A neural network approach to learning solutions of a class of elliptic variational inequalities

We develop a weak adversarial approach to solving obstacle problems using neural networks. By employing (generalised) regularised gap functions and their properties we rewrite the obstacle problem (which is an elliptic variational inequality) as a minmax problem, providing a natural formulation amenable to learning. Our approach, in contrast to much of the literature, does not require the elliptic operator to be symmetric. We provide an error analysis for suitable discretisations of the continuous problem, estimating in particular the approximation and statistical errors. Parametrising the solution and test function as neural networks, we apply a modified gradient descent ascent algorithm to treat the problem and conclude the paper with various examples and experiments. Our solution algorithm is in particular able to easily handle obstacle problems that feature biactivity (or lack of strict complementarity), a situation that poses difficulty for traditional numerical methods.

==> visu/MT_nochetto_two_dim.yaml <==
example:  MT #ns_two_dim #MT # two_dim # two_dim #nochetto_two_dim #MT 
n_interior: 1024
n_boundary: 256
epochs: 12000 
soln_model_name: NewModel
soln_model_args:
  width: 80
  depth: 4
  activation: Tanh 
  hc_bias: 0.0
lr_soln: 0.003 # 0.0056273266709056
lr_testfn: 0.0047 #0.02897486607394667
lr_scheduler_soln: "CosineAnnealingWarmRestarts"
lr_scheduler_soln_args:
  T_0: 6001
  T_mult: 1
lr_scheduler_testfn: "CosineAnnealingWarmRestarts"
lr_scheduler_testfn_args:
  T_0: 6001
  T_mult: 1
seed: 123
optim_soln: AdamW
optim_testfn: AdamW
weight_b: 0
weight_soln_obs: 5000
weight_testfn_obs: 5000
weight_b_test: 0
print_freq: 1000
eval_freq: 1000
diagonal_forcing: 0.0005
testfn_model_name: NewModel
testfn_model_args:
  width: 80
  depth: 4
  activation: Tanh 
  hc_bias: 0.0
loss_name: GapForcingLoss
use_H1_norm: True
force_bc: False
chpt_folder: './plots/CM2/'
use_uniform_grid_for_eval: True
max_step_period: 2 #2 #3
save_plots: False

==> visu/faster_one_dim.yaml <==
example: ns_one_dim  # one_dim  # sine #CM # ns_one_dim #one_dim # CM 
n_interior: 1024
n_boundary: 256
epochs: 12000 
soln_model_name: NewModel
soln_model_args:
  width: 80
  depth: 4
  activation: Tanh 
  hc_bias: 0.0
lr_soln: 0.002 
lr_testfn: 0.001 
lr_scheduler_soln: "CosineAnnealingWarmRestarts"
lr_scheduler_soln_args:
  T_0: 2001 #3001
  T_mult: 2
lr_scheduler_testfn: "CosineAnnealingWarmRestarts"
lr_scheduler_testfn_args:
  T_0: 2001 #3001
  T_mult:  2 
seed: 123
optim_soln: AdamW
optim_testfn: AdamW
weight_b: 0
weight_soln_obs: 8000 
weight_testfn_obs: 1500
weight_b_test: 0
print_freq: 1000
eval_freq: 1000
diagonal_forcing: 0.0001
testfn_model_name: NewModel
testfn_model_args:
  width: 80
  depth: 4
  activation: Tanh 
  hc_bias: 0.0
loss_name: GapForcingLoss
use_H1_norm: True
force_bc: False
chpt_folder: './plots/CM2/'
use_uniform_grid_for_eval: True
max_step_period: 2


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_10_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00050,0.7549992203712463,0.6069281101226807,0.8758912086486816
1,1,00000,0.3438771367073059,0.3535451889038086,0.4150293469429016
2,2,00025,0.7897144556045532,0.672889769077301,0.9297369718551636
3,3,00075,0.20447738468647003,0.10672761499881744,0.1929873377084732


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_10_D_1/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,0.8517959599845375,0.20447738468647003,0.7666389468696226,0.10672761499881744,0.6552045960326427,0.1929873377084732
1,0.8526364980622184,0.20506320758028193,0.7676868367526571,0.10729434388177889,0.6559621652132825,0.19372482482974115
2,0.8534736940889452,0.20564903047409383,0.7687329806526885,0.10786107276474033,0.6567174170806184,0.19446231195100913
3,0.8543075428217775,0.20623485336790573,0.7697773759272577,0.10842780164770179,0.657470346469037,0.19519979907227708
4,0.8551380391072072,0.2068206762617176,0.7708200199974254,0.10899453053066323,0.658220948276236,0.19593728619354503
5,0.8559651778813941,0.2074064991555295,0.7718609103477907,0.10956125941362467,0.6589692174634336,0.196674773314813
6,0.8567889541703946,0.2079923220493414,0.7729000445265051,0.11012798829658611,0.6597151490555768,0.19741226043608096
7,0.8576093630903882,0.2085781449431533,0.7739374201452844,0.11069471717954756,0.6604587381415459,0.1981497475573489
8,0.858426399847902,0.2091639678369652,0.7749730348794186,0.111261446062509,0.6611999798743594,0.19888723467861688
9,0.8592400597400318,0.2097497907307771,0.7760068864677769,0.11182817494547045,0.6619388694713741,0.19962472179988483
10,0.8600503381546577,0.21033561362458897,0.7770389727128113,0.1123949038284319,0.6626754022144843,0.20036220892115278
11,0.8608572305706598,0.21092143651840087,0.7780692914805576,0.11296163271139334,0.6634095734503184,0.20109969604242076
12,0.861660732558128,0.21150725941221277,0.7790978407006326,0.11352836159435478,0.6641413785904333,0.2018371831636887
13,0.86246083977857,0.21209308230602467,0.7801246183662298,0.11409509047731622,0.6648708131115066,0.20257467028495665
14,0.8632575479851152,0.21267890519983657,0.7811496225341097,0.11466181936027767,0.6655978725555267,0.20331215740622463
15,0.8640508530227158,0.21326472809364846,0.7821728513245905,0.11522854824323912,0.6663225525299794,0.20404964452749258
16,0.8648407508283442,0.21385055098746036,0.7831943029215345,0.11579527712620057,0.6670448487080338,0.20478713164876053
17,0.8656272374311873,0.21443637388127224,0.7842139755723303,0.11636200600916201,0.6677647568287255,0.2055246187700285
18,0.8664103089528378,0.21502219677508413,0.7852318675878744,0.11692873489212345,0.6684822726971364,0.20626210589129645
19,0.8671899616074809,0.21560801966889603,0.7862479773425493,0.1174954637750849,0.6691973921845732,0.2069995930125644
20,0.8679661917020791,0.21619384256270793,0.7872623032741977,0.11806219265804635,0.6699101112287431,0.20773708013383238
21,0.868738995636553,0.21677966545651983,0.788274843884095,0.11862892154100779,0.6706204258339274,0.20847456725510033
22,0.8695083699039581,0.21736548835033173,0.7892855977369191,0.11919565042396923,0.6713283320711525,0.20921205437636828
23,0.8702743110906588,0.21795131124414363,0.7902945634607166,0.11976237930693068,0.6720338260783589,0.20994954149763626
24,0.8710368158764996,0.2185371341379555,0.7913017397468665,0.12032910818989212,0.6727369040605662,0.2106870286189042
25,0.8717958810349714,0.2191229570317674,0.7923071253500407,0.12089583707285356,0.6734375622900384,0.21142451574017215
26,0.8725515034333751,0.2197087799255793,0.7933107190881634,0.12146256595581502,0.6741357971064446,0.21216200286144013
27,0.8733036800329823,0.2202946028193912,0.7943125198423645,0.12202929483877646,0.6748316049170175,0.21289948998270808
28,0.8740524078891911,0.2208804257132031,0.7953125265569334,0.1225960237217379,0.6755249821967109,0.21363697710397603
29,0.8747976841516798,0.221466248607015,0.7963107382392685,0.12316275260469935,0.6762159254883529,0.214374464225244
30,0.8755395060645561,0.2220520715008269,0.7973071539598232,0.1237294814876608,0.6769044314027971,0.21511195134651195
31,0.8762778709665036,0.22263789439463877,0.798301772852051,0.12429621037062225,0.6775904966190727,0.2158494384677799
32,0.8770127762909238,0.22322371728845067,0.7992945941123457,0.12486293925358369,0.6782741178845303,0.21658692558904788
33,0.8777442195660753,0.22380954018226257,0.8002856169999806,0.12542966813654513,0.6789552920149858,0.21732441271031583
34,0.8784721984152095,0.22439536307607447,0.8012748408370436,0.12599639701950657,0.6796340158948619,0.21806189983158378
35,0.8791967105567018,0.22498118596988637,0.8022622650083703,0.12656312590246802,0.6803102864773276,0.21879938695285175
36,0.8799177538041802,0.22556700886369827,0.8032478889614736,0.12712985478542946,0.6809841007844335,0.2195368740741197
37,0.8806353260666503,0.22615283175751016,0.8042317122064714,0.1276965836683909,0.6816554559072466,0.22027436119538765
38,0.8813494253486149,0.22673865465132204,0.8052137343160111,0.12826331255135234,0.6823243490059813,0.22101184831665563
39,0.8820600497501936,0.22732447754513394,0.8061939549251901,0.1288300414343138,0.6829907773101271,0.22174933543792358
40,0.8827671974672343,0.22791030043894583,0.8071723737314763,0.12939677031727526,0.6836547381185762,0.22248682255919155
41,0.8834708667914253,0.22849612333275773,0.8081489904946233,0.1299634992002367,0.6843162287997457,0.2232243096804595
42,0.8841710561103997,0.22908194622656963,0.8091238050365837,0.13053022808319814,0.684975246791699,0.22396179680172745
43,0.8848677639078402,0.22966776912038153,0.8100968172414194,0.13109695696615958,0.6856317896022641,0.22469928392299543
44,0.8855609887635767,0.23025359201419343,0.8110680270552106,0.13166368584912103,0.6862858548091484,0.22543677104426338
45,0.8862507293536824,0.2308394149080053,0.8120374344859589,0.13223041473208247,0.6869374400600528,0.22617425816553133
46,0.8869369844505656,0.2314252378018172,0.8130050396034914,0.1327971436150439,0.6875865430727808,0.2269117452867993
47,0.887619752923057,0.2320110606956291,0.8139708425393591,0.13336387249800535,0.6882331616353469,0.22764923240806725
48,0.8882990337364944,0.232596883589441,0.8149348434867341,0.1339306013809668,0.6888772936060812,0.2283867195293352
49,0.8889748259528041,0.2331827064832529,0.8158970427003029,0.13449733026392824,0.6895189369137318,0.22912420665060318
50,0.8896471287305756,0.2337685293770648,0.816857440496159,0.13506405914688968,0.6901580895575643,0.22986169377187113
51,0.8903159413251366,0.23435435227087667,0.8178160372516903,0.13563078802985115,0.690794749607458,0.23059918089313908
52,0.8909812630886214,0.23494017516468857,0.8187728334054651,0.1361975169128126,0.6914289152040015,0.23133666801440705
53,0.8916430934700363,0.23552599805850047,0.8197278294571158,0.13676424579577404,0.6920605845585825,0.232074155135675
54,0.892301432015322,0.23611182095231237,0.8206810259672177,0.13733097467873548,0.6926897559534775,0.23281164225694295
55,0.8929562783674106,0.23669764384612427,0.8216324235571693,0.13789770356169692,0.6933164277419372,0.23354912937821093
56,0.8936076322662805,0.23728346673993617,0.8225820229090643,0.13846443244465836,0.6939405983482704,0.23428661649947888
57,0.8942554935490064,0.23786928963374804,0.823529824765566,0.1390311613276198,0.6945622662679233,0.23502410362074683
58,0.8948998621498057,0.23845511252755996,0.8244758299297755,0.13959789021058125,0.695181430067558,0.2357615907420148
59,0.8955407381000812,0.23904093542137184,0.8254200392650994,0.1401646190935427,0.6957980883851275,0.23649907786328275
60,0.8961781215284604,0.23962675831518374,0.8263624536951133,0.14073134797650416,0.6964122399299466,0.2372365649845507
61,0.8968120126608302,0.24021258120899563,0.8273030742034236,0.1412980768594656,0.6970238834827631,0.23797405210581868
62,0.8974424118203675,0.24079840410280753,0.8282419018335262,0.14186480574242705,0.6976330178958223,0.23871153922708663
63,0.8980693194275674,0.24138422699661943,0.8291789376886627,0.1424315346253885,0.6982396420929322,0.23944902634835458
64,0.8986927360002662,0.2419700498904313,0.8301141829316734,0.14299826350834993,0.6988437550695233,0.24018651346962255
65,0.8993126621536608,0.2425558727842432,0.8310476387848491,0.14356499239131137,0.6994453558927077,0.2409240005908905
66,0.8999290986003248,0.2431416956780551,0.8319793065297783,0.14413172127427282,0.7000444437013332,0.24166148771215845
67,0.9005420461502197,0.243727518571867,0.8329091875071928,0.14469845015723426,0.7006410177060365,0.24239897483342643
68,0.9011515057107033,0.2443133414656789,0.8338372831168108,0.1452651790401957,0.7012350771892921,0.24313646195469438
69,0.9017574782865341,0.2448991643594908,0.8347635948171774,0.14583190792315714,0.7018266215054595,0.24387394907596233
70,0.9023599649798697,0.2454849872533027,0.8356881241255014,0.1463986368061186,0.7024156500808267,0.2446114361972303
71,0.9029589669902647,0.24607081014711457,0.8366108726174911,0.14696536568908003,0.7030021624136511,0.24534892331849825
72,0.9035544856146622,0.24665663304092647,0.837531841927186,0.14753209457204147,0.7035861580741977,0.2460864104397662
73,0.9041465222473827,0.24724245593473837,0.838451033746787,0.14809882345500291,0.7041676367047738,0.24682389756103418
74,0.9047350783801071,0.24782827882855027,0.8393684498264831,0.14866555233796439,0.704746598019762,0.24756138468230213
75,0.9053201556018586,0.24841410172236217,0.8402840919742769,0.14923228122092583,0.7053230418056491,0.24829887180357008
76,0.9059017555989788,0.24899992461617407,0.8411979620558052,0.14979901010388727,0.7058969679210523,0.24903635892483805
77,0.9064798801550995,0.24958574750998597,0.8421100619941599,0.1503657389868487,0.7064683762967432,0.249773846046106
78,0.9070545311511125,0.25017157040379784,0.8430203937697037,0.15093246786981016,0.7070372669356684,0.25051133316737395
79,0.9076257105651331,0.25075739329760977,0.8439289594198844,0.1514991967527716,0.7076036399129668,0.2512488202886419
80,0.9081934204724615,0.25134321619142164,0.8448357610390479,0.15206592563573304,0.7081674953759849,0.2519863074099099
81,0.9087576630455395,0.25192903908523356,0.8457408007782454,0.15263265451869448,0.7087288335442878,0.2527237945311778
82,0.9093184405539025,0.25251486197904544,0.846644080845042,0.15319938340165593,0.7092876547096689,0.2534612816524458
83,0.9098757553641291,0.2531006848728573,0.8475456035033192,0.1537661122846174,0.7098439592361554,0.2541987687737137
84,0.9104296099397853,0.25368650776666923,0.8484453710730777,0.15433284116757884,0.7103977475600114,0.2549362558949817
85,0.9109800068413653,0.2542723306604811,0.8493433859302357,0.15489957005054028,0.7109490201897375,0.2556737430162497
86,0.9115269487262286,0.25485815355429303,0.8502396505064257,0.15546629893350172,0.7114977777060685,0.25641123013751765
87,0.9120704383485323,0.2554439764481049,0.8511341672887884,0.15603302781646317,0.7120440207619669,0.2571487172587856
88,0.9126104785591607,0.25602979934191683,0.8520269388197648,0.1565997566994246,0.7125877500826143,0.25788620438005355
89,0.9131470723056488,0.2566156222357287,0.8529179676968843,0.15716648558238605,0.7131289664653991,0.2586236915013215
90,0.9136802226321042,0.2572014451295406,0.8538072565725526,0.1577332144653475,0.7136676707799021,0.25936117862258945
91,0.9142099326791235,0.2577872680233525,0.8546948081538348,0.15829994334830894,0.7142038639678783,0.2600986657438574
92,0.9147362056837045,0.25837309091716437,0.8555806252022373,0.15886667223127038,0.7147375470432357,0.2608361528651254
93,0.9152590449791558,0.2589589138109763,0.8564647105334876,0.15943340111423182,0.7152687210920121,0.2615736399863933
94,0.915778453995001,0.25954473670478817,0.8573470670173104,0.16000012999719326,0.7157973872723475,0.2623111271076613
95,0.9162944362568796,0.2601305595986001,0.8582276975772021,0.1605668588801547,0.7163235468144549,0.2630486142289292
96,0.9168069953864433,0.26071638249241197,0.8591066051902034,0.16113358776311615,0.7168472010205864,0.2637861013501972
97,0.917316135101249,0.26130220538622384,0.859983792886668,0.16170031664607762,0.7173683512649983,0.2645235884714652
98,0.9178218592146474,0.26188802828003577,0.8608592637500301,0.16226704552903906,0.7178869989939112,0.26526107559273315
99,0.9183241716356678,0.26247385117384764,0.861733020916569,0.1628337744120005,0.7184031457254682,0.2659985627140011
100,0.9188230763688978,0.26305967406765957,0.862605067575172,0.16340050329496195,0.7189167930496906,0.26673604983526905
101,0.9193185775143609,0.26364549696147144,0.8634754069670936,0.1639672321779234,0.7194279426284285,0.267473536956537
102,0.919810679267388,0.2642313198552833,0.8643440423857134,0.16453396106088483,0.7199365961953106,0.26821102407780495
103,0.9202993859184871,0.26481714274909524,0.8652109771762915,0.16510068994384627,0.72044275555569,0.2689485111990729
104,0.9207847018532065,0.2654029656429071,0.8660762147357216,0.16566741882680772,0.7209464225865866,0.2696859983203409
105,0.9212666315519958,0.26598878853671903,0.8669397585122809,0.1662341477097692,0.7214475992366265,0.2704234854416088
106,0.9217451795900626,0.2665746114305309,0.8678016120053789,0.16680087659273063,0.7219462875259797,0.2711609725628768
107,0.9222203506372239,0.2671604343243428,0.8686617787653028,0.16736760547569207,0.7224424895462926,0.2718984596841447
108,0.9226921494577555,0.2677462572181547,0.8695202623929621,0.16793433435865351,0.7229362074606196,0.2726359468054127
109,0.9231605809102353,0.26833208011196663,0.8703770665396289,0.16850106324161496,0.7234274435033495,0.2733734339266807
110,0.9236256499473845,0.2689179030057785,0.8712321949066772,0.1690677921245764,0.7239161999801309,0.27411092104794865
111,0.9240873616159028,0.2695037258995904,0.8720856512453201,0.16963452100753784,0.724402479267793,0.2748484081692166
112,0.9245457210563015,0.2700895487934023,0.8729374393563434,0.17020124989049928,0.7248862838142633,0.27558589529048455
113,0.925000733502731,0.2706753716872142,0.8737875630898386,0.17076797877346073,0.7253676161384848,0.27632338241175247
114,0.9254524042828054,0.27126119458102604,0.8746360263449328,0.17133470765642217,0.7258464788303257,0.27706086953302045
115,0.9259007388174223,0.27184701747483797,0.8754828330695159,0.1719014365393836,0.7263228745504902,0.2777983566542884
116,0.9263457426205791,0.2724328403686499,0.8763279872599667,0.17246816542234505,0.7267968060304233,0.2785358437755564
117,0.9267874212991845,0.27301866326246177,0.8771714929608758,0.1730348943053065,0.7272682760722151,0.2792733308968243
118,0.9272257805528674,0.27360448615627364,0.8780133542647669,0.17360162318826794,0.7277372875484993,0.2800108180180923
119,0.9276608261737804,0.27419030905008557,0.8788535753118153,0.17416835207122938,0.7282038434023503,0.2807483051393602
120,0.9280925640464,0.27477613194389744,0.8796921602895652,0.17473508095419085,0.7286679466471775,0.2814857922606282
121,0.9285210001473221,0.2753619548377093,0.8805291134326436,0.1753018098371523,0.7291296003666148,0.2822232793818962
122,0.9289461405450546,0.27594777773152124,0.8813644390224736,0.17586853872011374,0.7295888077144093,0.28296076650316415
123,0.9293679913998052,0.2765336006253331,0.882198141386983,0.17643526760307518,0.7300455719143046,0.2836982536244321
124,0.9297865589632652,0.27711942351914504,0.8830302249003141,0.17700199648603662,0.7304998962599232,0.28443574074570005
125,0.9302018495783897,0.2777052464129569,0.8838606939825286,0.17756872536899806,0.7309517841146433,0.28517322786696797
126,0.9306138696791728,0.27829106930676883,0.8846895530993115,0.17813545425195954,0.7314012389114758,0.28591071498823595
127,0.931022625790421,0.2788768922005807,0.8855168067616731,0.17870218313492098,0.7318482641529347,0.2866482021095039
128,0.9314281245275202,0.2794627150943926,0.8863424595256485,0.17926891201788242,0.7322928634109068,0.2873856892307719
129,0.9318303725961994,0.2800485379882045,0.887166515991995,0.17983564090084386,0.7327350403265181,0.2881231763520398
130,0.9322293767922916,0.2806343608820164,0.8879889808058876,0.1804023697838053,0.7331747986099955,0.2888606634733078
131,0.9326251440014894,0.2812201837758283,0.8888098586566124,0.18096909866676675,0.733612142040527,0.2895981505945757
132,0.933017681199097,0.2818060066696402,0.8896291542772579,0.1815358275497282,0.7340470744661193,0.2903356377158437
133,0.9334069954497787,0.2823918295634521,0.8904468724444039,0.18210255643268963,0.7344795998034497,0.2910731248371117
134,0.9337930939073024,0.282977652457264,0.8912630179778099,0.18266928531565108,0.7349097220377176,0.29181061195837965
135,0.9341759838142802,0.28356347535107584,0.8920775957400989,0.18323601419861252,0.7353374452224918,0.29254809907964757
136,0.9345556725019049,0.28414929824488777,0.8928906106364412,0.18380274308157396,0.7357627734795543,0.29328558620091555
137,0.9349321673896815,0.28473512113869964,0.8937020676142359,0.1843694719645354,0.7361857109987424,0.29402307332218347
138,0.9353054759851565,0.28532094403251157,0.8945119716627897,0.18493620084749685,0.7366062620377861,0.29476056044345145
139,0.9356756058836413,0.28590676692632344,0.8953203278129948,0.1855029297304583,0.7370244309221434,0.2954980475647194
140,0.9360425647679335,0.28649258982013537,0.8961271411370031,0.18606965861341973,0.7374402220448324,0.2962355346859874
141,0.9364063604080333,0.28707841271394724,0.8969324167479005,0.18663638749638117,0.7378536398662603,0.2969730218072553
142,0.9367670006608559,0.2876642356077591,0.8977361597993783,0.18720311637934264,0.738264688914049,0.2977105089285233
143,0.9371244934699405,0.28825005850157104,0.8985383754854015,0.18776984526230409,0.7386733737828579,0.2984479960497912
144,0.937478846865155,0.2888358813953829,0.8993390690398783,0.18833657414526553,0.7390796991342041,0.2991854831710592
145,0.9378300689623971,0.28942170428919484,0.9001382457363243,0.18890330302822697,0.7394836696962785,0.2999229702923272
146,0.9381781679632906,0.2900075271830067,0.9009359108875262,0.1894700319111884,0.7398852902637598,0.30066045741359515
147,0.9385231521548805,0.29059335007681864,0.9017320698452052,0.19003676079414986,0.7402845656976245,0.30139794453486307
148,0.9388650299093202,0.2911791729706305,0.9025267279996749,0.19060348967711133,0.7406815009249554,0.30213543165613105
149,0.9392038096835584,0.2917649958644424,0.9033198907795019,0.19117021856007277,0.7410761009387445,0.30287291877739897
150,0.9395395000190196,0.2923508187582543,0.9041115636511599,0.1917369474430342,0.7414683707976963,0.30361040589866695
151,0.9398721095412831,0.2929366416520662,0.9049017521186855,0.19230367632599565,0.7418583156260242,0.3043478930199349
152,0.9402016469597557,0.2935224645458781,0.9056904617233305,0.1928704052089571,0.7422459406132476,0.3050853801412029
153,0.9405281210673431,0.29410828743969,0.906477698043213,0.19343713409191854,0.7426312510139823,0.3058228672624708
154,0.9408515407401146,0.2946941103335019,0.9072634666929662,0.19400386297487998,0.7430142521477319,0.3065603543837388
155,0.9411719149369673,0.2952799332273138,0.908047773323386,0.19457059185784142,0.7433949493986718,0.3072978415050067
156,0.9414892526992836,0.29586575612112564,0.9088306236210766,0.19513732074080287,0.7437733482154338,0.3080353286262747
157,0.9418035631505863,0.29645157901493757,0.9096120233080938,0.1957040496237643,0.7441494541108863,0.3087728157475427
158,0.9421148554961902,0.29703740190874944,0.9103919781415873,0.19627077850672575,0.7445232726619103,0.30951030286881065
159,0.9424231390228489,0.29762322480256137,0.9111704939134417,0.1968375073896872,0.7448948095091743,0.31024778999007857
160,0.9427284230983985,0.29820904769637324,0.9119475764499142,0.19740423627264864,0.7452640703569057,0.31098527711134655
161,0.9430307171713977,0.29879487059018517,0.9127232316112717,0.19797096515561008,0.7456310609726582,0.31172276423261447
162,0.9433300307707636,0.29938069348399704,0.9134974652914263,0.19853769403857152,0.7459957871870774,0.31246025135388245
163,0.9436263735054042,0.2999665163778089,0.9142702834175687,0.19910442292153296,0.7463582548936626,0.3131977384751504
164,0.9439197550638472,0.30055233927162084,0.9150416919498001,0.1996711518044944,0.7467184700485265,0.3139352255964184
165,0.9442101852138644,0.3011381621654327,0.9158116968807626,0.20023788068745588,0.7470764386701503,0.3146727127176863
166,0.9444976738020936,0.30172398505924464,0.9165803042352669,0.20080460957041732,0.7474321668391382,0.3154101998389543
167,0.9447822307536562,0.3023098079530565,0.9173475200699208,0.20137133845337876,0.747785660697966,0.3161476869602222
168,0.94506386607177,0.30289563084686844,0.9181133504727532,0.2019380673363402,0.7481369264507305,0.3168851740814902
169,0.9453425898373611,0.3034814537406803,0.9188778015628383,0.20250479621930165,0.7484859703628914,0.31762266120275817
170,0.9456184122086688,0.3040672766344922,0.919640879489918,0.20307152510226312,0.7488327987610144,0.31836014832402615
171,0.9458913434208502,0.3046530995283041,0.9204025904340221,0.20363825398522456,0.7491774180325084,0.31909763544529407
172,0.9461613937855784,0.305238922422116,0.9211629406050872,0.204204982868186,0.7495198346253622,0.31983512256656205
173,0.9464285736906379,0.3058247453159279,0.9219219362425753,0.20477171175114744,0.7498600550478758,0.32057260968782997
174,0.9466928935995187,0.3064105682097398,0.9226795836150881,0.2053384406341089,0.7501980858683904,0.32131009680909794
175,0.9469543640510025,0.3069963911035517,0.9234358890199823,0.20590516951707033,0.7505339337150154,0.3220475839303659
176,0.9472129956587492,0.3075822139973636,0.9241908587829829,0.20647189840003177,0.7508676052753516,0.3227850710516339
177,0.9474687991108774,0.30816803689117545,0.9249444992577935,0.20703862728299322,0.7511991072962123,0.3235225581729018
178,0.9477217851695433,0.3087538597849874,0.9256968168257076,0.20760535616595466,0.7515284465833421,0.3242600452941698
179,0.9479719646705139,0.30933968267879924,0.9264478178952154,0.2081720850489161,0.7518556300011298,0.3249975324154377
180,0.9482193485227386,0.30992550557261117,0.9271975089016122,0.20873881393187754,0.7521806644723228,0.3257350195367057
181,0.9484639477079166,0.31051132846642304,0.9279458963066041,0.20930554281483899,0.7525035569777352,0.32647250665797367
182,0.9487057732800601,0.31109715136023497,0.9286929865979106,0.20987227169780043,0.7528243145559548,0.32720999377924165
183,0.9489448363650552,0.31168297425404684,0.9294387862888687,0.21043900058076187,0.7531429443030461,0.32794748090050957
184,0.9491811481602187,0.3122687971478587,0.9301833019180338,0.2110057294637233,0.7534594533722516,0.32868496802177755
185,0.9494147199338516,0.31285462004167064,0.9309265400487795,0.21157245834668476,0.7537738489736893,0.32942245514304547
186,0.949645563024789,0.3134404429354825,0.9316685072688965,0.2121391872296462,0.754086138374048,0.33015994226431344
187,0.9498736888419468,0.3140262658292944,0.9324092101901897,0.21270591611260767,0.7543963288962797,0.3308974293855814
188,0.9500991088638653,0.3146120887231063,0.9331486554480737,0.2132726449955691,0.7547044279192883,0.3316349165068494
189,0.9503218346382486,0.31519791161691824,0.9338868497011676,0.21383937387853055,0.755010442877617,0.3323724036281173
190,0.9505418777815008,0.3157837345107301,0.934623799630889,0.214406102761492,0.7553143812611316,0.3331098907493853
191,0.95075924997826,0.316369557404542,0.935359511941044,0.21497283164445344,0.7556162506147022,0.3338473778706532
192,0.9509739629809284,0.3169553802983539,0.9360939933574195,0.21553956052741488,0.7559160585378806,0.3345848649919212
193,0.9511860286091967,0.3175412031921658,0.9368272506273725,0.21610628941037635,0.7562138126845763,0.33532235211318917
194,0.95139545874957,0.31812702608597765,0.9375592905194166,0.2166730182933378,0.7565095207627293,0.33605983923445715
195,0.9516022653548857,0.3187128489797896,0.938290119822811,0.21723974717629924,0.7568031905339796,0.3367973263557251
196,0.9518064604438311,0.3192986718736015,0.9390197453471444,0.21780647605926068,0.7570948298133351,0.33753481347699305
197,0.9520080561004571,0.3198844947674134,0.9397481739219202,0.21837320494222212,0.7573844464688357,0.33827230059826097
198,0.9522070644736871,0.32047031766122525,0.9404754123961393,0.21893993382518356,0.7576720484212154,0.33900978771952894
199,0.9524034977768255,0.3210561405550372,0.9412014676378826,0.219506662708145,0.757957643643561,0.3397472748407969
200,0.9525973682870603,0.32164196344884904,0.9419263465338911,0.22007339159110645,0.7582412401609688,0.3404847619620649
201,0.9527886883449643,0.3222277863426609,0.9426500559891461,0.2206401204740679,0.7585228460501983,0.3412222490833329
202,0.9529774703539927,0.32281360923647284,0.9433726029264473,0.22120684935702933,0.7588024694393231,0.3419597362046008
203,0.9531637267799766,0.32339943213028477,0.9440939942859904,0.22177357823999078,0.7590801185073797,0.3426972233258687
204,0.9533474701506148,0.32398525502409664,0.9448142370249434,0.22234030712295222,0.7593558014840127,0.3434347104471367
205,0.9535287130549617,0.3245710779179085,0.9455333381170212,0.22290703600591366,0.7596295266491184,0.34417219756840467
206,0.9537074681429125,0.32515690081172044,0.9462513045520606,0.2234737648888751,0.7599013023324848,0.34490968468967265
207,0.9538837481246849,0.3257427237055323,0.9469681433355919,0.22404049377183655,0.7601711369134299,0.3456471718109406
208,0.954057565770298,0.3263285465993442,0.9476838614884122,0.224607222654798,0.7604390388204365,0.34638465893220854
209,0.9542289339090477,0.3269143694931561,0.9483984660461553,0.22517395153775946,0.7607050165307857,0.34712214605347647
210,0.9543978654289809,0.32750019238696804,0.9491119640588614,0.2257406804207209,0.7609690785701858,0.34785963317474444
211,0.9545643732763635,0.3280860152807799,0.9498243625905471,0.22630740930368234,0.761231233512401,0.3485971202960124
212,0.9547284704551483,0.3286718381745918,0.9505356687187716,0.2268741381866438,0.7614914899788752,0.3493346074172804
213,0.9548901700264396,0.3292576610684037,0.9512458895342043,0.22744086706960523,0.7617498566383559,0.3500720945385484
214,0.9550494851079532,0.3298434839622156,0.9519550321401908,0.22800759595256667,0.7620063422065126,0.3508095816598163
215,0.9552064288734738,0.33042930685602745,0.9526631036523174,0.22857432483552814,0.7622609554455553,0.3515470687810842
216,0.9553610145523121,0.3310151297498394,0.9533701111979747,0.22914105371848958,0.7625137051638486,0.3522845559023522
217,0.9555132554287562,0.3316009526436513,0.9540760619159209,0.22970778260145103,0.7627646002155251,0.35302204302362017
218,0.9556631648415204,0.3321867755374632,0.9547809629558446,0.23027451148441247,0.7630136495000935,0.35375953014488815
219,0.955810756183193,0.33277259843127505,0.9554848214779239,0.2308412403673739,0.7632608619620487,0.3544970172661561
220,0.9559560428996794,0.333358421325087,0.9561876446523891,0.23140796925033535,0.7635062465904743,0.35523450438742404
221,0.956099038489644,0.33394424421889884,0.9568894396590801,0.2319746981332968,0.7637498124186466,0.35597199150869197
222,0.9562397565039472,0.3345300671127107,0.957590213687006,0.23254142701625824,0.7639915685236348,0.35670947862995994
223,0.9563782105450824,0.33511589000652264,0.9582899739339024,0.23310815589921968,0.7642315240258979,0.3574469657512279
224,0.9565144142666081,0.33570171290033457,0.958988727605788,0.23367488478218112,0.7644696880888805,0.3581844528724959
225,0.956648381372578,0.33628753579414644,0.9596864819165212,0.23424161366514257,0.7647060699186065,0.35892193999376387
226,0.956780125616969,0.3368733586879583,0.9603832440873549,0.234808342548104,0.764940678763268,0.3596594271150318
227,0.956909660803105,0.33745918158177024,0.9610790213464906,0.23537507143106545,0.7651735239128159,0.3603969142362997
228,0.9570370007830806,0.3380450044755821,0.9617738209286334,0.2359418003140269,0.7654046146985438,0.3611344013575677
229,0.95716215945718,0.338630827369394,0.962467650074543,0.23650852919698837,0.7656339604926727,0.36187188847883567
230,0.9572851507732927,0.3392166502632059,0.9631605160305872,0.2370752580799498,0.765861570707932,0.36260937560010364
231,0.9574059887263311,0.33980247315701784,0.9638524260482931,0.23764198696291125,0.7660874547971387,0.3633468627213716
232,0.957524687357639,0.3403882960508297,0.9645433873838973,0.2382087158458727,0.766311622252774,0.36408434984263954
233,0.9576412607544029,0.3409741189446416,0.965233407297897,0.23877544472883414,0.7665340826065584,0.36482183696390746
234,0.9577557230490591,0.3415599418384535,0.9659224930545973,0.23934217361179558,0.7667548454290227,0.36555932408517544
235,0.9578680884186971,0.3421457647322654,0.9666106519216626,0.23990890249475702,0.7669739203290796,0.3662968112064434
236,0.9579783710844622,0.34273158762607725,0.9672978911696625,0.24047563137771846,0.7671913169535902,0.3670342983277114
237,0.9580865853109548,0.3433174105198892,0.9679842180716198,0.2410423602606799,0.7674070449869309,0.36777178544897937
238,0.9581927454056283,0.3439032334137011,0.9686696399025578,0.24160908914364135,0.7676211141505556,0.3685092725702473
239,0.9582968657181827,0.344489056307513,0.9693541639390459,0.2421758180266028,0.7678335342025582,0.3692467596915152
240,0.9583989606399586,0.34507487920132485,0.970037797458745,0.24274254690956426,0.7680443149372309,0.3699842468127832
241,0.9584990446033256,0.3456607020951368,0.9707205477399529,0.2433092757925257,0.768253466184622,0.37072173393405117
242,0.9585971320810717,0.34624652498894865,0.9714024220611489,0.24387600467548715,0.76846099781009,0.37145922105531914
243,0.9586932375857878,0.3468323478827605,0.9720834277005369,0.2444427335584486,0.7686669197138569,0.3721967081765871
244,0.9587873756692519,0.34741817077657244,0.9727635719355896,0.24500946244141003,0.7688712418305593,0.37293419529785504
245,0.9588795609218093,0.34800399367038437,0.9734428620425912,0.24557619132437147,0.7690739741287967,0.37367168241912296
246,0.9589698079717522,0.3485898165641962,0.9741213052961792,0.24614292020733292,0.7692751266106784,0.37440916954039094
247,0.9590581314846961,0.3491756394580081,0.9747989089688867,0.24670964909029436,0.7694747093113676,0.3751466566616589
248,0.9591445461629546,0.34976146235182004,0.9754756803306837,0.2472763779732558,0.769672732298625,0.3758841437829269
249,0.9592290667449115,0.3503472852456319,0.9761516266485178,0.24784310685621724,0.7698692056723485,0.37662163090419487
250,0.9593117080043916,0.3509331081394438,0.9768267551858556,0.24840983573917869,0.7700641395641127,0.3773591180254628
251,0.9593924847500284,0.3515189310332557,0.9775010732022218,0.24897656462214016,0.7702575441367052,0.3780966051467307
252,0.9594714118246311,0.35210475392706764,0.9781745879527389,0.2495432935051016,0.7704494295836615,0.3788340922679987
253,0.9595485041045481,0.35269057682087945,0.9788473066876673,0.250110022388063,0.7706398061287978,0.37957157938926667
254,0.95962377649903,0.3532763997146914,0.9795192366519434,0.2506767512710245,0.7708286840257421,0.38030906651053464
255,0.9596972439495888,0.3538622226085033,0.9801903850847186,0.2512434801539859,0.7710160735574636,0.3810465536318026
256,0.9597689214293574,0.3544480455023152,0.9808607592188976,0.2518102090369474,0.7712019850357996,0.38178404075307054
257,0.9598388239424455,0.35503386839612705,0.9815303662806756,0.2523769379199088,0.7713864288009805,0.38252152787433846
258,0.9599069665232935,0.355619691289939,0.9821992134890769,0.2529436668028703,0.771569415221155,0.38325901499560644
259,0.9599733642360261,0.3562055141837509,0.982867308055491,0.25351039568583167,0.7717509546919095,0.3839965021168744
260,0.9600380321738031,0.3567913370775627,0.9835346571832113,0.25407712456879317,0.7719310576357903,0.3847339892381424
261,0.9601009854581677,0.35737715997137465,0.9842012680669692,0.25464385345175455,0.7721097345018211,0.38547147635941037
262,0.9601622392383942,0.3579629828651866,0.9848671478924738,0.25521058233471605,0.7722869957650188,0.3862089634806783
263,0.9602218086908338,0.35854880575899845,0.9855323038359449,0.2557773112176775,0.7724628519259091,0.3869464506019462
264,0.9602797090182577,0.3591346286528103,0.9861967430636522,0.25634404010063894,0.7726373135100396,0.3876839377232142
265,0.9603359554491996,0.35972045154662224,0.9868604727314484,0.2569107689836004,0.7728103910674908,0.38842142484448217
266,0.9603905632372961,0.36030627444043417,0.9875234999843066,0.2574774978665618,0.7729820951723858,0.38915891196575014
267,0.9604435476606256,0.360892097334246,0.9881858319558547,0.25804422674952326,0.7731524364223987,0.3898963990870181
268,0.9604949240210447,0.3614779202280579,0.988847475767912,0.2586109556324847,0.7733214254382608,0.39063388620828604
269,0.960544707643525,0.36206374312186984,0.9895084385300233,0.25917768451544615,0.7734890728632661,0.39137137332955396
270,0.9605929138754861,0.3626495660156817,0.9901687273389941,0.2597444133984076,0.7736553893627731,0.39210886045082194
271,0.9606395580861287,0.3632353889094936,0.9908283492784256,0.26031114228136903,0.7738203856237085,0.3928463475720899
272,0.9606846556657647,0.3638212118033055,0.9914873114182503,0.2608778711643305,0.7739840723540652,0.3935838346933579
273,0.9607282220251485,0.3644070346971174,0.9921456208142662,0.261444600047292,0.7741464602824029,0.39432132181462587
274,0.9607702725948031,0.36499285759092925,0.9928032845076706,0.26201132893025336,0.7743075601573441,0.3950588089358938
275,0.9608108228243475,0.3655786804847412,0.9934603095245975,0.26257805781321486,0.77446738274707,0.3957962960571617
276,0.9608498881818233,0.3661645033785531,0.9941167028756491,0.26314478669617625,0.7746259388388146,0.3965337831784297
277,0.9608874841530157,0.366750326272365,0.9947724715554328,0.26371151557913775,0.7747832392383577,0.39727127029969767
278,0.9609236262407793,0.36733614916617685,0.9954276225420945,0.26427824446209913,0.7749392947695162,0.39800875742096564
279,0.9609583299643571,0.3679219720599888,0.9960821627968547,0.26484497334506063,0.7750941162736337,0.3987462445422336
280,0.960991610858702,0.36850779495380065,0.9967360992635415,0.265411702228022,0.7752477146090697,0.39948373166350154
281,0.9610234844737944,0.3690936178476125,0.997389438868127,0.2659784311109835,0.7754001006506861,0.40022121878476946
282,0.9610539663739608,0.36967944074142445,0.998042188518261,0.2665451599939449,0.7755512852893338,0.40095870590603744
283,0.9610830721371895,0.3702652636352364,0.9986943551028071,0.2671118888769064,0.7757012794313364,0.4016961930273054
284,0.961110817354446,0.37085108652904825,0.9993459454913767,0.26767861775986784,0.7758500939979744,0.4024336801485734
285,0.9611372176289881,0.3714369094228601,0.9999969665338652,0.2682453466428293,0.7759977399249669,0.40317116726984137
286,0.9611622885756771,0.37202273231667204,1.000647425059986,0.26881207552579073,0.7761442281619519,0.4039086543911093
287,0.9611860458202917,0.3726085552104839,1.0012973278788075,0.26937880440875217,0.7762895696719665,0.4046461415123772
288,0.9612085049988373,0.3731943781042958,1.0019466817782885,0.2699455332917136,0.7764337754309251,0.4053836286336452
289,0.961229681756857,0.3737802009981077,1.0025954935248127,0.27051226217467506,0.7765768564270965,0.40612111575491316
290,0.9612495917487409,0.37436602389191964,1.0032437698627266,0.2710789910576365,0.7767188236605795,0.40685860287618114
291,0.9612682506370329,0.3749518467857315,1.0038915175138743,0.27164571994059794,0.7768596881427793,0.4075960899974491
292,0.9612856740917388,0.3755376696795434,1.0045387431771353,0.2722124488235594,0.776999460895879,0.40833357711871704
293,0.961301877789632,0.3761234925733553,1.0051854535279607,0.2727791777065208,0.7771381529523145,0.40907106423998496
294,0.9613168774135601,0.3767093154671672,1.0058316552179098,0.27334590658948227,0.7772757753542445,0.40980855136125294
295,0.9613306886517472,0.37729513836097905,1.0064773548741885,0.2739126354724437,0.7774123391530228,0.4105460384825209
296,0.9613433271971,0.377880961254791,1.0071225590991857,0.2744793643554052,0.7775478554086657,0.4112835256037889
297,0.9613548087465102,0.3784667841486029,1.0077672744700124,0.2750460932383666,0.7776823351893227,0.41202101272505687
298,0.9613651490001558,0.3790526070424148,1.0084115075380402,0.2756128221213281,0.7778157895707432,0.4127584998463248
299,0.9613743636608041,0.37963842993622665,1.0090552648284383,0.2761795510042895,0.7779482296357425,0.4134959869675927
300,0.9613824684331116,0.3802242528300386,1.0096985528397147,0.276746279887251,0.7780796664736696,0.4142334740888607
301,0.9613894790229254,0.38081007572385045,1.0103413780432537,0.27731300877021237,0.7782101111798694,0.41497096121012866
302,0.9613954111365823,0.3813958986176623,1.0109837468828577,0.27787973765317386,0.7783395748551489,0.41570844833139664
303,0.9614002804802075,0.38198172151147425,1.011625665774286,0.27844646653613525,0.7784680686052392,0.4164459354526646
304,0.9614041027590142,0.3825675444052862,1.0122671411047954,0.27901319541909675,0.7785956035402586,0.41718342257393254
305,0.9614068936766013,0.38315336729909805,1.0129081792326837,0.27957992430205814,0.7787221907741728,0.41792090969520046
306,0.9614086689342507,0.3837391901929099,1.0135487864868278,0.28014665318501963,0.7788478414242574,0.41865839681646844
307,0.9614094442302253,0.38432501308672185,1.0141889691662291,0.2807133820679811,0.7789725666105564,0.4193958839377364
308,0.9614092352590649,0.3849108359805337,1.0148287335395545,0.2812801109509425,0.7790963774553421,0.4201333710590044
309,0.9614080577108832,0.3854966588743456,1.0154680858446792,0.28184683983390396,0.7792192850825734,0.42087085818027237
310,0.9614059272706638,0.3860824817681575,1.0161070322882328,0.2824135687168654,0.7793413006173544,0.4216083453015403
311,0.9614028596175554,0.38666830466196944,1.0167455790451405,0.28298029759982685,0.7794624351853903,0.4223458324228082
312,0.9613988704241684,0.3872541275557813,1.0173837322581702,0.2835470264827883,0.7795826999124449,0.4230833195440762
313,0.9613939753558687,0.3878399504495932,1.0180214980374773,0.28411375536574973,0.7797021059237967,0.42382080666534416
314,0.9613881900700738,0.3884257733434051,1.0186588824601506,0.2846804842487112,0.7798206643436936,0.42455829378661214
315,0.9613815302155466,0.389011596237217,1.0192958915697596,0.2852472131316726,0.7799383862948079,0.4252957809078801
316,0.9613740114316911,0.38959741913102885,1.0199325313759011,0.28581394201463406,0.780055282897691,0.42603326802914804
317,0.9613656493478462,0.3901832420248408,1.0205688078537483,0.2863806708975955,0.7801713652702268,0.42677075515041596
318,0.9613564595825799,0.3907690649186527,1.0212047269435982,0.28694739978055694,0.7802866445270852,0.42750824227168394
319,0.9613464577429847,0.3913548878124646,1.0218402945504228,0.28751412866351844,0.7804011317791744,0.4282457293929519
320,0.9613356594239708,0.39194071070627645,1.0224755165434174,0.28808085754647983,0.7805148381330945,0.4289832165142199
321,0.9613240802075609,0.3925265336000884,1.0231103987555525,0.2886475864294413,0.7806277746905881,0.42972070363548787
322,0.9613117356621841,0.39311235649390025,1.023744946983126,0.2892143153124027,0.7807399525479926,0.4304581907567558
323,0.9612986413419715,0.3936981793877121,1.0243791669853142,0.2897810441953642,0.7808513827956916,0.43119567787802376
324,0.9612848127860492,0.39428400228152405,1.025013064483726,0.2903477730783256,0.7809620765175652,0.4319331649992917
325,0.9612702655178341,0.394869825175336,1.0256466451619577,0.2909145019612871,0.7810720447904417,0.43267065212055966
326,0.9612550150443282,0.39545564806914785,1.026279914665145,0.2914812308442485,0.7811812986835465,0.43340813924182764
327,0.9612390768554131,0.3960414709629597,1.026912878599522,0.29204795972721,0.7812898492579534,0.4341456263630956
328,0.961222466423147,0.39662729385677165,1.027545542531976,0.29261468861017137,0.7813977075660334,0.43488311348436354
329,0.9612051992010575,0.3972131167505835,1.0281779119896055,0.29318141749313287,0.7815048846509056,0.4356206006056315
330,0.96118729062344,0.3977989396443954,1.0288099924592782,0.2937481463760943,0.7816113915458854,0.43635808772689944
331,0.9611687561046522,0.3983847625382073,1.0294417893871897,0.29431487525905575,0.7817172392739345,0.4370955748481674
332,0.9611496110384115,0.39897058543201924,1.0300733081784255,0.2948816041420172,0.78182243884711,0.4378330619694354
333,0.9611298707970906,0.3995564083258311,1.0307045541965207,0.29544833302497864,0.7819270012660133,0.43857054909070337
334,0.9611095507310161,0.400142231219643,1.031335532763022,0.2960150619079401,0.7820309375192391,0.4393080362119713
335,0.9610886661677662,0.4007280541134549,1.0319662491570516,0.2965817907909015,0.7821342585828248,0.44004552333323926
336,0.9610672324114675,0.4013138770072668,1.0325967086148704,0.29714851967386297,0.7822369754196986,0.4407830104545072
337,0.9610452647420953,0.40189969990107866,1.033226916329445,0.2977152485568244,0.7823390989791293,0.44152049757577516
338,0.9610227784147721,0.4024855227948906,1.0338568774500105,0.29828197743978585,0.7824406401961749,0.44225798469704314
339,0.960999788659068,0.4030713456887025,1.0344865970816417,0.2988487063227473,0.782541609991131,0.44299547181831106
340,0.9609763106783006,0.4036571685825144,1.0351160802848183,0.2994154352057088,0.7826420192689812,0.44373295893957904
341,0.9609523596488364,0.40424299147632625,1.0357453320749954,0.2999821640886702,0.7827418789188454,0.444470446060847
342,0.9609279507193929,0.4048288143701382,1.0363743574221747,0.3005488929716317,0.7828411998134288,0.44520793318211493
343,0.9609030990103407,0.40541463726395005,1.0370031612504749,0.30111562185459306,0.7829399928084726,0.4459454203033829
344,0.9608778196130077,0.4060004601577619,1.0376317484377053,0.30168235073755456,0.7830382687422026,0.4466829074246509
345,0.9608521275889818,0.40658628305157385,1.0382601238149398,0.30224907962051595,0.7831360384347799,0.4474203945459188
346,0.9608260379694171,0.4071721059453858,1.0388882921660914,0.30281580850347745,0.7832333126877499,0.4481578816671868
347,0.9607995657543387,0.4077579288391976,1.0395162582274884,0.30338253738643883,0.7833301022834945,0.44889536878845476
348,0.9607727259119501,0.4083437517330095,1.0401440266874542,0.30394926626940033,0.7834264179846808,0.4496328559097227
349,0.9607455333779403,0.40892957462682145,1.0407716021858824,0.3045159951523617,0.7835222705337139,0.45037034303099066
350,0.9607180030547926,0.4095153975206333,1.0413989893138202,0.3050827240353232,0.7836176706521866,0.45110783015225864
351,0.9606901498110931,0.4101012204144452,1.0420261926130479,0.30564945291828466,0.7837126290403326,0.45184531727352656
352,0.9606619884808429,0.4106870433082571,1.0426532165756626,0.3062161818012461,0.7838071563764777,0.45258280439479454
353,0.9606335338627683,0.41127286620206904,1.0432800656436607,0.30678291068420754,0.7839012633164929,0.4533202915160625
354,0.9606048007196336,0.41185868909588086,1.043906744208525,0.307349639567169,0.7839949604932472,0.45405777863733043
355,0.9605758037775551,0.4124445119896928,1.0445332566108103,0.30791636845013043,0.7840882585160607,0.4547952657585984
356,0.960546557725316,0.4130303348835047,1.0451596071397313,0.30848309733309187,0.7841811679701596,0.4555327528798664
357,0.9605170772136823,0.4136161577773166,1.045785800032753,0.3090498262160533,0.7842736994161297,0.4562702400011343
358,0.9604873768547195,0.41420198067112846,1.04641183947518,0.30961655509901476,0.7843658633893719,0.4570077271224023
359,0.9604574712211122,0.4147878035649404,1.04703772959975,0.3101832839819762,0.7844576703995585,0.45774521424367026
360,0.960427374845483,0.4153736264587523,1.0476634744862272,0.31075001286493764,0.784549130930088,0.4584827013649382
361,0.9603971022197135,0.4159594493525641,1.048289078160997,0.3113167417478991,0.7846402554375439,0.45922018848620616
362,0.9603666677942673,0.41654527224637605,1.048914544596663,0.3118834706308605,0.7847310543511508,0.45995767560747414
363,0.9603360859775134,0.417131095140188,1.0495398777116458,0.312450199513822,0.7848215380722334,0.46069516272874206
364,0.9603053711350512,0.41771691803399985,1.0501650813697805,0.3130169283967834,0.7849117169736756,0.46143264985001003
365,0.9602745375890372,0.4183027409278117,1.0507901593799207,0.3135836572797449,0.7850016013993797,0.462170136971278
366,0.9602435996175134,0.41888856382162365,1.0514151154955396,0.3141503861627063,0.7850912016637279,0.46290762409254593
367,0.9602125714537364,0.4194743867154356,1.0520399534143339,0.3147171150456678,0.7851805280510424,0.4636451112138139
368,0.9601814672855085,0.4200602096092474,1.0526646767778307,0.3152838439286292,0.7852695908150488,0.4643825983350819
369,0.9601503012545107,0.4206460325030593,1.053289289170996,0.3158505728115907,0.7853584001783382,0.4651200854563498
370,0.9601190874556367,0.42123185539687125,1.0539137941218402,0.31641730169455207,0.7854469663318322,0.4658575725776178
371,0.9600878399363286,0.4218176782906831,1.0545381951010335,0.31698403057751356,0.7855352994342462,0.46659505969888576
372,0.9600565726959154,0.422403501184495,1.0551624955215155,0.31755075946047495,0.7856234096115564,0.4673325468201537
373,0.9600252996849501,0.4229893240783069,1.05578669873811,0.31811748834343645,0.7857113069564667,0.46807003394142166
374,0.9599940348045533,0.4235751469721188,1.0564108080471402,0.3186842172263979,0.7857990015278753,0.46880752106268964
375,0.9599627919057538,0.42416096986593066,1.0570348266860488,0.31925094610935933,0.7858865033503438,0.46954500818395756
376,0.9599315847888348,0.4247467927597426,1.0576587578330143,0.3198176749923208,0.7859738224135681,0.47028249530522553
377,0.959900427202678,0.4253326156535545,1.0582826046065736,0.3203844038752822,0.7860609686718478,0.4710199824264935
378,0.9598693328441139,0.4259184385473664,1.0589063700652455,0.32095113275824366,0.7861479520435589,0.47175746954776143
379,0.9598383153572712,0.42650426144117826,1.0595300572071542,0.3215178616412051,0.7862347824106269,0.4724949566690294
380,0.9598073883329279,0.4270900843349902,1.0601536689696553,0.32208459052416655,0.7863214696180008,0.4732324437902974
381,0.959776565307866,0.42767590722880205,1.0607772082289673,0.322651319407128,0.7864080234731287,0.4739699309115653
382,0.9597458597642279,0.4282617301226139,1.0614006777997975,0.32321804829008943,0.7864944537454344,0.4747074180328333
383,0.9597152851288728,0.42884755301642585,1.0620240804349774,0.3237847771730509,0.7865807701657949,0.47544490515410126
384,0.9596848547727377,0.4294333759102378,1.0626474188250954,0.3243515060560123,0.7866669824260204,0.4761823922753692
385,0.9596545820101994,0.43001919880404965,1.0632706955981324,0.32491823493897376,0.7867531001783341,0.47691987939663716
386,0.9596244800984379,0.4306050216978615,1.0638939133191008,0.32548496382193526,0.7868391330348536,0.47765736651790514
387,0.9595945622368034,0.43119084459167345,1.064517074489683,0.32605169270489665,0.7869250905670748,0.4783948536391731
388,0.9595648415661844,0.4317766674854853,1.065140181547874,0.32661842158785814,0.7870109823053562,0.47913234076044103
389,0.9595353311683783,0.4323624903792972,1.0657632368676253,0.32718515047081953,0.7870968177384032,0.479869827881709
390,0.9595060440654641,0.4329483132731091,1.0663862427584896,0.32775187935378103,0.7871826063127585,0.480607315002977
391,0.9594769932191776,0.43353413616692105,1.0670092014652695,0.3283186082367424,0.7872683574322874,0.4813448021242449
392,0.9594481915302889,0.4341199590607329,1.067632115167668,0.3288853371197039,0.7873540804576703,0.4820822892455129
393,0.9594196518379818,0.4347057819545448,1.0682549859799382,0.3294520660026653,0.7874397847058935,0.48281977636678086
394,0.9593913869192365,0.4352916048483567,1.06887781595054,0.3300187948856268,0.7875254794497423,0.4835572634880488
395,0.959363409488213,0.4358774277421686,1.0695006070617943,0.3305855237685882,0.7876111739172962,0.48429475060931676
396,0.9593357321956386,0.43646325063598046,1.0701233612295415,0.3311522526515497,0.7876968772914252,0.48503223773058474
397,0.9593083676281973,0.4370490735297924,1.0707460803028033,0.3317189815345111,0.7877825987092872,0.48576972485185266
398,0.9592813283079215,0.4376348964236043,1.0713687660634428,0.33228571041747257,0.7878683472618286,0.48650721197312063
399,0.9592546266915857,0.4382207193174162,1.0719914202258318,0.332852439300434,0.7879541319932846,0.4872446990943886
400,0.9592282751701038,0.43880654221122806,1.0726140444365164,0.33341916818339545,0.7880399619006822,0.48798218621565653
401,0.9592022860679289,0.43939236510504,1.0732366402738855,0.3339858970663569,0.7881258459333458,0.4887196733369245
402,0.9591766716424539,0.43997818799885186,1.0738592092478438,0.33455262594931834,0.7882117929924028,0.4894571604581925
403,0.9591514440834172,0.4405640108926637,1.0744817527994845,0.3351193548322798,0.7882978119302918,0.4901946475794604
404,0.9591266155123103,0.44114983378647565,1.0751042723007649,0.3356860837152412,0.7883839115502729,0.4909321347007284
405,0.9591021979817858,0.4417356566802876,1.0757267690541858,0.33625281259820267,0.788470100605939,0.49166962182199636
406,0.9590782034750724,0.44232147957409945,1.0763492442924711,0.3368195414811641,0.7885563878007302,0.4924071089432643
407,0.9590546439053886,0.4429073024679113,1.0769716991782508,0.3373862703641256,0.7886427817874484,0.49314459606453226
408,0.9590315311153614,0.44349312536172325,1.077594134803746,0.337952999247087,0.7887292911677753,0.49388208318580024
409,0.9590088768764474,0.4440789482555351,1.078216552190458,0.3385197281300485,0.7888159244917916,0.49461957030706816
410,0.9589866928883563,0.444664771149347,1.0788389522888557,0.3390864570130099,0.7889026902574982,0.49535705742833613
411,0.9589649907784776,0.4452505940431589,1.0794613359780705,0.3396531858959714,0.7889895969103392,0.4960945445496041
412,0.9589437821013103,0.44583641693697085,1.0800837040655897,0.34021991477893276,0.7890766528427279,0.49683203167087203
413,0.958923078337895,0.4464222398307827,1.0807060572869542,0.34078664366189426,0.7891638663935729,0.49756951879214
414,0.9589028908952499,0.4470080627245946,1.0813283963054583,0.34135337254485565,0.7892512458478089,0.498307005913408
415,0.9588832311058081,0.4475938856184065,1.081950721711852,0.34192010142781715,0.7893387994359269,0.4990444930346759
416,0.9588641102268599,0.4481797085122184,1.0825730340240451,0.34248683031077853,0.7894265353335079,0.4997819801559439
417,0.9588455394399971,0.44876553140603026,1.0831953336868159,0.34305355919374003,0.7895144616607594,0.5005194672772119
418,0.9588275298505601,0.4493513542998422,1.0838176210715187,0.3436202880767015,0.789602586482052,0.5012569543984797
419,0.9588100924870882,0.4499371771936541,1.084439896475799,0.3441870169596629,0.7896909178054602,0.5019944415197477
420,0.9587932383007746,0.450523000087466,1.085062160123306,0.34475374584262436,0.7897794635823042,0.5027319286410157
421,0.9587769781649211,0.45110882298127786,1.085684412163412,0.3453204747255858,0.7898682317066947,0.5034694157622837
422,0.9587613228744001,0.4516946458750898,1.0863066526709309,0.34588720360854724,0.789957230015079,0.5042069028835516
423,0.9587462831451166,0.45228046876890166,1.0869288816458424,0.3464539324915087,0.7900464662857906,0.5049443900048196
424,0.9587318696134747,0.4528662916627135,1.087551099013017,0.34702066137447013,0.7901359482385997,0.5056818771260876
425,0.9587180928358476,0.45345211455652545,1.0881733046219437,0.34758739025743157,0.7902256835342674,0.5064193642473556
426,0.9587049632880509,0.4540379374503374,1.0887954982464616,0.348154119140393,0.7903156797741018,0.5071568513686235
427,0.9586924913648174,0.45462376034414925,1.0894176795844925,0.34872084802335446,0.7904059444995152,0.5078943384898914
428,0.9586806873792781,0.4552095832379611,1.0900398482577787,0.3492875769063159,0.7904964851915864,0.5086318256111594
429,0.9586695615624449,0.45579540613177305,1.0906620038116197,0.34985430578927734,0.7905873092706227,0.5093693127324274
430,0.9586591240626962,0.4563812290255849,1.091284145714617,0.35042103467223884,0.7906784240957256,0.5101067998536952
431,0.9586493849452675,0.45696705191939685,1.0919062733584153,0.3509877635552002,0.7907698369643602,0.5108442869749632
432,0.958640354191744,0.4575528748132087,1.0925283860574533,0.3515544924381617,0.7908615551119236,0.5115817740962312
433,0.9586320416995577,0.4581386977070206,1.0931504830487109,0.3521212213211231,0.7909535857113196,0.5123192612174992
434,0.9586244572814872,0.4587245206008325,1.0937725634914648,0.3526879502040846,0.7910459358725341,0.5130567483387671
435,0.9586176106651616,0.4593103434946444,1.0943946264670426,0.353254679087046,0.7911386126422135,0.5137942354600351
436,0.9586115114925675,0.4598961663884563,1.0950166709785818,0.3538214079700075,0.7912316230032448,0.5145317225813031
437,0.9586061693195602,0.4604819892822682,1.095638695950793,0.3543881368529689,0.7913249738743398,0.5152692097025711
438,0.9586015936153779,0.46106781217608006,1.0962607002297227,0.3549548657359304,0.7914186721096209,0.516006696823839
439,0.958597793762159,0.461653635069892,1.0968826825825218,0.35552159461889177,0.7915127244982102,0.5167441839451069
440,0.9585947790544652,0.46223945796370386,1.0975046416972158,0.35608832350185327,0.7916071377638205,0.5174816710663749
441,0.9585925586988057,0.4628252808575158,1.0981265761824788,0.3566550523848147,0.7917019185643501,0.5182191581876429
442,0.9585911418131665,0.46341110375132766,1.098748484567409,0.35722178126777615,0.7917970734914789,0.5189566453089107
443,0.9585905374265433,0.4639969266451396,1.0993703653013085,0.3577885101507376,0.7918926090702696,0.5196941324301787
444,0.9585907544784784,0.46458274953895146,1.099992216753467,0.35835523903369904,0.791988531758768,0.5204316195514467
445,0.9585918018186,0.4651685724327633,1.1006140372129454,0.3589219679166605,0.7920848479476109,0.5211691066727147
446,0.958593688206167,0.46575439532657525,1.1012358248883656,0.3594886967996219,0.7921815639596319,0.5219065937939826
447,0.9585964223096166,0.4663402182203871,1.1018575779077016,0.36005542568258336,0.7922786860494742,0.5226440809152506
448,0.9586000127061167,0.46692604111419905,1.1024792943180755,0.3606221545655448,0.7923762204032028,0.5233815680365186
449,0.9586044678811202,0.4675118640080109,1.1031009720855531,0.36118888344850625,0.7924741731379231,0.5241190551577866
450,0.958609796227926,0.46809768690182285,1.1037226090949475,0.3617556123314677,0.7925725503013994,0.5248565422790545
451,0.9586160060472412,0.4686835097956347,1.1043442031496211,0.36232234121442913,0.7926713578716776,0.5255940294003224
452,0.958623105546749,0.4692693326894466,1.1049657519712948,0.3628890700973906,0.7927706017567117,0.5263315165215904
453,0.9586311028406806,0.4698551555832585,1.1055872531998565,0.363455798980352,0.7928702877939913,0.5270690036428584
454,0.9586400059493894,0.4704409784770704,1.1062087043931768,0.36402252786331346,0.7929704217501737,0.5278064907641262
455,0.9586498227989304,0.4710268013708823,1.1068301030269247,0.3645892567462749,0.7930710093207193,0.5285439778853942
456,0.958660561220645,0.4716126242646942,1.107451446494388,0.36515598562923635,0.7931720561295281,0.5292814650066622
457,0.9586722289507466,0.4721984471585061,1.1080727321062978,0.36572271451219784,0.7932735677285812,0.5300189521279302
458,0.9586848336299131,0.472784270052318,1.108693957090653,0.3662894433951593,0.7933755495975843,0.5307564392491981
459,0.9586983828028821,0.47337009294612986,1.1093151185925527,0.36685617227812073,0.7934780071436157,0.5314939263704661
460,0.958712883918051,0.4739559158399418,1.1099362136740276,0.36742290116108217,0.7935809457007751,0.5322314134917341
461,0.95872834432708,0.47454173873375366,1.1105572393138778,0.3679896300440436,0.7936843705298379,0.5329689006130021
462,0.958744771284501,0.4751275616275656,1.1111781924075128,0.36855635892700506,0.7937882868179114,0.53370638773427
463,0.9587621719473296,0.47571338452137746,1.1117990697667939,0.3691230878099665,0.7938926996780944,0.5344438748555379
464,0.9587805533746809,0.4762992074151894,1.1124198681198818,0.36968981669292794,0.7939976141491406,0.5351813619768059
465,0.9587999225273909,0.47688503030900126,1.1130405841110862,0.3702565455758894,0.7941030351951242,0.5359188490980739
466,0.9588202862676402,0.47747085320281313,1.1136612143007198,0.3708232744588508,0.7942089677051096,0.5366563362193417
467,0.9588416513585849,0.47805667609662506,1.1142817551649549,0.37139000334181227,0.7943154164928248,0.5373938233406097
468,0.9588640244639882,0.4786424989904369,1.1149022030956823,0.3719567322247737,0.7944223862963362,0.5381313104618777
469,0.9588874121478593,0.47922832188424885,1.1155225544003793,0.37252346110773515,0.7945298817777293,0.5388687975831457
470,0.9589118208740952,0.4798141447780607,1.1161428053019722,0.3730901899906966,0.7946379075227901,0.5396062847044136
471,0.9589372570061262,0.48039996767187265,1.1167629519387101,0.37365691887365804,0.7947464680406924,0.5403437718256816
472,0.9589637268065685,0.4809857905656845,1.117382990364038,0.3742236477566195,0.7948555677636868,0.5410812589469496
473,0.9589912364368772,0.4815716134594964,1.1180029165464755,0.3747903766395809,0.7949652110467937,0.5418187460682176
474,0.9590197919570078,0.4821574363533083,1.118622726369497,0.37535710552254237,0.7950754021674994,0.5425562331894855
475,0.9590493993250787,0.4827432592471202,1.1192424156314176,0.3759238344055038,0.7951861453254558,0.5432937203107534
476,0.9590800643970404,0.4833290821409321,1.1198619800452811,0.37649056328846525,0.7952974446421844,0.5440312074320214
477,0.9591117929263482,0.483914905034744,1.1204814152387526,0.3770572921714267,0.7954093041607819,0.5447686945532894
478,0.9591445905636394,0.4845007279285559,1.1211007167540132,0.37762402105438814,0.7955217278456317,0.5455061816745572
479,0.9591784628564157,0.4850865508223678,1.1217198800476604,0.37819074993734964,0.7956347195821162,0.5462436687958252
480,0.9592134152487286,0.48567237371617966,1.1223389004906104,0.3787574788203111,0.7957482831763354,0.5469811559170932
481,0.9592494530808715,0.4862581966099916,1.1229577733680043,0.3793242077032725,0.795862422354827,0.5477186430383612
482,0.9592865815890744,0.48684401950380346,1.1235764938791204,0.37989093658623396,0.7959771407642905,0.5484561301596291
483,0.9593248059052035,0.4874298423976154,1.1241950571372852,0.3804576654691954,0.7960924419713168,0.5491936172808971
484,0.9593641310564676,0.48801566529142726,1.1248134581697924,0.38102439435215685,0.7962083294621177,0.5499311044021651
485,0.9594045619651251,0.4886014881852392,1.1254316919178253,0.3815911232351183,0.7963248066422627,0.5506685915234331
486,0.9594461034481991,0.48918731107905106,1.1260497532363805,0.38215785211807973,0.796441876836417,0.551406078644701
487,0.9594887602171964,0.48977313397286293,1.1266676368941961,0.3827245810010412,0.796559543288085,0.5521435657659689
488,0.9595325368778289,0.49035895686667486,1.1272853375736867,0.3832913098840026,0.796677809159355,0.5528810528872369
489,0.9595774379297429,0.4909447797604867,1.127902849870877,0.38385803876696406,0.7967966775306511,0.5536185400085049
490,0.9596234677662512,0.49153060265429865,1.1285201682953439,0.3844247676499255,0.7969161514004851,0.5543560271297727
491,0.9596706306740698,0.4921164255481105,1.1291372872701588,0.38499149653288695,0.7970362336852148,0.5550935142510407
492,0.9597189308330604,0.4927022484419224,1.1297542011318373,0.3855582254158484,0.7971569272188053,0.5558310013723087
493,0.9597683723159768,0.4932880713357343,1.1303709041302883,0.38612495429880983,0.797278234752593,0.5565684884935767
494,0.9598189590882161,0.4938738942295462,1.1309873904287715,0.3866916831817713,0.797400158955055,0.5573059756148446
495,0.9598706950075757,0.4944597171233581,1.1316036541038557,0.3872584120647327,0.7975227024115813,0.5580434627361126
496,0.9599235838240128,0.49504554001717,1.1322196891453815,0.38782514094769416,0.7976458676242512,0.5587809498573806
497,0.9599776291794107,0.4956313629109819,1.1328354894564292,0.3883918698306556,0.797769657011613,0.5595184369786486
498,0.9600328346073504,0.4962171858047938,1.1334510488532894,0.38895859871361704,0.7978940729084686,0.5602559240999165
499,0.9600892035328842,0.49680300869860566,1.134066361065437,0.3895253275965785,0.7980191175656607,0.5609934112211844
500,0.9601467392723168,0.4973888315924176,1.134681419735511,0.39009205647953993,0.798144793149865,0.5617308983424524
501,0.9602054450329904,0.49797465448622946,1.1352962184192972,0.3906587853625014,0.7982711017433852,0.5624683854637204
502,0.9602653239130738,0.4985604773800414,1.135910750585713,0.39122551424546287,0.7983980453439526,0.5632058725849882
503,0.9603263789013583,0.49914630027385326,1.1365250096168,0.3917922431284243,0.7985256258645301,0.5639433597062562
504,0.9603886128770561,0.4997321231676652,1.1371389888077181,0.39235897201138575,0.798653845133118,0.5646808468275242
505,0.9604520286096053,0.5003179460614771,1.1377526813667427,0.3929257008943472,0.7987827048925675,0.5654183339487922
506,0.9605166287584799,0.5009037689552889,1.1383660804152689,0.39349242977730864,0.7989122068003937,0.5661558210700601
507,0.9605824158730031,0.5014895918491009,1.1389791789878172,0.3940591586602701,0.7990423524285959,0.5668933081913281
508,0.9606493923921673,0.5020754147429127,1.1395919700320434,0.3946258875432315,0.7991731432634803,0.5676307953125961
509,0.9607175606444581,0.5026612376367247,1.140204446408755,0.39519261642619297,0.7993045807054882,0.5683682824338641
510,0.9607869228476832,0.5032470605305366,1.1408166008919278,0.3957593453091544,0.7994366660690256,0.569105769555132
511,0.9608574811088069,0.5038328834243484,1.1414284261687297,0.39632607419211585,0.7995694005822996,0.5698432566763999
512,0.9609292374237892,0.5044187063181603,1.1420399148395477,0.3968928030750773,0.7997027853871568,0.5705807437976679
513,0.9610021936774299,0.5050045292119723,1.1426510594180177,0.39745953195803874,0.7998368215389271,0.5713182309189359
514,0.961076351643217,0.5055903521057841,1.1432618523310598,0.3980262608410002,0.7999715100062712,0.5720557180402037
515,0.9611517129831821,0.506176174999596,1.1438722859189183,0.3985929897239616,0.8001068516710312,0.5727932051614717
516,0.961228279247758,0.5067619978934079,1.1444823524352032,0.39915971860692306,0.8002428473280871,0.5735306922827397
517,0.9613060518756446,0.5073478207872197,1.1450920440469392,0.3997264474898845,0.8003794976852157,0.5742681794040077
518,0.961385032193676,0.5079336436810318,1.1457013528346152,0.40029317637284595,0.800516803362954,0.5750056665252756
519,0.9614652214166967,0.5085194665748436,1.1463102707922412,0.4008599052558074,0.8006547648944684,0.5757431536465436
520,0.9615466206474396,0.5091052894686554,1.1469187898274087,0.40142663413876883,0.8007933827254252,0.5764806407678116
521,0.9616292308764111,0.5096911123624674,1.1475269017613519,0.4019933630217303,0.8009326572138675,0.5772181278890796
522,0.9617130529817794,0.5102769352562793,1.1481345983290177,0.4025600919046917,0.8010725886300956,0.5779556150103475
523,0.9617980877292711,0.5108627581500912,1.1487418711791388,0.40312682078765316,0.8012131771565498,0.5786931021316154
524,0.9618843357720681,0.5114485810439031,1.1493487118743075,0.40369354967061466,0.8013544228877018,0.5794305892528834
525,0.9619717976507146,0.5120344039377149,1.149955111891059,0.4042602785535761,0.8014963258299447,0.5801680763741514
526,0.9620604737930252,0.5126202268315269,1.150561062619954,0.40482700743653754,0.801638885901492,0.5809055634954192
527,0.962150364514001,0.5132060497253388,1.1511665553656696,0.405393736319499,0.8017821029322776,0.5816430506166872
528,0.9622414700157491,0.5137918726191506,1.151771581347091,0.40596046520246043,0.8019259766638613,0.5823805377379552
529,0.9623337903874072,0.5143776955129625,1.1523761316974106,0.4065271940854219,0.8020705067493392,0.5831180248592231
530,0.9624273256050752,0.5149635184067745,1.1529801974642293,0.4070939229683833,0.8022156927532565,0.5838555119804911
531,0.9625220755317492,0.5155493413005863,1.1535837696096611,0.40766065185134476,0.8023615341515264,0.5845929991017591
532,0.9626180399172631,0.5161351641943983,1.154186839010446,0.4082273807343062,0.8025080303313518,0.5853304862230271
533,0.9627152183982334,0.5167209870882101,1.1547893964580629,0.40879410961726764,0.8026551805911524,0.5860679733442951
534,0.9628136104980104,0.5173068099820219,1.1553914326588486,0.4093608385002291,0.8028029841404952,0.586805460465563
535,0.9629132156266352,0.517892632875834,1.1559929382341214,0.4099275673831905,0.8029514401000298,0.5875429475868309
536,0.9630140330807988,0.5184784557696458,1.1565939037203088,0.41049429626615197,0.8031005475014279,0.5882804347080989
537,0.9631160620438101,0.5190642786634577,1.1571943195690788,0.4110610251491134,0.8032503052873265,0.5890179218293669
538,0.963219301585567,0.5196501015572697,1.1577941761474762,0.41162775403207486,0.8034007123112767,0.5897554089506347
539,0.9633237506625325,0.5202359244510815,1.1583934637380628,0.4121944829150363,0.8035517673376953,0.5904928960719027
540,0.9634294081177175,0.5208217473448934,1.1589921725390626,0.41276121179799774,0.8037034690418218,0.5912303831931707
541,0.9635362726806671,0.5214075702387053,1.1595902926645103,0.4133279406809592,0.8038558160096789,0.5919678703144386
542,0.963644342967453,0.5219933931325171,1.1601878141444062,0.4138946695639206,0.8040088067380382,0.5927053574357066
543,0.9637536174806716,0.5225792160263291,1.1607847269248712,0.41446139844688207,0.8041624396343895,0.5934428445569746
544,0.963864094609445,0.523165038920141,1.1613810208683122,0.4150281273298435,0.8043167130169154,0.5941803316782426
545,0.9639757726294308,0.5237508618139528,1.161976685753586,0.41559485621280495,0.8044716251144681,0.5949178187995106
546,0.9640886497028338,0.5243366847077647,1.1625717112761718,0.41616158509576645,0.8046271740665538,0.5956553059207785
547,0.9642027238784244,0.5249225076015767,1.1631660870483451,0.4167283139787279,0.8047833579233175,0.5963927930420464
548,0.9643179930915626,0.5255083304953885,1.1637598025993587,0.41729504286168934,0.804940174645537,0.5971302801633144
549,0.9644344551642258,0.5260941533892005,1.1643528473756262,0.4178617717446508,0.805097622104616,0.5978677672845824
550,0.964552107805043,0.5266799762830123,1.164945210740909,0.4184285006276122,0.805255698082586,0.5986052544058502
551,0.9646709486093347,0.5272657991768243,1.1655368819765115,0.41899522951057366,0.8054144002721098,0.5993427415271182
552,0.964790975059155,0.5278516220706362,1.166127850281476,0.4195619583935351,0.8055737262764898,0.6000802286483862
553,0.9649121845233437,0.528437444964448,1.1667181047727864,0.42012868727649655,0.8057336736096831,0.6008177157696541
554,0.9650345742575789,0.5290232678582599,1.1673076344855722,0.420695416159458,0.8058942396963169,0.6015552028909221
555,0.9651581414044372,0.5296090907520719,1.1678964283733193,0.42126214504241943,0.8060554218717115,0.6022926900121901
556,0.9652828829934602,0.5301949136458837,1.1684844753080865,0.4218288739253809,0.806217217381907,0.6030301771334581
557,0.9654087959412231,0.5307807365396956,1.1690717640807218,0.4223956028083423,0.8063796233836927,0.603767664254726
558,0.9655358770514108,0.5313665594335075,1.1696582834010893,0.42296233169130376,0.806542636944644,0.604505151375994
559,0.9656641230148988,0.5319523823273193,1.1702440218982935,0.4235290605742652,0.8067062550431601,0.6052426384972619
560,0.9657935304098394,0.5325382052211313,1.1708289681209152,0.42409578945722665,0.8068704745685094,0.6059801256185299
561,0.9659240957017514,0.5331240281149432,1.171413110537247,0.4246625183401881,0.8070352923208769,0.6067176127397979
562,0.966055815243618,0.533709851008755,1.1719964375355332,0.42522924722314953,0.8072007050114176,0.6074550998610657
563,0.9661886852759879,0.534295673902567,1.172578937424218,0.425795976106111,0.807366709262313,0.6081925869823337
564,0.9663227019270809,0.5348814967963789,1.173160598432194,0.4263627049890724,0.8075333016068332,0.6089300741036017
565,0.9664578612129016,0.5354673196901908,1.1737414087090579,0.42692943387203386,0.8077004784894026,0.6096675612248696
566,0.9665941590373547,0.5360531425840027,1.1743213563253678,0.4274961627549953,0.8078682362656704,0.6104050483461376
567,0.9667315911923692,0.5366389654778145,1.1749004292729093,0.42806289163795674,0.8080365712025849,0.6111425354674056
568,0.9668701533580241,0.5372247883716265,1.1754786154649601,0.42862962052091824,0.8082054794784737,0.6118800225886736
569,0.9670098411026818,0.5378106112654384,1.176055902736566,0.4291963494038797,0.8083749571831261,0.6126175097099416
570,0.9671506498831263,0.5383964341592502,1.176632278844814,0.4297630782868411,0.8085450003178827,0.6133549968312095
571,0.9672925750447054,0.5389822570530621,1.177207731469117,0.43032980716980257,0.8087156047957259,0.6140924839524774
572,0.9674356118214797,0.5395680799468741,1.1777822482114964,0.430896536052764,0.8088867664413784,0.6148299710737454
573,0.9675797553363752,0.5401539028406859,1.1783558165968737,0.43146326493572545,0.8090584809914033,0.6155674581950134
574,0.9677250006013425,0.5407397257344978,1.1789284240733666,0.4320299938186869,0.8092307440943111,0.6163049453162812
575,0.9678713425175196,0.5413255486283097,1.1795000580125838,0.43259672270164834,0.8094035513106683,0.6170424324375492
576,0.9680187758754015,0.5419113715221215,1.180070705709932,0.4331634515846098,0.8095768981132127,0.6177799195588172
577,0.9681672953550142,0.5424971944159336,1.1806403543849227,0.4337301804675712,0.8097507798869723,0.6185174066800851
578,0.968316895526093,0.5430830173097454,1.1812089911814834,0.43429690935053267,0.8099251919293888,0.6192548938013531
579,0.9684675708482674,0.5436688402035573,1.1817766031682764,0.4348636382334941,0.8101001294504445,0.6199923809226211
580,0.96861931567125,0.5442546630973693,1.1823431773390176,0.43543036711645555,0.8102755875727953,0.6207298680438891
581,0.9687721242350317,0.5448404859911811,1.1829087006128036,0.435997095999417,0.8104515613319065,0.621467355165157
582,0.96892599067008,0.545426308884993,1.1834731598344412,0.43656382488237844,0.8106280456761945,0.622204842286425
583,0.9690809089975456,0.5460121317788049,1.1840365417747813,0.4371305537653399,0.8108050354671713,0.6229423294076929
584,0.9692368731294699,0.5465979546726167,1.184598833131059,0.4376972826483013,0.810982525479595,0.6236798165289609
585,0.969393876869002,0.5471837775664287,1.1851600205272357,0.43826401153126276,0.8111605104016228,0.6244173036502288
586,0.969551913910617,0.5477696004602406,1.1857200905143461,0.4388307404142242,0.8113389848349707,0.6251547907714967
587,0.9697109778403425,0.5483554233540524,1.1862790295708525,0.43939746929718565,0.8115179432950751,0.6258922778927647
588,0.9698710621359874,0.5489412462478643,1.1868368241029994,0.4399641981801471,0.8116973802112611,0.6266297650140327
589,0.9700321601673777,0.5495270691416763,1.1873934604451741,0.44053092706310853,0.811877289926914,0.6273672521353006
590,0.9701942651965966,0.5501128920354881,1.1879489248602737,0.44109765594607003,0.8120576666996537,0.6281047392565686
591,0.9703573703782299,0.5506987149293001,1.1885032035400733,0.4416643848290315,0.8122385047015174,0.6288422263778366
592,0.9705214687596164,0.5512845378231119,1.1890562826055997,0.4422311137119929,0.8124197980191423,0.6295797134991046
593,0.9706865532811023,0.5518703607169237,1.1896081481075118,0.44279784259495436,0.812601540653956,0.6303172006203726
594,0.9708526167763026,0.5524561836107358,1.1901587860264813,0.4433645714779158,0.8127837265223683,0.6310546877416405
595,0.9710196519723658,0.5530420065045476,1.1907081822735803,0.44393130036087725,0.8129663494559707,0.6317921748629084
596,0.9711876514902444,0.5536278293983595,1.1912563226906736,0.4444980292438387,0.8131494032017372,0.6325296619841764
597,0.9713566078449701,0.5542136522921715,1.1918031930508137,0.44506475812680013,0.8133328814222311,0.6332671491054443
598,0.971526513445934,0.5547994751859833,1.1923487790586413,0.4456314870097616,0.8135167776958154,0.6340046362267122
599,0.9716973605971717,0.5553852980797952,1.1928930663507902,0.446198215892723,0.8137010855168682,0.6347421233479802
600,0.9718691414976538,0.5559711209736071,1.1934360404962954,0.44676494477568446,0.8138857982960016,0.6354796104692482
601,0.9720418482415808,0.5565569438674189,1.193977686997007,0.4473316736586459,0.8140709093602858,0.6362170975905161
602,0.9722154728186827,0.5571427667612309,1.1945179912880077,0.44789840254160734,0.8142564119534759,0.6369545847117841
603,0.9723900071145247,0.5577285896550428,1.1950569387380336,0.4484651314245688,0.8144422992362457,0.6376920718330521
604,0.9725654429108157,0.5583144125488546,1.1955945146499023,0.44903186030753023,0.8146285642864227,0.6384295589543201
605,0.9727417718857251,0.5589002354426666,1.196130704260941,0.44959858919049167,0.8148152000992298,0.639167046075588
606,0.9729189856141998,0.5594860583364785,1.1966654927434237,0.4501653180734531,0.8150021995875292,0.639904533196856
607,0.9730970755682904,0.5600718812302903,1.1971988652050078,0.45073204695641456,0.8151895555820727,0.6406420203181239
608,0.97327603311748,0.5606577041241023,1.1977308066891788,0.451298775839376,0.8153772608317547,0.6413795074393919
609,0.9734558495290178,0.5612435270179141,1.1982613021756983,0.45186550472233744,0.8155653080038698,0.6421169945606598
610,0.9736365159682588,0.5618293499117261,1.198790336581054,0.4524322336052989,0.8157536896843749,0.6428544816819277
611,0.9738180234990069,0.562415172805538,1.1993178947589176,0.4529989624882603,0.8159423983781551,0.6435919688031957
612,0.9740003630838632,0.5630009956993498,1.1998439615006042,0.45356569137122177,0.8161314265092942,0.6443294559244637
613,0.9741835255845798,0.5635868185931617,1.2003685215355362,0.45413242025418327,0.8163207664213493,0.6450669430457316
614,0.9743675017624177,0.5641726414869737,1.2008915595317127,0.4546991491371447,0.8165104103776291,0.6458044301669996
615,0.9745522822785092,0.5647584643807855,1.2014130600961836,0.45526587802010615,0.8167003505614778,0.6465419172882676
616,0.9747378576942259,0.5653442872745974,1.2019330077755235,0.4558326069030676,0.8168905790765603,0.6472794044095356
617,0.9749242184715506,0.5659301101684093,1.2024513870563158,0.45639933578602904,0.8170810879471554,0.6480168915308036
618,0.9751113549734534,0.5665159330622211,1.2029681823656377,0.4569660646689905,0.8172718691184497,0.6487543786520715
619,0.9752992574642753,0.5671017559560332,1.2034833780715484,0.4575327935519519,0.8174629144568379,0.6494918657733394
620,0.9754879161101117,0.567687578849845,1.2039969584835835,0.45809952243491336,0.8176542157502262,0.6502293528946074
621,0.9756773209792059,0.5682734017436568,1.2045089078532536,0.4586662513178748,0.8178457647083389,0.6509668400158753
622,0.9758674620423426,0.5688592246374689,1.2050192103745447,0.45923298020083625,0.818037552963032,0.6517043271371432
623,0.9760583291732492,0.5694450475312807,1.2055278501844264,0.4597997090837977,0.818229572068608,0.6524418142584112
624,0.9762499121489999,0.5700308704250926,1.206034811363359,0.46036643796675913,0.8184218135021352,0.6531793013796792
625,0.9764422006504251,0.5706166933189045,1.2065400779358115,0.4609331668497206,0.8186142686637732,0.6539167885009471
626,0.9766351842625254,0.5712025162127163,1.2070436338707764,0.461499895732682,0.8188069288770997,0.6546542756222151
627,0.9768288524748896,0.5717883391065283,1.2075454630822933,0.46206662461564346,0.8189997853894431,0.6553917627434831
628,0.9770231946821181,0.5723741620003402,1.2080455494299762,0.4626333534986049,0.8191928293722182,0.6561292498647511
629,0.9772182001842498,0.572959984894152,1.208543876719542,0.46320008238156635,0.8193860519212661,0.656866736986019
630,0.9774138581871943,0.5735458077879639,1.2090404287033467,0.4637668112645278,0.8195794440571993,0.657604224107287
631,0.9776101578031677,0.5741316306817759,1.2095351890809225,0.46433354014748923,0.8197729967257484,0.6583417112285549
632,0.9778070880511349,0.5747174535755877,1.21002814149952,0.4649002690304507,0.8199667007981146,0.6590791983498229
633,0.9780046378572524,0.5753032764693997,1.2105192695546552,0.4654669979134121,0.8201605470713256,0.6598166854710908
634,0.97820279605532,0.5758890993632115,1.2110085567906592,0.46603372679637356,0.8203545262685953,0.6605541725923587
635,0.9784015513872335,0.5764749222570233,1.2114959867012325,0.46660045567933506,0.8205486290396881,0.6612916597136267
636,0.9786008925034444,0.5770607451508354,1.2119815427300027,0.4671671845622965,0.8207428459612853,0.6620291468348947
637,0.9788008079634208,0.5776465680446472,1.2124652082710872,0.46773391344525794,0.820937167537358,0.6627666339561626
638,0.9790012862361163,0.5782323909384591,1.2129469666696573,0.4683006423282194,0.8211315841995417,0.6635041210774306
639,0.97920231570044,0.5788182138322711,1.2134268012225091,0.46886737121118083,0.8213260863075158,0.6642416081986986
640,0.9794038846457327,0.5794040367260829,1.2139046951786374,0.46943410009414227,0.821520664149386,0.6649790953199666
641,0.9796059812722467,0.5799898596198948,1.2143806317398116,0.4700008289771037,0.8217153079420724,0.6657165824412346
642,0.97980859369163,0.5805756825137067,1.214854594061157,0.47056755786006516,0.8219100078316989,0.6664540695625025
643,0.9800117099274145,0.5811615054075185,1.21532656525174,0.4711342867430266,0.8221047538939888,0.6671915566837705
644,0.9802153179155089,0.5817473283013305,1.215796528375157,0.47170101562598804,0.8222995361346623,0.6679290438050384
645,0.9804194055046948,0.5823331511951424,1.216264466450126,0.4722677445089495,0.8224943444898384,0.6686665309263063
646,0.9806239604571277,0.5829189740889542,1.2167303624510826,0.4728344733919109,0.8226891688264409,0.6694040180475743
647,0.9808289704488427,0.5835047969827661,1.21719419930878,0.47340120227487237,0.8228839989426083,0.6701415051688422
648,0.981034423070263,0.5840906198765781,1.217655959910893,0.4739679311578338,0.8230788245681057,0.6708789922901102
649,0.981240305826713,0.5846764427703899,1.2181156271026232,0.47453466004079525,0.8232736353647427,0.6716164794113781
650,0.9814466061389359,0.5852622656642019,1.218573183687312,0.4751013889237567,0.8234684209267931,0.6723539665326461
651,0.9816533113436143,0.5858480885580137,1.219028612427053,0.47566811780671814,0.8236631707814195,0.6730914536539141
652,0.9818604086938975,0.5864339114518257,1.219481896043311,0.4762348466896796,0.823857874389101,0.6738289407751821
653,0.982067885359927,0.5870197343456376,1.219933017217543,0.476801575572641,0.8240525211440636,0.67456642789645
654,0.9822757284293744,0.5876055572394494,1.2203819585918234,0.47736830445560247,0.8242471003747168,0.675303915017718
655,0.9824839249079749,0.5881913801332613,1.2208287027694722,0.4779350333385639,0.8244416013440901,0.676041402138986
656,0.9826924617200699,0.5887772030270733,1.2212732323156872,0.47850176222152535,0.8246360132502764,0.6767788892602539
657,0.9829013257091525,0.5893630259208851,1.2217155297581792,0.47906849110448685,0.8248303252268772,0.6775163763815218
658,0.9831105036384148,0.589948848814697,1.2221555775878128,0.4796352199874483,0.8250245263434511,0.6782538635027898
659,0.9833199821913026,0.5905346717085089,1.222593358259246,0.48020194887040973,0.825218605605967,0.6789913506240577
660,0.9835297479720699,0.5911204946023207,1.2230288541915775,0.4807686777533712,0.8254125519572595,0.6797288377453257
661,0.9837397875063408,0.5917063174961327,1.2234620477689957,0.4813354066363326,0.8256063542774887,0.6804663248665936
662,0.983950087241673,0.5922921403899446,1.223892921341433,0.48190213551929406,0.8258000013846026,0.6812038119878616
663,0.9841606335481251,0.5928779632837564,1.2243214572252175,0.4824688644022555,0.8259934820348043,0.6819412991091296
664,0.9843714127188294,0.5934637861775685,1.2247476377037367,0.48303559328521695,0.82618678492302,0.6826787862303976
665,0.9845824109705654,0.5940496090713803,1.225171445028097,0.4836023221681784,0.8263798986833738,0.6834162733516655
666,0.9847936144443403,0.5946354319651922,1.2255928614177918,0.48416905105113983,0.8265728118896618,0.6841537604729335
667,0.9850050092059708,0.5952212548590041,1.226011869061368,0.4847357799341013,0.8267655130558347,0.6848912475942015
668,0.9852165812466693,0.5958070777528159,1.2264284501171008,0.4853025088170627,0.8269579906364772,0.6856287347154694
669,0.985428316483633,0.5963929006466279,1.2268425867136672,0.48586923770002416,0.8271502330272975,0.6863662218367373
670,0.9856402007606384,0.5969787235404398,1.2272542609508252,0.4864359665829856,0.8273422285656138,0.6871037089580053
671,0.9858522198486374,0.5975645464342516,1.227663454900096,0.48700269546594704,0.8275339655308493,0.6878411960792732
672,0.9860643594463571,0.5981503693280635,1.2280701506054483,0.4875694243489085,0.8277254321450265,0.6885786832005412
673,0.9862766051809043,0.5987361922218755,1.2284743300839867,0.48813615323186993,0.827916616573267,0.6893161703218091
674,0.9864889426083726,0.5993220151156873,1.228875975326642,0.48870288211483137,0.8281075069242932,0.6900536574430771
675,0.9867013572144527,0.5999078380094992,1.2292750682988656,0.4892696109977928,0.8282980912509341,0.6907911445643451
676,0.9869138344150463,0.6004936609033111,1.2296715909413263,0.48983633988075426,0.8284883575506332,0.6915286316856131
677,0.987126359556884,0.601079483797123,1.2300655251706105,0.4904030687637157,0.8286782937659601,0.692266118806881
678,0.9873389179181454,0.601665306690935,1.2304568528799258,0.49096979764667714,0.8288678877851255,0.6930036059281489
679,0.9875514947090835,0.6022511295847468,1.230845555939805,0.49153652652963864,0.8290571274424983,0.6937410930494169
680,0.9877640750726516,0.6028369524785587,1.231231616198816,0.4921032554126001,0.8292460005191261,0.6944785801706849
681,0.9879766440851342,0.6034227753723707,1.231615015484274,0.4926699842955615,0.8294344947432595,0.6952160672919528
682,0.9881891867567799,0.6040085982661825,1.2319957356029545,0.49323671317852297,0.8296225977908778,0.6959535544132208
683,0.9884016880324396,0.6045944211599944,1.2323737583418108,0.4938034420614844,0.8298102972862189,0.6966910415344888
684,0.9886141327922049,0.6051802440538063,1.2327490654686957,0.49437017094444585,0.8299975808023118,0.6974285286557567
685,0.9888265058520527,0.6057660669476181,1.233121638733081,0.4949368998274073,0.8301844358615117,0.6981660157770246
686,0.9890387919644907,0.6063518898414301,1.233491459866786,0.49550362871036874,0.8303708499360378,0.6989035028982926
687,0.9892509758192072,0.606937712735242,1.2338585105847037,0.4960703575933302,0.830556810448515,0.6996409900195606
688,0.9894630420437222,0.6075235356290538,1.2342227725855324,0.4966370864762916,0.8307423047725174,0.7003784771408286
689,0.9896749752040446,0.6081093585228657,1.2345842275525083,0.49720381535925307,0.8309273202331143,0.7011159642620965
690,0.9898867598053291,0.6086951814166777,1.2349428571541425,0.4977705442422145,0.8311118441074208,0.7018534513833644
691,0.990098380292538,0.6092810043104895,1.2352986430449584,0.49833727312517595,0.8312958636251476,0.7025909385046324
692,0.9903098210511057,0.6098668272043015,1.2356515668662331,0.4989040020081374,0.8314793659691591,0.7033284256259004
693,0.9905210664076045,0.6104526500981133,1.2360016102467415,0.49947073089109884,0.8316623382760273,0.7040659127471683
694,0.9907321006304162,0.6110384729919252,1.2363487548035013,0.5000374597740602,0.8318447676365947,0.7048033998684363
695,0.9909429079304035,0.6116242958857372,1.2366929821425217,0.5006041886570217,0.8320266410965353,0.7055408869897043
696,0.9911534724615859,0.612210118779549,1.2370342738595543,0.5011709175399832,0.8322079456569205,0.7062783741109722
697,0.9913637783218184,0.6127959416733609,1.2373726115408463,0.5017376464229446,0.8323886682747871,0.7070158612322401
698,0.9915738095534716,0.6133817645671729,1.2377079767638959,0.502304375305906,0.8325687958637075,0.7077533483535081
699,0.9917835501441161,0.6139675874609847,1.2380403510982092,0.5028711041888675,0.8327483152943628,0.7084908354747761
700,0.9919929840272086,0.6145534103547966,1.2383697161060618,0.503437833071829,0.8329272133951179,0.7092283225960441
701,0.9922020950827802,0.6151392332486085,1.2386960533432596,0.5040045619547904,0.8331054769526,0.709965809717312
702,0.9924108671381293,0.6157250561424203,1.239019344359904,0.5045712908377519,0.8332830927122781,0.7107032968385799
703,0.9926192839685144,0.6163108790362323,1.239339570701158,0.5051380197207134,0.8334600473790468,0.7114407839598479
704,0.9928273292978512,0.6168967019300442,1.239656713908015,0.5057047486036748,0.83363632761781,0.7121782710811159
705,0.9930349867994117,0.617482524823856,1.2399707555180701,0.5062714774866361,0.8338119200540701,0.7129157582023838
706,0.9932422400965265,0.618068347717668,1.2402816770662919,0.5068382063695976,0.8339868112745157,0.7136532453236518
707,0.9934490727632869,0.6186541706114799,1.2405894600857983,0.5074049352525591,0.8341609878276157,0.7143907324449198
708,0.9936554683252533,0.6192399935052917,1.2408940861086326,0.5079716641355205,0.8343344362242119,0.7151282195661877
709,0.9938614102601631,0.6198258163991037,1.2411955366665428,0.5085383930184819,0.8345071429381167,0.7158657066874556
710,0.9940668819986415,0.6204116392929155,1.241493793291762,0.5091051219014434,0.8346790944067117,0.7166031938087236
711,0.9942718669249154,0.6209974621867275,1.241788837517791,0.5096718507844049,0.8348502770315476,0.7173406809299916
712,0.994476348377529,0.6215832850805394,1.2420806508801825,0.5102385796673663,0.835020677178949,0.7180781680512596
713,0.9946803096500612,0.6221691079743512,1.242369214917328,0.5108053085503277,0.8351902811806178,0.7188156551725275
714,0.9948837339918463,0.6227549308681631,1.242654511171244,0.5113720374332892,0.8353590753342419,0.7195531422937954
715,0.9950866046086958,0.6233407537619751,1.2429365211883643,0.5119387663162507,0.8355270459041035,0.7202906294150634
716,0.9952889046636226,0.6239265766557869,1.2432152265203287,0.5125054951992121,0.8356941791216912,0.7210281165363314
717,0.9954906172775684,0.6245123995495988,1.243490608724778,0.5130722240821735,0.8358604611863129,0.7217656036575993
718,0.9956917255301311,0.6250982224434107,1.2437626493661476,0.513638952965135,0.8360258782657108,0.7225030907788673
719,0.9958922124602952,0.6256840453372225,1.244031330016464,0.5142056818480965,0.8361904164966797,0.7232405779001353
720,0.9960920610671662,0.6262698682310346,1.244296632256142,0.5147724107310578,0.8363540619856855,0.7239780650214032
721,0.9962912543107023,0.6268556911248464,1.2445585376747852,0.5153391396140192,0.8365168008094854,0.7247155521426711
722,0.9964897751124527,0.6274415140186582,1.2448170278719857,0.5159058684969807,0.8366786190157528,0.7254530392639391
723,0.996687606356296,0.6280273369124703,1.2450720844581264,0.5164725973799422,0.8368395026236997,0.7261905263852071
724,0.9968847308891787,0.6286131598062821,1.2453236890551844,0.5170393262629036,0.836999437624705,0.7269280135064751
725,0.9970811315218588,0.629198982700094,1.2455718232975364,0.5176060551458651,0.8371584099829413,0.727665500627743
726,0.9972767910296483,0.6297848055939059,1.2458164688327642,0.5181727840288266,0.8373164056360062,0.7284029877490109
727,0.9974716921531597,0.6303706284877177,1.2460576073224632,0.518739512911788,0.8374734104955525,0.7291404748702789
728,0.9976658175990522,0.6309564513815297,1.2462952204430493,0.5193062417947494,0.8376294104479225,0.7298779619915469
729,0.9978591500407812,0.6315422742753416,1.2465292898865705,0.5198729706777109,0.8377843913547826,0.7306154491128148
730,0.9980516721193485,0.6321280971691534,1.2467597973615174,0.5204396995606724,0.8379383390537596,0.7313529362340828
731,0.9982433664440546,0.6327139200629653,1.2469867245936346,0.5210064284436338,0.8380912393590789,0.7320904233553508
732,0.9984342155932517,0.6332997429567773,1.2472100533267347,0.5215731573265951,0.8382430780622045,0.7328279104766187
733,0.9986242021151,0.6338855658505891,1.2474297653235127,0.5221398862095566,0.8383938409324794,0.7335653975978866
734,0.9988133085283228,0.6344713887444011,1.2476458423663597,0.5227066150925181,0.838543513717768,0.7343028847191546
735,0.9990015173229666,0.6350572116382129,1.2478582662581814,0.5232733439754795,0.8386920821451012,0.7350403718404226
736,0.9991888109611587,0.6356430345320248,1.2480670188232132,0.5238400728584409,0.838839531921321,0.7357778589616906
737,0.9993751718778698,0.6362288574258368,1.2482720819078394,0.5244068017414024,0.8389858487337271,0.7365153460829585
738,0.9995605824816749,0.6368146803196486,1.2484734373814108,0.5249735306243639,0.8391310182507253,0.7372528332042264
739,0.999745025155518,0.6374005032134605,1.2486710671370655,0.5255402595073253,0.8392750261224775,0.7379903203254944
740,0.9999284822574759,0.6379863261072725,1.2488649530925489,0.5261069883902867,0.8394178579815512,0.7387278074467624
741,1.0001109361215257,0.6385721490010843,1.2490550771910334,0.5266737172732482,0.839559499443572,0.7394652945680303
742,1.0002923690583108,0.6391579718948962,1.2492414214019418,0.5272404461562097,0.8396999361078767,0.7402027816892983
743,1.0004727633559103,0.6397437947887081,1.2494239677217691,0.5278071750391711,0.8398391535581685,0.7409402688105663
744,1.0006521012806082,0.64032961768252,1.2496026981749049,0.5283739039221325,0.83997713736317,0.7416777559318342
745,1.0008303650776647,0.6409154405763319,1.249777594814457,0.528940632805094,0.8401138730772831,0.7424152430531021
746,1.0010075369720863,0.6415012634701438,1.2499486397230755,0.5295073616880555,0.8402493462412436,0.7431527301743701
747,1.0011835991694018,0.6420870863639556,1.250115815013777,0.5300740905710168,0.8403835423827818,0.7438902172956381
748,1.0013585338564324,0.6426729092577675,1.2502791028307698,0.5306408194539783,0.8405164470172813,0.7446277044169061
749,1.0015323232020694,0.6432587321515795,1.2504384853502781,0.5312075483369398,0.8406480456484402,0.745365191538174
750,1.0017049493580479,0.6438445550453913,1.2505939447813688,0.5317742772199012,0.8407783237689324,0.7461026786594419
751,1.001876394459725,0.6444303779392033,1.2507454633667754,0.5323410061028626,0.8409072668610696,0.7468401657807099
752,1.0020466406268564,0.6450162008330151,1.250893023383726,0.5329077349858241,0.8410348603974667,0.7475776529019779
753,1.0022156699643732,0.6456020237268271,1.2510366071447683,0.5334744638687856,0.8411610898417032,0.7483151400232458
754,1.002383464563164,0.646187846620639,1.2511761969985955,0.534041192751747,0.8412859406489906,0.7490526271445138
755,1.0025500065008517,0.6467736695144508,1.2513117753308747,0.5346079216347084,0.8414093982668372,0.7497901142657818
756,1.0027152778425754,0.6473594924082627,1.2514433245650711,0.5351746505176699,0.8415314481357147,0.7505276013870497
757,1.002879260641771,0.6479453153020747,1.251570827163276,0.5357413794006314,0.8416520756897259,0.7512650885083176
758,1.0030419369409527,0.6485311381958865,1.2516942656270327,0.5363081082835928,0.8417712663572721,0.7520025756295856
759,1.0032032887724962,0.6491169610896984,1.2518136224981635,0.5368748371665542,0.8418890055617224,0.7527400627508536
760,1.0033632981594196,0.6497027839835103,1.2519288803595958,0.5374415660495157,0.842005278722083,0.7534775498721216
761,1.0035219471161685,0.6502886068773222,1.2520400218361876,0.5380082949324771,0.8421200712536658,0.7542150369933895
762,1.0036792176493996,0.6508744297711341,1.2521470295955546,0.5385750238154385,0.84223336856876,0.7549525241146574
763,1.0038350917587635,0.651460252664946,1.2522498863488953,0.5391417526983999,0.8423451560773025,0.7556900112359254
764,1.0039895514376904,0.6520460755587578,1.2523485748518175,0.5397084815813614,0.8424554191875496,0.7564274983571934
765,1.0041425786741753,0.6526318984525699,1.2524430779051612,0.5402752104643229,0.8425641433067481,0.7571649854784613
766,1.0042941554515623,0.6532177213463817,1.2525333783558263,0.5408419393472843,0.842671313841808,0.7579024725997293
767,1.004444263749331,0.6538035442401936,1.2526194590975948,0.5414086682302457,0.8427769161999749,0.7586399597209973
768,1.0045928855438817,0.6543893671340055,1.2527013030719556,0.5419753971132072,0.8428809357895028,0.7593774468422652
769,1.004740002809322,0.6549751900278173,1.2527788932689279,0.5425421259961687,0.8429833580203279,0.7601149339635331
770,1.0048855975182527,0.6555610129216293,1.2528522127278838,0.5431088548791301,0.8430841683047411,0.7608524210848011
771,1.0050296516425539,0.6561468358154412,1.2529212445383715,0.5436755837620916,0.8431833520580625,0.7615899082060691
772,1.0051721471541717,0.656732658709253,1.2529859718409346,0.5442423126450531,0.8432808946993149,0.7623273953273371
773,1.0053130660259046,0.6573184816030649,1.2530463778279368,0.5448090415280145,0.8433767816518984,0.763064882448605
774,1.0054523902321904,0.6579043044968769,1.2531024457443782,0.5453757704109758,0.8434709983442638,0.763802369569873
775,1.005590101749892,0.6584901273906887,1.253154158888718,0.5459424992939373,0.8435635302105877,0.7645398566911409
776,1.0057261825590842,0.6590759502845006,1.2532015006136912,0.5465092281768988,0.8436543626914464,0.7652773438124089
777,1.0058606146438402,0.6596617731783125,1.2532444543271266,0.5470759570598602,0.8437434812344908,0.7660148309336768
778,1.0059933799930174,0.6602475960721244,1.253283003492765,0.5476426859428216,0.8438308712951202,0.7667523180549448
779,1.006124460601044,0.6608334189659364,1.253317131631073,0.5482094148257831,0.8439165183371573,0.7674898051762128
780,1.0062538384687048,0.6614192418597482,1.2533468223200603,0.5487761437087446,0.8440004078335219,0.7682272922974808
781,1.0063814956039259,0.6620050647535601,1.2533720591960926,0.549342872591706,0.8440825252669057,0.7689647794187486
782,1.0065074140225618,0.6625908876473721,1.2533928259547034,0.5499096014746674,0.8441628561304462,0.7697022665400166
783,1.006631575749179,0.6631767105411839,1.2534091063514077,0.5504763303576289,0.8442413859284001,0.7704397536612846
784,1.0067539628178412,0.6637625334349958,1.2534208842025103,0.5510430592405904,0.8443181001768181,0.7711772407825526
785,1.0068745572728932,0.6643483563288077,1.2534281433859176,0.5516097881235518,0.8443929844042168,0.7719147279038205
786,1.006993341169746,0.6649341792226195,1.2534308678419435,0.5521765170065132,0.8444660241522536,0.7726522150250885
787,1.0071102965756589,0.6655200021164315,1.2534290415741174,0.5527432458894747,0.844537204976398,0.7733897021463564
788,1.0072254055705232,0.6661058250102434,1.2534226486499895,0.5533099747724362,0.8446065124466055,0.7741271892676244
789,1.0073386502476445,0.6666916479040552,1.2534116732019336,0.5538767036553975,0.8446739321479884,0.7748646763888923
790,1.0074500127145236,0.6672774707978671,1.2533960994279516,0.5544434325383589,0.8447394496814888,0.7756021635101603
791,1.00755947509364,0.6678632936916791,1.253375911592473,0.5550101614213205,0.8448030506645493,0.7763396506314283
792,1.00766701952323,0.6684491165854909,1.2533510940271548,0.5555768903042819,0.8448647207317833,0.7770771377526963
793,1.0077726281580681,0.6690349394793029,1.2533216311316806,0.5561436191872433,0.8449244455356463,0.7778146248739641
794,1.0078762831702455,0.6696207623731147,1.2532875073745544,0.5567103480702048,0.8449822107471048,0.7785521119952321
795,1.007977966749949,0.6702065852669266,1.253248707293898,0.5572770769531663,0.8450380020563063,0.7792895991165001
796,1.0080776611062388,0.6707924081607386,1.2532052154982425,0.5578438058361277,0.8450918051732471,0.7800270862377681
797,1.0081753484678244,0.6713782310545504,1.2531570166673194,0.5584105347190891,0.8451436058284403,0.780764573359036
798,1.0082710110838415,0.6719640539483623,1.253104095552851,0.5589772636020506,0.8451933897735836,0.781502060480304
799,1.0083646312246266,0.6725498768421743,1.2530464369793364,0.5595439924850121,0.8452411427822252,0.7822395476015719
800,1.0084561911824916,0.6731356997359861,1.2529840258448386,0.5601107213679735,0.8452868506504296,0.7829770347228399
801,1.0085456732724958,0.673721522629798,1.2529168471217675,0.5606774502509349,0.8453304991974432,0.7837145218441078
802,1.0086330598332198,0.6743073455236099,1.252844885857662,0.5612441791338963,0.8453720742663573,0.7844520089653758
803,1.0087183332275351,0.6748931684174218,1.2527681271759687,0.5618109080168578,0.8454115617247722,0.7851894960866438
804,1.0088014758433752,0.6754789913112337,1.2526865562768215,0.5623776368998192,0.8454489474654598,0.7859269832079118
805,1.008882470094503,0.6760648142050456,1.2526001584378146,0.5629443657827806,0.8454842174070246,0.7866644703291796
806,1.0089612984212804,0.6766506370988574,1.252508919014778,0.5635110946657421,0.8455173574945639,0.7874019574504476
807,1.0090379432914338,0.6772364599926695,1.252412823442547,0.5640778235487036,0.8455483537003282,0.7881394445717156
808,1.0091123872008194,0.6778222828864813,1.2523118572357326,0.564644552431665,0.8455771920243793,0.7888769316929836
809,1.009184612674188,0.6784081057802931,1.2522060059894868,0.5652112813146264,0.8456038584952474,0.7896144188142515
810,1.0092546022659465,0.6789939286741051,1.2520952553802682,0.5657780101975879,0.8456283391705883,0.7903519059355195
811,1.0093223385609205,0.679579751567917,1.2519795911666018,0.5663447390805494,0.845650620137838,0.7910893930567874
812,1.009387804175114,0.6801655744617289,1.2518589991898408,0.5669114679635108,0.8456706875148665,0.7918268801780554
813,1.0094509817564687,0.6807513973555408,1.2517334653749224,0.5674781968464723,0.8456885274506322,0.7925643672993233
814,1.0095118539856194,0.6813372202493526,1.251602975731121,0.5680449257294338,0.8457041261258316,0.7933018544205913
815,1.0095704035766513,0.6819230431431645,1.2514675163528035,0.5686116546123952,0.8457174697535514,0.7940393415418593
816,1.0096266132778549,0.6825088660369765,1.251327073420175,0.5691783834953565,0.8457285445799168,0.7947768286631273
817,1.0096804658724758,0.6830946889307883,1.2511816332000272,0.569745112378318,0.8457373368847391,0.7955143157843951
818,1.0097319441794699,0.6836805118246002,1.2510311820464826,0.5703118412612795,0.845743832982163,0.7962518029056631
819,1.0097810310542494,0.6842663347184121,1.2508757064017346,0.5708785701442409,0.8457480192213115,0.7969892900269311
820,1.0098277093894317,0.684852157612224,1.2507151927967872,0.5714452990272023,0.8457498819869288,0.7977267771481991
821,1.0098719621155867,0.685437980506036,1.2505496278521895,0.5720120279101638,0.8457494077000232,0.798464264269467
822,1.0099137722019806,0.6860238033998478,1.2503789982787683,0.5725787567931253,0.8457465828185077,0.799201751390735
823,1.009953122657317,0.6866096262936596,1.2502032908783596,0.5731454856760867,0.8457413938378394,0.7999392385120029
824,1.0099899965304808,0.6871954491874717,1.2500224925445338,0.5737122145590481,0.8457338272916572,0.8006767256332709
825,1.0100243769112747,0.6877812720812835,1.2498365902633202,0.5742789434420096,0.8457238697524172,0.8014142127545388
826,1.0100562469311578,0.6883670949750954,1.2496455711139278,0.5748456723249711,0.8457115078320278,0.8021516998758068
827,1.0100855897639804,0.6889529178689073,1.249449422269463,0.5754124012079325,0.8456967281824822,0.8028891869970748
828,1.010112388626718,0.6895387407627191,1.2492481309976449,0.5759791300908939,0.8456795174964906,0.8036266741183428
829,1.0101366267802014,0.6901245636565311,1.2490416846615144,0.5765458589738554,0.8456598625081079,0.8043641612396106
830,1.010158287529848,0.690710386550343,1.248830070720146,0.5771125878568168,0.8456377499933628,0.8051016483608786
831,1.010177354226388,0.6912962094441548,1.2486132767293507,0.5776793167397782,0.8456131667708828,0.8058391354821466
832,1.01019381026659,0.6918820323379667,1.2483912903423773,0.5782460456227396,0.8455860997025195,0.8065766226034146
833,1.0102076390939838,0.6924678552317787,1.2481640993106116,0.5788127745057011,0.8455565356939695,0.8073141097246825
834,1.0102188241995835,0.6930536781255905,1.2479316914842713,0.5793795033886626,0.8455244616953959,0.8080515968459505
835,1.0102273491226037,0.6936395010194025,1.2476940548130981,0.579946232271624,0.8454898647020462,0.8087890839672184
836,1.0102331974511782,0.6942253239132143,1.2474511773470447,0.5805129611545855,0.8454527317548693,0.8095265710884864
837,1.010236352823074,0.6948111468070262,1.2472030472369597,0.581079690037547,0.84541304994113,0.8102640582097543
838,1.0102367989264036,0.6953969697008382,1.246949652735269,0.5816464189205084,0.8453708063950212,0.8110015453310223
839,1.010234519500335,0.69598279259465,1.246690982196654,0.5822131478034698,0.8453259882982754,0.8117390324522903
840,1.0102294983357996,0.6965686154884619,1.2464270240787234,0.5827798766864313,0.8452785828807728,0.8124765195735583
841,1.0102217192761969,0.6971544383822739,1.246157766942685,0.5833466055693928,0.8452285774211473,0.8132140066948261
842,1.0102111662180981,0.6977402612760857,1.2458831994540116,0.5839133344523542,0.8451759592473921,0.8139514938160941
843,1.0101978231119466,0.6983260841698976,1.2456033103831043,0.5844800633353155,0.8451207157374604,0.8146889809373621
844,1.0101816739627552,0.6989119070637095,1.2453180886059503,0.585046792218277,0.8450628343198666,0.8154264680586301
845,1.0101627028308031,0.6994977299575214,1.245027523104779,0.5856135211012385,0.8450023024742839,0.816163955179898
846,1.0101408938323275,0.7000835528513333,1.244731602968713,0.5861802499841999,0.8449391077321398,0.816901442301166
847,1.010116231140215,0.7006693757451452,1.2444303173944145,0.5867469788671613,0.8448732376772086,0.8176389294224339
848,1.0100886989846891,0.701255198638957,1.2441236556867301,0.5873137077501228,0.8448046799462043,0.8183764165437019
849,1.0100582816539958,0.701841021532769,1.2438116072593297,0.5878804366330843,0.8447334222293679,0.8191139036649698
850,1.0100249634950857,0.7024268444265809,1.2434941616353408,0.5884471655160457,0.844659452271054,0.8198513907862378
851,1.0099887289142955,0.7030126673203927,1.2431713084479812,0.5890138943990071,0.8445827578703147,0.8205888779075058
852,1.0099495623780226,0.7035984902142047,1.242843037441185,0.5895806232819686,0.8445033268814821,0.8213263650287738
853,1.0099074484134023,0.7041843131080165,1.2425093384702268,0.5901473521649301,0.8444211472147458,0.8220638521500416
854,1.009862371608978,0.7047701360018285,1.2421702015023395,0.5907140810478915,0.8443362068367314,0.8228013392713096
855,1.009814316615371,0.7053559588956404,1.2418256166173296,0.5912808099308529,0.8442484937710726,0.8235388263925776
856,1.0097632681459456,0.7059417817894522,1.2414755740081866,0.5918475388138144,0.8441579960989851,0.8242763135138456
857,1.009709210977474,0.7065276046832641,1.2411200639816906,0.5924142676967759,0.8440647019598333,0.8250138006351135
858,1.0096521299507946,0.7071134275770761,1.2407590769590122,0.5929809965797372,0.843968599551699,0.8257512877563815
859,1.0095920099714717,0.7076992504708879,1.240392603476311,0.5935477254626987,0.8438696771319434,0.8264887748776494
860,1.0095288360104482,0.7082850733646998,1.2400206341853293,0.5941144543456602,0.8437679230177695,0.8272262619989174
861,1.0094625931046979,0.7088708962585117,1.2396431598539777,0.5946811832286216,0.8436633255867803,0.8279637491201853
862,1.009393266357875,0.7094567191523237,1.2392601713669222,0.595247912111583,0.8435558732775343,0.8287012362414533
863,1.0093208409409573,0.7100425420461355,1.2388716597261622,0.5958146409945445,0.8434455545900995,0.8294387233627213
864,1.0092453020928907,0.7106283649399474,1.2384776160516051,0.596381369877506,0.8433323580866027,0.8301762104839893
865,1.0091666351212276,0.7112141878337593,1.238078031581638,0.5969480987604674,0.8432162723917778,0.8309136976052571
866,1.0090848254027633,0.7118000107275712,1.2376728976736913,0.5975148276434288,0.8430972861935101,0.8316511847265251
867,1.008999858384169,0.7123858336213831,1.2372622058048022,0.5980815565263903,0.8429753882433789,0.8323886718477931
868,1.0089117195826223,0.712971656515195,1.2368459475721687,0.5986482854093518,0.842850567357196,0.8331261589690611
869,1.0088203945864322,0.7135574794090069,1.2364241146937025,0.5992150142923132,0.8427228124155419,0.833863646090329
870,1.008725869055665,0.7141433023028187,1.2359966990085764,0.5997817431752746,0.8425921123642998,0.834601133211597
871,1.0086281287227625,0.7147291251966307,1.235563692477764,0.600348472058236,0.8424584562151846,0.8353386203328649
872,1.0085271593931595,0.7153149480904426,1.2351250871845791,0.6009152009411975,0.8423218330462714,0.8360761074541329
873,1.0084229469458974,0.7159007709842544,1.2346808753352074,0.6014819298241589,0.8421822320025197,0.8368135945754008
874,1.0083154773342347,0.7164865938780663,1.2342310492592328,0.6020486587071203,0.8420396422962947,0.8375510816966688
875,1.0082047365862532,0.7170724167718783,1.2337756014101615,0.6026153875900818,0.8418940532078849,0.8382885688179368
876,1.0080907108054624,0.7176582396656901,1.2333145243659378,0.6031821164730433,0.8417454540860181,0.8390260559392048
877,1.0079733861713984,0.718244062559502,1.232847810829459,0.6037488453560047,0.8415938343483732,0.8397635430604726
878,1.0078527489402211,0.7188298854533139,1.232375453629079,0.6043155742389661,0.8414391834820901,0.8405010301817406
879,1.0077287854453076,0.7194157083471259,1.2318974457191145,0.6048823031219276,0.8412814910442739,0.8412385173030086
880,1.0076014820978412,0.7200015312409377,1.23141378018034,0.6054490320048891,0.8411207466624989,0.8419760044242766
881,1.0074708253873972,0.7205873541347496,1.2309244502204804,0.6060157608878505,0.8409569400353076,0.8427134915455445
882,1.0073368018825262,0.7211731770285615,1.2304294491746985,0.606582489770812,0.8407900609327073,0.8434509786668125
883,1.0071993982313332,0.7217589999223734,1.2299287705060753,0.6071492186537734,0.8406200991966626,0.8441884657880804
884,1.0070586011620513,0.7223448228161853,1.2294224078060878,0.6077159475367349,0.8404470447415857,0.8449259529093484
885,1.006914397483615,0.7229306457099972,1.2289103547950802,0.6082826764196962,0.8402708875548226,0.8456634400306163
886,1.0067667740862274,0.7235164686038091,1.2283926053227292,0.6088494053026577,0.8400916176971363,0.8464009271518843
887,1.0066157179419257,0.724102291497621,1.2278691533685047,0.6094161341856191,0.8399092253031865,0.8471384142731523
888,1.006461216105139,0.7246881143914329,1.2273399930421247,0.6099828630685806,0.8397237005820063,0.8478759013944203
889,1.0063032557132494,0.7252739372852448,1.226805118584007,0.610549591951542,0.8395350338174752,0.8486133885156881
890,1.0061418239871405,0.7258597601790566,1.2262645243657107,0.6111163208345035,0.8393432153687885,0.8493508756369561
891,1.0059769082317511,0.7264455830728686,1.225718204890378,0.611683049717465,0.8391482356709237,0.8500883627582241
892,1.0058084958366174,0.7270314059666805,1.2251661547931667,0.6122497786004264,0.8389500852351034,0.8508258498794921
893,1.0056365742764166,0.7276172288604924,1.2246083688416765,0.6128165074833879,0.8387487546492546,0.85156333700076
894,1.0054611311115043,0.7282030517543042,1.2240448419363748,0.6133832363663493,0.8385442345784639,0.852300824122028
895,1.0052821539884484,0.7287888746481161,1.2234755691110104,0.6139499652493108,0.8383365157654309,0.8530383112432959
896,1.005099630640559,0.7293746975419281,1.2229005455330284,0.6145166941322722,0.8381255890309155,0.8537757983645639
897,1.0049135488884153,0.7299605204357399,1.2223197665039722,0.6150834230152337,0.8379114452741846,0.8545132854858318
898,1.004723896640387,0.7305463433295518,1.2217332274598858,0.615650151898195,0.837694075473452,0.8552507726070998
899,1.0045306618931535,0.7311321662233637,1.2211409239717081,0.6162168807811566,0.8374734706863183,0.8559882597283678
900,1.004333832732217,0.7317179891171757,1.220542851745662,0.6167836096641179,0.8372496220502034,0.8567257468496358
901,1.0041333973324142,0.7323038120109875,1.2199390066236353,0.6173503385470794,0.8370225207827784,0.8574632339709036
902,1.0039293439584216,0.7328896349047994,1.219329384583561,0.6179170674300408,0.836792158182392,0.8582007210921716
903,1.003721660965258,0.7334754577986113,1.2187139817397867,0.6184837963130023,0.8365585256284942,0.8589382082134396
904,1.0035103367987825,0.7340612806924232,1.2180927943434412,0.6190505251959637,0.836321614582056,0.8596756953347076
905,1.0032953599961894,0.7346471035862351,1.2174658187827943,0.6196172540789252,0.8360814165859848,0.8604131824559755
906,1.0030767191864962,0.735232926480047,1.2168330515836105,0.6201839829618866,0.8358379232655371,0.8611506695772435
907,1.002854403091032,0.7358187493738589,1.2161944894094983,0.6207507118448481,0.8355911263287263,0.8618881566985114
908,1.0026284005239177,0.7364045722676708,1.2155501290622508,0.6213174407278095,0.835341017566728,0.8626256438197794
909,1.0023987003925425,0.7369903951614827,1.2148999674821845,0.621884169610771,0.8350875888542805,0.8633631309410473
910,1.00216529169804,0.7375762180552946,1.2142440017484675,0.6224508984937324,0.834830832150081,0.8641006180623153
911,1.001928163535754,0.7381620409491064,1.2135822290794447,0.6230176273766939,0.8345707394971802,0.8648381051835833
912,1.0016873050957062,0.7387478638429184,1.212914646832957,0.6235843562596552,0.8343073030233705,0.8655755923048513
913,1.0014427056630555,0.7393336867367303,1.2122412525066542,0.6241510851426167,0.8340405149415714,0.8663130794261191
914,1.001194354618554,0.7399195096305422,1.211562043738299,0.6247178140255782,0.8337703675502115,0.8670505665473871
915,1.000942241439,0.740505332524354,1.210877018306071,0.6252845429085396,0.8334968532336059,0.8677880536686551
916,1.0006863556976844,0.741091155418166,1.2101861741288584,0.6258512717915011,0.8332199644623295,0.8685255407899231
917,1.0004266870648362,0.7416769783119779,1.209489509266548,0.6264180006744625,0.8329396937935872,0.869263027911191
918,1.0001632253080597,0.7422628012057897,1.2087870219203056,0.626984729557424,0.832656033871579,0.870000515032459
919,0.9998959602927698,0.7428486240996016,1.208078710432854,0.6275514584403854,0.8323689774278623,0.8707380021537269
920,0.9996248819826229,0.7434344469934135,1.2073645732887424,0.6281181873233469,0.8320785172817092,0.8714754892749949
921,0.999349980439942,0.7440202698872255,1.2066446091146095,0.6286849162063083,0.8317846463404609,0.8722129763962628
922,0.9990712458261393,0.7446060927810373,1.2059188166794417,0.6292516450892698,0.8314873575998765,0.8729504635175308
923,0.9987886684021319,0.7451919156748492,1.2051871948948238,0.6298183739722312,0.831186644144479,0.8736879506387988
924,0.9985022385287556,0.7457777385686611,1.204449742815186,0.6303851028551927,0.8308824991478971,0.8744254377600668
925,0.9982119466671732,0.746363561462473,1.2037064596380407,0.6309518317381541,0.8305749158732029,0.8751629248813346
926,0.9979177833792772,0.7469493843562849,1.202957344704216,0.6315185606211156,0.830263887673244,0.8759004120026026
927,0.9976197393280898,0.7475352072500968,1.2022023974980827,0.6320852895040769,0.8299494079909745,0.8766378991238706
928,0.9973178052781578,0.7481210301439087,1.2014416176477738,0.6326520183870384,0.829631470359779,0.8773753862451386
929,0.9970119720959424,0.7487068530377206,1.200675004925399,0.6332187472699998,0.8293100684037943,0.8781128733664065
930,0.996702230750205,0.7492926759315325,1.1999025592472503,0.6337854761529613,0.8289851958382255,0.8788503604876745
931,0.9963885723123882,0.7498784988253444,1.1991242806740066,0.6343522050359227,0.8286568464696595,0.8795878476089424
932,0.996070987956993,0.7504643217191562,1.1983401694109244,0.6349189339188842,0.8283250141963734,0.8803253347302104
933,0.9957494689619495,0.7510501446129682,1.1975502258080302,0.6354856628018456,0.8279896930086382,0.8810628218514783
934,0.9954240067089858,0.7516359675067801,1.1967544503603,0.6360523916848071,0.8276508769890196,0.8818003089727463
935,0.9950945926839898,0.752221790400592,1.1959528437078357,0.6366191205677686,0.827308560312674,0.8825377960940143
936,0.994761218477368,0.7528076132944038,1.1951454066360352,0.63718584945073,0.8269627372476391,0.8832752832152823
937,0.9944238757843981,0.7533934361882157,1.1943321400757536,0.6377525783336915,0.8266134021551227,0.8840127703365501
938,0.9940825564055783,0.7539792590820277,1.1935130451034615,0.6383193072166529,0.8262605494897852,0.8847502574578181
939,0.993737252246973,0.7545650819758395,1.192688122941394,0.6388860360996144,0.8259041738000181,0.8854877445790861
940,0.993387955320549,0.7551509048696514,1.191857374957694,0.6394527649825757,0.8255442697282197,0.886225231700354
941,0.993034657744514,0.7557367277634633,1.19102080266655,0.6400194938655372,0.8251808320110645,0.886962718821622
942,0.9926773517436445,0.7563225506572753,1.1901784077283266,0.6405862227484986,0.8248138554797696,0.88770020594289
943,0.9923160296496116,0.7569083735510871,1.1893301919496881,0.6411529516314601,0.8244433350603562,0.8884376930641579
944,0.9919506839013027,0.757494196444899,1.1884761572837168,0.6417196805144215,0.8240692657739075,0.8891751801854259
945,0.9915813070451359,0.7580800193387109,1.1876163058300229,0.642286409397383,0.8236916427368206,0.8899126673066938
946,0.9912078917353732,0.7586658422325228,1.1867506398348513,0.6428531382803444,0.8233104611610569,0.8906501544279618
947,0.9908304307344247,0.7592516651263347,1.1858791616911777,0.6434198671633059,0.822925716354385,0.8913876415492298
948,0.9904489169131526,0.7598374880201466,1.1850018739388009,0.6439865960462673,0.8225374037206216,0.8921251286704978
949,0.9900633432511668,0.7604233109139585,1.184118779264427,0.6445533249292288,0.822145518759866,0.8928626157917656
950,0.9896737028371175,0.7610091338077704,1.18322988050175,0.6451200538121902,0.8217500570687325,0.8936001029130336
951,0.9892799888689822,0.7615949567015823,1.1823351806315212,0.6456867826951517,0.8213510143405769,0.8943375900343016
952,0.9888821946543486,0.7621807795953942,1.181434682781616,0.6462535115781131,0.8209483863657183,0.8950750771555696
953,0.988480313610693,0.762766602489206,1.1805283902270913,0.6468202404610746,0.8205421690316577,0.8958125642768375
954,0.9880743392656518,0.763352425383018,1.1796163063902403,0.647386969344036,0.8201323583232917,0.8965500513981055
955,0.9876642652572908,0.7639382482768299,1.1786984348406349,0.6479536982269974,0.8197189503231211,0.8972875385193734
956,0.9872500853343679,0.7645240711706418,1.177774779295167,0.6485204271099588,0.8193019412114559,0.8980250256406414
957,0.9868317933565913,0.7651098940644536,1.1768453436180788,0.6490871559929203,0.8188813272666158,0.8987625127619093
958,0.9864093832948746,0.7656957169582655,1.1759101318209917,0.6496538848758818,0.8184571048651257,0.8994999998831773
959,0.9859828492315833,0.7662815398520775,1.1749691480629227,0.6502206137588432,0.8180292704819069,0.9002374870044453
960,0.9855521853607798,0.7668673627458893,1.1740223966502976,0.6507873426418047,0.8175978206904649,0.9009749741257133
961,0.985117385988463,0.7674531856397012,1.1730698820369587,0.6513540715247661,0.8171627521630709,0.9017124612469811
962,0.9846784455328005,0.7680390085335131,1.1721116088241608,0.6519208004077276,0.8167240616709398,0.9024499483682491
963,0.9842353585243596,0.7686248314273251,1.171147581760568,0.652487529290689,0.8162817460844041,0.9031874354895171
964,0.9837881196063313,0.7692106543211369,1.1701778057422356,0.6530542581736505,0.815835802373083,0.903924922610785
965,0.983336723534748,0.7697964772149488,1.1692022858125943,0.6536209870566119,0.8153862276060461,0.904662409732053
966,0.9828811651787003,0.7703823001087607,1.1682210271624192,0.6541877159395734,0.8149330189519742,0.905399896853321
967,0.9824214395205448,0.7709681230025726,1.1672340351297965,0.6547544448225348,0.8144761736793145,0.9061373839745889
968,0.9819575416561099,0.7715539458963845,1.1662413152000854,0.6553211737054963,0.814015689156431,0.9068748710958568
969,0.9814894667948948,0.7721397687901964,1.1652428730058702,0.6558879025884576,0.813551562851752,0.9076123582171248
970,0.9810172102602644,0.7727255916840083,1.1642387143269044,0.6564546314714191,0.8130837923339115,0.9083498453383928
971,0.9805407674896395,0.7733114145778202,1.1632288450900543,0.6570213603543805,0.8126123752718859,0.9090873324596608
972,0.9800601340346805,0.7738972374716321,1.1622132713692286,0.657588089237342,0.8121373094351284,0.9098248195809288
973,0.9795753055614698,0.774483060365444,1.1611919993853073,0.6581548181203034,0.8116585926936964,0.9105623067021966
974,0.9790862778506838,0.7750688832592558,1.16016503550606,0.6587215470032649,0.8111762230183749,0.9112997938234646
975,0.978593046797765,0.7756547061530678,1.159132386246062,0.6592882758862263,0.8106901984807965,0.9120372809447326
976,0.9780956084130871,0.7762405290468797,1.1580940582665962,0.6598550047691878,0.8102005172535565,0.9127747680660006
977,0.9775939588221133,0.7768263519406915,1.157050058375557,0.6604217336521492,0.8097071776103217,0.9135122551872685
978,0.9770880942655537,0.7774121748345034,1.1560003935273429,0.6609884625351107,0.8092101779259377,0.9142497423085365
979,0.9765780110995146,0.7779979977283153,1.154945070822743,0.6615551914180721,0.8087095166765288,0.9149872294298044
980,0.9760637057956427,0.7785838206221273,1.1538840975088167,0.6621219203010336,0.8082051924395947,0.9157247165510723
981,0.9755451749412675,0.7791696435159391,1.1528174809787686,0.6626886491839951,0.807697203894103,0.9164622036723403
982,0.9750224152395346,0.779755466409751,1.1517452287718142,0.6632553780669564,0.8071855498205769,0.9171996907936083
983,0.9744954235095377,0.780341289303563,1.1506673485730416,0.663822106949918,0.8066702291011769,0.9179371779148763
984,0.9739641966864427,0.7809271121973748,1.1495838482132648,0.6643888358328793,0.80615124071978,0.9186746650361443
985,0.9734287318216085,0.7815129350911867,1.1484947356688702,0.6649555647158408,0.8056285837620538,0.9194121521574121
986,0.9728890260827031,0.7820987579849986,1.1474000190616593,0.6655222935988022,0.8051022574155247,0.9201496392786801
987,0.9723450767538128,0.7826845808788105,1.1462997066586809,0.6660890224817637,0.8045722609696434,0.9208871263999481
988,0.9717968812355485,0.7832704037726224,1.1451938068720604,0.6666557513647251,0.8040385938158452,0.921624613521216
989,0.9712444370451464,0.7838562266664343,1.144082328258819,0.6672224802476866,0.8035012554476048,0.922362100642484
990,0.9706877418165625,0.7844420495602462,1.1429652795206904,0.667789209130648,0.8029602454604874,0.923099587763752
991,0.9701267933005644,0.785027872454058,1.1418426695039272,0.6683559380136095,0.8024155635521966,0.9238370748850199
992,0.9695615893648158,0.78561369534787,1.1407145071991032,0.6689226668965709,0.8018672095226137,0.9245745620062878
993,0.9689921279939578,0.7861995182416819,1.1395808017409084,0.6694893957795324,0.8013151832738381,0.9253120491275558
994,0.9684184072896839,0.7867853411354938,1.1384415624079365,0.6700561246624938,0.8007594848102175,0.9260495362488238
995,0.967840425470812,0.7873711640293056,1.1372967986224682,0.6706228535454553,0.8002001142383781,0.9267870233700918
996,0.9672581808733479,0.7879569869231176,1.136146519950247,0.6711895824284166,0.7996370717672472,0.9275245104913598
997,0.9666716719505477,0.7885428098169295,1.1349907361002458,0.6717563113113781,0.7990703577080726,0.9282619976126276
998,0.9660808972729736,0.7891286327107413,1.1338294569244327,0.6723230401943395,0.7984999724744375,0.9289994847338956
999,0.9654858555285439,0.7897144556045532,1.132662692417525,0.672889769077301,0.7979259165822712,0.9297369718551636


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_10_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00051,0.06962352991104126,0.036595866084098816,0.09836465865373611
1,1,00001,0.12120135873556137,0.06116274744272232,0.12932389974594116
2,2,00026,0.07587023824453354,0.05106908082962036,0.11069785058498383
3,3,00076,0.07778133451938629,0.03663618862628937,0.10293576121330261


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_10_D_2/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,15.90898090935843,0.06962352991104126,25.324491111619906,0.036595866084098816,23.234502445023246,0.09836465865373611
1,15.921498789678548,0.06967515936932406,25.33995070140567,0.03662045755693027,23.263925214361514,0.09839564888505964
2,15.933904369968491,0.06972678882760687,25.355297365512204,0.03664504902976173,23.293223500877982,0.09842663911638318
3,15.946197408287365,0.06977841828588967,25.37053112568119,0.03666964050259318,23.32239682950086,0.0984576293477067
4,15.958377665446655,0.06983004774417247,25.385652006415302,0.03669423197542464,23.35144472775867,0.09848861957903023
5,15.970444905020901,0.06988167720245528,25.400660034974685,0.03671882344825609,23.380366725796577,0.09851960981035376
6,15.982398893358257,0.06993330666073808,25.415555241373347,0.03674341492108755,23.409162356392464,0.09855060004167729
7,15.994239399590949,0.06998493611902087,25.430337658375368,0.036768006393919,23.437831154973207,0.09858159027300081
8,16.005966195645662,0.07003656557730369,25.445007321491076,0.03679259786675045,23.46637265963053,0.09861258050432434
9,16.01757905625376,0.07008819503558648,25.45956426897304,0.03681718933958191,23.4947864111371,0.09864357073564788
10,16.029077758961453,0.07013982449386928,25.474008541811962,0.03684178081241336,23.523071952962262,0.0986745609669714
11,16.040462084139854,0.0701914539521521,25.488340183732497,0.03686637228524482,23.55122883128791,0.09870555119829492
12,16.051731814994902,0.07024308341043489,25.502559241188877,0.036890963758076274,23.579256595024084,0.09873654142961846
13,16.06288673757721,0.0702947128687177,25.516665763360514,0.03691555523090773,23.607154795824584,0.09876753166094199
14,16.073926640791765,0.0703463423270005,25.530659802147404,0.036940146703739185,23.63492298810253,0.09879852189226551
15,16.084851316407587,0.0703979717852833,25.544541412165454,0.03696473817657064,23.66256072904569,0.09882951212358905
16,16.09566055906721,0.07044960124356611,25.55831065074173,0.036989329649402096,23.69006757863183,0.09886050235491257
17,16.106354166296093,0.07050123070184891,25.57196757790948,0.03701392112223355,23.717443099643987,0.0988914925862361
18,16.116931938511915,0.07055286016013171,25.5855122564032,0.03703851259506501,23.74468685768556,0.09892248281755962
19,16.127393679033755,0.07060448961841452,25.598944751653427,0.03706310406789646,23.771798421195353,0.09895347304888316
20,16.13773919409116,0.07065611907669732,25.612265131781548,0.03708769554072792,23.798777361462534,0.09898446328020669
21,16.14796829283313,0.07070774853498012,25.62547346759441,0.03711228701355937,23.825623252641513,0.09901545351153021
22,16.158080787336928,0.07075937799326293,25.638569832578845,0.03713687848639083,23.8523356717667,0.09904644374285375
23,16.16807649261685,0.07081100745154573,25.651554302896113,0.03716146995922228,23.878914198767124,0.09907743397417727
24,16.177955226632843,0.07086263690982852,25.66442695737616,0.03718606143205373,23.905358416481043,0.0991084242055008
25,16.187716810299015,0.07091426636811134,25.67718787751187,0.03721065290488519,23.93166791067044,0.09913941443682434
26,16.197361067492025,0.07096589582639413,25.689837147453066,0.03723524437771664,23.957842270035346,0.09917040466814786
27,16.206887825059386,0.07101752528467693,25.702374854000546,0.0372598358505481,23.983881086228116,0.09920139489947138
28,16.216296912827623,0.07106915474295974,25.71480108659989,0.037284427323379554,24.009783953867675,0.09923238513079491
29,16.22558816361032,0.07112078420124254,25.727115937335235,0.03730901879621101,24.035550470553552,0.09926337536211845
30,16.234761413216074,0.07117241365952534,25.739319500922893,0.037333610269042465,24.061180236879824,0.09929436559344197
31,16.24381650045632,0.07122404311780815,25.75141187470487,0.03735820174187392,24.086672856449027,0.0993253558247655
32,16.252753267153015,0.07127567257609095,25.76339315864231,0.037382793214705376,24.112027935885976,0.09935634605608903
33,16.26157155814625,0.07132730203437375,25.77526345530875,0.03740738468753683,24.137245084851333,0.09938733628741256
34,16.270271221301716,0.07137893149265656,25.78702286988335,0.03743197616036829,24.1623239160553,0.09941832651873608
35,16.278852107518038,0.07143056095093936,25.798671510143976,0.03745656763319974,24.187264045270993,0.09944931675005962
36,16.287314070734038,0.07148219040922217,25.81020948646016,0.0374811591060312,24.21206509134782,0.09948030698138315
37,16.295656967935834,0.07153381986750497,25.821636911785994,0.03750575057886265,24.236726676224798,0.09951129721270667
38,16.303880659163838,0.07158544932578777,25.832953901652857,0.0375303420516941,24.26124842494366,0.0995422874440302
39,16.31198500751964,0.07163707878407058,25.844160574162117,0.03755493352452556,24.28562996566189,0.09957327767535373
40,16.319969879172753,0.07168870824235338,25.85525704997763,0.03757952499735701,24.30987092966567,0.09960426790667726
41,16.327835143367253,0.07174033770063618,25.8662434523182,0.03760411647018847,24.333970951382778,0.09963525813800078
42,16.3355806724283,0.07179196715891899,25.877119906949936,0.03762870794301992,24.357929668395258,0.09966624836932432
43,16.34320634176851,0.07184359661720179,25.88788654217843,0.03765329941585138,24.381746721451965,0.09969723860064784
44,16.350712029894254,0.07189522607548458,25.898543488840932,0.037677890888682834,24.40542175448125,0.09972822883197137
45,16.358097618411783,0.0719468555337674,25.909090880298336,0.037702482361514286,24.428954414603247,0.09975921906329491
46,16.36536299203326,0.0719984849920502,25.919528852427106,0.037727073834345745,24.45234435214215,0.09979020929461843
47,16.37250803858266,0.07205011445033299,25.929857543611085,0.0377516653071772,24.475591220638425,0.09982119952594196
48,16.37953264900156,0.0721017439086158,25.940077094733198,0.037776256780008656,24.49869467686092,0.09985218975726548
49,16.38643671735477,0.0721533733668986,25.950187649167056,0.03780084825284011,24.521654380818767,0.09988317998858902
50,16.393220140835886,0.0722050028251814,25.960189352768463,0.03782543972567157,24.544469995773227,0.09991417021991254
51,16.399882819772685,0.07225663228346421,25.970082353866797,0.03785003119850302,24.567141188249437,0.09994516045123607
52,16.406424657632396,0.07230826174174701,25.97986680325633,0.03787462267133447,24.589667628048055,0.0999761506825596
53,16.412845561026863,0.07235989120002981,25.98954285418739,0.03789921414416593,24.612048988256706,0.10000714091388313
54,16.41914543971759,0.07241152065831262,25.999110662357506,0.03792380561699738,24.634284945261463,0.10003813114520665
55,16.425324206620594,0.07246315011659542,26.008570385902342,0.03794839708982884,24.656375178758022,0.10006912137653019
56,16.431381777811247,0.07251477957487823,26.01792218538663,0.03797298856266029,24.678319371762914,0.10010011160785372
57,16.437318072528868,0.07256640903316103,26.027166223794957,0.03799758003549175,24.700117210624583,0.10013110183917724
58,16.443133013181274,0.07261803849144383,26.03630266652244,0.0380221715083232,24.72176838503423,0.10016209207050077
59,16.44882652534917,0.07266966794972664,26.04533168136536,0.038046762981154655,24.74327258803673,0.1001930823018243
60,16.45439853779041,0.07272129740800944,26.05425343851163,0.038071354453986114,24.764629516041232,0.10022407253314783
61,16.45984898244413,0.07277292686629223,26.063068110531205,0.038095945926817566,24.785838868831796,0.10025506276447135
62,16.46517779443478,0.07282455632457505,26.071775872366388,0.038120537399649025,24.80690034957782,0.10028605299579489
63,16.470384912075975,0.07287618578285784,26.080376901322033,0.03814512887248048,24.827813664844385,0.10031704322711842
64,16.475470276874272,0.07292781524114064,26.088871377055668,0.038169720345311936,24.8485785246025,0.10034803345844194
65,16.48043383353279,0.07297944469942345,26.097259481567505,0.03819431181814339,24.869194642239208,0.10037902368976548
66,16.48527552995467,0.07303107415770625,26.105541399190358,0.03821890329097484,24.88966173456749,0.100410013921089
67,16.4899953172465,0.07308270361598905,26.11371731657949,0.0382434947638063,24.909979521836203,0.10044100415241253
68,16.49459314972148,0.07313433307427186,26.121787422702297,0.03826808623663775,24.930147727739804,0.10047199438373605
69,16.499068984902586,0.07318596253255466,26.12975190882802,0.03829267770946921,24.95016607942798,0.10050298461505959
70,16.50342278352549,0.07323759199083746,26.13761096851724,0.03831726918230066,24.97003430751505,0.10053397484638311
71,16.507654509541453,0.07328922144912027,26.145364797611354,0.03834186065513212,24.989752146089472,0.10056496507770664
72,16.511764130119982,0.07334085090740307,26.153013594221928,0.03836645212796357,25.009319332723035,0.10059595530903018
73,16.51575161565146,0.07339248036568587,26.160557558719994,0.038391043600795025,25.028735608479938,0.1006269455403537
74,16.519616939749554,0.07344410982396868,26.16799689372521,0.03841563507362648,25.048000717925845,0.10065793577167723
75,16.52336007925356,0.07349573928225148,26.17533180409496,0.038440226546457935,25.067114409136792,0.10068892600300076
76,16.526981014230568,0.07354736874053427,26.182562496913363,0.038464818019289394,25.086076433707852,0.10071991623432429
77,16.53047972797753,0.07359899819881709,26.189689181480183,0.038489409492120846,25.10488654676187,0.10075090646564781
78,16.53385620702316,0.07365062765709988,26.19671206929966,0.038514000964952305,25.123544506957842,0.10078189669697134
79,16.537110441129748,0.0737022571153827,26.203631374069253,0.03853859243778376,25.14205007649943,0.10081288692829488
80,16.540242423294796,0.0737538865736655,26.210447311668283,0.03856318391061521,25.1604030211431,0.1008438771596184
81,16.54325214975254,0.07380551603194829,26.217160100146522,0.03858777538344667,25.17860311020633,0.10087486739094192
82,16.546139619975357,0.0738571454902311,26.223769959712637,0.03861236685627812,25.19665011657553,0.10090585762226546
83,16.548904836675003,0.0739087749485139,26.230277112722632,0.03863695832910958,25.214543816713967,0.10093684785358899
84,16.551547805803743,0.0739604044067967,26.23668178366812,0.03866154980194103,25.232283990669508,0.10096783808491251
85,16.55406853655534,0.07401203386507951,26.242984199164596,0.03868614127477249,25.24987042208224,0.10099882831623605
86,16.55646704136592,0.07406366332336231,26.24918458793951,0.03871073274760394,25.267302898191858,0.10102981854755957
87,16.558743335914677,0.07411529278164511,26.25528318082043,0.0387353242204354,25.28458120984518,0.1010608087788831
88,16.560897439124485,0.07416692223992792,26.26128021072293,0.03875991569326685,25.30170515150327,0.10109179901020662
89,16.562929373162323,0.07421855169821072,26.26717591263855,0.038784507166098305,25.31867452124856,0.10112278924153016
90,16.56483916343963,0.07427018115649352,26.272970523622575,0.038809098638929763,25.33548912079182,0.10115377947285369
91,16.566626838612468,0.07432181061477633,26.27866428278183,0.038833690111761215,25.352148755479007,0.10118476970417721
92,16.568292430581586,0.07437344007305913,26.28425743126226,0.038858281584592674,25.368653234297987,0.10121575993550075
93,16.56983597449234,0.07442506953134193,26.289750212236594,0.038882873057424126,25.38500236988506,0.10124675016682427
94,16.571257508734462,0.07447669898962474,26.295142870891798,0.038907464530255585,25.40119597853144,0.1012777403981478
95,16.572557074941734,0.07452832844790754,26.300435654416507,0.03893205600308704,25.41723388018961,0.10130873062947134
96,16.573734717991492,0.07457995790619033,26.30562881198839,0.03895664747591849,25.433115898479407,0.10133972086079486
97,16.574790486003998,0.07463158736447315,26.31072259476143,0.03898123894874995,25.448841860694195,0.10137071109211838
98,16.575724430341705,0.07468321682275594,26.315717255853095,0.0390058304215814,25.464411597806667,0.10140170132344191
99,16.57653660560836,0.07473484628103874,26.320613050331477,0.03903042189441286,25.479824944474718,0.10143269155476545
100,16.57722706964799,0.07478647573932155,26.325410235202362,0.03905501336724431,25.495081739047063,0.10146368178608897
101,16.57779588354372,0.07483810519760435,26.330109069396165,0.03907960484007577,25.51018182356875,0.1014946720174125
102,16.578243111616512,0.07488973465588716,26.33470981375489,0.03910419631290722,25.525125043786577,0.10152566224873603
103,16.578568821423737,0.07494136411416996,26.339212731018897,0.039128787785738674,25.539911249154315,0.10155665248005956
104,16.578773083757593,0.07499299357245276,26.343618085813738,0.03915337925857013,25.554540292837856,0.10158764271138308
105,16.578855972643424,0.07504462303073557,26.347926144636773,0.039177970731401585,25.56901203172017,0.10161863294270662
106,16.578817565337886,0.07509625248901837,26.352137175843865,0.039202562204233043,25.583326326406176,0.10164962317403015
107,16.578657942327,0.07514788194730117,26.356251449635874,0.039227153677064495,25.597483041227456,0.10168061340535367
108,16.578377187324012,0.07519951140558398,26.360269238045177,0.039251745149895954,25.61148204424684,0.1017116036366772
109,16.577975387267216,0.07525114086386678,26.36419081492207,0.039276336622727406,25.625323207262856,0.10174259386800073
110,16.57745263231754,0.07530277032214958,26.368016455921136,0.039300928095558865,25.639006405813987,0.10177358409932426
111,16.57680901585607,0.07535439978043239,26.3717464384875,0.03932551956839032,25.652531519182958,0.10180457433064778
112,16.57604463448139,0.07540602923871519,26.375381041843077,0.03935011104122177,25.665898430400674,0.10183556456197132
113,16.57515958800684,0.07545765869699798,26.378920546972726,0.03937470251405323,25.679107026250172,0.10186655479329484
114,16.57415397945759,0.0755092881552808,26.382365236610305,0.03939929398688468,25.69215719727037,0.10189754502461837
115,16.57302791506762,0.0755609176135636,26.385715395224757,0.03942388545971614,25.705048837759733,0.10192853525594191
116,16.571781504276515,0.07561254707184639,26.38897130900601,0.03944847693254759,25.717781845779733,0.10195952548726543
117,16.5704148597262,0.0756641765301292,26.392133265850937,0.03947306840537905,25.730356123158195,0.10199051571858896
118,16.56892809725745,0.075715805988412,26.395201555349168,0.0394976598782105,25.742771575492586,0.10202150594991248
119,16.567321335906378,0.0757674354466948,26.398176468768895,0.039522251351041954,25.75502811215305,0.10205249618123602
120,16.565594697900668,0.07581906490497761,26.401058299042553,0.03954684282387341,25.767125646285344,0.10208348641255954
121,16.563748308655754,0.07587069436326041,26.40384734075254,0.039571434296704865,25.779064094813663,0.10211447664388307
122,16.56178229677086,0.07592232382154321,26.4065438901168,0.039596025769536324,25.790843378443363,0.1021454668752066
123,16.559696794024884,0.07597395327982602,26.409148244974332,0.039620617242367775,25.802463421663397,0.10217645710653013
124,16.557491935372134,0.07602558273810882,26.411660704770767,0.039645208715199234,25.813924152748818,0.10220744733785365
125,16.555167858937985,0.07607721219639163,26.414081570543736,0.039669800188030686,25.825225503762958,0.10223843756917719
126,16.55272470601436,0.07612884165467443,26.41641114490828,0.03969439166086214,25.83636741055959,0.10226942780050072
127,16.550162621055087,0.07618047111295723,26.41864973204219,0.0397189831336936,25.8473498127849,0.10230041803182424
128,16.54748175167112,0.07623210057124004,26.420797637671257,0.03974357460652505,25.85817265387935,0.10233140826314777
129,16.544682248625666,0.07628373002952284,26.422855169054507,0.03976816607935651,25.86883588107936,0.1023623984944713
130,16.5417642658291,0.07633535948780563,26.424822634969374,0.03979275755218796,25.87933944541887,0.10239338872579483
131,16.538727960333844,0.07638698894608845,26.426700345696837,0.03981734902501942,25.88968330173082,0.10242437895711835
132,16.535573492329036,0.07643861840437124,26.42848861300645,0.03984194049785087,25.899867408648397,0.10245536918844189
133,16.532301025135116,0.07649024786265404,26.430187750141403,0.03986653197068232,25.90989172860619,0.10248635941976542
134,16.528910725198244,0.07654187732093685,26.431798071803474,0.03989112344351378,25.919756227841226,0.10251734965108894
135,16.525402762084635,0.07659350677921965,26.43331989413795,0.039915714916345234,25.92946087639383,0.10254833988241248
136,16.521777308474707,0.07664513623750245,26.43475353471852,0.03994030638917669,25.93900564810837,0.102579330113736
137,16.51803454015714,0.07669676569578526,26.436099312532107,0.039964897862008145,25.948390520633826,0.10261032034505953
138,16.514174636022787,0.07674839515406806,26.437357547963636,0.039989489334839604,25.957615475424305,0.10264131057638305
139,16.510197778058462,0.07680002461235086,26.438528562780782,0.040014080807671056,25.96668049773932,0.10267230080770659
140,16.50610415134059,0.07685165407063367,26.439612680118678,0.04003867228050251,25.975585576643944,0.10270329103903011
141,16.501893944028733,0.07690328352891647,26.440610224464578,0.040063263753333966,25.984330705008915,0.10273428127035364
142,16.497567347359,0.07695491298719927,26.44152152164242,0.04008785522616542,25.992915879510512,0.10276527150167718
143,16.493124555637277,0.07700654244548208,26.442346898797474,0.04011244669899688,26.001341100630274,0.1027962617330007
144,16.48856576623242,0.07705817190376488,26.443086684380788,0.04013703817182833,26.0096063726547,0.10282725196432423
145,16.483891179569206,0.07710980136204768,26.443741208133755,0.04016162964465979,26.017711703674678,0.10285824219564776
146,16.47910099912127,0.07716143082033049,26.44431080107251,0.04018622111749124,26.025657105584827,0.10288923242697129
147,16.474195431403807,0.07721306027861329,26.444795795472377,0.04021081259032269,26.03344259408275,0.10292022265829481
148,16.46917468596625,0.0772646897368961,26.445196524852214,0.04023540406315415,26.041068188668056,0.10295121288961834
149,16.46403897538473,0.0773163191951789,26.445513323958796,0.0402599955359856,26.048533912641304,0.10298220312094188
150,16.458788515254458,0.0773679486534617,26.445746528751073,0.04028458700881706,26.05583979310277,0.1030131933522654
151,16.45342352418199,0.0774195781117445,26.445896476384462,0.040309178481648514,26.062985860951144,0.10304418358358892
152,16.447944223777323,0.0774712075700273,26.445963505195095,0.04033376995447997,26.069972150882002,0.10307517381491246
153,16.4423508386459,0.0775228370283101,26.44594795468398,0.040358361427311425,26.076798701386146,0.10310616404623599
154,16.436643596380478,0.07757446648659291,26.445850165501206,0.04038295290014288,26.083465554747917,0.10313715427755951
155,16.430822727552872,0.07762609594487571,26.445670479430078,0.040407544372974336,26.089972757043213,0.10316814450888305
156,16.42488846570558,0.07767772540315851,26.445409239371195,0.04043213584580579,26.096320358137483,0.10319913474020657
157,16.41884104734325,0.07772935486144132,26.445066789326564,0.040456727318637246,26.102508411683512,0.1032301249715301
158,16.412680711924096,0.07778098431972412,26.444643474383614,0.0404813187914687,26.108536975119126,0.10326111520285362
159,16.406407701851116,0.07783261377800692,26.444139640699234,0.04050591026430016,26.114406109664714,0.10329210543417716
160,16.400022262463192,0.07788424323628973,26.44355563548377,0.04053050173713161,26.12011588032061,0.10332309566550069
161,16.393524642026165,0.07793587269457253,26.442891806984953,0.04055509320996306,26.125666355864368,0.10335408589682421
162,16.386915091723637,0.07798750215285533,26.442148504471895,0.04057968468279452,26.1310576088479,0.10338507612814775
163,16.38019386564776,0.07803913161113814,26.44132607821896,0.04060427615562597,26.136289715594415,0.10341606635947127
164,16.37336122078989,0.07809076106942094,26.440424879489655,0.04062886762845743,26.141362756195285,0.1034470565907948
165,16.366417417031055,0.07814239052770375,26.439445260520507,0.04065345910128888,26.146276814506777,0.10347804682211834
166,16.359362717132406,0.07819401998598655,26.43838757450493,0.04067805057412034,26.151031978146545,0.10350903705344186
167,16.352197386725432,0.07824564944426934,26.437252175576997,0.040702642046951794,26.15562833849015,0.10354002728476538
168,16.344921694302155,0.07829727890255214,26.436039418795268,0.040727233519783246,26.160065990667274,0.10357101751608891
169,16.33753591120515,0.07834890836083495,26.434749660126577,0.040751824992614705,26.16434503355793,0.10360200774741245
170,16.33004031161746,0.07840053781911775,26.433383256429778,0.04077641646544616,26.168465569788435,0.10363299797873597
171,16.32243517255238,0.07845216727740056,26.431940565439497,0.040801007938277616,26.1724277057273,0.1036639882100595
172,16.314720773843174,0.07850379673568336,26.430421945749856,0.04082559941110907,26.176231551480992,0.10369497844138303
173,16.306897398132605,0.07855542619396616,26.428827756798174,0.040850190883940526,26.179877220889505,0.10372596867270656
174,16.298965330862366,0.07860705565224897,26.427158358848672,0.04087478235677198,26.183364831521835,0.10375695890403008
175,16.290924860262464,0.07865868511053177,26.425414112976135,0.04089937382960343,26.186694504671333,0.10378794913535362
176,16.282776277340375,0.07871031456881457,26.423595381049587,0.04092396530243489,26.18986636535086,0.10381893936667715
177,16.274519875870162,0.07876194402709738,26.421702525715954,0.04094855677526634,26.192880542287853,0.10384992959800067
178,16.266155952381478,0.07881357348538018,26.41973591038365,0.0409731482480978,26.195737167919273,0.1038809198293242
179,16.257684806148394,0.07886520294366298,26.417695899206265,0.04099773972092925,26.198436378386347,0.10391191006064773
180,16.24910673917818,0.07891683240194579,26.415582857066134,0.04102233119376071,26.200978313529234,0.10394290029197126
181,16.240422056199954,0.07896846186022859,26.413397149557973,0.04104692266659216,26.20336311688154,0.10397389052329478
182,16.23163106465316,0.07902009131851138,26.411139142972434,0.041071514139423615,26.20559093566468,0.10400488075461832
183,16.222734074676044,0.0790717207767942,26.40880920427973,0.041096105612255074,26.20766192078213,0.10403587098594184
184,16.213731399093927,0.079123350235077,26.406407701113206,0.041120697085086526,26.209576226813518,0.10406686121726537
185,16.20462335340738,0.07917497969335979,26.403935001752878,0.041145288557917985,26.2113340120086,0.10409785144858891
186,16.195410255780352,0.0792266091516426,26.401391475109047,0.04116988003074944,26.2129354382811,0.10412884167991243
187,16.186092427028104,0.0792782386099254,26.398777490705825,0.041194471503580896,26.214380671202406,0.10415983191123596
188,16.176670190605073,0.07932986806820821,26.396093418664698,0.04121906297641235,26.21566987999512,0.10419082214255948
189,16.16714387259265,0.07938149752649101,26.39333962968809,0.041243654449243806,26.216803237526523,0.10422181237388302
190,16.1575138016868,0.07943312698477381,26.390516495042895,0.04126824592207526,26.217780920301834,0.10425280260520654
191,16.14778030918561,0.07948475644305661,26.38762438654404,0.04129283739490672,26.218603108457405,0.10428379283653007
192,16.13794372897671,0.07953638590133942,26.38466367653803,0.04131742886773817,26.21926998575373,0.1043147830678536
193,16.128004397524617,0.07958801535962222,26.38163473788648,0.04134202034056962,26.21978173956835,0.10434577329917713
194,16.117962653857923,0.07963964481790503,26.37853794394967,0.04136661181340108,26.22013856088863,0.10437676353050065
195,16.107818839556437,0.07969127427618783,26.37537366857012,0.04139120328623253,26.22034064430436,0.10440775376182419
196,16.097573298738165,0.07974290373447063,26.372142286056082,0.04141579475906399,26.220388188000292,0.10443874399314772
197,16.08722637804623,0.07979453319275344,26.36884417116515,0.04144038623189544,26.22028139374848,0.10446973422447124
198,16.076778426635677,0.07984616265103624,26.36547969908779,0.0414649777047269,26.22002046690051,0.10450072445579477
199,16.066229796160137,0.07989779210931904,26.362049245430903,0.041489569177558354,26.21960561637965,0.1045317146871183
200,16.055580840758466,0.07994942156760185,26.35855318620139,0.041514160650389806,26.219037054672775,0.10456270491844183
201,16.044831917041208,0.08000105102588465,26.354991897789752,0.041538752123221265,26.21831499782222,0.10459369514976535
202,16.033983384076993,0.08005268048416744,26.351365756953633,0.04156334359605272,26.2174396654175,0.10462468538108889
203,16.023035603378837,0.08010430994245026,26.34767514080142,0.041587935068884176,26.21641128058691,0.10465567561241242
204,16.011988938890333,0.08015593940073305,26.343920426775874,0.04161252654171563,26.21523006998894,0.10468666584373594
205,16.00084375697173,0.08020756885901585,26.340101992637685,0.041637118014547086,26.21389626380361,0.10471765607505948
206,15.989600426385934,0.08025919831729866,26.336220216449117,0.04166170948737854,26.212410095723673,0.104748646306383
207,15.97825931828443,0.08031082777558146,26.332275476557644,0.04168630096020999,26.21077180294568,0.10477963653770653
208,15.966820806193045,0.08036245723386426,26.328268151579557,0.04171089243304145,26.208981626160895,0.10481062676903005
209,15.95528526599767,0.08041408669214707,26.324198620383655,0.0417354839058729,26.207039809546124,0.10484161700035359
210,15.943653075929886,0.08046571615042987,26.320067262074893,0.04176007537870436,26.204946600754383,0.10487260723167711
211,15.931924616552433,0.08051734560871268,26.315874455978065,0.04178466685153581,26.202702250905457,0.10490359746300064
212,15.92010027074468,0.08056897506699548,26.311620581621483,0.04180925832436727,26.200307014576314,0.10493458769432418
213,15.90818042368791,0.08062060452527828,26.307306018720716,0.04183384979719872,26.19776114979142,0.1049655779256477
214,15.896165462850584,0.08067223398356108,26.302931147162308,0.041858441270030175,26.19506491801289,0.10499656815697123
215,15.88405577797347,0.08072386344184389,26.29849634698752,0.041883032742861634,26.19221858413054,0.10502755838829476
216,15.87185176105469,0.08077549290012669,26.294001998376086,0.041907624215693086,26.18922241645183,0.10505854861961829
217,15.859553806334683,0.0808271223584095,26.289448481630018,0.041932215688524545,26.186076686691628,0.10508953885094181
218,15.847162310281075,0.0808787518166923,26.284836177157388,0.041956807161356,26.18278166996188,0.10512052908226534
219,15.83467767157346,0.0809303812749751,26.280165465456157,0.041981398634187456,26.179337644761187,0.10515151931358888
220,15.822100291088091,0.0809820107332579,26.275436727098022,0.04200599010701891,26.175744892964197,0.1051825095449124
221,15.809430571882494,0.0810336401915407,26.270650342712294,0.04203058157985036,26.172003699810908,0.10521349977623592
222,15.796668919179968,0.0810852696498235,26.26580669296976,0.04205517305268182,26.16811435389585,0.10524449000755946
223,15.78381574035402,0.08113689910810631,26.26090615856662,0.04207976452551327,26.16407714715713,0.10527548023888299
224,15.770871444912737,0.08118852856638911,26.255949120208406,0.04210435599834473,26.159892374865358,0.10530647047020651
225,15.757836444483019,0.08124015802467191,26.250935958593978,0.04212894747117618,26.15556033561247,0.10533746070153005
226,15.74471115279475,0.08129178748295472,26.245867054399465,0.04215353894400764,26.15108133130041,0.10536845093285357
227,15.731495985664939,0.08134341694123752,26.240742788262317,0.04217813041683909,26.146455667129672,0.1053994411641771
228,15.718191360981674,0.08139504639952032,26.235563540765337,0.042202721889670544,26.14168365158775,0.10543043139550062
229,15.70479769868809,0.08144667585780313,26.230329692420753,0.042227313362502,26.136765596437492,0.10546142162682416
230,15.691315420766216,0.08149830531608593,26.225041623654313,0.042251904835333455,26.131701816705277,0.10549241185814769
231,15.677744951220728,0.08154993477436873,26.219699714789428,0.042276496308164914,26.126492630669116,0.10552340208947121
232,15.66408671606266,0.08160156423265154,26.214304346031305,0.042301087780996366,26.121138359846576,0.10555439232079475
233,15.65034114329299,0.08165319369093434,26.20885589745118,0.042325679253827825,26.115639328982688,0.10558538255211827
234,15.636508662886213,0.08170482314921715,26.203354748970504,0.04235027072665928,26.109995866037632,0.1056163727834418
235,15.62258970677376,0.08175645260749995,26.19780128034523,0.04237486219949073,26.10420830217437,0.10564736301476534
236,15.608584708827397,0.08180808206578274,26.192195871150062,0.04239945367232219,26.098276971746134,0.10567835324608886
237,15.59449410484255,0.08185971152406554,26.186538900762834,0.04242404514515364,26.09220221228381,0.10570934347741238
238,15.580318332521486,0.08191134098234835,26.180830748348814,0.0424486366179851,26.085984364483167,0.10574033370873592
239,15.566057831456542,0.08196297044063115,26.175071792845145,0.04247322809081655,26.079623772192086,0.10577132394005945
240,15.551713043113136,0.08201459989891396,26.169262412945244,0.04249781956364801,26.07312078239749,0.10580231417138297
241,15.537284410812848,0.08206622935719676,26.163402987083288,0.04252241103647946,26.06647574521233,0.1058333044027065
242,15.522772379716328,0.08211785881547956,26.157493893418696,0.04254700250931091,26.059689013862375,0.10586429463403003
243,15.508177396806147,0.08216948827376237,26.151535509820715,0.04257159398214237,26.052760944672883,0.10589528486535356
244,15.493499910869666,0.08222111773204517,26.14552821385296,0.042596185454973824,26.045691897055207,0.10592627509667708
245,15.478740372481697,0.08227274719032797,26.13947238275807,0.04262077692780528,26.038482233493223,0.10595726532800062
246,15.463899233987217,0.08232437664861078,26.133368393442346,0.042645368400636735,26.031132319529732,0.10598825555932415
247,15.448976949483967,0.08237600610689358,26.127216622460473,0.042669959873468194,26.023642523752653,0.10601924579064767
248,15.433973974804955,0.08242763556517638,26.121017446000277,0.042694551346299646,26.01601321778118,0.1060502360219712
249,15.418890767500944,0.08247926502345919,26.114771239867487,0.0427191428191311,26.008244776251786,0.10608122625329473
250,15.403727786822863,0.08253089448174199,26.108478379470572,0.04274373429196256,26.000337576804185,0.10611221648461826
251,15.388485493704128,0.08258252394002479,26.102139239805673,0.04276832576479401,25.992292000067053,0.10614320671594178
252,15.37316435074294,0.0826341533983076,26.09575419544143,0.04279291723762547,25.98410842964377,0.10617419694726532
253,15.35776482218448,0.0826857828565904,26.089323620504054,0.04281750871045692,25.975787252098005,0.10620518717858884
254,15.342287373903094,0.0827374123148732,26.08284788866224,0.04284210018328838,25.96732885693919,0.10623617740991237
255,15.326732473384332,0.082789041773156,26.07632737311232,0.04286669165611983,25.95873363660786,0.10626716764123591
256,15.311100589707069,0.0828406712314388,26.06976244656331,0.04289128312895128,25.950001986460983,0.10629815787255943
257,15.29539219352538,0.08289230068972162,26.063153481222077,0.04291587460178274,25.941134304757036,0.10632914810388296
258,15.27960775705056,0.08294393014800441,26.05650084877858,0.04294046607461419,25.932130992641117,0.1063601383352065
259,15.263747754032917,0.08299555960628721,26.04980492039108,0.04296505754744565,25.922992454129886,0.10639112856653002
260,15.247812659743591,0.08304718906457001,26.043066066671464,0.042989649020277104,25.913719096096393,0.10642211879785354
261,15.231802950956338,0.08309881852285282,26.036284657670603,0.04301424049310856,25.904311328254817,0.10645310902917707
262,15.215719105929198,0.08315044798113562,26.029461062863763,0.043038831965940015,25.89476956314511,0.1064840992605006
263,15.199561604386144,0.08320207743941843,26.022595651136058,0.04306342343877147,25.885094216117572,0.10651508949182413
264,15.183330927498705,0.08325370689770123,26.01568879076795,0.043088014911602926,25.875285705317204,0.10654607972314765
265,15.167027557867451,0.08330533635598403,26.008740849420835,0.04311260638443438,25.865344451668086,0.10657706995447119
266,15.150651979503534,0.08335696581426684,26.00175219412265,0.04313719785726584,25.855270878857667,0.10660806018579472
267,15.134204677810116,0.08340859527254964,25.994723191253566,0.04316178933009729,25.845065413320775,0.10663905041711824
268,15.117686139563752,0.08346022473083244,25.987654206531676,0.04318638080292875,25.83472848422375,0.10667004064844177
269,15.101096852895743,0.08351185418911525,25.980545604998834,0.0432109722757602,25.824260523448338,0.1067010308797653
270,15.084437307273436,0.08356348364739805,25.97339775100645,0.04323556374859165,25.81366196557554,0.10673202111108883
271,15.06770799348148,0.08361511310568084,25.96621100820141,0.04326015522142311,25.80293324786934,0.10676301134241235
272,15.050909403603006,0.08366674256396366,25.95898573951203,0.04328474669425456,25.79207481026037,0.10679400157373589
273,15.034042031000846,0.08371837202224645,25.951722307134073,0.04330933816708602,25.781087095329433,0.10682499180505942
274,15.017106370298603,0.08377000148052925,25.944421072516825,0.04333392963991747,25.769970548290967,0.10685598203638294
275,15.000102917361728,0.08382163093881206,25.937082396349204,0.04335852111274893,25.758725616976413,0.10688697226770648
276,14.983032169278616,0.08387326039709486,25.929706638545994,0.043383112585580384,25.747352751817456,0.10691796249903
277,14.965894624341527,0.08392488985537766,25.922294158234052,0.04340770405841184,25.735852405829196,0.10694895273035353
278,14.948690782027592,0.08397651931366047,25.914845313738667,0.043432295531243295,25.72422503459326,0.10697994296167707
279,14.931421142979708,0.08402814877194327,25.907360462569905,0.04345688700407475,25.712471096240755,0.10701093319300059
280,14.914086208987431,0.08407977823022608,25.89983996140905,0.043481478476906206,25.700591051435147,0.10704192342432411
281,14.896686482967825,0.08413140768850888,25.892284166095145,0.04350606994973766,25.688585363355116,0.10707291365564764
282,14.879222468946228,0.08418303714679168,25.88469343161149,0.04353066142256912,25.676454497677213,0.10710390388697118
283,14.861694672037094,0.08423466660507448,25.877068112072337,0.04355525289540057,25.664198922558526,0.1071348941182947
284,14.844103598424653,0.08428629606335729,25.869408560709534,0.04357984436823203,25.651819108619193,0.10716588434961823
285,14.826449755343699,0.08433792552164009,25.86171512985932,0.04360443584106348,25.639315528924854,0.10719687458094176
286,14.808733651060187,0.0843895549799229,25.853988170949133,0.04362902731389494,25.626688658969016,0.10722786481226529
287,14.790955794851925,0.0844411844382057,25.846228034484504,0.04365361878672639,25.613938976655312,0.10725885504358881
288,14.773116696989177,0.0844928138964885,25.838435070036006,0.04367821025955784,25.601066962279695,0.10728984527491234
289,14.755216868715207,0.0845444433547713,25.830609626226295,0.0437028017323893,25.588073098512545,0.10732083550623588
290,14.7372568222269,0.0845960728130541,25.82275205071719,0.04372739320522075,25.574957870380693,0.1073518257375594
291,14.71923707065524,0.0846477022713369,25.814862690196858,0.04375198467805221,25.561721765249338,0.10738281596888292
292,14.701158128045801,0.08469933172961971,25.806941890367,0.043776576150883664,25.548365272803885,0.10741380620020646
293,14.68302050933928,0.08475096118790251,25.7989899959302,0.04380116762371512,25.534888885031755,0.10744479643152999
294,14.66482473035187,0.08480259064618531,25.791007350577246,0.043825759096546575,25.52129309620406,0.10747578666285351
295,14.646571307755757,0.08485422010446812,25.78299429697463,0.04385035056937803,25.507578402857163,0.10750677689417705
296,14.628260759059465,0.08490584956275092,25.774951176752,0.043874942042209486,25.49374530377424,0.10753776712550057
297,14.609893602588272,0.08495747902103372,25.766878330489767,0.04389953351504094,25.479794299966777,0.1075687573568241
298,14.591470357464557,0.08500910847931653,25.758776097706765,0.0439241249878724,25.465725894655804,0.10759974758814764
299,14.572991543588145,0.08506073793759933,25.750644816847974,0.04394871646070385,25.451540593253327,0.10763073781947116
300,14.554457681616626,0.08511236739588213,25.74248482527231,0.04397330793353531,25.437238903343438,0.10766172805079469
301,14.535869292945627,0.08516399685416494,25.73429645924051,0.04399789940636676,25.422821334663524,0.10769271828211821
302,14.51722689968917,0.08521562631244774,25.726080053903075,0.04402249087919821,25.408288399085244,0.10772370851344175
303,14.49853102465987,0.08526725577073055,25.71783594328828,0.04404708235202967,25.393640610595618,0.10775469874476527
304,14.479782191349216,0.08531888522901335,25.709564460290267,0.04407167382486112,25.37887848527783,0.1077856889760888
305,14.460980923907817,0.08537051468729615,25.70126593665726,0.04409626529769258,25.364002541292145,0.10781667920741234
306,14.442127747125603,0.08542214414557894,25.69294070297975,0.04412085677052403,25.349013298856654,0.10784766943873586
307,14.423223186412066,0.08547377360386176,25.68458908867885,0.04414544824335549,25.333911280227916,0.10787865967005938
308,14.40426776777646,0.08552540306214455,25.67621142199469,0.044170039716186944,25.31869700968165,0.10790964990138291
309,14.38526201780795,0.08557703252042737,25.6678080299749,0.044194631189018396,25.303371013493248,0.10794064013270645
310,14.36620646365586,0.08562866197871016,25.65937923846314,0.044219222661849855,25.287933819918276,0.10797163036402997
311,14.347101633009778,0.08568029143699296,25.650925372087734,0.04424381413468131,25.27238595917283,0.1080026205953535
312,14.327948054079766,0.08573192089527576,25.64244675425042,0.044268405607512766,25.256727963413972,0.10803361082667703
313,14.308746255576498,0.08578355035355857,25.633943707115083,0.04429299708034422,25.24096036671994,0.10806460105800056
314,14.28949676669142,0.08583517981184137,25.625416551596658,0.04431758855317568,25.22508370507036,0.10809559128932408
315,14.270200117076882,0.08588680927012418,25.616865607350064,0.04434218002600713,25.209098516326407,0.10812658152064762
316,14.250856836826301,0.08593843872840698,25.608291192759204,0.04436677149883858,25.193005340210902,0.10815757175197115
317,14.23146745645428,0.08599006818668978,25.59969362492613,0.04439136297167004,25.17680471828831,0.10818856198329467
318,14.212032506876756,0.08604169764497259,25.591073219660174,0.04441595444450149,25.160497193944646,0.10821955221461821
319,14.192552519391132,0.08609332710325539,25.58243029146724,0.04444054591733295,25.144083312367467,0.10825054244594173
320,14.17302802565641,0.0861449565615382,25.573765153539163,0.0444651373901644,25.12756362052558,0.10828153267726526
321,14.153459557673333,0.086196586019821,25.565078117743113,0.04448972886299586,25.110938667148925,0.10831252290858878
322,14.133847647764517,0.0862482154781038,25.55636949461112,0.04451432033582731,25.094209002708173,0.10834351313991232
323,14.114192828554582,0.0862998449363866,25.547639593329677,0.044538911808658765,25.077375179394465,0.10837450337123584
324,14.09449563295031,0.0863514743946694,25.538888721729407,0.044563503281490224,25.060437751098913,0.10840549360255937
325,14.074756594120798,0.0864031038529522,25.530117186274843,0.044588094754321676,25.043397273392223,0.10843648383388291
326,14.054976245477567,0.08645473331123502,25.521325292054232,0.044612686227153135,25.026254303504107,0.10846747406520643
327,14.035155120654789,0.08650636276951781,25.512513342769516,0.04463727769998459,25.009009400302688,0.10849846429652996
328,14.015293753489381,0.08655799222780061,25.503681640726303,0.044661869172816046,24.991663124273927,0.10852945452785348
329,13.995392678001227,0.08660962168608341,25.494830486823986,0.0446864606456475,24.974216037500867,0.10856044475917702
330,13.975452428373345,0.08666125114436622,25.485960180545913,0.04471105211847895,24.956668703642922,0.10859143499050054
331,13.955473538932075,0.08671288060264902,25.47707101994967,0.04473564359131041,24.93902168791506,0.10862242522182407
332,13.935456544127288,0.08676451006093183,25.468163301657416,0.04476023506414186,24.92127555706698,0.1086534154531476
333,13.915401978512591,0.08681613951921463,25.45923732084633,0.04478482653697332,24.903430879362183,0.10868440568447113
334,13.895310376725572,0.08686776897749743,25.450293371239148,0.04480941800980477,24.885488224557026,0.10871539591579465
335,13.875182273468024,0.08691939843578024,25.441331745094743,0.04483400948263623,24.8674481638797,0.1087463861471182
336,13.8550182034862,0.08697102789406304,25.432352733198854,0.04485860095546768,24.849311270009235,0.10877737637844172
337,13.834818701551104,0.08702265735234584,25.423356624854854,0.044883192428299135,24.831078117054368,0.10880836660976524
338,13.81458430243873,0.08707428681062865,25.41434370787463,0.044907783901130593,24.81274928053237,0.10883935684108878
339,13.794315540910446,0.08712591626891145,25.40531426856952,0.044932375373962045,24.794325337347907,0.1088703470724123
340,13.774012951693223,0.08717754572719424,25.396268591741414,0.044956966846793504,24.775806865771777,0.10890133730373583
341,13.753677069460036,0.08722917518547706,25.38720696067383,0.044981558319624956,24.75719444541963,0.10893232753505935
342,13.733308428810233,0.08728080464375985,25.378129657123154,0.045006149792456415,24.738488657230636,0.10896331776638289
343,13.712907564249836,0.08733243410204267,25.369036961309984,0.04503074126528787,24.71969008344614,0.10899430799770642
344,13.692475010172068,0.08738406356032546,25.359929151910496,0.04505533273811932,24.70079930758825,0.10902529822902994
345,13.672011300837653,0.08743569301860826,25.350806506047945,0.04507992421095078,24.681816914438357,0.10905628846035348
346,13.651516970355354,0.08748732247689106,25.341669299284256,0.04510451568378223,24.662743490015693,0.109087278691677
347,13.630992552662406,0.08753895193517387,25.332517805611666,0.04512910715661369,24.643579621555737,0.10911826892300053
348,13.61043858150503,0.08759058139345667,25.323352297444522,0.04515369862944514,24.624325897488735,0.10914925915432405
349,13.589855590418942,0.08764221085173948,25.314173045611085,0.0451782901022766,24.604982907418005,0.10918024938564759
350,13.569244112709928,0.08769384031002228,25.30498031934551,0.04520288157510805,24.58555124209837,0.10921123961697111
351,13.548604681434398,0.08774546976830508,25.295774386279852,0.045227473047939504,24.56603149341441,0.10924222984829464
352,13.527937829380022,0.08779709922658788,25.286555512436202,0.04525206452077096,24.546424254358833,0.10927322007961818
353,13.507244089046328,0.08784872868487069,25.27732396221887,0.045276655993602415,24.526730119010665,0.1093042103109417
354,13.48652399262544,0.08790035814315349,25.268079998406712,0.045301247466433874,24.506949682513476,0.10933520054226523
355,13.465778071982683,0.0879519876014363,25.25882388214555,0.045325838939265325,24.487083541053565,0.10936619077358876
356,13.445006858637424,0.0880036170597191,25.24955587294058,0.045350430412096784,24.46713229183822,0.10939718100491229
357,13.424210883743736,0.0880552465180019,25.240276228649023,0.045375021884928236,24.44709653307367,0.10942817123623581
358,13.403390678071263,0.08810687597628471,25.23098520547275,0.04539961335775969,24.426976863943292,0.10945916146755935
359,13.38254677198606,0.0881585054345675,25.22168305795107,0.04542420483059115,24.406773884585682,0.10949015169888288
360,13.3616796954314,0.0882101348928503,25.212370038953566,0.045448796303422606,24.386488196072676,0.1095211419302064
361,13.340789977908745,0.08826176435113312,25.20304639967304,0.04547338777625406,24.36612040038733,0.10955213216152992
362,13.31987814845867,0.08831339380941591,25.193712389618554,0.04549797924908551,24.345671100401933,0.10958312239285346
363,13.298944735641843,0.08836502326769871,25.18436825660857,0.04552257072191697,24.325140899856017,0.10961411262417699
364,13.277990267520043,0.08841665272598152,25.175014246764157,0.04554716219474842,24.304530403334237,0.10964510285550051
365,13.25701527163724,0.08846828218426432,25.165650604502307,0.04557175366757987,24.28384021624427,0.10967609308682405
366,13.236020275000687,0.08851991164254713,25.15627757252937,0.04559634514041133,24.26307094479478,0.10970708331814757
367,13.215005804062066,0.08857154110082993,25.146895391834512,0.04562093661324279,24.242223195973214,0.1097380735494711
368,13.19397238469868,0.08862317055911273,25.137504301683354,0.04564552808607424,24.221297577523725,0.10976906378079462
369,13.172920542194692,0.08867480001739553,25.128104539611634,0.045670119558905695,24.200294697924917,0.10980005401211816
370,13.15185080122236,0.08872642947567834,25.118696341418982,0.045694711031737154,24.17921516636774,0.10983104424344169
371,13.130763685823442,0.08877805893396114,25.10927994116284,0.045719302504568606,24.158059592733252,0.10986203447476521
372,13.109659719390464,0.08882968839224395,25.09985557115237,0.04574389397740006,24.13682858757035,0.10989302470608875
373,13.088539424648218,0.08888131785052675,25.090423461942574,0.045768485450231516,24.11552276207361,0.10992401493741227
374,13.067403323635174,0.08893294730880955,25.080983842328408,0.045793076923062975,24.094142728060973,0.1099550051687358
375,13.046251937684994,0.08898457676709234,25.07153693933907,0.04581766839589443,24.072689097951496,0.10998599540005934
376,13.025085787408123,0.08903620622537516,25.062082978232297,0.04584225986872588,24.051162484743102,0.11001698563138286
377,13.003905392673367,0.08908783568365795,25.05262218248886,0.04586685134155734,24.029563501990218,0.11004797586270638
378,12.982711272589558,0.08913946514194077,25.043154773807068,0.04589144281438879,24.007892763781495,0.11007896609402992
379,12.96150394548729,0.08919109460022356,25.033680972097393,0.04591603428722024,23.986150884717535,0.11010995632535345
380,12.940283928900655,0.08924272405850636,25.024200995477194,0.0459406257600517,23.964338479888525,0.11014094655667697
381,12.919051739549076,0.08929435351678917,25.01471506026556,0.04596521723288316,23.942456164851887,0.1101719367880005
382,12.897807893319168,0.08934598297507197,25.005223380978176,0.04598980870571461,23.92050455560992,0.11020292701932403
383,12.87655290524669,0.08939761243335477,24.99572617032237,0.046014400178546064,23.89848426858758,0.11023391725064756
384,12.855287289498488,0.08944924189163758,24.986223639192183,0.04603899165137752,23.87639592060993,0.11026490748197108
385,12.834011559354579,0.08950087134992038,24.976715996663593,0.046063583124208975,23.8542401288799,0.11029589771329462
386,12.812726227190222,0.08955250080820318,24.967203449989782,0.04608817459704043,23.832017510955907,0.11032688794461815
387,12.791431804458052,0.08960413026648599,24.95768620459651,0.046112766069871886,23.809728684729482,0.11035787817594167
388,12.77012880167036,0.08965575972476879,24.948164464077642,0.046137357542703344,23.787374268402843,0.1103888684072652
389,12.748817728381276,0.0897073891830516,24.938638430190668,0.046161949015534796,23.76495488046659,0.11041985863858873
390,12.72749909316919,0.0897590186413344,24.929108302852416,0.04618654048836625,23.742471139677306,0.11045084886991226
391,12.706173403619099,0.0898106480996172,24.919574280134754,0.04621113196119771,23.719923665035203,0.11048183910123578
392,12.684841166305041,0.0898622775579,24.910036558260522,0.04623572343402916,23.697313075761684,0.11051282933255932
393,12.66350288677268,0.0899139070161828,24.900495331599434,0.04626031490686062,23.67463999127707,0.11054381956388284
394,12.642159069521831,0.0899655364744656,24.890950792664142,0.04628490637969207,23.651905031178124,0.11057480979520637
395,12.620810217989138,0.09001716593274842,24.881403132106385,0.04630949785252353,23.629108815215787,0.11060580002652991
396,12.59945683453077,0.09006879539103121,24.871852538713195,0.04633408932535498,23.606251963272776,0.11063679025785343
397,12.578099420405204,0.09012042484931401,24.86229919940326,0.04635868079818643,23.583335095341212,0.11066778048917696
398,12.556738475756074,0.09017205430759681,24.85274329922335,0.04638327227101789,23.560358831500263,0.1106987707205005
399,12.535374499595049,0.09022368376587962,24.843185021344794,0.046407863743849344,23.537323791893943,0.11072976095182402
400,12.514007989784876,0.09027531322416242,24.833624547060165,0.0464324552166808,23.514230596708565,0.11076075118314754
401,12.492639443022355,0.09032694268244523,24.82406205577992,0.046457046689512255,23.491079866150578,0.11079174141447107
402,12.471269354821503,0.09037857214072803,24.814497725029245,0.046481638162343714,23.467872220424212,0.1108227316457946
403,12.449898219496724,0.09043020159901083,24.804931730444945,0.046506229635175166,23.4446082797092,0.11085372187711813
404,12.428526530146044,0.09048183105729364,24.79536424577242,0.04653082110800662,23.42128866413844,0.11088471210844165
405,12.407154778634503,0.09053346051557644,24.785795442862774,0.046555412580838076,23.39791399377574,0.1109157023397652
406,12.385783455577467,0.09058508997385924,24.77622549166999,0.04658000405366953,23.374484888593628,0.11094669257108872
407,12.364413050324163,0.09063671943214205,24.766654560248192,0.04660459552650099,23.35100196845103,0.11097768280241224
408,12.34304405094123,0.09068834889042485,24.75708281474902,0.04662918699933244,23.32746585307106,0.11100867303373577
409,12.321676944196284,0.09073997834870765,24.7475104194191,0.0466537784721639,23.30387716201881,0.1110396632650593
410,12.300312215541663,0.09079160780699046,24.737937536597602,0.04667836994499535,23.280236514679196,0.11107065349638283
411,12.278950349098174,0.09084323726527326,24.728364326713873,0.0467029614178268,23.256544530234752,0.11110164372770635
412,12.257591827638954,0.09089486672355607,24.718790948285196,0.04672755289065826,23.232801827643442,0.11113263395902989
413,12.236237132573383,0.09094649618183887,24.70921755791462,0.04675214436348971,23.209009025616595,0.11116362419035342
414,12.214886743931082,0.09099812564012166,24.6996443102889,0.04677673583632117,23.18516674259678,0.11119461442167694
415,12.193541140346012,0.09104975509840446,24.69007135817652,0.046801327309152624,23.16127559673565,0.11122560465300048
416,12.172200799040592,0.09110138455668727,24.680498852425792,0.04682591878198408,23.137336205871968,0.111256594884324
417,12.150866195809998,0.09115301401497007,24.6709269419631,0.046850510254815535,23.113349187509485,0.11128758511564753
418,12.129537805006416,0.09120464347325288,24.661355773791165,0.04687510172764699,23.089315158795007,0.11131857534697107
419,12.108216099523489,0.09125627293153568,24.651785492987482,0.046899693200478446,23.065234736496343,0.11134956557829459
420,12.086901550780762,0.09130790238981848,24.642216242702773,0.0469242846733099,23.041108536980353,0.11138055580961811
421,12.065594628708261,0.09135953184810128,24.63264816415959,0.046948876146141356,23.016937176191007,0.11141154604094164
422,12.044295801731144,0.09141116130638409,24.623081396651,0.04697346761897281,22.99272126962753,0.11144253627226518
423,12.023005536754408,0.09146279076466689,24.613516077539305,0.04699805909180427,22.968461432322478,0.1114735265035887
424,12.00172429914771,0.0915144202229497,24.603952342254967,0.04702265056463572,22.944158278819895,0.11150451673491223
425,11.980452552730297,0.0915660496812325,24.594390324295492,0.04704724203746717,22.9198124231535,0.11153550696623576
426,11.959190759755902,0.0916176791395153,24.58483015522453,0.04707183351029863,22.895424478824935,0.11156649719755929
427,11.937939380897902,0.09166930859779811,24.57527196467097,0.04709642498313008,22.870995058782025,0.11159748742888281
428,11.916698875234408,0.0917209380560809,24.565715880328185,0.04712101645596154,22.846524775396983,0.11162847766020634
429,11.895469700233548,0.0917725675143637,24.55616202795335,0.04714560792879299,22.82201424044479,0.11165946789152988
430,11.874252311738761,0.09182419697264652,24.546610531366824,0.04717019940162445,22.797464065081645,0.1116904581228534
431,11.853047163954228,0.09187582643092931,24.537061512451707,0.047194790874455904,22.77287485982317,0.11172144835417692
432,11.831854709430385,0.09192745588921211,24.52751509115335,0.047219382347287356,22.748247234522974,0.11175243858550046
433,11.810675399049467,0.09197908534749492,24.517971385479107,0.047243973820118815,22.723581798351113,0.11178342881682399
434,11.789509682011278,0.09203071480577772,24.508430511498076,0.04726856529295027,22.6988791597726,0.11181441904814751
435,11.768358005818882,0.09208234426406053,24.498892583340954,0.047293156765781726,22.67413992652589,0.11184540927947105
436,11.747220816264504,0.09213397372234333,24.489357713200008,0.04731774823861318,22.649364705601606,0.11187639951079457
437,11.726098557415485,0.09218560318062613,24.47982601132908,0.047342339711444636,22.624554103221037,0.1119073897421181
438,11.704991671600308,0.09223723263890893,24.470297586043785,0.04736693118427609,22.59970872481494,0.11193837997344164
439,11.683900599394768,0.09228886209719174,24.460772543721664,0.04739152265710754,22.57482917500221,0.11196937020476516
440,11.662825779608182,0.09234049155547454,24.4512509888025,0.047416114129939,22.549916057568637,0.11200036043608869
441,11.641767649269722,0.09239212101375735,24.441733023788778,0.04744070560277045,22.52496997544573,0.11203135066741221
442,11.62072664361485,0.09244375047204015,24.43221874924609,0.04746529707560191,22.499991530689645,0.11206234089873575
443,11.59970319607179,0.09249537993032295,24.422708263803784,0.04748988854843336,22.474981324460042,0.11209333113005927
444,11.578697738248183,0.09254700938860574,24.41320166415555,0.04751448002126482,22.44993995699902,0.1121243213613828
445,11.557710699917772,0.09259863884688856,24.40369904506027,0.04753907149409627,22.424868027610206,0.11215531159270634
446,11.536742509007205,0.09265026830517135,24.39420049934275,0.047563662966927725,22.399766134637783,0.11218630182402986
447,11.51579359158293,0.09270189776345417,24.38470611789473,0.047588254439759184,22.374634875445572,0.11221729205535338
448,11.494864371838203,0.09275352722173696,24.375215989675855,0.04761284591259064,22.34947484639624,0.11224828228667691
449,11.473955272080163,0.09280515668001976,24.3657302017148,0.047637437385422095,22.32428664283053,0.11227927251800045
450,11.453066712717016,0.09285678613830257,24.356248839110442,0.04766202885825355,22.299070859046516,0.11231026274932397
451,11.432199112245371,0.09290841559658537,24.346771985033126,0.047686620331085006,22.273828088278925,0.1123412529806475
452,11.411352887237578,0.09296004505486817,24.337299720726065,0.04771121180391646,22.248558922678512,0.11237224321197103
453,11.390528452329212,0.09301167451315098,24.327832125506745,0.04773580327674791,22.22326395329157,0.11240323344329456
454,11.369726220206722,0.09306330397143378,24.318369276768465,0.04776039474957937,22.197943770039394,0.11243422367461808
455,11.34894660159504,0.09311493342971658,24.30891124998199,0.04778498622241083,22.17259896169778,0.11246521390594162
456,11.328190005245418,0.09316656288799939,24.299458118697203,0.04780957769524228,22.147230115876763,0.11249620413726515
457,11.307456837923326,0.09321819234628219,24.29000995454493,0.04783416916807373,22.12183781900019,0.11252719436858867
458,11.286747504396377,0.093269821804565,24.280566827238808,0.04785876064090519,22.096422656285537,0.11255818459991221
459,11.26606240742252,0.0933214512628478,24.271128804577213,0.04788335211373664,22.070985211723702,0.11258917483123573
460,11.245401947738134,0.0933730807211306,24.261695952445336,0.047907943586568094,22.04552606805879,0.11262016506255926
461,11.224766524046396,0.0934247101794134,24.252268334817288,0.04793253505939955,22.020045806768195,0.11265115529388278
462,11.204156533005657,0.0934763396376962,24.24284601375832,0.04795712653223101,21.994545008042437,0.11268214552520632
463,11.183572369217949,0.093527969095979,24.2334290494271,0.047981718005062464,21.969024250765358,0.11271313575652984
464,11.163014425217597,0.09357959855426182,24.224017500078098,0.048006309477893916,21.943484112494147,0.11274412598785337
465,11.142483091459928,0.09363122801254462,24.21461142206404,0.048030900950725375,21.917925169439606,0.11277511621917691
466,11.121978756310108,0.09368285747082741,24.205210869838425,0.04805549242355683,21.89234799644641,0.11280610645050043
467,11.101501806032024,0.09373448692911021,24.195815895958205,0.04808008389638828,21.866753166973375,0.11283709668182396
468,11.08105262477736,0.09378611638739302,24.18642655108639,0.04810467536921974,21.84114125307392,0.11286808691314748
469,11.060631594574733,0.09383774584567582,24.177042883994954,0.0481292668420512,21.81551282537655,0.11289907714447102
470,11.040239095318869,0.09388937530395863,24.167664941567587,0.04815385831488265,21.789868453065388,0.11293006737579454
471,11.019875504760053,0.09394100476224143,24.158292768802692,0.0481784497877141,21.76420870386074,0.11296105760711808
472,10.999541198493485,0.09399263422052423,24.148926408816415,0.04820304126054556,21.73853414399988,0.1129920478384416
473,10.979236549948915,0.09404426367880704,24.139565902845725,0.04822763273337701,21.712845338217768,0.11302303806976513
474,10.958961930380294,0.09409589313708984,24.130211290251616,0.04825222420620846,21.687142849727877,0.11305402830108865
475,10.938717708855526,0.09414752259537264,24.120862608522366,0.04827681567903992,21.661427240203114,0.1130850185324122
476,10.918504252246393,0.09419915205365545,24.111519893276878,0.04830140715187138,21.635699069756868,0.11311600876373572
477,10.898321925218534,0.09425078151193825,24.102183178268096,0.04832599862470283,21.609958896924038,0.11314699899505924
478,10.87817109022155,0.09430241097022105,24.092852495386516,0.048350590097534285,21.584207278642147,0.11317798922638278
479,10.858052107479221,0.09435404042850386,24.083527874663748,0.048375181570365744,21.55844477023267,0.1132089794577063
480,10.837965334979835,0.09440566988678666,24.074209344276177,0.048399773043197196,21.53267192538223,0.11323996968902983
481,10.817911128466616,0.09445729934506947,24.064896930548702,0.04842436451602865,21.506889296124093,0.11327095992035335
482,10.797889841428269,0.09450892880335227,24.055590657958536,0.04844895598886011,21.481097432819546,0.11330195015167689
483,10.777901825089643,0.09456055826163506,24.04629054913908,0.048473547461691566,21.455296884139557,0.11333294038300042
484,10.757947428402478,0.09461218771991786,24.036996624883912,0.04849813893452302,21.429488197046275,0.11336393061432394
485,10.738026998036304,0.09466381717820067,24.027708904150785,0.04852273040735447,21.403671916774893,0.11339492084564748
486,10.718140878369441,0.09471544663648347,24.018427404065775,0.04854732188018593,21.377848586815382,0.113425911076971
487,10.698289411480035,0.09476707609476628,24.009152139927444,0.04857191335301738,21.352018748894373,0.11345690130829453
488,10.678472937137366,0.09481870555304908,23.99988312521111,0.04859650482584884,21.32618294295714,0.11348789153961805
489,10.658691792793078,0.09487033501133188,23.99062037157318,0.04862109629868029,21.30034170714972,0.11351888177094159
490,10.63894631357268,0.09492196446961468,23.981363888855544,0.04864568777151175,21.27449557780104,0.11354987200226511
491,10.61923683226707,0.09497359392789749,23.9721136850901,0.0486702792443432,21.248645089405088,0.11358086223358865
492,10.599563679324206,0.09502522338618029,23.962869766503253,0.048694870717174654,21.22279077460336,0.11361185246491218
493,10.579927182840867,0.0950768528444631,23.95363213752058,0.04871946219000611,21.19693316416724,0.1136428426962357
494,10.560327668554558,0.0951284823027459,23.944400800771522,0.048744053662837565,21.171072786980453,0.11367383292755923
495,10.540765459835505,0.0951801117610287,23.93517575709414,0.048768645135669024,21.145210170021745,0.11370482315888276
496,10.521240877678771,0.09523174121931151,23.925957005539992,0.048793236608500476,21.119345838347577,0.11373581339020629
497,10.501754240696481,0.0952833706775943,23.916744543378996,0.048817828081331935,21.09348031507491,0.11376680362152981
498,10.482305865110181,0.09533500013587712,23.90753836610449,0.04884241955416339,21.067614121364034,0.11379779385285335
499,10.462896064743278,0.09538662959415992,23.898338467438176,0.04886701102699484,21.041747776401657,0.11382878408417688
500,10.443525151013624,0.09543825905244271,23.889144839335366,0.0488916024998263,21.01588179738387,0.1138597743155004
501,10.424193432926211,0.09548988851072551,23.879957471990096,0.04891619397265775,20.99001669949943,0.11389076454682392
502,10.404901217065932,0.09554151796900832,23.870776353840405,0.04894078544548921,20.964152995912926,0.11392175477814746
503,10.385648807590579,0.09559314742729112,23.861601471573685,0.04896537691832066,20.93829119774823,0.11395274500947099
504,10.366436506223778,0.09564477688557393,23.852432810132065,0.04898996839115212,20.912431814071955,0.11398373524079451
505,10.347264612248228,0.09569640634385673,23.84327035271789,0.04901455986398357,20.88657535187693,0.11401472547211805
506,10.328133422498885,0.09574803580213953,23.834114080799235,0.04903915133681502,20.86072231606603,0.11404571570344157
507,10.309043231356405,0.09579966526042233,23.824963974115526,0.04906374280964648,20.83487320943577,0.1140767059347651
508,10.289994330740601,0.09585129471870514,23.8158200106832,0.049088334282477934,20.809028532660342,0.11410769616608862
509,10.270987010104069,0.09590292417698794,23.806682166801437,0.04911292575530939,20.78318878427542,0.11413868639741216
510,10.252021556425913,0.09595455363527075,23.797550417057984,0.049137517228140845,20.757354460662405,0.11416967662873569
511,10.233098254205583,0.09600618309355355,23.788424734334953,0.049162108700972304,20.731526056032457,0.11420066686005922
512,10.214217385456843,0.09605781255183635,23.779305089814848,0.049186700173803756,20.70570406241087,0.11423165709138275
513,10.195379229701846,0.09610944201011914,23.770191452986474,0.04921129164663521,20.679888969621462,0.11426264732270627
514,10.1765840639653,0.09616107146840196,23.761083791651036,0.04923588311946667,20.654081265270992,0.1142936375540298
515,10.15783216276884,0.09621270092668475,23.75198207192826,0.04926047459229812,20.628281434733825,0.11432462778535334
516,10.139123798125366,0.09626433038496757,23.74288625826256,0.04928506606512958,20.60248996113665,0.11435561801667686
517,10.120459239533679,0.09631595984325036,23.733796313429302,0.04930965753796103,20.576707325343286,0.11438660824800038
518,10.101838753973073,0.09636758930153316,23.724712198541088,0.04933424901079249,20.550934005939542,0.11441759847932392
519,10.083262605898112,0.09641921875981598,23.715633873054173,0.04935884048362394,20.52517047921836,0.11444858871064745
520,10.06473105723359,0.09647084821809877,23.706561294774836,0.04938343195645539,20.4994172191649,0.11447957894197097
521,10.04624436736945,0.09652247767638159,23.697494419865933,0.04940802342928685,20.473674697441783,0.1145105691732945
522,10.027802793155995,0.09657410713466438,23.688433202853393,0.0494326149021183,20.44794338337447,0.11454155940461803
523,10.009406588899065,0.09662573659294718,23.679377596632882,0.04945720637494976,20.422223743936776,0.11457254963594156
524,9.991056006355443,0.09667736605122998,23.670327552476444,0.049481797847781214,20.396516243736443,0.11460353986726508
525,9.972751294728312,0.09672899550951279,23.661283020039235,0.04950638932061267,20.37082134500079,0.11463453009858862
526,9.954492700662867,0.09678062496779559,23.652243947366337,0.049530980793444125,20.345139507562624,0.11466552032991215
527,9.93628046824201,0.0968322544260784,23.64321028089956,0.04955557226627558,20.319471188846087,0.11469651056123567
528,9.918114838982202,0.0968838838843612,23.634181965484398,0.049580163739107036,20.29381684385279,0.1147275007925592
529,9.899996051829394,0.096935513342644,23.625158944376967,0.04960475521193849,20.268176925147877,0.11475849102388273
530,9.8819243431551,0.0969871428009268,23.616141159251008,0.04962934668476995,20.242551882846413,0.11478948125520626
531,9.863899946752566,0.09703877225920961,23.60712855020501,0.0496539381576014,20.216942164599658,0.1148204714865298
532,9.845923093833116,0.0970904017174924,23.598121055769287,0.04967852963043286,20.19134821558176,0.11485146171785332
533,9.827994013022494,0.09714203117577522,23.58911861291321,0.04970312110326431,20.165770478476183,0.11488245194917684
534,9.81011293035748,0.09719366063405802,23.580121157052425,0.04972771257609576,20.140209393462584,0.11491344218050037
535,9.79228006928249,0.09724529009234081,23.571128622056133,0.04975230404892722,20.114665398203677,0.11494443241182391
536,9.774495650646346,0.09729691955062361,23.56214094025451,0.04977689552175867,20.089138927832213,0.11497542264314743
537,9.756759892699193,0.09734854900890642,23.553158042445997,0.04980148699459013,20.06363041493805,0.11500641287447096
538,9.739073011089484,0.09740017846718922,23.544179857904876,0.04982607846742158,20.038140289555425,0.1150374031057945
539,9.7214352188611,0.09745180792547203,23.535206314388702,0.04985066994025304,20.01266897915034,0.11506839333711802
540,9.70384672645059,0.09750343738375483,23.52623733814589,0.049875261413084494,19.987216908608,0.11509938356844154
541,9.686307741684539,0.09755506684203763,23.517272853923313,0.049899852885915946,19.961784500220396,0.11513037379976507
542,9.668818469777015,0.09760669630032044,23.508312784974,0.049924444358747405,19.93637217367405,0.1151613640310886
543,9.651379113327184,0.09765832575860324,23.49935705306481,0.049949035831578864,19.910980346037896,0.11519235426241213
544,9.633989872316995,0.09770995521688605,23.490405578484218,0.049973627304410316,19.885609431751227,0.11522334449373565
545,9.616650944109029,0.09776158467516885,23.481458280050138,0.04999821877724177,19.860259842611747,0.1152543347250592
546,9.599362523444402,0.09781321413345165,23.47251507511775,0.05002281025007323,19.83493198776389,0.11528532495638272
547,9.582124802440866,0.09786484359173445,23.463575879587466,0.05004740172290468,19.809626273687066,0.11531631518770624
548,9.564937970590922,0.09791647305001726,23.454640607912847,0.05007199319573613,19.78434310418425,0.11534730541902977
549,9.547802214760193,0.09796810250830006,23.445709173108625,0.05009658466856759,19.759082880370446,0.1153782956503533
550,9.530717719185729,0.09801973196658287,23.43678148675876,0.05012117614139905,19.733846000661575,0.11540928588167683
551,9.513684665474628,0.09807136142486567,23.427857459024555,0.0501457676142305,19.708632860763217,0.11544027611300037
552,9.496703232602602,0.09812299088314846,23.41893699865279,0.05017035908706195,19.683443853659668,0.11547126634432389
553,9.479773596912754,0.09817462034143126,23.410020012983896,0.05019495055989341,19.658279369602994,0.11550225657564742
554,9.462895932114456,0.09822624979971407,23.40110640796025,0.05021954203272486,19.633139796102324,0.11553324680697094
555,9.44607040928233,0.09827787925799687,23.392196088134412,0.050244133505556315,19.60802551791324,0.11556423703829448
556,9.429297196855337,0.09832950871627968,23.383288956677475,0.050268724978387774,19.582936917027276,0.115595227269618
557,9.412576460636025,0.09838113817456248,23.374384915387445,0.05029331645121923,19.55787437266151,0.11562621750094153
558,9.395908363789808,0.09843276763284528,23.365483864697637,0.050317907924050685,19.532838261248372,0.11565720773226507
559,9.379293066844468,0.09848439709112808,23.356585703685145,0.05034249939688214,19.507828956425588,0.11568819796358859
560,9.36273072768967,0.09853602654941089,23.34769033007936,0.050367090869713596,19.482846829026172,0.11571918819491211
561,9.346221501576684,0.09858765600769369,23.338797640270478,0.05039168234254505,19.45789224706857,0.11575017842623564
562,9.32976554111814,0.0986392854659765,23.32990752931814,0.0504162738153765,19.432965575746984,0.11578116865755918
563,9.31336299628795,0.0986909149242593,23.32101989095999,0.05044086528820796,19.40806717742191,0.1158121588888827
564,9.297014014421322,0.0987425443825421,23.312134617620416,0.05046545676103942,19.38319741161052,0.11584314912020623
565,9.280718740214887,0.09879417384082491,23.303251600419202,0.05049004823387087,19.358356634977493,0.11587413935152976
566,9.264477315726982,0.0988458032991077,23.29437072918029,0.05051463970670232,19.333545201325855,0.11590512958285329
567,9.248289880377953,0.09889743275739052,23.28549189244059,0.05053923117953378,19.308763461587933,0.11593611981417681
568,9.232156570950695,0.09894906221567332,23.276614977458774,0.05056382265236523,19.28401176381643,0.11596711004550034
569,9.216077521591188,0.09900069167395611,23.26773987022416,0.050588414125196685,19.25929045317573,0.11599810027682388
570,9.200052863809217,0.09905232113223891,23.258866455465586,0.050613005598028143,19.23459987193327,0.1160290905081474
571,9.184082726479199,0.09910395059052172,23.249994616660402,0.0506375970708596,19.20994035945106,0.11606008073947094
572,9.168167235841093,0.09915558004880452,23.241124236043376,0.050662188543691054,19.185312252177358,0.11609107097079446
573,9.15230651550144,0.09920720950708733,23.23225519461575,0.050686780016522506,19.160715883638417,0.11612206120211799
574,9.136500686434545,0.09925883896537013,23.223387372154278,0.050711371489353965,19.136151584430472,0.11615305143344151
575,9.120749866983672,0.09931046842365293,23.214520647220297,0.05073596296218542,19.111619682211817,0.11618404166476505
576,9.10505417286251,0.09936209788193573,23.205654897168866,0.05076055443501687,19.08712050169502,0.11621503189608857
577,9.089413717156562,0.09941372734021854,23.19678999815787,0.05078514590784833,19.062654364639233,0.1162460221274121
578,9.073828610324838,0.09946535679850134,23.18792582515727,0.05080973738067979,19.038221589842706,0.11627701235873564
579,9.058298960201494,0.09951698625678415,23.179062251958275,0.05083432885351124,19.01382249313551,0.11630800259005916
580,9.042824871997684,0.09956861571506695,23.17019915118259,0.05085892032634269,18.98945738737217,0.11633899282138269
581,9.027406448303484,0.09962024517334975,23.16133639429173,0.05088351179917415,18.965126582424638,0.11636998305270621
582,9.012043789089912,0.09967187463163255,23.152473851596305,0.0509081032720056,18.940830385175413,0.11640097328402975
583,8.996736991711112,0.09972350408991536,23.143611392265388,0.05093269474483706,18.91656909951066,0.11643196351535327
584,8.981486150906607,0.09977513354819816,23.134748884335878,0.05095728621766851,18.892343026313558,0.1164629537466768
585,8.966291358803621,0.09982676300648097,23.1258861947219,0.05098187769049997,18.868152463457804,0.11649394397800034
586,8.951152704919641,0.09987839246476377,23.117023189224273,0.051006469163331423,18.84399770580125,0.11652493420932386
587,8.936070276164914,0.09993002192304656,23.108159732539942,0.051031060636162875,18.81987904517965,0.11655592444064738
588,8.921044156845202,0.09998165138132938,23.09929568827148,0.051055652108994334,18.795796770400564,0.11658691467197091
589,8.906074428664567,0.10003328083961217,23.09043091893663,0.051080243581825786,18.771751167237387,0.11661790490329445
590,8.891161170728274,0.10008491029789499,23.08156528597784,0.051104835054657245,18.747742518423628,0.11664889513461797
591,8.876304459545828,0.10013653975617778,23.072698649771866,0.0511294265274887,18.72377110364716,0.11667988536594151
592,8.861504369034066,0.10018816921446058,23.063830869639304,0.051154018000320156,18.699837199544774,0.11671087559726503
593,8.846760970520428,0.10023979867274338,23.054961803854344,0.05117860947315161,18.675941079696727,0.11674186582858856
594,8.832074332746263,0.10029142813102619,23.04609130965431,0.05120320094598306,18.652083014621606,0.11677285605991208
595,8.817444521870303,0.10034305758930899,23.037219243249424,0.05122779241881452,18.62826327177115,0.11680384629123562
596,8.802871601472189,0.1003946870475918,23.028345459832472,0.05125238389164597,18.604482115525407,0.11683483652255915
597,8.788355632556133,0.1004463165058746,23.019469813588543,0.05127697536447743,18.580739807187843,0.11686582675388267
598,8.773896673554695,0.1004979459641574,23.010592157704824,0.05130156683730888,18.55703660498078,0.11689681698520621
599,8.759494780332616,0.1005495754224402,23.00171234438031,0.05132615831014034,18.533372764040855,0.11692780721652973
600,8.745150006190816,0.10060120488072301,22.99283022483568,0.05135074978297179,18.509748536414637,0.11695879744785326
601,8.730862401870473,0.1006528343390058,22.983945649323072,0.051375341255803245,18.486164171054433,0.11698978767917678
602,8.716632015557163,0.10070446379728862,22.97505846713597,0.051399932728634704,18.462619913814258,0.11702077791050032
603,8.702458892885192,0.10075609325557142,22.966168526619043,0.051424524201466155,18.43911600744589,0.11705176814182384
604,8.688343076941928,0.10080772271385421,22.957275675178067,0.051449115674297614,18.415652691595046,0.11708275837314738
605,8.67428460827233,0.10085935217213703,22.948379759289796,0.051473707147129066,18.392230202797855,0.11711374860447091
606,8.660283524883514,0.10091098163041982,22.939480624511933,0.051498298619960525,18.36884877447727,0.11714473883579443
607,8.646339862249445,0.10096261108870264,22.930578115493077,0.05152289009279198,18.34550863693984,0.11717572906711796
608,8.63245365331575,0.10101424054698543,22.921672075982666,0.05154748156562343,18.322210017372427,0.11720671929844148
609,8.618624928504566,0.10106587000526823,22.912762348841003,0.05157207303845489,18.2989531398392,0.11723770952976502
610,8.604853715719583,0.10111749946355103,22.903848776049248,0.05159666451128634,18.275738225278815,0.11726869976108854
611,8.591140040351112,0.10116912892183383,22.89493119871943,0.0516212559841178,18.252565491501528,0.11729968999241208
612,8.577483925281264,0.10122075838011664,22.88600945710453,0.05164584745694925,18.229435153186728,0.1173306802237356
613,8.563885390889286,0.10127238783839945,22.8770833906085,0.05167043892978071,18.20634742188038,0.11736167045505913
614,8.550344455056914,0.10132401729668225,22.86815283779638,0.05169503040261216,18.183302505992824,0.11739266068638265
615,8.53686113317388,0.10137564675496505,22.859217636404342,0.051719621875443614,18.160300610796504,0.1174236509177062
616,8.523435438143485,0.10142727621324785,22.850277623349843,0.05174421334827507,18.13734193842409,0.11745464114902972
617,8.510067380388302,0.10147890567153066,22.841332634741747,0.051768804821106525,18.114426687866473,0.11748563138035324
618,8.496756967855966,0.10153053512981346,22.83238250589042,0.051793396293937984,18.091555054971188,0.11751662161167678
619,8.483504206025017,0.10158216458809627,22.823427071317933,0.051817987766769436,18.06872723244077,0.1175476118430003
620,8.470309097910924,0.10163379404637907,22.814466164768202,0.051842579239600894,18.045943409831338,0.11757860207432383
621,8.457171644072108,0.10168542350466186,22.805499619217183,0.051867170712432346,18.023203773551334,0.11760959230564735
622,8.44409184261615,0.10173705296294466,22.79652726688303,0.0518917621852638,18.000508506860434,0.11764058253697089
623,8.431069689206032,0.10178868242122747,22.78754893923635,0.05191635365809526,17.97785778986855,0.11767157276829442
624,8.418105177066497,0.10184031187951027,22.778564467010384,0.05194094513092671,17.955251799534967,0.11770256299961795
625,8.405198296990509,0.10189194133779308,22.769573680211227,0.05196553660375817,17.93269070966773,0.11773355323094148
626,8.392349037345781,0.10194357079607588,22.760576408128117,0.05199012807658962,17.910174690923093,0.117764543462265
627,8.37955738408143,0.10199520025435868,22.75157247934361,0.05201471954942108,17.8877039108051,0.11779553369358853
628,8.3668233207347,0.10204682971264148,22.742561721743932,0.05203931102225253,17.86527853366537,0.11782652392491205
629,8.354146828437765,0.10209845917092429,22.733543962529133,0.05206390249508398,17.842898720703054,0.11785751415623559
630,8.341527885924688,0.1021500886292071,22.724519028223476,0.05208849396791544,17.820564629964867,0.11788850438755911
631,8.32896646953839,0.1022017180874899,22.715486744685656,0.052113085440746894,17.798276416345235,0.11791949461888265
632,8.316462553237752,0.1022533475457727,22.706446937119097,0.05213767691357835,17.77603423158678,0.11795048485020618
633,8.30401610860481,0.1023049770040555,22.697399430082292,0.052162268386409805,17.753838224280702,0.1179814750815297
634,8.291627104852022,0.1023566064623383,22.688344047499076,0.052186859859241264,17.73168853986752,0.11801246531285323
635,8.279295508829648,0.10240823592062111,22.67928061266896,0.052211451332072716,17.709585320637803,0.11804345554417676
636,8.26702128503318,0.10245986537890392,22.670208948277462,0.05223604280490417,17.687528705733197,0.11807444577550029
637,8.254804395610924,0.10251149483718672,22.661128876406387,0.052260634277735626,17.665518831147406,0.11810543600682381
638,8.24264480037157,0.10256312429546952,22.652040218544236,0.052285225750567085,17.643555829727568,0.11813642623814735
639,8.230542456791968,0.10261475375375231,22.642942795596486,0.05230981722339854,17.62163983117556,0.11816741646947088
640,8.218497320024902,0.10266638321203513,22.633836427895954,0.05233440869622999,17.599770962049526,0.1181984067007944
641,8.20650934290698,0.10271801267031792,22.624720935213134,0.05235900016906145,17.577949345765635,0.11822939693211793
642,8.194578475966626,0.10276964212860074,22.61559613676659,0.0523835916418929,17.556175102599816,0.11826038716344146
643,8.18270466743212,0.10282127158688353,22.606461851233252,0.05240818311472435,17.53444834968983,0.11829137739476499
644,8.17088786323976,0.10287290104516633,22.597317896758803,0.05243277458755581,17.5127692010373,0.11832236762608853
645,8.159128007042089,0.10292453050344913,22.588164090968053,0.05245736606038727,17.491137767510075,0.11835335785741205
646,8.14742504021619,0.10297615996173194,22.57900025097527,0.05248195753321872,17.469554156844595,0.11838434808873557
647,8.13577890187212,0.10302778942001474,22.569826193394576,0.052506549006050174,17.44801847364843,0.1184153383200591
648,8.124189528861338,0.10307941887829755,22.56064173435027,0.05253114047888163,17.42653081940303,0.11844632855138262
649,8.112656855785326,0.10313104833658035,22.551446689487232,0.052555731951713085,17.405091292466587,0.11847731878270616
650,8.101180815004165,0.10318267779486315,22.542240873981296,0.05258032342454454,17.383699988077016,0.11850830901402969
651,8.08976133664531,0.10323430725314595,22.533024102549554,0.052604914897375996,17.362356998355068,0.11853929924535322
652,8.078398348612371,0.10328593671142876,22.523796189460786,0.052629506370207454,17.341062412307686,0.11857028947667675
653,8.067091776593994,0.10333756616971157,22.514556948545806,0.052654097843038906,17.31981631583141,0.11860127970800027
654,8.05584154407284,0.10338919562799437,22.505306193207804,0.05267868931587036,17.298618791715935,0.1186322699393238
655,8.044647572334593,0.10344082508627717,22.496043736432725,0.05270328078870182,17.277469919647846,0.11866326017064734
656,8.033509780477118,0.10349245454455996,22.486769390799626,0.05272787226153327,17.25636977621454,0.11869425040197086
657,8.022428085419628,0.10354408400284276,22.47748296849104,0.05275246373436472,17.235318434908184,0.11872524063329438
658,8.01140240191196,0.10359571346112557,22.468184281303287,0.05277705520719618,17.21431596612985,0.11875623086461792
659,8.000432642543949,0.10364734291940839,22.458873140656905,0.05280164668002764,17.193362437193905,0.11878722109594145
660,7.98951871775482,0.10369897237769118,22.449549357606905,0.05282623815285909,17.172457912332348,0.11881821132726497
661,7.978660535842712,0.10375060183597398,22.44021274285316,0.05285082962569054,17.1516024526995,0.1188492015585885
662,7.967858002974241,0.10380223129425678,22.430863106750746,0.052875421098522,17.130796116376636,0.11888019178991203
663,7.957111023194142,0.10385386075253959,22.421500259320247,0.052900012571353454,17.11003895837696,0.11891118202123556
664,7.9464194984350245,0.10390549021082239,22.41212401025811,0.052924604044184906,17.08933103065049,0.1189421722525591
665,7.935783328527116,0.1039571196691052,22.402734168946935,0.052949195517016365,17.06867238208939,0.11897316248388262
666,7.925202411208183,0.104008749127388,22.393330544465815,0.052973786989847824,17.04806305853307,0.11900415271520615
667,7.914676642133433,0.1040603785856708,22.383912945600624,0.052998378462679276,17.027503102773775,0.11903514294652967
668,7.90420591488553,0.1041120080439536,22.37448118085432,0.05302296993551073,17.00699255456208,0.1190661331778532
669,7.893790120984694,0.10416363750223641,22.365035058457245,0.053047561408342186,16.986531450612667,0.11909712340917673
670,7.883429149898829,0.10421526696051922,22.3555743863774,0.05307215288117364,16.966119824610164,0.11912811364050026
671,7.873122889053769,0.10426689641880202,22.34609897233073,0.05309674435400509,16.945757707215108,0.1191591038718238
672,7.862871223843525,0.10431852587708482,22.33660862379137,0.05312133582683655,16.92544512607016,0.11919009410314732
673,7.852674037640687,0.10437015533536761,22.327103148001946,0.05314592729966801,16.90518210580632,0.11922108433447084
674,7.842531211806824,0.10442178479365041,22.317582351983777,0.05317051877249946,16.88496866804937,0.11925207456579437
675,7.832442625702964,0.10447341425193322,22.308046042547122,0.05319511024533091,16.86480483142642,0.11928306479711791
676,7.8224081567001855,0.10452504371021604,22.298494026301437,0.05321970171816237,16.844690611572627,0.11931405502844143
677,7.81242768019021,0.10457667316849883,22.28892610966556,0.05324429319099382,16.824626021138016,0.11934504525976496
678,7.802501069596099,0.10462830262678163,22.279342098877944,0.053268884663825275,16.804611069794415,0.1193760354910885
679,7.7926281963830135,0.10467993208506443,22.26974180000682,0.053293476136656734,16.784645764242626,0.11940702572241202
680,7.7828089300690095,0.10473156154334723,22.260125018960405,0.05331806760948819,16.764730108219588,0.11943801595373554
681,7.773043138235943,0.10478319100163004,22.25049156149709,0.053342659082319645,16.744864102505854,0.11946900618505907
682,7.763330686540393,0.10483482045991285,22.240841233235532,0.0533672505551511,16.725047744932994,0.1194999964163826
683,7.753671438724678,0.10488644991819565,22.231173839664876,0.053391842027982556,16.705281030391337,0.11953098664770613
684,7.744065256627906,0.10493807937647845,22.22148918615484,0.05341643350081401,16.6855639508377,0.11956197687902967
685,7.734512000197104,0.10498970883476125,22.211787077965855,0.05344102497364546,16.665896495303347,0.1195929671103532
686,7.725011527498413,0.10504133829304406,22.202067320259143,0.05346561644647692,16.646278649901987,0.11962395734167672
687,7.715563694728328,0.10509296775132686,22.192329718106834,0.05349020791930838,16.626710397837982,0.11965494757300024
688,7.706168356224987,0.10514459720960967,22.182574076502057,0.05351479939213983,16.607191719414722,0.11968593780432377
689,7.696825364479561,0.10519622666789247,22.17280020036893,0.05353939086497128,16.587722592042958,0.1197169280356473
690,7.687534570147644,0.10524785612617527,22.163007894572686,0.05356398233780274,16.56830299024951,0.11974791826697083
691,7.678295822060748,0.10529948558445806,22.15319696392965,0.0535885738106342,16.548932885685876,0.11977890849829437
692,7.6691089672378165,0.10535111504274088,22.14336721321727,0.053613165283465644,16.529612247137138,0.11980989872961789
693,7.659973850896843,0.10540274450102369,22.133518447184112,0.0536377567562971,16.510341040530932,0.11984088896094142
694,7.650890316466476,0.10545437395930649,22.123650470559834,0.05366234822912856,16.491119228946506,0.11987187919226494
695,7.6418582055977415,0.10550600341758928,22.113763088065156,0.053686939701960014,16.47194677262398,0.11990286942358848
696,7.6328773581757865,0.10555763287587208,22.10385610442179,0.053711531174791466,16.45282362897378,0.119933859654912
697,7.623947612331671,0.10560926233415488,22.09392932436239,0.053736122647622925,16.433749752585978,0.11996484988623553
698,7.615068804454241,0.10566089179243769,22.083982552640425,0.053760714120454384,16.41472509524003,0.11999584011755907
699,7.60624076920202,0.1057125212507205,22.074015594040116,0.05378530559328583,16.39574960591448,0.12002683034888259
700,7.597463339515184,0.1057641507090033,22.064028253386248,0.05380989706611729,16.376823230796848,0.12005782058020611
701,7.588736346627558,0.1058157801672861,22.054020335554053,0.053834488538948747,16.357945913293584,0.12008881081152964
702,7.580059620078661,0.1058674096255689,22.043991645479082,0.0538590800117802,16.339117594040218,0.12011980104285318
703,7.571432987725848,0.1059190390838517,22.033941988166923,0.05388367148461165,16.32033821091164,0.1201507912741767
704,7.562856275756426,0.10597066854213451,22.023871168703057,0.05390826295744311,16.30160769903241,0.12018178150550024
705,7.554329308699892,0.10602229800041732,22.013778992262623,0.05393285443027457,16.282925990787312,0.12021277173682376
706,7.545851909440161,0.10607392745870012,22.00366526412016,0.05395744590310601,16.26429301583191,0.12024376196814729
707,7.537423899227868,0.10612555691698292,21.99352978965931,0.05398203737593747,16.24570870110332,0.12027475219947081
708,7.529045097692711,0.10617718637526571,21.983372374382558,0.05400662884876893,16.227172970831113,0.12030574243079434
709,7.520715322855834,0.10622881583354853,21.97319282392092,0.05403122032160038,16.208685746548205,0.12033673266211788
710,7.512434391142272,0.10628044529183132,21.962990944043568,0.054055811794431835,16.190246947102057,0.1203677228934414
711,7.50420211739341,0.10633207475011414,21.952766540667483,0.054080403267263294,16.171856488665803,0.12039871312476494
712,7.496018314879509,0.10638370420839693,21.942519419867107,0.05410499474009475,16.15351428474971,0.12042970335608846
713,7.487882795312272,0.10643533366667973,21.93224938788388,0.054129586212926205,16.135220246212526,0.12046069358741199
714,7.4797953688574275,0.10648696312496253,21.92195625113585,0.05415417768575766,16.116974281273095,0.12049168381873551
715,7.471755844147401,0.10653859258324534,21.911639816227186,0.054178769158589116,16.098776295522097,0.12052267405005905
716,7.463764028293971,0.10659022204152815,21.90129988995775,0.05420336063142057,16.08062619193382,0.12055366428138257
717,7.4558197269010185,0.10664185149981095,21.89093627933252,0.05422795210425202,16.06252387087808,0.1205846545127061
718,7.447922744077273,0.10669348095809375,21.880548791571133,0.05425254357708348,16.04446923013227,0.12061564474402964
719,7.44007288244911,0.10674511041637655,21.87013723411729,0.05427713504991494,16.026462164893566,0.12064663497535316
720,7.432269943173408,0.10679673987465935,21.859701414648182,0.05430172652274639,16.008502567791137,0.12067762520667669
721,7.4245137259503995,0.10684836933294216,21.84924114108391,0.05432631799557784,15.990590328898548,0.12070861543800021
722,7.416804029036614,0.10689999879122497,21.838756221596803,0.0543509094684093,15.972725335746258,0.12073960566932375
723,7.409140649257805,0.10695162824950777,21.828246464620825,0.05437550094124075,15.954907473334252,0.12077059590064727
724,7.401523382021929,0.10700325770779057,21.817711678860856,0.054400092414072204,15.937136624144737,0.12080158613197081
725,7.393952021332179,0.10705488716607336,21.80715167330195,0.05442468388690366,15.919412668154978,0.12083257636329434
726,7.386426359800018,0.10710651662435618,21.79656625721868,0.05444927535973512,15.90173548285022,0.12086356659461786
727,7.378946188658286,0.10715814608263897,21.785955240184293,0.054473866832566574,15.884104943236771,0.12089455682594138
728,7.371511297774294,0.10720977554092179,21.77531843207996,0.054498458305398026,15.866520921855127,0.12092554705726491
729,7.3641214756629765,0.10726140499920458,21.764655643103932,0.054523049778229485,15.848983288793235,0.12095653728858845
730,7.356776509500082,0.10731303445748738,21.753966683780725,0.05454764125106094,15.831491911699905,0.12098752751991197
731,7.349476185135368,0.10736466391577018,21.743251364970195,0.05457223272389239,15.814046655798236,0.12101851775123551
732,7.342220287105844,0.10741629337405299,21.732509497876656,0.05459682419672385,15.796647383899229,0.12104950798255903
733,7.335008598649052,0.10746792283233579,21.721740894057948,0.05462141566955531,15.779293956415433,0.12108049821388256
734,7.327840901716334,0.1075195522906186,21.710945365434462,0.05464600714238676,15.761986231374758,0.12111148844520608
735,7.320716976986191,0.1075711817489014,21.70012272429815,0.05467059861521821,15.744724064434386,0.12114247867652962
736,7.313636603877597,0.1076228112071842,21.68927278332148,0.05469519008804967,15.72750730889473,0.12117346890785315
737,7.306599560563404,0.107674440665467,21.678395355566416,0.05471978156088112,15.710335815713528,0.12120445913917667
738,7.299605623983728,0.10772607012374981,21.667490254493288,0.05474437303371257,15.693209433520034,0.12123544937050021
739,7.292654569859383,0.10777769958203262,21.65655729396971,0.05476896450654403,15.676128008629346,0.12126643960182373
740,7.285746172705339,0.10782932904031542,21.645596288279414,0.05479355597937549,15.659091385056769,0.12129742983314726
741,7.278880205844168,0.10788095849859822,21.63460705213108,0.05481814745220694,15.64209940453228,0.12132842006447078
742,7.272056441419581,0.10793258795688102,21.6235894006671,0.054842738925038395,15.625151906515129,0.12135941029579432
743,7.265274650409914,0.10798421741516381,21.612543149472373,0.054867330397869854,15.608248728208592,0.12139040052711784
744,7.258534602641688,0.10803584687344663,21.60146811458299,0.054891921870701306,15.5913897045746,0.12142139075844138
745,7.251836066803171,0.10808747633172944,21.59036411249495,0.05491651334353276,15.574574668348758,0.12145238098976491
746,7.24517881045795,0.10813910579001224,21.57923096017282,0.05494110481636422,15.55780345005519,0.12148337122108843
747,7.23856260005854,0.10819073524829503,21.568068475058336,0.054965696289195676,15.541075878021694,0.12151436145241196
748,7.231987200959997,0.10824236470657783,21.55687647507904,0.05499028776202713,15.524391778394806,0.12154535168373548
749,7.225452377433565,0.10829399416486064,21.54565477865678,0.05501487923485858,15.507750975155087,0.12157634191505902
750,7.218957892680329,0.10834562362314344,21.5344032047163,0.05503947070769004,15.491153290132443,0.12160733214638254
751,7.212503508844886,0.10839725308142625,21.52312157269367,0.05506406218052149,15.47459854302155,0.12163832237770608
752,7.206088987029035,0.10844888253970905,21.511809702544813,0.05508865365335294,15.458086551397347,0.1216693126090296
753,7.199714087305479,0.10850051199799185,21.50046741475385,0.0551132451261844,15.44161713073061,0.12170030284035313
754,7.193378568731543,0.10855214145627465,21.489094530341553,0.05513783659901586,15.42519009440367,0.12173129307167666
755,7.187082189362917,0.10860377091455746,21.477690870873676,0.05516242807184731,15.40880525372616,0.1217622833030002
756,7.180824706267387,0.10865540037284026,21.466256258469254,0.055187019544678764,15.392462417950876,0.12179327353432372
757,7.174605875538607,0.10870702983112307,21.454790515808927,0.05521161101751022,15.376161394289674,0.12182426376564724
758,7.168425452309862,0.10875865928940587,21.443293466143146,0.055236202490341675,15.35990198792954,0.12185525399697078
759,7.1622831907678535,0.10881028874768867,21.43176493330043,0.05526079396317313,15.343684002048654,0.1218862442282943
760,7.156178844166489,0.10886191820597146,21.420204741695482,0.055285385436004586,15.327507237832563,0.12191723445961783
761,7.150112164840694,0.10891354766425428,21.408612716337394,0.055309976908836045,15.311371494490443,0.12194822469094135
762,7.144082904220221,0.10896517712253709,21.396988682837716,0.0553345683816675,15.295276569271477,0.12197921492226489
763,7.138090812843464,0.10901680658081989,21.385332467418518,0.05535915985449895,15.279222257481226,0.12201020515358842
764,7.132135640371296,0.10906843603910268,21.373643896920434,0.05538375132733041,15.263208352498122,0.12204119538491195
765,7.126217135600898,0.10912006549738548,21.361922798810653,0.05540834280016186,15.247234645790073,0.12207218561623548
766,7.120335046479614,0.10917169495566828,21.350169001190874,0.05543293427299331,15.231300926931056,0.122103175847559
767,7.114489120118791,0.10922332441395109,21.338382332805214,0.05545752574582477,15.215406983617907,0.12213416607888253
768,7.108679102807635,0.1092749538722339,21.326562623048087,0.05548211721865623,15.199552601687033,0.12216515631020605
769,7.102904740027079,0.1093265833305167,21.314709701972106,0.05550670869148768,15.183737565131327,0.12219614654152959
770,7.097165776463633,0.1093782127887995,21.30282340029576,0.05553130016431913,15.167961656117102,0.12222713677285311
771,7.091461956023263,0.1094298422470823,21.29090354941132,0.05555589163715059,15.152224655001081,0.12225812700417665
772,7.085793021845257,0.10948147170536511,21.27894998139247,0.055580483109982044,15.1365263403475,0.12228911723550018
773,7.080158716316095,0.10953310116364791,21.266962529002043,0.055605074582813496,15.12086648894518,0.1223201074668237
774,7.074558781083322,0.10958473062193072,21.254941025699644,0.055629666055644955,15.105244875824866,0.12235109769814723
775,7.068992957069435,0.10963636008021352,21.24288530564927,0.055654257528476414,15.089661274276356,0.12238208792947076
776,7.063460984485737,0.10968798953849632,21.230795203726913,0.055678849001307866,15.074115455865984,0.12241307816079429
777,7.057962602846221,0.10973961899677911,21.21867055552802,0.05570344047413932,15.058607190453914,0.12244406839211781
778,7.052497550981448,0.10979124845506193,21.206511197375058,0.05572803194697078,15.0431362462117,0.12247505862344135
779,7.047065567052416,0.10984287791334472,21.194316966324912,0.05575262341980223,15.027702389639785,0.12250604885476488
780,7.041666388564414,0.10989450737162754,21.182087700176336,0.05577721489263368,15.01230538558507,0.1225370390860884
781,7.036299752380916,0.10994613682991033,21.16982323747729,0.05580180636546514,14.996944997258606,0.12256802931741193
782,7.030965394737408,0.10999776628819313,21.157523417532296,0.0558263978382966,14.981620986253317,0.12259901954873546
783,7.025663051255276,0.11004939574647593,21.14518808040974,0.05585098931112805,14.966333112561756,0.12263000978005899
784,7.020392456955642,0.11010102520475874,21.132817066949062,0.0558755807839595,14.951081134593924,0.12266100001138253
785,7.015153346273212,0.11015265466304155,21.12041021876804,0.05590017225679096,14.935864809195193,0.12269199024270605
786,7.009945453070124,0.11020428412132435,21.107967378269898,0.05592476372962242,14.920683891664241,0.12272298047402957
787,7.004768510649767,0.11025591357960715,21.095488388650473,0.055949355202453865,14.905538135771023,0.1227539707053531
788,6.999622251770627,0.11030754303788995,21.08297309390526,0.055973946675285324,14.890427293774843,0.12278496093667664
789,6.994506408660088,0.11035917249617275,21.07042133883649,0.05599853814811678,14.875351116442475,0.12281595116800016
790,6.989420713028241,0.11041080195445556,21.057832969060133,0.056023129620948235,14.86030935306631,0.12284694139932369
791,6.9843648960817,0.11046243141273837,21.045207831012792,0.05604772109377969,14.845301751482511,0.12287793163064722
792,6.9793386885373705,0.11051406087102117,21.032545771958727,0.056072312566611146,14.830328058089368,0.12290892186197075
793,6.974341820636244,0.11056569032930397,21.01984663999662,0.056096904039442605,14.815388017865498,0.12293991209329427
794,6.969374022157153,0.11061731978758677,21.0071102840665,0.05612149551227405,14.80048137438828,0.1229709023246178
795,6.96443502243053,0.11066894924586958,20.994336553956444,0.05614608698510551,14.78560786985218,0.12300189255594134
796,6.959524550352165,0.11072057870415238,20.981525300309393,0.05617067845793697,14.770767245087264,0.12303288278726486
797,6.954642334396898,0.11077220816243519,20.968676374629847,0.05619526993076842,14.755959239577606,0.12306387301858839
798,6.949788102632382,0.11082383762071799,20.955789629290464,0.05621986140359987,14.74118359147989,0.12309486324991192
799,6.944961582732743,0.11087546707900078,20.94286491753876,0.05624445287643133,14.726440037641947,0.12312585348123545
800,6.940162501992287,0.11092709653728358,20.929902093503618,0.05626904434926279,14.711728313621347,0.12315684371255897
801,6.9353905873391675,0.1109787259955664,20.916901012201848,0.056293635822094235,14.69704815370407,0.1231878339438825
802,6.930645565349037,0.11103035545384919,20.903861529544667,0.05631822729492569,14.682399290923216,0.12321882417520603
803,6.925927162258685,0.111081984912132,20.89078350234414,0.05634281876775715,14.667781457077714,0.12324981440652956
804,6.921235103979656,0.1111336143704148,20.87766678831959,0.056367410240588604,14.65319438275105,0.1232808046378531
805,6.91656911611185,0.1111852438286976,20.864511246103927,0.056392001713420056,14.638637797330135,0.12331179486917662
806,6.9119289239571104,0.1112368732869804,20.851316735249963,0.056416593186251515,14.6241114290241,0.12334278510050015
807,6.907314252532783,0.11128850274526321,20.838083116236703,0.056441184659082974,14.609615004883148,0.12337377533182367
808,6.902724826585256,0.11134013220354602,20.824810250475537,0.056465776131914426,14.595148250817475,0.12340476556314721
809,6.898160370603496,0.11139176166182882,20.811498000316433,0.05649036760474588,14.580710891616217,0.12343575579447073
810,6.893620608832533,0.11144339112011162,20.79814622905404,0.05651495907757734,14.566302650966382,0.12346674602579426
811,6.889105265286951,0.11149502057839442,20.784754800933822,0.05653955055040879,14.551923251471834,0.1234977362571178
812,6.884614063764344,0.11154665003667721,20.77132358115805,0.05656414202324024,14.537572414672354,0.12352872648844132
813,6.880146727858746,0.11159827949496003,20.75785243589182,0.0565887334960717,14.52324986106262,0.12355971671976484
814,6.875702980974047,0.11164990895324284,20.744341232269015,0.05661332496890316,14.50895531011135,0.12359070695108837
815,6.871282546337389,0.11170153841152564,20.73078983839818,0.05663791644173461,14.494688480280324,0.12362169718241191
816,6.866885147012507,0.11175316786980843,20.717198123368423,0.05666250791456606,14.480449089043558,0.12365268741373543
817,6.8625105059130815,0.11180479732809123,20.703565957255158,0.05668709938739752,14.466236852906434,0.12368367764505896
818,6.858158345816053,0.11185642678637404,20.689893211125963,0.056711690860228973,14.452051487424812,0.1237146678763825
819,6.853828389374896,0.11190805624465684,20.676179757046224,0.056736282333060425,14.437892707224304,0.12374565810770602
820,6.849520359132886,0.11195968570293965,20.66242546808485,0.056760873805891884,14.423760226019379,0.12377664833902954
821,6.845233977536326,0.11201131516122245,20.648630218319912,0.05678546527872334,14.409653756632661,0.12380763857035307
822,6.840968966947753,0.11206294461950525,20.634793882844185,0.056810056751554795,14.395573011014111,0.1238386288016766
823,6.836725049659108,0.11211457407778805,20.620916337770733,0.05683464822438625,14.381517700260325,0.12386961903300013
824,6.832501947904882,0.11216620353607086,20.60699746023834,0.056859239697217706,14.367487534633748,0.12390060926432367
825,6.8282993838752395,0.11221783299435366,20.59303712841701,0.05688383117004916,14.35348222358201,0.1239315994956472
826,6.824117079729086,0.11226946245263647,20.57903522151335,0.05690842264288061,14.3395014757572,0.12396258972697072
827,6.819954757607139,0.11232109191091927,20.564991619775885,0.05693301411571207,14.32554499903515,0.12399357995829424
828,6.8158121396449465,0.11237272136920207,20.550906204500418,0.05695760558854353,14.311612500534771,0.12402457018961778
829,6.811688947985867,0.11242435082748486,20.536778858035245,0.05698219706137498,14.297703686637387,0.1240555604209413
830,6.807584904794043,0.11247598028576768,20.522609463786356,0.05700678853420643,14.283818263006065,0.12408655065226483
831,6.803499732267314,0.11252760974405049,20.50839790622264,0.05703138000703789,14.26995593460492,0.12411754088358837
832,6.799433152650122,0.11257923920233329,20.494144070880974,0.05705597147986934,14.256116405718526,0.12414853111491189
833,6.79538488824635,0.11263086866061608,20.47984784437129,0.057080562952700795,14.242299379971218,0.12417952134623542
834,6.791354661432162,0.11268249811889888,20.465509114381575,0.057105154425532254,14.228504560346469,0.12421051157755894
835,6.787342194668782,0.11273412757718168,20.451127769682905,0.05712974589836371,14.214731649206225,0.12424150180888248
836,6.783347210515245,0.11278575703546449,20.436703700134302,0.057154337371195164,14.200980348310312,0.124272492040206
837,6.779369431641121,0.1128373864937473,20.42223679668764,0.057178928844026616,14.187250358835767,0.12430348227152953
838,6.77540858083918,0.1128890159520301,20.40772695139248,0.057203520316858075,14.173541381396179,0.12433447250285307
839,6.771464381038053,0.1129406454103129,20.393174057400845,0.05722811178968953,14.159853116061106,0.12436546273417659
840,6.767536555314814,0.1129922748685957,20.378578008971953,0.05725270326252098,14.146185262375356,0.12439645296550011
841,6.763624826907558,0.11304390432687851,20.363938701476876,0.05727729473535244,14.132537519378426,0.12442744319682364
842,6.759728919227933,0.11309553378516131,20.34925603140325,0.0573018862081839,14.118909585623761,0.12445843342814718
843,6.755848555873608,0.11314716324344412,20.334529896359786,0.05732647768101535,14.10530115919818,0.1244894236594707
844,6.751983460640742,0.11319879270172692,20.319760195080836,0.0573510691538468,14.091711937741133,0.12452041389079424
845,6.74813335753638,0.11325042216000972,20.304946827430904,0.05737566062667826,14.078141618464114,0.12455140412211776
846,6.744297970790814,0.11330205161829252,20.29008969440907,0.05740025209950971,14.064589898169896,0.12458239435344129
847,6.740477024869922,0.11335368107657533,20.275188698153407,0.057424843572341164,14.051056473271874,0.12461338458476481
848,6.736670244487439,0.11340531053485813,20.260243741945274,0.05744943504517262,14.037541039813382,0.12464437481608835
849,6.7328773546172,0.11345693999314094,20.2452547302137,0.05747402651800408,14.024043293486955,0.12467536504741188
850,6.729098080505349,0.11350856945142374,20.230221568539566,0.057498617990835534,14.01056292965359,0.1247063552787354
851,6.725332147682474,0.11356019890970653,20.21514416365981,0.057523209463666986,13.997099643362008,0.12473734551005894
852,6.7215792819757345,0.11361182836798933,20.200022423471623,0.057547800936498444,13.983653129367918,0.12476833574138246
853,6.717839209520917,0.11366345782627214,20.18485625703652,0.057572392409329896,13.970223082153227,0.12479932597270599
854,6.714111656774464,0.11371508728455496,20.169645574584397,0.05759698388216135,13.95680919594522,0.12483031620402951
855,6.71039635052545,0.11376671674283775,20.154390287517522,0.05762157535499281,13.943411164735776,0.12486130643535305
856,6.706693017907505,0.11381834620112055,20.13909030841453,0.057646166827824266,13.930028682300533,0.12489229666667657
857,6.703001386410712,0.11386997565940335,20.123745551034315,0.05767075830065572,13.916661442218034,0.1249232868980001
858,6.6993211838934235,0.11392160511768615,20.108355930319863,0.05769534977348717,13.90330913788882,0.12495427712932364
859,6.695652138594082,0.11397323457596896,20.092921362402098,0.05771994124631863,13.889971462554593,0.12498526736064716
860,6.691993979142937,0.11402486403425177,20.077441764603613,0.05774453271915008,13.876648109317216,0.1250162575919707
861,6.688346434573755,0.11407649349253457,20.061917055442404,0.05776912419198153,13.863338771157842,0.1250472478232942
862,6.6847092343354655,0.11412812295081737,20.046347154635505,0.05779371566481299,13.850043140955874,0.12507823805461774
863,6.68108210830375,0.11417975240910017,20.03073198310263,0.05781830713764445,13.836760911507984,0.1251092282859413
864,6.677464786792601,0.11423138186738298,20.01507146296974,0.0578428986104759,13.823491775547124,0.1251402185172648
865,6.673857000565816,0.11428301132566578,19.9993655175725,0.057867490083307355,13.810235425761405,0.12517120874858834
866,6.670258480848448,0.11433464078394859,19.98361407145981,0.057892081556138814,13.79699155481303,0.12520219897991186
867,6.666668959338203,0.11438627024223139,19.96781705039718,0.057916673028970266,13.783759855357163,0.12523318921123539
868,6.663088168216787,0.11443789970051418,19.95197438137011,0.05794126450180172,13.770540020060812,0.1252641794425589
869,6.6595158401612045,0.11448952915879698,19.936085992587408,0.057965855974633176,13.757331741621588,0.12529516967388243
870,6.655951708354993,0.1145411586170798,19.920151813484438,0.057990447447464635,13.744134712786494,0.12532615990520599
871,6.6523955064994285,0.11459278807536259,19.90417177472638,0.05801503892029609,13.730948626370726,0.1253571501365295
872,6.648846968824653,0.1146444175336454,19.888145808211316,0.05803963039312754,13.717773175276271,0.12538814036785303
873,6.645305830100765,0.1146960469919282,19.87207384707345,0.058064221865959,13.704608052510673,0.12541913059917656
874,6.641771825648851,0.114747676450211,19.855955825686095,0.05808881333879046,13.691452951205589,0.12545012083050008
875,6.63824469135196,0.1147993059084938,19.839791679664724,0.0581134048116219,13.67830756463541,0.1254811110618236
876,6.634724163666029,0.11485093536677661,19.823581345869936,0.05813799628445336,13.665171586235807,0.12551210129314716
877,6.631209979630757,0.11490256482505942,19.807324762410374,0.05816258775728482,13.652044709622261,0.12554309152447068
878,6.627701876880415,0.11495419428334222,19.791021868645597,0.05818717923011627,13.638926628608452,0.1255740817557942
879,6.624199593654596,0.11500582374162502,19.774672605188883,0.058211770702947724,13.625817037224726,0.12560507198711773
880,6.620702868808932,0.11505745319990782,19.75827691391002,0.05823636217577918,13.61271562973649,0.12563606221844126
881,6.617211441825727,0.11510908265819061,19.74183473793801,0.05826095364861064,13.599622100662494,0.12566705244976478
882,6.613725052824555,0.11516071211647343,19.725346021663754,0.05828554512144209,13.586536144793122,0.1256980426810883
883,6.610243442572785,0.11521234157475624,19.708810710742647,0.058310136594273546,13.57345745720865,0.12572903291241186
884,6.6067663524960665,0.11526397103303904,19.69222875209716,0.058334728067105004,13.560385733297407,0.12576002314373538
885,6.603293524688725,0.11531560049132183,19.675600093919417,0.058359319539936456,13.547320668773914,0.1257910133750589
886,6.599824701924148,0.11536722994960463,19.65892468567354,0.05838391101276791,13.534261959696957,0.12582200360638243
887,6.596359627665061,0.11541885940788744,19.642202478098188,0.05840850248559937,13.521209302487625,0.12585299383770596
888,6.592898046073785,0.11547048886617024,19.625433423208868,0.058433093958430826,13.508162393947313,0.12588398406902948
889,6.589439702022412,0.11552211832445305,19.608617474300278,0.05845768543126227,13.495120931275583,0.12591497430035303
890,6.58598434110292,0.11557374778273585,19.591754585948557,0.05848227690409373,13.482084612088135,0.12594596453167656
891,6.5825317096372515,0.11562537724101865,19.57484471401354,0.05850686837692519,13.469053134434496,0.12597695476300008
892,6.579081554687297,0.11567700669930145,19.557887815640893,0.05853145984975664,13.456026196815888,0.1260079449943236
893,6.575633624064851,0.11572863615758426,19.540883849264272,0.05855605132258809,13.443003498202849,0.12603893522564713
894,6.572187666341487,0.11578026561586706,19.52383277460735,0.05858064279541955,13.429984738052907,0.12606992545697066
895,6.568743430858372,0.11583189507414987,19.50673455268589,0.05860523426825101,13.416969616328194,0.12610091568829418
896,6.56530066773603,0.11588352453243267,19.489589145809678,0.05862982574108246,13.403957833512893,0.1261319059196177
897,6.561859127884032,0.11593515399071547,19.47239651758447,0.058654417213913915,13.390949090630738,0.12616289615094126
898,6.558418563010634,0.11598678344899827,19.45515663291384,0.058679008686745374,13.377943089262454,0.12619388638226478
899,6.554978725632345,0.11603841290728108,19.43786945800103,0.058703600159576826,13.364939531562996,0.1262248766135883
900,6.5515393690834305,0.11609004236556389,19.420534960350714,0.05872819163240828,13.351938120278906,0.12625586684491183
901,6.548100247525369,0.11614167182384669,19.403153108770706,0.058752783105239736,13.338938558765452,0.12628685707623535
902,6.544661115956213,0.11619330128212949,19.385723873373667,0.058777374578071195,13.325940551003802,0.12631784730755888
903,6.541221730219926,0.11624493074041228,19.368247225578703,0.05880196605090265,13.312943801618093,0.12634883753888243
904,6.537781847015617,0.11629656019869508,19.350723138112947,0.0588265575237341,13.29994801589246,0.12637982777020595
905,6.534341223906743,0.1163481896569779,19.333151585013074,0.05885114899656556,13.286952899787892,0.12641081800152948
906,6.530899619330228,0.1163998191152607,19.315532541626805,0.05887574046939701,13.273958159959161,0.126441808232853
907,6.527456792605519,0.1164514485735435,19.29786598461432,0.05890033194222846,13.260963503771627,0.12647279846417653
908,6.524012503943574,0.1165030780318263,19.280151891949586,0.05892492341505992,13.24796863931791,0.12650378869550005
909,6.520566514455803,0.1165547074901091,19.262390242921782,0.05894951488789138,13.23497327543457,0.12653477892682358
910,6.517118586162917,0.11660633694839191,19.24458101813651,0.05897410636072283,13.22197712171869,0.12656576915814713
911,6.513668482003739,0.11665796640667471,19.226724199517022,0.058998697833554284,13.208979888544379,0.12659675938947065
912,6.510215965843904,0.11670959586495752,19.208819770305404,0.05902328930638574,13.195981287079192,0.12662774962079418
913,6.506760802484559,0.11676122532324032,19.19086771506374,0.059047880779217195,13.182981029300473,0.1266587398521177
914,6.503302757670928,0.11681285478152312,19.17286801967515,0.05907247225204865,13.169978828011644,0.12668973008344123
915,6.499841598100859,0.11686448423980592,19.154820671344826,0.059097063724880106,13.15697439685843,0.12672072031476475
916,6.496377091433269,0.11691611369808873,19.13672565860106,0.059121655197711565,13.143967450344917,0.1267517105460883
917,6.492909006296554,0.11696774315637153,19.11858297129611,0.059146246670543016,13.130957703849674,0.12678270077741183
918,6.489437112296904,0.11701937261465434,19.10039260060711,0.05917083814337447,13.117944873641642,0.12681369100873535
919,6.485961180026561,0.11707100207293714,19.082154539036917,0.05919542961620593,13.104928676896046,0.12684468124005888
920,6.482480981072007,0.11712263153121993,19.0638687804149,0.05922002108903738,13.091908831710214,0.1268756714713824
921,6.478996288022093,0.11717426098950273,19.045535319897635,0.05924461256186883,13.078885057119258,0.12690666170270593
922,6.475506874476074,0.11722589044778554,19.02715415396962,0.05926920403470029,13.06585707311172,0.12693765193402945
923,6.472012515051607,0.11727751990606836,19.008725280443933,0.05929379550753175,13.052824600645136,0.126968642165353
924,6.468512985392654,0.11732914936435115,18.990248698462786,0.0593183869803632,13.039787361661512,0.12699963239667653
925,6.46500806217733,0.11738077882263395,18.97172440849806,0.05934297845319465,13.02674507910265,0.12703062262800005
926,6.461497523125673,0.11743240828091675,18.953152412351837,0.05936756992602611,13.01369747692548,0.12706161285932357
927,6.457981147007351,0.11748403773919955,18.934532713156816,0.059392161398857564,13.00064428011728,0.1270926030906471
928,6.4544587136492915,0.11753566719748236,18.9158653153767,0.059416752871689016,12.987585214710759,0.12712359332197062
929,6.45093000394325,0.11758729665576517,18.897150224806538,0.059441344344520475,12.974520007799091,0.12715458355329418
930,6.447394799853297,0.11763892611404797,18.878387448573072,0.059465935817351934,12.961448387550917,0.1271855737846177
931,6.443852884423243,0.11769055557233077,18.85957699513492,0.059490527290183386,12.948370083225093,0.12721656401594122
932,6.44030404178399,0.11774218503061357,18.8407188742828,0.05951511876301484,12.935284825185535,0.12724755424726475
933,6.436748057160807,0.11779381448889638,18.821813097139692,0.059539710235846297,12.922192344915835,0.12727854447858827
934,6.433184716880543,0.11784544394717918,18.802859676160946,0.05956430170867775,12.909092375033858,0.1273095347099118
935,6.429613808378761,0.11789707340546199,18.783858625134297,0.0595888931815092,12.89598464930624,0.12734052494123532
936,6.426035120206806,0.11794870286374479,18.764809959179907,0.05961348465434066,12.882868902662736,0.12737151517255885
937,6.422448442038797,0.11800033232202758,18.74571369475031,0.05963807612717212,12.869744871210534,0.1274025054038824
938,6.418853564678547,0.11805196178031038,18.726569849630366,0.05966266760000357,12.856612292248489,0.12743349563520592
939,6.415250280066415,0.1181035912385932,18.70737844293701,0.05968725907283502,12.843470904281173,0.12746448586652945
940,6.411638381286083,0.118155220696876,18.688139495119202,0.05971185054566648,12.830320447032895,0.12749547609785297
941,6.4080176625712575,0.1182068501551588,18.6688530279576,0.05973644201849793,12.817160661461616,0.1275264663291765
942,6.404387919312309,0.1182584796134416,18.649519064564327,0.059761033491329385,12.803991289772778,0.12755745656050005
943,6.400748948062816,0.1183101090717244,18.6301376293826,0.059785624964160844,12.790812075432997,0.12758844679182357
944,6.397100546546071,0.1183617385300072,18.610708748186397,0.0598102164369923,12.777622763183675,0.1276194370231471
945,6.393442513661481,0.11841336798829001,18.59123244808003,0.059834807909823755,12.76442309905452,0.12765042725447062
946,6.389774649490911,0.11846499744657282,18.571708757497618,0.05985939938265521,12.751212830376945,0.12768141748579415
947,6.386096755304953,0.11851662690485562,18.55213770620264,0.059883990855486666,12.737991705797427,0.12771240771711767
948,6.382408633569114,0.11856825636313842,18.532519325287318,0.05990858232831812,12.724759475290643,0.1277433979484412
949,6.378710087949944,0.11861988582142122,18.512853647172037,0.05993317380114957,12.711515890172638,0.12777438817976472
950,6.375000923321076,0.11867151527970402,18.49314070560465,0.05995776527398103,12.698260703113803,0.12780537841108827
951,6.371280945769199,0.11872314473798683,18.4733805356598,0.05998235674681249,12.68499366815181,0.1278363686424118
952,6.367549962599962,0.11877477419626964,18.45357317373818,0.06000694821964394,12.671714540704345,0.12786735887373532
953,6.363807782343795,0.11882640365455244,18.433718657565667,0.06003153969247539,12.658423077581839,0.12789834910505885
954,6.360054214761657,0.11887803311283524,18.413817026192536,0.06005613116530685,12.645119037000079,0.12792933933638237
955,6.356289070850723,0.11892966257111803,18.393868319992542,0.0600807226381383,12.631802178592636,0.1279603295677059
956,6.3525121628499654,0.11898129202940085,18.373872580661974,0.060105314110969754,12.618472263423252,0.12799131979902945
957,6.348723304245714,0.11903292148768364,18.353829851218673,0.06012990558380121,12.605129053998178,0.12802231003035297
958,6.344922309777072,0.11908455094596646,18.333740176001008,0.06015449705663267,12.591772314278208,0.1280533002616765
959,6.341108995441331,0.11913618040424925,18.313603600666795,0.060179088529464124,12.578401809690835,0.12808429049300002
960,6.337283178499247,0.11918780986253205,18.29342017219212,0.060203680002295576,12.565017307142138,0.12811528072432354
961,6.333444677480284,0.11923943932081485,18.273189938870257,0.060228271475127035,12.551618575028627,0.12814627095564707
962,6.3295933121877725,0.11929106877909766,18.252912950310375,0.06025286294795849,12.538205383248988,0.1281772611869706
963,6.3257289037039754,0.11934269823738047,18.232589257436288,0.06027745442078994,12.524777503215642,0.12820825141829414
964,6.321851274395111,0.11939432769566327,18.212218912485184,0.0603020458936214,12.51133470786634,0.12823924164961767
965,6.3179602479162655,0.11944595715394607,18.191801969006207,0.06032663736645286,12.497876771675429,0.1282702318809412
966,6.314055649216262,0.11949758661222887,18.171338481859138,0.06035122883928431,12.484403470665251,0.12830122211226472
967,6.310137304542437,0.11954921607051167,18.150828507212836,0.06037582031211576,12.47091458241721,0.12833221234358824
968,6.306205041445341,0.11960084552879448,18.130272102543852,0.06040041178494722,12.45740988608289,0.12836320257491177
969,6.302258688783376,0.11965247498707729,18.10966932663484,0.06042500325777868,12.443889162394976,0.12839419280623532
970,6.298298076727349,0.11970410444536009,18.089020239572978,0.06044959473061012,12.430352193678072,0.12842518303755884
971,6.294323036764946,0.11975573390364289,18.068324902748337,0.06047418620344158,12.416798763859434,0.12845617326888237
972,6.290333401705145,0.11980736336192568,18.047583378852217,0.06049877767627304,12.40322865847953,0.1284871635002059
973,6.286329005682539,0.11985899282020848,18.026795731875453,0.06052336914910449,12.389641664702545,0.12851815373152942
974,6.282309684161595,0.1199106222784913,18.005962027106605,0.060547960621935945,12.376037571326766,0.12854914396285294
975,6.278275273940825,0.1199622517367741,17.985082331130158,0.060572552094767404,12.362416168794796,0.12858013419417647
976,6.274225613156908,0.1200138811950569,17.964156711824742,0.06059714356759886,12.348777249203705,0.1286111244255
977,6.270160541288696,0.1200655106533397,17.943185238361135,0.06062173504043031,12.335120606315048,0.12864211465682354
978,6.26607989916118,0.1201171401116225,17.922167981200378,0.06064632651326177,12.321446035564795,0.12867310488814707
979,6.261983528949363,0.12016876956990531,17.9011050120918,0.060670917986093226,12.307753334073041,0.1287040951194706
980,6.257871274182069,0.12022039902818811,17.879996404070972,0.06069550945892468,12.294042300653723,0.12873508535079412
981,6.253742979745663,0.12027202848647092,17.85884223145764,0.06072010093175613,12.280312735824165,0.12876607558211764
982,6.2495984918877046,0.12032365794475372,17.83764256985358,0.06074469240458759,12.266564441814475,0.1287970658134412
983,6.245437658220529,0.12037528740303652,17.816397496140507,0.06076928387741905,12.252797222576925,0.12882805604476472
984,6.241260327724746,0.12042691686131932,17.79510708847783,0.06079387535025049,12.23901088379504,0.12885904627608824
985,6.237066350752654,0.12047854631960213,17.77377142630038,0.06081846682308195,12.225205232892716,0.12889003650741176
986,6.232855579031621,0.12053017577788494,17.75239059031618,0.06084305829591341,12.21138007904321,0.1289210267387353
987,6.228627865667325,0.12058180523616774,17.73096466250408,0.06086764976874486,12.197535233177886,0.1289520169700588
988,6.2243830651469825,0.12063343469445054,17.709493726111383,0.060892241241576314,12.183670507994984,0.12898300720138234
989,6.220121033342456,0.12068506415273333,17.68797786565143,0.06091683271440777,12.169785717968196,0.12901399743270586
990,6.215841627513314,0.12073669361101613,17.666417166901166,0.06094142418723923,12.155880679355095,0.12904498766402941
991,6.211544706309801,0.12078832306929894,17.6448117168986,0.060966015660070684,12.141955210205554,0.12907597789535294
992,6.207230129775745,0.12083995252758176,17.62316160394028,0.060990607132902136,12.12800913036988,0.12910696812667646
993,6.2028977593513765,0.12089158198586455,17.601466917578687,0.061015198605733595,12.114042261506961,0.129137958358
994,6.198547457876081,0.12094321144414735,17.57972774861964,0.06103979007856505,12.100054427092262,0.1291689485893235
995,6.1941790895910716,0.12099484090243015,17.557944189119603,0.0610643815513965,12.086045452425633,0.12919993882064704
996,6.189792520141999,0.12104647036071296,17.536116332382957,0.06108897302422796,12.072015164639044,0.1292309290519706
997,6.185387616581472,0.12109809981899576,17.514244272959306,0.06111356449705942,12.057963392704263,0.1292619192832941
998,6.1809642473715005,0.12114972927727857,17.492328106640613,0.06113815596989087,12.04388996744026,0.12929290951461764
999,6.1765222823858945,0.12120135873556137,17.47036793045838,0.06116274744272232,12.029794721520593,0.12932389974594116


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_10_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00052,0.07447279989719391,0.0452185720205307,0.10238572955131531
1,1,00027,0.08000477403402328,0.040584396570920944,0.09717866778373718
2,2,00002,0.11185239255428314,0.09595849364995956,0.15089158713817596
3,3,00077,0.32517004013061523,0.3376913070678711,0.3937755227088928


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_10_D_4/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,3.2395949958789725,0.07447279989719391,2.704693150398628,0.040584396570920944,2.715080309711421,0.09717866778373718
1,3.241113777031312,0.07472374808561576,2.7061289348660926,0.040881800885732705,2.7165075871242013,0.097475561532411
2,3.2426103570806544,0.07497469627403759,2.707546577660732,0.041179205200544466,2.7179165707248925,0.09777245528108484
3,3.2440847137900755,0.07522564446245944,2.7089460572851545,0.04147660951535623,2.7193072390583524,0.09806934902975867
4,3.2455368254576915,0.07547659265088127,2.71032735267261,0.04177401383016799,2.720679571105075,0.0983662427784325
5,3.2469666709176632,0.07572754083930312,2.7116904431879165,0.04207141814497976,2.7220335462821237,0.09866313652710633
6,3.248374229541181,0.07597848902772497,2.7130353086283625,0.04236882245979152,2.7233691444440415,0.09896003027578015
7,3.2497594812374215,0.0762294372161468,2.7143619292246037,0.04266622677460328,2.7246863458837476,0.09925692402445399
8,3.251122406454499,0.07648038540456865,2.7156702856415382,0.04296363108941504,2.7259851313334167,0.09955381777312781
9,3.2524629861803813,0.0767313335929905,2.716960358979165,0.0432610354042268,2.7272654819653455,0.09985071152180165
10,3.2537812019437995,0.07698228178141234,2.718232130773433,0.04355843971903856,2.7285273793927987,0.10014760527047548
11,3.2550770358151224,0.07723322996983419,2.7194855829970654,0.04385584403385032,2.7297708056708414,0.10044449901914931
12,3.256350470407228,0.07748417815825602,2.7207206980603735,0.044153248348662084,2.7309957432971546,0.10074139276782314
13,3.257601488876342,0.07773512634667787,2.7219374588120546,0.04445065266347385,2.7322021752128354,0.10103828651649696
14,3.258830074922857,0.07798607453509972,2.7231358485399717,0.044748056978285614,2.7333900848031805,0.1013351802651708
15,3.26003621279214,0.07823702272352155,2.724315850971916,0.045045461293097375,2.7345594558984487,0.10163207401384462
16,3.26121988727531,0.0784879709119434,2.7254774502763612,0.045342865607909136,2.7357102727746168,0.10192896776251846
17,3.2623810837100016,0.07873891910036525,2.7266206310631858,0.0456402699227209,2.736842520154109,0.10222586151119228
18,3.263519787981101,0.07898986728878708,2.727745378384399,0.04593767423753266,2.7379561832065167,0.10252275525986611
19,3.264635986521471,0.07924081547720893,2.7288516777348333,0.04623507855234442,2.7390512475492974,0.10281964900853995
20,3.265729666312648,0.07949176366563077,2.729939515052828,0.04653248286715618,2.74012769924846,0.10311654275721377
21,3.2668008148855203,0.07974271185405261,2.7310088767209,0.04682988718196794,2.7411855248192314,0.10341343650588761
22,3.267849420320986,0.07999366004247446,2.7320597495663907,0.04712729149677971,2.7422247112267075,0.10371033025456143
23,3.268875471250595,0.0802446082308963,2.733092120862099,0.04742469581159147,2.743245245886488,0.10400722400323525
24,3.269878956857155,0.08049555641931815,2.734105978326901,0.04772210012640323,2.7442471166652904,0.10430411775190909
25,3.27085986687534,0.08074650460774,2.7351013101263493,0.04801950444121499,2.7452303118815546,0.10460101150058292
26,3.2718181915922555,0.08099745279616183,2.736078104873256,0.048316908756026754,2.7461948203060254,0.10489790524925675
27,3.2727539218479964,0.08124840098458368,2.7370363516282628,0.048614313070838515,2.747140631162315,0.10519479899793058
28,3.27366704903618,0.08149934917300551,2.737976039900389,0.048911717385650276,2.7480677341274604,0.10549169274660442
29,3.2745575651044585,0.08175029736142736,2.738897159647566,0.049209121700462044,2.748976119332449,0.10578858649527824
30,3.2754254625550074,0.08200124554984921,2.739799701277157,0.049506526015273805,2.749865777362738,0.10608548024395206
31,3.276270734445,0.08225219373827104,2.7406836556464538,0.049803930330085566,2.750736699258753,0.1063823739926259
32,3.2770933743870527,0.08250314192669289,2.7415490140631635,0.05010133464489733,2.751588876516369,0.10667926774129972
33,3.277893376549654,0.08275409011511473,2.7423957682858737,0.05039873895970909,2.7524223010873756,0.10697616148997355
34,3.2786707356575735,0.08300503830353657,2.7432239105245024,0.05069614327452085,2.753236965379924,0.10727305523864739
35,3.2794254469922413,0.08325598649195842,2.7440334334407317,0.05099354758933261,2.7540328622589567,0.10756994898732121
36,3.280157506392123,0.08350693468038026,2.744824330148424,0.05129095190414437,2.754809985046625,0.10786684273599505
37,3.280866910253051,0.0837578828688021,2.7455965942140215,0.05158835621895613,2.7555683275226777,0.10816373648466887
38,3.2815536555285565,0.08400883105722395,2.746350219656926,0.051885760533767894,2.7563078839248454,0.10846063023334271
39,3.2822177397301626,0.08425977924564579,2.7470852009498676,0.052183164848579655,2.7570286489492024,0.10875752398201653
40,3.282859160927669,0.08451072743406764,2.747801533019251,0.05248056916339142,2.7577306177505063,0.10905441773069036
41,3.2834779177494093,0.08476167562248949,2.748499211245486,0.052777973478203184,2.7584137859425293,0.1093513114793642
42,3.2840740093824845,0.08501262381091132,2.749178231463301,0.053075377793014945,2.759078149598365,0.10964820522803802
43,3.2846474355729818,0.08526357199933317,2.749838589962044,0.053372782107826706,2.759723705250722,0.10994509897671186
44,3.2851981966261663,0.085514520187755,2.7504802834859565,0.05367018642263847,2.760350449892199,0.11024199272538568
45,3.2857262934066562,0.08576546837617685,2.7511033092344404,0.05396759073745023,2.760958380975541,0.11053888647405952
46,3.286231727338572,0.0860164165645987,2.751707664862302,0.054264995052262,2.76154749641388,0.11083578022273334
47,3.286714500405667,0.08626736475302053,2.752293348479978,0.05456239936707376,2.762117794580958,0.11113267397140716
48,3.287174615151434,0.08651831294144238,2.752860358653751,0.05485980368188552,2.762669274311331,0.111429567720081
49,3.2876120746791964,0.08676926112986422,2.7534086944059384,0.05515720799669728,2.7632019349005565,0.11172646146875483
50,3.2880268826521677,0.08702020931828607,2.753938355215073,0.05545461231150904,2.763715776105366,0.11202335521742865
51,3.288419043293498,0.08727115750670791,2.75444934101606,0.0557520166263208,2.764210798143814,0.11232024896610249
52,3.2887885613863013,0.08752210569512975,2.7549416522003174,0.05604942094113256,2.7646870016954153,0.11261714271477631
53,3.289135442273644,0.0877730538835516,2.755415289615905,0.056346825255944324,2.7651443879012625,0.11291403646345015
54,3.2894596918585384,0.08802400207197345,2.7558702545676272,0.056644229570756086,2.765582958364125,0.11321093021212397
55,3.2897613166038897,0.08827495026039528,2.756306548817126,0.05694163388556785,2.766002715148531,0.11350782396079781
56,3.290040323532436,0.08852589844881713,2.756724174582951,0.05723903820037961,2.7664036607808336,0.11380471770947163
57,3.290296720226665,0.08877684663723896,2.7571231345406173,0.05753644251519137,2.7667857982492565,0.11410161145814546
58,3.290530514828703,0.08902779482566081,2.7575034318226415,0.05783384683000314,2.7671491310039262,0.1143985052068193
59,3.2907417160401886,0.08927874301408266,2.7578650700185623,0.0581312511448149,2.767493662956879,0.11469539895549312
60,3.290930333122123,0.0895296912025045,2.7582080531749447,0.05842865545962666,2.7678193984820596,0.11499229270416694
61,3.291096375894695,0.08978063939092634,2.7585323857953647,0.05872605977443842,2.768126342415297,0.11528918645284078
62,3.291239854737092,0.09003158757934818,2.7588380728403785,0.05902346408925019,2.7684145000542606,0.11558608020151462
63,3.2913607805872815,0.09028253576777003,2.7591251197274707,0.05932086840406195,2.7686838771584057,0.11588297395018844
64,3.291459164941778,0.09053348395619187,2.759393532330993,0.05961827271887371,2.7689344799488933,0.11617986769886227
65,3.291535019855381,0.09078443214461371,2.759643316982074,0.05991567703368547,2.7691663151084995,0.1164767614475361
66,3.291588357940898,0.09103538033303556,2.7598744804685222,0.06021308134849723,2.7693793897815007,0.11677365519620993
67,3.291619192368844,0.0912863285214574,2.7600870300347067,0.060510485663308994,2.7695737115735453,0.11707054894488375
68,3.291627536867114,0.09153727670987924,2.760280973381417,0.060807889978120755,2.7697492885515085,0.11736744269355759
69,3.291613405720646,0.09178822489830109,2.7604563186657165,0.061105294292932516,2.769906129243325,0.11766433644223141
70,3.291576813771048,0.09203917308672294,2.760613074500763,0.06140269860774428,2.770044242637808,0.11796123019090525
71,3.2915177764162125,0.09229012127514477,2.760751249955627,0.06170010292255604,2.770163638184447,0.11825812393957907
72,3.2914363096099115,0.09254106946356662,2.7608708545550824,0.0619975072373678,2.7702643257931947,0.11855501768825291
73,3.291332429861362,0.09279201765198845,2.7609718982793834,0.06229491155217956,2.7703463158342263,0.11885191143692674
74,3.291206154234773,0.0930429658404103,2.761054391564023,0.06259231586699132,2.770409619137689,0.11914880518560056
75,3.2910575003488742,0.09329391402883214,2.761118345299477,0.06288972018180308,2.7704542469934323,0.1194456989342744
76,3.2908864863764213,0.09354486221725399,2.7611637708309273,0.06318712449661484,2.770480211150716,0.11974259268294822
77,3.290693131043678,0.09379581040567583,2.7611906799579655,0.0634845288114266,2.7704875238179087,0.12003948643162204
78,3.2904774536298773,0.09404675859409767,2.761199084934288,0.06378193312623837,2.7704761976621595,0.12033638018029588
79,3.2902394739666656,0.09429770678251952,2.7611889984673637,0.06407933744105014,2.77044624580906,0.12063327392896972
80,3.289979212437515,0.09454865497094136,2.7611604337180897,0.0643767417558619,2.7703976818422835,0.12093016767764354
81,3.2896966899771294,0.0947996031593632,2.7611134043004313,0.06467414607067366,2.770330519803209,0.12122706142631737
82,3.2893919280708146,0.09505055134778505,2.7610479242810375,0.06497155038548542,2.770244774190527,0.1215239551749912
83,3.289064948753836,0.0953014995362069,2.760964008178845,0.06526895470029719,2.7701404599598276,0.12182084892366503
84,3.2887157746107505,0.09555244772462873,2.760861670964666,0.06556635901510895,2.7700175925231707,0.12211774267233885
85,3.288344428774719,0.09580339591305058,2.7607409280607524,0.06586376332992071,2.7698761877486393,0.12241463642101269
86,3.2879509349268,0.09605434410147243,2.7606017953403486,0.06616116764473247,2.769716261959874,0.12271153016968651
87,3.2875353172952155,0.09630529228989426,2.7604442891272236,0.06645857195954423,2.769537831935594,0.12300842391836035
88,3.2870976006546013,0.09655624047831611,2.760268426195186,0.06675597627435599,2.769340914909092,0.12330531766703418
89,3.2866378103252334,0.09680718866673794,2.760074223767586,0.06705338058916775,2.7691255285677223,0.12360221141570801
90,3.2861559721722355,0.0970581368551598,2.7598616995167924,0.06735078490397951,2.7688916910523638,0.12389910516438184
91,3.285652112604762,0.09730908504358163,2.759630871563659,0.06764818921879127,2.7686394209568665,0.12419599891305566
92,3.2851262585751635,0.09756003323200348,2.7593817584769713,0.06794559353360305,2.7683687373274846,0.1244928926617295
93,3.2845784375781273,0.09781098142042532,2.7591143792728756,0.06824299784841481,2.768079659662288,0.12478978641040332
94,3.284008677649799,0.09806192960884716,2.758828753414292,0.06854040216322657,2.7677722079105576,0.12508668015907715
95,3.2834170073668862,0.09831287779726901,2.7585249008103094,0.06883780647803833,2.7674464024721637,0.12538357390775098
96,3.282803455845735,0.09856382598569086,2.7582028418155606,0.0691352107928501,2.7671022641969265,0.12568046765642482
97,3.282168052741387,0.09881477417411269,2.757862597229591,0.06943261510766185,2.76673981438396,0.12597736140509863
98,3.281510828246622,0.09906572236253454,2.7575041882961924,0.06973001942247362,2.766359074780998,0.12627425515377247
99,3.2808318130909693,0.09931667055095639,2.757127636702738,0.07002742373728538,2.7659600675837006,0.1265711489024463
100,3.2801310385397078,0.09956761873937822,2.7567329645794865,0.07032482805209714,2.7655428154349506,0.12686804265112012
101,3.2794085363928382,0.09981856692780007,2.756320194498879,0.0706222323669089,2.765107341424122,0.12716493639979395
102,3.2786643389840386,0.1000695151162219,2.7558893494748107,0.07091963668172066,2.7646536690863397,0.1274618301484678
103,3.2778984791795964,0.10032046330464375,2.755440452961894,0.07121704099653242,2.7641818224017216,0.12775872389714163
104,3.2771109903773246,0.10057141149306559,2.7549735288546944,0.07151444531134418,2.763691825794595,0.12805561764581544
105,3.276301906505449,0.10082235968148744,2.754488601486961,0.07181184962615594,2.763183704132708,0.12835251139448928
106,3.2754712620214854,0.10107330786990928,2.753985695630831,0.0721092539409677,2.7626574827264143,0.12864940514316311
107,3.274619091911085,0.10132425605833112,2.753464836496022,0.07240665825577947,2.7621131873278473,0.12894629889183695
108,3.27374543168687,0.10157520424675297,2.752926049729004,0.07270406257059123,2.76155084413007,0.12924319264051076
109,3.2728503173872396,0.10182615243517482,2.7523693614121614,0.07300146688540299,2.7609704797662173,0.1295400863891846
110,3.271933785575163,0.10207710062359665,2.751794798062928,0.07329887120021475,2.7603721213086114,0.12983698013785844
111,3.270995873336946,0.1023280488120185,2.7512023866329165,0.07359627551502651,2.7597557962678705,0.13013387388653225
112,3.2700366182809817,0.10257899700044035,2.7505921545070193,0.07389367982983827,2.7591215325919882,0.13043076763520609
113,3.2690560585364787,0.10282994518886218,2.7499641295025055,0.07419108414465003,2.758469358665409,0.13072766138387992
114,3.26805423275217,0.10308089337728403,2.74931833986809,0.0744884884594618,2.757799303308079,0.13102455513255373
115,3.267031180095001,0.10333184156570588,2.748654814282993,0.07478589277427355,2.7571113957744804,0.13132144888122757
116,3.265986940248798,0.10358278975412771,2.747973581855981,0.07508329708908533,2.756405665752652,0.1316183426299014
117,3.264921553412917,0.10383373794254956,2.7472746721243904,0.07538070140389709,2.7556821433631917,0.13191523637857522
118,3.2638350603008712,0.1040846861309714,2.746558115053134,0.07567810571870885,2.754940859158242,0.13221213012724906
119,3.2627275021389393,0.10433563431939324,2.745823941033694,0.07597551003352061,2.7541818441204575,0.1325090238759229
120,3.2615989206647558,0.10458658250781508,2.7450721808830982,0.07627291434833237,2.7534051296619597,0.1328059176245967
121,3.2604493581258773,0.10483753069623693,2.7443028658428745,0.07657031866314414,2.752610747623273,0.13310281137327054
122,3.2592788572783347,0.10508847888465878,2.7435160275779977,0.0768677229779559,2.7517987302722418,0.13339970512194438
123,3.258087461385159,0.10533942707308061,2.7427116981758113,0.07716512729276766,2.750969110302935,0.13369659887061822
124,3.256875214214893,0.10559037526150246,2.741889910144943,0.07746253160757943,2.7501219208345327,0.13399349261929205
125,3.2556421600400816,0.10584132344992431,2.7410506964141907,0.0777599359223912,2.749257195410195,0.13429038636796586
126,3.2543883436357417,0.10609227163834614,2.740194090331407,0.07805734023720295,2.748374967995921,0.1345872801166397
127,3.253113810277815,0.10634321982676799,2.7393201256623563,0.07835474455201472,2.747475272979377,0.13488417386531354
128,3.251818605741598,0.10659416801518984,2.7384288365895637,0.07865214886682648,2.7465581451687267,0.13518106761398735
129,3.2505027763001575,0.10684511620361167,2.737520257711141,0.07894955318163824,2.7456236197914317,0.1354779613626612
130,3.24916636872272,0.10709606439203351,2.7365944240396014,0.07924695749645,2.744671732493044,0.13577485511133502
131,3.247809430273049,0.10734701258045537,2.7356513710006585,0.07954436181126176,2.7437025193359745,0.13607174886000883
132,3.2464320087078016,0.1075979607688772,2.7346911344320075,0.07984176612607352,2.7427160167982536,0.13636864260868267
133,3.24503415227486,0.10784890895729904,2.7337137505820888,0.08013917044088528,2.741712261772272,0.1366655363573565
134,3.243615909711653,0.10809985714572089,2.7327192561088416,0.08043657475569704,2.7406912915635044,0.13696243010603032
135,3.242177330243454,0.10835080533414274,2.7317076880784374,0.0807339790705088,2.739653143889219,0.13725932385470416
136,3.2407184635816595,0.10860175352256457,2.7306790839639987,0.08103138338532057,2.738597856877172,0.137556217603378
137,3.2392393599220504,0.10885270171098642,2.7296334816443015,0.08132878770013233,2.737525469064285,0.1378531113520518
138,3.2377400699430345,0.10910364989940827,2.7285709194024657,0.08162619201494409,2.7364360193953066,0.13815000510072564
139,3.2362206448038715,0.1093545980878301,2.727491435924625,0.08192359632975585,2.7353295472214603,0.13844689884939948
140,3.234681136142878,0.10960554627625195,2.7263950702985857,0.08222100064456761,2.7342060922990714,0.13874379259807332
141,3.23312159607561,0.1098564944646738,2.725281862012467,0.08251840495937937,2.7330656947881895,0.13904068634674716
142,3.231542077193043,0.11010744265309563,2.7241518509533305,0.08281580927419113,2.731908395251179,0.13933758009542097
143,3.229942632559708,0.11035839084151748,2.7230050774057863,0.0831132135890029,2.730734234651314,0.1396344738440948
144,3.228323315711835,0.11060933902993933,2.721841582050594,0.08341061790381465,2.7295432543513383,0.13993136759276864
145,3.2266841806554636,0.11086028721836116,2.7206614059632415,0.08370802221862642,2.7283354961120234,0.14022826134144245
146,3.225025281864538,0.111111235406783,2.7194645906125103,0.08400542653343818,2.7271110020907106,0.1405251550901163
147,3.2233466742789862,0.11136218359520486,2.7182511778590284,0.08430283084824994,2.725869814839826,0.14082204883879013
148,3.221648413302781,0.1116131317836267,2.7170212099538036,0.0846002351630617,2.7246119773053996,0.14111894258746394
149,3.2199305548019854,0.11186407997204853,2.7157747295367476,0.08489763947787346,2.7233375328255476,0.14141583633613777
150,3.218193155102772,0.11211502816047038,2.714511779635182,0.08519504379268523,2.7220465251289605,0.1417127300848116
151,3.2164362709894365,0.11236597634889223,2.713232403662327,0.085492448107497,2.7207389983333616,0.14200962383348542
152,3.2146599597023853,0.11261692453731406,2.7119366454157823,0.08578985242230876,2.7194149969439563,0.14230651758215926
153,3.212864278936108,0.11286787272573591,2.7106245490759866,0.08608725673712052,2.7180745658518672,0.1426034113308331
154,3.2110492868371345,0.11311882091415776,2.7092961592046683,0.08638466105193228,2.7167177503325557,0.1429003050795069
155,3.209215042001974,0.11336976910257959,2.7079515207432756,0.08668206536674404,2.715344596044221,0.14319719882818074
156,3.207361603475032,0.11362071729100144,2.706590679011398,0.0869794696815558,2.713955149026195,0.14349409257685458
157,3.2054890307465214,0.11387166547942329,2.705213679705172,0.08727687399636756,2.7125494556973173,0.14379098632552842
158,3.203597383750344,0.11412261366784512,2.703820568895668,0.08757427831117934,2.711127562854298,0.14408788007420226
159,3.2016867228619654,0.11437356185626697,2.702411393027269,0.0878716826259911,2.709689517670059,0.14438477382287607
160,3.199757108896266,0.11462451004468882,2.700986198916035,0.08816908694080286,2.7082353676920743,0.1446816675715499
161,3.197808603105381,0.11487545823311066,2.6995450337480453,0.08846649125561462,2.706765160840684,0.14497856132022374
162,3.195841267176518,0.11512640642153249,2.6980879450777393,0.08876389557042638,2.7052789454074015,0.14527545506889755
163,3.193855163229764,0.11537735460995434,2.696614980826231,0.08906129988523814,2.7037767700532003,0.1455723488175714
164,3.1918503538158736,0.11562830279837619,2.695126189279621,0.0893587042000499,2.7022586838067952,0.14586924256624523
165,3.1898269019140377,0.11587925098679802,2.693621619087285,0.08965610851486167,2.7007247360629023,0.14616613631491904
166,3.187784870929645,0.11613019917521987,2.6921013192601553,0.08995351282967343,2.6991749765804887,0.14646303006359288
167,3.1857243246920146,0.11638114736364172,2.690565339168985,0.09025091714448519,2.697609455481007,0.1467599238122667
168,3.1836453274521257,0.11663209555206355,2.6890137285426023,0.09054832145929695,2.6960282232466186,0.14705681756094052
169,3.181547943880322,0.1168830437404854,2.687446537466146,0.09084572577410871,2.6944313307183996,0.14735371130961436
170,3.1794322390640075,0.11713399192890725,2.6858638163792925,0.09114313008892047,2.692818829094537,0.1476506050582882
171,3.1772982785053174,0.11738494011732908,2.684265616074468,0.09144053440373223,2.6911907699285083,0.147947498806962
172,3.175146128118786,0.11763588830575093,2.6826519876950474,0.091737938718544,2.689547205127251,0.14824439255563585
173,3.1729758542289885,0.11788683649417278,2.6810229827335377,0.09203534303335575,2.6878881869493156,0.14854128630430968
174,3.170787523568171,0.11813778468259462,2.6793786530297545,0.09233274734816752,2.686213768003009,0.14883818005298352
175,3.168581203273867,0.11838873287101645,2.677719050768979,0.09263015166297928,2.68452400124452,0.14913507380165736
176,3.1663569608865005,0.11863968105943831,2.6760442284801034,0.09292755597779104,2.6828189399760376,0.14943196755033117
177,3.164114864346966,0.11889062924786015,2.6743542390337693,0.0932249602926028,2.681098637843851,0.149728861299005
178,3.161854981994201,0.11914157743628198,2.6726491356404867,0.09352236460741456,2.6793631488364418,0.15002575504767884
179,3.1595773825627425,0.11939252562470383,2.6709289718487392,0.09381976892222632,2.6776125272825566,0.15032264879635265
180,3.1572821351802687,0.11964347381312568,2.6691938015430874,0.09411717323703808,2.675846827849277,0.1506195425450265
181,3.154969309365122,0.11989442200154751,2.6674436789422464,0.09441457755184984,2.6740661055400667,0.15091643629370033
182,3.152638975023825,0.12014537018996936,2.6656786585971592,0.0947119818666616,2.672270415692812,0.15121333004237414
183,3.1502912024485754,0.12039631837839121,2.663898795389057,0.09500938618147337,2.6704598139778493,0.15151022379104798
184,3.1479260623147316,0.12064726656681304,2.6621041445275035,0.09530679049628514,2.6686343563959793,0.15180711753972181
185,3.14554362567828,0.12089821475523489,2.6602947615484327,0.0956041948110969,2.6667940992764683,0.15210401128839562
186,3.143143963973293,0.12114916294365674,2.658470702312167,0.09590159912590866,2.66493909927504,0.15240090503706946
187,3.1407271490093684,0.12140011113207858,2.6566320230014324,0.09619900344072042,2.6630694133718515,0.1526977987857433
188,3.13829325296906,0.12165105932050042,2.654778780119355,0.09649640775553218,2.661185098869461,0.1529946925344171
189,3.135842348405288,0.12190200750892227,2.6529110304874495,0.09679381207034395,2.6592862133907826,0.15329158628309095
190,3.1333745082387443,0.1221529556973441,2.651028831243593,0.09709121638515571,2.657372814877027,0.15358848003176478
191,3.130889805755277,0.12240390388576594,2.649132239839989,0.09738862069996747,2.655444961585632,0.15388537378043862
192,3.1283883146032645,0.12265485207418779,2.647221314041121,0.09768602501477923,2.653502712088187,0.15418226752911246
193,3.1258701087909793,0.12290580026260964,2.645296111921695,0.097983429329591,2.6515461252683328,0.15447916127778627
194,3.123335262683934,0.12315674845103147,2.6433566918645637,0.09828083364440277,2.649575260319664,0.1547760550264601
195,3.120783851002216,0.12340769663945332,2.641403112558649,0.09857823795921453,2.6475901767436114,0.15507294877513395
196,3.11821594881781,0.12365864482787517,2.639435432996849,0.09887564227402629,2.6455909343473176,0.15536984252380776
197,3.1156316315519086,0.123909593016297,2.637453712473934,0.09917304658883805,2.6435775932414978,0.1556667362724816
198,3.113030974972211,0.12416054120471885,2.635458010584431,0.09947045090364981,2.6415502138382934,0.15596363002115543
199,3.110414055190204,0.1244114893931407,2.6334483872204997,0.09976785521846157,2.6395088568491105,0.15626052376982924
200,3.1077809486584367,0.12466243758156254,2.6314249025697936,0.10006525953327333,2.637453583282454,0.15655741751850308
201,3.10513173216778,0.12491338576998438,2.629387617113316,0.10036266384808509,2.635384454441743,0.15685431126717692
202,3.1024664828446764,0.12516433395840623,2.6273365916232607,0.10066006816289685,2.6333015319231197,0.15715120501585073
203,3.0997852781483743,0.12541528214682807,2.6252718871608454,0.10095747247770862,2.6312048776132513,0.15744809876452456
204,3.097088195868154,0.1256662303352499,2.6231935650741307,0.10125487679252038,2.629094553687113,0.1577449925131984
205,3.094375314120539,0.12591717852367176,2.621101686995837,0.10155228110733214,2.6269706226057687,0.1580418862618722
206,3.0916467113465007,0.1261681267120936,2.6189963148411386,0.1018496854221439,2.6248331471141353,0.15833878001054605
207,3.088902466308643,0.12641907490051543,2.6168775108054607,0.10214708973695566,2.622682190238744,0.1586356737592199
208,3.086142658088386,0.12667002308893727,2.6147453373622564,0.10244449405176742,2.620517815285483,0.15893256750789372
209,3.083367366083129,0.12692097127735913,2.612599857260783,0.10274189836657918,2.6183400858373367,0.15922946125656753
210,3.0805766700034125,0.12717191946578096,2.6104411335238575,0.10303930268139094,2.6161490657521123,0.15952635500524137
211,3.0777706498700588,0.1274228676542028,2.608269229445613,0.1033367069962027,2.613944819160158,0.1598232487539152
212,3.074949386011307,0.12767381584262466,2.6060842085892397,0.10363411131101447,2.61172741046207,0.16012014250258905
213,3.07211295905994,0.1279247640310465,2.6038861347847178,0.10393151562582623,2.6094969043263916,0.16041703625126286
214,3.069261449950398,0.12817571221946833,2.6016750721265383,0.104228919940638,2.6072533656873005,0.1607139299999367
215,3.066394939915876,0.1284266604078902,2.5994510849714234,0.10452632425544976,2.604996859742292,0.16101082374861053
216,3.0635135104854254,0.12867760859631203,2.597214237936025,0.10482372857026152,2.6027274519498453,0.16130771749728434
217,3.0606172434810315,0.12892855678473386,2.594964595894623,0.10512113288507328,2.6004452080270877,0.16160461124595818
218,3.0577062210146853,0.12917950497315572,2.5927022239768163,0.10541853719988505,2.598150193947445,0.16190150499463202
219,3.0547805254854508,0.12943045316157756,2.5904271875651927,0.1057159415146968,2.5958424759382863,0.16219839874330583
220,3.0518402395765136,0.1296814013499994,2.588139552293004,0.10601334582950857,2.593522120478558,0.16249529249197966
221,3.048885446252229,0.12993234953842125,2.5858393840418277,0.10631075014432033,2.591189194296409,0.1627921862406535
222,3.045916228755153,0.1301832977268431,2.583526748939215,0.10660815445913209,2.5888437643668105,0.1630890799893273
223,3.042932670603069,0.13043424591526492,2.5812017133563363,0.10690555877394385,2.5864858979091614,0.16338597373800115
224,3.0399348555860013,0.13068519410368679,2.578864343905616,0.10720296308875561,2.58411566238489,0.163682867486675
225,3.0369228677632254,0.13093614229210862,2.576514707438361,0.10750036740356737,2.58173312549505,0.1639797612353488
226,3.0338967914602617,0.13118709048053045,2.574152871042381,0.10779777171837913,2.5793383551778977,0.16427665498402266
227,3.0308567112658653,0.13143803866895232,2.571778902039593,0.1080951760331909,2.576931419606474,0.16457354873269647
228,3.0278027120290107,0.13168898685737415,2.5693928679836318,0.10839258034800266,2.5745123871861693,0.1648704424813703
229,3.0247348788558557,0.131939935045796,2.566994836657441,0.10868998466281442,2.5720813265522837,0.16516733623004415
230,3.0216532971067127,0.13219088323421785,2.5645848760708607,0.10898738897762618,2.5696383065675823,0.16546422997871796
231,3.0185580523929976,0.13244183142263968,2.56216305445821,0.10928479329243795,2.5671833963198365,0.1657611237273918
232,3.015449230574181,0.13269277961106152,2.5597294402758566,0.10958219760724972,2.564716665119364,0.16605801747606563
233,3.0123269177547245,0.13294372779948335,2.5572841021997825,0.10987960192206148,2.5622381824965585,0.16635491122473944
234,3.0091912002810135,0.13319467598790521,2.554827109123144,0.11017700623687324,2.559748018199411,0.16665180497341328
235,3.0060421647382816,0.13344562417632705,2.5523585301538168,0.110474410551685,2.5572462421910265,0.16694869872208712
236,3.0028798979475235,0.13369657236474888,2.5498784346119465,0.11077181486649676,2.554732924647132,0.16724559247076093
237,2.999704486962406,0.13394752055317072,2.54738689202748,0.11106921918130852,2.55220813595358,0.16754248621943477
238,2.9965160190661675,0.13419846874159258,2.5448839721376983,0.11136662349612028,2.54967194670384,0.1678393799681086
239,2.993314581768517,0.13444941693001441,2.542369744884737,0.11166402781093204,2.5471244276964877,0.16813627371678241
240,2.9901002628025135,0.13470036511843625,2.5398442804131034,0.1119614321257438,2.5445656499326885,0.16843316746545625
241,2.9868731501214514,0.1349513133068581,2.537307649067188,0.11225883644055556,2.541995684613669,0.1687300612141301
242,2.9836333318957347,0.13520226149527995,2.5347599213887673,0.11255624075536733,2.539414603138189,0.1690269549628039
243,2.98038089650974,0.13545320968370178,2.532201168114498,0.11285364507017909,2.5368224770999985,0.16932384871147776
244,2.97711593255868,0.13570415787212364,2.5296314601734124,0.11315104938499085,2.534219378285302,0.16962074246015157
245,2.97383852884546,0.13595510606054548,2.5270508686844013,0.11344845369980261,2.5316053786701986,0.16991763620882538
246,2.9705487743775176,0.1362060542489673,2.524459464953692,0.11374585801461437,2.5289805504181326,0.17021452995749925
247,2.967246758363675,0.13645700243738917,2.521857320472322,0.11404326232942613,2.5263449658773327,0.17051142370617306
248,2.9639325702109685,0.136707950625811,2.519244506913608,0.1143406666442379,2.5236986975782383,0.1708083174548469
249,2.96060629952148,0.13695889881423284,2.516621096130606,0.11463807095904967,2.5210418182309304,0.17110521120352074
250,2.9572680360891646,0.1372098470026547,2.5139871601535684,0.11493547527386143,2.5183744007225553,0.17140210495219455
251,2.9539178698966677,0.13746079519107654,2.5113427711873917,0.11523287958867319,2.515696518114734,0.17169899870086838
252,2.9505558911121397,0.13771174337949837,2.5086880016090687,0.11553028390348495,2.51300824364098,0.17199589244954222
253,2.9471821900860435,0.13796269156792024,2.506022923965121,0.11582768821829671,2.5103096507041007,0.17229278619821603
254,2.943796857347962,0.13821363975634207,2.5033476109690422,0.11612509253310847,2.5076008128735987,0.17258967994688987
255,2.9403999836033923,0.1384645879447639,2.5006621354987204,0.11642249684792023,2.504881803883068,0.1728865736955637
256,2.936991659730545,0.13871553613318577,2.4979665705938694,0.116719901162732,2.5021526976275856,0.17318346744423752
257,2.9335719767771313,0.1389664843216076,2.495260989453447,0.11701730547754376,2.4994135681610947,0.17348036119291135
258,2.930141025957146,0.13921743251002944,2.4925454654330736,0.11731470979235552,2.4966644896937917,0.1737772549415852
259,2.9266988986476528,0.1394683806984513,2.4898200720424404,0.11761211410716728,2.4939055365894984,0.174074148690259
260,2.9232456863855587,0.1397193288868731,2.4870848829427183,0.11790951842197904,2.4911367833630362,0.17437104243893287
261,2.9197814808643874,0.13997027707529497,2.484339971943962,0.1182069227367908,2.4883583046775968,0.17466793618760668
262,2.9163063739310457,0.14022122526371683,2.4815854130025077,0.11850432705160256,2.4855701753421036,0.17496482993628049
263,2.9128204575825953,0.14047217345213864,2.478821280218369,0.11880173136641432,2.482772470308573,0.17526172368495435
264,2.909323823963004,0.1407231216405605,2.476047647832625,0.11909913568122608,2.4799652646694765,0.17555861743362816
265,2.9058165653599124,0.14097406982898236,2.4732645902248134,0.11939653999603786,2.4771486336550828,0.175855511182302
266,2.902298774201387,0.14122501801740417,2.470472181910306,0.11969394431084962,2.4743226526308173,0.17615240493097584
267,2.898770543052667,0.14147596620582603,2.4676704975376946,0.11999134862566138,2.471487397094603,0.17644929867964965
268,2.895231964612919,0.14172691439424787,2.464859611886165,0.12028875294047314,2.4686429426742023,0.17674619242832348
269,2.891683131711978,0.1419778625826697,2.4620395998628712,0.1205861572552849,2.4657893651245577,0.17704308617699732
270,2.8881241373070927,0.14222881077109156,2.4592105365003025,0.12088356157009666,2.4629267403251296,0.17733997992567113
271,2.8845550744796657,0.1424797589595134,2.456372496953655,0.12118096588490843,2.4600551442772236,0.17763687367434497
272,2.8809760364319903,0.14273070714793523,2.4535255564981906,0.12147837019972019,2.457174653101326,0.1779337674230188
273,2.8773871164839866,0.1429816553363571,2.4506697905265984,0.12177577451453195,2.4542853430344276,0.17823066117169262
274,2.8737884080699354,0.14323260352477893,2.4478052745463557,0.12207317882934371,2.4513872904273484,0.17852755492036645
275,2.8701800047352086,0.14348355171320076,2.444932084177082,0.12237058314415547,2.4484805717420612,0.1788244486690403
276,2.866562000133,0.14373449990162263,2.4420502951478884,0.12266798745896723,2.4455652635490086,0.1791213424177141
277,2.8629344880210508,0.14398544809004446,2.4391599832947346,0.12296539177377899,2.442641442524421,0.17941823616638797
278,2.859297562258378,0.1442363962784663,2.436261224557769,0.12326279608859075,2.4397091854476334,0.17971512991506178
279,2.855651316801998,0.14448734446688816,2.4333540949786823,0.12356020040340251,2.4367685691983922,0.1800120236637356
280,2.8519958457036503,0.14473829265531,2.430438670698046,0.12385760471821428,2.4338196707541706,0.18030891741240945
281,2.8483312431065198,0.14498924084373183,2.427515027952656,0.12415500903302604,2.430862567187478,0.18060581116108326
282,2.8446576032419566,0.1452401890321537,2.4245832430728713,0.12445241334783781,2.427897335663164,0.1809027049097571
283,2.840975020426201,0.14549113722057552,2.4216433924799565,0.12474981766264957,2.4249240534357237,0.18119959865843094
284,2.837283589057096,0.14574208540899736,2.418695552683412,0.12504722197746132,2.4219427978466035,0.18149649240710475
285,2.8335834036108114,0.14599303359741922,2.415739800278313,0.1253446262922731,2.418953646321502,0.18179338615577859
286,2.829874558638562,0.14624398178584105,2.412776211942643,0.12564203060708484,2.415956676367671,0.18209027990445242
287,2.8261571487633237,0.1464949299742629,2.4098048644346255,0.12593943492189663,2.412951965571218,0.18238717365312623
288,2.822431268676553,0.14674587816268475,2.4068258345900553,0.12623683923670836,2.409939591594399,0.18268406740180007
289,2.8186970131349063,0.14699682635110656,2.4038391993196284,0.12653424355152015,2.406919632172923,0.1829809611504739
290,2.8149544769569532,0.14724777453952842,2.4008450356062725,0.1268316478663319,2.403892165113245,0.18327785489914772
291,2.8112037550199025,0.14749872272795028,2.397843420502473,0.12712905218114368,2.400857268289864,0.18357474864782156
292,2.807444942256316,0.1477496709163721,2.3948344311276037,0.1274264564959554,2.3978150196426156,0.1838716423964954
293,2.803678133650826,0.14800061910479395,2.391818144665251,0.1277238608107672,2.3947654971739736,0.1841685361451692
294,2.799903424236863,0.1482515672932158,2.3887946383605447,0.12802126512557893,2.3917087789463367,0.18446542989384307
295,2.796120909093369,0.14850251548163762,2.38576398951748,0.12831866944039072,2.3886449430793313,0.18476232364251688
296,2.7923306833415245,0.14875346367005948,2.3827262754962453,0.12861607375520245,2.3855740677470996,0.1850592173911907
297,2.7885328421414672,0.14900441185848132,2.3796815737105486,0.12891347807001424,2.3824962311755953,0.18535611113986455
298,2.784727480689021,0.14925536004690315,2.3766299616249436,0.12921088238482598,2.379411511639882,0.18565300488853836
299,2.7809146942124188,0.14950630823532501,2.3735715167521536,0.12950828669963776,2.3763199874614243,0.1859498986372122
300,2.7770945779690304,0.14975725642374685,2.370506316650403,0.12980569101444953,2.3732217370053816,0.18624679238588604
301,2.7732672272420906,0.15000820461216868,2.367434438920737,0.1301030953292613,2.3701168386779097,0.18654368613455985
302,2.7694327373374312,0.15025915280059055,2.3643559612043537,0.13040049964407305,2.3670053709234504,0.1868405798832337
303,2.765591203580215,0.15051010098901238,2.3612709611799296,0.1306979039588848,2.363887412222032,0.18713747363190752
304,2.761742721311666,0.15076104917743421,2.358179516560948,0.13099530827369657,2.3607630410865665,0.18743436738058133
305,2.757887385885811,0.15101199736585608,2.35508170509303,0.13129271258850833,2.357632336060146,0.18773126112925517
306,2.7540252926662188,0.1512629455542779,2.351977604551262,0.1315901169033201,2.3544953757133453,0.188028154877929
307,2.7501565370227374,0.15151389374269975,2.3488672927375283,0.13188752121813185,2.351352238641521,0.18832504862660282
308,2.7462812143282447,0.1517648419311216,2.3457508474778423,0.13218492553294361,2.3482030034621126,0.18862194237527666
309,2.742399419955393,0.15201579011954344,2.3426283466196804,0.13248232984775538,2.3450477488119486,0.1889188361239505
310,2.7385112492733574,0.15226673830796528,2.339499868029317,0.13277973416256714,2.341886553344548,0.1892157298726243
311,2.7346167976445943,0.15251768649638714,2.3363654895891606,0.1330771384773789,2.3387194957274295,0.18951262362129817
312,2.730716160421592,0.15276863468480897,2.3332252891950906,0.13337454279219066,2.335546654639418,0.18980951736997198
313,2.7268094329436376,0.1530195828732308,2.3300793447537993,0.13367194710700242,2.332368108767956,0.1901064111186458
314,2.722896710533573,0.15327053106165267,2.32692773418013,0.13396935142181418,2.3291839368064133,0.19040330486731966
315,2.718978088494568,0.1535214792500745,2.3237705353944236,0.13426675573662594,2.3259942174514037,0.19070019861599347
316,2.7150536621068877,0.15377242743849634,2.320607826319861,0.13456416005143773,2.3227990294000986,0.1909970923646673
317,2.7111235266246676,0.1540233756269182,2.317439684879812,0.13486156436624946,2.3195984513475487,0.19129398611334114
318,2.7071877772726958,0.15427432381534004,2.3142661889951843,0.13515896868106125,2.316392561984002,0.19159087986201495
319,2.703246509243192,0.15452527200376187,2.3110874165817785,0.135456372995873,2.313181439992227,0.1918877736106888
320,2.6992998176925935,0.15477622019218373,2.307903445547637,0.13575377731068478,2.309965164044843,0.19218466735936263
321,2.6953477977383544,0.15502716838060554,2.3047143537904073,0.1360511816254965,2.306743812801642,0.19248156110803644
322,2.6913905444557322,0.1552781165690274,2.301520219194697,0.1363485859403083,2.303517464906928,0.19277845485671027
323,2.6874281528745962,0.15552906475744926,2.298321119629439,0.13664599025512003,2.3002861989868455,0.1930753486053841
324,2.683460717976231,0.15578001294587107,2.295117132945256,0.13694339456993182,2.2970500936467197,0.19337224235405792
325,2.679488334690144,0.15603096113429293,2.291908336971833,0.13724079888474355,2.2938092274683974,0.19366913610273176
326,2.675511097890888,0.15628190932271477,2.2886948095152797,0.13753820319955534,2.2905636790075925,0.1939660298514056
327,2.6715291023948757,0.1565328575111366,2.285476628355519,0.13783560751436708,2.2873135267912303,0.1942629236000794
328,2.6675424429572097,0.15678380569955847,2.2822538712436518,0.13813301182917886,2.2840588493147993,0.19455981734875327
329,2.663551214268516,0.1570347538879803,2.27902661589935,0.1384304161439906,2.280799725039711,0.19485671109742708
330,2.6595555109517766,0.15728570207640213,2.275794940008235,0.1387278204588024,2.277536232390651,0.1951536048461009
331,2.6555554275591775,0.157536650264824,2.272558921219269,0.13902522477361412,2.2742684497529466,0.19545049859477476
332,2.6515510585689572,0.15778759845324583,2.269318637142149,0.1393226290884259,2.2709964554699313,0.19574739234344857
333,2.64754249838226,0.15803854664166767,2.266074165344703,0.13962003340323767,2.267720327840314,0.1960442860921224
334,2.6435298413199995,0.15828949483008953,2.262825583350291,0.13991743771804943,2.264440145115558,0.19634117984079624
335,2.6395131816197264,0.15854044301851136,2.2595729686352075,0.1402148420328612,2.261155985497254,0.19663807358947005
336,2.6354926134325005,0.1587913912069332,2.256316398626098,0.14051224634767295,2.2578679271345066,0.1969349673381439
337,2.6314682308197757,0.15904233939535506,2.2530559506973633,0.14080965066248471,2.2545760481213244,0.19723186108681773
338,2.627440127750283,0.1592932875837769,2.2497917021685847,0.14110705497729648,2.251280426494008,0.19752875483549154
339,2.6234083980969274,0.15954423577219873,2.2465237303019436,0.14140445929210824,2.247981140228548,0.19782564858416538
340,2.6193731356336882,0.1597951839606206,2.2432521122996496,0.14170186360692,2.2446782672380317,0.1981225423328392
341,2.6153344340325293,0.16004613214904242,2.239976925301372,0.14199926792173176,2.2413718853700426,0.19841943608151302
342,2.6112923868603106,0.16029708033746426,2.2366982463816774,0.14229667223654352,2.2380620724040794,0.19871632983018686
343,2.607247087575714,0.16054802852588612,2.2334161525474716,0.14259407655135528,2.234748906048969,0.1990132235788607
344,2.6031986295261733,0.16079897671430796,2.230130720735446,0.14289148086616704,2.231432463940289,0.1993101173275345
345,2.599147105944811,0.1610499249027298,2.2268420278095316,0.1431888851809788,2.2281128236377987,0.19960701107620837
346,2.5950926099473834,0.16130087309115165,2.2235501505583537,0.14348628949579056,2.2247900626228687,0.19990390482488218
347,2.5910352345292367,0.1615518212795735,2.220255165692698,0.14378369381060233,2.221464258295923,0.200200798573556
348,2.5869750725622653,0.16180276946799532,2.216957149842977,0.1440810981254141,2.2181354879738793,0.20049769232222986
349,2.58291221679188,0.16205371765641718,2.213656179556703,0.14437850244022585,2.2148038288876055,0.20079458607090367
350,2.5788467598339913,0.162304665844839,2.210352331295972,0.1446759067550376,2.2114693581793703,0.2010914798195775
351,2.5747787941719875,0.16255561403326085,2.2070456814349435,0.1449733110698494,2.2081321529003075,0.20138837356825134
352,2.5707084121537354,0.16280656222168272,2.20373630625734,0.14527071538466113,2.2047922900078856,0.20168526731692515
353,2.5666357059885794,0.16305751041010452,2.200424281953935,0.14556811969947292,2.20144984636338,0.201982161065599
354,2.5625607677443534,0.16330845859852638,2.1971096846200635,0.14586552401428465,2.1981048987293574,0.20227905481427283
355,2.558483689344402,0.16355940678694822,2.193792590253129,0.14616292832909644,2.194757523767158,0.20257594856294664
356,2.55440456256461,0.16381035497537005,2.190473074750121,0.14646033264390818,2.1914077980343944,0.20287284231162048
357,2.550323479030437,0.16406130316379192,2.1871512139051372,0.14675773695871996,2.1880557979824475,0.20316973606029431
358,2.546240530213971,0.16431225135221375,2.1838270834069116,0.1470551412735317,2.184701599953979,0.20346662980896812
359,2.542155807430978,0.16456319954063559,2.18050075883635,0.1473525455883435,2.1813452801804387,0.20376352355764196
360,2.5380694018379706,0.16481414772905745,2.1771723156640763,0.14764994990315522,2.177986914779591,0.2040604173063158
361,2.533981404429288,0.16506509591747928,2.173841829247977,0.147947354217967,2.1746265797530397,0.2043573110549896
362,2.529891906034173,0.16531604410590112,2.1705093748307593,0.14824475853277874,2.1712643509837646,0.20465420480366345
363,2.5258009973138718,0.16556699229432298,2.167175027537515,0.14854216284759053,2.1679003042336618,0.20495109855233729
364,2.5217087687587387,0.1658179404827448,2.1638388623732903,0.14883956716240226,2.164534515141096,0.2052479923010111
365,2.5176153106853465,0.16606888867116665,2.160500954220662,0.14913697147721405,2.161167059218454,0.20554488604968496
366,2.5135207132336173,0.1663198368595885,2.1571613778373258,0.1494343757920258,2.157798011849713,0.20584177979835877
367,2.5094250663639515,0.16657078504801034,2.153820207853683,0.14973178010683758,2.1544274482880073,0.2061386735470326
368,2.505328459854377,0.16682173323643218,2.1504775187704483,0.15002918442164934,2.151055443653214,0.20643556729570645
369,2.5012309832976993,0.16707268142485404,2.147133384956247,0.1503265887364611,2.147682072929538,0.20673246104438026
370,2.4971327260986773,0.16732362961327588,2.1437878806452395,0.15062399305127286,2.1443074109631044,0.2070293547930541
371,2.4930337774711884,0.1675745778016977,2.140441079934738,0.15092139736608462,2.1409315324595677,0.20732624854172793
372,2.4889342264354237,0.16782552599011957,2.1370930567828395,0.15121880168089638,2.1375545119817176,0.20762314229040174
373,2.4848341618150833,0.1680764741785414,2.1337438850060644,0.15151620599570814,2.1341764239471033,0.20792003603907558
374,2.480733672234587,0.16832742236696324,2.1303936382770035,0.1518136103105199,2.1307973426256575,0.20821692978774942
375,2.4766328461162903,0.1685783705553851,2.1270423901219715,0.15211101462533166,2.1274173421373366,0.20851382353642323
376,2.472531771677723,0.16882931874380694,2.1236902139186706,0.15240841894014343,2.124036496449763,0.20881071728509706
377,2.4684305369288246,0.16908026693222877,2.120337182893864,0.1527058232549552,2.1206548793758775,0.2091076110337709
378,2.4643292296692025,0.16933121512065064,2.116983370121053,0.15300322756976695,2.117272564571603,0.2094045047824447
379,2.4602279374853993,0.16958216330907244,2.1136288485181667,0.1533006318845787,2.113889625533516,0.20970139853111855
380,2.456126747748162,0.1698331114974943,2.1102736908452586,0.15359803619939047,2.1105061355965233,0.2099982922797924
381,2.452025747609739,0.17008405968591617,2.106917969702213,0.15389544051420223,2.107122167931553,0.2102951860284662
382,2.4479250240011807,0.17033500787433797,2.10356175752646,0.154192844829014,2.103737795543249,0.21059207977714006
383,2.443824663629642,0.17058595606275984,2.1002051265906965,0.15449024914382575,2.1003530912676824,0.21088897352581387
384,2.4397247529757213,0.17083690425118167,2.09684814900062,0.15478765345863751,2.0969681277700607,0.2111858672744877
385,2.435625378290785,0.1710878524396035,2.0934908966926726,0.15508505777344928,2.093582977542459,0.21148276102316155
386,2.4315266255943224,0.17133880062802537,2.090133441431786,0.15538246208826106,2.0901977129015497,0.21177965477183536
387,2.427428580671308,0.1715897488164472,2.0867758548091473,0.1556798664030728,2.0868124059863473,0.2120765485205092
388,2.4233313290695673,0.17184069700486904,2.0834182082399626,0.1559772707178846,2.0834271287559636,0.21237344226918303
389,2.4192349560971733,0.1720916451932909,2.0800605729612416,0.15627467503269632,2.0800419529873704,0.21267033601785684
390,2.4151395468198396,0.17234259338171273,2.0767030200295773,0.1565720793475081,2.076656950273168,0.21296722976653068
391,2.4110451860583284,0.17259354157013457,2.0733456203189533,0.15686948366231984,2.0732721920193735,0.21326412351520452
392,2.406951958385882,0.17284448975855643,2.069988444518543,0.15716688797713163,2.069887749443208,0.21356101726387833
393,2.402859948125656,0.17309543794697826,2.066631563130531,0.15746429229194336,2.066503693570902,0.21385791101255217
394,2.3987692393481685,0.1733463861354001,2.0632750464679384,0.15776169660675515,2.063120095235507,0.214154804761226
395,2.3946799158687653,0.17359733432382196,2.0599189646524607,0.1580591009215669,2.0597370250747167,0.2144516985098998
396,2.390592061245095,0.1738482825122438,2.056563387612311,0.15835650523637868,2.0563545535286996,0.21474859225857365
397,2.386505758774599,0.17409923070066563,2.053208385080082,0.1586539095511904,2.0529727508379443,0.2150454860072475
398,2.382421091492014,0.1743501788890875,2.0498540265906087,0.1589513138660022,2.0495916870411106,0.2153423797559213
399,2.3783381421668888,0.17460112707750933,2.0465003814788476,0.15924871818081393,2.046211431972892,0.21563927350459516
400,2.374256993301115,0.17485207526593116,2.043147518877762,0.15954612249562572,2.042832055261895,0.21593616725326897
401,2.370177727126467,0.17510302345435302,2.0397955077162244,0.15984352681043745,2.0394536263285152,0.21623306100194278
402,2.3661004256021645,0.17535397164277486,2.0364444167169182,0.16014093112524924,2.0360762143828426,0.21652995475061665
403,2.3620251704124415,0.1756049198311967,2.033094314394263,0.160438335440061,2.0326998884225618,0.21682684849929046
404,2.3579520429641265,0.17585586801961856,2.0297452690523383,0.16073573975487276,2.0293247172308706,0.2171237422479643
405,2.35388112438425,0.1761068162080404,2.0263973487828295,0.16103314406968453,2.0259507693744063,0.21742063599663813
406,2.3498124955176505,0.17635776439646222,2.0230506214629735,0.1613305483844963,2.0225781132011904,0.21771752974531194
407,2.345746236924605,0.1766087125848841,2.019705154753523,0.16162795269930805,2.0192068168385697,0.21801442349398578
408,2.341682428878471,0.1768596607733059,2.0163610160967202,0.1619253570141198,2.015836948191187,0.21831131724265962
409,2.3376211513633374,0.17711060896172776,2.013018272714277,0.16222276132893157,2.012468574938947,0.21860821099133343
410,2.3335624840717024,0.17736155715014962,2.0096769916053745,0.16252016564374333,2.009101764535001,0.21890510474000727
411,2.329506506402151,0.17761250533857142,2.006337239544665,0.1628175699585551,2.005736584203746,0.2192019984886811
412,2.325453297457057,0.1778634535269933,2.00299908308029,0.16311497427336685,2.002373100938827,0.21949889223735491
413,2.321402936040298,0.17811440171541515,1.9996625885319108,0.16341237858817861,1.9990113815011559,0.21979578598602875
414,2.3173555006549833,0.17836534990383696,1.9963278219887453,0.16370978290299038,1.9956514924169428,0.2200926797347026
415,2.3133110695011934,0.17861629809225882,1.992994849307621,0.16400718721780214,1.9922934999757365,0.2203895734833764
416,2.3092697204737442,0.17886724628068065,1.989663736111037,0.1643045915326139,1.988937470228477,0.22068646723205027
417,2.3052315311599587,0.1791181944691025,1.9863345477852392,0.16460199584742566,1.98558346898556,0.22098336098072408
418,2.301196578837451,0.17936914265752435,1.9830073494783054,0.16489940016223742,1.9822315618149167,0.22128025472939788
419,2.2971649404719345,0.17962009084594618,1.9796822060982424,0.1651968044770492,1.9788818140400966,0.22157714847807175
420,2.2931366927150387,0.17987103903436802,1.9763591823110978,0.16549420879186094,1.9755342907383755,0.22187404222674556
421,2.2891119119021415,0.18012198722278988,1.9730383425390776,0.1657916131066727,1.9721890567388618,0.2221709359754194
422,2.2850906740502226,0.18037293541121172,1.9697197509586832,0.16608901742148446,1.9688461766206256,0.22246782972409324
423,2.2810730548557228,0.18062388359963355,1.966403471498855,0.16638642173629623,1.9655057147108328,0.22276472347276705
424,2.277059129692427,0.1808748317880554,1.9630895678391274,0.16668382605110799,1.962167735082896,0.22306161722144088
425,2.273048973609361,0.18112577997647725,1.9597781034078023,0.16698123036591975,1.9588323015546378,0.22335851097011472
426,2.2690426613286983,0.18137672816489908,1.9564691413801276,0.1672786346807315,1.9554994776864607,0.22365540471878853
427,2.265040267243692,0.18162767635332094,1.9531627446764919,0.1675760389955433,1.9521693267795377,0.22395229846746237
428,2.261041865416616,0.18187862454174278,1.9498589759606306,0.16787344331035506,1.948841911874009,0.2242491922161362
429,2.257047529576718,0.1821295727301646,1.9465578976378444,0.16817084762516682,1.9455172957471947,0.22454608596481002
430,2.253057333118204,0.18238052091858648,1.9432595718532293,0.16846825193997858,1.9421955409118175,0.22484297971348385
431,2.2490713490982213,0.1826314691070083,1.939964060489921,0.16876565625479034,1.9388767096142425,0.2251398734621577
432,2.2450896502348665,0.18288241729543014,1.9366714251673502,0.1690630605696021,1.9355608638327249,0.22543676721083153
433,2.2411123089052083,0.183133365483852,1.9333817272395106,0.16936046488441386,1.9322480652756733,0.22573366095950534
434,2.2371393971433253,0.18338431367227384,1.9300950277932414,0.16965786919922562,1.9289383753799236,0.22603055470817918
435,2.2331709866383656,0.18363526186069568,1.9268113876465198,0.16995527351403739,1.9256318553090301,0.22632744845685301
436,2.229207148732609,0.18388621004911754,1.9235308673467677,0.17025267782884915,1.9223285659515663,0.22662434220552682
437,2.2252479544195634,0.18413715823753934,1.9202535271691723,0.1705500821436609,1.9190285679194383,0.22692123595420066
438,2.221293474342062,0.1843881064259612,1.9169794271150176,0.17084748645847267,1.9157319215462114,0.2272181297028745
439,2.2173437787903874,0.18463905461438307,1.9137086269100294,0.17114489077328443,1.9124386868854542,0.22751502345154834
440,2.21339893770041,0.18489000280280488,1.9104411860027353,0.1714422950880962,1.9091489237090902,0.22781191720022215
441,2.209459020651735,0.18514095099122674,1.9071771635628325,0.17173969940290795,1.9058626915057653,0.22810881094889598
442,2.205524096865878,0.1853918991796486,1.903916618479577,0.1720371037177197,1.9025800494792302,0.22840570469756982
443,2.2015942352044506,0.1856428473680704,1.9006596093601775,0.17233450803253147,1.899301056546732,0.22870259844624363
444,2.1976695041673633,0.18589379555649227,1.897406194528208,0.17263191234734324,1.8960257713374224,0.22899949219491747
445,2.1937499718910454,0.1861447437449141,1.8941564320220314,0.172929316662155,1.8927542521907792,0.2292963859435913
446,2.189835706146683,0.18639569193333594,1.8909103795932376,0.17322672097696676,1.889486557155042,0.22959327969226512
447,2.1859267743384723,0.1866466401217578,1.8876680947050934,0.17352412529177852,1.8862227439856571,0.22989017344093896
448,2.182023243501891,0.18689758831017964,1.8844296345310072,0.17382152960659028,1.882962870143741,0.2301870671896128
449,2.178125180301988,0.18714853649860147,1.8811950559530068,0.17411893392140204,1.8797069927945578,0.23048396093828663
450,2.1742326510316836,0.18739948468702333,1.8779644155602306,0.1744163382362138,1.876455168806005,0.23078085468696044
451,2.1703457216100994,0.18765043287544517,1.8747377696474328,0.17471374255102556,1.8732074547471171,0.23107774843563428
452,2.166464457580889,0.187901381063867,1.8715151742135006,0.17501114686583732,1.8699639068865856,0.23137464218430812
453,2.1625889241106,0.18815232925228886,1.8682966849599878,0.17530855118064909,1.8667245811912845,0.23167153593298193
454,2.158719185987048,0.1884032774407107,1.865082357289659,0.17560595549546085,1.8634895333248187,0.23196842968165576
455,2.154855307617704,0.18865422562913253,1.8618722463050514,0.1759033598102726,1.8602588186460824,0.2322653234303296
456,2.150997353028107,0.1889051738175544,1.8586664068070462,0.17620076412508437,1.8570324922078292,0.23256221717900344
457,2.147145385860287,0.18915612200597623,1.8554648932934552,0.17649816843989613,1.8538106087552615,0.23285911092767725
458,2.1432994693712075,0.18940707019439806,1.8522677599576247,0.1767955727547079,1.8505932227246291,0.2331560046763511
459,2.1394596664312306,0.18965801838281993,1.8490750606870483,0.17709297706951965,1.8473803882418451,0.23345289842502492
460,2.1356260395225917,0.18990896657124176,1.8458868490619955,0.1773903813843314,1.8441721591211153,0.23374979217369873
461,2.131798650737894,0.1901599147596636,1.8427031783541565,0.1776877856991432,1.840968588863581,0.23404668592237257
462,2.1279775617786263,0.19041086294808546,1.8395241015252985,0.17798519001395496,1.8377697306559764,0.2343435796710464
463,2.1241628339536907,0.1906618111365073,1.8363496712259355,0.17828259432876672,1.8345756373692998,0.23464047341972022
464,2.120354528177952,0.19091275932492913,1.8331799397940154,0.17857999864357849,1.8313863615575015,0.23493736716839406
465,2.116552704970805,0.191163707513351,1.8300149592536177,0.17887740295839025,1.828201955456183,0.2352342609170679
466,2.112757424454757,0.1914146557017728,1.8268547813136693,0.179174807273202,1.825022470981313,0.23553115466574173
467,2.1089687463540305,0.19166560389019466,1.8236994573666696,0.17947221158801377,1.8218479597279555,0.23582804841441554
468,2.1051867299931843,0.19191655207861652,1.820549038487435,0.17976961590282553,1.8186784729690144,0.23612494216308938
469,2.10141143429575,0.19216750026703833,1.8174035754318536,0.1800670202176373,1.8155140616539924,0.23642183591176322
470,2.097642917782885,0.1924184484554602,1.8142631186356573,0.18036442453244905,1.8123547764077643,0.23671872966043703
471,2.0938812385720493,0.19266939664388205,1.8111277182132057,0.1806618288472608,1.8092006675293617,0.23701562340911086
472,2.0901264543756968,0.19292034483230386,1.8079974239562873,0.18095923316207257,1.8060517849907791,0.2373125171577847
473,2.086378622499981,0.19317129302072572,1.8048722853329318,0.18125663747688434,1.8029081784357888,0.23760941090645854
474,2.0826377998434875,0.19342224120914756,1.8017523514862388,0.1815540417916961,1.799769897178772,0.23790630465513235
475,2.0789040428959753,0.1936731893975694,1.7986376712332222,0.18185144610650786,1.796636990203567,0.2382031984038062
476,2.075177407737139,0.19392413758599125,1.7955282930636671,0.18214885042131962,1.793509506162327,0.23850009215248003
477,2.0714579500353967,0.1941750857744131,1.792424265139,0.18244625473613138,1.7903874933744,0.23879698590115384
478,2.067745725046683,0.19442603396283492,1.789325635291179,0.18274365905094314,1.7872709998252154,0.23909387964982767
479,2.0640407876132696,0.19467698215125678,1.7862324510215921,0.1830410633657549,1.7841600731651919,0.2393907733985015
480,2.060343192162601,0.19492793033967862,1.783144759499975,0.18333846768056666,1.781054760708658,0.23968766714717532
481,2.056652992706148,0.19517887852810045,1.7800626075633408,0.18363587199537842,1.7779551094327841,0.23998456089584916
482,2.052970242838281,0.19542982671652231,1.7769860417149252,0.18393327631019019,1.7748611659765365,0.240281454644523
483,2.0492949957351585,0.19568077490494415,1.7739151081231483,0.18423068062500195,1.7717729766396408,0.24057834839319683
484,2.0456273041536392,0.19593172309336598,1.7708498526205874,0.1845280849398137,1.7686905873815608,0.24087524214187064
485,2.0419672204302044,0.19618267128178785,1.767790320702968,0.18482548925462547,1.765614043820495,0.24117213589054448
486,2.038314796479909,0.19643361947020968,1.7647365575281673,0.18512289356943723,1.7625433912323853,0.24146902963921832
487,2.034670083795338,0.19668456765863152,1.7616886079152345,0.185420297884249,1.759478674549944,0.24176592338789213
488,2.031033133445595,0.19693551584705338,1.7586465163434246,0.18571770219906075,1.7564199383616907,0.24206281713656597
489,2.027403996075301,0.1971864640354752,1.755610326951247,0.1860151065138725,1.75336722691101,0.2423597108852398
490,2.0237827219036078,0.19743741222389705,1.75258008353553,0.18631251082868427,1.7503205840952223,0.24265660463391361
491,2.0201693607232425,0.1976883604123189,1.7495558295504985,0.18660991514349604,1.7472800534646653,0.24295349838258745
492,2.0165639618995597,0.19793930860074074,1.7465376081068698,0.1869073194583078,1.7442456782217985,0.2432503921312613
493,2.012966574369612,0.19819025678916258,1.7435254619709606,0.18720472377311956,1.7412175012203168,0.24354728587993513
494,2.009377246641248,0.19844120497758444,1.7405194335638112,0.18750212808793132,1.7381955649642824,0.24384417962860894
495,2.00579602679222,0.19869215316600625,1.7375195649603243,0.1877995324027431,1.7351799116072684,0.24414107337728277
496,2.0022229624693115,0.1989431013544281,1.7345258978884197,0.18809693671755487,1.7321705829515224,0.2444379671259566
497,1.998658100887488,0.19919404954284997,1.7315384737281996,0.18839434103236663,1.7291676204471427,0.24473486087463042
498,1.9951014888290617,0.19944499773127178,1.728557333511137,0.1886917453471784,1.726171065191268,0.24503175462330426
499,1.9915531726428728,0.19969594591969364,1.7255825179192712,0.18898914966199015,1.7231809579272863,0.2453286483719781
500,1.9880131982434996,0.19994689410811547,1.7226140672844228,0.1892865539768019,1.7201973390440553,0.24562554212065194
501,1.984481611110471,0.20019784229653734,1.719652021587423,0.18958395829161367,1.7172202485751418,0.24592243586932575
502,1.9809584562875138,0.20044879048495917,1.7166964204573563,0.18988136260642544,1.7142497261980707,0.24621932961799958
503,1.9774437783818077,0.200699738673381,1.713747303170821,0.1901787669212372,1.7112858112335976,0.24651622336667342
504,1.973937621563259,0.20095068686180287,1.7108047086512037,0.19047617123604896,1.7083285426449881,0.24681311711534723
505,1.9704400295638052,0.2012016350502247,1.7078686754679673,0.19077357555086072,1.7053779590373184,0.24711001086402107
506,1.9669510456767174,0.20145258323864654,1.7049392418359557,0.19107097986567248,1.7024340986567883,0.2474069046126949
507,1.9634707127559399,0.20170353142706837,1.7020164456147149,0.19136838418048424,1.699496999390051,0.24770379836136872
508,1.9599990732154398,0.20195447961549023,1.6991003243078266,0.191665788495296,1.6965666987635566,0.24800069211004255
509,1.9565361690285747,0.20220542780391207,1.6961909150622585,0.19196319281010776,1.6936432339429133,0.2482975858587164
510,1.9530820417274821,0.2024563759923339,1.693288254667729,0.19226059712491952,1.6907266417322604,0.24859447960739023
511,1.949636732402483,0.20270732418075577,1.6903923795560885,0.19255800143973129,1.6878169585736613,0.24889137335606404
512,1.94620028170151,0.2029582723691776,1.6875033258007135,0.19285540575454305,1.6849142205465077,0.24918826710473788
513,1.942772729829549,0.20320922055759943,1.6846211291159194,0.1931528100693548,1.682018463366941,0.2494851608534117
514,1.9393541165480992,0.2034601687460213,1.6817458248563835,0.19345021438416657,1.6791297223872905,0.24978205460208552
515,1.9359444811746562,0.20371111693444313,1.6788774480165891,0.19374761869897833,1.6762480325955211,0.2500789483507594
516,1.93254386258221,0.20396206512286497,1.676016033230279,0.1940450230137901,1.673373428614708,0.2503758420994332
517,1.9291522991987584,0.20421301331128683,1.6731616147699286,0.19434242732860185,1.6705059447025101,0.250672735848107
518,1.9257698290068483,0.20446396149970866,1.6703142265462323,0.1946398316434136,1.6676456147506769,0.2509696295967808
519,1.9223964895431271,0.2047149096881305,1.6674739021076055,0.19493723595822537,1.6647924722845544,0.2512665233454547
520,1.919032317897912,0.20496585787655233,1.6646406746396996,0.19523464027303714,1.6619465504626194,0.25156341709412855
521,1.9156773507147862,0.2052168060649742,1.6618145769649386,0.1955320445878489,1.659107882076022,0.25186031084280236
522,1.9123316241902053,0.20546775425339603,1.658995641542062,0.19582944890266066,1.656276499548142,0.25215720459147617
523,1.9089951740731241,0.20571870244181786,1.6561839004656889,0.19612685321747242,1.6534524349341695,0.25245409834015
524,1.9056680356646447,0.20596965063023973,1.6533793854658971,0.19642425753228418,1.6506357199206894,0.2527509920888238
525,1.9023502438176814,0.20622059881866156,1.650582127907816,0.19672166184709594,1.6478263858252904,0.25304788583749765
526,1.8990418329366385,0.2064715470070834,1.647792158791232,0.1970190661619077,1.6450244635961855,0.2533447795861715
527,1.8957428369771183,0.20672249519550526,1.6450095087502148,0.19731647047671946,1.6422299838118481,0.25364167333484533
528,1.8924532894456363,0.2069734433839271,1.6422342080527557,0.19761387479153122,1.6394429766806617,0.25393856708351914
529,1.88917322339936,0.20722439157234893,1.639466286600419,0.19791127910634299,1.6366634720405884,0.25423546083219295
530,1.8859026714458633,0.2074753397607708,1.636705773928013,0.19820868342115477,1.6338914993588523,0.2545323545808668
531,1.8826416657429046,0.20772628794919262,1.633952699203275,0.19850608773596654,1.6311270877316348,0.2548292483295406
532,1.8793902379982161,0.20797723613761446,1.6312070912265666,0.1988034920507783,1.6283702658837889,0.2551261420782145
533,1.876148419469315,0.20822818432603632,1.6284689784305915,0.19910089636559006,1.6256210621685656,0.2554230358268883
534,1.8729162409633342,0.20847913251445815,1.6257383888801236,0.19939830068040182,1.6228795045673599,0.2557199295755621
535,1.8696937328368686,0.20873008070288,1.623015350271752,0.19969570499521358,1.6201456206894667,0.2560168233242359
536,1.8664809249958383,0.20898102889130182,1.6202998899336392,0.19999310931002534,1.6174194377718552,0.2563137170729098
537,1.863277846895377,0.20923197707972369,1.617592034825298,0.2002905136248371,1.6147009826789613,0.25661061082158365
538,1.8600845275397297,0.20948292526814552,1.6148918115373805,0.20058791793964886,1.6119902819024876,0.25690750457025746
539,1.8569009954821725,0.20973387345656735,1.6121992462914825,0.20088532225446062,1.609287361561226,0.25720439831893127
540,1.8537272788249528,0.20998482164498922,1.6095143649399632,0.20118272656927239,1.6065922474008891,0.2575012920676051
541,1.8505634052192446,0.21023576983341105,1.6068371929657816,0.20148013088408415,1.6039049647939652,0.2577981858162789
542,1.8474094018651193,0.21048671802183289,1.6041677554823457,0.2017775351988959,1.6012255387395777,0.25809507956495276
543,1.8442652955115424,0.21073766621025475,1.601506077233377,0.20207493951370767,1.5985539938633722,0.2583919733136266
544,1.8411311124563805,0.21098861439867658,1.5988521825927917,0.20237234382851943,1.5958903544174043,0.25868886706230043
545,1.838006878546428,0.21123956258709842,1.5962060955645947,0.2026697481433312,1.5932346442800558,0.25898576081097424
546,1.8348926191774573,0.21149051077552028,1.5935678397827906,0.20296715245814295,1.5905868869559583,0.25928265455964805
547,1.831788359294276,0.21174145896394211,1.5909374385113075,0.2032645567729547,1.5879471055759329,0.2595795483083219
548,1.8286941233908154,0.21199240715236395,1.588314914643938,0.20356196108776647,1.58531532289695,0.2598764420569957
549,1.8256099355102233,0.21224335534078578,1.5857002907042927,0.20385936540257824,1.5826915613020944,0.2601733358056696
550,1.8225358192449854,0.21249430352920765,1.5830935888457711,0.20415676971739,1.5800758428005561,0.2604702295543434
551,1.8194717977370587,0.21274525171762948,1.5804948308515459,0.20445417403220176,1.5774681890276279,0.2607671233030172
552,1.8164178936780222,0.21299619990605131,1.5779040381345608,0.20475157834701352,1.5748686212447225,0.261064017051691
553,1.8133741293092496,0.21324714809447318,1.575321231737548,0.20504898266182528,1.5722771603394041,0.2613609108003649
554,1.810340526422097,0.213498096282895,1.5727464323330531,0.20534638697663704,1.5696938268254326,0.26165780454903875
555,1.8073171063581064,0.21374904447131685,1.5701796602234825,0.2056437912914488,1.5671186408428261,0.26195469829771256
556,1.8043038900092296,0.2139999926597387,1.567620935341159,0.20594119560626056,1.5645516221579332,0.2622515920463864
557,1.8013008978180696,0.21425094084816054,1.5650702772483986,0.20623859992107232,1.5619927901635267,0.2625484857950602
558,1.7983081497781361,0.21450188903658238,1.5625277051375936,0.20653600423588409,1.5594421638789067,0.262845379543734
559,1.7953256654341248,0.21475283722500424,1.5599932378313208,0.20683340855069585,1.5568997619500213,0.26314227329240786
560,1.7923534638822063,0.21500378541342607,1.5574668937824534,0.2071308128655076,1.554365602649602,0.2634391670410817
561,1.7893915637703377,0.2152547336018479,1.5549486910742982,0.20742821718031937,1.5518397038773126,0.26373606078975553
562,1.786439983298592,0.21550568179026977,1.552438647420737,0.20772562149513113,1.5493220831599128,0.26403295453842934
563,1.7834987402195002,0.2157566299786916,1.5499367801663924,0.2080230258099429,1.5468127576514363,0.26432984828710315
564,1.7805678518384138,0.21600757816711344,1.5474431062867993,0.20832043012475468,1.5443117441333882,0.264626742035777
565,1.7776473350138868,0.21625852635553527,1.5449576423885993,0.20861783443956644,1.5418190590149488,0.26492363578445083
566,1.774737206158067,0.21650947454395714,1.5424804047097416,0.2089152387543782,1.5393347183331998,0.2652205295331247
567,1.771837481237116,0.21676042273237897,1.540011409119704,0.20921264306918996,1.5368587377533585,0.2655174232817985
568,1.7689481757716319,0.2170113709208008,1.537550671119726,0.20951004738400172,1.5343911325690323,0.2658143170304723
569,1.7660693048371054,0.21726231910922267,1.535098205843058,0.20980745169881349,1.5319319177024842,0.2661112107791461
570,1.7632008830643775,0.2175132672976445,1.5326540280552203,0.21010485601362525,1.5294811077049113,0.26640810452782
571,1.760342924640124,0.21776421548606634,1.5302181521542848,0.210402260328437,1.5270387167567452,0.26670499827649385
572,1.757495443307354,0.2180151636744882,1.52779059217116,0.21069966464324877,1.524604758667958,0.26700189202516766
573,1.7546584523659252,0.21826611186291003,1.5253713617699018,0.21099706895806053,1.5221792468783868,0.2672987857738415
574,1.7518319646730725,0.21851706005133187,1.5229604742480287,0.2112944732728723,1.5197621944580706,0.2675956795225153
575,1.7490159926439612,0.21876800823975373,1.520557942536858,0.21159187758768405,1.5173536141076074,0.2678925732711891
576,1.746210548252251,0.21901895642817557,1.5181637792018516,0.2118892819024958,1.5149535181585165,0.26818946701986296
577,1.7434156430306746,0.2192699046165974,1.51577799644298,0.21218668621730757,1.5125619185736223,0.2684863607685368
578,1.7406312880716426,0.21952085280501923,1.5134006060950964,0.21248409053211934,1.5101788269474499,0.26878325451721063
579,1.7378574940278508,0.2197718009934411,1.5110316196283282,0.2127814948469311,1.5078042545066308,0.26908014826588444
580,1.7350942711129185,0.22002274918186293,1.5086710481484802,0.21307889916174286,1.5054382121103316,0.26937704201455825
581,1.732341629102033,0.22027369737028477,1.5063189023974513,0.21337630347655462,1.5030807102506865,0.2696739357632321
582,1.729599577332614,0.22052464555870663,1.5039751927536695,0.21367370779136638,1.500731759053254,0.26997082951190593
583,1.726868124704994,0.22077559374712846,1.501639929232535,0.21397111210617814,1.4983913682774783,0.2702677232605798
584,1.7241472796831165,0.2210265419355503,1.4993131214868822,0.2142685164209899,1.4960595473171723,0.2705646170092536
585,1.721437050295247,0.22127749012397216,1.4969947788074496,0.21456592073580166,1.4937363052010066,0.2708615107579274
586,1.7187374441347045,0.221528438312394,1.4946849101233717,0.21486332505061342,1.4914216505930207,0.2711584045066012
587,1.7160484683606039,0.22177938650081583,1.4923835240026753,0.21516072936542519,1.489115591793143,0.2714552982552751
588,1.7133701296986183,0.2220303346892377,1.490090628652798,0.21545813368023695,1.4868181367377242,0.27175219200394896
589,1.710702434441758,0.22228128287765953,1.4878062319211143,0.2157555379950487,1.4845292930000888,0.27204908575262277
590,1.7080453884511584,0.22253223106608136,1.485530341295478,0.21605294230986047,1.482249067791094,0.2723459795012966
591,1.7053989971568944,0.22278317925450322,1.4832629639047774,0.21635034662467223,1.4799774679597077,0.2726428732499704
592,1.702763265558803,0.22303412744292506,1.481004106519505,0.216647750939484,1.477714499993597,0.2729397669986442
593,1.7001381982273207,0.2232850756313469,1.478753775552339,0.21694515525429575,1.4754601700197312,0.27323666074731806
594,1.697523799304344,0.22353602381976873,1.47651197705874,0.2172425595691075,1.4732144838049999,0.2735335544959919
595,1.6949200725040967,0.2237869720081906,1.4742787167375595,0.21753996388391927,1.4709774467568404,0.27383044824466574
596,1.6923270211140204,0.22403792019661242,1.4720539999316615,0.21783736819873104,1.4687490639238825,0.27412734199333955
597,1.6897446479956755,0.22428886838503426,1.469837831628562,0.2181347725135428,1.4665293399966046,0.27442423574201336
598,1.687172955585657,0.22453981657345612,1.4676302164610728,0.21843217682835459,1.4643182793080038,0.2747211294906872
599,1.6846119458965307,0.22479076476187795,1.4654311587079685,0.21872958114316635,1.46211588583428,0.27501802323936103
600,1.6820616205177812,0.2250417129502998,1.4632406622946577,0.2190269854579781,1.4599221631955306,0.2753149169880349
601,1.679521980616772,0.22529266113872165,1.4610587307938747,0.21932438977278987,1.4577371146564606,0.2756118107367087
602,1.67699302693973,0.22554360932714348,1.4588853674263793,0.21962179408760163,1.4555607431271063,0.2759087044853825
603,1.6744747598127336,0.22579455751556532,1.4567205750616714,0.2199191984024134,1.4533930511635695,0.2762055982340563
604,1.6719671791427242,0.22604550570398718,1.4545643562187194,0.22021660271722515,1.4512340409687665,0.2765024919827302
605,1.6694702844185312,0.22629645389240902,1.4524167130666983,0.2205140070320369,1.4490837143931912,0.27679938573140406
606,1.6669840747119062,0.22654740208083085,1.4502776474257448,0.22081141134684867,1.4469420729356872,0.27709627948007787
607,1.6645085486785811,0.2267983502692527,1.4481471607677223,0.22110881566166043,1.4448091177442368,0.2773931732287517
608,1.6620437045593324,0.22704929845767455,1.4460252542169996,0.2214062199764722,1.4426848496167604,0.2776900669774255
609,1.6595895401810647,0.22730024664609638,1.443911928551242,0.22170362429128396,1.4405692690019287,0.2779869607260993
610,1.65714605295791,0.22755119483451822,1.4418071842022155,0.22200102860609572,1.4384623759999897,0.27828385447477316
611,1.6547132398923363,0.22780214302294008,1.4397110212566024,0.22229843292090748,1.4363641703636056,0.27858074822344703
612,1.6522910975762755,0.2280530912113619,1.4376234394568317,0.22259583723571924,1.434274651498705,0.27887764197212084
613,1.6498796221922631,0.22830403939978375,1.4355444382019193,0.222893241550531,1.4321938184653424,0.27917453572079465
614,1.6474788095145925,0.2285549875882056,1.4334740165483209,0.22319064586534276,1.4301216699785784,0.27947142946946846
615,1.6450886549104862,0.22880593577662744,1.4314121732108012,0.22348805018015452,1.4280582044093633,0.2797683232181423
616,1.6427091533412754,0.22905688396504928,1.429358906563309,0.22378545449496628,1.426003419785442,0.28006521696681613
617,1.640340299363599,0.22930783215347114,1.4273142146398698,0.22408285880977805,1.4239573137922623,0.28036211071549
618,1.6379820871306148,0.22955878034189298,1.425278095135487,0.2243802631245898,1.421919883773902,0.2806590044641638
619,1.635634510393224,0.2298097285303148,1.4232505454070599,0.22467766743940157,1.4198911267340049,0.2809558982128376
620,1.6332975625013089,0.23006067671873667,1.4212315624743057,0.22497507175421333,1.4178710393367298,0.28125279196151143
621,1.6309712364049882,0.2303116249071585,1.4192211430207036,0.2252724760690251,1.4158596179077125,0.2815496857101853
622,1.6286555246558794,0.23056257309558034,1.4172192833944421,0.22556988038383685,1.4138568584350373,0.28184657945885916
623,1.6263504194083809,0.23081352128400218,1.4152259796093833,0.2258672846986486,1.411862756570224,0.28214347320753297
624,1.6240559124209653,0.23106446947242404,1.4132412273460373,0.22616468901346037,1.4098773076292215,0.2824403669562068
625,1.621771995057486,0.23131541766084587,1.4112650219525482,0.22646209332827213,1.4079005065934194,0.2827372607048806
626,1.6194986582884954,0.2315663658492677,1.4092973584456923,0.2267594976430839,1.405932348110666,0.2830341544535544
627,1.6172358926925807,0.23181731403768957,1.4073382315118872,0.22705690195789566,1.4039728264963012,0.28333104820222826
628,1.6149836884577091,0.2320682622261114,1.4053876355082142,0.22735430627270742,1.402021935734201,0.28362794195090213
629,1.6127420353825879,0.23231921041453324,1.4034455644634503,0.22765171058751918,1.4000796694778304,0.28392483569957594
630,1.6105109228780352,0.2325701586029551,1.401512012079112,0.22794911490233094,1.3981460210513115,0.28422172944824975
631,1.6082903399683692,0.23282110679137694,1.3995869717305114,0.2282465192171427,1.3962209834504997,0.28451862319692356
632,1.6060802752928045,0.23307205497979877,1.3976704364678225,0.2285439235319545,1.3943045493440742,0.2848155169455974
633,1.6038807171068616,0.23332300316822063,1.3957623990171601,0.22884132784676625,1.3923967110746405,0.28511241069427123
634,1.601691653283794,0.23357395135664247,1.3938628517816682,0.229138732161578,1.3904974606598361,0.2854093044429451
635,1.5995130713160237,0.2338248995450643,1.3919717868426216,0.22943613647638977,1.3886067897934609,0.2857061981916189
636,1.5973449583165895,0.23407584773348616,1.390089195960536,0.22973354079120153,1.3867246898466044,0.2860030919402927
637,1.595187301020609,0.234326795921908,1.3882150705762906,0.2300309451060133,1.3848511518687947,0.28629998568896653
638,1.593040085786753,0.23457774411032983,1.3863494018122626,0.23032834942082506,1.382986166589153,0.2865968794376404
639,1.590903298598731,0.23482869229875167,1.3844921804734711,0.23062575373563682,1.381129724417561,0.28689377318631426
640,1.58877692506679,0.23507964048717353,1.3826433970487313,0.23092315805044858,1.3792818154458373,0.28719066693498807
641,1.5866609504292253,0.23533058867559536,1.3808030417118204,0.23122056236526034,1.3774424294489265,0.2874875606836619
642,1.5845553595539017,0.2355815368640172,1.378971104322655,0.2315179666800721,1.3756115558860977,0.2877844544323357
643,1.58246013693979,0.23583248505243906,1.3771475744284776,0.23181537099488386,1.3737891839021543,0.2880813481810095
644,1.5803752667185118,0.2360834332408609,1.3753324412650532,0.23211277530969562,1.3719753023286536,0.28837824192968337
645,1.5783007326558982,0.23633438142928273,1.373525693757879,0.23241017962450738,1.3701698996851381,0.28867513567835723
646,1.576236518153559,0.2365853296177046,1.371727320523402,0.23270758393931915,1.3683729641803768,0.28897202942703104
647,1.5741826062504647,0.23683627780612643,1.369937309870246,0.2330049882541309,1.366584483713614,0.28926892317570485
648,1.5721389796245395,0.23708722599454826,1.3681556498004541,0.23330239256894267,1.3648044458758328,0.28956581692437866
649,1.5701056205942652,0.23733817418297012,1.3663823280107343,0.23359979688375443,1.363032837951026,0.2898627106730525
650,1.568082511120296,0.23758912237139196,1.364617331893721,0.2338972011985662,1.3612696469174792,0.29015960442172634
651,1.5660696328070878,0.2378400705598138,1.3628606485392423,0.23419460551337795,1.3595148594490596,0.2904564981704002
652,1.5640669669045328,0.23809101874823563,1.3611122647356018,0.2344920098281897,1.3577684619165211,0.290753391919074
653,1.5620744943096116,0.2383419669366575,1.3593721669708652,0.23478941414300147,1.3560304403888135,0.2910502856677478
654,1.5600921955680518,0.23859291512507932,1.3576403414341605,0.23508681845781323,1.3543007806344045,0.29134717941642163
655,1.558120050875998,0.23884386331350116,1.3559167740169855,0.235384222772625,1.3525794681226118,0.2916440731650955
656,1.5561580400816954,0.23909481150192302,1.3542014503145285,0.23568162708743676,1.3508664880249424,0.29194096691376936
657,1.5542061426871818,0.23934575969034486,1.3524943556269937,0.23597903140224852,1.3491618252164446,0.29223786066244317
658,1.5522643378499885,0.2395967078787667,1.3507954749609397,0.23627643571706028,1.3474654642770667,0.292534754411117
659,1.5503326043848564,0.23984765606718855,1.3491047930306261,0.23657384003187204,1.3457773894930258,0.2928316481597908
660,1.5484109207654588,0.2400986042556104,1.3474222942593714,0.2368712443466838,1.3440975848581893,0.2931285419084646
661,1.5464992651261351,0.24034955244403222,1.3457479627809152,0.23716864866149556,1.342426034075459,0.29342543565713847
662,1.5445976152636365,0.24060050063245408,1.3440817824407967,0.23746605297630732,1.3407627205581727,0.29372232940581233
663,1.5427059486388788,0.24085144882087592,1.3424237367977367,0.23776345729111908,1.3391076274315066,0.29401922315448614
664,1.5408242423787102,0.24110239700929775,1.3407738091250305,0.23806086160593085,1.3374607375338932,0.29431611690315995
665,1.538952473277681,0.24135334519771962,1.339131982411951,0.2383582659207426,1.3358220334184447,0.29461301065183376
666,1.5370906177998331,0.24160429338614145,1.3374982393651589,0.2386556702355544,1.3341914973543862,0.2949099044005076
667,1.5352386520804915,0.24185524157456328,1.3358725624101235,0.23895307455036616,1.3325691113285,0.29520679814918144
668,1.5333965519280683,0.24210618976298512,1.3342549336925504,0.23925047886517792,1.3309548570465726,0.2955036918978553
669,1.5315642928258768,0.24235713795140698,1.3326453350798195,0.23954788317998968,1.329348715934858,0.2958005856465291
670,1.5297418499339552,0.24260808613982882,1.3310437481624304,0.23984528749480144,1.3277506691415444,0.2960974793952029
671,1.5279291980908958,0.24285903432825065,1.3294501542554573,0.2401426918096132,1.3261606975382307,0.29639437314387673
672,1.5261263118156911,0.2431099825166725,1.3278645344000122,0.24044009612442496,1.3245787817214112,0.2966912668925506
673,1.5243331653095815,0.24336093070509435,1.3262868693647163,0.24073750043923672,1.3230049020139716,0.29698816064122446
674,1.5225497324579156,0.24361187889351618,1.3247171396471789,0.24103490475404848,1.3214390384666888,0.2972850543898983
675,1.52077598683202,0.24386282708193804,1.3231553254754864,0.24133230906886025,1.3198811708597398,0.2975819481385721
676,1.5190119016910786,0.24411377527035988,1.3216014068096982,0.241629713383672,1.3183312787042238,0.2978788418872459
677,1.5172574499840137,0.2443647234587817,1.3200553633433507,0.24192711769848377,1.3167893412436844,0.2981757356359197
678,1.5155126043513882,0.24461567164720358,1.3185171745049695,0.24222452201329553,1.3152553374556466,0.29847262938459357
679,1.5137773371273062,0.2448666198356254,1.31698681945959,0.2425219263281073,1.3137292460531564,0.29876952313326743
680,1.5120516203413237,0.24511756802404724,1.3154642771102838,0.24281933064291905,1.3122110454863347,0.29906641688194124
681,1.5103354257203743,0.24536851621246908,1.313949526099698,0.2431167349577308,1.31070071394393,0.29936331063061505
682,1.5086287246906938,0.24561946440089094,1.3124425448115946,0.24341413927254257,1.309198229354887,0.29966020437928886
683,1.5069314883797618,0.24587041258931278,1.3109433113724043,0.24371154358735433,1.3077035693899184,0.29995709812796273
684,1.5052436876182431,0.2461213607777346,1.3094518036527836,0.2440089479021661,1.3062167114630863,0.30025399187663654
685,1.5035652929419447,0.24637230896615647,1.3079679992691824,0.24430635221697786,1.3047376327333882,0.3005508856253104
686,1.5018962745937765,0.2466232571545783,1.3064918755854156,0.24460375653178962,1.3032663101063533,0.3008477793739842
687,1.5002366025257188,0.24687420534300014,1.3050234097142452,0.24490116084660138,1.3018027202356448,0.301144673122658
688,1.4985862464008024,0.247125153531422,1.303562578518968,0.24519856516141314,1.300346839524669,0.30144156687133183
689,1.4969451755950927,0.24737610171984384,1.3021093586150094,0.2454959694762249,1.2988986441281918,0.3017384606200057
690,1.4953133591996792,0.24762704990826567,1.300663726371528,0.24579337379103666,1.2974581099539633,0.30203535436867956
691,1.4936907660226797,0.24787799809668754,1.2992256579130224,0.24609077810584842,1.2960252126643477,0.3023322481173534
692,1.4920773645912437,0.24812894628510937,1.2977951291209475,0.24638818242066018,1.2945999276779596,0.3026291418660272
693,1.4904731231535693,0.2483798944735312,1.296372115635339,0.24668558673547195,1.2931822301713094,0.302926035614701
694,1.4888780096809224,0.24863084266195307,1.2949565928564406,0.2469829910502837,1.2917720950804545,0.3032229293633748
695,1.4872919918696683,0.2488817908503749,1.2935485359463414,0.24728039536509547,1.2903694971026547,0.30351982311204867
696,1.4857150371433034,0.24913273903879674,1.2921479198306183,0.24757779967990723,1.288974410698038,0.30381671686072254
697,1.4841471126545018,0.24938368722721857,1.290754719199985,0.247875203994719,1.2875868100912702,0.30411361060939635
698,1.4825881852871596,0.24963463541564043,1.2893689085119484,0.24817260830953075,1.2862066692732312,0.30441050435807016
699,1.481038221658455,0.24988558360406227,1.2879904619924685,0.2484700126243425,1.2848339620026983,0.30470739810674397
700,1.479497188120908,0.2501365317924841,1.286619353637629,0.2487674169391543,1.2834686618080338,0.30500429185541783
701,1.4779650507644495,0.25038747998090594,1.2852555572153093,0.24906482125396606,1.2821107419888835,0.30530118560409164
702,1.4764417754184973,0.2506384281693278,1.2838990462668662,0.24936222556877782,1.2807601756178744,0.3055980793527655
703,1.4749273276540364,0.25088937635774966,1.2825497941088193,0.24965962988358958,1.2794169355423235,0.3058949731014393
704,1.4734216727857068,0.2511403245461715,1.2812077738345442,0.24995703419840135,1.2780809943859501,0.3061918668501131
705,1.4719247758738967,0.25139127273459333,1.2798729583159687,0.2502544385132131,1.2767523245505943,0.30648876059878694
706,1.470436601726842,0.25164222092301514,1.2785453202052786,0.2505518428280249,1.2754308982179419,0.3067856543474608
707,1.4689571149027323,0.251893169111437,1.277224831936625,0.25084924714283663,1.274116687351254,0.3070825480961346
708,1.46748627971182,0.25214411729985886,1.2759114657278414,0.25114665145764836,1.2728096636971022,0.3073794418448085
709,1.4660240602185395,0.2523950654882807,1.2746051935821614,0.25144405577246015,1.2715097987871093,0.3076763355934823
710,1.4645704202436278,0.25264601367670253,1.2733059872899468,0.25174146008727194,1.2702170639396964,0.3079732293421561
711,1.463125323366251,0.2528969618651244,1.272013818430418,0.2520388644020837,1.2689314302618315,0.3082701230908299
712,1.4616887329261394,0.2531479100535462,1.2707286583733892,0.2523362687168954,1.2676528686507904,0.30856701683950377
713,1.4602606120257247,0.25339885824196806,1.2694504782810108,0.2526336730317072,1.2663813497959142,0.30886391058817764
714,1.4588409235322835,0.2536498064303899,1.2681792491095158,0.252931077346519,1.2651168441803782,0.30916080433685145
715,1.457429630080084,0.2539007546188118,1.2669149416109717,0.2532284816613307,1.2638593220829621,0.30945769808552526
716,1.4560266940725433,0.2541517028072336,1.2656575263350356,0.25352588597614245,1.2626087535798265,0.30975459183419907
717,1.4546320776843795,0.25440265099565545,1.2644069736307155,0.25382329029095424,1.2613651085462951,0.31005148558287293
718,1.4532457428637806,0.25465359918407726,1.263163253648138,0.25412069460576603,1.2601283566586394,0.31034837933154674
719,1.4518676513345663,0.2549045473724991,1.2619263363403168,0.25441809892057776,1.258898467395868,0.3106452730802206
720,1.4504977645983645,0.255155495560921,1.260696191464928,0.2547155032353895,1.2576754100415224,0.3109421668288944
721,1.449136043936786,0.25540644374934285,1.259472788586089,0.2550129075502013,1.2564591536854768,0.3112390605775682
722,1.4477824504136039,0.25565739193776466,1.258256097076145,0.2553103118650131,1.2552496672257387,0.31153595432624204
723,1.4464369448769394,0.2559083401261865,1.2570460861174548,0.2556077161798248,1.25404691937026,0.3118328480749159
724,1.445099487961452,0.2561592883146083,1.2558427247041832,0.25590512049463654,1.2528508786387458,0.3121297418235897
725,1.4437700400905291,0.2564102365030302,1.2546459816440971,0.25620252480944833,1.2516615133644713,0.3124266355722636
726,1.4424485614784879,0.25666118469145205,1.2534558255603683,0.2564999291242601,1.2504787916961022,0.3127235293209374
727,1.4411350121327717,0.2569121328798739,1.2522722248933769,0.25679733343907185,1.249302681599517,0.3130204230696112
728,1.4398293518561567,0.2571630810682957,1.2510951479025165,0.2570947377538836,1.2481331508596343,0.313317316818285
729,1.4385315402489587,0.2574140292567175,1.2499245626680113,0.2573921420686954,1.2469701670822446,0.3136142105669589
730,1.4372415367112452,0.2576649774451394,1.2487604370927285,0.25768954638350716,1.2458136976958458,0.31391110431563274
731,1.4359593004450515,0.25791592563356125,1.2476027389039985,0.2579869506983189,1.2446637099534787,0.31420799806430655
732,1.434684790456596,0.2581668738219831,1.2464514356554388,0.25828435501313063,1.2435201709345711,0.31450489181298036
733,1.4334179655585055,0.258417822010405,1.2453064947287777,0.2585817593279424,1.2423830475467814,0.31480178556165417
734,1.4321587843720365,0.2586687701988268,1.2441678833356873,0.2588791636427542,1.241252306527847,0.31509867931032803
735,1.4309072053293033,0.2589197183872486,1.2430355685196144,0.25917656795756594,1.2401279144474369,0.31539557305900184
736,1.4296631866755103,0.25917066657567045,1.2419095171576162,0.25947397227237773,1.239009837709004,0.3156924668076757
737,1.428426686471183,0.2594216147640923,1.2407896959622016,0.2597713765871895,1.237898042551645,0.3159893605563495
738,1.427197662594406,0.2596725629525142,1.2396760714831716,0.26006878090200125,1.2367924950519589,0.31628625430502333
739,1.4259760727430595,0.259923511140936,1.2385686101094642,0.260366185216813,1.235693161125911,0.31658314805369714
740,1.4247618744370607,0.26017445932935784,1.237467278071004,0.2606635895316248,1.2346000065306995,0.316880041802371
741,1.423555025020609,0.26042540751777965,1.2363720414405521,0.26096099384643656,1.2335129968666223,0.3171769355510448
742,1.4223554816644297,0.2606763557062015,1.2352828661355597,0.2612583981612483,1.2324320975789516,0.3174738292997187
743,1.4211632013680222,0.2609273038946234,1.2341997179200224,0.26155580247606003,1.2313572739598038,0.3177707230483925
744,1.4199781409619108,0.26117825208304524,1.2331225624063404,0.2618532067908718,1.230288491150018,0.3180676167970663
745,1.418800257109896,0.26142920027146704,1.2320513650571805,0.2621506111056836,1.2292257141410339,0.3183645105457401
746,1.4176295063113082,0.2616801484598889,1.2309860911873365,0.26244801542049534,1.2281689077767717,0.318661404294414
747,1.4164658449032643,0.2619310966483107,1.2299267059655956,0.2627454197353071,1.2271180367555163,0.31895829804308784
748,1.415309229062923,0.2621820448367326,1.2288731744166066,0.26304282405011886,1.2260730656318026,0.31925519179176165
749,1.4141596148097462,0.26243299302515444,1.2278254614227495,0.26334022836493065,1.2250339588182988,0.31955208554043546
750,1.413016958007758,0.2626839412135763,1.2267835317260065,0.2636376326797424,1.2240006805876997,0.31984897928910927
751,1.4118812143678066,0.2629348894019981,1.2257473499298355,0.2639350369945541,1.2229731950746139,0.32014587303778314
752,1.410752339449826,0.26318583759041997,1.2247168805010462,0.2642324413093659,1.2219514662774584,0.32044276678645695
753,1.4096302886651042,0.2634367857788418,1.223692087771676,0.2645298456241777,1.2209354580603506,0.3207396605351308
754,1.408515017278544,0.26368773396726364,1.2226729359408697,0.26482724993898943,1.219925134155005,0.3210365542838046
755,1.4074064804109316,0.2639386821556855,1.221659389076759,0.26512465425380116,1.21892045816263,0.32133344803247843
756,1.4063046330412043,0.26418963034410736,1.2206514111183455,0.26542205856861295,1.2179213935558253,0.32163034178115224
757,1.405209430008717,0.26444057853252917,1.2196489658773815,0.26571946288342474,1.2169279036804812,0.3219272355298261
758,1.4041208260155116,0.264691526720951,1.2186520170402564,0.2660168671982365,1.2159399517576823,0.3222241292784999
759,1.4030387756285863,0.26494247490937284,1.2176605281698816,0.2663142715130482,1.2149575008856055,0.3225210230271738
760,1.401963233282165,0.2651934230977947,1.216674462707577,0.26661167582786,1.2139805140414257,0.3228179167758476
761,1.4008941532799688,0.26544437128621656,1.2156937839749589,0.2669090801426718,1.213008954083218,0.3231148105245214
762,1.3998314897974846,0.2656953194746384,1.2147184551758299,0.2672064844574835,1.2120427837518633,0.3234117042731952
763,1.3987751968842366,0.26594626766306023,1.2137484393980658,0.26750388877229525,1.2110819656729537,0.3237085980218691
764,1.397725228466057,0.26619721585148204,1.2127836996155086,0.26780129308710704,1.2101264623586978,0.32400549177054294
765,1.396681538347357,0.2664481640399039,1.2118241986898566,0.26809869740191883,1.2091762362098297,0.32430238551921675
766,1.395644080213397,0.26669911222832576,1.2108698993725568,0.26839610171673056,1.2082312495175138,0.32459927926789056
767,1.394612807632558,0.2669500604167476,1.2099207643066954,0.2686935060315423,1.207291464465254,0.32489617301656437
768,1.3935876740586104,0.26720100860516943,1.2089767560288927,0.2689909103463541,1.206356843130801,0.32519306676523824
769,1.3925686328329847,0.2674519567935913,1.2080378369711944,0.2692883146611659,1.2054273474880624,0.32548996051391205
770,1.3915556371870406,0.2677029049820131,1.207103969462967,0.2695857189759776,1.2045029394090088,0.3257868542625859
771,1.3905486402443357,0.26795385317043496,1.2061751157327891,0.2698831232907894,1.2035835806655846,0.3260837480112597
772,1.3895475950228935,0.2682048013588568,1.2052512379103475,0.2701805276056012,1.2026692329316158,0.32638064175993353
773,1.3885524544374712,0.2684557495472787,1.2043322980283286,0.2704779319204129,1.201759857784718,0.32667753550860734
774,1.3875631713018248,0.2687066977357005,1.203418258024314,0.27077533623522465,1.2008554167082064,0.3269744292572812
775,1.3865796983309757,0.26895764592412236,1.2025090797426725,0.27107274055003644,1.199955871093003,0.327271323005955
776,1.3856019881434753,0.26920859411254416,1.2016047249364556,0.27137014486484823,1.1990611822395452,0.3275682167546289
777,1.3846299932636665,0.269459542300966,1.200705155269289,0.27166754917965996,1.1981713113596923,0.3278651105033027
778,1.383663666123948,0.2697104904893879,1.1998103323172646,0.2719649534944717,1.1972862195786342,0.3281620042519765
779,1.382702959067033,0.26996143867780975,1.1989202175708353,0.2722623578092835,1.1964058679367962,0.3284588980006503
780,1.3817478243482093,0.27021238686623156,1.1980347724367046,0.2725597621240953,1.1955302173917461,0.3287557917493242
781,1.380798214137596,0.2704633350546534,1.1971539582397184,0.272857166438907,1.194659228820099,0.32905268549799804
782,1.379854080522402,0.2707142832430752,1.1962777362247552,0.27315457075371874,1.1937928630194214,0.32934957924667185
783,1.3789153755091759,0.2709652314314971,1.195406067558616,0.27345197506853053,1.192931080710135,0.32964647299534566
784,1.3779820510260636,0.27121617961991895,1.1945389133319133,0.2737493793833423,1.1920738425374187,0.3299433667440195
785,1.3770540589250548,0.2714671278083408,1.1936762345609582,0.27404678369815405,1.1912211090731109,0.3302402604926933
786,1.3761313509842332,0.2717180759967626,1.1928179921896473,0.2743441880129658,1.1903728408176084,0.33053715424136715
787,1.3752138789100232,0.2719690241851844,1.191964147091349,0.2746415923277776,1.1895289982017674,0.330834047990041
788,1.374301594339433,0.2722199723736063,1.1911146600707871,0.27493899664258936,1.1886895415887992,0.3311309417387148
789,1.3733944488422978,0.27247092056202815,1.1902694918659256,0.2752364009574011,1.187854431276168,0.33142783548738863
790,1.372492393923519,0.27272186875045,1.189428603149847,0.27553380527221283,1.187023627497486,0.33172472923606244
791,1.3715953810253003,0.2729728169388719,1.188591954532638,0.2758312095870246,1.1861970904244044,0.3320216229847363
792,1.3707033615293847,0.2732237651272937,1.1877595065632631,0.2761286139018364,1.185374780168509,0.3323185167334101
793,1.369816286759283,0.2734747133157155,1.186931219731446,0.27642601821664814,1.1845566567832073,0.332615410482084
794,1.3689341079825055,0.27372566150413735,1.1861070544695427,0.2767234225314599,1.1837426802656181,0.3329123042307578
795,1.3680567764127882,0.2739766096925592,1.1852869711544163,0.27702082684627166,1.1829328105584578,0.3332091979794316
796,1.3671842432123147,0.2742275578809811,1.1844709301093093,0.27731823116108345,1.1821270075519235,0.3335060917281054
797,1.3663164594939385,0.27447850606940294,1.1836588916057136,0.2776156354758952,1.1813252310855782,0.3338029854767793
798,1.3654533763233987,0.27472945425782475,1.182850815865238,0.2779130397907069,1.1805274409502293,0.33409987922545314
799,1.3645949447215349,0.27498040244624655,1.1820466630614752,0.2782104441055187,1.179733596889807,0.33439677297412695
800,1.3637411156664971,0.2752313506346684,1.1812463933218653,0.2785078484203305,1.1789436586032407,0.33469366672280076
801,1.3628918400959547,0.2754822988230903,1.180449966729558,0.27880525273514223,1.178157585746332,0.3349905604714746
802,1.3620470689092996,0.27573324701151214,1.1796573433252717,0.27910265704995396,1.1773753379336271,0.3352874542201484
803,1.3612067529698468,0.27598419519993395,1.1788684831091492,0.2794000613647658,1.1765968747402837,0.33558434796882225
804,1.36037084310703,0.2762351433883558,1.1780833460426154,0.27969746567957754,1.1758221557039392,0.3358812417174961
805,1.359539290118597,0.2764860915767776,1.1773018920502265,0.2799948699943893,1.1750511403265733,0.3361781354661699
806,1.3587120447727972,0.2767370397651995,1.1765240810215207,0.28029227430920106,1.1742837880763681,0.33647502921484373
807,1.3578890578105676,0.27698798795362134,1.1757498728128655,0.28058967862401285,1.1735200583895677,0.33677192296351754
808,1.3570702799477137,0.2772389361420432,1.1749792272493003,0.2808870829388246,1.1727599106723314,0.3370688167121914
809,1.3562556618770876,0.277489884330465,1.174212104126378,0.2811844872536363,1.1720033043025881,0.3373657104608652
810,1.3554451542707604,0.27774083251888687,1.173448463212005,0.2814818915684481,1.1712501986318833,0.3376626042095391
811,1.354638707782192,0.2779917807073087,1.1726882642482734,0.2817792958832599,1.1705005529872268,0.3379594979582129
812,1.353836273048394,0.27824272889573054,1.1719314669532959,0.28207670019807163,1.169754326672935,0.3382563917068867
813,1.3530378006920922,0.2784936770841524,1.1711780310230333,0.28237410451288336,1.1690114789724704,0.3385532854555605
814,1.3522432413238803,0.27874462527257426,1.1704279161331215,0.28267150882769515,1.1682719691502779,0.3388501792042344
815,1.351452545544372,0.27899557346099607,1.1696810819406922,0.28296891314250694,1.1675357564536182,0.33914707295290825
816,1.3506656639463472,0.2792465216494179,1.1689374880861947,0.2832663174573187,1.1668028001143969,0.33944396670158206
817,1.3498825471168932,0.27949746983783974,1.1681970941952093,0.2835637217721304,1.1660730593509905,0.33974086045025587
818,1.3491031456395426,0.2797484180262616,1.167459859880261,0.2838611260869422,1.1653464933700683,0.3400377541989297
819,1.3483274100964044,0.27999936621468346,1.1667257447426276,0.284158530401754,1.1646230613684119,0.3403346479476035
820,1.3475552910702908,0.2802503144031053,1.1659947083741447,0.2844559347165657,1.1639027225347285,0.34063154169627735
821,1.3467867391468396,0.28050126259152713,1.1652667103590075,0.28475333903137745,1.1631854360514637,0.3409284354449512
822,1.3460217049166312,0.28075221077994894,1.1645417102755666,0.28505074334618924,1.162471161096608,0.341225329193625
823,1.3452601389772982,0.2810031589683708,1.1638196676981245,0.28534814766100103,1.1617598568454985,0.34152222294229884
824,1.3445019919356345,0.28125410715679267,1.1631005421987226,0.28564555197581276,1.16105148247262,0.34181911669097265
825,1.343747214409693,0.2815050553452145,1.1623842933489286,0.2859429562906245,1.1603459971533974,0.3421160104396465
826,1.3429957570308826,0.2817560035336364,1.1616708807216156,0.2862403606054363,1.15964336006599,0.3424129041883203
827,1.3422475704460584,0.2820069517220582,1.1609602638927432,0.2865377649202481,1.1589435303930742,0.3427097979369942
828,1.3415026053196037,0.28225789991048,1.1602524024431278,0.2868351692350598,1.158246467323628,0.343006691685668
829,1.3407608123355097,0.28250884809890187,1.159547255960212,0.28713257354987154,1.1575521300547078,0.3433035854343418
830,1.3400221421994476,0.28275979628732373,1.1588447840398293,0.28742997786468333,1.1568604777932214,0.3436004791830156
831,1.3392865456408365,0.2830107444757456,1.1581449462879652,0.2877273821794951,1.1561714697576972,0.3438973729316895
832,1.3385539734149015,0.2832616926641674,1.1574477023225105,0.28802478649430685,1.155485065180048,0.34419426668036335
833,1.3378243763047304,0.28351264085258926,1.1567530117750144,0.2883221908091186,1.15480122330733,0.34449116042903716
834,1.3370977051233224,0.28376358904101107,1.156060834292429,0.2886195951239304,1.154119903403498,0.34478805417771097
835,1.3363739107156283,0.28401453722943293,1.1553711295388525,0.28891699943874216,1.1534410647511548,0.3450849479263848
836,1.3356529439605889,0.2842654854178548,1.154683857197265,0.2892144037535539,1.152764666653296,0.3453818416750586
837,1.334934755773164,0.28451643360627665,1.1539989769712609,0.2895118080683657,1.1520906684350498,0.34567873542373245
838,1.3342192971063553,0.28476738179469846,1.1533164485867755,0.2898092123831775,1.1514190294454125,0.3459756291724063
839,1.3335065189532238,0.2850183299831203,1.1526362317938073,0.2901066166979892,1.1507497090589773,0.34627252292108013
840,1.3327963723488998,0.28526927817154213,1.1519582863681348,0.29040402101280094,1.1500826666776605,0.34656941666975394
841,1.3320888083725864,0.285520226359964,1.1512825721130293,0.29070142532761273,1.1494178617324182,0.34686631041842775
842,1.331383778149557,0.28577117454838585,1.1506090488609602,0.29099882964242446,1.1487552536849635,0.3471632041671016
843,1.3306812328531452,0.2860221227368077,1.1499376764752967,0.29129623395723625,1.148094802029473,0.3474600979157754
844,1.3299811237067283,0.2862730709252295,1.1492684148520054,0.291593638272048,1.147436466294291,0.3477569916644493
845,1.3292834019857032,0.28652401911365133,1.148601223921339,0.2918910425868598,1.1467802060436278,0.3480538854131231
846,1.3285880190194557,0.2867749673020732,1.147936063649523,0.2921884469016715,1.14612598087925,0.3483507791617969
847,1.3278949261933244,0.28702591549049505,1.1472728940404344,0.2924858512164833,1.14547375044217,0.3486476729104708
848,1.3272040749505538,0.2872768636789169,1.1466116751372772,0.29278325553129503,1.1448234744143242,0.3489445666591446
849,1.3265154167942441,0.2875278118673388,1.1459523670242497,0.2930806598461068,1.1441751125202508,0.3492414604078184
850,1.3258289032892905,0.2877787600557606,1.1452949298282087,0.29337806416091855,1.1435286245287566,0.34953835415649226
851,1.3251444860643171,0.2880297082441824,1.1446393237203245,0.29367546847573034,1.1428839702545825,0.34983524790516607
852,1.3244621168136033,0.28828065643260425,1.1439855089177355,0.2939728727905421,1.1422411095600613,0.3501321416538399
853,1.3237817472990008,0.2885316046210261,1.1433334456851894,0.29427027710535386,1.1416000023567663,0.35042903540251374
854,1.3231033293518477,0.288782552809448,1.1426830943366868,0.29456768142016565,1.1409606086071618,0.35072592915118755
855,1.3224268148748672,0.28903350099786984,1.1420344152371111,0.2948650857349774,1.1403228883262377,0.35102282289986136
856,1.321752155844068,0.28928444918629165,1.1413873688038587,0.2951624900497892,1.1396868015831456,0.35131971664853523
857,1.321079304310628,0.28953539737471345,1.1407419155084586,0.2954598943646009,1.1390523085028257,0.35161661039720904
858,1.3204082124027767,0.2897863455631353,1.1400980158781877,0.2957572986794127,1.138419369267626,0.35191350414588285
859,1.3197388323276673,0.2900372937515572,1.1394556304976797,0.29605470299422443,1.1377879441189187,0.3522103978945567
860,1.31907111637324,0.29028824193997904,1.1388147200105285,0.2963521073090362,1.1371579933587066,0.3525072916432305
861,1.3184050169100792,0.29053919012840085,1.1381752451208822,0.29664951162384795,1.1365294773512251,0.3528041853919044
862,1.31774048639326,0.2907901383168227,1.1375371665950347,0.29694691593865974,1.1359023565245374,0.3531010791405782
863,1.31707747736419,0.2910410865052445,1.1369004452630085,0.2972443202534715,1.135276591372123,0.353397972889252
864,1.31641594245244,0.2912920346936664,1.1362650420201306,0.29754172456828326,1.1346521424544582,0.3536948666379259
865,1.315755834377568,0.29154298288208824,1.1356309178286035,0.297839128883095,1.134028970400594,0.3539917603865997
866,1.3150971059509338,0.2917939310705101,1.1349980337190684,0.2981365331979068,1.1334070359097201,0.3542886541352735
867,1.3144397100775067,0.2920448792589319,1.134366350792161,0.2984339375127185,1.132786299752731,0.35458554788394736
868,1.3137835997576621,0.2922958274473538,1.1337358302200626,0.2987313418275303,1.1321667227737766,0.35488244163262117
869,1.313128728088974,0.2925467756357756,1.1331064332480432,0.29902874614234204,1.1315482658918135,0.355179335381295
870,1.3124750482679937,0.29279772382419744,1.1324781211959964,0.29932615045715383,1.1309308901021413,0.35547622912996885
871,1.3118225135920232,0.2930486720126193,1.1318508554599704,0.29962355477196556,1.130314556477941,0.35577312287864266
872,1.3111710774608805,0.29329962020104117,1.1312245975136883,0.29992095908677735,1.1296992261717989,0.35607001662731647
873,1.310520693378653,0.293550568389463,1.1305993089100668,0.3002183634015891,1.129084860417225,0.35636691037599033
874,1.3098713149554442,0.2938015165778848,1.1299749512827195,0.3005157677164009,1.128471420530169,0.35666380412466414
875,1.3092228959091117,0.29405246476630664,1.1293514863474627,0.3008131720312126,1.1278588679105208,0.35696069787333795
876,1.3085753900669954,0.2943034129547285,1.1287288759038059,0.3011105763460244,1.1272471640436117,0.3572575916220118
877,1.3079287513676383,0.29455436114315037,1.1281070818364398,0.30140798066083613,1.1266362705017032,0.3575544853706856
878,1.307282933862495,0.29480530933157223,1.1274860661167154,0.3017053849756479,1.1260261489454697,0.3578513791193595
879,1.3066378917176347,0.29505625751999404,1.1268657908041166,0.30200278929045965,1.1254167611254746,0.3581482728680333
880,1.3059935792154327,0.29530720570841584,1.1262462180477224,0.30230019360527144,1.1248080688836382,0.3584451666167071
881,1.3053499507562538,0.2955581538968377,1.125627310087667,0.3025975979200832,1.1242000341546974,0.358742060365381
882,1.3047069608601274,0.29580910208525957,1.1250090292565873,0.30289500223489496,1.12359261896766,0.3590389541140548
883,1.3040645641684099,0.29606005027368143,1.1243913379810653,0.3031924065497067,1.122985785447248,0.3593358478627286
884,1.3034227154454414,0.2963109984621033,1.123774198783063,0.3034898108645185,1.1223794958153366,0.35963274161140246
885,1.3027813695801913,0.2965619466505251,1.1231575742813484,0.3037872151793302,1.121773712392383,0.35992963536007627
886,1.3021404815878939,0.2968128948389469,1.1225414271929153,0.304084619494142,1.1211683975988487,0.3602265291087501
887,1.3015000066116762,0.29706384302736877,1.1219257203343944,0.30438202380895374,1.120563513956613,0.36052342285742395
888,1.3008598999241752,0.29731479121579063,1.1213104166234558,0.3046794281237655,1.1199590240903805,0.36082031660609776
889,1.3002201169291439,0.2975657394042125,1.120695479080206,0.3049768324385773,1.1193548907290776,0.36111721035477157
890,1.2995806131630518,0.2978166875926343,1.120080870828575,0.30527423675338905,1.118751076707244,0.36141410410344543
891,1.2989413442966713,0.29806763578105616,1.1194665550976965,0.30557164106820084,1.1181475449664144,0.36171099785211924
892,1.2983022661366568,0.29831858396947797,1.1188524952232788,0.30586904538301257,1.117544258556493,0.36200789160079305
893,1.2976633346271138,0.29856953215789983,1.1182386546489702,0.30616644969782436,1.1169411806371186,0.3623047853494669
894,1.297024505851157,0.2988204803463217,1.1176249969277128,0.3064638540126361,1.1163382744790238,0.36260167909814073
895,1.2963857360324595,0.29907142853474356,1.117011485723092,0.3067612583274479,1.1157355034653837,0.3628985728468146
896,1.2957469815367928,0.29932237672316536,1.1163980848106745,0.3070586626422596,1.1151328310931574,0.3631954665954884
897,1.295108198873554,0.2995733249115872,1.1157847580793405,0.3073560669570714,1.114530220974422,0.3634923603441622
898,1.2944693446972861,0.29982427310000903,1.1151714695326067,0.30765347127188314,1.1139276368376951,0.3637892540928361
899,1.2938303758091865,0.3000752212884309,1.1145581832899403,0.3079508755866949,1.113325042529255,0.3640861478415099
900,1.2931912491586055,0.30032616947685276,1.113944863588066,0.30824827990150666,1.1127224020144442,0.3643830415901837
901,1.2925519218445354,0.3005771176652746,1.113331474782264,0.30854568421631845,1.1121196793789723,0.36467993533885756
902,1.2919123511170885,0.3008280658536964,1.11271798134766,0.3088430885311302,1.1115168388302061,0.3649768290875314
903,1.291272494378965,0.30107901404211823,1.1121043478805053,0.30914049284594197,1.110913844698451,0.3652737228362052
904,1.2906323091869114,0.3013299622305401,1.1114905390994503,0.3094378971607537,1.110310661438226,0.36557061658487905
905,1.289991753253167,0.30158091041896196,1.1108765198468085,0.3097353014755655,1.1097072536295296,0.36586751033355286
906,1.2893507844469028,0.3018318586073838,1.1102622550898131,0.3100327057903772,1.1091035859790943,0.36616440408222667
907,1.2887093607956457,0.3020828067958057,1.1096477099218618,0.310330110105189,1.108499623321636,0.36646129783090053
908,1.288067440486696,0.3023337549842275,1.1090328495637571,0.31062751442000075,1.107895330621094,0.36675819157957434
909,1.2874249818685342,0.3025847031726493,1.1084176393649348,0.31092491873481254,1.1072906729718592,0.36705508532824815
910,1.286781943452213,0.30283565136107116,1.1078020448046861,0.31122232304962427,1.1066856155999973,0.367351979076922
911,1.286138283912746,0.303086599549493,1.1071860314933684,0.31151972736443606,1.1060801238644622,0.36764887282559583
912,1.2854939620904777,0.3033375477379149,1.1065695651736103,0.3118171316792478,1.1054741632582972,0.3679457665742697
913,1.2848489369924496,0.30358849592633674,1.1059526117215048,0.3121145359940596,1.1048676994098332,0.3682426603229435
914,1.284203167793751,0.30383944411475855,1.1053351371477955,0.3124119403088713,1.1042606980838725,0.3685395540716173
915,1.283556613838863,0.30409039230318036,1.1047171075990536,0.3127093446236831,1.1036531251828672,0.3688364478202912
916,1.2829092346429865,0.3043413404916022,1.1040984893588461,0.31300674893849484,1.103044946748086,0.369133341568965
917,1.2822609898933652,0.3045922886800241,1.1034792488488936,0.3133041532533066,1.1024361289607754,0.3694302353176388
918,1.2816118394505942,0.30484323686844594,1.1028593526302222,0.31360155756811836,1.1018266381433062,0.36972712906631267
919,1.280961743349919,0.30509418505686775,1.1022387674043015,0.31389896188293015,1.101216440760318,0.3700240228149865
920,1.2803106618025217,0.3053451332452896,1.1016174600141797,0.3141963661977419,1.1006055034198485,0.3703209165636603
921,1.279658555196801,0.3055960814337114,1.100995397445604,0.31449377051255367,1.0999937928744565,0.37061781031233415
922,1.2790053840996336,0.3058470296221333,1.1003725468281353,0.31479117482736546,1.0993812760223358,0.37091470406100796
923,1.2783511092576334,0.30609797781055514,1.0997488754362523,0.3150885791421772,1.0987679199084188,0.37121159780968177
924,1.2776956915983926,0.306348925998977,1.0991243506904471,0.315385983456989,1.098153691725471,0.37150849155835564
925,1.2770390922317156,0.3065998741873988,1.0984989401583116,0.3156833877718007,1.097538558815178,0.37180538530702945
926,1.2763812724508408,0.3068508223758207,1.0978726115556126,0.3159807920866125,1.0969224886692188,0.37210227905570326
927,1.2757221937336505,0.3071017705642425,1.0972453327473617,0.31627819640142424,1.0963054489303359,0.3723991728043771
928,1.2750618177438706,0.30735271875266434,1.0966170717488721,0.316575600716236,1.095687407393391,0.37269606655305093
929,1.2744001063322594,0.3076036669410862,1.0959877967268083,0.31687300503104776,1.0950683320064127,0.3729929603017248
930,1.2737370215377843,0.30785461512950807,1.0953574760002251,0.31717040934585955,1.0944481908716366,0.3732898540503986
931,1.2730725255887878,0.3081055633179299,1.0947260780415984,0.3174678136606713,1.093826952246533,0.3735867477990724
932,1.2724065809041423,0.3083565115063517,1.0940935714778448,0.31776521797548307,1.093204584544827,0.3738836415477463
933,1.2717391500943922,0.30860745969477354,1.0934599250913353,0.3180626222902948,1.0925810563375102,0.3741805352964201
934,1.2710701959628885,0.3088584078831954,1.0928251078208941,0.3183600266051066,1.0919563363538387,0.3744774290450939
935,1.2703996815069072,0.30910935607161727,1.0921890887627943,0.3186574309199183,1.0913303934823257,0.37477432279376777
936,1.2697275699187602,0.30936030426003913,1.0915518371717379,0.3189548352347301,1.0907031967717238,0.3750712165424416
937,1.2690538245868925,0.30961125244846094,1.0909133224618317,0.31925223954954185,1.0900747154319943,0.3753681102911154
938,1.2683784090969694,0.30986220063688275,1.0902735142075488,0.31954964386435364,1.0894449188352726,0.37566500403978925
939,1.2677012872329505,0.3101131488253046,1.0896323821446854,0.31984704817916537,1.0888137765168184,0.37596189778846306
940,1.2670224229781557,0.31036409701372647,1.0889898961713023,0.32014445249397716,1.0881812581759602,0.37625879153713687
941,1.2663417805163162,0.31061504520214833,1.088346026348664,0.3204418568087889,1.087547333677027,0.37655568528581074
942,1.2656593242326148,0.3108659933905702,1.0877007429021595,0.3207392611236007,1.086911973050274,0.37685257903448455
943,1.2649750187147175,0.311116941578992,1.0870540162222226,0.3210366654384124,1.0862751464927947,0.37714947278315836
944,1.264288828753788,0.3113678897674138,1.0864058168652342,0.3213340697532242,1.0856368243694245,0.3774463665318322
945,1.2636007193454977,0.31161883795583567,1.085756115554421,0.32163147406803594,1.0849969772136374,0.37774326028050603
946,1.2629106556910175,0.31186978614425753,1.0851048831807415,0.3219288783828477,1.0843555757284284,0.3780401540291799
947,1.2622186031980032,0.3121207343326794,1.0844520908037625,0.32222628269765946,1.0837125907871892,0.3783370477778537
948,1.2615245274815663,0.3123716825211012,1.0837977096525264,0.32252368701247125,1.0830679934345722,0.3786339415265275
949,1.2608283943652334,0.31262263070952306,1.0831417111264094,0.322821091327283,1.082421754887346,0.3789308352752014
950,1.2601301698818959,0.31287357889794487,1.0824840667959674,0.32311849564209477,1.081773846535242,0.3792277290238752
951,1.2594298202747456,0.31312452708636673,1.0818247484037762,0.3234158999569065,1.0811242399417864,0.379524622772549
952,1.2587273119982008,0.3133754752747886,1.0811637278652568,0.3237133042717183,1.0804729068451289,0.37982151652122287
953,1.2580226117188194,0.31362642346321046,1.0805009772694956,0.32401070858653,1.0798198191588566,0.3801184102698967
954,1.257315686316201,0.31387737165163226,1.079836468880051,0.3243081129013418,1.0791649489728,0.3804153040185705
955,1.2566065028838762,0.3141283198400541,1.0791701751357536,0.32460551721615355,1.0785082685538272,0.38071219776724435
956,1.2558950287301862,0.31437926802847593,1.0785020686514935,0.32490292153096534,1.0778497503466327,0.38100909151591816
957,1.2551812313791486,0.3146302162168978,1.0778321222189984,0.3252003258457771,1.0771893669745105,0.381305985264592
958,1.2544650785713132,0.31488116440531966,1.077160308807604,0.32549773016058886,1.0765270912401201,0.38160287901326584
959,1.2537465382646047,0.3151321125937415,1.0764866015650112,0.32579513447540065,1.0758628961262446,0.38189977276193965
960,1.2530255786351547,0.3153830607821633,1.0758109738180361,0.3260925387902124,1.0751967547965324,0.38219666651061346
961,1.252302168078121,0.31563400897058513,1.0751333990733476,0.32638994310502417,1.0745286405962378,0.3824935602592873
962,1.251576275208495,0.315884957159007,1.0744538510181982,0.3266873474198359,1.0738585270529422,0.38279045400796113
963,1.2508478688619005,0.31613590534742886,1.0737723035211408,0.3269847517346477,1.0731863878772732,0.38308734775663494
964,1.250116918095376,0.3163868535358507,1.0730887306327395,0.3272821560494594,1.0725121969636084,0.3833842415053088
965,1.2493833921881474,0.3166378017242726,1.0724031065862676,0.3275795603642712,1.0718359283907726,0.3836811352539826
966,1.24864726064239,0.3168887499126944,1.071715405798397,0.32787696467908295,1.0711575564227211,0.3839780290026565
967,1.2479084931839766,0.3171396981011162,1.0710256028698772,0.32817436899389474,1.0704770555092178,0.3842749227513303
968,1.2471670597632163,0.31739064628953806,1.070333672586204,0.32847177330870647,1.0697944002864985,0.3845718165000041
969,1.2464229305555778,0.3176415944779599,1.0696395899182787,0.32876917762351826,1.0691095655779281,0.38486871024867797
970,1.2456760759624055,0.3178925426663818,1.0689433300230573,0.32906658193833,1.0684225263946443,0.3851656039973518
971,1.2449264666116198,0.31814349085480365,1.0682448682441887,0.3293639862531418,1.0677332579361938,0.3854624977460256
972,1.2441740733584075,0.31839443904322545,1.0675441801126446,0.3296613905679535,1.0670417355911574,0.38575939149469946
973,1.2434188672859006,0.31864538723164726,1.0668412413473372,0.3299587948827653,1.0663479349377645,0.38605628524337327
974,1.2426608197058422,0.3188963354200691,1.0661360278557286,0.33025619919757704,1.065651831744498,0.3863531789920471
975,1.2418999021592414,0.319147283608491,1.0654285157344299,0.3305536035123888,1.0649534019706899,0.38665007274072094
976,1.2411360864170164,0.31939823179691285,1.0647186812697893,0.33085100782720056,1.0642526217671047,0.38694696648939475
977,1.2403693444806247,0.31964917998533465,1.0640065009384698,0.33114841214201235,1.0635494674765158,0.38724386023806856
978,1.239599648582682,0.3199001281737565,1.0632919514080206,0.3314458164568241,1.0628439156342673,0.3875407539867424
979,1.2388269711875717,0.3201510763621783,1.0625750095374318,0.33174322077163587,1.0621359429688315,0.38783764773541624
980,1.2380512849920378,0.3204020245506002,1.0618556523776863,0.3320406250864476,1.06142552640235,0.38813454148409005
981,1.2372725629257701,0.32065297273902205,1.061133857172295,0.3323380294012594,1.0607126430511704,0.3884314352327639
982,1.2364907781519758,0.3209039209274439,1.0604096013578281,0.3326354337160711,1.0599972702263685,0.3887283289814377
983,1.23570590406794,0.3211548691158657,1.0596828625644308,0.3329328380308829,1.0592793854342626,0.3890252227301116
984,1.2349179143055715,0.3214058173042876,1.0589536186163326,0.33323024234569465,1.058558966376918,0.3893221164787854
985,1.2341267827319433,0.3216567654927094,1.0582218475323453,0.33352764666050644,1.057835990952639,0.3896190102274592
986,1.2333324834498143,0.32190771368113125,1.0574875275263502,0.33382505097531817,1.0571104372564544,0.38991590397613307
987,1.2325349907981429,0.3221586618695531,1.0567506370077775,0.33412245529012996,1.0563822835805885,0.3902127977248069
988,1.2317342793525885,0.32240961005797497,1.056011154582072,0.3344198596049417,1.055651508414927,0.3905096914734807
989,1.2309303239259999,0.3226605582463968,1.055269059051153,0.3347172639197535,1.054918090447467,0.39080658522215456
990,1.2301230995688937,0.3229115064348186,1.0545243294138602,0.33501466823456527,1.0541820085647637,0.39110347897082837
991,1.2293125815699197,0.32316245462324045,1.0537769448663932,0.335312072549377,1.0534432418523598,0.3914003727195022
992,1.2284987454563143,0.3234134028116623,1.0530268848027367,0.3356094768641888,1.0527017695952097,0.39169726646817604
993,1.2276815669943444,0.32366435100008417,1.0522741288150803,0.3359068811790005,1.0519575712780935,0.39199416021684985
994,1.2268610221897356,0.32391529918850603,1.051518656694224,0.3362042854938123,1.0512106265860177,0.39229105396552366
995,1.2260370872880926,0.32416624737692784,1.0507604484299784,0.33650168980862405,1.050460915404608,0.3925879477141975
996,1.2252097387753058,0.32441719556534965,1.0499994842115479,0.33679909412343584,1.0497084178204932,0.39288484146287134
997,1.2243789533779459,0.3246681437537715,1.0492357444279126,0.33709649843824757,1.0489531141216757,0.39318173521154515
998,1.2235447080636486,0.32491909194219337,1.0484692096681918,0.33739390275305936,1.0481949847978946,0.393478628960219
999,1.2227069800414858,0.32517004013061523,1.0476998607220045,0.3376913070678711,1.047434010540979,0.3937755227088928


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_10_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00078,0.06677833944559097,0.0415511429309845,0.08371850848197937
1,1,00053,0.05099114030599594,0.03965801000595093,0.07451099902391434
2,2,00003,0.06924590468406677,0.042264677584171295,0.09250245243310928
3,3,00028,0.06743775308132172,0.04228854179382324,0.07997683435678482


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_10_D_6/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,17.140976992560912,0.05099114030599594,124.54928760924528,0.03965801000595093,33.35862895727355,0.07451099902391434
1,17.15274177508116,0.05100941334341143,124.66139205667248,0.03966064317090375,33.41708460606012,0.07452900848678641
2,17.16445434031121,0.051027686380826914,124.77322559816238,0.039663276335856576,33.4754436377646,0.07454701794965847
3,17.176115037644053,0.0510459594182424,124.88479021255944,0.0396659095008094,33.53370535524738,0.07456502741253054
4,17.18772422027277,0.05106423245565789,124.99608789890793,0.03966854266576223,33.59186906251546,0.0745830368754026
5,17.199282245184783,0.051082505493073374,125.10712067639876,0.039671175830715055,33.64993406473678,0.07460104633827468
6,17.210789473155874,0.05110077853048886,125.21789058431813,0.03967380899566788,33.707899668253006,0.07461905580114674
7,17.222246268744012,0.05111905156790435,125.32839968199248,0.039676442160620704,33.765765180593554,0.07463706526401881
8,17.23365300028301,0.051137324605319834,125.43865004873251,0.03967907532557353,33.82352991048871,0.07465507472689087
9,17.245010039875943,0.05115559764273532,125.54864378377832,0.03968170849052635,33.881193167883325,0.07467308418976294
10,17.25631776338844,0.05117387068015081,125.65838300624101,0.039684341655479176,33.93875426394999,0.074691093652635
11,17.267576550441735,0.051192143717566294,125.7678698550447,0.03968697482043201,33.99621251110266,0.07470910311550708
12,17.278786784405504,0.05121041675498178,125.87710648886572,0.03968960798538483,34.053567223009814,0.07472711257837913
13,17.28994885239058,0.05122868979239727,125.98609508607373,0.039692241150337655,34.110817714608004,0.07474512204125121
14,17.30106314524141,0.051246962829812746,126.0948378446687,0.03969487431529048,34.167963302115,0.07476313150412328
15,17.312130057528368,0.05126523586722823,126.20333698221832,0.0396975074802433,34.225003303043124,0.07478114096699534
16,17.323149987539793,0.05128350890464372,126.31159473579429,0.03970014064519613,34.28193703621272,0.07479915042986741
17,17.334123337273944,0.051301781942059206,126.41961336190718,0.03970277381014896,34.33876382176509,0.07481715989273947
18,17.345050512430678,0.05132005497947469,126.52739513643951,0.03970540697510178,34.395482981176045,0.07483516935561155
19,17.355931922402934,0.05133832801689018,126.63494235458012,0.03970804014005461,34.4520938372688,0.0748531788184836
20,17.3667679802681,0.051356601054305666,126.74225733075477,0.03971067330500743,34.50859571422747,0.07487118828135568
21,17.377559102779088,0.05137487409172115,126.8493423985571,0.039713306469960255,34.56498793760994,0.07488919774422774
22,17.388305710355283,0.05139314712913664,126.95619991067821,0.03971593963491308,34.62126983436127,0.07490720720709981
23,17.399008227073246,0.051411420166552126,127.06283223883503,0.0397185727998659,34.677440732826554,0.07492521666997187
24,17.40966708065727,0.05142969320396761,127.16924177369827,0.039721205964818734,34.73349996276426,0.07494322613284395
25,17.420282702469724,0.0514479662413831,127.27543092481743,0.03972383912977156,34.7894468553591,0.07496123559571602
26,17.430855527501173,0.051466239278798585,127.38140212054778,0.03972647229472438,34.84528074323513,0.07497924505858808
27,17.441385994360335,0.05148451231621407,127.48715780797356,0.03972910545967721,34.90100096046891,0.07499725452146015
28,17.45187454526385,0.05150278535362956,127.59270045283154,0.03973173862463003,34.95660684260225,0.07501526398433221
29,17.46232162602582,0.051521058391045045,127.69803253943205,0.039734371789582855,35.012097726655476,0.07503327344720429
30,17.472727686047193,0.05153933142846053,127.80315657058168,0.03973700495453568,35.06747295114009,0.07505128291007634
31,17.48309317830489,0.05155760446587602,127.90807506750225,0.03973963811948851,35.12273185607202,0.07506929237294842
32,17.493418559340842,0.051575877503291505,128.01279056974903,0.039742271284441334,35.17787378298411,0.07508730183582048
33,17.503704289250702,0.05159415054070699,128.11730563513007,0.03974490444939416,35.23289807493957,0.07510531129869255
34,17.51395083167247,0.05161242357812248,128.22162283962194,0.03974753761434698,35.28780407654418,0.07512332076156461
35,17.524158653774876,0.051630696615537965,128.32574477728568,0.03975017077929981,35.342591133959836,0.07514133022443668
36,17.534328226245556,0.05164896965295345,128.42967406018138,0.03975280394425263,35.39725859491665,0.07515933968730874
37,17.54446002327907,0.05166724269036894,128.53341331828187,0.039755437109205455,35.451805808726434,0.07517734915018082
38,17.554554522564683,0.051685515727784424,128.63696519938554,0.039758070274158286,35.50623212629489,0.07519535861305289
39,17.564612205274017,0.05170378876519991,128.74033236902667,0.03976070343911111,35.560536900134686,0.07521336807592495
40,17.574633556048394,0.05172206180261539,128.84351751038756,0.039763336604063934,35.61471948437819,0.07523137753879702
41,17.58461906298613,0.05174033484003088,128.9465233242068,0.03976596976901676,35.66877923479,0.07524938700166908
42,17.59456921762952,0.051758607877446364,129.049352528688,0.03976860293396958,35.72271550877981,0.07526739646454116
43,17.60448451495167,0.05177688091486185,129.15200785940698,0.039771236098922406,35.776527665414875,0.07528540592741322
44,17.614365453343158,0.05179515395227734,129.25449206921826,0.03977386926387523,35.83021506543289,0.07530341539028529
45,17.624212534598446,0.05181342698969282,129.35680792816038,0.03977650242882806,35.88377707125436,0.07532142485315735
46,17.634026263902143,0.05183170002710831,129.45895822335916,0.039779135593780886,35.93721304699541,0.07533943431602942
47,17.64380714981508,0.0518499730645238,129.5609457589325,0.03978176875873371,35.99052235848017,0.07535744377890148
48,17.65355570426013,0.05186824610193928,129.66277335589143,0.039784401923686534,36.04370437325351,0.07537545324177355
49,17.663272442507914,0.05188651913935477,129.76444385204164,0.03978703508863936,36.09675846059338,0.07539346270464561
50,17.67295788316228,0.051904792176770256,129.8659601018837,0.03978966825359218,36.14968399152349,0.07541147216751769
51,17.68261254814554,0.05192306521418574,129.96732497651158,0.03979230141854501,36.202480338825666,0.07542948163038976
52,17.692236962683616,0.05194133825160123,130.0685413635111,0.03979493458349784,36.255146877052326,0.07544749109326182
53,17.7018316552909,0.051959611289016716,130.16961216685763,0.03979756774845066,36.307682982539056,0.0754655005561339
54,17.711397157754977,0.0519778843264322,130.2705403068114,0.039800200913403486,36.36008803341683,0.07548351001900595
55,17.720934005121133,0.05199615736384769,130.37132871981285,0.03980283407835631,36.41236140962457,0.07550151948187803
56,17.730442735676682,0.052014430401263176,130.47198035837653,0.039805467243309134,36.46450249292138,0.07551952894475009
57,17.739923890935096,0.05203270343867866,130.57249819098445,0.03980810040826196,36.51651066689907,0.07553753840762216
58,17.74937801561993,0.05205097647609415,130.67288520197812,0.03981073357321479,36.56838531699428,0.07555554787049422
59,17.7588056576486,0.052069249513509636,130.7731443914489,0.03981336673816761,36.62012583050101,0.07557355733336629
60,17.768207368115913,0.05208752255092512,130.87327877512948,0.03981599990312044,36.671731596582674,0.07559156679623835
61,17.77758370127746,0.05210579558834061,130.9732913842819,0.03981863306807326,36.72320200628461,0.07560957625911043
62,17.786935214532754,0.052124068625756095,131.07318526558612,0.039821266233026086,36.77453645254615,0.0756275857219825
63,17.796262468408276,0.05214234166317158,131.17296348102707,0.03982389939797891,36.82573433021278,0.07564559518485456
64,17.805566026540223,0.05216061470058707,131.27262910778077,0.039826532562931734,36.87679503604872,0.07566360464772663
65,17.814846455657143,0.052178887738002555,131.37218523809997,0.039829165727884565,36.92771796874854,0.07568161411059869
66,17.824104325562352,0.05219716077541804,131.47163497919726,0.03983179889283739,36.9785025289499,0.07569962357347076
67,17.833340209116166,0.05221543381283352,131.57098145312986,0.03983443205779021,37.029148119245164,0.07571763303634282
68,17.84255468221795,0.05223370685024901,131.67022779668093,0.03983706522274304,37.07965414419391,0.0757356424992149
69,17.851748323787987,0.052251979887664494,131.76937716124132,0.03983969838769586,37.130020010334775,0.07575365196208696
70,17.8609217157491,0.05227025292507998,131.8684327126898,0.039842331552648685,37.18024512619772,0.07577166142495903
71,17.870075443008197,0.05228852596249547,131.9673976312729,0.03984496471760151,37.230328902315854,0.07578967088783109
72,17.879210093437543,0.052306798999910954,132.06627511148264,0.03984759788255434,37.28027075123772,0.07580768035070316
73,17.88832625785587,0.05232507203732644,132.16506836193457,0.039850231047507165,37.33007008753906,0.07582568981357522
74,17.8974245300093,0.05234334507474193,132.2637806052451,0.03985286421245999,37.37972632783501,0.0758436992764473
75,17.9065055065521,0.052361618112157414,132.36241507790623,0.03985549737741281,37.42923889079189,0.07586170873931937
76,17.915569787027238,0.0523798911495729,132.46097503016077,0.03985813054236564,37.47860719713925,0.07587971820219143
77,17.92461797384674,0.05239816418698839,132.55946372587616,0.03986076370731846,37.5278306696818,0.0758977276650635
78,17.933650672271902,0.052416437224403874,132.6578844424173,0.039863396872271285,37.57690873331121,0.07591573712793556
79,17.942668490393263,0.05243471026181936,132.75624047051917,0.039866030037224116,37.62584081501814,0.07593374659080764
80,17.95167203911049,0.05245298329923485,132.85453511415656,0.03986866320217694,37.674626343903924,0.0759517560536797
81,17.960661932111947,0.05247125633665033,132.95277169041609,0.039871296367129765,37.72326475119259,0.07596976551655177
82,17.969638785854208,0.05248952937406582,133.05095352936442,0.03987392953208259,37.77175547024247,0.07598777497942383
83,17.978603219541316,0.05250780241148131,133.149083973917,0.03987656269703541,37.820097936558234,0.0760057844422959
84,17.987555855103878,0.05252607544889679,133.24716637970542,0.03987919586198824,37.868291587802375,0.07602379390516796
85,17.996497317178008,0.05254434848631228,133.34520411494464,0.03988182902694107,37.91633586380728,0.07604180336804003
86,18.005428233084032,0.052562621523727766,133.44320056029753,0.03988446219189389,37.964230206586635,0.0760598128309121
87,18.014349232805074,0.05258089456114325,133.54115910874134,0.039887095356846716,38.01197406034743,0.07607782229378417
88,18.02326094896542,0.05259916759855874,133.6390831654308,0.03988972852179954,38.05956687150139,0.07609583175665624
89,18.032164016808746,0.052617440635974226,133.7369761475613,0.039892361686752364,38.107008088676785,0.0761138412195283
90,18.04105907417614,0.05263571367338971,133.83484148423165,0.03989499485170519,38.1542971627301,0.07613185068240037
91,18.049946761483923,0.0526539867108052,133.932682616305,0.03989762801665801,38.201433546757485,0.07614986014527243
92,18.058827721701363,0.05267225974822068,134.03050299627026,0.039900261181610844,38.248416696106574,0.0761678696081445
93,18.06770260032817,0.052690532785636165,134.12830608809986,0.03990289434656367,38.29524606838784,0.07618587907101657
94,18.076572045371794,0.05270880582305165,134.22609536711158,0.03990552751151649,38.341921123486394,0.07620388853388864
95,18.085436707324586,0.05272707886046714,134.32387431982454,0.039908160676469316,38.38844132357316,0.0762218979967607
96,18.094297239140815,0.052745351897882625,134.4216464438172,0.03991079384142214,38.43480613311691,0.07623990745963277
97,18.10315429621341,0.05276362493529811,134.5194152475835,0.039913427006374964,38.48101501889512,0.07625791692250483
98,18.11200853635065,0.0527818979727136,134.61718425038873,0.03991606017132779,38.527067450006115,0.0762759263853769
99,18.12086061975259,0.052800171010129085,134.71495698212445,0.03991869333628062,38.572962897879854,0.07629393584824898
100,18.129711208987374,0.05281844404754457,134.81273698316133,0.039921326501233444,38.6187008362898,0.07631194531112104
101,18.138560968967333,0.05283671708496006,134.91052780420418,0.03992395966618627,38.664280741364216,0.07632995477399311
102,18.147410566924968,0.052854990122375545,135.00833300614303,0.03992659283113909,38.70970209159744,0.07634796423686517
103,18.156260672388708,0.05287326315979103,135.1061561599052,0.039929225996091916,38.754964367861376,0.07636597369973724
104,18.165111957158533,0.05289153619720652,135.20400084630592,0.03993185916104474,38.80006705341666,0.0763839831626093
105,18.173965095281442,0.052909809234622004,135.3018706558985,0.039934492325997564,38.84500963392421,0.07640199262548138
106,18.182820763026704,0.05292808227203749,135.39976918882377,0.039937125490950395,38.889791597456195,0.07642000208835344
107,18.191679638861,0.05294635530945298,135.49770005465763,0.03993975865590322,38.93441243450767,0.07643801155122551
108,18.200542403423366,0.052964628346868464,135.59566687226027,0.039942391820856044,38.97887163800745,0.07645602101409757
109,18.20940973949998,0.05298290138428395,135.69367326962205,0.03994502498580887,39.02316870332963,0.07647403047696964
110,18.218282331998793,0.05300117442169944,135.79172288371012,0.03994765815076169,39.067303128304566,0.0764920399398417
111,18.22716086792399,0.053019447459114924,135.88981936031385,0.039950291315714516,39.1112744132302,0.07651004940271378
112,18.23604603635029,0.05303772049653041,135.98796635388953,0.03995292448066734,39.15508206088309,0.07652805886558585
113,18.24493852839708,0.0530559935339459,136.08616752740488,0.03995555764562017,39.198725576529576,0.07654606832845791
114,18.253839037202415,0.053074266571361384,136.18442655218047,0.039958190810572995,39.242204467936965,0.07656407779132998
115,18.262748257896828,0.05309253960877687,136.28274710773508,0.03996082397552582,39.285518245384445,0.07658208725420204
116,18.271666887576977,0.05311081264619236,136.3811328816258,0.03996345714047864,39.3286664216743,0.07660009671707411
117,18.28059562527919,0.05312908568360784,136.4795875692894,0.03996609030543147,39.37164851214281,0.07661810617994617
118,18.28953517195278,0.05314735872102333,136.57811487388312,0.03996872347038429,39.41446403467137,0.07663611564281825
119,18.298486230433245,0.05316563175843881,136.6767185061243,0.03997135663533712,39.457112509697325,0.07665412510569031
120,18.307449505415327,0.053183904795854296,136.7754021841287,0.03997398980028995,39.49959346022515,0.07667213456856238
121,18.316425703425868,0.05320217783326978,136.87416963325037,0.03997662296524277,39.5419064118371,0.07669014403143444
122,18.32541553279657,0.05322045087068527,136.9730245859183,0.039979256130195595,39.58405089270438,0.07670815349430651
123,18.334419703636545,0.053238723908100756,137.07197078147368,0.03998188929514842,39.62602643359783,0.07672616295717857
124,18.343438927804776,0.05325699694551624,137.1710119660064,0.03998452246010124,39.66783256789893,0.07674417242005065
125,18.35247391888237,0.05327526998293173,137.27015189219074,0.03998715562505407,39.70946883161052,0.07676218188292272
126,18.361525392144713,0.053293543020347216,137.3693943191206,0.0399897887900069,39.750934763367596,0.07678019134579478
127,18.370594064533414,0.0533118160577627,137.46874301214308,0.03999242195495972,39.79222990444832,0.07679820080866685
128,18.37968065462816,0.05333008909517819,137.56820174269376,0.03999505511991255,39.83335379878436,0.07681621027153891
129,18.388785882618414,0.053348362132593675,137.6677742881288,0.03999768828486537,39.874305992972104,0.07683421973441099
130,18.397910470274944,0.05336663517000916,137.76746443155784,0.040000321449818195,39.91508603628287,0.07685222919728305
131,18.40705514092121,0.05338490820742465,137.86727596167594,0.04000295461477102,39.95569348067403,0.07687023866015512
132,18.41622061940463,0.053403181244840135,137.96721267259483,0.04000558777972384,39.996127880799314,0.07688824812302718
133,18.425407632067706,0.05342145428225562,138.06727836367423,0.040008220944676674,40.03638879401966,0.07690625758589925
134,18.434616906718954,0.05343972731967111,138.16747683935006,0.0400108541096295,40.076475780413624,0.07692426704877131
135,18.443849172603755,0.053458000357086595,138.26781190896685,0.04001348727458232,40.11638840278817,0.07694227651164338
136,18.45310516037506,0.05347627339450208,138.36828738660475,0.04001612043953515,40.15612622668896,0.07696028597451546
137,18.462385602063918,0.05349454643191757,138.46890709090866,0.04001875360448797,40.19568882041102,0.07697829543738752
138,18.471691231049885,0.053512819469333055,138.5696748449158,0.040021386769440795,40.235075755009255,0.07699630490025959
139,18.48102278203133,0.05353109250674854,138.67059447588306,0.04002401993439362,40.27428660430872,0.07701431436313165
140,18.49038099099555,0.05354936554416403,138.77166981511417,0.04002665309934645,40.31332094491528,0.07703232382600372
141,18.499766595188788,0.053567638581579514,138.87290469778475,0.040029286264299274,40.352178356225814,0.07705033328887578
142,18.50918033308612,0.053585911618995,138.97430296276934,0.0400319194292521,40.390858420438704,0.07706834275174786
143,18.518622944361155,0.05360418465641049,139.07586845246593,0.04003455259420492,40.42936072256406,0.07708635221461992
144,18.52809516985571,0.05362245769382597,139.1776050126204,0.040037185759157747,40.46768485043421,0.07710436167749199
145,18.537597751549235,0.053640730731241454,139.279516492151,0.04003981892411057,40.505830394713755,0.07712237114036405
146,18.547131432528204,0.05365900376865694,139.3816067429716,0.040042452089063395,40.543796948910014,0.07714038060323612
147,18.556696956955307,0.05367727680607243,139.4838796198152,0.040045085254016226,40.58158410938309,0.07715839006610818
148,18.566295070038585,0.053695549843487914,139.5863389800557,0.04004771841896905,40.61919147535619,0.07717639952898026
149,18.575926518000376,0.0537138228809034,139.68898868353125,0.040050351583921874,40.65661864892566,0.07719440899185233
150,18.58559204804618,0.05373209591831889,139.79183259236495,0.0400529847488747,40.69386523507117,0.07721241845472439
151,18.595292408333382,0.05375036895573437,139.89487457078653,0.04005561791382752,40.73093084166585,0.07723042791759646
152,18.605028347939832,0.05376864199314986,139.99811848495273,0.040058251078780346,40.76781507948624,0.07724843738046852
153,18.614800616832373,0.053786915030565347,140.10156820276808,0.04006088424373318,40.80451756222243,0.0772664468433406
154,18.624609965835177,0.05380518806798083,140.2052275937039,0.040063517408686,40.84103790648795,0.07728445630621265
155,18.634457146597995,0.05382346110539632,140.30910052861805,0.040066150573638826,40.87737573182987,0.07730246576908473
156,18.644342911564287,0.053841734142811806,140.4131908795746,0.04006878373859165,40.913530660738495,0.07732047523195679
157,18.654268013939237,0.05386000718022729,140.51750251966155,0.040071416903544474,40.94950231865762,0.07733848469482886
158,18.664233207657634,0.05387828021764278,140.6220393228091,0.0400740500684973,40.98529033399396,0.07735649415770092
159,18.67423924735169,0.053896553255058266,140.7268051636075,0.04007668323345012,41.0208943381274,0.07737450362057299
160,18.684286888318695,0.05391482629247375,140.83180391712457,0.04007931639840295,41.05631396542036,0.07739251308344505
161,18.694376886488545,0.05393309932988924,140.93703945872164,0.04008194956335578,41.09154885322803,0.07741052254631713
162,18.704509998391245,0.053951372367304726,141.04251566387165,0.0400845827283086,41.12659864190759,0.0774285320091892
163,18.714686981124242,0.05396964540472021,141.14823640797408,0.040087215893261426,41.161462974828254,0.07744654147206126
164,18.724908592319625,0.0539879184421357,141.2542055661714,0.04008984905821425,41.19614149838081,0.07746455093493333
165,18.73517559011129,0.054006191479551185,141.36042701316433,0.040092482223167074,41.23063386198718,0.07748256039780539
166,18.745488733101947,0.05402446451696667,141.46690462302672,0.0400951153881199,41.26493971811006,0.07750056986067747
167,18.755848780330048,0.05404273755438216,141.57364226902106,0.04009774855307273,41.299058722262366,0.07751857932354952
168,18.766256491236604,0.054061010591797645,141.6806438234114,0.04010038171802555,41.33299053301691,0.0775365887864216
169,18.776712625631895,0.05407928362921313,141.78791315727932,0.04010301488297838,41.36673481201562,0.07755459824929366
170,18.78721794366211,0.05409755666662862,141.8954541403365,0.0401056480479312,41.40029122397918,0.07757260771216573
171,18.797773205775822,0.054115829704044105,142.00327064073855,0.040108281212884025,41.433659436716226,0.07759061717503779
172,18.808379172690458,0.054134102741459585,142.1113665248982,0.04011091437783685,41.46683912113288,0.07760862663790986
173,18.819036605358633,0.05415237577887507,142.21974565729798,0.040113547542789674,41.49982995124185,0.07762663610078194
174,18.82974626493431,0.05417064881629056,142.32841190030345,0.040116180707742505,41.53263160417182,0.077644645563654
175,18.840508912739022,0.054188921853706044,142.43736911397434,0.04011881387269533,41.56524376017667,0.07766265502652607
176,18.851325310227864,0.05420719489112153,142.54662115587743,0.04012144703764815,41.59766610264457,0.07768066448939813
177,18.862196218955482,0.05422546792853702,142.65617188089865,0.04012408020260098,41.6298983181072,0.0776986739522702
178,18.873122400541927,0.054243740965952504,142.7660251410541,0.0401267133675538,41.661940096248784,0.07771668341514226
179,18.884104616638446,0.05426201400336799,142.87618478530126,0.040129346532506625,41.69379112991518,0.07773469287801434
180,18.895143628893162,0.05428028704078348,142.98665465935045,0.04013197969745945,41.72545111512287,0.0777527023408864
181,18.906240198916706,0.054298560078198964,143.0974386054756,0.04013461286241228,41.75691975106794,0.07777071180375847
182,18.917395088247723,0.05431683311561445,143.20854046232387,0.040137246027365105,41.78819674013492,0.07778872126663053
183,18.928609058318322,0.05433510615302994,143.319964064728,0.04013987919231793,41.81928178790582,0.0778067307295026
184,18.93988287041944,0.054353379190445424,143.431713243515,0.04014251235727075,41.85017460316875,0.07782474019237466
185,18.951217285666146,0.05437165222786091,143.5437918253167,0.04014514552222358,41.88087489792692,0.07784274965524673
186,18.962613064962802,0.0543899252652764,143.65620363237952,0.0401477786871764,41.9113823874072,0.07786075911811881
187,18.97407096896825,0.05440819830269188,143.7689524823744,0.04015041185212923,41.941696790068804,0.07787876858099087
188,18.98559175806081,0.05442647134010737,143.88204218820533,0.040153045017082056,41.971817827612206,0.07789677804386294
189,18.997176192303325,0.054444744377522857,143.99547655782004,0.04015567818203488,42.0017452249873,0.077914787506735
190,19.008825031408012,0.05446301741493834,144.10925939401844,0.040158311346987705,42.031478710402396,0.07793279696960707
191,19.020539034701326,0.05448129045235383,144.22339449426164,0.04016094451194053,42.061018015332294,0.07795080643247913
192,19.032318961088745,0.054499563489769316,144.33788565048118,0.04016357767689335,42.09036287452706,0.0779688158953512
193,19.044165569019437,0.0545178365271848,144.4527366488875,0.04016621084184618,42.11951302602024,0.07798682535822327
194,19.056079616450933,0.05453610956460029,144.56795126977923,0.04016884400679901,42.14846821113729,0.07800483482109534
195,19.068061860813668,0.054554382602015776,144.68353328735031,0.04017147717175183,42.1772281745038,0.0780228442839674
196,19.080113058975495,0.05457265563943126,144.79948646950066,0.040174110336704656,42.20579266405383,0.07804085374683947
197,19.092233967206145,0.05459092867684674,144.91581457764227,0.04017674350165748,42.23416143103798,0.07805886320971153
198,19.104425341141614,0.05460920171426223,145.03252136650946,0.040179376666610304,42.26233423003166,0.0780768726725836
199,19.11668793574846,0.054627474751677715,145.1496105839659,0.04018200983156313,42.29031081894304,0.07809488213545568
200,19.129022505288106,0.0546457477890932,145.26708597081338,0.04018464299651595,42.31809095902119,0.07811289159832774
201,19.14142980328101,0.05466402082650869,145.3849512605998,0.040187276161468784,42.345674414864,0.07813090106119981
202,19.153910582470886,0.054682293863924175,145.50321017942636,0.04018990932642161,42.373060954426094,0.07814891052407187
203,19.16646559478875,0.05470056690133966,145.62186644575723,0.04019254249137443,42.400250349026734,0.07816691998694394
204,19.179095591317015,0.05471883993875515,145.74092377022657,0.040195175656327256,42.42724237335756,0.078184929449816
205,19.191801322253472,0.054737112976170635,145.86038585544657,0.04019780882128008,42.45403680549045,0.07820293891268808
206,19.20458353687526,0.05475538601358612,145.98025639581545,0.040200441986232904,42.48063342688508,0.07822094837556014
207,19.21744298350276,0.05477365905100161,146.1005390773258,0.04020307515118573,42.50703202239664,0.07823895783843221
208,19.230380409463486,0.054791932088417095,146.2212375773725,0.04020570831613856,42.5332323802834,0.07825696730130427
209,19.243396561055885,0.05481020512583258,146.3423555645595,0.040208341481091384,42.559234292214214,0.07827497676417634
210,19.256492183513103,0.05482847816324807,146.46389669851,0.04021097464604421,42.585037553275974,0.07829298622704842
211,19.269668020966765,0.054846751200663554,146.58586462967307,0.04021360781099703,42.61064196198098,0.07831099568992048
212,19.28292481641064,0.05486502423807904,146.70826299913193,0.040216240975949856,42.63604732027436,0.07832900515279255
213,19.296263311664312,0.05488329727549453,146.83109543841255,0.04021887414090268,42.661253433541205,0.07834701461566461
214,19.309684247336804,0.054901570312910014,146.95436556929133,0.040221507305855504,42.68626011061393,0.07836502407853668
215,19.323188362790184,0.0549198433503255,147.0780770036042,0.040224140470808335,42.71106716377926,0.07838303354140874
216,19.336776396103105,0.05493811638774099,147.2022333430534,0.04022677363576116,42.73567440878549,0.07840104300428082
217,19.35044908403434,0.054956389425156474,147.326838179018,0.040229406800713984,42.76008166484927,0.07841905246715287
218,19.364207161986293,0.05497466246257196,147.4518950923614,0.04023203996566681,42.78428875466281,0.07843706193002495
219,19.378051363968435,0.05499293549998745,147.57740765323916,0.04023467313061963,42.80829550440055,0.07845507139289701
220,19.39198242256079,0.055011208537402934,147.70337942090956,0.040237306295572456,42.83210174372617,0.07847308085576908
221,19.406001068877334,0.05502948157481842,147.82981394354155,0.04023993946052529,42.8557073057991,0.07849109031864114
222,19.42010803252939,0.05504775461223391,147.956714758023,0.04024257262547811,42.879112027281494,0.07850909978151321
223,19.434304041589016,0.05506602764964939,148.08408538977142,0.040245205790430935,42.90231574834455,0.07852710924438529
224,19.44858982255234,0.05508430068706488,148.2119293525425,0.04024783895538376,42.92531831267526,0.07854511870725735
225,19.462966100302914,0.05510257372448036,148.3402501482395,0.04025047212033658,42.948119567482834,0.07856312817012942
226,19.477433598075027,0.055120846761895846,148.46905126672297,0.04025310528528941,42.97071936350505,0.07858113763300148
227,19.491993037417018,0.05513911979931133,148.5983361856208,0.04025573845024223,42.993117555014635,0.07859914709587355
228,19.506645138154557,0.05515739283672682,148.72810837013822,0.04025837161519506,43.015313999825494,0.07861715655874561
229,19.521390618353937,0.055175665874142306,148.85837127286695,0.04026100478014789,43.037308559298936,0.07863516602161769
230,19.536230194285334,0.05519393891155779,148.98912833359748,0.04026363794510071,43.05910109834973,0.07865317548448975
231,19.551164580386082,0.05521221194897328,149.12038297912832,0.040266271110053535,43.08069148545222,0.07867118494736182
232,19.56619448922391,0.055230484986388766,149.25213862307734,0.04026890427500636,43.102079592646206,0.07868919441023388
233,19.581320631460237,0.05524875802380425,149.38439866569254,0.04027153743995918,43.12326529554288,0.07870720387310595
234,19.59654371581331,0.05526703106121974,149.51716649366364,0.04027417060491201,43.14424847333061,0.07872521333597801
235,19.611864449021603,0.055285304098635225,149.65044547993386,0.04027680376986484,43.16502900878073,0.07874322279885008
236,19.62728353580695,0.05530357713605071,149.78423898351033,0.04027943693481766,43.18560678825311,0.07876123226172216
237,19.642801678837824,0.0553218501734662,149.91855034927826,0.04028207009977049,43.20598170170178,0.07877924172459422
238,19.658419578692595,0.055340123210881685,150.05338290781197,0.04028470326472331,43.22615364268047,0.07879725118746629
239,19.67413793382277,0.05535839624829717,150.18873997518804,0.040287336429676135,43.24612250834791,0.07881526065033835
240,19.689957440516274,0.05537666928571266,150.32462485279706,0.04028996959462896,43.26588819947332,0.07883327011321042
241,19.70587879286069,0.055394942323128145,150.46104082715877,0.04029260275958178,43.28545062044151,0.07885127957608248
242,19.721902682706585,0.05541321536054363,150.59799116973466,0.040295235924534614,43.3048096792582,0.07886928903895456
243,19.73802979963073,0.05543148839795912,150.7354791367407,0.04029786908948744,43.32396528755494,0.07888729850182662
244,19.754260830899486,0.055449761435374605,150.87350796896368,0.04030050225444026,43.34291736059433,0.07890530796469869
245,19.770596461432064,0.05546803447279009,151.01208089157424,0.04030313541939309,43.3616658172747,0.07892331742757075
246,19.787037373763884,0.05548630751020558,151.15120111394225,0.04030576858434591,43.38021058013517,0.07894132689044282
247,19.803584248009937,0.055504580547621064,151.2908718294518,0.040308401749298735,43.39855157536027,0.0789593363533149
248,19.82023776182814,0.055522853585036544,151.43109621531684,0.04031103491425156,43.41668873278458,0.07897734581618696
249,19.836998590382738,0.05554112662245203,151.57187743239777,0.04031366807920439,43.43462198589744,0.07899535527905903
250,19.853867406307746,0.05555939965986752,151.71321862501577,0.040316301244157214,43.45235127184728,0.07901336474193109
251,19.87084487967036,0.055577672697283004,151.85512292077235,0.04031893440911004,43.469876531446175,0.07903137420480316
252,19.88793167793446,0.05559594573469849,151.99759343036442,0.04032156757406286,43.487197709173984,0.07904938366767522
253,19.905128465924086,0.05561421877211398,152.14063324740246,0.040324200739015686,43.504314753182726,0.0790673931305473
254,19.922435905786976,0.055632491809529463,152.28424544822863,0.04032683390396851,43.52122761530062,0.07908540259341935
255,19.939854656958147,0.05565076484694495,152.4284330917351,0.04032946706892134,43.5379362510361,0.07910341205629143
256,19.95738537612347,0.05566903788436044,152.57319921918156,0.040332100233874166,43.55444061958184,0.07912142151916349
257,19.97502871718332,0.05568731092177592,152.71854685401686,0.04033473339882699,43.57074068381854,0.07913943098203556
258,19.9927853312162,0.05570558395919141,152.86447900169682,0.040337366563779814,43.586836410318696,0.07915744044490762
259,20.01065586644254,0.055723856996606896,153.01099864950518,0.04033999972873264,43.60272776935025,0.0791754499077797
260,20.02864096818835,0.05574213003402238,153.1581087663742,0.04034263289368546,43.61841473488017,0.07919345937065177
261,20.04674127884907,0.05576040307143787,153.30581230270448,0.040345266058638286,43.6338972845779,0.07921146883352383
262,20.064957437853394,0.055778676108853356,153.45411219018905,0.04034789922359112,43.649175399818745,0.0792294782963959
263,20.083290081627126,0.05579694914626884,153.60301134163265,0.04035053238854394,43.66424906568713,0.07924748775926796
264,20.10173984355716,0.05581522218368433,153.75251265077657,0.040353165553496766,43.67911827097978,0.07926549722214003
265,20.120307353955397,0.055833495221099816,153.90261899212047,0.04035579871844959,43.69378300820877,0.07928350668501209
266,20.138993240022828,0.0558517682585153,154.05333322074637,0.040358431883402414,43.70824327360454,0.07930151614788417
267,20.1577981258136,0.05587004129593079,154.2046581721426,0.04036106504835524,43.72249906711872,0.07931952561075623
268,20.176722632199095,0.055888314333346276,154.35659666202866,0.04036369821330806,43.736550392426906,0.0793375350736283
269,20.19576737683224,0.05590658737076176,154.50915148618077,0.04036633137826089,43.75039725693138,0.07935554453650036
270,20.214932974111644,0.05592486040817725,154.6623254202559,0.04036896454321372,43.764039671763584,0.07937355399937243
271,20.23422003514598,0.055943133445592735,154.8161212196207,0.04037159770816654,43.77747765178664,0.07939156346224449
272,20.253629167718334,0.05596140648300822,154.97054161917654,0.040374230873119366,43.79071121559771,0.07940957292511656
273,20.273160976250626,0.05597967952042371,155.12558933318775,0.04037686403807219,43.803740385530176,0.07942758238798864
274,20.29281606176813,0.055997952557839195,155.28126705510925,0.040379497203025014,43.81656518765585,0.0794455918508607
275,20.312595021864023,0.05601622559525468,155.43757745741559,0.04038213036797784,43.82918565178697,0.07946360131373277
276,20.33249845066407,0.05603449863267017,155.59452319143034,0.04038476353293067,43.84160181147817,0.07948161077660483
277,20.352526938791218,0.056052771670085655,155.75210688715444,0.04038739669788349,43.85381370402821,0.0794996202394769
278,20.372681073330487,0.056071044707501135,155.91033115309924,0.04039002986283632,43.86582137048178,0.07951762970234896
279,20.392961437793804,0.05608931774491662,156.06919857611575,0.04039266302778914,43.87762485563104,0.07953563916522104
280,20.413368612084852,0.05610759078233211,156.2287117212271,0.040395296192741965,43.88922420801708,0.0795536486280931
281,20.433903172464152,0.056125863819747594,156.38887313146103,0.04039792935769479,43.90061947993142,0.07957165809096517
282,20.454565691514112,0.05614413685716308,156.54968532768206,0.04040056252264762,43.911810727417084,0.07958966755383723
283,20.47535673810415,0.05616240989457857,156.71115080842577,0.040403195687600445,43.92279801026992,0.0796076770167093
284,20.496276877356046,0.056180682931994054,156.87327204973414,0.04040582885255327,43.93358139203953,0.07962568647958138
285,20.51732667060917,0.05619895596940954,157.03605150498933,0.04040846201750609,43.94416094003021,0.07964369594245344
286,20.53850667538592,0.05621722900682503,157.19949160474982,0.04041109518245892,43.95453672530179,0.07966170540532551
287,20.559817445357265,0.056235502044240514,157.3635947565871,0.04041372834741174,43.964708822670275,0.07967971486819757
288,20.58125953030827,0.056253775081656,157.5283633449225,0.040416361512364565,43.97467731070845,0.07969772433106964
289,20.60283347610384,0.05627204811907149,157.69379973086563,0.040418994677317396,43.9844422717463,0.0797157337939417
290,20.624539824654452,0.056290321156486973,157.85990625205133,0.04042162784227022,43.994003791871386,0.07973374325681377
291,20.64637911388205,0.05630859419390246,158.02668522248138,0.040424261007223045,44.003361960929,0.07975175271968583
292,20.668351877685957,0.05632686723131795,158.19413893236305,0.04042689417217587,44.01251687252234,0.07976976218255791
293,20.690458645909032,0.05634514026873343,158.3622696479501,0.04042952733712869,44.021468624012385,0.07978777164542997
294,20.712699944303736,0.05636341330614892,158.53107961138446,0.04043216050208152,44.030217316517856,0.07980578110830204
295,20.735076294498462,0.056381686343564406,158.70057104053848,0.04043479366703434,44.03876305491486,0.0798237905711741
296,20.75758821396387,0.05639995938097989,158.87074612885849,0.04043742683198717,44.04710594783655,0.07984180003404617
297,20.780236215979357,0.05641823241839538,159.04160704520686,0.040440059996939996,44.055246107672566,0.07985980949691825
298,20.803020809599644,0.056436505455810866,159.2131559337092,0.04044269316189282,44.063183650568455,0.0798778189597903
299,20.825942499621462,0.05645477849322635,159.3853949135982,0.040445326326845644,44.07091869642485,0.07989582842266238
300,20.84900178655036,0.05647305153064184,159.55832607905992,0.04044795949179847,44.07845136889659,0.07991383788553444
301,20.87219916656754,0.05649132456805732,159.73195149908136,0.04045059265675129,44.085781795391746,0.07993184734840651
302,20.895535131497013,0.056509597605472806,159.90627321729818,0.04045322582170412,44.09291010707044,0.07994985681127857
303,20.919010168772616,0.05652787064288829,160.08129325184242,0.04045585898665695,44.09983643884357,0.07996786627415065
304,20.942624761405302,0.05654614368030378,160.25701359519275,0.04045849215160977,44.106560929371426,0.0799858757370227
305,20.96637938795052,0.056564416717719265,160.4334362140255,0.040461125316562596,44.11308372106217,0.08000388519989478
306,20.99027452247572,0.05658268975513475,160.61056304906484,0.04046375848151542,44.11940496007014,0.08002189466276684
307,21.01431063452789,0.05660096279255024,160.78839601493502,0.040466391646468244,44.12552479629413,0.08003990412563891
308,21.038488189101407,0.056619235829965725,160.96693700001325,0.04046902481142107,44.13144338337539,0.08005791358851097
309,21.06280764660581,0.05663750886738121,161.14618786628347,0.04047165797637389,44.13716087869564,0.08007592305138304
310,21.087269462833824,0.0566557819047967,161.32615044919152,0.040474291141326724,44.14267744337485,0.08009393251425512
311,21.11187408892947,0.056674054942212185,161.50682655749878,0.04047692430627955,44.147993242268925,0.08011194197712718
312,21.136621971356334,0.05669232797962767,161.6882179731411,0.04047955747123237,44.1531084439673,0.08012995143999925
313,21.161513551865887,0.05671060101704316,161.87032645108454,0.040482190636185196,44.158023220790284,0.08014796090287131
314,21.186549267466084,0.056728874054458645,162.0531537191839,0.04048482380113802,44.162737748786405,0.08016597036574338
315,21.21172955038995,0.05674714709187413,162.23670147804188,0.040487456966090844,44.16725220772952,0.08018397982861544
316,21.237054828064352,0.05676542012928962,162.42097140086886,0.04049009013104367,44.17156678111584,0.08020198929148752
317,21.262525523078992,0.056783693166705104,162.60596513334474,0.0404927232959965,44.175681656160776,0.08021999875435958
318,21.28814205315543,0.05680196620412059,162.79168429347854,0.040495356460949324,44.17959702379576,0.08023800821723165
319,21.313904831116297,0.05682023924153608,162.97813047147426,0.04049798962590215,44.18331307866469,0.08025601768010371
320,21.339814264854635,0.056838512278951564,163.16530522959272,0.04050062279085497,44.186830019120556,0.08027402714297578
321,21.365870757303405,0.05685678531636705,163.35321010201676,0.040503255955807796,44.19014804722164,0.08029203660584786
322,21.392074706405147,0.05687505835378254,163.54184659471684,0.04050588912076062,44.19326736872776,0.08031004606871991
323,21.41842650508174,0.056893331391198024,163.73121618531877,0.04050852228571345,44.19618819309628,0.08032805553159199
324,21.444926541204357,0.05691160442861351,163.9213203229675,0.040511155450666275,44.198910733478044,0.08034606499446405
325,21.47157519756359,0.056929877466029,164.1121604282013,0.0405137886156191,44.20143520671307,0.08036407445733612
326,21.498372851839612,0.056948150503444483,164.3037378928177,0.04051642178057192,44.20376183332625,0.08038208392020818
327,21.525319876572688,0.05696642354085997,164.49605407974508,0.04051905494552475,44.20589083752275,0.08040009338308025
328,21.55241663913369,0.05698469657827546,164.68911032291396,0.04052168811047757,44.207822447183396,0.08041810284595231
329,21.579663501694792,0.05700296961569094,164.88290792713008,0.040524321275430396,44.20955689385981,0.08043611230882439
330,21.60706082120037,0.05702124265310642,165.07744816794806,0.04052695444038323,44.211094412769526,0.08045412177169645
331,21.634608949338062,0.05703951569052191,165.27273229154426,0.04052958760533605,44.2124352427908,0.08047213123456852
332,21.662308232509947,0.057057788727937396,165.4687615145956,0.040532220770288875,44.21357962645742,0.08049014069744058
333,21.69015901180391,0.05707606176535288,165.66553702415382,0.0405348539352417,44.214527809953296,0.08050815016031265
334,21.718161622965212,0.05709433480276837,165.86305997752427,0.04053748710019452,44.21528004310696,0.08052615962318473
335,21.74631639636817,0.057112607840183856,166.06133150214427,0.04054012026514735,44.21583657938582,0.08054416908605679
336,21.774623656988016,0.05713088087759934,166.26035269546318,0.04054275343010017,44.21619767589036,0.08056217854892886
337,21.80308372437299,0.05714915391501483,166.46012462482383,0.040545386595053,44.21636359334818,0.08058018801180092
338,21.83169691261652,0.057167426952430316,166.66064832734241,0.04054801976000583,44.216334596107814,0.08059819747467299
339,21.860463530329625,0.0571856999898458,166.8619248097946,0.04055065292495865,44.2161109521325,0.08061620693754505
340,21.889383880613515,0.05720397302726129,167.06395504849758,0.040553286089911475,44.215692932993775,0.08063421640041712
341,21.918458261032253,0.057222246064676775,167.26673998919594,0.0405559192548643,44.21508081386482,0.08065222586328918
342,21.947686963585795,0.05724051910209226,167.47028054694786,0.04055855241981712,44.21427487351384,0.08067023532616126
343,21.977070274683033,0.05725879213950775,167.67457760601266,0.04056118558476995,44.21327539429709,0.08068824478903332
344,22.00660847511509,0.057277065176923235,167.8796320197402,0.04056381874972278,44.21208266215194,0.08070625425190539
345,22.036301840028806,0.05729533821433872,168.08544461045648,0.0405664519146756,44.21069696658962,0.08072426371477745
346,22.066150638900396,0.05731361125175421,168.2920161693605,0.04056908507962843,44.20911860068796,0.08074227317764952
347,22.096155135509285,0.057331884289169695,168.4993474564122,0.04057171824458125,44.20734786108389,0.0807602826405216
348,22.126315587912174,0.05735015732658518,168.70743920022633,0.040574351409534075,44.20538504796578,0.08077829210339366
349,22.15663224841725,0.05736843036400067,168.91629209796656,0.0405769845744869,44.20323046506568,0.08079630156626573
350,22.187105363558555,0.057386703401416155,169.12590681524148,0.04057961773943973,44.200884419651416,0.08081431102913779
351,22.217735174070693,0.05740497643883164,169.33628398599865,0.040582250904392554,44.198347222518464,0.08083232049200986
352,22.248521914863563,0.05742324947624713,169.54742421242565,0.04058488406934538,44.1956191879817,0.08085032995488192
353,22.279465814997383,0.05744152251366261,169.75932806484653,0.0405875172342982,44.19270063386702,0.080868339417754
354,22.310567097657934,0.057459795551078094,169.9719960816221,0.040590150399251027,44.18959188150282,0.08088634888062605
355,22.341825980131876,0.05747806858849358,170.1854287690514,0.04059278356420385,44.18629325571121,0.08090435834349813
356,22.373242673782368,0.05749634162590907,170.39962660127367,0.040595416729156675,44.18280508479928,0.08092236780637019
357,22.404817384024923,0.057514614663324554,170.6145900201722,0.040598049894109506,44.17912770054993,0.08094037726924226
358,22.43655031030339,0.05753288770074004,170.83031943527715,0.04060068305906233,44.17526143821286,0.08095838673211433
359,22.46844164606612,0.05755116073815553,171.04681522367434,0.040603316224015154,44.1712066364951,0.0809763961949864
360,22.50049157874246,0.05756943377557101,171.2640777299101,0.04060594938896798,44.16696363755166,0.08099440565785847
361,22.532700289719298,0.0575877068129865,171.48210726590014,0.0406085825539208,44.16253278697579,0.08101241512073053
362,22.565067954317968,0.05760597985040199,171.70090411083888,0.040611215718873626,44.15791443378924,0.0810304245836026
363,22.59759474177125,0.05762425288781747,171.92046851111004,0.04061384888382645,44.153108930432296,0.08104843404647466
364,22.630280815200663,0.05764252592523296,172.1408006801997,0.04061648204877928,44.1481166327537,0.08106644350934673
365,22.663126331593872,0.057660798962648446,172.36190079860486,0.040619115213732106,44.14293790000032,0.08108445297221879
366,22.69613144178245,0.05767907200006393,172.58376901375433,0.04062174837868493,44.13757309480681,0.08110246243509087
367,22.72929629041976,0.05769734503747942,172.80640543992004,0.040624381543637754,44.13202258318498,0.08112047189796293
368,22.762621015959063,0.057715618074894906,173.02981015813452,0.04062701470859058,44.12628673451309,0.081138481360835
369,22.79610575063185,0.05773389111231039,173.25398321610948,0.0406296478735434,44.12036592152492,0.08115649082370706
370,22.829750620426427,0.05775216414972588,173.47892462815435,0.040632281038496226,44.11426052029878,0.08117450028657913
371,22.8635557450667,0.057770437187141366,173.70463437509807,0.04063491420344906,44.10797091024624,0.0811925097494512
372,22.897521237991153,0.05778871022455685,173.93111240420805,0.04063754736840188,44.10149747410081,0.08121051921232326
373,22.93164720633213,0.05780698326197234,174.1583586291169,0.040640180533354706,44.09484059790638,0.08122852867519534
374,22.9659337508952,0.057825256299387826,174.38637292974434,0.04064281369830753,44.088000671005595,0.0812465381380674
375,23.00038096613897,0.05784352933680331,174.61515515222325,0.040645446863260354,44.08097808602791,0.08126454760093947
376,23.0349889401549,0.0578618023742188,174.8447051088267,0.04064808002821318,44.07377323887771,0.08128255706381153
377,23.06975775464751,0.057880075411634285,175.07502257789602,0.040650713193166,44.06638652872209,0.0813005665266836
378,23.104687484914702,0.05789834844904977,175.30610730377057,0.04065334635811883,44.058818357978566,0.08131857598955566
379,23.13977819982842,0.05791662148646526,175.53795899671647,0.04065597952307166,44.05106913230253,0.08133658545242774
380,23.175029961815458,0.057934894523880745,175.7705773328617,0.04065861268802448,44.04313926057475,0.0813545949152998
381,23.21044282683855,0.05795316756129623,176.00396195412736,0.040661245852977305,44.035029154888434,0.08137260437817187
382,23.246016844377724,0.05797144059871172,176.2381124681625,0.04066387901793013,44.02673923053642,0.08139061384104393
383,23.28175205741171,0.0579897136361272,176.47302844828062,0.040666512182882954,44.01826990599794,0.081408623303916
384,23.317648502399997,0.058007986673542684,176.70870943339594,0.04066914534783578,44.00962160292545,0.08142663276678808
385,23.353706209264615,0.05802625971095817,176.9451549279635,0.04067177851278861,44.00079474613115,0.08144464222966014
386,23.38992520137252,0.05804453274837366,177.1823644019164,0.04067441167774143,43.99178976357344,0.08146265169253221
387,23.42630549551812,0.058062805785789144,177.42033729060876,0.04067704484269426,43.982607086343165,0.08148066115540427
388,23.462847101906018,0.05808107882320463,177.6590729947588,0.04067967800764708,43.973247148649676,0.08149867061827634
389,23.499550024133967,0.05809935186062012,177.89857088039145,0.040682311172599905,43.963710387806856,0.0815166800811484
390,23.536414259176237,0.058117624898035604,178.13883027878362,0.04068494433755273,43.95399724421882,0.08153468954402047
391,23.573439797367044,0.05813589793545109,178.37985048641156,0.04068757750250556,43.94410816136562,0.08155269900689253
392,23.610626622384306,0.05815417097286658,178.62163076489617,0.040690210667458385,43.93404358578864,0.08157070846976461
393,23.647974711233655,0.058172444010282064,178.86417034095567,0.04069284383241121,43.92380396707598,0.08158871793263667
394,23.6854840342327,0.05819071704769755,179.10746840635395,0.04069547699736403,43.91338975784756,0.08160672739550874
395,23.72315455499552,0.05820899008511304,179.35152411785276,0.04069811016231686,43.90280141374012,0.08162473685838081
396,23.76098623041741,0.05822726312252852,179.59633659716522,0.04070074332726968,43.8920393933921,0.08164274632125287
397,23.79897901065996,0.05824553615994401,179.84190493091006,0.040703376492222505,43.88110415842828,0.08166075578412495
398,23.8371328391362,0.0582638091973595,180.08822817056847,0.040706009657175336,43.869996173444335,0.081678765246997
399,23.875447652496266,0.05828208223477498,180.33530533243868,0.04070864282212816,43.85871590599119,0.08169677470986908
400,23.913923380613113,0.05830035527219047,180.58313539759854,0.040711275987080985,43.84726382655926,0.08171478417274114
401,23.952559946568574,0.058318628309605956,180.83171731186297,0.04071390915203381,43.83564040856245,0.08173279363561321
402,23.99135726663967,0.05833690134702144,181.081049985746,0.04071654231698663,43.82384612832216,0.08175080309848527
403,24.030315250285163,0.05835517438443693,181.3311322944237,0.04071917548193946,43.81188146505089,0.08176881256135735
404,24.069433800132405,0.058373447421852416,181.58196307769796,0.04072180864689228,43.79974690083603,0.0817868220242294
405,24.108712811964416,0.0583917204592679,181.8335411399632,0.04072444181184511,43.787442920623036,0.08180483148710148
406,24.148152174707263,0.05840999349668338,182.08586525017034,0.040727074976797936,43.774970012199006,0.08182284094997354
407,24.18775177041766,0.05842826653409887,182.33893414179985,0.04072970814175076,43.76232866617555,0.08184085041284561
408,24.227511474270884,0.058446539571514355,182.59274651282612,0.040732341306703584,43.74951937597196,0.08185885987571768
409,24.26743115454891,0.05846481260892984,182.84730102569338,0.04073497447165641,43.73654263779791,0.08187686933858974
410,24.307510672628858,0.05848308564634533,183.10259630728518,0.04073760763660923,43.72339895063619,0.08189487880146182
411,24.347749882971684,0.058501358683760815,183.35863094889947,0.04074024080156206,43.710088816225195,0.08191288826433388
412,24.388148633111175,0.0585196317211763,183.61540350622403,0.04074287396651489,43.69661273904127,0.08193089772720595
413,24.428706763643074,0.05853790475859179,183.8729124993111,0.04074550713146771,43.68297122628102,0.08194890719007801
414,24.46942410821478,0.058556177796007275,184.13115641255888,0.040748140296420536,43.66916478784323,0.08196691665295008
415,24.510300493515004,0.05857445083342276,184.39013369468887,0.04075077346137336,43.65519393631091,0.08198492611582214
416,24.551335739263855,0.05859272387083825,184.6498427587273,0.040753406626326184,43.641059186932935,0.08200293557869422
417,24.592529658203205,0.058610996908253735,184.91028198198728,0.04075603979127901,43.62676105760576,0.08202094504156628
418,24.633882056087273,0.05862926994566922,185.1714497060536,0.04075867295623184,43.612300068854836,0.08203895450443835
419,24.67539273167353,0.05864754298308471,185.4333442367651,0.040761306121184664,43.59767674381591,0.08205696396731041
420,24.717061476713873,0.058665816020500194,185.69596384420504,0.04076393928613749,43.5828916082162,0.08207497343018248
421,24.75888807594607,0.05868408905791568,185.9593067626868,0.04076657245109031,43.567945190355424,0.08209298289305456
422,24.800872307085505,0.05870236209533117,186.22337119074382,0.040769205616043136,43.552838021086686,0.08211099235592662
423,24.84301394081711,0.058720635132746654,186.48815529112045,0.04077183878099596,43.5375706337971,0.08212900181879869
424,24.885312740787768,0.05873890817016214,186.75365719076427,0.040774471945948784,43.522143564388536,0.08214701128167075
425,24.927768463598852,0.05875718120757763,187.01987498082056,0.040777105110901615,43.50655735125786,0.08216502074454282
426,24.97038085879903,0.058775454244993114,187.28680671662465,0.04077973827585444,43.4908125352774,0.08218303020741488
427,25.01314966887747,0.0587937272824086,187.55445041770264,0.040782371440807264,43.47490965977494,0.08220103967028695
428,25.05607462925725,0.05881200031982409,187.82280406776732,0.04078500460576009,43.45884927051381,0.08221904913315901
429,25.09915546828904,0.058830273357239574,188.09186561471566,0.04078763777071291,43.44263191567269,0.08223705859603109
430,25.142391907245162,0.05884854639465506,188.36163297063368,0.040790270935665736,43.42625814582537,0.08225506805890315
431,25.185783660313845,0.05886681943207055,188.63210401179623,0.04079290410061856,43.40972851392027,0.08227307752177522
432,25.229330434593727,0.05888509246948603,188.90327657867178,0.04079553726557139,43.393043575259895,0.0822910869846473
433,25.273031930088884,0.05890336550690152,189.1751484759253,0.040798170430524215,43.376203887480166,0.08230909644751935
434,25.31688783970385,0.05892163854431701,189.44771747242888,0.04080080359547704,43.35921001052945,0.08232710591039143
435,25.36089784923912,0.05893991158173249,189.72098130126673,0.04080343676042986,43.34206250664775,0.08234511537326349
436,25.40506163738686,0.05895818461914798,189.994937659746,0.04080606992538269,43.324761940345354,0.08236312483613556
437,25.449378875726975,0.05897645765656346,190.26958420940727,0.04080870309033551,43.307308878381825,0.08238113429900762
438,25.493849228723356,0.058994730693978946,190.54491857603713,0.040811336255288336,43.289703889744374,0.08239914376187969
439,25.53847235372058,0.05901300373139443,190.82093834968282,0.04081396942024117,43.271947545626475,0.08241715322475175
440,25.583247900940755,0.05903127676880992,191.09764108466473,0.04081660258519399,43.254040419406095,0.08243516268762383
441,25.62817551348074,0.059049549806225406,191.3750242995971,0.040819235750146815,43.23598308662398,0.08245317215049588
442,25.67325482730967,0.05906782284364089,191.65308547740392,0.04082186891509964,43.21777612496164,0.08247118161336796
443,25.718485471266703,0.05908609588105638,191.93182206533874,0.04082450208005246,43.19942011421931,0.08248919107624003
444,25.763867067059124,0.059104368918471865,192.21123147500614,0.04082713524500529,43.180915636293776,0.08250720053911209
445,25.80939922926076,0.05912264195588735,192.49131108238421,0.04082976840995811,43.162263275155965,0.08252521000198415
446,25.85508156531064,0.05914091499330284,192.77205822784924,0.04083240157491094,43.14346361682857,0.08254321946485622
447,25.900913675511926,0.059159188030718325,193.05347021619824,0.04083503473986377,43.12451724936339,0.0825612289277283
448,25.9468951530313,0.05917746106813381,193.33554431668028,0.04083766790481659,43.10542476281869,0.08257923839060036
449,25.99302558389846,0.0591957341055493,193.61827776302252,0.040840301069769415,43.086186749236234,0.08259724785347243
450,26.03930454700604,0.059214007142964785,193.90166775345816,0.04084293423472224,43.06680380261845,0.08261525731634449
451,26.085731614109754,0.05923228018038027,194.18571145076166,0.04084556739967506,43.04727651890521,0.08263326677921656
452,26.132306349828916,0.05925055321779576,194.47040598227875,0.04084820056462789,43.02760549595074,0.08265127624208862
453,26.17902831164718,0.059268826255211245,194.75574843996216,0.04085083372958072,43.00779133350011,0.0826692857049607
454,26.22589704991366,0.05928709929262673,195.04173588040402,0.04085346689453354,42.98783463316596,0.08268729516783276
455,26.272912107844306,0.05930537233004222,195.32836532487755,0.04085610005948637,42.96773599840473,0.08270530463070483
456,26.320073021523505,0.059323645367457704,195.61563375937254,0.04085873322443919,42.947496034493085,0.08272331409357689
457,26.36737931990621,0.059341918404873184,195.90353813463605,0.040861366389392015,42.92711534850403,0.08274132355644896
458,26.414830524820204,0.05936019144228867,196.19207536621388,0.04086399955434484,42.906594549282985,0.08275933301932104
459,26.4624261509686,0.05937846447970416,196.4812423344941,0.04086663271929767,42.88593424742371,0.0827773424821931
460,26.51016570593283,0.059396737517119644,196.77103588474847,0.040869265884250494,42.86513505524414,0.08279535194506517
461,26.558048690175834,0.05941501055453513,197.06145282718262,0.04087189904920332,42.84419758676209,0.08281336140793723
462,26.606074597045495,0.05943328359195062,197.3524899369802,0.04087453221415614,42.82312245767084,0.0828313708708093
463,26.65424291277859,0.059451556629366104,197.6441439543525,0.040877165379108966,42.801910285314676,0.08284938033368136
464,26.70255311650483,0.05946982966678159,197.9364115845883,0.04087979854406179,42.78056168866415,0.08286738979655343
465,26.75100468025127,0.05948810270419708,198.22928949810574,0.040882431709014615,42.75907728829151,0.0828853992594255
466,26.799597068947115,0.05950637574161256,198.5227743305055,0.040885064873967446,42.73745770634564,0.08290340872229757
467,26.84832974042867,0.05952464877902805,198.81686268262308,0.04088769803892027,42.71570356652733,0.08292141818516963
468,26.89720214544475,0.059542921816443536,199.11155112058833,0.040890331203873094,42.693815494064005,0.0829394276480417
469,26.94621372766232,0.05956119485385902,199.40683617588033,0.04089296436882592,42.67179411568476,0.08295743711091377
470,26.99536392367247,0.05957946789127451,199.70271434538745,0.04089559753377874,42.64964005959497,0.08297544657378583
471,27.04465216299657,0.059597740928689996,199.9991820914647,0.040898230698731566,42.627353955450886,0.0829934560366579
472,27.094077868093034,0.05961601396610548,200.29623584199953,0.04090086386368439,42.6049364343343,0.08301146549952997
473,27.143640454364075,0.05963428700352097,200.5938719904731,0.04090349702863722,42.58238812872681,0.08302947496240204
474,27.193339330162946,0.059652560040936456,200.8920868960223,0.040906130193590046,42.55970967248433,0.0830474844252741
475,27.243173896801398,0.05967083307835194,201.19087688351019,0.04090876335854287,42.53690170081111,0.08306549388814617
476,27.293143548557524,0.05968910611576743,201.49023824359057,0.040911396523495694,42.513964850234075,0.08308350335101823
477,27.343247672683862,0.059707379153182916,201.79016723277732,0.04091402968844852,42.49089975857669,0.0831015128138903
478,27.393485649415837,0.0597256521905984,202.09066007351487,0.04091666285340134,42.46770706493306,0.08311952227676236
479,27.44385685198047,0.05974392522801389,202.39171295425044,0.04091929601835417,42.444387409641635,0.08313753173963444
480,27.49436064660547,0.059762198265429375,202.69332202950432,0.040921929183307,42.420941434259106,0.08315554120250651
481,27.54499639252846,0.05978047130284486,202.9954834199486,0.04092456234825982,42.39736978153401,0.08317355066537857
482,27.59576344200681,0.05979874434026035,203.29819321248073,0.040927195513212646,42.37367309538029,0.08319156012825063
483,27.646661140327513,0.059817017377675835,203.60144746030082,0.04092982867816547,42.34985202085082,0.0832095695911227
484,27.697688825817465,0.05983529041509132,203.9052421829912,0.040932461843118294,42.325907204110884,0.08322757905399478
485,27.74884582985407,0.05985356345250681,204.20957336659612,0.04093509500807112,42.3018392924114,0.08324558851686684
486,27.800131476876132,0.059871836489922295,204.51443696370433,0.04093772817302395,42.277648934062206,0.08326359797973891
487,27.851545084395088,0.05989010952733778,204.81982889352923,0.04094036133797677,42.25333677840526,0.08328160744261097
488,27.90308596300647,0.05990838256475327,205.1257450419976,0.0409429945029296,42.22890347578767,0.08329961690548304
489,27.95475341640181,0.059926655602168755,205.43218126183254,0.04094562766788242,42.204349677534736,0.0833176263683551
490,28.00654674138061,0.059944928639584234,205.7391333726416,0.040948260832835245,42.17967603592287,0.08333563583122718
491,28.05846522786308,0.05996320167699972,206.04659716100608,0.04095089399778807,42.15488320415247,0.08335364529409924
492,28.110508158902597,0.05998147471441521,206.35456838056808,0.040953527162740894,42.129971836320664,0.08337165475697131
493,28.16267481069892,0.059999747751830694,206.66304275212747,0.040956160327693725,42.10494258739407,0.08338966421984337
494,28.214964452611518,0.06001802078924618,206.9720159637283,0.04095879349264655,42.079796113181374,0.08340767368271544
495,28.267376347173286,0.06003629382666167,207.2814836707589,0.04096142665759937,42.05453307030594,0.08342568314558751
496,28.319909750104422,0.060054566864077154,207.591441496044,0.0409640598225522,42.029154116178404,0.08344369260845957
497,28.372563910326896,0.06007283990149264,207.90188502994295,0.04096669298750502,42.003659908968835,0.08346170207133165
498,28.425338069978928,0.06009111293890813,208.21280983044772,0.040969326152457845,41.97805110757946,0.08347971153420371
499,28.478231464429946,0.060109385976323614,208.52421142328325,0.04097195931741067,41.952328371616694,0.08349772099707578
500,28.531243322295783,0.0601276590137391,208.836085302009,0.0409745924823635,41.92649236136357,0.08351573045994784
501,28.584372865454238,0.06014593205115459,209.14842692811843,0.040977225647316325,41.900543737751775,0.08353373992281991
502,28.63761930906088,0.06016420508857007,209.4612317311479,0.04097985881226915,41.87448316233394,0.08355174938569197
503,28.690981861565213,0.06018247812598556,209.77449510877858,0.04098249197722197,41.84831129725556,0.08356975884856405
504,28.744459724727136,0.060200751163401046,210.08821242694418,0.0409851251421748,41.82202880522721,0.0835877683114361
505,28.7980520936336,0.06021902420081653,210.4023790199387,0.04098775830712762,41.79563634949624,0.08360577777430818
506,28.85175815671583,0.06023729723823202,210.7169901905261,0.040990391472080445,41.76913459381896,0.08362378723718025
507,28.9055770957666,0.060255570275647506,211.03204121005172,0.040993024637033276,41.74252420243234,0.08364179670005231
508,28.9595080859579,0.06027384331306299,211.34752731855124,0.0409956578019861,41.71580584002588,0.08365980616292439
509,29.013550295858966,0.06029211635047847,211.66344372486907,0.040998290966938924,41.6889801717134,0.08367781562579645
510,29.0677028874545,0.06031038938789396,211.97978560676975,0.04100092413189175,41.66204786300471,0.08369582508866852
511,29.12196501616334,0.060328662425309446,212.2965481110551,0.04100355729684457,41.63500957977737,0.08371383455154058
512,29.176335830857262,0.06034693546272493,212.61372635368244,0.0410061904617974,41.607865988248236,0.08373184401441265
513,29.23081447388026,0.06036520850014042,212.9313154198803,0.04100882362675022,41.58061775494519,0.08374985347728471
514,29.285400081068005,0.060383481537555905,213.24931036427407,0.04101145679170305,41.55326554667855,0.08376786294015678
515,29.34009178176764,0.06040175457497139,213.56770621100128,0.041014089956655876,41.52581003051277,0.08378587240302884
516,29.394888698857933,0.06042002761238688,213.88649795383992,0.0410167231216087,41.49825187373776,0.08380388186590092
517,29.449789948769627,0.060438300649802365,214.20568055632936,0.041019356286561524,41.470591743840494,0.08382189132877299
518,29.504794641506205,0.06045657368721785,214.5252489518968,0.04102198945151435,41.44283030847636,0.08383990079164505
519,29.559901880664896,0.06047484672463334,214.84519804398383,0.04102462261646717,41.41496823544059,0.08385791025451711
520,29.615110763457878,0.060493119762048825,215.16552270617538,0.041027255781420004,41.387006192639575,0.08387591971738918
521,29.670420380734086,0.06051139279946431,215.4862177823261,0.04102988894637283,41.35894484806234,0.08389392918026126
522,29.725829817000964,0.0605296658368798,215.8072780866956,0.04103252211132565,41.33078486975178,0.08391193864313332
523,29.78133815044677,0.060547938874295285,216.12869840407745,0.041035155276278476,41.302526925775915,0.08392994810600539
524,29.836944452963024,0.06056621191171077,216.4504734899331,0.0410377884412313,41.27417168419932,0.08394795756887745
525,29.89264779016736,0.06058448494912626,216.77259807052656,0.041040421606184124,41.24571981305421,0.08396596703174952
526,29.948447221426598,0.060602757986541744,217.0950668430603,0.04104305477113695,41.21717198031192,0.08398397649462158
527,30.00434179988017,0.06062103102395723,217.41787447581302,0.04104568793608978,41.18852885385384,0.08400198595749366
528,30.06033057246385,0.06063930406137272,217.74101560827503,0.041048321101042604,41.15979110144295,0.08401999542036571
529,30.116412579933602,0.060657577098788204,218.0644848512926,0.04105095426599543,41.13095939069472,0.08403800488323779
530,30.172586856890085,0.06067585013620369,218.38827678720588,0.04105358743094825,41.10203438904864,0.08405601434610985
531,30.228852431803084,0.06069412317361918,218.7123859699917,0.041056220595901076,41.07301676373908,0.08407402380898192
532,30.285208327036433,0.060712396211034664,219.03680692540712,0.0410588537608539,41.04390718176676,0.084092033271854
533,30.341653558873183,0.06073066924845015,219.36153415113506,0.041061486925806724,41.01470630986978,0.08411004273472605
534,30.39818713754107,0.06074894228586564,219.68656211692763,0.041064120090759555,40.985414814494774,0.08412805219759813
535,30.454808067238247,0.060767215323281124,220.01188526475502,0.04106675325571238,40.95603336176825,0.08414606166047019
536,30.511515346159342,0.06078548836069661,220.33749800895575,0.0410693864206652,40.926562617467596,0.08416407112334226
537,30.568307966521825,0.0608037613981121,220.66339473638357,0.04107201958561803,40.89700324699242,0.08418208058621432
538,30.625184914592502,0.06082203443552758,220.98956980655944,0.04107465275057085,40.86735591533562,0.08420009004908639
539,30.68214517071461,0.06084030747294307,221.31601755182342,0.041077285915523676,40.8376212870547,0.08421809951195845
540,30.73918770933488,0.060858580510358556,221.64273227748822,0.0410799190804765,40.807800026242866,0.08423610897483053
541,30.796311499031088,0.06087685354777404,221.96970826199433,0.04108255224542933,40.77789279650039,0.08425411843770259
542,30.853515502539736,0.06089512658518952,222.29693975706277,0.041085185410382155,40.74790026090565,0.08427212790057466
543,30.91079867678435,0.06091339962260501,222.6244209878566,0.04108781857533498,40.71782308198661,0.08429013736344673
544,30.968159972903397,0.060931672660020496,222.95214615313603,0.0410904517402878,40.687661921691955,0.08430814682631879
545,31.025598336279305,0.06094994569743598,223.2801094254185,0.04109308490524063,40.657417441362355,0.08432615628919087
546,31.0831127065672,0.06096821873485147,223.60830495113913,0.04109571807019345,40.62709030170188,0.08434416575206292
547,31.140702017724067,0.060986491772266956,223.93672685081327,0.04109835123514628,40.59668116274923,0.084362175214935
548,31.198365198038296,0.06100476480968244,224.26536921919606,0.04110098440009911,40.56619068384921,0.08438018467780706
549,31.256101170159354,0.06102303784709793,224.59422612545143,0.04110361756505193,40.535619523623964,0.08439819414067913
550,31.31390885112788,0.061041310884513415,224.92329161331392,0.041106250730004755,40.504968339944575,0.08441620360355119
551,31.371787152405922,0.0610595839219289,225.25255970125582,0.04110888389495758,40.474237789902304,0.08443421306642326
552,31.429734979907586,0.06107785695934439,225.5820243826547,0.0411115170599104,40.44342852978026,0.08445222252929532
553,31.48775123402975,0.061096129996759875,225.91167962596217,0.04111415022486323,40.41254121502476,0.0844702319921674
554,31.54583480968339,0.06111440303417536,226.24151937487488,0.04111678338981606,40.381576500217,0.08448824145503947
555,31.60398459632485,0.06113267607159085,226.5715375484993,0.04111941655476888,40.35053503904461,0.08450625091791153
556,31.66219947798755,0.061150949109006335,226.90172804153335,0.04112204971972171,40.319417484273174,0.08452426038078359
557,31.720478333313928,0.06116922214642182,227.23208472443304,0.04112468288467453,40.28822448771805,0.08454226984365566
558,31.778820035587657,0.06118749518383731,227.56260144358822,0.041127316049627355,40.25695670021601,0.08456027930652774
559,31.837223452766146,0.061205768221252795,227.89327202149815,0.04112994921458018,40.22561477159711,0.0845782887693998
560,31.895687447513254,0.06122404125866828,228.22409025694782,0.041132582379533,40.194199350656234,0.08459629823227187
561,31.954210877232356,0.06124231429608377,228.55504992518632,0.041135215544485834,40.162711085125345,0.08461430769514393
562,32.01279259409961,0.06126058733349925,228.88614477810222,0.04113784870943866,40.13115062164503,0.084632317158016
563,32.07143144509749,0.061278860370914734,229.21736854440817,0.04114048187439148,40.09951860573672,0.08465032662088806
564,32.13012627204863,0.06129713340833022,229.54871492981852,0.041143115039344307,40.06781568177458,0.08466833608376013
565,32.18887591164987,0.06131540644574571,229.88017761723177,0.04114574820429713,40.03604249295769,0.0846863455466322
566,32.24767919550665,0.061333679483161194,230.2117502669137,0.041148381369249955,40.00419968128208,0.08470435500950427
567,32.30653495016755,0.06135195252057668,230.54342651668128,0.04115101453420278,39.97228788751307,0.08472236447237633
568,32.36544199715911,0.06137022555799217,230.87519998208847,0.04115364769915561,39.94030775115739,0.0847403739352484
569,32.42439915302104,0.06138849859540765,231.20706425660904,0.041156280864108434,39.90825991043566,0.08475838339812047
570,32.48340522934159,0.06140677163282314,231.53901291182848,0.04115891402906126,39.87614500225473,0.08477639286099253
571,32.542459032793076,0.06142504467023863,231.871039497629,0.04116154719401408,39.8439636621801,0.0847944023238646
572,32.601559365167816,0.06144331770765411,232.20313754237938,0.041164180358966906,39.811716524408595,0.08481241178673667
573,32.660705023414295,0.0614615907450696,232.5353005531252,0.04116681352391973,39.77940422174088,0.08483042124960874
574,32.71989479967347,0.061479863782485086,232.86752201577985,0.041169446688872555,39.74702738555424,0.0848484307124808
575,32.77912748131546,0.06149813681990057,233.1997953953187,0.041172079853825386,39.714586645775256,0.08486644017535287
576,32.83840185097641,0.06151640985731606,233.53211413596495,0.04117471301877821,39.68208263085279,0.08488444963822493
577,32.897716686595636,0.061534682894731546,233.86447166139465,0.041177346183731034,39.6495159677308,0.084902459101097
578,32.957070761452876,0.06155295593214703,234.1968613749243,0.04117997934868386,39.61688728182147,0.08492046856396906
579,33.0164628442061,0.06157122896956252,234.52927665970924,0.04118261251363668,39.58419719697822,0.08493847802684114
580,33.07589169892927,0.061589502006978006,234.86171087894022,0.041185245678589506,39.55144633546898,0.08495648748971321
581,33.13535608515039,0.06160777504439349,235.19415737604177,0.04118787884354233,39.518635317949474,0.08497449695258527
582,33.19485475788997,0.06162604808180898,235.52660947487192,0.04119051200849516,39.48576476343653,0.08499250641545734
583,33.25438646769946,0.061644321119224466,235.85906047991855,0.041193145173447986,39.45283528928163,0.0850105158783294
584,33.3139499607002,0.06166259415663995,236.1915036765055,0.04119577833840081,39.419847511144404,0.08502852534120148
585,33.373543978622386,0.06168086719405544,236.52393233099082,0.041198411503353634,39.3868020429664,0.08504653480407354
586,33.43316725884442,0.061699140231470925,236.8563396909704,0.04120104466830646,39.353699496944714,0.08506454426694561
587,33.49281853443229,0.06171741326888641,237.1887189854815,0.04120367783325928,39.32054048350605,0.08508255372981767
588,33.55249653417951,0.0617356863063019,237.52106342520813,0.04120631099821211,39.28732561128039,0.08510056319268974
589,33.612199982647,0.061753959343717385,237.8533662026831,0.04120894416316494,39.25405548707547,0.0851185726555618
590,33.67192760020327,0.06177223238113287,238.18562049249923,0.04121157732811776,39.22073071585051,0.08513658211843388
591,33.73167810306492,0.06179050541854836,238.5178194515134,0.041214210493070585,39.18735190069096,0.08515459158130595
592,33.79145020333724,0.061808778455963845,238.84995621905517,0.04121684365802341,39.1539196427826,0.08517260104417801
593,33.85124260905513,0.06182705149337933,239.18202391713578,0.041219476822976234,39.12043454138612,0.08519061050705007
594,33.911054024224164,0.06184532453079482,239.51401565065814,0.04122210998792906,39.08689719381174,0.08520861996992214
595,33.97088314886197,0.0618635975682103,239.8459245076279,0.04122474315288189,39.05330819539412,0.08522662943279422
596,34.030728679039726,0.061881870605625784,240.17774355936274,0.04122737631783471,39.01966813946706,0.08524463889566627
597,34.09058930692394,0.06190014364304127,240.50946586070611,0.04123000948278754,38.98597761733845,0.08526264835853835
598,34.150463720818415,0.06191841668045676,240.84108445024225,0.04123264264774036,38.95223721826558,0.08528065782141041
599,34.21035060520645,0.061936689717872244,241.17259235050733,0.041235275812693185,38.91844752943017,0.08529866728428248
600,34.27024864079322,0.06195496275528773,241.5039825682053,0.04123790897764601,38.884609135913905,0.08531667674715454
601,34.330156504548455,0.06197323579270322,241.8352480944234,0.041240542142598834,38.85072262067375,0.08533468621002661
602,34.39007286974907,0.061991508830118704,242.16638190484926,0.041243175307551665,38.816788564517765,0.08535269567289867
603,34.44999640602245,0.06200978186753419,242.4973769599848,0.04124580847250449,38.78280754608067,0.08537070513577075
604,34.509925779389526,0.06202805490494968,242.828226205369,0.04124844163745731,38.748780141799884,0.0853887145986428
605,34.56985965230822,0.06204632794236516,243.1589225717935,0.04125107480241014,38.71470692589141,0.08540672406151488
606,34.6297966837171,0.06206460097978065,243.48945897552264,0.04125370796736296,38.68058847032613,0.08542473352438695
607,34.68973552907927,0.06208287401719614,243.81982831851377,0.041256341132315785,38.64642534480603,0.08544274298725901
608,34.749674840426266,0.06210114705461162,244.15002348863825,0.04125897429726861,38.612218116740586,0.08546075245013109
609,34.80961326640245,0.06211942009202711,244.48003735990392,0.04126160746222144,38.57796735122349,0.08547876191300315
610,34.86954945230936,0.062137693129442596,244.8098627926741,0.041264240627174265,38.54367361100922,0.08549677137587522
611,34.92948204015022,0.06215596616685808,245.13949263389583,0.04126687379212709,38.509337456490066,0.08551478083874728
612,34.98940966867497,0.06217423920427357,245.46891971732038,0.04126950695707991,38.47495944567299,0.08553279030161935
613,35.04933097342513,0.062192512241689056,245.79813686372864,0.04127214012203274,38.440540134156954,0.08555079976449141
614,35.10924458677895,0.062210785279104536,246.12713688115622,0.04127477328698556,38.406080075110125,0.08556880922736348
615,35.16914913799697,0.06222905831652002,246.45591256512034,0.04127740645193839,38.37157981924744,0.08558681869023554
616,35.22904325326736,0.06224733135393551,246.7844566988432,0.041280039616891216,38.337039914808145,0.08560482815310762
617,35.2889255557517,0.062265604391350995,247.11276205348491,0.04128267278184404,38.302460907533664,0.08562283761597969
618,35.348794665631,0.06228387742876648,247.44082138836467,0.041285305946796864,38.267843340645605,0.08564084707885175
619,35.40864920015174,0.06230215046618197,247.76862745119558,0.04128793911174969,38.2331877548236,0.08565885654172382
620,35.468487773672116,0.062320423503597455,248.0961729783101,0.04129057227670251,38.198494688183956,0.08567686600459588
621,35.52830899770852,0.06233869654101294,248.42345069489107,0.04129320544165534,38.16376467625771,0.08569487546746796
622,35.588111480982136,0.06235696957842843,248.7504533152028,0.04129583860660817,38.12899825196962,0.08571288493034002
623,35.647893829465744,0.062375242615843915,249.07717354281897,0.04129847177156099,38.09419594561655,0.08573089439321209
624,35.707654646430655,0.0623935156532594,249.40360407085933,0.041301104936513816,38.059358284846695,0.08574890385608415
625,35.76739253249389,0.06241178869067489,249.72973758221858,0.04130373810146664,38.0244857946385,0.08576691331895622
626,35.827106085665335,0.062430061728090375,250.05556674980022,0.041306371266419464,37.98957899728011,0.08578492278182828
627,35.88679390139536,0.06244833476550586,250.38108423674998,0.04130900443137229,37.954638412348636,0.08580293224470036
628,35.946454572622315,0.06246660780292135,250.7062826966898,0.04131163759632511,37.91966455668996,0.08582094170757243
629,36.006086689820364,0.062484880840336834,251.03115477395343,0.041314270761277944,37.88465794439845,0.08583895117044449
630,36.06568884104734,0.06250315387775232,251.35569310381806,0.04131690392623077,37.84961908679692,0.08585696063331655
631,36.125259611992895,0.06252142691516781,251.6798903127452,0.04131953709118359,37.81454849241684,0.08587497009618862
632,36.184797586026676,0.0625396999525833,252.00373901861346,0.041322170256136416,37.779446666978714,0.0858929795590607
633,36.24430134424674,0.06255797298999878,252.3272318309563,0.04132480342108924,37.74431411337259,0.08591098902193275
634,36.30376946552809,0.06257624602741427,252.65036135119914,0.041327436586042064,37.709151331638665,0.08592899848480483
635,36.36320052657135,0.06259451906482975,252.9731201728973,0.04133006975099489,37.673958818948414,0.08594700794767689
636,36.42259310195148,0.06261279210224524,253.29550088197493,0.04133270291594772,37.638737069585446,0.08596501741054896
637,36.48194576416694,0.06263106513966073,253.61749605696085,0.041335336080900544,37.60348657492696,0.08598302687342102
638,36.54125708368865,0.06264933817707621,253.93909826923306,0.04133796924585337,37.56820782342509,0.0860010363362931
639,36.600525629009255,0.0626676112144917,254.26030008325233,0.04134060241080619,37.532901300588705,0.08601904579916515
640,36.65974996669253,0.06268588425190719,254.58109405680798,0.041343235575759016,37.49756748896508,0.08603705526203723
641,36.71892866142286,0.06270415728932267,254.90147274125513,0.04134586874071184,37.46220686812218,0.08605506472490929
642,36.7780602760549,0.06272243032673816,255.2214286817569,0.041348501905664664,37.42681991463069,0.08607307418778136
643,36.837143371663345,0.06274070336415365,255.54095441752622,0.041351135070617495,37.391407102046635,0.08609108365065343
644,36.89617650759286,0.06275897640156913,255.86004248206524,0.04135376823557032,37.355968900893956,0.08610909311352549
645,36.95515824150796,0.06277724943898462,256.1786854034119,0.04135640140052314,37.3205057786473,0.08612710257639757
646,37.014087129443354,0.0627955224764001,256.4968757043798,0.04135903456547597,37.28501819971523,0.08614511203926963
647,37.072961725854114,0.06281379551381559,256.8146059028021,0.04136166773042879,37.24950662542331,0.0861631215021417
648,37.13178058366606,0.06283206855123108,257.13186851177505,0.041364300895381616,37.21397151399776,0.08618113096501376
649,37.190542254326274,0.06285034158864657,257.4486560399017,0.04136693406033444,37.178413320548856,0.08619914042788583
650,37.24924528785371,0.06286861462606205,257.76496099153746,0.04136956722528727,37.14283249705517,0.08621714989075789
651,37.30788823288992,0.06288688766347754,258.08077586703115,0.041372200390240095,37.10722949234723,0.08623515935362996
652,37.36646963674992,0.06290516070089303,258.39609316297475,0.04137483355519292,37.0716047520923,0.08625316881650202
653,37.42498804547312,0.06292343373830851,258.7109053724459,0.04137746672014574,37.03595871877839,0.0862711782793741
654,37.483442003874295,0.062941706775724,259.02520498525394,0.04138009988509857,37.00029183169941,0.08628918774224617
655,37.54183005559486,0.06295997981313947,259.33898448818616,0.04138273305005139,36.964604526939866,0.08630719720511823
656,37.6001507431542,0.06297825285055497,259.65223636525485,0.04138536621500422,36.92889723736004,0.0863252066679903
657,37.65840260800063,0.06299652588797044,259.96495309794045,0.04138799937995705,36.89317039258147,0.08634321613086236
658,37.71658419056343,0.06301479892538595,260.2771271654436,0.04139063254490987,36.85742441897236,0.08636122559373444
659,37.77469403030378,0.06303307196280142,260.5887510449294,0.041393265709862695,36.821659739633624,0.0863792350566065
660,37.83273066576691,0.0630513450002169,260.899817211773,0.04139589887481552,36.78587677438469,0.08639724451947857
661,37.89069263463352,0.06306961803763239,261.21031813981153,0.04139853203976834,36.75007593974993,0.08641525398235063
662,37.948578473771654,0.06308789107504788,261.52024630158934,0.04140116520472117,36.714257648944965,0.0864332634452227
663,38.00638671928866,0.06310616411246336,261.8295941686073,0.041403798369674,36.67842231186356,0.08645127290809476
664,38.06411590658317,0.06312443714987885,262.1383542115684,0.04140643153462682,36.64257033506435,0.08646928237096684
665,38.12176457039697,0.06314271018729434,262.44651890063096,0.04140906469957965,36.60670212175815,0.08648729183383891
666,38.179331244867434,0.06316098322470982,262.7540807056542,0.04141169786453247,36.570818071795266,0.08650530129671097
667,38.23681446357954,0.06317925626212531,263.0610320964482,0.041414331029485295,36.53491858165309,0.08652331075958303
668,38.29421275961822,0.0631975292995408,263.3673655430232,0.04141696419443812,36.499004044423906,0.0865413202224551
669,38.3515246656207,0.06321580233695628,263.67307351583895,0.04141959735939094,36.46307484980309,0.08655932968532717
670,38.40874871382893,0.06323407537437177,263.9781484860548,0.041422230524343774,36.42713138407731,0.08657733914819923
671,38.46588343614207,0.06325234841178726,264.2825829257769,0.0414248636892966,36.391174030112985,0.08659534861107131
672,38.52292736416909,0.06327062144920274,264.5863693083122,0.04142749685424942,36.35520316734525,0.08661335807394337
673,38.57987902928134,0.06328889448661823,264.8895001084157,0.041430130019202246,36.31921917176675,0.08663136753681544
674,38.63673696266525,0.06330716752403372,265.19196780254117,0.04143276318415507,36.283222415917024,0.0866493769996875
675,38.693499695375,0.0633254405614492,265.4937648690919,0.041435396349107895,36.24721326887187,0.08666738646255957
676,38.75016575838544,0.06334371359886469,265.7948837886705,0.04143802951406072,36.21119209623317,0.08668539592543163
677,38.80673368264483,0.06336198663628018,266.09531704433056,0.04144066267901355,36.17515926011869,0.0867034053883037
678,38.863201999127774,0.06338025967369566,266.3950571218241,0.041443295843966374,36.139115119152414,0.08672141485117577
679,38.919569238888116,0.06339853271111115,266.6940965098568,0.0414459290089192,36.103060028454856,0.08673942431404784
680,38.97583393311198,0.06341680574852664,266.99242770033663,0.04144856217387202,36.06699433963376,0.08675743377691991
681,39.03199461317074,0.06343507878594212,267.290043188622,0.041451195338824846,36.030918400775164,0.08677544323979197
682,39.088049810674136,0.06345335182335761,267.5869354737777,0.04145382850377767,35.99483255643415,0.08679345270266405
683,39.14399805752337,0.0634716248607731,267.8830970588231,0.0414564616687305,35.958737147626756,0.0868114621655361
684,39.19983788596413,0.06348989789818858,268.17852045098124,0.041459094833683326,35.92263251182116,0.08682947162840818
685,39.25556782863998,0.06350817093560407,268.4731981619337,0.04146172799863615,35.8865189829299,0.08684748109128024
686,39.31118641864539,0.06352644397301956,268.76712270806934,0.041464361163588974,35.85039689130173,0.08686549055415231
687,39.36669218957904,0.06354471701043504,269.06028661073543,0.0414669943285418,35.81426656371423,0.08688350001702437
688,39.422083675597044,0.06356299004785053,269.352682396489,0.04146962749349462,35.778128323366225,0.08690150947989644
689,39.477359411466225,0.06358126308526602,269.6443025973475,0.041472260658447446,35.74198248987084,0.0869195189427685
690,39.532517932617466,0.0635995361226815,269.9351397510408,0.04147489382340028,35.705829379248435,0.08693752840564058
691,39.58755777519898,0.06361780916009699,270.22518640125884,0.0414775269883531,35.66966930392012,0.08695553786851265
692,39.6424774761297,0.06363608219751248,270.514435097907,0.041480160153305926,35.633502572701275,0.08697354733138471
693,39.69727557315247,0.06365435523492796,270.8028783973538,0.04148279331825875,35.597329490795445,0.08699155679425678
694,39.751950604887625,0.06367262827234345,271.090508862683,0.041485426483211574,35.56115035978847,0.08700956625712884
695,39.806501110886245,0.06369090130975893,271.37731906394316,0.0414880596481644,35.524965477642795,0.08702757572000092
696,39.860925631683514,0.06370917434717442,271.6633015783991,0.04149069281311722,35.48877513869219,0.08704558518287298
697,39.91522270885214,0.06372744738458991,271.9484489907827,0.04149332597807005,35.452579633636475,0.08706359464574505
698,39.9693908850557,0.0637457204220054,272.23275389354035,0.04149595914302288,35.416379249536796,0.08708160410861711
699,40.02342870410205,0.06376399345942088,272.5162088870877,0.0414985923079757,35.380174269810844,0.08709961357148918
700,40.077334710996666,0.06378226649683637,272.7988065800567,0.041501225472928525,35.34396497422863,0.08711762303436124
701,40.13110745199604,0.06380053953425185,273.0805395895469,0.04150385863788135,35.30775163890824,0.08713563249723331
702,40.18474547466106,0.06381881257166734,273.36140054137263,0.041506491802834174,35.27153453631207,0.08715364196010539
703,40.2382473279102,0.06383708560908283,273.64138207031704,0.041509124967787,35.23531393524316,0.08717165142297745
704,40.29161156207314,0.06385535864649831,273.920476820379,0.04151175813273983,35.19909010084183,0.08718966088584951
705,40.34483672894385,0.0638736316839138,274.19867744502073,0.04151439129769265,35.162863294582586,0.08720767034872158
706,40.39792138183391,0.06389190472132927,274.4759766074209,0.04151702446264548,35.12663377427133,0.08722567981159365
707,40.450864075626036,0.06391017775874477,274.7523669807208,0.0415196576275983,35.09040179404274,0.08724368927446571
708,40.50366336682686,0.06392845079616025,275.0278412482737,0.041522290792551125,35.05416760435786,0.08726169873733779
709,40.55631781362075,0.06394672383357575,275.30239210389374,0.04152492395750395,35.01793145200216,0.08727970820020985
710,40.60882597592241,0.06396499687099122,275.57601225210345,0.041527557122456774,34.981693580083544,0.08729771766308192
711,40.66118641543065,0.06398326990840672,275.84869440838304,0.041530190287409605,34.94545422803108,0.08731572712595398
712,40.713397695680825,0.06400154294582219,276.1204312994153,0.04153282345236243,34.90921363159325,0.08733373658882605
713,40.765458382098814,0.06401981598323768,276.3912156633372,0.04153545661731525,34.872972022837416,0.08735174605169811
714,40.817367042053206,0.06403808902065317,276.66104024998435,0.04153808978226808,34.8367296301485,0.08736975551457019
715,40.8691222449089,0.06405636205806865,276.9298978211387,0.0415407229472209,34.80048667822898,0.08738776497744224
716,40.92072256207986,0.06407463509548414,277.1977811507752,0.041543356112173725,34.76424338809811,0.08740577444031432
717,40.97216656708211,0.06409290813289963,277.46468302530843,0.04154598927712655,34.72799997709231,0.08742378390318639
718,41.02345283558657,0.06411118117031511,277.73059624383876,0.04154862244207938,34.6917566588652,0.08744179336605845
719,41.07457994547193,0.0641294542077306,277.9955136183961,0.041551255607032204,34.65551364338806,0.08745980282893052
720,41.12554647687745,0.06414772724514609,278.2594279741887,0.04155388877198503,34.61927113695074,0.08747781229180258
721,41.17635101225563,0.06416600028256157,278.5223321498463,0.04155652193693785,34.58302934216252,0.08749582175467466
722,41.22699213642494,0.06418427331997706,278.78421899766545,0.04155915510189068,34.54678845795352,0.08751383121754672
723,41.27746843662233,0.06420254635739255,279.04508138385165,0.0415617882668435,34.510548679576075,0.08753184068041879
724,41.32777850255589,0.06422081939480803,279.3049121887681,0.04156442143179633,34.47431019860668,0.08754985014329085
725,41.377920926457286,0.06423909243222352,279.5637043071737,0.041567054596749156,34.43807320294788,0.08756785960616292
726,41.42789430313414,0.064257365469639,279.82145064847094,0.04156968776170198,34.401837876830726,0.08758586906903498
727,41.47769723002243,0.06427563850705449,280.0781441369466,0.041572320926654804,34.36560440081715,0.08760387853190706
728,41.52732830723868,0.06429391154446998,280.3337777120143,0.04157495409160763,34.32937295180296,0.08762188799477913
729,41.57678613763224,0.06431218458188546,280.5883443284566,0.04157758725656045,34.29314370302082,0.08763989745765119
730,41.62606932683733,0.06433045761930095,280.84183695666695,0.04158022042151328,34.25691682404354,0.08765790692052326
731,41.67517648332512,0.06434873065671644,281.0942485828911,0.04158285358646611,34.22069248078779,0.08767591638339532
732,41.72410621845569,0.06436700369413192,281.34557220946533,0.04158548675141893,34.18447083551778,0.0876939258462674
733,41.772857146529795,0.06438527673154741,281.59580085506076,0.041588119916371756,34.14825204684951,0.08771193530913945
734,41.82142788484079,0.0644035497689629,281.8449275549202,0.04159075308132458,34.11203626975498,0.08772994477201153
735,41.86981705372626,0.06442182280637838,282.0929453610985,0.041593386246277404,34.07582365556697,0.08774795423488359
736,41.91802327661957,0.06444009584379387,282.33984734270103,0.04159601941123023,34.03961435198371,0.08776596369775566
737,41.96604518010145,0.06445836888120936,282.5856265861221,0.04159865257618305,34.00340850307417,0.08778397316062772
738,42.01388139395134,0.06447664191862484,282.8302761952837,0.041601285741135884,33.96720624928331,0.0878019826234998
739,42.0615305511987,0.06449491495604033,283.07378929186973,0.04160391890608871,33.93100772743775,0.08781999208637187
740,42.10899128817426,0.06451318799345582,283.3161590155669,0.04160655207104153,33.894813070751795,0.08783800154924393
741,42.15626224456109,0.0645314610308713,283.5573785242986,0.041609185235994356,33.858622408833234,0.08785601101211599
742,42.20334206344552,0.06454973406828679,283.7974409944607,0.04161181840094718,33.822435867690025,0.08787402047498806
743,42.25022939136816,0.06456800710570228,284.03633962115725,0.041614451565900004,33.78625356973683,0.08789202993786013
744,42.29692287837459,0.06458628014311776,284.274067618436,0.041617084730852835,33.75007563380199,0.08791003940073219
745,42.343421178066016,0.06460455318053325,284.51061821951737,0.04161971789580566,33.71390217513442,0.08792804886360427
746,42.38972294764983,0.06462282621794874,284.74598467703555,0.04162235106075848,33.67773330541137,0.08794605832647633
747,42.43582684799002,0.06464109925536422,284.98016026326616,0.04162498422571131,33.64156913274573,0.0879640677893484
748,42.48173154365747,0.06465937229277971,285.21313827035993,0.04162761739066413,33.60540976169416,0.08798207725222046
749,42.52743570298013,0.0646776453301952,285.444912010574,0.041630250555616956,33.56925529326507,0.08800008671509253
750,42.572937998093096,0.06469591836761068,285.67547481650314,0.04163288372056978,33.53310582492717,0.08801809617796459
751,42.61823710498844,0.06471419140502617,285.90482004131064,0.04163551688552261,33.496961450617945,0.08803610564083666
752,42.66333170356515,0.06473246444244166,286.1329410589557,0.041638150050475435,33.46082226075269,0.08805411510370872
753,42.708220477678644,0.06475073747985714,286.3598312644259,0.04164078321542826,33.42468834223351,0.0880721245665808
754,42.75290211519038,0.06476901051727263,286.58548407396347,0.04164341638038108,33.38855977845882,0.08809013402945287
755,42.79737530801718,0.06478728355468812,286.8098929252934,0.04164604954533391,33.35243664933292,0.08810814349232493
756,42.84163875218053,0.0648055565921036,287.0330512778506,0.04164868271028673,33.3163190312758,0.088126152955197
757,42.885691147855596,0.06482382962951909,287.25495261300625,0.041651315875239556,33.280206997233385,0.08814416241806906
758,42.92953119942028,0.06484210266693458,287.4755904342943,0.04165394904019239,33.24410061668774,0.08816217188094114
759,42.97315761550392,0.06486037570435005,287.6949582676336,0.04165658220514521,33.20799995566782,0.0881801813438132
760,43.01656910903615,0.06487864874176555,287.91304966155604,0.041659215370098035,33.171905076760176,0.08819819080668527
761,43.05976439729495,0.06489692177918102,288.12985818742766,0.04166184853505086,33.13581603912013,0.08821620026955733
762,43.1027422019557,0.06491519481659652,288.34537743967206,0.04166448170000368,33.099732898483026,0.0882342097324294
763,43.1455012491386,0.064933467854012,288.5596010359924,0.04166711486495651,33.06365570717585,0.08825221919530146
764,43.188040269457375,0.0649517408914275,288.7725226175926,0.04166974802990933,33.027584514128925,0.08827022865817354
765,43.230357998066616,0.06497001392884297,288.9841358493993,0.04167238119486216,32.99151936488809,0.08828823812104561
766,43.27245317470994,0.06498828696625845,289.19443442027693,0.04167501435981499,32.95546030162687,0.08830624758391767
767,43.31432454376718,0.06500656000367394,289.4034120432534,0.04167764752476781,32.919407363158925,0.08832425704678974
768,43.355970854301944,0.06502483304108943,289.611062455734,0.041680280689720635,32.88336058495094,0.0883422665096618
769,43.39739086010877,0.06504310607850491,289.81737941971966,0.04168291385467346,32.84731999913545,0.08836027597253387
770,43.43858331976019,0.0650613791159204,290.0223567220239,0.04168554701962628,32.81128563452415,0.08837828543540593
771,43.47954699665355,0.06507965215333589,290.2259881744883,0.04168818018457911,32.77525751662119,0.08839629489827801
772,43.52028065905766,0.06509792519075137,290.4282676141981,0.04169081334953194,32.7392356676371,0.08841430436115007
773,43.56078308015938,0.06511619822816686,290.62918890369446,0.04169344651448476,32.70322010650226,0.08843231382402214
774,43.60105303810991,0.06513447126558235,290.8287459311905,0.041696079679437587,32.6672108488815,0.0884503232868942
775,43.64108931607088,0.06515274430299783,291.02693261078184,0.04169871284439041,32.631207907188006,0.08846833274976627
776,43.68089070226034,0.06517101734041332,291.2237428826588,0.041701346009343235,32.59521129059824,0.08848634221263835
777,43.72045598999853,0.0651892903778288,291.41917071331693,0.04170397917429606,32.55922100506654,0.0885043516755104
778,43.75978397775339,0.0652075634152443,291.61321009576693,0.04170661233924888,32.52323705334015,0.08852236113838247
779,43.79887346918604,0.06522583645265978,291.8058550497441,0.041709245504201714,32.48725943497442,0.08854037060125454
780,43.83772327319588,0.06524410949007527,291.9970996219144,0.04171187866915454,32.45128814634851,0.08855838006412661
781,43.87633220396553,0.06526238252749075,292.18693788608454,0.04171451183410736,32.41532318068079,0.08857638952699867
782,43.91469908100578,0.06528065556490624,292.3753639434064,0.041717144999060186,32.379364528044796,0.08859439898987075
783,43.95282272920005,0.06529892860232173,292.5623719225826,0.04171977816401301,32.34341217538549,0.0886124084527428
784,43.9907019788488,0.06531720163973721,292.74795598007114,0.041722411328965835,32.30746610653537,0.08863041791561488
785,44.0283356657137,0.0653354746771527,292.9321103002886,0.04172504449391866,32.271526302231244,0.08864842737848694
786,44.065722631061625,0.06535374771456819,293.1148290958139,0.04172767765887149,32.23559274013075,0.08866643684135901
787,44.102861721708386,0.06537202075198367,293.2961066075859,0.041730310823824314,32.19966539482953,0.08868444630423107
788,44.139751790062306,0.06539029378939916,293.47593710510967,0.04173294398877714,32.163744237878255,0.08870245576710314
789,44.17639169416752,0.06540856682681465,293.65431488665223,0.04173557715372996,32.12782923780014,0.0887204652299752
790,44.212780297747145,0.06542683986423013,293.8312342794425,0.041738210318682786,32.0919203601084,0.08873847469284728
791,44.24891647024607,0.06544511290164562,294.0066896398688,0.04174084348363561,32.05601756732417,0.08875648415571935
792,44.284799086873754,0.0654633859390611,294.1806753536756,0.04174347664858844,32.02012081899446,0.08877449361859141
793,44.32042702864665,0.06548165897647659,294.3531858361581,0.041746109813541266,31.984230071710307,0.08879250308146348
794,44.35579918243041,0.06549993201389208,294.5242155323589,0.04174874297849409,31.948345279125313,0.08881051254433554
795,44.3909144409819,0.06551820505130757,294.6937589172603,0.041751376143446914,31.912466391974093,0.08882852200720762
796,44.425771702990986,0.06553647808872305,294.8618104959772,0.04175400930839974,31.876593358091263,0.08884653147007968
797,44.4603698731221,0.06555475112613854,295.02836480394865,0.04175664247335256,31.84072612243026,0.08886454093295175
798,44.4947078620555,0.06557302416355403,295.1934164071284,0.041759275638305386,31.804864627082694,0.08888255039582381
799,44.52878458652843,0.06559129720096951,295.35695990217494,0.04176190880325822,31.769008811297617,0.08890055985869588
800,44.56259896937586,0.065609570238385,295.51898991663796,0.04176454196821104,31.733158611501253,0.08891856932156794
801,44.59614993957121,0.06562784327580048,295.6795011091486,0.041767175133163865,31.69731396131659,0.08893657878444002
802,44.629436432266644,0.06564611631321597,295.83848816960375,0.04176980829811669,31.66147479158349,0.08895458824731209
803,44.6624573888332,0.06566438935063146,295.99594581935185,0.041772441463069514,31.625641030378908,0.08897259771018415
804,44.695211756900704,0.06568266238804694,296.15186881137686,0.04177507462802234,31.589812603036894,0.08899060717305622
805,44.72769849039738,0.06570093542546243,296.30625193048155,0.04177770779297516,31.553989432169605,0.08900861663592828
806,44.75991654958922,0.06571920846287792,296.4590899934698,0.04178034095792799,31.518171437687496,0.08902662609880035
807,44.79186490111917,0.0657374815002934,296.6103778493246,0.04178297412288082,31.4823585368207,0.08904463556167241
808,44.823542518046004,0.06575575453770889,296.76011037939236,0.04178560728783364,31.4465506441397,0.08906264502454449
809,44.85494837988286,0.06577402757512438,296.9082824975584,0.041788240452786465,31.410747671576814,0.08908065448741655
810,44.88608147263579,0.06579230061253986,297.05488915042474,0.04179087361773929,31.374949528447484,0.08909866395028862
811,44.91694078884174,0.06581057364995535,297.1999253174871,0.041793506782692114,31.33915612147198,0.08911667341316068
812,44.94752532760647,0.06582884668737082,297.3433860113096,0.041796139947644945,31.303367354797036,0.08913468287603275
813,44.977834094642205,0.06584711972478632,297.48526627769803,0.04179877311259777,31.26758313001792,0.08915269233890483
814,45.007866102304796,0.0658653927622018,297.6255611958743,0.04180140627755059,31.23180334620048,0.08917070180177689
815,45.03762036963106,0.0658836657996173,297.76426587864694,0.04180403944250342,31.19602789990337,0.08918871126464895
816,45.067095922375266,0.06590193883703277,297.9013754725817,0.04180667260745624,31.160256685200533,0.08920672072752102
817,45.096291793046056,0.06592021187444827,298.0368851581712,0.041809305772409065,31.12448959370387,0.08922473019039309
818,45.125207020942284,0.06593848491186374,298.17079015000246,0.04181193893736189,31.0887265145859,0.08924273965326515
819,45.15384065218947,0.06595675794927923,298.30308569692465,0.04181457210231472,31.052967334602698,0.08926074911613723
820,45.18219173977514,0.06597503098669472,298.43376708221314,0.041817205267267545,31.01721193811704,0.08927875857900928
821,45.21025934358451,0.0659933040241102,298.56282962373615,0.04181983843222037,30.981460207121557,0.08929676804188136
822,45.23804253043556,0.06601157706152569,298.6902686741166,0.04182247159717319,30.945712021262217,0.08931477750475342
823,45.26554037411398,0.06602985009894118,298.81607962089447,0.04182510476212602,30.90996725786175,0.08933278696762549
824,45.29275195540777,0.06604812313635666,298.94025788668745,0.04182773792707884,30.874225791943495,0.08935079643049755
825,45.31967636214158,0.06606639617377215,299.06279892935095,0.041830371092031665,30.838487496255055,0.08936880589336962
826,45.34631268921075,0.06608466921118764,299.183698242136,0.041833004256984496,30.802752241292474,0.08938681535624168
827,45.372660038615095,0.06610294224860312,299.3029513538463,0.04183563742193732,30.7670198953242,0.08940482481911376
828,45.39871751949241,0.06612121528601861,299.4205538289938,0.041838270586890144,30.731290324415497,0.08942283428198583
829,45.42448424815161,0.0661394883234341,299.53650126795424,0.04184090375184297,30.695563392452808,0.08944084374485789
830,45.44995934810566,0.06615776136084958,299.6507893071197,0.04184353691679579,30.659838961168226,0.08945885320772996
831,45.475141950104245,0.06617603439826507,299.7634136190503,0.04184617008174862,30.624116890164345,0.08947686267060202
832,45.50003119216602,0.06619430743568055,299.8743699126255,0.04184880324670144,30.5883970369389,0.0894948721334741
833,45.52462621961066,0.06621258047309604,299.98365393319364,0.04185143641165427,30.552679256909975,0.08951288159634616
834,45.54892618509062,0.06623085351051153,300.0912614627186,0.041854069576607096,30.51696340344073,0.08953089105921823
835,45.57293024862255,0.06624912654792701,300.1971883199286,0.04185670274155992,30.481249327865036,0.08954890052209029
836,45.596637577618424,0.0662673995853425,300.3014303604608,0.041859335906512744,30.44553687951239,0.08956690998496236
837,45.62004734691641,0.06628567262275799,300.40398347700517,0.04186196907146557,30.40982590573381,0.08958491944783442
838,45.64315873881141,0.06630394566017347,300.50484359944795,0.04186460223641839,30.37411625192698,0.0896029289107065
839,45.66597094308521,0.06632221869758896,300.60400669501286,0.04186723540137122,30.338407761562372,0.08962093837357857
840,45.68848315703655,0.06634049173500445,300.70146876840164,0.04186986856632405,30.30270027620882,0.08963894783645063
841,45.71069458551065,0.06635876477241993,300.797225861932,0.04187250173127687,30.26699363555946,0.0896569572993227
842,45.73260444092854,0.06637703780983542,300.89127405567666,0.041875134896229696,30.231287677457942,0.08967496676219476
843,45.75421194331613,0.06639531084725091,300.9836094675984,0.04187776806118252,30.19558223792443,0.08969297622506683
844,45.77551632033284,0.0664135838846664,301.0742282536851,0.041880401226135344,30.159877151182023,0.0897109856879389
845,45.79651680730001,0.06643185692208188,301.16312660808364,0.04188303439108817,30.124172249683003,0.08972899515081097
846,45.81721264722901,0.06645012995949737,301.2503007632314,0.04188566755604099,30.088467364135443,0.08974700461368303
847,45.837603090849,0.06646840299691285,301.33574698998774,0.041888300720993824,30.052762323529684,0.0897650140765551
848,45.8576873966343,0.06648667603432834,301.4194615977623,0.04189093388594665,30.017056955165174,0.08978302353942716
849,45.87746483083163,0.06650494907174383,301.5014409346436,0.04189356705089947,29.98135108467707,0.08980103300229923
850,45.896934667486875,0.06652322210915931,301.5816813875262,0.041896200215852296,29.94564453606331,0.0898190424651713
851,45.91609618847159,0.0665414951465748,301.66017938223496,0.04189883338080512,29.909937131711512,0.08983705192804337
852,45.93494868350916,0.06655976818399029,301.73693138364916,0.041901466545757944,29.87422869242601,0.08985506139091542
853,45.9534914502007,0.06657804122140577,301.81193389582506,0.04190409971071077,29.83851903745506,0.0898730708537875
854,45.971723794050554,0.06659631425882126,301.8851834621169,0.0419067328756636,29.802807984518132,0.08989108031665957
855,45.98964502849149,0.06661458729623675,301.9566766652957,0.04190936604061642,29.767095349833202,0.08990908977953163
856,46.00725447490965,0.06663286033365223,302.0264101276686,0.04191199920556925,29.73138094814413,0.0899270992424037
857,46.02455146266906,0.06665113337106772,302.0943805111951,0.04191463237052207,29.695664592748276,0.08994510870527576
858,46.04153532913586,0.0666694064084832,302.16058451760205,0.041917265535474896,29.659946095523953,0.08996311816814784
859,46.05820541970225,0.06668767944589869,302.22501888849797,0.04191989870042772,29.624225266958202,0.0899811276310199
860,46.07456108781003,0.06670595248331418,302.2876804054855,0.04192253186538055,29.588501916174412,0.08999913709389197
861,46.09060169497388,0.06672422552072965,302.3485658902717,0.041925165030333375,29.55277585096024,0.09001714655676403
862,46.106326610804274,0.06674249855814515,302.4076722047787,0.0419277981952862,29.51704687779536,0.0900351560196361
863,46.12173521303,0.06676077159556063,302.464996251251,0.04193043136023902,29.481314801879527,0.09005316548250816
864,46.13682688752053,0.06677904463297613,302.5205349723625,0.04193306452519185,29.445579427160464,0.09007117494538024
865,46.1516010283078,0.0667973176703916,302.5742853513217,0.04193569769014467,29.409840556362017,0.09008918440825231
866,46.16605703760793,0.0668155907078071,302.6262444119751,0.041938330855097496,29.374097991012356,0.09010719387112437
867,46.18019432584233,0.06683386374522257,302.67640921890995,0.04194096402005033,29.338351531471847,0.09012520333399644
868,46.194012311658774,0.06685213678263807,302.7247768775545,0.04194359718500315,29.302600976961738,0.0901432127968685
869,46.207510421951774,0.06687040982005354,302.771344534278,0.041946230349955975,29.266846125592092,0.09016122225974058
870,46.22068809188302,0.06688868285746905,302.8161093764879,0.0419488635149088,29.231086774390366,0.09017923172261263
871,46.23354476490109,0.06690695589488452,302.8590686327266,0.04195149667986162,29.195322719329653,0.09019724118548471
872,46.246079892761145,0.06692522893230002,302.90021957276633,0.04195412984481445,29.15955375535728,0.09021525064835677
873,46.25829293554405,0.06694350196971549,302.9395595077024,0.04195676300976727,29.123779676423133,0.09023326011122884
874,46.270183361675265,0.06696177500713098,302.97708579004524,0.0419593961747201,29.088000275508367,0.0902512695741009
875,46.28175064794341,0.06698004804454646,303.0127958138104,0.04196202933967293,29.052215344653796,0.09026927903697297
876,46.292994279518396,0.06699832108196195,303.04668701460804,0.04196466250462575,29.016424674988684,0.09028728849984505
877,46.30391374996928,0.06701659411937744,303.07875686973,0.041967295669578575,28.98062805675928,0.09030529796271711
878,46.31450856128176,0.06703486715679292,303.10900289823564,0.0419699288345314,28.9448252793575,0.09032330742558917
879,46.324778223875335,0.06705314019420841,303.13742266103645,0.04197256199948422,28.90901613134965,0.09034131688846124
880,46.33472225662007,0.0670714132316239,303.1640137609787,0.041975195164437054,28.873200400505233,0.09035932635133331
881,46.344340186853074,0.06708968626903938,303.1887738429248,0.04197782832938988,28.83737787382565,0.09037733581420537
882,46.353631550394624,0.06710795930645487,303.21170059383314,0.0419804614943427,28.801548337572942,0.09039534527707745
883,46.362595891563856,0.06712623234387036,303.2327917428367,0.041983094659295526,28.76571157729874,0.0904133547399495
884,46.37123276319423,0.06714450538128584,303.2520450613192,0.04198572782424835,28.729867377872935,0.09043136420282158
885,46.37954172664853,0.06716277841870133,303.26945836299114,0.041988360989201175,28.69401552351267,0.09044937366569364
886,46.38752235183365,0.06718105145611682,303.2850295039626,0.041990994154154,28.65815579781108,0.09046738312856571
887,46.39517421721488,0.0671993244935323,303.2987563828162,0.04199362731910683,28.622287983766263,0.09048539259143779
888,46.40249690982988,0.06721759753094779,303.3106369406772,0.041996260484059654,28.586411863810138,0.09050340205430984
889,46.40949002530243,0.06723587056836328,303.32066916128304,0.04199889364901248,28.550527219837274,0.0905214115171819
890,46.41615316785565,0.06725414360577876,303.32885107105056,0.0420015268139653,28.514633833233844,0.09053942098005398
891,46.42248595032494,0.06727241664319425,303.33518073914206,0.042004159978918126,28.478731484906536,0.09055743044292605
892,46.4284879941706,0.06729068968060974,303.3396562775299,0.04200679314387095,28.44281995531148,0.09057543990579811
893,46.43415892949007,0.06730896271802522,303.34227584105935,0.042009426308823775,28.406899024483,0.09059344936867018
894,46.43949839502975,0.06732723575544071,303.3430376275098,0.042012059473776606,28.370968472062714,0.09061145883154224
895,46.4445060381966,0.0673455087928562,303.3419398776547,0.04201469263872943,28.335028077328225,0.09062946829441432
896,46.44918151506924,0.06736378183027168,303.33898087531986,0.042017325803682254,28.299077619222256,0.09064747775728638
897,46.453524490408796,0.06738205486768717,303.33415894743996,0.04201995896863508,28.263116876381133,0.09066548722015845
898,46.45753463766935,0.06740032790510266,303.3274724641137,0.0420225921335879,28.22714562716409,0.09068349668303052
899,46.461211639008035,0.06741860094251814,303.31891983865745,0.042025225298540726,28.191163649681812,0.09070150614590258
900,46.46455518529477,0.06743687397993363,303.3084995276572,0.04202785846349355,28.15517072182533,0.09071951560877464
901,46.46756497612165,0.06745514701734912,303.29621003101886,0.04203049162844638,28.119166621294752,0.09073752507164672
902,46.470240719811954,0.0674734200547646,303.28204989201737,0.042033124793399206,28.083151125628312,0.09075553453451879
903,46.47258213342884,0.06749169309218009,303.26601769734367,0.04203575795835203,28.047124012230842,0.09077354399739085
904,46.4745889427836,0.06750996612959557,303.24811207715055,0.042038391123304854,28.011085058402568,0.09079155346026292
905,46.4762608824437,0.06752823916701106,303.2283317050968,0.04204102428825768,27.975034041367927,0.09080956292313498
906,46.47759769574024,0.06754651220442655,303.20667529838994,0.0420436574532105,27.938970738304075,0.09082757238600705
907,46.47859913477533,0.06756478524184203,303.1831416178266,0.042046290618163326,27.90289492636969,0.09084558184887911
908,46.47926496042882,0.06758305827925752,303.15772946783255,0.04204892378311616,27.866806382733394,0.09086359131175119
909,46.47959494236491,0.06760133131667301,303.1304376965003,0.04205155694806898,27.830704884602483,0.09088160077462325
910,46.47958885903827,0.0676196043540885,303.10126519562516,0.042054190113021805,27.794590209251307,0.09089961023749532
911,46.47924649769982,0.06763787739150398,303.07021090074016,0.04205682327797463,27.758462134049886,0.09091761970036738
912,46.47856765440217,0.06765615042891947,303.037273791149,0.042059456442927454,27.722320436492176,0.09093562916323945
913,46.47755213400469,0.06767442346633495,303.0024528899574,0.04206208960788028,27.686164894224625,0.09095363862611153
914,46.47619975017823,0.06769269650375043,302.96574726410336,0.0420647227728331,27.649995285074425,0.09097164808898359
915,46.474510325409454,0.06771096954116593,302.92715602438483,0.04206735593778593,27.613811387077757,0.09098965755185565
916,46.47248369100485,0.0677292425785814,302.88667832548737,0.04206998910273876,27.577612978508093,0.09100766701472772
917,46.47011968709434,0.0677475156159969,302.84431336600835,0.04207262226769158,27.54139983790436,0.09102567647759979
918,46.46741816263455,0.06776578865341237,302.80006038848103,0.042075255432644405,27.505171744099062,0.09104368594047185
919,46.46437897541175,0.06778406169082787,302.7539186793964,0.04207788859759723,27.468928476246244,0.09106169540334393
920,46.46100199204435,0.06780233472824335,302.7058875692235,0.042080521762550054,27.432669813849657,0.09107970486621599
921,46.45728708798516,0.06782060776565885,302.65596643242833,0.04208315492750288,27.39639553679049,0.09109771432908806
922,46.45323414752313,0.06783888080307432,302.6041546874906,0.04208578809245571,27.360105425355417,0.09111572379196012
923,46.44884306378491,0.06785715384048982,302.5504517969203,0.04208842125740853,27.323799260264217,0.09113373325483219
924,46.44411373873589,0.06787542687790529,302.4948572672705,0.04209105442236136,27.28747682269762,0.09115174271770426
925,46.439046083180976,0.0678936999153208,302.43737064915047,0.04209368758731418,27.251137894324998,0.09116975218057632
926,46.43364001676498,0.06791197295273627,302.3779915372365,0.042096320752267005,27.214782257331677,0.09118776164344838
927,46.42789546797264,0.06793024599015175,302.3167195702807,0.04209895391721983,27.17840969444667,0.09120577110632046
928,46.4218123741283,0.06794851902756724,302.25355443111914,0.04210158708217266,27.142019988970056,0.09122378056919253
929,46.41539068139522,0.06796679206498273,302.188495846678,0.042104220247125484,27.10561292480033,0.09124179003206459
930,46.40863034477454,0.06798506510239821,302.12154358797704,0.04210685341207831,27.069188286461404,0.09125979949493666
931,46.4015313281038,0.0680033381398137,302.0526974701336,0.04210948657703113,27.032745859130173,0.09127780895780872
932,46.394093604055314,0.06802161117722919,301.98195735236317,0.04211211974198396,26.996285428663207,0.0912958184206808
933,46.38631715413392,0.06803988421464467,301.90932313797936,0.04211475290693678,26.95980678162401,0.09131382788355286
934,46.37820196867454,0.06805815725206016,301.83479477439226,0.042117386071889605,26.92330970530971,0.09133183734642493
935,46.369748046839376,0.06807643028947565,301.7583722531041,0.042120019236842436,26.886793987777974,0.091349846809297
936,46.36095539661468,0.06809470332689113,301.6800556097053,0.04212265240179526,26.850259417873698,0.09136785627216906
937,46.351824034807194,0.06811297636430662,301.59984492386684,0.042125285566748084,26.813705785255504,0.09138586573504112
938,46.34235398704029,0.0681312494017221,301.5177403193324,0.04212791873170091,26.777132880422325,0.0914038751979132
939,46.332545287749625,0.06814952243913759,301.4337419639085,0.04213055189665373,26.740540494739815,0.09142188466078527
940,46.32239798017861,0.06816779547655308,301.34785006945316,0.04213318506160656,26.703928420466593,0.09143989412365733
941,46.31191211637337,0.06818606851396856,301.2600648918625,0.04213581822655939,26.667296450780373,0.0914579035865294
942,46.301087757177456,0.06820434155138405,301.1703867310571,0.04213845139151221,26.630644379804185,0.09147591304940146
943,46.28992497222613,0.06822261458879954,301.0788159309646,0.042141084556465036,26.59397200263216,0.09149392251227353
944,46.27842383994034,0.06824088762621502,300.9853528795026,0.04214371772141786,26.557279115355556,0.0915119319751456
945,46.26658444752032,0.06825916066363051,300.8899980085595,0.042146350886370684,26.52056551508831,0.09152994143801767
946,46.254406890938895,0.068277433701046,300.79275179397285,0.04214898405132351,26.483830999992836,0.09154795090088973
947,46.24189127493432,0.06829570673846148,300.6936147555079,0.04215161721627633,26.447075369305352,0.0915659603637618
948,46.229037713002846,0.06831397977587697,300.5925874568323,0.042154250381229164,26.41029842336143,0.09158396982663386
949,46.21584632739095,0.06833225281329246,300.48967050549214,0.04215688354618199,26.373499963621054,0.09160197928950593
950,46.20231724908717,0.06835052585070794,300.3848645528829,0.04215951671113481,26.336679792693953,0.091619988752378
951,46.18845061781362,0.06836879888812343,300.2781702942218,0.042162149876087636,26.299837714364486,0.09163799821525007
952,46.174246582017105,0.06838707192553892,300.1695884685171,0.04216478304104046,26.262973533616506,0.09165600767812213
953,46.159705298859976,0.0684053449629544,300.0591198585363,0.042167416205993284,26.226087056658145,0.0916740171409942
954,46.14482693421052,0.06842361800036989,299.9467652907724,0.04217004937094611,26.189178090946463,0.09169202660386627
955,46.129611662633174,0.06844189103778538,299.8325256354095,0.04217268253589894,26.152246445211873,0.09171003606673833
956,46.11405966737818,0.06846016407520086,299.71640180628594,0.04217531570085176,26.115291929482442,0.0917280455296104
957,46.098171140371036,0.06847843711261635,299.5983947608554,0.04217794886580459,26.078314355108283,0.09174605499248246
958,46.081946282201606,0.06849671015003184,299.478505500148,0.04218058203075741,26.041313534785377,0.09176406445535454
959,46.065385302112816,0.06851498318744732,299.35673506872865,0.042183215195710236,26.004289282579652,0.0917820739182266
960,46.04848841798902,0.06853325622486281,299.2330845546547,0.04218584836066306,25.967241413950692,0.09180008338109867
961,46.03125585634409,0.0685515292622783,299.10755508943106,0.042188481525615884,25.930169745775537,0.09181809284397074
962,46.013687852309076,0.06856980229969378,298.98014784796425,0.042191114690568715,25.893074096371926,0.0918361023068428
963,45.99578464961958,0.06858807533710927,298.85086404851603,0.04219374785552154,25.855954285521825,0.09185411176971486
964,45.9775465006028,0.06860634837452476,298.7197049526527,0.04219638102047436,25.8188101344945,0.09187212123258694
965,45.95897366616417,0.06862462141194023,298.58667186519574,0.04219901418542719,25.78164146606975,0.09189013069545901
966,45.94006641577367,0.06864289444935573,298.4517661341693,0.04220164735038001,25.744448104560576,0.09190814015833107
967,45.920825027451976,0.0686611674867712,298.31498915074684,0.042204280515332836,25.707229875835974,0.09192614962120314
968,45.90124978775593,0.0686794405241867,298.1763423491958,0.04220691368028566,25.6699866073437,0.0919441590840752
969,45.88134099176408,0.06869771356160218,298.0358272068205,0.04220954684523849,25.6327181281324,0.09196216854694728
970,45.86109894306143,0.06871598659901768,297.8934452439058,0.042212180010191315,25.595424268874062,0.09198017800981934
971,45.8405239537244,0.06873425963643315,297.74919802365474,0.04221481317514414,25.558104861886022,0.09199818747269141
972,45.81961634430486,0.06875253267384865,297.60308715212915,0.04221744634009696,25.520759741153032,0.09201619693556348
973,45.79837644381444,0.06877080571126412,297.4551142781863,0.04222007950504979,25.48338874234894,0.09203420639843554
974,45.776804589707815,0.06878907874867962,297.3052810934147,0.04222271267000261,25.445991702858237,0.0920522158613076
975,45.75490112786649,0.0688073517860951,297.15358933206807,0.042225345834955436,25.40856846179746,0.09207022532417967
976,45.73266641258139,0.0688256248235106,297.000040770999,0.04222797899990827,25.37111886003677,0.09208823478705175
977,45.71010080653589,0.06884389786092607,296.8446372295899,0.04223061216486109,25.333642740220768,0.09210624424992381
978,45.687204680787914,0.06886217089834157,296.68738056968135,0.042233245329813915,25.296139946789424,0.09212425371279588
979,45.663978414752165,0.06888044393575704,296.52827269550187,0.04223587849476674,25.25861032599895,0.09214226317566794
980,45.64042239618165,0.06889871697317253,296.36731555359415,0.04223851165971956,25.221053725942266,0.09216027263854001
981,45.61653702114923,0.06891699001058801,296.20451113274066,0.04224114482467239,25.183469996569595,0.09217828210141207
982,45.59232269402858,0.0689352630480035,296.0398614638869,0.04224377798962521,25.145858989708426,0.09219629156428415
983,45.567779827475,0.06895353608541899,295.8733686200637,0.04224641115457804,25.108220559083723,0.0922143010271562
984,45.542908842405765,0.06897180912283447,295.70503471630946,0.04224904431953087,25.070554560337698,0.09223231049002828
985,45.51771016798031,0.06899008216024996,295.53486190958745,0.04225167748448369,25.032860851049684,0.09225031995290034
986,45.49218424157997,0.06900835519766545,295.3628523987047,0.042254310649436515,24.99513929075535,0.09226832941577241
987,45.46633150878745,0.06902662823508093,295.18900842422875,0.04225694381438934,24.95738974096616,0.09228633887864449
988,45.440152423365994,0.06904490127249642,295.01333226840217,0.04225957697934216,24.919612065188616,0.09230434834151655
989,45.413647447238276,0.0690631743099119,294.8358262550556,0.042262210144294994,24.881806128942955,0.0923223578043886
990,45.38681705046484,0.0690814473473274,294.65649274952216,0.04226484330924782,24.843971799782047,0.09234036726726068
991,45.35966171122243,0.06909972038474288,294.47533415854457,0.04226747647420064,24.806108947309895,0.09235837673013275
992,45.3321819157818,0.06911799342215837,294.29235293018706,0.042270109639153466,24.768217443200147,0.09237638619300481
993,45.304378158485406,0.06913626645957385,294.10755155374204,0.04227274280410629,24.73029716121405,0.09239439565587688
994,45.276250941724676,0.06915453949698934,293.9209325596364,0.042275375969059115,24.692347977218567,0.09241240511874894
995,45.24780077591697,0.06917281253440483,293.73249851933707,0.04227800913401194,24.65436976920412,0.09243041458162102
996,45.21902817948232,0.06919108557182031,293.5422520452528,0.04228064229896477,24.616362417302298,0.09244842404449308
997,45.189933678819784,0.0692093586092358,293.35019579064056,0.042283275463917594,24.57832580380305,0.09246643350736515
998,45.160517808283565,0.06922763164665129,293.15633244950016,0.04228590862887042,24.540259813171975,0.09248444297023722
999,45.130781110158765,0.06924590468406677,292.9606647564775,0.04228854179382324,24.502164332067455,0.09250245243310928


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_10_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00079,0.07614772021770477,0.047477394342422485,0.09484953433275223
1,1,00054,0.3163723945617676,0.2885592579841614,0.37362340092658997
2,2,00004,0.08384684473276138,0.0499444380402565,0.1098586916923523
3,3,00029,0.04944658651947975,0.03630693256855011,0.06401804834604263


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_10_D_8/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,3.088484405991811,0.04944658651947975,3.2393497697277116,0.03630693256855011,2.656330893073675,0.06401804834604263
1,3.090475839449904,0.04971377952052308,3.240314542586774,0.03655943739879597,2.658176455161658,0.06432796361389102
2,3.0924452919726346,0.049980972521566414,3.2412569390836192,0.03681194222904183,2.660003193034632,0.06463787888173943
3,3.094392727485513,0.050248165522609745,3.2421769491486434,0.03706444705928768,2.6618110725033226,0.06494779414958782
4,3.096318110458,0.050515358523653076,3.2430745632541806,0.03731695188953354,2.6636000598424254,0.06525770941743622
5,3.09822140590512,0.05078255152469641,3.243949772415049,0.0375694567197794,2.6653701217921237,0.06556762468528461
6,3.100102579389057,0.05104974452573974,3.244802568189077,0.037821961550025256,2.667121225559589,0.065877539953133
7,3.101961597020729,0.05131693752678307,3.245632942677605,0.03807446638027111,2.6688533388204614,0.0661874552209814
8,3.1037984254613398,0.0515841305278264,3.2464408885259752,0.038326971210516966,2.6705664297203158,0.0664973704888298
9,3.1056130319239124,0.05185132352886973,3.247226398923987,0.038579476040762825,2.672260466876107,0.0668072857566782
10,3.1074053841747977,0.05211851652991306,3.2479894676063488,0.038831980871008684,2.6739354193776026,0.06711720102452659
11,3.109175450535167,0.05238570953095639,3.2487300888530948,0.039084485701254536,2.6755912567887883,0.06742711629237498
12,3.110923199882481,0.052652902531999723,3.2494482574899894,0.039336990531500395,2.677227949149265,0.06773703156022338
13,3.1126486016519346,0.052920095533043054,3.250143968888911,0.03958949536174625,2.6788454669756256,0.06804694682807177
14,3.1143516258378883,0.053187288534086385,3.2508172189682076,0.03984200019199211,2.6804437812628064,0.06835686209592018
15,3.116032242995267,0.053454481535129716,3.251468004193044,0.040094505022237964,2.6820228634854306,0.06866677736376857
16,3.11769042424095,0.05372167453617305,3.252096321575718,0.04034700985248382,2.6835826855991285,0.06897669263161696
17,3.1193261412551285,0.05398886753721638,3.2527021686759587,0.04059951468272968,2.685123220041837,0.06928660789946536
18,3.120939366282647,0.05425606053825971,3.2532855436012067,0.04085201951297554,2.6866444397350864,0.06959652316731375
19,3.122530072134321,0.05452325353930304,3.253846445006873,0.04110452434322139,2.6881463180852636,0.06990643843516216
20,3.1240982321882376,0.05479044654034637,3.2543848720965727,0.04135702917346725,2.689628828984859,0.07021635370301055
21,3.1256438203910237,0.0550576395413897,3.2549008246223465,0.04160953400371311,2.691091946813696,0.07052626897085894
22,3.127166811259108,0.05532483254243303,3.2553943028848495,0.04186203883395897,2.6925356464401378,0.07083618423870734
23,3.1286671798799395,0.055592025543476364,3.255865307733531,0.04211454366420482,2.69395990322228,0.07114609950655573
24,3.1301449019132086,0.055859218544519695,3.2563138405667873,0.04236704849445068,2.6953646930091204,0.07145601477440414
25,3.1315999535920254,0.05612641154556303,3.256739903332095,0.04261955332469654,2.696749992141712,0.07176593004225253
26,3.1330323117240866,0.056393604546606364,3.257143498526121,0.0428720581549424,2.698115777454298,0.07207584531010092
27,3.134441953692817,0.056660797547649695,3.2575246291948172,0.043124562985188256,2.6994620262754228,0.07238576057794932
28,3.135828857458489,0.056927990548693026,3.257883298933489,0.04337706781543411,2.70078871642903,0.07269567584579771
29,3.1371930015593197,0.05719518354973636,3.258219511886845,0.043629572645679966,2.7020958262355377,0.0730055911136461
30,3.1385343651125437,0.05746237655077969,3.258533272749026,0.043882077475925825,2.7033833345128944,0.0733155063814945
31,3.139852927815466,0.05772956955182302,3.2588245867636134,0.04413458230617168,2.704651220577615,0.0736254216493429
32,3.1411486699464914,0.05799676255286635,3.259093459723616,0.044387087136417536,2.7058994642458023,0.0739353369171913
33,3.1424215723661275,0.05826395555390968,3.259339897971435,0.044639591966663394,2.707128045834142,0.07424525218503969
34,3.143671616517973,0.05853114855495301,3.259563908398809,0.04489209679690925,2.7083369461608813,0.0745551674528881
35,3.1448987844296727,0.05879834155599634,3.25976549844674,0.04514460162715511,2.7095261465467897,0.07486508272073648
36,3.14610305871386,0.059065534557039674,3.2599446761053943,0.045397106457400964,2.7106956288160973,0.07517499798858487
37,3.1472844225690664,0.059332727558083005,3.2601014499139858,0.04564961128764682,2.711845375297413,0.07548491325643328
38,3.1484428597806167,0.059599920559126336,3.260235828960636,0.04590211611789268,2.712975368824628,0.07579482852428167
39,3.149578354721492,0.05986711356016967,3.260347822882217,0.04615462094813853,2.7140855927377903,0.07610474379213006
40,3.1506908923531833,0.060134306561213,3.260437441864169,0.04640712577838439,2.7151760308839687,0.07641465905997846
41,3.1517804582265034,0.06040149956225633,3.2605046966402953,0.04665963060863025,2.716246667618091,0.07672457432782685
42,3.152847038482391,0.06066869256329966,3.260549598492548,0.04691213543887611,2.717297487803763,0.07703448959567526
43,3.1538906198526844,0.06093588556434299,3.2605721592507746,0.04716464026912197,2.7183284768140705,0.07734440486352365
44,3.154911189660871,0.06120307856538632,3.260572391292462,0.04741714509936782,2.719339620532356,0.07765432013137205
45,3.155908735822819,0.06147027156642965,3.2605503075424442,0.04766964992961368,2.72033090535298,0.07796423539922044
46,3.156883246847478,0.061737464567472984,3.2605059214726015,0.04792215475985954,2.721302318182059,0.07827415066706883
47,3.1578347118375634,0.062004657568516315,3.2604392471015293,0.04817465959010539,2.7222538464381847,0.07858406593491724
48,3.1587631204902094,0.062271850569559646,3.2603502989941893,0.04842716442035125,2.723185478053122,0.07889398120276563
49,3.1596684630976064,0.06253904357060298,3.2602390922615427,0.04867966925059711,2.7240972014724867,0.07920389647061402
50,3.1605507305476075,0.06280623657164632,3.2601056425601613,0.048932174080842966,2.7249890056564032,0.07951381173846242
51,3.1614099143243184,0.06307342957268965,3.2599499660918108,0.049184678911088825,2.7258608800801425,0.07982372700631081
52,3.1622460065086564,0.06334062257373298,3.2597720796030236,0.049437183741334684,2.7267128147347344,0.08013364227415921
53,3.1630589997788885,0.06360781557477631,3.2595720003846456,0.049689688571580536,2.72754480012757,0.0804435575420076
54,3.1638488874111497,0.06387500857581964,3.2593497462713596,0.049942193401826394,2.728356827282971,0.08075347280985601
55,3.164615663279927,0.06414220157686297,3.259105335641192,0.05019469823207225,2.7291488877427454,0.0810633880777044
56,3.1653593218585327,0.0644093945779063,3.2588387874149998,0.050447203062318105,2.729920973566724,0.08137330334555279
57,3.1660798582195424,0.06467658757894963,3.2585501210559293,0.050699707892563964,2.7306730773332704,0.08168321861340119
58,3.166777268035216,0.06494378057999296,3.2582393565688648,0.05095221272280982,2.7314051921397735,0.08199313388124958
59,3.167451547577888,0.0652109735810363,3.2579065144998447,0.05120471755305568,2.73211731160312,0.08230304914909797
60,3.1681026937203436,0.06547816658207962,3.2575516159354683,0.05145722238330154,2.732809429860143,0.08261296441694638
61,3.1687307039361596,0.06574535958312296,3.2571746825022734,0.05170972721354739,2.7334815415680547,0.08292287968479477
62,3.1693355763000293,0.06601255258416629,3.256775736366095,0.05196223204379325,2.73413364190485,0.08323279495264317
63,3.169917309488058,0.06627974558520962,3.2563548002314087,0.0522147368740391,2.7347657265697,0.08354271022049156
64,3.1704759027780383,0.06654693858625295,3.255911897340644,0.05246724170428496,2.7353777917833115,0.08385262548833997
65,3.1710113560496986,0.06681413158729628,3.2554470514734852,0.05271974653453082,2.7359698342882806,0.08416254075618836
66,3.171523669784926,0.06708132458833961,3.254960286946149,0.05297225136477668,2.73654185134941,0.08447245602403675
67,3.17201284506797,0.06734851758938294,3.25445162861064,0.05322475619502254,2.737093840754016,0.08478237129188515
68,3.172478883585616,0.06761571059042627,3.253921101853985,0.0534772610252684,2.73762580081221,0.08509228655973354
69,3.172921787627339,0.0678829035914696,3.253368732597452,0.053729765855514255,2.7381377303571584,0.08540220182758193
70,3.1733415600854284,0.06815009659251293,3.2527945472957414,0.05398227068576011,2.7386296287453256,0.08571211709543033
71,3.173738204455095,0.06841728959355627,3.2521985729361624,0.054234775516005966,2.739101495856689,0.08602203236327872
72,3.174111724834544,0.0686844825945996,3.2515808370377886,0.05448728034625182,2.7395533320949372,0.08633194763112713
73,3.1744621259250345,0.06895167559564293,3.2509413676505874,0.05473978517649768,2.7399851383876497,0.08664186289897552
74,3.174789413030905,0.06921886859668626,3.250280193354536,0.054992290006743536,2.740396916186445,0.08695177816682392
75,3.175093592059583,0.06948606159772959,3.2495973432587135,0.055244794836989394,2.740788667467121,0.08726169343467231
76,3.1753746695215597,0.06975325459877292,3.2488928470003753,0.05549729966723525,2.741160394729763,0.0875716087025207
77,3.175632652530351,0.07002044759981625,3.2481667347439993,0.05574980449748111,2.7415121009988366,0.08788152397036911
78,3.175867548802427,0.07028764060085958,3.247419037180325,0.056002309327726964,2.7418437898232564,0.0881914392382175
79,3.1760793666571194,0.07055483360190291,3.246649785525361,0.05625481415797282,2.742155465276435,0.08850135450606589
80,3.1762681150165055,0.07082202660294624,3.245859011519377,0.056507318988218674,2.7424471319563084,0.08881126977391429
81,3.1764338034052626,0.07108921960398958,3.245046747425878,0.05675982381846453,2.7427187949853438,0.08912118504176268
82,3.1765764419505063,0.0713564126050329,3.2442130260305513,0.05701232864871039,2.742970460010521,0.08943110030961109
83,3.1766960413815952,0.07162360560607624,3.2433578806402013,0.05726483347895625,2.743202133203297,0.08974101557745948
84,3.1767926130299178,0.07189079860711957,3.242481345081658,0.05751733830920211,2.743413821259547,0.09005093084530788
85,3.176866168828651,0.0721579916081629,3.241583453700671,0.05776984313944797,2.7436055313994827,0.09036084611315627
86,3.176916721312499,0.07242518460920623,3.24066424136078,0.05802234796969382,2.7437772713675534,0.09067076138100466
87,3.176944283617395,0.07269237761024956,3.2397237434421657,0.05827485279993968,2.74392904943232,0.09098067664885306
88,3.1769488694802,0.07295957061129289,3.2387619958404823,0.05852735763018553,2.7440608743863124,0.09129059191670146
89,3.1769304932383537,0.07322676361233622,3.2377790349656688,0.05877986246043139,2.744172755545863,0.09160050718454985
90,3.1768891698295176,0.07349395661337955,3.236774897740742,0.05903236729067725,2.744264702750919,0.09191042245239825
91,3.176824914791185,0.07376114961442289,3.2357496216005694,0.05928487212092311,2.7443367263648337,0.09222033772024664
92,3.1767377442602704,0.07402834261546622,3.234703244490621,0.059537376951168966,2.744388837274136,0.09253025298809504
93,3.176627674972673,0.07429553561650955,3.2336358048657057,0.059789881781414825,2.744421046888281,0.09284016825594343
94,3.1764947242628145,0.07456272861755288,3.2325473416886803,0.06004238661166068,2.74443336713937,0.09315008352379184
95,3.176338910063154,0.07482992161859621,3.231437894429149,0.060294891441906535,2.744425810481865,0.09345999879164023
96,3.1761602509036795,0.07509711461963954,3.2303075030621353,0.060547396272152394,2.7443983898922655,0.09376991405948862
97,3.175958765911373,0.07536430762068287,3.2291562080667395,0.060799901102398246,2.7443511188687744,0.09407982932733702
98,3.1757344748096497,0.0756315006217262,3.2279840504247757,0.061052405932644105,2.7442840114309375,0.09438974459518541
99,3.1754873979177773,0.07589869362276953,3.2267910716193855,0.061304910762889964,2.744197082119263,0.0946996598630338
100,3.1752175561502667,0.07616588662381286,3.225577313633642,0.06155741559313582,2.7440903459948216,0.0950095751308822
101,3.174924971016241,0.0764330796248562,3.2243428189491246,0.06180992042338168,2.7439638186388207,0.0953194903987306
102,3.1746096646187776,0.07670027262589953,3.223087630544479,0.06206242525362754,2.743817516152161,0.09562940566657899
103,3.174271659654229,0.07696746562694286,3.2218117918939604,0.06231493008387339,2.74365145515497,0.09593932093442739
104,3.1739109794115166,0.07723465862798619,3.2205153469659553,0.06256743491411926,2.743465652786116,0.0962492362022758
105,3.173527647771402,0.07750185162902952,3.219198340221483,0.0628199397443651,2.7432601267026966,0.09655915147012419
106,3.1731216892057317,0.07776904463007285,3.2178608166126828,0.06307244457461096,2.7430348950795107,0.09686906673797258
107,3.172693128776663,0.07803623763111618,3.216502821581277,0.06332494940485682,2.742789976608508,0.09717898200582098
108,3.1722419921358553,0.07830343063215951,3.21512440105702,0.06357745423510268,2.7425253904982125,0.09748889727366937
109,3.171768305523651,0.07857062363320284,3.2137256014561264,0.06382995906534854,2.7422411564731317,0.09779881254151776
110,3.1712720957682183,0.07883781663424617,3.2123064696796804,0.0640824638955944,2.74193729477314,0.09810872780936616
111,3.1707533902846823,0.0791050096352895,3.21086705311203,0.06433496872584024,2.741613826152844,0.09841864307721455
112,3.1702122170742237,0.07937220263633284,3.209407399619155,0.0645874735560861,2.74127077188092,0.09872855834506294
113,3.169648604723152,0.07963939563737617,3.2079275575470296,0.06483997838633196,2.7409081537394413,0.09903847361291135
114,3.169062582401968,0.0799065886384195,3.2064275757199505,0.06509248321657782,2.7405259940231725,0.09934838888075975
115,3.168454179864382,0.08017378163946283,3.2049075034388634,0.06534498804682368,2.7401243155388526,0.09965830414860814
116,3.167823427446329,0.08044097464050616,3.2033673904796576,0.06559749287706954,2.7397031416044486,0.09996821941645653
117,3.1671703560649425,0.0807081676415495,3.2018072870914533,0.0658499977073154,2.7392624960483953,0.10027813468430494
118,3.166494997217516,0.08097536064259284,3.2002272439948625,0.06610250253756125,2.7388024032088087,0.10058804995215333
119,3.1657973829804362,0.08124255364363617,3.1986273123802365,0.06635500736780711,2.7383228879326817,0.10089796522000172
120,3.1650775460080904,0.0815097466446795,3.1970075439058965,0.06660751219805297,2.737823975575055,0.10120788048785012
121,3.1643355195317544,0.08177693964572283,3.1953679906963437,0.06686001702829882,2.7373056919981735,0.10151779575569851
122,3.1635713373584564,0.08204413264676616,3.1937087053404536,0.06711252185854467,2.7367680635706133,0.1018277110235469
123,3.162785033869813,0.08231132564780949,3.1920297408896516,0.06736502668879053,2.7362111171663965,0.1021376262913953
124,3.1619766440208448,0.08257851864885282,3.1903311508560703,0.06761753151903639,2.735634880164077,0.10244754155924371
125,3.1611462033387707,0.08284571164989615,3.1886129892106956,0.06787003634928225,2.7350393804458113,0.1027574568270921
126,3.160293747921772,0.08311290465093948,3.1868753103814855,0.0681225411795281,2.734424646396408,0.10306737209494049
127,3.1594193144377396,0.08338009765198282,3.185118169251478,0.06837504600977395,2.7337907069023517,0.1033772873627889
128,3.158522940122996,0.08364729065302615,3.1833416211568832,0.06862755084001981,2.7331375913508125,0.10368720263063728
129,3.15760466278099,0.08391448365406948,3.181545721885157,0.06888005567026567,2.73246532962863,0.10399711789848567
130,3.1566645207809767,0.08418167665511281,3.1797305276730485,0.06913256050051153,2.7317739521212796,0.10430703316633408
131,3.1557025530566625,0.08444886965615614,3.1778960952046513,0.06938506533075739,2.731063489711817,0.10461694843418247
132,3.154718799104838,0.08471606265719947,3.1760424816094153,0.06963757016100325,2.7303339737798034,0.10492686370203086
133,3.153713298983983,0.0849832556582428,3.1741697444601567,0.06989007499124911,2.7295854362002054,0.10523677896987926
134,3.152686093312846,0.08525044865928613,3.172277941771048,0.07014257982149497,2.728817909342284,0.10554669423772767
135,3.1516372232690064,0.08551764166032946,3.170367131995587,0.07039508465174082,2.728031426068452,0.10585660950557606
136,3.1505667305874088,0.0857848346613728,3.1684373740245544,0.07064758948198668,2.72722601973312,0.10616652477342445
137,3.1494746575588777,0.08605202766241613,3.166488727183954,0.07090009431223254,2.7264017241815175,0.10647644004127285
138,3.1483610470286076,0.08631922066345946,3.164521251232936,0.0711525991424784,2.725558573748494,0.10678635530912124
139,3.1472259423946305,0.08658641366450279,3.162535006361702,0.07140510397272425,2.7246966032573017,0.10709627057696963
140,3.1460693876062633,0.08685360666554612,3.1605300531894,0.0716576088029701,2.7238158480183565,0.10740618584481804
141,3.1448914271625275,0.08712079966658945,3.158506452761996,0.07191011363321596,2.72291634382798,0.10771610111266643
142,3.143692106110553,0.08738799266763278,3.1564642665501372,0.07216261846346182,2.7219981269671214,0.10802601638051482
143,3.1424714700439527,0.08765518566867611,3.154403556446992,0.07241512329370767,2.7210612342000573,0.10833593164836322
144,3.1412295651011792,0.08792237866971944,3.1523243847660796,0.07266762812395353,2.7201057027730746,0.10864584691621162
145,3.139966437963859,0.08818957167076277,3.150226814239084,0.07292013295419938,2.719131570413132,0.10895576218406001
146,3.1386821358551042,0.0884567646718061,3.148110908013649,0.07317263778444524,2.718138875326501,0.1092656774519084
147,3.137376706537797,0.08872395767284944,3.14597672965116,0.0734251426146911,2.7171276561973903,0.10957559271975681
148,3.136050198312861,0.08899115067389277,3.143824343124512,0.07367764744493696,2.716097952186546,0.1098855079876052
149,3.1347026600175045,0.0892583436749361,3.141653812815859,0.07393015227518282,2.715049802929835,0.11019542325545359
150,3.133334141023443,0.08952553667597943,3.1394652035143515,0.07418265710542868,2.7139832485368096,0.110505338523302
151,3.131944691235102,0.08979272967702276,3.1372585804138566,0.07443516193567454,2.7128983295892493,0.11081525379115038
152,3.130534361087795,0.09005992267806609,3.135034009110666,0.0746876667659204,2.7117950871396865,0.11112516905899877
153,3.129103201545881,0.09032711567910942,3.1327915556011865,0.07494017159616626,2.710673562709912,0.11143508432684718
154,3.127651264100901,0.09059430868015275,3.1305312862796173,0.07519267642641211,2.709533798289459,0.11174499959469558
155,3.126178600769695,0.09086150168119608,3.1282532679356128,0.07544518125665796,2.708375836334072,0.11205491486254397
156,3.1246852640924914,0.09112869468223941,3.1259575677519287,0.07569768608690382,2.7071997197641524,0.11236483013039236
157,3.123171307130983,0.09139588768328274,3.1236442533020603,0.07595019091714968,2.706005491963187,0.11267474539824077
158,3.121636783466375,0.09166308068432608,3.121313392547857,0.07620269574739554,2.7047931967761585,0.11298466066608916
159,3.1200817471974163,0.0919302736853694,3.1189650538371305,0.07645520057764138,2.703562878507935,0.11329457593393755
160,3.118506252938409,0.09219746668641274,3.1165993059012456,0.07670770540788724,2.7023145819216423,0.11360449120178595
161,3.1169103558171924,0.09246465968745607,3.1142162178526975,0.0769602102381331,2.701048352237015,0.11391440646963434
162,3.115294111473115,0.0927318526884994,3.111815859182676,0.07721271506837896,2.699764235128732,0.11422432173748273
163,3.113657576054978,0.09299904568954273,3.109398299758616,0.07746521989862482,2.698462276724733,0.11453423700533114
164,3.1120008062189606,0.09326623869058606,3.106963609821731,0.07771772472887067,2.697142523604513,0.11484415227317954
165,3.1103238591265256,0.09353343169162939,3.104511859984541,0.07797022955911653,2.695805022797402,0.11515406754102792
166,3.1086267924423048,0.09380062469267272,3.1020431212283786,0.07822273438936239,2.694449821780826,0.11546398280887632
167,3.1069096643319623,0.09406781769371605,3.0995574649008866,0.07847523921960825,2.693076968478545,0.11577389807672472
168,3.105172533460039,0.09433501069475939,3.097054962713502,0.07872774404985411,2.6916865112588817,0.11608381334457311
169,3.103415458987776,0.09460220369580272,3.094535686738925,0.07898024888009997,2.690278498932924,0.1163937286124215
170,3.101638500570917,0.09486939669684605,3.0919997094085776,0.07923275371034583,2.6888529807527117,0.11670364388026991
171,3.0998417183574976,0.09513658969788938,3.0894471035100493,0.07948525854059169,2.6874100064094084,0.1170135591481183
172,3.0980251729856016,0.09540378269893271,3.0868779421845254,0.07973776337083753,2.6859496260314497,0.11732347441596669
173,3.0961889255811097,0.09567097569997604,3.084292298924211,0.07999026820108339,2.68447189018268,0.11763338968381509
174,3.0943330377554257,0.09593816870101937,3.0816902475697363,0.08024277303132925,2.6829768498604665,0.1179433049516635
175,3.0924575716031772,0.0962053617020627,3.079071862307551,0.0804952778615751,2.681464556493797,0.11825322021951187
176,3.0905625896999043,0.09647255470310603,3.0764372176673067,0.08074778269182095,2.6799350619413635,0.11856313548736028
177,3.0886481550997256,0.09673974770414936,3.0737863885192294,0.08100028752206681,2.678388418489624,0.11887305075520868
178,3.086714331332984,0.0970069407051927,3.0711194500714765,0.08125279235231267,2.6768246788508456,0.11918296602305707
179,3.0847611824038763,0.09727413370623603,3.068436477867482,0.08150529718255853,2.675243896161139,0.11949288129090546
180,3.082788772788063,0.09754132670727936,3.065737547783298,0.08175780201280439,2.6736461239784655,0.11980279655875387
181,3.0807971674302563,0.09780851970832269,3.0630227360249105,0.08201030684305025,2.6720314162806327,0.12011271182660226
182,3.0787864317417926,0.09807571270936602,3.0602921191255543,0.0822628116732961,2.6703998274632736,0.12042262709445065
183,3.0767566315981867,0.09834290571040935,3.057545773943018,0.08251531650354196,2.668751412337805,0.12073254236229905
184,3.074707833336664,0.09861009871145268,3.054783777656926,0.08276782133378782,2.6670862261293715,0.12104245763014745
185,3.0726401037536792,0.09887729171249601,3.0520062077660217,0.08302032616403368,2.665404324474776,0.12135237289799583
186,3.0705535101024113,0.09914448471353934,3.049213142085436,0.08327283099427954,2.6637057634203845,0.12166228816584423
187,3.0684481200902467,0.09941167771458267,3.0464046587439384,0.0835253358245254,2.6619905994200255,0.12197220343369264
188,3.0663240018762346,0.099678870715626,3.0435808361811896,0.08377784065477124,2.660258889332865,0.12228211870154103
189,3.0641812240685384,0.09994606371666934,3.04074175314497,0.0840303454850171,2.658510690421268,0.12259203396938942
190,3.0620198557218563,0.10021325671771267,3.037887488688411,0.08428285031526296,2.6567460603486452,0.12290194923723782
191,3.05983996633483,0.100480449718756,3.035018122167204,0.08453535514550882,2.6549650571772796,0.12321186450508621
192,3.0576416258474386,0.10074764271979933,3.0321337332368072,0.08478785997575468,2.6531677393661415,0.1235217797729346
193,3.0554249046383672,0.10101483572084266,3.0292344018496404,0.08504036480600052,2.6513541657686863,0.12383169504078301
194,3.0531898735223666,0.10128202872188599,3.026320208252267,0.08529286963624638,2.6495243956306336,0.12414161030863141
195,3.0509366037475902,0.10154922172292932,3.0233912329825685,0.08554537446649224,2.6476784885877356,0.12445152557647979
196,3.0486651669929157,0.10181641472397265,3.0204475568669125,0.0857978792967381,2.645816504663525,0.12476144084432819
197,3.04637563536525,0.10208360772501598,3.017489261017302,0.08605038412698396,2.6439385042670525,0.1250713561121766
198,3.0440680813968197,0.10235080072605932,3.0145164268285245,0.08630288895722982,2.6420445481906034,0.12538127138002497
199,3.041742578042437,0.10261799372710265,3.0115291359752887,0.08655539378747568,2.6401346976074027,0.12569118664787338
200,3.039399198676761,0.10288518672814598,3.0085274704093496,0.08680789861772154,2.6382090140693055,0.12600110191572178
201,3.03703801709153,0.10315237972918931,3.0055115123566254,0.0870604034479674,2.6362675595044704,0.12631101718357018
202,3.034659107492787,0.10341957273023264,3.0024813443143095,0.08731290827821325,2.6343103962150187,0.12662093245141856
203,3.0322625444980877,0.10368676573127597,2.9994370490479687,0.08756541310845911,2.6323375868746757,0.12693084771926696
204,3.0298484031336863,0.1039539587323193,2.996378709588633,0.08781791793870497,2.6303491945264073,0.12724076298711534
205,3.02741675883171,0.10422115173336263,2.9933064092298842,0.08807042276895082,2.6283452825800278,0.12755067825496375
206,3.0249676874273232,0.10448834473440596,2.9902202315249227,0.08832292759919667,2.626325914809805,0.12786059352281215
207,3.022501265155861,0.1047555377354493,2.987120260283639,0.08857543242944253,2.6242911553520454,0.12817050879066055
208,3.020017568649965,0.10502273073649263,2.984006579569668,0.08882793725968839,2.622241068702665,0.12848042405850896
209,3.017516674936691,0.10528992373753596,2.980879273697444,0.08908044208993424,2.6201757197147515,0.12879033932635733
210,3.014998661434607,0.10555711673857929,2.9777384272292364,0.0893329469201801,2.6180951735961018,0.12910025459420574
211,3.012463605950875,0.10582430973962262,2.9745841249721887,0.08958545175042595,2.6159994959067574,0.12941016986205411
212,3.009911586678318,0.10609150274066595,2.9714164519753425,0.08983795658067181,2.613888752556519,0.12972008512990252
213,3.007342682192473,0.10635869574170928,2.968235493526658,0.09009046141091767,2.611763009802449,0.13003000039775092
214,3.0047569714486255,0.10662588874275261,2.9650413351500258,0.09034296624116353,2.609622334246361,0.13033991566559933
215,3.002154533778837,0.10689308174379594,2.9618340626022692,0.09059547107140939,2.6074667928322954,0.13064983093344773
216,2.9995354488889507,0.10716027474483927,2.9586137618701445,0.09084797590165525,2.6052964528439837,0.1309597462012961
217,2.9968997968555877,0.1074274677458826,2.955380519167329,0.0911004807319011,2.6031113819022953,0.13126966146914448
218,2.9942476581231254,0.10769466074692594,2.952134420931408,0.09135298556214697,2.6009116479626746,0.1315795767369929
219,2.9915791135006677,0.10796185374796927,2.9488755538208458,0.09160549039239282,2.5986973193125666,0.1318894920048413
220,2.9888942441589927,0.1082290467490126,2.9456040047119623,0.09185799522263868,2.596468464568824,0.1321994072726897
221,2.9861931316274983,0.10849623975005593,2.9423198606958936,0.09211050005288453,2.5942251526751092,0.1325093225405381
222,2.983475857791123,0.10876343275109926,2.9390232090755486,0.09236300488313039,2.5919674528992767,0.13281923780838648
223,2.9807425048872593,0.10903062575214259,2.9357141373625635,0.09261550971337625,2.5896954348307477,0.13312915307623488
224,2.977993155502656,0.10929781875318592,2.9323927332742463,0.0928680145436221,2.587409168377871,0.13343906834408326
225,2.975227892570301,0.10956501175422925,2.929059084730513,0.09312051937386796,2.58510872376527,0.13374898361193166
226,2.9724467993662955,0.10983220475527258,2.925713279850827,0.09337302420411381,2.582794171531183,0.13405889887978006
227,2.9696499595067154,0.11009939775631591,2.922355406951122,0.09362552903435967,2.5804655825247824,0.13436881414762847
228,2.966837456944461,0.11036659075735925,2.9189855545407295,0.09387803386460553,2.578123027903495,0.13467872941547687
229,2.9640093759660875,0.11063378375840258,2.91560381131929,0.09413053869485138,2.5757665791302955,0.13498864468332525
230,2.961165801188635,0.11090097675944591,2.9122102661736715,0.09438304352509724,2.573396307971002,0.13529855995117365
231,2.9583068175564344,0.11116816976048924,2.908805008174874,0.0946355483553431,2.571012286491552,0.13560847521902203
232,2.955432510337911,0.11143536276153257,2.9053881265749295,0.09488805318558896,2.5686145870552703,0.13591839048687043
233,2.9525429651223694,0.1117025557625759,2.9019597108038013,0.09514055801583482,2.5662032823201253,0.13622830575471884
234,2.949638267816768,0.11196974876361925,2.898519850466279,0.09539306284608068,2.5637784452359735,0.13653822102256724
235,2.9467185046424875,0.11223694176466258,2.8950686353388613,0.09564556767632654,2.561340149041793,0.13684813629041565
236,2.9437837621320826,0.11250413476570591,2.8916061553666443,0.0958980725065724,2.5588884672629097,0.13715805155826402
237,2.940834127126019,0.11277132776674924,2.8881325006601997,0.09615057733681825,2.5564234737082074,0.1374679668261124
238,2.937869686769414,0.11303852076779257,2.884647761492448,0.0964030821670641,2.5539452424673303,0.1377778820939608
239,2.934890528508744,0.1133057137688359,2.881152028295533,0.09665558699730996,2.551453847907879,0.1380877973618092
240,2.9318967400885656,0.11357290676987923,2.8776453916576887,0.09690809182755582,2.5489493646725876,0.1383977126296576
241,2.9288884095482057,0.11384009977092256,2.874127942320102,0.09716059665780168,2.546431867676498,0.13870762789750601
242,2.9258656252184547,0.11410729277196589,2.870599771173774,0.09741310148804752,2.5439014321041227,0.1390175431653544
243,2.9228284757182412,0.11437448577300922,2.8670609692563773,0.09766560631829338,2.5413581334065936,0.1393274584332028
244,2.9197770499513025,0.11464167877405256,2.863511627749106,0.09791811114853924,2.5388020472988093,0.13963737370105117
245,2.916711437102838,0.11490887177509589,2.859951837973534,0.0981706159787851,2.5362332497565636,0.13994728896889957
246,2.913631726636166,0.11517606477613922,2.8563816913884543,0.09842312080903096,2.5336518170136735,0.14025720423674798
247,2.910538008289351,0.11544325777718255,2.852801279586727,0.09867562563927681,2.5310578255590883,0.14056711950459638
248,2.907430372071842,0.11571045077822588,2.8492106942921236,0.09892813046952267,2.5284513521340015,0.1408770347724448
249,2.904308908261087,0.11597764377926921,2.845610027356161,0.09918063529976853,2.525832473728942,0.14118695004029316
250,2.901173707399147,0.11624483678031254,2.8419993707549436,0.09943314013001439,2.5232012675808635,0.14149686530814157
251,2.898024860289293,0.11651202978135587,2.8383788165859944,0.09968564496026025,2.520557811170224,0.14180678057598994
252,2.8948624579926046,0.1167792227823992,2.8347484570650883,0.0999381497905061,2.517902182218054,0.14211669584383835
253,2.8916865918245493,0.11704641578344253,2.8311083845230836,0.10019065462075195,2.5152344586830218,0.14242661111168675
254,2.888497353351561,0.11731360878448586,2.827458691402747,0.10044315945099781,2.5125547187584845,0.14273652637953516
255,2.885294834387606,0.1175808017855292,2.823799470255585,0.10069566428124367,2.5098630408695346,0.14304644164738356
256,2.882079126990744,0.11784799478657253,2.820130813738666,0.10094816911148953,2.5071595036700383,0.14335635691523194
257,2.8788503234596754,0.11811518778761586,2.8164528146114427,0.10120067394173539,2.5044441860396636,0.1436662721830803
258,2.8756085163302894,0.11838238078865919,2.8127655657325787,0.10145317877198125,2.5017171670809035,0.14397618745092872
259,2.8723537983721963,0.11864957378970252,2.8090691600567643,0.1017056836022271,2.4989785261160895,0.14428610271877712
260,2.869086262585256,0.11891676679074585,2.8053636906315402,0.10195818843247297,2.496228342684401,0.14459601798662552
261,2.8658060021961025,0.11918395979178918,2.8016492505941133,0.10221069326271881,2.4934666965388645,0.14490593325447393
262,2.8625131106546506,0.11945115279283251,2.7979259331681785,0.10246319809296467,2.4906936676433418,0.1452158485223223
263,2.859207681630609,0.11971834579387584,2.7941938316607335,0.10271570292321053,2.487909336169524,0.1455257637901707
264,2.855889809009977,0.11998553879491917,2.790453039458896,0.10296820775345639,2.4851137824939027,0.14583567905801909
265,2.8525595868915374,0.1202527317959625,2.7867036500267224,0.10322071258370225,2.482307087194747,0.1461455943258675
266,2.8492171095833454,0.12051992479700584,2.782945756902021,0.1034732174139481,2.4794893310490673,0.1464555095937159
267,2.845862471599206,0.12078711779804917,2.7791794536931693,0.10372572224419396,2.4766605950295753,0.1467654248615643
268,2.842495767655148,0.1210543107990925,2.775404834075932,0.10397822707443982,2.4738209603016355,0.1470753401294127
269,2.8391170926658944,0.12132150380013583,2.7716219917902762,0.10423073190468567,2.4709705082202156,0.14738525539726108
270,2.8357265417413244,0.12158869680117916,2.7678310206371877,0.10448323673493153,2.468109320326822,0.14769517066510948
271,2.832324210182927,0.12185588980222249,2.7640320144754877,0.10473574156517738,2.4652374783464404,0.14800508593295786
272,2.8289101934802527,0.12212308280326582,2.7602250672186504,0.10498824639542324,2.462355064184461,0.14831500120080626
273,2.825484587307363,0.12239027580430915,2.7564102728316255,0.1052407512256691,2.4594621599236066,0.14862491646865467
274,2.8220474875192645,0.12265746880535248,2.7525877253276505,0.10549325605591496,2.456558847820847,0.14893483173650307
275,2.8185989901483497,0.12292466180639582,2.7487575187650775,0.10574576088616082,2.4536452103043134,0.14924474700435147
276,2.815139191400825,0.12319185480743915,2.744919747244188,0.10599826571640668,2.450721329970209,0.14955466227219985
277,2.811668187653136,0.12345904780848248,2.7410745049040237,0.10625077054665252,2.44778728957971,0.14986457754004823
278,2.80818607544839,0.12372624080952581,2.7372218859192015,0.10650327537689838,2.444843172055862,0.15017449280789663
279,2.8046929514927728,0.12399343381056914,2.7333619844967454,0.10675578020714424,2.441889060480479,0.15048440807574504
280,2.801188912651961,0.12426062681161247,2.7294948948729107,0.1070082850373901,2.438925038091029,0.15079432334359344
281,2.7976740559475317,0.1245278198126558,2.7256207113100155,0.10726078986763596,2.4359511882775187,0.15110423861144184
282,2.7941484785533652,0.12479501281369913,2.7217395280932664,0.10751329469788182,2.4329675945793774,0.15141415387929022
283,2.790612277792049,0.12506220581474248,2.717851439527599,0.10776579952812768,2.4299743406823273,0.15172406914713862
284,2.787065551131275,0.1253293988157858,2.7139565399345043,0.10801830435837353,2.4269715104152647,0.152033984414987
285,2.7835083961802303,0.12559659181682914,2.7100549236488742,0.10827080918861938,2.423959187747122,0.1523438996828354
286,2.7799409106859945,0.12586378481787247,2.7061466850158356,0.10852331401886524,2.4209374567837347,0.1526538149506838
287,2.776363192529923,0.1261309778189158,2.7022319183875947,0.1087758188491111,2.417906401764706,0.1529637302185322
288,2.772775339724035,0.12639817081995913,2.6983107181202843,0.10902832367935696,2.414866107060262,0.15327364548638062
289,2.7691774504073927,0.12666536382100246,2.694383178570808,0.10928082850960281,2.411816657168108,0.153583560754229
290,2.765569622842488,0.1269325568220458,2.690449394093694,0.10953333333984867,2.4087581367102806,0.1538934760220774
291,2.761951955411613,0.12719974982308913,2.686509459037949,0.10978583817009453,2.405690630429998,0.15420339128992577
292,2.7583245466132422,0.12746694282413246,2.682563467743913,0.11003834300034039,2.4026142231885053,0.15451330655777418
293,2.7546874950584,0.1277341358251758,2.6786115145401244,0.11029084783058625,2.399528999961919,0.15482322182562258
294,2.7510408994670383,0.12800132882621912,2.67465369374018,0.1105433526608321,2.3964350458380705,0.15513313709347099
295,2.747384858664403,0.12826852182726245,2.670690099639605,0.11079585749107795,2.3933324460133405,0.1554430523613194
296,2.7437194715774034,0.12853571482830578,2.666720826512726,0.11104836232132381,2.3902212857895018,0.15575296762916777
297,2.7400448372309816,0.1288029078293491,2.6627459686095434,0.11130086715156967,2.38710165057055,0.15606288289701614
298,2.7363610547444766,0.12907010083039244,2.6587656201526135,0.11155337198181553,2.383973625859539,0.15637279816486455
299,2.7326682233279898,0.12933729383143577,2.654779875333932,0.11180587681206139,2.3808372972554124,0.15668271343271295
300,2.728966442278751,0.1296044868324791,2.65078882831182,0.11205838164230725,2.3776927504498335,0.15699262870056135
301,2.725255810977481,0.12987167983352244,2.6467925732078195,0.1123108864725531,2.3745400712240126,0.15730254396840976
302,2.721536428884754,0.13013887283456577,2.642791204103589,0.11256339130279895,2.371379345445536,0.15761245923625813
303,2.7178083955373626,0.1304060658356091,2.638784815037804,0.11281589613304481,2.3682106590651903,0.15792237450410654
304,2.71407181054468,0.13067325883665243,2.634773500003067,0.11306840096329067,2.3650340981137905,0.15823228977195491
305,2.7103267735850216,0.13094045183769576,2.6307573529428154,0.11332090579353653,2.3618497486990018,0.15854220503980332
306,2.706573384402011,0.1312076448387391,2.626736467748239,0.11357341062378239,2.3586576970021635,0.15885212030765172
307,2.7028117428009395,0.13147483783978242,2.622710938255203,0.11382591545402825,2.3554580292751144,0.15916203557550013
308,2.6990419486451342,0.13174203084082575,2.6186808582411745,0.1140784202842741,2.352250831837013,0.15947195084334853
309,2.6952641018523185,0.13200922384186908,2.6146463214221543,0.11433092511451996,2.3490361910711615,0.1597818661111969
310,2.6914783023909807,0.13227641684291241,2.6106074214496156,0.11458342994476581,2.3458141934218286,0.1600917813790453
311,2.68768465027674,0.13254360984395575,2.606564251907446,0.11483593477501167,2.342584925391071,0.1604016966468937
312,2.6838832455687127,0.13281080284499908,2.602516906308901,0.11508843960525753,2.3393484735355563,0.1607116119147421
313,2.6800741883658823,0.1330779958460424,2.598465478093554,0.11534094443550338,2.3361049244633874,0.1610215271825905
314,2.6762575788034706,0.13334518884708574,2.5944100606242637,0.11559344926574924,2.332854364830925,0.1613314424504389
315,2.672433517049309,0.13361238184812907,2.5903507471841363,0.1158459540959951,2.3295968813396115,0.1616413577182873
316,2.668602103300212,0.1338795748491724,2.5862876309735046,0.11609845892624096,2.326332560732798,0.16195127298613568
317,2.664763437778355,0.13414676785021573,2.582220805106904,0.11635096375648682,2.323061489792567,0.16226118825398406
318,2.660917620727653,0.13441396085125906,2.578150362610062,0.11660346858673266,2.3197837553365637,0.16257110352183246
319,2.657064752410137,0.1346811538523024,2.574076396416893,0.11685597341697852,2.3164994442148203,0.16288101878968086
320,2.653204933102343,0.13494834685334572,2.5699989993664936,0.11710847824722438,2.3132086433065893,0.16319093405752927
321,2.649338263091693,0.13521553985438906,2.565918264200157,0.11736098307747024,2.309911439517171,0.16350084932537767
322,2.6454648426728875,0.1354827328554324,2.5618342835583823,0.1176134879077161,2.3066079197747498,0.16381076459322605
323,2.6415847721442924,0.13574992585647572,2.557747149977897,0.11786599273796196,2.303298171027227,0.16412067986107445
324,2.6376981518043388,0.13601711885751905,2.5536569558886892,0.11811849756820782,2.299982280239058,0.16443059512892283
325,2.633805081947918,0.13628431185856238,2.5495637936110382,0.11837100239845368,2.2966603343880903,0.16474051039677123
326,2.629905662862784,0.1365515048596057,2.5454677553525635,0.11862350722869953,2.293332420462406,0.16505042566461964
327,2.6259999948259583,0.13681869786064904,2.5413689332052716,0.11887601205894538,2.289998625457164,0.16536034093246804
328,2.62208817810014,0.13708589086169237,2.537267419142619,0.11912851688919124,2.286659036371447,0.16567025620031645
329,2.6181703129301175,0.1373530838627357,2.5331633050165783,0.1193810217194371,2.2833137402051076,0.16598017146816482
330,2.614246499539187,0.13762027686377903,2.5290566825547094,0.11963352654968296,2.279962823955623,0.1662900867360132
331,2.6103168381255712,0.13788746986482237,2.5249476433572493,0.11988603137992881,2.2766063746149476,0.1666000020038616
332,2.6063814288588496,0.1381546628658657,2.5208362788941976,0.12013853621017467,2.2732444791663697,0.16690991727171
333,2.6024403718763844,0.13842185586690903,2.5167226805024177,0.12039104104042053,2.269877224581375,0.1672198325395584
334,2.59849376727976,0.13868904886795236,2.512606939382746,0.12064354587066639,2.266504697816507,0.16752974780740681
335,2.5945417151312182,0.1389562418689957,2.508489146597108,0.12089605070091224,2.2631269858102394,0.1678396630752552
336,2.5905843154501085,0.13922343487003902,2.504369393065642,0.1211485555311581,2.2597441754798404,0.1681495783431036
337,2.586621668209336,0.13949062787108235,2.5002477695638357,0.12140106036140395,2.2563563537182563,0.16845949361095197
338,2.5826538733318167,0.13975782087212568,2.4961243667196653,0.12165356519164981,2.2529636073909836,0.16876940887880038
339,2.57868103068694,0.140025013873169,2.4919992750107527,0.12190607002189567,2.2495660233329557,0.16907932414664878
340,2.574703240087037,0.14029220687421234,2.4878725847615213,0.12215857485214153,2.2461636883454292,0.16938923941449718
341,2.5707206012838517,0.14055939987525568,2.483744386140369,0.12241107968238739,2.242756689192877,0.1696991546823456
342,2.566733213965019,0.140826592876299,2.479614769156848,0.12266358451263325,2.2393451125998824,0.17000906995019396
343,2.5627411777505555,0.14109378587734234,2.4754838236588514,0.12291608934287909,2.235929045248042,0.17031898521804237
344,2.558744592189343,0.14136097887838567,2.4713516393298134,0.12316859417312495,2.232508573772868,0.17062890048589074
345,2.554743556755634,0.141628171879429,2.4672183056859183,0.12342109900337081,2.2290837847607055,0.17093881575373915
346,2.550738170845551,0.14189536488047233,2.4630839120733152,0.12367360383361667,2.225654764745641,0.17124873102158755
347,2.546728533773602,0.14216255788151566,2.4589485476653508,0.12392610866386253,2.222221600206428,0.17155864628943596
348,2.5427147447691962,0.142429750882559,2.4548123014598024,0.12417861349410839,2.21878437756341,0.17186856155728436
349,2.5386969029731716,0.14269694388360232,2.450675262276127,0.12443111832435425,2.215343183175457,0.17217847682513274
350,2.5346751074343254,0.14296413688464565,2.4465375187527214,0.1246836231546001,2.2118981033368965,0.1724883920929811
351,2.530649457105958,0.14323132988568898,2.4423991593441885,0.12493612798484595,2.208449224274461,0.17279830736082952
352,2.526620050842416,0.14349852288673232,2.4382602723186158,0.1251886328150918,2.204996632144236,0.17310822262867792
353,2.5225869873956515,0.14376571588777565,2.434120945754866,0.12544113764533765,2.201540413028615,0.17341813789652633
354,2.5185503654117842,0.14403290888881898,2.4299812675398753,0.1256936424755835,2.19808065293326,0.17372805316437473
355,2.5145102834276734,0.1443001018898623,2.4258413253659645,0.12594614730582937,2.194617437784069,0.1740379684322231
356,2.510466839867495,0.14456729489090564,2.421701206728161,0.12619865213607523,2.191150853424151,0.1743478837000715
357,2.5064201330393345,0.14483448789194897,2.4175609989215303,0.1264511569663211,2.1876809856108057,0.1746577989679199
358,2.502370261131777,0.1451016808929923,2.4134207890385184,0.12670366179656695,2.1842079200125086,0.1749677142357683
359,2.4983173222105157,0.14536887389403563,2.4092806639663067,0.1269561666268128,2.1807317422059085,0.1752776295036167
360,2.494261414214967,0.14563606689507896,2.4051407103841784,0.12720867145705866,2.177252537672826,0.1755875447714651
361,2.490202634954888,0.1459032598961223,2.401001014760892,0.12746117628730452,2.1737703917972624,0.1758974600393135
362,2.4861410821070145,0.14617045289716563,2.3968616633520754,0.12771368111755038,2.1702853898624137,0.17620737530716188
363,2.4820768532116944,0.14643764589820896,2.3927227421976185,0.12796618594779624,2.1667976170476937,0.17651729057501028
364,2.4780100456695453,0.1467048388992523,2.3885843371190894,0.1282186907780421,2.1633071584257655,0.17682720584285866
365,2.4739407567381084,0.14697203190029562,2.384446533717155,0.12847119560828796,2.159814098959575,0.17713712111070706
366,2.46986908352852,0.14723922490133895,2.3803094173690154,0.12872370043853382,2.156318523499402,0.17744703637855547
367,2.4657951230021897,0.14750641790238228,2.376173073225853,0.12897620526877968,2.152820516779906,0.17775695164640387
368,2.461718971967491,0.1477736109034256,2.372037586210288,0.12922871009902553,2.1493201634171952,0.17806686691425228
369,2.4576407270764564,0.14804080390446894,2.3679030410138493,0.1294812149292714,2.1458175479058896,0.17837678218210065
370,2.45356048482149,0.14830799690551227,2.363769522094459,0.12973371975951725,2.142312754616201,0.17868669744994903
371,2.449478341532085,0.1485751899065556,2.3596371136739247,0.1299862245897631,2.138805867791019,0.17899661271779743
372,2.4453943933715534,0.14884238290759894,2.35550589973545,0.13023872942000897,2.1352969715430037,0.17930652798564584
373,2.4413087363337675,0.14910957590864227,2.3513759640211505,0.13049123425025483,2.131786149851692,0.17961644325349424
374,2.4372214662399103,0.1493767689096856,2.347247390029588,0.1307437390805007,2.1282734865606034,0.17992635852134264
375,2.433132678735236,0.14964396191072893,2.3431202610133144,0.13099624391074655,2.1247590653743678,0.18023627378919102
376,2.429042469285846,0.14991115491177226,2.3389946599764304,0.13124874874099238,2.121242969855848,0.18054618905703942
377,2.4249509331754693,0.1501783479128156,2.3348706696721533,0.13150125357123824,2.1177252834232836,0.1808561043248878
378,2.420858165502261,0.15044554091385892,2.330748372600402,0.1317537584014841,2.114206089347435,0.1811660195927362
379,2.4167642611756075,0.15071273391490225,2.3266278510053917,0.13200626323172995,2.1106854707487437,0.1814759348605846
380,2.4126693149129443,0.15097992691594558,2.322509186873243,0.1322587680619758,2.107163510594497,0.181785850128433
381,2.4085734212365875,0.15124711991698891,2.3183924619296046,0.13251127289222167,2.1036402916960038,0.18209576539628142
382,2.404476674470573,0.15151431291803225,2.3142777576372886,0.13276377772246753,2.100115896705783,0.1824056806641298
383,2.400379168737514,0.15178150591907558,2.310165155193917,0.1330162825527134,2.0965904081147566,0.1827155959319782
384,2.3962809979554605,0.1520486989201189,2.306054735529586,0.13326878738295925,2.093063908249456,0.18302551119982657
385,2.3921822558347863,0.15231589192116224,2.30194657930454,0.13352129221320508,2.0895364792692392,0.18333542646767498
386,2.3880830358750695,0.15258308492220557,2.2978407669068592,0.13377379704345094,2.0860082031635145,0.18364534173552338
387,2.3839834313620014,0.1528502779232489,2.2937373784501642,0.1340263018736968,2.0824791617489793,0.18395525700337179
388,2.379883535364299,0.15311747092429223,2.289636493771332,0.13427880670394265,2.0789494366668646,0.1842651722712202
389,2.375783440730635,0.15338466392533556,2.2855381924282234,0.1345313115341885,2.075419109380193,0.18457508753906857
390,2.3716832400865755,0.1536518569263789,2.281442553697427,0.13478381636443437,2.071888261171046,0.18488500280691694
391,2.367583025831537,0.15391904992742222,2.277349656572021,0.13503632119468023,2.068356973137843,0.18519491807476535
392,2.3634828901357503,0.15418624292846556,2.2732595797593365,0.1352888260249261,2.064825326192631,0.18550483334261375
393,2.359382924937242,0.1544534359295089,2.2691724016787522,0.13554133085517195,2.061293401058385,0.18581474861046215
394,2.3552832219388273,0.15472062893055222,2.2650882004594863,0.1357938356854178,2.057761278266318,0.18612466387831056
395,2.351183872605117,0.15498782193159555,2.2610070539384157,0.13604634051566367,2.0542290381532062,0.18643457914615894
396,2.3470849681595354,0.15525501493263888,2.2569290396578996,0.13629884534590953,2.050696760858719,0.18674449441400734
397,2.34298659958136,0.1555222079336822,2.2528542348636256,0.13655135017615538,2.0471645263227707,0.18705440968185572
398,2.3388888576027607,0.15578940093472554,2.248782716502466,0.13680385500640124,2.04363241428287,0.18736432494970412
399,2.3347918327058697,0.15605659393576887,2.2447145612203467,0.1370563598366471,2.0401005042714937,0.18767424021755252
400,2.3306956151198515,0.1563237869368122,2.2406498453601342,0.13730886466689296,2.0365688756134657,0.18798415548540093
401,2.326600294817995,0.15659097993785553,2.2365886449595376,0.13756136949713882,2.03303760742335,0.18829407075324933
402,2.3225059615148163,0.15685817293889887,2.2325310357490222,0.13781387432738468,2.0295067786028524,0.1886039860210977
403,2.3184127046631793,0.1571253659399422,2.2284770931497406,0.13806637915763054,2.025976467838237,0.1889139012889461
404,2.314320613451426,0.15739255894098553,2.2244268922714747,0.1383188839878764,2.0224467535977584,0.1892238165567945
405,2.3102297768005253,0.15765975194202886,2.2203805079105994,0.13857138881812225,2.018917714129097,0.1895337318246429
406,2.306140283361235,0.1579269449430722,2.216338014548054,0.1388238936483681,2.0153894274568156,0.1898436470924913
407,2.302052221511278,0.15819413794411552,2.2122994863473315,0.13907639847861397,2.0118619713798234,0.1901535623603397
408,2.297965679352536,0.15846133094515885,2.2082649971524875,0.13932890330885983,2.008335423468855,0.19046347762818808
409,2.2938807447082548,0.15872852394620218,2.2042346204861563,0.13958140813910566,2.0048098610639586,0.19077339289603648
410,2.289797505120267,0.1589957169472455,2.200208429547585,0.13983391296935152,2.001285361272003,0.19108330816388489
411,2.2857160478462295,0.15926290994828884,2.196186497210686,0.14008641779959738,1.9977620009641925,0.19139322343173326
412,2.281636459856876,0.15953010294933218,2.192168896022104,0.14033892262984324,1.9942398567735942,0.19170313869958167
413,2.2775588278332854,0.1597972959503755,2.1881556981992945,0.1405914274600891,1.990719005092682,0.19201305396743007
414,2.2734832381641663,0.16006448895141884,2.184146975628618,0.14084393229033496,1.9871995220708938,0.19232296923527845
415,2.2694097769431534,0.16033168195246217,2.18014279986346,0.14109643712058081,1.9836814836121979,0.19263288450312685
416,2.2653385299661273,0.1605988749535055,2.1761432421223468,0.14134894195082667,1.9801649653726752,0.19294279977097525
417,2.261269582728542,0.16086606795454883,2.1721483732871016,0.14160144678107253,1.9766500427581177,0.19325271503882366
418,2.257203020422774,0.16113326095559216,2.168158263900992,0.14185395161131836,1.973136790921633,0.19356263030667203
419,2.2531389279354848,0.1614004539566355,2.1641729841669117,0.14210645644156422,1.9696252847612716,0.19387254557452044
420,2.2490773898449987,0.16166764695767882,2.1601926039455663,0.14235896127181008,1.9661155989176606,0.19418246084236884
421,2.245018490418702,0.16193483995872215,2.156217192753684,0.14261146610205594,1.9626078077716547,0.19449237611021722
422,2.2409623136104524,0.16220203295976549,2.1522468197622313,0.1428639709323018,1.959101985442,0.19480229137806562
423,2.2369089430580065,0.16246922596080882,2.148281553794658,0.14311647576254766,1.9555982057830157,0.19511220664591403
424,2.2328584620804692,0.16273641896185215,2.1443214633251464,0.14336898059279352,1.95209654238228,0.1954221219137624
425,2.2288109536757506,0.16300361196289548,2.1403666164768813,0.14362148542303937,1.9485970685583438,0.1957320371816108
426,2.2247665005180473,0.1632708049639388,2.1364170810203396,0.14387399025328523,1.9450998573584448,0.1960419524494592
427,2.2207251849553367,0.16353799796498214,2.132472924371586,0.1441264950835311,1.9416049815562482,0.19635186771730762
428,2.21668708900689,0.16380519096602547,2.1285342135906,0.14437899991377695,1.9381125136495931,0.196661782985156
429,2.2126522943608014,0.1640723839670688,2.1246010153796027,0.1446315047440228,1.9346225258582566,0.1969716982530044
430,2.2086208823715325,0.16433957696811213,2.120673396081411,0.14488400957426867,1.9311350901217343,0.1972816135208528
431,2.2045929340574792,0.16460676996915546,2.1167514216778045,0.14513651440451453,1.927650278097033,0.19759152878870118
432,2.2005685300985514,0.1648739629701988,2.1128351577879085,0.14538901923476039,1.9241681611564778,0.19790144405654958
433,2.1965477508337705,0.16514115597124213,2.108924669666596,0.14564152406500624,1.9206888103855357,0.19821135932439798
434,2.192530676258884,0.16540834897228546,2.1050200222028987,0.1458940288952521,1.9172122965806557,0.19852127459224636
435,2.1885173860240044,0.1656755419733288,2.1011212799184467,0.14614653372549796,1.9137386902471172,0.19883118986009476
436,2.1845079594312526,0.16594273497437212,2.0972285069659113,0.14639903855574382,1.9102680615969019,0.19914110512794317
437,2.1805024754324327,0.16620992797541545,2.0933417671274768,0.14665154338598968,1.9068004805465761,0.19945102039579157
438,2.176501012626715,0.16647712097645878,2.089461123813317,0.14690404821623554,1.9033360167151894,0.19976093566363995
439,2.172503649258342,0.1667443139775021,2.0855866400601006,0.1471565530464814,1.8998747394221858,0.20007085093148835
440,2.168510463214351,0.16701150697854544,2.0817183785295015,0.14740905787672726,1.8964167176853377,0.20038076619933676
441,2.1645215320223126,0.16727869997958877,2.077856401506734,0.14766156270697312,1.892962020218686,0.20069068146718513
442,2.1605369328480917,0.1675458929806321,2.0740007708991044,0.14791406753721895,1.8895107154305033,0.20100059673503354
443,2.156556742493623,0.16781308598167544,2.0701515482345694,0.1481665723674648,1.8860628714212686,0.20131051200288194
444,2.1525810373947047,0.16808027898271877,2.066308794660328,0.14841907719771066,1.8826185559816588,0.20162042727073032
445,2.1486098936188154,0.1683474719837621,2.062472570941416,0.14867158202795652,1.8791778365905552,0.20193034253857872
446,2.144643386862942,0.16861466498480543,2.0586429374593234,0.14892408685820238,1.875740780413069,0.20224025780642713
447,2.1406815924514313,0.16888185798584876,2.0548199542106285,0.14917659168844824,1.872307454298578,0.20255017307427553
448,2.1367245853338623,0.1691490509868921,2.051003680805649,0.1494290965186941,1.8688779247787828,0.2028600883421239
449,2.1327724400829267,0.16941624398793542,2.0471941764671078,0.14968160134893996,1.865452258065777,0.2031700036099723
450,2.128825230892341,0.16968343698897875,2.043391500028819,0.14993410617918582,1.862030520050135,0.20347991887782071
451,2.1248830315747704,0.16995062999002208,2.039595709934388,0.15018661100943165,1.858612776299015,0.2037898341456691
452,2.12094591555977,0.17021782299106542,2.0358068642359317,0.1504391158396775,1.8551990920542787,0.2040997494135175
453,2.117013955891749,0.17048501599210875,2.0320250205928123,0.15069162066992337,1.8517895322306264,0.2044096646813659
454,2.1130872252279547,0.17075220899315208,2.0282502362703934,0.15094412550016922,1.8483841614137515,0.20471957994921428
455,2.109165795836469,0.1710194019941954,2.0244825681388043,0.15119663033041508,1.8449830438585053,0.20502949521706268
456,2.1052497395942327,0.17128659499523874,2.0207220726717336,0.15144913516066094,1.841586243487085,0.20533941048491108
457,2.1013391279850797,0.17155378799628207,2.016968805945228,0.1517016399909068,1.8381938238872357,0.2056493257527595
458,2.0974340320977998,0.1718209809973254,2.0132228236365175,0.15195414482115266,1.834805848310466,0.20595924102060786
459,2.0935345226242132,0.17208817399836873,2.0094841810228528,0.15220664965139852,1.8314223796702849,0.20626915628845627
460,2.0896406698572694,0.17235536699941206,2.00575293298036,0.15245915448164438,1.8280434805404528,0.20657907155630467
461,2.085752543689161,0.1726225600004554,2.002029133982916,0.15271165931189024,1.824669213153251,0.20688898682415305
462,2.0818702136094633,0.17288975300149872,1.9983128381010389,0.1529641641421361,1.8212996393977643,0.20719890209200145
463,2.077993748703285,0.17315694600254206,1.9946040990007936,0.15321666897238195,1.817934820818186,0.20750881735984986
464,2.074123217649447,0.1734241390035854,1.9909029699427199,0.1534691738026278,1.8145748186121369,0.20781873262769823
465,2.0702586887186745,0.17369133200462872,1.9872095037807724,0.15372167863287367,1.8112196936289977,0.20812864789554664
466,2.0664002297718125,0.17395852500567205,1.9835237529612835,0.15397418346311953,1.8078695063682662,0.20843856316339504
467,2.0625479082580584,0.17422571800671538,1.9798457695219374,0.1542266882933654,1.8045243169779248,0.20874847843124344
468,2.058701791213218,0.17449291100775874,1.9761756050907666,0.15447919312361125,1.8011841852528323,0.20905839369909182
469,2.054861945257977,0.17476010400880207,1.9725133108851656,0.1547316979538571,1.7978491706331214,0.20936830896694023
470,2.0510284365961935,0.1750272970098454,1.9688589377109156,0.15498420278410296,1.794519332202626,0.20967822423478863
471,2.0472013310132153,0.17529449001088873,1.965212535961237,0.15523670761434882,1.791194728687319,0.209988139502637
472,2.0433806938742096,0.17556168301193206,1.9615741556158495,0.15548921244459468,1.787875418453768,0.2102980547704854
473,2.0395665901225186,0.1758288760129754,1.9579438462400574,0.15574171727484054,1.7845614595076085,0.2106079700383338
474,2.035759084278031,0.17609606901401872,1.9543216569838464,0.1559942221050864,1.7812529094920397,0.2109178853061822
475,2.031958240435577,0.17636326201506206,1.950707636581001,0.15624672693533223,1.777949825686325,0.2112278005740306
476,2.0281641222633424,0.1766304550161054,1.9471018333482402,0.1564992317655781,1.7746522650043266,0.211537715841879
477,2.0243767930013017,0.17689764801714872,1.943504295184367,0.15675173659582395,1.7713602839930436,0.2118476311097274
478,2.0205963154596716,0.17716484101819205,1.9399150695694396,0.1570042414260698,1.7680739388311772,0.21215754637757578
479,2.0168227520173883,0.17743203401923538,1.9363342035639577,0.15725674625631567,1.7647932853277073,0.21246746164542418
480,2.0130561646205978,0.1776992270202787,1.9327617438080664,0.15750925108656152,1.7615183789204902,0.2127773769132726
481,2.009296614781176,0.17796642002132204,1.929197736520778,0.15776175591680738,1.7582492746748737,0.21308729218112096
482,2.005544163575262,0.17823361302236537,1.9256422274992118,0.15801426074705324,1.754986027282327,0.21339720744896937
483,2.001798871641813,0.1785008060234087,1.9220952621178506,0.1582667655772991,1.7517286910590948,0.21370712271681777
484,1.9980607991811814,0.17876799902445203,1.9185568853278152,0.15851927040754493,1.7484773199448602,0.21401703798466615
485,1.9943300059537135,0.17903519202549537,1.9150271416561562,0.1587717752377908,1.7452319675014347,0.21432695325251455
486,1.9906065512783662,0.1793023850265387,1.9115060752051636,0.15902428006803665,1.7419926869114595,0.21463686852036296
487,1.9868904940313428,0.17956957802758203,1.9079937296516933,0.1592767848982825,1.7387595309771278,0.21494678378821136
488,1.9831818926447553,0.17983677102862536,1.904490148246513,0.15952928972852837,1.7355325521189247,0.21525669905605974
489,1.9794808051053012,0.1801039640296687,1.9009953738136622,0.15978179455877423,1.7323118023743833,0.21556661432390814
490,1.9757872889529646,0.18037115703071202,1.8975094487498323,0.16003429938902008,1.7290973333968613,0.21587652959175654
491,1.9721014012797355,0.18063835003175535,1.8940324150237648,0.16028680421926594,1.725889196454335,0.21618644485960492
492,1.9684231987283538,0.18090554303279868,1.890564314175664,0.1605393090495118,1.7226874424282104,0.21649636012745332
493,1.9647527374910672,0.181172736033842,1.8871051873166305,0.16079181387975766,1.7194921218121526,0.21680627539530173
494,1.9610900733084196,0.18143992903488534,1.8836550751281107,0.16104431871000352,1.7163032847109352,0.2171161906631501
495,1.9574352614680486,0.18170712203592868,1.8802140178613613,0.16129682354024938,1.7131209808393044,0.2174261059309985
496,1.9537883568035153,0.181974315036972,1.876782055336939,0.16154932837049524,1.7099452595208648,0.2177360211988469
497,1.9501494136931457,0.18224150803801534,1.8733592269441952,0.1618018332007411,1.706776169686981,0.21804593646669532
498,1.9465184860588993,0.18250870103905867,1.8699455716408027,0.16205433803098696,1.7036137598756995,0.2183558517345437
499,1.9428956273652538,0.182775894040102,1.8665411279522885,0.16230684286123281,1.7004580782306862,0.2186657670023921
500,1.9392808906181154,0.18304308704114533,1.8631459339715886,0.16255934769147867,1.6973091725001845,0.2189756822702405
501,1.9356743283637452,0.18331028004218866,1.8597600273586201,0.16281185252172453,1.6941670900359922,0.21928559753808888
502,1.9320759926877116,0.183577473043232,1.8563834453398704,0.1630643573519704,1.6910318777924505,0.21959551280593728
503,1.9284859352138564,0.18384466604427532,1.8530162247080053,0.16331686218221625,1.6879035823254636,0.21990542807378569
504,1.924904207103291,0.18411185904531865,1.8496584018214903,0.16356936701246208,1.6847822497915228,0.22021534334163406
505,1.9213308590534075,0.18437905204636199,1.8463100126042329,0.16382187184270794,1.681667925946758,0.22052525860948247
506,1.917765941296909,0.18464624504740532,1.8429710925452423,0.1640743766729538,1.678560656146007,0.22083517387733087
507,1.914209503600869,0.18491343804844865,1.839641676698306,0.16432688150319966,1.6754604853418966,0.22114508914517927
508,1.910661595265803,0.18518063104949198,1.8363217996816803,0.16457938633344552,1.6723674580839516,0.22145500441302765
509,1.9071222651247668,0.1854478240505353,1.8330114956778039,0.16483189116369137,1.6692816185177124,0.22176491968087605
510,1.9035915615424723,0.18571501705157864,1.8297107984330254,0.16508439599393723,1.6662030103838816,0.22207483494872446
511,1.9000695324144283,0.18598221005262197,1.826419741257348,0.1653369008241831,1.6631316770174782,0.22238475021657284
512,1.8965562251660972,0.1862494030536653,1.8231383570241917,0.16558940565442895,1.6600676613470178,0.22269466548442124
513,1.8930516867520775,0.18651659605470863,1.8198666781701747,0.1658419104846748,1.657011005893711,0.22300458075226964
514,1.8895559636553034,0.18678378905575196,1.816604736694909,0.16609441531492067,1.6539617527706738,0.22331449602011802
515,1.8860691018862696,0.1870509820567953,1.8133525641608161,0.16634692014516653,1.6509199436821635,0.22362441128796642
516,1.882591146982272,0.18731817505783863,1.8101101916929565,0.16659942497541239,1.6478856199228313,0.22393432655581483
517,1.8791221440066752,0.18758536805888196,1.8068776499788806,0.16685192980565824,1.6448588223769913,0.2242442418236632
518,1.8756621375481954,0.1878525610599253,1.8036549692684918,0.1671044346359041,1.641839591517908,0.2245541570915116
519,1.872211171720209,0.18811975406096862,1.8004421793739325,0.16735693946614996,1.638827967407106,0.22486407235936
520,1.8687692901600776,0.18838694706201195,1.7972393096694814,0.16760944429639582,1.6358239896936957,0.22517398762720842
521,1.865336536028501,0.18865414006305528,1.7940463890914722,0.16786194912664165,1.632827697613715,0.2254839028950568
522,1.8619129520088817,0.1889213330640986,1.7908634461382251,0.1681144539568875,1.6298391299894945,0.2257938181629052
523,1.8584985803067195,0.18918852606514194,1.787690508870002,0.16836695878713337,1.6268583252290387,0.2261037334307536
524,1.8550934626490205,0.18945571906618527,1.7845276049089698,0.16861946361737923,1.6238853213254238,0.22641364869860198
525,1.8516976402837324,0.1897229120672286,1.7813747614391895,0.1688719684476251,1.6209201558562187,0.22672356396645038
526,1.8483111539791943,0.18999010506827194,1.7782320052066152,0.16912447327787095,1.6179628659829188,0.22703347923429879
527,1.8449340440236162,0.19025729806931527,1.7750993625191138,0.1693769781081168,1.6150134884504055,0.22734339450214716
528,1.8415663502245692,0.1905244910703586,1.771976859246501,0.16962948293836266,1.612072059586415,0.22765330976999557
529,1.8382081119085076,0.19079168407140193,1.7688645208205933,0.16988198776860852,1.609138615301034,0.22796322503784397
530,1.8348593679203011,0.19105887707244526,1.7657623722352769,0.17013449259885438,1.60621319108621,0.22827314030569237
531,1.8315201566227968,0.1913260700734886,1.762670438046595,0.17038699742910024,1.6032958220152798,0.22858305557354075
532,1.828190515896397,0.19159326307453192,1.759588742372848,0.1706395022593461,1.6003865427425161,0.22889297084138915
533,1.8248704831386604,0.19186045607557525,1.756517308894716,0.17089200708959196,1.5974853875026964,0.22920288610923756
534,1.8215600952639206,0.19212764907661858,1.753456160855393,0.17114451191983782,1.5945923901106869,0.22951280137708593
535,1.8182593887029324,0.19239484207766192,1.7504053210607389,0.17139701675008367,1.5917075839610426,0.22982271664493434
536,1.81496839940253,0.19266203507870525,1.7473648118794511,0.17164952158032953,1.5888310020276322,0.23013263191278274
537,1.8116871628253153,0.19292922807974858,1.7443346552432488,0.17190202641057536,1.5859626768632777,0.23044254718063112
538,1.8084157139493564,0.1931964210807919,1.7413148726470744,0.17215453124082122,1.5831026405994102,0.23075246244847952
539,1.8051540872679193,0.19346361408183524,1.7383054851493147,0.17240703607106708,1.5802509249457481,0.23106237771632793
540,1.8019023167892094,0.19373080708287857,1.7353065133720351,0.17265954090131294,1.5774075611899931,0.23137229298417633
541,1.7986604360361387,0.1939980000839219,1.7323179775012296,0.1729120457315588,1.5745725801975425,0.2316822082520247
542,1.7954284780461172,0.19426519308496523,1.7293398972870921,0.17316455056180466,1.5717460124112208,0.2319921235198731
543,1.7922064753708544,0.19453238608600856,1.7263722920442972,0.17341705539205052,1.5689278878510289,0.23230203878772152
544,1.788994460076195,0.1947995790870519,1.7234151806523037,0.17366956022229638,1.5661182361139154,0.2326119540555699
545,1.785792463741962,0.19506677208809522,1.7204685815556706,0.17392206505254224,1.5633170863735608,0.2329218693234183
546,1.7826005174618331,0.19533396508913856,1.7175325127643875,0.1741745698827881,1.5605244673801817,0.2332317845912667
547,1.7794186518432253,0.1956011580901819,1.7146069918542286,0.17442707471303395,1.5577404074603571,0.23354169985911508
548,1.7762468970072103,0.19586835109122522,1.711692035967114,0.1746795795432798,1.554964934516866,0.23385161512696348
549,1.7730852825884438,0.19613554409226855,1.7087876618114923,0.17493208437352567,1.5521980760285499,0.23416153039481188
550,1.7699338377351204,0.19640273709331188,1.7058938856627395,0.17518458920377153,1.5494398590501886,0.2344714456626603
551,1.7667925911089428,0.1966699300943552,1.7030107233635694,0.1754370940340174,1.5466903102123988,0.23478136093050866
552,1.7636615708851178,0.19693712309539854,1.700138190324465,0.17568959886426325,1.5439494557215432,0.23509127619835707
553,1.7605408047523674,0.19720431609644187,1.6972763015241232,0.1759421036945091,1.5412173213596678,0.23540119146620547
554,1.7574303199129662,0.1974715090974852,1.6944250715099152,0.17619460852475494,1.5384939324844498,0.23571110673405385
555,1.7543301430827898,0.19773870209852853,1.6915845143983637,0.1764471133550008,1.5357793140291638,0.23602102200190225
556,1.7512403004913968,0.19800589509957187,1.6887546438756351,0.17669961818524665,1.5330734905026726,0.23633093726975066
557,1.7481608178821153,0.1982730881006152,1.6859354731980483,0.1769521230154925,1.5303764859894278,0.23664085253759903
558,1.7450917205121657,0.19854028110165853,1.6831270151925979,0.17720462784573837,1.5276883241494923,0.23695076780544744
559,1.7420330331527882,0.19880747410270186,1.6803292822574925,0.17745713267598423,1.525009028218583,0.23726068307329584
560,1.7389847800894056,0.1990746671037452,1.6775422863627134,0.1777096375062301,1.522338621008125,0.23757059834114425
561,1.7359469851217912,0.19934186010478852,1.6747660390505796,0.17796214233647595,1.5196771249053314,0.23788051360899262
562,1.7329196715642705,0.19960905310583185,1.672000551436338,0.1782146471667218,1.5170245618732936,0.23819042887684103
563,1.7299028622459325,0.19987624610687518,1.6692458342087633,0.17846715199696767,1.5143809534510944,0.23850034414468943
564,1.7268965795108646,0.2001434391079185,1.6665018976307724,0.17871965682721352,1.5117463207539374,0.2388102594125378
565,1.7239008452184128,0.20041063210896184,1.6637687515400605,0.17897216165745938,1.5091206844732934,0.2391201746803862
566,1.72091568074345,0.20067782511000518,1.6610464053497436,0.17922466648770524,1.5065040648770656,0.23943008994823461
567,1.7179411069766766,0.2009450181110485,1.658334868049024,0.1794771713179511,1.5038964818097713,0.239740005216083
568,1.7149771443249309,0.20121221111209184,1.6556341482038657,0.17972967614819696,1.5012979546927416,0.2400499204839314
569,1.7120238127115268,0.20147940411313517,1.652944253957687,0.17998218097844282,1.4987085025243412,0.2403598357517798
570,1.7090811315766052,0.2017465971141785,1.6502651930320695,0.18023468580868865,1.496128143880199,0.2406697510196282
571,1.7061491198775103,0.20201379011522183,1.647596972727478,0.1804871906389345,1.4935568969134654,0.24097966628747658
572,1.7032277960891788,0.20228098311626516,1.6449395999239986,0.18073969546918037,1.4909947793550788,0.24128958155532498
573,1.7003171782045587,0.2025481761173085,1.6422930810820908,0.18099220029942623,1.4884418085140556,0.2415994968231734
574,1.6974172837350345,0.20281536911835182,1.6396574222433549,0.18124470512967208,1.4858980012777923,0.24190941209102176
575,1.6945281297108852,0.20308256211939515,1.637032629031311,0.18149720995991794,1.4833633741123895,0.24221932735887017
576,1.6916497326817506,0.20334975512043849,1.6344187066521993,0.1817497147901638,1.4808379430629912,0.24252924262671857
577,1.6887821087171246,0.20361694812148182,1.631815659895786,0.18200221962040966,1.4783217237541404,0.24283915789456695
578,1.6859252734068637,0.20388414112252515,1.629223493136192,0.18225472445065552,1.4758147313901537,0.24314907316241535
579,1.6830792418617149,0.20415133412356848,1.62664221033273,0.18250722928090138,1.4733169807555109,0.24345898843026376
580,1.680244028713865,0.2044185271246118,1.624071815030761,0.18275973411114724,1.4708284862152663,0.24376890369811216
581,1.6774196481175074,0.20468572012565514,1.6215123103625606,0.1830122389413931,1.4683492617154692,0.24407881896596054
582,1.6746061137494268,0.20495291312669847,1.6189636990482037,0.18326474377163895,1.46587932078361,0.24438873423380894
583,1.6718034388096064,0.2052201061277418,1.616425983396458,0.1835172486018848,1.4634186765290775,0.24469864950165734
584,1.669011636021849,0.20548729912878513,1.6138991653056993,0.18376975343213067,1.4609673416436344,0.24500856476950572
585,1.6662307176344213,0.20575449212982846,1.6113832462648339,0.18402225826237653,1.4585253284019102,0.24531848003735413
586,1.6634606954207163,0.2060216851308718,1.6088782273542375,0.1842747630926224,1.4560926486619121,0.24562839530520253
587,1.6607015806799306,0.20628887813191513,1.6063841092467102,0.18452726792286822,1.4536693138655514,0.2459383105730509
588,1.657953384237767,0.20655607113295846,1.6039008922084421,0.18477977275311408,1.4512553350391841,0.2462482258408993
589,1.6552161164471482,0.2068232641340018,1.6014285760999933,0.18503227758335994,1.4488507227941716,0.2465581411087477
590,1.6524897871889557,0.20709045713504512,1.598967160377291,0.1852847824136058,1.4464554873274602,0.24686805637659612
591,1.6497744058727817,0.20735765013608845,1.5965166440926355,0.18553728724385166,1.444069638422169,0.2471779716444445
592,1.6470699814377043,0.20762484313713178,1.594077025895722,0.18578979207409752,1.4416931854482018,0.2474878869122929
593,1.6443765223530753,0.2078920361381751,1.5916483040346787,0.18604229690434337,1.4393261373628732,0.2477978021801413
594,1.6416940366193349,0.20815922913921844,1.5892304763571121,0.18629480173458923,1.4369685027115495,0.24810771744798968
595,1.6390225317688323,0.20842642214026177,1.5868235403111712,0.1865473065648351,1.4346202896283073,0.24841763271583808
596,1.6363620148666782,0.2086936151413051,1.5844274929466249,0.18679981139508095,1.4322815058366078,0.2487275479836865
597,1.6337124925116027,0.20896080814234844,1.5820423309159453,0.1870523162253268,1.4299521586499897,0.24903746325153486
598,1.6310739708368405,0.2092280011433918,1.579668050475417,0.18730482105557267,1.4276322549727734,0.24934737851938327
599,1.6284464555110305,0.20949519414443513,1.5773046474862473,0.18755732588581853,1.4253218013007847,0.24965729378723167
600,1.62582995173913,0.20976238714547846,1.5749521174156964,0.18780983071606439,1.4230208037220962,0.24996720905508008
601,1.6232244642633533,0.2100295801465218,1.5726104553382187,0.18806233554631024,1.4207292679177785,0.2502771243229285
602,1.6206299973641227,0.21029677314756512,1.5702796559366168,0.1883148403765561,1.4184471991626737,0.2505870395907769
603,1.6180465548610403,0.21056396614860845,1.567959713503209,0.18856734520680193,1.416174602326182,0.2508969548586253
604,1.6154741401138728,0.21083115914965178,1.5656506219410078,0.1888198500370478,1.4139114818730618,0.25120687012647364
605,1.6129127560235617,0.2110983521506951,1.5633523747649156,0.18907235486729365,1.4116578418642516,0.25151678539432204
606,1.610362405033242,0.21136554515173844,1.561064965102926,0.1893248596975395,1.4094136859576991,0.25182670066217044
607,1.607823089129283,0.21163273815278177,1.5587883856973452,0.18957736452778537,1.4071790174092162,0.2521366159300188
608,1.6052948098423485,0.2118999311538251,1.5565226289060197,0.18982986935803123,1.4049538390733378,0.2524465311978672
609,1.6027775682484675,0.21216712415486844,1.5542676867035796,0.1900823741882771,1.402738153404206,0.2527564464657156
610,1.6002713649701275,0.21243431715591177,1.5520235506826956,0.19033487901852295,1.400531962456466,0.253066361733564
611,1.5977762001773832,0.2127015101569551,1.5497902120553426,0.1905873838487688,1.3983352678861738,0.2533762770014124
612,1.5952920735889802,0.21296870315799843,1.5475676616540828,0.19083988867901466,1.396148070951725,0.2536861922692608
613,1.5928189844735003,0.21323589615904176,1.5453558899333562,0.19109239350926052,1.3939703725147954,0.2539961075371092
614,1.5903569316505175,0.2135030891600851,1.5431548869707807,0.19134489833950638,1.3918021730412977,0.2543060228049576
615,1.5879059134917746,0.21377028216112842,1.540964642468475,0.19159740316975224,1.389643472602351,0.254615938072806
616,1.5854659279223762,0.21403747516217175,1.5387851457543777,0.1918499079999981,1.3874942708752704,0.25492585334065443
617,1.5830369724219948,0.21430466816321508,1.5366163857835935,0.19210241283024396,1.3853545671445668,0.2552357686085028
618,1.5806190440261008,0.21457186116425842,1.5344583511397403,0.19235491766048982,1.3832243603029595,0.2555456838763512
619,1.5782121393271973,0.21483905416530175,1.5323110300363116,0.19260742249073567,1.3811036488524138,0.2558555991441996
620,1.5758162544760848,0.21510624716634508,1.5301744103180543,0.1928599273209815,1.3789924309051804,0.256165514412048
621,1.5734313851831279,0.2153734401673884,1.5280484794623501,0.19311243215122736,1.3768907041848595,0.25647542967989634
622,1.5710575267195515,0.21564063316843174,1.5259332245806143,0.19336493698147322,1.374798466027472,0.25678534494774474
623,1.5686946739187417,0.21590782616947507,1.5238286324197055,0.19361744181171908,1.37271571338255,0.25709526021559315
624,1.5663428211775716,0.2161750191705184,1.5217346893633434,0.19386994664196494,1.3706424428142416,0.25740517548344155
625,1.5640019624577344,0.21644221217156173,1.5196513814335402,0.1941224514722108,1.3685786505024253,0.25771509075128995
626,1.5616720912871012,0.21670940517260506,1.5175786942920428,0.19437495630245666,1.3665243322438458,0.25802500601913836
627,1.5593532007610857,0.2169765981736484,1.5155166132417843,0.19462746113270252,1.3644794834532545,0.25833492128698676
628,1.557045283544032,0.21724379117469172,1.5134651232283514,0.19487996596294838,1.3624440991645754,0.25864483655483517
629,1.5547483318706117,0.21751098417573506,1.5114242088414547,0.19513247079319423,1.3604181740320753,0.25895475182268357
630,1.552462337547241,0.2177781771767784,1.5093938543164163,0.1953849756234401,1.358401702331552,0.259264667090532
631,1.5501872919535098,0.21804537017782172,1.5073740435356668,0.19563748045368595,1.3563946779615377,0.2595745823583803
632,1.547923186043628,0.21831256317886505,1.5053647600302498,0.1958899852839318,1.3543970944445125,0.2598844976262287
633,1.545670010347885,0.21857975617990838,1.503365986981341,0.19614249011417767,1.3524089449281347,0.26019441289407713
634,1.5434277549741278,0.2188469491809517,1.5013777072217753,0.19639499494442353,1.3504302221864837,0.2605043281619255
635,1.5411964096092479,0.21911414218199504,1.4993999032375838,0.1966474997746694,1.3484609186213141,0.2608142434297739
636,1.53897596352069,0.21938133518303837,1.4974325571695444,0.19690000460491522,1.3465010262633277,0.2611241586976223
637,1.5367664055579702,0.2196485281840817,1.4954756508147373,0.19715250943516108,1.3445505367734556,0.2614340739654707
638,1.534567724154209,0.21991572118512503,1.4935291656281149,0.19740501426540694,1.3426094414441525,0.2617439892333191
639,1.5323799073276856,0.22018291418616837,1.4915930827240826,0.1976575190956528,1.34067773120071,0.2620539045011675
640,1.530202942683394,0.2204501071872117,1.4896673828780844,0.19791002392589865,1.338755396602575,0.2623638197690159
641,1.5280368174146284,0.22071730018825503,1.4877520465282006,0.1981625287561445,1.3368424278446858,0.2626737350368643
642,1.525881518304568,0.22098449318929836,1.4858470537767596,0.19841503358639037,1.334938814758824,0.2629836503047127
643,1.5237370317278889,0.2212516861903417,1.483952384391952,0.19866753841663623,1.3330445468149696,0.2632935655725611
644,1.5216033436523806,0.22151887919138502,1.48206801780946,0.1989200432468821,1.3311596131226817,0.26360348084040947
645,1.5194804396405825,0.22178607219242835,1.4801939331340948,0.19917254807712795,1.3292840024324786,0.26391339610825787
646,1.5173683048514288,0.22205326519347168,1.4783301091414398,0.1994250529073738,1.3274177031372412,0.2642233113761063
647,1.5152669240419125,0.222320458194515,1.47647652427951,0.19967755773761967,1.3255607032736227,0.2645332266439546
648,1.5131762815687593,0.22258765119555834,1.4746331566704147,0.19993006256786552,1.323712990523473,0.264843141911803
649,1.5110963613901176,0.22285484419660168,1.4727999841120323,0.20018256739811138,1.3218745522152764,0.26515305717965143
650,1.5090271470672583,0.223122037197645,1.4709769840796918,0.20043507222835724,1.3200453753255963,0.26546297244749983
651,1.5069686217662925,0.22338923019868834,1.469164133727868,0.2006875770586031,1.3182254464805407,0.26577288771534824
652,1.5049207682598977,0.22365642319973167,1.4673614098918797,0.20094008188884896,1.3164147519572316,0.26608280298319664
653,1.5028835689290636,0.223923616200775,1.4655687890896012,0.2011925867190948,1.3146132776852906,0.26639271825104505
654,1.5008570057648407,0.22419080920181833,1.4637862475231784,0.20144509154934065,1.312821009248335,0.26670263351889345
655,1.4988410603701137,0.22445800220286166,1.4620137610807595,0.2016975963795865,1.3110379318854877,0.26701254878674185
656,1.4968357139613775,0.224725195203905,1.4602513053382289,0.20195010120983237,1.3092640304928949,0.26732246405459026
657,1.494840947370534,0.22499238820494832,1.4584988555609502,0.20220260604007823,1.3074992896252593,0.2676323793224386
658,1.492856741046694,0.22525958120599165,1.45675638670552,0.20245511087032408,1.305743693497383,0.267942294590287
659,1.490883075057999,0.22552677420703499,1.4550238734215297,0.20270761570056994,1.3039972259857202,0.2682522098581354
660,1.4889199290934494,0.22579396720807832,1.4533012900533324,0.2029601205308158,1.302259870629947,0.26856212512598376
661,1.486967282464747,0.22606116020912165,1.4515886106418217,0.20321262536106166,1.3005316106345337,0.26887204039383217
662,1.4850251141081512,0.22632835321016498,1.449885808926215,0.20346513019130752,1.298812428870336,0.26918195566168057
663,1.483093402586346,0.2265955462112083,1.4481928583458488,0.20371763502155338,1.297102307876194,0.269491870929529
664,1.4811721260903186,0.22686273921225164,1.4465097320419782,0.20397013985179924,1.2954012298605408,0.2698017861973774
665,1.479261262441249,0.22712993221329497,1.4448364028595857,0.2042226446820451,1.2937091767030255,0.2701117014652258
666,1.4773607890924143,0.2273971252143383,1.443172843349198,0.20447514951229095,1.292026129956144,0.2704216167330742
667,1.4754706831311024,0.22766431821538163,1.4415190257687085,0.2047276543425368,1.2903520708468812,0.2707315320009226
668,1.4735909212805374,0.22793151121642496,1.4398749220852105,0.20498015917278267,1.2886869802783636,0.271041447268771
669,1.4717214799018161,0.2281987042174683,1.4382405039768353,0.2052326640030285,1.2870308388315255,0.2713513625366194
670,1.4698623349958577,0.22846589721851163,1.4366157428345967,0.20548516883327436,1.28538362676678,0.27166127780446775
671,1.468013462205362,0.22873309021955496,1.4350006097642467,0.20573767366352022,1.2837453240257028,0.27197119307231615
672,1.466174836816781,0.2290002832205983,1.4333950755881348,0.20599017849376608,1.2821159102327304,0.27228110834016456
673,1.4643464337623002,0.22926747622164162,1.4317991108470738,0.20624268332401194,1.2804953646968604,0.27259102360801296
674,1.4625282276218317,0.22953466922268495,1.4302126858022168,0.2064951881542578,1.278883666413369,0.2729009388758613
675,1.460720192625016,0.22980186222372828,1.4286357704369375,0.20674769298450366,1.2772807940655324,0.2732108541437097
676,1.4589223026532367,0.2300690552247716,1.4270683344587165,0.20700019781474951,1.2756867260263647,0.2735207694115581
677,1.4571345312416464,0.23033624822581494,1.425510347301038,0.20725270264499537,1.2741014403603574,0.2738306846794065
678,1.4553568515811983,0.23060344122685827,1.4239617781252893,0.20750520747524123,1.2725249148252373,0.2741405999472549
679,1.4535892365206942,0.2308706342279016,1.4224225958226704,0.2077577123054871,1.2709571268737268,0.27445051521510333
680,1.4518316585688387,0.23113782722894494,1.420892769016106,0.20801021713573295,1.269398053655316,0.27476043048295173
681,1.4500840898963043,0.23140502022998827,1.4193722660621662,0.2082627219659788,1.267847672018047,0.27507034575080014
682,1.448346502337808,0.2316722132310316,1.4178610550529949,0.20851522679622467,1.2663059585103018,0.27538026101864854
683,1.446618867394195,0.23193940623207493,1.4163591038182397,0.20876773162647053,1.2647728893826053,0.27569017628649695
684,1.4449011562345344,0.23220659923311826,1.414866379926993,0.20902023645671639,1.2632484405894318,0.2760000915543453
685,1.443193339698225,0.2324737922341616,1.4133828506897341,0.20927274128696224,1.2617325877910235,0.2763100068221937
686,1.4414953882971075,0.23274098523520492,1.4119084831602828,0.20952524611720807,1.26022530635522,0.2766199220900421
687,1.4398072722175894,0.23300817823624825,1.4104432441377523,0.20977775094745393,1.2587265713592901,0.27692983735789045
688,1.438128961322776,0.23327537123729158,1.408987100168514,0.2100302557776998,1.2572363575917787,0.27723975262573886
689,1.436460425154616,0.23354256423833492,1.407540017548162,0.21028276060794565,1.255754639554357,0.27754966789358726
690,1.434801632936049,0.23380975723937825,1.4061019623234885,0.2105352654381915,1.2542813914636877,0.27785958316143566
691,1.4331525535731677,0.23407695024042158,1.4046729002944611,0.21078777026843737,1.2528165872532884,0.27816949842928407
692,1.4315131556573852,0.2343441432414649,1.403252797016206,0.21104027509868323,1.2513602005754154,0.27847941369713247
693,1.4298834074676154,0.23461133624250824,1.4018416178009976,0.2112927799289291,1.2499122048029454,0.2787893289649809
694,1.4282632769724548,0.23487852924355157,1.4004393277202511,0.21154528475917495,1.2484725730312705,0.2790992442328293
695,1.4266527318323816,0.2351457222445949,1.3990458916065223,0.2117977895894208,1.247041278080201,0.2794091595006777
696,1.4250517394019557,0.23541291524563823,1.3976612740555125,0.21205029441966666,1.2456182924958716,0.2797190747685261
697,1.4234602667320329,0.23568010824668156,1.3962854394280741,0.21230279924991252,1.2442035885526632,0.28002899003637444
698,1.421878280571981,0.2359473012477249,1.394918351852227,0.21255530408015838,1.2427971382551242,0.28033890530422284
699,1.42030574737191,0.23621449424876823,1.3935599752251748,0.21280780891040424,1.2413989133399042,0.28064882057207124
700,1.4187426332849067,0.23648168724981156,1.3922102732153285,0.2130603137406501,1.2400088852776927,0.2809587358399196
701,1.4171889041692776,0.2367488802508549,1.390869209264333,0.21331281857089596,1.2386270252751674,0.281268651107768
702,1.4156445255908001,0.23701607325189822,1.3895367465890973,0.2135653234011418,1.2372533042769487,0.2815785663756164
703,1.4141094628249815,0.23728326625294155,1.3882128481838327,0.21381782823138765,1.235887692967559,0.2818884816434648
704,1.4125836808593233,0.23755045925398488,1.3868974768220912,0.2140703330616335,1.2345301617733926,0.2821983969113132
705,1.4110671443955973,0.2378176522550282,1.3855905950588083,0.21432283789187936,1.2331806808646903,0.2825083121791616
706,1.4095598178521225,0.23808484525607154,1.3842921652323543,0.21457534272212522,1.2318392201575217,0.28281822744701
707,1.408061665366056,0.23835203825711487,1.383002149466583,0.21482784755237108,1.2305057493157738,0.2831281427148584
708,1.4065726507956855,0.2386192312581582,1.381720509672888,0.21508035238261694,1.2291802377531462,0.2834380579827068
709,1.4050927377227314,0.23888642425920154,1.3804472075522634,0.2153328572128628,1.227862654635152,0.28374797325055523
710,1.403621889454655,0.23915361726024487,1.3791822045973665,0.21558536204310866,1.2265529688811274,0.2840578885184036
711,1.4021600690269738,0.2394208102612882,1.3779254620945827,0.21583786687335452,1.225251149166245,0.284367803786252
712,1.4007072392055813,0.23968800326233153,1.3766769411260977,0.21609037170360038,1.2239571639235338,0.2846777190541004
713,1.3992633624890765,0.23995519626337486,1.375436602571969,0.21634287653384623,1.2226709813459078,0.2849876343219488
714,1.397828401111097,0.2402223892644182,1.374204407112205,0.2165953813640921,1.221392569388197,0.28529754958979714
715,1.396402317042659,0.24048958226546152,1.3729803152288422,0.21684788619433795,1.2201218957691844,0.28560746485764554
716,1.3949850719945043,0.24075677526650485,1.3717642872080293,0.2171003910245838,1.218858927973653,0.28591738012549395
717,1.3935766274194512,0.24102396826754818,1.3705562831421139,0.21735289585482967,1.2176036332544349,0.28622729539334235
718,1.3921769445147547,0.24129116126859151,1.3693562629317289,0.21760540068507553,1.2163559786344649,0.28653721066119076
719,1.3907859842244665,0.24155835426963485,1.3681641862878875,0.21785790551532136,1.2151159309088424,0.28684712592903916
720,1.3894037072418082,0.24182554727067818,1.3669800127340745,0.21811041034556722,1.2138834566468977,0.28715704119688756
721,1.3880300740115437,0.2420927402717215,1.3658037016083449,0.21836291517581308,1.2126585221942623,0.28746695646473597
722,1.3866650447323594,0.24235993327276484,1.3646352120654222,0.21861542000605894,1.211441093674947,0.28777687173258437
723,1.3853085793592494,0.24262712627380817,1.3634745030788018,0.2188679248363048,1.2102311369934209,0.2880867870004328
724,1.383960637605907,0.2428943192748515,1.3623215334428544,0.21912042966655065,1.2090286178367005,0.2883967022682811
725,1.3826211789471188,0.24316151227589483,1.3611762617749321,0.2193729344967965,1.2078335016764383,0.28870661753612953
726,1.381290162621165,0.24342870527693816,1.3600386465174783,0.21962543932704237,1.20664575377102,0.28901653280397793
727,1.3799675476322253,0.2436958982779815,1.358908645940137,0.21987794415728823,1.2054653391676653,0.2893264480718263
728,1.378653292752787,0.24396309127902482,1.357786218141867,0.2201304489875341,1.2042922227045307,0.2896363633396747
729,1.3773473565260606,0.24423028428006816,1.3566713210530552,0.22038295381777995,1.2031263690128222,0.2899462786075231
730,1.376049697268397,0.24449747728111149,1.3555639124376349,0.2206354586480258,1.2019677425189053,0.2902561938753715
731,1.3747602730717117,0.24476467028215482,1.3544639498952022,0.22088796347827166,1.2008163074464253,0.2905661091432199
732,1.3734790418059095,0.24503186328319815,1.3533713908631362,0.22114046830851752,1.1996720278184285,0.2908760244110683
733,1.3722059611213193,0.24529905628424148,1.3522861926187209,0.22139297313876338,1.198534867459487,0.2911859396789167
734,1.370940988451124,0.2455662492852848,1.3512083122812675,0.22164547796900924,1.1974047899978295,0.2914958549467651
735,1.369684081013804,0.24583344228632814,1.350137706814239,0.22189798279925507,1.1962817588674746,0.2918057702146135
736,1.3684351958155752,0.24610063528737147,1.3490743330273756,0.22215048762950093,1.1951657373103672,0.2921156854824619
737,1.3671942896528395,0.2463678282884148,1.34801814757882,0.2224029924597468,1.1940566883785202,0.29242560075031027
738,1.3659613191146307,0.24663502128945813,1.346969106977247,0.22265549728999265,1.1929545749361572,0.29273551601815867
739,1.3647362405850691,0.24690221429050146,1.3459271675839908,0.2229080021202385,1.191859359661861,0.2930454312860071
740,1.363519010245816,0.2471694072915448,1.344892285615175,0.22316050695048437,1.1907710050507236,0.2933553465538554
741,1.3623095840785358,0.24743660029258813,1.3438644171438436,0.22341301178073023,1.1896894734165009,0.2936652618217038
742,1.3611079178673533,0.24770379329363146,1.3428435181020906,0.22366551661097608,1.1886147268937681,0.29397517708955223
743,1.3599139672013245,0.2479709862946748,1.3418295442831933,0.22391802144122194,1.1875467274400802,0.29428509235740063
744,1.3587276874768992,0.24823817929571812,1.3408224513437434,0.2241705262714678,1.1864854368381357,0.29459500762524904
745,1.3575490339003946,0.24850537229676145,1.339822194805781,0.22442303110171366,1.1854308166979388,0.29490492289309744
746,1.3563779614904665,0.24877256529780478,1.3388287300589263,0.22467553593195952,1.1843828284589701,0.29521483816094585
747,1.3552144250805855,0.2490397582988481,1.337842012362515,0.22492804076220538,1.1833414333923564,0.29552475342879425
748,1.354058379321514,0.24930695129989144,1.3368619968477293,0.22518054559245124,1.1823065926030418,0.29583466869664266
749,1.3529097786837867,0.24957414430093477,1.3358886385197344,0.2254330504226971,1.1812782670319646,0.29614458396449106
750,1.3517685774601917,0.2498413373019781,1.3349218922598098,0.22568555525294295,1.1802564174582344,0.2964544992323394
751,1.350634729768255,0.25010853030302144,1.3339617128274845,0.2259380600831888,1.1792410045013095,0.2967644145001878
752,1.3495081895527246,0.25037572330406477,1.3330080548626708,0.22619056491343464,1.1782319886231813,0.2970743297680362
753,1.3483889105880598,0.2506429163051081,1.332060872887796,0.2264430697436805,1.1772293301305543,0.2973842450358846
754,1.3472768464809195,0.25091010930615143,1.3311201213099373,0.22669557457392636,1.176232989177034,0.29769416030373297
755,1.3461719506726508,0.25117730230719476,1.3301857544229525,0.22694807940417222,1.1752429257653105,0.2980040755715814
756,1.3450741764417837,0.2514444953082381,1.3292577264096137,0.22720058423441808,1.1742590997493503,0.2983139908394298
757,1.3439834769065206,0.2517116883092814,1.3283359913437376,0.22745308906466394,1.1732814708365826,0.2986239061072782
758,1.342899805027235,0.25197888131032475,1.3274205031923172,0.2277055938949098,1.1723099985900922,0.2989338213751266
759,1.3418231136089618,0.2522460743113681,1.326511215817651,0.22795809872515566,1.1713446424308114,0.299243736642975
760,1.340753355303896,0.2525132673124114,1.3256080829794734,0.22821060355540151,1.1703853616397135,0.2995536519108234
761,1.33969048261389,0.25278046031345475,1.3247110583370807,0.22846310838564737,1.1694321153600076,0.2998635671786718
762,1.3386344478929497,0.2530476533144981,1.3238200954514612,0.22871561321589323,1.1684848625993334,0.3001734824465202
763,1.337585203349732,0.2533148463155414,1.3229351477874203,0.2289681180461391,1.1675435622319577,0.3004833977143686
764,1.3365427010500464,0.25358203931658474,1.322056168715703,0.22922062287638495,1.1666081730009723,0.30079331298221695
765,1.3355068929193499,0.25384923231762807,1.3211831115151234,0.2294731277066308,1.1656786535204904,0.30110322825006536
766,1.334477730745249,0.2541164253186714,1.3203159293746798,0.22972563253687667,1.1647549622778461,0.30141314351791376
767,1.3334551661799978,0.25438361831971473,1.3194545753956815,0.22997813736712253,1.1638370576357926,0.3017230587857621
768,1.3324391507429976,0.25465081132075806,1.3185990025938656,0.23023064219736838,1.1629248978347009,0.3020329740536105
769,1.3314296358232944,0.25491800432180145,1.317749163901515,0.23048314702761422,1.1620184409947598,0.3023428893214589
770,1.3304265726820805,0.2551851973228447,1.316905012169574,0.23073565185786007,1.1611176451181746,0.3026528045893073
771,1.3294299124551903,0.2554523903238881,1.3160665001697651,0.23098815668810593,1.1602224680913673,0.3029627198571557
772,1.3284396061556,0.2557195833249314,1.3152335805966981,0.2312406615183518,1.159332867687176,0.30327263512500413
773,1.327455604675924,0.2559867763259748,1.3144062060699824,0.23149316634859765,1.1584488015670529,0.30358255039285253
774,1.326477858790914,0.25625396932701805,1.3135843291363365,0.2317456711788435,1.1575702272832653,0.30389246566070094
775,1.32550631915995,0.25652116232806144,1.3127679022716912,0.23199817600908937,1.1566971022810928,0.30420238092854934
776,1.3245409363295422,0.2567883553291047,1.311956877883298,0.23225068083933523,1.1558293839010252,0.30451229619639775
777,1.3235816607358184,0.2570555483301481,1.3111512083118282,0.2325031856695811,1.1549670293809622,0.3048222114642461
778,1.3226284427070227,0.2573227413311914,1.3103508458334727,0.23275569049982694,1.1541099958584078,0.3051321267320945
779,1.3216812324660032,0.25758993433223476,1.3095557426620403,0.2330081953300728,1.153258240372667,0.3054420419999429
780,1.3207399801327038,0.25785712733327804,1.3087658509510518,0.23326070016031866,1.1524117198670438,0.30575195726779125
781,1.319804635726653,0.2581243203343214,1.3079811227958318,0.23351320499056452,1.151570391191032,0.30606187253563966
782,1.3188751491694535,0.2583915133353647,1.3072015102355992,0.23376570982081038,1.15073421110251,0.30637178780348806
783,1.3179514702872626,0.2586587063364081,1.3064269652555525,0.23401821465105624,1.1499031362699337,0.30668170307133646
784,1.3170335488132823,0.25892589933745136,1.3056574397889535,0.2342707194813021,1.1490771232745265,0.30699161833918487
785,1.316121334390237,0.25919309233849475,1.304892885719211,0.23452322431154793,1.1482561286124688,0.3073015336070333
786,1.3152147765728552,0.259460285339538,1.3041332548819549,0.2347757291417938,1.147440108697086,0.3076114488748817
787,1.3143138248303474,0.2597274783405814,1.3033784990671133,0.23502823397203965,1.1466290198610372,0.3079213641427301
788,1.3134184285488821,0.2599946713416247,1.3026285700209843,0.2352807388022855,1.1458228183584958,0.3082312794105785
789,1.3125285370340578,0.26026186434266807,1.301883419448304,0.23553324363253136,1.1450214603673374,0.3085411946784269
790,1.311644099513377,0.26052905734371135,1.3011429990143106,0.23578574846277722,1.1442249019913178,0.30885110994627524
791,1.31076506513871,0.26079625034475473,1.3004072603468082,0.23603825329302308,1.143433099262254,0.30916102521412364
792,1.3098913829887657,0.261063443345798,1.2996761550382245,0.23629075812326894,1.1426460081422014,0.30947094048197205
793,1.3090230020715519,0.2613306363468414,1.2989496346476648,0.2365432629535148,1.1418635845256286,0.3097808557498204
794,1.3081598713268356,0.26159782934788467,1.2982276507029635,0.23679576778376066,1.1410857842415907,0.3100907710176688
795,1.3073019396286012,0.26186502234892806,1.297510154702733,0.23704827261400652,1.1403125630558995,0.3104006862855172
796,1.3064491557875044,0.26213221534997133,1.296797098118405,0.23730077744425238,1.1395438766732944,0.3107106015533656
797,1.3056014685533228,0.2623994083510147,1.2960884323962725,0.23755328227449823,1.138779680739604,0.311020516821214
798,1.304758826617405,0.262666601352058,1.2953841089595253,0.2378057871047441,1.1380199308439127,0.3113304320890624
799,1.3039211786151121,0.2629337943531014,1.294684079210281,0.23805829193498995,1.1372645825207195,0.3116403473569108
800,1.303088473128264,0.26320098735414466,1.2939882945316141,0.2383107967652358,1.1365135912520974,0.3119502626247592
801,1.3022606586875696,0.26346818035518804,1.2932967062895795,0.23856330159548167,1.1357669124698457,0.3122601778926076
802,1.3014376837750676,0.2637353733562313,1.2926092658352313,0.2388158064257275,1.1350245015576448,0.31257009316045603
803,1.3006194968265516,0.2640025663572747,1.2919259245066392,0.23906831125597336,1.1342863138532033,0.3128800084283044
804,1.299806046233998,0.264269759358318,1.2912466336308994,0.23932081608621922,1.1335523046504035,0.3131899236961528
805,1.2989972803479872,0.26453695235936137,1.2905713445261398,0.23957332091646508,1.1328224292014448,0.3134998389640012
806,1.298193147480124,0.26480414536040464,1.2899000085035233,0.23982582574671094,1.132096642718983,0.3138097542318496
807,1.2973935959054472,0.26507133836144803,1.289232576869244,0.2400783305769568,1.1313749003782643,0.314119669499698
808,1.2965985738648427,0.2653385313624913,1.2885690009265227,0.24033083540720265,1.13065715731926,0.31442958476754634
809,1.295808029567447,0.2656057243635347,1.2879092319775898,0.2405833402374485,1.1299433686487925,0.31473950003539475
810,1.295021911193048,0.26587291736457797,1.2872532213256738,0.24083584506769437,1.1292334894426614,0.31504941530324315
811,1.294240166894481,0.26614011036562135,1.286600920276977,0.24108834989794023,1.1285274747477652,0.31535933057109156
812,1.2934627448000207,0.2664073033666646,1.2859522801426493,0.2413408547281861,1.1278252795842167,0.31566924583893996
813,1.2926895930157662,0.266674496367708,1.2853072522407558,0.24159335955843195,1.1271268589474586,0.31597916110678836
814,1.2919206596280248,0.2669416893687513,1.2846657878982424,0.2418458643886778,1.1264321678103695,0.31628907637463677
815,1.2911558927056868,0.2672088823697947,1.2840278384528911,0.24209836921892366,1.1257411611253718,0.3165989916424851
816,1.2903952403025984,0.26747607537083795,1.2833933552552756,0.24235087404916952,1.1250537938265317,0.3169089069103335
817,1.2896386504599264,0.26774326837188134,1.2827622896707072,0.24260337887941538,1.1243700208316545,0.3172188221781819
818,1.288886071208522,0.2680104613729246,1.2821345930811772,0.2428558837096612,1.1236897970443778,0.31752873744603033
819,1.2881374505712742,0.268277654373968,1.2815102168872947,0.24310838853990707,1.1230130773562588,0.31783865271387873
820,1.287392736565463,0.2685448473750113,1.2808891125102175,0.24336089337015293,1.1223398166488567,0.31814856798172714
821,1.2866518772050985,0.26881204037605466,1.2802712313935776,0.2436133982003988,1.1216699697958123,0.31845848324957554
822,1.2859148205032684,0.26907923337709794,1.279656525005402,0.24386590303064465,1.1210034916649205,0.3187683985174239
823,1.2851815144744634,0.2693464263781413,1.2790449448400265,0.2441184078608905,1.120340337120198,0.3190783137852723
824,1.2844519071369103,0.2696136193791846,1.2784364424200056,0.24437091269113637,1.1196804610239501,0.3193882290531207
825,1.28372594651489,0.269880812380228,1.277830969298014,0.24462341752138222,1.1190238182388268,0.3196981443209691
826,1.2830035806410562,0.27014800538127126,1.2772284770587436,0.24487592235162808,1.1183703636298767,0.3200080595888175
827,1.2822847575587424,0.27041519838231465,1.276628917320797,0.24512842718187394,1.1177200520665975,0.3203179748566659
828,1.2815694253242664,0.2706823913833579,1.2760322417385688,0.2453809320121198,1.1170728384249773,0.32062789012451426
829,1.280857532009227,0.2709495843844013,1.2754384020041276,0.24563343684236566,1.1164286775895327,0.32093780539236266
830,1.2801490257027952,0.2712167773854446,1.2748473498490875,0.24588594167261152,1.115787524455342,0.32124772066021107
831,1.2794438545139963,0.27148397038648797,1.2742590370464741,0.24613844650285738,1.115149333930072,0.32155763592805947
832,1.2787419665739912,0.27175116338753125,1.273673415412587,0.24639095133310324,1.1145140609359994,0.3218675511959079
833,1.2780433100383433,0.27201835638857463,1.273090436808851,0.2466434561633491,1.1138816604120252,0.3221774664637563
834,1.277347833089285,0.2722855493896179,1.2725100531436644,0.24689596099359495,1.113252087315687,0.3224873817316047
835,1.2766554839379747,0.2725527423906613,1.2719322163742421,0.24714846582384078,1.1126252966251622,0.32279729699945303
836,1.2759662108267469,0.27281993539170457,1.2713568785084484,0.24740097065408664,1.112001243341265,0.32310721226730144
837,1.2752799620313546,0.27308712839274796,1.2707839916066241,0.2476534754843325,1.1113798824894394,0.32341712753514984
838,1.2745966858632087,0.27335432139379123,1.2702135077834096,0.24790598031457836,1.1107611691217467,0.32372704280299824
839,1.2739163306716037,0.2736215143948346,1.2696453792095594,0.24815848514482422,1.1101450583188437,0.32403695807084665
840,1.2732388448459409,0.2738887073958779,1.269079558113748,0.24841098997507008,1.1095315051919568,0.32434687333869505
841,1.2725641768179434,0.2741559003969213,1.2685159967843729,0.24866349480531594,1.108920464884851,0.32465678860654346
842,1.2718922750638633,0.27442309339796456,1.267954647571348,0.2489159996355618,1.108311892575789,0.3249667038743918
843,1.271223088106679,0.27469028639900794,1.2673954628878907,0.24916850446580766,1.1077057434794866,0.3252766191422402
844,1.2705565645182904,0.2749574794000512,1.2668383952123032,0.24942100929605351,1.1071019728490619,0.3255865344100886
845,1.2698926529217007,0.2752246724010946,1.2662833970897422,0.24967351412629937,1.106500535977975,0.325896449677937
846,1.2692313019931951,0.2754918654021379,1.265730421133989,0.24992601895654523,1.105901388201964,0.3262063649457854
847,1.2685724604645061,0.27575905840318127,1.265179420029206,0.25017852378679106,1.1053044849009732,0.3265162802136338
848,1.2679160771249776,0.27602625140422454,1.2646303465316877,0.2504310286170369,1.1047097815010731,0.3268261954814822
849,1.2672621008237157,0.27629344440526793,1.2640831534716073,0.2506835334472828,1.1041172334763762,0.3271361107493306
850,1.2666104804717349,0.2765606374063112,1.2635377937547514,0.25093603827752864,1.1035267963509439,0.327446026017179
851,1.265961165044091,0.2768278304073546,1.2629942203642506,0.2511885431077745,1.1029384257006862,0.3277559412850274
852,1.2653141035820146,0.27709502340839787,1.2624523863623005,0.25144104793802036,1.1023520771552553,0.3280658565528758
853,1.264669245195026,0.27736221640944125,1.261912244891878,0.2516935527682662,1.1017677063999318,0.3283757718207242
854,1.26402653906305,0.27762940941048453,1.2613737491784462,0.2519460575985121,1.1011852691775035,0.3286856870885726
855,1.263385934438516,0.2778966024115279,1.2608368525316558,0.25219856242875793,1.100604721290136,0.32899560235642095
856,1.262747380648456,0.2781637954125712,1.260301508347034,0.2524510672590038,1.1000260186012374,0.32930551762426935
857,1.262110827096586,0.2784309884136146,1.2597676701076712,0.25270357208924965,1.0994491170373146,0.32961543289211775
858,1.261476223265387,0.27869818141465785,1.259235291385896,0.2529560769194955,1.098873972589822,0.32992534815996616
859,1.2608435187181706,0.27896537441570124,1.2587043258449429,0.25320858174974137,1.0983005413170037,0.33023526342781456
860,1.2602126631011394,0.2792325674167445,1.258174727240613,0.2534610865799872,1.0977287793457258,0.33054517869566297
861,1.259583606145438,0.2794997604177879,1.257646449422928,0.2537135914102331,1.0971586428733031,0.33085509396351137
862,1.2589562976691926,0.2797669534188312,1.2571194463377726,0.25396609624047894,1.0965900881693171,0.3311650092313597
863,1.258330687579545,0.28003414641987456,1.2565936720285316,0.2542186010707248,1.096023071577426,0.3314749244992081
864,1.2577067258746755,0.28030133942091784,1.2560690806377186,0.25447110590097066,1.0954575495171675,0.3317848397670565
865,1.2570843626458155,0.2805685324219612,1.2555456264085971,0.2547236107312165,1.094893478485752,0.33209475503490493
866,1.2564635480792548,0.2808357254230045,1.2550232636867895,0.2549761155614624,1.0943308150598492,0.33240467030275334
867,1.255844232458333,0.2811029184240479,1.2545019469218852,0.25522862039170824,1.0937695158973666,0.33271458557060174
868,1.2552263661654297,0.28137011142509116,1.253981630669032,0.2554811252219541,1.0932095377392184,0.3330245008384501
869,1.2546098996839365,0.28163730442613455,1.253462269590526,0.25573363005219996,1.0926508374110873,0.3333344161062985
870,1.253994783600228,0.2819044974271778,1.2529438184573898,0.2559861348824458,1.0920933718251784,0.3336443313741469
871,1.2533809686056152,0.2821716904282212,1.2524262321509427,0.2562386397126917,1.0915370979819619,0.3339542466419953
872,1.2527684054982946,0.2824388834292645,1.2519094656643621,0.25649114454293753,1.0909819729719115,0.3342641619098437
873,1.252157045185286,0.2827060764303079,1.251393474104238,0.2567436493731834,1.090427953977232,0.3345740771776921
874,1.2515468386843591,0.28297326943135115,1.250878212692117,0.25699615420342925,1.089874998273576,0.3348839924455405
875,1.250937737125952,0.28324046243239454,1.250363636766039,0.2572486590336751,1.0893230632317576,0.33519390771338886
876,1.2503296917550795,0.2835076554334378,1.2498497017820642,0.25750116386392097,1.0887721063194522,0.33550382298123727
877,1.2497226539332293,0.2837748484344812,1.2493363633157935,0.2577536686941668,1.08822208510289,0.33581373824908567
878,1.2491165751402518,0.2840420414355245,1.248823577063877,0.2580061735244127,1.0876729572485409,0.3361236535169341
879,1.2485114069762349,0.28430923443656786,1.2483112988455158,0.25825867835465854,1.0871246805247876,0.3364335687847825
880,1.2479071011633744,0.28457642743761113,1.2477994846039557,0.2585111831849044,1.086577212803595,0.3367434840526309
881,1.247303609547828,0.2848436204386545,1.247288090407969,0.25876368801515026,1.0860305120621658,0.3370533993204793
882,1.246700884101564,0.2851108134396978,1.2467770724533314,0.2590161928453961,1.0854845363845889,0.33736331458832763
883,1.2460988769241959,0.2853780064407412,1.246266387064286,0.259268697675642,1.0849392439634786,0.33767322985617604
884,1.2454975402448092,0.28564519944178446,1.2457559906950022,0.2595212025058878,1.084394593101605,0.33798314512402444
885,1.244896826423776,0.28591239244282785,1.245245839931021,0.25977370733613364,1.0838505422135143,0.33829306039187285
886,1.2442966879545598,0.2861795854438711,1.2447358914906952,0.2600262121663795,1.0833070498271409,0.33860297565972125
887,1.243697077465509,0.2864467784449145,1.2442261022266203,0.26027871699662536,1.0827640745854097,0.33891289092756965
888,1.2430979477216408,0.2867139714459578,1.2437164291270524,0.2605312218268712,1.0822215752478275,0.339222806195418
889,1.2424992516264115,0.28698116444700117,1.243206829317322,0.2607837266571171,1.081679510692068,0.3395327214632664
890,1.2419009422234812,0.28724835744804444,1.2426972600612345,0.26103623148736294,1.0811378399155451,0.3398426367311148
891,1.2413029726984623,0.28751555044908783,1.242187678762463,0.2612887363176088,1.0805965220369762,0.3401525519989632
892,1.2407052963806604,0.2877827434501311,1.241678042965934,0.26154124114785465,1.0800555162979393,0.3404624672668116
893,1.2401078667448,0.2880499364511745,1.2411683103591988,0.2617937459781005,1.0795147820644158,0.34077238253466
894,1.2395106374127478,0.28831712945221777,1.2406584387738007,0.26204625080834637,1.0789742788283267,0.3410822978025084
895,1.238913562155213,0.28858432245326116,1.240148386186629,0.26229875563859223,1.0784339662090583,0.3413922130703568
896,1.2383165948934476,0.28885151545430443,1.2396381107212653,0.2625512604688381,1.0778938039549784,0.3417021283382052
897,1.2377196897009282,0.2891187084553478,1.239127570649321,0.26280376529908395,1.077353751944942,0.3420120436060536
898,1.2371228008050288,0.2893859014563911,1.2386167243917627,0.2630562701293298,1.0768137701897866,0.342321958873902
899,1.2365258825886836,0.2896530944574345,1.2381055305202329,0.26330877495957566,1.0762738188338206,0.3426318741417504
900,1.235928889592037,0.28992028745847775,1.2375939477583537,0.2635612797898215,1.0757338581562965,0.3429417894095988
901,1.2353317765140808,0.29018748045952114,1.2370819349830275,0.2638137846200673,1.07519384857288,0.34325170467744714
902,1.234734498214284,0.2904546734605644,1.236569451225727,0.2640662894503132,1.0746537506371039,0.34356161994529555
903,1.2341370097142068,0.2907218664616078,1.236056455673771,0.26431879428055904,1.0741135250418155,0.34387153521314395
904,1.2335392661991071,0.2909890594626511,1.2355429076715965,0.2645712991108049,1.073573132620612,0.34418145048099236
905,1.23294122301953,0.29125625246369446,1.235028766722017,0.26482380394105076,1.0730325343492648,0.34449136574884076
906,1.2323428356928912,0.29152344546473774,1.2345139924874726,0.2650763087712966,1.0724916913471385,0.34480128101668917
907,1.2317440599050462,0.2917906384657811,1.2339985447912716,0.2653288136015425,1.0719505648785914,0.34511119628453757
908,1.231144851511848,0.2920578314668244,1.233482383618817,0.26558131843178834,1.0714091163543733,0.3454211115523859
909,1.2305451665406908,0.2923250244678678,1.232965469118831,0.2658338232620342,1.07086730733301,0.3457310268202343
910,1.2299449611920468,0.29259221746891106,1.2324477616045633,0.26608632809228006,1.0703250995221743,0.3460409420880827
911,1.2293441918409875,0.29285941046995445,1.2319292215549922,0.2663388329225259,1.0697824547800527,0.34635085735593113
912,1.2287428150386936,0.2931266034709977,1.2314098096160155,0.2665913377527718,1.0692393351166978,0.34666077262377953
913,1.2281407875139523,0.2933937964720411,1.2308894866016318,0.26684384258301763,1.0686957026953692,0.34697068789162794
914,1.2275380661746458,0.2936609894730844,1.2303682134951088,0.2670963474132635,1.0681515198338671,0.34728060315947634
915,1.2269346081092236,0.2939281824741278,1.2298459514501485,0.26734885224350935,1.0676067490058527,0.3475905184273247
916,1.226330370588166,0.29419537547517105,1.2293226617920332,0.2676013570737552,1.067061352842159,0.3479004336951731
917,1.2257253110654334,0.29446256847621444,1.2287983060187693,0.26785386190400107,1.0665152941320917,0.3482103489630215
918,1.2251193871799047,0.2947297614772577,1.2282728458022163,0.2681063667342469,1.0659685358247166,0.3485202642308699
919,1.2245125567568012,0.2949969544783011,1.2277462429892092,0.2683588715644928,1.0654210410301397,0.3488301794987183
920,1.2239047778091037,0.2952641474793444,1.2272184596026663,0.26861137639473864,1.0648727730207748,0.3491400947665667
921,1.22329600853895,0.29553134048038776,1.226689457842691,0.2688638812249845,1.0643236952325996,0.34945001003441506
922,1.2226862073390263,0.29579853348143104,1.2261592000876622,0.26911638605523036,1.0637737712664022,0.34975992530226346
923,1.2220753327939426,0.2960657264824744,1.2256276488953124,0.2693688908854762,1.0632229648890166,0.35006984057011187
924,1.2214633436815974,0.2963329194835177,1.2250947670037993,0.2696213957157221,1.0626712400345462,0.35037975583796027
925,1.2208501989745286,0.2966001124845611,1.224560517332765,0.26987390054596794,1.0621185608055779,0.3506896711058087
926,1.2202358578412549,0.29686730548560436,1.224024862984382,0.2701264053762138,1.0615648914743834,0.3509995863736571
927,1.2196202796476001,0.29713449848664775,1.223487767244397,0.27037891020645966,1.0610101964841123,0.3513095016415055
928,1.2190034239580094,0.297401691487691,1.2229491935831556,0.2706314150367055,1.0604544404499694,0.35161941690935383
929,1.218385250536851,0.2976688844887344,1.222409105656623,0.2708839198669514,1.0598975881603876,0.35192933217720224
930,1.2177657193497047,0.2979360774897777,1.2218674673073897,0.27113642469719723,1.0593396045781824,0.35223924744505064
931,1.217144790564639,0.29820327049082107,1.2213242425656712,0.2713889295274431,1.058780454841702,0.35254916271289904
932,1.2165224245534756,0.29847046349186435,1.220779395650293,0.27164143435768895,1.0582201042659602,0.35285907798074745
933,1.2158985818930403,0.29873765649290773,1.2202328909696698,0.2718939391879348,1.0576585183437635,0.35316899324859585
934,1.215273223366402,0.299004849493951,1.2196846931227707,0.27214644401818067,1.0570956627468227,0.35347890851644426
935,1.2146463099640985,0.2992720424949944,1.219134766900074,0.2723989488484265,1.0565315033268565,0.3537888237842926
936,1.2140178028853508,0.2995392354960377,1.2185830772845148,0.2726514536786724,1.0559660061166813,0.354098739052141
937,1.2133876635392626,0.29980642849708106,1.2180295894524193,0.27290395850891824,1.055399137331292,0.3544086543199894
938,1.2127558535460086,0.3000736214981244,1.2174742687744293,0.2731564633391641,1.0548308633689283,0.3547185695878378
939,1.2121223347380101,0.3003408144991677,1.2169170808164165,0.27340896816940996,1.0542611508121342,0.3550284848556862
940,1.211487069161095,0.30060800750021105,1.2163579913403857,0.2736614729996558,1.0536899664288022,0.3553384001235346
941,1.2108500190756506,0.3008752005012544,1.215796966305369,0.2739139778299017,1.053117277173208,0.355648315391383
942,1.210211146957757,0.3011423935022977,1.215233971868307,0.27416648266014754,1.0525430501870325,0.3559582306592314
943,1.2095704155003126,0.30140958650334104,1.2146689743849226,0.2744189874903934,1.0519672528003752,0.3562681459270798
944,1.2089277876141433,0.3016767795043844,1.214101940410582,0.27467149232063925,1.0513898525327516,0.3565780611949282
945,1.208283226429102,0.3019439725054277,1.2135328367011444,0.2749239971508851,1.0508108170940846,0.3568879764627766
946,1.2076366952951512,0.30221116550647104,1.2129616302138042,0.27517650198113097,1.0502301143856796,0.357197891730625
947,1.2069881577834365,0.30247835850751437,1.2123882881079204,0.27542900681137683,1.0496477125011905,0.3575078069984734
948,1.2063375776873446,0.3027455515085577,1.2118127777458354,0.2756815116416227,1.0490635797275747,0.35781772226632175
949,1.2056849190235508,0.30301274450960103,1.2112350666936846,0.27593401647186855,1.048477684546034,0.35812763753417015
950,1.2050301460330484,0.30327993751064436,1.210655122722194,0.27618652130211435,1.0478899956329477,0.35843755280201856
951,1.204373223182171,0.3035471305116877,1.2100729138074664,0.2764390261323602,1.0473004818607903,0.35874746806986696
952,1.2037141151636,0.303814323512731,1.2094884081317625,0.27669153096260607,1.0467091122990404,0.35905738333771536
953,1.203052786897354,0.30408151651377435,1.208901574084261,0.27694403579285193,1.0461158562150763,0.35936729860556377
954,1.202389203531775,0.3043487095148177,1.2083123802618212,0.2771965406230978,1.0455206830750612,0.35967721387341217
955,1.201723330444491,0.304615902515861,1.2077207954697213,0.27744904545334365,1.044923562544817,0.3599871291412605
956,1.2010551332433737,0.30488309551690435,1.2071267887223982,0.2777015502835895,1.0443244644906828,0.3602970444091089
957,1.2003845777674769,0.3051502885179477,1.2065303292441671,0.27795405511383536,1.0437233589803694,0.36060695967695733
958,1.199711630087967,0.305417481518991,1.2059313864699388,0.2782065599440812,1.0431202162837934,0.36091687494480573
959,1.1990362565090362,0.30568467452003434,1.2053299300459177,0.2784590647743271,1.042515006873905,0.36122679021265414
960,1.1983584235688047,0.30595186752107767,1.2047259298302968,0.27871156960457294,1.041907701427504,0.36153670548050254
961,1.1976780980402104,0.306219060522121,1.204119355893938,0.2789640744348188,1.041298270826041,0.3618466207483509
962,1.196995246931882,0.30648625352316433,1.2035101785210411,0.27921657926506466,1.0406866861564101,0.3621565360161993
963,1.1963098374890044,0.30675344652420766,1.202898368209806,0.2794690840953105,1.0400729187117281,0.3624664512840477
964,1.195621837194164,0.307020639525251,1.2022838956730795,0.2797215889255564,1.0394569399921032,0.3627763665518961
965,1.1949312137681873,0.3072878325262943,1.201666731838996,0.27997409375580223,1.0388387217053905,0.3630862818197445
966,1.1942379351709633,0.30755502552733766,1.2010468478516032,0.2802265985860481,1.0382182357679366,0.3633961970875929
967,1.1935419696022511,0.307822218528381,1.2004242150714806,0.2804791034162939,1.0375954543053136,0.3637061123554413
968,1.192843285502478,0.3080894115294243,1.1997988050763448,0.28073160824653975,1.0369703496530391,0.36401602762328966
969,1.1921418515535223,0.30835660453046765,1.199170589661647,0.2809841130767856,1.0363428943572845,0.36432594289113807
970,1.1914376366794819,0.308623797531511,1.1985395408411557,0.28123661790703147,1.035713061175576,0.36463585815898647
971,1.1907306100474313,0.3088909905325543,1.1979056308475335,0.28148912273727733,1.0350808230774782,0.3649457734268349
972,1.1900207410681658,0.30915818353359764,1.1972688321328993,0.2817416275675232,1.0344461532452667,0.3652556886946833
973,1.1893079993969304,0.309425376534641,1.1966291173693817,0.28199413239776905,1.033809025074594,0.3655656039625317
974,1.188592354934138,0.3096925695356843,1.1959864594496623,0.2822466372280149,1.0331694121751378,0.3658755192303801
975,1.1878737778260713,0.30995976253672763,1.1953408314875056,0.28249914205826077,1.0325272883712409,0.36618543449822843
976,1.1871522384655744,0.31022695553777097,1.1946922068182824,0.2827516468885066,1.0318826277025375,0.36649534976607684
977,1.18642770749273,0.3104941485388143,1.194040558999478,0.2830041517187525,1.0312354044245682,0.36680526503392524
978,1.1857001557955227,0.3107613415398576,1.1933858618111945,0.28325665654899834,1.0305855930093857,0.36711518030177365
979,1.1849695545104901,0.31102853454090096,1.1927280892566379,0.2835091613792442,1.029933168146144,0.36742509556962205
980,1.1842358750233604,0.3112957275419443,1.1920672155625962,0.28376166620949006,1.0292781047416804,0.36773501083747046
981,1.1834990889696761,0.3115629205429876,1.191403215179911,0.2840141710397359,1.0286203779210823,0.3680449261053188
982,1.1827591682354066,0.31183011354403095,1.1907360627839298,0.2842666758699818,1.0279599630282452,0.3683548413731672
983,1.182016084957543,0.3120973065450743,1.190065733274957,0.28451918070022764,1.0272968356264165,0.3686647566410156
984,1.1812698115246862,0.3123644995461176,1.1893922017786867,0.2847716855304735,1.026630971498729,0.368974671908864
985,1.180520320577617,0.31263169254716094,1.1887154436466296,0.28502419036071935,1.025962346648722,0.3692845871767124
986,1.1797675850098523,0.3128988855482043,1.188035434456529,0.2852766951909652,1.0252909373008512,0.3695945024445608
987,1.1790115779681951,0.3131660785492476,1.1873521500127628,0.28552920002121107,1.024616719900986,0.36990441771240923
988,1.1782522728532603,0.31343327155029094,1.1866655663467383,0.28578170485145693,1.023939671116896,0.3702143329802576
989,1.1774896433199986,0.31370046455133427,1.185975659717276,0.2860342096817028,1.0232597678387254,0.370524248248106
990,1.1767236632781986,0.3139676575523776,1.1852824066109808,0.28628671451194865,1.0225769871794563,0.3708341635159544
991,1.1759543068929816,0.31423485055342093,1.1845857837426053,0.2865392193421945,1.0218913064753585,0.3711440787838028
992,1.1751815485852797,0.31450204355446426,1.1838857680554005,0.28679172417244037,1.0212027032864293,0.3714539940516512
993,1.1744053630323021,0.3147692365555076,1.1831823367214567,0.2870442290026862,1.0205111553968211,0.3717639093194996
994,1.1736257251679878,0.3150364295565509,1.182475467142035,0.2872967338329321,1.0198166408152585,0.372073824587348
995,1.1728426101834464,0.31530362255759425,1.1817651369478857,0.28754923866317794,1.0191191377754398,0.37238373985519635
996,1.1720559935273847,0.3155708155586376,1.1810513239995595,0.2878017434934238,1.0184186247364335,0.37269365512304475
997,1.1712658509065197,0.3158380085596809,1.1803340063877057,0.28805424832366966,1.017715080383055,0.37300357039089316
998,1.1704721582859807,0.31610520156072425,1.1796131624333595,0.2883067531539155,1.0170084836262399,0.37331348565874156
999,1.1696748918896958,0.3163723945617676,1.1788887706882232,0.2885592579841614,1.0162988136033988,0.37362340092658997


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_20_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00030,0.1802772730588913,0.10213363170623779,0.1791829913854599
1,1,00005,0.06106259673833847,0.02922857739031315,0.09376033395528793
2,2,00080,0.3212016820907593,0.34351205825805664,0.4032907783985138
3,3,00055,0.058282457292079926,0.04694908857345581,0.10028001666069031


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_20_D_1/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,2.594708563776643,0.058282457292079926,2.541391209998517,0.02922857739031315,2.5051573121666446,0.09376033395528793
1,2.59661185446092,0.05854563969928581,2.5432930023956795,0.029543175469259837,2.506913861314038,0.09407017424001589
2,2.5985022117458927,0.058808822106491694,2.5451778554363664,0.02985777354820653,2.5086547499216847,0.09438001452474384
3,2.6003796232216976,0.05907200451369758,2.5470457363583456,0.030172371627153218,2.510379952034712,0.0946898548094718
4,2.602244076767727,0.05933518692090347,2.5488966127998225,0.03048696970609991,2.512089442054463,0.09499969509419975
5,2.604095560552759,0.05959836932810935,2.5507304528007952,0.0308015677850466,2.5137831947394806,0.0953095353789277
6,2.6059340630350847,0.05986155173531524,2.55254722480439,0.031116165863993288,2.51546118520647,0.09561937566365565
7,2.607759572962621,0.06012473414252112,2.5543468976581862,0.03143076394293998,2.5171233889312523,0.0959292159483836
8,2.6095720793730113,0.06038791654972701,2.5561294406155217,0.03174536202188667,2.518769781749705,0.09623905623311156
9,2.611371571593714,0.060651098956932895,2.5578948233367926,0.03205996010083336,2.52040033985869,0.09654889651783952
10,2.613158039242086,0.060914281364138775,2.559643015890726,0.03237455817978005,2.5220150398169725,0.09685873680256747
11,2.6149314722254484,0.06117746377134466,2.56137398875565,0.03268915625872674,2.5236138585461183,0.09716857708729543
12,2.616691860741145,0.06144064617855055,2.5630877128207405,0.03300375433767343,2.5251967733313894,0.09747841737202338
13,2.6184391952765886,0.06170382858575643,2.564784159387257,0.03331835241662012,2.526763761822618,0.09778825765675134
14,2.6201734666092973,0.06196701099296232,2.5664633001697634,0.03363295049556681,2.528314802035073,0.09809809794147929
15,2.6218946658069164,0.06223019340016821,2.5681251072973303,0.0339475485745135,2.5298498723503107,0.09840793822620725
16,2.623602784227237,0.06249337580737409,2.5697695533147282,0.03426214665346019,2.531368951517014,0.09871777851093519
17,2.625297813518192,0.06275655821457997,2.5713966111835984,0.034576744732406885,2.532872018651821,0.09902761879566314
18,2.6269797456178545,0.06301974062178586,2.5730062542836163,0.03489134281135357,2.534359053240134,0.0993374590803911
19,2.628648572754413,0.06328292302899174,2.5745984564136313,0.03520594089030026,2.5358300351369207,0.09964729936511905
20,2.6303042874461444,0.06354610543619763,2.5761731917927992,0.03552053896924695,2.537284944567504,0.09995713964984701
21,2.6319468825013708,0.06380928784340352,2.577730435061692,0.03583513704819364,2.5387237621283316,0.10026697993457497
22,2.6335763510184114,0.0640724702506094,2.5792701612833984,0.036149735127140335,2.540146468787742,0.10057682021930292
23,2.635192686385512,0.06433565265781528,2.5807923459446047,0.036464333206087024,2.5415530458867064,0.10088666050403088
24,2.63679588228078,0.06459883506502118,2.5822969649566616,0.03677893128503371,2.542943475139567,0.10119650078875883
25,2.6383859326720938,0.06486201747222706,2.5837839946566343,0.0370935293639804,2.544317738634757,0.10150634107348677
26,2.639962831817008,0.06512519987943294,2.5852534118083383,0.0374081274429271,2.545675818835507,0.10181618135821473
27,2.6415265742626497,0.06538838228663883,2.586705193603359,0.037722725521873786,2.547017698580543,0.10212602164294268
28,2.6430771548455976,0.06565156469384471,2.5881393176620535,0.038037323600820475,2.5483433610847643,0.10243586192767064
29,2.6446145686917584,0.0659147471010506,2.58955576203454,0.03835192167976716,2.5496527899399113,0.10274570221239859
30,2.6461388112162227,0.06617792950825649,2.590954505201668,0.03866651975871385,2.5509459691152223,0.10305554249712655
31,2.647649878123119,0.06644111191546237,2.592335526075975,0.03898111783766055,2.5522228829580715,0.1033653827818545
32,2.649147765405453,0.06670429432266825,2.593698804002623,0.039295715916607236,2.5534835161945986,0.10367522306658246
33,2.650632469344936,0.06696747672987413,2.5950443187603254,0.039610313995553925,2.5547278539303213,0.10398506335131041
34,2.6521039865118032,0.06723065913708003,2.596372050562252,0.039924912074500614,2.5559558816507346,0.10429490363603836
35,2.6535623137646187,0.0674938415442859,2.597681980056919,0.0402395101534473,2.5571675852218996,0.10460474392076632
36,2.6550074482500783,0.06775702395149179,2.598974088329064,0.040554108232394,2.5583629508910146,0.10491458420549427
37,2.65643938740279,0.06802020635869768,2.600248356900506,0.04086870631134069,2.559541965286976,0.10522442449022222
38,2.657858128945051,0.06828338876590356,2.601504767730984,0.041183304390287376,2.5607046154209208,0.10553426477495018
39,2.6592636708866157,0.06854657117310944,2.6027433032189835,0.041497902469234065,2.5618508886867626,0.10584410505967813
40,2.660656011524445,0.06880975358031534,2.603963946202545,0.04181250054818075,2.5629807728617053,0.10615394534440609
41,2.6620351494424535,0.06907293598752122,2.605166679960056,0.04212709862712745,2.5640942561067517,0.10646378562913404
42,2.6634010835112427,0.0693361183947271,2.6063514882110264,0.04244169670607414,2.5651913269671898,0.106773625913862
43,2.664753812887821,0.069599300801933,2.607518355116848,0.042756294785020826,2.5662719743730724,0.10708346619858995
44,2.6660933370153206,0.06986248320913888,2.608667265281535,0.043070892863967515,2.567336187639678,0.10739330648331791
45,2.6674196556226923,0.07012566561634476,2.60979820375245,0.043385490942914204,2.568383956467961,0.10770314676804585
46,2.6687327687244053,0.07038884802355064,2.6109111560210128,0.0437000890218609,2.5694152709449853,0.1080129870527738
47,2.67003267662012,0.07065203043075653,2.6120061080233925,0.04401468710080759,2.5704301215443457,0.10832282733750176
48,2.6713193798943653,0.07091521283796241,2.6130830461411803,0.04432928517975428,2.571428499126574,0.10863266762222971
49,2.672592879416192,0.07117839524516831,2.6141419572020492,0.044643883258700966,2.5724103949395354,0.10894250790695767
50,2.6738531763388305,0.07144157765237419,2.6151828284803935,0.044958481337647654,2.573375800618802,0.10925234819168562
51,2.675100272099322,0.07170476005958007,2.616205647697955,0.04527307941659435,2.574324708188021,0.10956218847641358
52,2.676334168418154,0.07196794246678595,2.6172104030244263,0.04558767749554104,2.575257110059267,0.10987202876114154
53,2.677554867298876,0.07223112487399184,2.618197083078042,0.04590227557448773,2.576172999033374,0.11018186904586949
54,2.678762371027709,0.07249430728119773,2.619165676926153,0.04621687365343442,2.577072368300261,0.11049170933059743
55,2.679956682173145,0.0727574896884036,2.62011617408578,0.046531471732381105,2.5779552114392423,0.1108015496153254
56,2.6811378035855324,0.0730206720956095,2.6210485645241497,0.0468460698113278,2.5788215224193167,0.11111138990005334
57,2.6823057383966598,0.07328385450281538,2.6219628386592206,0.04716066789027449,2.5796712955994523,0.1114212301847813
58,2.683460490019317,0.07354703691002126,2.622858987360183,0.04747526596922118,2.58050452572885,0.11173107046950925
59,2.6846020621468596,0.07381021931722716,2.6237370019479456,0.047789864048167874,2.5813212079471954,0.11204091075423721
60,2.685730458752753,0.07407340172443304,2.624596874195606,0.048104462127114556,2.582121337784898,0.11235075103896516
61,2.6868456840901116,0.07433658413163892,2.6254385963289018,0.04841906020606125,2.582904911163313,0.11266059132369312
62,2.6879477426912284,0.07459976653884481,2.6262621610266437,0.04873365828500794,2.5836719243949484,0.11297043160842107
63,2.689036639367089,0.0748629489460507,2.627067561421132,0.04904825636395463,2.584422374183666,0.11328027189314901
64,2.6901123792068846,0.07512613135325658,2.6278547910985597,0.049362854442901324,2.585156257624854,0.11359011217787698
65,2.691174967577508,0.07538931376046246,2.6286238440993883,0.049677452521848006,2.5858735722055997,0.11389995246260493
66,2.6922244101230435,0.07565249616766835,2.629374714918717,0.0499920506007947,2.5865743158048375,0.11420979274733288
67,2.6932607127642427,0.07591567857487423,2.6301073985066274,0.05030664867974139,2.587258486693488,0.11451963303206084
68,2.694283881697997,0.07617886098208013,2.630821890268513,0.05062124675868808,2.5879260835345814,0.11482947331678879
69,2.695293923396794,0.07644204338928601,2.6315181860653896,0.050935844837634775,2.588577105383364,0.11513931360151675
70,2.6962908446081713,0.07670522579649189,2.6321962822141898,0.051250442916581464,2.5892115516873977,0.1154491538862447
71,2.697274652354151,0.07696840820369777,2.632856175488041,0.05156504099552815,2.589829422286636,0.11575899417097266
72,2.698245353930673,0.07723159061090366,2.6334978631165216,0.05187963907447484,2.590430717413488,0.11606883445570061
73,2.699202956907018,0.07749477301810954,2.6341213427859023,0.05219423715342153,2.5910154376928785,0.11637867474042857
74,2.700147469125214,0.07775795542531544,2.634726612639371,0.052508835232368226,2.591583584142274,0.11668851502515651
75,2.701078898699442,0.07802113783252132,2.6353136712772347,0.052823433311314914,2.5921351581717147,0.11699835530988448
76,2.7019972540154247,0.0782843202397272,2.635882517757112,0.0531380313902616,2.5926701615838166,0.11730819559461242
77,2.7029025437298144,0.07854750264693308,2.6364331515940966,0.05345262946920829,2.5931885965737678,0.11761803587934037
78,2.703794776769562,0.07881068505413898,2.636965572760917,0.05376722754815498,2.593690465729308,0.11792787616406833
79,2.704673962331283,0.07907386746134486,2.6374797816880626,0.054081825627101676,2.5941757720306935,0.11823771644879628
80,2.705540109880613,0.07933704986855074,2.637975779263908,0.054396423706048365,2.594644518850648,0.11854755673352424
81,2.7063932291515527,0.07960023227575663,2.6384535668348055,0.054711021784995054,2.5950967099542974,0.1188573970182522
82,2.7072333301458045,0.07986341468296251,2.6389131462051685,0.05502561986394175,2.5955323494990923,0.11916723730298015
83,2.7080604231320997,0.0801265970901684,2.639354519637534,0.05534021794288843,2.5959514420347176,0.11947707758770809
84,2.7088745186455165,0.08038977949737428,2.6397776898526075,0.05565481602183513,2.596353992502982,0.11978691787243606
85,2.7096756274867912,0.08065296190458017,2.6401826600292906,0.055969414100781816,2.596740006237698,0.120096758157164
86,2.710463760721617,0.08091614431178605,2.6405694338046892,0.056284012179728504,2.5971094889645467,0.12040659844189196
87,2.711238929679932,0.08117932671899195,2.640938015274104,0.0565986102586752,2.597462446800927,0.12071643872661991
88,2.712001145955207,0.08144250912619783,2.6412884089910076,0.05691320833762188,2.5977988862557897,0.12102627901134787
89,2.7127504214037153,0.08170569153340371,2.6416206199669956,0.05722780641656858,2.5981188142294607,0.12133611929607582
90,2.7134867681437984,0.08196887394060959,2.6419346536717265,0.057542404495515266,2.5984222380134447,0.12164595958080378
91,2.714210198555122,0.08223205634781548,2.6422305160328388,0.057857002574461955,2.5987091652902206,0.12195579986553173
92,2.714920725277921,0.08249523875502136,2.6425082134358573,0.05817160065340865,2.5989796041330155,0.12226564015025969
93,2.7156183612122398,0.08275842116222726,2.6427677527240716,0.05848619873235533,2.5992335630055696,0.12257548043498764
94,2.7163031195171614,0.08302160356943314,2.6430091411984042,0.05880079681130203,2.5994710507618866,0.12288532071971559
95,2.7169750136100284,0.08328478597663902,2.643232386617259,0.05911539489024872,2.5996920766459657,0.12319516100444354
96,2.717634057165653,0.0835479683838449,2.6434374971963477,0.059429992969195405,2.599896650291522,0.1235050012891715
97,2.718280264115526,0.0838111507910508,2.643624481608507,0.0597445910481421,2.6000847817216934,0.12381484157389945
98,2.718913648647007,0.08407433319825668,2.6437933489834866,0.06005918912708878,2.600256481348733,0.1241246818586274
99,2.719534225202514,0.08433751560546256,2.64394410890773,0.06037378720603548,2.600411759973681,0.12443452214335536
100,2.7201420084787022,0.08460069801266845,2.644076771424128,0.06068838528498217,2.600550628786034,0.12474436242808332
101,2.7207370134256332,0.08486388041987433,2.644191347031762,0.061002983363928856,2.600673099363389,0.12505420271281126
102,2.721319255245938,0.08512706282708021,2.6442878466856263,0.06131758144287555,2.600779183671078,0.12536404299753923
103,2.7218887493939694,0.0853902452342861,2.644366281796329,0.06163217952182224,2.6008688940617883,0.12567388328226717
104,2.7224455115749486,0.08565342764149199,2.6444266642297807,0.06194677760076893,2.600942243275169,0.12598372356699514
105,2.7229895577441035,0.08591661004869787,2.644469006306861,0.06226137567971562,2.6009992444374204,0.12629356385172308
106,2.7235209041057966,0.08617979245590376,2.6444933208030723,0.0625759737586623,2.601039911060871,0.12660340413645105
107,2.7240395671126474,0.08644297486310965,2.6444996209481673,0.062890571837609,2.6010642570435403,0.126913244421179
108,2.7245455634646447,0.08670615727031553,2.644487920425767,0.0632051699165557,2.601072296668688,0.12722308470590693
109,2.725038910108254,0.0869693396775214,2.6444582333729554,0.06351976799550238,2.6010640446043474,0.1275329249906349
110,2.7255196242355146,0.0872325220847273,2.64441057437986,0.06383436607444906,2.6010395159028445,0.12784276527536287
111,2.7259877232831267,0.08749570449193318,2.6443449584892114,0.06414896415339576,2.600998726000306,0.1281526055600908
112,2.7264432249315385,0.08775888689913908,2.6442614011958856,0.06446356223234245,2.600941690716149,0.12846244584481875
113,2.7268861471040164,0.08802206930634496,2.6441599184464315,0.06477816031128913,2.6008684262525574,0.12877228612954672
114,2.7273165079657127,0.08828525171355084,2.644040526638575,0.06509275839023583,2.600778949193949,0.12908212641427466
115,2.727734325922728,0.08854843412075672,2.6439032426207123,0.06540735646918253,2.6006732765064204,0.12939196669900263
116,2.7281396196211567,0.08881161652796261,2.6437480836913774,0.06572195454812921,2.6005514255371853,0.12970180698373057
117,2.728532407946138,0.0890747989351685,2.6435750675986993,0.0660365526270759,2.6004134140139925,0.13001164726845854
118,2.7289127100208876,0.08933798134237438,2.643384212539837,0.0663511507060226,2.6002592600445364,0.13032148755318648
119,2.729280545205728,0.08960116374958027,2.6431755371603978,0.06666574878496928,2.600088982115847,0.13063132783791442
120,2.7296359330971116,0.08986434615678615,2.6429490605538377,0.06698034686391596,2.599902599093668,0.1309411681226424
121,2.729978893526636,0.09012752856399203,2.6427048022608455,0.06729494494286267,2.599700130221828,0.13125100840737033
122,2.73030944656005,0.09039071097119791,2.642442782268706,0.06760954302180935,2.5994815951215817,0.1315608486920983
123,2.730627612496254,0.09065389337840381,2.642163021010651,0.06792414110075604,2.5992470137909556,0.13187068897682624
124,2.730933411866294,0.09091707578560969,2.6418655393651864,0.06823873917970273,2.5989964066040665,0.1321805292615542
125,2.731226865432347,0.09118025819281558,2.641550358655405,0.06855333725864943,2.5987297943104313,0.13249036954628216
126,2.731507994186703,0.09144344060002146,2.641217500648283,0.06886793533759611,2.5984471980342647,0.1328002098310101
127,2.7317768193507317,0.09170662300722734,2.6408669875539554,0.0691825334165428,2.598148639273757,0.13311005011573807
128,2.732033362373854,0.09196980541443323,2.6404988420249773,0.0694971314954895,2.597834139900345,0.13341989040046603
129,2.7322776449324975,0.09223298782163912,2.6401130871555645,0.06981172957443618,2.597503722157964,0.13372973068519398
130,2.7325096889290483,0.092496170228845,2.6397097464808206,0.07012632765338286,2.597157408662291,0.13403957096992192
131,2.7327295164907963,0.0927593526360509,2.639288843975941,0.07044092573232957,2.596795222399965,0.1343494112546499
132,2.732937149968875,0.09302253504325678,2.6388504040554066,0.07075552381127626,2.596417186727807,0.13465925153937783
133,2.733132611937192,0.09328571745046266,2.638394451572154,0.07107012189022294,2.596023325372016,0.1349690918241058
134,2.7333159251913557,0.09354889985766854,2.6379210118167307,0.07138471996916963,2.595613662427354,0.13527893210883374
135,2.733487112747591,0.09381208226487442,2.6374301105164335,0.07169931804811633,2.595188222356318,0.1355887723935617
136,2.733646197841659,0.09407526467208031,2.6369217738344304,0.07201391612706301,2.5947470299882998,0.13589861267828965
137,2.7337932039277533,0.09433844707928621,2.6363960283688614,0.0723285142060097,2.5942901105187293,0.1362084529630176
138,2.7339281546774075,0.09460162948649209,2.6358529011519263,0.0726431122849564,2.5938174895082082,0.13651829324774556
139,2.7340510739783874,0.09486481189369797,2.6352924196489536,0.07295771036390308,2.5933291928816256,0.13682813353247353
140,2.7341619859335755,0.09512799430090385,2.6347146117574525,0.07327230844284978,2.592825246927263,0.13713797381720147
141,2.734260914859855,0.09539117670810973,2.634119505806147,0.07358690652179647,2.5923056782958875,0.1374478141019294
142,2.7343478852869847,0.09565435911531563,2.6335071305539937,0.07390150460074316,2.5917705139998266,0.13775765438665738
143,2.7344229219564684,0.09591754152252151,2.6328775151891826,0.07421610267968984,2.5912197814120344,0.13806749467138532
144,2.7344860498204167,0.0961807239297274,2.632230689328122,0.07453070075863653,2.5906535082651443,0.1383773349561133
145,2.7345372940404076,0.09644390633693328,2.631566683014403,0.07484529883758323,2.590071722650502,0.13868717524084123
146,2.734576679986334,0.09670708874413916,2.630885526717752,0.07515989691652991,2.5894744530171985,0.1389970155255692
147,2.7346042332352543,0.09697027115134504,2.630187251332962,0.07547449499547661,2.5888617281710733,0.13930685581029714
148,2.7346199795702293,0.09723345355855094,2.6294718881788075,0.0757890930744233,2.5882335772737175,0.13961669609502508
149,2.7346239449791576,0.09749663596575682,2.628739468996949,0.07610369115336998,2.587590029841459,0.13992653637975305
150,2.734616155653606,0.09775981837296271,2.627990025950811,0.07641828923231668,2.5869311157443353,0.14023637666448102
151,2.7345966379876305,0.0980230007801686,2.6272235916244493,0.07673288731126338,2.586256865205051,0.14054621694920896
152,2.734565418576597,0.09828618318737448,2.6264401990214017,0.07704748539021006,2.5855673087979256,0.1408560572339369
153,2.7345225242159925,0.09854936559458036,2.625639881563521,0.07736208346915674,2.584862477447828,0.14116589751866487
154,2.7344679819002335,0.09881254800178624,2.6248226730897883,0.07767668154810344,2.5841424024290958,0.14147573780339281
155,2.7344018188214667,0.09907573040899213,2.623988607855119,0.07799127962705013,2.583407115364444,0.14178557808812078
156,2.7343240623683664,0.09933891281619803,2.6231377205291393,0.07830587770599681,2.582656648223861,0.14209541837284873
157,2.7342347401249274,0.09960209522340391,2.6222700461949597,0.07862047578494351,2.5818910333234877,0.1424052586575767
158,2.7341338798692516,0.09986527763060979,2.6213856203479207,0.0789350738638902,2.581110303324494,0.14271509894230464
159,2.7340215095723273,0.10012846003781567,2.6204844788943316,0.07924967194283689,2.5803144912319285,0.14302493922703258
160,2.7338976573968083,0.10039164244502155,2.619566658150186,0.07956427002178358,2.5795036303935666,0.14333477951176055
161,2.733762351695785,0.10065482485222745,2.618632194839867,0.07987886810073028,2.5786777544987456,0.1436446197964885
162,2.733615621011552,0.10091800725943334,2.6176811260948303,0.08019346617967696,2.5778368975771775,0.14395446008121646
163,2.7334574940743694,0.10118118966663922,2.616713489452276,0.08050806425862364,2.5769810939977624,0.1442643003659444
164,2.733287999801221,0.1014443720738451,2.6157293228538014,0.08082266233757035,2.5761103784673787,0.14457414065067237
165,2.7331071672945657,0.10170755448105098,2.6147286646440437,0.08113726041651703,2.5752247860296693,0.1448839809354003
166,2.7329150258410886,0.10197073688825686,2.6137115535692965,0.08145185849546371,2.5743243520638095,0.14519382122012825
167,2.732711604910442,0.10223391929546276,2.61267802877612,0.08176645657441041,2.573409112283265,0.14550366150485622
168,2.7324969341539878,0.10249710170266864,2.611628129809931,0.0820810546533571,2.5724791027345386,0.1458135017895842
169,2.7322710434035278,0.10276028410987453,2.610561896613578,0.08239565273230379,2.571534359795904,0.14612334207431213
170,2.73203396267004,0.10302346651708041,2.6094793695259013,0.08271025081125048,2.5705749201761234,0.14643318235904007
171,2.7317857221424,0.1032866489242863,2.6083805892802765,0.08302484889019718,2.5696008209131644,0.14674302264376804
172,2.7315263521861057,0.10354983133149218,2.607265597003144,0.08333944696914386,2.5686120993728903,0.14705286292849598
173,2.731255883341995,0.10381301373869806,2.60613443421252,0.08365404504809054,2.567608793247751,0.14736270321322395
174,2.730974346324961,0.10407619614590395,2.604987142816497,0.08396864312703725,2.5665909405554523,0.1476725434979519
175,2.730681772022657,0.10433937855310985,2.6038237651117244,0.08428324120598393,2.565558579637622,0.14798238378267986
176,2.730378191494209,0.10460256096031573,2.602644343781878,0.08459783928493061,2.564511749158457,0.1482922240674078
177,2.730063635968913,0.10486574336752161,2.601448921896108,0.08491243736387731,2.5634504881033635,0.14860206435213574
178,2.729738136844935,0.10512892577472749,2.60023754290748,0.085227035442824,2.5623748357775824,0.1489119046368637
179,2.7294017256880068,0.10539210818193337,2.599010250651397,0.08554163352177069,2.561284831804806,0.14922174492159168
180,2.7290544342301124,0.10565529058913926,2.597767089344003,0.08585623160071738,2.560180516125783,0.14953158520631962
181,2.728696294368181,0.10591847299634516,2.596508103580578,0.08617082967966408,2.5590619289969054,0.14984142549104756
182,2.728327338162766,0.10618165540355104,2.595233338333916,0.08648542775861076,2.557929110988795,0.15015126577577553
183,2.727947597836727,0.10644483781075692,2.5939428389526844,0.08680002583755746,2.5567821029848723,0.15046110606050347
184,2.7275571057739056,0.1067080202179628,2.592636651159776,0.08711462391650415,2.555620946179911,0.15077094634523144
185,2.727155894517799,0.10697120262516868,2.591314821050639,0.08742922199545083,2.5544456820785895,0.15108078662995938
186,2.726743996770231,0.10723438503237458,2.5899773950915983,0.08774382007439752,2.5532563524940217,0.15139062691468735
187,2.726321445390016,0.10749756743958046,2.5886244201181587,0.08805841815334421,2.5520529995462886,0.1517004671994153
188,2.7258882733916248,0.10776074984678635,2.587255943333295,0.08837301623229091,2.550835665660945,0.15201030748414324
189,2.725444513943844,0.10802393225399223,2.585872012305729,0.08868761431123759,2.5496043935675283,0.1523201477688712
190,2.7249902003684316,0.10828711466119811,2.5844726749681906,0.08900221239018428,2.5483592262980443,0.15262998805359915
191,2.7245253661387756,0.108550297068404,2.5830579796156625,0.08931681046913098,2.547100207185454,0.15293982833832712
192,2.7240500448785405,0.10881347947560989,2.58162797490362,0.08963140854807766,2.54582737986214,0.15324966862305506
193,2.723564270360318,0.10907666188281577,2.580182709846243,0.08994600662702436,2.5445407882583666,0.15355950890778303
194,2.7230680765042714,0.10933984429002166,2.5787222338146276,0.09026060470597105,2.54324047660073,0.15386934919251097
195,2.7225614973767813,0.10960302669722755,2.577246596534974,0.09057520278491774,2.5419264894105957,0.1541791894772389
196,2.722044567189082,0.10986620910443343,2.575755848086767,0.09088980086386442,2.5405988715025254,0.15448902976196688
197,2.7215173202959004,0.11012939151163931,2.5742500389009377,0.09120439894281113,2.539257667982695,0.15479887004669485
198,2.7209797911940914,0.11039257391884519,2.5727292197580187,0.09151899702175781,2.537902924247302,0.1551087103314228
199,2.7204320145212697,0.11065575632605108,2.5711934417862765,0.09183359510070449,2.53653468598096,0.15541855061615073
200,2.7198740250544398,0.11091893873325698,2.5696427564598374,0.09214819317965119,2.535152999155088,0.1557283909008787
201,2.7193058577086244,0.11118212114046286,2.5680772155967997,0.09246279125859788,2.533757910026284,0.15603823118560664
202,2.718727547535488,0.11144530354766874,2.566496871357329,0.09277738933754456,2.5323494651346903,0.15634807147033458
203,2.7181391297219615,0.11170848595487462,2.5649017762417423,0.09309198741649126,2.5309277113023527,0.15665791175506255
204,2.7175406395888606,0.1119716683620805,2.5632919830885816,0.09340658549543795,2.5294926956315624,0.15696775203979052
205,2.7169321125895083,0.1122348507692864,2.5616675450726705,0.09372118357438464,2.5280444655031964,0.15727759232451846
206,2.716313584308347,0.11249803317649228,2.5600285157031566,0.09403578165333133,2.5265830685750386,0.1575874326092464
207,2.7156850904595573,0.11276121558369817,2.558374948821551,0.09435037973227801,2.5251085527801,0.15789727289397437
208,2.7150466668856668,0.11302439799090405,2.5567068985997405,0.09466497781122471,2.523620966324923,0.15820711317870234
209,2.7143983495561637,0.11328758039810993,2.555024419538001,0.0949795758901714,2.5221203576878803,0.15851695346343028
210,2.7137401745661034,0.11355076280531581,2.5533275664629884,0.09529417396911809,2.520606775617461,0.15882679374815822
211,2.7130721781347176,0.11381394521252171,2.551616394525722,0.09560877204806478,2.5190802691305487,0.1591366340328862
212,2.7123943966040187,0.11407712761972759,2.549890959199554,0.09592337012701146,2.51754088751069,0.15944647431761413
213,2.711706866437403,0.11434031002693348,2.548151316278129,0.09623796820595816,2.515988680306355,0.15975631460234208
214,2.7110096242182546,0.11460349243413936,2.5463975218733257,0.09655256628490486,2.5144236973291845,0.16006615488707004
215,2.7103027066485437,0.11486667484134525,2.5446296324131943,0.09686716436385154,2.5128459886522325,0.160375995171798
216,2.7095861505474286,0.11512985724855113,2.5428477046398754,0.09718176244279823,2.511255604608199,0.16068583545652596
217,2.7088599928498502,0.11539303965575701,2.541051795607511,0.09749636052174492,2.5096525957876503,0.1609956757412539
218,2.708124270605132,0.1156562220629629,2.5392419626801415,0.09781095860069161,2.5080370130372316,0.16130551602598187
219,2.707379020975572,0.1159194044701688,2.5374182635295917,0.0981255566796383,2.5064089074578755,0.16161535631070983
220,2.706624281235039,0.11618258687737468,2.5355807561333448,0.09844015475858499,2.504768330402995,0.16192519659543778
221,2.705860088767565,0.11644576928458056,2.533729498772407,0.09875475283753168,2.5031153334766714,0.16223503688016572
222,2.7050864810659343,0.11670895169178644,2.531864550029159,0.09906935091647837,2.5014499685318317,0.1625448771648937
223,2.704303495730279,0.11697213409899232,2.529985968785193,0.09938394899542506,2.4997722876684203,0.16285471744962163
224,2.7035111704666646,0.11723531650619821,2.5280938142191465,0.09969854707437176,2.4980823432315593,0.16316455773434957
225,2.70270954308568,0.1174984989134041,2.5261881458045163,0.10001314515331844,2.496380187809699,0.16347439801907754
226,2.7018986515010255,0.11776168132060999,2.5242690233074687,0.10032774323226513,2.494665874232768,0.1637842383038055
227,2.7010785337281,0.11802486372781587,2.522336506784633,0.10064234131121182,2.492939455570304,0.16409407858853345
228,2.700249227882588,0.11828804613502175,2.5203906565808873,0.10095693939015851,2.491200985129584,0.1644039188732614
229,2.6994107721790432,0.11855122854222763,2.5184315333271345,0.10127153746910521,2.4894505164537444,0.16471375915798936
230,2.698563204929476,0.11881441094943353,2.516459197938065,0.10158613554805189,2.4876881033198934,0.16502359944271733
231,2.697706564541936,0.11907759335663941,2.514473711609909,0.10190073362699859,2.4859137997372116,0.16533343972744527
232,2.6968408895190974,0.1193407757638453,2.5124751358181823,0.10221533170594527,2.484127659945052,0.1656432800121732
233,2.6959662184568414,0.11960395817105118,2.5104635323154167,0.10252992978489196,2.4823297384110257,0.16595312029690118
234,2.6950825900428392,0.11986714057825706,2.508438963128884,0.10284452786383866,2.480520089829083,0.16626296058162912
235,2.6941900430551375,0.12013032298546295,2.5064014905583067,0.10315912594278534,2.478698769117588,0.16657280086635706
236,2.693288616360737,0.12039350539266883,2.504351177173562,0.10347372402173204,2.4768658314173777,0.16688264115108503
237,2.6923783489141773,0.12065668779987472,2.502288085812374,0.10378832210067872,2.4750213320898284,0.167192481435813
238,2.6914592797561183,0.1209198702070806,2.500212279577995,0.10410292017962541,2.4731653267148994,0.16750232172054094
239,2.6905314480119227,0.1211830526142865,2.4981238218368818,0.10441751825857211,2.471297871089179,0.16781216200526888
240,2.6895948928902365,0.12144623502149238,2.4960227762163547,0.10473211633751879,2.4694190212239184,0.16812200228999685
241,2.6886496536815736,0.12170941742869826,2.493909206602257,0.10504671441646549,2.4675288333430627,0.16843184257472482
242,2.6876957697568944,0.12197259983590415,2.4917831771365937,0.10536131249541218,2.465627363881271,0.16874168285945274
243,2.686733280566192,0.12223578224311003,2.4896447522151717,0.10567591057435886,2.463714669481928,0.1690515231441807
244,2.6857622256370717,0.12249896465031591,2.4874939964852243,0.10599050865330556,2.46179080699516,0.16936136342890867
245,2.684782644573333,0.12276214705752181,2.485330974843028,0.10630510673225224,2.4598558334758254,0.16967120371363661
246,2.683794577053556,0.12302532946472769,2.4831557524315104,0.10661970481119894,2.457909806181516,0.16998104399836456
247,2.682798062829681,0.12328851187193357,2.480968394637852,0.10693430289014563,2.4559527825705425,0.17029088428309253
248,2.6817931417255956,0.12355169427913945,2.4787689670910753,0.10724890096909231,2.453984820299913,0.1706007245678205
249,2.680779853635714,0.12381487668634535,2.476557535659626,0.10756349904803901,2.452005977223311,0.17091056485254844
250,2.679758238523566,0.12407805909355123,2.4743341664489495,0.10787809712698569,2.450016311389061,0.17122040513727638
251,2.6787283364203813,0.12434124150075711,2.4720989257990538,0.10819269520593239,2.4480158810380894,0.17153024542200435
252,2.677690187423674,0.124604423907963,2.4698518802820666,0.10850729328487908,2.4460047446018836,0.1718400857067323
253,2.67664383169583,0.12486760631516888,2.4675930966997868,0.10882189136382577,2.4439829607004366,0.17214992599146023
254,2.6755893094626924,0.12513078872237476,2.465322642081221,0.10913648944277246,2.4419505881401937,0.1724597662761882
255,2.674526661012153,0.12539397112958067,2.4630405836801215,0.10945108752171914,2.4399076859119884,0.17276960656091617
256,2.6734559266927387,0.12565715353678653,2.460746988972506,0.10976568560066584,2.4378543131889727,0.1730794468456441
257,2.6723771469122006,0.12592033594399243,2.4584419256541796,0.11008028367961253,2.435790529324545,0.17338928713037205
258,2.671290362136107,0.12618351835119831,2.4561254616382415,0.11039488175855922,2.433716393850267,0.17369912741510002
259,2.6701956128864324,0.1264467007584042,2.453797665052589,0.11070947983750591,2.4316319664737804,0.174008967699828
260,2.6690929397401533,0.12670988316561008,2.45145860423741,0.1110240779164526,2.4295373070767154,0.17431880798455593
261,2.6679823833278387,0.12697306557281596,2.449108347742675,0.11133867599539929,2.4274324757125916,0.17462864826928387
262,2.666863984332247,0.12723624798002187,2.4467469643256123,0.11165327407434598,2.4253175326047165,0.17493848855401184
263,2.6657377834869234,0.12749943038722772,2.444374522948186,0.11196787215329267,2.423192538144083,0.17524832883873978
264,2.6646038215747927,0.12776261279443363,2.441991092774558,0.11228247023223936,2.4210575528872473,0.17555816912346772
265,2.6634621394267644,0.1280257952016395,2.4395967431685532,0.11259706831118604,2.4189126375542194,0.1758680094081957
266,2.6623127779203273,0.1282889776088454,2.437191543691107,0.11291166639013274,2.416757853026337,0.17617784969292366
267,2.661155777978153,0.12855216001605127,2.4347755640977153,0.11322626446907944,2.4145932603441382,0.1764876899776516
268,2.6599911805667014,0.12881534242325715,2.432348874335874,0.11354086254802612,2.4124189207052296,0.17679753026237954
269,2.6588190266948195,0.12907852483046306,2.4299115445425103,0.11385546062697281,2.4102348954621458,0.1771073705471075
270,2.657639357412354,0.1293417072376689,2.4274636450414135,0.1141700587059195,2.408041246120214,0.17741721083183548
271,2.656452213808754,0.12960488964487482,2.4250052463406533,0.11448465678486619,2.4058380343354013,0.1777270511165634
272,2.655257637011682,0.1298680720520807,2.4225364191299974,0.11479925486381289,2.4036253219121657,0.17803689140129136
273,2.654055668185626,0.13013125445928658,2.42005723427832,0.11511385294275957,2.401403170801302,0.17834673168601933
274,2.6528463485305096,0.1303944368664925,2.4175677628310046,0.11542845102170626,2.399171643097783,0.17865657197074727
275,2.6516297192803107,0.13065761927369834,2.4150680760073437,0.11574304910065296,2.3969308010385912,0.17896641225547522
276,2.6504058217016735,0.13092080168090425,2.4125582451979297,0.11605764717959964,2.3946807070005542,0.17927625254020318
277,2.64917469709253,0.13118398408811013,2.410038341962043,0.11637224525854634,2.392421423498173,0.17958609282493115
278,2.647936386780719,0.13144716649531601,2.4075084380250336,0.11668684333749302,2.390153013181446,0.1798959331096591
279,2.646690932122609,0.1317103489025219,2.404968605275697,0.11700144141643971,2.387875538833686,0.18020577339438704
280,2.6454383745017216,0.13197353130972778,2.402418915763647,0.11731603949538641,2.3855890633693395,0.180515613679115
281,2.6441787553273595,0.13223671371693368,2.399859441696681,0.11763063757433309,2.383293649831802,0.18082545396384295
282,2.6429121160332345,0.13249989612413954,2.3972902554381434,0.11794523565327979,2.3809893613912205,0.1811352942485709
283,2.641638498076096,0.13276307853134545,2.394711429504281,0.11825983373222647,2.378676261342305,0.18144513453329886
284,2.64035794293437,0.13302626093855133,2.392123036561596,0.11857443181117316,2.376354413102129,0.18175497481802683
285,2.6390704921067867,0.1332894433457572,2.389525149424196,0.11888902989011986,2.374023880207928,0.18206481510275477
286,2.637776187111025,0.1335526257529631,2.3869178410511336,0.11920362796906654,2.371684726314896,0.1823746553874827
287,2.6364750694823487,0.13381580816016897,2.3843011845437503,0.11951822604801324,2.3693370151939774,0.18268449567221068
288,2.6351671807722483,0.13407899056737488,2.3816752531430083,0.11983282412695992,2.366980810729658,0.18299433595693865
289,2.6338525625470917,0.13434217297458073,2.3790401202268256,0.12014742220590661,2.364616176917751,0.1833041762416666
290,2.632531256386764,0.13460535538178664,2.3763958593074,0.12046202028485331,2.362243177863181,0.18361401652639453
291,2.631203303883322,0.13486853778899252,2.3737425440285347,0.12077661836379999,2.359861877777764,0.1839238568111225
292,2.629868746639646,0.1351317201961984,2.371080248162958,0.12109121644274669,2.357472340977989,0.18423369709585044
293,2.6285276262680957,0.1353949026034043,2.3684090456096403,0.12140581452169337,2.3550746318827915,0.18454353738057838
294,2.627179984389167,0.13565808501061016,2.3657290103911075,0.12172041260064007,2.3526688150113255,0.18485337766530635
295,2.625825862630152,0.13592126741781607,2.3630402166507505,0.12203501067958676,2.3502549549807394,0.18516321795003432
296,2.6244653026238063,0.13618444982502195,2.3603427386501323,0.12234960875853344,2.347833116503941,0.18547305823476226
297,2.6230983460070094,0.13644763223222783,2.3576366507662927,0.12266420683748014,2.3454033643873635,0.1857828985194902
298,2.621725034419439,0.13671081463943371,2.354922027489046,0.12297880491642682,2.342965763528733,0.18609273880421817
299,2.6203454095022414,0.1369739970466396,2.3521989434182844,0.12329340299537352,2.34052037891483,0.18640257908894614
300,2.618959512896704,0.1372371794538455,2.34946747326127,0.12360800107432021,2.3380672756192475,0.18671241937367408
301,2.6175673862429374,0.13750036186105136,2.3467276918299276,0.1239225991532669,2.3356065188001534,0.18702225965840202
302,2.616169071178554,0.13776354426825727,2.343979674038137,0.12423719723221359,2.3331381736980448,0.18733209994313
303,2.6147646093373518,0.13802672667546315,2.3412234948990207,0.12455179531116027,2.3306623056335045,0.18764194022785793
304,2.613354042348004,0.13828990908266903,2.338459229522228,0.12486639339010697,2.328178980004955,0.18795178051258588
305,2.6119374118327454,0.13855309148987494,2.3356869531112237,0.12518099146905365,2.325688262286409,0.18826162079731384
306,2.6105147594060707,0.1388162738970808,2.3329067409605653,0.12549558954800033,2.3231902180252235,0.1885714610820418
307,2.609086126673426,0.1390794563042867,2.330118668453185,0.12581018762694704,2.320684912839847,0.18888130136676975
308,2.607651555229915,0.13934263871149255,2.3273228110576696,0.12612478570589372,2.3181724124175673,0.1891911416514977
309,2.6062110866589956,0.13960582111869846,2.324519244325536,0.12643938378484043,2.315652782512262,0.18950098193622567
310,2.6047647625311927,0.13986900352590434,2.321708043888507,0.1267539818637871,2.3131260889421434,0.18981082222095363
311,2.603312624402803,0.14013218593311022,2.318889285455788,0.1270685799427338,2.3105923975875022,0.19012066250568155
312,2.601854713814614,0.14039536834031613,2.316063044811334,0.12738317802168048,2.308051774388454,0.19043050279040952
313,2.6003910722906163,0.14065855074752198,2.313229397811128,0.12769777610062719,2.3055042853426846,0.1907403430751375
314,2.598921741336725,0.1409217331547279,2.310388420380449,0.12801237417957387,2.3029499965031897,0.19105018335986543
315,2.5974467624395077,0.14118491556193377,2.3075401885111417,0.12832697225852058,2.3003889739760224,0.19136002364459337
316,2.595966177064906,0.14144809796913965,2.304684778258888,0.12864157033746726,2.2978212839180294,0.19166986392932134
317,2.594480026656971,0.14171128037634553,2.301822265740474,0.12895616841641394,2.2952469925346,0.1919797042140493
318,2.5929883526365973,0.14197446278355141,2.298952727131058,0.12927076649536062,2.2926661660774026,0.19228954449877725
319,2.591491196400261,0.14223764519075732,2.2960762386614406,0.1295853645743073,2.290078870842128,0.1925993847835052
320,2.5899885993187612,0.14250082759796318,2.29319287661533,0.12989996265325401,2.2874851731662313,0.19290922506823316
321,2.5884806027359684,0.14276401000516908,2.290302717326612,0.1302145607322007,2.284885139426674,0.1932190653529611
322,2.5869672479675723,0.14302719241237496,2.2874058371766153,0.1305291588111474,2.282278836037664,0.19352890563768904
323,2.585448576299837,0.14329037481958085,2.2845023125913815,0.1308437568900941,2.2796663294483963,0.193838745922417
324,2.583924628988356,0.14355355722678675,2.281592220038931,0.13115835496904077,2.277047686140801,0.19414858620714498
325,2.582395447256819,0.1438167396339926,2.2786756360265317,0.13147295304798745,2.274422972627279,0.19445842649187292
326,2.5808610722957694,0.14407992204119852,2.27575263709797,0.13178755112693413,2.2717922554484495,0.19476826677660086
327,2.5793215452613807,0.14434310444840437,2.272823299830817,0.13210214920588084,2.2691556011708913,0.19507810706132883
328,2.5777769072742256,0.14460628685561028,2.269887700833701,0.13241674728482755,2.2665130763848866,0.1953879473460568
329,2.5762271994180574,0.14486946926281616,2.2669459167435786,0.13273134536377423,2.263864747702169,0.19569778763078474
330,2.574672462738586,0.14513265167002204,2.2639980242230036,0.13304594344272092,2.261210681753667,0.19600762791551268
331,2.5731127382422696,0.14539583407722795,2.2610440999574037,0.1333605415216676,2.25855094518725,0.19631746820024065
332,2.5715480668950983,0.1456590164844338,2.2580842206523535,0.13367513960061428,2.25588560466548,0.1966273084849686
333,2.5699784896213935,0.1459221988916397,2.2551184630308474,0.133989737679561,2.253214726863355,0.19693714876969654
334,2.5684040473026024,0.1461853812988456,2.252146903830583,0.13430433575850767,2.250538378466064,0.1972469890544245
335,2.5668247807761015,0.14644856370605147,2.249169619801232,0.13461893383745438,2.2478566261667354,0.19755682933915247
336,2.5652407308340033,0.14671174611325735,2.246186687701726,0.13493353191640106,2.245169536664192,0.19786666962388041
337,2.5636519382219674,0.14697492852046323,2.243198184297537,0.13524812999534774,2.2424771766607043,0.19817650990860836
338,2.562058443638014,0.14723811092766914,2.2402041863579587,0.13556272807429443,2.239779612859745,0.19848635019333633
339,2.5604602877313476,0.147501293334875,2.2372047706533964,0.1358773261532411,2.2370769119637495,0.1987961904780643
340,2.5588575111011744,0.1477644757420809,2.234200013952654,0.13619192423218782,2.2343691406718738,0.1991060307627922
341,2.5572501542955375,0.14802765814928678,2.2311899930202235,0.1365065223111345,2.2316563656777535,0.19941587104752018
342,2.555638257810145,0.14829084055649266,2.228174784613577,0.1368211203900812,2.2289386536672717,0.19972571133224815
343,2.55402186208721,0.14855402296369857,2.225154465480465,0.1371357184690279,2.226216071316321,0.2000355516169761
344,2.55240100751429,0.14881720537090443,2.2221291123562117,0.13745031654797457,2.223488685288569,0.20034539190170403
345,2.5507757344231368,0.14908038777811033,2.219098801961017,0.13776491462692125,2.2207565622332335,0.200655232186432
346,2.5491460830885426,0.1493435701853162,2.2160636109972582,0.13807951270586794,2.218019768782849,0.20096507247115997
347,2.547512093727199,0.1496067525925221,2.2130236161467995,0.13839411078481464,2.2152783715510425,0.2012749127558879
348,2.5458738064965574,0.14986993499972798,2.2099788940683007,0.13870870886376135,2.212532437130311,0.20158475304061585
349,2.5442312614936906,0.15013311740693386,2.206929521394526,0.13902330694270804,2.2097820320898007,0.20189459332534382
350,2.542584498754165,0.15039629981413977,2.203875574729668,0.13933790502165472,2.2070272229730867,0.20220443361007176
351,2.540933558250914,0.15065948222134562,2.2008171306466586,0.1396525031006014,2.204268076295961,0.2025142738947997
352,2.539278479893116,0.15092266462855153,2.197754265684499,0.13996710117954808,2.2015046585442173,0.20282411417952767
353,2.53761930352508,0.1511858470357574,2.194687056345582,0.1402816992584948,2.1987370361714422,0.20313395446425564
354,2.535956068925132,0.1514490294429633,2.1916155790930265,0.14059629733744147,2.195965275596809,0.20344379474898358
355,2.5342888158045076,0.15171221185016917,2.1885399103480077,0.14091089541638818,2.1931894432028747,0.20375363503371152
356,2.5326175838062532,0.15197539425737505,2.1854601264871008,0.14122549349533486,2.190409605333377,0.2040634753184395
357,2.5309424125041264,0.15223857666458096,2.1823763038396162,0.14154009157428155,2.187625828291041,0.20437331560316746
358,2.5292633414015047,0.1525017590717868,2.179288518684956,0.14185468965322823,2.1848381783353834,0.2046831558878954
359,2.5275804099302954,0.15276494147899272,2.176196847249956,0.1421692877321749,2.1820467216805217,0.20499299617262334
360,2.52589365744986,0.1530281238861986,2.1731013657062475,0.14248388581112162,2.179251524492989,0.2053028364573513
361,2.524203123245927,0.15329130629340448,2.1700021501676163,0.14279848389006833,2.1764526528895503,0.20561267674207925
362,2.5225088465295307,0.1535544887006104,2.1668992766873663,0.143113081969015,2.1736501729350244,0.2059225170268072
363,2.5208108664359328,0.15381767110781625,2.1637928212556896,0.1434276800479617,2.170844150640105,0.20623235731153516
364,2.519109222023568,0.15408085351502215,2.160682859797043,0.14374227812690837,2.1680346519591933,0.20654219759626313
365,2.517403952272981,0.154344035922228,2.157569468167526,0.14405687620585506,2.165221742788228,0.20685203788099107
366,2.515695096085781,0.15460721832943392,2.154452722152266,0.14437147428480177,2.1624054889625217,0.20716187816571902
367,2.5139826922835855,0.1548704007366398,2.1513326974628098,0.14468607236374845,2.1595859562546016,0.20747171845044698
368,2.5122667796069855,0.15513358314384568,2.1482094697345175,0.14500067044269516,2.156763210372054,0.20778155873517495
369,2.5105473967145064,0.15539676555105159,2.145083114523965,0.14531526852164184,2.153937316955377,0.2080913990199029
370,2.5088245821815747,0.15565994795825744,2.141953707306349,0.14562986660058852,2.151108341575827,0.20840123930463084
371,2.507098374499493,0.15592313036546335,2.1388213234729014,0.1459444646795352,2.148276349733282,0.2087110795893588
372,2.5053688120744164,0.15618631277266923,2.1356860383283047,0.14625906275848188,2.1454414068541037,0.20902091987408675
373,2.503635933226342,0.1564494951798751,2.132547927088119,0.1465736608374286,2.142603578289003,0.2093307601588147
374,2.5018997761880892,0.156712677587081,2.1294070648762116,0.14688825891637527,2.139762929310913,0.20964060044354266
375,2.500160379104302,0.15697585999428687,2.126263526722189,0.14720285699532198,2.136919525112865,0.20995044072827063
376,2.4984177800304437,0.15723904240149278,2.123117387558848,0.14751745507426867,2.134073430805871,0.21026028101299857
377,2.4966720169318046,0.15750222480869863,2.119968722219615,0.14783205315321535,2.131224711416811,0.2105701212977265
378,2.49492312768251,0.15776540721590454,2.116817605436007,0.14814665123216203,2.128373431886322,0.21087996158245448
379,2.4931711500645366,0.15802858962311042,2.113664111835093,0.1484612493111087,2.125519657066699,0.21118980186718245
380,2.4914161217667354,0.1582917720303163,2.1105083159369604,0.14877584739005542,2.122663451719794,0.21149964215191036
381,2.489658080383854,0.1585549544375222,2.1073502921521934,0.14909044546900213,2.1198048805149243,0.21180948243663833
382,2.487897063415574,0.15881813684472806,2.1041901147793505,0.1494050435479488,2.116944008026785,0.2121193227213663
383,2.4861331082655393,0.15908131925193397,2.1010278580024604,0.1497196416268955,2.1140808987333704,0.21242916300609424
384,2.4843662522404104,0.15934450165913985,2.0978635958885112,0.15003423970584218,2.111215617013894,0.21273900329082218
385,2.4825965325489014,0.15960768406634573,2.094697402384959,0.15034883778478886,2.1083482271467178,0.21304884357555015
386,2.4808239863008406,0.15987086647355161,2.0915293513172357,0.15066343586373557,2.1054787933072925,0.21335868386027812
387,2.4790486505062264,0.1601340488807575,2.08835951638627,0.15097803394268225,2.1026073795660953,0.21366852414500606
388,2.4772705620742927,0.1603972312879634,2.085187971166009,0.15129263202162896,2.0997340498865764,0.213978364429734
389,2.4754897578125785,0.16066041369516926,2.082014789100957,0.15160723010057564,2.096858868123112,0.21428820471446197
390,2.4737062744260037,0.16092359610237517,2.078840043503712,0.15192182817952232,2.093981898018968,0.2145980449991899
391,2.4719201485159505,0.16118677850958105,2.075663807552516,0.152236426258469,2.0911032032042574,0.21490788528391785
392,2.47013141657935,0.16144996091678693,2.072486154288812,0.15255102433741569,2.0882228471939177,0.21521772556864582
393,2.4683401150077735,0.1617131433239928,2.0693071566148094,0.1528656224163624,2.0853408933856876,0.2155275658533738
394,2.4665462800865314,0.1619763257311987,2.0661268872910554,0.1531802204953091,2.08245740505809,0.21583740613810173
395,2.464749947993776,0.1622395081384046,2.062945418934018,0.1534948185742558,2.0795724453684206,0.21614724642282968
396,2.462951154799612,0.16250269054561045,2.059762824013674,0.15380941665320247,2.076686077350751,0.21645708670755764
397,2.4611499364652096,0.16276587295281636,2.0565791748511066,0.15412401473214915,2.0737983639139257,0.2167669269922856
398,2.459346328841926,0.16302905536002224,2.0533945436161134,0.15443861281109583,2.070909367839577,0.21707676727701355
399,2.457540367670431,0.16329223776722812,2.0502090023248205,0.15475321089004254,2.068019151780139,0.2173866075617415
400,2.4557320885798366,0.16355542017443403,2.0470226228373063,0.15506780896898922,2.065127778256875,0.21769644784646947
401,2.4539215270868424,0.16381860258163988,2.043835476855234,0.1553824070479359,2.0622353096579036,0.2180062881311974
402,2.4521087185948667,0.1640817849888458,2.040647635919492,0.15569700512688261,2.0593418082362422,0.21831612841592535
403,2.4502936983932067,0.16434496739605167,2.037459171407847,0.1560116032058293,2.056447336107847,0.21862596870065332
404,2.448476501656185,0.16460814980325755,2.034270154532602,0.15632620128477598,2.053551955249668,0.21893580898538126
405,2.446657163442316,0.16487133221046343,2.031080656338263,0.1566407993637227,2.050655727497707,0.21924564927010923
406,2.4448357186934686,0.16513451461766931,2.027890747699222,0.15695539744266937,2.047758714545084,0.21955548955483717
407,2.4430122022340397,0.16539769702487522,2.0247004993174382,0.15726999552161605,2.0448609779401132,0.21986532983956514
408,2.4411866487701293,0.16566087943208108,2.0215099817201403,0.15758459360056276,2.041962579084381,0.22017517012429308
409,2.439359092888729,0.16592406183928698,2.018319265257531,0.15789919167950944,2.0390635792308367,0.22048501040902105
410,2.437529569056907,0.16618724424649287,2.015128420100501,0.15821378975845612,2.03616403948189,0.220794850693749
411,2.4356981116210052,0.16645042665369875,2.0119375162383584,0.1585283878374028,2.033264020787512,0.22110469097847696
412,2.43386475480584,0.16671360906090463,2.008746623476562,0.15884298591634952,2.030363583943351,0.2214145312632049
413,2.4320295327139094,0.1669767914681105,2.0055558114344683,0.1591575839952962,2.027462789588848,0.22172437154793287
414,2.430192479324605,0.16723997387531642,2.0023651495430856,0.15947218207424288,2.024561698205367,0.2220342118326608
415,2.4283536284934337,0.16750315628252227,1.9991747070428412,0.1597867801531896,2.0216603701143305,0.22234405211738875
416,2.426513013951235,0.16776633868972818,1.9959845529813576,0.16010137823213627,2.0187588654753603,0.22265389240211672
417,2.4246706693034215,0.16802952109693406,1.9927947562112376,0.16041597631108295,2.0158572442844322,0.22296373268684466
418,2.422826628029206,0.16829270350413994,1.9896053853878604,0.16073057439002966,2.0129555663720327,0.22327357297157263
419,2.42098092348085,0.16855588591134585,1.986416508967192,0.16104517246897634,2.01005389140133,0.22358341325630057
420,2.4191335888829086,0.1688190683185517,1.9832281952035982,0.16135977054792303,2.007152278866347,0.22389325354102854
421,2.417284657331485,0.1690822507257576,1.9800405121476774,0.1616743686268697,2.004250788090149,0.22420309382575648
422,2.4154341617934922,0.1693454331329635,1.9768535276440957,0.16198896670581642,2.0013494782230334,0.22451293411048445
423,2.413582135105917,0.16960861554016937,1.973667309329441,0.1623035647847631,1.9984484082407343,0.2248227743952124
424,2.411728609975093,0.16987179794737525,1.9704819246300795,0.16261816286370978,1.9955476369426308,0.22513261467994033
425,2.409873618975979,0.17013498035458113,1.9672974407600292,0.1629327609426565,1.9926472229499645,0.2254424549646683
426,2.40801719455144,0.17039816276178704,1.9641139247188448,0.16324735902160317,1.9897472247040713,0.22575229524939625
427,2.406159369011542,0.1706613451689929,1.9609314432895073,0.16356195710054985,1.9868477004646106,0.22606213553412421
428,2.4043001745328416,0.1709245275761988,1.9577500630363325,0.16387655517949656,1.983948708307818,0.22637197581885216
429,2.4024396431576953,0.17118770998340468,1.9545698503028874,0.16419115325844325,1.9810503061247522,0.22668181610358012
430,2.4005778067935597,0.17145089239061057,1.9513908712099157,0.16450575133738993,1.9781525516195633,0.22699165638830807
431,2.3987146972123115,0.17171407479781645,1.9482131916532788,0.1648203494163366,1.9752555023077616,0.22730149667303604
432,2.396850346049562,0.17197725720502233,1.945036877301907,0.16513494749528332,1.9723592155144984,0.22761133695776398
433,2.394984784803989,0.17224043961222824,1.941861993595761,0.16544954557423,1.969463748372858,0.22792117724249195
434,2.3931180448366636,0.1725036220194341,1.9386886057438073,0.16576414365317668,1.9665691578221562,0.2282310175272199
435,2.39125015737039,0.17276680442664,1.9355167787220018,0.1660787417321234,1.9636755006062472,0.22854085781194783
436,2.3893811534890506,0.17302998683384588,1.9323465772712909,0.16639333981107007,1.9607828332718438,0.2288506980966758
437,2.3875110641369544,0.17329316924105176,1.929178065895619,0.16670793789001676,1.9578912121668437,0.22916053838140374
438,2.3856399201181935,0.17355635164825767,1.9260113088599504,0.16702253596896346,1.9550006934386677,0.2294703786661317
439,2.3837677520960066,0.17381953405546352,1.9228463701883054,0.16733713404791015,1.9521113330326028,0.22978021895085965
440,2.381894590592145,0.17408271646266943,1.9196833136618041,0.16765173212685683,1.9492231866901613,0.23009005923558762
441,2.3800204659862487,0.1743458988698753,1.916522202816724,0.16796633020580354,1.9463363099474458,0.23039989952031556
442,2.3781454085152265,0.1746090812770812,1.913363100942574,0.16828092828475022,1.9434507581335225,0.23070973980504353
443,2.3762694482726414,0.17487226368428707,1.9102060710801736,0.1685955263636969,1.9405665863688097,0.23101958008977147
444,2.374392615208105,0.17513544609149295,1.907051176019752,0.16891012444264358,1.9376838495634676,0.2313294203744994
445,2.3725149391266735,0.17539862849869886,1.9038984782990522,0.1692247225215903,1.9348026024158085,0.23163926065922738
446,2.370636449688256,0.17566181090590471,1.9007480402014554,0.16953932060053697,1.9319228994107087,0.23194910094395532
447,2.3687571764070223,0.17592499331311062,1.8975999237541108,0.16985391867948366,1.929044794818033,0.2322589412286833
448,2.366877148650821,0.1761881757203165,1.8944541907260846,0.17016851675843037,1.9261683426910716,0.23256878151341123
449,2.3649963956406026,0.17645135812752238,1.8913109026265167,0.17048311483737705,1.9232935968649807,0.2328786217981392
450,2.363114946449849,0.17671454053472826,1.888170120702793,0.17079771291632373,1.9204206109552433,0.23318846208286714
451,2.3612328300040084,0.17697772294193415,1.88503190593873,0.17111231099527044,1.9175494383561293,0.2334983023675951
452,2.3593500750799365,0.17724090534914005,1.881896319052773,0.17142690907421712,1.9146801322391749,0.23380814265232305
453,2.3574667103053435,0.1775040877563459,1.8787634204962058,0.1717415071531638,1.9118127455516656,0.234117982937051
454,2.355582764158251,0.17776727016355182,1.8756332704513754,0.17205610523211048,1.9089473310151346,0.23442782322177896
455,2.3536982649664466,0.1780304525707577,1.8725059288299275,0.1723707033110572,1.9060839411238681,0.2347376635065069
456,2.351813240906954,0.17829363497796358,1.8693814552710601,0.17268530139000388,1.903222628143424,0.23504750379123487
457,2.3499277200055038,0.1785568173851695,1.8662599091397822,0.17299989946895056,1.9003634441091581,0.23535734407596282
458,2.348041730136011,0.17881999979237534,1.8631413495251956,0.17331449754789727,1.8975064408247633,0.23566718436069078
459,2.3461552990200603,0.17908318219958125,1.8600258352387826,0.17362909562684395,1.8946516698608193,0.23597702464541873
460,2.3442684542263956,0.17934636460678713,1.8569134248127108,0.17394369370579063,1.891799182553351,0.2362868649301467
461,2.3423812231704177,0.179609547013993,1.8538041764981505,0.17425829178473734,1.8889490300023994,0.23659670521487464
462,2.340493633113687,0.1798727294211989,1.8506981482636062,0.17457288986368402,1.886101263070604,0.2369065454996026
463,2.33860571116343,0.18013591182840477,1.8475953977932618,0.1748874879426307,1.8832559323817932,0.23721638578433055
464,2.336717484272059,0.18039909423561068,1.8444959824853366,0.17520208602157739,1.88041308831959,0.2375262260690585
465,2.334828979236689,0.18066227664281653,1.841399959450463,0.1755166841005241,1.877572781026022,0.23783606635378646
466,2.332940222698666,0.18092545905002244,1.8383073855100682,0.17583128217947078,1.8747350604001516,0.2381459066385144
467,2.3310512411431032,0.18118864145722832,1.835218317194776,0.17614588025841746,1.8718999760967066,0.23845574692324237
468,2.329162060898417,0.1814518238644342,1.8321328107428207,0.17646047833736417,1.8690675775247325,0.2387655872079703
469,2.3272727081358764,0.18171500627164008,1.8290509220984776,0.17677507641631085,1.8662379138462462,0.23907542749269828
470,2.32538320886915,0.18197818867884596,1.8259727069105018,0.17708967449525753,1.863411033974911,0.23938526777742622
471,2.323493588953869,0.18224137108605187,1.822898220530587,0.17740427257420424,1.8605869865747104,0.2396951080621542
472,2.3216038740871907,0.18250455349325773,1.8198275180118366,0.17771887065315092,1.8577658200586473,0.24000494834688213
473,2.319714089807365,0.18276773590046363,1.8167606541072465,0.1780334687320976,1.8549475825874426,0.24031478863161007
474,2.317824261493317,0.18303091830766952,1.8136976832682057,0.1783480668110443,1.8521323220682508,0.24062462891633804
475,2.315934414364224,0.1832941007148754,1.8106386596430109,0.178662664889991,1.8493200861533883,0.24093446920106598
476,2.3140445734791077,0.18355728312208128,1.8075836370753926,0.17897726296893768,1.8465109222390685,0.24124430948579395
477,2.3121547637364297,0.18382046552928716,1.8045326691030592,0.17929186104788436,1.8437048774641531,0.2415541497705219
478,2.3102650098736897,0.18408364793649307,1.8014858089562522,0.17960645912683107,1.84090199870891,0.24186399005524986
479,2.3083753364670354,0.18434683034369895,1.7984431095563198,0.17992105720577775,1.8381023325937886,0.2421738303399778
480,2.3064857679308752,0.18461001275090483,1.7954046235143013,0.18023565528472443,1.835305925478203,0.24248367062470577
481,2.304596328517498,0.1848731951581107,1.792370403129528,0.18055025336367114,1.8325128234593249,0.2427935109094337
482,2.3027070423166984,0.1851363775653166,1.7893405003882403,0.18086485144261782,1.8297230723708948,0.24310335119416168
483,2.30081793325541,0.18539955997252247,1.7863149669622151,0.1811794495215645,1.8269367177820386,0.24341319147888962
484,2.298929025097341,0.18566274237972838,1.7832938542074142,0.18149404760051122,1.8241538049960986,0.24372303176361756
485,2.2970403414426217,0.18592592478693426,1.7802772131626396,0.1818086456794579,1.8213743790494767,0.24403287204834553
486,2.2951519057274528,0.18618910719414014,1.7772650945482131,0.18212324375840458,1.8185984847104888,0.24434271233307348
487,2.2932637412237606,0.18645228960134602,1.7742575487646615,0.18243784183735126,1.815826166478232,0.24465255261780144
488,2.291375871038864,0.1867154720085519,1.7712546258914235,0.18275243991629797,1.81305746858146,0.24496239290252939
489,2.289488318115139,0.18697865441575778,1.768256375685569,0.18306703799524465,1.8102924349774783,0.24527223318725735
490,2.2876011052296947,0.1872418368229637,1.7652628475805314,0.18338163607419133,1.8075311093510416,0.2455820734719853
491,2.285714254994058,0.18750501923016957,1.7622740906848606,0.18369623415313804,1.8047735351132708,0.24589191375671327
492,2.283827789853853,0.18776820163737545,1.7592901537809842,0.18401083223208473,1.8020197554005795,0.2462017540414412
493,2.2819417320885047,0.18803138404458133,1.7563110853239896,0.1843254303110314,1.7992698130736118,0.24651159432616915
494,2.280056103810927,0.18829456645178722,1.753336933440417,0.18464002838997812,1.7965237507161922,0.24682143461089712
495,2.2781709269672383,0.1885577488589931,1.7503677459270728,0.1849546264689248,1.7937816106342912,0.24713127489562506
496,2.2762862233364682,0.18882093126619898,1.7474035702498492,0.18526922454787148,1.791043434854998,0.24744111518035303
497,2.2744020145302732,0.18908411367340489,1.7444444535425718,0.18558382262681816,1.7883092651255086,0.24775095546508097
498,2.2725183219926683,0.18934729608061077,1.7414904426058493,0.18589842070576487,1.7855791429121248,0.24806079574980894
499,2.270635166999748,0.18961047848781665,1.7385415839059495,0.18621301878471155,1.7828531093992688,0.24837063603453688
500,2.268752570659429,0.18987366089502253,1.7355979235736831,0.18652761686365824,1.7801312054885021,0.24868047631926485
501,2.2668705539111893,0.1901368433022284,1.7326595074033067,0.18684221494260495,1.7774134717975691,0.2489903166039928
502,2.2649891375258178,0.1904000257094343,1.7297263808514407,0.18715681302155163,1.7746999486594395,0.24930015688872076
503,2.2631083421051668,0.1906632081166402,1.7267985890360018,0.1874714111004983,1.771990676121375,0.2496099971734487
504,2.2612281880819167,0.19092639052384608,1.7238761767351505,0.18778600917944502,1.7692856939439991,0.24991983745817664
505,2.259348695719338,0.19118957293105196,1.7209591883862578,0.1881006072583917,1.7665850416003868,0.2502296777429046
506,2.257469885111066,0.19145275533825784,1.718047668084882,0.18841520533733838,1.7638887582751623,0.2505395180276325
507,2.2555917761808804,0.19171593774546372,1.7151416595837647,0.18872980341628506,1.761196882863608,0.25084935831236055
508,2.2537143886824897,0.1919791201526696,1.7122412062918424,0.18904440149523177,1.7585094539707935,0.25115919859708846
509,2.25183774219932,0.1922423025598755,1.709346351273272,0.18935899957417845,1.7558265099107073,0.25146903888181643
510,2.249961856144315,0.1925054849670814,1.7064571372464719,0.18967359765312514,1.7531480887054094,0.2517788791665444
511,2.2480867497597377,0.19276866737428727,1.7035736065831828,0.18998819573207185,1.7504742280841912,0.2520887194512723
512,2.24621244211698,0.19303184978149315,1.7006958013075373,0.19030279381101853,1.7478049654827505,0.2523985597360003
513,2.244338952116377,0.19329503218869903,1.6978237630951516,0.1906173918899652,1.74514033804238,0.25270840002072825
514,2.2424662984870283,0.19355821459590491,1.6949575332722289,0.19093198996891192,1.742480382609164,0.25301824030545617
515,2.2405944997866274,0.1938213970031108,1.692097152814682,0.1912465880478586,1.7398251357331938,0.25332808059018413
516,2.2387235744012925,0.1940845794103167,1.689242662347266,0.19156118612680528,1.737174633667792,0.2536379208749121
517,2.236853540545406,0.19434776181752259,1.686394102142735,0.191875784205752,1.7345289123687526,0.25394776115964
518,2.234984416261462,0.19461094422472847,1.6835515121210067,0.19219038228469867,1.7318880074935863,0.25425760144436804
519,2.233116219419915,0.19487412663193435,1.6807149318483492,0.19250498036364536,1.7292519544007927,0.25456744172909596
520,2.23124896771904,0.19513730903914023,1.677884400536577,0.19281957844259204,1.7266207881491278,0.2548772820138239
521,2.2293826786847935,0.1954004914463461,1.6750599570422695,0.19313417652153875,1.7239945434968995,0.2551871222985519
522,2.2275173696706845,0.19566367385355202,1.6722416398660025,0.19344877460048543,1.7213732549012692,0.2554969625832798
523,2.22565305785765,0.1959268562607579,1.669429487151594,0.1937633726794321,1.7187569565175629,0.2558068028680078
524,2.223789760253935,0.19619003866796378,1.6666235366853677,0.19407797075837882,1.7161456821986052,0.25611664315273575
525,2.2219274936949813,0.19645322107516966,1.663823825895435,0.1943925688373255,1.7135394654940548,0.25642648343746366
526,2.220066274843321,0.19671640348237554,1.6610303918509859,0.19470716691627218,1.7109383396497617,0.25673632372219163
527,2.2182061201884746,0.19697958588958142,1.6582432712616026,0.1950217649952189,1.7083423376071323,0.2570461640069196
528,2.2163470460468564,0.19724276829678733,1.6554625004765882,0.19533636307416558,1.70575149200251,0.2573560042916475
529,2.2144890685616883,0.1975059507039932,1.652688115484305,0.19565096115311226,1.7031658351665677,0.25766584457637554
530,2.212632203702915,0.1977691331111991,1.6499201519115383,0.19596555923205894,1.7005853991237148,0.25797568486110345
531,2.2107764672671264,0.19803231551840497,1.6471586450228695,0.19628015731100565,1.6980102155915118,0.2582855251458314
532,2.2089218748774897,0.19829549792561085,1.6444036297200677,0.19659475538995233,1.6954403159801077,0.2585953654305594
533,2.2070684419836804,0.19855868033281673,1.6416551405414945,0.196909353468899,1.692875731391681,0.2589052057152873
534,2.205216183861828,0.19882186274002261,1.6389132116615306,0.19722395154784572,1.6903164926198966,0.25921504600001527
535,2.20336511561446,0.19908504514722852,1.6361778768900128,0.1975385496267924,1.6877626301493809,0.25952488628474324
536,2.201515252170455,0.1993482275544344,1.6334491696716902,0.19785314770573909,1.6852141741552031,0.25983472656947115
537,2.199666608285002,0.19961140996164028,1.6307271230856935,0.1981677457846858,1.6826711545023696,0.2601445668541991
538,2.197819198539566,0.19987459236884617,1.6280117698450243,0.19848234386363248,1.6801336007453398,0.2604544071389271
539,2.195973037341857,0.20013777477605205,1.6253031422960573,0.19879694194257916,1.6776015421275443,0.260764247423655
540,2.1941281389258074,0.20040095718325793,1.6226012724180605,0.19911154002152584,1.6750750075809222,0.26107408770838303
541,2.192284517351554,0.20066413959046384,1.6199061918227273,0.19942613810047255,1.6725540257254736,0.26138392799311094
542,2.190442186505427,0.20092732199766972,1.6172179317537343,0.19974073617941923,1.6700386248688168,0.26169376827783886
543,2.1886011600999433,0.2011905044048756,1.6145365230863005,0.2000553342583659,1.667528833005766,0.2620036085625669
544,2.186761451673806,0.20145368681208148,1.6118619963267777,0.20036993233731262,1.6650246778179238,0.2623134488472948
545,2.1849230745919126,0.20171686921928736,1.6091943816122463,0.2006845304162593,1.6625261866732757,0.26262328913202276
546,2.183086042045363,0.20198005162649324,1.6065337087101315,0.200999128495206,1.6600333866258103,0.26293312941675073
547,2.1812503670514802,0.20224323403369915,1.6038800070178347,0.2013137265741527,1.6575463044151448,0.26324296970147865
548,2.179416062453832,0.20250641644090503,1.6012333055623826,0.20162832465309938,1.6550649664661667,0.2635528099862066
549,2.177583140922262,0.2027695988481109,1.5985936330000876,0.20194292273204606,1.652589398888689,0.2638626502709346
550,2.1757516149529215,0.2030327812553168,1.5959610176162302,0.20225752081099277,1.6501196274771164,0.2641724905556625
551,2.1739214968683114,0.20329596366252267,1.5933354873247538,0.20257211888993945,1.647655677710125,0.2644823308403905
552,2.1720927988173315,0.20355914606972855,1.590717069667976,0.20288671696888613,1.6451975747503598,0.26479217112511844
553,2.170265532775328,0.20382232847693443,1.5881057918163153,0.20320131504783281,1.6427453434441348,0.26510201140984635
554,2.168439710544156,0.20408551088414034,1.5855016805680366,0.20351591312677952,1.6402990083211577,0.2654118516945744
555,2.1666153437522424,0.20434869329134622,1.5829047623490098,0.2038305112057262,1.6378585935942649,0.2657216919793023
556,2.164792443854651,0.2046118756985521,1.5803150632124843,0.2041451092846729,1.6354241231591615,0.26603153226403026
557,2.162971022133166,0.20487505810575798,1.577732608838882,0.2044597073636196,1.6329956205941842,0.2663413725487582
558,2.1611510896963657,0.20513824051296387,1.5751574245356044,0.20477430544256628,1.6305731091600748,0.26665121283348614
559,2.159332657479714,0.20540142292016975,1.5725895352368546,0.20508890352151296,1.628156611799762,0.2669610531182141
560,2.1575157362456494,0.20566460532737565,1.5700289655034778,0.20540350160045967,1.6257461511381632,0.2672708934029421
561,2.155700336583688,0.20592778773458154,1.5674757395228172,0.20571809967940635,1.623341749481996,0.26758073368767
562,2.153886468910522,0.20619097014178742,1.5649298811085823,0.20603269775835303,1.6209434288196003,0.26789057397239796
563,2.152074143470135,0.2064541525489933,1.5623914137007384,0.20634729583729972,1.6185512108207805,0.26820041425712593
564,2.150263370333911,0.20671733495619918,1.5598603603654089,0.20666189391624643,1.6161651168366533,0.26851025454185384
565,2.148454159400763,0.20698051736340506,1.557336743794792,0.2069764919951931,1.6137851678995117,0.26882009482658187
566,2.1466465203972516,0.20724369977061097,1.5548205863070979,0.2072910900741398,1.6114113847227067,0.2691299351113098
567,2.144840462877725,0.20750688217781685,1.5523119098464964,0.2076056881530865,1.60904378770053,0.26943977539603775
568,2.1430359962244507,0.20777006458502273,1.5498107359830857,0.20792028623203318,1.606682396908125,0.2697496156807657
569,2.141233129647764,0.2080332469922286,1.5473170859128718,0.20823488431097986,1.604327232101399,0.27005945596549363
570,2.1394318721862136,0.2082964293994345,1.544830980457766,0.20854948238992657,1.6019783127169531,0.2703692962502216
571,2.137632232706719,0.20855961180664037,1.5423524400656012,0.20886408046887325,1.5996356578720257,0.27067913653494957
572,2.1358342199047304,0.20882279421384625,1.5398814848101567,0.20917867854781994,1.5972992863644482,0.2709889768196775
573,2.1340378423043926,0.20908597662105216,1.5374181343912061,0.20949327662676662,1.594969216672612,0.27129881710440545
574,2.132243108258722,0.20934915902825804,1.5349624081345754,0.20980787470571333,1.5926454669554508,0.2716086573891334
575,2.130450025949776,0.20961234143546392,1.5325143249922206,0.21012247278466,1.5903280550524377,0.27191849767386134
576,2.128658603388844,0.2098755238426698,1.5300739035423185,0.2104370708636067,1.5880169984835875,0.27222833795858936
577,2.1268688484166303,0.21013870624987568,1.5276411619893735,0.2107516689425534,1.5857123144494825,0.2725381782433173
578,2.125080768703449,0.21040188865708156,1.5252161181643402,0.21106626702150008,1.5834140198313025,0.27284801852804524
579,2.123294371749427,0.21066507106428747,1.522798789524764,0.21138086510044676,1.5811221311908725,0.2731578588127732
580,2.121509664884702,0.21092825347149335,1.5203891931549307,0.21169546317939347,1.578836664770722,0.2734676990975011
581,2.1197266552696403,0.21119143587869924,1.5179873457660393,0.21201006125834015,1.5765576364941571,0.2737775393822291
582,2.1179453498950487,0.21145461828590512,1.5155932636963847,0.21232465933728684,1.574285061965346,0.27408737966695707
583,2.116165755582396,0.211717800693111,1.5132069629115588,0.21263925741623352,1.5720189564694163,0.274397219951685
584,2.1143878789840422,0.21198098310031688,1.5108284590046643,0.21295385549518023,1.5697593349725651,0.27470706023641295
585,2.1126117265834674,0.2122441655075228,1.5084577671965493,0.2132684535741269,1.5675062121221863,0.2750169005211409
586,2.1108373046955133,0.21250734791472867,1.5060949023360486,0.2135830516530736,1.565259602247002,0.27532674080586883
587,2.1090646194666247,0.21277053032193455,1.5037398789002483,0.2138976497320203,1.563019519357215,0.27563658109059685
588,2.107293676875098,0.21303371272914043,1.5013927109947622,0.21421224781096698,1.5607859771446715,0.27594642137532477
589,2.1055244827313353,0.2132968951363463,1.4990534123540233,0.21452684588991366,1.5585589889830334,0.27625626166005274
590,2.103757042678105,0.2135600775435522,1.4967219963415894,0.21484144396886037,1.5563385679279673,0.2765661019447807
591,2.1019913621908057,0.21382325995075807,1.4943984759504696,0.21515604204780706,1.5541247267173457,0.2768759422295086
592,2.100227446577737,0.21408644235796398,1.4920828638034564,0.21547064012675374,1.5519174777714566,0.2771857825142366
593,2.098465300980375,0.21434962476516986,1.4897751721534833,0.21578523820570045,1.5497168331932336,0.27749562279896456
594,2.0967049303736545,0.21461280717237574,1.487475412883988,0.21609983628464713,1.5475228047684924,0.27780546308369247
595,2.0949463395662518,0.21487598957958162,1.485183597509299,0.2164144343635938,1.5453354039661784,0.27811530336842044
596,2.093189533200881,0.2151391719867875,1.4828997371750299,0.2167290324425405,1.543154641938637,0.2784251436531484
597,2.091434515754589,0.21540235439399338,1.4806238426584932,0.2170436305214872,1.5409805295218846,0.2787349839378763
598,2.0896812915390552,0.2156655368011993,1.4783559243691287,0.21735822860043388,1.5388130772358966,0.27904482422260435
599,2.0879298647009055,0.21592871920840517,1.476095992348944,0.21767282667938057,1.5366522952849144,0.27935466450733226
600,2.0861802392220197,0.21619190161561105,1.4738440562729735,0.21798742475832728,1.5344981935577526,0.27966450479206023
601,2.08443241891985,0.21645508402281693,1.4716001254497482,0.21830202283727396,1.532350781628129,0.2799743450767882
602,2.082686407447747,0.21671826643002282,1.469364208821784,0.21861662091622064,1.5302100687550029,0.2802841853615161
603,2.080942208295288,0.2169814488372287,1.467136314966082,0.21893121899516735,1.5280760638829236,0.2805940256462441
604,2.07919982478861,0.2172446312444346,1.4649164520946454,0.21924581707411403,1.5259487756423975,0.28090386593097205
605,2.0774592600907473,0.21750781365164049,1.4627046280550098,0.2195604151530607,1.5238282123502613,0.28121370621569997
606,2.0757205172019786,0.21777099605884637,1.4605008503307868,0.2198750132320074,1.5217143820100703,0.28152354650042793
607,2.0739835989601767,0.21803417846605225,1.4583051260422262,0.2201896113109541,1.5196072923125001,0.2818333867851559
608,2.0722485080411595,0.21829736087325813,1.4561174619467891,0.22050420938990078,1.5175069506357597,0.2821432270698838
609,2.070515246959054,0.218560543280464,1.453937864439735,0.22081880746884747,1.5154133640460123,0.28245306735461184
610,2.0687838180666587,0.21882372568766992,1.4517663395547276,0.22113340554779418,1.5133265392978197,0.28276290763933976
611,2.067054223555815,0.2190869080948758,1.4496028929644493,0.22144800362674086,1.5112464828345846,0.28307274792406767
612,2.0653264654577814,0.21935009050208168,1.4474475299812348,0.22176260170568754,1.5091732007890142,0.2833825882087957
613,2.0636005456436157,0.21961327290928756,1.445300255557716,0.22207719978463425,1.507106698983598,0.2836924284935236
614,2.0618764658245583,0.21987645531649344,1.443161074287481,0.22239179786358093,1.505046982931087,0.2840022687782516
615,2.0601542275524243,0.22013963772369932,1.441029990405751,0.2227063959425276,1.502994057834996,0.28431210906297955
616,2.0584338322199973,0.2204028201309052,1.4389070077900663,0.2230209940214743,1.5009479285901115,0.28462194934770746
617,2.0567152810614315,0.2206660025381111,1.4367921299609876,0.223335592100421,1.4989085997830132,0.28493178963243543
618,2.0549985751526587,0.220929184945317,1.4346853600828162,0.22365019017936769,1.4968760756926076,0.2852416299171634
619,2.053283715411796,0.22119236735252287,1.4325867009643196,0.22396478825831437,1.4948503602906766,0.2855514702018913
620,2.051570702599563,0.22145554975972875,1.4304961550594786,0.22427938633726108,1.4928314572424286,0.28586131048661934
621,2.0498595373197013,0.22171873216693463,1.4284137244682442,0.22459398441620776,1.4908193699070753,0.28617115077134725
622,2.0481502200194033,0.22198191457414052,1.4263394109373093,0.22490858249515444,1.4888141013384062,0.28648099105607516
623,2.0464427509897387,0.22224509698134642,1.4242732158608928,0.22522318057410115,1.486815654285385,0.2867908313408032
624,2.044737130366094,0.2225082793885523,1.4222151402815415,0.22553777865304783,1.4848240311927552,0.2871006716255311
625,2.043033358128608,0.22277146179575819,1.4201651848909407,0.22585237673199451,1.4828392342016503,0.28741051191025907
626,2.041331434102623,0.22303464420296407,1.4181233500307386,0.22616697481094122,1.4808612651502289,0.28772035219498704
627,2.039631357959131,0.22329782661016995,1.4160896356933916,0.2264815728898879,1.47889012557431,0.28803019247971495
628,2.0379331292152307,0.22356100901737583,1.4140640415230108,0.2267961709688346,1.4769258167080241,0.2883400327644429
629,2.036236747234586,0.22382419142458174,1.4120465668162334,0.22711076904778127,1.4749683394844775,0.2886498730491709
630,2.0345422112278926,0.22408737383178762,1.4100372105231,0.22742536712672798,1.473017694536425,0.2889597133338988
631,2.0328495202533476,0.2243505562389935,1.408035971247948,0.22773996520567466,1.4710738821969533,0.2892695536186268
632,2.031158673217121,0.22461373864619938,1.406042847250319,0.22805456328462134,1.469136902500184,0.28957939390335474
633,2.0294696688738396,0.22487692105340526,1.4040578364458767,0.22836916136356805,1.4672067551819734,0.28988923418808266
634,2.0277825058270684,0.22514010346061114,1.4020809364073406,0.22868375944251473,1.4652834396806393,0.2901990744728107
635,2.0260971825297998,0.22540328586781702,1.4001121443654305,0.22899835752146142,1.4633669551376876,0.2905089147575386
636,2.0244136972849462,0.22566646827502293,1.3981514572098255,0.22931295560040812,1.4614573003985543,0.29081875504226656
637,2.0227320482458415,0.2259296506822288,1.3961988714901359,0.2296275536793548,1.4595544740133604,0.29112859532699453
638,2.0210522334167416,0.2261928330894347,1.3942543834168855,0.2299421517583015,1.4576584742376753,0.29143843561172245
639,2.019374250653332,0.22645601549664057,1.392317988862511,0.23025674983724817,1.4557692990332907,0.2917482758964504
640,2.0176980976632417,0.22671919790384645,1.3903896833623701,0.23057134791619488,1.4538869460690091,0.2920581161811784
641,2.0160237720065597,0.22698238031105233,1.388469462115764,0.23088594599514156,1.45201141272144,0.2923679564659063
642,2.014351271096356,0.22724556271825824,1.3865573199869723,0.23120054407408824,1.4501426960758086,0.29267779675063427
643,2.0126805921992097,0.22750874512546412,1.3846532515063013,0.23151514215303495,1.4482807929267725,0.29298763703536224
644,2.011011732435739,0.22777192753267,1.3827572508711423,0.23182974023198163,1.4464256997792568,0.29329747732009015
645,2.0093446887811357,0.22803510993987589,1.3808693119470445,0.23214433831092832,1.4445774128492885,0.2936073176048182
646,2.0076794580657076,0.22829829234708177,1.3789894282687993,0.23245893638987503,1.4427359280648537,0.2939171578895461
647,2.006016036975422,0.22856147475428765,1.3771175930415391,0.2327735344688217,1.440901241066756,0.29422699817427406
648,2.0043544220524545,0.22882465716149356,1.3752537991418428,0.2330881325477684,1.4390733472094914,0.294536838459002
649,2.002694609695744,0.22908783956869944,1.3733980391188578,0.23340273062671507,1.4372522415621307,0.29484667874372994
650,2.0010365961615504,0.22935102197590532,1.3715503051954363,0.23371732870566178,1.4354379189092132,0.2951565190284579
651,1.9993803775640175,0.2296142043831112,1.3697105892692754,0.23403192678460846,1.4336303737516518,0.2954663593131859
652,1.99772594987574,0.22987738679031708,1.3678788829140776,0.23434652486355514,1.4318296003076494,0.2957761995979138
653,1.9960733089283353,0.23014056919752296,1.3660551773807188,0.23466112294250185,1.4300355925136201,0.29608603988264176
654,1.9944224504130206,0.23040375160472884,1.3642394635984272,0.23497572102144854,1.4282483440251288,0.29639588016736973
655,1.992773369881191,0.23066693401193475,1.3624317321759787,0.23529031910039522,1.4264678482178361,0.29670572045209764
656,1.9911260627450071,0.23093011641914063,1.3606319734028964,0.23560491717934193,1.4246940981884524,0.29701556073682567
657,1.9894805242779838,0.2311932988263465,1.3588401772506713,0.2359195152582886,1.422927086755708,0.2973254010215536
658,1.9878367496155822,0.2314564812335524,1.3570563333739838,0.2362341133372353,1.4211668064613248,0.29763524130628155
659,1.9861947337558095,0.23171966364075827,1.3552804311119457,0.236548711416182,1.4194132495710072,0.2979450815910095
660,1.984554471559821,0.23198284604796415,1.3535124594893486,0.23686330949512868,1.4176664080754366,0.29825492187573743
661,1.9829159577525244,0.23224602845517006,1.3517524072179241,0.23717790757407536,1.4159262736912774,0.2985647621604654
662,1.9812791869231954,0.23250921086237594,1.3500002626976173,0.23749250565302205,1.414192837862194,0.29887460244519337
663,1.9796441535260885,0.23277239326958182,1.3482560140178677,0.23780710373196876,1.4124660917598786,0.2991844427299213
664,1.9780108518810577,0.2330355756767877,1.3465196489589055,0.23812170181091544,1.4107460262850835,0.29949428301464925
665,1.9763792761741812,0.23329875808399358,1.3447911549930562,0.23843629988986212,1.4090326320686701,0.2998041232993772
666,1.974749420458388,0.23356194049119947,1.343070519286055,0.23875089796880883,1.407325899472664,0.30011396358410514
667,1.9731212786540893,0.23382512289840537,1.3413577286983762,0.2390654960477555,1.4056258185913175,0.30042380386883316
668,1.9714948445498166,0.23408830530561126,1.339652769786568,0.2393800941267022,1.403932379252188,0.3007336441535611
669,1.9698701118028608,0.23435148771281714,1.3379556288046033,0.2396946922056489,1.4022455710172188,0.30104348443828904
670,1.9682470739399158,0.23461467012002302,1.336266291705235,0.24000929028459558,1.4005653831838343,0.301353324723017
671,1.966625724357728,0.2348778525272289,1.3345847441413692,0.24032388836354227,1.398891804786042,0.3016631650077449
672,1.9650060563237486,0.23514103493443478,1.3329109714674423,0.24063848644248895,1.3972248245955454,0.3019730052924729
673,1.9633880629767897,0.23540421734164066,1.3312449587408104,0.24095308452143566,1.3955644311228657,0.30228284557720086
674,1.9617717373276857,0.23566739974884657,1.3295866907231522,0.24126768260038234,1.3939106126184733,0.3025926858619288
675,1.9601570722599575,0.23593058215605245,1.327936151881877,0.24158228067932902,1.3922633570739238,0.30290252614665675
676,1.9585440605304805,0.23619376456325833,1.326293326391545,0.24189687875827573,1.3906226522230116,0.3032123664313847
677,1.9569326947701575,0.2364569469704642,1.3246581981353005,0.2422114768372224,1.3889884855429246,0.30352220671611263
678,1.9553229674845958,0.2367201293776701,1.3230307507063093,0.2425260749161691,1.3873608442554128,0.30383204700084065
679,1.953714871054787,0.23698331178487597,1.3214109674092107,0.2428406729951158,1.3857397153279645,0.30414188728556857
680,1.9521083977377907,0.23724649419208188,1.3197988312615772,0.24315527107406248,1.3841250854749882,0.3044517275702965
681,1.9505035396674248,0.23750967659928776,1.318194324995383,0.24346986915300917,1.3825169411590086,0.3047615678550245
682,1.9489002888549543,0.23777285900649364,1.3165974310584863,0.24378446723195585,1.3809152685918682,0.3050714081397524
683,1.9472986371897896,0.23803604141369952,1.3150081316161137,0.24409906531090256,1.379320053735937,0.3053812484244804
684,1.9456985764401853,0.2382992238209054,1.3134264085523646,0.24441366338984924,1.3777312823053323,0.30569108870920836
685,1.9441000982539436,0.23856240622811128,1.3118522434717117,0.24472826146879592,1.3761489397671467,0.30600092899393627
686,1.9425031941591218,0.2388255886353172,1.3102856177005244,0.24504285954774263,1.3745730113426846,0.30631076927866424
687,1.9409078555647423,0.23908877104252307,1.308726512288591,0.2453574576266893,1.3730034820087058,0.3066206095633922
688,1.9393140737615093,0.23935195344972895,1.3071749080106552,0.245672055705636,1.3714403364986802,0.3069304498481201
689,1.9377218399225242,0.23961513585693484,1.3056307853679607,0.2459866537845827,1.3698835593040462,0.30724029013284815
690,1.9361311451040089,0.23987831826414072,1.3040941245898041,0.24630125186352939,1.368333134675484,0.30755013041757606
691,1.9345419802460333,0.2401415006713466,1.3025649056350965,0.24661584994247607,1.3667890466241874,0.307859970702304
692,1.9329543361732417,0.24040468307855248,1.3010431081939346,0.24693044802142275,1.365251278923156,0.308169810987032
693,1.9313682035955861,0.2406678654857584,1.2995287116891816,0.24724504610036946,1.3637198151084846,0.3084796512717599
694,1.929783573109064,0.24093104789296427,1.2980216952780534,0.24755964417931614,1.362194638480664,0.3087894915564879
695,1.9282004351964577,0.24119423030017015,1.2965220378537157,0.24787424225826282,1.360675732105894,0.30909933184121585
696,1.9266187802280774,0.24145741270737603,1.2950297180468902,0.24818884033720953,1.3591630788173974,0.30940917212594377
697,1.9250385984625085,0.2417205951145819,1.2935447142274663,0.2485034384161562,1.3576566612167442,0.30971901241067173
698,1.923459880047361,0.2419837775217878,1.2920670045061247,0.2488180364951029,1.3561564616751876,0.3100288526953997
699,1.9218826150200248,0.2422469599289937,1.290596566735966,0.2491326345740496,1.3546624623350008,0.3103386929801276
700,1.920306793308427,0.24251014233619958,1.289133378514148,0.2494472326529963,1.3531746451108255,0.3106485332648556
701,1.9187324047317917,0.24277332474340546,1.2876774171835335,0.24976183073194297,1.3516929916910267,0.31095837354958356
702,1.9171594390014037,0.24303650715061134,1.2862286598343426,0.25007642881088965,1.3502174835390566,0.31126821383431147
703,1.9155878857213775,0.24329968955781722,1.2847870833058144,0.2503910268898364,1.3487481018948198,0.3115780541190395
704,1.9140177343894262,0.2435628719650231,1.2833526641878787,0.250705624968783,1.3472848277760567,0.3118878944037674
705,1.912448974397637,0.243826054372229,1.2819253788228278,0.25102022304772975,1.345827641979721,0.3121977346884954
706,1.9108815950332474,0.2440892367794349,1.2805052033070072,0.25133482112667643,1.3443765250833755,0.31250757497322335
707,1.9093155854794268,0.24435241918664077,1.2790921134925033,0.2516494192056231,1.3429314574465872,0.31281741525795126
708,1.9077509348160588,0.24461560159384665,1.2776860849888445,0.2519640172845698,1.3414924192123334,0.31312725554267923
709,1.9061876320205295,0.24487878400105254,1.276287093164708,0.2522786153635165,1.3400593903084148,0.3134370958274072
710,1.904625665968517,0.24514196640825842,1.274895113149631,0.2525932134424632,1.3386323504488717,0.3137469361121351
711,1.903065025434784,0.2454051488154643,1.2735101198357375,0.25290781152140984,1.3372112791354112,0.3140567763968631
712,1.9015056990939758,0.2456683312226702,1.2721320878794589,0.2532224096003566,1.3357961556588385,0.31436661668159105
713,1.899947675521418,0.2459315136298761,1.2707609917032752,0.25353700767930326,1.334386959100497,0.31467645696631896
714,1.898390943193919,0.24619469603708197,1.2693968054974527,0.25385160575824994,1.3329836683337104,0.314986297251047
715,1.896835490490577,0.24645787844428785,1.2680395032217942,0.2541662038371966,1.3315862620252379,0.3152961375357749
716,1.8952813056935878,0.24672106085149373,1.2666890586073927,0.2544808019161433,1.3301947186367293,0.31560597782050287
717,1.8937283769890556,0.2469842432586996,1.2653454451583956,0.25479539999509004,1.3288090164261912,0.31591581810523084
718,1.8921766924678076,0.24724742566590552,1.2640086361537708,0.25510999807403667,1.3274291334494563,0.31622565838995875
719,1.890626240126212,0.2475106080731114,1.2626786046490799,0.2554245961529834,1.3260550475616604,0.3165354986746867
720,1.889077007866998,0.24777379048031728,1.2613553234782633,0.2557391942319301,1.3246867364187247,0.3168453389594147
721,1.8875289835000781,0.24803697288752316,1.2600387652554228,0.25605379231087677,1.3233241774788456,0.3171551792441426
722,1.885982154743375,0.24830015529472904,1.2587289023766166,0.2563683903898235,1.3219673480039875,0.3174650195288706
723,1.88443650922365,0.24856333770193492,1.2574257070216583,0.25668298846877013,1.3206162250613847,0.31777485981359854
724,1.8828920344773339,0.24882652010914083,1.256129151155922,0.25699758654771687,1.3192707855250474,0.31808470009832646
725,1.8813487179513626,0.2490897025163467,1.2548392065321525,0.2573121846266635,1.3179310060772724,0.3183945403830545
726,1.8798065470040128,0.2493528849235526,1.253555844692281,0.25762678270561024,1.3165968632101628,0.3187043806677824
727,1.878265508905741,0.24961606733075847,1.2522790369692505,0.2579413807845569,1.3152683332271486,0.31901422095251036
728,1.8767255908400295,0.24987924973796435,1.2510087544888393,0.2582559788635036,1.3139453922445163,0.31932406123723833
729,1.8751867799042252,0.25014243214517023,1.249744968171497,0.25857057694245034,1.3126280161929444,0.31963390152196625
730,1.8736490631103941,0.2504056145523761,1.248487648734183,0.25888517502139696,1.3113161808190386,0.3199437418066942
731,1.872112427386165,0.250668796959582,1.2472367666922064,0.2591997731003437,1.3100098616868803,0.3202535820914222
732,1.8705768595755874,0.2509319793667879,1.2459922923610816,0.2595143711792904,1.3087090341795746,0.3205634223761501
733,1.8690423464399837,0.2511951617739938,1.2447541958583765,0.25982896925823706,1.307413673500804,0.32087326266087807
734,1.8675088746588067,0.25145834418119967,1.243522447105573,0.26014356733718375,1.3061237546763906,0.32118310294560604
735,1.8659764308305022,0.2517215265884055,1.2422970158299331,0.2604581654161304,1.3048392525558583,0.32149294323033395
736,1.8644450014733678,0.25198470899561143,1.2410778715663642,0.26077276349507716,1.3035601418140026,0.321802783515062
737,1.8629145730264223,0.25224789140281734,1.2398649836592952,0.2610873615740238,1.3022863969524674,0.3221126237997899
738,1.8613851318502692,0.25251107381002325,1.2386583212645526,0.26140195965297053,1.3010179923013199,0.32242246408451786
739,1.859856664227968,0.2527742562172291,1.237457853351244,0.2617165577319172,1.2997549020206371,0.3227323043692458
740,1.8583291563659057,0.25303743862443495,1.2362635487036444,0.2620311558108639,1.298497100102095,0.32304214465397374
741,1.8568025943946722,0.25330062103164086,1.235075375923088,0.2623457538898106,1.2972445603705558,0.3233519849387017
742,1.855276964369934,0.25356380343884677,1.2338933034298625,0.26266035196875726,1.2959972564856714,0.3236618252234297
743,1.8537522522733165,0.2538269858460527,1.2327172994651099,0.262974950047704,1.2947551619434803,0.3239716655081576
744,1.8522284440132828,0.25409016825325853,1.2315473320927302,0.2632895481266506,1.2935182500780145,0.32428150579288556
745,1.8507055254260145,0.2543533506604644,1.2303833692012867,0.26360414620559736,1.2922864940629095,0.32459134607761353
746,1.849183482276301,0.2546165330676703,1.22922537850592,0.26391874428454404,1.291059866913018,0.32490118636234144
747,1.8476623002584245,0.2548797154748762,1.2280733275502618,0.2642333423634907,1.2898383414860264,0.32521102664706947
748,1.8461419649970496,0.25514289788208205,1.2269271837083542,0.2645479404424374,1.2886218904840787,0.3255208669317974
749,1.8446224620481142,0.2554060802892879,1.2257869141865716,0.2648625385213841,1.2874104864554,0.3258307072165253
750,1.843103776899722,0.2556692626964938,1.2246524860255465,0.2651771366003308,1.2862041017959245,0.3261405475012533
751,1.8415858949730401,0.2559324451036997,1.2235238661020995,0.26549173467927745,1.2850027087509337,0.32645038778598123
752,1.840068801623194,0.25619562751090563,1.2224010211311702,0.2658063327582242,1.2838062794166876,0.3267602280707092
753,1.8385524821401669,0.2564588099181115,1.2212839176677555,0.26612093083717087,1.282614785742067,0.32707006835543717
754,1.8370369217497018,0.25672199232531734,1.2201725221088444,0.26643552891611755,1.2814281995302168,0.3273799086401651
755,1.8355221056142015,0.25698517473252325,1.219066800695364,0.2667501269950643,1.2802464924401915,0.32768974892489305
756,1.834008018833637,0.25724835713972916,1.2179667195141213,0.2670647250740109,1.279069635988608,0.327999589209621
757,1.8324946464464495,0.25751153954693506,1.2168722444997508,0.26737932315295765,1.2778976015512973,0.32830942949434894
758,1.8309819734304622,0.2577747219541409,1.2157833414366668,0.2676939212319043,1.2767303603649598,0.32861926977907696
759,1.8294699847037874,0.25803790436134677,1.2146999759610126,0.268008519310851,1.275567883528828,0.3289291100638049
760,1.8279586651257373,0.2583010867685527,1.2136221135626206,0.2683231173897977,1.2744101420063247,0.3292389503485328
761,1.82644799949774,0.2585642691757586,1.2125497195869648,0.2686377154687444,1.273257106626732,0.3295487906332608
762,1.8249379725642516,0.2588274515829645,1.2114827592371238,0.2689523135476911,1.2721087480868585,0.3298586309179887
763,1.823428569013673,0.25909063399017035,1.2104211975757433,0.26926691162663774,1.270965036952708,0.3301684712027167
764,1.8219197734792676,0.2593538163973762,1.2093649995269993,0.2695815097055845,1.2698259436611559,0.33047831148744466
765,1.8204115705400785,0.2596169988045821,1.2083141298785647,0.26989610778453116,1.268691438521624,0.3307881517721726
766,1.8189039447218533,0.259880181211788,1.207268553283578,0.27021070586347784,1.2675614917177587,0.33109799205690055
767,1.8173968804979626,0.2601433636189939,1.2062282342626138,0.2705253039424245,1.2664360733091125,0.3314078323416285
768,1.8158903622903226,0.2604065460261998,1.205193137205655,0.2708399020213712,1.265315153232827,0.33171767262635643
769,1.8143843744703254,0.26066972843340563,1.2041632263740638,0.27115450010031794,1.2641987013053184,0.3320275129110844
770,1.8128789013597566,0.26093291084061154,1.2031384659025621,0.27146909817926457,1.2630866872239654,0.33233735319581237
771,1.8113739272317304,0.26119609324781745,1.202118819801203,0.2717836962582113,1.261979080568799,0.3326471934805403
772,1.8098694363116146,0.2614592756550233,1.2011042519573525,0.272098294337158,1.2608758508041928,0.3329570337652683
773,1.8083654127779598,0.26172245806222916,1.2000947261376667,0.27241289241610467,1.25977696728056,0.3332668740499962
774,1.8068618407634311,0.26198564046943507,1.1990902059900732,0.27272749049505135,1.2586823992360454,0.3335767143347242
775,1.8053587043557418,0.262248822876641,1.1980906550457537,0.27304208857399803,1.2575921157982233,0.33388655461945216
776,1.8038559875985853,0.2625120052838469,1.197096036721125,0.27335668665294477,1.2565060859857993,0.33419639490418007
777,1.8023536744925683,0.26277518769105274,1.196106314319824,0.2736712847318914,1.2554242787103072,0.33450623518890804
778,1.8008517489961475,0.2630383700982586,1.1951214510346901,0.27398588281083813,1.2543466627778124,0.334816075473636
779,1.799350195026566,0.2633015525054645,1.1941414099497538,0.2743004808897848,1.2532732068906167,0.3351259157583639
780,1.797848996460791,0.2635647349126704,1.1931661540422196,0.2746150789687315,1.2522038796489618,0.3354357560430919
781,1.7963481371364496,0.2638279173198763,1.192195646184452,0.2749296770476782,1.2511386495527341,0.33574559632781986
782,1.7948476008527716,0.26409109972708217,1.1912298491459652,0.27524427512662486,1.2500774850031762,0.3360554366125478
783,1.793347371371527,0.264354282134288,1.190268725595407,0.2755588732055716,1.2490203543045901,0.3363652768972758
784,1.7918474324179665,0.26461746454149393,1.1893122381025487,0.2758734712845182,1.2479672256660514,0.3366751171820037
785,1.7903477676817647,0.26488064694869984,1.1883603491402703,0.27618806936346496,1.2469180672031162,0.3369849574667317
786,1.7888483608179628,0.2651438293559057,1.18741302108655,0.27650266744241164,1.2458728469395346,0.33729479775145965
787,1.787349195447909,0.2654070117631116,1.1864702162264504,0.2768172655213583,1.2448315328089619,0.33760463803618757
788,1.7858502551602056,0.26567019417031745,1.1855318967541078,0.27713186360030506,1.2437940926566713,0.33791447832091553
789,1.7843515235116498,0.26593337657752336,1.1845980247747168,0.2774464616792517,1.2427604942412678,0.3382243186056435
790,1.7828529840281826,0.26619655898472927,1.183668562306519,0.2777610597581984,1.241730705236402,0.3385341588903714
791,1.7813546202058324,0.2664597413919351,1.1827434712827898,0.27807565783714505,1.2407046932324843,0.3388439991750994
792,1.7798564155116596,0.266722923799141,1.181822713553823,0.2783902559160918,1.2396824257384014,0.33915383945982736
793,1.7783583533847054,0.2669861062063469,1.1809062508889183,0.27870485399503847,1.2386638701832289,0.33946367974455527
794,1.7768604172369393,0.2672492886135528,1.1799940449783635,0.27901945207398515,1.2376489939179476,0.3397735200292833
795,1.7753625904542047,0.2675124710207587,1.179086057435421,0.27933405015293183,1.2366377642171609,0.3400833603140112
796,1.7738648563971684,0.26777565342796456,1.1781822497983099,0.2796486482318785,1.235630148280809,0.3403932005987392
797,1.7723671984022666,0.2680388358351704,1.1772825835321878,0.27996324631082525,1.2346261132358831,0.34070304088346715
798,1.7708695997826556,0.2683020182423763,1.1763870200311333,0.28027784438977194,1.2336256261381446,0.34101288116819506
799,1.7693720438291607,0.2685652006495822,1.1754955206201254,0.2805924424687186,1.2326286539738374,0.34132272145292303
800,1.767874513811223,0.26882838305678813,1.1746080465570221,0.2809070405476653,1.2316351636614034,0.341632561737651
801,1.766376992977852,0.269091565463994,1.1737245590345378,0.281221638626612,1.2306451220532,0.3419424020223789
802,1.7648794645585713,0.26935474787119984,1.1728450191822215,0.28153623670555866,1.2296584959372112,0.3422522423071069
803,1.7633819117643696,0.26961793027840575,1.1719693880684279,0.2818508347845054,1.2286752520387638,0.34256208259183485
804,1.761884317788653,0.26988111268561166,1.1710976267022948,0.2821654328634521,1.2276953570222398,0.34287192287656276
805,1.7603866658081897,0.2701442950928175,1.170229696035711,0.28248003094239876,1.2267187774927897,0.3431817631612908
806,1.7588889389840632,0.2704074775000234,1.169365556965288,0.28279462902134544,1.2257454799980443,0.3434916034460187
807,1.7573911204626214,0.27067065990722927,1.1685051703343263,0.2831092271002921,1.2247754310298264,0.34380144373074667
808,1.7558931933764255,0.2709338423144352,1.1676484969347838,0.2834238251792388,1.223808597025861,0.3441112840154746
809,1.7543951408451985,0.2711970247216411,1.1667954975092365,0.2837384232581855,1.222844944371484,0.34442112430020255
810,1.7528969459767774,0.27146020712884694,1.1659461327528433,0.2840530213371322,1.2218844394013515,0.3447309645849305
811,1.7513985918680592,0.2717233895360528,1.1651003633153043,0.2843676194160789,1.2209270484011479,0.3450408048696585
812,1.7499000616059521,0.2719865719432587,1.1642581498028175,0.2846822174950256,1.219972737609291,0.3453506451543864
813,1.7484013382683223,0.2722497543504646,1.1634194527800337,0.2849968155739723,1.2190214732186362,0.3456604854391144
814,1.7469024049249449,0.2725129367576705,1.162584232772011,0.28531141365291895,1.2180732213781815,0.34597032572384234
815,1.7454032446384493,0.2727761191648764,1.1617524502661636,0.28562601173186564,1.2171279481947692,0.3462801660085703
816,1.7439038404652671,0.2730393015720822,1.1609240657142068,0.2859406098108124,1.216185619734787,0.3465900062932982
817,1.7424041754565815,0.27330248397928814,1.1600990395341053,0.28625520788975906,1.2152462020258652,0.3468998465780262
818,1.7409042326592723,0.27356566638649404,1.1592773321120133,0.28656980596870574,1.214309661058577,0.34720968686275416
819,1.7394039951168625,0.27382884879369995,1.1584589038042135,0.2868844040476524,1.2133759627881329,0.3475195271474821
820,1.737903445870464,0.2740920312009058,1.1576437149390513,0.2871990021265991,1.2124450731360727,0.34782936743221005
821,1.7364025679597235,0.27435521360811166,1.1568317258188707,0.2875136002055458,1.2115169579919614,0.348139207716938
822,1.7349013444237655,0.27461839601531757,1.1560228967219421,0.28782819828449246,1.2105915832150755,0.348449048001666
823,1.7333997583021383,0.2748815784225235,1.1552171879043889,0.2881427963634392,1.2096689146360953,0.3487588882863939
824,1.7318977926357557,0.27514476082972933,1.1544145596021114,0.2884573944423859,1.208748918058786,0.34906872857112187
825,1.7303954304678415,0.27540794323693524,1.1536149720327051,0.28877199252133257,1.2078315592616855,0.34937856885584984
826,1.728892654844867,0.2756711256441411,1.1528183853973786,0.28908659060027925,1.206916803999784,0.3496884091405778
827,1.7273894488174981,0.275934308051347,1.1520247598828643,0.28940118867922593,1.2060046180062036,0.3499982494253057
828,1.7258857954415294,0.2761974904585529,1.1512340556633298,0.2897157867581726,1.205094966993875,0.3503080897100337
829,1.7243816777788288,0.27646067286575876,1.1504462329022809,0.2900303848371193,1.2041878166572129,0.35061792999476166
830,1.722877078898271,0.2767238552729646,1.1496612517544642,0.29034498291606603,1.2032831326737858,0.35092777027948957
831,1.7213719818766795,0.2769870376801705,1.148879072367765,0.2906595809950127,1.202380880705987,0.35123761056421754
832,1.7198663697997583,0.27725022008737643,1.1480996548850988,0.2909741790739594,1.2014810264027003,0.3515474508489455
833,1.7183602257630313,0.27751340249458234,1.1473229594463037,0.2912887771529061,1.2005835354009637,0.3518572911336735
834,1.7168535328727752,0.2777765849017882,1.1465489461900238,0.29160337523185276,1.1996883733276302,0.3521671314184014
835,1.715346274246951,0.27803976730899405,1.1457775752555897,0.29191797331079944,1.1987955058010256,0.35247697170312936
836,1.7138384330161376,0.27830294971619995,1.1450088067848976,0.2922325713897462,1.1979048984326042,0.35278681198785733
837,1.7123299923244637,0.27856613212340586,1.1442426009242797,0.29254716946869286,1.1970165168286002,0.35309665227258524
838,1.7108209353305346,0.27882931453061177,1.1434789178263727,0.29286176754763954,1.1961303265916752,0.3534064925573132
839,1.7093112452083645,0.2790924969378176,1.1427177176519814,0.2931763656265862,1.1952462933225665,0.3537163328420412
840,1.707800905148298,0.2793556793450235,1.141958960571937,0.2934909637055329,1.194364382621726,0.35402617312676915
841,1.7062898983579409,0.2796188617522294,1.141202606768951,0.2938055617844796,1.1934845600909623,0.35433601341149706
842,1.7047782080630813,0.2798820441594353,1.1404486164394654,0.29412015986342627,1.1926067913350733,0.35464585369622503
843,1.703265817508615,0.28014522656664115,1.1396969497954959,0.294434757942373,1.19173104196348,0.354955693980953
844,1.701752709959464,0.28040840897384706,1.1389475670664722,0.2947493560213197,1.1908572775918542,0.35526553426568097
845,1.7002388687014995,0.2806715913810529,1.138200428501071,0.29506395410026637,1.1899854638437433,0.3555753745504089
846,1.698724277042456,0.2809347737882588,1.1374554943690467,0.29537855217921305,1.1891155663521913,0.35588521483513685
847,1.697208918312854,0.2811979561954647,1.1367127249630553,0.29569315025815973,1.1882475507613557,0.3561950551198648
848,1.6956927758669094,0.2814611386026706,1.1359720806004723,0.2960077483371064,1.187381382728122,0.35650489540459274
849,1.6941758330834502,0.28172432100987643,1.1352335216252067,0.29632234641605315,1.1865170279237112,0.3568147356893207
850,1.692658073366827,0.28198750341708234,1.13449700840951,0.29663694449499983,1.1856544520352874,0.3571245759740487
851,1.6911394801478241,0.28225068582428825,1.1337625013557768,0.2969515425739465,1.1847936207675576,0.35743441625877664
852,1.689620036884567,0.28251386823149416,1.133029960898344,0.2972661406528932,1.1839344998443704,0.35774425654350456
853,1.6880997270634293,0.2827770506387,1.132299347505281,0.2975807387318399,1.1830770550103067,0.3580540968282325
854,1.6865785341999362,0.28304023304590586,1.1315706216801749,0.29789533681078656,1.1822212520322715,0.3583639371129605
855,1.6850564418396679,0.2833034154531118,1.1308437439639125,0.29820993488973324,1.1813670567010761,0.35867377739768846
856,1.6835334335591607,0.2835665978603177,1.1301186749364518,0.29852453296868,1.1805144348330194,0.3589836176824164
857,1.6820094929668064,0.2838297802675236,1.1293953752185917,0.29883913104762666,1.1796633522714621,0.35929345796714435
858,1.680484603703747,0.28409296267472944,1.1286738054737346,0.29915372912657334,1.1788137748884002,0.3596032982518723
859,1.6789587494447704,0.2843561450819353,1.127953926409641,0.29946832720552,1.1779656685860285,0.35991313853660023
860,1.6774319138992035,0.2846193274891412,1.12723569878018,0.2997829252844667,1.177118999298304,0.3602229788213282
861,1.6759040808118029,0.2848825098963471,1.1265190833870735,0.3000975233634134,1.176273732992503,0.36053281910605617
862,1.6743752339636415,0.28514569230355297,1.1258040410816335,0.30041212144236007,1.175429835670773,0.36084265939078414
863,1.6728453571729969,0.2854088747107589,1.1250905327664922,0.3007267195213068,1.1745872733716807,0.36115249967551205
864,1.6713144342962336,0.28567205711796473,1.1243785193973284,0.3010413176002535,1.173746012171752,0.36146233996024
865,1.669782449228685,0.28593523952517064,1.1236679619845842,0.30135591567920017,1.1729060181870126,0.361772180244968
866,1.6682493859055332,0.28619842193237655,1.122958821595177,0.30167051375814685,1.172067257574519,0.36208202052969596
867,1.6667152283026847,0.2864616043395824,1.122251059354204,0.30198511183709353,1.171229696533885,0.36239186081442387
868,1.6651799604376474,0.28672478674678825,1.1215446364466426,0.3022997099160402,1.1703933013088046,0.36270170109915184
869,1.6636435663703983,0.28698796915399416,1.1208395141190388,0.30261430799498695,1.1695580381885688,0.3630115413838798
870,1.6621060302042583,0.28725115156120007,1.120135653681194,0.30292890607393363,1.1687238735095768,0.3633213816686077
871,1.660567336086755,0.287514333968406,1.1194330165078419,0.3032435041528803,1.1678907736568411,0.3636312219533357
872,1.6590274682104904,0.28777751637561183,1.1187315640403197,0.303558102231827,1.1670587050654913,0.36394106223806366
873,1.6574864108139993,0.2880406987828177,1.118031257788231,0.3038727003107737,1.1662276342222648,0.36425090252279163
874,1.6559441481826127,0.2883038811900236,1.117332059331104,0.30418729838972036,1.1653975276670003,0.36456074280751954
875,1.6544006646493108,0.2885670635972295,1.116633930320039,0.30450189646866704,1.1645683519941186,0.3648705830922475
876,1.6528559445955793,0.2888302460044354,1.1159368324793526,0.3048164945476138,1.163740073854103,0.3651804233769755
877,1.6513099724522604,0.28909342841164126,1.1152407276082121,0.30513109262656046,1.1629126599549713,0.3654902636617034
878,1.649762732700399,0.2893566108188471,1.1145455775822615,0.30544569070550714,1.1620860770637416,0.36580010394643137
879,1.6482142098720904,0.289619793226053,1.1138513443552434,0.3057602887844538,1.1612602920078934,0.36610994423115933
880,1.6466643885513235,0.28988297563325893,1.113157989960612,0.3060748868634005,1.1604352716768238,0.3664197845158873
881,1.6451132533748187,0.2901461580404648,1.1124654765131368,0.3063894849423472,1.1596109830232946,0.3667296248006152
882,1.643560789032865,0.2904093404476707,1.111773766210501,0.3067040830212939,1.1587873930648755,0.3670394650853432
883,1.6420069802701562,0.29067252285487655,1.1110828213348911,0.3070186811002406,1.1579644688853818,0.36734930537007116
884,1.6404518118866191,0.29093570526208246,1.1103926042545798,0.3073332791791873,1.1571421776363042,0.3676591456547991
885,1.6388952687382434,0.29119888766928836,1.1097030774254986,0.307647877258134,1.1563204865382326,0.36796898593952704
886,1.6373373357379053,0.2914620700764942,1.1090142033928072,0.30796247533708065,1.155499362882275,0.368278826224255
887,1.6357779978561882,0.29172525248370007,1.1083259447924483,0.30827707341602734,1.154678774031469,0.368588666508983
888,1.6342172401222048,0.291988434890906,1.107638264352702,0.308591671494974,1.1538586874221874,0.3688985067937109
889,1.632655047624409,0.2922516172981119,1.1069511248957256,0.30890626957392076,1.1530390705655353,0.36920834707843886
890,1.631091405511409,0.2925147997053178,1.1062644893390905,0.30922086765286744,1.1522198910487456,0.36951818736316683
891,1.6295262989927777,0.29277798211252365,1.1055783206973058,0.3095354657318141,1.1514011165365616,0.3698280276478948
892,1.6279597133398551,0.2930411645197295,1.1048925820833393,0.3098500638107608,1.1505827147726184,0.3701378679326227
893,1.6263916338865536,0.2933043469269354,1.1042072367101259,0.3101646618897075,1.149764653580814,0.3704477082173507
894,1.624822046030155,0.2935675293341413,1.1035222478920688,0.31047925996865416,1.1489469008666753,0.37075754850207865
895,1.6232509352321067,0.29383071174134723,1.1028375790465343,0.31079385804760085,1.1481294246187186,0.3710673887868066
896,1.6216782870188144,0.2940938941485531,1.1021531936953362,0.3111084561265476,1.1473121929097998,0.37137722907153453
897,1.620104086982428,0.29435707655575893,1.1014690554662112,0.31142305420549427,1.14649517389846,0.3716870693562625
898,1.6185283207816288,0.29462025896296484,1.1007851280942869,0.31173765228444095,1.145678335830265,0.37199690964099047
899,1.6169509741424117,0.29488344137017075,1.1001013754235434,0.31205225036338763,1.1448616470391353,0.3723067499257184
900,1.615372032858861,0.2951466237773766,1.0994177614082605,0.3123668484423343,1.1440450759486718,0.37261659021044635
901,1.6137914827939241,0.2954098061845825,1.098734250114462,0.312681446521281,1.1432285910734714,0.3729264304951743
902,1.6122093098801868,0.29567298859178837,1.0980508057213483,0.31299604460022773,1.142412161020438,0.3732362707799023
903,1.6106255001206329,0.2959361709989943,1.097367392522721,0.3133106426791744,1.141595754490086,0.3735461110646302
904,1.609040039589414,0.2961993534062002,1.0966839749283983,0.3136252407581211,1.1407793402778348,0.3738559513493582
905,1.607452914432606,0.29646253581340604,1.0960005174656213,0.3139398388370678,1.139962887275297,0.37416579163408614
906,1.605864110868963,0.2967257182206119,1.0953169847804534,0.31425443691601446,1.139146364471561,0.37447563191881406
907,1.6042736151906722,0.2969889006278178,1.0946333416391665,0.31456903499496114,1.138329740954462,0.374785472203542
908,1.6026814137641012,0.2972520830350237,1.0939495529296241,0.3148836330739078,1.1375129859118516,0.37509531248827
909,1.601087493030541,0.2975152654422296,1.0932655836626488,0.31519823115285456,1.1366960686328533,0.37540515277299796
910,1.5994918395069455,0.29777844784943547,1.0925813989733866,0.31551282923180124,1.135878958509116,0.3757149930577259
911,1.59789443978667,0.2980416302566413,1.0918969641226568,0.3158274273107479,1.1350616250360557,0.37602483334245385
912,1.5962952805401995,0.29830481266384723,1.0912122444982975,0.3161420253896946,1.1342440378140928,0.3763346736271818
913,1.5946943485158822,0.29856799507105314,1.0905272056164976,0.3164566234686413,1.1334261665498797,0.3766445139119098
914,1.5930916305406484,0.29883117747825905,1.0898418131231233,0.31677122154758797,1.132607981057522,0.3769543541966377
915,1.591487113520734,0.2990943598854649,1.0891560327950311,0.3170858196265347,1.1317894512597906,0.37726419448136567
916,1.5898807844423923,0.29935754229267075,1.0884698305413767,0.3174004177054814,1.1309705471893272,0.37757403476609364
917,1.5882726303726113,0.29962072469987666,1.087783172404908,0.31771501578442807,1.1301512389898416,0.37788387505082155
918,1.5866626384598148,0.29988390710708257,1.0870960245632548,0.31802961386337475,1.1293314969172998,0.3781937153355495
919,1.5850507959345712,0.3001470895142884,1.086408353330205,0.31834421194232143,1.1285112913411068,0.3785035556202775
920,1.5834370901102879,0.30041027192149433,1.0857201251569724,0.3186588100212681,1.1276905927452798,0.37881339590500546
921,1.5818215083839096,0.3006734543287002,1.0850313066334554,0.3189734081002148,1.1268693717296123,0.37912323618973337
922,1.5802040382366047,0.3009366367359061,1.0843418644894856,0.31928800617916153,1.1260475990108325,0.37943307647446134
923,1.5785846672344557,0.301199819143112,1.0836517655960665,0.3196026042581082,1.1252252454237528,0.3797429167591893
924,1.576963383029139,0.30146300155031786,1.082960976966602,0.3199172023370549,1.1244022819224084,0.3800527570439173
925,1.5753401733585979,0.3017261839575237,1.0822694657581184,0.3202318004160016,1.123578679581195,0.3803625973286452
926,1.5737150260477222,0.3019893663647296,1.0815771992724703,0.32054639849494826,1.1227544095959874,0.38067243761337316
927,1.5720879290090117,0.3022525487719355,1.080884144957543,0.32086099657389494,1.1219294432852602,0.38098227789810113
928,1.5704588702432425,0.30251573117914143,1.0801902704084427,0.3211755946528416,1.1211037520911948,0.38129211818282904
929,1.5688278378401237,0.3027789135863473,1.0794955433686737,0.32149019273178836,1.1202773075807786,0.381601958467557
930,1.567194819978954,0.30304209599355314,1.078799931731312,0.32180479081073504,1.1194500814468966,0.381911798752285
931,1.56555980492927,0.30330527840075905,1.078103403540162,0.3221193888896817,1.1186220455094142,0.38222163903701295
932,1.5639227810514935,0.30356846080796496,1.07740592699091,0.3224339869686284,1.1177931717162528,0.38253147932174086
933,1.5622837367975695,0.30383164321517087,1.076707470432261,0.3227485850475751,1.1169634321444535,0.38284131960646883
934,1.5606426607116057,0.3040948256223767,1.0760080023670702,0.32306318312652177,1.1161327990012369,0.3831511598911968
935,1.5589995414305002,0.30435800802958257,1.0753074914534628,0.3233777812054685,1.1153012446250516,0.38346100017592477
936,1.5573543676845703,0.3046211904367885,1.0746059065059432,0.3236923792844152,1.1144687414866132,0.3837708404606527
937,1.555707128298173,0.3048843728439944,1.0739032164964952,0.32400697736336187,1.1136352621899375,0.38408068074538065
938,1.5540578121903226,0.30514755525120024,1.0731993905556698,0.32432157544230855,1.1128007794733628,0.3843905210301086
939,1.5524064083753029,0.30541073765840615,1.0724943979736652,0.32463617352125523,1.1119652662105641,0.38470036131483654
940,1.5507529059632728,0.305673920065612,1.0717882082013959,0.3249507716002019,1.11112869541156,0.3850102015995645
941,1.5490972941608718,0.3059371024728179,1.0710807908515494,0.3252653696791486,1.1102910402237078,0.3853200418842925
942,1.5474395622718136,0.3062002848800238,1.0703721156996369,0.32557996775809533,1.1094522739326937,0.38562988216902044
943,1.5457796996974815,0.3064634672872297,1.0696621526850274,0.325894565837042,1.1086123699635098,0.38593972245374836
944,1.5441176959375136,0.3067266496944355,1.0689508719119796,0.3262091639159887,1.1077713018814257,0.3862495627384763
945,1.5424535405903876,0.30698983210164144,1.0682382436506541,0.3265237619949354,1.1069290433929506,0.3865594030232043
946,1.5407872233539959,0.30725301450884734,1.0675242383381232,0.32683836007388206,1.1060855683467854,0.3868692433079322
947,1.53911873402622,0.30751619691605325,1.0668088265793652,0.32715295815282874,1.1052408507347653,0.3871790835926602
948,1.5374480625054967,0.3077793793232591,1.0660919791482502,0.3274675562317754,1.1043948646927966,0.38748892387738815
949,1.53577519879138,0.30804256173046496,1.0653736669885157,0.32778215431072216,1.1035475845017821,0.3877987641621161
950,1.534100132985098,0.30830574413767087,1.06465386121473,0.32809675238966884,1.1026989845885353,0.38810860444684403
951,1.5324228552901067,0.3085689265448768,1.0639325331132474,0.3284113504686155,1.101849039526691,0.388418444731572
952,1.530743356012635,0.30883210895208263,1.063209654143149,0.3287259485475622,1.100997724037603,0.38872828501629997
953,1.5290616255622256,0.30909529135928854,1.062485195937179,0.3290405466265089,1.1001450129912331,0.38903812530102794
954,1.527377654452274,0.3093584737664944,1.061759130302663,0.32935514470545557,1.0992908814070317,0.38934796558575585
955,1.525691433300555,0.3096216561737003,1.0610314292224212,0.3296697427844023,1.0984353044548094,0.3896578058704838
956,1.5240029528297536,0.3098848385809062,1.0603020648556694,0.329984340863349,1.0975782574555981,0.3899676461552118
957,1.522312203867982,0.31014802098811206,1.0595710095389081,0.3302989389422957,1.096719715882506,0.3902774864399397
958,1.5206191773492956,0.31041120339531797,1.058838235786802,0.33061353702124235,1.0958596553615574,0.39058732672466767
959,1.5189238643142022,0.3106743858025238,1.0581037162930484,0.33092813510018904,1.0949980516725306,0.39089716700939564
960,1.517226255910168,0.31093756820972973,1.0573674239312356,0.3312427331791357,1.0941348807497817,0.3912070072941236
961,1.5155263433921136,0.31120075061693564,1.0566293317556887,0.3315573312580824,1.093270118683061,0.3915168475788515
962,1.5138241181229117,0.3114639330241415,1.0558894130023069,0.33187192933702914,1.0924037417183168,0.3918266878635795
963,1.51211957157387,0.3117271154313474,1.055147641089388,0.3321865274159758,1.0915357262584966,0.39213652814830746
964,1.510412695325219,0.31199029783855325,1.054403989618445,0.3325011254949225,1.0906660488643325,0.39244636843303543
965,1.508703481066585,0.31225348024575916,1.0536584323750058,0.3328157235738692,1.0897946862551189,0.39275620871776334
966,1.506991920597464,0.312516662652965,1.05291094332941,0.33313032165281586,1.088921615309484,0.3930660490024913
967,1.5052780058276867,0.3127798450601709,1.0521614966375898,0.33344491973176255,1.088046813066147,0.3933758892872193
968,1.5035617287778802,0.31304302746737683,1.0514100666418396,0.3337595178107093,1.08717025672467,0.3936857295719472
969,1.5018430815799224,0.3133062098745827,1.050656627871578,0.33407411588965596,1.086291923646197,0.39399556985667517
970,1.5001220564773885,0.3135693922817886,1.0499011550440966,0.33438871396860265,1.0854117913541879,0.39430541014140313
971,1.4983986458260008,0.31383257468899445,1.0491436230652986,0.33470331204754933,1.0845298375351364,0.3946152504261311
972,1.4966728420940612,0.31409575709620036,1.0483840070304251,0.335017910126496,1.0836460400392864,0.394925090710859
973,1.4949446378628861,0.3143589395034062,1.0476222822247734,0.3353325082054427,1.0827603768813312,0.395234930995587
974,1.4932140258272328,0.3146221219106121,1.0468584241244019,0.3356471062843894,1.0818728262411093,0.39554477128031496
975,1.4914809987957212,0.314885304317818,1.0460924083968235,0.3359617043633361,1.0809833664642867,0.39585461156504287
976,1.4897455496912477,0.3151484867250239,1.045324210901692,0.3362763024422828,1.0800919760630314,0.39616445184977084
977,1.4880076715513955,0.3154116691322298,1.044553807691472,0.3365909005212295,1.0791986337166775,0.3964742921344988
978,1.4862673575288396,0.31567485153943564,1.0437811750121024,0.33690549860017616,1.0783033182723818,0.3967841324192268
979,1.484524600891743,0.31593803394664155,1.0430062893036463,0.33722009667912284,1.0774060087457666,0.3970939727039547
980,1.48277939502415,0.31620121635384746,1.0422291272009312,0.3375346947580695,1.0765066843215578,0.39740381298868266
981,1.4810317334263736,0.3164643987610533,1.041449665534177,0.3378492928370162,1.0756053243542096,0.39771365327341063
982,1.4792816097153734,0.3167275811682592,1.0406678813296146,0.33816389091596294,1.0747019083685219,0.3980234935581386
983,1.4775290176251343,0.3169907635754651,1.0398837518100925,0.3384784889949096,1.0737964160602467,0.3983333338428665
984,1.4757739510070322,0.317253945982671,1.0390972543956722,0.3387930870738563,1.0728888272966843,0.3986431741275945
985,1.4740164038301993,0.31751712838987683,1.0383083667042121,0.339107685152803,1.0719791221172734,0.39895301441232245
986,1.4722563701818794,0.31778031079708274,1.0375170665519426,0.33942228323174967,1.0710672807341668,0.39926285469705036
987,1.470493844267781,0.31804349320428865,1.0367233319540285,0.33973688131069635,1.0701532835328005,0.39957269498177833
988,1.468728820412424,0.3183066756114945,1.035927141125119,0.3400514793896431,1.069237111072451,0.3998825352665063
989,1.4669612930594733,0.3185698580187004,1.0351284724798906,0.34036607746858977,1.0683187440867867,0.40019237555123427
990,1.4651912567720804,0.31883304042590627,1.0343273046335746,0.34068067554753645,1.0673981634844047,0.4005022158359622
991,1.4634187062332045,0.3190962228331122,1.0335236164024775,0.34099527362648313,1.0664753503493611,0.40081205612069015
992,1.4616436362459382,0.31935940524031803,1.0327173868044865,0.3413098717054298,1.0655502859416897,0.4011218964054181
993,1.4598660417338203,0.31962258764752394,1.0319085950595668,0.3416244697843765,1.064622951697914,0.4014317366901461
994,1.4580859177411483,0.31988577005472985,1.0310972205902484,0.3419390678633232,1.0636933292315458,0.401741576974874
995,1.4563032594332805,0.3201489524619357,1.030283243022098,0.3422536659422699,1.0627614003335764,0.402051417259602
996,1.4545180620969318,0.3204121348691416,1.0294666421841847,0.3425682640212166,1.061827146972957,0.40236125754432994
997,1.4527303211404703,0.32067531727634746,1.02864739810953,0.3428828621001633,1.0608905512970708,0.40267109782905786
998,1.450940032094196,0.32093849968355337,1.0278254910355518,0.34319746017910996,1.0599515956321917,0.4029809381137858
999,1.4491471906106277,0.3212016820907593,1.0270009014044927,0.34351205825805664,1.0590102624839401,0.4032907783985138


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_20_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00006,0.07725279033184052,0.0484350323677063,0.10104883462190628
1,1,00031,0.07882443815469742,0.039930880069732666,0.09481965005397797
2,2,00081,0.0552799254655838,0.03762419521808624,0.0806134045124054
3,3,00056,0.04917284473776817,0.02631659433245659,0.0739937350153923


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_20_D_2/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,16.991201265880836,0.04917284473776817,20.375663673615616,0.02631659433245659,19.912606872864714,0.0739937350153923
1,17.006383610686832,0.049202526012459794,20.409454786417704,0.02633873491107045,19.936447194237996,0.07402081719718061
2,17.021497470758884,0.049232207287151414,20.44323243500277,0.026360875489684316,19.960206088896257,0.07404789937896891
3,17.03654276515543,0.049261888561843034,20.476996740676377,0.02638301606829818,19.98388337023924,0.07407498156075722
4,17.051519414748377,0.049291569836534654,20.510747826203016,0.026405156646912044,20.00747885406434,0.07410206374254551
5,17.06642734222686,0.049321251111226275,20.544485815785396,0.026427297225525906,20.030992358573954,0.07412914592433381
6,17.081266472101014,0.049350932385917895,20.578210835043798,0.02644943780413977,20.054423704382682,0.07415622810612212
7,17.09603673070564,0.04938061366060952,20.61192301099505,0.026471578382753633,20.077772714524492,0.07418331028791042
8,17.1107380462038,0.04941029493530114,20.645622472031455,0.0264937189613675,20.10103921445974,0.07421039246969872
9,17.125370348590387,0.04943997620999276,20.679309347899462,0.02651585953998136,20.124223032082085,0.07423747465148703
10,17.13993356969559,0.04946965748468438,20.712983769678186,0.026538000118595223,20.147323997725344,0.07426455683327533
11,17.1544276431883,0.049499338759376,20.746645869757785,0.02656014069720909,20.170341944170183,0.07429163901506362
12,17.168852504579462,0.049529020034067624,20.780295781817582,0.02658228127582295,20.19327670665077,0.07431872119685193
13,17.183208091225353,0.049558701308759244,20.813933640804116,0.026604421854436816,20.216128122861257,0.07434580337864023
14,17.197494342330803,0.049588382583450864,20.847559582908943,0.026626562433050678,20.238896032962185,0.07437288556042854
15,17.211711198952322,0.049618063858142485,20.88117374554631,0.026648703011664544,20.261580279586816,0.07439996774221684
16,17.22585860400119,0.049647745132834105,20.914776267330634,0.026670843590278406,20.284180707847305,0.07442704992400515
17,17.239936502246458,0.049677426407525725,20.948367288053873,0.02669298416889227,20.306697165340786,0.07445413210579344
18,17.253944840317892,0.049707107682217345,20.98194694866264,0.026715124747506133,20.32912950215541,0.07448121428758174
19,17.267883566708843,0.04973678895690897,21.01551539123524,0.026737265326119995,20.351477570876135,0.07450829646937004
20,17.281752631779064,0.04976647023160059,21.049072758958538,0.02675940590473386,20.373741226590546,0.07453537865115835
21,17.29555198775742,0.04979615150629221,21.082619196104574,0.026781546483347723,20.39592032689451,0.07456246083294665
22,17.30928158874459,0.049825832780983834,21.116154848007177,0.02680368706196159,20.41801473189772,0.07458954301473496
23,17.32294139071562,0.049855514055675454,21.149679861038287,0.02682582764057545,20.440024304229134,0.07461662519652326
24,17.3365313515225,0.049885195330367074,21.183194382584208,0.026847968219189316,20.461948909042285,0.07464370737831155
25,17.350051430896578,0.049914876605058695,21.21669856102166,0.026870108797803178,20.483788414020587,0.07467078956009986
26,17.363501590450987,0.049944557879750315,21.250192545693743,0.026892249376417043,20.505542689382327,0.07469787174188816
27,17.37688179368292,0.049974239154441935,21.28367648688566,0.026914389955030905,20.527211607885747,0.07472495392367647
28,17.390192005975923,0.050003920429133555,21.317150535800394,0.026936530533644767,20.5487950448339,0.07475203610546477
29,17.40343219460204,0.050033601703825176,21.350614844534203,0.026958671112258633,20.570292878079428,0.07477911828725307
30,17.416602328723933,0.050063282978516796,21.384069566051917,0.026980811690872495,20.591704988029257,0.07480620046904138
31,17.42970237939693,0.05009296425320842,21.417514854162214,0.02700295226948636,20.613031257649084,0.07483328265082967
32,17.442732319570943,0.050122645527900044,21.45095086349265,0.027025092848100223,20.634271572467902,0.07486036483261797
33,17.45569212409243,0.050152326802591664,21.484377749464628,0.027047233426714088,20.65542582058225,0.07488744701440628
34,17.468581769706162,0.050182008077283284,21.51779566826815,0.02706937400532795,20.67649389266045,0.07491452919619458
35,17.481401235057,0.050211689351974904,21.551204776836574,0.027091514583941812,20.69747568194672,0.07494161137798289
36,17.494150500691553,0.050241370626666525,21.584605232821104,0.027113655162555678,20.71837108426513,0.07496869355977119
37,17.506829549059802,0.050271051901358145,21.61799719456519,0.02713579574116954,20.739179998023484,0.07499577574155948
38,17.51943836451663,0.050300733176049765,21.651380821078902,0.027157936319783405,20.7599023242171,0.07502285792334779
39,17.531976933323286,0.050330414450741386,21.68475627201301,0.027180076898397267,20.780537966432384,0.07504994010513609
40,17.544445243648752,0.050360095725433006,21.71812370763311,0.027202217477011133,20.801086830850405,0.0750770222869244
41,17.55684328557109,0.050389777000124626,21.751483288793494,0.027224358055624995,20.82154882625027,0.0751041044687127
42,17.569171051078662,0.050419458274816246,21.784835176911038,0.02724649863423886,20.84192386401242,0.075131186650501
43,17.581428534071307,0.050449139549507874,21.818179533938828,0.027268639212852722,20.862211858121807,0.07515826883228931
44,17.59361573036144,0.050478820824199494,21.851516522339807,0.027290779791466584,20.88241272517093,0.0751853510140776
45,17.60573263767506,0.050508502098891114,21.884846305060243,0.02731292037008045,20.902526384362822,0.0752124331958659
46,17.617779255652735,0.050538183373582735,21.918169045503078,0.027335060948694312,20.922552757513785,0.0752395153776542
47,17.629755585850425,0.050567864648274355,21.95148490750124,0.027357201527308177,20.942491769056154,0.07526659755944251
48,17.641661631740327,0.050597545922965975,21.98479405529076,0.02737934210592204,20.962343346040846,0.07529367974123082
49,17.653497398711572,0.050627227197657595,22.018096653483887,0.027401482684535905,20.982107418139854,0.07532076192301912
50,17.66526289407091,0.050656908472349216,22.05139286704201,0.027423623263149767,21.00178391764856,0.07534784410480742
51,17.67695812704325,0.050686589747040836,22.08468286124858,0.027445763841763633,21.02137277948794,0.07537492628659571
52,17.688583108772185,0.050716271021732456,22.117966801681817,0.027467904420377495,21.040873941206755,0.07540200846838402
53,17.700137852320424,0.05074595229642408,22.151244854187464,0.027490044998991357,21.06028734298343,0.07542909065017232
54,17.711622372670135,0.0507756335711157,22.184517184851362,0.027512185577605222,21.07961292762797,0.07545617283196063
55,17.72303668672322,0.05080531484580732,22.217783959971918,0.027534326156219084,21.0988506405837,0.07548325501374893
56,17.73438081330155,0.050834996120498945,22.251045346032598,0.02755646673483295,21.118000429928877,0.07551033719553724
57,17.745654773147045,0.050864677395190565,22.284301509674222,0.02757860731344681,21.137062246378207,0.07553741937732553
58,17.75685858892176,0.050894358669882185,22.317552617667253,0.027600747892060677,21.156036043284214,0.07556450155911383
59,17.767992285207857,0.050924039944573805,22.350798836883953,0.02762288847067454,21.1749217766385,0.07559158374090214
60,17.77905588850751,0.050953721219265426,22.384040334270544,0.027645029049288405,21.193719405072855,0.07561866592269044
61,17.79004942724271,0.050983402493957046,22.417277276819192,0.027667169627902267,21.212428889860334,0.07564574810447874
62,17.800972931755037,0.051013083768648666,22.450509831540018,0.02768931020651613,21.231050194916076,0.07567283028626705
63,17.81182643430533,0.05104276504334029,22.483738165432968,0.027711450785129994,21.249583286798142,0.07569991246805535
64,17.822609969073287,0.05107244631803191,22.516962445459683,0.027733591363743856,21.26802813470809,0.07572699464984364
65,17.83332357215697,0.05110212759272353,22.550182838515234,0.027755731942357722,21.286384710491603,0.07575407683163195
66,17.84396728157227,0.05113180886741515,22.583399511399865,0.027777872520971584,21.30465298863875,0.07578115901342025
67,17.85454113725227,0.051161490142106775,22.61661263079063,0.02780001309958545,21.32283294628441,0.07580824119520856
68,17.86504518104653,0.051191171416798395,22.649822363213012,0.02782215367819931,21.340924563208297,0.07583532337699686
69,17.875479456720328,0.051220852691490015,22.683028875012447,0.027844294256813173,21.35892782183511,0.07586240555878516
70,17.885844009953765,0.051250533966181636,22.716232332325838,0.02786643483542704,21.376842707234324,0.07588948774057347
71,17.896138888340843,0.051280215240873256,22.749432901052998,0.0278885754140409,21.39466920712009,0.07591656992236176
72,17.906364141388472,0.051309896515564876,22.78263074682807,0.027910715992654767,21.412407311850792,0.07594365210415006
73,17.916519820515347,0.051339577790256496,22.815826034990835,0.02793285657126863,21.430057014428662,0.07597073428593837
74,17.926605979050798,0.05136925906494812,22.849018930558127,0.027954997149882494,21.447618310499152,0.07599781646772667
75,17.93662267223354,0.05139894033963974,22.88220959819501,0.027977137728496356,21.465091198350194,0.07602489864951498
76,17.946569957210354,0.05142862161433136,22.91539820218612,0.02799927830711022,21.48247567891144,0.07605198083130328
77,17.956447893034678,0.05145830288902298,22.94858490640682,0.028021418885724084,21.49977175575322,0.07607906301309159
78,17.966256540665153,0.0514879841637146,22.981769874294404,0.028043559464337946,21.51697943508551,0.07610614519487988
79,17.97599596296405,0.05151766543840622,23.014953268819276,0.02806570004295181,21.534098725756692,0.07613322737666818
80,17.985666224695652,0.051547346713097845,23.048135252456056,0.028087840621565673,21.55112963925224,0.07616030955845648
81,17.99526739252453,0.051577027987789466,23.08131598715471,0.02810998120017954,21.56807218969321,0.07618739174024479
82,18.00479953501377,0.051606709262481086,23.114495634311638,0.0281321217787934,21.58492639383472,0.0762144739220331
83,18.014262722623116,0.051636390537172706,23.147674354740744,0.028154262357407266,21.601692271064195,0.0762415561038214
84,18.02365702770701,0.05166607181186433,23.180852308644518,0.02817640293602113,21.618369843399503,0.07626863828560969
85,18.032982524512608,0.05169575308655595,23.214029655585072,0.028198543514634994,21.634959135487097,0.07629572046739799
86,18.042239289177633,0.05172543436124757,23.247206554455147,0.028220684093248856,21.651460174599784,0.0763228026491863
87,18.051427399728254,0.05175511563593919,23.280383163449237,0.028242824671862718,21.667872990634635,0.0763498848309746
88,18.060546936076815,0.05178479691063081,23.313559640034555,0.028264965250476583,21.684197616110552,0.0763769670127629
89,18.069597980019495,0.05181447818532243,23.346736140922026,0.028287105829090445,21.700434086165885,0.07640404919455121
90,18.07858061523392,0.05184415946001405,23.379912822037454,0.02830924640770431,21.716582438555776,0.07643113137633951
91,18.087494927276673,0.05187384073470567,23.413089838492397,0.028331386986318173,21.732642713649454,0.0764582135581278
92,18.096341003580747,0.051903522009397296,23.446267344555327,0.02835352756493204,21.748614954427456,0.07648529573991611
93,18.10511893345287,0.051933203284088916,23.479445493622634,0.0283756681435459,21.76449920647856,0.07651237792170441
94,18.11382880807084,0.05196288455878054,23.512624438189704,0.028397808722159766,21.78029551799677,0.07653946010349272
95,18.12247072048068,0.05199256583347216,23.545804329821983,0.028419949300773628,21.796003939778046,0.07656654228528102
96,18.131044765593813,0.05202224710816378,23.578985319126105,0.02844208987938749,21.811624525217017,0.07659362446706933
97,18.139551040184088,0.0520519283828554,23.612167555720987,0.028464230458001356,21.82715733030343,0.07662070664885763
98,18.147989642884752,0.05208160965754702,23.645351188208963,0.028486371036615218,21.842602413618636,0.07664778883064592
99,18.15636067418535,0.05211129093223864,23.67853636414697,0.028508511615229083,21.857959836331823,0.07667487101243423
100,18.164664236428564,0.05214097220693026,23.711723230017753,0.028530652193842945,21.87322966219617,0.07670195319422253
101,18.17290043380692,0.05217065348162188,23.744911931201045,0.02855279277245681,21.888411957544914,0.07672903537601083
102,18.181069372359474,0.0522003347563135,23.778102611944874,0.028574933351070673,21.90350679128717,0.07675611755779914
103,18.189171159968396,0.05223001603100512,23.81129541533685,0.02859707392968454,21.91851423490381,0.07678319973958744
104,18.19720590635546,0.05225969730569674,23.84449048327545,0.0286192145082984,21.933434362443016,0.07681028192137573
105,18.20517372307852,0.05228937858038837,23.87768795644149,0.028641355086912262,21.94826725051592,0.07683736410316404
106,18.213074723527804,0.05231905985507999,23.910887974269478,0.028663495665526128,21.96301297829187,0.07686444628495234
107,18.22090902292224,0.05234874112977161,23.944090674919053,0.02868563624413999,21.977671627493827,0.07689152846674065
108,18.22867673830563,0.05237842240446323,23.97729619524662,0.028707776822753855,21.992243282393428,0.07691861064852895
109,18.23637798854278,0.05240810367915485,24.01050467077679,0.028729917401367717,22.006728029806077,0.07694569283031726
110,18.24401289431556,0.05243778495384647,24.04371623567409,0.028752057979981583,22.021125959085815,0.07697277501210556
111,18.25158157811883,0.05246746622853809,24.076931022714636,0.028774198558595445,22.03543716212007,0.07699985719389385
112,18.259084164256386,0.05249714750322971,24.110149163257837,0.02879633913720931,22.0496617333244,0.07702693937568215
113,18.266520778836718,0.05252682877792133,24.143370787218252,0.028818479715823173,22.0637997696369,0.07705402155747046
114,18.273891549768805,0.05255651005261295,24.176596023037433,0.028840620294437035,22.077851370512718,0.07708110373925876
115,18.281196606757725,0.05258619132730457,24.20982499765588,0.0288627608730509,22.091816637918235,0.07710818592104707
116,18.288436081300283,0.0526158726019962,24.243057836485058,0.028884901451664762,22.105695676325304,0.07713526810283537
117,18.295610106680464,0.05264555387668782,24.276294663379467,0.028907042030278628,22.119488592705252,0.07716235028462368
118,18.302718817964923,0.05267523515137944,24.309535600608836,0.02892918260889249,22.133195496522738,0.07718943246641197
119,18.30976235199831,0.05270491642607106,24.342780768830355,0.028951323187506355,22.146816499729653,0.07721651464820027
120,18.316740847398528,0.05273459770076268,24.376030287060956,0.028973463766120217,22.160351716758655,0.07724359682998858
121,18.323654444551984,0.0527642789754543,24.40928427264983,0.028995604344734083,22.173801264516804,0.07727067901177688
122,18.330503285608668,0.05279396025014592,24.442542841250805,0.029017744923347945,22.18716526237889,0.07729776119356518
123,18.337287514477236,0.05282364152483754,24.47580610679502,0.029039885501961807,22.200443832180838,0.07732484337535349
124,18.34400727681996,0.05285332279952916,24.509074181463582,0.029062026080575672,22.213637098212764,0.07735192555714179
125,18.350662720047637,0.05288300407422078,24.542347175660296,0.029084166659189534,22.226745187212096,0.07737900773893008
126,18.357253993314423,0.0529126853489124,24.575625197984635,0.0291063072378034,22.239768228356482,0.07740608992071839
127,18.363781247512534,0.05294236662360402,24.608908355204612,0.029128447816417262,22.252706353256578,0.07743317210250669
128,18.37024463526699,0.05297204789829564,24.642196752229935,0.029150588395031127,22.265559695948767,0.077460254284295
129,18.376644310930136,0.05300172917298727,24.67549049208515,0.02917272897364499,22.27832839288766,0.0774873364660833
130,18.382980430576218,0.05303141044767889,24.70878967588295,0.029194869552258855,22.291012582938613,0.0775144186478716
131,18.38925315199579,0.05306109172237051,24.74209440279757,0.029217010130872717,22.303612407369968,0.0775415008296599
132,18.39546263469012,0.05309077299706213,24.775404770038303,0.02923915070948658,22.31612800984535,0.0775685830114482
133,18.40160903986545,0.05312045427175375,24.80872087282315,0.029261291288100445,22.328559536415618,0.0775956651932365
134,18.407692530427244,0.05315013554644537,24.84204280435256,0.029283431866714307,22.34090713551094,0.07762274737502481
135,18.413713270974327,0.05317981682113699,24.875370655783286,0.029305572445328172,22.353170957932562,0.07764982955681311
136,18.419671427792956,0.05320949809582861,24.908704516202427,0.029327713023942034,22.36535115684456,0.07767691173860142
137,18.425567168850794,0.05323917937052023,24.942044472601513,0.0293498536025559,22.37744788776544,0.07770399392038972
138,18.43140066379089,0.05326886064521185,24.97539060985075,0.02937199418116976,22.389461308559582,0.07773107610217801
139,18.43717208392549,0.05329854191990347,25.008743010673477,0.029394134759783627,22.401391579428676,0.07775815828396632
140,18.4428816022298,0.0533282231945951,25.042101755620596,0.02941627533839749,22.413238862902865,0.07778524046575462
141,18.448529393335726,0.05335790446928672,25.07546692304527,0.02943841591701135,22.425003323831987,0.07781232264754293
142,18.454115633525493,0.05338758574397834,25.108838589077756,0.029460556495625217,22.436685129376492,0.07783940482933123
143,18.459640500725186,0.05341726701866996,25.14221682760025,0.02948269707423908,22.44828444899838,0.07786648701111953
144,18.465104174498236,0.05344694829336158,25.175601710222047,0.029504837652852944,22.459801454451956,0.07789356919290784
145,18.470506836038858,0.0534766295680532,25.208993306254758,0.029526978231466806,22.471236319774516,0.07792065137469613
146,18.47584866816535,0.05350631084274482,25.24239168268765,0.029549118810080672,22.482589221276864,0.07794773355648443
147,18.481129855313398,0.05353599211743644,25.275796904163215,0.029571259388694534,22.493860337533754,0.07797481573827274
148,18.486350583529237,0.05356567339212806,25.309209032952822,0.0295933999673084,22.505049849374196,0.07800189792006104
149,18.491511040462786,0.05359535466681968,25.3426281289326,0.02961554054592226,22.51615793987164,0.07802898010184935
150,18.496611415360704,0.0536250359415113,25.376054249559395,0.029637681124536124,22.527184794334094,0.07805606228363765
151,18.50165189905935,0.05365471721620292,25.409487449846942,0.02965982170314999,22.538130600294032,0.07808314446542594
152,18.50663268397772,0.05368439849089454,25.44292778234222,0.02968196228176385,22.548995547498347,0.07811022664721425
153,18.511553964110252,0.05371407976558616,25.476375297101907,0.029704102860377717,22.559779827897966,0.07813730882900255
154,18.51641593501961,0.05374376104027779,25.509830041669034,0.02972624343899158,22.57048363563758,0.07816439101079085
155,18.521218793829355,0.05377344231496941,25.543292061049872,0.029748384017605444,22.581107167045126,0.07819147319257916
156,18.52596273921661,0.05380312358966103,25.576761397690873,0.029770524596219306,22.591650620621152,0.07821855537436746
157,18.530647971404562,0.05383280486435265,25.61023809145589,0.02979266517483317,22.602114197028186,0.07824563755615577
158,18.535274692155,0.05386248613904427,25.64372217960352,0.029814805753447034,22.612498099079836,0.07827271973794406
159,18.539843104760667,0.05389216741373589,25.677213696764667,0.029836946332060896,22.62280253172993,0.07829980191973236
160,18.54435341403767,0.05392184868842751,25.710712674920206,0.02985908691067476,22.633027702061412,0.07832688410152067
161,18.548805826317693,0.05395152996311913,25.744219143378967,0.029881227489288623,22.64317381927526,0.07835396628330897
162,18.553200549440252,0.05398121123781075,25.777733128755774,0.02990336806790249,22.65324109467914,0.07838104846509727
163,18.557537792744796,0.05401089251250237,25.81125465494975,0.02992550864651635,22.66322974167612,0.07840813064688558
164,18.561817767062802,0.054040573787194,25.84478374312279,0.029947649225130213,22.67313997575316,0.07843521282867388
165,18.566040684709755,0.05407025506188562,25.87832041167824,0.02996978980374408,22.682972014469488,0.07846229501046217
166,18.57020675947708,0.05409993633657724,25.911864676239745,0.02999193038235794,22.69272607744501,0.07848937719225048
167,18.574316206624037,0.05412961761126886,25.945416549630334,0.030014070960971806,22.70240238634838,0.07851645937403878
168,18.57836924286947,0.05415929888596048,25.978976041851677,0.030036211539585668,22.712001164885194,0.07854354155582709
169,18.58236608638358,0.0541889801606521,26.012543160063544,0.030058352118199533,22.721522638785935,0.07857062373761539
170,18.586306956779552,0.05421866143534372,26.046117908563502,0.030080492696813396,22.730967035793874,0.0785977059194037
171,18.590192075105172,0.05424834271003534,26.079700288766787,0.03010263327542726,22.740334585652818,0.078624788101192
172,18.59402166383436,0.05427802398472696,26.113290299186353,0.030124773854041123,22.74962552009482,0.07865187028298029
173,18.597795946858618,0.05430770525941858,26.146887935413275,0.030146914432654985,22.758840072827745,0.0786789524647686
174,18.60151514947843,0.0543373865341102,26.18049319009716,0.03016905501126885,22.767978479522696,0.0787060346465569
175,18.605179498394605,0.05436706780880182,26.214106052926905,0.030191195589882713,22.77704097780144,0.0787331168283452
176,18.60878922169953,0.05439674908349344,26.24772651061172,0.030213336168496578,22.78602780722361,0.07876019901013351
177,18.612344548868386,0.05442643035818506,26.28135454686217,0.03023547674711044,22.79493920927392,0.07878728119192181
178,18.615845710750275,0.05445611163287669,26.314990142371666,0.030257617325724306,22.803775427349166,0.0788143633737101
179,18.619292939559287,0.05448579290756831,26.348633274798047,0.030279757904338168,22.81253670674525,0.07884144555549841
180,18.62268646886553,0.05451547418225993,26.382283918745397,0.030301898482952033,22.821223294643993,0.07886852773728671
181,18.626026533586064,0.05454515545695155,26.41594204574615,0.030324039061565895,22.829835440099913,0.07889560991907502
182,18.629313369975762,0.05457483673164317,26.449607624243356,0.030346179640179757,22.83837339402688,0.07892269210086332
183,18.632547215618178,0.05460451800633479,26.483280619573215,0.030368320218793623,22.846837409184687,0.07894977428265162
184,18.635728309416248,0.05463419928102641,26.516960993947865,0.03039046079740749,22.85522774016552,0.07897685646443993
185,18.63885689158302,0.05466388055571803,26.550648706438317,0.03041260137602135,22.8635446433803,0.07900393864622822
186,18.641933203632277,0.05469356183040965,26.584343712957768,0.030434741954635212,22.87178837704501,0.07903102082801652
187,18.6449574883691,0.05472324310510127,26.618045966245028,0.030456882533249078,22.879959201166816,0.07905810300980483
188,18.64792998988039,0.05475292437979289,26.651755415848193,0.03047902311186294,22.888057377530195,0.07908518519159313
189,18.650850953525286,0.05478260565448452,26.68547200810871,0.030501163690476805,22.89608316968289,0.07911226737338144
190,18.653720625925605,0.05481228692917614,26.71919568614546,0.030523304269090668,22.904036842921826,0.07913934955516974
191,18.656539254956108,0.05484196820386776,26.752926389839274,0.03054544484770453,22.911918664278915,0.07916643173695803
192,18.659307089734803,0.05487164947855938,26.78666405581764,0.030567585426318395,22.919728902506755,0.07919351391874634
193,18.662024380613158,0.054901330753251,26.82040861743954,0.03058972600493226,22.927467828064263,0.07922059610053464
194,18.66469137916621,0.05493101202794262,26.854160004780788,0.030611866583546123,22.935135713102177,0.07924767828232294
195,18.6673083381827,0.05496069330263424,26.88791814461937,0.030634007162159985,22.942732831448538,0.07927476046411125
196,18.66987551165506,0.05499037457732586,26.9216829604212,0.03065614774077385,22.950259458593983,0.07930184264589955
197,18.672393154769424,0.05502005585201748,26.95545437232605,0.030678288319387712,22.95771587167706,0.07932892482768786
198,18.674861523895512,0.0550497371267091,26.98923229713378,0.030700428898001578,22.965102349469355,0.07935600700947615
199,18.6772808765765,0.05507941840140072,27.023016648290806,0.03072256947661544,22.972419172360624,0.07938308919126445
200,18.67965147151882,0.055109099676092344,27.056807335876837,0.030744710055229302,22.97966662234373,0.07941017137305276
201,18.681973568581896,0.055138780950783964,27.090604266591875,0.030766850633843167,22.986844982999603,0.07943725355484106
202,18.684247428767847,0.05516846222547559,27.12440734374347,0.03078899121245703,22.993954539482058,0.07946433573662937
203,18.68647331421108,0.05519814350016721,27.15821646723427,0.030811131791070895,23.000995578502515,0.07949141791841767
204,18.68865148816792,0.05522782477485883,27.192031533549738,0.030833272369684757,23.00796838831468,0.07951850010020597
205,18.69078221500608,0.05525750604955045,27.22585243574636,0.030855412948298622,23.014873258699104,0.07954558228199426
206,18.692865760194152,0.05528718732424207,27.25967906343982,0.030877553526912484,23.0217104809477,0.07957266446378257
207,18.69490239029101,0.05531686859893369,27.293511302793682,0.03089969410552635,23.02848034784812,0.07959974664557087
208,18.696892372935167,0.05534654987362531,27.327349036508277,0.030921834684140212,23.035183153668118,0.07962682882735918
209,18.698835976834093,0.05537623114831693,27.36119214380981,0.030943975262754074,23.041819194139762,0.07965391100914748
210,18.700733471753434,0.05540591242300855,27.395040500439798,0.03096611584136794,23.04838876644365,0.07968099319093579
211,18.702585128506232,0.055435593697700174,27.42889397864478,0.0309882564199818,23.054892169192982,0.07970807537272409
212,18.70439121894207,0.055465274972391794,27.4627524471663,0.031010396998595667,23.061329702417545,0.07973515755451238
213,18.706152015936166,0.05549495624708342,27.496615771231127,0.03103253757720953,23.067701667547716,0.07976223973630069
214,18.707867793378387,0.05552463752177504,27.53048381254184,0.031054678155823395,23.07400836739825,0.07978932191808899
215,18.709538826162287,0.05555431879646666,27.56435642926759,0.031076818734437257,23.080250106152132,0.0798164040998773
216,18.711165390174003,0.05558400007115828,27.598233476035265,0.031098959313051122,23.086427189344235,0.0798434862816656
217,18.71274776228117,0.0556136813458499,27.63211480392082,0.031121099891664984,23.09253992384499,0.0798705684634539
218,18.71428622032176,0.05564336262054152,27.666000260440974,0.031143240470278846,23.098588617843944,0.07989765064524221
219,18.715781043092857,0.05567304389523314,27.699889689545145,0.031165381048892712,23.104573580833247,0.0799247328270305
220,18.71723251033941,0.05570272516992476,27.733782931607706,0.031187521627506574,23.110495123591072,0.0799518150088188
221,18.71864090274293,0.055732406444616384,27.767679823420522,0.03120966220612044,23.116353558164974,0.0799788971906071
222,18.72000650191013,0.055762087719308004,27.801580198185707,0.0312318027847343,23.12214919785516,0.08000597937239541
223,18.721329590361513,0.055791768993999624,27.835483885508836,0.03125394336334816,23.127882357197706,0.08003306155418372
224,18.722610451519948,0.055821450268691244,27.869390711392263,0.03127608394196203,23.133553351947715,0.08006014373597202
225,18.723849369699145,0.055851131543382865,27.903300498228795,0.031298224520575894,23.139162499062348,0.08008722591776031
226,18.725046630092127,0.055880812818074485,27.937213064795763,0.031320365099189756,23.1447101166839,0.08011430809954861
227,18.726202518759653,0.05591049409276611,27.971128226249213,0.03134250567780362,23.150196524122684,0.08014139028133692
228,18.727317322618553,0.05594017536745773,28.0050457941185,0.03136464625641748,23.155622041839948,0.08016847246312522
229,18.72839132943008,0.05596985664214935,28.03896557630123,0.03138678683503135,23.160986991430676,0.08019555464491353
230,18.729424827788186,0.05599953791684097,28.07288737705825,0.03140892741364521,23.16629169560634,0.08022263682670183
231,18.730418107107724,0.056029219191532594,28.106810997009276,0.031431067992259074,23.171536478177593,0.08024971900849014
232,18.73137145761267,0.056058900466224214,28.14073623312855,0.031453208570872936,23.17672166403691,0.08027680119027843
233,18.732285170324268,0.056088581740915834,28.174662878740932,0.0314753491494868,23.181847579141134,0.08030388337206673
234,18.73315953704911,0.056118263015607454,28.208590723518252,0.03149748972810067,23.186914550494016,0.08033096555385504
235,18.73399485036723,0.056147944290299075,28.242519553475905,0.03151963030671453,23.191922906128617,0.08035804773564334
236,18.734791403620093,0.056177625564990695,28.276449150969906,0.03154177088532839,23.196872975089768,0.08038512991743164
237,18.73554949089861,0.05620730683968232,28.310379294694048,0.03156391146394225,23.201765087416348,0.08041221209921995
238,18.736269407031045,0.05623698811437394,28.344309759677515,0.03158605204255612,23.206599574123597,0.08043929428100824
239,18.73695144757093,0.05626666938906556,28.37824031728267,0.031608192621169984,23.21137676718532,0.08046637646279654
240,18.73759590878493,0.05629635066375718,28.41217073520329,0.031630333199783846,23.216096999516083,0.08049345864458485
241,18.738203087640642,0.0563260319384488,28.44610077746298,0.03165247377839771,23.220760604953313,0.08052054082637315
242,18.73877328179441,0.056355713213140424,28.48003020441397,0.03167461435701158,23.22536791823936,0.08054762300816146
243,18.73930678957903,0.056385394487832044,28.513958772736103,0.03169675493562544,23.22991927500353,0.08057470518994976
244,18.739803909991487,0.056415075762523664,28.547886235436323,0.0317188955142393,23.234415011744044,0.08060178737173807
245,18.740264942680614,0.056444757037215285,28.58181234184824,0.03174103609285316,23.23885546580992,0.08062886955352636
246,18.74069018793472,0.056474438311906905,28.615736837632184,0.031763176671467025,23.243240975382896,0.08065595173531466
247,18.74107994666919,0.056504119586598525,28.64965946477546,0.031785317250080894,23.247571879459198,0.08068303391710296
248,18.74143452041404,0.056533800861290145,28.683579961592947,0.031807457828694756,23.25184851783133,0.08071011609889127
249,18.74175421130146,0.056563482135981766,28.717498062727973,0.03182959840730862,23.25607123106981,0.08073719828067957
250,18.74203932205328,0.056593163410673386,28.751413499153564,0.03185173898592248,23.260240360504824,0.08076428046246788
251,18.742290155968448,0.05662284468536501,28.785325998173885,0.03187387956453634,23.264356248207896,0.08079136264425618
252,18.742507016910448,0.056652525960056634,28.81923528342613,0.03189602014315021,23.268419236973436,0.08081844482604447
253,18.742690209294683,0.056682207234748254,28.85314107488256,0.03191816072176407,23.27242967030034,0.08084552700783278
254,18.742840038075833,0.056711888509439874,28.88704308885302,0.031940301300377935,23.276387892373474,0.08087260918962108
255,18.742956808735208,0.056741569784131494,28.9209410379876,0.0319624418789918,23.280294248045138,0.08089969137140939
256,18.74304082726799,0.056771251058823115,28.954834631279713,0.031984582457605666,23.284149082816512,0.08092677355319769
257,18.74309240017055,0.056800932333514735,28.98872357406941,0.03200672303621953,23.287952742819044,0.080953855734986
258,18.743111834427655,0.056830613608206355,29.022607568047082,0.03202886361483339,23.291705574795802,0.0809809379167743
259,18.743099437499666,0.056860294882897976,29.05648631125736,0.03205100419344725,23.295407926082788,0.08100802009856259
260,18.74305551730973,0.056889976157589596,29.09035949810347,0.03207314477206112,23.29906014459024,0.08103510228035089
261,18.742980382230915,0.056919657432281216,29.12422681935168,0.03209528535067498,23.302662578783863,0.0810621844621392
262,18.74287434107333,0.056949338706972844,29.1580879621363,0.032117425929288845,23.30621557766605,0.0810892666439275
263,18.7427377030712,0.056979019981664464,29.19194260996479,0.03213956650790271,23.30971949075706,0.0811163488257158
264,18.742570777869965,0.057008701256356084,29.2257904427233,0.03216170708651657,23.31317466807619,0.08114343100750411
265,18.742373875513273,0.057038382531047704,29.259631136682444,0.03218384766513044,23.316581460122876,0.08117051318929241
266,18.742147306430013,0.057068063805739325,29.293464364503365,0.0322059882437443,23.319940217857784,0.0811975953710807
267,18.741891381421297,0.057097745080430945,29.327289795244255,0.03222812882235816,23.323251292683896,0.08122467755286901
268,18.741606411647417,0.057127426355122565,29.361107094366936,0.032250269400972024,23.326515036427516,0.08125175973465731
269,18.741292708614782,0.057157107629814186,29.394915923743962,0.032272409979585887,23.329731801319312,0.08127884191644562
270,18.740950584162814,0.057186788904505806,29.42871594166594,0.032294550558199756,23.332901939975258,0.08130592409823392
271,18.740580350450855,0.057216470179197426,29.462506802849077,0.03231669113681362,23.33602580537765,0.08133300628002223
272,18.740182319945028,0.057246151453889046,29.49628815844322,0.03233883171542748,23.339103750855976,0.08136008846181052
273,18.739756805405065,0.05727583272858067,29.53005965604003,0.03236097229404134,23.3421361300679,0.08138717064359882
274,18.73930411987115,0.05730551400327229,29.563820939681527,0.03238311287265521,23.34512329698009,0.08141425282538713
275,18.7388245766507,0.05733519527796391,29.59757164986888,0.03240525345126907,23.34806560584914,0.08144133500717543
276,18.738318489305154,0.057364876552655535,29.631311423571645,0.032427394029882935,23.350963411202386,0.08146841718896373
277,18.737786171636728,0.057394557827347155,29.66503989423713,0.0324495346084968,23.353817067818763,0.08149549937075204
278,18.73722793767515,0.057424239102038775,29.698756691800163,0.032471675187110666,23.35662693070961,0.08152258155254033
279,18.73664410166441,0.057453920376730395,29.73246144269312,0.03249381576572453,23.359393355099478,0.08154966373432863
280,18.73603497804941,0.057483601651422016,29.76615376985628,0.03251595634433839,23.362116696406908,0.08157674591611694
281,18.735400881462706,0.057513282926113636,29.799833292748477,0.03253809692295225,23.3647973102252,0.08160382809790524
282,18.734742126711133,0.057542964200805256,29.833499627357973,0.032560237501566114,23.367435552303185,0.08163091027969355
283,18.734059028762477,0.05757264547549688,29.867152386213785,0.03258237808017998,23.370031778525945,0.08165799246148185
284,18.733351902732114,0.0576023267501885,29.900791178397114,0.032604518658793845,23.372586344895574,0.08168507464327016
285,18.732621063869615,0.057632008024880124,29.934415609553263,0.03262665923740771,23.375099607511874,0.08171215682505845
286,18.73186682754537,0.057661689299571744,29.968025281903707,0.03264879981602157,23.37757192255309,0.08173923900684675
287,18.731089509237155,0.057691370574263365,30.001619794258517,0.03267094039463543,23.380003646256622,0.08176632118863505
288,18.73028942451673,0.057721051848954985,30.035198742029063,0.0326930809732493,23.382395134899678,0.08179340337042336
289,18.729466889036402,0.057750733123646605,30.068761717241024,0.03271522155186316,23.384746744780028,0.08182048555221166
290,18.728622218515568,0.057780414398338226,30.102308308547666,0.032737362130477024,23.387058832196644,0.08184756773399997
291,18.727755728727253,0.057810095673029846,30.135838101243465,0.032759502709090886,23.389331753430415,0.08187464991578827
292,18.72686773548465,0.057839776947721466,30.169350677277915,0.032781643287704755,23.391565864724797,0.08190173209757656
293,18.725958554627642,0.05786945822241309,30.202845615269723,0.03280378386631862,23.393761522266516,0.08192881427936487
294,18.725028502009284,0.05789913949710471,30.236322490521246,0.03282592444493248,23.395919082166248,0.08195589646115317
295,18.724077893482335,0.05792882077179633,30.269780875033256,0.03284806502354634,23.398038900439264,0.08198297864294148
296,18.723107044885722,0.05795850204648795,30.303220337519917,0.03287020560216021,23.400121332986146,0.08201006082472978
297,18.722116272031037,0.05798818332117957,30.336640443424074,0.03289234618077407,23.40216673557345,0.08203714300651808
298,18.721105890688992,0.05801786459587119,30.370040754932916,0.032914486759387934,23.404175463814372,0.08206422518830639
299,18.720076216575908,0.05804754587056281,30.40342083099376,0.032936627338001796,23.40614787314947,0.08209130737009468
300,18.719027565340163,0.05807722714525443,30.436780227330242,0.03295876791661566,23.40808431882736,0.08211838955188298
301,18.717960252548636,0.058106908419946056,30.470118496458745,0.03298090849522953,23.409985155885366,0.08214547173367129
302,18.716874593673182,0.058136589694637676,30.503435187705062,0.03300304907384339,23.411850739130273,0.08217255391545959
303,18.715770904077047,0.058166270969329296,30.536729847221427,0.03302518965245725,23.413681423119026,0.0821996360972479
304,18.714649499001325,0.05819595224402092,30.570002018003777,0.03304733023107111,23.415477562139465,0.0822267182790362
305,18.713510693551385,0.05822563351871254,30.603251239909238,0.033069470809684975,23.41723951019104,0.0822538004608245
306,18.712354802683308,0.05825531479340416,30.636477049673957,0.033091611388298844,23.41896762096558,0.0822808826426128
307,18.71118214119032,0.05828499606809578,30.669678980931167,0.033113751966912706,23.420662247828044,0.0823079648244011
308,18.709993023689208,0.0583146773427874,30.70285656422955,0.03313589254552657,23.42232374379727,0.0823350470061894
309,18.70878776460676,0.05834435861747902,30.73600932705184,0.03315803312414043,23.423952461526824,0.08236212918797771
310,18.707566678166202,0.058374039892170645,30.76913679383373,0.0331801737027543,23.425548753285725,0.08238921136976601
311,18.70633007837359,0.058403721166862266,30.802238485982958,0.03320231428136816,23.42711297093933,0.08241629355155432
312,18.705078279004262,0.058433402441553886,30.83531392189878,0.033224454859982024,23.428645465930146,0.08244337573334262
313,18.703811593589265,0.058463083716245506,30.868362616991625,0.033246595438595886,23.430146589258662,0.08247045791513091
314,18.702530335401796,0.05849276499093713,30.90138408370303,0.033268736017209755,23.431616691464285,0.08249754009691922
315,18.7012348174436,0.05852244626562875,30.934377831525804,0.03329087659582362,23.43305612260618,0.08252462227870752
316,18.69992535243144,0.05855212754032037,30.96734336702456,0.03331301717443748,23.434465232244225,0.08255170446049583
317,18.69860225278352,0.05858180881501199,31.000280193856362,0.03333515775305134,23.43584436941994,0.08257878664228413
318,18.697265830605936,0.05861149008970361,31.033187812791674,0.0333572983316652,23.437193882637438,0.08260586882407243
319,18.69591639767912,0.05864117136439523,31.066065721735644,0.03337943891027907,23.438514119844463,0.08263295100586072
320,18.694554265444296,0.05867085263908685,31.0989134157495,0.033401579488892934,23.439805428413354,0.08266003318764903
321,18.693179744989934,0.05870053391377847,31.13173038707231,0.033423720067506796,23.441068155122124,0.08268711536943733
322,18.69179314703823,0.05873021518847009,31.16451612514298,0.03344586064612066,23.44230264613553,0.08271419755122564
323,18.690394781931566,0.05875989646316171,31.19727011662239,0.03346800122473452,23.44350924698615,0.08274127973301394
324,18.68898495961901,0.05878957773785333,31.22999184541589,0.03349014180334839,23.444688302555555,0.08276836191480225
325,18.687563989642776,0.05881925901254496,31.26268079269599,0.03351228238196225,23.445840157055436,0.08279544409659054
326,18.68613218112476,0.05884894028723658,31.295336436925307,0.03353442296057611,23.44696515400883,0.08282252627837884
327,18.684689842753023,0.0588786215619282,31.32795825387974,0.033556563539189975,23.448063636231325,0.08284960846016715
328,18.683237282768317,0.05890830283661982,31.3605457166719,0.03357870411780384,23.449135945812348,0.08287669064195545
329,18.681774808950628,0.05893798411131144,31.39309829577472,0.033600844696417706,23.450182424096443,0.08290377282374375
330,18.680302728605696,0.05896766538600306,31.42561545904536,0.03362298527503157,23.45120341166461,0.08293085500553206
331,18.678821348551594,0.05899734666069468,31.458096671749324,0.03364512585364543,23.452199248315704,0.08295793718732036
332,18.677330975105264,0.0590270279353863,31.490541396584796,0.03366726643225929,23.453170273047807,0.08298501936910865
333,18.675831914069136,0.05905670921007792,31.522949093707215,0.03368940701087316,23.454116824039716,0.08301210155089696
334,18.67432447071769,0.059086390484769546,31.555319220754043,0.03371154758948702,23.455039238632413,0.08303918373268526
335,18.672808949784077,0.05911607175946117,31.587651232869842,0.033733688168100885,23.4559378533106,0.08306626591447357
336,18.67128565544675,0.05914575303415279,31.619944582731442,0.03375582874671475,23.456813003684292,0.08309334809626187
337,18.669754891316092,0.05917543430884441,31.65219872057344,0.033777969325328616,23.45766502447042,0.08312043027805018
338,18.668216960421073,0.05920511558353603,31.684413094213845,0.03380010990394248,23.45849424947449,0.08314751245983848
339,18.666672165195944,0.05923479685822765,31.716587149080006,0.03382225048255634,23.45930101157233,0.08317459464162677
340,18.66512080746689,0.05926447813291927,31.748720328234672,0.0338443910611702,23.46008564269181,0.08320167682341507
341,18.663563188438783,0.05929415940761089,31.780812072402334,0.033866531639784064,23.46084847379464,0.08322875900520338
342,18.661999608681867,0.05932384068230251,31.81286181999573,0.03388867221839793,23.461589834858277,0.08325584118699168
343,18.660430368118547,0.05935352195699413,31.84486900714253,0.033910812797011795,23.462310054857767,0.08328292336877999
344,18.65885576601012,0.05938320323168575,31.876833067712347,0.03393295337562566,23.46300946174774,0.08331000555056829
345,18.657276100943598,0.05941288450637737,31.90875343334381,0.03395509395423952,23.46368838244438,0.0833370877323566
346,18.65569167081848,0.05944256578106899,31.940629533471892,0.03397723453285338,23.46434714280754,0.08336416991414489
347,18.65410277283362,0.05947224705576061,31.972460795355477,0.03399937511146725,23.46498606762279,0.08339125209593319
348,18.652509703474056,0.05950192833045223,32.00424664410501,0.03402151569008111,23.465605480583616,0.0834183342777215
349,18.650912758497896,0.05953160960514386,32.03598650271047,0.034043656268694975,23.46620570427365,0.0834454164595098
350,18.649312232923215,0.05956129087983548,32.06767979206946,0.03406579684730884,23.466787060148928,0.0834724986412981
351,18.647708421014997,0.0595909721545271,32.09932593101549,0.034087937425922706,23.46734986852024,0.08349958082308641
352,18.64610161627205,0.05962065342921872,32.130924336346446,0.03411007800453657,23.467894448535525,0.08352666300487471
353,18.644492111414024,0.05965033470391034,32.162474422853215,0.03413221858315043,23.468421118162322,0.083553745186663
354,18.642880198368385,0.05968001597860196,32.19397560334864,0.03415435916176429,23.468930194170287,0.08358082736845131
355,18.641266168257438,0.05970969725329358,32.22542728869641,0.03417649974037816,23.469421992113766,0.08360790955023961
356,18.63965031138541,0.0597393785279852,32.256828887840285,0.03419864031899202,23.469896826314454,0.08363499173202792
357,18.63803291722552,0.05976905980267682,32.288179807833494,0.034220780897605885,23.470355009844077,0.08366207391381622
358,18.636414274407073,0.05979874107736844,32.319479453868254,0.03424292147621975,23.470796854507164,0.08368915609560452
359,18.634794670702632,0.05982842235206007,32.35072722930548,0.03426506205483361,23.471222670823888,0.08371623827739283
360,18.633174393015167,0.05985810362675169,32.38192253570463,0.03428720263344748,23.47163276801297,0.08374332045918112
361,18.631553727365272,0.05988778490144331,32.41306477285375,0.03430934321206134,23.472027453974626,0.08377040264096942
362,18.629932958878385,0.05991746617613493,32.44415333879968,0.0343314837906752,23.472407035273626,0.08379748482275773
363,18.62831237177205,0.05994714745082655,32.47518762987839,0.034353624369289064,23.472771817122393,0.08382456700454603
364,18.626692249343236,0.05997682872551817,32.506167040745474,0.034375764947902926,23.47312210336416,0.08385164918633434
365,18.625072873955627,0.06000651000020979,32.537090964406886,0.034397905526516795,23.473458196456253,0.08387873136812263
366,18.623454527027018,0.06003619127490141,32.56795879224962,0.03442004610513066,23.473780397453364,0.08390581354991093
367,18.6218374890167,0.06006587254959303,32.598769914072776,0.03444218668374452,23.47408900599099,0.08393289573169924
368,18.620222039412873,0.06009555382428465,32.629523718118634,0.03446432726235839,23.47438432026886,0.08395997791348754
369,18.618608456720143,0.06012523509897627,32.660219591103846,0.03448646784097224,23.474666637034506,0.08398706009527585
370,18.616997018446995,0.06015491637366789,32.69085691825094,0.03450860841958611,23.47493625156686,0.08401414227706415
371,18.615388001093347,0.06018459764835951,32.72143508331968,0.034530748998199974,23.475193457659945,0.08404122445885245
372,18.61378168013811,0.06021427892305113,32.75195346863891,0.034552889576813836,23.47543854760667,0.08406830664064074
373,18.612178330026822,0.06024396019774275,32.782411455138174,0.034575030155427705,23.475671812182664,0.08409538882242905
374,18.61057822415926,0.06027364147243438,32.812808422379725,0.03459717073404157,23.4758935406302,0.08412247100421735
375,18.60898163487716,0.060303322747126,32.84314374859057,0.03461931131265543,23.476104020642218,0.08414955318600566
376,18.607388833451942,0.06033300402181762,32.873416810694586,0.03464145189126929,23.4763035383464,0.08417663536779396
377,18.60580009007246,0.06036268529650924,32.90362698434488,0.03466359246988315,23.476492378289368,0.08420371754958227
378,18.604215673832815,0.06039236657120086,32.93377364395616,0.03468573304849702,23.476670823420925,0.08423079973137057
379,18.602635852720205,0.06042204784589248,32.96385616273722,0.034707873627110884,23.476839155078384,0.08425788191315886
380,18.601060893602828,0.0604517291205841,32.99387391272366,0.034730014205724746,23.47699765297102,0.08428496409494717
381,18.599491062217773,0.06048141039527572,33.02382626481058,0.03475215478433861,23.47714659516457,0.08431204627673547
382,18.597926623159047,0.06051109166996734,33.05371258878544,0.03477429536295247,23.47728625806583,0.08433912845852377
383,18.596367839865543,0.06054077294465897,33.08353225336103,0.03479643594156634,23.477416916407336,0.08436621064031208
384,18.594814974609143,0.06057045421935059,33.11328462620851,0.0348185765201802,23.47753884323215,0.08439329282210038
385,18.59326828848279,0.06060013549404221,33.142969073990635,0.03484071709879406,23.477652309878714,0.08442037500388869
386,18.59172804138865,0.06062981676873383,33.17258496239491,0.03486285767740793,23.47775758596581,0.08444745718567698
387,18.590194492026317,0.06065949804342545,33.202131656167,0.03488499825602179,23.4778549393776,0.08447453936746528
388,18.588667897881034,0.06068917931811707,33.23160851914421,0.034907138834635656,23.477944636248772,0.08450162154925359
389,18.587148515212,0.06071886059280869,33.26101491428891,0.03492927941324952,23.478026940949746,0.08452870373104189
390,18.5856365990407,0.06074854186750031,33.29035020372222,0.03495141999186338,23.47810211607203,0.0845557859128302
391,18.58413240313928,0.06077822314219193,33.319613748757746,0.03497356057047725,23.47817042241363,0.0845828680946185
392,18.582636180018973,0.06080790441688355,33.34880490993521,0.03499570114909111,23.47823211896452,0.0846099502764068
393,18.5811481809186,0.06083758569157517,33.377923047054466,0.035017841727704974,23.478287462892315,0.0846370324581951
394,18.579668655793093,0.06086726696626679,33.4069675192093,0.035039982306318836,23.478336709527937,0.0846641146399834
395,18.57819785330205,0.06089694824095841,33.43593768482153,0.0350621228849327,23.478380112351413,0.0846911968217717
396,18.5767360207984,0.06092662951565003,33.464832901674974,0.03508426346354657,23.478417922977815,0.08471827900356001
397,18.57528340431705,0.06095631079034165,33.49365252694963,0.03510640404216043,23.47845039114322,0.08474536118534831
398,18.573840248563638,0.06098599206503328,33.52239591725587,0.03512854462077429,23.478477764690826,0.08477244336713662
399,18.572406796903316,0.0610156733397249,33.55106242866868,0.03515068519938815,23.47850028955718,0.08479952554892492
400,18.57098329134957,0.06104535461441652,33.57965141676195,0.035172825778002015,23.478518209758416,0.08482660773071321
401,18.56956997255313,0.06107503588910814,33.608162236642876,0.035194966356615884,23.478531767376747,0.08485368991250151
402,18.5681670797909,0.06110471716379976,33.636594242986305,0.035217106935229746,23.478541202546896,0.08488077209428982
403,18.566774850954957,0.06113439843849138,33.66494679006929,0.03523924751384361,23.478546753442764,0.08490785427607812
404,18.56539352254161,0.061164079713183,33.6932192318055,0.03526138809245747,23.47854865626412,0.08493493645786643
405,18.56402332964049,0.06119376098787462,33.72141092177982,0.03528352867107133,23.47854714522343,0.08496201863965473
406,18.562664505923745,0.06122344226256624,33.749521213282925,0.0353056692496852,23.478542452532785,0.08498910082144302
407,18.561317283635226,0.06125312353725787,33.77754945934587,0.03532780982829906,23.478534808390958,0.08501618300323133
408,18.55998189357977,0.06128280481194949,33.805495012774784,0.035349950406912925,23.47852444097052,0.08504326518501963
409,18.558658565112566,0.06131248608664111,33.83335722618558,0.035372090985526794,23.47851157640511,0.08507034736680794
410,18.557347526128495,0.06134216736133273,33.86113545203858,0.035394231564140656,23.4784964387768,0.08509742954859624
411,18.55604900305162,0.06137184863602435,33.88882904267331,0.03541637214275452,23.478479250103547,0.08512451173038454
412,18.55476322082467,0.06140152991071597,33.916437350343266,0.03543851272136838,23.478460230326803,0.08515159391217283
413,18.55349040289863,0.06143121118540759,33.94395972725067,0.03546065329998224,23.478439597299197,0.08517867609396114
414,18.552230771222355,0.06146089246009921,33.97139552558128,0.03548279387859611,23.47841756677234,0.08520575827574944
415,18.55098454623225,0.06149057373479083,33.99874409753915,0.03550493445720997,23.47839435238474,0.08523284045753775
416,18.54975194684205,0.06152025500948245,34.026004795381525,0.035527075035823835,23.478370165649853,0.08525992263932605
417,18.5485331904326,0.06154993628417407,34.0531769714536,0.0355492156144377,23.478345215944223,0.08528700482111436
418,18.547328492841736,0.06157961755886569,34.080259978223374,0.03557135619305156,23.478319710495718,0.08531408700290266
419,18.546138068354225,0.06160929883355731,34.10725316831648,0.03559349677166543,23.47829385437197,0.08534116918469095
420,18.54496212969177,0.061638980108248934,34.134155894551,0.03561563735027929,23.47826785046879,0.08536825136647926
421,18.543800888003055,0.061668661382940554,34.160967509972295,0.03563777792889315,23.478241899498844,0.08539533354826756
422,18.542654552853882,0.061698342657632174,34.187687367887854,0.035659918507507014,23.478216199980352,0.08542241573005586
423,18.541523332217356,0.0617280239323238,34.214314821902036,0.035682059086120876,23.478190948225933,0.08544949791184417
424,18.54040743246414,0.06175770520701542,34.240849225950925,0.035704199664734745,23.478166338331583,0.08547658009363247
425,18.539307058352772,0.06178738648170704,34.26728993433705,0.03572634024334861,23.478142562165754,0.08550366227542078
426,18.538222413020065,0.06181706775639866,34.293636301764195,0.03574848082196247,23.47811980935856,0.08553074445720907
427,18.53715369797154,0.06184674903109028,34.31988768337212,0.03577062140057634,23.47809826729111,0.08555782663899737
428,18.536101113071958,0.0618764303057819,34.34604343477127,0.0357927619791902,23.478078121084934,0.08558490882078568
429,18.535064856535897,0.06190611158047352,34.37210291207744,0.03581490255780406,23.478059553591578,0.08561199100257398
430,18.534045124918414,0.061935792855165143,34.39806547194647,0.035837043136417925,23.478042745382286,0.08563907318436229
431,18.533042113105765,0.061965474129856764,34.42393047160883,0.03585918371503179,23.478027874737812,0.08566615536615059
432,18.532056014306193,0.06199515540454839,34.44969726890426,0.035881324293645656,23.478015117638357,0.0856932375479389
433,18.531087020040776,0.06202483667924001,34.47536522231622,0.03590346487225952,23.478004647753654,0.08572031972972718
434,18.53013532013439,0.06205451795393163,34.50093369100652,0.03592560545087338,23.477996636433115,0.08574740191151549
435,18.529201102706676,0.06208419922862325,34.526402034849696,0.03594774602948724,23.47799125269619,0.0857744840933038
436,18.528284554163115,0.06211388050331487,34.551769614467425,0.035969886608101104,23.477988663222774,0.0858015662750921
437,18.527385859186186,0.06214356177800649,34.57703579126295,0.03599202718671497,23.477989032343803,0.0858286484568804
438,18.52650520072656,0.06217324305269811,34.60219992745533,0.036014167765328835,23.477992522031915,0.0858557306386687
439,18.525642759994383,0.06220292432738973,34.627261386113716,0.0360363083439427,23.477999291892296,0.08588281282045701
440,18.52479871645065,0.06223260560208135,34.65221953119157,0.03605844892255656,23.478009499153618,0.0859098950022453
441,18.52397324779861,0.062262286876772974,34.677073727560796,0.03608058950117042,23.47802329865913,0.0859369771840336
442,18.523166529975292,0.062291968151464594,34.701823341045774,0.03610273007978429,23.478040842857844,0.08596405936582191
443,18.52237873714305,0.062321649426156214,34.7264677384574,0.03612487065839815,23.478062281795907,0.08599114154761021
444,18.521610041681242,0.062351330700847835,34.75100628762702,0.036147011237012014,23.47808776310802,0.08601822372939852
445,18.52086061417794,0.062381011975539455,34.77543835744031,0.03616915181562588,23.4781174320091,0.08604530591118682
446,18.520130623421714,0.062410693250231075,34.79976331787101,0.036191292394239745,23.478151431285948,0.08607238809297513
447,18.51942023639353,0.0624403745249227,34.823980540014716,0.03621343297285361,23.47818990128916,0.08609947027476342
448,18.518729618258686,0.06247005579961432,34.848089396122425,0.03623557355146747,23.478232979925085,0.08612655245655172
449,18.51805893235884,0.06249973707430594,34.87208925963417,0.03625771413008133,23.478280802647983,0.08615363463834003
450,18.5174083402041,0.06252941834899756,34.89597950521243,0.0362798547086952,23.47833350245226,0.08618071682012833
451,18.51677800146522,0.06255909962368919,34.919759508775485,0.03630199528730906,23.47839120986488,0.08620779900191664
452,18.516168073965844,0.0625887808983808,34.94342864753075,0.036324135865922924,23.478454052937877,0.08623488118370494
453,18.515578713674827,0.06261846217307243,34.966986300007974,0.036346276444536786,23.47852215724105,0.08626196336549323
454,18.515010074698683,0.06264814344776405,34.990431846092285,0.03636841702315065,23.47859564585471,0.08628904554728153
455,18.514462309274023,0.06267782472245567,35.01376466705718,0.03639055760176452,23.47867463936267,0.08631612772906984
456,18.51393556776017,0.06270750599714729,35.03698414559747,0.03641269818037838,23.478759255845254,0.08634320991085814
457,18.513429998631775,0.06273718727183891,35.06008966586206,0.03643483875899224,23.478849610872576,0.08637029209264645
458,18.51294574847155,0.06276686854653053,35.08308061348656,0.0364569793376061,23.478945817497802,0.08639737427443475
459,18.51248296196308,0.06279654982122215,35.105956375625965,0.036479119916219965,23.479047986250684,0.08642445645622304
460,18.51204178188371,0.06282623109591377,35.12871634098705,0.036501260494833834,23.479156225131174,0.08645153863801135
461,18.511622349097504,0.0628559123706054,35.151359899860694,0.036523401073447696,23.479270639603143,0.08647862081979965
462,18.51122480254829,0.06288559364529701,35.17388644415419,0.03654554165206156,23.479391332588314,0.08650570300158796
463,18.51084927925281,0.06291527491998863,35.19629536742329,0.03656768223067543,23.47951840446026,0.08653278518337626
464,18.510495914293905,0.06294495619468025,35.2185860649042,0.03658982280928929,23.47965195303861,0.08655986736516456
465,18.51016484081382,0.06297463746937187,35.24075793354548,0.03661196338790315,23.47979207358331,0.08658694954695287
466,18.509856190007582,0.0630043187440635,35.26281037203975,0.03663410396651701,23.479938858789133,0.08661403172874116
467,18.509570091116455,0.06303400001875512,35.284742780855304,0.036656244545130875,23.480092398780204,0.08664111391052946
468,18.50930667142147,0.06306368129344674,35.306554562267564,0.036678385123744744,23.480252781104785,0.08666819609231777
469,18.50906605623708,0.06309336256813836,35.32824512039047,0.036700525702358607,23.480420090730114,0.08669527827410607
470,18.50884836890482,0.06312304384282998,35.34981386120762,0.03672266628097247,23.480594410037398,0.08672236045589438
471,18.508653730787152,0.0631527251175216,35.371260192603415,0.03674480685958633,23.48077581881703,0.08674944263768268
472,18.5084822612613,0.06318240639221322,35.39258352439391,0.03676694743820019,23.480964394263804,0.08677652481947098
473,18.50833407771323,0.06321208766690484,35.413783268357626,0.03678908801681406,23.48116021097242,0.08680360700125928
474,18.508209295531696,0.06324176894159647,35.43485883826617,0.036811228595427924,23.481363340932997,0.08683068918304758
475,18.508108028102363,0.06327145021628808,35.455809649914734,0.036833369174041786,23.48157385352685,0.08685777136483588
476,18.508030386802044,0.06330113149097971,35.47663512115242,0.03685550975265565,23.48179181552231,0.08688485354662419
477,18.507976480992973,0.06333081276567133,35.49733467191242,0.03687765033126951,23.48201729107075,0.08691193572841249
478,18.507946418017212,0.06336049404036295,35.51790772424205,0.03689979090988338,23.482250341702727,0.0869390179102008
479,18.507940303191134,0.06339017531505457,35.538353702332614,0.03692193148849724,23.482491026324276,0.0869661000919891
480,18.50795823979997,0.06341985658974619,35.55867203254908,0.0369440720671111,23.482739401213337,0.08699318227377739
481,18.50800032909246,0.06344953786443781,35.57886214345969,0.03696621264572497,23.482995520016345,0.0870202644555657
482,18.50806667027561,0.06347921913912943,35.598923465865255,0.03698835322433883,23.483259433744944,0.087047346637354
483,18.508157360509493,0.06350890041382105,35.61885543282849,0.037010493802952696,23.483531190772858,0.0870744288191423
484,18.50827249490217,0.06353858168851267,35.638657479702914,0.03703263438156656,23.48381083683289,0.08710151100093061
485,18.50841216650469,0.0635682629632043,35.65832904416183,0.03705477496018042,23.4840984150141,0.08712859318271891
486,18.5085764663062,0.06359794423789591,35.677869566227,0.03707691553879429,23.48439396575909,0.08715567536450722
487,18.508765483229077,0.06362762551258754,35.69727848829714,0.03709905611740815,23.484697526861446,0.08718275754629551
488,18.508979304124253,0.06365730678727916,35.71655525517631,0.03712119669602201,23.485009133463333,0.08720983972808381
489,18.509218013766517,0.06368698806197078,35.735699314102064,0.037143337274635875,23.485328818053237,0.08723692190987212
490,18.509481694850002,0.0637166693366624,35.75471011477344,0.03716547785324974,23.485656610463835,0.08726400409166042
491,18.509770427983707,0.06374635061135402,35.77358710937878,0.037187618431863606,23.48599253787002,0.08729108627344873
492,18.510084291687107,0.06377603188604564,35.7923297526233,0.03720975901047747,23.486336624787093,0.08731816845523703
493,18.5104233623859,0.06380571316073726,35.810937501756605,0.03723189958909133,23.486688893069047,0.08734525063702533
494,18.510787714407794,0.06383539443542888,35.82940981659985,0.03725404016770519,23.487049361907065,0.08737233281881363
495,18.51117741997841,0.0638650757101205,35.84774615957283,0.037276180746319054,23.487418047828104,0.08739941500060193
496,18.511592549217262,0.06389475698481212,35.86594599572086,0.03729832132493292,23.487794964693652,0.08742649718239023
497,18.51203317013385,0.06392443825950374,35.88400879274138,0.037320461903546785,23.488180123698655,0.08745357936417854
498,18.51249934862383,0.06395411953419536,35.90193402101048,0.03734260248216065,23.488573533370527,0.08748066154596684
499,18.512991148465268,0.06398380080888699,35.91972115360914,0.03736474306077451,23.48897519956838,0.08750774372775515
500,18.513508631315002,0.0640134820835786,35.93736966634928,0.03738688363938837,23.48938512548233,0.08753482590954344
501,18.514051856705084,0.06404316335827023,35.954879037799664,0.03740902421800224,23.489803311633008,0.08756190809133174
502,18.514620882039324,0.06407284463296185,35.97224874931153,0.0374311647966161,23.49022975587119,0.08758899027312005
503,18.515215762589918,0.06410252590765347,35.989478285044065,0.037453305375229964,23.490664453377565,0.08761607245490835
504,18.515836551494175,0.0641322071823451,36.00656713198963,0.03747544595384383,23.491107396662663,0.08764315463669665
505,18.516483299751336,0.06416188845703671,36.0235147799988,0.037497586532457695,23.49155857556694,0.08767023681848496
506,18.517156056219473,0.06419156973172833,36.04032072180521,0.03751972711107156,23.492017977260993,0.08769731900027325
507,18.517854867612503,0.06422125100641995,36.056984453050134,0.03754186768968542,23.492485586245905,0.08772440118206155
508,18.518579778497294,0.06425093228111158,36.07350547230696,0.03756400826829928,23.49296138435379,0.08775148336384986
509,18.51933083129083,0.0642806135558032,36.08988328110526,0.03758614884691315,23.493445350748424,0.08777856554563816
510,18.520108066257507,0.06431029483049482,36.10611738395482,0.03760828942552701,23.493937461926073,0.08780564772742647
511,18.520911521506527,0.06433997610518644,36.12220728836938,0.037630430004140875,23.49443769171641,0.08783272990921477
512,18.521741232989335,0.06436965737987806,36.13815250489018,0.03765257058275474,23.494946011283655,0.08785981209100308
513,18.522597234497237,0.06439933865456968,36.153952547109185,0.0376747111613686,23.4954623891278,0.08788689427279137
514,18.52347955765899,0.0644290199292613,36.16960693169227,0.03769685173998247,23.49598679108598,0.08791397645457967
515,18.524388231938634,0.06445870120395292,36.185115178401965,0.03771899231859633,23.496519180334047,0.08794105863636797
516,18.525323284633284,0.06448838247864454,36.200476810120165,0.03774113289721019,23.497059517388227,0.08796814081815628
517,18.526284740871098,0.06451806375333616,36.215691352870486,0.037763273475824054,23.497607760106952,0.08799522299994458
518,18.527272623609317,0.06454774502802778,36.23075833584042,0.037785414054437916,23.498163863692852,0.08802230518173289
519,18.52828695363239,0.0645774263027194,36.24567729140333,0.037807554633051785,23.49872778069486,0.08804938736352119
520,18.529327749550223,0.06460710757741102,36.26044775514009,0.03782969521166565,23.49929946101047,0.08807646954530948
521,18.53039502779648,0.06463678885210264,36.27506926586058,0.03785183579027951,23.499878851888173,0.08810355172709779
522,18.53148880262702,0.06466647012679426,36.289541365624935,0.03787397636889338,23.500465897930003,0.08813063390888609
523,18.532609086118402,0.06469615140148588,36.30386359976451,0.03789611694750724,23.501060541094244,0.0881577160906744
524,18.53375588816651,0.06472583267617751,36.318035516902704,0.0379182575261211,23.501662720698263,0.0881847982724627
525,18.534929216485242,0.06475551395086912,36.332056668975376,0.037940398104734964,23.502272373421533,0.088211880454251
526,18.53612907660534,0.06478519522556075,36.34592661125125,0.037962538683348826,23.50288943330874,0.08823896263603931
527,18.537355471873255,0.06481487650025236,36.359644902351874,0.037984679261962695,23.503513831773102,0.0882660448178276
528,18.538608403450173,0.064844557774944,36.373211104271434,0.03800681984057656,23.504145497599758,0.0882931269996159
529,18.539887870311084,0.06487423904963562,36.386624782396325,0.03802896041919042,23.504784356949372,0.08832020918140421
530,18.541193869243987,0.06490392032432724,36.399885505524445,0.03805110099780428,23.505430333361833,0.08834729136319251
531,18.542526394849155,0.06493360159901886,36.41299284588428,0.03807324157641814,23.506083347760125,0.08837437354498082
532,18.543885439538542,0.06496328287371048,36.42594637915371,0.03809538215503201,23.506743318454333,0.08840145572676912
533,18.545270993535222,0.0649929641484021,36.43874568447854,0.038117522733645874,23.50741016114578,0.08842853790855743
534,18.546683044872992,0.06502264542309372,36.45139034449091,0.038139663312259736,23.50808378893133,0.08845562009034572
535,18.54812157939604,0.06505232669778534,36.46387994532728,0.0381618038908736,23.50876411230782,0.08848270227213402
536,18.54958658075868,0.06508200797247696,36.47621407664628,0.03818394446948746,23.50945103917663,0.08850978445392232
537,18.551078030425256,0.06511168924716858,36.48839233164632,0.03820608504810133,23.51014447484843,0.08853686663571063
538,18.552595907670074,0.0651413705218602,36.50041430708281,0.03822822562671519,23.510844322048015,0.08856394881749893
539,18.55414018957747,0.06517105179655182,36.51227960328536,0.03825036620532905,23.511550480919322,0.08859103099928724
540,18.555710851041948,0.06520073307124344,36.523987824174434,0.03827250678394292,23.512262849030574,0.08861811318107554
541,18.557307864768447,0.06523041434593506,36.535538577278004,0.038294647362556784,23.512981321379584,0.08864519536286383
542,18.55893120127267,0.06526009562062668,36.54693147374785,0.038316787941170646,23.51370579039916,0.08867227754465214
543,18.560580828881548,0.0652897768953183,36.55816612837554,0.03833892851978451,23.514436145962698,0.08869935972644044
544,18.56225671373376,0.06531945817000992,36.56924215960824,0.03836106909839837,23.515172275389894,0.08872644190822875
545,18.563958819780368,0.06534913944470154,36.58015918956429,0.03838320967701224,23.515914063452577,0.08875352409001705
546,18.565687108785568,0.06537882071939316,36.59091684404837,0.0384053502556261,23.516661392380726,0.08878060627180534
547,18.567441540327508,0.0654085019940848,36.60151475256661,0.038427490834239963,23.51741414186858,0.08880768845359364
548,18.56922207179922,0.0654381832687764,36.61195254834125,0.038449631412853826,23.518172189080943,0.08883477063538195
549,18.571028658409627,0.06546786454346804,36.62222986832518,0.03847177199146769,23.518935408659555,0.08886185281717025
550,18.57286125318469,0.06549754581815964,36.63234635321615,0.03849391257008156,23.51970367272967,0.08888893499895856
551,18.574719806968602,0.06552722709285128,36.642301647470724,0.03851605314869542,23.52047685090674,0.08891601718074686
552,18.576604268425115,0.0655569083675429,36.65209539931801,0.03853819372730928,23.521254810303237,0.08894309936253517
553,18.578514584038945,0.06558658964223452,36.66172726077305,0.03856033430592314,23.52203741553561,0.08897018154432346
554,18.58045069811728,0.06561627091692614,36.671196887650034,0.038582474884537005,23.52282452873141,0.08899726372611176
555,18.58241255279139,0.06564595219161776,36.68050393957518,0.038604615463150874,23.523616009536504,0.08902434590790007
556,18.58440008801831,0.06567563346630938,36.68964807999943,0.038626756041764736,23.524411715122465,0.08905142808968837
557,18.586413241582658,0.065705314741001,36.69862897621076,0.0386488966203786,23.525211500194068,0.08907851027147667
558,18.58845194909851,0.06573499601569262,36.70744629934637,0.03867103719899247,23.526015216996967,0.08910559245326498
559,18.590516144011414,0.06576467729038424,36.716099724404486,0.03869317777760633,23.526822715325437,0.08913267463505328
560,18.59260575760045,0.06579435856507586,36.72458893025595,0.03871531835622019,23.52763384253032,0.08915975681684157
561,18.594720718980415,0.06582403983976748,36.73291359965555,0.03873745893483405,23.52844844352707,0.08918683899862988
562,18.596860955104134,0.0658537211144591,36.74107341925311,0.038759599513447915,23.52926636080392,0.08921392118041818
563,18.59902639076478,0.06588340238915072,36.749068079604214,0.038781740092061784,23.53008743443023,0.08924100336220649
564,18.601216948598417,0.06591308366384234,36.75689727518075,0.038803880670675646,23.530911502064917,0.08926808554399479
565,18.60343254908649,0.06594276493853396,36.76456070438118,0.03882602124928951,23.53173839896505,0.0892951677257831
566,18.60567311055855,0.06597244621322558,36.772058069540535,0.03884816182790337,23.532567957994566,0.0893222499075714
567,18.607938549194966,0.0660021274879172,36.779389076940085,0.03887030240651723,23.5334000096331,0.08934933208935969
568,18.610228779029818,0.06603180876260882,36.786553436816845,0.0388924429851311,23.53423438198499,0.089376414271148
569,18.612543711953826,0.06606149003730044,36.79355086337274,0.03891458356374496,23.53507090078837,0.0894034964529363
570,18.614883257717402,0.06609117131199208,36.80038107478351,0.038936724142358825,23.535909389424422,0.0894305786347246
571,18.61724732393379,0.06612085258668368,36.80704379320739,0.03895886472097269,23.536749668926724,0.08945766081651291
572,18.619635816082297,0.06615053386137532,36.81353874479349,0.03898100529958655,23.537591557990762,0.08948474299830121
573,18.62204863751164,0.06618021513606692,36.819865659689874,0.03900314587820042,23.538434872983572,0.08951182518008952
574,18.624485689443357,0.06620989641075856,36.82602427205147,0.03902528645681428,23.539279427953456,0.0895389073618778
575,18.626946870975335,0.06623957768545016,36.83201432004759,0.03904742703542814,23.54012503463991,0.08956598954366611
576,18.629432079085433,0.0662692589601418,36.83783554586932,0.03906956761404201,23.540971502483597,0.08959307172545442
577,18.631941208635176,0.06629894023483342,36.84348769573648,0.03909170819265587,23.54181863863649,0.08962015390724272
578,18.63447415237359,0.06632862150952504,36.848970519904476,0.039113848771269735,23.542666247972143,0.08964723608903102
579,18.637030800941062,0.06635830278421666,36.854283772670804,0.0391359893498836,23.543514133096085,0.08967431827081933
580,18.639611042873373,0.06638798405890828,36.859427212381284,0.03915812992849746,23.5443620943563,0.08970140045260763
581,18.64221476460576,0.0664176653335999,36.86440060143602,0.03918027050711133,23.54520992985389,0.08972848263439592
582,18.64484185047712,0.06644734660829152,36.869203706295195,0.03920241108572519,23.546057435453818,0.08975556481618423
583,18.647492182734258,0.06647702788298314,36.873836297484445,0.03922455166433905,23.546904404795804,0.08978264699797253
584,18.65016564153629,0.06650670915767476,36.87829814960009,0.039246692242952914,23.54775062930531,0.08980972917976084
585,18.65286210495908,0.06653639043236638,36.88258904131403,0.039268832821566776,23.54859589820468,0.08983681136154914
586,18.6555814489998,0.066566071707058,36.886708755378436,0.039290973400180645,23.54943999852438,0.08986389354333743
587,18.658323547581602,0.06659575298174962,36.89065707863012,0.03931311397879451,23.550282715114367,0.08989097572512575
588,18.661088272558324,0.06662543425644124,36.89443380199467,0.03933525455740837,23.55112383065557,0.08991805790691404
589,18.66387549371936,0.06665511553113286,36.898038720490334,0.03935739513602223,23.551963125671495,0.08994514008870234
590,18.666685078794558,0.06668479680582448,36.90147163323158,0.039379535714636094,23.552800378539963,0.08997222227049065
591,18.669516893459264,0.0667144780805161,36.90473234343251,0.03940167629324996,23.55363536550493,0.08999930445227895
592,18.672370801339408,0.06674415935520772,36.90782065840986,0.039423816871863825,23.554467860688465,0.09002638663406726
593,18.675246664016736,0.06677384062989934,36.9107363895859,0.03944595745047769,23.55529763610281,0.09005346881585555
594,18.67814434103408,0.06680352190459096,36.913479352490945,0.039468098029091556,23.55612446166258,0.09008055099764387
595,18.681063689900764,0.0668332031792826,36.91604936676565,0.03949023860770541,23.556948105197073,0.09010763317943216
596,18.68400456609806,0.0668628844539742,36.91844625616306,0.03951237918631928,23.557768332462672,0.09013471536122046
597,18.686966823084784,0.06689256572866584,36.92066984855043,0.03953451976493314,23.558584907155392,0.09016179754300876
598,18.689950312302926,0.06692224700335744,36.922719975910695,0.039556660343547004,23.559397590923542,0.09018887972479707
599,18.692954883183425,0.06695192827804908,36.92459647434375,0.03957880092216087,23.560206143380448,0.09021596190658537
600,18.69598038315199,0.06698160955274068,36.92629918406748,0.039600941500774735,23.561010322117365,0.09024304408837366
601,18.69902665763504,0.06701129082743232,36.927827949418486,0.0396230820793886,23.561809882716418,0.09027012627016197
602,18.702093550065722,0.06704097210212394,36.92918261885262,0.03964522265800246,23.56260457876373,0.09029720845195027
603,18.705180901890017,0.06707065337681556,36.930363044945175,0.03966736323661632,23.563394161862593,0.09032429063373858
604,18.70828855257295,0.06710033465150718,36.931369084390944,0.03968950381523019,23.56417838164682,0.09035137281552688
605,18.711416339604853,0.0671300159261988,36.932200598003895,0.03971164439384405,23.564956985794105,0.09037845499731519
606,18.71456409850776,0.06715969720089042,36.93285745071668,0.039733784972457914,23.565729720039606,0.09040553717910349
607,18.717731662841885,0.06718937847558204,36.9333395115799,0.039755925551071776,23.566496328189523,0.09043261936089178
608,18.72091886421213,0.06721905975027366,36.933646653761045,0.03977806612968564,23.5672565521349,0.09045970154268008
609,18.724125532274766,0.06724874102496528,36.933778754543255,0.03980020670829951,23.5680101318654,0.09048678372446839
610,18.72735149474415,0.0672784222996569,36.93373569532378,0.03982234728691337,23.568756805483293,0.0905138659062567
611,18.730596577399524,0.06730810357434852,36.933517361612296,0.03984448786552723,23.569496309217502,0.090540948088045
612,18.733860604091948,0.06733778484904014,36.93312364302877,0.03986662844414109,23.570228377437736,0.0905680302698333
613,18.737143396751254,0.06736746612373176,36.932554433301355,0.039888769022754955,23.57095274266876,0.0905951124516216
614,18.74044477539315,0.06739714739842338,36.931809630263764,0.039910909601368824,23.571669135604747,0.0906221946334099
615,18.74376455812637,0.067426828673115,36.93088913585263,0.039933050179982686,23.572377285123743,0.0906492768151982
616,18.74710256115991,0.06745650994780662,36.92979285610447,0.03995519075859655,23.5730769183022,0.0906763589969865
617,18.750458598810383,0.06748619122249824,36.928520701152486,0.03997733133721042,23.57376776042964,0.09070344117877481
618,18.753832483509413,0.06751587249718986,36.92707258522308,0.03999947191582428,23.574449535023415,0.09073052336056311
619,18.757224025811166,0.06754555377188148,36.925448426632194,0.04002161249443814,23.57512196384355,0.09075760554235142
620,18.76063303439991,0.06757523504657312,36.92364814778131,0.040043753073052,23.575784766907674,0.09078468772413972
621,18.764059316097686,0.06760491632126472,36.92167167515335,0.040065893651665865,23.57643766250607,0.09081176990592801
622,18.767502675872098,0.06763459759595636,36.91951893930821,0.040088034230279734,23.577080367216823,0.09083885208771632
623,18.770962916844105,0.06766427887064796,36.91718987487813,0.040110174808893596,23.57771259592101,0.09086593426950462
624,18.77443984029598,0.0676939601453396,36.91468442056285,0.04013231538750746,23.57833406181806,0.09089301645129293
625,18.777933245679286,0.06772364142003122,36.912002519124435,0.04015445596612132,23.578944476441144,0.09092009863308123
626,18.781442930622976,0.06775332269472284,36.90914411738199,0.04017659654473518,23.579543549672675,0.09094718081486952
627,18.784968690941575,0.06778300396941446,36.90610916620611,0.04019873712334905,23.58013098975992,0.09097426299665784
628,18.788510320643404,0.06781268524410608,36.902897620512974,0.040220877701962914,23.58070650333066,0.09100134517844613
629,18.79206761193892,0.0678423665187977,36.89950943925847,0.040243018280576776,23.581269795408968,0.09102842736023443
630,18.795640355249148,0.06787204779348932,36.89594458543187,0.04026515885919064,23.58182056943109,0.09105550954202274
631,18.799228339214146,0.06790172906818094,36.89220302604934,0.0402872994378045,23.58235852726135,0.09108259172381104
632,18.80283135070159,0.06793141034287256,36.8882847321473,0.04030944001641837,23.582883369208208,0.09110967390559935
633,18.806449174815448,0.06796109161756418,36.88418967877546,0.04033158059503223,23.583394794040363,0.09113675608738764
634,18.810081594904673,0.0679907728922558,36.87991784498977,0.04035372117364609,23.583892499002967,0.09116383826917596
635,18.813728392572056,0.06802045416694742,36.87546921384494,0.04037586175225996,23.584376179833885,0.09119092045096425
636,18.817389347683076,0.06805013544163904,36.870843772387,0.040398002330873824,23.58484553078008,0.09121800263275255
637,18.821064238374895,0.06807981671633066,36.86604151164544,0.040420142909487686,23.585300244614043,0.09124508481454086
638,18.824752841065415,0.06810949799102228,36.86106242662525,0.04044228348810155,23.58574001265034,0.09127216699632916
639,18.82845493046237,0.0681391792657139,36.855906516298695,0.04046442406671541,23.586164524762196,0.09129924917811746
640,18.832170279572555,0.06816886054040552,36.85057378359689,0.04048656464532928,23.586573469398175,0.09132633135990575
641,18.835898659711084,0.06819854181509714,36.845064235401196,0.04050870522394314,23.586966533598968,0.09135341354169407
642,18.839639840510767,0.06822822308978876,36.83937788253436,0.040530845802557,23.58734340301421,0.09138049572348236
643,18.8433935899315,0.06825790436448038,36.833514739751514,0.040552986381170865,23.5877037619194,0.09140757790527067
644,18.84715967426983,0.068287585639172,36.82747482573087,0.04057512695978473,23.588047293232897,0.09143466008705897
645,18.850937858168482,0.06831726691386364,36.821258163064314,0.040597267538398596,23.588373678532953,0.09146174226884728
646,18.854727904626042,0.06834694818855525,36.81486477824777,0.04061940811701246,23.58868259807489,0.09148882445063558
647,18.858529575006674,0.06837662946324688,36.808294701671294,0.04064154869562632,23.58897373080827,0.09151590663242387
648,18.86234262904994,0.06840631073793849,36.801547967609096,0.04066368927424018,23.589246754394207,0.09154298881421218
649,18.86616682488064,0.06843599201263012,36.79462461420924,0.040685829852854044,23.589501345222676,0.09157007099600048
650,18.87000191901881,0.06846567328732174,36.78752468348326,0.04070797043146791,23.589737178429953,0.09159715317778878
651,18.87384766638971,0.06849535456201336,36.78024822129548,0.040730111010081775,23.58995392791611,0.09162423535957709
652,18.87770382033391,0.06852503583670498,36.77279527735222,0.04075225158869564,23.590151266362543,0.09165131754136539
653,18.88157013261749,0.0685547171113966,36.76516590519081,0.040774392167309506,23.590328865249585,0.0916783997231537
654,18.88544635344225,0.06858439838608822,36.75736016216834,0.04079653274592337,23.590486394874237,0.09170548190494199
655,18.889332231456024,0.06861407966077984,36.749378109450305,0.04081867332453723,23.590623524367846,0.09173256408673029
656,18.893227513763033,0.06864376093547146,36.741219811999066,0.04084081390315109,23.590739921713983,0.0917596462685186
657,18.897131945934383,0.06867344221016308,36.73288533856203,0.040862954481764954,23.59083525376625,0.0917867284503069
658,18.901045272018518,0.0687031234848547,36.72437476165979,0.04088509506037882,23.59090918626628,0.0918138106320952
659,18.90496723455185,0.06873280475954632,36.715688157573986,0.040907235638992685,23.590961383861664,0.09184089281388351
660,18.9088975745694,0.06876248603423794,36.706825606335016,0.04092937621760655,23.590991510124063,0.09186797499567181
661,18.912836031615498,0.06879216730892956,36.697787191709594,0.04095151679622041,23.590999227567274,0.0918950571774601
662,18.916782343754587,0.06882184858362118,36.68857300118809,0.04097365737483427,23.590984197665428,0.09192213935924841
663,18.92073624758208,0.0688515298583128,36.67918312597174,0.04099579795344814,23.590946080871195,0.09194922154103671
664,18.924697478235256,0.06888121113300442,36.66961766095969,0.041017938532062,23.59088453663407,0.09197630372282502
665,18.928665769404276,0.06891089240769604,36.65987670473581,0.041040079110675864,23.590799223418717,0.09200338590461332
666,18.932640853343216,0.06894057368238767,36.64996035955542,0.041062219689289726,23.59068979872334,0.09203046808640163
667,18.93662246088118,0.06897025495707929,36.63986873133181,0.04108436026790359,23.590555919098126,0.09205755026818993
668,18.940610321433482,0.06899993623177092,36.629601929622595,0.04110650084651746,23.59039724016373,0.09208463244997822
669,18.94460416301289,0.06902961750646253,36.61916006761596,0.04112864142513132,23.590213416629833,0.09211171463176653
670,18.948603712240953,0.06905929878115416,36.60854326211663,0.04115078200374518,23.590004102313717,0.09213879681355483
671,18.952608694359316,0.06908898005584577,36.59775163353185,0.04117292258235905,23.589768950158884,0.09216587899534313
672,18.95661883324122,0.0691186613305374,36.586785305857056,0.04119506316097291,23.589507612253797,0.09219296117713144
673,18.960633851402932,0.06914834260522901,36.57564440666148,0.041217203739586775,23.58921973985053,0.09222004335891973
674,18.96465347001534,0.06917802387992064,36.564329067073615,0.04123934431820064,23.588904983383618,0.09224712554070805
675,18.96867740891556,0.06920770515461226,36.552839421766464,0.0412614848968145,23.588562992488818,0.09227420772249634
676,18.972705386618586,0.06923738642930388,36.54117560894266,0.04128362547542837,23.588193416022012,0.09230128990428464
677,18.976737120329062,0.0692670677039955,36.529337770319515,0.04130576605404223,23.587795902078078,0.09232837208607295
678,18.980772325953044,0.06929674897868712,36.51732605111386,0.04132790663265609,23.587370098009867,0.09235545426786125
679,18.984810718109873,0.06932643025337874,36.50514060002672,0.041350047211269954,23.58691565044714,0.09238253644964955
680,18.98885201014406,0.06935611152807036,36.4927815692279,0.041372187789883816,23.586432205315646,0.09240961863143785
681,18.992895914137286,0.06938579280276198,36.48024911434046,0.041394328368497685,23.585919407856135,0.09243670081322616
682,18.99694214092039,0.0694154740774536,36.46754339442495,0.04141646894711155,23.585376902643482,0.09246378299501445
683,19.00099040008548,0.06944515535214522,36.45466457196365,0.04143860952572541,23.584804333605803,0.09249086517680276
684,19.005040399998045,0.06947483662683684,36.44161281284455,0.04146075010433927,23.58420134404365,0.09251794735859106
685,19.00909184780916,0.06950451790152846,36.428388286345296,0.04148289068295313,23.583567576649155,0.09254502954037937
686,19.01314444946773,0.06953419917622009,36.41499116511695,0.041505031261567,23.582902673525332,0.09257211172216767
687,19.01719790973278,0.0695638804509117,36.40142162516768,0.041527171840180864,23.582206276205277,0.09259919390395596
688,19.02125193218582,0.06959356172560333,36.38767984584624,0.041549312418794726,23.581478025671505,0.09262627608574427
689,19.025306219243244,0.06962324300029495,36.37376600982547,0.041571452997408595,23.580717562375252,0.09265335826753257
690,19.029360472168793,0.06965292427498657,36.3596803030855,0.04159359357602245,23.579924526255837,0.09268044044932087
691,19.033414391086062,0.06968260554967819,36.345422914897014,0.04161573415463632,23.57909855676003,0.09270752263110918
692,19.03746767499105,0.0697122868243698,36.33099403780426,0.04163787473325018,23.57823929286146,0.09273460481289748
693,19.041520021764804,0.06974196809906144,36.31639386760802,0.04166001531186404,23.577346373080054,0.09276168699468579
694,19.04557112818604,0.06977164937375305,36.30162260334849,0.04168215589047791,23.576419435501467,0.09278876917647408
695,19.04962068994389,0.06980133064844468,36.286680447287964,0.041704296469091774,23.57545811779658,0.09281585135826238
696,19.05366840165064,0.06983101192313629,36.27156760489351,0.041726437047705636,23.574462057240993,0.09284293354005069
697,19.057713956854556,0.06986069319782792,36.25628428481946,0.0417485776263195,23.573430890734528,0.09287001572183899
698,19.06175704805272,0.06989037447251954,36.24083069888985,0.04177071820493336,23.572364254820783,0.0928970979036273
699,19.06579736670394,0.06992005574721116,36.22520706208076,0.04179285878354723,23.571261785706696,0.0929241800854156
700,19.069834603241734,0.06994973702190278,36.20941359250254,0.04181499936216109,23.570123119282087,0.0929512622672039
701,19.073868447087257,0.0699794182965944,36.193450511381926,0.04183713994077495,23.56894789113927,0.0929783444489922
702,19.077898586662425,0.07000909957128602,36.17731804304407,0.041859280519388815,23.567735736592667,0.0930054266307805
703,19.081924709402923,0.07003878084597764,36.161016414894526,0.04188142109800268,23.5664862906984,0.0930325088125688
704,19.08594650177139,0.07006846212066926,36.144545857401084,0.041903561676616546,23.565199188273965,0.09305959099435711
705,19.089963649270572,0.07009814339536088,36.12790660407555,0.04192570225523041,23.563874063917837,0.09308667317614541
706,19.093975836456544,0.0701278246700525,36.11109889145544,0.04194784283384427,23.56251055202913,0.09311375535793372
707,19.09798274695197,0.07015750594474413,36.094122959085524,0.04196998341245814,23.561108286827302,0.09314083753972202
708,19.10198406345939,0.07018718721943575,36.07697904949946,0.041992123991071995,23.55966690237179,0.09316791972151031
709,19.105979467774585,0.07021686849412737,36.05966740820112,0.042014264569685864,23.558186032581695,0.09319500190329862
710,19.10996864079994,0.07024654976881899,36.042188283646055,0.042036405148299726,23.556665311255507,0.09322208408508692
711,19.11395126255789,0.0702762310435106,36.02454192722272,0.04205854572691359,23.555104372090764,0.09324916626687522
712,19.117927012204348,0.07030591231820223,36.006728593233724,0.04208068630552746,23.553502848703758,0.09327624844866353
713,19.121895568042248,0.07033559359289385,35.98874853887699,0.04210282688414131,23.551860374649262,0.09330333063045183
714,19.125856607535045,0.07036527486758547,35.97060202422677,0.04212496746275518,23.550176583440216,0.09333041281224014
715,19.12980980732031,0.07039495614227709,35.95228931221477,0.04214710804136904,23.548451108567416,0.09335749499402843
716,19.13375484322335,0.07042463741696871,35.93381066861101,0.042169248619982905,23.546683583519286,0.09338457717581673
717,19.137691390270835,0.07045431869166033,35.91516636200473,0.042191389198596774,23.544873641801505,0.09341165935760504
718,19.1416191227045,0.07048399996635196,35.89635666378527,0.042213529777210636,23.543020916956785,0.09343874153939334
719,19.14553771399487,0.07051368124104357,35.87738184812276,0.0422356703558245,23.541125042584518,0.09346582372118165
720,19.149446836854995,0.0705433625157352,35.85824219194889,0.04225781093443837,23.5391856523605,0.09349290590296994
721,19.15334616325424,0.07057304379042681,35.83893797493757,0.04227995151305222,23.537202380056637,0.09351998808475825
722,19.157235364432147,0.07060272506511844,35.8194694794855,0.04230209209166609,23.53517485956062,0.09354707026654654
723,19.16111411091221,0.07063240633981006,35.799836990692754,0.04232423267027995,23.53310272489558,0.09357415244833485
724,19.164982072515834,0.07066208761450168,35.78004079634333,0.042346373248893815,23.530985610239814,0.09360123463012315
725,19.168838918376206,0.0706917688891933,35.760081186885515,0.042368513827507684,23.528823149946405,0.09362831681191146
726,19.17268431695227,0.07072145016388492,35.73995845541242,0.04239065440612154,23.5266149785629,0.09365539899369976
727,19.17651793604269,0.07075113143857654,35.71967289764227,0.04241279498473541,23.52436073085094,0.09368248117548805
728,19.180339442799834,0.07078081271326817,35.6992248118988,0.04243493556334927,23.522060041805904,0.09370956335727637
729,19.184148503743863,0.07081049398795979,35.67861449909154,0.04245707614196313,23.519712546676494,0.09373664553906466
730,19.187944784776747,0.0708401752626514,35.65784226269607,0.042479216720577,23.517317880984372,0.09376372772085297
731,19.191727951196356,0.07086985653734303,35.63690840873431,0.042501357299190856,23.51487568054373,0.09379080990264127
732,19.195497667710608,0.07089953781203465,35.615813245754616,0.042523497877804725,23.512385581480878,0.09381789208442957
733,19.19925359845158,0.07092921908672627,35.59455708481205,0.04254563845641859,23.509847220253747,0.09384497426621788
734,19.202995406989686,0.07095890036141789,35.57314023944852,0.04256777903503245,23.507260233671495,0.09387205644800617
735,19.206722756347876,0.07098858163610951,35.55156302567285,0.04258991961364632,23.504624258913946,0.09389913862979447
736,19.21043530901585,0.07101826291080113,35.529825761940884,0.04261206019226018,23.50193893355116,0.09392622081158278
737,19.214132726964284,0.07104794418549275,35.5079287691356,0.04263420077087404,23.49920389556282,0.09395330299337108
738,19.217814671659102,0.07107762546018437,35.48587237054715,0.042656341349487904,23.49641878335777,0.09398038517515939
739,19.221480804075767,0.07110730673487599,35.46365689185289,0.042678481928101766,23.493583235793366,0.09400746735694769
740,19.225130784713578,0.07113698800956761,35.441282661097375,0.042700622506715635,23.49069689219491,0.094034549538736
741,19.228764273609997,0.07116666928425924,35.41875000867247,0.0427227630853295,23.487759392375033,0.09406163172052429
742,19.232380930354992,0.07119635055895085,35.39605926729721,0.04274490366394336,23.484770376653007,0.09408871390231259
743,19.235980414105423,0.07122603183364248,35.3732107719979,0.04276704424255723,23.48172948587411,0.0941157960841009
744,19.239562383599395,0.07125571310833409,35.35020486008804,0.04278918482117108,23.47863636142887,0.0941428782658892
745,19.243126497170696,0.07128539438302572,35.32704187114827,0.04281132539978495,23.475490645272366,0.0941699604476775
746,19.246672412763175,0.07131507565771733,35.303722147006454,0.042833465978398814,23.47229197994342,0.09419704262946581
747,19.25019978794523,0.07134475693240896,35.28024603171753,0.042855606557012677,23.469040008583825,0.09422412481125411
748,19.253708279924222,0.07137443820710059,35.25661387154352,0.042877747135626545,23.465734374957503,0.0942512069930424
749,19.257197545560956,0.0714041194817922,35.23282601493355,0.0428998877142404,23.4623747234696,0.0942782891748307
750,19.26066724138417,0.07143380075648383,35.20888281250371,0.04292202829285427,23.458960699185642,0.09430537135661901
751,19.264117023605024,0.07146348203117545,35.18478461701713,0.04294416887146813,23.45549194785054,0.09433245353840732
752,19.267546548131623,0.07149316330586707,35.16053178336396,0.042966309450081994,23.45196811590764,0.09435953572019562
753,19.27095547058353,0.07152284458055869,35.13612466854129,0.04298845002869586,23.4483888505177,0.09438661790198392
754,19.274343446306307,0.0715525258552503,35.11156363163326,0.043010590607309725,23.44475379957782,0.09441370008377223
755,19.277710130386065,0.07158220712994193,35.08684903379099,0.04303273118592359,23.44106261174039,0.09444078226556052
756,19.281055177664012,0.07161188840463355,35.06198123821267,0.04305487176453745,23.43731493643188,0.09446786444734882
757,19.284378242751043,0.07164156967932517,35.03696061012354,0.04307701234315131,23.433510423871738,0.09449494662913713
758,19.287678980042294,0.07167125095401679,35.01178751675608,0.04309915292176518,23.429648725091123,0.09452202881092543
759,19.290957043731744,0.07170093222870841,34.986462327329974,0.04312129350037904,23.42572949195165,0.09454911099271374
760,19.29421208782681,0.07173061350340003,34.96098541303229,0.043143434078992904,23.421752377164076,0.09457619317450204
761,19.297443766162946,0.07176029477809165,34.93535714699759,0.04316557465760677,23.417717034306946,0.09460327535629035
762,19.300651732418252,0.07178997605278327,34.90957790428811,0.04318771523622063,23.413623117845187,0.09463035753807864
763,19.303835640128085,0.07181965732747489,34.88364806187386,0.0432098558148345,23.409470283148664,0.09465743971986694
764,19.3069951426997,0.07184933860216651,34.85756799861299,0.04323199639344836,23.405258186510668,0.09468452190165524
765,19.31012989342685,0.07187901987685813,34.831338095231914,0.04325413697206222,23.40098648516637,0.09471160408344355
766,19.313239545504445,0.07190870115154976,34.80495873430561,0.04327627755067609,23.396654837311218,0.09473868626523185
767,19.316323752043143,0.07193838242624137,34.77843030023797,0.043298418129289945,23.392262902119285,0.09476576844702014
768,19.319382166084043,0.071968063700933,34.75175317924208,0.043320558707903814,23.387810339761554,0.09479285062880846
769,19.322414440613276,0.07199774497562461,34.724927759320686,0.043342699286517676,23.38329681142418,0.09481993281059675
770,19.325420228576675,0.07202742625031625,34.69795443024653,0.04336483986513154,23.378721979326652,0.09484701499238506
771,19.328399182894387,0.07205710752500785,34.670833583542894,0.04338698044374541,23.37408550673993,0.09487409717417336
772,19.331350956475553,0.07208678879969949,34.64356561246403,0.04340912102235927,23.36938705800454,0.09490117935596167
773,19.33427520223291,0.0721164700743911,34.616150911975744,0.04343126160097313,23.364626298548533,0.09492826153774997
774,19.337171573097464,0.07214615134908273,34.588589878736,0.04345340217958699,23.35980289490551,0.09495534371953826
775,19.340039722033094,0.07217583262377435,34.56088291107552,0.043475542758200855,23.354916514732473,0.09498242590132658
776,19.342879302051223,0.07220551389846597,34.53303040897849,0.043497683336814724,23.349966826827686,0.09500950808311487
777,19.345689966225418,0.07223519517315759,34.50503277406335,0.043519823915428586,23.344953501148446,0.09503659026490317
778,19.348471367706036,0.07226487644784921,34.476890409563495,0.04354196449404245,23.339876208828787,0.09506367244669148
779,19.351223159734854,0.07229455772254083,34.44860372030814,0.04356410507265632,23.334734622197146,0.09509075462847978
780,19.353944995659656,0.07232423899723245,34.4201731127033,0.04358624565127017,23.32952841479395,0.09511783681026809
781,19.35663652894888,0.07235392027192407,34.39159899471258,0.04360838622988404,23.324257261389125,0.09514491899205638
782,19.359297413206214,0.07238360154661569,34.36288177583835,0.0436305268084979,23.318920837999563,0.09517200117384468
783,19.361927302185187,0.07241328282130731,34.33402186710273,0.043652667387111765,23.313518821906516,0.09519908335563299
784,19.36452584980375,0.07244296409599893,34.305019681028696,0.043674807965725634,23.308050891672917,0.09522616553742129
785,19.367092710158904,0.07247264537069055,34.275875631621346,0.04369694854433949,23.302516727160622,0.0952532477192096
786,19.369627537541213,0.07250232664538217,34.24659013434907,0.04371908912295336,23.29691600954762,0.0952803299009979
787,19.372129986449412,0.07253200792007379,34.217163606124956,0.04374122970156722,23.291248421345117,0.0953074120827862
788,19.374599711604947,0.07256168919476541,34.187596465288074,0.04376337028018108,23.285513646414632,0.09533449426457449
789,19.377036367966507,0.07259137046945703,34.157889131584994,0.04378551085879495,23.279711369984884,0.0953615764463628
790,19.37943961074456,0.07262105174414865,34.12804202615135,0.04380765143740881,23.27384127866879,0.0953886586281511
791,19.381809095415882,0.07265073301884029,34.098055571493234,0.043829792016022676,23.267903060480236,0.0954157408099394
792,19.38414447773805,0.07268041429353189,34.067930191469124,0.04385193259463654,23.26189640485081,0.09544282299172771
793,19.386445413763933,0.07271009556822353,34.037666311271444,0.0438740731732504,23.25582100264655,0.09546990517351601
794,19.388711559856162,0.07273977684291513,34.00726435740835,0.04389621375186427,23.24967654618448,0.09549698735530432
795,19.390942572701626,0.07276945811760677,33.97672475768576,0.04391835433047813,23.24346272924916,0.09552406953709261
796,19.393138109325854,0.07279913939229839,33.94604794118916,0.04394049490909199,23.237179247109115,0.09555115171888091
797,19.39529782710751,0.07282882066699001,33.91523433826573,0.04396263548770586,23.23082579653324,0.09557823390066922
798,19.397421383792768,0.07285850194168163,33.88428438050647,0.04398477606631972,23.22440207580705,0.09560531608245752
799,19.39950843750971,0.07288818321637325,33.853198500728276,0.044006916644933586,23.21790778474892,0.09563239826424583
800,19.401558646782718,0.07291786449106487,33.821977132956356,0.04402905722354745,23.21134262472618,0.09565948044603413
801,19.403571670546803,0.07294754576575649,33.790620712406515,0.04405119780216131,23.204706298671166,0.09568656262782244
802,19.405547168161977,0.07297722704044811,33.759129675467605,0.04407333838077518,23.19799851109723,0.09571364480961073
803,19.407484799427543,0.07300690831513973,33.72750445968409,0.044095478959389034,23.19121896811454,0.09574072699139903
804,19.4093842245964,0.07303658958983135,33.695745503738564,0.0441176195380029,23.184367377445938,0.09576780917318733
805,19.41124510438932,0.07306627086452297,33.66385324743459,0.044139760116616765,23.177443448442634,0.09579489135497564
806,19.4130671000092,0.07309595213921459,33.63182813167933,0.04416190069523063,23.170446892099818,0.09582197353676394
807,19.414849873155294,0.07312563341390621,33.599670598466524,0.044184041273844496,23.163377421072212,0.09584905571855223
808,19.416593086037402,0.07315531468859783,33.5673810908595,0.04420618185245835,23.156234749689506,0.09587613790034055
809,19.418296401390084,0.07318499596328945,33.53496005297407,0.04422832243107222,23.149018593971746,0.09590322008212884
810,19.41995948248678,0.07321467723798107,33.50240792996182,0.04425046300968608,23.141728671644582,0.09593030226391715
811,19.42158199315398,0.07324435851267269,33.4697251679933,0.044272603588299944,23.13436470215446,0.09595738444570545
812,19.423163597785283,0.07327403978736431,33.43691221424135,0.04429474416691381,23.12692640668373,0.09598446662749376
813,19.424703961355537,0.07330372106205593,33.40396951686457,0.044316884745527675,23.119413508165632,0.09601154880928206
814,19.426202749434825,0.07333340233674757,33.37089752499082,0.04433902532414154,23.111825731299227,0.09603863099107035
815,19.427659628202537,0.07336308361143917,33.33769668870081,0.044361165902755406,23.10416280256419,0.09606571317285867
816,19.42907426446136,0.0733927648861308,33.30436745901196,0.04438330648136926,23.096424450235553,0.09609279535464696
817,19.430446325651207,0.07342244616082241,33.270910287861994,0.04440544705998313,23.08861040439834,0.09611987753643526
818,19.4317754798632,0.07345212743551405,33.237325628093096,0.04442758763859699,23.080720396962107,0.09614695971822357
819,19.43306139585354,0.07348180871020565,33.20361393343576,0.044449728217210854,23.07275416167536,0.09617404190001187
820,19.434303743057416,0.07351148998489729,33.169775658493,0.04447186879582472,23.064711434139927,0.09620112408180018
821,19.435502191602815,0.07354117125958891,33.135811258724594,0.04449400937443858,23.056591951825204,0.09622820626358847
822,19.43665641232435,0.07357085253428053,33.10172119043127,0.04451614995305245,23.048395454082304,0.09625528844537679
823,19.43776607677704,0.07360053380897215,33.067505910739335,0.04453829053166631,23.040121682158098,0.09628237062716508
824,19.43883085725005,0.07363021508366377,33.03316587758508,0.04456043111028017,23.0317703792092,0.09630945280895338
825,19.439850426780392,0.07365989635835539,32.9987015496994,0.04458257168889404,23.023341290315784,0.09633653499074168
826,19.440824459166624,0.07368957763304701,32.96411338659269,0.044604712267507896,23.014834162495404,0.09636361717252999
827,19.441752628982464,0.07371925890773863,32.92940184853953,0.044626852846121765,23.00624874471658,0.0963906993543183
828,19.442634611590417,0.07374894018243025,32.89456739656374,0.04464899342473563,22.99758478791238,0.09641778153610658
829,19.44347008315533,0.07377862145712187,32.85961049242344,0.04467113400334949,22.9888420449939,0.09644486371789489
830,19.444258720657917,0.07380830273181349,32.8245315985962,0.04469327458196336,22.980020270863555,0.09647194589968319
831,19.44500020190827,0.07383798400650511,32.78933117826435,0.04471541516057722,22.971119222428403,0.0964990280814715
832,19.445694205559313,0.07386766528119673,32.75400969530034,0.04473755573919108,22.96213865861321,0.0965261102632598
833,19.446340411120186,0.07389734655588835,32.718567614252315,0.04475969631780495,22.95307834037356,0.0965531924450481
834,19.446938498969665,0.07392702783057997,32.68300540032969,0.044781836896418806,22.94393803070871,0.09658027462683641
835,19.447488150369466,0.07395670910527159,32.64732351938884,0.044803977475032675,22.934717494674516,0.0966073568086247
836,19.447989047477556,0.07398639037996321,32.61152243791904,0.04482611805364654,22.925416499396047,0.096634438990413
837,19.448440873361402,0.07401607165465483,32.575602623028324,0.0448482586322604,22.916034814080305,0.09666152117220131
838,19.448843312011192,0.07404575292934645,32.539564542429595,0.04487039921087427,22.906572210028642,0.09668860335398961
839,19.44919604835298,0.07407543420403809,32.50340866442686,0.04489253978948812,22.897028460649228,0.09671568553577792
840,19.449498768261854,0.0741051154787297,32.46713545790138,0.04491468036810199,22.88740334146932,0.09674276771756622
841,19.44975115857497,0.07413479675342133,32.43074539229826,0.044936820946715854,22.87769663014741,0.09676984989935453
842,19.44995290710463,0.07416447802811293,32.394238937612855,0.044958961525329716,22.86790810648536,0.09679693208114282
843,19.45010370265128,0.07419415930280457,32.35761656437741,0.044981102103943585,22.85803755244031,0.09682401426293112
844,19.450203235016403,0.07422384057749618,32.32087874364791,0.04500324268255744,22.84808475213659,0.09685109644471943
845,19.450251195015493,0.07425352185218781,32.28402594699082,0.04502538326117131,22.83804949187738,0.09687817862650773
846,19.450247274490863,0.07428320312687943,32.247058646470244,0.04504752383978517,22.827931560156404,0.09690526080829603
847,19.450191166324487,0.07431288440157105,32.20997731463484,0.04506966441839903,22.81773074766943,0.09693234299008434
848,19.450082564450724,0.07434256567626267,32.1727824245052,0.0450918049970129,22.80744684732567,0.09695942517187264
849,19.44992116386908,0.07437224695095429,32.13547444956115,0.045113945575626764,22.797079654259086,0.09698650735366093
850,19.449706660656826,0.07440192822564591,32.09805386372911,0.045136086154240626,22.786628965839515,0.09701358953544924
851,19.44943875198166,0.07443160950033753,32.06052114136983,0.04515822673285449,22.776094581683807,0.09704067171723754
852,19.449117136114225,0.07446129077502915,32.02287675726599,0.04518036731146835,22.765476303666716,0.09706775389902585
853,19.44874151244067,0.07449097204972077,31.985121186609998,0.04520250789008222,22.75477393593178,0.09709483608081415
854,19.448311581475078,0.07452065332441239,31.947254904992047,0.04522464846869608,22.743987284901976,0.09712191826260244
855,19.447827044871918,0.07455033459910401,31.909278388388017,0.04524678904730994,22.733116159290386,0.09714900044439076
856,19.447287605438365,0.07458001587379563,31.871192113147696,0.04526892962592381,22.72216037011065,0.09717608262617905
857,19.446692967146642,0.07460969714848725,31.832996555983176,0.04529107020453767,22.71111973068731,0.09720316480796735
858,19.446042835146265,0.07463937842317887,31.79469219395708,0.045313210783151536,22.699994056666128,0.09723024698975566
859,19.445336915776252,0.0746690596978705,31.756279504471266,0.0453353513617654,22.688783166024145,0.09725732917154396
860,19.444574916577242,0.07469874097256211,31.71775896525536,0.04535749194037926,22.67748687907976,0.09728441135333227
861,19.443756546303646,0.07472842224725373,31.679131054355597,0.04537963251899313,22.66610501850255,0.09731149353512056
862,19.44288151493564,0.07475810352194535,31.640396250123676,0.045401773097606984,22.65463740932312,0.09733857571690888
863,19.44194953369115,0.07478778479663697,31.601555031205738,0.04542391367622085,22.64308387894273,0.09736565789869717
864,19.440960315037813,0.07481746607132861,31.562607876531622,0.045446054254834715,22.631444257142803,0.09739274008048547
865,19.439913572704818,0.07484714734602022,31.52355526530397,0.04546819483344858,22.619718376094397,0.09741982226227378
866,19.438809021694738,0.07487682862071185,31.484397676987665,0.045490335412062446,22.607906070367445,0.09744690444406208
867,19.43764637829526,0.07490650989540346,31.44513559129938,0.04551247599067631,22.596007176939988,0.09747398662585038
868,19.436425360090926,0.07493619117009509,31.40576948819704,0.04553461656929017,22.584021535207167,0.09750106880763867
869,19.435145685974728,0.07496587244478671,31.3662998478697,0.04555675714790403,22.571948986990204,0.09752815098942698
870,19.433807076159717,0.07499555371947833,31.32672715072733,0.045578897726517895,22.55978937654516,0.09755523317121528
871,19.432409252190517,0.07502523499416995,31.287051877390773,0.045601038305131764,22.547542550571695,0.09758231535300359
872,19.43095193695478,0.07505491626886157,31.247274508681897,0.045623178883745626,22.535208358221535,0.09760939753479189
873,19.429434854694595,0.07508459754355319,31.207395525613755,0.04564531946235949,22.522786651107015,0.0976364797165802
874,19.427857731017816,0.07511427881824481,31.167415409380883,0.04566746004097336,22.510277283309318,0.0976635618983685
875,19.426220292909353,0.07514396009293643,31.127334641349893,0.04568960061958721,22.497680111386693,0.09769064408015679
876,19.42452226874239,0.07517364136762805,31.08715370304983,0.04571174119820108,22.48499499438254,0.0977177262619451
877,19.422763388289496,0.07520332264231967,31.046873076163067,0.04573388177681494,22.472221793833324,0.0977448084437334
878,19.420943382733793,0.07523300391701129,31.006493242515994,0.045756022355428805,22.459360373776438,0.0977718906255217
879,19.419061984679903,0.07526268519170291,30.966014684069947,0.045778162934042674,22.446410600757826,0.09779897280731001
880,19.417118928164975,0.07529236646639453,30.925437882912355,0.04580030351265653,22.433372343839654,0.09782605498909831
881,19.415113948669536,0.07532204774108615,30.884763321247693,0.0458224440912704,22.420245474607658,0.09785313717088662
882,19.413046783128348,0.07535172901577777,30.843991481389033,0.04584458466988426,22.4070298671785,0.09788021935267491
883,19.410917169941175,0.0753814102904694,30.803122845749233,0.04586672524849812,22.393725398206968,0.09790730153446321
884,19.40872484898349,0.07541109156516101,30.762157896832534,0.04588886582711199,22.38033194689303,0.09793438371625152
885,19.4064695616171,0.07544077283985264,30.721097117226222,0.04591100640572585,22.366849394988794,0.09796146589803982
886,19.404151050700722,0.07547045411454426,30.679940989592314,0.045933146984339715,22.353277626805266,0.09798854807982812
887,19.401769060600493,0.07550013538923589,30.638689996659444,0.04595528756295358,22.339616529219114,0.09801563026161643
888,19.399323337200403,0.0755298166639275,30.597344621214866,0.04597742814156744,22.325865991679134,0.09804271244340473
889,19.39681362791264,0.07555949793861913,30.555905346096555,0.04599956872018131,22.31202590621279,0.09806979462519302
890,19.394239681687928,0.07558917921331074,30.514372654185408,0.04602170929879517,22.29809616743237,0.09809687680698133
891,19.391601249025747,0.07561886048800237,30.472747028397563,0.04604384987740903,22.284076672541325,0.09812395898876963
892,19.388898081984475,0.07564854176269398,30.431028951676847,0.0460659904560229,22.269967321340197,0.09815104117055794
893,19.38612993419149,0.07567822303738561,30.389218906987406,0.046088131034636756,22.25576801623256,0.09817812335234624
894,19.383296560853218,0.07570790431207723,30.347317377306187,0.046110271613250625,22.241478662230882,0.09820520553413455
895,19.38039771876504,0.07573758558676885,30.30532484561596,0.04613241219186449,22.227099166962052,0.09823228771592285
896,19.37743316632122,0.07576726686146047,30.26324179489807,0.04615455277047835,22.212629440673073,0.09825936989771114
897,19.37440266352468,0.07579694813615209,30.221068708125458,0.04617669334909222,22.198069396236292,0.09828645207949945
898,19.371305971996758,0.07582662941084371,30.178806068255884,0.04619883392770607,22.18341894915484,0.09831353426128775
899,19.36814285498687,0.07585631068553533,30.136454358224967,0.04622097450631994,22.168678017567657,0.09834061644307605
900,19.364913077382102,0.07588599196022695,30.09401406093975,0.046243115084933804,22.15384652225458,0.09836769862486436
901,19.36161640571672,0.07591567323491857,30.051485659272,0.046265255663547666,22.138924386641175,0.09839478080665265
902,19.358252608181672,0.0759453545096102,30.008869636051845,0.046287396242161535,22.12391153680352,0.09842186298844097
903,19.354821454633885,0.07597503578430181,29.966166474061446,0.04630953682077539,22.108807901472865,0.09844894517022926
904,19.351322716605623,0.07600471705899343,29.92337665602872,0.04633167739938926,22.09361341204005,0.09847602735201756
905,19.34775616731371,0.07603439833368505,29.88050066462129,0.04635381797800312,22.078328002559957,0.09850310953380587
906,19.34412158166865,0.07606407960837668,29.837538982440492,0.046375958556616984,22.062951609755668,0.09853019171559417
907,19.340418736283734,0.0760937608830683,29.794492092015407,0.04639809913523085,22.047484173022664,0.09855727389738247
908,19.336647409484037,0.07612344215775992,29.75136047579719,0.046420239713844715,22.0319256344327,0.09858435607917077
909,19.33280738131535,0.07615312343245154,29.708144616153252,0.04644238029245858,22.016275938737728,0.09861143826095908
910,19.32889843355301,0.07618280470714316,29.664844995361772,0.046464520871072446,22.000535033373584,0.09863852044274737
911,19.324920349710702,0.07621248598183478,29.621462095606237,0.0464866614496863,21.98470286846359,0.09866560262453568
912,19.32087291504913,0.07624216725652641,29.577996398969947,0.04650880202830017,21.96877939682198,0.09869268480632398
913,19.316755916584672,0.07627184853121802,29.53444838743092,0.04653094260691403,21.952764573957243,0.09871976698811229
914,19.312569143097893,0.07630152980590965,29.49081854285661,0.046553083185527894,21.93665835807534,0.09874684916990059
915,19.30831238514202,0.07633121108060126,29.44710734699886,0.04657522376414176,21.92046071008274,0.09877393135168888
916,19.30398543505134,0.07636089235529289,29.40331528148902,0.04659736434275562,21.904171593589357,0.09880101353347719
917,19.299588086949516,0.0763905736299845,29.359442827832922,0.04661950492136949,21.88779097491135,0.09882809571526549
918,19.29512013675778,0.07642025490467613,29.315490467406306,0.04664164549998335,21.871318823073842,0.0988551778970538
919,19.29058138220314,0.07644993617936775,29.27145868145003,0.04666378607859721,21.854755109813407,0.0988822600788421
920,19.285971622826388,0.07647961745405937,29.227347951065532,0.04668592665721108,21.83809980958048,0.0989093422606304
921,19.281290659990184,0.076509298728751,29.183158757210414,0.046708067235824935,21.821352899541726,0.09893642444241871
922,19.276538296886862,0.07653898000344261,29.13889158069396,0.046730207814438804,21.804514359582072,0.098963506624207
923,19.27171433854636,0.07656866127813423,29.094546902172993,0.046752348393052666,21.787584172306808,0.0989905888059953
924,19.26681859184391,0.07659834255282585,29.050125202147562,0.04677448897166653,21.770562323043446,0.09901767098778361
925,19.261850865507732,0.07662802382751747,29.00562696095693,0.0467966295502804,21.753448799843525,0.09904475316957191
926,19.256810970126658,0.0766577051022091,28.96105265877562,0.04681877012889426,21.736243593484165,0.09907183535136022
927,19.251698718157577,0.07668738637690072,28.916402775609384,0.04684091070750812,21.718946697469658,0.09909891753314852
928,19.246513923932913,0.07671706765159234,28.871677791291486,0.04686305128612199,21.70155810803276,0.09912599971493682
929,19.241256403667954,0.07674674892628396,28.826878185479,0.046885191864735845,21.684077824135983,0.09915308189672511
930,19.235925975468135,0.07677643020097558,28.782004437649032,0.046907332443349714,21.66650584747268,0.09918016407851342
931,19.230522459336182,0.0768061114756672,28.73705702709539,0.046929473021963576,21.648842182468037,0.09920724626030172
932,19.225045677179263,0.07683579275035882,28.692036432924972,0.04695161360057744,21.631086836279934,0.09923432844209003
933,19.21949545281597,0.07686547402505044,28.646943134054442,0.04697375417919131,21.61323981879966,0.09926141062387833
934,19.213871611983258,0.07689515529974206,28.60177760920699,0.04699589475780516,21.59530114265249,0.09928849280566664
935,19.208173982343315,0.07692483657443368,28.556540336909034,0.04701803533641903,21.577270823198166,0.09931557498745494
936,19.2024023934903,0.0769545178491253,28.511231795487266,0.04704017591503289,21.559148878531264,0.09934265716924323
937,19.19655667695706,0.07698419912381693,28.46585246306544,0.047062316493646755,21.540935329481282,0.09936973935103154
938,19.19063666622171,0.07701388039850854,28.420402817561556,0.047084457072260624,21.522630199612898,0.09939682153281984
939,19.184642196714123,0.07704356167320017,28.374883336685006,0.04710659765087448,21.504233515225753,0.09942390371460814
940,19.178573105822434,0.07707324294789178,28.329294497933645,0.04712873822948835,21.48574530535435,0.09945098589639645
941,19.17242923289931,0.07710292422258341,28.283636778591273,0.04715087880810221,21.467165601767757,0.09947806807818475
942,19.166210419268264,0.07713260549727503,28.237910655724892,0.04717301938671607,21.448494438969114,0.09950515025997306
943,19.159916508229788,0.07716228677196665,28.192116606182154,0.04719515996532994,21.429731854195143,0.09953223244176135
944,19.153547345067484,0.07719196804665827,28.14625510658898,0.0472173005439438,21.41087788741535,0.09955931462354965
945,19.14710277705404,0.0772216493213499,28.100326633347095,0.047239441122557665,21.39193258133132,0.09958639680533796
946,19.14058265345718,0.07725133059604151,28.054331662631707,0.04726158170117153,21.372895981375674,0.09961347898712626
947,19.13398682554546,0.07728101187073314,28.008270670389315,0.04728372227978539,21.353768135711093,0.09964056116891457
948,19.127315146594043,0.07731069314542476,27.96214413233543,0.04730586285839926,21.334549095229004,0.09966764335070286
949,19.12056747189035,0.07734037442011638,27.91595252395264,0.04732800343701312,21.315238913548317,0.09969472553249117
950,19.113743658739644,0.077370055694808,27.869696320488426,0.04735014401562698,21.295837647014,0.09972180771427946
951,19.10684356647051,0.07739973696949962,27.82337599695326,0.04737228459424085,21.276345354695376,0.09974888989606777
952,19.09986705644026,0.07742941824419124,27.776992028118766,0.04739442517285471,21.256762098384574,0.09977597207785607
953,19.09281399204024,0.07745909951888286,27.73054488851576,0.047416565751468576,21.237087942594563,0.09980305425964438
954,19.085684238701074,0.07748878079357448,27.68403505243268,0.04743870633008244,21.217322954557293,0.09983013644143268
955,19.078477663897786,0.0775184620682661,27.637462993913708,0.0474608469086963,21.19746720422152,0.09985721862322097
956,19.071194137154873,0.07754814334295772,27.590829186757254,0.04748298748731017,21.17752076425065,0.09988430080500929
957,19.063833530051244,0.07757782461764934,27.54413410451443,0.047505128065924024,21.15748371002044,0.09991138298679758
958,19.05639571622513,0.07760750589234096,27.497378220487395,0.04752726864453789,21.1373561196164,0.09993846516858589
959,19.04888057137883,0.07763718716703258,27.450562007728088,0.047549409223151755,21.117138073831406,0.09996554735037419
960,19.04128797328348,0.07766686844172421,27.40368593903675,0.04757154980176562,21.096829656162807,0.0999926295321625
961,19.03361780178359,0.07769654971641582,27.356750486960607,0.047593690380379486,21.076430952809755,0.1000197117139508
962,19.025869938801605,0.07772623099110745,27.30975612379268,0.04761583095899335,21.05594205267012,0.10004679389573909
963,19.018044268342372,0.07775591226579906,27.262703321570505,0.04763797153760721,21.035363047337484,0.1000738760775274
964,19.01014067649744,0.0777855935404907,27.21559255207503,0.04766011211622107,21.014694031097918,0.1001009582593157
965,19.002159051449336,0.0778152748151823,27.168424286829524,0.047682252694834934,20.99393510092669,0.100128040441104
966,18.994099283475737,0.07784495608987393,27.1211989970985,0.0477043932734488,20.97308635648479,0.1001551226228923
967,18.98596126495357,0.07787463736456555,27.073917153886832,0.047726533852062665,20.952147900115342,0.10018220480468061
968,18.977744890362988,0.07790431863925718,27.026579227938665,0.04774867443067653,20.931119836840008,0.10020928698646892
969,18.96945005629126,0.0779339999139488,26.979185689736674,0.047770815009290396,20.910002274355087,0.1002363691682572
970,18.96107666143662,0.07796368118864042,26.93173700950122,0.04779295558790425,20.88879532302761,0.10026345135004551
971,18.952624606611977,0.07799336246333204,26.88423365718943,0.04781509616651812,20.867499095891315,0.10029053353183381
972,18.944093794748543,0.07802304373802366,26.836676102494682,0.04783723674513198,20.846113708642488,0.10031761571362212
973,18.93548413089939,0.07805272501271528,26.789064814845734,0.047859377323745844,20.824639279635626,0.10034469789541042
974,18.926795522242926,0.0780824062874069,26.74140026340612,0.04788151790235971,20.803075929879082,0.10037178007719873
975,18.91802787808622,0.07811208756209852,26.693682917073698,0.04790365848097357,20.78142378303049,0.10039886225898703
976,18.909181109868342,0.07814176883679014,26.645913244479836,0.04792579905958744,20.75968296539217,0.10042594444077532
977,18.90025513116349,0.07817145011148176,26.598091713989167,0.0479479396382013,20.737853605906317,0.10045302662256363
978,18.89124985768413,0.07820113138617338,26.550218793698917,0.04797008021681516,20.71593583615016,0.10048010880435193
979,18.882165207284,0.078230812660865,26.50229495143859,0.04799222079542903,20.693929790330987,0.10050719098614024
980,18.87300109996103,0.07826049393555662,26.45432065476952,0.04801436137404289,20.67183560528093,0.10053427316792854
981,18.86375745786016,0.07829017521024824,26.406296370984556,0.048036501952656754,20.649653420451873,0.10056135534971684
982,18.854434205276096,0.07831985648493986,26.3582225671077,0.048058642531270616,20.627383377909997,0.10058843753150515
983,18.845031268655962,0.07834953775963148,26.31009970989387,0.04808078310988448,20.605025622330373,0.10061551971329344
984,18.835548576601862,0.0783792190343231,26.261928265828605,0.04810292368849835,20.582580300991367,0.10064260189508174
985,18.825986059873333,0.07840890030901473,26.213708701127953,0.04812506426711221,20.560047563768958,0.10066968407687005
986,18.81634365138976,0.07843858158370634,26.165441481738114,0.04814720484572607,20.537427563130958,0.10069676625865835
987,18.806621286232627,0.07846826285839797,26.11712707333546,0.04816934542433994,20.514720454131023,0.10072384844044666
988,18.796818901647768,0.07849794413308958,26.068765941326348,0.048191486002953796,20.491926394402743,0.10075093062223495
989,18.786936437047423,0.07852762540778122,26.020358550846982,0.048213626581567665,20.469045544153303,0.10077801280402326
990,18.776973834012328,0.07855730668247282,25.97190536676346,0.04823576716018153,20.446078066157522,0.10080509498581156
991,18.766931036293578,0.07858698795716446,25.92340685367164,0.04825790773879539,20.423024125751137,0.10083217716759986
992,18.756807989814508,0.07861666923185608,25.874863475897143,0.04828004831740926,20.39988389082463,0.10085925934938816
993,18.746604642672455,0.0786463505065477,25.82627569749547,0.04830218889602311,20.376657531816445,0.10088634153117647
994,18.736320945140406,0.07867603178123932,25.777643982251856,0.04832432947463698,20.353345221706366,0.10091342371296477
995,18.725956849668545,0.07870571305593094,25.72896879368153,0.048346470053250844,20.32994713600874,0.10094050589475306
996,18.715512310885785,0.07873539433062256,25.680250595029662,0.048368610631864706,20.306463452765403,0.10096758807654138
997,18.70498728560112,0.07876507560531418,25.631489849271496,0.048390751210478575,20.282894352538943,0.10099467025832967
998,18.69438173280497,0.0787947568800058,25.58268701911255,0.04841289178909243,20.25924001840519,0.10102175244011798
999,18.683695613670356,0.07882443815469742,25.53384256698857,0.0484350323677063,20.23550063594634,0.10104883462190628


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_20_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00007,0.044639162719249725,0.031423792243003845,0.0719977393746376
1,1,00032,0.05881352722644806,0.03738713264465332,0.07956055551767349
2,2,00082,0.03998946398496628,0.026168368756771088,0.07144635170698166
3,3,00057,0.03824371099472046,0.019569721072912216,0.06112978607416153


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_20_D_4/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,37.370230610420855,0.03824371099472046,28.5390332301071,0.019569721072912216,23.825784022088705,0.06112978607416153
1,37.40639018846065,0.03826430140135882,28.585583149195543,0.019587556319730776,23.864371151431605,0.061148235292823705
2,37.44231891889417,0.03828489180799719,28.632069845626113,0.019605391566549335,23.902945427787877,0.06116668451148588
3,37.47801618728562,0.038305482214635554,28.678493051010488,0.019623226813367894,23.941507087951358,0.06118513373014805
4,37.51348138440732,0.038326072621273924,28.724852498792313,0.019641062060186454,23.980056370805244,0.061203582948810224
5,37.54871390626299,0.03834666302791229,28.7711479242473,0.019658897307005013,24.018593517293358,0.0612220321674724
6,37.583713154110946,0.038367253434550656,28.817379064483255,0.019676732553823573,24.057118770391767,0.061240481386134575
7,37.61847853448697,0.03838784384118902,28.863545658439968,0.019694567800642136,24.095632375079607,0.06125893060479675
8,37.65300945922727,0.03840843424782739,28.909647446888936,0.019712403047460695,24.134134578310096,0.061277379823458926
9,37.68730534549089,0.03842902465446575,28.955684172433134,0.019730238294279254,24.172625628980864,0.061295829042121094
10,37.721365615782254,0.03844961506110412,29.001655579506515,0.019748073541097814,24.211105777904518,0.06131427826078327
11,37.75518969797336,0.038470205467742484,29.04756141437346,0.019765908787916373,24.24957527777838,0.061332727479445445
12,37.78877702532586,0.038490795874380854,29.093401425128167,0.019783744034734933,24.288034383154546,0.06135117669810762
13,37.82212703651286,0.038511386281019216,29.139175361693844,0.019801579281553492,24.32648335040923,0.061369625916769796
14,37.85523917564072,0.03853197668765758,29.18488297582186,0.01981941452837205,24.364922437712234,0.061388075135431965
15,37.888112892270435,0.03855256709429595,29.230524021090783,0.01983724977519061,24.40335190499592,0.06140652435409414
16,37.92074764143894,0.03857315750093431,29.276098252905257,0.01985508502200917,24.44177201392397,0.061424973572756315
17,37.95314288368034,0.03859374790757268,29.321605428494863,0.01987292026882773,24.480183027860136,0.06144342279141849
18,37.985298085046665,0.038614338314211044,29.367045306912765,0.01989075551564629,24.51858521183639,0.061461872010080666
19,38.01721271712874,0.038634928720849414,29.41241764903436,0.01990859076246485,24.55697883252118,0.061480321228742835
20,38.048886257076596,0.03865551912748778,29.457722217555734,0.019926426009283408,24.595364158187248,0.06149877044740501
21,38.080318187619945,0.038676109534126146,29.502958776992067,0.01994426125610197,24.633741458679296,0.061517219666067186
22,38.11150799708817,0.03869669994076451,29.548127093675898,0.01996209650292053,24.672111005381325,0.06153566888472936
23,38.14245517943041,0.03871729034740288,29.59322693575534,0.01997993174973909,24.710473071183987,0.061554118103391536
24,38.1731592342352,0.03873788075404124,29.638258073192098,0.01999776699655765,24.748827930451405,0.06157256732205371
25,38.20361966675011,0.03875847116067961,29.683220277759485,0.02001560224337621,24.787175858988018,0.06159101654071588
26,38.23383598790099,0.038779061567317974,29.72811332304028,0.020033437490194768,24.825517134005104,0.061609465759378056
27,38.26380771431125,0.03879965197395634,29.77293698442448,0.020051272737013327,24.863852034087092,0.06162791497804023
28,38.29353436832069,0.038820242380594706,29.81769103910698,0.020069107983831887,24.90218083915761,0.061646364196702406
29,38.32301547800427,0.03884083278723307,29.86237526608511,0.020086943230650446,24.940503830445532,0.06166481341536458
30,38.35225057719072,0.03886142319387144,29.906989446156125,0.020104778477469006,24.97882129045047,0.06168326263402675
31,38.38123920548077,0.0388820136005098,29.951533361914542,0.020122613724287565,25.017133502908457,0.061701711852688926
32,38.40998090826535,0.03890260400714817,29.996006797749413,0.020140448971106124,25.05544075275712,0.0617201610713511
33,38.43847523674346,0.038923194413786534,30.04040953984147,0.020158284217924684,25.093743326100736,0.06173861029001328
34,38.46672174793996,0.038943784820424904,30.08474137616021,0.020176119464743243,25.132041510175224,0.06175705950867545
35,38.49472000472299,0.038964375227063267,30.129002096460834,0.020193954711561806,25.17033559331279,0.06177550872733763
36,38.52246957582132,0.038984965633701636,30.17319149228109,0.020211789958380365,25.208625864906338,0.061793957945999796
37,38.5499700358414,0.03900555604034,30.21730935693811,0.020229625205198925,25.246912615373954,0.06181240716466197
38,38.57722096528427,0.03902614644697837,30.26135548552501,0.020247460452017484,25.28519613612292,0.06183085638332415
39,38.60422195056215,0.03904673685361673,30.305329674907483,0.020265295698836044,25.32347671951363,0.06184930560198632
40,38.63097258401501,0.039067327260255094,30.34923172372029,0.020283130945654603,25.361754658823468,0.0618677548206485
41,38.65747246392669,0.039087917666893464,30.393061432363623,0.020300966192473163,25.400030248210232,0.061886204039310666
42,38.68372119454092,0.03910850807353183,30.43681860299938,0.020318801439291722,25.438303782675796,0.06190465325797284
43,38.709718386077256,0.039129098480170196,30.480503039547386,0.02033663668611028,25.476575558029,0.06192310247663502
44,38.735463654746475,0.03914968888680856,30.524114547681478,0.02035447193292884,25.514845870849058,0.06194155169529719
45,38.76095662276608,0.03917027929344693,30.567652934825485,0.0203723071797474,25.553115018448192,0.06196000091395937
46,38.786196918375396,0.03919086970008529,30.61111801014917,0.02039014242656596,25.59138329883458,0.06197845013262154
47,38.811184175850535,0.03921146010672366,30.65450958456403,0.02040797767338452,25.62965101067475,0.06199689935128371
48,38.83591803551905,0.039232050513362024,30.697827470719027,0.02042581292020308,25.667918453256156,0.06201534856994589
49,38.860398143774475,0.039252640920000394,30.74107148299623,0.02044364816702164,25.706185926449358,0.06203379778860806
50,38.88462415309057,0.039273231326638756,30.784241437506346,0.0204614834138402,25.744453730670173,0.06205224700727024
51,38.90859572203538,0.039293821733277126,30.827337152084183,0.02047931866065876,25.782722166841566,0.06207069622593241
52,38.93231251528503,0.03931441213991549,30.87035844628402,0.02049715390747732,25.820991536355592,0.06208914544459458
53,38.95577420363737,0.03933500254655385,30.91330514137489,0.02051498915429588,25.85926214103501,0.06210759466325676
54,38.97898046402531,0.03935559295319222,30.956177060335744,0.02053282440111444,25.897534283094767,0.06212604388191893
55,39.00193097952996,0.039376183359830584,30.99897402785058,0.020550659647932998,25.93580826510353,0.06214449310058111
56,39.02462543939362,0.039396773766468954,31.041695870303435,0.020568494894751557,25.974084389944824,0.06216294231924328
57,39.04706353903237,0.03941736417310732,31.084342415773346,0.020586330141570117,26.012362960778294,0.06218139153790546
58,39.069244980048666,0.039437954579745686,31.126913494029168,0.020604165388388676,26.050644281000576,0.06219984075656763
59,39.09116947024343,0.03945854498638405,31.169408936524324,0.020622000635207235,26.088928654206402,0.0622182899752298
60,39.11283672362823,0.03947913539302242,31.211828576391518,0.020639835882025795,26.1272163841491,0.06223673919389198
61,39.134246460436906,0.03949972579966078,31.254172248437293,0.020657671128844354,26.165507774701503,0.062255188412554154
62,39.15539840713721,0.03952031620629915,31.296439789136567,0.020675506375662914,26.203803129816276,0.06227363763121633
63,39.17629229644214,0.039540906612937514,31.33863103662702,0.020693341622481477,26.242102753486513,0.0622920868498785
64,39.19692786732096,0.039561497019575884,31.380745830703475,0.020711176869300036,26.280406949705963,0.06231053606854067
65,39.21730486501008,0.039582087426214246,31.42278401281216,0.020729012116118595,26.31871602242931,0.06232898528720285
66,39.23742304102373,0.039602677832852616,31.464745426044864,0.020746847362937155,26.35703027553219,0.062347434505865024
67,39.2572821531643,0.03962326823949098,31.506629915133082,0.020764682609755714,26.39535001277135,0.0623658837245272
68,39.27688196553251,0.03964385864612934,31.548437326442006,0.020782517856574274,26.433675537744442,0.06238433294318937
69,39.296222248537326,0.03966444905276771,31.59016750796449,0.020800353103392833,26.47200715384996,0.06240278216185154
70,39.315302778905675,0.039685039459406074,31.631820309314936,0.020818188350211392,26.510345164246978,0.06242123138051372
71,39.33412333969187,0.039705629866044444,31.67339558172304,0.020836023597029952,26.548689871814698,0.062439680599175894
72,39.3526837202868,0.039726220272682806,31.714893178027566,0.02085385884384851,26.58704157911223,0.06245812981783807
73,39.370983716427006,0.039746810679321176,31.75631295266996,0.02087169409066707,26.625400588337914,0.062476579036500245
74,39.389023130203306,0.03976740108595954,31.797654761687916,0.02088952933748563,26.66376720128888,0.06249502825516241
75,39.40680177006937,0.03978799149259791,31.838918462708897,0.02090736458430419,26.702141719320373,0.06251347747382459
76,39.42431945084997,0.03980858189923627,31.88010391494353,0.020925199831122752,26.74052444330506,0.06253192669248676
77,39.441575993749005,0.03982917230587464,31.92121097917896,0.020943035077941312,26.77891567359218,0.06255037591114894
78,39.45857122635727,0.039849762712513004,31.96223951777214,0.02096087032475987,26.817315709966906,0.06256882512981111
79,39.47530498266005,0.039870353119151374,32.003189394643044,0.02097870557157843,26.85572485160925,0.06258727434847329
80,39.49177710304436,0.039890943525789736,32.044060475267784,0.02099654081839699,26.894143397053316,0.06260572356713547
81,39.50798743430611,0.0399115339324281,32.084852626671704,0.02101437606521555,26.932571644146165,0.06262417278579764
82,39.52393582965681,0.03993212433906647,32.12556571742235,0.02103221131203411,26.971009890006883,0.0626426220044598
83,39.53962214873025,0.03995271474570483,32.166199617622425,0.02105004655885267,27.00945843098558,0.06266107122312198
84,39.55504625758881,0.0399733051523432,32.20675419890266,0.021067881805671228,27.047917562622022,0.06267952044178415
85,39.57020802872954,0.039993895558981564,32.24722933441459,0.021085717052489787,27.0863875796048,0.06269796966044633
86,39.58510734109007,0.040014485965619934,32.287624898823296,0.021103552299308347,27.12486877572991,0.0627164188791085
87,39.59974408005416,0.040035076372258296,32.327940768300095,0.021121387546126906,27.16336144385974,0.06273486809777068
88,39.61411813745711,0.040055666778896666,32.36817682051511,0.021139222792945465,27.201865875881673,0.06275331731643286
89,39.628229411590866,0.04007625718553503,32.408332934629854,0.021157058039764025,27.240382362667006,0.06277176653509503
90,39.64207780720898,0.0400968475921734,32.44840899128967,0.021174893286582584,27.278911194029593,0.0627902157537572
91,39.655663235531094,0.04011743799881176,32.48840487261619,0.021192728533401147,27.31745265868453,0.06280866497241938
92,39.66898561424749,0.04013802840545013,32.52832046219962,0.021210563780219707,27.35600704420701,0.06282711419108156
93,39.682044867523146,0.040158618812088494,32.56815564509115,0.021228399027038266,27.39457463699084,0.06284556340974372
94,39.69484092600167,0.040179209218726857,32.607910307795095,0.021246234273856825,27.433155722207374,0.0628640126284059
95,39.70737372680897,0.040199799625365226,32.64758433826111,0.021264069520675385,27.471750583764067,0.06288246184706807
96,39.719643213556616,0.04022039003200359,32.68717762587634,0.021281904767493944,27.510359504263153,0.06290091106573024
97,39.73164933634507,0.04024098043864196,32.72669006145743,0.021299740014312504,27.548982764960535,0.06291936028439242
98,39.74339205176655,0.04026157084528032,32.7661215372426,0.021317575261131063,27.587620645724336,0.0629378095030546
99,39.75487132290775,0.04028216125191869,32.805471946883515,0.021335410507949622,27.626273424993826,0.06295625872171677
100,39.766087119352214,0.040302751658557054,32.84474118543727,0.021353245754768182,27.664941379738003,0.06297470794037895
101,39.77703941718255,0.040323342065195424,32.883929149358224,0.02137108100158674,27.703624785414597,0.06299315715904112
102,39.78772819898234,0.040343932471833786,32.923035736489716,0.0213889162484053,27.742323915928672,0.0630116063777033
103,39.79815345383786,0.040364522878472156,32.96206084605591,0.02140675149522386,27.781039043591687,0.06303005559636547
104,39.80831517733946,0.04038511328511052,33.001004378653434,0.021424586742042423,27.819770439080166,0.06304850481502763
105,39.81821337158278,0.04040570369174889,33.039866236242986,0.021442421988860982,27.85851837139488,0.06306695403368981
106,39.8278480451697,0.04042629409838725,33.078646322141026,0.021460257235679542,27.897283107819604,0.06308540325235198
107,39.83721921320902,0.04044688450502562,33.11734454101122,0.0214780924824981,27.936064913880156,0.06310385247101416
108,39.84632689731686,0.040467474911663984,33.15596079885601,0.02149592772931666,27.974864053303598,0.06312230168967634
109,39.85517112561695,0.040488065318302346,33.19449500300797,0.02151376297613522,28.01368078797716,0.06314075090833851
110,39.863751932740485,0.040508655724940716,33.23294706212133,0.02153159822295378,28.052515377907614,0.06315920012700069
111,39.87206935982586,0.04052924613157908,33.271316886163234,0.02154943346977234,28.091368081180306,0.06317764934566286
112,39.880123454518106,0.04054983653821745,33.30960438640507,0.0215672687165909,28.13023915391863,0.06319609856432504
113,39.88791427096811,0.04057042694485581,33.3478094754138,0.021585103963409458,28.169128850243247,0.06321454778298721
114,39.89544186983154,0.04059101735149418,33.385932067043086,0.021602939210228017,28.20803742223168,0.06323299700164939
115,39.90270631826755,0.040611607758132544,33.42397207642456,0.021620774457046577,28.246965119877608,0.06325144622031155
116,39.90970768993724,0.040632198164770914,33.461929419958935,0.021638609703865136,28.285912191050745,0.06326989543897373
117,39.916446065001864,0.040652788571409276,33.49980401530708,0.021656444950683695,28.324878881456286,0.0632883446576359
118,39.92292153012076,0.040673378978047646,33.537595781381114,0.021674280197502255,28.363865434594697,0.06330679387629808
119,39.929134178449075,0.04069396938468601,33.57530463833545,0.021692115444320818,28.40287209172171,0.06332524309496025
120,39.93508410963523,0.04071455979132438,33.612930507557714,0.021709950691139377,28.4418990918081,0.06334369231362243
121,39.94077142981806,0.04073515019796274,33.65047331165974,0.021727785937957936,28.480946671499844,0.0633621415322846
122,39.94619625162387,0.040755740604601104,33.68793297446849,0.021745621184776496,28.52001506507825,0.06338059075094678
123,39.951358694163076,0.040776331011239474,33.7253094210169,0.021763456431595055,28.55910450442013,0.06339903996960895
124,39.956258883026685,0.040796921417877836,33.762602577534764,0.021781291678413615,28.59821521895829,0.06341748918827113
125,39.960896950282496,0.040817511824516206,33.79981237143947,0.021799126925232174,28.63734743564185,0.06343593840693329
126,39.96527303447107,0.04083810223115457,33.83693873132687,0.021816962172050734,28.676501378897033,0.06345438762559547
127,39.96938728060144,0.04085869263779294,33.87398158696193,0.021834797418869293,28.71567727058771,0.06347283684425764
128,39.97323984014656,0.0408792830444313,33.91094086926954,0.021852632665687852,28.75487532997625,0.06349128606291982
129,39.97683087103856,0.04089987345106967,33.9478165103251,0.021870467912506412,28.794095773684596,0.06350973528158199
130,39.98016053766369,0.040920463857708034,33.98460844334522,0.02188830315932497,28.83333881565521,0.06352818450024417
131,39.983229010857,0.0409410542643464,34.02131660267838,0.021906138406143534,28.87260466711246,0.06354663371890634
132,39.98603646789689,0.040961644670984766,34.05794092379546,0.021923973652962093,28.911893536523813,0.06356508293756852
133,39.988583092499255,0.040982235077623136,34.09448134328031,0.021941808899780653,28.951205629561535,0.0635835321562307
134,39.990869074811535,0.0410028254842615,34.130937798820355,0.021959644146599212,28.990541149064157,0.06360198137489287
135,39.992894611406356,0.04102341589089986,34.16731022919708,0.021977479393417772,29.029900294998463,0.06362043059355504
136,39.99465990527509,0.04104400629753823,34.203598574276484,0.02199531464023633,29.06928326442123,0.0636388798122172
137,39.996165165821054,0.041064596704176594,34.2398027749996,0.02201314988705489,29.108690251441637,0.06365732903087938
138,39.997410608852476,0.041085187110814964,34.275922773372955,0.02203098513387345,29.148121447183286,0.06367577824954156
139,39.99839645657528,0.041105777517453326,34.31195851245891,0.02204882038069201,29.187577039746692,0.06369422746820373
140,39.99912293758553,0.041126367924091696,34.34790993636614,0.02206665562751057,29.227057214172035,0.06371267668686591
141,39.99959028686171,0.04114695833073006,34.38377699024001,0.022084490874329128,29.266562152401722,0.06373112590552808
142,39.99979874575672,0.04116754873736843,34.4195596202529,0.022102326121147688,29.306092033243573,0.06374957512419026
143,39.99974856198962,0.04118813914400679,34.45525777359455,0.022120161367966247,29.345647032333723,0.06376802434285243
144,39.99943998963714,0.04120872955064516,34.49087139846245,0.022137996614784806,29.38522732210017,0.06378647356151461
145,39.99887328912494,0.041229319957283524,34.52640044405209,0.022155831861603366,29.424833071726034,0.06380492278017678
146,39.99804872721866,0.04124991036392189,34.56184486054724,0.022173667108421925,29.464464447113464,0.06382337199883896
147,39.99696657701466,0.041270500770560256,34.59720459911028,0.022191502355240488,29.504121610847385,0.06384182121750112
148,39.99562711793057,0.04129109117719862,34.63247961187242,0.022209337602059048,29.543804722159635,0.0638602704361633
149,39.99403063569555,0.04131168158383699,34.667669851923975,0.022227172848877607,29.58351393689324,0.06387871965482547
150,39.99217742234037,0.04133227199047535,34.70277527330458,0.022245008095696166,29.623249407466822,0.06389716887348765
151,39.9900677761872,0.04135286239711372,34.73779583099343,0.022262843342514726,29.663011282839406,0.06391561809214982
152,39.987702001839146,0.041373452803752084,34.772731480899495,0.022280678589333285,29.702799708475276,0.063934067310812
153,39.985080410169594,0.041394043210390453,34.807582179851664,0.022298513836151845,29.742614826308987,0.06395251652947417
154,39.98220331831126,0.041414633617028816,34.842347885589035,0.022316349082970404,29.782456774710894,0.06397096574813635
155,39.97907104964503,0.041435224023667186,34.87702855675102,0.022334184329788963,29.82232568845248,0.06398941496679852
156,39.97568393378857,0.04145581443030555,34.91162415286754,0.022352019576607523,29.862221698672343,0.0640078641854607
157,39.97204230658465,0.04147640483694392,34.94613463434919,0.022369854823426082,29.902144932841992,0.06402631340412288
158,39.96814651008927,0.04149699524358228,34.98055996247742,0.02238769007024464,29.94209551473223,0.06404476262278504
159,39.96399689255949,0.04151758565022065,35.01490009939465,0.022405525317063205,29.982073564379647,0.06406321184144721
160,39.95959380844117,0.041538176056859014,35.04915500809446,0.022423360563881764,30.022079198053092,0.06408166106010939
161,39.95493761835621,0.041558766463497376,35.083324652411676,0.022441195810700323,30.062112528220908,0.06410011027877156
162,39.95002868908982,0.041579356870135746,35.11740899701259,0.022459031057518883,30.102173663517874,0.06411855949743374
163,39.94486739357741,0.04159994727677411,35.15140800738504,0.022476866304337442,30.142262708712853,0.06413700871609591
164,39.939454110891226,0.04162053768341248,35.185321649828545,0.022494701551156,30.182379764676284,0.06415545793475809
165,39.93378922622685,0.04164112809005084,35.21914989144449,0.02251253679797456,30.222524928348307,0.06417390715342026
166,39.92787313088937,0.04166171849668921,35.25289270012619,0.02253037204479312,30.26269829270678,0.06419235637208244
167,39.92170622227937,0.041682308903327574,35.28655004454909,0.02254820729161168,30.30289994673589,0.06421080559074462
168,39.91528890387864,0.04170289930996594,35.32012189416085,0.02256604253843024,30.34312997539476,0.06422925480940679
169,39.908621585235714,0.041723489716604306,35.35360821917151,0.0225838777852488,30.383388459586484,0.06424770402806895
170,39.90170468195112,0.041744080123242676,35.38700899054365,0.022601713032067358,30.423675476127492,0.06426615324673113
171,39.894538615662384,0.04176467052988104,35.42032417998246,0.022619548278885918,30.463991097716807,0.0642846024653933
172,39.88712381402889,0.04178526093651941,35.453553759925974,0.022637383525704477,30.50433539290615,0.06430305168405548
173,39.8794607107164,0.04180585134315777,35.48669770353516,0.022655218772523036,30.544708426069796,0.06432150090271765
174,39.87154974538143,0.041826441749796134,35.519755984684124,0.0226730540193416,30.585110257375128,0.06433995012137983
175,39.8633913636553,0.041847032156434504,35.552728577950234,0.02269088926616016,30.62554094275312,0.064358399340042
176,39.854986017128084,0.041867622563072866,35.585615458604295,0.022708724512978718,30.66600053386941,0.06437684855870418
177,39.846334163332216,0.041888212969711236,35.61841660260078,0.022726559759797278,30.7064890780955,0.06439529777736636
178,39.8374362657259,0.0419088033763496,35.65113198656797,0.022744395006615837,30.747006618480203,0.06441374699602853
179,39.8282927936763,0.04192939378298797,35.68376158779813,0.022762230253434396,30.7875531937216,0.0644321962146907
180,39.81890422244256,0.04194998418962633,35.71630538423778,0.022780065500252956,30.828128838138987,0.06445064543335287
181,39.80927103315845,0.0419705745962647,35.748763354477866,0.022797900747071515,30.86873358164557,0.06446909465201504
182,39.799393712814954,0.041991165002903064,35.781135477744,0.022815735993890075,30.909367449720943,0.06448754387067722
183,39.78927275424252,0.04201175540954143,35.81342173388672,0.022833571240708634,30.950030463384202,0.0645059930893394
184,39.778908656093094,0.042032345816179796,35.8456221033717,0.022851406487527193,30.99072263916741,0.06452444230800157
185,39.76830192282201,0.042052936222818166,35.877736567270084,0.022869241734345753,31.03144398908909,0.06454289152666375
186,39.757453064669576,0.04207352662945653,35.90976510724869,0.022887076981164316,31.072194520628393,0.06456134074532592
187,39.74636259764247,0.04209411703609489,35.94170770556035,0.022904912227982875,31.112974236699223,0.0645797899639881
188,39.73503104349487,0.04211470744273326,35.97356434503424,0.022922747474801435,31.153783135625062,0.06459823918265027
189,39.72345892970949,0.042135297849371624,36.00533500906617,0.022940582721619994,31.194621211113706,0.06461668840131245
190,39.711646789478216,0.04215588825600999,36.03701968160895,0.022958417968438553,31.23548845223273,0.06463513761997461
191,39.69959516168267,0.042176478662648356,36.06861834716274,0.022976253215257113,31.276384843385095,0.06465358683863678
192,39.6873045908745,0.042197069069286726,36.100130990765464,0.022994088462075672,31.317310364284886,0.06467203605729896
193,39.67477562725541,0.04221765947592509,36.131557597983154,0.02301192370889423,31.358264989933886,0.06469048527596113
194,39.66200882665704,0.04223824988256346,36.1628981549004,0.02302975895571279,31.39924869059794,0.06470893449462331
195,39.649004750520675,0.04225884028920182,36.19415264811083,0.02304759420253135,31.440261431784137,0.06472738371328549
196,39.63576396587654,0.04227943069584019,36.225321064707494,0.02306542944934991,31.48130317421792,0.06474583293194766
197,39.62228704532311,0.042300021102478554,36.25640339227341,0.02308326469616847,31.522373873820946,0.06476428215060984
198,39.608574567006066,0.04232061150911692,36.28739961887202,0.02310109994298703,31.563473481688852,0.06478273136927201
199,39.59462711459711,0.042341201915755286,36.318309733037765,0.023118935189805588,31.604601944069863,0.06480118058793419
200,39.5804452772725,0.04236179232239365,36.3491337237666,0.023136770436624148,31.645759202343235,0.06481962980659636
201,39.566029649691465,0.04238238272903202,36.379871580506574,0.023154605683442707,31.686945192998564,0.06483807902525854
202,39.551380831974306,0.04240297313567038,36.41052329314846,0.02317244093026127,31.728159847615032,0.0648565282439207
203,39.53649942968037,0.04242356354230875,36.441088852016335,0.02319027617707983,31.769403092841287,0.06487497746258288
204,39.521386053785804,0.042444153948947114,36.47156824785827,0.02320811142389839,31.81067485037555,0.06489342668124505
205,39.50604132066104,0.04246474435558548,36.50196147183698,0.023225946670716948,31.851975036946058,0.06491187589990723
206,39.49046585204817,0.042485334762223846,36.53226851552054,0.023243781917535507,31.893303564292104,0.0649303251185694
207,39.47466027503802,0.042505925168862216,36.562489370873145,0.023261617164354067,31.93466033914515,0.06494877433723158
208,39.45862522204712,0.04252651557550058,36.59262403024581,0.023279452411172626,31.976045263210445,0.06496722355589375
209,39.442361330794355,0.04254710598213895,36.62267248636721,0.023297287657991186,32.01745823314912,0.06498567277455593
210,39.42586924427753,0.04256769638877731,36.65263473233448,0.023315122904809745,32.05889914056041,0.0650041219932181
211,39.40914961074964,0.04258828679541568,36.682510761604064,0.023332958151628305,32.100367871964586,0.06502257121188028
212,39.392203083695016,0.042608877202054043,36.7123005679826,0.023350793398446864,32.14186430878583,0.06504102043054244
213,39.37503032180523,0.042629467608692406,36.74200414561785,0.023368628645265423,32.183388327336026,0.06505946964920462
214,39.357631988954736,0.042650058015330776,36.771621488989595,0.023386463892083986,32.22493979879846,0.06507791886786679
215,39.34000875417654,0.04267064842196914,36.80115259290064,0.023404299138902546,32.26651858921208,0.06509636808652897
216,39.32216129163735,0.04269123882860751,36.830597452467856,0.023422134385721105,32.308124559456346,0.06511481730519114
217,39.30409028061284,0.04271182923524587,36.85995606311314,0.023439969632539664,32.34975756523603,0.06513326652385332
218,39.28579640546249,0.04273241964188424,36.889228420554566,0.023457804879358224,32.39141745706693,0.06515171574251549
219,39.267280355604385,0.042753010048522604,36.918414520797455,0.023475640126176783,32.433104080261444,0.06517016496117767
220,39.24854282548969,0.04277360045516097,36.94751436012554,0.023493475372995343,32.47481727491506,0.06518861417983984
221,39.22958451457713,0.042794190861799336,36.9765279350921,0.023511310619813902,32.51655687589276,0.06520706339850202
222,39.210406127307024,0.042814781268437706,37.00545524251128,0.02352914586663246,32.55832271281621,0.0652255126171642
223,39.191008373075384,0.04283537167507607,37.03429627944922,0.02354698111345102,32.60011461005107,0.06524396183582637
224,39.17139196620758,0.04285596208171444,37.06305104321544,0.02356481636026958,32.64193238669492,0.06526241105448853
225,39.15155762593207,0.0428765524883528,37.09171953135409,0.02358265160708814,32.683775856565504,0.0652808602731507
226,39.13150607635377,0.042897142894991164,37.12030174163539,0.0236004868539067,32.7256448281892,0.06529930949181288
227,39.11123804642726,0.04291773330162953,37.14879767204699,0.02361832210072526,32.76753910479029,0.06531775871047506
228,39.09075426992991,0.042938323708267896,37.17720732078541,0.023636157347543818,32.80945848428019,0.06533620792913723
229,39.07005548543471,0.042958914114906266,37.20553068624756,0.023653992594362377,32.851402759247556,0.06535465714779941
230,39.049142436282935,0.04297950452154463,37.2337677670222,0.023671827841180937,32.89337171694829,0.06537310636646158
231,39.02801587055676,0.043000094928183,37.26191856188159,0.0236896630879995,32.93536513929644,0.06539155558512376
232,39.00667654105149,0.04302068533482136,37.28998306977299,0.02370749833481806,32.977382802855224,0.06541000480378593
233,38.9851252052478,0.04304127574145973,37.317961289810384,0.02372533358163662,33.01942447882844,0.06542845402244811
234,38.96336262528365,0.043061866148098094,37.34585322126615,0.023743168828455178,33.061489933052584,0.06544690324111027
235,38.94138956792616,0.04308245655473646,37.373658863562746,0.023761004075273737,33.10357892598903,0.06546535245977245
236,38.91920680454323,0.043103046961374826,37.40137821626455,0.023778839322092297,33.14569121271685,0.06548380167843462
237,38.89681511107496,0.043123637368013196,37.42901127906961,0.023796674568910856,33.187826542926054,0.0655022508970968
238,38.87421526800503,0.04314422777465156,37.45655805180156,0.023814509815729416,33.22998466091106,0.06552070011575897
239,38.85140806033176,0.04316481818128992,37.48401853440145,0.023832345062547975,33.27216530556486,0.06553914933442115
240,38.828394277539054,0.04318540858792829,37.511392726919766,0.023850180309366534,33.314368210373324,0.06555759855308332
241,38.80517471356729,0.04320599899456666,37.53868062950836,0.023868015556185097,33.35659310341023,0.0655760477717455
242,38.78175016678385,0.04322658940120502,37.56588224241254,0.023885850803003657,33.39883970733237,0.06559449699040767
243,38.7581214399536,0.043247179807843386,37.592997565963074,0.023903686049822216,33.441107739375475,0.06561294620906985
244,38.734289340209216,0.043267770214481756,37.62002660056843,0.023921521296640776,33.48339691135014,0.06563139542773203
245,38.71025467902132,0.04328836062112012,37.64696934670682,0.023939356543459335,33.52570692963856,0.06564984464639419
246,38.686018272168425,0.04330895102775849,37.67382580491852,0.023957191790277894,33.56803749519156,0.06566829386505636
247,38.66158093970678,0.04332954143439685,37.70059597579809,0.023975027037096454,33.61038830352579,0.06568674308371854
248,38.636943505939996,0.04335013184103522,37.727279859986666,0.023992862283915013,33.65275904472183,0.06570519230238071
249,38.61210679938861,0.043370722247673583,37.75387745816439,0.024010697530733573,33.69514940342233,0.06572364152104289
250,38.58707165275936,0.04339131265431195,37.78038877104275,0.024028532777552132,33.73755905883082,0.06574209073970506
251,38.561838902914445,0.043411903060950316,37.806813799357066,0.02404636802437069,33.77998768471075,0.06576053995836724
252,38.53640939084053,0.04343249346758868,37.833152543859015,0.02406420327118925,33.82243494938524,0.06577898917702941
253,38.51078396161758,0.04345308387422705,37.859405005309114,0.02408203851800781,33.86490051573687,0.06579743839569159
254,38.48496346438775,0.04347367428086542,37.88557118446944,0.02409987376482637,33.90738404120835,0.06581588761435377
255,38.45894875232383,0.04349426468750378,37.91165108209615,0.02411770901164493,33.94988517780318,0.06583433683301593
256,38.43274068259778,0.043514855094142144,37.9376446989323,0.02413554425846349,33.99240357208721,0.0658527860516781
257,38.40634011634894,0.04353544550078051,37.963552035700516,0.024153379505282048,34.0349388651902,0.06587123527034028
258,38.37974791865231,0.043556035907418876,37.989373093095864,0.02417121475210061,34.07749069280799,0.06588968448900245
259,38.352964958486446,0.043576626314057246,38.01510787177861,0.02418904999891917,34.120058685205265,0.06590813370766463
260,38.325992108701385,0.04359721672069561,38.04075637236725,0.02420688524573773,34.162642467218454,0.0659265829263268
261,38.29883024598634,0.04361780712733398,38.06631859543133,0.02422472049255629,34.205241658259354,0.06594503214498898
262,38.271480250837364,0.04363839753397234,38.09179454148462,0.02424255573937485,34.24785587231887,0.06596348136365116
263,38.24394300752469,0.04365898794061071,38.117184210977996,0.024260390986193408,34.290484717971594,0.06598193058231333
264,38.216219404060176,0.04367957834724907,38.14248760429267,0.024278226233011967,34.33312779838043,0.0660003798009755
265,38.18831033216438,0.043700168753887436,38.1677047217333,0.024296061479830527,34.375784711301826,0.06601882901963768
266,38.16021668723362,0.043720759160525806,38.19283556352126,0.024313896726649086,34.41845504909156,0.06603727823829986
267,38.131939368306995,0.043741349567164176,38.217880129787844,0.024331731973467646,34.46113839871065,0.06605572745696202
268,38.103479278033056,0.04376193997380254,38.24283842056763,0.024349567220286205,34.50383434173213,0.0660741766756242
269,38.07483732263653,0.0437825303804409,38.26771043579185,0.024367402467104768,34.5465424543478,0.06609262589428637
270,38.04601441188477,0.04380312078707927,38.292496175281805,0.024385237713923327,34.58926230737568,0.06611107511294854
271,38.0170114590543,0.043823711193717634,38.31719563874236,0.024403072960741887,34.63199346626795,0.06612952433161072
272,37.987829380896954,0.043844301600356,38.34180882575551,0.024420908207560446,34.674735491119066,0.0661479735502729
273,37.95846909760611,0.043864892006994366,38.36633573577387,0.024438743454379006,34.717487936674644,0.06616642276893507
274,37.92893153278271,0.043885482413632736,38.39077636811448,0.024456578701197565,34.76025035234041,0.06618487198759725
275,37.89921761340118,0.0439060728202711,38.41513072195234,0.024474413948016124,34.80302228219195,0.06620332120625942
276,37.86932826977518,0.04392666322690947,38.43939879631428,0.024492249194834684,34.84580326498454,0.0662217704249216
277,37.83926443552338,0.04394725363354783,38.4635805900727,0.024510084441653243,34.88859283416376,0.06624021964358376
278,37.80902704753495,0.043967844040186194,38.48767610193952,0.024527919688471803,34.93139051787632,0.06625866886224593
279,37.77861704593498,0.04398843444682456,38.51168533045996,0.024545754935290362,34.9741958389812,0.06627711808090811
280,37.74803537404992,0.04400902485346293,38.53560827400668,0.02456359018210892,35.01700831506165,0.06629556729957028
281,37.71728297837275,0.044029615260101296,38.559444930773644,0.02458142542892748,35.059827458437105,0.06631401651823246
282,37.68636080852807,0.04405020566673966,38.58319529877038,0.02459926067574604,35.102652776175994,0.06633246573689464
283,37.65526981723713,0.04407079607337803,38.60685937581595,0.0246170959225646,35.14548377010857,0.06635091495555681
284,37.62401096028275,0.04409138648001639,38.63043715953329,0.02463493116938316,35.18831993684057,0.06636936417421899
285,37.59258519647412,0.04411197688665476,38.65392864734335,0.02465276641620172,35.23116076776688,0.06638781339288116
286,37.56099348761145,0.04413256729329312,38.677333836459496,0.02467060166302028,35.274005749086044,0.06640626261154334
287,37.52923679845058,0.04415315769993149,38.70065272388181,0.02468843690983884,35.316854361814805,0.06642471183020551
288,37.49731609666753,0.044173748106569856,38.72388530639156,0.0247062721566574,35.35970608180344,0.06644316104886769
289,37.46523235282275,0.044194338513208226,38.74703158054563,0.02472410740347596,35.40256037975122,0.06646161026752985
290,37.4329865403256,0.04421492891984659,38.77009154267111,0.02474194265029452,35.44541672122251,0.06648005948619203
291,37.40057963539839,0.04423551932648495,38.79306518885984,0.02475977789711308,35.48827456666311,0.0664985087048542
292,37.36801261704052,0.04425610973312332,38.8159525149631,0.024777613143931638,35.53113337141713,0.06651695792351638
293,37.33528646699258,0.04427670013976169,38.83875351658625,0.024795448390750197,35.5739925857443,0.06653540714217855
294,37.30240216970018,0.04429729054640005,38.861468189083595,0.024813283637568757,35.61685165483769,0.06655385636084073
295,37.2693607122778,0.044317880953038416,38.8840965275531,0.024831118884387316,35.65971001884164,0.0665723055795029
296,37.23616308447251,0.044338471359676786,38.90663852683135,0.02484895413120588,35.70256711287055,0.06659075479816508
297,37.20281027862771,0.04435906176631515,38.929094181488416,0.02486678937802444,35.74542236702753,0.06660920401682725
298,37.16930328964659,0.04437965217295352,38.951463485822885,0.024884624624842998,35.788275206424046,0.06662765323548943
299,37.13564311495571,0.04440024257959188,38.973746433856924,0.024902459871661557,35.83112505119941,0.06664610245415159
300,37.101830754468324,0.04442083298623025,38.995943019331314,0.024920295118480117,35.87397131654121,0.06666455167281377
301,37.0678672105478,0.04444142339286861,39.018053235700705,0.024938130365298676,35.916813412705736,0.06668300089147594
302,37.033753487970756,0.04446201379950698,39.04007707612877,0.024955965612117235,35.95965074503897,0.06670145011013812
303,36.99949059389033,0.044482604206145346,39.0620145334835,0.024973800858935795,36.002482713998134,0.06671989932880029
304,36.965079537799205,0.044503194612783716,39.083865600332544,0.024991636105754354,36.04530871517331,0.06673834854746247
305,36.93052133149269,0.04452378501942208,39.10563026893861,0.025009471352572914,36.08812813930986,0.06675679776612464
306,36.89581698903159,0.04454437542606045,39.1273085312549,0.025027306599391473,36.130940372330834,0.06677524698478682
307,36.86096752670516,0.04456496583269881,39.14890037892059,0.025045141846210033,36.17374479536018,0.066793696203449
308,36.825973962993885,0.044585556239337173,39.17040580325646,0.025062977093028592,36.21654078474599,0.06681214542211117
309,36.79083731853217,0.04460614664597554,39.191824795260466,0.02508081233984715,36.259327712084485,0.06683059464077334
310,36.75555861607114,0.044626737052613906,39.21315734560345,0.02509864758666571,36.30210494424402,0.0668490438594355
311,36.72013888044111,0.044647327459252276,39.2344034446248,0.02511648283348427,36.34487184338995,0.06686749307809768
312,36.684579138514245,0.04466791786589064,39.25556308232841,0.02513431808030283,36.38762776700943,0.06688594229675986
313,36.64888041916694,0.04468850827252901,39.276636248378296,0.02515215332712139,36.43037206793677,0.06690439151542203
314,36.61304375324242,0.04470909867916737,39.29762293209473,0.025169988573939952,36.47310409437945,0.06692284073408421
315,36.57707017351287,0.04472968908580574,39.318523122450074,0.02518782382075851,36.51582318994399,0.06694128995274638
316,36.540960714642,0.0447502794924441,39.339336808064814,0.02520565906757707,36.558528693662744,0.06695973917140856
317,36.50471641314707,0.04477086989908247,39.360063977203694,0.02522349431439563,36.60121994002066,0.06697818839007073
318,36.46833830736135,0.044791460305720836,39.38070461777182,0.02524132956121419,36.6438962589827,0.06699663760873291
319,36.431827437396024,0.044812050712359205,39.40125871731083,0.02525916480803275,36.68655697602151,0.06701508682739508
320,36.39518484510248,0.04483264111899757,39.42172626299519,0.02527700005485131,36.72920141214535,0.06703353604605726
321,36.35841157403428,0.04485323152563593,39.44210724162849,0.025294835301669868,36.77182888392677,0.06705198526471942
322,36.32150866940919,0.0448738219322743,39.462401639639786,0.025312670548488427,36.814438703531266,0.0670704344833816
323,36.28447717807121,0.04489441233891266,39.48260944308002,0.025330505795306987,36.85703017874648,0.06708888370204377
324,36.24731814845236,0.04491500274555103,39.50273063761857,0.02534834104212555,36.89960261301179,0.06710733292070595
325,36.21003263053473,0.044935593152189396,39.52276520853968,0.02536617628894411,36.94215530544816,0.06712578213936812
326,36.17262167581216,0.044956183558827766,39.54271314073912,0.02538401153576267,36.984687550888545,0.0671442313580303
327,36.135086337252226,0.04497677396546613,39.56257441872082,0.025401846782581228,37.02719863990835,0.06716268057669247
328,36.09742766925785,0.0449973643721045,39.58234902659356,0.025419682029399787,37.06968785885663,0.06718112979535465
329,36.0596467276291,0.04501795477874286,39.60203694806775,0.025437517276218347,37.11215448988726,0.06719957901401682
330,36.02174456952492,0.04503854518538123,39.621638166452236,0.025455352523036906,37.15459781099079,0.067218028232679
331,35.98372225342479,0.04505913559201959,39.64115266465117,0.025473187769855465,37.19701709602639,0.06723647745134118
332,35.945580839090255,0.04507972599865796,39.66058042516095,0.025491023016674025,37.239411614754324,0.06725492667000334
333,35.90732138752674,0.045100316405296326,39.67992143006719,0.025508858263492584,37.28178063286877,0.06727337588866551
334,35.86894496094501,0.04512090681193469,39.69917566104177,0.025526693510311144,37.324123412030694,0.06729182510732769
335,35.83045262272267,0.04514149721857306,39.71834309933994,0.025544528757129703,37.36643920990155,0.06731027432598986
336,35.79184543736588,0.04516208762521142,39.737423725797434,0.025562364003948262,37.408727280176855,0.06732872354465204
337,35.75312447047075,0.04518267803184979,39.75641752082773,0.025580199250766822,37.45098687262046,0.06734717276331421
338,35.714290788684835,0.04520326843848815,39.775324464419285,0.02559803449758538,37.49321723309885,0.06736562198197639
339,35.675345459668655,0.04522385884512652,39.794144536132805,0.02561586974440394,37.53541760361605,0.06738407120063857
340,35.636289552057185,0.045244449251764886,39.81287771509873,0.0256337049912225,37.577587222348605,0.06740252041930074
341,35.59712413542121,0.045265039658403255,39.831523980014545,0.025651540238041063,37.61972532368115,0.06742096963796292
342,35.55785028022885,0.04528563006504162,39.850083309142306,0.025669375484859622,37.66183113824197,0.06743941885662508
343,35.51846905780691,0.04530622047167999,39.86855568030623,0.025687210731678182,37.7039038929393,0.06745786807528725
344,35.478981540302385,0.04532681087831835,39.886941070890146,0.02570504597849674,37.74594281099754,0.06747631729394943
345,35.439388800643734,0.04534740128495672,39.9052394578353,0.0257228812253153,37.78794711199393,0.0674947665126116
346,35.39969191250241,0.04536799169159508,39.92345081763793,0.02574071647213386,37.82991601189574,0.06751321573127378
347,35.3598919502542,0.045388582098233446,39.941575126347075,0.02575855171895242,37.87184872309736,0.06753166494993595
348,35.31998998894055,0.045409172504871816,39.95961235956238,0.02577638696577098,37.913744454458104,0.06755011416859813
349,35.279987104230074,0.04542976291151018,39.97756249243191,0.02579422221258954,37.95560241134007,0.0675685633872603
350,35.23988437237985,0.04545035331814855,39.99542549965012,0.025812057459408098,37.99742179564626,0.06758701260592248
351,35.199682870196895,0.04547094372478691,40.01320135545577,0.025829892706226657,38.03920180585927,0.06760546182458466
352,35.15938367499942,0.04549153413142528,40.03089003362997,0.02584772795304522,38.08094163707993,0.06762391104324683
353,35.11898786457839,0.04551212453806364,40.04849150749425,0.02586556319986378,38.12264048106654,0.06764236026190901
354,35.07849651715883,0.04553271494470201,40.06600574990864,0.02588339844668234,38.164297526274076,0.06766080948057117
355,35.03791071136125,0.045553305351340376,40.083432733269916,0.0259012336935009,38.205911957894095,0.06767925869923334
356,34.99723152616308,0.045573895757978745,40.10077242950977,0.025919068940319458,38.247482957894476,0.06769770791789552
357,34.95646004086016,0.04559448616461711,40.11802481009309,0.025936904187138017,38.289009705059655,0.0677161571365577
358,34.91559733502804,0.04561507657125548,40.135189846016324,0.025954739433956577,38.33049137503124,0.06773460635521987
359,34.874644488483625,0.04563566697789384,40.15226750780583,0.025972574680775136,38.371927140348596,0.06775305557388205
360,34.83360258124655,0.0456562573845322,40.169257765516335,0.025990409927593695,38.41331617049008,0.06777150479254422
361,34.79247269350064,0.04567684779117057,40.18616058872938,0.026008245174412255,38.45465763191411,0.0677899540112064
362,34.75125590555556,0.045697438197808936,40.20297594655187,0.026026080421230814,38.49595068810092,0.06780840322986857
363,34.70995329780822,0.045718028604447306,40.219703807614685,0.026043915668049374,38.53719449959415,0.06782685244853075
364,34.66856595070447,0.04573861901108567,40.23634414007128,0.026061750914867933,38.57838822404309,0.06784530166719291
365,34.62709494470051,0.04575920941772404,40.252896911596395,0.026079586161686492,38.619531016244956,0.06786375088585508
366,34.58554136022471,0.0457797998243624,40.26936208938476,0.026097421408505052,38.66062202818728,0.06788220010451726
367,34.543906277639095,0.04580039023100077,40.285739640149885,0.02611525665532361,38.70166040909091,0.06790064932317944
368,34.50219077720107,0.04582098063763913,40.302029530122944,0.02613309190214217,38.74264530545289,0.06791909854184161
369,34.46039593902515,0.0458415710442775,40.31823172505159,0.026150927148960734,38.78357586108987,0.06793754776050379
370,34.41852284304468,0.045862161450915866,40.334346190198886,0.026168762395779293,38.82445121718143,0.06795599697916596
371,34.376572568973536,0.045882751857554235,40.350372890342385,0.026186597642597852,38.865270512314005,0.06797444619782814
372,34.33454619626808,0.0459033422641926,40.36631178977302,0.026204432889416412,38.90603288252464,0.06799289541649031
373,34.29244480408886,0.04592393267083096,40.38216285229427,0.02622226813623497,38.94673746134534,0.06801134463515249
374,34.25026947126255,0.04594452307746933,40.39792604122127,0.02624010338305353,38.987383379847365,0.06802979385381466
375,34.20802127624391,0.04596511348410769,40.41360131937995,0.02625793862987209,39.02796976668579,0.06804824307247684
376,34.1657012970777,0.04598570389074606,40.42918864910632,0.02627577387669065,39.06849574814444,0.068066692291139
377,34.12331061136074,0.046006294297384426,40.44468799224566,0.02629360912350921,39.10896044818084,0.06808514150980118
378,34.0808502962039,0.046026884704022795,40.46009931015187,0.026311444370327768,39.14936298847144,0.06810359072846335
379,34.038321428194294,0.04604747511066116,40.475422563686855,0.02632927961714633,39.18970248845706,0.06812203994712553
380,33.995725083357364,0.04606806551729953,40.49065771321989,0.02634711486396489,39.22997806538843,0.0681404891657877
381,33.95306233711912,0.04608865592393789,40.50580471862709,0.02636495011078345,39.270188834372156,0.06815893838444988
382,33.91033426426838,0.04610924633057626,40.5208635392909,0.02638278535760201,39.31033390841652,0.06817738760311205
383,33.86754193891914,0.04612983673721462,40.53583413409969,0.02640062060442057,39.35041239847786,0.06819583682177423
384,33.82468643447281,0.04615042714385299,40.55071646144722,0.026418455851239128,39.390423413506724,0.0682142860404364
385,33.78176882358081,0.046171017550491356,40.56551047923247,0.026436291098057688,39.43036606049463,0.06823273525909858
386,33.738790178106946,0.04619160795712972,40.58021614485911,0.026454126344876247,39.470239444520516,0.06825118447776074
387,33.69575156908992,0.04621219836376809,40.59483341523536,0.026471961591694806,39.51004266879792,0.06826963369642292
388,33.65265406670607,0.04623278877040646,40.609362246773735,0.026489796838513366,39.549774834721774,0.06828808291508509
389,33.60949874023195,0.04625337917704482,40.62380259539081,0.026507632085331925,39.589435041915664,0.06830653213374727
390,33.566286658007066,0.04627396958368318,40.638154416507135,0.026525467332150485,39.629022388279296,0.06832498135240944
391,33.52301888739663,0.04629455999032155,40.65241766504711,0.026543302578969044,39.66853597003585,0.06834343057107162
392,33.47969649475462,0.046315150396959916,40.6665922954389,0.026561137825787604,39.70797488177982,0.06836187978973379
393,33.436320545386494,0.046335740803598285,40.68067826161447,0.026578973072606163,39.747338216524625,0.06838032900839597
394,33.392892103512324,0.04635633121023665,40.69467551700958,0.026596808319424722,39.78662506575076,0.06839877822705814
395,33.349412232229845,0.04637692161687502,40.708584014563876,0.026614643566243282,39.825834519453686,0.06841722744572032
396,33.305881993477676,0.04639751202351338,40.722403706720996,0.02663247881306184,39.864965666192234,0.0684356766643825
397,33.26230244799841,0.04641810243015175,40.73613454542871,0.026650314059880404,39.90401759313675,0.06845412588304466
398,33.21867465530211,0.04643869283679011,40.74977648213913,0.026668149306698963,39.94298938611781,0.06847257510170683
399,33.17499967362955,0.046459283243428476,40.76332946780897,0.026685984553517523,39.98188012967465,0.068491024320369
400,33.13127855991578,0.046479873650066846,40.77679345289975,0.026703819800336082,40.020688907103825,0.06850947353903118
401,33.087512369753604,0.046500464056705215,40.79016838737824,0.02672165504715464,40.059414800508264,0.06852792275769336
402,33.04370215735733,0.04652105446334358,40.80345422071667,0.0267394902939732,40.09805689084594,0.06854637197635553
403,32.99984897552638,0.04654164486998194,40.81665090189323,0.02675732554079176,40.13661425797913,0.06856482119501771
404,32.955953875609126,0.04656223527662031,40.82975837939253,0.02677516078761032,40.17508598072348,0.06858327041367988
405,32.912017907466875,0.04658282568325867,40.842776601205976,0.02679299603442888,40.21347113689711,0.06860171963234206
406,32.86804211943773,0.04660341608989704,40.855705514832366,0.02681083128124744,40.251768803370226,0.06862016885100423
407,32.82402755830078,0.046624006496535406,40.868545067278426,0.026828666528066,40.289978056114236,0.06863861806966641
408,32.77997526924016,0.046644596903173775,40.8812952050594,0.02684650177488456,40.3280979702515,0.06865706728832857
409,32.735886295809486,0.04666518730981214,40.89395587419972,0.02686433702170312,40.36612762010485,0.06867551650699075
410,32.691761679896,0.04668577771645051,40.90652702023361,0.02688217226852168,40.404066079247116,0.06869396572565292
411,32.64760246168524,0.04670636812308887,40.91900858820586,0.02690000751534024,40.44191242055109,0.0687124149443151
412,32.60340967962545,0.04672695852972723,40.93140052267256,0.0269178427621588,40.47966571623913,0.06873086416297727
413,32.55918437039232,0.0467475489363656,40.94370276770183,0.026935678008977358,40.51732503793319,0.06874931338163945
414,32.51492756885372,0.04676813934300397,40.95591526687474,0.026953513255795918,40.554889456704615,0.06876776260030162
415,32.47064030803458,0.046788729749642335,40.9680379632861,0.026971348502614477,40.59235804312428,0.0687862118189638
416,32.42632361908185,0.0468093201562807,40.980070799545345,0.026989183749433036,40.62972986731247,0.06880466103762597
417,32.381978531229514,0.04682991056291907,40.99201371777753,0.027007018996251596,40.66700399898913,0.06882311025628815
418,32.33760607176392,0.04685050096955743,41.003866659624215,0.027024854243070155,40.704179507523826,0.06884155947495033
419,32.293207265988954,0.0468710913761958,41.015629566244584,0.027042689489888715,40.741255461986064,0.06886000869361249
420,32.24878313719146,0.04689168178283416,41.02730237831634,0.027060524736707274,40.7782309311955,0.06887845791227466
421,32.20433470660677,0.04691227218947253,41.0388850360369,0.027078359983525833,40.81510498377201,0.06889690713093684
422,32.1598629933844,0.046932862596110896,41.05037747912442,0.027096195230344393,40.85187668818618,0.06891535634959901
423,32.11536901455364,0.046953453002749265,41.06177964681898,0.027114030477162952,40.888545112809425,0.06893380556826119
424,32.07085378498957,0.04697404340938763,41.07309147788377,0.027131865723981515,40.92510932596445,0.06895225478692336
425,32.02631831737893,0.04699463381602599,41.084312910606265,0.027149700970800075,40.96156839597541,0.06897070400558554
426,31.981763622186257,0.04701522422266436,41.095443882799486,0.027167536217618634,40.99792139121846,0.06898915322424772
427,31.937190707620125,0.04703581462930273,41.10648433180327,0.027185371464437193,41.034167380171866,0.06900760244290989
428,31.892600579599485,0.04705640503594109,41.11743419448561,0.027203206711255753,41.07030543146657,0.06902605166157207
429,31.847994241720055,0.047076995442579456,41.128293407243945,0.027221041958074312,41.10633461393638,0.06904450088023423
430,31.803372695220954,0.047097585849217825,41.1390619060066,0.02723887720489287,41.14225399666845,0.0690629500988964
431,31.758736938951476,0.04711817625585619,41.14973962623414,0.02725671245171143,41.17806264905354,0.06908139931755858
432,31.714087969337804,0.04713876666249456,41.1603265029208,0.02727454769852999,41.213759640836244,0.06909984853622075
433,31.66942678035013,0.04715935706913292,41.170822470596065,0.02729238294534855,41.24934404216552,0.06911829775488293
434,31.624754363469574,0.04717994747577129,41.18122746332601,0.02731021819216711,41.28481492364479,0.0691367469735451
435,31.580071707655616,0.04720053788240965,41.191541414714976,0.027328053438985672,41.32017135638228,0.06915519619220728
436,31.53537979931329,0.04722112828904802,41.201764257907044,0.02734588868580423,41.35541241204125,0.06917364541086946
437,31.49067962226078,0.047241718695686385,41.211895925587676,0.02736372393262279,41.390537162890105,0.06919209462953163
438,31.445972157697028,0.04726230910232475,41.22193634998533,0.02738155917944135,41.425544681852706,0.0692105438481938
439,31.40125838416949,0.04728289950896312,41.2318854628731,0.02739939442625991,41.46043404255832,0.06922899306685598
440,31.35653927754207,0.04730348991560149,41.24174319557044,0.02741722967307847,41.49520431939185,0.06924744228551816
441,31.311815810963168,0.04732408032223985,41.25150947894484,0.02743506491989703,41.52985458754368,0.06926589150418032
442,31.26708895483386,0.04734467072887821,41.26118424341358,0.027452900166715588,41.56438392305987,0.0692843407228425
443,31.222359676776158,0.04736526113551658,41.2707674189455,0.027470735413534147,41.59879140289186,0.06930278994150467
444,31.177628941601675,0.047385851542154946,41.28025893506286,0.027488570660352707,41.63307610494638,0.06932123916016684
445,31.132897711280048,0.047406441948793315,41.28965872084306,0.027506405907171266,41.66723710813532,0.06933968837882902
446,31.088166944907822,0.04742703235543168,41.298966704920595,0.027524241153989826,41.7012734924253,0.0693581375974912
447,31.043437598677265,0.04744762276207005,41.30818281548889,0.027542076400808385,41.73518433888745,0.06937658681615337
448,30.998710625845582,0.04746821316870841,41.31730698030226,0.027559911647626945,41.76896872974686,0.06939503603481555
449,30.95398697670395,0.04748880357534678,41.326339126677794,0.027577746894445504,41.80262574843216,0.06941348525347772
450,30.909267598547007,0.04750939398198514,41.33527918149737,0.027595582141264063,41.83615447962479,0.0694319344721399
451,30.86455343564232,0.047529984388623506,41.34412707120962,0.027613417388082623,41.86955400930843,0.06945038369080206
452,30.819845429200058,0.047550574795261875,41.35288272183198,0.027631252634901182,41.90282342481821,0.06946883290946423
453,30.775144517342795,0.047571165201900245,41.36154605895275,0.02764908788171974,41.93596181488966,0.06948728212812641
454,30.730451635075557,0.04759175560853861,41.37011700773311,0.027666923128538305,41.96896826970796,0.06950573134678859
455,30.685767714255896,0.04761234601517697,41.378595492909255,0.027684758375356864,42.00184188095663,0.06952418056545076
456,30.641093683564137,0.04763293642181534,41.38698143879458,0.027702593622175423,42.03458174186653,0.06954262978411294
457,30.596430468474008,0.0476535268284537,41.395274769281734,0.027720428868993983,42.06718694726437,0.06956107900277511
458,30.551778991223067,0.04767411723509207,41.40347540784485,0.027738264115812542,42.09965659362144,0.06957952822143729
459,30.507140170783607,0.047694707641730436,41.41158327754177,0.0277560993626311,42.13198977910188,0.06959797744009946
460,30.462514922833485,0.047715298048368805,41.41959830101621,0.02777393460944966,42.164185603611195,0.06961642665876164
461,30.41790415972736,0.04773588845500717,41.42752040050007,0.027791769856268224,42.19624316884437,0.06963487587742381
462,30.373308790467853,0.04775647886164554,41.43534949781567,0.027809605103086783,42.22816157833386,0.06965332509608599
463,30.328729720677032,0.0477770692682839,41.44308551437812,0.027827440349905343,42.259939937497684,0.06967177431474815
464,30.28416785256802,0.04779765967492226,41.450728371197535,0.027845275596723902,42.29157735368708,0.06969022353341033
465,30.239624084916752,0.04781825008156063,41.45827798888149,0.02786311084354246,42.323072936234226,0.0697086727520725
466,30.19509931303391,0.047838840488199,41.46573428763732,0.02788094609036102,42.35442579649972,0.06972712197073468
467,30.150594428737108,0.047859430894837365,41.473097187274554,0.02789878133717958,42.38563504791989,0.06974557118939685
468,30.106110320323097,0.04788002130147573,41.48036660720732,0.02791661658399814,42.41669980605412,0.06976402040805903
469,30.061647872540206,0.0479006117081141,41.48754246645681,0.0279344518308167,42.44761918863173,0.0697824696267212
470,30.01720796656112,0.04792120211475246,41.49462468365369,0.02795228707763526,42.47839231559896,0.06980091884538338
471,29.972791479955525,0.04794179252139083,41.50161317704065,0.027970122324453818,42.50901830916566,0.06981936806404555
472,29.928399286663243,0.04796238292802919,41.50850786447485,0.027987957571272377,42.53949629385181,0.06983781728270771
473,29.884032256967235,0.04798297333466756,41.51530866343053,0.028005792818090937,42.569825396533986,0.06985626650136989
474,29.83969125746711,0.048003563741305925,41.52201549100147,0.028023628064909496,42.600004746491386,0.06987471572003207
475,29.79537715105255,0.048024154147944295,41.52862826390364,0.028041463311728056,42.630033475452024,0.06989316493869424
476,29.751090796877037,0.04804474455458266,41.535146898477755,0.028059298558546615,42.659910717638425,0.06991161415735642
477,29.706833050331735,0.04806533496122102,41.54157131069193,0.028077133805365175,42.68963560981342,0.06993006337601859
478,29.6626047630196,0.04808592536785939,41.54790141614422,0.028094969052183734,42.71920729132547,0.06994851259468077
479,29.618406782729554,0.04810651577449776,41.554137130065435,0.028112804299002293,42.74862490415401,0.06996696181334294
480,29.574239953411034,0.04812710618113612,41.56027836732167,0.028130639545820853,42.77788759295447,0.06998541103200512
481,29.53010511514853,0.048147696587774486,41.56632504241713,0.028148474792639416,42.80699450510324,0.0700038602506673
482,29.48600310413638,0.048168286994412855,41.572277069496714,0.028166310039457975,42.835944790742175,0.07002230946932947
483,29.44193475265389,0.04818887740105122,41.57813436234892,0.028184145286276534,42.86473760282326,0.07004075868799164
484,29.397900889040383,0.04820946780768959,41.58389683440841,0.028201980533095094,42.893372097152636,0.07005920790665382
485,29.353902337670718,0.04823005821432795,41.589564398758995,0.028219815779913653,42.921847432434845,0.07007765712531598
486,29.30993991893068,0.04825064862096632,41.59513696813629,0.028237651026732213,42.95016277031655,0.07009610634397816
487,29.266014449192937,0.04827123902760468,41.60061445493056,0.028255486273550772,42.97831727543007,0.07011455556264033
488,29.222126740792877,0.04829182943424305,41.60599677118962,0.028273321520369335,43.00631011543691,0.07013300478130251
489,29.178277602004762,0.048312419840881415,41.61128382862161,0.028291156767187894,43.03414046107075,0.07015145399996468
490,29.134467837018093,0.04833301024751978,41.61647553859794,0.028308992014006454,43.06180748618052,0.07016990321862686
491,29.090698245914183,0.04835360065415815,41.62157181215615,0.028326827260825013,43.08931036777301,0.07018835243728903
492,29.046969624642795,0.04837419106079652,41.62657256000279,0.028344662507643573,43.11664828605525,0.07020680165595121
493,29.003282764999216,0.04839478146743488,41.631477692516455,0.028362497754462132,43.1438204244769,0.07022525087461338
494,28.959638454601244,0.04841537187407324,41.63628711975062,0.02838033300128069,43.170825969772025,0.07024370009327555
495,28.916037476866588,0.04843596228071161,41.64100075143671,0.02839816824809925,43.19766411200104,0.07026214931193772
496,28.872480610990408,0.048456552687349976,41.64561849698697,0.02841600349491781,43.22433404459197,0.0702805985305999
497,28.828968631922997,0.048477143093988345,41.65014026549759,0.02843383874173637,43.250834964381795,0.07029904774926207
498,28.785502310347788,0.04849773350062671,41.654565965751665,0.02845167398855493,43.27716607165744,0.07031749696792425
499,28.742082412659375,0.04851832390726508,41.65889550622223,0.02846950923537349,43.3033265701964,0.07033594618658642
500,28.698709700941972,0.04853891431390344,41.66312879507533,0.028487344482192048,43.3293156673073,0.0703543954052486
501,28.65538493294788,0.04855950472054181,41.667265740173136,0.028505179729010607,43.355132573869994,0.07037284462391077
502,28.612108862076237,0.04858009512718017,41.671306249076935,0.028523014975829167,43.3807765043756,0.07039129384257295
503,28.56888223735201,0.048600685533818536,41.67525022905035,0.028540850222647726,43.40624667696601,0.07040974306123512
504,28.52570580340511,0.048621275940456905,41.67909758706239,0.028558685469466286,43.43154231347346,0.0704281922798973
505,28.482580300449765,0.048641866347095275,41.68284822979064,0.028576520716284845,43.456662639459466,0.07044664149855948
506,28.439506464264156,0.04866245675373364,41.686502063624395,0.028594355963103404,43.48160688425377,0.07046509071722164
507,28.396485026170087,0.048683047160372,41.690058994667844,0.028612191209921964,43.50637428099296,0.07048353993588381
508,28.353516713013082,0.04870363756701037,41.693518928743245,0.028630026456740523,43.530964066658484,0.07050198915454599
509,28.31060224714251,0.04872422797364873,41.69688177139418,0.028647861703559086,43.55537548211497,0.07052043837320816
510,28.267742346392033,0.0487448183802871,41.70014742788874,0.028665696950377646,43.57960777214766,0.07053888759187034
511,28.224937724060297,0.048765408786925465,41.703315803222765,0.028683532197196205,43.60366018550004,0.07055733681053251
512,28.182189088891583,0.048785999193563835,41.70638680212313,0.028701367444014764,43.62753197491074,0.07057578602919469
513,28.139497145057092,0.0488065896002022,41.709360329050995,0.028719202690833324,43.651222397150576,0.07059423524785687
514,28.096862592136016,0.04882718000684057,41.712236288205126,0.028737037937651883,43.6747307130589,0.07061268446651904
515,28.05428612509713,0.04884777041347893,41.715014583525154,0.028754873184470443,43.698056187579965,0.07063113368518122
516,28.011768434280434,0.04886836082011729,41.717695118694934,0.028772708431289006,43.72119808979873,0.07064958290384338
517,27.96931020537908,0.04888895122675566,41.720277797145876,0.028790543678107565,43.744155692976605,0.07066803212250555
518,27.926912119421523,0.04890954163339403,41.722762522060265,0.028808378924926124,43.76692827458664,0.07068648134116773
519,27.884574852753804,0.048930132040032395,41.72514919637467,0.028826214171744684,43.789515116348596,0.0707049305598299
520,27.842299077022155,0.04895072244667076,41.727437722783336,0.028844049418563243,43.81191550426364,0.07072337977849208
521,27.80008545915576,0.04897131285330913,41.729628003741524,0.028861884665381803,43.83412872864873,0.07074182899715425
522,27.757934661349772,0.04899190325994749,41.73171994146898,0.028879719912200362,43.8561540841706,0.07076027821581643
523,27.71584734104851,0.04901249366658586,41.73371343795335,0.02889755515901892,43.87799086987959,0.0707787274344786
524,27.67382415092893,0.04903308407322422,41.7356083949536,0.02891539040583748,43.89963838924303,0.07079717665314078
525,27.6318657388842,0.04905367447986259,41.73740471400351,0.02893322565265604,43.92109595017834,0.07081562587180296
526,27.589972748007707,0.049074264886500955,41.73910229641512,0.0289510608994746,43.9423628650858,0.07083407509046513
527,27.548145816577026,0.049094855293139325,41.74070104328226,0.02896889614629316,43.96343845088102,0.07085252430912731
528,27.506385578038383,0.04911544569977769,41.74220085548399,0.02898673139311172,43.98432202902701,0.07087097352778947
529,27.464692660991027,0.04913603610641605,41.7436016336882,0.029004566639930278,44.005012925566035,0.07088942274645164
530,27.42306768917215,0.04915662651305442,41.744903278355046,0.029022401886748837,44.02551047115104,0.07090787196511382
531,27.381511281441842,0.04917721691969279,41.74610568974061,0.029040237133567397,44.04581400107668,0.070926321183776
532,27.34002405176827,0.04919780732633115,41.74720876790037,0.029058072380385956,44.065922855310276,0.07094477040243817
533,27.298606609213145,0.049218397732969515,41.74821241269282,0.029075907627204516,44.08583637852209,0.07096321962110035
534,27.257259557917386,0.049238988139607885,41.74911652378307,0.029093742874023075,44.10555392011556,0.07098166883976252
535,27.215983497087024,0.049259578546246255,41.74992100064642,0.029111578120841634,44.12507483425696,0.0710001180584247
536,27.17477902097932,0.04928016895288462,41.75062574257202,0.029129413367660194,44.14439847990489,0.07101856727708687
537,27.133646718889118,0.04930075935952298,41.75123064866648,0.029147248614478757,44.16352422083929,0.07103701649574905
538,27.092587175135343,0.04932134976616135,41.75173561785752,0.029165083861297316,44.182451425690196,0.07105546571441121
539,27.051600969047954,0.04934194017279971,41.75214054889767,0.029182919108115876,44.20117946796617,0.07107391493307338
540,27.010688674954817,0.04936253057943808,41.75244534036789,0.029200754354934435,44.21970772608216,0.07109236415173556
541,26.96985086216911,0.049383120986076445,41.75264989068132,0.029218589601752994,44.23803558338735,0.07111081337039774
542,26.929088094976628,0.04940371139271481,41.752754098086946,0.029236424848571554,44.25616242819236,0.07112926258905991
543,26.88840093262366,0.04942430179935318,41.75275786067336,0.029254260095390113,44.27408765379629,0.07114771180772209
544,26.847789929304902,0.04944489220599155,41.75266107637249,0.029272095342208676,44.291810658513256,0.07116616102638426
545,26.80725563415156,0.04946548261262991,41.75246364296329,0.029289930589027235,44.309330845698696,0.07118461024504644
546,26.76679859121981,0.04948607301926827,41.7521654580756,0.029307765835845795,44.326647623775244,0.07120305946370861
547,26.726419339479428,0.04950666342590664,41.75176641919387,0.029325601082664354,44.3437604062582,0.07122150868237079
548,26.68611841280265,0.04952725383254501,41.751266423660965,0.029343436329482914,44.360668611780795,0.07123995790103296
549,26.645896339953293,0.049547844239183375,41.75066536868197,0.029361271576301473,44.37737166411891,0.07125840711969514
550,26.605753644576055,0.04956843464582174,41.74996315132802,0.029379106823120033,44.39386899221559,0.0712768563383573
551,26.56569084518603,0.04958902505246011,41.74915966854013,0.029396942069938592,44.41016003020504,0.07129530555701948
552,26.525708455158654,0.04960961545909847,41.74825481713305,0.02941477731675715,44.426244217436384,0.07131375477568165
553,26.485806982719545,0.04963020586573684,41.74724849379915,0.02943261256357571,44.44212099849698,0.07133220399434383
554,26.445986930934925,0.0496507962723752,41.74614059511225,0.02945044781039427,44.457789823235395,0.071350653213006
555,26.406248797701945,0.04967138667901357,41.74493101753156,0.02946828305721283,44.473250146784,0.07136910243166818
556,26.366593075739583,0.049691977085651935,41.74361965740559,0.02948611830403139,44.48850142958118,0.07138755165033035
557,26.32702025257947,0.049712567492290305,41.74220641097601,0.02950395355084995,44.50354313739325,0.07140600086899253
558,26.287530810557143,0.04973315789892867,41.7406911743817,0.029521788797668508,44.51837474133589,0.0714244500876547
559,26.24812522680343,0.04975374830556703,41.73907384366259,0.029539624044487067,44.5329957178952,0.07144289930631686
560,26.208803973236172,0.0497743387122054,41.737354314763664,0.029557459291305627,44.547405548948575,0.07146134852497904
561,26.16956751655202,0.04979492911884377,41.73553248353899,0.029575294538124186,44.56160372178493,0.07147979774364122
562,26.130416318218696,0.04981551952548213,41.73360824575565,0.029593129784942745,44.57558972912474,0.07149824696230339
563,26.091350834467214,0.049836109932120495,41.73158149709775,0.029610965031761305,44.58936306913962,0.07151669618096557
564,26.052371516284527,0.049856700338758865,41.72945213317052,0.029628800278579868,44.602923245471594,0.07153514539962774
565,26.01347880940643,0.04987729074539723,41.72722004950427,0.029646635525398427,44.616269767251886,0.07155359461828992
566,25.974673154310505,0.0498978811520356,41.72488514155845,0.029664470772216987,44.629402149119464,0.07157204383695209
567,25.93595498620954,0.04991847155867396,41.72244730472579,0.029682306019035546,44.64231991123899,0.07159049305561427
568,25.897324735044922,0.04993906196531233,41.71990643433631,0.029700141265854105,44.65502257931873,0.07160894227427644
569,25.858782825480574,0.04995965237195069,41.717262425661424,0.029717976512672665,44.66750968462768,0.07162739149293862
570,25.820329676896826,0.04998024277858906,41.714515173918095,0.029735811759491224,44.67978076401265,0.0716458407116008
571,25.781965703384724,0.050000833185227425,41.711664574272916,0.029753647006309787,44.69183535991474,0.07166428993026297
572,25.74369131374049,0.05002142359186579,41.70871052184628,0.029771482253128347,44.7036730203856,0.07168273914892513
573,25.705506911460233,0.05004201399850416,41.70565291171651,0.029789317499946906,44.7152932991032,0.0717011883675873
574,25.667412894734888,0.05006260440514253,41.70249163892408,0.029807152746765465,44.72669575538718,0.07171963758624948
575,25.62940965644544,0.05008319481178089,41.69922659847575,0.029824987993584025,44.73787995421398,0.07173808680491166
576,25.59149758415829,0.05010378521841925,41.69585768534875,0.029842823240402584,44.74884546623146,0.07175653602357383
577,25.553677060120904,0.05012437562505762,41.692384794495084,0.029860658487221144,44.759591867773096,0.07177498524223601
578,25.515948461257793,0.050144966031695985,41.68880782084568,0.029878493734039703,44.770118740872,0.07179343446089818
579,25.478312159166506,0.050165556438334355,41.68512665931467,0.029896328980858262,44.780425673274266,0.07181188367956036
580,25.44076852011414,0.05018614684497272,41.68134120480363,0.029914164227676822,44.79051225845221,0.07183033289822253
581,25.403317905033752,0.05020673725161109,41.6774513522059,0.02993199947449538,44.800378095617006,0.0718487821168847
582,25.365960669521407,0.05022732765824945,41.67345699641083,0.02994983472131394,44.8100227897311,0.07186723133554687
583,25.32869716383305,0.05024791806488782,41.6693580323081,0.0299676699681325,44.81944595152014,0.07188568055420905
584,25.29152773288192,0.05026850847152618,41.66515435479206,0.02998550521495106,44.828647197484536,0.07190412977287122
585,25.25445271623605,0.050289098878164545,41.66084585876607,0.03000334046176962,44.83762614991069,0.0719225789915334
586,25.217472448116066,0.050309689284802915,41.656432439146805,0.03002117570858818,44.846382436881754,0.07194102821019557
587,25.18058725739314,0.050330279691441285,41.651913990868664,0.030039010955406738,44.85491569228813,0.07195947742885775
588,25.143797467587312,0.05035087009807965,41.6472904088882,0.030056846202225297,44.863225555837445,0.07197792664751992
589,25.10710339686589,0.05037146050471801,41.642561588188414,0.030074681449043857,44.871311673064234,0.0719963758661821
590,25.07050535804221,0.05039205091135638,41.63772742378326,0.030092516695862416,44.879173695339205,0.07201482508484428
591,25.03400365857455,0.05041264131799474,41.632787810722036,0.030110351942680975,44.88681127987815,0.07203327430350645
592,24.997598600565336,0.05043323172463311,41.62774264409386,0.03012818718949954,44.89422408975042,0.07205172352216863
593,24.961290480760567,0.050453822131271475,41.62259181903209,0.030146022436318098,44.901411793887085,0.07207017274083079
594,24.925079590549384,0.050474412537909845,41.61733523071886,0.030163857683136657,44.90837406708868,0.07208862195949296
595,24.888966215964075,0.05049500294454821,41.61197277438955,0.030181692929955217,44.91511059003253,0.07210707117815514
596,24.852950637680102,0.05051559335118658,41.60650434533727,0.030199528176773776,44.92162104927978,0.07212552039681731
597,24.817033131016473,0.05053618375782494,41.60092983891745,0.030217363423592335,44.92790513728191,0.07214396961547949
598,24.78121396593631,0.0505567741644633,41.59524915055235,0.030235198670410895,44.93396255238712,0.07216241883414166
599,24.745493407047693,0.05057736457110167,41.589462175735605,0.030253033917229458,44.93979299884598,0.07218086805280384
600,24.70987171360472,0.05059795497774004,41.58356881003684,0.030270869164048017,44.94539618681706,0.07219931727146602
601,24.67434913950871,0.050618545384378405,41.57756894910625,0.030288704410866576,44.95077183237188,0.07221776649012819
602,24.6389259333098,0.05063913579101677,41.57146248867922,0.030306539657685136,44.955919657499706,0.07223621570879037
603,24.60360233820864,0.05065972619765514,41.56524932458093,0.030324374904503695,44.96083939011187,0.07225466492745253
604,24.56837859205838,0.0506803166042935,41.55892935273104,0.030342210151322255,44.96553076404572,0.0722731141461147
605,24.533254927366873,0.05070090701093187,41.552502469148294,0.030360045398140814,44.96999351906813,0.07229156336477688
606,24.498231571299154,0.05072149741757023,41.545968569955285,0.030377880644959374,44.974227400878846,0.07231001258343905
607,24.463308745680003,0.0507420878242086,41.539327551383046,0.030395715891777933,44.978232161113205,0.07232846180210123
608,24.428486666996967,0.050762678230846965,41.532579309775855,0.030413551138596492,44.98200755734462,0.0723469110207634
609,24.39376554640342,0.050783268637485335,41.52572374159591,0.030431386385415052,44.98555335308674,0.07236536023942558
610,24.359145589721905,0.0508038590441237,41.51876074342813,0.03044922163223361,44.98886931779505,0.07238380945808776
611,24.324626997447783,0.05082444945076206,41.511690211984856,0.03046705687905217,44.991955226868306,0.07240225867674993
612,24.290209964752965,0.05084503985740043,41.50451204411068,0.03048489212587073,44.99481086164948,0.0724207078954121
613,24.255894681490055,0.0508656302640388,41.497226136787205,0.03050272737268929,44.99743600942641,0.07243915711407428
614,24.221681332196532,0.05088622067067716,41.48983238713794,0.03052056261950785,44.99983046343198,0.07245760633273646
615,24.187570096099304,0.050906811077315525,41.48233069243304,0.03053839786632641,45.00199402284405,0.07247605555139862
616,24.153561147119397,0.050927401483953895,41.474720950094216,0.030556233113144968,45.00392649278499,0.0724945047700608
617,24.119654653876946,0.05094799189059226,41.46700305769962,0.030574068359963527,45.005627684320764,0.07251295398872297
618,24.085850779696322,0.05096858229723063,41.459176912988674,0.030591903606782087,45.00709741445977,0.07253140320738515
619,24.052149682611642,0.05098917270386899,41.451242413867035,0.030609738853600646,45.008335506151276,0.07254985242604732
620,24.018551515372213,0.05100976311050736,41.443199458411485,0.03062757410041921,45.009341788283464,0.0725683016447095
621,23.985056425448608,0.05103035351714572,41.4350479448749,0.030645409347237768,45.010116095681155,0.07258675086337167
622,23.951664555038576,0.05105094392378409,41.4267877716912,0.030663244594056328,45.010658269103175,0.07260520008203385
623,23.918376041073444,0.051071534330422455,41.418418837480324,0.030681079840874887,45.01096815523935,0.07262364930069602
624,23.88519101522457,0.05109212473706082,41.409941041053216,0.030698915087693446,45.01104560670712,0.0726420985193582
625,23.852109603910137,0.05111271514369919,41.40135428141688,0.030716750334512006,45.01089048204791,0.07266054773802036
626,23.819131928302156,0.05113330555033756,41.392658457779405,0.030734585581330565,45.010502645722994,0.07267899695668253
627,23.786258104333573,0.05115389595697592,41.38385346955497,0.030752420828149128,45.009881968109156,0.07269744617534471
628,23.753488242705757,0.05117448636361428,41.37493921636901,0.030770256074967688,45.009028325493865,0.07271589539400689
629,23.72082244889611,0.05119507677025265,41.36591559806319,0.030788091321786247,45.00794160007025,0.07273434461266906
630,23.68826082316591,0.051215667176891015,41.35678251470061,0.030805926568604806,45.006621679931584,0.07275279383133124
631,23.65580346056839,0.051236257583529385,41.34753986657092,0.030823761815423366,45.00506845906559,0.07277124304999341
632,23.62345045095709,0.05125684799016775,41.338187554195414,0.030841597062241925,45.00328183734819,0.07278969226865559
633,23.591201878994262,0.05127743839680612,41.32872547833227,0.030859432309060485,45.00126172053712,0.07280814148731776
634,23.559057824159698,0.05129802880344448,41.31915353998165,0.030877267555879044,44.99900802026512,0.07282659070597994
635,23.527018360759616,0.05131861921008285,41.309471640390996,0.030895102802697604,44.99652065403276,0.07284503992464211
636,23.495083557935878,0.05133920961672121,41.29967968106021,0.030912938049516163,44.99379954520094,0.07286348914330429
637,23.46325347967529,0.051359800023359575,41.28977756374688,0.030930773296334722,44.990844622983154,0.07288193836196645
638,23.43152818481927,0.051380390429997945,41.279765190471586,0.030948608543153282,44.98765582243726,0.07290038758062863
639,23.39990772707364,0.051400980836636315,41.26964246352314,0.03096644378997184,44.98423308445709,0.0729188367992908
640,23.36839215501863,0.05142157124327468,41.259409285463946,0.0309842790367904,44.98057635576356,0.07293728601795298
641,23.336981512119124,0.05144216164991304,41.249065559135225,0.03100211428360896,44.97668558889564,0.07295573523661515
642,23.305675836735116,0.05146275205655141,41.238611187662485,0.03101994953042752,44.972560742200834,0.07297418445527733
643,23.27447516213235,0.05148334246318977,41.22804607446076,0.03103778477724608,44.9682017798254,0.0729926336739395
644,23.243379516493224,0.05150393286982814,41.21737012324007,0.031055620024064638,44.96360867170435,0.07301108289260168
645,23.212388922927857,0.051524523276466505,41.206583238010786,0.031073455270883198,44.95878139355093,0.07302953211126385
646,23.181503399485344,0.051545113683104875,41.19568532308907,0.031091290517701757,44.95371992684598,0.07304798132992602
647,23.150722959165336,0.05156570408974324,41.1846762831023,0.03110912576452032,44.948424258826826,0.07306643054858819
648,23.120047609929657,0.05158629449638161,41.17355602299452,0.03112696101133888,44.942894382476005,0.07308487976725037
649,23.089477354714326,0.05160688490301997,41.16232444803196,0.03114479625815744,44.93713029650953,0.07310332898591254
650,23.05901219144155,0.05162747530965833,41.150981463808506,0.031162631504975998,44.93113200536497,0.07312177820457472
651,23.028652113032148,0.0516480657162967,41.1395269762512,0.031180466751794558,44.924899519189175,0.07314022742323689
652,22.9983971074181,0.05166865612293507,41.12796089162583,0.031198301998613117,44.91843285382567,0.07315867664189907
653,22.968247157555183,0.051689246529573435,41.11628311654248,0.031216137245431676,44.911732030801815,0.07317712586056124
654,22.938202241436002,0.0517098369362118,41.10449355796106,0.03123397249225024,44.904797077315585,0.07319557507922342
655,22.908262332103092,0.05173042734285017,41.09259212319696,0.0312518077390688,44.89762802622216,0.0732140242978856
656,22.878427397662282,0.05175101774948853,41.08057871992666,0.03126964298588736,44.89022491602009,0.07323247351654777
657,22.84869740129623,0.0517716081561269,41.06845325619336,0.03128747823270592,44.88258779083726,0.07325092273520994
658,22.819072301278197,0.05179219856276526,41.05621564041265,0.03130531347952448,44.8747167004166,0.0732693719538721
659,22.789552050985915,0.05181278896940363,41.0438657813782,0.031323148726343036,44.86661170010134,0.07328782117253428
660,22.760136598915842,0.051833379376041995,41.031403588267416,0.031340983973161596,44.85827285082016,0.07330627039119646
661,22.730825888697417,0.051853969782680365,41.018828970647256,0.031358819219980155,44.84970021907199,0.07332471960985863
662,22.701619859107648,0.05187456018931873,41.00614183847986,0.031376654466798715,44.840893876910485,0.07334316882852081
663,22.672518444085803,0.05189515059595709,40.99334210212842,0.031394489713617274,44.831853901928284,0.07336161804718298
664,22.64352157274836,0.05191574100259546,40.980429672362874,0.03141232496043583,44.822580377240975,0.07338006726584516
665,22.61462916940417,0.05193633140923383,40.96740446036577,0.03143016020725439,44.81307339147076,0.07339851648450733
666,22.585841153569703,0.05195692181587219,40.95426637773809,0.03144799545407295,44.80333303872991,0.07341696570316951
667,22.557157439984596,0.051977512222510555,40.941015336505046,0.03146583070089151,44.7933594186039,0.07343541492183168
668,22.528577938627336,0.051998102629148925,40.927651249122,0.03148366594771007,44.78315263613424,0.07345386414049385
669,22.500102554731168,0.05201869303578729,40.91417402848034,0.03150150119452863,44.77271280180117,0.07347231335915602
670,22.471731188800145,0.05203928344242566,40.900583587913346,0.03151933644134719,44.76204003150599,0.0734907625778182
671,22.44346373662545,0.05205987384906402,40.88687984120218,0.03153717168816575,44.751134446553145,0.07350921179648037
672,22.415300089301756,0.05208046425570239,40.8730627025818,0.03155500693498431,44.73999617363207,0.07352766101514255
673,22.387240133243974,0.05210105466234075,40.85913208674692,0.03157284218180287,44.728625344798836,0.07354611023380472
674,22.359283750203982,0.05212164506897912,40.84508790885802,0.03159067742862143,44.71702209745739,0.0735645594524669
675,22.331430817287742,0.052142235475617485,40.83093008454737,0.03160851267543999,44.705186574340765,0.07358300867112907
676,22.303681206972357,0.05216282588225585,40.81665852992502,0.031626347922258546,44.69311892349181,0.07360145788979125
677,22.276034787123553,0.05218341628889422,40.802273161584864,0.031644183169077106,44.6808192982439,0.07361990710845343
678,22.248491421013227,0.05220400669553259,40.78777389661075,0.031662018415895665,44.66828785720119,0.0736383563271156
679,22.22105096733714,0.05222459710217095,40.77316065258252,0.031679853662714225,44.65552476421891,0.07365680554577778
680,22.193713280232842,0.05224518750880931,40.758433347582155,0.031697688909532784,44.642530188383034,0.07367525476443994
681,22.166478209297804,0.05226577791544768,40.7435919001999,0.031715524156351343,44.629304303990104,0.07369370398310211
682,22.13934559960765,0.052286368322086045,40.728636229540406,0.03173335940316991,44.615847290526624,0.07371215320176429
683,22.112315291734618,0.052306958728724415,40.71356625522894,0.03175119464998847,44.602159332648256,0.07373060242042646
684,22.085387121766207,0.05232754913536278,40.698381897417526,0.03176902989680703,44.588240620158786,0.07374905163908864
685,22.058560921323934,0.05234813954200115,40.6830830767912,0.03178686514362559,44.574091347988876,0.07376750085775081
686,22.03183651758233,0.05236872994863951,40.66766971457424,0.03180470039044415,44.55971171617463,0.07378595007641299
687,22.00521373328806,0.05238932035527788,40.6521417325364,0.03182253563726271,44.54510192983595,0.07380439929507517
688,21.97869238677928,0.05240991076191624,40.63649905299921,0.031840370884081266,44.530262199154535,0.07382284851373734
689,21.95227229200504,0.052430501168554605,40.62074159884225,0.031858206130899826,44.51519273935192,0.07384129773239952
690,21.925953258545018,0.052451091575192975,40.604869293509495,0.031876041377718385,44.499893770667036,0.07385974695106168
691,21.899735091629303,0.052471681981831345,40.58888206101562,0.031893876624536945,44.48436551833384,0.07387819616972385
692,21.873617592158354,0.05249227238846971,40.57277982595236,0.031911711871355504,44.46860821255847,0.07389664538838603
693,21.847600556723197,0.05251286279510807,40.55656251349491,0.03192954711817406,44.45262208849642,0.0739150946070482
694,21.821683777625676,0.05253345320174644,40.5402300494083,0.03194738236499262,44.43640738622939,0.07393354382571038
695,21.79586704289901,0.0525540436083848,40.523782360053815,0.03196521761181118,44.41996435074201,0.07395199304437255
696,21.770150136328333,0.05257463401502317,40.50721937239541,0.03198305285862974,44.40329323189834,0.07397044226303473
697,21.744532837471603,0.052595224421661535,40.49054101400622,0.0320008881054483,44.38639428441817,0.0739888914816969
698,21.719014921680444,0.052615814828299905,40.47374721307495,0.03201872335226686,44.3692677678532,0.07400734070035908
699,21.69359616012133,0.05263640523493827,40.45683789841245,0.03203655859908542,44.35191394656294,0.07402578991902126
700,21.668276319796853,0.05265699564157664,40.43981299945819,0.03205439384590398,44.33433308969053,0.07404423913768343
701,21.643055163567137,0.052677586048215,40.42267244628678,0.03207222909272254,44.31652547113832,0.07406268835634561
702,21.617932450171395,0.05269817645485336,40.405416169614554,0.0320900643395411,44.29849136954332,0.07408113757500777
703,21.592907934249705,0.05271876686149173,40.388044100806106,0.032107899586359664,44.280231068252384,0.07409958679366994
704,21.56798136636489,0.0527393572681301,40.37055617188091,0.032125734833178224,44.26174485529738,0.07411803601233212
705,21.543152493024532,0.052759947674768465,40.3529523155199,0.03214357007999678,44.2430330233701,0.0741364852309943
706,21.518421056703172,0.05278053808140683,40.33523246507215,0.03216140532681534,44.224095869796976,0.07415493444965647
707,21.493786795864647,0.0528011284880452,40.317396554561405,0.0321792405736339,44.204933696513734,0.07417338366831865
708,21.469249444984577,0.05282171889468357,40.2994445186929,0.03219707582045246,44.18554681003978,0.07419183288698082
709,21.444808734572977,0.05284230930132193,40.28137629285992,0.03221491106727102,44.1659355214526,0.074210282105643
710,21.420464391197054,0.05286289970796029,40.26319181315057,0.03223274631408958,44.146100146361775,0.07422873132430517
711,21.39621613750409,0.05288349011459866,40.24489101635442,0.03225058156090814,44.12604100488311,0.07424718054296733
712,21.372063692244538,0.052904080521237025,40.22647383996936,0.0322684168077267,44.10575842161236,0.07426562976162951
713,21.348006770295175,0.052924670927875395,40.20794022220824,0.03228625205454526,44.085252725599005,0.07428407898029168
714,21.324045082682513,0.05294526133451376,40.18929010200569,0.03230408730136382,44.064524250319906,0.07430252819895386
715,21.300178336606177,0.05296585174115212,40.17052341902492,0.03232192254818238,44.043573333652574,0.07432097741761604
716,21.276406235462595,0.05298644214779049,40.15164011366452,0.03233975779500094,44.02240031784862,0.07433942663627821
717,21.252728478868725,0.05300703255442886,40.1326401270653,0.032357593041819496,44.001005549506864,0.07435787585494039
718,21.22914476268596,0.05302762296106722,40.113523401117064,0.032375428288638056,43.979389379546376,0.07437632507360256
719,21.20565477904406,0.053048213367705585,40.09428987846557,0.032393263535456615,43.95755216317949,0.07439477429226474
720,21.1822582163654,0.053068803774343955,40.07493950251931,0.032411098782275174,43.93549425988451,0.07441322351092691
721,21.158954759389225,0.053089394180982324,40.05547221745651,0.032428934029093734,43.91321603337844,0.07443167272958909
722,21.135744089195995,0.05310998458762069,40.03588796823193,0.03244676927591229,43.89071785158959,0.07445012194825126
723,21.11262588323199,0.05313057499425905,40.01618670058385,0.03246460452273085,43.86800008663001,0.07446857116691344
724,21.089599815333955,0.05315116540089742,39.99636836104102,0.03248243976954941,43.84506311476784,0.0744870203855756
725,21.066665555753865,0.05317175580753578,39.97643289692958,0.03250027501636797,43.82190731639952,0.07450546960423778
726,21.043822771183837,0.05319234621417415,39.95638025638006,0.03251811026318653,43.79853307602205,0.07452391882289995
727,21.02107112478121,0.053212936620812515,39.93621038833435,0.03253594551000509,43.77494078220494,0.07454236804156213
728,20.99841027619361,0.053233527027450885,39.91592324255276,0.03255378075682365,43.75113082756223,0.0745608172602243
729,20.975839881584317,0.05325411743408925,39.895518769620935,0.03257161600364221,43.727103608724235,0.07457926647888648
730,20.953359593657588,0.05327470784072762,39.87499692095701,0.03258945125046077,43.702859526309446,0.07459771569754865
731,20.930969061684205,0.05329529824736598,39.85435764881858,0.03260728649727933,43.67839898489608,0.07461616491621083
732,20.908667931527063,0.05331588865400434,39.83360090630978,0.03262512174409789,43.653722392993785,0.074634614134873
733,20.886455845666923,0.05333647906064271,39.812726647388374,0.03264295699091645,43.628830163015074,0.07465306335353517
734,20.86433244322829,0.05335706946728108,39.79173482687286,0.032660792237735006,43.60372271124674,0.07467151257219734
735,20.842297360005333,0.053377659873919445,39.77062540044957,0.032678627484553566,43.57840045782132,0.07468996179085952
736,20.820350228487964,0.05339825028055781,39.74939832467974,0.032696462731372125,43.55286382668819,0.07470841100952169
737,20.79849067788802,0.05341884068719618,39.72805355700672,0.03271429797819069,43.52711324558501,0.07472686022818387
738,20.77671833416558,0.05343943109383454,39.7065910557631,0.03273213322500925,43.50114914600861,0.07474530944684604
739,20.755032820055302,0.05346002150047291,39.68501078017784,0.03274996847182781,43.4749719631863,0.07476375866550822
740,20.73343375509296,0.05348061190711127,39.66331269038348,0.03276780371864637,43.44858213604666,0.07478220788417039
741,20.711920755642023,0.05350120231374964,39.64149674742328,0.03278563896546493,43.421980107190706,0.07480065710283257
742,20.690493434920366,0.053521792720388005,39.61956291325849,0.03280347421228349,43.39516632286261,0.07481910632149474
743,20.669151403027065,0.053542383127026374,39.59751115077549,0.03282130945910205,43.36814123292069,0.07483755554015692
744,20.647894266969313,0.05356297353366474,39.57534142379302,0.03283914470592061,43.340905290808095,0.0748560047588191
745,20.62672163068936,0.0535835639403031,39.55305369706948,0.03285697995273917,43.31345895352357,0.07487445397748126
746,20.605633095091672,0.05360415434694147,39.53064793631011,0.032874815199557726,43.28580268159223,0.07489290319614343
747,20.584628258070097,0.05362474475357984,39.508124108174236,0.032892650446376286,43.2579369390361,0.07491135241480561
748,20.56370671453511,0.0536453351602182,39.48548218028261,0.032910485693194845,43.22986219334487,0.07492980163346778
749,20.54286805644122,0.053665925566856565,39.46272212122459,0.032928320940013404,43.20157891544634,0.07494825085212996
750,20.522111872814406,0.053686515973494935,39.43984390056551,0.032946156186831964,43.17308757967705,0.07496670007079213
751,20.501437749779704,0.0537071063801333,39.416847488853946,0.03296399143365052,43.14438866375282,0.07498514928945431
752,20.480845270588762,0.05372769678677167,39.39373285762898,0.03298182668046908,43.11548264873913,0.07500359850811648
753,20.46033401564768,0.05374828719341003,39.37049997942761,0.03299966192728764,43.086370019021714,0.07502204772677866
754,20.439903562544664,0.0537688776000484,39.34714882779197,0.0330174971741062,43.057051262276886,0.07504049694544083
755,20.419553486078073,0.05378946800668676,39.32367937727674,0.03303533242092476,43.027526869442084,0.075058946164103
756,20.399283358284233,0.05381005841332513,39.30009160345643,0.03305316766774332,42.99779733468609,0.07507739538276517
757,20.37909274846563,0.053830648819963495,39.27638548293278,0.03307100291456188,42.96786315537961,0.07509584460142735
758,20.35898122321892,0.05385123922660186,39.25256099334208,0.033088838161380446,42.93772483206557,0.07511429382008952
759,20.338948346463162,0.05387182963324023,39.22861811336256,0.033106673408199006,42.907382868429444,0.0751327430387517
760,20.31899367946815,0.0538924200398786,39.20455682272174,0.033124508655017565,42.876837771269706,0.07515119225741387
761,20.299116780882695,0.05391301044651696,39.18037710220381,0.033142343901836124,42.84609005046808,0.07516964147607605
762,20.279317206763075,0.05393360085315532,39.156078933657035,0.033160179148654684,42.81514021896001,0.07518809069473822
763,20.25959451060154,0.05395419125979369,39.131662300001096,0.03317801439547324,42.7839887927049,0.0752065399134004
764,20.239948243354835,0.05397478166643206,39.10712718523457,0.0331958496422918,42.75263629065659,0.07522498913206258
765,20.22037795347289,0.053995372073070425,39.082473574442226,0.03321368488911036,42.72108323473362,0.07524343835072475
766,20.200883186927474,0.05401596247970879,39.057701453802515,0.03323152013592892,42.689330149789704,0.07526188756938693
767,20.181463487240936,0.05403655288634715,39.03281081059494,0.03324935538274748,42.65737756358404,0.07528033678804909
768,20.162118395515083,0.05405714329298552,39.00780163320749,0.03326719062956604,42.625226006751724,0.07529878600671126
769,20.142847450460053,0.05407773369962389,38.98267391114403,0.0332850258763846,42.59287601277425,0.07531723522537344
770,20.12365018842324,0.05409832410626225,38.95742763503176,0.03330286112320316,42.56032811794983,0.07533568444403561
771,20.104526143418276,0.054118914512900615,38.932062796628614,0.03332069637002172,42.527582861363996,0.07535413366269779
772,20.085474847154167,0.054139504919538985,38.90657938883069,0.03333853161684028,42.49464078485993,0.07537258288135996
773,20.066495829064344,0.054160095326177354,38.88097740567968,0.03335636686365884,42.461502433009116,0.07539103210002214
774,20.04758861633587,0.05418068573281572,38.855256842370345,0.0333742021104774,42.428168353081794,0.07540948131868432
775,20.028752733938642,0.05420127613945408,38.829417695257845,0.033392037357295956,42.394639095017546,0.07542793053734649
776,20.00998770465468,0.05422186654609245,38.803459961865315,0.033409872604114516,42.360915211395984,0.07544637975600867
777,19.991293049107433,0.05424245695273082,38.77738364089116,0.033427707850933075,42.32699725740731,0.07546482897467083
778,19.972668285791194,0.05426304735936918,38.75118873221658,0.033445543097751634,42.29288579082301,0.075483278193333
779,19.954112931100465,0.054283637766007545,38.72487523691301,0.033463378344570194,42.25858137196661,0.07550172741199518
780,19.935626499359472,0.05430422817264591,38.69844315724949,0.03348121359138875,42.224084563684464,0.07552017663065735
781,19.917208502851608,0.05432481857928428,38.67189249670015,0.03349904883820731,42.18939593131653,0.07553862584931953
782,19.89885845184905,0.05434540898592265,38.64522325995165,0.03351688408502587,42.154516042667275,0.0755570750679817
783,19.88057585464234,0.05436599939256101,38.61843545291054,0.03353471933184443,42.11944546797653,0.07557552428664388
784,19.862360217569947,0.05438658979919937,38.591529082710814,0.03355255457866299,42.08418477989054,0.07559397350530606
785,19.844211045047995,0.05440718020583774,38.56450415772124,0.03357038982548155,42.04873455343297,0.07561242272396823
786,19.82612783959998,0.05442777061247611,38.53736068755276,0.03358822507230011,42.01309536597588,0.0756308719426304
787,19.808110101886445,0.054448361019114475,38.51009868306604,0.03360606031911867,41.97726779721112,0.07564932116129258
788,19.790157330734793,0.05446895142575284,38.482718156378745,0.03362389556593723,41.941252429121214,0.07566777037995476
789,19.772269023169066,0.05448954183239121,38.45521912087305,0.03364173081275579,41.90504984595096,0.07568621959861692
790,19.754444674439803,0.05451013223902958,38.427601591203,0.03365956605957435,41.86866063417846,0.0757046688172791
791,19.73668377805386,0.05453072264566794,38.39986558330195,0.03367740130639291,41.832085382486746,0.07572311803594127
792,19.718985825804328,0.0545513130523063,38.37201111438989,0.033695236553211466,41.795324681735224,0.07574156725460345
793,19.701350307800425,0.054571903458944665,38.34403820298092,0.03371307180003003,41.7583791249311,0.07576001647326562
794,19.68377671249742,0.054592493865583035,38.31594686889061,0.03373090704684859,41.721249307201205,0.0757784656919278
795,19.666264526726632,0.054613084272221404,38.287737133243326,0.03374874229366715,41.68393582576347,0.07579691491058997
796,19.648813235725374,0.05463367467885977,38.25940901847967,0.03376657754048571,41.64643927989896,0.07581536412925215
797,19.631422323166927,0.05465426508549813,38.230962548363806,0.03378441278730427,41.6087602709235,0.07583381334791432
798,19.614091271190592,0.0546748554921365,38.202397747990815,0.03380224803412283,41.57089940215984,0.07585226256657648
799,19.596819560431715,0.05469544589877487,38.17371464379405,0.03382008328094139,41.53285727890946,0.07587071178523866
800,19.579606670051735,0.05471603630541323,38.144913263552475,0.03383791852775995,41.4946345084249,0.07588916100390083
801,19.562452077768192,0.054736626712051595,38.11599363639796,0.03385575377457851,41.45623169988192,0.07590761022256301
802,19.545355259884847,0.054757217118689964,38.08695579282266,0.03387358902139707,41.41764946435167,0.07592605944122519
803,19.528315691321755,0.054777807525328334,38.05779976468622,0.03389142426821563,41.3788884147733,0.07594450865988736
804,19.51133284564533,0.0547983979319667,38.028525585223186,0.033909259515034186,41.33994916592629,0.07596295787854954
805,19.49440619509845,0.05481898833860506,37.999133289050185,0.033927094761852745,41.30083233440304,0.07598140709721171
806,19.47753521063056,0.05483957874524342,37.969622912173264,0.033944930008671305,41.261538538581725,0.07599985631587389
807,19.460719361927747,0.05486016915188179,37.93999449199508,0.033962765255489864,41.22206839859885,0.07601830553453606
808,19.443958117442904,0.05488075955852016,37.91024806732225,0.033980600502308424,41.18242253632236,0.07603675475319824
809,19.42725094442578,0.054901349965158525,37.880383678372425,0.03399843574912698,41.14260157532445,0.07605520397186041
810,19.41059730895309,0.05492194037179689,37.850401366781654,0.03401627099594554,41.102606140854824,0.07607365319052259
811,19.39399667595865,0.05494253077843526,37.8203011756115,0.0340341062427641,41.062436859813815,0.07609210240918475
812,19.377448509263463,0.05496312118507363,37.790083149356235,0.03405194148958266,41.022094360725646,0.07611055162784693
813,19.36095227160581,0.05498371159171199,37.759747333950024,0.03406977673640123,40.98157927371206,0.0761290008465091
814,19.34450742467131,0.05500430199835035,37.72929377677409,0.03408761198321979,40.940892230465636,0.07614745006517128
815,19.328113429123047,0.05502489240498872,37.698722526663836,0.03410544723003835,40.900033864223666,0.07616589928383345
816,19.311769744631622,0.05504548281162709,37.66803363391589,0.034123282476856906,40.85900480974172,0.07618434850249563
817,19.295475829905193,0.055066073218265454,37.63722715029536,0.034141117723675465,40.817805703267695,0.0762027977211578
818,19.279231142719553,0.05508666362490382,37.60630312904274,0.034158952970494025,40.77643718251572,0.07622124693981998
819,19.26303513994812,0.05510725403154218,37.57526162488116,0.034176788217312584,40.73489988664043,0.07623969615848215
820,19.246887277591984,0.05512784443818055,37.54410269402323,0.034194623464131144,40.69319445621105,0.07625814537714432
821,19.23078701080991,0.05514843484481892,37.51282639417822,0.0342124587109497,40.65132153318584,0.07627659459580649
822,19.21473379394831,0.05516902525145728,37.48143278455896,0.03423029395776826,40.6092817608867,0.07629504381446867
823,19.19872708057116,0.055189615658095645,37.4499219258889,0.03424812920458682,40.567075783973664,0.07631349303313084
824,19.182766323490018,0.055210206064734015,37.418293880409,0.03426596445140538,40.52470424841976,0.07633194225179302
825,19.166850974793874,0.055230796471372384,37.38654871188473,0.03428379969822394,40.482167801485794,0.07635039147045519
826,19.150980485879096,0.05525138687801075,37.35468648561289,0.0343016349450425,40.439467091695526,0.07636884068911737
827,19.135154307479215,0.05527197728464911,37.3227072684286,0.03431947019186106,40.396602768810624,0.07638728990777954
828,19.11937188969484,0.05529256769128748,37.29061112871214,0.03433730543867962,40.353575483806196,0.07640573912644172
829,19.103632682023434,0.05531315809792585,37.25839813639573,0.03435514068549818,40.31038588884597,0.0764241883451039
830,19.087936133389093,0.05533374850456421,37.226068362970416,0.03437297593231674,40.26703463725801,0.07644263756376607
831,19.07228169217228,0.055354338911202575,37.193621881492824,0.0343908111791353,40.2235223835104,0.07646108678242824
832,19.056668806239564,0.05537492931784094,37.161058766591964,0.03440864642595386,40.17984978318702,0.0764795360010904
833,19.041096922973267,0.05539551972447931,37.12837909447588,0.034426481672772416,40.13601749296354,0.07649798521975258
834,19.025565489301133,0.05541611013111768,37.095582942938485,0.034444316919590975,40.09202617058361,0.07651643443841476
835,19.010073951725932,0.05543670053775604,37.062670391366126,0.034462152166409535,40.047876474835,0.07653488365707693
836,18.994621756354977,0.0554572909443944,37.0296415207443,0.034479987413228094,40.00356906552616,0.07655333287573911
837,18.979208348929703,0.05547788135103277,36.996496413664275,0.034497822660046654,39.959104603462585,0.07657178209440128
838,18.96383317485513,0.05549847175767114,36.96323515432967,0.03451565790686521,39.914483750423734,0.07659023131306346
839,18.948495679229307,0.055519062164309504,36.92985782856301,0.03453349315368377,39.869707169139595,0.07660868053172563
840,18.93319530687267,0.05553965257094787,36.89636452381231,0.03455132840050233,39.82477552326799,0.07662712975038781
841,18.917931502357437,0.05556024297758624,36.86275532915746,0.03456916364732089,39.77968947737142,0.07664557896904999
842,18.902703710036896,0.05558083338422461,36.82903033531688,0.03458699889413945,39.73444969689465,0.07666402818771215
843,18.887511374074624,0.05560142379086297,36.79518963465377,0.03460483414095801,39.6890568481418,0.07668247740637432
844,18.87235393847372,0.05562201419750133,36.76123332118262,0.03462266938777657,39.643511598254264,0.0767009266250365
845,18.857230847105946,0.055642604604139695,36.72716149057557,0.03464050463459513,39.59781461518833,0.07671937584369867
846,18.842141543740798,0.055663195010778065,36.69297424016872,0.03465833988141369,39.55196656769299,0.07673782506236085
847,18.827085472074597,0.055683785417416434,36.65867166896841,0.03467617512823225,39.50596812528819,0.07675627428102302
848,18.812062075759425,0.0557043758240548,36.62425387765757,0.034694010375050814,39.45981995824284,0.0767747234996852
849,18.797070798432053,0.05572496623069316,36.58972096860191,0.034711845621869374,39.41352273755335,0.07679317271834737
850,18.782111083742826,0.05574555663733153,36.55507304585601,0.03472968086868793,39.36707713492199,0.07681162193700955
851,18.767182375384486,0.0557661470439699,36.52031021516967,0.03474751611550649,39.320483822735774,0.07683007115567173
852,18.752284117120887,0.05578673745060826,36.48543258399383,0.03476535136232505,39.27374347404508,0.0768485203743339
853,18.737415752815668,0.055807327857246625,36.45044026148682,0.03478318660914361,39.22685676254284,0.07686696959299608
854,18.722576726460897,0.055827918263884994,36.41533335852025,0.03480102185596217,39.17982436254353,0.07688541881165825
855,18.70776648220563,0.055848508670523364,36.380111987685154,0.03481885710278073,39.13264694896272,0.07690386803032041
856,18.69298446438437,0.05586909907716173,36.3447762632978,0.03483669234959929,39.085325197296264,0.07692231724898259
857,18.67823011754549,0.05588968948380009,36.30932630140577,0.03485452759641785,39.037859783600155,0.07694076646764476
858,18.663502886479588,0.05591027989043845,36.27376221979368,0.03487236284323641,38.99025138447033,0.07695921568630694
859,18.648802216247745,0.05593087029707682,36.23808413798914,0.03489019809005497,38.9425006770225,0.07697766490496911
860,18.634127552209762,0.05595146070371519,36.20229217726846,0.03490803333687353,38.8946083388724,0.07699611412363129
861,18.619478340052257,0.055972051110353555,36.16638646066246,0.034925868583692087,38.846575048116115,0.07701456334229347
862,18.60485402581674,0.05599264151699192,36.13036711296215,0.034943703830510646,38.79840148331036,0.07703301256095564
863,18.590254055927534,0.05601323192363029,36.09423426072438,0.034961539077329205,38.7500883234534,0.0770514617796178
864,18.57567787721979,0.05603382233026866,36.057988032277486,0.034979374324147765,38.701636247965475,0.07706991099827998
865,18.561124936967197,0.05605441273690702,36.02162855772682,0.034997209570966324,38.65304593667009,0.07708836021694215
866,18.54659468290977,0.05607500314354538,35.98515596896034,0.035015044817784884,38.604318069775054,0.07710680943560433
867,18.532086563281496,0.05609559355018375,35.94857039965399,0.03503288006460344,38.55545332785358,0.0771252586542665
868,18.517600026837947,0.05611618395682212,35.91187198527725,0.035050715311422,38.50645239182604,0.07714370787292868
869,18.503134522883702,0.056136774363460484,35.87506086309839,0.03506855055824057,38.45731594294137,0.07716215709159086
870,18.48868950129982,0.05615736477009885,35.838137172189924,0.03508638580505913,38.408044662758996,0.07718060631025303
871,18.474264412571127,0.05617795517673722,35.801101053433825,0.03510422105187769,38.35863923313068,0.0771990555289152
872,18.459858707813442,0.05619854558337558,35.763952649526736,0.03512205629869625,38.30910033618283,0.07721750474757738
873,18.445471838800735,0.05621913599001395,35.72669210498524,0.035139891545514806,38.25942865429856,0.07723595396623956
874,18.4311032579922,0.05623972639665231,35.689319566150914,0.035157726792333366,38.20962487010043,0.07725440318490173
875,18.416752418559142,0.056260316803290675,35.651835181195466,0.035175562039151925,38.159689666432804,0.07727285240356391
876,18.402418774411924,0.056280907209929044,35.6142391001257,0.035193397285970485,38.10962372634497,0.07729130162222607
877,18.388101780226695,0.056301497616567414,35.576531474788574,0.035211232532789044,38.05942773307376,0.07730975084088824
878,18.373800891472104,0.05632208802320578,35.53871245887606,0.035229067779607603,38.009102370026994,0.07732820005955042
879,18.359515564435814,0.05634267842984414,35.50078220793006,0.03524690302642616,37.95864832076672,0.0773466492782126
880,18.345245256251047,0.05636326883648251,35.462740879347145,0.03526473827324472,37.90806626899254,0.07736509849687477
881,18.330989424922965,0.05638385924312088,35.42458863238342,0.03528257352006328,37.857356898525545,0.07738354771553695
882,18.316747529354924,0.05640444964975924,35.38632562815912,0.03530040876688184,37.806520893291875,0.07740199693419912
883,18.302519029374665,0.056425040056397605,35.347952029663375,0.0353182440137004,37.75555893730688,0.0774204461528613
884,18.288303385760397,0.056445630463035974,35.30946800175867,0.03533607926051896,37.70447171465919,0.07743889537152347
885,18.274100060266793,0.05646622086967434,35.270873711185494,0.03535391450733752,37.65325990949518,0.07745734459018563
886,18.259908515650814,0.05648681127631271,35.23216932656674,0.03537174975415608,37.60192420600324,0.07747579380884781
887,18.245728215697536,0.05650740168295107,35.193355018412156,0.03538958500097464,37.55046528839867,0.07749424302750998
888,18.231558625245754,0.05652799208958943,35.1544309591227,0.0354074202477932,37.498883840908476,0.07751269224617216
889,18.21739921021355,0.0565485824962278,35.11539732299481,0.03542525549461176,37.44718054775629,0.07753114146483434
890,18.20324943762374,0.05656917290286617,35.076254286224675,0.035443090741430316,37.395356093147605,0.07754959068349651
891,18.189108775629197,0.056589763309504534,35.03700202691242,0.035460925988248876,37.3434111612552,0.07756803990215869
892,18.174976693538085,0.0566103537161429,34.99764072506615,0.035478761235067435,37.29134643620446,0.07758648912082086
893,18.160852661838916,0.05663094412278127,34.95817056260609,0.035496596481885995,37.23916260205933,0.07760493833948304
894,18.146736152225593,0.056651534529419637,34.91859172336853,0.035514431728704554,37.18686034280789,0.07762338755814521
895,18.132626637622284,0.056672124936058,34.87890439310976,0.035532266975523114,37.134440342348626,0.07764183677680739
896,18.118523592208124,0.05669271534269636,34.83910875950991,0.03555010222234167,37.081903284476404,0.07766028599546956
897,18.10442649144191,0.05671330574933473,34.799205012176785,0.03556793746916023,37.02924985286902,0.07767873521413174
898,18.090334812086624,0.056733896155973094,34.75919334264962,0.03558577271597879,36.976480731073586,0.0776971844327939
899,18.076248032233824,0.056754486562611464,34.71907394440263,0.03560360796279735,36.923596602493184,0.07771563365145608
900,18.062165631327904,0.05677507696924983,34.67884701284877,0.03562144320961591,36.87059815037398,0.07773408287011825
901,18.048087090190315,0.05679566737588819,34.63851274534314,0.03563927845643447,36.81748605779192,0.07775253208878043
902,18.034011891043537,0.05681625778252656,34.59807134118657,0.03565711370325303,36.76426100764016,0.0777709813074426
903,18.019939517535057,0.05683684818916493,34.55752300162887,0.03567494895007159,36.710923682616254,0.07778943052610478
904,18.00586945476113,0.05685743859580329,34.516867929872355,0.03569278419689015,36.65747476520984,0.07780787974476695
905,17.99180118929042,0.056878029002441655,34.4761063310749,0.03571061944370871,36.60391493769009,0.07782632896342913
906,17.977734209187624,0.056898619409080024,34.43523841235333,0.03572845469052727,36.55024488209389,0.07784477818209129
907,17.96366800403676,0.056919209815718394,34.39426438278638,0.03574628993734583,36.49646528021343,0.07786322740075347
908,17.94960206496458,0.05693980022235676,34.35318445341788,0.03576412518416439,36.442576813584665,0.07788167661941564
909,17.935535884663643,0.05696039062899512,34.31199883725968,0.03578196043098295,36.388580163475694,0.07790012583807782
910,17.921468957415335,0.05698098103563349,34.27070774929451,0.03579979567780151,36.33447601087496,0.07791857505673999
911,17.90740077911283,0.05700157144227185,34.22931140647892,0.03581763092462007,36.28026503648024,0.07793702427540217
912,17.893330847283764,0.05702216184891022,34.18781002774597,0.03583546617143863,36.22594792068715,0.07795547349406434
913,17.87925866111292,0.057042752255548584,34.146203834008006,0.03585330141825719,36.17152534357842,0.07797392271272652
914,17.8651837214647,0.05706334266218695,34.104493048159135,0.03587113666507575,36.11699798491273,0.0779923719313887
915,17.851105530905482,0.05708393306882532,34.06267789507799,0.03588897191189431,36.0623665241143,0.07801082115005087
916,17.83702359372585,0.05710452347546369,34.02075860162998,0.03590680715871287,36.00763164026207,0.07802927036871304
917,17.822937415962645,0.05712511388210205,33.97873539666983,0.03592464240553143,35.95279401207943,0.07804771958737522
918,17.808846505420952,0.05714570428874041,33.93660851104384,0.03594247765234999,35.89785431792409,0.0780661688060374
919,17.79475037169588,0.05716629469537878,33.89437817759218,0.035960312899168546,35.84281323577774,0.07808461802469957
920,17.780648526194238,0.05718688510201715,33.852044631150974,0.035978148145987106,35.78767144323645,0.07810306724336173
921,17.76654048215607,0.057207475508655514,33.80960810855448,0.03599598339280567,35.732429617500486,0.07812151646202391
922,17.752425754676008,0.05722806591529388,33.7670688486371,0.03601381863962423,35.677088435365086,0.07813996568068608
923,17.738303860724535,0.05724865632193225,33.72442709223522,0.03603165388644279,35.62164857321081,0.07815841489934826
924,17.724174319169098,0.057269246728570616,33.68168308218919,0.03604948913326135,35.56611070699416,0.07817686411801043
925,17.71003665079504,0.05728983713520898,33.638837063344994,0.03606732438007991,35.510475512238635,0.07819531333667261
926,17.695890378326407,0.05731042754184734,33.59588928255607,0.03608515962689847,35.45474366402539,0.07821376255533478
927,17.68173502644664,0.057331017948485705,33.552839988684795,0.03610299487371703,35.398915836984756,0.07823221177399696
928,17.66757012181904,0.057351608355124074,33.509689432604134,0.03612083012053559,35.342992705287195,0.07825066099265912
929,17.65339519310721,0.057372198761762444,33.466437867199026,0.03613866536735415,35.28697494263483,0.0782691102113213
930,17.639209770995233,0.05739278916840081,33.42308554736782,0.03615650061417271,35.230863222253156,0.07828755942998347
931,17.625013388207712,0.05741337957503917,33.379632730023495,0.036174335860991266,35.17465821688255,0.07830600864864565
932,17.610805579529774,0.05743396998167754,33.33607967409498,0.036192171107809826,35.11836059877035,0.07832445786730782
933,17.59658588182678,0.05745456038831591,33.29242664052815,0.036210006354628385,35.06197103966264,0.07834290708597
934,17.58235383406397,0.05747515079495427,33.24867389228701,0.036227841601446945,35.00549021079661,0.07836135630463217
935,17.56810897732594,0.057495741201592634,33.20482169435452,0.036245676848265504,34.948918782892655,0.07837980552329435
936,17.553850854835932,0.057516331608231004,33.160870313733646,0.03626351209508406,34.89225742614701,0.07839825474195652
937,17.53957901197502,0.057536922014869374,33.11682001944795,0.03628134734190262,34.83550681022413,0.0784167039606187
938,17.525292996301125,0.05755751242150774,33.07267108254248,0.03629918258872118,34.77866760424958,0.07843515317928088
939,17.510992357567844,0.0575781028281461,33.02842377608431,0.03631701783553974,34.72174047680268,0.07845360239794305
940,17.496676647743154,0.05759869323478446,32.984078375163065,0.0363348530823583,34.66472609590977,0.07847205161660523
941,17.48234542102799,0.05761928364142283,32.93963515689141,0.03635268832917686,34.60762512903704,0.0784905008352674
942,17.4679982338746,0.0576398740480612,32.895094400405426,0.03637052357599542,34.550438243083946,0.07850895005392956
943,17.453634645004747,0.057660464454699564,32.850456386864856,0.03638835882281398,34.493166104376606,0.07852739927259174
944,17.439254215427855,0.05768105486133793,32.8057213994533,0.03640619406963254,34.435809378661205,0.07854584849125391
945,17.42485650845884,0.0577016452679763,32.760889723378384,0.0364240293164511,34.37836873109786,0.07856429770991609
946,17.41044108973592,0.057722235674614666,32.71596164587165,0.03644186456326966,34.32084482625417,0.07858274692857826
947,17.396007527238183,0.05774282608125303,32.67093745618864,0.03645969981008822,34.26323832809919,0.07860119614724044
948,17.381555391303007,0.05776341648789139,32.6258174456086,0.036477535056906776,34.20554989999766,0.07861964536590262
949,17.36708425464334,0.05778400689452976,32.58060190743433,0.036495370303725336,34.147780204703864,0.07863809458456479
950,17.352593692364824,0.05780459730116813,32.535291136991766,0.036513205550543895,34.089929904356225,0.07865654380322695
951,17.338083281982723,0.057825187707806494,32.48988543162963,0.036531040797362455,34.03199966047138,0.07867499302188913
952,17.323552603438717,0.05784577811444486,32.44438509071881,0.036548876044181014,33.973990133939026,0.0786934422405513
953,17.30900123911749,0.05786636852108322,32.398790415651916,0.03656671129099957,33.915901985016504,0.07871189145921348
954,17.2944287738632,0.05788695892772159,32.35310170984235,0.03658454653781813,33.85773587332341,0.07873034067787565
955,17.279834794995807,0.05790754933435996,32.30731927872375,0.03660238178463669,33.79949245783677,0.07874878989653783
956,17.26521889232715,0.05792813974099832,32.261443429748915,0.03662021703145525,33.74117239688576,0.0787672391152
957,17.250580658176908,0.057948730147636685,32.21547447238898,0.03663805227827381,33.68277634814712,0.07878568833386218
958,17.23591968738842,0.057969320554275054,32.169412718132236,0.03665588752509237,33.624304968640175,0.07880413755252436
959,17.221235577344288,0.057989910960913424,32.123258480483045,0.03667372277191093,33.56575891472239,0.07882258677118653
960,17.206527927981828,0.05801050136755179,32.07701207496055,0.03669155801872949,33.50713884208464,0.0788410359898487
961,17.191796341808402,0.05803109177419015,32.03067381909735,0.03670939326554805,33.44844540574708,0.07885948520851088
962,17.177040423916477,0.05805168218082852,31.98424403243801,0.036727228512366615,33.38967926005452,0.07887793442717306
963,17.16225978199863,0.05807227258746689,31.937723036537648,0.036745063759185174,33.330841058672576,0.07889638364583522
964,17.14745402636231,0.05809286299410525,31.891111154960196,0.036762899006003734,33.2719314545832,0.0789148328644974
965,17.132622769944472,0.058113453400743614,31.844408713276685,0.03678073425282229,33.21295110008104,0.07893328208315957
966,17.11776562832595,0.05813404380738198,31.79761603906352,0.03679856949964085,33.15390064676949,0.07895173130182175
967,17.102882219745847,0.05815463421402035,31.750733461900445,0.03681640474645941,33.09478074555676,0.07897018052048392
968,17.087972165115552,0.058175224620658716,31.703761313368677,0.03683423999327797,33.03559204665245,0.0789886297391461
969,17.07303508803267,0.05819581502729708,31.656699927048678,0.03685207524009653,32.976335199563756,0.07900707895780827
970,17.058070614794836,0.05821640543393544,31.609549638518065,0.03686991048691509,32.91701085309226,0.07902552817647045
971,17.043078374413263,0.05823699584057381,31.56231078534922,0.03688774573373365,32.85761965533032,0.07904397739513262
972,17.02805799862616,0.05825758624721218,31.514983707107014,0.03690558098055221,32.79816225365794,0.07906242661379478
973,17.013009121912,0.058278176653850544,31.46756874534621,0.03692341622737077,32.738639294739606,0.07908087583245696
974,16.997931381502536,0.05829876706048891,31.42006624360897,0.03694125147418933,32.67905142452112,0.07909932505111913
975,16.98282441739574,0.05831935746712728,31.372476547422163,0.03695908672100789,32.619399288226816,0.07911777426978131
976,16.967687872368533,0.058339947873765646,31.32480000429451,0.036976921967826454,32.5596835303564,0.07913622348844349
977,16.952521391989293,0.05836053828040401,31.277036963713893,0.03699475721464501,32.49990479468231,0.07915467270710566
978,16.937324624630268,0.05838112868704237,31.229187777144155,0.03701259246146357,32.44006372424709,0.07917312192576784
979,16.922097221479735,0.058401719093680735,31.18125279802226,0.03703042770828213,32.38016096136053,0.07919157114443001
980,16.906838836554034,0.058422309500319104,31.13323238175495,0.03704826295510069,32.32019714759736,0.07921002036309219
981,16.89154912670945,0.058442899906957474,31.08512688571562,0.03706609820191925,32.260172923794634,0.07922846958175436
982,16.876227751653854,0.05846349031359584,31.03693666924088,0.03708393344873781,32.20008893004953,0.07924691880041654
983,16.86087437395818,0.0584840807202342,30.988662093627127,0.03710176869555637,32.13994580571684,0.07926536801907871
984,16.84548865906781,0.05850467112687257,30.940303522127003,0.03711960394237493,32.079744189407066,0.07928381723774089
985,16.830070275313634,0.05852526153351094,30.891861319945697,0.03713743918919349,32.01948471898401,0.07930226645640305
986,16.814618893923097,0.0585458519401493,30.843335854237278,0.03715527443601205,31.959168031562807,0.07932071567506523
987,16.79913418903094,0.058566442346787664,30.794727494100737,0.03717310968283061,31.89879476350816,0.0793391648937274
988,16.783615837689815,0.058587032753426034,30.746036610576166,0.03719094492964917,31.838365550432133,0.07935761411238958
989,16.76806351988076,0.058607623160064404,30.69726357664057,0.037208780176467726,31.77788102719261,0.07937606333105175
990,16.75247691852342,0.058628213566702767,30.64840876720386,0.037226615423286286,31.717341827891314,0.07939451254971393
991,16.73685571948613,0.05864880397334113,30.599472559104495,0.037244450670104845,31.656748585872336,0.0794129617683761
992,16.721199611595836,0.05866939437997949,30.550455331105233,0.037262285916923404,31.596101933720345,0.07943141098703828
993,16.70550828664782,0.05868998478661786,30.501357463888592,0.037280121163741964,31.535402503259263,0.07944986020570044
994,16.689781439415263,0.05871057519325623,30.452179340052403,0.03729795641056052,31.474650925550495,0.07946830942436262
995,16.674018767658538,0.058731165599894594,30.402921344105103,0.03731579165737908,31.413847830891804,0.07948675864302479
996,16.658219972134525,0.05875175600653296,30.353583862461022,0.03733362690419764,31.352993848815913,0.07950520786168697
997,16.642384756605505,0.05877234641317133,30.304167283435536,0.0373514621510162,31.292089608089057,0.07952365708034914
998,16.62651282784809,0.058792936819809696,30.254671997240134,0.03736929739783476,31.231135736710012,0.07954210629901132
999,16.610603895661825,0.05881352722644806,30.205098395977345,0.03738713264465332,31.170132861908687,0.07956055551767349


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_20_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00058,0.044185929000377655,0.03484809026122093,0.07880734652280807
1,1,00008,0.04670967534184456,0.033903151750564575,0.0719510093331337
2,2,00033,0.06723403930664062,0.03508061170578003,0.07739316672086716
3,3,00083,0.04843531548976898,0.03224703297019005,0.0719471424818039


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_20_D_6/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,35.394990078510645,0.044185929000377655,130.87228485068323,0.03224703297019005,79.67445179104244,0.0719471424818039
1,35.423975157574205,0.0442090001818654,131.0269374443693,0.03224986938534079,79.70924453842355,0.071954009552916
2,35.45271340479603,0.04423207136335316,131.18135699730283,0.03225270580049153,79.74372025917349,0.07196087662402813
3,35.48120426154293,0.044255142544840906,131.33554478843863,0.03225554221564227,79.77787932665582,0.07196774369514024
4,35.509447175174145,0.04427821372632866,131.48950211303057,0.03225837863079301,79.81172212234715,0.07197461076625236
5,35.53744159906561,0.04430128490781641,131.6432302825794,0.03226121504594375,79.84524903582374,0.07198147783736447
6,35.565186992634146,0.04432435608930416,131.7967306247722,0.03226405146109449,79.87846046474847,0.0719883449084766
7,35.592682821361336,0.04434742727079191,131.95000448342296,0.03226688787624523,79.91135681485689,0.0719952119795887
8,35.61992855681715,0.04437049845227966,132.10305321841543,0.032269724291395976,79.94393849994364,0.07200207905070083
9,35.64692367668344,0.044393569633767414,132.255878205638,0.032272560706546716,79.97620594184761,0.07200894612181294
10,35.67366766477713,0.04441664081525516,132.40848083692674,0.032275397121697455,80.00815957043785,0.07201581319292506
11,35.70016001107322,0.04443971199674291,132.56086251999992,0.032278233536848194,80.03979982359817,0.07202268026403717
12,35.726400211727565,0.044462783178230665,132.71302467839368,0.032281069951998934,80.07112714721228,0.0720295473351493
13,35.752387769099386,0.04448585435971841,132.86496875140014,0.03228390636714968,80.10214199514772,0.0720364144062614
14,35.778122191773605,0.04450892554120617,133.01669619399746,0.03228674278230042,80.13284482924055,0.07204328147737352
15,35.803602994582846,0.044531996722693916,133.16820847678835,0.03228957919745116,80.16323611927865,0.07205014854848564
16,35.828829698629406,0.044555067904181664,133.31950708592808,0.0322924156126019,80.19331634298513,0.07205701561959775
17,35.85380183130674,0.04457813908566942,133.47059352305916,0.032295252027752644,80.22308598600198,0.07206388269070987
18,35.878518926320865,0.04460121026715717,133.6214693052396,0.03229808844290338,80.25254554187224,0.07207074976182198
19,35.90298052371155,0.04462428144864492,133.77213596487323,0.03230092485805412,80.28169551202298,0.07207761683293411
20,35.927186169873096,0.04464735263013267,133.9225950496397,0.03230376127320486,80.31053640574711,0.07208448390404622
21,35.9511354175751,0.04467042381162042,134.07284812241951,0.0323065976883556,80.33906874018555,0.07209135097515834
22,35.97482782598284,0.04469349499310817,134.2228967612237,0.03230943410350635,80.36729304030848,0.07209821804627045
23,35.99826296067738,0.04471656617459592,134.37274255911717,0.03231227051865709,80.39520983889687,0.07210508511738258
24,36.021440393675604,0.044739637356083675,134.52238712414456,0.032315106933807826,80.42281967652302,0.07211195218849469
25,36.04435970344981,0.04476270853757142,134.67183207925535,0.032317943348958565,80.45012310153139,0.0721188192596068
26,36.06702047494718,0.04478577971905917,134.82107906222444,0.032320779764109304,80.47712067001896,0.07212568633071892
27,36.08942229960902,0.044808850900546926,134.9701297255774,0.03232361617926005,80.50381294581481,0.07213255340183103
28,36.11156477538959,0.044831922082034674,135.11898573650734,0.03232645259441079,80.5302005004602,0.07213942047294315
29,36.133447506774914,0.04485499326352243,135.26764877679986,0.03232928900956153,80.55628391318746,0.07214628754405526
30,36.15507010480115,0.04487806444501018,135.41612054274992,0.03233212542471227,80.58206377089948,0.07215315461516739
31,36.176432187072805,0.044901135626497925,135.56440274507952,0.03233496183986301,80.60754066814796,0.0721600216862795
32,36.1975333777807,0.04492420680798568,135.7124971088582,0.032337798255013754,80.63271520711224,0.07216688875739162
33,36.21837330771959,0.04494727798947343,135.8604053734152,0.03234063467016449,80.65758799757691,0.07217375582850373
34,36.23895161430565,0.04497034917096118,136.00812929225998,0.03234347108531523,80.68215965690999,0.07218062289961585
35,36.259267941593635,0.04499342035244893,136.15567063299451,0.03234630750046597,80.70643081004013,0.07218748997072796
36,36.279321940293784,0.04501649153393668,136.30303117722644,0.03234914391561671,80.73040208943392,0.07219435704184009
37,36.29911326778851,0.04503956271542443,136.4502127204851,0.03235198033076746,80.75407413507256,0.0722012241129522
38,36.318641588148765,0.04506263389691218,136.59721707212927,0.0323548167459182,80.77744759442864,0.07220809118406431
39,36.33790657215019,0.045085705078399936,136.74404605526354,0.032357653161068936,80.80052312244214,0.07221495825517643
40,36.356907897289005,0.045108776259887684,136.8907015066444,0.032360489576219675,80.8233013814964,0.07222182532628854
41,36.37564524779761,0.04513184744137543,137.03718527659257,0.032363325991370415,80.84578304139396,0.07222869239740067
42,36.39411831465997,0.04515491862286319,137.18349922890093,0.03236616240652116,80.86796877933142,0.07223555946851277
43,36.41232679562667,0.045177989804350935,137.32964524074004,0.0323689988216719,80.88985927987497,0.0722424265396249
44,36.43027039522975,0.04520106098583869,137.47562520256935,0.03237183523682264,80.91145523493464,0.07224929361073701
45,36.44794882479726,0.04522413216732644,137.6214410180392,0.03237467165197338,80.93275734373904,0.07225616068184913
46,36.46536180246756,0.045247203348814186,137.7670946038988,0.03237750806712412,80.95376631280922,0.07226302775296124
47,36.48250905320337,0.04527027453030194,137.91258788989998,0.032380344482274864,80.97448285593275,0.07226989482407337
48,36.49939030880546,0.04529334571178969,138.05792281869807,0.032383180897425604,80.99490769413684,0.07227676189518548
49,36.51600530792617,0.04531641689327744,138.2031013457593,0.03238601731257634,81.01504155566187,0.07228362896629759
50,36.53235379608266,0.04533948807476519,138.34812543925838,0.03238885372772708,81.03488517593428,0.07229049603740971
51,36.54843552566976,0.04536255925625294,138.4929970799829,0.03239169014287783,81.05443929753878,0.07229736310852182
52,36.56425025597278,0.045385630437740694,138.63771826122945,0.03239452655802857,81.07370467019129,0.07230423017963394
53,36.57979775317975,0.04540870161922844,138.78229098870742,0.03239736297317931,81.09268205071041,0.07231109725074605
54,36.59507779039366,0.0454317728007162,138.92671728043513,0.032400199388330046,81.11137220298949,0.07231796432185818
55,36.61009014764428,0.045454843982203945,139.07099916663685,0.032403035803480786,81.12977589796782,0.07232483139297029
56,36.624834611899686,0.04547791516369169,139.21513868964243,0.03240587221863153,81.14789391360205,0.07233169846408241
57,36.639310977077635,0.04550098634517945,139.3591379037793,0.03240870863378227,81.16572703483666,0.07233856553519452
58,36.65351904405652,0.045524057526667196,139.50299887527228,0.03241154504893301,81.18327605357497,0.07234543260630664
59,36.66745862068615,0.04554712870815495,139.64672368213564,0.03241438146408375,81.20054176864897,0.07235229967741875
60,36.68112952179819,0.0455701998896427,139.790314414066,0.03241721787923449,81.21752498578965,0.07235916674853088
61,36.69453156921637,0.045593271071130446,139.93377317233828,0.032420054294385235,81.23422651759637,0.07236603381964299
62,36.707664591766374,0.0456163422526182,140.0771020696935,0.032422890709535974,81.25064718350666,0.0723729008907551
63,36.72052842528545,0.04563941343410595,140.22030323023466,0.032425727124686714,81.26678780976502,0.07237976796186722
64,36.733122912631785,0.045662484615593704,140.36337878931508,0.03242856353983745,81.28264922939184,0.07238663503297933
65,36.74544790369354,0.04568555579708145,140.5063308934273,0.03243139995498819,81.2982322821521,0.07239350210409146
66,36.75750325539765,0.0457086269785692,140.64916170009516,0.03243423637013894,81.31353781452341,0.07240036917520357
67,36.769288831718285,0.045731698160056955,140.79187337775775,0.03243707278528968,81.32856667966429,0.07240723624631569
68,36.780804503685076,0.0457547693415447,140.93446810566203,0.03243990920044042,81.34331973738156,0.0724141033174278
69,36.79205014939108,0.04577784052303246,141.07694807374537,0.032442745615591156,81.3577978540981,0.07242097038853992
70,36.80302565400034,0.045800911704520206,141.21931548252442,0.032445582030741896,81.37200190281975,0.07242783745965203
71,36.813730909755314,0.045823982886007954,141.36157254297984,0.03244841844589264,81.38593276310247,0.07243470453076416
72,36.8241658159839,0.04584705406749571,141.5037214764384,0.03245125486104338,81.39959132101865,0.07244157160187627
73,36.834330279106226,0.04587012524898346,141.64576451446152,0.03245409127619412,81.41297846912371,0.07244843867298838
74,36.844224212641166,0.04589319643047121,141.78770389872415,0.03245692769134486,81.42609510642203,0.0724553057441005
75,36.8538475372125,0.04591626761195896,141.92954188090013,0.0324597641064956,81.4389421383327,0.07246217281521261
76,36.863200180554905,0.04593933879344671,142.07128072254318,0.032462600521646345,81.45152047665535,0.07246903988632473
77,36.8722820775195,0.04596240997493446,142.2129226949656,0.032465436936797085,81.46383103953497,0.07247590695743684
78,36.88109317007924,0.04598548115642221,142.3544700791232,0.032468273351947824,81.47587475142728,0.07248277402854897
79,36.889633407333946,0.046008552337909965,142.4959251654906,0.03247110976709856,81.4876525430632,0.07248964109966108
80,36.89790274551508,0.04603162351939771,142.6372902539437,0.0324739461822493,81.49916535141361,0.0724965081707732
81,36.9059011479902,0.04605469470088546,142.77856765363524,0.03247678259740005,81.51041411965318,0.07250337524188531
82,36.91362858526713,0.046077765882373216,142.91975968287372,0.03247961901255079,81.52139979712462,0.07251024231299744
83,36.921085034997866,0.046100837063860964,143.06086866900134,0.03248245542770153,81.53212333930222,0.07251710938410955
84,36.92827048198217,0.04612390824534872,143.20189694826792,0.03248529184285227,81.54258570775535,0.07252397645522167
85,36.935184918170826,0.04614697942683647,143.34284686570965,0.03248812825800301,81.55278787011152,0.07253084352633378
86,36.941828342668735,0.046170050608324215,143.48372077502006,0.03249096467315375,81.56273080001944,0.07253771059744589
87,36.94820076173756,0.04619312178981197,143.62452103842887,0.03249380108830449,81.57241547711155,0.07254457766855801
88,36.95430218879817,0.04621619297129972,143.7652500265732,0.03249663750345523,81.58184288696647,0.07255144473967012
89,36.960132644432775,0.04623926415278747,143.90591011837023,0.03249947391860597,81.5910140210712,0.07255831181078225
90,36.96569215638675,0.04626233533427522,144.04650370089226,0.032502310333756716,81.59992987678294,0.07256517888189436
91,36.970980759570224,0.04628540651576297,144.1870331692346,0.032505146748907456,81.60859145729079,0.07257204595300648
92,36.97599849605923,0.04630847769725072,144.32750092639162,0.032507983164058195,81.61699977157718,0.07257891302411859
93,36.98074541509677,0.04633154887873847,144.46790938312324,0.032510819579208934,81.625155834379,0.07258578009523071
94,36.98522157309339,0.046354620060226226,144.60826095782784,0.03251365599435967,81.63306066614854,0.07259264716634282
95,36.989427033627585,0.046377691241713974,144.748558076411,0.03251649240951042,81.64071529301415,0.07259951423745495
96,36.993361867445856,0.04640076242320172,144.88880317215205,0.03251932882466116,81.64812074674069,0.07260638130856706
97,36.99702615246248,0.04642383360468948,145.02899868557682,0.0325221652398119,81.6552780646897,0.07261324837967917
98,37.00041997375898,0.046446904786177225,145.1691470643213,0.03252500165496264,81.66218828977944,0.07262011545079129
99,37.00354342358333,0.04646997596766498,145.30925076300144,0.03252783807011338,81.66885247044445,0.0726269825219034
100,37.00639660134881,0.04649304714915273,145.44931224307942,0.03253067448526412,81.67527166059523,0.07263384959301553
101,37.00897961363263,0.046516118330640475,145.5893339727269,0.03253351090041486,81.68144691957741,0.07264071666412764
102,37.0112925741742,0.04653918951212823,145.72931842669536,0.0325363473155656,81.68737931213072,0.07264758373523976
103,37.01333560387311,0.04656226069361598,145.86926808617682,0.03253918373071634,81.69306990834785,0.07265445080635187
104,37.01510883078687,0.04658533187510373,146.00918543867135,0.03254202014586708,81.69851978363305,0.072661317877464
105,37.016612390128316,0.04660840305659148,146.14907297784876,0.032544856561017826,81.70373001866034,0.0726681849485761
106,37.01784642426265,0.04663147423807923,146.28893320341294,0.032547692976168566,81.70870169933178,0.07267505201968823
107,37.01881108270436,0.046654545419566984,146.42876862096574,0.032550529391319305,81.71343591673525,0.07268191909080034
108,37.019506522113645,0.04667761660105473,146.5685817418672,0.032553365806470044,81.71793376710217,0.07268878616191246
109,37.01993290629267,0.04670068778254249,146.7083750830999,0.032556202221620784,81.72219635176492,0.07269565323302457
110,37.02009040618151,0.046723758964030235,146.84815116712826,0.03255903863677153,81.72622477711414,0.07270252030413668
111,37.01997919985372,0.04674683014551798,146.9879125217603,0.03256187505192227,81.73002015455563,0.0727093873752488
112,37.01959947251174,0.04676990132700574,147.12766168000928,0.03256471146707301,81.73358360046726,0.07271625444636091
113,37.018951416481876,0.046792972508493486,147.2674011799511,0.03256754788222375,81.73691623615551,0.07272312151747304
114,37.018035231209055,0.04681604368998124,147.40713356458707,0.032570384297374494,81.74001918781184,0.07272998858858515
115,37.016851123251264,0.04683911487146899,147.54686138169885,0.03257322071252523,81.74289358646888,0.07273685565969727
116,37.01539930627371,0.046862186052956736,147.68658718371177,0.03257605712767597,81.74554056795634,0.07274372273080938
117,37.01368000104267,0.04688525723444449,147.82631352754905,0.03257889354282671,81.7479612728569,0.0727505898019215
118,37.01169343541903,0.04690832841593224,147.96604297449207,0.03258172995797745,81.75015684646152,0.07275745687303362
119,37.00943984435156,0.04693139959741999,148.10577809003723,0.0325845663731282,81.75212843872504,0.07276432394414574
120,37.00691946986989,0.04695447077890774,148.24552144375033,0.03258740278827894,81.75387720422117,0.07277119101525785
121,37.00413256107717,0.04697754196039549,148.38527560912752,0.032590239203429676,81.7554043020975,0.07277805808636996
122,37.001079374142435,0.047000613141883245,148.52504316344724,0.032593075618580415,81.75671089603019,0.07278492515748208
123,36.997760172292715,0.04702368432337099,148.66482668762876,0.032595912033731154,81.75779815417863,0.0727917922285942
124,36.994175225804796,0.04704675550485875,148.80462876608658,0.0325987484488819,81.7586672491397,0.07279865929970632
125,36.99032481199673,0.047069826686346496,148.94445198658323,0.03260158486403264,81.75931935790197,0.07280552637081843
126,36.98620921521905,0.047092897867834244,149.08429894008796,0.03260442127918338,81.75975566179977,0.07281239344193055
127,36.98182872684562,0.047115969049322,149.22417222062694,0.03260725769433412,81.7599773464668,0.07281926051304266
128,36.97718364526433,0.047139040230809746,149.36407442513985,0.03261009410948486,81.75998560178994,0.07282612758415478
129,36.97227427586737,0.047162111412297494,149.50400815333245,0.032612930524635604,81.75978162186252,0.0728329946552669
130,36.967100931041244,0.04718518259378525,149.64397600752756,0.03261576693978634,81.75936660493764,0.07283986172637902
131,36.961663930156554,0.047208253775273,149.7839805925219,0.03261860335493708,81.75874175338123,0.07284672879749113
132,36.95596359955741,0.04723132495676075,149.92402451543484,0.03262143977008782,81.7579082736249,0.07285359586860325
133,36.9500002725506,0.0472543961382485,150.06411038556323,0.03262427618523856,81.75686737611872,0.07286046293971536
134,36.943774289394455,0.047277467319736255,150.20424081423096,0.03262711260038931,81.75562027528363,0.07286733001082747
135,36.93728599728742,0.047300538501224,150.34441841464144,0.03262994901554005,81.75416818946391,0.0728741970819396
136,36.93053575035633,0.04732360968271175,150.48464580172976,0.032632785430690786,81.75251234087932,0.0728810641530517
137,36.923523909644416,0.047346680864199506,150.6249255920112,0.032635621845841525,81.75065395557718,0.07288793122416383
138,36.91625084309901,0.047369752045687254,150.76526040343464,0.032638458260992265,81.74859426338416,0.07289479829527594
139,36.90871692555895,0.047392823227175,150.90565285523033,0.03264129467614301,81.74633449785797,0.07290166536638806
140,36.900922538741725,0.047415894408662757,151.046105567761,0.03264413109129375,81.74387589623896,0.07290853243750017
141,36.89286807123029,0.047438965590150504,151.18662116237283,0.03264696750644449,81.74121969940146,0.0729153995086123
142,36.88455391845966,0.04746203677163826,151.32720226124223,0.03264980392159523,81.73836715180494,0.0729222665797244
143,36.875980482703156,0.04748510795312601,151.4678514872283,0.03265264033674597,81.7353195014451,0.07292913365083653
144,36.86714817305836,0.04750817913461376,151.60857146371904,0.032655476751896714,81.73207799980486,0.07293600072194864
145,36.85805740543289,0.04753125031610151,151.74936481448182,0.032658313167047454,81.72864390180493,0.07294286779306075
146,36.84870860252971,0.04755432149758926,151.89023416351105,0.03266114958219819,81.72501846575454,0.07294973486417287
147,36.83910219383234,0.04757739267907701,152.03118213487772,0.03266398599734893,81.72120295330191,0.07295660193528498
148,36.829238615589674,0.04760046386056476,152.1722113525771,0.03266682241249968,81.71719862938437,0.07296346900639711
149,36.81911831080052,0.04762353504205251,152.31332444037443,0.03266965882765042,81.7130067621788,0.07297033607750922
150,36.808741729197926,0.047646606223540264,152.45452402165688,0.03267249524280116,81.7086286230514,0.07297720314862134
151,36.798109327233135,0.04766967740502801,152.59581271927715,0.032675331657951896,81.70406548650772,0.07298407021973345
152,36.78722156805933,0.04769274858651577,152.7371931554036,0.032678168073102636,81.69931863014229,0.07299093729084558
153,36.776078921515065,0.047715819768003515,152.8786679513667,0.03268100448825338,81.69438933458835,0.07299780436195769
154,36.76468186410741,0.04773889094949127,153.02023972750376,0.03268384090340412,81.68927888346721,0.07300467143306981
155,36.753030878994856,0.04776196213097902,153.16191110301017,0.03268667731855486,81.68398856333769,0.07301153850418192
156,36.74112645596989,0.047785033312466765,153.30368469578207,0.0326895137337056,81.67851966364522,0.07301840557529404
157,36.72896909144136,0.04780810449395452,153.44556312226604,0.03269235014885634,81.67287347667101,0.07302527264640615
158,36.71655928841646,0.04783117567544227,153.58754899730314,0.032695186564007085,81.66705129748101,0.07303213971751826
159,36.70389755648257,0.047854246856930016,153.7296449339763,0.032698022979157824,81.66105442387465,0.07303900678863039
160,36.69098441178871,0.04787731803841777,153.87185354345755,0.032700859394308564,81.65488415633368,0.0730458738597425
161,36.677820377026805,0.04790038921990552,154.01417743485175,0.0327036958094593,81.6485417979707,0.07305274093085462
162,36.66440598141257,0.047923460401393274,154.1566192150453,0.03270653222461004,81.64202865447764,0.07305960800196673
163,36.650741760666264,0.04794653158288102,154.29918148854972,0.03270936863976079,81.63534603407413,0.07306647507307885
164,36.636828256993056,0.04796960276436878,154.44186685734843,0.03271220505491153,81.62849524745585,0.07307334214419096
165,36.62266601906318,0.047992673945856525,154.5846779207435,0.03271504147006227,81.6214776077424,0.07308020921530309
166,36.60825560199178,0.04801574512734427,154.72761727519918,0.032717877885213006,81.61429443042579,0.0730870762864152
167,36.59359756731852,0.04803881630883203,154.87068751418985,0.032720714300363746,81.60694703331784,0.07309394335752732
168,36.57869248298694,0.048061887490319775,155.01389122804355,0.03272355071551449,81.59943673649846,0.07310081042863943
169,36.56354092332348,0.04808495867180752,155.15723100378867,0.03272638713066523,81.59176486226312,0.07310767749975154
170,36.54814346901631,0.04810802985329528,155.30070942499873,0.03272922354581597,81.5839327350705,0.07311454457086367
171,36.53250070709386,0.048131101034783026,155.44432907163906,0.03273205996096671,81.57594168149024,0.07312141164197578
172,36.51661323090307,0.04815417221627078,155.58809251991119,0.03273489637611745,81.56779303015,0.0731282787130879
173,36.500481640087415,0.04817724339775853,155.73200234209784,0.032737732791268195,81.55948811168318,0.07313514578420001
174,36.48410654056463,0.048200314579246284,155.87606110640934,0.032740569206418935,81.55102825867593,0.07314201285531213
175,36.46748854450426,0.04822338576073403,156.02027137682808,0.032743405621569674,81.54241480561441,0.07314887992642424
176,36.450628270304776,0.04824645694222178,156.16463571295532,0.03274624203672041,81.53364908883188,0.07315574699753637
177,36.43352634257063,0.048269528123709535,156.30915666985555,0.03274907845187115,81.52473244645569,0.07316261406864848
178,36.41618339208894,0.04829259930519728,156.45383679790154,0.0327519148670219,81.51566621835413,0.0731694811397606
179,36.3986000558059,0.04831567048668503,156.5986786426207,0.03275475128217264,81.5064517460834,0.07317634821087271
180,36.38077697680304,0.048338741668172786,156.74368474453985,0.03275758769732338,81.49709037283422,0.07318321528198483
181,36.36271480427314,0.04836181284966053,156.88885763903232,0.03276042411247412,81.4875834433787,0.07319008235309694
182,36.34441419349588,0.04838488403114829,157.03419985616142,0.03276326052762486,81.47793230401678,0.07319694942420905
183,36.325875805813354,0.048407955212636036,157.17971392052704,0.0327660969427756,81.46813830252285,0.07320381649532118
184,36.30710030860517,0.04843102639412379,157.3254023511126,0.03276893335792634,81.45820278809228,0.07321068356643329
185,36.28808837526348,0.04845409757561154,157.47126766112834,0.03277176977307708,81.44812711128777,0.07321755063754541
186,36.268840685167554,0.04847716875709929,157.61731235786013,0.03277460618822782,81.43791262398577,0.07322441770865752
187,36.249357923658316,0.04850023993858704,157.7635389425129,0.032777442603378566,81.42756067932254,0.07323128477976965
188,36.22964078201249,0.04852331112007479,157.90994991005783,0.032780279018529306,81.41707263164083,0.07323815185088176
189,36.209689957416536,0.04854638230156254,158.05654774907964,0.032783115433680045,81.4064498364356,0.07324501892199388
190,36.18950615294038,0.04856945348305029,158.20333494162048,0.032785951848830784,81.39569365030044,0.07325188599310599
191,36.16909007751089,0.04859252466453804,158.35031396302918,0.03278878826398152,81.38480543087348,0.07325875306421811
192,36.148442445885024,0.048615595846025796,158.4974872818053,0.03279162467913227,81.3737865367835,0.07326562013533022
193,36.12756397862291,0.048638667027513544,158.64485735944697,0.03279446109428301,81.3626383275959,0.07327248720644233
194,36.10645540206047,0.0486617382090013,158.79242665029903,0.03279729750943375,81.35136216375855,0.07327935427755446
195,36.085117448282034,0.048684809390489046,158.94019760139713,0.03280013392458449,81.33995940654788,0.07328622134866657
196,36.06355085509254,0.048707880571976794,159.08817265231818,0.03280297033973523,81.32843141801442,0.07329308841977869
197,36.04175636598954,0.04873095175346455,159.23635423502503,0.03280580675488597,81.31677956092896,0.0732999554908908
198,36.01973473013512,0.0487540229349523,159.3847447737154,0.03280864317003671,81.30500519872805,0.07330682256200292
199,35.99748670232731,0.048777094116440045,159.53334668466908,0.03281147958518745,81.29310969545992,0.07331368963311503
200,35.97501304297149,0.0488001652979278,159.68216237609676,0.03281431600033819,81.28109441573008,0.07332055670422716
201,35.95231451805155,0.04882323647941555,159.8311942479875,0.03281715241548893,81.26896072464716,0.07332742377533927
202,35.92939189910065,0.0488463076609033,159.98044469195634,0.032819988830639676,81.25670998776832,0.07333429084645139
203,35.906245963171976,0.04886937884239105,160.12991609109395,0.032822825245790416,81.24434357104516,0.0733411579175635
204,35.88287749280907,0.048892450023878806,160.27961081981462,0.032825661660941155,81.23186284076922,0.07334802498867563
205,35.859287276016104,0.048915521205366554,160.42953124370646,0.032828498076091894,81.21926916351751,0.07335489205978774
206,35.83547610622784,0.0489385923868543,160.57967971937978,0.032831334491242634,81.20656390609824,0.07336175913089985
207,35.81144478227933,0.048961663568342056,160.73005859431595,0.03283417090639338,81.19374843549619,0.07336862620201197
208,35.78719410837553,0.048984734749829804,160.88067020671826,0.03283700732154412,81.18082411881855,0.07337549327312408
209,35.762724894060575,0.04900780593131755,161.03151688536119,0.03283984373669486,81.16779232324015,0.0733823603442362
210,35.738037954186865,0.04903087711280531,161.18260094944202,0.0328426801518456,81.15465441594932,0.07338922741534831
211,35.71313410888403,0.049053948294293055,161.33392470842938,0.032845516566996344,81.1414117640931,0.07339609448646044
212,35.68801418352745,0.04907701947578081,161.48549046191505,0.03284835298214708,81.12806573472304,0.07340296155757255
213,35.66267900870691,0.04910009065726856,161.63730049946633,0.03285118939729782,81.11461769474059,0.07340982862868467
214,35.637129420194654,0.04912316183875631,161.78935710047472,0.03285402581244856,81.10106901084268,0.07341669569979678
215,35.61136625891358,0.04914623302024406,161.94166253401073,0.0328568622275993,81.08742104946725,0.0734235627709089
216,35.585390370904975,0.04916930420173181,162.0942190586734,0.03285969864275005,81.07367517673885,0.07343042984202101
217,35.55920260729615,0.049192375383219564,162.24702892244358,0.03286253505790079,81.05983275841409,0.07343729691313312
218,35.53280382426794,0.04921544656470731,162.40009436253797,0.032865371473051526,81.0458951598273,0.07344416398424525
219,35.506194883021784,0.04923851774619506,162.55341760525943,0.032868207888202265,81.03186374583615,0.07345103105535736
220,35.47937664974686,0.049261588927682814,162.70700086585336,0.032871044303353004,81.01773988076705,0.07345789812646948
221,35.45234999558686,0.04928466010917056,162.86084634835885,0.03287388071850375,81.00352492836103,0.07346476519758159
222,35.42511579660655,0.04930773129065832,163.01495624546425,0.03287671713365449,80.9892202517192,0.07347163226869372
223,35.39767493375831,0.049330802472146065,163.16933273836088,0.03287955354880523,80.97482721324847,0.07347849933980583
224,35.37002829284822,0.04935387365363382,163.32397799659896,0.03288238996395597,80.96034717460726,0.07348536641091795
225,35.3421767645022,0.04937694483512157,163.4788941779421,0.03288522637910671,80.94578149665124,0.07349223348203006
226,35.31412124413181,0.049400016016609316,163.6340834282222,0.032888062794257454,80.93113153937888,0.07349910055314218
227,35.28586263189985,0.04942308719809707,163.78954788119643,0.03289089920940819,80.9163986618776,0.07350596762425429
228,35.25740183268593,0.04944615837958482,163.945289658403,0.03289373562455893,80.9015842222692,0.07351283469536642
229,35.228739756051624,0.04946922956107257,164.101310869019,0.03289657203970967,80.88668957765603,0.07351970176647853
230,35.199877316205615,0.04949230074256032,164.25761360971688,0.03289940845486041,80.87171608406663,0.07352656883759064
231,35.170815431968634,0.04951537192404807,164.4141999645214,0.03290224487001116,80.85666509640185,0.07353343590870276
232,35.14155502673809,0.049538443105535825,164.57107200466876,0.0329050812851619,80.84153796838076,0.07354030297981487
233,35.11209702845271,0.04956151428702357,164.72823178846437,0.032907917700312636,80.82633605248665,0.073547170050927
234,35.08244236955681,0.04958458546851133,164.8856813611432,0.032910754115463375,80.81106069991324,0.0735540371220391
235,35.05259198696454,0.049607656649999075,165.04342275472686,0.032913590530614115,80.79571326051055,0.07356090419315123
236,35.022546822023926,0.04963072783148682,165.20145798788604,0.03291642694576486,80.78029508273141,0.07356777126426334
237,34.992307820480576,0.04965379901297458,165.35978906579857,0.0329192633609156,80.76480751357741,0.07357463833537546
238,34.961875932441515,0.049676870194462326,165.51841798001095,0.03292209977606634,80.74925189854544,0.07358150540648757
239,34.931252112338534,0.049699941375950074,165.67734670830112,0.03292493619121708,80.7336295815738,0.0735883724775997
240,34.9004373188916,0.04972301255743783,165.8365772145375,0.03292777260636782,80.71794190498893,0.0735952395487118
241,34.86943251507202,0.04974608373892558,165.99611144854396,0.032930609021518564,80.70219020945162,0.07360210661982391
242,34.83823866806538,0.04976915492041333,166.15595134596026,0.032933445436669304,80.68637583390364,0.07360897369093604
243,34.806856749234456,0.04979222610190108,166.31609882810625,0.03293628185182004,80.67050011551457,0.07361584076204815
244,34.775287734081786,0.049815297283388835,166.4765558018469,0.03293911826697078,80.65456438962812,0.07362270783316027
245,34.74353260221232,0.04983836846487658,166.63732415945407,0.03294195468212153,80.63856998970932,0.07362957490427238
246,34.71159233729563,0.04986143964636433,166.7984057784731,0.03294479109727227,80.62251824729104,0.0736364419753845
247,34.679467927028206,0.049884510827852085,166.9598025215871,0.03294762751242301,80.60641049192115,0.07364330904649662
248,34.647160363095495,0.04990758200933983,167.12151623648435,0.032950463927573746,80.59024805110936,0.07365017611760874
249,34.61467064113376,0.04993065319082758,167.2835487557235,0.032953300342724486,80.57403225027448,0.07365704318872085
250,34.581999760691836,0.049953724372315336,167.4459018966001,0.03295613675787523,80.55776441269143,0.07366391025983297
251,34.54914872519275,0.049976795553803084,167.60857746101513,0.03295897317302597,80.5414458594387,0.07367077733094508
252,34.51611854189513,0.04999986673529084,167.77157723534236,0.03296180958817671,80.52507790934554,0.07367764440205721
253,34.48291022185458,0.05002293791677859,167.93490299029816,0.03296464600332745,80.50866187893963,0.07368451147316932
254,34.449524779884754,0.05004600909826634,168.09855648080992,0.03296748241847819,80.49219908239435,0.07369137854428143
255,34.41596323451845,0.05006908027975409,168.26253944588518,0.032970318833628935,80.47569083147664,0.07369824561539355
256,34.38222660796844,0.05009215146124184,168.42685360848316,0.032973155248779674,80.45913843549478,0.07370511268650566
257,34.348315926088276,0.05011522264272959,168.5915006753849,0.032975991663930414,80.44254320124604,0.07371197975761778
258,34.31423221833285,0.05013829382421734,168.7564823370662,0.03297882807908115,80.42590643296491,0.0737188468287299
259,34.27997651771888,0.05016136500570509,168.92180026756893,0.03298166449423189,80.40922943227082,0.07372571389984202
260,34.245549860785275,0.050184436187192843,169.08745612437306,0.03298450090938264,80.3925134981167,0.07373258097095413
261,34.21095328755336,0.05020750736868059,169.25345154827144,0.03298733732453338,80.37575992673695,0.07373944804206625
262,34.17618784148691,0.050230578550168346,169.4197881632428,0.03299017373968412,80.35897001159609,0.07374631511317836
263,34.1412545694522,0.050253649731656094,169.58646757632846,0.032993010154834856,80.34214504333704,0.07375318218429049
264,34.10615452167775,0.05027672091314385,169.75349137750447,0.032995846569985596,80.32528630972999,0.0737600492554026
265,34.07088875171414,0.0502997920946316,169.92086113956103,0.03299868298513634,80.30839509562092,0.0737669163265147
266,34.035458316393516,0.050322863276119345,170.08857841797624,0.03300151940028708,80.29147268288065,0.07377378339762683
267,33.999864275789136,0.0503459344576071,170.25664475079475,0.03300435581543782,80.27452035035384,0.07378065046873894
268,33.964107693174725,0.05036900563909485,170.42506165850668,0.03300719223058856,80.25753937380794,0.07378751753985106
269,33.92818963498371,0.050392076820582596,170.59383064392364,0.0330100286457393,80.24053102588275,0.07379438461096317
270,33.89211117076833,0.05041514800207035,170.76295319206116,0.033012865060890045,80.22349657603947,0.0738012516820753
271,33.855873373158765,0.0504382191835581,170.93243077001586,0.033015701476040785,80.20643729051051,0.07380811875318741
272,33.81947731782192,0.050461290365045854,171.1022648268473,0.033018537891191524,80.18935443224899,0.07381498582429953
273,33.782924083420376,0.0504843615465336,171.27245679346072,0.03302137430634226,80.17224926087862,0.07382185289541164
274,33.746214751570996,0.050507432728021356,171.44300808248596,0.033024210721493,80.15512303264349,0.07382871996652376
275,33.709350406803594,0.050530503909509104,171.6139200881642,0.03302704713664375,80.1379770003584,0.07383558703763587
276,33.6723321365194,0.05055357509099685,171.7851941862263,0.03302988355179449,80.12081241335886,0.073842454108748
277,33.63516103094952,0.05057664627248461,171.9568317337824,0.03303271996694523,80.10363051745165,0.07384932117986011
278,33.59783818311324,0.050599717453972355,172.1288340692039,0.03303555638209597,80.0864325548651,0.07385618825097222
279,33.56036468877618,0.0506227886354601,172.30120251200873,0.03303839279724671,80.06921976419997,0.07386305532208434
280,33.52274164640851,0.05064585981694786,172.47393836274895,0.03304122921239745,80.05199338038028,0.07386992239319645
281,33.48497015714295,0.050668930998435606,172.64704290289694,0.03304406562754819,80.03475463460411,0.07387678946430858
282,33.44705132473271,0.05069200217992336,172.82051739473448,0.03304690204269893,80.017504754295,0.07388365653542069
283,33.408986255509376,0.05071507336141111,172.99436308124064,0.03304973845784967,80.00024496305291,0.07389052360653281
284,33.37077605834067,0.05073814454289886,173.1685811859801,0.033052574873000416,79.982976480606,0.07389739067764492
285,33.33242184458814,0.05076121572438661,173.3431729129945,0.033055411288151156,79.96570052276209,0.07390425774875704
286,33.29392472806485,0.05078428690587436,173.5181394466927,0.033058247703301895,79.94841830136052,0.07391112481986915
287,33.255285824992775,0.050807358087362114,173.69348195174368,0.033061084118452634,79.93113102422397,0.07391799189098128
288,33.21650625396047,0.05083042926884986,173.86920157296635,0.03306392053360337,79.91383989511087,0.07392485896209339
289,33.177587135880245,0.05085350045033761,174.0452994352258,0.03306675694875412,79.8965461136673,0.0739317260332055
290,33.138529593945606,0.050876571631825365,174.22177664332446,0.03306959336390486,79.87925087537982,0.07393859310431762
291,33.0993347535885,0.05089964281331311,174.39863428189815,0.0330724297790556,79.86195537152801,0.07394546017542973
292,33.06000374243644,0.05092271399480087,174.57587341531274,0.03307526619420634,79.84466078913715,0.07395232724654185
293,33.02053769026971,0.050945785176288616,174.75349508755744,0.03307810260935708,79.82736831093148,0.07395919431765396
294,32.98093772897829,0.050968856357776364,174.93150032214567,0.03308093902450782,79.81007911528717,0.07396606138876609
295,32.94120499251893,0.05099192753926412,175.1098901220096,0.03308377543965856,79.79279437618587,0.0739729284598782
296,32.90134061687209,0.05101499872075187,175.28866546940043,0.0330866118548093,79.77551526316813,0.07397979553099032
297,32.86134573999873,0.05103806990223962,175.46782732578916,0.03308944826996004,79.75824294128729,0.07398666260210243
298,32.821221501797275,0.05106114108372737,175.64737663176402,0.03309228468511078,79.74097857106324,0.07399352967321456
299,32.78096904406019,0.05108421226521512,175.82731430693542,0.033095121100261526,79.72372330843675,0.07400039674432667
300,32.740589510430794,0.05110728344670287,176.007641249833,0.033097957515412266,79.70647830472367,0.07400726381543879
301,32.70008404635997,0.05113035462819062,176.18835833781392,0.033100793930563005,79.68924470656955,0.0740141308865509
302,32.65945379906263,0.051153425809678375,176.36946642696378,0.033103630345713744,79.67202365590423,0.07402099795766301
303,32.61869991747448,0.05117649699116612,176.55096635200002,0.033106466760864484,79.65481628989683,0.07402786502877513
304,32.57782355220836,0.05119956817265387,176.7328589261811,0.03310930317601523,79.63762374091101,0.07403473209988724
305,32.53682585551082,0.051222639354141626,176.91514494120725,0.03311213959116597,79.62044713646006,0.07404159917099937
306,32.49570798121859,0.051245710535629374,177.09782516713355,0.03311497600631671,79.60328759916266,0.07404846624211148
307,32.45447108471492,0.05126878171711713,177.28090035227456,0.03311781242146745,79.58614624669833,0.0740553333132236
308,32.41311632288601,0.05129185289860488,177.46437122311295,0.033120648836618194,79.56902419176383,0.07406220038433571
309,32.371644854077346,0.051314924080092625,177.6482384842104,0.03312348525176893,79.55192254202885,0.07406906745544783
310,32.330057838049925,0.05133799526158038,177.83250281811732,0.03312632166691967,79.53484240009277,0.07407593452655994
311,32.28835643593668,0.05136106644306813,178.0171648852862,0.03312915808207041,79.51778486344097,0.07408280159767207
312,32.24654181019861,0.05138413762455588,178.2022253239806,0.03313199449722115,79.50075102440191,0.07408966866878418
313,32.204615124581096,0.05140720880604363,178.3876847501923,0.0331348309123719,79.48374197010382,0.0740965357398963
314,32.16257754407004,0.05143027998753138,178.5735437575519,0.03313766732752264,79.46675878243236,0.07410340281100841
315,32.1204302348481,0.05145335116901913,178.75980291724557,0.033140503742673376,79.44980253798781,0.07411026988212052
316,32.078174364250856,0.05147642235050688,178.946462777932,0.033143340157824115,79.43287430804278,0.07411713695323265
317,32.03581110072291,0.051499493531994636,179.13352386565623,0.033146176572974854,79.41597515850036,0.07412400402434476
318,31.993341613774113,0.051522564713482384,179.32098668377094,0.0331490129881256,79.399106149852,0.07413087109545688
319,31.95076707393563,0.05154563589497013,179.50885171285196,0.03315184940327634,79.38226833713615,0.07413773816656899
320,31.90808865271603,0.05156870707645789,179.69711941061908,0.03315468581842708,79.36546276989664,0.07414460523768111
321,31.86530752255748,0.051591778257945635,179.88579021185802,0.03315752223357782,79.34869049214178,0.07415147230879322
322,31.82242485679176,0.05161484943943339,180.07486452833842,0.03316035864872856,79.33195254230316,0.07415833937990535
323,31.779441829596433,0.05163792062092114,180.2643427487401,0.033163195063879304,79.31524995319526,0.07416520645101746
324,31.73635961595088,0.051660991802408886,180.45422523857275,0.03316603147903004,79.29858375197487,0.07417207352212958
325,31.693179391592416,0.05168406298389664,180.6445123401018,0.03316886789418078,79.28195496010093,0.07417894059324169
326,31.649902332972438,0.05170713416538439,180.8352043722746,0.03317170430933152,79.26536459329455,0.0741858076643538
327,31.606529617212416,0.05173020534687214,181.0263016306435,0.03317454072448226,79.24881366149926,0.07419267473546592
328,31.563062422060128,0.05175327652835989,181.21780438729678,0.03317737713963301,79.23230316884172,0.07419954180657803
329,31.519501925845717,0.05177634770984764,181.4097128907812,0.03318021355478375,79.21583411359236,0.07420640887769016
330,31.475849307437752,0.051799418891335394,181.60202736603685,0.033183049969934486,79.1994074881265,0.07421327594880227
331,31.43210574619952,0.05182249007282314,181.79474801432355,0.033185886385085225,79.18302427888547,0.07422014301991439
332,31.388272421945025,0.0518455612543109,181.98787501315093,0.033188722800235965,79.16668546633841,0.0742270100910265
333,31.344350514895282,0.051868632435798645,182.18140851621393,0.03319155921538671,79.15039202494384,0.07423387716213863
334,31.300341205634414,0.05189170361728639,182.37534865331958,0.03319439563053745,79.1341449231119,0.07424074423325074
335,31.256245675065905,0.05191477479877415,182.56969553032715,0.03319723204568819,79.11794512316644,0.07424761130436286
336,31.21206510436886,0.051937845980261896,182.76444922907916,0.03320006846083893,79.10179358130785,0.07425447837547497
337,31.167800674954186,0.05196091716174965,182.95960980733625,0.03320290487598967,79.08569124757561,0.07426134544658708
338,31.123453568420953,0.0519839883432374,183.15517729871746,0.033205741291140414,79.06963906581154,0.0742682125176992
339,31.07902496651264,0.05200705952472515,183.35115171263215,0.033208577706291154,79.0536379736233,0.07427507958881131
340,31.034516051073542,0.0520301307062129,183.54753303422498,0.03321141412144189,79.03768890234757,0.07428194665992344
341,30.98992800400511,0.05205320188770065,183.74432122431006,0.03321425053659263,79.02179277701444,0.07428881373103555
342,30.94526200722236,0.0520762730691884,183.94151621931536,0.03321708695174338,79.00595051631122,0.07429568080214767
343,30.900519242610287,0.05209934425067615,184.13911793122114,0.03321992336689412,78.99016303254703,0.07430254787325978
344,30.855700891980465,0.05212241543216391,184.33712624750365,0.03322275978204486,78.97443123161742,0.0743094149443719
345,30.810808137027465,0.052145486613651655,184.5355410310802,0.033225596197195596,78.95875601296946,0.07431628201548401
346,30.765842159285448,0.0521685577951394,184.7343621202501,0.033228432612346336,78.94313826956673,0.07432314908659614
347,30.72080414008478,0.05219162897662716,184.93358932864413,0.03323126902749708,78.92757888785516,0.07433001615770825
348,30.675695260508753,0.052214700158114906,185.13322244516735,0.03323410544264782,78.9120787477286,0.07433688322882037
349,30.63051670135019,0.052237771339602654,185.33326123394838,0.03323694185779856,78.89663872249506,0.07434375029993248
350,30.5852696430683,0.05226084252109041,185.533705434289,0.0332397782729493,78.88125967884291,0.07435061737104459
351,30.53995526574547,0.05228391370257816,185.7345547606103,0.03324261468810004,78.86594247680755,0.07435748444215672
352,30.494574749044048,0.052306984884065905,185.93580890240767,0.033245451103250785,78.85068796973852,0.07436435151326883
353,30.449129272163386,0.05233005606555366,186.1374675241962,0.033248287518401524,78.83549700426646,0.07437121858438095
354,30.40362001379676,0.052353127247041414,186.33953026546976,0.033251123933552264,78.8203704202708,0.07437808565549306
355,30.35804815208845,0.05237619842852916,186.54199674065086,0.033253960348703,78.80530905084733,0.07438495272660518
356,30.312414864590796,0.05239926961001691,186.74486653904444,0.03325679676385374,78.79031372227651,0.07439181979771729
357,30.266721328221376,0.052422340791504665,186.94813922479722,0.03325963317900449,78.77538525399166,0.07439868686882942
358,30.220968719220338,0.05244541197299241,187.1518143368483,0.03326246959415523,78.76052445854766,0.07440555393994153
359,30.175158213107558,0.05246848315448016,187.3558913888933,0.03326530600930597,78.74573214158994,0.07441242101105365
360,30.12929098464012,0.052491554335967916,187.5603698693395,0.033268142424456706,78.7310091018237,0.07441928808216576
361,30.08336820776976,0.052514625517455664,187.76524924126434,0.033270978839607446,78.71635613098329,0.07442615515327788
362,30.03739105560032,0.05253769669894341,187.97052894238033,0.03327381525475819,78.70177401380234,0.07443302222439
363,29.99136070034541,0.05256076788043117,188.17620838499062,0.03327665166990893,78.68726352798363,0.0744398892955021
364,29.94527831328606,0.05258383906191892,188.3822869559587,0.03327948808505967,78.6728254441696,0.07444675636661423
365,29.89914506472851,0.05260691024340667,188.58876401666632,0.03328232450021041,78.65846052591316,0.07445362343772634
366,29.85296212396198,0.05262998142489442,188.79563890298206,0.03328516091536115,78.64416952964855,0.07446049050883846
367,29.80673065921664,0.05265305260638217,189.0029109252265,0.033287997330511895,78.62995320466285,0.07446735757995057
368,29.76045183762164,0.05267612378786992,189.2105793681354,0.033290833745662635,78.61581229306752,0.0744742246510627
369,29.71412682516315,0.05269919496935767,189.41864349083403,0.033293670160813374,78.60174752977034,0.0744810917221748
370,29.667756786642542,0.05272226615084542,189.62710252680048,0.03329650657596411,78.58775964244762,0.07448795879328693
371,29.62134288563479,0.05274533733233317,189.8359556838393,0.03329934299111485,78.57384935151686,0.07449482586439904
372,29.57488628444665,0.05276840851382092,190.04520214405187,0.0333021794062656,78.56001737010959,0.07450169293551116
373,29.52838814407524,0.052791479695308674,190.2548410638047,0.03330501582141634,78.54626440404445,0.07450856000662327
374,29.481849624166603,0.05281455087679643,190.46487157370933,0.03330785223656708,78.53259115180077,0.07451542707773538
375,29.435271882974337,0.05283762205828418,190.6752927785905,0.03331068865171782,78.51899830449227,0.0745222941488475
376,29.388656077318345,0.052860693239771925,190.88610375746623,0.03331352506686856,78.50548654584131,0.07452916121995962
377,29.342003362543707,0.05288376442125968,191.09730356351827,0.0333163614820193,78.49205655215317,0.07453602829107174
378,29.295314892479688,0.05290683560274743,191.30889122407592,0.03331919789717004,78.4787089922909,0.07454289536218385
379,29.24859181939874,0.052929906784235176,191.5208657405909,0.03332203431232078,78.46544452765022,0.07454976243329597
380,29.201835293975705,0.05295297796572293,191.73322608861582,0.03332487072747152,78.45226381213509,0.07455662950440808
381,29.155046465247196,0.05297604914721068,191.9459712177889,0.033327707142622266,78.43916749213321,0.07456349657552021
382,29.108226480570842,0.052999120328698426,192.15910005180893,0.033330543557773006,78.42615620649222,0.07457036364663232
383,29.061376485584894,0.05302219151018618,192.37261148842526,0.033333379972923745,78.41323058649581,0.07457723071774444
384,29.014497624167866,0.053045262691673936,192.58650439941732,0.033336216388074484,78.40039125584059,0.07458409778885655
385,28.96759103839826,0.053068333873161684,192.8007776305786,0.03333905280322522,78.38763883061279,0.07459096485996866
386,28.920657868514397,0.05309140505464943,193.01543000170648,0.03334188921837597,78.37497391926581,0.07459783193108079
387,28.873699252874438,0.05311447623613719,193.23046030658293,0.03334472563352671,78.36239712259781,0.0746046990021929
388,28.82671632791653,0.053137547417624935,193.4458673129692,0.03334756204867745,78.34990903372936,0.07461156607330502
389,28.779710228118933,0.05316061859911268,193.66164976259108,0.03335039846382819,78.33751023808219,0.07461843314441713
390,28.732682085960448,0.05318368978060044,193.87780637112803,0.03335323487897893,78.3252013133573,0.07462530021552925
391,28.68563303188097,0.053206760962088186,194.0943358282083,0.03335607129412967,78.3129828295142,0.07463216728664136
392,28.63856419424191,0.053229832143575934,194.3112367973949,0.03335890770928041,78.30085534875002,0.07463903435775349
393,28.591476699287092,0.05325290332506369,194.52850791618633,0.03336174412443115,78.28881942547916,0.0746459014288656
394,28.54437167110362,0.053275974506551436,194.74614779600427,0.03336458053958189,78.2768756063131,0.07465276849997772
395,28.497250231582782,0.05329904568803919,194.96415502219338,0.03336741695473263,78.26502443004075,0.07465963557108983
396,28.45011350038135,0.05332211686952694,195.18252815401655,0.033370253369883376,78.2532664276089,0.07466650264220195
397,28.402962594882695,0.053345188051014694,195.40126572464882,0.033373089785034116,78.2416021221033,0.07467336971331406
398,28.355798630158368,0.05336825923250244,195.62036624118264,0.033375926200184855,78.23003202872968,0.07468023678442617
399,28.30862271892955,0.05339133041399019,195.83982818462127,0.033378762615335594,78.21855665479535,0.0746871038555383
400,28.261435971528773,0.053414401595477945,196.05965000988368,0.033381599030486334,78.20717649969136,0.07469397092665041
401,28.214239495861847,0.05343747277696569,196.27983014580522,0.03338443544563708,78.19589205487436,0.07470083799776253
402,28.167034397369783,0.05346054395845344,196.50036699513663,0.03338727186078782,78.1847038038495,0.07470770506887464
403,28.119821778990904,0.053483615139941196,196.72125893455504,0.03339010827593856,78.17361222215305,0.07471457213998677
404,28.07260274112326,0.053506686321428944,196.9425043146623,0.0333929446910893,78.16261777733591,0.07472143921109888
405,28.025378381586926,0.0535297575029167,197.16410145999652,0.033395781106240044,78.15172092894696,0.074728306282211
406,27.978149795586717,0.05355282868440445,197.3860486690326,0.03339861752139078,78.14092212851718,0.07473517335332311
407,27.930918075674835,0.0535758998658922,197.60834421419727,0.03340145393654152,78.13022181954375,0.07474204042443523
408,27.883684311713857,0.05359897104737995,197.8309863418749,0.03340429035169226,78.11962043747481,0.07474890749554734
409,27.83644959083974,0.0536220422288677,198.05397327241616,0.033407126766843,78.10911840969413,0.07475577456665947
410,27.789214997425024,0.05364511341035545,198.2773032001541,0.03340996318199375,78.09871615550678,0.07476264163777158
411,27.74198161304229,0.0536681845918432,198.50097429340988,0.03341279959714449,78.08841408612439,0.07476950870888369
412,27.694750516427646,0.05369125577333095,198.72498469451327,0.033415636012295226,78.07821260465128,0.07477637577999581
413,27.647522783444384,0.0537143269548187,198.94933251981342,0.033418472427445965,78.06811210607083,0.07478324285110792
414,27.60029948704695,0.05373739813630645,199.17401585969336,0.033421308842596704,78.05811297723184,0.07479010992222004
415,27.553081697244885,0.053760469317794206,199.39903277859096,0.03342414525774745,78.04821559683596,0.07479697699333215
416,27.50587048106709,0.053783540499281954,199.6243813150101,0.03342698167289819,78.0384203354246,0.07480384406444428
417,27.458666902526137,0.05380661168076971,199.85005948154722,0.03342981808804893,78.0287275553669,0.07481071113555639
418,27.411472022582878,0.05382968286225746,200.07606526490443,0.03343265450319967,78.01913761084754,0.07481757820666851
419,27.364286899111093,0.053852754043745205,200.3023966259147,0.03343549091835041,78.00965084785526,0.07482444527778062
420,27.317112586862386,0.05387582522523296,200.5290514995631,0.033438327333501154,78.00026760417154,0.07483131234889275
421,27.2699501374313,0.05389889640672071,200.75602779500554,0.03344116374865189,77.99098820935959,0.07483817942000486
422,27.222800599220495,0.053921967588208455,200.98332339560028,0.03344400016380263,77.98181298475383,0.07484504649111696
423,27.17566501740616,0.05394503876969621,201.21093615892624,0.03344683657895337,77.97274224344956,0.07485191356222909
424,27.12854443390367,0.05396810995118396,201.43886391681377,0.03344967299410411,77.96377629029318,0.0748587806333412
425,27.081439887333254,0.05399118113267171,201.66710447537065,0.03345250940925486,77.9549154218725,0.07486564770445332
426,27.034352412986088,0.05401425231415946,201.8956556150066,0.0334553458244056,77.94615992650762,0.07487251477556543
427,26.98728304279029,0.054037323495647216,202.12451509046969,0.033458182239556336,77.93751008424198,0.07487938184667756
428,26.94023280527736,0.054060394677134964,202.3536806308703,0.033461018654707075,77.92896616683399,0.07488624891778967
429,26.893202725548615,0.05408346585862271,202.5831499397174,0.033463855069857815,77.92052843774871,0.07489311598890179
430,26.84619382524191,0.05410653704011047,202.81292069494717,0.03346669148500856,77.91219715215016,0.0748999830600139
431,26.79920712249855,0.054129608221598215,203.04299054895824,0.0334695279001593,77.90397255689373,0.07490685013112602
432,26.75224363193034,0.05415267940308596,203.27335712864812,0.03347236431531004,77.89585489051919,0.07491371720223813
433,26.705304364586823,0.05417575058457372,203.50401803544455,0.03347520073046078,77.88784438324379,0.07492058427335024
434,26.658390327922817,0.054198821766061465,203.73497084534705,0.03347803714561152,77.87994125695595,0.07492745134446237
435,26.611502525765978,0.05422189294754922,203.96621310896052,0.033480873560762264,77.87214572520912,0.07493431841557448
436,26.564641958284746,0.05424496412903697,204.1977423515358,0.033483709975913004,77.86445799321608,0.0749411854866866
437,26.517809621956275,0.05426803531052472,204.4295560730111,0.03348654639106374,77.85687825784359,0.07494805255779871
438,26.47100650953481,0.05429110649201247,204.66165174804894,0.03348938280621448,77.84940670760729,0.07495491962891083
439,26.424233610020018,0.05431417767350022,204.8940268260826,0.03349221922136522,77.84204352266714,0.07496178670002294
440,26.377491908625668,0.054337248854987974,205.12667873135504,0.03349505563651597,77.83478887482299,0.07496865377113507
441,26.330782386748524,0.05436032003647572,205.3596048629652,0.03349789205166671,77.82764292751071,0.07497552084224718
442,26.28410602193729,0.05438339121796347,205.59280259491183,0.033500728466817446,77.82060583579843,0.0749823879133593
443,26.237463787861962,0.054406462399451225,205.82626927614115,0.033503564881968186,77.81367774638346,0.07498925498447141
444,26.19085665428326,0.05442953358093897,206.06000223059362,0.03350640129711893,77.80685879758916,0.07499612205558354
445,26.144285587022196,0.05445260476242673,206.29399875724772,0.03350923771226967,77.80014911936252,0.07500298912669565
446,26.09775154793011,0.054475675943914476,206.5282561301767,0.03351207412742041,77.79354883327187,0.07500985619780776
447,26.05125549485858,0.05449874712540223,206.76277159859183,0.03351491054257115,77.78705805250499,0.07501672326891988
448,26.00479838162986,0.05452181830688998,206.99754238689815,0.03351774695772189,77.78067688186769,0.07502359034003199
449,25.95838115800725,0.054544889488377726,207.2325656947456,0.033520583372872635,77.7744054177825,0.07503045741114411
450,25.912004769665874,0.05456796066986548,207.46783869707804,0.033523419788023374,77.76824374828799,0.07503732448225622
451,25.865670158163642,0.05459103185135323,207.70335854419517,0.033526256203174114,77.76219195303811,0.07504419155336835
452,25.81937826091228,0.05461410303284098,207.9391223618008,0.03352909261832485,77.75625010330234,0.07505105862448046
453,25.773130011148783,0.05463717421432873,208.17512725106425,0.03353192903347559,77.75041826196562,0.07505792569559258
454,25.726926337906967,0.05466024539581648,208.4113702886737,0.03353476544862634,77.74469648352914,0.07506479276670469
455,25.680768165989164,0.054683316577304235,208.64784852689624,0.03353760186377708,77.73908481411118,0.07507165983781681
456,25.63465641593838,0.05470638775879198,208.88455899363882,0.03354043827892782,77.7335832914484,0.07507852690892892
457,25.588592004010383,0.05472945894027974,209.12149869250442,0.033543274694078556,77.72819194489746,0.07508539398004105
458,25.54257584214626,0.054752530121767486,209.35866460285848,0.033546111109229296,77.722910795437,0.07509226105115316
459,25.49660883794499,0.054775601303255234,209.59605367988655,0.03354894752438004,77.71773985566999,0.07509912812226527
460,25.450691894636392,0.05479867248474299,209.83366285465976,0.03355178393953078,77.71267912982631,0.07510599519337739
461,25.40482591105423,0.054821743666230736,210.07148903420082,0.03355462035468152,77.70772861376588,0.0751128622644895
462,25.35901178160952,0.054844814847718484,210.3095291015451,0.03355745676983226,77.70288829498199,0.07511972933560163
463,25.31325039626416,0.05486788602920624,210.54777991581187,0.033560293184983,77.69815815260493,0.07512659640671374
464,25.267542640504658,0.05489095721069399,210.7862383122674,0.033563129600133745,77.69353815740617,0.07513346347782586
465,25.221889395316147,0.05491402839218174,211.02490110239495,0.033565966015284485,77.68902827180275,0.07514033054893797
466,25.176291537156693,0.05493709957366949,211.26376507396594,0.033568802430435224,77.68462844986195,0.0751471976200501
467,25.13074993793169,0.054960170755157245,211.50282699110602,0.03357163884558596,77.68033863730646,0.0751540646911622
468,25.085265464968664,0.05498324193664499,211.74208359437114,0.0335744752607367,77.67615877151985,0.07516093176227433
469,25.039838980992087,0.05500631311813274,211.9815316008155,0.03357731167588745,77.67208878155228,0.07516779883338644
470,24.994471344098628,0.055029384299620496,212.22116770406728,0.03358014809103819,77.66812858812672,0.07517466590449855
471,24.94916340773257,0.055052455481108244,212.46098857440163,0.03358298450618893,77.66427810364539,0.07518153297561067
472,24.903916020661363,0.05507552666259599,212.70099085881756,0.03358582092133967,77.66053723219657,0.07518840004672278
473,24.858730026951527,0.055098597844083746,212.94117118111342,0.03358865733649041,77.65690586956185,0.0751952671178349
474,24.81360626594485,0.055121669025571494,213.18152614196,0.03359149375164115,77.65338390322354,0.07520213418894701
475,24.76854557223454,0.05514474020705925,213.4220523189863,0.03359433016679189,77.64997121237263,0.07520900126005914
476,24.72354877564199,0.055167811388547,213.6627462668512,0.03359716658194263,77.6466676679169,0.07521586833117125
477,24.67861670119343,0.05519088257003475,213.90360451732857,0.03360000299709337,77.6434731324895,0.07522273540228337
478,24.63375016909713,0.0552139537515225,214.14462357938672,0.033602839412244116,77.64038746045789,0.07522960247339548
479,24.588949994720572,0.05523702493301025,214.38579993926626,0.033605675827394856,77.63741049793296,0.0752364695445076
480,24.54421698856802,0.055260096114498,214.62713006057072,0.033608512242545595,77.6345420827787,0.07524333661561972
481,24.49955195625835,0.05528316729598575,214.8686103843432,0.033611348657696334,77.63178204462199,0.07525020368673183
482,24.454955698502964,0.0553062384774735,215.1102373291564,0.03361418507284707,77.62913020486293,0.07525707075784395
483,24.410429011084098,0.055329309658961254,215.35200729119416,0.03361702148799782,77.62658637668547,0.07526393782895606
484,24.365972684833373,0.055352380840449,215.59391664433994,0.03361985790314856,77.62415036506816,0.07527080490006818
485,24.321587505610395,0.05537545202193676,215.83596174026616,0.0336226943182993,77.62182196679561,0.0752776719711803
486,24.277274254281913,0.055398523203424505,216.07813890851844,0.03362553073345004,77.61960097046993,0.07528453904229242
487,24.233033706700873,0.05542159438491226,216.3204444566099,0.03362836714860078,77.61748715652277,0.07529140611340453
488,24.18886663368606,0.05544466556640001,216.56287467010736,0.03363120356375152,77.61548029722748,0.07529827318451665
489,24.144773801001698,0.055467736747887755,216.8054258127243,0.03363403997890226,77.61358015671186,0.07530514025562876
490,24.100755969337452,0.05549080792937551,217.04809412641498,0.033636876394053,77.61178649097094,0.07531200732674088
491,24.056813894288705,0.05551387911086326,217.29087583146332,0.03363971280920374,77.61009904788038,0.075318874397853
492,24.01294832633693,0.055536950292351006,217.5337671265816,0.03364254922435448,77.60851756721001,0.07532574146896512
493,23.96916001083041,0.05556002147383876,217.77676418900154,0.033645385639505226,77.60704178063774,0.07533260854007723
494,23.92544968796534,0.05558309265532651,218.01986317457227,0.033648222054655966,77.60567141176395,0.07533947561118934
495,23.881818092766807,0.055606163836814264,218.26306021785604,0.033651058469806705,77.6044061761259,0.07534634268230146
496,23.838265955070447,0.05562923501830201,218.50635143222763,0.033653894884957444,77.60324578121282,0.07535320975341357
497,23.794793999504027,0.05565230619978977,218.74973290997178,0.033656731300108184,77.60218992648112,0.0753600768245257
498,23.751402945469508,0.055675377381277515,218.99320072238135,0.03365956771525893,77.60123830336997,0.0753669438956378
499,23.708093507125163,0.05569844856276526,219.2367509198596,0.03366240413040967,77.60039059531715,0.07537381096674993
500,23.664866393368097,0.05572151974425302,219.48037953202015,0.03366524054556041,77.59964647777542,0.07538067803786204
501,23.62172230781699,0.055744590925740765,219.72408256779104,0.03366807696071115,77.59900561822899,0.07538754510897416
502,23.578661948795002,0.05576766210722851,219.9678560155169,0.033670913375861894,77.59846767621039,0.07539441218008627
503,23.535686009313004,0.05579073328871627,220.21169584305892,0.03367374979101263,77.59803230331784,0.0754012792511984
504,23.492795177053125,0.055813804470204016,220.4555979979073,0.03367658620616337,77.59769914323257,0.07540814632231051
505,23.449990134352426,0.05583687565169177,220.69955840727965,0.03367942262131411,77.59746783173684,0.07541501339342263
506,23.4072715581869,0.05585994683317952,220.9435729782329,0.03368225903646485,77.59733799673205,0.07542188046453474
507,23.36464012015568,0.055883018014667274,221.1876375977667,0.0336850954516156,77.59730925825731,0.07542874753564685
508,23.32209648646563,0.05590608919615502,221.43174813293308,0.03368793186676634,77.59738122850813,0.07543561460675897
509,23.27964131791598,0.05592916037764277,221.67590043094765,0.033690768281917076,77.59755351185572,0.07544248167787108
510,23.237275269883412,0.055952231559130525,221.92009031929524,0.033693604697067815,77.59782570486632,0.07544934874898321
511,23.194998992307326,0.05597530274061827,222.1643136058455,0.033696441112218554,77.59819739632104,0.07545621582009532
512,23.152813129675316,0.05599837392210602,222.40856607896035,0.0336992775273693,77.59866816723594,0.07546308289120744
513,23.110718321008978,0.056021445103593775,222.65284350760817,0.03370211394252004,77.59923759088241,0.07546994996231955
514,23.068715199849954,0.05604451628508152,222.89714164147924,0.03370495035767078,77.5999052328079,0.07547681703343168
515,23.026804394246227,0.05606758746656928,223.14145621109537,0.03370778677282152,77.600670650857,0.07548368410454379
516,22.984986526738655,0.056090658648057026,223.38578292792977,0.03371062318797226,77.60153339519266,0.07549055117565591
517,22.943262214347772,0.05611372982954478,223.63011748451876,0.033713459603123004,77.60249300831798,0.07549741824676802
518,22.90163206856091,0.05613680101103253,223.87445555458086,0.03371629601827374,77.60354902509806,0.07550428531788013
519,22.860096695319474,0.05615987219252028,224.11879279313285,0.03371913243342448,77.60470097278234,0.07551115238899225
520,22.818656695006535,0.05618294337400803,224.36312483661004,0.03372196884857522,77.60594837102715,0.07551801946010436
521,22.777312662434724,0.05620601455549578,224.60744730298418,0.03372480526372596,77.60729073191858,0.07552488653121649
522,22.73606518683428,0.05622908573698353,224.85175579188189,0.03372764167887671,77.60872755999569,0.0755317536023286
523,22.694914851841425,0.05625215691847128,225.0960458847075,0.03373047809402745,77.61025835227395,0.07553862067344072
524,22.65386223548704,0.05627522809995903,225.34031314476323,0.033733314509178186,77.61188259826912,0.07554548774455283
525,22.612907910185477,0.056298299281446786,225.58455311737316,0.033736150924328925,77.61359978002129,0.07555235481566495
526,22.572052442723777,0.056321370462934534,225.82876133000548,0.033738987339479665,77.61540937211925,0.07555922188677706
527,22.531296394250976,0.05634444164442229,226.07293329239465,0.03374182375463041,77.61731084172521,0.07556608895788919
528,22.490640320267893,0.056367512825910036,226.3170644966684,0.03374466016978115,77.61930364859981,0.0755729560290013
529,22.450084770616947,0.056390584007397784,226.56115041747165,0.03374749658493189,77.62138724512741,0.07557982310011341
530,22.40963028947239,0.05641365518888554,226.80518651209456,0.03375033300008263,77.62356107634159,0.07558669017122553
531,22.369277415330778,0.05643672637037329,227.0491682205985,0.03375316941523337,77.62582457995114,0.07559355724233764
532,22.329026681001636,0.056459797551861035,227.29309096594238,0.033756005830384114,77.62817718636614,0.07560042431344977
533,22.288878613598413,0.05648286873334879,227.53695015411324,0.033758842245534854,77.63061831872449,0.07560729138456188
534,22.248833734529782,0.05650593991483654,227.78074117425402,0.03376167866068559,77.6331473929186,0.075614158455674
535,22.20889255949103,0.05652901109632429,228.02445939879624,0.03376451507583633,77.63576381762243,0.07562102552678611
536,22.16905559845593,0.05655208227781204,228.26810018358663,0.03376735149098707,77.63846699431893,0.07562789259789823
537,22.12932335566861,0.056575153459299796,228.5116588680231,0.03377018790613782,77.64125631732747,0.07563475966901034
538,22.089696329635945,0.056598224640787544,228.7551307751832,0.03377302432128856,77.64413117383188,0.07564162674012247
539,22.05017501312,0.05662129582227529,228.99851121195883,0.033775860736439296,77.6470909439086,0.07564849381123458
540,22.01075989313087,0.056644367003763046,229.24179546919163,0.033778697151590036,77.65013500055507,0.0756553608823467
541,21.97145145091975,0.056667438185250794,229.48497882180413,0.03378153356674078,77.65326270971856,0.07566222795345881
542,21.932250161972185,0.05669050936673854,229.72805652893646,0.03378436998189152,77.65647343032522,0.07566909502457092
543,21.89315649600168,0.0567135805482263,229.97102383408418,0.03378720639704226,77.65976651430928,0.07567596209568304
544,21.854170916943563,0.056736651729714045,230.21387596523084,0.033790042812193,77.66314130664266,0.07568282916679515
545,21.81529388294899,0.0567597229112018,230.45660813498995,0.03379287922734374,77.66659714536486,0.07568969623790728
546,21.77652584637945,0.05678279409268955,230.6992155407388,0.033795715642494485,77.67013336161308,0.07569656330901939
547,21.737867253801184,0.0568058652741773,230.9416933647599,0.033798552057645224,77.67374927965261,0.07570343038013151
548,21.69931854598024,0.05682893645566505,231.1840367743789,0.033801388472795964,77.67744421690747,0.07571029745124362
549,21.66088015787747,0.0568520076371528,231.4262409221066,0.0338042248879467,77.68121748399143,0.07571716452235575
550,21.622552518644003,0.056875078818640554,231.6683009457787,0.03380706130309744,77.68506838473911,0.07572403159346786
551,21.584336051616894,0.0568981500001283,231.91021196869607,0.03380989771824819,77.68899621623756,0.07573089866457998
552,21.546231174314975,0.05692122118161605,232.15196909976868,0.03381273413339893,77.69300026885792,0.07573776573569209
553,21.50823829843509,0.056944292363103804,232.39356743365724,0.03381557054854967,77.69707982628746,0.07574463280680421
554,21.47035782984851,0.05696736354459155,232.63500205091862,0.033818406963700406,77.7012341655619,0.07575149987791632
555,21.43259016859757,0.05699043472607931,232.87626801814878,0.033821243378851146,77.70546255709777,0.07575836694902843
556,21.39493570889273,0.057013505907567055,233.11736038812643,0.03382407979400189,77.7097642647254,0.07576523402014056
557,21.35739483910963,0.05703657708905481,233.3582741999605,0.03382691620915263,77.71413854572177,0.07577210109125267
558,21.319967941786672,0.05705964827054256,233.59900447923476,0.03382975262430337,77.71858465084401,0.07577896816236479
559,21.282655393622676,0.057082719452030306,233.83954623815728,0.03383258903945411,77.72310182436274,0.0757858352334769
560,21.245457565474858,0.05710579063351806,234.0798944757037,0.03383542545460485,77.72768930409605,0.07579270230458902
561,21.20837482235713,0.05712886181500581,234.32004417776983,0.033838261869755595,77.7323463214434,0.07579956937570113
562,21.17140752343849,0.05715193299649356,234.5599903173166,0.033841098284906335,77.73707210142011,0.07580643644681326
563,21.134556022041828,0.05717500417798131,234.79972785452077,0.033843934700057074,77.74186586269171,0.07581330351792537
564,21.097820665642946,0.05719807535946906,235.03925173692681,0.03384677111520781,77.74672681760893,0.07582017058903749
565,21.061201795869742,0.057221146540956815,235.27855689959355,0.03384960753035855,77.75165417224258,0.0758270376601496
566,21.02469974850181,0.05724421772244456,235.5176382652498,0.0338524439455093,77.7566471264189,0.07583390473126171
567,20.988314853470143,0.05726728890393232,235.756490744442,0.03385528036066004,77.7617048737552,0.07584077180237384
568,20.95204743485718,0.057290360085420065,235.99510923568866,0.03385811677581078,77.7668266016954,0.07584763887348595
569,20.915897810897086,0.05731343126690781,236.23348862563492,0.03386095319096152,77.7720114915462,0.07585450594459807
570,20.87986629397625,0.05733650244839557,236.47162378920248,0.03386378960611226,77.77725871851334,0.07586137301571018
571,20.843953190634128,0.057359573629883316,236.70950958974643,0.033866626021263,77.78256745173789,0.0758682400868223
572,20.80815880156422,0.057382644811371064,236.94714087920852,0.03386946243641374,77.78793685433322,0.07587510715793441
573,20.772483421615362,0.05740571599285882,237.1845124982744,0.03387229885156448,77.79336608342173,0.07588197422904654
574,20.736927339793347,0.05742878717434657,237.42161927652828,0.03387513526671522,77.79885429017207,0.07588884130015865
575,20.701490839262583,0.05745185835583432,237.6584560326083,0.033877971681865966,77.80440061983666,0.07589570837127077
576,20.666174197348248,0.05747492953732207,237.89501757436526,0.033880808097016706,77.8100042117891,0.07590257544238288
577,20.63097768553853,0.057498000718809825,238.13129869901886,0.033883644512167445,77.81566419956222,0.07590944251349499
578,20.595901569487193,0.05752107190029757,238.36729419331778,0.033886480927318184,77.82137971088602,0.07591630958460711
579,20.560946109016328,0.05754414308178532,238.60299883369717,0.03388931734246892,77.827149867726,0.07592317665571922
580,20.526111558119425,0.057567214263273075,238.83840738643664,0.03389215375761967,77.83297378632173,0.07593004372683135
581,20.491398164964686,0.05759028544476082,239.0735146078216,0.03389499017277041,77.83885057722541,0.07593691079794346
582,20.456806171898506,0.05761335662624857,239.30831524430272,0.03389782658792115,77.84477934534107,0.07594377786905558
583,20.422335815449287,0.057636427807736326,239.5428040326586,0.03390066300307189,77.85075918996345,0.07595064494016769
584,20.387987326331494,0.057659498989224074,239.7769757001535,0.03390349941822263,77.85678920481757,0.07595751201127982
585,20.353760929449862,0.05768257017071183,240.01082496470346,0.03390633583337337,77.86286847809819,0.07596437908239193
586,20.319656843904006,0.05770564135219958,240.24434653503445,0.03390917224852411,77.86899609250973,0.07597124615350405
587,20.285675282993104,0.05772871253368733,240.47753511084767,0.03391200866367485,77.87517112530603,0.07597811322461616
588,20.251816454220997,0.05775178371517508,240.71038538298362,0.03391484507882559,77.88139264833083,0.07598498029572828
589,20.21808055930134,0.05777485489666283,240.9428920335827,0.03391768149397633,77.88765972805795,0.07599184736684039
590,20.18446779416318,0.05779792607815058,241.1750497362536,0.033920517909127076,77.893971425632,0.0759987144379525
591,20.150978348956684,0.05782099725963833,241.40685315623452,0.033923354324277816,77.90032679690916,0.07600558150906463
592,20.117612408059088,0.05784406844112608,241.6382969505598,0.033926190739428555,77.90672489249815,0.07601244858017674
593,20.08437015008095,0.057867139622613833,241.86937576822737,0.033929027154579294,77.91316475780144,0.07601931565128886
594,20.05125174787262,0.05789021080410158,242.1000842503613,0.033931863569730034,77.91964543305667,0.07602618272240097
595,20.018257368530893,0.057913281985589336,242.33041703038265,0.03393469998488078,77.92616595337815,0.0760330497935131
596,19.985387173406032,0.057936353167077084,242.5603687341729,0.03393753640003152,77.93272534879863,0.0760399168646252
597,19.952641318108853,0.05795942434856484,242.7899339802429,0.03394037281518226,77.93932264431146,0.07604678393573733
598,19.920019952518263,0.05798249553005259,243.01910737990286,0.033943209230333,77.94595685991236,0.07605365100684944
599,19.887523220788776,0.058005566711540335,243.24788353742736,0.033946045645483744,77.95262701064209,0.07606051807796156
600,19.855151261358497,0.05802863789302809,243.47625705022628,0.03394888206063448,77.95933210662871,0.07606738514907367
601,19.82290420695725,0.05805170907451584,243.70422250901314,0.03395171847578522,77.96607115313047,0.0760742522201858
602,19.79078218461488,0.058074780256003586,243.93177449797656,0.03395455489093596,77.97284315057851,0.0760811192912979
603,19.75878531566989,0.05809785143749134,244.15890759494914,0.0339573913060867,77.97964709461996,0.07608798636241002
604,19.726913715778274,0.05812092261897909,244.38561637157687,0.03396022772123745,77.98648197616117,0.07609485343352214
605,19.695167494922543,0.058143993800466844,244.61189539349192,0.03396306413638819,77.99334678141113,0.07610172050463425
606,19.66354675742106,0.05816706498195459,244.8377392204828,0.033965900551538926,78.00024049192488,0.07610858757574637
607,19.63205160193749,0.058190136163442346,245.06314240666768,0.033968736966689665,78.00716208464743,0.07611545464685848
608,19.60068212149067,0.058213207344930094,245.28809950066542,0.033971573381840404,78.0141105319575,0.0761223217179706
609,19.56943840346447,0.05823627852641784,245.51260504576715,0.03397440979699115,78.02108480171164,0.07612918878908272
610,19.53832052961804,0.0582593497079056,245.7366535801105,0.03397724621214189,78.02808385728848,0.07613605586019484
611,19.507328576096292,0.058282420889393345,245.9602396368521,0.03398008262729263,78.035106657633,0.07614292293130695
612,19.476462613440496,0.05830549207088109,246.1833577443431,0.03398291904244337,78.04215215730119,0.07614979000241907
613,19.4457227065992,0.05832856325236885,246.40600242629944,0.03398575545759411,78.0492193065047,0.07615665707353118
614,19.41510891493936,0.058351634433856596,246.62816820198051,0.033988591872744854,78.05630705115561,0.07616352414464331
615,19.384621292257627,0.05837470561534435,246.84984958636005,0.03399142828789559,78.06341433291156,0.07617039121575542
616,19.35425988679195,0.0583977767968321,247.0710410903027,0.03399426470304633,78.07054008922081,0.07617725828686753
617,19.324024741233316,0.058420847978319854,247.29173722074114,0.03399710111819707,78.0776832533676,0.07618412535797965
618,19.29391589273783,0.0584439191598076,247.51193248084758,0.03399993753334781,78.08484275451751,0.07619099242909176
619,19.26393337293881,0.05846699034129535,247.73162137021467,0.03400277394849856,78.09201751776315,0.07619785950020388
620,19.23407720795933,0.058490061522783104,247.95079838502755,0.0340056103636493,78.0992064641698,0.076204726571316
621,19.204347418424863,0.05851313270427085,248.1694580182423,0.034008446778800036,78.10640851082135,0.07621159364242812
622,19.17474401947612,0.0585362038857586,248.3875947597643,0.034011283193950775,78.11362257086631,0.07621846071354023
623,19.145267020782143,0.058559275067246355,248.60520309662206,0.034014119609101515,78.12084755356389,0.07622532778465235
624,19.11591642655369,0.0585823462487341,248.82227751314912,0.03401695602425226,78.12808236433034,0.07623219485576446
625,19.086692235556626,0.05860541743022186,249.0388124911558,0.034019792439403,78.13532590478533,0.07623906192687657
626,19.057594441125804,0.058628488611709606,249.25480251011393,0.03402262885455374,78.14257707279856,0.0762459289979887
627,19.028623031178874,0.05865155979319736,249.47024204733168,0.03402546526970448,78.14983476253633,0.0762527960691008
628,18.999777988230537,0.05867463097468511,249.68512557813108,0.03402830168485522,78.1570978645084,0.07625966314021293
629,18.971059289406888,0.05869770215617286,249.89944757603118,0.034031138100005964,78.16436526561485,0.07626653021132504
630,18.94246690645997,0.05872077333766061,250.11320251292074,0.034033974515156704,78.1716358491933,0.07627339728243716
631,18.91400080578259,0.05874384451914836,250.3263848592446,0.03403681093030744,78.17890849506576,0.07628026435354927
632,18.885660948423286,0.05876691570063611,250.5389890841796,0.03403964734545818,78.18618207958623,0.0762871314246614
633,18.85744729010154,0.05878998688212386,250.7510096558135,0.03404248376060892,78.19345547568786,0.07629399849577351
634,18.82935978122321,0.05881305806361161,250.96244104132901,0.03404532017575967,78.2007275529306,0.07630086556688563
635,18.801398366896073,0.058836129245099365,251.17327770717836,0.03404815659091041,78.20799717754873,0.07630773263799774
636,18.773562986945706,0.05885920042658711,251.38351411927056,0.034050993006061146,78.21526321249868,0.07631459970910986
637,18.745853575931427,0.05888227160807487,251.5931447431465,0.034053829421211886,78.22252451750674,0.07632146678022197
638,18.71827006316258,0.058905342789562616,251.80216404416416,0.03405666583636263,78.22977994911713,0.07632833385133408
639,18.690812372714916,0.058928413971050364,252.01056648767644,0.03405950225151337,78.23702836073998,0.07633520092244621
640,18.663480423447176,0.05895148515253812,252.21834653921414,0.03406233866666411,78.2442686026994,0.07634206799355832
641,18.636274129017956,0.05897455633402587,252.42549866466877,0.03406517508181485,78.2514995222819,0.07634893506467044
642,18.609193397902665,0.058997627515513615,252.63201733047103,0.03406801149696559,78.25871996378456,0.07635580213578255
643,18.582238133410744,0.05902069869700137,252.83789700377665,0.034070847912116335,78.26592876856358,0.07636266920689468
644,18.555408233703073,0.05904376987848912,253.04313215264506,0.034073684327267074,78.27312477508268,0.07636953627800679
645,18.52870359180954,0.059066841059976866,253.24771724622312,0.034076520742417814,78.28030681896188,0.07637640334911891
646,18.5021240956468,0.05908991224146462,253.451646754929,0.03407935715756855,78.28747373302605,0.07638327042023102
647,18.47566962803631,0.059112983422952375,253.65491515063133,0.03408219357271929,78.29462434735382,0.07639013749134314
648,18.44934006672242,0.05913605460444012,253.85751690683645,0.03408502998787004,78.30175748932632,0.07639700456245525
649,18.42313528439076,0.05915912578592787,254.05944649886536,0.03408786640302078,78.30887198367631,0.07640387163356738
650,18.397055148686736,0.059182196967415626,254.2606984040429,0.03409070281817152,78.31596665253701,0.07641073870467949
651,18.3710995222343,0.059205268148903374,254.4612671018777,0.034093539233322256,78.32304031549145,0.0764176057757916
652,18.345268262654805,0.05922833933039112,254.6611470742442,0.034096375648472996,78.33009178962138,0.07642447284690372
653,18.31956122258611,0.05925141051187888,254.8603328055705,0.03409921206362374,78.33711988955677,0.07643133991801583
654,18.293978249701876,0.059274481693366625,255.05881878301506,0.03410204847877448,78.34412342752505,0.07643820698912795
655,18.268519186730977,0.05929755287485437,255.25659949665737,0.03410488489392522,78.35110121340044,0.07644507406024006
656,18.24318387147714,0.05932062405634213,255.45366943967804,0.03410772130907596,78.35805205475356,0.07645194113135219
657,18.21797213683877,0.05934369523782988,255.65002310854123,0.0341105577242267,78.36497475690079,0.0764588082024643
658,18.19288381082894,0.05936676641931763,255.84565500318294,0.034113394139377445,78.37186812295408,0.07646567527357642
659,18.167918716595494,0.05938983760080538,256.04055962718877,0.034116230554528185,78.37873095387039,0.07647254234468853
660,18.143076672441467,0.05941290878229313,256.2347314879841,0.034119066969678924,78.38556204850153,0.07647940941580066
661,18.118357491845547,0.05943597996378088,256.42816509701504,0.03412190338482966,78.39236020364386,0.07648627648691277
662,18.093760983482753,0.05945905114526863,256.62085496993154,0.0341247397999804,78.39912421408825,0.07649314355802489
663,18.069286951245292,0.059482122326756384,256.81279562677526,0.03412757621513115,78.40585287266967,0.076500010629137
664,18.044935194263623,0.05950519350824413,257.003981592158,0.03413041263028189,78.41254497031744,0.07650687770024911
665,18.02070550692759,0.05952826468973188,257.194407395453,0.03413324904543263,78.41919929610503,0.07651374477136123
666,17.996597678907797,0.059551335871219635,257.38406757097306,0.03413608546058337,78.42581463730004,0.07652061184247334
667,17.972611495177166,0.05957440705270739,257.5729566581591,0.03413892187573411,78.43238977941434,0.07652747891358547
668,17.94874673603259,0.05959747823419514,257.7610692017618,0.03414175829088485,78.43892350625417,0.07653434598469758
669,17.92500317711677,0.059620549415682886,257.94839975202655,0.03414459470603559,78.44541459997029,0.0765412130558097
670,17.901380589440286,0.05964362059717064,258.1349428648797,0.03414743112118633,78.45186184110803,0.07654808012692181
671,17.87787873940373,0.05966669177865839,258.32069310210943,0.03415026753633707,78.45826400865764,0.07655494719803393
672,17.85449738882003,0.05968976296014614,258.505645031554,0.034153103951487816,78.4646198801045,0.07656181426914604
673,17.83123629493695,0.05971283414163389,258.6897932272825,0.034155940366638556,78.47092823147935,0.07656868134025815
674,17.80809521045979,0.05973590532312164,258.8731322697808,0.034158776781789295,78.47718783740868,0.07657554841137028
675,17.785073883574103,0.05975897650460939,259.0556567461372,0.034161613196940034,78.48339747116489,0.07658241548248239
676,17.762172057968698,0.05978204768609714,259.23736125022316,0.03416444961209077,78.48955590471688,0.07658928255359451
677,17.739389472858758,0.0598051188675849,259.41824038288206,0.03416728602724152,78.49566190878016,0.07659614962470662
678,17.716725863009085,0.059828190049072645,259.59828875210763,0.03417012244239226,78.50171425286744,0.07660301669581875
679,17.6941809587575,0.05985126123056039,259.7775009732337,0.034172958857543,78.507711705339,0.07660988376693086
680,17.671754486038413,0.05987433241204815,259.95587166911577,0.03417579527269374,78.51365303345307,0.07661675083804298
681,17.649446166406555,0.059897403593535896,260.1333954703133,0.03417863168784448,78.5195370034162,0.07662361790915509
682,17.627255717060773,0.059920474775023644,260.31006701527775,0.03418146810299522,78.52536238043393,0.07663048498026721
683,17.605182850868058,0.0599435459565114,260.4858809505307,0.03418430451814596,78.53112792876102,0.07663735205137932
684,17.583227276387706,0.05996661713799915,260.66083193085376,0.0341871409332967,78.53683241175206,0.07664421912249145
685,17.561388697895556,0.059989688319486895,260.83491461946863,0.03418997734844744,78.54247459191185,0.07665108619360356
686,17.539666815408417,0.06001275950097465,261.00812368822005,0.03419281376359818,78.54805323094595,0.07665795326471567
687,17.51806132470867,0.060035830682462404,261.1804538177627,0.034195650178748926,78.55356708981111,0.07666482033582779
688,17.49657191736891,0.06005890186395015,261.35189969773944,0.034198486593899666,78.55901492876566,0.0766716874069399
689,17.4751982807768,0.0600819730454379,261.5224560269702,0.034201323009050405,78.56439550742022,0.07667855447805202
690,17.453940098160057,0.060105044226925655,261.6921175136302,0.034204159424201144,78.56970758478785,0.07668542154916413
691,17.43279704861152,0.0601281154084134,261.8608788754363,0.034206995839351884,78.57494991933477,0.07669228862027626
692,17.411768807114388,0.06015118658990115,262.02873483982887,0.03420983225450263,78.58012126903061,0.07669915569138837
693,17.390855044567605,0.060174257771388906,262.1956801441515,0.03421266866965337,78.58522039139896,0.07670602276250049
694,17.370055427811334,0.060197328952876654,262.36170953583894,0.03421550508480411,78.59024604356779,0.0767128898336126
695,17.349369619652563,0.0602204001343644,262.52681777259477,0.03421834149995485,78.59519698231968,0.07671975690472473
696,17.32879727889087,0.06024347131585216,262.6909996225766,0.034221177915105594,78.60007196414246,0.07672662397583684
697,17.308338060344287,0.06026654249733991,262.85424986457605,0.03422401433025633,78.60486974527937,0.07673349104694896
698,17.287991614875295,0.06028961367882766,263.0165632882012,0.03422685074540707,78.60958908177949,0.07674035811806107
699,17.267757589416913,0.06031268486031541,263.17793469405984,0.03422968716055781,78.61422872954805,0.07674722518917318
700,17.247635626998942,0.06033575604180316,263.33835889393777,0.03423252357570855,78.61878744439663,0.0767540922602853
701,17.22762536677437,0.06035882722329091,263.4978307109835,0.03423535999085929,78.62326398209355,0.07676095933139741
702,17.207726444045754,0.06038189840477866,263.65634497988646,0.03423819640601004,78.62765709841402,0.07676782640250954
703,17.18793849029185,0.06040496958626641,263.8138965470589,0.034241032821160776,78.6319655491903,0.07677469347362165
704,17.168261133194335,0.06042804076775416,263.9704802708181,0.034243869236311515,78.636188090362,0.07678156054473377
705,17.148693996664573,0.06045111194924191,264.1260910215634,0.034246705651462254,78.64032347802596,0.07678842761584588
706,17.12923670087056,0.060474183130729664,264.2807236819603,0.034249542066613,78.64437046848657,0.076795294686958
707,17.109888862263976,0.06049725431221742,264.4343731471158,0.03425237848176374,78.64832781830567,0.07680216175807011
708,17.0906500936073,0.06052032549370517,264.5870343247629,0.03425521489691448,78.65219428435266,0.07680902882918224
709,17.071520004001073,0.060543396675192915,264.73870213543705,0.03425805131206522,78.65596862385428,0.07681589590029435
710,17.05249819891123,0.06056646785668067,264.8893715126553,0.03426088772721596,78.65964959444466,0.07682276297140647
711,17.033584280196617,0.06058953903816842,265.03903740309755,0.034263724142366704,78.66323595421514,0.07682963004251858
712,17.014777846136486,0.060612610219656166,265.18769476678096,0.03426656055751744,78.666726461764,0.07683649711363069
713,16.99607849145818,0.06063568140114392,265.3353385772436,0.03426939697266818,78.6701198762463,0.07684336418474282
714,16.977485807364936,0.06065875258263167,265.48196382171795,0.03427223338781892,78.67341495742356,0.07685023125585493
715,16.95899938156367,0.060681823764119416,265.6275655013115,0.03427506980296966,78.67661046571332,0.07685709832696705
716,16.940618798293002,0.06070489494560717,265.7721386311836,0.03427790621812041,78.67970516223878,0.07686396539807916
717,16.922343638351265,0.060727966127094926,265.9156782407203,0.03428074263327115,78.68269780887829,0.07687083246919128
718,16.904173479124687,0.060751037308582674,266.0581793737155,0.034283579048421886,78.68558716831481,0.07687769954030339
719,16.886107894615588,0.06077410849007042,266.19963708854345,0.034286415463572625,78.68837200408531,0.07688456661141552
720,16.868146455470722,0.06079717967155818,266.3400464583377,0.034289251878723365,78.69105108063005,0.07689143368252763
721,16.850288729009733,0.060820250853045925,266.4794025711664,0.03429208829387411,78.69362316334175,0.07689830075363975
722,16.832534279253608,0.06084332203453367,266.61770053020507,0.03429492470902485,78.696087018615,0.07690516782475186
723,16.814882666953277,0.06086639321602143,266.7549354539166,0.03429776112417559,78.69844141389511,0.07691203489586397
724,16.79733344961833,0.060889464397509176,266.891102476222,0.03430059753932633,78.70068511772725,0.0769189019669761
725,16.779886181545717,0.060912535578996924,267.0261967466775,0.034303433954477075,78.70281689980534,0.0769257690380882
726,16.762540413848633,0.06093560676048468,267.1602134306471,0.034306270369627814,78.70483553102106,0.07693263610920033
727,16.745295694485417,0.06095867794197243,267.2931477094761,0.034309106784778554,78.70673978351242,0.07693950318031244
728,16.72815156828857,0.06098174912346018,267.4249947806668,0.03431194319992929,78.7085284307126,0.07694637025142456
729,16.711107576993808,0.06100482030494793,267.55574985804816,0.03431477961508003,78.71020024739856,0.07695323732253667
730,16.694163259269214,0.061027891486435684,267.68540817195156,0.03431761603023077,78.7117540097395,0.0769601043936488
731,16.677318150744494,0.06105096266792343,267.8139649693803,0.03432045244538152,78.71318849534535,0.0769669714647609
732,16.660571784040247,0.06107403384941118,267.94141551418267,0.03432328886053226,78.71450248331512,0.07697383853587303
733,16.643923688797333,0.061097105030898935,268.067755087224,0.034326125275682996,78.71569475428511,0.07698070560698514
734,16.627373391706335,0.06112017621238668,268.1929789865556,0.034328961690833736,78.71676409047708,0.07698757267809725
735,16.610920416537038,0.06114324739387443,268.3170825275879,0.03433179810598448,78.71770927574637,0.07699443974920937
736,16.594564284168023,0.061166318575362186,268.44006104325706,0.03433463452113522,78.71852909562975,0.07700130682032148
737,16.578304512616292,0.06118938975684994,268.5619098841982,0.03433747093628596,78.7192223373934,0.0770081738914336
738,16.56214061706698,0.06121246093833769,268.6826244189128,0.0343403073514367,78.71978779008057,0.07701504096254572
739,16.546072109903108,0.06123553211982544,268.80220003393674,0.03434314376658744,78.72022424455932,0.07702190803365784
740,16.530098500735395,0.06125860330131319,268.9206321340108,0.034345980181738185,78.72053049356991,0.07702877510476995
741,16.514219296432184,0.06128167448280094,269.0379161422454,0.034348816596888924,78.72070533177244,0.07703564217588207
742,16.49843400114934,0.06130474566428869,269.15404750029114,0.034351653012039664,78.72074755579406,0.07704250924699418
743,16.482742116360242,0.06132781684577644,269.2690216685032,0.0343544894271904,78.72065596427618,0.07704937631810631
744,16.467143140885874,0.06135088802726419,269.3828341261093,0.03435732584234114,78.7204293579216,0.07705624338921842
745,16.45163657092488,0.06137395920875194,269.49548037137527,0.03436016225749189,78.72006653954148,0.07706311046033054
746,16.43622190008375,0.06139703039023969,269.6069559217684,0.03436299867264263,78.71956631410221,0.07706997753144265
747,16.420898619407005,0.06142010157172745,269.717256314126,0.03436583508779337,78.71892748877214,0.07707684460255476
748,16.40566621740747,0.061443172753215196,269.82637710481634,0.034368671502944106,78.71814887296826,0.07708371167366689
749,16.39052418009654,0.061466243934702944,269.93431386990477,0.034371507918094846,78.71722927840264,0.077090578744779
750,16.37547199101454,0.0614893151161907,270.0410622053163,0.03437434433324559,78.7161675191288,0.07709744581589112
751,16.36050913126111,0.06151238629767845,270.14661772699674,0.03437718074839633,78.714962411588,0.07710431288700323
752,16.345635079525657,0.061535457479166195,270.2509760710783,0.03438001716354707,78.71361277465537,0.07711117995811535
753,16.330849312117767,0.06155852866065395,270.354132894038,0.03438285357869781,78.71211742968583,0.07711804702922746
754,16.31615130299778,0.0615815998421417,270.45608387286137,0.03438568999384855,78.71047520056003,0.07712491410033959
755,16.301540523807283,0.061604671023629445,270.5568247052011,0.034388526408999295,78.70868491372997,0.0771317811714517
756,16.287016443899706,0.0616277422051172,270.65635110953764,0.034391362824150035,78.70674539826472,0.07713864824256382
757,16.272578530370968,0.061650813386604955,270.7546588253398,0.034394199239300774,78.70465548589574,0.07714551531367593
758,16.258226248090097,0.0616738845680927,270.8517436132215,0.03439703565445151,78.7024140110623,0.07715238238478805
759,16.243959059729896,0.06169695574958045,270.9476012551023,0.03439987206960225,78.70001981095652,0.07715924945590016
760,16.229776425797688,0.061720026931068206,271.0422275543631,0.034402708484753,78.69747172556859,0.07716611652701227
761,16.215677804666054,0.061743098112555954,271.1356183360041,0.03440554489990374,78.69476859773137,0.0771729835981244
762,16.201662652603556,0.0617661692940437,271.22776944680214,0.03440838131505448,78.69190927316542,0.07717985066923651
763,16.187730423805576,0.06178924047553146,271.3186767554646,0.03441121773020522,78.68889260052339,0.07718671774034863
764,16.173880570425126,0.061812311657019205,271.408336152787,0.03441405414535596,78.68571743143454,0.07719358481146074
765,16.16011254260365,0.06183538283850695,271.49674355180474,0.0344168905605067,78.68238262054902,0.07720045188257287
766,16.1464257885019,0.06185845401999471,271.58389488795035,0.03441972697565744,78.67888702558191,0.07720731895368498
767,16.132819754330853,0.06188152520148246,271.6697861192042,0.03442256339080818,78.67522950735739,0.0772141860247971
768,16.119293884382557,0.06190459638297021,271.7544132262488,0.03442539980595892,78.6714089298523,0.07722105309590921
769,16.105847621061045,0.06192766756445796,271.8377722126205,0.034428236221109666,78.6674241602401,0.07722792016702133
770,16.092480404913292,0.06195073874594571,271.9198591048596,0.034431072636260406,78.66327406893413,0.07723478723813344
771,16.079191674660148,0.06197380992743346,272.00066995266377,0.034433909051411145,78.65895752963105,0.07724165430924555
772,16.06598086722727,0.06199688110892121,272.0802008290353,0.034436745466561884,78.65447341935402,0.07724852138035768
773,16.05284741777611,0.062019952290408964,272.15844783043264,0.03443958188171262,78.64982061849574,0.07725538845146979
774,16.03979075973487,0.06204302347189671,272.23540707691825,0.03444241829686337,78.64499801086116,0.07726225552258191
775,16.02681032482949,0.06206609465338446,272.31107471230587,0.03444525471201411,78.6400044837104,0.07726912259369402
776,16.01390554311462,0.062089165834872215,272.3854469043095,0.03444809112716485,78.63483892780103,0.07727598966480614
777,16.001075843004646,0.06211223701635997,272.45851984468885,0.03445092754231559,78.6295002374305,0.07728285673591825
778,15.988320651304644,0.06213530819784771,272.5302897493959,0.03445376395746633,78.62398731047837,0.07728972380703038
779,15.975639393241373,0.062158379379335466,272.6007528587195,0.03445660037261707,78.61829904844824,0.07729659087814249
780,15.963031492494316,0.06218145056082322,272.66990543743026,0.03445943678776781,78.61243435650944,0.07730345794925461
781,15.95049637122663,0.06220452174231097,272.73774377492475,0.03446227320291855,78.60639214353895,0.07731032502036672
782,15.93803345011614,0.062227592923798716,272.80426418536746,0.03446510961806929,78.60017132216268,0.07731719209147883
783,15.925642148386354,0.06225066410528647,272.8694630078345,0.03446794603322003,78.5937708087967,0.07732405916259096
784,15.913321883837412,0.06227373528677422,272.9333366064538,0.034470782448370776,78.58718952368854,0.07733092623370307
785,15.901072072877074,0.06229680646826197,272.99588137054656,0.034473618863521516,78.58042639095783,0.07733779330481519
786,15.88889213055168,0.06231987764974972,273.05709371476786,0.034476455278672255,78.57348033863732,0.0773446603759273
787,15.876781470577113,0.06234294883123748,273.11697007924465,0.034479291693822994,78.56635029871323,0.07735152744703942
788,15.864739505369737,0.06236602001272522,273.1755069297159,0.034482128108973734,78.55903520716569,0.07735839451815153
789,15.852765646077309,0.06238909119421297,273.2327007576687,0.03448496452412448,78.55153400400886,0.07736526158926366
790,15.840859302609928,0.06241216237570073,273.28854808047623,0.03448780093927522,78.54384563333096,0.07737212866037577
791,15.829019883670917,0.062435233557188476,273.3430454415342,0.03449063735442596,78.53596904333395,0.07737899573148789
792,15.817246796787693,0.062458304738676224,273.39618941039515,0.0344934737695767,78.5279031863733,0.0773858628026
793,15.805539448342639,0.06248137592016398,273.4479765829044,0.034496310184727444,78.51964701899718,0.07739272987371212
794,15.793897243603977,0.06250444710165173,273.49840358133235,0.03449914659987818,78.51119950198586,0.07739959694482423
795,15.782319586756547,0.06252751828313947,273.54746705450884,0.03450198301502892,78.50255960039051,0.07740646401593634
796,15.770805880932603,0.06255058946462723,273.59516367795453,0.03450481943017966,78.49372628357217,0.07741333108704847
797,15.759355528242635,0.06257366064611498,273.64149015401256,0.0345076558453304,78.48469852524029,0.07742019815816058
798,15.747967929806078,0.06259673182760273,273.68644321197894,0.03451049226048114,78.47547530349107,0.0774270652292727
799,15.73664248578203,0.06261980300909048,273.7300196082324,0.03451332867563189,78.46605560084578,0.07743393230038481
800,15.72537859539997,0.06264287419057823,273.77221612636293,0.034516165090782626,78.4564384042886,0.07744079937149694
801,15.714175656990403,0.06266594537206599,273.81302957729974,0.034519001505933365,78.44662270530459,0.07744766644260904
802,15.703033068015497,0.06268901655355373,273.8524567994393,0.034521837921084104,78.43660749991707,0.07745453351372117
803,15.69195022509966,0.06271208773504149,273.8904946587707,0.03452467433623485,78.42639178872518,0.07746140058483328
804,15.680926524060151,0.06273515891652923,273.92714004900085,0.03452751075138559,78.41597457694087,0.0774682676559454
805,15.66996135993755,0.06275823009801698,273.96238989168046,0.03453034716653633,78.40535487442597,0.07747513472705751
806,15.659054127026284,0.06278130127950474,273.99624113632603,0.03453318358168707,78.39453169572884,0.07748200179816964
807,15.648204218905082,0.06280437246099249,274.0286907605442,0.03453601999683781,78.383504060121,0.07748886886928175
808,15.637411028467366,0.06282744364248023,274.05973577015226,0.034538856411988554,78.37227099163336,0.07749573594039386
809,15.626673947951632,0.06285051482396799,274.0893731993004,0.03454169282713929,78.36083151909219,0.07750260301150598
810,15.615992368971785,0.06287358600545574,274.117600110591,0.03454452924229003,78.34918467615535,0.07750947008261809
811,15.605365682547427,0.06289665718694348,274.1444135951985,0.03454736565744077,78.3373295013475,0.07751633715373021
812,15.594793279134064,0.06291972836843124,274.1698107729872,0.03455020207259151,78.32526503809595,0.07752320422484232
813,15.584274548653344,0.06294279954991899,274.193788792629,0.03455303848774226,78.31299033476549,0.07753007129595445
814,15.573808880523183,0.06296587073140675,274.21634483171977,0.034555874902893,78.30050444469373,0.07753693836706656
815,15.563395663687858,0.06298894191289449,274.23747609689514,0.034558711318043736,78.28780642622559,0.07754380543817868
816,15.553034286648034,0.06301201309438224,274.2571798239448,0.034561547733194475,78.27489534274804,0.07755067250929079
817,15.542724137490806,0.06303508427587,274.27545327792654,0.034564384148345215,78.26177026272421,0.07755753958040291
818,15.532464603919601,0.06305815545735774,274.2922937532789,0.03456722056349596,78.24843025972781,0.07756440665151502
819,15.522255073284065,0.0630812266388455,274.30769857393284,0.0345700569786467,78.23487441247657,0.07757127372262713
820,15.512094932609909,0.06310429782033325,274.32166509342295,0.03457289339379744,78.22110180486617,0.07757814079373926
821,15.501983568628681,0.063127369001821,274.3341906949972,0.03457572980894818,78.20711152600362,0.07758500786485137
822,15.49192036780747,0.06315044018330875,274.34527279172585,0.034578566224098925,78.19290267024024,0.07759187493596349
823,15.481904716378546,0.0631735113647965,274.35490882660946,0.034581402639249664,78.17847433720488,0.0775987420070756
824,15.471936000369007,0.06319658254628424,274.36309627268616,0.034584239054400404,78.16382563183626,0.07760560907818773
825,15.462013605630236,0.063219653727772,274.3698326331373,0.03458707546955114,78.14895566441585,0.07761247614929984
826,15.452136917867437,0.06324272490925975,274.37511544139295,0.03458991188470188,78.13386355059976,0.07761934322041196
827,15.442305322668993,0.0632657960907475,274.3789422612356,0.03459274829985262,78.11854841145097,0.07762621029152407
828,15.432518205535825,0.06328886727223525,274.3813106869036,0.03459558471500337,78.10300937347085,0.0776330773626362
829,15.42277495191064,0.063311938453723,274.3822183431928,0.03459842113015411,78.08724556863103,0.0776399444337483
830,15.413074947207157,0.06333500963521076,274.3816628855583,0.034601257545304846,78.07125613440427,0.07764681150486041
831,15.40341757683922,0.0633580808166985,274.3796420002139,0.034604093960455586,78.05504021379576,0.07765367857597254
832,15.393802226249859,0.06338115199818625,274.37615340423156,0.03460693037560633,78.03859695537393,0.07766054564708465
833,15.384228280940281,0.06340422317967401,274.3711948456394,0.03460976679075707,78.02192551330077,0.07766741271819677
834,15.374695126498777,0.06342729436116176,274.3647641035188,0.03461260320590781,78.00502504736244,0.07767427978930888
835,15.365202148629589,0.0634503655426495,274.35685898809993,0.03461543962105855,77.9878947229991,0.077681146860421
836,15.355748733181604,0.06347343672413726,274.34747734085755,0.03461827603620929,77.97053371133488,0.07768801393153311
837,15.346334266177124,0.06349650790562501,274.3366170346043,0.034621112451360035,77.95294118920731,0.07769488100264524
838,15.336958133840408,0.06351957908711275,274.324275973584,0.034623948866510774,77.93511633919681,0.07770174807375735
839,15.327619722626219,0.06354265026860051,274.31045209356324,0.034626785281661514,77.91705834965555,0.07770861514486947
840,15.318318419248286,0.06356572145008826,274.29514336192244,0.03462962169681225,77.89876641473653,0.07771548221598158
841,15.309053610707641,0.06358879263157602,274.2783477777454,0.03463245811196299,77.88023973442195,0.0777223492870937
842,15.299824684320923,0.06361186381306376,274.2600633719083,0.03463529452711374,77.8614775145517,0.07772921635820582
843,15.290631027748544,0.06363493499455151,274.240288207167,0.03463813094226448,77.8424789668512,0.07773608342931793
844,15.28147202902284,0.06365800617603926,274.21902037824384,0.03464096735741522,77.82324330895949,0.07774295050043005
845,15.272347076576043,0.06368107735752701,274.1962580119131,0.034643803772565956,77.80376976445662,0.07774981757154216
846,15.26325555926827,0.06370414853901477,274.17199926708537,0.034646640187716696,77.78405756289101,0.07775668464265428
847,15.254196866415333,0.06372721972050252,274.1462423348909,0.03464947660286744,77.76410593980658,0.0777635517137664
848,15.245170387816504,0.06375029090199026,274.11898543876225,0.03465231301801818,77.74391413676932,0.07777041878487852
849,15.236175513782175,0.06377336208347802,274.09022683451474,0.03465514943316892,77.72348140139418,0.07777728585599063
850,15.227211635161447,0.06379643326496577,274.0599648104271,0.03465798584831966,77.70280698737103,0.07778415292710275
851,15.218278143369595,0.06381950444645351,274.0281976873203,0.0346608222634704,77.6818901544909,0.07779101999821486
852,15.20937443041544,0.06384257562794127,273.99492381863536,0.034663658678621145,77.66073016867162,0.07779788706932698
853,15.200499888928665,0.06386564680942902,273.9601415905104,0.034666495093771885,77.63932630198349,0.0778047541404391
854,15.191653912186979,0.06388871799091678,273.92384942185595,0.034669331508922624,77.61767783267419,0.07781162121155122
855,15.182835894143231,0.06391178917240452,273.88604576442964,0.03467216792407336,77.59578404519428,0.07781848828266333
856,15.174045229452378,0.06393486035389227,273.84672910290965,0.0346750043392241,77.57364423022149,0.07782535535377544
857,15.165281313498411,0.06395793153538003,273.8058979549673,0.03467784075437485,77.55125768468524,0.07783222242488756
858,15.156543542421117,0.06398100271686777,273.76355087133777,0.03468067716952559,77.52862371179114,0.07783908949599967
859,15.147831313142778,0.06400407389835552,273.71968643589065,0.03468351358467633,77.50574162104455,0.0778459565671118
860,15.139144023394755,0.06402714507984328,273.6743032656981,0.03468634999982707,77.48261072827457,0.0778528236382239
861,15.13048107174399,0.06405021626133103,273.6274000111039,0.03468918641497781,77.45923035565708,0.07785969070933603
862,15.121841857619362,0.06407328744281877,273.57897535578877,0.03469202283012855,77.43559983173836,0.07786655778044814
863,15.11322578133793,0.06409635862430653,273.5290280168368,0.03469485924527929,77.41171849145738,0.07787342485156026
864,15.10463224413116,0.06411942980579427,273.4775567447995,0.03469769566043003,77.387585676169,0.07788029192267237
865,15.096060648170914,0.06414250098728203,273.4245603237587,0.03470053207558077,77.36320073366582,0.0778871589937845
866,15.087510396595436,0.06416557216876978,273.3700375713894,0.034703368490731516,77.33856301820063,0.07789402606489661
867,15.078980893535153,0.06418864335025753,273.3139873390199,0.034706204905882256,77.31367189050788,0.07790089313600872
868,15.07047154413844,0.06421171453174528,273.25640851169186,0.034709041321032995,77.2885267178254,0.07790776020712084
869,15.061981754597156,0.06423478571323303,273.19730000821903,0.034711877736183734,77.26312687391574,0.07791462727823295
870,15.05351093217222,0.06425785689472079,273.13666078124413,0.03471471415133447,77.23747173908689,0.07792149434934507
871,15.045058485218942,0.06428092807620853,273.07448981729584,0.03471755056648522,77.21156070021335,0.07792836142045718
872,15.036623823212278,0.06430399925769628,273.0107861368432,0.03472038698163596,77.18539315075616,0.07793522849156931
873,15.028206356772023,0.06432707043918404,272.94554879435,0.0347232233967867,77.15896849078352,0.07794209556268142
874,15.019805497687797,0.06435014162067179,272.8787768783268,0.03472605981193744,77.13228612699032,0.07794896263379354
875,15.011420658943994,0.06437321280215953,272.81046951138313,0.03472889622708818,77.10534547271808,0.07795582970490565
876,15.003051254744525,0.06439628398364729,272.7406258502775,0.03473173264223892,77.07814594797404,0.07796269677601778
877,14.994696700537553,0.06441935516513504,272.66924508596674,0.03473456905738966,77.0506869794505,0.07796956384712989
878,14.986356413039987,0.06444242634662278,272.59632644365377,0.0347374054725404,77.02296800054337,0.077976430918242
879,14.978029810261944,0.06446549752811054,272.52186918283417,0.03474024188769114,76.99498845137084,0.07798329798935412
880,14.969716311531029,0.06448856870959829,272.4458725973419,0.03474307830284188,76.96674777879186,0.07799016506046623
881,14.961415337516549,0.06451163989108605,272.36833601539405,0.034745914717992626,76.93824543642357,0.07799703213157835
882,14.953126310253554,0.06453471107257379,272.2892587996331,0.034748751133143366,76.90948088465964,0.07800389920269046
883,14.944848653166732,0.06455778225406154,272.20864034717016,0.034751587548294105,76.88045359068727,0.07801076627380259
884,14.936581791094289,0.06458085343554928,272.12648008962384,0.034754423963444844,76.85116302850457,0.0780176333449147
885,14.92832515031154,0.06460392461703704,272.0427774931619,0.034757260378595584,76.82160867893728,0.07802450041602682
886,14.920078158554533,0.0646269957985248,271.9575320585373,0.03476009679374633,76.79179002965567,0.07803136748713893
887,14.91184024504341,0.06465006698001255,271.8707433211274,0.03476293320889707,76.76170657519033,0.07803823455825105
888,14.903610840505738,0.06467313816150029,271.7824108509687,0.03476576962404781,76.73135781694889,0.07804510162936316
889,14.895389377199624,0.06469620934298805,271.6925342527909,0.03476860603919855,76.70074326323122,0.07805196870047529
890,14.88717528893679,0.0647192805244758,271.60111316605185,0.034771442454349294,76.66986242924541,0.0780588357715874
891,14.878968011105423,0.06474235170596354,271.5081472649689,0.03477427886950003,76.63871483712245,0.07806570284269951
892,14.870766980692958,0.0647654228874513,271.41363625854905,0.03477711528465077,76.6073000159317,0.07807256991381163
893,14.86257163630871,0.06478849406893905,271.31757989062044,0.03477995169980151,76.57561750169525,0.07807943698492374
894,14.85438141820633,0.0648115652504268,271.219977939859,0.03478278811495225,76.54366683740231,0.07808630405603587
895,14.846195768306222,0.06483463643191455,271.1208302198175,0.03478562453010299,76.51144757302353,0.07809317112714798
896,14.83801413021768,0.0648577076134023,271.02013657894946,0.03478846094525374,76.47895926552437,0.0781000381982601
897,14.82983594926104,0.06488077879489006,270.9178969006366,0.034791297360404476,76.44620147887926,0.07810690526937221
898,14.821660672489601,0.0649038499763778,270.81411110320965,0.034794133775555215,76.41317378408431,0.07811377234048433
899,14.813487748711411,0.06492692115786555,270.7087791399719,0.034796970190705954,76.37987575917072,0.07812063941159644
900,14.80531662851094,0.06494999233935331,270.6019009992208,0.0347998066058567,76.34630698921704,0.07812750648270857
901,14.797146764270636,0.06497306352084106,270.49347670426664,0.03480264302100744,76.31246706636219,0.07813437355382068
902,14.788977610192282,0.0649961347023288,270.38350631345213,0.03480547943615818,76.27835558981683,0.0781412406249328
903,14.780808622318196,0.06501920588381656,270.2719899201684,0.03480831585130892,76.24397216587604,0.07814810769604491
904,14.772639258552442,0.0650422770653043,270.1589276528717,0.03481115226645966,76.20931640793036,0.07815497476715702
905,14.764468978681652,0.06506534824679205,270.044319675099,0.034813988681610404,76.17438793647707,0.07816184183826914
906,14.756297244395963,0.06508841942827981,269.92816618548034,0.03481682509676114,76.13918637913176,0.07816870890938125
907,14.748123519309587,0.06511149060976756,269.8104674177518,0.03481966151191188,76.1037113706384,0.07817557598049338
908,14.73994726898141,0.0651345617912553,269.6912236407654,0.03482249792706262,76.06796255288025,0.07818244305160549
909,14.731767960935295,0.06515763297274306,269.5704351585007,0.03482533434221336,76.0319395748898,0.07818931012271761
910,14.723585064680387,0.06518070415423081,269.44810231007136,0.03482817075736411,75.99564209285903,0.07819617719382972
911,14.715398051731139,0.06520377533571856,269.3242254697338,0.03483100717251485,75.9590697701483,0.07820304426494185
912,14.707206395627281,0.06522684651720631,269.1988050468928,0.034833843587665586,75.92222227729656,0.07820991133605396
913,14.699009571953596,0.06524991769869407,269.0718414861051,0.034836680002816325,75.8850992920298,0.07821677840716608
914,14.690807058359557,0.06527298888018182,268.94333526708493,0.034839516417967065,75.84770049927013,0.07822364547827819
915,14.682598334578824,0.06529606006166956,268.8132869047037,0.03484235283311781,75.81002559114421,0.0782305125493903
916,14.674382882448562,0.06531913124315732,268.6816969489933,0.03484518924826855,75.77207426699114,0.07823737962050242
917,14.666160185928666,0.06534220242464507,268.5485659851444,0.03484802566341929,75.7338462333711,0.07824424669161453
918,14.657929731120749,0.06536527360613281,268.41389463350407,0.03485086207857003,75.6953412040723,0.07825111376272666
919,14.649691006287076,0.06538834478762057,268.27768354957493,0.034853698493720775,75.65655890011888,0.07825798083383877
920,14.641443501869256,0.06541141596910832,268.1399334240092,0.034856534908871514,75.61749904977752,0.07826484790495089
921,14.633186710506845,0.06543448715059608,268.0006449826047,0.034859371324022254,75.57816138856472,0.078271714976063
922,14.624920127055761,0.06545755833208382,267.8598189862961,0.03486220773917299,75.538545659253,0.07827858204717512
923,14.61664324860655,0.06548062951357157,267.71745623114856,0.03486504415432373,75.49865161187748,0.07828544911828723
924,14.60835557450253,0.06550370069505931,267.57355754834873,0.03486788056947447,75.45847900374136,0.07829231618939936
925,14.600056606357697,0.06552677187654707,267.4281238041919,0.03487071698462522,75.4180275994223,0.07829918326051147
926,14.591745848074599,0.06554984305803482,267.2811559000742,0.03487355339977596,75.37729717077706,0.07830605033162358
927,14.583422805861916,0.06557291423952258,267.13265477247506,0.034876389814926696,75.33628749694722,0.0783129174027357
928,14.575086988252027,0.06559598542101032,266.98262139294496,0.034879226230077436,75.29499836436403,0.07831978447384781
929,14.56673790611826,0.06561905660249807,266.8310567680906,0.03488206264522818,75.25342956675243,0.07832665154495994
930,14.558375072692144,0.06564212778398583,266.6779619395565,0.03488489906037892,75.21158090513613,0.07833351861607205
931,14.549998003580384,0.06566519896547357,266.5233379840079,0.03488773547552966,75.16945218784096,0.07834038568718417
932,14.541606216781735,0.06568827014696133,266.3671860131099,0.0348905718906804,75.12704323049915,0.07834725275829628
933,14.533199232703716,0.06571134132844908,266.2095071735077,0.03489340830583114,75.08435385605229,0.0783541198294084
934,14.524776574179116,0.06573441250993683,266.05030264680494,0.034896244720981885,75.04138389475513,0.07836098690052051
935,14.516337766482422,0.06575748369142458,265.88957364953967,0.034899081136132624,74.99813318417766,0.07836785397163264
936,14.50788233734599,0.06578055487291233,265.72732143316045,0.034901917551283364,74.95460156920876,0.07837472104274475
937,14.499409816976161,0.06580362605440009,265.5635472839989,0.0349047539664341,74.91078890205766,0.07838158811385687
938,14.490919738069111,0.06582669723588783,265.39825252324516,0.03490759038158484,74.86669504225668,0.07838845518496898
939,14.482411635826619,0.06584976841737558,265.23143850691673,0.03491042679673559,74.82231985666265,0.07839532225608109
940,14.473885047971626,0.06587283959886334,265.06310662583115,0.03491326321188633,74.77766321945838,0.07840218932719321
941,14.46533951476367,0.06589591078035109,264.8932583055744,0.03491609962703707,74.73272501215448,0.07840905639830532
942,14.456774579014109,0.06591898196183883,264.72189500646687,0.034918936042187806,74.6875051235896,0.07841592346941745
943,14.448189786101224,0.06594205314332659,264.5490182235331,0.034921772457338546,74.64200344993192,0.07842279054052956
944,14.43958468398516,0.06596512432481433,264.3746294864638,0.03492460887248929,74.59621989467865,0.07842965761164168
945,14.43095882322263,0.06598819550630208,264.19873035958256,0.03492744528764003,74.55015436865726,0.07843652468275379
946,14.42231175698159,0.06601126668778984,264.0213224418073,0.03493028170279077,74.50380679002438,0.07844339175386592
947,14.413643041055602,0.06603433786927759,263.8424073666107,0.03493311811794151,74.45717708426619,0.07845025882497803
948,14.40495223387816,0.06605740905076533,263.661986801983,0.03493595453309225,74.4102651841972,0.07845712589609015
949,14.396238896536719,0.06608048023225309,263.4800624503873,0.034938790948242995,74.36307102995991,0.07846399296720226
950,14.387502592786717,0.06610355141374084,263.2966360487226,0.034941627363393735,74.31559456902272,0.07847086003831438
951,14.378742889065277,0.06612662259522858,263.1117093682737,0.034944463778544474,74.26783575617954,0.07847772710942649
952,14.369959354504852,0.06614969377671634,262.92528421467046,0.03494730019369521,74.21979455354727,0.0784845941805386
953,14.361151560946656,0.0661727649582041,262.73736242784196,0.03495013660884595,74.1714709305639,0.07849146125165073
954,14.352319082953914,0.06619583613969185,262.5479458819656,0.0349529730239967,74.12286486398672,0.07849832832276284
955,14.343461497825013,0.06621890732117959,262.3570364854238,0.03495580943914744,74.07397633788912,0.07850519539387496
956,14.334578385606388,0.06624197850266735,262.1646361807484,0.03495864585429818,74.0248053436583,0.07851206246498707
957,14.32566932910535,0.06626504968415509,261.9707469445726,0.03496148226944892,73.97535187999173,0.0785189295360992
958,14.316733913902628,0.06628812086564284,261.77537078757905,0.03496431868459966,73.92561595289436,0.0785257966072113
959,14.307771728364875,0.0663111920471306,261.57850975444444,0.0349671550997504,73.87559757567418,0.07853266367832343
960,14.298782363656876,0.06633426322861835,261.38016592378625,0.03496999151490114,73.82529676893935,0.07853953074943554
961,14.289765413753704,0.0663573344101061,261.18034140810397,0.03497282793005188,73.7747135605931,0.07854639782054766
962,14.2807204754526,0.06638040559159385,260.9790383537254,0.03497566434520262,73.72384798583009,0.07855326489165977
963,14.271647148384774,0.0664034767730816,260.77625894074407,0.034978500760353366,73.67270008713112,0.0785601319627719
964,14.262545035027006,0.06642654795456934,260.57200538296286,0.034981337175504106,73.62126991425872,0.078566999033884
965,14.253413740713025,0.0664496191360571,260.366279927831,0.034984173590654845,73.5695575242513,0.07857386610499612
966,14.244252873644841,0.06647269031754485,260.1590848563808,0.034987010005805584,73.5175629814183,0.07858073317610824
967,14.235062044903769,0.06649576149903261,259.950422483167,0.03498984642095632,73.46528635733434,0.07858760024722035
968,14.225840868461407,0.06651883268052035,259.7402951561983,0.03499268283610707,73.41272773083266,0.07859446731833247
969,14.216588961190325,0.0665419038620081,259.5287052568745,0.03499551925125781,73.35988718799982,0.07860133438944458
970,14.207305942874711,0.06656497504349586,259.31565519991796,0.03499835566640855,73.30676482216828,0.0786082014605567
971,14.197991436220743,0.0665880462249836,259.1011474333033,0.03500119208155929,73.2533607339103,0.07861506853166882
972,14.188645066866847,0.06661111740647135,258.88518443819146,0.03500402849671003,73.1996750310304,0.07862193560278094
973,14.179266463393768,0.06663418858795911,258.66776872885373,0.03500686491186077,73.14570782855863,0.07862880267389305
974,14.16985525733448,0.06665725976944686,258.4489028526063,0.03500970132701151,73.09145924874224,0.07863566974500516
975,14.160411083183932,0.0666803309509346,258.2285893897295,0.03501253774216225,73.03692942103858,0.07864253681611728
976,14.150933578408564,0.06670340213242236,258.0068309533973,0.03501537415731299,72.98211848210704,0.0786494038872294
977,14.141422383455778,0.0667264733139101,257.7836301896024,0.03501821057246373,72.92702657579989,0.07865627095834152
978,14.131877141763082,0.06674954449539786,257.5589897770746,0.035021046987614476,72.87165385315507,0.07866313802945363
979,14.122297499767226,0.06677261567688561,257.33291242720964,0.035023883402765216,72.81600047238588,0.07867000510056575
980,14.112683106913021,0.06679568685837337,257.105400883982,0.035026719817915955,72.76006659887321,0.07867687217167786
981,14.1030336156621,0.06681875803986112,256.8764579238687,0.035029556233066694,72.70385240515527,0.07868373924278999
982,14.093348681501439,0.06684182922134886,256.64608635576803,0.035032392648217434,72.64735807091878,0.0786906063139021
983,14.083627962951736,0.06686490040283662,256.41428902091246,0.03503522906336818,72.59058378298819,0.07869747338501422
984,14.073871121575628,0.06688797158432436,256.1810687927908,0.03503806547851892,72.53352973531676,0.07870434045612633
985,14.064077821985716,0.06691104276581211,255.94642857705534,0.03504090189366966,72.47619612897518,0.07871120752723845
986,14.054247731852449,0.06693411394729987,255.71037131144152,0.0350437383088204,72.41858317214185,0.07871807459835056
987,14.04438052191179,0.06695718512878762,255.47289996567534,0.035046574723971144,72.36069108009147,0.07872494166946267
988,14.034475865972787,0.06698025631027536,255.23401754138848,0.03504941113912188,72.30252007518393,0.0787318087405748
989,14.024533440924863,0.06700332749176312,254.99372707202608,0.03505224755427262,72.24407038685378,0.0787386758116869
990,14.014552926745088,0.06702639867325087,254.7520316227542,0.03505508396942336,72.18534225159766,0.07874554288279903
991,14.004534006505128,0.06704946985473861,254.50893429037097,0.0350579203845741,72.12633591296343,0.07875240995391114
992,13.994476366378125,0.06707254103622637,254.26443820320924,0.03506075679972484,72.06705162153705,0.07875927702502326
993,13.984379695645364,0.06709561221771412,254.01854652104262,0.03506359321487559,72.00748963493156,0.07876614409613537
994,13.974243686702808,0.06711868339920188,253.77126243499404,0.035066429630026326,71.9476502177735,0.0787730111672475
995,13.964068035067415,0.06714175458068962,253.52258916743068,0.035069266045177065,71.88753364169084,0.07877987823835961
996,13.953852439383285,0.06716482576217737,253.27252997187304,0.035072102460327804,71.82714018529938,0.07878674530947173
997,13.943596601427735,0.06718789694366512,253.02108813289004,0.03507493887547855,71.76647013419029,0.07879361238058384
998,13.93330022611705,0.06721096812515287,252.76826696600284,0.03507777529062929,71.70552378091553,0.07880047945169597
999,13.922963021512219,0.06723403930664062,252.5140698175814,0.03508061170578003,71.64430142497534,0.07880734652280807


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_20_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00059,0.08009752631187439,0.04905056953430176,0.09759398549795151
1,1,00009,0.029272811487317085,0.029732853174209595,0.05913522094488144
2,2,00084,0.05592440441250801,0.023903343826532364,0.06920596957206726
3,3,00034,0.053608618676662445,0.039291948080062866,0.09732909500598907


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_20_D_8/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,9.799537931552901,0.029272811487317085,23.597155249362814,0.023903343826532364,12.512042368422927,0.05913522094488144
1,9.817747814510192,0.029323687077732058,23.63003753672216,0.02392851622463824,12.524579928742488,0.05917371820669633
2,9.835952182038467,0.02937456266814703,23.662824908162463,0.023953688622744114,12.5370717293436,0.05921221546851121
3,9.854150989635533,0.029425438258562003,23.695517027753212,0.02397886102084999,12.549517692488816,0.059250712730326095
4,9.872344192879028,0.029476313848976976,23.728113562030426,0.024004033418955864,12.561917741609053,0.059289209992140976
5,9.890531747418834,0.029527189439391945,23.76061418000635,0.02402920581706174,12.57427180130687,0.059327707253955864
6,9.908713608969455,0.029578065029806918,23.793018553178896,0.024054378215167614,12.586579797359652,0.05936620451577075
7,9.926889733302357,0.02962894062022189,23.825326355541147,0.02407955061327349,12.598841656722806,0.05940470177758563
8,9.945060076238263,0.029679816210636863,23.85753726359058,0.024104723011379368,12.611057307532896,0.05944319903940052
9,9.963224593639435,0.029730691801051836,23.889650956338276,0.024129895409485243,12.623226679110708,0.0594816963012154
10,9.981383241401893,0.02978156739146681,23.921667115318012,0.024155067807591118,12.635349701964342,0.05952019356303029
11,9.999535975447621,0.02983244298188178,23.95358542459519,0.024180240205696993,12.647426307792204,0.059558690824845176
12,10.017682751716737,0.029883318572296754,23.98540557077568,0.024205412603802868,12.659456429485981,0.059597188086660056
13,10.035823526159607,0.029934194162711723,24.017127243014553,0.024230585001908743,12.671440001133604,0.059635685348474944
14,10.053958254728977,0.029985069753126696,24.048750133024686,0.024255757400014618,12.683376958022095,0.05967418261028983
15,10.072086893372024,0.03003594534354167,24.080273935085234,0.024280929798120493,12.69526723664045,0.05971267987210471
16,10.090209398022397,0.03008682093395664,24.111698346050026,0.024306102196226368,12.707110774682462,0.0597511771339196
17,10.10832572459225,0.030137696524371614,24.143023065355806,0.024331274594332243,12.718907511049473,0.05978967439573448
18,10.12643582896421,0.030188572114786587,24.174247795030382,0.024356446992438118,12.730657385853105,0.05982817165754937
19,10.144539666983345,0.03023944770520156,24.205372239700615,0.024381619390543993,12.74236034041796,0.059866668919364256
20,10.162637194449099,0.030290323295616532,24.236396106600367,0.024406791788649868,12.754016317284261,0.05990516618117914
21,10.180728367107193,0.0303411988860315,24.267319105578228,0.024431964186755743,12.765625260210467,0.059943663442994025
22,10.198813140641523,0.030392074476446474,24.298140949105214,0.02445713658486162,12.777187114175815,0.059982160704808905
23,10.21689147066601,0.030442950066861447,24.32886135228228,0.024482308982967493,12.788701825382875,0.06002065796662379
24,10.234963312716443,0.03049382565727642,24.359480032847756,0.024507481381073372,12.800169341260004,0.06005915522843868
25,10.2530286222423,0.030544701247691392,24.389996711184633,0.024532653779179247,12.811589610463782,0.06009765249025356
26,10.271087354598546,0.030595576838106365,24.42041111032774,0.024557826177285122,12.82296258288144,0.06013614975206845
27,10.289139465037405,0.030646452428521338,24.45072295597083,0.024582998575390997,12.834288209633163,0.06017464701388333
28,10.307184908700135,0.03069732801893631,24.480931976473443,0.024608170973496872,12.84556644307444,0.06021314427569822
29,10.325223640608755,0.03074820360935128,24.511037902867788,0.024633343371602747,12.85679723679831,0.060251641537513105
30,10.343255615657787,0.030799079199766252,24.541040468865383,0.024658515769708622,12.86798054563758,0.060290138799327986
31,10.361280788605953,0.030849954790181225,24.570939410863627,0.024683688167814497,12.87911632566703,0.060328636061142873
32,10.37929911406788,0.030900830380596198,24.600734467952265,0.024708860565920372,12.890204534205507,0.06036713332295776
33,10.397310546505786,0.03095170597101117,24.630425381919668,0.024734032964026247,12.901245129818054,0.06040563058477264
34,10.415315040221138,0.031002581561426143,24.660011897259057,0.024759205362132122,12.912238072317942,0.06044412784658753
35,10.43331254934633,0.031053457151841116,24.689493761174546,0.024784377760237997,12.923183322768665,0.06048262510840241
36,10.451303027836307,0.03110433274225609,24.71887072358708,0.024809550158343872,12.934080843485921,0.0605211223702173
37,10.469286429460237,0.03115520833267106,24.748142537140296,0.024834722556449747,12.944930598039491,0.060559619632032186
38,10.487262707793107,0.03120608392308603,24.777308957206166,0.024859894954555622,12.955732551255156,0.060598116893847066
39,10.50523181620737,0.031256959513501006,24.806369741890585,0.0248850673526615,12.966486669216483,0.060636614155661954
40,10.523193707864554,0.03130783510391598,24.835324652038803,0.024910239750767376,12.977192919266605,0.060675111417476835
41,10.54114833570686,0.03135871069433095,24.864173451240752,0.02493541214887325,12.987851270010003,0.06071360867929172
42,10.559095652448793,0.03140958628474592,24.892915905836222,0.024960584546979126,12.998461691314123,0.06075210594110661
43,10.577035610568743,0.03146046187516089,24.92155178491995,0.024985756945085,13.009024154311078,0.06079060320292149
44,10.594968162300605,0.03151133746557586,24.95008086034649,0.025010929343190876,13.019538631399227,0.06082910046473638
45,10.612893259625354,0.031562213055990836,24.97850290673509,0.02503610174129675,13.030005096244714,0.06086759772655126
46,10.630810854262657,0.03161308864640581,25.006817701474347,0.025061274139402626,13.040423523783009,0.06090609498836615
47,10.648720897662477,0.03166396423682078,25.035025024726735,0.0250864465375085,13.050793890220318,0.060944592250181034
48,10.666623340996654,0.031714839827235754,25.063124659433058,0.025111618935614376,13.061116173035051,0.060983089511995915
49,10.684518135150537,0.031765715417650726,25.091116391316742,0.02513679133372025,13.071390350979163,0.0610215867738108
50,10.702405230714552,0.0318165910080657,25.119000008887983,0.025161963731826126,13.081616404079464,0.061060084035625684
51,10.720284577975855,0.03186746659848067,25.14677530344784,0.025187136129932,13.09179431363893,0.06109858129744057
52,10.73815612690991,0.031918342188895645,25.174442069092063,0.025212308528037877,13.101924062237888,0.06113707855925546
53,10.756019827172143,0.03196921777931062,25.202000102714944,0.02523748092614375,13.112005633735238,0.06117557582107034
54,10.773875628089549,0.03202009336972559,25.22944920401296,0.02526265332424963,13.122039013269568,0.06121407308288523
55,10.791723478652356,0.03207096896014056,25.256789175488247,0.025287825722355505,13.132024187260233,0.06125257034470011
56,10.809563327505655,0.032121844550555535,25.284019822452073,0.02531299812046138,13.14196114340842,0.061291067606514996
57,10.827395122941063,0.03217272014097051,25.311140953028033,0.025338170518567255,13.151849870698115,0.06132956486832988
58,10.845218812888408,0.032223595731385474,25.338152378155243,0.02536334291667313,13.161690359397072,0.061368062130144764
59,10.86303434490741,0.032274471321800446,25.365053911591303,0.025388515314779005,13.171482601057686,0.06140655939195965
60,10.880841666179375,0.03232534691221542,25.3918453699152,0.02541368771288488,13.181226588517873,0.06144505665377454
61,10.898640723498904,0.03237622250263039,25.418526572530038,0.025438860110990755,13.19092231590184,0.06148355391558942
62,10.916431463265644,0.032427098093045365,25.445097341665672,0.02546403250909663,13.200569778620869,0.06152205117740431
63,10.934213831476024,0.03247797368346034,25.471557502381188,0.025489204907202506,13.210168973374,0.06156054843921919
64,10.951987773715016,0.03252884927387531,25.497906882567246,0.02551437730530838,13.219719898148703,0.061599045701034076
65,10.969753235147934,0.03257972486429028,25.52414531294835,0.025539549703414256,13.229222552221481,0.061637542962848964
66,10.987510160512228,0.032630600454705255,25.550272627084887,0.02556472210152013,13.23867693615844,0.061676040224663845
67,11.005258494109322,0.03268147604512023,25.57628866137514,0.025589894499626006,13.248083051815785,0.06171453748647873
68,11.022998179796454,0.0327323516355352,25.60219325505711,0.02561506689773188,13.25744090234031,0.06175303474829361
69,11.04072916097856,0.03278322722595017,25.627986250210203,0.02564023929583776,13.26675049216978,0.0617915320101085
70,11.058451380600161,0.032834102816365146,25.653667491756828,0.025665411693943634,13.276011827033336,0.06183002927192339
71,11.076164781137294,0.03288497840678012,25.679236827463846,0.02569058409204951,13.285224913951772,0.06186852653373827
72,11.093869304589461,0.03293585399719509,25.70469410794386,0.025715756490155384,13.294389761237845,0.06190702379555316
73,11.111564892471606,0.032986729587610064,25.73003918665643,0.02574092888826126,13.303506378496458,0.061945521057368044
74,11.129251485806124,0.03303760517802504,25.7552719199091,0.025766101286367134,13.312574776624846,0.061984018319182925
75,11.146929025114892,0.03308848076844,25.78039216685833,0.02579127368447301,13.321594967812713,0.06202251558099781
76,11.164597450411355,0.033139356358854975,25.805399789510297,0.025816446082578885,13.330566965542275,0.06206101284281269
77,11.1822567011926,0.03319023194926995,25.83029465272155,0.02584161848068476,13.3394907845883,0.06209951010462758
78,11.199906716431494,0.03324110753968492,25.85507662419954,0.025866790878790635,13.348366441018067,0.06213800736644247
79,11.217547434568878,0.03329198313009989,25.87974557450302,0.02589196327689651,13.35719395219131,0.06217650462825735
80,11.235178793505728,0.033342858720514866,25.90430137704233,0.025917135675002385,13.365973336760067,0.06221500189007224
81,11.25280073059543,0.03339373431092984,25.928743908079532,0.02594230807310826,13.374704614668525,0.06225349915188712
82,11.270413182636029,0.03344460990134481,25.9530730467284,0.025967480471214135,13.383387807152777,0.062291996413702005
83,11.288016085862557,0.033495485491759784,25.977288674954327,0.02599265286932001,13.392022936740554,0.06233049367551689
84,11.305609375939374,0.03354636108217476,26.001390677574076,0.02601782526742589,13.40061002725089,0.062368990937331774
85,11.32319298795258,0.03359723667258973,26.02537894225537,0.02604299766553176,13.409149103793759,0.06240748819914666
86,11.340766856402427,0.0336481122630047,26.049253359516424,0.02606817006363764,13.417640192769642,0.06244598546096154
87,11.358330915195813,0.033698987853419675,26.07301382272526,0.026093342461743513,13.426083321869038,0.06248448272277643
88,11.375885097638793,0.03374986344383465,26.096660228098997,0.02611851485984939,13.434478520071956,0.06252297998459132
89,11.393429336429149,0.03380073903424962,26.120192474702893,0.026143687257955264,13.442825817647327,0.0625614772464062
90,11.410963563648991,0.033851614624664586,26.143610464449353,0.02616885965606114,13.45112524615236,0.06259997450822108
91,11.428487710757441,0.03390249021507956,26.16691410209674,0.026194032054167014,13.459376838431915,0.06263847177003597
92,11.446001708583294,0.03395336580549453,26.190103295248154,0.02621920445227289,13.467580628617704,0.06267696903185085
93,11.46350548731781,0.034004241395909504,26.213177954349923,0.026244376850378764,13.47573665212756,0.06271546629366574
94,11.480998976507493,0.03405511698632448,26.23613799269014,0.02626954924848464,13.483844945664588,0.06275396355548063
95,11.49848210504696,0.03410599257673945,26.258983326396947,0.026294721646590514,13.491905547216291,0.0627924608172955
96,11.515954801171834,0.03415686816715442,26.281713874436743,0.02631989404469639,13.499918496053636,0.06283095807911039
97,11.5334169924517,0.034207743757569395,26.304329558612253,0.026345066442802264,13.507883832730059,0.06286945534092528
98,11.550868605783137,0.03425861934798437,26.32683030356048,0.02637023884090814,13.515801599080449,0.06290795260274017
99,11.568309567382755,0.03430949493839934,26.349216036750498,0.026395411239014017,13.523671838220059,0.06294644986455505
100,11.585739802780342,0.03436037052881431,26.371486688481152,0.02642058363711989,13.531494594543352,0.06298494712636993
101,11.603159236812019,0.034411246119229286,26.393642191878627,0.026445756035225768,13.539269913722844,0.06302344438818482
102,11.620567793613496,0.03446212170964426,26.415682482893835,0.026470928433331643,13.546997842707848,0.0630619416499997
103,11.637965396613353,0.03451299730005923,26.437607500299784,0.026496100831437518,13.554678429723188,0.06310043891181459
104,11.655351968526402,0.034563872890474204,26.459417185688707,0.026521273229543393,13.562311724267852,0.06313893617362948
105,11.672727431347095,0.034614748480889176,26.481111483469114,0.026546445627649268,13.569897777113617,0.06317743343544435
106,11.690091706343004,0.03466562407130415,26.502690340862735,0.026571618025755143,13.57743664030361,0.06321593069725924
107,11.707444714048359,0.03471649966171912,26.524153707901313,0.026596790423861018,13.584928367150782,0.06325442795907413
108,11.724786374257652,0.034767375252134095,26.54550153742327,0.026621962821966893,13.592373012236402,0.06329292522088902
109,11.74211660601929,0.03481825084254906,26.566733785070234,0.026647135220072768,13.599770631408438,0.0633314224827039
110,11.759435327629358,0.03486912643296403,26.587850409283504,0.026672307618178643,13.607121281779914,0.06336991974451878
111,11.776742456625378,0.034920002023379006,26.608851371300318,0.026697480016284518,13.614425021727225,0.06340841700633366
112,11.794037909780208,0.03497087761379398,26.629736635150014,0.026722652414390393,13.621681910888377,0.06344691426814855
113,11.811321603095944,0.03502175320420895,26.65050616765009,0.026747824812496268,13.62889201016118,0.06348541152996344
114,11.828593451797964,0.035072628794623924,26.671159938402127,0.026772997210602147,13.636055381701407,0.06352390879177833
115,11.845853370328957,0.035123504385038896,26.691697919787572,0.026798169608708018,13.643172088920895,0.06356240605359322
116,11.863101272343098,0.03517437997545387,26.712120086963456,0.026823342006813897,13.650242196485575,0.06360090331540809
117,11.880337070700246,0.03522525556586884,26.732426417857862,0.02684851440491977,13.65726577031348,0.06363940057722298
118,11.897560677460246,0.035276131156283815,26.75261689316544,0.026873686803025647,13.664242877572685,0.06367789783903786
119,11.914772003877289,0.03532700674669879,26.772691496342652,0.026898859201131522,13.671173586679194,0.06371639510085275
120,11.931970960394327,0.03537788233711376,26.792650213603,0.026924031599237397,13.678057967294787,0.06375489236266764
121,11.949157456637629,0.03542875792752873,26.812493033912055,0.026949203997343272,13.684896090324795,0.06379338962448251
122,11.966331401411326,0.035479633517943705,26.8322199489824,0.026974376395449147,13.691688027915877,0.0638318868862974
123,11.9834927026921,0.03553050910835867,26.851830953268454,0.026999548793555022,13.698433853453656,0.06387038414811229
124,12.000641267623934,0.035581384698773644,26.871326043961183,0.027024721191660897,13.70513364156038,0.06390888140992718
125,12.017777002512922,0.035632260289188616,26.89070522098266,0.027049893589766772,13.711787468092517,0.06394737867174206
126,12.034899812822166,0.03568313587960359,26.909968486980524,0.027075065987872647,13.718395410138267,0.06398587593355694
127,12.052009603166788,0.03573401147001856,26.929115847322326,0.027100238385978522,13.72495754601506,0.06402437319537183
128,12.069106277308961,0.035784887060433535,26.948147310089738,0.027125410784084397,13.731473955266978,0.06406287045718671
129,12.08618973815309,0.03583576265084851,26.967062886072664,0.027150583182190276,13.737944718662133,0.0641013677190016
130,12.103259887741016,0.03588663824126348,26.985862588763197,0.027175755580296147,13.744369918190008,0.06413986498081649
131,12.120316627247352,0.03593751383167845,27.00454643434953,0.027200927978402026,13.75074963705872,0.06417836224263136
132,12.137359856974868,0.035988389422093425,27.02311444170964,0.0272261003765079,13.757083959692261,0.06421685950444625
133,12.154389476349987,0.0360392650125084,27.041566632404965,0.027251272774613776,13.763372971727668,0.06425535676626114
134,12.171405383918351,0.03609014060292337,27.059903030673908,0.02727644517271965,13.769616760012134,0.06429385402807603
135,12.188407477340487,0.03614101619333834,27.078123663425202,0.027301617570825526,13.775815412600112,0.06433235128989091
136,12.205395653387544,0.036191891783753316,27.096228560231236,0.0273267899689314,13.781969018750308,0.06437084855170579
137,12.22236980793715,0.03624276737416829,27.114217753321178,0.027351962367037276,13.788077668922673,0.06440934581352067
138,12.239329835969313,0.03629364296458326,27.132091277574048,0.02737713476514315,13.794141454775312,0.06444784307533556
139,12.256275631562449,0.036344518554998234,27.149849170511665,0.027402307163249026,13.80016046916137,0.06448634033715045
140,12.2732070878895,0.03639539414541321,27.16749147229144,0.0274274795613549,13.806134806125826,0.06452483759896534
141,12.290124097214111,0.03644626973582818,27.18501822569909,0.027452651959460776,13.812064560902291,0.06456333486078021
142,12.307026550886949,0.036497145326243145,27.202429476141273,0.02747782435756665,13.81794982990972,0.0646018321225951
143,12.32391433934206,0.03654802091665812,27.219725271638005,0.027502996755672526,13.823790710749064,0.06464032938440999
144,12.340787352093376,0.03659889650707309,27.236905662815097,0.0275281691537784,13.8295873021999,0.06467882664622487
145,12.35764547773126,0.03664977209748806,27.253970702896375,0.027553341551884276,13.835339704217006,0.06471732390803976
146,12.374488603919204,0.036700647687903036,27.270920447695836,0.027578513949990155,13.841048017926862,0.06475582116985465
147,12.391316617390574,0.03675152327831801,27.2877549556097,0.02760368634809603,13.846712345624125,0.06479431843166952
148,12.408129403945484,0.03680239886873298,27.30447428760833,0.027628858746201905,13.852332790768054,0.06483281569348441
149,12.424926848447743,0.036853274459147954,27.321078507228044,0.02765403114430778,13.857909457978865,0.0648713129552993
150,12.441708834821934,0.03690415004956293,27.33756768056287,0.027679203542413655,13.863442453034047,0.06490981021711419
151,12.45847524605055,0.0369550256399779,27.353941876256087,0.02770437594051953,13.868931882864633,0.06494830747892907
152,12.475225964171266,0.03700590123039287,27.37020116549176,0.027729548338625405,13.874377855551424,0.06498680474074395
153,12.491960870274275,0.037056776820807845,27.38634562198613,0.02775472073673128,13.87978048032115,0.06502530200255884
154,12.508679844499767,0.03710765241122282,27.402375321978884,0.027779893134837155,13.885139867542577,0.06506379926437372
155,12.525382766035474,0.03715852800163778,27.418290344224328,0.02780506553294303,13.89045612872259,0.06510229652618861
156,12.542069513114338,0.037209403592052756,27.434090769982475,0.027830237931048905,13.89572937650221,0.0651407937880035
157,12.558739963012256,0.03726027918246773,27.44977668301002,0.02785541032915478,13.90095972465255,0.06517929104981837
158,12.575393992045978,0.0373111547728827,27.465348169551167,0.027880582727260655,13.906147288070745,0.06521778831163326
159,12.592031475571035,0.037362030363297674,27.48080531832842,0.027905755125366534,13.911292182775831,0.06525628557344815
160,12.608652287979844,0.03741290595371265,27.496148220533232,0.027930927523472406,13.916394525904545,0.06529478283526303
161,12.625256302699878,0.03746378154412762,27.511376969816567,0.027956099921578284,13.921454435707101,0.06533328009707792
162,12.64184339219193,0.03751465713454259,27.52649166227932,0.027981272319684156,13.926472031542938,0.0653717773588928
163,12.658413427948544,0.037565532724957565,27.541492396462733,0.028006444717790034,13.931447433876365,0.06541027462070768
164,12.674966280492457,0.03761640831537254,27.556379273338578,0.02803161711589591,13.936380764272194,0.06544877188252257
165,12.691501819375247,0.03766728390578751,27.57115239629936,0.028056789514001784,13.941272145391327,0.06548726914433746
166,12.708019913176011,0.03771815949620248,27.585811871148334,0.02808196191210766,13.94612170098628,0.06552576640615235
167,12.724520429500206,0.037769035086617456,27.60035780608949,0.028107134310213534,13.950929555896652,0.06556426366796722
168,12.74100323497855,0.03781991067703243,27.6147903117174,0.02813230670831941,13.955695836044576,0.06560276092978211
169,12.757468195266078,0.0378707862674474,27.629109501006965,0.028157479106425284,13.960420668430086,0.065641258191597
170,12.773915175041271,0.037921661857862374,27.643315489303085,0.02818265150453116,13.96510418112646,0.06567975545341188
171,12.790344038005319,0.037972537448277346,27.657408394310252,0.028207823902637034,13.969746503275505,0.06571825271522677
172,12.806754646881465,0.03802341303869232,27.671388336081982,0.02823299630074291,13.974347765082804,0.06575674997704165
173,12.823146863414516,0.03807428862910729,27.68525543701022,0.028258168698848785,13.9789080978129,0.06579524723885653
174,12.839520548370377,0.038125164219522265,27.699009821814627,0.028283341096954663,13.983427633784444,0.06583374450067142
175,12.855875561535786,0.03817603980993724,27.712651617531733,0.028308513495060535,13.987906506365295,0.06587224176248631
176,12.872211761718102,0.0382269154003522,27.72618095350409,0.028333685893166413,13.99234484996756,0.0659107390243012
177,12.88852900674524,0.038277790990767176,27.739597961369256,0.028358858291272285,13.996742800042613,0.06594923628611607
178,12.904827153465675,0.03832866658118215,27.75290277504869,0.028384030689378163,14.00110049307603,0.06598773354793096
179,12.92110605774861,0.03837954217159712,27.76609553073661,0.02840920308748404,14.005418066582536,0.06602623080974585
180,12.937365574484229,0.038430417762012094,27.77917636688872,0.028434375485589913,14.009695659100815,0.06606472807156073
181,12.953605557584059,0.038481293352427066,27.792145424210844,0.02845954788369579,14.013933410188365,0.06610322533337562
182,12.969825859981462,0.03853216894284204,27.805002845647497,0.028484720281801663,14.018131460416258,0.0661417225951905
183,12.986026333632234,0.03858304453325701,27.817748776370372,0.02850989267990754,14.022289951363863,0.06618021985700538
184,13.002206829515305,0.038633920123671985,27.830383363766686,0.028535065078013414,14.026409025613518,0.06621871711882027
185,13.01836719763358,0.03868479571408696,27.842906757427514,0.02856023747611929,14.030488826745167,0.06625721438063516
186,13.034507287014875,0.03873567130450193,27.85531910913599,0.028585409874225164,14.034529499330944,0.06629571164245004
187,13.050626945712974,0.0387865468949169,27.86762057285545,0.02861058227233104,14.038531188929715,0.06633420890426492
188,13.0667260208088,0.03883742248533187,27.87981130471745,0.028635754670436914,14.042494042081573,0.0663727061660798
189,13.082804358411709,0.03888829807574684,27.891891463009735,0.02866092706854279,14.046418206302285,0.0664112034278947
190,13.098861803660881,0.038939173666161814,27.903861208164166,0.028686099466648664,14.050303830077695,0.06644970068970958
191,13.114898200726849,0.038990049256576786,27.915720702744444,0.028711271864754542,14.05415106285809,0.06648819795152447
192,13.130913392813135,0.03904092484699176,27.927470111433877,0.028736444262860414,14.057960055052508,0.06652669521333934
193,13.146907222157992,0.03909180043740673,27.939109601023034,0.028761616660966292,14.061730958023016,0.06656519247515423
194,13.162879530036282,0.039142676027821705,27.950639340397238,0.028786789059072167,14.065463924078927,0.06660368973696912
195,13.178830156761459,0.03919355161823668,27.962059500524116,0.028811961457178042,14.06915910647098,0.066642186998784
196,13.194758941687667,0.03924442720865165,27.973370254440955,0.028837133855283918,14.0728166593855,0.0666806842605989
197,13.210665723211951,0.03929530279906662,27.984571777242053,0.028862306253389793,14.076436737938463,0.06671918152241377
198,13.226550338776619,0.039346178389481595,27.995664246065964,0.028887478651495668,14.080019498169555,0.06675767878422866
199,13.242412624871658,0.03939705397989657,28.006647840082657,0.028912651049601543,14.083565097036193,0.06679617604604354
200,13.25825241703733,0.03944792957031154,28.017522740480647,0.028937823447707418,14.08707369240747,0.06683467330785843
201,13.274069549866855,0.03949880516072651,28.028289130453995,0.028962995845813293,14.090545443058089,0.06687317056967332
202,13.289863857009198,0.039549680751141486,28.038947195189262,0.028988168243919168,14.093980508662225,0.0669116678314882
203,13.305635171172014,0.03960055634155646,28.049497121852408,0.029013340642025043,14.097379049787381,0.06695016509330308
204,13.321383324124664,0.03965143193197143,28.059939099575594,0.029038513040130918,14.100741227888163,0.06698866235511797
205,13.3371081467014,0.039702307522386404,28.070273319443903,0.029063685438236793,14.104067205300026,0.06702715961693285
206,13.352809468804598,0.03975318311280138,28.080499974482052,0.02908885783634267,14.107357145233015,0.06706565687874774
207,13.368487119408186,0.03980405870321635,28.090619259640935,0.029114030234448543,14.110611211765386,0.06710415414056263
208,13.384140926561141,0.03985493429363132,28.100631371784214,0.02913920263255442,14.113829569837261,0.0671426514023775
209,13.3997707173911,0.03990580988404629,28.110536509674734,0.029164375030660297,14.117012385244207,0.06718114866419239
210,13.415376318108118,0.03995668547446126,28.120334873960967,0.02918954742876617,14.120159824630772,0.06721964592600728
211,13.430957554008533,0.04000756106487623,28.13002666716331,0.029214719826872047,14.123272055483977,0.06725814318782217
212,13.446514249478922,0.040058436655291206,28.139612093660368,0.02923989222497792,14.1263492461268,0.06729664044963705
213,13.462046228000215,0.04010931224570618,28.149091359675154,0.029265064623083797,14.129391565711572,0.06733513771145193
214,13.477553312151898,0.04016018783612115,28.158464673261236,0.029290237021189672,14.132399184213376,0.06737363497326682
215,13.493035323616347,0.040211063426536124,28.16773224428881,0.029315409419295547,14.13537227242337,0.0674121322350817
216,13.508492083183253,0.0402619390169511,28.176894284430723,0.029340581817401422,14.13831100194209,0.06745062949689659
217,13.523923410754222,0.04031281460736607,28.185951007148418,0.029365754215507297,14.141215545172724,0.06748912675871148
218,13.539329125347411,0.04036369019778104,28.194902627677855,0.029390926613613172,14.144086075314304,0.06752762402052635
219,13.554709045102356,0.040414565788196015,28.20374936301531,0.029416099011719047,14.146922766354917,0.06756612128234124
220,13.570062987284853,0.04046544137861099,28.212491431903196,0.029441271409824922,14.149725793064832,0.06760461854415613
221,13.585390768292005,0.04051631696902595,28.22112905481576,0.0294664438079308,14.152495330989595,0.06764311580597102
222,13.600692203657374,0.040567192559440926,28.229662453944737,0.029491616206036672,14.155231556443113,0.0676816130677859
223,13.615967108056203,0.0406180681498559,28.238091853185015,0.02951678860414255,14.157934646500664,0.06772011032960079
224,13.631215295310813,0.04066894374027087,28.246417478120126,0.029541961002248426,14.160604778991903,0.06775860759141566
225,13.646436578396099,0.040719819330685844,28.25463955600779,0.0295671334003543,14.163242132493792,0.06779710485323055
226,13.661630769445106,0.04077069492110082,28.262758315765335,0.029592305798460176,14.165846886323534,0.06783560211504544
227,13.676797679754765,0.04082157051151579,28.270773987955124,0.02961747819656605,14.168419220531426,0.06787409937686033
228,13.691937119791731,0.04087244610193076,28.278686804769876,0.029642650594671926,14.170959315893723,0.06791259663867522
229,13.707048899198305,0.040923321692345735,28.28649700001796,0.0296678229927778,14.173467353905425,0.06795109390049009
230,13.722132826798514,0.04097419728276071,28.29420480910867,0.029692995390883676,14.175943516773046,0.06798959116230498
231,13.737188710604272,0.04102507287317568,28.301810469037385,0.02971816778898955,14.178387987407348,0.06802808842411986
232,13.752216357821673,0.04107594846359065,28.309314218370734,0.029743340187095426,14.180800949416026,0.06806658568593475
233,13.767215574857378,0.041126824054005626,28.3167162972317,0.0297685125852013,14.183182587096375,0.06810508294774964
234,13.782186167325136,0.0411776996444206,28.324016947284676,0.029793684983307176,14.185533085427908,0.06814358020956451
235,13.797127940052404,0.04122857523483557,28.331216411720465,0.02981885738141305,14.187852630064947,0.0681820774713794
236,13.812040697087076,0.041279450825250544,28.338314935241254,0.02984402977951893,14.190141407329174,0.06822057473319429
237,13.826924241704333,0.041330326415665516,28.34531276404553,0.0298692021776248,14.192399604202148,0.06825907199500918
238,13.84177837641359,0.04138120200608049,28.352210145812982,0.02989437457573068,14.194627408317782,0.06829756925682406
239,13.856602902965573,0.04143207759649546,28.359007329689295,0.029919546973836555,14.196825007954809,0.06833606651863894
240,13.871397622359488,0.041482953186910435,28.365704566271006,0.02994471937194243,14.19899259202919,0.06837456378045383
241,13.886162334850308,0.04153382877732541,28.372302107590198,0.029969891770048305,14.20113035008649,0.06841306104226871
242,13.900896839956152,0.04158470436774037,28.378800207099264,0.02999506416815418,14.203238472294235,0.0684515583040836
243,13.915600936465824,0.041635579958155346,28.38519911965558,0.030020236566260055,14.205317149434224,0.06849005556589849
244,13.930274422446374,0.04168645554857032,28.391499101506124,0.03004540896436593,14.207366572894818,0.06852855282771336
245,13.944917095250862,0.04173733113898529,28.397700410272112,0.030070581362471805,14.209386934663183,0.06856705008952825
246,13.959528751526143,0.041788206729400264,28.40380330493354,0.03009575376057768,14.211378427317516,0.06860554735134314
247,13.97410918722083,0.041839082319815236,28.409808045813747,0.030120926158683555,14.213341244019237,0.06864404461315803
248,13.988658197593299,0.04188995791023021,28.41571489456391,0.03014609855678943,14.215275578505125,0.06868254187497291
249,14.003175577219867,0.04194083350064518,28.421524114147477,0.030171270954895305,14.217181625079462,0.06872103913678779
250,14.017661120003009,0.041991709091060155,28.427235968824668,0.03019644335300118,14.219059578606123,0.06875953639860267
251,14.032114619179712,0.04204258468147513,28.432850724136838,0.03022161575110706,14.220909634500636,0.06879803366041756
252,14.046535867329949,0.0420934602718901,28.438368646890847,0.03024678814921293,14.22273198872221,0.06883653092223245
253,14.060924656385211,0.04214433586230507,28.44379000514345,0.03027196054731881,14.22452683776575,0.06887502818404734
254,14.075280777637184,0.04219521145272004,28.449115068185556,0.03029713294542468,14.226294378653817,0.06891352544586221
255,14.089604021746503,0.04224608704313501,28.454344106526566,0.03032230534353056,14.228034808928587,0.0689520227076771
256,14.10389417875161,0.042296962633549984,28.459477391878618,0.030347477741636434,14.22974832664375,0.06899051996949199
257,14.118151038077729,0.042347838223964956,28.46451519714082,0.03037265013974231,14.231435130356406,0.06902901723130687
258,14.132374388545905,0.04239871381437993,28.46945779638347,0.030397822537848184,14.233095419118918,0.06906751449312176
259,14.1465640183822,0.0424495894047949,28.47430546483224,0.03042299493595406,14.234729392470742,0.06910601175493664
260,14.160719715226913,0.042500464995209875,28.479058478852355,0.030448167334059934,14.236337250430234,0.06914450901675152
261,14.174841266143966,0.04255134058562485,28.483717115932702,0.03047333973216581,14.237919193486412,0.06918300627856641
262,14.188928457630343,0.04260221617603982,28.488281654669994,0.030498512130271684,14.23947542259072,0.0692215035403813
263,14.202981075625651,0.04265309176645479,28.492752374752847,0.03052368452837756,14.24100613914873,0.06926000080219619
264,14.216998905521752,0.042703967356869765,28.497129556945865,0.030548856926483434,14.242511545011844,0.06929849806401106
265,14.230981732172513,0.04275484294728474,28.501413483073698,0.03057402932458931,14.243991842468963,0.06933699532582595
266,14.244929339903639,0.04280571853769971,28.505604436005097,0.030599201722695188,14.245447234238126,0.06937549258764084
267,14.25884151252259,0.04285659412811468,28.509702699636932,0.03062437412080106,14.246877923458126,0.06941398984945572
268,14.27271803332862,0.042907469718529656,28.513708558878218,0.030649546518906938,14.248284113680096,0.06945248711127061
269,14.28655868512287,0.04295834530894463,28.51762229963409,0.03067471891701281,14.24966600885908,0.06949098437308548
270,14.300363250218584,0.0430092208993596,28.521444208789806,0.030699891315118688,14.251023813345574,0.06952948163490037
271,14.314131510451379,0.043060096489774574,28.5251745741947,0.030725063713224563,14.25235773187704,0.06956797889671526
272,14.327863247189653,0.04311097208018955,28.528813684646142,0.030750236111330438,14.2536679695694,0.06960647615853015
273,14.341558241345036,0.04316184767060452,28.532361829873487,0.030775408509436313,14.254954731908505,0.06964497342034504
274,14.355216273382958,0.04321272326101949,28.535819300522004,0.030800580907542188,14.256218224741575,0.06968347068215991
275,14.368837123333266,0.04326359885143446,28.539186388136816,0.030825753305648063,14.257458654268634,0.0697219679439748
276,14.382420570801006,0.04331447444184943,28.542463385146768,0.03085092570375394,14.258676227033908,0.06976046520578968
277,14.395966394977169,0.0433653500322644,28.54565058484839,0.030876098101859813,14.259871149917185,0.06979896246760457
278,14.409474374649642,0.043416225622679376,28.548748281389752,0.03090127049996569,14.261043630125197,0.06983745972941946
279,14.422944288214161,0.04346710121309435,28.551756769754384,0.030926442898071563,14.262193875182946,0.06987595699123433
280,14.436375913685383,0.04351797680350932,28.55467634574515,0.03095161529617744,14.263322092925002,0.06991445425304922
281,14.449769028708026,0.043568852393924294,28.55750730596813,0.030976787694283317,14.264428491486818,0.06995295151486411
282,14.463123410568091,0.04361972798433927,28.5602499478165,0.03100196009238919,14.265513279295995,0.069991448776679
283,14.476438836204174,0.04367060357475424,28.562904569454403,0.031027132490495067,14.266576665063525,0.07002994603849388
284,14.48971508221883,0.04372147916516921,28.565471469800823,0.03105230488860094,14.267618857775037,0.07006844330030876
285,14.502951924890048,0.043772354755584185,28.56795094851347,0.031077477286706817,14.268640066681998,0.07010694056212365
286,14.516149140182776,0.04382323034599916,28.57034330597264,0.031102649684812692,14.269640501292919,0.07014543782393853
287,14.52930650376054,0.04387410593641412,28.572648843265057,0.031127822082918567,14.270620371364515,0.07018393508575342
288,14.542423790997116,0.043924981526829096,28.574867862167807,0.031152994481024442,14.271579886892884,0.07022243234756831
289,14.555500776988296,0.04397585711724407,28.57700066513216,0.031178166879130317,14.27251925810462,0.07026092960938318
290,14.56853723656371,0.04402673270765904,28.579047555267472,0.031203339277236192,14.27343869544795,0.07029942687119807
291,14.581532944298743,0.044077608298074014,28.58100883632508,0.031228511675342067,14.27433840958384,0.07033792413301296
292,14.594487674526484,0.04412848388848899,28.58288481268214,0.031253684073447946,14.275218611377069,0.07037642139482785
293,14.607401201349784,0.04417935947890396,28.584675789325566,0.03127885647155382,14.276079511887314,0.07041491865664273
294,14.62027329865336,0.04423023506931893,28.586382071835914,0.031304028869659696,14.276921322360192,0.07045341591845762
295,14.633103740115967,0.044281110659733905,28.588003966371268,0.03132920126776557,14.277744254218305,0.0704919131802725
296,14.645892299222641,0.04433198625014888,28.589541779651192,0.031354373665871446,14.278548519052269,0.07053041044208738
297,14.658638749277003,0.04438286184056385,28.590995818940623,0.03137954606397732,14.27933432861171,0.07056890770390227
298,14.671342863413638,0.04443373743097882,28.5923663920338,0.031404718462083196,14.28010189479626,0.07060740496571716
299,14.684004414610522,0.044484613021393796,28.59365380723822,0.03142989086018907,14.280851429646546,0.07064590222753205
300,14.696623175701507,0.04453548861180877,28.594858373358594,0.031455063258294946,14.28158314533514,0.07068439948934692
301,14.7091989193889,0.04458636420222374,28.59598039968082,0.03148023565640082,14.282297254157527,0.0707228967511618
302,14.721731418256049,0.044637239792638714,28.597020195955928,0.031505408054506696,14.28299396852303,0.0707613940129767
303,14.73422044478003,0.044688115383053686,28.5979780723841,0.03153058045261257,14.283673500945733,0.07079989127479158
304,14.746665771344386,0.04473899097346866,28.5988543395987,0.031555752850718446,14.28433606403542,0.07083838853660647
305,14.759067170251893,0.04478986656388363,28.59964930865023,0.03158092524882432,14.28498187048844,0.07087688579842134
306,14.771424413737407,0.044840742154298605,28.600363290990444,0.0316060976469302,14.285611133078623,0.07091538306023623
307,14.783737273980762,0.04489161774471358,28.600996598456362,0.031631270045036075,14.286224064648147,0.07095388032205112
308,14.796005523119717,0.04494249333512855,28.60154954325434,0.03165644244314195,14.286820878098409,0.070992377583866
309,14.808228933262946,0.04499336892554352,28.6020224379442,0.031681614841247825,14.287401786380876,0.0710308748456809
310,14.82040727650308,0.04504424451595849,28.602415595423317,0.0317067872393537,14.287967002487939,0.07106937210749578
311,14.83254032492983,0.04509512010637346,28.60272932891074,0.031731959637459575,14.288516739443745,0.07110786936931066
312,14.844627850643098,0.045145995696788434,28.60296395193139,0.03175713203556545,14.289051210295025,0.07114636663112554
313,14.856669625766187,0.045196871287203406,28.60311977830019,0.031782304433671325,14.289570628101915,0.07118486389294043
314,14.86866542245903,0.04524774687761838,28.603197122106295,0.0318074768317772,14.290075205928762,0.07122336115475532
315,14.880615012931464,0.04529862246803335,28.603196297697302,0.031832649229883075,14.290565156834926,0.0712618584165702
316,14.892518169456576,0.045349498058448325,28.603117619663504,0.03185782162798895,14.29104069386558,0.07130035567838508
317,14.904374664384024,0.0454003736488633,28.60296140282216,0.031882994026094826,14.291502030042489,0.07133885294019997
318,14.916184270153483,0.04545124923927826,28.602727962201783,0.031908166424200704,14.291949378354795,0.07137735020201486
319,14.927946759308067,0.045502124829693236,28.60241761302649,0.031933338822306576,14.292382951749785,0.07141584746382974
320,14.939661904507812,0.04555300042010821,28.602030670700323,0.03195851122041245,14.29280296312366,0.07145434472564463
321,14.95132947854319,0.04560387601052318,28.601567450791656,0.031983683618518326,14.29320962531229,0.0714928419874595
322,14.962949254348665,0.045654751600938154,28.6010282690176,0.032008856016624204,14.293603151081989,0.07153133924927439
323,14.97452100501629,0.045705627191353126,28.600413441228426,0.032034028414730076,14.293983753120232,0.07156983651108928
324,14.986044503809309,0.0457565027817681,28.59972328339206,0.03205920081283595,14.294351644026438,0.07160833377290417
325,14.997519524175805,0.04580737837218307,28.598958111578554,0.032084373210941826,14.294707036302682,0.07164683103471906
326,15.008945839762402,0.045858253962598045,28.59811824194465,0.032109545609047704,14.29505014234444,0.07168532829653393
327,15.02032322442796,0.04590912955301302,28.597203990718334,0.032134718007153576,14.295381174431338,0.07172382555834882
328,15.031651452257304,0.04596000514342799,28.59621567418343,0.032159890405259454,14.295700344717867,0.0717623228201637
329,15.042930297575003,0.04601088073384296,28.595153608664234,0.032185062803365326,14.296007865224109,0.07180082008197859
330,15.054159534959155,0.046061756324257935,28.5940181105102,0.032210235201471205,14.296303947826477,0.07183931734379348
331,15.065338939255188,0.04611263191467291,28.592809496080623,0.032235407599577076,14.29658880424843,0.07187781460560835
332,15.076468285589705,0.04616350750508788,28.59152808172939,0.032260579997682955,14.2968626460512,0.07191631186742324
333,15.08754734938433,0.04621438309550285,28.590174183789767,0.03228575239578883,14.297125684624508,0.07195480912923813
334,15.09857590636959,0.046265258685917826,28.58874811855919,0.032310924793894705,14.29737813117729,0.07199330639105302
335,15.109553732598808,0.0463161342763328,28.587250202284174,0.032336097192000576,14.297620196728422,0.0720318036528679
336,15.120480604462,0.04636700986674777,28.585680751145116,0.032361269590106455,14.297852092097427,0.07207030091468278
337,15.13135629869982,0.046417885457162744,28.584040081241334,0.03238644198821233,14.298074027895213,0.07210879817649767
338,15.142180592417484,0.04646876104757772,28.582328508575962,0.032411614386318205,14.298286214514787,0.07214729543831255
339,15.152953263098729,0.04651963663799269,28.58054634904102,0.032436786784424076,14.298488862121976,0.07218579270012744
340,15.163674088619775,0.04657051222840766,28.578693918402422,0.032461959182529955,14.298682180646162,0.07222428996194233
341,15.174342847263304,0.046621387818822635,28.576771532285136,0.032487131580635834,14.298866379771008,0.0722627872237572
342,15.184959317732439,0.04667226340923761,28.574779506158283,0.032512303978741705,14.29904166892518,0.07230128448557209
343,15.195523279164735,0.04672313899965257,28.572718155320345,0.032537476376847584,14.299208257273092,0.07233978174738698
344,15.206034511146182,0.046774014590067546,28.57058779488441,0.032562648774953455,14.299366353705633,0.07237827900920187
345,15.216492793725196,0.04682489018048252,28.568388739763428,0.032587821173059334,14.299516166830921,0.07241677627101675
346,15.226897907426643,0.04687576577089749,28.566121304655557,0.032612993571165205,14.299657904965038,0.07245527353283163
347,15.237249633265822,0.046926641361312464,28.563785804029532,0.032638165969271084,14.299791776122781,0.07249377079464651
348,15.247547752762497,0.04697751695172744,28.56138255211009,0.03266333836737696,14.299917988008415,0.0725322680564614
349,15.257792047954894,0.04702839254214241,28.558911862863415,0.032688510765482834,14.300036748006454,0.07257076531827629
350,15.2679823014137,0.04707926813255738,28.556374049982708,0.032713683163588705,14.300148263172392,0.07260926258009118
351,15.278118296256078,0.04713014372297235,28.553769426873693,0.032738855561694584,14.300252740223506,0.07264775984190605
352,15.288199816159672,0.04718101931338732,28.55109830664029,0.03276402795980046,14.300350385529624,0.07268625710372094
353,15.298226645376566,0.04723189490380229,28.54836100207026,0.032789200357906334,14.300441405103912,0.07272475436553583
354,15.308198568747311,0.047282770494217266,28.54555782562091,0.032814372756012206,14.300526004593664,0.07276325162735071
355,15.318115371714864,0.04733364608463224,28.54268908940489,0.032839545154118084,14.300604389271118,0.0728017488891656
356,15.32797684033858,0.04738452167504721,28.53975510517604,0.03286471755222396,14.300676764024251,0.07284024615098048
357,15.33778276130815,0.047435397265462184,28.53675618431521,0.032889889950329834,14.300743333347608,0.07287874341279536
358,15.347532921957548,0.04748627285587716,28.533692637816234,0.03291506234843571,14.300804301333129,0.07291724067461025
359,15.357227110278956,0.04753714844629213,28.530564776271927,0.032940234746541584,14.300859871660982,0.07295573793642514
360,15.366865114936678,0.0475880240367071,28.527372909860098,0.03296540714464746,14.300910247590423,0.07299423519824003
361,15.37644672528103,0.047638899627122075,28.524117348329675,0.032990579542753334,14.300955631950643,0.0730327324600549
362,15.38597173136222,0.04768977521753705,28.52079840098685,0.03301575194085921,14.30099622713164,0.07307122972186979
363,15.3954399239442,0.04774065080795202,28.517416376681282,0.03304092433896509,14.301032235075102,0.07310972698368468
364,15.404851094518502,0.04779152639836699,28.51397158379241,0.03306609673707096,14.301063857265312,0.07314822424549956
365,15.41420503531805,0.047842401988781966,28.51046433021571,0.033091269135176835,14.301091294720024,0.07318672150731445
366,15.423501539330942,0.04789327757919694,28.50689492334916,0.03311644153328271,14.301114747981405,0.07322521876912932
367,15.43274040031423,0.04794415316961191,28.503263670079647,0.03314161393138859,14.30113441710696,0.07326371603094421
368,15.441921412807638,0.047995028760026884,28.499570876769482,0.03316678632949446,14.301150501660464,0.0733022132927591
369,15.451044372147276,0.048045904350441856,28.495816849242956,0.033191958727600335,14.301163200702934,0.07334071055457399
370,15.46010907447932,0.04809677994085683,28.49200189277301,0.03321713112570621,14.301172712783595,0.07337920781638888
371,15.469115316773667,0.0481476555312718,28.48812631206787,0.03324230352381209,14.301179235930864,0.07341770507820375
372,15.478062896837532,0.048198531121686775,28.484190411257856,0.03326747592191796,14.30118296764335,0.07345620234001864
373,15.486951613329055,0.04824940671210175,28.480194493882152,0.03329264832002384,14.301184104880878,0.07349469960183352
374,15.495781265770821,0.04830028230251672,28.47613886287573,0.03331782071812971,14.301182844055507,0.07353319686364841
375,15.5045516545634,0.04835115789293169,28.472023820556252,0.03334299311623559,14.301179381022607,0.0735716941254633
376,15.513262580998797,0.04840203348334666,28.467849668611116,0.033368165514341463,14.30117391107188,0.07361019138727817
377,15.521913847273902,0.04845290907376163,28.463616708084498,0.03339333791244734,14.301166628918487,0.07364868864909306
378,15.53050525650388,0.048503784664176604,28.459325239364517,0.033418510310553214,14.301157728694122,0.07368718591090795
379,15.53903661273552,0.048554660254591576,28.454975562170432,0.03344368270865909,14.301147403938133,0.07372568317272284
380,15.547507720960553,0.04860553584500655,28.450567975539897,0.033468855106764964,14.301135847588665,0.07376418043453772
381,15.555918387128912,0.04865641143542152,28.446102777816336,0.03349402750487084,14.301123251973804,0.07380267769635261
382,15.564268418161952,0.048707287025836495,28.441580266636315,0.03351919990297672,14.301109808802764,0.07384117495816749
383,15.572557621965633,0.04875816261625147,28.43700073891703,0.03354437230108259,14.301095709157076,0.07387967221998237
384,15.580785807443629,0.04880903820666644,28.432364490843867,0.033569544699188464,14.301081143481786,0.07391816948179726
385,15.588952784510418,0.048859913797081406,28.427671817857984,0.03359471709729434,14.301066301576713,0.07395666674361215
386,15.597058364104303,0.04891078938749638,28.42292301464402,0.03361988949540022,14.301051372587683,0.07399516400542704
387,15.605102358200378,0.04896166497791135,28.418118375117828,0.03364506189350609,14.301036544997821,0.07403366126724191
388,15.61308457982346,0.049012540568326324,28.413258192414315,0.03367023429161197,14.30102200661883,0.0740721585290568
389,15.621004843060932,0.049063416158741296,28.408342758875325,0.03369540668971784,14.301007944582336,0.07411065579087169
390,15.628862963075578,0.04911429174915627,28.403372366037598,0.03372057908782372,14.300994545331196,0.07414915305268657
391,15.636658756118308,0.04916516733957124,28.39834730462084,0.03374575148592959,14.30098199461089,0.07418765031450146
392,15.644392039540875,0.049216042929986215,28.393267864515785,0.03377092388403547,14.300970477460893,0.07422614757631635
393,15.652062631808484,0.04926691852040119,28.388134334772428,0.03379609628214134,14.300960178206095,0.07426464483813122
394,15.659670352512371,0.04931779411081616,28.382947003588225,0.03382126868024722,14.30095128044823,0.07430314209994611
395,15.66721502238232,0.04936866970123113,28.37770615829649,0.03384644107835309,14.300943967057336,0.074341639361761
396,15.674696463299096,0.049419545291646105,28.37241208535474,0.03387161347645897,14.300938420163245,0.07438013662357588
397,15.682114498306827,0.04947042088206108,28.367065070333197,0.03389678587456485,14.300934821147083,0.07441863388539077
398,15.689468951625319,0.04952129647247605,28.361665397903366,0.03392195827267072,14.300933350632814,0.07445713114720565
399,15.696759648662297,0.04957217206289102,28.35621335182661,0.03394713067077659,14.300934188478799,0.07449562840902053
400,15.703986416025593,0.049623047653305996,28.350709214942917,0.03397230306888247,14.300937513769373,0.07453412567083542
401,15.711149081535233,0.04967392324372097,28.345153269159624,0.03399747546698835,14.30094350480648,0.07457262293265031
402,15.718247474235492,0.04972479883413594,28.339545795440316,0.03402264786509422,14.30095233910129,0.0746111201944652
403,15.725281424406838,0.049775674424550914,28.333887073793747,0.0340478202632001,14.300964193365896,0.07464961745628007
404,15.732250763577834,0.04982655001496589,28.328177383262858,0.03407299266130597,14.300979243504976,0.07468811471809496
405,15.73915532453695,0.04987742560538086,28.32241700191385,0.03409816505941185,14.30099766460756,0.07472661197990985
406,15.745994941344295,0.04992830119579583,28.316606206825384,0.03412333745751772,14.301019630938752,0.07476510924172473
407,15.75276944934328,0.049979176786210805,28.310745274077796,0.0341485098556236,14.301045315931523,0.07480360650353962
408,15.759478685172201,0.05003005237662578,28.304834478742457,0.03417368225372947,14.301074892178526,0.0748421037653545
409,15.766122486775739,0.05008092796704074,28.298874094871145,0.03419885465183535,14.301108531423944,0.07488060102716938
410,15.772700693416375,0.050131803557455716,28.29286439548555,0.03422402704994122,14.301146404555357,0.07491909828898427
411,15.779213145685752,0.05018267914787069,28.286805652566862,0.0342491994480471,14.301188681595645,0.07495759555079916
412,15.785659685515888,0.05023355473828566,28.280698137045356,0.03427437184615298,14.301235531694928,0.07499609281261405
413,15.792040156190396,0.050284430328700634,28.274542118790187,0.03429954424425885,14.301287123122531,0.07503459007442892
414,15.798354402355534,0.05033530591911561,28.26833786659916,0.03432471664236472,14.301343623258983,0.07507308733624381
415,15.804602270031218,0.05038618150953058,28.262085648188624,0.0343498890404706,14.301405198588048,0.0751115845980587
416,15.810783606621927,0.05043705709994555,28.25578573018345,0.03437506143857648,14.301472014688791,0.07515008185987358
417,15.816898260927537,0.050487932690360525,28.2494383781071,0.03440023383668235,14.301544236227674,0.07518857912168847
418,15.822946083154037,0.05053880828077549,28.243043856371717,0.03442540623478823,14.301622026950685,0.07522707638350334
419,15.828926924924183,0.05058968387119046,28.236602428268416,0.0344505786328941,14.3017055496755,0.07526557364531823
420,15.834840639288036,0.050640559461605436,28.230114355957504,0.03447575103099998,14.301794966283692,0.07530407090713312
421,15.840687080733428,0.05069143505202041,28.223579900458944,0.03450092342910585,14.301890437712958,0.07534256816894801
422,15.84646610519631,0.05074231064243538,28.216999321642763,0.03452609582721173,14.301992123949377,0.0753810654307629
423,15.852177570071033,0.050793186232850354,28.210372878219644,0.0345512682253176,14.302100184019734,0.07541956269257777
424,15.8578213342205,0.05084406182326533,28.203700827731545,0.03457644062342348,14.302214775983845,0.07545805995439266
425,15.86339725798625,0.0508949374136803,28.196983426542445,0.03460161302152935,14.302336056926935,0.07549655721620754
426,15.868905203198427,0.05094581300409527,28.19022092982911,0.03462678541963523,14.302464182952054,0.07553505447802243
427,15.874345033185644,0.050996688594510245,28.18341359157202,0.03465195781774111,14.302599309172525,0.07557355173983732
428,15.879716612784778,0.05104756418492522,28.17656166454634,0.03467713021584698,14.302741589704423,0.07561204900165219
429,15.88501980835061,0.05109843977534019,28.169665400312986,0.03470230261395285,14.302891177659115,0.07565054626346708
430,15.890254487765421,0.05114931536575516,28.162725049209755,0.03472747501205873,14.303048225135798,0.07568904352528197
431,15.895420520448436,0.051200190956170136,28.155740860342583,0.03475264741016461,14.303212883214126,0.07572754078709686
432,15.900517777365202,0.05125106654658511,28.148713081576865,0.03477781980827048,14.303385301946825,0.07576603804891174
433,15.905546131036825,0.05130194213700008,28.141641959528854,0.03480299220637636,14.303565630352388,0.07580453531072662
434,15.910505455549123,0.051352817727415054,28.134527739557157,0.03482816460448223,14.303754016407785,0.0758430325725415
435,15.915395626561672,0.051403693317830026,28.12737066575432,0.03485333700258811,14.303950607041221,0.07588152983435639
436,15.920216521316737,0.051454568908245,28.120170980938518,0.03487850940069398,14.30415554812493,0.07592002709617128
437,15.92496801864808,0.05150544449865997,28.112928926645274,0.03490368179879986,14.30436898446802,0.07595852435798617
438,15.929649998989703,0.051556320089074945,28.10564474311934,0.03492885419690573,14.30459105980935,0.07599702161980104
439,15.934262344384406,0.05160719567948992,28.098318669306614,0.03495402659501161,14.304821916810448,0.07603551888161593
440,15.938804938492314,0.05165807126990489,28.090950942846163,0.03497919899311748,14.305061697048473,0.07607401614343082
441,15.943277666599236,0.05170894686031986,28.083541800062335,0.03500437139122336,14.30531054100922,0.0761125134052457
442,15.947680415624925,0.05175982245073483,28.07609147595697,0.03502954378932924,14.305568588080158,0.07615101066706059
443,15.95201307413124,0.0518106980411498,28.06860020420165,0.03505471618743511,14.305835976543536,0.07618950792887547
444,15.956275532330153,0.051861573631564774,28.061068217130142,0.03507988858554098,14.306112843569498,0.07622800519069035
445,15.960467682091695,0.051912449221979746,28.05349574573078,0.03510506098364686,14.306399325209268,0.07626650245250524
446,15.964589416951734,0.05196332481239472,28.045883019639096,0.03513023338175274,14.306695556388364,0.07630499971432013
447,15.968640632119659,0.05201420040280969,28.03823026713043,0.03515540577985861,14.307001670899858,0.07634349697613502
448,15.972621224485948,0.052065075993224665,28.03053771511266,0.03518057817796449,14.307317801397692,0.07638199423794989
449,15.97653109262961,0.05211595158363964,28.022805589119045,0.03520575057607036,14.307644079390023,0.07642049149976478
450,15.9803701368255,0.05216682717405461,28.015034113301112,0.03523092297417624,14.30798063523262,0.07645898876157967
451,15.984138259051527,0.052217702764469576,28.007223510421703,0.03525609537228211,14.308327598122307,0.07649748602339455
452,15.987835362995732,0.05226857835488455,27.999374001848025,0.03528126777038799,14.30868509609046,0.07653598328520944
453,15.99146135406325,0.05231945394529952,27.991485807544883,0.03530644016849386,14.309053255996522,0.07657448054702432
454,15.995016139383125,0.052370329535714494,27.983559146067883,0.03533161256659974,14.309432203521599,0.0766129778088392
455,15.998499627815049,0.052421205126129466,27.9755942345569,0.03535678496470561,14.309822063162084,0.07665147507065409
456,16.001911729955918,0.05247208071654444,27.967591288729437,0.03538195736281149,14.310222958223326,0.07668997233246898
457,16.00525235814632,0.05252295630695941,27.959550522874242,0.035407129760917366,14.31063501081336,0.07672846959428387
458,16.00852142647684,0.052573831897374385,27.951472149844925,0.03543230215902324,14.31105834183667,0.07676696685609874
459,16.011718850794292,0.05262470748778936,27.94335638105367,0.03545747455712911,14.311493070988007,0.07680546411791363
460,16.014844548707785,0.05267558307820433,27.93520342646508,0.03548264695523499,14.311939316746255,0.07684396137972851
461,16.01789843959468,0.0527264586686193,27.927013494590096,0.035507819353340866,14.312397196368348,0.0768824586415434
462,16.02088044460642,0.052777334259034275,27.918786792479988,0.03553299175144674,14.31286682588323,0.07692095590335829
463,16.0237904866742,0.05282820984944925,27.910523525720446,0.03555816414955262,14.313348320085867,0.07695945316517316
464,16.02662849051457,0.05287908543986422,27.902223898425788,0.03558333654765849,14.313841792531317,0.07699795042698807
465,16.02939438263484,0.05292996103027919,27.893888113233217,0.03560850894576437,14.314347355528826,0.07703644768880294
466,16.032088091338387,0.052980836620694166,27.88551637129723,0.03563368134387024,14.314865120136012,0.07707494495061783
467,16.03470954672985,0.05303171221110914,27.877108872284026,0.03565885374197612,14.315395196153057,0.07711344221243271
468,16.037258680720136,0.05308258780152411,27.86866581436613,0.03568402614008199,14.315937692116984,0.07715193947424759
469,16.039735427031353,0.053133463391939084,27.860187394216968,0.03570919853818787,14.316492715295965,0.07719043673606249
470,16.042139721201586,0.05318433898235406,27.85167380700567,0.03573437093629374,14.317060371683691,0.07722893399787736
471,16.04447150058952,0.05323521457276903,27.84312524639187,0.03575954333439962,14.31764076599379,0.07726743125969225
472,16.04673070437897,0.053286090163184,27.834541904520634,0.035784715732505495,14.318234001654295,0.07730592852150714
473,16.04891727358323,0.053336965753598975,27.825923972017478,0.03580988813061137,14.318840180802162,0.07734442578332201
474,16.05103115104933,0.05338784134401395,27.81727163798349,0.03583506052871724,14.319459404277852,0.07738292304513691
475,16.05307228146214,0.05343871693442891,27.808585089990505,0.03586023292682312,14.32009177161996,0.07742142030695179
476,16.05504061134833,0.053489592524843886,27.79986451407642,0.035885405324928996,14.320737381059892,0.07745991756876668
477,16.056936089080203,0.05354046811525886,27.79111009474058,0.03591057772303487,14.321396329516592,0.07749841483058156
478,16.058758664879385,0.05359134370567383,27.782322014939243,0.035935750121140746,14.322068712591339,0.07753691209239645
479,16.060508290820394,0.053642219296088804,27.773500456081162,0.03596092251924662,14.322754624562593,0.07757540935421134
480,16.062184920834063,0.05369309488650378,27.764645598023236,0.035986094917352496,14.323454158380887,0.07761390661602621
481,16.063788510710808,0.05374397047691875,27.755757619066294,0.03601126731545837,14.324167405663772,0.0776524038778411
482,16.065319018103786,0.05379484606733372,27.746836695950897,0.036036439713564246,14.32489445669082,0.07769090113965599
483,16.066776402531893,0.053845721657748695,27.737883003853337,0.03606161211167012,14.325635400398713,0.07772939840147088
484,16.068160625382646,0.05389659724816366,27.728896716381605,0.036086784509775996,14.326390324376323,0.07776789566328576
485,16.069471649914902,0.05394747283857863,27.719878005571587,0.03611195690788187,14.327159314859898,0.07780639292510064
486,16.070709441261464,0.053998348428993606,27.710827041883206,0.036137129305987746,14.327942456728309,0.07784489018691552
487,16.071873966431497,0.05404922401940858,27.701743994196796,0.036162301704093625,14.328739833498298,0.07788338744873041
488,16.07296519431289,0.05410009960982355,27.69262902980949,0.036187474102199496,14.329551527319849,0.0779218847105453
489,16.073983095674386,0.054150975200238524,27.68348231443167,0.03621264650030537,14.330377618971568,0.07796038197236019
490,16.07492764316764,0.0542018507906535,27.674304012183626,0.036237818898411246,14.33121818785614,0.07799887923417506
491,16.075798811329097,0.05425272638106847,27.665094285592172,0.036262991296517125,14.332073311995856,0.07803737649598995
492,16.076596576581746,0.05430360197148344,27.655853295587477,0.036288163694622996,14.332943068028154,0.07807587375780484
493,16.07732091723674,0.054354477561898415,27.646581201499856,0.036313336092728875,14.333827531201264,0.07811437101961972
494,16.077971813494855,0.05440535315231339,27.637278161056802,0.036338508490834746,14.334726775369896,0.07815286828143461
495,16.078549247447818,0.05445622874272836,27.62794433037999,0.036363680888940625,14.335640872990966,0.07819136554324949
496,16.07905320307951,0.05450710433314333,27.61857986398242,0.036388853287046496,14.336569895119409,0.07822986280506437
497,16.079483666266988,0.054557979923558306,27.609184914765663,0.036414025685152375,14.337513911404038,0.07826836006687926
498,16.07984062478143,0.05460885551397328,27.59975963401719,0.03643919808325825,14.338472990083456,0.07830685732869415
499,16.080124068288843,0.05465973110438825,27.59030417140775,0.036464370481364125,14.339447197982041,0.07834535459050904
500,16.08033398835074,0.054710606694803224,27.580818674988933,0.03648954287947,14.34043660050598,0.07838385185232391
501,16.080470378424597,0.054761482285218196,27.571303291190723,0.036514715277575875,14.341441261639359,0.0784223491141388
502,16.080533233864184,0.05481235787563317,27.561758164819217,0.036539887675681754,14.342461243940335,0.07846084637595369
503,16.080522551919785,0.05486323346604814,27.552183439054403,0.036565060073787625,14.343496608537336,0.07849934363776857
504,16.08043833173823,0.054914109056463115,27.542579255448004,0.0365902324718935,14.344547415125344,0.07853784089958346
505,16.08028057436284,0.05496498464687809,27.532945753921496,0.036615404869999375,14.345613721962238,0.07857633816139833
506,16.080049282733174,0.05501586023729306,27.523283072764123,0.036640577268105254,14.346695585865183,0.07861483542321322
507,16.079744461684676,0.05506673582770803,27.513591348631074,0.036665749666211125,14.347793062207092,0.07865333268502811
508,16.079366117948165,0.055117611418123,27.50387071654169,0.036690922064317,14.34890620491314,0.078691829946843
509,16.07891426014917,0.05516848700853797,27.494121309877812,0.036716094462422875,14.35003506645736,0.07873032720865789
510,16.07838889880715,0.055219362598952944,27.484343260382197,0.036741266860528754,14.351179697859273,0.07876882447047276
511,16.077790046334584,0.055270238189367916,27.47453669815706,0.036766439258634626,14.352340148680582,0.07880732173228765
512,16.077117717035836,0.05532111377978289,27.4647017516626,0.036791611656740504,14.353516467021972,0.07884581899410253
513,16.076371927106003,0.05537198937019786,27.454838547715788,0.036816784054846376,14.354708699519897,0.07888431625591742
514,16.075552694629522,0.055422864960612835,27.44494721148905,0.036841956452952254,14.355916891343503,0.07892281351773231
515,16.07466003957869,0.05547374055102781,27.43502786650925,0.036867128851058126,14.35714108619156,0.07896131077954718
516,16.073693983812014,0.05552461614144278,27.425080634656545,0.036892301249164004,14.358381326289486,0.07899980804136207
517,16.07265455107244,0.055575491731857746,27.415105636163492,0.03691747364726988,14.35963765238643,0.07903830530317696
518,16.071541766985447,0.05562636732227272,27.40510298961421,0.036942646045375754,14.3609101037524,0.07907680256499185
519,16.07035565905696,0.05567724291268769,27.395072811943557,0.036967818443481626,14.362198718175478,0.07911529982680673
520,16.06909625667119,0.055728118503102664,27.3850152184365,0.036992990841587504,14.363503531959083,0.07915379708862161
521,16.067763591088266,0.055778994093517636,27.37493032272748,0.03701816323969338,14.36482457991931,0.0791922943504365
522,16.066357695441774,0.05582986968393261,27.364818236799977,0.037043335637799255,14.366161895382309,0.07923079161225138
523,16.06487860473614,0.05588074527434758,27.35467907098601,0.037068508035905126,14.367515510181756,0.07926928887406627
524,16.063326355843877,0.055931620864762555,27.344512933965895,0.037093680434011005,14.36888545465638,0.07930778613588116
525,16.0617009875027,0.05598249645517753,27.334319932767976,0.03711885283211688,14.370271757647535,0.07934628339769603
526,16.060002540312478,0.0560333720455925,27.324100172768468,0.037144025230222755,14.371674446496865,0.07938478065951092
527,16.058231056732076,0.05608424763600747,27.313853757691437,0.03716919762832863,14.373093547044009,0.07942327792132581
528,16.056386581076072,0.056135123226422445,27.30358078960878,0.037194370026434505,14.374529083624392,0.0794617751831407
529,16.05446915951127,0.05618599881683742,27.29328136894039,0.03721954242454038,14.375981079067063,0.07950027244495558
530,16.052478840053165,0.05623687440725239,27.28295559445435,0.037244714822646255,14.377449554692605,0.07953876970677046
531,16.050415672562206,0.05628774999766736,27.272603563267197,0.03726988722075213,14.378934530311119,0.07957726696858534
532,16.048279708739948,0.056338625588082336,27.262225370844355,0.03729505961885801,14.380436024220248,0.07961576423040023
533,16.04607100212507,0.05638950117849731,27.251821111000552,0.037320232016963883,14.381954053203302,0.07965426149221512
534,16.04378960808926,0.05644037676891228,27.24139087590043,0.037345404415069755,14.38348863252741,0.07969275875403001
535,16.04143558383295,0.056491252359327254,27.23093475605912,0.037370576813175634,14.385039775941783,0.07973125601584488
536,16.039008988380914,0.05654212794974223,27.220452840343043,0.03739574921128151,14.386607495675982,0.07976975327765977
537,16.036509882577793,0.0565930035401572,27.209945215970667,0.037420921609387384,14.388191802438318,0.07980825053947466
538,16.033938329083384,0.05664387913057217,27.199411968513445,0.037446094007493255,14.389792705414266,0.07984674780128954
539,16.031294392367876,0.056694754720987145,27.188853181896782,0.037471266405599134,14.391410212264978,0.07988524506310443
540,16.028578138706944,0.05674563031140212,27.178268938401107,0.03749643880370501,14.393044329125845,0.0799237423249193
541,16.02578963617667,0.05679650590181708,27.167659318663063,0.037521611201810884,14.394695060605123,0.0799622395867342
542,16.022928954648368,0.056847381492232056,27.1570244016767,0.03754678359991676,14.396362409782652,0.08000073684854908
543,16.019996165783283,0.05689825708264703,27.146364264794848,0.037571955998022634,14.398046378208596,0.08003923411036397
544,16.01699134302714,0.056949132673062,27.1356789837305,0.03759712839612851,14.399746965902299,0.08007773137217886
545,16.013914561604565,0.057000008263476974,27.12496863255834,0.037622300794234384,14.401464171351176,0.08011622863399373
546,16.010765898513384,0.05705088385389195,27.114233283716274,0.03764747319234026,14.40319799150967,0.08015472589580862
547,16.007545432518803,0.05710175944430692,27.103473008007168,0.03767264559044614,14.404948421798299,0.0801932231576235
548,16.004253244147442,0.05715263503472189,27.092687874600543,0.03769781798855201,14.406715456102749,0.0802317204194384
549,16.000889415681268,0.057203510625136865,27.081877951034407,0.037722990386657884,14.408499086773048,0.08027021768125328
550,15.99745403115136,0.05725438621555183,27.07104330321722,0.03774816278476376,14.410299304622793,0.08030871494306815
551,15.99394717633158,0.0573052618059668,27.060183995429846,0.03777333518286964,14.412116098928454,0.08034721220488306
552,15.990368938732134,0.057356137396381776,27.049300090327677,0.03779850758097551,14.413949457428739,0.08038570946669793
553,15.986719407592958,0.05740701298679675,27.038391648942735,0.037823679979081384,14.415799366324052,0.08042420672851282
554,15.982998673877029,0.05745788857721172,27.027458730685986,0.03784885237718726,14.417665810275965,0.0804627039903277
555,15.979206830263527,0.057508764167626694,27.01650139334965,0.03787402477529314,14.41954877240681,0.08050120125214258
556,15.975343971140884,0.05755963975804167,27.005519693109587,0.03789919717339901,14.421448234299321,0.08053969851395748
557,15.971410192599707,0.05761051534845664,26.99451368452782,0.03792436957150489,14.423364175996324,0.08057819577577235
558,15.967405592425592,0.05766139093887161,26.983483420555096,0.03794954196961076,14.425296576000529,0.08061669303758724
559,15.963330270091795,0.057712266529286585,26.972428952533544,0.03797471436771664,14.427245411274363,0.08065519029940213
560,15.959184326751814,0.05776314211970156,26.9613503301994,0.03799988676582251,14.429210657239885,0.080693687561217
561,15.954967865231822,0.05781401771011653,26.95024760168586,0.03802505916392839,14.431192287778762,0.0807321848230319
562,15.950680990023011,0.0578648933005315,26.939120813525903,0.03805023156203427,14.433190275232311,0.08077068208484678
563,15.946323807273805,0.057915768890946476,26.927970010655365,0.03807540396014014,14.435204590401625,0.08080917934666167
564,15.941896424781945,0.05796664448136145,26.91679523641591,0.03810057635824601,14.437235202547745,0.08084767660847655
565,15.937398951986491,0.05801752007177642,26.9055965325582,0.03812574875635189,14.439282079391917,0.08088617387029144
566,15.93283149995968,0.058068395662191394,26.894373939245114,0.03815092115445777,14.441345187115902,0.08092467113210633
567,15.928194181398684,0.058119271252606367,26.883127495055035,0.03817609355256364,14.443424490362375,0.0809631683939212
568,15.923487110617248,0.05817014684302134,26.871857236985214,0.038201265950669513,14.445519952235365,0.08100166565573609
569,15.918710403537247,0.05822102243343631,26.86056320045522,0.03822643834877539,14.447631534300797,0.08104016291755098
570,15.91386417768008,0.058271898023851285,26.849245419310485,0.03825161074688127,14.449759196587062,0.08107866017936587
571,15.908948552157987,0.05832277361426626,26.83790392582587,0.03827678314498714,14.451902897585688,0.08111715744118075
572,15.903963647665265,0.05837364920468123,26.82653875070938,0.03830195554309302,14.454062594252077,0.08115565470299563
573,15.898909586469355,0.0584245247950962,26.81514992310592,0.03832712794119889,14.456238242006279,0.08119415196481052
574,15.893786492401837,0.05847540038551117,26.803737470601106,0.03835230033930477,14.458429794733872,0.0812326492266254
575,15.888594490849293,0.05852627597592614,26.79230141922521,0.03837747273741064,14.460637204786892,0.08127114648844029
576,15.883333708744118,0.058577151566341114,26.7808417934571,0.03840264513551652,14.462860422984825,0.08130964375025518
577,15.87800427455516,0.058628027156756087,26.769358616228345,0.0384278175336224,14.465099398615685,0.08134814101207005
578,15.872606318278311,0.05867890274717106,26.757851908927343,0.03845298993172827,14.467354079437158,0.08138663827388494
579,15.867139971426974,0.05872977833758603,26.7463216914035,0.03847816232983414,14.469624411677781,0.08142513553569983
580,15.861605367022424,0.058780653928001005,26.734767981971583,0.03850333472794002,14.471910340038255,0.08146363279751472
581,15.856002639584073,0.05883152951841598,26.723190797416002,0.0385285071260459,14.474211807692742,0.0815021300593296
582,15.850331925119649,0.05888240510883095,26.71159015299532,0.03855367952415177,14.476528756290309,0.08154062732114448
583,15.844593361115262,0.058933280699245916,26.699966062446695,0.03857885192225764,14.478861125956396,0.08157912458295936
584,15.838787086525372,0.05898415628966089,26.68831853799051,0.03860402432036352,14.48120885529436,0.08161762184477425
585,15.832913241762673,0.05903503188007586,26.676647590335023,0.0386291967184694,14.483571881387084,0.08165611910658914
586,15.826971968687873,0.059085907470490834,26.66495322868105,0.03865436911657527,14.485950139798675,0.08169461636840403
587,15.820963410599383,0.059136783060905806,26.653235460726826,0.03867954151468115,14.488343564576201,0.0817331136302189
588,15.814887712222916,0.05918765865132078,26.641494292672835,0.03870471391278702,14.490752088251512,0.08177161089203379
589,15.808745019700986,0.05923853424173575,26.629729729226774,0.0387298863108929,14.493175641843134,0.08181010815384868
590,15.802535480582325,0.059289409832150725,26.61794177360855,0.03875505870899877,14.495614154858217,0.08184860541566356
591,15.79625924381121,0.0593402854225657,26.606130427555385,0.03878023110710465,14.49806755529455,0.08188710267747845
592,15.7899164597167,0.05939116101298067,26.59429569132695,0.03880540350521052,14.500535769642669,0.08192559993929333
593,15.783507280001777,0.05944203660339564,26.582437563710606,0.0388305759033164,14.503018722888003,0.08196409720110821
594,15.777031857732409,0.059492912193810615,26.570556042026716,0.03885574830142227,14.5055163385131,0.0820025944629231
595,15.770490347326549,0.05954378778422559,26.558651122133956,0.03888092069952815,14.50802853849992,0.08204109172473799
596,15.763882904542996,0.05959466337464056,26.546722798434807,0.03890609309763403,14.510555243332197,0.08207958898655288
597,15.757209686470238,0.05964553896505553,26.53477106388103,0.0389312654957399,14.513096371997872,0.08211808624836775
598,15.750470851515162,0.059696414555470506,26.522795909979244,0.03895643789384577,14.515651841991586,0.08215658351018264
599,15.743666559391713,0.05974729014588548,26.510797326796546,0.03898161029195165,14.518221569317227,0.08219508077199753
600,15.736796971109456,0.05979816573630045,26.49877530296626,0.03900678269005753,14.520805468490595,0.08223357803381241
601,15.729862248962085,0.059849041326715424,26.48672982569368,0.0390319550881634,14.523403452542059,0.0822720752956273
602,15.722862556515818,0.0598999169171304,26.474660880761895,0.03905712748626928,14.526015433019356,0.08231057255744217
603,15.71579805859776,0.05995079250754537,26.46256845253776,0.03908229988437515,14.528641319990406,0.08234906981925706
604,15.708668921284152,0.06000166809796034,26.45045252397778,0.03910747228248103,14.5312810220462,0.08238756708107195
605,15.701475311888569,0.060052543688375315,26.438313076634252,0.0391326446805869,14.533934446303792,0.08242606434288684
606,15.694217398950045,0.06010341927879029,26.426150090661267,0.03915781707869278,14.536601498409311,0.08246456160470172
607,15.686895352221118,0.06015429486920525,26.41396354482097,0.03918298947679865,14.539282082541062,0.0825030588665166
608,15.679509342655816,0.060205170459620226,26.401753416489733,0.03920816187490453,14.5419761014127,0.08254155612833149
609,15.67205954239757,0.0602560460500352,26.389519681664463,0.0392333342730104,14.54468345627646,0.08258005339014637
610,15.664546124767048,0.06030692164045017,26.37726231496901,0.03925850667111628,14.547404046926433,0.08261855065196126
611,15.656969264249957,0.060357797230865144,26.36498128966054,0.03928367906922216,14.55013777170197,0.08265704791377615
612,15.649329136484738,0.06040867282128012,26.352676577636053,0.03930885146732803,14.55288452749108,0.08269554517559102
613,15.641625918250227,0.06045954841169509,26.34034814943891,0.0393340238654339,14.55564420973393,0.08273404243740591
614,15.633859787453252,0.06051042400211006,26.327995974265484,0.03935919626353978,14.558416712426428,0.0827725396992208
615,15.626030923116144,0.060561299592525035,26.31562001997181,0.03938436866164566,14.56120192812382,0.08281103696103569
616,15.618139505364233,0.06061217518294001,26.303220253080323,0.03940954105975153,14.563999747944415,0.08284953422285057
617,15.610185715413234,0.06066305077335498,26.29079663878668,0.03943471345785741,14.566810061573307,0.08288803148466545
618,15.602169735556627,0.06071392636376995,26.278349140966583,0.03945988585596328,14.569632757266245,0.08292652874648034
619,15.594091749152938,0.060764801954184926,26.265877722182744,0.03948505825406916,14.572467721853476,0.08296502600829522
620,15.585951940612993,0.06081567754459989,26.25338234369181,0.03951023065217503,14.575314840743728,0.08300352327011011
621,15.577750495387109,0.060866553135014864,26.24086296545147,0.03953540305028091,14.578173997928218,0.083042020531925
622,15.569487599952243,0.06091742872542984,26.228319546127487,0.03956057544838679,14.581045075984743,0.08308051779373987
623,15.561163441799067,0.06096830431584481,26.215752043100906,0.03958574784649266,14.583927956081812,0.08311901505555476
624,15.552778209419028,0.06101917990625978,26.203160412475235,0.03961092024459853,14.586822517982888,0.08315751231736965
625,15.544332092291324,0.061070055496674755,26.190544609083744,0.03963609264270441,14.589728640050627,0.08319600957918453
626,15.53582528086987,0.06112093108708973,26.177904586496794,0.03966126504081029,14.592646199251252,0.08323450684099942
627,15.527257966570186,0.0611718066775047,26.165240297029207,0.03968643743891616,14.595575071158937,0.0832730041028143
628,15.518630341756266,0.06122268226791967,26.15255169174772,0.03971160983702203,14.598515129960287,0.08331150136462918
629,15.509942599727388,0.061273557858334646,26.1398387204785,0.03973678223512791,14.601466248458863,0.08334999862644407
630,15.501194934704897,0.06132443344874962,26.127101331814686,0.03976195463323379,14.604428298079783,0.08338849588825896
631,15.492387541818932,0.06137530903916459,26.11433947312402,0.03978712703133966,14.607401148874379,0.08342699315007385
632,15.483520617095131,0.061426184629579564,26.10155309055647,0.03981229942944553,14.610384669524912,0.08346549041188872
633,15.474594357441294,0.061477060219994537,26.088742129052022,0.03983747182755141,14.613378727349367,0.08350398767370361
634,15.465608960633995,0.06152793581040951,26.075906532348398,0.03986264422565729,14.616383188306296,0.0835424849355185
635,15.45656462530519,0.06157881140082448,26.063046242988925,0.03988781662376316,14.619397916999727,0.08358098219733338
636,15.447461550928757,0.06162968699123945,26.050161202330386,0.03991298902186904,14.622422776684132,0.08361947945914827
637,15.438299937807038,0.06168056258165442,26.03725135055099,0.039938161419974916,14.62545762926947,0.08365797672096315
638,15.429079987057325,0.06173143817206939,26.024316626658344,0.03996333381808079,14.628502335326274,0.08369647398277805
639,15.419801900598333,0.061782313762484366,26.011356968497488,0.03998850621618666,14.631556754090822,0.08373497124459292
640,15.410465881136634,0.06183318935289934,25.998372312759017,0.04001367861429254,14.634620743470338,0.08377346850640781
641,15.401072132153075,0.06188406494331431,25.98536259498718,0.040038851012398416,14.637694160048277,0.0838119657682227
642,15.39162085788916,0.061934940533729284,25.972327749588143,0.04006402341050429,14.64077685908968,0.08385046303003757
643,15.382112263333427,0.061985816124144257,25.959267709838162,0.04008919580861016,14.643868694546569,0.08388896029185247
644,15.372546554207773,0.06203669171455923,25.946182407891925,0.04011436820671604,14.646969519063388,0.08392745755366735
645,15.362923936953802,0.0620875673049742,25.93307177479089,0.040139540604821916,14.650079183982566,0.08396595481548223
646,15.353244618719092,0.062138442895389175,25.919935740471672,0.04016471300292779,14.65319753935007,0.08400445207729712
647,15.343508807343516,0.06218931848580415,25.9067742337745,0.04018988540103366,14.656324433921057,0.08404294933911201
648,15.333716711345488,0.06224019407621912,25.893587182451682,0.04021505779913954,14.659459715165582,0.0840814466009269
649,15.323868539908222,0.06229106966663409,25.880374513176186,0.040240230197245416,14.662603229274351,0.08411994386274177
650,15.313964502865973,0.062341945257049065,25.867136151550188,0.04026540259535129,14.665754821164546,0.08415844112455666
651,15.304004810690259,0.06239282084746404,25.853872022113734,0.040290574993457166,14.668914334485715,0.08419693838637154
652,15.29398967447608,0.06244369643787901,25.8405820483534,0.040315747391563045,14.672081611625693,0.08423543564818643
653,15.283919305928123,0.062494572028293977,25.827266152711047,0.040340919789668916,14.675256493716615,0.08427393291000132
654,15.273793917346957,0.06254544761870895,25.813924256592564,0.04036609218777479,14.678438820640961,0.0843124301718162
655,15.263613721615217,0.06259632320912392,25.800556280376682,0.04039126458588067,14.681628431037687,0.08435092743363108
656,15.253378932183809,0.0626471987995389,25.78716214342389,0.040416436983986545,14.684825162308375,0.08438942469544597
657,15.243089763058059,0.06269807438995387,25.773741764085276,0.04044160938209242,14.688028850623471,0.08442792195726086
658,15.232746428783921,0.06274894998036884,25.760295059711524,0.04046678178019829,14.691239330928582,0.08446641921907574
659,15.222349144434126,0.06279982557078381,25.746821946661875,0.04049195417830417,14.694456436950793,0.08450491648089062
660,15.211898125594374,0.06285070116119879,25.7333223403132,0.040517126576410045,14.697680001205105,0.0845434137427055
661,15.201393588349505,0.06290157675161376,25.71979615506905,0.04054229897451592,14.700909855000859,0.0845819110045204
662,15.190835749269668,0.06295245234202873,25.706243304368797,0.04056747137262179,14.704145828448256,0.08462040826633528
663,15.180224825396515,0.0630033279324437,25.692663700696784,0.04059264377072767,14.707387750464932,0.08465890552815017
664,15.169561034229382,0.06305420352285868,25.679057255591534,0.040617816168833545,14.710635448782579,0.08469740278996504
665,15.158844593711493,0.06310507911327365,25.665423879655023,0.04064298856693942,14.713888749953629,0.08473590005177993
666,15.148075722216133,0.06315595470368862,25.65176348256191,0.040668160965045295,14.717147479357973,0.08477439731359482
667,15.137254638532898,0.0632068302941036,25.638075973068926,0.040693333363151174,14.720411461209771,0.0848128945754097
668,15.126381561853885,0.06325770588451857,25.624361259024187,0.040718505761257046,14.723680518564272,0.0848513918372246
669,15.11545671175993,0.06330858147493354,25.610619247376633,0.04074367815936292,14.726954473324737,0.08488988909903947
670,15.104480308206874,0.06335945706534851,25.596849844185453,0.040768850557468796,14.730233146249372,0.08492838636085435
671,15.093452571511794,0.06341033265576348,25.58305295462958,0.040794022955574674,14.733516356958333,0.08496688362266924
672,15.082373722339295,0.06346120824617846,25.569228483017213,0.040819195353680546,14.736803923940801,0.08500538088448413
673,15.071243981687804,0.06351208383659343,25.55537633279534,0.04084436775178642,14.74009566456207,0.08504387814629902
674,15.060063570875876,0.0635629594270084,25.541496406559375,0.040869540149892296,14.74339139507073,0.08508237540811389
675,15.048832711528533,0.06361383501742338,25.527588606062757,0.040894712547998174,14.746690930605876,0.08512087266992878
676,15.037551625563601,0.06366471060783835,25.513652832226633,0.040919884946104046,14.74999408520437,0.08515936993174367
677,15.026220535178096,0.06371558619825332,25.49968898514954,0.04094505734420992,14.753300671808175,0.08519786719355855
678,15.014839662834625,0.0637664617886683,25.48569696411716,0.040970229742315796,14.756610502271709,0.08523636445537344
679,15.003409231247812,0.06381733737908327,25.47167666761208,0.040995402140421675,14.759923387369282,0.08527486171718832
680,14.991929463370717,0.06386821296949824,25.45762799332359,0.041020574538527546,14.763239136802564,0.0853133589790032
681,14.980400582381352,0.06391908855991321,25.44355083815754,0.041045746936633425,14.766557559208103,0.08535185624081809
682,14.96882281166917,0.06396996415032818,25.429445098246187,0.0410709193347393,14.769878462164908,0.08539035350263298
683,14.957196374821597,0.06402083974074316,25.41531066895812,0.041096091732845175,14.773201652202063,0.08542885076444787
684,14.945521495610606,0.06407171533115813,25.401147444908176,0.041121264130951046,14.776526934806412,0.08546734802626274
685,14.933798397979306,0.0641225909215731,25.386955319967406,0.041146436529056925,14.779854114430268,0.08550584528807763
686,14.922027306028605,0.06417346651198806,25.3727341872731,0.0411716089271628,14.783182994499192,0.08554434254989252
687,14.910208444003828,0.06422434210240303,25.358483939238795,0.041196781325268675,14.786513377419805,0.0855828398117074
688,14.898342036281473,0.064275217692818,25.34420446756434,0.041221953723374546,14.789845064587666,0.08562133707352229
689,14.88642830735592,0.06432609328323298,25.329895663245956,0.041247126121480425,14.793177856395173,0.08565983433533716
690,14.87446748182624,0.06437696887364795,25.315557416586422,0.0412722985195863,14.796511552239542,0.08569833159715205
691,14.862459784382986,0.06442784446406292,25.301189617205164,0.041297470917692175,14.799845950530798,0.08573682885896694
692,14.850405439795079,0.0644787200544779,25.286792154048435,0.04132264331579805,14.803180848699846,0.08577532612078183
693,14.838304672896708,0.06452959564489287,25.27236491539955,0.041347815713903925,14.806516043206564,0.08581382338259672
694,14.826157708574279,0.06458047123530784,25.257907788889085,0.041372988112009804,14.809851329547959,0.08585232064441159
695,14.813964771753401,0.06463134682572282,25.243420661505183,0.041398160510115675,14.813186502266355,0.08589081790622648
696,14.801726087385934,0.06468222241613779,25.22890341960376,0.041423332908221554,14.816521354957631,0.08592931516804136
697,14.789441880437089,0.06473309800655276,25.2143559489189,0.04144850530632743,14.819855680279513,0.08596781242985625
698,14.777112375872541,0.06478397359696773,25.199778134573137,0.041473677704433304,14.823189269959899,0.08600630969167114
699,14.764737798645628,0.0648348491873827,25.185169861087843,0.041498850102539175,14.826521914805223,0.08604480695348601
700,14.752318373684586,0.06488572477779768,25.170531012393578,0.041524022500645054,14.829853404708892,0.0860833042153009
701,14.739854325879847,0.06493660036821265,25.155861471840566,0.04154919489875093,14.83318352865972,0.08612180147711579
702,14.727345880071367,0.06498747595862761,25.141161122209084,0.041574367296856804,14.836512074750456,0.08616029873893068
703,14.714793261036014,0.06503835154904258,25.126429845719905,0.041599539694962676,14.839838830186306,0.08619879600074556
704,14.702196693475056,0.06508922713945756,25.111667524044833,0.041624712093068554,14.843163581293549,0.08623729326256044
705,14.689556402001646,0.06514010272987253,25.096874038317146,0.04164988449117443,14.846486113528144,0.08627579052437533
706,14.67687261112838,0.0651909783202875,25.08204926914218,0.041675056889280304,14.849806211484402,0.08631428778619021
707,14.664145545254941,0.06524185391070247,25.067193096607824,0.041700229287386176,14.853123658903714,0.0863527850480051
708,14.651375428655776,0.06529272950111745,25.052305400295097,0.041725401685492054,14.856438238683294,0.08639128230981999
709,14.638562485467846,0.06534360509153242,25.037386059288792,0.04175057408359793,14.859749732884975,0.08642977957163486
710,14.625706939678427,0.06539448068194739,25.022434952188,0.041775746481703804,14.863057922744044,0.08646827683344975
711,14.61280901511299,0.06544535627236236,25.007451957116803,0.04180091887980968,14.866362588678104,0.08650677409526464
712,14.599868935423142,0.06549623186277734,24.992436951734867,0.04182609127791556,14.86966351029601,0.08654527135707953
713,14.58688692407461,0.06554710745319231,24.977389813248156,0.04185126367602143,14.872960466406795,0.08658376861889441
714,14.573863204335327,0.06559798304360728,24.96231041841959,0.041876436074127305,14.876253235028676,0.08662226588070929
715,14.560797999263553,0.06564885863402226,24.947198643579732,0.04190160847223318,14.879541593398073,0.08666076314252417
716,14.547691531696099,0.06569973422443723,24.932054364637548,0.04192678087033906,14.882825317978682,0.08669926040433906
717,14.534544024236578,0.0657506098148522,24.916877457091104,0.04195195326844493,14.886104184470568,0.08673775766615395
718,14.521355699243763,0.06580148540526717,24.901667796038325,0.041977125666550805,14.889377967819314,0.08677625492796884
719,14.508126778820003,0.06585236099568215,24.886425256187763,0.04200229806465668,14.892646442225178,0.08681475218978371
720,14.494857484799711,0.06590323658609712,24.8711497118694,0.04202747046276256,14.89590938115234,0.08685324945159861
721,14.481548038737921,0.06595411217651209,24.85584103704541,0.04205264286086843,14.899166557338098,0.08689174671341349
722,14.468198661898924,0.06600498776692706,24.840499105320987,0.042077815258974305,14.902417742802209,0.08693024397522837
723,14.45480957524499,0.06605586335734204,24.825123789955157,0.04210298765708018,14.905662708856148,0.08696874123704326
724,14.441380999425155,0.06610673894775701,24.80971496387164,0.04212816005518606,14.908901226112498,0.08700723849885814
725,14.427913154764077,0.06615761453817198,24.794272499669695,0.04215333245329193,14.912133064494325,0.08704573576067304
726,14.414406261250992,0.06620849012858696,24.778796269634945,0.04217850485139781,14.915357993244584,0.08708423302248791
727,14.400860538528729,0.06625936571900193,24.763286145750307,0.04220367724950369,14.918575780935587,0.0871227302843028
728,14.38727620588283,0.0663102413094169,24.747741999706847,0.04222884964760956,14.92178619547848,0.08716122754611769
729,14.373653482230718,0.06636111689983187,24.732163702914683,0.042254022045715434,14.924989004132751,0.08719972480793256
730,14.359992586110963,0.06641199249024685,24.716551126513878,0.04227919444382131,14.928183973515793,0.08723822206974746
731,14.346293735672663,0.06646286808066182,24.700904141385394,0.04230436684192719,14.931370869612469,0.08727671933156234
732,14.332557148664836,0.06651374367107679,24.68522261816199,0.04232953924003306,14.93454945778473,0.08731521659337722
733,14.31878304242597,0.06656461926149176,24.669506427239156,0.042354711638138934,14.937719502781249,0.08735371385519211
734,14.304971633873615,0.06661549485190674,24.65375543878608,0.04237988403624481,14.940880768747105,0.087392211117007
735,14.291123139494083,0.06666637044232171,24.637969522756578,0.04240505643435069,14.944033019233459,0.08743070837882189
736,14.27723777533221,0.06671724603273668,24.622148548900086,0.04243022883245656,14.947176017207303,0.08746920564063676
737,14.263315756981244,0.06676812162315165,24.606292386772576,0.042455401230562434,14.950309525061215,0.08750770290245165
738,14.24935729957277,0.06681899721356663,24.590400905747565,0.04248057362866831,14.953433304623129,0.08754620016426654
739,14.2353626177668,0.0668698728039816,24.574473975027118,0.04250574602677419,14.95654711716617,0.08758469742608142
740,14.221331925741866,0.06692074839439657,24.558511463652778,0.04253091842488006,14.959650723418477,0.08762319468789631
741,14.20726543718526,0.06697162398481155,24.542513240516598,0.042556090822985934,14.962743883573088,0.08766169194971118
742,14.193163365283365,0.06702249957522652,24.526479174372106,0.04258126322109182,14.96582635729781,0.08770018921152607
743,14.179025922712059,0.06707337516564149,24.510409133845364,0.04260643561919769,14.968897903745168,0.08773868647334096
744,14.164853321627211,0.06712425075605646,24.494302987445877,0.04263160801730356,14.971958281562326,0.08777718373515585
745,14.150645773655288,0.06717512634647144,24.478160603577695,0.04265678041540944,14.975007248901074,0.08781568099697074
746,14.136403489884051,0.06722600193688641,24.46198185055036,0.04268195281351532,14.978044563427808,0.08785417825878561
747,14.122126680853349,0.06727687752730138,24.44576659658994,0.04270712521162119,14.981069982333572,0.0878926755206005
748,14.107815556545988,0.06732775311771635,24.429514709850064,0.04273229760972706,14.98408326234408,0.08793117278241538
749,14.093470326378734,0.06737862870813133,24.41322605842287,0.04275747000783294,14.98708415972979,0.08796967004423027
750,14.079091199193373,0.0674295042985463,24.396900510350115,0.04278264240593882,14.990072430315992,0.08800816730604516
751,14.064678383247927,0.06748037988896127,24.38053793363411,0.04280781480404469,14.99304782949293,0.08804666456786003
752,14.050232086207881,0.06753125547937623,24.36413819624878,0.04283298720215056,14.996010112225925,0.08808516182967492
753,14.035752515137602,0.0675821310697912,24.347701166150678,0.04285815960025644,14.99895903306552,0.08812365909148981
754,14.021239876491805,0.06763300666020618,24.33122671128995,0.04288333199836232,15.001894346157686,0.0881621563533047
755,14.006694376107124,0.06768388225062115,24.314714699621447,0.04290850439646819,15.00481580525399,0.08820065361511958
756,13.992116219193807,0.06773475784103612,24.29816499911563,0.04293367679457406,15.00772316372183,0.08823915087693446
757,13.977505610327487,0.0677856334314511,24.281577477769638,0.04295884919267995,15.010616174554649,0.08827764813874935
758,13.962862753441076,0.06783650902186607,24.26495200361829,0.04298402159078582,15.013494590382225,0.08831614540056423
759,13.948187851816753,0.06788738461228104,24.24828844474507,0.04300919398889169,15.01635816348091,0.08835464266237912
760,13.933481108078047,0.06793826020269601,24.23158666929313,0.04303436638699757,15.019206645783939,0.08839313992419401
761,13.918742724182032,0.06798913579311099,24.214846545476277,0.04305953878510345,15.022039788891743,0.08843163718600888
762,13.90397290141167,0.06804001138352596,24.198067941590004,0.04308471118320932,15.024857344082264,0.08847013444782377
763,13.88917184036815,0.06809088697394093,24.181250726022395,0.04310988358131519,15.027659062321312,0.08850863170963866
764,13.874339740963453,0.0681417625643559,24.16439476726518,0.04313505597942107,15.03044469427292,0.08854712897145355
765,13.859476802412953,0.06819263815477088,24.147499933924653,0.04316022837752695,15.0332139903097,0.08858562623326843
766,13.844583223228152,0.06824351374518585,24.13056609473268,0.04318540077563282,15.035966700523279,0.0886241234950833
767,13.829659201209495,0.06829438933560082,24.113593118557603,0.04321057317373869,15.038702574734655,0.0886626207568982
768,13.814704933439327,0.0683452649260158,24.09658087441524,0.04323574557184457,15.04142136250466,0.08870111801871308
769,13.799720616274932,0.06839614051643075,24.079529231479782,0.04326091796995045,15.044122813144364,0.08873961528052797
770,13.784706445341708,0.06844701610684573,24.06243805909477,0.04328609036805632,15.046806675725536,0.08877811254234286
771,13.769662615526412,0.0684978916972607,24.04530722678399,0.04331126276616219,15.049472699091108,0.08881660980415773
772,13.754589320970545,0.06854876728767567,24.02813660426235,0.04333643516426808,15.052120631865638,0.08885510706597262
773,13.739486755063853,0.06859964287809064,24.010926061446902,0.04336160756237395,15.0547502224658,0.0888936043277875
774,13.724355110437894,0.06865051846850562,23.99367546846758,0.04338677996047982,15.057361219110891,0.0889321015896024
775,13.709194578959764,0.06870139405892059,23.976384695678192,0.0434119523585857,15.059953369833323,0.08897059885141728
776,13.69400535172591,0.06875226964933556,23.959053613667244,0.04343712475669158,15.06252642248914,0.08900909611323216
777,13.678787619056058,0.06880314523975053,23.941682093268817,0.04346229715479745,15.06508012476857,0.08904759337504704
778,13.663541570487258,0.06885402083016551,23.924270005573394,0.04348746955290332,15.067614224206537,0.08908609063686193
779,13.648267394768023,0.06890489642058048,23.90681722193868,0.0435126419510092,15.070128468193225,0.08912458789867682
780,13.6329652798526,0.06895577201099545,23.889323614000478,0.04353781434911508,15.072622603984618,0.0891630851604917
781,13.617635412895355,0.06900664760141043,23.871789053683422,0.04356298674722095,15.075096378713088,0.08920158242230658
782,13.602277980245253,0.0690575231918254,23.854213413211816,0.04358815914532682,15.077549539397937,0.08924007968412147
783,13.586893167440449,0.06910839878224037,23.836596565120374,0.0436133315434327,15.079981832956008,0.08927857694593636
784,13.571481159203017,0.06915927437265534,23.81893838226501,0.04363850394153858,15.082393006212238,0.08931707420775124
785,13.55604213943379,0.06921014996307032,23.801238737833582,0.04366367633964445,15.08478280591028,0.08935557146956613
786,13.54057629120727,0.06926102555348529,23.783497505356557,0.04368884873775032,15.087150978723075,0.089394068731381
787,13.525083796766701,0.06931190114390026,23.76571455871781,0.0437140211358562,15.089497271263475,0.08943256599319589
788,13.509564837519237,0.06936277673431523,23.747889772165262,0.04373919353396208,15.091821430094836,0.08947106325501078
789,13.494019594031236,0.06941365232473021,23.730023020321575,0.04376436593206795,15.09412320174164,0.08950956051682567
790,13.47844824602364,0.06946452791514518,23.712114178194778,0.04378953833017383,15.096402332700102,0.08954805777864056
791,13.46285097236748,0.06951540350556015,23.694163121188943,0.04381471072827971,15.0986585694488,0.08958655504045543
792,13.447227951079546,0.06956627909597513,23.67616972511481,0.04383988312638558,15.100891658459282,0.08962505230227032
793,13.43157935931807,0.0696171546863901,23.65813386620032,0.04386505552449145,15.103101346206707,0.0896635495640852
794,13.415905373378628,0.06966803027680507,23.64005542110127,0.04389022792259733,15.105287379180458,0.08970204682590009
795,13.40020616869008,0.06971890586722004,23.621934266911822,0.04391540032070321,15.107449503894772,0.08974054408771498
796,13.384481919810684,0.06976978145763502,23.603770281175088,0.04394057271880908,15.109587466899374,0.08977904134952985
797,13.368732800424274,0.06982065704804999,23.585563341893568,0.04396574511691495,15.111701014790102,0.08981753861134474
798,13.352958983336581,0.06987153263846496,23.567313327539722,0.04399091751502083,15.113789894219533,0.08985603587315963
799,13.337160640471666,0.06992240822887993,23.549020117066394,0.04401608991312671,15.115853851907612,0.08989453313497452
800,13.321337942868483,0.0699732838192949,23.530683589917288,0.04404126231123258,15.117892634652282,0.0899330303967894
801,13.305491060677506,0.07002415940970988,23.512303626037372,0.04406643470933845,15.11990598934011,0.08997152765860428
802,13.28962016315753,0.07007503500012485,23.49388010588327,0.04409160710744433,15.121893662956907,0.09001002492041917
803,13.273725418672552,0.07012591059053983,23.47541291043369,0.04411677950555021,15.123855402598343,0.09004852218223405
804,13.257806994688792,0.0701767861809548,23.45690192119969,0.04414195190365608,15.12579095548058,0.09008701944404894
805,13.241865057771797,0.07022766177136977,23.438347020235103,0.04416712430176196,15.127700068950876,0.09012551670586383
806,13.225899773583688,0.07027853736178474,23.41974809014675,0.044192296699867836,15.12958249049819,0.0901640139676787
807,13.209911306880503,0.07032941295219972,23.40110501410477,0.04421746909797371,15.131437967763809,0.0902025112294936
808,13.193899821509687,0.07038028854261469,23.382417675852842,0.04424264149607958,15.133266248551916,0.09024100849130848
809,13.17786548040764,0.07043116413302966,23.363685959718396,0.04426781389418546,15.13506708084022,0.09027950575312337
810,13.161808445597435,0.07048203972344463,23.344909750622847,0.044292986292291336,15.136840212790524,0.09031800301493825
811,13.145728878186622,0.0705329153138596,23.326088934091732,0.04431815869039721,15.138585392759314,0.09035650027675313
812,13.129626938365167,0.07058379090427458,23.30722339626483,0.04434333108850308,15.140302369308333,0.09039499753856803
813,13.113502785403465,0.07063466649468955,23.288313023906284,0.04436850348660896,15.141990891215158,0.0904334948003829
814,13.097356577650515,0.07068554208510452,23.269357704414695,0.04439367588471484,15.143650707483747,0.09047199206219779
815,13.081188472532187,0.0707364176755195,23.250357325833157,0.04441884828282071,15.145281567355008,0.09051048932401268
816,13.064998626549592,0.07078729326593447,23.23131177685925,0.04444402068092658,15.146883220317326,0.09054898658582755
817,13.048787195277587,0.07083816885634944,23.212220946855076,0.04446919307903246,15.148455416117116,0.09058748384764245
818,13.032554333363379,0.0708890444467644,23.19308472585717,0.04449436547713834,15.149997904769329,0.09062598110945733
819,13.016300194525254,0.07093992003717937,23.17390300458645,0.04451953787524421,15.151510436567982,0.09066447837127221
820,13.000024931551405,0.07099079562759435,23.15467567445808,0.04454471027335009,15.152992762096652,0.0907029756330871
821,12.983728696298883,0.07104167121800932,23.13540262759136,0.044569882671455965,15.154444632238969,0.09074147289490198
822,12.967411639692653,0.07109254680842429,23.11608375681956,0.04459505506956184,15.155865798189112,0.09077997015671688
823,12.951073911724787,0.07114342239883926,23.096718955699643,0.04462022746766771,15.157256011462248,0.09081846741853175
824,12.934715661453719,0.07119429798925424,23.077308118522105,0.04464539986577359,15.158615023905023,0.09085696468034664
825,12.918337037003662,0.07124517357966921,23.057851140320647,0.044670572263879466,15.159942587705974,0.09089546194216153
826,12.901938185564099,0.07129604917008418,23.03834791688191,0.04469574466198534,15.16123845540598,0.0909339592039764
827,12.885519253389436,0.07134692476049916,23.018798344755055,0.04472091706009121,15.162502379908664,0.0909724564657913
828,12.869080385798691,0.07139780035091413,22.999202321261457,0.04474608945819709,15.163734114490804,0.09101095372760618
829,12.852621727175363,0.0714486759413291,22.979559744504236,0.044771261856302966,15.164933412812712,0.09104945098942106
830,12.836143420967359,0.07149955153174407,22.95987051337784,0.04479643425440884,15.166100028928604,0.09108794825123595
831,12.81964560968709,0.07155042712215905,22.940134527577527,0.04482160665251471,15.167233717296954,0.09112644551305082
832,12.803128434911601,0.07160130271257402,22.920351687608807,0.04484677905062059,15.168334232790842,0.09116494277486573
833,12.78659203728287,0.07165217830298899,22.900521894796963,0.044871951448726466,15.169401330708256,0.0912034400366806
834,12.770036556508206,0.07170305389340396,22.880645051296355,0.04489712384683234,15.170434766782414,0.09124193729849549
835,12.753462131360726,0.07175392948381892,22.860721060099827,0.044922296244938216,15.171434297192038,0.09128043456031038
836,12.736868899679948,0.0718048050742339,22.840749825047986,0.044947468643044095,15.172399678571633,0.09131893182212525
837,12.720256998372536,0.07185568066464887,22.82073125083852,0.044972641041149966,15.173330668021713,0.09135742908394015
838,12.703626563413103,0.07190655625506384,22.800665243035397,0.04499781343925584,15.174227023119055,0.09139592634575502
839,12.686977729845127,0.07195743184547881,22.78055170807807,0.045022985837361716,15.175088501926902,0.09143442360756991
840,12.670310631781986,0.07200830743589379,22.760390553290677,0.045048158235467595,15.17591486300514,0.0914729208693848
841,12.653625402408085,0.07205918302630876,22.740181686891056,0.045073330633573466,15.17670586542048,0.09151141813119967
842,12.636922173980135,0.07211005861672373,22.719925017999916,0.04509850303167934,15.177461268756602,0.09154991539301457
843,12.62020107782845,0.0721609342071387,22.699620456649804,0.045123675429785216,15.178180833124278,0.09158841265482945
844,12.603462244358415,0.07221180979755368,22.679267913794106,0.045148847827891095,15.178864319171486,0.09162690991664434
845,12.586705803052055,0.07226268538796865,22.658867301316022,0.045174020225996966,15.179511488093477,0.09166540717845922
846,12.569931882469676,0.07231356097838362,22.638418532037406,0.04519919262410284,15.18012210164284,0.09170390444027411
847,12.55314061025163,0.0723644365687986,22.617921519727673,0.045224365022208717,15.18069592213955,0.091742401702089
848,12.536332113120157,0.07241531215921357,22.597376179112572,0.045249537420314595,15.181232712480956,0.09178089896390387
849,12.519506516881378,0.07246618774962854,22.57678242588301,0.04527470981842047,15.181732236151786,0.09181939622571876
850,12.502663946427347,0.07251706334004351,22.556140176703682,0.045299882216526345,15.182194257234102,0.09185789348753365
851,12.485804525738201,0.07256793893045849,22.535449349221828,0.045325054614632224,15.182618540417243,0.09189639074934854
852,12.468928377884442,0.07261881452087346,22.514709862075836,0.045350227012738095,15.183004851007727,0.09193488801116342
853,12.452035625029286,0.07266969011128843,22.493921634903806,0.04537539941084397,15.18335295493915,0.0919733852729783
854,12.435126388431135,0.0727205657017034,22.47308458835211,0.045400571808949845,15.18366261878203,0.09201188253479319
855,12.418200788446125,0.07277144129211838,22.452198644083857,0.045425744207055724,15.183933609753655,0.09205037979660807
856,12.401258944530792,0.07282231688253335,22.43126372478738,0.045450916605161595,15.184165695727872,0.09208887705842296
857,12.38430097524482,0.07287319247294832,22.41027975418457,0.04547608900326747,15.184358645244874,0.09212737432023785
858,12.367326998253892,0.0729240680633633,22.389246657039262,0.045501261401373345,15.184512227520948,0.09216587158205272
859,12.350337130332633,0.07297494365377827,22.36816435916551,0.045526433799479224,15.18462621245819,0.09220436884386761
860,12.333331487367643,0.07302581924419324,22.347032787435836,0.045551606197585096,15.184700370654202,0.0922428661056825
861,12.316310184360647,0.07307669483460821,22.32585186978946,0.04557677859569097,15.184734473411748,0.09228136336749738
862,12.299273335431705,0.07312757042502319,22.304621535240358,0.045601950993796846,15.184728292748382,0.09231986062931227
863,12.282221053822532,0.07317844601543816,22.28334171388548,0.045627123391902724,15.18468160140606,0.09235835789112715
864,12.265153451899916,0.07322932160585313,22.262012336912704,0.045652295790008596,15.1845941728607,0.09239685515294203
865,12.24807064115923,0.0732801971962681,22.24063333660885,0.045677468188114474,15.184465781331724,0.09243535241475692
866,12.230972732227993,0.07333107278668308,22.219204646367647,0.04570264058622035,15.184296201791565,0.09247384967657181
867,12.213859834869584,0.07338194837709805,22.197726200697595,0.045727812984326224,15.184085209975134,0.0925123469383867
868,12.196732057986994,0.07343282396751302,22.176197935229823,0.045752985382432096,15.183832582389277,0.09255084420020157
869,12.179589509626705,0.073483699557928,22.15461978672584,0.045778157780537974,15.183538096322168,0.09258934146201647
870,12.162432296982619,0.07353457514834297,22.13299169308533,0.04580333017864385,15.183201529852695,0.09262783872383135
871,12.145260526400097,0.07358545073875794,22.111313593353763,0.045828502576749724,15.182822661859799,0.09266633598564623
872,12.128074303380084,0.07363632632917291,22.089585427730064,0.045853674974855596,15.182401272031774,0.09270483324746112
873,12.11087373258332,0.07368720191958789,22.067807137574135,0.045878847372961475,15.181937140875554,0.092743330509276
874,12.093658917834617,0.07373807751000286,22.04597866541444,0.04590401977106735,15.181430049725932,0.0927818277710909
875,12.076429962127232,0.07378895310041783,22.024099954955418,0.045929192169173225,15.180879780754786,0.09282032503290577
876,12.059186967627351,0.0738398286908328,22.00217095108486,0.045954364567279096,15.18028611698022,0.09285882229472066
877,12.041930035678593,0.07389070428124778,21.98019159988133,0.045979536965384975,15.179648842275704,0.09289731955653555
878,12.02465926680665,0.07394157987166275,21.9581618486214,0.04600470936349085,15.178967741379179,0.09293581681835042
879,12.007374760723977,0.07399245546207772,21.936081645786942,0.046029881761596725,15.17824259990209,0.09297431408016532
880,11.990076616334594,0.0740433310524927,21.91395094107221,0.0460550541597026,15.177473204338423,0.0930128113419802
881,11.972764931738924,0.07409420664290767,21.891769685391072,0.04608022655780848,15.176659342073677,0.09305130860379508
882,11.95543980423873,0.07414508223332264,21.869537830884017,0.04610539895591435,15.175800801393807,0.09308980586560997
883,11.938101330342139,0.07419595782373761,21.847255330925144,0.046130571354020225,15.174897371494126,0.09312830312742484
884,11.92074960576875,0.07424683341415257,21.824922140129157,0.046155743752126104,15.173948842488173,0.09316680038923975
885,11.903384725454751,0.07429770900456754,21.802538214358222,0.04618091615023198,15.172955005416537,0.09320529765105462
886,11.886006783558209,0.07434858459498252,21.78010351072882,0.046206088548337854,15.171915652255645,0.09324379491286951
887,11.868615873464357,0.07439946018539749,21.757617987618488,0.046231260946443725,15.170830575926491,0.0932822921746844
888,11.851212087790998,0.07445033577581246,21.735081604672544,0.046256433344549604,15.169699570303358,0.09332078943649927
889,11.83379551839395,0.07450121136622744,21.712494322810755,0.04628160574265548,15.168522430222474,0.09335928669831417
890,11.816366256372586,0.07455208695664241,21.689856104233897,0.046306778140761354,15.16729895149064,0.09339778396012904
891,11.798924392075419,0.07460296254705738,21.667166912430314,0.046331950538867225,15.166028930893788,0.09343628122194393
892,11.781470015105807,0.07465383813747235,21.644426712182344,0.046357122936973104,15.164712166205545,0.09347477848375882
893,11.764003214327651,0.07470471372788733,21.621635469572794,0.04638229533507898,15.163348456195717,0.09351327574557369
894,11.746524077871216,0.0747555893183023,21.598793151991217,0.046407467733184854,15.161937600638733,0.0935517730073886
895,11.729032693139017,0.07480646490871727,21.575899728140218,0.04643264013129073,15.16047940032207,0.09359027026920347
896,11.711529146811735,0.07485734049913224,21.552955168041706,0.04645781252939661,15.158973657054599,0.09362876753101836
897,11.69401352485423,0.07490821608954722,21.529959443043005,0.04648298492750248,15.157420173674932,0.09366726479283324
898,11.6764859125216,0.07495909167996219,21.506912525822983,0.046508157325608354,15.15581875405967,0.09370576205464812
899,11.65894639436533,0.07500996727037716,21.483814390398045,0.04653332972371423,15.154169203131648,0.09374425931646302
900,11.641395054239457,0.07506084286079213,21.460665012128167,0.04655850212182011,15.152471326868131,0.09378275657827789
901,11.623831975306835,0.0751117184512071,21.437464367722733,0.04658367451992598,15.150724932308943,0.09382125384009278
902,11.606257240045428,0.07516259404162207,21.414212435246405,0.046608846918031854,15.148929827564562,0.09385975110190767
903,11.588670930254729,0.07521346963203704,21.390909194124884,0.04663401931613773,15.147085821824174,0.09389824836372254
904,11.571073127062125,0.07526434522245201,21.36755462515066,0.04665919171424361,15.145192725363678,0.09393674562553744
905,11.553463910929425,0.07531522081286698,21.34414871048861,0.04668436411234948,15.143250349553643,0.09397524288735232
906,11.535843361659381,0.07536609640328196,21.320691433681578,0.046709536510455354,15.141258506867203,0.0940137401491672
907,11.518211558402314,0.07541697199369693,21.29718277965593,0.04673470890856123,15.13921701088794,0.09405223741098209
908,11.500568579662716,0.0754678475841119,21.273622734726963,0.04675988130666711,15.13712567631768,0.09409073467279697
909,11.482914503305993,0.07551872317452687,21.25001128660432,0.04678505370477298,15.134984318984264,0.09412923193461187
910,11.465249406565206,0.07556959876494185,21.226348424397248,0.04681022610287886,15.132792755849273,0.09416772919642674
911,11.447573366047887,0.07562047435535682,21.20263413861992,0.04683539850098474,15.13055080501568,0.09420622645824163
912,11.429886457742885,0.0756713499457718,21.178868421196565,0.04686057089909061,15.12825828573548,0.09424472372005652
913,11.412188757027273,0.07572222553618677,21.155051265466565,0.04688574329719648,15.125915018417261,0.09428322098187139
914,11.394480338673306,0.07577310112660174,21.131182666189563,0.04691091569530236,15.123520824633715,0.09432171824368629
915,11.376761276855436,0.07582397671701671,21.10726261955038,0.04693608809340824,15.121075527129115,0.09436021550550117
916,11.359031645157334,0.07587485230743168,21.08329112316398,0.04696126049151411,15.118578949826723,0.09439871276731605
917,11.341291516578993,0.07592572789784666,21.05926817608024,0.04698643288961998,15.116030917836177,0.09443721002913094
918,11.323540963543886,0.07597660348826163,21.035193778788773,0.04701160528772586,15.113431257460787,0.09447570729094582
919,11.30578005790611,0.0760274790786766,21.011067933223618,0.04703677768583174,15.110779796204815,0.09451420455276072
920,11.288008870957633,0.07607835466909157,20.986890642767868,0.04706195008393761,15.108076362780686,0.09455270181457559
921,11.270227473435543,0.07612923025950655,20.962661912258238,0.047087122482043484,15.105320787116142,0.09459119907639048
922,11.25243593552938,0.07618010584992152,20.938381747989524,0.04711229488014936,15.102512900361365,0.09462969633820537
923,11.234634326888433,0.07623098144033649,20.91405015771911,0.04713746727825524,15.099652534896023,0.09466819360002024
924,11.216822716629155,0.07628185703075147,20.88966715067122,0.04716263967636111,15.096739524336275,0.09470669086183514
925,11.19900117334257,0.07633273262116644,20.86523273754126,0.04718781207446699,15.093773703541736,0.09474518812365001
926,11.181169765101732,0.07638360821158141,20.84074693050001,0.04721298447257287,15.090754908622351,0.0947836853854649
927,11.163328559469202,0.07643448380199638,20.816209743197785,0.04723815687067874,15.08768297694526,0.09482218264727979
928,11.145477623504572,0.07648535939241136,20.791621190768467,0.04726332926878461,15.08455774714158,0.09486067990909468
929,11.127617023772029,0.07653623498282633,20.766981289833506,0.04728850166689049,15.08137905911313,0.09489917717090957
930,11.10974682634794,0.0765871105732413,20.742290058505894,0.04731367406499637,15.078146754039134,0.09493767443272444
931,11.09186709682847,0.07663798616365627,20.717547516393964,0.04733884646310224,15.074860674382824,0.09497617169453933
932,11.073977900337214,0.07668886175407125,20.69275368460519,0.04736401886120811,15.071520663898028,0.09501466895635421
933,11.056079301532892,0.07673973734448622,20.667908585749878,0.04738919125931399,15.068126567635677,0.0950531662181691
934,11.038171364617055,0.07679061293490119,20.643012243944845,0.04741436365741987,15.064678231950264,0.09509166347998399
935,11.0202541533418,0.07684148852531617,20.61806468481695,0.04743953605552574,15.061175504506256,0.09513016074179886
936,11.002327731017527,0.07689236411573114,20.593065935506555,0.04746470845363161,15.057618234284426,0.09516865800361375
937,10.984392160520741,0.07694323970614611,20.568016024671,0.04748988085173749,15.054006271588165,0.09520715526542864
938,10.966447504301842,0.07699411529656108,20.542914982487908,0.04751505324984337,15.0503394680497,0.09524565252724353
939,10.948493824392937,0.07704499088697606,20.51776284065849,0.04754022564794924,15.046617676636274,0.09528414978905841
940,10.93053118241571,0.07709586647739103,20.492559632410657,0.04756539804605512,15.04284075165628,0.09532264705087329
941,10.912559639589299,0.077146742067806,20.46730539250225,0.047590570444161,15.039008548765299,0.09536114431268818
942,10.894579256738153,0.07719761765822097,20.44200015722402,0.04761574284226687,15.03512092497213,0.09539964157450306
943,10.87659009429996,0.07724849324863595,20.416643964402578,0.04764091524037274,15.031177738644722,0.09543813883631795
944,10.858592212333566,0.07729936883905092,20.39123685340337,0.04766608763847862,15.027178849516066,0.09547663609813284
945,10.840585670526927,0.07735024442946589,20.36577886513343,0.0476912600365845,15.023124118690035,0.09551513335994771
946,10.822570528205041,0.07740112001988086,20.340270042044185,0.04771643243469037,15.019013408647135,0.0955536306217626
947,10.804546844337935,0.07745199561029584,20.314710428134056,0.04774160483279624,15.014846583250243,0.09559212788357749
948,10.786514677548636,0.07750287120071081,20.289100068951125,0.04776677723090212,15.010623507750243,0.09563062514539238
949,10.768474086121195,0.07755374679112578,20.263439011595604,0.047791949629008,15.006344048791629,0.09566912240720726
950,10.75042512800866,0.07760462238154074,20.23772730472232,0.04781712202711387,15.00200807441804,0.09570761966902214
951,10.73236786084109,0.07765549797195571,20.211964998543067,0.04784229442521974,14.99761545407773,0.09574611693083704
952,10.714302341933621,0.07770637356237069,20.186152144828874,0.04786746682332562,14.993166058628994,0.09578461419265191
953,10.696228628294467,0.07775724915278566,20.16028879691229,0.0478926392214315,14.98865976034551,0.0958231114544668
954,10.67814677663296,0.07780812474320063,20.134375009689464,0.04791781161953737,14.984096432921639,0.09586160871628169
955,10.660056843367611,0.0778590003336156,20.108410839622238,0.04794298401764324,14.979475951477678,0.09590010597809656
956,10.641958884634166,0.07790987592403058,20.08239634474009,0.04796815641574913,14.97479819256499,0.09593860323991146
957,10.623852956293637,0.07796075151444555,20.056331584642155,0.047993328813855,14.970063034171172,0.09597710050172634
958,10.605739113940386,0.07801162710486052,20.030216620498948,0.04801850121196087,14.965270355725059,0.09601559776354122
959,10.587617412910163,0.0780625026952755,20.00405151505414,0.04804367361006675,14.960420038101743,0.09605409502535611
960,10.569487908288204,0.07811337828569047,19.977836332626325,0.04806884600817263,14.955511963627494,0.09609259228717099
961,10.55135065491725,0.07816425387610544,19.95157113911051,0.0480940184062785,14.950546016084614,0.09613108954898589
962,10.533205707405639,0.07821512946652041,19.92525600197973,0.04811919080438437,14.945522080716273,0.09616958681080076
963,10.515053120135338,0.07826600505693539,19.898890990286418,0.04814436320249025,14.940440044231217,0.09620808407261565
964,10.496892947270037,0.07831688064735036,19.872476174663866,0.04816953560059613,14.935299794808472,0.09624658133443054
965,10.478725242763161,0.07836775623776533,19.846011627327456,0.048194707998702,14.930101222101957,0.09628507859624541
966,10.460550060365941,0.0784186318281803,19.819497422075884,0.04821988039680787,14.924844217245035,0.09632357585806031
967,10.442367453635438,0.07846950741859526,19.792933634292318,0.04824505279491375,14.919528672855009,0.09636207311987519
968,10.424177475942598,0.07852038300901024,19.766320340945445,0.04827022519301963,14.914154483037564,0.09640057038169007
969,10.405980180480261,0.07857125859942521,19.73965762059048,0.0482953975911255,14.908721543391106,0.09643906764350496
970,10.387775620271176,0.07862213418984018,19.71294555337002,0.04832056998923137,14.9032297510111,0.09647756490531983
971,10.369563848176023,0.07867300978025515,19.686184221014905,0.04834574238733726,14.897679004494282,0.09651606216713474
972,10.3513449169014,0.07872388537067013,19.659373706844995,0.04837091478544313,14.89206920394286,0.09655455942894961
973,10.333118879007802,0.0787747609610851,19.632514095769764,0.048396087183549,14.886400250968602,0.0965930566907645
974,10.314885786917602,0.07882563655150007,19.605605474288964,0.04842125958165488,14.88067204869691,0.09663155395257939
975,10.296645692922997,0.07887651214191505,19.578647930493094,0.04844643197976076,14.8748845017708,0.09667005121439426
976,10.27839864919397,0.07892738773233002,19.551641554063877,0.04847160437786663,14.869037516354807,0.09670854847620916
977,10.260144707786194,0.07897826332274499,19.524586436274554,0.0484967767759725,14.863131000138862,0.09674704573802403
978,10.241883920648956,0.07902913891315996,19.49748266999023,0.04852194917407838,14.857164862342083,0.09678554299983892
979,10.223616339633054,0.07908001450357494,19.47033034966803,0.04854712157218426,14.851139013716491,0.09682404026165381
980,10.205342016498657,0.07913089009398991,19.443129571357225,0.04857229397029013,14.845053366550683,0.09686253752346868
981,10.18706100292317,0.07918176568440488,19.415880432699318,0.048597466368396,14.838907834673435,0.09690103478528359
982,10.168773350509055,0.07923264127481985,19.388583032927905,0.04862263876650188,14.832702333457242,0.09693953204709846
983,10.150479110791684,0.07928351686523483,19.3612374728687,0.04864781116460776,14.826436779821762,0.09697802930891335
984,10.132178335247074,0.0793343924556498,19.33384385493922,0.04867298356271363,14.820111092237246,0.09701652657072823
985,10.113871075299691,0.07938526804606477,19.306402283148586,0.0486981559608195,14.813725190727876,0.09705502383254311
986,10.095557382330183,0.07943614363647974,19.27891286309709,0.048723328358925386,14.807278996875016,0.09709352109435801
987,10.077237307683115,0.07948701922689472,19.251375701975917,0.04874850075703126,14.800772433820462,0.09713201835617288
988,10.058910902674626,0.07953789481730969,19.223790908566457,0.04877367315513713,14.79420542626955,0.09717051561798777
989,10.04057821860014,0.07958877040772466,19.196158593239797,0.04879884555324301,14.787577900494242,0.09720901287980266
990,10.022239306741959,0.07963964599813964,19.168478867956118,0.048824017951348886,14.780889784336157,0.09724751014161753
991,10.003894218376928,0.07969052158855461,19.14075184626383,0.04884919034945476,14.774141007209485,0.09728600740343243
992,9.985543004783954,0.07974139717896958,19.112977643298823,0.04887436274756063,14.767331500103918,0.09732450466524731
993,9.967185717251608,0.07979227276938455,19.085156375783527,0.04889953514566651,14.760461195587407,0.0973630019270622
994,9.948822407085615,0.07984314835979953,19.057288162025984,0.048924707543772386,14.753530027808957,0.09740149918887708
995,9.930453125616364,0.0798940239502145,19.029373121918724,0.04894987994187826,14.746537932501294,0.09743999645069196
996,9.912077924206335,0.07994489954062947,19.00141137693764,0.04897505233998413,14.73948484698347,0.09747849371250686
997,9.89369685425754,0.07999577513104444,18.973403050140792,0.04900022473809001,14.73237071016344,0.09751699097432173
998,9.875309967218923,0.08004665072145942,18.9453482661671,0.049025397136195886,14.72519546254053,0.09755548823613662
999,9.856917314593677,0.08009752631187439,18.91724715123499,0.04905056953430176,14.717959046207865,0.09759398549795151


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_40_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00060,0.06587469577789307,0.04025766998529434,0.08842718601226807
1,1,00010,0.06979116052389145,0.03891687095165253,0.09496299922466278
2,2,00035,0.05801660940051079,0.04609793424606323,0.08032705634832382
3,3,00085,0.054139621555805206,0.04063616320490837,0.08410277217626572


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_40_D_1/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,34.70358967471036,0.054139621555805206,109.71360006423912,0.03891687095165253,41.36002235757695,0.08032705634832382
1,34.74641556177558,0.05415528876197947,109.84588367448843,0.03892405920319848,41.42484217362324,0.08034170694179363
2,34.78910092956477,0.05417095596815373,109.97746610657764,0.03893124745474444,41.48951233456695,0.08035635753526343
3,34.831645433091566,0.054186623174327986,110.10834463939747,0.038938435706290395,41.55403208821777,0.08037100812873325
4,34.87404873150524,0.05420229038050225,110.23851656718972,0.03894562395783635,41.61840068548882,0.08038565872220306
5,34.91631048810369,0.05421795758667651,110.36797919966003,0.03895281220938231,41.68261738041662,0.08040030931567287
6,34.95843037034629,0.05423362479285077,110.49672986209241,0.03896000046092827,41.746681430178896,0.08041495990914267
7,35.000408049866564,0.05424929199902503,110.62476589546212,0.038967188712474225,41.81059209511384,0.08042961050261248
8,35.042243202484585,0.05426495920519929,110.7520846565491,0.03897437696402018,41.874348638738056,0.0804442610960823
9,35.08393550821937,0.05428062641137355,110.87868351804914,0.03898156521556614,41.93795032776512,0.0804589116895521
10,35.12548465130088,0.054296293617547814,111.00455986868698,0.03898875346711209,42.00139643212405,0.08047356228302191
11,35.16689032018203,0.05431196082372207,111.12971111332621,0.03899594171865805,42.0646862249768,0.08048821287649172
12,35.2081522075504,0.05432762802989633,111.25413467308158,0.039003129970204005,42.12781898273692,0.08050286346996152
13,35.24927001033981,0.05434329523607059,111.37782798542787,0.03901031822174996,42.19079398508674,0.08051751406343134
14,35.290243429741686,0.054358962442244856,111.50078850431093,0.03901750647329592,42.25361051499545,0.08053216465690115
15,35.331072171216235,0.05437462964841911,111.62301370025591,0.03902469472484188,42.31626785873646,0.08054681525037095
16,35.371755944503505,0.05439029685459337,111.74450106047667,0.039031882976387836,42.37876530590516,0.08056146584384076
17,35.412294463634126,0.054405964060767635,111.86524808898346,0.03903907122793379,42.44110214943571,0.08057611643731057
18,35.45268744694002,0.0544216312669419,111.98525230669148,0.03904625947947975,42.503277685618805,0.08059076703078039
19,35.49293461706478,0.05443729847311615,112.1045112515269,0.0390534477310257,42.565291214117934,0.08060541762425019
20,35.533035700973954,0.054452965679290415,112.22302247853393,0.03906063598257166,42.62714203798721,0.08062006821772
21,35.5729904299651,0.05446863288546468,112.34078355998128,0.039067824234117615,42.68882946368732,0.0806347188111898
22,35.612798539677634,0.05448430009163894,112.45779208546662,0.03907501248566357,42.75035280110275,0.08064936940465961
23,35.65245977010255,0.0544999672978132,112.5740456620226,0.03908220073720953,42.81171136355783,0.08066401999812943
24,35.69197386559188,0.054515634503987456,112.68954191422006,0.03908938898875549,42.87290446783331,0.08067867059159924
25,35.731340574867986,0.05453130171016172,112.80427848427246,0.039096577240301446,42.933931434182725,0.08069332118506904
26,35.77055965103264,0.05454696891633598,112.91825303213868,0.0391037654918474,42.994791586348086,0.08070797177853885
27,35.809630851575996,0.05456263612251024,113.03146323562609,0.03911095374339336,43.0554842515763,0.08072262237200865
28,35.848553938385194,0.0545783033286845,113.1439067904916,0.039118141994939314,43.11600876063456,0.08073727296547847
29,35.887328677752976,0.05459397053485876,113.25558141054401,0.03912533024648527,43.17636444782623,0.08075192355894828
30,35.92595484038591,0.05460963774103302,113.3664848277437,0.039132518498031225,43.23655065100632,0.08076657415241809
31,35.96443220141258,0.054625304947207284,113.47661479230379,0.03913970674957718,43.29656671159708,0.08078122474588789
32,36.00276054039142,0.05464097215338154,113.58596907278867,0.03914689500112314,43.35641197460282,0.0807958753393577
33,36.04093964131859,0.0546566393595558,113.69454545621383,0.0391540832526691,43.41608578862561,0.08081052593282752
34,36.078969292635236,0.054672306565730064,113.80234174814274,0.039161271504215056,43.475587505879474,0.08082517652629732
35,36.116849287235084,0.054687973771904326,113.90935577278614,0.03916845975576101,43.53491648220615,0.08083982711976713
36,36.15457942247136,0.05470364097807858,114.0155853730974,0.03917564800730697,43.59407207708894,0.08085447771323694
37,36.19215950016384,0.05471930818425284,114.12102841087008,0.039182836258852924,43.653053653667925,0.08086912830670674
38,36.2295893266055,0.054734975390427106,114.22568276683256,0.03919002451039888,43.71186057875387,0.08088377890017656
39,36.266868712568936,0.05475064259660137,114.32954634074343,0.039197212761944836,43.77049222284269,0.08089842949364637
40,36.30399747331283,0.05476630980277562,114.43261705148619,0.03920440101349079,43.828947960129796,0.08091308008711617
41,36.34097542858807,0.054781977008949885,114.53489283716192,0.03921158926503675,43.887227168523566,0.08092773068058598
42,36.37780240264343,0.05479764421512415,114.63637165518331,0.039218777516582704,43.945329229659734,0.08094238127405579
43,36.414478224231445,0.05481331142129841,114.737051482366,0.039225965768128666,44.00325352891464,0.0809570318675256
44,36.451002726613865,0.05482897862747267,114.83693031502062,0.03923315401967462,44.060999455419015,0.08097168246099541
45,36.48737574756691,0.05484464583364693,114.93600616904354,0.03924034227122058,44.11856640207124,0.08098633305446522
46,36.52359712938639,0.05486031303982119,115.03427708000734,0.039247530522766534,44.17595376555091,0.08100098364793502
47,36.55966671889252,0.05487598024599545,115.1317411032496,0.03925471877431249,44.23316094633144,0.08101563424140483
48,36.59558436743454,0.05489164745216971,115.22839631396243,0.039261907025858446,44.290187348693664,0.08103028483487465
49,36.63134993089525,0.05490731465834397,115.32424080727979,0.0392690952774044,44.347032380737815,0.08104493542834446
50,36.66696326969529,0.05492298186451823,115.41927269836549,0.03927628352895036,44.40369545439721,0.08105958602181426
51,36.70242424879704,0.05493864907069249,115.51349012249896,0.039283471780496314,44.460175985449865,0.08107423661528407
52,36.737732737708455,0.054954316276866755,115.60689123516221,0.03929066003204228,44.516473393531584,0.08108888720875387
53,36.7728886104868,0.05496998348304101,115.69947421212335,0.03929784828358823,44.572587102147665,0.0811035378022237
54,36.80789174574199,0.05498565068921527,115.79123724952277,0.03930503653513419,44.628516538685204,0.0811181883956935
55,36.8427420266397,0.055001317895389534,115.8821785639552,0.039312224786680144,44.684261134425256,0.0811328389891633
56,36.87743934090443,0.055016985101563796,115.97229639255373,0.0393194130382261,44.73982032455412,0.08114748958263311
57,36.91198358082221,0.05503265230773805,116.06158899307098,0.039326601289772056,44.79519354817553,0.08116214017610292
58,36.946374643243274,0.055048319513912314,116.15005464396121,0.03933378954131801,44.85038024832173,0.08117679076957274
59,36.980612429584234,0.055063986720086576,116.23769164446023,0.03934097779286397,44.90537987196501,0.08119144136304254
60,37.0146968458303,0.05507965392626084,116.32449831466549,0.039348166044409924,44.960191870028844,0.08120609195651235
61,37.04862780253724,0.0550953211324351,116.41047299561538,0.03935535429595588,45.01481569739916,0.08122074254998216
62,37.08240521483286,0.055110988338609355,116.49561404936681,0.03936254254750184,45.06925081293478,0.08123539314345196
63,37.11602900241883,0.05512665554478362,116.57991985907309,0.0393697307990478,45.12349667947875,0.08125004373692177
64,37.149499089571634,0.05514232275095788,116.66338882906035,0.039376919050593755,45.17755276386842,0.08126469433039159
65,37.18281540514384,0.05515798995713214,116.74601938490382,0.03938410730213971,45.23141853694612,0.0812793449238614
66,37.21597788256475,0.0551736571633064,116.82780997350204,0.03939129555368567,45.28509347356968,0.0812939955173312
67,37.24898645984125,0.05518932436948066,116.90875906315199,0.03939848380523162,45.338577052622085,0.081308646110801
68,37.281841079558,0.05520499157565492,116.9888651436217,0.03940567205677758,45.391868757022024,0.08132329670427081
69,37.31454168887776,0.055220658781829184,117.06812672622358,0.039412860308323534,45.44496807373331,0.08133794729774063
70,37.34708823954132,0.05523632598800344,117.14654234388541,0.03942004855986949,45.4978744937748,0.08135259789121044
71,37.37948068786724,0.0552519931941777,117.22411055122222,0.03942723681141545,45.55058751222985,0.08136724848468024
72,37.411718994751425,0.05526766040035196,117.30082992460517,0.03943442506296141,45.60310662825596,0.08138189907815005
73,37.44380312566642,0.055283327606526225,117.37669906223218,0.039441613314507365,45.655431345093575,0.08139654967161986
74,37.47573305066054,0.05529899481270048,117.45171658419514,0.03944880156605332,45.70756117007578,0.08141120026508968
75,37.507508744356734,0.05531466201887474,117.52588113254859,0.03945598981759928,45.75949561463648,0.08142585085855948
76,37.53913018595127,0.055330329225049005,117.59919137137541,0.03946317806914523,45.811234194320065,0.08144050145202929
77,37.57059735921219,0.05534599643122327,117.67164598685355,0.03947036632069119,45.862776428789346,0.0814551520454991
78,37.60191025247748,0.05536166363739753,117.74324368732056,0.039477554572237145,45.91412184183456,0.0814698026389689
79,37.63306885865323,0.055377330843571784,117.8139832033377,0.0394847428237831,45.96526996138133,0.08148445323243872
80,37.66407317521126,0.055392998049746046,117.8838632877538,0.039491931075329056,46.01622031949904,0.08149910382590853
81,37.69492320418682,0.05540866525592031,117.952882715767,0.03949911932687502,46.06697245240902,0.08151375441937833
82,37.72561895217589,0.05542433246209457,118.02104028498655,0.039506307578420975,46.11752590049209,0.08152840501284814
83,37.756160430332315,0.055439999668268826,118.08833481549377,0.03951349582996693,46.167880208296694,0.08154305560631794
84,37.78654765436478,0.05545566687444309,118.1547651499013,0.03952068408151289,46.218034924546146,0.08155770619978776
85,37.81678064453345,0.05547133408061735,118.22033015341225,0.03952787233305884,46.26798960214629,0.08157235679325757
86,37.8468594256465,0.05548700128679161,118.2850287138784,0.0395350605846048,46.31774379819262,0.08158700738672738
87,37.876784027056324,0.05550266849296587,118.34885974185687,0.039542248836150755,46.36729707397775,0.08160165798019718
88,37.90655448265562,0.05551833569914013,118.4118221706668,0.03954943708769671,46.416648994997885,0.08161630857366699
89,37.936170830873216,0.05553400290531439,118.47391495644398,0.03955662533924267,46.46579913096025,0.08163095916713681
90,37.96563311466964,0.055549670111488654,118.53513707819623,0.03956381359078863,46.51474705578905,0.08164560976060661
91,37.994941381532556,0.05556533731766291,118.59548753785566,0.039571001842334586,46.563492347632824,0.08166026035407642
92,38.02409568347187,0.05558100452383717,118.6549653603324,0.03957819009388054,46.61203458887013,0.08167491094754623
93,38.0530960770147,0.055596671730011434,118.7135695935654,0.0395853783454265,46.66037336611627,0.08168956154101603
94,38.08194262320014,0.055612338936185696,118.77129930857373,0.03959256659697245,46.708508270229004,0.08170421213448585
95,38.110635387573694,0.05562800614235995,118.82815359950588,0.03959975484851841,46.75643889631465,0.08171886272795566
96,38.13917444018166,0.05564367334853421,118.88413158368914,0.039606943100064365,46.804164843733986,0.08173351332142546
97,38.16755985556508,0.055659340554708475,118.93923240167695,0.03961413135161032,46.85168571610751,0.08174816391489527
98,38.19579171275368,0.05567500776088274,118.99345521729659,0.03962131960315628,46.89900112132139,0.08176281450836508
99,38.223870095259485,0.055690674967057,119.04679921769457,0.03962850785470223,46.94611067153235,0.0817774651018349
100,38.25179509107018,0.055706342173231255,119.09926361338216,0.039635696106248196,46.9930139831731,0.0817921156953047
101,38.27956679264237,0.05572200937940552,119.15084763827946,0.03964288435779415,47.03971067695722,0.08180676628877451
102,38.3071852968945,0.05573767658557978,119.20155054975862,0.03965007260934011,47.086200377884296,0.08182141688224431
103,38.33465070519966,0.05575334379175404,119.25137162868614,0.039657260860886064,47.1324827152442,0.08183606747571412
104,38.36196312337803,0.055769010997928296,119.30031017946399,0.03966444911243202,47.178557322622225,0.08185071806918394
105,38.38912266168937,0.05578467820410256,119.3483655300704,0.039671637363977975,47.22442383790278,0.08186536866265375
106,38.41612943482487,0.05580034541027682,119.39553703209862,0.03967882561552393,47.27008190327449,0.08188001925612355
107,38.442983561899254,0.05581601261645108,119.44182406079604,0.03968601386706989,47.31553116523362,0.08189466984959336
108,38.469685166442346,0.05583167982262534,119.48722601510109,0.03969320211861584,47.36077127458857,0.08190932044306316
109,38.49623437639052,0.0558473470287996,119.53174231768014,0.039700390370161806,47.405801886463266,0.08192397103653298
110,38.52263132407795,0.05586301423497386,119.57537241496257,0.03970757862170776,47.45062266030108,0.08193862163000279
111,38.54887614622756,0.055878681441148124,119.61811577717587,0.03971476687325372,47.49523325986843,0.0819532722234726
112,38.5749689839419,0.05589434864732238,119.65997189837866,0.039721955124799674,47.539633353257855,0.0819679228169424
113,38.60090998269372,0.05591001585349664,119.70094029649366,0.03972914337634563,47.58382261289161,0.08198257341041221
114,38.626699292316246,0.055925683059670904,119.74102051333908,0.039736331627891586,47.6278007155244,0.08199722400388203
115,38.65233706699338,0.055941350265845166,119.7802121146593,0.03974351987943754,47.67156734224653,0.08201187459735183
116,38.677823465249645,0.05595701747201942,119.81851469015442,0.0397507081309835,47.71512217848659,0.08202652519082164
117,38.70315864993988,0.055972684678193683,119.85592785350907,0.03975789638252945,47.75846491401422,0.08204117578429145
118,38.72834278823874,0.055988351884367946,119.89245124241974,0.039765084634075416,47.80159524294234,0.08205582637776125
119,38.75337605162997,0.05600401909054221,119.92808451862172,0.03977227288562137,47.844512863729854,0.08207047697123107
120,38.77825861589545,0.05601968629671647,119.96282736791443,0.03977946113716733,47.887217479183434,0.08208512756470088
121,38.80299066110412,0.056035353502890725,119.99667950018647,0.039786649388713284,47.92970879645983,0.08209977815817068
122,38.82757237160057,0.05605102070906499,120.02964064943885,0.03979383764025924,47.971986527067784,0.08211442875164049
123,38.8520039359935,0.05606668791523925,120.06171057380769,0.039801025891805196,48.01405038686956,0.0821290793451103
124,38.87628554714384,0.05608235512141351,120.09288905558616,0.03980821414335115,48.05590009608288,0.08214372993858012
125,38.90041740215288,0.05609802232758777,120.1231759012446,0.03981540239489711,48.09753537928186,0.08215838053204992
126,38.92439970235,0.05611368953376203,120.15257094145053,0.039822590646443064,48.13895596539899,0.08217303112551973
127,38.948232653280236,0.05612935673993629,120.18107403108692,0.03982977889798902,48.18016158772571,0.08218768171898953
128,38.971916464691674,0.05614502394611055,120.20868504927002,0.03983696714953498,48.22115198391388,0.08220233231245934
129,38.99545135052253,0.05616069115228481,120.23540389936566,0.03984415540108094,48.26192689597627,0.08221698290592916
130,39.01883752888824,0.05617635835845907,120.26123050900502,0.039851343652626894,48.302486070287586,0.08223163349939897
131,39.042075222068064,0.05619202556463333,120.28616483009888,0.03985853190417285,48.34282925758481,0.08224628409286877
132,39.06516465649166,0.056207692770807595,120.31020683885134,0.039865720155718806,48.38295621296797,0.08226093468633858
133,39.0881060627254,0.05622335997698185,120.33335653577213,0.03987290840726476,48.422866695900034,0.08227558527980838
134,39.11089967545848,0.05623902718315611,120.35561394568813,0.03988009665881072,48.46256047020744,0.0822902358732782
135,39.13354573348879,0.056254694389330374,120.3769791177536,0.039887284910356674,48.50203730407982,0.08230488646674801
136,39.15604447970868,0.05627036159550464,120.3974521254599,0.03989447316190263,48.54129697006995,0.08231953706021782
137,39.17839616109036,0.05628602880167889,120.4170330666434,0.03990166141344859,48.58033924509366,0.08233418765368762
138,39.20060102867122,0.056301696007853154,120.43572206349316,0.03990884966499455,48.619163910429066,0.08234883824715743
139,39.22265933753893,0.056317363214027416,120.45351926255698,0.039916037916540505,48.65777075171643,0.08236348884062725
140,39.24457134681623,0.05633303042020168,120.47042483474681,0.03992322616808646,48.69615955895691,0.08237813943409705
141,39.2663373196457,0.05634869762637594,120.48643897534274,0.039930414419632417,48.734330126512326,0.08239279002756686
142,39.28795752317413,0.056364364832550196,120.50156190399646,0.03993760267117837,48.772282253103704,0.08240744062103667
143,39.309432228536835,0.05638003203872446,120.51579386473318,0.03994479092272433,48.810015741810474,0.08242209121450647
144,39.330761710841664,0.05639569924489872,120.5291351259527,0.039951979174270284,48.84753040006892,0.08243674180797629
145,39.3519462491529,0.05641136645107298,120.54158598042974,0.03995916742581624,48.884826039670955,0.0824513924014461
146,39.37298612647489,0.05642703365724724,120.55314674531257,0.0399663556773622,48.9219024767625,0.0824660429949159
147,39.39388162973549,0.0564427008634215,120.56381776212132,0.03997354392890816,48.95875953184191,0.08248069358838571
148,39.4146330497693,0.05645836806959576,120.57359939674465,0.039980732180454115,48.99539702975795,0.08249534418185551
149,39.435240681300776,0.056474035275770024,120.5824920394359,0.03998792043200007,49.031814799708066,0.08250999477532533
150,39.455704822927025,0.05648970248194428,120.59049610480766,0.03999510868354603,49.06801267523604,0.08252464536879514
151,39.47602577710049,0.05650536968811854,120.59761203182578,0.04000229693509198,49.10399049422989,0.08253929596226495
152,39.4962038501114,0.0565210368942928,120.60384028380196,0.04000948518663794,49.139748098919576,0.08255394655573475
153,39.51623935207003,0.056536704100467065,120.60918134838565,0.040016673438183895,49.17528533587421,0.08256859714920456
154,39.53613259688879,0.05655237130664132,120.61363573755446,0.04002386168972985,49.21060205599978,0.08258324774267438
155,39.55588390226406,0.05656803851281558,120.61720398760406,0.040031049941275806,49.245698114535855,0.08259789833614418
156,39.57549358965791,0.056583705718989845,120.6198866591365,0.04003823819282177,49.280573371053286,0.08261254892961399
157,39.59496198427956,0.05659937292516411,120.62168433704784,0.040045426444367725,49.31522768945055,0.0826271995230838
158,39.614289415066665,0.05661504013133836,120.6225976305147,0.04005261469591368,49.34966093795104,0.0826418501165536
159,39.63347621466646,0.056630707337512624,120.6226271729795,0.04005980294745964,49.383872989099345,0.08265650071002342
160,39.65252271941661,0.056646374543686887,120.62177362213501,0.04006699119900559,49.41786371975803,0.08267115130349323
161,39.671429269326,0.05666204174986115,120.62003765990757,0.04007417945055155,49.45163301110391,0.08268580189696303
162,39.690196208055205,0.05667770895603541,120.61741999243944,0.040081367702097505,49.48518074862449,0.08270045249043284
163,39.70882388289688,0.056693376162209666,120.61392135007,0.04008855595364346,49.51850682211381,0.08271510308390265
164,39.72731264475589,0.05670904336838393,120.60954248731596,0.04009574420518942,49.55161112566879,0.08272975367737245
165,39.7456628481293,0.05672471057455819,120.60428418285046,0.04010293245673538,49.584493557684794,0.08274440427084227
166,39.76387485108614,0.05674037778073245,120.59814723948122,0.040110120708281335,49.6171540208515,0.08275905486431208
167,39.78194901524703,0.05675604498690671,120.59113248412757,0.04011730895982729,49.64959242214864,0.08277370545778188
168,39.7998857057636,0.05677171219308097,120.58324076779638,0.04012449721137325,49.681808672841136,0.08278835605125169
169,39.817685291297664,0.05678737939925523,120.5744729655571,0.0401316854629192,49.7138026884749,0.08280300664472151
170,39.83534814400038,0.056803046605429494,120.56482997651568,0.04013887371446516,49.745574388871475,0.08281765723819132
171,39.85287463949099,0.05681871381160375,120.55431272378738,0.040146061966011115,49.77712369812374,0.08283230783166112
172,39.8702651568357,0.05683438101777801,120.54292215446847,0.04015325021755707,49.80845054459037,0.08284695842513093
173,39.887520078525974,0.056850048223952274,120.53065923960733,0.04016043846910303,49.839554860891,0.08286160901860073
174,39.904639790457026,0.056865715430126536,120.5175249741739,0.04016762672064898,49.87043658390064,0.08287625961207054
175,39.92162468190591,0.0568813826363008,120.5035203770284,0.040174814972194946,49.901095654744594,0.08289091020554036
176,39.93847514550957,0.05689704984247505,120.4886464908891,0.0401820032237409,49.931532018792396,0.08290556079901017
177,39.95519157724259,0.056912717048649315,120.47290438229888,0.04018919147528686,49.961745625652725,0.08292021139247997
178,39.971774376394805,0.05692838425482358,120.45629514159069,0.040196379726832814,49.991736429167105,0.08293486198594978
179,39.98822394554884,0.05694405146099783,120.43881988285227,0.04020356797837877,50.0215043874043,0.0829495125794196
180,40.004540690557384,0.056959718667172095,120.42047974388939,0.040210756229924725,50.051049462654035,0.0829641631728894
181,40.02072502052028,0.05697538587334636,120.40127588618861,0.04021794448147068,50.08037162142085,0.08297881376635921
182,40.03677734776146,0.05699105307952062,120.38120949487839,0.04022513273301664,50.10947083441799,0.08299346435982902
183,40.052698087805815,0.05700672028569488,120.36028177868971,0.04023232098456259,50.138347076560635,0.08300811495329882
184,40.068487659355704,0.057022387491869136,120.33849396991528,0.040239509236108556,50.167000326959695,0.08302276554676863
185,40.084146484267514,0.0570380546980434,120.31584732436795,0.04024669748765451,50.1954305689148,0.08303741614023845
186,40.09967498752785,0.05705372190421766,120.29234312133788,0.04025388573920047,50.22363778990773,0.08305206673370825
187,40.11507359722969,0.05706938911039192,120.2679826635489,0.040261073990746424,50.25162198159536,0.08306671732717806
188,40.13034274454837,0.05708505631656618,120.24276727711381,0.04026826224229238,50.27938313980279,0.08308136792064787
189,40.14548286371736,0.05710072352274044,120.21669831148829,0.040275450493838336,50.306921264515864,0.08309601851411767
190,40.160494392003905,0.0571163907289147,120.18977713942448,0.04028263874538429,50.334236359874275,0.08311066910758749
191,40.175377769684495,0.057132057935088965,120.16200515692279,0.04028982699693025,50.361328434163795,0.0831253197010573
192,40.190133440020155,0.05714772514126322,120.1333837831833,0.0402970152484762,50.38819749980895,0.0831399702945271
193,40.20476184923171,0.05716339234743748,120.10391446055564,0.04030420350002216,50.41484357336539,0.08315462088799691
194,40.219263446474685,0.057179059553611744,120.07359865448834,0.04031139175156812,50.441266675511955,0.08316927148146672
195,40.233638683814206,0.057194726759786006,120.04243785347673,0.04031858000311408,50.467466831043055,0.08318392207493654
196,40.24788801619969,0.05721039396596027,120.0104335690101,0.040325768254660034,50.4934440688603,0.08319857266840634
197,40.262011901439394,0.057226061172134524,119.97758733551768,0.04033295650620599,50.5191984219648,0.08321322326187615
198,40.27601080017484,0.057241728378308786,119.94390071031387,0.040340144757751946,50.54472992744859,0.08322787385534595
199,40.289885175855005,0.05725739558448305,119.909375273542,0.0403473330092979,50.57003862648654,0.08324252444881576
200,40.303635494710505,0.05727306279065731,119.87401262811768,0.04035452126084386,50.595124564327705,0.08325717504228558
201,40.31726222572741,0.057288729996831565,119.8378143996706,0.040361709512389814,50.61998779028678,0.08327182563575539
202,40.33076584062124,0.05730439720300583,119.80078223648573,0.04036889776393577,50.644628357735456,0.08328647622922519
203,40.34414681381047,0.05732006440918009,119.76291780944322,0.04037608601548173,50.669046324093685,0.083301126822695
204,40.35740562239012,0.05733573161535435,119.72422281195762,0.04038327426702769,50.69324175082052,0.0833157774161648
205,40.3705427461051,0.05735139882152861,119.68469895991564,0.040390462518573644,50.717214703405375,0.08333042800963462
206,40.38355866732354,0.05736706602770287,119.64434799161361,0.0403976507701196,50.74096525135863,0.08334507860310443
207,40.39645387100974,0.05738273323387713,119.60317166769315,0.040404839021665556,50.76449346820251,0.08335972919657424
208,40.409228844697274,0.05739840044005139,119.56117177107652,0.04041202727321151,50.78779943146173,0.08337437979004404
209,40.421884078461716,0.05741406764622565,119.51835010690071,0.04041921552475747,50.81088322265389,0.08338903038351385
210,40.434420064893395,0.05742973485239991,119.47470850245031,0.040426403776303424,50.83374492728008,0.08340368097698367
211,40.446837299069905,0.05744540205857417,119.43024880709007,0.04043359202784938,50.856384634814916,0.08341833157045347
212,40.45913627852857,0.057461069264748435,119.38497289219565,0.040440780279395336,50.87880243869705,0.08343298216392328
213,40.4713175032387,0.05747673647092269,119.3388826510841,0.0404479685309413,50.90099843631897,0.08344763275739309
214,40.48338147557379,0.05749240367709695,119.29197999894302,0.040455156782487255,50.922972729017204,0.08346228335086289
215,40.495328700283544,0.057508070883271215,119.24426687275887,0.04046234503403321,50.94472542206198,0.08347693394433271
216,40.507159684465776,0.05752373808944548,119.19574523124399,0.040469533285579166,50.966256624647166,0.08349158453780252
217,40.51887493753821,0.05753940529561974,119.14641705476348,0.04047672153712512,50.9875664498798,0.08350623513127232
218,40.53047497121012,0.057555072501793994,119.09628434525996,0.04048390978867108,51.008655014769786,0.08352088572474213
219,40.54196029945389,0.057570739707968256,119.04534912617865,0.040491098040217034,51.029522440219125,0.08353553631821194
220,40.55333143847644,0.05758640691414252,118.99361344239026,0.04049828629176299,51.0501688510115,0.08355018691168176
221,40.56458890669049,0.05760207412031678,118.94107936011396,0.040505474543308946,51.07059437580131,0.08356483750515156
222,40.57573322468578,0.057617741326491036,118.88774896683867,0.04051266279485491,51.09079914710291,0.08357948809862137
223,40.58676491520008,0.0576334085326653,118.83362437124424,0.040519851046400865,51.11078330127967,0.08359413869209117
224,40.59768450309022,0.05764907573883956,118.77870770312026,0.04052703929794682,51.13054697853276,0.08360878928556098
225,40.60849251530284,0.05766474294501382,118.72300111328587,0.04053422754949278,51.15009032289019,0.0836234398790308
226,40.61918948084519,0.05768041015118808,118.6665067735068,0.04054141580103873,51.16941348219527,0.0836380904725006
227,40.6297759307557,0.05769607735736234,118.60922687641283,0.04054860405258469,51.18851660809551,0.08365274106597041
228,40.640252398074466,0.0577117445635366,118.5511636354137,0.040555792304130645,51.207399856030946,0.08366739165944022
229,40.6506194178137,0.057727411769710864,118.49231928461384,0.0405629805556766,51.2260633852227,0.08368204225291002
230,40.66087752692799,0.05774307897588512,118.43269607872719,0.040570168807222556,51.24450735866118,0.08369669284637984
231,40.67102726428449,0.05775874618205938,118.37229629298986,0.04057735705876851,51.26273194309437,0.08371134343984965
232,40.68106917063301,0.05777441338823364,118.31112222307289,0.040584545310314475,51.280737309016004,0.08372599403331946
233,40.69100378857598,0.057790080594407905,118.24917618499359,0.04059173356186043,51.298523630653555,0.08374064462678926
234,40.70083166253837,0.05780574780058216,118.18646051502621,0.04059892181340639,51.31609108595612,0.08375529522025907
235,40.71055333873743,0.05782141500675642,118.12297756961127,0.04060611006495234,51.33343985658239,0.08376994581372889
236,40.72016936515241,0.057837082212930685,118.0587297252649,0.0406132983164983,51.35057012788825,0.0837845964071987
237,40.72968029149413,0.05785274941910495,117.99371937848612,0.040620486568044255,51.367482088914514,0.0837992470006685
238,40.73908666917451,0.05786841662527921,117.92794894566451,0.04062767481959021,51.38417593237449,0.0838138975941383
239,40.74838905127595,0.057884083831453464,117.86142086298563,0.04063486307113617,51.40065185464137,0.08382854818760811
240,40.757587992520655,0.05789975103762773,117.79413758633709,0.04064205132268212,51.416910055735705,0.08384319878107793
241,40.76668404923987,0.05791541824380199,117.72610159121209,0.040649239574228085,51.43295073931249,0.08385784937454774
242,40.77567777934299,0.05793108544997625,117.65731537261394,0.04065642782577404,51.44877411264862,0.08387249996801754
243,40.78456974228669,0.057946752656150506,117.58778144495767,0.04066361607732,51.46438038662971,0.08388715056148735
244,40.793360499043814,0.05796241986232477,117.5175023419728,0.04067080432886595,51.479769775737324,0.08390180115495716
245,40.80205061207229,0.05797808706849903,117.4464806166035,0.04067799258041191,51.494942498035684,0.08391645174842698
246,40.810640645283996,0.05799375427467329,117.37471884090942,0.040685180831957865,51.50989877515859,0.08393110234189678
247,40.819131164013385,0.05800942148084755,117.30221960596468,0.04069236908350382,51.52463883229622,0.08394575293536659
248,40.827522734986246,0.05802508868702181,117.22898552175602,0.04069955733504978,51.53916289818159,0.0839604035288364
249,40.83581592628821,0.05804075589319607,117.15501921708099,0.04070674558659573,51.5534712050773,0.0839750541223062
250,40.84401130733326,0.058056423099370334,117.08032333944425,0.040713933838141696,51.56756398876185,0.08398970471577602
251,40.852109448832195,0.05807209030554459,117.0049005549539,0.04072112208968765,51.58144148851606,0.08400435530924583
252,40.860110922760974,0.05808775751171885,116.92875354821643,0.04072831034123361,51.59510394710941,0.08401900590271563
253,40.86801630232901,0.058103424717893114,116.85188502223119,0.040735498592779563,51.60855161078622,0.08403365649618544
254,40.87582616194736,0.058119091924067376,116.77429769828359,0.04074268684432552,51.6217847292517,0.08404830708965524
255,40.883541077196924,0.05813475913024163,116.69599431583842,0.040749875095871475,51.63480355565814,0.08406295768312506
256,40.89116162479655,0.05815042633641589,116.61697763243112,0.04075706334741743,51.64760834659063,0.08407760827659487
257,40.89868838257103,0.058166093542590155,116.53725042355958,0.04076425159896339,51.66019936205318,0.08409225887006468
258,40.90612192941908,0.05818176074876442,116.45681548257386,0.04077143985050934,51.6725768654543,0.08410690946353448
259,40.913462845281245,0.05819742795493868,116.37567562056644,0.0407786281020553,51.68474112359285,0.08412156005700429
260,40.920711711107785,0.058213095161112935,116.2938336662601,0.04078581635360126,51.69669240664352,0.08413621065047411
261,40.92786910882647,0.0582287623672872,116.21129246589732,0.04079300460514722,51.708430988142474,0.08415086124394391
262,40.93493562131029,0.05824442957346146,116.12805488312591,0.040800192856693174,51.719957144972774,0.08416551183741372
263,40.941911832345156,0.05826009677963572,116.04412379888694,0.04080738110823913,51.731271157349724,0.08418016243088353
264,40.948798326597604,0.05827576398580998,115.95950211129946,0.040814569359785086,51.7423733088062,0.08419481302435333
265,40.955595689582324,0.05829143119198424,115.87419273554627,0.04082175761133104,51.75326388617786,0.08420946361782315
266,40.962304507629725,0.0583070983981585,115.7881986037575,0.040828945862877,51.76394317958827,0.08422411421129296
267,40.96892536785346,0.05832276560433276,115.70152266489471,0.04083613411442295,51.77441148243395,0.08423876480476276
268,40.97545885811784,0.05833843281050702,115.6141678846335,0.04084332236596891,51.784669091369395,0.08425341539823257
269,40.98190556700532,0.05835410001668128,115.52613724524508,0.04085051061751487,51.79471630629196,0.08426806599170238
270,40.98826608378383,0.05836976722285554,115.43743374547847,0.04085769886906083,51.80455343032668,0.0842827165851722
271,40.9945409983741,0.058385434429029805,115.3480604004405,0.040864887120606784,51.81418076981099,0.084297367178642
272,41.00073090131703,0.05840110163520407,115.25802024147602,0.04087207537215274,51.82359863427949,0.08431201777211181
273,41.006836383740875,0.05841676884137832,115.16731631604668,0.040879263623698696,51.83280733644846,0.08432666836558161
274,41.01285803732857,0.058432436047552584,115.07595168761023,0.04088645187524465,51.84180719220044,0.08434131895905142
275,41.01879645428487,0.058448103253726846,114.98392943549737,0.04089364012679061,51.850598520568624,0.08435596955252123
276,41.024652227303534,0.0584637704599011,114.89125265478992,0.040900828378336564,51.859181643721314,0.08437062014599105
277,41.03042594953452,0.058479437666075364,114.79792445619623,0.04090801662988252,51.86755688694618,0.08438527073946085
278,41.036118214551045,0.058495104872249626,114.70394796592785,0.04091520488142848,51.87572457863449,0.08439992133293066
279,41.041729616316736,0.05851077207842389,114.60932632557412,0.04092239313297444,51.88368505026531,0.08441457192640046
280,41.04726074915268,0.05852643928459815,114.51406269197693,0.040929581384520394,51.891438636389566,0.08442922251987028
281,41.052712207704474,0.058542106490772405,114.41816023710405,0.04093676963606635,51.89898567461407,0.08444387311334009
282,41.05808458690929,0.05855777369694667,114.32162214792294,0.040943957887612306,51.90632650558547,0.0844585237068099
283,41.06337848196287,0.05857344090312093,114.22445162627253,0.04095114613915826,51.913461472974156,0.0844731743002797
284,41.06859448828656,0.05858910810929519,114.12665188873586,0.04095833439070422,51.920390923458044,0.08448782489374951
285,41.07373320149425,0.05860477531546945,114.02822616651052,0.040965522642250174,51.92711520670636,0.08450247548721931
286,41.07879521735944,0.05862044252164371,113.92917770528001,0.04097271089379613,51.93363467536325,0.08451712608068913
287,41.083781131782104,0.05863610972781797,113.82950976508326,0.040979899145342086,51.939949685031465,0.08453177667415894
288,41.088691540755754,0.05865177693399223,113.72922562018388,0.04098708739688805,51.94606059425584,0.08454642726762875
289,41.09352704033435,0.05866744414016649,113.62832855893956,0.040994275648434005,51.95196776450687,0.08456107786109855
290,41.09828822659923,0.05868311134634075,113.52682188366981,0.04100146389997996,51.95767156016397,0.08457572845456837
291,41.102975695626114,0.05869877855251501,113.4247089105233,0.041008652151525916,51.96317234849898,0.08459037904803818
292,41.10759004345202,0.058714445758689275,113.32199296934547,0.04101584040307187,51.96847049965935,0.08460502964150798
293,41.11213186604222,0.05873011296486354,113.21867740354475,0.04102302865461783,51.97356638665137,0.08461968023497779
294,41.1166017592572,0.05874578017103779,113.11476556995783,0.041030216906163784,51.978460385323395,0.0846343308284476
295,41.121000318819625,0.058761447377212055,113.01026083871594,0.04103740515770974,51.983152874348825,0.0846489814219174
296,41.12532814028127,0.05877711458338632,112.90516659310862,0.041044593409255696,51.987644235209245,0.08466363201538722
297,41.129585818990044,0.05879278178956057,112.7994862294486,0.04105178166080166,51.991934852177316,0.08467828260885703
298,41.133773950056934,0.058808448995734834,112.69322315693509,0.041058969912347615,51.99602511229973,0.08469293320232683
299,41.137893128323014,0.058824116201909096,112.58638079751697,0.04106615816389357,51.99991540538004,0.08470758379579664
300,41.14194394832647,0.05883978340808336,112.47896258575494,0.04107334641543953,52.003606123961426,0.08472223438926646
301,41.1459270042696,0.05885545061425762,112.37097196868439,0.04108053466698548,52.007097663309466,0.08473688498273627
302,41.14984288998586,0.058871117820431876,112.26241240567583,0.04108772291853144,52.01039042139479,0.08475153557620607
303,41.15369219890694,0.05888678502660614,112.15328736829709,0.041094911170077394,52.01348479887565,0.08476618616967588
304,41.157475524029834,0.0589024522327804,112.04360034017256,0.04110209942162335,52.016381199080556,0.08478083676314568
305,41.16119345788397,0.05891811943895466,111.93335481684431,0.041109287673169306,52.019080027990654,0.08479548735661549
306,41.16484659249829,0.05893378664512892,111.82255430563058,0.04111647592471526,52.021581694222306,0.08481013795008531
307,41.168435519368444,0.05894945385130318,111.71120232548566,0.041123664176261225,52.023886609009345,0.08482478854355512
308,41.171960829423995,0.05896512105747744,111.5993024068579,0.04113085242780718,52.025995186185455,0.08483943913702492
309,41.175423112995574,0.058980788263651704,111.4868580915481,0.04113804067935314,52.027907842166464,0.08485408973049473
310,41.17882295978217,0.05899645546982596,111.37387293256646,0.04114522893089909,52.02962499593251,0.08486874032396453
311,41.182160958818386,0.05901212267600022,111.26035049399063,0.04115241718244505,52.03114706901026,0.08488339091743435
312,41.18543769844179,0.05902778988217448,111.14629435082205,0.041159605433991005,52.03247448545494,0.08489804151090416
313,41.18865376626024,0.059043457088348746,111.03170808884155,0.04116679368553696,52.03360767183249,0.08491269210437397
314,41.191809749119265,0.05905912429452301,110.9165953044665,0.04117398193708292,52.03454705720146,0.08492734269784377
315,41.194906233069524,0.05907479150069726,110.80095960460469,0.04118117018862887,52.03529307309505,0.08494199329131358
316,41.19794380333428,0.059090458706871525,110.68480460651064,0.041188358440174835,52.03584615350296,0.0849566438847834
317,41.200923044276905,0.05910612591304579,110.5681339376393,0.04119554669172079,52.03620673485324,0.0849712944782532
318,41.20384453936845,0.05912179311922004,110.45095123550072,0.04120273494326675,52.03637525599412,0.08498594507172301
319,41.206708871155264,0.059137460325394305,110.33326014751304,0.0412099231948127,52.03635215817573,0.08500059566519282
320,41.20951662122666,0.05915312753156857,110.215064330857,0.04121711144635866,52.03613788503177,0.08501524625866262
321,41.21226837018263,0.05916879473774283,110.0963674523277,0.041224299697904615,52.03573288256125,0.08502989685213244
322,41.214964697601616,0.05918446194391709,109.97717318818826,0.04123148794945057,52.03513759910997,0.08504454744560225
323,41.217606182008296,0.059200129150091346,109.8574852240211,0.04123867620099653,52.0343524853522,0.08505919803907205
324,41.22019340084156,0.05921579635626561,109.73730725458081,0.04124586445254248,52.03337799427207,0.08507384863254186
325,41.22272693042234,0.05923146356243987,109.61664298364451,0.04125305270408844,52.03221458114511,0.08508849922601167
326,41.225207345921696,0.05924713076861413,109.49549612386409,0.0412602409556344,52.03086270351963,0.08510314981948149
327,41.227635221328825,0.05926279797478839,109.37387039661638,0.04126742920718036,52.029322821198086,0.08511780041295129
328,41.230011129419225,0.05927846518096265,109.25176953185401,0.04127461745872631,52.027595396218416,0.0851324510064211
329,41.23233564172284,0.05929413238713691,109.12919726795498,0.04128180571027227,52.0256808928353,0.0851471015998909
330,41.23460932849242,0.059309799593311174,109.00615735157325,0.041288993961818225,52.023579777501396,0.08516175219336071
331,41.23683275867171,0.05932546679948543,108.88265353748804,0.04129618221336418,52.021292518848554,0.08517640278683053
332,41.23900649986398,0.05934113400565969,108.7586895884525,0.04130337046491014,52.01881958766896,0.08519105338030034
333,41.24113111830043,0.059356801211833954,108.63426927504368,0.04131055871645609,52.01616145689616,0.08520570397377014
334,41.24320717880875,0.059372468418008216,108.50939637551004,0.04131774696800205,52.013318601586235,0.08522035456723995
335,41.24523524478178,0.05938813562418248,108.38407467562081,0.04132493521954801,52.01029149889878,0.08523500516070975
336,41.24721587814615,0.05940380283035673,108.2583079685136,0.04133212347109397,52.007080628077844,0.08524965575417957
337,41.24914963933114,0.059419470036530996,108.13210005454236,0.041339311722639924,52.00368647043293,0.08526430634764938
338,41.25103708723749,0.05943513724270526,108.0054547411245,0.04134649997418588,52.00010950931985,0.08527895694111919
339,41.25287877920638,0.05945080444887951,107.87837584258921,0.041353688225731836,51.99635023012159,0.08529360753458899
340,41.25467527098843,0.059466471655053775,107.75086718002333,0.04136087647727779,51.99240912022917,0.0853082581280588
341,41.256427116712885,0.05948213886122804,107.62293258111943,0.04136806472882375,51.98828666902235,0.08532290872152862
342,41.25813486885675,0.0594978060674023,107.49457588002119,0.0413752529803697,51.98398336785047,0.08533755931499842
343,41.25979907821416,0.05951347327357656,107.36580091717104,0.04138244123191566,51.9794997100131,0.08535220990846823
344,41.26142029386571,0.05952914047975082,107.23661153915512,0.041389629483461615,51.97483619074069,0.08536686050193804
345,41.26299906314799,0.05954480768592508,107.10701159855036,0.04139681773500758,51.96999330717524,0.08538151109540784
346,41.26453593162316,0.05956047489209934,106.97700495376961,0.041404005986553534,51.96497155835091,0.08539616168887766
347,41.26603144304861,0.0595761420982736,106.84659546890757,0.04141119423809949,51.95977144517458,0.08541081228234747
348,41.267486139346744,0.05959180930444786,106.71578701358563,0.041418382489645446,51.9543934704063,0.08542546287581727
349,41.268900560574885,0.05960747651062212,106.58458346279812,0.0414255707411914,51.94883813863993,0.08544011346928708
350,41.27027524489522,0.05962314371679638,106.45298869675622,0.04143275899273736,51.943105956283425,0.08545476406275689
351,41.27161072854491,0.059638810922970645,106.32100660073397,0.041439947244283314,51.93719743153943,0.0854694146562267
352,41.27290754580628,0.0596544781291449,106.18864106491247,0.04144713549582927,51.931113074385564,0.08548406524969651
353,41.27416622897711,0.05967014533531916,106.05589598422421,0.041454323747375225,51.924853396554845,0.08549871584316632
354,41.27538730834105,0.059685812541493424,105.92277525819836,0.04146151199892119,51.91841891151596,0.08551336643663612
355,41.27657131213816,0.059701479747667686,105.7892827908046,0.041468700250467144,51.91181013445362,0.08552801703010593
356,41.27771876653544,0.05971714695384195,105.65542249029767,0.0414758885020131,51.90502758224879,0.08554266762357575
357,41.27883019559777,0.059732814160016204,105.52119826906076,0.041483076753559056,51.898071773458994,0.08555731821704556
358,41.27990612125855,0.059748481366190466,105.38661404345092,0.04149026500510501,51.89094322829843,0.08557196881051536
359,41.280947063290846,0.05976414857236473,105.25167373364141,0.04149745325665097,51.88364246861822,0.08558661940398517
360,41.281953539278405,0.05977981577853899,105.11638126346709,0.041504641508196924,51.87617001788651,0.08560126999745497
361,41.2829260645869,0.059795482984713245,104.98074056026672,0.04151182975974288,51.868526401168694,0.0856159205909248
362,41.28386515233526,0.05981115019088751,104.84475555472811,0.041519018011288836,51.860712145107385,0.0856305711843946
363,41.28477131336713,0.05982681739706177,104.70843018073029,0.04152620626283479,51.85272777790256,0.0856452217778644
364,41.285645056222506,0.05984248460323603,104.57176837518836,0.041533394514380755,51.8445738292916,0.08565987237133421
365,41.28648688710936,0.05985815180941029,104.43477407789632,0.04154058276592671,51.83625083052928,0.08567452296480402
366,41.28729730987559,0.05987381901558455,104.29745123137089,0.041547771017472666,51.82775931436777,0.08568917355827384
367,41.28807682598093,0.05988948622175881,104.15980378069429,0.04155495926901862,51.81909981503664,0.08570382415174364
368,41.28882593446907,0.059905153427933074,104.0218356733588,0.04156214752056458,51.81027286822277,0.08571847474521345
369,41.2895451319399,0.05992082063410733,103.88355085910894,0.041569335772110534,51.80127901105023,0.08573312533868326
370,41.29023491252192,0.05993648784028159,103.74495328978591,0.04157652402365649,51.7921187820603,0.08574777593215306
371,41.29089576784468,0.05995215504645585,103.60604691917064,0.041583712275202446,51.78279272119117,0.08576242652562288
372,41.291528187011494,0.059967822252630115,103.46683570282649,0.0415909005267484,51.77330136975799,0.08577707711909269
373,41.29213265657221,0.05998348945880437,103.32732359794386,0.041598088778294365,51.76364527043251,0.0857917277125625
374,41.292709660496136,0.05999915666497863,103.18751456318302,0.04160527702984032,51.75382496722303,0.0858063783060323
375,41.29325968014513,0.060014823871152895,103.04741255851711,0.04161246528138628,51.74384100545414,0.0858210288995021
376,41.293783194246785,0.06003049107732716,102.90702154507665,0.04161965353293223,51.733693931746416,0.08583567949297193
377,41.29428067886785,0.06004615828350142,102.76634548499254,0.04162684178447819,51.72338429399633,0.08585033008644173
378,41.29475260738768,0.060061825489675674,102.62538834123924,0.041634030036024144,51.71291264135584,0.08586498067991154
379,41.295199450471955,0.060077492695849936,102.48415407747953,0.0416412182875701,51.70227952421216,0.08587963127338134
380,41.29562167604644,0.0600931599020242,102.3426466579069,0.041648406539116056,51.69148549416744,0.08589428186685115
381,41.29601974927096,0.06010882710819846,102.20087004709076,0.04165559479066201,51.68053110401844,0.08590893246032097
382,41.29639413251357,0.060124494314372716,102.05882820981893,0.04166278304220797,51.66941690773622,0.08592358305379078
383,41.296745285324725,0.06014016152054698,101.91652511094279,0.04166997129375393,51.65814346044576,0.08593823364726058
384,41.297073664411826,0.06015582872672124,101.77396471522067,0.04167715954529989,51.64671131840555,0.08595288424073039
385,41.29737972361369,0.0601714959328955,101.63115098716247,0.04168434779684584,51.63512103898728,0.0859675348342002
386,41.297663913875375,0.06018716313906976,101.48808789087309,0.0416915360483918,51.62337318065536,0.08598218542767
387,41.29792668322305,0.06020283034524402,101.34477938989826,0.041698724299937755,51.61146830294661,0.08599683602113982
388,41.298168476739065,0.06021849755141828,101.20122944706756,0.04170591255148371,51.59940696644969,0.08601148661460963
389,41.29838973653719,0.060234164757592544,101.0574420243405,0.04171310080302967,51.58718973278478,0.08602613720807943
390,41.298590901738,0.060249831963766806,100.91342108265007,0.04172028905457562,51.574817164583024,0.08604078780154924
391,41.29877240844442,0.06026549916994106,100.7691705817488,0.041727477306121585,51.562289825466124,0.08605543839501906
392,41.298934689717505,0.060281166376115324,100.62469448005324,0.04173466555766754,51.54960828002592,0.08607008898848886
393,41.29907817555228,0.060296833582289586,100.47999673448973,0.0417418538092135,51.53677309380374,0.08608473958195867
394,41.29920329285383,0.06031250078846384,100.33508130033906,0.04174904206075945,51.52378483327003,0.08609939017542848
395,41.29931046541357,0.0603281679946381,100.18995213108319,0.04175623031230541,51.510644065803774,0.08611404076889828
396,41.29940011388559,0.060343835200812365,100.04461317825069,0.041763418563851365,51.49735135967206,0.08612869136236809
397,41.299472655763296,0.06035950240698663,99.89906839126213,0.04177060681539732,51.4839072840094,0.08614334195583791
398,41.29952850535615,0.06037516961316089,99.75332171727771,0.04177779506694328,51.47031240879741,0.08615799254930771
399,41.299568073766636,0.060390836819335145,99.6073771010422,0.04178498331848923,51.45656730484404,0.08617264314277752
400,41.29959176886732,0.06040650402550941,99.46123848473317,0.04179217157003519,51.44267254376321,0.08618729373624733
401,41.29959999527823,0.06042217123168367,99.31490980780617,0.04179935982158115,51.42862869795409,0.08620194432971715
402,41.29959315434425,0.06043783843785793,99.16839500684421,0.04180654807312711,51.41443634058068,0.08621659492318695
403,41.29957164411284,0.060453505644032186,99.02169801540248,0.04181373632467306,51.40009604555118,0.08623124551665676
404,41.29953585931184,0.06046917285020645,98.87482276385832,0.04182092457621902,51.38560838749733,0.08624589611012656
405,41.29948619132754,0.06048484005638071,98.72777317925738,0.041828112827764975,51.37097394175406,0.08626054670359637
406,41.29942302818287,0.06050050726255497,98.58055318516335,0.04183530107931093,51.356193284338616,0.08627519729706618
407,41.2993467545158,0.06051617446872923,98.43316670150492,0.04184248933085689,51.34126699193024,0.086289847890536
408,41.29925775155793,0.06053184167490349,98.28561764442586,0.04184967758240284,51.326195641849395,0.0863044984840058
409,41.29915639711329,0.06054750888107775,98.1379099261328,0.0418568658339488,51.31097981203732,0.08631914907747561
410,41.29904306553731,0.060563176087252014,97.9900474547457,0.04186405408549476,51.29562008103527,0.08633379967094541
411,41.298918127715936,0.06057884329342628,97.84203413414667,0.04187124233704072,51.28011702796411,0.08634845026441523
412,41.29878195104505,0.06059451049960053,97.69387386383042,0.041878430588586674,51.264471232503595,0.08636310085788504
413,41.29863489941,0.060610177705774794,97.54557053875372,0.04188561884013263,51.24868327487184,0.08637775145135485
414,41.2984773331653,0.060625844911949056,97.39712804918696,0.041892807091678586,51.232753735804636,0.08639240204482465
415,41.29830960911469,0.06064151211812331,97.24855028056467,0.04189999534322454,51.21668319653506,0.08640705263829446
416,41.29813208049114,0.060657179324297573,97.09984111333611,0.0419071835947705,51.20047223877261,0.08642170323176426
417,41.29794509693727,0.060672846530471836,96.9510044228182,0.04191437184631645,51.1841214446829,0.08643635382523408
418,41.29774900448591,0.0606885137366461,96.80204407904597,0.04192156009786241,51.16763139686688,0.08645100441870389
419,41.297544145540755,0.06070418094282036,96.6529639466263,0.041928748349408365,51.1510026783403,0.0864656550121737
420,41.297330858857435,0.060719848148994615,96.50376788458902,0.04193593660095433,51.13423587251323,0.0864803056056435
421,41.29710947952451,0.06073551535516888,96.35445974624209,0.041943124852500284,51.11733156316936,0.08649495619911331
422,41.296880338945,0.06075118256134314,96.2050433790225,0.04195031310404624,51.10029033444552,0.08650960679258313
423,41.29664376481776,0.0607668497675174,96.05552262435228,0.041957501355592196,51.0831127708111,0.08652425738605293
424,41.2964000811194,0.06078251697369166,95.90590131749109,0.04196468960713815,51.06579945704753,0.08653890797952274
425,41.29614960808618,0.06079818417986592,95.7561832873922,0.04197187785868411,51.04835097822762,0.08655355857299254
426,41.29589266219623,0.06081385138604018,95.60637235655628,0.041979066110230064,51.03076791969521,0.08656820916646235
427,41.295629556151866,0.06082951859221444,95.45647234088808,0.04198625436177602,51.013050867044406,0.08658285975993217
428,41.29536059886232,0.0608451857983887,95.30648704955095,0.041993442613321975,50.99520040609938,0.08659751035340198
429,41.2950860954264,0.06086085300456296,95.15642028482446,0.04200063086486794,50.97721712289349,0.08661216094687178
430,41.294806347115696,0.06087652021073722,95.00627584196027,0.042007819116413894,50.95910160364911,0.08662681154034159
431,41.29452165135767,0.060892187416911485,94.85605750903986,0.04201500736795985,50.940854434756886,0.0866414621338114
432,41.294232301719184,0.06090785462308575,94.70576906683134,0.042022195619505806,50.92247620275543,0.08665611272728121
433,41.29393858789017,0.06092352182926,94.55541428864882,0.04202938387105176,50.903967494310834,0.08667076332075102
434,41.29364079566748,0.060939189035434264,94.40499694020961,0.04203657212259772,50.88532889619607,0.08668541391422083
435,41.29333920693905,0.06095485624160853,94.25452077949441,0.042043760374143674,50.86656099527077,0.08670006450769063
436,41.29303409966821,0.06097052344778278,94.10398955660635,0.04205094862568963,50.84766437846061,0.08671471510116044
437,41.29272574787818,0.060986190653957044,93.95340701363048,0.042058136877235586,50.828639632737016,0.08672936569463026
438,41.292414421636884,0.061001857860131306,93.80277688449547,0.04206532512878154,50.80948734509674,0.08674401628810006
439,41.29210038704193,0.06101752506630557,93.652102894833,0.042072513380327504,50.790208102541484,0.08675866688156987
440,41.29178390620579,0.06103319227247983,93.5013887618415,0.04207970163187346,50.770802492057456,0.08677331747503968
441,41.29146523724127,0.061048859478654086,93.3506381941455,0.042086889883419416,50.75127110059516,0.08678796806850948
442,41.29114463424715,0.06106452668482835,93.19985489166045,0.04209407813496537,50.731614515048946,0.0868026186619793
443,41.29082234729405,0.06108019389100261,93.04904254545411,0.04210126638651133,50.71183332223677,0.08681726925544911
444,41.29049862241054,0.06109586109717687,92.89820483761162,0.042108454638057284,50.69192810887992,0.08683191984891891
445,41.29017370156948,0.06111152830335113,92.7473454410981,0.04211564288960324,50.67189946158259,0.08684657044238872
446,41.28984782267455,0.06112719550952539,92.5964680196249,0.042122831141149196,50.65174796681188,0.08686122103585853
447,41.28952121954711,0.06114286271569965,92.44557622751324,0.04213001939269515,50.63147421087727,0.08687587162932835
448,41.289194121913106,0.061158529921873914,92.29467370956145,0.042137207644241115,50.6110787799107,0.08689052222279815
449,41.288866755390394,0.06117419712804817,92.14376410091037,0.04214439589578707,50.59056225984614,0.08690517281626796
450,41.288539341476195,0.06118986433422243,91.99285102691083,0.04215158414733303,50.569925236399584,0.08691982340973776
451,41.28821209753475,0.06120553154039669,91.8419381029903,0.04215877239887898,50.549168295048766,0.08693447400320757
452,41.287885236785336,0.061221198746570955,91.69102893452228,0.04216596065042494,50.528292021013186,0.08694912459667739
453,41.28755896829038,0.06123686595274522,91.54012711669358,0.042173148901970894,50.50729699923393,0.0869637751901472
454,41.28723349694385,0.06125253315891947,91.38923623437476,0.04218033715351685,50.48618381435361,0.086978425783617
455,41.28690902345993,0.061268200365093735,91.2383598619895,0.042187525405062806,50.46495305069629,0.08699307637708681
456,41.28658574436185,0.061283867571268,91.08750156338448,0.04219471365660876,50.443605292247554,0.08700772697055661
457,41.286263851971,0.06129953477744225,90.93666489170187,0.04220190190815472,50.42214112263438,0.08702237756402643
458,41.28594353439631,0.061315201983616514,90.78585338924947,0.04220909015970068,50.40056112510535,0.08703702815749624
459,41.28562497552372,0.061330869189790777,90.6350705873743,0.04221627841124664,50.37886588251057,0.08705167875096605
460,41.28530835500607,0.06134653639596504,90.48432000633494,0.04222346666279259,50.35705597728177,0.08706632934443585
461,41.284993848253166,0.0613622036021393,90.33360515517543,0.04223065491433855,50.33513199141257,0.08708097993790566
462,41.28468162642196,0.061377870808313556,90.18292953159883,0.042237843165884505,50.31309450643838,0.08709563053137548
463,41.28437185640719,0.06139353801448782,90.0322966218433,0.04224503141743046,50.290944103416955,0.08711028112484528
464,41.28406470083207,0.06140920522066208,89.88170990055632,0.042252219668976417,50.268681362908154,0.08712493171831509
465,41.28376031803929,0.06142487242683634,89.73117283067225,0.04225940792052237,50.24630686495462,0.0871395823117849
466,41.28345886208229,0.0614405396330106,89.58068886328783,0.04226659617206833,50.22382118906172,0.0871542329052547
467,41.283160482716745,0.06145620683918486,89.43026143754099,0.04227378442361429,50.201224914178056,0.08716888349872452
468,41.28286532539223,0.06147187404535912,89.27989398048827,0.04228097267516025,50.17851861867581,0.08718353409219433
469,41.28257353124423,0.061487541251533384,89.12958990698422,0.0422881609267062,50.15570288033105,0.08719818468566413
470,41.28228523708634,0.06150320845770764,88.97935261956019,0.04229534917825216,50.13277827630414,0.08721283527913394
471,41.282000575402684,0.0615188756638819,88.82918550830593,0.042302537429798115,50.10974538312028,0.08722748587260375
472,41.281719674340636,0.061534542870056164,88.6790919507491,0.04230972568134407,50.08660477664991,0.08724213646607357
473,41.28144265770374,0.061550210076230426,88.52907531173844,0.04231691393289003,50.06335703208934,0.08725678705954337
474,41.28116964494488,0.06156587728240469,88.37913894332476,0.04232410218443598,50.04000272394127,0.08727143765301318
475,41.280900751159706,0.06158154448857894,88.2292861846453,0.04233129043598194,50.016542425995304,0.08728608824648298
476,41.28063608708029,0.061597211694753205,88.07952036180703,0.042338478687527895,49.99297671130878,0.08730073883995279
477,41.280375759069024,0.06161287890092747,87.92984478777066,0.04234566693907386,49.96930615218726,0.08731538943342261
478,41.28011986911281,0.06162854610710173,87.78026276223713,0.04235285519061981,49.94553132016551,0.08733004002689242
479,41.279868514817416,0.061644213313275985,87.63077757153282,0.04236004344216577,49.921652785987966,0.08734469062036222
480,41.27962178940214,0.06165988051945025,87.48139248849671,0.042367231693711725,49.897671119589845,0.08735934121383203
481,41.27937978169473,0.06167554772562451,87.33211077236727,0.04237441994525768,49.87358689007772,0.08737399180730183
482,41.27914257612642,0.06169121493179877,87.18293566867192,0.04238160819680364,49.84940066571066,0.08738864240077165
483,41.27891025272742,0.061706882137973026,87.03387040911466,0.04238879644834959,49.825113013881065,0.08740329299424146
484,41.278682887122514,0.06172254934414729,86.88491821146732,0.04239598469989555,49.80072450109565,0.08741794358771127
485,41.27846055052689,0.06173821655032155,86.7360822794587,0.042403172951441505,49.776235692956476,0.08743259418118107
486,41.2782433097423,0.06175388375649581,86.58736580266711,0.04241036120298747,49.751647154142134,0.08744724477465088
487,41.278031227153456,0.06176955096267007,86.43877195641183,0.042417549454533424,49.72695944838869,0.0874618953681207
488,41.277824360724594,0.06178521816884433,86.29030390164635,0.04242473770607938,49.70217313847105,0.0874765459615905
489,41.277622763996355,0.06180088537501859,86.14196478485133,0.042431925957625335,49.67728878618415,0.08749119655506031
490,41.27742648608292,0.061816552581192855,85.99375773793034,0.04243911420917129,49.652306952324054,0.08750584714853012
491,41.27723557166935,0.06183221978736711,85.8456858781037,0.04244630246071725,49.62722819666958,0.08752049774199992
492,41.27705006100922,0.06184788699354137,85.69775230780594,0.0424534907122632,49.60205307796333,0.08753514833546974
493,41.27686998992243,0.061863554199715634,85.54996011458134,0.04246067896380916,49.57678215389359,0.08754979892893955
494,41.27669538979337,0.061879221405889896,85.40231237098271,0.042467867215355115,49.55141598107524,0.08756444952240935
495,41.2765262875692,0.06189488861206416,85.25481213446955,0.04247505546690107,49.525955115031785,0.08757910011587916
496,41.27636270575857,0.061910555818238414,85.10746244730663,0.042482243718447034,49.50040011017663,0.08759375070934897
497,41.27620466243034,0.061926223024412676,84.96026633646535,0.04248943196999299,49.47475151979492,0.08760840130281877
498,41.27605217121277,0.06194189023058694,84.81322681352408,0.042496620221538946,49.449009896025075,0.08762305189628859
499,41.27590524129285,0.06195755743676119,84.66634687456946,0.0425038084730849,49.42317578984069,0.0876377024897584
500,41.275763877415855,0.061973224642935455,84.51962950010007,0.04251099672463086,49.3972497510323,0.0876523530832282
501,41.275628079885294,0.06198889184910972,84.37307765492939,0.042518184976176814,49.371232328189166,0.08766700367669801
502,41.275497844562906,0.06200455905528398,84.22669428808956,0.04252537322772277,49.345124068681315,0.08768165427016783
503,41.27537316286902,0.06202022626145824,84.08048233273774,0.042532561479268725,49.318925518641514,0.08769630486363764
504,41.27525402178323,0.0620358934676325,83.93444470606084,0.04253974973081468,49.29263722294728,0.08771095545710744
505,41.27514040384513,0.06205156067380676,83.78858430918345,0.042546937982360644,49.26625972520292,0.08772560605057725
506,41.27503228715551,0.06206722787998102,83.6429040270749,0.0425541262339066,49.23979356772192,0.08774025664404705
507,41.27492964537761,0.06208289508615528,83.49740672845834,0.042561314485452556,49.21323929150888,0.08775490723751686
508,41.27483244773877,0.062098562292329545,83.35209526571926,0.04256850273699851,49.186597436242074,0.08776955783098668
509,41.2747406590322,0.0621142294985038,83.20697247481722,0.04257569098854447,49.15986854025566,0.08778420842445649
510,41.27465423961917,0.06212989670467806,83.06204117519556,0.042582879240090424,49.13305314052216,0.08779885901792629
511,41.274573145431255,0.062145563910852325,82.91730416969487,0.04259006749163638,49.10615177263485,0.0878135096113961
512,41.27449732797296,0.06216123111702658,82.77276424446462,0.042597255743182336,49.079164970790465,0.08782816020486592
513,41.27442673432455,0.06217689832320084,82.62842416887831,0.04260444399472829,49.052093267771724,0.08784281079833572
514,41.2743613071451,0.062192565529375105,82.48428669544683,0.04261163224627425,49.02493719492996,0.08785746139180553
515,41.274300984675854,0.06220823273554937,82.34035455973527,0.04261882049782021,48.99769728216806,0.08787211198527534
516,41.274245700743805,0.06222389994172363,82.19663048027887,0.042626008749366166,48.970374057923046,0.08788676257874514
517,41.27419538476548,0.062239567147897884,82.0531171585006,0.04263319700091212,48.9429680491492,0.08790141317221495
518,41.27414996175104,0.062255234354072146,81.90981727862886,0.04264038525245808,48.915479781300775,0.08791606376568477
519,41.2741093523086,0.06227090156024641,81.76673350761781,0.042647573504004034,48.88790977831539,0.08793071435915457
520,41.27407347264873,0.062286568766420664,81.62386849506684,0.04265476175554999,48.860258562596684,0.08794536495262438
521,41.27404223458938,0.062302235972594926,81.48122487314117,0.042661950007095946,48.83252665499789,0.08796001554609419
522,41.27401554556079,0.06231790317876919,81.33880525649502,0.0426691382586419,48.80471457480475,0.087974666139564
523,41.27399330861093,0.06233357038494345,81.19661224219291,0.042676326510187865,48.77682283971923,0.08798931673303381
524,41.27397542241095,0.06234923759111771,81.05464840963548,0.04268351476173382,48.74885196584247,0.08800396732650362
525,41.273961781260994,0.06236490479729197,80.91291632048187,0.04269070301327978,48.72080246765867,0.08801861791997342
526,41.27395227509627,0.06238057200346623,80.77141851857739,0.04269789126482573,48.69267485801828,0.08803326851344323
527,41.273946789493266,0.06239623920964049,80.63015752987849,0.04270507951637169,48.664469648121965,0.08804791910691304
528,41.273945205676334,0.062411906415814754,80.48913586238173,0.042712267767917644,48.63618734750402,0.08806256970038286
529,41.27394740052445,0.062427573621989016,80.34835600605078,0.0427194560194636,48.60782846401635,0.08807722029385266
530,41.27395324657816,0.06244324082816327,80.20782043274714,0.042726644271009556,48.579393503812284,0.08809187088732247
531,41.27396261204693,0.06245890803433753,80.0675315961592,0.04273383252255551,48.550882971330395,0.08810652148079227
532,41.27397536081656,0.062474575240511795,79.92749193173472,0.04274102077410147,48.52229736927876,0.08812117207426208
533,41.273991352456974,0.06249024244668605,79.78770385661157,0.04274820902564743,48.49363719861876,0.0881358226677319
534,41.27401044223018,0.06250590965286032,79.64816976955296,0.04275539727719339,48.464902958549686,0.0881504732612017
535,41.27403248109846,0.06252157685903457,79.50889205087901,0.04276258552873934,48.43609514649252,0.08816512385467151
536,41.274057315732904,0.06253724406520883,79.36987306240403,0.0427697737802853,48.4072142580747,0.08817977444814132
537,41.274084788522046,0.0625529112713831,79.23111514737082,0.042776962031831255,48.37826078711427,0.08819442504161112
538,41.274114737580824,0.06256857847755735,79.09262063038892,0.04278415028337721,48.349235225604616,0.08820907563508094
539,41.27414699675977,0.06258424568373161,78.954391817372,0.042791338534923166,48.32013806369896,0.08822372622855075
540,41.27418139565441,0.06259991288990588,78.81643099547622,0.04279852678646912,48.29096978969513,0.08823837682202056
541,41.274217759614935,0.06261558009608013,78.67874043304127,0.04280571503801508,48.26173089002019,0.08825302741549036
542,41.27425590975609,0.0626312473022544,78.54132237952979,0.04281290328956104,48.232421849215534,0.08826767800896018
543,41.274295662967305,0.06264691450842866,78.40417906547033,0.042820091541107,48.20304314992173,0.08828232860242999
544,41.27433683192306,0.06266258171460293,78.2673127023995,0.04282727979265295,48.17359527286349,0.0882969791958998
545,41.274379225093455,0.06267824892077718,78.1307254828059,0.04283446804419891,48.14407869683505,0.0883116297893696
546,41.27442264675513,0.06269391612695144,77.99441958007421,0.042841656295744865,48.11449389868511,0.0883262803828394
547,41.27446689700223,0.0627095833331257,77.85839714843198,0.04284884454729082,48.08484135330249,0.08834093097630921
548,41.27451177175781,0.06272525053929996,77.72266032289501,0.04285603279883678,48.05512153360115,0.08835558156977903
549,41.274557062785284,0.06274091774547422,77.58721121921613,0.04286322105038273,48.02533491050621,0.08837023216324884
550,41.27460255770029,0.06275658495164849,77.4520519338327,0.04287040930192869,47.99548195293903,0.08838488275671864
551,41.27464803998258,0.06277225215782274,77.31718454381723,0.042877597553474645,47.96556312780332,0.08839953335018845
552,41.27469328898835,0.062787919363997,77.18261110682691,0.0428847858050206,47.93557889997067,0.08841418394365826
553,41.274738079962674,0.06280358657017127,77.04833366105602,0.04289197405656656,47.90552973226666,0.08842883453712808
554,41.27478218405216,0.06281925377634552,76.91435422518799,0.04289916230811252,47.87541608545668,0.08844348513059788
555,41.274825368317906,0.06283492098251979,76.78067479834917,0.042906350559658475,47.84523841823218,0.08845813572406769
556,41.27486739574866,0.06285058818869405,76.64729736006261,0.04291353881120443,47.81499718719665,0.0884727863175375
557,41.27490802527419,0.0628662553948683,76.51422387020489,0.04292072706275039,47.78469284685222,0.0884874369110073
558,41.274947011778835,0.06288192260104257,76.381456268961,0.04292791531429634,47.75432584958566,0.08850208750447712
559,41.27498410611543,0.06289758980721682,76.2489964767832,0.0429351035658423,47.72389664565526,0.08851673809794693
560,41.2750190551193,0.0629132570133911,76.11684639434881,0.042942291817388255,47.69340568317723,0.08853138869141673
561,41.275051601622515,0.06292892421956535,75.98500790251933,0.04294948006893422,47.662853408112305,0.08854603928488654
562,41.27508148446845,0.0629445914257396,75.8534828623017,0.042956668320480174,47.63224026425283,0.08856068987835634
563,41.2751084385265,0.06296025863191387,75.72227311480924,0.04296385657202613,47.60156669320929,0.08857534047182616
564,41.27513219470698,0.06297592583808813,75.59138048122426,0.042971044823572085,47.570833134397816,0.08858999106529597
565,41.275152479976335,0.06299159304426238,75.460806762761,0.04297823307511804,47.54004002502674,0.08860464165876578
566,41.27516901737253,0.06300726025043665,75.33055374063103,0.042985421326664,47.509187800084284,0.08861929225223558
567,41.2751815260206,0.06302292745661091,75.20062317600753,0.04299260957820995,47.47827689232559,0.08863394284570539
568,41.27518972114857,0.06303859466278518,75.07101680999286,0.04299979782975591,47.44730773226034,0.08864859343917521
569,41.27519331410339,0.06305426186895943,74.94173636358482,0.043006986081301865,47.41628074814027,0.08866324403264501
570,41.27519201236727,0.06306992907513369,74.81278353764633,0.04301417433284782,47.38519636594665,0.08867789462611482
571,41.2751855195741,0.06308559628130796,74.68416001287329,0.043021362584393784,47.35405500937838,0.08869254521958463
572,41.2751735355262,0.06310126348748221,74.55586744976709,0.04302855083593974,47.32285709983953,0.08870719581305443
573,41.27515575621114,0.06311693069365648,74.42790748860368,0.043035739087485696,47.29160305642759,0.08872184640652425
574,41.27513187381893,0.06313259789983074,74.30028174940796,0.04304292733903165,47.26029329592143,0.08873649699999406
575,41.275101576759276,0.06314826510600499,74.17299183192571,0.04305011559057761,47.228928232769604,0.08875114759346386
576,41.275064549679165,0.06316393231217926,74.0460393155994,0.043057303842123563,47.19750827907852,0.08876579818693367
577,41.275020473480595,0.06317959951835352,73.91942575954218,0.04306449209366952,47.166033844601145,0.08878044878040348
578,41.27496902533852,0.06319526672452777,73.79315270251558,0.043071680345215475,47.13450533672521,0.0887950993738733
579,41.27490987871899,0.06321093393070204,73.66722166290634,0.04307886859676143,47.102923160462396,0.0888097499673431
580,41.27484270339757,0.0632266011368763,73.54163413870444,0.043086056848307394,47.07128771843651,0.08882440056081291
581,41.27476716547787,0.06324226834305056,73.41639160748338,0.04309324509985335,47.03959941087294,0.08883905115428271
582,41.274682927410325,0.06325793554922482,73.29149552638027,0.043100433351399306,47.00785863558727,0.08885370174775252
583,41.27458964801119,0.06327360275539907,73.1669473320767,0.04310762160294526,46.97606578797473,0.08886835234122234
584,41.274486982481704,0.06328926996157334,73.04274844078212,0.04311480985449122,46.94422126099937,0.08888300293469215
585,41.27437458242748,0.0633049371677476,72.91890024821676,0.043121998106037174,46.912325445183264,0.08889765352816195
586,41.27425209587809,0.06332060437392187,72.79540412959574,0.04312918635758313,46.880378728596334,0.08891230412163176
587,41.27411916730683,0.06333627158009612,72.6722614396154,0.043136374609129086,46.8483814968457,0.08892695471510156
588,41.27397543765069,0.06335193878627038,72.5494735124386,0.04314356286067504,46.81633413306562,0.08894160530857138
589,41.27382054433059,0.06336760599244465,72.42704166168338,0.043150751112221,46.78423701790727,0.08895625590204119
590,41.273654121271676,0.0633832731986189,72.30496718040992,0.04315793936376696,46.75209052952883,0.088970906495511
591,41.27347579892388,0.06339894040479316,72.18325134111186,0.043165127615312916,46.719895043585396,0.0889855570889808
592,41.273285204282764,0.06341460761096743,72.06189539570461,0.04317231586685887,46.68765093321956,0.08900020768245061
593,41.27308196091036,0.06343027481714168,71.9409005755185,0.04317950411840483,46.65535856905139,0.08901485827592043
594,41.27286568895639,0.06344594202331594,71.82026809128983,0.043186692369950784,46.623018319169425,0.08902950886939023
595,41.27263600517954,0.0634616092294902,71.69999913315559,0.04319388062149674,46.59063054912072,0.08904415946286004
596,41.27239252296901,0.06347727643566446,71.58009487064648,0.043201068873042696,46.55819562190216,0.08905881005632985
597,41.27213485236617,0.06349294364183873,71.46055645268363,0.04320825712458865,46.525713897950844,0.08907346064979965
598,41.27186260008654,0.06350861084801299,71.34138500757372,0.04321544537613461,46.493185735135555,0.08908811124326946
599,41.27157536954174,0.06352427805418724,71.22258164300736,0.04322263362768057,46.4606114887475,0.08910276183673928
600,41.271272760861834,0.06353994526036151,71.1041474460569,0.043229821879226527,46.42799151149193,0.08911741243020908
601,41.27095437091772,0.06355561246653577,70.98608348317603,0.04323701013077248,46.395326153479296,0.08913206302367889
602,41.27061979334381,0.06357127967271003,70.86839080019953,0.04324419838231844,46.36261576221685,0.0891467136171487
603,41.27026861856072,0.06358694687888429,70.75107042234546,0.043251386633864394,46.32986068260037,0.08916136421061852
604,41.26990043379833,0.06360261408505855,70.63412335421702,0.04325857488541035,46.29706125690595,0.08917601480408832
605,41.26951482311892,0.06361828129123281,70.51755057980536,0.043265763136956306,46.264217824781895,0.08919066539755813
606,41.269111367440495,0.06363394849740707,70.40135306249485,0.04327295138850226,46.231330723240724,0.08920531599102793
607,41.26868964456023,0.06364961570358132,70.28553174506726,0.04328013964004822,46.19840028665158,0.08921996658449774
608,41.26824922917823,0.0636652829097556,70.17008754970892,0.043287327891594174,46.1654268467323,0.08923461717796755
609,41.26778969292132,0.06368095011592985,70.05502137801686,0.04329451614314014,46.13241073254213,0.08924926777143737
610,41.267310604367054,0.06369661732210412,69.94033411100847,0.04330170439468609,46.09935227047421,0.08926391836490717
611,41.266811529067915,0.06371228452827837,69.82602660912877,0.04330889264623205,46.066251784248394,0.08927856895837698
612,41.26629202957568,0.06372795173445263,69.71209971226222,0.043316080897778005,46.03310959490394,0.08929321955184678
613,41.265751665465885,0.0637436189406269,69.59855423974241,0.04332326914932396,45.99992602079282,0.0893078701453166
614,41.26518999336254,0.06375928614680115,69.48539099036537,0.043330457400869916,45.96670137757276,0.08932252073878641
615,41.264606566962996,0.06377495335297542,69.37261074240139,0.04333764565241587,45.933435978200386,0.08933717133225622
616,41.264000937062846,0.06379062055914968,69.26021425361003,0.04334483390396183,45.90013013292498,0.08935182192572602
617,41.263372651581236,0.06380628776532393,69.14820226125397,0.04335202215550779,45.86678414928172,0.08936647251919583
618,41.262721255586044,0.0638219549714982,69.03657548211639,0.04335921040705375,45.833398332085764,0.08938112311266563
619,41.262046291319436,0.06383762217767246,68.92533461251602,0.0433663986585997,45.799972983425704,0.08939577370613545
620,41.26134729822351,0.06385328938384671,68.81448032832651,0.04337358691014566,45.766508402658076,0.08941042429960526
621,41.26062381296604,0.06386895659002098,68.70401328499398,0.043380775161691615,45.733004886401005,0.08942507489307507
622,41.259875369466414,0.06388462379619524,68.59393411755768,0.04338796341323757,45.699462728528864,0.08943972548654487
623,41.25910149892181,0.0639002910023695,68.48424344067024,0.04339515166478353,45.665882220166466,0.08945437608001469
624,41.25830172983332,0.06391595820854376,68.37494184861885,0.04340233991632948,45.63226364968385,0.0894690266734845
625,41.25747558803242,0.06393162541471802,68.26602991534875,0.04340952816787544,45.598607302690944,0.0894836772669543
626,41.25662259670749,0.06394729262089228,68.15750819448569,0.043416716419421394,45.56491346203228,0.08949832786042411
627,41.255742276430475,0.06396295982706654,68.0493772193613,0.04342390467096735,45.531182407782325,0.08951297845389392
628,41.254834145183736,0.06397862703324081,67.94163750303743,0.04343109292251331,45.497414417240286,0.08952762904736372
629,41.25389771838703,0.06399429423941506,67.83428953833379,0.04343828117405927,45.463609764925735,0.08954227964083354
630,41.25293250892455,0.06400996144558932,67.72733379785362,0.043445469425605225,45.42976872257391,0.08955693023430335
631,41.25193802717229,0.06402562865176359,67.62077073401312,0.04345265767715118,45.39589155913141,0.08957158082777315
632,41.2509137810253,0.06404129585793784,67.5146007790696,0.04345984592869714,45.36197854075172,0.08958623142124296
633,41.2498592759253,0.0640569630641121,67.40882434515233,0.04346703418024309,45.32802993079149,0.08960088201471278
634,41.24877401488833,0.06407263027028637,67.30344182429256,0.04347422243178905,45.29404598980628,0.08961553260818259
635,41.247657498532476,0.06408829747646062,67.19845358845627,0.043481410683335005,45.26002697554698,0.08963018320165239
636,41.24650922510586,0.06410396468263488,67.09385998957589,0.04348859893488097,45.225973142955894,0.0896448337951222
637,41.24532869051465,0.06411963188880915,66.98966135958534,0.043495787186426924,45.19188474416362,0.089659484388592
638,41.244115388351254,0.0641352990949834,66.88585801045295,0.04350297543797288,45.15776202848532,0.08967413498206181
639,41.24286880992265,0.06415096630115767,66.78245023421837,0.043510163689518835,45.12360524241783,0.08968878557553163
640,41.24158844427875,0.06416663350733193,66.67943830302785,0.04351735194106479,45.08941462963651,0.08970343616900144
641,41.240273778241004,0.0641823007135062,66.57682246917253,0.04352454019261075,45.055190430992226,0.08971808676247124
642,41.23892429643108,0.06419796791968045,66.47460296512551,0.0435317284441567,45.02093288450888,0.08973273735594105
643,41.23753948129965,0.0642136351258547,66.3727800035819,0.04353891669570266,44.986642225380535,0.08974738794941087
644,41.236118813155265,0.06422930233202898,66.27135377749833,0.043546104947248615,44.95231868596936,0.08976203854288067
645,41.23466177019346,0.06424496953820323,66.17032446013343,0.04355329319879457,44.917962495802904,0.08977668913635048
646,41.233167828525836,0.06426063674437749,66.06969220509042,0.04356048145034053,44.88357388157239,0.08979133972982029
647,41.231636462209345,0.06427630395055176,65.96945714635855,0.04356766970188649,44.8491530671304,0.08980599032329009
648,41.230067143275676,0.06429197115672601,65.86961939835808,0.043574857953432446,44.81470027348942,0.0898206409167599
649,41.22845934176072,0.06430763836290027,65.77017905598292,0.0435820462049784,44.780215718819775,0.08983529151022972
650,41.22681252573413,0.06432330556907453,65.67113619464726,0.04358923445652436,44.74569961844864,0.08984994210369952
651,41.22512616132911,0.06433897277524879,65.57249087033058,0.04359642270807031,44.71115218485815,0.08986459269716933
652,41.223399712772114,0.06435463998142306,65.47424311962556,0.04360361095961627,44.67657362768467,0.08987924329063914
653,41.221632642412814,0.06437030718759731,65.37639295978485,0.043610799211162225,44.64196415371742,0.08989389388410896
654,41.2198244107541,0.06438597439377157,65.27894038877075,0.04361798746270818,44.60732396689785,0.08990854447757876
655,41.217974476482155,0.06440164159994584,65.18188538530359,0.043625175714254144,44.57265326831886,0.08992319507104857
656,41.216082296496744,0.0644173088061201,65.08522790891348,0.0436323639658001,44.5379522562241,0.08993784566451837
657,41.21414732594139,0.06443297601229436,64.98896789998987,0.043639552217346056,44.503221126007816,0.08995249625798818
658,41.21216901823392,0.06444864321846862,64.89310527983497,0.04364674046889201,44.468460070214356,0.08996714685145799
659,41.21014682509683,0.06446431042464287,64.79763995071553,0.04365392872043797,44.433669278538304,0.0899817974449278
660,41.20808019658796,0.06447997763081714,64.7025717959175,0.043661116971983924,44.39884893782441,0.08999644803839761
661,41.205968581131096,0.0644956448369914,64.6079006797996,0.04366830522352988,44.36399923206797,0.09001109863186742
662,41.203811425546824,0.06451131204316565,64.51362644784935,0.043675493475075836,44.32912034241494,0.09002574922533722
663,41.201608175083265,0.06452697924933992,64.41974892673912,0.04368268172662179,44.29421244716292,0.09004039981880703
664,41.19935827344711,0.06454264645551418,64.3262679243825,0.04368986997816775,44.259275721761355,0.09005505041227685
665,41.19706116283458,0.06455831366168845,64.23318322999302,0.0436970582297137,44.224310338812984,0.09006970100574666
666,41.19471628396255,0.0645739808678627,64.14049461414179,0.043704246481259666,44.1893164680743,0.09008435159921646
667,41.19232307609971,0.06458964807403696,64.04820182881761,0.04371143473280562,44.154294276457215,0.09009900219268627
668,41.18988097709783,0.06460531528021123,63.956304607486814,0.04371862298435158,44.11924392803001,0.09011365278615607
669,41.187389423423106,0.06462098248638548,63.86480266515434,0.043725811235897534,44.08416558401923,0.0901283033796259
670,41.18484785018753,0.06463664969255975,63.7736956984252,0.04373299948744349,44.049059402811174,0.0901429539730957
671,41.182255691180416,0.064652316898734,63.68298338556758,0.043740187738989446,44.013925539953576,0.0901576045665655
672,41.179612378899925,0.06466798410490826,63.5926653865755,0.0437473759905354,43.978764148157964,0.09017225516003531
673,41.176917344584645,0.06468365131108253,63.50274134323365,0.04375456424208136,43.94357537730148,0.09018690575350512
674,41.174170018245384,0.06469931851725678,63.41321087918136,0.04376175249362732,43.90835937442942,0.09020155634697494
675,41.171369828696825,0.06471498572343104,63.32407359997944,0.043768940745173276,43.873116283757646,0.09021620694044474
676,41.168516203589334,0.06473065292960531,63.23532909317517,0.04377612899671923,43.83784624667522,0.09023085753391455
677,41.16560856944097,0.06474632013577956,63.14697692837068,0.04378331724826519,43.80254940174714,0.09024550812738436
678,41.16264635166926,0.06476198734195382,63.05901665728988,0.043790505499811144,43.76722588471751,0.09026015872085416
679,41.159628974623274,0.06477765454812809,62.97144781384803,0.0437976937513571,43.73187582851236,0.09027480931432398
680,41.15655586161571,0.06479332175430234,62.88426991422021,0.043804882002903056,43.6964993632434,0.09028945990779379
681,41.15342643495494,0.06480898896047661,62.79748245691236,0.04381207025444901,43.661096616210905,0.0903041105012636
682,41.150240115977184,0.06482465616665087,62.71108492283125,0.04381925850599497,43.62566771190785,0.0903187610947334
683,41.14699632507878,0.06484032337282514,62.625076775356845,0.043826446757540924,43.59021277202325,0.0903334116882032
684,41.14369448174836,0.06485599057899939,62.539457460414326,0.04383363500908688,43.55473191544647,0.09034806228167302
685,41.14033400459924,0.06487165778517365,62.45422640654674,0.04384082326063284,43.519225258271156,0.09036271287514283
686,41.136914311401696,0.06488732499134792,62.369383024989446,0.0438480115121788,43.4836929137994,0.09037736346861264
687,41.13343481911545,0.06490299219752217,62.28492670974412,0.043855199763724755,43.44813499254643,0.09039201406208244
688,41.12989494392208,0.06491865940369643,62.200856837654115,0.04386238801527071,43.41255160224489,0.09040666465555225
689,41.12629410125744,0.0649343266098707,62.11717276848,0.043869576266816666,43.37694284784985,0.09042131524902207
690,41.12263170584432,0.06494999381604495,62.03387384497669,0.04387676451836262,43.341308831543635,0.09043596584249187
691,41.118907171724835,0.0649656610222192,61.95095939296998,0.04388395276990858,43.3056496527409,0.09045061643596168
692,41.115119912293196,0.06498132822839348,61.86842872143522,0.043891141021454534,43.269965408093704,0.09046526702943149
693,41.11126934032819,0.06499699543456773,61.78628112257508,0.0438983292730005,43.23425619149728,0.09047991762290129
694,41.10735486802594,0.065012662640742,61.70451587189996,0.04390551752454645,43.19852209409517,0.09049456821637111
695,41.10337590703255,0.06502832984691626,61.62313222830659,0.04391270577609241,43.16276320428531,0.09050921880984092
696,41.099331868476824,0.06504399705309051,61.542129434159776,0.043919894027638365,43.12697960772577,0.09052386940331072
697,41.09522216300302,0.06505966425926478,61.46150671537284,0.04392708227918432,43.091171387340665,0.09053851999678053
698,41.091046200803625,0.06507533146543903,61.38126328149031,0.04393427053073028,43.05533862332667,0.09055317059025034
699,41.08680339165213,0.0650909986716133,61.301398325769625,0.04394145878227623,43.019481393159,0.09056782118372016
700,41.08249314493585,0.06510666587778756,61.22191102526524,0.04394864703382219,42.98359977159846,0.09058247177718996
701,41.078114869688754,0.06512233308396181,61.1428005409116,0.043955835285368144,42.94769383069757,0.09059712237065977
702,41.073667974624335,0.06513800029013608,61.064066017608354,0.0439630235369141,42.911763639807866,0.09061177296412957
703,41.06915186816843,0.06515366749631034,60.98570658430499,0.04397021178846006,42.87580926558661,0.09062642355759938
704,41.064565958492125,0.0651693347024846,60.90772135408683,0.04397740004000602,42.83983077200419,0.0906410741510692
705,41.05990965354464,0.06518500190865886,60.83010942426093,0.043984588291551975,42.803828220351384,0.090655724744539
706,41.055182361086274,0.06520066911483312,60.75286987644369,0.04399177654309793,42.76780166924681,0.09067037533800881
707,41.05038348872118,0.06521633632100739,60.67600177664766,0.04399896479464389,42.73175117464453,0.09068502593147862
708,41.04551244393047,0.06523200352718164,60.599504175370306,0.04400615304618984,42.69567678984211,0.09069967652494842
709,41.04056863410495,0.0652476707333559,60.523376107682516,0.0440133412977358,42.65957856548828,0.09071432711841823
710,41.03555146657816,0.06526333793953017,60.447616593317605,0.044020529549281755,42.62345654959135,0.09072897771188805
711,41.03046034865927,0.06527900514570442,60.37222463676186,0.04402771780082771,42.5873107875274,0.09074362830535786
712,41.025294687665955,0.06529467235187869,60.29719922734419,0.044034906052373674,42.55114132204858,0.09075827889882766
713,41.02005389095739,0.06531033955805295,60.22253933932832,0.04404209430391963,42.51494819329205,0.09077292949229747
714,41.01473736596712,0.0653260067642272,60.14824393200302,0.044049282555465585,42.47873143878834,0.09078758008576729
715,41.00934452023594,0.06534167397040147,60.074311949775485,0.04405647080701154,42.44249109347083,0.0908022306792371
716,41.00387476144491,0.06535734117657573,60.000742322263164,0.0440636590585575,42.406227189684195,0.0908168812727069
717,40.99832749744808,0.06537300838274998,59.92753396438774,0.04407084731010345,42.369939757194224,0.0908315318661767
718,40.99270213630551,0.06538867558892425,59.85468577646827,0.04407803556164941,42.33362882319676,0.09084618245964651
719,40.98699808631608,0.0654043427950985,59.78219664431623,0.044085223813195365,42.29729441232767,0.09086083305311632
720,40.98121475605034,0.06542001000127277,59.71006543932962,0.04409241206474132,42.260936546672156,0.09087548364658614
721,40.97535155438337,0.06543567720744703,59.63829101858915,0.04409960031628728,42.22455524577509,0.09089013424005594
722,40.969407890527556,0.06545134441362128,59.5668722249533,0.04410678856783324,42.18815052665056,0.09090478483352575
723,40.96338317406541,0.06546701161979555,59.49580788715581,0.044113976819379196,42.15172240379244,0.09091943542699556
724,40.95727681498236,0.06548267882596981,59.425096819901405,0.04412116507092515,42.115270889184394,0.09093408602046538
725,40.95108822369948,0.06549834603214408,59.35473782396423,0.04412835332247111,42.07879599231072,0.09094873661393518
726,40.9448168111062,0.06551401323831833,59.28472968628503,0.04413554157401706,42.04229772016675,0.09096338720740499
727,40.93846198859305,0.06552968044449259,59.21507118007017,0.04414272982556302,42.00577607726967,0.0909780378008748
728,40.93202316808425,0.06554534765066686,59.1457610648902,0.044149918077108975,41.96923106566963,0.0909926883943446
729,40.925499762070444,0.06556101485684111,59.07679808677906,0.04415710632865493,41.93266268496062,0.0910073389878144
730,40.91889118364125,0.06557668206301537,59.008180978334345,0.044164294580200894,41.89607093229195,0.09102198958128423
731,40.91219684651779,0.06559234926918964,58.939908458817335,0.04417148283174685,41.85945580237952,0.09103664017475403
732,40.905416165085306,0.06560801647536389,58.871979234253864,0.044178671083292806,41.8228172875175,0.09105129076822384
733,40.898548554425616,0.06562368368153815,58.80439199753525,0.04418585933483876,41.78615537758981,0.09106594136169364
734,40.89159343034956,0.06563935088771242,58.73714542852045,0.04419304758638472,41.749470060082274,0.09108059195516346
735,40.88455020942942,0.06565501809388667,58.67023819413762,0.044200235837930674,41.712761320094465,0.09109524254863327
736,40.8774183090313,0.06567068530006094,58.60366894848716,0.04420742408947663,41.67602914035195,0.09110989314210308
737,40.87019714734748,0.0656863525062352,58.537436332944125,0.044214612341022586,41.639273501218376,0.09112454373557288
738,40.8628861434286,0.06570201971240945,58.47153897626217,0.04422180059256854,41.60249438070835,0.09113919432904269
739,40.855484717216,0.06571768691858372,58.40597549467675,0.0442289888441145,41.56569175449956,0.0911538449225125
740,40.84799228957387,0.06573335412475798,58.34074449200995,0.04423617709566045,41.528865595945945,0.09116849551598231
741,40.840408282321306,0.06574902133093224,58.27584455977431,0.044243365347206416,41.49201587609039,0.09118314610945212
742,40.83273211826452,0.0657646885371065,58.21127427727889,0.04425055359875237,41.45514256367768,0.09119779670292193
743,40.82496322122875,0.06578035574328076,58.1470322117334,0.04425774185029833,41.41824562516796,0.09121244729639173
744,40.81710101609021,0.06579602294945502,58.083116918355074,0.044264930101844284,41.38132502474976,0.09122709788986155
745,40.809144928808166,0.06581169015562928,58.019526940474,0.04427211835339024,41.34438072435386,0.09124174848333136
746,40.801094386456555,0.06582735736180353,57.956260809640185,0.044279306604936196,41.30741268366643,0.09125639907680116
747,40.79294881725592,0.0658430245679778,57.89331704573029,0.04428649485648215,41.27042086014325,0.09127104967027097
748,40.78470765060507,0.06585869177415206,57.83069415705459,0.04429368310802811,41.23340520902326,0.09128570026374078
749,40.77637031711277,0.06587435898032633,57.76839064046498,0.04430087135957407,41.19636568334291,0.09130035085721058
750,40.76793624862928,0.06589002618650058,57.70640498146277,0.044308059611120026,41.159302233950044,0.0913150014506804
751,40.75940487827791,0.06590569339267484,57.644735654306714,0.04431524786266598,41.12221480951854,0.09132965204415021
752,40.75077564048646,0.06592136059884911,57.58338112212202,0.04432243611421194,41.08510335656256,0.09134430263762001
753,40.7420479710186,0.06593702780502336,57.52233983700917,0.044329624365757894,41.04796781945115,0.09135895323108982
754,40.73322130700513,0.06595269501119763,57.46161024015286,0.04433681261730385,41.01080814042317,0.09137360382455964
755,40.724295086975324,0.06596836221737189,57.401190761932114,0.044344000868849806,40.973624259602,0.09138825441802945
756,40.715268750887915,0.06598402942354614,57.341079822029656,0.04435118912039576,40.936416115010644,0.09140290501149925
757,40.7061417401623,0.06599969662972041,57.281275829542565,0.04435837737194172,40.89918364258675,0.09141755560496906
758,40.69691349770948,0.06601536383589467,57.22177718309227,0.044365565623487674,40.861926776198146,0.09143220619843886
759,40.68758346796296,0.06603103104206892,57.16258227093583,0.04437275387503363,40.82464544765796,0.09144685679190867
760,40.6781510969096,0.06604669824824319,57.10368947107638,0.04437994212657959,40.78733958674043,0.09146150738537849
761,40.66861583212033,0.06606236545441745,57.0450971513753,0.04438713037812555,40.75000912119644,0.0914761579788483
762,40.658977122780854,0.06607803266059172,56.98680366966287,0.044394318629671504,40.712653976769445,0.0914908085723181
763,40.64923441972218,0.06609369986676597,56.92880737385085,0.04440150688121746,40.675274077211185,0.09150545916578791
764,40.639387175451056,0.06610936707294023,56.871106602044094,0.044408695132763416,40.63786934429809,0.09152010975925773
765,40.62943484418045,0.0661250342791145,56.81369968265344,0.04441588338430937,40.60043969784729,0.09153476035272753
766,40.61937688185979,0.06614070148528875,56.75658493450777,0.04442307163585533,40.56298505573288,0.09154941094619734
767,40.609212746205145,0.06615636869146302,56.69976066696729,0.044430259887401284,40.52550533390262,0.09156406153966715
768,40.598941896729364,0.06617203589763727,56.643225180036445,0.04443744813894725,40.48800044639424,0.09157871213313695
769,40.58856379477205,0.06618770310381153,56.58697676447723,0.0444446363904932,40.45047030535241,0.09159336272660676
770,40.578077903529476,0.0662033703099858,56.531013701922575,0.04445182464203916,40.41291482104531,0.09160801332007658
771,40.56748368808444,0.06621903751616005,56.47533426499043,0.044459012893585115,40.37533390188198,0.09162266391354638
772,40.55678061543587,0.06623470472233431,56.41993671739746,0.04446620114513107,40.33772745442889,0.09163731450701619
773,40.54596815452846,0.06625037192850858,56.364819314073095,0.04447338939667703,40.300095383427575,0.091651965100486
774,40.53504577628224,0.06626603913468283,56.30998030127424,0.04448057764822298,40.262437591811626,0.09166661569395582
775,40.52401295362187,0.06628170634085709,56.25541791669929,0.04448776589976894,40.224753980724564,0.09168126628742562
776,40.512869161505904,0.06629737354703136,56.201130389603414,0.044494954151314894,40.18704444953685,0.09169591688089543
777,40.50161387695606,0.06631304075320561,56.14711594091281,0.04450214240286085,40.14930889586401,0.09171056747436523
778,40.49024657908618,0.06632870795937988,56.093372783340385,0.044509330654406806,40.111547215584196,0.09172521806783504
779,40.47876674913125,0.06634437516555414,56.03989912150028,0.04451651890595277,40.07375930285623,0.09173986866130485
780,40.46717387047614,0.0663600423717284,55.986693152024024,0.044523707157498725,40.03594505013746,0.09175451925477467
781,40.45546742868441,0.06637570957790266,55.9337530636752,0.04453089540904468,39.9981043482021,0.09176916984824447
782,40.44364691152683,0.06639137678407692,55.881077037465786,0.04453808366059064,39.96023708615938,0.09178382044171428
783,40.431711809009926,0.06640704399025119,55.82866324677141,0.04454527191213659,39.9223431514718,0.09179847103518408
784,40.41966161340428,0.06642271119642544,55.77650985744776,0.04455246016368255,39.88442242997389,0.09181312162865389
785,40.40749581927283,0.0664383784025997,55.72461502794611,0.044559648415228505,39.846474805890374,0.09182777222212371
786,40.39521392349887,0.06645404560877397,55.67297690942988,0.04456683666677446,39.808500161855406,0.09184242281559352
787,40.38281542531422,0.06646971281494822,55.62159364589072,0.04457402491832042,39.770498378930796,0.09185707340906332
788,40.37029982632689,0.06648538002112248,55.570463374264946,0.04458121316986638,39.73246933662533,0.09187172400253313
789,40.35766663054893,0.06650104722729674,55.519584224549746,0.044588401421412335,39.6944129129135,0.09188637459600293
790,40.344915344424074,0.066516714433471,55.46895431992017,0.04459558967295829,39.65632898425484,0.09190102518947275
791,40.33204547685507,0.06653238163964527,55.41857177684531,0.04460277792450425,39.618217425613025,0.09191567578294256
792,40.319056539231205,0.06654804884581952,55.3684347052054,0.0446099661760502,39.58007811047522,0.09193032637641237
793,40.305948045455374,0.06656371605199378,55.318541208408405,0.04461715442759616,39.54191091087135,0.09194497696988217
794,40.29271951197119,0.06657938325816805,55.26888938350674,0.044624342679142115,39.503715697393915,0.09195962756335198
795,40.279370457790066,0.0665950504643423,55.21947732131453,0.04463153093068807,39.465492339217235,0.0919742781568218
796,40.265900404517744,0.06661071767051657,55.17030310652417,0.04463871918223403,39.42724070411752,0.0919889287502916
797,40.25230887638127,0.06662638487669083,55.121364817823746,0.04464590743377998,39.388960658492486,0.09200357934376141
798,40.238595400255335,0.06664205208286508,55.07266052801356,0.044653095685325946,39.35065206738112,0.09201822993723122
799,40.22475950568866,0.06665771928903935,55.0241883041239,0.0446602839368719,39.31231479448404,0.09203288053070102
800,40.21080072493038,0.06667338649521361,54.9759462075314,0.04466747218841786,39.27394870218309,0.09204753112417084
801,40.196718592955996,0.06668905370138786,54.92793229407674,0.04467466043996381,39.23555365156218,0.09206218171764065
802,40.18251264749341,0.06670472090756213,54.88014461418136,0.04468184869150977,39.19712950242677,0.09207683231111045
803,40.16818242904875,0.06672038811373639,54.83258121296505,0.044689036943055725,39.15867611332488,0.09209148290458026
804,40.153727480931984,0.06673605531991066,54.78524013036264,0.04469622519460168,39.120193341567074,0.09210613349805007
805,40.13914734928249,0.06675172252608491,54.73811940124152,0.04470341344614764,39.0816810432473,0.09212078409151989
806,40.12444158309439,0.06676738973225917,54.691217055518415,0.0447106016976936,39.04313907326334,0.09213543468498969
807,40.10960973424173,0.06678305693843344,54.64453111827706,0.044717789949239556,39.004567285337565,0.0921500852784595
808,40.094651357503686,0.06679872414460769,54.59805960988456,0.04472497820078551,38.96596553203757,0.0921647358719293
809,40.079566010589275,0.06681439135078196,54.551800546109085,0.04473216645233147,38.9273336647973,0.09217938646539911
810,40.064353254162285,0.06683005855695621,54.50575193823644,0.044739354703877424,38.888671533937654,0.09219403705886893
811,40.0490126518658,0.06684572576313047,54.459911793187445,0.04474654295542338,38.849978988687795,0.09220868765233874
812,40.03354377034659,0.06686139296930474,54.41427811363464,0.044753731206969335,38.811255877206136,0.09222333824580854
813,40.01794617927955,0.066877060175479,54.36884889811908,0.04476091945851529,38.77250204660133,0.09223798883927835
814,40.002219451391646,0.06689272738165325,54.323622141167526,0.04476810771006125,38.733717342953845,0.09225263943274815
815,39.98636316248601,0.06690839458782752,54.27859583340871,0.0447752959616072,38.69490161133687,0.09226729002621797
816,39.970376891465726,0.06692406179400177,54.23376796169054,0.04478248421315316,38.65605469583823,0.09228194061968778
817,39.95426022035739,0.06693972900017603,54.189136509196146,0.04478967246469912,38.617176439581236,0.09229659121315759
818,39.9380127343347,0.0669553962063503,54.14469945556112,0.04479686071624508,38.57826668474669,0.09231124180662739
819,39.921634021741674,0.06697106341252455,54.1004547769891,0.044804048967791034,38.53932527259414,0.0923258924000972
820,39.90512367411585,0.06698673061869882,54.05640044636886,0.04481123721933699,38.500352043483836,0.092340542993567
821,39.88848128621129,0.06700239782487308,54.01253443338997,0.044818425470882946,38.461346836898116,0.09235519358703682
822,39.8717064560213,0.06701806503104735,53.96885470465939,0.0448256137224289,38.42230949146351,0.09236984418050663
823,39.85479878480115,0.0670337322372216,53.92535922381702,0.04483280197397486,38.38323984497243,0.09238449477397644
824,39.83775787709056,0.06704939944339586,53.882045951652046,0.044839990225520814,38.34413773440495,0.09239914536744624
825,39.820583340735865,0.06706506664957013,53.83891284621819,0.044847178477066776,38.30500299595105,0.09241379596091606
826,39.80327478691237,0.06708073385574438,53.79595786295002,0.04485436672861273,38.26583546503241,0.09242844655438587
827,39.785831830146044,0.06709640106191864,53.75317895477761,0.04486155498015869,38.226634976324654,0.09244309714785567
828,39.76825408833551,0.0671120682680929,53.71057407224261,0.044868743231704644,38.187401363779244,0.09245774774132548
829,39.7505411827736,0.06712773547426716,53.66814116361291,0.0448759314832506,38.148134460645956,0.09247239833479529
830,39.732692738168666,0.06714340268044142,53.62587817499805,0.044883119734796556,38.10883409949487,0.09248704892826509
831,39.714708382665926,0.06715906988661569,53.58378305046396,0.04489030798634251,38.06950011223882,0.09250169952173491
832,39.696587747868605,0.06717473709278994,53.541853732147466,0.04489749623788847,38.03013233015568,0.09251635011520472
833,39.678330468858675,0.06719040429896421,53.50008816037119,0.044904684489434424,37.99073058391076,0.09253100070867452
834,39.65993618421769,0.06720607150513846,53.45848427375757,0.04491187274098038,37.95129470357907,0.09254565130214433
835,39.6414045360472,0.06722173871131272,53.417040009343246,0.04491906099252634,37.911824518668084,0.09256030189561415
836,39.62273516998923,0.06723740591748699,53.375753302692914,0.0449262492440723,37.87231985814012,0.09257495248908396
837,39.603927735246344,0.06725307312366124,53.33462208801324,0.044933437495618254,37.83278055043473,0.09258960308255376
838,39.58498188460165,0.06726874032983551,53.2936442982661,0.04494062574716421,37.79320642349162,0.09260425367602357
839,39.5658972744387,0.06728440753600977,53.252817865282445,0.044947813998710166,37.75359730477297,0.09261890426949337
840,39.546673564760866,0.06730007474218402,53.21214071987493,0.04495500225025612,37.713953021286414,0.09263355486296318
841,39.52731041921099,0.06731574194835829,53.17161079195131,0.04496219050180208,37.67427339960737,0.092648205456433
842,39.50780750509055,0.06733140915453255,53.13122601062675,0.044969378753348034,37.634558265902335,0.0926628560499028
843,39.48816449337863,0.0673470763607068,53.09098430433663,0.04497656700489399,37.59480744595099,0.09267750664337261
844,39.46838105875087,0.06736274356688107,53.05088360094842,0.04498375525643995,37.55502076516956,0.09269215723684242
845,39.44845687959812,0.06737841077305533,53.010921827874185,0.04499094350798591,37.51519804863325,0.09270680783031224
846,39.42839163804486,0.0673940779792296,52.971096912181714,0.044998131759531865,37.475339121099566,0.09272145842378204
847,39.4081850199676,0.06740974518540385,52.93140678070655,0.04500532001107782,37.43544380703063,0.09273610901725185
848,39.38783671501277,0.06742541239157811,52.89184936016282,0.04501250826262378,37.395511930616614,0.09275075961072166
849,39.36734641661482,0.06744107959775238,52.85242257725454,0.04501969651416973,37.35554331579827,0.09276541020419146
850,39.34671382201389,0.06745674680392663,52.81312435878599,0.04502688476571569,37.31553778629029,0.09278006079766127
851,39.32593863227319,0.0674724140101009,52.773952631772424,0.045034073017261644,37.27549516560383,0.09279471139113109
852,39.3050205522965,0.06748808121627516,52.734905323550095,0.0450412612688076,37.235415277069954,0.0928093619846009
853,39.283959290845104,0.06750374842244941,52.695980361885965,0.045048449520353556,37.19529794386239,0.0928240125780707
854,39.262754560554825,0.06751941562862368,52.657175675087565,0.04505563777189952,37.15514298902051,0.0928386631715405
855,39.241406077952774,0.06753508283479794,52.61848919211202,0.045062826023445475,37.11495023547261,0.09285331376501033
856,39.21991356347377,0.06755075004097219,52.57991884267521,0.04507001427499143,37.074719506058784,0.09286796435848013
857,39.1982767414767,0.06756641724714646,52.54146255736015,0.04507720252653739,37.0344506235541,0.09288261495194994
858,39.176495340260736,0.06758208445332071,52.5031182677257,0.04508439077808334,36.99414341069148,0.09289726554541974
859,39.15456909208113,0.06759775165949498,52.464883906414215,0.0450915790296293,36.953797690185105,0.09291191613888955
860,39.132497733165025,0.06761341886566924,52.42675740725963,0.045098767281175255,36.91341328475315,0.09292656673235936
861,39.11028100372694,0.0676290860718435,52.38873670539449,0.04510595553272121,36.87299001714119,0.09294121732582918
862,39.08791864798408,0.06764475327801776,52.350819737357256,0.04511314378426717,36.83252771014515,0.09295586791929898
863,39.065410414171524,0.06766042048419202,52.3130044411989,0.04512033203581313,36.7920261866344,0.09297051851276879
864,39.04275605455702,0.06767608769036629,52.27528875658929,0.045127520287359085,36.75148526957481,0.0929851691062386
865,39.01995532545582,0.06769175489654054,52.23767062492308,0.04513470853890504,36.71090478205199,0.09299981969970841
866,38.9970079872451,0.0677074221027148,52.20014798942567,0.045141896790451,36.67028454729435,0.09301447029317822
867,38.973913804378256,0.06772308930888907,52.162718795258144,0.04514908504199695,36.62962438869597,0.09302912088664803
868,38.95067254539907,0.06773875651506332,52.12538098962258,0.04515627329354291,36.588924129840095,0.09304377148011783
869,38.92728398295557,0.06775442372123758,52.08813252186623,0.045163461545088865,36.548183594521724,0.09305842207358764
870,38.90374789381362,0.06777009092741185,52.05097134358609,0.04517064979663482,36.50740260677114,0.09307307266705744
871,38.88006405887055,0.0677857581335861,52.013895408732544,0.04517783804818078,36.46658099087652,0.09308772326052726
872,38.856232263168266,0.06780142533976036,51.976902673712694,0.04518502629972673,36.42571857140754,0.09310237385399707
873,38.83225229590639,0.06781709254593463,51.93999109749364,0.045192214551272696,36.38481517323769,0.09311702444746688
874,38.808123950455176,0.06783275975210888,51.90315864170505,0.04519940280281865,36.343870621567916,0.09313167504093668
875,38.78384702436792,0.06784842695828315,51.86640327074129,0.04520659105436461,36.30288474194919,0.0931463256344065
876,38.75942131939369,0.0678640941644574,51.829722951863495,0.04521377930591056,36.26185736030574,0.09316097622787631
877,38.73484664148924,0.06787976137063167,51.79311565530095,0.04522096755745652,36.22078830295793,0.09317562682134611
878,38.71012280083129,0.06789542857680593,51.756579354351956,0.045228155809002475,36.179677396645026,0.09319027741481592
879,38.68524961182814,0.06791109578298019,51.720112025484816,0.04523534406054843,36.13852446854844,0.09320492800828573
880,38.66022689313126,0.06792676298915445,51.683711648437644,0.04524253231209439,36.09732934631417,0.09321957860175553
881,38.63505446764685,0.06794243019532871,51.647376206318455,0.04524972056364035,36.05609185807607,0.09323422919522535
882,38.60973216254672,0.06795809740150296,51.611103685704414,0.045256908815186306,36.01481183247847,0.09324887978869516
883,38.58425980927946,0.06797376460767723,51.57489207674072,0.04526409706673226,35.97348909869899,0.09326353038216496
884,38.5586372435811,0.06798943181385149,51.53873937323904,0.04527128531827822,35.93212348647118,0.09327818097563477
885,38.532864305485575,0.06800509902002574,51.50264357277575,0.045278473569824174,35.89071482610749,0.09329283156910459
886,38.506940839335115,0.06802076622620001,51.46660267678927,0.04528566182137013,35.84926294852184,0.0933074821625744
887,38.48086669379033,0.06803643343237427,51.43061469067746,0.045292850072916085,35.80776768525225,0.0933221327560442
888,38.45464172184004,0.06805210063854854,51.39467762389405,0.04530003832446204,35.76622886848341,0.09333678334951401
889,38.42826578081099,0.06806776784472279,51.358789490045126,0.045307226576008,35.72464633106944,0.09335143394298381
890,38.4017387323772,0.06808343505089705,51.322948306984614,0.04531441482755395,35.68301990655617,0.09336608453645362
891,38.37506044256936,0.06809910225707132,51.28715209690985,0.04532160307909991,35.641349429203856,0.09338073512992344
892,38.348230781783776,0.06811476946324557,51.251398886456215,0.04532879133064587,35.59963473400959,0.09339538572339325
893,38.321249624791065,0.06813043666941984,51.21568670679159,0.04533597958219183,35.557875656729465,0.09341003631686305
894,38.29411685074495,0.0681461038755941,51.18001359371003,0.045343167833737784,35.516072033901295,0.09342468691033286
895,38.26683234319044,0.06816177108176835,51.14437758772539,0.04535035608528374,35.47422370286654,0.09343933750380266
896,38.23939599007208,0.06817743828794262,51.10877673416415,0.045357544336829696,35.43233050179288,0.09345398809727248
897,38.211807683741945,0.06819310549411688,51.07320908325761,0.04536473258837565,35.39039226969622,0.09346863869074229
898,38.18406732096721,0.06820877270029113,51.037672690234125,0.04537192083992161,35.34840884646294,0.0934832892842121
899,38.156174802937755,0.0682244399064654,51.00216561541017,0.045379109091467563,35.30638007287177,0.0934979398776819
900,38.12813003527347,0.06824010711263966,50.9666859242815,0.045386297343013526,35.264305790616156,0.09351259047115171
901,38.09993292803126,0.06825577431881392,50.93123168761343,0.04539348559455948,35.22218584232583,0.09352724106462153
902,38.071583395712,0.06827144152498818,50.89580098153077,0.04540067384610544,35.18002007158925,0.09354189165809133
903,38.04308135726698,0.06828710873116244,50.86039188760694,0.045407862097651394,35.13780832297479,0.09355654225156114
904,38.01442673610454,0.0683027759373367,50.82500249295325,0.04541505034919735,35.09555044205312,0.09357119284503095
905,37.98561946009616,0.06831844314351096,50.78963089030678,0.045422238600743306,35.05324627541846,0.09358584343850075
906,37.95665946158245,0.06833411034968523,50.754275178118526,0.04542942685228926,35.01089567071059,0.09360049403197057
907,37.92754667737897,0.06834977755585948,50.71893346064035,0.04543661510383522,34.96849847663627,0.09361514462544038
908,37.898281048781655,0.06836544476203374,50.68360384801202,0.045443803355381174,34.92605454299063,0.09362979521891018
909,37.86886252157228,0.06838111196820801,50.648284456347085,0.04545099160692713,34.88356372067889,0.09364444581237999
910,37.83929104602356,0.06839677917438226,50.61297340781878,0.045458179858473086,34.841025861737435,0.0936590964058498
911,37.809566576903926,0.06841244638055652,50.577668830745004,0.04546536811001905,34.79844081935536,0.09367374699931962
912,37.77968907348227,0.06842811358673079,50.542368859672955,0.045472556361565004,34.75580844789555,0.09368839759278942
913,37.7496584995325,0.06844378079290504,50.50707163546294,0.04547974461311096,34.713128602915845,0.09370304818625923
914,37.71947482333766,0.0684594479990793,50.4717753053721,0.045486932864656916,34.67040114119001,0.09371769877972903
915,37.68913801769394,0.06847511520525357,50.436478023137155,0.04549412111620287,34.62762592072896,0.09373234937319884
916,37.658648059914604,0.06849078241142782,50.40117794905665,0.04550130936774883,34.58480280080124,0.09374699996666866
917,37.62800493183342,0.06850644961760209,50.365873250072994,0.045508497619294784,34.54193164195447,0.09376165056013847
918,37.59720861980819,0.06852211682377635,50.330562099853296,0.04551568587084074,34.499012306035326,0.09377630115360827
919,37.56625911472376,0.06853778402995062,50.295242678870316,0.0455228741223867,34.456044656210814,0.09379095174707808
920,37.53515641199511,0.06855345123612487,50.25991317448239,0.04553006237393266,34.41302855698833,0.09380560234054788
921,37.50390051156987,0.06856911844229913,50.22457178101289,0.045537250625478615,34.36996387423654,0.0938202529340177
922,37.47249141793099,0.0685847856484734,50.18921669982907,0.04554443887702457,34.32685047520552,0.09383490352748751
923,37.44092914009895,0.06860045285464765,50.1538461394206,0.04555162712857053,34.28368822854695,0.09384955412095732
924,37.40921369163388,0.0686161200608219,50.11845831547698,0.04555881538011648,34.24047700433462,0.09386420471442712
925,37.37734509063728,0.06863178726699617,50.083051450965,0.04556600363166244,34.19721667408411,0.09387885530789693
926,37.34532335975382,0.06864745447317043,50.04762377620501,0.045573191883208394,34.153907110773176,0.09389350590136675
927,37.313148526172675,0.06866312167934469,50.012173528947145,0.04558038013475435,34.11054818886135,0.09390815649483655
928,37.28082062162864,0.06867878888551895,49.97669895444638,0.045587568386300306,34.06713978430996,0.09392280708830636
929,37.24833968240332,0.06869445609169321,49.94119830553761,0.04559475663784626,34.02368177460152,0.09393745768177617
930,37.21570574932566,0.06871012329786748,49.90566984270945,0.045601944889392225,33.980174038759706,0.09395210827524597
931,37.1829188677727,0.06872579050404173,49.87011183417827,0.04560913314093818,33.9366164573684,0.09396675886871579
932,37.1499790876698,0.06874145771021599,49.834522555960525,0.04561632139248414,33.89300891259166,0.0939814094621856
933,37.11688646349071,0.06875712491639026,49.79890029194564,0.04562350964403009,33.849351288192274,0.0939960600556554
934,37.08364105425768,0.06877279212256451,49.76324333396731,0.04563069789557605,33.805643469551555,0.09401071064912521
935,37.05024292354088,0.06878845932873878,49.72754998187494,0.045637886147122005,33.76188534368793,0.09402536124259502
936,37.016692139458144,0.06880412653491304,49.69181854360393,0.04564507439866796,33.71807679927623,0.09404001183606484
937,36.98298877467404,0.06881979374108729,49.65604733524549,0.045652262650213916,33.67421772666638,0.09405466242953464
938,36.949132906398916,0.06883546094726156,49.62023468111609,0.04565945090175988,33.63030801790193,0.09406931302300445
939,36.91512461638797,0.06885112815343582,49.5843789138259,0.045666639153305835,33.58634756673908,0.09408396361647425
940,36.88096399093952,0.06886679535961007,49.54847837434692,0.04567382740485179,33.54233626866468,0.09409861420994406
941,36.846651120893696,0.06888246256578434,49.512531412080094,0.04568101565639775,33.49827402091504,0.09411326480341387
942,36.81218610163056,0.0688981297719586,49.47653638492237,0.0456882039079437,33.45416072249374,0.09412791539688369
943,36.77756903306794,0.06891379697813287,49.44049165933247,0.04569539215948966,33.409996274190334,0.09414256599035349
944,36.74280001965946,0.06892946418430712,49.404395610396655,0.045702580411035615,33.36578057859762,0.0941572165838233
945,36.70787917039193,0.06894513139048138,49.3682466218932,0.04570976866258157,33.32151354013021,0.0941718671772931
946,36.67280659878262,0.06896079859665565,49.33204308635696,0.04571695691412753,33.27719506504177,0.09418651777076292
947,36.637582422876704,0.0689764658028299,49.29578340514247,0.04572414516567348,33.232825061442966,0.09420116836423273
948,36.60220676524381,0.06899213300900417,49.25946598848728,0.045731333417219446,33.18840343931893,0.09421581895770254
949,36.566679752975055,0.06900780021517842,49.22308925557386,0.0457385216687654,33.143930110546385,0.09423046955117234
950,36.53100151767936,0.06902346742135268,49.18665163459142,0.04574570992031136,33.09940498891128,0.09424512014464215
951,36.49517219547978,0.06903913462752695,49.15015156279658,0.04575289817185731,33.05482799012551,0.09425977073811195
952,36.459191927009755,0.0690548018337012,49.11358748657406,0.04576008642340327,33.01019903184423,0.09427442133158177
953,36.42306085740871,0.06907046903987546,49.076957861495906,0.045767274674949225,32.965518033682486,0.09428907192505158
954,36.386779136317955,0.06908613624604973,49.04026115238079,0.04577446292649518,32.9207849172321,0.09430372251852139
955,36.350346917876166,0.06910180345222398,49.00349583335227,0.04578165117804114,32.87599960607795,0.09431837311199119
956,36.31376436071441,0.06911747065839825,48.96666038789622,0.04578883942958709,32.83116202581479,0.09433302370546101
957,36.27703162795153,0.06913313786457251,48.92975330891819,0.045796027681133056,32.78627210406332,0.09434767429893082
958,36.24014888718867,0.06914880507074676,48.892773098799594,0.04580321593267901,32.741329770486445,0.09436232489240062
959,36.20311631050416,0.06916447227692103,48.85571826945328,0.04581040418422497,32.6963349568051,0.09437697548587043
960,36.16593407444791,0.06918013948309529,48.818587342378784,0.045817592435770924,32.65128759681449,0.09439162607934024
961,36.128602360035494,0.06919580668926956,48.78137884871656,0.04582478068731688,32.60618762639942,0.09440627667281004
962,36.091121352742455,0.06921147389544381,48.744091329301554,0.045831968938862835,32.56103498355023,0.09442092726627986
963,36.053491242497834,0.06922714110161807,48.706723334716536,0.04583915719040879,32.51582960837811,0.09443557785974967
964,36.01571222367804,0.06924280830779234,48.66927342534404,0.04584634544195475,32.47057144313024,0.09445022845321947
965,35.97778449510022,0.06925847551396659,48.63174017141848,0.0458535336935007,32.42526043220529,0.09446487904668928
966,35.93970826001534,0.06927414272014085,48.59412215307674,0.04586072194504666,32.37989652216799,0.0944795296401591
967,35.90148372610138,0.06928980992631512,48.556417960408815,0.04586791019659262,32.33447966176458,0.0944941802336289
968,35.8631111054562,0.06930547713248937,48.51862619350733,0.04587509844813858,32.28900980193679,0.09450883082709871
969,35.82459061458994,0.06932114433866363,48.480745462516566,0.045882286699684534,32.24348689583704,0.09452348142056852
970,35.78592247441758,0.0693368115448379,48.442774387680636,0.04588947495123049,32.19791089884234,0.09453813201403832
971,35.747106910251325,0.06935247875101215,48.404711599391355,0.045896663202776446,32.15228176856898,0.09455278260750813
972,35.70814415179233,0.06936814595718642,48.36655573823491,0.0459038514543224,32.106599464886145,0.09456743320097795
973,35.669034433122846,0.06938381316336067,48.32830545503841,0.04591103970586836,32.060863949930464,0.09458208379444775
974,35.62977799269759,0.06939948036953493,48.28995941091516,0.04591822795741431,32.015075188119035,0.09459673438791756
975,35.59037507333532,0.0694151475757092,48.25151627730988,0.04592541620896027,31.969233146163763,0.09461138498138737
976,35.5508259222102,0.06943081478188345,48.21297473604273,0.04593260446050623,31.923337793084226,0.09462603557485719
977,35.51113079084262,0.06944648198805772,48.17433347935296,0.04593979271205219,31.87738910022144,0.09464068616832699
978,35.47128993509033,0.06946214919423198,48.13559120994154,0.045946980963598144,31.831387041250792,0.0946553367617968
979,35.43130361513882,0.06947781640040623,48.09674664101368,0.0459541692151441,31.785331592194872,0.0946699873552666
980,35.39117209549203,0.0694934836065805,48.057798496320125,0.045961357466690056,31.73922273143667,0.09468463794873641
981,35.35089564496258,0.06950915081275476,48.018745510197846,0.04596854571823601,31.693060439731767,0.09469928854220622
982,35.31047453666185,0.06952481801892901,47.979586427610464,0.04597573396978197,31.646844700221248,0.09471393913567604
983,35.269909047989835,0.06954048522510328,47.9403200041873,0.045982922221327924,31.60057549844377,0.09472858972914584
984,35.22919946062506,0.06955615243127754,47.90094500626253,0.04599011047287388,31.554252822347813,0.09474324032261565
985,35.188346060513936,0.0695718196374518,47.86146021091284,0.045997298724419836,31.507876662303502,0.09475789091608545
986,35.14734913786014,0.06958748684362606,47.8218644059951,0.0460044869759658,31.4614470111147,0.09477254150955527
987,35.106208987113895,0.06960315404980032,47.782156390182905,0.046011675227511754,31.414963864030465,0.09478719210302508
988,35.06492590696072,0.06961882125597459,47.74233497300264,0.04601886347905771,31.368427218756633,0.09480184269649489
989,35.02350020031054,0.06963448846214884,47.702398974868565,0.046026051730603666,31.321837075466913,0.09481649328996469
990,34.981932174286,0.06965015566832311,47.66234722711782,0.04603323998214962,31.275193436814405,0.0948311438834345
991,34.94022214021114,0.06966582287449737,47.6221785720439,0.04604042823369558,31.228496307942116,0.0948457944769043
992,34.89837041359943,0.06968149008067162,47.58189186293036,0.046047616485241534,31.181745696494154,0.09486044507037412
993,34.8563773141419,0.06969715728684589,47.54148596408291,0.04605480473678749,31.13494161262617,0.09487509566384393
994,34.814243165695174,0.06971282449302015,47.50095975086159,0.04606199298833345,31.088084069015636,0.09488974625731374
995,34.77196829626902,0.0697284916991944,47.46031210971186,0.04606918123987941,31.0411730808725,0.09490439685078354
996,34.729553038013826,0.06974415890536867,47.419541938195024,0.046076369491425365,30.994208665948797,0.09491904744425336
997,34.68699772720823,0.06975982611154292,47.378648145018005,0.04608355774297132,30.94719084454918,0.09493369803772317
998,34.644302704245916,0.06977549331771718,47.33762965006261,0.046090745994517276,30.900119639539945,0.09494834863119297
999,34.60146831362289,0.06979116052389145,47.296485384413664,0.04609793424606323,30.852995076359203,0.09496299922466278


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_40_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00061,0.05273327976465225,0.04241567850112915,0.08008722215890884
1,1,00011,0.045512765645980835,0.029465317726135254,0.08114593476057053
2,2,00036,0.046932708472013474,0.02863091230392456,0.06158386170864105
3,3,00086,0.06070695072412491,0.03240519016981125,0.08066322654485703


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_40_D_2/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,45.07138195568133,0.045512765645980835,56.827365319652756,0.02863091230392456,15.099338338405321,0.06158386170864105
1,45.1176412185387,0.04552797504045345,56.87465001508383,0.028644710868686526,15.10854101855028,0.061603443363347686
2,45.163668949913315,0.04554318443492607,56.921570352869544,0.028658509433448495,15.117698773549582,0.06162302501805433
3,45.20946463531478,0.045558393829398684,56.96812553694257,0.02867230799821046,15.12681187272744,0.06164260667276096
4,45.255027765678115,0.0455736032238713,57.01431477964511,0.02868610656297243,15.135880588288328,0.061662188327467594
5,45.3003578373771,0.04558881261834392,57.06013730176017,0.028699905127734394,15.144905195313527,0.061681769982174235
6,45.34545435223801,0.045604022012816534,57.10559233254252,0.02871370369249636,15.153885971757566,0.06170135163688087
7,45.39031681755259,0.04561923140728915,57.15067910974945,0.028727502257258328,15.162823198444535,0.0617209332915875
8,45.434944746091126,0.045634440801761766,57.19539687967095,0.028741300822020293,15.171717159064293,0.061740514946294144
9,45.479337656115305,0.04564965019623438,57.23974489716006,0.028755099386782258,15.180568140168479,0.06176009660100078
10,45.5234950713906,0.045664859590707,57.283722425662425,0.028768897951544227,15.189376431166474,0.06177967825570741
11,45.56741652119862,0.045680068985179616,57.32732873724591,0.028782696516306192,15.198142324321184,0.06179925991041405
12,45.61110154034939,0.04569527837965223,57.370563112629654,0.02879649508106816,15.20686611474469,0.061818841565120686
13,45.654549669192974,0.04571048777412485,57.41342484121304,0.028810293645830126,15.215548100393798,0.06183842321982732
14,45.6977604536313,0.04572569716859747,57.45591322110424,0.02882409221059209,15.224188582065466,0.06185800487453396
15,45.74073344512954,0.04574090656307009,57.49802755914839,0.02883789077535406,15.232787863392032,0.061877586529240594
16,45.7834682007273,0.045756115957542705,57.53976717095556,0.028851689340116025,15.241346250836404,0.06189716818394723
17,45.825964283049736,0.04577132535201532,57.58113138092844,0.02886548790487799,15.249864053687066,0.06191674983865387
18,45.86822126031807,0.04578653474648794,57.62211952228958,0.02887928646963996,15.258341584052934,0.0619363314933605
19,45.910238706360346,0.045801744140960554,57.6627309371084,0.028893085034401925,15.266779156858155,0.061955913148067136
20,45.952016200621685,0.04581695353543317,57.70296497632791,0.028906883599163893,15.275177089836696,0.06197549480277378
21,45.9935533281743,0.04583216292990579,57.742820999791,0.02892068216392586,15.283535703526857,0.06199507645748041
22,46.03484967972741,0.0458473723243784,57.78229837626658,0.028934480728687824,15.29185532126564,0.062014658112187045
23,46.075904851636935,0.04586258171885102,57.82139648347521,0.028948279293449793,15.300136269182962,0.062034239766893685
24,46.11671844591478,0.045877791113323636,57.860114708114544,0.028962077858211758,15.308378876195764,0.06205382142160032
25,46.15729007023814,0.04589300050779625,57.89845244588441,0.028975876422973723,15.316583474001991,0.06207340307630695
26,46.19761933795834,0.04590820990226887,57.93640910151155,0.028989674987735692,15.32475039707442,0.062092984731013594
27,46.23770586810965,0.045923419296741486,57.97398408877403,0.029003473552497657,15.332879982654365,0.06211256638572023
28,46.27754928541779,0.0459386286912141,58.011176830525386,0.029017272117259626,15.340972570745278,0.06213214804042686
29,46.31714922030812,0.04595383808568672,58.04798675871831,0.02903107068202159,15.349028504106169,0.0621517296951335
30,46.35650530891373,0.045969047480159335,58.08441331442816,0.029044869246783556,15.357048128244926,0.062171311349840136
31,46.39561719308336,0.04598425687463195,58.1204559478761,0.029058667811545525,15.365031791411518,0.06219089300454677
32,46.434484520388814,0.04599946626910457,58.1561141184517,0.02907246637630749,15.372979844591013,0.06221047465925341
33,46.47310694413238,0.046014675663577184,58.19138729473558,0.029086264941069456,15.380892641496537,0.062230056313960044
34,46.511484123354116,0.0460298850580498,58.2262749545214,0.029100063505831424,15.388770538562024,0.06224963796866668
35,46.549615722838524,0.04604509445252242,58.26077658483763,0.02911386207059339,15.396613894934918,0.06226921962337332
36,46.587501413121316,0.046060303846995033,58.29489168196907,0.029127660635355358,15.404423072468653,0.06228880127807995
37,46.62514087049599,0.04607551324146765,58.32861975147776,0.029141459200117324,15.412198435715087,0.062308382932786587
38,46.66253377701982,0.046090722635940266,58.36196030822394,0.02915525776487929,15.419940351916734,0.06232796458749323
39,46.699679820520004,0.04610593203041288,58.394912876386314,0.029169056329641257,15.427649190998931,0.06234754624219986
40,46.73657869459941,0.0461211414248855,58.42747698948218,0.029182854894403223,15.435325325561797,0.062367127896906495
41,46.77323009864203,0.04613635081935812,58.459652190387104,0.029196653459165188,15.442969130872148,0.062386709551613136
42,46.80963373781836,0.04615156021383074,58.49143803135438,0.029210452023927157,15.450580984855188,0.06240629120631977
43,46.84578932309043,0.046166769608303355,58.52283407403394,0.029224250588689122,15.458161268086158,0.0624258728610264
44,46.88169657121661,0.04618197900277597,58.55383988949119,0.02923804915345109,15.465710363781788,0.062445454515733044
45,46.917355204756404,0.04619718839724859,58.584455058225174,0.029251847718213056,15.473228657791639,0.06246503617043968
46,46.95276495207457,0.046212397791721205,58.61467917018674,0.02926564628297502,15.480716538589322,0.06248461782514631
47,46.98792554734548,0.04622760718619382,58.64451182479605,0.02927944484773699,15.488174397263583,0.06250419947985295
48,47.022836730556946,0.04624281658066644,58.673952630959874,0.029293243412498955,15.49560262750926,0.06252378113455959
49,47.05749824751394,0.046258025975139054,58.70300120708863,0.02930704197726092,15.503001625618078,0.06254336278926623
50,47.09190984984209,0.04627323536961167,58.731657181112844,0.02932084054202289,15.510371790469353,0.06256294444397285
51,47.126071294990865,0.04628844476408429,58.75992019049943,0.029334639106784854,15.517713523520557,0.0625825260986795
52,47.15998234623658,0.0463036541585569,58.78778988226756,0.029348437671546823,15.525027228797724,0.06260210775338614
53,47.193642772685315,0.04631886355302952,58.8152659130042,0.02936223623630879,15.532313312885766,0.06262168940809276
54,47.22705234927524,0.046334072947502136,58.842347948879194,0.029376034801070754,15.53957218491863,0.0626412710627994
55,47.26021085677906,0.04634928234197475,58.86903566566019,0.029389833365832722,15.54680425656933,0.06266085271750604
56,47.29311808180619,0.04636449173644737,58.89532874872694,0.029403631930594688,15.554009942039837,0.06268043437221267
57,47.32577381680443,0.046379701130919986,58.9212268930855,0.029417430495356653,15.561189658050894,0.06270001602691931
58,47.35817786006172,0.0463949105253926,58.94672980338192,0.02943122906011862,15.568343823831626,0.06271959768162595
59,47.39033001570757,0.04641011991986522,58.97183719391552,0.029445027624880587,15.575472861109043,0.06273917933633258
60,47.422230093714134,0.046425329314337835,58.996548788652035,0.029458826189642556,15.582577194097471,0.06275876099103922
61,47.45387790989721,0.04644053870881045,59.02086432123613,0.02947262475440452,15.589657249487745,0.06277834264574586
62,47.48527328591706,0.04645574810328307,59.04478353500376,0.029486423319166486,15.59671345643638,0.06279792430045249
63,47.516416049278696,0.046470957497755684,59.068306182994,0.029500221883928455,15.603746246554543,0.06281750595515913
64,47.54730603333236,0.0464861668922283,59.091432027960686,0.02951402044869042,15.61075605389693,0.06283708760986577
65,47.57794307727342,0.04650137628670092,59.11416084238344,0.029527819013452385,15.617743314950477,0.0628566692645724
66,47.60832702614223,0.04651658568117353,59.1364924084787,0.029541617578214354,15.624708468623002,0.06287625091927904
67,47.638457730823774,0.04653179507564616,59.158426518209936,0.02955541614297632,15.631651956231648,0.06289583257398568
68,47.66833504804686,0.04654700447011877,59.17996297329786,0.029569214707738288,15.638574221491242,0.0629154142286923
69,47.69795884038353,0.04656221386459139,59.20110158523015,0.029583013272500253,15.645475710502538,0.06293499588339894
70,47.727328976247634,0.046577423259064006,59.22184217527065,0.02959681183726222,15.652356871740274,0.06295457753810559
71,47.75644532989378,0.04659263265353662,59.24218457446854,0.029610610402024187,15.659218156041149,0.06297415919281221
72,47.78530778141568,0.04660784204800924,59.26212862366671,0.029624408966786153,15.666060016591667,0.06299374084751885
73,47.813916216744374,0.046623051442481855,59.2816741735102,0.029638207531548118,15.672882908915822,0.0630133225022255
74,47.84227052764624,0.04663826083695447,59.30082108445387,0.029652006096310086,15.679687290862699,0.06303290415693212
75,47.870370611720865,0.04665347023142709,59.31956922677004,0.029665804661072052,15.686473622593935,0.06305248581163876
76,47.898216372398444,0.046668679625899705,59.33791848055548,0.02967960322583402,15.693242366570997,0.0630720674663454
77,47.92580771893723,0.04668388902037232,59.355868735738206,0.029693401790595986,15.69999398754242,0.06309164912105203
78,47.953144566420676,0.04669909841484494,59.373419892083845,0.02970720035535795,15.70672895253088,0.06311123077575867
79,47.980226835754195,0.046714307809317554,59.39057185920163,0.02972099892011992,15.713447730820118,0.06313081243046531
80,48.00705445366192,0.04672951720379017,59.407324556549916,0.029734797484881885,15.720150793941746,0.06315039408517194
81,48.03362735268316,0.04674472659826279,59.423677913441594,0.02974859604964385,15.726838615662011,0.06316997573987858
82,48.05994547116854,0.0467599359927354,59.43963186904881,0.02976239461440582,15.73351167196826,0.06318955739458522
83,48.086008753276104,0.04677514538720802,59.45518637240751,0.029776193179167784,15.740170441055458,0.06320913904929185
84,48.11181714896702,0.046790354781680636,59.470341382421566,0.029789991743929753,15.746815403312475,0.06322872070399849
85,48.13737061400116,0.04680556417615325,59.485096867866446,0.029803790308691718,15.75344704130827,0.06324830235870513
86,48.16266910993249,0.04682077357062587,59.499452807392686,0.029817588873453683,15.760065839777978,0.06326788401341175
87,48.1877126041041,0.046835982965098485,59.51340918952872,0.029831387438215652,15.766672285608841,0.0632874656681184
88,48.21250106964319,0.0468511923595711,59.526966012683616,0.029845186002977617,15.773266867826019,0.06330704732282504
89,48.23703448545573,0.04686640175404372,59.540123285149264,0.029858984567739583,15.779850077578288,0.06332662897753166
90,48.2613128362209,0.046881611148516335,59.55288102510215,0.02987278313250155,15.786422408123629,0.0633462106322383
91,48.28533611238537,0.04689682054298895,59.565239260604926,0.029886581697263517,15.792984354814646,0.06336579228694494
92,48.30910431015735,0.04691202993746157,59.577198029607445,0.029900380262025485,15.799536415083905,0.06338537394165157
93,48.33261743150035,0.046927239331934184,59.58875737994748,0.02991417882678745,15.80607908842915,0.06340495559635821
94,48.35587548412682,0.04694244872640681,59.59991736935107,0.029927977391549416,15.812612876398353,0.06342453725106485
95,48.37887848149156,0.046957658120879424,59.610678065432424,0.029941775956311385,15.819138282574677,0.06344411890577148
96,48.4016264427848,0.04697286751535204,59.62103954569358,0.02995557452107335,15.825655812561353,0.06346370056047812
97,48.42411939292531,0.04698807690982466,59.631001897523504,0.029969373085835315,15.832165973966346,0.06348328221518476
98,48.44635736255301,0.04700328630429727,59.64056521819698,0.029983171650597284,15.83866927638696,0.06350286386989139
99,48.46834038802151,0.04701849569876989,59.64972961487298,0.02999697021535925,15.84516623139434,0.06352244552459803
100,48.490068511390554,0.047033705093242506,59.65849520459276,0.030010768780121218,15.851657352517792,0.06354202717930467
101,48.51154178041798,0.04704891448771512,59.666862114277535,0.030024567344883183,15.858143155229024,0.0635616088340113
102,48.53276024855173,0.04706412388218774,59.674830480725724,0.03003836590964515,15.864624156926286,0.06358119048871794
103,48.55372397492147,0.047079333276660355,59.68240045060992,0.030052164474407117,15.871100876918335,0.06360077214342458
104,48.57443302433008,0.04709454267113297,59.689572180473384,0.030065963039169082,15.877573836408315,0.0636203537981312
105,48.59488746724495,0.04710975206560559,59.696345836726216,0.030079761603931048,15.884043558477545,0.06363993545283785
106,48.61508737978903,0.047124961460078205,59.70272159564112,0.030093560168693016,15.89051056806912,0.06365951710754449
107,48.63503284373167,0.04714017085455082,59.708699643348794,0.03010735873345498,15.896975391971454,0.06367909876225111
108,48.65472394647932,0.04715538024902344,59.714280175832954,0.03012115729821695,15.903438558801705,0.06369868041695775
109,48.67416078106587,0.047170589643496054,59.71946339892496,0.030134955862978915,15.909900598989026,0.0637182620716644
110,48.69334344614298,0.04718579903796867,59.724249528298024,0.03014875442774088,15.916362044757763,0.06373784372637102
111,48.71227204597011,0.04720100843244129,59.72863878946118,0.03016255299250285,15.922823430110515,0.06375742538107766
112,48.73094669040427,0.0472162178269139,59.732631417752685,0.030176351557264815,15.929285290811062,0.0637770070357843
113,48.74936749488971,0.04723142722138652,59.736227658333185,0.03019015012202678,15.935748164367197,0.06379658869049093
114,48.76753458044737,0.047246636615859136,59.73942776617838,0.03020394868678875,15.942212590013465,0.06381617034519757
115,48.785448073664,0.04726184601033175,59.742232006071504,0.030217747251550714,15.948679108693716,0.06383575199990421
116,48.80310810668128,0.04727705540480437,59.74464065259515,0.030231545816312683,15.955148263043624,0.06385533365461084
117,48.82051481718461,0.047292264799276985,59.74665399012298,0.030245344381074648,15.961620597373054,0.06387491530931748
118,48.837668348391674,0.0473074741937496,59.74827231281088,0.030259142945836613,15.96809665764831,0.06389449696402412
119,48.85456884904097,0.04732268358822222,59.74949592458785,0.030272941510598582,15.974576991474304,0.06391407861873075
120,48.87121647337996,0.047337892982694835,59.75032513914637,0.030286740075360547,15.981062148076578,0.06393366027343739
121,48.88761138115312,0.04735310237716746,59.750760279932635,0.030300538640122512,15.987552678283222,0.06395324192814403
122,48.90375373758976,0.047368311771640075,59.75080168013611,0.03031433720488448,15.994049134506705,0.06397282358285065
123,48.919643713391686,0.04738352116611269,59.75044968267896,0.030328135769646446,16.00055207072558,0.0639924052375573
124,48.93528148472066,0.04739873056058531,59.74970464020494,0.030341934334408415,16.00706204246605,0.06401198689226394
125,48.9506672331856,0.047413939955057924,59.748566915068004,0.03035573289917038,16.013579606783505,0.06403156854697056
126,48.965801145829644,0.04742914934953054,59.747036879320504,0.030369531463932346,16.020105322243847,0.0640511502016772
127,48.98068341511708,0.04744435874400316,59.745114914701006,0.030383330028694314,16.02663974890479,0.06407073185638384
128,48.99531423891995,0.04745956813847577,59.742801412621745,0.03039712859345628,16.033183448297,0.06409031351109047
129,49.00969382050458,0.04747477753294839,59.74009677415568,0.030410927158218245,16.039736983405174,0.06410989516579711
130,49.02382236851788,0.047489986927421006,59.73700141002321,0.030424725722980214,16.046300918648985,0.06412947682050375
131,49.03770009697338,0.04750519632189362,59.73351574057851,0.03043852428774218,16.052875819863882,0.06414905847521038
132,49.05132722523728,0.04752040571636624,59.72964019579546,0.030452322852504148,16.059462254281883,0.06416864012991702
133,49.064703978014066,0.047535615110838855,59.72537521525326,0.030466121417266113,16.066060790512175,0.06418822178462366
134,49.077830585332144,0.04755082450531147,59.72072124812158,0.030479919982028078,16.07267199852164,0.06420780343933029
135,49.09070728252914,0.04756603389978409,59.71567875314544,0.030493718546790047,16.07929644961529,0.06422738509403693
136,49.10333431023716,0.047581243294256705,59.710248198629685,0.030507517111552012,16.08593471641659,0.06424696674874357
137,49.11571191436771,0.04759645268872932,59.70443006242306,0.030521315676313977,16.092587372847646,0.0642665484034502
138,49.127840346096555,0.04761166208320194,59.69822483190189,0.030535114241075946,16.09925499410937,0.06428613005815684
139,49.13971986184842,0.047626871477674554,59.691633003953534,0.03054891280583791,16.105938156661438,0.06430571171286348
140,49.15135072328129,0.04764208087214717,59.68465508495927,0.03056271137059988,16.112637438202242,0.0643252933675701
141,49.16273319727088,0.04765729026661979,59.677291590776974,0.030576509935361845,16.1193534176487,0.06434487502227675
142,49.173867555894596,0.0476724996610924,59.66954304672336,0.03059030850012381,16.126086675115953,0.06436445667698339
143,49.184754076415516,0.04768770905556502,59.66140998755587,0.03060410706488578,16.13283779189697,0.06438403833169001
144,49.19539304126615,0.047702918450037636,59.65289295745414,0.030617905629647744,16.139607350442112,0.06440361998639665
145,49.20578473803201,0.04771812784451025,59.64399251000123,0.030631704194409713,16.146395934338493,0.0644232016411033
146,49.21592945943499,0.04773333723898287,59.63470920816434,0.03064550275917168,16.15320412828932,0.06444278329580992
147,49.22582750331663,0.047748546633455485,59.62504362427531,0.030659301323933644,16.160032518093153,0.06446236495051656
148,49.235479172621204,0.04776375602792811,59.61499634001059,0.030673099888695612,16.166881690622972,0.0644819466052232
149,49.244884775378466,0.04777896542240072,59.60456794637105,0.030686898453457578,16.173752233805242,0.06450152825992983
150,49.25404462468659,0.04779417481687334,59.59375904366116,0.030700697018219543,16.18064473659887,0.06452110991463647
151,49.262959038694504,0.04780938421134596,59.58257024146819,0.03071449558298151,16.187559788974006,0.06454069156934311
152,49.27162834058444,0.047824593605818574,59.57100215864057,0.030728294147743477,16.194497981890816,0.06456027322404974
153,49.28005285855406,0.04783980300029119,59.55905542326637,0.030742092712505442,16.20145990727816,0.06457985487875638
154,49.28823292579853,0.04785501239476381,59.54673067265106,0.03075589127726741,16.20844615801212,0.06459943653346302
155,49.296168880492445,0.047870221789236424,59.53402855329513,0.030769689842029376,16.215457327894484,0.06461901818816965
156,49.30386106577147,0.04788543118370904,59.520949720871215,0.030783488406791345,16.22249401163116,0.06463859984287629
157,49.31130982971403,0.04790064057818166,59.50749484020099,0.03079728697155331,16.229556804810432,0.06465818149758293
158,49.318515525322574,0.04791584997265427,59.49366458523161,0.030811085536315275,16.23664630388118,0.06467776315228956
159,49.32547851050493,0.04793105936712689,59.47945963901183,0.030824884101077244,16.243763106131016,0.0646973448069962
160,49.332199148055324,0.047946268761599506,59.464880693667794,0.03083868266583921,16.250907809664273,0.06471692646170284
161,49.33867780563534,0.04796147815607212,59.44992845037845,0.030852481230601178,16.25808101337996,0.06473650811640946
162,49.34491485575469,0.04797668755054474,59.43460361935064,0.030866279795363143,16.265283316949656,0.0647560897711161
163,49.35091067575181,0.047991896945017355,59.418906919793756,0.03088007836012511,16.272515320795208,0.06477567142582275
164,49.35666564777435,0.04800710633948997,59.40283907989421,0.030893876924887077,16.279777626066473,0.06479525308052937
165,49.36218015875942,0.04802231573396259,59.38640083678938,0.030907675489649043,16.287070834618895,0.06481483473523601
166,49.367454600413865,0.048037525128435205,59.36959293654131,0.030921474054411008,16.29439554899102,0.06483441638994265
167,49.37248936919414,0.04805273452290782,59.35241613411007,0.030935272619172977,16.301752372381912,0.06485399804464928
168,49.37728486628625,0.04806794391738044,59.33487119332673,0.030949071183934942,16.309141908628558,0.06487357969935592
169,49.38184149758544,0.048083153311853054,59.31695888686599,0.030962869748696907,16.316564762183084,0.06489316135406256
170,49.386159673675756,0.04809836270632567,59.2986799962185,0.030976668313458876,16.324021538089955,0.06491274300876919
171,49.390239809809415,0.04811357210079829,59.28003531166288,0.03099046687822084,16.331512841963104,0.06493232466347583
172,49.39408232588616,0.0481287814952709,59.26102563223722,0.03100426544298281,16.33903927996294,0.06495190631818246
173,49.39768764643234,0.04814399088974352,59.241651765710515,0.031018064007744775,16.34660145877331,0.0649714879728891
174,49.40105620057985,0.048159200284216136,59.2219145285535,0.03103186257250674,16.354199985578365,0.06499106962759574
175,49.40418842204507,0.04817440967868876,59.201814745909346,0.03104566113726871,16.361835468039384,0.06501065128230238
176,49.40708474910748,0.04818961907316137,59.18135325156389,0.031059459702030674,16.369508514271438,0.065030232937009
177,49.40974562458826,0.04820482846763399,59.16053088791561,0.031073258266792643,16.377219732820112,0.06504981459171565
178,49.41217149582876,0.04822003786210661,59.13934850594525,0.031087056831554608,16.384969732637995,0.06506939624642227
179,49.41436281466866,0.048235247256579225,59.117806965185075,0.031100855396316573,16.392759123061243,0.06508897790112891
180,49.41632003742426,0.04825045665105184,59.09590713368787,0.031114653961078542,16.40058851378598,0.06510855955583555
181,49.418043624866435,0.04826566604552446,59.073649887995515,0.031128452525840507,16.408458514844632,0.0651281412105422
182,49.41953404219851,0.048280875439997074,59.05103611310737,0.031142251090602473,16.41636973658223,0.06514772286524882
183,49.42079175903404,0.04829608483446969,59.028066702448164,0.03115604965536444,16.42432278963263,0.06516730451995546
184,49.42181724937441,0.04831129422894231,59.00474255783574,0.031169848220126407,16.432318284894617,0.06518688617466209
185,49.42261099158638,0.048326503623414924,58.981064589448266,0.031183646784888372,16.440356833508016,0.06520646782936873
186,49.423173468379375,0.04834171301788754,58.957033715791376,0.03119744534965034,16.448439046829684,0.06522604948407537
187,49.423505166782746,0.04835692241236016,58.9326508636648,0.031211243914412306,16.45656553640943,0.06524563113878201
188,49.42360657812293,0.04837213180683277,58.907916968128724,0.031225042479174275,16.464736913965893,0.06526521279348864
189,49.42347819800039,0.04838734120130539,58.88283297246989,0.03123884104393624,16.47295379136239,0.06528479444819528
190,49.42312052626649,0.048402550595778006,58.85739982816728,0.03125263960869821,16.481216780582564,0.0653043761029019
191,49.422534067000235,0.04841775999025062,58.83161849485765,0.03126643817346017,16.48952649370618,0.06532395775760855
192,49.42171932848492,0.04843296938472324,58.80548994030046,0.03128023673822214,16.49788354288463,0.06534353941231519
193,49.42067682318456,0.048448178779195855,58.779015140342906,0.03129403530298411,16.506288540316536,0.06536312106702183
194,49.419407067720364,0.04846338817366847,58.752195078884256,0.03130783386774607,16.514742098223252,0.06538270272172846
195,49.41791058284693,0.04847859756814109,58.72503074784008,0.03132163243250804,16.523244828824264,0.0654022843764351
196,49.41618789342844,0.048493806962613704,58.69752314710615,0.03133543099727001,16.531797344312572,0.06542186603114172
197,49.414239528414676,0.04850901635708632,58.669673284522034,0.03134922956203197,16.54040025683002,0.06544144768584836
198,49.41206602081692,0.04852422575155894,58.641482175834284,0.03136302812679394,16.54905417844252,0.065461029340555
199,49.40966790768382,0.048539435146031554,58.61295084465954,0.031376826691555906,16.55775972111526,0.06548061099526165
200,49.40704573007702,0.04855464454050417,58.58408032244709,0.031390625256317875,16.566517496687847,0.06550019264996827
201,49.40420003304683,0.04856985393497679,58.55487164844132,0.03140442382107984,16.57532811684941,0.06551977430467491
202,49.4011313656076,0.04858506332944941,58.525325869643744,0.031418222385841806,16.584192193113598,0.06553935595938154
203,49.39784028071321,0.048600272723922026,58.4954440407748,0.031432020950603774,16.593110336793597,0.06555893761408818
204,49.39432733523225,0.04861548211839464,58.465227224235406,0.031445819515365736,16.602083158977017,0.06557851926879482
205,49.39059308992321,0.04863069151286726,58.434676490068036,0.031459618080127705,16.611111270500793,0.06559810092350146
206,49.38663810940957,0.048645900907339876,58.403792915917734,0.031473416644889673,16.620195281925998,0.06561768257820809
207,49.38246296215471,0.04866111030181249,58.37257758699273,0.031487215209651635,16.62933580351263,0.06563726423291473
208,49.37806822043679,0.04867631969628511,58.341031596024685,0.031501013774413604,16.638533445194327,0.06565684588762136
209,49.37345446032351,0.048691529090757725,58.30915604322885,0.03151481233917557,16.647788816553053,0.065676427542328
210,49.36862226164675,0.04870673848523034,58.27695203626379,0.031528610903937535,16.657102526793704,0.06569600919703464
211,49.36357220797716,0.04872194787970296,58.244420690190864,0.0315424094686995,16.666475184718728,0.06571559085174128
212,49.358304886598575,0.048737157274175574,58.21156312743341,0.03155620803346147,16.675907398702634,0.0657351725064479
213,49.352820888482455,0.04875236666864819,58.17838047773579,0.03157000659822344,16.68539977666654,0.06575475416115455
214,49.347120808262126,0.04876757606312081,58.144873878121864,0.0315838051629854,16.694952926052533,0.06577433581586117
215,49.34120524420696,0.048782785457593424,58.11104447285353,0.03159760372774737,16.704567453798198,0.06579391747056781
216,49.335074798196445,0.04879799485206604,58.07689341338874,0.03161140229250934,16.71424396631087,0.06581349912527446
217,49.32873007569426,0.048813204246538656,58.042421858339424,0.0316252008572713,16.723983069442042,0.0658330807799811
218,49.32217168572217,0.04882841364101127,58.00763097342892,0.03163899942203327,16.733785368461618,0.06585266243468772
219,49.31540024083379,0.04884362303548389,57.97252193144943,0.03165279798679524,16.743651468032205,0.06587224408939436
220,49.30841635708841,0.048858832429956506,57.93709591221901,0.0316665965515572,16.753581972183262,0.06589182574410099
221,49.301220654024654,0.04887404182442912,57.90135410253822,0.03168039511631917,16.76357748428534,0.06591140739880763
222,49.29381375463398,0.04888925121890174,57.8652976961469,0.03169419368108114,16.773638607024175,0.06593098905351427
223,49.286196285334256,0.048904460613374355,57.82892789368015,0.0317079922458431,16.783765942374817,0.0659505707082209
224,49.27836887594313,0.04891967000784697,57.79224590262453,0.03172179081060507,16.793960091575737,0.06597015236292754
225,49.27033215965141,0.04893487940231959,57.75525293727368,0.03173558937536704,16.804221655102793,0.06598973401763418
226,49.262086772996255,0.048950088796792204,57.717950218683924,0.031749387940129,16.814551232643296,0.06600931567234081
227,49.25363335583443,0.04896529819126482,57.680338974629336,0.03176318650489097,16.82494942306998,0.06602889732704745
228,49.24497255131536,0.04898050758573744,57.64242043955696,0.03177698506965294,16.835416824414946,0.06604847898175409
229,49.23610500585417,0.04899571698021006,57.6041958545414,0.0317907836344149,16.84595403384355,0.06606806063646072
230,49.22703136910469,0.04901092637468268,57.56566646723928,0.03180458219917687,16.856561647628386,0.06608764229116736
231,49.21775229393225,0.049026135769155293,57.52683353184364,0.031818380763938836,16.867240261123037,0.066107223945874
232,49.208268436386604,0.04904134516362791,57.48769830903788,0.031832179328700805,16.877990468736,0.06612680560058062
233,49.19858045567458,0.049056554558100526,57.44826206594953,0.03184597789346277,16.88881286390448,0.06614638725528726
234,49.18868901413286,0.04907176395257314,57.40852607610374,0.031859776458224735,16.89970803906816,0.0661659689099939
235,49.17859477720048,0.04908697334704576,57.36849161937671,0.031873575022986704,16.910676585642985,0.06618555056470053
236,49.16829841339148,0.049102182741518376,57.32815998194865,0.031887373587748666,16.92171909399495,0.06620513221940717
237,49.15780059426734,0.04911739213599099,57.2875324562566,0.031901172152510635,16.932836153413756,0.06622471387411381
238,49.1471019944094,0.04913260153046361,57.246610340947164,0.0319149707172726,16.944028352086555,0.06624429552882044
239,49.13620329139123,0.049147810924936225,57.205394940828825,0.031928769282034565,16.955296277071664,0.06626387718352708
240,49.125105165750924,0.04916302031940884,57.16388756682398,0.031942567846796534,16.966640514272182,0.06628345883823372
241,49.11380830096337,0.04917822971388146,57.12208953592113,0.0319563664115585,16.9780616484097,0.06630304049294035
242,49.10231338341239,0.049193439108354074,57.080002171126374,0.031970164976320464,16.989560262997916,0.06632262214764699
243,49.09062110236288,0.04920864850282669,57.03762680141499,0.03198396354108243,17.001136940316247,0.06634220380235363
244,49.07873214993291,0.04922385789729931,56.99496476168271,0.0319977621058444,17.01279226138346,0.06636178545706026
245,49.066647221065715,0.049239067291771924,56.9520173926968,0.03201156067060637,17.024526805931295,0.0663813671117669
246,49.05436701350166,0.04925427668624454,56.90878604104694,0.03202535923536833,17.036341152377993,0.06640094876647354
247,49.04189222775016,0.049269486080717156,56.86527205909568,0.0320391578001303,17.04823587780194,0.06642053042118017
248,49.02922356706157,0.04928469547518977,56.82147680492918,0.03205295636489227,17.060211557915196,0.0664401120758868
249,49.01636173739895,0.04929990486966239,56.77740164230721,0.03206675492965423,17.072268767037084,0.06645969373059345
250,49.00330744740987,0.049315114264135006,56.73304794061323,0.0320805534944162,17.084408078067693,0.06647927538530007
251,48.99006140839812,0.04933032365860762,56.68841707480428,0.03209435205917817,17.0966300624615,0.06649885704000671
252,48.97662433429537,0.04934553305308024,56.64351042536054,0.03210815062394013,17.10893529020088,0.06651843869471336
253,48.962996941632866,0.049360742447552855,56.59832937823474,0.0321219491887021,17.121324329769607,0.06653802034941998
254,48.949179949512924,0.04937595184202547,56.55287532480155,0.03213574775346407,17.133797748126472,0.06655760200412662
255,48.93517407958054,0.04939116123649809,56.50714966180642,0.03214954631822603,17.146356110678745,0.06657718365883326
256,48.9209800559949,0.04940637063097071,56.461153791314544,0.032163344882988,17.15899998125574,0.06659676531353989
257,48.90659860540085,0.04942158002544332,56.41488912065953,0.03217714344774997,17.171729922082363,0.06661634696824653
258,48.89203045690027,0.049436789419915944,56.36835706239188,0.03219094201251193,17.184546493752634,0.06663592862295317
259,48.87727634202355,0.04945199881438856,56.32155903422721,0.0322047405772739,17.197450255203215,0.0666555102776598
260,48.86233699470088,0.04946720820886118,56.274496458994456,0.03221853914203587,17.210441763686976,0.06667509193236644
261,48.847213151233674,0.04948241760333379,56.227170764583875,0.03223233770679783,17.223521574746528,0.06669467358707308
262,48.83190555026571,0.04949762699780641,56.179583383894524,0.0322461362715598,17.236690242187752,0.06671425524177971
263,48.816414932754554,0.049512836392279026,56.13173575478224,0.032259934836321766,17.249948318053455,0.06673383689648635
264,48.8007420419427,0.04952804578675164,56.083629320006764,0.032273733401083735,17.26329635259681,0.06675341855119299
265,48.78488762332874,0.04954325518122426,56.03526552717909,0.032287531965845696,17.276734894255004,0.06677300020589962
266,48.76885242463869,0.049558464575696876,55.98664582870854,0.032301330530607665,17.290264489622835,0.06679258186060626
267,48.75263719579696,0.04957367397016949,55.937771681749695,0.032315129095369634,17.303885683426273,0.0668121635153129
268,48.73624268889756,0.04958888336464211,55.88864454814917,0.032328927660131596,17.31759901849607,0.06683174517001952
269,48.71966965817525,0.049604092759114725,55.83926589439207,0.032342726224893564,17.331405035741465,0.06685132682472616
270,48.70291885997649,0.04961930215358734,55.78963719154864,0.03235652478965553,17.34530427412369,0.0668709084794328
271,48.68599105273062,0.04963451154805996,55.739759915220404,0.032370323354417495,17.359297270629725,0.06689049013413943
272,48.66888699692078,0.049649720942532574,55.689635545486276,0.032384121919179464,17.37338456024595,0.06691007178884607
273,48.65160745505503,0.04966493033700519,55.639265566848614,0.03239792048394143,17.387566675931794,0.06692965344355271
274,48.634153191637246,0.04968013973147781,55.58865146817911,0.032411719048703394,17.401844148593472,0.06694923509825934
275,48.6165249731382,0.049695349125950423,55.53779474266419,0.03242551761346536,17.416217507057755,0.06696881675296598
276,48.598723567966395,0.04971055852042304,55.486696887750966,0.03243931617822733,17.43068727804563,0.06698839840767262
277,48.580749746439146,0.049725767914895656,55.43535940509228,0.0324531147429893,17.445253986146124,0.06700798006237925
278,48.56260428075345,0.04974097730936827,55.383783800492154,0.03246691330775126,17.45991815379011,0.06702756171708589
279,48.544287944956835,0.04975618670384089,55.331971583850844,0.03248071187251323,17.47468030122408,0.06704714337179253
280,48.52580151491845,0.049771396098313506,55.27992426910985,0.0324945104372752,17.489540946484034,0.06706672502649916
281,48.5071457682998,0.04978660549278612,55.22764337419686,0.03250830900203716,17.504500605369344,0.0670863066812058
282,48.488321484525684,0.04980181488725874,55.17513042097023,0.03252210756679913,17.51955979141662,0.06710588833591244
283,48.469329444755104,0.04981702428173136,55.122386935163924,0.0325359061315611,17.534719015873648,0.06712546999061907
284,48.450170431852165,0.04983223367620397,55.06941444633175,0.03254970469632306,17.549978787673403,0.0671450516453257
285,48.43084523035686,0.049847443070676595,55.01621448779178,0.03256350326108503,17.565339613407954,0.06716463330003235
286,48.41135462645603,0.04986265246514921,54.96278859657061,0.032577301825847,17.580801997302544,0.06718421495473897
287,48.391699407954114,0.04987786185962183,54.90913831334754,0.03259110039060896,17.59636644118963,0.06720379660944562
288,48.37188036424417,0.049893071254094444,54.85526518239842,0.03260489895537093,17.61203344448296,0.06722337826415226
289,48.3518982862786,0.04990828064856706,54.801170751539686,0.0326186975201329,17.62780350415169,0.06724295991885888
290,48.331753966540056,0.04992349004303968,54.74685657207215,0.032632496084894866,17.643677114694583,0.06726254157356552
291,48.31144819901231,0.04993869943751229,54.69232419872459,0.03264629464965683,17.659654768114187,0.06728212322827216
292,48.29098177915113,0.04995390883198491,54.63757518959734,0.032660093214418796,17.67573695389104,0.06730170488297879
293,48.27035550385513,0.049969118226457526,54.58261110610587,0.03267389177918076,17.691924158958024,0.06732128653768543
294,48.24957017143663,0.04998432762093014,54.527433512924006,0.03268769034394273,17.708216867674604,0.06734086819239207
295,48.22862658159254,0.04999953701540276,54.472043977927335,0.032701488908704696,17.72461556180122,0.0673604498470987
296,48.20752553537533,0.050014746409875376,54.41644407213634,0.032715287473466664,17.74112072047374,0.06738003150180534
297,48.18626783516378,0.05002995580434799,54.36063536965949,0.032729086038228626,17.75773282017784,0.06739961315651198
298,48.164854284633975,0.05004516519882061,54.30461944763618,0.032742884602990595,17.7744523347235,0.06741919481121861
299,48.1432856887302,0.050060374593293225,54.24839788617977,0.032756683167752564,17.791279735219625,0.06743877646592525
300,48.121562853635915,0.05007558398776584,54.19197226832034,0.032770481732514525,17.80821549004854,0.06745835812063189
301,48.09968658674455,0.05009079338223846,54.13534417994741,0.032784280297276494,17.82526006484067,0.06747793977533852
302,48.07765769663064,0.050106002776711074,54.07851520975266,0.03279807886203846,17.842413922449282,0.06749752143004516
303,48.05547699302064,0.05012121217118369,54.02148694917258,0.032811877426800425,17.859677522925125,0.0675171030847518
304,48.033145286764,0.05013642156565631,53.964260992330736,0.03282567599156239,17.877051323491266,0.06753668473945842
305,48.01066338980411,0.05015163096012892,53.90683893598057,0.03283947455632436,17.89453577851799,0.06755626639416507
306,47.98803211514936,0.05016684035460154,53.84922237944751,0.032853273121086324,17.912131339497616,0.0675758480488717
307,47.96525227684411,0.050182049749074156,53.79141292457133,0.03286707168584829,17.929838455019475,0.06759542970357833
308,47.94232468993982,0.05019725914354677,53.733412175648496,0.03288087025061026,17.947657570745022,0.06761501135828497
309,47.919250170466086,0.05021246853801939,53.67522173937421,0.03289466881537223,17.96558912938275,0.06763459301299161
310,47.896029535401716,0.05022767793249201,53.61684322478468,0.03290846738013419,17.983633570663415,0.06765417466769824
311,47.872663602645964,0.05024288732696462,53.558278243199,0.03292226594489616,18.001791331315243,0.06767375632240488
312,47.849153190989405,0.050258096721437245,53.499528408161325,0.03293606450965813,18.020062845039117,0.06769333797711152
313,47.825499120085496,0.05027330611590986,53.44059533538278,0.03294986307442009,18.038448542483955,0.06771291963181815
314,47.80170221042145,0.05028851551038248,53.38148064268326,0.03296366163918206,18.056948851222067,0.06773250128652479
315,47.777763283289566,0.050303724904855095,53.32218594993347,0.03297746020394403,18.07556419572457,0.06775208294123143
316,47.75368316075854,0.05031893429932771,53.26271287899671,0.03299125876870599,18.094294997336927,0.06777166459593806
317,47.72946266564463,0.05033414369380033,53.20306305367042,0.03300505733346796,18.11314167425456,0.0677912462506447
318,47.7051026214831,0.050349353088272944,53.14323809962828,0.03301885589822993,18.132104641498408,0.06781082790535134
319,47.680603852499445,0.05036456248274556,53.08323964436166,0.03303265446299189,18.151184310890724,0.06783040956005797
320,47.65596718358079,0.05037977187721818,53.02306931712131,0.03304645302775386,18.17038109103084,0.06784999121476461
321,47.631193440247365,0.05039498127169079,52.96272874885909,0.03306025159251583,18.18969538727098,0.06786957286947125
322,47.60628344862389,0.05041019066616341,52.90221957216951,0.033074050157277796,18.209127601692234,0.06788915452417787
323,47.58123803541102,0.050425400060636026,52.841543421231364,0.03308784872203976,18.228678133080564,0.06790873617888452
324,47.556058027856935,0.05044060945510864,52.78070193174911,0.033101647286801726,18.248347376902874,0.06792831783359116
325,47.53074425372887,0.05045581884958126,52.71969674089472,0.03311544585156369,18.26813572528313,0.06794789948829778
326,47.50529754128463,0.050471028244053875,52.6585294872488,0.03312924441632566,18.28804356697867,0.06796748114300442
327,47.47971871924428,0.05048623763852649,52.59720181074248,0.033143042981087625,18.308071287356423,0.06798706279771106
328,47.45400861676188,0.05050144703299911,52.535715352598636,0.033156841545849594,18.328219268369356,0.06800664445241769
329,47.42816806339701,0.050516656427471725,52.47407175527343,0.033170640110611556,18.34848788853295,0.06802622610712433
330,47.40219788908669,0.05053186582194434,52.41227266239777,0.033184438675373525,18.36887752290174,0.06804580776183097
331,47.37609892411709,0.05054707521641696,52.35031971871882,0.03319823724013549,18.3893885430459,0.0680653894165376
332,47.34987199909539,0.050562284610889574,52.28821457004143,0.033212035804897455,18.410021317028058,0.06808497107124424
333,47.32351794492166,0.05057749400536219,52.22595886316949,0.033225834369659424,18.430776209380014,0.06810455272595088
334,47.29703759276075,0.05059270339983481,52.163554245847514,0.03323963293442139,18.45165358107964,0.06812413438065751
335,47.270431774014334,0.05060791279430742,52.10100236670206,0.033253431499183354,18.47265378952798,0.06814371603536415
336,47.243701320292885,0.05062312218878004,52.038304875183144,0.03326723006394532,18.49377718852611,0.06816329769007079
337,47.2168470633877,0.05063833158325266,51.97546342150572,0.03328102862870729,18.51502412825244,0.06818287934477742
338,47.18986983524317,0.05065354097772527,51.912479656591344,0.033294827193469254,18.53639495523993,0.06820246099948406
339,47.16277046792872,0.050668750372197896,51.84935523200926,0.03330862575823122,18.557890012353408,0.0682220426541907
340,47.135549793611254,0.05068395976667051,51.78609179991839,0.03332242432299319,18.579509638766964,0.06824162430889733
341,47.1082086445273,0.05069916916114313,51.72269101300856,0.03333622288775516,18.60125416994162,0.06826120596360397
342,47.080747852955334,0.050714378555615745,51.65915452444216,0.03335002145251712,18.623123937602752,0.0682807876183106
343,47.0531682511882,0.05072958795008836,51.595483987795646,0.03336382001727909,18.645119269717917,0.06830036927301723
344,47.025470671505566,0.05074479734456098,51.53168105700123,0.03337761858204106,18.667240490474686,0.06831995092772387
345,46.9976559461463,0.050760006739033595,51.46774738628858,0.03339141714680302,18.689487920258475,0.06833953258243051
346,46.96972490728117,0.05077521613350621,51.40368463012617,0.03340521571156499,18.71186187563058,0.06835911423713714
347,46.941678386985316,0.05079042552797883,51.3394944431634,0.03341901427632696,18.73436266930638,0.06837869589184378
348,46.91351721721094,0.050805634922451444,51.275178480172045,0.03343281284108892,18.756990610133382,0.06839827754655042
349,46.8852422297601,0.05082084431692406,51.21073839598806,0.03344661140585089,18.77974600306965,0.06841785920125705
350,46.85685425625742,0.05083605371139668,51.146175845453484,0.03346040997061286,18.802629149162225,0.06843744085596369
351,46.828354128122875,0.05085126310586929,51.08149248335833,0.03347420853537482,18.82564034552556,0.06845702251067033
352,46.79974267654485,0.05086647250034191,51.016689964382245,0.03348800710013679,18.848779885320244,0.06847660416537696
353,46.771020732452946,0.050881681894814526,50.951769943036794,0.03350180566489876,18.87204805773171,0.0684961858200836
354,46.74218912649107,0.05089689128928714,50.88673407360723,0.033515604229660725,18.895445147949022,0.06851576747479024
355,46.7132486889906,0.05091210068375976,50.82158401009467,0.03352940279442269,18.91897143714387,0.06853534912949687
356,46.68420024994336,0.050927310078232375,50.756321406158094,0.033543201359184656,18.942627202449685,0.06855493078420351
357,46.65504463897502,0.05094251947270499,50.69094791505668,0.03355699992394662,18.966412716940702,0.06857451243891015
358,46.625782685318285,0.05095772886717761,50.62546518959189,0.033570798488708586,18.990328249611327,0.06859409409361678
359,46.59641521778624,0.050972938261650225,50.55987488204986,0.033584597053470555,19.014374065355536,0.06861367574832342
360,46.566943064745836,0.05098814765612284,50.49417864414376,0.033598395618232524,19.03855042494632,0.06863325740303006
361,46.537367054091376,0.05100335705059546,50.428378126956176,0.033612194182994486,19.06285758501535,0.06865283905773668
362,46.50768801321796,0.051018566445068074,50.362474980881615,0.033625992747756454,19.08729579803277,0.06867242071244332
363,46.47790676899527,0.05103377583954069,50.29647085556915,0.03363979131251842,19.11186531228702,0.06869200236714997
364,46.44802414774118,0.051048985234013314,50.230367399865045,0.033653589877280385,19.13656637186476,0.06871158402185659
365,46.41804097519556,0.05106419462848592,50.164166261755405,0.033667388442042354,19.161399216631093,0.06873116567656323
366,46.38795807649407,0.05107940402295855,50.09786908830911,0.03368118700680432,19.186364082209664,0.06875074733126987
367,46.357776276142175,0.05109461341743116,50.031477525620716,0.033694985571566284,19.211461199963072,0.0687703289859765
368,46.32749639798905,0.05110982281190378,49.96499321875326,0.03370878413632825,19.23669079697334,0.06878991064068314
369,46.297119265201715,0.051125032206376396,49.89841781168151,0.03372258270109022,19.262053096022495,0.06880949229538978
370,46.26664570023908,0.05114024160084901,49.83175294723511,0.03373638126585218,19.28754831557322,0.06882907395009641
371,46.23607652482631,0.05115545099532163,49.76500026704167,0.03375017983061415,19.313176669749808,0.06884865560480305
372,46.20541255992896,0.051170660389794245,49.69816141147032,0.03376397839537612,19.338938368319035,0.06886823725950969
373,46.174654625727484,0.05118586978426686,49.63123801957508,0.03377777696013809,19.364833616671245,0.06888781891421632
374,46.14380354159163,0.05120107917873948,49.56423172903834,0.03379157552490005,19.390862615801748,0.06890740056892296
375,46.11286012605495,0.051216288573212095,49.49714417611453,0.03380537408966202,19.417025562291915,0.0689269822236296
376,46.081825196789445,0.05123149796768471,49.42997699557398,0.03381917265442399,19.443322648290817,0.06894656387833623
377,46.0506995705803,0.05124670736215733,49.36273182064666,0.03383297121918595,19.469754061496868,0.06896614553304287
378,46.019484063300524,0.051261916756629944,49.295410282966145,0.03384676978394792,19.496319985139465,0.06898572718774951
379,45.98817948988594,0.05127712615110256,49.22801401251379,0.03386056834870989,19.523020597960905,0.06900530884245613
380,45.956786664310094,0.05129233554557518,49.160544637562936,0.03387436691347185,19.549856074198527,0.06902489049716277
381,45.925306399559204,0.05130754494004779,49.09300378462295,0.03388816547823382,19.57682658356667,0.06904447215186942
382,45.89373950760735,0.05132275433452041,49.02539307838409,0.03390196404299579,19.60393229123906,0.06906405380657604
383,45.86208679939167,0.051337963728993026,48.957714141661725,0.03391576260775775,19.6311733578313,0.06908363546128268
384,45.83034908478749,0.05135317312346564,48.88996859534106,0.03392956117251972,19.658549939383292,0.06910321711598932
385,45.798527172583924,0.05136838251793826,48.82215805832208,0.033943359737281686,19.686062187342085,0.06912279877069595
386,45.76662187045913,0.051383591912410875,48.75428414746432,0.033957158302043655,19.713710248544665,0.06914238042540259
387,45.73463398495591,0.05139880130688349,48.686348477532064,0.03397095686680562,19.741494265200895,0.06916196208010923
388,45.70256432145737,0.05141401070135611,48.61835266113937,0.033984755431567586,19.76941437487671,0.06918154373481586
389,45.67041368416257,0.051429220095828725,48.550298308695545,0.03399855399632955,19.797470710477427,0.0692011253895225
390,45.638182876062345,0.05144442949030134,48.48218702835051,0.034012352561091516,19.825663400231043,0.06922070704422914
391,45.60587269891524,0.051459638884773964,48.41402042594046,0.034026151125853485,19.85399256767194,0.06924028869893577
392,45.573483953223494,0.051474848279246574,48.345800104933566,0.034039949690615454,19.882458331624523,0.06925987035364241
393,45.54101743820898,0.0514900576737192,48.277527666376,0.034053748255377415,19.911060806187063,0.06927945200834905
394,45.50847395178956,0.051505267068191814,48.209204708837625,0.034067546820139384,19.939800100715736,0.06929903366305568
395,45.47585429055524,0.05152047646266443,48.140832828358626,0.03408134538490135,19.968676319808807,0.06931861531776232
396,45.44315924974454,0.05153568585713705,48.072413618395544,0.034095143949663315,19.997689563290933,0.06933819697246896
397,45.41038962322088,0.05155089525160966,48.00394866976778,0.03410894251442528,20.02683992619752,0.06935777862717558
398,45.377546203449256,0.05156610464608228,47.93543957060439,0.03412274107918725,20.056127498759523,0.06937736028188222
399,45.34462978147276,0.051581314040554896,47.86688790629077,0.034136539643949214,20.085552366388026,0.06939694193658887
400,45.31164114688933,0.05159652343502751,47.79829525941557,0.03415033820871118,20.115114609659237,0.06941652359129549
401,45.278581087828606,0.05161173282950013,47.72966320971794,0.03416413677347315,20.14481430429963,0.06943610524600213
402,45.245450390928866,0.051626942223972745,47.66099333403481,0.03417793533823511,20.17465152117108,0.06945568690070877
403,45.21224984131395,0.05164215161844536,47.592287206248095,0.03419173390299708,20.204626326256246,0.0694752685554154
404,45.17898022257049,0.05165736101291798,47.52354639723268,0.03420553246775905,20.234738780644207,0.06949485021012204
405,45.1456423167251,0.051672570407390594,47.454772474803946,0.03421933103252102,20.26498894051607,0.06951443186482868
406,45.11223690422158,0.05168777980186321,47.38596700366584,0.03423312959728298,20.295376857130822,0.06953401351953531
407,45.078764763898526,0.05170298919633583,47.31713154535892,0.03424692816204495,20.325902576811547,0.06955359517424195
408,45.04522667296668,0.051718198590808444,47.24826765820879,0.03426072672680692,20.356566140931314,0.06957317682894859
409,45.01162340698657,0.05173340798528106,47.17937689727452,0.03427452529156888,20.3873675858997,0.06959275848365522
410,44.977955739846344,0.05174861737975368,47.110460814297284,0.03428832385633085,20.418306943149332,0.06961234013836186
411,44.944224443739415,0.05176382677422629,47.04152095764927,0.03430212242109282,20.449384239122427,0.0696319217930685
412,44.910430289142504,0.05177903616869891,46.972558872282725,0.03431592098585478,20.480599495257668,0.06965150344777513
413,44.87657404479365,0.051794245563171526,46.90357609967912,0.03432971955061675,20.511952727977366,0.06967108510248177
414,44.84265647767023,0.05180945495764414,46.83457417779862,0.03434351811537872,20.543443948674366,0.06969066675718841
415,44.80867835296733,0.05182466435211676,46.76555464102976,0.03435731668014068,20.57507316369953,0.06971024841189503
416,44.774640434075984,0.05183987374658938,46.69651902013895,0.03437111524490265,20.606840374349275,0.06972983006660168
417,44.740543482561684,0.05185508314106199,46.6274688422209,0.034384913809664616,20.63874557685314,0.06974941172130832
418,44.70638825814279,0.051870292535534615,46.55840563064849,0.034398712374426585,20.670788762361653,0.06976899337601494
419,44.67217551866937,0.051885501930007225,46.48933090502329,0.03441251093918855,20.702969916934475,0.06978857503072158
420,44.63790602010174,0.05190071132447985,46.420246181126075,0.034426309503950515,20.735289021528367,0.06980815668542822
421,44.603580516489586,0.051915920718952464,46.351152970867766,0.03444010806871248,20.767746051985657,0.06982773834013485
422,44.56919975995063,0.05193113011342508,46.28205278224026,0.034453906633474446,20.80034097902284,0.06984731999484149
423,44.53476450064997,0.0519463395078977,46.21294711926775,0.034467705198236415,20.83307376821911,0.06986690164954813
424,44.50027548677913,0.051961548902370314,46.14383748195817,0.03448150376299838,20.86594438000536,0.06988648330425476
425,44.46573346453533,0.05197675829684293,46.074725366254725,0.034495302327760345,20.898952769653253,0.0699060649589614
426,44.431139178100985,0.051991967691315547,46.00561226398774,0.034509100892522314,20.932098887264296,0.06992564661366804
427,44.396493369623194,0.05200717708578816,45.93649966282679,0.03452289945728428,20.96538267775938,0.06994522826837467
428,44.361796779193256,0.05202238648026078,45.86738904623303,0.034536698022046244,20.998804080868354,0.06996480992308131
429,44.32705014482657,0.052037595874733396,45.79828189341141,0.03455049658680821,21.032363031119687,0.06998439157778795
430,44.29225420244232,0.05205280526920601,45.72917967926378,0.03456429515157018,21.066059457830512,0.07000397323249458
431,44.25740968584354,0.05206801466367863,45.66008387434155,0.034578093716332144,21.099893285096716,0.07002355488720122
432,44.22251732669719,0.052083224058151245,45.59099594479889,0.03459189228109411,21.133864431783174,0.07004313654190786
433,44.18757785451417,0.05209843345262386,45.52191735234623,0.03460569084585608,21.16797281151426,0.07006271819661448
434,44.15259199662982,0.05211364284709648,45.45284955420378,0.03461948941061804,21.202218332664586,0.07008229985132113
435,44.11756047818425,0.052128852241569094,45.383794003055385,0.03463328797538001,21.236600898349774,0.07010188150602777
436,44.08248402210273,0.05214406163604171,45.314752147002665,0.03464708654014198,21.27112040641741,0.07012146316073439
437,44.04736334907657,0.05215927103051433,45.24572542951929,0.03466088510490395,21.305776749438444,0.07014104481544103
438,44.01219917754367,0.052174480424986944,45.17671528940551,0.03467468366966591,21.34056981469839,0.07016062647014767
439,43.97699222366941,0.05218968981945956,45.10772316074292,0.03468848223442788,21.375499484189003,0.0701802081248543
440,43.94174320132771,0.05220489921393218,45.03875047284957,0.03470228079918985,21.410565634600083,0.07019978977956094
441,43.9064528220821,0.05222010860840479,44.9697986502352,0.03471607936395181,21.44576813731136,0.07021937143426758
442,43.87112179516678,0.05223531800287741,44.90086911255665,0.03472987792871378,21.481106858384614,0.07023895308897421
443,43.83575082746821,0.05225052739735003,44.831963274573724,0.03474367649347575,21.516581658556106,0.07025853474368085
444,43.80034062350635,0.05226573679182264,44.76308254610527,0.03475747505823771,21.552192393228992,0.07027811639838749
445,43.76489188541621,0.052280946186295266,44.69422833198511,0.03477127362299968,21.587938912466036,0.07029769805309412
446,43.72940531292976,0.052296155580767875,44.6254020320189,0.03478507218776165,21.623821060982678,0.07031727970780076
447,43.69388160335735,0.0523113649752405,44.556605040940674,0.03479887075252361,21.659838678139867,0.0703368613625074
448,43.65832145156999,0.052326574369713115,44.487838748369825,0.03481266931728558,21.695991597937464,0.07035644301721403
449,43.62272554998121,0.05234178376418573,44.41910453876848,0.034826467882047546,21.732279649007793,0.07037602467192067
450,43.587094588529126,0.05235699315865835,44.350403791398975,0.034840266446809515,21.768702654609143,0.07039560632662731
451,43.55142925465891,0.052372202553130964,44.28173788028157,0.034854065011571476,21.80526043261968,0.07041518798133393
452,43.51573023330501,0.05238741194760358,44.21310817415244,0.034867863576333445,21.841952795531675,0.07043476963604058
453,43.47999820687377,0.0524026213420762,44.14451603642216,0.03488166214109541,21.878779550445437,0.07045435129074722
454,43.444233855226045,0.052417830736548814,44.075962825134,0.034895460705857376,21.915740499063944,0.07047393294545384
455,43.408437855659855,0.05243304013102143,44.00744989292292,0.034909259270619344,21.95283543768752,0.07049351460016048
456,43.37261088289337,0.052448249525494046,43.93897858697464,0.03492305783538131,21.990064157208508,0.07051309625486712
457,43.33675360904792,0.05246345891996666,43.87055024898494,0.034936856400143275,22.02742644310638,0.07053267790957375
458,43.300866703630945,0.05247866831443928,43.80216621511917,0.034950654964905244,22.064922075443086,0.07055225956428039
459,43.26495083351943,0.052493877708911896,43.73382781597238,0.03496445352966721,22.102550828858238,0.07057184121898703
460,43.229006662943206,0.05250908710338451,43.66553637652935,0.034978252094429174,22.140312472564844,0.07059142287369366
461,43.1930348534683,0.05252429649785713,43.59729321612494,0.03499205065919114,22.178206770345238,0.0706110045284003
462,43.15703606398076,0.052539505892329745,43.52909964840494,0.03500584922395311,22.216233480546883,0.07063058618310694
463,43.12101095067028,0.05255471528680236,43.460956981287026,0.03501964778871507,22.25439235607879,0.07065016783781357
464,43.08496016701397,0.05256992468127498,43.39286651692191,0.03503344635347704,22.292683144407842,0.07066974949252021
465,43.0488843637605,0.052585134075747594,43.32482955165511,0.03504724491823901,22.331105587555395,0.07068933114722685
466,43.0127841889141,0.05260034347022021,43.256847375988514,0.03506104348300097,22.36965942209411,0.07070891280193348
467,42.97666028771881,0.05261555286469283,43.188921274542615,0.03507484204776294,22.4083443791451,0.07072849445664012
468,42.94051330264288,0.052630762259165444,43.12105252601895,0.03508864061252491,22.447160184374944,0.07074807611134676
469,42.90434387336313,0.05264597165363806,43.053242403162656,0.03510243917728688,22.486106557993313,0.07076765776605339
470,42.8681526367497,0.05266118104811068,42.985492172725586,0.03511623774204884,22.525183214750523,0.07078723942076003
471,42.831940226850705,0.05267639044258329,42.917803095429264,0.03513003630681081,22.564389863935325,0.07080682107546667
472,42.795707274877046,0.052691599837055916,42.85017642592883,0.03514383487157278,22.603726209372976,0.0708264027301733
473,42.75945440918757,0.052706809231528526,42.78261341277656,0.03515763343633474,22.643191949423578,0.07084598438487993
474,42.72318225527392,0.05272201862600115,42.71511529838604,0.03517143200109671,22.682786776980436,0.07086556603958657
475,42.686891435746,0.052737228020473766,42.64768331899667,0.03518523056585868,22.72251037946867,0.0708851476942932
476,42.650582570317255,0.05275243741494638,42.580318704638344,0.03519902913062064,22.76236243884424,0.07090472934899984
477,42.6142562757901,0.052767646809419,42.51302267909636,0.03521282769538261,22.802342631592833,0.07092431100370648
478,42.57791316604167,0.052782856203891615,42.44579645987682,0.035226626260144576,22.842450628729203,0.07094389265841311
479,42.5415538520095,0.05279806559836423,42.378641258172266,0.03524042482490654,22.88268609579685,0.07096347431311975
480,42.505178941677336,0.05281327499283685,42.311558278827334,0.03525422338966851,22.923048692867344,0.07098305596782639
481,42.46878904006129,0.052828484387309464,42.24454872030532,0.035268021954430476,22.96353807454048,0.07100263762253302
482,42.4323847491959,0.05284369378178208,42.177613774654354,0.035281820519192444,23.004153889944373,0.07102221927723966
483,42.395966668120295,0.0528589031762547,42.1107546274744,0.035295619083954406,23.044895782735672,0.0710418009319463
484,42.35953539286481,0.052874112570727314,42.04397245788421,0.035309417648716375,23.085763391100084,0.07106138258665293
485,42.323091516437316,0.05288932196519993,41.977268438489,0.03532321621347834,23.12675634775335,0.07108096424135957
486,42.28663562880993,0.052904531359672546,41.910643735347726,0.035337014778240305,23.167874279941813,0.07110054589606621
487,42.2501683169059,0.05291974075414516,41.84409950794162,0.035350813343002274,23.20911680944382,0.07112012755077284
488,42.21369016458632,0.05293495014861778,41.77763690914216,0.03536461190776424,23.250483552571083,0.07113970920547948
489,42.17720175263737,0.052950159543090396,41.71125708517988,0.035378410472526205,23.29197412017008,0.0711592908601861
490,42.14070365875741,0.05296536893756301,41.644961175613226,0.03539220903728817,23.33358811762415,0.07117887251489274
491,42.104196457544205,0.05298057833203563,41.57875031329792,0.03540600760205014,23.37532514485515,0.07119845416959938
492,42.06768072048256,0.052995787726508245,41.51262562435657,0.035419806166812104,23.417184796325856,0.07121803582430603
493,42.03115701593171,0.05301099712098086,41.44658822814833,0.03543360473157407,23.45916666104233,0.07123761747901265
494,41.9946259091131,0.05302620651545348,41.38063923723945,0.03544740329633604,23.501270322556657,0.07125719913371929
495,41.958087962098205,0.053041415909926094,41.31477975737357,0.035461201861098,23.54349535896956,0.07127678078842592
496,41.92154373379654,0.05305662530439871,41.249010887442566,0.03547500042585997,23.585841342933808,0.07129636244313256
497,41.88499377994362,0.053071834698871334,41.183333719457856,0.03548879899062194,23.628307841657108,0.0713159440978392
498,41.84843865308945,0.053087044093343944,41.11774933852178,0.0355025975553839,23.67089441690583,0.07133552575254584
499,41.81187890258658,0.05310225348781657,41.05225882279939,0.03551639612014587,23.71360062500861,0.07135510740725247
500,41.77531507457883,0.053117462882289176,40.98686324349061,0.03553019468490784,23.756426016860377,0.07137468906195911
501,41.738747711989795,0.0531326722767618,40.92156366480273,0.03554399324966981,23.799370137926253,0.07139427071666574
502,41.70217735451169,0.053147881671234416,40.85636114392308,0.03555779181443177,23.84243252824624,0.07141385237137238
503,41.66560453859423,0.05316309106570703,40.79125673099213,0.03557159037919374,23.885612722439387,0.07143343402607902
504,41.62902979743362,0.05317830046017965,40.726251469076935,0.03558538894395571,23.928910249708807,0.07145301568078566
505,41.592453660961695,0.053193509854652266,40.66134639414501,0.03559918750871767,23.97232463384656,0.07147259733549229
506,41.55587665583538,0.05320871924912488,40.59654253503804,0.03561298607347964,24.015855393238933,0.07149217899019893
507,41.51929930542589,0.0532239286435975,40.5318409134467,0.03562678463824161,24.05950204087179,0.07151176064490555
508,41.482722129808515,0.053239138038070115,40.46724254388509,0.03564058320300357,24.103264084336214,0.0715313422996122
509,41.44614564575222,0.05325434743254273,40.40274843366588,0.03565438176776554,24.14714102583431,0.07155092395431883
510,41.409570366709396,0.05326955682701535,40.338359582875704,0.035668180332527506,24.19113236218532,0.07157050560902548
511,41.372996802806036,0.053284766221487964,40.27407698435086,0.03568197889728947,24.23523758483184,0.0715900872637321
512,41.3364254608317,0.05329997561596058,40.209901623653316,0.03569577746205144,24.27945617984641,0.07160966891843874
513,41.29985684422976,0.0533151850104332,40.14583447904714,0.035709576026813405,24.323787627938106,0.07162925057314537
514,41.26329145308783,0.05333039440490581,40.08187652147521,0.035723374591575374,24.368231404459554,0.07164883222785201
515,41.22672978412829,0.05334560379937843,40.01802871453623,0.035737173156337336,24.41278697941393,0.07166841388255865
516,41.190172330698836,0.053360813193851046,39.954292014462034,0.035750971721099305,24.457453817462447,0.07168799553726529
517,41.15361958276339,0.05337602258832366,39.89066737009544,0.03576477028586127,24.5022313779318,0.07170757719197192
518,41.11707202689296,0.05339123198279628,39.82715572286821,0.035778568850623235,24.54711911482219,0.07172715884667856
519,41.080530146256685,0.053406441377268896,39.7637580067794,0.035792367415385204,24.592116476814958,0.07174674050138519
520,41.04399442061303,0.05342165077174151,39.70047514837413,0.03580616598014717,24.637222907281128,0.07176632215609183
521,41.007465326301194,0.05343686016621413,39.63730806672271,0.035819964544909134,24.682437844289623,0.07178590381079847
522,40.97094333623244,0.053452069560686745,39.57425767339982,0.0358337631096711,24.727760720616008,0.07180548546550511
523,40.93442891988185,0.05346727895515936,39.511324872464456,0.03584756167443307,24.773190963751283,0.07182506712021174
524,40.89792254327989,0.053482488349631985,39.44851056043989,0.035861360239195034,24.818727995911196,0.07184464877491838
525,40.861424669004535,0.053497697744104594,39.385815626294075,0.035875158803957,24.864371234045134,0.071864230429625
526,40.82493575617298,0.05351290713857722,39.32324095142042,0.03588895736871897,24.91012008984601,0.07188381208433164
527,40.78845626043405,0.05352811653304983,39.26078740961894,0.03590275593348094,24.955973969759746,0.07190339373903828
528,40.75198663396034,0.05354332592752245,39.198455867077584,0.0359165544982429,25.001932274995326,0.07192297539374493
529,40.71552732544069,0.05355853532199507,39.13624718235399,0.03593035306300487,25.047994401534865,0.07194255704845155
530,40.67907878007276,0.05357374471646768,39.07416220635774,0.03594415162776683,25.094159740144246,0.0719621387031582
531,40.64264143955571,0.0535889541109403,39.012201782332646,0.0359579501925288,25.14042767638329,0.07198172035786482
532,40.60621574208303,0.053604163505412916,38.9503667458397,0.03597174875729077,25.18679759061692,0.07200130201257146
533,40.56980212233555,0.05361937289988553,38.88865792474009,0.03598554732205274,25.233268858025973,0.0720208836672781
534,40.53340101147454,0.05363458229435815,38.82707613917886,0.0359993458868147,25.279840848618502,0.07204046532198474
535,40.49701283713492,0.053649791688830765,38.76562220156839,0.03601314445157667,25.326512927241282,0.07206004697669137
536,40.460638023418724,0.05366500108330338,38.70429691657303,0.03602694301633864,25.373284453591438,0.07207962863139801
537,40.42427699088861,0.053680210477776,38.643101081093285,0.0360407415811006,25.420154782228213,0.07209921028610464
538,40.38793015656143,0.053695419872248615,38.58203548425074,0.03605454014586257,25.467123262585297,0.07211879194081128
539,40.35159793390219,0.05371062926672123,38.52110090737339,0.03606833871062454,25.514189238982905,0.07213837359551792
540,40.31528073281792,0.05372583866119385,38.46029812398107,0.0360821372753865,25.561352050640412,0.07215795525022456
541,40.27897895965168,0.053741048055666464,38.399627899771346,0.03609593584014847,25.608611031689136,0.07217753690493119
542,40.24269301717693,0.05375625745013908,38.33909099260594,0.036109734404910436,25.655965511185258,0.07219711855963783
543,40.206423304591794,0.0537714668446117,38.27868815249708,0.0361235329696724,25.703414813122855,0.07221670021434445
544,40.17017021751352,0.05378667623908431,38.21842012159457,0.036137331534434367,25.750958256447557,0.0722362818690511
545,40.13393414797328,0.05380188563355693,38.15828763417309,0.036151130099196335,25.798595155069833,0.07225586352375774
546,40.097715484410706,0.053817095028029546,38.098291416619745,0.036164928663958304,25.84632481787909,0.07227544517846438
547,40.06151461166904,0.05383230442250216,38.03843218742222,0.036178727228720266,25.89414654875743,0.072295026833171
548,40.02533191099007,0.05384751381697478,37.97871065715677,0.036192525793482234,25.942059646594146,0.07231460848787764
549,39.98916776000925,0.053862723211447396,37.91912752847731,0.0362063243582442,25.990063405299907,0.07233419014258427
550,39.95302253275121,0.05387793260592001,37.85968349610416,0.036220122923006165,26.038157113821665,0.07235377179729091
551,39.91689659962509,0.053893142000392635,37.80037924681345,0.036233921487768134,26.0863400561573,0.07237335345199755
552,39.8807903274202,0.053908351394865245,37.74121545942695,0.0362477200525301,26.134611511370938,0.07239293510670419
553,39.84470407930171,0.05392356078933787,37.68219280480204,0.036261518617292064,26.182970753607993,0.07241251676141082
554,39.80863821480666,0.05393877018381048,37.623311945822145,0.03627531718205403,26.231417052110935,0.07243209841611746
555,39.77259308983979,0.0539539795782831,37.5645735373875,0.036289115746816,26.279949671234743,0.07245168007082409
556,39.73656905666999,0.05396918897275572,37.50597822640636,0.03630291431157796,26.32856787046309,0.07247126172553073
557,39.700566463926286,0.053984398367228334,37.44752665178619,0.03631671287633993,26.377270904424336,0.07249084338023737
558,39.6645856565945,0.05399960776170095,37.38921944442582,0.0363305114411019,26.426058022907842,0.07251042503494401
559,39.62862697601379,0.05401481715617357,37.33105722720735,0.03634431000586387,26.474928470880613,0.07253000668965064
560,39.592690759873285,0.05403002655064618,37.27304061498878,0.03635810857062583,26.523881488504106,0.07254958834435728
561,39.556777342209045,0.0540452359451188,37.215170214596725,0.0363719071353878,26.57291631115104,0.0725691699990639
562,39.52088705340106,0.054060445339591416,37.15744662481989,0.03638570570014976,26.622032169422784,0.07258875165377054
563,39.485020220170284,0.05407565473406403,37.0998704364022,0.03639950426491173,26.671228289166624,0.07260833330847719
564,39.44917716557607,0.05409086412853665,37.04244223203715,0.0364133028296737,26.72050389149336,0.07262791496318383
565,39.4133582090134,0.054106073523009265,36.98516258636175,0.03642710139443567,26.769858192795134,0.07264749661789045
566,39.37756366621065,0.05412128291748188,36.9280320659512,0.03644089995919763,26.81929040476355,0.0726670782725971
567,39.34179384922715,0.0541364923119545,36.87105122931382,0.0364546985239596,26.86879973440766,0.07268665992730372
568,39.306049066451,0.054151701706427115,36.81422062688638,0.03646849708872157,26.91838538407275,0.07270624158201036
569,39.27032962259719,0.05416691110089973,36.75754080102978,0.03648229565348353,26.96804655145857,0.072725823236717
570,39.234635818705584,0.05418212049537235,36.701012286024785,0.0364960942182455,27.017782429638448,0.07274540489142364
571,39.19896795213917,0.054197329889844964,36.64463560806868,0.03650989278300747,27.06759220707819,0.07276498654613027
572,39.16332631658256,0.05421253928431758,36.58841128527176,0.036523691347769435,27.117475067655512,0.07278456820083691
573,39.12771120204046,0.0542277486787902,36.53233982765437,0.0365374899125314,27.16743019067918,0.07280414985554354
574,39.09212289483628,0.05424295807326281,36.47642173714429,0.036551288477293366,27.217456750909104,0.07282373151025018
575,39.05656167761106,0.05425816746773543,36.42065750757449,0.03656508704205533,27.267553918575743,0.07284331316495682
576,39.02102782932235,0.05427337686220805,36.36504762468109,0.036578885606817296,27.317720859400435,0.07286289481966346
577,38.98552162524334,0.05428858625668066,36.30959256610187,0.036592684171579265,27.367956734615543,0.07288247647437009
578,38.95004333696197,0.054303795651153286,36.254292801375016,0.036606482736341234,27.41826070098504,0.07290205812907673
579,38.914593232380525,0.054319005045625895,36.19914879193814,0.036620281301103196,27.468631910825085,0.07292163978378335
580,38.879171575714835,0.05433421444009852,36.14416099112775,0.036634079865865164,27.519069512024892,0.07294122143849
581,38.8437786274943,0.05434942383457113,36.089329844179076,0.036647878430627126,27.569572648067762,0.07296080309319664
582,38.80841464456122,0.05436463322904375,36.03465578822613,0.036661676995389095,27.620140458052408,0.07298038474790328
583,38.77307988007115,0.05437984262351637,35.98013925230224,0.036675475560151063,27.670772076714357,0.0729999664026099
584,38.73777458349272,0.054395052017988985,35.92578065734088,0.03668927412491303,27.721466634447697,0.07301954805731654
585,38.70249900060779,0.0544102614124616,35.87158041617674,0.036703072689674994,27.772223257326857,0.07303912971202317
586,38.667253373512004,0.05442547080693422,35.817538933547276,0.03671687125443696,27.823041067128692,0.07305871136672981
587,38.63203794061504,0.054440680201406834,35.76365660609455,0.03673066981919893,27.873919181354662,0.07307829302143645
588,38.5968529366414,0.05445588959587945,35.70993382236745,0.03674446838396089,27.924856713253345,0.0730978746761431
589,38.56169859263108,0.05447109899035207,35.656370962824084,0.03675826694872286,27.975852771843005,0.07311745633084972
590,38.52657513594041,0.05448630838482468,35.602968399834815,0.03677206551348483,28.02690646193465,0.07313703798555636
591,38.491482790243225,0.0545015177792973,35.54972649768538,0.0367858640782468,28.07801688415467,0.07315661964026299
592,38.456421775531915,0.054516727173769916,35.496645612580394,0.03679966264300876,28.1291831349684,0.07317620129496963
593,38.42139230811874,0.05453193656824253,35.44372609264727,0.03681346120777073,28.180404306703323,0.07319578294967627
594,38.38639460063734,0.05454714596271515,35.39096827794046,0.03682725977253269,28.231679487572745,0.07321536460438291
595,38.35142886204429,0.054562355357187765,35.338372500445956,0.03684105833729466,28.283007761699512,0.07323494625908954
596,38.31649529762074,0.05457756475166038,35.28593908408625,0.03685485690205663,28.334388209140272,0.07325452791379618
597,38.281594108974396,0.054592774146133,35.2336683447255,0.0368686554668186,28.385819905909173,0.0732741095685028
598,38.24672549404147,0.054607983540605615,35.18156059017518,0.03688245403158056,28.437301924002664,0.07329369122320945
599,38.21188964708871,0.05462319293507823,35.12961612019983,0.03689625259634253,28.488833331423727,0.07331327287791609
600,38.17708675871586,0.05463840232955085,35.07783522652343,0.0369100511611045,28.540413192206778,0.07333285453262273
601,38.14231701585787,0.054653611724023464,35.02621819283597,0.03692384972586646,28.592040566442464,0.07335243618732935
602,38.10758060178758,0.05466882111849608,34.97476529480019,0.03693764829062843,28.64371451030304,0.073372017842036
603,38.07287769611835,0.054684030512968704,34.92347680005901,0.036951446855390396,28.695434076067244,0.07339159949674262
604,38.038208474806886,0.05469923990744131,34.872352968243,0.036965245420152365,28.747198312146118,0.07341118115144926
605,38.00357311015612,0.05471444930191394,34.82139405097828,0.03697904398491433,28.79900626310844,0.0734307628061559
606,37.96897177081845,0.054729658696386546,34.77060029189472,0.036992842549676296,28.850856969706633,0.07345034446086254
607,37.93440462179877,0.05474486809085917,34.71997192663458,0.03700664111443826,28.90274946890289,0.07346992611556917
608,37.89987182445809,0.05476007748533178,34.66950918286128,0.037020439679200226,28.954682793895245,0.07348950777027581
609,37.86537353651673,0.0547752868798044,34.61921228026875,0.037034238243962195,29.006655974143904,0.07350908942498244
610,37.83090991205821,0.05479049627427702,34.5690814305908,0.037048036808724163,29.058668035397993,0.07352867107968908
611,37.79648110153291,0.054805705668749635,34.519116837611236,0.037061835373486125,29.110717999722098,0.07354825273439572
612,37.76208725176191,0.05482091506322225,34.46931869717367,0.037075633938248094,29.162804885523236,0.07356783438910236
613,37.727728505941194,0.05483612445769487,34.41968719719249,0.037089432503010056,29.214927707578052,0.07358741604380899
614,37.69340500364571,0.054851333852167485,34.37022251766325,0.037103231067772025,29.267085477059986,0.07360699769851563
615,37.659116880833665,0.0548665432466401,34.32092483067423,0.03711702963253399,29.319277201566592,0.07362657935322225
616,37.62486426985107,0.05488175264111272,34.27179430041767,0.03713082819729596,29.37150188514745,0.0736461610079289
617,37.590647299436256,0.054896962035585334,34.22283108320164,0.037144626762057924,29.423758528331604,0.07366574266263554
618,37.55646609472457,0.05491217143005795,34.17403532746216,0.03715842532681989,29.476046128155836,0.07368532431734218
619,37.52232077725327,0.05492738082453057,34.125407173775706,0.03717222389158186,29.5283636781925,0.0737049059720488
620,37.48821146496654,0.05494259021900318,34.07694675487189,0.03718602245634382,29.580710168578094,0.07372448762675544
621,37.45413827222046,0.0549577996134758,34.02865419564657,0.03719982102110579,29.63308458604145,0.07374406928146207
622,37.42010130978847,0.054973009007948416,33.98052961317526,0.03721361958586776,29.685485913932656,0.07376365093616871
623,37.38610068486655,0.05498821840242103,33.932573116726815,0.03722741815062973,29.737913132251535,0.07378323259087535
624,37.35213650107889,0.05500342779689365,33.88478480777755,0.03724121671539169,29.790365217676936,0.073802814245582
625,37.3182088584835,0.055018637191366265,33.837164780025375,0.03725501528015366,29.842841143595567,0.07382239590028862
626,37.28431785357791,0.05503384658583888,33.78971311940472,0.03726881384491562,29.89533988013155,0.07384197755499526
627,37.25046357930522,0.0550490559803115,33.74242990410123,0.03728261240967759,29.947860394175628,0.07386155920970189
628,37.21664612506009,0.055064265374784115,33.69531520456725,0.03729641097443956,30.000401649415007,0.07388114086440853
629,37.182865576694866,0.05507947476925673,33.6483690835373,0.03731020953920153,30.05296260636304,0.07390072251911517
630,37.149122016525986,0.055094684163729354,33.60159159604398,0.03732400810396349,30.10554222238906,0.0739203041738218
631,37.11541552334044,0.055109893558201964,33.554982789434185,0.03733780666872546,30.158139451748706,0.07393988582852844
632,37.08174617240217,0.05512510295267459,33.50854270338558,0.03735160523348743,30.210753245613958,0.07395946748323508
633,37.04811403545907,0.0551403123471472,33.46227136992351,0.03736540379824939,30.263382552103657,0.0739790491379417
634,37.014519180749524,0.05515552174161982,33.41616881343792,0.03737920236301136,30.316026316314115,0.07399863079264835
635,36.98096167300962,0.05517073113609243,33.37023505070098,0.037393000927773326,30.368683480349787,0.07401821244735499
636,36.94744157348005,0.05518594053056505,33.32447009088465,0.037406799492535295,30.42135298335404,0.07403779410206161
637,36.91395893991353,0.05520114992503767,33.278873935578794,0.03742059805729726,30.47403376154042,0.07405737575676825
638,36.88051382658204,0.055216359319510286,33.23344657880939,0.037434396622059225,30.526724748223586,0.0740769574114749
639,36.847106284284386,0.0552315687139829,33.18818800705733,0.03744819518682119,30.57942487385074,0.07409653906618152
640,36.813736360353715,0.05524677810845552,33.143098199277034,0.037461993751583156,30.63213306603329,0.07411612072088816
641,36.780404098665414,0.055261987502928135,33.09817712691599,0.037475792316345125,30.684848249578124,0.0741357023755948
642,36.74710953964484,0.05527719689740075,33.05342475393403,0.03748959088110709,30.73756934651958,0.07415528403030143
643,36.71385272027548,0.05529240629187337,33.0088410368232,0.037503389445869055,30.790295276151465,0.07417486568500807
644,36.680633674107,0.055307615686345984,32.96442592462779,0.037517188010631024,30.84302495505888,0.07419444733971471
645,36.647452431263446,0.0553228250808186,32.920179358964816,0.037530986575392986,30.895757297150517,0.07421402899442134
646,36.61430901845179,0.05533803447529122,32.876101274044544,0.037544785140154954,30.94849121369127,0.07423361064912798
647,36.58120345897039,0.055353243869763834,32.83219159669159,0.03755858370491692,31.001225613334256,0.07425319230383462
648,36.54813577271754,0.05536845326423645,32.78845024636605,0.03757238226967889,31.053959402153744,0.07427277395854125
649,36.5151059762004,0.05538366265870907,32.744877135185064,0.037586180834440854,31.10669148367795,0.07429235561324789
650,36.48211408254382,0.05539887205318168,32.70147216794459,0.03759997939920282,31.159420758921776,0.07431193726795453
651,36.44916010149932,0.0554140814476543,32.65823524214155,0.03761377796396479,31.212146126419867,0.07433151892266116
652,36.41624403945434,0.055429290842126916,32.61516624799618,0.03762757652872675,31.26486648226009,0.0743511005773678
653,36.38336589944151,0.05544450023659953,32.572265068474614,0.03764137509348872,31.317580720116386,0.07437068223207444
654,36.35052568114793,0.05545970963107215,32.529531579311914,0.03765517365825069,31.370287731282485,0.07439026388678106
655,36.31772338092485,0.055474919025544765,32.486965649035234,0.03766897222301266,31.422986404705533,0.0744098455414877
656,36.28495899179732,0.05549012842001738,32.444567138987296,0.03768277078777462,31.475675627019548,0.07442942719619434
657,36.25223250347376,0.055505337814490005,32.40233590335009,0.03769656935253659,31.528354282579535,0.07444900885090097
658,36.219543902356236,0.055520547208962615,32.36027178916904,0.03771036791729855,31.581021253495287,0.07446859050560761
659,36.18689317155001,0.05553575660343524,32.31837463637714,0.03772416648206052,31.63367541966545,0.07448817216031425
660,36.1542802908742,0.05555096599790785,32.27664427781965,0.03773796504682249,31.686315658811782,0.07450775381502088
661,36.121705236871605,0.05556617539238047,32.2350805392789,0.03775176361158446,31.738940846513607,0.07452733546972752
662,36.089167982819426,0.05558138478685308,32.19368323949935,0.03776556217634642,31.791549856242003,0.07454691712443416
663,36.056668498739555,0.055596594181325704,32.152452190212976,0.03777936074110839,31.844141559394675,0.07456649877914079
664,36.02420675140937,0.05561180357579832,32.11138719616494,0.03779315930587036,31.8967148253305,0.07458608043384743
665,35.99178270437242,0.055627012970270936,32.070488055139464,0.03780695787063232,31.949268521404285,0.07460566208855407
666,35.95939631794934,0.05564222236474355,32.02975455798594,0.03782075643539429,32.00180151300181,0.0746252437432607
667,35.927047549248776,0.05565743175921617,31.989186488645426,0.037834555000156256,32.05431266357492,0.07464482539796734
668,35.894736352178626,0.055672641153688786,31.948783624177292,0.037848353564918225,32.106800834676605,0.07466440705267398
669,35.8624626774572,0.0556878505481614,31.90854573478611,0.037862152129680186,32.15926488599621,0.0746839887073806
670,35.83022647262458,0.05570305994263402,31.86847258384884,0.037875950694442155,32.21170367539503,0.07470357036208725
671,35.798027682054155,0.055718269337106635,31.828563927942348,0.03788974925920412,32.26411605894162,0.07472315201679389
672,35.76586624696418,0.05573347873157925,31.788819516870987,0.037903547823966086,32.3165008909474,0.07474273367150051
673,35.73374210542945,0.05574868812605187,31.749239093694605,0.037917346388728054,32.36885702400272,0.07476231532620715
674,35.70165519239324,0.055763897520524484,31.709822394756706,0.03793114495349002,32.42118330901217,0.0747818969809138
675,35.66960543967921,0.0557791069149971,31.670569149712925,0.037944943518251985,32.47347859523079,0.07480147863562042
676,35.637592776003366,0.05579431630946972,31.63147908155959,0.037958742083013954,32.52574173030017,0.07482106029032706
677,35.60561712698645,0.055809525703942334,31.592551906662784,0.037972540647775915,32.57797156028441,0.0748406419450337
678,35.57367841516611,0.05582473509841495,31.55378733478741,0.037986339212537884,32.63016692970638,0.07486022359974033
679,35.54177656000926,0.05583994449288757,31.515185069126638,0.03800013777729985,32.68232668158427,0.07487980525444697
680,35.50991147792479,0.05585515388736018,31.476744806331524,0.03801393634206182,32.73444965746773,0.07489938690915361
681,35.47808308227604,0.0558703632818328,31.438466236540958,0.03802773490682378,32.78653469747448,0.07491896856386024
682,35.44629128339366,0.055885572676305416,31.400349043411595,0.03804153347158575,32.83858064032715,0.07493855021856688
683,35.4145359885885,0.05590078207077803,31.36239290414843,0.03805533203634772,32.890586323389705,0.07495813187327352
684,35.38281710216441,0.055915991465250656,31.32459748953525,0.03806913060110968,32.94255058270432,0.07497771352798015
685,35.35113452543169,0.055931200859723265,31.286962463965402,0.03808292916587165,32.99447225302859,0.07499729518268679
686,35.31948815671991,0.05594641025419589,31.249487485472937,0.03809672773063362,33.04635016787203,0.07501687683739343
687,35.28787789139153,0.0559616196486685,31.212172205763796,0.03811052629539559,33.098183159533455,0.07503645849210006
688,35.25630362185514,0.05597682904314112,31.175016270247365,0.03812432486015755,33.149970059138184,0.0750560401468067
689,35.22476523757918,0.05599203843761373,31.138019318068043,0.03813812342491952,33.201709696675046,0.07507562180151334
690,35.19326262510537,0.056007247832086354,31.101180982137386,0.03815192198968148,33.25340090103397,0.07509520345621996
691,35.1617956680628,0.05602245722655897,31.064500889166005,0.03816572055444345,33.305042500043285,0.0751147851109266
692,35.13036424718143,0.05603766662103159,31.027978659696203,0.03817951911920542,33.35663332050714,0.07513436676563325
693,35.09896824030637,0.056052876015504204,30.991613908134333,0.03819331768396739,33.408172188243185,0.07515394842033987
694,35.06760752241183,0.05606808540997682,30.95540624278373,0.03820711624872935,33.45965792812028,0.07517353007504651
695,35.03628196561532,0.056083294804449436,30.9193552658776,0.03822091481349132,33.511089364095994,0.07519311172975315
696,35.004991439192025,0.05609850419892205,30.883460573612414,0.038234713378253286,33.56246531925467,0.07521269338445978
697,34.973735809589186,0.05611371359339467,30.847721756181187,0.03824851194301525,33.61378461584518,0.07523227503916642
698,34.942514940440546,0.056128922987867286,30.812138397807132,0.03826231050777722,33.6650460753188,0.07525185669387306
699,34.911328692581144,0.0561441323823399,30.776710076777572,0.038276109072539186,33.716248518367294,0.07527143834857969
700,34.880176924061836,0.05615934177681252,30.741436365477913,0.038289907637301154,33.76739076496109,0.07529102000328633
701,34.84905949016431,0.056174551171285135,30.706316830425965,0.038303706202063116,33.81847163438734,0.07531060165799297
702,34.81797624341594,0.05618976056575775,30.671351032306227,0.038317504766825085,33.86948994528805,0.0753301833126996
703,34.78692703360479,0.05620496996023037,30.636538526004767,0.03833130333158705,33.92044451569858,0.07534976496740624
704,34.75591170779486,0.056220179354702984,30.6018788606438,0.038345101896349015,33.97133416308576,0.07536934662211288
705,34.72493011034127,0.0562353887491756,30.56737157961694,0.038358900461110984,34.0221577043864,0.0753889282768195
706,34.69398208290557,0.05625059814364822,30.533016220624283,0.03837269902587295,34.07291395604582,0.07540850993152615
707,34.663067464471276,0.056265807538120834,30.498812315707873,0.038386497590634915,34.12360173405628,0.07542809158623279
708,34.63218609135939,0.05628101693259345,30.464759391287252,0.03840029615539688,34.17421985399552,0.07544767324093941
709,34.60133779724397,0.056296226327066066,30.430856968195336,0.038414094720158845,34.22476713106551,0.07546725489564605
710,34.570522413168014,0.05631143572153868,30.397104561714308,0.038427893284920814,34.27524238013103,0.0754868365503527
711,34.539739767559205,0.056326645116011306,30.36350168161176,0.03844169184968278,34.325644415758376,0.07550641820505932
712,34.50898968624591,0.056341854510483916,30.33004783217712,0.03845549041444475,34.37597205225442,0.07552599985976596
713,34.47827199247314,0.05635706390495654,30.2967425122581,0.03846928897920671,34.42622410370503,0.0755455815144726
714,34.44758650691883,0.05637227329942915,30.26358521529727,0.03848308754396868,34.47639938401419,0.07556516316917923
715,34.4169330477099,0.05638748269390177,30.23057542936916,0.03849688610873065,34.52649670694297,0.07558474482388587
716,34.38631143043881,0.05640269208837438,30.197712637217148,0.03851068467349261,34.57651488614833,0.07560432647859251
717,34.35572146817967,0.056417901482847005,30.16499631629063,0.03852448323825458,34.62645273522216,0.07562390813329914
718,34.32516297150511,0.05643311087731962,30.132425938782447,0.03853828180301655,34.67630906773056,0.07564348978800578
719,34.29463574850266,0.05644832027179224,30.100000971666475,0.03855208036777852,34.72608269725256,0.07566307144271242
720,34.264139604791474,0.056463529666264854,30.067720876735287,0.03856587893254048,34.77577243741944,0.07568265309741905
721,34.23367434353926,0.05647873906073747,30.03558511063788,0.03857967749730245,34.82537710195399,0.07570223475212569
722,34.203239765479005,0.05649394845521009,30.00359312491799,0.03859347606206441,34.874895504709464,0.07572181640683233
723,34.17283566892608,0.056509157849682704,29.971744366052015,0.03860727462682638,34.92432645970891,0.07574139806153896
724,34.142461849795296,0.05652436724415532,29.94003827548753,0.03862107319158835,34.973668781184614,0.0757609797162456
725,34.11211810161794,0.056539576638627936,29.90847428968163,0.03863487175635032,35.02292128361702,0.07578056137095224
726,34.08180421555919,0.05655478603310055,29.877051840139774,0.03864867032111228,35.07208278177427,0.07580014302565886
727,34.05151998043538,0.05656999542757317,29.84577035345436,0.03866246888587425,35.12115209075157,0.0758197246803655
728,34.021265182731376,0.056585204822045786,29.81462925134388,0.038676267450636216,35.17012802601036,0.07583930633507215
729,33.99103960661817,0.0566004142165184,29.783627950691876,0.03869006601539818,35.2190094034179,0.07585888798977877
730,33.96084303397049,0.05661562361099102,29.752765863586205,0.03870386458016015,35.267795039286575,0.07587846964448541
731,33.93067524438433,0.056630833005463635,29.72204239735851,0.038717663144922115,35.316483750413276,0.07589805129919205
732,33.90053601519492,0.05664604239993625,29.691456954623593,0.038731461709684084,35.36507435411886,0.07591763295389868
733,33.87042512149446,0.05666125179440887,29.661008933319245,0.038745260274446046,35.41356566828773,0.07593721460860532
734,33.840342336150044,0.056676461188881484,29.630697726745844,0.038759058839208015,35.461956511407074,0.07595679626331196
735,33.81028742982178,0.0566916705833541,29.600522723606517,0.038772857403969976,35.51024570260656,0.07597637791801859
736,33.780260170980725,0.05670687997782672,29.570483308046924,0.038786655968731945,35.558432061697715,0.07599595957272523
737,33.75026032592727,0.056722089372299334,29.540578859695756,0.038800454533493914,35.60651440921339,0.07601554122743187
738,33.720287658809234,0.05673729876677196,29.510808753704836,0.03881425309825588,35.65449156644733,0.0760351228821385
739,33.69034193164031,0.056752508161244566,29.48117236078962,0.038828051663017844,35.702362355493676,0.07605470453684514
740,33.66042290431837,0.05676771755571719,29.451669047269796,0.03884185022777981,35.75012559928655,0.07607428619155178
741,33.63053033464411,0.0567829269501898,29.422298175109987,0.038855648792541775,35.79778012163934,0.0760938678462584
742,33.60066397833946,0.05679813634466242,29.39305910196049,0.038869447357303744,35.84532474728452,0.07611344950096505
743,33.57082358906646,0.05681334573913503,29.363951181198253,0.03888324592206571,35.89275830191293,0.07613303115567169
744,33.541008918445705,0.056828555133607656,29.33497376196795,0.03889704448682768,35.94007961221335,0.07615261281037831
745,33.51121971607539,0.05684376452808027,29.306126189223114,0.03891084305158964,35.98728750591212,0.07617219446508496
746,33.48145572955007,0.05685897392255289,29.277407803767332,0.03892464161635161,36.03438081181256,0.0761917761197916
747,33.451716704479594,0.056874183317025505,29.24881794229571,0.03893844018111358,36.08135835983434,0.07621135777449822
748,33.422002384508225,0.05688939271149812,29.220355937436377,0.03895223874587554,36.12821898105323,0.07623093942920486
749,33.39231251133364,0.05690460210597074,29.192021117791963,0.03896603731063751,36.17496150774034,0.0762505210839115
750,33.36264682472613,0.056919811500443354,29.16381280798143,0.03897983587539948,36.22158477340162,0.07627010273861813
751,33.33300506254785,0.05693502089491597,29.135730328681724,0.03899363444016145,36.268087612817546,0.07628968439332477
752,33.30338696077214,0.05695023028938859,29.107772996669794,0.03900743300492341,36.31446886208219,0.07630926604803141
753,33.2737922535028,0.0569654396838612,29.079940124864486,0.03902123156968538,36.3607273586428,0.07632884770273804
754,33.24422067299368,0.05698064907833382,29.052231022368666,0.03903503013444734,36.4068619413393,0.07634842935744468
755,33.2146719496681,0.056995858472806436,29.024644994511377,0.03904882869920931,36.45287145044347,0.07636801101215132
756,33.18514581213841,0.05701106786727905,28.997181342890137,0.03906262726397128,36.49875472769831,0.07638759266685795
757,33.1556419872257,0.05702627726175167,28.96983936541329,0.03907642582873325,36.54451061635764,0.07640717432156459
758,33.12616019997944,0.057041486656224286,28.942618356342347,0.03909022439349521,36.59013796122498,0.07642675597627123
759,33.0967001736973,0.0570566960506969,28.91551760633464,0.03910402295825718,36.63563560869305,0.07644633763097786
760,33.06726162994498,0.05707190544516952,28.888536402485858,0.039117821523019146,36.68100240678308,0.0764659192856845
761,33.03784428857603,0.057087114839642135,28.86167402837271,0.03913162008778111,36.7262372051838,0.07648550094039114
762,33.00844786775193,0.05710232423411475,28.834929764095726,0.039145418652543076,36.77133885529071,0.07650508259509776
763,32.97907208396202,0.05711753362858737,28.80830288632209,0.039159217217305045,36.8163062102454,0.0765246642498044
764,32.94971665204356,0.057132743023059984,28.78179266832853,0.039173015782067014,36.86113812497433,0.07654424590451105
765,32.920381285201955,0.05714795241753261,28.755398380044277,0.039186814346828976,36.90583345622804,0.07656382755921767
766,32.891065695030875,0.05716316181200522,28.72911928809412,0.039200612911590944,36.950391062620284,0.07658340921392431
767,32.86176959153248,0.05717837120647784,28.702954655841594,0.039214411476352906,36.99480980466679,0.07660299086863095
768,32.83249268313788,0.05719358060095045,28.676903743432028,0.039228210041114875,37.039088544824395,0.07662257252333758
769,32.80323467672727,0.05720878999542307,28.650965807835874,0.039242008605876844,37.083226147529864,0.07664215417804422
770,32.77399527765055,0.05722399938989568,28.625140102891983,0.03925580717063881,37.127221479238656,0.07666173583275086
771,32.74477418974763,0.057239208784368306,28.599425879350978,0.039269605735400774,37.1710734084638,0.07668131748745749
772,32.7155711153691,0.05725441817884092,28.573822384918625,0.03928340430016274,37.214780805814684,0.07670089914216413
773,32.686385755396685,0.05726962757331354,28.548328864299314,0.03929720286492471,37.25834254403572,0.07672048079687077
774,32.65721780926395,0.057284836967786155,28.522944559239633,0.03931100142968667,37.30175749804485,0.0767400624515774
775,32.62806697497688,0.05730004636225877,28.497668708571847,0.03932479999444864,37.34502454497238,0.07675964410628404
776,32.59893294913474,0.05731525575673139,28.47250054825755,0.03933859855921061,37.3881425641993,0.07677922576099068
777,32.56981542695069,0.057330465151204005,28.447439311431356,0.03935239712397258,37.431110437395795,0.0767988074156973
778,32.54071410227273,0.05734567454567662,28.42248422844458,0.03936619568873454,37.4739270485598,0.07681838907040395
779,32.51162866760454,0.05736088394014924,28.397634526908938,0.03937999425349651,37.516591284055195,0.07683797072511059
780,32.48255881412628,0.057376093334621854,28.37288943174037,0.03939379281825847,37.5591020326501,0.07685755237981721
781,32.453504231715684,0.05739130272909447,28.34824816520285,0.03940759138302044,37.601458185555195,0.07687713403452386
782,32.42446460896902,0.05740651212356709,28.323709946952253,0.03942138994778241,37.64365863646175,0.0768967156892305
783,32.395439633222054,0.0574217215180397,28.29927399408023,0.03943518851254438,37.68570228157974,0.07691629734393712
784,32.36642899057124,0.05743693091251232,28.274939521158093,0.03944898707730634,37.72758801967604,0.07693587899864376
785,32.33743236589479,0.057452140306984936,28.250705740280754,0.03946278564206831,37.76931475211206,0.0769554606533504
786,32.3084494428738,0.05746734970145755,28.22657186111079,0.03947658420683027,37.8108813828818,0.07697504230805703
787,32.27947990401352,0.05748255909593017,28.20253709092229,0.03949038277159224,37.852286818649674,0.07699462396276367
788,32.25052343066458,0.057497768490402786,28.178600634644962,0.03950418133635421,37.89352996878809,0.07701420561747031
789,32.22157970304418,0.0575129778848754,28.154761694908142,0.039517979901116176,37.934609745415116,0.07703378727217694
790,32.19264840025754,0.05752818727934802,28.131019472084873,0.03953177846587814,37.97552506343228,0.07705336892688358
791,32.16372920031916,0.057543396673820635,28.107373164335826,0.03954557703064011,38.016274840561636,0.07707295058159022
792,32.134821780174164,0.05755860606829326,28.08382196765359,0.039559375595402076,38.05685799738343,0.07709253223629685
793,32.105925815719885,0.05757381546276587,28.060365075906635,0.03957317416016404,38.09727345737339,0.07711211389100349
794,32.077040981827025,0.05758902485723849,28.03700168088339,0.039586972724926006,38.13752014693985,0.07713169554571013
795,32.04816695236147,0.0576042342517111,28.013730972336365,0.039600771289687975,38.17759699546086,0.07715127720041676
796,32.0193034002055,0.057619443646183724,27.99055213802634,0.039614569854449944,38.21750293532149,0.0771708588551234
797,31.990449997279534,0.05763465304065633,27.967464363766382,0.039628368419211905,38.25723690195039,0.07719044050983004
798,31.961606414563548,0.05764986243512896,27.94446683346591,0.039642166983973874,38.296797833856886,0.07721002216453667
799,31.93277232211878,0.05766507182960157,27.92155872917496,0.039655965548735836,38.336184672667784,0.0772296038192433
800,31.903947389109277,0.05768028122407419,27.89873923112812,0.039669764113497805,38.37539636316378,0.07724918547394993
801,31.8751312838236,0.057695490618546806,27.876007517788757,0.03968356267825977,38.41443185331639,0.07726876712865657
802,31.846323673696368,0.05771070001301942,27.853362765893003,0.03969736124302174,38.45329009432404,0.07728834878336321
803,31.81752422533011,0.05772590940749204,27.83080415049392,0.039711159807783704,38.49197004064868,0.07730793043806986
804,31.78873260451689,0.057741118801964655,27.808330845005464,0.03972495837254567,38.53047065005193,0.07732751209277648
805,31.759948476260014,0.05775632819643727,27.78594202124666,0.03973875693730764,38.56879088363136,0.07734709374748312
806,31.73117150479586,0.05777153759090989,27.763636849485522,0.0397525555020696,38.606929705856295,0.07736667540218975
807,31.70240135361562,0.057786746985382505,27.741414498483092,0.03976635406683157,38.644886084604146,0.07738625705689639
808,31.673637685487044,0.05780195637985512,27.719274135537514,0.03978015263159354,38.68265899119582,0.07740583871160303
809,31.64488016247634,0.05781716577432774,27.69721492652789,0.03979395119635551,38.72024740043171,0.07742542036630967
810,31.616128445969952,0.057832375168800354,27.67523603595832,0.03980774976111747,38.75765029062718,0.0774450020210163
811,31.58738219669635,0.05784758456327297,27.653336627001735,0.03982154832587944,38.79486664364817,0.07746458367572294
812,31.558641074747996,0.05786279395774559,27.63151586154389,0.0398353468906414,38.8318954449465,0.07748416533042957
813,31.529904739603154,0.0578780033522182,27.60977290022705,0.03984914545540337,38.86873568359513,0.07750374698513621
814,31.50117285014771,0.05789321274669082,27.588106902494037,0.03986294402016534,38.90538635232331,0.07752332863984285
815,31.472445064697197,0.057908422141163436,27.566517026631868,0.03987674258492731,38.94184644755158,0.07754291029454949
816,31.443721041018566,0.05792363153563605,27.545002429815522,0.03989054114968927,38.97811496942673,0.07756249194925612
817,31.4150004363522,0.05793884093010867,27.52356226815167,0.03990433971445124,39.01419092185654,0.07758207360396276
818,31.38628290743379,0.057954050324581285,27.502195696722396,0.0399181382792132,39.05007331254441,0.07760165525866938
819,31.35756811051619,0.05796925971905391,27.48090186962873,0.03993193684397517,39.085761153023974,0.07762123691337602
820,31.328855701391547,0.05798446911352652,27.45967994003425,0.03994573540873714,39.121253458693324,0.07764081856808266
821,31.30014533541299,0.05799967850799914,27.438529060208698,0.039959533973499106,39.15654924884942,0.0776604002227893
822,31.271436667516767,0.05801488790247175,27.41744838157138,0.03997333253826107,39.191647546722145,0.07767998187749593
823,31.242729352244073,0.058030097296944375,27.396437054734605,0.03998713110302304,39.22654737950846,0.07769956353220257
824,31.214023043763074,0.058045306691416984,27.37549422954707,0.040000929667785005,39.261247778406016,0.0777191451869092
825,31.185317395890763,0.05806051608588961,27.354619055137224,0.04001472823254697,39.29574777864712,0.07773872684161584
826,31.156612062115066,0.058075725480362224,27.333810679956457,0.040028526797308936,39.33004641953215,0.07775830849632248
827,31.127906695616574,0.05809093487483484,27.31306825182238,0.040042325362070905,39.36414274446314,0.07777789015102912
828,31.099200949290644,0.05810614426930746,27.292390917961885,0.04005612392683287,39.39803580097697,0.07779747180573575
829,31.070494475769323,0.05812135366378007,27.271777825054325,0.040069922491594835,39.43172464077877,0.07781705346044239
830,31.041786927443184,0.05813656305825269,27.251228119274423,0.040083721056356804,39.46520831977461,0.07783663511514902
831,31.013077956483382,0.058151772452725306,27.230740946335292,0.040097519621118766,39.49848589810469,0.07785621676985566
832,30.98436721486351,0.05816698184719792,27.210315451531255,0.040111318185880734,39.53155644017587,0.0778757984245623
833,30.95565435438149,0.05818219124167054,27.189950779780713,0.0401251167506427,39.564419014694394,0.07789538007926894
834,30.926939026681573,0.058197400636143155,27.169646075668837,0.04013891531540467,39.597072694698184,0.07791496173397557
835,30.89822088327612,0.05821261003061577,27.149400483490187,0.040152713880166634,39.629516557589405,0.0779345433886822
836,30.869499575567612,0.05822781942508839,27.129213147291352,0.0401665124449286,39.66174968516622,0.07795412504338883
837,30.840774754870445,0.058243028819561005,27.10908321091344,0.04018031100969057,39.69377116365512,0.07797370669809547
838,30.81204607243278,0.05825823821403362,27.08900981803444,0.04019410957445253,39.72558008374253,0.07799328835280211
839,30.783313179458453,0.05827344760850624,27.0689921122116,0.0402079081392145,39.75717554060654,0.07801287000750876
840,30.754575727128813,0.058288657002978854,27.049029236923687,0.04022170670397647,39.78855663394851,0.07803245166221538
841,30.725833366624435,0.05830386639745147,27.02912033561313,0.04023550526873844,39.81972246802434,0.07805203331692202
842,30.69708574914706,0.05831907579192409,27.00926455172805,0.0402493038335004,39.85067215167561,0.07807161497162865
843,30.66833252594131,0.0583342851863967,26.989461028764303,0.04026310239826237,39.88140479836077,0.07809119662633529
844,30.63957334831641,0.05834949458086932,26.969708910307357,0.04027690096302433,39.91191952618587,0.07811077828104193
845,30.610807867668008,0.058364703975341936,26.95000734007405,0.0402906995277863,39.94221545793528,0.07813035993574857
846,30.582035735499886,0.05837991336981456,26.930355461954292,0.04030449809254827,39.972291721102366,0.0781499415904552
847,30.553256603445636,0.05839512276428717,26.910752420052727,0.04031829665731024,40.00214744791968,0.07816952324516184
848,30.52447012329031,0.05841033215875979,26.891197358730167,0.0403320952220722,40.03178177538925,0.07818910489986847
849,30.49567594699216,0.0584255415532324,26.871689422644977,0.04034589378683417,40.06119384531262,0.07820868655457511
850,30.466873726704147,0.058440750947705025,26.85222775679442,0.04035969235159613,40.090382804320676,0.07822826820928175
851,30.438063114795728,0.058455960342177635,26.832811506555792,0.0403734909163581,40.11934780390336,0.07824784986398839
852,30.40924376387413,0.05847116973665026,26.813439817727566,0.04038728948112007,40.148088000439145,0.07826743151869502
853,30.380415326806254,0.058486379131122875,26.794111836570266,0.040401088045882036,40.17660255522445,0.07828701317340166
854,30.351577456739925,0.05850158852559549,26.77482670984744,0.040414886610644,40.20489063450267,0.07830659482810828
855,30.322729807125445,0.05851679792006811,26.75558358486626,0.040428685175405966,40.232951409493324,0.07832617648281492
856,30.29387203173712,0.058532007314540724,26.73638160951833,0.040442483740167935,40.2607840564207,0.07834575813752157
857,30.26500378469456,0.05854721670901334,26.71721993232002,0.0404562823049299,40.28838775654259,0.0783653397922282
858,30.236124720484177,0.05856242610348596,26.698097702452976,0.040470080869691866,40.31576169617863,0.07838492144693483
859,30.20723449398049,0.05857763549795857,26.679014069804378,0.040483879434453834,40.342905066738716,0.07840450310164147
860,30.17833276046738,0.05859284489243119,26.65996818500704,0.0404976779992158,40.36981706475083,0.0784240847563481
861,30.14941917565948,0.058608054286903806,26.640959199479493,0.040511476563977765,40.3964968918892,0.07844366641105474
862,30.120493395723354,0.05862326368137642,26.621986265465868,0.040525275128739734,40.422943755001796,0.07846324806576138
863,30.091555077298654,0.05863847307584904,26.60304853607567,0.040539073693501695,40.449156866137926,0.07848282972046802
864,30.062603877519386,0.058653682470321655,26.584145165323424,0.040552872258263664,40.47513544257552,0.07850241137517465
865,30.033639454034958,0.05866889186479427,26.56527530816818,0.04056667082302563,40.500878706848326,0.07852199302988129
866,30.00466146503122,0.05868410125926689,26.546438120552935,0.0405804693877876,40.526385886772744,0.07854157468458792
867,29.975669569251615,0.058699310653739505,26.527632759443875,0.04059426795254956,40.55165621547472,0.07856115633929456
868,29.946663426018077,0.05871452004821212,26.50885838286941,0.04060806651731153,40.576688931416136,0.0785807379940012
869,29.917642695251963,0.05872972944268474,26.490114149959254,0.0406218650820735,40.60148327842124,0.07860031964870784
870,29.888607037495042,0.058744938837157354,26.471399220983255,0.04063566364683546,40.62603850570281,0.07861990130341447
871,29.85955611393023,0.05876014823162997,26.452712757389993,0.04064946221159743,40.65035386788812,0.0786394829581211
872,29.83048958640247,0.05877535762610259,26.43405392184543,0.0406632607763594,40.674428625044655,0.07865906461282773
873,29.801407117439474,0.05879056702057521,26.415421878271296,0.04067705934112137,40.698262042705785,0.07867864626753437
874,29.772308370272416,0.05880577641504782,26.396815791883363,0.04069085790588333,40.721853391895934,0.07869822792224102
875,29.743193008856508,0.05882098580952044,26.378234829229495,0.0407046564706453,40.7452019491559,0.07871780957694766
876,29.714060697891746,0.05883619520399305,26.359678158227737,0.04071845503540726,40.76830699656774,0.07873739123165428
877,29.684911102843266,0.058851404598465676,26.341144948204,0.04073225360016923,40.79116782177957,0.07875697288636092
878,29.655743889962064,0.058866613992938285,26.322634369929865,0.0407460521649312,40.813783718029995,0.07877655454106755
879,29.626558726305174,0.05888182338741091,26.30414559565995,0.04075985072969317,40.83615398417264,0.07879613619577419
880,29.597355279756215,0.058897032781883525,26.285677799169413,0.04077364929445513,40.85827792470007,0.07881571785048083
881,29.568133219045677,0.05891224217635614,26.26723015579101,0.0407874478592171,40.88015484976782,0.07883529950518747
882,29.5388922137711,0.05892745157082876,26.248801842452295,0.04080124642397906,40.90178407521807,0.0788548811598941
883,29.50963193441736,0.058942660965301374,26.230392037712296,0.04081504498874103,40.9231649226032,0.07887446281460074
884,29.48035205237681,0.05895787035977399,26.211999921798466,0.040828843553503,40.944296719209014,0.07889404446930737
885,29.451052239969233,0.05897307975424661,26.193624676643072,0.040842642118264966,40.965178798077844,0.07891362612401401
886,29.421732170462008,0.058988289148719224,26.17526548591968,0.04085644068302693,40.98581049803137,0.07893320777872065
887,29.392391518089987,0.05900349854319184,26.156921535079306,0.040870239247788896,41.00619116369331,0.07895278943342729
888,29.363029958075327,0.05901870793766446,26.138592011386564,0.040884037812550865,41.02632014551182,0.07897237108813392
889,29.333647166647406,0.05903391733213707,26.12027610395551,0.04089783637731283,41.04619679978172,0.07899195274284056
890,29.304242821062523,0.05904912672660969,26.10197300378532,0.040911634942074795,41.065820488666475,0.07901153439754718
891,29.274816599623545,0.059064336121082306,26.083681903795934,0.040925433506836764,41.08519058022001,0.07903111605225382
892,29.245368181699604,0.05907954551555492,26.06540199886338,0.04093923207159873,41.10430644840815,0.07905069770696047
893,29.21589724774553,0.05909475491002754,26.04713248585497,0.040953030636360695,41.123167473130074,0.0790702793616671
894,29.18640347932144,0.059109964304500155,26.02887256366432,0.04096682920112266,41.14177304023934,0.07908986101637373
895,29.15688655911208,0.05912517369897277,26.01062143324625,0.040980627765884625,41.16012254156489,0.07910944267108037
896,29.12734617094609,0.05914038309344539,25.992378297651392,0.040994426330646594,41.17821537493154,0.079129024325787
897,29.097781999815368,0.059155592487918005,25.974142362060714,0.04100822489540856,41.19605094418055,0.07914860598049364
898,29.068193731894226,0.05917080188239062,25.95591283381981,0.04102202346017053,41.21362865918979,0.07916818763520028
899,29.03858105455837,0.05918601127686324,25.937688922473058,0.04103582202493249,41.23094793589374,0.07918776928990692
900,29.008943656404103,0.05920122067133586,25.919469839797507,0.04104962058969446,41.2480081963032,0.07920735094461355
901,28.97928122726716,0.05921643006580847,25.90125479983666,0.04106341915445643,41.26480886852495,0.07922693259932019
902,28.949593458241548,0.059231639460281094,25.883043018934075,0.04107721771921839,41.281349386780875,0.07924651425402682
903,28.919880041698498,0.0592468488547537,25.864833715766665,0.04109101628398036,41.29762919142716,0.07926609590873346
904,28.890140671304955,0.059262058249226326,25.846626111377983,0.04110481484874233,41.31364772897311,0.0792856775634401
905,28.86037504204238,0.059277267643698936,25.828419429211113,0.0411186134135043,41.32940445209971,0.07930525921814674
906,28.830582850225163,0.05929247703817156,25.810212895141603,0.04113241197826626,41.344898819678036,0.07932484087285337
907,28.800763793519202,0.059307686432644176,25.792005737509967,0.04114621054302823,41.360130296787474,0.07934442252756001
908,28.770917570960172,0.05932289582711679,25.773797187154162,0.04116000910779019,41.37509835473346,0.07936400418226663
909,28.741043882971905,0.05933810522158941,25.755586477441778,0.04117380767255216,41.389802471065316,0.07938358583697327
910,28.711142431384484,0.059353314616062025,25.73737284430211,0.04118760623731413,41.40424212959359,0.07940316749167992
911,28.681212919452502,0.05936852401053464,25.719155526257975,0.0412014048020761,41.4184168204073,0.07942274914638656
912,28.651255051872912,0.05938373340500726,25.700933764457275,0.04121520336683806,41.43232603989091,0.07944233080109318
913,28.62126853480315,0.059398942799479874,25.682706802704494,0.04122900193160003,41.445969290741054,0.07946191245579982
914,28.591253075878864,0.05941415219395249,25.664473887491933,0.04124280049636199,41.459346081982986,0.07948149411050645
915,28.561208384231662,0.05942936158842511,25.64623426803066,0.04125659906112396,41.47245592898689,0.07950107576521309
916,28.53113417050689,0.059444570982897724,25.627987196281374,0.04127039762588593,41.48529835348385,0.07952065741991973
917,28.501030146881078,0.05945978037737034,25.60973192698505,0.041284196190647895,41.497872883581636,0.07954023907462637
918,28.470896027079466,0.05947498977184296,25.591467717693295,0.04129799475540986,41.510179053780256,0.079559820729333
919,28.44073152639342,0.05949019916631557,25.573193828798548,0.041311793320171826,41.52221640498722,0.07957940238403964
920,28.410536361697698,0.05950540856078819,25.554909523564074,0.041325591884933795,41.53398448453256,0.07959898403874627
921,28.38031025146758,0.059520617955260806,25.536614068153803,0.041339390449695756,41.545482846183724,0.07961856569345291
922,28.350052915796084,0.05953582734973342,25.51830673166181,0.041353189014457725,41.55671105016002,0.07963814734815955
923,28.319764076410877,0.05955103674420604,25.499986786141715,0.041366987579219694,41.56766866314702,0.07965772900286619
924,28.28944345669114,0.059566246138678655,25.48165350663585,0.04138078614398166,41.578355258310594,0.07967731065757282
925,28.259090781684485,0.05958145553315127,25.463306171204167,0.041394584708743624,41.588770415310755,0.07969689231227946
926,28.22870577812357,0.05959666492762389,25.444944060952928,0.04140838327350559,41.59891372031518,0.07971647396698608
927,28.198288174442634,0.05961187432209651,25.426566460063246,0.041422181838267555,41.60878476601265,0.07973605562169273
928,28.167837700794216,0.05962708371656912,25.40817265581934,0.041435980403029524,41.61838315162603,0.07975563727639937
929,28.13735408906518,0.059642293111041744,25.38976193863664,0.04144977896779149,41.627708482925165,0.079775218931106
930,28.106837072893423,0.059657502505514354,25.371333602089567,0.04146357753255346,41.636760372239465,0.07979480058581263
931,28.07628638768368,0.05967271189998698,25.35288694293924,0.04147737609731542,41.64553843847023,0.07981438224051927
932,28.045701770623868,0.05968792129445959,25.334421261160788,0.04149117466207739,41.65404230710276,0.0798339638952259
933,28.015082960700852,0.05970313068893221,25.31593585997063,0.04150497322683936,41.66227161021818,0.07985354554993254
934,27.984429698716482,0.059718340083404826,25.297430045853353,0.04151877179160132,41.670225986505045,0.07987312720463918
935,27.95374172730322,0.05973354947787744,25.278903128588485,0.04153257035636329,41.677905081270694,0.07989270885934582
936,27.923018790939857,0.05974875887235006,25.260354421277047,0.04154636892112526,41.68530854645232,0.07991229051405245
937,27.89226063596694,0.059763968266822676,25.241783240367738,0.04156016748588723,41.6924360406278,0.07993187216875909
938,27.86146701060236,0.05977917766129529,25.223188905683116,0.04157396605064919,41.69928722902633,0.07995145382346572
939,27.830637664956534,0.05979438705576791,25.204570740445327,0.04158776461541116,41.70586178353872,0.07997103547817236
940,27.7997723510476,0.059809596450240525,25.185928071301788,0.04160156318017312,41.712159382727506,0.079990617132879
941,27.76887082281661,0.05982480584471314,25.16726022835051,0.04161536174493509,41.718179711836726,0.08001019878758564
942,27.737932836142416,0.05984001523918576,25.14856654516527,0.04162916030969706,41.72392246280158,0.08002978044229227
943,27.706958148856508,0.059855224633658374,25.129846358820537,0.04164295887445903,41.72938733425769,0.08004936209699891
944,27.67594652075784,0.05987043402813099,25.111099009916156,0.04165675743922099,41.73457403155018,0.08006894375170553
945,27.644897713627433,0.05988564342260361,25.092323842601747,0.04167055600398296,41.73948226674253,0.08008852540641218
946,27.613811491242778,0.059900852817076224,25.073520204601017,0.04168435456874492,41.744111758625074,0.08010810706111882
947,27.582687619392395,0.05991606221154884,25.05468744723568,0.04169815313350689,41.748462232723355,0.08012768871582546
948,27.551525865890014,0.059931271606021456,25.035824925449248,0.041711951698268857,41.75253342130615,0.08014727037053208
949,27.52032600058869,0.05994648100049407,25.01693199783051,0.041725750263030825,41.756325063393284,0.08016685202523872
950,27.48908779539496,0.05996169039496669,24.998008026636885,0.04173954882779279,41.75983690476314,0.08018643367994535
951,27.457811024282616,0.059976899789439306,24.979052377817368,0.041753347392554756,41.76306869795997,0.08020601533465199
952,27.426495463306644,0.05999210918391192,24.960064421035426,0.041767145957316724,41.76602020230091,0.08022559698935863
953,27.395140890616787,0.06000731857838454,24.94104352969156,0.041780944522078686,41.76869118388272,0.08024517864406527
954,27.363747086471093,0.06002252797285716,24.92198908094557,0.041794743086840655,41.77108141558837,0.0802647602987719
955,27.332313833249493,0.06003773736732977,24.90290045573875,0.041808541651602624,41.7731906770932,0.08028434195347854
956,27.300840915466864,0.060052946761802395,24.883777038815673,0.04182234021636459,41.775018754871006,0.08030392360818517
957,27.269328119786422,0.060068156156275004,24.864618218745832,0.041836138781126554,41.776565442199725,0.08032350526289181
958,27.23777523503262,0.06008336555074763,24.84542338794501,0.04184993734588852,41.777830539166935,0.08034308691759845
959,27.206182052204216,0.06009857494522024,24.826191942696447,0.041863735910650485,41.77881385267508,0.08036266857230509
960,27.1745483644869,0.06011378433969286,24.806923283171628,0.04187753447541245,41.77951519644644,0.08038225022701172
961,27.142873967266212,0.06012899373416548,24.787616813451084,0.04189133304017442,41.779934391027844,0.08040183188171836
962,27.11115865813981,0.060144203128638093,24.768271941544697,0.04190513160493639,41.78007126379511,0.08042141353642498
963,27.079402236930097,0.06015941252311071,24.748888079411888,0.04191893016969835,41.77992564895723,0.08044099519113163
964,27.047604505696434,0.060174621917583326,24.729464642981533,0.04193272873446032,41.77949738756035,0.08046057684583827
965,27.01576526874725,0.06018983131205594,24.710001052171652,0.04194652729922229,41.77878632749138,0.08048015850054491
966,26.983884332652178,0.06020504070652856,24.690496730908862,0.04196032586398425,41.77779232348147,0.08049974015525153
967,26.951961506253898,0.060220250101001176,24.67095110714746,0.04197412442874622,41.77651523710914,0.08051932180995817
968,26.919996600679855,0.06023545949547379,24.651363612888495,0.04198792299350819,41.77495493680318,0.0805389034646648
969,26.887989429354015,0.06025066888994641,24.63173368419841,0.04200172155827016,41.773111297845304,0.08055848511937144
970,26.855939808008227,0.060265878284419025,24.61206076122745,0.04201552012303212,41.770984202372524,0.08057806677407808
971,26.82384755469371,0.06028108767889164,24.59234428822789,0.04202931868779409,41.76857353937928,0.08059764842878472
972,26.79171248979226,0.06029629707336426,24.572583713572026,0.04204311725255605,41.765879204719326,0.08061723008349135
973,26.759534436027263,0.060311506467836874,24.55277848976982,0.04205691581731802,41.762901101107275,0.08063681173819799
974,26.727313218474805,0.06032671586230949,24.532928073486385,0.04207071438207999,41.75963913812003,0.08065639339290462
975,26.69504866457443,0.06034192525678211,24.513031925559194,0.04208451294684196,41.7560932321978,0.08067597504761126
976,26.662740604139778,0.060357134651254724,24.493089511015057,0.04209831151160392,41.752263306645,0.0806955567023179
977,26.630388869369277,0.06037234404572734,24.473100299086777,0.04211211007636589,41.74814929163077,0.08071513835702454
978,26.597993294856497,0.060387553440199956,24.45306376322965,0.04212590864112785,41.743751124189316,0.08073472001173117
979,26.565553717600363,0.06040276283467257,24.432979381137685,0.04213970720588982,41.73906874821998,0.08075430166643781
980,26.53306997701547,0.06041797222914519,24.412846634759546,0.042153505770651786,41.73410211448699,0.08077388332114444
981,26.50054191494194,0.06043318162361781,24.39266501031428,0.042167304335413755,41.72885118061907,0.08079346497585108
982,26.467969375655425,0.06044839101809042,24.372433998306736,0.04218110290017572,41.72331591110866,0.08081304663055772
983,26.43535220587666,0.060463600412563046,24.35215309354281,0.042194901464937686,41.71749627731099,0.08083262828526436
984,26.40269025478129,0.060478809807035655,24.331821795144428,0.042208700029699654,41.71139225744282,0.08085220993997098
985,26.36998337400906,0.06049401920150828,24.311439606564182,0.042222498594461616,41.705003836580964,0.08087179159467763
986,26.337231417673465,0.06050922859598089,24.291006035599835,0.042236297159223585,41.69833100666053,0.08089137324938425
987,26.30443424237047,0.06052443799045351,24.270520594408545,0.04225009572398555,41.691373766472935,0.08091095490409089
988,26.271591707188012,0.06053964738492613,24.249982799520765,0.04226389428874752,41.68413212166364,0.08093053655879753
989,26.238703673714582,0.060554856779398744,24.22939217185396,0.042277692853509484,41.67660608472961,0.08095011821350417
990,26.20577000604802,0.06057006617387136,24.208748236726077,0.04229149141827145,41.66879567501661,0.0809696998682108
991,26.172790570804242,0.06058527556834398,24.18805052386874,0.042305289983033414,41.660700918716074,0.08098928152291744
992,26.139765237125516,0.06060048496281659,24.16729856744015,0.04231908854779538,41.65232184886191,0.08100886317762407
993,26.10669387668896,0.06061569435728921,24.146491906037824,0.04233288711255735,41.643658505326925,0.08102844483233071
994,26.073576363714622,0.060630903751761826,24.125630082711027,0.04234668567731932,41.634710934819026,0.08104802648703735
995,26.04041257497346,0.06064611314623444,24.104712644972953,0.04236048424208128,41.62547919087717,0.08106760814174399
996,26.007202389795346,0.06066132254070706,24.083739144812647,0.04237428280684325,41.6159633338671,0.08108718979645062
997,25.973945690076754,0.060676531935179676,24.062709138706683,0.04238808137160522,41.60616343097669,0.08110677145115726
998,25.940642360288283,0.06069174132965229,24.041622187630647,0.04240187993636718,41.59607955621128,0.08112635310586389
999,25.907292287482218,0.06070695072412491,24.020477857070247,0.04241567850112915,41.585711790388466,0.08114593476057053


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_40_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00062,0.04943872615695,0.030704714357852936,0.06890705972909927
1,1,00012,0.04295177012681961,0.03769746422767639,0.053354136645793915
2,2,00037,0.037618380039930344,0.02980974316596985,0.05765619874000549
3,3,00087,0.04827644303441048,0.03193223476409912,0.06811335682868958


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_40_D_4/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,35.94291900257532,0.037618380039930344,99.82378406473433,0.02980974316596985,31.265446702512666,0.053354136645793915
1,35.991421263243375,0.037630212218225656,99.92496596943946,0.029817638782648235,31.299123134780878,0.05336970513736879
2,36.03984517585777,0.037642044396520975,100.02550229698686,0.029825534399326618,31.332684471877762,0.05338527362894367
3,36.088190652958254,0.03765387657481629,100.12539113680077,0.029833430016005004,31.366130489326046,0.05340084212051856
4,36.13645761004075,0.03766570875311161,100.22463059308157,0.029841325632683387,31.39946096571856,0.053416410612093436
5,36.18464596555677,0.03767754093140692,100.32321878488405,0.029849221249361773,31.432675682727844,0.053431979103668314
6,36.2327556409129,0.03768937310970223,100.42115384619439,0.02985711686604016,31.465774425115352,0.05344754759524319
7,36.28078656046991,0.03770120528799755,100.51843392600748,0.029865012482718542,31.498756980740737,0.05346311608681808
8,36.328738651541734,0.03771303746629286,100.61505718840296,0.02987290809939693,31.53162314057085,0.05347868457839296
9,36.37661184439459,0.037724869644588176,100.71102181262103,0.029880803716075315,31.56437269868888,0.053494253069967836
10,36.42440607224565,0.037736701822883495,100.80632599313805,0.029888699332753697,31.597005452303215,0.053509821561542714
11,36.47212127126169,0.03774853400117881,100.90096793974118,0.029896594949432084,31.629521201756162,0.0535253900531176
12,36.51975738055773,0.03776036617947413,100.99494587760256,0.029904490566110466,31.661919750532636,0.05354095854469248
13,36.56731434219531,0.03777219835776944,101.08825804735339,0.029912386182788853,31.694200905268815,0.05355652703626736
14,36.614792101180875,0.03778403053606475,101.18090270515668,0.02992028179946724,31.72636447576052,0.053572095527842235
15,36.66219060546384,0.03779586271436007,101.27287812278043,0.02992817741614562,31.75841027497161,0.05358766401941712
16,36.7095098059345,0.03780769489265538,101.36418258766942,0.029936073032824008,31.79033811904214,0.053603232510992
17,36.75674965642211,0.037819527070950695,101.45481440301683,0.02994396864950239,31.82214782729659,0.05361880100256688
18,36.803910113692474,0.037831359249246015,101.54477188783551,0.029951864266180777,31.85383922225182,0.053634369494141756
19,36.8509911374455,0.03784319142754133,101.63405337702824,0.029959759882859163,31.885412129624974,0.05364993798571664
20,36.89799269031284,0.037855023605836646,101.72265722145762,0.029967655499537546,31.91686637834127,0.05366550647729152
21,36.944914737855,0.03786685578413196,101.81058178801574,0.029975551116215932,31.94820180054168,0.0536810749688664
22,36.991757248558855,0.03787868796242727,101.8978254596928,0.02998344673289432,31.979418231590483,0.05369664346044128
23,37.03852019383441,0.03789052014072259,101.9843866356451,0.0299913423495727,32.01051551008271,0.05371221195201616
24,37.08520354801185,0.0379023523190179,102.07026373126322,0.029999237966251088,32.04149347785144,0.05372778044359104
25,37.13180728833842,0.037914184497313215,102.15545517823861,0.03000713358292947,32.072351979975075,0.05374334893516592
26,37.17833139497506,0.037926016675608534,102.2399594246305,0.030015029199607857,32.103090864784384,0.0537589174267408
27,37.224775850992856,0.03793784885390385,102.32377493493138,0.030022924816286243,32.13370998386951,0.053774485918315684
28,37.27114064236964,0.037949681032199166,102.40690019013267,0.030030820432964626,32.16420919208679,0.05379005440989056
29,37.31742575798604,0.03796151321049448,102.48933368778944,0.030038716049643012,32.19458834756555,0.05380562290146544
30,37.363631189621856,0.03797334538878979,102.57107394208438,0.030046611666321395,32.22484731171468,0.05382119139304032
31,37.40975693195196,0.03798517756708511,102.65211948389148,0.03005450728299978,32.25498594922918,0.053836759884615205
32,37.45580298254218,0.03799700974538042,102.73246886083881,0.030062402899678167,32.285004128096475,0.053852328376190084
33,37.50176934184511,0.038008841923675735,102.81212063737095,0.03007029851635655,32.31490171960277,0.05386789686776496
34,37.547656013195734,0.038020674101971054,102.89107339481089,0.030078194133034936,32.34467859833912,0.05388346535933984
35,37.593463002806814,0.038032506280266366,102.9693257314208,0.030086089749713323,32.37433464220751,0.05389903385091473
36,37.6391903197645,0.038044338458561686,103.04687626246269,0.030093985366391705,32.40386973242667,0.053914602342489605
37,37.684837976023275,0.038056170636857,103.12372362025832,0.03010188098307009,32.43328375353796,0.053930170834064484
38,37.730405986401315,0.03806800281515231,103.19986645424842,0.030109776599748474,32.46257659341093,0.05394573932563936
39,37.77589436857536,0.03807983499344763,103.27530343105131,0.03011767221642686,32.491748143248905,0.05396130781721424
40,37.82130314307548,0.03809166717174294,103.35003323452078,0.030125567833105247,32.5207982975944,0.053976876308789126
41,37.86663233328005,0.038103499350038254,103.4240545658035,0.03013346344978363,32.54972695433433,0.053992444800364005
42,37.91188196541013,0.038115331528333574,103.49736614339591,0.030141359066462016,32.57853401470527,0.05400801329193888
43,37.95705206852391,0.038127163706628886,103.56996670320007,0.030149254683140402,32.6072193832984,0.05402358178351376
44,38.00214267451126,0.038138995884924205,103.64185499857906,0.030157150299818785,32.63578296806452,0.05403915027508865
45,38.04715381808772,0.03815082806321952,103.71302980041209,0.03016504591649717,32.664224680318675,0.054054718766663526
46,38.09208553678875,0.03816266024151483,103.78348989714829,0.030172941533175554,32.692544434744974,0.054070287258238404
47,38.13693787096364,0.03817449241981015,103.85323409486034,0.03018083714985394,32.720742149401,0.05408585574981328
48,38.18171086376921,0.03818632459810546,103.92226121729726,0.030188732766532327,32.74881774572233,0.05410142424138817
49,38.22640456116375,0.038198156776400774,103.99057010593656,0.03019662838321071,32.77677114852666,0.05411699273296305
50,38.27101901190042,0.03820998895469609,104.0581596200358,0.030204523999889096,32.804602286018074,0.054132561224537926
51,38.315554267520774,0.038221821132991406,104.12502863668333,0.03021241961656748,32.832311089791006,0.054148129716112804
52,38.36001038234811,0.038233653311286725,104.19117605084853,0.030220315233245865,32.859897494834186,0.05416369820768769
53,38.404387413480535,0.03824548548958204,104.25660077543137,0.03022821084992425,32.88736143953425,0.05417926669926257
54,38.44868542078423,0.03825731766787735,104.32130174131092,0.030236106466602634,32.91470286567959,0.05419483519083745
55,38.49290446688633,0.03826914984617267,104.38527789739393,0.03024400208328102,32.941921718463675,0.054210403682412325
56,38.53704461716766,0.03828098202446798,104.44852821066195,0.030251897699959406,32.969017946488506,0.05422597217398721
57,38.581105939755574,0.038292814202763294,104.51105166621807,0.03025979331663779,32.99599150176784,0.05424154066556209
58,38.625088505516516,0.03830464638105861,104.57284726733343,0.030267688933316175,33.02284233973027,0.05425710915713697
59,38.6689923880483,0.038316478559353925,104.63391403549218,0.030275584549994558,33.049570419222235,0.054272677648711846
60,38.71281766367279,0.038328310737649245,104.69425101043628,0.030283480166672944,33.07617570251086,0.05428824614028673
61,38.75656441142773,0.03834014291594456,104.75385725020975,0.03029137578335133,33.10265815528661,0.05430381463186161
62,38.80023271305911,0.03835197509423987,104.8127318312016,0.030299271400029713,33.12901774666597,0.05431938312343649
63,38.843822653013014,0.03836380727253519,104.87087384818884,0.0303071670167081,33.1552544491938,0.05433495161501137
64,38.88733431842746,0.0383756394508305,104.928282414378,0.030315062633386482,33.18136823884571,0.05435052010658625
65,38.93076779912418,0.03838747162912581,104.98495666144674,0.03032295825006487,33.20735909503017,0.05436608859816113
66,38.974123187600235,0.03839930380742113,105.04089573958396,0.030330853866743255,33.23322700059062,0.05438165708973601
67,39.017400579019345,0.038411135985716445,105.09609881752976,0.030338749483421638,33.25897194180735,0.05439722558131089
68,39.06060007120348,0.038422968164011764,105.15056508261469,0.030346645100100024,33.28459390839931,0.054412794072885774
69,39.10372176462394,0.03843480034230708,105.20429374079775,0.03035454071677841,33.31009289352561,0.05442836256446065
70,39.146765762392555,0.03844663252060239,105.25728401670428,0.030362436333456793,33.33546889378725,0.05444393105603553
71,39.18973217025266,0.03845846469889771,105.30953515366281,0.03037033195013518,33.36072190922828,0.05445949954761041
72,39.23262109656995,0.03847029687719302,105.36104641374119,0.030378227566813562,33.385851943337194,0.054475068039185295
73,39.27543265232334,0.03848212905548833,105.41181707778223,0.03038612318349195,33.41085900304787,0.054490636530760174
74,39.318166951095556,0.03849396123378365,105.46184644543825,0.030394018800170335,33.43574309874067,0.05450620502233505
75,39.360824109063614,0.038505793412078965,105.51113383520519,0.030401914416848717,33.4605042442432,0.05452177351390993
76,39.4034042449894,0.038517625590374284,105.55967858445587,0.030409810033527104,33.485142456830964,0.05453734200548481
77,39.445907480209776,0.038529457768669596,105.60748004947266,0.03041770565020549,33.50965775722798,0.054552910497059695
78,39.48833393862688,0.03854128994696491,105.65453760547899,0.030425601266883873,33.5340501696071,0.054568478988634574
79,39.53068374669828,0.03855312212526023,105.70085064667082,0.03043349688356226,33.55831972159039,0.05458404748020945
80,39.57295703342664,0.03856495430355554,105.74641858624659,0.03044139250024064,33.58246644424917,0.05459961597178433
81,39.615153930349855,0.03857678648185085,105.79124085643713,0.030449288116919028,33.606490372104105,0.054615184463359216
82,39.657274571530664,0.03858861866014617,105.83531690853427,0.030457183733597414,33.630391543124894,0.054630752954934095
83,39.699319093546166,0.038600450838441484,105.87864621291914,0.030465079350275797,33.6541699987302,0.05464632144650897
84,39.7412876354775,0.038612283016736804,105.9212282590893,0.030472974966954183,33.67782578378706,0.05466188993808385
85,39.78318033889905,0.038624115195032116,105.96306255568558,0.030480870583632566,33.701358946610405,0.05467745842965874
86,39.82499734786787,0.03863594737332743,106.00414863051779,0.030488766200310952,33.724769538962356,0.054693026921233616
87,39.86673880891276,0.03864777955162275,106.04448603058981,0.03049666181698934,33.74805761605131,0.054708595412808494
88,39.90840487102328,0.03865961172991806,106.08407432212398,0.03050455743366772,33.77122323653107,0.05472416390438337
89,39.949995685638825,0.03867144390821338,106.12291309058469,0.030512453050346108,33.79426646249962,0.05473973239595826
90,39.99151140663722,0.03868327608650869,106.1610019407012,0.030520348667024494,33.81718735949792,0.05475530088753314
91,40.0329521903237,0.038695108264804004,106.19834049648966,0.030528244283702877,33.83998599650849,0.054770869379108016
92,40.074318195419345,0.03870694044309932,106.23492840127456,0.030536139900381263,33.86266244595385,0.054786437870682894
93,40.115609583049576,0.038718772621394636,106.27076531770899,0.030544035517059646,33.88521678369485,0.05480200636225778
94,40.15682651673265,0.03873060479968995,106.30585092779478,0.030551931133738032,33.90764908902886,0.05481757485383266
95,40.19796916236787,0.03874243697798527,106.34018493290115,0.030559826750416418,33.929959444687725,0.05483314334540754
96,40.239037688223654,0.03875426915628058,106.37376705378321,0.0305677223670948,33.952147936835765,0.054848711836982415
97,40.28003226492591,0.0387661013345759,106.40659703059939,0.030575617983773187,33.974214655067456,0.0548642803285573
98,40.32095306544557,0.03877793351287121,106.43867462292795,0.03058351360045157,33.99615969240498,0.05487984882013218
99,40.361800265086785,0.038789765691166524,106.46999960978314,0.030591409217129956,34.01798314529583,0.05489541731170706
100,40.40257404147455,0.03880159786946184,106.5005717896303,0.030599304833808343,34.03968511361002,0.054910985803281936
101,40.44327457454223,0.038813430047757155,106.53039098040014,0.030607200450486725,34.0612657006373,0.05492655429485682
102,40.4839020465193,0.03882526222605247,106.55945701950243,0.03061509606716511,34.08272501308418,0.0549421227864317
103,40.52445664191866,0.03883709440434779,106.5877697638388,0.030622991683843498,34.10406316107085,0.05495769127800658
104,40.5649385475239,0.0388489265826431,106.6153290898148,0.03063088730052188,34.12528025812789,0.05497325976958146
105,40.60534795237671,0.03886075876093842,106.64213489335114,0.030638782917200267,34.14637642119293,0.05498882826115634
106,40.645685047763756,0.03887259093923373,106.6681870898943,0.03064667853387865,34.16735177060705,0.05500439675273122
107,40.685950027203965,0.03888442311752904,106.69348561442598,0.030654574150557036,34.18820643011114,0.0550199652443061
108,40.72614308643524,0.03889625529582436,106.71803042147232,0.030662469767235422,34.208940526842085,0.05503553373588098
109,40.766264423401296,0.038908087474119675,106.74182148511181,0.030670365383913805,34.229554191328816,0.055051102227455864
110,40.806314238238485,0.03891991965241499,106.76485879898283,0.03067826100059219,34.25004755748811,0.05506667071903074
111,40.84629273326233,0.03893175183071031,106.78714237629002,0.030686156617270574,34.27042076262043,0.05508223921060562
112,40.88620011295398,0.03894358400900562,106.80867224981029,0.03069405223394896,34.29067394740554,0.0550978077021805
113,40.92603658394681,0.03895541618730094,106.8294484718976,0.030701947850627347,34.31080725589787,0.05511337619375538
114,40.96580235501251,0.03896724836559625,106.84947111448736,0.03070984346730573,34.330820835521955,0.055128944685330264
115,41.005497637047434,0.03897908054389156,106.86874026909967,0.030717739083984116,34.35071483706746,0.05514451317690514
116,41.04512264305885,0.03899091272218688,106.88725604684217,0.030725634700662502,34.37048941468436,0.05516008166848002
117,41.0846775881506,0.039002744900482195,106.90501857841167,0.030733530317340885,34.39014472587774,0.0551756501600549
118,41.124162689509355,0.03901457707877751,106.9220280140953,0.03074142593401927,34.40968093150258,0.055191218651629785
119,41.163578166390366,0.039026409257072826,106.93828452377079,0.030749321550697654,34.4290981957583,0.055206787143204664
120,41.20292424010306,0.03903824143536814,106.95378829690594,0.03075721716737604,34.448396686183266,0.05522235563477954
121,41.2422011339969,0.03905007361366346,106.96853954255724,0.030765112784054426,34.46757657364908,0.05523792412635442
122,41.281409073446724,0.03906190579195877,106.98253848936776,0.03077300840073281,34.486638032354776,0.055253492617929306
123,41.32054828583838,0.03907373797025408,106.99578538556435,0.030780904017411195,34.50558123982078,0.055269061109504185
124,41.359619000553984,0.0390855701485494,107.00828049895378,0.030788799634089578,34.52440637688286,0.05528462960107906
125,41.3986214489572,0.039097402326844714,107.02002411691848,0.030796695250767964,34.54311362768581,0.05530019809265394
126,41.43755586437841,0.03910923450514003,107.03101654641094,0.03080459086744635,34.5617031796771,0.05531576658422883
127,41.476422482099885,0.039121066683435346,107.04125811394789,0.030812486484124733,34.58017522360024,0.055331335075803706
128,41.5152215393406,0.03913289886173066,107.05074916560335,0.03082038210080312,34.59852995348818,0.055346903567378584
129,41.55395327524136,0.03914473104002598,107.05949006700084,0.030828277717481506,34.61676756665639,0.05536247205895346
130,41.59261793084942,0.03915656321832129,107.06748120330519,0.03083617333415989,34.63488826369597,0.05537804055052835
131,41.631215749103355,0.0391683953966166,107.07472297921299,0.030844068950838275,34.65289224846641,0.05539360904210323
132,41.66974697481766,0.03918022757491192,107.08121581894272,0.030851964567516658,34.67077972808841,0.055409177533678106
133,41.70821185466717,0.039192059753207234,107.08696016622385,0.030859860184195044,34.68855091293645,0.055424746025252984
134,41.74661063717172,0.039203891931502546,107.09195648428522,0.03086775580087343,34.70620601663123,0.05544031451682787
135,41.7849435726805,0.039215724109797866,107.09620525584255,0.030875651417551813,34.72374525603192,0.05545588300840275
136,41.823210913356114,0.03922755628809318,107.09970698308527,0.0308835470342302,34.741168851228416,0.05547145149997763
137,41.8614129131591,0.0392393884663885,107.10246218766258,0.030891442650908582,34.758477025533274,0.055487019991552505
138,41.8995498278318,0.03925122064468381,107.10447141066837,0.03089933826758697,34.77567000547366,0.05550258848312739
139,41.93762191488254,0.03926305282297912,107.1057352126259,0.030907233884265355,34.79274802078297,0.05551815697470227
140,41.9756294335696,0.03927488500127444,107.10625417347129,0.030915129500943737,34.809711304392536,0.05553372546627715
141,42.01357264488491,0.039286717179569754,107.10602889253624,0.030923025117622124,34.826560092422994,0.055549293957852026
142,42.05145181153804,0.039298549357865066,107.1050599885302,0.03093092073430051,34.84329462417563,0.055564862449426905
143,42.08926719793978,0.039310381536160385,107.1033480995215,0.030938816350978893,34.85991514212349,0.05558043094100179
144,42.127019070185824,0.0393222137144557,107.10089388291772,0.03094671196765728,34.87642189190246,0.05559599943257667
145,42.164707696040296,0.03933404589275102,107.09769801544553,0.030954607584335662,34.89281512230208,0.05561156792415155
146,42.202333344919154,0.03934587807104633,107.09376119312935,0.030962503201014048,34.90909508525637,0.05562713641572643
147,42.23989628787371,0.03935771024934164,107.08908413126946,0.030970398817692434,34.92526203583429,0.05564270490730131
148,42.27739679757384,0.03936954242763696,107.08366756441934,0.030978294434370817,34.94131623223031,0.05565827339887619
149,42.31483514829115,0.03938137460593227,107.07751224636206,0.030986190051049203,34.95725793575469,0.05567384189045107
150,42.35221161588233,0.039393206784227586,107.0706189500861,0.030994085667727586,34.97308741082362,0.05568941038202595
151,42.38952647777204,0.039405038962522905,107.06298846776002,0.031001981284405972,34.98880492494926,0.05570497887360083
152,42.42678001293594,0.03941687114081822,107.05462161070689,0.03100987690108436,35.004410748729654,0.05572054736517571
153,42.46397250188372,0.03942870331911354,107.04551920937737,0.03101777251776274,35.019905155838444,0.05573611585675059
154,42.50110422664182,0.03944053549740885,107.03568211332245,0.031025668134441128,35.0352884230145,0.05575168434832547
155,42.53817547073626,0.03945236767570416,107.02511119116508,0.031033563751119514,35.05056083005142,0.055767252839900354
156,42.57518651917538,0.03946419985399948,107.0138073305712,0.031041459367797897,35.06572265978673,0.05578282133147523
157,42.61213765843234,0.03947603203229479,107.00177143822,0.031049354984476283,35.08077419809124,0.05579838982305011
158,42.64902917642782,0.039487864210590105,106.98900443977327,0.031057250601154666,35.095715733858015,0.05581395831462499
159,42.685861362512426,0.039499696388885425,106.97550727984405,0.031065146217833052,35.110547558991236,0.055829526806199875
160,42.72263450744906,0.03951152856718074,106.9612809219646,0.03107304183451144,35.125269968395074,0.055845095297774754
161,42.75934890339539,0.039523360745476056,106.94632634855333,0.03108093745118982,35.13988325996226,0.05586066378934963
162,42.79600484388596,0.03953519292377137,106.93064456088118,0.031088833067868207,35.154387734562576,0.05587623228092451
163,42.832602623814545,0.03954702510206668,106.91423657903725,0.03109672868454659,35.16878369603127,0.055891800772499396
164,42.86914253941622,0.039558857280362,106.8971034418934,0.031104624301224976,35.183071451157176,0.055907369264074275
165,42.90562488824931,0.03957068945865731,106.87924620706836,0.031112519917903363,35.19725130967092,0.05592293775564915
166,42.94204996917759,0.039582521636952625,106.86066595089096,0.031120415534581745,35.211323584232744,0.05593850624722403
167,42.97841808235213,0.039594353815247944,106.8413637683624,0.03112831115126013,35.22528859042044,0.05595407473879892
168,43.01472952919306,0.03960618599354326,106.82134077311825,0.031136206767938518,35.239146646716904,0.055969643230373796
169,43.050984612371586,0.039618018171838576,106.80059809738906,0.0311441023846169,35.25289807449775,0.055985211721948674
170,43.087183635791476,0.03962985035013389,106.77913689196066,0.031151998001295287,35.266543198018674,0.05600078021352355
171,43.12332690457094,0.0396416825284292,106.7569583261336,0.03115989361797367,35.28008234440275,0.05601634870509844
172,43.15941472502411,0.03965351470672452,106.73406358768162,0.031167789234652056,35.29351584362751,0.05603191719667332
173,43.19544740464264,0.03966534688501983,106.71045388280965,0.031175684851330442,35.306844028512,0.056047485688248196
174,43.23142525207723,0.03967717906331515,106.68613043611089,0.031183580468008825,35.32006723470361,0.056063054179823074
175,43.267348577118874,0.039689011241610464,106.66109449052308,0.03119147608468721,35.3331858006648,0.05607862267139796
176,43.30321769068043,0.039700843419905776,106.63534730728426,0.031199371701365598,35.346200067659694,0.05609419116297284
177,43.339032904777845,0.039712675598201096,106.60889016588743,0.03120726731804398,35.35911037974054,0.05610975965454772
178,43.374794532511295,0.03972450777649641,106.58172436403473,0.031215162934722367,35.3719170837341,0.056125328146122595
179,43.410502888046516,0.03973633995479172,106.55385121759079,0.03122305855140075,35.3846205292277,0.056140896637697474
180,43.44615828659589,0.03974817213308704,106.52527206053537,0.031230954168079136,35.397221068555474,0.05615646512927236
181,43.481761044399384,0.03976000431138235,106.49598824491503,0.031238849784757522,35.40971905678411,0.05617203362084724
182,43.51731147870582,0.039771836489677664,106.4660011407945,0.031246745401435905,35.422114851698836,0.056187602112422116
183,43.552809907753556,0.039783668667972984,106.43531213620679,0.03125464101811429,35.434408813788956,0.056203170603997
184,43.58825665075152,0.039795500846268296,106.40392263710297,0.03126253663479268,35.44660130623341,0.05621873909557188
185,43.62365202786006,0.039807333024563615,106.37183406730097,0.03127043225147106,35.45869269488626,0.05623430758714676
186,43.65899636017168,0.03981916520285893,106.33904786843382,0.03127832786814944,35.470683348261886,0.05624987607872164
187,43.69428996969181,0.03983099738115424,106.30556549989696,0.03128622348482783,35.48257363752017,0.056265444570296516
188,43.72953317931956,0.03984282955944956,106.27138843879509,0.031294119101506215,35.49436393645153,0.0562810130618714
189,43.76472631282813,0.03985466173774487,106.23651817988787,0.0313020147181846,35.50605462146179,0.05629658155344628
190,43.79986969484564,0.03986649391604019,106.20095623553539,0.03130991033486299,35.51764607155697,0.05631215004502116
191,43.83496365083553,0.0398783260943355,106.16470413564264,0.03131780595154137,35.529138668327896,0.05632771853659604
192,43.870008507077046,0.039890158272630816,106.1277634276031,0.03132570156821975,35.54053279593475,0.05634328702817092
193,43.9050045906457,0.039901990450926135,106.09013567624203,0.03133359718489814,35.55182884109142,0.0563588555197458
194,43.939952229393626,0.03991382262922145,106.05182246375881,0.031341492801576526,35.56302719304979,0.05637442401132068
195,43.974851751929904,0.03992565480751676,106.01282538966842,0.03134938841825491,35.57412824358387,0.05638999250289556
196,44.009703487600895,0.03993748698581208,105.97314607074239,0.03135728403493329,35.58513238697379,0.056405560994470444
197,44.04450776647041,0.03994931916410739,105.93278614094913,0.03136517965161168,35.596040019989694,0.05642112948604532
198,44.07926491929998,0.03996115134240271,105.89174725139345,0.031373075268290064,35.606851541875535,0.0564366979776202
199,44.113975277528894,0.03997298352069802,105.8500310702552,0.03138097088496845,35.61756735433267,0.05645226646919508
200,44.1486391732544,0.039984815698993335,105.80763928272742,0.03138886650164684,35.6281878615034,0.056467834960769965
201,44.18325693921181,0.039996647877288655,105.76457359095387,0.03139676211832522,35.63871346995435,0.056483403452344844
202,44.21782890875428,0.04000848005558397,105.72083571396558,0.0314046577350036,35.64914458865977,0.05649897194391972
203,44.25235541583302,0.04002031223387928,105.67642738761694,0.03141255335168199,35.65948162898467,0.0565145404354946
204,44.28683679497718,0.0400321444121746,105.63135036452105,0.031420448968360375,35.669725004667846,0.056530108927069486
205,44.32127338127358,0.04004397659046991,105.58560641398428,0.03142834458503876,35.67987513180482,0.056545677418644365
206,44.355665510346775,0.04005580876876523,105.53919732194021,0.03143624020171715,35.68993242883063,0.05656124591021924
207,44.390013518338705,0.04006764094706054,105.49212489088299,0.03144413581839553,35.69989731650244,0.05657681440179412
208,44.42431774188853,0.040079473125355855,105.44439093979986,0.03145203143507391,35.709770217882195,0.05659238289336901
209,44.45857851811237,0.040091305303651174,105.39599730410309,0.031459927051752296,35.71955155831899,0.056607951384943886
210,44.492796184582964,0.04010313748194649,105.34694583556112,0.031467822668430685,35.72924176543144,0.056623519876518764
211,44.52697107930934,0.0401149696602418,105.2972384022294,0.03147571828510907,35.73884126908985,0.05663908836809364
212,44.56110354071643,0.04012680183853712,105.24687688837999,0.03148361390178745,35.74835050139834,0.05665465685966853
213,44.5951939076246,0.04013863401683243,105.19586319443079,0.03149150951846584,35.75776989667675,0.05667022535124341
214,44.62924251922933,0.04015046619512775,105.14419923687457,0.03149940513514422,35.76709989144259,0.056685793842818286
215,44.663249715080575,0.04016229837342306,105.09188694820631,0.031507300751822606,35.77634092439277,0.056701362334393164
216,44.697215835062345,0.040174130551718375,105.03892827685074,0.031515196368500996,35.78549343638519,0.05671693082596804
217,44.73114121937214,0.040185962730013694,104.9853251870891,0.03152309198517938,35.7945578704203,0.05673249931754293
218,44.76502620850027,0.040197794908309006,104.93107965898477,0.03153098760185776,35.80353467162246,0.05674806780911781
219,44.79887114320934,0.04020962708660432,104.8761936883088,0.03153888321853615,35.81242428722133,0.056763636300692685
220,44.83267636451364,0.04022145926489964,104.82066928646475,0.031546778835214534,35.82122716653298,0.05677920479226757
221,44.86644221365825,0.04023329144319495,104.76450848041233,0.03155467445189292,35.829943760941,0.05679477328384245
222,44.9001690320986,0.04024512362149027,104.70771331259112,0.0315625700685713,35.83857452387747,0.05681034177541733
223,44.93385716147949,0.04025695579978558,104.65028584084324,0.03157046568524969,35.8471199108038,0.056825910266992206
224,44.96750694361451,0.040268787978080894,104.59222813833557,0.03157836130192807,35.85558037919152,0.056841478758567085
225,45.00111872046516,0.040280620156376214,104.53354229348122,0.031586256918606455,35.86395638850292,0.05685704725014197
226,45.034692834119966,0.040292452334671526,104.4742304098603,0.031594152535284845,35.87224840017156,0.05687261574171685
227,45.068229626773785,0.04030428451296684,104.41429460614071,0.03160204815196323,35.88045687758271,0.05688818423329173
228,45.10172944070683,0.04031611669126216,104.3537370159972,0.03160994376864161,35.888582286053726,0.056903752724866606
229,45.135192618263744,0.04032794886955747,104.29255978803073,0.03161783938532,35.89662509281423,0.05691932121644149
230,45.16861950183279,0.04033978104785279,104.23076508568711,0.03162573500199838,35.90458576698625,0.05693488970801637
231,45.202010433824746,0.0403516132261481,104.16835508717449,0.031633630618676765,35.91246477956423,0.05695045819959125
232,45.235365756652094,0.040363445404443414,104.10533198538081,0.031641526235355155,35.92026260339495,0.05696602669116613
233,45.26868581270798,0.04037527758273873,104.04169798779071,0.03164942185203354,35.92797971315738,0.05698159518274101
234,45.30197094434509,0.040387109761034046,103.97745531640115,0.03165731746871192,35.93561658534232,0.05699716367431589
235,45.33522149385477,0.04039894193932936,103.91260620763714,0.031665213085390304,35.943173698232094,0.05701273216589077
236,45.36843780344594,0.04041077411762468,103.84715291226667,0.03167310870206869,35.95065153188001,0.05702830065746565
237,45.40162021522388,0.04042260629591999,103.78109769531511,0.031681004318747076,35.958050568089824,0.057043869149040534
238,45.434769071169406,0.04043443847421531,103.71444283597879,0.03168889993542546,35.96537129039504,0.05705943764061541
239,45.467884713117456,0.04044627065251062,103.64719062753812,0.03169679555210385,35.972614184038115,0.05707500613219029
240,45.50096748273619,0.040458102830805934,103.57934337727063,0.03170469116878223,35.97977973594964,0.05709057462376517
241,45.53401772150578,0.04046993500910125,103.51090340636252,0.031712586785460614,35.986868434727334,0.057106143115340055
242,45.56703577069718,0.040481767187396565,103.4418730498204,0.031720482402139004,35.99388077061499,0.057121711606914934
243,45.60002197135108,0.040493599365691885,103.3722546563824,0.03172837801881739,36.00081723548134,0.05713728009848981
244,45.632976664256574,0.0405054315439872,103.30205058842814,0.03173627363549577,36.00767832279882,0.05715284859006469
245,45.6659001899301,0.04051726372228251,103.2312632218889,0.03174416925217416,36.01446452762217,0.057168417081639576
246,45.69879288859411,0.04052909590057783,103.15989494615684,0.03175206486885254,36.021176346567074,0.057183985573214455
247,45.73165510015592,0.04054092807887314,103.0879481639937,0.031759960485530925,36.02781427778861,0.05719955406478933
248,45.764487164186434,0.04055276025716845,103.0154252914391,0.03176785610220931,36.03437882095966,0.05721512255636421
249,45.797289419898924,0.04056459243546377,102.94232875771809,0.0317757517188877,36.04087047724922,0.0572306910479391
250,45.83006220612765,0.040576424613759085,102.8686610051487,0.03178364733556608,36.04728974930055,0.057246259539513976
251,45.86280586130682,0.0405882567920544,102.7944244890481,0.03179154295224446,36.05363714120941,0.057261828031088854
252,45.89552072344908,0.04060008897034972,102.71962167763894,0.03179943856892285,36.05991315850202,0.05727739652266373
253,45.928207130124356,0.04061192114864503,102.64425505195514,0.031807334185601235,36.06611830811306,0.05729296501423861
254,45.960865418438544,0.04062375332694035,102.56832710574682,0.03181522980227962,36.072253098363554,0.0573085335058135
255,45.99349592501215,0.04063558550523566,102.49184034538476,0.03182312541895801,36.078318038938605,0.057324101997388376
256,46.026098985959045,0.04064741768353097,102.41479728976492,0.03183102103563639,36.0843136408652,0.057339670488963254
257,46.058674936865195,0.04065924986182629,102.33720047021163,0.031838916652314773,36.09024041648973,0.05735523898053814
258,46.09122411276718,0.040671082040121605,102.25905243038086,0.03184681226899316,36.0960988794556,0.05737080747211302
259,46.12374684813107,0.040682914218416924,102.18035572616314,0.031854707885671546,36.10188954468074,0.0573863759636879
260,46.1562434768309,0.040694746396712236,102.1011129255852,0.03186260350234993,36.10761292833488,0.057401944455262775
261,46.18871433212756,0.04070657857500755,102.021326608712,0.03187049911902831,36.11326954781697,0.057417512946837654
262,46.2211597466473,0.04071841075330287,101.9409993675477,0.0318783947357067,36.11885992173234,0.05743308143841254
263,46.25358005236045,0.04073024293159818,101.86013380593675,0.031886290352385084,36.12438456986992,0.05744864992998742
264,46.285975580560134,0.04074207510989349,101.77873253946375,0.03189418596906347,36.12984401317928,0.057464218421562296
265,46.31834666184087,0.04075390728818881,101.69679819535341,0.03190208158574186,36.135238773747645,0.05747978691313718
266,46.3506936260773,0.040765739466484124,101.61433341237014,0.03190997720242024,36.140569374776845,0.05749535540471206
267,46.38301680240285,0.04077757164477944,101.53134084071661,0.03191787281909862,36.14583634056019,0.05751092389628694
268,46.41531651918839,0.040789403823074756,101.44782314193223,0.03192576843577701,36.151040196459235,0.05752649238786182
269,46.44759310402087,0.04080123600137007,101.36378298879157,0.031933664052455395,36.15618146888054,0.057542060879436696
270,46.479846883682136,0.04081306817966539,101.27922306520145,0.03194155966913378,36.16126068525225,0.05755762937101158
271,46.512078184127446,0.0408249003579607,101.19414606609826,0.03194945528581217,36.16627837400078,0.05757319786258646
272,46.54428733046433,0.04083673253625601,101.10855469734503,0.03195735090249055,36.171235064527266,0.05758876635416134
273,46.576474646931196,0.04084856471455133,101.02245167562717,0.03196524651916893,36.176131287184035,0.05760433484573622
274,46.608640456876,0.040860396892846644,100.93583972834872,0.031973142135847316,36.18096757325096,0.0576199033373111
275,46.640785082735064,0.04087222907114196,100.84872159352764,0.031981037752525705,36.18574445491187,0.05763547182888598
276,46.67290884601173,0.040884061249437276,100.76110001969124,0.03198893336920409,36.19046246523068,0.05765104032046086
277,46.7050120672551,0.04089589342773259,100.67297776577036,0.03199682898588247,36.19512213812771,0.05766660881203574
278,46.7370950660388,0.04090772560602791,100.58435760099385,0.03200472460256086,36.19972400835571,0.057682177303610624
279,46.76915816093966,0.04091955778432322,100.49524230478269,0.03201262021923924,36.204268611476024,0.0576977457951855
280,46.801201669516594,0.04093138996261853,100.40563466664307,0.032020515835917626,36.208756483834556,0.05771331428676038
281,46.833225908289265,0.04094322214091385,100.31553748605967,0.032028411452596016,36.21318816253772,0.05772888277833526
282,46.86523119271692,0.040955054319209164,100.22495357238871,0.0320363070692744,36.217564185428365,0.057744451269910145
283,46.897217837177216,0.04096688649750448,100.13388574474975,0.03204420268595278,36.22188509106158,0.057760019761485024
284,46.929186154944915,0.040978718675799795,100.04233683191794,0.03205209830263117,36.22615141868051,0.0577755882530599
285,46.961136458170884,0.04099055085409511,99.95030967221587,0.032059993919309554,36.23036370819207,0.05779115674463478
286,46.99306905786085,0.04100238303239043,99.85780711340452,0.03206788953598794,36.23452250014266,0.057806725236209666
287,47.02498426385417,0.04101421521068574,99.76483201257432,0.03207578515266632,36.238628335693704,0.057822293727784545
288,47.056882384802876,0.04102604738898105,99.67138723603557,0.03208368076934471,36.24268175659732,0.05783786221935942
289,47.0887637281505,0.04103787956727637,99.57747565920926,0.03209157638602309,36.24668330517179,0.0578534307109343
290,47.12062860011087,0.04104971174557168,99.48310016651604,0.032099472002701475,36.250633524277035,0.05786899920250918
291,47.152477305647295,0.041061543923867,99.38826365126653,0.032107367619379865,36.254532957290046,0.057884567694084066
292,47.18431014845122,0.041073376102162315,99.29296901555026,0.03211526323605825,36.25838214808029,0.057900136185658944
293,47.21612743092144,0.04108520828045763,99.19721917012455,0.03212315885273663,36.26218164098499,0.05791570467723382
294,47.24792945414298,0.04109704045875295,99.10101703430331,0.03213105446941502,36.26593198078447,0.05793127316880871
295,47.279716517866106,0.04110887263704826,99.00436553584521,0.0321389500860934,36.26963371267735,0.05794684166038359
296,47.311488920485395,0.04112070481534357,98.90726761084159,0.032146845702771785,36.27328738225576,0.057962410151958466
297,47.34324695901877,0.04113253699363889,98.80972620360411,0.032154741319450175,36.276893535480525,0.057977978643533344
298,47.3749909290866,0.0411443691719342,98.71174426655267,0.03216263693612856,36.280452718656235,0.05799354713510822
299,47.40672112489082,0.04115620135022952,98.61332476010172,0.03217053255280694,36.283965478406394,0.05800911562668311
300,47.43843783919401,0.041168033528524835,98.51447065254754,0.032178428169485324,36.28743236164836,0.05802468411825799
301,47.47014136329862,0.04117986570682015,98.41518491995464,0.03218632378616371,36.290853915568434,0.058040252609832865
302,47.50183198702617,0.041191697885115466,98.31547054604229,0.032194219402842096,36.294230687596794,0.058055821101407744
303,47.53350999869634,0.04120353006341078,98.21533052207006,0.03220211501952048,36.29756322538241,0.05807138959298263
304,47.56517568510641,0.04121536224170609,98.11476784672371,0.03221001063619887,36.30085207676797,0.05808695808455751
305,47.596829331510385,0.04122719442000141,98.01378552600114,0.03221790625287725,36.30409778976471,0.058102526576132386
306,47.62847122159829,0.04123902659829672,97.9123865730968,0.032225801869555634,36.30730091252729,0.058118095067707265
307,47.660101637475634,0.04125085877659204,97.81057400828712,0.032233697486234024,36.31046199332852,0.05813366355928215
308,47.691720859642615,0.041262690954887354,97.7083508588154,0.03224159310291241,36.31358158053424,0.05814923205085703
309,47.723329166973684,0.04127452313318267,97.6057201587758,0.03224948871959079,36.31666022257795,0.05816480054243191
310,47.754926836696846,0.041286355311477986,97.50268494899791,0.03225738433626918,36.319698467935574,0.058180369034006786
311,47.78651414437316,0.0412981874897733,97.39924827693108,0.03226527995294756,36.32269686510017,0.05819593752558167
312,47.81809136387625,0.04131001966806861,97.29541319652752,0.032273175569625945,36.325655962556546,0.05821150601715655
313,47.84965876737186,0.04132185184636393,97.19118276812642,0.03228107118630433,36.32857630875594,0.05822707450873143
314,47.88121662529737,0.04133368402465924,97.08656005833711,0.03228896680298272,36.331458452090594,0.05824264300030631
315,47.912765206341476,0.04134551620295456,96.98154813992264,0.0322968624196611,36.33430294086837,0.05825821149188119
316,47.94430477742372,0.041357348381249874,96.87615009168212,0.03230475803633948,36.337110323287334,0.05827377998345607
317,47.97583560367427,0.041369180559545186,96.77036899833388,0.03231265365301787,36.33988114741028,0.05828934847503095
318,48.00735794841365,0.041381012737840506,96.66420795039829,0.032320549269696255,36.3426159611393,0.05830491696660583
319,48.03887207313239,0.04139284491613582,96.55767004407969,0.03232844488637464,36.34531531219025,0.058320485458180714
320,48.07037823747094,0.04140467709443113,96.45075838114883,0.03233634050305303,36.347979748067296,0.05833605394975559
321,48.10187669919948,0.04141650927272645,96.34347606882538,0.03234423611973141,36.35060981603739,0.05835162244133047
322,48.13336771419771,0.04142834145102176,96.23582621965905,0.032352131736409794,36.35320606310473,0.05836719093290535
323,48.164851536435,0.04144017362931708,96.12781195141177,0.03236002735308818,36.35576903598521,0.058382759424480235
324,48.19632841795006,0.041452005807612394,96.01943638693946,0.032367922969766566,36.358299281080896,0.058398327916055114
325,48.227798608831215,0.041463837985907706,95.91070265407308,0.03237581858644495,36.360797344454454,0.05841389640762999
326,48.259262357196334,0.041475670164203025,95.80161388550009,0.03238371420312333,36.363263771803574,0.05842946489920487
327,48.29071990917291,0.04148750234249834,95.69217321864554,0.03239160981980172,36.365699108435365,0.05844503339077975
328,48.32217150887832,0.04149933452079366,95.58238379555354,0.032399505436480104,36.36810389924081,0.058460601882354635
329,48.3536173983999,0.04151116669908897,95.47224876276735,0.03240740105315849,36.37047868866915,0.05847617037392951
330,48.38505781777529,0.04152299887738428,95.36177127121076,0.03241529666983688,36.372824020702296,0.05849173886550439
331,48.416493004972686,0.0415348310556796,95.25095447606867,0.03242319228651526,36.375140438829206,0.05850730735707928
332,48.447923195871155,0.04154666323397491,95.13980153666733,0.03243108790319364,36.377428486020314,0.058522875848654156
333,48.47934862424108,0.041558495412270226,95.02831561635517,0.03243898351987203,36.379688704701906,0.058538444340229034
334,48.51076952172457,0.041570327590565545,94.91649988238301,0.032446879136550415,36.3819216367305,0.05855401283180391
335,48.542186117815945,0.04158215976886086,94.80435750578408,0.0324547747532288,36.3841278233673,0.05856958132337879
336,48.57359863984232,0.04159399194715617,94.69189166125435,0.03246267036990719,36.38630780525253,0.05858514981495368
337,48.60500731294422,0.04160582412545149,94.579105527033,0.03247056598658557,36.38846212237987,0.058600718306528556
338,48.63641236005611,0.0416176563037468,94.46600228478164,0.03247846160326395,36.390591314070875,0.058616286798103434
339,48.66781400188732,0.04162948848204212,94.35258511946475,0.032486357219942336,36.39269591894934,0.05863185528967831
340,48.69921245690258,0.04164132066033743,94.2388572192294,0.032494252836620725,36.3947764749158,0.0586474237812532
341,48.73060794130299,0.041653152838632745,94.12482177528526,0.03250214845329911,36.39683351912188,0.05866299227282808
342,48.76200066900691,0.041664985016928065,94.01048198178395,0.03251004406997749,36.398867587944785,0.058678560764402955
343,48.79339085163073,0.04167681719522338,93.89584103569888,0.03251793968665588,36.40087921696173,0.058694129255977834
344,48.824778698470084,0.041688649373518696,93.78090213670536,0.03252583530333426,36.40286894092441,0.05870969774755272
345,48.8561644164807,0.04170048155181401,93.66566848705943,0.032533730920012646,36.40483729373347,0.0587252662391276
346,48.88754821025968,0.04171231373010932,93.55014329147787,0.032541626536691036,36.40678480841301,0.058740834730702476
347,48.91893028202658,0.04172414590840464,93.4343297570179,0.03254952215336942,36.408712017085065,0.058756403222277355
348,48.95031083160463,0.04173597808669995,93.31823109295634,0.0325574177700478,36.41061945094414,0.05877197171385224
349,48.98169005640213,0.041747810264995265,93.20185051066915,0.03256531338672619,36.41250764023175,0.05878754020542712
350,49.01306815139372,0.041759642443290584,93.08519122351157,0.032573209003404574,36.41437711421099,0.058803108697002
351,49.044445309101825,0.0417714746215859,92.96825644669667,0.03258110462008296,36.41622840114111,0.058818677188576876
352,49.07582171957818,0.04178330679988121,92.8510493971753,0.03258900023676135,36.41806202825211,0.05883424568015176
353,49.10719757038537,0.04179513897817653,92.7335732935158,0.03259689585343973,36.41987852171935,0.05884981417172664
354,49.138573046578365,0.04180697115647184,92.61583135578331,0.03260479147011811,36.42167840663822,0.05886538266330152
355,49.169948330686395,0.04181880333476716,92.4978268054191,0.032612687086796495,36.42346220699882,0.0588809511548764
356,49.201323602694494,0.04183063551306247,92.3795628651203,0.032620582703474885,36.42523044566065,0.05889651964645128
357,49.23269904002549,0.041842467691357785,92.26104275871978,0.03262847832015327,36.426983644327336,0.05891208813802616
358,49.26407481752181,0.041854299869653104,92.14226971106515,0.03263637393683165,36.42872232352137,0.05892765662960104
359,49.29545110742743,0.041866132047948416,92.0232469478988,0.03264426955351004,36.43044700255892,0.05894322512117592
360,49.32682807937006,0.041877964226243736,91.90397769573781,0.03265216517018842,36.43215819952467,0.058958793612750804
361,49.358205900343,0.04188979640453905,91.78446518175318,0.032660060786866806,36.4338564312466,0.05897436210432568
362,49.38958473468753,0.04190162858283436,91.66471263364974,0.032667956403545195,36.435542213270935,0.05898993059590056
363,49.420964744075114,0.04191346076112968,91.54472327954659,0.03267585202022358,36.43721605983704,0.05900549908747544
364,49.452346087489595,0.04192529293942499,91.4245003478562,0.03268374763690196,36.43887848385237,0.05902106757905032
365,49.48372892120978,0.041937125117720304,91.30404706716484,0.03269164325358035,36.44052999686748,0.059036636070625204
366,49.51511339879185,0.041948957296015624,91.18336666611303,0.03269953887025873,36.44217110905102,0.05905220456220008
367,49.54649967105179,0.041960789474310936,91.06246237327488,0.032707434486937116,36.44380232916485,0.05906777305377496
368,49.57788788604824,0.04197262165260625,90.94133741703882,0.032715330103615506,36.44542416453914,0.059083341545349846
369,49.60927818906503,0.04198445383090157,90.8199950254882,0.03272322572029389,36.44703712104749,0.059098910036924725
370,49.640670722594024,0.04199628600919688,90.69843842628111,0.03273112133697227,36.44864170308215,0.0591144785284996
371,49.67206562631802,0.0420081181874922,90.5766708465314,0.032739016953650654,36.450238413529284,0.05913004702007448
372,49.70346303709358,0.04201995036578751,90.45469551268903,0.032746912570329044,36.451827753744226,0.05914561551164936
373,49.734863088934205,0.042031782544082824,90.33251565042148,0.03275480818700743,36.45341022352682,0.059161184003224246
374,49.766265912993376,0.04204361472237814,90.21013448449378,0.03276270380368581,36.45498632109681,0.059176752494799124
375,49.79767163754766,0.042055446900673456,90.08755523864988,0.0327705994203642,36.45655654306928,0.059192320986374
376,49.829080387980156,0.042067279078968775,89.96478113549443,0.03277849503704258,36.4581213844301,0.05920788947794888
377,49.86049228676371,0.04207911125726409,89.841815396373,0.032786390653720965,36.459681338511494,0.05922345796952377
378,49.89190745344441,0.0420909434355594,89.71866124125418,0.032794286270399355,36.461236896967634,0.059239026461098646
379,49.92332600462519,0.04210277561385472,89.59532188861124,0.03280218188707774,36.46278854975024,0.059254594952673524
380,49.95474805394925,0.04211460779215003,89.47180055530347,0.03281007750375612,36.46433678508431,0.0592701634442484
381,49.986173712083975,0.042126439970445344,89.34810045645825,0.03281797312043451,36.46588208944387,0.05928573193582329
382,50.017603086704604,0.04213827214874066,89.2242248053536,0.03282586873711289,36.467424947527775,0.05930130042739817
383,50.0490362824781,0.042150104327035975,89.10017681329947,0.032833764353791275,36.46896584223557,0.059316868918973045
384,50.0804734010472,0.04216193650533129,88.97595968952092,0.03284165997046966,36.470505254643456,0.059332437410547924
385,50.11191454101442,0.04217376868362661,88.85157664104031,0.03284955558714805,36.472043663980244,0.05934800590212281
386,50.14335979792618,0.04218560086192192,88.7270308725605,0.03285745120382643,36.47358154760342,0.05936357439369769
387,50.17480926425716,0.04219743304021724,88.60232558634733,0.032865346820504814,36.475119380975286,0.059379142885272566
388,50.20626302939448,0.04220926521851255,88.47746398211294,0.0328732424371832,36.47665763763909,0.059394711376847445
389,50.23772117962226,0.04222109739680786,88.35244925689963,0.032881138053861586,36.47819678919534,0.05941027986842233
390,50.2691837981061,0.04223292957510318,88.2272846049627,0.03288903367053997,36.47973730527805,0.05942584835999721
391,50.300650964877626,0.042244761753398495,88.10197321765446,0.03289692928721836,36.48127965353121,0.05944141685157209
392,50.33212275681935,0.042256593931693814,87.97651828330876,0.03290482490389674,36.482824299585154,0.059456985343146966
393,50.363599247649354,0.04226842610998913,87.85092298712439,0.032912720520575124,36.48437170703313,0.05947255383472185
394,50.39508050790626,0.04228025828828444,87.72519051105027,0.032920616137253514,36.4859223374079,0.05948812232629673
395,50.42656660493428,0.04229209046657976,87.59932403366977,0.0329285117539319,36.4874766501584,0.05950369081787161
396,50.45805760286819,0.04230392264487507,87.47332673008563,0.03293640737061028,36.48903510262649,0.05951925930944649
397,50.489553562618674,0.04231575482317039,87.34720177180523,0.03294430298728866,36.49059815002374,0.05953482780102137
398,50.521054541857566,0.0423275870014657,87.22095232662593,0.03295219860396705,36.49216624540841,0.05955039629259625
399,50.55256059500327,0.042339419179761015,87.09458155852121,0.032960094220645435,36.49373983966232,0.05956596478417113
400,50.58407177320631,0.042351251358056334,86.96809262752585,0.03296798983732382,36.49531938146799,0.05958153327574601
401,50.615588124334835,0.042363083536351646,86.84148868962251,0.03297588545400221,36.49690531728572,0.05959710176732089
402,50.64710969296047,0.04237491571464696,86.71477289662847,0.03298378107068059,36.49849809133085,0.05961267025889577
403,50.678636520344085,0.04238674789294228,86.58794839608191,0.03299167668735897,36.50009814555102,0.05962823875047065
404,50.710168644421685,0.04239858007123759,86.46101833112905,0.03299957230403736,36.50170591960356,0.05964380724204553
405,50.741706099790534,0.0424104122495329,86.33398584041203,0.033007467920715745,36.50332185083299,0.059659375733620415
406,50.773248917695206,0.04242224442782822,86.20685405795552,0.03301536353739413,36.504946374248526,0.059674944225195294
407,50.80479712601392,0.042434076606123534,86.07962611305533,0.03302325915407252,36.50657992250174,0.05969051271677017
408,50.83635074924485,0.042445908784418854,85.95230513016651,0.0330311547707509,36.50822292586433,0.05970608120834505
409,50.867909808492556,0.042457740962714166,85.82489422879166,0.03303905038742928,36.50987581220585,0.05972164969991993
410,50.89947432145469,0.04246957314100948,85.69739652336983,0.033046946004107666,36.51153900697169,0.059737218191494815
411,50.93104430240857,0.0424814053193048,85.56981512316555,0.033054841620786056,36.51321293316106,0.05975278668306969
412,50.96261976219802,0.04249323749760011,85.44215313215885,0.03306273723746444,36.514898011305064,0.05976835517464457
413,50.99420070822029,0.04250506967589543,85.31441364893408,0.03307063285414282,36.51659465944492,0.05978392366621945
414,51.02578714441308,0.04251690185419074,85.18659976657051,0.03307852847082121,36.518303293110215,0.059799492157794336
415,51.05737907124172,0.042528734032486054,85.05871457253326,0.033086424087499594,36.52002432529728,0.059815060649369214
416,51.08897648568636,0.04254056621078137,84.93076114856304,0.03309431970417798,36.52175816644772,0.05983062914094409
417,51.120579381229405,0.042552398389076686,84.80274257056791,0.03310221532085637,36.5235052244269,0.05984619763251897
418,51.15218774784297,0.042564230567372,84.67466190851493,0.03311011093753475,36.52526590450272,0.05986176612409386
419,51.18380157197654,0.04257606274566732,84.54652222632131,0.03311800655421313,36.52704060932429,0.059877334615668736
420,51.21542083654456,0.04258789492396263,84.41832658174704,0.03312590217089152,36.5288297389009,0.059892903107243614
421,51.24704552091447,0.04259972710225794,84.29007802628777,0.033133797787569905,36.530633690580935,0.05990847159881849
422,51.27867560089458,0.04261155928055326,84.16177960506683,0.03314169340424829,36.53245285903099,0.05992404009039338
423,51.31031104872209,0.042623391458848574,84.03343435672917,0.03314958902092667,36.53428763621506,0.05993960858196826
424,51.341951833051425,0.04263522363714389,83.9050453133348,0.03315748463760506,36.536138411373805,0.059955177073543135
425,51.37359791894245,0.042647055815439205,83.77661550025306,0.03316538025428344,36.538005571004,0.059970745565118014
426,51.405249267849065,0.04265888799373452,83.64814793605666,0.033173275870961826,36.53988949883802,0.0599863140566929
427,51.43690583760763,0.04267072017202984,83.51964563241665,0.033181171487640215,36.541790575823455,0.06000188254826778
428,51.46856758242572,0.04268255235032515,83.3911115939982,0.0331890671043186,36.543709180102866,0.060017451039842656
429,51.500234452871005,0.04269438452862047,83.26254881835519,0.03319696272099698,36.5456456869936,0.060033019531417535
430,51.53190639586012,0.04270621670691578,83.13396029582682,0.03320485833767537,36.54760046896779,0.060048588022992413
431,51.56358335464782,0.04271804888521109,83.00534900943433,0.03321275395435375,36.54957389563236,0.0600641565145673
432,51.59526526881616,0.04272988106350641,82.87671793477705,0.033220649571032136,36.55156633370929,0.06007972500614218
433,51.62695207426378,0.042741713241801725,82.74807003993044,0.033228545187710526,36.55357814701584,0.060095293497717056
434,51.65864370319543,0.04275354542009704,82.61940828534344,0.03323644080438891,36.55560969644504,0.06011086198929194
435,51.69034008411156,0.04276537759839236,82.49073562373643,0.03324433642106729,36.557661339946144,0.06012643048086682
436,51.722041141798066,0.04277720977668767,82.362055,0.033252232037745674,36.55973343250539,0.0601419989724417
437,51.75374679731605,0.04278904195498298,82.23336935109376,0.033260127654424064,36.56182632612667,0.06015756746401658
438,51.78545696799193,0.0428008741332783,82.1046816059463,0.03326802327110245,36.5639403698125,0.060173135955591456
439,51.81717156740747,0.04281270631157361,81.97599468535425,0.03327591888778083,36.56607590954501,0.06018870444716634
440,51.8488905053901,0.04282453848986893,81.84731150188304,0.03328381450445922,36.56823328826711,0.06020427293874122
441,51.880613688003265,0.042836370668164245,81.71863495976781,0.0332917101211376,36.57041284586371,0.0602198414303161
442,51.91234101753699,0.04284820284645956,81.58996795481428,0.033299605737815985,36.57261491914315,0.060235409921890984
443,51.944072392498526,0.042860035024754876,81.46131337430052,0.033307501354494375,36.57483984181872,0.06025097841346586
444,51.975807707603096,0.04287186720305019,81.33267409687966,0.03331539697117276,36.5770879444903,0.06026654690504074
445,52.007546853764964,0.04288369938134551,81.20405299248162,0.03332329258785114,36.57935955462611,0.06028211539661562
446,52.039289718088355,0.04289553155964082,81.0754529222167,0.03333118820452953,36.58165499654466,0.0602976838881905
447,52.07103618385879,0.04290736373793613,80.94687673827941,0.03333908382120791,36.58397459139672,0.060313252379765384
448,52.10278613053439,0.04291919591623145,80.81832728385197,0.033346979437886295,36.586318657147565,0.06032882087134026
449,52.134539433737345,0.042931028094526764,80.68980739300923,0.03335487505456468,36.58868750855921,0.06034438936291514
450,52.166295965245624,0.04294286027282208,80.5613198906235,0.03336277067124307,36.59108145717286,0.06035995785449002
451,52.19805559298471,0.042954692451117396,80.43286759227061,0.03337066628792145,36.59350081129148,0.060375526346064905
452,52.22981818101948,0.04296652462941271,80.3044533041352,0.033378561904599834,36.59594587596249,0.06039109483763978
453,52.261583589546376,0.04297835680770802,80.17607982291746,0.03338645752127822,36.59841695296062,0.06040666332921466
454,52.29335167488554,0.04299018898600334,80.04774993574095,0.033394353137956606,36.60091434077083,0.06042223182078954
455,52.325122289473185,0.04300202116429865,79.91946642005901,0.03340224875463499,36.60343833457149,0.060437800312364426
456,52.3568952818541,0.04301385334259397,79.79123204356344,0.03341014437131338,36.6059892262176,0.060453368803939304
457,52.38867049667426,0.043025685520889284,79.66304956409328,0.03341803998799176,36.60856730422415,0.06046893729551418
458,52.42044777467372,0.043037517699184596,79.53492172954341,0.033425935604670144,36.611172853749714,0.06048450578708906
459,52.452226952679474,0.043049349877479916,79.4068512777744,0.033433831221348534,36.61380615658007,0.06050007427866395
460,52.48400786359854,0.04306118205577523,79.27884093652318,0.03344172683802692,36.61646749111203,0.060515642770238826
461,52.51579033641131,0.04307301423407055,79.15089342331284,0.0334496224547053,36.61915713233744,0.060531211261813704
462,52.54757419616475,0.04308484641236586,79.02301144536452,0.03345751807138368,36.62187535182722,0.06054677975338858
463,52.579359263966154,0.04309667859066117,78.89519769950888,0.03346541368806207,36.624622417715635,0.06056234824496347
464,52.611145356976785,0.04310851076895649,78.76745487209882,0.033473309304740455,36.62739859468473,0.06057791673653835
465,52.64293228840552,0.043120342947251804,78.63978563892194,0.03348120492141884,36.630204143948816,0.060593485228113225
466,52.674719867503164,0.043132175125547116,78.51219266511391,0.03348910053809723,36.6330393232392,0.060609053719688104
467,52.706507899556414,0.043144007303842435,78.38467860507329,0.03349699615477561,36.63590438678903,0.06062462221126298
468,52.73829618588216,0.04315583948213775,78.25724610237492,0.03350489177145399,36.638799585318225,0.06064019070283787
469,52.770084523822064,0.04316767166043306,78.1298977896857,0.03351278738813238,36.641725166018695,0.060655759194412746
470,52.8018727067371,0.04317950383872838,78.00263628868038,0.033520683004810765,36.64468137253958,0.060671327685987625
471,52.83366052400231,0.04319133601702369,77.8754642099573,0.03352857862148915,36.647668444972716,0.06068689617756251
472,52.86544776100182,0.04320316819531901,77.74838415295548,0.03353647423816754,36.65068661983823,0.06070246466913739
473,52.89723419912387,0.04321500037361432,77.62139870587241,0.03354436985484592,36.65373613007029,0.06071803316071227
474,52.92901961575609,0.043226832551909636,77.49451044558121,0.033552265471524303,36.65681720500302,0.060733601652287146
475,52.960803784280955,0.043238664730204955,77.36772193754979,0.033560161088202686,36.659930070356545,0.060749170143862025
476,52.99258647407119,0.04325049690850027,77.24103573575965,0.033568056704881076,36.66307494822322,0.06076473863543691
477,53.02436745048575,0.04326232908679559,77.11445438262626,0.03357595232155946,36.66625205705401,0.06078030712701179
478,53.05614647486547,0.0432741612650909,76.98798040891845,0.03358384793823784,36.66946161164505,0.06079587561858667
479,53.08792330452933,0.04328599344338621,76.8616163336799,0.03359174355491623,36.672703823124266,0.06081144411016155
480,53.11969769277056,0.04329782562168153,76.73536466415082,0.033599639171594614,36.675978898938304,0.06082701260173643
481,53.15146938885294,0.04330965779997684,76.60922789568957,0.033607534788273,36.67928704283951,0.06084258109331131
482,53.183238138007624,0.04332148997827216,76.48320851169561,0.03361543040495139,36.682628454873104,0.06085814958488619
483,53.21500368142951,0.043333322156567475,76.35730898353334,0.03362332602162977,36.686003331364546,0.06087371807646107
484,53.246765756274385,0.04334515433486279,76.23153177045515,0.03363122163830815,36.68941186490698,0.06088928656803595
485,53.278524095655825,0.043356986513158106,76.10587931952654,0.03363911725498654,36.69285424434896,0.06090485505961083
486,53.310278428642434,0.04336881869145342,75.98035406555141,0.033647012871664925,36.69633065478224,0.06092042355118571
487,53.342028480255244,0.04338065086974873,75.8549584309975,0.03365490848834331,36.699841277529785,0.06093599204276059
488,53.37377397146527,0.04339248304804405,75.72969482592302,0.03366280410502169,36.70338629013392,0.060951560534335474
489,53.40551461919113,0.04340431522633936,75.6045656479036,0.03367069972170008,36.70696586634467,0.06096712902591035
490,53.43725013629707,0.043416147404634675,75.47957328196047,0.03367859533837846,36.71058017610822,0.06098269751748523
491,53.4689802315909,0.043427979582929994,75.35472010048792,0.033686490955056846,36.71422938555564,0.06099826600906011
492,53.5007046098223,0.04343981176122531,75.23000846318288,0.033694386571735235,36.71791365699163,0.061013834500634995
493,53.53242297168115,0.043451643939520626,75.1054407169744,0.03370228218841362,36.72163314888358,0.06102940299220987
494,53.56413501379612,0.04346347611781594,74.98101919595389,0.033710177805092,36.725388015850754,0.06104497148378475
495,53.595840428733396,0.04347530829611125,74.85674622130573,0.03371807342177039,36.72917840865355,0.06106053997535963
496,53.627538904995674,0.04348714047440657,74.73262410123927,0.03372596903844877,36.73300447418309,0.061076108466934516
497,53.65923012702108,0.04349897265270188,74.60865513092054,0.033733864655127156,36.73686635545087,0.061091676958509394
498,53.69091377518262,0.0435108048309972,74.48484159240522,0.033741760271805546,36.740764191578606,0.06110724545008427
499,53.72258952578743,0.043522637009292514,74.36118575457259,0.03374965588848393,36.744698117788296,0.06112281394165915
500,53.75425705107653,0.043534469187587826,74.23768987305884,0.03375755150516231,36.74866826539239,0.06113838243323404
501,53.7859160192246,0.043546301365883146,74.1143561901924,0.033765447121840694,36.752674761784185,0.061153950924808916
502,53.81756609433978,0.04355813354417846,73.99118693492915,0.033773342738519084,36.75671773042839,0.061169519416383794
503,53.849206936464014,0.04356996572247377,73.86818432278893,0.03378123835519747,36.76079729085182,0.06118508790795867
504,53.880838201573276,0.04358179790076909,73.74535055579183,0.03378913397187585,36.76491355863433,0.06120065639953355
505,53.91245954157798,0.0435936300790644,73.62268782239573,0.03379702958855424,36.76906664539991,0.06121622489110844
506,53.944070604323834,0.043605462257359714,73.50019829743502,0.03380492520523262,36.77325665880788,0.061231793382683315
507,53.97567103359256,0.043617294435655034,73.37788414205846,0.033812820821911005,36.777483702544416,0.061247361874258194
508,54.00726046910294,0.043629126613950346,73.25574750366921,0.033820716438589395,36.78174787631411,0.06126293036583308
509,54.03883854651207,0.043640958792245665,73.13379051586507,0.03382861205526778,36.786049275831765,0.06127849885740796
510,54.07040489741674,0.04365279097054098,73.01201529837891,0.03383650767194616,36.79038799281441,0.061294067348982836
511,54.10195914935499,0.04366462314883629,72.89042395702026,0.03384440328862455,36.79476411497343,0.061309635840557715
512,54.1335009258079,0.04367645532713161,72.76901858361813,0.03385229890530293,36.79917772600691,0.061325204332132593
513,54.165029846201456,0.04368828750542692,72.64780125596286,0.033860194521981316,36.803628905592134,0.06134077282370748
514,54.19654552590877,0.04370011968372224,72.52677403775039,0.0338680901386597,36.808117729378324,0.06135634131528236
515,54.22804757625227,0.04371195186201755,72.40593897852614,0.03387598575533809,36.812644268979504,0.061371909806857236
516,54.25953560450634,0.043723784040312866,72.2852981136306,0.03388388137201647,36.817208591967564,0.06138747829843212
517,54.29100921389987,0.043735616218608185,72.16485346414403,0.033891776988694854,36.82181076186551,0.061403046790007
518,54.32246800361909,0.0437474483969035,72.04460703683337,0.03389967260537324,36.826450838140914,0.06141861528158188
519,54.35391156881076,0.04375928057519881,71.92456082409936,0.033907568222051626,36.8311288761995,0.06143418377315676
520,54.385339500585296,0.04377111275349413,71.80471680392385,0.03391546383873001,36.83584492737901,0.061449752264731636
521,54.41675138602014,0.04378294493178944,71.6850769398184,0.0339233594554084,36.84059903894312,0.06146532075630652
522,54.44814680816348,0.043794777110084754,71.56564318077389,0.03393125507208678,36.84539125407566,0.0614808892478814
523,54.47952534603797,0.04380660928838007,71.44641746120946,0.033939150688765164,36.850221611874964,0.06149645773945628
524,54.510886574644665,0.043818441466675385,71.32740170092367,0.033947046305443554,36.85509014734843,0.061512026231031164
525,54.54223006496732,0.043830273644970705,71.20859780504574,0.03395494192212194,36.85999689140723,0.06152759472260604
526,54.57355538397658,0.04384210582326602,71.0900076639872,0.03396283753880032,36.86494187086125,0.06154316321418092
527,54.60486209463462,0.04385393800156133,70.97163315339472,0.0339707331554787,36.86992510841422,0.0615587317057558
528,54.63614975589989,0.04386577017985665,70.85347613410347,0.03397862877215709,36.874946622658975,0.06157430019733068
529,54.667417922731964,0.04387760235815196,70.73553845209162,0.033986524388835475,36.88000642807296,0.061589868688905564
530,54.6986661460967,0.04388943453644728,70.6178219384343,0.03399442000551386,36.885104535013916,0.06160543718048044
531,54.729893972971475,0.04390126671474259,70.50032840925971,0.03400231562219225,36.89024094971574,0.06162100567205532
532,54.761100946350794,0.043913098893037905,70.38305966570543,0.03401021123887063,36.89541567428454,0.0616365741636302
533,54.79228660525189,0.043924931071333224,70.26601749387495,0.03401810685554901,36.9006287066949,0.06165214265520508
534,54.82345048472053,0.04393676324962854,70.14920366479578,0.0340260024722274,36.90588004078628,0.06166771114677996
535,54.85459211583728,0.04394859542792385,70.03261993437766,0.034033898088905785,36.91116966625968,0.06168327963835484
536,54.88571102572357,0.04396042760621917,69.91626804337163,0.03404179370558417,36.91649756867446,0.06169884812992972
537,54.91680673754824,0.04397225978451448,69.80014971732979,0.03404968932226256,36.921863729445306,0.061714416621504606
538,54.94787877053412,0.04398409196280979,69.68426666656651,0.03405758493894094,36.927268125839504,0.061729985113079484
539,54.978926639964996,0.04399592414110511,69.56862058611881,0.034065480555619324,36.932710730974264,0.06174555360465436
540,55.00994985719246,0.044007756319400425,69.453213155709,0.034073376172297706,36.93819151381437,0.06176112209622924
541,55.040947929643295,0.044019588497695744,69.33804603970714,0.034081271788976096,36.94371043916992,0.06177669058780412
542,55.07192036082675,0.044031420675991056,69.2231208870949,0.03408916740565448,36.94926746769431,0.061792259079379006
543,55.10286665034228,0.04404325285428637,69.10843933142935,0.03409706302233286,36.95486255588243,0.061807827570953884
544,55.13378629388728,0.04405508503258169,68.99400299080797,0.03410495863901125,36.96049565606894,0.06182339606252876
545,55.16467878326511,0.044066917210877,68.87981346783488,0.034112854255689634,36.96616671642696,0.06183896455410365
546,55.19554360639328,0.04407874938917232,68.76587234958637,0.03412074987236802,36.97187568096667,0.06185453304567853
547,55.22638024731182,0.04409058156746763,68.65218120757865,0.03412864548904641,36.977622489534355,0.061870101537253405
548,55.25718818619198,0.044102413745762944,68.53874159773565,0.03413654110572479,36.98340707781152,0.061885670028828284
549,55.287966899344895,0.044114245924058264,68.42555506035747,0.03414443672240317,36.989229377314174,0.06190123852040316
550,55.31871585923055,0.044126078102353576,68.31262312008965,0.03415233233908156,36.995089315392434,0.06191680701197805
551,55.34943453446707,0.04413791028064889,68.1999472858939,0.034160227955759945,37.00098681523016,0.061932375503552926
552,55.380122389840054,0.04414974245894421,68.08752905101798,0.03416812357243833,37.00692179584496,0.061947943995127805
553,55.410778886312045,0.04416157463723952,67.97536989296792,0.03417601918911671,37.012894172088224,0.06196351248670269
554,55.44140348103247,0.04417340681553483,67.86347127347997,0.0341839148057951,37.018903854645465,0.06197908097827757
555,55.47199562734749,0.04418523899383015,67.75183463849417,0.03419181042247348,37.02495075003684,0.06199464946985245
556,55.50255477481016,0.044197071172125464,67.64046141812733,0.03419970603915187,37.031034760617786,0.062010217961427326
557,55.533080369190856,0.04420890335042078,67.52935302664827,0.034207601655830255,37.03715578458,0.062025786453002205
558,55.5635718524878,0.044220735528716096,67.41851086245256,0.03421549727250864,37.04331371595247,0.06204135494457709
559,55.59402866293779,0.04423256770701141,67.30793630803888,0.03422339288918702,37.049508444602736,0.06205692343615197
560,55.62445023502724,0.04424439988530673,67.19763072998538,0.03423128850586541,37.055739856238446,0.06207249192772685
561,55.65483599950318,0.04425623206360204,67.08759547892787,0.03423918412254379,37.06200783240901,0.06208806041930173
562,55.685185383384805,0.04426806424189736,66.9778318895371,0.034247079739222176,37.06831225050741,0.06210362891087661
563,55.715497809974835,0.04427989642019267,66.86834128049829,0.034254975355900566,37.07465298377237,0.06211919740245149
564,55.74577269887141,0.044291728598487984,66.75912495449089,0.03426287097257895,37.081029901290535,0.06213476589402637
565,55.776009465979996,0.0443035607767833,66.6501841981687,0.03427076658925733,37.087442867998995,0.06215033438560125
566,55.80620752352543,0.044315392955078615,66.54152028214126,0.034278662205935714,37.09389174468792,0.06216590287717613
567,55.83636628006447,0.044327225133373935,66.43313446095559,0.034286557822614104,37.10037638800342,0.06218147136875101
568,55.86648514049811,0.04433905731166925,66.32502797307943,0.03429445343929249,37.106896650450594,0.06219703986032589
569,55.89656350608452,0.04435088948996456,66.21720204088373,0.03430234905597088,37.11345238039676,0.06221260835190077
570,55.926600774451884,0.04436272166825988,66.10965787062767,0.03431024467264926,37.12004342207495,0.06222817684347565
571,55.95659633961154,0.04437455384655519,66.00239665244295,0.03431814028932764,37.126669615587524,0.06224374533505053
572,55.986549591971354,0.044386386024850503,65.89541956031971,0.034326035906006025,37.13333079690999,0.06225931382662541
573,56.0164599183493,0.04439821820314582,65.78872775209292,0.034333931522684415,37.140026797895054,0.06227488231820029
574,56.046326701987056,0.044410050381441135,65.68232236942953,0.0343418271393628,37.14675744627688,0.062290450809775175
575,56.076149322564156,0.04442188255973645,65.57620453781603,0.03434972275604118,37.15352256567546,0.06230601930135005
576,56.10592715621192,0.04443371473803177,65.47037536654724,0.03435761837271957,37.16032197560129,0.06232158779292493
577,56.135659575527946,0.04444554691632708,65.36483594871609,0.03436551398939795,37.16715549146015,0.06233715628449981
578,56.16534594959057,0.0444573790946224,65.25958736120285,0.034373409606076336,37.174022924558145,0.06235272477607469
579,56.19498564397358,0.04446921127291771,65.15463066466653,0.03438130522275472,37.18092408210693,0.062368293267649574
580,56.22457802076124,0.04448104345121302,65.04996690353627,0.03438920083943311,37.18785876722905,0.06238386175922445
581,56.254122438563385,0.04449287562950834,64.9455971060038,0.03439709645611149,37.19482677896364,0.06239943025079933
582,56.28361825253067,0.044504707807803655,64.8415222840161,0.03440499207278988,37.20182791227214,0.06241499874237422
583,56.313064814370264,0.044516539986098974,64.73774343326981,0.03441288768946826,37.20886195804432,0.062430567233949096
584,56.34246147236141,0.044528372164394286,64.634261533205,0.034420783306146646,37.215928703104495,0.062446135725523974
585,56.3718075713715,0.0445402043426896,64.53107754700093,0.03442867892282503,37.22302793021787,0.06246170421709885
586,56.40110245287215,0.04455203652098492,64.42819242157177,0.03443657453950342,37.230159418097145,0.06247727270867373
587,56.430345454955486,0.04456386869928023,64.32560708756361,0.0344444701561818,37.23732294140927,0.06249284120024862
588,56.459535912350695,0.04457570087757554,64.22332245935164,0.034452365772860184,37.24451827078242,0.0625084096918235
589,56.488673156440825,0.04458753305587086,64.12133943503828,0.034460261389538574,37.25174517281317,0.06252397818339837
590,56.51775651527952,0.044599365234166174,64.01965889645268,0.03446815700621696,37.259003410073866,0.06253954667497326
591,56.54678531360838,0.04461119741246149,63.91828170914958,0.03447605262289534,37.2662927411201,0.06255511516654813
592,56.575758872874104,0.044623029590756806,63.81720872241015,0.03448394823957372,37.27361292049855,0.06257068365812302
593,56.60467651124604,0.04463486176905212,63.716440769242965,0.03449184385625211,37.28096369875489,0.0625862521496979
594,56.63353754363395,0.04464669394734744,63.61597866638625,0.034499739472930495,37.28834482244186,0.06260182064127277
595,56.66234128170587,0.04465852612564275,63.51582321430968,0.034507635089608885,37.295756034127685,0.06261738913284766
596,56.69108703390623,0.04467035830393806,63.41597519721843,0.03451553070628727,37.30319707240452,0.06263295762442253
597,56.71977410547419,0.04468219048223338,63.31643538305674,0.03452342632296565,37.310667671897214,0.06264852611599742
598,56.74840179846203,0.044694022660528694,63.21720452351282,0.03453132193964403,37.318167563272155,0.0626640946075723
599,56.77696941175401,0.04470585483882401,63.11828335402427,0.03453921755632242,37.325696473246424,0.06267966309914717
600,56.80547624108512,0.044717687017119326,63.01967259378468,0.034547113173000805,37.33325412459702,0.06269523159072206
601,56.83392157906023,0.04472951919541464,62.92137294574981,0.03455500878967919,37.34084023617039,0.06271080008229694
602,56.86230471517342,0.04474135137370996,62.82338509664578,0.03456290440635758,37.34845452289207,0.06272636857387182
603,56.8906249358273,0.04475318355200527,62.72570971697746,0.03457080002303596,37.35609669577655,0.0627419370654467
604,56.91888152435285,0.04476501573030058,62.62834746103714,0.034578695639714344,37.36376646193729,0.06275750555702157
605,56.94707376102923,0.0447768479085959,62.53129896691469,0.034586591256392726,37.37146352459702,0.06277307404859646
606,56.975200923103806,0.044788680086891214,62.43456485650786,0.034594486873071116,37.379187583098116,0.06278864254017134
607,57.00326228481241,0.044800512265186526,62.33814573553393,0.0346023824897495,37.38693833291325,0.06280421103174622
608,57.031257117399875,0.044812344443481845,62.242042193540925,0.03461027810642789,37.39471546565615,0.0628197795233211
609,57.0591846891405,0.04482417662177716,62.146254803920996,0.03461817372310627,37.40251866909264,0.06283534801489599
610,57.08704426535911,0.04483600880007248,62.050784123923265,0.034626069339784654,37.41034762715181,0.06285091650647086
611,57.11483510845186,0.04484784097836779,61.9556306946682,0.03463396495646304,37.41820201993737,0.06286648499804574
612,57.14255647790759,0.0448596731566631,61.86079504116212,0.03464186057314143,37.426081523739185,0.06288205348962062
613,57.17020763032925,0.04487150533495842,61.76627767231322,0.03464975618981981,37.433985811045105,0.0628976219811955
614,57.19778781945538,0.044883337513253733,61.67207908094707,0.03465765180649819,37.441914550552795,0.06291319047277039
615,57.22529629618198,0.04489516969154905,61.57819974382382,0.03466554742317658,37.449867407181856,0.06292875896434526
616,57.25273230858449,0.044907001869844365,61.4846401216561,0.034673443039854965,37.45784404208623,0.06294432745592014
617,57.280095101939935,0.04491883404813968,61.39140065912672,0.03468133865653335,37.46584411266656,0.06295989594749501
618,57.307383918749316,0.044930666226435,61.29848178490801,0.03468923427321173,37.47386727258289,0.0629754644390699
619,57.3345979987601,0.04494249840473031,61.205883911681426,0.03469712988989012,37.481913171767594,0.06299103293064479
620,57.361736578988996,0.04495433058302562,61.113607436158034,0.0347050255065685,37.48998145643829,0.06300660142221966
621,57.388798893744934,0.04496616276132094,61.02165273909924,0.03471292112324689,37.49807176911114,0.06302216991379454
622,57.41578417465202,0.04497799493961625,60.93002018533917,0.034720816739925275,37.50618374861425,0.06303773840536943
623,57.442691650673,0.044989827117911566,60.83871012380635,0.03472871235660366,37.514317030101175,0.0630533068969443
624,57.46952054813265,0.045001659296206885,60.74772288754737,0.03473660797328204,37.5224712450648,0.06306887538851919
625,57.496270090741405,0.0450134914745022,60.657058793750394,0.03474450358996043,37.53064602135115,0.06308444388009407
626,57.52293949961939,0.045025323652797516,60.56671814377002,0.034752399206638813,37.53884098317364,0.06310001237166894
627,57.54952799332018,0.04503715583109283,60.476701223152034,0.034760294823317196,37.54705575112726,0.06311558086324383
628,57.576034787855335,0.04504898800938814,60.38700830165939,0.034768190439995586,37.55528994220316,0.0631311493548187
629,57.60245909671852,0.04506082018768346,60.29763963329913,0.03477608605667397,37.56354316980325,0.06314671784639359
630,57.62880013091026,0.04507265236597877,60.2085954563489,0.03478398167335235,37.57181504375503,0.06316228633796847
631,57.655057098962686,0.04508448454427409,60.11987599338522,0.03479187729003074,37.58010517032662,0.06317785482954334
632,57.68122920696442,0.045096316722569404,60.03148145131216,0.034799772906709124,37.58841315224199,0.06319342332111823
633,57.7073156585858,0.04510814890086472,59.94341202139009,0.03480766852338751,37.59673858869623,0.0632089918126931
634,57.73331565510407,0.045119981079160036,59.85566787926601,0.0348155641400659,37.60508107537122,0.06322456030426798
635,57.75922839542895,0.04513181325745535,59.76824918500384,0.03482345975674428,37.61344020445119,0.06324012879584287
636,57.78505307612831,0.04514364543575066,59.6811560831156,0.03483135537342266,37.62181556463875,0.06325569728741774
637,57.81078889145397,0.04515547761404598,59.59438870259333,0.034839250990101045,37.63020674117086,0.06327126577899263
638,57.836435033367714,0.04516730979234129,59.50794715694147,0.034847146606779435,37.63861331583513,0.06328683427056751
639,57.861990691567556,0.045179141970636605,59.42183154421042,0.03485504222345782,37.64703486698616,0.06330240276214238
640,57.887455053514046,0.045190974148931924,59.336041947029756,0.0348629378401362,37.65547096956216,0.06331797125371727
641,57.9128273044568,0.045202806327227237,59.250578432643024,0.03487083345681459,37.663921195101686,0.06333353974529214
642,57.93810662746138,0.045214638505522556,59.16544105294291,0.03487872907349297,37.67238511176056,0.06334910823686703
643,57.96329220343591,0.04522647068381787,59.08062984450673,0.034886624690171356,37.68086228432895,0.06336467672844191
644,57.988383211158414,0.04523830286211318,58.996144828632865,0.034894520306849745,37.68935227424863,0.06338024522001678
645,58.013378827303924,0.0452501350404085,58.91198601137816,0.03490241592352813,37.697854639630364,0.06339581371159167
646,58.038278226471846,0.04526196721870381,58.82815338359495,0.03491031154020651,37.706368935271584,0.06341138220316656
647,58.06308058121368,0.04527379939699913,58.74464692096972,0.0349182071568849,37.714894712674024,0.06342695069474143
648,58.08778506206062,0.045285631575294444,58.6614665840621,0.03492610277356328,37.723431520061744,0.06344251918631631
649,58.11239083755156,0.045297463753589756,58.5786123183441,0.034933998390241666,37.73197890239912,0.06345808767789118
650,58.13689707426118,0.045309295931885075,58.496084054240505,0.03494189400692005,37.74053640140921,0.06347365616946607
651,58.161302936828136,0.04532112811018039,58.41388170716945,0.03494978962359844,37.74910355559201,0.06348922466104095
652,58.18560758798353,0.04533296028847571,58.33200517758432,0.03495768524027682,37.75767990024314,0.06350479315261583
653,58.20981018857945,0.04534479246677102,58.25045435101504,0.034965580856955204,37.76626496747255,0.06352036164419071
654,58.233909897617735,0.04535662464506633,58.16922909811109,0.034973476473633594,37.77485828622337,0.06353593013576558
655,58.257905872278876,0.04536845682336165,58.088329274685044,0.03498137209031198,37.78345938229102,0.06355149862734047
656,58.28179726795108,0.045380289001656963,58.00775472175579,0.03498926770699036,37.7920677783424,0.06356706711891535
657,58.305583238259516,0.045392121179952276,57.92750526559334,0.03499716332366875,37.80068299393519,0.06358263561049023
658,58.329262935095706,0.045403953358247595,57.847580717763975,0.03500505894034713,37.8093045455375,0.06359820410206511
659,58.352835508647,0.04541578553654291,57.76798087517558,0.035012954557025515,37.81793194654746,0.06361377259364
660,58.376300107426374,0.04542761771483822,57.68870552012406,0.035020850173703905,37.82656470731305,0.06362934108521487
661,58.399655878302305,0.04543944989313354,57.609754420340394,0.03502874579038229,37.835202335152154,0.06364490957678975
662,58.422901966528634,0.04545128207142885,57.53112732903759,0.03503664140706067,37.84384433437265,0.06366047806836464
663,58.44603751577493,0.04546311424972417,57.45282398495901,0.03504453702373905,37.852490206292714,0.06367604655993951
664,58.469061668156684,0.04547494642801948,57.37484411242685,0.03505243264041744,37.861139449261294,0.0636916150515144
665,58.49197356426585,0.045486778606314796,57.297187421391484,0.035060328257095826,37.86979155867867,0.06370718354308927
666,58.51477234320148,0.045498610784610115,57.21985360748093,0.03506822387377421,37.87844602701722,0.06372275203466415
667,58.53745714260043,0.04551044296290543,57.14284235205126,0.0350761194904526,37.887102343842315,0.06373832052623904
668,58.56002709866842,0.045522275141200746,57.06615332223786,0.03508401510713098,37.89575999583335,0.06375388901781391
669,58.582481346210955,0.04553410731949606,56.98978617100622,0.035091910723809364,37.904418466804955,0.0637694575093888
670,58.6048190186647,0.04554593949779137,56.913740537204404,0.03509980634048775,37.913077237728295,0.06378502600096367
671,58.627039248128796,0.045557771676086684,56.83801604561559,0.035107701957166136,37.92173578675262,0.06380059449253855
672,58.649141165396316,0.045569603854382,56.762612307011025,0.03511559757384452,37.930393589226796,0.06381616298411344
673,58.67112389998598,0.045581436032677315,56.68752891820391,0.03512349319052291,37.93905011772113,0.06383173147568831
674,58.692986580174015,0.045593268210972634,56.61276546210352,0.03513138880720129,37.94770484204929,0.0638472999672632
675,58.71472833302598,0.04560510038926795,56.53832150776995,0.035139284423879674,37.956357229290326,0.06386286845883808
676,58.73634828442894,0.04561693256756326,56.46419661046956,0.03514718004055806,37.96500674381083,0.06387843695041295
677,58.757845559123666,0.04562876474585858,56.39039031173064,0.03515507565723645,37.973652847287376,0.06389400544198784
678,58.77921928073699,0.04564059692415389,56.316902139400234,0.03516297127391483,37.982294998728825,0.06390957393356271
679,58.80046857181429,0.04565242910244921,56.243731607700525,0.03517086689059321,37.99093265449909,0.0639251424251376
680,58.82159255385218,0.04566426128074452,56.17087821728657,0.0351787625072716,37.999565268339765,0.06394071091671248
681,58.842590347331196,0.045676093459039835,56.098341455304435,0.035186658123949985,38.008192291393044,0.06395627940828735
682,58.86346107174881,0.045687925637335154,56.02612079544935,0.03519455374062837,38.01681317222472,0.06397184789986224
683,58.884203845652294,0.045699757815630467,55.954215698024925,0.03520244935730676,38.02542735684733,0.06398741639143712
684,58.90481778667207,0.045711589993925786,55.8826256100029,0.03521034497398514,38.03403428874339,0.064002984883012
685,58.925302011554855,0.0457234221722211,55.81134996508273,0.03521824059066352,38.04263340888889,0.06401855337458688
686,58.94565563619717,0.04573525435051641,55.74038818375242,0.03522613620734191,38.0512241557767,0.06403412186616175
687,58.965877775678884,0.04574708652881173,55.66973967334971,0.035234031824020295,38.05980596544036,0.06404969035773664
688,58.985967544296756,0.04575891870710704,55.5994038281233,0.03524192744069868,38.06837827147774,0.06406525884931152
689,59.005924055598456,0.04577075088540236,55.52938002929516,0.03524982305737706,38.076940505075044,0.0640808273408864
690,59.025746422416276,0.045782583063697674,55.45966764512288,0.03525771867405545,38.085492095030844,0.06409639583246128
691,59.04543375690127,0.045794415241992986,55.390266030963105,0.035265614290733834,38.09403246778015,0.06411196432403615
692,59.06498517055738,0.0458062474202883,55.32117452933447,0.035273509907412216,38.10256104741885,0.06412753281561104
693,59.08439977427575,0.04581807959858362,55.25239246998198,0.035281405524090606,38.11107725572796,0.06414310130718592
694,59.10367667836903,0.04582991177687893,55.183919169941575,0.03528930114076899,38.11958051219824,0.0641586697987608
695,59.12281499260601,0.04584174395517425,55.11575393360475,0.03529719675744737,38.12807023405483,0.06417423829033568
696,59.141813826246135,0.04585357613346956,55.04789605278409,0.03530509237412576,38.13654583628199,0.06418980678191057
697,59.16067228807427,0.045865408311764874,54.980344806779414,0.035312987990804144,38.14500673164798,0.06420537527348544
698,59.179389486435596,0.045877240490060194,54.91309946244373,0.03532088360748253,38.15345233073013,0.06422094376506032
699,59.19796452927048,0.045889072668355506,54.84615927425024,0.03532877922416092,38.16188204193983,0.06423651225663521
700,59.21639652414964,0.045900904846650825,54.77952348435974,0.0353366748408393,38.17029527154787,0.06425208074821008
701,59.23468457830917,0.04591273702494614,54.71319132268803,0.03534457045751768,38.17869142370968,0.06426764923978497
702,59.25282779868596,0.04592456920324145,54.647162006974185,0.035352466074196065,38.18706990049085,0.06428321773135984
703,59.270825291953024,0.04593640138153677,54.58143474284919,0.035360361690874455,38.19543010189266,0.06429878622293472
704,59.28867616455493,0.04594823355983208,54.516008723905045,0.03536825730755284,38.20377142587778,0.06431435471450961
705,59.30637952274346,0.0459600657381274,54.45088313176401,0.03537615292423122,38.21209326839595,0.06432992320608448
706,59.32393447261323,0.04597189791642271,54.386057136148594,0.03538404854090961,38.220395023410006,0.06434549169765937
707,59.3413401201375,0.045983730094718026,54.32152989495215,0.03539194415758799,38.22867608292171,0.06436106018923424
708,59.35859557120407,0.04599556227301334,54.2573005543091,0.035399839774266376,38.23693583699798,0.06437662868080912
709,59.3756999316512,0.04600739445130866,54.19336824866644,0.035407735390944765,38.245173673796984,0.06439219717238401
710,59.39265230730365,0.04601922662960397,54.129732100855335,0.03541563100762315,38.25338897959448,0.06440776566395888
711,59.40945180400896,0.04603105880789929,54.066391222162885,0.03542352662430153,38.26158113881021,0.06442333415553377
712,59.426097527673534,0.0460428909861946,54.0033447124046,0.03543142224097992,38.26974953403437,0.06443890264710865
713,59.442588584299116,0.046054723164489914,53.94059165999738,0.0354393178576583,38.27789354605419,0.06445447113868352
714,59.45892408001906,0.04606655534278523,53.87813114203237,0.035447213474336686,38.286012553880695,0.06447003963025841
715,59.475103121134964,0.046078387521080545,53.81596222434875,0.03545510909101507,38.294105934775395,0.06448560812183328
716,59.49112481415318,0.046090219699375864,53.754083961607506,0.03546300470769346,38.30217306427723,0.06450117661340816
717,59.50698826582153,0.04610205187767118,53.69249539736621,0.03547090032437184,38.31021331622947,0.06451674510498305
718,59.522692583166,0.04611388405596649,53.63119556415314,0.035478795941050224,38.31822606280685,0.06453231359655792
719,59.53823687352761,0.04612571623426181,53.57018348354278,0.035486691557728614,38.32621067454267,0.06454788208813281
720,59.55362024459927,0.04613754841255712,53.50945816623127,0.035494587174407,38.33416652035605,0.06456345057970769
721,59.56884180446285,0.04614938059085244,53.44901861211207,0.03550248279108538,38.342092967579234,0.06457901907128256
722,59.583900661626075,0.04616121276914775,53.38886381035219,0.03551037840776377,38.349989381985054,0.06459458756285745
723,59.59879592505982,0.046173044947443065,53.328992739469086,0.03551827402444215,38.35785512781434,0.06461015605443232
724,59.61352670423522,0.04618487712573838,53.26940436740704,0.035526169641120535,38.3656895678036,0.06462572454600721
725,59.6280921091609,0.046196709304033697,53.21009765161471,0.035534065257798925,38.3734920632126,0.06464129303758209
726,59.64249125042033,0.04620854148232901,53.15107153912286,0.03554196087447731,38.38126197385215,0.06465686152915696
727,59.656723239209285,0.04622037366062433,53.092324966622,0.03554985649115569,38.38899865811192,0.06467243002073185
728,59.670787187373165,0.04623220583891964,53.03385686054087,0.03555775210783407,38.39670147298832,0.06468799851230672
729,59.684682207444624,0.04624403801721495,52.97566613712497,0.03556564772451246,38.40436977411251,0.0647035670038816
730,59.69840741268114,0.04625587019551027,52.917751702515694,0.035573543341190846,38.41200291577842,0.06471913549545649
731,59.711961917102535,0.046267702373805585,52.86011245282929,0.03558143895786923,38.41960025097089,0.06473470398703136
732,59.72534483552882,0.046279534552100904,52.80274727423657,0.03558933457454762,38.42716113139388,0.06475027247860625
733,59.73855528361781,0.046291366730396216,52.745655043042944,0.035597230191226,38.43468490749873,0.06476584097018113
734,59.75159237790302,0.04630319890869153,52.688834625768514,0.035605125807904384,38.44217092851247,0.064781409461756
735,59.764455235831456,0.04631503108698685,52.63228487922846,0.03561302142458277,38.44961854246631,0.06479697795333089
736,59.77714297580148,0.04632686326528216,52.57600465061414,0.035620917041261156,38.45702709622403,0.06481254644490578
737,59.78965471720088,0.04633869544357748,52.51999277757395,0.03562881265793954,38.464395935510574,0.06482811493648065
738,59.80198958044467,0.04635052762187279,52.46424808829474,0.03563670827461793,38.47172440494064,0.06484368342805553
739,59.814146687013306,0.046362359800168104,52.408769401583854,0.03564460389129631,38.47901184804735,0.0648592519196304
740,59.82612515949063,0.04637419197846342,52.35355552695057,0.035652499507974694,38.486257607310996,0.06487482041120529
741,59.83792412160206,0.046386024156758736,52.298605264688725,0.03566039512465308,38.49346102418781,0.06489038890278018
742,59.849542698252684,0.04639785633505405,52.243917405959046,0.03566829074133147,38.50062143913883,0.06490595739435505
743,59.86098001556549,0.04640968851334937,52.189490732872166,0.03567618635800985,38.507738191658824,0.06492152588592993
744,59.87223520091956,0.04642152069164468,52.135324018571396,0.03568408197468823,38.51481062030521,0.0649370943775048
745,59.883307382988335,0.04643335286993999,52.081416027316195,0.03569197759136662,38.521838062727134,0.06495266286907969
746,59.89419569177791,0.04644518504823531,52.027765514565914,0.035699873208045005,38.5288198556945,0.06496823136065458
747,59.90489925866527,0.046457017226530624,51.97437122706323,0.03570776882472339,38.535755335127114,0.06498379985222945
748,59.91541721643679,0.04646884940482594,51.92123190291851,0.03571566444140178,38.54264383612386,0.06499936834380433
749,59.92574869932639,0.046480681583121256,51.86834627169409,0.03572356005808016,38.54948469299194,0.06501493683537922
750,59.93589284305412,0.04649251376141657,51.815713054488725,0.03573145567475854,38.55627723927609,0.06503050532695409
751,59.94584878486441,0.04650434593971189,51.76333096402236,0.03573935129143693,38.56302080778801,0.06504607381852898
752,59.95561566356458,0.0465161781180072,51.711198704721426,0.035747246908115315,38.569714730635596,0.06506164231010385
753,59.96519261956327,0.04652801029630252,51.65931497280367,0.0357551425247937,38.57635833925246,0.06507721080167873
754,59.97457879490885,0.04653984247459783,51.60767845636386,0.03576303814147208,38.582950964427326,0.06509277929325362
755,59.983773333328,0.046551674652893144,51.556287835459315,0.03577093375815047,38.58949193633351,0.06510834778482849
756,59.992775380264106,0.046563506831188456,51.50514178219605,0.035778829374828854,38.59598058455852,0.06512391627640338
757,60.0015840829157,0.046575339009483775,51.454238960814514,0.035786724991507236,38.60241623813354,0.06513948476797826
758,60.01019859027511,0.04658717118777909,51.403578027776014,0.035794620608185626,38.60879822556309,0.06515505325955313
759,60.01861805316684,0.04659900336607441,51.35315763184933,0.03580251622486401,38.61512587485466,0.06517062175112802
760,60.02684162428613,0.04661083554436972,51.30297641419717,0.03581041184154239,38.62139851354836,0.06518619024270289
761,60.03486845823745,0.04662266772266503,51.253033008463085,0.03581830745822078,38.627615468746654,0.06520175873427778
762,60.04269771157303,0.04663449990096035,51.203326040858755,0.035826203074899164,38.63377606714408,0.06521732722585266
763,60.05032854283132,0.04664633207925566,51.15385413025079,0.03583409869157755,38.639879635057014,0.06523289571742753
764,60.057760112575565,0.04665816425755098,51.10461588824835,0.03584199430825594,38.64592549845351,0.06524846420900242
765,60.06499158343221,0.046669996435846295,51.05560991929079,0.03584988992493432,38.65191298298303,0.06526403270057729
766,60.07202212012945,0.04668182861414161,51.00683482073516,0.0358577855416127,38.65784141400638,0.06527960119215218
767,60.07885088953573,0.046693660792436927,50.95828918294424,0.035865681158291085,38.66371011662552,0.06529516968372706
768,60.08547706069811,0.04670549297073224,50.90997158937446,0.035873576774969475,38.66951841571351,0.06531073817530193
769,60.09189980488081,0.04671732514902756,50.861880616664315,0.03588147239164786,38.67526563594434,0.06532630666687682
770,60.098118295603584,0.04672915732732287,50.81401483472236,0.03588936800832624,38.68095110182297,0.0653418751584517
771,60.10413170868019,0.04674098950561818,50.76637280681588,0.03589726362500463,38.68657413771515,0.06535744365002658
772,60.10993922225674,0.0467528216839135,50.71895308965951,0.03590515924168301,38.692134067877504,0.06537301214160146
773,60.115540016850055,0.046764653862208815,50.67175423350383,0.035913054858361396,38.697630216487454,0.06538858063317635
774,60.12093327538609,0.046776486040504134,50.6247747822244,0.035920950475039785,38.703061907673174,0.06540414912475122
775,60.12611818323819,0.046788318218799446,50.578013273410605,0.03592884609171817,38.70842846554371,0.0654197176163261
776,60.13109392826537,0.04680015039709476,50.53146823845478,0.03593674170839655,38.71372921421886,0.06543528610790098
777,60.135859700850666,0.04681198257539007,50.48513820264138,0.03594463732507494,38.718963477859305,0.06545085459947586
778,60.140414693939235,0.04682381475368539,50.439021685236526,0.035952532941753323,38.72413058069657,0.06546642309105075
779,60.14475810307668,0.0468356469319807,50.3931171995771,0.035960428558431706,38.72922984706309,0.06548199158262562
780,60.14888912644713,0.04684747911027602,50.34742325316043,0.03596832417511009,38.73426060142229,0.0654975600742005
781,60.15280696491135,0.046859311288571334,50.301938347733895,0.03597621979178848,38.73922216839854,0.06551312856577537
782,60.15651082204487,0.04687114346686665,50.25666097938467,0.03598411540846686,38.744113872807304,0.06552869705735026
783,60.15999990417601,0.046882975645161966,50.21158963862931,0.03599201102514525,38.748935039685094,0.06554426554892515
784,60.16327342042383,0.04689480782345728,50.16672281050398,0.035999906641823634,38.75368499431958,0.06555983404050002
785,60.1663305827361,0.0469066400017526,50.122058974653946,0.03600780225850202,38.75836306227962,0.0655754025320749
786,60.169170605927235,0.04691847218004791,50.07759660542393,0.0360156978751804,38.7629685694453,0.06559097102364979
787,60.17179270771608,0.04693030435834322,50.03333417194795,0.03602359349185879,38.767500842037926,0.06560653951522466
788,60.17419610876371,0.04694213653663854,49.9892701382397,0.03603148910853717,38.771959206650116,0.06562210800679955
789,60.176380032711194,0.046953968714933854,49.94540296328252,0.036039384725215555,38.77634299027577,0.06563767649837442
790,60.17834370621725,0.04696580089322917,49.90173110111965,0.036047280341893945,38.780651520340115,0.0656532449899493
791,60.180086358995865,0.046977633071524486,49.858253000944785,0.03605517595857233,38.78488412472967,0.06566881348152419
792,60.181607223853874,0.0469894652498198,49.81496710719205,0.03606307157525071,38.78904013182222,0.06568438197309906
793,60.18290553672847,0.04700129742811511,49.771871859626536,0.03607096719192909,38.793118870516835,0.06569995046467395
794,60.18398053672455,0.04701312960641043,49.7289656934347,0.03607886280860748,38.79711967026379,0.06571551895624883
795,60.18483146615215,0.04702496178470574,49.68624703931491,0.036086758425285866,38.8010418610945,0.0657310874478237
796,60.185457570563756,0.04703679396300106,49.64371432356758,0.036094654041964255,38.80488477365143,0.06574665593939859
797,60.18585809879144,0.047048626141296374,49.601365968186,0.03610254965864264,38.80864773921803,0.06576222443097346
798,60.1860323029841,0.047060458319591686,49.55920039094661,0.03611044527532102,38.812330089748585,0.06577779292254834
799,60.185979438644445,0.047072290497887005,49.517216005499485,0.036118340891999404,38.81593115789803,0.06579336141412323
800,60.18569876466608,0.04708412267618232,49.47541122145895,0.03612623650867779,38.81945027705186,0.0658089299056981
801,60.18518954337033,0.04709595485447764,49.433784444494115,0.036134132125356176,38.82288678135586,0.06582449839727299
802,60.18445104054315,0.04710778703277295,49.3923340764192,0.03614202774203456,38.82624000574592,0.06584006688884786
803,60.18348252547182,0.04711961921106826,49.35105851528414,0.03614992335871295,38.82950928597777,0.06585563538042274
804,60.182283270981614,0.04713145138936358,49.30995615546509,0.03615781897539133,38.83269395865667,0.06587120387199763
805,60.180852553472434,0.04714328356765889,49.269025387754795,0.036165714592069714,38.83579336126714,0.0658867723635725
806,60.17918965295517,0.04715511574595421,49.22826459945309,0.0361736102087481,38.838806832202586,0.06590234085514739
807,60.17729385308826,0.047166947924249525,49.187672174457276,0.03618150582542649,38.8417337107949,0.06591790934672227
808,60.17516444121382,0.04717878010254484,49.14724649335266,0.03618940144210487,38.84457333734404,0.06593347783829714
809,60.172800708393964,0.04719061228084015,49.10698593350261,0.03619729705878326,38.84732505314764,0.06594904632987203
810,60.17020194944686,0.04720244445913547,49.0668888691391,0.03620519267546164,38.84998820053041,0.06596461482144692
811,60.167367462982725,0.04721427663743078,49.02695367145286,0.036213088292140025,38.852562122873664,0.06598018331302179
812,60.16429655143975,0.0472261088157261,48.987178708683615,0.03622098390881841,38.85504616464473,0.06599575180459667
813,60.16098852111988,0.04723794099402141,48.94756234621029,0.0362288795254968,38.85743967142632,0.06601132029617154
814,60.15744268222451,0.047249773172316725,48.90810294664108,0.03623677514217518,38.85974198994586,0.06602688878774643
815,60.15365834889008,0.047261605350612045,48.868798869903415,0.03624467075885356,38.86195246810479,0.06604245727932131
816,60.149634839223495,0.04727343752890736,48.829648473333975,0.03625256637553195,38.86407045500778,0.06605802577089619
817,60.145371475337555,0.047285269707202676,48.790650111768755,0.036260461992210336,38.866095300991944,0.06607359426247107
818,60.14086758338615,0.04729710188549799,48.751802137632616,0.03626835760888872,38.86802635765598,0.06608916275404594
819,60.13612249359937,0.0473089340637933,48.71310290102919,0.0362762532255671,38.86986297788924,0.06610473124562083
820,60.1311355403186,0.04732076624208862,48.67455074983047,0.03628414884224549,38.87160451590077,0.06612029973719571
821,60.12590606203129,0.04733259842038393,48.63614402976651,0.036292044458923874,38.87325032724831,0.06613586822877059
822,60.1204334014058,0.04734443059867925,48.59788108451468,0.03629994007560226,38.87479976886717,0.06615143672034547
823,60.11471690532602,0.047356262776974564,48.55976025578935,0.036307835692280646,38.87625219909918,0.06616700521192034
824,60.1087559249259,0.04736809495526988,48.521779883430824,0.03631573130895903,38.8776069777214,0.06618257370349523
825,60.10254981562377,0.04737992713356519,48.483938305494746,0.03632362692563741,38.87886346597495,0.06619814219507011
826,60.09609793715665,0.04739175931186051,48.44623385834103,0.0363315225423158,38.88002102659365,0.06621371068664499
827,60.0893996536144,0.04740359149015582,48.40866487672297,0.036339418158994184,38.88107902383267,0.06622927917821987
828,60.0824543334736,0.04741542366845114,48.371229693875875,0.03634731377567257,38.882036823497046,0.06624484766979476
829,60.075261349631525,0.04742725584674645,48.33392664160582,0.03635520939235096,38.88289379297025,0.06626041616136963
830,60.06782007943974,0.047439088025041765,48.29675405037838,0.03636310500902934,38.883649301242535,0.06627598465294451
831,60.060129904737764,0.047450920203337084,48.259710249406815,0.03637100062570772,38.88430271893935,0.0662915531445194
832,60.052190211886426,0.047462752381632396,48.222793566740506,0.036378896242386105,38.88485341834959,0.06630712163609427
833,60.04400039180118,0.047474584559927716,48.18600232935312,0.036386791859064495,38.885300773453864,0.06632269012766916
834,60.03555983998528,0.04748641673822303,48.14933486323069,0.03639468747574288,38.88564415995258,0.06633825861924403
835,60.02686795656267,0.04749824891651834,48.11278949345929,0.03640258309242127,38.88588295529405,0.06635382711081891
836,60.017924146310875,0.04751008109481366,48.07636454431291,0.03641047870909965,38.88601653870248,0.0663693956023938
837,60.00872781869376,0.04752191327310897,48.04005833934098,0.03641837432577803,38.886044291205906,0.06638496409396867
838,59.99927838789388,0.04753374545140429,48.0038692014557,0.036426269942456416,38.885965595663976,0.06640053258554356
839,59.98957527284506,0.047545577629699604,47.967795453019306,0.036434165559134805,38.88577983679582,0.06641610107711843
840,59.979617897264404,0.047557409807994916,47.93183541593125,0.03644206117581319,38.885486401207615,0.06643166956869331
841,59.96940568968454,0.04756924198629023,47.895987411714856,0.03644995679249157,38.88508467742024,0.0664472380602682
842,59.95893808348537,0.04758107416458555,47.86024976160414,0.03645785240916996,38.88457405589682,0.06646280655184307
843,59.948214516925916,0.04759290634288086,47.824620786630355,0.036465748025848344,38.88395392907009,0.06647837504341796
844,59.93723443317573,0.04760473852117618,47.78909880770831,0.036473643642526726,38.88322369136981,0.06649394353499284
845,59.925997280346465,0.04761657069947149,47.75368214572246,0.03648153925920511,38.88238273924996,0.06650951202656771
846,59.91450251152294,0.047628402877766804,47.71836912161287,0.0364894348758835,38.881430471215964,0.0665250805181426
847,59.902749584794336,0.04764023505606212,47.683158056461096,0.03649733049256188,38.88036628785176,0.06654064900971748
848,59.89073796328496,0.047652067234357436,47.64804727157552,0.03650522610924027,38.87918959184673,0.06655621750129236
849,59.87846711518501,0.047663899412652755,47.61303508857684,0.036513121725918654,38.8778997880227,0.06657178599286724
850,59.86593651378108,0.04767573159094807,47.578119829483114,0.03652101734259704,38.876496283360666,0.06658735448444211
851,59.85314563748651,0.04768756376924338,47.54329981679474,0.03652891295927542,38.87497848702751,0.066602922976017
852,59.84009396987159,0.0476993959475387,47.50857337357909,0.03653680857595381,38.873345810402654,0.06661849146759188
853,59.82678099969347,0.04771122812583401,47.47393882355509,0.03654470419263219,38.87159766710454,0.06663405995916676
854,59.81320622092601,0.04772306030412933,47.43939449117729,0.036552599809310575,38.86973347301705,0.06664962845074164
855,59.79936913278942,0.04773489248242464,47.40493870171997,0.036560495425988965,38.867752646315836,0.06666519694231651
856,59.78526923977961,0.047746724660719955,47.37056978136108,0.03656839104266735,38.86565460749452,0.0666807654338914
857,59.770906051697466,0.047758556839015275,47.336286057265454,0.03657628665934573,38.86343877939082,0.06669633392546628
858,59.75627908367791,0.04777038901731059,47.30208585766832,0.03658418227602412,38.86110458721255,0.06671190241704116
859,59.74138785621871,0.047782221195605906,47.267967511958396,0.0365920778927025,38.85865145856353,0.06672747090861604
860,59.726231895209175,0.04779405337390122,47.23392935076055,0.036599973509380886,38.85607882346937,0.06674303940019091
861,59.710810731958546,0.04780588555219653,47.19996970601835,0.036607869126059275,38.85338611440318,0.0667586078917658
862,59.69512390322434,0.04781771773049184,47.1660869110766,0.03661576474273766,38.85057276631113,0.06677417638334068
863,59.67917095124035,0.04782954990878716,47.13227930076303,0.03662366035941604,38.84763821663797,0.06678974487491555
864,59.6629514237445,0.047841382087082475,47.09854521147029,0.036631555976094424,38.84458190535229,0.06680531336649044
865,59.64646487400652,0.047853214265377794,47.06488298123733,0.03663945159277281,38.84140327497191,0.06682088185806533
866,59.6297108608554,0.04786504644367311,47.03129094983078,0.036647347209451196,38.83810177058887,0.0668364503496402
867,59.61268894870656,0.04787687862196842,46.997767458825706,0.03665524282612958,38.83467683989457,0.06685201884121508
868,59.59539870758892,0.04788871080026374,46.96431085168636,0.03666313844280797,38.8311279332046,0.06686758733278997
869,59.57783971317178,0.04790054297855905,46.930919473846714,0.03667103405948635,38.827454503483544,0.06688315582436484
870,59.56001154679129,0.04791237515685437,46.897591672790305,0.036678929676164734,38.82365600636969,0.06689872431593973
871,59.54191379547698,0.04792420733514968,46.86432579813018,0.036686825292843124,38.819731900199514,0.0669142928075146
872,59.5235460519778,0.047936039513444995,46.83112020168846,0.03669472090952151,38.81568164603216,0.06692986129908948
873,59.50490791478818,0.047947871691740314,46.79797323757542,0.03670261652619989,38.811504707673734,0.06694542979066437
874,59.48599898817371,0.047959703870035626,46.764883262268576,0.03671051214287828,38.807200551701484,0.06696099828223924
875,59.46681888219666,0.047971536048330946,46.73184863469119,0.03671840775955666,38.80276864748786,0.06697656677381413
876,59.447367212741355,0.04798336822662626,46.698867716290565,0.036726303376235045,38.79820846722448,0.066992135265389
877,59.42764360153906,0.04799520040492157,46.66593887111609,0.03673419899291343,38.79351948594588,0.06700770375696388
878,59.40764767619301,0.04800703258321688,46.63306046589686,0.03674209460959182,38.78870118155325,0.06702327224853877
879,59.387379070202925,0.0480188647615122,46.60023087011923,0.0367499902262702,38.78375303483801,0.06703884074011364
880,59.36683742298946,0.048030696939807514,46.56744845610357,0.03675788584294858,38.77867452950514,0.06705440923168852
881,59.34602237991827,0.048042529118102834,46.53471159908117,0.03676578145962697,38.77346515219657,0.06706997772326341
882,59.32493359232403,0.048054361296398146,46.50201867727059,0.036773677076305356,38.76812439251431,0.06708554621483828
883,59.303570717534086,0.04806619347469346,46.46936807195369,0.03678157269298374,38.76265174304346,0.06710111470641317
884,59.28193341889185,0.04807802565298878,46.43675816755134,0.03678946830966213,38.75704669937514,0.06711668319798805
885,59.260021365780176,0.04808985783128409,46.40418735169897,0.03679736392634051,38.75130876012926,0.06713225168956292
886,59.23783423364412,0.04810169000957941,46.37165401532134,0.036805259543018894,38.74543742697706,0.06714782018113781
887,59.21537170401393,0.04811352218787472,46.33915655270742,0.03681315515969728,38.73943220466374,0.06716338867271268
888,59.19263346452733,0.048125354366170034,46.30669336158473,0.036821050776375666,38.7332926010307,0.06717895716428757
889,59.1696192089519,0.04813718654446535,46.27426284319328,0.03682894639305405,38.72701812703778,0.06719452565586245
890,59.14632863720708,0.048149018722760666,46.24186340235926,0.03683684200973243,38.72060829678539,0.06721009414743732
891,59.12276145538586,0.048160850901055985,46.20949344756827,0.03684473762641082,38.714062627536336,0.06722566263901221
892,59.09891737577642,0.0481726830793513,46.17715139103844,0.036852633243089204,38.707380639737714,0.06724123113058708
893,59.07479611688333,0.04818451525764661,46.14483564879273,0.03686052885976759,38.70056185704249,0.06725679962216197
894,59.05039740344854,0.04819634743594192,46.11254464073125,0.03686842447644598,38.693605806331014,0.06727236811373685
895,59.02572096647226,0.04820817961423724,46.08027679070322,0.03687632009312436,38.68651201773244,0.06728793660531172
896,59.00076654323337,0.048220011792532554,46.048030526578195,0.03688421570980274,38.67928002464582,0.06730350509688661
897,58.97553387730977,0.04823184397082787,46.01580428031731,0.03689211132648113,38.671909363761294,0.06731907358846148
898,58.95002271859836,0.048243676149123185,45.98359648804397,0.036900006943159515,38.66439957508089,0.06733464208003637
899,58.924232823334805,0.0482555083274185,45.95140559011409,0.0369079025598379,38.65675020193942,0.06735021057161125
900,58.898163954112945,0.04826734050571382,45.9192300311861,0.03691579817651629,38.648960791024976,0.06736577906318612
901,58.87181587990424,0.04827917268400913,45.88706826029059,0.03692369379319467,38.64103089239947,0.06738134755476101
902,58.845188376076514,0.04829100486230445,45.85491873089931,0.03693158940987305,38.63296005951893,0.0673969160463359
903,58.81828122441286,0.04830283704059976,45.82277990099399,0.036939485026551436,38.62474784925369,0.06741248453791077
904,58.791094213129966,0.04831466921889507,45.79065023313479,0.036947380643229825,38.61639382190833,0.06742805302948565
905,58.76362713689633,0.04832650139719039,45.75852819452829,0.03695527625990821,38.60789754124164,0.06744362152106054
906,58.735879796850284,0.048338333575485705,45.72641225709491,0.03696317187658659,38.5992585744862,0.06745919001263541
907,58.70785200061753,0.048350165753781024,45.69430089753622,0.03697106749326498,38.590476492368026,0.0674747585042103
908,58.679543562328604,0.04836199793207634,45.662192597401834,0.036978963109943364,38.581550869125905,0.06749032699578517
909,58.65095430263595,0.04837383011037165,45.63008584315547,0.036986858726621746,38.572481282530624,0.06750589548736005
910,58.622084048730834,0.04838566228866696,45.5979791262411,0.036994754343300136,38.56326731390406,0.06752146397893494
911,58.59293263435984,0.04839749446696228,45.56587094314849,0.03700264995997852,38.553908548138125,0.06753703247050981
912,58.56349989984129,0.04840932664525759,45.53375979547823,0.0370105455766569,38.5444045737134,0.0675526009620847
913,58.53378569208115,0.04842115882355291,45.501644190006566,0.03701844119333529,38.534754982717885,0.06756816945365957
914,58.50378986458894,0.048432991001848225,45.46952263874957,0.037026336810013674,38.52495937086528,0.06758373794523445
915,58.47351227749306,0.04844482318014354,45.43739365902702,0.03703423242669206,38.51501733751336,0.06759930643680934
916,58.442952797556124,0.048456655358438856,45.40525577352589,0.03704212804337044,38.50492848568203,0.06761487492838421
917,58.41211129818987,0.04846848753673417,45.37310751036325,0.03705002366004883,38.494692422071225,0.0676304434199591
918,58.3809876594697,0.04848031971502949,45.34094740314903,0.03705791927672721,38.48430875707875,0.06764601191153398
919,58.34958176814929,0.0484921518933248,45.30877399104792,0.037065814893405595,38.473777104817884,0.06766158040310885
920,58.317893517674406,0.04850398407162011,45.27658581884123,0.037073710510083985,38.46309708313475,0.06767714889468374
921,58.285922808196865,0.04851581624991543,45.24438143698815,0.03708160612676237,38.45226831362564,0.06769271738625862
922,58.253669546588114,0.048527648428210744,45.21215940168649,0.03708950174344075,38.44129042165413,0.0677082858778335
923,58.22113364645233,0.048539480606506064,45.179918274933115,0.03709739736011914,38.43016303636797,0.06772385436940838
924,58.1883150281395,0.048551312784801376,45.14765662458398,0.03710529297679752,38.41888579071589,0.06773942286098325
925,58.15521361875801,0.04856314496309669,45.115373024413444,0.037113188593475906,38.40745832146416,0.06775499135255814
926,58.12182935218707,0.048574977141392,45.08306605417336,0.037121084210154295,38.39588026921304,0.06777055984413302
927,58.08816216908885,0.04858680931968732,45.05073429965183,0.03712897982683268,38.38415127841302,0.0677861283357079
928,58.054212016920246,0.04859864149798263,45.018376352731124,0.03713687544351106,38.372270997380895,0.06780169682728278
929,58.019978849944366,0.04861047367627795,44.9859908114455,0.037144771060189444,38.3602390783157,0.06781726531885765
930,57.9854626292419,0.048622305854573264,44.953576280038305,0.037152666676867833,38.348055177314365,0.06783283381043254
931,57.95066332272191,0.048634138032868576,44.92113136901901,0.037160562293546216,38.335718954387374,0.06784840230200742
932,57.91558090513254,0.048645970211163896,44.88865469521913,0.0371684579102246,38.3232300734741,0.06786397079358229
933,57.880215358071396,0.04865780238945921,44.85614488184834,0.03717635352690299,38.310588202457964,0.06787953928515718
934,57.84456666999557,0.04866963456775453,44.82360055854983,0.03718424914358137,38.29779301318156,0.06789510777673205
935,57.80863483623149,0.04868146674604984,44.79102036145511,0.037192144760259754,38.28484418146142,0.06791067626830694
936,57.77241985898428,0.04869329892434515,44.758402933238465,0.037200040376938144,38.27174138710275,0.06792624475988182
937,57.735921747347035,0.04870513110264047,44.72574692317105,0.03720793599361653,38.2584843139139,0.06794181325145669
938,57.69914051730966,0.048716963280935784,44.69305098717424,0.03721583161029491,38.245072649720655,0.06795738174303158
939,57.662076191767454,0.0487287954592311,44.66031378787264,0.0372237272269733,38.23150608638045,0.06797295023460646
940,57.624728800529496,0.048740627637526415,44.62753399464688,0.03723162284365168,38.217784319796266,0.06798851872618134
941,57.587098380326466,0.04875245981582173,44.594710283685345,0.037239518460330065,38.20390704993039,0.06800408721775622
942,57.549184974818466,0.04876429199411705,44.56184133803597,0.03724741407700845,38.189873980818106,0.0680196557093311
943,57.5109886346024,0.04877612417241236,44.52892584765727,0.03725530969368684,38.17568482058098,0.06803522420090598
944,57.472509417219015,0.04878795635070768,44.49596250946909,0.03726320531036522,38.16133928144022,0.06805079269248086
945,57.43374738715979,0.04879978852900299,44.46295002740249,0.0372711009270436,38.146837079729636,0.06806636118405573
946,57.39470261587332,0.0488116207072983,44.42988711244964,0.03727899654372199,38.13217793590853,0.06808192967563062
947,57.35537518177158,0.048823452885593616,44.396772482712954,0.037286892160400376,38.11736157457439,0.0680974981672055
948,57.315765170235764,0.048835285063888935,44.363604863453595,0.03729478777707876,38.102387724475406,0.06811306665878038
949,57.27587267362195,0.04884711724218425,44.33038298713981,0.03730268339375715,38.08725611852273,0.06812863515035526
950,57.23569779126629,0.04885894942047957,44.29710559349464,0.03731057901043553,38.07196649380268,0.06814420364193013
951,57.195240629490094,0.04887078159877488,44.26377142954302,0.037318474627113914,38.056518591588556,0.06815977213350502
952,57.15450130160437,0.04888261377707019,44.23037924965847,0.0373263702437923,38.040912157352565,0.0681753406250799
953,57.113479927914284,0.04889444595536551,44.19692781560954,0.037334265860470686,38.02514694077726,0.06819090911665478
954,57.07217663572328,0.04890627813366082,44.1634158966052,0.03734216147714907,38.00922269576697,0.06820647760822966
955,57.030591559336706,0.04891811031195614,44.129842269340244,0.03735005709382745,37.993139180458996,0.06822204609980455
956,56.9887248400654,0.048929942490251455,44.09620571803988,0.03735795271050584,37.976896157234634,0.06823761459137942
957,56.94657662622872,0.04894177466854677,44.0625050345042,0.037365848327184224,37.960493392729916,0.0682531830829543
958,56.904147073157446,0.048953606846842086,44.02873901815154,0.03737374394386261,37.94393065784636,0.06826875157452919
959,56.861436343196374,0.0489654390251374,43.99490647606186,0.037381639560541,37.92720772776135,0.06828432006610406
960,56.81844460570642,0.04897727120343272,43.96100622301953,0.03738953517721938,37.910324381938324,0.06829988855767895
961,56.77517203706665,0.04898910338172803,43.92703708155533,0.03739743079389776,37.89328040413699,0.06831545704925382
962,56.73161882067584,0.04900093556002334,43.892997881988215,0.03740532641057615,37.876075582423006,0.0683310255408287
963,56.68778514695376,0.049012767738318655,43.85888746246665,0.037413222027254535,37.85870970917787,0.06834659403240359
964,56.64367121334221,0.049024599916613974,43.824704669008995,0.03742111764393292,37.84118258110825,0.06836216252397846
965,56.599277224305794,0.04903643209490929,43.790448355543795,0.03742901326061131,37.823493999255305,0.06837773101555335
966,56.55460339133206,0.049048264273204606,43.75611738394956,0.03743690887728969,37.80564376900392,0.06839329950712822
967,56.50964993293187,0.04906009645149992,43.72171062409367,0.03744480449396807,37.78763170009143,0.0684088679987031
968,56.46441707463893,0.04907192862979523,43.68722695387112,0.037452700110646456,37.76945760661651,0.06842443649027799
969,56.4189050490093,0.04908376080809055,43.65266525924259,0.037460595727324845,37.75112130704766,0.06844000498185286
970,56.373114095620714,0.04909559298638586,43.61802443427216,0.03746849134400323,37.73262262423144,0.06845557347342775
971,56.32704446107105,0.04910742516468118,43.58330338116417,0.03747638696068161,37.71396138540078,0.06847114196500262
972,56.28069639897727,0.049119257342976494,43.54850101029994,0.03748428257736,37.695137422182796,0.0684867104565775
973,56.234070169973364,0.049131089521271806,43.51361624027375,0.037492178194038384,37.676150570606694,0.06850227894815239
974,56.18716604170832,0.049142921699567126,43.47864799792845,0.037500073810716766,37.65700067111118,0.06851784743972726
975,56.13998428884379,0.04915475387786244,43.443595218390314,0.037507969427395156,37.63768756855194,0.06853341593130215
976,56.09252519305126,0.04916658605615776,43.408456845103686,0.03751586504407354,37.618211112208755,0.06854898442287703
977,56.044789043009175,0.04917841823445307,43.37323182986487,0.03752376066075192,37.59857115579261,0.0685645529144519
978,55.99677613439948,0.04919025041274838,43.337919132855525,0.03753165627743031,37.57876755745226,0.06858012140602679
979,55.94848676990405,0.049202082591043694,43.30251772267579,0.037539551894108694,37.55880017978106,0.06859568989760167
980,55.899921259200624,0.049213914769339014,43.26702657637645,0.03754744751078708,37.53866888982324,0.06861125838917655
981,55.85107991895879,0.049225746947634326,43.23144467949094,0.03755534312746546,37.51837355908012,0.06862682688075143
982,55.80196307283516,0.049237579125929645,43.19577102606673,0.03756323874414385,37.49791406351615,0.0686423953723263
983,55.75257105146869,0.04924941130422496,43.16000461869616,0.03757113436082223,37.47729028356472,0.06865796386390119
984,55.70290419247533,0.04926124348252027,43.12414446854665,0.037579029977500615,37.45650210413377,0.06867353235547607
985,55.652962840442584,0.04927307566081559,43.08818959539055,0.037586925594179005,37.43554941461126,0.06868910084705095
986,55.60274734692384,0.0492849078391109,43.0521390276346,0.03759482121085739,37.41443210887028,0.06870466933862583
987,55.55225807043203,0.04929674001740622,43.01599180234832,0.03760271682753577,37.393150085274286,0.0687202378302007
988,55.501495376433404,0.04930857219570153,42.979746965292435,0.03761061244421416,37.37170324668171,0.06873580632177559
989,55.4504596373407,0.049320404373996846,42.94340357094665,0.03761850806089254,37.350091500450816,0.06875137481335047
990,55.39915123250602,0.049332236552292165,42.90696068253661,0.037626403677570926,37.32831475844398,0.06876694330492535
991,55.347570548213795,0.04934406873058748,42.87041737206064,0.037634299294249315,37.30637293703205,0.06878251179650023
992,55.29571797767278,0.0493559009088828,42.833772720316006,0.0376421949109277,37.28426595709834,0.06879808028807512
993,55.243593921008355,0.04936773308717811,42.79702581692422,0.03765009052760608,37.26199374404256,0.06881364877964999
994,55.1911987852541,0.04937956526547342,42.76017576035635,0.037657986144284464,37.23955622778436,0.06882921727122487
995,55.1385329843433,0.049391397443768734,42.723221657957374,0.037665881760962854,37.216953342766956,0.06884478576279976
996,55.085596939100014,0.04940322962206405,42.686162625970454,0.037673777377641236,37.19418502796031,0.06886035425437463
997,55.03239107723006,0.049415061800359365,42.64899778956009,0.037681672994319626,37.17125122686414,0.06887592274594952
998,54.97891583331126,0.049426893978654685,42.611726282835434,0.03768956861099801,37.14815188751102,0.06889149123752439
999,54.92517164878388,0.04943872615695,42.57434724887239,0.03769746422767639,37.12488696246878,0.06890705972909927


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_40_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00063,0.03627000376582146,0.03040546178817749,0.07795139402151108
1,1,00013,0.03634972125291824,0.03581005334854126,0.07429499179124832
2,2,00038,0.052645888179540634,0.03356529772281647,0.07766734063625336
3,3,00088,0.05741949379444122,0.03412164747714996,0.07344269752502441


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_40_D_6/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,26.167481102490683,0.03627000376582146,74.78907052717749,0.03040546178817749,112.90620167222164,0.07344269752502441
1,26.179447004921546,0.03629117442651077,74.89273227614056,0.030410871789739415,113.00265345736557,0.07344721073473061
2,26.191306924361328,0.036312345087200076,74.9963085443773,0.03041628179130134,113.09864180696908,0.0734517239444368
3,26.203060976587903,0.036333515747889386,75.09980052673838,0.03042169179286327,113.19416625773115,0.073456237154143
4,26.214709280116566,0.036354686408578696,75.20320942920303,0.030427101794425194,113.28922635868511,0.07346075036384919
5,26.22625195619579,0.036375857069268006,75.30653646879954,0.03043251179598712,113.3838216712222,0.07346526357355537
6,26.2376891288028,0.03639702772995731,75.40978287352327,0.030437921797549044,113.47795176911458,0.07346977678326157
7,26.249020924639158,0.03641819839064662,75.51294988225447,0.03044333179911097,113.5716162385356,0.07347428999296776
8,26.26024747312612,0.03643936905133593,75.61603874467504,0.030448741800672897,113.66481467808217,0.07347880320267396
9,26.271368906399907,0.03646053971202524,75.7190507211836,0.030454151802234822,113.75754669879558,0.07348331641238015
10,26.28238535930693,0.03648171037271455,75.82198708281082,0.030459561803796747,113.84981192418172,0.07348782962208635
11,26.29329696939883,0.03650288103340386,75.92484911113259,0.030464971805358673,113.94160999023137,0.07349234283179254
12,26.304103876927456,0.03652405169409317,76.02763809818262,0.030470381806920598,114.03294054543946,0.07349685604149873
13,26.314806224839696,0.036545222354782476,76.13035534636417,0.030475791808482523,114.12380325082412,0.07350136925120491
14,26.325404158772237,0.036566393015471786,76.23300216836061,0.03048120181004445,114.21419777994629,0.07350588246091111
15,26.33589782704616,0.036587563676161096,76.33557988704506,0.030486611811606376,114.30412381892594,0.0735103956706173
16,26.34628738066152,0.0366087343368504,76.438089835389,0.0304920218131683,114.39358106646206,0.0735149088803235
17,26.356572973291676,0.03662990499753971,76.54053335637003,0.030497431814730226,114.48256923384787,0.07351942209002969
18,26.366754761277665,0.03665107565822902,76.64291180287856,0.03050284181629215,114.57108804498877,0.07352393529973589
19,26.376832903622354,0.03667224631891833,76.74522653762355,0.03050825181785408,114.65913723641833,0.07352844850944208
20,26.386807561984508,0.03669341697960764,76.84747893303704,0.030513661819416005,114.74671655731404,0.07353296171914828
21,26.396678900672804,0.03671458764029695,76.94967037117846,0.03051907182097793,114.83382576951256,0.07353747492885446
22,26.406447086639673,0.03673575830098626,77.05180224363723,0.030524481822539855,114.92046464752542,0.07354198813856065
23,26.416112289475063,0.03675692896167557,77.15387595143461,0.03052989182410178,115.00663297855206,0.07354650134826685
24,26.42567468140005,0.036778099622364877,77.25589290492499,0.03053530182566371,115.09233056249474,0.07355101455797304
25,26.435134437260444,0.036799270283054186,77.35785452369538,0.030540711827225633,115.17755721197165,0.07355552776767924
26,26.44449173452015,0.036820440943743496,77.45976223646527,0.03054612182878756,115.26231275232996,0.07356004097738543
27,26.45374675325454,0.0368416116044328,77.56161748098434,0.030551531830349483,115.34659702165828,0.07356455418709162
28,26.462899676143643,0.03686278226512211,77.66342170392986,0.03055694183191141,115.43040987079866,0.07356906739679782
29,26.471950688465263,0.03688395292581142,77.76517636080314,0.030562351833473337,115.51375116335811,0.07357358060650401
30,26.480899978087958,0.03690512358650073,77.86688291582489,0.030567761835035262,115.59662077571924,0.0735780938162102
31,26.489747735463972,0.03692629424719004,77.96854284182987,0.030573171836597187,115.67901859705252,0.07358260702591639
32,26.498494153621984,0.03694746490787935,78.0701576201605,0.030578581838159112,115.76094452932371,0.07358712023562258
33,26.507139428159785,0.03696863556856866,78.17172874055971,0.030583991839721037,115.84239848730522,0.07359163344532878
34,26.5156837572369,0.03698980622925797,78.27325770106276,0.030589401841282962,115.92338039858475,0.07359614665503497
35,26.524127341566988,0.03701097688994728,78.37474600788845,0.03059481184284489,116.00389020357383,0.07360065986474117
36,26.532470384410267,0.037032147550636586,78.47619517532875,0.030600221844406816,116.08392785551607,0.07360517307444736
37,26.540713091565696,0.037053318211325896,78.57760672563887,0.03060563184596874,116.16349332049461,0.07360968628415356
38,26.548855671363206,0.0370744888720152,78.67898218892515,0.030611041847530666,116.24258657743914,0.07361419949385974
39,26.55689833465568,0.03709565953270451,78.78032310303277,0.03061645184909259,116.32120761813323,0.07361871270356593
40,26.564841294810925,0.03711683019339382,78.88163101343268,0.03062186185065452,116.39935644721939,0.07362322591327213
41,26.5726847677035,0.03713800085408313,78.98290747310688,0.030627271852216444,116.47703308220538,0.07362773912297832
42,26.580428971706425,0.03715917151477244,79.08415404243439,0.03063268185377837,116.55423755346919,0.07363225233268451
43,26.588074127682855,0.03718034217546175,79.1853722890749,0.030638091855340294,116.63096990426367,0.07363676554239071
44,26.595620458977553,0.03720151283615106,79.28656378785233,0.03064350185690222,116.70723019072068,0.0736412787520969
45,26.603068191408333,0.03722268349684037,79.38773012063744,0.030648911858464148,116.78301848185443,0.0736457919618031
46,26.610417553257385,0.03724385415752968,79.48887287622975,0.030654321860026073,116.85833485956557,0.07365030517150929
47,26.617668775262455,0.037265024818218986,79.58999365023843,0.030659731861587998,116.93317941864225,0.07365481838121547
48,26.624822090607992,0.03728619547890829,79.6910940449626,0.030665141863149923,117.00755226676398,0.07365933159092167
49,26.631877734916138,0.0373073661395976,79.7921756692708,0.030670551864711848,117.08145352450171,0.07366384480062786
50,26.638835946237627,0.03732853680028691,79.89324013847974,0.030675961866273777,117.15488332531984,0.07366835801033406
51,26.645696965042603,0.03734970746097622,79.99428907423177,0.0306813718678357,117.22784181557665,0.07367287122004025
52,26.65246103421132,0.03737087812166553,80.09532410437278,0.030686781869397627,117.30032915452426,0.07367738442974645
53,26.659128399024727,0.03739204878235484,80.19634686282802,0.03069219187095955,117.37234551430836,0.07368189763945264
54,26.665699307155005,0.03741321944304415,80.29735898947803,0.030697601872521477,117.44389107996723,0.07368641084915883
55,26.672174008655933,0.03743439010373346,80.39836213003355,0.030703011874083405,117.51496604943011,0.07369092405886501
56,26.678552755953202,0.03745556076442277,80.49935793590932,0.03070842187564533,117.58557063351607,0.07369543726857121
57,26.684835803834627,0.03747673142511208,80.60034806409826,0.030713831877207255,117.65570505593035,0.0736999504782774
58,26.69102340944022,0.037497902085801386,80.70133417704378,0.03071924187876918,117.72536955326208,0.0737044636879836
59,26.697115832252237,0.03751907274649069,80.80231794251192,0.030724651880331105,117.7945643749812,0.07370897689768979
60,26.70311333408503,0.03754024340718,80.90330103346271,0.03073006188189303,117.86328978343352,0.07371349010739599
61,26.709016179074904,0.03756141406786931,81.00428512792095,0.03073547188345496,117.93154605383691,0.07371800331710218
62,26.714824633669792,0.03758258472855862,81.10527190884612,0.030740881885016884,117.99933347427601,0.07372251652680838
63,26.720538966618875,0.03760375538924793,81.20626306400173,0.03074629188657881,118.06665234569667,0.07372702973651456
64,26.7261594489621,0.03762492604993724,81.30726028582401,0.030751701888140734,118.13350298190053,0.07373154294622075
65,26.731686354019597,0.03764609671062655,81.40826527128993,0.03075711188970266,118.19988570953743,0.07373605615592695
66,26.73711995738099,0.03766726737131586,81.5092797217847,0.030762521891264587,118.26580086809898,0.07374056936563314
67,26.742460536894637,0.03768843803200517,81.61030534296799,0.030767931892826512,118.3312488099109,0.07374508257533934
68,26.74770837265677,0.03770960869269448,81.7113438446408,0.030773341894388438,118.39622990012481,0.07374959578504553
69,26.752863747000475,0.037730779353383787,81.81239694061045,0.030778751895950363,118.46074451670967,0.07375410899475172
70,26.757926944484705,0.03775195001407309,81.91346634855557,0.030784161897512288,118.52479305044264,0.07375862220445792
71,26.762898251883076,0.0377731206747624,82.01455378989044,0.030789571899074216,118.58837590489932,0.07376313541416411
72,26.76777795817264,0.03779429133545171,82.11566098962872,0.03079498190063614,118.6514934964434,0.0737676486238703
73,26.772566354522542,0.03781546199614102,82.21678967624612,0.030800391902198066,118.71414625421713,0.07377216183357649
74,26.77726373428258,0.03783663265683033,82.31794158154365,0.03080580190375999,118.77633462012824,0.07377667504328268
75,26.781870392971673,0.03785780331751964,82.41911844050908,0.030811211905321916,118.8380590488394,0.07378118825298888
76,26.786386628266275,0.03787897397820895,82.52032199117853,0.030816621906883845,118.89932000775578,0.07378570146269507
77,26.790812739988628,0.03790014463889826,82.62155397449726,0.03082203190844577,118.96011797701212,0.07379021467240127
78,26.795149030094972,0.03792131529958757,82.72281613418004,0.030827441910007695,119.02045344945958,0.07379472788210746
79,26.799395802663664,0.03794248596027688,82.82411021657097,0.03083285191156962,119.08032693065181,0.07379924109181366
80,26.803553363883182,0.03796365662096618,82.92543797050271,0.030838261913131545,119.1397389388305,0.07380375430151984
81,26.807622022040068,0.03798482728165549,83.02680114715528,0.03084367191469347,119.19869000491117,0.07380826751122603
82,26.811602087506746,0.0380059979423448,83.1282014999145,0.0308490819162554,119.2571806724668,0.07381278072093223
83,26.81549387272931,0.03802716860303411,83.22964078422922,0.030854491917817323,119.31521149771262,0.07381729393063842
84,26.819297692215127,0.03804833926372342,83.33112075746938,0.03085990191937925,119.37278304948947,0.07382180714034461
85,26.823013862520483,0.03806950992441273,83.43264317878237,0.030865311920941173,119.42989590924688,0.07382632035005081
86,26.82664270223801,0.03809068058510204,83.53420980894956,0.0308707219225031,119.48655067102564,0.073830833559757
87,26.83018453198411,0.03811185124579135,83.63582241024214,0.030876131924065027,119.54274794143983,0.0738353467694632
88,26.833639674386284,0.03813302190648066,83.73748274627668,0.030881541925626952,119.59848833965802,0.07383985997916939
89,26.83700845407032,0.03815419256716997,83.83919258187015,0.030886951927188877,119.65377249738492,0.07384437318887557
90,26.84029119764748,0.03817536322785928,83.9409536828946,0.030892361928750802,119.7086010588414,0.07384888639858177
91,26.843488233701542,0.03819653388854858,84.04276781613144,0.030897771930312727,119.76297468074407,0.07385339960828796
92,26.84659989277574,0.03821770454923789,84.14463674912484,0.030903181931874656,119.81689403228532,0.07385791281799416
93,26.849626507359716,0.0382388752099272,84.24656225003585,0.03090859193343658,119.87035979511191,0.07386242602770035
94,26.852568411876273,0.03826004587061651,84.34854608749498,0.030914001934998506,119.92337266330344,0.07386693923740655
95,26.85542594266814,0.03828121653130582,84.45059003045506,0.03091941193656043,119.9759333433501,0.07387145244711274
96,26.858199437984574,0.03830238719199513,84.55269584804343,0.030924821938122356,120.02804255413017,0.07387596565681893
97,26.860889237967946,0.03832355785268444,84.65486530941422,0.030930231939684284,120.07970102688654,0.07388047886652511
98,26.86349568464022,0.03834472851337375,84.75710018359942,0.03093564194124621,120.13090950520356,0.07388499207623131
99,26.86601912188934,0.03836589917406306,84.85940223936078,0.030941051942808134,120.18166874498218,0.0738895052859375
100,26.868459895455565,0.03838706983475237,84.9617732450406,0.03094646194437006,120.23197951441553,0.0738940184956437
101,26.87081835291768,0.03840824049544167,85.06421496841234,0.030951871945931984,120.28184259396352,0.07389853170534989
102,26.873094843679183,0.03842941115613098,85.166729176531,0.030957281947493913,120.33125877632759,0.07390304491505609
103,26.87528971895437,0.03845058181682029,85.26931763558335,0.030962691949055838,120.38022886642352,0.07390755812476228
104,26.877403331754305,0.0384717524775096,85.37198211073768,0.030968101950617763,120.42875368135532,0.07391207133446848
105,26.879436036872786,0.03849292313819891,85.47472436599332,0.030973511952179688,120.47683405038747,0.07391658454417466
106,26.88138819087217,0.03851409379888822,85.57754616403005,0.030978921953741613,120.52447081491773,0.07392109775388085
107,26.88326015206915,0.03853526445957753,85.68044926605715,0.030984331955303538,120.57166482844791,0.07392561096358705
108,26.885052280520476,0.03855643512026684,85.78343543166224,0.030989741956865467,120.61841695655559,0.07393012417329324
109,26.88676493800856,0.03857760578095615,85.88650641865955,0.03099515195842739,120.66472807686449,0.07393463738299944
110,26.888398488027022,0.03859877644164546,85.989663982939,0.031000561959989317,120.71059907901476,0.07393915059270563
111,26.889953295766176,0.03861994710233477,86.09290987831392,0.03100597196155124,120.75603086463235,0.07394366380241182
112,26.891429728098423,0.03864111776302407,86.19624585636913,0.031011381963113167,120.80102434729824,0.07394817701211802
113,26.892828153563613,0.03866228842371338,86.29967366630895,0.031016791964675095,120.84558045251694,0.07395269022182421
114,26.894148942354253,0.03868345908440269,86.40319505480443,0.03102220196623702,120.88970011768443,0.0739572034315304
115,26.89539246630074,0.038704629745092,86.50681176584152,0.031027611967798945,120.93338429205605,0.07396171664123659
116,26.896559098856454,0.03872580040578131,86.61052554056796,0.03103302196936087,120.97663393671326,0.07396622985094278
117,26.89764921508281,0.03874697106647062,86.71433811714066,0.031038431970922795,121.01945002453006,0.07397074306064898
118,26.898663191634245,0.03876814172715993,86.81825123057283,0.031043841972484724,121.06183354013918,0.07397525627035517
119,26.899601406743113,0.03878931238784924,86.92226661258087,0.03104925197404665,121.1037854798976,0.07397976948006137
120,26.900464240204524,0.03881048304853855,87.02638599143148,0.031054661975608574,121.14530685185143,0.07398428268976756
121,26.901252073361146,0.03883165370922786,87.13061109178828,0.0310600719771705,121.18639867570056,0.07398879589947376
122,26.901965289087862,0.03885282436991716,87.2349436345586,0.031065481978732424,121.2270619827624,0.07399330910917994
123,26.902604271776465,0.03887399503060647,87.33938533674024,0.03107089198029435,121.26729781593588,0.07399782231888613
124,26.903169407320195,0.03889516569129578,87.44393791126801,0.031076301981856277,121.3071072296637,0.07400233552859233
125,26.903661083098267,0.03891633635198509,87.54860306686001,0.031081711983418202,121.34649128989537,0.07400684873829852
126,26.904079687960294,0.0389375070126744,87.65338250786483,0.031087121984980128,121.38545107404899,0.07401136194800471
127,26.904425612210705,0.03895867767336371,87.75827793410753,0.031092531986542053,121.4239876709727,0.07401587515771091
128,26.90469924759303,0.03897984833405302,87.86329104073624,0.031097941988103978,121.46210218090572,0.0740203883674171
129,26.904900987274175,0.03900101899474233,87.96842351806899,0.031103351989665906,121.49979571543886,0.0740249015771233
130,26.90503122582861,0.03902218965543164,88.07367705143946,0.03110876199122783,121.53706939747445,0.07402941478682949
131,26.905090359222513,0.03904336031612095,88.17905332104444,0.031114171992789756,121.57392436118558,0.07403392799653567
132,26.905078784797823,0.03906453097681026,88.28455400178989,0.03111958199435168,121.61036175197601,0.07403844120624187
133,26.904996901256276,0.03908570163749956,88.39018076313765,0.031124991995913606,121.64638272643742,0.07404295441594806
134,26.904845108643347,0.03910687229818887,88.49593526895217,0.031130401997475535,121.68198845230819,0.07404746762565426
135,26.904623808332154,0.03912804295887818,88.60181917734715,0.03113581199903746,121.71718010843074,0.07405198083536045
136,26.904333403007293,0.03914921361956749,88.70783414053255,0.031141222000599385,121.75195888470856,0.07405649404506665
137,26.90397429664862,0.0391703842802568,88.81398180466138,0.03114663200216131,121.78632598206276,0.07406100725477284
138,26.90354689451498,0.03919155494094611,88.9202638096768,0.031152042003723235,121.82028261238807,0.07406552046447903
139,26.903051603127874,0.03921272560163542,89.02668178915933,0.031157452005285163,121.85382999850839,0.07407003367418522
140,26.90248883025508,0.03923389626232473,89.13323737017369,0.03116286200684709,121.88696937413215,0.07407454688389141
141,26.901858984894208,0.03925506692301404,89.23993217311693,0.031168272008409013,121.91970198380645,0.0740790600935976
142,26.90116247725621,0.03927623758370335,89.34676781156546,0.03117368200997094,121.95202908287146,0.0740835733033038
143,26.900399718748847,0.03929740824439265,89.45374589212298,0.031179092011532863,121.98395193741399,0.07408808651300999
144,26.89957112196007,0.03931857890508196,89.56086801426842,0.031184502013094792,122.01547182422058,0.07409259972271619
145,26.89867710064139,0.03933974956577127,89.6681357702036,0.031189912014656717,122.04659003073048,0.07409711293242238
146,26.89771806969118,0.03936092022646058,89.77555074470217,0.031195322016218642,122.07730785498737,0.07410162614212858
147,26.896694445137904,0.03938209088714989,89.88311451495765,0.031200732017780567,122.10762660559135,0.07410613935183476
148,26.895606644123355,0.0394032615478392,89.99082865043226,0.031206142019342492,122.13754760165034,0.07411065256154095
149,26.89445508488577,0.03942443220852851,90.09869471270582,0.031211552020904417,122.16707217273054,0.07411516577124715
150,26.893240186742986,0.03944560286921782,90.20671425532495,0.031216962022466346,122.1962016588069,0.07411967898095334
151,26.891962370075436,0.03946677352990713,90.31488882365258,0.03122237202402827,122.22493741021296,0.07412419219065954
152,26.89062205630923,0.03948794419059644,90.42321995471744,0.031227782025590196,122.25328078759026,0.07412870540036573
153,26.889219667899045,0.03950911485128575,90.53170917706423,0.03123319202715212,122.28123316183712,0.07413321861007192
154,26.887755628311126,0.03953028551197506,90.64035801060379,0.031238602028714046,122.30879591405721,0.07413773181977812
155,26.88623036200612,0.03955145617266436,90.74916796646382,0.031244012030275974,122.3359704355075,0.07414224502948431
156,26.884644294421914,0.03957262683335367,90.85814054683924,0.0312494220318379,122.36275812754562,0.0741467582391905
157,26.882997851956443,0.03959379749404298,90.96727724484394,0.03125483203339982,122.38916040157739,0.07415127144889669
158,26.88129146195042,0.03961496815473229,91.07657954436256,0.03126024203496175,122.41517867900271,0.07415578465860288
159,26.879525552670074,0.0396361388154216,91.18604891990127,0.03126565203652368,122.44081439116248,0.07416029786830908
160,26.877700553289777,0.03965730947611091,91.29568683644067,0.0312710620380856,122.46606897928362,0.07416481107801527
161,26.875816893874735,0.03967848013680022,91.40549474928906,0.03127647203964753,122.49094389442479,0.07416932428772147
162,26.873875005363512,0.03969965079748953,91.51547410393377,0.03128188204120945,122.51544059742095,0.07417383749742766
163,26.871875319550625,0.03972082145817884,91.62562633589647,0.03128729204277138,122.53956055882776,0.07417835070713386
164,26.86981826906905,0.03974199211886815,91.7359528705851,0.031292702044333306,122.56330525886544,0.07418286391684004
165,26.867704287372696,0.03976316277955745,91.84645512314931,0.03129811204589523,122.58667618736253,0.07418737712654623
166,26.86553380871885,0.03978433344024676,91.95713449833468,0.03130352204745716,122.6096748436984,0.07419189033625243
167,26.863307268150596,0.03980550410093607,92.06799239033761,0.03130893204901908,122.63230273674617,0.07419640354595862
168,26.861025101479154,0.03982667476162538,92.17903018266101,0.03131434205058101,122.65456138481476,0.07420091675566481
169,26.858687745266266,0.03984784542231469,92.29024924797031,0.031319752052142935,122.67645231559058,0.07420542996537101
170,26.856295636806472,0.039869016083004,92.40165094794926,0.03132516205370486,122.69797706607883,0.0742099431750772
171,26.853849214109403,0.03989018674369331,92.51323663315816,0.031330572055266785,122.71913718254436,0.0742144563847834
172,26.851348915881992,0.03991135740438262,92.62500764288944,0.03133598205682871,122.73993422045191,0.07421896959448959
173,26.848795181510738,0.03993252806507193,92.73696530502758,0.031341392058390635,122.76036974440623,0.07422348280419577
174,26.846188451043854,0.03995369872576124,92.84911093590556,0.031346802059952564,122.78044532809184,0.07422799601390197
175,26.843529165173422,0.03997486938645055,92.96144584016518,0.031352212061514485,122.80016255421168,0.07423250922360816
176,26.840817765217537,0.03999604004713985,93.07397131061616,0.031357622063076414,122.81952301442617,0.07423702243331436
177,26.838054693102396,0.04001721070782916,93.1866886280955,0.031363032064638335,122.83852830929132,0.07424153564302055
178,26.835240391344374,0.04003838136851847,93.29959906132953,0.031368442066200264,122.85718004819674,0.07424604885272675
179,26.832375303032066,0.04005955202920778,93.41270386679327,0.03137385206776219,122.87547984930305,0.07425056206243294
180,26.82945987180831,0.04008072268989709,93.52600428857357,0.031379262069324114,122.89342933947881,0.07425507527213913
181,26.8264945418522,0.0401018933505864,93.63950155823082,0.03138467207088604,122.91103015423738,0.07425958848184532
182,26.82347975786102,0.04012306401127571,93.75319689466187,0.031390082072447964,122.92828393767294,0.07426410169155151
183,26.820415965032243,0.04014423467196502,93.86709150396375,0.03139549207400989,122.94519234239642,0.0742686149012577
184,26.817303609045442,0.04016540533265433,93.98118657929786,0.03140090207557182,122.96175702947082,0.0742731281109639
185,26.81414313604419,0.04018657599334364,94.09548330075413,0.03140631207713374,122.97797966834636,0.0742776413206701
186,26.810934992617952,0.04020774665403294,94.2099828352179,0.03141172207869567,122.99386193679501,0.07428215453037629
187,26.807679625783948,0.04022891731472225,94.32468633623405,0.03141713208025759,123.00940552084461,0.07428666774008248
188,26.804377482969038,0.04025008797541156,94.43959494387593,0.03142254208181952,123.02461211471308,0.07429118094978868
189,26.8010290119915,0.04027125863610087,94.55470978461071,0.03142795208338145,123.03948342074126,0.07429569415949486
190,26.79763466104289,0.04029242929679018,94.67003197116904,0.03143336208494337,123.05402114932662,0.07430020736920105
191,26.794194878669817,0.04031359995747949,94.78556260241322,0.0314387720865053,123.06822701885531,0.07430472057890725
192,26.790710113755733,0.0403347706181688,94.9013027632069,0.03144418208806722,123.08210275563489,0.07430923378861344
193,26.7871808155027,0.04035594127885811,95.01725352428524,0.03144959208962915,123.09565009382598,0.07431374699831964
194,26.783607433413156,0.04037711193954742,95.13341594212608,0.03145500209119108,123.10887077537387,0.07431826020802583
195,26.779990417271623,0.04039828260023673,95.24979105882122,0.031460412092753,123.12176654993968,0.07432277341773202
196,26.77633021712648,0.04041945326092604,95.36637990194959,0.03146582209431493,123.13433917483101,0.07432728662743822
197,26.772627283271657,0.04044062392161534,95.48318348445,0.03147123209587685,123.14659041493255,0.07433179983714441
198,26.768882066228336,0.04046179458230465,95.60020280449525,0.03147664209743878,123.15852204263578,0.0743363130468506
199,26.765095016726665,0.04048296524299396,95.71743884536714,0.03148205209900071,123.17013583776907,0.07434082625655679
200,26.76126658568743,0.04050413590368327,95.83489257533132,0.03148746210056263,123.18143358752664,0.07434533946626298
201,26.757397224203753,0.04052530656437258,95.95256494751514,0.03149287210212456,123.19241708639754,0.07434985267596918
202,26.753487383522756,0.04054647722506189,96.07045689978291,0.03149828210368648,123.20308813609444,0.07435436588567537
203,26.749537515027196,0.0405676478857512,96.18856935461591,0.03150369210524841,123.21344854548161,0.07435887909538157
204,26.74554807021719,0.04058881854644051,96.30690321898948,0.031509102106810336,123.22350013050297,0.07436339230508776
205,26.741519500691812,0.04060998920712982,96.42545938425393,0.03151451210837226,123.23324471410956,0.07436790551479396
206,26.737452258130766,0.04063115986781913,96.54423872601453,0.031519922109934186,123.24268412618665,0.07437241872450014
207,26.733346794276027,0.04065233052850843,96.66324210401305,0.03152533211149611,123.25182020348076,0.07437693193420633
208,26.729203560913493,0.04067350118919774,96.78247036201006,0.031530742113058036,123.26065478952597,0.07438144514391253
209,26.72502300985463,0.04069467184988705,96.90192432766796,0.03153615211461996,123.2691897345702,0.07438595835361872
210,26.720805592918097,0.04071584251057636,97.02160481243516,0.031541562116181886,123.27742689550097,0.07439047156332491
211,26.716551761911397,0.04073701317126567,97.14151261143104,0.031546972117743814,123.28536813577088,0.07439498477303111
212,26.712261968612516,0.04075818383195498,97.26164850333122,0.031552382119305736,123.2930153253229,0.0743994979827373
213,26.707936664751582,0.04077935449264429,97.38201325025574,0.031557792120867664,123.30037034051506,0.0744040111924435
214,26.703576301992477,0.0408005251533336,97.50260759765487,0.031563202122429586,123.307435064045,0.07440852440214968
215,26.699181331914517,0.04082169581402291,97.62343227419925,0.031568612123991514,123.31421138487434,0.07441303761185587
216,26.6947522059941,0.04084286647471222,97.74448799166893,0.03157402212555344,123.32070119815222,0.07441755082156207
217,26.69028937558634,0.04086403713540153,97.8657754448433,0.031579432127115364,123.3269064051392,0.07442206403126826
218,26.68579329190674,0.04088520779609084,97.98729531139412,0.03158484212867729,123.33282891313024,0.07442657724097446
219,26.681264406012893,0.04090637845678014,98.10904825177593,0.031590252130239214,123.33847063537789,0.07443109045068065
220,26.6767031687861,0.04092754911746945,98.23103490912166,0.03159566213180114,123.34383349101475,0.07443560366038685
221,26.672110030913103,0.04094871977815876,98.35325590913502,0.03160107213336307,123.34891940497586,0.07444011687009304
222,26.66748544286774,0.04096989043884807,98.47571185998743,0.03160648213492499,123.35373030792078,0.07444463007979923
223,26.66282985489269,0.04099106109953738,98.59840335221382,0.03161189213648692,123.35826813615529,0.07444914328950542
224,26.65814371698113,0.04101223176022669,98.72133095861014,0.03161730213804884,123.36253483155282,0.07445365649921161
225,26.653427478858507,0.041033402420916,98.84449523413183,0.03162271213961077,123.36653234147572,0.0744581697089178
226,26.64868158996425,0.04105457308160531,98.96789671579367,0.0316281221411727,123.37026261869599,0.074462682918624
227,26.643906499433527,0.04107574374229462,99.09153592256934,0.03163353214273462,123.37372762131596,0.0744671961283302
228,26.639102656078983,0.04109691440298392,99.21541335529473,0.03163894214429655,123.37692931268859,0.07447170933803639
229,26.634270508372552,0.04111808506367323,99.33952949656853,0.03164435214585847,123.3798696613375,0.07447622254774258
230,26.629410504427227,0.04113925572436254,99.46388481065804,0.0316497621474204,123.38255064087669,0.07448073575744878
231,26.624523091978865,0.04116042638505185,99.58847974340216,0.03165517214898233,123.38497422993012,0.07448524896715496
232,26.61960871836802,0.04118159704574116,99.71331472211803,0.03166058215054425,123.3871424120509,0.07448976217686115
233,26.614667830521775,0.04120276770643047,99.83839015550888,0.03166599215210618,123.38905717564023,0.07449427538656735
234,26.609700874935605,0.04122393836711978,99.96370643357008,0.0316714021536681,123.390720513866,0.07449878859627354
235,26.604708297655264,0.04124510902780909,100.08926392750061,0.03167681215523003,123.39213442458154,0.07450330180597974
236,26.59969054425868,0.0412662796884984,100.21506298961123,0.03168222215679196,123.39330091024343,0.07450781501568593
237,26.59464805983786,0.04128745034918771,100.3411039532374,0.03168763215835388,123.39422197782974,0.07451232822539212
238,26.589581288980852,0.04130862100987702,100.46738713265114,0.03169304215991581,123.39489963875756,0.07451684143509832
239,26.5844906757537,0.04132979167056633,100.59391282297483,0.03169845216147773,123.39533590880055,0.07452135464480451
240,26.579376663682414,0.04135096233125563,100.72068130009602,0.03170386216303966,123.39553280800604,0.0745258678545107
241,26.57423969573502,0.04137213299194494,100.84769282058357,0.031709272164601586,123.39549236061207,0.07453038106421689
242,26.569080214303558,0.04139330365263425,100.97494762160396,0.03171468216616351,123.39521659496417,0.07453489427392308
243,26.563898661186162,0.04141447431332356,101.10244592084126,0.031720092167725436,123.39470754343176,0.07453940748362928
244,26.558695477569138,0.04143564497401287,101.23018791641438,0.03172550216928736,123.39396724232455,0.07454392069333547
245,26.55347110400909,0.04145681563470218,101.35817378679998,0.031730912170849286,123.39299773180855,0.07454843390304167
246,26.548225980415058,0.04147798629539149,101.48640369075204,0.03173632217241121,123.39180105582182,0.07455294711274786
247,26.542960546030667,0.0414991569560808,101.61487776722714,0.031741732173973136,123.39037926199028,0.07455746032245406
248,26.53767523941638,0.04152032761677011,101.74359613530666,0.031747142175535065,123.38873440154296,0.07456197353216024
249,26.532370498431668,0.04154149827745941,101.87255889412307,0.031752552177096986,123.38686852922734,0.07456648674186643
250,26.52704676021731,0.04156266893814872,102.00176612278739,0.031757962178658915,123.38478370322423,0.07457099995157263
251,26.52170446117769,0.04158383959883803,102.13121788031503,0.031763372180220836,123.38248198506261,0.07457551316127882
252,26.516344036963098,0.04160501025952734,102.26091420555719,0.031768782181782765,123.37996543953427,0.07458002637098501
253,26.51096592245211,0.04162618092021665,102.39085511712892,0.03177419218334469,123.37723613460815,0.07458453958069121
254,26.505570551733975,0.04164735158090596,102.52104061334235,0.031779602184906615,123.37429614134462,0.0745890527903974
255,26.500158358091053,0.04166852224159527,102.65147067213867,0.03178501218646854,123.37114753380938,0.0745935660001036
256,26.49472977398126,0.04168969290228458,102.78214525102229,0.031790422188030465,123.36779238898751,0.07459807920980979
257,26.489285231020585,0.04171086356297389,102.91306428699615,0.03179583218959239,123.36423278669693,0.07460259241951597
258,26.483825159965637,0.0417320342236632,103.04422769649847,0.03180124219115432,123.36047080950198,0.07460710562922217
259,26.478349990696216,0.04175320488435251,103.17563537533964,0.031806652192716243,123.35650854262673,0.07461161883892836
260,26.472860152197907,0.04177437554504182,103.3072871986431,0.03181206219427817,123.35234807386809,0.07461613204863456
261,26.46735607254477,0.04179554620573112,103.43918302078336,0.031817472195840094,123.34799149350881,0.07462064525834075
262,26.461838178882015,0.04181671686642043,103.5713226753301,0.03182288219740202,123.34344089423033,0.07462515846804695
263,26.45630689740874,0.04183788752710974,103.70370597498889,0.03182829219896395,123.33869837102537,0.07462967167775314
264,26.450762653360734,0.04185905818779905,103.83633271154642,0.03183370220052587,123.33376602111045,0.07463418488745933
265,26.445205870993245,0.04188022884848836,103.96920265581687,0.0318391122020878,123.32864594383832,0.07463869809716552
266,26.43963697356393,0.04190139950917767,104.10231555758651,0.03184452220364972,123.32334024060998,0.07464321130687171
267,26.434056383315674,0.04192257016986698,104.2356711455644,0.03184993220521165,123.31785101478695,0.0746477245165779
268,26.428464521459595,0.04194374083055629,104.36926912732949,0.03185534220677358,123.31218037160312,0.0746522377262841
269,26.42286180815806,0.0419649114912456,104.50310918928298,0.0318607522083355,123.30633041807641,0.0746567509359903
270,26.417248662507685,0.0419860821519349,104.6371909965997,0.03186616220989743,123.3003032629207,0.07466126414569649
271,26.411625502522448,0.04200725281262421,104.77151419318164,0.03187157221145935,123.29410101645703,0.07466577735540268
272,26.405992745116855,0.04202842347331352,104.90607840161265,0.03187698221302128,123.28772579052526,0.07467029056510888
273,26.400350806089087,0.04204959413400283,105.0408832231147,0.03188239221458321,123.28117969839525,0.07467480377481506
274,26.394700100104295,0.04207076479469214,105.17592823750448,0.03188780221614513,123.27446485467794,0.07467931698452125
275,26.389041040677835,0.04209193545538145,105.31121300315374,0.03189321221770706,123.26758337523657,0.07468383019422745
276,26.383374040158643,0.04211310611607076,105.44673705694734,0.03189862221926898,123.26053737709755,0.07468834340393364
277,26.377699509712613,0.04213427677676007,105.58249991424682,0.03190403222083091,123.25332897836122,0.07469285661363984
278,26.372017859306062,0.04215544743744938,105.71850106885111,0.031909442222392836,123.24596029811278,0.07469736982334603
279,26.366329497689208,0.04217661809813869,105.85473999296224,0.03191485222395476,123.23843345633261,0.07470188303305222
280,26.360634832379738,0.042197788758828,105.9912161371503,0.031920262225516687,123.23075057380723,0.07470639624275842
281,26.35493426964638,0.04221895941951731,106.12792893031977,0.03192567222707861,123.22291377203936,0.07471090945246461
282,26.34922821449264,0.04224013008020661,106.26487777967922,0.03193108222864054,123.2149251731586,0.0747154226621708
283,26.343517070640434,0.04226130074089592,106.40206207070906,0.031936492230202465,123.20678689983143,0.07471993587187699
284,26.337801240513926,0.04228247140158523,106.53948116713397,0.03194190223176439,123.19850107517169,0.07472444908158318
285,26.33208112522331,0.04230364206227454,106.67713441089468,0.031947312233326315,123.19006982265054,0.07472896229128938
286,26.326357124548775,0.04232481272296385,106.8150211221217,0.03195272223488824,123.1814952660066,0.07473347550099557
287,26.320629636924362,0.04234598338365316,106.95314059911065,0.031958132236450165,123.17277952915592,0.07473798871070177
288,26.314899059422054,0.04236715404434247,107.09149211829872,0.031963542238012094,123.1639247361019,0.07474250192040796
289,26.309165787735783,0.04238832470503178,107.23007493424191,0.031968952239574015,123.15493301084521,0.07474701513011416
290,26.30343021616561,0.04240949536572109,107.368888279596,0.031974362241135944,123.14580647729363,0.07475152833982034
291,26.297692737601892,0.0424306660264104,107.50793136509496,0.031979772242697865,123.13654725917166,0.07475604154952653
292,26.29195374350955,0.0424518366870997,107.64720337953541,0.031985182244259794,123.1271574799305,0.07476055475923273
293,26.28621362391235,0.04247300734778901,107.78670348975784,0.03199059224582172,123.11763926265758,0.07476506796893892
294,26.28047276737734,0.04249417800847832,107.92643084063316,0.031996002247383644,123.10799472998613,0.07476958117864511
295,26.274731560999264,0.04251534866916763,108.06638455504823,0.03200141224894557,123.098226004005,0.07477409438835131
296,26.268990390385085,0.04253651932985694,108.2065637338937,0.032006822250507494,123.08833520616807,0.0747786075980575
297,26.263249639638527,0.04255768999054625,108.34696745605318,0.03201223225206942,123.07832445720382,0.0747831208077637
298,26.257509691344783,0.04257886065123556,108.48759477839306,0.032017642253631344,123.068195877025,0.07478763401746988
299,26.251770926555167,0.04260003131192487,108.62844473575605,0.03202305225519327,123.05795158463793,0.07479214722717607
300,26.24603372477194,0.04262120197261418,108.76951634095231,0.0320284622567552,123.04759369805217,0.07479666043688227
301,26.240298463933094,0.04264237263330349,108.91080858475593,0.03203387225831712,123.0371243341898,0.07480117364658846
302,26.234565520397336,0.0426635432939928,109.05232043590024,0.03203928225987905,123.02654560879522,0.07480568685629466
303,26.22883526892904,0.04268471395468211,109.19405084107554,0.03204469226144097,123.01585963634432,0.07481020006600085
304,26.223108082683314,0.04270588461537141,109.335998724928,0.0320501022630029,123.00506852995409,0.07481471327570705
305,26.2173843331911,0.04272705527606072,109.47816299006033,0.03205551226456483,122.99417440129211,0.07481922648541324
306,26.211664390344424,0.04274822593675003,109.62054251703256,0.03206092226612675,122.98317936048602,0.07482373969511943
307,26.205948622381623,0.04276939659743934,109.76313616436721,0.03206633226768868,122.97208551603299,0.07482825290482562
308,26.200237395872705,0.04279056725812865,109.90594276855145,0.0320717422692506,122.96089497470922,0.07483276611453181
309,26.19453107570478,0.04281173791881796,110.04896114404553,0.03207715227081253,122.94960984147963,0.074837279324238
310,26.18883002506754,0.04283290857950727,110.19219008328817,0.03208256227237446,122.9382322194073,0.0748417925339442
311,26.183134605438823,0.04285407924019658,110.33562835670685,0.03208797227393638,122.92676420956303,0.0748463057436504
312,26.177445176570266,0.04287524990088589,110.47927471272759,0.03209338227549831,122.91520791093521,0.07485081895335659
313,26.171762096473042,0.042896420561575194,110.62312787778657,0.03209879227706023,122.9035654203391,0.07485533216306278
314,26.1660857214036,0.0429175912222645,110.76718655634346,0.03210420227862216,122.89183883232694,0.07485984537276898
315,26.160416405849602,0.04293876188295381,110.91144943089598,0.03210961228018409,122.88003023909745,0.07486435858247516
316,26.154754502515846,0.04295993254364312,111.05591516199539,0.03211502228174601,122.86814173040564,0.07486887179218135
317,26.149100362310293,0.04298110320433243,111.20058238826458,0.03212043228330794,122.85617539347285,0.07487338500188755
318,26.1434543343302,0.04300227386502174,111.34544972641643,0.03212584228486986,122.8441333128965,0.07487789821159374
319,26.137816765848278,0.04302344452571105,111.49051577127419,0.03213125228643179,122.83201757056017,0.07488241142129994
320,26.132188002299,0.04304461518640036,111.63577909579305,0.032136662287993716,122.81983024554356,0.07488692463100613
321,26.126568387264907,0.04306578584708967,111.78123825108263,0.03214207228955564,122.80757341403265,0.07489143784071232
322,26.1209582624631,0.04308695650777898,111.92689176643302,0.032147482291117566,122.7952491492299,0.07489595105041852
323,26.115357967731697,0.04310812716846829,112.07273814933829,0.03215289229267949,122.78285952126447,0.07490046426012471
324,26.109767841016467,0.0431292978291576,112.21877588552638,0.032158302294241416,122.77040659710265,0.0749049774698309
325,26.10418821835752,0.043150468489846903,112.36500343898533,0.032163712295803344,122.75789244045816,0.07490949067953709
326,26.098619433876035,0.04317163915053621,112.51141925199506,0.032169122297365266,122.74531911170283,0.07491400388924328
327,26.093061819761143,0.04319280981122552,112.65802174515821,0.032174532298927194,122.73268866777708,0.07491851709894948
328,26.087515706256852,0.04321398047191483,112.8048093174331,0.032179942300489116,122.72000316210082,0.07492303030865567
329,26.081981421649072,0.04323515113260414,112.95178034616804,0.032185352302051044,122.70726464448401,0.07492754351836187
330,26.076459292252714,0.04325632179329345,113.09893318713723,0.03219076230361297,122.69447516103789,0.07493205672806806
331,26.070949642398915,0.04327749245398276,113.24626617457697,0.032196172305174894,122.68163675408564,0.07493656993777426
332,26.065452794422256,0.04329866311467207,113.39377762122614,0.03220158230673682,122.66875146207403,0.07494108314748044
333,26.05996906864821,0.04331983377536138,113.54146581836338,0.032206992308298744,122.65582131948406,0.07494559635718663
334,26.05449878338056,0.043341004436050684,113.68932903585115,0.03221240230986067,122.64284835674303,0.07495010956689283
335,26.049042254888935,0.043362175096739994,113.8373655221761,0.0322178123114226,122.62983460013555,0.07495462277659902
336,26.04359979739646,0.043383345757429304,113.98557350449406,0.03222322231298452,122.61678207171538,0.07495913598630521
337,26.038171723067528,0.04340451641811861,114.13395118867658,0.03222863231454645,122.60369278921726,0.07496364919601141
338,26.032758341995525,0.04342568707880792,114.28249675935531,0.03223404231610837,122.5905687659687,0.0749681624057176
339,26.02735996219082,0.04344685773949723,114.43120837997294,0.0322394523176703,122.57741201080219,0.0749726756154238
340,26.021976889568737,0.04346802840018654,114.58008419283007,0.03224486231923222,122.56422452796733,0.07497718882512999
341,26.01660942793763,0.04348919906087585,114.72912231913892,0.03225027232079415,122.55100831704316,0.07498170203483617
342,26.011257878987116,0.04351036972156516,114.87832085907306,0.03225568232235608,122.53776537285069,0.07498621524454237
343,26.0059225422763,0.04353154038225447,115.02767789182298,0.032261092323918,122.52449768536576,0.07499072845424856
344,26.00060371522218,0.04355271104294378,115.17719147565029,0.03226650232547993,122.51120723963149,0.07499524166395476
345,25.9953016930881,0.04357388170363309,115.32685964794439,0.03227191232704185,122.49789601567176,0.07499975487366095
346,25.99001676897233,0.043595052364322394,115.47668042528002,0.03227732232860378,122.484565988404,0.07500426808336715
347,25.9847492337967,0.043616223025011704,115.62665180347685,0.03228273233016571,122.47121912755276,0.07500878129307334
348,25.979499376295358,0.04363739368570101,115.77677175765886,0.03228814233172763,122.45785739756315,0.07501329450277953
349,25.97426748300364,0.04365856434639032,115.92703824231816,0.03229355233328956,122.44448275751458,0.07501780771248572
350,25.969053838246978,0.04367973500707963,116.07744919137556,0.03229896233485148,122.43109716103459,0.07502232092219191
351,25.963858724129963,0.04370090566776894,116.22800251824775,0.03230437233641341,122.4177025562131,0.0750268341318981
352,25.9586824205255,0.04372207632845825,116.37869611591083,0.03230978233797534,122.40430088551653,0.0750313473416043
353,25.953525205064004,0.04374324698914756,116.52952785696837,0.03231519233953726,122.39089408570241,0.0750358605513105
354,25.94838735312276,0.04376441764983687,116.68049559372105,0.03232060234109919,122.37748408773396,0.07504037376101669
355,25.943269137815385,0.043785588310526175,116.83159715823399,0.03232601234266111,122.36407281669506,0.07504488697072288
356,25.938170829981303,0.043806758971215484,116.98283036241054,0.03233142234422304,122.35066219170528,0.07504940018042908
357,25.93309269817542,0.043827929631904794,117.1341929980623,0.032336832345784966,122.33725412583536,0.07505391339013526
358,25.928035008657844,0.043849100292594104,117.28568283698462,0.03234224234734689,122.32385052602243,0.07505842659984145
359,25.922998025383738,0.04387027095328341,117.43729763103076,0.032347652348908816,122.31045329298615,0.07506293980954765
360,25.917982009993214,0.04389144161397272,117.58903511218847,0.03235306235047074,122.29706432114442,0.07506745301925384
361,25.912987221801416,0.04391261227466203,117.74089299265752,0.032358472352032666,122.2836854985297,0.07507196622896004
362,25.90801391778863,0.04393378293535134,117.89286896492891,0.032363882353594595,122.2703187067055,0.07507647943866623
363,25.90306235259053,0.04395495359604065,118.044960701864,0.032369292355156516,122.25696582068295,0.07508099264837242
364,25.898132778488545,0.04397612425672996,118.19716585677801,0.032374702356718445,122.2436287088378,0.07508550585807862
365,25.89322544540026,0.04399729491741927,118.34948206352016,0.032380112358280366,122.2303092328276,0.07509001906778481
366,25.88834060087002,0.04401846557810858,118.50190693656029,0.032385522359842295,122.21700924750914,0.075094532277491
367,25.883478490059524,0.044039636238797884,118.65443807107184,0.03239093236140422,122.20373060085598,0.07509904548719719
368,25.878639355738642,0.044060806899487194,118.80707304301933,0.032396342362966145,122.1904751338766,0.07510355869690338
369,25.873823438276254,0.044081977560176504,118.95980940924713,0.03240175236452807,122.17724468053251,0.07510807190660958
370,25.869030975631194,0.044103148220865813,119.11264470756606,0.032407162366089995,122.16404106765661,0.07511258511631577
371,25.864262203343365,0.04412431888155512,119.26557645684636,0.03241257236765192,122.15086611487207,0.07511709832602197
372,25.859517354524904,0.04414548954224443,119.4186021571065,0.03241798236921385,122.13772163451124,0.07512161153572816
373,25.85479665985144,0.04416666020293374,119.57171928960791,0.03242339237077577,122.12460943153499,0.07512612474543436
374,25.850100347553536,0.04418783086362305,119.72492531694779,0.0324288023723377,122.11153130345215,0.07513063795514054
375,25.845428643408138,0.04420900152431236,119.87821768315459,0.032434212373899624,122.09848904023943,0.07513515116484673
376,25.84078177073021,0.044230172185001665,120.03159381378421,0.03243962237546155,122.08548442426167,0.07513966437455293
377,25.83615995036445,0.044251342845690975,120.1850511160176,0.03244503237702348,122.07251923019201,0.07514417758425912
378,25.831563400677087,0.044272513506380284,120.33858697875877,0.0324504423785854,122.05959522493285,0.07514869079396531
379,25.826992337547836,0.044293684167069594,120.4921987727364,0.03245585238014733,122.04671416753665,0.07515320400367151
380,25.822446974361917,0.044314854827758904,120.64588385060237,0.03246126238170925,122.03387780912743,0.0751577172133777
381,25.81792752200222,0.044336025488448214,120.79963954703675,0.03246667238327118,122.02108789282227,0.0751622304230839
382,25.813434188841534,0.04435719614913752,120.95346317884875,0.03247208238483311,122.00834615365332,0.07516674363279008
383,25.80896718073495,0.04437836680982683,121.10735204508222,0.03247749238639503,121.99565431848993,0.07517125684249627
384,25.804526701012296,0.04439953747051614,121.26130342712253,0.03248290238795696,121.98301410596137,0.07517577005220247
385,25.800112950470744,0.04442070813120545,121.41531458880078,0.03248831238951888,121.97042722637967,0.07518028326190866
386,25.795726127367512,0.04444187879189476,121.56938277650477,0.03249372239108081,121.95789538166281,0.07518479647161486
387,25.791366427412644,0.04446304945258407,121.72350521928517,0.03249913239264274,121.94542026525814,0.07518930968132105
388,25.787034043761956,0.04448422011327338,121.87767912896797,0.03250454239420466,121.93300356206646,0.07519382289102725
389,25.782729167010046,0.044505390773962684,122.03190170026467,0.03250995239576659,121.92064694836617,0.07519833610073344
390,25.77845198518344,0.044526561434651994,122.18617011088497,0.03251536239732851,121.90835209173764,0.07520284931043963
391,25.774202683733826,0.044547732095341304,122.3404815216503,0.03252077239889044,121.89612065098845,0.07520736252014582
392,25.769981445531453,0.044568902756030614,122.49483307660843,0.03252618240045236,121.88395427607819,0.07521187572985201
393,25.76578845085858,0.04459007341671992,122.64922190314904,0.03253159240201429,121.8718546080444,0.0752163889395582
394,25.761623877403068,0.04461124407740923,122.80364511212082,0.032537002403576216,121.85982327892836,0.0752209021492644
395,25.75748790025207,0.04463241473809854,122.95809979794828,0.03254241240513814,121.84786191170137,0.0752254153589706
396,25.75338069188588,0.04465358539878785,123.11258303875255,0.03254782240670007,121.83597212019153,0.07522992856867679
397,25.74930242217183,0.044674756059477155,123.26709189646883,0.03255323240826199,121.8241555090105,0.07523444177838298
398,25.745253258358318,0.044695926720166465,123.4216234169699,0.03255864240982392,121.81241367348126,0.07523895498808918
399,25.741233365069004,0.044717097380855775,123.57617463018573,0.032564052411385845,121.80074819956555,0.07524346819779536
400,25.737242904297048,0.044738268041545085,123.73074255022821,0.03256946241294777,121.7891606637921,0.07524798140750155
401,25.733282035399498,0.044759438702234394,123.88532417551471,0.032574872414509695,121.77765263318518,0.07525249461720775
402,25.729350915091793,0.044780609362923704,124.03991648889216,0.03258028241607162,121.76622566519355,0.07525700782691394
403,25.725449697442347,0.044801780023613014,124.19451645776519,0.032585692417633545,121.75488130761957,0.07526152103662014
404,25.721578533867323,0.04482295068430232,124.34912103422059,0.032591102419195474,121.74362109854904,0.07526603424632633
405,25.717737573125433,0.04484412134499163,124.50372715515734,0.032596512420757395,121.73244656628108,0.07527054745603252
406,25.713926961312907,0.04486529200568094,124.65833174241456,0.032601922422319324,121.72135922925877,0.07527506066573872
407,25.710146841858563,0.04488646266637025,124.81293170290172,0.032607332423881245,121.71036059599984,0.07527957387544491
408,25.706397355519,0.04490763332705956,124.96752392872952,0.032612742425443174,121.69945216502802,0.0752840870851511
409,25.702678640373886,0.04492880398774887,125.12210529734185,0.0326181524270051,121.68863542480467,0.07528860029485729
410,25.698990831821384,0.044949974648438175,125.27667267164763,0.032623562428567024,121.67791185366079,0.07529311350456348
411,25.695334062573693,0.044971145309127485,125.43122290015658,0.03262897243012895,121.66728291972962,0.07529762671426968
412,25.691708462652674,0.044992315969816794,125.58575281711103,0.032634382431690874,121.65675008087942,0.07530213992397587
413,25.68811415938565,0.045013486630506104,125.74025924262429,0.0326397924332528,121.64631478464682,0.07530665313368207
414,25.684551277401248,0.045034657291195414,125.8947389828144,0.03264520243481473,121.63597846817055,0.07531116634338826
415,25.68101993862545,0.045055827951884724,126.04918882994346,0.03265061243637665,121.62574255812558,0.07531567955309446
416,25.67752026227764,0.04507699861257403,126.20360556255477,0.03265602243793858,121.61560847065778,0.07532019276280064
417,25.67405236486691,0.04509816927326334,126.35798594561214,0.0326614324395005,121.60557761131875,0.07532470597250683
418,25.670616360188358,0.045119339933952646,126.51232673063983,0.03266684244106243,121.59565137500144,0.07532921918221303
419,25.667212359319567,0.045140510594641955,126.66662465586325,0.03267225244262436,121.58583114587604,0.07533373239191922
420,25.663840470617203,0.045161681255331265,126.82087644635018,0.03267766244418628,121.57611829732622,0.07533824560162541
421,25.660500799713684,0.045182851916020575,126.97507881415397,0.03268307244574821,121.56651419188586,0.07534275881133161
422,25.65719344951404,0.045204022576709885,127.12922845845621,0.03268848244731013,121.55702018117634,0.0753472720210378
423,25.65391852019282,0.045225193237399194,127.2833220657109,0.03269389244887206,121.54763760584429,0.075351785230744
424,25.650676109191153,0.045246363898088504,127.43735630978937,0.03269930245043398,121.5383677954995,0.07535629844045018
425,25.647466311213908,0.045267534558777814,127.59132785212577,0.03270471245199591,121.5292120686536,0.07536081165015637
426,25.64428921822701,0.045288705219467124,127.7452333418639,0.03271012245355784,121.52017173265915,0.07536532485986257
427,25.641144919454803,0.04530987588015643,127.89906941600327,0.03271553245511976,121.51124808364906,0.07536983806956876
428,25.638033501377617,0.04533104654084574,128.05283269954919,0.03272094245668169,121.50244240647653,0.07537435127927496
429,25.6349550477294,0.04535221720153505,128.20651980565864,0.03272635245824361,121.4937559746555,0.07537886448898115
430,25.63190963949544,0.04537338786222436,128.3601273357928,0.03273176245980554,121.48519005030154,0.07538337769868735
431,25.628897354910297,0.04539455852291367,128.5136518798643,0.03273717246136747,121.47674588407324,0.07538789090839354
432,25.62591826945577,0.045415729183602975,128.6670900163902,0.03274258246292939,121.46842471511405,0.07539240411809973
433,25.622972455859006,0.045436899844292285,128.8204383126426,0.03274799246449132,121.46022777099458,0.07539691732780592
434,25.62005998409074,0.045458070504981594,128.97369332480127,0.03275340246605324,121.45215626765538,0.07540143053751211
435,25.617180921363666,0.045479241165670904,129.12685159810655,0.03275881246761517,121.44421140935026,0.0754059437472183
436,25.61433533213086,0.045500411826360214,129.27990966701316,0.032764222469177096,121.43639438859013,0.0754104569569245
437,25.611523278084405,0.045521582487049524,129.43286405534363,0.03276963247073902,121.42870638608716,0.0754149701666307
438,25.60874481815409,0.04554275314773883,129.58571127644538,0.032775042472300946,121.42114857069954,0.07541948337633689
439,25.606000008506204,0.04556392380842814,129.73844783334368,0.03278045247386287,121.41372209937688,0.07542399658604308
440,25.603288902542516,0.045585094469117446,129.8910702189,0.032785862475424796,121.40642811710578,0.07542850979574928
441,25.60061155089931,0.045606265129806756,130.04357491596818,0.032791272476986724,121.39926775685625,0.07543302300545546
442,25.597968001446578,0.045627435790496065,130.19595839755115,0.032796682478548646,121.39224213952826,0.07543753621516165
443,25.59535829928729,0.045648606451185375,130.34821712696106,0.032802092480110574,121.38535237389925,0.07544204942486785
444,25.592782486756843,0.045669777111874685,130.50034755797526,0.032807502481672496,121.37859955657171,0.07544656263457404
445,25.59024060342256,0.045690947772563995,130.65234613499848,0.032812912483234424,121.37198477192157,0.07545107584428024
446,25.58773268608337,0.045712118433253304,130.80420929322003,0.03281832248479635,121.365509092047,0.07545558905398643
447,25.585258768769545,0.045733289093942614,130.95593345877614,0.032823732486358274,121.35917357671767,0.07546010226369262
448,25.582818882742615,0.045754459754631924,131.10751504890993,0.0328291424879202,121.35297927332459,0.07546461547339882
449,25.58041305649536,0.04577563041532123,131.25895047213328,0.032834552489482124,121.34692721683054,0.07546912868310501
450,25.57804131575192,0.04579680107601054,131.4102361283887,0.03283996249104405,121.34101842972089,0.0754736418928112
451,25.575703683468056,0.04581797173669985,131.5613684092122,0.03284537249260598,121.33525392195502,0.07547815510251739
452,25.573400179831488,0.04583914239738916,131.7123436978952,0.0328507824941679,121.32963469091823,0.07548266831222358
453,25.571130822262404,0.045860313058078465,131.8631583696503,0.03285619249572983,121.32416172137431,0.07548718152192978
454,25.568895625413997,0.045881483718767775,132.0138087917725,0.03286160249729175,121.31883598541839,0.07549169473163597
455,25.56669460117323,0.045902654379457085,132.1642913238065,0.03286701249885368,121.3136584424307,0.07549620794134217
456,25.56452775866164,0.045923825040146395,132.31460231770927,0.03287242250041561,121.30863003903039,0.07550072115104836
457,25.56239510423628,0.045944995700835704,132.4647381180165,0.03287783250197753,121.30375170903034,0.07550523436075456
458,25.560296641490787,0.045966166361525014,132.61469506200936,0.03288324250353946,121.29902437339223,0.07550974757046074
459,25.558232371256572,0.045987337022214324,132.7644694798785,0.03288865250510138,121.29444894018229,0.07551426078016693
460,25.55620229160411,0.046008507682903634,132.91405769489342,0.03289406250666331,121.29002630452759,0.07551877398987313
461,25.55420639784433,0.046029678343592936,133.063456023567,0.03289947250822524,121.28575734857273,0.07552328719957932
462,25.55224468253018,0.046050849004282246,133.21266077582482,0.03290488250978716,121.28164294143733,0.07552780040928551
463,25.55031713545828,0.046072019664971556,133.36166825517222,0.03291029251134909,121.27768393917384,0.07553231361899171
464,25.548423743670647,0.046093190325660865,133.51047475886276,0.03291570251291101,121.27388118472615,0.0755368268286979
465,25.5465644914566,0.046114360986350175,133.65907657806667,0.03292111251447294,121.27023550788842,0.0755413400384041
466,25.54473936035477,0.046135531647039485,133.80746999803998,0.03292652251603487,121.26674772526489,0.07554585324811028
467,25.542948329155177,0.046156702307728795,133.95565129829316,0.03293193251759679,121.26341864022977,0.07555036645781647
468,25.541191373901498,0.046177872968418104,134.10361675276235,0.03293734251915872,121.26024904288828,0.07555487966752267
469,25.539468467893375,0.046199043629107414,134.25136262997677,0.03294275252072064,121.25723971003762,0.07555939287722886
470,25.537779581688923,0.046220214289796724,134.39888519323182,0.03294816252228257,121.2543914051291,0.07556390608693506
471,25.536124683107253,0.046241384950486034,134.54618070075702,0.032953572523844496,121.25170487823031,0.07556841929664125
472,25.534503737231205,0.04626255561117534,134.69324540588792,0.03295898252540642,121.24918086598834,0.07557293250634745
473,25.532916706410134,0.04628372627186465,134.8400755572382,0.032964392526968346,121.24682009159321,0.07557744571605364
474,25.531363550262842,0.046304896932553956,134.98666739886852,0.03296980252853027,121.24462326474206,0.07558195892575983
475,25.529844225680602,0.046326067593243266,135.13301717046087,0.032975212530092196,121.24259108160388,0.07558647213546602
476,25.52835868683033,0.046347238253932575,135.27912110748787,0.032980622531654125,121.24072422478484,0.07559098534517221
477,25.526906885157835,0.046368408914621885,135.42497544138652,0.032986032533216046,121.23902336329414,0.0755954985548784
478,25.5254887693912,0.046389579575311195,135.5705763997297,0.032991442534777975,121.23748915251052,0.0756000117645846
479,25.524104285544283,0.046410750236000504,135.71592020639878,0.032996852536339896,121.2361222341493,0.0756045249742908
480,25.522753376920324,0.046431920896689814,135.86100308175614,0.033002262537901825,121.23492323623005,0.07560903818399699
481,25.521435984115673,0.046453091557379124,136.00582124281823,0.03300767253946375,121.23389277304472,0.07561355139370318
482,25.520152045023593,0.04647426221806843,136.1503709034277,0.033013082541025675,121.23303144512667,0.07561806460340938
483,25.51890149483826,0.046495432878757736,136.29464827442828,0.0330184925425876,121.23233983921993,0.07562257781311556
484,25.51768426605879,0.046516603539447046,136.43864956383572,0.033023902544149525,121.2318185282492,0.07562709102282175
485,25.516500288493397,0.046537774200136356,136.58237097701354,0.03302931254571145,121.23146807129062,0.07563160423252795
486,25.51534948926375,0.046558944860825666,136.72580871684437,0.033034722547273375,121.2312890135428,0.07563611744223414
487,25.514231792809277,0.046580115521514975,136.86895898390566,0.0330401325488353,121.23128188629873,0.07564063065194034
488,25.513147120891748,0.046601286182204285,137.01181797664162,0.03304554255039723,121.23144720691815,0.07564514386164653
489,25.512095392599868,0.046622456842893595,137.1543818915377,0.033050952551959153,121.23178547880059,0.07564965707135272
490,25.51107652435401,0.046643627503582905,137.2966469232955,0.03305636255352108,121.23229719135887,0.07565417028105892
491,25.51009042991108,0.046664798164272214,137.43860926500463,0.033061772555083004,121.2329828199935,0.0756586834907651
492,25.509137020369437,0.046685968824961524,137.5802651083191,0.03306718255664493,121.2338428260673,0.0756631967004713
493,25.508216204173998,0.046707139485650834,137.72161064362908,0.03307259255820686,121.23487765688107,0.07566770991017749
494,25.50732788712138,0.04672831014634014,137.86264206023668,0.03307800255976878,121.23608774564936,0.07567222311988368
495,25.506471972365226,0.046749480807029446,138.00335554652932,0.03308341256133071,121.23747351147725,0.07567673632958988
496,25.505648360421564,0.046770651467718756,138.14374729015387,0.03308882256289263,121.23903535933768,0.07568124953929607
497,25.504856949174332,0.046791822128408066,138.28381347819098,0.03309423256445456,121.24077368004922,0.07568576274900227
498,25.50409763388099,0.046812992789097375,138.4235502973291,0.03309964256601649,121.2426888502545,0.07569027595870846
499,25.50337030717824,0.046834163449786685,138.56295393403786,0.03310505256757841,121.24478123239952,0.07569478916841466
500,25.50267485908788,0.046855334110475995,138.70202057474387,0.03311046256914034,121.24705117471314,0.07569930237812084
501,25.5020111770227,0.046876504771165305,138.84074640600227,0.03311587257070226,121.24949901118754,0.07570381558782703
502,25.50137914579258,0.046897675431854614,138.97912761467325,0.03312128257226419,121.25212506155918,0.07570832879753323
503,25.500778647610616,0.04691884609254392,139.11716038809345,0.03312669257382612,121.25492963129024,0.07571284200723942
504,25.5002095620994,0.04694001675323323,139.25484091425153,0.03313210257538804,121.25791301155101,0.07571735521694561
505,25.499671766297368,0.04696118741392254,139.3921653819612,0.03313751257694997,121.26107547920256,0.07572186842665181
506,25.499165134665297,0.046982358074611846,139.52912998103423,0.03314292257851189,121.26441729678018,0.075726381636358
507,25.498689539092894,0.047003528735301156,139.6657309024555,0.03314833258007382,121.26793871247754,0.0757308948460642
508,25.498244848905465,0.047024699395990466,139.80196433855434,0.033153742581635746,121.27163996013128,0.07573540805577038
509,25.49783093087071,0.047045870056679776,139.9378264831792,0.03315915258319767,121.27552125920639,0.07573992126547657
510,25.497447649205654,0.047067040717369085,140.0733135318702,0.033164562584759597,121.27958281478203,0.07574443447518277
511,25.497094865583605,0.047088211378058395,140.2084216820321,0.03316997258632152,121.28382481753826,0.07574894768488896
512,25.496772439141303,0.047109382038747705,140.34314713310692,0.03317538258788345,121.28824744374309,0.07575346089459516
513,25.496480226486113,0.047130552699437014,140.4774860867467,0.033180792589445375,121.29285085524037,0.07575797410430135
514,25.496218081703354,0.047151723360126324,140.61143474698514,0.0331862025910073,121.29763519943825,0.07576248731400755
515,25.495985856363692,0.047172894020815634,140.74498932041152,0.033191612592569225,121.30260060929815,0.07576700052371374
516,25.4957833995307,0.04719406468150494,140.87814601634014,0.03319702259413115,121.3077472033247,0.07577151373341993
517,25.49561055776846,0.047215235342194246,141.0109010469847,0.033202432595693075,121.3130750855558,0.07577602694312612
518,25.4954671751493,0.047236406002883556,141.14325062762722,0.033207842597255,121.31858434555383,0.07578054015283231
519,25.495353093261617,0.047257576663572866,141.2751909767918,0.033213252598816925,121.32427505839706,0.0757850533625385
520,25.495268151217815,0.047278747324262176,141.40671831641336,0.033218662600378854,121.33014728467214,0.0757895665722447
521,25.49521218566233,0.047299917984951485,141.53782887200998,0.033224072601940775,121.33620107046664,0.0757940797819509
522,25.495185030779766,0.047321088645640795,141.66851887285262,0.033229482603502704,121.34243644736293,0.07579859299165709
523,25.49518651830312,0.047342259306330105,141.79878455213546,0.033234892605064625,121.34885343243207,0.07580310620136328
524,25.49521647752214,0.04736342996701941,141.9286221471459,0.033240302606626554,121.35545202822857,0.07580761941106948
525,25.495274735291723,0.04738460062770872,142.05802789943363,0.03324571260818848,121.36223222278603,0.07581213262077566
526,25.495361116040456,0.04740577128839803,142.18699805498062,0.033251122609750404,121.36919398961302,0.07581664583048185
527,25.49547544177926,0.04742694194908734,142.31552886436964,0.03325653261131233,121.37633728768984,0.07582115904018805
528,25.495617532110085,0.047448112609776646,142.4436165829529,0.033261942612874254,121.38366206146574,0.07582567224989424
529,25.49578720423478,0.047469283270465956,142.5712574710202,0.03326735261443618,121.39116824085697,0.07583018545960044
530,25.495984272963977,0.047490453931155266,142.6984477939672,0.03327276261599811,121.39885574124551,0.07583469866930663
531,25.4962085507261,0.047511624591844576,142.82518382246198,0.03327817261756003,121.40672446347799,0.07583921187901282
532,25.496459847576517,0.047532795252533885,142.95146183261394,0.03328358261912196,121.41477429386589,0.07584372508871902
533,25.49673797120674,0.047553965913223195,143.07727810613835,0.03328899262068388,121.42300510418582,0.07584823829842521
534,25.497042726953698,0.047575136573912505,143.202628930525,0.03329440262224581,121.43141675168079,0.0758527515081314
535,25.497373917809167,0.047596307234601815,143.32751059920193,0.03329981262380774,121.44000907906202,0.07585726471783759
536,25.497731344429262,0.047617477895291124,143.4519194117027,0.03330522262536966,121.44878191451134,0.07586177792754378
537,25.49811480514402,0.047638648555980434,143.5758516738306,0.03331063262693159,121.4577350716842,0.07586629113724998
538,25.498524095967067,0.04765981921666974,143.6993036978237,0.03331604262849351,121.46686834971347,0.07587080434695617
539,25.498959010605418,0.04768098987735905,143.82227180251874,0.03332145263005544,121.47618153321372,0.07587531755666237
540,25.499419340469316,0.047702160538048356,143.94475231351544,0.03332686263161737,121.48567439228626,0.07587983076636856
541,25.499904874682223,0.047723331198737666,144.06674156333892,0.03333227263317929,121.49534668252474,0.07588434397607476
542,25.50041540009084,0.047744501859426976,144.18823589160354,0.03333768263474122,121.50519814502141,0.07588885718578094
543,25.500950701275258,0.047765672520116285,144.30923164517458,0.03334309263630314,121.51522850637414,0.07589337039548713
544,25.501510560559197,0.047786843180805595,144.4297251783304,0.03334850263786507,121.52543747869362,0.07589788360519333
545,25.502094758020316,0.047808013841494905,144.5497128529237,0.033353912639427,121.53582475961198,0.07590239681489952
546,25.502703071500616,0.04782918450218421,144.6691910385419,0.03335932264098892,121.5463900322913,0.07590691002460571
547,25.503335276616976,0.04785035516287352,144.78815611266876,0.03336473264255085,121.55713296543317,0.07591142323431191
548,25.503991146771693,0.04787152582356283,144.90660446084223,0.03337014264411277,121.56805321328876,0.0759159364440181
549,25.504670453163182,0.04789269648425214,145.02453247681586,0.0333755526456747,121.57915041566964,0.0759204496537243
550,25.505372964796756,0.04791386714494145,145.14193656271544,0.033380962647236626,121.59042419795897,0.07592496286343048
551,25.50609844849543,0.047935037805630756,145.2588131291986,0.03338637264879855,121.60187417112375,0.07592947607313667
552,25.506846668910896,0.047956208466320066,145.37515859561174,0.033391782650360476,121.61349993172716,0.07593398928284287
553,25.507617388534523,0.047977379127009376,145.4909693901472,0.0333971926519224,121.62530106194205,0.07593850249254906
554,25.508410367708493,0.047998549787698686,145.60624194999957,0.033402602653484326,121.63727712956481,0.07594301570225526
555,25.509225364636947,0.048019720448387995,145.72097272152166,0.033408012655046254,121.6494276880299,0.07594752891196145
556,25.5100621353973,0.048040891109077305,145.83515816037917,0.033413422656608176,121.66175227642498,0.07595204212166765
557,25.51092043395157,0.048062061769766615,145.94879473170647,0.033418832658170104,121.6742504195068,0.07595655533137384
558,25.511800012157856,0.048083232430455924,146.06187891025903,0.033424242659732026,121.68692162771758,0.07596106854108003
559,25.512700619781825,0.04810440309114523,146.17440718056838,0.033429652661293954,121.69976539720223,0.07596558175078622
560,25.51362200450835,0.04812557375183454,146.28637603709342,0.03343506266285588,121.71278120982589,0.07597009496049241
561,25.514563911953175,0.04814674441252385,146.397781984373,0.033440472664417804,121.72596853319227,0.0759746081701986
562,25.515526085674686,0.048167915073213156,146.50862153717824,0.03344588266597973,121.73932682066281,0.0759791213799048
563,25.516508267185777,0.048189085733902466,146.61889122066148,0.033451292667541654,121.75285551137611,0.075983634589611
564,25.517510195965766,0.048210256394591776,146.72858757050838,0.03345670266910358,121.7665540302682,0.07598814779931719
565,25.5185316094724,0.048231427055281086,146.83770713308536,0.03346211267066551,121.78042178809342,0.07599266100902338
566,25.519572243153952,0.048252597715970395,146.9462464655899,0.03346752267222743,121.79445818144596,0.07599717421872958
567,25.52063183046136,0.0482737683766597,147.05420213619774,0.03347293267378936,121.80866259278184,0.07600168742843576
568,25.52171010286052,0.04829493903734901,147.16157072421055,0.03347834267535128,121.82303439044188,0.07600620063814195
569,25.522806789844534,0.04831610969803832,147.26834882020225,0.03348375267691321,121.83757292867476,0.07601071384784815
570,25.52392161894616,0.04833728035872763,147.37453302616535,0.03348916267847514,121.85227754766122,0.07601522705755434
571,25.52505431575028,0.04835845101941694,147.48011995565537,0.03349457268003706,121.86714757353866,0.07601974026726054
572,25.526204603906383,0.04837962168010625,147.5851062339365,0.03349998268159899,121.88218231842622,0.07602425347696673
573,25.527372205141265,0.048400792340795556,147.68948849812378,0.03350539268316091,121.89738108045094,0.07602876668667292
574,25.528556839271676,0.048421963001484866,147.79326339732773,0.03351080268472284,121.91274314377397,0.07603327989637912
575,25.5297582242171,0.048443133662174176,147.89642759279474,0.03351621268628476,121.92826777861758,0.0760377931060853
576,25.530976076012575,0.048464304322863486,147.99897775805047,0.03352162268784669,121.94395424129328,0.0760423063157915
577,25.532210108821634,0.048485474983552795,148.10091057903873,0.03352703268940862,121.9598017742298,0.07604681952549769
578,25.53346003494926,0.048506645644242105,148.20222275426215,0.03353244269097054,121.9758096060021,0.07605133273520388
579,25.53472556485496,0.048527816304931415,148.3029109949221,0.03353785269253247,121.99197695136102,0.07605584594491008
580,25.53600640716586,0.04854898696562072,148.4029720250551,0.03354326269409439,122.00830301126341,0.07606035915461627
581,25.537302268689942,0.04857015762631003,148.50240258167258,0.03354867269565632,122.02478697290283,0.07606487236432247
582,25.538612854429257,0.04859132828699934,148.60119941489555,0.03355408269721825,122.04142800974111,0.07606938557402866
583,25.539937867593288,0.04861249894768865,148.6993592880918,0.03355949269878017,122.05822528154025,0.07607389878373486
584,25.541277009612315,0.04863366960837796,148.79687897801068,0.0335649027003421,122.07517793439487,0.07607841199344104
585,25.54262998015092,0.048654840269067266,148.8937552749172,0.03357031270190402,122.09228510076592,0.07608292520314723
586,25.543996477121492,0.048676010929756576,148.98998498272556,0.03357572270346595,122.109545899514,0.07608743841285343
587,25.545376196697823,0.048697181590445886,149.08556491913185,0.033581132705027876,122.12695943593395,0.07609195162255962
588,25.546768833328766,0.04871835225113519,149.18049191574536,0.0335865427065898,122.14452480178994,0.07609646483226581
589,25.54817407975198,0.0487395229118245,149.27476281822047,0.033591952708151726,122.16224107535106,0.07610097804197201
590,25.549591627007715,0.04876069357251381,149.36837448638522,0.03359736270971365,122.18010732142757,0.0761054912516782
591,25.55102116445262,0.04878186423320312,149.4613237943722,0.033602772711275576,122.19812259140765,0.0761100044613844
592,25.552462379773736,0.04880303489389243,149.5536076307453,0.033608182712837505,122.21628592329488,0.07611451767109058
593,25.553914959002412,0.04882420555458174,149.64522289862788,0.033613592714399426,122.2345963417464,0.07611903088079677
594,25.555378586528374,0.04884537621527105,149.73616651582984,0.033619002715961355,122.25305285811118,0.07612354409050297
595,25.55685294511379,0.04886654687596036,149.82643541497202,0.033624412717523276,122.27165447046953,0.07612805730020916
596,25.558337715907474,0.048887717536649666,149.91602654361242,0.033629822719085205,122.2904001636727,0.07613257050991536
597,25.55983257845908,0.048908888197338976,150.0049368643686,0.03363523272064713,122.3092889093834,0.07613708371962155
598,25.561337210733374,0.048930058858028286,150.0931633550419,0.033640642722209055,122.32831966611666,0.07614159692932775
599,25.56285128912456,0.048951229518717596,150.18070300873887,0.03364605272377098,122.34749137928141,0.07614611013903394
600,25.564374488470712,0.048972400179406905,150.26755283399257,0.033651462725332905,122.3668029812225,0.07615062334874012
601,25.565906482068176,0.04899357084009621,150.35370985488282,0.03365687272689483,122.3862533912639,0.07615513655844632
602,25.5674469416861,0.04901474150078552,150.43917111115556,0.03366228272845676,122.4058415157512,0.07615964976815251
603,25.568995537580992,0.04903591216147483,150.52393365834078,0.03366769273001868,122.42556624809612,0.0761641629778587
604,25.570551938511322,0.04905708282216414,150.60799456787103,0.03367310273158061,122.44542646882059,0.0761686761875649
605,25.572115811752198,0.04907825348285345,150.69135092719642,0.033678512733142534,122.46542104560197,0.0761731893972711
606,25.573686823110087,0.04909942414354276,150.77399983990182,0.03368392273470446,122.48554883331852,0.07617770260697729
607,25.575264636937582,0.049120594804232066,150.85593842581977,0.033689332736266384,122.50580867409563,0.07618221581668348
608,25.57684891614825,0.049141765464921376,150.93716382114584,0.03369474273782831,122.52619939735249,0.07618672902638968
609,25.578439322231468,0.04916293612561068,151.0176731785499,0.03370015273939024,122.54671981984929,0.07619124223609586
610,25.58003551526739,0.04918410678629999,151.09746366728837,0.03370556274095216,122.5673687457354,0.07619575544580205
611,25.58163715394191,0.0492052774469893,151.17653247331563,0.03371097274251409,122.5881449665973,0.07620026865550825
612,25.583243895561658,0.04922644810767861,151.25487679939246,0.03371638274407601,122.60904726150794,0.07620478186521444
613,25.584855396069145,0.04924761876836792,151.33249386519628,0.03372179274563794,122.63007439707606,0.07620929507492064
614,25.586471310057807,0.04926878942905723,151.4093809074277,0.03372720274719987,122.65122512749622,0.07621380828462683
615,25.588091290787222,0.04928996008974654,151.48553517991826,0.03373261274876179,122.6724981945998,0.07621832149433302
616,25.58971499019832,0.04931113075043585,151.56095395373592,0.03373802275032372,122.69389232790566,0.07622283470403922
617,25.591342058928632,0.04933230141112516,151.63563451728987,0.03374343275188564,122.71540624467221,0.07622734791374541
618,25.592972146327607,0.049353472071814466,151.70957417643456,0.03374884275344757,122.73703864994953,0.0762318611234516
619,25.594604900471946,0.049374642732503776,151.78277025457248,0.0337542527550095,122.75878823663237,0.07623637433315779
620,25.596239968181024,0.049395813393193086,151.85522009275573,0.03375966275657142,122.78065368551331,0.07624088754286398
621,25.5978769950323,0.049416984053882396,151.92692104978758,0.03376507275813335,122.80263366533667,0.07624540075257018
622,25.599515625376817,0.049438154714571705,151.99787050232126,0.03377048275969527,122.824726832853,0.07624991396227637
623,25.601155502354715,0.04945932537526101,152.06806584496002,0.0337758927612572,122.84693183287413,0.07625442717198257
624,25.60279626791078,0.04948049603595032,152.13750449035356,0.033781302762819126,122.86924729832839,0.07625894038168876
625,25.60443756281007,0.04950166669663963,152.2061838692959,0.03378671276438105,122.89167185031697,0.07626345359139496
626,25.60607902665353,0.04952283735732894,152.27410143082065,0.03379212276594298,122.91420409817016,0.07626796680110114
627,25.607720297893707,0.04954400801801825,152.34125464229544,0.0337975327675049,122.93684263950472,0.07627248001080733
628,25.609361013850428,0.04956517867870756,152.40764098951647,0.03380294276906683,122.95958606028113,0.07627699322051353
629,25.611000810726583,0.04958634933939687,152.47325797680003,0.033808352770628755,122.98243293486205,0.07628150643021972
630,25.612639323623902,0.049607520000086176,152.538103127075,0.03381376277219068,123.00538182607062,0.07628601963992591
631,25.61427618655879,0.04962869066077548,152.602173981973,0.033819172773752605,123.02843128524981,0.07629053284963211
632,25.615911032478188,0.04964986132146479,152.665468101918,0.03382458277531453,123.05157985232199,0.0762950460593383
633,25.617543493275466,0.0496710319821541,152.72798306621465,0.033829992776876455,123.07482605584913,0.0762995592690445
634,25.619173199806365,0.04969220264284341,152.78971647313602,0.033835402778438384,123.09816841309329,0.07630407247875068
635,25.620799781904946,0.04971337330353272,152.85066594000943,0.033840812780000305,123.1216054300782,0.07630858568845687
636,25.622422868399592,0.04973454396422203,152.91082910330258,0.033846222781562234,123.14513560165041,0.07631309889816307
637,25.62404208712904,0.04975571462491134,152.97020361870676,0.033851632783124155,123.16875741154166,0.07631761210786926
638,25.62565706495844,0.04977688528560065,153.0287871612211,0.033857042784686084,123.19246933243164,0.07632212531757546
639,25.627267427795427,0.04979805594628996,153.08657742523383,0.03386245278624801,123.21626982601103,0.07632663852728165
640,25.628872800606263,0.04981922660697927,153.14357212460388,0.033867862787809934,123.2401573430451,0.07633115173698785
641,25.63047280743197,0.049840397267668576,153.1997689927408,0.03387327278937186,123.26413032343784,0.07633566494669404
642,25.632067071404506,0.049861567928357886,153.2551657826835,0.033878682790933784,123.28818719629665,0.07634017815640023
643,25.633655214762964,0.049882738589047196,153.30976026717826,0.03388409279249571,123.31232637999716,0.07634469136610642
644,25.635236858869806,0.0499039092497365,153.36355023875566,0.03388950279405764,123.33654628224932,0.07634920457581261
645,25.63681162422712,0.04992507991042581,153.41653350980596,0.03389491279561956,123.36084530016275,0.0763537177855188
646,25.638379130492886,0.04994625057111512,153.46870791265403,0.03390032279718149,123.38522182031365,0.076358230995225
647,25.639938996497307,0.04996742123180443,153.52007129963292,0.03390573279874341,123.40967421881173,0.0763627442049312
648,25.641490840259095,0.04998859189249374,153.57062154315616,0.03391114280030534,123.43420086136746,0.07636725741463739
649,25.643034279001853,0.05000976255318305,153.62035653578948,0.03391655280186727,123.45880010336018,0.07637177062434358
650,25.644568929170454,0.05003093321387236,153.66927419032072,0.03392196280342919,123.48347028990632,0.07637628383404978
651,25.64609440644739,0.05005210387456167,153.7173724398297,0.03392737280499112,123.50820975592815,0.07638079704375596
652,25.64761032576925,0.05007327453525097,153.7646492377556,0.03393278280655304,123.53301682622332,0.07638531025346215
653,25.6491163013431,0.05009444519594028,153.81110255796503,0.03393819280811497,123.55788981553418,0.07638982346316835
654,25.650611946662963,0.05011561585662959,153.85673039481705,0.0339436028096769,123.58282702861814,0.07639433667287454
655,25.652096874526293,0.0501367865173189,153.90153076322883,0.03394901281123882,123.60782676031826,0.07639884988258074
656,25.653570697050455,0.05015795717800821,153.94550169873912,0.03395442281280075,123.63288729563422,0.07640336309228693
657,25.65503302568925,0.05017912783869752,153.9886412575712,0.03395983281436267,123.65800690979376,0.07640787630199312
658,25.656483471249416,0.05020029849938683,154.03094751669437,0.0339652428159246,123.68318386832487,0.07641238951169932
659,25.657921643907184,0.05022146916007614,154.07241857388482,0.03397065281748653,123.7084164271276,0.0764169027214055
660,25.65934715322483,0.05024263982076545,154.11305254778455,0.03397606281904845,123.73370283254738,0.0764214159311117
661,25.66075960816724,0.05026381048145476,154.15284757796064,0.03398147282061038,123.75904132144773,0.07642592914081789
662,25.662158617118507,0.05028498114214407,154.19180182496166,0.0339868828221723,123.78443012128409,0.07643044235052408
663,25.663543787898497,0.050306151802833377,154.22991347037475,0.03399229282373423,123.8098674501778,0.07643495556023028
664,25.664914727779493,0.050327322463522686,154.26718071688,0.03399770282529615,123.83535151699061,0.07643946876993647
665,25.666271043502793,0.05034849312421199,154.303601788305,0.03400311282685808,123.86088052139934,0.07644398197964267
666,25.66761234129534,0.0503696637849013,154.33917492967777,0.034008522828420006,123.88645265397125,0.07644849518934886
667,25.66893822688636,0.05039083444559061,154.3738984072782,0.03401393282998193,123.91206609623966,0.07645300839905506
668,25.670248305524034,0.05041200510627992,154.4077705086896,0.034019342831543856,123.9377190207799,0.07645752160876124
669,25.671542181992123,0.05043317576696923,154.4407895428476,0.03402475283310578,123.96340959128611,0.07646203481846743
670,25.672819460626656,0.05045434642765854,154.47295384008947,0.034030162834667706,123.98913596264751,0.07646654802817363
671,25.67407974533259,0.05047551708834785,154.50426175220105,0.034035572836229634,124.01489628102598,0.07647106123787982
672,25.67532263960049,0.05049668774903716,154.53471165246356,0.034040982837791556,124.04068868393381,0.07647557444758601
673,25.67654774652323,0.05051785840972646,154.56430193569886,0.034046392839353484,124.06651130031126,0.07648008765729221
674,25.677754668812657,0.05053902907041577,154.59303101831375,0.034051802840915406,124.09236225060519,0.0764846008669984
675,25.678943008816297,0.05056019973110508,154.6208973383431,0.034057212842477334,124.11823964684784,0.0764891140767046
676,25.68011236853406,0.05058137039179439,154.64789935549197,0.03406262284403926,124.14414159273574,0.07649362728641078
677,25.681262349634924,0.0506025410524837,154.6740355511766,0.034068032845601184,124.17006618370952,0.07649814049611697
678,25.682392553473633,0.05062371171317301,154.69930442856446,0.03407344284716311,124.19601150703339,0.07650265370582317
679,25.683502581107433,0.05064488237386232,154.72370451261298,0.034078852848725034,124.22197564187555,0.07650716691552936
680,25.68459203331274,0.05066605303455163,154.74723435010748,0.03408426285028696,124.24795665938868,0.07651168012523556
681,25.685660510601842,0.05068722369524094,154.76989250969763,0.03408967285184889,124.2739526227909,0.07651619333494175
682,25.686707613239648,0.05070839435593025,154.7916775819333,0.03409508285341081,124.29996158744703,0.07652070654464795
683,25.68773294126033,0.05072956501661956,154.81258817929907,0.03410049285497274,124.32598160095012,0.07652521975435414
684,25.688736094484057,0.05075073567730887,154.83262293624747,0.03410590285653466,124.35201070320349,0.07652973296406032
685,25.68971667253369,0.05077190633799818,154.8517805092318,0.03411131285809659,124.378046926503,0.07653424617376652
686,25.690674274851453,0.05079307699868748,154.87005957673705,0.03411672285965852,124.40408829561973,0.07653875938347271
687,25.691608500715645,0.05081424765937679,154.8874588393104,0.03412213286122044,124.43013282788269,0.0765432725931789
688,25.692518949257316,0.0508354183200661,154.9039770195903,0.03412754286278237,124.45617853326235,0.0765477858028851
689,25.69340521947692,0.05085658898075541,154.91961286233467,0.03413295286434429,124.48222341445413,0.0765522990125913
690,25.694266910261035,0.05087775964144472,154.93436513444794,0.03413836286590622,124.5082654669623,0.07655681222229749
691,25.695103620398964,0.05089893030213403,154.9482326250069,0.03414377286746815,124.5343026791844,0.07656132543200368
692,25.69591494859945,0.05092010096282334,154.9612141452859,0.03414918286903007,124.56033303249548,0.07656583864170988
693,25.6967004935073,0.05094127162351265,154.97330852878054,0.034154592870592,124.5863545013331,0.07657035185141606
694,25.697459853719984,0.05096244228420195,154.98451463123044,0.03416000287215392,124.61236505328276,0.07657486506112225
695,25.698192627804332,0.05098361294489126,154.99483133064126,0.03416541287371585,124.63836264916277,0.07657937827082845
696,25.698898414313096,0.05100478360558057,155.0042575273051,0.03417082287527777,124.66434524311052,0.07658389148053464
697,25.699576811801595,0.05102595426626988,155.01279214382046,0.0341762328768397,124.69031078266818,0.07658840469024084
698,25.700227418844268,0.05104712492695919,155.02043412511057,0.03418164287840163,124.71625720886935,0.07659291789994703
699,25.700849834051283,0.0510682955876485,155.02718243844117,0.03418705287996355,124.74218245632532,0.07659743110965322
700,25.701443656085097,0.05108946624833781,155.033036073437,0.03419246288152548,124.76808445331221,0.07660194431935942
701,25.70200848367702,0.05111063690902712,155.03799404209707,0.0341978728830874,124.79396112185813,0.0766064575290656
702,25.702543915643716,0.05113180756971643,155.04205537880955,0.03420328288464933,124.81981037783058,0.0766109707387718
703,25.703049550903764,0.05115297823040574,155.04521914036474,0.034208692886211256,124.84563013102404,0.07661548394847799
704,25.70352498849416,0.05117414889109505,155.04748440596765,0.03421410288777318,124.87141828524803,0.07661999715818418
705,25.70396982758677,0.05119531955178436,155.04885027724941,0.034219512889335106,124.89717273841546,0.07662451036789038
706,25.70438366750487,0.05121649021247367,155.0493158782775,0.03422492289089703,124.9228913826309,0.07662902357759657
707,25.704766107739516,0.05123766087316297,155.048880355565,0.034230332892458956,124.94857210427953,0.07663353678730277
708,25.705116747966045,0.05125883153385228,155.047542878079,0.034235742894020885,124.97421278411596,0.07663804999700896
709,25.705435188060456,0.05128000219454159,155.0453026372479,0.034241152895582806,124.99981129735357,0.07664256320671516
710,25.705721028115818,0.0513011728552309,155.04215884696737,0.034246562897144735,125.02536551375385,0.07664707641642134
711,25.70597386845863,0.05132234351592021,155.03811074360598,0.034251972898706656,125.05087329771644,0.07665158962612753
712,25.706193309665203,0.05134351417660952,155.03315758600905,0.034257382900268585,125.07633250836857,0.07665610283583373
713,25.70637895257794,0.05136468483729883,155.02729865550222,0.03426279290183051,125.10174099965549,0.07666061604553992
714,25.706530398321696,0.05138585549798814,155.02053325589344,0.034268202903392435,125.12709662043092,0.07666512925524611
715,25.70664724832001,0.05140702615867744,155.01286071347428,0.03427361290495436,125.1523972145477,0.07666964246495231
716,25.706729104311414,0.05142819681936675,155.00428037702017,0.034279022906516285,125.17764062094828,0.0766741556746585
717,25.706775568365618,0.05144936748005606,154.99479161778953,0.03428443290807821,125.202824673756,0.0766786688843647
718,25.706786242899753,0.05147053814074537,154.98439382952225,0.03428984290964014,125.2279472023663,0.07668318209407088
719,25.706760730694548,0.05149170880143468,154.9730864284367,0.034295252911202063,125.25300603153825,0.07668769530377707
720,25.706698634910445,0.05151287946212399,154.96086885322615,0.03430066291276399,125.27799898148596,0.07669220851348327
721,25.7065995591038,0.0515340501228133,154.94774056505412,0.034306072914325914,125.30292386797056,0.07669672172318946
722,25.706463107242893,0.05155522078350261,154.93370104754865,0.03431148291588784,125.32777850239218,0.07670123493289566
723,25.70628888372407,0.05157639144419192,154.9187498067956,0.03431689291744977,125.3525606918822,0.07670574814260185
724,25.706076493387762,0.05159756210488123,154.90288637133122,0.03432230291901169,125.37726823939558,0.07671026135230805
725,25.70582554153445,0.05161873276557054,154.88611029213345,0.03432771292057362,125.40189894380347,0.07671477456201424
726,25.705535633940706,0.05163990342625985,154.86842114261253,0.03433312292213554,125.42645059998598,0.07671928777172043
727,25.705206376875125,0.05166107408694916,154.84981851860027,0.03433853292369747,125.45092099892481,0.07672380098142662
728,25.704837377114206,0.05168224474763847,154.83030203833908,0.0343439429252594,125.47530792779682,0.07672831419113281
729,25.70442824195827,0.05170341540832777,154.8098713424692,0.03434935292682132,125.49960917006692,0.076732827400839
730,25.703978579247284,0.05172458606901708,154.78852609401548,0.03435476292838325,125.52382250558136,0.0767373406105452
731,25.70348799737671,0.05174575672970639,154.76626597837333,0.03436017292994517,125.5479457106616,0.0767418538202514
732,25.702956105313227,0.0517669273903957,154.74309070329335,0.0343655829315071,125.57197655819765,0.07674636702995759
733,25.70238251261054,0.05178809805108501,154.71899999886526,0.03437099293306903,125.59591281774223,0.07675088023966378
734,25.70176682942504,0.05180926871177432,154.69399361750098,0.03437640293463095,125.61975225560442,0.07675539344936998
735,25.701108666531496,0.05183043937246363,154.66807133391654,0.03438181293619288,125.64349263494398,0.07675990665907616
736,25.700407635338696,0.05185161003315294,154.64123294511333,0.0343872229377548,125.66713171586557,0.07676441986878235
737,25.69966334790502,0.05187278069384224,154.61347827035826,0.03439263293931673,125.69066725551295,0.07676893307848855
738,25.69887541695401,0.05189395135453155,154.584807151163,0.034398042940878656,125.71409700816355,0.07677344628819474
739,25.698043455889902,0.05191512201522086,154.55521945126287,0.03440345294244058,125.73741872532307,0.07677795949790094
740,25.697167078813095,0.05193629267591017,154.5247150565935,0.034408862944002507,125.76063015582024,0.07678247270760713
741,25.696245900535565,0.05195746333659948,154.49329387526834,0.03441427294556443,125.78372904590148,0.07678698591731332
742,25.69527953659631,0.05197863399728879,154.46095583755377,0.03441968294712636,125.806713139326,0.07679149912701952
743,25.694267603276664,0.0519998046579781,154.42770089584448,0.034425092948688285,125.82958017746056,0.0767960123367257
744,25.69320971761564,0.05202097531866741,154.3935290246369,0.03443050295025021,125.85232789937511,0.0768005255464319
745,25.69210549742518,0.05204214597935672,154.35844022050279,0.034435912951812135,125.87495404193731,0.07680503875613809
746,25.690954561305404,0.05206331664004603,154.32243450206124,0.03444132295337406,125.89745633990827,0.07680955196584428
747,25.689756528659768,0.05208448730073534,154.28551190995,0.034446732954935985,125.9198325260378,0.07681406517555048
748,25.688511019710226,0.05210565796142465,154.24767250679616,0.034452142956497914,125.94208033115984,0.07681857838525667
749,25.687217655512313,0.05212682862211396,154.20891637718586,0.034457552958059835,125.96419748428808,0.07682309159496287
750,25.685876057970198,0.05214799928280327,154.16924362763274,0.034462962959621764,125.98618171271143,0.07682760480466906
751,25.684485849851686,0.05216916994349257,154.12865438654632,0.034468372961183685,126.00803074208979,0.07683211801437526
752,25.68304665480316,0.05219034060418188,154.0871488041989,0.034473782962745614,126.02974229654963,0.07683663122408144
753,25.68155809736452,0.05221151126487119,154.04472705269194,0.03447919296430754,126.05131409878007,0.07684114443378763
754,25.680019802983995,0.0522326819255605,154.00138932592168,0.034484602965869464,126.0727438701283,0.07684565764349383
755,25.678431398033013,0.05225385258624981,153.95713583954324,0.03449001296743139,126.09402933069575,0.07685017085320002
756,25.67679250982091,0.05227502324693912,153.9119668309353,0.034495422968993314,126.1151681994339,0.07685468406290621
757,25.675102766609672,0.05229619390762842,153.86588255916217,0.03450083297055524,126.13615819424021,0.07685919727261241
758,25.67336179762859,0.05231736456831773,153.8188833049369,0.03450624297211717,126.1569970320543,0.0768637104823186
759,25.671569233088867,0.05233853522900704,153.77096937058198,0.03451165297367909,126.17768242895377,0.0768682236920248
760,25.669724704198174,0.05235970588969635,153.72214107999037,0.03451706297524102,126.19821210025016,0.07687273690173098
761,25.667827843175182,0.05238087655038566,153.67239877858506,0.03452247297680294,126.21858376058552,0.07687725011143717
762,25.665878283263975,0.05240204721107497,153.6217428332783,0.03452788297836487,126.23879512402787,0.07688176332114337
763,25.663875658748495,0.05242321787176428,153.57017363242966,0.03453329297992679,126.25884390416776,0.07688627653084956
764,25.66181960496686,0.05244438853245359,153.51769158580368,0.03453870298148872,126.27872781421407,0.07689078974055576
765,25.65970975832567,0.0524655591931429,153.46429712452638,0.03454411298305065,126.29844456709036,0.07689530295026195
766,25.65754575631425,0.05248672985383221,153.4099907010416,0.03454952298461257,126.3179918755309,0.07689981615996815
767,25.655327237518822,0.05250790051452152,153.35477278906538,0.0345549329861745,126.33736745217668,0.07690432936967434
768,25.653053841636645,0.05252907117521083,153.29864388354136,0.03456034298773642,126.3565690096717,0.07690884257938052
769,25.650725209490084,0.05255024183590014,153.24160450059372,0.03456575298929835,126.37559426075894,0.07691335578908672
770,25.64834098304061,0.05257141249658945,153.18365517748032,0.03457116299086028,126.39444091837638,0.07691786899879291
771,25.645900805402785,0.05259258315727876,153.12479647254526,0.0345765729924222,126.41310669575323,0.0769223822084991
772,25.643404320858146,0.05261375381796806,153.06502896516955,0.03458198299398413,126.43158930650571,0.0769268954182053
773,25.640851174869034,0.05263492447865737,153.00435325572283,0.03458739299554605,126.44988646473321,0.0769314086279115
774,25.6382410140924,0.05265609513934668,152.9427699655123,0.03459280299710798,126.46799588511419,0.07693592183761769
775,25.635573486393522,0.05267726580003599,152.88027973673317,0.03459821299866991,126.48591528300213,0.07694043504732388
776,25.63284824085966,0.0526984364607253,152.8168832324163,0.03460362300023183,126.50364237452135,0.07694494825703008
777,25.630064927813656,0.05271960712141461,152.75258113637656,0.03460903300179376,126.52117487666281,0.07694946146673626
778,25.627223198827487,0.05274077778210391,152.68737415315996,0.03461444300335568,126.53851050738008,0.07695397467644245
779,25.62432270673574,0.05276194844279322,152.62126300799005,0.03461985300491761,126.55564698568477,0.07695848788614865
780,25.62136310564903,0.05278311910348253,152.5542484467138,0.03462526300647953,126.57258203174237,0.07696300109585484
781,25.61834405096735,0.05280428976417184,152.48633123574677,0.03463067300804146,126.58931336696776,0.07696751430556104
782,25.615265199393388,0.05282546042486115,152.41751216201737,0.034636083009603386,126.60583871412076,0.07697202751526723
783,25.61212620894571,0.05284663108555046,152.34779203291112,0.03464149301116531,126.62215579740162,0.07697654072497342
784,25.608926738971974,0.05286780174623977,152.27717167621287,0.034646903012727236,126.63826234254626,0.07698105393467962
785,25.605666450162,0.05288897240692908,152.20565194005047,0.03465231301428916,126.6541560769216,0.0769855671443858
786,25.602345004560824,0.05291014306761839,152.1332336928356,0.034657723015851086,126.66983472962099,0.076990080354092
787,25.598962065581667,0.0529313137283077,152.0599178232052,0.034663133017413014,126.68529603155893,0.07699459356379819
788,25.595517298018805,0.05295248438899701,151.98570523996256,0.034668543018974936,126.70053771556633,0.07699910677350438
789,25.59201036806047,0.05297365504968632,151.91059687201607,0.034673953020536864,126.71555751648529,0.07700361998321058
790,25.588440943301585,0.05299482571037563,151.8345936683198,0.034679363022098786,126.73035317126407,0.07700813319291677
791,25.584808692756454,0.05301599637106494,151.7576965978109,0.034684773023660714,126.74492241905166,0.07701264640262297
792,25.581113286871442,0.05303716703175425,151.6799066493488,0.03469018302522264,126.75926300129234,0.07701715961232916
793,25.577354397537512,0.05305833769244356,151.60122483165168,0.034695593026784564,126.77337266182029,0.07702167282203536
794,25.573531698102734,0.05307950835313286,151.52165217323372,0.03470100302834649,126.78724914695381,0.07702618603174154
795,25.569644863384717,0.05310067901382217,151.44118972234133,0.034706413029908414,126.80089020558971,0.07703069924144773
796,25.565693569682985,0.05312184967451148,151.35983854688862,0.03471182303147034,126.81429358929712,0.07703521245115393
797,25.561677494791248,0.05314302033520079,151.27759973439237,0.03471723303303227,126.82745705241176,0.07703972566086012
798,25.557596318009633,0.0531641909958901,151.19447439190702,0.03472264303459419,126.84037835212958,0.07704423887056631
799,25.55344972015685,0.0531853616565794,151.1104636459575,0.03472805303615612,126.85305524860046,0.07704875208027251
800,25.54923738358225,0.05320653231726871,151.0255686424739,0.03473346303771804,126.86548550502178,0.0770532652899787
801,25.54495899217784,0.05322770297795802,150.93979054672266,0.03473887303927997,126.87766688773196,0.0770577784996849
802,25.540614231390244,0.05324887363864733,150.85313054324024,0.0347442830408419,126.88959716630335,0.07706229170939108
803,25.536202788232526,0.05327004429933664,150.765589835764,0.03474969304240382,126.90127411363558,0.07706680491909727
804,25.53172435129602,0.05329121496002595,150.67716964716288,0.03475510304396575,126.91269550604838,0.07707131812880347
805,25.52717861076204,0.05331238562071526,150.58787121936916,0.03476051304552767,126.92385912337433,0.07707583133850966
806,25.5225652584135,0.05333355628140457,150.49769581330702,0.0347659230470896,126.93476274905137,0.07708034454821586
807,25.51788398764652,0.05335472694209388,150.4066447088234,0.03477133304865153,126.9454041702154,0.07708485775792205
808,25.513134493481914,0.05337589760278319,150.314719204616,0.03477674305021345,126.95578117779226,0.07708937096762825
809,25.508316472576595,0.0533970682634725,150.22192061816213,0.03478215305177538,126.96589156658987,0.07709388417733444
810,25.503429623234943,0.05341823892416181,150.12825028564663,0.0347875630533373,126.97573313539014,0.07709839738704063
811,25.498473645420063,0.05343940958485112,150.03370956188917,0.03479297305489923,126.98530368704056,0.07710291059674682
812,25.493448240764998,0.05346058024554043,149.93829982027123,0.03479838305646116,126.99460102854563,0.07710742380645301
813,25.488353112583834,0.05348175090622974,149.842022452663,0.03480379305802308,127.0036229711582,0.0771119370161592
814,25.483187965882742,0.05350292156691905,149.74487886934818,0.03480920305958501,127.0123673304705,0.0771164502258654
815,25.47795250737096,0.05352409222760835,149.64687049895113,0.03481461306114693,127.02083192650501,0.0771209634355716
816,25.472646445471668,0.05354526288829766,149.54799878836002,0.03482002306270886,127.02901458380504,0.07712547664527779
817,25.467269490332804,0.05356643354898697,149.44826520265292,0.034825433064270786,127.03691313152524,0.07712998985498398
818,25.46182135383779,0.05358760420967628,149.3476712250214,0.03483084306583271,127.04452540352172,0.07713450306469018
819,25.456301749616216,0.05360877487036559,149.24621835669322,0.034836253067394636,127.05184923844216,0.07713901627439636
820,25.450710393054376,0.05362994553105489,149.1439081168572,0.03484166306895656,127.05888247981542,0.07714352948410255
821,25.44504700130578,0.0536511161917442,149.04074204258418,0.034847073070518486,127.06562297614121,0.07714804269380875
822,25.439311293301593,0.05367228685243351,148.93672168875088,0.034852483072080415,127.07206858097919,0.07715255590351494
823,25.43350298976095,0.05369345751312282,148.83184862796054,0.034857893073642336,127.07821715303824,0.07715706911322114
824,25.427621813201203,0.05371462817381213,148.72612445046502,0.034863303075204265,127.08406655626513,0.07716158232292733
825,25.42166748794814,0.05373579883450144,148.61955076408557,0.034868713076766186,127.08961465993312,0.07716609553263352
826,25.415639740146045,0.05375696949519075,148.5121291941334,0.034874123078328115,127.09485933873029,0.07717060874233972
827,25.409538297767725,0.05377814015588006,148.40386138332983,0.03487953307989004,127.09979847284747,0.0771751219520459
828,25.40336289062445,0.05379931081656937,148.29474899172664,0.034884943081451965,127.10442994806628,0.0771796351617521
829,25.39711325037579,0.05382048147725868,148.18479369662404,0.03489035308301389,127.10875165584646,0.07718414837145829
830,25.390789110539416,0.05384165213794799,148.07399719249156,0.034895763084575815,127.11276149341323,0.07718866158116448
831,25.38439020650076,0.0538628227986373,147.96236119088474,0.03490117308613774,127.11645736384422,0.07719317479087068
832,25.377916275522633,0.05388399345932661,147.84988742036478,0.03490658308769967,127.11983717615631,0.07719768800057687
833,25.371367056754735,0.05390516412001592,147.73657762641608,0.03491199308926159,127.12289884539192,0.07720220121028307
834,25.36474229124313,0.05392633478070523,147.6224335713626,0.03491740309082352,127.12564029270534,0.07720671441998926
835,25.358041721939557,0.05394750544139454,147.50745703428694,0.034922813092385444,127.12805944544854,0.07721122762969546
836,25.351265093710737,0.05396867610208384,147.39164981094487,0.03492822309394737,127.13015423725675,0.07721574083940164
837,25.34441215334755,0.05398984676277315,147.2750137136839,0.0349336330955093,127.13192260813375,0.07722025404910783
838,25.33748264957414,0.05401101742346246,147.15755057135766,0.03493904309707122,127.1333625045369,0.07722476725881403
839,25.33047633305693,0.05403218808415177,147.0392622292424,0.03494445309863315,127.13447187946193,0.07722928046852022
840,25.323392956413567,0.05405335874484108,146.92015054895234,0.03494986310019507,127.13524869252714,0.07723379367822641
841,25.316232274221772,0.05407452940553038,146.80021740835434,0.034955273101757,127.1356909100577,0.07723830688793261
842,25.308994043028093,0.05409570006621969,146.67946470148303,0.03496068310331893,127.13579650516934,0.0772428200976388
843,25.301678021356604,0.054116870726909,146.5578943384554,0.03496609310488085,127.13556345785179,0.077247333307345
844,25.29428396971749,0.05413804138759831,146.43550824538372,0.03497150310644278,127.13498975505202,0.07725184651705118
845,25.286811650615537,0.05415921204828762,146.3123083642912,0.0349769131080047,127.13407339075695,0.07725635972675737
846,25.279260828558584,0.05418038270897693,146.18829665302337,0.03498232310956663,127.13281236607612,0.07726087293646357
847,25.271631270065846,0.05420155336966624,146.06347508516328,0.03498773311112856,127.13120468932378,0.07726538614616976
848,25.26392274367616,0.05422272403035555,145.937845649943,0.03499314311269048,127.12924837610063,0.07726989935587596
849,25.256135019956126,0.05424389469104486,145.81141035215674,0.03499855311425241,127.12694144937554,0.07727441256558215
850,25.248267871508236,0.05426506535173417,145.68417121207324,0.03500396311581433,127.1242819395666,0.07727892577528835
851,25.24032107297881,0.05428623601242348,145.55613026534755,0.03500937311737626,127.12126788462194,0.07728343898499454
852,25.2322944010659,0.05430740667311279,145.42728956293362,0.03501478311893818,127.11789733010025,0.07728795219470072
853,25.22418763452714,0.0543285773338021,145.2976511709942,0.03502019312050011,127.11416832925092,0.07729246540440692
854,25.216000554187435,0.05434974799449141,145.16721717081415,0.035025603122062036,127.11007894309378,0.07729697861411311
855,25.207732942946596,0.05437091865518072,145.03598965871,0.03503101312362396,127.10562724049856,0.0773014918238193
856,25.1993845857869,0.05439208931587003,144.90397074594125,0.035036423125185887,127.10081129826408,0.0773060050335255
857,25.190955269780545,0.05441325997655933,144.77116255862077,0.03504183312674781,127.09562920119659,0.0773105182432317
858,25.182444784097022,0.05443443063724864,144.63756723762532,0.03504724312830974,127.0900790421885,0.07731503145293789
859,25.17385292001039,0.05445560129793795,144.50318693850528,0.035052653129871665,127.08415892229615,0.07731954466264408
860,25.165179470906466,0.05447677195862726,144.36802383139525,0.03505806313143359,127.07786695081748,0.07732405787235028
861,25.15642423228993,0.05449794261931657,144.23208010092216,0.035063473132995515,127.07120124536918,0.07732857108205646
862,25.147587001791344,0.05451911328000588,144.0953579461167,0.03506888313455744,127.06415993196353,0.07733308429176265
863,25.138667579174065,0.05454028394069518,143.95785958032042,0.035074293136119365,127.05674114508498,0.07733759750146885
864,25.129665766341077,0.05456145460138449,143.81958723109665,0.035079703137681294,127.0489430277661,0.07734211071117504
865,25.12058136734174,0.0545826252620738,143.68054314013793,0.035085113139243215,127.0407637316633,0.07734662392088124
866,25.111414188378447,0.05460379592276311,143.54072956317518,0.035090523140805144,127.03220141713211,0.07735113713058743
867,25.10216403781318,0.05462496658345242,143.40014876988604,0.035095933142367065,127.02325425330213,0.07735565034029362
868,25.092830726173975,0.05464613724414173,143.25880304380308,0.035101343143928994,127.01392041815144,0.07736016354999982
869,25.083414066161318,0.05466730790483104,143.11669468222183,0.035106753145490915,127.00419809858087,0.077364676759706
870,25.073913872654437,0.05468847856552035,142.97382599610856,0.035112163147052844,126.99408549048742,0.0773691899694122
871,25.064329962717466,0.05470964922620966,142.83019931000854,0.03511757314861477,126.98358079883775,0.07737370317911839
872,25.05466215560562,0.05473081988689897,142.6858169619527,0.035122983150176694,126.97268223774104,0.07737821638882458
873,25.044910272771148,0.05475199054758828,142.54068130336557,0.03512839315173862,126.9613880305214,0.07738272959853078
874,25.03507413786929,0.05477316120827759,142.39479469897248,0.035133803153300544,126.94969640978996,0.07738724280823697
875,25.025153576764122,0.0547943318689669,142.24815952670653,0.03513921315486247,126.93760561751645,0.07739175601794317
876,25.015148417534277,0.05481550252965621,142.10077817761533,0.0351446231564244,126.92511390510042,0.07739626922764936
877,25.00505849047861,0.05483667319034552,141.9526530557688,0.03515003315798632,126.91221953344204,0.07740078243735554
878,24.99488362812175,0.05485784385103483,141.80378657816377,0.03515544315954825,126.8989207730124,0.07740529564706174
879,24.984623665219587,0.05487901451172413,141.65418117463327,0.03516085316111017,126.88521590392355,0.07740980885676793
880,24.97427843876462,0.05490018517241344,141.50383928775,0.0351662631626721,126.87110321599783,0.07741432206647413
881,24.96384778799128,0.05492135583310275,141.3527633727354,0.03517167316423403,126.85658100883708,0.07741883527618032
882,24.95333155438108,0.05494252649379206,141.2009558973637,0.03517708316579595,126.84164759189103,0.07742334848588651
883,24.94272958166775,0.05496369715448137,141.04841934186908,0.03518249316735788,126.82630128452575,0.07742786169559271
884,24.93204171584224,0.054984867815170674,140.89515619885123,0.0351879031689198,126.8105404160912,0.0774323749052989
885,24.921267805157612,0.055006038475859984,140.7411689731814,0.03519331317048173,126.79436332598846,0.0774368881150051
886,24.910407700133888,0.05502720913654929,140.5864601819078,0.03519872317204366,126.7777683637368,0.07744140132471128
887,24.89946125356279,0.0550483797972386,140.43103235416223,0.03520413317360558,126.76075388903959,0.07744591453441747
888,24.888428320512354,0.05506955045792791,140.27488803106382,0.03520954317516751,126.74331827185078,0.07745042774412367
889,24.87730875833148,0.05509072111861722,140.11802976562683,0.03521495317672943,126.72545989244003,0.07745494095382986
890,24.866102426654415,0.05511189177930653,139.96046012266413,0.03522036317829136,126.70717714145775,0.07745945416353606
891,24.854809187405067,0.05513306243999584,139.8021816786934,0.03522577317985329,126.68846841999962,0.07746396737324225
892,24.843428904801332,0.05515423310068515,139.64319702184287,0.03523118318141521,126.6693321396708,0.07746848058294845
893,24.831961445359212,0.05517540376137446,139.48350875175475,0.03523659318297714,126.64976672264932,0.07747299379265464
894,24.820406677896933,0.05519657442206377,139.3231194794931,0.03524200318453906,126.62977060174939,0.07747750700236083
895,24.808764473538933,0.05521774508275308,139.16203182744573,0.03524741318610099,126.60934222048395,0.07748202021206702
896,24.797034705719753,0.05523891574344239,139.00024842923236,0.035252823187662916,126.5884800331268,0.07748653342177321
897,24.785217250187845,0.0552600864041317,138.8377719296072,0.03525823318922484,126.56718250477452,0.0774910466314794
898,24.773311985009276,0.05528125706482101,138.6746049843651,0.035263643190786766,126.54544811140745,0.0774955598411856
899,24.761318790571362,0.05530242772551032,138.51075026024608,0.03526905319234869,126.52327533995067,0.0775000730508918
900,24.74923754958619,0.05532359838619962,138.34621043484034,0.035274463193910616,126.50066268833386,0.07750458626059799
901,24.737068147094035,0.05534476904688893,138.1809881964928,0.035279873195472544,126.47760866555153,0.07750909947030418
902,24.724810470466714,0.05536593970757824,138.01508624420882,0.035285283197034466,126.45411179172203,0.07751361268001038
903,24.712464409410856,0.05538711036826755,137.8485072875569,0.035290693198596394,126.43017059814638,0.07751812588971656
904,24.70002985597101,0.05540828102895686,137.68125404657656,0.035296103200158316,126.40578362736639,0.07752263909942275
905,24.68750670453276,0.055429451689646164,137.51332925167944,0.035301513201720244,126.38094943322285,0.07752715230912895
906,24.674894851825627,0.055450622350335474,137.34473564355739,0.03530692320328217,126.35566658091246,0.07753166551883514
907,24.66219419692601,0.055471793011024784,137.1754759730855,0.035312333204844094,126.3299336470448,0.07753617872854134
908,24.649404641259956,0.05549296367171409,137.005553001226,0.03531774320640602,126.30374921969847,0.07754069193824753
909,24.636526088605812,0.0555141343324034,136.8349694989355,0.035323153207967944,126.27711189847706,0.07754520514795372
910,24.623558445096855,0.05553530499309271,136.66372824706667,0.03532856320952987,126.25002029456422,0.07754971835765992
911,24.61050161922381,0.05555647565378202,136.4918320362759,0.0353339732110918,126.22247303077866,0.0775542315673661
912,24.597355521837237,0.05557764631447133,136.31928366692594,0.03533938321265372,126.194468741628,0.0775587447770723
913,24.58412006614984,0.05559881697516064,136.14608594899144,0.03534479321421565,126.16600607336309,0.07756325798677849
914,24.570795167738744,0.05561998763584995,135.97224170196375,0.03535020321577757,126.13708368403061,0.07756777119648468
915,24.557380744547583,0.05564115829653926,135.7977537547556,0.0353556132173395,126.10770024352625,0.07757228440619088
916,24.543876716888548,0.05566232895722857,135.6226249456058,0.03536102321890143,126.07785443364666,0.07757679761589707
917,24.530283007444364,0.05568349961791788,135.44685812198492,0.03536643322046335,126.04754494814122,0.07758131082560327
918,24.51659954127013,0.05570467027860719,135.27045614049825,0.03537184322202528,126.01677049276304,0.07758582403530946
919,24.50282624579507,0.0557258409392965,135.09342186679345,0.0353772532235872,125.98552978531967,0.07759033724501566
920,24.488963050824246,0.05574701159998581,134.91575817546243,0.03538266322514913,125.9538215557233,0.07759485045472184
921,24.47500988854009,0.05576818226067511,134.73746794994923,0.03538807322671106,125.9216445460399,0.07759936366442803
922,24.46096669350392,0.05578935292136442,134.55855408245378,0.03539348322827298,125.88899751053874,0.07760387687413423
923,24.446833402657344,0.05581052358205373,134.37901947383577,0.03539889322983491,125.85587921574069,0.07760839008384042
924,24.432609955323542,0.05583169424274304,134.19886703352273,0.03540430323139683,125.82228844046607,0.07761290329354661
925,24.4182962932085,0.05585286490343235,134.01809967941196,0.03540971323295876,125.78822397588222,0.07761741650325281
926,24.40389236040213,0.055874035564121655,133.83672033777873,0.03541512323452069,125.7536846255503,0.077621929712959
927,24.38939810337925,0.055895206224810964,133.65473194317968,0.03542053323608261,125.71866920547171,0.0776264429226652
928,24.374813471000607,0.055916376885500274,133.47213743835897,0.03542594323764454,125.683176544134,0.07763095613237138
929,24.36013841451367,0.055937547546189584,133.2889397741536,0.03543135323920646,125.64720548255542,0.07763546934207757
930,24.345372887553385,0.055958718206878894,133.10514190939907,0.03543676324076839,125.6107548743308,0.07763998255178377
931,24.330516846142842,0.0559798888675682,132.92074681083477,0.035442173242330316,125.5738235856749,0.07764449576148996
932,24.31557024869388,0.05600105952825751,132.73575745301065,0.03544758324389224,125.53641049546631,0.07764900897119616
933,24.300533056007524,0.05602223018894682,132.55017681819083,0.035452993245454166,125.49851449529045,0.07765352218090235
934,24.2854052312744,0.05604340084963613,132.36400789626248,0.03545840324701609,125.46013448948216,0.07765803539060855
935,24.270186740075026,0.05606457151032544,132.17725368463852,0.035463813248578016,125.42126939516761,0.07766254860031474
936,24.254877550380037,0.05608574217101475,131.98991718816663,0.035469223250139945,125.38191814230592,0.07766706181002092
937,24.239477632550294,0.05610691283170406,131.80200141903413,0.035474633251701866,125.3420796737295,0.07767157501972712
938,24.223986959336887,0.05612808349239337,131.6135093966729,0.035480043253263795,125.30175294518514,0.07767608822943331
939,24.20840550588114,0.05614925415308268,131.4244441476688,0.035485453254825716,125.26093692537314,0.0776806014391395
940,24.192733249714372,0.05617042481377199,131.23480870566468,0.035490863256387645,125.21963059598687,0.0776851146488457
941,24.176970170757755,0.0561915954744613,131.04460611127007,0.03549627325794957,125.17783295175121,0.0776896278585519
942,24.161116251321893,0.0562127661351506,130.85383941196562,0.035501683259511495,125.1355430004608,0.07769414106825809
943,24.145171476106437,0.05623393679583991,130.66251166201093,0.03550709326107342,125.09275976301717,0.07769865427796428
944,24.129135832199598,0.05625510745652922,130.4706259223512,0.035512503262635345,125.04948227346631,0.07770316748767048
945,24.113009309077526,0.05627627811721853,130.27818526052414,0.03551791326419727,125.00570957903477,0.07770768069737666
946,24.09679189860359,0.05629744877790784,130.08519275056742,0.035523323265759195,124.96144074016506,0.07771219390708285
947,24.08048359502768,0.05631861943859715,129.8916514729256,0.03552873326732112,124.91667483055171,0.07771670711678905
948,24.06408439498527,0.056339790099286455,129.69756451435748,0.03553414326888305,124.87141093717545,0.07772122032649524
949,24.04759429749647,0.056360960759975764,129.50293496784468,0.035539553270444973,124.82564816033744,0.07772573353620144
950,24.031013303965032,0.056382131420665074,129.30776593249684,0.0355449632720069,124.77938561369285,0.07773024674590763
951,24.014341418177175,0.056403302081354384,129.1120605134627,0.035550373273568824,124.7326224242839,0.07773475995561382
952,23.99757864630037,0.056424472742043694,128.91582182183453,0.03555578327513075,124.68535773257213,0.07773927316532002
953,23.980724996882067,0.056445643402733,128.71905297455942,0.03556119327669268,124.63759069247058,0.0777437863750262
954,23.96378048084824,0.05646681406342231,128.52175709434513,0.0355666032782546,124.58932047137434,0.0777482995847324
955,23.946745111501965,0.05648798472411162,128.3239373095693,0.03557201327981653,124.5405462501922,0.07775281279443859
956,23.929618904521817,0.05650915538480093,128.1255967541887,0.03557742328137845,124.49126722337625,0.07775732600414478
957,23.91240187796023,0.05653032604549024,127.92673856764557,0.03558283328294038,124.4414825989512,0.07776183921385098
958,23.89509405224174,0.05655149670617955,127.72736589477944,0.03558824328450231,124.3911915985439,0.07776635242355717
959,23.87769545016116,0.05657266736686886,127.52748188573355,0.03559365328606423,124.34039345741148,0.07777086563326337
960,23.86020609688168,0.05659383802755817,127.32708969586524,0.03559906328762616,124.28908742446916,0.07777537884296956
961,23.84262601993283,0.05661500868824748,127.12619248565477,0.03560447328918808,124.23727276231756,0.07777989205267574
962,23.82495524920843,0.05663617934893679,126.9247934206148,0.03560988329075001,124.18494874726903,0.07778440526238194
963,23.807193816964407,0.056657350009626094,126.72289567120002,0.03561529329231193,124.13211466937439,0.07778891847208813
964,23.7893417578165,0.056678520670315403,126.52050241271672,0.03562070329387386,124.07876983244789,0.07779343168179433
965,23.771399108737974,0.05669969133100471,126.31761682523262,0.03562611329543579,124.02491355409246,0.07779794489150052
966,23.75336590905715,0.05672086199169402,126.11424209348795,0.03563152329699771,123.97054516572372,0.07780245810120671
967,23.735242200454913,0.05674203265238333,125.9103814068032,0.03563693329855964,123.9156640125941,0.07780697131091291
968,23.71702802696207,0.05676320331307264,125.70603795899301,0.03564234330012156,123.86026945381583,0.0778114845206191
969,23.69872343495674,0.056784373973761945,125.50121494827305,0.03564775330168349,123.80436086238353,0.0778159977303253
970,23.68032847316153,0.056805544634451255,125.2959155771741,0.035653163303245416,123.7479376251966,0.07782051094003148
971,23.6618431926407,0.056826715295140565,125.0901430524506,0.03565857330480734,123.69099914307945,0.07782502414973767
972,23.64326764679724,0.056847885955829874,124.88390058499286,0.03566398330636927,123.6335448308041,0.07782953735944387
973,23.624601891369835,0.056869056616519184,124.67719138973804,0.03566939330793119,123.57557411710933,0.07783405056915006
974,23.605845984429788,0.056890227277208494,124.47001868558152,0.03567480330949312,123.51708644472056,0.07783856377885626
975,23.586999986377812,0.056911397937897804,124.26238569528937,0.035680213311055045,123.45808127036905,0.07784307698856245
976,23.568063959940766,0.05693256859858711,124.05429564540883,0.03568562331261697,123.39855806481037,0.07784759019826865
977,23.549037970168342,0.05695373925927642,123.84575176618135,0.035691033314178895,123.3385163128423,0.07785210340797484
978,23.529922084429593,0.05697490991996573,123.63675729145439,0.03569644331574082,123.2779555133223,0.07785661661768103
979,23.510716372409455,0.05699608058065504,123.42731545859411,0.035701853317302745,123.21687517918427,0.07786112982738722
980,23.49142090610512,0.05701725124134435,123.21742950839737,0.035707263318864674,123.15527483745419,0.07786564303709341
981,23.47203575982241,0.05703842190203366,123.00710268500615,0.035712673320426595,123.09315402926663,0.0778701562467996
982,23.452561010171983,0.05705959256272297,122.7963382358175,0.035718083321988524,123.03051230987919,0.0778746694565058
983,23.43299673606549,0.05708076322341228,122.58513941140066,0.035723493323550445,122.96734924868703,0.077879182666212
984,23.41334301871172,0.05710193388410159,122.37350946540644,0.035728903325112374,122.9036644292366,0.07788369587591819
985,23.39359994161256,0.057123104544790894,122.16145165448442,0.0357343133266743,122.83945744923932,0.07788820908562438
986,23.3737675905589,0.057144275205480204,121.9489692381942,0.035739723328236224,122.77472792058349,0.07789272229533056
987,23.353846053626533,0.05716544586616951,121.73606547892052,0.03574513332979815,122.70947546934684,0.07789723550503676
988,23.3338354211719,0.05718661652685882,121.52274364178729,0.035750543331360074,122.64369973580833,0.07790174871474295
989,23.313735785827774,0.05720778718754813,121.30900699457196,0.035755953332922,122.5774003744586,0.07790626192444915
990,23.29354724249889,0.057228957848237436,121.09485880761996,0.03576136333448393,122.51057705401035,0.07791077513415534
991,23.273269888357405,0.057250128508926745,120.88030235376067,0.03576677333604585,122.44322945740828,0.07791528834386154
992,23.252903822838476,0.057271299169616055,120.66534090821986,0.03577218333760778,122.37535728183802,0.07791980155356773
993,23.232449147635553,0.057292469830305365,120.4499777485384,0.0357775933391697,122.30696023873487,0.07792431476327392
994,23.21190596669569,0.057313640490994675,120.2342161544849,0.03578300334073163,122.2380380537918,0.07792882797298012
995,23.191274386214772,0.057334811151683984,120.01805940797257,0.03578841334229356,122.16859046696689,0.0779333411826863
996,23.1705545146327,0.057355981812373294,119.80151079297596,0.03579382334385548,122.09861723248959,0.0779378543923925
997,23.1497464626284,0.057377152473062604,119.58457359544448,0.03579923334541741,122.02811811886797,0.07794236760209869
998,23.12885034311487,0.05739832313375191,119.3672511032224,0.03580464334697933,121.95709290889367,0.07794688081180488
999,23.107866271234062,0.05741949379444122,119.14954660596145,0.03581005334854126,121.88554139964737,0.07795139402151108


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_40_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00039,0.06847788393497467,0.035134218633174896,0.0840296521782875
1,1,00089,0.05841393768787384,0.03999707102775574,0.06690418720245361
2,2,00064,0.042020294815301895,0.03298532962799072,0.06418076902627945
3,3,00014,0.05728757381439209,0.037931203842163086,0.07831688225269318


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_40_D_8/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,16.016818709790066,0.042020294815301895,75.67528714311364,0.03298532962799072,29.28138787608637,0.06418076902627945
1,16.04126300069284,0.042046778888494764,75.78560358907254,0.03299234838815065,29.308283065326783,0.06420063777818336
2,16.065695693182374,0.042073262961687626,75.89567163354896,0.032999367148310574,29.33504192724069,0.06422050653008728
3,16.09011700117179,0.042099747034880494,76.00549040141811,0.0330063859084705,29.361664320798006,0.06424037528199118
4,16.114527140429285,0.042126231108073356,76.11505902469769,0.033013404668630425,29.388150108925913,0.0642602440338951
5,16.138926328558846,0.042152715181266225,76.22437664257176,0.03302042342879035,29.414499158513756,0.06428011278579901
6,16.163314784980727,0.042179199254459086,76.33344240141449,0.03302744218895027,29.44071134041778,0.06429998153770292
7,16.18769273091174,0.042205683327651955,76.44225545481406,0.033034460949110195,29.466786529465644,0.06431985028960684
8,16.212060389345297,0.042232167400844824,76.55081496359519,0.03304147970927012,29.492724604460747,0.06433971904151074
9,16.236417985031334,0.042258651474037685,76.65912009584237,0.033048498469430046,29.51852544818656,0.06435958779341466
10,16.260765744455963,0.042285135547230554,76.7671700269222,0.03305551722958997,29.54418894741037,0.06437945654531857
11,16.285103895820964,0.042311619620423416,76.87496393950555,0.0330625359897499,29.569714992887373,0.06439932529722248
12,16.309432669023078,0.042338103693616284,76.98250102358924,0.03306955474990982,29.595103479364198,0.0644191940491264
13,16.333752295633076,0.042364587766809146,77.0897804765178,0.03307657351006975,29.620354305582257,0.0644390628010303
14,16.358063008874694,0.042391071840002015,77.19680150300445,0.033083592270229674,29.645467374281274,0.06445893155293422
15,16.38236504360329,0.042417555913194877,77.3035633151518,0.0330906110303896,29.67044259220212,0.06447880030483813
16,16.40665863628441,0.042444039986387745,77.4100651324726,0.033097629790549525,29.695279870089948,0.06449866905674204
17,16.430944024972078,0.042470524059580614,77.5163061819095,0.033104648550709444,29.719979122696838,0.06451853780864596
18,16.455221449286924,0.042497008132773476,77.6222856978553,0.03311166731086937,29.74454026878425,0.06453840656054986
19,16.479491150394196,0.042523492205966344,77.72800292217197,0.033118686071029295,29.768963231125614,0.06455827531245378
20,16.50375337098142,0.042549976279159206,77.83345710420994,0.03312570483118922,29.79324793650833,0.06457814406435769
21,16.528008355236096,0.042576460352352075,77.93864750082696,0.033132723591349146,29.817394315735836,0.0645980128162616
22,16.552256348822986,0.042602944425544936,78.04357337640621,0.03313974235150907,29.841402303629483,0.06461788156816552
23,16.576497598861422,0.042629428498737805,78.14823400287477,0.033146761111669,29.865271839030076,0.06463775032006942
24,16.600732353902266,0.042655912571930674,78.25262865972107,0.03315377987182892,29.889002864799377,0.06465761907197334
25,16.624960863904814,0.042682396645123535,78.35675663401229,0.03316079863198885,29.912595327821396,0.06467748782387725
26,16.649183380213472,0.042708880718316404,78.46061722041155,0.033167817392148774,29.936049179003398,0.06469735657578116
27,16.673400155534225,0.042735364791509266,78.56420972119433,0.03317483615230869,29.959364373276916,0.06471722532768508
28,16.697611443911022,0.042761848864702134,78.66753344626517,0.03318185491246862,29.982540869598363,0.06473709407958898
29,16.72181750070189,0.042788332937894996,78.77058771317319,0.033188873672628544,30.005578630949586,0.0647569628314929
30,16.74601858255495,0.042814817011087865,78.87337184712803,0.03319589243278847,30.02847762433824,0.06477683158339681
31,16.770214947384225,0.04284130108428073,78.97588518101497,0.033202911192948395,30.051237820797954,0.06479670033530072
32,16.794406854345265,0.042867785157473595,79.07812705541005,0.03320992995310832,30.07385919538823,0.06481656908720464
33,16.818594563810706,0.042894269230666464,79.1800968185942,0.033216948713268246,30.096341727194297,0.06483643783910854
34,16.84277833734551,0.042920753303859326,79.28179382656792,0.03322396747342817,30.1186853993267,0.06485630659101245
35,16.866958437682182,0.042947237377052194,79.38321744306484,0.0332309862335881,30.140890198920697,0.06487617534291637
36,16.89113512869573,0.042973721450245056,79.48436703956526,0.03323800499374802,30.16295611713547,0.06489604409482028
37,16.91530867537855,0.043000205523437925,79.5852419953093,0.03324502375390795,30.18488314915325,0.0649159128467242
38,16.93947934381505,0.043026689596630786,79.68584169730956,0.03325204251406787,30.20667129417802,0.0649357815986281
39,16.96364740115623,0.043053173669823655,79.7861655403638,0.03325906127422779,30.228320555434365,0.06495565035053201
40,16.98781311559404,0.043079657743016524,79.8862129270666,0.03326608003438772,30.2498309401658,0.06497551910243593
41,17.011976756335567,0.043106141816209385,79.98598326782127,0.033273098794547644,30.27120245963313,0.06499538785433984
42,17.036138593577174,0.043132625889402254,80.08547598085117,0.03328011755470757,30.2924351291126,0.06501525660624376
43,17.060298898478344,0.043159109962595116,80.18469049221045,0.033287136314867495,30.313528967893674,0.06503512535814766
44,17.084457943135536,0.043185594035787984,80.28362623579488,0.03329415507502742,30.33448399927693,0.06505499411005157
45,17.108616000555745,0.043212078108980846,80.38228265335204,0.033301173835187346,30.355300250571556,0.06507486286195549
46,17.13277334463005,0.043238562182173715,80.480659194491,0.03330819259534727,30.37597775309257,0.0650947316138594
47,17.15693025010692,0.043265046255366583,80.57875531669191,0.0333152113555072,30.39651654215825,0.06511460036576332
48,17.18108699256544,0.043291530328559445,80.67657048531525,0.03332223011566712,30.41691665708683,0.06513446911766722
49,17.2052438483884,0.043318014401752314,80.77410417361018,0.03332924887582704,30.43717814119355,0.06515433786957113
50,17.229401094735195,0.043344498474945176,80.8713558627235,0.03333626763598697,30.45730104178714,0.06517420662147505
51,17.25355900951466,0.043370982548138044,80.96832504170716,0.03334328639614689,30.47728541016618,0.06519407537337896
52,17.277717871357734,0.043397466621330906,81.06501120752614,0.03335030515630682,30.497131301615497,0.06521394412528288
53,17.30187795959001,0.043423950694523775,81.16141386506564,0.033357323916466744,30.516838775402093,0.06523381287718678
54,17.326039554204105,0.043450434767716636,81.25753252713798,0.03336434267662667,30.53640789477102,0.06525368162909069
55,17.35020293583205,0.043476918840909505,81.35336671448923,0.033371361436786595,30.555838726941126,0.06527355038099461
56,17.37436838571735,0.043503402914102374,81.44891595580526,0.03337838019694652,30.575131343100438,0.06529341913289852
57,17.39853618568709,0.043529886987295235,81.54417978771761,0.033385398957106446,30.594285818401538,0.06531328788480244
58,17.42270661812386,0.043556371060488104,81.63915775480874,0.03339241771726637,30.61330223195662,0.06533315663670634
59,17.44687996593756,0.043582855133680966,81.73384940961733,0.0333994364774263,30.632180666832518,0.06535302538861025
60,17.471056512537082,0.043609339206873834,81.8282543126425,0.033406455237586216,30.650921210045293,0.06537289414051417
61,17.495236541801916,0.043635823280066696,81.92237203234885,0.03341347399774614,30.66952395255492,0.06539276289241808
62,17.519420338053607,0.043662307353259565,82.01620214516952,0.03342049275790607,30.68798898925958,0.065412631644322
63,17.54360818602713,0.043688791426452434,82.10974423551039,0.03342751151806599,30.70631641898987,0.0654325003962259
64,17.567800370842125,0.043715275499645295,82.20299789575273,0.03343453027822592,30.724506344502814,0.06545236914812981
65,17.5919971779741,0.043741759572838164,82.29596272625645,0.033441549038385844,30.74255887247563,0.06547223790003373
66,17.616198893225413,0.043768243646031026,82.38863833536223,0.03344856779854577,30.760474113499374,0.06549210665193764
67,17.640405802696293,0.043794727719223894,82.48102433939364,0.033455586558705695,30.7782521820724,0.06551197540384156
68,17.664618192755633,0.043821211792416756,82.57312036265887,0.03346260531886562,30.795893196593564,0.06553184415574546
69,17.68883635001181,0.043847695865609625,82.66492603745182,0.033469624079025546,30.813397279355346,0.06555171290764937
70,17.713060561283296,0.04387417993880249,82.75644100405323,0.033476642839185465,30.83076455653674,0.06557158165955329
71,17.737291113569245,0.043900664011995355,82.84766491073118,0.03348366159934539,30.847995158195836,0.0655914504114572
72,17.761528294020025,0.043927148085188224,82.93859741374109,0.033490680359505316,30.865089218262526,0.06561131916336112
73,17.785772389907535,0.043953632158381085,83.02923817732558,0.03349769911966524,30.882046874530637,0.06563118791526502
74,17.81002368859561,0.043980116231573954,83.11958687371406,0.03350471787982517,30.89886826865024,0.06565105666716893
75,17.83428247751018,0.044006600304766816,83.20964318312126,0.03351173663998509,30.91555354611955,0.06567092541907285
76,17.858549044109473,0.044033084377959684,83.29940679374653,0.03351875540014502,30.932102856276636,0.06569079417097676
77,17.882823675854052,0.044059568451152546,83.3888774017716,0.033525774160304944,30.948516352291165,0.06571066292288068
78,17.907106660176858,0.044086052524345415,83.47805471135874,0.03353279292046487,30.964794191155697,0.06573053167478458
79,17.931398284453106,0.044112536597538284,83.56693843464812,0.033539811680624795,30.980936533676957,0.06575040042668849
80,17.955698835970143,0.044139020670731145,83.65552829175513,0.03354683044078472,30.99694354446692,0.06577026917859241
81,17.980008601897286,0.044165504743924014,83.74382401076676,0.03355384920094464,31.012815391933636,0.06579013793049632
82,18.004327869255476,0.044191988817116876,83.83182532773866,0.033560867961104565,31.02855224827193,0.06581000668240024
83,18.028656924887,0.044218472890309744,83.91953198669039,0.03356788672126449,31.04415428945391,0.06582987543430414
84,18.05299605542505,0.044244956963502606,84.00694373960155,0.033574905481424416,31.059621695219306,0.06584974418620805
85,18.077345547263313,0.044271441036695475,84.09406034640688,0.03358192424158434,31.074954649065624,0.06586961293811197
86,18.101705686525392,0.04429792510988834,84.18088157499096,0.03358894300174427,31.090153338238082,0.06588948169001588
87,18.1260767590343,0.044324409183081205,84.267407201183,0.03359596176190419,31.105217953719407,0.06590935044191978
88,18.15045905028183,0.044350893256274074,84.35363700875092,0.03360298052206412,31.120148690219494,0.0659292191938237
89,18.17485284539785,0.044377377329466935,84.43957078939485,0.033609999282224044,31.13494574616476,0.06594908794572761
90,18.199258429119634,0.044403861402659804,84.52520834274068,0.03361701804238397,31.14960932368745,0.06596895669763153
91,18.22367608576108,0.044430345475852666,84.61054947633315,0.033624036802543895,31.16413962861469,0.06598882544953544
92,18.248106099181943,0.044456829549045535,84.69559400562801,0.033631055562703814,31.178536870457428,0.06600869420143934
93,18.272548752756947,0.044483313622238396,84.78034175398513,0.03363807432286374,31.192801262399083,0.06602856295334326
94,18.297004329344976,0.044509797695431265,84.8647925526593,0.033645093083023665,31.206933021284144,0.06604843170524717
95,18.321473111258104,0.044536281768624134,84.94894624079257,0.03365211184318359,31.220932367606558,0.06606830045715109
96,18.345955380230695,0.044562765841816995,85.03280266540477,0.033659130603343516,31.23479952549785,0.066088169209055
97,18.370451417388438,0.044589249915009864,85.11636168138469,0.03366614936350344,31.248534722715227,0.0661080379609589
98,18.39496150321733,0.044615733988202726,85.19962315148028,0.03367316812366337,31.262138190629376,0.06612790671286282
99,18.41948591753269,0.044642218061395594,85.28258694628852,0.03368018688382329,31.27561016421215,0.06614777546476673
100,18.444024939448077,0.044668702134588456,85.36525294424521,0.03368720564398322,31.288950882024096,0.06616764421667065
101,18.46857884734427,0.044695186207781325,85.44762103161423,0.033694224404143144,31.30216058620171,0.06618751296857456
102,18.493147918838183,0.04472167028097419,85.52969110247602,0.03370124316430306,31.315239522444674,0.06620738172047846
103,18.517732430751764,0.044748154354167055,85.61146305871691,0.03370826192446299,31.328187940002838,0.06622725047238238
104,18.54233265908093,0.044774638427359924,85.6929368100163,0.033715280684622914,31.341006091662926,0.06624711922428629
105,18.56694887896441,0.044801122500552785,85.77411227383504,0.03372229944478284,31.35369423373535,0.06626698797619021
106,18.591581364652683,0.044827606573745654,85.85498937540271,0.033729318204942765,31.366252626040517,0.06628685672809412
107,18.616230389476822,0.044854090646938516,85.9355680477043,0.03373633696510269,31.37868153189527,0.06630672547999802
108,18.640896225817404,0.044880574720131385,86.01584823146736,0.033743355725262617,31.390981218098972,0.06632659423190194
109,18.665579145073362,0.04490705879332425,86.09582987514797,0.03375037448542254,31.40315195491943,0.06634646298380585
110,18.690279417630908,0.044933542866517115,86.17551293491672,0.03375739324558247,31.415194016078786,0.06636633173570977
111,18.714997312832413,0.044960026939709984,86.2548973746443,0.03376441200574239,31.42710767873909,0.06638620048761368
112,18.739733098945294,0.044986511012902845,86.33398316588665,0.03377143076590232,31.438893223487813,0.06640606923951758
113,18.764487043130963,0.045012995086095714,86.4127702878695,0.03377844952606224,31.45055093432312,0.0664259379914215
114,18.789259411413717,0.045039479159288576,86.49125872747356,0.03378546828622216,31.462081098639036,0.06644580674332541
115,18.81405046864974,0.045065963232481444,86.56944847921781,0.03379248704638209,31.473484007210423,0.06646567549522933
116,18.83886047849601,0.04509244730567431,86.64733954524358,0.033799505806542014,31.484759954177772,0.06648554424713324
117,18.86368970337932,0.045118931378867175,86.7249319352978,0.03380652456670194,31.4959092370319,0.06650541299903714
118,18.88853840446531,0.04514541545206004,86.80222566671614,0.033813543326861865,31.506932156598396,0.06652528175094106
119,18.913406841627477,0.045171899525252905,86.87922076440549,0.03382056208702179,31.517829017021995,0.06654515050284497
120,18.938295273416255,0.045198383598445774,86.95591726082634,0.03382758084718172,31.52860012575072,0.06656501925474889
121,18.963203957028128,0.045224867671638636,87.03231519597459,0.03383459960734164,31.53924579351991,0.0665848880066528
122,18.988133148274784,0.045251351744831504,87.10841461736318,0.03384161836750157,31.549766334336073,0.0666047567585567
123,19.013083101552247,0.045277835818024366,87.18421558000323,0.03384863712766149,31.560162065460577,0.06662462551046062
124,19.03805406981015,0.045304319891217235,87.25971814638476,0.03385565588782141,31.57043330739319,0.06664449426236453
125,19.063046304520956,0.0453308039644101,87.33492238645758,0.03386267464798134,31.58058038385549,0.06666436301426845
126,19.088060055649283,0.045357288037602965,87.40982837761095,0.03386969340814126,31.590603621774033,0.06668423176617236
127,19.113095571621283,0.045383772110795834,87.48443620465355,0.03387671216830119,31.600503351263495,0.06670410051807626
128,19.13815309929399,0.045410256183988695,87.55874595979282,0.033883730928461114,31.61027990560958,0.06672396926998019
129,19.163232883924863,0.045436740257181564,87.63275774261413,0.03389074968862104,31.619933621251718,0.06674383802188409
130,19.188335169141215,0.045463224330374426,87.70647166005946,0.033897768448780966,31.629464837765795,0.06676370677378801
131,19.213460196909875,0.045489708403567294,87.77988782640566,0.03390478720894089,31.63887389784651,0.06678357552569192
132,19.23860820750673,0.045516192476760156,87.85300636324257,0.03391180596910082,31.648161147289773,0.06680344427759582
133,19.263779439486544,0.045542676549953025,87.92582739945064,0.03391882472926074,31.657326934974826,0.06682331302949975
134,19.288974129652626,0.04556916062314589,87.99835107117815,0.03392584348942067,31.666371612846252,0.06684318178140365
135,19.314192513026708,0.045595644696338755,88.0705775218183,0.033932862249580587,31.675295535895888,0.06686305053330757
136,19.339434822818866,0.045622128769531624,88.14250690198594,0.03393988100974051,31.684099062144497,0.06688291928521148
137,19.36470129039747,0.045648612842724486,88.21413936949354,0.03394689976990044,31.692782552623388,0.06690278803711538
138,19.389992145259313,0.045675096915917354,88.28547508932722,0.03395391853006036,31.701346371355825,0.0669226567890193
139,19.41530761499964,0.045701580989110216,88.35651423362256,0.03396093729022029,31.7097908853383,0.06694252554092321
140,19.440647925282512,0.045728065062303085,88.4272569816396,0.033967956050380214,31.71811646452173,0.06696239429282713
141,19.46601329981098,0.04575454913549595,88.49770351973787,0.03397497481054014,31.726323481792388,0.06698226304473104
142,19.491403960297582,0.045781033208688815,88.56785404135087,0.033981993570700066,31.73441231295283,0.06700213179663495
143,19.516820126434776,0.045807517281881684,88.63770874696044,0.03398901233085999,31.74238333670258,0.06702200054853887
144,19.542262015865543,0.045834001355074545,88.70726784407059,0.03399603109101992,31.750236934618712,0.06704186930044277
145,19.567729844154048,0.045860485428267414,88.77653154718092,0.03400304985117984,31.757973491136326,0.06706173805234669
146,19.59322382475641,0.045886969501460276,88.84550007776008,0.03401006861133976,31.765593393528796,0.0670816068042506
147,19.618744168991604,0.045913453574653144,88.91417366421874,0.03401708737149969,31.773097031888007,0.0671014755561545
148,19.644291086012387,0.04593993764784601,88.98255254188176,0.03402410613165961,31.780484799104336,0.06712134430805843
149,19.66986478277641,0.045966421721038875,89.0506369529607,0.03403112489181954,31.78775709084658,0.06714121305996233
150,19.695465464017442,0.04599290579423174,89.11842714652579,0.03403814365197946,31.794914305541717,0.06716108181186624
151,19.721093332216583,0.046019389867424605,89.18592337847737,0.03404516241213939,31.80195684435455,0.06718095056377016
152,19.74674858757377,0.046045873940617474,89.25312591151717,0.034052181172299315,31.80888511116718,0.06720081931567407
153,19.77243142797922,0.046072358013810336,89.32003501511937,0.03405919993245924,31.81569951255841,0.06722068806757799
154,19.79814204898517,0.046098842087003204,89.38665096550105,0.034066218692619166,31.822400457782987,0.06724055681948189
155,19.82388064377755,0.04612532616019607,89.45297404559255,0.03407323745277909,31.828988358750706,0.0672604255713858
156,19.84964740314794,0.046151810233388935,89.51900454500736,0.03408025621293901,31.8354636300054,0.06728029432328972
157,19.875442515465583,0.0461782943065818,89.5847427600122,0.034087274973098936,31.841826688703797,0.06730016307519363
158,19.90126616664948,0.046204778379774665,89.65018899349577,0.03409429373325886,31.8480779545943,0.06732003182709755
159,19.927118540140736,0.046231262452967534,89.71534355493796,0.03410131249341879,31.854217849995514,0.06733990057900145
160,19.952999816874904,0.046257746526160395,89.78020676037876,0.03410833125357871,31.86024679977484,0.06735976933090536
161,19.978910175254587,0.046284230599353264,89.84477893238657,0.03411535001373864,31.86616523132679,0.06737963808280928
162,20.00484979112208,0.04631071467254613,89.90906040002619,0.03412236877389856,31.871973574551202,0.06739950683471319
163,20.030818837732205,0.046337198745738994,89.97305149882666,0.03412938753405849,31.877672261831464,0.0674193755866171
164,20.056817485725304,0.04636368281893186,90.0367525707488,0.034136406294218415,31.88326172801243,0.06743924433852101
165,20.082845903100313,0.046390166892124725,90.10016396415236,0.03414342505437834,31.888742410378377,0.06745911309042492
166,20.108904255188058,0.046416650965317593,90.16328603376269,0.034150443814538266,31.894114748630766,0.06747898184232884
167,20.134992704624622,0.046443135038510455,90.22611914063755,0.034157462574698184,31.899379184865875,0.06749885059423275
168,20.16111141132498,0.046469619111703324,90.2886636521335,0.03416448133485811,31.904536163552404,0.06751871934613667
169,20.187260532456637,0.046496103184896186,90.35091994187141,0.034171500095018036,31.90958613150886,0.06753858809804057
170,20.21344022241357,0.046522587258089054,90.4128883897024,0.03417851885517796,31.914529537880917,0.06755845684994448
171,20.239650632790223,0.046549071331281916,90.47456938167335,0.03418553761533789,31.919366834118616,0.0675783256018484
172,20.265891912355738,0.046575555404474785,90.53596330999169,0.03419255637549781,31.924098473953475,0.0675981943537523
173,20.292164207028293,0.04660203947766765,90.59707057299042,0.03419957513565774,31.92872491337548,0.06761806310565623
174,20.318467659849652,0.046628523550860515,90.65789157509252,0.034206593895817664,31.933246610609988,0.06763793185756013
175,20.34480241095987,0.046655007624053384,90.71842672677516,0.03421361265597759,31.937664026094502,0.06765780060946404
176,20.37116859757213,0.046681491697246245,90.7786764445336,0.034220631416137515,31.94197762245537,0.06767766936136796
177,20.39756635394785,0.046707975770439114,90.83864115084486,0.03422765017629743,31.94618786448433,0.06769753811327187
178,20.423995811371846,0.046734459843631976,90.89832127413128,0.03423466893645736,31.950295219115027,0.06771740686517579
179,20.450457098127774,0.046760943916824844,90.95771724872323,0.034241687696617285,31.954300155399345,0.06773727561707969
180,20.47695033947371,0.04678742799001771,91.01682951482216,0.03424870645677721,31.95820314448374,0.0677571443689836
181,20.503475657617884,0.046813912063210575,91.07565851846303,0.034255725216937136,31.962004659585368,0.06777701312088752
182,20.530033171694676,0.046840396136403444,91.13420471147666,0.03426274397709706,31.965705175968157,0.06779688187279143
183,20.556622997740718,0.046866880209596305,91.1924685514516,0.03426976273725699,31.969305170918876,0.06781675062469535
184,20.58324524867125,0.046893364282789174,91.25045050169591,0.03427678149741691,31.972805123722907,0.06783661937659925
185,20.609900034256633,0.046919848355982036,91.30815103119859,0.03428380025757684,31.976205515640146,0.06785648812850316
186,20.636587461099065,0.046946332429174904,91.36557061459077,0.034290819017736764,31.979506829880663,0.06787635688040708
187,20.66330763260949,0.04697281650236777,91.42270973210643,0.03429783777789669,31.982709551580275,0.06789622563231099
188,20.690060648984705,0.046999300575560635,91.47956886954331,0.03430485653805661,31.985814167776184,0.0679160943842149
189,20.716846607184703,0.0470257846487535,91.5361485182233,0.03431187529821653,31.988821167382284,0.06793596313611881
190,20.74366560091013,0.047052268721946365,91.59244917495234,0.03431889405837646,31.991731041164606,0.06795583188802272
191,20.770517720580095,0.047078752795139234,91.64847134198031,0.034325912818536385,31.994544281716554,0.06797570063992664
192,20.797403053309985,0.047105236868332095,91.70421552696087,0.03433293157869631,31.997261383434065,0.06799556939183055
193,20.824321682889718,0.047131720941524964,91.75968224291063,0.034339950338856236,31.99988284249072,0.06801543814373447
194,20.851273689761975,0.04715820501471783,91.81487200816835,0.03434696909901616,32.00240915681278,0.06803530689563837
195,20.878259151000858,0.047184689087910694,91.86978534635371,0.03435398785917609,32.00484082605409,0.06805517564754228
196,20.90527814029064,0.04721117316110356,91.92442278632608,0.03436100661933601,32.00717835157096,0.0680750443994462
197,20.932330727904723,0.047237657234296425,91.97878486214267,0.03436802537949594,32.0094222363969,0.0680949131513501
198,20.959416980684907,0.047264141307489294,92.03287211301692,0.034375044139655864,32.0115729852174,0.06811478190325401
199,20.98653696202077,0.047290625380682155,92.08668508327611,0.03438206289981578,32.01363110434448,0.06813465065515793
200,21.013690731829396,0.047317109453875024,92.14022432231937,0.03438908165997571,32.01559710169128,0.06815451940706184
201,21.040878346535184,0.04734359352706789,92.19349038457479,0.034396100420135634,32.01747148674652,0.06817438815896576
202,21.068099859050026,0.047370077600260754,92.2464838294566,0.03440311918029556,32.01925477054896,0.06819425691086967
203,21.09535531875362,0.04739656167345362,92.2992052213223,0.034410137940455485,32.02094746566168,0.06821412566277357
204,21.12264477147402,0.047423045746646485,92.35165512942937,0.03441715670061541,32.02255008614636,0.06823399441467749
205,21.14996825946851,0.04744952981983935,92.4038341278917,0.034424175460775336,32.02406314753752,0.0682538631665814
206,21.17732582140455,0.047476013893032215,92.4557427956358,0.03443119422093526,32.02548716681663,0.06827373191848532
207,21.204717492341157,0.047502497966225084,92.50738171635703,0.03443821298109519,32.026822662386195,0.06829360067038923
208,21.232143303710338,0.047528982039417945,92.5587514784752,0.03444523174125511,32.02807015404376,0.06831346942229313
209,21.259603283298908,0.047555466112610814,92.60985267509041,0.03445225050141504,32.02923016295587,0.06833333817419705
210,21.28709745523043,0.047581950185803676,92.66068590393827,0.03445926926157496,32.03030321163193,0.06835320692610096
211,21.31462583994754,0.047608434258996545,92.71125176734539,0.03446628802173488,32.03128982389808,0.06837307567800488
212,21.342188454194346,0.04763491833218941,92.76155087218385,0.03447330678189481,32.03219052487093,0.06839294442990879
213,21.369785310999212,0.047661402405382275,92.81158382982643,0.034480325542054734,32.03300584093131,0.06841281318181269
214,21.39741641965779,0.047687886478575144,92.86135125610093,0.03448734430221466,32.0337362996979,0.06843268193371661
215,21.425081785716152,0.047714370551768005,92.91085377124465,0.034494363062374585,32.034382430000846,0.06845255068562052
216,21.452781410954373,0.047740854624960874,92.96009199985846,0.03450138182253451,32.03494476185536,0.06847241943752444
217,21.48051529337021,0.047767338698153736,93.00906657086081,0.034508400582694436,32.03542382643515,0.06849228818942835
218,21.508283427163178,0.047793822771346604,93.05777811744154,0.03451541934285436,32.03582015604594,0.06851215694133225
219,21.536085802718723,0.04782030684453947,93.10622727701522,0.03452243810301429,32.036134284098864,0.06853202569323617
220,21.563922406592788,0.047846790917732335,93.1544146911749,0.03452945686317421,32.036366745083804,0.06855189444514008
221,21.591793221496612,0.0478732749909252,93.20234100564497,0.03453647562333413,32.03651807454275,0.068571763197044
222,21.619698226281695,0.047899759064118065,93.25000687023444,0.03454349438349406,32.036588809043046,0.0685916319489479
223,21.6476373959252,0.047926243137310934,93.29741293878945,0.03455051314365398,32.03657948615063,0.06861150070085181
224,21.67561070151543,0.047952727210503795,93.34455986914615,0.03455753190381391,32.036490644403216,0.06863136945275573
225,21.703618110237734,0.047979211283696664,93.3914483230831,0.034564550663973834,32.03632282328348,0.06865123820465964
226,21.731659585360582,0.04800569535688953,93.43807896627351,0.03457156942413376,32.03607656319214,0.06867110695656356
227,21.75973508622192,0.048032179430082395,93.48445246823736,0.034578588184293685,32.03575240542105,0.06869097570846747
228,21.787844568215874,0.04805866350327526,93.53056950229342,0.03458560694445361,32.03535089212624,0.06871084446037137
229,21.815987982779596,0.048085147576468125,93.57643074551089,0.034592625704613536,32.03487256630094,0.0687307132122753
230,21.844165277380526,0.048111631649660994,93.62203687866105,0.03459964446477346,32.034317971748536,0.0687505819641792
231,21.872376395503807,0.048138115722853855,93.66738858616876,0.03460666322493339,32.03368765305552,0.06877045071608312
232,21.90062127664006,0.048164599796046724,93.71248655606365,0.034613681985093306,32.032982155564454,0.06879031946798703
233,21.92889985627339,0.04819108386923959,93.75733147993137,0.03462070074525323,32.03220202534679,0.06881018821989093
234,21.95721206586969,0.048217567942432454,93.80192405286434,0.03462771950541316,32.03134780917576,0.06883005697179485
235,21.985557832865247,0.04824405201562532,93.8462649734127,0.03463473826557308,32.03042005449926,0.06884992572369876
236,22.01393708065554,0.048270536088818185,93.89035494353503,0.03464175702573301,32.0294193094126,0.06886979447560268
237,22.042349728584504,0.04829702016201105,93.9341946685487,0.034648775785892934,32.02834612263133,0.06888966322750659
238,22.070795691933817,0.048323504235203915,93.97778485708031,0.03465579454605286,32.027201043464025,0.0689095319794105
239,22.09927488191274,0.048349988308396784,94.02112622101598,0.034662813306212785,32.02598462178501,0.06892940073131441
240,22.127787205648033,0.04837647238158965,94.06421947545125,0.03466983206637271,32.02469740800709,0.06894926948321832
241,22.156332566174296,0.048402956454782514,94.10706533864118,0.034676850826532636,32.02333995305435,0.06896913823512224
242,22.18491086242454,0.04842944052797538,94.14966453195011,0.034683869586692555,32.021912808334726,0.06898900698702615
243,22.213521989221025,0.048455924601168245,94.19201777980142,0.03469088834685248,32.02041652571283,0.06900887573893005
244,22.24216583726647,0.04848240867436111,94.2341258096268,0.034697907107012406,32.01885165748253,0.06902874449083397
245,22.270842293135452,0.048508892747553975,94.27598935181604,0.03470492586717233,32.01721875633968,0.06904861324273788
246,22.299551239266197,0.048535376820746844,94.31760913966599,0.03471194462733226,32.015518375354745,0.0690684819946418
247,22.328292553952572,0.048561860893939705,94.35898590932996,0.03471896338749218,32.01375106794549,0.06908835074654571
248,22.357066111336465,0.048588344967132574,94.40012039976668,0.03472598214765211,32.01191738784958,0.06910821949844961
249,22.385871781400375,0.048614829040325436,94.44101335268921,0.034733000907812034,32.010017889097256,0.06912808825035353
250,22.414709429960364,0.048641313113518304,94.48166551251379,0.03474001966797196,32.00805312598397,0.06914795700225744
251,22.443578918659263,0.04866779718671117,94.52207762630857,0.034747038428131885,32.00602365304301,0.06916782575416136
252,22.47248010496017,0.048694281259904035,94.56225044374224,0.03475405718829181,32.00393002501813,0.06918769450606527
253,22.50141284214035,0.0487207653330969,94.60218471703237,0.03476107594845173,32.00177279683622,0.06920756325796917
254,22.53037697928525,0.048747249406289765,94.64188120089408,0.034768094708611655,31.99955252357992,0.0692274320098731
255,22.55937236128301,0.048773733479482634,94.681340652488,0.03477511346877158,31.99726976046025,0.069247300761777
256,22.588398828819123,0.048800217552675496,94.72056383136872,0.034782132228931506,31.9949250627893,0.06926716951368092
257,22.61745621837149,0.048826701625868364,94.75955149943279,0.03478915098909143,31.99251898595287,0.06928703826558483
258,22.64654436220574,0.04885318569906123,94.79830442086674,0.03479616974925136,31.990052085383105,0.06930690701748873
259,22.675663088370847,0.048879669772254095,94.836823362095,0.03480318850941128,31.987524916531214,0.06932677576939265
260,22.70481222069509,0.04890615384544696,94.87510909172778,0.03481020726957121,31.98493803484013,0.06934664452129656
261,22.733991578782277,0.048932637918639825,94.91316238050867,0.034817226029731134,31.98229199571722,0.06936651327320048
262,22.7632009780083,0.048959121991832694,94.95098400126251,0.03482424478989106,31.979587354506986,0.06938638202510439
263,22.79244022951795,0.048985606065025555,94.98857472884283,0.03483126355005098,31.9768246664638,0.0694062507770083
264,22.82170914022214,0.049012090138218424,95.02593534007957,0.034838282310210904,31.974004486724663,0.06942611952891221
265,22.8510075127953,0.04903857421141129,95.06306661372616,0.03484530107037083,31.971127370281934,0.06944598828081612
266,22.880335145673175,0.049065058284604154,95.09996933040722,0.034852319830530755,31.968193871956153,0.06946585703272003
267,22.909691833050946,0.04909154235779702,95.1366442725658,0.03485933859069068,31.965204546368817,0.06948572578462395
268,22.939077364881552,0.049118026430989885,95.17309222441051,0.034866357350850606,31.962159947915218,0.06950559453652785
269,22.96849152687443,0.04914451050418275,95.20931397186283,0.03487337611101053,31.9590606307373,0.06952546328843177
270,22.997934100494483,0.049170994577375615,95.24531030250412,0.03488039487117046,31.955907148696546,0.06954533204033568
271,23.027404862961454,0.049197478650568484,95.2810820055228,0.03488741363133038,31.952700055346842,0.06956520079223959
272,23.056903587249497,0.04922396272376135,95.31662987166129,0.03489443239149031,31.94943990390746,0.06958506954414351
273,23.086430042087123,0.049250446796954214,95.35195469316301,0.034901451151650234,31.946127247235985,0.06960493829604741
274,23.115983991957485,0.04927693087014708,95.38705726371924,0.03490846991181015,31.94276263780133,0.06962480704795133
275,23.145565197098865,0.049303414943339945,95.4219383784162,0.03491548867197008,31.939346627656768,0.06964467579985524
276,23.17517341350563,0.04932989901653281,95.4565988336815,0.034922507432130004,31.935879768412963,0.06966454455175915
277,23.2048083929293,0.049356383089725675,95.49103942723131,0.03492952619228993,31.932362611211097,0.06968441330366307
278,23.23446988288017,0.049382867162918544,95.52526095801696,0.034936544952449855,31.928795706696004,0.06970428205556697
279,23.264157626628982,0.04940935123611141,95.55926422617163,0.03494356371260978,31.925179604989317,0.0697241508074709
280,23.293871363209114,0.049435835309304274,95.59305003295717,0.034950582472769706,31.921514855662718,0.0697440195593748
281,23.323610827419017,0.04946231938249714,95.62661918071059,0.03495760123292963,31.91780200771116,0.06976388831127871
282,23.353375749824867,0.049488803455690004,95.65997247279087,0.03496461999308956,31.914041609526166,0.06978375706318263
283,23.38316585676371,0.04951528752888287,95.69311071352556,0.03497163875324948,31.910234208869213,0.06980362581508653
284,23.412980870346757,0.049541771602075735,95.72603470815729,0.03497865751340941,31.906380352845066,0.06982349456699045
285,23.442820508463097,0.049568255675268603,95.7587452627904,0.03498567627356933,31.902480587875218,0.06984336331889436
286,23.472684484783617,0.049594739748461465,95.79124318433766,0.03499269503372925,31.898535459671415,0.06986323207079827
287,23.502572508765383,0.049621223821654334,95.8235292804666,0.03499971379388918,31.89454551320915,0.06988310082270219
288,23.532484285656164,0.049647707894847196,95.85560435954622,0.035006732554049104,31.890511292701238,0.0699029695746061
289,23.562419516499414,0.049674191968040064,95.88746923059352,0.03501375131420903,31.88643334157149,0.06992283832651001
290,23.59237789813945,0.04970067604123293,95.91912470322006,0.035020770074368955,31.882312202428377,0.06994270707841392
291,23.622359123227007,0.049727160114425795,95.95057158757848,0.03502778883452888,31.878148417038773,0.06996257583031783
292,23.652362880225127,0.04975364418761866,95.9818106943091,0.035034807594688806,31.87394252630176,0.06998244458222175
293,23.68238885341524,0.049780128260811525,96.01284283448645,0.03504182635484873,31.869695070222487,0.07000231333412565
294,23.71243672290371,0.049806612334004394,96.04366881956594,0.03504884511500866,31.8654065878861,0.07002218208602957
295,23.742506164628573,0.049833096407197255,96.07428946133032,0.03505586387516858,31.86107761743171,0.07004205083793348
296,23.772596850366654,0.049859580480390124,96.10470557183639,0.0350628826353285,31.856708696026434,0.07006191958983739
297,23.802708447740926,0.04988606455358299,96.1349179633616,0.03506990139548843,31.852300359839504,0.07008178834174131
298,23.83284062022825,0.049912548626775854,96.16492744835068,0.03507692015564835,31.847853144016433,0.07010165709364521
299,23.8629930271674,0.04993903269996872,96.19473483936233,0.03508393891580828,31.84336758265326,0.07012152584554913
300,23.89316532376735,0.049965516773161585,96.22434094901593,0.035090957675968204,31.83884420877085,0.07014139459745304
301,23.923357161115955,0.049992000846354454,96.2537465899382,0.03509797643612813,31.834283554289257,0.07016126334935695
302,23.953568186188832,0.050018484919547315,96.28295257471015,0.035104995196288055,31.829686150002182,0.07018113210126087
303,23.983798041858684,0.050044968992740184,96.31195971581363,0.03511201395644798,31.82505252555147,0.07020100085316477
304,24.01404636690476,0.05007145306593305,96.34076882557835,0.035119032716607906,31.820383209401726,0.07022086960506868
305,24.04431279602278,0.050097937139125914,96.36938071612873,0.03512605147676783,31.815678728814937,0.0702407383569726
306,24.074596959835084,0.05012442121231878,96.3977961993308,0.03513307023692776,31.810939609825255,0.07026060710887651
307,24.10489848490108,0.050150905285511645,96.42601608673915,0.035140088997087676,31.806166377213763,0.07028047586078043
308,24.13521699372805,0.05017738935870451,96.45404118954404,0.0351471077572476,31.801359554483412,0.07030034461268433
309,24.16555210478217,0.050203873431897375,96.48187231851841,0.03515412651740753,31.796519663833962,0.07032021336458824
310,24.195903432499943,0.050230357505090244,96.50951028396497,0.03516114527756745,31.791647226137037,0.07034008211649216
311,24.22627058729983,0.05025684157828311,96.53695589566358,0.03516816403772738,31.78674276091128,0.07035995086839607
312,24.25665317559426,0.050283325651475974,96.5642099628183,0.035175182797887304,31.78180678629756,0.07037981962029999
313,24.287050799801904,0.05030980972466884,96.59127329400484,0.03518220155804723,31.776839819034272,0.0703996883722039
314,24.317463058360232,0.050336293797861704,96.61814669711782,0.035189220318207155,31.771842374432715,0.0704195571241078
315,24.347889545738433,0.05036277787105457,96.64483097931843,0.03519623907836708,31.766814966352577,0.07043942587601172
316,24.378329852450516,0.050389261944247435,96.67132694698176,0.035203257838527006,31.761758107177535,0.07045929462791563
317,24.40878356506886,0.050415746017440304,96.6976354056446,0.03521027659868693,31.756672307790843,0.07047916337981955
318,24.43925026623795,0.05044223009063317,96.7237571599529,0.03521729535884685,31.75155807755112,0.07049903213172345
319,24.46972953468839,0.050468714163826034,96.74969301360981,0.035224314119006776,31.74641592426819,0.07051890088362736
320,24.50022094525135,0.050495198237018896,96.77544376932327,0.0352313328791667,31.741246354178983,0.07053876963553128
321,24.53072406887315,0.050521682310211764,96.8010102287542,0.03523835163932663,31.736049871923584,0.07055863838743519
322,24.561238472630208,0.05054816638340463,96.82639319246427,0.03524537039948655,31.730826980521357,0.07057850713933911
323,24.59176371974428,0.050574650456597495,96.85159345986428,0.03525238915964648,31.725578181347146,0.07059837589124301
324,24.622299369597993,0.05060113452979036,96.87661182916223,0.035259407919806404,31.72030397410763,0.07061824464314692
325,24.65284497775064,0.05062761860298323,96.90144909731173,0.03526642667996633,31.715004856817657,0.07063811339505084
326,24.683400095954255,0.050654102676176094,96.92610605996029,0.035273445440126255,31.70968132577687,0.07065798214695475
327,24.713964272170063,0.050680586749368955,96.95058351139802,0.03528046420028618,31.704333875546258,0.07067785089885867
328,24.744537050585084,0.050707070822561824,96.97488224450619,0.0352874829604461,31.6989629989249,0.07069771965076257
329,24.775117971629093,0.05073355489575469,96.99900305070594,0.035294501720606025,31.693569186926773,0.07071758840266648
330,24.80570657199191,0.050760038968947555,97.02294671990717,0.03530152048076595,31.688152928757717,0.0707374571545704
331,24.836302384640867,0.05078652304214042,97.04671404045752,0.035308539240925876,31.68271471179246,0.07075732590647431
332,24.866904938838612,0.05081300711533329,97.07030579909149,0.0353155580010858,31.67725502155175,0.07077719465837823
333,24.897513760161193,0.050839491188526154,97.09372278087957,0.03532257676124573,31.671774341679672,0.07079706341028214
334,24.928128370516433,0.050865975261719015,97.11696576917774,0.03532959552140565,31.66627315392092,0.07081693216218604
335,24.958748288162543,0.050892459334911884,97.14003554557671,0.03533661428156558,31.66075193809834,0.07083680091408996
336,24.989373027727027,0.05091894340810475,97.16293288985173,0.035343633041725504,31.655211172090553,0.07085666966599387
337,25.020002100225852,0.050945427481297614,97.18565857991216,0.03535065180188543,31.649651331809576,0.07087653841789779
338,25.05063501308296,0.05097191155449048,97.20821339175146,0.03535767056204535,31.644072891178705,0.0708964071698017
339,25.081271270149912,0.050998395627683345,97.23059809939711,0.035364689322205274,31.638476322110428,0.0709162759217056
340,25.111910371725934,0.05102487970087621,97.25281347486079,0.0353717080823652,31.632862094484484,0.07093614467360952
341,25.142551814578177,0.051051363774069075,97.27486028808862,0.035378726842525125,31.627230676126043,0.07095601342551343
342,25.173195091962228,0.051077847847261944,97.29673930691168,0.03538574560268505,31.621582532783982,0.07097588217741735
343,25.203839693642905,0.05110433192045481,97.31845129699644,0.035392764362844976,31.615918128109314,0.07099575092932126
344,25.234485105915322,0.051130815993647674,97.33999702179572,0.0353997831230049,31.61023792363371,0.07101561968122516
345,25.26513081162622,0.05115730006684054,97.36137724249934,0.03540680188316483,31.604542378748143,0.07103548843312908
346,25.29577629019552,0.051183784140033405,97.38259271798526,0.03541382064332475,31.598831950681728,0.07105535718503299
347,25.32642101763819,0.05121026821322627,97.40364420477087,0.03542083940348468,31.593107094480537,0.07107522593693691
348,25.357064466586294,0.051236752286419135,97.42453245696422,0.035427858163644604,31.5873682629867,0.07109509468884082
349,25.38770610631144,0.051263236359612004,97.44525822621561,0.03543487692380452,31.581615906817547,0.07111496344074472
350,25.41834540274725,0.05128972043280487,97.46582226166933,0.03544189568396445,31.575850474344854,0.07113483219264864
351,25.44898181851233,0.051316204505997734,97.48622530991543,0.035448914444124374,31.57007241167432,0.07115470094455255
352,25.479614812933313,0.0513426885791906,97.50646811494181,0.0354559332042843,31.564282162625084,0.07117456969645647
353,25.510243842068256,0.051369172652383464,97.52655141808651,0.035462951964444225,31.55848016870938,0.07119443844836038
354,25.540868358730236,0.05139565672557633,97.54647595798994,0.03546997072460415,31.552666869112365,0.07121430720026428
355,25.571487812511144,0.051422140798769195,97.56624247054764,0.03547698948476408,31.546842700672073,0.0712341759521682
356,25.602101649805856,0.05144862487196206,97.5858516888629,0.035484008244924,31.541008097859475,0.07125404470407211
357,25.632709313836514,0.05147510894515493,97.60530434319975,0.03549102700508393,31.535163492758677,0.07127391345597603
358,25.663310244677106,0.051501593018347794,97.62460116093615,0.03549804576524385,31.529309315047293,0.07129378220787994
359,25.69390387927831,0.05152807709154066,97.64374286651721,0.03550506452540378,31.52344599197691,0.07131365095978384
360,25.724489651492473,0.051554561164733524,97.66273018140883,0.0355120832855637,31.517573948353707,0.07133351971168776
361,25.755066992098982,0.05158104523792639,97.68156382405127,0.03551910204572362,31.511693606519245,0.07135338846359167
362,25.785635328829684,0.051607529311119255,97.70024450981323,0.03552612080588355,31.505805386331307,0.07137325721549559
363,25.81619408639469,0.05163401338431212,97.71877295094582,0.035533139566043474,31.499909705145022,0.0713931259673995
364,25.846742686508318,0.05166049745750499,97.73714985653696,0.0355401583262034,31.494006977793973,0.0714129947193034
365,25.8772805479153,0.051686981530697854,97.7553759324659,0.035547177086363325,31.48809761657155,0.07143286347120732
366,25.90780708641721,0.051713465603890715,97.77345188135791,0.03555419584652325,31.482182031212435,0.07145273222311123
367,25.938321714899086,0.051739949677083584,97.79137840253931,0.03556121460668318,31.476260628874186,0.07147260097501515
368,25.96882384335629,0.05176643375027645,97.80915619199251,0.0355682333668431,31.470333814119034,0.07149246972691906
369,25.99931287892161,0.051792917823469314,97.82678594231153,0.03557525212700303,31.46440198889574,0.07151233847882296
370,26.029788225892574,0.05181940189666218,97.8442683426575,0.03558227088716295,31.45846555252168,0.07153220723072688
371,26.060249285758893,0.05184588596985505,97.86160407871444,0.03558928964732287,31.45252490166505,0.07155207598263079
372,26.090695457230247,0.05187237004304791,97.87879383264547,0.0355963084074828,31.44658043032718,0.07157194473453471
373,26.121126136264195,0.051898854116240775,97.8958382830489,0.03560332716764272,31.44063252982508,0.07159181348643862
374,26.151540716094317,0.051925338189433644,97.91273810491482,0.03561034592780265,31.434681588774055,0.07161168223834252
375,26.181938587258543,0.05195182226262651,97.9294939695818,0.035617364687962574,31.428727993070503,0.07163155099024644
376,26.21231913762772,0.051978306335819374,97.94610654469386,0.0356243834481225,31.422772125874907,0.07165141974215035
377,26.24268175243436,0.05200479040901224,97.96257649415763,0.035631402208282426,31.416814367594895,0.07167128849405427
378,26.273025814301562,0.052031274482205105,97.97890447809988,0.03563842096844235,31.410855095868534,0.07169115724595818
379,26.303350703272194,0.05205775855539797,97.99509115282513,0.03564543972860228,31.40489468554772,0.07171102599786208
380,26.333655796838194,0.052084242628590835,98.01113717077351,0.0356524584887622,31.39893350868178,0.071730894749766
381,26.36394046997014,0.052110726701783704,98.02704318047907,0.03565947724892213,31.392971934501155,0.07175076350166991
382,26.39420409514691,0.05213721077497657,98.04280982652804,0.03566649600908205,31.38701032940133,0.07177063225357382
383,26.424446042385647,0.052163694848169434,98.05843774951762,0.03567351476924197,31.38104905692684,0.07179050100547774
384,26.454665679271834,0.0521901789213623,98.07392758601485,0.0356805335294019,31.375088477755483,0.07181036975738164
385,26.48486237098954,0.052216662994555164,98.0892799685157,0.03568755228956182,31.369128949682683,0.07183023850928556
386,26.515035480351923,0.05224314706774803,98.10449552540459,0.03569457104972175,31.363170827606012,0.07185010726118947
387,26.545184367831794,0.052269631140940895,98.11957488091412,0.035701589809881674,31.357214463509848,0.07186997601309338
388,26.57530839159253,0.05229611521413376,98.13451865508483,0.0357086085700416,31.35126020645025,0.0718898447649973
389,26.605406907518933,0.05232259928732663,98.14932746372565,0.035715627330201526,31.345308402539928,0.0719097135169012
390,26.635479269248467,0.052349083360519494,98.16400191837411,0.03572264609036145,31.339359394933417,0.07192958226880512
391,26.66552482820256,0.05237556743371236,98.17854262625738,0.03572966485052138,31.33341352381246,0.07194945102070903
392,26.695542933618064,0.052402051506905224,98.19295019025301,0.0357366836106813,31.327471126371407,0.07196931977261294
393,26.725532932578947,0.05242853558009809,98.2072252088504,0.03574370237084122,31.321532536802934,0.07198918852451686
394,26.755494170048063,0.052455019653290955,98.22136827611229,0.03575072113100115,31.315598086283885,0.07200905727642076
395,26.785425988899156,0.05248150372648382,98.23537998163661,0.03575773989116107,31.309668102961204,0.07202892602832468
396,26.81532772994896,0.05250798779967669,98.24926091051856,0.035764758651321,31.303742911938148,0.07204879478022859
397,26.84519873198949,0.052534471872869554,98.26301164331309,0.03577177741148092,31.29782283526057,0.0720686635321325
398,26.875038331820488,0.05256095594606242,98.2766327559975,0.03577879617164085,31.291908191903428,0.07208853228403642
399,26.90484586428196,0.052587440019255284,98.29012481993445,0.035785814931800775,31.285999297757467,0.07210840103594032
400,26.934620662286964,0.05261392409244815,98.30348840183518,0.0357928336919607,31.28009646561602,0.07212826978784424
401,26.96436205685441,0.052640408165641014,98.31672406372311,0.035799852452120626,31.274200005162015,0.07214813853974815
402,26.99406937714212,0.05266689223883388,98.32983236289766,0.03580687121228055,31.268310222955165,0.07216800729165206
403,27.02374195047996,0.05269337631202675,98.34281385189826,0.03581388997244047,31.262427422419286,0.07218787604355598
404,27.053379102403113,0.052719860385219613,98.35566907846894,0.035820908732600396,31.256551903829823,0.07220774479545988
405,27.082980156685526,0.052746344458412475,98.36839858552298,0.03582792749276032,31.250683964301544,0.0722276135473638
406,27.112544435373437,0.052772828531605344,98.38100291110793,0.03583494625292025,31.244823897776374,0.07224748229926771
407,27.142071258819037,0.05279931260479821,98.39348258837089,0.03584196501308017,31.23897199501146,0.07226735105117162
408,27.171559945714307,0.052825796677991074,98.40583814552419,0.0358489837732401,31.233128543567332,0.07228721980307554
409,27.201009813124937,0.05285228075118394,98.41807010581131,0.03585600253340002,31.22729382779633,0.07230708855497944
410,27.230420176524326,0.05287876482437681,98.43017898747311,0.03586302129355995,31.22146812883114,0.07232695730688335
411,27.25979034982782,0.05290524889756967,98.44216530371438,0.035870040053719875,31.215651724573505,0.07234682605878727
412,27.28911964542693,0.052931732970762535,98.45402956267067,0.0358770588138798,31.209844889683147,0.07236669481069118
413,27.31840737422374,0.052958217043955404,98.46577226737551,0.035884077574039726,31.20404789556686,0.0723865635625951
414,27.347652845665415,0.05298470111714827,98.4773939157278,0.035891096334199644,31.198261010367737,0.072406432314499
415,27.37685536777879,0.053011185190341134,98.4888950004598,0.03589811509435957,31.192484498954634,0.07242630106640291
416,27.406014247205114,0.053037669263534,98.50027600910497,0.035905133854519496,31.186718622911776,0.07244616981830683
417,27.43512878923483,0.05306415333672687,98.51153742396667,0.03591215261467942,31.18096364052852,0.07246603857021074
418,27.464198297842486,0.05309063740991973,98.5226797220868,0.03591917137483935,31.17521980678937,0.07248590732211466
419,27.49322207572178,0.053117121483112595,98.53370337521486,0.03592619013499927,31.169487373364085,0.07250577607401856
420,27.522199424320625,0.053143605556305464,98.54460884977736,0.0359332088951592,31.16376658859801,0.07252564482592247
421,27.551129643876354,0.05317008962949833,98.55539660684775,0.035940227655319124,31.15805769750262,0.07254551357782639
422,27.580012033451,0.053196573702691194,98.56606710211614,0.03594724641547905,31.152360941746153,0.0725653823297303
423,27.608845890966677,0.05322305777588406,98.57662078586004,0.035954265175638975,31.146676559644497,0.07258525108163422
424,27.637630513240982,0.053249541849076924,98.58705810291485,0.03596128393579889,31.14100478615227,0.07260511983353812
425,27.666365196022596,0.05327602592226979,98.59737949264503,0.03596830269595882,31.135345852853973,0.07262498858544203
426,27.695049234026808,0.053302509995462655,98.6075853889155,0.035975321456118745,31.12969998795547,0.07264485733734595
427,27.723681920971295,0.05332899406865552,98.6176762200633,0.03598234021627867,31.12406741627555,0.07266472608924986
428,27.75226254961175,0.05335547814184839,98.62765240886976,0.035989358976438596,31.11844835923768,0.07268459484115378
429,27.780790411777808,0.053381962215041254,98.63751437253289,0.03599637773659852,31.112843034862006,0.07270446359305768
430,27.809264798408904,0.05340844628823412,98.64726252264005,0.03600339649675845,31.10725165775743,0.07272433234496159
431,27.83768499959018,0.053434930361426984,98.65689726514117,0.03601041525691837,31.101674439113978,0.07274420109686551
432,27.86605030458857,0.05346141443461985,98.66641900032215,0.0360174340170783,31.0961115866953,0.07276406984876942
433,27.894360001888785,0.053487898507812714,98.6758281227786,0.036024452777238224,31.090563304831306,0.07278393860067334
434,27.92261337922955,0.05351438258100558,98.68512502139005,0.03603147153739815,31.085029794411106,0.07280380735257724
435,27.950809723639665,0.05354086665419845,98.69431007929444,0.03603849029755807,31.079511252876003,0.07282367610448115
436,27.97894832147428,0.053567350727391314,98.70338367386292,0.03604550905771799,31.074007874212754,0.07284354485638507
437,28.007028458451202,0.05359383480058418,98.712346176675,0.03605252781787792,31.068519848947012,0.07286341360828898
438,28.03504941968716,0.053620318873777044,98.72119795349425,0.036059546578037845,31.0630473641369,0.0728832823601929
439,28.0630104897342,0.05364680294696991,98.72993936424407,0.03606656533819777,31.057590603366812,0.0729031511120968
440,28.09091095261605,0.053673287020162774,98.73857076298395,0.036073584098357696,31.052149746741385,0.07292301986400071
441,28.1187500918646,0.05369977109335564,98.74709249788617,0.03608060285851762,31.046724970879673,0.07294288861590463
442,28.14652719055632,0.05372625516654851,98.75550491121273,0.03608762161867755,31.041316448909466,0.07296275736780854
443,28.174241531348784,0.05375273923974137,98.76380833929264,0.03609464037883747,31.035924350461862,0.07298262611971246
444,28.2018923965172,0.053779223312934235,98.77200311249969,0.0361016591389974,31.030548841665933,0.07300249487161636
445,28.22947906799093,0.053805707386127104,98.78008955523052,0.036108677899157324,31.025190085143656,0.07302236362352027
446,28.257000827390115,0.05383219145931997,98.78806798588299,0.03611569665931724,31.01984824000501,0.07304223237542419
447,28.28445695606218,0.053858675532512834,98.79593871683498,0.03612271541947717,31.01452346184323,0.0730621011273281
448,28.311846735118543,0.0538851596057057,98.80370205442358,0.036129734179637094,31.009215902730247,0.07308196987923202
449,28.33916944547115,0.05391164367889857,98.81135829892462,0.03613675293979702,31.003925711212396,0.07310183863113592
450,28.366424367869136,0.05393812775209143,98.81890774453255,0.036143771699956945,30.99865303230618,0.07312170738303983
451,28.393610782935497,0.053964611825284295,98.82635067934069,0.03615079046011687,30.993398007494314,0.07314157613494375
452,28.420727971203696,0.053991095898477164,98.83368738532192,0.036157809220276796,30.988160774721955,0.07316144488684766
453,28.447775213154323,0.05401757997167003,98.84091813830966,0.03616482798043672,30.982941468393037,0.07318131363875158
454,28.474751789251705,0.054044064044862894,98.8480432079792,0.03617184674059665,30.977740219366897,0.07320118239065548
455,28.501656979980652,0.05407054811805576,98.85506285782967,0.03617886550075657,30.972557154955012,0.07322105114255939
456,28.528490065882963,0.05409703219124863,98.86197734516584,0.0361858842609165,30.967392398917948,0.07324091989446331
457,28.555250327594162,0.05412351626444149,98.86878692108097,0.03619290302107642,30.962246071462502,0.07326078864636722
458,28.581937045880075,0.054150000337634355,98.87549183043953,0.03619992178123634,30.957118289239027,0.07328065739827114
459,28.60854950167343,0.05417648441082722,98.88209231186049,0.03620694054139627,30.952009165338936,0.07330052615017504
460,28.63508697611044,0.05420296848402009,98.88858859770096,0.036213959301556194,30.94691880929239,0.07332039490207895
461,28.661548750567402,0.054229452557212954,98.8949809140403,0.03622097806171612,30.941847327066185,0.07334026365398287
462,28.687934106697227,0.05425593663040582,98.9012694806645,0.036227996821876045,30.936794821061824,0.07336013240588678
463,28.714242326465953,0.054282420703598684,98.90745451105087,0.03623501558203597,30.931761390113756,0.0733800011577907
464,28.740472692189265,0.05430890477679155,98.91353621235345,0.036242034342195896,30.926747129487822,0.0733998699096946
465,28.766624486568915,0.054335388849984415,98.91951478538836,0.03624905310235582,30.921752130879902,0.07341973866159851
466,28.79269699272921,0.05436187292317728,98.9253904246199,0.03625607186251575,30.916776482414683,0.07343960741350243
467,28.818689494253363,0.05438835699637015,98.93116331814679,0.03626309062267567,30.911820268644696,0.07345947616540634
468,28.844601275219865,0.054414841069563014,98.93683364768897,0.03627010938283559,30.90688357054946,0.07347934491731026
469,28.87043162023883,0.05444132514275588,98.94240158857471,0.03627712814299552,30.90196646553492,0.07349921366921416
470,28.8961798144882,0.054467809215948744,98.94786730972804,0.03628414690315544,30.8970690274329,0.07351908242111807
471,28.921845143750055,0.05449429328914161,98.95323097365676,0.03629116566331537,30.892191326500928,0.07353895117302199
472,28.947426894446707,0.054520777362334474,98.95849273644065,0.036298184423475294,30.887333429422128,0.0735588199249259
473,28.972924353676895,0.05454726143552734,98.9636527477201,0.03630520318363522,30.88249539930534,0.07357868867682982
474,28.998336809251818,0.05457374550872021,98.9687111506854,0.036312221943795145,30.87767729568539,0.07359855742873372
475,29.023663549731154,0.05460022958191307,98.97366808206584,0.03631924070395507,30.872879174523604,0.07361842618063763
476,29.048903864459035,0.05462671365510594,98.9785236721199,0.036326259464114996,30.868101088208455,0.07363829493254155
477,29.074057043599897,0.054653197728298804,98.9832780446254,0.03633327822427492,30.863343085556398,0.07365816368444546
478,29.09912237817437,0.05467968180149167,98.98793131686996,0.03634029698443485,30.85860521181294,0.07367803243634938
479,29.124099160094975,0.054706165874684534,98.99248359964231,0.036347315744594766,30.853887508653834,0.07369790118825328
480,29.14898668220185,0.0547326499478774,98.99693499722358,0.03635433450475469,30.849190014186465,0.07371776994015719
481,29.17378423829838,0.05475913402107027,99.00128560737907,0.03636135326491462,30.844512762951464,0.07373763869206111
482,29.198491123186685,0.05478561809426313,99.00553552135068,0.03636837202507454,30.83985578592447,0.07375750744396502
483,29.223106632703143,0.054812102167456,99.00968482384934,0.03637539078523447,30.83521911051806,0.07377737619586894
484,29.247630063753732,0.054838586240648864,99.01373359304803,0.036382409545394394,30.83060276058391,0.07379724494777284
485,29.272060714349376,0.05486507031384173,99.01768190057541,0.03638942830555432,30.82600675641509,0.07381711369967675
486,29.296397883641106,0.054891554387034594,99.0215298115094,0.036396447065714245,30.821431114748556,0.07383698245158067
487,29.320640871955234,0.05491803846022746,99.02527738437146,0.03640346582587417,30.81687584876788,0.07385685120348458
488,29.34478898082838,0.05494452253342033,99.02892467112139,0.036410484586034096,30.812340968106042,0.0738767199553885
489,29.368841513042383,0.05497100660661319,99.03247171715196,0.036417503346194015,30.807826478848526,0.0738965887072924
490,29.3927977726592,0.054997490679806055,99.0359185612848,0.03642452210635394,30.803332383536517,0.07391645745919631
491,29.41665706505563,0.05502397475299892,99.03926523576578,0.036431540866513866,30.798858681170316,0.07393632621110023
492,29.44041869695798,0.05505045882619179,99.04251176626147,0.03643855962667379,30.794405367212917,0.07395619496300414
493,29.464081976476592,0.055076942899384654,99.04565817185575,0.03644557838683372,30.78997243359379,0.07397606371490806
494,29.487646213140295,0.05510342697257752,99.04870446504674,0.03645259714699364,30.785559868712795,0.07399593246681196
495,29.51111071793077,0.05512991104577039,99.05165065174425,0.03645961590715357,30.78116765744435,0.07401580121871587
496,29.53447480331669,0.05515639511896325,99.05449673126765,0.036466634667313494,30.77679578114167,0.07403566997061979
497,29.55773778328797,0.055182879192156115,99.05724269634399,0.03647365342747342,30.772444217641315,0.0740555387225237
498,29.58089897338964,0.05520936326534898,99.05988853310674,0.036480672187633345,30.768112941267816,0.07407540747442762
499,29.603957690755784,0.05523584733854185,99.06243422109473,0.036487690947793264,30.763801922838503,0.07409527622633152
500,29.626913254143282,0.055262331411734714,99.06487973325164,0.03649470970795319,30.75951112966853,0.07411514497823543
501,29.649764983965483,0.05528881548492758,99.06722503592579,0.036501728468113115,30.755240525576077,0.07413501373013935
502,29.672512202325663,0.055315299558120444,99.06947008887036,0.03650874722827304,30.750990070887703,0.07415488248204326
503,29.695154233050484,0.05534178363131331,99.07161484524406,0.036515765988432966,30.746759722443876,0.07417475123394716
504,29.717690401723182,0.055368267704506174,99.07365925161221,0.03652278474859289,30.742549433604736,0.07419461998585108
505,29.74012003571676,0.05539475177769904,99.07560324794807,0.03652980350875282,30.73835915425594,0.07421448873775499
506,29.76244246422693,0.05542123585089191,99.07744676763473,0.03653682226891274,30.734188830814738,0.07423435748965891
507,29.784657018305005,0.05544771992408477,99.07918973746743,0.03654384102907267,30.730038406236265,0.07425422624156282
508,29.80676303089062,0.05547420399727764,99.08083207765614,0.036550859789232594,30.725907820019877,0.07427409499346672
509,29.8287598368443,0.055500688070470504,99.08237370182857,0.03655787854939252,30.721797008215802,0.07429396374537064
510,29.8506467729799,0.05552717214366337,99.08381451703369,0.03656489730955244,30.717705903431877,0.07431383249727455
511,29.87242317809691,0.055553656216856234,99.08515442374554,0.036571916069712364,30.713634434840465,0.07433370124917847
512,29.89408839301261,0.0555801402900491,99.08639331586758,0.03657893482987229,30.709582528185614,0.07435357000108238
513,29.91564176059404,0.05560662436324197,99.0875310807372,0.036585953590032215,30.705550105790266,0.07437343875298628
514,29.937082625789856,0.05563310843643483,99.0885675991309,0.03659297235019214,30.701537086563718,0.0743933075048902
515,29.958410335662087,0.0556595925096277,99.08950274526967,0.036599991110352066,30.697543386009304,0.07441317625679411
516,29.97962423941758,0.055686076582820564,99.09033638682499,0.03660700987051199,30.69356891623208,0.07443304500869803
517,30.000723688439443,0.05571256065601343,99.09106838492485,0.03661402863067192,30.689613585946848,0.07445291376060194
518,30.021708036318223,0.055739044729206294,99.09169859416068,0.03662104739083184,30.68567730048625,0.07447278251250584
519,30.042576638883055,0.05576552880239916,99.09222686259417,0.03662806615099177,30.68175996180907,0.07449265126440976
520,30.063328854232456,0.05579201287559203,99.09265303176501,0.036635084911151694,30.677861468508674,0.07451252001631367
521,30.083964042765118,0.05581849694878489,99.09297693669848,0.03664210367131161,30.673981715821633,0.07453238876821759
522,30.10448156721047,0.05584498102197776,99.09319840591385,0.03664912243147154,30.67012059563654,0.0745522575201215
523,30.124880792659056,0.055871465095170623,99.09331726143307,0.036656141191631464,30.66627799650294,0.0745721262720254
524,30.14516108659278,0.05589794916836349,99.09333331878975,0.03666315995179139,30.662453803640435,0.07459199502392933
525,30.165321818914933,0.055924433241556354,99.09324638703865,0.036670178711951315,30.658647898948004,0.07461186377583323
526,30.185362361980093,0.05595091731474922,99.09305626876554,0.03667719747211124,30.654860161013406,0.07463173252773714
527,30.205282090623825,0.05597740138794209,99.09276276009744,0.036684216232271166,30.65109046512282,0.07465160127964106
528,30.225080382192168,0.05600388546113495,99.09236565071333,0.03669123499243109,30.6473386832706,0.07467147003154496
529,30.24475661657101,0.056030369534327815,99.09186472385511,0.03669825375259102,30.643604684169205,0.07469133878344889
530,30.264310176215247,0.05605685360752068,99.09125975633904,0.03670527251275094,30.639888333259297,0.07471120753535279
531,30.283740446177703,0.05608333768071355,99.09055051856771,0.03671229127291087,30.636189492719986,0.0747310762872567
532,30.303046814137982,0.056109821753906414,99.08973677454208,0.03671931003307079,30.632508021479232,0.07475094503916062
533,30.322228670431024,0.05613630582709928,99.08881828187418,0.03672632879323071,30.628843775224443,0.07477081379106452
534,30.341285408075528,0.05616278990029215,99.08779479180029,0.03673334755339064,30.62519660641317,0.07479068254296845
535,30.360216422802154,0.05618927397348501,99.08666604919404,0.036740366313550564,30.621566364283996,0.07481055129487235
536,30.379021113081563,0.056215758046677874,99.08543179258047,0.03674738507371049,30.617952894867592,0.07483042004677626
537,30.397698880152248,0.05624224211987074,99.08409175415011,0.036754403833870415,30.614356040997908,0.07485028879868018
538,30.416249128048126,0.05626872619306361,99.08264565977356,0.03676142259403034,30.610775642323503,0.07487015755058408
539,30.434671263625997,0.056295210266256474,99.0810932290165,0.036768441354190266,30.607211535319056,0.074890026302488
540,30.45296469659281,0.05632169433944934,99.07943417515506,0.03677546011435019,30.603663553297064,0.07490989505439191
541,30.47112883953261,0.056348178412642204,99.07766820519147,0.03678247887451012,30.60013152641958,0.07492976380629582
542,30.489163107933443,0.05637466248583507,99.07579501987036,0.03678949763467004,30.596615281710235,0.07494963255819974
543,30.507066920213923,0.056401146559027934,99.07381431369515,0.03679651639482996,30.59311464306633,0.07496950131010365
544,30.524839697749698,0.0564276306322208,99.07172577494501,0.03680353515498989,30.589629431271067,0.07498937006200757
545,30.542480864899602,0.05645411470541367,99.06952908569215,0.03681055391514981,30.586159464006045,0.07500923881391147
546,30.559989849031695,0.05648059877860653,99.06722392181953,0.03681757267530974,30.582704555863728,0.07502910756581538
547,30.57736608054903,0.0565070828517994,99.0648099530388,0.036824591435469664,30.57926451836019,0.0750489763177193
548,30.59460899291522,0.056533566924992264,99.06228684290889,0.03683161019562959,30.575839159948003,0.0750688450696232
549,30.61171802267983,0.05656005099818513,99.05965424885481,0.036838628955789515,30.572428286029194,0.07508871382152713
550,30.628692609503478,0.056586535071377994,99.05691182218675,0.03684564771594944,30.569031698968402,0.07510858257343103
551,30.6455321961828,0.05661301914457086,99.05405920811972,0.036852666476109366,30.565649198106193,0.07512845132533494
552,30.662236228675138,0.05663950321776373,99.05109604579363,0.03685968523626929,30.562280579772455,0.07514832007723886
553,30.678804156123032,0.05666598729095659,99.0480219682934,0.03686670399642922,30.558925637300028,0.07516818882914277
554,30.695235430878498,0.05669247136414946,99.0448366026698,0.036873722756589136,30.555584161038382,0.07518805758104669
555,30.711529508527057,0.056718955437342324,99.04153956996063,0.03688074151674906,30.552255938367487,0.07520792633295059
556,30.727685847911598,0.05674543951053519,99.03813048521197,0.03688776027690899,30.548940753711825,0.0752277950848545
557,30.74370391115592,0.056771923583728054,99.03460895750018,0.03689477903706891,30.54563838855453,0.07524766383675842
558,30.75958316368814,0.05679840765692092,99.03097458995407,0.03690179779722884,30.54234862145166,0.07526753258866233
559,30.775323074263852,0.05682489173011379,99.02722697977742,0.036908816557388764,30.53907122804662,0.07528740134056625
560,30.790923114988985,0.05685137580330665,99.02336571827203,0.03691583531754869,30.535805981084714,0.07530727009247015
561,30.80638276134255,0.05687785987649952,99.0193903908609,0.036922854077708615,30.532552650427817,0.07532713884437406
562,30.82170149219909,0.05690434394969238,99.01530057711203,0.03692987283786854,30.529311003069246,0.07534700759627798
563,30.836878789850857,0.05693082802288525,99.01109585076237,0.03693689159802846,30.52608080314867,0.07536687634818189
564,30.85191414002984,0.056957312096078114,99.00677577974236,0.03694391035818839,30.522861811967218,0.0753867451000858
565,30.86680703192953,0.05698379616927098,99.00233992620053,0.03695092911834831,30.519653788002707,0.07540661385198971
566,30.881556958226412,0.05701028024246385,98.9977878465288,0.036957947878508236,30.516456486925005,0.07542648260389362
567,30.896163415101267,0.05703676431565671,98.99311909138785,0.03696496663866816,30.513269661611496,0.07544635135579754
568,30.91062590226023,0.057063248388849575,98.98833320573307,0.03697198539882809,30.510093062162703,0.07546622010770145
569,30.924943922955567,0.05708973246204244,98.98342972884069,0.03697900415898801,30.506926435918025,0.07548608885960537
570,30.93911698400629,0.05711621653523531,98.9784081943344,0.03698602291914794,30.50376952747164,0.07550595761150927
571,30.953144595818443,0.057142700608428174,98.97326813021226,0.036993041679307864,30.50062207868845,0.07552582636341318
572,30.96702627240522,0.05716918468162104,98.96800905887397,0.03700006043946779,30.497483828720235,0.0755456951153171
573,30.980761531406806,0.05719566875481391,98.9626304971485,0.037007079199627715,30.494354514021893,0.075565563867221
574,30.994349894109963,0.05722215282800677,98.95713195632206,0.037014097959787634,30.491233868367814,0.07558543261912493
575,31.007790885467422,0.057248636901199634,98.95151294216643,0.03702111671994757,30.488121622868377,0.07560530137102883
576,31.02108403411698,0.0572751209743925,98.94577295496771,0.037028135480107485,30.485017505986534,0.07562517012293274
577,31.03422887240037,0.05730160504758537,98.93991148955516,0.03703515424026741,30.481921243554588,0.07564503887483666
578,31.047224936381873,0.05732808912077823,98.93392803533072,0.037042173000427336,30.478832558791026,0.07566490762674057
579,31.06007176586672,0.0573545731939711,98.92782207629868,0.03704919176058726,30.475751172317473,0.07568477637864449
580,31.072768904419213,0.05738105726716397,98.92159309109573,0.03705621052074719,30.472676802175833,0.07570464513054839
581,31.085315899380596,0.05740754134035683,98.91524055302133,0.03706322928090711,30.469609163845448,0.0757245138824523
582,31.097712301886695,0.057434025413549694,98.9087639300684,0.03707024804106704,30.466547970260436,0.07574438263435622
583,31.109957666885304,0.05746050948674256,98.90216268495445,0.037077266801226964,30.463492931827147,0.07576425138626013
584,31.12205155315329,0.05748699355993543,98.895436275153,0.03708428556138689,30.460443756441684,0.07578412013816405
585,31.133993523313514,0.05751347763312829,98.8885841529252,0.03709130432154681,30.457400149507585,0.07580398889006795
586,31.145783143851432,0.05753996170632116,98.88160576535195,0.037098323081706734,30.45436181395361,0.07582385764197186
587,31.15741998513147,0.057566445779514024,98.8745005543663,0.03710534184186666,30.45132845025158,0.07584372639387578
588,31.168903621413172,0.05759292985270689,98.86726795678621,0.037112360602026585,30.448299756434434,0.07586359514577969
589,31.18023363086705,0.057619413925899754,98.85990740434747,0.03711937936218651,30.445275428114268,0.0758834638976836
590,31.19140959559018,0.05764589799909262,98.85241832373717,0.037126398122346436,30.4422551585006,0.07590333264958751
591,31.202431101621627,0.05767238207228549,98.84480013662737,0.03713341688250636,30.43923863841865,0.07592320140149142
592,31.213297738957472,0.05769886614547835,98.83705225970911,0.03714043564266629,30.436225556327788,0.07594307015339534
593,31.224009101565752,0.057725350218671215,98.82917410472669,0.03714745440282621,30.433215598340034,0.07596293890529925
594,31.234564787400984,0.05775183429186409,98.82116507851242,0.03715447316298614,30.430208448238687,0.07598280765720317
595,31.24496439841852,0.05777831836505695,98.8130245830215,0.037161491923146064,30.4272037874971,0.07600267640910707
596,31.25520754058868,0.057804802438249814,98.80475201536731,0.03716851068330598,30.424201295297443,0.07602254516101098
597,31.265293823910515,0.05783128651144268,98.79634676785699,0.03717552944346591,30.421200648549686,0.0760424139129149
598,31.27522286242543,0.05785777058463555,98.78780822802739,0.037182548203625834,30.418201521910618,0.0760622826648188
599,31.284994274230442,0.05788425465782841,98.77913577868122,0.03718956696378576,30.415203587802953,0.07608215141672273
600,31.2946076814913,0.057910738731021275,98.77032879792358,0.037196585723945685,30.412206516434573,0.07610202016862663
601,31.304062710455245,0.05793722280421414,98.76138665919873,0.03720360448410561,30.409209975817845,0.07612188892053054
602,31.31335899146354,0.05796370687740701,98.75230873132729,0.03721062324426554,30.406213631789022,0.07614175767243446
603,31.322496158963794,0.057990190950599874,98.74309437854362,0.03721764200442546,30.40321714802777,0.07616162642433837
604,31.33147385152194,0.05801667502379274,98.73374296053342,0.03722466076458539,30.400220186076748,0.07618149517624229
605,31.34029171183405,0.05804315909698561,98.72425383247199,0.03723167952474531,30.397222405361312,0.07620136392814619
606,31.34894938673777,0.05806964317017847,98.71462634506221,0.03723869828490524,30.39422346320928,0.0762212326800501
607,31.357446527223654,0.058096127243371334,98.70485984457345,0.03724571704506516,30.391223014870803,0.07624110143195402
608,31.365782788446104,0.0581226113165642,98.69495367288016,0.03725273580522508,30.388220713538345,0.07626097018385793
609,31.373957829734085,0.05814909538975707,98.68490716750127,0.03725975456538501,30.38521621036668,0.07628083893576185
610,31.381971314601635,0.05817557946294993,98.67471966163951,0.037266773325544934,30.382209154493054,0.07630070768766575
611,31.389822910758085,0.0582020635361428,98.66439048422122,0.03727379208570486,30.379199193057396,0.07632057643956966
612,31.397512290117945,0.05822854760933567,98.65391895993629,0.037280810845864785,30.37618597122259,0.07634044519147358
613,31.405039128810678,0.05825503168252853,98.64330440927853,0.03728782960602471,30.373169132194864,0.07636031394337749
614,31.412403107190094,0.058281515755721394,98.63254614858623,0.03729484836618464,30.370148317244258,0.0763801826952814
615,31.419603909843538,0.05830799982891426,98.62164349008295,0.03730186712634456,30.367123165725154,0.07640005144718531
616,31.426641225600818,0.05833448390210713,98.61059574191869,0.03730888588650449,30.364093315096873,0.07641992019908922
617,31.43351474754283,0.05836096797529999,98.59940220821127,0.03731590464666441,30.3610584009444,0.07643978895099314
618,31.44022417301002,0.05838745204849286,98.588062189088,0.03732292340682433,30.358018056999125,0.07645965770289705
619,31.44676920361048,0.05841393612168573,98.57657498072754,0.03732994216698426,30.35497191515971,0.07647952645480095
620,31.453149545227845,0.05844042019487859,98.56493987540219,0.03733696092714418,30.35191960551298,0.07649939520670487
621,31.459364908028945,0.058466904268071454,98.5531561615202,0.03734397968730411,30.348860756354952,0.07651926395860878
622,31.46541500647114,0.05849338834126432,98.54122312366866,0.037350998447464034,30.345794994211868,0.0765391327105127
623,31.471299559309468,0.05851987241445719,98.5291400426562,0.03735801720762396,30.342721943861328,0.0765590014624166
624,31.477018289603482,0.05854635648765005,98.51690619555649,0.037365035967783886,30.339641228353496,0.07657887021432051
625,31.48257092472386,0.05857284056084292,98.50452085575145,0.03737205472794381,30.33655246903239,0.07659873896622443
626,31.48795719635874,0.05859932463403579,98.49198329297518,0.03737907348810374,30.333455285557196,0.07661860771812834
627,31.493176840519823,0.05862580870722865,98.47929277335776,0.03738609224826366,30.330349295923675,0.07663847647003226
628,31.498229597548203,0.058652292780421514,98.46644855946953,0.03739311100842359,30.32723411648565,0.07665834522193617
629,31.503115212119923,0.05867877685361438,98.45344991036558,0.03740012976858351,30.324109361976497,0.07667821397384007
630,31.507833433251335,0.05870526092680725,98.44029608163024,0.03740714852874343,30.32097464553076,0.076698082725744
631,31.512384014304153,0.05873174500000011,98.42698632542233,0.03741416728890336,30.317829578705833,0.0767179514776479
632,31.516766712990247,0.058758229073192975,98.41351989051999,0.03742118604906328,30.314673771503642,0.07673782022955182
633,31.52098129137625,0.05878471314638585,98.39989602236626,0.03742820480922321,30.31150683239241,0.07675768898145573
634,31.525027515887814,0.05881119721957871,98.38611396311472,0.037435223569383135,30.308328368328507,0.07677755773335963
635,31.528905157313716,0.058837681292771574,98.3721729516752,0.03744224232954306,30.305137984778334,0.07679742648526355
636,31.532613990809644,0.05886416536596444,98.35807222375992,0.037449261089702986,30.301935285740278,0.07681729523716746
637,31.53615379590174,0.05889064943915731,98.34381101192983,0.03745627984986291,30.298719873766657,0.07683716398907137
638,31.539524356489903,0.05891713351235017,98.32938854564108,0.03746329861002284,30.295491349985838,0.07685703274097529
639,31.54272546085089,0.058943617585543034,98.31480405129174,0.03747031737018276,30.29224931412429,0.0768769014928792
640,31.54575690164103,0.0589701016587359,98.30005675226882,0.03747733613034268,30.288993364528757,0.07689677024478311
641,31.548618475898884,0.05899658573192877,98.28514586899526,0.03748435489050261,30.285723098188427,0.07691663899668702
642,31.55130998504746,0.059023069805121633,98.27007061897754,0.03749137365066253,30.28243811075724,0.07693650774859093
643,31.55383123489635,0.0590495538783145,98.25483021685304,0.03749839241082246,30.279137996576104,0.07695637650049485
644,31.556182035643474,0.05907603795150737,98.23942387443795,0.03750541117098238,30.27582234869532,0.07697624525239875
645,31.558362201876704,0.05910252202470023,98.22385080077521,0.03751242993114231,30.272490758896893,0.07699611400430267
646,31.56037155257515,0.059129006097893094,98.20811020218265,0.037519448691302235,30.269142817717007,0.07701598275620658
647,31.56220991111025,0.05915549017108596,98.19220128230148,0.03752646745146216,30.26577811446849,0.07703585150811049
648,31.563877105246632,0.05918197424427883,98.17612324214468,0.037533486211622086,30.26239623726329,0.07705572026001441
649,31.56537296714263,0.05920845831747169,98.15987528014603,0.037540504971782004,30.258996773035072,0.07707558901191831
650,31.566697333350724,0.05923494239066456,98.14345659220865,0.03754752373194194,30.255579307561792,0.07709545776382223
651,31.56785004481758,0.05926142646385743,98.12686637175472,0.037554542492101856,30.25214342548832,0.07711532651572614
652,31.568830946883956,0.05928791053705029,98.11010380977416,0.03756156125226178,30.248688710349093,0.07713519526763005
653,31.56963988928432,0.059314394610243154,98.09316809487461,0.03756858001242171,30.245214744590836,0.07715506401953397
654,31.570276726146226,0.05934087868343602,98.07605841333091,0.03757559877258163,30.241721109595275,0.07717493277143787
655,31.57074131598949,0.05936736275662889,98.05877394913497,0.03758261753274156,30.23820738570192,0.0771948015233418
656,31.571033521725084,0.05939384682982175,98.04131388404583,0.037589636292901484,30.234673152230833,0.0772146702752457
657,31.571153210653826,0.05942033090301462,98.0236773976398,0.03759665505306141,30.231117987505492,0.0772345390271496
658,31.57110025446483,0.05944681497620749,98.00586366736087,0.037603673813221335,30.227541468875607,0.07725440777905353
659,31.570874529233713,0.05947329904940035,97.98787186857126,0.03761069257338126,30.22394317274004,0.07727427653095743
660,31.570475915420563,0.059499783122593214,97.96970117460202,0.03761771133354118,30.22032267456968,0.07729414528286135
661,31.569904297867694,0.05952626719578608,97.95135075680398,0.037624730093701104,30.216679548930415,0.07731401403476526
662,31.56915956579717,0.05955275126897895,97.93281978459865,0.03763174885386103,30.213013369506044,0.07733388278666917
663,31.56824161280808,0.05957923534217181,97.91410742552952,0.037638767614020956,30.2093237091213,0.07735375153857309
664,31.5671503368736,0.05960571941536468,97.89521284531315,0.03764578637418088,30.205610139764847,0.077373620290477
665,31.56588564033781,0.05963220348855755,97.87613520789094,0.03765280513434081,30.201872232612285,0.07739348904238091
666,31.564447429912335,0.05965868756175041,97.85687367548041,0.03765982389450073,30.198109558049214,0.07741335779428482
667,31.56283561667268,0.059685171634943274,97.83742740862708,0.03766684265466066,30.19432168569429,0.07743322654618873
668,31.561050116054396,0.05971165570813614,97.81779556625642,0.037673861414820584,30.1905081844223,0.07745309529809265
669,31.559090847849028,0.05973813978132901,97.7979773057257,0.03768088017498051,30.18666862238727,0.07747296404999655
670,31.556957736199827,0.05976462385452187,97.7779717828763,0.037687898935140435,30.182802567045556,0.07749283280190047
671,31.55465070959719,0.059791107927714734,97.75777815208598,0.03769491769530035,30.17890958517898,0.07751270155380438
672,31.552169700874,0.05981759200090761,97.73739556632108,0.03770193645546028,30.174989242917988,0.07753257030570829
673,31.549514647200617,0.05984407607410047,97.71682317718934,0.037708955215620205,30.171041105764743,0.07755243905761221
674,31.54668549007976,0.059870560147293334,97.6960601349924,0.03771597397578013,30.167064738616343,0.07757230780951611
675,31.543682175341075,0.0598970442204862,97.67510558877854,0.037722992735940056,30.163059705787937,0.07759217656142003
676,31.540504653135585,0.05992352829367907,97.65395868639573,0.03773001149609998,30.15902557103593,0.07761204531332394
677,31.537152877929856,0.05995001236687193,97.63261857454447,0.03773703025625991,30.154961897581153,0.07763191406522785
678,31.533626808499978,0.059976496440064794,97.61108439883098,0.03774404901641983,30.15086824813205,0.07765178281713177
679,31.529926407925334,0.06000298051325767,97.58935530382044,0.03775106777657976,30.146744184907867,0.07767165156903567
680,31.526051643582164,0.06002946458645053,97.5674304330903,0.037758086536739684,30.142589269661855,0.0776915203209396
681,31.522002487136916,0.06005594865964339,97.54530892928366,0.03776510529689961,30.138403063704445,0.0777113890728435
682,31.51777891453937,0.06008243273283626,97.52298993416291,0.03777212405705953,30.13418512792645,0.07773125782474741
683,31.51338090601561,0.06010891680602913,97.50047258866317,0.037779142817219453,30.129935022822274,0.07775112657665133
684,31.508808446060726,0.06013540087922199,97.47775603294625,0.03778616157737938,30.1256523085131,0.07777099532855523
685,31.50406152343136,0.060161884952414854,97.45483940645425,0.037793180337539305,30.121336544770053,0.07779086408045915
686,31.499140131138063,0.06018836902560772,97.43172184796364,0.03780019909769923,30.11698729103743,0.07781073283236306
687,31.494044266437353,0.06021485309880059,97.40840249563902,0.037807217857859156,30.112604106455848,0.07783060158426697
688,31.488773930823754,0.06024133717199345,97.38488048708736,0.03781423661801908,30.108186549885424,0.07785047033617089
689,31.483329130021424,0.06026782124518632,97.36115495941205,0.03782125537817901,30.103734179928978,0.0778703390880748
690,31.477709873975762,0.06029430531837919,97.33722504926718,0.03782827413833893,30.099246554955123,0.07789020783997871
691,31.471916176844744,0.06032078939157205,97.3130898929117,0.03783529289849886,30.094723233121478,0.07791007659188262
692,31.46594805699007,0.060347273464764914,97.28874862626398,0.037842311658658784,30.09016377239778,0.07792994534378653
693,31.459805536968112,0.06037375753795778,97.26420038495607,0.0378493304188187,30.085567730589,0.07794981409569045
694,31.453488643520718,0.06040024161115065,97.23944430438817,0.03785634917897863,30.08093466535847,0.07796968284759435
695,31.446997407565775,0.06042672568434351,97.21447951978331,0.037863367939138554,30.076264134250977,0.07798955159949827
696,31.440331864187606,0.06045320975753638,97.18930516624185,0.03787038669929848,30.07155569471586,0.07800942035140218
697,31.433492052627216,0.06047969383072925,97.16392037879622,0.037877405459458405,30.066808904130056,0.07802928910330609
698,31.426478016272277,0.06050617790392211,97.13832429246551,0.03788442421961833,30.062023319821144,0.07804915785521001
699,31.419289802646986,0.060532661977114974,97.11251604231039,0.037891442979778256,30.057198499090397,0.07806902660711391
700,31.411927463401785,0.06055914605030784,97.08649476348774,0.03789846173993818,30.052333999235792,0.07808889535901783
701,31.404391054302764,0.06058563012350071,97.0602595913056,0.03790548050009811,30.04742937757497,0.07810876411092174
702,31.396680635221053,0.06061211419669357,97.03380966127811,0.03791249926025803,30.04248419146823,0.07812863286282565
703,31.388796270121897,0.06063859826988644,97.00714410918029,0.03791951802041796,30.037497998341458,0.07814850161472957
704,31.380738027053656,0.06066508234307931,96.98026207110313,0.03792653678057788,30.03247035570906,0.07816837036663347
705,31.372505978136576,0.06069156641627217,96.95316268350842,0.0379335555407378,30.02740082119683,0.0781882391185374
706,31.364100199551423,0.060718050489465034,96.92584508328396,0.03794057430089773,30.022288952564857,0.0782081078704413
707,31.3555207715279,0.0607445345626579,96.89830840779854,0.037947593061057654,30.017134307730302,0.07822797662234521
708,31.34676777833298,0.06077101863585077,96.87055179495685,0.03795461182121758,30.011936444790287,0.07824784537424913
709,31.337841308258973,0.06079750270904363,96.8425743832548,0.037961630581377505,30.006694922044602,0.07826771412615303
710,31.328741453611485,0.0608239867822365,96.81437531183435,0.03796864934153743,30.001409298018494,0.07828758287805695
711,31.31946831069726,0.06085047085542937,96.78595372053894,0.037975668101697356,29.996079131485377,0.07830745162996086
712,31.310021979811726,0.06087695492862223,96.7573087499683,0.03798268686185728,29.990703981489517,0.07832732038186477
713,31.30040256522651,0.06090343900181509,96.72843954153376,0.03798970562201721,29.985283407368648,0.07834718913376869
714,31.29061017517675,0.06092992307500796,96.69934523751336,0.03799672438217713,29.979816968776667,0.0783670578856726
715,31.280644921848214,0.06095640714820083,96.6700249811069,0.03800374314233705,29.974304225706106,0.07838692663757652
716,31.270506921364365,0.06098289122139369,96.64047791649108,0.03801076190249698,29.968744738510765,0.07840679538948042
717,31.26019629377315,0.061009375294586554,96.6107031888747,0.0380177806626569,29.963138067928142,0.07842666414138433
718,31.24971316303367,0.06103585936777943,96.5806999445538,0.03802479942281683,29.95748377510195,0.07844653289328825
719,31.239057657002846,0.06106234344097229,96.55046733096663,0.038031818182976754,29.951781421604494,0.07846640164519215
720,31.2282299074217,0.06108882751416515,96.52000449674875,0.03803883694313668,29.94603056945909,0.07848627039709608
721,31.21723004990163,0.06111531158735802,96.48931059178824,0.038045855703296605,29.940230781162363,0.07850613914899998
722,31.20605822391059,0.06114179566055089,96.45838476728059,0.03805287446345653,29.934381619706567,0.07852600790090389
723,31.19471457275897,0.06116827973374375,96.42722617578383,0.038059893223616456,29.928482648601815,0.07854587665280781
724,31.183199243585456,0.061194763806936614,96.3958339712735,0.03806691198377638,29.92253343189831,0.07856574540471171
725,31.17151238734274,0.06122124788012948,96.36420730919764,0.03807393074393631,29.91653353420844,0.07858561415661564
726,31.15965415878304,0.06124773195332235,96.33234534653165,0.038080949504096226,29.910482520728962,0.07860548290851954
727,31.147624716443516,0.06127421602651521,96.30024724183326,0.03808796826425615,29.904379957262996,0.07862535166042345
728,31.135424222631553,0.06130070009970808,96.26791215529738,0.03809498702441608,29.898225410242063,0.07864522041232737
729,31.123052843409923,0.06132718417290095,96.23533924881099,0.038102005784576,29.892018446748033,0.07866508916423127
730,31.11051074858179,0.06135366824609381,96.20252768600781,0.03810902454473593,29.885758634535037,0.07868495791613518
731,31.097798111675605,0.061380152319286674,96.16947663232307,0.038116043304895854,29.8794455420513,0.0787048266680391
732,31.084915109929852,0.06140663639247954,96.13618525504816,0.03812306206505578,29.873078738460972,0.07872469541994301
733,31.07186192427772,0.06143312046567241,96.1026527233854,0.038130080825215705,29.866657793665823,0.07874456417184693
734,31.058638739331585,0.06145960453886527,96.06887820850243,0.03813709958537563,29.86018227832697,0.07876443292375084
735,31.045245743367424,0.06148608861205814,96.0348608835868,0.03814411834553555,29.853651763886486,0.07878430167565474
736,31.031683128309062,0.06151257268525101,96.00059992390035,0.03815113710569548,29.84706582258897,0.07880417042755866
737,31.017951089712383,0.06153905675844387,95.96609450683394,0.0381581558658554,29.84042402750307,0.07882403917946257
738,31.004049826749288,0.061565540831636734,95.93134381196106,0.038165174626015326,29.83372595254292,0.07884390793136649
739,30.98997954219169,0.0615920249048296,95.89634702109291,0.03817219338617525,29.826971172489557,0.0788637766832704
740,30.975740442395313,0.06161850897802247,95.86110331833194,0.03817921214633518,29.820159263012194,0.0788836454351743
741,30.961332737283357,0.06164499305121533,95.82561189012623,0.0381862309064951,29.81328980068956,0.07890351418707822
742,30.94675664033013,0.0616714771244082,95.78987192532344,0.03819324966665503,29.80636236303104,0.07892338293898213
743,30.932012368544516,0.06169796119760107,95.75388261522474,0.038200268426814954,29.799376528497845,0.07894325169088605
744,30.917100142453364,0.06172444527079393,95.7176431536387,0.03820728718697488,29.79233187652408,0.07896312044278996
745,30.902020186084766,0.06175092934398679,95.68115273693499,0.038214305947134805,29.785227987537738,0.07898298919469386
746,30.8867727269512,0.06177741341717966,95.64441056409811,0.038221324707294724,29.77806444298161,0.07900285794659778
747,30.871357996032657,0.06180389749037253,95.60741583678076,0.03822834346745465,29.770840825334243,0.07902272669850169
748,30.85577622775957,0.06183038156356539,95.57016775935763,0.038235362227614575,29.76355671813063,0.07904259545040561
749,30.840027659995734,0.06185686563675826,95.53266553897853,0.0382423809877745,29.756211705983013,0.07906246420230952
750,30.824112534021054,0.06188334970995113,95.49490838562188,0.038249399747934426,29.74880537460151,0.07908233295421342
751,30.808031094514277,0.06190983378314399,95.45689551214758,0.03825641850809435,29.741337310814686,0.07910220170611734
752,30.791783589535548,0.06193631785633685,95.41862613435028,0.03826343726825428,29.733807102590113,0.07912207045802125
753,30.775370270508937,0.06196280192952972,95.38009947101227,0.0382704560284142,29.72621433905475,0.07914193920992516
754,30.75879139220489,0.06198928600272259,95.3413147439563,0.03827747478857413,29.71855861051533,0.07916180796182908
755,30.74204721272256,0.06201577007591545,95.30227117809828,0.038284493548734054,29.710839508478678,0.07918167671373298
756,30.725137993472018,0.062042254149108314,95.2629680014999,0.03829151230889398,29.703056625671852,0.0792015454656369
757,30.708063999156458,0.06206873822230119,95.22340444542111,0.0382985310690539,29.69520955606233,0.07922141421754081
758,30.690825497754304,0.06209522229549405,95.18357974437228,0.038305549829213824,29.687297894878064,0.07924128296944472
759,30.67342276050119,0.06212170636868691,95.14349313616671,0.03831256858937375,29.679321238627388,0.07926115172134864
760,30.6558560618719,0.06214819044187978,95.10314386197255,0.038319587349533675,29.671279185119012,0.07928102047325254
761,30.638125679562272,0.06217467451507265,95.0625311663647,0.0383266061096936,29.66317133348175,0.07930088922515646
762,30.620231894470912,0.06220115858826551,95.0216542973767,0.038333624869853526,29.65499728418429,0.07932075797706037
763,30.60217499068098,0.062227642661458374,94.98051250655232,0.03834064363001345,29.64675663905484,0.07934062672896428
764,30.58395525544176,0.06225412673465124,94.93910504899713,0.03834766239017338,29.63844900130068,0.0793604954808682
765,30.565572979150335,0.06228061080784411,94.89743118342996,0.0383546811503333,29.630073975527658,0.0793803642327721
766,30.547028455333013,0.06230709488103697,94.85549017223391,0.03836169991049323,29.621631167759567,0.07940023298467602
767,30.5283219806268,0.06233357895422984,94.81328128150768,0.038368718670653154,29.613120185457472,0.07942010173657993
768,30.509453854760793,0.06236006302742271,94.77080378111637,0.03837573743081307,29.604540637538907,0.07943997048848384
769,30.490424380537508,0.06238654710061557,94.72805694474204,0.038382756190973,29.595892134397033,0.07945983924038776
770,30.47123386381411,0.062413031173808434,94.68504004993474,0.038389774951132924,29.587174287919673,0.07947970799229166
771,30.451882613483637,0.0624395152470013,94.64175237816274,0.03839679371129285,29.57838671150827,0.07949957674419558
772,30.432370941456185,0.06246599932019417,94.59819321486269,0.038403812471452775,29.569529020096745,0.07951944549609949
773,30.41269916263992,0.06249248339338703,94.55436184948991,0.0384108312316127,29.56060083017028,0.0795393142480034
774,30.39286759492221,0.0625189674665799,94.51025757556822,0.038417849991772626,29.551601759784,0.07955918299990732
775,30.372876559150527,0.06254545153977277,94.46587969073975,0.03842486875193255,29.54253142858157,0.07957905175181122
776,30.35272637911349,0.06257193561296563,94.4212274968146,0.03843188751209248,29.53338945781366,0.07959892050371514
777,30.332417381521672,0.0625984196861585,94.37630029982006,0.0384389062722524,29.52417547035641,0.07961878925561905
778,30.311949895988477,0.06262490375935137,94.33109741005006,0.03844592503241233,29.51488909072969,0.07963865800752296
779,30.291324255010984,0.06265138783254423,94.28561814211412,0.03845294379257225,29.505529945115285,0.07965852675942688
780,30.270540793950637,0.06267787190573709,94.23986181498599,0.03845996255273217,29.496097661375124,0.07967839551133078
781,30.249599851014054,0.06270435597892995,94.19382775205284,0.0384669813128921,29.486591869069166,0.0796982642632347
782,30.228501767233574,0.06273084005212283,94.14751528116324,0.038474000073052024,29.477012199473428,0.07971813301513861
783,30.207246886448093,0.06275732412531569,94.10092373467569,0.03848101883321195,29.467358285597744,0.07973800176704252
784,30.185835555283507,0.06278380819850855,94.0540524495066,0.038488037593371875,29.4576297622035,0.07975787051894644
785,30.16426812313336,0.06281029227170143,94.00690076717825,0.0384950563535318,29.447826265821305,0.07977773927085034
786,30.142544942139416,0.06283677634489429,93.95946803386647,0.038502075113691726,29.437947434768454,0.07979760802275426
787,30.12066636717208,0.06286326041808715,93.91175360044804,0.03850909387385165,29.427992909166377,0.07981747677465817
788,30.098632755810968,0.06288974449128001,93.86375682254804,0.03851611263401158,29.417962330957984,0.07983734552656208
789,30.076444468325306,0.06291622856447289,93.81547706058689,0.0385231313941715,29.407855343924822,0.079857214278466
790,30.054101867654424,0.06294271263766575,93.76691367982724,0.03853015015433142,29.39767159370426,0.0798770830303699
791,30.031605319388092,0.06296919671085861,93.71806605042035,0.03853716891449135,29.387410727806454,0.07989695178227382
792,30.008955191746917,0.06299568078405149,93.66893354745298,0.03854418767465127,29.377072395631277,0.07991682053417773
793,29.986151855562767,0.06302216485724435,93.61951555099319,0.0385512064348112,29.3666562484851,0.07993668928608164
794,29.963195684259027,0.06304864893043721,93.56981144613641,0.038558225194971124,29.3561619395975,0.07995655803798556
795,29.940087053830986,0.06307513300363007,93.51982062305126,0.03856524395513105,29.345589124137838,0.07997642678988946
796,29.916826342826102,0.06310161707682295,93.469542477025,0.038572262715290975,29.334937459231774,0.07999629554179338
797,29.893413932324336,0.06312810115001581,93.41897640850888,0.0385792814754509,29.324206603977593,0.08001616429369729
798,29.869850205918418,0.06315458522320867,93.36812182316312,0.038586300235610826,29.313396219462494,0.0800360330456012
799,29.846135549694054,0.06318106929640155,93.3169781319018,0.03859331899577075,29.302505968778746,0.08005590179750512
800,29.822270352210325,0.06320755336959441,93.26554475093745,0.03860033775593068,29.291535517039733,0.08007577054940902
801,29.798255004479785,0.06323403744278727,93.21382110182529,0.038607356516090596,29.280484531395878,0.08009563930131294
802,29.774089899948784,0.06326052151598013,93.16180661150747,0.03861437527625052,29.26935268105051,0.08011550805321685
803,29.74977543447769,0.06328700558917301,93.10950071235686,0.03862139403641045,29.2581396372755,0.08013537680512076
804,29.725312006321147,0.06331348966236587,93.05690284222067,0.03862841279657037,29.246845073426922,0.08015524555702468
805,29.70070001610823,0.06333997373555873,93.0040124444638,0.0386354315567303,29.235468664960553,0.08017511430892858
806,29.675939866822752,0.06336645780875161,92.95082896801196,0.038642450316890224,29.22401008944717,0.0801949830608325
807,29.651031963783474,0.06339294188194447,92.8973518673946,0.03864946907705015,29.212469026587925,0.08021485181273641
808,29.6259767146243,0.06341942595513733,92.84358060278743,0.038656487837210075,29.20084515822937,0.08023472056464032
809,29.600774529274553,0.0634459100283302,92.7895146400547,0.03866350659737,29.189138168378562,0.08025458931654424
810,29.57542581993917,0.06347239410152306,92.73515345079156,0.03867052535752992,29.177347743218004,0.08027445806844814
811,29.54993100107899,0.06349887817471593,92.68049651236532,0.03867754411768985,29.16547357112035,0.08029432682035206
812,29.524290489391007,0.06352536224790879,92.62554330795783,0.03868456287784977,29.153515342663187,0.08031419557225597
813,29.49850470378858,0.06355184632110167,92.57029332660605,0.038691581638009696,29.14147275064354,0.08033406432415988
814,29.472574065381764,0.06357833039429453,92.51474606324338,0.03869860039816962,29.129345490092316,0.0803539330760638
815,29.446498997457546,0.06360481446748739,92.45890101874036,0.03870561915832955,29.11713325828872,0.0803738018279677
816,29.420279925460157,0.06363129854068025,92.40275769994517,0.03871263791848947,29.10483575477435,0.08039367057987162
817,29.393917276971393,0.06365778261387312,92.34631561972381,0.0387196566786494,29.09245268136737,0.08041353933177553
818,29.36741148169091,0.06368426668706599,92.28957429699996,0.038726675438809324,29.079983742176452,0.08043340808367944
819,29.340762971416652,0.06371075076025885,92.23253325679471,0.03873369419896925,29.067428643614633,0.08045327683558336
820,29.31397218002507,0.06373723483345173,92.17519203026592,0.038740712959129175,29.054787094413065,0.08047314558748726
821,29.287039543451648,0.06376371890664459,92.11755015474728,0.038747731719289094,29.04205880563459,0.08049301433939118
822,29.25996549967121,0.06379020297983745,92.05960717378679,0.03875475047944903,29.02924349068729,0.08051288309129509
823,29.232750488678363,0.06381668705303031,92.00136263718598,0.038761769239608945,29.016340865337767,0.080532751843199
824,29.205394952467973,0.06384317112622317,91.94281610103741,0.03876878799976887,29.00335064772447,0.08055262059510292
825,29.177899335015603,0.06386965519941605,91.88396712776287,0.038775806759928796,28.990272558370798,0.08057248934700682
826,29.150264082258065,0.06389613927260891,91.82481528615108,0.03878282552008872,28.977106320198047,0.08059235809891074
827,29.122489642073877,0.06392262334580179,91.76536015139482,0.03878984428024865,28.96385165853838,0.08061222685081465
828,29.094576464263866,0.06394910741899465,91.70560130512808,0.03879686304040857,28.95050830114748,0.08063209560271856
829,29.06652500053174,0.06397559149218751,91.64553833546286,0.0388038818005685,28.93707597821725,0.08065196435462248
830,29.038335704464686,0.06400207556538037,91.58517083702533,0.038810900560728424,28.92355442238829,0.08067183310652638
831,29.01000903151406,0.06402855963857323,91.52449841099221,0.03881791932088835,28.90994336876223,0.0806917018584303
832,28.981545438975992,0.06405504371176611,91.46352066512657,0.03882493808104827,28.896242554914103,0.08071157061033421
833,28.952945385972235,0.06408152778495897,91.40223721381287,0.038831956841208194,28.88245172090432,0.08073143936223812
834,28.924209333430756,0.06410801185815185,91.34064767809303,0.03883897560136812,28.86857060929074,0.08075130811414204
835,28.89533774406665,0.06413449593134471,91.27875168570053,0.038845994361528045,28.854598965140607,0.08077117686604594
836,28.866331082362912,0.06416098000453757,91.21654887109528,0.03885301312168797,28.840536536042137,0.08079104561794986
837,28.83718981455128,0.06418746407773043,91.15403887549786,0.038860031881847897,28.826383072116307,0.08081091436985377
838,28.807914408593202,0.0642139481509233,91.0912213469235,0.03886705064200782,28.812138326028215,0.08083078312175768
839,28.77850533416074,0.06424043222411617,91.0280959402156,0.03887406940216775,28.797802052998467,0.0808506518736616
840,28.748963062617598,0.06426691629730903,90.96466231707905,0.03888108816232767,28.783374010814505,0.0808705206255655
841,28.719288067000097,0.0642934003705019,90.90092014611326,0.0388881069224876,28.76885395984155,0.08089038937746942
842,28.689480821998284,0.06431988444369477,90.83686910284474,0.038895125682647524,28.754241663033714,0.08091025812937333
843,28.65954180393711,0.06434636851688763,90.77250886975955,0.03890214444280744,28.73953688594477,0.08093012688127724
844,28.629471490757496,0.06437285259008049,90.70783913633484,0.03890916320296737,28.724739396738876,0.08094999563318116
845,28.599270361997622,0.06439933666327335,90.64285959907137,0.038916181963127294,28.70984896620118,0.08096986438508506
846,28.56893889877417,0.06442582073646623,90.57756996152403,0.03892320072328722,28.694865367748264,0.08098973313698898
847,28.53847758376368,0.06445230480965909,90.51196993433322,0.038930219483447145,28.679788377438463,0.08100960188889289
848,28.507886901183838,0.06447878888285195,90.44605923525546,0.03893723824360707,28.664617773982037,0.0810294706407968
849,28.477167336774944,0.06450527295604483,90.37983758919364,0.038944257003767,28.649353338751276,0.0810493393927007
850,28.446319377781446,0.06453175702923769,90.31330472822724,0.03895127576392692,28.633994855790377,0.08106920814460462
851,28.41534351293331,0.06455824110243055,90.24646039164163,0.03895829452408685,28.618542111825306,0.08108907689650854
852,28.384240232427743,0.06458472517562341,90.1793043259577,0.03896531328424677,28.602994896273394,0.08110894564841245
853,28.353010027910727,0.06461120924881629,90.11183628496073,0.0389723320444067,28.5873530012529,0.08112881440031636
854,28.321653392458842,0.06463769332200915,90.04405602972886,0.03897935080456662,28.571616221592432,0.08114868315222026
855,28.29017082056086,0.06466417739520201,89.97596332866169,0.03898636956472654,28.55578435484015,0.08116855190412418
856,28.258562808099597,0.06469066146839489,89.90755795750788,0.03899338832488647,28.539857201272966,0.0811884206560281
857,28.2268298523339,0.06471714554158775,89.83883969939298,0.039000407085046394,28.523834563905552,0.08120828940793201
858,28.19497245188038,0.06474362961478061,89.76980834484655,0.03900742584520632,28.507716248499122,0.08122815815983592
859,28.16299110669554,0.06477011368797347,89.70046369182907,0.039014444605366246,28.49150206357023,0.08124802691173982
860,28.130886318057733,0.06479659776116635,89.63080554575852,0.03902146336552617,28.475191820399374,0.08126789566364374
861,28.09865858854939,0.06482308183435921,89.5608337195365,0.0390284821256861,28.458785333039437,0.08128776441554765
862,28.066308422039036,0.06484956590755207,89.49054803357406,0.03903550088584602,28.442282418324005,0.08130763316745157
863,28.033836323663593,0.06487604998074495,89.41994831581724,0.03904251964600595,28.425682895875646,0.08132750191935548
864,28.00124279981079,0.06490253405393781,89.34903440177206,0.03904953840616587,28.408986588113834,0.08134737067125938
865,27.968528358101338,0.06492901812713067,89.27780613452944,0.03905655716632579,28.392193320262997,0.0813672394231633
866,27.935693507371493,0.06495550220032353,89.20626336478946,0.03906357592648572,28.375302920360276,0.08138710817506721
867,27.90273875765548,0.06498198627351641,89.1344059508854,0.03907059468664564,28.35831521926312,0.08140697692697113
868,27.86966462016817,0.06500847034670927,89.06223375880748,0.03907761344680557,28.34123005065694,0.08142684567887504
869,27.836471607287567,0.06503495441990213,88.98974666222614,0.039084632206965494,28.324047251062357,0.08144671443077894
870,27.803160232537586,0.06506143849309501,88.91694454251493,0.03909165096712542,28.306766659842502,0.08146658318268286
871,27.769731010570887,0.06508792256628787,88.84382728877318,0.039098669727285346,28.28938811921023,0.08148645193458677
872,27.73618445715158,0.06511440663948073,88.77039479784808,0.03910568848744527,28.271911474234898,0.08150632068649069
873,27.70252108913826,0.0651408907126736,88.69664697435668,0.0391127072476052,28.254336572849454,0.0815261894383946
874,27.6687414244669,0.06516737478586647,88.6225837307072,0.03911972600776512,28.23666326585691,0.0815460581902985
875,27.634845982134006,0.06519385885905933,88.54820498712024,0.03912674476792505,28.218891406937058,0.08156592694220242
876,27.600835282179652,0.06522034293225219,88.47351067164946,0.03913376352808497,28.201020852652928,0.08158579569410633
877,27.56670984567071,0.06524682700544507,88.39850072020195,0.03914078228824489,28.183051462456948,0.08160566444601025
878,27.532470194684212,0.06527331107863793,88.32317507655819,0.03914780104840482,28.164983098697256,0.08162553319791416
879,27.49811685229057,0.06529979515183079,88.24753369239167,0.03915481980856474,28.14681562662365,0.08164540194981806
880,27.463650342537058,0.06532627922502365,88.17157652728818,0.03916183856872467,28.128548914393477,0.08166527070172198
881,27.429071190431316,0.06535276329821653,88.09530354876453,0.039168857328884595,28.110182833077438,0.08168513945362589
882,27.394379921924987,0.06537924737140939,88.01871473228715,0.03917587608904452,28.091717256665177,0.08170500820552981
883,27.35957706389725,0.06540573144460225,87.94181006129014,0.039182894849204446,28.073152062070765,0.08172487695743372
884,27.32466314413862,0.06543221551779513,87.864589527193,0.03918991360936437,28.054487129138025,0.08174474570933762
885,27.28963869133478,0.06545869959098799,87.78705312941793,0.0391969323695243,28.035722340645794,0.08176461446124154
886,27.254504235050398,0.06548518366418085,87.70920087540685,0.03920395112968422,28.01685758231296,0.08178448321314545
887,27.219260305713156,0.06551166773737371,87.63103278063795,0.03921096988984414,27.997892742803405,0.08180435196504937
888,27.183907434597756,0.06553815181056658,87.55254886864188,0.03921798865000407,27.97882771373083,0.08182422071695328
889,27.14844615381002,0.06556463588375945,87.47374917101754,0.03922500741016399,27.959662389663357,0.08184408946885718
890,27.112876996271215,0.06559111995695231,87.39463372744756,0.03923202617032392,27.940396668128137,0.0818639582207611
891,27.077200495702137,0.06561760403014519,87.31520258571328,0.03923904493048384,27.921030449615706,0.08188382697266501
892,27.041417186607674,0.06564408810333805,87.23545580170943,0.03924606369064377,27.901563637584182,0.08190369572456893
893,27.005527604261083,0.06567057217653091,87.15539343945848,0.039253082450803695,27.881996138463535,0.08192356447647284
894,26.969532284688633,0.06569705624972377,87.07501557112434,0.03926010121096362,27.86232786165939,0.08194343322837674
895,26.933431764654145,0.06572354032291663,86.99432227702604,0.039267119971123546,27.842558719556973,0.08196330198028066
896,26.89722658164368,0.06575002439610951,86.9133136456507,0.039274138731283464,27.82268862752487,0.08198317073218457
897,26.860917273850387,0.06577650846930237,86.83198977366636,0.0392811574914434,27.80271750391843,0.08200303948408849
898,26.824504380159226,0.06580299254249525,86.75035076593423,0.039288176251603316,27.782645270083428,0.0820229082359924
899,26.78798844013205,0.06582947661568811,86.66839673552064,0.03929519501176324,27.762471850359162,0.0820427769878963
900,26.75136999399248,0.06585596068888097,86.58612780370865,0.03930221377192317,27.74219717208171,0.08206264573980022
901,26.714649582611095,0.06588244476207383,86.50354410000907,0.03930923253208309,27.72182116558703,0.08208251449170413
902,26.677827747490586,0.0659089288352667,86.42064576217138,0.03931625129224302,27.701343764213682,0.08210238324360805
903,26.64090503075103,0.06593541290845957,86.33743293619402,0.039323270052402944,27.68076490430575,0.08212225199551196
904,26.60388197511528,0.06596189698165243,86.25390577633436,0.03933028881256287,27.660084525215385,0.08214212074741586
905,26.566759123894293,0.06598838105484531,86.17006444511838,0.039337307572722795,27.63930256930528,0.08216198949931978
906,26.529537020972818,0.06601486512803817,86.08590911334971,0.03934432633288272,27.618418981951077,0.08218185825122369
907,26.492216210794805,0.06604134920123103,86.00143996011855,0.03935134509304264,27.597433711543545,0.08220172700312761
908,26.45479723834927,0.06606783327442389,85.91665717281006,0.039358363853202565,27.576346709490682,0.08222159575503152
909,26.417280649155927,0.06609431734761675,85.83156094711237,0.03936538261336249,27.555157930219654,0.08224146450693542
910,26.37966698925116,0.06612080142080963,85.74615148702412,0.039372401373522416,27.533867331178566,0.08226133325883934
911,26.34195680517394,0.06614728549400249,85.66042900486178,0.03937942013368234,27.512474872838233,0.08228120201074325
912,26.304150643951793,0.06617376956719537,85.57439372126643,0.03938643889384227,27.490980518693632,0.08230107076264717
913,26.266249053087016,0.06620025364038823,85.48804586521027,0.03939345765400219,27.46938423526538,0.08232093951455108
914,26.22825258054275,0.06622673771358109,85.40138567400246,0.03940047641416212,27.44768599210093,0.08234080826645498
915,26.190161774729425,0.06625322178677395,85.31441339329496,0.039407495174322044,27.425885761775803,0.0823606770183589
916,26.151977184490967,0.06627970585996681,85.22712927708773,0.03941451393448197,27.40398351989453,0.08238054577026281
917,26.11369935909139,0.06630618993315969,85.13953358773345,0.039421532694641895,27.381979245091518,0.08240041452216673
918,26.075328848201288,0.06633267400635255,85.05162659594215,0.03942855145480181,27.359872919031886,0.08242028327407064
919,26.036866201884454,0.06635915807954541,84.96340858078516,0.03943557021496174,27.33766452641192,0.08244015202597454
920,25.99831197058456,0.06638564215273829,84.87487982969873,0.039442588975121665,27.315354054959684,0.08246002077787846
921,25.959666705112134,0.06641212622593115,84.7860406384874,0.03944960773528159,27.292941495435294,0.08247988952978237
922,25.920930956631178,0.06643861029912401,84.6968913113268,0.039456626495441516,27.27042684163108,0.08249975828168629
923,25.882105276646374,0.06646509437231687,84.60743216076607,0.03946364525560144,27.247810090371832,0.0825196270335902
924,25.843190216989974,0.06649157844550975,84.51766350773005,0.03947066401576137,27.22509124151453,0.0825394957854941
925,25.80418632980915,0.06651806251870261,84.42758568152084,0.03947768277592129,27.20227029794826,0.08255936453739803
926,25.76509416755299,0.06654454659189547,84.33719901981912,0.03948470153608122,27.179347265593975,0.08257923328930193
927,25.725914282959906,0.06657103066508835,84.24650386868504,0.039491720296241144,27.15632215340385,0.08259910204120585
928,25.686647229045207,0.06659751473828121,84.15550058255863,0.03949873905640107,27.13319497336088,0.08261897079310976
929,25.64729355908827,0.06662399881147407,84.06418952426003,0.03950575781656099,27.109965740478074,0.08263883954501366
930,25.607853826620385,0.06665048288466693,83.97257106498898,0.039512776576720914,27.086634472797584,0.08265870829691759
931,25.568328585412228,0.06667696695785981,83.88064558432434,0.03951979533688084,27.063201191389886,0.08267857704882149
932,25.52871838946181,0.06670345103105267,83.78841347022271,0.039526814097040765,27.03966592035244,0.08269844580072541
933,25.489023792982046,0.06672993510424553,83.69587511901719,0.03953383285720069,27.016028686808667,0.08271831455262932
934,25.4492453503889,0.06675641917743841,83.60303093541535,0.039540851617360616,26.992289520906475,0.08273818330453322
935,25.409383616289276,0.06678290325063127,83.50988133249692,0.03954787037752054,26.968448455816766,0.08275805205643715
936,25.369439145469123,0.06680938732382413,83.4164267317112,0.03955488913768047,26.944505527731877,0.08277792080834105
937,25.329412492881566,0.066835871397017,83.32266756287386,0.03956190789784039,26.920460775863766,0.08279778956024497
938,25.28930421363525,0.06686235547020987,83.22860426416354,0.03956892665800032,26.89631424244219,0.08281765831214888
939,25.249114862982623,0.06688883954340273,83.13423728211795,0.039575945418160244,26.872065972712612,0.08283752706405278
940,25.208844996308315,0.06691532361659559,83.03956707162962,0.03958296417832016,26.84771601493416,0.0828573958159567
941,25.168495169117747,0.06694180768978847,82.94459409594117,0.03958998293848009,26.82326442037732,0.08287726456786061
942,25.128065937025642,0.06696829176298133,82.8493188266404,0.039597001698640014,26.798711243321556,0.08289713331976453
943,25.087557855744762,0.06699477583617419,82.75374174365467,0.03960402045879994,26.774056541052794,0.08291700207166844
944,25.04697148107455,0.06702125990936705,82.65786333524517,0.039611039218959865,26.74930037386074,0.08293687082357235
945,25.00630736889013,0.06704774398255993,82.56168409800065,0.03961805797911979,26.72444280503619,0.08295673957547627
946,24.965566075131125,0.06707422805575279,82.46520453683081,0.039625076739279716,26.699483900868103,0.08297660832738017
947,24.924748155790702,0.06710071212894565,82.36842516495925,0.03963209549943964,26.674423730640513,0.08299647707928409
948,24.883854166904605,0.06712719620213853,82.2713465039161,0.03963911425959957,26.64926236662955,0.083016345831188
949,24.8428846645404,0.06715368027533139,82.17396908353024,0.03964613301975949,26.62399988409998,0.0830362145830919
950,24.801840204786732,0.06718016434852425,82.07629344192102,0.03965315177991942,26.5986363613019,0.08305608333499583
951,24.76072134374254,0.06720664842171711,81.97832012548977,0.03966017054007934,26.57317187946733,0.08307595208689973
952,24.719528637506635,0.06723313249490999,81.88004968891086,0.03966718930023926,26.547606522806333,0.08309582083880365
953,24.67826264216708,0.06725961656810285,81.78148269512221,0.03967420806039919,26.52194037850351,0.08311568959070756
954,24.636923913790838,0.06728610064129571,81.68261971531568,0.039681226820559114,26.49617353671391,0.08313555834261147
955,24.595513008413306,0.06731258471448859,81.58346132892689,0.03968824558071904,26.4703060905591,0.08315542709451539
956,24.554030482028303,0.06733906878768145,81.48400812362473,0.039695264340878965,26.444338136123143,0.08317529584641929
957,24.512476890577563,0.06736555286087431,81.38426069530043,0.03970228310103889,26.41826977244812,0.08319516459832321
958,24.470852789940917,0.06739203693406717,81.28421964805628,0.039709301861198816,26.392101101529974,0.08321503335022712
959,24.429158735926023,0.06741852100726005,81.18388559419398,0.03971632062135874,26.365832228313923,0.08323490210213103
960,24.3873952842587,0.06744500508045291,81.08325915420264,0.03972333938151867,26.33946326068981,0.08325477085403493
961,24.34556299057279,0.06747148915364577,80.9823409567462,0.03973035814167859,26.312994309487415,0.08327463960593885
962,24.303662410400452,0.06749797322683865,80.88113163865079,0.03973737690183851,26.286425488471693,0.08329450835784277
963,24.26169409916264,0.06752445730003151,80.77963184489138,0.03974439566199844,26.25975691433765,0.08331437710974668
964,24.219658612159126,0.06755094137322437,80.67784222857834,0.03975141442215836,26.23298870670535,0.08333424586165059
965,24.17755650455925,0.06757742544641723,80.57576345094338,0.03975843318231829,26.20612098811465,0.08335411461355449
966,24.135388331392182,0.06760390951961011,80.47339618132528,0.039765451942478214,26.179153884019925,0.08337398336545841
967,24.093154647537816,0.06763039359280297,80.3707410971552,0.03977247070263814,26.152087522784655,0.08339385211736233
968,24.050856007717098,0.06765687766599583,80.26779888394147,0.039779489462798065,26.124922035675812,0.08341372086926624
969,24.008492966483026,0.06768336173918871,80.16457023525427,0.03978650822295799,26.097657556858152,0.08343358962117015
970,23.96606607821135,0.06770984581238157,80.06105585270977,0.039793526983117916,26.070294223388558,0.08345345837307405
971,23.923575897091535,0.06773632988557443,79.95725644595382,0.039800545743277835,26.042832175209984,0.08347332712497797
972,23.88102297711762,0.06776281395876729,79.85317273264535,0.03980756450343777,26.015271555145553,0.08349319587688189
973,23.838407872079337,0.06778929803196015,79.74880543844003,0.039814583263597686,25.987612508892425,0.0835130646287858
974,23.79573113555324,0.06781578210515303,79.64415529697162,0.03982160202375761,25.95985518501544,0.0835329333806897
975,23.752993320893854,0.06784226617834589,79.53922304983564,0.03982862078391754,25.931999734940838,0.08355280213259361
976,23.710194981224923,0.06786875025153877,79.4340094465706,0.03983563954407746,25.90404631294983,0.08357267088449753
977,23.66733666943076,0.06789523432473163,79.3285152446397,0.03984265830423739,25.87599507617193,0.08359253963640144
978,23.624418938147656,0.06792171839792449,79.22274120941208,0.039849677064397314,25.847846184578316,0.08361240838830536
979,23.58144233975526,0.06794820247111735,79.11668811414364,0.03985669582455724,25.81959980097501,0.08363227714020927
980,23.53840742636828,0.06797468654431021,79.01035673995753,0.039863714584717165,25.791256090995915,0.08365214589211317
981,23.495314749827898,0.06800117061750309,78.90374787582424,0.03987073334487709,25.762815223095885,0.08367201464401709
982,23.452164861693696,0.06802765469069595,78.79686231854134,0.03987775210503701,25.73427736854353,0.083691883395921
983,23.408958313235107,0.06805413876388883,78.68970087271282,0.03988477086519694,25.705642701413908,0.08371175214782492
984,23.36569565542347,0.06808062283708169,78.58226435072868,0.03989178962535686,25.67691139858138,0.08373162089972883
985,23.322377438923812,0.06810710691027455,78.4745535727424,0.039898808385516786,25.648083639711885,0.08375148965163273
986,23.27900421408675,0.06813359098346741,78.36656936665045,0.03990582714567671,25.61915960725552,0.08377135840353665
987,23.23557653094064,0.06816007505666027,78.25831256806973,0.03991284590583664,25.590139486438925,0.08379122715544056
988,23.19209493918347,0.06818655912985315,78.14978402031518,0.03991986466599656,25.561023465257307,0.08381109590734448
989,23.148559988175286,0.06821304320304601,78.04098457437718,0.03992688342615649,25.53181173446679,0.08383096465924839
990,23.104972226930034,0.06823952727623889,77.93191508889831,0.039933902186316414,25.502504487576196,0.08385083341115229
991,23.061332204108226,0.06826601134943175,77.8225764301501,0.03994092094647634,25.473101920839063,0.08387070216305621
992,23.017640468008928,0.06829249542262461,77.712969472009,0.039947939706636265,25.44360423324553,0.08389057091496012
993,22.973897566562425,0.06831897949581747,77.60309509593242,0.039954958466796184,25.414011626513826,0.08391043966686404
994,22.9301040473225,0.06834546356901033,77.49295419093423,0.03996197722695611,25.38432430508203,0.08393030841876795
995,22.886260457459116,0.06837194764220321,77.38254765355987,0.039968995987116035,25.354542476099518,0.08395017717067185
996,22.84236734375093,0.06839843171539607,77.27187638786118,0.03997601474727596,25.32466634941829,0.08397004592257577
997,22.79842525257784,0.06842491578858895,77.16094130537098,0.039983033507435886,25.29469613758436,0.08398991467447968
998,22.754434729913974,0.06845139986178181,77.04974332507712,0.03999005226759581,25.26463205582887,0.0840097834263836
999,22.71039632132012,0.06847788393497467,76.93828337339637,0.03999707102775574,25.234474322059228,0.0840296521782875


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_60_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00015,0.04084507003426552,0.025349637493491173,0.06487637758255005
1,1,00040,0.06344860792160034,0.043232083320617676,0.08029580861330032
2,2,00090,0.0613023042678833,0.034984588623046875,0.06695142388343811
3,3,00065,0.06093427911400795,0.04857707768678665,0.09259959310293198


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_60_D_1/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,13.690161092342304,0.04084507003426552,19.893456359880886,0.025349637493491173,23.296653196249434,0.06487637758255005
1,13.69927870740319,0.04086769619831691,19.923197228925403,0.02537288818437535,23.31724202454189,0.06490412854903692
2,13.708354314131935,0.04089032236236829,19.95289516148921,0.025396138875259534,23.337717494360763,0.06493187951552379
3,13.717388186216713,0.040912948526419676,19.982550070732998,0.025419389566143712,23.358079472514927,0.06495963048201066
4,13.72638060032649,0.040935574690471065,20.01216187146174,0.02544264025702789,23.37832782870508,0.06498738144849753
5,13.735331836106807,0.040958200854522446,20.04173048012345,0.02546589094791207,23.39846243552588,0.0650151324149844
6,13.744242176175389,0.040980827018573834,20.071255814807905,0.025489141638796252,23.418483168467933,0.06504288338147127
7,13.753111906117585,0.04100345318262522,20.100737795245173,0.02551239232968043,23.438389905919674,0.06507063434795814
8,13.761941314481696,0.04102607934667661,20.13017634280419,0.02553564302056461,23.45818252916912,0.06509838531444499
9,13.770730692774144,0.04104870551072799,20.15957138049113,0.02555889371144879,23.477860922405487,0.06512613628093186
10,13.779480335454481,0.04107133167477938,20.188922832947714,0.02558214440233297,23.49742497272067,0.06515388724741873
11,13.788190539930255,0.04109395783883077,20.21823062644949,0.02560539509321715,23.516874570110623,0.0651816382139056
12,13.796861606551737,0.04111658400288215,20.247494688903934,0.025628645784101328,23.53620960747658,0.06520938918039247
13,13.8054938386065,0.04113921016693354,20.276714949848504,0.02565189647498551,23.55542998062617,0.06523714014687934
14,13.814087542313832,0.04116183633098493,20.30589134044862,0.02567514716586969,23.574535588274387,0.06526489111336621
15,13.822643026819007,0.04118446249503631,20.33502379349553,0.025698397856753867,23.593526332044455,0.06529264207985308
16,13.831160604187435,0.0412070886590877,20.364112243404065,0.025721648547638046,23.61240211646855,0.06532039304633995
17,13.839640589398618,0.041229714823139085,20.39315662621037,0.025744899238522228,23.631162848988357,0.06534814401282682
18,13.84808330033998,0.04125234098719047,20.42215687956948,0.025768149929406407,23.649808439955585,0.06537589497931369
19,13.856489057800566,0.041274967151241855,20.451112942752836,0.025791400620290585,23.668338802632288,0.06540364594580056
20,13.864858185464554,0.04129759331529324,20.480024756645737,0.025814651311174767,23.686753853191046,0.06543139691228743
21,13.873191009904643,0.04132021947934463,20.508892263744627,0.025837902002058946,23.705053510715096,0.0654591478787743
22,13.88148786057528,0.04134284564339601,20.537715408154384,0.025861152692943125,23.723237697198247,0.06548689884526117
23,13.88974906980577,0.0413654718074474,20.566494135585465,0.025884403383827304,23.741306337544714,0.06551464981174804
24,13.897974972793163,0.04138809797149879,20.595228393350993,0.025907654074711486,23.75925935956882,0.0655424007782349
25,13.906165907595076,0.04141072413555017,20.623918130363688,0.025930904765595664,23.777096693994572,0.06557015174472176
26,13.91432221512232,0.04143335029960156,20.652563297132833,0.025954155456479843,23.794818274455096,0.06559790271120863
27,13.922444239131375,0.04145597646365295,20.681163845761045,0.025977406147364025,23.81242403749193,0.0656256536776955
28,13.930532326216728,0.04147860262770433,20.70971972994099,0.026000656838248204,23.829913922554237,0.06565340464418237
29,13.938586825803077,0.04150122879175572,20.738230904952037,0.026023907529132383,23.847287871997857,0.06568115561066924
30,13.946608090137342,0.041523854955807106,20.766697327656814,0.02604715822001656,23.864545831084225,0.06570890657715611
31,13.954596474280564,0.04154648111985849,20.795118956497642,0.026070408910900743,23.881687747979203,0.06573665754364298
32,13.962552336099652,0.041569107283909876,20.823495751492924,0.026093659601784922,23.89871357375172,0.06576440851012985
33,13.970476036258955,0.041591733447961264,20.851827674233437,0.0261169102926691,23.91562326237233,0.06579215947661672
34,13.9783679382117,0.04161435961201265,20.880114687878546,0.02614016098355328,23.93241677071166,0.06581991044310359
35,13.986228408191296,0.041636985776064034,20.90835675715232,0.026163411674437462,23.94909405853868,0.06584766140959046
36,13.994057815202467,0.04165961194011542,20.93655384833952,0.02618666236532164,23.965655088518865,0.06587541237607733
37,14.001856531012228,0.04168223810416681,20.964705929281646,0.02620991305620582,23.98209982621226,0.0659031633425642
38,14.00962493014074,0.04170486426821819,20.992812969372718,0.02623316374709,23.998428240071387,0.06593091430905107
39,14.017363389851997,0.04172749043226958,21.020874939555082,0.02625641443797418,24.01464030143901,0.06595866527553793
40,14.02507229014437,0.04175011659632097,21.04889181231512,0.02627966512885836,24.03073598454584,0.0659864162420248
41,14.032752013740996,0.04177274276037235,21.076863561678866,0.026302915819742537,24.046715266508023,0.06601416720851166
42,14.040402946080011,0.04179536892442374,21.10479016320752,0.02632616651062672,24.062578127324606,0.06604191817499853
43,14.048025475304662,0.04181799508847513,21.132671593992903,0.026349417201510898,24.078324549874768,0.0660696691414854
44,14.05561999225324,0.04184062125252651,21.160507832652826,0.026372667892395077,24.09395451991502,0.06609742010797227
45,14.063186890448883,0.041863247416577896,21.188298859326377,0.026395918583279256,24.109468026076204,0.06612517107445914
46,14.070726566089208,0.041885873580629285,21.216044655669126,0.026419169274163438,24.124865059860447,0.06615292204094601
47,14.078239418035833,0.04190849974468067,21.243745204848224,0.026442419965047616,24.140145615637916,0.06618067300743288
48,14.0857258478037,0.041931125908732055,21.271400491537467,0.026465670655931795,24.155309690643477,0.06620842397391975
49,14.093186259550297,0.04195375207278344,21.299010501912246,0.026488921346815977,24.17035728497325,0.06623617494040662
50,14.100621060064698,0.04197637823683483,21.326575223644422,0.026512172037700156,24.185288401581,0.06626392590689349
51,14.10803065875647,0.04199900440088621,21.354094645897124,0.026535422728584335,24.200103046274453,0.06629167687338036
52,14.115415467644427,0.0420216305649376,21.38156875931947,0.026558673419468513,24.214801227711433,0.06631942783986723
53,14.122775901345248,0.04204425672898899,21.408997556041225,0.026581924110352696,24.229382957395927,0.0663471788063541
54,14.130112377061929,0.04206688289304037,21.436381029667306,0.026605174801236874,24.243848249673988,0.06637492977284096
55,14.13742531457209,0.04208950905709176,21.46371917527233,0.026628425492121053,24.25819712172955,0.06640268073932783
56,14.144715136216153,0.04211213522114315,21.491011989394977,0.026651676183005235,24.272429593580082,0.0664304317058147
57,14.151982266885344,0.042134761385194536,21.5182594700323,0.026674926873889414,24.286545688072152,0.06645818267230157
58,14.159227134009587,0.04215738754924592,21.54546161663404,0.026698177564773592,24.300545430876866,0.06648593363878844
59,14.166450167545202,0.042180013713297305,21.572618430096725,0.02672142825565777,24.314428850485154,0.0665136846052753
60,14.173651799962508,0.042202639877348694,21.599729912757795,0.026744678946541953,24.32819597820298,0.06654143557176218
61,14.180832466233216,0.042225266041400075,21.62679606838962,0.026767929637426132,24.341846848146407,0.06656918653824904
62,14.187992603817756,0.042247892205451464,21.653816902193437,0.02679118032831031,24.35538149723653,0.06659693750473591
63,14.195132652652394,0.04227051836950285,21.680792420793217,0.026814431019194493,24.368799965194327,0.06662468847122278
64,14.202253055136211,0.04229314453355423,21.70772263222944,0.02683768171007867,24.382102294535333,0.06665243943770965
65,14.209354256117992,0.04231577069760562,21.734607545952855,0.02686093240096285,24.395288530564265,0.06668019040419652
66,14.216436702882877,0.04233839686165701,21.76144717281806,0.02688418309184703,24.40835872136947,0.0667079413706834
67,14.223500845138947,0.04236102302570839,21.788241525077133,0.02690743378273121,24.421312917817282,0.06673569233717026
68,14.23054713500364,0.04238364918975978,21.814990616373066,0.02693068447361539,24.434151173546248,0.06676344330365713
69,14.237576026989993,0.04240627535381117,21.84169446173323,0.02695393516449957,24.446873544961253,0.06679119427014399
70,14.24458797799279,0.04242890151786255,21.868353077562716,0.02697718585538375,24.459480091227512,0.06681894523663086
71,14.251583447274527,0.04245152768191394,21.89496648163759,0.02700043654626793,24.47197087426445,0.06684669620311773
72,14.25856289645125,0.042474153845965326,21.921534693098113,0.027023687237152108,24.48434595873946,0.0668744471696046
73,14.265526789478248,0.042496780010016715,21.94805773244189,0.027046937928036287,24.496605412061555,0.06690219813609147
74,14.2724755926356,0.042519406174068096,21.974535621516896,0.02707018861892047,24.508749304374913,0.06692994910257834
75,14.279409774513583,0.042542032338119484,22.000968383514486,0.027093439309804648,24.520777708552266,0.0669577000690652
76,14.286329805997937,0.04256465850217087,22.027356042962342,0.027116690000688826,24.532690700188233,0.06698545103555208
77,14.29323616025498,0.042587284666222254,22.05369862571729,0.027139940691573005,24.544488357592467,0.06701320200203895
78,14.300129312716592,0.04260991083027364,22.079996158958075,0.027163191382457187,24.556170761782763,0.06704095296852582
79,14.307009741065057,0.04263253699432503,22.10624867117813,0.027186442073341366,24.56773799647801,0.06706870393501269
80,14.313877925217746,0.04265516315837641,22.13245619217817,0.027209692764225545,24.579190148091005,0.06709645490149956
81,14.320734347311692,0.0426777893224278,22.15861875305879,0.027232943455109727,24.590527305721242,0.06712420586798643
82,14.327579491687995,0.04270041548647919,22.184736386212986,0.027256194145993905,24.60174956114748,0.0671519568344733
83,14.3344138448761,0.04272304165053058,22.210809125318587,0.027279444836878084,24.61285700882028,0.06717970780096016
84,14.341237895577931,0.04274566781458196,22.23683700533063,0.027302695527762263,24.623849745854407,0.06720745876744703
85,14.348052134651894,0.04276829397863335,22.262820062473697,0.027325946218646445,24.634727872021088,0.06723520973393389
86,14.354857055096732,0.042790920142684735,22.288758334234135,0.027349196909530624,24.64549148974022,0.06726296070042076
87,14.361653152035238,0.04281354630673612,22.314651859352253,0.027372447600414802,24.656140704072417,0.06729071166690763
88,14.368440922697863,0.042836172470787505,22.340500677814443,0.02739569829129898,24.666675622710986,0.0673184626333945
89,14.375220866406119,0.04285879863483889,22.36630483084523,0.027418948982183163,24.677096355973745,0.06734621359988137
90,14.381993484555927,0.042881424798890275,22.39206436089925,0.027442199673067342,24.6874030167948,0.06737396456636824
91,14.388759280600762,0.04290405096294166,22.417779311653227,0.02746545036395152,24.697595720716155,0.06740171553285511
92,14.395518760034692,0.04292667712699305,22.44344972799777,0.027488701054835703,24.70767458587924,0.06742946649934198
93,14.402272430375286,0.04294930329104443,22.469075656029222,0.02751195174571988,24.717639733016327,0.06745721746582885
94,14.40902080114637,0.04297192945509582,22.49465714304141,0.02753520243660406,24.727491285441875,0.06748496843231572
95,14.415764383860655,0.04299455561914721,22.5201942375173,0.02755845312748824,24.73722936904368,0.06751271939880259
96,14.42250369200223,0.04301718178319859,22.545686989120625,0.02758170381837242,24.746854112274022,0.06754047036528946
97,14.429239241008933,0.04303980794724998,22.571135448687468,0.0276049545092566,24.75636564614065,0.06756822133177633
98,14.435971548254551,0.04306243411130137,22.596539668217737,0.02762820520014078,24.76576410419768,0.0675959722982632
99,14.442701133030951,0.043085060275352756,22.62189970086663,0.02765145589102496,24.775049622536365,0.06762372326475007
100,14.449428516530004,0.04310768643940414,22.647215600936015,0.02767470658190914,24.784222339775805,0.06765147423123692
101,14.456154221825445,0.043130312603455526,22.672487423865757,0.027697957272793318,24.793282397053556,0.06767922519772379
102,14.462878773854545,0.043152938767506914,22.697715226224975,0.027721207963677497,24.80222993801603,0.06770697616421066
103,14.469602699399687,0.043175564931558295,22.722899065703306,0.02774445865456168,24.81106510880898,0.06773472713069753
104,14.476326527069826,0.043198191095609684,22.74803900110199,0.027767709345445857,24.819788058067715,0.0677624780971844
105,14.483050787281744,0.04322081725966107,22.773135092325028,0.027790960036330036,24.82839893690731,0.06779022906367127
106,14.489776012241277,0.043243443423712453,22.798187400370225,0.02781421072721422,24.83689789891267,0.06781798003015814
107,14.496502735924333,0.04326606958776384,22.823195987320148,0.027837461418098397,24.84528510012856,0.06784573099664501
108,14.503231494057832,0.04328869575181523,22.8481609163331,0.027860712108982576,24.853560699049435,0.06787348196313188
109,14.509962824100473,0.04331132191586662,22.873082251634013,0.027883962799866754,24.86172485660927,0.06790123292961875
110,14.516697265223424,0.043333948079918,22.897960058505234,0.027907213490750937,24.869777736171244,0.06792898389610562
111,14.523435358290856,0.04335657424396939,22.92279440327734,0.027930464181635115,24.877719503517334,0.06795673486259249
112,14.530177645840343,0.04337920040802078,22.94758535331988,0.027953714872519294,24.88555032683781,0.06798448582907936
113,14.536924672063154,0.04340182657207216,22.972332977032014,0.027976965563403476,24.89327037672066,0.06801223679556623
114,14.54367698278444,0.043424452736123546,22.997037343833163,0.028000216254287655,24.900879826140898,0.0680399877620531
115,14.550435125443228,0.043447078900174935,23.0216985241536,0.028023466945171834,24.90837885044978,0.06806773872853997
116,14.557199649072373,0.043469705064226316,23.046316589424922,0.028046717636056012,24.915767627363927,0.06809548969502682
117,14.563971104278345,0.043492331228277704,23.07089161207061,0.028069968326940194,24.92304633695438,0.06812324066151369
118,14.570750043220876,0.04351495739232909,23.095423665496387,0.028093219017824373,24.930215161635513,0.06815099162800056
119,14.577537019592537,0.043537583556380474,23.119912824080618,0.028116469708708552,24.937274286153922,0.06817874259448743
120,14.58433258859815,0.04356020972043186,23.14435916316468,0.02813972039959273,24.94422389757716,0.0682064935609743
121,14.591137306934101,0.04358283588448325,23.168762759043208,0.028162971090476913,24.95106418528243,0.06823424452746117
122,14.597951732767523,0.04360546204853463,23.193123688954344,0.02818622178136109,24.957795340945157,0.06826199549394804
123,14.60477642571537,0.04362808821258602,23.217442031069943,0.02820947247224527,24.964417558527494,0.06828974646043491
124,14.61161194682336,0.04365071437663741,23.24171786448573,0.02823272316312945,24.970931034266716,0.06831749742692178
125,14.618458858544816,0.0436733405406888,23.265951269211378,0.02825597385401363,24.97733596666358,0.06834524839340865
126,14.62531772471938,0.04369596670474018,23.290142326160595,0.02827922454489781,24.98363255647052,0.06837299935989552
127,14.632189110551613,0.04371859286879157,23.314291117141142,0.028302475235781988,24.98982100667983,0.06840075032638239
128,14.639073582589464,0.043741219032842955,23.338397724844782,0.02832572592666617,24.995901522511712,0.06842850129286926
129,14.645971708702662,0.04376384519689434,23.36246223283724,0.02834897661755035,25.00187431140228,0.06845625225935613
130,14.652884058060966,0.043786471360945725,23.386484725548105,0.028372227308434528,25.007739582991444,0.068484003225843
131,14.659811201112289,0.04380909752499711,23.41046528826063,0.028395477999318706,25.013497549110742,0.06851175419232985
132,14.666753709560744,0.043831723689048495,23.434404007101595,0.02841872869020289,25.019148423771078,0.06853950515881672
133,14.67371215634456,0.04385434985309988,23.458300969031058,0.028441979381087067,25.024692423150363,0.0685672561253036
134,14.68068711561388,0.04387697601715127,23.482156261832063,0.028465230071971246,25.030129765581098,0.06859500709179046
135,14.687679162708463,0.04389960218120266,23.505969974100378,0.028488480762855428,25.035460671537898,0.06862275805827733
136,14.694688874135254,0.04392222834525404,23.52974219523411,0.028511731453739607,25.040685363624874,0.0686505090247642
137,14.701716827545896,0.04394485450930543,23.553473015423336,0.028534982144623786,25.045804066562994,0.06867825999125107
138,14.708763601714056,0.04396748067335682,23.57716252563967,0.028558232835507964,25.050817007177354,0.06870601095773794
139,14.715829776512706,0.0439901068374082,23.600810817625845,0.028581483526392146,25.055724414384347,0.06873376192422481
140,14.722915932891295,0.04401273300145959,23.624417983885156,0.028604734217276325,25.060526519178783,0.06876151289071168
141,14.730022652852758,0.044035359165510976,23.64798411767098,0.028627984908160504,25.065223554620935,0.06878926385719855
142,14.737150519430484,0.04405798532956236,23.67150931297621,0.028651235599044686,25.06981575582351,0.06881701482368542
143,14.744300116665169,0.044080611493613746,23.694993664522617,0.028674486289928865,25.074303359938497,0.06884476579017229
144,14.751472029581507,0.044103237657665134,23.718437267750264,0.028697736980813043,25.078686606144046,0.06887251675665916
145,14.758666844164871,0.044125863821716516,23.741840218806832,0.028720987671697222,25.08296573563118,0.06890026772314603
146,14.765885147337814,0.044148489985767904,23.765202614536904,0.028744238362581404,25.087140991590452,0.06892801868963289
147,14.773127526936507,0.04417111614981929,23.78852455247124,0.028767489053465583,25.09121261919862,0.06895576965611976
148,14.780394571687076,0.04419374231387068,23.811806130816056,0.02879073974434976,25.095180865605094,0.06898352062260663
149,14.787686871181819,0.04421636847792206,23.83504744844217,0.028813990435233944,25.099045979918486,0.0690112715890935
150,14.795005015855356,0.04423899464197345,23.858248604874237,0.028837241126118122,25.10280821319295,0.06903902255558036
151,14.802349596960648,0.04426162080602484,23.881409700279868,0.0288604918170023,25.106467818414558,0.06906677352206723
152,14.809721206544939,0.04428424697007622,23.904530835458765,0.02888374250788648,25.110025050487533,0.0690945244885541
153,14.817120437425602,0.04430687313412761,23.927612111831817,0.028906993198770662,25.11348016622049,0.06912227545504097
154,14.824547883165886,0.044329499298179,23.950653631430136,0.02893024388965484,25.11683342431254,0.06915002642152784
155,14.832004138050554,0.04435212546223038,23.97365549688415,0.02895349458053902,25.12008508533937,0.06917777738801471
156,14.83948979706147,0.044374751626281767,23.996617811412555,0.028976745271423198,25.12323541173929,0.06920552835450158
157,14.847005455853044,0.044397377790333155,24.019540678811364,0.02899999596230738,25.126284667799126,0.06923327932098845
158,14.854551710727607,0.04442000395438454,24.04242420344279,0.02902324665319156,25.12923311964016,0.06926103028747532
159,14.862129158610706,0.044442630118435925,24.06526849022425,0.029046497344075738,25.13208103520392,0.06928878125396219
160,14.869738397026307,0.04446525628248731,24.08807364461725,0.029069748034959916,25.134828684237974,0.06931653222044906
161,14.877380024071877,0.0444878824465387,24.11083977261628,0.0290929987258441,25.137476338281623,0.06934428318693592
162,14.885054638393418,0.04451050861059008,24.133566980737665,0.029116249416728277,25.140024270651566,0.06937203415342279
163,14.892762839160405,0.04453313477464147,24.156255376008417,0.029139500107612456,25.14247275642749,0.06939978511990966
164,14.900505226040607,0.04455576093869286,24.17890506595506,0.029162750798496638,25.144822072437616,0.06942753608639653
165,14.908282399174881,0.04457838710274424,24.201516158592437,0.029186001489380817,25.147072497244157,0.0694552870528834
166,14.916094959151817,0.04460101326679563,24.22408876241246,0.029209252180264995,25.14922431112877,0.06948303801937027
167,14.92394350698236,0.04462363943084702,24.246622986372905,0.029232502871149174,25.151277796077935,0.06951078898585714
168,14.93182864407429,0.0446462655948984,24.26911893988613,0.029255753562033356,25.153233235768262,0.069538539952344
169,14.93975097220668,0.04466889175894979,24.291576732807798,0.029279004252917535,25.155090915551757,0.06956629091883088
170,14.94771109350423,0.044691517923001176,24.31399647542558,0.029302254943801714,25.156851122441083,0.06959404188531775
171,14.955709610411535,0.04471414408705256,24.336378278447874,0.029325505634685896,25.158514145094657,0.06962179285180461
172,14.9637471256673,0.044736770251103945,24.358722252992404,0.029348756325570075,25.160080273801828,0.06964954381829148
173,14.971824242278412,0.044759396415155334,24.381028510574936,0.029372007016454253,25.16154980046794,0.06967729478477835
174,14.97994156349402,0.044782022579206715,24.403297163097875,0.029395257707338432,25.16292301859933,0.06970504575126522
175,14.98809969277948,0.0448046487432581,24.425528322838915,0.029418508398222614,25.16420022328831,0.0697327967177521
176,14.996299233790236,0.04482727490730949,24.44772210243961,0.029441759089106793,25.165381711198116,0.06976054768423895
177,15.004540790345649,0.04484990107136088,24.46987861489401,0.02946500977999097,25.16646778054779,0.06978829865072582
178,15.012824966402729,0.04487252723541226,24.49199797353719,0.029488260470875154,25.167458731096982,0.06981604961721269
179,15.021152366029817,0.04489515339946365,24.514080292033857,0.029511511161759332,25.1683548641308,0.06984380058369956
180,15.029523593380173,0.04491777956351504,24.536125684366876,0.02953476185264351,25.16915648244454,0.06987155155018643
181,15.037939252665511,0.04494040572756642,24.55813426482582,0.02955801254352769,25.169863890328376,0.0698993025166733
182,15.046399948129478,0.04496303189161781,24.580106147995515,0.029581263234411872,25.170477393552083,0.06992705348316017
183,15.05490628402103,0.044985658055669196,24.602041448744522,0.02960451392529605,25.170997299349605,0.06995480444964704
184,15.063458864567759,0.045008284219720585,24.623940282213677,0.02962776461618023,25.171423916403707,0.06998255541613391
185,15.072058293949178,0.045030910383771966,24.6458027638046,0.02965101530706441,25.1717575548305,0.07001030638262078
186,15.08070517626991,0.045053536547823354,24.66762900916814,0.02967426599794859,25.171998526163943,0.07003805734910765
187,15.089400115532833,0.04507616271187474,24.6894191341929,0.02969751668883277,25.172147143340343,0.07006580831559452
188,15.098143715612132,0.045098788875926124,24.711173254993696,0.029720767379716947,25.17220372068281,0.07009355928208139
189,15.106936580226343,0.04512141503997751,24.732891487900023,0.029744018070601126,25.17216857388562,0.07012131024856826
190,15.115779312911293,0.0451440412040289,24.754573949444527,0.02976726876148531,25.17204201999866,0.07014906121505513
191,15.124672516992996,0.04516666736808028,24.77622075635143,0.029790519452369487,25.171824377411706,0.070176812181542
192,15.133616795560506,0.04518929353213167,24.797832025525036,0.02981377014325367,25.171515965838744,0.07020456314802886
193,15.142612751438666,0.04521191969618306,24.819407874038095,0.029837020834137848,25.17111710630229,0.07023231411451572
194,15.15166098716087,0.04523454586023444,24.840948419120316,0.029860271525022027,25.170628121117595,0.07026006508100259
195,15.16076210494171,0.04525717202428583,24.862453778146783,0.029883522215906205,25.170049333876868,0.07028781604748946
196,15.169916706649612,0.04527979818833722,24.88392406862636,0.029906772906790384,25.169381069433477,0.07031556701397633
197,15.179125393779392,0.0453024243523886,24.905359408190158,0.029930023597674566,25.16862365388612,0.0703433179804632
198,15.188388767424772,0.04532505051643999,24.926759914579947,0.029953274288558745,25.167777414562924,0.07037106894695007
199,15.19770742825085,0.045347676680491375,24.948125705636567,0.029976524979442927,25.166842680005587,0.07039881991343694
200,15.20708197646651,0.04537030284454276,24.9694568992884,0.029999775670327106,25.16581977995344,0.07042657087992381
201,15.216513011796792,0.045392929008594145,24.99075361353975,0.030023026361211284,25.164709045327516,0.07045432184641068
202,15.226001133455226,0.04541555517264553,25.012015966459288,0.030046277052095463,25.163510808214586,0.07048207281289755
203,15.23554694011609,0.04543818133669692,25.033244076168486,0.030069527742979642,25.162225401851156,0.07050982377938442
204,15.245151029886653,0.0454608075007483,25.054438060830037,0.030092778433863824,25.160853160607466,0.07053757474587129
205,15.254814000279367,0.04548343366479969,25.07559803863628,0.030116029124748003,25.15939441997147,0.07056532571235816
206,15.26453644818401,0.04550605982885108,25.09672412779763,0.03013927981563218,25.15784951653276,0.07059307667884503
207,15.274318969839776,0.04552868599290246,25.117816446531055,0.030162530506516363,25.156218787966523,0.0706208276453319
208,15.284162160807382,0.04555131215695385,25.13887511304844,0.030185781197400542,25.154502573017435,0.07064857861181875
209,15.294066615941055,0.04557393832100524,25.159900245545096,0.03020903188828472,25.152701211483542,0.07067632957830562
210,15.304032929360543,0.045596564485056626,25.1808919621882,0.0302322825791689,25.15081504420018,0.07070408054479249
211,15.314061694423062,0.04561919064910801,25.201850381105196,0.03025553327005308,25.14884441302378,0.07073183151127936
212,15.32415350369523,0.045641816813159396,25.22277562037231,0.03027878396093726,25.146789660815777,0.07075958247776623
213,15.334308948924932,0.045664442977210784,25.243667798003003,0.03030203465182144,25.14465113142638,0.0707873334442531
214,15.344528621013172,0.045687069141262165,25.264527031936428,0.03032528534270562,25.142429169678433,0.07081508441073997
215,15.35481310998593,0.045709695305313554,25.285353440025908,0.0303485360335898,25.140124121351207,0.07084283537722684
216,15.365163004965897,0.04573232146936494,25.30614714002746,0.03037178672447398,25.13773633316419,0.07087058634371371
217,15.375578894144281,0.045754947633416324,25.32690824958823,0.030395037415358157,25.135266152760895,0.07089833731020058
218,15.386061364752534,0.04577757379746771,25.34763688623506,0.03041828810624234,25.132713928692596,0.07092608827668745
219,15.396611003034035,0.0458001999615191,25.368333167362955,0.030441538797126518,25.130080010402132,0.07095383924317432
220,15.407228394215792,0.04582282612557048,25.388997210223643,0.030464789488010697,25.127364748207643,0.07098159020966119
221,15.417914122480106,0.04584545228962187,25.409629131914084,0.03048804017889488,25.12456849328633,0.07100934117614806
222,15.428668770936177,0.04586807845367326,25.43022904936502,0.030511290869779058,25.121691597658188,0.07103709214263493
223,15.43949292159173,0.04589070461772464,25.450797079329554,0.030534541560663236,25.11873441416976,0.07106484310912178
224,15.45038715532463,0.04591333078177603,25.471333338371696,0.030557792251547415,25.115697296477865,0.07109259407560865
225,15.461352051854416,0.045935956945827416,25.49183794285496,0.030581042942431594,25.112580599033315,0.07112034504209552
226,15.472388189713865,0.045958583109878805,25.512311008930947,0.030604293633315776,25.10938467706467,0.07114809600858239
227,15.483496146220554,0.045981209273930186,25.53275265252798,0.030627544324199955,25.106109886561946,0.07117584697506926
228,15.494676497448346,0.046003835437981574,25.55316298933969,0.030650795015084137,25.102756584260334,0.07120359794155613
229,15.505929818198913,0.04602646160203296,25.57354213481368,0.030674045705968316,25.09932512762394,0.071231348908043
230,15.517256681973228,0.046049087766084344,25.59389020414021,0.030697296396852494,25.09581587482949,0.07125909987452987
231,15.528657660943054,0.04607171393013573,25.614207312240772,0.030720547087736673,25.09222918475008,0.07128685084101674
232,15.540133325922387,0.04609434009418712,25.634493573756895,0.03074379777862085,25.088565416938884,0.07131460180750361
233,15.551684246338949,0.04611696625823851,25.65474910303876,0.030767048469505034,25.084824931612886,0.07134235277399048
234,15.563310990205608,0.04613959242228989,25.67497401413395,0.030790299160389212,25.08100808963662,0.07137010374047735
235,15.575014124091862,0.04616221858634128,25.695168420776227,0.030813549851273395,25.07711525250592,0.07139785470696422
236,15.586794213095231,0.04618484475039267,25.715332436374194,0.030836800542157573,25.073146782331634,0.07142560567345109
237,15.598651820812732,0.04620747091444405,25.73546617400018,0.030860051233041752,25.06910304182341,0.07145335663993796
238,15.610587509312285,0.04623009707849544,25.75556974637896,0.03088330192392593,25.064984394273427,0.07148110760642482
239,15.62260183910416,0.046252723242546825,25.775643265876596,0.03090655261481011,25.060791203540173,0.07150885857291168
240,15.634695369112373,0.04627534940659821,25.795686844489293,0.03092980330569429,25.05652383403222,0.07153660953939855
241,15.646868656646168,0.046297975570649595,25.815700593832215,0.03095305399657847,25.052182650691996,0.07156436050588542
242,15.659122257371388,0.046320601734700984,25.835684625128387,0.03097630468746265,25.047768018979607,0.0715921114723723
243,15.671456725281953,0.046343227898752365,25.855639049197592,0.03099955537834683,25.043280304856605,0.07161986243885916
244,15.683872612671266,0.04636585406280375,25.875563976445292,0.03102280606923101,25.03871987476984,0.07164761340534603
245,15.696370470103698,0.04638848022685514,25.895459516851574,0.03104605676011519,25.034087095635265,0.0716753643718329
246,15.708950846385974,0.04641110639090652,25.915325779960124,0.031069307450999367,25.029382334821808,0.07170311533831977
247,15.721614288538692,0.04643373255495791,25.935162874867206,0.03109255814188355,25.024605960135183,0.07173086630480664
248,15.73436134176776,0.0464563587190093,25.95497091021069,0.031115808832767728,25.01975833980182,0.07175861727129351
249,15.74719254943587,0.04647898488306068,25.97474999415908,0.031139059523651907,25.014839842452727,0.07178636823778038
250,15.76010845303402,0.04650161104711207,25.994500234400622,0.03116231021453609,25.009850837107383,0.07181411920426725
251,15.773109592152975,0.04652423721116346,26.014221738132314,0.031185560905420268,25.004791693157692,0.07184187017075412
252,15.78619650445481,0.046546863375214846,26.033914612049116,0.031208811596304446,24.999662780351898,0.07186962113724099
253,15.79936972564444,0.04656948953926623,26.05357896233306,0.031232062287188625,24.994464468778578,0.07189737210372785
254,15.812629789441175,0.046592115703317616,26.073214894642373,0.031255312978072804,24.989197128850584,0.07192512307021472
255,15.825977227550274,0.046614741867369004,26.09282251410078,0.03127856366895698,24.983861131289085,0.07195287403670159
256,15.83941256963454,0.046637368031420386,26.11240192528664,0.03130181435984117,24.978456847107562,0.07198062500318846
257,15.852936343285958,0.046659994195471774,26.131953232222234,0.03132506505072535,24.972984647595876,0.07200837596967533
258,15.866549073997271,0.04668262035952316,26.151476538363085,0.031348315741609525,24.96744490430431,0.0720361269361622
259,15.880251285133694,0.04670524652357455,26.17097194658722,0.031371566432493704,24.961837989027686,0.07206387790264907
260,15.894043497904544,0.04672787268762593,26.19043955918454,0.03139481712337788,24.956164273789494,0.07209162886913593
261,15.907926231334999,0.04675049885167732,26.209879477846222,0.03141806781426206,24.95042413082599,0.0721193798356228
262,15.921900002237788,0.04677312501572871,26.229291803654064,0.03144131850514624,24.9446179325704,0.07214713080210967
263,15.935965325184975,0.04679575117978009,26.24867663706998,0.031464569196030426,24.938746051637118,0.07217488176859654
264,15.95012271247976,0.04681837734383148,26.26803407792545,0.031487819886914604,24.932808860805903,0.07220263273508341
265,15.964372674128285,0.04684100350788287,26.287364225411004,0.03151107057779878,24.926806733006178,0.07223038370157028
266,15.978715717811493,0.04686362967193425,26.306667178065783,0.03153432126868296,24.92074004130124,0.07225813466805715
267,15.993152348857063,0.04688625583598564,26.32594303376712,0.03155757195956714,24.91460915887264,0.07228588563454402
268,16.007683070211268,0.046908882000037025,26.345191889720088,0.03158082265045132,24.9084144590045,0.07231363660103088
269,16.022308382410987,0.046931508164088406,26.36441384244716,0.0316040733413355,24.902156315067867,0.07234138756751775
270,16.037028783555716,0.046954134328139795,26.383608987777947,0.031627324032219684,24.895835100505142,0.07236913853400462
271,16.051844769279562,0.04697676049219118,26.402777420838763,0.03165057472310386,24.889451188814515,0.07239688950049149
272,16.06675683272336,0.046999386656242564,26.42191923604248,0.03167382541398804,24.883004953534428,0.07242464046697836
273,16.081765464506816,0.04702201282029395,26.441034527078287,0.03169707610487222,24.876496768228076,0.07245239143346523
274,16.096871152700626,0.04704463898434534,26.46012338690145,0.0317203267957564,24.869927006467975,0.0724801423999521
275,16.11207438279871,0.04706726514839672,26.479185907723203,0.03174357748664058,24.863296041820508,0.07250789336643897
276,16.127375637690513,0.04708989131244811,26.498222181000635,0.031766828177524756,24.856604247830546,0.07253564433292584
277,16.142775397633223,0.0471125174764995,26.517232297426602,0.03179007886840894,24.84985199800611,0.0725633952994127
278,16.15827414022421,0.04713514364055089,26.53621634691965,0.03181332955929312,24.84303966580304,0.07259114626589958
279,16.173872340373386,0.04715776980460227,26.555174418614097,0.0318365802501773,24.836167624609747,0.07261889723238645
280,16.18957047027568,0.04718039596865366,26.574106600850012,0.03185983094106148,24.829236247731938,0.07264664819887331
281,16.20536899938353,0.047203022132705046,26.593012981163287,0.031883081631945656,24.822245908377457,0.07267439916536018
282,16.221268394379454,0.04722564829675643,26.611893646275796,0.031906332322829835,24.815196979641126,0.07270215013184705
283,16.23726911914868,0.047248274460807815,26.630748682085517,0.031929583013714014,24.808089834489614,0.07272990109833391
284,16.253371634751797,0.047270900624859204,26.64957817365673,0.0319528337045982,24.800924845746362,0.0727576520648208
285,16.26957639939752,0.04729352678891059,26.66838220521028,0.03197608439548238,24.79370238607661,0.07278540303130765
286,16.285883868415425,0.04731615295296197,26.68716086011381,0.03199933508636656,24.786422827972316,0.07281315399779452
287,16.302294494228892,0.04733877911701336,26.705914220872135,0.032022585777250735,24.7790865437373,0.07284090496428139
288,16.318808726327923,0.04736140528106475,26.724642369117575,0.032045836468134914,24.771693905472304,0.07286865593076826
289,16.335427011242174,0.04738403144511613,26.74334538560035,0.03206908715901909,24.76424528506016,0.07289640689725513
290,16.352149792514005,0.04740665760916752,26.76202335017904,0.03209233784990327,24.75674105415095,0.072924157863742
291,16.36897751067155,0.04742928377321891,26.780676341811088,0.03211558854078746,24.749181584147294,0.07295190883022887
292,16.3859106032019,0.04745190993727029,26.799304438543302,0.032138839231671636,24.74156724618961,0.07297965979671574
293,16.4029495045244,0.04747453610132168,26.817907717502447,0.032162089922555814,24.733898411141436,0.07300741076320261
294,16.420094645963886,0.047497162265373066,26.836486254885894,0.03218534061343999,24.72617544957485,0.07303516172968948
295,16.437346455724107,0.04751978842942445,26.855040125952222,0.03220859130432417,24.71839873175586,0.07306291269617635
296,16.454705358861208,0.047542414593475836,26.87356940501201,0.03223184199520835,24.71056862762994,0.07309066366266322
297,16.472171777257206,0.047565040757527224,26.892074165418528,0.03225509268609253,24.70268550680749,0.07311841462915009
298,16.489746129593634,0.047587666921578606,26.910554479558574,0.032278343376976715,24.694749738549515,0.07314616559563696
299,16.507428831325218,0.047610293085629994,26.929010418843284,0.03230159406786089,24.686761691753148,0.07317391656212383
300,16.525220294653636,0.04763291924968138,26.947442053699092,0.03232484475874507,24.678721734937447,0.07320166752861068
301,16.543120928501338,0.047655545413732764,26.96584945355861,0.03234809544962925,24.670630236229037,0.07322941849509755
302,16.56113113848551,0.04767817157778415,26.98423268685166,0.03237134614051343,24.662487563347977,0.07325716946158442
303,16.579251326892035,0.04770079774183554,27.002591820996276,0.03239459683139761,24.65429408359357,0.07328492042807129
304,16.59748189264959,0.04772342390588693,27.02092692238982,0.03241784752228179,24.646050163830278,0.07331267139455816
305,16.61582323130382,0.04774605006993831,27.03923805640008,0.03244109821316597,24.637756170473654,0.07334042236104503
306,16.634275734991608,0.0477686762339897,27.057525287356505,0.03246434890405015,24.629412469476403,0.0733681733275319
307,16.65283979241538,0.04779130239804109,27.075788678541365,0.03248759959493433,24.621019426314394,0.07339592429401877
308,16.67151578881756,0.04781392856209247,27.094028292181097,0.03251085028581851,24.61257740597282,0.07342367526050564
309,16.69030410595509,0.04783655472614386,27.112244189437614,0.03253410097670269,24.604086772932384,0.07345142622699251
310,16.70920512207404,0.047859180890195245,27.130436430399648,0.032557351667586866,24.595547891155494,0.07347917719347938
311,16.728219211884305,0.04788180705424663,27.14860507407423,0.032580602358471045,24.586961124072626,0.07350692815996625
312,16.74734674653439,0.047904433218298015,27.166750178378162,0.03260385304935522,24.578326834568635,0.07353467912645312
313,16.76658809358634,0.0479270593823494,27.184871800129535,0.0326271037402394,24.569645384969185,0.07356243009293999
314,16.785943616990686,0.04794968554640079,27.202969995039307,0.03265035443112359,24.560917137027236,0.07359018105942686
315,16.80541367706155,0.04797231171045217,27.221044817702953,0.032673605122007766,24.552142451909557,0.07361793202591371
316,16.82499863045184,0.04799493787450356,27.23909632159218,0.032696855812891945,24.543321690183358,0.07364568299240058
317,16.844698830128504,0.04801756403855495,27.2571245590466,0.032720106503776124,24.534455211802914,0.07367343395888745
318,16.864514625347923,0.04804019020260633,27.275129581265578,0.0327433571946603,24.525543376096326,0.07370118492537432
319,16.88444636163144,0.04806281636665772,27.293111438300084,0.03276660788554448,24.516586541752275,0.07372893589186119
320,16.904494380740882,0.04808544253070911,27.31107017904454,0.03278985857642866,24.507585066806886,0.07375668685834806
321,16.924659020654303,0.04810806869476049,27.32900585122882,0.032813109267312845,24.49853930863063,0.07378443782483493
322,16.944940615541796,0.04813069485881188,27.346918501410247,0.032836359958197024,24.489449623915313,0.0738121887913218
323,16.96533949574136,0.048153321022863266,27.364808174965663,0.0328596106490812,24.480316368661104,0.07383993975780867
324,16.985855987734954,0.04817594718691465,27.382674916083502,0.03288286133996538,24.471139898163653,0.07386769072429554
325,17.006490414124624,0.048198573350966036,27.40051876775604,0.03290611203084956,24.461920567001247,0.07389544169078241
326,17.027243093608732,0.048221199515017424,27.418339771771553,0.03292936272173374,24.45265872902206,0.07392319265726928
327,17.048114340958307,0.04824382567906881,27.436137968706635,0.03295261341261792,24.443354737331454,0.07395094362375615
328,17.069104466993537,0.048266451843120194,27.453913397918537,0.0329758641035021,24.43400894427936,0.07397869459024302
329,17.090213778560347,0.04828907800717158,27.471666097537554,0.03299911479438628,24.424621701447688,0.07400644555672989
330,17.111442578507077,0.04831170417122297,27.48939610445946,0.03302236548527046,24.415193359637872,0.07403419652321674
331,17.132791165661313,0.04833433033527435,27.507103454338083,0.03304561617615464,24.4057242688584,0.07406194748970361
332,17.15425983480685,0.04835695649932574,27.52478818157779,0.03306886686703882,24.396214778312512,0.07408969845619048
333,17.17584887666071,0.04837958266337713,27.542450319326168,0.033092117557923,24.386665236385863,0.07411744942267735
334,17.197558577850334,0.04840220882742851,27.56008989946669,0.033115368248807175,24.377075990634335,0.07414520038916422
335,17.219389220890918,0.0484248349914799,27.57770695261144,0.03313861893969136,24.367447387771882,0.07417295135565109
336,17.241341084162787,0.048447461155531286,27.59530150809393,0.03316186963057554,24.35777977365845,0.07420070232213796
337,17.263414441888983,0.048470087319582675,27.612873593961975,0.03318512032145972,24.348073493287977,0.07422845328862483
338,17.285609564112935,0.048492713483634056,27.63042323697056,0.0332083710123439,24.33832889077647,0.0742562042551117
339,17.307926716676256,0.048515339647685445,27.647950462574872,0.033231621703228076,24.328546309350102,0.07428395522159857
340,17.330366161196686,0.04853796581173683,27.665455294923305,0.033254872394112255,24.318726091333474,0.07431170618808544
341,17.352928155046175,0.048560591975788214,27.68293775685055,0.03327812308499643,24.308868578137858,0.07433945715457231
342,17.37561295132906,0.0485832181398396,27.700397869870773,0.03330137377588062,24.298974110249567,0.07436720812105918
343,17.39842079886039,0.04860584430389099,27.717835654170827,0.0333246244667648,24.289043027218394,0.07439495908754605
344,17.421351942144405,0.04862847046794237,27.73525112860351,0.033347875157648976,24.279075667646104,0.07442271005403292
345,17.444406621353142,0.04865109663199376,27.752644310680935,0.033371125848533155,24.269072369175,0.07445046102051978
346,17.467585072305155,0.04867372279604515,27.770015216567913,0.033394376539417334,24.259033468476588,0.07447821198700666
347,17.490887526444382,0.04869634896009653,27.787363861075402,0.03341762723030151,24.248959301240312,0.07450596295349352
348,17.514314210819194,0.04871897512414792,27.80469025765405,0.03344087792118569,24.238850202162336,0.07453371391998038
349,17.537865348061505,0.04874160128819931,27.821994418387792,0.03346412861206988,24.22870650493442,0.07456146488646725
350,17.561541156366086,0.04876422745225069,27.839276353987454,0.033487379302954055,24.21852854223289,0.07458921585295412
351,17.585341849470012,0.04878685361630208,27.85653607378451,0.033510629993838234,24.208316645707654,0.074616966819441
352,17.609267636632218,0.048809479780353465,27.873773585724837,0.03353388068472241,24.19807114597132,0.07464471778592786
353,17.633318722613232,0.04883210594440485,27.890988896362543,0.03355713137560659,24.18779237258836,0.07467246875241473
354,17.657495307655072,0.048854732108456235,27.908182010853885,0.03358038206649077,24.177480654064386,0.0747002197189016
355,17.681797587461205,0.04887735827250762,27.925352932951224,0.03360363275737495,24.16713631783547,0.07472797068538847
356,17.70622575317677,0.04889998443655901,27.942501664997064,0.033626883448259134,24.156759690257584,0.07475572165187534
357,17.730779991368856,0.04892261060061039,27.959628207918097,0.03365013413914331,24.146351096596074,0.07478347261836221
358,17.75546048400701,0.04894523676466178,27.976732561219457,0.03367338483002749,24.135910861015237,0.07481122358484908
359,17.780267408443798,0.04896786292871317,27.993814722978843,0.03369663552091167,24.125439306567966,0.07483897455133595
360,17.805200937395618,0.04899048909276456,28.01087468984085,0.03371988621179585,24.114936755185497,0.07486672551782281
361,17.830261238923594,0.04901311525681594,28.02791245701134,0.03374313690268003,24.10440352766719,0.07489447648430969
362,17.85544847641471,0.04903574142086733,28.044928018251817,0.03376638759356421,24.093839943670464,0.07492222745079655
363,17.880762808562977,0.049058367584918716,28.061921365873935,0.03378963828444839,24.0832463217007,0.07494997841728342
364,17.90620438935086,0.0490809937489701,28.078892490734052,0.03381288897533257,24.072622979101357,0.07497772938377029
365,17.931773368030854,0.049103619913021486,28.09584138222783,0.03383613966621675,24.06197023204405,0.07500548035025716
366,17.957469889107138,0.049126246077072874,28.112768028284915,0.03385939035710093,24.051288395518792,0.07503323131674403
367,17.983294092317497,0.049148872241124256,28.129672415363725,0.03388264104798511,24.040577783324277,0.0750609822832309
368,18.009246112615344,0.049171498405175644,28.14655452844621,0.033905891738869286,24.029838708058236,0.07508873324971777
369,18.035326080151908,0.04919412456922703,28.163414351032763,0.033929142429753464,24.019071481107925,0.07511648421620463
370,18.061534120258575,0.049216750733278414,28.18025186513719,0.03395239312063765,24.00827641264062,0.0751442351826915
371,18.087870353429487,0.0492393768973298,28.197067051281685,0.03397564381152183,23.997453811594266,0.07517198614917837
372,18.11433489530415,0.04926200306138119,28.213859888491935,0.03399889450240601,23.986603985668165,0.07519973711566524
373,18.14092785665035,0.04928462922543257,28.230630354292305,0.034022145193290186,23.975727241313763,0.07522748808215211
374,18.167649343347172,0.04930725538948396,28.247378424701004,0.034045395884174365,23.964823883725497,0.07525523904863898
375,18.194499456368167,0.04932988155353535,28.26410407422542,0.034068646575058543,23.953894216831785,0.07528299001512584
376,18.221478291764758,0.04935250771758673,28.280807275857462,0.03409189726594272,23.942938543285983,0.07531074098161272
377,18.248585940649782,0.04937513388163812,28.29748800106899,0.03411514795682691,23.931957164457604,0.07533849194809958
378,18.275822489181166,0.04939776004568951,28.314146219807302,0.03413839864771108,23.920950380423402,0.07536624291458645
379,18.30318801854584,0.04942038620974089,28.33078190049074,0.034161649338595265,23.90991848995874,0.07539399388107332
380,18.330682604943817,0.049443012373792276,28.347395010004284,0.034184900029479444,23.89886179052891,0.07542174484756019
381,18.358306319572392,0.049465638537843665,28.36398551369526,0.03420815072036362,23.88778057828061,0.07544949581404706
382,18.38605922861057,0.04948826470189505,28.380553375369157,0.0342314014112478,23.876675148033442,0.07547724678053393
383,18.413941393203668,0.049510890865946434,28.397098557285446,0.03425465210213198,23.865545793271572,0.0755049977470208
384,18.44195286944809,0.04953351702999782,28.413621020153485,0.034277902793016166,23.854392806135383,0.07553274871350767
385,18.47009370837627,0.04955614319404921,28.43012072312853,0.03430115348390034,23.843216477413318,0.07556049967999454
386,18.498363955941784,0.0495787693581006,28.446597623807797,0.03432440417478452,23.83201709653371,0.0755882506464814
387,18.52676365300469,0.04960139552215198,28.46305167822657,0.0343476548656687,23.82079495155675,0.07561600161296828
388,18.55529283531704,0.04962402168620337,28.47948284085442,0.03437090555655288,23.809550329166527,0.07564375257945515
389,18.58395153350851,0.04964664785025476,28.495891064591472,0.03439415624743706,23.798283514663176,0.07567150354594201
390,18.612739773072303,0.04966927401430614,28.512276300764743,0.03441740693832124,23.786994791955056,0.07569925451242888
391,18.641657574351207,0.04969190017835753,28.528638499124586,0.03444065762920542,23.77568444355108,0.07572700547891575
392,18.6707049525238,0.049714526342408916,28.544977607841123,0.034463908320089595,23.76435275055307,0.07575475644540261
393,18.699881917590886,0.0497371525064603,28.56129357350088,0.03448715901097378,23.752999992648256,0.07578250741188948
394,18.72918847436216,0.049759778670511685,28.577586341103355,0.03451040970185796,23.741626448101805,0.07581025837837635
395,18.758624622442916,0.049782404834563074,28.593855854057754,0.03453366039274214,23.730232393749485,0.07583800934486322
396,18.788190356221126,0.049805030998614455,28.610102054179777,0.03455691108362632,23.718818104990387,0.07586576031135009
397,18.817885664854593,0.049827657162665843,28.626324881688436,0.034580161774510496,23.707383855779703,0.07589351127783696
398,18.847710532258333,0.04985028332671723,28.642524275203034,0.03460341246539468,23.695929918621705,0.07592126224432383
399,18.877664937092135,0.04987290949076861,28.658700171740083,0.03462666315627885,23.684456564562645,0.0759490132108107
400,18.907748852748345,0.04989553565482,28.674852506710486,0.03464991384716304,23.672964063183887,0.07597676417729757
401,18.93796224733982,0.04991816181887139,28.69098121391656,0.03467316453804722,23.661452682595044,0.07600451514378444
402,18.96830508368808,0.04994078798292277,28.70708622554934,0.034696415228931396,23.64992268942723,0.07603226611027131
403,18.998777319311696,0.04996341414697416,28.72316747218586,0.034719665919815575,23.638374348826375,0.07606001707675818
404,19.029378906414784,0.04998604031102555,28.73922488278648,0.03474291661069975,23.62680792444669,0.07608776804324505
405,19.06010979187579,0.05000866647507693,28.755258384692368,0.03476616730158393,23.615223678444117,0.07611551900973192
406,19.09096991723646,0.05003129263912832,28.771267903623013,0.03478941799246811,23.603621871469965,0.07614326997621879
407,19.121959218690947,0.050053918803179706,28.7872533636738,0.034812668683352296,23.592002762664567,0.07617102094270564
408,19.153077627075177,0.050076544967231094,28.803214687313645,0.034835919374236475,23.580366609651055,0.07619877190919251
409,19.18432506785643,0.05009917113128248,28.819151795382837,0.034859170065120654,23.568713668529234,0.07622652287567938
410,19.215701461123054,0.050121797295333864,28.83506460709075,0.03488242075600483,23.557044193869476,0.07625427384216625
411,19.247206721574482,0.05014442345938525,28.85095304001377,0.03490567144688901,23.545358438706803,0.07628202480865312
412,19.278840758511326,0.05016704962343664,28.866817010093296,0.03492892213777319,23.533656654534962,0.07630977577513999
413,19.310603475825793,0.05018967578748802,28.882656431633727,0.03495217282865737,23.52193909130064,0.07633752674162686
414,19.342494771992282,0.05021230195153941,28.898471217300617,0.034975423519541554,23.510205997397783,0.07636527770811373
415,19.3745145400581,0.0502349281155908,28.914261278118857,0.03499867421042573,23.498457619661913,0.0763930286746006
416,19.406662667634503,0.05025755427964218,28.930026523470953,0.03502192490130991,23.486694203364646,0.07642077964108747
417,19.43893903688791,0.05028018044369357,28.94576686109534,0.03504517559219409,23.47491599220823,0.07644853060757434
418,19.471343524531253,0.05030280660774496,28.961482197084877,0.03506842628307827,23.463123228320157,0.07647628157406121
419,19.50387600181564,0.05032543277179634,28.97717243588527,0.03509167697396245,23.451316152247927,0.07650403254054808
420,19.536536334522197,0.05034805893584773,28.992837480293684,0.035114927664846626,23.439495002953834,0.07653178350703495
421,19.569324382954054,0.050370685099899115,29.008477231457412,0.03513817835573081,23.42766001780988,0.07655953447352182
422,19.60224000192865,0.0503933112639505,29.024091588872555,0.03516142904661499,23.415811432592758,0.07658728544000867
423,19.635283040770187,0.050415937428001885,29.039680450382875,0.03518467973749917,23.403949481478918,0.07661503640649554
424,19.66845334330229,0.05043856359205327,29.055243712178687,0.03520793042838335,23.392074397039742,0.07664278737298241
425,19.701750747840915,0.050461189756104655,29.07078126879576,0.03523118111926753,23.380186410236792,0.07667053833946928
426,19.735175087187493,0.05048381592015604,29.08629301311441,0.035254431810151705,23.368285750417126,0.07669828930595615
427,19.76872618862218,0.05050644208420743,29.101778836358623,0.035277682501035884,23.35637264530874,0.07672604027244302
428,19.80240387389746,0.05052906824825881,29.1172386280952,0.03530093319192007,23.34444732101608,0.07675379123892989
429,19.836207959231906,0.0505516944123102,29.132672276233063,0.03532418388280425,23.332510002015614,0.07678154220541676
430,19.87013825530411,0.05057432057636159,29.14807966702263,0.03534743457368843,23.320560911151524,0.07680929317190363
431,19.90419456724693,0.05059694674041298,29.163460685055163,0.035370685264572606,23.308600269631498,0.0768370441383905
432,19.938376694641832,0.05061957290446436,29.178815213262386,0.035393935955456785,23.29662829702256,0.07686479510487737
433,19.97268443151365,0.05064219906851575,29.19414313291597,0.03541718664634096,23.284645211247028,0.07689254607136424
434,20.007117566325302,0.050664825232567136,29.209444323627256,0.03544043733722514,23.27265122857851,0.07692029703785111
435,20.04167588197296,0.050687451396618524,29.22471866334697,0.03546368802810933,23.260646563638076,0.07694804800433798
436,20.07635915578129,0.050710077560669906,29.239966028365075,0.035486938718993506,23.248631429390407,0.07697579897082485
437,20.111167159499036,0.050732703724721294,29.255186293310626,0.035510189409877685,23.236606037140117,0.0770035499373117
438,20.14609965929469,0.05075532988877268,29.27037933115178,0.035533440100761864,23.2245705965281,0.07703130090379859
439,20.181156415752497,0.050777956052824064,29.285545013195865,0.03555669079164604,23.21252531552802,0.07705905187028544
440,20.216337183868664,0.05080058221687545,29.300683209089474,0.03557994148253022,23.200470400442825,0.07708680283677231
441,20.251641713047718,0.05082320838092684,29.315793786818723,0.0356031921734144,23.18840605590141,0.07711455380325918
442,20.28706974709919,0.05084583454497822,29.330876612709535,0.035626442864298585,23.176332484855312,0.07714230476974605
443,20.32262102423448,0.05086846070902961,29.34593155142799,0.035649693555182764,23.164249888575526,0.07717005573623292
444,20.358295277063917,0.050891086873081,29.36095846598082,0.03567294424606694,23.152158466649393,0.07719780670271979
445,20.394092232594094,0.05091371303713238,29.375957217715907,0.03569619493695112,23.140058416977546,0.07722555766920666
446,20.430011612225446,0.05093633920118377,29.390927666322938,0.0357194456278353,23.12794993577102,0.07725330863569353
447,20.466053131749963,0.050958965365235157,29.40586966983405,0.03574269631871948,23.115833217548353,0.0772810596021804
448,20.502216501349206,0.05098159152928654,29.42078308462463,0.03576594700960366,23.103708455132846,0.07730881056866727
449,20.5385014255926,0.051004217693337926,29.4356677654142,0.03578919770048784,23.091575839649856,0.07733656153515414
450,20.574907603435804,0.051026843857389315,29.45052356526726,0.035812448391372015,23.079435560524207,0.07736431250164101
451,20.61143472821943,0.051049470021440696,29.46535033559441,0.0358356990822562,23.067287805477662,0.07739206346812788
452,20.648082487668017,0.051072096185492084,29.48014792615338,0.03585894977314038,23.055132760526504,0.07741981443461474
453,20.684850563889093,0.05109472234954347,29.494916185050194,0.03588220046402456,23.04297060997917,0.07744756540110162
454,20.7217386333726,0.051117348513594854,29.50965495874048,0.03590545115490874,23.030801536434037,0.07747531636758848
455,20.758746366990525,0.05113997467764624,29.524364092030766,0.035928701845792915,23.01862572077717,0.07750306733407535
456,20.795873429996696,0.05116260084169763,29.53904342807989,0.0359519525366771,23.00644334218027,0.07753081830056222
457,20.83311948202689,0.05118522700574902,29.553692808400513,0.03597520322756127,22.994254578098666,0.07755856926704909
458,20.87048417709912,0.0512078531698004,29.568312072860728,0.03599845391844546,22.98205960426937,0.07758632023353595
459,20.907967163614217,0.05123047933385179,29.58290105968562,0.03602170460932964,22.969858594709237,0.07761407120002282
460,20.945568084356545,0.05125310549790318,29.59745960545912,0.036044955300213816,22.957651721713198,0.0776418221665097
461,20.98328657649506,0.051275731661954566,29.611987545125757,0.036068205991097994,22.945439155852593,0.07766957313299656
462,21.021122271584517,0.05129835782600595,29.626484711992568,0.03609145668198217,22.933221065973566,0.07769732409948343
463,21.05907479556698,0.051320983990057335,29.640950937731084,0.03611470737286636,22.920997619195546,0.0777250750659703
464,21.097143768773492,0.051343610154108724,29.655386052379388,0.03613795806375053,22.908768980909834,0.07775282603245717
465,21.13532880592606,0.051366236318160105,29.669789884344297,0.036161208754634716,22.896535314778223,0.07778057699894404
466,21.17362951613984,0.05138886248221149,29.68416226040349,0.036184459445518895,22.884296782731777,0.07780832796543091
467,21.21204550292551,0.05141148864626288,29.698503005707945,0.03620771013640307,22.872053544969607,0.07783607893191777
468,21.25057636419195,0.05143411481031426,29.712811943784214,0.03623096082728725,22.85980575995775,0.07786382989840465
469,21.289221692249168,0.05145674097436565,29.72708889653694,0.03625421151817143,22.847553584428226,0.07789158086489151
470,21.327981073811355,0.05147936713841704,29.74133368425143,0.036277462209055616,22.83529717337801,0.07791933183137838
471,21.36685409000029,0.05150199330246842,29.75554612559621,0.03630071289993979,22.82303668006822,0.07794708279786525
472,21.405840316348968,0.05152461946651981,29.76972603762583,0.036323963590823974,22.810772256023323,0.07797483376435212
473,21.44493932280538,0.0515472456305712,29.78387323578358,0.03634721428170815,22.798504051030445,0.07800258473083899
474,21.484150673736597,0.05156987179462258,29.797987533904408,0.03637046497259233,22.786232213138735,0.07803033569732586
475,21.52347392793315,0.05159249795867397,29.812068744217868,0.03639371566347651,22.773956888658837,0.07805808666381273
476,21.5629086386135,0.051615124122725356,29.826116677351155,0.03641696635436069,22.761678222162445,0.0780858376302996
477,21.602454353428847,0.05163775028677674,29.840131142332236,0.036440217045244874,22.749396356481903,0.07811358859678647
478,21.642110614468216,0.051660376450828126,29.854111946593008,0.036463467736129046,22.7371114327099,0.07814133956327333
479,21.681876958263633,0.051683002614879514,29.868058895972656,0.03648671842701323,22.724823590199282,0.0781690905297602
480,21.721752915795683,0.051705628778930895,29.881971794720936,0.03650996911789741,22.71253296656288,0.07819684149624707
481,21.76173801249928,0.051728254942982284,29.895850445501686,0.03653321980878159,22.70023969767346,0.07822459246273394
482,21.801831768269572,0.05175088110703367,29.90969464939632,0.03655647049966577,22.687943917663723,0.07825234342922081
483,21.842033697468228,0.05177350727108506,29.92350420590745,0.036579721190549946,22.675645758926432,0.07828009439570768
484,21.88234330892985,0.05179613343513644,29.937278912962544,0.036602971881434125,22.66334535211457,0.07830784536219454
485,21.92276010596875,0.05181875959918783,29.951018566917767,0.036626222572318304,22.65104282614152,0.07833559632868141
486,21.963283586385803,0.05184138576323922,29.96472296256178,0.03664947326320249,22.63873830818154,0.07836334729516828
487,22.00391324247566,0.05186401192729061,29.978391893119657,0.03667272395408667,22.62643192367002,0.07839109826165515
488,22.044648561034187,0.05188663809134199,29.992025150256985,0.03669597464497085,22.61412379630405,0.07841884922814202
489,22.085489023366105,0.05190926425539338,30.00562252408389,0.036719225335855026,22.601814048042925,0.07844660019462889
490,22.126434105292887,0.051931890419444765,30.019183803159237,0.036742476026739204,22.589502799108836,0.07847435116111576
491,22.16748327716088,0.051954516583496146,30.032708774494914,0.03676572671762338,22.577190167987535,0.07850210212760263
492,22.208636003849747,0.051977142747547535,30.046197223560146,0.03678897740850756,22.56487627142912,0.0785298530940895
493,22.24989174478101,0.05199976891159892,30.05964893428594,0.03681222809939175,22.55256122444893,0.07855760406057637
494,22.291249953926904,0.052022395075650305,30.073063689069578,0.036835478790275926,22.54024514032843,0.07858535502706324
495,22.33271007981958,0.05204502123970169,30.086441268779218,0.036858729481160105,22.527928130616296,0.0786131059935501
496,22.374271565560313,0.05206764740375308,30.099781452758574,0.03688198017204428,22.515610305129414,0.07864085696003698
497,22.41593384882914,0.05209027356780446,30.113084018831636,0.03690523086292846,22.503291771954114,0.07866860792652385
498,22.457696361894712,0.05211289973185585,30.126348743307524,0.03692848155381264,22.490972637447356,0.07869635889301071
499,22.49955853162426,0.05213552589590724,30.139575400985404,0.03695173224469682,22.478653006238066,0.07872410985949757
500,22.541519779493946,0.05215815205995862,30.1527637651595,0.036974982935581005,22.466332981228508,0.07875186082598444
501,22.583579521599436,0.05218077822401001,30.16591360762412,0.036998233626465184,22.45401266359573,0.07877961179247131
502,22.62573716866658,0.0522034043880614,30.17902469867886,0.03702148431734936,22.441692152793117,0.07880736275895818
503,22.667992126062483,0.05222603055211278,30.192096807133836,0.03704473500823354,22.42937154655196,0.07883511372544505
504,22.71034379380679,0.05224865671616417,30.205129700315013,0.03706798569911772,22.41705094088316,0.07886286469193192
505,22.7527915665831,0.052271282880215555,30.21812314406957,0.0370912363900019,22.404730430078942,0.07889061565841879
506,22.79533483375073,0.05229390904426694,30.231076902771434,0.03711448708088608,22.392410106714706,0.07891836662490566
507,22.83797297935674,0.052316535208318325,30.243990739326826,0.03713773777177026,22.38009006165089,0.07894611759139253
508,22.88070538214805,0.052339161372369714,30.256864415179862,0.03716098846265444,22.36777038403492,0.0789738685578794
509,22.92353141558395,0.0523617875364211,30.269697690318377,0.03718423915353862,22.355451161303293,0.07900161952436627
510,22.966450447848743,0.05238441370047248,30.282490323279642,0.0372074898444228,22.3431324791836,0.07902937049085314
511,23.009461841864734,0.05240703986452387,30.295242071156302,0.03723074053530698,22.33081442169678,0.07905712145734001
512,23.05256495530532,0.05242966602857526,30.307952689602335,0.037253991226191156,22.31849707115927,0.07908487242382688
513,23.095759140608422,0.05245229219262665,30.320621932839096,0.037277241917075335,22.30618050818542,0.07911262339031375
514,23.13904374499011,0.05247491835667803,30.33324955366145,0.03730049260795952,22.293864811689765,0.0791403743568006
515,23.182418110458528,0.05249754452072942,30.34583530344401,0.0373237432988437,22.281550058889557,0.07916812532328747
516,23.225881573827923,0.052520170684780806,30.35837893214737,0.03734699398972788,22.269236325307254,0.07919587628977434
517,23.269433466733023,0.05254279684883219,30.37088018832454,0.03737024468061206,22.256923684773064,0.07922362725626121
518,23.313073115643693,0.052565423012883576,30.38333881912739,0.037393495371496235,22.244612209427693,0.07925137822274808
519,23.356799841879635,0.052588049176934965,30.395754570313123,0.037416746062380414,22.232301969724936,0.07927912918923495
520,23.400612961625527,0.052610675340986346,30.40812718625098,0.03743999675326459,22.21999303443461,0.07930688015572182
521,23.4445117859463,0.052633301505037734,30.420456409928864,0.03746324744414878,22.207685470645284,0.07933463112220869
522,23.488495620802656,0.05265592766908912,30.43274198296014,0.03748649813503296,22.195379343767275,0.07936238208869556
523,23.532563767066808,0.052678553833140504,30.444983645590497,0.037509748825917136,22.183074717535625,0.07939013305518243
524,23.57671552053854,0.05270117999719189,30.457181136704854,0.037532999516801314,22.17077165401311,0.0794178840216693
525,23.62095017196137,0.05272380616124328,30.46933419383442,0.03755625020768549,22.158470213593418,0.07944563498815617
526,23.66526700703904,0.05274643232529466,30.48144255316372,0.03757950089856967,22.146170455004302,0.07947338595464304
527,23.70966530645228,0.05276905848934605,30.493505949537848,0.03760275158945385,22.133872435310828,0.07950113692112991
528,23.75414434587561,0.05279168465339744,30.505524116469644,0.037626002280338036,22.121576209918707,0.07952888788761678
529,23.79870339599459,0.05281431081744882,30.517496786147063,0.03764925297122221,22.109281832577658,0.07955663885410363
530,23.843341722523245,0.05283693698150021,30.529423689440605,0.037672503662106394,22.096989355384853,0.07958438982059052
531,23.888058586221604,0.0528595631455516,30.54130455591074,0.03769575435299057,22.084698828788433,0.07961214078707737
532,23.932853242913605,0.05288218930960298,30.55313911381554,0.03771900504387475,22.072410301591056,0.07963989175356424
533,23.97772494350524,0.05290481547365437,30.564927090118296,0.03774225573475893,22.060123820953535,0.07966764272005111
534,24.02267293400277,0.052927441637705755,30.57666821049524,0.03776550642564311,22.04783943239857,0.07969539368653798
535,24.067696455531355,0.05295006780175714,30.58836219934337,0.037788757116527294,22.03555717981443,0.07972314465302485
536,24.1127947443538,0.05297269396580853,30.6000087797883,0.037812007807411466,22.023277105458845,0.07975089561951172
537,24.157967031889584,0.05299532012985991,30.611607673692262,0.03783525849829565,22.01099924996284,0.07977864658599859
538,24.203212544734114,0.0530179462939113,30.62315860166209,0.03785850918917983,21.998723652334682,0.07980639755248546
539,24.248530504678147,0.05304057245796269,30.634661283057405,0.03788175988006401,21.98645034996391,0.07983414851897233
540,24.293920128727503,0.05306319862201407,30.646115435998738,0.03790501057094819,21.974179378625347,0.0798618994854592
541,24.339380629123028,0.05308582478606546,30.657520777375847,0.037928261261832366,21.961910772483268,0.07988965045194607
542,24.384911213360667,0.05310845095011685,30.668877022856066,0.03795151195271655,21.94964456409554,0.07991740141843294
543,24.430511084211883,0.05313107711416823,30.68018388689269,0.037974762643600724,21.937380784417915,0.07994515238491981
544,24.4761794397443,0.05315370327821962,30.691441082733533,0.03799801333448491,21.925119462808265,0.07997290335140667
545,24.521915473342414,0.053176329442271006,30.702648322429457,0.03802126402536909,21.912860627030987,0.08000065431789355
546,24.56771837372873,0.05319895560632239,30.713805316843082,0.038044514716253267,21.900604303261424,0.0800284052843804
547,24.61358732498504,0.053221581770373776,30.724911775657468,0.038067765407137445,21.88835051609027,0.08005615625086727
548,24.659521506573846,0.053244207934425164,30.735967407384955,0.038091016098021624,21.8760992885282,0.08008390721735414
549,24.705520093360107,0.053266834098476545,30.746971919376033,0.03811426678890581,21.86385064201037,0.08011165818384101
550,24.751582255633256,0.053289460262527934,30.75792501782831,0.03813751747978998,21.85160459640113,0.08013940915032788
551,24.797707159129224,0.05331208642657932,30.768826407795586,0.03816076817067417,21.839361169998664,0.08016716011681475
552,24.843893965052896,0.0533347125906307,30.779675793196873,0.038184018861558346,21.827120379539803,0.08019491108330162
553,24.890141830100752,0.05335733875468209,30.790472876825685,0.038207269552442524,21.814882240204817,0.08022266204978849
554,24.93644990648359,0.05337996491873348,30.801217360359235,0.0382305202433267,21.80264676562224,0.08025041301627536
555,24.982817341949566,0.05340259108278486,30.811908944367815,0.03825377093421088,21.79041396787387,0.08027816398276223
556,25.02924327980758,0.05342521724683625,30.82254732832418,0.03827702162509506,21.778183857499684,0.0803059149492491
557,25.075726858950595,0.05344784341088764,30.83313221061305,0.03830027231597924,21.765956443502915,0.08033366591573597
558,25.122267213879375,0.05347046957493902,30.843663288540668,0.038323523006863425,21.753731733355078,0.08036141688222284
559,25.168863474726443,0.05349309573899041,30.854140258344426,0.0383467736977476,21.741509733001187,0.0803891678487097
560,25.215514767280098,0.053515721903041796,30.864562815202618,0.03837002438863178,21.72929044686487,0.08041691881519658
561,25.262220213008806,0.053538348067093185,30.874930653244164,0.03839327507951596,21.71707387785367,0.08044466978168344
562,25.30897892908574,0.05356097423114457,30.885243465558503,0.03841652577040014,21.70486002736431,0.0804724207481703
563,25.3557900284135,0.053583600395195954,30.89550094420553,0.03843977646128432,21.692648895288034,0.08050017171465718
564,25.402652619649146,0.05360622655924734,30.905702780225578,0.0384630271521685,21.680440480016053,0.08052792268114405
565,25.449565807229305,0.05362885272329873,30.91584866364949,0.03848627784305268,21.668234778444926,0.08055567364763092
566,25.49652869139555,0.05365147888735011,30.925938283508806,0.03850952853393686,21.656031785982137,0.08058342461411779
567,25.543540368220103,0.0536741050514015,30.935971327845927,0.03853277922482104,21.643831496551577,0.08061117558060465
568,25.5905999296315,0.05369673121545289,30.945947483724478,0.03855602991570522,21.6316339025992,0.08063892654709152
569,25.637706463440665,0.05371935737950427,30.95586643723958,0.0385792806065894,21.619438995098648,0.0806666775135784
570,25.684859053367177,0.05374198354355566,30.965727873528405,0.038602531297473576,21.607246763556937,0.08069442848006526
571,25.732056779065584,0.05376460970760705,30.975531476780557,0.038625781988357755,21.59505719602025,0.08072217944655213
572,25.77929871615207,0.05378723587165843,30.98527693024875,0.03864903267924194,21.582870279079675,0.080749930413039
573,25.82658393623137,0.05380986203570982,30.9949639162594,0.03867228337012612,21.570685997877128,0.08077768137952587
574,25.873911506923662,0.053832488199761205,31.00459211622336,0.0386955340610103,21.558504336111167,0.08080543234601273
575,25.921280491891856,0.05385511436381259,31.0141612106467,0.038718784751894476,21.54632527604297,0.08083318331249961
576,25.968689950869095,0.053877740527863975,31.023670879141612,0.038742035442778655,21.534148798502347,0.08086093427898647
577,26.016138939686293,0.05390036669191536,31.03312080043726,0.038765286133662834,21.52197488289372,0.08088868524547335
578,26.063626510299983,0.053922992855966745,31.042510652390824,0.03878853682454701,21.50980350720225,0.08091643621196021
579,26.11115171082042,0.05394561902001813,31.0518401119986,0.0388117875154312,21.497634647999924,0.08094418717844708
580,26.158713585539708,0.05396824518406952,31.06110885540704,0.03883503820631538,21.485468280451773,0.08097193814493395
581,26.206311174960284,0.0539908713481209,31.070316557924038,0.038858288897199555,21.473304378322027,0.08099968911142082
582,26.253943515823543,0.05401349751217229,31.07946289403018,0.038881539588083734,21.461142913980446,0.08102744007790769
583,26.30160964113859,0.05403612367622368,31.088547537390053,0.03890479027896791,21.44898385840856,0.08105519104439456
584,26.349308580211297,0.05405874984027507,31.097570160863697,0.03892804096985209,21.436827181206063,0.08108294201088143
585,26.397039358673474,0.05408137600432645,31.106530436518035,0.03895129166073627,21.42467285059721,0.0811106929773683
586,26.444800998512264,0.05410400216837784,31.11542803563845,0.038974542351620456,21.412520833437178,0.08113844394385517
587,26.492592518099716,0.054126628332429226,31.124262628740343,0.038997793042504635,21.40037109521866,0.08116619491034203
588,26.540412932222537,0.054149254496480614,31.133033885580865,0.03902104373338881,21.388223600078284,0.0811939458768289
589,26.588261252112055,0.054171880660531996,31.141741475170612,0.03904429442427299,21.37607831080325,0.08122169684331576
590,26.636136485474378,0.054194506824583384,31.150385065785432,0.03906754511515717,21.363935188837843,0.08124944780980264
591,26.684037636520664,0.05421713298863477,31.158964324978314,0.03909079580604135,21.351794194290214,0.0812771987762895
592,26.73196370599765,0.054239759152686154,31.167478919591304,0.03911404649692553,21.33965528593894,0.08130494974277638
593,26.77991369121839,0.05426238531673754,31.175928515767488,0.039137297187809714,21.32751842123981,0.08133270070926324
594,26.827886586093026,0.05428501148078893,31.184312778963093,0.03916054787869389,21.31538355633258,0.08136045167575011
595,26.87588138115992,0.05430763764484031,31.19263137395957,0.03918379856957807,21.30325064604778,0.08138820264223698
596,26.92389706361689,0.0543302638088917,31.200883964875803,0.03920704926046225,21.291119643913575,0.08141595360872385
597,26.971932617352536,0.05435288997294309,31.20907021518037,0.03923029995134643,21.27899050216261,0.08144370457521072
598,27.019987022977897,0.05437551613699447,31.217189787703806,0.03925355064223061,21.26686317173898,0.08147145554169759
599,27.068059257858227,0.05439814230104586,31.225242344651047,0.039276801333114786,21.254737602305152,0.08149920650818446
600,27.11614829614486,0.05442076846509725,31.233227547613815,0.03930005202399897,21.24261374224899,0.08152695747467133
601,27.164253108807355,0.05444339462914863,31.24114505758313,0.03932330271488315,21.230491538690796,0.0815547084411582
602,27.212372663665832,0.054466020793200016,31.248994534961874,0.03934655340576733,21.218370937490338,0.08158245940764507
603,27.260505925423324,0.054488646957251405,31.256775639577416,0.03936980409665151,21.20625188325402,0.08161021037413194
604,27.30865185569847,0.054511273121302786,31.264488030694263,0.039393054787535686,21.19413431934198,0.0816379613406188
605,27.356809413058308,0.054533899285354175,31.272131367026823,0.039416305478419865,21.182018187875315,0.08166571230710568
606,27.404977553051186,0.05455652544940556,31.279705306752206,0.039439556169304044,21.169903429743254,0.08169346327359253
607,27.453155228239904,0.054579151613456944,31.28720950752307,0.03946280686018823,21.15778998461043,0.08172121424007942
608,27.50134138823507,0.05460177777750833,31.294643626480525,0.0394860575510724,21.145677790924196,0.08174896520656627
609,27.549534979728428,0.05462440394155972,31.302007320267144,0.03950930824195659,21.13356678592189,0.08177671617305314
610,27.597734946526586,0.05464703010561111,31.309300245039935,0.039532558932840765,21.121456905638247,0.08180446713954001
611,27.645940229584713,0.05466965626966249,31.316522056483507,0.039555809623724944,21.10934808491274,0.08183221810602688
612,27.694149767040543,0.05469228243371388,31.323672409823136,0.03957906031460912,21.09724025739704,0.08185996907251375
613,27.742362494248404,0.05471490859776527,31.330750959838024,0.0396023110054933,21.085133355562437,0.08188772003900062
614,27.7905773438135,0.054737534761816656,31.337757360874523,0.03962556169637749,21.07302731070738,0.08191547100548749
615,27.838793245626295,0.05476016092586804,31.344691266859467,0.03964881238726166,21.06092205296493,0.08194322197197436
616,27.887009126897148,0.054782787089919426,31.351552331313528,0.039672063078145844,21.04881751131036,0.08197097293846123
617,27.935223912190878,0.054805413253970814,31.35834020736464,0.03969531376903002,21.03671361356873,0.0819987239049481
618,27.983436523461748,0.054828039418022195,31.36505454776148,0.0397185644599142,21.024610286422465,0.08202647487143497
619,28.03164588008849,0.054850665582073584,31.371695004887,0.03974181515079838,21.01250745541907,0.08205422583792184
620,28.079850898909342,0.05487329174612497,31.37826123077199,0.03976506584168256,21.000405044978724,0.08208197680440871
621,28.128050494257465,0.05489591791017635,31.38475287710874,0.039788316532566745,20.98830297840205,0.08210972777089556
622,28.176243577996395,0.05491854407422774,31.391169595264717,0.03981156722345092,20.976201177877808,0.08213747873738245
623,28.224429059555554,0.05494117023827913,31.397511036296297,0.0398348179143351,20.964099564490688,0.0821652297038693
624,28.27260584596607,0.05496379640233051,31.403776850962576,0.03985806860521928,20.95199805822906,0.08219298067035617
625,28.320772841896666,0.0549864225663819,31.40996668973917,0.03988131929610346,20.93989657799283,0.08222073163684304
626,28.36892894968961,0.05500904873043329,31.416080202832156,0.03990456998698764,20.927795041601303,0.08224848260332991
627,28.417073069396917,0.05503167489448467,31.422117040192003,0.03992782067787182,20.915693365800998,0.08227623356981678
628,28.46520409881669,0.05505430105853606,31.428076851527525,0.039951071368756,20.903591466273625,0.08230398453630365
629,28.513320933529478,0.055076927222587446,31.433959286319954,0.039974322059640174,20.891489257643933,0.08233173550279052
630,28.561422466934857,0.05509955338663883,31.439763993837044,0.03999757275052436,20.879386653487742,0.08235948646927739
631,28.609507590288203,0.055122179550690216,31.44549062314715,0.04002082344140854,20.86728356633989,0.08238723743576426
632,28.65757519273742,0.055144805714741604,31.45113882313347,0.04004407413229272,20.855179907702233,0.08241498840225113
633,28.705624161359932,0.055167431878792986,31.456708242508242,0.040067324823176896,20.84307558805171,0.082442739368738
634,28.753653381199854,0.055190058042844374,31.46219852982702,0.040090575514061075,20.830970516848353,0.08247049033522487
635,28.801661735305075,0.05521268420689576,31.467609333503017,0.040113826204945253,20.818864602543446,0.08249824130171174
636,28.84964810476468,0.05523531037094715,31.472940301821435,0.04013707689582943,20.80675775258754,0.0825259922681986
637,28.89761136874637,0.05525793653499853,31.47819108295392,0.04016032758671362,20.794649873438647,0.08255374323468548
638,28.945550404534117,0.05528056269904992,31.48336132497298,0.040183578277597796,20.782540870570408,0.08258149420117233
639,28.993464087565783,0.05530318886310131,31.48845067586651,0.040206828968481975,20.770430648480193,0.0826092451676592
640,29.04135129147097,0.0553258150271527,31.493458783552317,0.040230079659366154,20.758319110697403,0.08263699613414607
641,29.089210888108973,0.05534844119120408,31.498385295892703,0.04025333035025033,20.74620615979161,0.08266474710063294
642,29.137041747606865,0.05537106735525547,31.503229860709112,0.04027658104113451,20.734091697380855,0.08269249806711981
643,29.1848427383976,0.055393693519306855,31.507992125796772,0.04029983173201869,20.721975624139883,0.08272024903360668
644,29.232612727258314,0.05541631968335824,31.512671738939417,0.040323082422902876,20.70985783980847,0.08274800000009355
645,29.280350579348784,0.055438945847409625,31.517268347924023,0.040346333113787054,20.697738243199684,0.08277575096658042
646,29.32805515824982,0.05546157201146101,31.521781600555627,0.04036958380467123,20.685616732208267,0.08280350193306729
647,29.375725326001955,0.055484198175512395,31.526211144672107,0.04039283449555541,20.673493203818943,0.08283125289955416
648,29.42335994314412,0.05550682433956378,31.530556628159097,0.04041608518643959,20.661367554114822,0.08285900386604103
649,29.470957868752507,0.05552945050361517,31.53481769896483,0.04043933587732377,20.64923967828578,0.0828867548325279
650,29.5185179604794,0.05555207666766655,31.53899400511515,0.04046258656820795,20.63710947063685,0.08291450579901477
651,29.566039074592343,0.05557470283171794,31.543085194728434,0.04048583725909213,20.6249768245967,0.08294225676550163
652,29.613520066013102,0.05559732899576933,31.54709091603062,0.04050908794997631,20.612841632725996,0.08297000773198851
653,29.66095978835697,0.05561995515982071,31.551010817370273,0.04053233864086049,20.600703786725994,0.08299775869847537
654,29.70835709397211,0.0556425813238721,31.55484454723365,0.04055558933174467,20.588563177446893,0.08302550966496224
655,29.755710833978892,0.05566520748792349,31.55859175425981,0.04057884002262885,20.576419694896423,0.0830532606314491
656,29.803019858309405,0.05568783365197487,31.562252087255803,0.04060209071351303,20.56427322824834,0.08308101159793597
657,29.850283015747117,0.05571045981602626,31.565825195211815,0.040625341404397206,20.552123665850935,0.08310876256442284
658,29.897499153966475,0.055733085980077646,31.569310727316402,0.04064859209528139,20.539970895235637,0.08313651353090971
659,29.9446671195727,0.05575571214412903,31.572708332971736,0.04067184278616557,20.527814803125537,0.08316426449739658
660,29.9917857581417,0.055778338308180415,31.57601766180889,0.04069509347704975,20.51565527544401,0.08319201546388345
661,30.0388539142599,0.055800964472231804,31.579238363703162,0.04071834416793393,20.50349219732325,0.08321976643037032
662,30.08587043156435,0.05582359063628319,31.58237008878936,0.040741594858818106,20.49132545311298,0.08324751739685719
663,30.13283415278277,0.055846216800334574,31.58541248747726,0.040764845549702285,20.479154926389015,0.08327526836334406
664,30.179743919773813,0.05586884296438596,31.588365210466918,0.04078809624058646,20.466980499961885,0.08330301932983093
665,30.226598573567202,0.05589146912843735,31.59122790876415,0.04081134693147065,20.454802055885587,0.0833307702963178
666,30.273396954404163,0.05591409529248874,31.59400023369598,0.04083459762235483,20.44261947546616,0.08335852126280466
667,30.320137901777755,0.05593672145654012,31.59668183692609,0.040857848313239006,20.430432639270407,0.08338627222929154
668,30.36682025447346,0.05595934762059151,31.59927237047038,0.040881099004123185,20.418241427134625,0.0834140231957784
669,30.413442850609577,0.0559819737846429,31.60177148671245,0.040904349695007364,20.406045718173253,0.08344177416226528
670,30.460004527677953,0.05600459994869428,31.604178838419173,0.04092760038589154,20.39384539078766,0.08346952512875214
671,30.506504122584637,0.056027226112745666,31.606494078756306,0.04095085107677572,20.381640322674816,0.083497276095239
672,30.552940471690608,0.056049852276797055,31.608716861304043,0.04097410176765991,20.369430390836108,0.08352502706172588
673,30.59931241085259,0.056072478440848436,31.610846840072686,0.04099735245854408,20.35721547158603,0.08355277802821275
674,30.64561877546396,0.056095104604899824,31.612883669518272,0.041020603149428264,20.344995440561004,0.08358052899469962
675,30.69185840049562,0.05611773076895121,31.614827004558258,0.04104385384031244,20.332770172728132,0.08360827996118649
676,30.738030120536997,0.056140356933002594,31.616676500587197,0.04106710453119662,20.320539542394012,0.08363603092767335
677,30.78413276983717,0.05616298309705398,31.618431813492464,0.0410903552220808,20.308303423213495,0.08366378189416022
678,30.83016518234585,0.05618560926110537,31.620092599669974,0.04111360591296498,20.29606168819854,0.0836915328606471
679,30.87612619175455,0.05620823542515675,31.621658516039965,0.041136856603849165,20.283814209727034,0.08371928382713396
680,30.92201463153789,0.05623086158920814,31.623129220062708,0.041160107294733336,20.27156085955156,0.08374703479362083
681,30.967829334994732,0.05625348775325953,31.624504369754355,0.04118335798561752,20.25930150880833,0.08377478576010769
682,31.013569135289487,0.05627611391731091,31.625783623702695,0.0412066086765017,20.247036028025917,0.08380253672659457
683,31.05923286549355,0.0562987400813623,31.626966641082994,0.04122985936738588,20.234764287134247,0.08383028769308143
684,31.104819358626557,0.05632136624541369,31.628053081673826,0.04125311005827006,20.222486155473298,0.08385803865956831
685,31.15032744769786,0.05634399240946507,31.62904260587291,0.04127636074915424,20.21020150180214,0.08388578962605517
686,31.195755965748056,0.05636661857351646,31.629934874713,0.04129961144003842,20.197910194307674,0.08391354059254204
687,31.24110374589037,0.056389244737567845,31.63072954987772,0.041322862130922594,20.185612100613575,0.08394129155902891
688,31.286369621352264,0.056411870901619234,31.631426293717475,0.04134611282180678,20.173307087789198,0.08396904252551578
689,31.331552425517,0.05643449706567062,31.632024769265346,0.04136936351269096,20.160995022358417,0.08399679349200265
690,31.37665099196521,0.056457123229722,31.632524640252992,0.04139261420357514,20.148675770308596,0.08402454445848952
691,31.42166415451659,0.05647974939377339,31.6329255711266,0.041415864894459316,20.136349197099424,0.08405229542497639
692,31.466590747271493,0.05650237555782478,31.633227227062754,0.041439115585343494,20.1240151676719,0.08408004639146326
693,31.511429604652616,0.05652500172187616,31.633429273984433,0.04146236627622768,20.111673546457162,0.08410779735795013
694,31.5561795614468,0.05654762788592755,31.63353137857692,0.04148561696711185,20.099324197385517,0.084135548324437
695,31.60083945284665,0.05657025404997894,31.63353320830379,0.04150886765799604,20.086966983895273,0.08416329929092387
696,31.645408114492326,0.05659288021403032,31.633434431422813,0.041532118348880216,20.074601768941704,0.08419105025741074
697,31.689884382513384,0.05661550637808171,31.63323471700199,0.041555369039764395,20.06222841500601,0.0842188012238976
698,31.73426709357046,0.056638132542133096,31.632933734935456,0.041578619730648574,20.049846784104197,0.08424655219038446
699,31.778555084897114,0.05666075870618448,31.632531155959498,0.04160187042153275,20.03745673779605,0.08427430315687134
700,31.822747194341716,0.056683384870235866,31.63202665166853,0.04162512111241694,20.025058137194094,0.0843020541233582
701,31.866842260409136,0.056706011034287254,31.631419894531053,0.04164837180330111,20.01265084297249,0.08432980508984507
702,31.910839122302693,0.056728637198338636,31.630710557905644,0.041671622494185295,20.00023471537603,0.08435755605633194
703,31.954736619965985,0.056751263362390024,31.629898316056963,0.041694873185069474,19.987809614229036,0.08438530702281881
704,31.99853359412468,0.05677388952644141,31.628982844171716,0.04171812387595365,19.975375398944365,0.08441305798930568
705,32.04222888632843,0.056796515690492794,31.627963818374628,0.04174137456683783,19.962931928532296,0.08444080895579255
706,32.085821338992716,0.05681914185454418,31.626840915744467,0.04176462525772201,19.95047906160955,0.08446855992227942
707,32.12930979544066,0.05684176801859557,31.625613814329974,0.041787875948606196,19.93801665640818,0.08449631088876629
708,32.17269309994495,0.05686439418264695,31.624282193165904,0.04181112663949037,19.925544570784574,0.08452406185525316
709,32.21597009776963,0.05688702034669834,31.622845732288933,0.04183437733037455,19.913062662228363,0.08455181282174003
710,32.259139635211966,0.05690964651074973,31.621304112753684,0.04185762802125873,19.900570787871402,0.0845795637882269
711,32.30220055964426,0.05693227267480111,31.619657016648667,0.04188087871214291,19.888068804496722,0.08460731475471377
712,32.345151719555766,0.056954898838852505,31.61790412711224,0.04190412940302709,19.87555656854744,0.08463506572120064
713,32.387991964594335,0.05697752500290389,31.61604512834859,0.04192738009391127,19.863033936135785,0.08466281668768749
714,32.43072014560839,0.05700015116695527,31.614079705643636,0.041950630784795453,19.850500763051926,0.08469056765417438
715,32.47333511468864,0.05702277733100666,31.61200754538102,0.041973881475679625,19.837956904773066,0.08471831862066123
716,32.515835725209755,0.057045403495058045,31.60982833505798,0.04199713216656381,19.825402216472234,0.0847460695871481
717,32.55822083187231,0.05706802965910943,31.607541763301327,0.04202038285744799,19.812836553027353,0.08477382055363497
718,32.60048929074435,0.05709065582316082,31.605147519883324,0.04204363354833217,19.80025976903009,0.08480157152012184
719,32.642639959303125,0.0571132819872122,31.60264529573758,0.04206688423921635,19.787671718794833,0.08482932248660871
720,32.68467169647687,0.05713590815126359,31.600034782974973,0.042090134930100526,19.775072256367608,0.08485707345309558
721,32.726583362686306,0.05715853431531498,31.59731567489947,0.04211338562098471,19.762461235534992,0.08488482441958245
722,32.76837381988635,0.05718116047936636,31.594487666024058,0.04213663631186888,19.749838509833086,0.08491257538606932
723,32.81004193160774,0.05720378664341775,31.591550452086523,0.04215988700275307,19.73720393255636,0.08494032635255619
724,32.8515865629985,0.05722641280746914,31.58850373006532,0.04218313769363725,19.72455735676664,0.08496807731904306
725,32.89300658086552,0.05724903897152052,31.58534719819539,0.042206388384521426,19.71189863530195,0.08499582828552993
726,32.934300853716046,0.05727166513557191,31.582080555983932,0.042229639075405605,19.69922762078547,0.0850235792520168
727,32.97546825179912,0.057294291299623296,31.578703504226215,0.04225288976628978,19.68654416563443,0.08505133021850367
728,33.016507647146966,0.05731691746367468,31.57521574502133,0.04227614045717397,19.673848122068954,0.08507908118499052
729,33.057417913616426,0.057339543627726065,31.571616981787933,0.04229939114805814,19.661139342120983,0.08510683215147741
730,33.09819792693019,0.057362169791777454,31.567906919279956,0.042322641838942326,19.648417677643174,0.08513458311796426
731,33.13884656471812,0.057384795955828835,31.56408526360233,0.0423458925298265,19.63568298031772,0.08516233408445113
732,33.17936270655853,0.05740742211988022,31.560151722226664,0.042369143220710684,19.62293510166529,0.085190085050938
733,33.21974523401924,0.05743004828393161,31.5561060040069,0.04239239391159486,19.610173893053798,0.08521783601742487
734,33.259993030698794,0.05745267444798299,31.551947819194947,0.04241564460247904,19.597399205707347,0.08524558698391174
735,33.300104982267555,0.05747530061203439,31.547676879456287,0.04243889529336323,19.584610890714988,0.08527333795039861
736,33.3400799765086,0.05749792677608577,31.543292897885593,0.0424621459842474,19.57180879903964,0.08530108891688548
737,33.379916903358804,0.05752055294013715,31.538795589022243,0.042485396675131584,19.55899278152684,0.08532883988337235
738,33.41961465494972,0.05754317910418855,31.5341846688659,0.042508647366015756,19.546162688913636,0.08535659084985922
739,33.459172125648294,0.05756580526823993,31.529459854891986,0.04253189805689994,19.533318371837318,0.08538434181634609
740,33.49858821209783,0.05758843143229131,31.52462086606719,0.04255514874778412,19.520459680844297,0.08541209278283296
741,33.53786181325856,0.057611057596342705,31.519667422864885,0.0425783994386683,19.50758646639884,0.08543984374931983
742,33.576991830448286,0.057633683760394086,31.514599247280596,0.042601650129552485,19.49469857889189,0.0854675947158067
743,33.61597716738307,0.057656309924445474,31.50941606284735,0.042624900820436656,19.48179586864982,0.08549534568229356
744,33.65481673021763,0.05767893608849686,31.504117594651035,0.04264815151132084,19.468878185943154,0.08552309664878044
745,33.69350942758578,0.057701562252548244,31.49870356934577,0.042671402202205014,19.455945380995452,0.0855508476152673
746,33.73205417064083,0.05772418841659963,31.493173715169142,0.0426946528930892,19.44299730399186,0.08557859858175416
747,33.77044987309583,0.05774681458065102,31.48752776195752,0.04271790358397338,19.430033805088005,0.08560634954824103
748,33.80869545126375,0.0577694407447024,31.48176544116123,0.04274115427485756,19.41705473441863,0.0856341005147279
749,33.84678982409768,0.05779206690875379,31.47588648585979,0.042764404965741735,19.404059942106308,0.08566185148121477
750,33.88473191323075,0.05781469307280518,31.469890630777023,0.042787655656625914,19.391049278270163,0.08568960244770164
751,33.92252064301617,0.05783731923685656,31.463777612296205,0.0428109063475101,19.378022593034515,0.08571735341418851
752,33.96015494056707,0.05785994540090795,31.457547168475145,0.04283415703839427,19.364979736537595,0.08574510438067538
753,33.99763373579628,0.05788257156495934,31.45119903906118,0.04285740772927846,19.35192055894015,0.08577285534716225
754,34.03495596145598,0.05790519772901072,31.444732965506233,0.042880658420162636,19.33884491043415,0.08580060631364912
755,34.07212055317738,0.05792782389306211,31.43814869098174,0.042903909111046815,19.32575264125135,0.08582835728013599
756,34.10912644951013,0.057950450057113495,31.431445960393567,0.04292715980193099,19.312643601671965,0.08585610824662286
757,34.14597259196178,0.057973076221164876,31.424624520396918,0.04295041049281517,19.29951764203323,0.08588385921310973
758,34.1826579250371,0.057995702385216265,31.4176841194111,0.04297366118369936,19.286374612738037,0.08591161017959659
759,34.21918139627725,0.05801832854926765,31.410624507634417,0.04299691187458353,19.273214364263445,0.08593936114608347
760,34.255541956298906,0.058040954713319035,31.403445437058796,0.043020162565467715,19.26003674716933,0.08596711211257033
761,34.291738558833316,0.05806358087737043,31.396146661484593,0.043043413256351894,19.246841612106813,0.08599486307905721
762,34.32777016076507,0.05808620704142181,31.38872793653519,0.04306666394723607,19.233628809826932,0.08602261404554407
763,34.36363572217107,0.05810883320547319,31.381189019671588,0.04308991463812025,19.220398191189005,0.08605036501203094
764,34.39933420635912,0.05813145936952459,31.37352967020702,0.04311316532900443,19.207149607169278,0.0860781159785178
765,34.43486457990644,0.05815408553357597,31.365749649321423,0.043136416019888615,19.19388290886928,0.08610586694500467
766,34.47022581269829,0.05817671169762735,31.3578487200759,0.04315966671077279,19.180597947524397,0.08613361791149154
767,34.50541687796623,0.058199337861678746,31.349826647427136,0.04318291740165697,19.16729457451222,0.08616136887797841
768,34.5404367523263,0.05822196402573013,31.34168319824177,0.04320616809254115,19.153972641361094,0.08618911984446528
769,34.57528441581727,0.058244590189781516,31.333418141310695,0.04322941878342533,19.14063199975842,0.08621687081095215
770,34.60995885193854,0.058267216353832904,31.325031247363288,0.04325266947430951,19.127272501559162,0.08624462177743902
771,34.644459047688066,0.058289842517884285,31.31652228908166,0.04327592016519369,19.113893998794126,0.08627237274392589
772,34.67878399360008,0.058312468681935674,31.307891041114743,0.04329917085607787,19.10049634367843,0.08630012371041276
773,34.712932683782746,0.05833509484598706,31.299137280092452,0.043322421546962045,19.08707938861976,0.08632787467689962
774,34.74690411595567,0.058357721010038444,31.29026078463965,0.04334567223784623,19.073642986226737,0.0863556256433865
775,34.78069729148727,0.05838034717408983,31.281261335390177,0.04336892292873041,19.060186989317295,0.08638337660987336
776,34.814311215432014,0.05840297333814122,31.272138715000743,0.04339217361961459,19.04671125092679,0.08641112757636024
777,34.847744896567505,0.0584255995021926,31.26289270816482,0.04341542431049877,19.033215624316515,0.0864388785428471
778,34.880997347431546,0.05844822566624399,31.253523101626406,0.043438675001382945,19.019699962981726,0.08646662950933397
779,34.914067584358925,0.05847085183029538,31.244029684193805,0.04346192569226713,19.00616412066004,0.08649438047582084
780,34.9469546275181,0.05849347799434676,31.234412246753287,0.0434851763831513,18.992607951339572,0.0865221314423077
781,34.97965750094785,0.05851610415839815,31.224670582282712,0.04350842707403549,18.97903130926713,0.08654988240879458
782,35.01217523259364,0.058538730322449536,31.214804485865105,0.04353167776491967,18.965434048956432,0.08657763337528145
783,35.04450685434391,0.05856135648650092,31.204813754702133,0.043554928455803846,18.9518160251962,0.08660538434176832
784,35.07665140206627,0.058583982650552306,31.194698188127546,0.043578179146688024,18.938177093058375,0.08663313530825519
785,35.10860791564344,0.058606608814603695,31.184457587620535,0.0436014298375722,18.92451710790612,0.08666088627474205
786,35.14037543900914,0.058629234978655076,31.174091756819053,0.04362468052845639,18.91083592540202,0.08668863724122892
787,35.17195302018379,0.05865186114270647,31.16360050153302,0.04364793121934056,18.897133401516065,0.0867163882077158
788,35.20333971131001,0.05867448730675785,31.152983629757507,0.043671181910224746,18.883409392533757,0.08674413917420266
789,35.234534568688076,0.058697113470809234,31.14224095168585,0.043694432601108925,18.86966375506413,0.08677189014068953
790,35.26553665281119,0.05871973963486063,31.131372279722644,0.043717683291993104,18.8558963460477,0.08679964110717639
791,35.29634502840044,0.05874236579891201,31.12037742849673,0.04374093398287728,18.84210702276451,0.08682739207366327
792,35.326958764439894,0.0587649919629634,31.109256214874094,0.04376418467376146,18.82829564284205,0.08685514304015013
793,35.35737693421125,0.05878761812701479,31.098008457970653,0.04378743536464565,18.814462064263218,0.086882894006637
794,35.38759861532851,0.05881024429106617,31.086633979165043,0.04381068605552982,18.800606145374203,0.08691064497312387
795,35.41762288977241,0.05883287045511756,31.075132602111246,0.043833936746414004,18.786727744892417,0.08693839593961074
796,35.4474488439247,0.058855496619168945,31.063504152751243,0.04385718743729818,18.772826721914313,0.08696614690609761
797,35.47707556860227,0.05887812278322033,31.05174845932751,0.04388043812818236,18.75890293592325,0.08699389787258448
798,35.50650215909112,0.058900748947271715,31.03986535239548,0.04390368881906654,18.74495624679733,0.08702164883907135
799,35.5357277151801,0.058923375111323104,31.0278546648359,0.04392693950995072,18.73098651481714,0.08704939980555822
800,35.56475134119455,0.058946001275374485,31.01571623186716,0.043950190200834904,18.71699360067359,0.08707715077204509
801,35.59357214602977,0.05896862743942587,31.003449891057524,0.043973440891719076,18.70297736547557,0.08710490173853196
802,35.62218924318424,0.05899125360347726,30.991055482337202,0.04399669158260326,18.688937670757767,0.08713265270501883
803,35.650601750792674,0.05901387976752864,30.978532848010524,0.044019942273487433,18.67487437848827,0.0871604036715057
804,35.678808791659065,0.05903650593158003,30.965881832767835,0.04404319296437162,18.660787351076294,0.08718815463799257
805,35.70680949328931,0.05905913209563142,30.953102283697447,0.0440664436552558,18.646676451379832,0.08721590560447942
806,35.734602987923786,0.0590817582596828,30.940194050297457,0.044089694346139977,18.63254154271317,0.0872436565709663
807,35.76218841256977,0.05910438442373419,30.927156984487468,0.04411294503702416,18.618382488854653,0.08727140753745316
808,35.78956490903357,0.05912701058778558,30.9139909406203,0.044136195727908334,18.604199154054054,0.08729915850394003
809,35.81673162395259,0.05914963675183696,30.900695775493496,0.04415944641879252,18.58999140304027,0.0873269094704269
810,35.8436877088271,0.05917226291588835,30.887271348360905,0.04418269710967669,18.57575910102873,0.08735466043691377
811,35.87043232005188,0.059194889079939736,30.873717520943984,0.04420594780056088,18.561502113728938,0.08738241140340064
812,35.89696461894772,0.05921751524399112,30.86003415744322,0.044229198491445056,18.547220307351907,0.08741016236988751
813,35.9232837717926,0.05924014140804251,30.846221124549313,0.044252449182329234,18.532913548617568,0.08743791333637438
814,35.94938894985276,0.059262767572093894,30.832278291454315,0.04427569987321342,18.518581704762212,0.08746566430286125
815,35.97527932941364,0.059285393736145275,30.818205529862762,0.04429895056409759,18.50422464354581,0.08749341526934812
816,36.00095409181047,0.05930801990019667,30.80400271400256,0.04432220125498178,18.489842233259438,0.08752116623583499
817,36.02641242345876,0.05933064606424805,30.789669720635935,0.04434545194586595,18.475434342732473,0.08754891720232186
818,36.05165351588464,0.05935327222829944,30.77520642907019,0.044368702636750135,18.461000841340017,0.08757666816880873
819,36.07667656575486,0.05937589839235083,30.760612721168453,0.04439195332763431,18.446541599010036,0.0876044191352956
820,36.10148077490672,0.05939852455640221,30.745888481360225,0.04441520401851849,18.43205648623068,0.08763217010178245
821,36.126065350377715,0.0594211507204536,30.73103359665197,0.04443845470940268,18.417545374057408,0.08765992106826934
822,36.15042950443504,0.05944377688450499,30.716047956637517,0.04446170540028685,18.403008134120228,0.08768767203475619
823,36.17457245460482,0.05946640304855637,30.700931453508357,0.044484956091171035,18.388444638630773,0.08771542300124306
824,36.19849342370121,0.05948902921260776,30.68568398206398,0.04450820678205521,18.373854760389445,0.08774317396772993
825,36.2221916398552,0.059511655376659145,30.670305439721915,0.04453145747293939,18.35923837279252,0.0877709249342168
826,36.245666336543295,0.059534281540710526,30.654795726527876,0.04455470816382357,18.344595349839132,0.08779867590070367
827,36.26891675261596,0.059556907704761915,30.63915474516564,0.04457795885470775,18.32992556613835,0.08782642686719054
828,36.29194213232578,0.0595795338688133,30.623382400966975,0.04460120954559193,18.315228896916153,0.08785417783367741
829,36.314741725355546,0.059602160032864684,30.607478601921343,0.04462446023647611,18.300505218022348,0.08788192880016428
830,36.337314786845994,0.05962478619691607,30.59144325868561,0.04464771092736029,18.285754405937567,0.08790967976665115
831,36.3596605774234,0.05964741236096746,30.575276284593613,0.044670961618244465,18.270976337780077,0.08793743073313802
832,36.38177836322694,0.05967003852501884,30.558977595665574,0.04469421230912865,18.256170891312742,0.08796518169962489
833,36.40366741593585,0.05969266468907023,30.542547110617534,0.04471746300001283,18.24133794494974,0.08799293266611176
834,36.4253270127963,0.05971529085312162,30.52598475087057,0.04474071369089701,18.226477377763473,0.08802068363259863
835,36.44675643664815,0.059737917017173,30.509290440560008,0.044763964381781186,18.211589069491247,0.08804843459908548
836,36.46795497595141,0.05976054318122439,30.492464106544432,0.044787215072665365,18.196672900542026,0.08807618556557237
837,36.488921924812466,0.05978316934527578,30.47550567841468,0.04481046576354955,18.181728752003217,0.08810393653205922
838,36.50965658301017,0.05980579550932716,30.458415088502733,0.04483371645443372,18.16675650564717,0.0881316874985461
839,36.53015825602161,0.059828421673378554,30.44119227189038,0.04485696714531791,18.151756043938,0.08815943846503296
840,36.55042625504765,0.059851047837429935,30.42383716641796,0.04488021783620209,18.13672725003802,0.08818718943151983
841,36.57045989703836,0.05987367400148132,30.40634971269287,0.044903468527086265,18.121670007814444,0.0882149403980067
842,36.590258504718115,0.05989630016553271,30.388729854097985,0.044926719217970444,18.10658420184584,0.08824269136449357
843,36.60982140661041,0.059918926329584093,30.37097753680004,0.04494996990885462,18.091469717428655,0.08827044233098044
844,36.62914793706263,0.05994155249363548,30.353092709757824,0.04497322059973881,18.076326440583685,0.08829819329746731
845,36.648237436270385,0.05996417865768687,30.33507532473032,0.04499647129062298,18.06115425806248,0.08832594426395418
846,36.667089250301736,0.05998680482173825,30.31692533628469,0.045019721981507166,18.0459530573538,0.08835369523044105
847,36.68570273112118,0.06000943098578964,30.298642701804226,0.045042972672391345,18.030722726689888,0.08838144619692792
848,36.70407723661331,0.06003205714984103,30.280227381496097,0.04506622336327552,18.015463155052903,0.08840919716341479
849,36.72221213060632,0.06005468331389241,30.261679338399063,0.0450894740541597,18.0001742321811,0.08843694812990166
850,36.740106782895296,0.0600773094779438,30.242998538391063,0.04511272474504388,17.98485584857519,0.08846469909638852
851,36.757760569265116,0.060099935641995186,30.22418495019664,0.045135975435928066,17.969507895504474,0.0884924500628754
852,36.77517287151332,0.06012256180604657,30.20523854539435,0.04515922612681224,17.954130265013102,0.08852020102936226
853,36.79234307747256,0.060145187970097956,30.186159298423945,0.045182476817696424,17.938722849926148,0.08854795199584914
854,36.809270581032905,0.060167814134149344,30.166947186593553,0.0452057275085806,17.923285543855805,0.088575702962336
855,36.82595478216386,0.060190440298200726,30.14760219008668,0.04522897819946478,17.90781824120738,0.08860345392882286
856,36.84239508693621,0.060213066462252114,30.128124291969115,0.04525222889034896,17.89232083718538,0.08863120489530973
857,36.85859090754346,0.0602356926263035,30.108513478195697,0.04527547958123314,17.876793227799524,0.0886589558617966
858,36.87454166232321,0.060258318790354884,30.088769737617028,0.045298730272117324,17.861235309870686,0.08868670682828347
859,36.890246775778216,0.06028094495440627,30.068893061986063,0.045321980963001496,17.84564698103681,0.08871445779477034
860,36.90570567859711,0.06030357111845766,30.04888344596443,0.04534523165388568,17.830028139758852,0.08874220876125721
861,36.920917807675025,0.06032619728250904,30.028740887128926,0.04536848234476986,17.814378685326567,0.08876995972774408
862,36.935882606133866,0.06034882344656044,30.008465385977615,0.04539173303565404,17.798698517864405,0.08879771069423095
863,36.95059952334233,0.06037144961061182,29.988056945935966,0.04541498372653822,17.782987538337203,0.08882546166071782
864,36.96506801493577,0.0603940757746632,29.967515573362846,0.045438234417422396,17.767245648556013,0.08885321262720469
865,36.979287542835664,0.060416701938714595,29.946841277556352,0.04546148510830658,17.75147275118372,0.08888096359369155
866,36.993257575268935,0.06043932810276598,29.926034070759584,0.045484735799190754,17.73566874974076,0.08890871456017843
867,37.006977586786995,0.06046195426681736,29.90509396816625,0.04550798649007494,17.719833548610758,0.08893646552666529
868,37.02044705828452,0.06048458043086875,29.8840209879262,0.04553123718095912,17.70396705304603,0.08896421649315217
869,37.03366547701789,0.060507206594920135,29.862815151150773,0.0455544878718433,17.688069169173275,0.08899196745963903
870,37.0466323366236,0.06052983275897152,29.841476481918114,0.045577738562727475,17.672139803998896,0.0890197184261259
871,37.05934713713613,0.06055245892302291,29.82000500727829,0.045600989253611654,17.656178865414653,0.08904746939261277
872,37.071809385005736,0.06057508508707429,29.798400757258293,0.04562423994449584,17.640186262202956,0.08907522035909964
873,37.08401859311595,0.06059771125112568,29.77666376486703,0.04564749063538001,17.624161904042335,0.0891029713255865
874,37.095974280800775,0.06062033741517707,29.754794066099997,0.0456707413262642,17.608105701512763,0.08913072229207337
875,37.107675973861674,0.06064296357922845,29.732791699944023,0.045693992017148376,17.59201756610095,0.08915847325856024
876,37.11912320458421,0.06066558974327984,29.71065670838178,0.045717242708032554,17.575897410205645,0.08918622422504711
877,37.130315511754574,0.06068821590733123,29.688389136396204,0.04574049339891673,17.559745147142827,0.08921397519153398
878,37.14125244067565,0.06071084207138261,29.665989031974746,0.04576374408980091,17.54356069115095,0.08924172615802085
879,37.15193354318301,0.060733468235434,29.643456446113625,0.0457869947806851,17.52734395739602,0.08926947712450772
880,37.16235837766051,0.060756094399485386,29.62079143282184,0.04581024547156927,17.511094861976776,0.0892972280909946
881,37.17252650905564,0.06077872056353677,29.597994049124996,0.045833496162453455,17.494813321929676,0.08932497905748146
882,37.18243750889472,0.060801346727588156,29.57506435506927,0.04585674685333763,17.478499255234013,0.08935273002396832
883,37.19209095529766,0.060823972891639544,29.552002413724942,0.04587999754422181,17.462152580816806,0.0893804809904552
884,37.20148643299252,0.060846599055690925,29.528808291190018,0.04590324823510599,17.44577321855782,0.08940823195694206
885,37.21062353332991,0.060869225219742314,29.505482056593614,0.04592649892599017,17.429361089294424,0.08943598292342893
886,37.21950185429695,0.0608918513837937,29.48202378209927,0.045949749616874355,17.412916114826437,0.0894637338899158
887,37.228121000531026,0.06091447754784508,29.458433542908093,0.04597300030775853,17.396438217921002,0.08949148485640267
888,37.23648058333334,0.06093710371189648,29.43471141726181,0.04599625099864271,17.379927322317293,0.08951923582288954
889,37.24458022068208,0.06095972987594786,29.410857486445714,0.046019501689526884,17.363383352731297,0.0895469867893764
890,37.252419537245416,0.06098235603999924,29.38687183479137,0.04604275238041107,17.346806234860495,0.08957473775586328
891,37.25999816439416,0.06100498220405064,29.362754549679373,0.04606600307129525,17.33019589538845,0.08960248872235015
892,37.26731574021415,0.06102760836810202,29.338505721541807,0.04608925376217943,17.313552261989525,0.08963023968883702
893,37.27437190951842,0.0610502345321534,29.314125443864643,0.04611250445306361,17.29687526333332,0.08965799065532389
894,37.28116632385907,0.061072860696204795,29.289613813190094,0.046135755143947785,17.280164829089287,0.08968574162181076
895,37.28769864153879,0.061095486860256176,29.26497092911865,0.04615900583483197,17.263420889931133,0.08971349258829762
896,37.293968527622226,0.061118113024307565,29.240196894311183,0.04618225652571614,17.246643377541325,0.0897412435547845
897,37.29997565394703,0.06114073918835895,29.21529181449076,0.04620550721660033,17.2298322246154,0.08976899452127135
898,37.305719699134556,0.061163365352410334,29.190255798444493,0.046228757907484506,17.212987364866347,0.08979674548775823
899,37.31120034860042,0.06118599151646172,29.165088958025066,0.046252008598368685,17.196108733028936,0.08982449645424509
900,37.31641729456464,0.06120861768051311,29.139791408152295,0.046275259289252864,17.179196264863897,0.08985224742073196
901,37.32137023606162,0.06123124384456449,29.11436326681448,0.04629850998013704,17.162249897162233,0.08987999838721883
902,37.326058878949794,0.06125387000861588,29.08880465506961,0.04632176067102123,17.14526956774927,0.0899077493537057
903,37.330482935920976,0.06127649617266727,29.063115697046563,0.0463450113619054,17.1282552154889,0.08993550032019257
904,37.33464212650951,0.06129912233671865,29.037296519945937,0.046368262052789586,17.111206780287553,0.08996325128667944
905,37.338536177101034,0.06132174850077004,29.01134725404102,0.046391512743673764,17.094124203098318,0.08999100225316631
906,37.34216482094107,0.06134437466482143,28.98526803267844,0.04641476343455794,17.07700742592488,0.09001875321965318
907,37.34552779814328,0.06136700082887281,28.95905899227878,0.04643801412544212,17.05985639182546,0.09004650418614005
908,37.34862485569743,0.0613896269929242,28.93272027233697,0.0464612648163263,17.042671044916766,0.09007425515262692
909,37.35145574747711,0.061412253156975585,28.90625201542266,0.046484515507210486,17.025451330377766,0.09010200611911379
910,37.35402023424717,0.06143487932102697,28.879654367180436,0.04650776619809466,17.008197194453594,0.09012975708560066
911,37.35631808367087,0.061457505485078355,28.852927476329725,0.04653101688897884,16.990908584459213,0.09015750805208753
912,37.358349070316706,0.06148013164912974,28.826071494664912,0.04655426757986302,16.97358544878322,0.09018525901857438
913,37.36011297566504,0.061502757813181125,28.799086577055007,0.0465775182707472,16.956227736891435,0.09021300998506127
914,37.361609588114405,0.06152538397723252,28.771972881443293,0.04660076896163138,16.93883539933061,0.09024076095154812
915,37.3628387029875,0.0615480101412839,28.744730568846936,0.04662401965251556,16.921408387731947,0.09026851191803499
916,37.36380012253697,0.06157063630533528,28.7173598033563,0.046647270343399744,16.903946654814625,0.09029626288452186
917,37.364493655950824,0.06159326246938668,28.689860752134244,0.046670521034283916,16.886450154389365,0.09032401385100873
918,37.36491911935767,0.06161588863343806,28.662233585415215,0.0466937717251681,16.868918841361776,0.0903517648174956
919,37.36507633583159,0.06163851479748944,28.63447847650431,0.04671702241605228,16.85135267173581,0.09037951578398247
920,37.36496513539675,0.061661140961540836,28.60659560177603,0.04674027310693646,16.833751602617077,0.09040726675046934
921,37.36458535503175,0.06168376712559222,28.57858514067309,0.04676352379782064,16.81611559221617,0.09043501771695621
922,37.36393683867368,0.061706393289643606,28.55044727570501,0.046786774488704816,16.798444599851916,0.09046276868344308
923,37.36301943722191,0.061729019453694994,28.52218219244649,0.046810025179589,16.780738585954538,0.09049051964992995
924,37.36183300854154,0.061751645617746376,28.493790079535863,0.04683327587047317,16.762997512068893,0.09051827061641682
925,37.36037741746665,0.061774271781797764,28.46527112867318,0.04685652656135736,16.7452213408575,0.09054602158290369
926,37.35865253580322,0.06179689794584915,28.436625534618326,0.04687977725224154,16.7274100361037,0.09057377254939056
927,37.35665824233178,0.061819524109900534,28.407853495188938,0.046903027943125716,16.709563562714564,0.09060152351587741
928,37.35439442280976,0.06184215027395192,28.378955211258187,0.046926278634009895,16.69168188672394,0.0906292744823643
929,37.35186096997359,0.06186477643800331,28.349930886752443,0.046949529324894074,16.673764975295384,0.09065702544885115
930,37.34905778354051,0.06188740260205469,28.3207807286488,0.04697278001577826,16.655812796724945,0.09068477641533804
931,37.34598477021004,0.06191002876610608,28.2915049469725,0.04699603070666243,16.63782532044414,0.09071252738182489
932,37.342641843665284,0.06193265493015747,28.26210375479409,0.04701928139754662,16.61980251702255,0.09074027834831176
933,37.33902892457387,0.06195528109420885,28.232577368226714,0.047042532088430795,16.601744358170713,0.09076802931479863
934,37.33514594058858,0.06197790725826024,28.202926006422953,0.047065782779314974,16.583650816742704,0.0907957802812855
935,37.330992826347824,0.06200053342231163,28.17314989157175,0.04708903347019915,16.56552186673884,0.09082353124777237
936,37.32656952347566,0.06202315958636301,28.143249248895145,0.04711228416108333,16.547357483308193,0.09085128221425924
937,37.32187598058172,0.062045785750414396,28.113224306644838,0.04713553485196752,16.529157642751194,0.09087903318074611
938,37.316912153260674,0.062068411914465785,28.0830752960987,0.04715878554285169,16.510922322522095,0.09090678414723298
939,37.31167800409158,0.062091038078517166,28.052802451556992,0.047182036233735875,16.492651501231386,0.09093453511371985
940,37.30617350263681,0.06211366424256856,28.02240601033871,0.04720528692462005,16.47434515864825,0.09096228608020672
941,37.30039862544079,0.06213629040661994,27.9918862127775,0.04722853761550423,16.45600327570282,0.09099003704669359
942,37.29435335602844,0.062158916570671324,27.961243302217696,0.04725178830638841,16.437625834488568,0.09101778801318045
943,37.288037684903266,0.06218154273472272,27.930477525010055,0.04727503899727259,16.419212818264462,0.09104553897966733
944,37.28145160954531,0.0622041688987741,27.8995891305074,0.047298289688156775,16.400764211457236,0.09107328994615418
945,37.27459513440868,0.06222679506282549,27.868578371060266,0.04732154037904095,16.382279999663478,0.09110104091264107
946,37.26746827091888,0.06224942122687688,27.83744550201213,0.04734479106992513,16.363760169651783,0.09112879187912792
947,37.26007103746986,0.06227204739092826,27.80619078169483,0.04736804176080931,16.34520470936475,0.0911565428456148
948,37.25240345942071,0.06229467355497965,27.774814471423582,0.04739129245169349,16.326613607921,0.09118429381210166
949,37.24446556909222,0.062317299719031036,27.743316835492053,0.04741454314257767,16.30798685561718,0.09121204477858853
950,37.236257405763006,0.06233992588308242,27.711698141167226,0.04743779383346185,16.289324443929743,0.0912397957450754
951,37.22777901566545,0.062362552047133805,27.67995865868407,0.04746104452434603,16.270626365516947,0.09126754671156227
952,37.219030451981354,0.062385178211185194,27.648098661240265,0.047484295215230204,16.251892614220516,0.09129529767804914
953,37.21001177483729,0.062407804375236575,27.616118424990553,0.04750754590611439,16.233123185067498,0.09132304864453601
954,37.20072305129971,0.062430430539287964,27.584018229041167,0.04753079659699857,16.214318074271922,0.09135079961102288
955,37.19116435536973,0.06245305670333935,27.551798355444014,0.04755404728788275,16.19547727923643,0.09137855057750975
956,37.18133576797767,0.06247568286739073,27.51945908919076,0.047577297978766926,16.17660079855395,0.09140630154399662
957,37.171237376977345,0.06249830903144212,27.48700071820678,0.047600548669651105,16.157688632009155,0.09143405251048348
958,37.160869277139994,0.06252093519549351,27.454423533344972,0.04762379936053529,16.138740780580022,0.09146180347697036
959,37.15023157014807,0.06254356135954489,27.421727828379517,0.04764705005141946,16.119757246439313,0.09148955444345722
960,37.13932436458862,0.06256618752359627,27.388913899999284,0.04767030074230365,16.100738032955896,0.0915173054099441
961,37.12814777594642,0.06258881368764767,27.355982047801483,0.04769355143318782,16.081683144696182,0.09154505637643096
962,37.116701926596974,0.06261143985169905,27.322932574284756,0.047716802124072005,16.06259258742535,0.09157280734291783
963,37.104986945799034,0.06263406601575044,27.289765784842494,0.047740052814956184,16.043466368108675,0.0916005583094047
964,37.09300296968701,0.06265669217980183,27.256481987755826,0.04776330350584036,16.02430449491265,0.09162830927589156
965,37.08075014126295,0.06267931834385321,27.223081494186555,0.04778655419672455,16.00510697720622,0.09165606024237843
966,37.0682286103885,0.0627019445079046,27.189564618169932,0.04780980488760872,15.985873825561807,0.0916838112088653
967,37.055438533776304,0.06272457067195598,27.155931676607302,0.047833055578492906,15.966605051756423,0.09171156217535217
968,37.04238007498131,0.06274719683600737,27.122182989258732,0.04785630626937708,15.947300668772641,0.09173931314183904
969,37.02905340439178,0.06276982300005876,27.088318878735244,0.04787955696026126,15.927960690799521,0.09176706410832591
970,37.01545869922002,0.06279244916411014,27.054339670491295,0.04790280765114544,15.908585133233572,0.09179481507481278
971,37.001596143492826,0.06281507532816152,27.020245692816793,0.04792605834202962,15.889174012679522,0.09182256604129965
972,36.98746592804166,0.06283770149221292,26.986037276829144,0.047949309032913806,15.86972734695121,0.09185031700778652
973,36.97306825049262,0.0628603276562643,26.951714756465236,0.04797255972379798,15.85024515507223,0.09187806797427339
974,36.95840331525605,0.0628829538203157,26.9172784684731,0.047995810414682163,15.830727457276728,0.09190581894076025
975,36.943471333515994,0.06290557998436708,26.882728752403644,0.048019061105566335,15.811174275009952,0.09193356990724713
976,36.92827252321926,0.06292820614841846,26.84806595060212,0.04804231179645052,15.79158563092895,0.09196132087373399
977,36.912807109064346,0.06295083231246984,26.81329040819961,0.0480655624873347,15.771961548903022,0.09198907184022086
978,36.89707532248998,0.06297345847652124,26.77840247310419,0.04808881317821888,15.752302054014251,0.09201682280670773
979,36.881077401663546,0.06299608464057262,26.74340249599218,0.04811206386910306,15.732607172557993,0.0920445737731946
980,36.86481359146907,0.06301871080462401,26.708290830299134,0.048135314559987236,15.712876932043173,0.09207232473968147
981,36.848284143495135,0.0630413369686754,26.673067832210705,0.04815856525087142,15.693111361192727,0.09210007570616834
982,36.83148931602234,0.06306396313272677,26.63773386065356,0.04818181594175559,15.673310489943807,0.0921278266726552
983,36.81442937401069,0.06308658929677816,26.602289277285887,0.04820506663263978,15.653474349448091,0.09215557763914208
984,36.797104589086565,0.06310921546082955,26.566734446488027,0.04822831732352396,15.633602972071946,0.09218332860562894
985,36.77951523952957,0.06313184162488093,26.53106973535288,0.048251568014408136,15.61369639139653,0.09221107957211581
986,36.76166161025898,0.06315446778893233,26.49529551367622,0.048274818705292315,15.593754642217961,0.09223883053860268
987,36.74354399282013,0.06317709395298371,26.459412153946786,0.04829806939617649,15.573777760547264,0.09226658150508955
988,36.7251626853703,0.06319972011703509,26.423420031336473,0.04832132008706068,15.553765783610446,0.09229433247157642
989,36.70651799266455,0.06322234628108647,26.387319523690216,0.04834457077794485,15.53371874984836,0.09232208343806328
990,36.68761022604123,0.06324497244513787,26.3511110115157,0.048367821468829036,15.51363669891661,0.09234983440455016
991,36.668439703407216,0.06326759860918925,26.314794877973277,0.048391072159713215,15.493519671685437,0.09237758537103702
992,36.649006749222906,0.06329022477324064,26.278371508865398,0.048414322850597394,15.473367710239412,0.09240533633752389
993,36.62931169448702,0.06331285093729203,26.241841292626074,0.04843757354148157,15.453180857877262,0.09243308730401076
994,36.60935487672103,0.06333547710134341,26.205204620310326,0.04846082423236575,15.432959159111462,0.09246083827049763
995,36.58913663995348,0.0633581032653948,26.16846188558334,0.04848407492324994,15.412702659667957,0.0924885892369845
996,36.56865733470398,0.06338072942944618,26.13161348470961,0.04850732561413411,15.392411406485657,0.09251634020347137
997,36.54791731796691,0.06340335559349758,26.094659816541913,0.048530576305018294,15.372085447716053,0.09254409116995824
998,36.52691695319507,0.06342598175754896,26.05760128251027,0.04855382699590247,15.351724832722597,0.0925718421364451
999,36.50565661028277,0.06344860792160034,26.020438286610606,0.04857707768678665,15.331329612080237,0.09259959310293198


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_60_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00016,0.0519392155110836,0.024324804544448853,0.059035662561655045
1,1,00041,0.040418051183223724,0.0281095989048481,0.07443170249462128
2,2,00091,0.04582330211997032,0.027604322880506516,0.06193391606211662
3,3,00066,0.03856990486383438,0.03153395652770996,0.06340306997299194


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_60_D_2/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,48.49895108296458,0.03856990486383438,70.71221948524291,0.024324804544448853,49.922249699829266,0.059035662561655045
1,48.554197465669375,0.038583287557174974,70.84493763878898,0.024332020912800467,49.98747931820134,0.0590510740130394
2,48.609210421487646,0.03859667025051556,70.9776040837579,0.024339237281152077,50.052409027442216,0.059066485464423744
3,48.6639893799312,0.03861005294385615,71.11021829933794,0.02434645364950369,50.117037522465836,0.0590818969158081
4,48.71853377638518,0.03862343563719674,71.24277976482432,0.024353670017855305,50.18136350434834,0.059097308367192444
5,48.77284305212358,0.03863681833053733,71.37528795957498,0.024360886386206915,50.245385680381204,0.0591127198185768
6,48.826916654324386,0.03865020102387792,71.50774236296647,0.02436810275455853,50.30910276412318,0.05912813126996115
7,48.88075403608441,0.03866358371721851,71.64014245434892,0.02437531912291014,50.372513475452934,0.0591435427213455
8,48.93435465643407,0.0386769664105591,71.77248771300152,0.024382535491261754,50.43561654062137,0.05915895417272985
9,48.98771798035138,0.038690349103899686,71.90477761808746,0.024389751859613368,50.49841069230311,0.0591743656241142
10,49.04084347877651,0.03870373179724028,72.0370116486088,0.02439696822796498,50.56089466964886,0.05918977707549855
11,49.09373062862527,0.03871711449058087,72.16918928336136,0.024404184596316592,50.62306721833673,0.059205188526882904
12,49.146378912802824,0.03873049718392146,72.30131000088896,0.024411400964668206,50.68492709062366,0.05922059997826725
13,49.19878782021696,0.03874387987726205,72.43337327943767,0.024418617333019817,50.74647304539701,0.059236011429651604
14,49.250956845791094,0.038757262570602635,72.56537859691078,0.02442583370137143,50.80770384822522,0.05925142288103595
15,49.302885490477166,0.03877064526394323,72.697325430822,0.024433050069723045,50.86861827140902,0.059266834332420304
16,49.354573261268015,0.03878402795728382,72.82921325824996,0.024440266438074655,50.92921509403202,0.05928224578380466
17,49.406019671209556,0.038797410650624406,72.96104155579172,0.02444748280642627,50.989493102011124,0.059297657235189004
18,49.45722423941305,0.038810793343965,73.0928097995167,0.024454699174777883,51.049451088147045,0.05931306868657336
19,49.50818649106643,0.038824176037305584,73.22451746491994,0.024461915543129494,51.10908785217424,0.059328480137957704
20,49.55890595744613,0.03883755873064618,73.35616402687599,0.024469131911481107,51.168402200810874,0.05934389158934206
21,49.60938217592779,0.03885094142398677,73.48774895959174,0.024476348279832718,51.227392947808525,0.059359303040726404
22,49.65961468999755,0.038864324117327355,73.61927173655997,0.024483564648184332,51.28605891400168,0.05937471449211076
23,49.70960304926255,0.03887770681066795,73.75073183051236,0.024490781016535946,51.34439892735688,0.05939012594349511
24,49.759346809461235,0.03889108950400854,73.88212871337254,0.024497997384887556,51.40241182302199,0.05940553739487946
25,49.808845532473384,0.038904472197349126,74.01346185620929,0.02450521375323917,51.46009644337494,0.05942094884626381
26,49.85809878633019,0.03891785489068972,74.14473072918906,0.024512430121590784,51.517451638072316,0.05943636029764816
27,49.90710614522348,0.038931237584030304,74.27593480152873,0.024519646489942395,51.574476264097825,0.05945177174903251
28,49.95586718951529,0.038944620277370896,74.40707354144894,0.02452686285829401,51.631169185810386,0.059467183200416864
29,50.00438150574653,0.03895800297071149,74.5381464161261,0.024534079226645623,51.68752927499218,0.05948259465180121
30,50.052648686646,0.038971385664052074,74.66915289164537,0.024541295594997233,51.74355541089637,0.05949800610318556
31,50.10066833113879,0.03898476835739267,74.80009243295316,0.024548511963348847,51.79924648029436,0.05951341755456991
32,50.148440044354324,0.03899815105073325,74.93096450380968,0.02455572833170046,51.854601377523466,0.05952882900595426
33,50.1959634376344,0.039011533744073845,75.06176856674126,0.02456294470005207,51.90961900453348,0.05954424045733862
34,50.24323812854076,0.03902491643741444,75.1925040829933,0.024570161068403686,51.964298270933725,0.05955965190872296
35,50.29026374086247,0.03903829913075502,75.32317051248212,0.024577377436755296,52.01863809403952,0.059575063360107317
36,50.33703990462314,0.039051681824095616,75.45376731374776,0.02458459380510691,52.07263739891826,0.05959047481149166
37,50.38356625608738,0.0390650645174362,75.58429394390632,0.024591810173458524,52.1262951184359,0.059605886262876016
38,50.429842437767775,0.039078447210776794,75.71474985860225,0.024599026541810134,52.179610193302196,0.05962129771426037
39,50.47586809843084,0.03909182990411739,75.84513451196119,0.02460624291016175,52.23258157211653,0.059636709165644716
40,50.52164289310315,0.03910521259745797,75.97544735654174,0.024613459278513362,52.28520821141327,0.05965212061702907
41,50.56716648307699,0.039118595290798565,76.10568784328834,0.024620675646864973,52.33748907570642,0.059667532068413416
42,50.61243853591584,0.03913197798413915,76.23585542148386,0.024627892015216587,52.38942313753473,0.05968294351979777
43,50.65745872545955,0.03914536067747974,76.36594953870171,0.0246351083835682,52.44100937750598,0.05969835497118212
44,50.702226731829185,0.039158743370820336,76.49596964075859,0.02464232475191981,52.49224678434111,0.05971376642256647
45,50.74674224143155,0.03917212606416092,76.62591517166696,0.024649541120271425,52.54313435491855,0.05972917787395082
46,50.79100494696381,0.039185508757501514,76.75578557358781,0.02465675748862304,52.593671094317344,0.05974458932533517
47,50.83501454741722,0.0391988914508421,76.88558028678315,0.02466397385697465,52.64385601586099,0.05976000077671952
48,50.87877074808122,0.03921227414418269,77.01529874956901,0.024671190225326264,52.69368814116035,0.05977541222810387
49,50.92227326054662,0.039225656837523284,77.14494039826789,0.024678406593677874,52.743166500156576,0.05979082367948822
50,50.96552180270909,0.03923903953086387,77.27450466716185,0.024685622962029488,52.792290131163526,0.059806235130872576
51,51.008516098772105,0.03925242222420446,77.40399098844553,0.024692839330381102,52.84105808091022,0.05982164658225692
52,51.05125587924945,0.03926580491754505,77.53339879217891,0.024700055698732713,52.88946940458273,0.059837058033641276
53,51.093740880967815,0.03927918761088564,77.66272750624104,0.024707272067084327,52.937523165865834,0.05985246948502562
54,51.13597084706883,0.03929257030422623,77.7919765562823,0.02471448843543594,52.98521843698455,0.059867880936409976
55,51.17794552701092,0.03930595299756682,77.9211453656787,0.02472170480378755,53.03255429874506,0.05988329238779433
56,51.219664676571035,0.03931933569090741,78.05023335548498,0.024728921172139165,53.0795298405757,0.059898703839178676
57,51.261128057845674,0.039332718384248,78.17923994438807,0.02473613754049078,53.126144160567335,0.05991411529056303
58,51.30233543925223,0.03934610107758859,78.30816454866088,0.02474335390884239,53.17239636551371,0.059929526741947375
59,51.343286595529555,0.03935948377092918,78.43700658211624,0.024750570277194003,53.21828557095124,0.05994493819333173
60,51.383981307738495,0.03937286646426977,78.56576545606076,0.024757786645545617,53.26381090119855,0.05996034964471608
61,51.424419363262075,0.03938624915761036,78.69444057924896,0.024765003013897228,53.30897148939601,0.05997576109610043
62,51.46460055580549,0.039399631850950946,78.82303135783778,0.024772219382248842,53.35376647754448,0.05999117254748478
63,51.50452468539579,0.03941301454429154,78.95153719534066,0.024779435750600452,53.398195016544015,0.06000658399886913
64,51.54419155838117,0.03942639723763213,79.07995749258238,0.024786652118952066,53.44225626623242,0.06002199545025348
65,51.58360098743003,0.03943977993097272,79.20829164765382,0.02479386848730368,53.48594939542293,0.060037406901637835
66,51.622752791530104,0.03945316262431331,79.33653905586677,0.02480108485565529,53.529273581942206,0.06005281835302218
67,51.6616467959867,0.039466545317653895,79.46469910970951,0.024808301224006905,53.572228012667665,0.060068229804406535
68,51.700282832421266,0.03947992801099449,79.59277119880147,0.02481551759235852,53.61481188356437,0.06008364125579088
69,51.73866073876913,0.03949331070433508,79.72075470984925,0.02482273396071013,53.65702439972211,0.060099052707175235
70,51.776780359277495,0.039506693397675666,79.84864902660249,0.024829950329061743,53.69886477539141,0.06011446415855959
71,51.81464154450288,0.03952007609101626,79.97645352980935,0.024837166697413357,53.740332234019796,0.060129875609943935
72,51.85224415130821,0.03953345878435685,80.10416759717305,0.024844383065764968,53.781426008287724,0.06014528706132829
73,51.889588042859785,0.039546841477697436,80.2317906033081,0.02485159943411658,53.822145340143585,0.060160698512712635
74,51.926673088624085,0.03956022417103803,80.35932191969711,0.024858815802468195,53.86248948083909,0.06017610996409699
75,51.96349916436401,0.039573606864378615,80.48676091464742,0.024866032170819806,53.90245769096386,0.06019152141548134
76,52.00006615213512,0.03958698955771921,80.6141069532487,0.02487324853917142,53.94204924047978,0.06020693286686569
77,52.03637394028136,0.0396003722510598,80.74135939732945,0.02488046490752303,53.98126340875521,0.06022234431825004
78,52.072422423430744,0.039613754944400385,80.86851760541575,0.024887681275874644,54.02009948459843,0.06023775576963439
79,52.108211502490754,0.03962713763774098,80.99558093268826,0.02489489764422626,54.058556766291176,0.06025316722101874
80,52.143741084643196,0.039640520331081563,81.12254873094074,0.02490211401257787,54.096634561621585,0.060268578672403095
81,52.17901108333916,0.039653903024422156,81.24942034853879,0.024909330380929483,54.1343321879167,0.06028399012378744
82,52.21402141829343,0.03966728571776275,81.37619513037784,0.024916546749281097,54.17164897207497,0.060299401575171795
83,52.24877201547878,0.039680668411103334,81.50287241784284,0.024923763117632707,54.20858425059802,0.06031481302655614
84,52.283262807120046,0.03969405110444393,81.62945154876753,0.02493097948598432,54.24513736962227,0.060330224477940494
85,52.31749373168762,0.03970743379778451,81.75593185739366,0.024938195854335935,54.28130768495015,0.06034563592932484
86,52.35146473389119,0.039720816491125105,81.88231267433126,0.024945412222687546,54.3170945620809,0.060361047380709194
87,52.38517576467274,0.0397341991844657,82.00859332651879,0.02495262859103916,54.35249737624104,0.06037645883209355
88,52.41862678119952,0.03974758187780628,82.1347731371838,0.024959844959390774,54.38751551241455,0.060391870283477894
89,52.45181774685679,0.039760964571146876,82.26085142580365,0.024967061327742384,54.42214836537258,0.06040728173486225
90,52.4847486312401,0.03977434726448746,82.38682750806717,0.024974277696093998,54.456395339702674,0.060422693186246594
91,52.51741941014761,0.039787729957828054,82.51270069583552,0.02498149406444561,54.4902558498381,0.06043810463763095
92,52.54983006557181,0.039801112651168646,82.63847029710497,0.024988710432797222,54.52372932008606,0.0604535160890153
93,52.581980585691156,0.03981449534450923,82.7641356159686,0.024995926801148836,54.55681518465626,0.06046892754039965
94,52.613870964861604,0.039827878037849825,82.88969595257907,0.025003143169500447,54.5895128876886,0.060484338991784
95,52.645501203607516,0.03984126073119041,83.01515060311202,0.02501035953785206,54.62182188328063,0.06049975044316835
96,52.67687130861269,0.039854643424531,83.14049885972868,0.025017575906203675,54.653741635514905,0.0605151618945527
97,52.707981292710734,0.039868026117871595,83.26574001054038,0.025024792274555285,54.685271618485324,0.060530573345937054
98,52.738831174875585,0.03988140881121218,83.39087333957252,0.0250320086429069,54.716411316323764,0.0605459847973214
99,52.76942098021158,0.03989479150455277,83.51589812672881,0.025039225011258513,54.74716022322589,0.060561396248705754
100,52.79975073994319,0.03990817419789336,83.64081364775657,0.025046441379610124,54.77751784347671,0.0605768077000901
101,52.82982049140463,0.03992155689123395,83.76561917421185,0.025053657747961738,54.80748369147577,0.060592219151474454
102,52.85963027802921,0.039934939584574544,83.89031397342534,0.02506087411631335,54.83705729176194,0.06060763060285881
103,52.889180149338344,0.03994832227791513,84.0148973084684,0.025068090484664962,54.866238179037666,0.060623042054243154
104,52.9184701609305,0.03996170497125572,84.13936843811997,0.025075306853016576,54.89502589819316,0.06063845350562751
105,52.9475003744695,0.03997508766459631,84.26372661683295,0.025082523221368187,54.923420004329756,0.060653864957011853
106,52.976270857673185,0.0399884703579369,84.38797109470248,0.0250897395897198,54.951420062783214,0.06066927640839621
107,53.00478168430119,0.04000185305127749,84.51210111743315,0.025096955958071415,54.979025649146514,0.06068468785978056
108,53.033032934142895,0.04001523574461808,84.6361159263077,0.025104172326423025,55.006236349292124,0.06070009931116491
109,53.061024693004995,0.04002861843795867,84.76001475815568,0.02511138869477464,55.03305175939411,0.06071551076254926
110,53.088757052698796,0.04004200113129926,84.88379684532272,0.025118605063126253,55.059471485949565,0.06073092221393361
111,53.11623011102736,0.04005538382463985,85.00746141564022,0.025125821431477863,55.08549514579984,0.06074633366531796
112,53.143443971772264,0.04006876651798044,85.13100769239576,0.025133037799829477,55.11112236615131,0.060761745116702306
113,53.17039874468014,0.04008214921132103,85.25443489430329,0.02514025416818109,55.13635278459565,0.06077715656808666
114,53.19709454544929,0.04009553190466162,85.37774223547441,0.025147470536532702,55.16118604912979,0.06079256801947101
115,53.2235314957155,0.04010891459800221,85.50092892539043,0.025154686904884316,55.18562181817544,0.06080797947085536
116,53.24970972303805,0.0401222972913428,85.62399416887384,0.02516190327323593,55.20965976059815,0.06082339092223971
117,53.27562936088539,0.04013567998468339,85.74693716606114,0.02516911964158754,55.233299555726035,0.06083880237362406
118,53.30129054862041,0.040149062678023976,85.86975711237632,0.025176336009939154,55.25654089336801,0.06085421382500841
119,53.32669343148572,0.04016244537136457,85.9924531985035,0.025183552378290765,55.279383473831615,0.060869625276392766
120,53.35183816058853,0.04017582806470516,86.11502461036227,0.02519076874664238,55.30182700794044,0.06088503672777711
121,53.37672489288524,0.04018921075804575,86.23747052908129,0.025197985114993993,55.323871217051206,0.060900448179161466
122,53.40135379116611,0.04020259345138634,86.35979013097396,0.025205201483345603,55.34551583307018,0.06091585963054581
123,53.42572502403924,0.040215976144726925,86.48198258751394,0.025212417851697217,55.36676059846952,0.060931271081930166
124,53.44983876591482,0.04022935883806752,86.60404706531145,0.02521963422004883,55.38760526630283,0.06094668253331452
125,53.47369519698856,0.04024274153140811,86.7259827260898,0.02522685058840044,55.408049600220565,0.060962093984698866
126,53.49729450322556,0.040256124224748696,86.84778872666307,0.025234066956752055,55.42809337448487,0.06097750543608322
127,53.52063687634342,0.04026950691808929,86.9694642189135,0.02524128332510367,55.44773637398396,0.060992916887467566
128,53.543722513795345,0.040282889611429874,87.09100834976994,0.02524849969345528,55.46697839424627,0.06100832833885192
129,53.56655161875301,0.04029627230477047,87.21242026118722,0.025255716061806894,55.48581924145388,0.06102373979023627
130,53.58912440008922,0.04030965499811106,87.3336990901251,0.025262932430158508,55.50425873245578,0.06103915124162062
131,53.61144107236023,0.040323037691451645,87.45484396852855,0.02527014879851012,55.52229669478048,0.06105456269300497
132,53.63350185578807,0.04033642038479224,87.57585402330866,0.025277365166861732,55.53993296664835,0.06106997414438932
133,53.65530697624228,0.04034980307813282,87.69672837632315,0.025284581535213343,55.557167396983445,0.06108538559577367
134,53.67685666522192,0.040363185771473416,87.817466144359,0.025291797903564957,55.57399984542492,0.061100797047158026
135,53.69815115983688,0.04037656846481401,87.93806643911414,0.02529901427191657,55.59043018233791,0.06111620849854237
136,53.719190702789284,0.040389951158154594,88.05852836718081,0.02530623064026818,55.606458288824214,0.061131619949926726
137,53.73997554235457,0.040403333851495186,88.17885103002891,0.025313447008619795,55.62208405673216,0.06114703140131107
138,53.76050593236232,0.04041671654483577,88.29903352399025,0.02532066337697141,55.63730738866646,0.061162442852695426
139,53.780782132177066,0.040430099238176365,88.41907494024316,0.02532787974532302,55.65212819799726,0.06117785430407978
140,53.80080440667852,0.04044348193151696,88.53897436479818,0.025335096113674634,55.666546408868925,0.061193265755464125
141,53.82057302624196,0.04045686462485754,88.65873087848368,0.025342312482026248,55.68056195620846,0.06120867720684848
142,53.84008826671828,0.040470247318198135,88.77834355693228,0.025349528850377858,55.69417478573317,0.061224088658232825
143,53.859350409413715,0.04048363001153872,88.89781147056878,0.025356745218729472,55.707384853958246,0.06123950010961718
144,53.878359741069545,0.040497012704879314,89.01713368459717,0.025363961587081083,55.72019212820368,0.06125491156100153
145,53.89711655384143,0.040510395398219906,89.1363092589897,0.025371177955432696,55.732596586600785,0.06127032301238588
146,53.91562114527867,0.04052377809156049,89.25533724847536,0.02537839432378431,55.74459821809827,0.06128573446377023
147,53.93387381830324,0.040537160784901084,89.37421670252999,0.02538561069213592,55.75619702246786,0.06130114591515458
148,53.95187488118851,0.04055054347824167,89.49294666536672,0.025392827060487535,55.7673930103095,0.06131655736653893
149,53.969624647537906,0.04056392617158226,89.61152617592654,0.02540004342883915,55.77818620305605,0.061331968817923285
150,53.987123436263296,0.040577308864922855,89.7299542678702,0.02540725979719076,55.78857663297755,0.06134738026930763
151,54.0043715715632,0.04059069155826344,89.84822996957045,0.025414476165542373,55.79856434318509,0.061362791720691985
152,54.02136938290087,0.04060407425160403,89.96635230410492,0.025421692533893987,55.80814938763413,0.06137820317207633
153,54.038117204981944,0.04061745694494462,90.08432028924966,0.025428908902245598,55.81733183112743,0.061393614623460685
154,54.054615377732276,0.04063083963828521,90.20213293747364,0.02543612527059721,55.82611174931752,0.06140902607484503
155,54.070864246275264,0.040644222331625804,90.31978925593329,0.025443341638948826,55.83448922870868,0.061424437526229385
156,54.08686416090906,0.04065760502496639,90.43728824646801,0.025450558007300436,55.842464366658504,0.06143984897761374
157,54.10261547708373,0.04067098771830698,90.55462890559708,0.02545777437565205,55.85003727137904,0.061455260428998085
158,54.11811855537806,0.040684370411647575,90.67181022451571,0.025464990744003664,55.857208061937314,0.06147067188038244
159,54.133373761476264,0.04069775310498816,90.78883118909312,0.025472207112355275,55.86397686825565,0.061486083331766785
160,54.14838146614447,0.04071113579832875,90.90569077987058,0.02547942348070689,55.8703438311113,0.06150149478315114
161,54.16314204520706,0.04072451849166934,91.02238797206046,0.0254866398490585,55.87630910213572,0.06151690623453549
162,54.17765587952283,0.04073790118500993,91.13892173554584,0.025493856217410113,55.881872843813426,0.06153231768591984
163,54.19192335496088,0.040751283878350524,91.25529103488064,0.025501072585761727,55.88703522948029,0.06154772913730419
164,54.20594486237647,0.04076466657169111,91.37149482929077,0.025508288954113337,55.89179644332147,0.06156314058868854
165,54.21972079758662,0.0407780492650317,91.48753207267566,0.02551550532246495,55.89615668036882,0.06157855204007289
166,54.23325156134547,0.04079143195837229,91.60340171361078,0.025522721690816565,55.90011614649785,0.061593963491457245
167,54.246537559319634,0.04080481465171288,91.71910269535047,0.025529938059168176,55.9036750584243,0.06160937494284159
168,54.259579202063264,0.04081819734505347,91.83463395583208,0.02553715442751979,55.9068336437001,0.061624786394225944
169,54.272376904992896,0.04083158003839406,91.94999442767997,0.025544370795871404,55.90959214070905,0.06164019784561029
170,54.2849310883623,0.04084496273173465,92.06518303821069,0.025551587164223014,55.91195079866188,0.061655609296994644
171,54.29724217723701,0.040858345425075236,92.18019870943941,0.025558803532574628,55.91390987759095,0.06167102074837899
172,54.30931060146875,0.04087172811841583,92.2950403580857,0.02556601990092624,55.915469648344526,0.061686432199763344
173,54.32113679566969,0.04088511081175642,92.40970689558145,0.025573236269277853,55.91663039258037,0.0617018436511477
174,54.332721199186516,0.04089849350509701,92.52419722807825,0.025580452637629467,55.91739240275922,0.061717255102532044
175,54.34406425607445,0.0409118761984376,92.63851025645643,0.025587669005981077,55.9177559821374,0.0617326665539164
176,54.35516641507088,0.040925258891778185,92.75264487633467,0.02559488537433269,55.91772144475941,0.061748078005300744
177,54.36602812956913,0.04093864158511878,92.86659997807949,0.025602101742684305,55.91728911544967,0.0617634894566851
178,54.376649857591765,0.04095202427845937,92.98037444681655,0.025609318111035916,55.91645932980402,0.06177890090806945
179,54.387032061764046,0.040965406971799956,93.09396716244208,0.02561653447938753,55.915232434180695,0.0617943123594538
180,54.39717520928699,0.04097878966514055,93.20737699963502,0.025623750847739143,55.913608785690826,0.06180972381083815
181,54.40707977191039,0.040992172358481134,93.32060282787009,0.025630967216090754,55.91158875218854,0.0618251352622225
182,54.4167462259057,0.04100555505182173,93.43364351143165,0.025638183584442368,55.90917271226053,0.06184054671360685
183,54.4261750520387,0.04101893774516232,93.54649790942766,0.025645399952793982,55.90636105521514,0.061855958164991204
184,54.43536673554211,0.041032320438502905,93.6591648758052,0.025652616321145592,55.903154181071145,0.06187136961637555
185,54.44432176608795,0.0410457031318435,93.77164325936644,0.025659832689497206,55.89955250054588,0.061886781067759904
186,54.45304063775985,0.04105908582518408,93.88393190378477,0.02566704905784882,55.89555643504302,0.06190219251914425
187,54.461523849025184,0.041072468518524675,93.99602964762249,0.02567426542620043,55.89116641663986,0.061917603970528604
188,54.46977190270705,0.04108585121186527,94.10793532434866,0.025681481794552045,55.886382888074166,0.06193301542191296
189,54.47778530595615,0.041099233905205854,94.21964776235788,0.025688698162903655,55.881206302730554,0.0619484268732973
190,54.485564570222486,0.041112616598546446,94.33116578499006,0.02569591453125527,55.87563712462634,0.06196383832468166
191,54.493110211226956,0.04112599929188703,94.44248821055015,0.025703130899606883,55.86967582839705,0.061979249776066
192,54.50042274893285,0.041139381985227624,94.55361385232945,0.025710347267958494,55.86332289928143,0.06199466122745036
193,54.50750270751709,0.04115276467856822,94.66454151862717,0.025717563636310108,55.85657883310588,0.06201007267883471
194,54.51435061534153,0.0411661473719088,94.77527001277282,0.02572478000466172,55.849444136268666,0.06202548413021906
195,54.52096700492392,0.041179530065249395,94.88579813314932,0.025731996373013332,55.841919325723396,0.06204089558160341
196,54.527352412908954,0.04119291275858998,94.99612467321714,0.025739212741364946,55.83400492896231,0.062056307032987756
197,54.533507380038984,0.04120629545193057,95.10624842153827,0.02574642910971656,55.82570148399887,0.06207171848437211
198,54.53943245112485,0.041219678145271166,95.21616816180209,0.02575364547806817,55.81700953935009,0.06208712993575646
199,54.5451281750163,0.04123306083861175,95.32588267285134,0.025760861846419784,55.80792965401828,0.06210254138714081
200,54.55059510457258,0.041246443531952344,95.43539072870858,0.025768078214771395,55.79846239747239,0.06211795283852516
201,54.55583379663273,0.041259826225292937,95.5446910986042,0.02577529458312301,55.78860834962886,0.06213336428990951
202,54.56084481198576,0.04127320891863352,95.65378254700396,0.025782510951474623,55.778368100832125,0.06214877574129386
203,54.565628715340864,0.041286591611974115,95.76266383363847,0.025789727319826233,55.76774225183448,0.062164187192678216
204,54.570186075297336,0.0412999743053147,95.87133371353289,0.025796943688177847,55.75673141377568,0.06217959864406256
205,54.57451746431451,0.04131335699865529,95.97979093703697,0.02580416005652946,55.74533620816196,0.062195010095446916
206,54.57862345868152,0.04132673969199588,96.08803424985636,0.025811376424881072,55.73355726684464,0.06221042154683126
207,54.58250463848701,0.04134012238533647,96.19606239308462,0.025818592793232686,55.721395231998315,0.062225832998215616
208,54.586161587588634,0.041353505078677064,96.30387410323547,0.0258258091615843,55.708850756098556,0.06224124444959997
209,54.58959489358262,0.04136688777201765,96.41146811227628,0.02583302552993591,55.69592450189916,0.062256655900984316
210,54.59280514777308,0.04138027046535824,96.51884314766227,0.025840241898287524,55.68261714240893,0.06227206735236867
211,54.59579294514127,0.041393653158698834,96.6259979323707,0.025847458266639138,55.668929360868134,0.062287478803753016
212,54.5985588843148,0.04140703585203942,96.73293118493676,0.02585467463499075,55.6548618507243,0.06230289025513737
213,54.60110356753669,0.04142041854538001,96.83964161948983,0.025861891003342363,55.64041531560776,0.06231830170652172
214,54.60342760063435,0.0414338012387206,96.94612794578985,0.025869107371693977,55.62559046930666,0.06233371315790607
215,54.605531592988456,0.04144718393206119,97.0523888692654,0.025876323740045587,55.61038803574151,0.06234912460929042
216,54.607416157501774,0.04146056662540178,97.1584230910517,0.0258835401083972,55.59480874893934,0.06236453606067477
217,54.60908191056786,0.04147394931874237,97.26422930802978,0.02589075647674881,55.57885335300739,0.06237994751205912
218,54.610529472039644,0.04148733201208296,97.3698062128663,0.025897972845100425,55.56252260210637,0.06239535896344347
219,54.61175946519806,0.04150071470542355,97.47515249405359,0.02590518921345204,55.54581726042318,0.06241077041482782
220,54.612772516720355,0.04151409739876414,97.58026683595124,0.02591240558180365,55.52873810214345,0.062426181866212176
221,54.61356925664862,0.04152748009210473,97.68514791882755,0.025919621950155264,55.511285911423286,0.06244159331759652
222,54.6141503183579,0.04154086278544532,97.78979441890237,0.025926838318506878,55.49346148236086,0.062457004768980875
223,54.61451633852461,0.04155424547878591,97.89420500839007,0.02593405468685849,55.475265618967455,0.06247241622036522
224,54.61466795709449,0.041567628172126496,97.99837835554384,0.025941271055210102,55.456699135138024,0.062487827671749575
225,54.61460581725079,0.04158101086546709,98.10231312469965,0.025948487423561716,55.437762854621496,0.06250323912313392
226,54.61433056538214,0.04159439355880768,98.20600797632223,0.025955703791913327,55.418457610990366,0.06251865057451828
227,54.613842851050606,0.04160777625214827,98.30946156705082,0.02596292016026494,55.39878424761012,0.06253406202590263
228,54.61314332695939,0.04162115894548886,98.41267254974571,0.02597013652861655,55.37874361760812,0.06254947347728698
229,54.612232648920724,0.041634541638829445,98.51563957353572,0.025977352896968165,55.35833658384204,0.06256488492867132
230,54.611111475823506,0.04164792433217004,98.61836128386626,0.02598456926531978,55.33756401886778,0.06258029638005567
231,54.60978046960099,0.04166130702551063,98.720836322548,0.02599178563367139,55.31642680490732,0.06259570783144003
232,54.60824029519837,0.041674689718851216,98.82306332780635,0.025999002002023004,55.294925833815654,0.06261111928282438
233,54.606491620540226,0.04168807241219181,98.92504093433138,0.026006218370374617,55.273062007047656,0.06262653073420874
234,54.60453511649813,0.041701455105532394,99.02676777332847,0.026013434738726228,55.25083623562443,0.06264194218559307
235,54.60237145685791,0.041714837798872986,99.12824247257012,0.026020651107077842,55.22824944009908,0.06265735363697743
236,54.6000013182871,0.04172822049221358,99.22946365644754,0.026027867475429456,55.20530255052233,0.06267276508836178
237,54.5974253803022,0.041741603185554164,99.3304299460235,0.026035083843781066,55.181996506407614,0.06268817653974613
238,54.59464432523591,0.04175498587889476,99.43113995908594,0.02604230021213268,55.158332256695516,0.06270358799113049
239,54.59165883820436,0.04176836857223534,99.53159231020145,0.026049516580484294,55.13431075971828,0.06271899944251483
240,54.58846960707421,0.041781751265575935,99.6317856107704,0.026056732948835905,55.109932983163375,0.06273441089389918
241,54.58507732242978,0.04179513395891653,99.7317184690821,0.02606394931718752,55.085199904037054,0.06274982234528353
242,54.58148267754012,0.04180851665225711,99.83138949037068,0.026071165685539133,55.06011250862733,0.06276523379666789
243,54.57768636832598,0.041821899345597706,99.93079727687162,0.026078382053890743,55.03467179246648,0.06278064524805224
244,54.57368909332679,0.0418352820389383,100.02994042787904,0.026085598422242357,55.00887876029334,0.06279605669943658
245,54.56949155366762,0.041848664732278884,100.12881753980345,0.026092814790593968,54.98273442601492,0.06281146815082093
246,54.56509445302605,0.04186204742561948,100.2274272062304,0.02610003115894558,54.9562398126679,0.06282687960220529
247,54.560498497599006,0.04187543011896006,100.3257680179793,0.026107247527297196,54.92939595237958,0.06284229105358964
248,54.5557043960696,0.041888812812300655,100.423838563163,0.026114463895648806,54.902203886328294,0.062857702504974
249,54.55071285957395,0.04190219550564124,100.52163742724858,0.02612168026400042,54.8746646647038,0.06287311395635833
250,54.54552460166782,0.04191557819898183,100.61916319311771,0.026128896632352034,54.84677934666678,0.06288852540774269
251,54.540140338293526,0.041928960892322426,100.71641444112842,0.026136113000703644,54.818549000308394,0.06290393685912704
252,54.53456078774646,0.04194234358566301,100.81338974917713,0.02614332936905526,54.78997470260922,0.0629193483105114
253,54.52878667064185,0.041955726279003604,100.91008769276131,0.026150545737406872,54.76105753939773,0.06293475976189575
254,54.522818709881435,0.041969108972344196,101.0065068450427,0.026157762105758483,54.73179860530862,0.06295017121328009
255,54.51665763062001,0.04198249166568478,101.10264577691137,0.026164978474110097,54.7021990037404,0.06296558266466444
256,54.51030416023207,0.041995874359025374,101.19850305704983,0.026172194842461707,54.67225984681302,0.0629809941160488
257,54.50375902827838,0.04200925705236596,101.29407725199822,0.02617941121081332,54.64198225532476,0.06299640556743315
258,54.49702296647261,0.04202263974570655,101.38936692621976,0.026186627579164935,54.61136735870896,0.0630118170188175
259,54.490096708647755,0.042036022439047145,101.48437064216698,0.026193843947516546,54.580416294990144,0.06302722847020184
260,54.4829809907228,0.04204940513238773,101.57908696034842,0.02620106031586816,54.54913021073994,0.0630426399215862
261,54.475676550669164,0.04206278782572832,101.67351443939569,0.026208276684219774,54.517510261032726,0.06305805137297055
262,54.46818412847725,0.04207617051906891,101.76765163613113,0.026215493052571384,54.48555760940054,0.0630734628243549
263,54.46050446612293,0.0420895532124095,101.86149710563669,0.026222709420922998,54.45327342778798,0.06308887427573925
264,54.45263830753403,0.042102935905750094,101.9550494013221,0.026229925789274612,54.42065889650648,0.0631042857271236
265,54.44458639855688,0.04211631859909068,102.04830707499465,0.026237142157626223,54.38771520418835,0.06311969717850795
266,54.43634948692274,0.04212970129243127,102.1412686769289,0.026244358525977837,54.35444354774051,0.0631351086298923
267,54.427928322214264,0.04214308398577186,102.23393275593716,0.02625157489432945,54.32084513229758,0.06315052008127665
268,54.41932365583207,0.04215646667911245,102.32629785944033,0.02625879126268106,54.28692117117497,0.06316593153266101
269,54.41053624096115,0.04216984937245304,102.41836253353961,0.026266007631032675,54.252672885821326,0.06318134298404535
270,54.401566832537384,0.04218323206579363,102.51012532308798,0.02627322399938429,54.218101505770676,0.0631967544354297
271,54.392416187213996,0.04219661475913422,102.60158477176277,0.0262804403677359,54.18320826859445,0.06321216588681405
272,54.38308506332811,0.04220999745247481,102.6927394221389,0.026287656736087513,54.14799441985275,0.0632275773381984
273,54.37357422086719,0.0422233801458154,102.78358781576173,0.026294873104439124,54.112461213045634,0.06324298878958276
274,54.363884421435586,0.04223676283915599,102.87412849322136,0.026302089472790738,54.07660990956379,0.0632584002409671
275,54.35401642822107,0.04225014553249658,102.9643599942267,0.026309305841142352,54.04044177863895,0.06327381169235145
276,54.343971005961286,0.04226352822583717,103.05428085768014,0.026316522209493962,54.00395809729413,0.0632892231437358
277,54.33374892091044,0.042276910919177756,103.14388962175332,0.026323738577845576,53.96716015029321,0.06330463459512016
278,54.32335094080568,0.04229029361251835,103.23318482396222,0.02633095494619719,53.93004923009032,0.06332004604650451
279,54.31277783483387,0.04230367630585894,103.32216500124362,0.0263381713145488,53.89262663677911,0.06333545749788885
280,54.302030373598015,0.042317058999199526,103.41082869003162,0.026345387682900415,53.85489367804119,0.0633508689492732
281,54.291109329083994,0.04233044169254012,103.49917442633455,0.02635260405125203,53.81685166909466,0.06336628040065756
282,54.280015474627156,0.042343824385880705,103.58720074581248,0.02635982041960364,53.778501932642286,0.06338169185204191
283,54.268749584878975,0.0423572070792213,103.67490618385511,0.026367036787955253,53.739845798818955,0.06339710330342627
284,54.257312435773734,0.04237058977256189,103.7622892756598,0.026374253156306864,53.700884605139365,0.0634125147548106
285,54.2457048044953,0.042383972465902475,103.8493485563104,0.026381469524658478,53.661619696444845,0.06342792620619496
286,54.23392746944375,0.04239735515924307,103.93608256085616,0.02638868589301009,53.62205242485026,0.06344333765757931
287,54.221981210202244,0.04241073785258366,104.02248982439129,0.026395902261361702,53.58218414969049,0.06345874910896367
288,54.209866807503786,0.042424120545924246,104.10856888213475,0.026403118629713316,53.542016237466385,0.06347416056034802
289,54.19758504319805,0.04243750323926484,104.19431826951035,0.02641033499806493,53.50155006179077,0.06348957201173236
290,54.18513670021828,0.042450885932605424,104.27973652222708,0.02641755136641654,53.46078700333371,0.06350498346311671
291,54.17252256254812,0.04246426862594602,104.36482217636068,0.026424767734768154,53.41972844976783,0.06352039491450107
292,54.15974341518864,0.0424776513192866,104.44957376843419,0.02643198410311977,53.37837579571331,0.06353580636588542
293,54.146800044125285,0.042491034012627195,104.53398983549987,0.02643920047147138,53.33673044268221,0.06355121781726977
294,54.13369323629486,0.04250441670596779,104.61806891522117,0.026446416839822993,53.294793799022926,0.06356662926865411
295,54.12042377955263,0.04251779939930837,104.70180954595486,0.026453633208174607,53.25256727986407,0.06358204072003847
296,54.10699246263937,0.042531182092648966,104.78521026683369,0.026460849576526217,53.210052307058135,0.06359745217142282
297,54.093400075148594,0.04254456478598956,104.86826961784935,0.02646806594487783,53.16725030912502,0.06361286362280717
298,54.07964740749371,0.042557947479330144,104.95098613993558,0.026475282313229445,53.124162721195056,0.06362827507419153
299,54.0657352508752,0.042571330172670736,105.03335837505149,0.026482498681581056,53.080790984951705,0.06364368652557587
300,54.051664397247976,0.04258471286601132,105.11538486626594,0.02648971504993267,53.037136548574125,0.06365909797696022
301,54.037435639288724,0.042598095559351914,105.19706415784096,0.02649693141828428,52.993200866679594,0.06367450942834457
302,54.023049770363265,0.0426114782526925,105.27839479531659,0.026504147786635894,52.948985400265215,0.06368992087972893
303,54.00850758449397,0.04262486094603309,105.35937532559512,0.026511364154987508,52.90449161664984,0.06370533233111327
304,53.99380987632732,0.042638243639373685,105.44000429702623,0.02651858052333912,52.85972098941519,0.06372074378249762
305,53.97895744110147,0.04265162633271427,105.52028025949218,0.026525796891690732,52.81467499834723,0.06373615523388197
306,53.96395107461375,0.04266500902605486,105.60020176449288,0.026533013260042346,52.76935512937703,0.06375156668526633
307,53.948791573188444,0.042678391719395456,105.67976736523175,0.026540229628393957,52.72376287452118,0.06376697813665068
308,53.933479733644475,0.04269177441273604,105.7589756167015,0.02654744599674557,52.67789973182242,0.06378238958803502
309,53.918016353263205,0.042705157106076634,105.83782507577016,0.02655466236509718,52.63176720528936,0.06379780103941937
310,53.902402229756305,0.04271853979941722,105.91631430126745,0.026561878733448795,52.5853668048366,0.06381321249080373
311,53.88663816123361,0.04273192249275781,105.99444185407107,0.02656909510180041,52.538700046224264,0.06382862394218808
312,53.87072494617118,0.042745305186098405,106.07220629719353,0.02657631147015202,52.491768450997114,0.06384403539357243
313,53.854663383379304,0.04275868787943899,106.14960619586896,0.026583527838503634,52.44457354642394,0.06385944684495677
314,53.83845427197063,0.04277207057277958,106.2266401176401,0.026590744206855248,52.39711686543603,0.06387485829634112
315,53.82209841132837,0.04278545326612017,106.30330663244553,0.026597960575206858,52.34939994656601,0.06389026974772548
316,53.805596601074484,0.04279883595946076,106.3796043127072,0.026605176943558472,52.301424333886175,0.06390568119910983
317,53.78894964103815,0.042812218652801354,106.45553173341752,0.026612393311910086,52.25319157694642,0.06392109265049419
318,53.77215833122406,0.04282560134614194,106.53108747222748,0.026619609680261697,52.204703230712354,0.06393650410187852
319,53.75522347178088,0.04283898403948253,106.60627010953428,0.02662682604861331,52.155960855502656,0.06395191555326288
320,53.7381458629699,0.042852366732823124,106.68107822856916,0.026634042416964925,52.10696601692682,0.06396732700464723
321,53.720926305133595,0.04286574942616371,106.75551041548556,0.026641258785316535,52.05772028582206,0.06398273845603158
322,53.70356559866438,0.0428791321195043,106.82956525944724,0.02664847515366815,52.008225238190484,0.06399814990741594
323,53.68606454397337,0.04289251481284489,106.9032413527165,0.026655691522019763,51.95848245513574,0.06401356135880028
324,53.66842394145921,0.04290589750618548,106.97653729074267,0.026662907890371373,51.908493522799496,0.06402897281018463
325,53.65064459147718,0.042919280199526066,107.04945167225041,0.026670124258722987,51.858260032298,0.06404438426156898
326,53.63272729430804,0.04293266289286666,107.12198309932826,0.0266773406270746,51.80778357965792,0.06405979571295334
327,53.61467285012729,0.04294604558620725,107.19413017751714,0.026684556995426212,51.7570657657525,0.06407520716433769
328,53.59648205897433,0.04295942827954784,107.26589151589927,0.026691773363777826,51.70610819623708,0.06409061861572203
329,53.57815572072175,0.04297281097288843,107.33726572718646,0.026698989732129436,51.6549124814846,0.06410603006710638
330,53.55969463504474,0.04298619366622902,107.40825142780926,0.02670620610048105,51.60348023652118,0.06412144151849074
331,53.54109960139053,0.04299957635956961,107.4788472380053,0.026713422468832664,51.55181308096088,0.06413685296987509
332,53.52237141894794,0.0430129590529102,107.54905178190833,0.026720638837184275,51.49991263894094,0.06415226442125944
333,53.503510886617164,0.043026341746250786,107.61886368763716,0.02672785520553589,51.44778053905629,0.06416767587264378
334,53.48451880297932,0.04303972443959138,107.6882815873841,0.026735071573887503,51.39541841429415,0.06418308732402814
335,53.46539596626647,0.043053107132931964,107.757304117504,0.026742287942239113,51.34282790196864,0.06419849877541249
336,53.446143174331425,0.04306648982627256,107.82592991860301,0.026749504310590727,51.29001064365464,0.06421391022679684
337,53.42676122461789,0.04307987251961315,107.8941576356273,0.026756720678942338,51.23696828512211,0.0642293216781812
338,53.40725091413055,0.043093255212953735,107.96198591795195,0.02676393704729395,51.18370247626976,0.06424473312956554
339,53.38761303940527,0.04310663790629433,108.02941341946949,0.026771153415645565,51.13021487105872,0.06426014458094989
340,53.36784839647945,0.04312002059963492,108.09643879867852,0.026778369783997176,51.07650712744628,0.06427555603233424
341,53.347957780862544,0.043133403292975506,108.16306071877261,0.02678558615234879,51.02258090731911,0.0642909674837186
342,53.32794198750642,0.0431467859863161,108.22927784772854,0.026792802520700404,50.968437876426435,0.06430637893510294
343,53.30780181077618,0.043160168679656684,108.29508885839478,0.026800018889052014,50.914079704313046,0.06432179038648729
344,53.28753804442074,0.043173551372997276,108.36049242858019,0.02680723525740363,50.859508064252466,0.06433720183787164
345,53.26715148154383,0.04318693406633786,108.42548724114187,0.026814451625755242,50.804724633179404,0.064352613289256
346,53.2466429145748,0.043200316759678455,108.4900719840736,0.026821667994106853,50.749731091622564,0.06436802474064035
347,53.22601313523981,0.04321369945301905,108.55424535059402,0.026828884362458467,50.69452912363701,0.06438343619202469
348,53.20526293453294,0.04322708214635963,108.61800603923432,0.02683610073081008,50.63912041673642,0.06439884764340904
349,53.18439310268746,0.043240464839700225,108.68135275392623,0.02684331709916169,50.58350666182556,0.0644142590947934
350,53.16340442914722,0.04325384753304082,108.74428420408975,0.026850533467513305,50.52768955313205,0.06442967054617775
351,53.14229770253821,0.043267230226381403,108.8067991047206,0.02685774983586492,50.47167078813853,0.0644450819975621
352,53.12107371064004,0.043280612919721996,108.86889617647766,0.02686496620421653,50.415452067514316,0.06446049344894644
353,53.09973324035787,0.04329399561306258,108.93057414577036,0.026872182572568144,50.35903509504706,0.0644759049003308
354,53.07827707769404,0.043307378306403174,108.99183174484541,0.026879398940919758,50.302421577574606,0.06449131635171515
355,53.05670600772016,0.04332076099974377,109.05266771187394,0.026886615309271368,50.24561322491607,0.0645067278030995
356,53.03502081454914,0.04333414369308435,109.11308079103824,0.026893831677622982,50.18861174980354,0.06452213925448386
357,53.01322228130738,0.043347526386424945,109.17306973261798,0.026901048045974593,50.13141886781308,0.0645375507058682
358,52.9913111901071,0.04336090907976553,109.23263329307686,0.026908264414326206,50.07403629729586,0.06455296215725255
359,52.96928832201869,0.04337429177310612,109.29177023514828,0.02691548078267782,50.016465759309426,0.0645683736086369
360,52.94715445704336,0.043387674466446716,109.35047932792146,0.02692269715102943,49.958708977548454,0.06458378506002126
361,52.92491037408578,0.0434010571597873,109.40875934692708,0.026929913519381045,49.90076767827557,0.06459919651140561
362,52.9025568509268,0.043414439853127894,109.46660907422246,0.02693712988773266,49.84264359025231,0.06461460796278995
363,52.880094664196456,0.04342782254646848,109.52402729847675,0.02694434625608427,49.78433844466946,0.0646300194141743
364,52.8575245893469,0.04344120523980907,109.58101281505587,0.026951562624435883,49.72585397507795,0.06464543086555866
365,52.834847400625705,0.043454587933149665,109.63756442610693,0.026958778992787494,49.66719191731932,0.06466084231694301
366,52.812063871049034,0.04346797062649025,109.69368094064279,0.026965995361139108,49.60835400945591,0.06467625376832736
367,52.78917477237503,0.04348135331983084,109.74936117462585,0.02697321172949072,49.54934199170158,0.0646916652197117
368,52.76618087507748,0.04349473601317143,109.8046039510517,0.026980428097842332,49.49015760635159,0.06470707667109606
369,52.74308294831938,0.04350811870651202,109.85940810003298,0.026987644466193946,49.430802597713125,0.06472248812248041
370,52.719881759926764,0.04352150139985261,109.913772458882,0.02699486083454556,49.37127871203546,0.06473789957386476
371,52.69657807636262,0.0435348840931932,109.96769587219377,0.02700207720289717,49.311587697439776,0.06475331102524912
372,52.67317266270092,0.04354826678653379,110.02117719192844,0.027009293571248785,49.251731303849596,0.06476872247663346
373,52.64966628260087,0.043561649479874384,110.07421527749332,0.0270165099396004,49.191711282920345,0.06478413392801781
374,52.62605969828117,0.04357503217321497,110.12680899582476,0.02702372630795201,49.131529387969614,0.06479954537940216
375,52.602353670494466,0.04358841486655556,110.17895722146956,0.027030942676303623,49.07118737390704,0.06481495683078652
376,52.57854895850195,0.04360179755989615,110.23065883666588,0.027038159044655237,49.010686997163944,0.06483036828217087
377,52.55464632004809,0.04361518025323674,110.28191273142392,0.027045375413006847,48.95003001562344,0.06484577973355521
378,52.53064651133545,0.043628562946577326,110.33271780360653,0.02705259178135846,48.889218188549854,0.06486119118493956
379,52.506550286999655,0.04364194563991792,110.38307295900863,0.027059808149710075,48.828253276518794,0.06487660263632392
380,52.482358400084564,0.04365532833325851,110.43297711143707,0.027067024518061686,48.76713704134679,0.06489201408770827
381,52.45807160201758,0.0436687110265991,110.4824291827896,0.0270742408864133,48.70587124602097,0.06490742553909262
382,52.433690642584864,0.04368209371993969,110.53142810313344,0.027081457254764914,48.64445765462869,0.06492283699047696
383,52.40921626990705,0.04369547641328028,110.57997281078369,0.027088673623116524,48.58289803228711,0.06493824844186132
384,52.384649230414816,0.04370885910662087,110.62806225238116,0.027095889991468138,48.521194145073224,0.06495365989324567
385,52.35999026882476,0.04372224179996146,110.6756953829696,0.02710310635981975,48.459347759953005,0.06496907134463002
386,52.33524012811533,0.043735624493302046,110.7228711660727,0.027110322728171363,48.39736064471146,0.06498448279601438
387,52.31039954950289,0.04374900718664264,110.76958857377062,0.027117539096522977,48.33523456788197,0.06499989424739872
388,52.28546927241797,0.043762389879983224,110.81584658677592,0.027124755464874587,48.27297129867587,0.06501530569878307
389,52.26045003448167,0.043775772573323816,110.8616441945092,0.0271319718332262,48.21057260691251,0.06503071715016742
390,52.235342571482185,0.04378915526666441,110.90698039517396,0.027139188201577815,48.148040262948356,0.06504612860155178
391,52.21014761735144,0.043802537960004995,110.95185419583127,0.027146404569929426,48.08537603760705,0.06506154005293613
392,52.18486590414183,0.04381592065334559,110.99626461247395,0.02715362093828104,48.02258170210884,0.06507695150432047
393,52.15949816200336,0.04382930334668618,111.04021067009991,0.02716083730663265,47.9596590280002,0.06509236295570482
394,52.134045119160575,0.043842686040026765,111.08369140278539,0.027168053674984264,47.896609787083904,0.06510777440708918
395,52.108507501889854,0.04385606873336736,111.1267058537573,0.027175270043335878,47.833435751348276,0.06512318585847353
396,52.08288603449681,0.043869451426707944,111.16925307546535,0.02718248641168749,47.77013869289736,0.06513859730985788
397,52.05718143929384,0.043882834120048536,111.2113321296535,0.027189702780039102,47.70672038388044,0.06515400876124222
398,52.031394436577756,0.04389621681338913,111.25294208743074,0.027196919148390716,47.64318259642181,0.06516942021262657
399,52.0055257446077,0.043909599506729714,111.29408202934164,0.027204135516742327,47.579527102551,0.06518483166401093
400,51.97957607958299,0.04392298220007031,111.33475104543597,0.02721135188509394,47.51575567413223,0.06520024311539528
401,51.95354615562145,0.04393636489341089,111.37494823533808,0.027218568253445555,47.45187008279473,0.06521565456677964
402,51.927436684737465,0.043949747586751485,111.41467270831544,0.027225784621797165,47.38787209986256,0.06523106601816397
403,51.90124837682058,0.04396313028009208,111.45392358334682,0.02723300099014878,47.323763496284535,0.06524647746954833
404,51.874981939613974,0.04397651297343266,111.4926999891897,0.027240217358500393,47.25954604256455,0.06526188892093268
405,51.84863807869326,0.043989895666773256,111.53100106444707,0.027247433726852004,47.195221508691745,0.06527730037231703
406,51.82221749744535,0.04400327836011384,111.56882595763399,0.027254650095203618,47.13079166407053,0.06529271182370139
407,51.79572089704741,0.044016661053454434,111.60617382724296,0.02726186646355523,47.06625827745115,0.06530812327508573
408,51.769148976446154,0.044030043746795026,111.64304384180915,0.027269082831906842,47.00162311685971,0.06532353472647008
409,51.742502432337176,0.04404342644013561,111.67943517997472,0.027276299200258456,46.93688794952892,0.06533894617785443
410,51.71578195914431,0.044056809133476205,111.71534703055275,0.02728351556861007,46.872054541828575,0.06535435762923879
411,51.68898824899946,0.04407019182681679,111.75077859259014,0.02729073193696168,46.80712465919591,0.06536976908062314
412,51.6621219917222,0.04408357452015738,111.7857290754305,0.027297948305313294,46.74210006606663,0.06538518053200748
413,51.63518387479994,0.044096957213497975,111.8201976987756,0.027305164673664905,46.676982525805286,0.06540059198339183
414,51.60817458336787,0.04411033990683856,111.85418369274677,0.02731238104201652,46.611773800636456,0.06541600343477619
415,51.58109480018926,0.044123722600179154,111.88768629794542,0.027319597410368133,46.54647565157563,0.06543141488616054
416,51.553945205635934,0.044137105293519746,111.92070476551278,0.027326813778719743,46.48108983836008,0.0654468263375449
417,51.526726477668795,0.04415048798686033,111.95323835718924,0.027334030147071357,46.415618119380305,0.06546223778892923
418,51.49943929181857,0.044163870680200924,111.98528634537261,0.02734124651542297,46.350062251610936,0.06547764924031359
419,51.47208432116668,0.04417725337354151,112.01684801317603,0.027348462883774582,46.28442399054238,0.06549306069169794
420,51.444662236326266,0.0441906360668821,112.04792265448513,0.027355679252126196,46.21870509011225,0.0655084721430823
421,51.41717370542353,0.04420401876022269,112.07850957401418,0.027362895620477806,46.152907302636805,0.06552388359446665
422,51.38961939407887,0.04421740145356328,112.10860808736201,0.02737011198882942,46.08703237874291,0.06553929504585099
423,51.36199996538857,0.04423078414690387,112.13821752106672,0.027377328357181034,46.02108206729947,0.06555470649723534
424,51.334316079906394,0.04424416684024446,112.16733721266002,0.027384544725532645,45.955058115349864,0.0655701179486197
425,51.306568395625476,0.04425754953358505,112.19596651072078,0.02739176109388426,45.88896226804364,0.06558552940000405
426,51.27875756796025,0.044270932226925644,112.22410477492764,0.027398977462235873,45.82279626856901,0.0656009408513884
427,51.250884249728635,0.04428431492026623,112.25175137611102,0.027406193830587483,45.75656185808497,0.06561635230277274
428,51.22294909113431,0.04429769761360682,112.27890569630455,0.027413410198939097,45.69026077565382,0.0656317637541571
429,51.19495273974932,0.04431108030694741,112.30556712879532,0.02742062656729071,45.623894758174046,0.06564717520554145
430,51.166895840496466,0.044324463000288,112.33173507817384,0.02742784293564232,45.55746554031274,0.0656625866569258
431,51.13877903563234,0.044337845693628586,112.35740896038284,0.027435059303993935,45.490974854438875,0.06567799810831014
432,51.11060296473007,0.04435122838696918,112.38258820276569,0.02744227567234555,45.424424430555945,0.0656934095596945
433,51.08236826466262,0.04436461108030977,112.40727224411347,0.02744949204069716,45.35781599623559,0.06570882101107885
434,51.05407556958594,0.04437799377365036,112.43146053471199,0.027456708409048774,45.29115127655086,0.0657242324624632
435,51.02572551092239,0.04439137646699095,112.4551525363874,0.027463924777400388,45.224431994009656,0.06573964391384755
436,50.9973187173444,0.04440475916033154,112.47834772255135,0.027471141145752,45.157659868488665,0.0657550553652319
437,50.96885581475824,0.04441814185367213,112.50104557824518,0.027478357514103612,45.09083661716687,0.06577046681661625
438,50.940337426287826,0.04443152454701272,112.52324560018346,0.027485573882455226,45.02396395445999,0.0657858782680006
439,50.91176417225894,0.044444907240353305,112.54494729679651,0.027492790250806837,44.9570435919546,0.06580128971938495
440,50.8831366701833,0.0444582899336939,112.56615018827247,0.02750000661915845,44.890077238342336,0.0658167011707693
441,50.854455534743195,0.04447167262703449,112.58685380659796,0.02750722298751006,44.82306659935486,0.06583211262215365
442,50.82572137777584,0.044485055320375076,112.60705769559864,0.027514439355861675,44.75601337769814,0.065847524073538
443,50.796934808258186,0.04449843801371567,112.62676141097828,0.02752165572421329,44.68891927298782,0.06586293552492235
444,50.768096432291834,0.044511820707056254,112.64596452035747,0.0275288720925649,44.62178598168423,0.0658783469763067
445,50.73920685308805,0.04452520340039685,112.66466660331123,0.027536088460916514,44.554615197027765,0.06589375842769106
446,50.71026667095301,0.04453858609373744,112.6828672514059,0.027543304829268127,44.48740860897433,0.0659091698790754
447,50.681276483273166,0.044551968787078025,112.70056606823513,0.027550521197619738,44.420167904131006,0.06592458133045975
448,50.652236884500724,0.04456535148041862,112.71776266945504,0.027557737565971352,44.35289476569238,0.0659399927818441
449,50.623148466139526,0.0445787341737592,112.73445668281852,0.027564953934322962,44.285590873376236,0.06595540423322846
450,50.594011816730685,0.044592116867099796,112.75064774820866,0.027572170302674576,44.218257903360275,0.06597081568461281
451,50.56482752183883,0.04460549956044039,112.76633551767137,0.02757938667102619,44.150897528218465,0.06598622713599715
452,50.53559616403816,0.044618882253780974,112.781519655447,0.0275866030393778,44.08351141685777,0.0660016385873815
453,50.50631832289887,0.04463226494712157,112.79619983800137,0.027593819407729415,44.01610123445552,0.06601705003876586
454,50.476994574973666,0.04464564764046215,112.81037575405549,0.02760103577608103,43.948668642396235,0.06603246149015021
455,50.447625493784386,0.044659030333802745,112.82404710461493,0.02760825214443264,43.8812152982094,0.06604787294153457
456,50.41821164980896,0.04467241302714334,112.83721360299778,0.027615468512784253,43.8137428555069,0.0660632843929189
457,50.38875361046837,0.04468579572048392,112.84987497486213,0.027622684881135867,43.746252963920966,0.06607869584430326
458,50.35925194011381,0.044699178413824515,112.8620309582325,0.027629901249487478,43.678747269042624,0.06609410729568761
459,50.32970720001403,0.04471256110716511,112.87368130352536,0.02763711761783909,43.611227412359625,0.06610951874707197
460,50.30011994834287,0.044725943800505694,112.88482577357371,0.027644333986190706,43.54369503119549,0.06612493019845632
461,50.27049074016692,0.044739326493846286,112.89546414365101,0.027651550354542316,43.47615175864812,0.06614034164984066
462,50.24082012743335,0.04475270918718687,112.90559620149398,0.02765876672289393,43.40859922352886,0.06615575310122501
463,50.2111086589579,0.044766091880527464,112.91522174732441,0.027665983091245544,43.341039050302186,0.06617116455260937
464,50.181356880413006,0.04477947457386805,112.9243405938704,0.027673199459597154,43.273472859025084,0.06618657600399372
465,50.151565334316224,0.04479285726720864,112.93295256638642,0.02768041582794877,43.20590226528688,0.06620198745537807
466,50.12173456001862,0.044806239960549235,112.94105750267256,0.027687632196300382,43.13832888014963,0.06621739890676241
467,50.091865093693514,0.04481962265388982,112.94865525309285,0.027694848564651993,43.07075431008813,0.06623281035814677
468,50.06195746832513,0.04483300534723041,112.95574568059263,0.027702064933003607,43.00318015693088,0.06624822180953112
469,50.032012213697826,0.044846388040571006,112.96232866071503,0.027709281301355217,42.935608017801016,0.06626363326091547
470,50.002029856385,0.04485977073391159,112.9684040816166,0.02771649766970683,42.868039485057324,0.06627904471229981
471,49.97201091973853,0.044873153427252184,112.97397184408193,0.027723714038058445,42.80047614623564,0.06629445616368417
472,49.941955923878226,0.04488653612059277,112.97903186153728,0.027730930406410056,42.732919583990984,0.06630986761506852
473,49.9118653856814,0.04489991881393336,112.9835840600635,0.02773814677476167,42.66537137603914,0.06632527906645287
474,49.8817398187728,0.04491330150727395,112.98762837840778,0.027745363143113284,42.59783309509929,0.06634069051783723
475,49.851579733514384,0.04492668420061454,112.99116476799466,0.027752579511464894,42.53030630883637,0.06635610196922156
476,49.82138563699557,0.04494006689395513,112.994193192936,0.027759795879816508,42.46279257980392,0.06637151342060592
477,49.79115803302361,0.04495344958729572,112.99671363003996,0.02776701224816812,42.39529346538755,0.06638692487199027
478,49.76089742211377,0.04496683228063631,112.99872606881937,0.027774228616519733,42.327810517748006,0.06640233632337462
479,49.730604301480184,0.044980214973976904,113.00023051149864,0.027781444984871347,42.26034528376526,0.06641774777475898
480,49.700279165026544,0.04499359766731749,113.00122697302022,0.027788661353222957,42.19289930498226,0.06643315922614332
481,49.66992250333704,0.04500698036065808,113.00171548104977,0.02779587772157457,42.125474117549345,0.06644857067752767
482,49.63953480366747,0.04502036305399867,113.00169607598069,0.027803094089926185,42.05807125216913,0.06646398212891202
483,49.60911654993649,0.04503374574733926,113.00116881093747,0.027810310458277795,41.99069223404108,0.06647939358029638
484,49.57866822271702,0.04504712844067985,113.0001337517782,0.02781752682662941,41.92333858280708,0.06649480503168073
485,49.548190299228004,0.04506051113402044,112.99859097709609,0.027824743194981023,41.85601181249692,0.06651021648306507
486,49.517683253325835,0.04507389382736103,112.9965405782202,0.027831959563332634,41.78871343147394,0.06652562793444942
487,49.48714755549662,0.045087276520701616,112.99398265921499,0.027839175931684248,41.72144494238153,0.06654103938583378
488,49.45658367284794,0.04510065921404221,112.99091733687911,0.027846392300035862,41.65420784208965,0.06655645083721813
489,49.4259920691014,0.0451140419073828,112.98734474074308,0.027853608668387472,41.58700362164133,0.06657186228860248
490,49.395373204584786,0.04512742460072339,112.98326501306636,0.027860825036739086,41.519833766200335,0.06658727373998682
491,49.36472753622467,0.04514080729406398,112.97867830883295,0.0278680414050907,41.452699754998065,0.06660268519137118
492,49.33405551753925,0.045154189987404565,112.97358479574658,0.02787525777344231,41.38560306128181,0.06661809664275553
493,49.3033575986311,0.04516757268074516,112.96798465422457,0.027882474141793925,41.31854515226287,0.06663350809413988
494,49.27263422618029,0.04518095537408575,112.96187807739095,0.027889690510145535,41.2515274890647,0.06664891954552424
495,49.241885843437565,0.045194338067426336,112.95526527106854,0.02789690687849715,41.18455152667217,0.06666433099690858
496,49.211112890217656,0.04520772076076693,112.94814645377019,0.027904123246848763,41.11761871388025,0.06667974244829293
497,49.180315802892956,0.045221103454107514,112.94052185668892,0.027911339615200374,41.05073049324384,0.06669515389967728
498,49.14949501438702,0.04523448614744811,112.93239172368725,0.027918555983551988,40.98388830102759,0.06671056535106164
499,49.11865095416853,0.0452478688407887,112.92375631128557,0.0279257723519036,40.91709356715582,0.06672597680244599
500,49.08778404824527,0.045261251534129285,112.91461588864951,0.027932988720255212,40.85034771516341,0.06674138825383033
501,49.056894719158265,0.04527463422746988,112.90497073757639,0.027940205088606826,40.78365216214624,0.06675679970521468
502,49.025983385976154,0.04528801692081047,112.89482115248074,0.02794742145695844,40.717008318712786,0.06677221115659904
503,48.99505046428964,0.045301399614151056,112.88416744037897,0.02795463782531005,40.650417588935625,0.06678762260798339
504,48.96409636620604,0.04531478230749165,112.87300992087287,0.027961854193661664,40.58388137030319,0.06680303405936774
505,48.93312150034435,0.045328165000832234,112.86134892613248,0.027969070562013275,40.51740105367236,0.06681844551075208
506,48.90212627182985,0.045341547694172826,112.84918480087765,0.02797628693036489,40.45097802322067,0.06683385696213644
507,48.871111082289545,0.04535493038751341,112.83651790235919,0.027983503298716503,40.38461365639993,0.06684926841352079
508,48.840076329847136,0.045368313080854004,112.82334860033848,0.027990719667068113,40.31830932388906,0.06686467986490514
509,48.80902240911877,0.0453816957741946,112.80967727706657,0.027997936035419727,40.25206638954822,0.0668800913162895
510,48.77794971120837,0.04539507846753518,112.79550432726234,0.02800515240377134,40.18588621037274,0.06689550276767384
511,48.74685862370345,0.045408461160875775,112.7808301580894,0.02801236877212295,40.119770136447514,0.06691091421905819
512,48.71574953067109,0.04542184385421637,112.7656551891325,0.028019585140474566,40.05371951090226,0.06692632567044254
513,48.68462281265394,0.04543522654755695,112.74997985237265,0.02802680150882618,39.98773566986632,0.0669417371218269
514,48.65347884666642,0.045448609240897546,112.73380459216156,0.02803401787717779,39.92181994242461,0.06695714857321125
515,48.62231800619111,0.04546199193423813,112.7171298651951,0.028041234245529404,39.85597365057342,0.06697256002459559
516,48.59114066117523,0.045475374627578724,112.69995614048571,0.028048450613881018,39.79019810917674,0.06698797147597994
517,48.55994717802747,0.04548875732091931,112.68228389933415,0.02805566698223263,39.72449462592338,0.0670033829273643
518,48.52873791961461,0.0455021400142599,112.66411363530005,0.028062883350584242,39.65886450128368,0.06701879437874865
519,48.49751324525866,0.045515522707600495,112.64544585417187,0.028070099718935856,39.5933090284674,0.067034205830133
520,48.46627351073398,0.04552890540094108,112.62628107393557,0.028077316087287467,39.52782949338146,0.06704961728151734
521,48.43501906826452,0.04554228809428167,112.60661982474281,0.02808453245563908,39.46242717458813,0.0670650287329017
522,48.40375026652136,0.045555670787622266,112.58646264887788,0.02809174882399069,39.39710334326418,0.06708044018428605
523,48.37246745062026,0.04556905348096285,112.56581010072395,0.028098965192342305,39.33185926315949,0.0670958516356704
524,48.34117096211937,0.045582436174303444,112.54466274672826,0.02810618156069392,39.26669619055696,0.06711126308705476
525,48.30986113901732,0.04559581886764403,112.52302116536676,0.02811339792904553,39.201615374232134,0.0671266745384391
526,48.27853831575105,0.04560920156098462,112.50088594710726,0.028120614297397144,39.13661805541349,0.06714208598982345
527,48.24720282319418,0.045622584254325214,112.47825769437239,0.028127830665748758,39.071705467743456,0.0671574974412078
528,48.215854988655394,0.0456359669476658,112.45513702150112,0.028135047034100368,39.00687883723925,0.06717290889259216
529,48.18449513587685,0.04564934964100639,112.4315245547098,0.028142263402451982,38.942139382254354,0.06718832034397651
530,48.153123585032944,0.04566273233434698,112.40742093205199,0.028149479770803596,38.877488313440736,0.06720373179536085
531,48.121740652729045,0.04567611502768757,112.3828268033777,0.028156696139155207,38.81292683371073,0.0672191432467452
532,48.09034665200057,0.04568949772102816,112.3577428302916,0.02816391250750682,38.74845613820017,0.06723455469812956
533,48.058941892312035,0.04570288041436875,112.33216968611043,0.02817112887585843,38.68407741423143,0.06724996614951391
534,48.02752667955637,0.04571626310770934,112.30610805581955,0.028178345244210045,38.61979184127684,0.06726537760089826
535,47.99610131605431,0.04572964580104993,112.27955863602858,0.02818556161256166,38.55560059092296,0.0672807890522826
536,47.96466610055392,0.04574302849439052,112.25252213492634,0.02819277798091327,38.49150482683455,0.06729620050366696
537,47.93322132823049,0.04575641118773111,112.22499927223464,0.028199994349264883,38.42750570471976,0.06731161195505131
538,47.90176729068618,0.0457697938810717,112.19699077916167,0.028207210717616497,38.36360437229531,0.06732702340643566
539,47.870304275950176,0.04578317657441229,112.16849739835416,0.028214427085968108,38.29980196925193,0.06734243485782002
540,47.83883256847879,0.045796559267752876,112.1395198838489,0.028221643454319722,38.23609962722074,0.06735784630920436
541,47.80735244915585,0.04580994196109347,112.11005900102336,0.028228859822671336,38.17249846973937,0.06737325776058871
542,47.77586419529307,0.04582332465443406,112.08011552654563,0.028236076191022946,38.10899961221922,0.06738866921197306
543,47.744368080630686,0.04583670734777465,112.0496902483232,0.02824329255937456,38.04560416191279,0.06740408066335742
544,47.712864375338185,0.04585009004111524,112.01878396545152,0.028250508927726174,37.9823132178812,0.06741949211474177
545,47.68135334601531,0.04586347273445583,111.98739748816101,0.028257725296077785,37.91912787096277,0.06743490356612611
546,47.64983525569295,0.04587685542779642,111.95553163776393,0.0282649416644294,37.856049203741165,0.06745031501751046
547,47.61831036383434,0.04589023812113701,111.9231872466,0.028272158032781013,37.79307829051507,0.06746572646889482
548,47.586778926336564,0.045903620814477596,111.89036515798148,0.028279374401132623,37.73021619726719,0.06748113792027917
549,47.55524119553181,0.04591700350781819,111.85706622613739,0.028286590769484237,37.667463981634526,0.06749654937166352
550,47.52369742018917,0.045930386201158774,111.82329131615685,0.02829380713783585,37.60482269287853,0.06751196082304786
551,47.49214784551621,0.045943768894499366,111.78904130393191,0.02830102350618746,37.54229337185592,0.06752737227443222
552,47.460592713161034,0.04595715158783996,111.75431707609918,0.028308239874539076,37.47987705099021,0.06754278372581657
553,47.429032261214346,0.045970534281180545,111.71911952998121,0.028315456242890686,37.41757475424303,0.06755819517720092
554,47.397466724211455,0.04598391697452114,111.68344957352659,0.0283226726112423,37.35538749708655,0.06757360662858528
555,47.365896333134806,0.04599729966786173,111.64730812524985,0.028329888979593914,37.29331628647587,0.06758901807996961
556,47.33432131541632,0.046010682361202315,111.61069611417004,0.028337105347945524,37.23136212082197,0.06760442953135397
557,47.302741894940056,0.04602406505454291,111.57361447974898,0.02834432171629714,37.16952598996549,0.06761984098273832
558,47.27115829204502,0.04603744774788349,111.53606417182871,0.02835153808464875,37.107808875150255,0.06763525243412268
559,47.239570723527905,0.046050830441224086,111.49804615056789,0.028358754453000363,37.04621174899789,0.06765066388550703
560,47.20797940264629,0.04606421313456467,111.45956138637801,0.028365970821351977,36.98473557548249,0.06766607533689137
561,47.176384539121706,0.046077595827905264,111.42061085985851,0.028373187189703587,36.92338130990569,0.06768148678827572
562,47.144786339143,0.04609097852124586,111.3811955617311,0.0283804035580552,36.8621498988728,0.06769689823966007
563,47.11318500536978,0.04610436121458644,111.34131649277386,0.028387619926406815,36.801042280268454,0.06771230969104443
564,47.081580736935884,0.046117743907927035,111.30097466375413,0.028394836294758426,36.740059383233564,0.06772772114242878
565,47.04997372945334,0.04613112660126763,111.26017109536085,0.02840205266311004,36.67920212814211,0.06774313259381312
566,47.01836417501604,0.04614450929460821,111.21890681813662,0.028409269031461654,36.618471426578594,0.06775854404519747
567,46.98675226220372,0.046157891987948806,111.17718287240838,0.028416485399813264,36.55786818131628,0.06777395549658183
568,46.95513817608626,0.04617127468128939,111.13500030821791,0.028423701768164878,36.49739328629535,0.06778936694796618
569,46.92352209822778,0.046184657374629984,111.09236018525158,0.028430918136516492,36.43704762660173,0.06780477839935052
570,46.89190420669119,0.04619804006797057,111.04926357276942,0.028438134504868103,36.376832078446355,0.06782018985073487
571,46.86028467604257,0.04621142276131116,111.00571154953346,0.028445350873219716,36.3167475091452,0.06783560130211923
572,46.82866367735596,0.046224805454651754,110.9617052037354,0.02845256724157133,36.25679477709912,0.06785101275350358
573,46.797041378218225,0.04623818814799234,110.91724563292402,0.02845978360992294,36.196974731774795,0.06786642420488793
574,46.76541794273376,0.04625157084133293,110.87233394393132,0.028466999978274555,36.13728821368569,0.06788183565627227
575,46.73379353152979,0.046264953534673525,110.82697125279856,0.02847421634662617,36.077736054373545,0.06789724710765663
576,46.70216830176148,0.04627833622801411,110.78115868470164,0.02848143271497778,36.01831907639074,0.06791265855904098
577,46.67054240711729,0.0462917189213547,110.73489737387547,0.028488649083329393,35.95903809328239,0.06792807001042533
578,46.63891599782444,0.04630510161469529,110.68818846353825,0.028495865451681007,35.899893909569634,0.06794348146180969
579,46.60728922065448,0.04631848430803588,110.64103310581484,0.028503081820032618,35.84088732073279,0.06795889291319403
580,46.57566221892907,0.046331867001376474,110.59343246165957,0.02851029818838423,35.78201911319523,0.06797430436457838
581,46.54403513252583,0.04634524969471706,110.54538770077872,0.028517514556735842,35.72329006430799,0.06798971581596273
582,46.512408097884304,0.04635863238805765,110.49690000155192,0.028524730925087456,35.66470094233415,0.06800512726734709
583,46.4807812480121,0.04637201508139824,110.44797055095373,0.028531947293439067,35.60625250643447,0.06802053871873144
584,46.449154712491094,0.04638539777473883,110.39860054447391,0.02853916366179068,35.54794550665282,0.06803595017011578
585,46.41752861748391,0.04639878046807942,110.34879118603764,0.028546380030142295,35.48978068390233,0.06805136162150013
586,46.385903085740345,0.04641216316142001,110.29854368792502,0.028553596398493905,35.43175876995234,0.06806677307288449
587,46.35427823660394,0.0464255458547606,110.24785927069004,0.02856081276684552,35.37388048741509,0.06808218452426884
588,46.32265418601887,0.046438928548101194,110.19673916307909,0.028568029135197133,35.31614654973366,0.06809759597565318
589,46.29103104653677,0.04645231124144178,110.14518460194887,0.028575245503548743,35.258557661169505,0.06811300742703753
590,46.25940892732372,0.04646569393478237,110.0931968321839,0.028582461871900357,35.20111451679149,0.06812841887842189
591,46.22778793416742,0.04647907662812296,110.04077710661346,0.02858967824025197,35.14381780246436,0.06814383032980624
592,46.196168169484345,0.04649245932146355,109.98792668592804,0.028596894608603582,35.08666819483845,0.0681592417811906
593,46.16454973232739,0.046505842014804136,109.93464683859519,0.028604110976955196,35.029666361339366,0.06817465323257493
594,46.13293271839301,0.04651922470814473,109.88093884077534,0.02861132734530681,34.97281296015829,0.06819006468395929
595,46.10131722002916,0.04653260740148532,109.82680397623665,0.02861854371365842,34.91610864024304,0.06820547613534364
596,46.0697033262429,0.046545990094825906,109.77224353626949,0.028625760082010034,34.85955404128896,0.068220887586728
597,46.0380911227083,0.0465593727881665,109.71725881960077,0.028632976450361648,34.803149793730924,0.06823629903811235
598,46.00648069177444,0.04657275548150709,109.66185113230762,0.02864019281871326,34.74689651873536,0.06825171048949669
599,45.97487211247354,0.04658613817484768,109.60602178773055,0.028647409187064873,34.69079482819281,0.06826712194088104
600,45.94326546052914,0.04659952086818827,109.54977210638643,0.028654625555416487,34.63484532471131,0.0682825333922654
601,45.9116608083646,0.046612903561528855,109.49310341588084,0.028661841923768097,34.579048601609664,0.06829794484364975
602,45.8800582251114,0.04662628625486945,109.43601705081994,0.02866905829211971,34.52340524291169,0.0683133562950341
603,45.84845777661789,0.046639668948210034,109.37851435272259,0.028676274660471325,34.46791582334057,0.06832876774641844
604,45.81685952545785,0.046653051641550626,109.32059666993109,0.028683491028822936,34.4125809083137,0.06834417919780279
605,45.785263530939595,0.04666643433489122,109.26226535752217,0.02869070739717455,34.35740105393845,0.06835959064918715
606,45.753669849114615,0.046679817028231804,109.20352177721767,0.028697923765526163,34.30237680700767,0.0683750021005715
607,45.72207853278682,0.0466931997215724,109.14436729729448,0.028705140133877774,34.24750870499628,0.06839041355195585
608,45.69048963152171,0.04670658241491299,109.08480329249446,0.028712356502229388,34.19279727605791,0.06840582500334019
609,45.65890319165567,0.046719965108253575,109.02483114393368,0.028719572870581,34.138243039022086,0.06842123645472455
610,45.62731925630537,0.04673334780159417,108.96445223901172,0.028726789238932612,34.08384650339224,0.0684366479061089
611,45.59573786537736,0.04674673049493475,108.90366797132037,0.028734005607284223,34.02960816934363,0.06845205935749325
612,45.564159055577576,0.046760113188275346,108.84247974055202,0.028741221975635837,33.975528527722,0.0684674708088776
613,45.53258286042136,0.04677349588161593,108.78088895240796,0.02874843834398745,33.92160806004281,0.06848288226026195
614,45.501009310243006,0.046786878574956524,108.71889701850608,0.02875565471233906,33.86784723849054,0.0684982937116463
615,45.469438432206076,0.046800261268297116,108.65650535628848,0.028762871080690675,33.81424652591893,0.06851370516303065
616,45.43787025031326,0.0468136439616377,108.59371538892874,0.02877008744904229,33.76080637585142,0.068529116614415
617,45.40630478541674,0.046827026654978295,108.53052854523911,0.0287773038173939,33.70752723248189,0.06854452806579936
618,45.374742055228424,0.04684040934831889,108.46694625957684,0.028784520185745514,33.65440953067629,0.0685599395171837
619,45.34318207433048,0.04685379204165947,108.40296997175113,0.028791736554097128,33.60145369597421,0.06857535096856805
620,45.31162485418573,0.046867174735000065,108.33860112692915,0.028798952922448738,33.548660144591324,0.0685907624199524
621,45.28007040314852,0.04688055742834066,108.27384117554183,0.028806169290800352,33.49602928342222,0.06860617387133676
622,45.24851872647531,0.046893940121681243,108.20869157319024,0.028813385659151966,33.44356151004336,0.06862158532272111
623,45.21696982633562,0.04690732281502183,108.14315378055059,0.028820602027503577,33.39125721271697,0.06863699677410545
624,45.18542370182297,0.04692070550836242,108.07722926327983,0.02882781839585519,33.3391167703949,0.0686524082254898
625,45.153880348966105,0.046934088201703014,108.01091949192084,0.028835034764206804,33.28714055272336,0.06866781967687416
626,45.12233976074007,0.0469474708950436,107.94422594180737,0.028842251132558415,33.235328920047934,0.06868323112825851
627,45.090801927077486,0.04696085358838419,107.87715009296872,0.02884946750091003,33.18368222341887,0.06869864257964287
628,45.05926683488009,0.046974236281724785,107.8096934300346,0.028856683869261643,33.13220080459723,0.0687140540310272
629,45.02773446803018,0.04698761897506537,107.74185744213938,0.028863900237613253,33.080884996060874,0.06872946548241156
630,44.99620480740224,0.04700100166840596,107.67364362282638,0.028871116605964867,33.02973512101172,0.06874487693379591
631,44.964677830874685,0.047014384361746556,107.6050534699524,0.02887833297431648,32.97875149338259,0.06876028838518027
632,44.93315351334167,0.04702776705508714,107.53608848559129,0.028885549342668092,32.92793441784522,0.06877569983656462
633,44.90163182672506,0.047041149748427734,107.4667501759381,0.028892765711019706,32.87728418981815,0.06879111128794896
634,44.870112739986446,0.04705453244176832,107.39704005121288,0.02889998207937132,32.82680109547536,0.06880652273933331
635,44.83859621913926,0.04706791513510891,107.3269596255643,0.02890719844772293,32.7764854117555,0.06882193419071767
636,44.80708222726109,0.0470812978284495,107.25651041697334,0.028914414816074544,32.726337406371066,0.06883734564210202
637,44.775570724505954,0.04709468052179009,107.18569394715675,0.028921631184426155,32.67635733781854,0.06885275709348637
638,44.74406166811677,0.04710806321513068,107.11451174147034,0.02892884755277777,32.62654545538861,0.06886816854487071
639,44.71255501243798,0.04712144590847127,107.04296532881264,0.02893606392112938,32.5769019991769,0.06888357999625506
640,44.68105070892795,0.04713482860181186,106.97105624152803,0.028943280289480993,32.527427200095445,0.06889899144763942
641,44.64954870617206,0.04714821129515245,106.89878601530995,0.028950496657832607,32.47812127988409,0.06891440289902377
642,44.6180489498953,0.04716159398849304,106.82615618910432,0.028957713026184217,32.42898445112277,0.06892981435040813
643,44.586551382975216,0.04717497668183363,106.75316830501238,0.02896492939453583,32.38001691724394,0.06894522580179246
644,44.5550559454551,0.04718835937517422,106.67982390819427,0.028972145762887445,32.33121887254546,0.06896063725317682
645,44.52356257455697,0.04720174206851481,106.60612454677204,0.028979362131239056,32.282590502204314,0.06897604870456117
646,44.49207120469494,0.047215124761855395,106.53207177173255,0.02898657849959067,32.23413198229003,0.06899146015594552
647,44.460581767488364,0.04722850745519599,106.45766713683098,0.028993794867942284,32.185843479779294,0.06900687160732988
648,44.42909419177541,0.04724189014853658,106.38291219849388,0.029001011236293894,32.13772515257042,0.06902228305871422
649,44.39760840362662,0.047255272841877166,106.30780851572233,0.02900822760464551,32.08977714949842,0.06903769451009857
650,44.36612432635827,0.04726865553521776,106.23235764999521,0.029015443972997122,32.0419996103508,0.06905310596148292
651,44.33464188054632,0.04728203822855835,106.15656116517258,0.029022660341348733,31.994392665883346,0.06906851741286728
652,44.30316098404012,0.04729542092189894,106.08042062739875,0.029029876709700347,31.946956437836462,0.06908392886425163
653,44.27168155197627,0.04730880361523953,106.00393760500594,0.02903709307805196,31.89969103895217,0.06909934031563597
654,44.24020349679269,0.047322186308580115,105.92711366841783,0.02904430944640357,31.852596572991075,0.06911475176702032
655,44.20872672824251,0.04733556900192071,105.84995039005273,0.029051525814755185,31.805673134750258,0.06913016321840468
656,44.177251153408484,0.04734895169526129,105.77244934422752,0.0290587421831068,31.758920810081257,0.06914557466978903
657,44.14577667671702,0.047362334388601886,105.69461210706145,0.02906595855145841,31.71233967590846,0.06916098612117338
658,44.11430319995266,0.04737571708194248,105.61644025637958,0.029073174919810024,31.665929800248207,0.06917639757255772
659,44.08283062227244,0.047389099775283064,105.53793537161737,0.029080391288161637,31.619691242227795,0.06919180902394208
660,44.05135884022039,0.047402482468623656,105.45909903372433,0.029087607656513248,31.573624052105462,0.06920722047532643
661,44.01988774774225,0.04741586516196425,105.37993282506821,0.029094824024864862,31.52772827129045,0.06922263192671078
662,43.988417236200064,0.047429247855304835,105.3004383293398,0.029102040393216476,31.482003932363448,0.06923804337809514
663,43.95694719438691,0.04744263054864543,105.22061713145702,0.029109256761568086,31.436451059097692,0.06925345482947948
664,43.92547750854193,0.04745601324198602,105.14047081746993,0.0291164731299197,31.391069666480096,0.06926886628086383
665,43.89400806236516,0.047469395935326605,105.06000097446547,0.02912368949827131,31.34585976073319,0.06928427773224818
666,43.86253873703259,0.04748277862866719,104.97920919047245,0.029130905866622925,31.300821339337283,0.06929968918363254
667,43.83106941121125,0.047496161322007784,104.89809705436689,0.029138122234974535,31.255954391052832,0.06931510063501689
668,43.79959996107449,0.047509544015348376,104.81666615577754,0.02914533860332615,31.211258895943637,0.06933051208640123
669,43.76813026031726,0.04752292670868896,104.73491808499132,0.029152554971677763,31.1667348253999,0.06934592353778558
670,43.736660180171334,0.047536309402029554,104.65285443285943,0.029159771340029374,31.122382142162213,0.06936133498916994
671,43.70518958942094,0.04754969209537015,104.57047679070305,0.029166987708380988,31.07820080034562,0.06937674644055429
672,43.673718354418206,0.04756307478871073,104.48778675022034,0.0291742040767326,31.03419074546414,0.06939215789193864
673,43.642246339098755,0.047576457482051325,104.40478590339235,0.029181420445084212,30.990351914455637,0.06940756934332298
674,43.61077340499745,0.04758984017539192,104.3214758423901,0.029188636813435826,30.946684235707075,0.06942298079470734
675,43.579299411264145,0.0476032228687325,104.23785815948177,0.02919585318178744,30.903187629080456,0.06943839224609169
676,43.54782421467945,0.047616605562073096,104.15393444693993,0.02920306955013905,30.859862005938567,0.06945380369747604
677,43.51634766967081,0.04762998825541368,104.06970629694922,0.029210285918490664,30.816707269171708,0.0694692151488604
678,43.48486962832839,0.047643370948754274,103.98517530151425,0.02921750228684228,30.77372331322436,0.06948462660024474
679,43.45338994042124,0.04765675364209486,103.90034305236786,0.02922471865519389,30.730910024122352,0.06950003805162909
680,43.42190845341331,0.04767013633543545,103.81521114087948,0.029231935023545503,30.688267279500693,0.06951544950301344
681,43.3904250124799,0.047683519028776045,103.72978115796423,0.029239151391897117,30.64579494863125,0.0695308609543978
682,43.3589394605238,0.04769690172211663,103.64405469399198,0.029246367760248727,30.603492892451314,0.06954627240578215
683,43.32745163819169,0.04771028441545722,103.55803333869659,0.02925358412860034,30.561360963592136,0.06956168385716649
684,43.295961383890656,0.047723667108797815,103.47171868108607,0.029260800496951955,30.51939900640799,0.06957709530855084
685,43.2644685338047,0.0477370498021384,103.38511230935264,0.029268016865303566,30.477606857005824,0.0695925067599352
686,43.23297292191133,0.047750432495478994,103.29821581078312,0.02927523323365518,30.435984343274797,0.06960791821131955
687,43.201474379998245,0.04776381518881958,103.21103077166998,0.029282449602006794,30.39453128491664,0.0696233296627039
688,43.16997273768,0.04777719788216017,103.12355877722257,0.029289665970358404,30.353247493476054,0.06963874111408824
689,43.13846782241504,0.04779058057550076,103.03580141147853,0.029296882338710018,30.312132772371573,0.0696541525654726
690,43.10695945952229,0.04780396326884135,102.94776025721612,0.029304098707061632,30.271186916926972,0.06966956401685695
691,43.07544747219833,0.04781734596218194,102.85943689586662,0.029311315075413243,30.230409714402644,0.0696849754682413
692,43.04393168153437,0.04783072865552253,102.77083290742675,0.029318531443764857,30.18980094402768,0.06970038691962566
693,43.01241190653327,0.04784411134886312,102.68194987037248,0.029325747812116467,30.149360377032153,0.06971579837101
694,42.980887964126815,0.04785749404220371,102.59278936157203,0.02933296418046808,30.109087776679573,0.06973120982239435
695,42.94935966919282,0.0478708767355443,102.50335295620053,0.02934018054881969,30.06898289830008,0.0697466212737787
696,42.91782683457246,0.04788425942888489,102.41364222765417,0.029347396917171305,30.029045489323728,0.06976203272516306
697,42.88628927108779,0.04789764212222548,102.32365874746532,0.02935461328552292,29.98927528931405,0.0697774441765474
698,42.85474678755887,0.04791102481556607,102.2334040852178,0.02936182965387453,29.94967203000204,0.06979285562793175
699,42.823199190821484,0.047924407508906655,102.14287980846267,0.029369046022226144,29.910235435320693,0.0698082670793161
700,42.79164628574459,0.04793779020224725,102.0520874826349,0.029376262390577758,29.8709652214394,0.06982367853070046
701,42.76008787524803,0.04795117289558784,101.96102867096974,0.02938347875892937,29.83186109679918,0.06983908998208481
702,42.72852376032011,0.047964555588928426,101.8697049344201,0.029390695127280982,29.792922762147846,0.06985450143346915
703,42.696953740035305,0.04797793828226902,101.77811783157452,0.029397911495632596,29.75414991057563,0.0698699128848535
704,42.66537761157222,0.04799132097560961,101.68626891857511,0.029405127863984207,29.715542227551396,0.06988532433623786
705,42.63379517023129,0.0480047036689502,101.5941597490365,0.02941234423233582,29.677099390958634,0.06990073578762221
706,42.60220620945281,0.04801808636229079,101.50179187396503,0.029419560600687435,29.638821071132313,0.06991614723900656
707,42.57061052083484,0.04803146905563138,101.40916684167854,0.029426776969039045,29.600706930895658,0.0699315586903909
708,42.5390078941513,0.04804485174897197,101.31628619772643,0.02943399333739066,29.562756625597387,0.06994697014177526
709,42.50739811737003,0.04805823444231255,101.22315148481096,0.029441209705742273,29.52496980314946,0.06996238159315961
710,42.475780976670926,0.048071617135653145,101.12976424270818,0.029448426074093884,29.487346104064677,0.06997779304454396
711,42.444156256464204,0.04808499982899374,101.03612600818987,0.029455642442445498,29.449885161495096,0.06999320449592832
712,42.41252373940862,0.048098382522334324,100.94223831494622,0.02946285881079711,29.41258660127032,0.07000861594731266
713,42.38088320642985,0.048111765215674916,100.84810269350866,0.029470075179148722,29.37545004193629,0.07002402739869701
714,42.349234436738755,0.04812514790901551,100.75372067117343,0.029477291547500336,29.338475094794518,0.07003943885008136
715,42.31757720784994,0.048138530602356094,100.65909377192568,0.02948450791585195,29.301661363941328,0.07005485030146572
716,42.28591129560012,0.04815191329569669,100.56422351636435,0.02949172428420356,29.265008446307515,0.07007026175285005
717,42.25423647416677,0.04816529598903728,100.46911142162719,0.029498940652555174,29.228515931698283,0.07008567320423441
718,42.222552516086616,0.048178678682377865,100.37375900131684,0.029506157020906785,29.192183402833635,0.07010108465561876
719,42.19085919227426,0.04819206137571846,100.2781677654273,0.0295133733892584,29.15601043538873,0.07011649610700312
720,42.159156272040995,0.04820544406905904,100.18233922027085,0.029520589757610013,29.119996598034817,0.07013190755838747
721,42.12744352311344,0.048218826762399636,100.08627486840592,0.029527806125961623,29.084141452480274,0.07014731900977181
722,42.09572071165233,0.04823220945574022,99.98997620856505,0.029535022494313237,29.0484445535119,0.07016273046115616
723,42.063987602271375,0.048245592149080814,99.89344473558441,0.029542238862664848,29.012905449036786,0.07017814191254051
724,42.032243958056135,0.04825897484242141,99.79668194033256,0.02954945523101646,28.97752368012399,0.07019355336392487
725,42.00048954058296,0.04827235753576199,99.69968930964123,0.029556671599368076,28.942298781046926,0.07020896481530922
726,41.968724109937995,0.048285740229102585,99.60246832623588,0.029563887967719686,28.907230279325688,0.07022437626669356
727,41.93694742473611,0.04829912292244318,99.50502046866693,0.0295711043360713,28.872317695769752,0.07023978771807791
728,41.90515924214007,0.04831250561578376,99.40734721124241,0.029578320704422914,28.83756054452115,0.07025519916946227
729,41.873359317879576,0.048325888309124355,99.3094500239602,0.029585537072774525,28.8029583330975,0.07027061062084662
730,41.84154740627047,0.04833927100246494,99.21133037244144,0.02959275344112614,28.76851056243566,0.07028602207223097
731,41.809723260233866,0.048352653695805534,99.11298971786499,0.029599969809477752,28.734216726935394,0.07030143352361531
732,41.77788663131549,0.04836603638914612,99.01442951690174,0.029607186177829363,28.700076314503324,0.07031684497499967
733,41.74603726970485,0.04837941908248671,98.91565122165028,0.029614402546180977,28.666088806597376,0.07033225642638402
734,41.714174924254664,0.048392801775827304,98.81665627957285,0.02962161891453259,28.632253678271148,0.07034766787776837
735,41.68229934250015,0.04840618446916789,98.71744613343219,0.0296288352828842,28.598570398218584,0.07036307932915273
736,41.650410270678414,0.04841956716250848,98.61802222122877,0.029636051651235815,28.565038428819168,0.07037849078053707
737,41.618507453748,0.048432949855849075,98.51838597613941,0.02964326801958743,28.531657226182865,0.07039390223192142
738,41.58659063540826,0.04844633254918966,98.41853882645569,0.02965048438793904,28.498426240195805,0.07040931368330577
739,41.55465955811887,0.04845971524253025,98.31848219552359,0.029657700756290654,28.465344914565925,0.07042472513469013
740,41.52271396311945,0.04847309793587084,98.21821750168392,0.029664917124642268,28.43241268686875,0.07044013658607448
741,41.49075359044915,0.04848648062921143,98.11774615821312,0.029672133492993878,28.399628988593726,0.07045554803745882
742,41.458778178966206,0.04849986332255202,98.01706957326508,0.029679349861345492,28.366993245190358,0.07047095948884317
743,41.426787466367614,0.04851324601589261,97.91618914981343,0.029686566229697106,28.334504876114984,0.07048637094022753
744,41.39478118920885,0.0485266287092332,97.81510628559484,0.029693782598048717,28.302163294877523,0.07050178239161188
745,41.36275908292367,0.04854001140257379,97.71382237305254,0.02970099896640033,28.269967909088404,0.07051719384299623
746,41.33072088184366,0.04855339409591438,97.61233879928136,0.02970821533475194,28.23791812050593,0.07053260529438057
747,41.29866631921821,0.04856677678925497,97.51065694597281,0.029715431703103555,28.20601332508354,0.07054801674576493
748,41.26659512723426,0.04858015948259556,97.40877818936123,0.02972264807145517,28.174252913017575,0.07056342819714928
749,41.23450703703616,0.04859354217593615,97.30670390017059,0.02972986443980678,28.142636268795144,0.07057883964853363
750,41.20240177874555,0.04860692486927674,97.20443544356186,0.029737080808158393,28.111162771242,0.07059425109991799
751,41.17027908148121,0.04862030756261733,97.10197417908203,0.029744297176510004,28.079831793570996,0.07060966255130233
752,41.1381386733791,0.048633690255957915,96.99932146061218,0.029751513544861618,28.048642703430282,0.07062507400268668
753,41.10598028161226,0.04864707294929851,96.89647863631815,0.029758729913213232,28.01759486295209,0.07064048545407103
754,41.07380363241078,0.0486604556426391,96.79344704860078,0.029765946281564842,27.986687628801537,0.07065589690545539
755,41.04160845108187,0.048673838335979686,96.69022803404734,0.029773162649916456,27.955920352225554,0.07067130835683974
756,41.009394462029775,0.04868722102932028,96.58682292338369,0.02978037901826807,27.925292379102093,0.07068671980822408
757,40.977161388776075,0.04870060372266087,96.48323304142727,0.02978759538661968,27.894803049989385,0.07070213125960843
758,40.94490895397951,0.048713986416001456,96.37945970704048,0.029794811754971295,27.864451700175728,0.07071754271099279
759,40.912636879456194,0.04872736910934205,96.27550423308556,0.02980202812332291,27.834237659728885,0.07073295416237714
760,40.88034488619981,0.04874075180268264,96.17136792637982,0.02980924449167452,27.80416025354619,0.0707483656137615
761,40.84803269440167,0.04875413449602323,96.06705208765115,0.029816460860026133,27.774218801404466,0.07076377706514583
762,40.81570002347092,0.04876751718936381,95.96255801149547,0.029823677228377747,27.744412618010195,0.07077918851653019
763,40.78334659205471,0.048780899882704405,95.8578869863342,0.029830893596729358,27.714741013050073,0.07079459996791454
764,40.75097211805841,0.048794282576045,95.75304029437213,0.02983810996508097,27.685203291241308,0.0708100114192989
765,40.71857631866593,0.04880766526938558,95.6480192115576,0.029845326333432586,27.655798752382466,0.07082542287068325
766,40.68615891035977,0.048821047962726176,95.54282500754168,0.029852542701784196,27.626526691404216,0.07084083432206759
767,40.65371960894147,0.04883443065606677,95.43745894563921,0.02985975907013581,27.597386398420273,0.07085624577345194
768,40.62125812955176,0.048847813349407354,95.33192228279056,0.029866975438487424,27.568377158778688,0.07087165722483629
769,40.588774186690934,0.04886119604274795,95.22621626952389,0.029874191806839034,27.539498253112896,0.07088706867622065
770,40.55626749423912,0.04887457873608854,95.12034214991843,0.02988140817519065,27.510748957393346,0.070902480127605
771,40.523737765476604,0.048887961429429125,95.01430116156837,0.029888624543542262,27.48212854297885,0.07091789157898934
772,40.4911847131041,0.04890134412276972,94.908094535548,0.029895840911893873,27.453636276668327,0.07093330303037369
773,40.45860804926323,0.0489147268161103,94.8017234963768,0.029903057280245487,27.425271420752722,0.07094871448175805
774,40.426007485556795,0.048928109509450896,94.69518926198661,0.029910273648597097,27.397033233066757,0.0709641259331424
775,40.393382733069124,0.04894149220279148,94.58849304368823,0.02991749001694871,27.36892096704114,0.07097953738452675
776,40.360733502386424,0.048954874896132074,94.48163604613995,0.029924706385300325,27.340933871754693,0.07099494883591109
777,40.32805950361734,0.048968257589472666,94.37461946731626,0.029931922753651936,27.31307119198657,0.07101036028729545
778,40.29536044641315,0.04898164028281325,94.2674444984776,0.02993913912200355,27.285332168268802,0.0710257717386798
779,40.262636039988166,0.048995022976153844,94.16011232414095,0.02994635549035516,27.257716036938795,0.07104118319006415
780,40.229885993140314,0.04900840566949444,94.052624122051,0.029953571858706774,27.23022203019187,0.0710565946414485
781,40.19711001427138,0.04902178836283502,93.94498106315267,0.029960788227058388,27.202849376134175,0.07107200609283285
782,40.1643078114075,0.049035171056175615,93.83718431156382,0.02996800459541,27.175597298835314,0.0710874175442172
783,40.13147909221956,0.0490485537495162,93.72923502454921,0.029975220963761613,27.148465018381454,0.07110282899560155
784,40.098623564043564,0.04906193644285679,93.62113435249509,0.029982437332113226,27.121451750928372,0.0711182404469859
785,40.06574093390127,0.04907531913619738,93.51288343888481,0.029989653700464837,27.09455670875445,0.07113365189837026
786,40.03283090852027,0.04908870182953797,93.40448342027483,0.02999687006881645,27.067779100314077,0.0711490633497546
787,39.99989319435475,0.049102084522878564,93.29593542627208,0.030004086437168065,27.04111813029078,0.07116447480113895
788,39.96692749760569,0.04911546721621915,93.18724057951215,0.030011302805519675,27.01457299965074,0.0711798862525233
789,39.93393352424145,0.04912884990955974,93.07839999563737,0.03001851917387129,26.988142905696296,0.07119529770390766
790,39.90091098001808,0.049142232602900335,92.96941478327707,0.030025735542222903,26.96182704211937,0.07121070915529201
791,39.867859570499824,0.04915561529624092,92.86028604402773,0.030032951910574514,26.93562459905526,0.07122612060667635
792,39.83477900107941,0.04916899798958151,92.75101487243421,0.030040168278926128,26.90953476313616,0.0712415320580607
793,39.8016689769987,0.0491823806829221,92.641602355972,0.03004738464727774,26.883556717545083,0.07125694350944506
794,39.76852920336884,0.04919576337626269,92.53204957503002,0.030054601015629352,26.857689642069683,0.07127235496082941
795,39.73535938519088,0.04920914606960328,92.42235760289417,0.030061817383980966,26.831932713156036,0.07128776641221377
796,39.70215922737595,0.04922252876294387,92.31252750573225,0.03006903375233258,26.806285103962786,0.0713031778635981
797,39.66892843476593,0.04923591145628446,92.20256034257935,0.03007625012068419,26.78074598441493,0.07131858931498246
798,39.635666712153615,0.04924929414962505,92.09245716532348,0.030083466489035805,26.755314521258143,0.07133400076636681
799,39.60237376430311,0.04926267684296564,91.98221901869327,0.03009068285738742,26.729989878112683,0.07134941221775117
800,39.56904929597032,0.04927605953630623,91.87184694024559,0.03009789922573903,26.70477121552772,0.07136482366913552
801,39.53569301192321,0.04928944222964682,91.76134196035392,0.030105115594090643,26.67965769103544,0.07138023512051986
802,39.502304616962135,0.04930282492298741,91.65070510219854,0.030112331962442253,26.6546484592053,0.07139564657190421
803,39.46888381594025,0.049316207616328,91.53993738175606,0.030119548330793867,26.629742671698416,0.07141105802328856
804,39.435430313783755,0.04932959030966859,91.42903980779113,0.03012676469914548,26.604939477321793,0.07142646947467292
805,39.40194381551226,0.049342973003009175,91.31801338184817,0.030133981067497092,26.580238022082746,0.07144188092605727
806,39.36842402625896,0.04935635569634977,91.20685909824414,0.030141197435848706,26.555637449243243,0.07145729237744161
807,39.33487065129107,0.04936973838969036,91.09557794406221,0.030148413804200316,26.531136899374278,0.07147270382882596
808,39.30128339602998,0.049383121083030945,90.98417089914594,0.03015563017255193,26.506735510410465,0.07148811528021032
809,39.267661966071536,0.04939650377637154,90.87263893609483,0.030162846540903544,26.48243241770429,0.07150352673159467
810,39.234006067206224,0.04940988646971213,90.76098302026008,0.030170062909255155,26.45822675408077,0.07151893818297902
811,39.20031540543943,0.049423269163052716,90.64920410974159,0.03017727927760677,26.4341176498918,0.07153434963436336
812,39.166589687011545,0.04943665185639331,90.53730315538542,0.030184495645958383,26.410104233070655,0.07154976108574772
813,39.13282861841823,0.0494500345497339,90.42528110078243,0.030191712014309993,26.38618562918663,0.07156517253713207
814,39.099031906430525,0.04946341724307449,90.31313888226725,0.030198928382661607,26.362360961499377,0.07158058398851642
815,39.065199258114866,0.04947679993641508,90.20087742891863,0.03020614475101322,26.338629351013537,0.07159599543990078
816,39.031330380853355,0.049490182629755665,90.08849766256031,0.03021336111936483,26.314989916533197,0.07161140689128512
817,38.997424982363725,0.04950356532309626,89.97600049776224,0.030220577487716446,26.29144177471634,0.07162681834266947
818,38.963482770719445,0.04951694801643684,89.86338684184341,0.03022779385606806,26.267984040129434,0.07164222979405382
819,38.92950345436966,0.049530330709777436,89.75065759487497,0.03023501022441967,26.2446158253019,0.07165764124543818
820,38.895486742159285,0.04954371340311803,89.63781364968423,0.030242226592771284,26.221336240780502,0.07167305269682253
821,38.86143234334895,0.049557096096458614,89.52485589185953,0.030249442961122898,26.19814439518392,0.07168846414820687
822,38.82733996763492,0.049570478789799206,89.41178519975576,0.03025665932947451,26.175039395257052,0.07170387559959122
823,38.79320932516904,0.0495838614831398,89.29860244450057,0.030263875697826122,26.152020345925518,0.07171928705097558
824,38.759040126578576,0.049597244176480385,89.18530849000194,0.030271092066177736,26.12908635035005,0.07173469850235993
825,38.72483208298613,0.04961062686982098,89.07190419295594,0.030278308434529347,26.10623650998079,0.07175010995374427
826,38.69058490602944,0.04962400956316156,88.95839040285502,0.03028552480288096,26.083469924611602,0.07176552140512862
827,38.65629830788112,0.049637392256502155,88.84476796199812,0.030292741171232575,26.060785692434486,0.07178093285651298
828,38.62197200126849,0.04965077494984274,88.73103770550051,0.030299957539584185,26.038182910093667,0.07179634430789733
829,38.5876056994933,0.04966415764318333,88.61720046130492,0.0303071739079358,26.01566067273995,0.07181175575928168
830,38.55319911645138,0.049677540336523926,88.5032570501933,0.03031439027628741,25.99321807408479,0.07182716721066602
831,38.518751966652324,0.04969092302986451,88.38920828579921,0.030321606644639024,25.97085420645441,0.07184257866205038
832,38.48426396523903,0.049704305723205104,88.2750549746214,0.030328823012990634,25.948568160843983,0.07185799011343473
833,38.44973482800748,0.0497176884165457,88.16079791603732,0.030336039381342248,25.926359026971525,0.07187340156481908
834,38.41516427142606,0.04973107110988628,88.04643790231862,0.030343255749693862,25.90422589333195,0.07188881301620344
835,38.38055201265516,0.049744453803226875,87.93197571864604,0.030350472118045473,25.88216784725092,0.07190422446758778
836,38.34589776956668,0.04975783649656746,87.81741214312578,0.030357688486397087,25.860183974938675,0.07191963591897213
837,38.31120126076339,0.04977121918990805,87.70274794680675,0.0303649048547487,25.838273361543905,0.07193504737035648
838,38.276462205598385,0.04978460188324864,87.58798389369808,0.03037212122310031,25.816435091207403,0.07195045882174084
839,38.24168032419429,0.04979798457658923,87.47312074078759,0.030379337591451925,25.794668247115673,0.07196587027312519
840,38.20685533746272,0.049811367269929824,87.35815923806108,0.03038655395980354,25.77297191155462,0.07198128172450953
841,38.17198696712345,0.04982474996327041,87.24310012852207,0.03039377032815515,25.751345165962864,0.07199669317589388
842,38.13707493572365,0.049838132656611,87.1279441482123,0.030400986696506763,25.729787090985326,0.07201210462727824
843,38.10211896665701,0.049851515349951595,87.0126920262336,0.030408203064858377,25.708296766526534,0.07202751607866259
844,38.067118784182924,0.04986489804329218,86.89734448476933,0.030415419433209988,25.686873271803808,0.07204292753004693
845,38.03207411344548,0.04987828073663277,86.78190223910718,0.030422635801561602,25.665515685400432,0.07205833898143128
846,37.99698468049259,0.049891663429973365,86.66636599766295,0.030429852169913216,25.644223085318846,0.07207375043281564
847,37.96185021229487,0.04990504612331395,86.55073646200438,0.030437068538264826,25.62299454903347,0.07208916188419999
848,37.926670436764546,0.049918428816654536,86.43501432687606,0.03044428490661644,25.60182915354374,0.07210457333558434
849,37.89144508277447,0.04993181150999513,86.31920028022485,0.030451501274968054,25.580725975426795,0.07211998478696868
850,37.8561738801768,0.04994519420333572,86.20329500322623,0.030458717643319665,25.55968409089015,0.07213539623835304
851,37.820856559821856,0.04995857689667631,86.0872991703108,0.03046593401167128,25.538702575824455,0.07215080768973739
852,37.78549285357674,0.0499719595900169,85.97121344919219,0.030473150380022893,25.51778050585575,0.07216621914112174
853,37.75008249434415,0.04998534228335749,85.85503850089526,0.030480366748374503,25.496916956398017,0.0721816305925061
854,37.714625216080876,0.04999872497669808,85.73877497978434,0.030487583116726117,25.476111002705323,0.07219704204389044
855,37.6791207538163,0.05001210767003867,85.62242353359352,0.03049479948507773,25.45536171992399,0.07221245349527479
856,37.643568843671076,0.05002549036337926,85.5059848034563,0.03050201585342934,25.434668183144712,0.07222786494665914
857,37.60796922287543,0.05003887305671985,85.38945942393659,0.030509232221780955,25.414029467454327,0.0722432763980435
858,37.57232162978756,0.05005225575006044,85.27284802306008,0.030516448590132566,25.393444647987703,0.07225868784942785
859,37.536625803912024,0.05006563844340103,85.15615122234622,0.03052366495848418,25.372912799979378,0.07227409930081219
860,37.50088148591786,0.05007902113674162,85.03936963684114,0.03053088132683579,25.35243299881504,0.07228951075219654
861,37.46508841765701,0.050092403830082205,84.92250387515085,0.030538097695187404,25.33200432008298,0.0723049222035809
862,37.429246342182225,0.0501057865234228,84.8055545394752,0.03054531406353902,25.311625839625368,0.07232033365496525
863,37.39335500376531,0.05011916921676339,84.68852222564243,0.03055253043189063,25.291296633589365,0.0723357451063496
864,37.35741414791507,0.050132551910103976,84.57140752314419,0.030559746800242243,25.271015778478123,0.07235115655773394
865,37.32142352139528,0.05014593460344457,84.4542110151716,0.030566963168593857,25.25078235120161,0.0723665680091183
866,37.28538287224256,0.05015931729678516,84.33693327865161,0.030574179536945467,25.230595429127376,0.07238197946050265
867,37.249291949784215,0.050172699990125746,84.2195748842835,0.03058139590529708,25.210454090131094,0.072397390911887
868,37.21315050465592,0.05018608268346634,84.1021363965769,0.030588612273648695,25.190357412646954,0.07241280236327136
869,37.176958288819556,0.050199465376806925,83.9846183738898,0.030595828642000306,25.170304475717977,0.0724282138146557
870,37.14071505558068,0.05021284807014752,83.86702136846688,0.03060304501035192,25.150294359046047,0.07244362526604005
871,37.10442055960617,0.0502262307634881,83.74934592647949,0.030610261378703534,25.130326143041927,0.0724590367174244
872,37.068074556941596,0.050239613456828695,83.63159258806483,0.030617477747055144,25.110398908875084,0.07247444816880876
873,37.03167680502884,0.05025299615016929,83.5137618873664,0.030624694115406758,25.090511738523222,0.07248985962019311
874,36.99522706272321,0.050266378843509874,83.39585435257526,0.030631910483758372,25.07066371482187,0.07250527107157745
875,36.958725090310814,0.050279761536850466,83.27787050597125,0.030639126852109982,25.050853921513554,0.0725206825229618
876,36.922170649525754,0.05029314423019106,83.15981086396505,0.030646343220461596,25.03108144329706,0.07253609397434616
877,36.885563503567234,0.050306526923531644,83.04167593714067,0.03065355958881321,25.01134536587635,0.07255150542573051
878,36.84890341711661,0.05031990961687224,82.9234662302986,0.03066077595716482,24.99164477600931,0.07256691687711486
879,36.8121901563544,0.05033329231021282,82.80518224249914,0.030667992325516435,24.971978761556464,0.0725823283284992
880,36.77542348897702,0.050346675003553415,82.68682446710702,0.03067520869386805,24.95234641152927,0.07259773977988355
881,36.7386031842139,0.050360057696894,82.5683933918354,0.03068242506221966,24.932746816138536,0.07261315123126791
882,36.70172901284391,0.05037344039023459,82.44988949879122,0.030689641430571273,24.91317906684237,0.07262856268265226
883,36.66480074721219,0.050386823083575186,82.33131326452084,0.030696857798922887,24.89364225639415,0.07264397413403662
884,36.62781816124676,0.05040020577691577,82.21266516005605,0.030704074167274498,24.874135478890167,0.07265938558542095
885,36.5907810304749,0.050413588470256364,82.09394565096062,0.03071129053562611,24.854657829817135,0.07267479703680531
886,36.55368913203968,0.050426971163596956,81.97515519737732,0.030718506903977722,24.83520840609959,0.07269020848818966
887,36.51654224471627,0.05044035385693754,81.85629425407531,0.030725723272329336,24.815786306146908,0.07270561993957401
888,36.47934014892813,0.050453736550278135,81.73736327049829,0.030732939640680947,24.796390629900316,0.07272103139095837
889,36.44208262676328,0.05046711924361873,81.6183626908128,0.03074015600903256,24.777020478879578,0.07273644284234271
890,36.404769461990426,0.05048050193695931,81.49929295395702,0.030747372377384175,24.757674956229472,0.07275185429372706
891,36.36740044007478,0.0504938846302999,81.3801544936902,0.030754588745735785,24.738353166766263,0.07276726574511141
892,36.32997534819411,0.05050726732364049,81.26094773864205,0.0307618051140874,24.719054217023647,0.07278267719649577
893,36.29249397525467,0.050520650016981083,81.14167311236321,0.030769021482439013,24.699777215298802,0.07279808864788012
894,36.25495611190676,0.05053403271032167,81.02233103337602,0.030776237850790623,24.680521271698,0.07281350009926446
895,36.21736155056042,0.05054741540366226,80.90292191522471,0.030783454219142237,24.66128549818208,0.07282891155064881
896,36.17971008540114,0.050560798097002854,80.78344616652754,0.03079067058749385,24.642069008611838,0.07284432300203317
897,36.14200151240519,0.05057418079034344,80.6639041910282,0.030797886955845462,24.622870918792945,0.07285973445341752
898,36.104235629355095,0.05058756348368403,80.54429638764816,0.030805103324197076,24.60369034652088,0.07287514590480187
899,36.06641223585491,0.050600946177024625,80.42462315053903,0.03081231969254869,24.58452641162553,0.07289055735618621
900,36.02853113334542,0.05061432887036521,80.30488486913575,0.0308195360609003,24.5653782360155,0.07290596880757057
901,35.990592125119264,0.0506277115637058,80.18508192820947,0.030826752429251914,24.546244943722396,0.07292138025895492
902,35.952595016336,0.05064109425704639,80.06521470792163,0.030833968797603528,24.527125660944744,0.07293679171033927
903,35.91453961403691,0.05065447695038698,79.94528358387802,0.03084118516595514,24.50801951609164,0.07295220316172363
904,35.876425727160004,0.05066785964372757,79.82528892718258,0.030848401534306753,24.488925639826316,0.07296761461310797
905,35.83825316655466,0.05068124233706816,79.7052311044927,0.030855617902658367,24.469843165109314,0.07298302606449232
906,35.80002174499626,0.05069462503040875,79.58511047807403,0.030862834271009977,24.450771227241535,0.07299843751587667
907,35.761731277200816,0.05070800772374934,79.4649274058556,0.03087005063936159,24.431708963907084,0.07301384896726103
908,35.72338157983925,0.05072139041708993,79.34468224148615,0.030877267007713205,24.412655515215665,0.07302926041864538
909,35.68497247155204,0.05073477311043052,79.22437533438956,0.030884483376064815,24.39361002374505,0.07304467187002972
910,35.646503772963165,0.05074815580377111,79.10400702982116,0.03089169974441643,24.374571634582963,0.07306008332141407
911,35.60797530669441,0.0507615384971117,78.98357766892477,0.030898916112768043,24.35553949536903,0.07307549477279843
912,35.569386897379395,0.050774921190452287,78.86308758878917,0.030906132481119654,24.336512756336305,0.07309090622418278
913,35.530738371677565,0.05078830388379288,78.7425371225055,0.030913348849471268,24.317490570352554,0.07310631767556713
914,35.492029558288,0.050801686577133465,78.62192659922468,0.03092056521782288,24.298472092961383,0.07312172912695147
915,35.45326028796309,0.05081506927047406,78.50125634421491,0.030927781586174492,24.279456482422983,0.07313714057833583
916,35.414430393522345,0.05082845196381465,78.38052667892003,0.030934997954526103,24.260442899754757,0.07315255202972018
917,35.37553970986579,0.050841834657155235,78.25973792101749,0.030942214322877717,24.24143050877163,0.07316796348110453
918,35.33658807398748,0.05085521735049583,78.13889038447692,0.03094943069122933,24.222418476126037,0.07318337493248889
919,35.2975753249888,0.05086860004383642,78.01798437961887,0.03095664705958094,24.203405971347816,0.07319878638387323
920,35.25850130409168,0.050881982737177006,77.89702021317353,0.030963863427932555,24.184392166883605,0.07321419783525758
921,35.219365854651755,0.0508953654305176,77.77599818834025,0.03097107979628417,24.165376238136282,0.07322960928664193
922,35.18016882217134,0.050908748123858184,77.65491860484701,0.03097829616463578,24.14635736350381,0.07324502073802629
923,35.14091005431229,0.05092213081719878,77.53378175900934,0.030985512532987394,24.12733472441812,0.07326043218941064
924,35.10158940090892,0.05093551351053936,77.41258794379084,0.030992728901339008,24.108307505383483,0.07327584364079498
925,35.06220671398057,0.050948896203879955,77.29133744886293,0.030999945269690618,24.089274894014736,0.07329125509217933
926,35.02276184774424,0.05096227889722055,77.17003056066496,0.031007161638042232,24.0702360810753,0.07330666654356369
927,34.98325465862706,0.05097566159056113,77.04866756246463,0.031014378006393846,24.051190260514737,0.07332207799494804
928,34.94368500527854,0.050989044283901726,76.92724873441864,0.031021594374745456,24.032136629506216,0.0733374894463324
929,34.90405274858301,0.05100242697724232,76.80577435363308,0.03102881074309707,24.013074388483606,0.07335290089771673
930,34.86435775167159,0.051015809670582904,76.68424469422463,0.031036027111448684,23.994002741178267,0.07336831234910109
931,34.82459987993418,0.051029192363923497,76.56266002738161,0.031043243479800295,23.97492089465575,0.07338372380048544
932,34.78477900103153,0.05104257505726409,76.4410206214246,0.03105045984815191,23.955828059351916,0.0733991352518698
933,34.74489498490687,0.051055957750604675,76.31932674186831,0.031057676216503523,23.93672344910908,0.07341454670325415
934,34.70494770379769,0.05106934044394526,76.1975786514827,0.031064892584855133,23.917606281211658,0.07342995815463849
935,34.66493703224718,0.05108272313728585,76.07577661035461,0.031072108953206747,23.89847577642156,0.07344536960602284
936,34.6248628471158,0.051096105830626445,75.95392087594935,0.03107932532155836,23.87933115901349,0.07346078105740719
937,34.58472502759253,0.05110948852396703,75.83201170317255,0.03108654168990997,23.86017165680967,0.07347619250879155
938,34.5445234552061,0.051122871217307624,75.71004934443174,0.031093758058261586,23.840996501214516,0.0734916039601759
939,34.50425801383606,0.051136253910648216,75.58803404969868,0.0311009744266132,23.82180492724887,0.07350701541156024
940,34.463928589723764,0.0511496366039888,75.46596606657107,0.03110819079496481,23.802596173583993,0.07352242686294459
941,34.42353507148323,0.051163019297329394,75.34384564033485,0.031115407163316424,23.783369482575335,0.07353783831432895
942,34.38307735011187,0.05117640199066999,75.22167301402627,0.031122623531668035,23.76412410029594,0.0735532497657133
943,34.34255531900109,0.05118978468401057,75.09944842849396,0.03112983990001965,23.744859276569482,0.07356866121709765
944,34.30196887394674,0.051203167377351165,74.97717212246155,0.03113705626837126,23.72557426500323,0.07358407266848199
945,34.261317913159594,0.05121655007069175,74.85484433258974,0.031144272636722873,23.706268323020446,0.07359948411986635
946,34.220602337275515,0.05122993276403234,74.73246529353877,0.031151489005074487,23.68694071189268,0.0736148955712507
947,34.17982204936559,0.05124331545737293,74.61003523803083,0.031158705373426097,23.66759069677175,0.07363030702263505
948,34.1389769549461,0.05125669815071352,74.48755439691215,0.03116592174177771,23.648217546721277,0.0736457184740194
949,34.09806696198854,0.051270080844054114,74.36502299921614,0.031173138110129325,23.62882053474812,0.07366112992540375
950,34.05709198092923,0.0512834635373947,74.2424412722252,0.031180354478480936,23.609398937833287,0.0736765413767881
951,34.016051924678905,0.05129684623073529,74.11980944153322,0.03118757084683255,23.589952036962785,0.07369195282817245
952,33.97494670863241,0.051310228924075885,73.99712773110842,0.031194787215184164,23.570479117157987,0.0737073642795568
953,33.93377625067794,0.05132361161741647,73.87439636335546,0.031202003583535774,23.55097946750575,0.07372277573094115
954,33.8925404712063,0.05133699431075706,73.75161555917785,0.031209219951887388,23.531452381188192,0.0737381871823255
955,33.85123929312013,0.05135037700409765,73.62878553804052,0.031216436320239002,23.511897155512294,0.07375359863370985
956,33.809872641842695,0.05136375969743824,73.50590651803202,0.031223652688590613,23.492313091938996,0.0737690100850942
957,33.76844044532708,0.05137714239077883,73.3829787159267,0.031230869056942227,23.472699496112156,0.07378442153647856
958,33.72694263406457,0.05139052508411942,73.26000234724728,0.03123808542529384,23.453055677887097,0.0737998329878629
959,33.68537914109357,0.05140390777746001,73.13697762632705,0.03124530179364545,23.4333809513588,0.07381524443924725
960,33.6437499020079,0.0514172904708006,73.01390476637158,0.03125251816199706,23.41367463489004,0.0738306558906316
961,33.60205485496525,0.05143067316414119,72.89078397952099,0.03125973453034868,23.393936051138823,0.07384606734201596
962,33.56029394069536,0.05144405585748178,72.76761547691245,0.03126695089870029,23.374164527085863,0.07386147879340031
963,33.51846710250814,0.05145743855082237,72.64439946874136,0.0312741672670519,23.35435939406154,0.07387689024478465
964,33.47657428630159,0.05147082124416296,72.52113616432332,0.03128138363540352,23.334519987772534,0.073892301696169
965,33.434615440569715,0.051484203937503546,72.3978257721565,0.03128860000375513,23.3146456483283,0.07390771314755336
966,33.39259051641017,0.05149758663084414,72.27446849998219,0.03129581637210674,23.29473572026713,0.07392312459893771
967,33.35049946753188,0.051510969324184724,72.15106455484718,0.031303032740458356,23.274789552581808,0.07393853605032207
968,33.30834225026232,0.05152435201752532,72.02761414316495,0.031310249108809966,23.25480649874516,0.0739539475017064
969,33.26611882355512,0.05153773471086591,71.90411747077654,0.03131746547716158,23.234785916735028,0.07396935895309076
970,33.22382914899694,0.051551117404206495,71.7805747430119,0.031324681845513194,23.214727169059167,0.07398477040447511
971,33.18147319081466,0.05156450009754709,71.65698616475132,0.031331898213864805,23.19462962277969,0.07400018185585946
972,33.13905091588224,0.05157788279088768,71.53335194048563,0.031339114582216415,23.17449264953719,0.0740155933072438
973,33.09656229372754,0.051591265484228266,71.40967227437703,0.03134633095056803,23.15431562557452,0.07403100475862816
974,33.054007296538884,0.05160464817756886,71.28594737032013,0.03135354731891964,23.134097931760447,0.07404641621001251
975,33.01138589917161,0.05161803087090945,71.16217743200156,0.031360763687271254,23.113838953612664,0.07406182766139686
976,32.9686980791544,0.05163141356425004,71.03836266296055,0.03136798005562287,23.093538081320766,0.07407723911278122
977,32.92594381669557,0.05164479625759062,70.91450326664923,0.03137519642397448,23.073194709768718,0.07409265056416556
978,32.88312309468904,0.051658178950931215,70.790599446492,0.03138241279232609,23.05280823855706,0.07410806201554991
979,32.840235898720415,0.05167156164427181,70.66665140594506,0.03138962916067771,23.03237807202484,0.07412347346693426
980,32.79728221707275,0.05168494433761239,70.54265934855664,0.03139684552902932,23.011903619271134,0.07413888491831862
981,32.75426204073224,0.051698327030952985,70.41862347802524,0.03140406189738093,22.991384294176306,0.07415429636970297
982,32.711175363393735,0.05171170972429358,70.29454399825929,0.03141127826573255,22.970819515422896,0.07416970782108731
983,32.66802218146622,0.051725092417634164,70.17042111343602,0.03141849463408416,22.950208706516122,0.07418511927247166
984,32.62480249407793,0.051738475110974756,70.04625502805945,0.03142571100243577,22.929551295804302,0.07420053072385602
985,32.58151630308164,0.05175185780431535,69.92204594701913,0.031432927370787386,22.908846716498672,0.07421594217524037
986,32.538163613059666,0.051765240497655934,69.79779407564855,0.031440143739139,22.888094406692936,0.07423135362662472
987,32.49474443132848,0.05177862319099653,69.67349961978249,0.03144736010749061,22.86729380938267,0.07424676507800906
988,32.451258767943706,0.05179200588433711,69.54916278581476,0.03145457647584222,22.846444372484104,0.07426217652939342
989,32.407706635704514,0.051805388577677705,69.4247837807556,0.031461792844193835,22.825545548852855,0.07427758798077777
990,32.36408805015816,0.05181877127101829,69.30036281228917,0.031469009212545446,22.80459679630218,0.07429299943216212
991,32.32040302960412,0.05183215396435888,69.17590008882985,0.031476225580897056,22.783597577620892,0.07430841088354648
992,32.27665159509844,0.051845536657699476,69.05139581957883,0.031483441949248674,22.762547360591036,0.07432382233493082
993,32.23283377045761,0.05185891935104006,68.92685021458104,0.031490658317600284,22.7414456180051,0.07433923378631517
994,32.188949582262495,0.051872302044380654,68.80226348478021,0.031497874685951895,22.72029182768306,0.07435464523769952
995,32.14499905986201,0.05188568473772125,68.67763584207532,0.03150509105430351,22.699085472489013,0.07437005668908388
996,32.10098223537675,0.05189906743106183,68.55296749937592,0.03151230742265512,22.677826040347416,0.07438546814046823
997,32.056899143702424,0.051912450124402425,68.4282586706568,0.03151952379100673,22.656513024259127,0.07440087959185257
998,32.01274982251319,0.05192583281774301,68.30350957101305,0.03152674015935835,22.63514592231698,0.07441629104323692
999,31.96853431226472,0.0519392155110836,68.17872041671492,0.03153395652770996,22.61372423772114,0.07443170249462128


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_60_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00017,0.03420292213559151,0.03472990542650223,0.062101442366838455
1,1,00042,0.050942204892635345,0.04684850573539734,0.0714980959892273
2,2,00092,0.0679587721824646,0.04469043016433716,0.08394680917263031
3,3,00067,0.05447082966566086,0.0503460168838501,0.07500027120113373


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_60_D_4/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,13.69046675584876,0.03420292213559151,23.82151665801715,0.03472990542650223,22.80680708392159,0.062101442366838455
1,13.713865067311147,0.03423671177527807,23.84882796036184,0.03474553716970278,22.847468685079065,0.062123309600878286
2,13.73725464139002,0.03427050141496463,23.87609561332385,0.034761168912903324,22.88810537128414,0.06214517683491812
3,13.760635522781902,0.03430429105465119,23.903320077036177,0.034776800656103876,22.928717010378488,0.06216704406895795
4,13.784007756945705,0.03433808069433775,23.930501816207034,0.03479243239930442,22.969303470880387,0.06218891130299778
5,13.807371390089765,0.03437187033402431,23.95764130009991,0.03480806414250497,23.009864621973275,0.06221077853703762
6,13.83072646915877,0.03440565997371087,23.984739002513116,0.03482369588570552,23.05040033349388,0.06223264577107745
7,13.854073041820609,0.03443944961339743,24.011795401759134,0.03483932762890607,23.09091047592062,0.06225451300511728
8,13.877411156453096,0.03447323925308399,24.03881098064358,0.034854959372106614,23.131394920361537,0.06227638023915711
9,13.90074086213059,0.03450702889277055,24.06578622644384,0.034870591115307166,23.171853538542504,0.06229824747319694
10,13.924062208610538,0.0345408185324571,24.09272163088734,0.03488622285850771,23.21228620279502,0.06232011470723677
11,13.947375246319902,0.03457460817214366,24.119617690129527,0.03490185460170826,23.25269278604418,0.0623419819412766
12,13.97068002634147,0.03460839781183022,24.146474904731466,0.03491748634490881,23.293073161796443,0.062363849175316434
13,13.993976600400092,0.03464218745151678,24.173293779637234,0.03493311808810936,23.333427204127197,0.062385716409356265
14,14.017265020848836,0.03467597709120334,24.200074824150686,0.034948749831309904,23.37375478766857,0.062407583643396096
15,14.040545340654994,0.0347097667308899,24.22681855191231,0.034964381574510456,23.414055787596787,0.062429450877435934
16,14.063817613386043,0.03474355637057646,24.25352548087535,0.034980013317711,23.454330079619766,0.062451318111475765
17,14.087081893195494,0.03477734601026302,24.280196133281876,0.03499564506091155,23.49457753996434,0.062473185345515596
18,14.110338234808657,0.03481113564994958,24.306831035638353,0.0350112768041121,23.534798045363726,0.06249505257955543
19,14.133586693508285,0.03484492528963614,24.333430718691044,0.03502690854731265,23.57499147304457,0.06251691981359525
20,14.156827325120185,0.0348787149293227,24.359995717400864,0.035042540290513194,23.61515770071433,0.06253878704763509
21,14.180060185998686,0.03491250456900926,24.38652657091816,0.035058172033713746,23.655296606548113,0.06256065428167493
22,14.203285333012037,0.03494629420869582,24.413023822556937,0.03507380377691429,23.695408069175798,0.06258252151571475
23,14.226502823527742,0.03498008384838238,24.43948801976897,0.03508943552011484,23.735491967669045,0.06260438874975459
24,14.249712715397795,0.03501387348806894,24.465919714117366,0.03510506726331539,23.77554818152802,0.06262625598379441
25,14.272915066943787,0.0350476631277555,24.49231946125002,0.03512069900651594,23.815576590668375,0.06264812321783425
26,14.296109936942019,0.03508145276744206,24.518687820872568,0.035136330749716484,23.85557707540781,0.06266999045187407
27,14.319297384608479,0.03511524240712862,24.5450253567212,0.035151962492917035,23.895549516452924,0.06269185768591391
28,14.342477469583716,0.03514903204681518,24.571332636534926,0.03516759423611758,23.93549379488572,0.06271372491995374
29,14.365650251917707,0.035182821686501733,24.597610232027773,0.03518322597931813,23.975409792150252,0.06273559215399357
30,14.388815792054588,0.035216611326188293,24.62385871886045,0.035198857722518684,24.015297390039027,0.06275745938803341
31,14.411974150817333,0.035250400965874853,24.650078676611827,0.03521448946571923,24.055156470679584,0.06277932662207324
32,14.435125389392342,0.035284190605561414,24.676270688750087,0.03523012120891978,24.09498691652081,0.06280119385611307
33,14.458269569313988,0.035317980245247974,24.70243534260344,0.035245752952120325,24.13478861031923,0.0628230610901529
34,14.481406752449068,0.035351769884934534,24.728573229330763,0.03526138469532088,24.174561435125444,0.06284492832419274
35,14.504537000981179,0.035385559524621094,24.75468494389163,0.03527701643852142,24.214305274270192,0.06286679555823256
36,14.527660377395044,0.035419349164307654,24.78077108501627,0.035292648181721974,24.254020011350725,0.0628886627922724
37,14.550776944460763,0.035453138803994214,24.806832255175124,0.03530827992492252,24.293705530216755,0.06291053002631222
38,14.573886765217983,0.035486928443680774,24.8328690605481,0.03532391166812307,24.33336171495677,0.06293239726035206
39,14.596989902960035,0.035520718083367334,24.85888211099347,0.035339543411323615,24.372988449883827,0.06295426449439188
40,14.620086421217978,0.035554507723053894,24.884872020016584,0.03535517515452417,24.412585619521902,0.06297613172843172
41,14.64317638374459,0.035588297362740454,24.91083940473813,0.03537080689772471,24.452153108591524,0.06299799896247156
42,14.666259854498314,0.035622087002427014,24.93678488586226,0.035386438640925263,24.49169080199589,0.06301986619651138
43,14.689336897627125,0.035655876642113574,24.962709087644214,0.03540207038412581,24.531198584806802,0.06304173343055122
44,14.712407577452334,0.035689666281800134,24.988612637857845,0.03541770212732636,24.57067634225036,0.06306360066459105
45,14.735471958452372,0.035723455921486694,25.014496167762672,0.035433333870526905,24.610123959692984,0.06308546789863088
46,14.758530105246486,0.035757245561173254,25.040360312070792,0.03544896561372746,24.64954132262704,0.06310733513267071
47,14.781582082578382,0.035791035200859814,25.066205708913344,0.035464597356928,24.688928316656778,0.06312920236671055
48,14.804627955299843,0.035824824840546374,25.092032999806822,0.03548022910012855,24.72828482748386,0.06315106960075037
49,14.827667788354272,0.03585861448023293,25.117842829618937,0.0354958608433291,24.76761074089329,0.06317293683479021
50,14.850701646760193,0.03589240411991949,25.143635846534423,0.03551149258652965,24.806905942738975,0.06319480406883005
51,14.873729595594705,0.03592619375960605,25.1694127020202,0.035527124329730195,24.846170318929367,0.06321667130286987
52,14.896751699976901,0.03595998339929261,25.195174050790673,0.035542756072930747,24.885403755413222,0.06323853853690971
53,14.919768025051226,0.03599377303897917,25.22092055077237,0.03555838781613129,24.92460613816506,0.06326040577094953
54,14.9427786359708,0.03602756267866573,25.24665286306852,0.03557401955933184,24.96377735317096,0.06328227300498937
55,14.965783597880701,0.03606135231835229,25.272371651923258,0.03558965130253239,25.00291728641394,0.0633041402390292
56,14.98878297590122,0.03609514195803885,25.29807758468562,0.03560528304573294,25.042025823859724,0.06332600747306903
57,15.011776835111032,0.03612893159772541,25.323771331773116,0.035620914788933485,25.08110285144212,0.06334787470710886
58,15.034765240530412,0.03616272123741197,25.3494535666352,0.035636546532134036,25.120148255048736,0.0633697419411487
59,15.057748257104326,0.03619651087709853,25.375124965716342,0.03565217827533458,25.15916192050634,0.06339160917518852
60,15.080725949685545,0.03623030051678509,25.40078620841889,0.03566781001853513,25.198143733566614,0.06341347640922836
61,15.103698383017734,0.03626409015647165,25.426437977065593,0.035683441761735685,25.237093579891436,0.0634353436432682
62,15.126665621718463,0.03629787979615821,25.45208095686193,0.03569907350493623,25.276011345038537,0.06345721087730802
63,15.149627730262223,0.03633166943584477,25.477715835858127,0.03571470524813678,25.31489691444703,0.06347907811134786
64,15.17258477296342,0.03636545907553133,25.503343304910896,0.035730336991337326,25.353750173422828,0.06350094534538768
65,15.195536813959325,0.03639924871521789,25.52896405764497,0.03574596873453788,25.39257100712429,0.06352281257942752
66,15.218483917193002,0.03643303835490445,25.554578790414254,0.03576160047773842,25.431359300547584,0.06354467981346734
67,15.241426146396233,0.03646682799459101,25.58018820226289,0.035777232220938975,25.47011493851239,0.06356654704750718
68,15.264363565072403,0.03650061763427756,25.605792994885856,0.03579286396413952,25.508837805647204,0.063588414281547
69,15.287296236479376,0.03653440727396412,25.631393872589527,0.03580849570734007,25.547527786375184,0.06361028151558684
70,15.310224223612341,0.03656819691365068,25.656991542251742,0.035824127450540616,25.586184764899375,0.06363214874962668
71,15.333147589186655,0.03660198655333724,25.68258671328191,0.03583975919374117,25.624808625188425,0.0636540159836665
72,15.356066395620687,0.0366357761930238,25.708180097580517,0.03585539093694171,25.663399250962232,0.06367588321770634
73,15.378980705018591,0.03666956583271036,25.733772409498695,0.035871022680142264,25.70195652567734,0.06369775045174617
74,15.401890579153163,0.03670335547239692,25.75936436579735,0.03588665442334281,25.740480332512732,0.063719617685786
75,15.424796079448592,0.03673714511208348,25.784956685606158,0.03590228616654336,25.77897055435529,0.06374148491982583
76,15.447697266963253,0.03677093475177004,25.81055009038221,0.035917917909743906,25.817427073785588,0.06376335215386567
77,15.470594202372512,0.0368047243914566,25.836145303868523,0.03593354965294446,25.855849773063415,0.06378521938790549
78,15.493486945951478,0.03683851403114316,25.86174305205222,0.035949181396145,25.894238534113597,0.06380708662194533
79,15.51637555755778,0.03687230367082972,25.88734406312258,0.035964813139345554,25.932593238511604,0.06382895385598517
80,15.539260096614356,0.03690609331051628,25.912949067428716,0.0359804448825461,25.9709137674693,0.06385082109002499
81,15.562140622092217,0.03693988295020284,25.93855879743716,0.03599607662574665,26.009200001820876,0.06387268832406483
82,15.585017192493217,0.0369736725898894,25.964173987689094,0.036011708368947196,26.047451822008398,0.06389455555810465
83,15.60788986583285,0.03700746222957596,25.989795374757477,0.03602734011214775,26.08566910806787,0.06391642279214449
84,15.63075869962303,0.03704125186926252,26.015423697203822,0.03604297185534829,26.1238517396149,0.06393829002618431
85,15.65362375085488,0.03707504150894908,26.041059695534855,0.036058603598548844,26.161999595830824,0.06396015726022415
86,15.676485075981546,0.03710883114863564,26.06670411215887,0.03607423534174939,26.200112555448456,0.06398202449426398
87,15.699342730901016,0.0371426207883222,26.092357691341945,0.03608986708494994,26.238190496738213,0.06400389172830381
88,15.72219677093892,0.03717641042800875,26.11802117916385,0.036105498828150485,26.27623329749401,0.06402575896234364
89,15.74504725083143,0.03721020006769531,26.143695323473857,0.03612113057135104,26.314240835019532,0.06404762619638348
90,15.767894224708048,0.037243989707381873,26.169380873846208,0.03613676231455158,26.352212986114115,0.06406949343042331
91,15.790737746074534,0.037277779347068433,26.195078581535476,0.036152394057752134,26.390149627059003,0.06409136066446314
92,15.813577867795791,0.037311568986754994,26.220789199431685,0.036168025800952686,26.42805063360368,0.06411322789850298
93,15.836414642078756,0.037345358626441554,26.246513482015178,0.03618365754415323,26.465915880951897,0.0641350951325428
94,15.85924812045538,0.037379148266128114,26.272252185311416,0.03619928928735378,26.503745243748213,0.06415696236658264
95,15.88207835376557,0.037412937905814674,26.298006066845396,0.03621492103055433,26.541538596064193,0.06417882960062246
96,15.904905392140165,0.037446727545501234,26.323775885596042,0.03623055277375488,26.57929581138495,0.0642006968346623
97,15.927729284984007,0.037480517185187794,26.349562401950255,0.036246184516955424,26.617016762595515,0.06422256406870212
98,15.950550080958923,0.037514306824874354,26.375366377656942,0.036261816260155975,26.654701321967522,0.06424443130274196
99,15.97336782796685,0.037548096464560914,26.40118857578065,0.03627744800335652,26.69234936114561,0.06426629853678179
100,15.996182573132941,0.037581886104247474,26.427029760655184,0.03629307974655707,26.729960751134357,0.06428816577082162
101,16.0189943627887,0.037615675743934034,26.452890697836963,0.03630871148975762,26.767535362284733,0.06431003300486146
102,16.04180324245517,0.037649465383620594,26.478772154058245,0.03632434323295817,26.805073064281025,0.06433190023890129
103,16.064609256826166,0.037683255023307154,26.50467489718004,0.036339974976158713,26.842573726127764,0.06435376747294112
104,16.087412449751525,0.037717044662993714,26.53059969614507,0.036355606719359265,26.880037216136497,0.06437563470698095
105,16.11021286422041,0.037750834302680274,26.55654732093033,0.03637123846255981,26.917463401912954,0.06439750194102078
106,16.13301054234467,0.03778462394236683,26.582518542499646,0.03638687020576036,26.95485215034398,0.06441936917506061
107,16.155805525342213,0.03781841358205339,26.608514132755946,0.03640250194896091,26.992203327584836,0.06444123640910045
108,16.178597853520458,0.03785220322173995,26.634534864493478,0.03641813369216146,27.029516799046217,0.06446310364314027
109,16.201387566259818,0.03788599286142651,26.660581511349726,0.036433765435362,27.066792429381866,0.06448497087718011
110,16.224174701997228,0.03791978250111307,26.686654847757325,0.036449397178562555,27.10403008247563,0.06450683811121995
111,16.24695929820975,0.03795357214079963,26.712755648895673,0.0364650289217631,27.14122962142911,0.06452870534525977
112,16.269741391398195,0.03798736178048619,26.738884690642536,0.03648066066496365,27.178390908549233,0.06455057257929961
113,16.29252101707084,0.03802115142017275,26.765042749525307,0.036496292408164197,27.215513805335753,0.06457243981333943
114,16.31529820972717,0.03805494105985931,26.79123060267232,0.03651192415136475,27.25259817246913,0.06459430704737927
115,16.338073002841675,0.03808873069954587,26.817449027763885,0.03652755589456529,27.289643869798176,0.0646161742814191
116,16.360845428847757,0.03812252033923243,26.843698802983276,0.036543187637765845,27.326650756328128,0.06463804151545893
117,16.383615519121626,0.03815630997891899,26.869980706967418,0.03655881938096639,27.36361869020845,0.06465990874949876
118,16.406383303966326,0.03819009961860555,26.896295518757668,0.03657445112416694,27.40054752872108,0.0646817759835386
119,16.429148812595773,0.03822388925829211,26.922644017750223,0.036590082867367486,27.437437128268563,0.06470364321757843
120,16.451912073118912,0.03825767889797867,26.949026983646604,0.03660571461056804,27.474287344362207,0.06472551045161826
121,16.474673112523867,0.03829146853766523,26.975445196403857,0.03662134635376858,27.51109803161065,0.0647473776856581
122,16.49743195666226,0.03832525817735179,27.00189943618472,0.036636978096969135,27.54786904370815,0.06476924491969792
123,16.520188630233527,0.03835904781703835,27.028390483307593,0.036652609840169686,27.58460023342331,0.06479111215373776
124,16.5429431567693,0.03839283745672491,27.054919118196462,0.03666824158337023,27.62129145258759,0.06481297938777758
125,16.565695558617957,0.03842662709641147,27.081486121330702,0.03668387332657078,27.65794255208429,0.06483484662181742
126,16.588445856929123,0.03846041673609803,27.108092273194643,0.03669950506977133,27.694553381837196,0.06485671385585724
127,16.611194071638334,0.03849420637578458,27.134738354227252,0.03671513681297188,27.731123790799792,0.06487858108989708
128,16.633940221451788,0.03852799601547114,27.161425144771425,0.036730768556172425,27.767653626944153,0.0649004483239369
129,16.656684323831094,0.0385617856551577,27.188153425023437,0.036746400299372976,27.804142737250405,0.06492231555797674
130,16.67942639497819,0.03859557529484426,27.214923974982092,0.03676203204257352,27.840590967695775,0.06494418279201658
131,16.702166449820293,0.03862936493453082,27.241737574397966,0.03677766378577407,27.876998163244167,0.0649660500260564
132,16.72490450199499,0.03866315457421738,27.268595002722286,0.03679329552897462,27.913364167835756,0.06498791726009624
133,16.747640563835336,0.03869694421390394,27.295497039056027,0.03680892727217517,27.94968882437652,0.06500978449413607
134,16.770374646355112,0.0387307338535905,27.322444462098634,0.036824559015375714,27.98597197472815,0.0650316517281759
135,16.79310675923415,0.03876452349327706,27.34943805009693,0.036840190758576266,28.022213459697852,0.06505351896221573
136,16.81583691080374,0.03879831313296362,27.37647858079363,0.03685582250177681,28.05841311902844,0.06507538619625557
137,16.838565108032142,0.03883210277265018,27.403566831376086,0.03687145424497736,28.09457079138838,0.06509725343029539
138,16.8612913565102,0.03886589241233674,27.43070357842472,0.03688708598817791,28.130686314362265,0.06511912066433523
139,16.884015660437043,0.0388996820520233,27.457889597861534,0.03690271773137846,28.16675952444093,0.06514098789837507
140,16.906738022605857,0.03893347169170986,27.485125664898398,0.036918349474579004,28.202790257012133,0.06516285513241489
141,16.929458444389837,0.03896726133139642,27.51241255398547,0.036933981217779556,28.238778346351246,0.06518472236645473
142,16.952176925728157,0.03900105097108298,27.539751038759324,0.0369496129609801,28.274723625611855,0.06520658960049455
143,16.97489346511208,0.03903484061076954,27.567141891991223,0.03696524470418065,28.310625926816844,0.06522845683453439
144,16.997608059571185,0.03906863025045609,27.594585885535142,0.0369808764473812,28.346485080849284,0.06525032406857421
145,17.020320704659667,0.03910241989014265,27.62208379027596,0.03699650819058175,28.38230091744373,0.06527219130261405
146,17.043031394442778,0.03913620952982921,27.64963637607731,0.037012139933782294,28.41807326517739,0.06529405853665388
147,17.06574012148335,0.03916999916951577,27.677244411729685,0.037027771676982846,28.45380195146171,0.06531592577069371
148,17.08844687682844,0.03920378880920233,27.704908664898223,0.03704340342018339,28.48948680253376,0.06533779300473354
149,17.111151649996103,0.03923757844888889,27.732629902070713,0.03705903516338394,28.525127643448208,0.06535966023877338
150,17.133854428962245,0.039271368088575453,27.760408888505278,0.037074666906584494,28.560724298068894,0.06538152747281321
151,17.156555200147633,0.039305157728262013,27.788246388178262,0.03709029864978504,28.596276589060963,0.06540339470685304
152,17.179253948404966,0.039338947367948573,27.816143163731965,0.037105930392985584,28.63178433788305,0.06542526194089288
153,17.20195065700612,0.039372737007635134,27.844099976422378,0.037121562136186136,28.667247364779406,0.0654471291749327
154,17.224645307629487,0.039406526647321694,27.872117586066842,0.03713719387938669,28.702665488772475,0.06546899640897254
155,17.24733788034744,0.039440316287008254,27.900196750991732,0.03715282562258723,28.73803852765533,0.06549086364301236
156,17.270028353613892,0.039474105926694814,27.928338227980184,0.037168457365787784,28.773366297984495,0.0655127308770522
157,17.292716704252026,0.039507895566381374,27.956542772219596,0.03718408910898833,28.80864861507267,0.06553459811109202
158,17.31540290744213,0.039541685206067934,27.984811137249405,0.03719972085218888,28.843885292981955,0.06555646534513186
159,17.338086936709548,0.039575474845754494,28.013144074908514,0.037215352595389425,28.879076144516773,0.0655783325791717
160,17.360768763912752,0.039609264485441054,28.041542335283083,0.03723098433858998,28.914220981217287,0.06560019981321152
161,17.38344835923159,0.039643054125127614,28.070006666653963,0.03724661608179052,28.94931961335292,0.06562206704725136
162,17.4061256911556,0.039676843764814174,28.0985378154444,0.037262247824991074,28.984371849915846,0.06564393428129119
163,17.428800726472513,0.039710633404500734,28.127136526167536,0.03727787956819162,29.019377498614887,0.06566580151533102
164,17.45147343025685,0.039744423044187294,28.155803541374116,0.03729351131139217,29.054336365869307,0.06568766874937085
165,17.474143765858663,0.039778212683873854,28.184539601599983,0.037309143054592715,29.089248256803042,0.06570953598341069
166,17.49681169489243,0.03981200232356041,28.213345445313784,0.03732477479779327,29.124112975238774,0.06573140321745051
167,17.51947717722607,0.03984579196324697,28.24222180886452,0.03734040654099381,29.158930323692477,0.06575327045149035
168,17.54214017097009,0.03987958160293353,28.27116942642931,0.037356038284194364,29.19370010336788,0.06577513768553017
169,17.564800632466884,0.03991337124262009,28.300189029960933,0.03737167002739491,29.22842211415125,0.06579700491957001
170,17.587458516280176,0.03994716088230665,28.32928134913562,0.03738730177059546,29.263096154606192,0.06581887215360985
171,17.61011377518459,0.03998095052199321,28.358447111300702,0.037402933513796005,29.297722021968717,0.06584073938764967
172,17.632766360155376,0.04001474016167977,28.387687041422463,0.03741856525699656,29.332299512142534,0.06586260662168951
173,17.655416220358276,0.04004852980136633,28.417001862033796,0.0374341970001971,29.366828419694272,0.06588447385572933
174,17.67806330313953,0.04008231944105289,28.44639229318216,0.03744982874339765,29.401308537849154,0.06590634108976917
175,17.700707554016052,0.04011610908073945,28.475859052377345,0.0374654604865982,29.435739658486547,0.065928208323809
176,17.723348916665696,0.04014989872042601,28.505402854539447,0.03748109222979875,29.470121572135987,0.06595007555784883
177,17.74598733291777,0.04018368836011257,28.535024411946754,0.037496723972999295,29.504454067973057,0.06597194279188866
178,17.76862274274358,0.04021747799979913,28.564724434183862,0.03751235571619985,29.538736933815755,0.0659938100259285
179,17.791255084247247,0.04025126763948569,28.594503628089612,0.03752798745940039,29.572969956120698,0.06601567725996833
180,17.813884293656557,0.04028505727917225,28.624362697705312,0.03754361920260094,29.607152919979733,0.06603754449400816
181,17.836510305314064,0.04031884691885881,28.654302344222845,0.037559250945801495,29.64128560911672,0.066059411728048
182,17.859133051668294,0.04035263655854537,28.68432326593292,0.03757488268900204,29.675367805884264,0.06608127896208782
183,17.88175246326513,0.04038642619823192,28.714426158173467,0.03759051443220259,29.709399291260905,0.06610314619612766
184,17.904368468739325,0.04042021583791848,28.744611713277862,0.037606146175403136,29.743379844848253,0.06612501343016748
185,17.926980994806193,0.04045400547760504,28.774880620523525,0.03762177791860369,29.777309244868476,0.06614688066420732
186,17.949589966253466,0.0404877951172916,28.805233566080346,0.03763740966180423,29.811187268161717,0.06616874789824714
187,17.9721953059333,0.04052158475697816,28.835671232959402,0.037653041405004785,29.84501369018411,0.06619061513228698
188,17.994796934754422,0.04055537439666472,28.866194300961503,0.03766867314820533,29.8787882850054,0.06621248236632682
189,18.017394771674496,0.04058916403635128,28.896803446626123,0.03768430489140588,29.912510825307223,0.06623434960036664
190,18.03998873369258,0.04062295367603784,28.92749934318015,0.037699936634606426,29.946181082381393,0.06625621683440648
191,18.062578735841804,0.0406567433157244,28.95828266048694,0.03771556837780698,29.979798826128242,0.0662780840684463
192,18.08516469118218,0.04069053295541096,28.989154064995315,0.03773120012100752,30.01336382505538,0.06629995130248614
193,18.107746510793604,0.04072432259509752,29.02011421968875,0.037746831864208075,30.04687584627638,0.06632181853652597
194,18.13032410376898,0.04075811223478408,29.0511637840346,0.03776246360740862,30.080334655509894,0.0663436857705658
195,18.152897377207584,0.04079190187447064,29.082303413933545,0.03777809535060917,30.113740017078698,0.06636555300460563
196,18.175466236208504,0.0408256915141572,29.113533761668954,0.037793727093809716,30.14709169390914,0.06638742023864547
197,18.19803058386434,0.04085948115384376,29.14485547585662,0.03780935883701027,30.18038944753057,0.06640928747268529
198,18.220590321255013,0.04089327079353032,29.176269201394298,0.03782499058021081,30.213633038075216,0.06643115470672513
199,18.243145347441768,0.04092706043321688,29.207775579411695,0.037840622323411365,30.246822224277842,0.06645302194076497
200,18.26569555946134,0.04096085007290344,29.239375247220266,0.03785625406661191,30.27995676347596,0.06647488917480479
201,18.288240852320307,0.04099463971259,29.271068838263446,0.03787188580981246,30.313036411610128,0.06649675640884463
202,18.310781118989606,0.04102842935227656,29.302856982066686,0.037887517553013006,30.346060923224222,0.06651862364288445
203,18.333316250399218,0.04106221899196312,29.33474030418794,0.03790314929621356,30.37903005146623,0.06654049087692429
204,18.35584613543304,0.04109600863164968,29.366719426168004,0.0379187810394141,30.411943548088907,0.06656235811096411
205,18.378370660923927,0.04112979827133623,29.398794965481258,0.037934412782614654,30.44480116345087,0.06658422534500395
206,18.400889711648915,0.04116358791102279,29.430967535486285,0.0379500445258152,30.477602646517617,0.06660609257904378
207,18.42340317032459,0.04119737755070935,29.463237745376876,0.03796567626901575,30.510347744863132,0.06662795981308361
208,18.445910917602703,0.04123116719039591,29.495606200132976,0.037981308012216296,30.543036204671093,0.06664982704712344
209,18.468412832065887,0.04126495683008247,29.528073500471994,0.03799693975541685,30.575667770736864,0.06667169428116328
210,18.490908790223607,0.04129874646976903,29.560640242800034,0.03801257149861739,30.608242186469234,0.06669356151520311
211,18.513398666508255,0.041332536109455593,29.593307019163493,0.038028203241817944,30.64075919389255,0.06671542874924294
212,18.53588233327146,0.041366325749142153,29.62607441720069,0.038043834985018496,30.673218533649024,0.06673729598328278
213,18.558359660780535,0.041400115388828714,29.658943020093695,0.03805946672821904,30.70561994500114,0.0667591632173226
214,18.580830517215162,0.041433905028515274,29.69191340652036,0.03807509847141959,30.737963165834316,0.06678103045136244
215,18.603294768664195,0.041467694668201834,29.72498615060643,0.03809073021462014,30.770247932659693,0.06680289768540226
216,18.62575227912269,0.041501484307888394,29.758161821878012,0.03810636195782069,30.802473980617208,0.0668247649194421
217,18.64820291048911,0.041535273947574954,29.791440985213917,0.038121993701021234,30.834641043478733,0.06684663215348192
218,18.67064652256272,0.041569063587261514,29.82482420079854,0.038137625444221786,30.866748853651508,0.06686849938752176
219,18.693082973041115,0.041602853226948074,29.85831202407458,0.03815325718742233,30.89879714218162,0.0668903666215616
220,18.715512117518024,0.041636642866634634,29.891905005696284,0.03816888893062288,30.930785638757797,0.06691223385560142
221,18.737933809481213,0.04167043250632119,29.925603691482554,0.03818452067382343,30.96271407171542,0.06693410108964126
222,18.760347900310627,0.04170422214600775,29.95940862237048,0.03820015241702398,30.994582168040488,0.06695596832368109
223,18.7827542392767,0.04173801178569431,29.993320334368942,0.038215784160224524,31.026389653374068,0.06697783555772092
224,18.805152673538814,0.04177180142538087,30.02733935851255,0.038231415903425076,31.058136252016652,0.06699970279176075
225,18.827543048144058,0.04180559106506743,30.061466220815536,0.03824704764662562,31.089821686932968,0.06702157002580059
226,18.849925206026025,0.04183938070475399,30.09570144222617,0.03826267938982617,31.121445679756665,0.06704343725984041
227,18.8722989880039,0.04187317034444055,30.130045538581065,0.03827831113302672,31.15300795079559,0.06706530449388025
228,18.894664232781718,0.04190695998412711,30.164499020560022,0.03829394287622727,31.18450821903676,0.06708717172792009
229,18.917020776947766,0.04194074962381367,30.199062393640716,0.038309574619427814,31.215946202151912,0.06710903896195991
230,18.939368454974236,0.04197453926350023,30.23373615805398,0.038325206362628365,31.247321616503115,0.06713090619599975
231,18.961707099217026,0.04200832890318679,30.26852080873896,0.03834083810582891,31.27863417714844,0.06715277343003957
232,18.984036539915724,0.04204211854287335,30.30341683529881,0.03835646984902946,31.30988359784805,0.06717464066407941
233,19.006356605193822,0.04207590818255991,30.33842472195633,0.03837210159223001,31.34106959107019,0.06719650789811923
234,19.028667121059076,0.04210969782224647,30.373544947510087,0.03838773333543056,31.372191867997685,0.06721837513215907
235,19.05096791140409,0.04214348746193303,30.408777985290502,0.0384033650786311,31.403250138534258,0.0672402423661989
236,19.073258798007064,0.04217727710161959,30.444124303116453,0.038418996821831655,31.434244111311425,0.06726210960023873
237,19.09553960053274,0.04221106674130615,30.47958436325185,0.0384346285650322,31.465173493695158,0.06728397683427856
238,19.11781013653354,0.04224485638099271,30.515158622362687,0.03845026030823275,31.496037991793106,0.0673058440683184
239,19.14007022145092,0.04227864602067927,30.55084753147413,0.0384658920514333,31.5268373104617,0.06732771130235823
240,19.162319668616853,0.04231243566036583,30.586651535928006,0.03848152379463385,31.55757115331364,0.06734957853639806
241,19.184558289255563,0.04234622530005239,30.622571075340453,0.03849715553783439,31.588239222725477,0.0673714457704379
242,19.206785892485417,0.04238001493973895,30.658606583559884,0.038512787281034945,31.618841219845333,0.06739331300447772
243,19.229002285321016,0.04241380457942551,30.694758488625123,0.0385284190242355,31.649376844600962,0.06741518023851756
244,19.251207272675472,0.04244759421911206,30.73102721272385,0.03854405076743604,31.67984579570771,0.06743704747255738
245,19.27340065736291,0.04248138385879862,30.76741317215137,0.03855968251063659,31.710247770677004,0.06745891470659722
246,19.295582240101094,0.04251517349848518,30.803916777269478,0.03857531425383714,31.74058246582466,0.06748078194063704
247,19.31775181951428,0.04254896313817174,30.840538432465795,0.03859094599703769,31.77084957627973,0.06750264917467688
248,19.33990919213631,0.0425827527778583,30.877278536113163,0.038606577740238235,31.801048795993154,0.06752451640871672
249,19.362054152413794,0.04261654241754486,30.914137480529515,0.03862220948343879,31.83117981774685,0.06754638364275654
250,19.38418649270956,0.04265033205723142,30.95111565193781,0.03863784122663933,31.86124233316295,0.06756825087679638
251,19.406306003306266,0.04268412169691798,30.98821343042647,0.03865347296983988,31.891236032713067,0.0675901181108362
252,19.428412472410226,0.04271791133660454,31.025431189909863,0.03866910471304043,31.921160605727913,0.06761198534487604
253,19.45050568615536,0.0427517009762911,31.06276929808934,0.03868473645624098,31.951015740406888,0.06763385257891587
254,19.47258542860743,0.04278549061597766,31.100228116414204,0.038700368199441525,31.980801123828122,0.0676557198129557
255,19.494651481768404,0.04281928025566422,31.13780800004334,0.038715999942642076,32.01051644195833,0.06767758704699553
256,19.516703625581002,0.04285306989535078,31.17550929780684,0.03873163168584262,32.04016137966327,0.06769945428103537
257,19.53874163793348,0.04288685953503734,31.213332352168173,0.03874726342904317,32.06973562071785,0.0677213215150752
258,19.56076529466457,0.0429206491747239,31.251277499186326,0.03876289517224372,32.09923884781688,0.06774318874911503
259,19.582774369568572,0.04295443881441045,31.289345068478628,0.03877852691544427,32.128670742585804,0.06776505598315487
260,19.60476863440077,0.04298822845409701,31.32753538318354,0.038794158658644814,32.158030985591445,0.06778692321719469
261,19.62674785888285,0.04302201809378357,31.365848759924024,0.038809790401845366,32.18731925635322,0.06780879045123453
262,19.648711810708665,0.04305580773347013,31.40428550877091,0.03882542214504591,32.21653523335426,0.06783065768527435
263,19.670660255550064,0.04308959737315669,31.44284593320693,0.03884105388824646,32.24567859405286,0.06785252491931419
264,19.692592957063038,0.04312338701284325,31.4815303300907,0.03885668563144701,32.27474901489399,0.06787439215335402
265,19.71450967689393,0.04315717665252981,31.52033898962136,0.03887231737464756,32.30374617132104,0.06789625938739385
266,19.736410174685908,0.04319096629221637,31.55927219530323,0.038887949117848104,32.33266973778768,0.06791812662143368
267,19.758294208085594,0.04322475593190293,31.598330223910995,0.038903580861048656,32.361519387769945,0.06793999385547352
268,19.7801615327499,0.04325854557158949,31.637513345455066,0.0389192126042492,32.390294793778324,0.06796186108951335
269,19.802011902353,0.04329233521127605,31.676821823147403,0.03893484434744975,32.41899562737021,0.06798372832355318
270,19.82384506859357,0.04332612485096261,31.71625591336752,0.038950476090650304,32.447621559162414,0.06800559555759302
271,19.845660781202152,0.04335991449064917,31.755815865628907,0.03896610783385085,32.476172258843775,0.06802746279163284
272,19.867458787948685,0.043393704130335733,31.795501922545828,0.038981739577051394,32.50464739518806,0.06804933002567268
273,19.889238834650293,0.043427493770022293,31.83531431980028,0.038997371320251946,32.53304663606686,0.0680711972597125
274,19.9110006651792,0.043461283409708854,31.875253286109434,0.0390130030634525,32.56136964846283,0.06809306449375234
275,19.932744021470818,0.043495073049395414,31.915319043193374,0.03902863480665304,32.58961609848282,0.06811493172779216
276,19.954468643532085,0.043528862689081974,31.955511805743217,0.039044266549853594,32.61778565137156,0.068136798961832
277,19.976174269449906,0.043562652328768534,31.995831781389416,0.03905989829305414,32.64587797152496,0.06815866619587183
278,19.997860635399825,0.043596441968455094,32.03627917067063,0.03907553003625469,32.67389272250407,0.06818053342991166
279,20.01952747565486,0.043630231608141654,32.07685416700275,0.039091161779455236,32.70182956704885,0.0682024006639515
280,20.041174522594517,0.043664021247828214,32.11755695664845,0.03910679352265579,32.72968816709218,0.06822426789799133
281,20.06280150671397,0.043697810887514774,32.15838771868682,0.03912242526585633,32.75746818377421,0.06824613513203116
282,20.084408156633476,0.043731600527201334,32.199346624983725,0.039138057009056884,32.78516927745642,0.06826800236607099
283,20.105994199107887,0.04376539016688789,32.24043384016215,0.03915368875225743,32.812791107736345,0.06828986960011083
284,20.12755935903641,0.04379917980657445,32.2816495215732,0.03916932049545798,32.84033333346194,0.06831173683415065
285,20.149103359472473,0.04383296944626101,32.322993819267154,0.039184952238658526,32.86779561274657,0.06833360406819049
286,20.170625921633835,0.04386675908594757,32.36446687596526,0.03920058398185908,32.895177602983615,0.06835547130223031
287,20.192126764912846,0.04390054872563413,32.40606882703151,0.03921621572505962,32.922478960861774,0.06837733853627015
288,20.213605606886844,0.04393433836532069,32.44779980044506,0.039231847468260174,32.94969934237998,0.06839920577030999
289,20.235062163328802,0.04396812800500725,32.4896599167728,0.03924747921146072,32.97683840286284,0.06842107300434981
290,20.256496148218062,0.04400191764469381,32.53164928914258,0.03926311095466127,33.003895796976046,0.06844294023838965
291,20.277907273751286,0.04403570728438037,32.57376802321642,0.039278742697861815,33.03087117874185,0.06846480747242947
292,20.29929525035362,0.04406949692406693,32.61601621716445,0.03929437444106237,33.05776420155483,0.06848667470646931
293,20.320659786689912,0.04410328656375349,32.65839396163899,0.03931000618426291,33.08457451819769,0.06850854194050914
294,20.342000589676218,0.04413707620344005,32.7009013397492,0.039325637927463464,33.1113017808572,0.06853040917454897
295,20.36331736449141,0.04417086584312661,32.74353842703586,0.03934126967066401,33.13794564114019,0.0685522764085888
296,20.38460981458897,0.04420465548281317,32.78630529144678,0.03935690141386456,33.164505750089944,0.06857414364262863
297,20.40587764170892,0.04423844512249973,32.829201993312374,0.039372533157065105,33.190981758202305,0.06859601087666847
298,20.42712054588999,0.04427223476218628,32.87222858532193,0.03938816490026566,33.21737331544218,0.0686178781107083
299,20.4483382254819,0.04430602440187284,32.91538511249977,0.0394037966434662,33.243680071260215,0.06863974534474813
300,20.469530377157763,0.0443398140415594,32.958671612182364,0.039419428386666754,33.26990167460929,0.06866161257878796
301,20.490696695926747,0.04437360368124596,33.00208811399536,0.039435060129867305,33.29603777396146,0.0686834798128278
302,20.511836875146823,0.04440739332093252,33.04563463983129,0.03945069187306785,33.32208801732479,0.06870534704686762
303,20.532950606537714,0.04444118296061908,33.08931120382763,0.039466323616268395,33.34805205226044,0.06872721428090746
304,20.554037580193985,0.04447497260030564,33.133117812345084,0.03948195535946895,33.37392952589971,0.06874908151494728
305,20.575097484598295,0.0445087622399922,33.17705446394646,0.0394975871026695,33.39972008496144,0.06877094874898712
306,20.596130006634798,0.04454255187967876,33.221121149375826,0.03951321884587004,33.42542337576916,0.06879281598302694
307,20.617134831602716,0.04457634151936532,33.26531785153817,0.039528850589070595,33.451039044268775,0.06881468321706678
308,20.63811164323006,0.04461013115905188,33.3096445454793,0.03954448233227114,33.47656673604598,0.06883655045110662
309,20.65906012368751,0.04464392079873844,33.35410119836636,0.03956011407547169,33.50200609634399,0.06885841768514644
310,20.679979953602423,0.044677710438425,33.398687769468495,0.03957574581867224,33.52735677008135,0.06888028491918628
311,20.70087081207303,0.04471150007811156,33.44340421013819,0.03959137756187279,33.55261840186976,0.0689021521532261
312,20.72173237668276,0.04474528971779812,33.48825046379274,0.03960700930507333,33.5777906360321,0.06892401938726594
313,20.7425643235147,0.04477907935748468,33.53322646589644,0.039622641048273885,33.60287311662046,0.06894588662130577
314,20.763366327166253,0.04481286899717124,33.57833214394282,0.03963827279147443,33.62786548743438,0.0689677538553456
315,20.784138060763897,0.0448466586368578,33.62356741743767,0.03965390453467498,33.65276739203898,0.06898962108938543
316,20.80487919597808,0.04488044827654436,33.66893219788209,0.039669536277875526,33.67757847378357,0.06901148832342527
317,20.825589403038325,0.04491423791623092,33.7144263887564,0.03968516802107608,33.702298375819794,0.06903335555746509
318,20.84626835074841,0.04494802755591748,33.76004988550395,0.03970079976427662,33.726926741120394,0.06905522279150493
319,20.866915706501704,0.04498181719560404,33.805802575515834,0.039716431507477175,33.75146321249775,0.06907709002554477
320,20.887531136296687,0.0450156068352906,33.85168433811561,0.03973206325067772,33.77590743262254,0.06909895725958459
321,20.908114304752548,0.04504939647497716,33.897695044544875,0.03974769499387827,33.80025904404268,0.06912082449362443
322,20.928664875124973,0.04508318611466371,33.94383455794866,0.039763326737078816,33.82451768920205,0.06914269172766425
323,20.949182509322046,0.04511697575435027,33.990102733361994,0.03977895848027937,33.84868301045955,0.06916455896170409
324,20.969666867920242,0.04515076539403683,34.03649941769615,0.03979459022347991,33.87275465010803,0.06918642619574392
325,20.990117610180665,0.04518455503372339,34.08302444972588,0.039810221966680465,33.896732250393555,0.06920829342978375
326,21.010534394065303,0.04521834467340995,34.129677660076716,0.03982585370988101,33.92061545353443,0.06923016066382359
327,21.030916876253475,0.04525213431309651,34.176458871212965,0.03984148545308156,33.94440390174052,0.06925202789786342
328,21.051264712158403,0.04528592395278307,34.22336789742584,0.03985711719628211,33.96809723723263,0.06927389513190325
329,21.071577555943904,0.04531971359246963,34.27040454482225,0.03987274893948266,33.99169510226177,0.06929576236594308
330,21.091855060541178,0.04535350323215619,34.31756861131395,0.0398883806826832,34.01519713912878,0.06931762959998292
331,21.112096877665806,0.04538729287184275,34.36485988660716,0.039904012425883754,34.038602990203714,0.06933949683402274
332,21.132302657834778,0.045421082511529313,34.41227815219239,0.039919644169084306,34.061912297945526,0.06936136406806258
333,21.152472050383693,0.045454872151215873,34.45982318133503,0.03993527591228485,34.08512470492163,0.0693832313021024
334,21.172604703484087,0.045488661790902434,34.50749473906616,0.039950907655485396,34.108239853827726,0.06940509853614224
335,21.192700264160838,0.045522451430588994,34.55529258217387,0.03996653939868595,34.13125738750746,0.06942696577018206
336,21.212758378309726,0.04555624107027555,34.6032164591949,0.0399821711418865,34.15417694897233,0.0694488330042219
337,21.23277869071513,0.04559003070996211,34.65126611040687,0.039997802885087044,34.17699818142148,0.06947070023826174
338,21.252760845067762,0.04562382034964867,34.699441267820916,0.040013434628287596,34.19972072826167,0.06949256747230156
339,21.272704483982583,0.04565760998933523,34.74774165517458,0.04002906637148814,34.222344233127295,0.0695144347063414
340,21.292609249016813,0.04569139962902179,34.79616698792545,0.04004469811468869,34.24486833990032,0.06953630194038123
341,21.312474780688042,0.04572518926870835,34.8447169732449,0.04006032985788924,34.26729269273043,0.06955816917442106
342,21.332300718492466,0.04575897890839491,34.8933913100126,0.04007596160108979,34.289616936055076,0.06958003640846089
343,21.35208670092321,0.04579276854808147,34.9421896888111,0.040091593344290334,34.3118407146197,0.06960190364250073
344,21.371832365488764,0.04582655818776803,34.99111179192121,0.040107225087490886,34.333963673497834,0.06962377087654055
345,21.391537348731553,0.04586034782745459,35.04015729331758,0.04012285683069143,34.35598545811147,0.06964563811058039
346,21.41120128624654,0.04589413746714115,35.08932585866484,0.04013848857389198,34.377905714251156,0.06966750534462021
347,21.430823812700005,0.04592792710682771,35.13861714531407,0.04015412031709253,34.39972408809648,0.06968937257866005
348,21.450404561848384,0.04596171674651427,35.188030802299835,0.04016975206029308,34.421440226236214,0.06971123981269989
349,21.469943166557208,0.04599550638620083,35.2375664703376,0.040185383803493624,34.443053775688824,0.06973310704673971
350,21.48943925882015,0.04602929602588739,35.287223781821574,0.040201015546694176,34.46456438392281,0.06975497428077955
351,21.508892469778147,0.04606308566557395,35.33700236082302,0.04021664728989472,34.485971698877094,0.06977684151481937
352,21.528302429738634,0.04609687530526051,35.38690182308901,0.04023227903309527,34.507275368981496,0.06979870874885921
353,21.54766876819486,0.04613066494494707,35.436921776041586,0.04024791077629582,34.52847504317713,0.06982057598289904
354,21.566991113845308,0.04616445458463363,35.48706181877744,0.04026354251949637,34.54957037093703,0.06984244321693887
355,21.58626909461316,0.04619824422432019,35.537321542067936,0.040279174262696914,34.57056100228645,0.0698643104509787
356,21.605502337665907,0.04623203386400675,35.58770052835969,0.040294806005897466,34.59144658782354,0.06988617768501854
357,21.624690469435006,0.04626582350369331,35.63819835177545,0.04031043774909801,34.61222677873975,0.06990804491905837
358,21.643833115635594,0.04629961314337987,35.68881457811565,0.04032606949229856,34.632901226840445,0.0699299121530982
359,21.662929901286383,0.04633340278306643,35.73954876486006,0.040341701235499114,34.653469584565435,0.06995177938713804
360,21.681980450729487,0.04636719242275298,35.79040046117023,0.04035733297869966,34.67393150500948,0.06997364662117786
361,21.7009843876505,0.04640098206243954,35.84136920789224,0.040372964721900204,34.69428664194294,0.0699955138552177
362,21.71994133509845,0.0464347717021261,35.892454537559836,0.040388596465100755,34.71453464983221,0.07001738108925752
363,21.738850915506017,0.04646856134181266,35.94365597439803,0.04040422820830131,34.73467518386042,0.07003924832329736
364,21.7577127507097,0.04650235098149922,35.99497303432721,0.04041985995150185,34.754707899947874,0.07006111555733718
365,21.77652646197009,0.04653614062118578,36.04640522496774,0.0404354916947024,34.77463245477271,0.07008298279137702
366,21.795291669992245,0.04656993026087234,36.097952045644845,0.04045112343790295,34.79444850579134,0.07010485002541686
367,21.81400799494606,0.0466037199005589,36.149612987394,0.0404667551811035,34.81415571125909,0.07012671725945668
368,21.83267505648677,0.04663750954024546,36.20138753296681,0.040482386924304045,34.8337537302507,0.07014858449349652
369,21.851292473775487,0.04667129917993202,36.25327515683744,0.0404980186675046,34.853242222680834,0.07017045172753635
370,21.869859865499787,0.04670508881961858,36.30527532520915,0.04051365041070514,34.87262084932464,0.07019231896157618
371,21.888376849894392,0.04673887845930514,36.35738749602167,0.040529282153905694,34.89188927183815,0.07021418619561601
372,21.906843044761857,0.0467726680989917,36.409611118958665,0.04054491389710624,34.91104715277889,0.07023605342965585
373,21.92525806749337,0.04680645773867826,36.461945635456054,0.04056054564030679,34.93009415562617,0.07025792066369567
374,21.943621535089566,0.04684024737836482,36.514390478710254,0.040576177383507335,34.94902994480173,0.07027978789773551
375,21.961933064181416,0.04687403701805137,36.566945073687414,0.04059180912670789,34.96785418568993,0.07030165513177533
376,21.980192271051145,0.04690782665773793,36.619608837132596,0.04060744086990843,34.986566544658324,0.07032352236581517
377,21.99839877165323,0.04694161629742449,36.67238117757984,0.04062307261310898,35.005166689077875,0.07034538959985501
378,22.016552181635387,0.04697540593711105,36.72526149536228,0.04063870435630953,35.02365428734336,0.07036725683389483
379,22.034652116359702,0.04700919557679761,36.778249182623064,0.04065433609951008,35.04202900889371,0.07038912406793467
380,22.052698190923675,0.04704298521648417,36.83134362332637,0.040669967842710625,35.06029052423212,0.0704109913019745
381,22.070690020181438,0.04707677485617073,36.88454419326917,0.04068559958591118,35.07843850494647,0.07043285853601433
382,22.088627218764906,0.04711056449585729,36.937850260093214,0.04070123132911172,35.09647262372933,0.07045472577005416
383,22.106509401105026,0.04714435413554385,36.991261183297595,0.04071686307231227,35.11439255439826,0.070476593004094
384,22.12433618145303,0.04717814377523041,37.04477631425156,0.04073249481551282,35.1321979719158,0.07049846023813382
385,22.14210717390176,0.04721193341491697,37.09839499620819,0.04074812655871337,35.149888552409635,0.07052032747217366
386,22.159821992406986,0.04724572305460353,37.15211656431789,0.040763758301913915,35.167463973192504,0.07054219470621348
387,22.17748025080876,0.04727951269429009,37.205940345642894,0.040779390045114466,35.18492391278228,0.07056406194025332
388,22.19508156285282,0.04731330233397665,37.259865659171865,0.04079502178831501,35.20226805092178,0.07058592917429315
389,22.212625542212013,0.04734709197366321,37.31389181583508,0.04081065353151556,35.219496068598694,0.07060779640833298
390,22.230111802507707,0.04738088161334977,37.36801811852001,0.040826285274716115,35.23660764806544,0.07062966364237282
391,22.247539957331284,0.04741467125303633,37.42224386208726,0.04084191701791666,35.253602472858766,0.07065153087641264
392,22.26490962026562,0.04744846089272289,37.4765683333871,0.040857548761117204,35.27048022781964,0.07067339811045248
393,22.282220404906578,0.047482250532409453,37.53099081127647,0.040873180504317756,35.287240599112735,0.0706952653444923
394,22.299471924884532,0.047516040172096013,37.585510566635975,0.04088881224751831,35.3038832742461,0.07071713257853214
395,22.31666379388591,0.047549829811782574,37.64012686238788,0.04090444399071885,35.3204079420906,0.07073899981257198
396,22.333795625674707,0.047583619451469134,37.69483895351438,0.040920075733919405,35.336814292899405,0.0707608670466118
397,22.35086703411411,0.047617409091155694,37.74964608707589,0.04093570747711995,35.35310201832738,0.07078273428065164
398,22.367877633188005,0.047651198730842254,37.80454750223045,0.0409513392203205,35.36927081145031,0.07080460151469146
399,22.38482703702259,0.04768498837052881,37.859542430252944,0.040966970963521046,35.38532036678426,0.0708264687487313
400,22.401714859907926,0.04771877801021537,37.914630094555164,0.0409826027067216,35.401250380304624,0.07084833598277113
401,22.418540716319555,0.04775256764990193,37.969809710706066,0.04099823444992214,35.41706054946526,0.07087020321681096
402,22.435304220940072,0.04778635728958849,38.02508048645259,0.041013866193122694,35.4327505732175,0.07089207045085079
403,22.452004988680695,0.04782014692927505,38.08044162174069,0.04102949793632324,35.44832015202908,0.07091393768489063
404,22.468642634702885,0.04785393656896161,38.1358923087373,0.04104512967952379,35.46376898790295,0.07093580491893045
405,22.485216774439895,0.04788772620864817,38.1914317318519,0.041060761422724336,35.479096784396084,0.07095767215297029
406,22.501727023618358,0.04792151584833473,38.24705906775938,0.04107639316592489,35.494303246638125,0.07097953938701013
407,22.51817299827986,0.04795530548802129,38.302773485422705,0.04109202490912543,35.509388081349975,0.07100140662104995
408,22.53455431480249,0.04798909512770785,38.358574146116275,0.041107656652325984,35.52435099686234,0.07102327385508979
409,22.550870589922397,0.04802288476739441,38.41446020344968,0.04112328839552653,35.53919170313407,0.07104514108912961
410,22.5671214407553,0.04805667440708097,38.470430803391785,0.04113892013872708,35.55390991177055,0.07106700832316945
411,22.58330648481804,0.04809046404676753,38.526485084295224,0.041154551881927626,35.56850533604185,0.07108887555720927
412,22.59942534005004,0.04812425368645409,38.582622176921674,0.04117018362512818,35.582977690900925,0.07111074279124911
413,22.615477624834828,0.04815804332614064,38.63884120446679,0.04118581536832872,35.59732669300156,0.07113261002528894
414,22.63146295802148,0.0481918329658272,38.69514128258639,0.041201447111529274,35.61155206071639,0.07115447725932877
415,22.64738095894606,0.04822562260551376,38.751521519422475,0.04121707885472982,35.62565351415465,0.0711763444933686
416,22.66323124745301,0.04825941224520032,38.80798101562994,0.04123271059793037,35.63963077517994,0.07119821172740844
417,22.679013443916595,0.04829320188488688,38.86451886440343,0.041248342341130916,35.65348356742782,0.07122007896144827
418,22.69472716926221,0.04832699152457344,38.92113415150515,0.04126397408433147,35.667211616323314,0.0712419461954881
419,22.710372044987743,0.04836078116426,38.97782595529225,0.04127960582753201,35.68081464909836,0.07126381342952794
420,22.725947693184843,0.04839457080394656,39.03459334674544,0.041295237570732564,35.694292394809025,0.07128568066356776
421,22.741453736560224,0.04842836044363312,39.09143538949752,0.041310869313933116,35.70764458435275,0.0713075478976076
422,22.756889798456847,0.04846215008331968,39.14835113986228,0.04132650105713366,35.72087095048534,0.07132941513164742
423,22.772255502875147,0.04849593972300624,39.205339646864324,0.041342132800334205,35.733971227838026,0.07135128236568726
424,22.787550474494175,0.0485297293626928,39.26239995226861,0.04135776454353476,35.74694515293415,0.07137314959972708
425,22.802774338692714,0.04856351900237936,39.31953109061075,0.04137339628673531,35.75979246420599,0.07139501683376692
426,22.817926721570323,0.04859730864206592,39.37673208922782,0.041389028029935854,35.77251290201128,0.07141688406780675
427,22.833007249968404,0.04863109828175248,39.43400196828927,0.041404659773136405,35.785106208649715,0.07143875130184658
428,22.848015551491127,0.04866488792143904,39.491339740828394,0.04142029151633695,35.797572128379294,0.07146061853588642
429,22.862951254526408,0.0486986775611256,39.54874441277423,0.0414359232595375,35.80991040743249,0.07148248576992625
430,22.877813988266766,0.04873246720081216,39.60621498298356,0.04145155500273805,35.822120794032394,0.07150435300396608
431,22.892603382730137,0.04876625684049872,39.66375044327385,0.0414671867459386,35.83420303840864,0.07152622023800591
432,22.907319068780676,0.04880004648018528,39.721349778455966,0.041482818489139144,35.846156892813255,0.07154808747204575
433,22.92196067814946,0.04883383611987184,39.7790119663677,0.041498450232339695,35.857982111536344,0.07156995470608557
434,22.936527843455146,0.0488676257595584,39.83673597790742,0.04151408197554024,35.869678450921654,0.07159182194012541
435,22.95102019822457,0.04890141539924496,39.894520777068394,0.04152971371874079,35.88124566938198,0.07161368917416525
436,22.96543737691332,0.04893520503893152,39.952365320973016,0.04154534546194134,35.892683527414505,0.07163555640820507
437,22.979779014926173,0.04896899467861808,40.010268559908056,0.04156097720514189,35.90399178761591,0.07165742364224491
438,22.994044748637535,0.04900278431830463,40.06822943735961,0.04157660894834243,35.91517021469739,0.07167929087628473
439,23.00823421541179,0.04903657395799119,40.126246890048975,0.041592240691542985,35.92621857549955,0.07170115811032457
440,23.02234705362357,0.04907036359767775,40.18431984796855,0.04160787243474353,35.93713663900709,0.0717230253443644
441,23.03638290267797,0.04910415323736431,40.24244723441827,0.04162350417794408,35.94792417636344,0.07174489257840423
442,23.050341403030718,0.04913794287705087,40.30062796604233,0.04163913592114463,35.95858096088514,0.07176675981244406
443,23.064222196208192,0.04917173251673743,40.35886095286635,0.04165476766434518,35.9691067680762,0.0717886270464839
444,23.07802492482745,0.04920552215642399,40.41714509833472,0.04167039940754572,35.97950137564215,0.07181049428052372
445,23.091749232616152,0.04923931179611055,40.47547929934876,0.041686031150746275,35.989764563504124,0.07183236151456356
446,23.105394764432376,0.04927310143579711,40.533862446304525,0.04170166289394682,35.99989611381264,0.0718542287486034
447,23.118961166284407,0.04930689107548367,40.59229342313166,0.04171729463714737,36.00989581096127,0.07187609598264322
448,23.13244808535039,0.04934068071517023,40.650771107332254,0.04173292638034792,36.019763441600276,0.07189796321668306
449,23.145855169997954,0.04937447035485679,40.70929437001997,0.04174855812354847,36.029498794649854,0.07191983045072288
450,23.1591820698037,0.04940825999454335,40.76786207595984,0.04176418986674901,36.03910166131347,0.07194169768476272
451,23.17242843557265,0.04944204963422991,40.82647308360831,0.041779821609949565,36.048571835090804,0.07196356491880254
452,23.18559391935758,0.049475839273916467,40.88512624515322,0.04179545335315012,36.057909111790806,0.07198543215284238
453,23.19867817447826,0.04950962891360303,40.943820406554806,0.04181108509635066,36.06711328954427,0.0720072993868822
454,23.21168085554064,0.04954341855328959,41.002554407586544,0.041826716839551206,36.07618416881654,0.07202916662092204
455,23.22460161845588,0.04957720819297615,41.06132708187658,0.04184234858275176,36.08512155241988,0.07205103385496187
456,23.23744012045935,0.04961099783266271,41.12013725694935,0.04185798032595231,36.09392524552571,0.0720729010890017
457,23.250196020129522,0.04964478747234927,41.17898375426759,0.041873612069152855,36.10259505567676,0.07209476832304154
458,23.26286897740671,0.04967857711203583,41.23786538927482,0.041889243812353406,36.11113079279888,0.07211663555708137
459,23.275458653611793,0.04971236675172239,41.296780971437876,0.04190487555555395,36.119532269212925,0.0721385027911212
460,23.287964711464774,0.04974615639140895,41.35572930429006,0.0419205072987545,36.127799299646234,0.07216037002516103
461,23.30038681510326,0.04977994603109551,41.414709185474386,0.04193613904195505,36.135931701244104,0.07218223725920087
462,23.31272463010086,0.04981373567078207,41.473719406787325,0.0419517707851556,36.14392929358099,0.07220410449324069
463,23.324977823485447,0.04984752531046863,41.53275875422265,0.041967402528356144,36.15179189867164,0.07222597172728053
464,23.337146063757316,0.04988131495015519,41.591826008016085,0.041983034271556696,36.15951934098192,0.07224783896132037
465,23.34922902090727,0.04991510458984175,41.65091994268948,0.04199866601475724,36.16711144743959,0.07226970619536019
466,23.36122636643453,0.04994889422952831,41.71003932709613,0.04201429775795779,36.17456804744483,0.07229157342940001
467,23.37313777336463,0.04998268386921487,41.76918292446585,0.04202992950115834,36.18188897288062,0.07231344066343985
468,23.384962916267092,0.05001647350890143,41.828349492450606,0.04204556124435889,36.18907405812292,0.07233530789747969
469,23.396701471273087,0.05005026314858799,41.887537783170245,0.042061192987559434,36.19612314005071,0.07235717513151951
470,23.408353116092897,0.05008405278827455,41.94674654325904,0.042076824730759986,36.20303605805582,0.07237904236555935
471,23.419917530033338,0.05011784242796111,42.0059745139117,0.04209245647396053,36.20981265405257,0.07240090959959918
472,23.43139439401498,0.05015163206764767,42.065220430930516,0.04210808821716108,36.21645277248729,0.07242277683363901
473,23.442783390589348,0.05018542170733423,42.12448302477229,0.04212371996036163,36.22295626034756,0.07244464406767884
474,23.45408420395591,0.05021921134702079,42.183761020595725,0.04213935170356218,36.229322967171335,0.07246651130171868
475,23.465296519979013,0.05025300098670735,42.2430531383091,0.042154983446762724,36.235552745055934,0.07248837853575851
476,23.476420026204643,0.05028679062639391,42.30235809261832,0.042170615189963276,36.2416454486667,0.07251024576979834
477,23.487454411877103,0.05032058026608047,42.361674593074895,0.04218624693316382,36.247600935245615,0.07253211300383818
478,23.49839936795553,0.05035436990576703,42.42100134412491,0.04220187867636437,36.25341906461964,0.072553980237878
479,23.50925458713031,0.05038815954545358,42.48033704515736,0.042217510419564924,36.25909969920893,0.07257584747191784
480,23.520019763839386,0.05042194918514014,42.5396803905536,0.04223314216276547,36.26464270403483,0.07259771470595766
481,23.530694594284363,0.0504557388248267,42.599030069736564,0.042248773905966014,36.27004794672763,0.0726195819399975
482,23.541278776446553,0.05048952846451326,42.65838476722042,0.042264405649166566,36.275315297534284,0.07264144917403732
483,23.551772010102848,0.05052331810419982,42.71774316266054,0.04228003739236712,36.28044462932577,0.07266331640807716
484,23.5621739968415,0.05055710774388638,42.77710393090354,0.04229566913556766,36.28543581760435,0.07268518364211699
485,23.572484440077723,0.05059089738357294,42.83646574203797,0.04231130087876821,36.29028874051063,0.07270705087615682
486,23.582703045069184,0.0506246870232595,42.89582726144484,0.04232693262196876,36.295003278830436,0.07272891811019666
487,23.592829518931353,0.05065847666294606,42.95518714984869,0.04234256436516931,36.299579316001406,0.07275078534423648
488,23.602863570652712,0.05069226630263261,43.01454406336866,0.042358196108369855,36.30401673811959,0.07277265257827632
489,23.612804911109833,0.05072605594231917,43.07389665357032,0.04237382785157041,36.30831543394562,0.07279451981231615
490,23.622653253082316,0.05075984558200573,43.13324356751702,0.04238945959477095,36.31247529491086,0.07281638704635598
491,23.632408311267554,0.05079363522169229,43.19258344782213,0.042405091337971504,36.31649621512327,0.07283825428039581
492,23.642069802295413,0.05082742486137885,43.25191493270121,0.04242072308117205,36.32037809137314,0.07286012151443565
493,23.651637444742732,0.05086121450106541,43.31123665602449,0.0424363548243726,36.32412082313857,0.07288198874847547
494,23.66111095914768,0.05089500414075197,43.37054724736959,0.042451986567573145,36.327724312590775,0.07290385598251531
495,23.670490068023973,0.05092879378043853,43.4298453320745,0.0424676183107737,36.331188464599215,0.07292572321655513
496,23.679774495874945,0.05096258342012509,43.48912953129066,0.04248325005397424,36.3345131867365,0.07294759045059497
497,23.688963969207478,0.05099637305981165,43.548398462036666,0.042498881797174794,36.33769838928312,0.07296945768463481
498,23.69805821654578,0.05103016269949821,43.60765073725158,0.04251451354037534,36.34074398523197,0.07299132491867463
499,23.70705696844498,0.05106395233918477,43.66688496584911,0.04253014528357589,36.343649890292646,0.07301319215271447
500,23.715959957504662,0.05109774197887133,43.72609975277152,0.042545777026776435,36.34641602289564,0.0730350593867543
501,23.724766918382127,0.05113153161855789,43.78529369904409,0.04256140876997699,36.34904230419619,0.07305692662079413
502,23.733477587805602,0.05116532125824445,43.84446540182951,0.04257704051317753,36.35152865807806,0.07307879385483396
503,23.742091704587263,0.05119911089793101,43.903613454482944,0.042592672256378084,36.35387501115708,0.0731006610888738
504,23.75060900963608,0.05123290053761757,43.962736446606556,0.04260830399957863,36.356081292784424,0.07312252832291363
505,23.759029245970527,0.05126669017730413,44.02183296410508,0.04262393574277918,36.358147435049815,0.07314439555695346
506,23.767352158731164,0.05130047981699069,44.080901589241115,0.04263956748597973,36.36007337278444,0.0731662627909933
507,23.775577495193005,0.05133426945667725,44.139940900690505,0.04265519922918028,36.36185904356364,0.07318813002503312
508,23.78370500477778,0.05136805909636381,44.19894947359849,0.04267083097238082,36.36350438770953,0.07320999725907296
509,23.791734439065998,0.05140184873605037,44.25792587963545,0.04268646271558137,36.36500934829326,0.07323186449311278
510,23.7996655518089,0.05143563837573693,44.31686868705301,0.042702094458781925,36.3663738711372,0.07325373172715262
511,23.80749809894018,0.05146942801542349,44.37577646074075,0.04271772620198247,36.36759790481687,0.07327559896119244
512,23.815231838587636,0.05150321765511005,44.43464776228245,0.042733357945183015,36.36868140066265,0.07329746619523228
513,23.82286653108458,0.05153700729479661,44.493481150013025,0.04274898968838357,36.36962431276138,0.0733193334292721
514,23.830401938981126,0.051570796934483173,44.55227517907538,0.04276462143158412,36.370426597957646,0.07334120066331194
515,23.83783782705531,0.051604586574169733,44.61102840147743,0.04278025317478466,36.37108821585492,0.07336306789735178
516,23.845173962324054,0.051638376213856294,44.66973936614966,0.04279588491798521,36.37160912881654,0.0733849351313916
517,23.852410114053917,0.05167216585354285,44.72840661900234,0.04281151666118576,36.371989301966416,0.07340680236543144
518,23.85954605377178,0.05170595549322941,44.78702870298312,0.04282714840438631,36.37222870318958,0.07342866959947127
519,23.86658155527526,0.05173974513291597,44.84560415813507,0.042842780147586856,36.372327303132536,0.0734505368335111
520,23.873516394643012,0.05177353477260253,44.90413152165444,0.04285841189078741,36.37228507520339,0.07347240406755093
521,23.880350350244875,0.05180732441228909,44.962609327948755,0.04287404363398795,36.372101995571796,0.07349427130159077
522,23.887083202751803,0.05184111405197565,45.02103610869537,0.042889675377188505,36.37177804316869,0.07351613853563059
523,23.893714735145682,0.05187490369166221,45.07941039289947,0.04290530712038905,36.37131319968585,0.07353800576967043
524,23.90024473272895,0.05190869333134877,45.13773070695302,0.0429209388635896,36.37070744957525,0.07355987300371025
525,23.906672983134037,0.05194248297103533,45.19599557469331,0.042936570606790146,36.369960780048174,0.07358174023775009
526,23.912999276332663,0.05197627261072189,45.25420351746189,0.0429522023499907,36.369073181074185,0.07360360747178993
527,23.91922340464495,0.05201006225040844,45.31235305416354,0.04296783409319124,36.3680446453799,0.07362547470582975
528,23.92534516274838,0.052043851890095,45.3704427013255,0.042983465836391795,36.36687516844747,0.07364734193986959
529,23.931364347686532,0.05207764152978156,45.42847097315658,0.04299909757959234,36.36556474851305,0.07366920917390941
530,23.93728075887774,0.05211143116946812,45.4864363816069,0.04301472932279289,36.36411338656484,0.07369107640794925
531,23.943094198123482,0.05214522080915468,45.5443374364271,0.043030361065993436,36.36252108634113,0.07371294364198908
532,23.94880446961665,0.05217901044884124,45.602172645228215,0.04304599280919399,36.36078785432803,0.07373481087602891
533,23.954411379949647,0.0522128000885278,45.659940513541436,0.04306162455239453,36.35891369975705,0.07375667811006874
534,23.95991473812229,0.05224658972821436,45.717639544878,0.043077256295595084,36.35689863460247,0.07377854534410858
535,23.96531435554956,0.05228037936790092,45.775268240789245,0.04309288803879563,36.354742673578556,0.0738004125781484
536,23.97061004606916,0.05231416900758748,45.83282510092677,0.04310851978199618,36.35244583413647,0.07382227981218824
537,23.975801625948918,0.05234795864727404,45.89030862310261,0.04312415152519673,36.350008136461135,0.07384414704622808
538,23.980888913893992,0.0523817482869606,45.94771730334971,0.04313978326839728,36.3474296034678,0.0738660142802679
539,23.98587173105394,0.05241553792664716,46.00504963598237,0.04315541501159782,36.34471026079847,0.07388788151430774
540,23.990749901029567,0.05244932756633372,46.06230411365672,0.043171046754798374,36.34185013681809,0.07390974874834756
541,23.995523249879625,0.05248311720602028,46.11947922743155,0.043186678497998926,36.33884926261055,0.0739316159823874
542,24.00019160612733,0.05251690684570684,46.17657346682884,0.04320231024119947,36.3357076719746,0.07395348321642722
543,24.00475480076674,0.0525506964853934,46.23358531989479,0.043217941984400016,36.33242540141941,0.07397535045046706
544,24.009212667268855,0.05258448612507996,46.29051327326086,0.04323357372760057,36.32900249016003,0.0739972176845069
545,24.013565041587697,0.05261827576476652,46.347355812204384,0.04324920547080112,36.32543898011268,0.07401908491854672
546,24.01781176216604,0.05265206540445308,46.40411142071008,0.043264837214001664,36.32173491588981,0.07404095215258656
547,24.021952669941133,0.05268585504413964,46.460778581531024,0.04328046895720221,36.31789034479498,0.07406281938662639
548,24.025987608350093,0.0527196446838262,46.51735577624998,0.04329610070040276,36.31390531681756,0.07408468662066622
549,24.029916423335244,0.05275343432351276,46.573841485340715,0.04331173244360331,36.30977988462723,0.07410655385470605
550,24.033738963349215,0.05278722396319932,46.63023418822928,0.04332736418680386,36.30551410356834,0.07412842108874589
551,24.037455079359866,0.05282101360288588,46.68653236335569,0.04334299593000441,36.30110803165399,0.07415028832278571
552,24.041064624855053,0.05285480324257244,46.74273448823523,0.043358627673204954,36.29656172956003,0.07417215555682555
553,24.04456745584723,0.052888592882259,46.79883903952018,0.043374259416405506,36.29187526061885,0.07419402279086537
554,24.047963430877815,0.05292238252194556,46.85484449306135,0.04338989115960605,36.28704869081291,0.07421589002490521
555,24.051252411021462,0.05295617216163212,46.91074932396988,0.0434055229028066,36.28208208876819,0.07423775725894505
556,24.054434259890094,0.05298996180131867,46.966552006678754,0.04342115464600715,36.27697552574742,0.07425962449298487
557,24.057508843636782,0.05302375144100523,47.02225101500488,0.0434367863892077,36.271729075643094,0.07428149172702471
558,24.06047603095945,0.05305754108069179,47.07784482221069,0.043452418132408244,36.266342814970386,0.07430335896106453
559,24.0633356931044,0.05309133072037835,47.13333190106608,0.043468049875608795,36.260816822859795,0.07432522619510437
560,24.06608770386964,0.05312512036006491,47.18871072391031,0.04348368161880934,36.2551511810497,0.0743470934291442
561,24.068731939608107,0.05315890999975147,47.243979762713934,0.04349931336200989,36.24934597387864,0.07436896066318403
562,24.071268279230598,0.05319269963943803,47.29913748914064,0.04351494510521044,36.24340128827755,0.07439082789722386
563,24.073696604208646,0.05322648927912459,47.35418237460956,0.04353057684841099,36.237317213761706,0.0744126951312637
564,24.076016798577143,0.05326027891881115,47.40911289035682,0.043546208591611534,36.231093842422524,0.07443456236530352
565,24.078228748936787,0.05329406855849771,47.46392750749798,0.043561840334812085,36.22473126891924,0.07445642959934336
566,24.08033234445643,0.053327858198184266,47.51862469708981,0.04357747207801263,36.21822959047037,0.0744782968333832
567,24.08232747687515,0.053361647837870826,47.57320293019252,0.04359310382121318,36.21158890684502,0.07450016406742302
568,24.084214040504214,0.053395437477557386,47.62766067793174,0.043608735564413734,36.204809320353974,0.07452203130146286
569,24.08599193222885,0.053429227117243946,47.68199641156052,0.04362436730761428,36.197890935840725,0.07454389853550268
570,24.087661051509844,0.053463016756930506,47.736208602521565,0.04363999905081482,36.19083386067222,0.07456576576954252
571,24.08922130038495,0.053496806396617066,47.79029572250933,0.043655630794015375,36.18363820472955,0.07458763300358234
572,24.090672583470152,0.053530596036303627,47.84425624353186,0.04367126253721593,36.17630408039834,0.07460950023762218
573,24.092014807960734,0.053564385675990187,47.89808863797309,0.04368689428041647,36.16883160255915,0.07463136747166202
574,24.093247883632184,0.05359817531567675,47.95179137865483,0.04370252602361702,36.16122088857753,0.07465323470570184
575,24.09437172284091,0.05363196495536331,48.00536293889883,0.04371815776681757,36.153472058294085,0.07467510193974167
576,24.09538624052484,0.05366575459504987,48.05880179258871,0.04373378951001812,36.14558523401421,0.0746969691737815
577,24.096291354203736,0.05369954423473643,48.11210641423216,0.043749421253218665,36.137560540497844,0.07471883640782134
578,24.09708698397948,0.05373333387442299,48.165275279022794,0.04376505299641921,36.12939810494892,0.07474070364186117
579,24.097773052536073,0.05376712351410955,48.21830686290214,0.04378068473961976,36.12109805700474,0.074762570875901
580,24.09834948513953,0.05380091315379611,48.27119964262167,0.04379631648282031,36.112660528725186,0.07478443810994083
581,24.098816209637555,0.05383470279348267,48.32395209580449,0.04381194822602086,36.104085654581716,0.07480630534398067
582,24.099173156459113,0.05386849243316923,48.37656270100758,0.04382757996922141,36.09537357144634,0.07482817257802049
583,24.099420258613762,0.05390228207285579,48.429029937783184,0.043843211712421955,36.08652441858028,0.07485003981206033
584,24.099557451690863,0.05393607171254235,48.481352286740986,0.043858843455622507,36.07753833762263,0.07487190704610017
585,24.0995846738586,0.05396986135222891,48.53352822960963,0.04387447519882305,36.06841547257875,0.07489377428013999
586,24.099501865862848,0.05400365099191547,48.58555624929854,0.0438901069420236,36.05915596980862,0.07491564151417983
587,24.099308971025852,0.05403744063160203,48.63743482995952,0.04390573868522415,36.049759978014954,0.07493750874821965
588,24.09900593524476,0.05407123027128859,48.68916245704841,0.0439213704284247,36.04022764823122,0.07495937598225949
589,24.098592706990004,0.05410501991097515,48.740737617386465,0.043937002171625245,36.03055913380955,0.07498124321629931
590,24.098069237303452,0.05413880955066171,48.792158799222165,0.043952633914825796,36.02075459040837,0.07500311045033915
591,24.097435479796466,0.05417259919034827,48.84342449229226,0.04396826565802634,36.01081417598015,0.07502497768437898
592,24.096691390647777,0.05420638883003483,48.89453318788339,0.04398389740122689,36.00073805075869,0.07504684491841881
593,24.09583692860116,0.05424017846972139,48.94548337889327,0.04399952914442744,35.99052637724657,0.07506871215245864
594,24.094872054962998,0.05427396810940795,48.99627355989198,0.04401516088762799,35.98017932020224,0.07509057938649848
595,24.093796733599653,0.0543077577490945,49.0469022271829,0.04403079263082854,35.969697046627104,0.07511244662053831
596,24.092610930934672,0.05434154738878106,49.09736787886407,0.044046424374029086,35.95907972575248,0.07513431385457814
597,24.09131461594587,0.05437533702846762,49.147669014888955,0.04406205611722963,35.9483275290263,0.07515618108861798
598,24.08990776016219,0.05440912666815418,49.197804137127434,0.04407768786043018,35.937440630099864,0.0751780483226578
599,24.088390337660478,0.05444291630784074,49.247771749426605,0.044093319603630735,35.92641920481427,0.07519991555669764
600,24.086762325062043,0.0544767059475273,49.29757035767137,0.04410895134683128,35.91526343118692,0.07522178279073746
601,24.085023701529074,0.05451049558721386,49.34719846984533,0.044124583090031824,35.90397348939774,0.0752436500247773
602,24.083174448760914,0.05454428522690042,49.396654596091125,0.044140214833232376,35.89254956177538,0.07526551725881712
603,24.081214550990175,0.05457807486658698,49.44593724877079,0.04415584657643293,35.88099183278321,0.07528738449285696
604,24.07914399497868,0.05461186450627353,49.49504494252635,0.04417147831963347,35.86930048900528,0.07530925172689679
605,24.076962770013253,0.05464565414596009,49.54397619433978,0.04418711006283402,35.85747571913212,0.07533111896093662
606,24.074670867901403,0.05467944378564665,49.59272952359329,0.04420274180603457,35.8455177139464,0.07535298619497646
607,24.07226828296677,0.05471323342533321,49.64130345212928,0.04421837354923512,35.83342666630855,0.07537485342901629
608,24.06975501204451,0.05474702306501977,49.689696504310106,0.044234005292435666,35.821202771142175,0.07539672066305612
609,24.067131054476448,0.05478081270470633,49.73790720707813,0.04424963703563621,35.80884622541946,0.07541858789709595
610,24.06439641210615,0.05481460234439289,49.78593409001512,0.04426526877883676,35.79635722814632,0.07544045513113579
611,24.061551089273788,0.05484839198407945,49.83377568540183,0.044280900522037314,35.783735980347664,0.07546232236517561
612,24.0585950928109,0.05488218162376601,49.8814305282775,0.04429653226523786,35.77098268505233,0.07548418959921545
613,24.055528432034997,0.05491597126345257,49.9288971564991,0.04431216400843841,35.75809754727804,0.07550605683325529
614,24.05235111874397,0.05494976090313913,49.97617411080031,0.044327795751638956,35.745080774016245,0.07552792406729511
615,24.049063167210452,0.05498355054282569,50.023259934850856,0.04434342749483951,35.731932574216785,0.07554979130133495
616,24.045664594175932,0.05501734018251225,50.07015317531503,0.04435905923804005,35.71865315877261,0.07557165853537477
617,24.042155418844793,0.05505112982219881,50.11685238191062,0.044374690981240604,35.70524274050422,0.07559352576941461
618,24.038535662878186,0.05508491946188537,50.16335610746752,0.04439032272444115,35.691701534144144,0.07561539300345443
619,24.03480535038776,0.05511870910157193,50.209662907986015,0.0444059544676417,35.678029756321266,0.07563726023749427
620,24.030964507929255,0.05515249874125849,50.25577134269524,0.044421586210842245,35.664227625545095,0.0756591274715341
621,24.02701316449596,0.05518628838094505,50.30167997411123,0.0444372179540428,35.65029536218988,0.07568099470557393
622,24.02295135151202,0.05522007802063161,50.34738736809483,0.04445284969724334,35.636233188478734,0.07570286193961376
623,24.018779102825622,0.05525386766031817,50.39289209390981,0.044468481440443894,35.622041328467574,0.0757247291736536
624,24.014496454702034,0.05528765730000473,50.438192724280114,0.04448411318364444,35.60772000802905,0.07574659640769343
625,24.010103445816526,0.05532144693969129,50.48328783544774,0.04449974492684499,35.59326945483637,0.07576846364173326
626,24.005600117247106,0.05535523657937785,50.52817600722995,0.04451537667004554,35.57868989834696,0.0757903308757731
627,24.000986512467207,0.05538902621906441,50.57285582307626,0.04453100841324609,35.563981569786264,0.07581219810981292
628,23.996262677338173,0.05542281585875097,50.6173258701258,0.04454664015644663,35.54914470213117,0.07583406534385276
629,23.991428660101626,0.05545660549843753,50.66158473926387,0.044562271899647184,35.53417953009366,0.07585593257789258
630,23.986484511371742,0.05549039513812409,50.70563102517861,0.044577903642847735,35.5190862901041,0.07587779981193242
631,23.981430284127356,0.05552418477781065,50.749463326417576,0.04459353538604828,35.50386522029473,0.07589966704597224
632,23.976266033703947,0.05555797441749721,50.793080245443996,0.044609167129248825,35.48851656048286,0.07592153428001208
633,23.970991817785535,0.055591764057183767,50.83648038869286,0.04462479887244938,35.47304055215419,0.0759434015140519
634,23.96560769639639,0.055625553696870327,50.879662366626846,0.04464043061564993,35.45743743844585,0.07596526874809174
635,23.96011373189267,0.05565934333655689,50.922624793791975,0.044656062358850473,35.4417074641296,0.07598713598213158
636,23.95450998895392,0.05569313297624345,50.965366288873255,0.04467169410205102,35.42585087559482,0.0760090032161714
637,23.94879653457445,0.05572692261593001,51.00788547475006,0.04468732584525157,35.409867920831445,0.07603087045021124
638,23.94297343805457,0.05576071225561657,51.05018097855104,0.04470295758845212,35.39375884941297,0.07605273768425107
639,23.93704077099174,0.05579450189530313,51.092251431709315,0.04471858933165267,35.37752391247919,0.0760746049182909
640,23.93099860727161,0.05582829153498969,51.134095470017094,0.04473422107485321,35.36116336271911,0.07609647215233073
641,23.92484702305888,0.05586208117467625,51.17571173368023,0.04474985281805376,35.34467745435365,0.07611833938637057
642,23.918586096788147,0.05589587081436281,51.217098867372584,0.044765484561254315,35.328066443118324,0.0761402066204104
643,23.91221590915452,0.05592966045404936,51.258255520290014,0.04478111630445486,35.31133058624593,0.07616207385445023
644,23.905736543104197,0.05596345009373592,51.29918034620444,0.04479674804765541,35.294470142449136,0.07618394108849005
645,23.89914808382496,0.05599723973342248,51.33987200351744,0.044812379790855957,35.27748537190302,0.07620580832252989
646,23.892450618736486,0.05603102937310904,51.380329155313795,0.04482801153405651,35.26037653622762,0.07622767555656973
647,23.88564423748054,0.0560648190127956,51.420550469414536,0.04484364327725705,35.2431438984704,0.07624954279060955
648,23.878729031911178,0.05609860865248216,51.46053461843033,0.044859275020457605,35.225787723088665,0.07627141002464939
649,23.87170509608471,0.05613239829216872,51.50028027981389,0.04487490676365815,35.20830827593197,0.07629327725868922
650,23.86457252624963,0.05616618793185528,51.53978613591284,0.0448905385068587,35.19070582422448,0.07631514449272905
651,23.857331420836445,0.05619997757154184,51.579050874021895,0.044906170250059246,35.172980636547344,0.07633701172676888
652,23.849981880447352,0.0562337672112284,51.61807318643506,0.0449218019932598,35.155132982820895,0.07635887896080872
653,23.84252400784588,0.05626755685091496,51.656851770497454,0.04493743373646034,35.13716313428702,0.07638074619484855
654,23.834957907946382,0.05630134649060152,51.69538532865701,0.044953065479660895,35.119071363491344,0.07640261342888838
655,23.827283687803444,0.05633513613028808,51.73367256851572,0.04496869722286144,35.10085794426544,0.07642448066292822
656,23.81950145660121,0.05636892576997464,51.77171220288111,0.04498432896606199,35.08252315170906,0.07644634789696804
657,23.811611325642588,0.0564027154096612,51.80950294981676,0.04499996070926254,35.06406726217225,0.07646821513100788
658,23.803613408338407,0.05643650504934776,51.84704353269327,0.04501559245246309,35.045490553237585,0.0764900823650477
659,23.795507820196413,0.05647029468903432,51.88433268023856,0.04503122419566363,35.026793303702135,0.07651194959908754
660,23.787294678810234,0.05650408432872088,51.92136912658803,0.045046855938864185,35.00797579355982,0.07653381683312736
661,23.778974103848228,0.05653787396840744,51.95815161133458,0.045062487682064736,34.989038303983264,0.0765556840671672
662,23.770546217042238,0.056571663608094,51.99467887957805,0.04507811942526528,34.96998111730608,0.07657755130120703
663,23.762011142176284,0.05660545324778056,52.03094968197488,0.045093751168465826,34.950804517004805,0.07659941853524686
664,23.753369005075164,0.05663924288746712,52.06696277478715,0.04510938291166638,34.931508787681054,0.0766212857692867
665,23.744619933592922,0.05667303252715368,52.102716919931375,0.04512501465486693,34.91209421504356,0.07664315300332653
666,23.73576405760132,0.05670682216684024,52.13821088502719,0.045140646398067474,34.89256108589021,0.07666502023736636
667,23.72680150897815,0.0567406118065268,52.173443443445784,0.04515627814126802,34.87290968809014,0.07668688747140619
668,23.717732421595503,0.05677440144621336,52.2084133743579,0.04517190988446857,34.85314031056572,0.07670875470544603
669,23.708556931307978,0.05680819108589992,52.24311946278157,0.04518754162766912,34.83325324327472,0.07673062193948585
670,23.69927517594077,0.05684198072558648,52.27756049962983,0.04520317337086967,34.81324877719224,0.07675248917352569
671,23.689887295277696,0.05687577036527304,52.31173528175784,0.04521880511407022,34.79312720429291,0.07677435640756551
672,23.680393431049183,0.05690956000495959,52.34564261200997,0.045234436857270764,34.7728888175328,0.07679622364160535
673,23.670793726920117,0.05694334964464615,52.37928129926648,0.045250068600471316,34.752533910831666,0.07681809087564517
674,23.661088328477696,0.05697713928433271,52.41265015848984,0.04526570034367186,34.732062779054885,0.07683995810968501
675,23.65127738321915,0.05701092892401927,52.44574801077114,0.04528133208687241,34.711475717995675,0.07686182534372485
676,23.641361040539422,0.05704471856370583,52.478573683375664,0.04529696383007296,34.69077302435718,0.07688369257776467
677,23.6313394517188,0.05707850820339239,52.51112600978864,0.04531259557327351,34.66995499573451,0.07690555981180451
678,23.62121276991043,0.05711229784307895,52.54340382976051,0.045328227316474054,34.649021930597065,0.07692742704584433
679,23.610981150127806,0.05714608748276551,52.57540598935185,0.045343859059674606,34.62797412827051,0.07694929427988417
680,23.60064474923221,0.05717987712245207,52.607131340978185,0.04535949080287515,34.606811888919125,0.076971161513924
681,23.590203725920045,0.05721366676213863,52.638578743454325,0.0453751225460757,34.58553551352794,0.07699302874796383
682,23.579658240710145,0.057247456401825186,52.669747062038425,0.04539075428927625,34.56414530388498,0.07701489598200367
683,23.569008455930998,0.057281246041511746,52.700635168476055,0.0454063860324768,34.542641562563574,0.0770367632160435
684,23.558254535707967,0.057315035681198306,52.73124194104338,0.045422017775677344,34.521024592904595,0.07705863045008333
685,23.547396645950364,0.057348825320884866,52.761566264590606,0.045437649518877896,34.499294698998824,0.07708049768412316
686,23.53643495433857,0.057382614960571426,52.79160703058484,0.04545328126207844,34.4774521856693,0.077102364918163
687,23.525369630311044,0.057416404600257986,52.821363137152694,0.04546891300527899,34.45549735845374,0.07712423215220282
688,23.514200845051278,0.057450194239944546,52.85083348912254,0.045484544748479544,34.43343052358688,0.07714609938624266
689,23.50292877147473,0.057483983879631106,52.8800169980666,0.04550017649168009,34.41125198798308,0.07716796662028248
690,23.491553584215715,0.057517773519317666,52.90891258234256,0.045515808234880634,34.38896205921873,0.07718983385432232
691,23.480075459614195,0.057551563159004226,52.93751916713496,0.045531439978081185,34.36656104551485,0.07721170108836214
692,23.468494575702607,0.057585352798690786,52.96583568449627,0.04554707172128174,34.34404925571964,0.07723356832240198
693,23.456811112192558,0.057619142438377347,52.99386107338759,0.04556270346448228,34.321426999291184,0.07725543555644182
694,23.445025250461555,0.057652932078063907,53.02159427971917,0.04557833520768283,34.2986945862801,0.07727730279048164
695,23.43313717353964,0.05768672171775047,53.04903425639043,0.04559396695088338,34.275852327312236,0.07729917002452148
696,23.42114706609604,0.05772051135743703,53.07617996332972,0.04560959869408393,34.252900533571555,0.0773210372585613
697,23.409055114425698,0.05775430099712359,53.103030367533954,0.045625230437284475,34.22983951678285,0.07734290449260114
698,23.396861506435858,0.05778809063681015,53.12958444310757,0.04564086218048502,34.20666958919479,0.07736477172664097
699,23.384566431632567,0.05782188027649671,53.15584117130146,0.04565649392368557,34.18339106356266,0.0773866389606808
700,23.372170081107136,0.05785566991618327,53.18179954055146,0.045672125666886124,34.16000425313159,0.07740850619472063
701,23.359672647522594,0.05788945955586983,53.20745854651642,0.04568775741008667,34.136509471619455,0.07743037342876047
702,23.347074325100117,0.05792324919555639,53.23281719211619,0.04570338915328722,34.11290703320011,0.07745224066280029
703,23.334375309605388,0.05795703883524295,53.25787448756901,0.045719020896487765,34.08919725248646,0.07747410789684013
704,23.321575798334983,0.05799082847492951,53.28262945042875,0.04573465263968832,34.06538044451384,0.07749597513087997
705,23.308675990102664,0.05802461811461607,53.307081105621734,0.04575028438288886,34.04145692472326,0.07751784236491979
706,23.295676085225743,0.05805840775430263,53.33122848548323,0.04576591612608941,34.017427008944765,0.07753970959895963
707,23.28257628551132,0.05809219739398919,53.35507062979363,0.04578154786928996,33.99329101338098,0.07756157683299945
708,23.269376794242564,0.05812598703367575,53.37860658581436,0.04579717961249051,33.96904925459051,0.07758344406703929
709,23.256077816164968,0.05815977667336231,53.401835408323215,0.045812811355691055,33.944702049471665,0.07760531130107912
710,23.242679557472556,0.05819356631304887,53.42475615964969,0.04582844309889161,33.92024971524603,0.07762717853511895
711,23.229182225794105,0.05822735595273542,53.44736790970967,0.04584407484209215,33.89569256944231,0.07764904576915878
712,23.215586030179317,0.05826114559242198,53.46966973603999,0.0458597065852927,33.87103092988001,0.07767091300319862
713,23.20189118108504,0.05829493523210854,53.49166072383248,0.04587533832849325,33.846265114653505,0.07769278023723844
714,23.188097890361377,0.0583287248717951,53.51333996596783,0.0458909700716938,33.82139544211587,0.07771464747127828
715,23.17420637123789,0.05836251451148166,53.53470656304894,0.045906601814894345,33.79642223086307,0.07773651470531812
716,23.160216838309715,0.05839630415116822,53.55575962343414,0.045922233558094896,33.771345799718,0.07775838193935794
717,23.146129507523696,0.05843009379085478,53.57649826326976,0.04593786530129544,33.746166467714794,0.07778024917339778
718,23.131944596164544,0.05846388343054134,53.596921606522685,0.04595349704449599,33.72088455408309,0.0778021164074376
719,23.117662322840914,0.0584976730702279,53.617028785012295,0.045969128787696545,33.69550037823245,0.07782398364147744
720,23.10328290747158,0.05853146270991445,53.636818938442175,0.04598476053089709,33.6700142597369,0.07784585087551726
721,23.08880657127147,0.05856525234960101,53.65629121443148,0.046000392274097635,33.644426518319435,0.0778677181095571
722,23.074233536737857,0.05859904198928757,53.67544476854591,0.046016024017298186,33.61873747383675,0.07788958534359694
723,23.059564027636455,0.05863283162897413,53.69427876432829,0.04603165576049874,33.59294744626402,0.07791145257763676
724,23.044798268987496,0.05866662126866069,53.71279237332889,0.04604728750369928,33.56705675567971,0.07793331981167659
725,23.029936487051874,0.05870041090834725,53.73098477513533,0.04606291924689983,33.54106572225054,0.07795518704571643
726,23.01497890931727,0.05873420054803381,53.74885515740216,0.04607855099010038,33.514974666216645,0.07797705427975626
727,22.99992576448428,0.05876799018772037,53.766402715879984,0.04609418273330093,33.48878390787664,0.07799892151379609
728,22.984777282452526,0.05880177982740693,53.783626654444326,0.046109814476501476,33.462493767572816,0.07802078874783593
729,22.96953369430682,0.05883556946709349,53.800526185124184,0.04612544621970202,33.4361045656767,0.07804265598187575
730,22.9541952323033,0.05886935910678005,53.81710052813003,0.04614107796290257,33.40961662257432,0.07806452321591559
731,22.938762129855597,0.05890314874646661,53.83334891188162,0.046156709706103125,33.38303025865191,0.07808639044995541
732,22.92323462152102,0.05893693838615317,53.8492705730354,0.04617234144930367,33.35634579428147,0.07810825768399525
733,22.90761294298671,0.05897072802583973,53.86486475651146,0.04618797319250422,33.32956354980665,0.07813012491803509
734,22.891897331055876,0.05900451766552629,53.88013071552026,0.046203604935704766,33.3026838455286,0.07815199215207491
735,22.876088023634004,0.05903830730521285,53.89506771158892,0.04621923667890532,33.275707001691906,0.07817385938611475
736,22.860185259715063,0.05907209694489941,53.90967501458705,0.04623486842210586,33.248633338470846,0.07819572662015457
737,22.844189279367804,0.05910588658458597,53.92395190275246,0.046250500165306414,33.22146317595541,0.07821759385419441
738,22.828100323721998,0.05913967622427253,53.937897662716196,0.04626613190850696,33.19419683413784,0.07823946108823424
739,22.81191863495473,0.05917346586395909,53.95151158952751,0.04628176365170751,33.16683463289893,0.07826132832227407
740,22.79564445627676,0.05920725550364565,53.96479298667817,0.046297395394908056,33.13937689199469,0.07828319555631391
741,22.779278031918807,0.05924104514333221,53.97774116612662,0.04631302713810861,33.11182393104298,0.07830506279035374
742,22.762819607117933,0.05927483478301877,53.99035544832171,0.04632865888130915,33.08417606951027,0.07832693002439356
743,22.746269428103965,0.05930862442270533,54.00263516222593,0.046344290624509704,33.056433626698634,0.0783487972584334
744,22.729627742085874,0.05934241406239189,54.014579645338515,0.04635992236771025,33.02859692173276,0.07837066449247324
745,22.712894797238228,0.05937620370207845,54.02618824371792,0.0463755541109108,33.00066627354713,0.07839253172651306
746,22.696070842687707,0.05940999334176501,54.0374603120041,0.04639118585411135,32.97264200087322,0.0784143989605529
747,22.679156128499564,0.05944378298145157,54.04839521344033,0.0464068175973119,32.944524422227055,0.07843626619459272
748,22.662150905664205,0.05947757262113813,54.0589923198947,0.04642244934051244,32.91631385589653,0.07845813342863256
749,22.64505542608373,0.059511362260824686,54.06925101188121,0.046438081083712994,32.888010619929325,0.07848000066267238
750,22.627869942558572,0.059545151900511246,54.07917067858043,0.046453712826913546,32.85961503212043,0.07850186789671222
751,22.610594708774123,0.059578941540197806,54.08875071785995,0.04646934457011409,32.83112741000026,0.07852373513075206
752,22.593229979287436,0.059612731179884366,54.097990536294255,0.046484976313314635,32.8025480708226,0.07854560236479188
753,22.57577600951393,0.059646520819570926,54.10688954918435,0.04650060805651519,32.77387733155275,0.07856746959883171
754,22.558233055714155,0.059680310459257487,54.11544718057699,0.04651623979971574,32.74511550885583,0.07858933683287155
755,22.540601374980593,0.059714100098944047,54.1236628632835,0.046531871542916284,32.716262919085324,0.07861120406691138
756,22.52288122522452,0.05974788973863061,54.13153603889823,0.04654750328611683,32.68731987827151,0.07863307130095121
757,22.50507286516286,0.05978167937831717,54.13906615781664,0.04656313502931738,32.65828670211016,0.07865493853499105
758,22.48717655430513,0.05981546901800373,54.146252679253024,0.04657876677251793,32.629163705951484,0.07867680576903087
759,22.469192552940434,0.05984925865769028,54.15309507125776,0.04659439851571848,32.59995120478895,0.07869867300307071
760,22.45112112212444,0.05988304829737684,54.15959281073437,0.04661003025891902,32.57064951324852,0.07872054023711053
761,22.432962523666504,0.0599168379370634,54.16574538345595,0.046625662002119574,32.541258945577766,0.07874240747115037
762,22.41471702011674,0.05995062757674996,54.17155228408147,0.046641293745320125,32.51177981563533,0.07876427470519021
763,22.396384874753224,0.05998441721643652,54.17701301617153,0.04665692548852067,32.48221243688041,0.07878614193923003
764,22.377966351569178,0.06001820685612308,54.18212709220374,0.04667255723172122,32.45255712236238,0.07880800917326986
765,22.35946171526026,0.06005199649580964,54.186894033587855,0.04668818897492177,32.42281418471061,0.07882987640730969
766,22.34087123121188,0.0600857861354962,54.19131337068037,0.04670382071812232,32.39298393612442,0.07885174364134953
767,22.32219516548659,0.06011957577518276,54.195384642798814,0.04671945246132286,32.36306668836311,0.07887361087538936
768,22.30343378481148,0.06015336541486932,54.19910739823568,0.046735084204523415,32.33306275273617,0.07889547810942919
769,22.284587356565694,0.06018715505455588,54.2024811942719,0.04675071594772396,32.3029724400937,0.07891734534346902
770,22.265656148767953,0.06022094469424244,54.20550559719003,0.04676634769092451,32.272796060816816,0.07893921257750885
771,22.24664043006417,0.060254734333929,54.20818018228698,0.04678197943412506,32.2425339248084,0.07896107981154868
772,22.227540469715095,0.06028852397361556,54.21050453388641,0.04679761117732561,32.21218634148377,0.07898294704558852
773,22.208356537584052,0.06032231361330212,54.21247824535071,0.04681324292052615,32.181753619761714,0.07900481427962835
774,22.189088904124702,0.06035610325298868,54.21410091909261,0.046828874663726705,32.151236068055546,0.07902668151366818
775,22.169737840368875,0.06038989289267524,54.21537216658645,0.04684450640692725,32.12063399426425,0.07904854874770802
776,22.150303617914492,0.0604236825323618,54.21629160837897,0.0468601381501278,32.089947705764,0.07907041598174784
777,22.130786508913516,0.06045747217204836,54.216858874099856,0.04687576989332835,32.05917750939946,0.07909228321578768
778,22.111186786060003,0.06049126181173492,54.217073602471785,0.0468914016365289,32.028323711475736,0.0791141504498275
779,22.091504722578165,0.06052505145142148,54.21693544132015,0.04690703337972944,31.997386617749918,0.07913601768386734
780,22.07174059221056,0.06055884109110804,54.21644404758236,0.046922665122929995,31.96636653342322,0.07915788491790718
781,22.0518946692063,0.0605926307307946,54.21559908731685,0.04693829686613055,31.93526376313304,0.079179752151947
782,22.031967228309355,0.06062642037048116,54.21440023571158,0.04695392860933109,31.904078610945184,0.07920161938598683
783,22.01195854474691,0.06066021001016772,54.21284717709226,0.046969560352531636,31.872811380346285,0.07922348662002666
784,21.99186889421783,0.06069399964985428,54.210939604930175,0.04698519209573219,31.841462374236436,0.0792453538540665
785,21.971698552881108,0.06072778928954084,54.20867722184955,0.04700082383893274,31.810031894921885,0.07926722108810633
786,21.951447797344482,0.0607615789292274,54.20605973963468,0.047016455582133285,31.778520244107742,0.07928908832214616
787,21.93111690465307,0.06079536856891396,54.20308687923652,0.04703208732533383,31.746927722891247,0.07931095555618599
788,21.91070615227808,0.06082915820860051,54.19975837077903,0.04704771906853438,31.715254631754732,0.07933282279022583
789,21.890215818105617,0.06086294784828707,54.19607395356507,0.04706335081173493,31.683501270559063,0.07935469002426565
790,21.86964618042554,0.06089673748797363,54.19203337608191,0.04707898255493548,31.65166793853702,0.07937655725830549
791,21.8489975179204,0.06093052712766019,54.18763639600639,0.04709461429813603,31.619754934287002,0.07939842449234533
792,21.82827010965446,0.06096431676734675,54.182882780209745,0.047110246041336575,31.587762555766773,0.07942029172638515
793,21.807464235062806,0.06099810640703331,54.17777230476193,0.047125877784537126,31.555691100287344,0.07944215896042497
794,21.78658017394047,0.06103189604671987,54.172304754935695,0.04714150952773767,31.523540864507094,0.07946402619446481
795,21.76561820643175,0.06106568568640643,54.16647992521018,0.04715714127093822,31.49131214442605,0.07948589342850465
796,21.74457861301945,0.06109947532609299,54.16029761927422,0.04717277301413877,31.45900523538025,0.07950776066254447
797,21.723461674514358,0.061133264965779546,54.153757650029235,0.04718840475733932,31.42662043203616,0.07952962789658431
798,21.702267672044673,0.061167054605466106,54.1468598395917,0.047204036500539864,31.3941580283856,0.07955149513062414
799,21.68099688704563,0.061200844245152666,54.13960401929537,0.047219668243740416,31.3616183177404,0.07957336236466397
800,21.659649601249097,0.061234633884839226,54.13199002969297,0.04723529998694096,31.32900159272754,0.0795952295987038
801,21.638226096673318,0.061268423524525786,54.12401772055759,0.04725093173014151,31.296308145284186,0.07961709683274364
802,21.61672665561273,0.061302213164212346,54.11568695088376,0.04726656347334206,31.263538266653107,0.07963896406678347
803,21.59515156062784,0.061336002803898906,54.10699758888803,0.04728219521654261,31.23069224737812,0.0796608313008233
804,21.57350109453522,0.061369792443585466,54.097949512009286,0.047297826959743154,31.197770377299623,0.07968269853486314
805,21.551775540397557,0.061403582083272026,54.08854260690863,0.047313458702943706,31.164772945550524,0.07970456576890296
806,21.529975181513787,0.061437371722958586,54.0787767694689,0.04732909044614425,31.131700240551986,0.0797264330029428
807,21.508100301409343,0.061471161362645146,54.068651904793875,0.0473447221893448,31.098552550009718,0.07974830023698262
808,21.48615118382645,0.061504951002331706,54.05816792720698,0.047360353932545354,31.06533016091,0.07977016747102246
809,21.464128112714548,0.061538740642018266,54.04732476024981,0.0473759856757459,31.032033359516277,0.0797920347050623
810,21.442031372220754,0.061572530281704826,54.03612233668005,0.047391617418946444,30.99866243136557,0.07981390193910212
811,21.41986124668046,0.061606319921391386,54.024560598469286,0.047407249162146996,30.965217661265186,0.07983576917314195
812,21.397618020607982,0.061640109561077946,54.01263949680023,0.04742288090534755,30.9316993332896,0.07985763640718178
813,21.375301978687304,0.061673899200764506,54.00035899206371,0.04743851264854809,30.898107730777483,0.07987950364122162
814,21.352913405762926,0.061707688840451067,53.987719053855244,0.04745414439174864,30.86444313632886,0.07990137087526145
815,21.33045258683079,0.061741478480137627,53.9747196609712,0.04746977613494919,30.830705831802334,0.07992323810930128
816,21.307919807029286,0.061775268119824187,53.96136080140475,0.04748540787814974,30.796896098312644,0.07994510534334111
817,21.28531535163038,0.06180905775951075,53.947642472341286,0.047501039621350286,30.76301421622824,0.07996697257738095
818,21.26263950603078,0.06184284739919731,53.93356468015353,0.04751667136455083,30.7290604651691,0.07998883981142077
819,21.239892555743246,0.06187663703888387,53.919127440396345,0.04753230310775138,30.69503512400457,0.08001070704546061
820,21.21707478638794,0.06191042667857043,53.90433077780112,0.047547934850951934,30.660938470851534,0.08003257427950045
821,21.194186483683932,0.06194421631825699,53.889174726269815,0.04756356659415248,30.626770783072576,0.08005444151354027
822,21.17122793344072,0.06197800595794355,53.8736593288686,0.04757919833735303,30.592532337274335,0.0800763087475801
823,21.14819942154991,0.06201179559763011,53.8577846378212,0.047594830080553575,30.55822340930608,0.08009817598161993
824,21.125101233976956,0.06204558523731667,53.841550714501885,0.04761046182375413,30.52384427425841,0.08012004321565977
825,21.101933656752962,0.06207937487700323,53.82495762942806,0.04762609356695467,30.48939520646205,0.0801419104496996
826,21.078696975966654,0.06211316451668978,53.808005462252474,0.047641725310155224,30.454876479486725,0.08016377768373943
827,21.05539147775638,0.06214695415637634,53.790694301755224,0.04765735705335577,30.420288366140504,0.08018564491777926
828,21.032017448302224,0.0621807437960629,53.7730242458351,0.04767298879655632,30.38563113846887,0.0802075121518191
829,21.00857517381821,0.06221453343574946,53.75499540150102,0.047688620539756865,30.350905067754308,0.08022937938585892
830,20.985064940544618,0.06224832307543602,53.73660788486266,0.04770425228295742,30.316110424515706,0.08025124661989876
831,20.961487034740372,0.06228211271512258,53.71786182112103,0.04771988402615796,30.281247478508227,0.0802731138539386
832,20.93784174267551,0.06231590235480914,53.6987573445586,0.047735515769358514,30.246316498723125,0.08029498108797842
833,20.914129350623814,0.0623496919944957,53.679294598529104,0.04775114751255906,30.21131775338769,0.08031684832201824
834,20.89035014485544,0.06238348163418226,53.65947373544688,0.04776677925575961,30.176251509965482,0.08033871555605808
835,20.86650441162971,0.06241727127386882,53.63929491677609,0.047782410998960155,30.141118035156587,0.08036058279009792
836,20.842592437187974,0.06245106091355537,53.618758313019384,0.04779804274216071,30.105917594898155,0.08038245002413774
837,20.8186145077466,0.06248485055324193,53.59786410370629,0.04781367448536125,30.070650454364845,0.08040431725817758
838,20.794570909489977,0.06251864019292849,53.57661247738134,0.0478293062285618,30.035316877969713,0.0804261844922174
839,20.77046192856372,0.06255242983261505,53.55500363159166,0.047844937971762355,29.999917129364942,0.08044805172625724
840,20.746287851067883,0.06258621947230161,53.53303777287449,0.0478605697149629,29.964451471443013,0.08046991896029707
841,20.72204896305032,0.06262000911198817,53.510715116744116,0.047876201458163445,29.928920166337715,0.0804917861943369
842,20.697745550500116,0.06265379875167473,53.48803588767849,0.047891833201364,29.89332347542558,0.08051365342837674
843,20.673377899341133,0.06268758839136129,53.4650003191058,0.04790746494456455,29.857661659327274,0.08053552066241657
844,20.64894629542561,0.06272137803104785,53.441608653390276,0.04792309668776509,29.82193497790911,0.0805573878964564
845,20.62445102452792,0.06275516767073441,53.417861141817966,0.04793872843096564,29.786143690284938,0.08057925513049623
846,20.599892372338363,0.06278895731042097,53.39375804458204,0.04795436017416619,29.75028805481776,0.08060112236453607
847,20.575270624457108,0.06282274695010753,53.36929963076788,0.04796999191736674,29.714368329122,0.08062298959857589
848,20.550586066388174,0.0628565365897941,53.34448617833762,0.047985623660567286,29.678384770065414,0.08064485683261573
849,20.52583898353358,0.06289032622948065,53.31931797411464,0.04800125540376783,29.642337633771515,0.08066672406665557
850,20.50102966118749,0.06292411586916721,53.293795313767475,0.04801688714696838,29.60622717562189,0.08068859130069539
851,20.47615838453056,0.06295790550885377,53.267918501793545,0.048032518890168935,29.57005365025874,0.08071045853473521
852,20.451225438624313,0.06299169514854033,53.241687851502604,0.04804815063336948,29.533817311587562,0.08073232576877505
853,20.42623110840561,0.0630254847882269,53.21510368499954,0.04806378237657003,29.49751841278,0.08075419300281489
854,20.401175678681263,0.06305927442791345,53.1881663331674,0.048079414119770576,29.461157206276773,0.08077606023685471
855,20.376059434122705,0.06309306406760001,53.160876135649524,0.04809504586297113,29.424733943790578,0.08079792747089455
856,20.350882659260755,0.06312685370728657,53.13323344083174,0.04811067760617167,29.388248876309568,0.08081979470493438
857,20.32564563848048,0.06316064334697313,53.105238605824084,0.048126309349372225,29.351702254100427,0.08084166193897421
858,20.30034865601618,0.0631944329866597,53.07689199644223,0.04814194109257277,29.315094326712003,0.08086352917301404
859,20.27499199594643,0.06322822262634625,53.04819398718857,0.04815757283577332,29.27842534297873,0.08088539640705388
860,20.24957594218924,0.06326201226603281,53.01914496123313,0.048173204578973866,29.241695551024478,0.08090726364109371
861,20.22410077849731,0.06329580190571937,52.989745310393815,0.04818883632217442,29.204905198266314,0.08092913087513354
862,20.19856678845334,0.06332959154540593,52.95999543511686,0.04820446806537496,29.16805453141843,0.08095099810917336
863,20.172974255465494,0.0633633811850925,52.92989574445647,0.048220099808575514,29.131143796496268,0.0809728653432132
864,20.147323462762927,0.06339717082477905,52.89944665605445,0.04823573155177606,29.094173238820744,0.08099473257725304
865,20.121614693391386,0.06343096046446561,52.86864859611943,0.04825136329497661,29.05714310302251,0.08101659981129286
866,20.095848230208944,0.06346475010415217,52.83750199940586,0.04826699503817716,29.02005363304641,0.0810384670453327
867,20.070024355881813,0.06349853974383873,52.80600730919247,0.04828262678137771,28.982905072156107,0.08106033427937252
868,20.044143352880223,0.0635323293835253,52.77416497726076,0.04829825852457825,28.945697662938656,0.08108220151341236
869,20.018205503474427,0.06356611902321185,52.741975463872905,0.048313890267778804,28.90843164730942,0.08110406874745218
870,19.9922110897308,0.06359990866289841,52.70943923774951,0.048329522010979356,28.87110726651685,0.08112593598149202
871,19.966160393507998,0.06363369830258497,52.67655677604705,0.0483451537541799,28.833724761147657,0.08114780321553186
872,19.940053696453216,0.06366748794227153,52.64332856433492,0.048360785497380446,28.79628437113186,0.08116967044957168
873,19.913891279998612,0.0637012775819581,52.609755096572286,0.048376417240581,28.75878633574807,0.08119153768361151
874,19.887673425357672,0.06373506722164465,52.57583687508464,0.04839204898378155,28.72123089362876,0.08121340491765135
875,19.86140041352182,0.0637688568613312,52.54157441053998,0.048407680726982094,28.68361828276596,0.08123527215169118
876,19.835072525257004,0.06380264650101776,52.50696822192477,0.04842331247018264,28.645948740516683,0.08125713938573101
877,19.808690041100455,0.06383643614070432,52.47201883651958,0.04843894421338319,28.608222503608587,0.08127900661977085
878,19.782253241357488,0.06387022578039088,52.43672678987441,0.04845457595658374,28.57043980814593,0.08130087385381067
879,19.755762406098395,0.06390401542007744,52.40109262578392,0.04847020769978429,28.532600889615303,0.08132274108785051
880,19.729217815155433,0.063937805059764,52.36511689626194,0.04848583944298483,28.4947059828918,0.08134460832189033
881,19.70261974811995,0.06397159469945056,52.32880016151616,0.048501471186185384,28.456755322244994,0.08136647555593017
882,19.67596848433947,0.06400538433913712,52.29214298992241,0.048517102929385936,28.418749141345256,0.08138834278997001
883,19.649264302915018,0.06403917397882368,52.255145957998366,0.04853273467258648,28.380687673270078,0.08141021002400983
884,19.622507482698435,0.06407296361851024,52.217809650377404,0.04854836641578703,28.342571150510313,0.08143207725804967
885,19.595698302289804,0.0641067532581968,52.180134659781956,0.04856399815898758,28.30439980497697,0.0814539444920895
886,19.56883704003497,0.06414054289788336,52.142121586996424,0.04857962990218813,28.26617386800758,0.08147581172612933
887,19.541923974023153,0.06417433253756992,52.103771040840336,0.048595261645388674,28.227893570373098,0.08149767896016916
888,19.514959382084626,0.06420812217725648,52.065083638140635,0.048610893388589226,28.189559142284516,0.081519546194209
889,19.487943541788468,0.06424191181694304,52.026060003704046,0.04862652513178977,28.15117081339995,0.08154141342824883
890,19.46087673044045,0.0642757014566296,51.98670077028918,0.04864215687499032,28.112728812831506,0.08156328066228866
891,19.43375922508097,0.06430949109631616,51.94700657857814,0.04865778861819087,28.07423336915238,0.08158514789632848
892,19.406591302483037,0.06434328073600272,51.9069780771481,0.04867342036139142,28.03568471040402,0.08160701513036832
893,19.379373239150457,0.06437707037568928,51.86661592244259,0.048689052104591964,27.997083064103457,0.08162888236440816
894,19.352105311315945,0.06441086001537584,51.82592077874222,0.048704683847792515,27.958428657250614,0.08165074959844798
895,19.32478779493944,0.0644446496550624,51.78489331813568,0.04872031559099306,27.919721716335587,0.08167261683248782
896,19.29742096570643,0.06447843929474896,51.74353422048995,0.04873594733419361,27.880962467346436,0.08169448406652764
897,19.270005099026406,0.06451222893443552,51.70184417342059,0.048751579077394164,27.842151135776525,0.08171635130056748
898,19.242540470031365,0.06454601857412208,51.659823872261704,0.04876721082059471,27.80328794663241,0.0817382185346073
899,19.21502735357442,0.06457980821380864,51.617474020035445,0.04878284256379525,27.764373124441384,0.08176008576864714
900,19.18746602422845,0.0646135978534952,51.57479532742167,0.048798474306995805,27.725406893259507,0.08178195300268698
901,19.15985675628485,0.06464738749318176,51.53178851272695,0.04881410605019636,27.686389476679423,0.0818038202367268
902,19.132199823752376,0.06468117713286832,51.488454301853594,0.0488297377933969,27.647321097838358,0.08182568747076663
903,19.104495500356045,0.06471496677255488,51.444793428268234,0.04884536953659745,27.60820197942609,0.08184755470480647
904,19.076744059536125,0.06474875641224143,51.40080663297037,0.048861001279798,27.569032343693337,0.0818694219388463
905,19.048945774447155,0.06478254605192799,51.35649466446045,0.04887663302299855,27.529812412459748,0.08189128917288613
906,19.02110091795713,0.06481633569161455,51.311858278708016,0.048892264766199095,27.490542407122216,0.08191315640692597
907,18.993209762646686,0.0648501253313011,51.26689823911921,0.04890789650939964,27.451222548663303,0.08193502364096579
908,18.965272580808392,0.06488391497098767,51.22161531650427,0.04892352825260019,27.411853057659556,0.08195689087500563
909,18.93728964444609,0.06491770461067423,51.176010289045024,0.04893915999580074,27.372434154290097,0.08197875810904545
910,18.909261225274328,0.06495149425036079,51.13008394226162,0.04895479173900129,27.332966058345036,0.08200062534308529
911,18.88118759471788,0.06498528389004735,51.08383706897942,0.04897042348220183,27.293448989234214,0.08202249257712513
912,18.853069023911296,0.0650190735297339,51.03727046929558,0.048986055225402385,27.253883165995802,0.08204435981116495
913,18.82490578369856,0.06505286316942047,50.990384950545305,0.04900168696860294,27.21426880730498,0.08206622704520479
914,18.79669814463281,0.06508665280910703,50.94318132726808,0.04901731871180348,27.174606131482882,0.08208809427924461
915,18.768446376976094,0.06512044244879359,50.895660421173375,0.04903295045500403,27.134895356505197,0.08210996151328445
916,18.74015075069925,0.06515423208848015,50.847823061106425,0.04904858219820458,27.095136700011373,0.08213182874732428
917,18.711811535481814,0.0651880217281667,50.79967008301361,0.04906421394140513,27.055330379313293,0.08215369598136411
918,18.683429000711996,0.06522181136785327,50.751202329907684,0.049079845684605675,27.01547661140447,0.08217556321540395
919,18.655003415486764,0.06525560100753983,50.702420651832796,0.049095477427806226,26.975575612969045,0.08219743044944378
920,18.626535048611945,0.06528939064722639,50.65332590582932,0.04911110917100677,26.935627600390845,0.0822192976834836
921,18.5980241686024,0.06532318028691295,50.603918955898294,0.04912674091420732,26.895632789762576,0.08224116491752344
922,18.569471043682295,0.0653569699265995,50.55420067296594,0.04914237265740787,26.855591396895093,0.08226303215156328
923,18.540875941785387,0.06539075956628607,50.50417193484773,0.04915800440060842,26.815503637326604,0.0822848993856031
924,18.512239130555443,0.06542454920597263,50.453833626212386,0.049173636143808964,26.775369726331817,0.08230676661964294
925,18.48356087734662,0.06545833884565919,50.40318663854556,0.049189267887009516,26.73518987893157,0.08232863385368276
926,18.454841449224027,0.06549212848534575,50.352231870113606,0.04920489963021006,26.69496430990193,0.0823505010877226
927,18.426081112964226,0.0655259181250323,50.30097022592649,0.04922053137341061,26.654693233783796,0.08237236832176242
928,18.397280135055897,0.06555970776471887,50.24940261770146,0.049236163116611165,26.61437686489222,0.08239423555580226
929,18.368438781700494,0.06559349740440543,50.19752996382561,0.04925179485981171,26.574015417325985,0.0824161027898421
930,18.339557318812968,0.06562728704409199,50.14535318931882,0.049267426603012254,26.533609104977117,0.08243797002388192
931,18.310636012022602,0.06566107668377855,50.09287322579628,0.049283058346212806,26.493158141540373,0.08245983725792175
932,18.28167512667384,0.0656948663234651,50.04009101143083,0.04929869008941336,26.452662740522875,0.08248170449196159
933,18.252674927827176,0.06572865596315167,49.9870074909153,0.0493143218326139,26.412123115253785,0.08250357172600142
934,18.223635680260145,0.06576244560283823,49.933623615424324,0.04932995357581445,26.371539478893844,0.08252543896004125
935,18.194557648468315,0.06579623524252479,49.87994034257617,0.049345585319015,26.330912044445096,0.08254730619408109
936,18.165441096666378,0.06583002488221135,49.825958636394574,0.04936121706221555,26.29024102476065,0.08256917342812091
937,18.136286288789268,0.0658638145218979,49.7716794672701,0.049376848805416096,26.249526632554254,0.08259104066216075
938,18.10709348849332,0.06589760416158447,49.71710381192121,0.04939248054861664,26.208769080410207,0.08261290789620057
939,18.077862959157496,0.06593139380127103,49.66223265335565,0.04940811229181719,26.167968580792987,0.08263477513024041
940,18.04859496388468,0.06596518344095759,49.60706698083135,0.049423744035017744,26.12712534605713,0.08265664236428025
941,18.019289765502982,0.06599897308064415,49.551607789817005,0.04943937577821829,26.086239588457023,0.08267850959832007
942,17.989947626567112,0.0660327627203307,49.495856081952795,0.04945500752141884,26.045311520156673,0.0827003768323599
943,17.96056880935983,0.06606655236001727,49.439812865010765,0.049470639264619386,26.004341353239504,0.08272224406639973
944,17.931153575893372,0.06610034199970383,49.3834791528551,0.04948627100781994,25.96332929971838,0.08274411130043957
945,17.90170218791097,0.06613413163939039,49.32685596540229,0.04950190275102048,25.92227557154534,0.0827659785344794
946,17.872214906888434,0.06616792127907695,49.26994432858076,0.049517534494221034,25.881180380621426,0.08278784576851923
947,17.842691994035732,0.0662017109187635,49.21274527429109,0.04953316623742158,25.840043938806694,0.08280971300255906
948,17.81313371029864,0.06623550055845007,49.15525984036525,0.04954879798062213,25.798866457929947,0.0828315802365989
949,17.783540316360448,0.06626929019813663,49.09748907052624,0.049564429723822676,25.7576481497988,0.08285344747063872
950,17.75391207264365,0.06630307983782319,49.0394340143473,0.04958006146702323,25.716389226209397,0.08287531470467856
951,17.72424923931176,0.06633686947750975,48.98109572721116,0.04959569321022377,25.675089898956465,0.0828971819387184
952,17.694552076271073,0.0663706591171963,48.92247527026893,0.049611324953424324,25.633750379843157,0.08291904917275822
953,17.664820843172564,0.06640444875688287,48.86357371039915,0.04962695669662487,25.592370880690815,0.08294091640679806
954,17.635055799413735,0.06643823839656943,48.80439212016613,0.04964258843982542,25.550951613349167,0.08296278364083788
955,17.605257204140575,0.06647202803625599,48.74493157777894,0.049658220183025965,25.5094927897059,0.08298465087487772
956,17.575425316249483,0.06650581767594255,48.68519316704957,0.04967385192622652,25.467994621696825,0.08300651810891754
957,17.54556039438929,0.06653960731562909,48.62517797735126,0.04968948366942706,25.426457321315517,0.08302838534295738
958,17.515662696963275,0.06657339695531565,48.56488710357664,0.049705115412627614,25.3848811006234,0.08305025257699722
959,17.485732482131244,0.06660718659500221,48.50432164609593,0.049720747155828166,25.343266171759495,0.08307211981103704
960,17.45577000781162,0.06664097623468877,48.443482710714505,0.04973637889902871,25.30161274695027,0.08309398704507687
961,17.425775531683563,0.06667476587437533,48.38237140863086,0.049752010642229255,25.259921038519515,0.0831158542791167
962,17.395749311189157,0.06670855551406189,48.320988856394166,0.04976764238542981,25.2181912588982,0.08313772151315654
963,17.365691603535556,0.06674234515374845,48.25933617586173,0.04978327412863036,25.17642362063431,0.08315958874719637
964,17.335602665697277,0.06677613479343501,48.19741449415657,0.049798905871830904,25.13461833640242,0.0831814559812362
965,17.305482754418353,0.06680992443312157,48.135224943624266,0.04981453761503145,25.092775619013832,0.08320332321527603
966,17.275332126214696,0.06684371407280813,48.072768661790406,0.049830169358232,25.050895681426017,0.08322519044931587
967,17.24515103737634,0.06687750371249469,48.010046791317606,0.04984580110143255,25.00897873675259,0.08324705768335569
968,17.21493974396979,0.06691129335218125,47.94706047996219,0.0498614328446331,24.967024998272798,0.08326892491739553
969,17.18469850184039,0.06694508299186781,47.8838108805311,0.04987706458783364,24.925034679441445,0.08329079215143537
970,17.154427566614693,0.06697887263155437,47.82029915083852,0.04989269633103419,24.88300799389841,0.08331265938547519
971,17.12412719370284,0.06701266227124093,47.756526453662474,0.049908328074234745,24.840945155478316,0.08333452661951501
972,17.093797638301,0.0670464519109275,47.692493956701284,0.04992395981743529,24.798846378220077,0.08335639385355485
973,17.063439155393812,0.06708024155061405,47.62820283252982,0.04993959156063584,24.756711876376656,0.08337826108759469
974,17.033051999756857,0.06711403119030061,47.5636542585558,0.04995522330383639,24.714541864424493,0.08340012832163451
975,17.002636425959118,0.06714782082998717,47.49884941697596,0.04997085504703694,24.67233655707297,0.08342199555567435
976,16.972192688365535,0.06718161046967372,47.43378949473197,0.04998648679023748,24.63009616927405,0.08344386278971418
977,16.941721041139427,0.06721540010936028,47.368475683466514,0.050002118533438035,24.58782091623155,0.08346573002375401
978,16.911221738245132,0.06724918974904684,47.30290917947913,0.05001775027663858,24.54551101341072,0.08348759725779384
979,16.88069503345052,0.0672829793887334,47.2370911836817,0.05003338201983913,24.503166676547465,0.08350946449183368
980,16.850141180329558,0.06731676902841996,47.17102290155454,0.050049013763039676,24.460788121657796,0.08353133172587351
981,16.819560432264876,0.06735055866810652,47.10470554310159,0.05006464550624023,24.41837556504709,0.08355319895991334
982,16.788953042450395,0.06738434830779308,47.0381403228061,0.05008027724944077,24.375929223319275,0.08357506619395318
983,16.758319263893917,0.06741813794747964,46.97132845958595,0.050095908992641325,24.333449313386122,0.083596933427993
984,16.727659349419756,0.0674519275871662,46.904271176748985,0.05011154073584187,24.29093605247633,0.08361880066203284
985,16.69697355167136,0.06748571722685276,46.83696970194822,0.05012717247904242,24.248389658144774,0.08364066789607266
986,16.666262123113945,0.06751950686653932,46.769425267137144,0.050142804222242966,24.205810348281375,0.0836625351301125
987,16.635525316037167,0.06755329650622588,46.70163910852444,0.05015843596544352,24.16319834112031,0.08368440236415234
988,16.60476338255775,0.06758708614591244,46.63361246652947,0.05017406770864406,24.120553855248893,0.08370626959819216
989,16.57397657462217,0.067620875785599,46.565346585736776,0.050189699451844615,24.07787710961645,0.08372813683223199
990,16.54316514400934,0.06765466542528556,46.49684271485118,0.050205331195045166,24.03516832354322,0.08375000406627182
991,16.512329342333253,0.06768845506497212,46.428102106652545,0.05022096293824571,23.992427716729253,0.08377187130031166
992,16.48146942104568,0.06772224470465868,46.359126017950445,0.050236594681446256,23.949655509263067,0.08379373853435149
993,16.450585631438866,0.06775603434434524,46.2899157095387,0.05025222642464681,23.906851921630256,0.08381560576839132
994,16.419678224648194,0.0677898239840318,46.22047244615035,0.05026785816784736,23.8640171747224,0.08383747300243115
995,16.388747451654886,0.06782361362371836,46.15079749641181,0.050283489911047904,23.82115148984534,0.08385934023647099
996,16.357793563288727,0.06785740326340492,46.08089213279752,0.05029912165424845,23.778255088727978,0.08388120747051081
997,16.326816810230696,0.06789119290309148,46.01075763158434,0.050314753397449,23.735328193530464,0.08390307470455065
998,16.2958174430157,0.06792498254277804,45.940395272805894,0.05033038514064955,23.69237102685282,0.08392494193859049
999,16.264795712035255,0.0679587721824646,45.869806340207006,0.0503460168838501,23.64938381174318,0.08394680917263031


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_60_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00068,0.04811936244368553,0.0366038978099823,0.07142069190740585
1,1,00018,0.8350881934165955,0.7943743467330933,0.9657480120658875
2,2,00043,0.345460444688797,0.3641135096549988,0.44897451996803284
3,3,00093,0.05092322826385498,0.028327805921435356,0.05691299960017204


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_60_D_6/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,0.9197630807738957,0.04811936244368553,0.9073606324754115,0.028327805921435356,0.76984945106191,0.05691299960017204
1,0.9204273701850465,0.048907119031246005,0.9080359181109279,0.02909461927560118,0.7704370964721727,0.057822744357394984
2,0.9210866405036067,0.04969487561880647,0.9087065561164673,0.029861432629767003,0.7710207480544647,0.05873248911461792
3,0.9217408848660256,0.050482632206366944,0.9093725411574407,0.030628245983932826,0.7716004007452978,0.05964223387184086
4,0.9223900965174469,0.05127038879392741,0.9100338680017661,0.03139505933809865,0.7721760495694,0.06055197862906379
5,0.9230342688118904,0.05205814538148788,0.9106905315199607,0.032161872692264476,0.7727476896398179,0.061461723386286735
6,0.9236733952124292,0.052845901969048356,0.9113425266852297,0.032928686046430296,0.7733153161580139,0.062371468143509676
7,0.9243074692913633,0.05363365855660882,0.9119898485735519,0.03369549940059612,0.7738789244139609,0.06328121290073262
8,0.9249364847303907,0.054421415144169295,0.9126324923637601,0.03446231275476194,0.7744385097862339,0.06419095765795554
9,0.9255604353207716,0.05520917173172976,0.9132704533376191,0.03522912610892777,0.7749940677420981,0.06510070241517849
10,0.9261793149634925,0.055996928319290235,0.9139037268798986,0.035995939463093596,0.7755455938375935,0.06601044717240143
11,0.9267931176694238,0.05678468490685071,0.9145323084784436,0.036762752817259416,0.7760930837176165,0.06692019192962437
12,0.9274018375594758,0.057572441494411174,0.9151561937242401,0.03752956617142524,0.7766365331159989,0.06782993668684731
13,0.9280054688647477,0.05836019808197165,0.9157753783114777,0.03829637952559106,0.7771759378555821,0.06873968144407024
14,0.9286040059266767,0.05914795466953211,0.9163898580376068,0.03906319287975689,0.7777112938482893,0.06964942620129318
15,0.9291974431971803,0.059935711257092586,0.9169996288033951,0.039830006233922716,0.7782425970951945,0.07055917095851612
16,0.9297857752387964,0.06072346784465306,0.9176046866129772,0.040596819588088535,0.7787698436865865,0.07146891571573906
17,0.9303689967248179,0.061511224432213525,0.9182050275739013,0.041363632942254355,0.7792930298020329,0.07237866047296199
18,0.9309471024394262,0.062298981019774,0.9188006478971735,0.04213044629642018,0.7798121517104369,0.07328840523018493
19,0.9315200872778182,0.06308673760733446,0.9193915438972968,0.04289725965058601,0.7803272057700941,0.07419814998740787
20,0.9320879462463307,0.06387449419489494,0.9199777119923067,0.04366407300475183,0.7808381884287443,0.07510789474463081
21,0.9326506744625604,0.06466225078245541,0.9205591487038025,0.044430886358917655,0.7813450962236204,0.07601763950185375
22,0.9332082671554818,0.06545000737001588,0.921135850656977,0.045197699713083475,0.7818479257814945,0.07692738425907669
23,0.9337607196655574,0.06623776395757636,0.9217078145806392,0.0459645130672493,0.7823466738187197,0.07783712901629962
24,0.9343080274448495,0.06702552054513682,0.9222750373072359,0.04673132642141513,0.7828413371412702,0.07874687377352256
25,0.934850186057123,0.06781327713269729,0.9228375157728677,0.04749813977558095,0.7833319126447768,0.0796566185307455
26,0.935387191177947,0.06860103372025776,0.9233952470173028,0.04826495312974677,0.7838183973145592,0.08056636328796844
27,0.9359190385947928,0.06938879030781823,0.9239482281839853,0.049031766483912595,0.7843007882256559,0.08147610804519137
28,0.9364457242071262,0.0701765468953787,0.9244964565200418,0.04979857983807842,0.7847790825428507,0.08238585280241431
29,0.9369672440264981,0.07096430348293917,0.9250399293762821,0.05056539319224425,0.7852532775206948,0.08329559755963725
30,0.9374835941766299,0.07175206007049964,0.9255786442071974,0.05133220654641007,0.7857233705035275,0.0842053423168602
31,0.9379947708934941,0.07253981665806011,0.9261125985709555,0.05209901990057589,0.7861893589254914,0.08511508707408313
32,0.9385007705253942,0.07332757324562059,0.9266417901293891,0.052865833254741715,0.7866512403105468,0.08602483183130608
33,0.9390015895330375,0.07411532983318106,0.9271662166479846,0.05363264660890754,0.7871090122724811,0.086934576588529
34,0.9394972244896058,0.07490308642074152,0.9276858759958644,0.05439945996307336,0.7875626725149154,0.08784432134575194
35,0.9399876720808213,0.07569084300830199,0.9282007661457652,0.05516627331723918,0.7880122188313082,0.08875406610297489
36,0.9404729291050098,0.07647859959586246,0.9287108851740149,0.05593308667140501,0.7884576491049556,0.08966381086019781
37,0.9409529924731581,0.07726635618342294,0.9292162312605032,0.056699900025570835,0.7888989613089883,0.09057355561742075
38,0.9414278592089704,0.0780541127709834,0.9297168026886506,0.05746671337973666,0.7893361535063653,0.0914833003746437
39,0.9418975264489174,0.07884186935854387,0.9302125978453717,0.05823352673390248,0.7897692238498646,0.09239304513186664
40,0.9423619914422849,0.07962962594610434,0.9307036152210366,0.0590003400880683,0.7901981705820708,0.09330278988908958
41,0.9428212515512153,0.08041738253366482,0.9311898534094276,0.05976715344223413,0.7906229920353582,0.09421253464631252
42,0.9432753042507485,0.08120513912122529,0.931671311107692,0.060533966796399954,0.7910436866318729,0.09512227940353546
43,0.9437241471288558,0.08199289570878576,0.9321479871162922,0.061300780150565774,0.7914602528835099,0.0960320241607584
44,0.9441677778864722,0.08278065229634624,0.9326198803389512,0.0620675935047316,0.7918726893918879,0.09694176891798133
45,0.9446061943375238,0.0835684088839067,0.9330869897825942,0.06283440685889742,0.7922809948483203,0.09785151367520427
46,0.9450393944089519,0.08435616547146717,0.9335493145572886,0.06360122021306325,0.7926851680337832,0.0987612584324272
47,0.945467376140732,0.08514392205902764,0.9340068538761765,0.06436803356722906,0.7930852078188804,0.09967100318965014
48,0.945890137685891,0.0859316786465881,0.9344596070554083,0.0651348469213949,0.793481113163806,0.10058074794687308
49,0.9463076773105183,0.08671943523414857,0.9349075735140682,0.06590166027556071,0.7938728831183013,0.10149049270409602
50,0.9467199933937749,0.08750719182170905,0.9353507527740983,0.06666847362972654,0.7942605168216115,0.10240023746131896
51,0.9471270844278972,0.08829494840926952,0.9357891444602205,0.06743528698389237,0.7946440135024373,0.1033099822185419
52,0.9475289490181977,0.08908270499682999,0.9362227482998506,0.06820210033805818,0.795023372478884,0.10421972697576484
53,0.9479255858830624,0.08987046158439047,0.9366515641230132,0.06896891369222402,0.7953985931584073,0.10512947173298777
54,0.9483169938539424,0.09065821817195094,0.9370755918622493,0.06973572704638983,0.7957696750377565,0.10603921649021071
55,0.948703171875344,0.09144597475951141,0.9374948315525231,0.07050254040055566,0.796136617702913,0.10694896124743365
56,0.9490841190048134,0.09223373134707187,0.9379092833311244,0.07126935375472149,0.7964994208290281,0.10785870600465658
57,0.9494598344129175,0.09302148793463234,0.9383189474375655,0.0720361671088873,0.7968580841803553,0.10876845076187952
58,0.9498303173832228,0.0938092445221928,0.938723824213478,0.07280298046305314,0.7972126076101802,0.10967819551910246
59,0.9501955673122673,0.09459700110975328,0.9391239141025023,0.07356979381721895,0.7975629910607489,0.1105879402763254
60,0.9505555837095313,0.09538475769731375,0.9395192176501771,0.07433660717138478,0.7979092345631904,0.11149768503354834
61,0.950910366197403,0.09617251428487422,0.9399097355038222,0.07510342052555061,0.7982513382374381,0.11240742979077128
62,0.9512599145111409,0.0969602708724347,0.9402954684124196,0.07587023387971642,0.7985893022921478,0.11331717454799423
63,0.9516042284988315,0.09774802745999517,0.9406764172264912,0.07663704723388225,0.7989231270246111,0.11422691930521715
64,0.9519433081213443,0.09853578404755564,0.9410525828979717,0.07740386058804807,0.7992528128206686,0.1151366640624401
65,0.952277153452282,0.09932354063511611,0.9414239664800785,0.0781706739422139,0.7995783601546169,0.11604640881966304
66,0.9526057646779281,0.10011129722267657,0.9417905691271788,0.07893748729637973,0.7998997695891146,0.11695615357688596
67,0.9529291420971886,0.10089905381023705,0.9421523920946526,0.07970430065054554,0.8002170417750842,0.1178658983341089
68,0.9532472861215322,0.1016868103977975,0.9425094367387521,0.08047111400471137,0.800530177451612,0.11877564309133185
69,0.9535601972749257,0.10247456698535798,0.9428617045164572,0.0812379273588772,0.8008391774458434,0.11968538784855479
70,0.9538678761937647,0.10326232357291845,0.9432091969853291,0.082004740713043,0.8011440426728768,0.12059513260577773
71,0.9541703236268022,0.10405008016047892,0.9435519158033588,0.08277155406720885,0.8014447741356526,0.12150487736300067
72,0.9544675404350729,0.1048378367480394,0.9438898627288133,0.08353836742137466,0.8017413729248418,0.1224146221202236
73,0.9547595275918122,0.10562559333559987,0.944223039620077,0.08430518077554049,0.8020338402187286,0.12332436687744654
74,0.9550462861823736,0.10641334992316034,0.9445514484354915,0.08507199412970631,0.8023221772830924,0.12423411163466948
75,0.9553278174041413,0.10720110651072082,0.9448750912331905,0.08583880748387213,0.802606385471085,0.1251438563918924
76,0.9556041225664389,0.10798886309828128,0.9451939701709317,0.08660562083803797,0.8028864662231061,0.12605360114911535
77,0.9558752030904345,0.10877661968584175,0.9455080875059259,0.08737243419220378,0.8031624210666757,0.1269633459063383
78,0.956141060509042,0.10956437627340222,0.9458174455946613,0.0881392475463696,0.8034342516163024,0.12787309066356123
79,0.9564016964668197,0.11035213286096268,0.9461220468927272,0.08890606090053543,0.8037019595733498,0.12878283542078417
80,0.9566571127198626,0.11113988944852315,0.9464218939546297,0.08967287425470125,0.8039655467258998,0.1296925801780071
81,0.9569073111356943,0.11192764603608363,0.9467169894336103,0.09043968760886709,0.8042250149486125,0.13060232493523005
82,0.9571522936931516,0.1127154026236441,0.9470073360814544,0.0912065009630329,0.8044803662025839,0.131512069692453
83,0.957392062482269,0.11350315921120457,0.9472929367483021,0.09197331431719873,0.8047316025351996,0.13242181444967593
84,0.957626619704157,0.11429091579876505,0.9475737943824524,0.09274012767136455,0.8049787260799864,0.13333155920689888
85,0.9578559676708766,0.1150786723863255,0.9478499120301656,0.09350694102553037,0.8052217390564615,0.13424130396412182
86,0.9580801088053125,0.11586642897388598,0.9481212928354612,0.09427375437969619,0.8054606437699772,0.13515104872134476
87,0.9582990456410398,0.11665418556144645,0.9483879400399142,0.09504056773386202,0.8056954426115637,0.13606079347856767
88,0.9585127808221887,0.11744194214900693,0.9486498569824462,0.09580738108802785,0.8059261380577689,0.1369705382357906
89,0.9587213171033048,0.1182296987365674,0.9489070470991154,0.09657419444219367,0.8061527326704965,0.13788028299301355
90,0.9589246573492066,0.11901745532412786,0.9491595139229017,0.09734100779635949,0.8063752290968385,0.1387900277502365
91,0.9591228045348379,0.11980521191168833,0.9494072610834878,0.09810782115052531,0.8065936300689069,0.13969977250745944
92,0.9593157617451178,0.1205929684992488,0.9496502923070411,0.09887463450469114,0.806807938403663,0.14060951726468235
93,0.9595035321747871,0.12138072508680928,0.9498886114159875,0.09964144785885697,0.8070181570027422,0.1415192620219053
94,0.95968611912825,0.12216848167436975,0.950122222328785,0.10040826121302278,0.807224288852276,0.14242900677912823
95,0.9598635260194124,0.12295623826193021,0.9503511290596938,0.1011750745671886,0.8074263370227139,0.14333875153635117
96,0.9600357563715177,0.12374399484949068,0.950575335718542,0.10194188792135443,0.8076243046686391,0.1442484962935741
97,0.9602028138169787,0.12453175143705116,0.9507948465104897,0.10270870127552026,0.8078181950285835,0.14515824105079705
98,0.9603647020972037,0.12531950802461161,0.9510096657357889,0.10347551462968609,0.8080080114248387,0.14606798580802
99,0.9605214250624228,0.1261072646121721,0.9512197977895407,0.1042423279838519,0.8081937572632656,0.14697773056524294
100,0.9606729866715069,0.12689502119973256,0.9514252471614497,0.10500914133801773,0.8083754360331001,0.14788747532246588
101,0.9608193909917857,0.12768277778729303,0.9516260184355749,0.10577595469218355,0.8085530513067569,0.14879722007968882
102,0.9609606421988617,0.1284705343748535,0.9518221162900773,0.10654276804634938,0.8087266067396295,0.14970696483691176
103,0.9610967445764186,0.12925829096241398,0.9520135454969652,0.10730958140051519,0.8088961060698883,0.1506167095941347
104,0.9612277025160292,0.13004604754997445,0.9522003109218358,0.10807639475468102,0.8090615531182765,0.15152645435135764
105,0.9613535205169581,0.13083380413753493,0.9523824175236146,0.10884320810884685,0.8092229517879024,0.15243619910858058
106,0.9614742031859606,0.1316215607250954,0.9525598703542908,0.10961002146301267,0.809380306064028,0.1533459438658035
107,0.9615897552370782,0.13240931731265587,0.9527326745586502,0.1103768348171785,0.8095336200138583,0.15425568862302644
108,0.9617001814914329,0.13319707390021635,0.9529008353740055,0.11114364817134431,0.8096828977863245,0.15516543338024938
109,0.9618054868770138,0.13398483048777682,0.9530643581299225,0.11191046152551014,0.8098281436118663,0.15607517813747232
110,0.9619056764284641,0.1347725870753373,0.953223248247945,0.11267727487967596,0.8099693618022115,0.15698492289469526
111,0.9620007552868619,0.13556034366289774,0.9533775112413155,0.11344408823384179,0.8101065567501518,0.15789466765191817
112,0.9620907286994997,0.1363481002504582,0.9535271527146937,0.11421090158800762,0.810239732929318,0.15880441240914112
113,0.9621756020196592,0.13713585683801868,0.9536721783638713,0.11497771494217343,0.810368894893951,0.15971415716636406
114,0.9622553807063821,0.13792361342557916,0.9538125939754842,0.11574452829633926,0.8104940472786705,0.160623901923587
115,0.9623300703242393,0.13871137001313963,0.953948405426724,0.11651134165050508,0.8106151947982417,0.16153364668080994
116,0.9623996765430956,0.13949912660070007,0.9540796186850419,0.11727815500467091,0.8107323422473394,0.16244339143803288
117,0.9624642051378698,0.14028688318826055,0.9542062398078548,0.11804496835883672,0.8108454945003083,0.16335313619525582
118,0.9625236619882944,0.14107463977582102,0.9543282749422463,0.11881178171300255,0.8109546565109232,0.16426288095247876
119,0.9625780530786692,0.1418623963633815,0.954445730324663,0.11957859506716838,0.811059833312144,0.1651726257097017
120,0.9626273844976125,0.14265015295094197,0.9545586122806127,0.1203454084213342,0.81116103001587,0.16608237046692464
121,0.9626716624378098,0.14343790953850244,0.9546669272243555,0.12111222177550003,0.8112582518126916,0.16699211522414759
122,0.9627108931957572,0.1442256661260629,0.9547706816585947,0.12187903512966584,0.8113515039716384,0.16790185998137053
123,0.9627450831715034,0.14501342271362339,0.9548698821741635,0.12264584848383167,0.811440791839926,0.16881160473859347
124,0.9627742388683875,0.14580117930118386,0.9549645354497099,0.1234126618379975,0.8115261208426997,0.1697213494958164
125,0.9627983668927732,0.14658893588874433,0.9550546482513791,0.12417947519216332,0.8116074964827764,0.17063109425303935
126,0.9628174739537806,0.1473766924763048,0.9551402274324923,0.12494628854632914,0.8116849243403836,0.17154083901026226
127,0.9628315668630139,0.14816444906386528,0.9552212799332231,0.12571310190049495,0.8117584100728956,0.1724505837674852
128,0.9628406525342861,0.14895220565142575,0.955297812780272,0.1264799152546608,0.8118279594145685,0.17336032852470815
129,0.962844737983341,0.14973996223898622,0.9553698330865374,0.12724672860882663,0.8118935781762722,0.1742700732819311
130,0.9628438303275706,0.1505277188265467,0.9554373480507851,0.12801354196299244,0.8119552722452191,0.17517981803915403
131,0.9628379367857313,0.15131547541410714,0.9555003649573133,0.12878035531715826,0.8120130475846927,0.17608956279637694
132,0.9628270646776542,0.15210323200166762,0.9555588911756172,0.1295471686713241,0.8120669102337714,0.17699930755359988
133,0.9628112214239554,0.1528909885892281,0.9556129341600499,0.1303139820254899,0.8121168663070519,0.17790905231082282
134,0.96279041454574,0.15367874517678856,0.9556625014494803,0.13108079537965572,0.8121629219943692,0.17881879706804577
135,0.9627646516643056,0.15446650176434903,0.9557076006669499,0.13184760873382156,0.8122050835605148,0.1797285418252687
136,0.96273394050084,0.15525425835190948,0.9557482395193264,0.13261442208798738,0.8122433573449525,0.18063828658249165
137,0.9626982888761189,0.15604201493946995,0.9557844257969541,0.1333812354421532,0.8122777497615318,0.1815480313397146
138,0.9626577047101967,0.15682977152703043,0.9558161673733032,0.13414804879631903,0.8123082672981996,0.18245777609693753
139,0.9626121960220984,0.1576175281145909,0.9558434722046152,0.13491486215048487,0.8123349165167091,0.18336752085416047
140,0.9625617709295042,0.15840528470215137,0.9558663483295478,0.13568167550465066,0.8123577040523265,0.1842772656113834
141,0.9625064376484347,0.15919304128971185,0.955884803868815,0.1364484888588165,0.8123766366135363,0.18518701036860635
142,0.9624462044929301,0.15998079787727232,0.9558988470248271,0.13721530221298234,0.8123917209817428,0.1860967551258293
143,0.9623810798747279,0.1607685544648328,0.9559084860813265,0.13798211556714815,0.8124029640109722,0.1870064998830522
144,0.9623110723029382,0.16155631105239326,0.9559137294030231,0.13874892892131396,0.8124103726275689,0.18791624464027515
145,0.9622361903837137,0.16234406763995374,0.9559145854352249,0.1395157422754798,0.812413953829893,0.1888259893974981
146,0.9621564428199185,0.1631318242275142,0.9559110627034686,0.14028255562964562,0.8124137146880137,0.18973573415472103
147,0.962071838410794,0.16391958081507468,0.9559031698131465,0.14104936898381143,0.8124096623434016,0.19064547891194397
148,0.96198238605162,0.16470733740263516,0.9558909154491317,0.14181618233797727,0.8124018040086183,0.1915552236691669
149,0.9618880947333751,0.16549509399019563,0.9558743083754015,0.14258299569214308,0.8123901469670036,0.19246496842638985
150,0.9617889735423932,0.1662828505777561,0.9558533574346566,0.1433498090463089,0.8123746985723624,0.1933747131836128
151,0.9616850316600156,0.16707060716531658,0.9558280715479411,0.14411662240047474,0.8123554662486479,0.19428445794083574
152,0.961576278362243,0.16785836375287702,0.9557984597142577,0.14488343575464058,0.8123324574896427,0.19519420269805868
153,0.9614627230193828,0.1686461203404375,0.9557645310101821,0.1456502491088064,0.8123056798586392,0.1961039474552816
154,0.9613443750956929,0.16943387692799797,0.9557262945894749,0.1464170624629722,0.8122751409881172,0.19701369221250453
155,0.9612212441490248,0.17022163351555844,0.9556837596826907,0.14718387581713804,0.812240848579419,0.19792343696972747
156,0.9610933398304621,0.1710093901031189,0.9556369355967873,0.14795068917130386,0.8122028104024241,0.19883318172695041
157,0.9609606718839561,0.17179714669067936,0.9555858317147294,0.14871750252546967,0.8121610342952206,0.19974292648417336
158,0.9608232501459606,0.17258490327823983,0.9555304574950929,0.1494843158796355,0.8121155281637742,0.2006526712413963
159,0.9606810845450602,0.1733726598658003,0.9554708224716668,0.15025112923380132,0.8120662999815982,0.20156241599861924
160,0.9605341851016005,0.17416041645336078,0.9554069362530517,0.15101794258796714,0.8120133577894177,0.20247216075584218
161,0.960382561927311,0.17494817304092125,0.9553388085222572,0.15178475594213298,0.8119567096948355,0.20338190551306512
162,0.9602262252249287,0.17573592962848172,0.9552664490362983,0.15255156929629882,0.8118963638719925,0.20429165027028806
163,0.9600651852878163,0.1765236862160422,0.9551898676257873,0.1533183826504646,0.8118323285612302,0.20520139502751097
164,0.9598994524995799,0.17731144280360267,0.9551090741945266,0.15408519600463044,0.8117646120687484,0.20611113978473392
165,0.9597290373336826,0.17809919939116314,0.9550240787190969,0.15485200935879626,0.8116932227662623,0.20702088454195686
166,0.9595539503530557,0.17888695597872362,0.9549348912484454,0.1556188227129621,0.8116181690906579,0.2079306292991798
167,0.9593742022097074,0.1796747125662841,0.9548415219034725,0.1563856360671279,0.8115394595436449,0.20884037405640274
168,0.9591898036443284,0.18046246915384456,0.9547439808766132,0.15715244942129375,0.8114571026914088,0.20975011881362568
169,0.9590007654858959,0.181250225741405,0.9546422784314209,0.15791926277545956,0.8113711071642602,0.21065986357084862
170,0.9588070986512737,0.18203798232896548,0.9545364249021471,0.15868607612962538,0.8112814816562833,0.21156960832807156
171,0.9586088141448104,0.18282573891652595,0.9544264306933192,0.15945288948379122,0.8111882349249828,0.2124793530852945
172,0.9584059230579345,0.18361349550408643,0.9543123062793177,0.16021970283795703,0.8110913757909279,0.21338909784251744
173,0.9581984365687485,0.1844012520916469,0.9541940622039501,0.16098651619212287,0.8109909131373954,0.21429884259974036
174,0.9579863659416172,0.18518900867920737,0.9540717090800241,0.16175332954628868,0.8108868559100115,0.2152085873569633
175,0.9577697225267572,0.18597676526676785,0.9539452575889197,0.1625201429004545,0.8107792131163918,0.21611833211418624
176,0.9575485177598215,0.18676452185432832,0.9538147184801569,0.16328695625462034,0.8106679938257786,0.21702807687140918
177,0.9573227631614818,0.1875522784418888,0.9536801025709651,0.16405376960878615,0.8105532071686785,0.21793782162863212
178,0.9570924703370098,0.18834003502944927,0.9535414207458484,0.164820582962952,0.8104348623364963,0.21884756638585506
179,0.9568576509758536,0.18912779161700974,0.9533986839561499,0.1655873963171178,0.8103129685811693,0.219757311143078
180,0.9566183168512142,0.18991554820457018,0.9532519032196156,0.16635420967128361,0.810187535214799,0.22066705590030095
181,0.9563744798196174,0.19070330479213066,0.9531010896199542,0.16712102302544946,0.8100585716092805,0.2215768006575239
182,0.9561261518204853,0.19149106137969113,0.9529462543063975,0.16788783637961527,0.8099260871959326,0.22248654541474683
183,0.9558733448757032,0.1922788179672516,0.9527874084932582,0.16865464973378108,0.8097900914651242,0.22339629017196974
184,0.9556160710891857,0.19306657455481208,0.9526245634594863,0.16942146308794692,0.8096505939659006,0.22430603492919268
185,0.9553543426464406,0.19385433114237255,0.9524577305482245,0.17018827644211273,0.8095076043056072,0.22521577968641562
186,0.9550881718141285,0.19464208772993302,0.9522869211663605,0.17095508979627858,0.809361132149513,0.22612552444363856
187,0.9548175709396229,0.1954298443174935,0.9521121467840805,0.1717219031504444,0.8092111872204321,0.2270352692008615
188,0.9545425524505657,0.19621760090505397,0.9519334189344182,0.1724887165046102,0.8090577792983427,0.22794501395808445
189,0.9542631288544203,0.19700535749261444,0.9517507492128048,0.17325552985877604,0.8089009182200073,0.2288547587153074
190,0.9539793127380254,0.1977931140801749,0.9515641492766156,0.17402234321294185,0.8087406138785884,0.22976450347253033
191,0.9536911167671425,0.19858087066773536,0.9513736308447172,0.1747891565671077,0.8085768762232657,0.23067424822975327
192,0.9533985536860045,0.19936862725529583,0.9511792056970112,0.1755559699212735,0.8084097152588494,0.23158399298697618
193,0.9531016363168591,0.2001563838428563,0.9509808856739788,0.17632278327543932,0.8082391410453943,0.23249373774419912
194,0.952800377559514,0.20094414043041678,0.950778682676221,0.17708959662960516,0.8080651636978115,0.23340348250142207
195,0.9524947903908747,0.20173189701797725,0.9505726086640016,0.17785640998377097,0.8078877933854787,0.234313227258645
196,0.9521848878644854,0.20251965360553772,0.9503626756567845,0.17862322333793682,0.8077070403318493,0.23522297201586795
197,0.9518706831100636,0.2033074101930982,0.950148895732773,0.17939003669210263,0.8075229148140615,0.2361327167730909
198,0.9515521893330345,0.20409516678065867,0.9499312810284462,0.18015685004626844,0.8073354271625439,0.23704246153031383
199,0.9512294198140645,0.20488292336821914,0.9497098437380944,0.18092366340043428,0.8071445877606215,0.23795220628753677
200,0.9509023879085889,0.2056706799557796,0.9494845961133541,0.1816904767546001,0.8069504070441206,0.2388619510447597
201,0.9505711070463416,0.20645843654334006,0.9492555504627403,0.18245729010876593,0.8067528955009708,0.23977169580198265
202,0.9502355907308799,0.20724619313090054,0.9490227191511789,0.18322410346293175,0.8065520636708081,0.24068144055920557
203,0.9498958525391092,0.208033949718461,0.9487861145995371,0.18399091681709756,0.8063479221445751,0.2415911853164285
204,0.9495519061208035,0.20882170630602148,0.9485457492841538,0.1847577301712634,0.8061404815641207,0.24250093007365145
205,0.9492037651981264,0.20960946289358195,0.9483016357363672,0.18552454352542921,0.8059297526217991,0.2434106748308744
206,0.9488514435651485,0.21039721948114243,0.948053786542042,0.18629135687959503,0.8057157460600668,0.24432041958809733
207,0.9484949550873627,0.2111849760687029,0.9478022143410977,0.18705817023376087,0.805498472671079,0.24523016434532027
208,0.9481343137011988,0.21197273265626337,0.9475469318270305,0.18782498358792668,0.805277943296285,0.24613990910254321
209,0.9477695334135359,0.21276048924382385,0.9472879517464405,0.18859179694209252,0.8050541688260224,0.24704965385976616
210,0.9474006283012104,0.2135482458313843,0.9470252868985536,0.18935861029625833,0.8048271601991106,0.2479593986169891
211,0.9470276125105273,0.21433600241894477,0.9467589501347426,0.19012542365042415,0.8045969284024423,0.24886914337421204
212,0.9466505002567633,0.21512375900650524,0.946488954358051,0.19089223700459,0.8043634844705752,0.24977888813143495
213,0.9462693058236744,0.2159115155940657,0.94621531252271,0.1916590503587558,0.8041268394853216,0.2506886328886579
214,0.9458840435629963,0.21669927218162618,0.9459380376336604,0.19242586371292164,0.8038870045753388,0.25159837764588083
215,0.9454947278939458,0.21748702876918666,0.9456571427460694,0.19319267706708745,0.8036439909157158,0.2525081224031038
216,0.9451013733027209,0.21827478535674713,0.9453726409648485,0.19395949042125327,0.8033978097275618,0.2534178671603267
217,0.9447039943419968,0.2190625419443076,0.9450845454441703,0.1947263037754191,0.8031484722775919,0.25432761191754966
218,0.944302605630422,0.21985029853186808,0.9447928693869827,0.19549311712958492,0.8028959898777134,0.2552373566747726
219,0.9438972218521127,0.22063805511942855,0.9444976260445263,0.19625993048375076,0.802640373884609,0.25614710143199554
220,0.9434878577561441,0.22142581170698902,0.9441988287158458,0.19702674383791657,0.8023816356993223,0.2570568461892185
221,0.9430745281560411,0.22221356829454947,0.9438964907473046,0.1977935571920824,0.8021197867668394,0.2579665909464414
222,0.9426572479292673,0.22300132488210994,0.9435906255320969,0.19856037054624823,0.8018548385756714,0.2588763357036643
223,0.9422360320167122,0.22378908146967041,0.9432812465097589,0.19932718390041404,0.801586802657436,0.25978608046088725
224,0.9418108954221769,0.2245768380572309,0.9429683671656808,0.20009399725457988,0.8013156905864369,0.2606958252181102
225,0.9413818532118565,0.22536459464479136,0.942652001030615,0.2008608106087457,0.8010415139792448,0.26160556997533313
226,0.9409489205138248,0.22615235123235183,0.9423321616801876,0.2016276239629115,0.8007642844942755,0.26251531473255607
227,0.9405121125175135,0.2269401078199123,0.9420088627344061,0.20239443731707735,0.8004840138313682,0.263425059489779
228,0.9400714444731916,0.22772786440747278,0.9416821178571675,0.20316125067124316,0.8002007137313629,0.26433480424700195
229,0.9396269316914432,0.22851562099503325,0.9413519407557658,0.20392806402540897,0.7999143959756774,0.2652445490042249
230,0.9391785895426441,0.22930337758259373,0.9410183451803991,0.2046948773795748,0.7996250723858829,0.26615429376144784
231,0.9387264334564356,0.23009113417015417,0.9406813449236755,0.20546169073374063,0.7993327548232795,0.2670640385186708
232,0.9382704789211986,0.23087889075771464,0.9403409538201191,0.20622850408790647,0.7990374551884709,0.2679737832758937
233,0.937810741483525,0.23166664734527512,0.9399971857456743,0.20699531744207228,0.7987391854209389,0.26888352803311666
234,0.9373472367476876,0.2324544039328356,0.9396500546172113,0.2077621307962381,0.7984379574986158,0.2697932727903396
235,0.9368799803751102,0.23324216052039606,0.9392995743920287,0.20852894415040393,0.7981337834374579,0.27070301754756254
236,0.9364089880838333,0.23402991710795654,0.9389457590673591,0.20929575750456975,0.7978266752910179,0.2716127623047855
237,0.9359342756479825,0.234817673695517,0.9385886226798696,0.2100625708587356,0.7975166451500154,0.2725225070620084
238,0.9354558588972316,0.23560543028307748,0.9382281793051659,0.2108293842129014,0.7972037051419099,0.27343225181923136
239,0.9349737537162666,0.23639318687063796,0.9378644430572942,0.2115961975670672,0.7968878674304686,0.2743419965764543
240,0.9344879760442479,0.23718094345819843,0.9374974280882424,0.21236301092123305,0.7965691442153393,0.27525174133367725
241,0.933998541874272,0.23796870004575887,0.9371271485874411,0.21312982427539887,0.7962475477316178,0.2761614860909002
242,0.9335054672528292,0.23875645663331935,0.9367536187812655,0.2138966376295647,0.7959230902494179,0.27707123084812313
243,0.9330087682792643,0.23954421322087982,0.9363768529325345,0.21466345098373052,0.795595784073439,0.27798097560534607
244,0.9325084611052319,0.2403319698084403,0.9359968653400115,0.21543026433789633,0.7952656415425357,0.278890720362569
245,0.9320045619341532,0.24111972639600077,0.9356136703379044,0.21619707769206217,0.7949326750292833,0.27980046511979195
246,0.9314970870206708,0.24190748298356124,0.9352272822953646,0.21696389104622799,0.7945968969395472,0.2807102098770149
247,0.9309860526701019,0.2426952395711217,0.9348377156159858,0.2177307044003938,0.7942583197120476,0.28161995463423783
248,0.9304714752378909,0.24348299615868219,0.9344449847373035,0.21849751775455964,0.7939169558179275,0.2825296993914608
249,0.9299533711290613,0.24427075274624266,0.9340491041302941,0.21926433110872545,0.7935728177603175,0.2834394441486837
250,0.9294317567976644,0.24505850933380313,0.9336500882988713,0.2200311444628913,0.7932259180739021,0.28434918890590666
251,0.9289066487462303,0.24584626592136358,0.9332479517793864,0.2207979578170571,0.7928762693244851,0.2852589336631296
252,0.9283780635252146,0.24663402250892405,0.9328427091401249,0.22156477117122292,0.7925238841085536,0.2861686784203525
253,0.9278460177324459,0.24742177909648452,0.932434374980805,0.22233158452538876,0.7921687750528439,0.2870784231775754
254,0.9273105280125715,0.248209535684045,0.9320229639320743,0.22309839787955457,0.791810954813905,0.28798816793479837
255,0.926771611056503,0.24899729227160547,0.9316084906550082,0.2238652112337204,0.7914504360776625,0.2888979126920213
256,0.9262292836008594,0.24978504885916594,0.9311909698406068,0.22463202458788623,0.7910872315589832,0.28980765744924425
257,0.9256835624274111,0.25057280544672644,0.9307704162092917,0.22539883794205204,0.7907213540012383,0.2907174022064672
258,0.9251344643625213,0.2513605620342869,0.930346844510404,0.22616565129621788,0.790352816175866,0.29162714696369013
259,0.9245820062765872,0.2521483186218474,0.9299202695217004,0.2269324646503837,0.7899816308819358,0.2925368917209131
260,0.9240262050834804,0.25293607520940786,0.929490706048851,0.22769927800454953,0.7896078109457104,0.293446636478136
261,0.9234670777399865,0.25372383179696834,0.9290581689249353,0.22846609135871535,0.7892313692202092,0.2943563812353589
262,0.9229046412452429,0.25451158838452875,0.9286226730099402,0.22923290471288116,0.78885231858477,0.29526612599258184
263,0.9223389126401771,0.2552993449720892,0.9281842331902559,0.229999718067047,0.788470671944612,0.2961758707498048
264,0.9217699090069433,0.2560871015596497,0.9277428643781738,0.2307665314212128,0.7880864422303981,0.2970856155070277
265,0.9211976474683583,0.25687485814721017,0.9272985815113827,0.23153334477537865,0.7876996423977969,0.29799536026425066
266,0.9206221451873375,0.25766261473477065,0.9268513995524661,0.23230015812954447,0.7873102854270438,0.2989051050214736
267,0.9200434193663278,0.2584503713223311,0.9264013334883996,0.23306697148371028,0.7869183843225047,0.29981484977869655
268,0.9194614872467431,0.2592381279098916,0.9259483983300476,0.23383378483787612,0.7865239521122366,0.3007245945359195
269,0.9188763661083961,0.26002588449745206,0.9254926091116609,0.23460059819204193,0.7861270018475497,0.30163433929314243
270,0.9182880732689306,0.26081364108501254,0.925033980890374,0.23536741154620774,0.7857275466025694,0.30254408405036537
271,0.9176966260832545,0.261601397672573,0.924572528745703,0.23613422490037358,0.7853255994737974,0.3034538288075883
272,0.9171020419429692,0.26238915426013343,0.9241082677790425,0.2369010382545394,0.7849211735796745,0.30436357356481125
273,0.9165043382758002,0.2631769108476939,0.9236412131131646,0.23766785160870524,0.7845142820601413,0.3052733183220342
274,0.9159035325450282,0.2639646674352544,0.9231713798917163,0.23843466496287105,0.7841049380762004,0.30618306307925713
275,0.9152996422489157,0.26475242402281485,0.9226987832787179,0.23920147831703686,0.7836931548094781,0.3070928078364801
276,0.914692684920138,0.2655401806103753,0.9222234384580617,0.2399682916712027,0.7832789454617864,0.308002552593703
277,0.9140826781252097,0.2663279371979358,0.9217453606330103,0.24073510502536852,0.7828623232546847,0.30891229735092596
278,0.9134696394639124,0.26711569378549627,0.9212645650256968,0.24150191837953436,0.7824433014290417,0.3098220421081489
279,0.9128535865687217,0.26790345037305674,0.9207810668766232,0.24226873173370017,0.7820218932445979,0.31073178686537184
280,0.9122345371042337,0.2686912069606172,0.9202948814441598,0.24303554508786598,0.7815981119795272,0.3116415316225948
281,0.9116125087665907,0.2694789635481777,0.9198060240040464,0.24380235844203182,0.7811719709299995,0.3125512763798177
282,0.9109875192829067,0.27026672013573816,0.9193145098488911,0.24456917179619764,0.7807434834097436,0.31346102113704066
283,0.9103595864106924,0.27105447672329863,0.9188203542876716,0.24533598515036348,0.7803126627496089,0.3143707658942636
284,0.9097287279372799,0.2718422333108591,0.9183235726452372,0.2461027985045293,0.7798795222971288,0.31528051065148655
285,0.9090949616792465,0.2726299898984196,0.9178241802618083,0.2468696118586951,0.7794440754160834,0.3161902554087095
286,0.9084583054818394,0.27341774648598005,0.9173221924924793,0.24763642521286094,0.779006335486063,0.31710000016593237
287,0.9078187772183979,0.2742055030735405,0.9168176247067213,0.24840323856702676,0.7785663159020314,0.3180097449231553
288,0.9071763947897773,0.274993259661101,0.9163104922878831,0.24917005192119257,0.7781240300738888,0.31891948968037825
289,0.9065311761237715,0.27578101624866147,0.9158008106326959,0.2499368652753584,0.7776794914260363,0.3198292344376012
290,0.9058831391745361,0.27656877283622194,0.9152885951507761,0.25070367862952425,0.7772327133969406,0.32073897919482414
291,0.9052323019220089,0.2773565294237824,0.9147738612641294,0.2514704919836901,0.7767837094386968,0.3216487239520471
292,0.9045786823713339,0.2781442860113429,0.9142566244066556,0.2522373053378559,0.7763324930165948,0.32255846870927
293,0.903922298552281,0.27893204259890336,0.913736900023653,0.25300411869202166,0.7758790776086829,0.32346821346649296
294,0.9032631685186697,0.27971979918646384,0.9132147035713252,0.2537709320461875,0.7754234767053338,0.3243779582237159
295,0.9026013103477883,0.2805075557740243,0.9126900505162855,0.25453774540035334,0.7749657038088102,0.32528770298093884
296,0.9019367421398159,0.2812953123615848,0.9121629563350653,0.2553045587545192,0.7745057724328305,0.3261974477381618
297,0.901269482017244,0.28208306894914525,0.9116334365136203,0.256071372108685,0.7740436961021352,0.3271071924953847
298,0.9005995481242957,0.28287082553670573,0.911101506546839,0.2568381854628508,0.7735794883520539,0.32801693725260767
299,0.8999269586263473,0.2836585821242662,0.9105671819380504,0.25760499881701665,0.773113162728072,0.3289266820098306
300,0.8992517317093496,0.2844463387118267,0.9100304781985341,0.25837181217118244,0.7726447327853982,0.32983642676705355
301,0.8985738855792467,0.28523409529938715,0.9094914108470289,0.2591386255253483,0.7721742120885331,0.3307461715242765
302,0.8978934384613979,0.2860218518869476,0.9089499954092445,0.2599054388795141,0.7717016142108362,0.33165591628149943
303,0.8972104085999968,0.28680960847450804,0.9084062474173713,0.26067225223367996,0.771226952734096,0.33256566103872237
304,0.8965248142574931,0.2875973650620685,0.9078601824095932,0.2614390655878458,0.7707502412480989,0.3334754057959453
305,0.8958366737140115,0.288385121649629,0.9073118159295992,0.2622058789420116,0.7702714933501976,0.33438515055316825
306,0.8951460052667732,0.28917287823718946,0.9067611635260973,0.2629726922961774,0.7697907226448839,0.33529489531039114
307,0.8944528272295152,0.28996063482474993,0.9062082407523282,0.2637395056503432,0.7693079427433568,0.3362046400676141
308,0.8937571579319122,0.2907483914123104,0.9056530631655793,0.26450631900450905,0.7688231672630954,0.337114384824837
309,0.8930590157189955,0.2915361479998709,0.905095646326701,0.2652731323586749,0.7683364098274292,0.33802412958205996
310,0.8923584189505748,0.29232390458743135,0.904536005799623,0.26603994571284073,0.7678476840651121,0.3389338743392829
311,0.8916553860006584,0.2931116611749918,0.9039741571508704,0.2668067590670065,0.7673570036098937,0.33984361909650584
312,0.8909499352568745,0.2938994177625523,0.903410115949082,0.26757357242117236,0.7668643821000936,0.3407533638537288
313,0.8902420851198913,0.2946871743501127,0.902843897764529,0.26834038577533814,0.7663698331781746,0.3416631086109517
314,0.8895318540028396,0.2954749309376732,0.9022755181686348,0.269107199129504,0.7658733704903182,0.34257285336817467
315,0.8888192603307326,0.29626268752523366,0.901704992733494,0.2698740124836698,0.7653750076859988,0.3434825981253976
316,0.8881043225398886,0.29705044411279413,0.9011323370313955,0.27064082583783566,0.76487475841756,0.34439234288262055
317,0.8873870590773526,0.2978382007003546,0.9005575666343424,0.2714076391920015,0.7643726363397911,0.3453020876398435
318,0.8866674884003183,0.2986259572879151,0.8999806971135772,0.2721744525461673,0.7638686551095039,0.34621183239706643
319,0.8859456289755501,0.29941371387547555,0.8994017440391038,0.27294126590033313,0.76336282838511,0.3471215771542894
320,0.885221499278806,0.300201470463036,0.8988207229792132,0.2737080792544989,0.7628551698262003,0.3480313219115123
321,0.8844951177942608,0.3009892270505965,0.8982376495000095,0.27447489260866476,0.7623456930931228,0.34894106666873526
322,0.8837665030139288,0.30177698363815697,0.8976525391649355,0.2752417059628306,0.7618344118465634,0.3498508114259582
323,0.8830356734370879,0.30256474022571744,0.8970654075343009,0.27600851931699644,0.7613213397471257,0.35076055618318114
324,0.8823026475697033,0.3033524968132779,0.8964762701648118,0.2767753326711623,0.7608064904549123,0.3516703009404041
325,0.8815674439238519,0.3041402534008384,0.8958851426090986,0.27754214602532806,0.7602898776291067,0.35258004569762696
326,0.8808300810171469,0.30492800998839886,0.8952920404152478,0.27830895937949385,0.7597715149275565,0.3534897904548499
327,0.880090577372163,0.30571576657595934,0.8946969791263335,0.2790757727336597,0.7592514160063555,0.35439953521207285
328,0.8793489515158625,0.3065035231635198,0.8940999742799494,0.27984258608782553,0.7587295945194296,0.3553092799692958
329,0.8786052219790206,0.3072912797510803,0.8935010414077437,0.28060939944199137,0.7582060641181205,0.35621902472651873
330,0.8778594072956524,0.30807903633864075,0.8929001960349524,0.28137621279615715,0.7576808384507718,0.35712876948374167
331,0.8771115260024398,0.30886679292620123,0.8922974536799363,0.282143026150323,0.7571539311623159,0.3580385142409646
332,0.8763615966381593,0.3096545495137617,0.8916928298537175,0.28290983950448884,0.7566253558938607,0.35894825899818755
333,0.8756096377431096,0.3104423061013222,0.891086340059517,0.2836766528586547,0.7560951262822784,0.3598580037554105
334,0.8748556678585404,0.31123006268888265,0.8904779997922952,0.28444346621282046,0.7555632559597945,0.36076774851263343
335,0.8740997055260822,0.3120178192764431,0.8898678245382904,0.2852102795669863,0.7550297585535777,0.3616774932698564
336,0.873341769287175,0.3128055758640036,0.889255829774561,0.28597709292115214,0.75449464768533,0.3625872380270793
337,0.8725818776825001,0.31359333245156407,0.8886420309685286,0.28674390627531793,0.7539579369708795,0.36349698278430226
338,0.8718200492514094,0.3143810890391245,0.8880264435775206,0.28751071962948377,0.7534196400197721,0.3644067275415252
339,0.8710563025313586,0.31516884562668496,0.887409083048316,0.2882775329836496,0.7528797704348654,0.36531647229874814
340,0.8702906560573388,0.31595660221424543,0.8867899648166911,0.2890443463378154,0.7523383418119225,0.3662262170559711
341,0.8695231283613098,0.3167443588018059,0.8861691043069669,0.28981115969198123,0.751795367739208,0.367135961813194
342,0.8687537379716335,0.3175321153893664,0.8855465169315571,0.2905779730461471,0.7512508617970837,0.36804570657041696
343,0.8679825034125085,0.31831987197692685,0.8849222180905183,0.29134478640031286,0.7507048375576063,0.3689554513276399
344,0.8672094432034056,0.3191076285644873,0.8842962231711011,0.2921115997544787,0.7501573085841245,0.36986519608486285
345,0.866434575858503,0.3198953851520478,0.8836685475473016,0.29287841310864454,0.7496082884308797,0.37077494084208573
346,0.8656579198861242,0.32068314173960827,0.8830392065794157,0.2936452264628104,0.7490577906426038,0.3716846855993087
347,0.8648794937881737,0.32147089832716874,0.8824082156135931,0.29441203981697617,0.7485058287541232,0.3725944303565316
348,0.8640993160595773,0.3222586549147292,0.8817755899813935,0.295178853171142,0.747952416289958,0.37350417511375456
349,0.8633174051877199,0.3230464115022897,0.8811413449993443,0.29594566652530785,0.7473975667639273,0.3744139198709775
350,0.8625337796518857,0.32383416808985016,0.8805054959684987,0.29671247987947363,0.7468412936787515,0.37532366462820044
351,0.8617484579226993,0.32462192467741063,0.8798680581739962,0.2974792932336395,0.7462836105256591,0.3762334093854234
352,0.8609614584615674,0.3254096812649711,0.8792290468846231,0.2982461065878053,0.7457245307839918,0.3771431541426463
353,0.8601727997201213,0.3261974378525316,0.8785884773523757,0.2990129199419711,0.7451640679208119,0.37805289889986926
354,0.8593825001396607,0.32698519444009205,0.877946364812024,0.29977973329613694,0.7446022353905114,0.3789626436570922
355,0.8585905781505976,0.3277729510276525,0.8773027244806777,0.3005465466503028,0.7440390466344201,0.37987238841431514
356,0.8577970521719025,0.328560707615213,0.8766575715573516,0.3013133600044686,0.7434745150804172,0.3807821331715381
357,0.8570019406105504,0.32934846420277347,0.8760109212225349,0.3020801733586344,0.7429086541425421,0.381691877928761
358,0.8562052618609673,0.33013622079033395,0.8753627886377597,0.30284698671280025,0.7423414772206084,0.38260162268598397
359,0.8554070343044811,0.33092397737789436,0.8747131889451729,0.3036138000669661,0.7417729976998155,0.3835113674432069
360,0.8546072763087678,0.33171173396545484,0.8740621372671081,0.3043806134211319,0.741203228950366,0.38442111220042985
361,0.8538060062273044,0.3324994905530153,0.8734096487056591,0.3051474267752977,0.7406321843270801,0.3853308569576528
362,0.8530032423988197,0.3332872471405758,0.872755738342255,0.30591424012946355,0.7400598771690132,0.38624060171487573
363,0.8521990031467465,0.33407500372813625,0.8721004212372379,0.30668105348362934,0.7394863207990751,0.38715034647209867
364,0.8513933067786755,0.33486276031569673,0.8714437124294394,0.3074478668377952,0.7389115285236486,0.3880600912293216
365,0.8505861715858102,0.3356505169032572,0.8707856269357617,0.308214680191961,0.7383355136322108,0.3889698359865445
366,0.8497776158424231,0.3364382734908177,0.870126179750758,0.3089814935461268,0.737758289396955,0.38987958074376744
367,0.8489676578053119,0.33722603007837815,0.8694653858462148,0.30974830690029265,0.737179869072413,0.3907893255009904
368,0.848156315713259,0.3380137866659386,0.8688032601707363,0.3105151202544585,0.7366002658950811,0.3916990702582133
369,0.8473436077864895,0.3388015432534991,0.8681398176493302,0.31128193360862433,0.736019493083045,0.39260881501543626
370,0.846529552226133,0.33958929984105957,0.8674750731829945,0.3120487469627901,0.7354375638356055,0.3935185597726592
371,0.8457141672136849,0.34037705642862004,0.8668090416483061,0.31281556031695595,0.7348544913329083,0.39442830452988215
372,0.8448974709104692,0.3411648130161805,0.8661417378970113,0.3135823736711218,0.7342702887355721,0.3953380492871051
373,0.8440794814571033,0.341952569603741,0.8654731767556173,0.3143491870252876,0.7336849691843197,0.39624779404432803
374,0.8432602169729636,0.34274032619130146,0.8648033730249853,0.3151160003794534,0.7330985457996098,0.39715753880155097
375,0.8424396955556517,0.34352808277886193,0.8641323414799267,0.31588281373361926,0.7325110316812696,0.3980672835587739
376,0.841617935280463,0.3443158393664224,0.8634600968687971,0.31664962708778505,0.7319224399081307,0.39897702831599685
377,0.8407949541998565,0.3451035959539829,0.8627866539130974,0.3174164404419509,0.7313327835376626,0.3998867730732198
378,0.839970770342925,0.34589135254154335,0.8621120273070707,0.3181832537961167,0.7307420756056117,0.40079651783044273
379,0.8391454017148672,0.34667910912910377,0.8614362317173055,0.31895006715028257,0.7301503291256382,0.4017062625876657
380,0.8383188662964617,0.34746686571666424,0.8607592817823378,0.31971688050444835,0.7295575570889568,0.4026160073448886
381,0.8374911820435416,0.3482546223042247,0.8600811921122559,0.3204836938586142,0.728963772463977,0.40352575210211156
382,0.8366623668864708,0.3490423788917852,0.859401977288306,0.32125050721278003,0.728368988195946,0.4044354968593345
383,0.8358324387296217,0.34983013547934566,0.8587216518625012,0.3220173205669458,0.7277732172065916,0.40534524161655744
384,0.8350014154508545,0.35061789206690613,0.8580402303572295,0.32278413392111166,0.727176472393768,0.4062549863737803
385,0.8341693149009971,0.3514056486544666,0.8573577272648671,0.3235509472752775,0.7265787666311019,0.40716473113100327
386,0.8333361549033284,0.3521934052420271,0.8566741570473886,0.3243177606294433,0.72598011276764,0.4080744758882262
387,0.8325019532530604,0.35298116182958755,0.8559895341359833,0.3250845739836091,0.7253805236274988,0.40898422064544915
388,0.8316667277168244,0.353768918417148,0.8553038729306714,0.32585138733777497,0.724780012009515,0.4098939654026721
389,0.8308304960321564,0.3545566750047085,0.8546171877999215,0.32661820069194075,0.7241785906868968,0.41080371015989503
390,0.8299932759069862,0.35534443159226897,0.8539294930802694,0.3273850140461066,0.7235762724068784,0.41171345491711797
391,0.8291550850191262,0.35613218817982945,0.8532408030759417,0.32815182740027243,0.7229730698903736,0.4126231996743409
392,0.8283159410157632,0.3569199447673899,0.8525511320584765,0.3289186407544383,0.7223689958316334,0.41353294443156385
393,0.8274758615129506,0.3577077013549504,0.8518604942663498,0.32968545410860406,0.7217640628979024,0.4144426891887868
394,0.8266348640951028,0.35849545794251086,0.8511689039046015,0.3304522674627699,0.7211582837290784,0.41535243394600974
395,0.8257929663144914,0.35928321453007134,0.8504763751444636,0.33121908081693574,0.7205516709373737,0.4162621787032327
396,0.8249501856907422,0.3600709711176318,0.849782922122991,0.3319858941711015,0.7199442371069757,0.4171719234604556
397,0.8241065397103355,0.3608587277051923,0.8490885589426924,0.33275270752526737,0.7193359947937119,0.41808166821767856
398,0.8232620458261051,0.36164648429275276,0.8483932996711647,0.3335195208794332,0.7187269565247136,0.4189914129749015
399,0.8224167214567429,0.36243424088031323,0.8476971583407285,0.334286334233599,0.7181171347980835,0.41990115773212444
400,0.8215705839863017,0.36322199746787365,0.8470001489480641,0.33505314758776483,0.7175065420825625,0.4208109024893474
401,0.8207236507637006,0.3640097540554341,0.8463022854538527,0.3358199609419307,0.7168951908172003,0.4217206472465703
402,0.8198759391022346,0.3647975106429946,0.8456035817824149,0.3365867742960965,0.7162830934110259,0.42263039200379326
403,0.8190274662790822,0.36558526723055507,0.8449040518213555,0.3373535876502623,0.7156702622427198,0.4235401367610162
404,0.8181782495348171,0.36637302381811554,0.8442037094212065,0.33812040100442814,0.7150567096602886,0.4244498815182391
405,0.8173283060729208,0.367160780405676,0.8435025683950735,0.338887214358594,0.71444244798074,0.42535962627546203
406,0.8164776530592978,0.3679485369932365,0.8428006425182852,0.33965402771275977,0.7138274894897603,0.426269371032685
407,0.8156263076217909,0.36873629358079696,0.8420979455280421,0.3404208410669256,0.713211846441393,0.4271791157899079
408,0.8147742868497003,0.36952405016835743,0.8413944911230687,0.34118765442109145,0.7125955310577189,0.42808886054713086
409,0.8139216077933035,0.3703118067559179,0.8406902929632678,0.34195446777525723,0.7119785555285378,0.4289986053043538
410,0.813068287463377,0.3710995633434784,0.8399853646693751,0.34272128112942307,0.7113609320110519,0.42990835006157674
411,0.8122143428307198,0.37188731993103885,0.8392797198226177,0.3434880944835889,0.7107426726295508,0.4308180948187997
412,0.8113597908256792,0.3726750765185993,0.838573371964373,0.3442549078377547,0.7101237894750981,0.4317278395760226
413,0.8105046483376785,0.3734628331061598,0.8378663345958297,0.34502172119192054,0.709504294605219,0.43263758433324556
414,0.8096489322147458,0.37425058969372027,0.8371586211776518,0.3457885345460864,0.7088842000435907,0.4335473290904685
415,0.8087926592630453,0.37503834628128074,0.836450245129643,0.3465553479002522,0.708263517779733,0.43445707384769144
416,0.8079358462464115,0.3758261028688412,0.8357412198304139,0.347322161254418,0.7076422597687018,0.4353668186049144
417,0.8070785098858821,0.3766138594564017,0.8350315586170507,0.34808897460858385,0.7070204379307828,0.4362765633621373
418,0.8062206668592378,0.37740161604396216,0.8343212747847863,0.3488557879627497,0.7063980641511892,0.43718630811936027
419,0.805362333800539,0.37818937263152264,0.8336103815866733,0.34962260131691547,0.7057751502797577,0.4380960528765832
420,0.8045035272996685,0.37897712921908305,0.8328988922332582,0.3503894146710813,0.705151708130649,0.43900579763380615
421,0.8036442639018725,0.3797648858066435,0.8321868198922582,0.35115622802524715,0.7045277494820485,0.4399155423910291
422,0.8027845601073083,0.380552642394204,0.8314741776882402,0.35192304137941294,0.7039032860758694,0.44082528714825203
423,0.8019244323705885,0.3813403989817645,0.8307609787023007,0.3526898547335788,0.7032783296174568,0.441735031905475
424,0.8010638971003324,0.38212815556932495,0.8300472359717492,0.3534566680877446,0.7026528917752937,0.44264477666269786
425,0.8002029706587156,0.3829159121568854,0.8293329624897918,0.35422348144191046,0.7020269841807089,0.4435545214199208
426,0.7993416693610236,0.3837036687444459,0.8286181712052186,0.35499029479607624,0.7014006184275864,0.44446426617714374
427,0.7984800094752071,0.38449142533200636,0.8279028750220913,0.3557571081502421,0.7007738060720765,0.4453740109343667
428,0.7976180072214394,0.38527918191956684,0.8271870867994342,0.3565239215044079,0.7001465586323083,0.4462837556915896
429,0.7967556787716757,0.3860669385071273,0.8264708193509266,0.3572907348585737,0.6995188875881051,0.44719350044881256
430,0.7958930402492148,0.3868546950946878,0.8257540854445973,0.35805754821273955,0.6988908043806994,0.4481032452060355
431,0.7950301077282624,0.38764245168224826,0.8250368978025207,0.3588243615669054,0.6982623204124516,0.44901298996325845
432,0.7941668972334972,0.38843020826980873,0.824319269100516,0.3595911749210712,0.6976334470465694,0.4499227347204814
433,0.7933034247396392,0.3892179648573692,0.8236012119678471,0.360357988275237,0.6970041956068294,0.45083247947770433
434,0.7924397061710191,0.3900057214449297,0.8228827389869254,0.36112480162940286,0.6963745773772996,0.45174222423492727
435,0.7915757574011512,0.39079347803249015,0.8221638626930142,0.36189161498356864,0.6957446036020649,0.4526519689921502
436,0.7907115942523076,0.3915812346200506,0.8214445955739356,0.3626584283377345,0.6951142854849531,0.45356171374937315
437,0.7898472324950953,0.3923689912076111,0.8207249500697789,0.3634252416919003,0.6944836341892638,0.4544714585065961
438,0.788982687848035,0.39315674779517157,0.8200049385726114,0.36419205504606617,0.6938526608374981,0.45538120326381903
439,0.788117975977142,0.39394450438273204,0.8192845734261909,0.36495886840023195,0.6932213765110902,0.456290948021042
440,0.7872531124955097,0.3947322609702925,0.8185638669256813,0.3657256817543978,0.6925897922501417,0.4572006927782649
441,0.7863881129628962,0.39552001755785293,0.8178428313173685,0.36649249510856363,0.6919579190531562,0.45811043753548786
442,0.7855229928853107,0.3963077741454134,0.8171214787983798,0.3672593084627294,0.6913257678767768,0.4590201822927108
443,0.7846577677146052,0.3970955307329739,0.8163998215164051,0.36802612181689526,0.6906933496355254,0.45992992704993374
444,0.7837924528480661,0.39788328732053435,0.81567787156942,0.3687929351710611,0.6900606752015428,0.4608396718071566
445,0.7829270636280099,0.3986710439080948,0.8149556410054101,0.3695597485252269,0.6894277554043312,0.46174941656437957
446,0.782061615341379,0.3994588004956553,0.8142331418220996,0.3703265618793927,0.6887946010304993,0.4626591613216025
447,0.7811961232193433,0.40024655708321577,0.8135103859666801,0.37109337523355856,0.6881612228235072,0.46356890607882545
448,0.7803306024369,0.40103431367077624,0.8127873853355415,0.3718601885877244,0.6875276314834158,0.4644786508360484
449,0.7794650681124788,0.4018220702583367,0.8120641517740068,0.3726270019418902,0.6868938376666349,0.46538839559327133
450,0.7785995353075496,0.4026098268458972,0.8113406970760666,0.37339381529605603,0.6862598519856762,0.4662981403504943
451,0.7777340190262285,0.40339758343345766,0.8106170329841178,0.37416062865022187,0.6856256850089057,0.4672078851077172
452,0.7768685342148925,0.40418534002101814,0.8098931711887027,0.37492744200438766,0.6849913472602995,0.46811762986494015
453,0.7760030957617909,0.4049730966085786,0.8091691233282519,0.3756942553585535,0.6843568492192005,0.4690273746221631
454,0.775137718496663,0.4057608531961391,0.808444900988828,0.37646106871271934,0.6837222013200775,0.46993711937938604
455,0.7742724171903556,0.40654860978369955,0.8077205157038718,0.3772278820668851,0.6830874139522857,0.470846864136609
456,0.7734072065544451,0.40733636637126003,0.8069959789539514,0.37799469542105096,0.6824524974598298,0.4717566088938319
457,0.7725421012408602,0.4081241229588205,0.8062713021665115,0.3787615087752168,0.6818174621411277,0.47266635365105486
458,0.7716771158415083,0.408911879546381,0.8055464967156281,0.3795283221293826,0.6811823182487775,0.4735760984082778
459,0.7708122648879044,0.40969963613394145,0.8048215739217612,0.38029513548354843,0.6805470759893251,0.47448584316550074
460,0.7699475628508008,0.4104873927215019,0.8040965450515137,0.38106194883771427,0.6799117455230346,0.4753955879227237
461,0.7690830241398219,0.41127514930906234,0.8033714213173894,0.3818287621918801,0.6792763369636601,0.4763053326799466
462,0.7682186631030993,0.4120629058966228,0.8026462138775545,0.3825955755460459,0.6786408603782197,0.47721507743716957
463,0.7673544940269109,0.4128506624841833,0.8019209338356024,0.38336238890021174,0.6780053257867708,0.47812482219439245
464,0.7664905311353215,0.41363841907174376,0.8011955922403172,0.3841292022543776,0.6773697431621877,0.4790345669516154
465,0.7656267885898264,0.41442617565930423,0.8004702000854439,0.38489601560854336,0.6767341224299415,0.47994431170883833
466,0.7647632804889977,0.4152139322468647,0.7997447683094564,0.3856628289627092,0.6760984734678809,0.4808540564660613
467,0.7639000208681328,0.4160016888344252,0.7990193077953314,0.38642964231687504,0.675462806106016,0.4817638012232842
468,0.7630370236989062,0.41678944542198565,0.7982938293703215,0.38719645567104083,0.6748271301263029,0.48267354598050716
469,0.7621743028890224,0.4175772020095461,0.797568343805733,0.38796326902520667,0.6741914552624313,0.4835832907377301
470,0.7613118722818734,0.4183649585971066,0.796842861816704,0.3887300823793725,0.6735557911996132,0.48449303549495304
471,0.7604497456561964,0.41915271518466707,0.7961173940619856,0.3894968957335383,0.6729201475743736,0.485402780252176
472,0.7595879367257371,0.41994047177222754,0.7953919511437246,0.39026370908770414,0.672284533974344,0.4863125250093989
473,0.7587264591389127,0.420728228359788,0.7946665436072501,0.39103052244187,0.6716489599380562,0.48722226976662186
474,0.7578653264784796,0.4215159849473485,0.7939411819408599,0.3917973357960358,0.6710134349547403,0.4881320145238448
475,0.757004552261202,0.42230374153490896,0.7932158765756114,0.3925641491502016,0.670377968464122,0.48904175928106774
476,0.7561441499375262,0.42309149812246943,0.7924906378851122,0.39333096250436744,0.6697425698562238,0.4899515040382907
477,0.755284132891253,0.4238792547100299,0.7917654761853165,0.3940977758585333,0.6691072484711674,0.4908612487955136
478,0.7544245144392165,0.4246670112975904,0.7910404017343193,0.39486458921269907,0.6684720135989787,0.49177099355273657
479,0.7535653078309648,0.42545476788515085,0.7903154247321569,0.3956314025668649,0.6678368744793929,0.4926807383099595
480,0.7527065262484418,0.4262425244727113,0.7895905553206066,0.39639821592103075,0.6672018403016644,0.49359048306718245
481,0.7518481828056744,0.4270302810602718,0.7888658035829913,0.39716502927519653,0.6665669202043758,0.4945002278244054
482,0.7509902905484592,0.4278180376478322,0.7881411795439829,0.3979318426293624,0.6659321232752514,0.49540997258162833
483,0.7501328624540549,0.4286057942353927,0.787416693169412,0.3986986559835282,0.6652974585509703,0.4963197173388512
484,0.7492759114308756,0.42939355082295316,0.7866923543660765,0.39946546933769406,0.6646629350169833,0.49722946209607416
485,0.7484194503181871,0.43018130741051364,0.7859681729815542,0.40023228269185984,0.6640285616073309,0.4981392068532971
486,0.7475634918858074,0.4309690639980741,0.7852441588040171,0.4009990960460257,0.663394347204464,0.49904895161052004
487,0.7467080488338073,0.4317568205856346,0.7845203215620479,0.4017659094001915,0.6627603006390645,0.499958696367743
488,0.7458531337922166,0.43254457717319506,0.7837966709244596,0.4025327227543573,0.6621264306898715,0.500868441124966
489,0.7449987593207309,0.43333233376075553,0.7830732165001152,0.40329953610852315,0.6614927460835063,0.5017781858821888
490,0.7441449379084221,0.434120090348316,0.7823499678377522,0.404066349462689,0.6608592554942996,0.5026879306394119
491,0.7432916819734524,0.4349078469358765,0.7816269344258091,0.4048331628168548,0.6602259675441242,0.5035976753966347
492,0.7424390038627895,0.43569560352343695,0.7809041256922503,0.4055999761710206,0.6595928908022243,0.5045074201538577
493,0.7415869158519259,0.4364833601109974,0.7801815510044001,0.40636678952518646,0.6589600337850512,0.5054171649110806
494,0.7407354301446007,0.4372711166985579,0.7794592196687721,0.40713360287935224,0.6583274049560992,0.5063269096683036
495,0.7398845588725237,0.43805887328611837,0.7787371409309053,0.4079004162335181,0.6576950127257437,0.5072366544255265
496,0.739034314095103,0.43884662987367884,0.7780153239752013,0.4086672295876839,0.6570628654510804,0.5081463991827495
497,0.7381847077991753,0.4396343864612393,0.7772937779247625,0.40943404294184976,0.6564309714357691,0.5090561439399723
498,0.7373357518987389,0.4404221430487998,0.7765725118412353,0.41020085629601555,0.6557993389298764,0.5099658886971954
499,0.7364874582346896,0.44120989963636026,0.7758515347246516,0.4109676696501814,0.6551679761297227,0.5108756334544182
500,0.7356398385745595,0.44199765622392073,0.7751308555132775,0.41173448300434723,0.6545368911777298,0.5117853782116413
501,0.734792904612259,0.4427854128114812,0.7744104830834597,0.412501296358513,0.6539060921622719,0.5126951229688641
502,0.7339466679678206,0.4435731693990416,0.7736904262494769,0.41326810971267885,0.6532755871175266,0.5136048677260872
503,0.7331011401871474,0.4443609259866021,0.7729706937633933,0.4140349230668447,0.6526453840233308,0.51451461248331
504,0.7322563327417626,0.44514868257416257,0.7722512943149127,0.4148017364210105,0.6520154908050356,0.5154243572405329
505,0.7314122570285633,0.44593643916172304,0.7715322365312369,0.4155685497751763,0.6513859153333652,0.5163341019977559
506,0.7305689243695765,0.4467241957492835,0.7708135289769256,0.41633536312934216,0.6507566654242771,0.5172438467549788
507,0.7297263460117183,0.447511952336844,0.7700951801537579,0.417102176483508,0.6501277488388253,0.5181535915122017
508,0.7288845331265562,0.44829970892440446,0.7693771985005973,0.4178689898376738,0.649499173283023,0.5190633362694247
509,0.7280434968100734,0.44908746551196493,0.7686595923932578,0.41863580319183963,0.6488709464077114,0.5199730810266476
510,0.7272032480824375,0.4498752220995254,0.7679423701443737,0.41940261654600547,0.6482430758084261,0.5208828257838706
511,0.7263637978877711,0.4506629786870859,0.7672255400032705,0.42016942990017125,0.6476155690252691,0.5217925705410935
512,0.7255251570939256,0.45145073527464635,0.7665091101558387,0.4209362432543371,0.6469884335427809,0.5227023152983165
513,0.7246873364922584,0.4522384918622068,0.7657930887244093,0.42170305660850294,0.6463616767898152,0.5236120600555394
514,0.7238503467974119,0.4530262484497673,0.7650774837676331,0.4224698699626687,0.645735306139416,0.5245218048127623
515,0.7230141986470972,0.4538140050373278,0.7643623032803595,0.42323668331683456,0.6451093289086955,0.5254315495699853
516,0.7221789026018794,0.45460176162488825,0.7636475551935216,0.4240034966710004,0.6444837523587166,0.5263412943272082
517,0.7213444691449669,0.4553895182124487,0.7629332473740191,0.4247703100251662,0.6438585836943742,0.5272510390844312
518,0.7205109086820022,0.4561772748000092,0.7622193876246078,0.425537123379332,0.6432338300642809,0.5281607838416541
519,0.719678231540857,0.45696503138756966,0.7615059836837883,0.42630393673349787,0.6426094985606545,0.529070528598877
520,0.7188464479714308,0.45775278797513014,0.7607930432256979,0.4270707500876637,0.6419855962192064,0.5299802733561
521,0.7180155681454511,0.4585405445626906,0.7600805738600056,0.4278375634418295,0.6413621300190326,0.5308900181133229
522,0.717185602156277,0.4593283011502511,0.759368583131809,0.42860437679599533,0.6407391068825088,0.5317997628705458
523,0.7163565600187063,0.4601160577378115,0.7586570785215331,0.4293711901501612,0.6401165336751828,0.5327095076277688
524,0.7155284516687854,0.460903814325372,0.7579460674448314,0.43013800350432696,0.6394944172056752,0.5336192523849916
525,0.7147012869636227,0.46169157091293245,0.7572355572524898,0.4309048168584928,0.6388727642255758,0.5345289971422147
526,0.7138750756812033,0.4624793275004929,0.7565255552303334,0.43167163021265864,0.6382515814293482,0.5354387418994375
527,0.7130498275202096,0.4632670840880534,0.7558160685991334,0.4324384435668244,0.6376308754542305,0.5363484866566606
528,0.7122255520998425,0.46405484067561387,0.7551071045145188,0.43320525692099027,0.6370106528801432,0.5372582314138834
529,0.7114022589596465,0.46484259726317434,0.7543986700668895,0.4339720702751561,0.6363909202295965,0.5381679761711065
530,0.7105799575593383,0.4656303538507348,0.7536907722813307,0.43473888362932195,0.6357716839676001,0.5390777209283293
531,0.7097586572786381,0.4664181104382953,0.7529834181175317,0.43550569698348773,0.6351529505015744,0.5399874656855523
532,0.7089383674171035,0.46720586702585576,0.7522766144697048,0.4362725103376536,0.6345347261812659,0.5408972104427752
533,0.7081190971939674,0.46799362361341623,0.7515703681665086,0.4370393236918194,0.6339170172986633,0.5418069551999982
534,0.7073008557479786,0.4687813802009767,0.7508646859709718,0.4378061370459852,0.6332998300879149,0.542716699957221
535,0.7064836521372448,0.4695691367885372,0.7501595745804205,0.43857295040015104,0.6326831707252488,0.5436264447144441
536,0.7056674953390807,0.47035689337609765,0.7494550406264076,0.4393397637543169,0.6320670453288971,0.5445361894716669
537,0.7048523942498557,0.4711446499636581,0.7487510906746445,0.44010657710848267,0.6314514599590186,0.54544593422889
538,0.704038357684849,0.4719324065512186,0.7480477312249343,0.4408733904626485,0.6308364206176266,0.5463556789861128
539,0.7032253943781043,0.47272016313877907,0.7473449687111091,0.44164020381681435,0.6302219332485167,0.5472654237433359
540,0.7024135129822893,0.47350791972633954,0.746642809500968,0.44240701717098013,0.6296080037371985,0.5481751685005587
541,0.7016027220685584,0.4742956763139,0.7459412598962176,0.443173830525146,0.6289946379108284,0.5490849132577817
542,0.7007930301264171,0.4750834329014605,0.7452403261324165,0.4439406438793118,0.6283818415381444,0.5499946580150046
543,0.6999844455635923,0.4758711894890209,0.7445400143789199,0.44470745723347765,0.627769620329403,0.5509044027722275
544,0.6991769767059012,0.4766589460765814,0.7438403307388276,0.44547427058764344,0.6271579799363185,0.5518141475294505
545,0.698370631797129,0.47744670266414185,0.7431412812489347,0.4462410839418093,0.6265469259520058,0.5527238922866734
546,0.6975654189989048,0.4782344592517023,0.7424428718796837,0.4470078972959751,0.6259364639109214,0.5536336370438963
547,0.6967613463905836,0.4790222158392628,0.7417451085351199,0.4477747106501409,0.6253265992888108,0.5545433818011193
548,0.6959584219691303,0.4798099724268233,0.7410479970528477,0.44854152400430675,0.6247173375026556,0.5554531265583422
549,0.6951566536490068,0.48059772901438375,0.7403515432039915,0.4493083373584726,0.6241086839106229,0.5563628713155652
550,0.6943560492620628,0.4813854856019442,0.7396557526931565,0.45007515071263837,0.6235006438120174,0.5572726160727881
551,0.6935566165574295,0.4821732421895047,0.7389606311583933,0.4508419640668042,0.622893222447236,0.558182360830011
552,0.6927583632014155,0.48296099877706516,0.7382661841711644,0.45160877742097005,0.6222864249977231,0.559092105587234
553,0.6919612967774084,0.48374875536462564,0.7375724172363134,0.4523755907751359,0.6216802565859285,0.5600018503444569
554,0.6911654247857763,0.4845365119521861,0.7368793357920356,0.4531424041293017,0.6210747222752686,0.5609115951016799
555,0.690370754643775,0.4853242685397466,0.7361869452098517,0.4539092174834675,0.6204698270700887,0.5618213398589028
556,0.6895772936854571,0.48611202512730706,0.7354952507945846,0.45467603083763336,0.6198655759156265,0.5627310846161258
557,0.6887850491615846,0.48689978171486753,0.7348042577843358,0.45544284419179915,0.6192619736979796,0.5636408293733487
558,0.687994028239545,0.487687538302428,0.734113971350467,0.456209657545965,0.6186590252440743,0.5645505741305716
559,0.6872042380032699,0.4884752948899885,0.7334243965975832,0.4569764709001308,0.6180567353216356,0.5654603188877946
560,0.6864156854531568,0.48926305147754895,0.7327355385635171,0.4577432842542966,0.6174551086391611,0.5663700636450175
561,0.6856283775059954,0.4900508080651094,0.7320474022193173,0.45851009760846245,0.6168541498458951,0.5672798084022405
562,0.6848423209948945,0.4908385646526699,0.7313599924692369,0.4592769109626283,0.6162538635318064,0.5681895531594634
563,0.684057522669216,0.49162632124023037,0.7306733141507273,0.4600437243167941,0.6156542542275675,0.5690992979166863
564,0.683273989194507,0.4924140778277908,0.7299873720344308,0.4608105376709599,0.6150553264045352,0.5700090426739093
565,0.6824917271524398,0.49320183441535126,0.729302170824179,0.46157735102512576,0.6144570844747351,0.5709187874311322
566,0.6817107430407516,0.49398959100291173,0.7286177151569907,0.4623441643792916,0.6138595327908467,0.5718285321883552
567,0.680931043273191,0.4947773475904722,0.727934009603074,0.4631109777334574,0.6132626756461909,0.5727382769455781
568,0.6801526341794626,0.4955651041780327,0.7272510586658292,0.4638777910876232,0.6126665172747198,0.573648021702801
569,0.6793755220051806,0.49635286076559315,0.7265688667818557,0.46464460444178907,0.6120710618510087,0.574557766460024
570,0.6785997129118205,0.4971406173531536,0.72588743832096,0.46541141779595485,0.6114763134902501,0.5754675112172469
571,0.6778252129766777,0.4979283739407141,0.7252067775861658,0.4661782311501207,0.61088227624825,0.5763772559744699
572,0.6770520281928271,0.49871613052827457,0.7245268888137281,0.46694504450428653,0.6102889541214254,0.5772870007316927
573,0.6762801644690866,0.49950388711583504,0.7238477761731468,0.4677118578584523,0.6096963510468049,0.5781967454889156
574,0.6755096276299839,0.5002916437033955,0.723169443767186,0.46847867121261816,0.6091044709020315,0.5791064902461386
575,0.6747404234157263,0.501079400290956,0.7224918956318925,0.469245484566784,0.6085133175053665,0.5800162350033615
576,0.6739725574821737,0.5018671568785165,0.7218151357366189,0.4700122979209498,0.6079228946156967,0.5809259797605845
577,0.673206035400815,0.5026549134660769,0.7211391679840474,0.4707791112751156,0.6073332059325423,0.5818357245178074
578,0.6724408626587476,0.5034426700536374,0.7204639962102168,0.47154592462928147,0.6067442550960679,0.5827454692750303
579,0.6716770446586592,0.5042304266411979,0.719789624184552,0.4723127379834473,0.606156045687096,0.5836552140322533
580,0.6709145867188149,0.5050181832287584,0.7191160556098942,0.4730795513376131,0.6055685812271212,0.5845649587894762
581,0.6701534940730451,0.5058059398163188,0.7184432941225364,0.47384636469177893,0.6049818651783275,0.5854747035466992
582,0.6693937718707382,0.5065936964038793,0.7177713432922569,0.4746131780459448,0.6043959009436078,0.5863844483039221
583,0.6686354251768357,0.5073814529914398,0.71710020662236,0.47537999140011056,0.6038106918665846,0.587294193061145
584,0.667878458971831,0.5081692095790002,0.7164298875497146,0.4761468047542764,0.6032262412316336,0.588203937818368
585,0.6671228781517708,0.5089569661665607,0.715760389444798,0.47691361810844224,0.602642552263909,0.5891136825755909
586,0.6663686875282604,0.5097447227541212,0.7150917156117415,0.477680431462608,0.6020596281293712,0.5900234273328139
587,0.6656158918284715,0.5105324793416817,0.7144238692883759,0.47844724481677386,0.6014774719348159,0.5909331720900368
588,0.6648644956951534,0.5113202359292421,0.7137568536462828,0.4792140581709397,0.6008960867279071,0.5918429168472598
589,0.6641145036866479,0.5121079925168026,0.7130906717908463,0.47998087152510555,0.6003154754972088,0.5927526616044827
590,0.6633659202769061,0.5128957491043631,0.7124253267613067,0.48074768487927133,0.5997356411722224,0.5936624063617056
591,0.6626187498555106,0.5136835056919236,0.7117608215308169,0.48151449823343717,0.5991565866234245,0.5945721511189286
592,0.6618729967276978,0.514471262279484,0.7110971590065019,0.482281311587603,0.5985783146623057,0.5954818958761515
593,0.6611286651143862,0.5152590188670445,0.7104343420295192,0.4830481249417688,0.5980008280414142,0.5963916406333745
594,0.6603857591522065,0.516046775454605,0.709772373375122,0.48381493829593464,0.5974241294543992,0.5973013853905974
595,0.6596442828935349,0.5168345320421655,0.709111255752725,0.4845817516501005,0.5968482215360567,0.5982111301478203
596,0.6589042403065299,0.5176222886297259,0.7084509918059725,0.48534856500426626,0.5962731068623786,0.5991208749050433
597,0.6581656352751721,0.5184100452172864,0.7077915841128076,0.4861153783584321,0.5956987879506027,0.6000306196622662
598,0.6574284715993071,0.5191978018048469,0.7071330351855454,0.48688219171259794,0.5951252672592647,0.6009403644194892
599,0.6566927529946917,0.5199855583924073,0.7064753474709465,0.48764900506676373,0.5945525471882536,0.6018501091767121
600,0.655958483093043,0.5207733149799678,0.7058185233502954,0.48841581842092957,0.5939806300788676,0.602759853933935
601,0.6552256654420922,0.5215610715675283,0.7051625651394775,0.4891826317750954,0.5934095182138721,0.603669598691158
602,0.6544943035056375,0.5223488281550888,0.7045074750890621,0.48994944512926125,0.5928392138175623,0.6045793434483809
603,0.653764400663606,0.5231365847426492,0.7038532553843854,0.49071625848342704,0.5922697190558234,0.6054890882056039
604,0.6530359602121127,0.5239243413302097,0.7031999081456353,0.4914830718375929,0.5917010360361973,0.6063988329628268
605,0.6523089853635284,0.5247120979177701,0.702547435427941,0.4922498851917587,0.5911331668079486,0.6073085777200498
606,0.6515834792465451,0.5254998545053305,0.701895839221462,0.4930166985459245,0.5905661133621336,0.6082183224772727
607,0.6508594449062493,0.526287611092891,0.701245121451481,0.49378351190009034,0.5899998776316708,0.6091280672344956
608,0.6501368853041956,0.5270753676804515,0.7005952839784984,0.4945503252542562,0.5894344614914149,0.6100378119917186
609,0.6494158033184848,0.527863124268012,0.6999463285983294,0.49531713860842197,0.5888698667582298,0.6109475567489415
610,0.6486962017438441,0.5286508808555724,0.6992982570422028,0.4960839519625878,0.5883060951910684,0.6118573015061645
611,0.6479780832917107,0.5294386374431329,0.6986510709768626,0.49685076531675365,0.5877431484910488,0.6127670462633873
612,0.64726145059032,0.5302263940306934,0.6980047720046711,0.4976175786709195,0.5871810283015373,0.6136767910206102
613,0.6465463061847943,0.5310141506182539,0.6973593616637148,0.4983843920250853,0.5866197362082306,0.6145865357778332
614,0.6458326525372362,0.5318019072058143,0.6967148414279125,0.4991512053792511,0.5860592737392414,0.6154962805350561
615,0.6451204920268261,0.5325896637933748,0.6960712127071251,0.49991801873341696,0.5854996423651847,0.6164060252922791
616,0.6444098269499197,0.5333774203809353,0.6954284768472683,0.5006848320875827,0.5849408434992684,0.617315770049502
617,0.6437006595201517,0.5341651769684957,0.6947866351304257,0.5014516454417486,0.5843828784973828,0.6182255148067249
618,0.6429929918685412,0.5349529335560562,0.6941456887749677,0.5022184587959144,0.5838257486581949,0.6191352595639479
619,0.6422868260435999,0.5357406901436167,0.6935056389356687,0.5029852721500803,0.5832694552232432,0.6200450043211708
620,0.6415821640114444,0.5365284467311772,0.6928664867038283,0.5037520855042461,0.582713999377035,0.6209547490783938
621,0.6408790076559101,0.5373162033187376,0.6922282331073951,0.504518898858412,0.5821593822471454,0.6218644938356167
622,0.6401773587786703,0.5381039599062981,0.6915908791110911,0.5052857122125777,0.5816056049043183,0.6227742385928396
623,0.6394772190993561,0.5388917164938586,0.6909544256165401,0.5060525255667435,0.5810526683625702,0.6236839833500626
624,0.6387785902556804,0.5396794730814191,0.6903188734623965,0.5068193389209094,0.5805005735792947,0.6245937281072855
625,0.6380814738035656,0.5404672296689794,0.6896842234244783,0.5075861522750752,0.5799493214553704,0.6255034728645085
626,0.6373858712172734,0.5412549862565399,0.6890504762159,0.5083529656292409,0.5793989128352688,0.6264132176217314
627,0.6366917838895373,0.5420427428441004,0.6884176324872084,0.5091197789834068,0.5788493485071665,0.6273229623789544
628,0.6359992131317,0.5428304994316608,0.6877856928265222,0.5098865923375726,0.578300629203058,0.6282327071361773
629,0.6353081601738514,0.5436182560192213,0.6871546577596711,0.5106534056917384,0.5777527555988704,0.6291424518934002
630,0.634618626164971,0.5444060126067818,0.6865245277503392,0.5114202190459043,0.5772057283145806,0.6300521966506232
631,0.6339306121730739,0.5451937691943423,0.6858953032002084,0.5121870324000701,0.5766595479143345,0.6309619414078461
632,0.633244119185358,0.5459815257819027,0.6852669844491068,0.512953845754236,0.5761142149065674,0.6318716861650691
633,0.6325591481083562,0.5467692823694632,0.6846395717751556,0.5137206591084018,0.5755697297441272,0.632781430922292
634,0.6318756997680895,0.5475570389570237,0.684013065394922,0.5144874724625677,0.5750260928243995,0.6336911756795149
635,0.6311937749102255,0.5483447955445842,0.6833874654635707,0.5152542858167335,0.5744833044894334,0.6346009204367379
636,0.630513374200237,0.5491325521321446,0.6827627720750199,0.5160210991708992,0.5739413650260712,0.6355106651939608
637,0.6298344982235673,0.5499203087197051,0.6821389852620978,0.5167879125250651,0.5734002746660787,0.6364204099511838
638,0.6291571474857939,0.5507080653072656,0.681516104996703,0.5175547258792309,0.5728600335862769,0.6373301547084067
639,0.6284813224127995,0.551495821894826,0.680894131189965,0.5183215392333966,0.5723206419086787,0.6382398994656296
640,0.6278070233509433,0.5522835784823865,0.6802730636924073,0.5190883525875625,0.5717820997006221,0.6391496442228526
641,0.6271342505672357,0.553071335069947,0.6796529022941147,0.5198551659417283,0.5712444069749117,0.6400593889800755
642,0.626463004249517,0.5538590916575075,0.6790336467248987,0.5206219792958942,0.5707075636899567,0.6409691337372985
643,0.6257932845066372,0.5546468482450679,0.6784152966544692,0.52138879265006,0.5701715697499139,0.6418788784945214
644,0.6251250913686409,0.5554346048326284,0.6777978516926042,0.5221556060042258,0.5696364250048316,0.6427886232517444
645,0.6244584247869531,0.5562223614201889,0.6771813113893252,0.5229224193583917,0.5691021292507954,0.6436983680089673
646,0.6237932846345696,0.5570101180077494,0.676565675235072,0.5236892327125575,0.5685686822300765,0.6446081127661902
647,0.6231296707062487,0.5577978745953098,0.6759509426608813,0.5244560460667234,0.5680360836312808,0.6455178575234132
648,0.622467582718707,0.5585856311828703,0.6753371130385657,0.5252228594208892,0.5675043330895004,0.6464276022806361
649,0.6218070203108175,0.5593733877704308,0.674724185680896,0.5259896727750549,0.5669734301864677,0.6473373470378591
650,0.6211479830438108,0.5601611443579912,0.6741121598417853,0.5267564861292208,0.56644337445071,0.6482470917950819
651,0.6204904704014793,0.5609489009455517,0.6735010347164745,0.5275232994833866,0.5659141653577074,0.6491568365523048
652,0.6198344817903837,0.5617366575331122,0.6728908094417203,0.5282901128375523,0.5653858023300508,0.6500665813095278
653,0.6191800165400627,0.5625244141206727,0.6722814830959853,0.5290569261917183,0.5648582847376035,0.6509763260667507
654,0.6185270739032457,0.5633121707082331,0.6716730546996297,0.529823739545884,0.5643316118976642,0.6518860708239737
655,0.6178756530560681,0.5640999272957936,0.6710655232151048,0.5305905529000499,0.5638057830751307,0.6527958155811966
656,0.6172257530982894,0.5648876838833541,0.6704588875471498,0.5313573662542157,0.5632807974826671,0.6537055603384195
657,0.6165773730535146,0.5656754404709146,0.6698531465429882,0.5321241796083815,0.5627566542808711,0.6546153050956425
658,0.6159305118694164,0.566463197058475,0.6692482989925291,0.5328909929625474,0.5622333525784449,0.6555250498528654
659,0.6152851684179641,0.5672509536460355,0.6686443436285677,0.5336578063167132,0.5617108914323666,0.6564347946100884
660,0.6146413414956515,0.568038710233596,0.6680412791269899,0.534424619670879,0.561189269848064,0.6573445393673113
661,0.6139990298237287,0.5688264668211565,0.6674391041069766,0.5351914330250448,0.5606684867795904,0.6582542841245342
662,0.6133582320484378,0.5696142234087169,0.6668378171312127,0.5359582463792106,0.5601485411298004,0.6591640288817572
663,0.61271894674125,0.5704019799962774,0.6662374167060958,0.5367250597333765,0.5596294317505311,0.6600737736389801
664,0.6120811723991065,0.5711897365838379,0.6656379012819477,0.5374918730875423,0.5591111574427815,0.6609835183962031
665,0.611444907444661,0.5719774931713983,0.6650392692532276,0.5382586864417082,0.5585937169568952,0.661893263153426
666,0.610810150226525,0.5727652497589588,0.6644415189587475,0.539025499795874,0.5580771089927452,0.662803007910649
667,0.6101768990195175,0.5735530063465193,0.6638446486818889,0.5397923131500397,0.5575613321999199,0.6637127526678719
668,0.6095451520249157,0.5743407629340798,0.6632486566508223,0.5405591265042056,0.5570463851779108,0.6646224974250948
669,0.6089149073707079,0.5751285195216402,0.6626535410387275,0.5413259398583714,0.5565322664763026,0.6655322421823178
670,0.6082861631118516,0.5759162761092007,0.6620592999640172,0.5420927532125372,0.5560189745949637,0.6664419869395407
671,0.6076589172305313,0.5767040326967612,0.6614659314905603,0.5428595665667031,0.5555065079842402,0.6673517316967637
672,0.6070331676364219,0.5774917892843217,0.6608734336279097,0.5436263799208689,0.5549948650451506,0.6682614764539866
673,0.6064089121669509,0.5782795458718821,0.6602818043315296,0.5443931932750347,0.554484044129582,0.6691712212112095
674,0.6057861485875674,0.5790673024594426,0.6596910415030259,0.5451600066292005,0.5539740435404885,0.6700809659684325
675,0.6051648745920113,0.5798550590470031,0.6591011429903789,0.5459268199833663,0.5534648615320912,0.6709907107256554
676,0.6045450878025851,0.5806428156345634,0.658512106588176,0.5466936333375322,0.5529564963100803,0.6719004554828784
677,0.6039267857704296,0.5814305722221239,0.6579239300378479,0.547460446691698,0.5524489460318179,0.6728102002401013
678,0.6033099659758006,0.5822183288096844,0.657336611027906,0.5482272600458639,0.5519422088065432,0.6737199449973242
679,0.6026946258283492,0.5830060853972449,0.6567501471941813,0.5489940734000297,0.5514362826955795,0.6746296897545472
680,0.6020807626674047,0.5837938419848053,0.6561645361200665,0.5497608867541954,0.5509311657125426,0.6755394345117701
681,0.6014683737622595,0.5845815985723658,0.6555797753367569,0.5505277001083613,0.5504268558235502,0.6764491792689931
682,0.6008574563124565,0.5853693551599263,0.6549958623234969,0.5512945134625271,0.5499233509474348,0.677358924026216
683,0.6002480074480797,0.5861571117474867,0.6544127945078251,0.552061326816693,0.5494206489559561,0.6782686687834389
684,0.5996400242300466,0.5869448683350472,0.6538305692658231,0.5528281401708588,0.5489187476740164,0.6791784135406619
685,0.5990335036504038,0.5877326249226077,0.6532491839223645,0.5535949535250246,0.5484176448798768,0.6800881582978848
686,0.5984284426326233,0.5885203815101682,0.6526686357513679,0.5543617668791904,0.5479173383053766,0.6809979030551078
687,0.5978248380319052,0.5893081380977286,0.6520889219760483,0.5551285802333562,0.5474178256361522,0.6819076478123307
688,0.5972226866354772,0.5900958946852891,0.6515100397691741,0.555895393587522,0.5469191045118583,0.6828173925695536
689,0.5966219851629017,0.5908836512728496,0.6509319862533224,0.5566622069416879,0.5464211725263921,0.6837271373267766
690,0.5960227302663824,0.5916714078604101,0.6503547585011383,0.5574290202958537,0.5459240272281173,0.6846368820839994
691,0.5954249185310747,0.5924591644479705,0.6497783535355944,0.5581958336500196,0.5454276661200901,0.6855466268412224
692,0.594828546475397,0.593246921035531,0.6492027683302535,0.5589626470041854,0.5449320866602879,0.6864563715984453
693,0.594233610551346,0.5940346776230915,0.6486279998095309,0.5597294603583511,0.5444372862618376,0.6873661163556682
694,0.5936401071448139,0.594822434210652,0.6480540448489603,0.560496273712517,0.5439432622932476,0.6882758611128912
695,0.5930480325759068,0.5956101907982124,0.6474809002754615,0.5612630870666828,0.5434500120786396,0.6891856058701141
696,0.592457383099267,0.5963979473857729,0.6469085628676063,0.5620299004208487,0.5429575328979829,0.6900953506273371
697,0.5918681549043973,0.5971857039733334,0.646337029355892,0.5627967137750145,0.5424658219873297,0.69100509538456
698,0.5912803441159866,0.5979734605608938,0.6457662964230098,0.5635635271291803,0.5419748765390527,0.691914840141783
699,0.590693946794239,0.5987612171484543,0.6451963607041203,0.5643303404833462,0.5414846937020832,0.6928245848990059
700,0.5901089589352044,0.5995489737360148,0.6446272187871285,0.5650971538375119,0.5409952705821516,0.6937343296562288
701,0.5895253764711124,0.6003367303235753,0.6440588672129586,0.5658639671916778,0.5405066042420286,0.6946440744134518
702,0.5889431952707057,0.6011244869111357,0.643491302475834,0.5666307805458436,0.5400186917017684,0.6955538191706747
703,0.5883624111395809,0.6019122434986962,0.6429245210235558,0.5673975939000094,0.5395315299389538,0.6964635639278977
704,0.5877830198205255,0.6027000000862567,0.6423585192577848,0.5681644072541753,0.5390451158889411,0.6973733086851206
705,0.5872050169938616,0.6034877566738172,0.6417932935343239,0.5689312206083411,0.5385594464451086,0.6982830534423435
706,0.5866283982777896,0.6042755132613776,0.6412288401634029,0.5696980339625068,0.5380745184591047,0.6991927981995665
707,0.5860531592287352,0.6050632698489381,0.6406651554099636,0.5704648473166727,0.5375903287410996,0.7001025429567894
708,0.585479295341697,0.6058510264364986,0.6401022354939483,0.5712316606708385,0.5371068740600352,0.7010122877140124
709,0.5849068020505983,0.606638783024059,0.6395400765905881,0.5719984740250044,0.5366241511438798,0.7019220324712353
710,0.5843356747286395,0.6074265396116195,0.6389786748306933,0.5727652873791702,0.5361421566798823,0.7028317772284582
711,0.5837659086886534,0.60821429619918,0.6384180263009456,0.573532100733336,0.5356608873148276,0.7037415219856812
712,0.5831974991834621,0.6090020527867405,0.6378581270441918,0.5742989140875019,0.535180339655295,0.7046512667429041
713,0.5826304414062362,0.6097898093743009,0.6372989730597377,0.5750657274416676,0.5347005102679162,0.7055610115001271
714,0.582064730490856,0.6105775659618614,0.6367405603036453,0.5758325407958335,0.5342213956796361,0.70647075625735
715,0.5815003615122757,0.6113653225494219,0.6361828846890312,0.5765993541499993,0.5337429923779738,0.707380501014573
716,0.5809373294868875,0.6121530791369824,0.6356259420863637,0.5773661675041651,0.5332652968112853,0.7082902457717959
717,0.5803756293728897,0.6129408357245427,0.6350697283237656,0.578132980858331,0.5327883053890283,0.7091999905290188
718,0.5798152560706556,0.6137285923121032,0.6345142391873158,0.5788997942124968,0.5323120144820277,0.7101097352862418
719,0.579256204423106,0.6145163488996637,0.6339594704213515,0.5796666075666626,0.5318364204227417,0.7110194800434647
720,0.5786984692160815,0.6153041054872241,0.6334054177287748,0.5804334209208284,0.5313615195055307,0.7119292248006877
721,0.5781420451787178,0.6160918620747846,0.6328520767713578,0.5812002342749942,0.5308873079869264,0.7128389695579106
722,0.5775869269838235,0.6168796186623451,0.6322994431700508,0.5819670476291601,0.5304137820859026,0.7137487143151335
723,0.5770331092482595,0.6176673752499056,0.6317475125052912,0.5827338609833259,0.5299409379841474,0.7146584590723565
724,0.5764805865333188,0.618455131837466,0.6311962803173133,0.5835006743374918,0.5294687718263362,0.7155682038295794
725,0.5759293533451106,0.6192428884250265,0.6306457421064608,0.5842674876916576,0.5289972797204062,0.7164779485868024
726,0.5753794041349455,0.620030645012587,0.6300958933334995,0.5850343010458233,0.5285264577378327,0.7173876933440253
727,0.5748307332997203,0.6208184016001475,0.6295467294199306,0.5858011143999892,0.5280563019139051,0.7182974381012482
728,0.5742833351823086,0.6216061581877079,0.6289982457483079,0.586567927754155,0.5275868082480062,0.7192071828584712
729,0.5737372040719498,0.6223939147752684,0.6284504376625536,0.5873347411083208,0.5271179727038913,0.720116927615694
730,0.573192334204642,0.6231816713628289,0.627903300468277,0.5881015544624867,0.5266497912099684,0.721026672372917
731,0.5726487197635357,0.6239694279503893,0.6273568294330936,0.5888683678166525,0.5261822596595805,0.7219364171301399
732,0.5721063548793289,0.6247571845379498,0.6268110197869455,0.5896351811708183,0.5257153739112885,0.7228461618873628
733,0.5715652336306652,0.6255449411255103,0.626265866722424,0.5904019945249841,0.5252491297891553,0.7237559066445858
734,0.5710253500445335,0.6263326977130708,0.6257213653950919,0.5911688078791499,0.5247835230830311,0.7246656514018087
735,0.5704866980966672,0.6271204543006312,0.6251775109238089,0.5919356212333158,0.5243185495488403,0.7255753961590317
736,0.5699492717119482,0.6279082108881917,0.624634298391056,0.5927024345874816,0.5238542049088681,0.7264851409162546
737,0.569413064764811,0.6286959674757522,0.6240917228432628,0.5934692479416475,0.5233904848520505,0.7273948856734775
738,0.5688780710796475,0.6294837240633127,0.6235497792911356,0.5942360612958133,0.5229273850342633,0.7283046304307005
739,0.5683442844312163,0.6302714806508731,0.6230084627099856,0.595002874649979,0.5224649010786132,0.7292143751879234
740,0.5678116985450502,0.6310592372384336,0.6224677680400599,0.5957696880041449,0.5220030285757299,0.7301241199451464
741,0.567280307097868,0.6318469938259941,0.6219276901868733,0.5965365013583107,0.521541763084059,0.7310338647023693
742,0.5667501037179864,0.6326347504135545,0.6213882240215387,0.5973033147124766,0.5210811001301566,0.7319436094595922
743,0.5662210819857338,0.633422507001115,0.6208493643811033,0.5980701280666424,0.5206210352089841,0.7328533542168152
744,0.5656932354338668,0.6342102635886755,0.6203111060688812,0.5988369414208082,0.5201615637842045,0.7337630989740381
745,0.5651665575479855,0.634998020176236,0.6197734438547903,0.5996037547749741,0.5197026812884797,0.7346728437312611
746,0.5646410417669533,0.6357857767637964,0.6192363724756886,0.6003705681291398,0.5192443831237691,0.735582588488484
747,0.5641166814833162,0.6365735333513569,0.6186998866357126,0.6011373814833056,0.5187866646616281,0.736492333245707
748,0.5635934700437252,0.6373612899389174,0.6181639810066153,0.6019041948374715,0.5183295212435096,0.7374020780029299
749,0.5630714007493577,0.6381490465264779,0.6176286502281073,0.6026710081916373,0.5178729481810638,0.7383118227601528
750,0.5625504668563432,0.6389368031140383,0.6170938889081966,0.6034378215458032,0.5174169407564416,0.7392215675173758
751,0.5620306615761884,0.6397245597015988,0.6165596916235321,0.604204634899969,0.5169614942225973,0.7401313122745987
752,0.5615119780762045,0.6405123162891593,0.6160260529197444,0.6049714482541347,0.5165066038035927,0.7410410570318217
753,0.5609944094799357,0.6413000728767198,0.615492967311792,0.6057382616083006,0.516052264694902,0.7419508017890446
754,0.5604779488675893,0.6420878294642802,0.6149604292843047,0.6065050749624664,0.5155984720637181,0.7428605465462675
755,0.559962589276466,0.6428755860518407,0.6144284332919302,0.6072718883166323,0.5151452210492596,0.7437702913034905
756,0.5594483237013945,0.6436633426394012,0.6138969737596803,0.6080387016707981,0.5146925067630781,0.7446800360607134
757,0.558935145095163,0.6444510992269616,0.6133660450832792,0.6088055150249639,0.5142403242893666,0.7455897808179364
758,0.5584230463689549,0.645238855814522,0.6128356416295117,0.6095723283791298,0.5137886686852698,0.7464995255751593
759,0.5579120203927866,0.6460266124020825,0.612305757736573,0.6103391417332955,0.5133375349811942,0.7474092703323822
760,0.5574020599959438,0.646814368989643,0.6117763877144189,0.6111059550874613,0.5128869181811188,0.7483190150896052
761,0.5568931579674202,0.6476021255772034,0.6112475258451172,0.6118727684416272,0.5124368132629077,0.7492287598468281
762,0.556385307056358,0.6483898821647639,0.6107191663831995,0.612639581795793,0.5119872151786224,0.7501385046040511
763,0.5558784999724896,0.6491776387523244,0.6101913035560144,0.6134063951499589,0.511538118854836,0.751048249361274
764,0.5553727293865784,0.6499653953398848,0.6096639315640815,0.6141732085041247,0.5110895191929473,0.751957994118497
765,0.554867987930864,0.6507531519274453,0.6091370445814456,0.6149400218582904,0.510641411069496,0.7528677388757199
766,0.5543642681995058,0.6515409085150058,0.6086106367560318,0.6157068352124563,0.5101937893364785,0.7537774836329428
767,0.553861562749029,0.6523286651025663,0.6080847022100025,0.6164736485666221,0.509746648821665,0.7546872283901658
768,0.5533598640987711,0.6531164216901267,0.6075592350401139,0.617240461920788,0.5092999843289168,0.7555969731473886
769,0.5528591647313306,0.6539041782776872,0.6070342293180732,0.6180072752749538,0.5088537906385041,0.7565067179046115
770,0.5523594570930145,0.6546919348652477,0.6065096790908971,0.6187740886291196,0.5084080625074254,0.7574164626618345
771,0.5518607335942899,0.6554796914528082,0.6059855783812726,0.6195409019832855,0.5079627946697266,0.7583262074190574
772,0.5513629866102328,0.6562674480403686,0.6054619211879143,0.6203077153374512,0.5075179818368218,0.7592359521762804
773,0.5508662084809819,0.6570552046279291,0.6049387014859262,0.6210745286916171,0.5070736186978135,0.7601456969335033
774,0.5503703915121902,0.6578429612154896,0.6044159132271628,0.6218413420457829,0.506629699919815,0.7610554416907263
775,0.5498755279754798,0.65863071780305,0.6038935503405917,0.6226081553999487,0.5061862201482715,0.7619651864479492
776,0.549381610108895,0.6594184743906105,0.6033716067326541,0.6233749687541146,0.5057431740072841,0.7628749312051721
777,0.5488886301173594,0.660206230978171,0.6028500762876302,0.6241417821082804,0.5053005560999325,0.7637846759623951
778,0.5483965801731314,0.6609939875657315,0.6023289528680016,0.6249085954624461,0.5048583610085994,0.764694420719618
779,0.5479054524162619,0.6617817441532919,0.6018082303148158,0.625675408816612,0.5044165832952949,0.765604165476841
780,0.5474152389550521,0.6625695007408524,0.6012879024480517,0.6264422221707778,0.503975217501982,0.7665139102340639
781,0.5469259318665124,0.6633572573284129,0.6007679630669847,0.6272090355249437,0.5035342581509021,0.7674236549912868
782,0.5464375231968229,0.6641450139159734,0.6002484059505526,0.6279758488791095,0.5030936997449011,0.7683333997485098
783,0.5459500049617924,0.6649327705035338,0.5997292248577231,0.6287426622332754,0.5026535367677569,0.7692431445057327
784,0.5454633691473204,0.6657205270910943,0.5992104135278593,0.6295094755874412,0.5022137636845063,0.7701528892629557
785,0.5449776077098599,0.6665082836786548,0.5986919656810896,0.6302762889416069,0.501774374941773,0.7710626340201786
786,0.5444927125768783,0.6672960402662153,0.5981738750186737,0.6310431022957728,0.5013353649680956,0.7719723787774015
787,0.5440086756473216,0.6680837968537757,0.5976561352233724,0.6318099156499386,0.5008967281742569,0.7728821235346245
788,0.5435254887920786,0.6688715534413362,0.5971387399598168,0.6325767290041044,0.5004584589536133,0.7737918682918474
789,0.5430431438544452,0.6696593100288967,0.596621682874877,0.6333435423582703,0.5000205516824237,0.7747016130490704
790,0.5425616326505892,0.6704470666164571,0.5961049575980332,0.6341103557124361,0.4995830007201803,0.7756113578062933
791,0.5420809469700171,0.6712348232040176,0.595588557741745,0.6348771690666019,0.49914580040993944,0.7765211025635163
792,0.5416010785760396,0.6720225797915781,0.5950724769018227,0.6356439824207677,0.49870894507865166,0.7774308473207392
793,0.5411220192062386,0.6728103363791386,0.5945567086577989,0.6364107957749335,0.4982724290374941,0.7783405920779621
794,0.5406437605729356,0.673598092966699,0.5940412465732993,0.6371776091290994,0.49783624658220127,0.7792503368351851
795,0.5401662943636585,0.6743858495542595,0.5935260841964152,0.6379444224832652,0.4974003919933979,0.780160081592408
796,0.5396896122416106,0.67517360614182,0.5930112150600749,0.6387112358374311,0.49696485953693126,0.781069826349631
797,0.53921370584614,0.6759613627293805,0.5924966326824183,0.6394780491915969,0.4965296434642033,0.7819795711068539
798,0.5387385667932076,0.6767491193169409,0.5919823305671669,0.6402448625457626,0.4960947380125048,0.7828893158640768
799,0.5382641866758586,0.6775368759045013,0.5914683022039992,0.6410116758999285,0.4956601374053479,0.7837990606212998
800,0.5377905570646918,0.6783246324920618,0.5909545410689234,0.6417784892540943,0.4952258358528004,0.7847088053785227
801,0.5373176695083297,0.6791123890796222,0.5904410406246511,0.6425453026082601,0.4947918275518188,0.7856185501357457
802,0.5368455155338905,0.6799001456671827,0.5899277943209714,0.643312115962426,0.4943581066865837,0.7865282948929686
803,0.5363740866474588,0.6806879022547432,0.589414795595125,0.6440789293165918,0.4939246674288337,0.7874380396501915
804,0.5359033743345575,0.6814756588423037,0.5889020378721784,0.6448457426707577,0.4934915039381996,0.7883477844074145
805,0.5354333700606188,0.6822634154298641,0.5883895145653992,0.6456125560249234,0.49305861036254045,0.7892575291646374
806,0.5349640652714577,0.6830511720174246,0.5878772190766303,0.6463793693790892,0.49262598083827763,0.7901672739218604
807,0.5344954513937434,0.6838389286049851,0.5873651447966641,0.6471461827332551,0.49219360949073065,0.7910770186790833
808,0.5340275198354725,0.6846266851925455,0.58685328510562,0.6479129960874209,0.4917614904344524,0.7919867634363061
809,0.5335602619864411,0.685414441780106,0.5863416333733169,0.6486798094415868,0.4913296177735646,0.7928965081935291
810,0.533093669218719,0.6862021983676665,0.5858301829596502,0.6494466227957526,0.49089798560209436,0.793806252950752
811,0.5326277328871217,0.686989954955227,0.5853189272149667,0.6502134361499183,0.49046658800430926,0.794715997707975
812,0.5321624443296842,0.6877777115427874,0.5848078594804401,0.6509802495040842,0.4900354190550534,0.7956257424651979
813,0.5316977948681347,0.6885654681303479,0.5842969730884471,0.65174706285825,0.489604472820084,0.7965354872224208
814,0.5312337758083681,0.6893532247179084,0.5837862613629423,0.6525138762124159,0.4891737433564071,0.7974452319796438
815,0.5307703784409187,0.6901409813054689,0.5832757176198344,0.6532806895665817,0.48874322471261394,0.7983549767368667
816,0.530307594041435,0.6909287378930293,0.5827653351673614,0.6540475029207475,0.48831291092921747,0.7992647214940897
817,0.5298454138711531,0.6917164944805898,0.5822551073064672,0.6548143162749134,0.48788279603898826,0.8001744662513126
818,0.5293838291773703,0.6925042510681503,0.5817450273311767,0.6555811296290791,0.4874528740672911,0.8010842110085356
819,0.5289228311939178,0.6932920076557108,0.5812350885289707,0.656347942983245,0.48702313903242156,0.8019939557657585
820,0.528462411141637,0.6940797642432712,0.5807252841811631,0.6571147563374108,0.48659358494594174,0.8029037005229814
821,0.52800256022885,0.6948675208308317,0.5802156075632753,0.6578815696915766,0.48616420581301717,0.8038134452802044
822,0.527543269651835,0.6956552774183922,0.5797060519454121,0.6586483830457425,0.48573499563275296,0.8047231900374273
823,0.5270845305952994,0.6964430340059526,0.5791966105926373,0.6594151963999083,0.4853059483985298,0.8056329347946503
824,0.5266263342328525,0.6972307905935131,0.5786872767653479,0.660182009754074,0.48487705809834025,0.8065426795518732
825,0.5261686717274797,0.6980185471810736,0.5781780437196506,0.6609488231082399,0.48444831871512506,0.8074524243090961
826,0.5257115342320146,0.6988063037686341,0.577668904707736,0.6617156364624057,0.48401972422710876,0.8083621690663191
827,0.5252549128896117,0.6995940603561945,0.5771598529782533,0.6624824498165716,0.4835912686081359,0.809271913823542
828,0.52479879883422,0.700381816943755,0.5766508817766854,0.6632492631707374,0.48316294582800623,0.810181658580765
829,0.5243431831910541,0.7011695735313155,0.5761419843457235,0.6640160765249032,0.48273474985281095,0.8110914033379879
830,0.5238880570770674,0.701957330118876,0.5756331539256405,0.6647828898790691,0.4823066746452679,0.8120011480952108
831,0.5234334116014232,0.7027450867064364,0.5751243837546657,0.6655497032332348,0.4818787141650568,0.8129108928524338
832,0.5229792378659666,0.7035328432939969,0.5746156670693582,0.6663165165874007,0.4814508623691539,0.8138206376096567
833,0.5225255269656954,0.7043205998815574,0.5741069971049806,0.6670833299415665,0.4810231132121677,0.8147303823668797
834,0.5220722699892312,0.7051083564691178,0.5735983670958725,0.6678501432957323,0.4805954606466729,0.8156401271241026
835,0.5216194580192899,0.7058961130566783,0.5730897702758228,0.6686169566498982,0.48016789862354525,0.8165498718813256
836,0.5211670821331518,0.7066838696442388,0.5725811998784422,0.669383770004064,0.4797404210922953,0.8174596166385485
837,0.5207151334031309,0.7074716262317993,0.5720726491375371,0.6701505833582297,0.47931302200140274,0.8183693613957714
838,0.5202636028970451,0.7082593828193597,0.5715641112874792,0.6709173967123956,0.4788856952986498,0.8192791061529944
839,0.5198124816786843,0.7090471394069202,0.5710555795635784,0.6716842100665614,0.47845843493145435,0.8201888509102173
840,0.5193617608082788,0.7098348959944806,0.5705470472024545,0.6724510234207273,0.47803123484720345,0.8210985956674403
841,0.5189114313429675,0.710622652582041,0.570038507442407,0.6732178367748931,0.4776040889935854,0.8220083404246632
842,0.5184614843372647,0.7114104091696015,0.5695299535237852,0.673984650129059,0.47717699131892277,0.8229180851818861
843,0.518011910843528,0.712198165757162,0.5690213786893596,0.6747514634832248,0.47674993577250374,0.8238278299391091
844,0.5175627019124235,0.7129859223447225,0.5685127761846906,0.6755182768373905,0.4763229163049142,0.824737574696332
845,0.5171138485933916,0.7137736789322829,0.568004139258497,0.6762850901915564,0.4758959268683689,0.825647319453555
846,0.5166653419351126,0.7145614355198434,0.5674954611630258,0.6770519035457222,0.475468961417042,0.8265570642107779
847,0.5162171729859711,0.7153491921074039,0.5669867351544194,0.677818716899888,0.4750420139073977,0.8274668089680007
848,0.515769332794519,0.7161369486949644,0.5664779544930836,0.6785855302540539,0.47461507829852034,0.8283765537252237
849,0.5153218124099399,0.7169247052825248,0.5659691124440545,0.6793523436082197,0.4741881485524437,0.8292862984824466
850,0.5148746028825104,0.7177124618700853,0.5654602022773649,0.6801191569623856,0.4737612186344803,0.8301960432396696
851,0.514427695264063,0.7185002184576458,0.5649512172684107,0.6808859703165513,0.4733342825135499,0.8311057879968925
852,0.5139810806084457,0.7192879750452063,0.5644421506983157,0.6816527836707171,0.4729073341625076,0.8320155327541154
853,0.5135347499719838,0.7200757316327667,0.5639329958542971,0.682419597024883,0.4724803675584711,0.8329252775113384
854,0.5130886944139381,0.7208634882203272,0.5634237460300286,0.6831864103790488,0.472053376683149,0.8338350222685613
855,0.5126429049969647,0.7216512448078877,0.5629143945260056,0.6839532237332147,0.4716263555231655,0.8347447670257843
856,0.5121973727875722,0.7224390013954481,0.562404934649906,0.6847200370873805,0.4711992980703882,0.8356545117830072
857,0.5117520888565787,0.7232267579830086,0.5618953597169546,0.6854868504415462,0.47077219832225226,0.8365642565402301
858,0.5113070442795689,0.7240145145705691,0.5613856630502826,0.6862536637957121,0.47034505028208573,0.8374740012974531
859,0.510862230137348,0.7248022711581296,0.5608758379812905,0.6870204771498779,0.46991784795943403,0.838383746054676
860,0.5104176375163977,0.72559002774569,0.560365877850007,0.6877872905040437,0.4694905853703832,0.839293490811899
861,0.5099732575093282,0.7263777843332505,0.5598557760054489,0.6885541038582096,0.469063256537883,0.8402032355691219
862,0.5095290812153324,0.727165540920811,0.5593455258059793,0.6893209172123754,0.46863585549206954,0.8411129803263449
863,0.5090850997406356,0.7279532975083715,0.5588351206196666,0.6900877305665413,0.46820837627058665,0.8420227250835678
864,0.5086413041989482,0.7287410540959319,0.5583245538246404,0.690854543920707,0.46778081291890705,0.8429324698407907
865,0.5081976857119133,0.7295288106834924,0.5578138188094491,0.6916213572748728,0.467353159490653,0.8438422145980137
866,0.5077542354095572,0.7303165672710529,0.5573029089734147,0.6923881706290387,0.4669254100479153,0.8447519593552366
867,0.5073109444307354,0.7311043238586133,0.5567918177269877,0.6931549839832045,0.46649755866157316,0.8456617041124596
868,0.5068678039235804,0.7318920804461738,0.5562805384921012,0.6939217973373704,0.46606959941161147,0.8465714488696825
869,0.5064248050459459,0.7326798370337343,0.5557690647025244,0.6946886106915362,0.46564152638743905,0.8474811936269054
870,0.5059819389658518,0.7334675936212948,0.555257389804214,0.6954554240457019,0.46521333368820467,0.8483909383841284
871,0.5055391968619276,0.7342553502088552,0.5547455072556653,0.6962222373998678,0.46478501542311385,0.8493006831413513
872,0.5050965699238539,0.7350431067964157,0.5542334105282641,0.6969890507540336,0.4643565657117429,0.8502104278985743
873,0.5046540493528036,0.7358308633839762,0.5537210931066351,0.6977558641081995,0.4639279786843545,0.8511201726557972
874,0.5042116263618813,0.7366186199715367,0.55320854848899,0.6985226774623653,0.4634992484822101,0.8520299174130201
875,0.5037692921765623,0.7374063765590971,0.5526957701874768,0.6992894908165311,0.4630703692578834,0.8529396621702431
876,0.5033270380351292,0.7381941331466576,0.5521827517285246,0.700056304170697,0.462641335175572,0.853849406927466
877,0.5028848551891089,0.7389818897342181,0.5516694866531908,0.7008231175248627,0.46221214041140823,0.854759151684689
878,0.5024427349037056,0.7397696463217786,0.5511559685175044,0.7015899308790285,0.46178277915376936,0.8556688964419119
879,0.5020006684582365,0.740557402909339,0.5506421908928106,0.7023567442331944,0.4613532456035867,0.8565786411991348
880,0.5015586471465624,0.7413451594968995,0.5501281473661135,0.7031235575873602,0.46092353397465463,0.8574883859563578
881,0.5011166622775186,0.7421329160844599,0.5496138315404171,0.7038903709415261,0.4604936384939367,0.8583981307135807
882,0.5006747051753452,0.7429206726720203,0.5490992370350659,0.7046571842956919,0.4600635534018732,0.8593078754708037
883,0.5002327671801149,0.7437084292595808,0.5485843574860851,0.7054239976498576,0.4596332729526865,0.8602176202280266
884,0.4997908396481594,0.7444961858471413,0.5480691865465177,0.7061908110040235,0.4592027914146851,0.8611273649852496
885,0.49934891395249464,0.7452839424347018,0.5475537178867631,0.7069576243581893,0.45877210307056787,0.8620371097424725
886,0.4989069814832458,0.7460716990222622,0.547037945194912,0.7077244377123552,0.4583412022177262,0.8629468544996954
887,0.4984650336480685,0.7468594556098227,0.5465218621770825,0.708491251066521,0.4579100831685456,0.8638565992569183
888,0.4980230618725704,0.7476472121973832,0.5460054625577528,0.7092580644206868,0.45747874025070673,0.8647663440141412
889,0.49758105760073096,0.7484349687849436,0.5454887400800952,0.7100248777748527,0.45704716780748444,0.8656760887713641
890,0.49713901229531887,0.7492227253725041,0.5449716885063063,0.7107916911290184,0.4566153601980465,0.8665858335285871
891,0.49669691743830924,0.7500104819600646,0.5444543016179378,0.7115585044831843,0.45618331179775107,0.86749557828581
892,0.49625476453129796,0.7507982385476251,0.543936573216226,0.7123253178373501,0.45575101699844295,0.868405323043033
893,0.4958125450959155,0.7515859951351855,0.5434184971224189,0.7130921311915159,0.4553184702087492,0.8693150678002559
894,0.49537025067423895,0.752373751722746,0.542900067178103,0.7138589445456818,0.45488566585437273,0.8702248125574789
895,0.494927872829202,0.7531615083103065,0.5423812772455293,0.7146257578998476,0.4544525983783856,0.8711345573147018
896,0.4944854031450031,0.753949264897867,0.5418621212079362,0.7153925712540135,0.45401926224152167,0.8720443020719247
897,0.49404283322751386,0.7547370214854274,0.5413425929698732,0.7161593846081792,0.4535856519224662,0.8729540468291477
898,0.49360015470468316,0.7555247780729879,0.5408226864575219,0.716926197962345,0.4531517619181462,0.8738637915863706
899,0.4931573592269411,0.7563125346605484,0.5403023956190162,0.7176930113165109,0.45271758674401924,0.8747735363435936
900,0.4927144384676018,0.7571002912481088,0.5397817144247612,0.7184598246706767,0.45228312093435963,0.8756832811008165
901,0.4922713841232627,0.7578880478356693,0.5392606368677507,0.7192266380248425,0.4518483590425457,0.8765930258580394
902,0.49182818791420413,0.7586758044232298,0.5387391569638833,0.7199934513790084,0.451413295641344,0.8775027706152624
903,0.4913848415847853,0.7594635610107903,0.5382172687522765,0.7207602647331741,0.4509779253231933,0.8784125153724853
904,0.49094133690384006,0.7602513175983507,0.5376949662955811,0.72152707808734,0.4505422427004866,0.8793222601297083
905,0.49049766566507014,0.7610390741859112,0.5371722436802921,0.7222938914415058,0.4501062424058528,0.8802320048869312
906,0.49005381968743633,0.7618268307734717,0.53664909501706,0.7230607047956716,0.4496699190924365,0.8811417496441541
907,0.48960979081554884,0.7626145873610322,0.5361255144409992,0.7238275181498375,0.4492332674341764,0.8820514944013771
908,0.48916557092005475,0.7634023439485926,0.5356014961119958,0.7245943315040033,0.44879628212608297,0.8829612391586
909,0.48872115189802423,0.7641901005361531,0.5350770342150142,0.7253611448581692,0.4483589578845145,0.883870983915823
910,0.48827652567333496,0.7649778571237136,0.534552122960401,0.7261279582123349,0.44792128944745147,0.8847807286730459
911,0.48783168419705447,0.765765613711274,0.5340267565841882,0.7268947715665007,0.4474832715747706,0.8856904734302689
912,0.48738661944782,0.7665533702988345,0.5335009293483961,0.7276615849206666,0.4470448990485162,0.8866002181874918
913,0.4869413234322182,0.767341126886395,0.5329746355413316,0.7284283982748324,0.4466061666731717,0.8875099629447147
914,0.4864957881851607,0.7681288834739555,0.5324478694778881,0.7291952116289983,0.44616706927592853,0.8884197077019377
915,0.48605000577025914,0.7689166400615159,0.5319206254998421,0.7299620249831641,0.4457276017069541,0.8893294524591606
916,0.48560396828019836,0.7697043966490764,0.5313928979761486,0.7307288383373298,0.4452877588396587,0.8902391972163836
917,0.48515766783710657,0.7704921532366369,0.5308646813032352,0.7314956516914957,0.44484753557096035,0.8911489419736065
918,0.48471109659292416,0.7712799098241974,0.5303359699052945,0.7322624650456615,0.44440692682154914,0.8920586867308294
919,0.4842642467297709,0.7720676664117578,0.5298067582345743,0.7330292783998273,0.44396592753614905,0.8929684314880524
920,0.48381711046031045,0.7728554229993183,0.5292770407716673,0.7337960917539932,0.44352453268377906,0.8938781762452753
921,0.48336968002811265,0.7736431795868788,0.5287468120257985,0.734562905108159,0.4430827372580128,0.8947879210024983
922,0.48292194770801505,0.7744309361744391,0.5282160665351102,0.7353297184623249,0.4426405362772365,0.8956976657597212
923,0.4824739058064804,0.7752186927619996,0.527684798866948,0.7360965318164906,0.4421979247849056,0.8966074105169441
924,0.4820255466619543,0.7760064493495601,0.5271530036181408,0.7368633451706564,0.4417548978497995,0.8975171552741671
925,0.4815768626452185,0.7767942059371206,0.5266206754152836,0.7376301585248223,0.4413114505662754,0.89842690003139
926,0.48112784615974397,0.777581962524681,0.5260878089150159,0.7383969718789881,0.44086757805452065,0.8993366447886129
927,0.48067848964204063,0.7783697191122415,0.5255543988042992,0.739163785233154,0.4404232754608026,0.9002463895458358
928,0.4802287855620058,0.779157475699802,0.5250204398006928,0.7399305985873198,0.4399785379577183,0.9011561343030587
929,0.47977872642326913,0.7799452322873625,0.5244859266526273,0.7406974119414855,0.4395333607444413,0.9020658790602817
930,0.4793283047635371,0.7807329888749229,0.5239508541396771,0.7414642252956514,0.4390877390469684,0.9029756238175046
931,0.47887751315493443,0.7815207454624834,0.5234152170728311,0.7422310386498172,0.43864166811836336,0.9038853685747276
932,0.4784263442043429,0.7823085020500439,0.5228790102947614,0.742997852003983,0.4381951432389997,0.9047951133319505
933,0.47797479055373837,0.7830962586376043,0.5223422286800894,0.7437646653581489,0.4377481597168023,0.9057048580891734
934,0.4775228448805266,0.7838840152251648,0.521804867135652,0.7445314787123147,0.4373007128874864,0.9066146028463964
935,0.4770704998978745,0.7846717718127253,0.5212669206007641,0.7452982920664806,0.4368527981147966,0.9075243476036193
936,0.4766177483550408,0.7854595284002858,0.5207283840474803,0.7460651054206463,0.43640441079074155,0.9084340923608423
937,0.47616458303770487,0.7862472849878462,0.5201892524808549,0.7468319187748121,0.4359555463358306,0.9093438371180652
938,0.47571099676829137,0.7870350415754067,0.5196495209391988,0.747598732128978,0.43550620019930536,0.9102535818752882
939,0.4752569824062946,0.7878227981629672,0.5191091844943367,0.7483655454831438,0.4350563678593722,0.9111633266325111
940,0.4748025328485986,0.7886105547505277,0.5185682382518604,0.7491323588373097,0.4346060448234309,0.912073071389734
941,0.47434764102979704,0.7893983113380881,0.5180266773513807,0.7498991721914755,0.434155226628304,0.912982816146957
942,0.4738922999225089,0.7901860679256486,0.5174844969667786,0.7506659855456412,0.4337039088404626,0.9138925609041799
943,0.4734365025376928,0.7909738245132091,0.5169416923064528,0.7514327988998071,0.4332520870562507,0.9148023056614029
944,0.47298024192495874,0.7917615811007696,0.5163982586135669,0.7521996122539729,0.43279975690210876,0.9157120504186258
945,0.4725235111728775,0.79254933768833,0.5158541911662939,0.7529664256081388,0.4323469140347951,0.9166217951758487
946,0.4720663034092874,0.7933370942758905,0.5153094852780585,0.7537332389623046,0.43189355414160485,0.9175315399330717
947,0.47160861180159874,0.794124850863451,0.5147641362977777,0.7545000523164704,0.43143967294058844,0.9184412846902946
948,0.47115042955709646,0.7949126074510114,0.5142181396101,0.7552668656706363,0.4309852661807674,0.9193510294475176
949,0.4706917499232393,0.7957003640385719,0.513671490635642,0.756033679024802,0.4305303296423486,0.9202607742047405
950,0.4702325661879572,0.7964881206261324,0.513124184831223,0.7568004923789678,0.4300748591369372,0.9211705189619634
951,0.46977287167994597,0.7972758772136929,0.5125762176900981,0.7575673057331337,0.4296188505077469,0.9220802637191864
952,0.46931265976895975,0.7980636338012533,0.5120275847421888,0.7583341190872995,0.4291622996298096,0.9229900084764093
953,0.46885192386610125,0.7988513903888138,0.5114782815543119,0.7591009324414654,0.42870520241018223,0.9238997532336323
954,0.4683906574241079,0.7996391469763743,0.5109283037304061,0.7598677457956312,0.42824755478815224,0.9248094979908552
955,0.467928853937638,0.8004269035639348,0.5103776469117568,0.760634559149797,0.42778935273544116,0.9257192427480782
956,0.4674665069435523,0.8012146601514952,0.5098263067772194,0.7614013725039628,0.42733059225640685,0.9266289875053011
957,0.46700361002119417,0.8020024167390557,0.5092742790434387,0.7621681858581286,0.426871269388243,0.927538732262524
958,0.4665401567926664,0.8027901733266162,0.5087215594650686,0.7629349992122945,0.42641138020117714,0.928448477019747
959,0.46607614092310645,0.8035779299141766,0.5081681438349885,0.7637018125664603,0.42595092079866764,0.9293582217769699
960,0.46561155612095845,0.8043656865017371,0.507614027984517,0.7644686259206261,0.42548988731759746,0.9302679665341929
961,0.4651463961382425,0.8051534430892976,0.5070592077836252,0.765235439274792,0.42502827592846715,0.9311777112914158
962,0.4646806547708221,0.8059411996768581,0.5065036791411466,0.7660022526289577,0.42456608283558533,0.9320874560486387
963,0.46421432585866834,0.8067289562644184,0.5059474380049844,0.7667690659831236,0.4241033042772575,0.9329972008058617
964,0.46374740328612185,0.8075167128519789,0.5053904803623195,0.7675358793372894,0.4236399365259734,0.9339069455630846
965,0.4632798809821517,0.8083044694395394,0.5048328022398123,0.7683026926914552,0.42317597588859146,0.9348166903203075
966,0.4628117529206128,0.8090922260270998,0.5042743997038062,0.7690695060456211,0.4227114187065224,0.9357264350775304
967,0.46234301312049886,0.8098799826146603,0.5037152688605258,0.7698363193997869,0.4222462613559101,0.9366361798347533
968,0.46187365564619454,0.8106677392022208,0.5031554058562756,0.7706031327539528,0.4217805002478113,0.9375459245919763
969,0.46140367460772364,0.8114554957897813,0.5025948068776346,0.7713699461081185,0.4213141318283727,0.9384556693491992
970,0.4609330641609953,0.8122432523773417,0.5020334681516495,0.7721367594622843,0.4208471525790065,0.9393654141064222
971,0.46046181850804757,0.8130310089649022,0.5014713859460264,0.7729035728164502,0.420379559016564,0.9402751588636451
972,0.45998993189728793,0.8138187655524627,0.5009085565693182,0.773670386170616,0.41991134769350713,0.941184903620868
973,0.459517398623731,0.8146065221400232,0.5003449763711131,0.7744371995247818,0.41944251519807785,0.942094648378091
974,0.4590442130292347,0.8153942787275836,0.49978064174221715,0.7752040128789477,0.4189730581544659,0.9430043931353139
975,0.45857036950273183,0.8161820353151441,0.4992155491148379,0.7759708262331134,0.4185029732229749,0.9439141378925369
976,0.45809586248046075,0.8169697919027046,0.4986496949627631,0.7767376395872793,0.4180322571001853,0.9448238826497598
977,0.4576206864461925,0.817757548490265,0.49808307580153954,0.7775044529414451,0.41756090651911676,0.9457336274069827
978,0.4571448359314548,0.8185453050778255,0.49751568818864833,0.7782712662956109,0.4170889182493871,0.9466433721642057
979,0.4566683055157545,0.819333061665386,0.4969475287236776,0.7790380796497768,0.4166162890973711,0.9475531169214286
980,0.45619108982679574,0.8201208182529465,0.4963785940484941,0.7798048930039426,0.4161430159063552,0.9484628616786516
981,0.45571318354069706,0.8209085748405069,0.49580888084741215,0.7805717063581085,0.41566909555669174,0.9493726064358745
982,0.45523458138220446,0.8216963314280674,0.4952383858473598,0.7813385197122742,0.4151945249659506,0.9502823511930975
983,0.45475527812490213,0.8224840880156279,0.49466710581804246,0.78210533306644,0.4147193010890686,0.9511920959503204
984,0.4542752685914204,0.8232718446031884,0.4940950375721067,0.7828721464206059,0.41424342091849775,0.9521018407075433
985,0.4537945476536415,0.8240596011907488,0.49352217796529824,0.7836389597747717,0.4137668814843498,0.9530115854647663
986,0.453313110232901,0.8248473577783093,0.4929485238966201,0.7844057731289376,0.4132896798545412,0.9539213302219892
987,0.45283095130018836,0.8256351143658698,0.4923740723084875,0.7851725864831034,0.4128118131349332,0.9548310749792122
988,0.45234806587634313,0.8264228709534303,0.4917988201868813,0.7859393998372691,0.41233327846947243,0.9557408197364351
989,0.4518644490322494,0.8272106275409907,0.4912227645614975,0.786706213191435,0.41185407304032784,0.956650564493658
990,0.4513800958890271,0.8279983841285512,0.49064590250589635,0.7874730265456008,0.41137419406802567,0.957560309250881
991,0.4508950016182197,0.8287861407161117,0.49006823113764775,0.7882398398997666,0.41089363881158336,0.9584700540081039
992,0.45040916144198045,0.8295738973036721,0.4894897476184753,0.7890066532539325,0.4104124045686409,0.9593797987653269
993,0.4499225706332556,0.8303616538912326,0.48891044915439674,0.7897734666080983,0.40993048867558896,0.9602895435225498
994,0.4494352245159628,0.8311494104787931,0.4883303329958637,0.7905402799622642,0.409447888507697,0.9611992882797727
995,0.4489471184651698,0.8319371670663536,0.48774939643789783,0.7913070933164299,0.4089646014792375,0.9621090330369957
996,0.44845824790726807,0.832724923653914,0.48716763682022507,0.7920739066705957,0.40848062504360944,0.9630187777942186
997,0.4479686083201441,0.8335126802414745,0.48658505152740783,0.7928407200247616,0.4079959566934583,0.9639285225514416
998,0.4474781952333481,0.834300436829035,0.48600163798897394,0.7936075333789274,0.40751059396079553,0.9648382673086645
999,0.4469870042282598,0.8350881934165955,0.4854173936795445,0.7943743467330933,0.40702453441711467,0.9657480120658875


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_60_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00069,0.05368974059820175,0.03296169638633728,0.07721508294343948
1,1,00019,0.029630163684487343,0.02387416362762451,0.04369116947054863
2,2,00044,0.06751959770917892,0.03747042268514633,0.10034064948558807
3,3,00094,0.05920741334557533,0.030071021988987923,0.08435386419296265


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_60_D_8/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,9.820362000687396,0.029630163684487343,34.03151790404409,0.02387416362762451,6.9857820912646,0.04369116947054863
1,9.83163930497446,0.02966809104587342,34.087146733880346,0.02388777349655096,6.99502852777503,0.04374787565674987
2,9.84289862942644,0.029706018407259498,34.14273314518713,0.023901383365477407,7.004265602608382,0.043804581842951114
3,9.854140160710703,0.029743945768645575,34.19827714189489,0.023914993234403856,7.013493431978645,0.04386128802915235
4,9.865364087359293,0.029781873130031652,34.25377873026393,0.023928603103330306,7.022712133217683,0.04391799421535359
5,9.876570599760807,0.02981980049141773,34.309237918864994,0.02394221297225675,7.0319218247683075,0.043974700401554837
6,9.88775989015212,0.029857727852803807,34.364654718559954,0.0239558228411832,7.041122626177224,0.044031406587756075
7,9.898932152609994,0.029895655214189888,34.42002914248181,0.02396943271010965,7.050314658087919,0.044088112773957314
8,9.91008758304251,0.029933582575575966,34.475361206014874,0.023983042579036096,7.059498042233426,0.04414481896015855
9,9.92122637918042,0.029971509936962043,34.53065092677456,0.023996652447962546,7.068672901429008,0.0442015251463598
10,9.932348740568314,0.03000943729834812,34.58589832458694,0.024010262316888995,7.0778393595647335,0.044258231332561036
11,9.943454868555683,0.030047364659734198,34.64110342146813,0.02402387218581544,7.0869975415979845,0.044314937518762275
12,9.95454496628783,0.030085292021120275,34.69626624160357,0.02403748205474189,7.096147573545844,0.04437164370496352
13,9.965619238696654,0.030123219382506353,34.75138681132689,0.02405109192366834,7.105289582477399,0.04442834989116476
14,9.976677892491283,0.03016114674389243,34.806465159098686,0.024064701792594786,7.11442369650596,0.044485056077366
15,9.987721136148604,0.030199074105278507,34.86150131548517,0.024078311661521235,7.123550044781172,0.04454176226356724
16,9.998749179903626,0.030237001466664585,34.91649531313642,0.024091921530447685,7.132668757481049,0.04459846844976848
17,10.009762235739736,0.030274928828050662,34.971447186764564,0.024105531399374134,7.141779965803901,0.04465517463596972
18,10.02076051737879,0.03031285618943674,35.02635697312175,0.02411914126830058,7.150883801960185,0.044711880822170966
19,10.03174424027111,0.030350783550822817,35.081224710977956,0.02413275113722703,7.159980399164254,0.044768587008372204
20,10.042713621585312,0.030388710912208895,35.13605044109843,0.02414636100615348,7.1690698916260125,0.04482529319457344
21,10.053668880198023,0.030426638273594972,35.190834206221155,0.024159970875079925,7.178152414542502,0.04488199938077468
22,10.06461023668346,0.030464565634981053,35.24557605103401,0.024173580744006374,7.187228104089372,0.04493870556697593
23,10.075537913302872,0.03050249299636713,35.30027602215167,0.024187190612932823,7.196297097412269,0.044995411753177166
24,10.08645213399386,0.030540420357753208,35.354934168092505,0.02420080048185927,7.205359532618152,0.045052117939378404
25,10.097353124359566,0.030578347719139285,35.409550539255186,0.02421441035078572,7.214415548766494,0.04510882412557965
26,10.108241111657705,0.030616275080525363,35.464125187895014,0.024228020219712168,7.223465285860415,0.04516553031178089
27,10.11911632478952,0.03065420244191144,35.518658168100224,0.024241630088638614,7.232508884837721,0.04522223649798213
28,10.129978994288544,0.030692129803297517,35.5731495357681,0.024255239957565063,7.2415464875618465,0.04527894268418337
29,10.140829352309293,0.030730057164683595,35.6275993485807,0.024268849826491513,7.2505782368127285,0.04533564887038461
30,10.151667632615775,0.030767984526069672,35.682007665980706,0.02428245969541796,7.25960427627758,0.04539235505658585
31,10.162494070569908,0.03080591188745575,35.73637454914691,0.024296069564344408,7.268624750541581,0.04544906124278709
32,10.173308903119807,0.030843839248841827,35.79070006096954,0.024309679433270857,7.277639805078486,0.045505767428988333
33,10.184112368787922,0.030881766610227904,35.84498426602545,0.024323289302197303,7.2866495862411425,0.04556247361518957
34,10.194904707659067,0.030919693971613982,35.8992272305532,0.024336899171123753,7.295654241251935,0.04561917980139081
35,10.205686161368309,0.03095762133300006,35.9534290224278,0.024350509040050202,7.304653918193131,0.045675885987592056
36,10.216456973088757,0.030995548694386137,36.00758971113545,0.024364118908976648,7.313648765997153,0.045732592173793295
37,10.22721738751919,0.031033476055772218,36.06170936774815,0.024377728777903097,7.3226389344367675,0.04578929835999453
38,10.23796765087159,0.031071403417158295,36.11578806489787,0.024391338646829547,7.331624574115187,0.04584600454619578
39,10.248708010858527,0.031109330778544372,36.169825876750906,0.024404948515755993,7.3406058364560876,0.04590271073239702
40,10.259438716680435,0.03114725813993045,36.22382287898191,0.024418558384682442,7.349582873693567,0.045959416918598256
41,10.270160019012765,0.031185185501316527,36.2777791487477,0.02443216825360889,7.358555838861983,0.046016123104799495
42,10.280872169993003,0.031223112862702605,36.33169476466106,0.024445778122535337,7.3675248857857545,0.04607282929100074
43,10.291575423207584,0.03126104022408868,36.385569806764394,0.024459387991461787,7.376490169069042,0.04612953547720198
44,10.30227003367866,0.03129896758547476,36.43940435650307,0.024472997860388236,7.385451844085386,0.04618624166340322
45,10.312956257850761,0.03133689494686084,36.49319849669875,0.024486607729314686,7.3944100669672475,0.04624294784960446
46,10.323634353577349,0.03137482230824692,36.54695231152258,0.02450021759824113,7.40336499459546,0.0462996540358057
47,10.334304580107226,0.03141274966963299,36.60066588646819,0.02451382746716758,7.412316784588636,0.04635636022200694
48,10.34496719807084,0.03145067703101907,36.65433930832457,0.02452743733609403,7.421265595292471,0.046413066408208185
49,10.35562246946645,0.031488604392405146,36.707972665148816,0.024541047205020476,7.430211585768969,0.046469772594409424
50,10.366270657646218,0.03152653175379123,36.76156604623876,0.024554657073946926,7.439154915785622,0.04652647878061066
51,10.376912027302128,0.0315644591151773,36.815119542105435,0.024568266942873375,7.448095745804477,0.04658318496681191
52,10.387546844451832,0.03160238647656338,36.8686332444454,0.02458187681179982,7.457034236971159,0.04663989115301315
53,10.398175376424351,0.031640313837949456,36.92210724611303,0.02459548668072627,7.465970551103802,0.046696597339214385
54,10.408797891845692,0.03167824119933554,36.975541641092576,0.02460909654965272,7.4749048506819165,0.046753303525415624
55,10.419414660624298,0.03171616856072161,37.028936524470126,0.024622706418579166,7.483837298835178,0.04681000971161687
56,10.430025953936454,0.03175409592210769,37.08229199240554,0.024636316287505615,7.492768059332153,0.04686671589781811
57,10.440632044211506,0.03179202328349377,37.13560814210411,0.024649926156432064,7.501697296568942,0.046923422084019346
58,10.451233205117035,0.03182995064487985,37.18888507178825,0.02466353602535851,7.510625175557766,0.04698012827022059
59,10.461829711543862,0.03186787800626593,37.24212288066898,0.02467714589428496,7.519551861915469,0.04703683445642183
60,10.472421839590986,0.031905805367652,37.29532166891735,0.02469075576321141,7.52847752185196,0.04709354064262307
61,10.48300986655038,0.03194373272903808,37.34848153763576,0.024704365632137855,7.537402322158596,0.047150246828824315
62,10.493594070891698,0.031981660090424156,37.40160258882914,0.024717975501064304,7.546326430196468,0.04720695301502555
63,10.504174732246852,0.03201958745181024,37.45468492537604,0.024731585369990754,7.555250013884657,0.04726365920122679
64,10.514752131394507,0.03205751481319631,37.507728650999624,0.0247451952389172,7.564173241688396,0.04732036538742804
65,10.52532655024445,0.03209544217458239,37.560733870238614,0.02475880510784365,7.573096282607175,0.047377071573629276
66,10.535898271821852,0.032133369535968466,37.61370068841805,0.0247724149767701,7.582019306162789,0.047433777759830514
67,10.546467580251436,0.03217129689735455,37.66662921161999,0.024786024845696544,7.590942482387318,0.04749048394603175
68,10.557034760741525,0.03220922425874062,37.71951954665425,0.024799634714622994,7.599865981811029,0.047547190132233
69,10.567600099568002,0.0322471516201267,37.77237180102877,0.024813244583549443,7.608789975450238,0.04760389631843424
70,10.578163884058146,0.032285078981512776,37.82518608292021,0.02482685445247589,7.6177146347951,0.047660602504635476
71,10.5887264025744,0.032323006342898856,37.87796250114427,0.02484046432140234,7.626640131797339,0.04771730869083672
72,10.599287944497974,0.03236093370428493,37.930701165125946,0.024854074190328788,7.635566638857905,0.04777401487703796
73,10.609848800212433,0.03239886106567101,37.98340218486983,0.024867684059255234,7.6444943288146,0.0478307210632392
74,10.620409261087108,0.03243678842705709,38.03606567093023,0.024881293928181683,7.653423374929623,0.04788742724944044
75,10.63096961946044,0.032474715788443166,38.08869173438118,0.024894903797108132,7.662353950877057,0.04794413343564168
76,10.641530168623241,0.03251264314982925,38.14128048678654,0.024908513666034582,7.671286230730306,0.04800083962184292
77,10.65209120280182,0.03255057051121532,38.19383204016981,0.024922123534961028,7.680220388949486,0.048057545808044166
78,10.662653017141048,0.0325884978726014,38.246346506984196,0.024935733403887477,7.689156600368733,0.048114251994245405
79,10.673215907687295,0.032626425233987476,38.298824000082234,0.024949343272813927,7.698095040183482,0.048170958180446644
80,10.683780171371318,0.03266435259537356,38.35126463268565,0.024962953141740372,7.707035883937677,0.04822766436664788
81,10.694346105990979,0.03270227995675963,38.403668518355076,0.024976563010666822,7.715979307510937,0.04828437055284913
82,10.70491401019396,0.03274020731814571,38.45603577095964,0.02499017287959327,7.724925487105658,0.048341076739050366
83,10.71548418346031,0.032778134679531785,38.50836650464654,0.025003782748519717,7.733874599234081,0.048397782925251605
84,10.726056926084956,0.032816062040917866,38.56066083381076,0.025017392617446167,7.74282682070529,0.04845448911145285
85,10.736632539160084,0.03285398940230394,38.61291887306439,0.025031002486372616,7.751782328612173,0.04851119529765409
86,10.747211324557451,0.03289191676369002,38.66514073720617,0.025044612355299062,7.760741300318331,0.04856790148385533
87,10.757793584910598,0.0329298441250761,38.717326541191,0.02505822222422551,7.769703913444937,0.048624607670056566
88,10.768379623596992,0.032967771486462176,38.76947640009918,0.02507183209315196,7.778670345857549,0.04868131385625781
89,10.77896974472007,0.03300569884784826,38.82159042910581,0.025085441962078407,7.787640775652868,0.04873802004245905
90,10.78956425309118,0.03304362620923433,38.87366874345026,0.025099051831004856,7.796615381145479,0.04879472622866029
91,10.80016345421148,0.03308155357062041,38.92571145840526,0.025112661699931305,7.805594340854499,0.048851432414861534
92,10.8107676542537,0.033119480932006486,38.97771868924629,0.02512627156885775,7.814577833490233,0.04890813860106277
93,10.821377160043882,0.033157408293392567,39.02969055122085,0.0251398814377842,7.823566037940747,0.04896484478726401
94,10.831992279042971,0.03319533565477864,39.081627159517616,0.02515349130671065,7.832559133258421,0.04902155097346526
95,10.842613319328397,0.03323326301616472,39.133528629235656,0.025167101175637096,7.841557298646449,0.049078257159666495
96,10.8532405895755,0.033271190377550795,39.18539507535374,0.025180711044563545,7.850560713445314,0.049134963345867734
97,10.863874399038954,0.033309117738936876,39.237226612699374,0.025194320913489995,7.859569557119199,0.04919166953206898
98,10.87451505753405,0.03334704510032295,39.289023355918076,0.02520793078241644,7.868584009242383,0.04924837571827022
99,10.88516287541794,0.03338497246170903,39.340785419442525,0.02522154065134289,7.877604249485587,0.04930508190447146
100,10.895818163570796,0.03342289982309511,39.39251291746176,0.02523515052026934,7.8866304576022825,0.049361788090672695
101,10.906481233376873,0.033460827184481186,39.444205963890184,0.025248760389195785,7.895662813414975,0.04941849427687394
102,10.91715239670555,0.03349875454586727,39.49586467233702,0.025262370258122235,7.904701496801432,0.04947520046307518
103,10.927831965892237,0.03353668190725334,39.547489156075216,0.025275980127048684,7.9137466876809075,0.04953190664927642
104,10.938520253719254,0.03357460926863942,39.59907952801075,0.02528958999597513,7.922798566000296,0.04958861283547766
105,10.949217573396615,0.033612536630025495,39.65063590065186,0.02530319986490158,7.931857311720287,0.0496453190216789
106,10.959924238542778,0.033650463991411576,39.702158386078125,0.02531680973382803,7.9409231048014695,0.04970202520788014
107,10.970640563165265,0.03368839135279765,39.753647095909756,0.025330419602754478,7.949996125190413,0.049758731394081386
108,10.981366861641288,0.03372631871418373,39.80510214127684,0.025344029471680924,7.959076552805712,0.049815437580282625
109,10.992103448698247,0.033764246075569805,39.8565236327886,0.025357639340607373,7.968164567524016,0.04987214376648386
110,11.002850639394197,0.033802173436955886,39.907911680502636,0.025371249209533823,7.977260349166016,0.04992884995268511
111,11.013608749098255,0.03384010079834196,39.959266393894275,0.02538485907846027,7.986364077482413,0.04998555613888635
112,11.024378093470926,0.03387802815972804,40.0105878818259,0.025398468947386718,7.99547593213986,0.050042262325087586
113,11.035158988444355,0.03391595552111412,40.061876252516285,0.025412078816313168,8.004596092706878,0.050098968511288824
114,11.045951750202573,0.033953882882500196,40.113131613510035,0.025425688685239613,8.01372473863975,0.05015567469749007
115,11.056756695161623,0.03399181024388627,40.164354071647054,0.025439298554166063,8.022862049268383,0.05021238088369131
116,11.067574139949665,0.03402973760527235,40.21554373303197,0.025452908423092512,8.032008203782167,0.05026908706989255
117,11.07840440138701,0.03406766496665843,40.26670070300368,0.025466518292018958,8.041163381215796,0.05032579325609379
118,11.089247796466097,0.034105592328044505,40.31782508610498,0.025480128160945408,8.050327760435065,0.05038249944229503
119,11.100104642331432,0.034143519689430586,40.36891698605207,0.025493738029871857,8.059501520122682,0.05043920562849627
120,11.110975256259437,0.03418144705081666,40.419976505704305,0.025507347898798303,8.06868483876401,0.05049591181469751
121,11.121859955638305,0.03421937441220274,40.47100374703395,0.025520957767724752,8.077877894632842,0.050552618000898754
122,11.132759057947737,0.034257301773588815,40.521998811095884,0.0255345676366512,8.087080865777116,0.05060932418709999
123,11.143672880738684,0.034295229134974896,40.57296179799746,0.025548177505577647,8.096293930004663,0.05066603037330124
124,11.154601741612995,0.03433315649636097,40.62389280686848,0.025561787374504097,8.105517264868881,0.050722736559502477
125,11.165545958203069,0.03437108385774705,40.67479193583105,0.025575397243430546,8.114751047654464,0.050779442745703715
126,11.17650584815141,0.034409011219133125,40.72565928196969,0.025589007112356992,8.123995455363053,0.050836148931904954
127,11.187481729090164,0.034446938580519205,40.776494941301465,0.02560261698128344,8.133250664698927,0.0508928551181062
128,11.198473918620605,0.03448486594190528,40.82729900874608,0.02561622685020989,8.142516852054655,0.05094956130430744
129,11.209482734292594,0.03452279330329136,40.878071578096176,0.025629836719136337,8.151794193496748,0.051006267490508676
130,11.220508493583957,0.03456072066467744,40.92881274198773,0.025643446588062786,8.161082864751307,0.05106297367670992
131,11.23155151387987,0.034598648026063515,40.97952259187032,0.025657056456989236,8.170383041189647,0.05111967986291116
132,11.24261211245217,0.034636575387449596,41.030201217977755,0.02567066632591568,8.179694897813937,0.0511763860491124
133,11.25369060643864,0.03467450274883567,41.08084870929862,0.02568427619484213,8.18901860924282,0.05123309223531364
134,11.264787312822277,0.03471243011022175,41.13146515354691,0.02569788606376858,8.198354349697041,0.05128979842151488
135,11.275902548410475,0.034750357471607825,41.182050637132846,0.025711495932695026,8.20770229298505,0.05134650460771612
136,11.287036629814226,0.034788284832993906,41.23260524513375,0.025725105801621476,8.21706261248863,0.05140321079391737
137,11.298189873427264,0.03482621219437998,41.283129061264866,0.025738715670547925,8.226435481148497,0.051459916980118606
138,11.309362595405174,0.03486413955576606,41.33362216785059,0.025752325539474374,8.23582107144993,0.051516623166319844
139,11.320555111644476,0.034902066917152134,41.384084645795525,0.02576593540840082,8.245219555408369,0.05157332935252108
140,11.331767737761684,0.034939994278538215,41.4345165745558,0.02577954527732727,8.254631104555049,0.05163003553872233
141,11.343000789072326,0.03497792163992429,41.48491803211034,0.02579315514625372,8.264055889922593,0.05168674172492357
142,11.354254580569954,0.03501584900131037,41.53528909493248,0.025806765015180165,8.273494082030666,0.051743447911124806
143,11.365529426905114,0.03505377636269645,41.58562983796144,0.025820374884106614,8.282945850871577,0.05180015409732605
144,11.376825642364292,0.035091703724082525,41.635940334574094,0.025833984753033064,8.29241136589593,0.05185686028352729
145,11.38814354084884,0.035129631085468606,41.686220656556756,0.02584759462195951,8.301890795998252,0.05191356646972853
146,11.3994834358539,0.03516755844685468,41.736470874077206,0.02586120449088596,8.311384309502648,0.05197027265592977
147,11.410845640447262,0.03520548580824076,41.78669105565662,0.02587481435981241,8.320892074148464,0.05202697884213101
148,11.422230467248257,0.035243413169626835,41.83688126814188,0.025888424228738854,8.330414257075935,0.05208368502833225
149,11.43363822840658,0.035281340531012916,41.887041576677845,0.025902034097665304,8.339951024811885,0.052140391214533496
150,11.445069235581142,0.03531926789239899,41.937172044679784,0.025915643966591753,8.349502543255413,0.052197097400734735
151,11.456523799918882,0.03535719525378507,41.98727273380599,0.0259292538355182,8.359068977663583,0.052253803586935973
152,11.468002232033552,0.035395122615171144,42.037343703930496,0.02594286370444465,8.368650492637155,0.05231050977313721
153,11.479504841984543,0.035433049976557225,42.08738501311591,0.025956473573371098,8.378247252106318,0.05236721595933845
154,11.491031939255626,0.0354709773379433,42.13739671758642,0.025970083442297544,8.387859419316428,0.052423922145539696
155,11.502583832733741,0.03550890469932938,42.1873788717009,0.025983693311223993,8.39748715681378,0.052480628331740935
156,11.514160830687752,0.03554683206071546,42.237331527926266,0.025997303180150443,8.407130626431401,0.05253733451794218
157,11.525763240747201,0.035584759422101535,42.287254736810794,0.02601091304907689,8.416789989274836,0.05259404070414342
158,11.53739136988105,0.03562268678348761,42.33714854695785,0.026024522918003338,8.426465405707983,0.05265074689034466
159,11.549045524376432,0.03566061414487369,42.387013004999474,0.026038132786929787,8.436157035338937,0.052707453076545896
160,11.560726009817365,0.03569854150625977,42.436848155570324,0.026051742655856233,8.445865037005849,0.05276415926274714
161,11.57243313106352,0.035736468867645844,42.48665404128174,0.026065352524782683,8.455589568762829,0.05282086544894838
162,11.584167192228934,0.035774396229031925,42.536430702695924,0.026078962393709132,8.465330787865845,0.05287757163514962
163,11.59592849666074,0.035812323590418,42.58617817830027,0.02609257226263558,8.475088850758677,0.052934277821350864
164,11.607717346917928,0.03585025095180408,42.63589650448196,0.026106182131562027,8.484863913058874,0.0529909840075521
165,11.619534044750052,0.035888178313190154,42.68558571550261,0.026119792000488477,8.494656129543749,0.05304769019375334
166,11.63137889107601,0.035926105674576235,42.735245843473145,0.026133401869414923,8.504465654136402,0.05310439637995458
167,11.643252185962755,0.03596403303596231,42.78487691832879,0.026147011738341372,8.51429263989177,0.053161102566155825
168,11.655154228604086,0.03600196039734839,42.83447896780435,0.02616062160726782,8.524137238982709,0.053217808752357064
169,11.667085317299389,0.03603988775873447,42.88405201740952,0.02617423147619427,8.533999602686109,0.05327451493855831
170,11.67904574943241,0.036077815120120545,42.933596090404485,0.026187841345120717,8.543879881369028,0.05333122112475955
171,11.691035821450072,0.03611574248150662,42.98311120777567,0.026201451214047166,8.553778224474888,0.05338792731096079
172,11.703055828841233,0.0361536698428927,43.03259738821158,0.026215061082973615,8.563694780509673,0.053444633497162025
173,11.715106066115506,0.03619159720427878,43.08205464807895,0.02622867095190006,8.573629697028188,0.05350133968336327
174,11.72718682678211,0.036229524565664854,43.1314830013991,0.02624228082082651,8.58358312062033,0.05355804586956451
175,11.739298403328686,0.036267451927050935,43.18088245982428,0.02625589068975296,8.593555196897427,0.05361475205576575
176,11.75144108720016,0.03630537928843701,43.23025303261443,0.026269500558679406,8.603546070478586,0.05367145824196699
177,11.763615168777633,0.03634330664982309,43.27959472661403,0.026283110427605855,8.613555884977098,0.05372816442816823
178,11.775820937357256,0.036381234011209164,43.32890754622912,0.026296720296532305,8.623584782986875,0.05378487061436947
179,11.788058681129192,0.036419161372595245,43.37819149340452,0.02631033016545875,8.63363290606894,0.05384157680057071
180,11.800328687156508,0.03645708873398132,43.42744656760143,0.0263239400343852,8.64370039473794,0.053898282986771955
181,11.812631241354186,0.0364950160953674,43.47667276577488,0.02633754990331165,8.653787388448723,0.05395498917297319
182,11.824966628468076,0.036532943456753474,43.525870082351716,0.026351159772238095,8.663894025582941,0.05401169535917444
183,11.83733513205396,0.036570870818139554,43.57503850920864,0.026364769641164545,8.674020443435714,0.05406840154537568
184,11.849737034456554,0.03660879817952563,43.62417803565042,0.026378379510090994,8.68416677820234,0.054125107731576916
185,11.862172616788621,0.03664672554091171,43.67328864838837,0.02639198937901744,8.694333164965022,0.054181813917778154
186,11.874642158910056,0.03668465290229779,43.72237033151913,0.02640559924794389,8.704519737679702,0.0542385201039794
187,11.88714593940704,0.036722580263683864,43.77142306650346,0.02641920911687034,8.714726629162879,0.05429522629018064
188,11.8996842355712,0.036760507625069945,43.820446832145315,0.026432818985796785,8.724953971078524,0.05435193247638188
189,11.912257323378833,0.03679843498645602,43.869441604571335,0.026446428854723234,8.735201893925026,0.05440863866258312
190,11.92486547747014,0.0368363623478421,43.918407357210235,0.026460038723649684,8.7454705270222,0.05446534484878436
191,11.93750897112851,0.036874289709228174,43.96734406077259,0.02647364859257613,8.75575999849833,0.0545220510349856
192,11.950188076259836,0.036912217070614255,44.01625168323095,0.02648725846150258,8.766070435277289,0.05457875722118684
193,11.96290306337188,0.03695014443200033,44.065130189799845,0.026500868330429028,8.776401963065709,0.054635463407388084
194,11.975654201553688,0.03698807179338641,44.1139795429164,0.026514478199355478,8.786754706340188,0.05469216959358932
195,11.988441758455004,0.03702599915477248,44.16279970222088,0.026528088068281924,8.797128788334573,0.05474887577979057
196,12.001266000265792,0.037063926516158564,44.21159062453768,0.026541697937208373,8.807524331027302,0.054805581965991806
197,12.014127191695735,0.03710185387754464,44.260352263856305,0.02655530780613482,8.817941455128794,0.054862288152193045
198,12.027025595953855,0.03713978123893072,44.309084571312894,0.026568917675061268,8.828380280068904,0.054918994338394284
199,12.039961474728115,0.0371777086003168,44.357787495171664,0.026582527543987718,8.83884092398444,0.05497570052459553
200,12.05293508816509,0.037215635961702874,44.40646098080681,0.026596137412914167,8.849323503706739,0.05503240671079677
201,12.065946694849728,0.037253563323088955,44.45510497068454,0.026609747281840613,8.859828134749309,0.055089112896998006
202,12.078996551785098,0.03729149068447503,44.5037194043454,0.026623357150767062,8.870354931295532,0.05514581908319925
203,12.092084914372245,0.03732941804586111,44.55230421838674,0.02663696701969351,8.880904006186427,0.05520252526940049
204,12.10521203639006,0.037367345407247184,44.60085934644559,0.026650576888619958,8.89147547090849,0.05525923145560173
205,12.118378169975248,0.037405272768633265,44.649384719181626,0.026664186757546407,8.9020694355816,0.05531593764180297
206,12.131583565602291,0.03744320013001934,44.69788026426046,0.026677796626472856,8.912686008946967,0.05537264382800421
207,12.144828472063557,0.03748112749140542,44.74634590633711,0.026691406495399302,8.923325298355188,0.05542935001420545
208,12.158113136449366,0.03751905485279149,44.79478156703989,0.02670501636432575,8.933987409754335,0.0554860562004067
209,12.171437804128216,0.037556982214177574,44.84318716495421,0.0267186262332522,8.944672447678142,0.055542762386607936
210,12.184802718726989,0.03759490957556365,44.89156261560703,0.026732236102178647,8.955380515234246,0.055599468572809174
211,12.198208122111293,0.03763283693694973,44.939907831451336,0.026745845971105096,8.9661117140925,0.05565617475901041
212,12.211654254365786,0.03767076429833581,44.98822272185084,0.026759455840031546,8.976866144473373,0.05571288094521165
213,12.225141353774655,0.037708691659721884,45.03650719306502,0.02677306570895799,8.987643905136398,0.0557695871314129
214,12.238669656802099,0.03774661902110796,45.08476114823453,0.02678667557788444,8.998445093368726,0.055826293317614135
215,12.2522393980729,0.03778454638249404,45.132984487366485,0.02680028544681089,9.009269804973728,0.05588299950381538
216,12.26585081035308,0.03782247374388012,45.18117710732051,0.026813895315737336,9.020118134259691,0.05593970569001662
217,12.279504124530593,0.03786040110526619,45.22933890179465,0.026827505184663786,9.030990174028577,0.05599641187621786
218,12.293199569596137,0.037898328466652274,45.277469761311764,0.026841115053590235,9.04188601556488,0.0560531180624191
219,12.306937372623983,0.03793625582803835,45.325569573205996,0.02685472492251668,9.052805748624536,0.05610982424862034
220,12.320717758752938,0.03797418318942443,45.37363822160981,0.02686833479144313,9.063749461423926,0.05616653043482158
221,12.334540951167337,0.0380121105508105,45.421675587440845,0.02688194466036958,9.074717240628967,0.05622323662102282
222,12.34840717107814,0.038050037912196584,45.46968154838948,0.026895554529296026,9.085709171344272,0.056279942807224065
223,12.362316637704096,0.03808796527358266,45.51765597890648,0.026909164398222475,9.096725337102393,0.0563366489934253
224,12.376269568252983,0.03812589263496874,45.56559875019076,0.026922774267148925,9.107765819853162,0.05639335517962654
225,12.39026617790295,0.03816381999635482,45.61350973017767,0.026936384136075374,9.118830699953083,0.05645006136582778
226,12.404306679783916,0.038201747357740894,45.661388783527414,0.02694999400500182,9.129920056154853,0.056506767552029026
227,12.418391284959068,0.03823967471912697,45.709235771613834,0.02696360387392827,9.141033965596925,0.056563473738230265
228,12.432520202406435,0.03827760208051305,45.75705055251325,0.026977213742854715,9.15217250379319,0.05662017992443151
229,12.44669363900056,0.03831552944189913,45.80483298099389,0.026990823611781165,9.163335744622724,0.05667688611063275
230,12.46091179949424,0.0383534568032852,45.852582908505354,0.027004433480707614,9.174523760319637,0.05673359229683399
231,12.475174886500389,0.03839138416467128,45.90030018316839,0.027018043349634063,9.185736621463006,0.056790298483035226
232,12.489483100473938,0.03842931152605736,45.94798464976505,0.02703165321856051,9.196974396966894,0.05684700466923647
233,12.503836639693876,0.03846723888744344,45.99563614972904,0.02704526308748696,9.208237154070453,0.05690371085543771
234,12.518235700245352,0.03850516624882951,46.04325452113633,0.027058872956413408,9.219524958328147,0.05696041704163895
235,12.532680476001898,0.038543093610215594,46.09083959869612,0.027072482825339854,9.230837873600025,0.057017123227840194
236,12.547171158607703,0.03858102097160167,46.13839121374204,0.027086092694266303,9.242175962042122,0.05707382941404143
237,12.561707937460032,0.03861894833298775,46.18590919422357,0.027099702563192753,9.253539284096922,0.05713053560024267
238,12.576290999691704,0.03865687569437382,46.233393364697875,0.0271133124321192,9.264927898483952,0.05718724178644391
239,12.590920530153697,0.038694803055759903,46.280843546321805,0.027126922301045648,9.276341862190435,0.057243947972645155
240,12.605596711397823,0.03873273041714598,46.32825955684423,0.027140532169972097,9.287781230462052,0.057300654158846394
241,12.62031972365953,0.03877065777853206,46.375641210598644,0.027154142038898543,9.29924605679382,0.05735736034504764
242,12.63508974484078,0.03880858513991814,46.422988318496095,0.027167751907824993,9.310736392921013,0.05741406653124888
243,12.64990695049305,0.03884651250130421,46.47030068801828,0.027181361776751442,9.322252288810256,0.057470772717450117
244,12.664771513800442,0.03888443986269029,46.517578123211045,0.027194971645677888,9.333793792650646,0.057527478903651355
245,12.679683605562868,0.03892236722407637,46.56482042467816,0.027208581514604337,9.345360950845016,0.0575841850898526
246,12.694643394179362,0.03896029458546245,46.612027389575296,0.027222191383530787,9.35695380800128,0.05764089127605384
247,12.709651045631492,0.03899822194684852,46.659198811604355,0.027235801252457233,9.368572406923889,0.05769759746225508
248,12.724706723466907,0.039036149308234604,46.70633448100809,0.027249411121383682,9.38021678860537,0.05775430364845632
249,12.739810588782937,0.03907407666962068,46.753434184564966,0.02726302099031013,9.391886992217989,0.05781100983465756
250,12.754962800210357,0.03911200403100676,46.80049770558435,0.027276630859236577,9.403583055105509,0.0578677160208588
251,12.770163513897236,0.03914993139239283,46.84752482390194,0.027290240728163027,9.415305012775033,0.05792442220706004
252,12.785412883492903,0.03918785875377891,46.89451531587558,0.027303850597089476,9.427052898888977,0.057981128393261284
253,12.800711060132036,0.03922578611516499,46.94146895438121,0.027317460466015922,9.438826745257131,0.05803783457946252
254,12.816058192418852,0.03926371347655107,46.9883855088093,0.02733107033494237,9.45062658182883,0.05809454076566377
255,12.831454426411407,0.03930164083793715,47.035264745061355,0.02734468020386882,9.462452436685224,0.05815124695186501
256,12.84689990560605,0.03933956819932322,47.08210642554689,0.02735829007279527,9.47430433603167,0.058207953138066246
257,12.862394770921949,0.0393774955607093,47.12891030918058,0.027371899941721716,9.486182304190214,0.058264659324267484
258,12.877939160685768,0.03941542292209538,47.17567615137982,0.027385509810648166,9.498086363592183,0.05832136551046872
259,12.893533210616445,0.03945335028348146,47.22240370406233,0.02739911967957461,9.510016534770894,0.05837807169666997
260,12.909177053810096,0.03949127764486753,47.26909271564444,0.02741272954850106,9.521972836354461,0.05843477788287121
261,12.924870820725065,0.039529205006253613,47.31574293103927,0.02742633941742751,9.53395528505872,0.05849148406907245
262,12.940614639167041,0.03956713236763969,47.36235409165542,0.02743994928635396,9.545963895680252,0.05854819025527369
263,12.956408634274373,0.03960505972902577,47.40892593539593,0.027453559155280405,9.557998681089533,0.05860489644147493
264,12.972252928503433,0.03964298709041184,47.45545819665746,0.027467169024206855,9.570059652224176,0.05866160262767617
265,12.98814764161418,0.03968091445179792,47.50195060632984,0.027480778893133304,9.582146818082297,0.058718308813877414
266,13.00409289065578,0.039718841813184,47.54840289179583,0.02749438876205975,9.594260185715989,0.05877501500007865
267,13.02008878995242,0.03975676917457008,47.59481477693125,0.0275079986309862,9.606399760224905,0.05883172118627989
268,13.03613545108919,0.03979469653595616,47.64118598210532,0.02752160849991265,9.618565544749963,0.058888427372481136
269,13.052232982898156,0.03983262389734223,47.68751622418136,0.027535218368839095,9.630757540467151,0.058945133558682375
270,13.068381491444502,0.03987055125872831,47.73380521651774,0.027548828237765544,9.642975746581458,0.059001839744883613
271,13.084581080012862,0.03990847862011439,47.78005266896912,0.027562438106691994,9.655220160320912,0.05905854593108485
272,13.10083184909374,0.03994640598150047,47.82625828788799,0.02757604797561844,9.667490776930737,0.0591152521172861
273,13.117133896370083,0.03998433334288654,47.872421776126544,0.02758965784454489,9.679787589667622,0.059171958303487336
274,13.133487316704006,0.04002226070427262,47.918542833038714,0.02760326771347134,9.692110589794108,0.05922866448968858
275,13.149892202123597,0.0400601880656587,47.96462115448263,0.027616877582397784,9.704459766573088,0.05928537067588982
276,13.166348641809952,0.04009811542704478,48.01065643282328,0.027630487451324234,9.716835107262426,0.05934207686209106
277,13.18285672208423,0.04013604278843085,48.056648356935554,0.027644097320250683,9.729236597109708,0.0593987830482923
278,13.199416526394954,0.04017397014981693,48.10259661220739,0.02765770718917713,9.741664219347072,0.059455489234493536
279,13.216028135305377,0.04021189751120301,48.14850088054351,0.02767131705810358,9.754117955186194,0.05951219542069478
280,13.23269162648105,0.04024982487258909,48.19436084036907,0.027684926927030028,9.76659778381338,0.05956890160689603
281,13.24940707467745,0.04028775223397517,48.240176166633915,0.027698536795956477,9.779103682384761,0.059625607793097266
282,13.26617455172784,0.04032567959536124,48.28594653081693,0.027712146664882923,9.79163562602165,0.059682313979298504
283,13.282994126531207,0.04036360695674732,48.33167160093079,0.027725756533809372,9.804193587805955,0.05973902016549974
284,13.299865865040385,0.0404015343181334,48.3773510415269,0.02773936640273582,9.816777538775773,0.05979572635170098
285,13.31678983025028,0.04043946167951948,48.42298451370072,0.027752976271662268,9.829387447921066,0.05985243253790223
286,13.333766082186282,0.04047738904090555,48.46857167509724,0.027766586140588717,9.842023282179479,0.059909138724103465
287,13.3507946778928,0.040515316402291626,48.51411217991688,0.027780196009515166,9.85468500643226,0.05996584491030471
288,13.367875671421956,0.04055324376367771,48.55960567892154,0.027793805878441612,9.867372583500323,0.06002255109650595
289,13.385009113822399,0.04059117112506379,48.605051819441144,0.027807415747368062,9.880085974140414,0.06007925728270719
290,13.40219505312832,0.04062909848644986,48.65045024538013,0.027821025616294508,9.892825137041411,0.06013596346890843
291,13.419433534348562,0.04066702584783594,48.69580059722458,0.027834635485220957,9.905590028820749,0.060192669655109665
292,13.43672459945591,0.04070495320922202,48.74110251204938,0.027848245354147406,9.918380604020944,0.06024937584131091
293,13.454068287376534,0.0407428805706081,48.786355623525715,0.027861855223073856,9.931196815106276,0.060306082027512156
294,13.471464633979554,0.04078080793199417,48.83155956192893,0.027875465092000302,9.944038612459563,0.060362788213713395
295,13.488913672066815,0.04081873529338025,48.876713954146645,0.02788907496092675,9.956905944379088,0.06041949439991463
296,13.506415431362731,0.040856662654766326,48.921818423686986,0.027902684829853197,9.969798757075619,0.06047620058611587
297,13.523969938504377,0.04089459001615241,48.966872590687366,0.027916294698779646,9.98271699466958,0.06053290677231711
298,13.541577217031657,0.04093251737753849,49.011876071923254,0.027929904567706096,9.995660599188339,0.060589612958518356
299,13.559237287377668,0.04097044473892456,49.05682848081746,0.027943514436632545,10.008629510563601,0.060646319144719595
300,13.576950166859225,0.041008372100310636,49.1017294274495,0.02795712430555899,10.02162366662896,0.06070302533092084
301,13.594715869667525,0.04104629946169672,49.14657851856545,0.02797073417448544,10.034643003117548,0.06075973151712208
302,13.61253440685895,0.0410842268230828,49.19137535758783,0.02798434404341189,10.047687453659826,0.06081643770332332
303,13.630405786346078,0.04112215418446887,49.23611954462592,0.027997953912338336,10.060756949781503,0.060873143889524556
304,13.648330012888822,0.04116008154585495,49.280810676486325,0.028011563781264785,10.073851420901553,0.060929850075725794
305,13.666307088085716,0.04119800890724103,49.32544834668376,0.028025173650191235,10.086970794330398,0.06098655626192704
306,13.68433701036541,0.04123593626862711,49.37003214545207,0.028038783519117684,10.100114995268184,0.06104326244812828
307,13.702419774978239,0.04127386363001318,49.41456165975569,0.02805239338804413,10.113283946803215,0.061099968634329524
308,13.72055537398808,0.04131179099139926,49.4590364733012,0.02806600325697058,10.126477569910465,0.06115667482053076
309,13.738743796264227,0.041349718352785336,49.503456166549135,0.028079613125897025,10.139695783450291,0.061213381006732
310,13.756985027473553,0.04138764571417142,49.54782031672629,0.028093222994823475,10.152938504167194,0.06127008719293324
311,13.775279050072749,0.0414255730755575,49.59212849783789,0.028106832863749924,10.16620564668876,0.061326793379134485
312,13.79362584330077,0.04146350043694357,49.63638028068047,0.028120442732676373,10.179497123524708,0.061383499565335724
313,13.812025383171461,0.041501427798329646,49.680575232854615,0.02813405260160282,10.192812845066069,0.06144020575153697
314,13.830477642466285,0.04153935515971573,49.72471291877832,0.02814766247052927,10.206152719584487,0.06149691193773821
315,13.84898259072726,0.04157728252110181,49.76879289970024,0.028161272339455715,10.219516653231674,0.061553618123939446
316,13.867540194250072,0.04161520988248788,49.812814733713545,0.028174882208382164,10.232904550038946,0.061610324310140685
317,13.886150416077335,0.04165313724387396,49.856777975769724,0.028188492077308613,10.246316311916928,0.061667030496341924
318,13.904813215992013,0.041691064605260036,49.9006821776929,0.028202101946235063,10.259751838655372,0.06172373668254317
319,13.923528550511017,0.04172899196664612,49.944526888194204,0.02821571181516151,10.273211027923091,0.06178044286874441
320,13.942296372878983,0.04176691932803219,49.98831165288658,0.028229321684087958,10.286693775268056,0.06183714905494565
321,13.96111663306219,0.04180484668941827,50.03203601429957,0.028242931553014404,10.300199974117566,0.06189385524114689
322,13.979989277742687,0.041842774050804346,50.07569951189472,0.028256541421940853,10.313729515778615,0.06195056142734813
323,13.998914250312538,0.04188070141219043,50.11930168208082,0.028270151290867303,10.327282289438317,0.06200726761354937
324,14.017891490868283,0.04191862877357651,50.16284205822976,0.028283761159793752,10.340858182164524,0.06206397379975061
325,14.036920936205552,0.04195655613496258,50.20632017069237,0.028297371028720198,10.354457078906513,0.06212067998595185
326,14.056002519813834,0.041994483496348656,50.24973554681468,0.028310980897646647,10.368078862495848,0.0621773861721531
327,14.075136171871463,0.04203241085773474,50.29308771095424,0.028324590766573093,10.38172341364734,0.06223409235835434
328,14.094321819240708,0.04207033821912082,50.33637618449687,0.028338200635499543,10.395390610960167,0.062290798544555576
329,14.113559385463102,0.04210826558050689,50.37960048587345,0.028351810504425992,10.409080330919073,0.062347504730756814
330,14.132848790754892,0.042146192941892965,50.422760130577196,0.02836542037335244,10.42279244789575,0.06240421091695805
331,14.152189952002715,0.042184120303279046,50.46585463118087,0.028379030242278887,10.436526834150312,0.0624609171031593
332,14.171582782759378,0.04222204766466513,50.5088834973545,0.028392640111205337,10.4502833598329,0.06251762328936053
333,14.191027193239876,0.0422599750260512,50.551846235883175,0.028406249980131786,10.464061892985448,0.06257432947556178
334,14.21052309031756,0.04229790238743728,50.59474235068504,0.028419859849058232,10.47786229954352,0.06263103566176302
335,14.230070377520445,0.042335829748823356,50.6375713428297,0.02843346971798468,10.491684443338329,0.06268774184796426
336,14.249668955027788,0.04237375711020944,50.68033271055663,0.02844707958691113,10.505528186098859,0.0627444480341655
337,14.2693187196667,0.04241168447159551,50.723025949293955,0.02846068945583758,10.519393387454109,0.06280115422036674
338,14.289019564909081,0.04244961183298159,50.765650551677425,0.028474299324764026,10.53327990493548,0.06285786040656799
339,14.30877138086861,0.042487539194367666,50.80820600756961,0.028487909193690476,10.54718759397928,0.06291456659276923
340,14.328574054298006,0.042525466555753746,50.85069180407925,0.02850151906261692,10.561116307929357,0.06297127277897047
341,14.348427468586387,0.04256339391713983,50.893107425580865,0.02851512893154337,10.57506589803987,0.0630279789651717
342,14.368331503756849,0.0426013212785259,50.9354523537347,0.02852873880046982,10.589036213478177,0.06308468515137294
343,14.388286036464226,0.042639248639911975,50.97772606750666,0.02854234866939627,10.603027101327834,0.06314139133757418
344,14.408290939993018,0.042677176001298056,51.019928043188585,0.028555958538322716,10.61703840659176,0.06319809752377542
345,14.42834608425545,0.04271510336268414,51.062057754418845,0.028569568407249165,10.631069972195501,0.06325480370997666
346,14.448451335789795,0.04275303072407021,51.10411467220281,0.02858317827617561,10.645121638990622,0.06331150989617791
347,14.468606557758822,0.04279095808545629,51.14609826493393,0.02859678814510206,10.659193245758225,0.06336821608237915
348,14.48881160994841,0.042828885446842366,51.188007998414726,0.02861039801402851,10.673284629212619,0.06342492226858039
349,14.509066348766392,0.04286681280822845,51.229843335878115,0.02862400788295496,10.687395624005072,0.06348162845478163
350,14.529370627241509,0.04290474016961452,51.27160373800888,0.028637617751881405,10.701526062727725,0.06353833464098287
351,14.549724295022608,0.0429426675310006,51.313288662965434,0.028651227620807854,10.715675775917617,0.06359504082718412
352,14.570127198377984,0.042980594892386675,51.35489756640162,0.0286648374897343,10.729844592060818,0.06365174701338536
353,14.590579180194885,0.043018522253772756,51.396429901488844,0.02867844735866075,10.74403233759674,0.0637084531995866
354,14.611080079979256,0.04305644961515884,51.43788511893838,0.0286920572275872,10.75823883692251,0.06376515938578783
355,14.63162973385559,0.04309437697654491,51.479262667023804,0.02870566709651365,10.772463912397502,0.06382186557198907
356,14.652227974566996,0.043132304337930985,51.52056199160363,0.028719276965440094,10.786707384347995,0.06387857175819031
357,14.67287463147547,0.043170231699317066,51.56178253614428,0.028732886834366544,10.800969071071938,0.06393527794439155
358,14.693569530562286,0.04320815906070315,51.60292374174294,0.028746496703292993,10.815248788843853,0.06399198413059279
359,14.714312494428597,0.04324608642208922,51.643985047150935,0.02876010657221944,10.829546351919847,0.06404869031679404
360,14.735103342296249,0.0432840137834753,51.684965888797024,0.02877371644114589,10.84386157254277,0.06410539650299528
361,14.7559418900087,0.043321941144861376,51.72586570081101,0.028787326310072338,10.858194260947467,0.06416210268919652
362,14.77682795003219,0.043359868506247456,51.766683915047516,0.028800936178998784,10.872544225366184,0.06421880887539776
363,14.797761331457057,0.04339779586763353,51.807419961109886,0.028814546047925233,10.886911272034055,0.064275515061599
364,14.81874183999922,0.04343572322901961,51.848073266374286,0.028828155916851683,10.901295205194774,0.06433222124780025
365,14.839769278001867,0.043473650590405685,51.88864325601398,0.02884176578577813,10.915695827106296,0.06438892743400149
366,14.860843444437332,0.043511577951791766,51.92912935302376,0.028855375654704578,10.930112938046758,0.06444563362020272
367,14.881964134909097,0.04354950531317785,51.96953097824458,0.028868985523631027,10.94454633632046,0.06450233980640396
368,14.903131141654045,0.04358743267456392,52.0098475503883,0.028882595392557477,10.958995818263977,0.0645590459926052
369,14.924344253544843,0.043625360035949995,52.05007848606262,0.028896205261483923,10.973461178252403,0.06461575217880644
370,14.94560325609252,0.043663287397336076,52.090223199796185,0.028909815130410372,10.9879422087057,0.06467245836500768
371,14.96690793144922,0.04370121475872216,52.13028110406383,0.028923424999336818,11.002438700095182,0.06472916455120892
372,14.98825805841114,0.04373914212010823,52.17025160931197,0.028937034868263267,11.016950440950104,0.06478587073741017
373,15.009653412421665,0.043777069481494305,52.21013412398416,0.028950644737189717,11.03147721786437,0.06484257692361141
374,15.03109376557464,0.043814996842880385,52.249928054546835,0.028964254606116166,11.046018815503372,0.06489928310981265
375,15.052578886617852,0.043852924204266466,52.28963280551511,0.028977864475042612,11.06057501661094,0.06495598929601389
376,15.074108540956681,0.04389085156565254,52.329247779478855,0.02899147434396906,11.075145602016404,0.06501269548221512
377,15.095682490657952,0.04392877892703862,52.36877237712878,0.029005084212895507,11.089730350641766,0.06506940166841638
378,15.117300494453914,0.043966706288424695,52.40820599728275,0.029018694081821957,11.10432903950901,0.06512610785461762
379,15.13896230774646,0.044004633649810776,52.447548036912224,0.029032303950748406,11.118941443747518,0.06518281404081885
380,15.160667682611475,0.04404256101119685,52.4867978911688,0.029045913819674855,11.133567336601585,0.06523952022702009
381,15.182416367803413,0.04408048837258293,52.52595495341093,0.0290595236886013,11.148206489438083,0.06529622641322133
382,15.204208108759975,0.044118415733969005,52.56501861523077,0.02907313355752775,11.162858671754197,0.06535293259942257
383,15.22604264760707,0.044156343095355086,52.60398826648111,0.029086743426454197,11.177523651185316,0.06540963878562381
384,15.24791972316385,0.044194270456741166,52.64286329530248,0.029100353295380646,11.192201193513005,0.06546634497182505
385,15.269839070947986,0.04423219781812724,52.681643088150395,0.029113963164307095,11.206891062673119,0.0655230511580263
386,15.291800423181131,0.044270125179513314,52.720327029822656,0.029127573033233545,11.221593020763983,0.06557975734422754
387,15.313803508794495,0.044308052540899395,52.758914503486835,0.02914118290215999,11.236306828054751,0.06563646353042878
388,15.335848053434649,0.044345979902285476,52.797404890707895,0.02915479277108644,11.25103224299382,0.06569316971663001
389,15.357933779469501,0.04438390726367155,52.83579757147582,0.02916840264001289,11.265769022217373,0.06574987590283125
390,15.380060405994453,0.04442183462505763,52.87409192423344,0.029182012508939335,11.280516920558044,0.0658065820890325
391,15.402227648838682,0.044459761986443705,52.91228732590443,0.029195622377865785,11.295275691053662,0.06586328827523374
392,15.424435220571684,0.044497689347829786,52.95038315192123,0.029209232246792234,11.31004508495615,0.06591999446143498
393,15.446682830509909,0.04453561670921586,52.98837877625331,0.02922284211571868,11.324824851740482,0.06597670064763622
394,15.468970184723638,0.04457354407060194,53.026273571435325,0.02923645198464513,11.339614739113795,0.06603340683383746
395,15.49129698604398,0.044611471431988015,53.064066908595514,0.02925006185357158,11.354414493024564,0.0660901130200387
396,15.513662934070105,0.044649398793374095,53.101758157484056,0.029263671722498025,11.369223857671917,0.06614681920623994
397,15.536067725176576,0.044687326154760176,53.13934668650181,0.029277281591424474,11.384042575515045,0.06620352539244118
398,15.55851105252092,0.04472525351614625,53.17683186272873,0.029290891460350924,11.398870387282717,0.06626023157864243
399,15.580992606051355,0.044763180877532324,53.21421305195278,0.029304501329277373,11.413707031982884,0.06631693776484367
400,15.603512072514672,0.044801108238918405,53.25148961869863,0.02931811119820382,11.428552246912425,0.0663736439510449
401,15.626069135464292,0.044839035600304486,53.28866092625668,0.029331721067130268,11.443405767666965,0.06643035013724614
402,15.64866347526852,0.04487696296169056,53.325726336711945,0.029345330936056714,11.458267328150804,0.06648705632344738
403,15.671294769118965,0.04491489032307664,53.36268521097324,0.029358940804983163,11.47313666058695,0.06654376250964864
404,15.6939626910391,0.044952817684462715,53.39953690880226,0.029372550673909613,11.488013495527255,0.06660046869584987
405,15.716666911893043,0.044990745045848796,53.43628078884289,0.029386160542836062,11.502897561862653,0.06665717488205111
406,15.739407099394459,0.04502867240723487,53.472916208650474,0.029399770411762508,11.51778858683349,0.06671388106825235
407,15.76218291811567,0.04506659976862095,53.50944252472124,0.029413380280688958,11.532686296039964,0.06677058725445359
408,15.784994029496914,0.045104527130007024,53.545859092521695,0.029426990149615403,11.547590413452665,0.06682729344065483
409,15.807840091855812,0.045142454491393105,53.58216526651826,0.029440600018541853,11.562500661423197,0.06688399962685607
410,15.830720760396918,0.045180381852779186,53.61836040020678,0.029454209887468302,11.577416760694911,0.0669407058130573
411,15.853635687221532,0.04521830921416526,53.65444384614224,0.02946781975639475,11.59233843041374,0.06699741199925854
412,15.876584521337646,0.045256236575551334,53.69041495596839,0.029481429625321198,11.607265388139126,0.0670541181854598
413,15.899566908670035,0.045294163936937415,53.726273080447726,0.029495039494247647,11.622197349855012,0.06711082437166103
414,15.922582492070546,0.045332091298323496,53.76201756949105,0.029508649363174093,11.637134029980999,0.06716753055786227
415,15.945630911328527,0.04537001865970957,53.797647772187624,0.029522259232100542,11.652075141383525,0.06722423674406351
416,15.968711803181458,0.045407946021095644,53.833163036834954,0.02953586910102699,11.667020395387175,0.06728094293026476
417,15.991824801325725,0.045445873382481725,53.86856271096883,0.02954947896995344,11.68196950178607,0.067337649116466
418,16.014969536427543,0.045483800743867805,53.903846141393366,0.029563088838879887,11.696922168855366,0.06739435530266724
419,16.03814563613407,0.04552172810525388,53.939012674211114,0.029576698707806336,11.711878103362825,0.06745106148886848
420,16.06135272508469,0.04555965546663996,53.97406165485312,0.029590308576732786,11.726837010580484,0.06750776767506972
421,16.08459042492242,0.045597582828026034,54.008992428109124,0.02960391844565923,11.741798594296409,0.06756447386127096
422,16.107858354305556,0.045635510189412115,54.043804338157834,0.02961752831458568,11.756762556826557,0.0676211800474722
423,16.13115612891935,0.045673437550798196,54.07849672859704,0.02963113818351213,11.77172859902668,0.06767788623367343
424,16.154483361488,0.04571136491218427,54.11306894247396,0.029644748052438576,11.786696420304388,0.06773459241987467
425,16.177839661786713,0.045749292273570344,54.14752032231557,0.029658357921365026,11.801665718631227,0.06779129860607593
426,16.201224636653926,0.045787219634956425,54.18185021015883,0.029671967790291475,11.816636190554888,0.06784800479227716
427,16.22463789000372,0.045825146996342506,54.216057947581106,0.02968557765921792,11.83160753121148,0.0679047109784784
428,16.24807902283839,0.04586307435772858,54.250142875730575,0.02969918752814437,11.846579434337905,0.06796141716467964
429,16.27154763326115,0.045901001719114654,54.284104335356574,0.02971279739707082,11.861551592284295,0.06801812335088088
430,16.295043316489014,0.045938929080500734,54.317941666840014,0.02972640726599727,11.876523696026553,0.06807482953708213
431,16.318565664865808,0.045976856441886815,54.35165421022384,0.029740017134923715,11.89149543517895,0.06813153572328337
432,16.34211426787541,0.04601478380327289,54.38524130524347,0.029753627003850164,11.906466498006829,0.06818824190948461
433,16.36568871215504,0.04605271116465896,54.41870229135718,0.02976723687277661,11.921436571439385,0.06824494809568585
434,16.389288581508804,0.046090638526045044,54.45203650777673,0.02978084674170306,11.936405341082502,0.06830165428188709
435,16.412913456921316,0.046128565887431125,54.485243293497675,0.02979445661062951,11.951372491231698,0.06835836046808833
436,16.436562916571518,0.046166493248817206,54.51832198732991,0.02980806647955596,11.966337704885127,0.06841506665428956
437,16.46023653584665,0.04620442061020328,54.55127192792814,0.029821676348482404,11.981300663756663,0.0684717728404908
438,16.483933887356358,0.046242347971589354,54.584092453822336,0.029835286217408854,11.996261048289076,0.06852847902669205
439,16.507654540946955,0.046280275332975435,54.61678290344825,0.0298488960863353,12.011218537667244,0.0685851852128933
440,16.531398063715837,0.046318202694361515,54.64934261517785,0.02986250595526175,12.026172809831493,0.06864189139909453
441,16.555164020026034,0.04635613005574759,54.681770927349774,0.0298761158241882,12.041123541490968,0.06869859758529577
442,16.578951971520972,0.04639405741713366,54.71406717829979,0.029889725693114648,12.056070408137085,0.06875530377149701
443,16.602761477139282,0.046431984778519744,54.74623070639126,0.029903335562041094,12.071013084057082,0.06881200995769826
444,16.626592093129837,0.046469912139905825,54.77826085004548,0.029916945430967543,12.085951242347587,0.0688687161438995
445,16.6504433730669,0.0465078395012919,54.810156947772185,0.02993055529989399,12.100884554928317,0.06892542233010074
446,16.674314867865434,0.04654576686267797,54.84191833819988,0.02994416516882044,12.11581269255581,0.06898212851630198
447,16.69820612579656,0.046583694224064054,54.873544360106216,0.029957775037746888,12.130735324837227,0.06903883470250322
448,16.722116692503118,0.046621621585450135,54.90503435244832,0.029971384906673337,12.145652120244229,0.06909554088870445
449,16.746046111015428,0.046659548946836216,54.93638765439311,0.029984994775599783,12.160562746126926,0.06915224707490569
450,16.769993921767156,0.04669747630822229,54.967603605347605,0.029998604644526233,12.175466868727876,0.06920895326110693
451,16.79395966261136,0.046735403669608364,54.99868154498917,0.030012214513452682,12.19036415319616,0.06926565944730818
452,16.81794286883662,0.046773331030994444,55.02962081329569,0.030025824382379128,12.205254263601514,0.06932236563350942
453,16.84194307318335,0.046811258392380525,55.06042075057587,0.030039434251305577,12.220136862948536,0.06937907181971066
454,16.86595980586024,0.0468491857537666,55.09108069749925,0.030053044120232027,12.235011613190945,0.0694357780059119
455,16.889992594560837,0.04688711311515267,55.12159999512642,0.030066653989158473,12.2498781752459,0.06949248419211314
456,16.914040964480282,0.046925040476538754,55.15197798493904,0.030080263858084922,12.264736209008381,0.06954919037831439
457,16.9381044383321,0.046962967837924835,55.18221400886987,0.03009387372701137,12.279585373365626,0.06960589656451563
458,16.96218253636526,0.04700089519931091,55.21230740933274,0.030107483595937817,12.294425326211641,0.06966260275071687
459,16.986274776381258,0.04703882256069698,55.24225752925254,0.030121093464864267,12.309255724461758,0.0697193089369181
460,17.010380673751403,0.047076749922083064,55.27206371209505,0.030134703333790716,12.324076224067234,0.06977601512311934
461,17.03449974143416,0.047114677283469145,55.301725301896724,0.030148313202717165,12.338886480029938,0.06983272130932058
462,17.058631489992724,0.04715260464485522,55.33124164329455,0.03016192307164361,12.353686146417058,0.06988942749552182
463,17.08277542761264,0.0471905320062413,55.36061208155576,0.03017553294057006,12.368474876375888,0.06994613368172306
464,17.10693106011961,0.04722845936762737,55.38983596260739,0.030189142809496507,12.383252322148664,0.07000283986792431
465,17.13109789099739,0.047266386729013454,55.418912633066014,0.030202752678422956,12.398018135087423,0.07005954605412555
466,17.155275421405825,0.047304314090399535,55.44784144026718,0.030216362547349405,12.412771965668963,0.07011625224032679
467,17.179463150199034,0.04734224145178561,55.476621732294916,0.030229972416275855,12.427513463509815,0.07017295842652803
468,17.203660573943694,0.04738016881317168,55.50525285801112,0.0302435822852023,12.442242277381263,0.07022966461272927
469,17.227867186937477,0.047418096174557764,55.53373416708489,0.03025719215412875,12.456958055224447,0.07028637079893052
470,17.252082481227564,0.047456023535943845,55.5620650100218,0.030270802023055196,12.471660444165469,0.07034307698513176
471,17.276305946629325,0.04749395089732992,55.59024473819309,0.030284411891981645,12.486349090530574,0.070399783171333
472,17.300537070745122,0.04753187825871599,55.618272703864776,0.030298021760908095,12.501023639861371,0.07045648935753424
473,17.32477533898321,0.047569805620102074,55.64614826022665,0.030311631629834544,12.515683736930097,0.07051319554373547
474,17.34902023457676,0.047607732981488154,55.67387076142127,0.03032524149876099,12.530329025754915,0.07056990172993671
475,17.373271238603017,0.04764566034287423,55.70143956257286,0.03033885136768744,12.544959149615263,0.07062660791613795
476,17.39752783000257,0.0476835877042603,55.72885401981601,0.030352461236613885,12.559573751067248,0.07068331410233919
477,17.421789485598744,0.04772151506564638,55.75611349032452,0.030366071105540335,12.574172471959077,0.07074002028854044
478,17.44605568011708,0.047759442427032464,55.78321733233987,0.030379680974466784,12.588754953446514,0.07079672647474168
479,17.47032588620497,0.047797369788418545,55.8101649051999,0.030393290843393234,12.603320836008407,0.07085343266094292
480,17.494599574451385,0.04783529714980462,55.83695556936706,0.03040690071231968,12.617869759462213,0.07091013884714416
481,17.518876213406713,0.04787322451119069,55.86358868645699,0.03042051058124613,12.632401362979596,0.0709668450333454
482,17.543155269602735,0.047911151872576774,55.890063619266556,0.03043412045017258,12.64691528510204,0.07102355121954665
483,17.56743620757265,0.047949079233962855,55.91637973180215,0.030447730319099024,12.661411163756476,0.07108025740574789
484,17.591718489871294,0.04798700659534893,55.942536389307676,0.030461340188025474,12.675888636271015,0.07113696359194913
485,17.616001577095403,0.048024933956735,55.968532958292556,0.030474950056951923,12.690347339390627,0.07119366977815036
486,17.640284927904016,0.04806286131812108,55.994368806559486,0.030488559925878372,12.704786909292906,0.0712503759643516
487,17.66456799903897,0.048100788679507164,56.02004330323232,0.03050216979480482,12.719206981603847,0.07130708215055284
488,17.68885024534549,0.04813871604089324,56.04555581878365,0.030515779663731268,12.733607191413649,0.07136378833675408
489,17.71313111979292,0.04817664340227931,56.0709057250623,0.030529389532657714,12.747987173292573,0.07142049452295532
490,17.737410073495532,0.04821457076366539,56.09609239532084,0.030542999401584163,12.762346561306789,0.07147720070915657
491,17.761686555733434,0.048252498125051474,56.12111520424287,0.030556609270510612,12.776684989034273,0.07153390689535781
492,17.785960013973575,0.048290425486437555,56.1459735279702,0.030570219139437062,12.791002089580736,0.07159061308155905
493,17.810229893890885,0.04832835284782363,56.17066674412993,0.030583829008363508,12.805297495595557,0.07164731926776029
494,17.834495639389452,0.0483662802092097,56.195194231861535,0.030597438877289957,12.819570839287751,0.07170402545396153
495,17.858756692623885,0.048404207570595784,56.21955537184358,0.030611048746216403,12.83382175244197,0.07176073164016278
496,17.88301249402067,0.048442134931981864,56.24374954632056,0.030624658615142852,12.848049866434497,0.07181743782636402
497,17.9072624822997,0.04848006229336794,56.26777613912949,0.030638268484069302,12.862254812249294,0.07187414401256526
498,17.931506094495866,0.04851798965475401,56.291634535726324,0.03065187835299575,12.876436220494057,0.0719308501987665
499,17.95574276598076,0.04855591701614009,56.31532412321248,0.030665488221922197,12.890593721416272,0.07198755638496773
500,17.97997193048441,0.048593844377526174,56.338844290360946,0.030679098090848646,12.904726944919314,0.07204426257116897
501,18.00419302011722,0.04863177173891225,56.36219442764248,0.030692707959775092,12.918835520578561,0.07210096875737021
502,18.028405465391888,0.04866969910029832,56.385373927251564,0.030706317828701542,12.932919077657505,0.07215767494357145
503,18.05260869524546,0.0487076264616844,56.408382183132275,0.03071992769762799,12.946977245123898,0.0722143811297727
504,18.076802137061467,0.048745553823070484,56.43121859100401,0.03073353756655444,12.961009651665886,0.07227108731597394
505,18.100985216692155,0.048783481184456565,56.45388254838706,0.030747147435480886,12.975015925708206,0.07232779350217518
506,18.125157358480806,0.04882140854584264,56.47637345462813,0.030760757304407336,12.98899569542833,0.07238449968837642
507,18.1493179852841,0.04885933590722871,56.4986907109256,0.030774367173333782,13.002948588772682,0.07244120587457765
508,18.173466518494603,0.04889726326861479,56.52083372035473,0.03078797704226023,13.016874233472814,0.07249791206077891
509,18.197602378063316,0.048935190630000874,56.54280188789273,0.03080158691118668,13.030772257061614,0.07255461824698015
510,18.221724982522325,0.04897311799138695,56.56459462044363,0.03081519678011313,13.044642286889538,0.07261132443318138
511,18.245833749007502,0.04901104535277302,56.58621132686305,0.030828806649039576,13.058483950140827,0.07266803061938262
512,18.26992809328129,0.0490489727141591,56.607651417982865,0.030842416517966025,13.07229687384972,0.07272473680558386
513,18.294007429755585,0.049086900075545184,56.628914306635636,0.030856026386892475,13.086080684916707,0.0727814429917851
514,18.318071171514642,0.04912482743693126,56.64999940767896,0.03086963625581892,13.09983501012476,0.07283814917798634
515,18.342118730338164,0.04916275479831733,56.670906138019646,0.03088324612474537,13.113559476155569,0.07289485536418758
516,18.366149516724324,0.04920068215970341,56.69163391663775,0.03089685599367182,13.12725370960581,0.07295156155038882
517,18.390162939912933,0.049238609521089494,56.712182164610454,0.03091046586259827,13.140917337003351,0.07300826773659007
518,18.414158407908698,0.04927653688247557,56.73255030513583,0.030924075731524715,13.154549984823532,0.07306497392279131
519,18.438135327504504,0.04931446424386164,56.75273776355641,0.030937685600451164,13.168151279505393,0.07312168010899255
520,18.462093104304795,0.04935239160524772,56.772743967382596,0.03095129546937761,13.181720847467927,0.07317838629519378
521,18.48603114274897,0.0493903189666338,56.792568346315946,0.03096490533830406,13.195258315126313,0.07323509248139502
522,18.50994884613493,0.049428246328019884,56.81221033227229,0.03097851520723051,13.208763308908171,0.07329179866759628
523,18.533845616642594,0.04946617368940596,56.83166935940469,0.030992125076156958,13.222235455269754,0.07334850485379751
524,18.557720855357562,0.04950410105079203,56.850944864126284,0.031005734945083404,13.23567438071224,0.07340521103999875
525,18.581573962294804,0.04954202841217811,56.87003628513287,0.031019344814009853,13.24907971179789,0.07346191722619999
526,18.605404336422346,0.049579955773564194,56.888943063425415,0.0310329546829363,13.262451075166314,0.07351862341240123
527,18.629211375685156,0.04961788313495027,56.907664642332406,0.03104656455186275,13.275788097550642,0.07357532959860247
528,18.65299447702895,0.04965581049633634,56.92620046753194,0.031060174420789198,13.28909040579374,0.0736320357848037
529,18.676753036424145,0.04969373785772242,56.94454998707381,0.031073784289715647,13.302357626864396,0.07368874197100495
530,18.70048644888982,0.0497316652191085,56.96271265140126,0.031087394158642093,13.315589387873484,0.0737454481572062
531,18.72419410851772,0.04976959258049458,56.98068791337272,0.031101004027568543,13.328785316090139,0.07380215434340744
532,18.747875408496398,0.04980751994188065,56.998475228283226,0.03111461389649499,13.34194503895792,0.07385886052960867
533,18.771529741135296,0.04984544730326673,57.01607405388586,0.031128223765421438,13.355068184110925,0.07391556671580991
534,18.795156497888946,0.04988337466465281,57.0334838504128,0.031141833634347887,13.368154379389917,0.07397227290201115
535,18.818755069381208,0.049921302026038894,57.050704080596404,0.031155443503274337,13.381203252858457,0.0740289790882124
536,18.84232484542952,0.04995922938742497,57.06773420968999,0.031169053372200783,13.39421443281896,0.07408568527441364
537,18.86586521506927,0.04999715674881104,57.084573705488516,0.031182663241127232,13.40718754782879,0.07414239146061488
538,18.88937556657813,0.05003508411019712,57.10122203834905,0.031196273110053678,13.42012222671632,0.07419909764681612
539,18.912855287500488,0.050073011471583204,57.117678681211075,0.031209882978980127,13.433018098596941,0.07425580383301736
540,18.936303764671887,0.05011093883296928,57.13394310961665,0.031223492847906577,13.445874792889107,0.0743125100192186
541,18.959720384243543,0.05014886619435535,57.150014801730336,0.031237102716833026,13.458691939330311,0.07436921620541984
542,18.98310453170687,0.05018679355574143,57.165893238359025,0.031250712585759476,13.471469167993064,0.07442592239162107
543,19.006455591918066,0.05022472091712751,57.18157790297151,0.031264322454685925,13.484206109300843,0.07448262857782233
544,19.0297729491227,0.05026264827851359,57.19706828171796,0.03127793232361237,13.496902394044007,0.07453933476402357
545,19.05305598698041,0.05030057563989966,57.21236386344917,0.03129154219253882,13.50955765339572,0.0745960409502248
546,19.07630408858953,0.05033850300128574,57.22746413973561,0.031305152061465266,13.522171518927802,0.07465274713642604
547,19.099516636511872,0.05037643036267182,57.24236860488634,0.031318761930391716,13.534743622626598,0.07470945332262728
548,19.1226930127974,0.050414357724057904,57.25707675596777,0.031332371799318165,13.547273596908779,0.07476615950882853
549,19.145832599009065,0.05045228508544398,57.27158809282216,0.03134598166824461,13.55976107463715,0.07482286569502977
550,19.168934776247607,0.05049021244683005,57.28590211808599,0.03135959153717106,13.572205689136398,0.07487957188123101
551,19.191998925176378,0.05052813980821613,57.300018337208186,0.031373201406097506,13.584607074208847,0.07493627806743225
552,19.21502442604623,0.050566067169602213,57.31393625846801,0.031386811275023956,13.596964864150143,0.07499298425363349
553,19.238010658720356,0.05060399453098829,57.32765539299302,0.031400421143950405,13.609278693764928,0.07504969043983473
554,19.26095700269928,0.05064192189237436,57.34117525477659,0.031414031012876854,13.621548198382488,0.07510639662603597
555,19.283862837145737,0.05067984925376044,57.3544953606954,0.031427640881803304,13.63377301387233,0.0751631028122372
556,19.306727540909645,0.05071777661514652,57.36761523052674,0.031441250750729746,13.645952776659797,0.07521980899843844
557,19.329550492553096,0.0507557039765326,57.38053438696555,0.031454860619656196,13.658087123741558,0.0752765151846397
558,19.352331070375364,0.05079363133791867,57.3932523556413,0.031468470488582645,13.670175692701129,0.07533322137084093
559,19.375068652437896,0.05083155869930475,57.40576866513479,0.031482080357509094,13.682218121724329,0.07538992755704217
560,19.39776261658937,0.05086948606069083,57.41808284699455,0.031495690226435544,13.694214049614718,0.07544663374324342
561,19.420412340490714,0.05090741342207691,57.43019443575333,0.03150930009536199,13.706163115808954,0.07550333992944466
562,19.44301720164023,0.05094534078346299,57.442102968944134,0.03152290996428844,13.718064960392166,0.0755600461156459
563,19.465576577398586,0.05098326814484906,57.45380798711622,0.031536519833214885,13.729919224113242,0.07561675230184714
564,19.488089845013977,0.05102119550623514,57.46530903385098,0.031550129702141334,13.741725548400112,0.07567345848804838
565,19.51055638164719,0.05105912286762122,57.47660565577736,0.031563739571067784,13.75348357537494,0.07573016467424962
566,19.5329755643967,0.0510970502290073,57.487697402587415,0.03157734943999423,13.765192947869336,0.07578687086045086
567,19.555346770323823,0.05113497759039337,57.49858382705147,0.03159095930892068,13.776853309439478,0.0758435770466521
568,19.5776693764778,0.05117290495177945,57.50926448503314,0.031604569177847125,13.788464304381199,0.07590028323285333
569,19.59994275992093,0.05121083231316553,57.51973893550425,0.031618179046773574,13.80002557774505,0.07595698941905457
570,19.622166297753708,0.05124875967455161,57.530006740559344,0.031631788915700024,13.81153677535128,0.07601369560525582
571,19.644339367139967,0.05128668703593768,57.540067465430326,0.03164539878462647,13.822997543804806,0.07607040179145706
572,19.666461345331975,0.05132461439732376,57.5499206785006,0.03165900865355292,13.834407530510118,0.0761271079776583
573,19.688531609695616,0.05136254175870984,57.55956595131924,0.03167261852247937,13.845766383686133,0.07618381416385955
574,19.710549537735464,0.05140046912009592,57.569002858614866,0.03168622839140582,13.857073752380996,0.07624052035006079
575,19.73251450711996,0.05143839648148199,57.578230978309335,0.031699838260332264,13.868329286486865,0.07629722653626203
576,19.75442589570654,0.05147632384286807,57.5872498915313,0.03171344812925871,13.879532636754599,0.07635393272246327
577,19.776283081566692,0.05151425120425415,57.5960591826295,0.03172705799818516,13.890683454808418,0.07641063890866451
578,19.798085443011146,0.05155217856564023,57.60465843918597,0.03174066786711161,13.901781393160512,0.07646734509486575
579,19.81983235861491,0.05159010592702631,57.61304725202889,0.03175427773603806,13.912826105225601,0.07652405128106698
580,19.84152320724242,0.05162803328841238,57.621225215245445,0.031767887604964504,13.92381724533542,0.07658075746726822
581,19.863157368072628,0.05166596064979846,57.62919192619438,0.03178149747389096,13.934754468753168,0.07663746365346946
582,19.884734220624004,0.05170388801118454,57.636946985518335,0.0317951073428174,13.945637431687913,0.0766941698396707
583,19.90625314477967,0.05174181537257062,57.6444899971561,0.03180871721174385,13.956465791308908,0.07675087602587195
584,19.927713520812432,0.05177974273395669,57.65182056835458,0.0318223270806703,13.967239205759862,0.07680758221207319
585,19.949114729409786,0.05181767009534277,57.65893830968067,0.03183593694959675,13.977957334173183,0.07686428839827443
586,19.97045615169897,0.05185559745672885,57.66584283503278,0.0318495468185232,13.988619836684142,0.07692099458447568
587,19.9917371692719,0.051893524818114926,57.67253376165239,0.03186315668744964,13.999226374444936,0.07697770077067692
588,20.01295716421022,0.051931452179501,57.67901071013522,0.03187676655637609,14.009776609638784,0.07703440695687816
589,20.034115519110244,0.05196937954088708,57.68527330444234,0.03189037642530254,14.020270205493873,0.0770911131430794
590,20.05521161710782,0.05200730690227316,57.691321171911014,0.03190398629422899,14.030706826297312,0.07714781932928064
591,20.07624484190334,0.05204523426365924,57.69715394326538,0.03191759616315544,14.04108613740896,0.07720452551548188
592,20.097214577786566,0.05208316162504532,57.702771252626974,0.03193120603208188,14.051407805275264,0.07726123170168311
593,20.118120209661516,0.05212108898643139,57.70817273752505,0.03194481590100834,14.061671497442955,0.07731793788788435
594,20.13896112307132,0.05215901634781747,57.71335803890662,0.03195842576993478,14.071876882572763,0.07737464407408559
595,20.159736704222954,0.05219694370920355,57.71832680114649,0.03197203563886123,14.082023630452998,0.07743135026028683
596,20.18044634001212,0.05223487107058963,57.72307867205694,0.03198564550778768,14.092111412013104,0.07748805644648808
597,20.20108941804792,0.0522727984319757,57.727613302897325,0.03199925537671413,14.102139899337141,0.07754476263268932
598,20.22166532667761,0.05231072579336178,57.73193034838339,0.03201286524564058,14.112108765677192,0.07760146881889056
599,20.24217345501127,0.05234865315474786,57.73602946669655,0.03202647511456702,14.122017685466723,0.07765817500509181
600,20.26261319294644,0.052386580516133936,57.739910319492765,0.03204008498349347,14.131866334333845,0.07771488119129305
601,20.282983931192778,0.05242450787752001,57.7435725719115,0.03205369485241992,14.141654389114539,0.07777158737749429
602,20.303285061296606,0.05246243523890609,57.747015892584216,0.03206730472134637,14.151381527865793,0.07782829356369553
603,20.323515975665455,0.05250036260029217,57.75023995364296,0.03208091459027282,14.161047429878677,0.07788499974989677
604,20.34367606759258,0.052538289961678246,57.75324443072846,0.03209452445919927,14.170651775691343,0.077941705936098
605,20.3637647312814,0.05257621732306433,57.756029002998346,0.03210813432812572,14.180194247101973,0.07799841212229924
606,20.383781361869943,0.0526141446844504,57.758593353135,0.03212174419705216,14.189674527181623,0.07805511830850048
607,20.4037253554552,0.05265207204583648,57.76093716735323,0.03213535406597861,14.199092300287031,0.07811182449470172
608,20.423596109117497,0.05268999940722256,57.76306013540783,0.03214896393490506,14.208447252073315,0.07816853068090296
609,20.44339302094474,0.052727926768608636,57.76496195060095,0.03216257380383151,14.21773906950665,0.07822523686710421
610,20.463115490056687,0.05276585412999471,57.7666423097892,0.03217618367275796,14.226967440876802,0.07828194305330545
611,20.482762916629138,0.05280378149138079,57.7681009133907,0.0321897935416844,14.23613205580967,0.07833864923950669
612,20.50233470191808,0.05284170885276687,57.76933746539186,0.032203403410610856,14.245232605279673,0.07839535542570793
613,20.521830248283784,0.052879636214152946,57.77035167335397,0.0322170132795373,14.254268781622123,0.07845206161190918
614,20.54124895921486,0.05291756357553902,57.77114324841972,0.03223062314846375,14.263240278545496,0.07850876779811042
615,20.56059023935227,0.0529554909369251,57.77171190531941,0.0322442330173902,14.27214679114362,0.07856547398431166
616,20.579853494513216,0.05299341829831118,57.77205736237701,0.03225784288631665,14.280988015907806,0.0786221801705129
617,20.59903813171507,0.053031345659697256,57.77217934151619,0.032271452755243096,14.289763650738884,0.07867888635671413
618,20.618143559199215,0.05306927302108333,57.77207756826594,0.03228506262416954,14.298473394959192,0.07873559254291537
619,20.637169186454816,0.05310720038246941,57.77175177176619,0.03229867249309599,14.307116949324431,0.07879229872911661
620,20.65611442424249,0.05314512774385549,57.77120168477313,0.03231228236202244,14.315694016035504,0.07884900491531785
621,20.674978684618036,0.05318305510524157,57.77042704366452,0.03232589223094889,14.324204298750228,0.07890571110151909
622,20.69376138095599,0.053220982466627646,57.769427588444636,0.032339502099875336,14.332647502595007,0.07896241728772034
623,20.7124619279732,0.05325890982801372,57.768203062749166,0.03235311196880178,14.34102333417637,0.07901912347392158
624,20.731079741752268,0.0532968371893998,57.766753213849924,0.032366721837728235,14.349331501592497,0.07907582966012282
625,20.749614239764963,0.05333476455078588,57.765077792659305,0.03238033170665468,14.357571714444605,0.07913253584632406
626,20.768064840895605,0.053372691912171956,57.76317655373468,0.03239394157558113,14.365743683848294,0.07918924203252531
627,20.786430965464323,0.05341061927355803,57.76104925528257,0.032407551444507576,14.373847122444765,0.07924594821872655
628,20.804712035250272,0.05344854663494411,57.758695659162626,0.032421161313434026,14.381881744412025,0.07930265440492779
629,20.8229074735148,0.05348647399633019,57.756115530891506,0.032434771182360475,14.389847265475925,0.07935936059112902
630,20.841016705024494,0.053524401357716266,57.75330863964648,0.03244838105128692,14.397743402921188,0.07941606677733026
631,20.859039156074232,0.05356232871910234,57.750274758269,0.03246199092021337,14.40556987560231,0.0794727729635315
632,20.876974254510102,0.05360025608048842,57.747013663268014,0.032475600789139816,14.41332640395439,0.07952947914973274
633,20.894821429752252,0.0536381834418745,57.74352513482312,0.032489210658066266,14.421012710003875,0.07958618533593398
634,20.912580112817725,0.05367611080326058,57.739808956787584,0.032502820526992715,14.428628517379224,0.07964289152213522
635,20.930249736343125,0.053714038164646656,57.73586491669121,0.032516430395919164,14.436173551321474,0.07969959770833646
636,20.94782973460733,0.05375196552603273,57.73169280574294,0.032530040264845614,14.443647538694737,0.07975630389453771
637,20.965319543554006,0.05378989288741881,57.72729241883346,0.032543650133772056,14.451050207996605,0.07981301008073895
638,20.9827186008141,0.05382782024880489,57.72266355453753,0.032557260002698506,14.458381289368443,0.07986971626694019
639,21.000026345728294,0.053865747610190966,57.717806015116146,0.032570869871624955,14.465640514605656,0.07992642245314144
640,21.017242219369297,0.05390367497157704,57.71271960651861,0.032584479740551404,14.472827617167786,0.07998312863934268
641,21.034365664564113,0.05394160233296312,57.707404138384405,0.032598089609477854,14.479942332188603,0.08003983482554392
642,21.05139612591622,0.0539795296943492,57.70185942404491,0.032611699478404296,14.486984396486054,0.08009654101174515
643,21.068333049827633,0.054017457055735275,57.696085280525,0.03262530934733075,14.493953548572135,0.08015324719794639
644,21.085175884520922,0.05405538441712135,57.690081528544354,0.032638919216257195,14.50084952866269,0.08020995338414763
645,21.101924080061174,0.05409331177850743,57.68384799251885,0.032652529085183644,14.507672078687104,0.08026665957034887
646,21.118577088377748,0.05413123913989351,57.677384500561566,0.032666138954110094,14.51442094229792,0.08032336575655011
647,21.13513436328607,0.054169166501279585,57.67069088448376,0.03267974882303654,14.521095864880337,0.08038007194275135
648,21.151595360509308,0.054207093862665666,57.66376697979569,0.03269335869196299,14.527696593561675,0.08043677812895259
649,21.167959537699893,0.05424502122405174,57.656612625707226,0.032706968560889435,14.534222877220682,0.08049348431515384
650,21.184226354461067,0.05428294858543782,57.64922766512838,0.032720578429815884,14.540674466496794,0.08055019050135508
651,21.200395272368205,0.0543208759468239,57.641611944669606,0.032734188298742334,14.547051113799304,0.08060689668755631
652,21.216465754990164,0.054358803308209976,57.63376531464209,0.03274779816766878,14.553352573316412,0.08066360287375757
653,21.23243726791048,0.05439673066959605,57.62568762905771,0.03276140803659523,14.559578601024192,0.0807203090599588
654,21.248309278748476,0.05443465803098213,57.617378745629026,0.032775017905521675,14.565728954695514,0.08077701524616004
655,21.26408125718028,0.05447258539236821,57.608838525768974,0.03278862777444813,14.571803393908782,0.08083372143236128
656,21.279752674959745,0.054510512753754285,57.60006683459058,0.032802237643374574,14.577801680056673,0.08089042761856252
657,21.2953230059393,0.05454844011514036,57.59106354090635,0.03281584751230102,14.583723576354725,0.08094713380476376
658,21.310791726090677,0.05458636747652644,57.58182851722769,0.03282945738122747,14.589568847849844,0.081003839990965
659,21.3261583135255,0.05462429483791252,57.57236163976404,0.03284306725015392,14.595337261428732,0.08106054617716624
660,21.34142224851589,0.054662222199298595,57.56266278842199,0.03285667711908037,14.60102858582622,0.08111725236336748
661,21.356583013514836,0.05470014956068467,57.55273184680419,0.032870286988006814,14.606642591633484,0.08117395854956871
662,21.37164009317657,0.05473807692207075,57.54256870220814,0.03288389685693326,14.612179051306185,0.08123066473576997
663,21.386592974376793,0.05477600428345683,57.532173245624804,0.03289750672585971,14.617637739172526,0.0812873709219712
664,21.401441146232756,0.05481393164484291,57.521545371737254,0.03291111659478616,14.62301843144119,0.08134407710817244
665,21.416184100123363,0.054851859006228985,57.51068497891886,0.03292472646371261,14.628320906209204,0.0814007832943737
666,21.430821329709033,0.05488978636761506,57.49959196923173,0.03293833633263906,14.63354494346968,0.08145748948057493
667,21.44535233095155,0.05492771372900114,57.488266248424765,0.03295194620156551,14.63869032511951,0.08151419566677617
668,21.459776602133754,0.05496564109038722,57.47670772593163,0.03296555607049195,14.643756834966913,0.08157090185297741
669,21.474093643879137,0.055003568451773295,57.46491631486866,0.0329791659394184,14.64874425873892,0.08162760803917865
670,21.488302959171357,0.05504149581315937,57.45289193203257,0.03299277580834485,14.653652384088751,0.08168431422537989
671,21.502404053373624,0.05507942317454545,57.44063449789812,0.0330063856772713,14.6584810006031,0.08174102041158113
672,21.516396434247962,0.05511735053593153,57.42814393661551,0.03301999554619775,14.663229899809323,0.08179772659778237
673,21.53027961197439,0.055155277897317605,57.41542017600791,0.03303360541512419,14.66789887518253,0.0818544327839836
674,21.544053099169965,0.05519320525870368,57.40246314756851,0.03304721528405065,14.672487722152582,0.08191113897018484
675,21.55771641090773,0.05523113262008976,57.38927278645779,0.03306082515297709,14.676996238110991,0.0819678451563861
676,21.571269064735553,0.05526905998147584,57.37584903150044,0.03307443502190354,14.68142422241772,0.08202455134258733
677,21.584710580694825,0.05530698734286192,57.36219182518232,0.03308804489082999,14.68577147640789,0.08208125752878857
678,21.59804048133909,0.055344914704247995,57.348301113647146,0.03310165475975644,14.690037803398408,0.08213796371498983
679,21.611258291752513,0.05538284206563407,57.33417684669321,0.03311526462868289,14.694223008694454,0.08219466990119106
680,21.624363539568254,0.05542076942702015,57.3198189777699,0.03312887449760933,14.698326899595912,0.0822513760873923
681,21.637355754986714,0.05545869678840623,57.30522746397405,0.03314248436653578,14.702349285403688,0.08230808227359354
682,21.650234470793706,0.055496624149792305,57.29040226604637,0.03315609423546223,14.706289977425946,0.08236478845979478
683,21.662999222378446,0.05553455151117838,57.2753433483676,0.03316970410438868,14.710148788984206,0.08242149464599602
684,21.675649547751444,0.05557247887256446,57.26005067895453,0.03318331397331513,14.713925535419397,0.08247820083219726
685,21.688184987562323,0.05561040623395054,57.244524229456104,0.03319692384224157,14.717620034097783,0.0825349070183985
686,21.70060508511744,0.055648333595336615,57.22876397514918,0.03321053371116803,14.721232104416785,0.08259161320459973
687,21.712909386397463,0.05568626095672269,57.2127698949344,0.03322414358009447,14.724761567810736,0.08264831939080097
688,21.72509744007475,0.05572418831810877,57.196541971331726,0.03323775344902092,14.72820824775651,0.08270502557700223
689,21.73716879753067,0.05576211567949485,57.18008019047616,0.03325136331794737,14.731571969779063,0.08276173176320346
690,21.749123012872765,0.05580004304088093,57.16338454211305,0.03326497318687382,14.734852561456886,0.0828184379494047
691,21.760959642951796,0.055837970402267005,57.14645501959356,0.03327858305580027,14.738049852427341,0.08287514413560595
692,21.772678247378675,0.05587589776365308,57.12929161986982,0.03329219292472671,14.741163674391917,0.0829318503218072
693,21.784278388541264,0.05591382512503916,57.111894343490185,0.03330580279365316,14.744193861121378,0.08298855650800843
694,21.795759631621024,0.05595175248642524,57.094263194594205,0.03331941266257961,14.747140248460825,0.08304526269420967
695,21.80712154460958,0.055989679847811315,57.07639818090768,0.03333302253150606,14.750002674334642,0.08310196888041091
696,21.818363698325147,0.05602760720919739,57.05829931373745,0.03334663240043251,14.752780978751353,0.08315867506661215
697,21.829485666428795,0.05606553457058347,57.03996660796621,0.03336024226935896,14.755475003808405,0.08321538125281339
698,21.84048702544063,0.05610346193196955,57.02140008204717,0.033373852138285406,14.758084593696797,0.08327208743901462
699,21.85136735475581,0.056141389293355624,57.002599757998695,0.03338746200721185,14.760609594705679,0.08332879362521586
700,21.862126236660462,0.0561793166547417,56.983565661398714,0.0334010718761383,14.763049855226793,0.0833854998114171
701,21.87276325634745,0.05621724401612778,56.96429782137925,0.03341468174506475,14.765405225758865,0.08344220599761835
702,21.883278001932005,0.05625517137751386,56.94479627062067,0.0334282916139912,14.767675558911861,0.08349891218381959
703,21.89367006446725,0.056293098738899934,56.92506104534593,0.033441901482917646,14.769860709411176,0.08355561837002083
704,21.903939037959553,0.056331026100286015,56.90509218531477,0.03345551135184409,14.771960534101702,0.08361232455622207
705,21.91408451938381,0.05636895346167209,56.88488973381773,0.033469121220770545,14.77397489195181,0.08366903074242332
706,21.924106108698506,0.05640688082305817,56.86445373767023,0.03348273108969699,14.775903644057237,0.08372573692862456
707,21.93400340886073,0.05644480818444425,56.84378424720636,0.03349634095862344,14.777746653644872,0.0837824431148258
708,21.94377602584099,0.056482735545830325,56.8228813162728,0.033509950827549886,14.779503786076436,0.08383914930102704
709,21.953423568637955,0.0565206629072164,56.80174500222257,0.033523560696476336,14.781174908852087,0.08389585548722828
710,21.962945649292976,0.05655859026860248,56.78037536590863,0.033537170565402785,14.782759891613901,0.08395256167342952
711,21.972341882904566,0.05659651762998856,56.75877247167761,0.03355078043432923,14.784258606149276,0.08400926785963075
712,21.98161188764267,0.056634444991374634,56.73693638736316,0.03356439030325568,14.785670926394227,0.08406597404583199
713,21.990755284762834,0.05667237235276071,56.71486718427954,0.033578000172182126,14.786996728436598,0.08412268023203323
714,21.99977169862024,0.05671029971414679,56.69256493721498,0.033591610041108576,14.788235890519164,0.08417938641823448
715,22.008660756683554,0.05674822707553287,56.67002972442493,0.033605219910035025,14.78938829304263,0.08423609260443572
716,22.01742208954872,0.056786154436918944,56.647261627625355,0.033618829778961475,14.790453818568567,0.08429279879063696
717,22.026055330952534,0.05682408179830502,56.62426073198587,0.033632439647887924,14.791432351822209,0.0843495049768382
718,22.034560117786114,0.0568620091596911,56.60102712612289,0.033646049516814366,14.792323779695185,0.08440621116303945
719,22.042936090108242,0.05689993652107718,56.57756090209256,0.033659659385740816,14.793127991248127,0.08446291734924069
720,22.051182891158522,0.05693786388246326,56.553862155383904,0.033673269254667265,14.793844877713234,0.08451962353544193
721,22.059300167370463,0.056975791243849334,56.52993098491159,0.033686879123593715,14.794474332496652,0.08457632972164317
722,22.067287568384344,0.05701371860523541,56.50576749300882,0.033700488992520164,14.795016251180867,0.0846330359078444
723,22.07514474706,0.05705164596662149,56.48137178542017,0.033714098861446606,14.795470531526899,0.08468974209404564
724,22.082871359489424,0.05708957332800757,56.4567439712942,0.033727708730373056,14.795837073476479,0.08474644828024688
725,22.090467065009253,0.057127500689393644,56.43188416317626,0.033741318599299505,14.796115779154082,0.08480315446644812
726,22.097931526213095,0.05716542805077972,56.406792477001005,0.033754928468225955,14.796306552868886,0.08485986065264936
727,22.10526440896373,0.0572033554121658,56.38146903208501,0.033768538337152404,14.79640930111664,0.08491656683885061
728,22.112465382405126,0.05724128277355188,56.35591395111924,0.03378214820607885,14.796423932581423,0.08497327302505185
729,22.11953411897437,0.057279210134937954,56.330127360161505,0.0337957580750053,14.796350358137307,0.08502997921125309
730,22.1264702944134,0.05731713749632403,56.304109388628866,0.033809367943931745,14.79618849084995,0.08508668539745433
731,22.13327358778063,0.05735506485771011,56.27786016928992,0.033822977812858195,14.795938245978068,0.08514339158365558
732,22.139943681462398,0.05739299221909619,56.25137983825726,0.033836587681784644,14.795599540974823,0.08520009776985682
733,22.1464802611843,0.05743091958048227,56.2246685349795,0.03385019755071109,14.795172295489117,0.08525680395605806
734,22.152883016022354,0.057468846941868344,56.19772640223363,0.03386380741963754,14.7946564313668,0.0853135101422593
735,22.159151638414023,0.05750677430325442,56.170553586117144,0.033877417288563985,14.794051872651767,0.08537021632846054
736,22.165285824169096,0.0575447016646405,56.14315023604006,0.03389102715749044,14.79335854558698,0.08542692251466177
737,22.17128527248041,0.05758262902602658,56.11551650471711,0.033904637026416884,14.79257637861538,0.08548362870086301
738,22.17714968593444,0.057620556387412654,56.087652548159674,0.03391824689534333,14.791705302380727,0.08554033488706425
739,22.182878770521747,0.05765848374879873,56.05955852566776,0.03393185676426978,14.790745249728321,0.08559704107326549
740,22.188472235647236,0.05769641111018481,56.03123459982202,0.03394546663319623,14.78969615570567,0.08565374725946673
741,22.193929794140306,0.05773433847157089,56.00268093647555,0.03395907650212268,14.788557957563,0.08571045344566798
742,22.19925116226485,0.057772265832956964,55.97389770474581,0.033972686371049124,14.787330594753762,0.08576715963186922
743,22.204436059729083,0.05781019319434304,55.94488507700639,0.03398629623997557,14.786014008934961,0.08582386581807046
744,22.20948420969522,0.05784812055572912,55.915643228878885,0.03399990610890202,14.784608143967457,0.08588057200427171
745,22.214395338789046,0.0578860479171152,55.88617233922459,0.03401351597782847,14.783112945916137,0.08593727819047295
746,22.219169177109286,0.05792397527850127,55.85647259013622,0.03402712584675492,14.781528363050018,0.08599398437667419
747,22.22380545823685,0.057961902639887354,55.82654416692956,0.03404073571568137,14.779854345842242,0.08605069056287543
748,22.228303919243913,0.05799983000127343,55.796387258135226,0.03405434558460782,14.778090846969995,0.08610739674907666
749,22.23266430070288,0.05803775736265951,55.76600205549018,0.03406795545353426,14.776237821314337,0.0861641029352779
750,22.23688634669515,0.05807568472404559,55.73538875392934,0.03408156532246071,14.774295225959918,0.08622080912147914
751,22.24096980481975,0.058113612085431664,55.70454755157721,0.03409517519138716,14.77226302019464,0.08627751530768038
752,22.244914426201852,0.05815153944681774,55.67347864973935,0.03410878506031361,14.770141165509207,0.08633422149388162
753,22.248719965501074,0.05818946680820382,55.642182252893896,0.03412239492924006,14.767929625596587,0.08639092768008286
754,22.25238618091967,0.0582273941695899,55.61065856868311,0.0341360047981665,14.76562836635139,0.08644763386628411
755,22.25591283421058,0.05826532153097597,55.578907807904685,0.03414961466709295,14.763237355869169,0.08650434005248535
756,22.25929969068529,0.05830324889236205,55.54693018450339,0.0341632245360194,14.7607565644456,0.08656104623868659
757,22.26254651922155,0.05834117625374813,55.51472591556232,0.03417683440494585,14.758185964575617,0.08661775242488784
758,22.265653092270988,0.05837910361513421,55.48229522129437,0.0341904442738723,14.755525530952433,0.08667445861108908
759,22.26861918586647,0.05841703097652028,55.44963832503358,0.03420405414279875,14.752775240466462,0.08673116479729032
760,22.27144457962943,0.05845495833790636,55.41675545322649,0.0342176640117252,14.749935072204202,0.08678787098349156
761,22.274129056776946,0.05849288569929244,55.3836468354235,0.03423127388065164,14.747005007446969,0.0868445771696928
762,22.276672404128718,0.05853081306067852,55.350312704270124,0.03424488374957809,14.743985029669606,0.08690128335589403
763,22.279074412113886,0.0585687404220646,55.31675329549836,0.03425849361850454,14.740875124539055,0.08695798954209527
764,22.28133487477765,0.058606667783450674,55.282968847917964,0.03427210348743099,14.737675279912882,0.08701469572829651
765,22.283453589787833,0.05864459514483675,55.2489596034077,0.03428571335635744,14.734385485837684,0.08707140191449775
766,22.28543035844117,0.05868252250622283,55.214725806906614,0.03429932322528388,14.731005734547447,0.08712810810069899
767,22.287264985669566,0.05872044986760891,55.1802677064052,0.03431293309421034,14.72753602046178,0.08718481428690024
768,22.288957280046063,0.05875837722899498,55.14558555293683,0.03432654296313678,14.723976340184109,0.08724152047310148
769,22.29050705379082,0.05879630459038106,55.11067960056873,0.03434015283206323,14.720326692499736,0.08729822665930272
770,22.29191412277676,0.05883423195176714,55.075550106393386,0.03435376270098968,14.71658707837387,0.08735493284550397
771,22.293178306535225,0.05887215931315322,55.04019733051965,0.03436737256991613,14.712757500949529,0.08741163903170521
772,22.294299428261354,0.05891008667453929,55.004621536063944,0.03438098243884258,14.708837965545383,0.08746834521790645
773,22.295277314819394,0.05894801403592537,54.968822989141486,0.03439459230776902,14.704828479653507,0.08752505140410768
774,22.296111796747795,0.05898594139731145,54.932801958857404,0.03440820217669547,14.70072905293706,0.08758175759030892
775,22.29680270826418,0.05902386875869753,54.89655871729801,0.03442181204562192,14.69653969722787,0.08763846377651016
776,22.297349887270194,0.05906179612008361,54.86009353952187,0.03443542191454837,14.692260426523951,0.0876951699627114
777,22.297753175356092,0.05909972348146968,54.823406703551015,0.03444903178347482,14.687891256986926,0.08775187614891264
778,22.298012417805325,0.05913765084285576,54.78649849036215,0.03446264165240127,14.683432206939383,0.08780858233511388
779,22.29812746359883,0.05917557820424184,54.7493691838777,0.03447625152132772,14.67888329686214,0.08786528852131512
780,22.29809816541927,0.05921350556562792,54.71201907095707,0.03448986139025416,14.674244549391434,0.08792199470751637
781,22.297924379655036,0.05925143292701399,54.67444844138776,0.03450347125918061,14.669515989316036,0.0879787008937176
782,22.297605966404195,0.05928936028840007,54.636657587876556,0.03451708112810706,14.664697643574275,0.08803540707991885
783,22.297142789478155,0.05932728764978615,54.598646806040605,0.03453069099703351,14.659789541251003,0.0880921132661201
784,22.29653471640531,0.05936521501117223,54.560416394398686,0.034544300865959957,14.65479171357445,0.08814881945232134
785,22.295781618434443,0.0594031423725583,54.52196665436233,0.0345579107348864,14.649704193913044,0.08820552563852257
786,22.294883370537995,0.05944106973394438,54.48329789022691,0.03457152060381285,14.644527017772113,0.08826223182472381
787,22.293839851415196,0.05947899709533046,54.44441040916292,0.0345851304727393,14.639260222790536,0.08831893801092505
788,22.29265094349504,0.05951692445671654,54.405304521207086,0.03459874034166575,14.633903848737312,0.08837564419712629
789,22.291316532939092,0.05955485181810261,54.36598053925357,0.034612350210592197,14.628457937508035,0.08843235038332753
790,22.289836509644154,0.05959277917948869,54.326438779045134,0.034625960079518646,14.62292253312133,0.08848905656952877
791,22.288210767244756,0.05963070654087477,54.28667955916433,0.034639569948445095,14.617297681715181,0.08854576275573
792,22.28643920311555,0.05966863390226085,54.24670320102474,0.03465317981737154,14.61158343154319,0.08860246894193125
793,22.28452171837347,0.05970656126364693,54.20651002886204,0.03466678968629799,14.60577983297077,0.0886591751281325
794,22.282458217879825,0.059744488625033,54.166100369725456,0.034680399555224437,14.599886938471279,0.08871588131433374
795,22.280248610242154,0.05978241598641908,54.125474553468706,0.034694009424150886,14.593904802622035,0.08877258750053497
796,22.277892807816002,0.05982034334780516,54.0846329127415,0.034707619293077335,14.587833482100299,0.08882929368673623
797,22.275390726706505,0.05985827070919124,54.04357578298057,0.03472122916200378,14.581673035679168,0.08888599987293747
798,22.272742286769812,0.05989619807057731,54.00230350240096,0.034734839030930234,14.575423524223407,0.0889427060591387
799,22.269947411614403,0.059934125431963386,53.96081641198745,0.034748448899856677,14.569085010685189,0.08899941224533994
800,22.26700602860221,0.05997205279334947,53.919114855485596,0.034762058768783126,14.562657560099787,0.08905611843154118
801,22.2639180688496,0.06000998015473555,53.877199179393166,0.034775668637709575,14.556141239581168,0.08911282461774242
802,22.260683467228194,0.06004790751612162,53.8350697329514,0.034789278506636025,14.549536118317558,0.08916953080394366
803,22.25730216236559,0.060085834877507696,53.792726868136334,0.034802888375562474,14.54284226756688,0.0892262369901449
804,22.253774096645863,0.06012376223889378,53.75017093965011,0.034816498244488917,14.536059760652183,0.08928294317634614
805,22.250099216209932,0.06016168960027986,53.70740230491228,0.034830108113415366,14.529188672956945,0.08933964936254737
806,22.24627747095583,0.06019961696166594,53.66442132405125,0.034843717982341815,14.522229081920349,0.08939635554874863
807,22.242308814538745,0.06023754432305201,53.62122835989555,0.034857327851268265,14.515181067032486,0.08945306173494987
808,22.238193204370965,0.06027547168443809,53.57782377796538,0.034870937720194714,14.508044709829454,0.0895097679211511
809,22.233930601621644,0.06031339904582417,53.534207946463795,0.03488454758912116,14.500820093888438,0.08956647410735234
810,22.229520971216445,0.06035132640721025,53.49038123626827,0.03489815745804761,14.493507304822685,0.0896231802935536
811,22.224964281837025,0.06038925376859632,53.44634402092215,0.034911767326974055,14.48610643027644,0.08967988647975483
812,22.220260505920315,0.060427181129982396,53.40209667662594,0.034925377195900505,14.478617559919792,0.08973659266595607
813,22.21540961965777,0.06046510849136848,53.357639582229,0.034938987064826954,14.471040785443485,0.08979329885215731
814,22.21041160299434,0.06050303585275456,53.31297311922086,0.0349525969337534,14.463376200553617,0.08985000503835855
815,22.205266439627387,0.06054096321414063,53.268097671722856,0.03496620680267985,14.45562390096633,0.08990671122455979
816,22.199974117005404,0.060578890575526706,53.223013626479585,0.034979816671606295,14.447783984402381,0.08996341741076103
817,22.194534626326607,0.06061681793691279,53.17772137285037,0.034993426540532745,14.439856550581714,0.09002012359696226
818,22.188947962537377,0.06065474529829887,53.13222130280104,0.035007036409459194,14.43184170121788,0.0900768297831635
819,22.183214124330526,0.06069267265968495,53.086513810895326,0.03502064627838564,14.42373954001249,0.09013353596936476
820,22.177333114143487,0.06073060002107102,53.04059929428662,0.03503425614731209,14.415550172649542,0.090190242155566
821,22.171304938156254,0.060768527382457097,52.994478152709455,0.03504786601623854,14.407273706789699,0.09024694834176723
822,22.165129606289284,0.06080645474384318,52.94815078847124,0.03506147588516499,14.398910252064512,0.09030365452796847
823,22.158807132201165,0.06084438210522926,52.901617606443935,0.035075085754091434,14.390459920070601,0.09036036071416972
824,22.1523375332862,0.06088230946661533,52.854879014055655,0.03508869562301788,14.381922824363734,0.09041706690037096
825,22.14572083067179,0.06092023682800141,52.80793542128255,0.03510230549194433,14.373299080452867,0.0904737730865722
826,22.13895704921574,0.06095816418938749,52.76078724064035,0.03511591536087078,14.364588805794137,0.09053047927277344
827,22.132046217503348,0.06099609155077357,52.71343488717629,0.03512952522979723,14.355792119784777,0.09058718545897468
828,22.12498836784439,0.06103401891215964,52.6658787784608,0.035143135098723674,14.346909143756982,0.09064389164517592
829,22.11778353626998,0.06107194627354572,52.618119334579234,0.03515674496765013,14.337940000971708,0.09070059783137716
830,22.110431762529217,0.0611098736349318,52.57015697812396,0.03517035483657657,14.32888481661243,0.0907573040175784
831,22.10293309008577,0.06114780099631788,52.52199213418582,0.03518396470550302,14.319743717778806,0.09081401020377963
832,22.095287566114273,0.06118572835770395,52.47362523034643,0.03519757457442947,14.31051683348035,0.09087071638998089
833,22.087495241496566,0.06122365571909003,52.42505669666973,0.03521118444335592,14.301204294629972,0.09092742257618212
834,22.079556170817842,0.061261583080476106,52.37628696569409,0.03522479431228237,14.291806234037526,0.09098412876238336
835,22.071470412362604,0.06129951044186219,52.327316472424215,0.03523840418120881,14.282322786403249,0.0910408349485846
836,22.06323802811052,0.06133743780324826,52.278145654323,0.03525201405013526,14.272754088311194,0.09109754113478585
837,22.0548590837321,0.06137536516463434,52.22877495130373,0.03526562391906171,14.263100278222577,0.09115424732098709
838,22.046333648584252,0.061413292526020416,52.179204805721945,0.03527923378798816,14.253361496469086,0.09121095350718833
839,22.037661795705716,0.0614512198874065,52.12943566236752,0.03529284365691461,14.243537885246115,0.09126765969338957
840,22.028843601812326,0.06148914724879258,52.07946796845674,0.03530645352584106,14.233629588605973,0.09132436587959081
841,22.019879147292137,0.06152707461017865,52.02930217362436,0.03532006339476751,14.223636752451025,0.09138107206579205
842,22.01076851620043,0.06156500197156473,51.97893872991576,0.03533367326369395,14.213559524526783,0.09143777825199328
843,22.001511796254576,0.061602929332950807,51.928378091778946,0.0353472831326204,14.20339805441495,0.09149448443819452
844,21.992109078828747,0.06164085669433689,51.877620716056995,0.03536089300154685,14.193152493526394,0.09155119062439576
845,21.982560458948512,0.06167878405572296,51.82666706197994,0.0353745028704733,14.182822995094114,0.091607896810597
846,21.972866035285264,0.06171671141710904,51.77551759115716,0.03538811273939975,14.17240971416609,0.09166460299679825
847,21.96302591015054,0.061754638778495116,51.724172767569556,0.03540172260832619,14.16191280759817,0.09172130918299949
848,21.953040189490203,0.0617925661398812,51.67263305756173,0.03541533247725264,14.151332434046815,0.09177801536920073
849,21.942908982878457,0.06183049350126727,51.620898929834446,0.03542894234617909,14.140668753961865,0.09183472155540198
850,21.932632403511782,0.06186842086265335,51.56897085543683,0.03544255221510554,14.129921929579227,0.09189142774160322
851,21.92221056820267,0.061906348224039426,51.516849307758676,0.03545616208403199,14.119092124913529,0.09194813392780446
852,21.911643597373267,0.06194427558542551,51.46453476252286,0.03546977195295844,14.10817950575069,0.0920048401140057
853,21.900931615048904,0.06198220294681158,51.4120276977777,0.03548338182188489,14.097184239640509,0.09206154630020694
854,21.89007474885142,0.06202013030819766,51.359328593889394,0.03549699169081133,14.086106495889144,0.09211825248640818
855,21.87907312999242,0.06205805766958374,51.30643793353428,0.03551060155973778,14.074946445551586,0.09217495867260941
856,21.867926893266382,0.062095985030969816,51.253356201691616,0.03552421142866423,14.06370426142406,0.09223166485881065
857,21.85663617704361,0.0621339123923559,51.20008388563573,0.03553782129759068,14.052380118036414,0.09228837104501189
858,21.845201123263102,0.06217183975374197,51.14662147492869,0.03555143116651713,14.04097419164443,0.09234507723121313
859,21.83362187742523,0.06220976711512805,51.09296946141282,0.03556504103544357,14.029486660222101,0.09240178341741438
860,21.82189858858434,0.062247694476514126,51.039128339203074,0.03557865090437003,14.017917703453902,0.09245848960361562
861,21.81003140934119,0.06228562183790021,50.98509860468,0.03559226077329647,14.006267502726931,0.09251519578981686
862,21.798020495835278,0.06232354919928628,50.93088075648182,0.03560587064222292,13.994536241123118,0.09257190197601811
863,21.78586600773704,0.06236147656067236,50.87647529549745,0.03561948051114937,13.9827241034113,0.09262860816221935
864,21.773568108239928,0.062399403922058436,50.821882724858966,0.03563309038007582,13.970831276039313,0.09268531434842059
865,21.76112696405229,0.06243733128344452,50.76710354993427,0.03564670024900227,13.958857947125997,0.09274202053462183
866,21.748542745389265,0.06247525864483059,50.712138278319856,0.03566031011792871,13.94680430645322,0.09279872672082307
867,21.735815625964413,0.06251318600621666,50.65698741983331,0.03567391998685516,13.934670545457786,0.0928554329070243
868,21.722945782981277,0.06255111336760275,50.601651486506356,0.03568752985578161,13.922456857223384,0.09291213909322554
869,21.709933397124864,0.06258904072898883,50.54613099257732,0.03570113972470806,13.910163436472423,0.09296884527942678
870,21.696778652552897,0.06262696809037491,50.49042645448404,0.03571474959363451,13.897790479557898,0.09302555146562802
871,21.683481736887053,0.06266489545176099,50.434538390856616,0.035728359462560956,13.885338184455149,0.09308225765182926
872,21.670042841203998,0.06270282281314707,50.37846732251025,0.035741969331487405,13.87280675075365,0.09313896383803051
873,21.65646216002634,0.06274075017453314,50.32221377243805,0.03575557920041385,13.860196379648709,0.09319567002423175
874,21.642739891313443,0.06277867753591922,50.26577826580383,0.0357691890693403,13.847507273933154,0.09325237621043299
875,21.628876236452143,0.06281660489730528,50.20916132993513,0.03578279893826675,13.834739637988989,0.09330908239663424
876,21.614871400247303,0.06285453225869136,50.15236349431598,0.035796408807193196,13.82189367777899,0.09336578858283548
877,21.600725590912305,0.06289245962007745,50.09538529057984,0.035810018676119645,13.808969600838285,0.09342249476903672
878,21.58643902005934,0.06293038698146353,50.038227252502594,0.03582362854504609,13.79596761626591,0.09347920095523796
879,21.5720119026897,0.06296831434284961,49.98088991599538,0.03583723841397254,13.782887934716303,0.0935359071414392
880,21.55744445718379,0.06300624170423569,49.92337381909768,0.03585084828289899,13.769730768390769,0.09359261332764043
881,21.542736905291218,0.06304416906562176,49.86567950197019,0.035864458151825436,13.756496331028938,0.09364931951384167
882,21.527889472120563,0.06308209642700784,49.80780750688795,0.035878068020751885,13.743184837900158,0.09370602570004291
883,21.512902386129184,0.06312002378839392,49.74975837823323,0.035891677889678335,13.72979650579489,0.09376273188624415
884,21.497775879112872,0.06315795114977998,49.69153266248869,0.035905287758604784,13.716331553016012,0.09381943807244539
885,21.482510186195306,0.06319587851116606,49.63313090823034,0.03591889762753123,13.702790199370178,0.09387614425864664
886,21.467105545817542,0.06323380587255215,49.57455366612062,0.035932507496457676,13.689172666159061,0.09393285044484788
887,21.45156219972723,0.06327173323393823,49.51580148890156,0.035946117365384125,13.67547917617063,0.09398955663104912
888,21.435880392967853,0.06330966059532431,49.4568749313878,0.035959727234310575,13.661709953670336,0.09404626281725037
889,21.420060373867777,0.06334758795671039,49.39777455045976,0.035973337103237024,13.647865224392348,0.09410296900345161
890,21.404102394029195,0.06338551531809646,49.3385009050567,0.03598694697216347,13.63394521553067,0.09415967518965285
891,21.388006708316997,0.06342344267948254,49.27905455616997,0.03600055684108992,13.619950155730308,0.09421638137585409
892,21.37177357484749,0.0634613700408686,49.21943606683604,0.036014166710016365,13.60588027507834,0.09427308756205532
893,21.355403254977023,0.06349929740225468,49.15964600212978,0.036027776578942815,13.59173580509503,0.09432979374825656
894,21.33889601329054,0.06353722476364076,49.099684929157576,0.036041386447869264,13.577516978724859,0.0943864999344578
895,21.322252117589933,0.06357515212502685,49.03955341705055,0.036054996316795714,13.563224030327529,0.09444320612065904
896,21.305471838882404,0.06361307948641293,48.97925203695776,0.03606860618572216,13.548857195669,0.09449991230686028
897,21.28855545136862,0.06365100684779901,48.918781362039454,0.036082216054648605,13.534416711912417,0.09455661849306152
898,21.271503232430813,0.06368893420918509,48.858141967460185,0.036095825923575055,13.51990281760909,0.09461332467926277
899,21.254315462620795,0.06372686157057116,48.79733443038219,0.036109435792501504,13.505315752689398,0.09467003086546401
900,21.236992425647767,0.06376478893195724,48.736359329958596,0.036123045661427954,13.490655758453684,0.09472673705166525
901,21.219534408366197,0.0638027162933433,48.67521724732661,0.0361366555303544,13.47592307756311,0.0947834432378665
902,21.2019417007634,0.06384064365472938,48.613908765600854,0.03615026539928085,13.461117954030556,0.09484014942406774
903,21.184214595947154,0.06387857101611547,48.55243446986664,0.0361638752682073,13.446240633211374,0.09489685561026898
904,21.16635339013318,0.06391649837750155,48.490794947173214,0.036177485137133744,13.431291361794248,0.09495356179647021
905,21.14835838263248,0.06395442573888763,48.42899078652707,0.036191095006060194,13.416270387791931,0.09501026798267145
906,21.13022987583864,0.06399235310027371,48.367022578885255,0.03620470487498664,13.401177960532038,0.09506697416887269
907,21.11196817521495,0.06403028046165977,48.304890917148626,0.03621831474391309,13.386014330647749,0.09512368035507393
908,21.093573589281508,0.06406820782304586,48.24259639615523,0.03623192461283954,13.370779750068543,0.09518038654127517
909,21.075046429602214,0.06410613518443192,48.18013961267357,0.036245534481765984,13.35547447201089,0.09523709272747641
910,21.056387010771584,0.064144062545818,48.117521165395864,0.036259144350692434,13.340098750968913,0.09529379891367765
911,21.037595650401574,0.06418198990720408,48.054741654931505,0.03627275421961888,13.324652842705053,0.0953505050998789
912,21.01867266910827,0.06421991726859017,47.9918016838003,0.03628636408854533,13.309137004240704,0.09540721128608014
913,20.999618390498423,0.06425784462997625,47.928701856425796,0.03629997395747178,13.293551493846827,0.09546391747228138
914,20.980433141156006,0.06429577199136233,47.86544277912863,0.03631358382639823,13.277896571034532,0.09552062365848261
915,20.96111725062856,0.06433369935274841,47.80202506011984,0.03632719369532468,13.262172496545677,0.09557732984468387
916,20.941671051413554,0.06437162671413448,47.73844930949422,0.03634080356425112,13.246379532343429,0.0956340360308851
917,20.922094878944527,0.06440955407552056,47.674716139223634,0.03635441343317757,13.230517941602798,0.09569074221708634
918,20.902389071577286,0.06444748143690662,47.61082616315037,0.03636802330210402,13.214587988701162,0.09574744840328758
919,20.88255397057589,0.0644854087982927,47.546779996980426,0.03638163317103047,13.198589939208793,0.09580415458948882
920,20.862589920098642,0.06452333615967878,47.4825782582769,0.03639524303995692,13.182524059879334,0.09586086077569006
921,20.84249726718388,0.06456126352106487,47.41822156645333,0.03640885290888336,13.166390618640305,0.0959175669618913
922,20.8222763617358,0.06459919088245095,47.35371054276679,0.03642246277780982,13.150189884583535,0.09597427314809254
923,20.801927556510094,0.06463711824383703,47.28904581031169,0.03643607264673626,13.133922127955637,0.09603097933429378
924,20.781451207099586,0.0646750456052231,47.22422799401254,0.03644968251566271,13.117587620148438,0.09608768552049503
925,20.760847671919684,0.06471297296660918,47.15925772061766,0.03646329238458916,13.101186633689391,0.09614439170669627
926,20.740117312193842,0.06475090032799526,47.094135618692334,0.03647690225351561,13.084719442232,0.0962010978928975
927,20.71926049193891,0.06478882768938132,47.02886231861213,0.03649051212244206,13.068186320546193,0.09625780407909874
928,20.698277577950332,0.0648267550507674,46.963438452556176,0.0365041219913685,13.051587544508726,0.0963145102653
929,20.677168939787357,0.06486468241215348,46.89786465450051,0.03651773186029495,13.03492339109355,0.09637121645150123
930,20.655934949758148,0.06490260977353957,46.8321415602113,0.0365313417292214,13.018194138362166,0.09642792263770247
931,20.63457598290473,0.06494053713492565,46.76626980723813,0.03654495159814785,13.00140006545395,0.09648462882390371
932,20.61309241698799,0.06497846449631173,46.70025003490732,0.0365585614670743,12.984541452576547,0.09654133501010495
933,20.59148463247245,0.0650163918576978,46.634082884315085,0.03657217133600075,12.967618580996124,0.09659804119630619
934,20.569753012511097,0.06505431921908388,46.56776899832085,0.0365857812049272,12.950631733027752,0.09665474738250743
935,20.54789794293006,0.06509224658046994,46.50130902154049,0.03659939107385364,12.93358119202566,0.09671145356870867
936,20.525919812213196,0.06513017394185602,46.43470360033946,0.03661300094278009,12.916467242373571,0.0967681597549099
937,20.503819011486662,0.0651681013032421,46.36795338282611,0.03662661081170654,12.899290169474952,0.09682486594111114
938,20.481595934503392,0.06520602866462819,46.30105901884484,0.03664022068063299,12.882050259743329,0.0968815721273124
939,20.459250977627423,0.06524395602601427,46.23402115996929,0.03665383054955944,12.864747800592529,0.09693827831351363
940,20.43678453981828,0.06528188338740035,46.166840459495496,0.03666744041848588,12.847383080426955,0.09699498449971487
941,20.41419702261517,0.06531981074878643,46.09951757243503,0.03668105028741233,12.82995638863184,0.09705169068591613
942,20.391488830121183,0.0653577381101725,46.03205315550821,0.03669466015633878,12.812468015563493,0.09710839687211736
943,20.36866036898736,0.06539566547155858,45.96444786713711,0.03670827002526523,12.794918252539542,0.0971651030583186
944,20.345712048396738,0.06543359283294464,45.89670236743878,0.03672187989419168,12.777307391829153,0.09722180924451984
945,20.322644280048323,0.06547152019433072,45.82881731821824,0.03673548976311813,12.75963572664329,0.09727851543072108
946,20.299457478140948,0.0655094475557168,45.760793382961616,0.03674909963204458,12.741903551124903,0.09733522161692232
947,20.276152059357106,0.06554737491710289,45.69263122682921,0.03676270950097102,12.724111160339172,0.09739192780312356
948,20.25272844284673,0.06558530227848897,45.62433151664834,0.03677631936989747,12.706258850263701,0.0974486339893248
949,20.229187050210832,0.06562322963987505,45.555894920906645,0.03678992923882392,12.688346917778748,0.09750534017552603
950,20.205528305485167,0.06566115700126111,45.48732210974489,0.03680353910775037,12.670375660657395,0.09756204636172727
951,20.18175263512376,0.0656990843626472,45.418613754949945,0.03681714897667682,12.652345377555783,0.09761875254792853
952,20.15786046798241,0.06573701172403326,45.349770529947804,0.03683075884560326,12.634256368003289,0.09767545873412976
953,20.133852235302125,0.06577493908541934,45.28079310979638,0.036844368714529716,12.616108932392729,0.097732164920331
954,20.10972837069248,0.06581286644680542,45.21168217117869,0.03685797858345616,12.597903371970526,0.09778887110653225
955,20.085489310114948,0.0658507938081915,45.14243839239526,0.03687158845238261,12.579639988826948,0.0978455772927335
956,20.061135491866104,0.06588872116957759,45.07306245335745,0.03688519832130906,12.561319085886232,0.09790228347893473
957,20.036667356560816,0.06592664853096367,45.00355503557999,0.036898808190235506,12.542940966896815,0.09795898966513597
958,20.01208534711543,0.06596457589234975,44.933916822173906,0.036912418059161956,12.524505936421502,0.09801569585133721
959,19.98738990873076,0.06600250325373581,44.864148497839274,0.0369260279280884,12.506014299827639,0.09807240203753845
960,19.962581488875138,0.0660404306151219,44.79425074885785,0.03693963779701485,12.487466363277317,0.09812910822373969
961,19.93766053726738,0.06607835797650796,44.724224263085965,0.0369532476659413,12.468862433717526,0.09818581440994092
962,19.91262750585963,0.06611628533789404,44.65406972994713,0.036966857534867746,12.450202818870366,0.09824252059614216
963,19.887482848820284,0.06615421269928012,44.58378784042469,0.036980467403794196,12.431487827223204,0.0982992267823434
964,19.862227022516706,0.0661921400606662,44.51337928705441,0.036994077272720645,12.412717768018874,0.09835593296854465
965,19.836860485498022,0.06623006742205229,44.44284476391724,0.037007687141647094,12.393892951245846,0.09841263915474589
966,19.81138369847776,0.06626799478343837,44.37218496663171,0.03702129701057354,12.375013687628442,0.09846934534094713
967,19.785797124316495,0.06630592214482443,44.301400592346404,0.037034906879499986,12.356080288616958,0.09852605152714838
968,19.76010122800445,0.06634384950621051,44.23049233973274,0.037048516748426435,12.337093066377943,0.09858275771334962
969,19.73429647664401,0.0663817768675966,44.1594609089772,0.037062126617352885,12.318052333784316,0.09863946389955086
970,19.70838333943222,0.06641970422898266,44.08830700177386,0.037075736486279334,12.298958404405589,0.0986961700857521
971,19.682362287643183,0.06645763159036874,44.01703132131682,0.03708934635520578,12.279811592498067,0.09875287627195334
972,19.656233794610493,0.06649555895175482,43.945634572292334,0.03710295622413223,12.26061221299505,0.09880958245815458
973,19.62999833570958,0.0665334863131409,43.874117460871624,0.037116566093058675,12.241360581497027,0.09886628864435582
974,19.603656388339935,0.06657141367452699,43.802480694702595,0.037130175961985125,12.222057014261884,0.09892299483055705
975,19.577208431907465,0.06660934103591307,43.73072498290249,0.037143785830911574,12.202701828195135,0.09897970101675829
976,19.55065494780662,0.06664726839729913,43.65885103605004,0.037157395699838024,12.183295340840115,0.09903640720295953
977,19.523996419402557,0.06668519575868521,43.586859566177516,0.03717100556876447,12.163837870368221,0.09909311338916078
978,19.497233332013348,0.06672312312007128,43.51475128676299,0.037184615437690915,12.144329735569135,0.09914981957536202
979,19.470366172891943,0.06676105048145736,43.44252691272227,0.037198225306617365,12.124771255841058,0.09920652576156326
980,19.443395431208295,0.06679897784284344,43.37018716040122,0.037211835175543814,12.105162751180929,0.09926323194776451
981,19.41632159803135,0.06683690520422952,43.29773274756759,0.037225445044470264,12.08550454217472,0.09931993813396575
982,19.389145166310946,0.0668748325656156,43.22516439340302,0.03723905491339671,12.065796949987622,0.09937664432016699
983,19.36186663085983,0.06691275992700169,43.15248281849507,0.037252664782323155,12.04604029635437,0.09943335050636823
984,19.334486488335454,0.06695068728838777,43.07968874482888,0.03726627465124961,12.026234903569447,0.09949005669256947
985,19.30700523722191,0.06698861464977383,43.00678289577944,0.037279884520176054,12.006381094477419,0.0995467628787707
986,19.27942337781166,0.06702654201115991,42.9337659961029,0.037293494389102504,11.986479192463156,0.09960346906497194
987,19.251741412187382,0.06706446937254598,42.86063877192864,0.03730710425802895,11.96652952144217,0.09966017525117318
988,19.223959844203655,0.06710239673393206,42.78740195075105,0.0373207141269554,11.946532405850895,0.09971688143737442
989,19.196079179468764,0.06714032409531814,42.714056261420914,0.03733432399588185,11.926488170636965,0.09977358762357566
990,19.168099925326274,0.06717825145670422,42.64060243413732,0.037347933864808294,11.906397141249583,0.09983029380977691
991,19.14002259083676,0.0672161788180903,42.56704120043895,0.037361543733734744,11.886259643629803,0.09988699999597815
992,19.11184768675938,0.06725410617947639,42.49337329319591,0.03737515360266119,11.866076004200885,0.09994370618217939
993,19.083575725533496,0.06729203354086245,42.419599446601055,0.03738876347158764,11.845846549858608,0.10000041236838064
994,19.055207221260183,0.06732996090224853,42.34572039616144,0.03740237334051409,11.82557160796169,0.10005711855458188
995,19.026742689683836,0.0673678882636346,42.271736878689715,0.03741598320944054,11.805251506322062,0.10011382474078312
996,18.998182648173586,0.06740581562502068,42.19764963229548,0.03742959307836699,11.784886573195314,0.10017053092698436
997,18.969527615704884,0.06744374298640676,42.123459396376596,0.03744320294729343,11.764477137271038,0.1002272371131856
998,18.940778112840864,0.06748167034779284,42.04916691161027,0.03745681281621988,11.744023527663263,0.10028394329938684
999,18.91193466171382,0.06751959770917892,41.97477291994443,0.03747042268514633,11.723526073900814,0.10034064948558807


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_80_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00045,0.059194255620241165,0.02933451533317566,0.0796784833073616
1,1,00070,0.05571902543306351,0.03919520229101181,0.08455437421798706
2,2,00020,0.05052834004163742,0.02715294063091278,0.05748298019170761
3,3,00095,0.05002416670322418,0.03061535209417343,0.07465898245573044


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_80_D_1/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,67.24501474459078,0.05002416670322418,63.83596785233788,0.02715294063091278,13.545671718808059,0.05748298019170761
1,67.29508380873803,0.05003334597140938,63.91825787147442,0.027164994946888857,13.560796261174705,0.05751007868422641
2,67.3448387737624,0.050042525239594585,64.00016326880225,0.02717704926286493,13.575894732434865,0.05753717717674521
3,67.3942795327998,0.050051704507779786,64.08168240889499,0.027189103578841006,13.59096737342403,0.057564275669264
4,67.44340598733173,0.050060883775964994,64.16281366429995,0.02720115789481708,13.60601442745776,0.0575913741617828
5,67.49221804718304,0.050070063044150195,64.24355541560388,0.027213212210793158,13.621036140321847,0.0576184726543016
6,67.54071563051978,0.0500792423123354,64.32390605149868,0.02722526652676923,13.636032760262408,0.0576455711468204
7,67.58889866384607,0.0500884215805206,64.40386396884693,0.027237320842745306,13.651004537975743,0.057672669639339195
8,67.63676708200097,0.0500976008487058,64.48342757274675,0.027249375158721383,13.665951726598042,0.057699768131857995
9,67.68432082815482,0.050106780116891,64.56259527659704,0.027261429474697455,13.680874581694917,0.057726866624376795
10,67.73155985380535,0.0501159593850762,64.64136550216206,0.02727348379067353,13.695773361250755,0.057753965116895595
11,67.77848411877315,0.0501251386532614,64.71973667963589,0.027285538106649607,13.710648325657933,0.057781063609414395
12,67.82509359119722,0.05013431792144661,64.79770724770675,0.027297592422625683,13.72549973770583,0.05780816210193319
13,67.87138824752954,0.05014349718963181,64.87527565362092,0.027309646738601756,13.740327862569668,0.05783526059445199
14,67.91736807252988,0.050152676457817014,64.95244035324652,0.027321701054577832,13.755132967799225,0.05786235908697079
15,67.96303305925983,0.050161855726002215,65.02919981113702,0.027333755370553908,13.769915323307323,0.05788945757948959
16,68.00838320907658,0.050171034994187416,65.10555250059443,0.02734580968652998,13.784675201358175,0.057916556072008386
17,68.05341853162646,0.05018021426237262,65.1814969037324,0.027357864002506057,13.799412876555596,0.05794365456452718
18,68.09813904483777,0.05018939353055782,65.25703151153878,0.027369918318482133,13.814128625830987,0.05797075305704598
19,68.14254477491367,0.05019857279874303,65.33215482393817,0.02738197263445821,13.828822728431168,0.05799785154956478
20,68.18663575632429,0.05020775206692823,65.40686534985417,0.027394026950434282,13.843495465906093,0.05802495004208358
21,68.23041203179886,0.05021693133511343,65.48116160727122,0.027406081266410358,13.858147122096312,0.05805204853460237
22,68.27387365231712,0.05022611060329863,65.5550421232963,0.027418135582386434,13.87277798312037,0.05807914702712117
23,68.3170206771006,0.05023528987148383,65.62850543422019,0.027430189898362507,13.887388337361918,0.05810624551963997
24,68.35985317360341,0.05024446913966903,65.70155008557873,0.027442244214338583,13.901978475456799,0.05813334401215877
25,68.40237121750272,0.050253648407854234,65.77417463221354,0.02745429853031466,13.916548690279832,0.05816044250467757
26,68.44457489268879,0.050262827676039436,65.8463776383325,0.027466352846290735,13.931099276931524,0.05818754099719636
27,68.48646429125479,0.050272006944224644,65.91815767757,0.027478407162266807,13.945630532724607,0.05821463948971516
28,68.52803951348602,0.050281186212409845,65.98951333304703,0.027490461478242884,13.960142757170347,0.05824173798223396
29,68.56930066784906,0.050290365480595046,66.06044319743052,0.02750251579421896,13.974636251964776,0.05826883647475276
30,68.61024787098023,0.05029954474878025,66.1309458729929,0.027514570110195032,13.989111320974704,0.058295934967271555
31,68.65088124767402,0.05030872401696545,66.20101997167112,0.02752662442617111,14.003568270223603,0.058323033459790355
32,68.69120093087076,0.05031790328515065,66.27066411512519,0.027538678742147184,14.018007407877281,0.058350131952309155
33,68.73120706164435,0.05032708255333585,66.33987693479686,0.02755073305812326,14.032429044229469,0.058377230444827954
34,68.77089978918931,0.05033626182152106,66.40865707196747,0.027562787374099333,14.046833491687178,0.058404328937346754
35,68.81027927080757,0.05034544108970626,66.47700317781594,0.02757484169007541,14.06122106475592,0.05843142742986555
36,68.84934567189495,0.05035462035789146,66.54491391347607,0.027586896006051485,14.075592080024812,0.05845852592238435
37,68.88809916592724,0.050363799626076663,66.61238795009369,0.027598950322027558,14.089946856151446,0.058485624414903147
38,68.9265399344459,0.050372978894261865,66.67942396888367,0.027611004638003634,14.104285713846652,0.058512722907421946
39,68.96466816704334,0.050382158162447066,66.74602066118611,0.02762305895397971,14.118608975859079,0.058539821399940746
40,69.00248406134804,0.05039133743063227,66.81217672852264,0.027635113269955786,14.13291696695966,0.05856691989245954
41,69.03998782300906,0.05040051669881747,66.87789088265228,0.02764716758593186,14.147210013925868,0.05859401838497834
42,69.0771796656804,0.05040969596700268,66.94316184562679,0.027659221901907935,14.161488445525832,0.05862111687749714
43,69.11405981100482,0.05041887523518788,67.00798834984587,0.02767127621788401,14.175752592502334,0.05864821537001594
44,69.15062848859746,0.05042805450337308,67.07236913811192,0.027683330533860087,14.190002787556594,0.05867531386253473
45,69.18688593602917,0.05043723377155828,67.1363029636844,0.02769538484983616,14.204239365331954,0.05870241235505353
46,69.22283239880903,0.05044641303974348,67.1997885903341,0.027707439165812236,14.218462662397377,0.05872951084757233
47,69.25846813036716,0.05045559230792868,67.26282479239666,0.027719493481788312,14.2326730172308,0.05875660934009113
48,69.2937933920367,0.050464771576113884,67.32541035482599,0.027731547797764385,14.246870770202337,0.05878370783260993
49,69.32880845303563,0.05047395084429909,67.38754407324741,0.02774360211374046,14.261056263557348,0.05881080632512872
50,69.36351359044816,0.050483130112484294,67.44922475401005,0.027755656429716537,14.275229841399337,0.05883790481764752
51,69.39790908920591,0.050492309380669495,67.51045121423931,0.027767710745692613,14.289391849672697,0.05886500331016632
52,69.43199524206858,0.050501488648854696,67.57122228188867,0.027779765061668685,14.303542636145309,0.05889210180268512
53,69.46577234960435,0.0505106679170399,67.63153679579126,0.02779181937764476,14.31768255039104,0.058919200295203915
54,69.49924072016987,0.0505198471852251,67.691393605711,0.027803873693620838,14.33181194377202,0.058946298787722715
55,69.53240066989004,0.0505290264534103,67.75079157239325,0.02781592800959691,14.345931169420805,0.058973397280241514
56,69.56525252263725,0.0505382057215955,67.80972956761548,0.027827982325572986,14.360040582222432,0.059000495772760314
57,69.5977966100106,0.05054738498978071,67.86820647423696,0.027840036641549062,14.37414053879625,0.059027594265279114
58,69.63003327131412,0.05055656425796591,67.92622118624848,0.02785209095752514,14.388231397477682,0.05905469275779791
59,69.66196285353563,0.05056574352615111,67.98377260882168,0.02786414527350121,14.402313518299824,0.059081791250316706
60,69.69358571132425,0.05057492279433631,68.04085965835776,0.027876199589477287,14.416387262974851,0.059108889742835506
61,69.72490220696835,0.050584102062521515,68.09748126253587,0.027888253905453363,14.430452994875354,0.059135988235354306
62,69.75591271037268,0.050593281330706716,68.15363636036126,0.027900308221429436,14.44451107901551,0.059163086727873106
63,69.78661759903534,0.05060246059889192,68.20932390221282,0.027912362537405512,14.458561882032079,0.0591901852203919
64,69.81701725802446,0.050611639867077125,68.26454284989029,0.027924416853381588,14.472605772165323,0.0592172837129107
65,69.84711207995444,0.05062081913526233,68.31929217666115,0.027936471169357664,14.486643119239739,0.0592443822054295
66,69.87690246496193,0.05062999840344753,68.37357086730684,0.027948525485333737,14.500674294644678,0.0592714806979483
67,69.9063888206814,0.05063917767163273,68.42737791816903,0.027960579801309813,14.514699671314819,0.05929857919046709
68,69.93557156222049,0.05064835693981793,68.48071233719487,0.02797263411728589,14.528719623710506,0.05932567768298589
69,69.96445111213492,0.05065753620800313,68.53357314398235,0.02798468843326196,14.542734527797982,0.05935277617550469
70,69.99302790040315,0.05066671547618833,68.58595936982493,0.027996742749238038,14.556744761029432,0.05937987466802349
71,70.02130236440067,0.050675894744373534,68.63787005775582,0.028008797065214114,14.570750702322938,0.05940697316054229
72,70.04927494887393,0.05068507401255874,68.68930426259195,0.02802085138119019,14.584752732042302,0.05943407165306108
73,70.07694610591406,0.050694253280743944,68.74026105097722,0.028032905697166263,14.598751231976728,0.05946117014557988
74,70.10431629493011,0.050703432548929145,68.79073950142573,0.02804496001314234,14.612746585320345,0.05948826863809868
75,70.13138598262222,0.050712611817114346,68.84073870436421,0.028057014329118415,14.626739176651677,0.05951536713061748
76,70.15815564295407,0.05072179108529955,68.89025776217407,0.028069068645094487,14.640729391912902,0.05954246562313628
77,70.18462575712546,0.05073097035348475,68.93929578923334,0.028081122961070563,14.654717618389046,0.059569564115655074
78,70.2107968135442,0.05074014962166995,68.98785191195759,0.02809317727704664,14.668704244687026,0.059596662608173874
79,70.23666930779798,0.05074932888985516,69.03592526884101,0.028105231593022716,14.682689660714566,0.059623761100692674
80,70.26224374262561,0.05075850815804036,69.08351501049658,0.028117285908998788,14.696674257658993,0.059650859593211474
81,70.28752062788831,0.05076768742622556,69.13062029969599,0.028129340224974864,14.710658427965935,0.059677958085730266
82,70.3125004805404,0.05077686669441076,69.17724031140918,0.02814139454095094,14.724642565317858,0.059705056578249066
83,70.33718382459976,0.05078604596259596,69.22337423284313,0.028153448856927013,14.738627064612507,0.059732155070767866
84,70.36157119111813,0.050795225230781164,69.2690212634806,0.02816550317290309,14.752612321941212,0.059759253563286666
85,70.38566311815084,0.050804404498966366,69.31418061511803,0.028177557488879165,14.766598734567129,0.05978635205580546
86,70.40946015072645,0.05081358376715157,69.35885151190323,0.02818961180485524,14.780586700903276,0.05981345054832426
87,70.43296284081595,0.050822763035336775,69.40303319037237,0.028201666120831314,14.794576620490524,0.05984054904084306
88,70.4561717473018,0.050831942303521976,69.4467248994869,0.02821372043680739,14.808568893975455,0.05986764753336186
89,70.47908743594647,0.05084112157170718,69.48992590066942,0.028225774752783466,14.822563923088088,0.05989474602588066
90,70.501710479361,0.05085030083989238,69.53263546783967,0.02823782906875954,14.836562110619514,0.05992184451839945
91,70.52404145697281,0.05085948010807758,69.57485288744962,0.028249883384735615,14.850563860399419,0.05994894301091825
92,70.54608095499364,0.05086865937626278,69.61657745851822,0.02826193770071169,14.86456957727349,0.05997604150343705
93,70.567829566387,0.05087783864444798,69.6578084926658,0.028273992016687767,14.8785796670807,0.06000313999595585
94,70.58928789083531,0.050887017912633184,69.69854531414768,0.02828604633266384,14.89259453663053,0.06003023848847465
95,70.61045653470678,0.05089619718081839,69.73878725988772,0.028298100648639916,14.906614593680011,0.06005733698099344
96,70.63133611102208,0.05090537644900359,69.77853367951094,0.028310154964615992,14.920640246910752,0.06008443547351224
97,70.65192723942064,0.050914555717188795,69.81778393537596,0.028322209280592064,14.934671905905777,0.06011153396603104
98,70.67223054612664,0.050923734985373996,69.8565374026068,0.02833426359656814,14.948709981126328,0.06013863245854984
99,70.69224666391483,0.0509329142535592,69.89479346912427,0.028346317912544217,14.962754883888513,0.06016573095106864
100,70.71197623207594,0.0509420935217444,69.93255153567674,0.028358372228520293,14.976807026339888,0.060192829443587434
101,70.73141989638191,0.0509512727899296,69.96981101587063,0.028370426544496365,14.990866821435961,0.060219927936106234
102,70.75057830905081,0.05096045205811481,70.00657133620017,0.02838248086047244,15.004934682916497,0.06024702642862503
103,70.76945212871142,0.05096963132630001,70.04283193607674,0.028394535176448518,15.019011025281863,0.06027412492114383
104,70.78804202036771,0.05097881059448521,70.07859226785774,0.02840658949242459,15.033096263769178,0.060301223413662626
105,70.80634865536285,0.05098798986267041,70.11385179687504,0.028418643808400666,15.04719081432842,0.060328321906181426
106,70.82437271134307,0.05099716913085561,70.14861000146261,0.028430698124376742,15.061295093598403,0.060355420398700226
107,70.8421148722212,0.051006348399040814,70.18286637298401,0.02844275244035282,15.075409518882697,0.060382518891219025
108,70.85957582814001,0.051015527667226016,70.21662041585911,0.02845480675632889,15.089534508125446,0.060409617383737825
109,70.87675627543521,0.051024706935411224,70.24987164759051,0.028466861072304967,15.103670479887072,0.06043671587625662
110,70.89365691659818,0.051033886203596425,70.2826195987891,0.028478915388281043,15.11781785331994,0.06046381436877542
111,70.9102784602386,0.051043065471781626,70.3148638131996,0.028490969704257116,15.131977048143904,0.06049091286129422
112,70.92662162104658,0.05105224473996683,70.34660384772506,0.028503024020233192,15.146148484621765,0.06051801135381302
113,70.9426871197548,0.05106142400815203,70.37783927245127,0.028515078336209268,15.160332583534643,0.06054510984633181
114,70.95847568310008,0.05107060327633723,70.40856967067033,0.028527132652185344,15.174529766157331,0.06057220833885061
115,70.97398804378503,0.05107978254452243,70.43879463890387,0.028539186968161417,15.188740454233454,0.06059930683136941
116,70.98922494043923,0.05108896181270763,70.46851378692577,0.028551241284137493,15.202965069950634,0.06062640532388821
117,71.00418711758027,0.05109814108089284,70.49772673778418,0.02856329560011357,15.217204035915572,0.06065350381640701
118,71.01887532557441,0.05110732034907804,70.52643312782311,0.02857534991608964,15.231457775128991,0.0606806023089258
119,71.03329032059723,0.05111649961726324,70.55463260670362,0.028587404232065718,15.2457267109606,0.0607077008014446
120,71.04743286459382,0.051125678885448445,70.58232483742417,0.028599458548041794,15.260011267123877,0.0607347992939634
121,71.06130372523884,0.051134858153633646,70.60950949634073,0.02861151286401787,15.27431186765087,0.0607618977864822
122,71.07490367589631,0.05114403742181885,70.63618627318624,0.028623567179993942,15.28862893686686,0.060788996279001
123,71.08823349557919,0.05115321669000405,70.66235487108945,0.02863562149597002,15.302962899365012,0.060816094771519794
124,71.10129396890868,0.05116239595818925,70.68801500659332,0.028647675811946095,15.317314179980908,0.06084319326403859
125,71.11408588607344,0.05117157522637446,70.71316640967291,0.028659730127922167,15.331683203767032,0.06087029175655739
126,71.12661004278826,0.05118075449455966,70.73780882375262,0.028671784443898243,15.346070395967198,0.06089739024907619
127,71.13886724025292,0.05118993376274486,70.76194200572297,0.02868383875987432,15.360476181990903,0.060924488741594986
128,71.15085828511056,0.05119911303093006,70.78556572595681,0.028695893075850396,15.374900987387623,0.060951587234113785
129,71.16258398940577,0.05120829229911526,70.80867976832492,0.028707947391826468,15.38934523782103,0.060978685726632585
130,71.17404517054278,0.051217471567300464,70.83128393021121,0.028720001707802544,15.403809359043187,0.061005784219151385
131,71.18524265124307,0.051226650835485665,70.85337802252721,0.02873205602377862,15.418293776868628,0.061032882711670185
132,71.19617725950307,0.051235830103670874,70.87496186972609,0.028744110339754693,15.43279891714843,0.06105998120418898
133,71.20684982855137,0.051245009371856075,70.8960353098162,0.02875616465573077,15.447325205744237,0.06108707969670778
134,71.21726119680598,0.051254188640041276,70.91659819437386,0.028768218971706845,15.461873068502152,0.06111417818922658
135,71.22741220783124,0.05126336790822648,70.93665038855576,0.02878027328768292,15.476442931226657,0.06114127668174538
136,71.23730371029448,0.05127254717641168,70.95619177111077,0.028792327603658994,15.491035219654462,0.06116837517426417
137,71.24693655792268,0.05128172644459688,70.97522223439121,0.02880438191963507,15.505650359428286,0.06119547366678297
138,71.25631160945869,0.05129090571278208,70.99374168436343,0.028816436235611146,15.520288776070583,0.06122257215930177
139,71.2654297286174,0.05130008498096729,71.01175004061801,0.02882849055158722,15.53495089495725,0.06124967065182057
140,71.2742917840417,0.05130926424915249,71.02924723637932,0.028840544867563295,15.549637141291292,0.06127676914433937
141,71.28289864925819,0.05131844351733769,71.0462332185145,0.02885259918353937,15.564347940076395,0.06130386763685816
142,71.2912512026328,0.05132762278552289,71.06270794754192,0.028864653499515447,15.579083716090508,0.06133096612937696
143,71.29935032732604,0.051336802053708094,71.07867139763903,0.02887670781549152,15.593844893859368,0.06135806462189576
144,71.30719691124838,0.051345981321893296,71.09412355664969,0.028888762131467596,15.608631897629955,0.06138516311441456
145,71.31479184701502,0.0513551605900785,71.1090644260909,0.02890081644744367,15.623445151343965,0.06141226160693336
146,71.3221360319009,0.0513643398582637,71.12349402115902,0.028912870763419744,15.638285078611203,0.06143936009945215
147,71.3292303677952,0.051373519126448906,71.13741237073533,0.02892492507939582,15.653152102682967,0.06146645859197095
148,71.33607576115597,0.05138269839463411,71.15081951739117,0.028936979395371897,15.668046646425346,0.06149355708448975
149,71.34267312296427,0.05139187766281931,71.16371551739226,0.028949033711347973,15.682969132292595,0.06152065557700855
150,71.34902336867839,0.05140105693100451,71.17610044070283,0.028961088027324045,15.69791998230034,0.061547754069527345
151,71.35512741818772,0.05141023619918971,71.18797437098871,0.02897314234330012,15.712899617998872,0.061574852562046145
152,71.3609861957667,0.05141941546737491,71.19933740562033,0.028985196659276197,15.727908460446347,0.061601951054564945
153,71.36660063002827,0.051428594735560114,71.21018965567477,0.02899725097525227,15.742946930181986,0.061629049547083745
154,71.37197165387745,0.051437774003745315,71.22053124593744,0.029009305291228346,15.758015447199227,0.06165614803960254
155,71.37710020446461,0.05144695327193052,71.23036231490313,0.029021359607204422,15.773114430918906,0.06168324653212134
156,71.38198722313865,0.051456132540115725,71.23968301477647,0.0290334139231805,15.788244300162345,0.06171034502464014
157,71.38663365539999,0.051465311808300926,71.24849351147189,0.02904546823915657,15.803405473124476,0.06173744351715894
158,71.39104045085338,0.05147449107648613,71.25679398461287,0.029057522555132647,15.81859836734692,0.061764542009677736
159,71.39520856316071,0.05148367034467133,71.2645846275308,0.029069576871108723,15.83382339969107,0.06179164050219653
160,71.39913894999344,0.05149284961285653,71.27186564726304,0.029081631187084796,15.849080986311137,0.06181873899471533
161,71.40283257298515,0.05150202888104173,71.27863726455064,0.029093685503060872,15.864371542627179,0.06184583748723413
162,71.40629039768373,0.05151120814922694,71.28489971383532,0.029105739819036948,15.879695483298164,0.06187293597975293
163,71.4095133935035,0.05152038741741214,71.29065324325589,0.029117794135013024,15.895053222194953,0.06190003447227173
164,71.41250253367733,0.05152956668559734,71.29589811464422,0.029129848450989097,15.91044517237332,0.06192713296479052
165,71.41525879520837,0.05153874595378254,71.30063460352041,0.029141902766965173,15.925871746046985,0.06195423145730932
166,71.41778315882192,0.051547925221967744,71.30486299908765,0.02915395708294125,15.94133335456057,0.06198132994982812
167,71.42007660891696,0.051557104490152945,71.30858360422627,0.02916601139891732,15.956830408362615,0.06200842844234692
168,71.42214013351769,0.05156628375833815,71.31179673548732,0.029178065714893398,15.972363316978555,0.06203552693486572
169,71.42397472422483,0.051575463026523355,71.31450272308561,0.029190120030869474,15.98793248898373,0.06206262542738451
170,71.42558137616702,0.051584642294708556,71.31670191089201,0.02920217434684555,16.00353833197636,0.06208972391990331
171,71.42696108795175,0.05159382156289376,71.3183946564254,0.029214228662821622,16.019181252550535,0.06211682241242211
172,71.42811486161655,0.05160300083107896,71.31958133084387,0.0292262829787977,16.03486165626923,0.06214392090494091
173,71.42904370257985,0.05161218009926416,71.32026231893536,0.029238337294773774,16.05057994763727,0.062171019397459705
174,71.42974861959169,0.05162135936744936,71.32043801910783,0.029250391610749847,16.066336530074388,0.062198117889978505
175,71.43023062468457,0.05163053863563456,71.32010884337869,0.029262445926725923,16.082131805888206,0.062225216382497305
176,71.43049073312392,0.051639717903819764,71.31927521736378,0.029274500242702,16.097966176247265,0.062252314875016104
177,71.43052996335865,0.05164889717200497,71.31793758026573,0.029286554558678075,16.113840041154077,0.0622794133675349
178,71.43034933697147,0.05165807644019017,71.31609638486172,0.029298608874654148,16.129753799418165,0.0623065118600537
179,71.42994987862932,0.051667255708375374,71.3137520974907,0.029310663190630224,16.145707848629158,0.0623336103525725
180,71.42933261603343,0.051676434976560576,71.31090519803999,0.0293227175066063,16.16170258512982,0.062360708845091296
181,71.42849857986951,0.05168561424474578,71.30755617993131,0.029334771822582376,16.177738403989203,0.062387807337610096
182,71.42744880375778,0.05169479351293098,71.30370555010626,0.02934682613855845,16.19381569897574,0.06241490583012889
183,71.42618432420288,0.05170397278111618,71.29935382901125,0.029358880454534525,16.209934862530403,0.06244200432264769
184,71.42470618054371,0.05171315204930138,71.2945015505817,0.0293709347705106,16.226096285739857,0.06246910281516649
185,71.42301541490329,0.05172233131748659,71.28914926222585,0.029382989086486674,16.24230035830965,0.06249620130768529
186,71.42111307213838,0.05173151058567179,71.28329752480794,0.02939504340246275,16.258547468537426,0.06252329980020409
187,71.41900019978915,0.05174068985385699,71.27694691263066,0.029407097718438826,16.274838003286177,0.06255039829272288
188,71.41667784802875,0.05174986912204219,71.27009801341728,0.029419152034414902,16.291172347957534,0.06257749678524169
189,71.41414706961275,0.051759048390227394,71.262751428293,0.029431206350390975,16.307550886465002,0.06260459527776048
190,71.4114089198286,0.051768227658412595,71.25490777176583,0.02944326066636705,16.323974001207365,0.06263169377027927
191,71.40846445644496,0.0517774069265978,71.24656767170679,0.029455314982343127,16.340442073042034,0.06265879226279808
192,71.40531473966107,0.051786586194783005,71.23773176932974,0.029467369298319203,16.356955481258435,0.06268589075531687
193,71.40196083205586,0.051795765462968206,71.22840071917038,0.029479423614295275,16.373514603551477,0.06271298924783568
194,71.39840379853729,0.05180494473115341,71.21857518906484,0.02949147793027135,16.390119815994986,0.06274008774035447
195,71.39464470629136,0.05181412399933861,71.20825586012766,0.029503532246247428,16.40677149301529,0.06276718623287326
196,71.39068462473124,0.05182330326752381,71.19744342672922,0.0295155865622235,16.42347000736475,0.06279428472539207
197,71.38652462544631,0.05183248253570901,71.18613859647252,0.029527640878199576,16.440215730095325,0.06282138321791086
198,71.38216578215118,0.05184166180389421,71.17434209016943,0.029539695194175652,16.45700903053232,0.06284848171042967
199,71.37760917063451,0.051850841072079414,71.16205464181645,0.02955174951015173,16.47385027624796,0.06287558020294846
200,71.37285586870816,0.05186002034026462,71.1492769985698,0.0295638038261278,16.49073983303525,0.06290267869546726
201,71.36790695615578,0.05186919960844982,71.13600992071993,0.029575858142103877,16.507678064881723,0.06292977718798606
202,71.36276351468184,0.051878378876635024,71.12225418166554,0.029587912458079953,16.524665333943243,0.06295687568050486
203,71.35742662786042,0.051887558144820226,71.108010567887,0.029599966774056026,16.541702000517983,0.06298397417302365
204,71.35189738108392,0.05189673741300543,71.09327987891919,0.029612021090032102,16.55878842302034,0.06301107266554246
205,71.34617686151184,0.05190591668119063,71.07806292732374,0.029624075406008178,16.575924957954918,0.06303817115806125
206,71.34026615801955,0.05191509594937583,71.06236053866084,0.029636129721984254,16.593111959890667,0.06306526965058006
207,71.334166361147,0.05192427521756104,71.04617355146034,0.029648184037960327,16.610349781434934,0.06309236814309885
208,71.32787856304734,0.05193345448574624,71.02950281719232,0.029660238353936403,16.627638773207693,0.06311946663561764
209,71.32140385743567,0.05194263375393144,71.01234920023717,0.02967229266991248,16.644979283815815,0.06314656512813645
210,71.3147433395377,0.05195181302211664,70.99471357785502,0.02968434698588855,16.662371659827294,0.06317366362065524
211,71.30789810603838,0.05196099229030184,70.97659684015471,0.029696401301864628,16.679816245745748,0.06320076211317405
212,71.3008692550306,0.051970171558487044,70.95799989006203,0.029708455617840704,16.697313383984753,0.06322786060569284
213,71.29365788596375,0.051979350826672245,70.93892364328767,0.02972050993381678,16.714863414842426,0.06325495909821163
214,71.28626509959247,0.051988530094857446,70.91936902829431,0.029732564249792853,16.73246667647601,0.06328205759073044
215,71.2786919979252,0.051997709363042655,70.89933698626344,0.02974461856576893,16.75012350487647,0.06330915608324923
216,71.27093968417293,0.052006888631227856,70.87882847106133,0.029756672881745005,16.76783423384329,0.06333625457576804
217,71.26300926269774,0.05201606789941306,70.85784444920478,0.029768727197721077,16.78559919495923,0.06336335306828683
218,71.25490183896156,0.05202524716759826,70.83638589982604,0.029780781513697153,16.803418717565243,0.06339045156080562
219,71.24661851947485,0.05203442643578346,70.81445381463733,0.02979283582967323,16.82129312873542,0.06341755005332443
220,71.23816041174523,0.05204360570396866,70.79204919789474,0.029804890145649306,16.83922275325199,0.06344464854584322
221,71.22952862422619,0.05205278497215386,70.76917306636162,0.02981694446162538,16.857207913580503,0.06347174703836203
222,71.22072426626589,0.05206196424033907,70.74582644927142,0.029828998777601454,16.875248929844975,0.06349884553088082
223,71.21174844805589,0.05207114350852427,70.72201038829007,0.02984105309357753,16.893346119803205,0.06352594402339962
224,71.20260228057988,0.05208032277670947,70.69772593747751,0.029853107409553603,16.91149979882215,0.06355304251591842
225,71.1932868755625,0.052089502044894674,70.6729741632492,0.02986516172552968,16.929710279853325,0.06358014100843722
226,71.18380334541827,0.052098681313079875,70.64775614433643,0.029877216041505755,16.947977873408412,0.06360723950095601
227,71.17415280320027,0.05210786058126508,70.62207297174683,0.02988927035748183,16.966302887534887,0.06363433799347482
228,71.16433636254925,0.05211703984945028,70.59592574872373,0.029901324673457904,16.984685627791684,0.06366143648599361
229,71.15435513764243,0.052126219117635486,70.56931559070522,0.02991337898943398,17.003126397225095,0.06368853497851241
230,71.14421024314254,0.05213539838582069,70.54224362528277,0.029925433305410056,17.021625496344626,0.06371563347103121
231,71.1339027941469,0.05214457765400589,70.51471099215921,0.02993748762138613,17.040183223099035,0.06374273196355
232,71.12343390613633,0.05215375692219109,70.48671884310616,0.029949541937362205,17.058799872852425,0.06376983045606881
233,71.11280469492446,0.05216293619037629,70.45826834192097,0.02996159625333828,17.07747573836045,0.0637969289485876
234,71.10201627660682,0.05217211545856149,70.42936066438315,0.029973650569314357,17.096211109746633,0.0638240274411064
235,71.09106976750999,0.052181294726746694,70.3999969982103,0.02998570488529043,17.11500627447873,0.0638511259336252
236,71.0799662841411,0.052190473994931895,70.37017854301335,0.029997759201266506,17.133861517345295,0.06387822442614399
237,71.0687069431369,0.0521996532631171,70.33990651025152,0.030009813517242582,17.152777120432283,0.0639053229186628
238,71.0572928612134,0.052208832531302304,70.30918212318664,0.030021867833218654,17.171753363099715,0.06393242141118159
239,71.0457251551152,0.052218011799487506,70.27800661683689,0.03003392214919473,17.190790521958583,0.0639595199037004
240,71.03400494156512,0.05222719106767271,70.24638123793014,0.030045976465170807,17.209888870847728,0.06398661839621919
241,71.02213333721369,0.05223637033585791,70.21430724485674,0.030058030781146883,17.22904868081092,0.06401371688873798
242,71.01011145858894,0.05224554960404311,70.18178590762179,0.030070085097122955,17.24827022007401,0.06404081538125679
243,70.99794042204613,0.05225472887222831,70.14881850779683,0.03008213941309903,17.26755375402218,0.06406791387377558
244,70.98562134371747,0.05226390814041351,70.11540633847116,0.030094193729075108,17.28689954517737,0.06409501236629439
245,70.97315533946224,0.05227308740859872,70.08155070420268,0.03010624804505118,17.306307853175717,0.06412211085881318
246,70.96054352481659,0.05228226667678392,70.04725292096792,0.030118302361027256,17.325778934745262,0.06414920935133198
247,70.94778701494366,0.05229144594496912,70.01251431611193,0.030130356677003332,17.345313043683625,0.06417630784385078
248,70.93488692458385,0.052300625213154324,69.97733622829757,0.03014241099297941,17.364910430835835,0.06420340633636958
249,70.92184436800493,0.052309804481339525,69.94172000745415,0.03015446530895548,17.384571344072413,0.06423050482888837
250,70.90866045895245,0.052318983749524726,69.90566701472571,0.030166519624931557,17.404296028267396,0.06425760332140718
251,70.89533631060021,0.05232816301770993,69.86917862241884,0.030178573940907633,17.424084725276558,0.06428470181392597
252,70.88187303550073,0.052337342285895136,69.83225621394999,0.030190628256883706,17.443937673915826,0.06431180030644477
253,70.86827174553596,0.05234652155408034,69.79490118379209,0.030202682572859782,17.463855109939686,0.06433889879896357
254,70.85453355186795,0.05235570082226554,69.75711493742105,0.030214736888835858,17.483837266019844,0.06436599729148236
255,70.8406595648897,0.05236488009045074,69.71889889126147,0.030226791204811934,17.50388437172396,0.06439309578400117
256,70.82665089417617,0.05237405935863594,69.68025447263207,0.030238845520788007,17.523996653494464,0.06442019427651996
257,70.81250864843527,0.05238323862682114,69.64118311969041,0.030250899836764083,17.54417433462764,0.06444729276903877
258,70.79823393545908,0.052392417895006343,69.60168628137745,0.03026295415274016,17.564417635252667,0.06447439126155756
259,70.7838278620751,0.052401597163191545,69.56176541736143,0.03027500846871623,17.58472677231098,0.06450148975407635
260,70.76929153409763,0.05241077643137675,69.52142199798118,0.030287062784692308,17.605101959535624,0.06452858824659516
261,70.75462605627942,0.052419955699561954,69.48065750418925,0.030299117100668384,17.62554340743078,0.06455568673911395
262,70.73983253226312,0.052429134967747155,69.43947342749445,0.03031117141664446,17.6460513232515,0.06458278523163276
263,70.72491206453316,0.05243831423593236,69.39787126990379,0.030323225732620532,17.666625910983484,0.06460988372415155
264,70.70986575436764,0.05244749350411756,69.35585254386412,0.03033528004859661,17.68726737132308,0.06463698221667034
265,70.69469470179033,0.05245667277230276,69.31341877220326,0.030347334364572685,17.70797590165737,0.06466408070918915
266,70.6794000055228,0.05246585204048796,69.27057148807077,0.030359388680548757,17.728751696044398,0.06469117920170794
267,70.66398276293673,0.05247503130867316,69.22731223487804,0.030371442996524833,17.749594945193635,0.06471827769422675
268,70.6484440700063,0.05248421057685837,69.18364256623818,0.03038349731250091,17.77050583644641,0.06474537618674554
269,70.63278502126084,0.05249338984504357,69.13956404590533,0.030395551628476986,17.791484553756728,0.06477247467926434
270,70.61700670973735,0.05250256911322877,69.09507824771353,0.030407605944453058,17.812531277672022,0.06479957317178314
271,70.6011102269335,0.052511748381413974,69.05018675551516,0.030419660260429134,17.833646185314137,0.06482667166430194
272,70.58509666276053,0.052520927649599175,69.00489116311905,0.03043171457640521,17.854829450360544,0.06485377015682073
273,70.56896710549644,0.052530106917784376,68.95919307422794,0.030443768892381283,17.87608124302556,0.06488086864933953
274,70.55272264173917,0.05253928618596958,68.91309410237571,0.03045582320835736,17.8974017300418,0.06490796714185833
275,70.53636435636008,0.052548465454154786,68.86659587086406,0.030467877524333435,17.91879107464183,0.06493506563437713
276,70.51989333245766,0.05255764472233999,68.81970001269882,0.03047993184030951,17.940249436539865,0.06496216412689593
277,70.50331065131101,0.05256682399052519,68.77240817052585,0.030491986156285584,17.96177697191372,0.06498926261941472
278,70.48661739233395,0.05257600325871039,68.72472199656633,0.03050404047226166,17.98337383338687,0.06501636111193353
279,70.46981463302902,0.05258518252689559,68.67664315255205,0.030516094788237736,18.005040170010673,0.06504345960445232
280,70.45290344894161,0.05259436179508079,68.62817330965984,0.03052814910421381,18.026776127246777,0.06507055809697113
281,70.43588491361449,0.05260354106326599,68.57931414844579,0.030540203420189885,18.048581846949638,0.06509765658948992
282,70.41876009854224,0.0526127203314512,68.5300673587791,0.03055225773616596,18.07045746734932,0.06512475508200871
283,70.40153007312604,0.0526218995996364,68.48043463977554,0.030564312052142037,18.0924031230343,0.06515185357452752
284,70.38419590462856,0.052631078867821604,68.43041769973019,0.03057636636811811,18.114418944934485,0.06517895206704631
285,70.36675865812893,0.052640258136006805,68.38001825605032,0.030588420684094186,18.13650506030457,0.06520605055956512
286,70.3492193964781,0.05264943740419201,68.3292380351874,0.030600475000070262,18.158661592707237,0.06523314905208391
287,70.3315791802542,0.05265861667237721,68.27807877256899,0.030612529316046334,18.180888661996836,0.0652602475446027
288,70.31383906771812,0.05266779594056241,68.2265422125301,0.03062458363202241,18.203186384303045,0.06528734603712151
289,70.2960001147693,0.05267697520874761,68.17463010824426,0.030636637947998487,18.225554872014754,0.0653144445296403
290,70.27806337490169,0.05268615447693282,68.12234422165412,0.030648692263974563,18.247994233764167,0.06534154302215911
291,70.26002989915993,0.05269533374511802,68.06968632340175,0.030660746579950635,18.270504574410968,0.0653686415146779
292,70.24190073609562,0.05270451301330322,68.01665819275848,0.03067280089592671,18.293085995026786,0.0653957400071967
293,70.22367693172386,0.05271369228148842,67.9632616175545,0.030684855211902787,18.31573859287977,0.0654228384997155
294,70.20535952948,0.052722871549673624,67.9094983941079,0.03069690952787886,18.338462461419265,0.0654499369922343
295,70.18694957017654,0.052732050817858825,67.8553703271535,0.030708963843854936,18.36125769026088,0.06547703548475309
296,70.16844809196014,0.052741230086044026,67.8008792297713,0.030721018159831012,18.384124365171488,0.0655041339772719
297,70.14985613026907,0.05275040935422923,67.74602692331442,0.03073307247580709,18.40706256805453,0.06553123246979069
298,70.13117471779059,0.052759588622414436,67.69081523733698,0.03074512679178316,18.430072376935563,0.0655583309623095
299,70.11240488441868,0.05276876789059964,67.6352460095212,0.030757181107759237,18.453153865947776,0.06558542945482829
300,70.09354765721201,0.05277794715878484,67.57932108560462,0.030769235423735313,18.47630710531794,0.06561252794734708
301,70.07460406035196,0.05278712642697004,67.5230423193067,0.030781289739711386,18.499532161352377,0.06563962643986589
302,70.05557511510096,0.05279630569515524,67.46641157225493,0.030793344055687462,18.522829096423116,0.06566672493238468
303,70.03646183976103,0.05280548496334044,67.40943071391112,0.030805398371663538,18.546197968954345,0.06569382342490349
304,70.01726524963253,0.05281466423152564,67.35210162149677,0.030817452687639614,18.569638833408913,0.06572092191742228
305,69.99798635697306,0.05282384349971085,67.29442617991853,0.030829507003615687,18.59315174027512,0.06574802040994107
306,69.97862617095667,0.05283302276789605,67.23640628169304,0.030841561319591763,18.616736736053646,0.06577511890245988
307,69.95918569763322,0.052842202036081254,67.17804382687167,0.03085361563556784,18.640393863244643,0.06580221739497867
308,69.93966593988796,0.052851381304266455,67.11934072296488,0.03086566995154391,18.66412316033512,0.06582931588749746
309,69.92006789740138,0.052860560572451656,67.06029888486609,0.030877724267519988,18.687924661786397,0.06585641438001627
310,69.90039256660921,0.05286973984063686,67.00092023477548,0.030889778583496064,18.711798398021756,0.06588351287253506
311,69.8806409406627,0.05287891910882206,66.94120670212338,0.03090183289947214,18.735744395414457,0.06591061136505387
312,69.86081400938912,0.05288809837700727,66.88116022349328,0.030913887215448212,18.759762676275667,0.06593770985757266
313,69.84091275925245,0.05289727764519247,66.82078274254464,0.03092594153142429,18.783853258842843,0.06596480835009147
314,69.82093817331433,0.05290645691337767,66.76007620993542,0.030937995847400365,18.808016157268113,0.06599190684261026
315,69.80089123119525,0.05291563618156287,66.69904258324412,0.030950050163376437,18.832251381607,0.06601900533512906
316,69.78077290903593,0.05292481544974807,66.63768382689183,0.030962104479352513,18.85655893780725,0.06604610382764786
317,69.76058417945892,0.05293399471793327,66.57600191206372,0.03097415879532859,18.88093882769784,0.06607320232016665
318,69.74032601153056,0.052943173986118475,66.51399881663038,0.030986213111304665,18.90539104897829,0.06610030081268545
319,69.71999937072303,0.052952353254303676,66.45167652506895,0.030998267427280738,18.92991559520809,0.06612739930520425
320,69.69960521887671,0.052961532522488884,66.38903702838365,0.031010321743256814,18.954512455796262,0.06615449779772305
321,69.6791445141628,0.052970711790674085,66.32608232402654,0.03102237605923289,18.979181615991344,0.06618159629024185
322,69.65861821104608,0.05297989105885929,66.2628144158176,0.031034430375208963,19.00392305687129,0.06620869478276065
323,69.63802726024801,0.05298907032704449,66.1992353138646,0.03104648469118504,19.028736755333785,0.06623579327527944
324,69.61737260871007,0.05299824959522969,66.135347034483,0.031058539007161115,19.053622684086704,0.06626289176779825
325,69.59665519955733,0.05300742886341489,66.07115160011517,0.03107059332313719,19.07858081163866,0.06628999026031704
326,69.57587597206222,0.05301660813160009,66.00665103924979,0.031082647639113264,19.103611102289953,0.06631708875283585
327,69.55503586160859,0.05302578739978529,65.94184738634057,0.03109470195508934,19.12871351612354,0.06634418724535464
328,69.53413579965606,0.0530349666679705,65.87674268172502,0.031106756271065416,19.153888008996333,0.06637128573787343
329,69.51317671370457,0.0530441459361557,65.811338971543,0.03111881058704149,19.179134532530643,0.06639838423039224
330,69.4921595272592,0.053053325204340904,65.74563830765474,0.031130864903017565,19.204453034105814,0.06642548272291103
331,69.47108515979517,0.053062504472526105,65.67964274755893,0.03114291921899364,19.229843456850126,0.06645258121542982
332,69.44995452672327,0.053071683740711306,65.6133543543105,0.031154973534969717,19.255305739632853,0.06647967970794863
333,69.4287685393554,0.05308086300889651,65.54677519643798,0.03116702785094579,19.280839817056474,0.06650677820046742
334,69.40752810487041,0.05309004227708171,65.47990734786094,0.031179082166921866,19.30644561944932,0.06653387669298623
335,69.3862341262802,0.05309922154526692,65.41275288780707,0.03119113648289794,19.332123072858067,0.06656097518550502
336,69.36488750239616,0.05310840081345212,65.34531390072895,0.031203190798874014,19.357872099040804,0.06658807367802383
337,69.34348912779566,0.05311758008163732,65.27759247622073,0.03121524511485009,19.383692615460014,0.06661517217054262
338,69.32203989278905,0.05312675934982252,65.20959070893464,0.031227299430826166,19.40958453527599,0.06664227066306141
339,69.30054068338683,0.05313593861800772,65.14131069849722,0.031239353746802243,19.435547767340317,0.06666936915558022
340,69.27899238126702,0.05314511788619292,65.0727545494254,0.03125140806277832,19.461582216189594,0.06669646764809901
341,69.25739586374284,0.053154297154378125,65.00392437104219,0.031263462378754395,19.487687782039423,0.06672356614061781
342,69.23575200373081,0.05316347642256333,64.93482227739264,0.031275516694730464,19.513864360778545,0.06675066463313661
343,69.2140616697188,0.053172655690748534,64.86545038715903,0.03128757101070654,19.540111843963214,0.0667777631256554
344,69.19232572573473,0.053181834958933735,64.79581082357635,0.031299625326682616,19.5664301188118,0.06680486161817421
345,69.17054503131513,0.053191014227118937,64.72590571434745,0.03131167964265869,19.592819068199525,0.066831960110693
346,69.14872044147445,0.05320019349530414,64.65573719155785,0.03132373395863477,19.619278570653574,0.0668590586032118
347,69.12685280667418,0.05320937276348934,64.58530739159067,0.031335788274610844,19.645808500348245,0.0668861570957306
348,69.10494297279257,0.05321855203167454,64.51461845504124,0.03134784259058691,19.672408727100358,0.0669132555882494
349,69.08299178109453,0.05322773129985974,64.44367252663135,0.03135989690656299,19.699079116365006,0.0669403540807682
350,69.06100006820165,0.05323691056804495,64.37247175512387,0.031371951222539066,19.725819529231323,0.066967452573287
351,69.03896866606291,0.05324608983623015,64.30101829323675,0.03138400553851514,19.752629822418633,0.06699455106580579
352,69.01689840192512,0.05325526910441535,64.22931429755701,0.03139605985449122,19.7795098482727,0.0670216495583246
353,68.9947900983041,0.053264448372600554,64.15736192845469,0.031408114170467294,19.80645945476225,0.06704874805084339
354,68.97264457295596,0.053273627640785755,64.08516334999642,0.03142016848644337,19.833478485475716,0.06707584654336218
355,68.95046263884862,0.053282806908970956,64.01272072985923,0.031432222802419446,19.860566779618175,0.06710294503588099
356,68.92824510413371,0.05329198617715616,63.94003623924392,0.031444277118395515,19.887724172008465,0.06713004352839978
357,68.90599277211871,0.05330116544534136,63.867112052788194,0.03145633143437159,19.91495049307665,0.06715714202091859
358,68.88370644123941,0.05331034471352657,63.79395034848028,0.03146838575034767,19.94224556886149,0.06718424051343738
359,68.86138690503255,0.05331952398171177,63.72055330757166,0.031480440066323744,19.969609221008408,0.06721133900595619
360,68.83903495210896,0.05332870324989697,63.64692311449029,0.03149249438229982,19.99704126676735,0.06723843749847498
361,68.81665136612675,0.05333788251808217,63.573061956753335,0.031504548698275896,20.024541518991164,0.06726553599099377
362,68.79423692576496,0.05334706178626737,63.498972024880004,0.03151660301425197,20.052109786134004,0.06729263448351258
363,68.77179240469744,0.05335624105445257,63.42465551230422,0.03152865733022804,20.07974587225,0.06731973297603137
364,68.74931857156702,0.053365420322637774,63.35011461528713,0.03154071164620412,20.107449576992213,0.06734683146855017
365,68.72681618995995,0.05337459959082298,63.275351532829646,0.03155276596218019,20.135220695611707,0.06737392996106897
366,68.70428601838074,0.053383778859008184,63.20036846658489,0.03156482027815627,20.163059018956883,0.06740102845358777
367,68.68172881022718,0.053392958127193385,63.125167620770355,0.031576874594132345,20.1909643334731,0.06742812694610657
368,68.65914531376566,0.053402137395378586,63.0497512020803,0.03158892891010842,20.218936421202343,0.06745522543862537
369,68.63653627210685,0.05341131666356379,62.974121419597815,0.0316009832260845,20.246975059783356,0.06748232393114416
370,68.61390242318171,0.05342049593174899,62.898280484706916,0.03161303754206057,20.275080022451746,0.06750942242366297
371,68.59124449971762,0.05342967519993419,62.82223061100453,0.03162509185803664,20.303251078040425,0.06753652091618176
372,68.568563229215,0.0534388544681194,62.74597401421255,0.03163714617401272,20.33148799098037,0.06756361940870056
373,68.54585933392423,0.0534480337363046,62.6695129120897,0.031649200489988795,20.359790521301342,0.06759071790121936
374,68.52313353082262,0.0534572130044898,62.59284952434338,0.03166125480596487,20.388158424633108,0.06761781639373815
375,68.50038653159197,0.053466392272675,62.51598607254141,0.03167330912194095,20.416591452206703,0.06764491488625696
376,68.4776190425963,0.0534755715408602,62.438924780023896,0.03168536343791702,20.445089350855945,0.06767201337877575
377,68.45483176485996,0.053484750809045405,62.361667871814944,0.03169741775389309,20.47365186301922,0.06769911187129454
378,68.43202539404578,0.053493930077230606,62.28421757453407,0.03170947206986917,20.502278726741466,0.06772621036381335
379,68.40920062043402,0.05350310934541581,62.206576116308305,0.031721526385845245,20.530969675676292,0.06775330885633214
380,68.38635812890105,0.053512288613601015,62.12874572668346,0.03173358070182132,20.559724439088512,0.06778040734885095
381,68.36349859889887,0.05352146788178622,62.050728636535936,0.0317456350177974,20.588542741856628,0.06780750584136974
382,68.3406227044345,0.05353064714997142,61.972527077984196,0.03175768933377347,20.61742430447587,0.06783460433388855
383,68.31773111404983,0.05353982641815662,61.8941432843003,0.03176974364974955,20.646368843061055,0.06786170282640734
384,68.29482449080197,0.05354900568634182,61.815579489821644,0.031781797965725625,20.67537606935005,0.06788880131892613
385,68.27190349224364,0.05355818495452702,61.73683792986236,0.031793852281701694,20.70444569070726,0.06791589981144494
386,68.2489687704039,0.05356736422271222,61.65792084062485,0.03180590659767777,20.733577410127225,0.06794299830396373
387,68.22602097176939,0.053576543490897424,61.57883045911152,0.031817960913653846,20.76277092623875,0.06797009679648253
388,68.20306073726562,0.05358572275908263,61.49956902303617,0.03183001522962992,20.79202593330897,0.06799719528900133
389,68.18008870223875,0.053594902027267834,61.420138770735676,0.031842069545606,20.821342121247767,0.06802429378152013
390,68.15710549643761,0.053604081295453035,61.340541941081625,0.031854123861582075,20.850719175612397,0.06805139227403893
391,68.13411174399602,0.053613260563638236,61.26078077339177,0.031866178177558144,20.880156777612278,0.06807849076655773
392,68.11110806341539,0.05362243983182344,61.180857507341784,0.03187823249353422,20.909654604114095,0.06810558925907652
393,68.08809506754778,0.05363161910000864,61.10077438287692,0.031890286809510296,20.939212327647034,0.06813268775159532
394,68.06507336357909,0.05364079836819384,61.020533640123816,0.03190234112548637,20.968829616408218,0.06815978624411412
395,68.04204355301259,0.05364997763637905,60.940137519302084,0.03191439544146245,20.99850613426856,0.06818688473663292
396,68.01900623165292,0.05365915690456425,60.859588260636144,0.031926449757438524,21.028241540778488,0.06821398322915172
397,67.99596198959017,0.05366833617274945,60.77888810426717,0.0319385040734146,21.058035491174245,0.06824108172167051
398,67.97291141118447,0.05367751544093465,60.698039290164814,0.031950558389390676,21.087887636384224,0.06826818021418932
399,67.94985507505075,0.05368669470911985,60.61704405803933,0.031962612705366746,21.117797623035422,0.06829527870670811
400,67.92679355404388,0.053695873977305054,60.5359046472534,0.03197466702134282,21.147765093460386,0.0683223771992269
401,67.90372741524415,0.053705053245490256,60.454623296734326,0.0319867213373189,21.177789685704152,0.06834947569174571
402,67.8806572199429,0.053714232513675464,60.373202244886215,0.031998775653294974,21.20787103353146,0.0683765741842645
403,67.85758352362882,0.053723411781860665,60.291643729501985,0.03201082996927105,21.23800876643425,0.06840367267678331
404,67.834506875974,0.053732591050045866,60.20994998767598,0.032022884285247126,21.268202509639256,0.0684307711693021
405,67.81142782082094,0.05374177031823107,60.12812325571605,0.032034938601223195,21.29845188411597,0.06845786966182091
406,67.7883468961692,0.05375094958641627,60.04616576905602,0.03204699291719927,21.328756506584615,0.0684849681543397
407,67.76526463416312,0.05376012885460147,59.964079762168595,0.03205904723317535,21.359115989524568,0.0685120666468585
408,67.74218156107908,0.05376930812278667,59.881867468477594,0.03207110154915142,21.38952994118286,0.0685391651393773
409,67.71909819731367,0.05377848739097187,59.7995311202709,0.0320831558651275,21.419997965582816,0.0685662636318961
410,67.69601505737177,0.05378766665915708,59.71707294861326,0.032095210181103576,21.45051966253313,0.06859336212441489
411,67.6729326498553,0.05379684592734228,59.63449518325936,0.03210726449707965,21.481094627636992,0.06862046061693369
412,67.6498514774519,0.053806025195527483,59.551800052566705,0.03211931881305573,21.511722452301402,0.06864755910945249
413,67.62677203692422,0.053815204463712685,59.468989783408915,0.0321313731290318,21.542402723746868,0.06867465760197129
414,67.60369481909942,0.053824383731897886,59.386066601089055,0.03214342744500787,21.573135025017116,0.06870175609449009
415,67.58062030885894,0.05383356300008309,59.303032729253005,0.03215548176098395,21.603918934989174,0.06872885458700888
416,67.55754898512862,0.05384274226826829,59.219890389803055,0.032167536076960025,21.63475402838359,0.06875595307952768
417,67.53448132086923,0.05385192153645349,59.13664180281172,0.0321795903929361,21.665639875774815,0.06878305157204648
418,67.51141778306702,0.0538611008046387,59.05328918643531,0.03219164470891218,21.696576043601944,0.06881015006456528
419,67.48835883272501,0.0538702800728239,58.96983475682812,0.03220369902488825,21.727562094179483,0.06883724855708408
420,67.46530492485424,0.0538794593410091,58.88628072805655,0.03221575334086432,21.758597585708504,0.06886434704960287
421,67.44225650846539,0.0538886386091943,58.802629312013245,0.0322278076568404,21.789682072287913,0.06889144554212168
422,67.41921402656095,0.0538978178773795,58.71888271833167,0.032239861972816475,21.82081510392585,0.06891854403464047
423,67.39617791612731,0.053906997145564704,58.63504315430056,0.03225191628879255,21.851996226551496,0.06894564252715926
424,67.3731486081276,0.053916176413749906,58.551112824778926,0.03226397060476863,21.883224982026984,0.06897274101967807
425,67.35012652749441,0.053925355681935114,58.46709393211064,0.0322760249207447,21.914500908159376,0.06899983951219686
426,67.3271120931232,0.053934534950120315,58.382988676039695,0.03228807923672078,21.94582353871315,0.06902693800471567
427,67.30410571786575,0.053943714218305516,58.298799253625674,0.03230013355269685,21.977192403422606,0.06905403649723446
428,67.28110780852401,0.05395289348649072,58.21452785915868,0.032312187868672924,22.00860702800471,0.06908113498975327
429,67.25811876584434,0.05396207275467592,58.13017668407547,0.032324242184649,22.04006693417187,0.06910823348227206
430,67.23513898451195,0.05397125202286112,58.04574791687514,0.03233629650062508,22.071571639645278,0.06913533197479085
431,67.21216885314561,0.05398043129104632,57.961243743034984,0.03234835081660115,22.103120658168123,0.06916243046730966
432,67.1892087542929,0.05398961055923153,57.876666344926775,0.03236040513257723,22.134713499519123,0.06918952895982845
433,67.16625906442559,0.05399878982741673,57.79201790173343,0.0323724594485533,22.166349669526387,0.06921662745234725
434,67.14332015393514,0.05400796909560193,57.707300589365104,0.032384513764529374,22.19802867008132,0.06924372594486605
435,67.12039238712899,0.05401714836378713,57.62251658037651,0.03239656808050545,22.2297499991527,0.06927082443738485
436,67.09747612222675,0.054026327631972335,57.53766804388367,0.032408622396481526,22.26151315080117,0.06929792292990365
437,67.07457171135687,0.054035506900157536,57.4527571454814,0.0324206767124576,22.293317615193693,0.06932502142242244
438,67.05167950055358,0.05404468616834274,57.3677860471605,0.03243273102843368,22.325162878618357,0.06935211991494124
439,67.02879982975412,0.05405386543652794,57.28275690722562,0.032444785344409754,22.35704842349932,0.06937921840746004
440,67.00593303279632,0.05406304470471314,57.197671880213306,0.03245683966038583,22.388973728411955,0.06940631689997884
441,66.9830794374164,0.05407222397289835,57.11253311680991,0.0324688939763619,22.420938268098205,0.06943341539249764
442,66.96023936524725,0.05408140324108355,57.027342763769994,0.032480948292337976,22.452941513482088,0.06946051388501644
443,66.93741313181681,0.05409058250926875,56.94210296383537,0.03249300260831405,22.484982931685558,0.06948761237753523
444,66.91460104654684,0.05409976177745395,56.856815855653494,0.03250505692429013,22.517061986044332,0.06951471087005404
445,66.891803412752,0.05410894104563915,56.77148357369682,0.032517111240266204,22.54917813612401,0.06954180936257283
446,66.86902052763925,0.054118120313824354,56.6861082481823,0.03252916555624228,22.581330837736473,0.06956890785509162
447,66.84625268230752,0.054127299582009555,56.60069200499085,0.03254121987221835,22.613519542956425,0.06959600634761043
448,66.82350016174767,0.054136478850194764,56.515236965587164,0.032553274188194425,22.645743700137952,0.06962310484012922
449,66.8007632448429,0.054145658118379965,56.42974524694016,0.0325653285041705,22.678002753931594,0.06965020333264803
450,66.77804220436907,0.054154837386565166,56.344218961443374,0.03257738282014658,22.71029614530132,0.06967730182516682
451,66.75533730699583,0.05416401665475037,56.25866021683542,0.032589437136122654,22.742623311541895,0.06970440031768563
452,66.73264881328767,0.05417319592293557,56.17307111612118,0.03260149145209873,22.774983686296235,0.06973149881020442
453,66.70997697770541,0.05418237519112077,56.08745375749317,0.032613545768074806,22.80737669957321,0.06975859730272321
454,66.68732204860805,0.05419155445930597,56.00181023425278,0.03262560008405088,22.839801777765402,0.06978569579524202
455,66.66468426825476,0.05420073372749118,55.916142634732374,0.03263765440002695,22.87225834366707,0.06981279428776081
456,66.64206387280731,0.05420991299567638,55.83045304221731,0.03264970871600303,22.904745816492547,0.0698398927802796
457,66.61946109233266,0.05421909226386158,55.7447435348684,0.0326617630319791,22.93726361189449,0.06986699127279841
458,66.59687615080597,0.05422827153204678,55.65901618564457,0.03267381734795518,22.969811141982472,0.0698940897653172
459,66.57430926611389,0.054237450800231984,55.57327306222609,0.032685871663931255,23.00238781534186,0.06992118825783601
460,66.551760650058,0.054246630068417186,55.48751622693764,0.03269792597990733,23.034993037052622,0.0699482867503548
461,66.5292305083588,0.05425580933660239,55.40174773667208,0.0327099802958834,23.06762620870857,0.0699753852428736
462,66.50671904065968,0.054264988604787595,55.31596964281441,0.03272203461185948,23.10028672843661,0.0700024837353924
463,66.48422644053143,0.054274167872972796,55.23018399116607,0.03273408892783555,23.13297399091622,0.0700295822279112
464,66.46175289547698,0.054283347141158,55.14439282186946,0.03274614324381163,23.165687387399178,0.07005668072043
465,66.43929858693629,0.0542925264093432,55.058598169332896,0.032758197559787705,23.198426305729292,0.0700837792129488
466,66.41686369029178,0.0543017056775284,54.97280206215599,0.03277025187576378,23.231190130362577,0.07011087770546759
467,66.39444837487378,0.0543108849457136,54.88700652305496,0.03278230619173986,23.263978242387324,0.0701379761979864
468,66.3720528039665,0.0543200642138988,54.8012135687887,0.03279436050771593,23.29679001954446,0.07016507469050519
469,66.34967713481407,0.054329243482084004,54.71542521008524,0.032806414823692,23.329624836248218,0.07019217318302398
470,66.32732151862709,0.054338422750269205,54.62964345156785,0.03281846913966808,23.362482063606727,0.07021927167554279
471,66.30498610058925,0.05434760201845441,54.54387029168238,0.032830523455644155,23.395361069442913,0.07024637016806158
472,66.28267101986442,0.054356781286639615,54.458107722624575,0.03284257777162023,23.428261218315615,0.07027346866058039
473,66.26037640960391,0.054365960554824816,54.37235773026744,0.03285463208759631,23.46118187154074,0.07030056715309918
474,66.23810239695386,0.05437513982301002,54.2866222940894,0.03286668640357238,23.49412238721272,0.07032766564561799
475,66.21584910306343,0.05438431909119522,54.20090338710285,0.03287874071954845,23.52708212022599,0.07035476413813678
476,66.19361664309262,0.05439349835938042,54.115202975782395,0.03289079503552453,23.560060422296793,0.07038186263065557
477,66.17140512622083,0.05440267762756562,54.02952301999447,0.032902849351500604,23.593056641985044,0.07040896112317438
478,66.14921465565546,0.05441185689575083,53.94386547292643,0.03291490366747668,23.626070124716293,0.07043605961569317
479,66.12704532864097,0.05442103616393603,53.85823228101672,0.032926957983452756,23.659100212804116,0.07046315810821197
480,66.104897236468,0.05443021543212123,53.772625383884744,0.03293901229942883,23.69214624547237,0.07049025660073077
481,66.08277046448295,0.05443939470030643,53.687046714261605,0.03295106661540491,23.725207558877692,0.07051735509324956
482,66.06066509209768,0.054448573968491634,53.60149819792127,0.032963120931380985,23.758283486132374,0.07054445358576837
483,66.03858119279963,0.054457753236676835,53.515981753611634,0.032975175247357054,23.791373357326997,0.07057155207828716
484,66.01651883416218,0.05446693250486204,53.43049929298629,0.03298722956333313,23.82447649955362,0.07059865057080596
485,65.99447807785513,0.054476111773047245,53.34505272053704,0.032999283879309206,23.857592236928873,0.07062574906332476
486,65.97245897965567,0.054485291041232446,53.259643933526036,0.03301133819528528,23.890719890617255,0.07065284755584356
487,65.9504615894594,0.05449447030941765,53.17427482191883,0.03302339251126136,23.923858778854704,0.07067994604836236
488,65.92848595129182,0.05450364957760285,53.08894726831795,0.033035446827237434,23.957008216972113,0.07070704454088116
489,65.90653210331998,0.05451282884578805,53.00366314789633,0.033047501143213504,23.99016751741921,0.07073414303339995
490,65.88460007786432,0.05452200811397325,52.91842432833154,0.03305955545918958,24.023335989788443,0.07076124152591876
491,65.86268990141097,0.05453118738215845,52.8332326697405,0.033071609775165656,24.05651294083902,0.07078834001843755
492,65.84080159462417,0.05454036665034366,52.7480900246145,0.03308366409114173,24.08969767452126,0.07081543851095634
493,65.81893517235892,0.05454954591852886,52.66299823775434,0.03309571840711781,24.122889492000873,0.07084253700347515
494,65.79709064367403,0.05455872518671406,52.577959146206325,0.033107772723093884,24.15608769168344,0.07086963549599394
495,65.77526801184528,0.054567904454899264,52.49297457919863,0.03311982703906996,24.189291569239252,0.07089673398851275
496,65.75346727437899,0.054577083723084466,52.40804635807774,0.033131881355046036,24.222500417627906,0.07092383248103154
497,65.73168842302573,0.05458626299126967,52.32317629624567,0.033143935671022105,24.25571352712344,0.07095093097355035
498,65.70993144379426,0.05459544225945487,52.23836619909753,0.03315598998699818,24.28893018533929,0.07097802946606914
499,65.68819631696586,0.05460462152764007,52.153617863959454,0.03316804430297426,24.32214967725362,0.07100512795858793
500,65.66648301710882,0.05461380079582527,52.068933080026994,0.033180098618950334,24.355371285234636,0.07103222645110674
501,65.64479151309315,0.05462298006401048,51.98431362830417,0.03319215293492641,24.388594289066077,0.07105932494362553
502,65.62312176810568,0.05463215933219568,51.89976128154245,0.033204207250902486,24.421817965972934,0.07108642343614432
503,65.6014737396652,0.05464133860038088,51.81527780418077,0.033216261566878555,24.455041590647177,0.07111352192866313
504,65.57984737963804,0.05465051786856608,51.73086495228538,0.03322831588285463,24.4882644352736,0.07114062042118192
505,65.55824263425379,0.054659697136751284,51.6465244734911,0.03324037019883071,24.521485769556037,0.07116771891370073
506,65.53665944412133,0.054668876404936485,51.5622581069418,0.03325242451480678,24.554704860743342,0.07119481740621952
507,65.51509774424497,0.05467805567312169,51.478067583232246,0.03326447883078286,24.58792097365582,0.07122191589873832
508,65.49355746404106,0.054687234941306895,51.39395462435022,0.033276533146758935,24.62113337071166,0.07124901439125712
509,65.47203852735464,0.054696414209492096,51.309920943618756,0.03328858746273501,24.654341311953356,0.07127611288377592
510,65.4505408524764,0.0547055934776773,51.225968245639194,0.03330064177871109,24.68754405507457,0.07130321137629472
511,65.42906435215983,0.0547147727458625,51.142098226234836,0.03331269609468716,24.720740855446806,0.07133030986881352
512,65.40760893363877,0.0547239520140477,51.058312572394286,0.03332475041066323,24.753930966146413,0.07135740836133231
513,65.38617449864503,0.0547331312822329,50.974612962216355,0.03333680472663931,24.787113637981623,0.07138450685385112
514,65.36476094342616,0.0547423105504181,50.89100106485472,0.033348859042615385,24.820288119519677,0.07141160534636991
515,65.3433681587638,0.05475148981860331,50.80747854046312,0.03336091335859146,24.853453657114194,0.0714387038388887
516,65.32199602999196,0.05476066908678851,50.72404704014128,0.03337296767456754,24.886609494932543,0.07146580233140751
517,65.30064443701559,0.05476984835497371,50.640708205881154,0.033385021990543606,24.919754874983298,0.0714929008239263
518,65.27931325432941,0.054779027623158914,50.557463670513705,0.03339707630651968,24.95288903714404,0.07151999931644511
519,65.25800235103696,0.054788206891344116,50.474315057656156,0.03340913062249576,24.98601121918896,0.0715470978089639
520,65.23671159086993,0.05479738615952932,50.3912639816597,0.033421184938471835,25.0191206568168,0.0715741963014827
521,65.21544083220763,0.05480656542771452,50.30831204755789,0.03343323925444791,25.052216583678774,0.0716012947940015
522,65.19418992809665,0.054815744695899726,50.225460851015114,0.03344529357042399,25.085298231406778,0.07162839328652029
523,65.17295872627096,0.05482492396408493,50.14271197827598,0.03345734788640006,25.118364829641422,0.0716554917790391
524,65.1517470691719,0.05483410323227013,50.06006700611519,0.03346940220237614,25.15141560606044,0.07168259027155789
525,65.13055479396868,0.05484328250045533,49.97752750178748,0.03348145651835221,25.184449786407043,0.07170968876407668
526,65.109381732579,0.05485246176864053,49.89509502297834,0.033493510834328284,25.217466594518505,0.07173678725659549
527,65.08822771168968,0.05486164103682573,49.81277111775572,0.03350556515030436,25.250465252354683,0.07176388574911428
528,65.06709255277795,0.054870820305010934,49.730557324521264,0.033517619466280436,25.283444980026776,0.07179098424163309
529,65.04597607213253,0.054879999573196135,49.64845517196278,0.03352967378225651,25.316404995826126,0.07181808273415188
530,65.02487808087511,0.054889178841381336,49.56646617900698,0.03354172809823259,25.349344516253197,0.07184518122667068
531,65.003798384982,0.054898358109566545,49.48459185477295,0.03355378241420866,25.382262756046472,0.07187227971918948
532,64.9827367853061,0.054907537377751746,49.4028336985255,0.033565836730184734,25.415158928211625,0.07189937821170828
533,64.9616930775988,0.05491671664593695,49.32119319962988,0.03357789104616081,25.448032244050776,0.07192647670422708
534,64.94066705253246,0.05492589591412215,49.23967183750664,0.033589945362136886,25.480881913191595,0.07195357519674588
535,64.91965849572274,0.05493507518230735,49.158271081586676,0.03360199967811296,25.51370714361692,0.07198067368926467
536,64.89866718775136,0.05494425445049255,49.076992391267275,0.03361405399408904,25.54650714169413,0.07200777218178347
537,64.87769290418896,0.05495343371867775,48.99583721586872,0.033626108310065114,25.57928111220457,0.07203487067430227
538,64.8567354156182,0.05496261298686296,48.91480699459086,0.03363816262604119,25.612028258373456,0.07206196916682106
539,64.83579448765711,0.05497179225504816,48.833903156470825,0.03365021694201726,25.644747781899483,0.07208906765933987
540,64.8148698809824,0.05498097152323336,48.75312712034096,0.033662271257993336,25.677438882984518,0.07211616615185866
541,64.7939613513533,0.054990150791418564,48.67248029478735,0.03367432557396941,25.710100760363765,0.07214326464437747
542,64.77306864963529,0.054999330059603765,48.59196407810887,0.03368637988994549,25.742732611335548,0.07217036313689626
543,64.75219152182427,0.05500850932778897,48.51157985827677,0.033698434205921564,25.775333631791433,0.07219746162941507
544,64.73132970907075,0.05501768859597417,48.43132901289498,0.03371048852189764,25.807903016246364,0.07222456012193386
545,64.71048294770428,0.055026867864159376,48.35121290916055,0.03372254283787371,25.840439957868956,0.07225165861445265
546,64.68965096925811,0.05503604713234458,48.27123290382482,0.033734597153849785,25.872943648511644,0.07227875710697146
547,64.66883350049392,0.05504522640052978,48.19139034315562,0.03374665146982586,25.905413278741147,0.07230585559949025
548,64.64803026342683,0.05505440566871498,48.11168656289907,0.03375870578580194,25.937848037868932,0.07233295409200904
549,64.62724097535065,0.05506358493690018,48.03212288824267,0.03377076010177801,25.970247113981628,0.07236005258452785
550,64.60646534886308,0.05507276420508538,47.95270063377876,0.03378281441775409,26.002609693971678,0.07238715107704664
551,64.58570309189136,0.055081943473270584,47.873421103468274,0.033794868733730166,26.034934963567977,0.07241424956956545
552,64.56495390771792,0.05509112274145579,47.794285590605284,0.03380692304970624,26.06722210736655,0.07244134806208424
553,64.54421749500624,0.05510030200964099,47.71529537778229,0.03381897736568231,26.09947030886142,0.07246844655460304
554,64.5234935478269,0.055109481277826194,47.63645173685533,0.03383103168165839,26.131678750475334,0.07249554504712184
555,64.50278175568387,0.055118660546011396,47.55775592891054,0.03384308599763446,26.163846613590742,0.07252264353964064
556,64.48208180354081,0.0551278398141966,47.47920920423084,0.03385514031361054,26.1959730785808,0.07254974203215944
557,64.46139337184763,0.0551370190823818,47.40081280226294,0.033867194629586615,26.22805732484023,0.07257684052467823
558,64.44071613656732,0.055146198350567,47.32256795158534,0.03387924894556269,26.260098530816627,0.07260393901719703
559,64.42004976920269,0.0551553776187522,47.24447586987661,0.03389130326153877,26.292095874041483,0.07263103750971583
560,64.39939393682356,0.0551645568869374,47.16653776388461,0.03390335757751484,26.324048531161278,0.07265813600223463
561,64.37874830209387,0.05517373615512261,47.088754829395434,0.03391541189349091,26.35595567796895,0.07268523449475342
562,64.3581125232991,0.05518291542330781,47.011128251203964,0.03392746620946699,26.387816489435078,0.07271233298727223
563,64.3374862543738,0.05519209469149301,46.93365920308439,0.033939520525443065,26.419630139739116,0.07273943147979102
564,64.31686914492929,0.055201273959678214,46.856348847761204,0.03395157484141914,26.45139580230105,0.07276652997230983
565,64.29626084028143,0.055210453227863415,46.77919833688106,0.03396362915739522,26.483112649812604,0.07279362846482862
566,64.27566098147872,0.055219632496048617,46.70220881098524,0.03397568347337129,26.514779854268873,0.07282072695734743
567,64.25506920533043,0.05522881176423382,46.62538139948229,0.03398773778934736,26.546396586999762,0.07284782544986622
568,64.23448514443473,0.055237991032419026,46.54871722062146,0.03399979210532344,26.577962018701683,0.07287492394238501
569,64.21390842720747,0.05524717030060423,46.472217381467075,0.034011846421299514,26.609475319469045,0.07290202243490382
570,64.19333867791038,0.05525634956878943,46.395882977872716,0.03402390073727559,26.640935658825967,0.07292912092742261
571,64.1727755166801,0.05526552883697463,46.31971509445658,0.03403595505325167,26.672342205758028,0.0729562194199414
572,64.15221855955696,0.05527470810515983,46.24371480457714,0.03404800936922774,26.70369412874389,0.07298331791246021
573,64.13166741851396,0.05528388737334503,46.16788317030957,0.03406006368520382,26.73499059578714,0.073010416404979
574,64.11112170148596,0.055293066641530234,46.092221242422454,0.03407211800117989,26.766230774448108,0.07303751489749781
575,64.090581012399,0.05530224590971544,46.01673006035513,0.034084172317155964,26.797413831875566,0.0730646133900166
576,64.07004495119978,0.05531142517790064,45.941410652196154,0.03409622663313204,26.828538934838818,0.0730917118825354
577,64.04951311388507,0.055320604446085844,45.86626403466143,0.034108280949108116,26.859605249759376,0.0731188103750542
578,64.02898509253157,0.055329783714271046,45.79129121307352,0.03412033526508419,26.89061194274297,0.073145908867573
579,64.00846047532565,0.05533896298245625,45.716493181341576,0.03413238958106027,26.921558179611562,0.0731730073600918
580,63.98793884659336,0.05534814225064145,45.64187092194135,0.034144443897036345,26.95244312593517,0.0732001058526106
581,63.967419786830504,0.05535732151882665,45.5674254058962,0.03415649821301242,26.983265947063952,0.07322720434512939
582,63.946902872732785,0.05536650078701186,45.49315759275881,0.03416855252898849,27.01402580816027,0.0732543028376482
583,63.926387677226366,0.05537568005519706,45.4190684305927,0.034180606844964566,27.04472187423054,0.07328140133016699
584,63.90587376949803,0.05538485932338226,45.34515885595537,0.03419266116094064,27.075353310157507,0.07330849982268578
585,63.88536071502598,0.05539403859156746,45.27142979388118,0.03420471547691672,27.10591928073221,0.07333559831520459
586,63.864848075610475,0.05540321785975266,45.19788215786538,0.034216769792892794,27.13641895068596,0.07336269680772338
587,63.84433540940461,0.055412397127937864,45.12451684984818,0.03422882410886887,27.16685148472269,0.07338979530024219
588,63.823822270945314,0.055421576396123065,45.05133476019988,0.03424087842484494,27.197216047550828,0.07341689379276098
589,63.80330821118436,0.055430755664308266,44.978336767706324,0.034252932740821015,27.22751180391554,0.07344399228527979
590,63.78279277751957,0.05543993493249347,44.90552373955501,0.03426498705679709,27.25773791863082,0.07347109077779858
591,63.76227551382598,0.055449114200678676,44.83289653132168,0.03427704137277317,27.287893556611692,0.07349818927031737
592,63.74175596048738,0.05545829346886388,44.760455986957794,0.034289095688749244,27.317977882906263,0.07352528776283618
593,63.72123365442765,0.05546747273704908,44.68820293877807,0.03430115000472532,27.3479900627279,0.07355238625535497
594,63.70070812914245,0.05547665200523428,44.61613820744902,0.034313204320701396,27.377929261487452,0.07357948474787376
595,63.680178914730874,0.05548583127341948,44.544262601978055,0.03432525863667747,27.40779464482531,0.07360658324039257
596,63.65964553792723,0.05549501054160468,44.47257691970289,0.03433731295265354,27.43758537864359,0.07363368173291136
597,63.63910752213301,0.05550418980978988,44.401081946281636,0.03434936726862962,27.46730062913838,0.07366078022543017
598,63.6185643874488,0.05551336907797509,44.32977845568371,0.03436142158460569,27.496939562831663,0.07368787871794896
599,63.59801565070643,0.05552254834616029,44.25866721018114,0.03437347590058177,27.52650134660376,0.07371497721046777
600,63.57746082550113,0.055531727614345494,44.18774896034025,0.034385530216557846,27.555985147725217,0.07374207570298656
601,63.55689942222385,0.055540906882530695,44.11702444501425,0.03439758453253392,27.585390133889057,0.07376917419550535
602,63.536330948093585,0.0555500861507159,44.04649439133638,0.03440963884850999,27.614715473242946,0.07379627268802416
603,63.51575490718983,0.0555592654189011,43.97615951471322,0.03442169316448607,27.643960334421166,0.07382337118054295
604,63.49517080048525,0.0555684446870863,43.90602051881915,0.03443374748046214,27.673123886576818,0.07385046967306175
605,63.47457812587807,0.05557762395527151,43.836078095591176,0.03444580179643822,27.70220529941393,0.07387756816558055
606,63.45397637822516,0.05558680322345671,43.76633292522399,0.034457856112414295,27.73120374321943,0.07390466665809935
607,63.43336504937442,0.05559598249164191,43.69678567616612,0.03446991042839037,27.760118388895282,0.07393176515061814
608,63.412743628198015,0.05560516175982711,43.627437005116434,0.03448196474436645,27.788948407990556,0.07395886364313695
609,63.39211160062517,0.05561434102801231,43.558287557021096,0.03449401906034252,27.81769297273327,0.07398596213565574
610,63.37146844967516,0.055623520296197514,43.48933796507133,0.03450607337631859,27.846351256062643,0.07401306062817455
611,63.35081365549059,0.055632699564382715,43.42058885070148,0.03451812769229467,27.874922431660874,0.07404015912069334
612,63.33014669537048,0.055641878832567916,43.352040823588176,0.034530182008270745,27.903405673985176,0.07406725761321215
613,63.309467043803565,0.055651058100753124,43.28369448164933,0.03454223632424682,27.931800158299673,0.07409435610573094
614,63.288774172501626,0.055660237368938326,43.215550411044234,0.0345542906402229,27.96010506070737,0.07412145459824973
615,63.26806755043289,0.05566941663712353,43.14760918617425,0.03456634495619897,27.988319558181928,0.07414855309076854
616,63.247346643855494,0.05567859590530873,43.07987136968363,0.03457839927217504,28.016442828599523,0.07417565158328733
617,63.22661091635099,0.05568777517349393,43.01233751246124,0.03459045358815112,28.04447405077077,0.07420275007580612
618,63.20585982885809,0.05569695444167913,42.94500815364308,0.034602507904127194,28.072412404472338,0.07422984856832493
619,63.18509283970613,0.05570613370986433,42.87788382061474,0.03461456222010327,28.100257070478797,0.07425694706084372
620,63.164309404648975,0.05571531297804953,42.81096502901495,0.03462661653607935,28.12800723059435,0.07428404555336253
621,63.143508976898666,0.05572449224623474,42.74425228273961,0.03463867085205542,28.15566206768434,0.07431114404588132
622,63.12269100715935,0.05573367151441994,42.67774607394608,0.0346507251680315,28.183220765707137,0.07433824253840013
623,63.10185494366112,0.055742850782605144,42.611446883058456,0.034662779484007575,28.210682509745503,0.07436534103091892
624,63.08100023219403,0.055752030050790345,42.54535517877312,0.034674833799983644,28.23804648603825,0.07439243952343771
625,63.06012631614204,0.055761209318975546,42.47947141806503,0.03468688811595972,28.26531188201178,0.07441953801595652
626,63.03923263651708,0.05577038858716075,42.41379604619444,0.034698942431935796,28.29247788631144,0.07444663650847531
627,63.018318631993196,0.05577956785534595,42.3483294967142,0.03471099674791187,28.31954368883303,0.0744737350009941
628,62.997383738940606,0.05578874712353116,42.28307219147787,0.03472305106388795,28.346508480754174,0.07450083349351291
629,62.97642739146004,0.05579792639171636,42.21802454064789,0.034735105379864024,28.373371454565582,0.0745279319860317
630,62.95544902141681,0.05580710565990156,42.15318694270481,0.034747159695840094,28.400131804102358,0.0745550304785505
631,62.93444805847521,0.05581628492808676,42.08855978445679,0.03475921401181617,28.426788724575253,0.0745821289710693
632,62.91342393013282,0.05582546419627196,42.02414344104979,0.034771268327792246,28.453341412601773,0.0746092274635881
633,62.89237606175485,0.055834643464457163,41.959938275978175,0.03478332264376832,28.47978906623733,0.0746363259561069
634,62.8713038766085,0.055843822732642365,41.89594464109619,0.0347953769597444,28.506130885006286,0.0746634244486257
635,62.850206795897414,0.05585300200082757,41.832162876629454,0.034807431275720474,28.53236606993297,0.0746905229411445
636,62.829084238796284,0.055862181269012774,41.768593311187544,0.03481948559169655,28.55849382357259,0.0747176214336633
637,62.807935622485104,0.055871360537197975,41.705236261776776,0.034831539907672626,28.584513350042187,0.07474471992618209
638,62.786760362183806,0.05588053980538318,41.64209203381393,0.034843594223648695,28.610423855051344,0.0747718184187009
639,62.76555787118693,0.05588971907356838,41.579160921139774,0.03485564853962477,28.636224545933025,0.07479891691121969
640,62.74432756089804,0.05589889834175358,41.51644320603407,0.03486770285560085,28.661914631674286,0.07482601540373848
641,62.72306884086446,0.05590807760993878,41.45393915923057,0.034879757171576924,28.687493322946814,0.07485311389625729
642,62.70178111881182,0.05591725687812398,41.39164903993252,0.034891811487553,28.712959832137557,0.07488021238877608
643,62.68046380067878,0.05592643614630918,41.32957309582889,0.034903865803529076,28.738313373379256,0.07490731088129489
644,62.65911629065161,0.05593561541449439,41.26771156311139,0.034915920119505145,28.763553162580706,0.07493440937381368
645,62.63773799119906,0.05594479468267959,41.20606466649123,0.03492797443548122,28.788678417457323,0.07496150786633249
646,62.6163283031069,0.055953973950864794,41.14463261921736,0.0349400287514573,28.81368835756127,0.07498860635885128
647,62.59488662551273,0.055963153219049995,41.08341562309474,0.03495208306743337,28.83858220431169,0.07501570485137007
648,62.573412355940725,0.055972332487235196,41.02241386850304,0.03496413738340945,28.863359181024926,0.07504280334388888
649,62.551904890336395,0.0559815117554204,40.96162753441617,0.034976191699385525,28.888018512944463,0.07506990183640767
650,62.53036362310126,0.0559906910236056,40.901056788422416,0.0349882460153616,28.91255942727092,0.07509700032892647
651,62.50878794712778,0.05599987029179081,40.84070178674455,0.03500030033133768,28.936981153192075,0.07512409882144527
652,62.487177253834105,0.05600904955997601,40.78056267426116,0.03501235464731375,28.961282921912492,0.07515119731396407
653,62.46553093319875,0.05601822882816121,40.72063958452788,0.03502440896328982,28.98546396668338,0.07517829580648286
654,62.44384837379549,0.05602740809634641,40.66093263979988,0.0350364632792659,29.00952352283225,0.07520539429900167
655,62.42212896282817,0.05603658736453161,40.60144195105405,0.035048517595241975,29.033460827792403,0.07523249279152046
656,62.40037208616543,0.05604576663271681,40.54216761801224,0.03506057191121805,29.05727512113247,0.07525959128403927
657,62.378577128375596,0.056054945900902015,40.48310972916504,0.03507262622719413,29.080965644585795,0.07528668977655806
658,62.35674347276141,0.05606412516908722,40.42426836179568,0.035084680543170196,29.10453164207977,0.07531378826907686
659,62.334870501394846,0.056073304437272424,40.36564358200474,0.03509673485914627,29.12797235976495,0.07534088676159566
660,62.31295759515193,0.056082483705457625,40.307235444735554,0.03510878917512235,29.15128704604433,0.07536798525411445
661,62.29100413374746,0.05609166297364283,40.249043993799596,0.035120843491098425,29.174474951602257,0.07539508374663326
662,62.269009495769865,0.05610084224182803,40.19106926190281,0.0351328978070745,29.197535329433393,0.07542218223915205
663,62.246973058715916,0.05611002151001323,40.133311270672394,0.03514495212305058,29.22046743487164,0.07544928073167084
664,62.224894199025485,0.05611920077819843,40.075770030683834,0.03515700643902665,29.243270525618776,0.07547637922418965
665,62.202772292116336,0.05612838004638364,40.01844554148871,0.03516906075500273,29.26594386177316,0.07550347771670844
666,62.18060671241878,0.05613755931456884,39.96133779164294,0.0351811150709788,29.28848670585833,0.07553057620922725
667,62.15839683341046,0.05614673858275404,39.904446758735425,0.035193169386954874,29.31089832285133,0.07555767470174604
668,62.13614202765099,0.05615591785093924,39.84777240941732,0.03520522370293095,29.33317798021121,0.07558477319426485
669,62.11384166681672,0.056165097119124444,39.791314699431645,0.035217278018907026,29.35532494790719,0.07561187168678364
670,62.091495121735264,0.056174276387309645,39.735073573643696,0.0352293323348831,29.377338498446775,0.07563897017930243
671,62.06910176242029,0.056183455655494846,39.67904896607145,0.03524138665085918,29.399217906903914,0.07566606867182124
672,62.046660958105996,0.05619263492368005,39.62324079991696,0.03525344096683525,29.420962450946817,0.07569316716434003
673,62.0241720772818,0.05620181419186525,39.567648987597906,0.035265495282811324,29.442571410865817,0.07572026565685883
674,62.0016344877268,0.05621099346005046,39.51227343077983,0.0352775495987874,29.464044069601158,0.07574736414937763
675,61.9790475565445,0.05622017272823566,39.45711402040863,0.035289603914763476,29.48537971277048,0.07577446264189643
676,61.95641065019711,0.05622935199642086,39.402170636743904,0.03530165823073955,29.506577628696423,0.07580156113441522
677,61.933723134540124,0.05623853126460606,39.34744314939229,0.03531371254671563,29.527637108433982,0.07582865962693403
678,61.910984374856696,0.05624771053279126,39.29293141734163,0.035325766862691704,29.54855744579774,0.07585575811945282
679,61.88819373589217,0.05625688980097646,39.2386352889955,0.03533782117866778,29.569337937389086,0.07588285661197162
680,61.865350581888386,0.056266069069161664,39.18455460220831,0.035349875494643856,29.5899778826232,0.07590995510449042
681,61.84245427661799,0.05627524833734687,39.1306891843206,0.035361929810619926,29.610476583756075,0.07593705359700922
682,61.81950418341884,0.056284427605532074,39.077038852194974,0.035373984126596,29.630833345911164,0.07596415208952802
683,61.79649966522817,0.056293606873717275,39.02360341225274,0.03538603844257208,29.651047477106246,0.07599125058204681
684,61.773440084616794,0.056302786141902476,38.970382660510516,0.035398092758548154,29.67111828827991,0.07601834907456562
685,61.75032480382344,0.05631196541008768,38.917376382617576,0.03541014707452423,29.69104509331794,0.07604544756708441
686,61.727153184788726,0.05632114467827288,38.86458435389383,0.0354222013905003,29.71082720907979,0.0760725460596032
687,61.70392458918934,0.05633032394645808,38.81200633936769,0.035434255706476375,29.730463955424646,0.07609964455212201
688,61.68063837847206,0.05633950321464329,38.759642093815,0.03544631002245245,29.749954655237566,0.0761267430446408
689,61.65729391388778,0.05634868248282849,38.70749136179817,0.03545836433842853,29.76929863445547,0.07615384153715961
690,61.633890556525415,0.05635786175101369,38.655553877705515,0.035470418654404604,29.788495222092877,0.0761809400296784
691,61.61042766734586,0.05636704101919889,38.603829365791455,0.03548247297038068,29.807543750267634,0.07620803852219721
692,61.586904607215786,0.05637622028738409,38.552317540216805,0.035494527286356756,29.82644355422652,0.076235137014716
693,61.56332073694146,0.056385399555569295,38.50101810508983,0.03550658160233283,29.845193972370623,0.0762622355072348
694,61.53967541730252,0.056394578823754496,38.449930754507356,0.03551863591830891,29.86379434628072,0.0762893339997536
695,61.51596800908559,0.056403758091939704,38.39905517259661,0.03553069023428498,29.882244020742363,0.07631643249227239
696,61.492197873117945,0.056412937360124905,38.34839103355738,0.03554274455026105,29.900542343770972,0.07634353098479119
697,61.46836437030114,0.05642211662831011,38.29793800170454,0.03555479886623713,29.918688666636747,0.07637062947730999
698,61.44446686164438,0.05643129589649531,38.24769573151113,0.035566853182213205,29.936682343889395,0.07639772796982879
699,61.42050470829814,0.05644047516468051,38.1976638676518,0.03557890749818928,29.954522733382788,0.07642482646234758
700,61.3964772715874,0.05644965443286571,38.14784204504656,0.03559096181416535,29.972209196299488,0.07645192495486638
701,61.372383913045084,0.05645883370105091,38.09822988890501,0.03560301613014143,29.989741097175035,0.07647902344738518
702,61.348223994445256,0.05646801296923611,38.04882701477123,0.0356150704461175,30.007117803922227,0.07650612193990398
703,61.32399687783631,0.056477192237421314,37.99963302856859,0.03562712476209358,30.024338687855142,0.07653322043242278
704,61.29970192557411,0.05648637150560652,37.95064752664537,0.035639179078069655,30.041403123713167,0.07656031892494158
705,61.27533850035514,0.056495550773791724,37.90187009582056,0.03565123339404573,30.058310489684626,0.07658741741746038
706,61.25090596524927,0.056504730041976925,37.85330031343027,0.03566328771002181,30.07506016743061,0.07661451590997917
707,61.226403683732855,0.056513909310162126,37.80493774737419,0.03567534202599788,30.0916515421084,0.07664161440249798
708,61.20183101972153,0.05652308857834733,37.7567819561628,0.03568739634197396,30.108084002394754,0.07666871289501677
709,61.17718733760297,0.05653226784653253,37.70883248896487,0.03569945065795003,30.124356940509255,0.07669581138753556
710,61.15247200226955,0.05654144711471773,37.661088885655076,0.035711504973926105,30.140469752237312,0.07672290988005437
711,61.127684379151,0.05655062638290294,37.613550676862374,0.03572355928990218,30.156421836953015,0.07675000837257316
712,61.102823834247,0.05655980565108814,37.566217384018685,0.03573561360587826,30.172212597642037,0.07677710686509197
713,61.077889734159484,0.05656898491927334,37.51908851940762,0.03574766792185433,30.187841440924117,0.07680420535761076
714,61.05288144612518,0.05657816418745854,37.47216358621402,0.0357597222378304,30.203307777075622,0.07683130385012957
715,61.02779833804777,0.05658734345564374,37.425442078573624,0.03577177655380648,30.218611020051796,0.07685840234264836
716,61.00263977853024,0.056596522723828945,37.37892348162309,0.035783830869782554,30.233750587508982,0.07688550083516715
717,60.977405136906924,0.056605701992014146,37.332607271550515,0.03579588518575863,30.248725900826553,0.07691259932768596
718,60.95209378327547,0.056614881260199354,37.286492915646264,0.035807939501734706,30.263536385128837,0.07693969782020475
719,60.926705088529104,0.056624060528384555,37.24057987235399,0.03581999381771078,30.27818146930675,0.07696679631272355
720,60.90123842438813,0.056633239796569756,37.19486759132232,0.03583204813368686,30.292660586039418,0.07699389480524235
721,60.87569316343198,0.05664241906475496,37.149355513456584,0.035844102449662935,30.306973171815457,0.07702099329776115
722,60.85006867913074,0.05665159833294016,37.10404307097116,0.03585615676563901,30.321118666954263,0.07704809179027994
723,60.824364345876916,0.05666077760112536,37.05892968744193,0.03586821108161508,30.33509651562708,0.07707519028279874
724,60.79857953901676,0.05666995686931056,37.01401477785914,0.035880265397591156,30.348906165877864,0.07710228877531754
725,60.77271363488187,0.05667913613749577,36.96929774868082,0.03589231971356723,30.362547069644073,0.07712938726783634
726,60.74676601082038,0.05668831540568097,36.92477799788617,0.03590437402954331,30.3760186827772,0.07715648576035514
727,60.72073604522826,0.05669749467386617,36.88045491502952,0.035916428345519384,30.38932046506326,0.07718358425287394
728,60.69462311758044,0.056706673942051374,36.83632788129463,0.03592848266149545,30.40245188024297,0.07721068274539274
729,60.668426608461814,0.056715853210236575,36.79239626954906,0.03594053697747153,30.4154123960319,0.07723778123791153
730,60.64214589959822,0.056725032478421776,36.74865944439919,0.035952591293447606,30.4282014841404,0.07726487973043034
731,60.61578037388724,0.05673421174660698,36.70511676224545,0.03596464560942368,30.440818620293292,0.07729197822294913
732,60.58932941542895,0.05674339101479218,36.661767571337634,0.03597669992539976,30.45326328424958,0.07731907671546792
733,60.562792409556565,0.05675257028297738,36.618611211830824,0.035988754241375834,30.465534959821795,0.07734617520798673
734,60.536168742866934,0.05676174955116259,36.5756470158415,0.03600080855735191,30.477633134895264,0.07737327370050552
735,60.50945780325103,0.05677092881934779,36.532874307503974,0.036012862873327986,30.489557301447267,0.07740037219302433
736,60.4826589799242,0.05678010808753299,36.490292403027055,0.03602491718930406,30.501306955565862,0.07742747068554312
737,60.45577166345643,0.05678928735571819,36.44790061075107,0.03603697150528013,30.51288159746874,0.07745456917806193
738,60.42879524580244,0.05679846662390339,36.40569823120522,0.03604902582125621,30.524280731521717,0.07748166767058072
739,60.40172912033167,0.056807645892088594,36.36368455716511,0.03606108013723228,30.535503866257244,0.07750876616309951
740,60.37457268185818,0.056816825160273796,36.32185887371064,0.03607313445320836,30.546550514392543,0.07753586465561832
741,60.3473253266704,0.056826004428459004,36.28022045828426,0.036085188769184436,30.55742019284774,0.07756296314813711
742,60.31998645256092,0.056835183696644205,36.23876858074928,0.036097243085160505,30.56811242276376,0.0775900616406559
743,60.292555458855894,0.056844362964829406,36.19750250344857,0.03610929740113658,30.578626729520007,0.07761716013317471
744,60.265031746444514,0.05685354223301461,36.15642148126371,0.03612135171711266,30.58896264275193,0.0776442586256935
745,60.237414717808456,0.05686272150119981,36.11552476167409,0.03613340603308873,30.59911969636842,0.0776713571182123
746,60.20970377705087,0.05687190076938501,36.074811584816466,0.03614546034906481,30.609097428568937,0.0776984556107311
747,60.181898329925744,0.05688108003757021,36.03428118354469,0.036157514665040885,30.61889538186059,0.0777255541032499
748,60.153997783866664,0.05689025930575542,35.993932783489925,0.03616956898101696,30.628513103074937,0.0777526525957687
749,60.12600154801587,0.05689943857394062,35.95376560312066,0.03618162329699304,30.637950143384657,0.0777797510882875
750,60.097909033252776,0.05690861784212582,35.91377885380337,0.03619367761296911,30.64720605832005,0.0778068495808063
751,60.06971965222278,0.05691779711031102,35.87397173986343,0.03620573192894518,30.656280407785317,0.0778339480733251
752,60.041432819365646,0.056926976378496225,35.83434345864582,0.03621778624492126,30.66517275607466,0.07786104656584389
753,60.01304795094398,0.056936155646681426,35.79489320057664,0.036229840560897335,30.673882671888315,0.0778881450583627
754,59.984564465071365,0.05694533491486663,35.75562014922457,0.03624189487687341,30.682409728348176,0.07791524355088149
755,59.95598178174064,0.056954514183051835,35.71652348136246,0.03625394919284949,30.69075350301351,0.07794234204340028
756,59.92729932285177,0.05696369345123704,35.67760236702938,0.036266003508825556,30.6989135778963,0.07796944053591909
757,59.89851651223984,0.05697287271942224,35.63885596959277,0.03627805782480163,30.706889539476386,0.07799653902843788
758,59.86963277570272,0.05698205198760744,35.600283445810845,0.03629011214077771,30.71468097871665,0.07802363752095669
759,59.84064754102874,0.05699123125579264,35.56188394589514,0.036302166456753784,30.722287491077743,0.07805073601347548
760,59.81156023802419,0.05700041052397784,35.52365661357339,0.03631422077272986,30.72970867653278,0.07807783450599429
761,59.7823702985407,0.05700958979216304,35.48560058615257,0.03632627508870594,30.73694413958185,0.07810493299851308
762,59.75307715650241,0.057018769060348244,35.44771499458206,0.03633832940468201,30.74399348926629,0.07813203149103187
763,59.72368024793318,0.057027948328533445,35.40999896351705,0.03635038372065809,30.750856339182768,0.07815912998355068
764,59.69417901098351,0.057037127596718654,35.37245161138234,0.036362438036634165,30.757532307497243,0.07818622847606947
765,59.664572885957355,0.057046306864903855,35.33507205043597,0.036374492352610234,30.7640210169587,0.07821332696858826
766,59.63486131533895,0.057055486133089056,35.29785938683324,0.03638654666858631,30.770322094912654,0.07824042546110707
767,59.60504374381928,0.05706466540127426,35.26081272069109,0.036398600984562386,30.776435173314567,0.07826752395362586
768,59.575119618322525,0.05707384466945946,35.223931146152275,0.03641065530053846,30.782359888743,0.07829462244614466
769,59.54508838803244,0.05708302393764466,35.18721375144998,0.03642270961651454,30.78809588241257,0.07832172093866346
770,59.51494950441848,0.05709220320582986,35.150659618972654,0.03643476393249061,30.793642800186785,0.07834881943118226
771,59.484702421261815,0.05710138247401507,35.114267825328696,0.036446818248466684,30.799000292590634,0.07837591792370106
772,59.45434659468134,0.05711056174220027,35.07803744141169,0.03645887256444276,30.804168014823,0.07840301641621986
773,59.42388148315928,0.05711974101038547,35.04196753246557,0.036470926880418836,30.809145626768895,0.07843011490873866
774,59.393306547566766,0.05712892027857067,35.006057158150064,0.03648298119639491,30.813932793011478,0.07845721340125746
775,59.362621251189566,0.057138099546755874,34.97030537260612,0.03649503551237099,30.81852918284392,0.07848431189377625
776,59.331825059753214,0.057147278814941076,34.93471122452166,0.036507089828347064,30.822934470281073,0.07851141038629506
777,59.30091744144825,0.05715645808312628,34.89927375719747,0.03651914414432314,30.827148334070873,0.07853850887881385
778,59.26989786695524,0.057165637351311485,34.863992008613096,0.036531198460299216,30.83117045770566,0.07856560737133264
779,59.23876580946985,0.057174816619496686,34.82886501149301,0.036543252776275285,30.83500052943327,0.07859270586385145
780,59.207520744727326,0.05718399588768189,34.79389179337282,0.03655530709225136,30.83863824226784,0.07861980435637024
781,59.176162151027356,0.05719317515586709,34.75907137666572,0.03656736140822744,30.842083294000602,0.07864690284888905
782,59.144689509258434,0.05720235442405229,34.72440277872899,0.036579415724203514,30.845335387210312,0.07867400134140784
783,59.11310230292219,0.05721153369223749,34.68988501193061,0.03659147004017959,30.848394229273573,0.07870109983392665
784,59.08140001815759,0.05722071296042269,34.65551708371607,0.03660352435615566,30.851259532374954,0.07872819832644544
785,59.04958214376498,0.0572298922286079,34.621297996675096,0.036615578672131735,30.853931013516913,0.07875529681896423
786,59.01764817122994,0.0572390714967931,34.58722674860888,0.03662763298810781,30.85640839452948,0.07878239531148304
787,58.98559759474705,0.0572482507649783,34.553302332597006,0.03663968730408389,30.85869140207986,0.07880949380400183
788,58.95342991124343,0.057257430033163505,34.51952373706469,0.03665174162005996,30.860779767681688,0.07883659229652062
789,58.92114462040226,0.057266609301348706,34.485889945850076,0.03666379593603604,30.862673227704207,0.07886369078903943
790,58.88874122468594,0.05727578856953391,34.45239993827171,0.036675850252012115,30.86437152338121,0.07889078928155822
791,58.856219229359354,0.05728496783771911,34.4190526891959,0.03668790456798819,30.865874400819777,0.07891788777407702
792,58.82357814251275,0.05729414710590431,34.38584716910439,0.03669995888396427,30.867181611008828,0.07894498626659582
793,58.79081747508465,0.05730332637408951,34.35278234416207,0.03671201319994034,30.86829290982748,0.07897208475911462
794,58.75793674088445,0.05731250564227472,34.31985717628458,0.03672406751591641,30.86920805805321,0.07899918325163342
795,58.72493545661501,0.05732168491045992,34.28707062320624,0.03673612183189249,30.86992682136981,0.07902628174415222
796,58.69181314189495,0.05733086417864512,34.25442163854799,0.036748176147868565,30.870448970375143,0.07905338023667102
797,58.65856931928096,0.05734004344683032,34.221909171885244,0.03676023046384464,30.870774280588734,0.07908047872918982
798,58.62520351428974,0.057349222715015524,34.189532168815994,0.03677228477982071,30.870902532459127,0.07910757722170861
799,58.59171525541999,0.057358401983200726,34.157289571028926,0.036784339095796786,30.870833511371067,0.07913467571422741
800,58.55810407417414,0.05736758125138593,34.12518031637151,0.03679639341177286,30.87056700765246,0.07916177420674621
801,58.52436950507988,0.057376760519571135,34.09320333891829,0.03680844772774894,30.870102816581173,0.079188872699265
802,58.490511085711674,0.057385939787756336,34.06135756903909,0.036820502043725015,30.86944073839161,0.07921597119178381
803,58.45652835671194,0.05739511905594154,34.029641933467374,0.03683255635970109,30.868580578281094,0.0792430696843026
804,58.42242086181226,0.05740429832412674,33.998055355368514,0.03684461067567717,30.86752214641603,0.0792701681768214
805,58.38818814785425,0.05741347759231194,33.966596754408265,0.03685666499165324,30.866265257937947,0.0792972666693402
806,58.35382976481037,0.05742265686049714,33.93526504682119,0.03686871930762932,30.864809732969235,0.079324365161859
807,58.3193452658046,0.05743183612868234,33.90405914547907,0.03688077362360539,30.86315539661878,0.0793514636543778
808,58.28473420713283,0.05744101539686755,33.87297795995933,0.036892827939581464,30.861302078987322,0.07937856214689659
809,58.249996148283344,0.05745019466505275,33.842020396613755,0.03690488225555754,30.85924961517267,0.0794056606394154
810,58.21513065195671,0.05745937393323795,33.81118535863682,0.036916936571533616,30.85699784527469,0.07943275913193419
811,58.180137284085966,0.057468553201423155,33.78047174613431,0.03692899088750969,30.854546614400135,0.07945985762445298
812,58.14501561385636,0.057477732469608356,33.74987845619195,0.03694104520348576,30.85189577266719,0.07948695611697179
813,58.109765213725055,0.05748691173779356,33.71940438294377,0.03695309951946184,30.849045175209937,0.07951405460949058
814,58.074385659440516,0.05749609100597876,33.6890484176409,0.036965153835437914,30.8459946821825,0.07954115310200938
815,58.03887653006195,0.057505270274163967,33.658809448719985,0.03697720815141399,30.8427441587631,0.07956825159452818
816,58.003237407978595,0.05751444954234917,33.62868636187191,0.036989262467390066,30.83929347515783,0.07959535008704698
817,57.967467878928396,0.05752362881053437,33.59867804011016,0.03700131678336614,30.83564250660429,0.07962244857956578
818,57.93156753201706,0.05753280807871957,33.568783363839515,0.03701337109934222,30.831791133374974,0.07964954707208458
819,57.89553595973674,0.05754198734690477,33.53900121092462,0.037025425415318294,30.827739240780488,0.07967664556460338
820,57.85937275798442,0.05755116661508997,33.509330456758335,0.03703747973129437,30.82348671917257,0.07970374405712218
821,57.82307752608038,0.057560345883275174,33.4797699743304,0.03704953404727044,30.819033463946916,0.07973084254964097
822,57.78664986678625,0.057569525151460375,33.45031863429584,0.037061588363246516,30.814379375545784,0.07975794104215977
823,57.7500893863231,0.05757870441964558,33.420975305043385,0.03707364267922259,30.809524359460394,0.07978503953467857
824,57.713395694389256,0.057587883687830785,33.391738852763915,0.03708569699519867,30.804468326233206,0.07981213802719736
825,57.67656840417793,0.057597062956015986,33.36260814151886,0.037097751311174744,30.799211191459882,0.07983923651971617
826,57.63960713239478,0.05760624222420119,33.33358203330848,0.03710980562715082,30.793752875791142,0.07986633501223496
827,57.60251149927515,0.05761542149238639,33.304659388140166,0.03712185994312689,30.788093304934407,0.07989343350475377
828,57.56528112860136,0.05762460076057159,33.275839064096665,0.037133914259102965,30.782232409655197,0.07992053199727256
829,57.527915647719574,0.05763378002875679,33.24711991740436,0.03714596857507904,30.776170125778375,0.07994763048979137
830,57.49041468755669,0.05764295929694199,33.21850080250131,0.03715802289105512,30.7699063941892,0.07997472898231016
831,57.45277788263698,0.0576521385651272,33.18998057210531,0.037170077207031194,30.763441160834123,0.08000182747482895
832,57.41500487109855,0.0576613178333124,33.16155807728205,0.03718213152300727,30.756774376721495,0.08002892596734776
833,57.37709529470969,0.0576704971014976,33.13323216751285,0.037194185838983346,30.749905997921957,0.08005602445986655
834,57.33904879888497,0.057679676369682804,33.105001690762705,0.03720624015495942,30.742835985568686,0.08008312295238534
835,57.30086503270122,0.057688855637868006,33.07686549354808,0.03721829447093549,30.73556430585748,0.08011022144490415
836,57.26254364891335,0.05769803490605321,33.04882242100445,0.03723034878691157,30.72809093004661,0.08013731993742294
837,57.22408430396995,0.05770721417423841,33.02087131695419,0.03724240310288764,30.72041583445642,0.08016441842994174
838,57.1854866580287,0.057716393442423616,32.993011023974034,0.03725445741886372,30.71253900046888,0.08019151692246054
839,57.14675037497183,0.05772557271060882,32.96524038346248,0.037266511734839795,30.704460414526782,0.08021861541497934
840,57.10787512242098,0.05773475197879402,32.93755823570727,0.03727856605081587,30.696180068132833,0.08024571390749814
841,57.0688605717523,0.05774393124697922,32.909963419952625,0.03729062036679194,30.687697957848552,0.08027281240001694
842,57.02970639811105,0.05775311051516442,32.88245477446647,0.03730267468276802,30.6790140852929,0.08029991089253574
843,56.99041228042641,0.05776228978334962,32.85503113660745,0.03731472899874409,30.670128457140827,0.08032700938505453
844,56.950977901425745,0.057771469051534824,32.82769134289199,0.03732678331472017,30.661041085121525,0.08035410787757333
845,56.91140294764885,0.057780648319720025,32.80043422906114,0.037338837630696245,30.651751986016507,0.08038120637009213
846,56.871687109462044,0.05778982758790523,32.773258630147296,0.03735089194667232,30.642261181657567,0.08040830486261093
847,56.83183008107214,0.057799006856090435,32.74616338054085,0.0373629462626484,30.63256869892444,0.08043540335512972
848,56.79183156053996,0.057808186124275636,32.71914731405678,0.03737500057862447,30.622674569742337,0.08046250184764853
849,56.75169124979404,0.05781736539246084,32.692209264000944,0.03738705489460054,30.61257883107927,0.08048960034016732
850,56.71140885464397,0.05782654466064604,32.66534806323638,0.03739910921057662,30.602281524943162,0.08051669883268613
851,56.67098408479352,0.05783572392883124,32.63856254424954,0.037411163526552695,30.59178269837881,0.08054379732520492
852,56.6304166538537,0.05784490319701644,32.61185153921615,0.03742321784252877,30.581082403464602,0.08057089581772373
853,56.58970627935572,0.05785408246520164,32.58521388006719,0.03743527215850485,30.570180697309105,0.08059799431024252
854,56.548852682763226,0.05786326173338685,32.55864839855453,0.03744732647448092,30.559077642047384,0.08062509280276131
855,56.50785558948549,0.05787244100157205,32.532153926316674,0.03745938079045699,30.547773304837186,0.08065219129528012
856,56.46671472888908,0.05788162026975725,32.50572929494395,0.03747143510643307,30.536267757854965,0.08067928978779891
857,56.4254298343103,0.057890799537942454,32.47937333604399,0.037483489422409144,30.524561078291576,0.0807063882803177
858,56.38400064306712,0.057899978806127655,32.453084881306864,0.03749554373838522,30.51265334834796,0.08073348677283651
859,56.342426896470904,0.05790915807431286,32.42686276256992,0.037507598054361296,30.500544655230524,0.0807605852653553
860,56.30070833983808,0.05791833734249806,32.40070581188268,0.03751965237033737,30.488235091146326,0.0807876837578741
861,56.25884472250152,0.057927516610683266,32.37461286157153,0.03753170668631345,30.475724753298163,0.0808147822503929
862,56.21683579782183,0.05793669587886847,32.34858274430412,0.037543761002289525,30.463013743879376,0.0808418807429117
863,56.17468132319842,0.05794587514705367,32.322614293153684,0.0375558153182656,30.450102170068483,0.0808689792354305
864,56.13238106008039,0.05795505441523887,32.2967063416633,0.03756786963424167,30.43699014402373,0.0808960777279493
865,56.08993477397723,0.05796423368342407,32.27085772390963,0.037579923950217746,30.423677782877256,0.0809231762204681
866,56.04734223446948,0.05797341295160927,32.24506727456689,0.03759197826619382,30.410165208729275,0.0809502747129869
867,56.00460321521898,0.057982592219794474,32.21933382897037,0.0376040325821699,30.396452548641935,0.08097737320550569
868,55.961717493978995,0.05799177148797968,32.19365622317986,0.037616086898145974,30.38253993463303,0.0810044716980245
869,55.918684852604656,0.05800095075616488,32.16803329404286,0.03762814121412204,30.368427503669594,0.08103157019054329
870,55.87550507706212,0.058010130024350084,32.14246387925756,0.03764019553009812,30.35411539766117,0.08105866868306208
871,55.83217795743878,0.058019309292535286,32.116946817435775,0.037652249846074196,30.339603763453034,0.08108576717558089
872,55.78870328795256,0.05802848856072049,32.091480948165504,0.03766430416205027,30.32489275281915,0.08111286566809968
873,55.74508086696117,0.05803766782890569,32.06606511207333,0.03767635847802635,30.30998252245496,0.08113996416061849
874,55.70131049697136,0.05804684709709089,32.04069815088673,0.037688412794002424,30.294873233970026,0.08116706265313728
875,55.657391984647674,0.0580560263652761,32.01537890749601,0.0377004671099785,30.279565053880404,0.08119416114565609
876,55.61332514082168,0.05806520563346129,31.990106226016117,0.037712521425954576,30.264058153601,0.08122125963817488
877,55.56910978049974,0.0580743849016465,31.964878951848295,0.03772457574193065,30.24835270943751,0.08124835813069367
878,55.52474572287238,0.0580835641698317,31.939695931741355,0.03773663005790672,30.23244890257837,0.08127545662321248
879,55.48023279132188,0.0580927434380169,31.91455601385285,0.0377486843738828,30.216346919086508,0.08130255511573127
880,55.43557081343057,0.058101922706202104,31.889458047810045,0.03776073868985887,30.20004694989077,0.08132965360825006
881,55.39075962098877,0.058111101974387305,31.864400884770586,0.03777279300583495,30.18354919077732,0.08135675210076887
882,55.34579905000224,0.05812028124257251,31.839383377482946,0.037784847321811026,30.166853842380856,0.08138385059328766
883,55.30068894070006,0.05812946051075771,31.814404380346677,0.037796901637787095,30.149961110175504,0.08141094908580646
884,55.25542913754176,0.058138639778942916,31.789462749472396,0.03780895595376317,30.13287120446569,0.08143804757832526
885,55.21001948922469,0.05814781904712812,31.764557342741547,0.03782101026973925,30.11558434037678,0.08146514607084406
886,55.164459848690754,0.05815699831531332,31.739687019865933,0.03783306458571532,30.0981007378455,0.08149224456336286
887,55.11875007313341,0.05816617758349852,31.71485064244699,0.0378451189016914,30.080420621610266,0.08151934305588165
888,55.072890024004316,0.05817535685168372,31.690047074034776,0.037857173217667475,30.062544221201247,0.08154644154840046
889,55.02687956701975,0.05818453611986892,31.665275180186764,0.03786922753364355,30.044471770930343,0.08157354004091925
890,54.98071857216696,0.058193715388054124,31.640533828526422,0.03788128184961963,30.02620350988093,0.08160063853343805
891,54.93440691371021,0.05820289465623933,31.61582188880137,0.037893336165595704,30.00773968189741,0.08162773702595685
892,54.88794447019679,0.05821207392442453,31.591138232941482,0.03790539048157177,29.98908053557468,0.08165483551847565
893,54.84133112446275,0.058221253192609734,31.566481735116575,0.03791744479754785,29.970226324247356,0.08168193401099444
894,54.794566763638514,0.058230432460794936,31.541851271793945,0.037929499113523925,29.951177305978817,0.08170903250351325
895,54.74765127915421,0.05823961172898014,31.517245721795533,0.0379415534295,29.931933743550143,0.08173613099603204
896,54.700584566745015,0.05824879099716534,31.492663966354897,0.03795360774547608,29.912495904448832,0.08176322948855085
897,54.65336652645617,0.05825797026535054,31.46810488917393,0.037965662061452146,29.892864060857363,0.08179032798106964
898,54.60599706264783,0.05826714953353575,31.443567376479137,0.03797771637742822,29.873038489641544,0.08181742647358844
899,54.558476083999835,0.05827632880172094,31.41905031707789,0.0379897706934043,29.853019472338854,0.08184452496610724
900,54.5108035035162,0.05828550806990615,31.394552602414244,0.038001825009380374,29.83280729514635,0.08187162345862603
901,54.462979238529485,0.05829468733809135,31.370073126624447,0.03801387932535645,29.81240224890864,0.08189872195114484
902,54.41500321070496,0.05830386660627655,31.345610786592218,0.03802593364133253,29.791804629105656,0.08192582044366363
903,54.36687534604465,0.058313045874461754,31.32116448200385,0.0380379879573086,29.7710147358401,0.08195291893618242
904,54.31859557489116,0.058322225142646955,31.29673311540276,0.03805004227328468,29.750032873824882,0.08198001742870123
905,54.270163831931214,0.05833140441083216,31.272315592243977,0.038062096589260755,29.728859352370446,0.08200711592122002
906,54.22158005619953,0.05834058367901736,31.2479108209483,0.038074150905236824,29.707494485371683,0.08203421441373882
907,54.17284419108136,0.058349762947202566,31.223517712955953,0.0380862052212129,29.6859385912949,0.08206131290625762
908,54.123956184316604,0.05835894221538777,31.199135182780285,0.038098259537188976,29.66419199316468,0.08208841139877641
909,54.07491598800201,0.05836812148357297,31.17476214806086,0.03811031385316505,29.64225501855024,0.08211550989129522
910,54.02572355859416,0.05837730075175817,31.150397529616473,0.03812236816914113,29.620127999552064,0.08214260838381401
911,53.97637885691227,0.05838648001994337,31.12604025149764,0.0381344224851172,29.597811272788043,0.08216970687633282
912,53.92688184814047,0.05839565928812857,31.101689241038912,0.038146476801093274,29.575305179379654,0.08219680536885161
913,53.877232501830115,0.05840483855631377,31.07734342891098,0.03815853111706935,29.552610064937834,0.0822239038613704
914,53.82743079190176,0.05841401782449898,31.053001749172175,0.038170585433045426,29.529726279548854,0.08225100235388921
915,53.777476696647405,0.05842319709268418,31.028663139319917,0.0381826397490215,29.506654177759906,0.082278100846408
916,53.727370198731805,0.058432376360869384,31.00432654034176,0.03819469406499758,29.483394118564604,0.0823051993389268
917,53.677111285194336,0.058441555629054585,30.979990896766054,0.038206748380973654,29.459946465388274,0.0823322978314456
918,53.626699947450334,0.05845073489723979,30.95565515671233,0.03821880269694973,29.436311586073195,0.0823593963239644
919,53.5761361812923,0.05845991416542499,30.931318271941464,0.038230857012925806,29.41248985286357,0.0823864948164832
920,53.525419986890974,0.05846909343361019,30.906979197905308,0.038242911328901875,29.388481642390406,0.082413593309002
921,53.474551368796206,0.0584782727017954,30.882636893796125,0.03825496564487795,29.364287335656204,0.0824406918015208
922,53.42353033593773,0.0584874519699806,30.858290322595707,0.03826701996085403,29.339907318019623,0.0824677902940396
923,53.37235690162564,0.0584966312381658,30.833938451124126,0.038279074276830104,29.315341979179777,0.08249488878655839
924,53.32103108355082,0.058505810506351,30.809580250088093,0.03829112859280618,29.290591713160524,0.0825219872790772
925,53.26955290378513,0.0585149897745362,30.785214694129067,0.03830318290878225,29.26565691829473,0.08254908577159599
926,53.21792238878142,0.058524169042721404,30.760840761870995,0.038315237224758325,29.240537997208044,0.08257618426411478
927,53.16613956937342,0.058533348310906605,30.73645743596767,0.0383272915407344,29.215235356802822,0.08260328275663359
928,53.11420448077545,0.05854252757909181,30.712063703149823,0.03833934585671048,29.18974940824188,0.08263038124915238
929,53.062117162581934,0.05855170684727701,30.687658554271845,0.03835140017268655,29.164080566931894,0.08265747974167117
930,53.00987765876675,0.058560886115462216,30.66324098435808,0.03836345448866263,29.138229252506836,0.08268457823418998
931,52.95748601768244,0.05857006538364742,30.638809992648856,0.038375508804638706,29.11219588881137,0.08271167672670877
932,52.904942292059246,0.05857924465183262,30.614364582646214,0.03838756312061478,29.08598090388373,0.08273877521922758
933,52.85224653900391,0.05858842392001782,30.589903762159125,0.03839961743659086,29.059584729938877,0.08276587371174637
934,52.799398819998395,0.05859760318820302,30.56542654334849,0.03841167175256693,29.03300780335124,0.08279297220426518
935,52.74639920089841,0.05860678245638823,30.54093194277169,0.038423726068543,29.006250564637448,0.08282007069678397
936,52.69324775193197,0.05861596172457342,30.516418981426934,0.03843578038451908,28.979313458438845,0.08284716918930277
937,52.63994454769702,0.05862514099275863,30.491886684797016,0.038447834700495155,28.952196933503966,0.08287426768182157
938,52.58648966716006,0.05863432026094383,30.467334082892872,0.03845988901647123,28.924901442670766,0.08290136617434037
939,52.53288319365371,0.058643499529129034,30.442760210296836,0.0384719433324473,28.897427442848773,0.08292846466685916
940,52.47912521487448,0.058652678797314235,30.418164106205225,0.038483997648423376,28.869775395001156,0.08295556315937797
941,52.42521582288023,0.058661858065499436,30.393544814470943,0.03849605196439945,28.84194576412652,0.08298266165189676
942,52.371155114087614,0.05867103733368464,30.36890138364551,0.03850810628037553,28.813939019240717,0.08300976014441556
943,52.31694318926923,0.05868021660186984,30.34423286702067,0.038520160596351605,28.78575563335846,0.08303685863693436
944,52.2625801535506,0.05868939587005505,30.319538322669743,0.03853221491232768,28.75739608347473,0.08306395712945316
945,52.20806611640735,0.05869857513824025,30.29481681348866,0.03854426922830376,28.728860850546248,0.08309105562197196
946,52.153401191661416,0.05870775440642545,30.27006740723639,0.03855632354427983,28.700150419472624,0.08311815411449075
947,52.09858549747796,0.05871693367461065,30.245289176575234,0.03856837786025591,28.67126527907744,0.08314525260700956
948,52.04361915636168,0.05872611294279585,30.2204811991106,0.03858043217623198,28.64220592208935,0.08317235109952835
949,51.98850229515301,0.058735292210981054,30.19564255743048,0.038592486492208054,28.612972845122744,0.08319944959204714
950,51.933235045024055,0.058744471479166255,30.170772339144467,0.03860454080818413,28.583566548658574,0.08322654808456595
951,51.87781754147467,0.05875365074735146,30.145869636922455,0.038616595124160207,28.553987537025037,0.08325364657708474
952,51.822249924328354,0.058762830015536664,30.120933548532996,0.03862864944013628,28.52423631837786,0.08328074506960353
953,51.766532337727384,0.058772009283721866,30.095963176881117,0.03864070375611235,28.494313404680742,0.08330784356212234
954,51.710664930128566,0.05878118855190707,30.070957630045854,0.03865275807208843,28.464219311685717,0.08333494205464113
955,51.654647854298375,0.05879036782009227,30.045916021317524,0.038664812388064504,28.433954558913022,0.08336204054715994
956,51.59848126730815,0.05879954708827747,30.020837469234333,0.03867686670404058,28.40351966963129,0.08338913903967873
957,51.54216533052895,0.05880872635646267,29.99572109761881,0.038688921020016656,28.37291517083736,0.08341623753219754
958,51.485700209626394,0.05881790562464788,29.970566035613814,0.03870097533599273,28.34214159323603,0.08344333602471633
959,51.429086074555265,0.05882708489283307,29.94537141771805,0.03871302965196881,28.311199471219684,0.08347043451723513
960,51.372323099554016,0.05883626416101828,29.920136383821315,0.038725083967944884,28.2800893428479,0.08349753300975393
961,51.315411463139036,0.05884544342920348,29.894860079239276,0.03873713828392096,28.24881174982682,0.08352463150227273
962,51.258351348098884,0.058854622697388684,29.869541654747938,0.03874919259989703,28.217367237488403,0.08355172999479152
963,51.201142941488236,0.058863801965573885,29.84418026661753,0.038761246915873106,28.185756354769737,0.08357882848731032
964,51.14378643462176,0.058872981233759086,29.81877507664623,0.03877330123184918,28.153979654192053,0.08360592697982912
965,51.08628202306786,0.058882160501944295,29.793325252193412,0.03878535554782526,28.12203769183963,0.08363302547234792
966,51.028629906642095,0.05889133977012949,29.767829966212343,0.038797409863801334,28.089931027338892,0.08366012396486672
967,50.9708302894007,0.0589005190383147,29.742288397282685,0.0388094641797774,28.057660223836862,0.08368722245738552
968,50.91288337963378,0.0589096983064999,29.716699729642528,0.03882151849575348,28.025225847980046,0.08371432094990432
969,50.85478938985838,0.0589188775746851,29.69106315321996,0.038833572811729555,27.992628469892914,0.08374141944242311
970,50.79654853681143,0.0589280568428703,29.665377863664318,0.03884562712770563,27.95986866315626,0.08376851793494192
971,50.73816104144252,0.0589372361110555,29.63964306237704,0.03885768144368171,27.926947004785696,0.08379561642746071
972,50.679627128906525,0.0589464153792407,29.613857956542,0.038869735759657784,27.893864075209795,0.0838227149199795
973,50.62094702855615,0.058955594647425905,29.588021759155566,0.03888179007563386,27.86062045824819,0.08384981341249831
974,50.5621209739341,0.05896477391561111,29.562133689056175,0.038893844391609936,27.827216741089725,0.0838769119050171
975,50.503149202765634,0.058973953183796314,29.53619297095361,0.03890589870758601,27.793653514270346,0.0839040103975359
976,50.44403195695008,0.058983132451981515,29.510198835457693,0.03891795302356208,27.75993137165085,0.0839311088900547
977,50.384769482553146,0.05899231172016672,29.484150519106677,0.03893000733953816,27.726050910394854,0.0839582073825735
978,50.325362029798306,0.05900149098835192,29.458047264395326,0.03894206165551423,27.69201273094617,0.0839853058750923
979,50.26580985305875,0.05901067025653712,29.43188831980237,0.03895411597149031,27.657817437006578,0.0840124043676111
980,50.206113210848635,0.05901984952472232,29.405672939817705,0.038966170287466385,27.62346563551318,0.0840395028601299
981,50.14627236581431,0.05902902879290753,29.37940038496921,0.038978224603442455,27.588957936615834,0.08406660135264869
982,50.0862875847258,0.05903820806109273,29.35306992184892,0.03899027891941853,27.554294953654324,0.08409369984516749
983,50.0261591384674,0.05904738732927793,29.32668082313913,0.03900233323539461,27.519477303135695,0.08412079833768629
984,49.965887302028726,0.05905656659746313,29.30023236763784,0.03901438755137068,27.484505604711266,0.08414789683020509
985,49.905472354495515,0.059065745865648334,29.27372384028385,0.03902644186734676,27.449380481153618,0.08417499532272388
986,49.84491457904007,0.059074925133833535,29.24715453218145,0.039038496183322835,27.4141025583336,0.08420209381524268
987,49.78421426291181,0.059084104402018736,29.22052374062477,0.03905055049929891,27.378672465197155,0.08422919230776148
988,49.72337169742747,0.059093283670203944,29.19383076912157,0.03906260481527499,27.343090833741954,0.08425629080028028
989,49.662387177961364,0.05910246293838914,29.167074927416706,0.03907465913125106,27.307358298994316,0.08428338929279908
990,49.60126100393503,0.05911164220657435,29.140255531515244,0.03908671344722713,27.27147549898549,0.08431048778531788
991,49.53999347880788,0.05912082147475955,29.113371903704998,0.03909876776320321,27.235443074728433,0.08433758627783668
992,49.47858491006612,0.05913000074294475,29.0864233725788,0.039110822079179285,27.199261670194108,0.08436468477035547
993,49.41703560921277,0.05913918001112995,29.05940927305628,0.03912287639515536,27.16293193228781,0.08439178326287428
994,49.35534589175701,0.05914835927931515,29.032328946405283,0.03913493071113144,27.12645451082554,0.08441888175539307
995,49.293516077203535,0.05915753854750036,29.005181740262795,0.039146985027107506,27.089830058510152,0.08444598024791186
996,49.231546489041705,0.059166717815685554,28.977967008655483,0.03915903934308358,27.05305923090742,0.08447307874043067
997,49.16943745473461,0.05917589708387076,28.95068411201995,0.03917109365905966,27.016142686422164,0.08450017723294946
998,49.107189305707976,0.059185076352055964,28.923332417222323,0.039183147975035734,26.97908108627424,0.08452727572546825
999,49.044802377338925,0.059194255620241165,28.89591129757762,0.03919520229101181,26.9418750944743,0.08455437421798706


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_80_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00046,0.06158529594540596,0.04333030432462692,0.08184518665075302
1,1,00071,0.04613349586725235,0.03358390927314758,0.06921418756246567
2,2,00021,0.04090074449777603,0.03894650936126709,0.07238674908876419
3,3,00096,0.0690741315484047,0.030552763491868973,0.07245767116546631


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_80_D_2/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,20.08547136429241,0.04090074449777603,45.02925560312366,0.030552763491868973,60.02471098240531,0.06921418756246567
1,20.106696748250375,0.0409289460864153,45.0896535891189,0.030565553823032894,60.11122197896362,0.06922683120519668
2,20.12783193529762,0.04095714767505457,45.14987019090355,0.030578344154196815,60.1973909454592,0.06923947484792771
3,20.148876776155806,0.040985349263693835,45.20990484633003,0.030591134485360737,60.28321612324304,0.06925211849065872
4,20.16983112419987,0.0410135508523331,45.26975699829518,0.03060392481652466,60.36869576002468,0.06926476213338974
5,20.190694835463837,0.04104175244097237,45.32942609475744,0.030616715147688583,60.4538281099414,0.06927740577612077
6,20.211467768646447,0.04106995402961164,45.388911588754354,0.030629505478852504,60.53861143362874,0.06929004941885178
7,20.23214978511663,0.041098155618250906,45.4482129384194,0.030642295810016425,60.62304399829032,0.06930269306158279
8,20.25274074891892,0.041126357206890174,45.50732960699881,0.030655086141180347,60.70712407776821,0.06931533670431382
9,20.273240526778775,0.04115455879552944,45.566261062868065,0.030667876472344268,60.79084995261151,0.06932798034704483
10,20.29364898810766,0.04118276038416871,45.62500677954823,0.030680666803508193,60.874219910147346,0.06934062398977585
11,20.313966005008126,0.04121096197280798,45.68356623572197,0.030693457134672114,60.9572322445492,0.06935326763250688
12,20.334191452278727,0.041239163561447245,45.741938915249364,0.030706247465836035,61.039885256906615,0.06936591127523789
13,20.35432520741885,0.04126736515008651,45.800124307183495,0.030719037796999957,61.12217725529464,0.0693785549179689
14,20.3743671506333,0.04129556673872578,45.85812190578588,0.030731828128163878,61.2041065548421,0.06939119856069992
15,20.394317164836952,0.04132376832736505,45.91593121054137,0.0307446184593278,61.28567147780133,0.06940384220343095
16,20.414175135659146,0.041351969916004316,45.973551726173206,0.030757408790491724,61.36687035361572,0.06941648584616196
17,20.433940951447994,0.041380171504643584,46.0309829626575,0.030770199121655645,61.44770151898953,0.06942912948889297
18,20.453614503274565,0.04140837309328285,46.08822443523768,0.030782989452819567,61.5281633179552,0.069441773131624
19,20.473195684937004,0.04143657468192212,46.145275664438586,0.030795779783983488,61.608254101941995,0.06945441677435502
20,20.49268439296441,0.04146477627056139,46.2021361760804,0.03080857011514741,61.68797222984388,0.06946706041708603
21,20.512080526620682,0.041492977859200655,46.258805501292215,0.03082136044631133,61.767316068087695,0.06947970405981706
22,20.531383987908253,0.04152117944783992,46.31528317652551,0.030834150777475255,61.84628399069988,0.06949234770254807
23,20.550594681571614,0.04154938103647919,46.37156874356716,0.030846941108639177,61.92487437937519,0.06950499134527909
24,20.56971251510077,0.04157758262511846,46.427661749552456,0.030859731439803098,62.00308562354294,0.06951763498801011
25,20.588737398734597,0.04160578421375773,46.48356174697776,0.03087252177096702,62.08091612043455,0.06953027863074113
26,20.607669245464024,0.041633985802396994,46.539268293712794,0.03088531210213094,62.15836427515028,0.06954292227347214
27,20.626507971035103,0.04166218739103626,46.594780953012844,0.030898102433294862,62.23542850072619,0.06955556591620317
28,20.645253493951934,0.04169038897967553,46.65009929353072,0.030910892764458787,62.31210721820018,0.06956820955893418
29,20.66390573547957,0.041718590568314805,46.70522288932821,0.030923683095622708,62.388398856678464,0.0695808532016652
30,20.6824646196466,0.04174679215695407,46.76015131988771,0.03093647342678663,62.464301853402006,0.06959349684439622
31,20.700930073247815,0.04177499374559334,46.81488417012318,0.03094926375795055,62.53981465381136,0.06960614048712724
32,20.7193020258466,0.04180319533423261,46.86942103039107,0.030962054089114472,62.614935711613626,0.06961878412985825
33,20.737580409777262,0.041831396922871876,46.92376149650099,0.030974844420278393,62.68966348884679,0.06963142777258928
34,20.755765160147234,0.041859598511511144,46.97790516972604,0.030987634751442318,62.76399645594539,0.0696440714153203
35,20.773856214839114,0.04188780010015041,47.03185165681291,0.03100042508260624,62.83793309180531,0.06965671505805131
36,20.791853514512606,0.04191600168878968,47.085600569991776,0.03101321541377016,62.91147188384889,0.06966935870078234
37,20.809757002606332,0.04194420327742895,47.13915152698583,0.031026005744934082,62.98461132808853,0.06968200234351335
38,20.8275666253395,0.041972404866068215,47.19250415102073,0.031038796076098003,63.05734992919207,0.06969464598624436
39,20.845282331713463,0.04200060645470748,47.24565807083356,0.031051586407261925,63.12968620054582,0.06970728962897538
40,20.862904073513118,0.04202880804334675,47.29861292068168,0.031064376738425846,63.20161866431911,0.0697199332717064
41,20.880431805308234,0.04205700963198602,47.35136834035143,0.03107716706958977,63.27314585152686,0.06973257691443742
42,20.89786548445457,0.042085211220625286,47.40392397516616,0.031089957400753692,63.34426630209396,0.06974522055716843
43,20.91520507109493,0.042113412809264554,47.456279475994464,0.031102747731917613,63.414978564917334,0.06975786419989946
44,20.93245052816008,0.04214161439790382,47.508434499257945,0.031115538063081535,63.48528119792903,0.06977050784263047
45,20.949601821369477,0.04216981598654309,47.56038870693862,0.031128328394245456,63.555172768158954,0.06978315148536149
46,20.966658919231953,0.04219801757518236,47.612141766586305,0.031141118725409377,63.62465185179655,0.06979579512809252
47,20.983621793046215,0.042226219163821625,47.663693351325485,0.031153909056573302,63.69371703425307,0.06980843877082353
48,21.00049041690121,0.04225442075246089,47.71504313986206,0.031166699387737223,63.76236691022305,0.06982108241355454
49,21.0172647676764,0.04228262234110016,47.76619081648989,0.031179489718901145,63.83060008374612,0.06983372605628557
50,21.033944825041868,0.04231082392973943,47.817136071096876,0.031192280050065066,63.898415168267185,0.06984636969901659
51,21.050530571458317,0.042339025518378696,47.86787859917092,0.031205070381228987,63.965810786698384,0.0698590133417476
52,21.06702199217692,0.042367227107017964,47.91841810180568,0.03121786071239291,64.03278557147868,0.06987165698447863
53,21.083419075239053,0.04239542869565723,47.968754285705785,0.031230651043556833,64.09933816463453,0.06988430062720964
54,21.099721811475906,0.0424236302842965,48.01888686319214,0.031243441374720755,64.16546721783968,0.06989694426994066
55,21.11593019450791,0.04245183187293577,48.068815552206644,0.03125623170588467,64.23117139247506,0.06990958791267168
56,21.132044220744106,0.042480033461575036,48.118540076316926,0.0312690220370486,64.29644935968744,0.0699222315554027
57,21.14806388938135,0.0425082350502143,48.16806016472054,0.03128181236821252,64.3612998004493,0.06993487519813371
58,21.16398920240335,0.04253643663885357,48.217375552249095,0.03129460269937644,64.42572140561714,0.06994751884086474
59,21.179820164579624,0.04256463822749284,48.266485979372064,0.031307393030540365,64.4897128759894,0.06996016248359575
60,21.195556783464333,0.04259283981613211,48.31539119220025,0.031320183361704286,64.55327292236557,0.06997280612632677
61,21.211199069394915,0.042621041404771375,48.36409094248906,0.03133297369286821,64.61640026560305,0.0699854497690578
62,21.22674703549064,0.04264924299341064,48.412584987641516,0.03134576402403213,64.67909363667502,0.06999809341178881
63,21.242200697651036,0.04267744458204991,48.46087309071093,0.03135855435519605,64.74135177672733,0.07001073705451982
64,21.257560074554174,0.04270564617068918,48.50895502040338,0.03137134468635997,64.80317343713567,0.07002338069725084
65,21.272825187654774,0.042733847759328446,48.5568305510799,0.03138413501752389,64.86455737956142,0.07003602433998186
66,21.28799606118226,0.042762049347967714,48.6044994627583,0.031396925348687814,64.92550237600821,0.07004866798271288
67,21.30307272213864,0.04279025093660698,48.651961541114915,0.031409715679851735,64.98600720887742,0.07006131162544389
68,21.318055200296243,0.04281845252524625,48.69921657748594,0.03142250601101566,65.04607067102401,0.07007395526817492
69,21.332943528195322,0.04284665411388552,48.74626436886841,0.031435296342179585,65.10569156581079,0.07008659891090593
70,21.347737741141607,0.042874855702524785,48.793104717921224,0.031448086673343506,65.1648687071641,0.07009924255363695
71,21.36243787720357,0.04290305729116405,48.83973743296557,0.03146087700450743,65.2236009196275,0.07011188619636798
72,21.37704397720971,0.04293125887980332,48.88616232798519,0.03147366733567135,65.28188703841593,0.07012452983909899
73,21.39155608474563,0.04295946046844259,48.93237922262651,0.03148645766683527,65.33972590946962,0.07013717348183
74,21.405974246150983,0.042987662057081856,48.97838794219827,0.03149924799799919,65.39711638950698,0.07014981712456103
75,21.420298510516304,0.043015863645721124,49.02418831767102,0.03151203832916311,65.45405734607776,0.07016246076729205
76,21.434528929679715,0.04304406523436039,49.06978018567639,0.031524828660327034,65.51054765761546,0.07017510441002306
77,21.448665558223464,0.04307226682299966,49.115163388505934,0.031537618991490955,65.56658621348983,0.07018774805275409
78,21.462708453470377,0.04310046841163893,49.16033777410984,0.031550409322654877,65.6221719140579,0.0702003916954851
79,21.47665767548014,0.043128670000278195,49.20530319609529,0.0315631996538188,65.67730367071644,0.07021303533821611
80,21.490513287045488,0.04315687158891746,49.250059513724565,0.03157598998498272,65.73198040595207,0.07022567898094714
81,21.504275353688207,0.04318507317755673,49.294606591912995,0.03158878031614665,65.78620105339239,0.07023832262367816
82,21.51794394365507,0.043213274766196005,49.338944301226334,0.03160157064731057,65.83996455785602,0.07025096626640917
83,21.531519127913572,0.04324147635483527,49.38307251787828,0.03161436097847449,65.8932698754028,0.0702636099091402
84,21.545000980147606,0.04326967794347454,49.42699112372738,0.03162715130963841,65.9461159733825,0.07027625355187121
85,21.55838957675297,0.04329787953211381,49.47070000627384,0.03163994164080233,65.99850183048491,0.07028889719460223
86,21.57168499683271,0.04332608112075308,49.51419905865599,0.031652731971966254,66.0504264367876,0.07030154083733325
87,21.58488732219238,0.043354282709392344,49.55748817964655,0.031665522303130175,66.10188879380456,0.07031418448006427
88,21.5979966373352,0.04338248429803161,49.60056727364851,0.0316783126342941,66.15288791453422,0.07032682812279528
89,21.611013029456977,0.04341068588667088,49.643436250690954,0.03169110296545802,66.2034228235064,0.0703394717655263
90,21.62393658844099,0.04343888747531015,49.686095026424276,0.03170389329662194,66.25349255682988,0.07035211540825732
91,21.636767406852726,0.043467089063949416,49.72854352211549,0.03171668362778586,66.30309616223833,0.07036475905098834
92,21.649505579934452,0.04349529065258868,49.77078166464306,0.03172947395894978,66.35223269913725,0.07037740269371935
93,21.662151205599677,0.04352349224122795,49.812809386491466,0.03174226429011371,66.40090123864911,0.07039004633645038
94,21.674704384427496,0.04355169382986722,49.85462662574557,0.03175505462127763,66.44910086365897,0.0704026899791814
95,21.687165219656805,0.04357989541850649,49.89623332608469,0.03176784495244155,66.49683066885927,0.07041533362191241
96,21.69953381718034,0.043608097007145755,49.937629436776405,0.031780635283605474,66.5440897607945,0.07042797726464343
97,21.71181028553863,0.04363629859578502,49.9788149126701,0.031793425614769395,66.59087725790472,0.07044062090737445
98,21.723994735913855,0.04366450018442429,50.01978971419019,0.03180621594593332,66.63719229056986,0.07045326455010546
99,21.73608728212348,0.04369270177306356,50.06055380732914,0.03181900627709724,66.68303400115222,0.07046590819283649
100,21.748088040613826,0.043720903361702826,50.10110716364025,0.03183179660826116,66.72840154403951,0.0704785518355675
101,21.759997130453513,0.043749104950342094,50.14144976023001,0.03184458693942508,66.77329408568717,0.07049119547829852
102,21.77181467332675,0.04377730653898136,50.18158157975043,0.031857377270589,66.81771080465984,0.07050383912102955
103,21.7835407935265,0.04380550812762063,50.22150261039088,0.03187016760175292,66.86165089167301,0.07051648276376056
104,21.795175617947546,0.0438337097162599,50.26121284586977,0.031882957932916844,66.90511354963373,0.07052912640649157
105,21.80671927607938,0.043861911304899165,50.30071228542607,0.03189574826408077,66.94809799368133,0.0705417700492226
106,21.818171899999015,0.04389011289353843,50.34000093381023,0.031908538595244694,66.99060345122686,0.07055441369195362
107,21.829533624363638,0.0439183144821777,50.379078801275256,0.031921328926408615,67.03262916199321,0.07056705733468463
108,21.840804586403152,0.04394651607081697,50.417945903567286,0.03193411925757254,67.07417437805378,0.07057970097741566
109,21.851984925912575,0.043974717659456236,50.456602261915855,0.03194690958873646,67.11523836387111,0.07059234462014667
110,21.863074785244326,0.044002919248095504,50.4950479030241,0.03195969991990038,67.15582039633499,0.07060498826287769
111,21.874074309300394,0.04403112083673477,50.533282859058474,0.0319724902510643,67.19591976480031,0.07061763190560871
112,21.88498364552437,0.04405932242537404,50.57130716763841,0.03198528058222822,67.23553577112366,0.07063027554833973
113,21.895802943893315,0.04408752401401331,50.60912087182557,0.03199807091339214,67.27466772970072,0.07064291919107074
114,21.906532356909615,0.044115725602652575,50.64672402011293,0.032010861244556064,67.31331496750184,0.07065556283380177
115,21.917172039592568,0.04414392719129184,50.68411666641349,0.032023651575719986,67.35147682410799,0.07066820647653278
116,21.92772214946995,0.04417212877993111,50.72129887004893,0.03203644190688391,67.38915265174609,0.0706808501192638
117,21.938182846569436,0.04420033036857038,50.75827069573779,0.03204923223804783,67.42634181532341,0.07069349376199481
118,21.948554293409856,0.044228531957209646,50.795032213583504,0.03206202256921176,67.46304369246224,0.07070613740472584
119,21.958836654992382,0.044256733545848914,50.83158349906211,0.03207481290037568,67.49925767353304,0.07071878104745685
120,21.96903009879155,0.04428493513448818,50.86792463300985,0.0320876032315396,67.5349831616883,0.07073142469018787
121,21.979134794746205,0.04431313672312745,50.904055701610375,0.03210039356270352,67.57021957289481,0.0707440683329189
122,21.989150915250267,0.04434133831176672,50.939976796381664,0.03211318389386744,67.60496633596614,0.07075671197564991
123,21.999078635143423,0.044369539900405985,50.97568801416287,0.03212597422503136,67.6392228925942,0.07076935561838092
124,22.008918131701673,0.04439774148904525,51.011189457100734,0.032138764556195284,67.67298869738076,0.07078199926111195
125,22.018669584627773,0.04442594307768452,51.04648123263583,0.032151554887359206,67.70626321786763,0.07079464290384296
126,22.028333176041542,0.04445414466632379,51.081563453488585,0.03216434521852313,67.73904593456749,0.07080728654657398
127,22.037909090470052,0.04448234625496306,51.116436237644905,0.03217713554968705,67.77133634099306,0.070819930189305
128,22.047397514837698,0.044510547843602324,51.151099708341775,0.03218992588085097,67.80313394368659,0.07083257383203602
129,22.05679863845616,0.04453874943224159,51.18555399405245,0.03220271621201489,67.83443826224826,0.07084521747476703
130,22.066112653014244,0.04456695102088086,51.21979922847137,0.03221550654317882,67.86524882936462,0.07085786111749806
131,22.07533975256758,0.04459515260952013,51.253835550498934,0.03222829687434274,67.89556519083587,0.07087050476022907
132,22.08448013352823,0.044623354198159396,51.28766310422607,0.03224108720550666,67.92538690560303,0.07088314840296009
133,22.0935339946542,0.04465155578679866,51.32128203891831,0.03225387753667058,67.9547135457748,0.07089579204569112
134,22.10250153703876,0.04467975737543793,51.35469250899999,0.032266667867834505,67.98354469665296,0.07090843568842213
135,22.11138296409971,0.0447079589640772,51.387894674037774,0.032279458198998426,68.01187995675849,0.07092107933115314
136,22.120178481568537,0.04473616055271647,51.42088869872435,0.03229224853016235,68.0397189378562,0.07093372297388417
137,22.128888297479403,0.044764362141355735,51.453674752861616,0.03230503886132627,68.06706126497909,0.07094636661661519
138,22.13751262215807,0.044792563729995,51.486253011343706,0.03231782919249019,68.09390657645244,0.0709590102593462
139,22.146051668210667,0.04482076531863427,51.51862365413977,0.03233061952365411,68.12025452391713,0.07097165390207723
140,22.154505650512405,0.04484896690727354,51.55078686627658,0.03234340985481803,68.14610477235215,0.07098429754480824
141,22.162874786196102,0.044877168495912806,51.58274283782075,0.032356200185981954,68.17145700009729,0.07099694118753926
142,22.171159294640653,0.04490537008455208,51.61449176386088,0.03236899051714588,68.19631089887447,0.07100958483027027
143,22.179359397459358,0.04493357167319135,51.64603384448934,0.0323817808483098,68.22066617380924,0.0710222284730013
144,22.18747531848816,0.044961773261830616,51.67736928478388,0.032394571179473725,68.244522543451,0.07103487211573231
145,22.195507283773765,0.044989974850469884,51.70849829478907,0.032407361510637646,68.26787973979343,0.07104751575846333
146,22.20345552156162,0.04501817643910915,51.739421089497284,0.03242015184180157,68.29073750829387,0.07106015940119435
147,22.21132026228385,0.04504637802774842,51.77013788882975,0.03243294217296549,68.3130956078921,0.07107280304392537
148,22.219101738546996,0.04507457961638769,51.800648917617124,0.03244573250412941,68.33495381102902,0.07108544668665638
149,22.226800185119743,0.045102781205026955,51.830954405579966,0.03245852283529333,68.3563119036643,0.07109809032938741
150,22.23441583892046,0.04513098279366622,51.861054587308956,0.03247131316645725,68.37716968529377,0.07111073397211842
151,22.24194893900465,0.04515918438230549,51.89094970224486,0.032484103497621174,68.39752696896596,0.07112337761484944
152,22.24939972655235,0.04518738597094476,51.92063999465827,0.032496893828785095,68.41738358129855,0.07113602125758046
153,22.256768444855332,0.045215587559584026,51.95012571362925,0.032509684159949016,68.4367393624936,0.07114866490031148
154,22.26405533930428,0.045243789148223294,51.979407113026426,0.03252247449111294,68.45559416635291,0.07116130854304249
155,22.271260657375805,0.04527199073686256,52.00848445148633,0.032535264822276866,68.47394786029226,0.07117395218577352
156,22.278384648619397,0.04530019232550183,52.03735799239204,0.03254805515344079,68.49180032535534,0.07118659582850453
157,22.28542756464424,0.0453283939141411,52.06602800385196,0.03256084548460471,68.5091514562271,0.07119923947123555
158,22.292389659105954,0.045356595502780366,52.09449475867822,0.03257363581576863,68.52600116124648,0.07121188311396658
159,22.2992711876932,0.04538479709141963,52.12275853436487,0.03258642614693255,68.54234936241858,0.07122452675669759
160,22.30607240811422,0.0454129986800589,52.15081961306582,0.03259921647809647,68.55819599542617,0.0712371703994286
161,22.312793580083245,0.04544120026869817,52.178678281572715,0.032612006809260394,68.57354100964093,0.07124981404215963
162,22.319434965306833,0.04546940185733744,52.20633483129242,0.032624797140424315,68.58838436813353,0.07126245768489065
163,22.32599682747006,0.045497603445976705,52.2337895582244,0.032637587471588236,68.60272604768386,0.07127510132762166
164,22.332479432222666,0.04552580503461597,52.26104276293786,0.03265037780275216,68.6165660387901,0.07128774497035269
165,22.338883047165083,0.04555400662325524,52.288094750548645,0.03266316813391608,68.62990434567739,0.0713003886130837
166,22.34520794183433,0.04558220821189451,52.31494583069596,0.03267595846508,68.64274098630608,0.07131303225581472
167,22.351454387689863,0.045610409800533776,52.34159631751896,0.03268874879624393,68.65507599237921,0.07132567589854574
168,22.35762265809931,0.045638611389173044,52.36804652963289,0.03270153912740785,68.66690940934934,0.07133831954127676
169,22.36371302832409,0.04566681297781231,52.39429679010538,0.03271432945857177,68.67824129642511,0.07135096318400777
170,22.369725775504953,0.04569501456645158,52.42034742643219,0.03272711978973569,68.68907172657683,0.07136360682673878
171,22.375661178647462,0.04572321615509085,52.44619877051295,0.032739910120899614,68.69940078654176,0.07137625046946981
172,22.381519518607295,0.045751417743730115,52.47185115862673,0.032752700452063535,68.7092285768286,0.07138889411220083
173,22.387301078075534,0.04577961933236938,52.497304931407214,0.032765490783227456,68.7185552117217,0.07140153775493184
174,22.393006141563827,0.04580782092100865,52.522560433817844,0.03277828111439138,68.7273808192842,0.07141418139766287
175,22.398634995389475,0.04583602250964792,52.54761801512679,0.0327910714455553,68.73570554136107,0.07142682504039388
176,22.404187927660395,0.045864224098287186,52.572478028881534,0.03280386177671922,68.74352953358118,0.0714394686831249
177,22.409665228260028,0.045892425686926454,52.59714083288348,0.03281665210788314,68.750852965359,0.07145211232585592
178,22.415067188832154,0.04592062727556572,52.62160678916223,0.03282944243904706,68.75767601989568,0.07146475596858694
179,22.420394102765595,0.04594882886420499,52.645876263949745,0.03284223277021099,68.76399889417934,0.07147739961131795
180,22.425646265178855,0.04597703045284426,52.669949627654226,0.03285502310137491,68.76982179898505,0.07149004325404898
181,22.43082397290467,0.046005232041483525,52.69382725483395,0.032867813432538834,68.77514495887405,0.07150268689678
182,22.435927524474444,0.04603343363012279,52.71750952417078,0.032880603763702755,68.7799686121923,0.07151533053951101
183,22.440957220102636,0.04606163521876206,52.740996818443605,0.032893394094866676,68.78429301106864,0.07152797418224204
184,22.445913361671064,0.04608983680740133,52.76428952450145,0.0329061844260306,68.7881184214122,0.07154061782497305
185,22.450796252713083,0.046118038396040596,52.78738803323661,0.03291897475719452,68.79144512290918,0.07155326146770406
186,22.455606198397717,0.046146239984679864,52.81029273955742,0.03293176508835844,68.79427340901925,0.07156590511043509
187,22.4603435055137,0.04617444157331913,52.833004042360926,0.03294455541952236,68.79660358697099,0.0715785487531661
188,22.46500848245344,0.0462026431619584,52.85552234450539,0.03295734575068628,68.79843597775712,0.07159119239589712
189,22.469601439196882,0.04623084475059767,52.87784805278261,0.032970136081850204,68.79977091612881,0.07160383603862815
190,22.474122687295313,0.046259046339236935,52.89998157789,0.032982926413014126,68.8006087505896,0.07161647968135916
191,22.478572539855108,0.04628724792787621,52.92192333440267,0.03299571674417805,68.80094984338861,0.07162912332409017
192,22.48295131152132,0.04631544951651548,52.943673740745126,0.033008507075341975,68.8007945705131,0.0716417669668212
193,22.48725931846129,0.046343651105154746,52.96523321916288,0.033021297406505896,68.80014332168064,0.07165441060955222
194,22.491496878348123,0.04637185269379401,52.98660219569406,0.03303408773766982,68.79899650033042,0.07166705425228323
195,22.495664310344086,0.04640005428243328,53.00778110014052,0.03304687806883374,68.79735452361408,0.07167969789501424
196,22.49976193508396,0.04642825587107255,53.028770366039154,0.03305966839999766,68.79521782238595,0.07169234153774527
197,22.503790074658315,0.04645645745971182,53.049570430632706,0.03307245873116158,68.7925868411927,0.07170498518047629
198,22.507749052596687,0.046484659048351085,53.07018173484071,0.0330852490623255,68.78946203826226,0.0717176288232073
199,22.51163919385069,0.04651286063699035,53.09060472323006,0.033098039393489424,68.78584388549226,0.07173027246593833
200,22.515460824777094,0.04654106222562962,53.11083984398557,0.033110829724653346,68.7817328684378,0.07174291610866934
201,22.51921427312079,0.04656926381426889,53.130887548880295,0.03312362005581727,68.77712948629869,0.07175555975140036
202,22.52289986799768,0.046597465402908156,53.15074829324568,0.03313641038698119,68.772034251906,0.07176820339413138
203,22.52651793987755,0.046625666991547424,53.17042253594167,0.03314920071814511,68.76644769170801,0.0717808470368624
204,22.53006882056684,0.04665386858018669,53.189910739326535,0.03316199104930904,68.7603703457556,0.07179349067959341
205,22.533552843191316,0.04668207016882596,53.20921336922668,0.03317478138047296,68.75380276768706,0.07180613432232444
206,22.53697034217877,0.04671027175746523,53.228330894906186,0.03318757171163688,68.74674552471217,0.07181877796505545
207,22.54032165324153,0.046738473346104495,53.24726378903626,0.0332003620428008,68.73919919759581,0.07183142160778647
208,22.543607113359034,0.04676667493474376,53.266012527664586,0.03321315237396472,68.73116438064088,0.0718440652505175
209,22.54682706076025,0.04679487652338303,53.28457759018448,0.033225942705128644,68.72264168167072,0.07185670889324851
210,22.549981834906053,0.0468230781120223,53.302959459303864,0.033238733036292566,68.71363172201073,0.07186935253597952
211,22.553071776471576,0.046851279700661566,53.32115862101422,0.03325152336745649,68.70413513646957,0.07188199617871055
212,22.556097227328472,0.046879481289300834,53.339175564559355,0.03326431369862041,68.69415257331973,0.07189463982144156
213,22.559058530527096,0.0469076828779401,53.35701078240395,0.03327710402978433,68.68368469427739,0.07190728346417258
214,22.561956030278694,0.04693588446657937,53.37466477020212,0.03328989436094825,68.67273217448172,0.0719199271069036
215,22.564790071937466,0.04696408605521864,53.392138026765764,0.03330268469211217,68.66129570247378,0.07193257074963462
216,22.567561001982593,0.046992287643857905,53.40943105403275,0.0333154750232761,68.64937598017436,0.07194521439236563
217,22.570269168000262,0.04702048923249717,53.42654435703509,0.03332826535444002,68.63697372286174,0.07195785803509666
218,22.57291491866552,0.04704869082113644,53.44347844386684,0.03334105568560394,68.62408965914854,0.07197050167782768
219,22.57549860372422,0.04707689240977571,53.460233825652054,0.033353846016767864,68.61072453095788,0.07198314532055869
220,22.578020573974786,0.047105093998414976,53.47681101651246,0.033366636347931786,68.59687909349937,0.0719957889632897
221,22.580481181249993,0.047133295587054244,53.49321053353508,0.03337942667909571,68.58255411524392,0.07200843260602073
222,22.582880778398696,0.04716149717569351,53.50943289673975,0.03339221701025963,68.56775037789856,0.07202107624875174
223,22.58521971926748,0.04718969876433278,53.52547862904654,0.03340500734142355,68.55246867638009,0.07203371989148276
224,22.587498358682286,0.04721790035297205,53.54134825624294,0.03341779767258747,68.53670981878857,0.07204636353421379
225,22.589717052429975,0.047246101941611315,53.55704230695113,0.03343058800375139,68.52047462637992,0.0720590071769448
226,22.591876157239838,0.04727430353025058,53.57256131259492,0.033443378334915314,68.50376393353822,0.07207165081967581
227,22.593976030765116,0.04730250511888985,53.587905807366795,0.033456168666079235,68.48657858774695,0.07208429446240684
228,22.596017031564372,0.04733070670752912,53.603076328194724,0.033468958997243156,68.46891944956027,0.07209693810513786
229,22.597999519082915,0.04735890829616839,53.61807341470886,0.033481749328407084,68.45078739257309,0.07210958174786887
230,22.59992385363414,0.047387109884807654,53.632897609208214,0.033494539659571006,68.43218330339093,0.0721222253905999
231,22.601790396380828,0.04741531147344692,53.64754945662718,0.03350732999073493,68.41310808159903,0.07213486903333091
232,22.603599509316393,0.04744351306208619,53.66202950450196,0.03352012032189885,68.39356263973104,0.07214751267606193
233,22.60535155524611,0.04747171465072546,53.67633830293696,0.03353291065306277,68.37354790323678,0.07216015631879295
234,22.60704689776832,0.047499916239364726,53.69047640457095,0.03354570098422669,68.3530648104498,0.07217279996152397
235,22.608685901255544,0.04752811782800399,53.704444364543264,0.03355849131539061,68.33211431255413,0.07218544360425498
236,22.610268930835602,0.04755631941664326,53.718242740459885,0.033571281646554534,68.31069737355037,0.07219808724698601
237,22.611796352372675,0.04758452100528253,53.73187209235941,0.033584071977718455,68.28881497022161,0.07221073088971702
238,22.613268532448366,0.0476127225939218,53.74533298267889,0.033596862308882376,68.26646809209814,0.07222337453244804
239,22.614685838342663,0.047640924182561065,53.758625976219705,0.0336096526400463,68.24365774142207,0.07223601817517906
240,22.61604863801494,0.04766912577120033,53.77175164011325,0.03362244297121022,68.2203849331112,0.07224866181791008
241,22.61735730008488,0.0476973273598396,53.78471054378663,0.03363523330237415,68.19665069472236,0.07226130546064109
242,22.61861219381338,0.04772552894847887,53.79750325892809,0.03364802363353807,68.1724560664139,0.07227394910337212
243,22.619813689083436,0.047753730537118136,53.81013035945267,0.03366081396470199,68.14780210090822,0.07228659274610313
244,22.620962156380976,0.047781932125757404,53.822592421467554,0.03367360429586591,68.12268986345288,0.07229923638883415
245,22.62205796677569,0.04781013371439667,53.83489002323735,0.03368639462702983,68.09712043178197,0.07231188003156516
246,22.62310149190181,0.04783833530303594,53.84702374514947,0.033699184958193754,68.07109489607622,0.07232452367429619
247,22.624093103938897,0.04786653689167521,53.85899416967924,0.033711975289357675,68.0446143589231,0.0723371673170272
248,22.625033175592563,0.047894738480314475,53.87080188135509,0.033724765620521596,68.01767993527594,0.07234981095975822
249,22.62592208007519,0.04792294006895374,53.882447466723605,0.03373755595168552,67.99029275241256,0.07236245460248925
250,22.626760191086632,0.04795114165759301,53.893931514314545,0.03375034628284944,67.96245394989366,0.07237509824522026
251,22.627547882794897,0.04797934324623228,53.90525461460581,0.03376313661401336,67.93416467952008,0.07238774188795127
252,22.628285529816768,0.048007544834871546,53.91641735998826,0.03377592694517728,67.90542610529003,0.0724003855306823
253,22.628973507198467,0.04803574642351082,53.92742034473065,0.03378871727634121,67.87623940335543,0.07241302917341332
254,22.629612190396248,0.04806394801215009,53.93826416494434,0.03380150760750513,67.84660576197786,0.07242567281614433
255,22.63020195525701,0.048092149600789356,53.94894941854804,0.03381429793866905,67.81652638148363,0.07243831645887536
256,22.630743177998866,0.048120351189428624,53.959476705232476,0.033827088269832974,67.78600247421905,0.07245096010160637
257,22.631236235191707,0.04814855277806789,53.96984662642507,0.033839878600996895,67.75503526450404,0.07246360374433738
258,22.631681503737756,0.04817675436670716,53.980059785254454,0.033852668932160816,67.72362598858628,0.07247624738706841
259,22.632079360852106,0.04820495595534643,53.990116786515046,0.03386545926332474,67.69177589459393,0.07248889102979943
260,22.632430184043226,0.048233157543985695,54.00001823663155,0.03387824959448866,67.65948624248857,0.07250153467253044
261,22.632734351093504,0.04826135913262496,54.009764743623364,0.03389103992565258,67.62675830401675,0.07251417831526147
262,22.63299224003972,0.04828956072126423,54.01935691706906,0.0339038302568165,67.59359336266185,0.07252682195799248
263,22.633204229153566,0.0483177623099035,54.028795368070746,0.03391662058798042,67.55999271359484,0.0725394656007235
264,22.633370696922096,0.04834596389854277,54.03808070921839,0.033929410919144344,67.52595766362451,0.07255210924345452
265,22.633492022028246,0.048374165487182035,54.04721355455414,0.033942201250308265,67.49148953114769,0.07256475288618554
266,22.633568583331265,0.0484023670758213,54.05619451953662,0.033954991581472194,67.45658964609802,0.07257739652891655
267,22.6336007598472,0.04843056866446057,54.0650242210052,0.033967781912636115,67.42125934989525,0.07259004017164758
268,22.63358893072937,0.04845877025309984,54.07370327714419,0.033980572243800036,67.38549999539303,0.0726026838143786
269,22.633533475248807,0.048486971841739106,54.082232307447036,0.03399336257496396,67.34931294682694,0.07261532745710961
270,22.633434772774716,0.048515173430378374,54.0906119326806,0.03400615290612788,67.31269957976136,0.07262797109984062
271,22.63329320275493,0.04854337501901764,54.0988427748492,0.0340189432372918,67.27566128103635,0.07264061474257165
272,22.633109144696395,0.04857157660765691,54.10692545715883,0.03403173356845572,67.23819944871374,0.07265325838530266
273,22.632882978145567,0.04859977819629618,54.11486060398127,0.03404452389961964,67.20031549202261,0.07266590202803368
274,22.63261508266895,0.048627979784935445,54.1226488408182,0.034057314230783564,67.16201083130434,0.0726785456707647
275,22.63230583783348,0.04865618137357471,54.130290794265306,0.034070104561947485,67.12328689795753,0.07269118931349572
276,22.63195562318707,0.04868438296221398,54.137787091976364,0.03408289489311141,67.08414513438147,0.07270383295622673
277,22.63156481823902,0.04871258455085325,54.14513836262733,0.03409568522427533,67.04458699392022,0.07271647659895776
278,22.631133802440537,0.048740786139492516,54.15234523588046,0.034108475555439256,67.00461394080533,0.07272912024168877
279,22.630662955165196,0.048768987728131784,54.15940834234833,0.03412126588660318,66.96422745009835,0.07274176388441979
280,22.630152655689464,0.04879718931677105,54.16632831355789,0.0341340562177671,66.92342900763308,0.07275440752715082
281,22.62960328317317,0.04882539090541032,54.17310578191466,0.03414684654893102,66.88222010995682,0.07276705116988183
282,22.62901521664007,0.04885359249404959,54.179741380666655,0.03415963688009494,66.84060226427161,0.07277969481261284
283,22.628388834958322,0.048881794082688855,54.1862357438686,0.03417242721125886,66.79857698837444,0.07279233845534387
284,22.627724516821072,0.04890999567132812,54.1925895063459,0.034185217542422784,66.75614581059779,0.07280498209807489
285,22.62702264072697,0.04893819725996739,54.198803303658806,0.034198007873586705,66.71331026974852,0.0728176257408059
286,22.62628358496078,0.04896639884860666,54.204877772066524,0.03421079820475063,66.67007191504747,0.07283026938353693
287,22.62550772757394,0.048994600437245926,54.21081354849129,0.03422358853591455,66.62643230606768,0.07284291302626794
288,22.62469544636515,0.049022802025885194,54.21661127048253,0.03423637886707847,66.5823930126727,0.07285555666899896
289,22.623847118861043,0.04905100361452446,54.222271576181015,0.03424916919824239,66.53795561495384,0.07286820031172998
290,22.622963122296785,0.04907920520316373,54.22779510428302,0.03426195952940632,66.4931217031679,0.072880843954461
291,22.622043833596734,0.049107406791803,54.23318249400447,0.03427474986057024,66.44789287767308,0.07289348759719201
292,22.62108962935515,0.049135608380442265,54.23843438504524,0.03428754019173416,66.40227074886563,0.07290613123992304
293,22.62010088581687,0.04916380996908153,54.243551417553284,0.03430033052289808,66.35625693711565,0.07291877488265405
294,22.619077978858062,0.0491920115577208,54.248534232088986,0.034313120854062004,66.30985307270184,0.07293141852538507
295,22.61802128396694,0.04922021314636007,54.2533834695894,0.034325911185225925,66.26306079574681,0.07294406216811608
296,22.61693117622458,0.049248414734999336,54.25809977133255,0.03433870151638985,66.2158817561509,0.07295670581084711
297,22.61580803028569,0.049276616323638604,54.26268377890184,0.03435149184755377,66.16831761352675,0.07296934945357812
298,22.614652220359474,0.04930481791227788,54.26713613415039,0.03436428217871769,66.12037003713183,0.07298199309630914
299,22.613464120190454,0.04933301950091715,54.271457479165456,0.03437707250988161,66.07204070580212,0.07299463673904016
300,22.61224410303938,0.049361221089556415,54.275648456232936,0.03438986284104553,66.02333130788432,0.07300728038177118
301,22.61099254166416,0.04938942267819568,54.27970970780182,0.03440265317220945,65.97424354116801,0.07301992402450219
302,22.609709808300778,0.04941762426683495,54.283641876448755,0.034415443503373375,65.92477911281702,0.07303256766723322
303,22.608396274644313,0.04944582585547422,54.28744560484261,0.0344282338345373,65.87493973930131,0.07304521130996423
304,22.607052311829918,0.049474027444113486,54.291121535709124,0.034441024165701224,65.8247271463268,0.07305785495269525
305,22.60567829041391,0.049502229032752754,54.2946703117956,0.034453814496865146,65.7741430687665,0.07307049859542628
306,22.604274580354826,0.04953043062139202,54.2980925758356,0.03446660482802907,65.72318925059008,0.07308314223815729
307,22.602841550994576,0.04955863221003129,54.30138897051373,0.03447939515919299,65.67186744479321,0.0730957858808883
308,22.60137957103956,0.04958683379867056,54.304560138430496,0.03449218549035691,65.62017941332698,0.07310842952361933
309,22.599889008541922,0.049615035387309825,54.30760672206719,0.03450497582152083,65.56812692702633,0.07312107316635034
310,22.59837023088076,0.04964323697594909,54.31052936375082,0.03451776615268475,65.51571176553833,0.07313371680908136
311,22.5968236047434,0.04967143856458836,54.313328705619114,0.03453055648384867,65.46293571724985,0.07314636045181239
312,22.595249496106742,0.04969964015322763,54.31600538958563,0.034543346815012595,65.40980057921547,0.0731590040945434
313,22.593648270218598,0.049727841741866896,54.31856005730481,0.034556137146176516,65.35630815708379,0.07317164773727441
314,22.592020291579136,0.049756043330506164,54.320993350137286,0.034568927477340444,65.30246026502462,0.07318429138000544
315,22.5903659239223,0.04978424491914543,54.32330590911502,0.03458171780850436,65.24825872565499,0.07319693502273646
316,22.58868553019732,0.0498124465077847,54.32549837490676,0.03459450813966829,65.19370536996502,0.07320957866546747
317,22.58697947255028,0.04984064809642397,54.327571387783316,0.03460729847083221,65.13880203724305,0.0732222223081985
318,22.585248112305674,0.049868849685063235,54.329525587583156,0.03462008880199613,65.08355057500147,0.07323486595092951
319,22.583491809948086,0.0498970512737025,54.33136161367787,0.03463287913316005,65.02795283890042,0.07324750959366053
320,22.581710925103852,0.04992525286234177,54.33308010493786,0.03464566946432397,64.97201069267291,0.07326015323639154
321,22.579905816522825,0.04995345445098104,54.334681699697995,0.03465845979548789,64.91572600804814,0.07327279687912257
322,22.578076842060167,0.049981656039620306,54.33616703572343,0.034671250126651815,64.85910066467552,0.07328544052185358
323,22.576224358658187,0.050009857628259574,54.33753675017545,0.034684040457815736,64.80213655004766,0.0732980841645846
324,22.57434872232824,0.05003805921689884,54.33879147957744,0.03469683078897966,64.74483555942292,0.07331072780731562
325,22.57245028813271,0.05006626080553811,54.339931859780926,0.03470962112014358,64.68719959574864,0.07332337145004664
326,22.570529410166994,0.05009446239417738,54.34095852593168,0.0347224114513075,64.62923056958223,0.07333601509277765
327,22.56858644154158,0.050122663982816645,54.34187211243598,0.03473520178247143,64.57093039901382,0.07334865873550868
328,22.566621734364176,0.05015086557145591,54.342673252926815,0.03474799211363535,64.51230100958719,0.07336130237823969
329,22.564635639721896,0.05017906716009518,54.343362580230426,0.03476078244479927,64.45334433422107,0.0733739460209707
330,22.562628507663483,0.05020726874873445,54.34394072633266,0.03477357277596319,64.39406231312947,0.07338658966370173
331,22.560600687181665,0.05023547033737372,54.34440832234567,0.03478636310712711,64.3344568937429,0.07339923330643275
332,22.558552526195452,0.050263671926012984,54.34476599847456,0.034799153438291035,64.2745300306274,0.07341187694916376
333,22.556484371532623,0.05029187351465225,54.34501438398412,0.034811943769454956,64.21428368540508,0.07342452059189479
334,22.554396568912185,0.05032007510329152,54.34515410716583,0.03482473410061888,64.15371982667324,0.0734371642346258
335,22.552289462926947,0.05034827669193079,54.34518579530477,0.0348375244317828,64.09284042992326,0.07344980787735682
336,22.550163397026115,0.050376478280570056,54.345110074646726,0.03485031476294672,64.03164747745984,0.07346245152008785
337,22.548018713498024,0.05040467986920932,54.34492757036543,0.03486310509411064,63.97014295831909,0.07347509516281886
338,22.545855753452845,0.05043288145784859,54.344638906529866,0.03487589542527456,63.90832886818692,0.07348773880554987
339,22.543674856805435,0.05046108304648786,54.34424470607168,0.034888685756438484,63.846207209316546,0.0735003824482809
340,22.54147636225823,0.05048928463512713,54.34374559075271,0.03490147608760241,63.78377999044675,0.07351302609101192
341,22.539260607284174,0.050517486223766395,54.343142181132706,0.03491426641876633,63.72104922671824,0.07352566973374293
342,22.537027928109797,0.05054568781240566,54.34243509653702,0.034927056749930255,63.65801693959138,0.07353831337647396
343,22.53477865969829,0.05057388940104493,54.34162495502449,0.034939847081094176,63.59468515676243,0.07355095701920497
344,22.532513135732685,0.0506020909896842,54.340712373355544,0.0349526374122581,63.53105591208028,0.07356360066193599
345,22.530231688599105,0.050630292578323466,54.339697966960216,0.03496542774342202,63.46713124546213,0.073576244304667
346,22.52793464937009,0.050658494166962734,54.338582349906446,0.03497821807458594,63.40291320280983,0.07358888794739803
347,22.52562234778799,0.050686695755602,54.33736613486845,0.03499100840574986,63.3384038359252,0.07360153159012904
348,22.523295112248455,0.05071489734424127,54.33604993309521,0.03500379873691378,63.27360520242539,0.07361417523286007
349,22.520953269783973,0.05074309893288054,54.334634354379084,0.035016589068077704,63.208519365658006,0.07362681887559108
350,22.518597146047505,0.050771300521519805,54.333120007024625,0.035029379399241625,63.143148394615665,0.0736394625183221
351,22.51622706529618,0.05079950211015907,54.33150749781737,0.035042169730405553,63.07749436385102,0.07365210616105311
352,22.513843350375126,0.05082770369879834,54.32979743199295,0.03505496006156947,63.01155935339039,0.07366474980378414
353,22.511446322701282,0.05085590528743761,54.32799041320618,0.035067750392733396,62.94534544864874,0.07367739344651515
354,22.509036302247384,0.050884106876076876,54.326087043500365,0.03508054072389732,62.87885474034245,0.07369003708924617
355,22.506613607525995,0.050912308464716144,54.324087923276736,0.03509333105506124,62.81208932440366,0.0737026807319772
356,22.504178555573617,0.05094051005335541,54.321993651264,0.03510612138622516,62.74505130189341,0.07371532437470821
357,22.501731461934867,0.05096871164199468,54.31980482448806,0.03511891171738908,62.67774277891469,0.07372796801743922
358,22.499272640646815,0.05099691323063395,54.317522038241805,0.035131702048553,62.6101658665252,0.07374061166017025
359,22.496802404223292,0.051025114819273215,54.3151458860552,0.035144492379716924,62.54232268065067,0.07375325530290126
360,22.4943210636394,0.05105331640791248,54.31267695966532,0.035157282710880845,62.474215341996434,0.07376589894563228
361,22.491828928316018,0.05108151799655175,54.310115848986655,0.03517007304204477,62.40584597596044,0.0737785425883633
362,22.489326306104445,0.05110971958519102,54.30746314208161,0.03518286337320869,62.33721671254496,0.07379118623109432
363,22.486813503271136,0.051137921173830286,54.30471942513096,0.03519565370437261,62.26832968626863,0.07380382987382533
364,22.484290824482493,0.051166122762469554,54.30188528240468,0.03520844403553654,62.19918703607779,0.07381647351655636
365,22.48175857278976,0.05119432435110882,54.29896129623278,0.03522123436670046,62.12979090525843,0.07382911715928737
366,22.479217049614043,0.05122252593974809,54.29594804697632,0.03523402469786438,62.06014344134725,0.07384176080201839
367,22.47666655473138,0.051250727528387365,54.29284611299866,0.0352468150290283,61.9902467960425,0.07385440444474942
368,22.4741073862579,0.05127892911702663,54.28965607063674,0.03525960536019222,61.92010312511574,0.07386704808748043
369,22.471539840635124,0.0513071307056659,54.28637849417262,0.035272395691356144,61.8497145883215,0.07387969173021144
370,22.46896421261531,0.05133533229430517,54.28301395580514,0.035285186022520065,61.77908334930887,0.07389233537294246
371,22.466380795246923,0.051363533882944436,54.27956302562174,0.03529797635368399,61.708211575531124,0.07390497901567349
372,22.46378987986019,0.051391735471583704,54.276026271570466,0.03531076668484791,61.63710143815692,0.0739176226584045
373,22.46119175605275,0.05141993706022297,54.27240425943206,0.03532355701601183,61.56575511197929,0.07393026630113553
374,22.4585867116754,0.05144813864886224,54.26869755279235,0.03533634734717575,61.49417477532686,0.07394290994386654
375,22.455975032817967,0.05147634023750151,54.264906713014696,0.03534913767833967,61.422362609972495,0.07395555358659756
376,22.453357003795226,0.051504541826140775,54.26103229921266,0.03536192800950359,61.350320801043935,0.07396819722932857
377,22.45073290713297,0.05153274341478004,54.25707486822276,0.03537471834066752,61.278051536932566,0.0739808408720596
378,22.448103023554136,0.05156094500341931,54.25303497457757,0.03538750867183144,61.205557009203844,0.07399348451479061
379,22.445467631965084,0.05158914659205858,54.24891317047877,0.035400299002995364,61.1328394125055,0.07400612815752163
380,22.442827009441928,0.051617348180697846,54.24471000577059,0.035413089334159285,61.05990094447722,0.07401877180025265
381,22.440181431217002,0.051645549769337114,54.240426027913216,0.03542587966532321,60.986743805660254,0.07403141544298367
382,22.4375311706654,0.05167375135797638,54.236061781956536,0.03543866999648713,60.91337019940524,0.07404405908571468
383,22.43487649929166,0.05170195294661565,54.23161781051401,0.03545146032765105,60.839782331781976,0.07405670272844571
384,22.432217686716513,0.05173015453525492,54.22709465373666,0.03546425065881497,60.7659824114878,0.07406934637117672
385,22.429555000663754,0.051758356123894185,54.222492849287335,0.03547704098997889,60.691972649756366,0.07408199001390774
386,22.426888706947246,0.05178655771253345,54.21781293231512,0.03548983132114281,60.61775526026576,0.07409463365663876
387,22.424219069457966,0.05181475930117272,54.21305543542985,0.035502621652306735,60.54333245904799,0.07410727729936978
388,22.42154635015123,0.05184296088981199,54.208220888676955,0.03551541198347066,60.46870646439609,0.07411992094210079
389,22.418870809033994,0.051871162478451256,54.203309819512405,0.03552820231463458,60.39387949677342,0.07413256458483182
390,22.41619270415222,0.051899364067090524,54.19832275277776,0.035540992645798505,60.31885377872149,0.07414520822756283
391,22.413512291578453,0.05192756565572979,54.19326021067563,0.03555378297696243,60.24363153476823,0.07415785187029385
392,22.410829825399396,0.05195576724436906,54.18812271274503,0.03556657330812635,60.168214991335844,0.07417049551302488
393,22.40814555770371,0.05198396883300833,54.182910775837236,0.03557936363929027,60.09260637664932,0.07418313915575589
394,22.405459738569803,0.052012170421647595,54.17762491409158,0.03559215397045419,60.01680792064418,0.0741957827984869
395,22.402772616053834,0.05204037201028686,54.17226563891154,0.03560494430161811,59.940821854874144,0.07420842644121792
396,22.40008443617778,0.05206857359892613,54.166833458941056,0.03561773463278203,59.86465041241958,0.07422107008394895
397,22.397395442917624,0.0520967751875654,54.161328880040955,0.035630524963945955,59.78829582779501,0.07423371372667996
398,22.394705878191633,0.052124976776204666,54.15575240526566,0.035643315295109876,59.711760336857004,0.07424635736941099
399,22.392015981848836,0.052153178364843934,54.15010453483998,0.0356561056262738,59.63504617671201,0.074259001012142
400,22.389325991657486,0.0521813799534832,54.144385766136274,0.03566889595743772,59.55815558562418,0.07427164465487301
401,22.386636143293764,0.05220958154212247,54.13859659365159,0.03568168628860165,59.48109080292275,0.07428428829760403
402,22.38394667033051,0.05223778313076174,54.13273750898519,0.03569447661976557,59.40385406891039,0.07429693194033506
403,22.381257804226127,0.052265984719401005,54.126809000816166,0.03570726695092949,59.32644762477047,0.07430957558306607
404,22.37856977431355,0.05229418630804027,54.12081155488134,0.03572005728209341,59.24887371247503,0.07432221922579708
405,22.375882807789395,0.05232238789667954,54.11474565395328,0.03573284761325733,59.17113457469204,0.07433486286852811
406,22.37319712970319,0.05235058948531881,54.10861177781855,0.03574563794442125,59.09323245469404,0.07434750651125913
407,22.370512962946698,0.05237879107395808,54.10241040325623,0.035758428275585175,59.0151695962647,0.07436015015399014
408,22.367830528243417,0.052406992662597345,54.09614200401653,0.035771218606749096,58.93694824360751,0.07437279379672117
409,22.36515004413819,0.05243519425123662,54.089807050799664,0.03578400893791302,58.85857064125321,0.07438543743945218
410,22.362471726986872,0.05246339583987589,54.08340601123497,0.03579679926907694,58.78003903396724,0.0743980810821832
411,22.359795790946215,0.052491597428515155,54.0769393498602,0.03580958960024086,58.70135566665816,0.07441072472491422
412,22.357122447963793,0.05251979901715442,54.07040752810096,0.03582237993140478,58.62252278428512,0.07442336836764524
413,22.354451907768098,0.05254800060579369,54.06381100425045,0.0358351702625687,58.543542631765874,0.07443601201037625
414,22.351784377858728,0.05257620219443296,54.0571502334494,0.03584796059373263,58.46441745388432,0.07444865565310728
415,22.349120063496734,0.052604403783072226,54.05042566766619,0.03586075092489655,58.385149495199485,0.07446129929583829
416,22.346459167695045,0.052632605371711494,54.04363775567717,0.03587354125606047,58.30574099995215,0.0744739429385693
417,22.34380189120906,0.05266080696035076,54.03678694304721,0.035886331587224395,58.22619421197407,0.07448658658130033
418,22.34114843252735,0.05268900854899003,54.02987367211054,0.035899121918388316,58.146511374595605,0.07449923022403135
419,22.338498987862444,0.0527172101376293,54.022898381951585,0.03591191224955224,58.066694730554104,0.07451187386676236
420,22.335853751141823,0.052745411726268565,54.01586150838634,0.03592470258071616,57.986746521901864,0.07452451750949338
421,22.33321291399897,0.05277361331490783,54.008763483943646,0.03593749291188008,57.90666898991498,0.0745371611522244
422,22.33057666576458,0.0528018149035471,54.0016047378469,0.035950283243044,57.826464375001436,0.07454980479495542
423,22.32794519345788,0.05283001649218637,53.99438569599585,0.03596307357420792,57.74613491660975,0.07456244843768645
424,22.325318681778086,0.052858218080825636,53.9871067809487,0.035975863905371844,57.66568285313766,0.07457509208041746
425,22.322697313095997,0.052886419669464904,53.97976841190439,0.03598865423653577,57.585110421840454,0.07458773572314847
426,22.320081267445694,0.05291462125810417,53.97237100468509,0.036001444567699686,57.50441985874046,0.07460037936587949
427,22.31747072251637,0.05294282284674344,53.9649149717189,0.036014234898863615,57.42361339853505,0.07461302300861052
428,22.314865853644335,0.05297102443538271,53.95740072202288,0.036027025230027536,57.342693274506914,0.07462566665134153
429,22.31226683380506,0.052999226024021975,53.94982866118614,0.03603981556119146,57.261661718431746,0.07463831029407254
430,22.30967383360546,0.05302742761266124,53.94219919135327,0.03605260589235538,57.180520960488664,0.07465095393680357
431,22.307087021276207,0.05305562920130051,53.934512711207944,0.0360653962235193,57.099273229169,0.07466359757953459
432,22.304506562664237,0.05308383078993978,53.92676961595676,0.03607818655468322,57.017920751186104,0.0746762412222656
433,22.301932621225383,0.05311203237857905,53.91897029731332,0.03609097688584714,56.936465751384446,0.07468888486499663
434,22.299365358017077,0.053140233967218314,53.911115143482505,0.036103767217011064,56.85491045265051,0.07470152850772764
435,22.296804931691295,0.05316843555585758,53.903204539144966,0.036116557548174985,56.773257075821306,0.07471417215045865
436,22.294251498487515,0.05319663714449685,53.89523886544194,0.036129347879338906,56.691507839595545,0.07472681579318968
437,22.291705212225892,0.05322483873313612,53.88721849996013,0.03614213821050283,56.609664960443496,0.0747394594359207
438,22.289166224300526,0.053253040321775386,53.87914381671695,0.036154928541666756,56.52773065251703,0.07475210307865171
439,22.286634683672865,0.05328124191041465,53.871015186145954,0.03616771887283068,56.44570712756078,0.07476474672138274
440,22.284110736865276,0.05330944349905392,53.86283297508247,0.0361805092039946,56.36359659482248,0.07477739036411375
441,22.28159452795468,0.05333764508769319,53.854597546749496,0.03619329953515852,56.281401260963975,0.07479003400684477
442,22.27908619856639,0.05336584667633246,53.84630926074377,0.03620608986632244,56.19912332997188,0.0748026776495758
443,22.276585887868055,0.053394048264971725,53.83796847302218,0.03621888019748636,56.116765003069844,0.07481532129230681
444,22.27409373256372,0.05342224985361099,53.82957553588827,0.036231670528650284,56.03432847862858,0.07482796493503782
445,22.271609866888067,0.05345045144225026,53.82113079797908,0.036244460859814205,55.95181595207862,0.07484060857776885
446,22.26913442260072,0.05347865303088953,53.81263460425218,0.036257251190978126,55.869229615821595,0.07485325222049986
447,22.266667528980786,0.053506854619528796,53.80408729597292,0.03627004152214205,55.78657165914242,0.07486589586323088
448,22.264209312821407,0.053535056208168064,53.79548921070191,0.03628283185330597,55.70384426812109,0.0748785395059619
449,22.261759898424568,0.05356325779680733,53.786840682282815,0.03629562218446989,55.621049625546064,0.07489118314869292
450,22.25931940759595,0.0535914593854466,53.77814204083025,0.03630841251563381,55.53818991082565,0.07490382679142393
451,22.256887959639972,0.05361966097408587,53.76939361271799,0.03632120284679774,55.45526729990194,0.07491647043415495
452,22.25446567135494,0.053647862562725135,53.76059572056747,0.03633399317796166,55.37228396516302,0.07492911407688597
453,22.25205265702837,0.0536760641513644,53.75174868323633,0.03634678350912558,55.28924207535698,0.07494175771961699
454,22.249649028432383,0.05370426574000367,53.74285281580741,0.036359573840289504,55.20614379550511,0.074954401362348
455,22.247254894819292,0.05373246732864294,53.73390842957785,0.036372364171453425,55.122991286815356,0.07496704500507903
456,22.24487036291734,0.053760668917282206,53.72491583204843,0.036385154502617346,55.03978670659724,0.07497968864781004
457,22.24249553692647,0.053788870505921474,53.715875326913235,0.03639794483378127,54.956532208174906,0.07499233229054106
458,22.240130518514402,0.05381707209456074,53.70678721404947,0.03641073516494519,54.87322994080262,0.07500497593327209
459,22.237775406812652,0.05384527368320001,53.697651789507475,0.03642352549610911,54.78988204957903,0.0750176195760031
460,22.23543029841287,0.05387347527183928,53.688469345501126,0.03643631582727303,54.70649067536236,0.07503026321873411
461,22.23309528736319,0.053901676860478545,53.679240170398344,0.03644910615843695,54.62305795468526,0.07504290686146514
462,22.230770465164778,0.05392987844911781,53.66996454871187,0.03646189648960088,54.53958601967131,0.07505555050419616
463,22.228455920768482,0.05395808003775708,53.66064276109029,0.036474686820764796,54.45607699794958,0.07506819414692717
464,22.226151740571662,0.05398628162639635,53.65127508430928,0.036487477151928724,54.3725330125717,0.0750808377896582
465,22.223858008415128,0.054014483215035616,53.64186179126318,0.036500267483092645,54.288956181927766,0.07509348143238921
466,22.221574805580218,0.054042684803674884,53.63240315095659,0.036513057814256566,54.205348619663184,0.07510612507512023
467,22.219302210786026,0.05407088639231415,53.62289942849644,0.03652584814542049,54.12171243459524,0.07511876871785125
468,22.217040300186756,0.05409908798095342,53.613350885084174,0.03653863847658441,54.03804973063089,0.07513141236058227
469,22.21478914736924,0.05412728956959269,53.60375777800818,0.03655142880774833,53.95436260668396,0.07514405600331328
470,22.212548823350538,0.054155491158231955,53.59412036063648,0.03656421913891225,53.870653156592695,0.07515669964604431
471,22.210319396575752,0.05418369274687122,53.58443888240964,0.03657700947007617,53.7869234690388,0.07516934328877532
472,22.208100932915933,0.05421189433551049,53.57471358883397,0.036589799801240094,53.7031756274647,0.07518198693150634
473,22.205893495666114,0.05424009592414976,53.56494472147485,0.036602590132404016,53.61941170999323,0.07519463057423736
474,22.20369714554352,0.05426829751278903,53.55513251795042,0.03661538046356794,53.53563378934632,0.07520727421696838
475,22.201511940685894,0.054296499101428294,53.5452772119254,0.036628170794731865,53.45184393276449,0.07521991785969939
476,22.199337936649975,0.05432470069006756,53.53537903310528,0.036640961125895787,53.368044201926296,0.0752325615024304
477,22.19717518641009,0.05435290227870683,53.52543820723059,0.03665375145705971,53.2842366528689,0.07524520514516143
478,22.195023740356913,0.054381103867346105,53.51545495607152,0.03666654178822363,53.200423335908056,0.07525784878789245
479,22.19288364629636,0.05440930545598537,53.505429497422746,0.03667933211938755,53.11660629555914,0.07527049243062346
480,22.190754949448593,0.05443750704462464,53.49536204509845,0.03669212245055147,53.0327875704577,0.07528313607335449
481,22.188637692447198,0.05446570863326391,53.485252808927704,0.03670491278171539,52.948969193281556,0.0752957797160855
482,22.186531915338485,0.054493910221903176,53.47510199474993,0.036717703112879314,52.86515319067224,0.07530842335881652
483,22.18443765558093,0.054522111810542444,53.46490980441071,0.036730493444043236,52.781341583156745,0.07532106700154755
484,22.182354948044747,0.05455031339918171,53.4546764357578,0.03674328377520716,52.69753638507108,0.07533371064427856
485,22.180283825011625,0.05457851498782098,53.44440208263735,0.03675607410637108,52.61373960448178,0.07534635428700957
486,22.178224316174568,0.05460671657646025,53.434086934890466,0.036768864437535,52.52995324311013,0.0753589979297406
487,22.1761764486379,0.054634918165099515,53.42373117834985,0.03678165476869892,52.44617929625533,0.07537164157247161
488,22.1741402469174,0.05466311975373878,53.41333499483679,0.03679444509986285,52.362419752718644,0.07538428521520263
489,22.17211573294057,0.05469132134237805,53.40289856215843,0.03680723543102677,52.27867659472723,0.07539692885793366
490,22.17010292604705,0.05471952293101732,53.39242205410509,0.03682002576219069,52.194951797859964,0.07540957250066467
491,22.168101842989152,0.054747724519656586,53.38190564044805,0.03683281609335461,52.11124733097115,0.07542221614339568
492,22.166112497932588,0.054775926108295854,53.37134948693736,0.036845606424518534,52.02756515611716,0.07543485978612671
493,22.164134902457246,0.05480412769693512,53.3607537553001,0.036858396755682456,51.94390722848175,0.07544750342885773
494,22.162169065558185,0.05483232928557439,53.35011860323867,0.03687118708684638,51.86027549630265,0.07546014707158874
495,22.16021499364673,0.05486053087421366,53.33944418442943,0.0368839774180103,51.776671900797794,0.07547279071431977
496,22.1582726905517,0.054888732462852925,53.328730648521606,0.03689676774917422,51.69309837609306,0.07548543435705078
497,22.156342157520807,0.05491693405149219,53.31797814113634,0.03690955808033814,51.60955684914945,0.0754980779997818
498,22.15442339322213,0.05494513564013146,53.307186803866,0.03692234841150206,51.52604923969065,0.07551072164251282
499,22.15251639374582,0.05497333722877073,53.29635677427376,0.03693513874266599,51.44257746013241,0.07552336528524384
500,22.150621152605837,0.055001538817409996,53.28548818589346,0.036947929073829905,51.359143415510005,0.07553600892797485
501,22.148737660741904,0.055029740406049264,53.27458116822951,0.03696071940499383,51.27574900340853,0.07554865257070587
502,22.146865906521562,0.05505794199468853,53.26363584675725,0.036973509736157754,51.19239611389155,0.0755612962134369
503,22.145005875742356,0.0550861435833278,53.25265234292341,0.036986300067321676,51.109086629432326,0.07557393985616791
504,22.143157551634193,0.05511434517196707,53.24163077414688,0.0369990903984856,51.02582242484293,0.07558658349889892
505,22.141320914861787,0.055142546760606335,53.23057125381959,0.03701188072964952,50.94260536720623,0.07559922714162995
506,22.139495943527272,0.0551707483492456,53.21947389130783,0.03702467106081344,50.859437315806716,0.07561187078436096
507,22.13768261317297,0.05519894993788487,53.20833879195358,0.03703746139197736,50.776320122062586,0.07562451442709198
508,22.13588089678422,0.05522715152652414,53.19716605707619,0.03705025172314128,50.693255629457454,0.075637158069823
509,22.13409076479242,0.05525535311516341,53.18595578397433,0.037063042054305204,50.6102456734741,0.07564980171255402
510,22.132312185078177,0.055283554703802675,53.17470806592804,0.037075832385469125,50.527292081526326,0.07566244535528503
511,22.13054512297458,0.05531175629244194,53.163422992201134,0.037088622716633046,50.44439667289359,0.07567508899801606
512,22.128789541270617,0.05533995788108121,53.15210064804376,0.037101413047796974,50.36156125865472,0.07568773264074707
513,22.12704540021472,0.05536815946972048,53.14074111469525,0.037114203378960896,50.27878764162217,0.07570037628347809
514,22.125312657518457,0.055396361058359746,53.12934446938711,0.03712699371012482,50.19607761627758,0.07571301992620912
515,22.123591268360347,0.055424562646999014,53.11791078534631,0.03713978404128874,50.11343296870693,0.07572566356894013
516,22.121881185389825,0.05545276423563828,53.10644013179885,0.03715257437245266,50.0308554765366,0.07573830721167114
517,22.120182358731295,0.05548096582427755,53.09493257397338,0.03716536470361658,49.948346908869425,0.07575095085440217
518,22.118494735988378,0.05550916741291682,53.08338817310525,0.0371781550347805,49.86590902622259,0.07576359449713319
519,22.11681826224825,0.05553736900155609,53.07180698644064,0.037190945365944424,49.783543580463714,0.0757762381398642
520,22.115152880086107,0.05556557059019536,53.06018906724099,0.037203735697108345,49.70125231474981,0.07578888178259523
521,22.11349852956982,0.05559377217883463,53.04853446478762,0.037216526028272266,49.61903696346514,0.07580152542532624
522,22.111855148264635,0.055621973767473895,53.03684322438664,0.03722931635943619,49.536899252160325,0.07581416906805725
523,22.110222671238077,0.05565017535611316,53.025115387373944,0.03724210669060011,49.45484089749118,0.07582681271078828
524,22.108601031064953,0.05567837694475243,53.01335099112058,0.03725489702176403,49.37286360715969,0.0758394563535193
525,22.106990157832477,0.0557065785333917,53.00155006903832,0.03726768735292796,49.290969079853056,0.07585209999625031
526,22.105389979145542,0.055734780122030966,52.98971265058534,0.03728047768409188,49.20915900518533,0.07586474363898132
527,22.103800420132153,0.055762981710670234,52.97783876127221,0.0372932680152558,49.12743506363883,0.07587738728171235
528,22.102221403448876,0.0557911832993095,52.96592842266813,0.03730605834641972,49.04579892650574,0.07589003092444337
529,22.10065284928658,0.05581938488794877,52.95398165240733,0.037318848677583644,48.96425225583074,0.07590267456717438
530,22.099094675376154,0.05584758647658804,52.941998464195706,0.037331639008747565,48.88279670435345,0.07591531820990541
531,22.09754679699447,0.055875788065227305,52.929978867817674,0.037344429339911486,48.80143391545285,0.07592796185263642
532,22.09600912697039,0.05590398965386657,52.917922869143275,0.03735721967107541,48.72016552309,0.07594060549536744
533,22.09448157569095,0.05593219124250584,52.90583047013546,0.03737001000223933,48.63899315175354,0.07595324913809846
534,22.092964051107625,0.05596039283114511,52.89370166885757,0.03738280033340325,48.55791841640416,0.07596589278082948
535,22.091456458742822,0.05598859441978438,52.88153645948113,0.03739559066456717,48.476942922420434,0.07597853642356049
536,22.089958701696347,0.056016796008423644,52.86933483229374,0.0374083809957311,48.396068265544386,0.07599118006629152
537,22.08847068065212,0.05604499759706291,52.85709677370728,0.037421171326895014,48.31529603182909,0.07600382370902253
538,22.086992293884965,0.05607319918570218,52.84482226626627,0.03743396165805894,48.234627797584565,0.07601646735175355
539,22.085523437267547,0.05610140077434145,52.83251128865645,0.037446751989222864,48.15406512932644,0.07602911099448457
540,22.084064004277398,0.056129602362980716,52.820163815713606,0.037459542320386785,48.07360958372388,0.07604175463721559
541,22.082613886004097,0.05615780395161998,52.80777981843258,0.037472332651550706,47.99326270754797,0.0760543982799466
542,22.08117297115658,0.05618600554025925,52.79535926397649,0.03748512298271463,47.913026037621705,0.07606704192267763
543,22.079741146070532,0.05621420712889852,52.78290211568618,0.03749791331387855,47.83290110076942,0.07607968556540864
544,22.078318294715956,0.05624240871753779,52.770408333089854,0.03751070364504247,47.752889413767406,0.07609232920813966
545,22.07690429870481,0.056270610306177055,52.75787787191299,0.03752349397620639,47.67299248329444,0.07610497285087069
546,22.07549903729881,0.05629881189481632,52.74531068408832,0.03753628430737031,47.59321180588435,0.0761176164936017
547,22.074102387417334,0.05632701348345559,52.732706717766156,0.037549074638534234,47.51354886787675,0.07613026013633271
548,22.072714223645434,0.05635521507209486,52.7200659173249,0.037561864969698155,47.43400514537074,0.07614290377906374
549,22.07133441824201,0.056383416660734126,52.70738822338168,0.037574655300862084,47.35458210417771,0.07615554742179476
550,22.06996284114804,0.056411618249373394,52.69467357280324,0.037587445632026005,47.2752811997752,0.07616819106452577
551,22.06859935999499,0.05643981983801266,52.68192189871711,0.037600235963189926,47.19610387726096,0.07618083470725678
552,22.067243840113314,0.05646802142665193,52.669133130522795,0.03761302629435385,47.11705157130838,0.07619347834998781
553,22.06589614454107,0.0564962230152912,52.65630719390337,0.03762581662551777,47.038125706121605,0.07620612199271883
554,22.064556134032664,0.056524424603930465,52.643444010837186,0.03763860695668169,46.95932769539181,0.07621876563544984
555,22.06322366706769,0.05655262619256973,52.63054349960968,0.03765139728784561,46.88065894225342,0.07623140927818087
556,22.061898599859926,0.056580827781209,52.61760557482556,0.03766418761900953,46.80212083924191,0.07624405292091188
557,22.06058078636641,0.05660902936984827,52.60463014742112,0.037676977950173454,46.72371476825129,0.0762566965636429
558,22.059270078296635,0.056637230958487536,52.5916171246767,0.037689768281337375,46.645442100492126,0.07626934020637392
559,22.057966325121885,0.056665432547126804,52.57856641022935,0.0377025586125013,46.56730419645151,0.07628198384910494
560,22.056669374084642,0.05669363413576607,52.565477904085846,0.03771534894366522,46.48930240585128,0.07629462749183595
561,22.055379070208154,0.05672183572440534,52.55235150263566,0.03772813927482914,46.411438067609176,0.07630727113456698
562,22.054095256306073,0.05675003731304461,52.53918709866428,0.03774092960599307,46.333712509799085,0.07631991477729799
563,22.052817772992253,0.056778238901683875,52.525984581366714,0.03775371993715699,46.25612704961253,0.076332558420029
564,22.051546458690595,0.05680644049032314,52.51274383636115,0.03776651026832091,46.1786829933201,0.07634520206276003
565,22.050281149645066,0.05683464207896241,52.499464745702795,0.03777930059948483,46.10138163623492,0.07635784570549105
566,22.049021679929794,0.05686284366760168,52.486147187897906,0.03779209093064875,46.02422426267447,0.07637048934822206
567,22.047767881459283,0.056891045256240946,52.472791037918086,0.037804881261812674,45.94721214592526,0.07638313299095309
568,22.046519583998737,0.056919246844880214,52.45939616721469,0.037817671592976596,45.87034654820675,0.0763957766336841
569,22.045276615174465,0.05694744843351948,52.445962443733386,0.03783046192414052,45.79362872063587,0.07640842027641512
570,22.044038800484476,0.05697565002215875,52.43248973192907,0.03784325225530444,45.71705990319315,0.07642106391914615
571,22.04280596330906,0.05700385161079802,52.418977892780724,0.03785604258646836,45.64064132468834,0.07643370756187716
572,22.041577924921594,0.057032053199437285,52.40542678380667,0.03786883291763228,45.56437420272728,0.07644635120460817
573,22.040354504499362,0.05706025478807655,52.39183625907987,0.03788162324879621,45.48825974367875,0.0764589948473392
574,22.039135519134547,0.05708845637671582,52.37820616924351,0.03789441357996012,45.41229914264332,0.07647163849007022
575,22.037920783845276,0.05711665796535509,52.36453636152666,0.03790720391112405,45.33649358342058,0.07648428213280123
576,22.036710111586814,0.05714485955399436,52.35082667976023,0.03791999424228797,45.26084423847932,0.07649692577553224
577,22.035503313262815,0.057173061142633624,52.33707696439296,0.037932784573451894,45.18535226892634,0.07650956941826327
578,22.034300197736737,0.05720126273127289,52.32328705250777,0.037945574904615816,45.110018824477834,0.07652221306099428
579,22.033100571843285,0.05722946431991216,52.30945677783808,0.03795836523577974,45.034845043429065,0.0765348567037253
580,22.031904240400017,0.05725766590855143,52.2955859707845,0.03797115556694366,44.95983205262686,0.07654750034645633
581,22.030711006219004,0.057285867497190696,52.28167445843155,0.03798394589810758,44.884980967441365,0.07656014398918734
582,22.029520670118647,0.05731406908582996,52.26772206456463,0.0379967362292715,44.81029289173896,0.07657278763191835
583,22.028333030935528,0.05734227067446923,52.25372860968714,0.03800952656043542,44.73576891785527,0.07658543127464938
584,22.0271478855364,0.0573704722631085,52.239693911037776,0.03802231689159934,44.6614101265697,0.0765980749173804
585,22.025965028830267,0.05739867385174777,52.22561778260794,0.038035107222763265,44.587217587079806,0.07661071856011141
586,22.024784253780552,0.057426875440387035,52.211500035159474,0.03804789755392719,44.51319235697615,0.07662336220284244
587,22.023605351417388,0.0574550770290263,52.19734047624234,0.038060687885091114,44.43933548221911,0.07663600584557345
588,22.022428110849944,0.05748327861766557,52.18313891021264,0.038073478216255036,44.36564799711413,0.07664864948830447
589,22.021252319278947,0.05751148020630484,52.16889513825077,0.03808626854741896,44.29213092428978,0.0766612931310355
590,22.02007776200918,0.057539681794944106,52.154608958379626,0.03809905887858288,44.21878527467501,0.07667393677376651
591,22.01890422246215,0.057567883383583374,52.140280165483105,0.0381118492097468,44.145612047477634,0.07668658041649752
592,22.017731482188864,0.05759608497222264,52.12590855132479,0.03812463954091072,44.07261223016293,0.07669922405922855
593,22.016559320882596,0.05762428656086191,52.11149390456658,0.03813742987207464,43.99978679843406,0.07671186770195956
594,22.015387516391886,0.05765248814950118,52.09703601078772,0.03815022020323856,43.927136716211095,0.07672451134469058
595,22.014215844733492,0.057680689738140445,52.08253465250384,0.038163010534402485,43.85466293561283,0.0767371549874216
596,22.013044080105537,0.05770889132677972,52.06798960918628,0.038175800865566406,43.782366396937746,0.07674979863015262
597,22.01187199490069,0.05773709291541899,52.05340065728143,0.03818859119673033,43.71024802864624,0.07676244227288363
598,22.010699359719435,0.057765294504058255,52.03876757023024,0.03820138152789425,43.638308747343025,0.07677508591561466
599,22.009525943383466,0.05779349609269752,52.02409011848803,0.03821417185905818,43.56654945776093,0.07678772955834567
600,22.00835151294911,0.05782169768133679,52.009368069544344,0.0382269621902221,43.49497105274455,0.07680037320107669
601,22.007175833720908,0.05784989926997606,51.994601187942806,0.03823975252138602,43.423574413234654,0.0768130168438077
602,22.0059986692652,0.057878100858615326,51.97978923530152,0.03825254285254994,43.35236040825377,0.07682566048653873
603,22.004819781423876,0.057906302447254594,51.96493197033315,0.03826533318371386,43.28132989489178,0.07683830412926974
604,22.003638930328147,0.05793450403589386,51.95002914886552,0.038278123514877783,43.21048371829237,0.07685094777200077
605,22.002455874412416,0.05796270562453313,51.93508052386218,0.038290913846041705,43.13982271164014,0.07686359141473179
606,22.00127037042826,0.0579909072131724,51.9200858454431,0.038303704177205626,43.069347696148355,0.0768762350574628
607,22.00008217345843,0.058019108801811665,51.90504486090559,0.03831649450836955,42.99905948104697,0.07688887870019381
608,21.99889103693105,0.05804731039045093,51.88995731474534,0.03832928483953347,42.92895886357209,0.07690152234292484
609,21.997696712633694,0.0580755119790902,51.87482294867756,0.03834207517069739,42.85904662895517,0.07691416598565586
610,21.99649895072779,0.05810371356772947,51.8596415016583,0.03835486550186132,42.789323550413386,0.07692680962838687
611,21.99529749976289,0.05813191515636874,51.84441270990587,0.03836765583302523,42.719790389140115,0.0769394532711179
612,21.99409210669114,0.058160116745008004,51.829136306922464,0.03838044616418916,42.65044789429724,0.07695209691384891
613,21.992882516881778,0.05818831833364727,51.81381202351582,0.03839323649535308,42.58129680300618,0.07696474055657992
614,21.991668474135707,0.05821651992228654,51.79843958782108,0.038406026826517004,42.512337840341104,0.07697738419931095
615,21.99044972070018,0.05824472151092581,51.783018725322805,0.038418817157680925,42.443571719322705,0.07699002784204197
616,21.989225997283512,0.058272923099565076,51.767549158877024,0.038431607488844846,42.374999140911186,0.07700267148477298
617,21.98799704306989,0.058301124688204344,51.75203060873351,0.03844439782000877,42.30662079400166,0.07701531512750401
618,21.98676259573424,0.05832932627684361,51.73646279255818,0.03845718815117269,42.23843735541896,0.07702795877023502
619,21.98552239145719,0.05835752786548288,51.72084542545549,0.03846997848233661,42.17044948991369,0.07704060241296604
620,21.98427616494007,0.05838572945412215,51.70517821999113,0.03848276881350053,42.10265785015823,0.07705324605569706
621,21.983023649420026,0.058413931042761415,51.68946088621479,0.03849555914466445,42.03506307674469,0.07706588969842808
622,21.981764576685134,0.05844213263140068,51.67369313168293,0.038508349475828374,41.96766579818154,0.07707853334115909
623,21.980498677089663,0.05847033422003996,51.65787466148183,0.0385211398069923,41.90046663089274,0.07709117698389012
624,21.979225679569346,0.058498535808679225,51.64200517825071,0.03853393013815622,41.833466179216366,0.07710382062662113
625,21.977945311656732,0.05852673739731849,51.62608438220492,0.038546720469320145,41.76666503540427,0.07711646426935215
626,21.976657299496615,0.05855493898595776,51.61011197115929,0.038559510800484066,41.700063779622,0.07712910791208316
627,21.975361367861517,0.05858314057459703,51.594087640551585,0.03857230113164799,41.633662979950046,0.07714175155481419
628,21.974057240167227,0.058611342163236296,51.578011083466116,0.03858509146281191,41.56746319238502,0.0771543951975452
629,21.97274463848842,0.058639543751875564,51.561881990657355,0.03859788179397583,41.50146496084144,0.07716703884027623
630,21.971423283574346,0.05866774534051483,51.54570005057379,0.03861067212513975,41.43566881715519,0.07717968248300724
631,21.97009289486453,0.0586959469291541,51.529464949381826,0.03862346245630367,41.37007528108573,0.07719232612573826
632,21.96875319050455,0.05872414851779337,51.51317637098979,0.038636252787467594,41.30468486032094,0.07720496976846927
633,21.967403887361982,0.058752350106432635,51.496833997072024,0.038649043118631515,41.239498050480805,0.0772176134112003
634,21.966044701042183,0.0587805516950719,51.48043750709318,0.038661833449795444,41.174515335123516,0.07723025705393131
635,21.964675345904347,0.05880875328371117,51.463986578332545,0.03867462378095936,41.109737185750085,0.07724290069666233
636,21.963295535077496,0.05883695487235044,51.44748088590837,0.038687414112123286,41.04516406181155,0.07725554433939336
637,21.961904980476554,0.05886515646098971,51.43092010280261,0.03870020444328721,40.98079641071557,0.07726818798212437
638,21.960503392818488,0.058893358049628974,51.414303899885354,0.03871299477445113,40.91663466783408,0.07728083162485538
639,21.95909048163849,0.05892155963826824,51.397631945939736,0.03872578510561505,40.85267925651118,0.07729347526758641
640,21.95766595530622,0.05894976122690751,51.380903907686665,0.03873857543677897,40.788930588072645,0.07730611891031743
641,21.956229521042083,0.05897796281554678,51.364119449809806,0.03875136576794289,40.725389061834335,0.07731876255304844
642,21.95478088493359,0.059006164404186046,51.347278234980585,0.038764156099106814,40.66205506511299,0.07733140619577947
643,21.95331975195173,0.05903436599282531,51.33037992388332,0.038776946430270735,40.59892897323651,0.07734404983851048
644,21.951845825967418,0.05906256758146458,51.31342417524047,0.03878973676143466,40.53601114955496,0.0773566934812415
645,21.95035880976799,0.05909076917010385,51.29641064583788,0.03880252709259858,40.47330194545279,0.07736933712397252
646,21.948858405073725,0.05911897075874312,51.279338990550215,0.0388153174237625,40.41080170036095,0.07738198076670354
647,21.94734431255442,0.059147172347382385,51.26220886236643,0.03882810775492643,40.34851074177003,0.07739462440943455
648,21.945816231846052,0.05917537393602165,51.24501991241535,0.03884089808609034,40.28642938524351,0.07740726805216558
649,21.944273861567396,0.05920357552466092,51.22777178999125,0.03885368841725427,40.22455793443271,0.07741991169489659
650,21.942716899336794,0.05923177711330019,51.21046414257975,0.03886647874841819,40.1628966810906,0.0774325553376276
651,21.941145041788868,0.059259978701939456,51.1930966158835,0.03887926907958211,40.10144590508801,0.07744519898035862
652,21.93955798459135,0.059288180290578724,51.17566885384806,0.038892059410746034,40.04020587442891,0.07745784262308965
653,21.9379554224619,0.05931638187921799,51.158180498688,0.038904849741909955,39.97917684526782,0.07747048626582066
654,21.936337049185006,0.05934458346785726,51.140631190912856,0.03891764007307388,39.91835906192584,0.07748312990855169
655,21.93470255762887,0.05937278505649653,51.1230205693533,0.0389304304042378,39.85775275690959,0.0774957735512827
656,21.933051639762404,0.059400986645135795,51.10534827118736,0.03894322073540172,39.79735815092839,0.07750841719401372
657,21.931383986672195,0.05942918823377506,51.08761393196666,0.03895601106656564,39.737175452914045,0.07752106083674473
658,21.929699288579542,0.05945738982241433,51.06981718564277,0.03896880139772956,39.677204860039694,0.07753370447947576
659,21.92799723485753,0.0594855914110536,51.05195766459372,0.03898159172889348,39.61744655774035,0.07754634812220677
660,21.926277514048103,0.059513792999692866,51.03403499965033,0.03899438206005741,39.55790071973329,0.07755899176493779
661,21.924539813879242,0.059541994588332134,51.016048820122975,0.039007172391221326,39.498567508039024,0.07757163540766882
662,21.922783821282074,0.0595701961769714,50.99799875382796,0.039019962722385254,39.43944707300385,0.07758427905039983
663,21.921009222408117,0.05959839776561067,50.979884427114456,0.039032753053549175,39.38053955332119,0.07759692269313084
664,21.91921570264646,0.05962659935424994,50.96170546489111,0.0390455433847131,39.32184507605531,0.07760956633586187
665,21.917402946641083,0.059654800942889205,50.94346149065284,0.03905833371587702,39.26336375666447,0.07762220997859288
666,21.91557063830807,0.05968300253152847,50.925152126507825,0.03907112404704094,39.20509569902507,0.0776348536213239
667,21.913718460852962,0.05971120412016774,50.90677699320436,0.03908391437820486,39.14704099545598,0.07764749726405493
668,21.911846096788107,0.05973940570880701,50.88833571015782,0.03909670470936878,39.089199726744454,0.07766014090678594
669,21.90995322794999,0.059767607297446276,50.8698278954778,0.0391094950405327,39.031571962170894,0.07767278454951695
670,21.908039535516654,0.059795808886085544,50.851253165995104,0.039122285371696625,38.97415775953592,0.07768542819224798
671,21.90610470002509,0.05982401047472481,50.832611137289014,0.03913507570286055,38.916957165186936,0.077698071834979
672,21.904148401388703,0.05985221206336408,50.81390142371442,0.03914786603402447,38.85997021404534,0.07771071547771001
673,21.90217031891474,0.05988041365200335,50.79512363842906,0.039160656365188395,38.803196929634865,0.07772335912044104
674,21.9001701313218,0.059908615240642615,50.77627739342092,0.03917344669635232,38.74663732410984,0.07773600276317205
675,21.898147516757305,0.05993681682928188,50.75736229953546,0.03918623702751624,38.69029139828433,0.07774864640590307
676,21.896102152815057,0.05996501841792115,50.73837796650312,0.03919902735868016,38.63415914166151,0.07776129004863408
677,21.894033716552737,0.05999322000656042,50.71932400296669,0.03921181768984408,38.57824053246415,0.07777393369136511
678,21.891941884509496,0.06002142159519969,50.700200016508816,0.039224608021008,38.52253553766506,0.07778657733409612
679,21.889826332723505,0.060049623183838954,50.68100561367957,0.03923739835217192,38.467044113018304,0.07779922097682715
680,21.887686736749554,0.06007782477247822,50.66174040002391,0.039250188683335845,38.41176620309102,0.07781186461955816
681,21.88552277167665,0.06010602636111749,50.6424039801094,0.039262979014499766,38.356701741295694,0.07782450826228918
682,21.883334112145647,0.06013422794975676,50.62299595755377,0.03927576934566369,38.30185064992273,0.07783715190502019
683,21.88112043236685,0.060162429538396026,50.60351593505263,0.03928855967682761,38.247212840174136,0.07784979554775122
684,21.878881406137673,0.06019063112703529,50.583963514407124,0.03930135000799154,38.19278821219716,0.07786243919048223
685,21.876616706860304,0.06021883271567456,50.56433829655184,0.03931414033915545,38.13857665511875,0.07787508283321325
686,21.874326007559347,0.06024703430431383,50.544639881582306,0.03932693067031938,38.084578047080214,0.07788772647594427
687,21.872008980899484,0.0602752358929531,50.52486786878304,0.0393397210014833,38.03079225527298,0.07790037011867529
688,21.869665299203195,0.060303437481592365,50.505021856655304,0.03935251133264722,37.97721913597434,0.0779130137614063
689,21.867294634468408,0.06033163907023163,50.485101442944895,0.03936530166381114,37.92385853458364,0.07792565740413733
690,21.8648966583862,0.0603598406588709,50.46510622467009,0.039378091994975065,37.87071028565987,0.07793830104686834
691,21.862471042358514,0.06038804224751017,50.445035798149554,0.039390882326138986,37.81777421295828,0.07795094468959936
692,21.860017457515834,0.060416243836149436,50.42488975903031,0.03940367265730291,37.76505012946893,0.07796358833233039
693,21.857535574734918,0.060444445424788704,50.404667702315564,0.03941646298846683,37.71253783745493,0.0779762319750614
694,21.855025064656473,0.06047264701342797,50.38436922239279,0.03942925331963075,37.66023712849139,0.07798887561779241
695,21.85248559770291,0.06050084860206724,50.36399391306169,0.03944204365079467,37.608147783504606,0.07800151926052344
696,21.849916844096025,0.06052905019070651,50.34354136756218,0.03945483398195859,37.55626957281267,0.07801416290325446
697,21.847318473874708,0.060557251779345775,50.3230111786024,0.03946762431312252,37.50460225616496,0.07802680654598547
698,21.844690156912666,0.06058545336798504,50.302402938386855,0.039480414644286435,37.45314558278375,0.0780394501887165
699,21.842031562936135,0.06061365495662431,50.28171623864425,0.03949320497545036,37.401899291405314,0.07805209383144751
700,21.83934236154157,0.06064185654526358,50.260950670655774,0.039505995306614285,37.35086311032181,0.07806473747417852
701,21.83662222221335,0.060670058133902846,50.24010582528303,0.039518785637778206,37.30003675742352,0.07807738111690954
702,21.833870814341477,0.060698259722542114,50.21918129299616,0.03953157596894213,37.24941994024165,0.07809002475964057
703,21.831087807239278,0.06072646131118138,50.1981766639019,0.03954436630010605,37.19901235599205,0.07810266840237158
704,21.828272870161054,0.06075466289982065,50.177091527771694,0.03955715663126997,37.14881369161811,0.07811531204510261
705,21.825425672319803,0.06078286448845992,50.15592547406976,0.03956994696243389,37.098823623835926,0.07812795568783362
706,21.82254588290485,0.06081106607709919,50.134678091981215,0.03958273729359781,37.04904181917804,0.07814059933056464
707,21.81963317109953,0.06083926766573846,50.113348970440164,0.039595527624761734,36.99946793403932,0.07815324297329565
708,21.816687206098813,0.06086746925437773,50.09193769815772,0.03960831795592566,36.95010161472187,0.07816588661602668
709,21.813707657126958,0.060895670843016995,50.070443863650226,0.039621108287089576,36.90094249748183,0.07817853025875769
710,21.81069419345514,0.06092387243165626,50.04886705526721,0.039633898618253505,36.85199020857499,0.0781911739014887
711,21.807646484419053,0.06095207402029553,50.027206861219604,0.039646688949417426,36.803244364304334,0.07820381754421973
712,21.8045641994365,0.0609802756089348,50.005462869607705,0.03965947928058135,36.75470457106714,0.07821646118695075
713,21.801447008025,0.06100847719757407,49.98363466844926,0.03967226961174527,36.70637042540285,0.07822910482968176
714,21.798294579819334,0.061036678786213334,49.96172184570764,0.03968505994290919,36.65824151404111,0.07824174847241279
715,21.795106584589107,0.0610648803748526,49.93972398931975,0.03969785027407311,36.61031741395071,0.0782543921151438
716,21.79188269225628,0.06109308196349187,49.917640687224115,0.03971064060523703,36.562597692388536,0.07826703575787482
717,21.78862257291268,0.06112128355213114,49.89547152738899,0.039723430936400954,36.515081906948865,0.07827967940060584
718,21.7853258968375,0.061149485140770406,49.873216097840235,0.039736221267564875,36.46776960561386,0.07829232304333686
719,21.781992334514776,0.061177686729409674,49.850873986689365,0.039749011598728796,36.42066032680318,0.07830496668606787
720,21.778621556650833,0.06120588831804894,49.82844478216161,0.03976180192989272,36.373753599425335,0.0783176103287989
721,21.77521323419174,0.06123408990668821,49.80592807262374,0.039774592261056646,36.327048942928556,0.07833025397152991
722,21.771767038340677,0.06126229149532748,49.783323446612116,0.03978738259222056,36.2805458673525,0.07834289761426093
723,21.768282640575386,0.061290493083966745,49.76063049286049,0.03980017292338449,36.23424387337997,0.07835554125699196
724,21.764759712665455,0.06131869467260601,49.73784880032806,0.03981296325454841,36.18814245238984,0.07836818489972297
725,21.76119792668972,0.06134689626124528,49.714977958227195,0.03982575358571233,36.14224108650911,0.07838082854245398
726,21.75759695505355,0.06137509784988455,49.69201755605134,0.03983854391687625,36.096539248666716,0.078393472185185
727,21.753956470506118,0.061403299438523816,49.66896718360287,0.039851334248040174,36.05103640264653,0.07840611582791603
728,21.75027614615767,0.061431501027163084,49.64582643102081,0.039864124579204095,36.00573200314194,0.07841875947064704
729,21.746555655496756,0.06145970261580235,49.62259488880861,0.039876914910368016,35.96062549580944,0.07843140311337807
730,21.742794672407406,0.06148790420444162,49.59927214786198,0.03988970524153194,35.91571631732388,0.07844404675610908
731,21.738992871186323,0.06151610579308089,49.575857799496426,0.03990249557269586,35.87100389543336,0.0784566903988401
732,21.73514992655999,0.061544307381720155,49.55235143547499,0.03991528590385978,35.82648764901451,0.07846933404157111
733,21.731265513701793,0.06157250897035942,49.52875264803594,0.0399280762350237,35.78216698812857,0.07848197768430214
734,21.727339308249075,0.0616007105589987,49.505061029920235,0.03994086656618763,35.73804131407742,0.07849462132703315
735,21.723370986320184,0.061628912147637965,49.481276174399206,0.039953656897351544,35.694110019460126,0.07850726496976417
736,21.719360224531457,0.06165711373627723,49.45739767530197,0.03996644722851547,35.65037248822965,0.07851990861249519
737,21.715306700014207,0.0616853153249165,49.433425127042995,0.039979237559679394,35.60682809575061,0.0785325522552262
738,21.71121009043162,0.06171351691355577,49.409358124649444,0.039992027890843315,35.56347620885614,0.07854519589795722
739,21.707070073995673,0.06174171850219504,49.38519626378862,0.040004818222007237,35.5203161859064,0.07855783954068825
740,21.70288632948398,0.061769920090834304,49.360939140795345,0.04001760855317116,35.477347376846595,0.07857048318341926
741,21.69865853625659,0.06179812167947357,49.33658635269917,0.04003039888433508,35.43456912326563,0.07858312682615028
742,21.69438637427278,0.06182632326811284,49.31213749725169,0.040043189215499,35.391980758454864,0.0785957704688813
743,21.69006952410778,0.06185452485675211,49.287592172953794,0.04005597954666292,35.349581607467854,0.07860841411161232
744,21.685707666969453,0.061882726445391376,49.262949979082684,0.04006876987782684,35.307370987179326,0.07862105775434333
745,21.68130048471497,0.06191092803403064,49.23821051571909,0.04008156020899077,35.26534820634554,0.07863370139707436
746,21.676847659867395,0.06193912962266991,49.213373383774396,0.040094350540154686,35.2235125656644,0.07864634503980537
747,21.672348875632238,0.06196733121130918,49.18843818501737,0.040107140871318614,35.18186335783578,0.07865898868253639
748,21.667803815914027,0.06199553279994845,49.16340452210142,0.040119931202482535,35.140399867622705,0.07867163232526742
749,21.663212165332695,0.062023734388587715,49.13827199859131,0.04013272153364646,35.09912137191232,0.07868427596799843
750,21.658573609240086,0.06205193597722698,49.11304021899,0.04014551186481038,35.05802713977735,0.07869691961072944
751,21.653887833736277,0.06208013756586625,49.087708788765454,0.0401583021959743,35.017116432537804,0.07870956325346046
752,21.649154525685947,0.06210833915450552,49.06227731437742,0.04017109252713822,34.97638850382316,0.07872220689619149
753,21.644373372734638,0.062136540743144786,49.036745403303925,0.04018388285830214,34.93584259963459,0.0787348505389225
754,21.639544063324983,0.062164742331784054,49.01111266406797,0.04019667318946606,34.89547795840761,0.07874749418165353
755,21.634666286712907,0.06219294392042332,48.98537870626411,0.040209463520629984,34.85529381107495,0.07876013782438454
756,21.62973973298375,0.06222114550906259,48.95954314058477,0.040222253851793906,34.815289381129816,0.07877278146711555
757,21.62476409306835,0.06224934709770186,48.93360557884677,0.04023504418295783,34.77546388468909,0.07878542510984657
758,21.61973905875906,0.062277548686341125,48.907565634017544,0.040247834514121755,34.735816530557386,0.0787980687525776
759,21.614664322725726,0.06230575027498039,48.8814229202416,0.04026062484528567,34.696346520290845,0.07881071239530861
760,21.60953957853162,0.06233395186361966,48.8551770528664,0.0402734151764496,34.65705304826122,0.07882335603803964
761,21.60436452064929,0.06236215345225893,48.828827648468774,0.04028620550761352,34.61793530172082,0.07883599968077065
762,21.599138844476375,0.062390355040898196,48.80237432488085,0.04029899583877744,34.578992460866715,0.07884864332350167
763,21.59386224635135,0.062418556629537464,48.77581670121597,0.04031178616994136,34.54022369890618,0.07886128696623268
764,21.588534423569243,0.06244675821817673,48.74915439789469,0.04032457650110528,34.50162818212153,0.07887393060896371
765,21.583155074397247,0.062474959806816,48.722387036670575,0.040337366832269204,34.46320506993613,0.07888657425169472
766,21.577723898090333,0.06250316139545527,48.69551424065593,0.040350157163433126,34.42495351497948,0.07889921789442574
767,21.57224059490673,0.06253136298409454,48.66853563434744,0.04036294749459705,34.386872663153646,0.07891186153715676
768,21.56670486612342,0.0625595645727338,48.641450843651896,0.04037573782576097,34.348961653699234,0.07892450517988778
769,21.561116414051515,0.06258776616137307,48.61425949591152,0.04038852815692489,34.31121961926182,0.07893714882261879
770,21.555474942051617,0.06261596775001234,48.58696121992953,0.04040131848808881,34.27364568595841,0.07894979246534982
771,21.54978015454908,0.0626441693386516,48.559555645995424,0.04041410881925274,34.2362389734447,0.07896243610808083
772,21.544031757049222,0.06267237092729087,48.53204240591032,0.040426899150416654,34.19899859498154,0.07897507975081185
773,21.538229456152486,0.06270057251593014,48.50442113301197,0.04043968948158058,34.161923657502626,0.07898772339354287
774,21.53237295956953,0.06272877410456941,48.476691462200016,0.0404524798127445,34.12501326168179,0.07900036703627389
775,21.52646197613621,0.06275697569320868,48.44885302996098,0.040465270143908424,34.08826650200052,0.0790130106790049
776,21.520496215828597,0.06278517728184795,48.42090547439305,0.040478060475072346,34.0516824668161,0.07902565432173592
777,21.514475389777814,0.06281337887048721,48.39284843523099,0.04049085080623627,34.01526023842922,0.07903829796446694
778,21.50839921028489,0.06284158045912648,48.36468155387096,0.04050364113740019,33.97899889315276,0.07905094160719796
779,21.502267390835485,0.06286978204776575,48.336404473394985,0.04051643146856411,33.94289750137949,0.07906358524992899
780,21.49607964611462,0.06289798363640502,48.308016838595606,0.04052922179972803,33.90695512765134,0.07907622889266
781,21.489835692021238,0.06292618522504428,48.27951829600038,0.04054201213089195,33.87117083072751,0.07908887253539101
782,21.48353524568281,0.06295438681368355,48.25090849389611,0.04055480246205588,33.83554366365391,0.07910151617812203
783,21.477178025469776,0.06298258840232282,48.22218708235325,0.040567592793219795,33.800072673831735,0.07911415982085306
784,21.47076375100994,0.06301078999096209,48.193353713249934,0.04058038312438372,33.764756903087324,0.07912680346358407
785,21.464292143202847,0.06303899157960136,48.16440804029619,0.040593173455547645,33.729595387740794,0.0791394471063151
786,21.457762924234018,0.06306719316824062,48.13534971905777,0.040605963786711566,33.69458715867635,0.07915209074904611
787,21.451175817589146,0.06309539475687989,48.106178406980106,0.04061875411787549,33.65973124141128,0.07916473439177713
788,21.4445305480682,0.06312359634551916,48.07689376341207,0.04063154444903941,33.625026656166305,0.07917737803450814
789,21.43782684179949,0.06315179793415843,48.047495449629615,0.04064433478020333,33.59047241793519,0.07919002167723917
790,21.43106442625362,0.0631799995227977,48.01798312885931,0.04065712511136725,33.556067536555105,0.07920266531997018
791,21.424243030257372,0.06320820111143696,47.98835646630188,0.04066991544253117,33.52181101677678,0.0792153089627012
792,21.41736238400754,0.06323640270007623,47.95861512915546,0.040682705773695094,33.48770185833462,0.07922795260543222
793,21.410422219084666,0.0632646042887155,47.92875878663889,0.040695496104859015,33.453739056017696,0.07924059624816324
794,21.403422268466677,0.06329280587735477,47.898787110014865,0.040708286436022936,33.419921599739745,0.07925323989089425
795,21.39636226654251,0.06332100746599403,47.868699772612885,0.040721076767186865,33.38624847461035,0.07926588353362528
796,21.389241949125584,0.0633492090546333,47.838496449852286,0.04073386709835078,33.35271866100548,0.07927852717635629
797,21.382061053467233,0.06337741064327257,47.8081768192649,0.04074665742951471,33.31933113463858,0.0792911708190873
798,21.374819318270077,0.06340561223191184,47.77774056051793,0.04075944776067863,33.286084866631334,0.07930381446181833
799,21.36751648370125,0.0634338138205511,47.74718735543631,0.04077223809184255,33.252978823585224,0.07931645810454935
800,21.360152291405626,0.06346201540919037,47.71651688802538,0.04078502842300647,33.22001196765217,0.07932910174728036
801,21.352726484518882,0.06349021699782964,47.68572884449311,0.04079781875417039,33.187183256606296,0.07934174539001139
802,21.34523880768056,0.06351841858646891,47.654822913272326,0.040810609085334314,33.15449164391511,0.0793543890327424
803,21.33768900704699,0.06354662017510818,47.62379878504296,0.040823399416498235,33.121936078810826,0.07936703267547342
804,21.330076830304137,0.06357482176374744,47.59265615275389,0.040836189747662156,33.08951550636218,0.07937967631820445
805,21.322402026680393,0.06360302335238671,47.56139471164491,0.04084898007882608,33.0572288675458,0.07939231996093546
806,21.314664346959262,0.06363122494102598,47.53001415926846,0.04086177040999,33.025075099318016,0.07940496360366647
807,21.306863543491946,0.06365942652966525,47.49851419551132,0.04087456074115392,32.993053134686356,0.07941760724639749
808,21.29899937020991,0.06368762811830452,47.46689452261603,0.04088735107231785,32.9611619027816,0.07943025088912851
809,21.29107158263726,0.06371582970694378,47.43515484520242,0.04090014140348176,32.92940032892944,0.07944289453185953
810,21.283079937903132,0.06374403129558305,47.40329487028872,0.04091293173464569,32.89776733472242,0.07945553817459056
811,21.275024194753943,0.06377223288422232,47.371314307312865,0.04092572206580961,32.866261838091816,0.07946818181732157
812,21.266904113565555,0.06380043447286159,47.33921286815338,0.040938512396973534,32.83488275337969,0.07948082546005258
813,21.258719456355365,0.06382863606150085,47.30699026715044,0.040951302728137455,32.8036289914107,0.0794934691027836
814,21.250469986794325,0.06385683765014012,47.274646221126446,0.040964093059301376,32.77249945956435,0.07950611274551463
815,21.242155470218815,0.06388503923877939,47.2421804494068,0.0409768833904653,32.74149306184695,0.07951875638824564
816,21.23377567364249,0.06391324082741866,47.20959267384043,0.04098967372162922,32.71060869896369,0.07953140003097665
817,21.225330365767995,0.06394144241605793,47.17688261882006,0.04100246405279314,32.679845268390665,0.07954404367370768
818,21.216819316998617,0.06396964400469721,47.144050011302525,0.04101525438395706,32.64920166444716,0.0795566873164387
819,21.208242299449843,0.06399784559333646,47.11109458082895,0.04102804471512099,32.61867677836767,0.07956933095916971
820,21.199599086960774,0.06402604718197574,47.07801605954468,0.041040835046284904,32.58826949837392,0.07958197460190074
821,21.190889455105562,0.064054248770615,47.04481418221904,0.04105362537744883,32.557978709747346,0.07959461824463175
822,21.18211318120461,0.06408245035925428,47.01148868626526,0.041066415708612754,32.527803294900735,0.07960726188736277
823,21.17327004433582,0.06411065194789353,46.97803931175995,0.041079206039776675,32.49774213345075,0.07961990553009379
824,21.16435982534562,0.06413885353653281,46.944465801462485,0.041091996370940596,32.467794102289844,0.0796325491728248
825,21.155382306860037,0.06416705512517207,46.910767900834415,0.04110478670210452,32.43795807565844,0.07964519281555582
826,21.146337273295508,0.06419525671381135,46.87694535805866,0.04111757703326844,32.40823292521684,0.07965783645828685
827,21.13722451086979,0.0642234583024506,46.842997924058466,0.04113036736443236,32.37861752011765,0.07967048010101786
828,21.128043807612556,0.06425165989108989,46.80892535251634,0.04114315769559628,32.34911072707728,0.07968312374374888
829,21.118794953376145,0.06427986147972914,46.77472739989283,0.0411559480267602,32.3197114104484,0.0796957673864799
830,21.109477739845943,0.06430806306836842,46.74040382544512,0.041168738357924124,32.29041843229165,0.07970841102921092
831,21.10009196055095,0.06433626465700767,46.705954391245506,0.041181528689088046,32.26123065244768,0.07972105467194193
832,21.09063741087401,0.06436446624564696,46.671378862199745,0.041194319020251974,32.232146928608856,0.07973369831467295
833,21.081113888062085,0.06439266783428621,46.63667700606531,0.04120710935141589,32.20316611639128,0.07974634195740397
834,21.071521191236375,0.06442086942292549,46.60184859346923,0.041219899682579816,32.174287069406496,0.07975898560013499
835,21.0618591214024,0.06444907101156475,46.56689339792627,0.04123269001374374,32.14550863933305,0.07977162924286602
836,21.052127481459877,0.06447727260020403,46.53181119585654,0.04124548034490766,32.116829675988534,0.07978427288559703
837,21.042326076212625,0.06450547418884328,46.49660176660307,0.04125827067607158,32.08824902740067,0.07979691652832804
838,21.032454712378254,0.06453367577748256,46.46126489244939,0.0412710610072355,32.05976553987928,0.07980956017105906
839,21.02251319859787,0.06456187736612182,46.42580035863681,0.04128385133839942,32.03137805808738,0.07982220381379009
840,21.012501345445557,0.0645900789547611,46.390207953381555,0.041296641669563344,32.00308542511294,0.0798348474565211
841,21.002418965437897,0.06461828054340035,46.35448746789181,0.041309432000727266,31.974886482539773,0.07984749109925211
842,20.992265873043237,0.06464648213203963,46.318638696384646,0.04132222233189119,31.94678007051901,0.07986013474198314
843,20.982041884691032,0.06467468372067889,46.28266143610268,0.04133501266305511,31.918765027840156,0.07987277838471415
844,20.971746818780872,0.06470288530931817,46.246555487330646,0.04134780299421903,31.890840192002116,0.07988542202744517
845,20.961380495691643,0.06473108689795744,46.2103206534119,0.04136059332538296,31.863004399283994,0.0798980656701762
846,20.950942737790403,0.0647592884865967,46.17395674076465,0.04137338365654687,31.835256484816266,0.07991070931290721
847,20.940433369441237,0.06478749007523597,46.13746355889793,0.0413861739877108,31.80759528265111,0.07992335295563822
848,20.929852217014012,0.06481569166387524,46.10084092042792,0.04139896431887472,31.78001962583318,0.07993599659836925
849,20.919199108893004,0.06484389325251451,46.06408864109332,0.04141175465003864,31.752528346470335,0.07994864024110027
850,20.90847387548544,0.06487209484115378,46.02720653977134,0.041424544981202564,31.725120275803608,0.07996128388383128
851,20.89767634922992,0.06490029642979304,45.99019443849309,0.041437335312366486,31.697794244277826,0.07997392752656231
852,20.886806364604762,0.06492849801843231,45.953052162458874,0.04145012564353041,31.670549081611554,0.07998657116929332
853,20.875863758136227,0.06495669960707158,45.91577954005346,0.04146291597469433,31.64338361686726,0.07999921481202434
854,20.864848368406633,0.06498490119571085,45.87837640286104,0.04147570630585825,31.61629667852097,0.08001185845475536
855,20.853760036062372,0.06501310278435012,45.84084258568024,0.04148849663702217,31.589287094532406,0.08002450209748638
856,20.842598603821852,0.06504130437298938,45.80317792653863,0.0415012869681861,31.56235369241412,0.08003714574021739
857,20.83136391648327,0.06506950596162865,45.76538226670751,0.04151407729935001,31.53549529930139,0.0800497893829484
858,20.820055820932353,0.06509770755026792,45.72745545071611,0.04152686763051394,31.50871074202118,0.08006243302567943
859,20.80867416614994,0.06512590913890719,45.689397326365984,0.04153965796167786,31.48199884716172,0.08007507666841045
860,20.79721880321948,0.06515411072754645,45.65120774474496,0.041552448292841784,31.45535844114105,0.08008772031114147
861,20.785689585334428,0.06518231231618572,45.61288656024119,0.041565238624005706,31.428788350276257,0.08010036395387249
862,20.774086367805538,0.06521051390482499,45.574433630556804,0.04157802895516963,31.402287400852018,0.0801130075966035
863,20.76240900806802,0.06523871549346426,45.53584881672151,0.04159081928633355,31.37585441918907,0.08012565123933452
864,20.750657365688642,0.06526691708210353,45.49713198310613,0.04160360961749747,31.34948823171272,0.08013829488206554
865,20.738831302372677,0.0652951186707428,45.458282997435745,0.04161639994866139,31.32318766502093,0.08015093852479656
866,20.726930681970785,0.06532332025938206,45.41930173080285,0.04162919027982531,31.296951545952385,0.08016358216752757
867,20.714955370485733,0.06535152184802133,45.380188057680364,0.041641980610989233,31.270778701654184,0.0801762258102586
868,20.70290523607909,0.0653797234366606,45.34094185593428,0.041654770942153155,31.244667959649803,0.08018886945298961
869,20.690780149077725,0.06540792502529987,45.301563006836325,0.04166756127331708,31.21861814790615,0.08020151309572063
870,20.678579981980267,0.06543612661393913,45.26205139507652,0.041680351604481,31.19262809490113,0.08021415673845166
871,20.666304609463438,0.0654643282025784,45.222406908775255,0.041693141935644926,31.16669662969064,0.08022680038118267
872,20.653953908388246,0.06549252979121767,45.18262943949563,0.04170593226680885,31.140822581975428,0.08023944402391368
873,20.64152775780611,0.06552073137985694,45.14271888225516,0.04171872259797277,31.115004782167677,0.08025208766664471
874,20.629026038964867,0.0655489329684962,45.102675135537815,0.04173151292913669,31.089242061457753,0.08026473130937573
875,20.616448635314683,0.06557713455713547,45.062498101305415,0.04174430326030061,31.063533251880102,0.08027737495210674
876,20.603795432513806,0.06560533614577474,45.02218768500918,0.04175709359146453,31.037877186379575,0.08029001859483777
877,20.591066318434265,0.06563353773441401,44.98174379560105,0.041769883922628454,31.012272698877197,0.08030266223756878
878,20.57826118316747,0.06566173932305328,44.94116634554466,0.041782674253792375,30.986718624335634,0.0803153058802998
879,20.565379919029606,0.06568994091169254,44.90045525082636,0.041795464584956296,30.961213798824822,0.08032794952303082
880,20.55242242056707,0.06571814250033181,44.85961043096607,0.04180825491612022,30.935757059586972,0.08034059316576184
881,20.539388584561642,0.06574634408897108,44.81863180902771,0.04182104524728414,30.91034724510159,0.08035323680849285
882,20.52627831003569,0.06577454567761035,44.777519311629646,0.04183383557844807,30.884983195150056,0.08036588045122386
883,20.513091498257147,0.06580274726624961,44.736272868955226,0.04184662590961198,30.85966375088026,0.08037852409395489
884,20.499828052744455,0.06583094885488888,44.694892414762386,0.04185941624077591,30.834387754870747,0.0803911677366859
885,20.48648787927138,0.06585915044352815,44.65337788639403,0.04187220657193983,30.809154051194703,0.08040381137941693
886,20.4730708858717,0.06588735203216742,44.61172922478747,0.04188499690310375,30.783961485483715,0.08041645502214795
887,20.459576982843792,0.06591555362080669,44.569946374484154,0.041897787234267674,30.758808904991294,0.08042909866487896
888,20.44600608275515,0.06594375520944595,44.52802928363898,0.041910577565431595,30.733695158655983,0.08044174230760998
889,20.432358100446713,0.06597195679808522,44.48597790402955,0.041923367896595516,30.708619097164544,0.080454385950341
890,20.418632953037168,0.06600015838672449,44.4437921910653,0.04193615822775944,30.683579573014583,0.08046702959307202
891,20.404830559927095,0.06602835997536376,44.40147210379624,0.04194894855892336,30.658575440576932,0.08047967323580303
892,20.39095084280298,0.06605656156400302,44.35901760492169,0.04196173889008728,30.63360555615803,0.08049231687853406
893,20.376993725641203,0.06608476315264229,44.31642866079897,0.04197452922125121,30.60866877806175,0.08050496052126507
894,20.362959134711843,0.06611296474128156,44.27370524145162,0.04198731955241512,30.583763966651095,0.08051760416399609
895,20.34884699858238,0.06614116632992083,44.23084732057743,0.04200010988357905,30.558889984409465,0.08053024780672711
896,20.334657248121317,0.0661693679185601,44.187854875556916,0.042012900214742965,30.534045696002085,0.08054289144945813
897,20.32038981650169,0.06619756950719936,44.14472788746057,0.042025690545906894,30.50922996833642,0.08055553509218914
898,20.306044639204444,0.06622577109583863,44.10146634105699,0.042038480877070815,30.484441670623077,0.08056817873492017
899,20.29162165402169,0.0662539726844779,44.05807022482018,0.042051271208234736,30.45967967443589,0.08058082237765118
900,20.277120801059915,0.06628217427311717,44.01453953093675,0.04206406153939866,30.43494285377195,0.0805934660203822
901,20.262542022743027,0.06631037586175643,43.97087425531326,0.04207685187056258,30.41023008511119,0.08060610966311323
902,20.247885263815288,0.0663385774503957,43.927074397582984,0.0420896422017265,30.385540247476044,0.08061875330584424
903,20.233150471344167,0.06636677903903497,43.883139961112896,0.04210243253289042,30.360872222490165,0.08063139694857525
904,20.218337594723096,0.06639498062767424,43.839070953010065,0.04211522286405434,30.3362248944375,0.08064404059130628
905,20.20344658567403,0.0664231822163135,43.79486738412816,0.042128013195218264,30.311597150320715,0.0806566842340373
906,20.18847739825003,0.06645138380495277,43.75052926907379,0.04214080352638219,30.28698787991924,0.08066932787676831
907,20.173429988837615,0.06647958539359204,43.70605662621249,0.04215359385754611,30.26239597584739,0.08068197151949932
908,20.158304316159075,0.06650778698223131,43.661449477674466,0.042166384188710035,30.237820333611616,0.08069461516223035
909,20.143100341274653,0.06653598857087058,43.61670784936074,0.042179174519873956,30.21325985166815,0.08070725880496137
910,20.127818027584617,0.06656419015950985,43.571831770948194,0.04219196485103788,30.188713431479467,0.0807199024476924
911,20.11245734083125,0.06659239174814911,43.52682127589522,0.0422047551822018,30.164179977571393,0.08073254609042341
912,20.097018249100636,0.06662059333678838,43.48167640144695,0.04221754551336572,30.13965839758893,0.08074518973315442
913,20.0815007228245,0.06664879492542765,43.436397188639994,0.04223033584452964,30.115147602352586,0.08075783337588543
914,20.06590473478178,0.06667699651406692,43.39098368230751,0.04224312617569356,30.09064650591371,0.08077047701861646
915,20.050230260100175,0.06670519810270618,43.345435931083834,0.042255916506857484,30.06615402561016,0.08078312066134748
916,20.03447727625758,0.06673339969134545,43.29975398740881,0.042268706838021405,30.04166908212088,0.08079576430407849
917,20.018645763083384,0.06676160127998472,43.25393790753219,0.04228149716918533,30.01719059952084,0.08080840794680952
918,20.002735702759654,0.06678980286862399,43.20798775151779,0.04229428750034925,29.99271750533519,0.08082105158954053
919,19.98674707982228,0.06681800445726326,43.161903583247266,0.042307077831513176,29.968248730593317,0.08083369523227155
920,19.970679881161914,0.06684620604590252,43.115685470424154,0.04231986816267709,29.94378320988232,0.08084633887500257
921,19.954534096024865,0.06687440763454179,43.069333484577,0.04233265849384102,29.919319881400448,0.08085898251773359
922,19.938309716013876,0.06690260922318106,43.02284770106338,0.04234544882500494,29.89485768700999,0.0808716261604646
923,19.92200673508878,0.06693081081182033,42.97622819907252,0.04235823915616886,29.870395572289684,0.08088426980319563
924,19.905625149567033,0.0669590124004596,42.92947506162869,0.04237102948733278,29.845932486587312,0.08089691344592664
925,19.889164958124212,0.06698721398909886,42.88258837559406,0.042383819818496704,29.821467383071134,0.08090955708865766
926,19.872626161794294,0.06701541557773813,42.83556823167122,0.042396610149660625,29.79699921878174,0.08092220073138869
927,19.856008763969932,0.0670436171663774,42.7884147244058,0.04240940048082455,29.772526954683048,0.0809348443741197
928,19.83931277040255,0.06707181875501667,42.741127952188855,0.04242219081198847,29.748049555713187,0.08094748801685071
929,19.82253818920237,0.06710002034365595,42.6937080172589,0.04243498114315239,29.72356599083477,0.08096013165958174
930,19.805685030838347,0.0671282219322952,42.64615502570389,0.04244777147431632,29.699075233085274,0.08097277530231275
931,19.7887533081379,0.06715642352093448,42.59846908746326,0.04246056180548023,29.674576259626367,0.08098541894504377
932,19.771743036286708,0.06718462510957374,42.55065031632909,0.04247335213664416,29.650068051793543,0.08099806258777478
933,19.75465423282821,0.06721282669821302,42.50269882994799,0.042486142467808075,29.625549595144843,0.08101070623050581
934,19.737486917663148,0.06724102828685227,42.45461474982205,0.042498932798972,29.601019879509767,0.08102334987323682
935,19.720241113048893,0.06726922987549155,42.40639820131018,0.042511723130135924,29.576477899037073,0.08103599351596785
936,19.702916843598793,0.06729743146413081,42.35804931362877,0.042524513461299845,29.551922652242936,0.08104863715869887
937,19.685514136281235,0.06732563305277009,42.30956821985253,0.04253730379246377,29.527353142058313,0.08106128080142988
938,19.668033020418832,0.06735383464140934,42.26095505691516,0.04255009412362769,29.502768375875895,0.0810739244441609
939,19.650473527687232,0.06738203623004863,42.21220996560945,0.04256288445479161,29.478167365596995,0.08108656808689192
940,19.63283569211412,0.06741023781868788,42.16333309058767,0.04257567478595553,29.453549127677707,0.08109921172962294
941,19.615119550077814,0.06743843940732716,42.11432458036162,0.04258846511711945,29.42891268317494,0.08111185537235395
942,19.597325140306047,0.06746664099596641,42.06518458730227,0.04260125544828337,29.404257057791746,0.08112449901508498
943,19.579452503874393,0.0674948425846057,42.015913267639554,0.0426140457794473,29.379581281922803,0.08113714265781599
944,19.56150168420479,0.06752304417324495,41.966510781462,0.042626836110611216,29.35488439069875,0.081149786300547
945,19.54347272706375,0.06755124576188423,41.916977292715586,0.042639626441775144,29.33016542403087,0.08116242994327803
946,19.525365680560746,0.06757944735052349,41.86731296920338,0.042652416772939065,29.305423426654876,0.08117507358600905
947,19.50718059514616,0.06760764893916277,41.81751798258422,0.04266520710410299,29.280657448174573,0.08118771722874006
948,19.48891752360947,0.06763585052780202,41.767592508371514,0.04267799743526691,29.255866543104847,0.08120036087147109
949,19.470576521076993,0.0676640521164413,41.71753672593181,0.04269078776643083,29.23104977091463,0.0812130045142021
950,19.452157645009876,0.06769225370508056,41.6673508184834,0.04270357809759475,29.206206196069168,0.08122564815693312
951,19.43366095520164,0.06772045529371984,41.61703497309436,0.04271636842875867,29.18133488807186,0.08123829179966414
952,19.41508651377594,0.06774865688235909,41.5665893806807,0.04272915875992259,29.156434921506097,0.08125093544239516
953,19.396434385183923,0.06777685847099837,41.516014236004274,0.042741949091086515,29.13150537607603,0.08126357908512617
954,19.377704636201805,0.06780506005963763,41.46530973767054,0.042754739422250436,29.106545336647617,0.0812762227278572
955,19.35889733592799,0.06783326164827691,41.41447608812598,0.04276752975341436,29.08155389328876,0.08128886637058821
956,19.340012555780426,0.06786146323691618,41.36351349365554,0.042780320084578285,29.056530141309327,0.08130151001331923
957,19.321050369493634,0.06788966482555545,41.31242216438,0.0427931104157422,29.031473181300495,0.08131415365605024
958,19.302010853115707,0.06791786641419471,41.261202314252564,0.04280590074690613,29.00638211917403,0.08132679729878127
959,19.28289408500526,0.06794606800283398,41.209854161056164,0.04281869107807005,28.98125606620082,0.08133944094151228
960,19.26370014582818,0.06797426959147325,41.158377926399915,0.04283148140923397,28.956094139049178,0.08135208458424331
961,19.244429118554397,0.06800247118011252,41.106773835715586,0.04284427174039789,28.93089545982264,0.08136472822697433
962,19.225081088454395,0.06803067276875178,41.055042118253965,0.04285706207156181,28.905659156097453,0.08137737186970534
963,19.2056561430958,0.06805887435739105,41.00318300708114,0.042869852402725735,28.880384360959408,0.08139001551243635
964,19.186154372339786,0.06808707594603032,40.951196739074256,0.042882642733889656,28.855070213040623,0.08140265915516738
965,19.166575868337304,0.06811527753466959,40.89908355491747,0.04289543306505358,28.82971585655558,0.0814153027978984
966,19.146920725525405,0.06814347912330886,40.84684369909762,0.0429082233962175,28.80432044133677,0.08142794644062941
967,19.12718904062327,0.06817168071194812,40.7944774198995,0.04292101372738143,28.778883122870173,0.08144059008336044
968,19.10738091262828,0.06819988230058739,40.74198496940146,0.04293380405854534,28.753403062330015,0.08145323372609145
969,19.087496442811904,0.06822808388922666,40.689366603470056,0.04294659438970927,28.72787942661326,0.08146587736882246
970,19.06753573471556,0.06825628547786593,40.63662258175568,0.042959384720873184,28.70231138837349,0.08147852101155349
971,19.0474988941463,0.0682844870665052,40.58375316768658,0.04297217505203711,28.676698126054838,0.0814911646542845
972,19.02738602917249,0.06831268865514446,40.530758628464085,0.04298496538320103,28.651038823924697,0.08150380829701552
973,19.00719725011934,0.06834089024378373,40.477639235056756,0.042997755714364955,28.625332672106804,0.08151645193974655
974,18.986932669564304,0.068369091832423,40.42439526219465,0.043010546045528876,28.599578866613374,0.08152909558247756
975,18.966592402332495,0.06839729342106227,40.37102698836348,0.0430233363766928,28.57377660937703,0.08154173922520858
976,18.9461765654919,0.06842549500970153,40.31753469579866,0.04303612670785672,28.547925108282094,0.0815543828679396
977,18.92568527834857,0.0684536965983408,40.26391867047889,0.04304891703902064,28.522023577195874,0.08156702651067062
978,18.90511866244165,0.06848189818698007,40.210179202119775,0.04306170737018456,28.496071235998862,0.08157967015340163
979,18.884476841538408,0.06851009977561934,40.15631658416746,0.04307449770134848,28.47006731061515,0.08159231379613266
980,18.863759941629077,0.0685383013642586,40.1023311137916,0.04308728803251241,28.444011033042006,0.08160495743886367
981,18.842968090921662,0.06856650295289787,40.04822309187873,0.043100078363676325,28.417901641379046,0.08161760108159469
982,18.822101419836656,0.06859470454153714,39.99399282302497,0.04311286869484025,28.39173837985725,0.0816302447243257
983,18.801160061001635,0.06862290613017641,39.939640615529,0.043125659026004175,28.36552049886708,0.08164288836705673
984,18.780144149245764,0.06865110771881568,39.885166781384505,0.043138449357168096,28.339247254986756,0.08165553200978774
985,18.759053821594264,0.06867930930745494,39.830571636272644,0.04315123968833202,28.312917911009322,0.08166817565251877
986,18.737889217262715,0.06870751089609421,39.77585549955444,0.04316403001949594,28.286531735970165,0.08168081929524978
987,18.71665047765132,0.06873571248473348,39.72101869426273,0.04317682035065986,28.26008800517321,0.0816934629379808
988,18.695337746339078,0.06876391407337275,39.666061547094195,0.04318961068182378,28.23358600021742,0.08170610658071181
989,18.673951169077824,0.06879211566201202,39.61098438840119,0.0432024010129877,28.207025009022267,0.08171875022344284
990,18.652490893786258,0.06882031725065128,39.55578755218325,0.043215191344151624,28.180404325853353,0.08173139386617385
991,18.63095707054378,0.06884851883929055,39.500471376078615,0.043227981675315545,28.153723251346854,0.08174403750890487
992,18.609349851584376,0.06887672042792982,39.44503620135559,0.043240772006479467,28.126981092534248,0.0817566811516359
993,18.58766939129027,0.06890492201656909,39.389482372903565,0.043253562337643395,28.10017716286619,0.08176932479436691
994,18.565915846185604,0.06893312360520835,39.33381023922413,0.04326635266880731,28.073310782235893,0.08178196843709792
995,18.54408937492996,0.06896132519384762,39.27802015242169,0.04327914299997124,28.04638127700242,0.08179461207982895
996,18.522190138311856,0.06898952678248689,39.22211246819442,0.04329193333113516,28.019387980013203,0.08180725572255997
997,18.50021829924209,0.06901772837112616,39.16608754582446,0.04330472366229908,27.992330230626262,0.08181989936529098
998,18.478174022747062,0.06904592995976543,39.109945748168535,0.043317513993463,27.96520737473182,0.08183254300802201
999,18.45605747596198,0.0690741315484047,39.05368744164794,0.04333030432462692,27.938018764773943,0.08184518665075302


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_80_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00047,0.0513090156018734,0.029532896354794502,0.06296434253454208
1,1,00072,0.04805110767483711,0.030016154050827026,0.062148645520210266
2,2,00022,0.031131111085414886,0.019888877868652344,0.0465884692966938
3,3,00097,0.03947930410504341,0.03357124328613281,0.05639086663722992


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_80_D_4/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,22.346207719036386,0.031131111085414886,26.446538281560684,0.019888877868652344,22.173018047303295,0.0465884692966938
1,22.37770473305804,0.031151309188033965,26.474316088716048,0.0199025739301313,22.198450945563323,0.046604861562197154
2,22.409148292523334,0.03117150729065304,26.502038290851726,0.019916269991610263,22.223844452658454,0.04662125382770051
3,22.44053828980732,0.03119170539327212,26.52970548935067,0.01992996605308922,22.249198785344447,0.04663764609320386
4,22.47187461917946,0.031211903495891195,26.557318291527867,0.019943662114568182,22.274514163064897,0.04665403835870721
5,22.503157176804955,0.031232101598510274,26.584877310607617,0.01995735817604714,22.299790807942394,0.04667043062421056
6,22.534385860745886,0.03125229970112935,26.612383165700386,0.0199710542375261,22.325028944769347,0.04668682288971391
7,22.56556057096239,0.03127249780374843,26.639836481779266,0.01998475029900506,22.35022880099867,0.04670321515521726
8,22.59668120931366,0.031292695906367504,26.667237889656022,0.01999844636048402,22.375390606734484,0.046719607420720614
9,22.62774767955892,0.03131289400898658,26.694588025956616,0.02001214242196298,22.4005145947224,0.04673599968622397
10,22.658759887358215,0.03133309211160566,26.721887533096425,0.020025838483441936,22.425601000339917,0.04675239195172732
11,22.689717740273252,0.03135329021422474,26.749137059254977,0.020039534544920898,22.450650061586416,0.04676878421723067
12,22.72062114776807,0.03137348831684382,26.77633725835021,0.020053230606399856,22.475662019073248,0.046785176482734024
13,22.751470021209563,0.03139368641946289,26.80348879001246,0.020066926667878817,22.500637116013404,0.04680156874823738
14,22.78226427386812,0.03141388452208197,26.83059231955782,0.020080622729357775,22.525575598211304,0.04681796101374072
15,22.81300382091793,0.03143408262470105,26.857648517961294,0.020094318790836736,22.55047771405224,0.046834353279244074
16,22.843688579437345,0.03145428072732013,26.884658061829334,0.020108014852315694,22.575343714491677,0.04685074554474743
17,22.87431846840917,0.03147447882993921,26.911621633372096,0.020121710913794656,22.600173853044588,0.04686713781025078
18,22.904893408720778,0.03149467693255828,26.938539920375185,0.020135406975273613,22.624968385774352,0.04688353007575413
19,22.93541332316422,0.03151487503517736,26.965413616171023,0.02014910303675257,22.649727571281787,0.046899922341257484
20,22.965878136436146,0.03153507313779644,26.992243419609835,0.020162799098231533,22.674451670693774,0.04691631460676084
21,22.99628777513777,0.03155527124041552,27.019030035030084,0.02017649515971049,22.699140947651994,0.04693270687226419
22,23.026642167774668,0.031575469343034596,27.04577417222868,0.020190191221189452,22.723795668301236,0.046949099137767535
23,23.056941244756445,0.03159566744565367,27.072476546430558,0.02020388728266841,22.748416101277805,0.04696549140327089
24,23.08718493839647,0.03161586554827275,27.099137878258055,0.02021758334414737,22.77300251769765,0.04698188366877424
25,23.117373182911333,0.031636063650891826,27.125758893699697,0.02023127940562633,22.797555191144287,0.04699827593427759
26,23.147505914420375,0.031656261753510904,27.15234032407865,0.02024497546710529,22.822074397656802,0.047014668199780944
27,23.17758307094499,0.03167645985612998,27.17888290602076,0.020258671528584248,22.846560415717395,0.0470310604652843
28,23.20760459240799,0.031696657958749055,27.205387381422202,0.020272367590063206,22.871013526239103,0.04704745273078765
29,23.237570420632792,0.031716856061368134,27.231854497416634,0.020286063651542167,22.895434012553068,0.047063844996291
30,23.267480499342454,0.03173705416398721,27.25828500634199,0.020299759713021125,22.919822160395935,0.047080237261794354
31,23.297334774158806,0.03175725226660629,27.284679665706907,0.020313455774500087,22.944178257896862,0.0470966295272977
32,23.327133192601348,0.03177745036922537,27.31103923815669,0.020327151835979045,22.96850259556459,0.04711302179280105
33,23.35687570408606,0.03179764847184445,27.337364491438848,0.020340847897458006,22.992795466274263,0.047129414058304404
34,23.38656225992424,0.03181784657446352,27.363656198368297,0.020354543958936964,23.017057165254023,0.04714580632380776
35,23.416192813321167,0.0318380446770826,27.38991513679211,0.020368240020415925,23.041287990071716,0.04716219858931111
36,23.445767319374667,0.03185824277970168,27.41614208955385,0.020381936081894883,23.065488240621153,0.04717859085481446
37,23.475285735073594,0.03187844088232076,27.442337844457583,0.02039563214337384,23.08965821910849,0.047194983120317814
38,23.504748019296343,0.03189863898493984,27.46850319423137,0.020409328204852802,23.113798230038235,0.04721137538582117
39,23.5341541328091,0.03191883708755891,27.494638936490414,0.02042302426633176,23.137908580199337,0.04722776765132451
40,23.563504038264135,0.03193903519017799,27.520745873699898,0.02043672032781072,23.16198957865097,0.047244159916827864
41,23.59279770019793,0.03195923329279707,27.546824813137253,0.02045041638928968,23.186041536708203,0.04726055218233122
42,23.622035085029278,0.03197943139541615,27.572876566854173,0.02046411245076864,23.21006476792766,0.04727694444783457
43,23.651216161057274,0.031999629498035226,27.59890195163817,0.0204778085122476,23.234059588092805,0.04729333671333792
44,23.680340898459164,0.0320198276006543,27.62490178897374,0.02049150457372656,23.258026315199373,0.047309728978841274
45,23.70940926928825,0.03204002570327338,27.65087690500318,0.020505200635205518,23.28196526944038,0.04732612124434463
46,23.73842124747157,0.032060223805892456,27.676828130486925,0.020518896696684476,23.305876773191265,0.04734251350984798
47,23.767376808807505,0.032080421908511535,27.70275630076363,0.020532592758163437,23.329761150994624,0.04735890577535133
48,23.79627593096342,0.032100620011130614,27.728662255709732,0.020546288819642395,23.353618729545072,0.04737529804085468
49,23.825118593473068,0.032120818113749686,27.754546839698737,0.020559984881121356,23.377449837673787,0.04739169030635803
50,23.85390477773405,0.032141016216368765,27.780410901559996,0.020573680942600314,23.401254806332936,0.04740808257186138
51,23.882634467005026,0.032161214318987844,27.806255294537287,0.020587377004079276,23.425033968580127,0.047424474837364734
52,23.911307646402996,0.03218141242160692,27.8320808762468,0.020601073065558233,23.448787659562484,0.04744086710286809
53,23.939924302900437,0.032201610524226,27.857888508634915,0.020614769127037195,23.47251621650083,0.04745725936837144
54,23.968484425322288,0.03222180862684507,27.883679057935524,0.020628465188516153,23.496219978673498,0.04747365163387479
55,23.996988004343002,0.03224200672946415,27.909453394626997,0.020642161249995114,23.519899287400293,0.047490043899378144
56,24.025435032483365,0.03226220483208323,27.935212393388753,0.020655857311474072,23.54355448602601,0.047506436164881496
57,24.053825504107266,0.03228240293470231,27.960956933057506,0.02066955337295303,23.56718591990412,0.04752282843038484
58,24.082159415418474,0.03230260103732139,27.986687896583113,0.02068324943443199,23.590793936380102,0.047539220695888194
59,24.110436764457212,0.03232279913994046,28.012406170984033,0.02069694549591095,23.614378884774737,0.04755561296139155
60,24.138657551096756,0.03234299724255954,28.038112647302462,0.02071064155738991,23.637941116367333,0.0475720052268949
61,24.166821777039782,0.03236319534517862,28.06380822055909,0.02072433761886887,23.661480984378688,0.04758839749239825
62,24.194929445814857,0.0323833934477977,28.089493789707497,0.02073803368034783,23.684998843954073,0.047604789757901604
63,24.222980562772662,0.03240359155041678,28.115170257588172,0.020751729741826788,23.708495052145935,0.04762118202340496
64,24.250975135082204,0.03242378965303585,28.140838530882206,0.020765425803305745,23.73196996789666,0.04763757428890831
65,24.27891317172697,0.03244398775565493,28.16649952006463,0.020779121864784707,23.755423952021,0.04765396655441166
66,24.30679468350092,0.03246418585827401,28.19215413935731,0.020792817926263665,23.778857367188593,0.04767035881991501
67,24.33461968300449,0.032484383960893086,28.217803306681663,0.020806513987742626,23.8022705779062,0.04768675108541836
68,24.36238818464041,0.032504582063512165,28.243447943610864,0.020820210049221584,23.825663950499848,0.04770314335092171
69,24.39010020460953,0.03252478016613124,28.269088975321797,0.020833906110700545,23.849037853097,0.047719535616425064
70,24.417755760906573,0.032544978268750316,28.2947273305466,0.020847602172179503,23.872392655608323,0.04773592788192842
71,24.445354873315637,0.032565176371369395,28.32036394152396,0.020861298233658464,23.895728729709667,0.04775232014743177
72,24.47289756340586,0.032585374473988474,28.345999743949946,0.020874994295137422,23.91904644882363,0.04776871241293512
73,24.500383854526827,0.03260557257660755,28.371635676928605,0.020888690356616384,23.942346188101226,0.047785104678438474
74,24.527813771803928,0.032625770679226625,28.397272682922168,0.02090238641809534,23.965628324403298,0.04780149694394182
75,24.555187342133728,0.032645968781845704,28.422911707700955,0.0209160824795743,23.988893236281886,0.04781788920944517
76,24.58250459417912,0.03266616688446478,28.448553700292962,0.02092977854105326,24.012141303961485,0.047834281474948524
77,24.609765558364487,0.03268636498708386,28.474199612933006,0.02094347460253222,24.03537290932008,0.04785067374045188
78,24.636970266870726,0.03270656308970294,28.49985040101174,0.02095717066401118,24.058588435870277,0.04786706600595523
79,24.664118753630277,0.03272676119232201,28.52550702302415,0.020970866725490138,24.081788268740077,0.04788345827145858
80,24.691211054322004,0.03274695929494109,28.551170440517858,0.0209845627869691,24.10497279465376,0.047899850536961934
81,24.718247206365934,0.03276715739756017,28.576841618041062,0.020998258848448057,24.12814240191247,0.047916242802465286
82,24.7452272489181,0.03278735550017925,28.602521523090175,0.021011954909927015,24.151297480374886,0.04793263506796864
83,24.772151222865123,0.03280755360279833,28.628211126057124,0.021025650971405976,24.174438421437547,0.047949027333471984
84,24.799019170818816,0.03282775170541741,28.65391140017634,0.021039347032884934,24.197565618015332,0.04796541959897534
85,24.825831137110633,0.03284794980803648,28.67962332147152,0.021053043094363896,24.220679464521623,0.04798181186447869
86,24.852587167786183,0.03286814791065556,28.705347868701917,0.021066739155842854,24.243780356848443,0.04799820412998204
87,24.879287310599455,0.03288834601327464,28.73108602330853,0.021080435217321815,24.26686869234655,0.048014596395485394
88,24.905931615007127,0.032908544115893716,28.756838769359824,0.021094131278800773,24.289944869805264,0.048030988660988747
89,24.932520132162757,0.032928742218512795,28.782607093497283,0.021107827340279734,24.313009289432426,0.0480473809264921
90,24.95905291491086,0.03294894032113187,28.808391984880526,0.021121523401758692,24.336062352833977,0.04806377319199545
91,24.98553001778096,0.032969138423750946,28.834194435132297,0.021135219463237653,24.35910446299371,0.0480801654574988
92,25.011951496981478,0.032989336526370025,28.86001543828303,0.02114891552471661,24.382136024252727,0.04809655772300215
93,25.038317410393667,0.033009534628989104,28.885855990715175,0.02116261158619557,24.405157442288832,0.0481129499885055
94,25.064627817565366,0.03302973273160818,28.911717091107313,0.02117630764767453,24.42816912409595,0.048129342254008854
95,25.090882779704692,0.033049930834227255,28.937599740377824,0.02119000370915349,24.45117147796328,0.04814573451951221
96,25.117082359673763,0.033070128936846334,28.963504941628468,0.02120369977063245,24.474164913454462,0.04816212678501556
97,25.14322662198216,0.03309032703946541,28.98943370008753,0.021217395832111408,24.497149841386587,0.04817851905051891
98,25.169315632780442,0.03311052514208449,29.015387023052813,0.02123109189359037,24.52012667380921,0.048194911316022264
99,25.19534945985359,0.03313072324470357,29.041365919834288,0.021244787955069327,24.543095823983073,0.048211303581525616
100,25.22132817261429,0.03315092134732264,29.06737140169649,0.021258484016548285,24.56605770635903,0.04822769584702896
101,25.247251842096254,0.03317111944994172,29.093404481800718,0.021272180078027246,24.589012736556576,0.048244088112532314
102,25.273120540947318,0.0331913175525608,29.11946617514684,0.021285876139506204,24.61196133134247,0.04826048037803567
103,25.298934343422605,0.03321151565517988,29.14555749851502,0.021299572200985165,24.634903908609285,0.04827687264353902
104,25.324693325377563,0.03323171375779896,29.171679470406993,0.021313268262464123,24.657840887353675,0.04829326490904237
105,25.35039756426087,0.03325191186041803,29.197833110987286,0.021326964323943085,24.680772687654848,0.048309657174545724
106,25.3760471391074,0.03327210996303711,29.224019442024,0.021340660385422042,24.703699730652644,0.048326049440049076
107,25.401642130530952,0.03329230806565619,29.250239486829553,0.021354356446901004,24.726622438525805,0.04834244170555243
108,25.427182620717048,0.03331250616827527,29.276494270200953,0.02136805250837996,24.749541234469927,0.04835883397105578
109,25.452668693415546,0.033332704270894346,29.302784818360077,0.021381748569858923,24.77245654267552,0.04837522623655913
110,25.47810043393327,0.03335290237351342,29.32911215889349,0.02139544463133788,24.795368788305872,0.04839161850206248
111,25.50347792912654,0.0333731004761325,29.35547732069219,0.02140914069281684,24.818278397474806,0.04840801076756583
112,25.528801267393554,0.033393298578751576,29.381881333891062,0.0214228367542958,24.841185797224533,0.048424403033069184
113,25.554070538666828,0.033413496681370655,29.408325229808085,0.021436532815774758,24.86409141550319,0.048440795298572537
114,25.579285834405482,0.033433694783989734,29.43481004088339,0.02145022887725372,24.886995681142498,0.04845718756407589
115,25.604447247587423,0.033453892886608806,29.461336800618014,0.021463924938732677,24.9098990238352,0.04847357982957924
116,25.629554872701597,0.033474090989227885,29.487906543512544,0.02147762100021164,24.932801874112574,0.048489972095082594
117,25.65460880574001,0.033494289091846964,29.514520305005384,0.021491317061690596,24.95570466332166,0.048506364360585946
118,25.679609144189765,0.03351448719446604,29.541179121411044,0.021505013123169558,24.978607823602665,0.04852275662608929
119,25.704555987024996,0.03353468529708512,29.56788402985799,0.021518709184648516,25.001511787866097,0.048539148891592644
120,25.72944943469878,0.033554883399704194,29.594636068226446,0.021532405246127474,25.02441698976989,0.048555541157096
121,25.75428958913496,0.03357508150232327,29.621436275085976,0.021546101307606435,25.04732386369654,0.04857193342259935
122,25.779076553719797,0.03359527960494235,29.648285689632772,0.021559797369085393,25.070232844730004,0.0485883256881027
123,25.803810433293755,0.03361547770756143,29.67518535162693,0.021573493430564354,25.09314436863274,0.048604717953606054
124,25.828491334143024,0.03363567581018051,29.702136301329336,0.021587189492043312,25.11605887182244,0.048621110219109406
125,25.853119363991098,0.03365587391279958,29.729139579438527,0.021600885553522273,25.138976791348966,0.04863750248461276
126,25.877694631990227,0.03367607201541866,29.756196227027292,0.02161458161500123,25.16189856487096,0.04865389475011611
127,25.90221724871282,0.03369627011803774,29.78330728547912,0.021628277676480193,25.184824630632587,0.04867028701561946
128,25.926687326142783,0.03371646822065682,29.810473796424446,0.02164197373795915,25.207755427440144,0.04868667928112281
129,25.951104977666763,0.0337366663232759,29.837696801676813,0.02165566979943811,25.23069139463852,0.04870307154662616
130,25.975470318065383,0.03375686442589497,29.864977343168746,0.02166936586091707,25.253632972087825,0.048719463812129514
131,25.999783463504365,0.03377706252851405,29.89231646288753,0.021683061922396028,25.27658060013965,0.048735856077632866
132,26.024044531525586,0.03379726063113313,29.919715202810877,0.02169675798387499,25.299534719613593,0.04875224834313622
133,26.048253641038073,0.033817458733752206,29.94717460484228,0.021710454045353947,25.322495771773454,0.04876864060863957
134,26.072410912308968,0.033837656836371285,29.974695710746456,0.021724150106832908,25.345464198303585,0.048785032874142924
135,26.096516466954405,0.033857854938990364,30.002279562084382,0.021737846168311866,25.368440441285003,0.04880142513964627
136,26.120570427930247,0.033878053041609436,30.029927200148393,0.021751542229790827,25.39142494317162,0.04881781740514962
137,26.144572919522957,0.033898251144228515,30.057639665896986,0.021765238291269785,25.41441814676632,0.048834209670652974
138,26.168524067340165,0.033918449246847594,30.08541799988962,0.021778934352748743,25.437420495196946,0.048850601936156327
139,26.192423998301322,0.03393864734946667,30.113263242221294,0.021792630414227705,25.46043243189241,0.04886699420165968
140,26.216272840628275,0.033958845452085745,30.141176432456984,0.021806326475706662,25.483454400558536,0.04888338646716303
141,26.24007072383576,0.033979043554704824,30.169158609566086,0.021820022537185624,25.506486845154054,0.048899778732666384
142,26.2638177787218,0.0339992416573239,30.197210811856547,0.02183371859866458,25.52953020986636,0.048916170998169736
143,26.28751413735808,0.03401943975994298,30.225334076909032,0.021847414660143543,25.552584939087424,0.04893256326367308
144,26.311159933080276,0.03403963786256206,30.25352944151089,0.0218611107216225,25.57565147738952,0.048948955529176434
145,26.334755300478307,0.03405983596518114,30.281797941590074,0.021874806783101462,25.59873026950092,0.04896534779467979
146,26.35830037538645,0.03408003406780021,30.310140612148885,0.02188850284458042,25.621821760281644,0.04898174006018314
147,26.381795294873573,0.03410023217041929,30.338558487197673,0.021902198906059378,25.64492639469902,0.04899813232568649
148,26.405240197233105,0.03412043027303837,30.367052599688414,0.02191589496753834,25.668044617803407,0.049014524591189844
149,26.42863522197311,0.03414062837565745,30.395623981448164,0.021929591029017297,25.691176874703615,0.049030916856693196
150,26.451980509806155,0.03416082647827653,30.424273663112523,0.02194328709049626,25.714323610542603,0.04904730912219655
151,26.47527620263927,0.0341810245808956,30.45300267405885,0.021956983151975216,25.73748527047281,0.0490637013876999
152,26.49852244356378,0.03420122268351468,30.48181204233958,0.021970679213454178,25.760662299631754,0.04908009365320325
153,26.521719376844977,0.03422142078613376,30.510702794615263,0.021984375274933136,25.783855143117385,0.0490964859187066
154,26.54486714791195,0.03424161888875284,30.539675956087763,0.021998071336412097,25.80706424596349,0.04911287818420995
155,26.567965903347183,0.034261816991371916,30.568732550433133,0.022011767397891055,25.830290053115085,0.049129270449713304
156,26.59101579087613,0.03428201509399099,30.597873599734644,0.022025463459370016,25.853533009403723,0.049145662715216656
157,26.61401695935684,0.03430221319661007,30.62710012441559,0.022039159520848974,25.87679355952285,0.04916205498072001
158,26.636969558769344,0.034322411299229146,30.656413143172134,0.022052855582327932,25.900072148002998,0.04917844724622336
159,26.659873740205164,0.034342609401848224,30.685813672906047,0.022066551643806893,25.923369219187173,0.049194839511726714
160,26.682729655856626,0.0343628075044673,30.715302728657406,0.02208024770528585,25.94668521720593,0.049211231777230066
161,26.70553745900623,0.034383005607086375,30.744881323537303,0.022093943766764813,25.97002058595272,0.04922762404273341
162,26.728297304015907,0.034403203709705454,30.774550468660365,0.02210763982824377,25.993375769059032,0.049244016308236764
163,26.75100934631618,0.03442340181232453,30.80431117307744,0.022121335889722732,26.016751209869472,0.049260408573740117
164,26.77367374239538,0.03444359991494361,30.83416444370803,0.02213503195120169,26.040147351417062,0.04927680083924347
165,26.796290649788748,0.03446379801756269,30.864111285272898,0.022148728012680648,26.063564636398223,0.04929319310474682
166,26.818860227067432,0.03448399612018176,30.894152700226496,0.02216242407415961,26.087003507147998,0.049309585370250174
167,26.84138263382755,0.03450419422280084,30.924289688689406,0.022176120135638567,26.11046440561505,0.049325977635753526
168,26.86385803067909,0.03452439232541992,30.95452324838087,0.022189816197117528,26.133947773336835,0.04934236990125688
169,26.88628657923485,0.034544590428039,30.984854374551126,0.022203512258596486,26.157454051414557,0.04935876216676023
170,26.908668442099206,0.03456478853065808,31.01528405991388,0.022217208320075447,26.180983680488332,0.04937515443226358
171,26.931003782857005,0.03458498663327715,31.0458132945787,0.022230904381554405,26.204537100712173,0.04939154669776693
172,26.953292766062233,0.03460518473589623,31.076443065983444,0.022244600443033367,26.22811475172897,0.04940793896327028
173,26.975535557226742,0.03462538283851531,31.107174358826608,0.022258296504512325,26.251717072645647,0.049424331228773634
174,26.99773232280886,0.03464558094113439,31.138008154999863,0.022271992565991286,26.27534450200801,0.049440723494276986
175,27.019883230202034,0.03466577904375347,31.168945433520367,0.022285688627470244,26.29899747777592,0.04945711575978034
176,27.04198844772332,0.03468597714637254,31.199987170463274,0.0222993846889492,26.322676437298156,0.04947350802528369
177,27.064048144601937,0.03470617524899162,31.231134338894194,0.022313080750428163,26.346381817287522,0.049489900290787044
178,27.086062490967667,0.0347263733516107,31.262387908801646,0.02232677681190712,26.37011405379573,0.049506292556290396
179,27.108031657839284,0.034746571454229776,31.293748847029608,0.022340472873386082,26.393873582188526,0.04952268482179374
180,27.129955817112887,0.034766769556848855,31.32521811721001,0.02235416893486504,26.417660837120593,0.049539077087297094
181,27.151835141550222,0.03478696765946793,31.356796679695382,0.022367864996344,26.441476252510526,0.049555469352800446
182,27.173669804766973,0.034807165762087006,31.388485491491412,0.02238156105782296,26.465320261515952,0.0495718616183038
183,27.19545998122092,0.034827363864706085,31.420285506189657,0.022395257119301917,26.48919329650836,0.04958825388380715
184,27.217205846200123,0.034847561967325164,31.452197673900233,0.02240895318078088,26.513095789048283,0.049604646149310504
185,27.238907575811083,0.03486776006994424,31.484222941184544,0.022422649242259837,26.53702816986013,0.049621038414813856
186,27.260565346966807,0.03488795817256332,31.516362250988156,0.022436345303738798,26.560990868807377,0.04963743068031721
187,27.2821793373748,0.03490815627518239,31.54861654257365,0.022450041365217756,26.584984314867434,0.049653822945820554
188,27.30374972552515,0.03492835437780147,31.580986751453583,0.022463737426696717,26.609008936106804,0.049670215211323906
189,27.325276690678393,0.03494855248042055,31.613473809323455,0.022477433488175675,26.633065159656066,0.04968660747682726
190,27.34676041285346,0.03496875058303963,31.64607864399488,0.022491129549654636,26.65715341168492,0.04970299974233061
191,27.36820107281553,0.0349889486856587,31.67880217932866,0.022504825611133594,26.68127411737732,0.049719392007833964
192,27.389598852063877,0.03500914678827778,31.71164533516809,0.022518521672612556,26.705427700906462,0.049735784273337316
193,27.410953932819634,0.03502934489089686,31.74460902727228,0.022532217734091513,26.729614585409998,0.04975217653884067
194,27.43226649801351,0.03504954299351594,31.777694167249532,0.02254591379557047,26.753835192965038,0.04976856880434402
195,27.453536731273545,0.03506974109613502,31.81090166249093,0.022559609857049433,26.77808994456338,0.04978496106984737
196,27.47476481691274,0.0350899391987541,31.844232416103896,0.02257330591852839,26.802379260086617,0.04980135333535072
197,27.495950939916654,0.03511013730137317,31.877687326845948,0.022587001980007352,26.82670355828127,0.04981774560085407
198,27.517095285931056,0.03513033540399225,31.91126728905846,0.02260069804148631,26.851063256734083,0.049834137866357424
199,27.5381980412494,0.03515053350661133,31.944973192600703,0.02261439410296527,26.87545877184713,0.049850530131860776
200,27.559259392800385,0.035170731609230406,31.97880592278375,0.02262809016444423,26.89989051881315,0.04986692239736413
201,27.580279528135343,0.03519092971184948,32.012766360304795,0.022641786225923187,26.924358911590737,0.04988331466286748
202,27.601258635415782,0.03521112781446856,32.04685538118137,0.02265548228740215,26.948864362879696,0.049899706928370834
203,27.622196903400692,0.035231325917087636,32.08107385668573,0.022669178348881106,26.973407284096282,0.049916099193874186
204,27.643094521433934,0.035251524019706715,32.115422653279495,0.022682874410360068,26.997988085348645,0.04993249145937753
205,27.663951679431555,0.035271722122325794,32.14990263254828,0.022696570471839025,27.022607175412155,0.049948883724880884
206,27.684768567869085,0.03529192022494487,32.18451465113654,0.022710266533317987,27.04726496170475,0.049965275990384236
207,27.705545377768786,0.035312118327563945,32.21925956068252,0.022723962594796945,27.071961850262536,0.04998166825588759
208,27.72628230068686,0.035332316430183024,32.25413820775345,0.022737658656275906,27.09669824571506,0.04999806052139094
209,27.746979528700628,0.0353525145328021,32.289151433780724,0.022751354717754864,27.121474551261024,0.050014452786894294
210,27.767637254395716,0.03537271263542118,32.32430007499543,0.022765050779233825,27.14629116864363,0.050030845052397646
211,27.788255670853097,0.03539291073804026,32.359584962363854,0.022778746840712783,27.171148498126335,0.050047237317901
212,27.808834971636262,0.03541310884065933,32.39500692152331,0.02279244290219174,27.196046938468317,0.05006362958340435
213,27.82937535077822,0.03543330694327841,32.43056677271805,0.022806138963670702,27.220986886900274,0.050080021848907696
214,27.84987700276853,0.03545350504589749,32.466265330735325,0.02281983502514966,27.245968739100032,0.05009641411441105
215,27.87034012254027,0.03547370314851657,32.50210340484175,0.02283353108662862,27.27099288916827,0.0501128063799144
216,27.890764905457033,0.03549390125113565,32.53808179871967,0.02284722714810758,27.296059729604394,0.050129198645417754
217,27.91115154729983,0.03551409935375472,32.57420131040394,0.02286092320958654,27.32116965128225,0.050145590910921106
218,27.931500244253996,0.0355342974563738,32.6104627322186,0.0228746192710655,27.346323043426114,0.05016198317642446
219,27.951811192896052,0.03555449555899288,32.646866850714076,0.022888315332544457,27.371520293586478,0.05017837544192781
220,27.97208459018055,0.03557469366161196,32.68341444660428,0.022902011394023418,27.396761787616153,0.050194767707431164
221,27.99232063342688,0.035594891764231036,32.720106294704124,0.022915707455502376,27.422047909646146,0.050211159972934516
222,28.01251952030605,0.03561508986685011,32.75694316386716,0.022929403516981337,27.447379042061822,0.05022755223843786
223,28.032681448827482,0.03563528796946919,32.7939258169234,0.022943099578460295,27.472755565478998,0.050243944503941214
224,28.052806617325686,0.035655486072088266,32.831055010617426,0.022956795639939256,27.498177858720048,0.050260336769444566
225,28.072895224446977,0.035675684174707345,32.86833149554662,0.022970491701418214,27.52364629879021,0.05027672903494792
226,28.092947469136185,0.035695882277326424,32.90575601609978,0.022984187762897176,27.549161260853758,0.05029312130045127
227,28.112963550623274,0.0357160803799455,32.94332931039571,0.022997883824376134,27.57472311821045,0.050309513565954624
228,28.132943668409965,0.035736278482564575,32.981052110222365,0.023011579885855095,27.600332242271783,0.050325905831457976
229,28.15288802225639,0.035756476585183654,33.0189251409759,0.023025275947334053,27.62598900253755,0.05034229809696133
230,28.172796812167597,0.03577667468780273,33.05694912160024,0.02303897200881301,27.651693766572222,0.05035869036246468
231,28.192670238380174,0.03579687279042181,33.095124764526695,0.023052668070291972,27.67744689998164,0.050375082627968026
232,28.212508501348708,0.035817070893040884,33.133452775613904,0.02306636413177093,27.70324876638955,0.05039147489347138
233,28.232311801732372,0.03583726899565996,33.17193385408805,0.02308006019324989,27.729099727414244,0.05040786715897473
234,28.25208034038138,0.03585746709827904,33.2105686924833,0.02309375625472885,27.755000142645443,0.050424259424478084
235,28.271814318323422,0.03587766520089812,33.24935797658251,0.02310745231620781,27.780950369620967,0.050440651689981436
236,28.29151393675015,0.0358978633035172,33.28830238535816,0.02312114837768677,27.80695076380372,0.05045704395548479
237,28.311179397003613,0.03591806140613628,33.32740259091364,0.023134844439165726,27.833001678558524,0.05047343622098814
238,28.330810900562604,0.03593825950875535,33.36665925842473,0.023148540500644688,27.859103465129248,0.05048982848649149
239,28.350408649029113,0.03595845761137443,33.406073046081374,0.023162236562123645,27.885256472615755,0.050506220751994846
240,28.369972844114656,0.03597865571399351,33.44564460502975,0.023175932623602607,27.911461047951168,0.05052261301749819
241,28.38950368762663,0.03599885381661259,33.4853745793146,0.023189628685081565,27.937717535879038,0.050539005283001544
242,28.409001381454615,0.03601905191923166,33.52526360582193,0.023203324746560526,27.96402627893057,0.050555397548504896
243,28.428466127556774,0.03603925002185074,33.56531231422181,0.023217020808039484,27.990387617402135,0.05057178981400825
244,28.447898127946047,0.03605944812446982,33.60552132691174,0.023230716869518445,28.016801889332527,0.0505881820795116
245,28.467297584676487,0.036079646227088896,33.64589125896,0.023244412930997403,28.04326943048065,0.050604574345014953
246,28.486664699829507,0.036099844329707975,33.68642271804964,0.023258108992476365,28.06979057430294,0.050620966610518306
247,28.505999675500142,0.036120042432327054,33.727116304422445,0.023271805053955322,28.09636565193117,0.05063735887602165
248,28.525302713783265,0.036140240534946126,33.7679726108235,0.02328550111543428,28.12299499215014,0.050653751141525004
249,28.54457401675982,0.036160438637565205,33.808992222445866,0.02329919717691324,28.149678921375425,0.050670143407028356
250,28.56381378648302,0.036180636740184284,33.850175716875675,0.0233128932383922,28.176417763631424,0.05068653567253171
251,28.58302222496454,0.03620083484280336,33.8915236640375,0.02332658929987116,28.203211840529196,0.05070292793803506
252,28.602199534160683,0.036221032945422435,33.93303662614008,0.02334028536135012,28.230061471244653,0.050719320203538414
253,28.621345915958578,0.036241231048041514,33.97471515762238,0.02335398142282908,28.25696697249659,0.050735712469041766
254,28.640461572162316,0.03626142915066059,34.01655980509991,0.023367677484308038,28.283928658525042,0.05075210473454512
255,28.659546704479084,0.03628162725327967,34.058571107311515,0.023381373545786996,28.310946841069487,0.05076849700004847
256,28.678601514505303,0.03630182535589875,34.10074959506639,0.023395069607265957,28.33802182934734,0.050784889265551816
257,28.697626203712773,0.03632202345851783,34.14309579119145,0.02340876566874492,28.365153930032413,0.05080128153105517
258,28.71662097343475,0.0363422215611369,34.18561021047908,0.023422461730223876,28.39234344723345,0.05081767379655852
259,28.73558602485209,0.03636241966375598,34.22829335963531,0.023436157791702834,28.419590682472908,0.050834066062061874
260,28.7545215589793,0.03638261776637506,34.27114573722815,0.023449853853181796,28.44689593466559,0.050850458327565226
261,28.773427776650657,0.03640281586899414,34.31416783363648,0.023463549914660754,28.474259500097617,0.05086685059306858
262,28.792304878506275,0.03642301397161322,34.35736013099916,0.023477245976139715,28.50168167240526,0.05088324285857193
263,28.81115306497817,0.03644321207423229,34.40072310316461,0.023490942037618673,28.5291627425541,0.05089963512407528
264,28.829972536276365,0.03646341017685137,34.444257215640704,0.023504638099097634,28.55670299881802,0.050916027389578636
265,28.848763492374886,0.03648360827947045,34.48796292554502,0.023518334160576592,28.584302726758587,0.05093241965508198
266,28.867526132997853,0.036503806382089526,34.53184068155556,0.02353203022205555,28.611962209204275,0.050948811920585334
267,28.886260657605536,0.036524004484708605,34.575890923861664,0.02354572628353451,28.639681726229874,0.050965204186088686
268,28.904967265380378,0.03654420258732768,34.62011408411552,0.02355942234501347,28.667461555136107,0.05098159645159204
269,28.92364615521307,0.036564400689946756,34.66451058538398,0.02357311840649243,28.695301970429142,0.05099798871709539
270,28.942297525688527,0.036584598792565835,34.70908084210065,0.02358681446797139,28.723203243800402,0.051014380982598743
271,28.960921575071982,0.036604796895184914,34.75382526001859,0.02360051052945035,28.7511656441063,0.051030773248102096
272,28.979518501294997,0.03662499499780399,34.79874423616319,0.023614206590929308,28.77918943734827,0.05104716551360545
273,28.998088501941474,0.036645193100423065,34.84383815878562,0.02362790265240827,28.80727488665265,0.0510635577791088
274,29.016631774233716,0.036665391203042144,34.88910740731658,0.023641598713887227,28.83542225225095,0.051079950044612146
275,29.03514851501844,0.03668558930566122,34.93455235232053,0.023655294775366188,28.86363179146003,0.0510963423101155
276,29.053638920752803,0.0367057874082803,34.98017335545022,0.023668990836845146,28.89190375866237,0.05111273457561885
277,29.072103187490427,0.03672598551089938,35.02597076940178,0.023682686898324104,28.92023840528668,0.051129126841122204
278,29.090541510867432,0.03674618361351845,35.07194493787012,0.023696382959803065,28.94863597978826,0.051145519106625556
279,29.108954086088502,0.03676638171613753,35.118096195504705,0.023710079021282023,28.97709672762985,0.05116191137212891
280,29.12734110791284,0.03678657981875661,35.16442486786598,0.023723775082760985,29.00562089126223,0.05117830363763226
281,29.145702770640277,0.03680677792137569,35.2109312713819,0.023737471144239942,29.03420871010526,0.05119469590313561
282,29.164039268097273,0.03682697602399477,35.257615713305206,0.023751167205718904,29.062860420528736,0.051211088168638966
283,29.18235079362296,0.03684717412661384,35.304478491670864,0.02376486326719786,29.091576255833587,0.05122748043414231
284,29.200637540055208,0.03686737222923292,35.351519895254114,0.02377855932867682,29.12035644623308,0.051243872699645664
285,29.218899699716673,0.036887570331852,35.398740203528945,0.02379225539015578,29.14920121883408,0.051260264965149016
286,29.237137464400817,0.03690776843447108,35.44613968662686,0.02380595145163474,29.178110797618615,0.05127665723065237
287,29.25535102535802,0.03692796653709016,35.49371860529627,0.0238196475131137,29.207085403425296,0.05129304949615572
288,29.27354057328161,0.036948164639709236,35.54147721086225,0.023833343574592658,29.236125253931153,0.05130944176165907
289,29.291706298293974,0.03696836274232831,35.589415745186756,0.02384703963607162,29.26523056363327,0.051325834027162426
290,29.309848389932604,0.03698856084494739,35.637534440629246,0.023860735697550577,29.294401543830848,0.05134222629266578
291,29.32796703713621,0.037008758947566466,35.685833520007876,0.023874431759029535,29.32363840260708,0.05135861855816913
292,29.346062428230823,0.037028957050185544,35.734313196561075,0.023888127820508497,29.352941344811462,0.051375010823672476
293,29.364134750915863,0.037049155152804616,35.78297367390952,0.023901823881987458,29.382310572041966,0.05139140308917583
294,29.382184192250335,0.037069353255423695,35.83181514601866,0.023915519943466416,29.411746282627412,0.05140779535467918
295,29.40021093863889,0.037089551358042774,35.880837797161824,0.023929216004945374,29.441248671610076,0.051424187620182533
296,29.418215175817977,0.03710974946066185,35.930041801883526,0.023942912066424335,29.47081793072823,0.051440579885685886
297,29.436197088842007,0.03712994756328093,35.979427324963424,0.023956608127903293,29.50045424839898,0.05145697215118924
298,29.454156862069524,0.03715014566590001,36.02899452138075,0.023970304189382254,29.53015780970109,0.05147336441669259
299,29.472094679149357,0.03717034376851908,36.07874353627917,0.023984000250861212,29.55992879635804,0.051489756682195936
300,29.49001072300682,0.03719054187113816,36.12867450493213,0.023997696312340173,29.589767386721153,0.05150614894769929
301,29.50790517582991,0.03721073997375724,36.17878755270866,0.02401139237381913,29.61967375575279,0.05152254121320264
302,29.52577821905554,0.03723093807637632,36.229082795039844,0.02402508843529809,29.649648075009857,0.051538933478705994
303,29.54363003335572,0.03725113617899539,36.279560337385504,0.02403878449677705,29.6796905126272,0.051555325744209346
304,29.561460798623877,0.03727133428161447,36.330220275201526,0.024052480558256012,29.709801233301388,0.0515717180097127
305,29.579270693961064,0.03729153238423355,36.38106269390769,0.02406617661973497,29.739980398274326,0.05158811027521605
306,29.59705989766224,0.03731173048685263,36.432087668856006,0.024079872681213928,29.770228165317334,0.0516045025407194
307,29.614828587202595,0.03733192858947171,36.483295265299446,0.02409356874269289,29.80054468871501,0.051620894806222756
308,29.63257693922383,0.03735212669209079,36.534685538361266,0.024107264804171847,29.830930119249576,0.0516372870717261
309,29.650305129520508,0.03737232479470986,36.586258533004866,0.024120960865650805,29.86138460418507,0.051653679337229454
310,29.668013333026416,0.03739252289732894,36.63801428400403,0.024134656927129766,29.891908287251752,0.051670071602732806
311,29.68570172380088,0.03741272099994802,36.6899528159138,0.024148352988608728,29.922501308630807,0.05168646386823616
312,29.70337047501522,0.037432919102567096,36.74207414304172,0.024162049050087685,29.953163804938885,0.05170285613373951
313,29.72101975893912,0.03745311720518617,36.79437826941985,0.024175745111566643,29.983895909213118,0.05171924839924286
314,29.738649746927074,0.03747331530780525,36.84686518877696,0.024189441173045605,30.0146977508959,0.051735640664746216
315,29.75626060940482,0.037493513410424326,36.89953488451148,0.024203137234524563,30.045569455820193,0.05175203293024957
316,29.773852515855843,0.037513711513043405,36.95238732966492,0.024216833296003524,30.076511146194598,0.05176842519575292
317,29.791425634807823,0.037533909615662484,37.00542248689574,0.024230529357482482,30.107522940588908,0.051784817461256266
318,29.80898013381921,0.03755410771828156,37.05864030845389,0.024244225418961443,30.13860495391951,0.05180120972675962
319,29.826516179465738,0.037574305820900634,37.11204073615566,0.0242579214804404,30.169757297435083,0.05181760199226297
320,29.844033937327016,0.03759450392351971,37.16562370135926,0.02427161754191936,30.200980078702464,0.05183399425776632
321,29.861533571973066,0.03761470202613879,37.21938912494087,0.02428531360339832,30.232273401592458,0.051850386523269676
322,29.87901524695101,0.03763490012875787,37.273336917271145,0.02429900966487728,30.26363736626611,0.05186677878877303
323,29.896479124771677,0.03765509823137695,37.327466978192355,0.02431270572635624,30.29507206916076,0.05188317105427638
324,29.913925366896265,0.03767529633399602,37.381779196996035,0.024326401787835197,30.326577602976542,0.05189956331977973
325,29.931354133723087,0.0376954944366151,37.43627345240115,0.02434009784931416,30.358154056662777,0.051915955585283086
326,29.948765584574257,0.03771569253923418,37.49094961253279,0.024353793910793117,30.389801515404777,0.05193234785078643
327,29.966159877682443,0.03773589064185326,37.54580753490143,0.024367489972272074,30.421520060610533,0.051948740116289784
328,29.983537170177677,0.03775608874447234,37.6008470663828,0.024381186033751036,30.453309769897675,0.051965132381793136
329,30.00089761807415,0.03777628684709141,37.65606804319816,0.024394882095229997,30.485170717080646,0.05198152464729649
330,30.018241376257095,0.03779648494971049,37.71147029089524,0.024408578156708955,30.5171029721578,0.05199791691279984
331,30.03556859846958,0.03781668305232957,37.76705362432967,0.024422274218187913,30.54910660129897,0.05201430917830319
332,30.052879437299502,0.03783688115494865,37.82281784764701,0.024435970279666874,30.581181666832794,0.052030701443806546
333,30.07017404416649,0.037857079257567726,37.87876275426526,0.024449666341145832,30.613328227234604,0.0520470937093099
334,30.08745256930884,0.0378772773601868,37.934888126857985,0.024463362402624794,30.64554633711404,0.05206348597481325
335,30.104715161770606,0.03789747546280588,37.99119373733798,0.02447705846410375,30.677836047203243,0.052079878240316596
336,30.12196196938855,0.037917673565424956,38.047679346841534,0.024490754525582713,30.710197404344832,0.05209627050581995
337,30.139193138779277,0.037937871668044035,38.1043447057131,0.02450445058706167,30.74263045148019,0.0521126627713233
338,30.156408815326287,0.037958069770663114,38.161189553490786,0.02451814664854063,30.77513522763799,0.05212905503682665
339,30.173609143167173,0.03797826787328219,38.21821361889215,0.02453184271001959,30.80771176792262,0.052145447302330006
340,30.19079426518078,0.037998465975901265,38.27541661980065,0.02454553877149855,30.840360103503112,0.05216183956783336
341,30.20796432297439,0.038018664078520344,38.33279826325276,0.02455923483297751,30.873080261601793,0.05217823183333671
342,30.225119456871038,0.03803886218113942,38.39035824542557,0.024572930894456467,30.905872265483524,0.05219462409884006
343,30.242259805896744,0.0380590602837585,38.44809625162487,0.02458662695593543,30.938736134444724,0.052211016364343416
344,30.259385507767842,0.038079258386377574,38.50601195627394,0.024600323017414386,30.971671883802827,0.05222740862984676
345,30.27649669887843,0.03809945648899665,38.56410502290285,0.024614019078893348,31.004679524885745,0.05224380089535011
346,30.29359351428768,0.03811965459161573,38.62237510413834,0.024627715140372305,31.03775906502142,0.052260193160853466
347,30.310676087707336,0.03813985269423481,38.68082184169427,0.024641411201851267,31.0709105075278,0.05227658542635682
348,30.327744551489193,0.03816005079685389,38.7394448663626,0.024655107263330225,31.104133851702606,0.05229297769186017
349,30.344799036612624,0.03818024889947297,38.798243798005075,0.024668803324809183,31.137429092813633,0.05230936995736352
350,30.361839672672176,0.03820044700209204,38.85721824554537,0.024682499386288144,31.170796222088832,0.052325762222866876
351,30.378866587865154,0.03822064510471112,38.91636780696175,0.024696195447767102,31.204235226706906,0.05234215448837022
352,30.395879908979293,0.0382408432073302,38.975692069280555,0.024709891509246063,31.23774608978782,0.05235854675387358
353,30.412879761380466,0.03826104130994928,39.03519060856998,0.02472358757072502,31.2713287903834,0.052374939019376926
354,30.42986626900042,0.03828123941256835,39.09486298993462,0.024737283632203982,31.304983303468568,0.05239133128488028
355,30.446839554324576,0.03830143751518743,39.15470876751053,0.02475097969368294,31.33870959993203,0.05240772355038363
356,30.463799738379866,0.03832163561780651,39.214727484460916,0.024764675755161898,31.37250764656776,0.05242411581588698
357,30.48074694072262,0.038341833720425586,39.27491867297233,0.02477837181664086,31.4063774060662,0.052440508081390336
358,30.497681279426484,0.038362031823044665,39.33528185425145,0.02479206787811982,31.44031883700591,0.05245690034689369
359,30.51460287107041,0.038382229925663744,39.39581653852252,0.02480576393959878,31.474331893845175,0.05247329261239704
360,30.531511830726657,0.038402428028282816,39.45652222502542,0.024819460001077737,31.508416526913912,0.052489684877900386
361,30.548408271948936,0.038422626130901895,39.517398402014074,0.024833156062556698,31.542572682405694,0.05250607714340374
362,30.565292306760433,0.038442824233520974,39.578444546755705,0.024846852124035656,31.57680030236981,0.05252246940890709
363,30.582164045642074,0.03846302233614005,39.63966012553063,0.024860548185514617,31.611099324703794,0.05253886167441044
364,30.599023597520663,0.038483220438759125,39.701044593632446,0.024874244246993575,31.6454696831457,0.052555253939913796
365,30.615871069757254,0.038503418541378204,39.762597395369106,0.024887940308472536,31.67991130726697,0.05257164620541715
366,30.632706568135387,0.03852361664399728,39.82431796406429,0.024901636369951494,31.71442412246507,0.0525880384709205
367,30.64953019684954,0.03854381474661636,39.88620572205962,0.024915332431430452,31.749008049956636,0.05260443073642385
368,30.666342058493488,0.03856401284923544,39.94826008071727,0.024929028492909414,31.78366300677046,0.052620823001927206
369,30.683142254048853,0.03858421095185452,40.01048044042325,0.02494272455438837,31.818388905740946,0.05263721526743055
370,30.69993088287361,0.03860440905447359,40.072866190591334,0.024956420615867333,31.853185655501512,0.0526536075329339
371,30.7167080426907,0.03862460715709267,40.13541670966742,0.02497011667734629,31.888053160478172,0.052669999798437256
372,30.73347382957664,0.03864480525971175,40.198131365134685,0.024983812738825252,31.92299132088347,0.05268639206394061
373,30.75022833795027,0.03866500336233083,40.26100951351912,0.02499750880030421,31.95800003271028,0.05270278432944396
374,30.7669716605615,0.03868520146494991,40.32405050039581,0.025011204861783168,31.993079187726128,0.05271917659494731
375,30.7837038884801,0.03870539956756898,40.3872536603958,0.02502490092326213,32.02822867346727,0.052735568860450666
376,30.800425111084635,0.03872559767018806,40.45061831721338,0.02503859698474109,32.06344837323334,0.05275196112595402
377,30.817135416051336,0.03874579577280714,40.514143783614216,0.02505229304622005,32.09873816608187,0.05276835339145737
378,30.833834889343144,0.038765993875426216,40.577829361443875,0.025065989107699006,32.134097926823046,0.052784745656960716
379,30.85052361519871,0.038786191978045295,40.64167434163708,0.025079685169177968,32.169527526014846,0.05280113792246407
380,30.867201676121542,0.03880639008066437,40.705678004227366,0.025093381230656926,32.2050268299579,0.05281753018796742
381,30.883869152869202,0.038826588183283446,40.769839618357544,0.025107077292135887,32.24059570069103,0.05283392245347077
382,30.900526124442447,0.038846786285902525,40.834158442290644,0.025120773353614845,32.27623399598646,0.052850314718974126
383,30.917172668074627,0.038866984388521604,40.89863372342149,0.025134469415093806,32.311941569345706,0.05286670698447748
384,30.933808859221003,0.03888718249114068,40.96326469828876,0.025148165476572764,32.34771826999508,0.05288309924998083
385,30.950434771548117,0.038907380593759755,41.028050592587824,0.025161861538051722,32.383563942881906,0.05289949151548418
386,30.96705047692337,0.038927578696378834,41.09299062118405,0.025175557599530683,32.41947842867045,0.052915883780987535
387,30.983656045404494,0.03894777679899791,41.15808398812654,0.02518925366100964,32.455461563738254,0.05293227604649088
388,31.00025154522921,0.03896797490161699,41.22332988666297,0.025202949722488602,32.49151318017276,0.05294866831199423
389,31.016837042804887,0.03898817300423607,41.28872749925435,0.02521664578396756,32.52763310576764,0.052965060577497586
390,31.03341260269827,0.03900837110685515,41.354275997590975,0.02523034184544652,32.56382116401984,0.05298145284300094
391,31.049978287625315,0.03902856920947422,41.419974542608486,0.02524403790692548,32.60007717412638,0.05299784510850429
392,31.06653415844108,0.0390487673120933,41.48582228450492,0.025257733968404437,32.63640095098164,0.05301423737400764
393,31.08308027412962,0.03906896541471238,41.55181836275798,0.0252714300298834,32.672792305174454,0.053030629639510996
394,31.099616691794058,0.03908916351733146,41.617961906143194,0.02528512609136236,32.709251042985805,0.05304702190501435
395,31.116143466646623,0.03910936161995053,41.684252032752504,0.025298822152841318,32.745776966386266,0.0530634141705177
396,31.13266065199882,0.03912955972256961,41.75068785001347,0.025312518214320276,32.78236987303387,0.053079806436021046
397,31.149168299251656,0.03914975782518869,41.81726845470911,0.025326214275799237,32.81902955627222,0.0530961987015244
398,31.165666457885933,0.03916995592780777,41.88399293299817,0.025339910337278195,32.85575580512838,0.05311259096702775
399,31.182155175452586,0.039190154030426846,41.95086036043625,0.025353606398757157,32.8925484043114,0.0531289832325311
400,31.198634497563162,0.039210352133045925,42.01786980199721,0.025367302460236114,32.92940713421064,0.053145375498034456
401,31.215104467880295,0.039230550235665,42.085020312095345,0.025380998521715076,32.966331770894584,0.05316176776353781
402,31.231565128108308,0.039250748338284076,42.152310934608124,0.025394694583194034,33.00332208610948,0.05317816002904116
403,31.248016517983842,0.039270946440903155,42.219740702899514,0.02540839064467299,33.04037784727847,0.053194552294544506
404,31.264458675266603,0.039291144543522234,42.28730863984379,0.025422086706151953,33.07749881750076,0.053210944560047865
405,31.280891635730175,0.039311342646141306,42.35501375784997,0.02543578276763091,33.11468475555069,0.05322733682555121
406,31.297315433152882,0.039331540748760385,42.42285505888697,0.025449478829109872,33.15193541587768,0.05324372909105456
407,31.313730099308742,0.039351738851379464,42.490831534509006,0.02546317489058883,33.18925054860547,0.053260121356557916
408,31.330135663958508,0.03937193695399854,42.55894216588206,0.02547687095206779,33.22662989953225,0.05327651362206127
409,31.346532154840784,0.03939213505661762,42.62718592381035,0.02549056701354675,33.26407321013045,0.05329290588756462
410,31.36291959766318,0.0394123331592367,42.695561768763895,0.025504263075025707,33.30158021754713,0.05330929815306797
411,31.379298016093614,0.03943253126185577,42.76406865090631,0.02551795913650467,33.33915065460416,0.053325690418571325
412,31.39566743175164,0.03945272936447485,42.832705510123276,0.02553165519798363,33.37678424979878,0.05334208268407467
413,31.41202786419985,0.03947292746709393,42.90147127605162,0.025545351259462588,33.41448072730444,0.05335847494957802
414,31.428379330935417,0.03949312556971301,42.970364868108945,0.025559047320941546,33.45223980697137,0.053374867215081376
415,31.444721847381643,0.03951332367233208,43.03938519552384,0.025572743382420507,33.49006120432789,0.05339125948058473
416,31.46105542687966,0.03953352177495116,43.108531157366514,0.025586439443899465,33.52794463058139,0.05340765174608808
417,31.477380080680124,0.03955371987757024,43.177801642580306,0.025600135505378426,33.56588979261988,0.05342404401159143
418,31.493695817935095,0.03957391798018932,43.24719553001335,0.025613831566857384,33.60389639301338,0.053440436277094785
419,31.51000264568992,0.0395941160828084,43.31671168845123,0.025627527628336345,33.64196413001575,0.05345682854259814
420,31.526300568875225,0.03961431418542748,43.38634897664981,0.025641223689815303,33.68009269756648,0.05347322080810149
421,31.542589590299016,0.03963451228804655,43.45610624336891,0.02565491975129426,33.718281785292724,0.053489613073604836
422,31.55886971063884,0.03965471039066563,43.5259823274064,0.025668615812773223,33.7565310785117,0.05350600533910819
423,31.57514092843399,0.03967490849328471,43.59597605763287,0.02568231187425218,33.79484025823282,0.05352239760461154
424,31.591403240077902,0.039695106595903785,43.66608625302685,0.025696007935731142,33.83320900116044,0.05353878987011489
425,31.60765663981053,0.03971530469852286,43.73631172271061,0.0257097039972101,33.871636979696454,0.053555182135618246
426,31.623901119710872,0.039735502801141936,43.806651265986574,0.02572340005868906,33.91012386194336,0.0535715744011216
427,31.64013666968956,0.039755700903761015,43.87710367237405,0.02573709612016802,33.94866931170712,0.05358796666662495
428,31.656363277481542,0.039775899006380094,43.94766772164678,0.025750792181646977,33.9872729885006,0.0536043589321283
429,31.672580928638855,0.03979609710899917,44.01834218387095,0.025764488243125938,34.02593454754681,0.053620751197631655
430,31.68878960652347,0.03981629521161825,44.08912581944358,0.0257781843046049,34.064653639782534,0.053637143463135
431,31.704989292300276,0.03983649331423733,44.16001737913171,0.025791880366083857,34.103429911862214,0.05365353572863835
432,31.72117996493008,0.0398566914168564,44.23101560411199,0.025805576427562815,34.1422630061616,0.053669927994141706
433,31.737361601162775,0.03987688951947548,44.30211922601085,0.025819272489041777,34.18115256078208,0.05368632025964506
434,31.75353417553052,0.03989708762209456,44.373326966945,0.025832968550520734,34.220098209554735,0.05370271252514841
435,31.769697660341066,0.03991728572471363,44.444637539562976,0.025846664611999696,34.25909958204494,0.05371910479065176
436,31.78585202567121,0.03993748382733271,44.516049647086575,0.025860360673478654,34.29815630355682,0.053735497056155115
437,31.80199723936022,0.03995768192995179,44.58756198335339,0.025874056734957615,34.337267995138035,0.05375188932165847
438,31.818133267003454,0.03997788003257087,44.659173232859374,0.025887752796436573,34.376434273584806,0.05376828158716182
439,31.834260071946076,0.03999807813518995,44.73088207080245,0.02590144885791553,34.4156547514468,0.053784673852665166
440,31.850377615276795,0.04001827623780903,44.80268716312614,0.025915144919394492,34.45492903703271,0.05380106611816852
441,31.866485855821736,0.04003847434042811,44.87458716656407,0.025928840980873454,34.49425673441534,0.05381745838367187
442,31.88258475013847,0.04005867244304718,44.94658072868481,0.02594253704235241,34.53363744343745,0.05383385064917522
443,31.89867425251002,0.04007887054566626,45.01866648793738,0.02595623310383137,34.57307075971738,0.053850242914678575
444,31.91475431493903,0.04009906864828534,45.09084307369716,0.02596992916531033,34.61255627465515,0.05386663518018193
445,31.93082488714206,0.040119266750904416,45.16310910631221,0.02598362522678929,34.65209357543832,0.05388302744568528
446,31.946885916543906,0.04013946485352349,45.23546319715046,0.025997321288268246,34.691682245048476,0.05389941971118863
447,31.962937348272074,0.04015966295614257,45.30790394864698,0.026011017349747208,34.7313218622676,0.053915811976691985
448,31.97897912515134,0.040179861058761646,45.380429954352024,0.02602471341122617,34.77101200168457,0.05393220424219533
449,31.99501118769839,0.040200059161380725,45.45303979897954,0.026038409472705127,34.81075223370215,0.05394859650769868
450,32.01103347411657,0.040220257263999803,45.525732058456114,0.026052105534184085,34.850542124543686,0.053964988773202036
451,32.02704592029076,0.04024045536661888,45.598505299970505,0.026065801595663046,34.89038123626037,0.05398138103870539
452,32.043048459782305,0.040260653469237954,45.67135808202347,0.026079497657142004,34.930269126738395,0.05399777330420874
453,32.0590410238241,0.04028085157185703,45.74428895447843,0.026093193718620965,34.970205349706546,0.05401416556971209
454,32.07502354131569,0.04030104967447611,45.8172964586122,0.026106889780099923,35.010189454743596,0.054030557835215445
455,32.0909959388186,0.04032124777709519,45.89037912716669,0.026120585841578885,35.05022098728621,0.0540469501007188
456,32.10695814055164,0.04034144587971426,45.96353548440062,0.026134281903057843,35.090299488636894,0.05406334236622215
457,32.1229100683864,0.04036164398233334,46.03676404614205,0.0261479779645368,35.13042449597192,0.054079734631725496
458,32.138851641842834,0.04038184208495242,46.110063319841295,0.026161674026015762,35.17059554234986,0.05409612689722885
459,32.154782778084844,0.0404020401875715,46.18343180462413,0.026175370087494723,35.21081215671968,0.0541125191627322
460,32.17070339191619,0.04042223829019058,46.25686799134583,0.02618906614897368,35.25107386392964,0.05412891142823555
461,32.18661339577626,0.04044243639280966,46.33037036264531,0.02620276221045264,35.291380184735765,0.054145303693738905
462,32.20251269973612,0.04046263449542873,46.40393739300016,0.0262164582719316,35.33173063581101,0.05416169595924226
463,32.218401211494594,0.04048283259804781,46.47756754878161,0.026230154333410558,35.37212472975416,0.05417808822474561
464,32.23427883637442,0.04050303070066689,46.5512592883104,0.026243850394889516,35.412561975099095,0.054194480490248956
465,32.250145477318654,0.04052322880328597,46.625011061913014,0.026257546456368477,35.45304187632436,0.05421087275575231
466,32.26600103488697,0.04054342690590504,46.69882131197813,0.02627124251784744,35.49356393386246,0.05422726502125566
467,32.2818454072523,0.04056362500852412,46.772688473013815,0.026284938579326397,35.534127644109844,0.05424365728675901
468,32.297678490197335,0.0405838231111432,46.84661097170509,0.026298634640805355,35.57473249943655,0.054260049552262365
469,32.313500177111386,0.040604021213762276,46.9205872269719,0.026312330702284316,35.61537798819653,0.05427644181776572
470,32.32931035898716,0.040624219316381355,46.994615650027434,0.026326026763763274,35.65606359473759,0.05429283408326907
471,32.34510892441774,0.040644417419000434,47.0686946444372,0.026339722825242235,35.69678879941192,0.05430922634877242
472,32.36089575959363,0.040664615521619506,47.14282260617813,0.026353418886721193,35.73755307858667,0.054325618614275775
473,32.37667074830003,0.040684813624238585,47.21699792369849,0.026367114948200154,35.77835590465441,0.05434201087977912
474,32.392433771913964,0.040705011726857664,47.291218977977906,0.026380811009679112,35.81919674604437,0.05435840314528247
475,32.40818470940184,0.04072520982947674,47.36548414258815,0.02639450707115807,35.86007506723297,0.054374795410785826
476,32.42392343731683,0.040745407932095815,47.43979178375407,0.02640820313263703,35.900990328755455,0.05439118767628918
477,32.43964982979664,0.040765606034714894,47.514140260415,0.026421899194115993,35.941941987216836,0.05440757994179253
478,32.455363758561106,0.04078580413733397,47.588527924286744,0.02643559525559495,35.98292949530371,0.05442397220729588
479,32.471065092910145,0.04080600223995305,47.66295311992384,0.02644929131707391,36.02395230179566,0.054440364472799235
480,32.48675369972166,0.04082620034257213,47.73741418478228,0.02646298737855287,36.06500985157712,0.05445675673830259
481,32.50242944344968,0.04084639844519121,47.81190944928248,0.026476683440031828,36.10610158564951,0.05447314900380594
482,32.51809218612249,0.04086659654781029,47.88643723687308,0.02649037950151079,36.14722694114302,0.054489541269309286
483,32.53374178734097,0.04088679465042936,47.96099586409459,0.026504075562989747,36.188385351329295,0.05450593353481264
484,32.549378104277054,0.04090699275304844,48.03558364064396,0.02651777162446871,36.22957624563345,0.05452232580031599
485,32.5650009916722,0.04092719085566752,48.11019886943905,0.026531467685947666,36.27079904964701,0.05453871806581934
486,32.580610301836074,0.04094738895828659,48.18483984668403,0.026545163747426624,36.31205318514036,0.054555110331322695
487,32.59620588464537,0.04096758706090567,48.25950486193461,0.026558859808905586,36.3533380700759,0.05457150259682605
488,32.611787587542615,0.04098778516352475,48.33419219816406,0.026572555870384543,36.39465311862091,0.0545878948623294
489,32.627355255535235,0.04100798326614383,48.40890013182955,0.026586251931863505,36.435997741160804,0.05460428712783275
490,32.64290873119467,0.041028181368762906,48.48362693293863,0.026599947993342463,36.4773713443126,0.054620679393336105
491,32.65844785465559,0.041048379471381985,48.5583708651164,0.026613644054821424,36.5187733309382,0.05463707165883945
492,32.67397246361527,0.041068577574001064,48.63313018567283,0.026627340116300382,36.56020310015839,0.0546534639243428
493,32.68948239333308,0.041088775676620136,48.70790314567053,0.02664103617777934,36.601660047366266,0.054669856189846155
494,32.704977476630084,0.041108973779239215,48.782687989992894,0.0266547322392583,36.64314356424157,0.05468624845534951
495,32.7204575438887,0.041129171881858294,48.85748295741257,0.026668428300737262,36.6846530387645,0.05470264072085286
496,32.73592242305262,0.04114936998447737,48.93228628066031,0.02668212436221622,36.726187855230265,0.05471903298635621
497,32.751371939626715,0.041169568087096445,49.00709618649415,0.026695820423695178,36.76774739426328,0.054735425251859565
498,32.76680591667713,0.041189766189715524,49.08191089576907,0.02670951648517414,36.80933103283181,0.05475181751736291
499,32.782224174831455,0.0412099642923346,49.15672862350662,0.026723212546653097,36.850938144262884,0.05476820978286627
500,32.797626532279075,0.04123016239495368,49.231547578965476,0.02673690860813206,36.89256809825676,0.054784602048369616
501,32.81301280477162,0.04125036049757276,49.30636596571166,0.026750604669611017,36.93422026090242,0.05480099431387297
502,32.82838280562345,0.04127055860019184,49.38118198168984,0.026764300731089978,36.97589399469235,0.05481738657937632
503,32.84373634571244,0.04129075670281091,49.45599381929419,0.026777996792568936,37.0175886585381,0.05483377884487967
504,32.85907323348075,0.04131095480542999,49.530799665440185,0.026791692854047894,37.05930360778563,0.054850171110383025
505,32.874393274935684,0.04133115290804907,49.60559770163641,0.026805388915526855,37.10103819423093,0.05486656337588638
506,32.88969627365084,0.04135135101066815,49.68038610405672,0.026819084977005813,37.14279176613591,0.05488295564138973
507,32.90498203076724,0.04137154911328722,49.7551630436128,0.026832781038484774,37.184563668244046,0.054899347906893076
508,32.92025034499464,0.0413917472159063,49.82992668602694,0.026846477099963732,37.22635324179683,0.054915740172396435
509,32.93550101261292,0.04141194531852538,49.904675191905305,0.026860173161442694,37.2681598245494,0.05493213243789978
510,32.95073382747365,0.04143214342114446,49.97940671681113,0.02687386922292165,37.309982750787526,0.05494852470340313
511,32.9659485810018,0.041452341523763536,50.05411941133869,0.02688756528440061,37.351821351343546,0.054964916968906485
512,32.98114506219747,0.041472539626382615,50.12881142118718,0.02690126134587957,37.39367495361334,0.05498130923440984
513,32.99632305763784,0.04149273772900169,50.20348088723505,0.026914957407358532,37.43554288157293,0.05499770149991319
514,33.011482351479216,0.041512935831620766,50.278125945614654,0.02692865346883749,37.47742445579539,0.05501409376541654
515,33.026622725459205,0.041533133934239845,50.352744727787055,0.026942349530316448,37.51931899346809,0.055030486030919895
516,33.041743958898984,0.041553332036858924,50.42733536061734,0.02695604559179541,37.561225808409574,0.05504687829642324
517,33.05684582870576,0.041573530139477996,50.50189596644982,0.026969741653274367,37.60314421108732,0.0550632705619266
518,33.07192810937529,0.041593728242097075,50.57642466318401,0.02698343771475333,37.64507350863465,0.055079662827429945
519,33.086990572994566,0.041613926344716154,50.65091956435032,0.026997133776232286,37.687013004868994,0.0550960550929333
520,33.10203298924459,0.04163412444733523,50.72537877918659,0.027010829837711248,37.728962000309075,0.05511244735843665
521,33.117055125403354,0.04165432254995431,50.79980041271425,0.027024525899190206,37.7709197921932,0.05512883962394
522,33.13205674634885,0.04167452065257339,50.87418256581535,0.027038221960669163,37.81288567449704,0.055145231889443355
523,33.14703761456227,0.04169471875519246,50.94852333530944,0.027051918022148125,37.85485893795192,0.05516162415494671
524,33.16199749013131,0.04171491685781154,51.02282081403071,0.027065614083627083,37.89683887006318,0.05517801642045006
525,33.17693613075362,0.04173511496043062,51.097073090905724,0.027079310145106044,37.93882475512838,0.055194408685953406
526,33.19185329174032,0.0417553130630497,51.17127825103082,0.027093006206585002,37.980815874256294,0.055210800951456765
527,33.20674872601977,0.04177551116566877,51.245434375750364,0.027106702268063963,38.022811505385036,0.05522719321696011
528,33.221622184141324,0.04179570926828785,51.31953954273461,0.02712039832954292,38.064810923301565,0.05524358548246346
529,33.23647341427932,0.04181590737090693,51.39359182605844,0.02713409439102188,38.10681339966012,0.055259977747966815
530,33.25130216223713,0.04183610547352601,51.467589296279726,0.02714779045250084,38.14881820300161,0.05527637001347017
531,33.266108171451386,0.04185630357614509,51.54153002051828,0.027161486513979802,38.19082459877287,0.05529276227897352
532,33.28089118299631,0.041876501678764166,51.615412062534816,0.02717518257545876,38.232831849345885,0.05530915454447687
533,33.29565093558816,0.041896699781383245,51.68923348281037,0.027188878636937718,38.2748392140375,0.055325546809980225
534,33.310387165589844,0.04191689788400232,51.76299233862553,0.02720257469841668,38.31684594912882,0.05534193907548357
535,33.32509960701565,0.041937095986621396,51.83668668414024,0.027216270759895637,38.358851307885296,0.05535833134098692
536,33.33978799153608,0.041957294089240475,51.910314570473645,0.027229966821374598,38.400854540576276,0.055374723606490275
537,33.35445204848281,0.04197749219185955,51.983874045784006,0.027243662882853556,38.44285489449534,0.05539111587199363
538,33.36909150485387,0.041997690294478626,52.05736315534911,0.027257358944332517,38.484851613980254,0.05540750813749698
539,33.38370608531881,0.042017888397097705,52.13077994164642,0.027271055005811475,38.52684394043334,0.05542390040300033
540,33.39829551222411,0.042038086499716784,52.20412244443395,0.027284751067290433,38.56883111234194,0.055440292668503685
541,33.41285950559866,0.04205828460233586,52.277388700830706,0.027298447128769394,38.610812365298834,0.05545668493400704
542,33.42739778315944,0.04207848270495494,52.35057674539781,0.027312143190248352,38.65278693202305,0.05547307719951039
543,33.4419100603172,0.04209868080757402,52.42368461021955,0.027325839251727314,38.69475404238046,0.055489469465013735
544,33.45639605018241,0.04211887891019309,52.49671032498451,0.02733953531320627,38.73671292340501,0.05550586173051709
545,33.47085546357128,0.04213907701281217,52.569651917067105,0.027353231374685233,38.77866279931936,0.05552225399602044
546,33.48528800901188,0.04215927511543125,52.642507411608946,0.02736692743616419,38.82060289155643,0.05553864626152379
547,33.499693392750444,0.04217947321805033,52.71527483160076,0.02738062349764315,38.86253241878042,0.055555038527027145
548,33.51407131875776,0.0421996713206694,52.787952197963946,0.02739431955912211,38.904450596908276,0.0555714307925305
549,33.528421488735766,0.04221986942328848,52.86053752963273,0.02740801562060107,38.946356639131395,0.05558782305803385
550,33.54274360212415,0.04224006752590756,52.933028843636194,0.02742171168208003,38.98824975593697,0.055604215323537196
551,33.557037356107216,0.04226026562852664,53.00542415518048,0.027435407743558987,39.03012915513015,0.055620607589040555
552,33.57130244562079,0.04228046373114572,53.077721477731174,0.02744910380503795,39.071994041855405,0.0556369998545439
553,33.58553856335926,0.0423006618337648,53.14991882309573,0.027462799866516906,39.11384361861915,0.05565339212004725
554,33.599745399782826,0.04232085993638387,53.22201420150605,0.027476495927995868,39.155677085311325,0.055669784385550605
555,33.61392264312481,0.04234105803900295,53.29400562170114,0.027490191989474826,39.19749363922803,0.05568617665105396
556,33.62806997939908,0.042361256141622027,53.365891091010035,0.027503888050953787,39.239292475093606,0.05570256891655731
557,33.642187092407674,0.042381454244241105,53.43766861543445,0.027517584112432745,39.28107278508328,0.05571896118206066
558,33.656273663748486,0.04240165234686018,53.509336199732005,0.027531280173911703,39.322833758845746,0.055735353447564015
559,33.67032937282318,0.042421850449479256,53.58089184749915,0.027544976235390664,39.36457458352573,0.05575174571306736
560,33.68435389684507,0.042442048552098335,53.65233356125438,0.027558672296869625,39.40629444378709,0.05576813797857072
561,33.698346910847306,0.042462246654717414,53.723659342521444,0.027572368358348583,39.4479925218353,0.055784530244074065
562,33.7123080876911,0.04248244475733649,53.7948671919127,0.02758606441982754,39.489667997441046,0.05580092250957742
563,33.726237098074066,0.04250264285995557,53.86595510921253,0.027599760481306503,39.53132004796289,0.05581731477508077
564,33.740133610538756,0.042522840962574644,53.936921093460725,0.02761345654278546,39.572947848370816,0.05583370704058412
565,33.7539972914813,0.04254303906519372,54.00776314303611,0.02762715260426442,39.61455057126955,0.055850099306087475
566,33.767827805160096,0.0425632371678128,54.07847925574009,0.02764084866574338,39.65612738692195,0.05586649157159083
567,33.781624813704795,0.04258343527043188,54.14906742888026,0.02765454472722234,39.697677463272825,0.05588288383709418
568,33.79538797712525,0.04260363337305095,54.21952565935404,0.0276682407887013,39.739199965972276,0.055899276102597525
569,33.809116953320725,0.04262383147567003,54.28985194373264,0.027681936850180257,39.780694058399995,0.055915668368100885
570,33.82281139808913,0.04264402957828911,54.360044278344624,0.027695632911659218,39.822158901688574,0.05593206063360423
571,33.83647096513645,0.04266422768090819,54.430100659359795,0.02770932897313818,39.86359365474816,0.05594845289910758
572,33.85009530608629,0.04268442578352727,54.500019082873,0.027723025034617134,39.904997474290084,0.055964845164610935
573,33.86368407048953,0.04270462388614635,54.56979754498822,0.027736721096096095,39.94636951485133,0.05598123743011429
574,33.87723690583417,0.04272482198876542,54.63943404190208,0.027750417157575057,39.98770892881886,0.05599762969561764
575,33.89075345755519,0.0427450200913845,54.70892656998811,0.027764113219054014,40.02901486645394,0.05601402196112099
576,33.904233369044654,0.04276521819400358,54.77827312588055,0.027777809280532972,40.07028647591683,0.056030414226624345
577,33.91767628166189,0.04278541629662266,54.84747170655831,0.027791505342011934,40.11152290329122,0.05604680649212769
578,33.931081834743786,0.04280561439924173,54.91652030942886,0.027805201403490895,40.15272329260927,0.05606319875763105
579,33.944449665615274,0.04282581250186081,54.98541693241223,0.027818897464969853,40.193886785876025,0.056079591023134395
580,33.95777940959986,0.04284601060447989,55.05415957402498,0.02783259352644881,40.235012523094824,0.05609598328863775
581,33.97107070003034,0.042866208707098966,55.12274623346409,0.027846289587927772,40.27609964229198,0.0561123755541411
582,33.984323168259635,0.042886406809718045,55.19117491069085,0.02785998564940673,40.317147279542,0.05612876781964445
583,33.99753644367175,0.042906604912337123,55.259443606514864,0.027873681710885688,40.35815456899295,0.056145160085147805
584,34.010710153692834,0.042926803014956195,55.327550322677915,0.02788737777236465,40.39912064289159,0.05616155235065116
585,34.023843923802424,0.042947001117575274,55.39549306193768,0.02790107383384361,40.44004463160894,0.05617794461615451
586,34.03693737754476,0.04296719922019435,55.4632698281517,0.02791476989532257,40.48092566366563,0.056194336881657855
587,34.049990136540266,0.04298739732281343,55.5308786263612,0.027928465956801526,40.52176286575778,0.05621072914716121
588,34.063001820497114,0.043007595425432504,55.598317462874675,0.027942162018280488,40.56255536278235,0.05622712141266456
589,34.07597204722299,0.04302779352805158,55.66558434535173,0.02795585807975945,40.603302277863136,0.05624351367816791
590,34.08890043263689,0.04304799163067066,55.73267728288668,0.027969554141238404,40.644002732376705,0.056259905943671265
591,34.101786590781124,0.04306818973328974,55.79959428609222,0.027983250202717365,40.68465584597814,0.05627629820917462
592,34.11463013383338,0.04308838783590882,55.866333367182875,0.027996946264196326,40.725260736627355,0.05629269047467797
593,34.12743067211899,0.0431085859385279,55.93289254005852,0.028010642325675284,40.765816520615004,0.05630908274018132
594,34.14018781412323,0.04312878404114698,55.99926982038784,0.028024338387154242,40.80632231258894,0.056325475005684675
595,34.152901166503824,0.04314898214376605,56.06546322569161,0.028038034448633203,40.84677722558028,0.05634186727118802
596,34.16557033410354,0.04316918024638513,56.131470775425974,0.028051730510112165,40.88718037103014,0.05635825953669137
597,34.17819491996288,0.04318937834900421,56.19729049106569,0.028065426571591123,40.927530858815814,0.056374651802194725
598,34.19077452533293,0.04320957645162328,56.26292039618717,0.02807912263307008,40.96782779727745,0.05639104406769808
599,34.20330874968836,0.04322977455424236,56.328358516551575,0.028092818694549042,41.00807029324484,0.05640743633320143
600,34.215797190740496,0.04324997265686144,56.3936028801876,0.028106514756028,41.048257452063964,0.05642382859870478
601,34.22823944445051,0.04327017075948052,56.458651517474394,0.028120210817506958,41.08838837762398,0.056440220864208135
602,34.240635105042784,0.043290368862099596,56.52350246122437,0.02813390687898592,41.12846217238395,0.05645661312971149
603,34.25298376501838,0.043310566964718675,56.58815374676558,0.02814760294046488,41.16847793740003,0.05647300539521484
604,34.265285015168544,0.043330765067337754,56.65260341202442,0.028161299001943838,41.20843477235229,0.056489397660718185
605,34.2775384445885,0.043350963169956826,56.71684949760795,0.028174995063422796,41.24833177557217,0.05650578992622154
606,34.289743640691235,0.043371161272575905,56.78089004688621,0.028188691124901757,41.28816804406935,0.05652218219172489
607,34.30190018922143,0.043391359375194984,56.84472310607428,0.02820238718638072,41.327942673559235,0.05653857445722824
608,34.314007674269504,0.04341155747781406,56.90834672431431,0.028216083247859677,41.367654758490374,0.056554966722731595
609,34.32606567828586,0.043431755580433135,56.97175895375749,0.028229779309338635,41.407303392071704,0.05657135898823495
610,34.33807378209512,0.043451953683052214,57.034957849645714,0.028243475370817596,41.44688766630031,0.0565877512537383
611,34.35003156491059,0.04347215178567129,57.09794147039322,0.028257171432296554,41.48640667198873,0.056604143519241645
612,34.361938604348765,0.04349234988829037,57.16070787766805,0.02827086749377551,41.525859498793004,0.056620535784745005
613,34.37379447644401,0.04351254799090945,57.22325513647336,0.028284563555254473,41.56524523523989,0.05663692805024835
614,34.38559875566333,0.04353274609352853,57.28558131522857,0.028298259616733434,41.604562968755225,0.0566533203157517
615,34.39735101492125,0.0435529441961476,57.347684485850266,0.028311955678212392,41.643811785691355,0.056669712581255055
616,34.40905082559483,0.04357314229876668,57.409562723833275,0.02832565173969135,41.682990771355264,0.05668610484675841
617,34.4206977575388,0.04359334040138576,57.47121410833112,0.02833934780117031,41.72209901003666,0.05670249711226176
618,34.43229137910076,0.04361353850400484,57.53263672223656,0.02835304386264927,41.76113558503579,0.05671888937776511
619,34.44383125713658,0.04363373660662391,57.593828652261976,0.028366739924128227,41.80009957869193,0.056735281643268465
620,34.45531695702588,0.04365393470924299,57.65478798901948,0.02838043598560719,41.83899007241121,0.05675167390877181
621,34.466748042687534,0.04367413281186207,57.71551282710084,0.02839413204708615,41.87780614669528,0.05676806617427517
622,34.478124076595456,0.04369433091448115,57.77600126515724,0.028407828108565108,41.91654688116921,0.056784458439778515
623,34.48944461979436,0.043714529017100226,57.83625140597898,0.028421524170044066,41.95521135461027,0.05680085070528187
624,34.50070923191571,0.043734727119719305,57.89626135657473,0.028435220231523027,41.99379864497618,0.05681724297078522
625,34.51191747119371,0.04375492522233838,57.95602922825079,0.02844891629300199,42.03230782943363,0.05683363523628857
626,34.523068894481526,0.043775123324957456,58.01555313668996,0.028462612354480946,42.07073798438694,0.056850027501791925
627,34.53416305726748,0.043795321427576535,58.07483120203049,0.028476308415959904,42.10908818550657,0.05686641976729528
628,34.54519951369142,0.043815519530195614,58.133861548944445,0.028490004477438866,42.14735750775799,0.05688281203279863
629,34.55617781656125,0.043835717632814686,58.19264230671617,0.028503700538917823,42.18554502543018,0.056899204298301975
630,34.56709751736949,0.043855915735433765,58.251171609320394,0.02851739660039678,42.22364981216475,0.056915596563805335
631,34.57795816630992,0.043876113838052844,58.3094475955001,0.028531092661875743,42.261670940984416,0.05693198882930868
632,34.58875931229445,0.04389631194067192,58.36746840884418,0.028544788723354704,42.29960748432222,0.05694838109481203
633,34.599500502970045,0.043916510043291,58.42523219786486,0.028558484784833662,42.33745851405041,0.056964773360315385
634,34.61018128473565,0.04393670814591008,58.48273711607503,0.02857218084631262,42.37522310150932,0.05698116562581874
635,34.620801202759424,0.04395690624852915,58.539981322065,0.02858587690779158,42.41290031753665,0.05699755789132209
636,34.63135980099588,0.04397710435114823,58.59696297957934,0.02859957296927054,42.45048923249637,0.05701395015682544
637,34.641856622203306,0.04399730245376731,58.65368025759334,0.028613269030749497,42.48798891630809,0.057030342422328795
638,34.652291207961106,0.04401750055638639,58.7101313303892,0.028626965092228458,42.52539843847603,0.05704673468783214
639,34.662663098687425,0.04403769865900546,58.76631437763197,0.02864066115370742,42.5627168681186,0.05706312695333549
640,34.67297183365676,0.04405789676162454,58.82222758444527,0.028654357215186377,42.59994327399737,0.057079519218838845
641,34.68321695101772,0.04407809486424362,58.87786914148673,0.028668053276665335,42.637076724546596,0.0570959114843422
642,34.69339798781084,0.0440982929668627,58.93323724502311,0.028681749338144297,42.674116287902656,0.05711230374984555
643,34.70351447998658,0.04411849106948178,58.98833009700529,0.028695445399623258,42.71106103193333,0.0571286960153489
644,34.713565962423374,0.044138689172100856,59.043145905142765,0.028709141461102216,42.74791002426747,0.057145088280852255
645,34.723551968945735,0.044158887274719935,59.09768288297809,0.028722837522581174,42.784662332324295,0.05716148054635561
646,34.73347203234253,0.04417908537733901,59.151939249960904,0.028736533584060135,42.82131702334321,0.05717787281185896
647,34.743325684385375,0.044199283479958086,59.20591323152165,0.028750229645539093,42.85787316441315,0.057194265077362305
648,34.75311245584699,0.044219481582577165,59.2596030591451,0.02876392570701805,42.894329822502485,0.05721065734286566
649,34.76283187651978,0.04423967968519624,59.3130069704436,0.028777621768497012,42.93068606448841,0.05722704960836901
650,34.77248347523454,0.044259877787815316,59.366123209229855,0.028791317829975974,42.966940957186836,0.05724344187387236
651,34.78206677987906,0.044280075890434395,59.41895002558955,0.02880501389145493,43.00309356738218,0.057259834139375715
652,34.79158131741707,0.044300273993053474,59.47148567595371,0.02881870995293389,43.03914296185695,0.05727622640487907
653,34.80102661390708,0.04432047209567255,59.52372842317054,0.02883240601441285,43.07508820742178,0.05729261867038242
654,34.81040219452143,0.04434067019829163,59.575676536577234,0.02884610207589181,43.110928370945096,0.05730901093588577
655,34.819707583565425,0.04436086830091071,59.62732829207117,0.028859798137370767,43.146662519383135,0.057325403201389125
656,34.82894230449645,0.04438106640352978,59.67868197218111,0.028873494198849728,43.182289719809724,0.05734179546689247
657,34.83810587994334,0.04440126450614886,59.729735866137766,0.02888719026032869,43.217809039446344,0.05735818773239582
658,34.84719783172574,0.04442146260876794,59.78048826994423,0.028900886321807647,43.25321954569204,0.057374579997899175
659,34.8562176808735,0.04444166071138702,59.83093748644605,0.028914582383286605,43.28852030615336,0.05739097226340253
660,34.86516494764635,0.04446185881400609,59.881081825400955,0.028928278444765566,43.32371038867449,0.05740736452890588
661,34.874039151553454,0.04448205691662517,59.93091960354818,0.028941974506244528,43.358788861367195,0.05742375679440923
662,34.882839811373174,0.04450225501924425,59.98044914467749,0.028955670567723486,43.39375479264096,0.057440149059912585
663,34.891566445172856,0.04452245312186333,60.02966877969804,0.028969366629202443,43.428607251233004,0.05745654132541593
664,34.900218570328775,0.04454265122448241,60.078576846706554,0.028983062690681405,43.46334530623861,0.05747293359091929
665,34.9087957035461,0.044562849327101486,60.12717169105539,0.028996758752160363,43.49796802714084,0.057489325856422635
666,34.917297360878905,0.04458304742972056,60.17545166542021,0.02901045481363932,43.53247448384118,0.05750571812192599
667,34.92572305775044,0.04460324553233964,60.223415129867305,0.029024150875118282,43.56686374668939,0.05752211038742934
668,34.93407230897323,0.044623443634958716,60.271060451920405,0.029037846936597243,43.6011348865138,0.05753850265293269
669,34.94234462876946,0.044643641737577795,60.318386006627364,0.0290515429980762,43.63528697465155,0.057554894918436045
670,34.950539530791374,0.04466383984019687,60.36539017662636,0.02906523905955516,43.669319082978745,0.0575712871839394
671,34.95865652814168,0.044684037942815946,60.41207135221171,0.02907893512103412,43.7032302839408,0.05758767944944275
672,34.96669513339417,0.044704236045435025,60.45842793139927,0.02909263118251308,43.73701965058254,0.057604071714946095
673,34.974654858614294,0.044724434148054104,60.50445831999167,0.029106327243992036,43.77068625657874,0.057620463980449454
674,34.98253521537987,0.04474463225067318,60.550160931642885,0.029120023305470998,43.80422917626402,0.0576368562459528
675,34.99033571480189,0.04476483035329226,60.59553418792265,0.02913371936694996,43.83764748466352,0.05765324851145615
676,34.9980558675453,0.044785028455911334,60.64057651838037,0.029147415428428917,43.870940257522975,0.057669640776959505
677,35.005695183850015,0.04480522655853041,60.68528636060869,0.029161111489907875,43.90410657133906,0.05768603304246286
678,35.01325317355183,0.04482542466114949,60.729662160306674,0.029174807551386836,43.937145503389814,0.05770242530796621
679,35.020729346103536,0.04484562276376857,60.77370237134252,0.029188503612865797,43.97005613176482,0.05771881757346956
680,35.028123210596036,0.04486582086638764,60.81740545581603,0.029202199674344755,44.00283753539568,0.057735209838972915
681,35.03543427577955,0.04488601896900672,60.86076988412051,0.029215895735823713,44.03548879408619,0.05775160210447626
682,35.042662050084886,0.0449062170716258,60.903794135004375,0.029229591797302674,44.06800898854288,0.05776799436997962
683,35.04980604164481,0.04492641517424488,60.94647669563232,0.029243287858781632,44.100397200405155,0.057784386635482965
684,35.05686575831541,0.04494661327686396,60.988816061646084,0.02925698392026059,44.1326525122758,0.05780077890098632
685,35.0638407076976,0.04496681137948304,61.03081073722481,0.02927067998173955,44.16477400775124,0.05781717116648967
686,35.07073039715865,0.04498700948210211,61.07245923514495,0.029284376043218513,44.19676077145191,0.05783356343199302
687,35.077534333853784,0.04500720758472119,61.11376007683978,0.02929807210469747,44.2286118890526,0.057849955697496375
688,35.08425202474784,0.04502740568734027,61.15471179245858,0.02931176816617643,44.26032644731278,0.05786634796299973
689,35.09088297663699,0.045047603789959346,61.19531292092525,0.02932546422765539,44.291903534106964,0.05788274022850308
690,35.097426696170565,0.04506780189257842,61.235562009996556,0.02933916028913435,44.323342238455,0.057899132494006425
691,35.10388268987285,0.0450879999951975,61.275457616319954,0.029352856350613306,44.35464165055245,0.05791552475950978
692,35.110250464165,0.045108198097816576,61.31499830549113,0.029366552412092267,44.385800861800924,0.05793191702501313
693,35.11652952538702,0.045128396200435655,61.35418265211075,0.02938024847357123,44.41681896483826,0.05794830929051648
694,35.12271937981976,0.045148594303054734,61.39300923984111,0.029393944535050186,44.44769505356899,0.057964701556019835
695,35.128819533707,0.04516879240567381,61.43147666146224,0.029407640596529144,44.47842822319452,0.05798109382152319
696,35.13482949327758,0.04518899050829289,61.46958351892753,0.029421336658008106,44.509017570243515,0.05799748608702654
697,35.14074876476755,0.045209188610911964,61.50732842341894,0.029435032719487067,44.53946219260201,0.05801387835252989
698,35.146576854442436,0.04522938671353104,61.544709995401774,0.029448728780966025,44.56976118954387,0.058030270618033244
699,35.15231326861951,0.04524958481615012,61.58172686467902,0.029462424842444983,44.59991366176084,0.05804666288353659
700,35.15795751369009,0.045269782918769194,61.61837767044517,0.029476120903923944,44.62991871139289,0.05806305514903994
701,35.16350909614201,0.04528998102138827,61.654661061339716,0.029489816965402902,44.65977544205844,0.058079447414543295
702,35.16896752258192,0.04531017912400735,61.69057569550001,0.02950351302688186,44.68948295888438,0.05809583968004665
703,35.17433229975788,0.04533037722662643,61.72612024061389,0.02951720908836082,44.71904036853651,0.05811223194555
704,35.17960293458181,0.04535057532924551,61.76129337397164,0.029530905149839783,44.748446779249406,0.05812862421105335
705,35.18477893415207,0.04537077343186459,61.7960937825176,0.02954460121131874,44.77770130085683,0.058145016476556705
706,35.18985980577608,0.04539097153448367,61.83052016290132,0.0295582972727977,44.806803044821606,0.05816140874206006
707,35.19484505699296,0.04541116963710274,61.86457122152824,0.02957199333427666,44.835751124265876,0.05817780100756341
708,35.19973419559625,0.04543136773972182,61.898245674609754,0.02958568939575562,44.86454465400104,0.058194193273066755
709,35.204526729656564,0.0454515658423409,61.93154224821304,0.029599385457234575,44.8931827505579,0.05821058553857011
710,35.20922216754445,0.04547176394495998,61.96445967831036,0.029613081518713537,44.92166453221661,0.05822697780407346
711,35.21382001795315,0.04549196204757905,61.996996710827716,0.029626777580192498,44.949989119036644,0.05824337006957681
712,35.21831978992146,0.04551216015019813,62.029152101693164,0.029640473641671456,44.97815563288684,0.058259762335080165
713,35.22272099285658,0.04553235825281721,62.06092461688475,0.029654169703150414,45.00616319747519,0.05827615460058352
714,35.227023136557065,0.045552556355436286,62.09231303247774,0.029667865764629375,45.03401093837891,0.05829254686608687
715,35.23122573123577,0.045572754458055365,62.12331613469148,0.029681561826108337,45.06169798307411,0.058308939131590215
716,35.235328287542785,0.04559295256067444,62.15393271993588,0.029695257887587295,45.08922346096583,0.058325331397093574
717,35.23933031658849,0.045613150663293515,62.18416159485717,0.029708953949066252,45.116586503417636,0.05834172366259692
718,35.24323132996659,0.045633348765912594,62.214001576383446,0.029722650010545214,45.14378624378155,0.05835811592810027
719,35.24703083977714,0.04565354686853167,62.24345149176942,0.02973634607202417,45.170821817427694,0.058374508193603625
720,35.25072835864968,0.04567374497115075,62.272510178641014,0.02975004213350313,45.19769236177396,0.05839090045910698
721,35.25432339976637,0.045693943073769824,62.30117648503915,0.02976373819498209,45.22439701631574,0.05840729272461033
722,35.25781547688506,0.0457141411763889,62.329449269463296,0.029777434256461052,45.25093492265545,0.05842368499011368
723,35.26120410436254,0.04573433927900798,62.35732740091429,0.02979113031794001,45.2773052245322,0.058440077255617034
724,35.26448879717768,0.04575453738162706,62.384809758936925,0.029804826379418968,45.30350706785119,0.05845646952112038
725,35.26766907095468,0.04577473548424614,62.41189523366178,0.02981852244089793,45.329539600713375,0.05847286178662374
726,35.27074444198625,0.04579493358686522,62.4385827258467,0.02983221850237689,45.3554019734447,0.058489254052127085
727,35.27371442725692,0.04581513168948429,62.464871146917744,0.029845914563855845,45.3810933386257,0.05850564631763044
728,35.27657854446627,0.04583532979210337,62.49075941900959,0.029859610625334806,45.40661285112074,0.05852203858313379
729,35.27933631205221,0.04585552789472245,62.51624647500552,0.029873306686813768,45.43195966810729,0.05853843084863714
730,35.28198724921432,0.04587572599734153,62.54133125857676,0.029887002748292726,45.45713294910532,0.058554823114140495
731,35.28453087593711,0.0458959240999606,62.566012724221494,0.029900698809771684,45.48213185600635,0.05857121537964385
732,35.286966713013385,0.04591612220257968,62.590289837303175,0.029914394871250645,45.50695555310273,0.0585876076451472
733,35.28929428206757,0.04593632030519876,62.614161574088484,0.029928090932729606,45.53160320711666,0.058603999910650545
734,35.291513105579085,0.04595651840781784,62.63762692178466,0.029941786994208564,45.55607398722934,0.058620392176153904
735,35.29362270690563,0.045976716510436916,62.66068487857641,0.029955483055687522,45.580367065109854,0.05863678444165725
736,35.29562261030662,0.045996914613055995,62.68333445366223,0.029969179117166483,45.60448161494422,0.0586531767071606
737,35.297512340966534,0.04601711271567507,62.70557466729025,0.02998287517864544,45.62841681346425,0.058669568972663955
738,35.29929142501827,0.046037310818294146,62.72740455079352,0.0299965712401244,45.6521718399763,0.05868596123816731
739,35.30095938956656,0.046057508920913225,62.74882314662487,0.03001026730160336,45.67574587639019,0.05870235350367066
740,35.30251576271134,0.046077707023532304,62.76982950839114,0.030023963363082322,45.699138107247805,0.05871874576917401
741,35.303960073571105,0.046097905126151376,62.790422700886964,0.03003765942456128,45.72234771975182,0.058735138034677364
742,35.30529185230635,0.046118103228770455,62.810601800127905,0.030051355486040238,45.74537390379426,0.05875153030018071
743,35.3065106301429,0.046138301331389533,62.83036589338336,0.0300650515475192,45.768215851985026,0.05876792256568407
744,35.307615939395326,0.04615849943400861,62.84971407920853,0.03007874760899816,45.7908727596804,0.058784314831187415
745,35.3086073134903,0.04617869753662769,62.86864546747624,0.030092443670477118,45.8133438250114,0.05880070709669077
746,35.30948428698999,0.04619889563924677,62.887159179407995,0.030106139731956076,45.835628248912215,0.05881709936219412
747,35.31024639561541,0.04621909374186584,62.90525434760459,0.030119835793435037,45.85772523514832,0.05883349162769747
748,35.310893176269765,0.04623929184448492,62.92293011607623,0.030133531854913995,45.87963399034486,0.058849883893200824
749,35.311424167061844,0.046259489947104,62.94018564027198,0.030147227916392953,45.9013537240146,0.05886627615870418
750,35.31183890732934,0.04627968804972308,62.957020087108944,0.030160923977871915,45.92288364858618,0.05888266842420753
751,35.312136937662146,0.04629988615234215,62.973432635000606,0.030174620039350876,45.944222979431956,0.058899060689710875
752,35.31231779992572,0.04632008425496123,62.98942247388483,0.030188316100829834,45.965370934896,0.05891545295521423
753,35.312381037284396,0.04634028235758031,63.00498880525133,0.03020201216230879,45.98632673632196,0.05893184522071758
754,35.31232619422459,0.04636048046019939,63.0201308421685,0.030215708223787753,46.007089608080754,0.05894823748622093
755,35.31215281657816,0.04638067856281847,63.03484780930981,0.03022940428526671,46.02765877759836,0.058964629751724285
756,35.31186045154563,0.046400876665437546,63.04913894297958,0.03024310034674567,46.04803347538337,0.05898102201722764
757,35.31144864771941,0.046421074768056625,63.06300349113837,0.03025679640822463,46.0682129350546,0.05899741428273099
758,35.310916955107025,0.0464412728706757,63.0764407134276,0.03027049246970359,46.0881963933685,0.05901380654823434
759,35.31026492515431,0.046461470973294776,63.08944988119384,0.03028418853118255,46.10798309024655,0.059030198813737694
760,35.30949211076857,0.046481669075913855,63.10203027751251,0.030297884592661507,46.127572268802595,0.05904659107924104
761,35.308598066341744,0.04650186717853293,63.11418119721095,0.03031158065414047,46.146963175370026,0.05906298334474439
762,35.30758234777349,0.046522065281152006,63.12590194689108,0.03032527671561943,46.166155059529004,0.059079375610247745
763,35.30644451249432,0.046542263383771085,63.137191844951445,0.030338972777098388,46.18514717413336,0.0590957678757511
764,35.30518411948866,0.046562461486390164,63.148050221608784,0.030352668838577346,46.20393877533776,0.05911216014125445
765,35.30380072931786,0.04658265958900924,63.15847641891894,0.030366364900056307,46.222529122624415,0.0591285524067578
766,35.302293904143205,0.04660285769162832,63.16846979079736,0.030380060961535265,46.24091747883001,0.059144944672261154
767,35.30066320774893,0.0466230557942474,63.17802970303902,0.030393757023014223,46.259103110172326,0.0591613369377645
768,35.29890820556511,0.04664325389686647,63.18715553333775,0.030407453084493184,46.27708528627691,0.05917772920326786
769,35.297028464690605,0.04666345199948555,63.19584667130509,0.030421149145972146,46.29486328020356,0.059194121468771205
770,35.2950235539159,0.04668365010210463,63.2041025184886,0.030434845207451103,46.31243636847281,0.05921051373427456
771,35.29289304374595,0.04670384820472371,63.21192248838956,0.03044854126893006,46.32980383109225,0.05922690599977791
772,35.29063650642299,0.04672404630734278,63.21930600648022,0.030462237330409023,46.34696495158277,0.05924329826528126
773,35.288253515949286,0.04674424440996186,63.22625251022046,0.03047593339188798,46.36391901700474,0.059259690530784614
774,35.28574364810982,0.04676444251258094,63.23276144907391,0.03048962945336694,46.380665317984025,0.05927608279628797
775,35.28310648049499,0.04678464061520002,63.23883228452354,0.0305033255148459,46.397203148738,0.05929247506179132
776,35.280341592523264,0.0468048387178191,63.2444644900867,0.03051702157632486,46.41353180710137,0.059308867327294665
777,35.27744856546371,0.046825036820438176,63.24965755132964,0.03053071763780382,46.429650594551994,0.059325259592798024
778,35.27442698245853,0.046845234923057255,63.254410965881476,0.030544413699282777,46.44555881623646,0.05934165185830137
779,35.27127642854564,0.04686543302567633,63.25872424344759,0.03055810976076174,46.46125578099576,0.05935804412380472
780,35.267996490681,0.046885631128295406,63.26259690582252,0.0305718058222407,46.47674080139065,0.059374436389308075
781,35.26458675776108,0.04690582923091448,63.26602848690234,0.030585501883719658,46.49201319372705,0.05939082865481143
782,35.26104682064516,0.04692602733353356,63.26901853269642,0.030599197945198615,46.50707227808134,0.05940722092031478
783,35.25737627217765,0.046946225436152636,63.27156660133868,0.030612894006677577,46.52191737832543,0.05942361318581813
784,35.253574707210284,0.046966423538771715,63.27367226309835,0.030626590068156535,46.536547822151874,0.059440005451321484
785,35.24964172262433,0.046986621641390794,63.27533510039013,0.030640286129635493,46.55096294109874,0.05945639771682483
786,35.245576917352714,0.04700681974400987,63.27655470778386,0.030653982191114454,46.56516207057449,0.05947278998232819
787,35.241379892402065,0.04702701784662895,63.27733069201358,0.030667678252593415,46.579144549882656,0.059489182247831535
788,35.237050250874695,0.04704721594924803,63.27766267198611,0.030681374314072373,46.592909722246475,0.05950557451333489
789,35.23258759799062,0.0470674140518671,63.27755027878909,0.03069507037555133,46.606456934833396,0.05952196677883824
790,35.22799154110938,0.04708761215448618,63.276993155698484,0.030708766437030292,46.619785538779375,0.05953835904434159
791,35.22326168975187,0.047107810257105254,63.275990958185474,0.03072246249850925,46.632894889213276,0.059554751309844944
792,35.2183976556221,0.04712800835972433,63.27454335392293,0.030736158559988208,46.6457843452809,0.0595711435753483
793,35.2133990526289,0.04714820646234341,63.272650022791254,0.03074985462146717,46.65845327016912,0.05958753584085165
794,35.2082654969075,0.04716840456496249,63.270310656883744,0.03076355068294613,46.670901031129716,0.059603928106354995
795,35.202996606841154,0.04718860266758157,63.26752496051139,0.03077724674442509,46.683126999503244,0.059620320371858354
796,35.19759200308256,0.04720880077020065,63.264292650207096,0.030790942805904047,46.695130550742675,0.0596367126373617
797,35.1920513085753,0.04722899887281973,63.26061345472954,0.030804638867383008,46.706911064437,0.05965310490286505
798,35.1863741485752,0.047249196975438806,63.2564871150662,0.03081833492886197,46.718467924334654,0.059669497168368404
799,35.18056015067154,0.04726939507805788,63.25191338443622,0.030832030990340927,46.729800518366794,0.05968588943387176
800,35.174608944808355,0.04728959318067696,63.24689202829238,0.030845727051819885,46.74090823867059,0.05970228169937511
801,35.168520163305445,0.047309791283296036,63.24142282432277,0.030859423113298846,46.75179048161222,0.05971867396487846
802,35.16229344087949,0.04732998938591511,63.23550556245189,0.030873119174777804,46.762446647809824,0.059735066230381814
803,35.15592841466497,0.04735018748853419,63.22914004484114,0.030886815236256762,46.7728761421564,0.05975145849588516
804,35.14942472423509,0.047370385591153266,63.22232608588885,0.030900511297735724,46.783078373842415,0.05976785076138851
805,35.14278201162254,0.047390583693772345,63.21506351222979,0.030914207359214685,46.79305275637844,0.059784243026891865
806,35.13599992134028,0.047410781796391424,63.20735216273409,0.030927903420693643,46.80279870761751,0.05980063529239522
807,35.12907810040209,0.0474309798990105,63.19919188850571,0.0309415994821726,46.812315649777545,0.05981702755789857
808,35.12201619834321,0.04745117800162958,63.1905825528803,0.030955295543651562,46.82160300946343,0.05983341982340192
809,35.11481386724078,0.047471376104248654,63.181524031422626,0.030968991605130523,46.830660217689115,0.059849812088905274
810,35.107470761734184,0.04749157420686773,63.17201621192338,0.030982687666609478,46.839486709899504,0.05986620435440863
811,35.09998653904541,0.04751177230948681,63.16205899439552,0.03099638372808844,46.848081925992275,0.05988259661991198
812,35.09236085899919,0.047531970412105884,63.15165229107017,0.0310100797895674,46.85644531033947,0.059898988885415325
813,35.08459338404319,0.04755216851472496,63.14079602639172,0.03102377585104636,46.864576311809074,0.05991538115091868
814,35.07668377926793,0.04757236661734404,63.12949013701281,0.031037471912525316,46.87247438378634,0.05993177341642203
815,35.06863171242682,0.04759256471996312,63.11773457178842,0.031051167974004278,46.88013898419501,0.05994816568192538
816,35.06043685395593,0.0476127628225822,63.10552929176967,0.03106486403548324,46.887569575518484,0.059964557947428734
817,35.052098876993725,0.04763296092520128,63.09287427019707,0.031078560096962197,46.89476562482071,0.05998095021293209
818,35.04361745740077,0.04765315902782036,63.07976949249313,0.031092256158441155,46.90172660376705,0.05999734247843544
819,35.0349922737792,0.04767335713043943,63.066214956254576,0.031105952219920116,46.90845198864493,0.060013734743938785
820,35.026223007492206,0.04769355523305851,63.05221067124413,0.031119648281399074,46.91494126038438,0.060030127009442144
821,35.01730934268339,0.04771375333567759,63.037756659381515,0.031133344342878032,46.92119390457844,0.06004651927494549
822,35.008250966295975,0.04773395143829666,63.022852954734205,0.031147040404356993,46.92720941150339,0.06006291154044884
823,34.99904756809197,0.04775414954091574,63.007499603507526,0.031160736465835955,46.93298727613887,0.060079303805952194
824,34.98969884067122,0.04777434764353482,62.99169666403432,0.031174432527314912,46.93852699818782,0.06009569607145555
825,34.98020447949029,0.047794545746153896,62.97544420676407,0.03118812858879387,46.943828082096296,0.0601120883369589
826,34.97056418288136,0.047814743848772975,62.95874231425145,0.03120182465027283,46.948890037073156,0.06012848060246225
827,34.9607776520709,0.047834941951392054,62.94159108114462,0.031215520711751793,46.95371237710954,0.060144872867965604
828,34.950844591198276,0.04785514005401113,62.923990614172624,0.031229216773230747,46.958294620998224,0.06016126513346895
829,34.94076470733428,0.04787533815663021,62.9059410321327,0.03124291283470971,46.96263629235291,0.06017765739897231
830,34.93053771049951,0.047895536259249284,62.88744246587676,0.03125660889618867,46.966736919627216,0.060194049664475655
831,34.92016331368262,0.04791573436186836,62.8684950582976,0.031270304957667625,46.970596036133564,0.06021044192997901
832,34.90964123285857,0.047935932464487435,62.84909896431446,0.031284001019146586,46.974213180062065,0.06022683419548236
833,34.89897118700656,0.047956130567106514,62.82925435085822,0.03129769708062555,46.97758789449897,0.06024322646098571
834,34.88815289812805,0.04797632866972559,62.808961396856006,0.03131139314210451,46.980719727445226,0.060259618726489064
835,34.87718609126458,0.04799652677234467,62.7882202932153,0.03132508920358347,46.98360823183471,0.06027601099199242
836,34.866070494515434,0.04801672487496375,62.76703124280766,0.031338785265062424,46.9862529655524,0.06029240325749577
837,34.85480583905524,0.04803692297758283,62.74539446045185,0.031352481326541386,46.98865349145233,0.060308795522999115
838,34.84339185915144,0.04805712108020191,62.72331017289654,0.03136617738802035,46.99080937737544,0.060325187788502474
839,34.83182829218163,0.04807731918282099,62.70077861880249,0.0313798734494993,46.99272019616723,0.06034158005400582
840,34.820114878650806,0.04809751728544006,62.67780004872424,0.03139356951097826,46.99438552569518,0.06035797231950917
841,34.80825136220839,0.04811771538805914,62.65437472509143,0.031407265572457224,46.99580494886626,0.060374364585012524
842,34.796237489665316,0.04813791349067821,62.63050292218948,0.03142096163393618,46.99697805364396,0.06039075685051588
843,34.78407301101076,0.04815811159329729,62.60618492613986,0.03143465769541514,46.99790443306536,0.06040714911601923
844,34.77175767942898,0.04817830969591637,62.58142103487995,0.0314483537568941,46.99858368525801,0.06042354138152258
845,34.75929125131583,0.04819850779853545,62.55621155814231,0.03146204981837306,46.999015413456576,0.060439933647025934
846,34.74667348629525,0.04821870590115453,62.53055681743358,0.03147574587985202,46.999199226019414,0.06045632591252928
847,34.733904147235634,0.048238904003773606,62.50445714601281,0.03148944194133098,46.99913473644484,0.06047271817803264
848,34.72098300026599,0.048259102106392684,62.47791288886944,0.03150313800280994,46.99882156338743,0.060489110443535984
849,34.70790981479206,0.04827930020901176,62.450924402700736,0.0315168340642889,46.99825933067402,0.06050550270903934
850,34.694684363512266,0.048299498311630835,62.42349205588873,0.031530530125767856,46.99744766731947,0.06052189497454269
851,34.681306422433465,0.048319696414249914,62.39561622847678,0.03154422618724682,46.9963862075425,0.06053828724004604
852,34.6677757708867,0.04833989451686899,62.36729731214564,0.03155792224872578,46.99507459078109,0.060554679505549394
853,34.6540921915427,0.048360092619488065,62.338535710189085,0.03157161831020473,46.99351246170791,0.06057107177105275
854,34.64025547042729,0.048380290722107144,62.30933183748894,0.031585314371683694,46.99169947024543,0.0605874640365561
855,34.62626539693668,0.04840048882472622,62.27968612048994,0.031599010433162655,46.989635271581,0.060603856302059445
856,34.612121763852564,0.0484206869273453,62.249598997173926,0.03161270649464161,46.98731952618161,0.0606202485675628
857,34.59782436735713,0.04844088502996438,62.2190709170335,0.03162640255612057,46.9847518998086,0.06063664083306615
858,34.583373007047925,0.04846108313258346,62.18810234104555,0.03164009861759953,46.981932063532135,0.0606530330985695
859,34.568767485952534,0.04848128123520254,62.156693741644084,0.031653794679078494,46.9788596937455,0.060669425364072854
860,34.554007610543145,0.04850147933782161,62.124845602692645,0.031667490740557455,46.975534472179255,0.06068581762957621
861,34.53909319075103,0.04852167744044069,62.092558419456395,0.03168118680203641,46.97195608591522,0.06070220989507956
862,34.52402403998075,0.04854187554305977,62.05983269857359,0.03169488286351537,46.968124227400196,0.06071860216058291
863,34.50879997512433,0.04856207364567884,62.02666895802683,0.03170857892499433,46.9640385944596,0.060734994426086264
864,34.49342081657525,0.04858227174829792,61.993067727113726,0.03172227498647329,46.959698890310904,0.06075138669158961
865,34.47788638824229,0.048602469850917,61.95902954641707,0.03173597104795225,46.95510482357689,0.06076777895709296
866,34.46219651756319,0.04862266795353608,61.92455496777486,0.03174966710943121,46.95025610829869,0.060784171222596314
867,34.446351035518234,0.04864286605615516,61.88964455424954,0.031763363170910164,46.945152463948666,0.06080056348809967
868,34.43034977664365,0.048663064158774236,61.854298880097076,0.031777059232389125,46.939793615443186,0.06081695575360302
869,34.41419257904482,0.048683262261393315,61.8185185307355,0.031790755293868087,46.93417929315506,0.06083334801910637
870,34.397879284409406,0.04870346036401239,61.78230410271307,0.03180445135534705,46.92830923292591,0.060849740284609724
871,34.38140973802028,0.048723658466631466,61.74565620367595,0.03181814741682601,46.92218317607844,0.060866132550113076
872,34.36478378876832,0.048743856569250545,61.70857545233555,0.031831843478304964,46.91580086942819,0.06088252481561643
873,34.34800128916506,0.04876405467186962,61.671062478435374,0.031845539539783925,46.90916206529554,0.060898917081119774
874,34.33106209535512,0.048784252774488696,61.63311792271759,0.031859235601262886,46.9022665215172,0.06091530934662313
875,34.31396606712862,0.048804450877107775,61.59474243688902,0.03187293166274184,46.89511400145766,0.06093170161212648
876,34.296713067933254,0.048824648979726853,61.5559366835868,0.0318866277242208,46.88770427402045,0.06094809387762983
877,34.279302964886384,0.04884484708234593,61.51670133634375,0.03190032378569976,46.88003711365915,0.060964486143133184
878,34.261735628786866,0.04886504518496501,61.47703707955313,0.03191401984717872,46.87211230038828,0.06098087840863654
879,34.24401093412672,0.04888524328758409,61.43694460843307,0.03192771590865768,46.86392961979393,0.06099727067413989
880,34.22612875910269,0.04890544139020317,61.39642462899077,0.03194141197013664,46.855488863044336,0.061013662939643235
881,34.208088985627676,0.04892563949282224,61.35547785798607,0.0319551080316156,46.84678982690006,0.061030055205146594
882,34.189891499341826,0.04894583759544132,61.31410502289471,0.03196880409309456,46.837832313724164,0.06104644747064994
883,34.17153618962372,0.04896603569806039,61.27230686187138,0.03198250015457352,46.82861613149214,0.06106283973615329
884,34.15302294960118,0.04898623380067947,61.23008412371193,0.03199619621605248,46.81914109380157,0.061079232001656644
885,34.13435167616204,0.04900643190329855,61.18743756781581,0.03200989227753144,46.80940701988174,0.06109562426716
886,34.11552226996471,0.04902663000591763,61.14436796414765,0.032023588339010395,46.79941373460289,0.06111201653266335
887,34.096534635448535,0.04904682810853671,61.100876093198494,0.032037284400489356,46.78916106848546,0.0611284087981667
888,34.07738868084412,0.04906702621115579,61.056962745947075,0.03205098046196832,46.77864885770896,0.061144801063670054
889,34.0580843181833,0.049087224313774866,61.01262872382025,0.03206467652344727,46.767876944120786,0.0611611933291734
890,34.03862146330909,0.049107422416393945,60.96787483865315,0.03207837258492623,46.75684517524478,0.06117758559467676
891,34.01900003588546,0.04912762051901302,60.92270191264927,0.032092068646405195,46.74555340428958,0.061193977860180104
892,33.99921995940682,0.049147818621632096,60.87711077833989,0.03210576470788415,46.73400149015685,0.06121037012568346
893,33.97928116120752,0.04916801672425117,60.83110227854307,0.03211946076936311,46.72218929744917,0.06122676239118681
894,33.95918357247095,0.04918821482687025,60.78467726632266,0.03213315683084207,46.71011669647793,0.06124315465669016
895,33.93892712823877,0.049208412929489326,60.73783660494658,0.03214685289232103,46.69778356327088,0.061259546922193514
896,33.918511767419645,0.049228611032108405,60.690581167845004,0.032160548953799994,46.68518977957949,0.061275939187696866
897,33.89793743279805,0.049248809134727484,60.64291183856796,0.03217424501527895,46.67233523288617,0.06129233145320022
898,33.87720407104282,0.04926900723734656,60.59482951074274,0.03218794107675791,46.65921981641132,0.061308723718703564
899,33.85631163271546,0.04928920533996564,60.546335088030986,0.03220163713823687,46.64584342912004,0.061325115984206924
900,33.83526007227844,0.04930940344258472,60.49742948408535,0.032215333199715826,46.63220597572881,0.06134150824971027
901,33.81404934810314,0.04932960154520379,60.448113622505694,0.03222902926119479,46.61830736671184,0.06135790051521362
902,33.79267942247776,0.04934979964782287,60.39838843679537,0.03224272532267375,46.60414751830729,0.061374292780716974
903,33.771150261615,0.04936999775044195,60.34825487031668,0.0322564213841527,46.589726352523314,0.06139068504622033
904,33.74946183565953,0.04939019585306102,60.29771387624619,0.032270117445631664,46.57504379714378,0.06140707731172368
905,33.72761411869533,0.0494103939556801,60.24676641752991,0.032283813507110626,46.56009978573395,0.06142346957722703
906,33.705607088752906,0.04943059205829918,60.19541346683785,0.03229750956858959,46.54489425764586,0.061439861842730384
907,33.683440727816176,0.04945079016091826,60.143656006518384,0.03231120563006855,46.52942715802349,0.06145625410823373
908,33.661115021829325,0.04947098826353734,60.0914950285524,0.0323249016915475,46.513698437807804,0.06147264637373708
909,33.63862996070343,0.04949118636615642,60.03893153450679,0.032338597753026464,46.49770805374149,0.061489038639240434
910,33.61598553832289,0.049511384468775496,59.9859665354881,0.032352293814505426,46.481455968373666,0.06150543090474379
911,33.59318175255169,0.04953158257139457,59.93260105209556,0.03236598987598438,46.464942150064104,0.06152182317024714
912,33.57021860523949,0.04955178067401365,59.87883611437368,0.03237968593746334,46.44816657298758,0.06153821543575049
913,33.547096102227556,0.049571978776632726,59.82467276176499,0.0323933819989423,46.431129217137766,0.061554607701253844
914,33.52381425335448,0.0495921768792518,59.770112043062085,0.03240707806042126,46.41383006833103,0.061570999966757196
915,33.50037307246166,0.04961237498187088,59.715155016359475,0.03242077412190022,46.396269118210014,0.06158739223226055
916,33.47677257739883,0.049632573084489956,59.659802749005244,0.03243447018337918,46.37844636424701,0.061603784497763894
917,33.45301279002906,0.049652771187109035,59.604056317552306,0.03244816624485814,46.36036180974714,0.06162017676326725
918,33.42909373623388,0.049672969289728114,59.54791680770931,0.0324618623063371,46.34201546385127,0.0616365690287706
919,33.40501544591809,0.04969316739234719,59.491385314291556,0.03247555836781606,46.32340734153882,0.06165296129427395
920,33.38077795301436,0.04971336549496627,59.43446294117108,0.03248925442929502,46.30453746363029,0.061669353559777304
921,33.35638129548771,0.049733563597585344,59.37715080122712,0.03250295049077398,46.28540585678965,0.061685745825280656
922,33.33182551533979,0.04975376170020442,59.31945001629584,0.032516646552252934,46.26601255352638,0.06170213809078401
923,33.30711065861298,0.0497739598028235,59.261361717119826,0.032530342613731895,46.24635759219754,0.06171853035628736
924,33.282236775394296,0.049794157905442574,59.20288704329753,0.03254403867521086,46.22644101700933,0.061734922621790714
925,33.25720391981908,0.04981435600806165,59.144027143232286,0.03255773473668981,46.20626287801879,0.06175131488729406
926,33.23201215007462,0.04983455411068073,59.084783174080926,0.03257143079816877,46.185823231135004,0.06176770715279741
927,33.20666152840342,0.04985475221329981,59.025156301702495,0.032585126859647734,46.16512213812018,0.061784099418300764
928,33.18115212110642,0.04987495031591889,58.965147700606394,0.03259882292112669,46.144159666590696,0.06180049168380412
929,33.155483998545996,0.04989514841853797,58.90475855390035,0.03261251898260565,46.12293589001764,0.06181688394930747
930,33.12965723514872,0.04991534652115705,58.84399005323819,0.03262621504408461,46.10145088772735,0.06183327621481082
931,33.103671909407986,0.049935544623776126,58.78284339876727,0.03263991110556357,46.079704744901726,0.061849668480314174
932,33.0775281038865,0.0499557427263952,58.72131979907576,0.032653607167042534,46.05769755257825,0.06186606074581752
933,33.05122590521844,0.04997594082901428,58.65942047113964,0.03266730322852149,46.03542940764986,0.06188245301132088
934,33.02476540411156,0.04999613893163335,58.59714664026927,0.03268099929000045,46.012900412864646,0.061898845276824224
935,32.998146695349064,0.05001633703425243,58.53449954005613,0.03269469535147941,45.9901106768252,0.06191523754232758
936,32.97136987779129,0.05003653513687151,58.471480412319046,0.032708391412958365,45.96706031398798,0.06193162980783093
937,32.94443505437721,0.050056733239490586,58.40809050704996,0.03272208747443733,45.94374944466222,0.06194802207333428
938,32.917342332125706,0.050076931342109665,58.34433108236005,0.03273578353591629,45.920178195008795,0.061964414338837634
939,32.89009182213679,0.050097129444728744,58.28020340442519,0.03274947959739524,45.896346697038915,0.061980806604340986
940,32.86268363959242,0.05011732754734782,58.21570874743118,0.032763175658874204,45.87225508861236,0.06199719886984434
941,32.83511790375735,0.0501375256499669,58.15084839351904,0.032776871720353165,45.84790351343583,0.062013591135347684
942,32.80739473797966,0.050157723752585974,58.0856236327299,0.032790567781832126,45.823292121060796,0.062029983400851044
943,32.77951426969113,0.05017792185520505,58.020035762949554,0.03280426384331109,45.79842106688145,0.06204637566635439
944,32.751476630407424,0.050198119957824125,57.95408608985316,0.03281795990479004,45.77329051213207,0.06206276793185774
945,32.72328195572808,0.050218318060443204,57.887775926849216,0.032831655966269004,45.74790062388452,0.062079160197361094
946,32.69493038533639,0.05023851616306228,57.82110659502395,0.032845352027747965,45.72225157504538,0.062095552462864446
947,32.66642206299897,0.05025871426568136,57.754079423085,0.03285904808922692,45.6963435443528,0.0621119447283678
948,32.637757136565185,0.05027891236830044,57.68669574730502,0.03287274415070588,45.6701767163734,0.06212833699387115
949,32.60893575796646,0.05029911047091952,57.61895691146542,0.03288644021218484,45.64375128149855,0.062144729259374504
950,32.579958083215296,0.0503193085735386,57.55086426679938,0.032900136273663796,45.61706743594098,0.06216112152487785
951,32.55082427240416,0.05033950667615768,57.48241917193495,0.03291383233514276,45.59012538173061,0.06217751379038121
952,32.52153448970416,0.05035970477877675,57.41362299283813,0.03292752839662172,45.56292532671065,0.062193906055884554
953,32.49208890336359,0.05037990288139583,57.34447710275545,0.03294122445810068,45.53546748453314,0.06221029832138791
954,32.462487685706186,0.0504001009840149,57.274982882156536,0.03295492051957964,45.507752074654526,0.06222669058689126
955,32.432731013129285,0.05042029908663398,57.205141718676465,0.032968616581058596,45.479779322330955,0.06224308285239461
956,32.40281906610173,0.05044049718925306,57.13495500705791,0.03298231264253756,45.45154945861317,0.062259475117897964
957,32.37275202916169,0.05046069529187214,57.06442414909323,0.03299600870401652,45.423062720341605,0.06227586738340131
958,32.34253009091413,0.050480893394491216,56.99355055356634,0.03300970476549547,45.39431935014079,0.06229225964890467
959,32.31215344402825,0.050501091497110295,56.92233563619413,0.033023400826974435,45.36531959641401,0.062308651914408014
960,32.28162228523465,0.050521289599729374,56.85078081956837,0.033037096888453396,45.33606371333734,0.062325044179911374
961,32.25093681532233,0.05054148770234845,56.77888753309681,0.03305079294993235,45.30655196085382,0.06234143644541472
962,32.220097239135505,0.050561685804967525,56.70665721294439,0.03306448901141131,45.27678460466717,0.06235782871091807
963,32.18910376557023,0.050581883907586604,56.63409130197443,0.03307818507289027,45.24676191623547,0.062374220976421424
964,32.157956607570824,0.05060208201020568,56.5611912496894,0.033091881134369235,45.21648417276449,0.062390613241924776
965,32.12665598212618,0.050622280112824755,56.48795851217177,0.03310557719584819,45.18595165720089,0.06240700550742813
966,32.09520211026573,0.050642478215443834,56.41439455202446,0.03311927325732715,45.155164658225345,0.062423397772931474
967,32.063595217055436,0.05066267631806291,56.340500838311556,0.03313296931880611,45.12412347024505,0.062439790038434834
968,32.0318355315934,0.05068287442068199,56.26627884649844,0.03314666538028507,45.09282839338661,0.06245618230393818
969,31.9999232870054,0.05070307252330107,56.191730058392125,0.03316036144176403,45.061279733488114,0.06247257456944154
970,31.967858720440244,0.05072327062592015,56.116855962081175,0.03317405750324299,45.02947780209152,0.062488966834944884
971,31.935642073064844,0.05074346872853923,56.041658051875814,0.03318775356472195,44.99742291643446,0.06250535910044824
972,31.903273590059214,0.0507636668311583,55.966137828247696,0.033201449626200905,44.96511539944209,0.06252175136595159
973,31.87075352061119,0.05078386493377738,55.89029679776944,0.033215145687679866,44.93255557971854,0.06253814363145493
974,31.838082117911085,0.05080406303639646,55.8141364730545,0.03322884174915883,44.899743791538285,0.0625545358969583
975,31.80525963914603,0.05082426113901553,55.737658372696416,0.03324253781063778,44.86668037483737,0.06257092816246164
976,31.77228634549415,0.05084445924163461,55.66086402120821,0.03325623387211674,44.83336567520418,0.062587320427965
977,31.73916250211872,0.05086465734425369,55.58375494896168,0.033269929933595704,44.79980004387028,0.06260371269346834
978,31.705888378161866,0.05088485544687277,55.50633269212649,0.033283625995074666,44.765983837700844,0.0626201049589717
979,31.672464246738304,0.05090505354949185,55.42859879260924,0.03329732205655363,44.731917419185095,0.06263649722447505
980,31.638890384928835,0.050925251652110926,55.35055479799243,0.03331101811803258,44.69760115642626,0.06265288948997841
981,31.60516707377358,0.050945449754730004,55.2722022614731,0.03332471417951154,44.66303542313164,0.06266928175548175
982,31.571294598265137,0.050965647857349076,55.19354274180188,0.033338410240990504,44.62822059860216,0.0626856740209851
983,31.53727324734147,0.050985845959968155,55.114577803221536,0.03335210630246946,44.593157067722004,0.06270206628648846
984,31.50310331387874,0.051006044062587234,55.03530901540533,0.03336580236394842,44.557845220947854,0.0627184585519918
985,31.468785094683803,0.051026242165206306,54.95573795339584,0.03337949842542738,44.52228545429797,0.06273485081749516
986,31.434318890486583,0.051046440267825385,54.87586619754318,0.033393194486906336,44.48647816934117,0.06275124308299851
987,31.399705005932347,0.051066638370444464,54.79569533344325,0.0334068905483853,44.45042377318539,0.06276763534850187
988,31.364943749573715,0.05108683647306354,54.715226951876204,0.03342058660986426,44.414122678466406,0.06278402761400521
989,31.330035433862463,0.05110703457568262,54.6344626487445,0.03343428267134322,44.37757530333584,0.06280041987950857
990,31.29498037514123,0.0511272326783017,54.55340402501103,0.03344797873282218,44.34078207144956,0.06281681214501192
991,31.259778893635023,0.05114743078092078,54.47205268663719,0.033461674794301136,44.30374341195532,0.06283320441051526
992,31.224431313442476,0.05116762888353986,54.39041024452072,0.0334753708557801,44.26645975948058,0.06284959667601862
993,31.188937962527042,0.05118782698615893,54.30847831443389,0.03348906691725906,44.22893155412012,0.06286598894152197
994,31.15329917270791,0.05120802508877801,54.22625851696121,0.03350276297873801,44.19115924142307,0.06288238120702533
995,31.117515279650817,0.05122822319139708,54.143752477437175,0.033516459040216974,44.15314327238031,0.06289877347252867
996,31.081586622858616,0.05124842129401616,54.06096182588422,0.033530155101695935,44.11488410341116,0.06291516573803202
997,31.04551354566172,0.05126861939663524,53.97788819695032,0.03354385116317489,44.07638219635017,0.06293155800353538
998,31.00929639520841,0.05128881749925432,53.89453322984657,0.03355754722465385,44.0376380184337,0.06294795026903874
999,30.972935522454815,0.0513090156018734,53.810898568285026,0.03357124328613281,43.998652042286196,0.06296434253454208


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_80_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00023,0.04443616047501564,0.03963190317153931,0.06428752094507217
1,1,00048,0.06702855229377747,0.036255039274692535,0.09245344996452332
2,2,00073,0.03898032382130623,0.03724121302366257,0.07583111524581909
3,3,00098,0.05866546183824539,0.053811490535736084,0.09959358721971512


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_80_D_6/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,20.470160131738172,0.03898032382130623,46.16025985729992,0.036255039274692535,14.132001520903312,0.06428752094507217
1,20.493305007474586,0.039008400126083476,46.1910672711722,0.03627261329997886,14.151260219153572,0.0643228623527545
2,20.516358948391755,0.03903647643086072,46.22155790115725,0.0362901873252652,14.170472789783462,0.06435820376043683
3,20.539321772871666,0.03906455273563798,46.251731214786766,0.036307761350551526,14.189639099417585,0.06439354516811915
4,20.562193301952217,0.039092629040415224,46.281586687233386,0.036325335375837854,14.208759016062844,0.06442888657580148
5,20.584973359333684,0.03912070534519247,46.311123801333494,0.03634290940112418,14.227832409112956,0.06446422798348381
6,20.607661771385068,0.03914878164996972,46.34034204760982,0.03636048342641052,14.246859149352792,0.06449956939116612
7,20.63025836715037,0.03917685795474697,46.36924092429372,0.036378057451696845,14.26583910896279,0.06453491079884845
8,20.65276297835468,0.03920493425952422,46.39781993734725,0.03639563147698317,14.284772161523199,0.06457025220653077
9,20.675175439410236,0.039233010564301465,46.42607860048482,0.0364132055022695,14.303658182018332,0.0646055936142131
10,20.697495587422214,0.03926108686907871,46.45401643519467,0.036430779527555836,14.322497046840734,0.06464093502189543
11,20.7197232621946,0.03928916317385596,46.48163297076002,0.036448353552842164,14.341288633795328,0.06467627642957775
12,20.741858306235727,0.03931723947863321,46.50892774427995,0.03646592757812849,14.360032822103454,0.06471161783726008
13,20.76390056476381,0.03934531578341046,46.53590030068998,0.03648350160341483,14.378729492406881,0.0647469592449424
14,20.785849885712356,0.03937339208818771,46.562550192782304,0.036501075628701155,14.397378526771734,0.06478230065262473
15,20.807706119735453,0.039401468392964954,46.58887698122584,0.03651864965398748,14.415979808692411,0.06481764206030706
16,20.82946912021283,0.0394295446977422,46.61488023458588,0.03653622367927381,14.434533223095391,0.06485298346798937
17,20.851138743254946,0.039457621002519455,46.64055952934358,0.036553797704560145,14.453038656343018,0.0648883248756717
18,20.872714847707826,0.0394856973072967,46.6659144499149,0.03657137172984647,14.471495996237183,0.06492366628335403
19,20.894197295157856,0.03951377361207395,46.69094458866958,0.0365889457551328,14.489905132023003,0.06495900769103635
20,20.91558594993642,0.039541849916851196,46.71564954594962,0.036606519780419136,14.508265954392378,0.06499434909871868
21,20.936880679124403,0.03956992622162845,46.74002893008737,0.036624093805705464,14.526578355487553,0.065029690506401
22,20.95808135255656,0.0395980025264057,46.76408235742361,0.03664166783099179,14.544842228904566,0.06506503191408333
23,20.979187842825816,0.039626078831182944,46.78780945232504,0.03665924185627812,14.563057469696657,0.06510037332176566
24,21.00020002528733,0.03965415513596019,46.81120984720164,0.036676815881564455,14.58122397437763,0.06513571472944799
25,21.021117778062568,0.03968223144073744,46.834283182523635,0.03669438990685078,14.599341640925102,0.06517105613713031
26,21.041940982043137,0.03971030774551469,46.85702910683824,0.03671196393213711,14.617410368783768,0.06520639754481262
27,21.06266952089452,0.03973838405029194,46.879447276786046,0.03672953795742344,14.635430058868547,0.06524173895249495
28,21.083303281059717,0.039766460355069186,46.90153735711707,0.036747111982709774,14.653400613567669,0.06527708036017728
29,21.103842151762734,0.03979453665984643,46.923299020706544,0.0367646860079961,14.671321936745729,0.0653124217678596
30,21.124286025011916,0.03982261296462368,46.94473194857041,0.03678226003328243,14.689193933746662,0.06534776317554193
31,21.144634795603192,0.039850689269400934,46.965835829880454,0.036799834058568764,14.707016511396636,0.06538310458322426
32,21.16488836112316,0.03987876557417818,46.986610361979174,0.03681740808385509,14.724789578006922,0.06541844599090658
33,21.18504662195208,0.03990684187895543,47.0070552503943,0.03683498210914142,14.742513043376686,0.06545378739858891
34,21.20510948126667,0.039934918183732675,47.027170208853036,0.03685255613442775,14.760186818795693,0.06548912880627124
35,21.225076845042857,0.03996299448850993,47.046954959295974,0.03687013015971408,14.777810817046964,0.06552447021395356
36,21.244948622058313,0.039991070793287176,47.06640923189063,0.03688770418500041,14.795384952409396,0.06555981162163588
37,21.264724723894915,0.04001914709806442,47.08553276504484,0.03690527821028674,14.812909140660286,0.0655951530293182
38,21.28440506494105,0.04004722340284167,47.10432530541964,0.036922852235573074,14.83038329907778,0.06563049443700053
39,21.303989562393802,0.04007529970761892,47.122786607941926,0.0369404262608594,14.8478073464433,0.06566583584468286
40,21.323478136261006,0.04010337601239617,47.14091643581682,0.03695800028614573,14.865181203043877,0.06570117725236518
41,21.34287070936312,0.04013145231717342,47.15871456053967,0.03697557431143206,14.882504790674401,0.06573651866004751
42,21.362167207335048,0.040159528621950664,47.17618076190771,0.03699314833671839,14.899778032639876,0.06577186006772984
43,21.3813675586278,0.04018760492672791,47.1933148280315,0.03701072236200472,14.917000853757523,0.06580720147541216
44,21.400471694509967,0.040215681231505165,47.210116555345905,0.03702829638729105,14.934173180358888,0.06584254288309449
45,21.419479549069102,0.04024375753628241,47.22658574862092,0.03704587041257738,14.951294940291838,0.06587788429077682
46,21.438391059213007,0.04027183384105966,47.242722220972,0.03706344443786371,14.968366062922492,0.06591322569845913
47,21.45720616467084,0.040299910145836906,47.25852579387015,0.03708101846315004,14.985386479137171,0.06594856710614146
48,21.475924807994055,0.04032798645061415,47.27399629715177,0.03709859248843637,15.00235612134412,0.06598390851382378
49,21.4945469345573,0.04035606275539141,47.289133569028,0.0371161665137227,15.01927492347533,0.06601924992150611
50,21.513072492559097,0.040384139060168654,47.30393745609391,0.03713374053900903,15.036142820988191,0.06605459132918844
51,21.53150143302243,0.0404122153649459,47.318407813337224,0.03715131456429536,15.052959750867094,0.06608993273687076
52,21.5498337097952,0.04044029166972315,47.33254450414687,0.037168888589581686,15.06972565162502,0.06612527414455309
53,21.568069279550517,0.040468367974500395,47.346347400320994,0.03718646261486802,15.086440463304998,0.06616061555223542
54,21.58620810178689,0.04049644427927765,47.35981638207492,0.03720403664015435,15.103104127481513,0.06619595695991774
55,21.604250138828235,0.040524520584054896,47.37295133804847,0.03722161066544068,15.119716587261879,0.06623129836760007
56,21.622195355823834,0.04055259688883214,47.385752165313285,0.03723918469072701,15.13627778728749,0.06626663977528238
57,21.640043720748043,0.04058067319360939,47.39821876937951,0.03725675871601334,15.152787673735066,0.06630198118296471
58,21.657795204399985,0.040608749498386644,47.41035106420237,0.03727433274129967,15.16924619431777,0.06633732259064704
59,21.675449780403007,0.04063682580316389,47.4221489721883,0.037291906766585996,15.1856532982863,0.06637266399832936
60,21.693007425204044,0.04066490210794114,47.43361242420083,0.03730948079187233,15.202008936429904,0.06640800540601169
61,21.71046811807289,0.040692978412718385,47.444741359565995,0.03732705481715866,15.218313061077307,0.06644334681369402
62,21.72783184110123,0.04072105471749563,47.455535726077585,0.03734462884244499,15.234565626097583,0.06647868822137634
63,21.745098579201645,0.040749131022272886,47.46599548000199,0.037362202867731314,15.25076658690098,0.06651402962905867
64,21.7622683201064,0.04077720732705013,47.47612058608268,0.03737977689301765,15.26691590043965,0.066549371036741
65,21.77934105436617,0.04080528363182738,47.48591101754435,0.03739735091830398,15.283013525208299,0.06658471244442332
66,21.796316775348537,0.04083335993660463,47.49536675609686,0.037414924943590305,15.299059421244792,0.06662005385210565
67,21.81319547923644,0.040861436241381874,47.50448779193861,0.03743249896887664,15.315053550130704,0.06665539525978796
68,21.829977165026452,0.04088951254615913,47.51327412375986,0.03745007299416297,15.330995874991766,0.06669073666747029
69,21.846661834526902,0.040917588850936375,47.52172575874546,0.037467647019449296,15.346886360498242,0.06672607807515261
70,21.863249492355898,0.04094566515571362,47.52984271257743,0.037485221044735624,15.362724972865285,0.06676141948283494
71,21.879740145939202,0.04097374146049087,47.537625009437065,0.03750279507002196,15.378511679853155,0.06679676089051727
72,21.89613380550795,0.04100181776526812,47.54507268200687,0.03752036909530829,15.394246450767415,0.0668321022981996
73,21.912430484096248,0.04102989407004537,47.552185771471954,0.037537943120594615,15.40992925645906,0.06686744370588192
74,21.928630197538652,0.04105797037482262,47.558964327521274,0.03755551714588095,15.425560069324549,0.06690278511356425
75,21.944732964467487,0.041086046679599864,47.56540840834843,0.03757309117116728,15.44113886330577,0.06693812652124657
76,21.96073880631005,0.04111412298437711,47.57151808065217,0.037590665196453606,15.45666561388997,0.0669734679289289
77,21.976647747285647,0.041142199289154364,47.577293419636575,0.037608239221739934,15.472140298109542,0.06700880933661121
78,21.992459814402505,0.04117027559393161,47.582734509010834,0.03762581324702627,15.48756289454186,0.06704415074429354
79,22.008175037454613,0.04119835189870886,47.587841440988775,0.037643387272312596,15.50293338330891,0.06707949215197587
80,22.023793449018303,0.041226428203486105,47.59261431628798,0.037660961297598924,15.518251746076944,0.0671148335596582
81,22.039315084448805,0.04125450450826336,47.597053244128624,0.03767853532288525,15.533517966056024,0.06715017496734052
82,22.054739981876626,0.041282580813040606,47.60115834223194,0.03769610934817159,15.548732027999517,0.06718551637502285
83,22.070068182203762,0.04131065711781785,47.60492973681836,0.037713683373457915,15.563893918203483,0.06722085778270517
84,22.08529972909985,0.0413387334225951,47.60836756260533,0.03773125739874424,15.579003624506049,0.0672561991903875
85,22.100434668998105,0.04136680972737235,47.611471962804764,0.03774883142403058,15.594061136286657,0.06729154059806983
86,22.115473051091193,0.0413948860321496,47.614243089120144,0.037766405449316906,15.60906644446528,0.06732688200575215
87,22.130414927326896,0.04142296233692685,47.61668110174337,0.037783979474603234,15.624019541501525,0.06736222341343447
88,22.145260352403724,0.041451038641704095,47.61878616935118,0.03780155349988956,15.638920421393735,0.06739756482111679
89,22.160009383766322,0.04147911494648134,47.620558469101276,0.0378191275251759,15.653769079677945,0.06743290622879912
90,22.174662081600772,0.04150719125125859,47.62199818662806,0.037836701550462225,15.66856551342681,0.06746824763648145
91,22.189218508829793,0.04153526755603584,47.623105516038194,0.03785427557574855,15.683309721248442,0.06750358904416377
92,22.20367873110771,0.04156334386081309,47.62388065990554,0.03787184960103489,15.69800170328521,0.0675389304518461
93,22.218042816815434,0.04159142016559034,47.62432382926606,0.037889423626321216,15.712641461212401,0.06757427185952843
94,22.232310837055163,0.041619496470367584,47.62443524361221,0.037906997651607544,15.727228998236907,0.06760961326721075
95,22.246482865645056,0.04164757277514484,47.624215130887045,0.03792457167689387,15.741764319095747,0.06764495467489308
96,22.260558979113675,0.041675649079922085,47.62366372747788,0.037942145702180206,15.75624743005458,0.0676802960825754
97,22.274539256694467,0.04170372538469933,47.62278127820989,0.037959719727466534,15.770678338906098,0.06771563749025772
98,22.288423780319853,0.04173180168947658,47.62156803633905,0.03797729375275286,15.785057054968426,0.06775097889794005
99,22.30221263461544,0.041759877994253826,47.62002426354493,0.03799486777803919,15.799383589083332,0.06778632030562237
100,22.315905906893935,0.04178795429903108,47.61815022992313,0.038012441803325525,15.81365795361449,0.0678216617133047
101,22.32950368714901,0.04181603060380833,47.615946213977345,0.03803001582861185,15.827880162445581,0.06785700312098703
102,22.34300606804899,0.041844106908585574,47.613412502611084,0.03804758985389818,15.842050230978385,0.06789234452866935
103,22.356413144930425,0.04187218321336282,47.61054939111909,0.038065163879184516,15.856168176130732,0.06792768593635168
104,22.369725015791566,0.04190025951814007,47.60735718317845,0.038082737904470844,15.870234016334468,0.067963027344034
105,22.382941781285638,0.04192833582291732,47.603836190839274,0.03810031192975717,15.884247771533282,0.06799836875171633
106,22.39606354471403,0.04195641212769457,47.599986734515134,0.0381178859550435,15.898209463180478,0.06803371015939866
107,22.409090412019353,0.041984488432471816,47.59580914297312,0.038135459980329835,15.912119114236717,0.06806905156708098
108,22.42202249177839,0.04201256473724906,47.59130375332357,0.03815303400561616,15.925976749167592,0.0681043929747633
109,22.434859895194823,0.04204064104202632,47.58647091100952,0.03817060803090249,15.93978239394126,0.06813973438244562
110,22.447602736091945,0.042068717346803564,47.58131096979569,0.03818818205618882,15.953536076025893,0.06817507579012795
111,22.460251130905178,0.04209679365158081,47.575824291757264,0.03820575608147515,15.96723782438711,0.06821041719781028
112,22.472805198674475,0.04212486995635806,47.57001124726834,0.03822333010676148,15.980887669485341,0.0682457586054926
113,22.48526506103661,0.042152946261135305,47.56387221498991,0.03824090413204781,15.994485643273089,0.06828110001317493
114,22.4976308422173,0.04218102256591256,47.557407581857674,0.038258478157334144,16.008031779192144,0.06831644142085726
115,22.509902669023237,0.042209098870689805,47.550617743069424,0.03827605218262047,16.02152611217073,0.06835178282853958
116,22.522080670833994,0.04223717517546705,47.5435031020721,0.0382936262079068,16.034968678620565,0.06838712423622191
117,22.534164979593772,0.0422652514802443,47.5360640705486,0.03831120023319313,16.04835951643385,0.06842246564390422
118,22.546155729803047,0.04229332778502155,47.52830106840414,0.03832877425847946,16.061698664980227,0.06845780705158655
119,22.55805305851008,0.0423214040897988,47.52021452375237,0.03834634828376579,16.07498616510357,0.06849314845926888
120,22.569857105302308,0.04234948039457605,47.51180487290115,0.03836392230905212,16.088222059118834,0.0685284898669512
121,22.581568012297605,0.042377556699353294,47.50307256033797,0.038381496334338454,16.10140639080873,0.06856383127463353
122,22.593185924135415,0.04240563300413054,47.49401803871507,0.03839907035962478,16.114539205420364,0.06859917268231586
123,22.604710987967774,0.042433709308907795,47.484641768834166,0.03841664438491111,16.127620549661838,0.06863451408999818
124,22.616143353450163,0.04246178561368504,47.47494421963103,0.03843421841019744,16.140650471698716,0.06866985549768051
125,22.627483172732312,0.04248986191846229,47.464925868159455,0.03845179243548377,16.15362902115048,0.06870519690536284
126,22.638730600448856,0.042517938223239536,47.45458719957523,0.0384693664607701,16.166556249086874,0.06874053831304516
127,22.64988579370978,0.04254601452801679,47.44392870711949,0.03848694048605643,16.179432208024195,0.06877587972072749
128,22.660948912090884,0.04257409083279404,47.432950892101935,0.03850451451134276,16.192256951921507,0.0688112211284098
129,22.671920117624026,0.042602167137571284,47.42165426388365,0.03852208853662909,16.20503053617682,0.06884656253609213
130,22.682799574787268,0.04263024344234853,47.41003933985963,0.03853966256191542,16.21775301762311,0.06888190394377446
131,22.693587450494938,0.04265831974712578,47.398106645440976,0.03855723658720175,16.23042445452438,0.06891724535145678
132,22.70428391408751,0.04268639605190303,47.38585671403671,0.03857481061248808,16.243044906571573,0.06895258675913911
133,22.7148891373214,0.04271447235668028,47.373290087035414,0.03859238463777441,16.25561443487845,0.06898792816682144
134,22.725403294358653,0.042742548661457526,47.36040731378641,0.03860995866306074,16.268133101977373,0.06902326957450376
135,22.735826561756472,0.04277062496623477,47.347208951580654,0.038627532688347066,16.280600971815055,0.06905861098218609
136,22.74615911845669,0.04279870127101202,47.3336955656314,0.0386451067136334,16.293018109748196,0.06909395238986842
137,22.756401145775026,0.042826777575789274,47.319867729054444,0.03866268073891973,16.305384582539094,0.06912929379755074
138,22.766552827390345,0.04285485388056652,47.305726022848056,0.03868025476420606,16.317700458351144,0.06916463520523305
139,22.776614349333695,0.04288293018534377,47.29127103587267,0.03869782878949239,16.329965806744326,0.06919997661291538
140,22.786585899977297,0.042911006490121015,47.27650336483023,0.03871540281477872,16.342180698670525,0.06923531802059771
141,22.79646767002339,0.04293908279489826,47.261423614243185,0.03873297684006505,16.354345206468903,0.06927065942828003
142,22.80625985249295,0.042967159099675516,47.24603239643319,0.038750550865351376,16.366459403861118,0.06930600083596236
143,22.81596264271432,0.04299523540445276,47.230330331499545,0.03876812489063771,16.37852336594649,0.06934134224364469
144,22.82557623831174,0.04302331170923001,47.21431804729725,0.03878569891592404,16.39053716919713,0.06937668365132701
145,22.83510083919368,0.04305138801400726,47.19799617941479,0.038803272941210366,16.402500891452966,0.06941202505900934
146,22.844536647541172,0.04307946431878451,47.18136537115163,0.038820846966496694,16.414414611916705,0.06944736646669167
147,22.85388386779596,0.04310754062356176,47.16442627349532,0.03883842099178303,16.426278411148747,0.069482707874374
148,22.863142706648553,0.043135616928339005,47.14717954509846,0.03885599501706936,16.438092371062027,0.06951804928205632
149,22.87231337302616,0.04316369323311625,47.129625852255096,0.038873569042355685,16.449856574916733,0.06955339068973863
150,22.881396078080527,0.0431917695378935,47.111765868877114,0.03889114306764202,16.461571107315095,0.06958873209742096
151,22.890391035175693,0.04321984584267075,47.09360027647009,0.03890871709292835,16.473236054195915,0.06962407350510329
152,22.899298459875542,0.043247922147448,47.07512976410899,0.038926291118214676,16.4848515028292,0.06965941491278561
153,22.90811856993136,0.043275998452225246,47.05635502841346,0.038943865143501004,16.49641754181062,0.06969475632046794
154,22.916851585269214,0.04330407475700249,47.03727677352288,0.03896143916878734,16.507934261055958,0.06973009772815027
155,22.925497727977245,0.04333215106177975,47.017895711071155,0.03897901319407367,16.519401751795463,0.0697654391358326
156,22.934057222292843,0.043360227366556994,46.998212560161065,0.038996587219359995,16.53082010656815,0.06980078054351492
157,22.942530294589726,0.04338830367133424,46.97822804733847,0.03901416124464633,16.54218941921602,0.06983612195119725
158,22.950917173364935,0.04341637997611149,46.957942906566196,0.03903173526993266,16.553509784878226,0.06987146335887956
159,22.959218089225665,0.043444456280888735,46.937357879197485,0.039049309295218985,16.5647812999852,0.06990680476656189
160,22.96743327487606,0.04347253258566599,46.91647371394936,0.03906688332050531,16.57600406225262,0.06994214617424421
161,22.975562965103855,0.043500608890443236,46.895291166875516,0.03908445734579165,16.587178170675426,0.06997748758192654
162,22.983607396766935,0.04352868519522048,46.87381100133908,0.039102031371077976,16.59830372552171,0.07001282898960887
163,22.991566808779798,0.04355676149999773,46.85203398798491,0.039119605396364304,16.60938082832653,0.07004817039729119
164,22.9994414420999,0.043584837804774984,46.829960904711776,0.03913717942165064,16.62040958188571,0.07008351180497352
165,23.00723153971393,0.04361291410955223,46.80759253664414,0.03915475344693697,16.631390090249504,0.07011885321265585
166,23.014937346623935,0.04364099041432948,46.78492967610365,0.039172327472223295,16.642322458716276,0.07015419462033817
167,23.02255910983339,0.043669066719106725,46.761973122580464,0.03918990149750962,16.653206793826055,0.0701895360280205
168,23.030097078333164,0.04369714302388397,46.73872368270411,0.03920747552279596,16.66404320335403,0.07022487743570283
169,23.037551503087357,0.04372521932866122,46.71518217021428,0.039225049548082286,16.674831796304034,0.07026021884338514
170,23.04492263701909,0.04375329563343847,46.69134940593112,0.039242623573368614,16.685572682901903,0.07029556025106747
171,23.052210734996137,0.04378137193821572,46.667226217725386,0.03926019759865494,16.69626597458878,0.07033090165874979
172,23.059416053816534,0.04380944824299297,46.642813440488325,0.03927777162394128,16.7069117840144,0.07036624306643212
173,23.06653885219403,0.043837524547770214,46.618111916101206,0.039295345649227605,16.717510225030278,0.07040158447411445
174,23.073579390743472,0.04386560085254747,46.59312249340457,0.03931291967451393,16.72806141268282,0.07043692588179677
175,23.080537931966123,0.043893677157324715,46.567846028167295,0.03933049369980027,16.738565463206406,0.0704722672894791
176,23.087414740234806,0.04392175346210196,46.54228338305535,0.039348067725086595,16.74902249401639,0.07050760869716143
177,23.094210081779064,0.04394982976687921,46.51643542760018,0.03936564175037292,16.759432623702033,0.07054295010484375
178,23.100924224670145,0.043977906071656456,46.49030303816705,0.03938321577565925,16.76979597201941,0.07057829151252606
179,23.10755743880594,0.04400598237643371,46.46388709792279,0.039400789800945586,16.7801126598842,0.07061363292020839
180,23.114109995895813,0.04403405868121096,46.43718849680367,0.039418363826231914,16.790382809364463,0.07064897432789072
181,23.120582169445345,0.044062134985988204,46.41020813148262,0.03943593785151824,16.800606543673332,0.07068431573557304
182,23.12697423474102,0.04409021129076545,46.382946905336475,0.03945351187680457,16.81078398716163,0.07071965714325537
183,23.13328646883478,0.044118287595542705,46.355405728412805,0.039471085902090905,16.82091526531048,0.0707549985509377
184,23.139519150528493,0.04414636390031995,46.32758551739657,0.03948865992737723,16.831000504723782,0.07079033995862002
185,23.145672560358406,0.0441744402050972,46.299487195576425,0.03950623395266356,16.841039833120714,0.07082568136630235
186,23.151746980579436,0.044202516509874445,46.271111692810834,0.039523807977949896,16.851033379328086,0.07086102277398468
187,23.157742695149395,0.04423059281465169,46.242459945493955,0.039541382003236224,16.86098127327268,0.070896364181667
188,23.163659989713175,0.044258669119428946,46.21353289652116,0.03955895602852255,16.87088364597356,0.07093170558934933
189,23.169499151586784,0.04428674542420619,46.1843314952544,0.03957653005380888,16.88074062953425,0.07096704699703164
190,23.175260469741385,0.04431482172898344,46.15485669748729,0.039594104079095215,16.890552357134936,0.07100238840471397
191,23.180944234787166,0.04434289803376069,46.125109465409956,0.03961167810438154,16.900318963024517,0.0710377298123963
192,23.18655073895719,0.04437097433853794,46.095090767573595,0.03962925212966787,16.91004058251268,0.07107307122007862
193,23.19208027609115,0.04439905064331519,46.06480157885483,0.0396468261549542,16.91971735196189,0.07110841262776095
194,23.197533141619047,0.044427126948092435,46.03424288041976,0.03966440018024053,16.92934940877929,0.07114375403544328
195,23.20290963254479,0.04445520325286968,46.00341565968792,0.03968197420552686,16.938936891408627,0.0711790954431256
196,23.208210047429713,0.04448327955764693,45.97232091029574,0.03969954823081319,16.948479939321984,0.07121443685080793
197,23.213434686376058,0.04451135586242418,45.940959632060014,0.039717122256099524,16.957978693011622,0.07124977825849026
198,23.21858385101032,0.04453943216720143,45.90933283094107,0.03973469628138585,16.967433293981625,0.07128511966617258
199,23.223657844466537,0.04456750847197868,45.877441519005515,0.03975227030667218,16.976843884739573,0.0713204610738549
200,23.228656971369595,0.044595584776755924,45.845286714389005,0.039769844331958515,16.98621060878814,0.07135580248153722
201,23.233581537818317,0.04462366108153318,45.81286944125871,0.03978741835724484,16.995533610616608,0.07139114388921955
202,23.23843185136859,0.044651737386310425,45.78019072977537,0.03980499238253117,17.00481303569235,0.07142648529690188
203,23.243208221016367,0.04467981369108767,45.74725161605539,0.0398225664078175,17.014049030452284,0.0714618267045842
204,23.247910957180668,0.04470788999586492,45.71405314213248,0.039840140433103834,17.023241742294214,0.07149716811226653
205,23.252540371686408,0.044735966300642166,45.680596355919285,0.03985771445839016,17.032391319568184,0.07153250951994886
206,23.257096777747257,0.04476404260541941,45.64688231116854,0.03987528848367649,17.04149791156771,0.07156785092763118
207,23.26158048994838,0.04479211891019667,45.61291206743425,0.03989286250896282,17.050561668521002,0.07160319233531351
208,23.265991824229147,0.044820195214973914,45.57868669003241,0.03991043653424915,17.059582741582155,0.07163853374299584
209,23.270331097865736,0.04484827151975116,45.5442072500018,0.03992801055953548,17.068561282822216,0.07167387515067816
210,23.27459862945372,0.04487634782452841,45.50947482406422,0.03994558458482181,17.077497445220256,0.07170921655836048
211,23.27879473889055,0.04490442412930566,45.47449049458478,0.03996315861010814,17.08639138265441,0.0717445579660428
212,23.282919747358026,0.04493250043408291,45.4392553495319,0.03998073263539447,17.09524324989276,0.07177989937372513
213,23.286973977304655,0.044960576738860156,45.40377048243701,0.0399983066606808,17.1040532025843,0.07181524078140746
214,23.29095775242798,0.0449886530436374,45.368036992354135,0.04001588068596713,17.112821397249768,0.07185058218908978
215,23.294871397656873,0.04501672934841465,45.33205598381925,0.04003345471125346,17.12154799127244,0.07188592359677211
216,23.298715239133717,0.045044805653191904,45.29582856680947,0.04005102873653979,17.130233142888894,0.07192126500445443
217,23.302489604196552,0.04507288195796915,45.25935585670189,0.04006860276182612,17.138877011179726,0.07195660641213676
218,23.30619482136122,0.0451009582627464,45.22263897423242,0.040086176787112446,17.14747975606017,0.07199194781981909
219,23.309831220303366,0.045129034567523645,45.18567904545425,0.04010375081239878,17.156041538270745,0.0720272892275014
220,23.313399131840452,0.0451571108723009,45.1484772016963,0.04012132483768511,17.16456251936779,0.07206263063518373
221,23.316898887913695,0.045185187177078145,45.111034579521224,0.04013889886297144,17.173042861713988,0.07209797204286605
222,23.320330821569957,0.04521326348185539,45.07335232068344,0.04015647288825777,17.181482728468815,0.07213331345054838
223,23.323695266943588,0.04524133978663264,45.035431572086914,0.0401740469135441,17.189882283578964,0.07216865485823071
224,23.326992559238203,0.045269416091409886,44.99727348574266,0.04019162093883043,17.19824169176873,0.07220399626591303
225,23.330223034708453,0.04529749239618714,44.958879218726146,0.040209194964116755,17.206561118530317,0.07223933767359536
226,23.33338703064169,0.04532556870096439,44.92024993313448,0.04022676898940309,17.21484073011413,0.07227467908127769
227,23.336484885339647,0.045353645005741634,44.88138679604348,0.04024434301468942,17.223080693518995,0.07231002048896001
228,23.33951693810003,0.04538172131051888,44.842290979464394,0.040261917039975746,17.23128117648235,0.07234536189664234
229,23.342483529198066,0.045409797615296135,44.80296366030063,0.040279491065262074,17.239442347470426,0.07238070330432467
230,23.34538499986806,0.04543787392007338,44.76340602030412,0.04029706509054841,17.247564375668283,0.07241604471200698
231,23.348221692284824,0.04546595022485063,44.72361924603177,0.04031463911583474,17.25564743096993,0.0724513861196893
232,23.35099394954517,0.045494026529627876,44.68360452880141,0.040332213141121065,17.263691683968297,0.07248672752737163
233,23.35370211564925,0.04552210283440512,44.643363064647836,0.0403497871664074,17.271697305945242,0.07252206893505396
234,23.356346535481944,0.04555017913918238,44.602896054278574,0.04036736119169373,17.279664468861444,0.07255741034273629
235,23.358927554794192,0.045578255443959624,44.56220470302941,0.040384935216980056,17.287593345346313,0.07259275175041861
236,23.361445520184247,0.04560633174873687,44.52129022081991,0.04040250924226639,17.295484108687845,0.07262809315810094
237,23.363900779078946,0.04563440805351412,44.48015382210866,0.04042008326755272,17.303336932822422,0.07266343456578327
238,23.366293679714918,0.04566248435829137,44.43879672584839,0.040437657292839047,17.311151992324547,0.07269877597346559
239,23.368624571119742,0.04569056066306862,44.39722015544088,0.040455231318125374,17.31892946239662,0.0727341173811479
240,23.37089380309315,0.045718636967845866,44.3554253386918,0.0404728053434117,17.32666951885859,0.07276945878883023
241,23.37310172618807,0.04574671327262311,44.313413507765304,0.04049037936869804,17.334372338137634,0.07280480019651256
242,23.375248691691766,0.04577478957740036,44.271185899138615,0.040507953393984365,17.342038097257706,0.07284014160419489
243,23.377335051606877,0.045802865882177614,44.228743753556195,0.04052552741927069,17.349666973829187,0.07287548301187721
244,23.379361158632438,0.04583094218695486,44.186088315984016,0.04054310144455703,17.35725914603836,0.07291082441955954
245,23.38132736614488,0.04585901849173211,44.14322083556364,0.040560675469843356,17.364814792636917,0.07294616582724187
246,23.38323402817901,0.045887094796509355,44.10014256556599,0.040578249495129684,17.372334092931453,0.07298150723492419
247,23.385081499408976,0.0459151711012866,44.05685476334517,0.04059582352041602,17.37981722677283,0.07301684864260652
248,23.38687013512915,0.045943247406063856,44.0133586902921,0.04061339754570235,17.38726437454563,0.07305219005028885
249,23.388600291235058,0.0459713237108411,43.969655611787864,0.040630971570988675,17.39467571715745,0.07308753145797117
250,23.390272324204265,0.04599940001561835,43.925746797157146,0.040648545596275,17.402051436028263,0.0731228728656535
251,23.391886591077217,0.0460274763203956,43.88163351962135,0.04066611962156134,17.409391713079664,0.07315821427333581
252,23.39344344943807,0.046055552625172844,43.837317056251734,0.040683693646847666,17.416696730724166,0.07319355568101814
253,23.39494325739555,0.0460836289299501,43.79279868792227,0.040701267672133994,17.42396667185437,0.07322889708870046
254,23.396386373563704,0.046111705234727345,43.748079699262476,0.04071884169742032,17.431201719832163,0.07326423849638279
255,23.397773157042728,0.04613978153950459,43.70316137861004,0.040736415722706656,17.4384020584779,0.07329957990406512
256,23.399103967399697,0.04616785784428184,43.658045017963516,0.040753989747992984,17.445567872059478,0.07333492131174744
257,23.400379164649358,0.04619593414905909,43.612731912934585,0.04077156377327931,17.452699345281452,0.07337026271942977
258,23.401599109234834,0.04622401045383634,43.56722336270042,0.04078913779856565,17.45979666327408,0.0734056041271121
259,23.40276416200839,0.046252086758613586,43.52152066995592,0.040806711823851975,17.46686001158237,0.07344094553479442
260,23.40387468421211,0.04628016306339083,43.475625140865766,0.0408242858491383,17.473889576155052,0.07347628694247674
261,23.40493103745863,0.04630823936816808,43.429538085016354,0.04084185987442463,17.480885543333567,0.07351162835015906
262,23.405933583711843,0.046336315672945334,43.383260815367656,0.040859433899710966,17.48784809984099,0.07354696975784139
263,23.406882685267547,0.04636439197772258,43.336794648205036,0.040877007924997294,17.494777432770956,0.07358231116552372
264,23.407778704734174,0.04639246828249983,43.29014090309079,0.04089458195028362,17.501673729576535,0.07361765257320604
265,23.40862200501343,0.046420544587277075,43.24330090281571,0.04091215597556995,17.508537178059097,0.07365299398088837
266,23.40941294928099,0.04644862089205433,43.19627597335055,0.040929730000856285,17.51536796635713,0.0736883353885707
267,23.410151900967154,0.046476697196831576,43.149067443797364,0.04094730402614261,17.52216628293505,0.07372367679625302
268,23.410839223737504,0.04650477350160882,43.10167664634067,0.04096487805142894,17.528932316571996,0.07375901820393535
269,23.41147528147357,0.04653284980638607,43.054104916198625,0.040982452076715276,17.53566625635054,0.07379435961161768
270,23.41206043825351,0.04656092611116332,43.00635359157418,0.041000026102001604,17.542368291645477,0.0738297010193
271,23.41259505833274,0.04658900241594057,42.95842401360582,0.04101760012728793,17.549038612112472,0.07386504242698232
272,23.413079506124625,0.04661707872071782,42.91031752631857,0.041035174152574266,17.555677407676782,0.07390038383466464
273,23.413514146181107,0.046645155025495065,42.86203547657485,0.041052748177860594,17.562284868521882,0.07393572524234697
274,23.413899343173426,0.04667323133027231,42.81357921402501,0.04107032220314692,17.568861185078145,0.0739710666500293
275,23.414235461872757,0.046701307635049566,42.764950091058004,0.04108789622843325,17.575406548011404,0.07400640805771162
276,23.414522867130884,0.04672938393982681,42.716149462751964,0.04110547025371958,17.58192114821159,0.07404174946539395
277,23.414761923860908,0.04675746024460406,42.66717868682461,0.04112304427900591,17.588405176781265,0.07407709087307628
278,23.41495299701795,0.04678553654938131,42.61803912358375,0.04114061830429224,17.59485882502423,0.0741124322807586
279,23.41509645157978,0.046813612854158554,42.56873213587739,0.04115819232957857,17.601282284433992,0.07414777368844093
280,23.415192652527658,0.0468416891589358,42.519259089044134,0.041175766354864904,17.60767574668233,0.07418311509612324
281,23.415241964826915,0.046869765463713055,42.46962135086334,0.04119334038015123,17.61403940360775,0.07421845650380557
282,23.415244753407805,0.0468978417684903,42.41982029150515,0.04121091440543756,17.620373447204013,0.0742537979114879
283,23.415201383146176,0.04692591807326755,42.36985728348059,0.041228488430723895,17.626678069608538,0.07428913931917022
284,23.415112218844275,0.0469539943780448,42.31973370159161,0.04124606245601022,17.63295346309088,0.07432448072685255
285,23.414977625211502,0.04698207068282205,42.26945092288085,0.04126363648129655,17.63919982004116,0.07435982213453488
286,23.414797966845235,0.0470101469875993,42.21901032658168,0.04128121050658288,17.64541733295845,0.0743951635422172
287,23.414573608211587,0.047038223292376544,42.16841329406785,0.04129878453186921,17.6516061944392,0.07443050494989953
288,23.4143049136263,0.04706629959715379,42.11766120880344,0.04131635855715554,17.657766597165594,0.07446584635758186
289,23.41399224723555,0.04709437590193104,42.066755456292384,0.04133393258244187,17.663898733893934,0.07450118776526418
290,23.41363597299684,0.04712245220670829,42.01569742402823,0.0413515066077282,17.670002797442994,0.07453652917294651
291,23.413236454659867,0.04715052851148554,41.964488501443746,0.04136908063301453,17.67607898068236,0.07457187058062884
292,23.412794055747472,0.047178604816262786,41.91313007986049,0.04138665465830086,17.682127476520744,0.07460721198831115
293,23.41230913953655,0.04720668112104004,41.86162355243834,0.04140422868358719,17.688148477894323,0.07464255339599347
294,23.411782069039006,0.047234757425817286,41.80997031412497,0.04142180270887352,17.694142177755058,0.0746778948036758
295,23.411213206982776,0.04726283373059453,41.758171761605375,0.04143937673415985,17.700108769058943,0.07471323621135813
296,23.410602915792825,0.04729091003537178,41.70622929325122,0.04145695075944618,17.706048444754327,0.07474857761904045
297,23.409951557572185,0.04731898634014903,41.65414430907024,0.04147452478473251,17.711961397770196,0.07478391902672278
298,23.40925949408302,0.047347062644926274,41.601918210655654,0.04149209881001884,17.717847821004423,0.07481926043440511
299,23.408527086727762,0.04737513894970353,41.54955240113551,0.04150967283530517,17.723707907312036,0.07485460184208743
300,23.407754696530212,0.047403215254480775,41.497048285121885,0.0415272468605915,17.72954184949346,0.07488994324976975
301,23.406942684116707,0.04743129155925802,41.4444072686603,0.041544820885877826,17.735349840282808,0.07492528465745207
302,23.406091409697343,0.04745936786403527,41.39163075917889,0.04156239491116416,17.741132072336043,0.0749606260651344
303,23.40520123304718,0.04748744416881252,41.3387201654378,0.04157996893645049,17.74688873821929,0.07499596747281673
304,23.40427251348752,0.04751552047358977,41.28567689747823,0.041597542961736816,17.752620030397008,0.07503130888049905
305,23.40330560986722,0.04754359677836702,41.23250236657178,0.04161511698702315,17.758326141220255,0.07506665028818138
306,23.40230088054402,0.047571673083144264,41.17919798516966,0.04163269101230948,17.764007262914888,0.0751019916958637
307,23.40125868336593,0.04759974938792151,41.12576516685181,0.04165026503759581,17.769663587569767,0.07513733310354603
308,23.400179375652645,0.04762782569269876,41.0722053262762,0.041667839062882135,17.775295307125003,0.07517267451122836
309,23.399063314176995,0.04765590199747601,41.01851987912791,0.04168541308816847,17.78090261336016,0.07520801591891069
310,23.397910855146474,0.04768397830225326,40.96471024206846,0.0417029871134548,17.78648569788243,0.07524335732659301
311,23.39672235418474,0.047712054607030506,40.91077783268484,0.041720561138741126,17.792044752114897,0.07527869873427534
312,23.395498166313242,0.04774013091180776,40.856724069438854,0.041738135164027454,17.79757996728471,0.07531404014195765
313,23.394238645932823,0.04776820721658501,40.802550371616135,0.04175570918931379,17.803091534411315,0.07534938154963998
314,23.392944146805405,0.047796283521362254,40.74825815927558,0.04177328321460012,17.808579644294646,0.0753847229573223
315,23.391615022035715,0.0478243598261395,40.69384885319836,0.041790857239886445,17.814044487503356,0.07542006436500463
316,23.390251624053047,0.04785243613091675,40.6393238748372,0.04180843126517278,17.819486254363007,0.07545540577268696
317,23.38885430459307,0.047880512435693995,40.58468464626575,0.04182600529045911,17.824905134944313,0.07549074718036929
318,23.387423414679724,0.04790858874047125,40.529932590127636,0.041843579315745436,17.83030131905135,0.07552608858805161
319,23.385959304607105,0.047936665045248496,40.47506912958582,0.04186115334103177,17.835674996209793,0.07556142999573394
320,23.38446232392146,0.04796474135002574,40.420095688271964,0.0418787273663181,17.841026355655107,0.07559677140341627
321,23.382932821403188,0.047992817654803,40.36501369023563,0.041896301391604426,17.846355586320833,0.07563211281109858
322,23.381371145048917,0.048020893959580244,40.3098245598937,0.041913875416890754,17.85166287682678,0.0756674542187809
323,23.379777642053647,0.04804897026435749,40.25452972197966,0.04193144944217709,17.85694841546733,0.07570279562646323
324,23.378152658792917,0.04807704656913474,40.19913060149313,0.04194902346746342,17.86221239019961,0.07573813703414556
325,23.376496540805043,0.048105122873911985,40.14362862364921,0.041966597492749745,17.867454988631852,0.07577347844182789
326,23.37480963277344,0.04813319917868923,40.088025213827876,0.04198417151803607,17.872676398011574,0.07580881984951021
327,23.373092278508942,0.048161275483466486,40.03232179752363,0.04200174554332241,17.877876805213912,0.07584416125719254
328,23.371344820932244,0.04818935178824373,39.97651980029496,0.042019319568608736,17.88305639672988,0.07587950266487486
329,23.36956760205636,0.04821742809302098,39.92062064771389,0.042036893593895064,17.888215358654712,0.07591484407255719
330,23.367760962969154,0.04824550439779823,39.86462576531561,0.0420544676191814,17.893353876676102,0.07595018548023952
331,23.36592524381596,0.04827358070257548,39.8085365785483,0.04207204164446773,17.898472136062598,0.07598552688792184
332,23.36406078378223,0.04830165700735273,39.75235451272259,0.042089615669754055,17.903570321651877,0.07602086829560416
333,23.362167921076228,0.048329733312129974,39.696080992961484,0.04210718969504038,17.908648617839134,0.07605620970328648
334,23.360246992911875,0.04835780961690722,39.639717444150115,0.04212476372032672,17.913707208565413,0.07609155111096881
335,23.35829833549156,0.04838588592168447,39.58326529088571,0.042142337745613045,17.918746277305985,0.07612689251865114
336,23.356322283989073,0.04841396222646172,39.526725957427395,0.04215991177089937,17.923766007058738,0.07616223392633346
337,23.35431917253259,0.04844203853123897,39.470100867646245,0.0421774857961857,17.9287665803326,0.07619757533401579
338,23.352289334187745,0.048470114836016216,39.41339144497529,0.042195059821472036,17.933748179135918,0.07623291674169812
339,23.350233100940734,0.04849819114079346,39.3565991123597,0.042212633846758364,17.938710984964924,0.07626825814938044
340,23.348150803681516,0.04852626744557072,39.299725292206894,0.04223020787204469,17.943655178792174,0.07630359955706277
341,23.346042772187108,0.048554343750347964,39.24277140633673,0.04224778189733103,17.948580941055017,0.07633894096474508
342,23.34390933510487,0.04858242005512521,39.18573887593196,0.042265355922617355,17.953488451644105,0.07637428237242741
343,23.341750819935978,0.04861049635990246,39.12862912148849,0.04228292994790368,17.958377889891853,0.07640962378010974
344,23.339567553018856,0.048638572664679705,39.07144356276584,0.04230050397319001,17.96324943456102,0.07644496518779206
345,23.337359859512784,0.04866664896945696,39.014183618737725,0.042318077998476346,17.96810326383322,0.07648030659547439
346,23.335128063381497,0.048694725274234206,38.95685070754272,0.042335652023762674,17.9729395552975,0.07651564800315672
347,23.332872487376925,0.04872280157901145,38.89944624643474,0.042353226049049,17.97775848593895,0.07655098941083904
348,23.330593453022956,0.0487508778837887,38.84197165173402,0.04237080007433533,17.98256023212725,0.07658633081852137
349,23.32829128059934,0.048778954188565954,38.784428338777815,0.042388374099621665,17.987344969605395,0.0766216722262037
350,23.3259662891256,0.0488070304933432,38.72681772187152,0.04240594812490799,17.992112873478288,0.07665701363388602
351,23.32361879634509,0.04883510679812045,38.66914121423948,0.04242352215019432,17.99686411820144,0.07669235504156835
352,23.321249118709083,0.048863183102897695,38.61140022797627,0.042441096175480655,18.001598877569677,0.07672769644925068
353,23.318857571360965,0.04889125940767494,38.55359617399787,0.04245867020076698,18.00631732470587,0.07676303785693299
354,23.316444468120526,0.04891933571245219,38.49573046199291,0.04247624422605331,18.011019632049692,0.07679837926461532
355,23.314010121468286,0.04894741201722944,38.43780450037413,0.042493818251339646,18.01570597134642,0.07683372067229764
356,23.311554842529958,0.04897548832200669,38.379819696229916,0.042511392276625974,18.020376513635718,0.07686906207997997
357,23.309078941060967,0.04900356462678394,38.3217774552758,0.0425289663019123,18.02503142924048,0.0769044034876623
358,23.30658272543105,0.04903164093156119,38.26367918180624,0.04254654032719863,18.029670887755717,0.07693974489534462
359,23.304066502608972,0.04905971723633844,38.2055262786464,0.042564114352484965,18.034295058037433,0.07697508630302695
360,23.301530578147297,0.049087793541115685,38.14732014710415,0.04258168837777129,18.038904108191566,0.07701042771070928
361,23.298975256167274,0.04911586984589293,38.08906218692198,0.04259926240305762,18.043498205562955,0.0770457691183916
362,23.296400839343786,0.04914394615067018,38.03075379622913,0.04261683642834395,18.048077516724263,0.07708111052607391
363,23.2938076288904,0.049172022455447426,37.972396371493915,0.042634410453630284,18.0526422074651,0.07711645193375624
364,23.291195924544525,0.04920009876022468,37.91399130747619,0.04265198447891661,18.057192442780977,0.07715179334143857
365,23.28856602455264,0.049228175065001926,37.855539997179584,0.04266955850420294,18.061728386862452,0.0771871347491209
366,23.28591822565562,0.04925625136977917,37.79704383180427,0.042687132529489275,18.06625020308421,0.07722247615680322
367,23.283252823074147,0.04928432767455643,37.7385042006997,0.0427047065547756,18.070758053994247,0.07725781756448555
368,23.28057011049424,0.049312403979333674,37.67992249131736,0.04272228058006193,18.075252101303022,0.07729315897216787
369,23.277870380052832,0.04934048028411092,37.621300089163796,0.04273985460534826,18.07973250587271,0.0773285003798502
370,23.27515392232351,0.04936855658888817,37.56263837775373,0.04275742863063459,18.084199427706437,0.07736384178753253
371,23.272421026302304,0.049396632893665415,37.503938738563285,0.04277500265592092,18.08865302593758,0.07739918319521485
372,23.269671979393557,0.04942470919844266,37.4452025509833,0.04279257668120725,18.09309345881911,0.07743452460289718
373,23.266907067395938,0.049452785503219916,37.386431192272894,0.04281015070649358,18.097520883712928,0.0774698660105795
374,23.26412657448853,0.04948086180799716,37.32762603751299,0.04282772473177991,18.10193545707932,0.07750520741826182
375,23.261330783217034,0.04950893811277441,37.268788459560255,0.04284529875706624,18.10633733446636,0.07754054882594415
376,23.25851997448003,0.04953701441755166,37.20991982900081,0.04286287278235257,18.110726670499414,0.07757589023362647
377,23.25569442751538,0.04956509072232891,37.15102151410436,0.0428804468076389,18.115103618870673,0.0776112316413088
378,23.25285441988673,0.04959316702710616,37.09209488077851,0.04289802083292523,18.1194683323287,0.07764657304899113
379,23.25000022747009,0.049621243331883405,37.03314129252287,0.04291559485821156,18.123820962668066,0.07768191445667345
380,23.24713212444052,0.04964931963666065,36.974162110383645,0.04293316888349789,18.128161660718963,0.07771725586435578
381,23.24425038325894,0.0496773959414379,36.915158692908285,0.04295074290878422,18.13249057633694,0.07775259727203811
382,23.241355274659053,0.04970547224621515,36.85613239610028,0.04296831693407055,18.13680785839259,0.07778793867972042
383,23.238447067634308,0.0497335485509924,36.79708457337398,0.04298589095935688,18.141113654761384,0.07782328008740275
384,23.235526029425024,0.04976162485576965,36.738016575509796,0.043003464984643205,18.14540811231345,0.07785862149508507
385,23.23259242550564,0.049789701160546894,36.678929750609356,0.04302103900992954,18.149691376903483,0.0778939629027674
386,23.22964651957199,0.04981777746532415,36.619825444051024,0.04303861303521587,18.153963593360608,0.07792930431044973
387,23.22668857352877,0.049845853770101395,36.56070499844531,0.043056187060502196,18.158224905478402,0.07796464571813205
388,23.223718847477052,0.04987393007487864,36.50156975359065,0.04307376108578853,18.162475456004863,0.07799998712581438
389,23.22073759970195,0.04990200637965589,36.44242104642936,0.04309133511107486,18.166715386632468,0.0780353285334967
390,23.217745086660365,0.049930082684433136,36.38326021100356,0.04310890913636119,18.170944837988298,0.07807066994117903
391,23.214741562968847,0.04995815898921038,36.32408857841146,0.04312648316164752,18.175163949624174,0.07810601134886136
392,23.211727281391568,0.04998623529398764,36.264907476763796,0.04314405718693385,18.17937286000688,0.07814135275654369
393,23.208702492828436,0.050014311598764884,36.205718231140224,0.04316163121222018,18.18357170650837,0.078176694164226
394,23.205667446303252,0.05004238790354213,36.146522163546194,0.043179205237506506,18.18776062539613,0.07821203557190833
395,23.20262238895203,0.050070464208319385,36.08732059286979,0.043196779262792834,18.191939751823487,0.07824737697959065
396,23.199567566011446,0.05009854051309663,36.02811483483877,0.04321435328807917,18.196109219820016,0.07828271838727298
397,23.196503220807354,0.05012661681787388,35.96890620197793,0.0432319273133655,18.200269162282062,0.0783180597949553
398,23.193429594743414,0.050154693122651126,35.90969600356642,0.043249501338651825,18.204419710963144,0.07835340120263763
399,23.190346927289887,0.05018276942742837,35.850485545595355,0.04326707536393816,18.208560996464605,0.07838874261031996
400,23.1872554559725,0.05021084573220562,35.79127613072575,0.04328464938922449,18.21269314822619,0.07842408401800229
401,23.184155416361442,0.05023892203698287,35.73206905824631,0.043302223414510815,18.216816294516736,0.07845942542568461
402,23.18104704206047,0.05026699834176012,35.67286562403172,0.04331979743979715,18.22093056242489,0.07849476683336692
403,23.17793056469612,0.05029507464653737,35.613667120500985,0.04333737146508348,18.225036077849897,0.07853010824104925
404,23.17480621390709,0.05032315095131462,35.554474836575885,0.043354945490369806,18.229132965492433,0.07856544964873158
405,23.171674217333656,0.05035122725609187,35.4952900576398,0.043372519515656134,18.233221348845504,0.0786007910564139
406,23.168534800607276,0.050379303560869115,35.43611406549656,0.04339009354094247,18.237301350185415,0.07863613246409623
407,23.165388187340277,0.05040737986564636,35.376948138329695,0.0434076675662288,18.24137309056275,0.07867147387177856
408,23.162234599115664,0.05043545617042361,35.31779355066155,0.043425241591515125,18.245436689793475,0.07870681527946088
409,23.15907425547708,0.050463532475200856,35.258651573312925,0.04344281561680145,18.24949226645006,0.07874215668714321
410,23.155907373918822,0.05049160877997811,35.199523473362746,0.04346038964208779,18.253539937852644,0.07877749809482554
411,23.152734169876066,0.05051968508475536,35.140410514108034,0.043477963667374116,18.257579820060315,0.07881283950250786
412,23.14955485671511,0.050547761389532604,35.081313955023916,0.043495537692660444,18.26161202786242,0.07884818091019019
413,23.14636964572383,0.05057583769430985,35.022235051723946,0.04351311171794678,18.265636674769894,0.07888352231787252
414,23.14317874610221,0.050603913999087105,34.963175055920786,0.043530685743233107,18.26965387300676,0.07891886372555483
415,23.13998236495298,0.05063199030386435,34.9041352153867,0.043548259768519434,18.273663733501568,0.07895420513323716
416,23.136780707272454,0.0506600666086416,34.845116773914626,0.04356583379380576,18.277666365878982,0.07898954654091948
417,23.133573975941378,0.050688142913418846,34.78612097127929,0.0435834078190921,18.2816618784514,0.07902488794860181
418,23.130362371716004,0.05071621921819609,34.72714904319859,0.043600981844378425,18.285650378210633,0.07906022935628414
419,23.127146093219224,0.05074429552297335,34.66820222129509,0.04361855586966475,18.289631970819666,0.07909557076396646
420,23.12392533693185,0.050772371827750594,34.60928173305785,0.04363612989495108,18.29360676060446,0.07913091217164879
421,23.12070029718404,0.05080044813252784,34.55038880180439,0.043653703920237416,18.297574850545857,0.07916625357933112
422,23.117471166146796,0.05082852443730509,34.49152464664302,0.043671277945523744,18.3015363422715,0.07920159498701344
423,23.114238133823637,0.05085660074208234,34.432690482435085,0.04368885197081007,18.30549133604787,0.07923693639469576
424,23.111001388042396,0.05088467704685959,34.3738875197577,0.04370642599609641,18.309439930772356,0.07927227780237808
425,23.10776111444709,0.050912753351636836,34.3151169648667,0.043724000021382735,18.31338222396542,0.07930761921006041
426,23.104517496489983,0.05094082965641408,34.25638001965959,0.04374157404666906,18.31731831176279,0.07934296061774274
427,23.101270715423738,0.05096890596119133,34.19767788163898,0.04375914807195539,18.32124828890777,0.07937830202542506
428,23.098020950293723,0.05099698226596858,34.13901174387604,0.043776722097241726,18.325172248743595,0.07941364343310739
429,23.094768377930386,0.05102505857074583,34.08038279497438,0.043794296122528054,18.32909028320583,0.07944898484078972
430,23.091513172941845,0.05105313487552308,34.02179221903393,0.04381187014781438,18.33300248281491,0.07948432624847204
431,23.088255507706528,0.051081211180300325,33.963241195615204,0.04382944417310071,18.33690893666866,0.07951966765615437
432,23.08499555236601,0.05110928748507758,33.9047308997038,0.043847018198387044,18.340809732434977,0.0795550090638367
433,23.08173347481791,0.051137363789854826,33.846262501675085,0.04386459222367337,18.34470495634452,0.07959035047151902
434,23.078469440708954,0.05116544009463207,33.787837167259035,0.0438821662489597,18.348594693183475,0.07962569187920134
435,23.075203613428204,0.05119351639940932,33.72945605750546,0.043899740274246035,18.352479026286453,0.07966103328688366
436,23.071936154100328,0.051221592704186567,33.67112032874948,0.04391731429953236,18.356358037529375,0.07969637469456599
437,23.068667221579073,0.051249669008963813,33.61283113257696,0.04393488832481869,18.360231807322506,0.07973171610224832
438,23.06539697244085,0.05127774531374107,33.554589615790476,0.043952462350105026,18.364100414603524,0.07976705750993064
439,23.062125560978455,0.051305821618518314,33.49639692037554,0.043970036375391354,18.36796393683065,0.07980239891761297
440,23.058853139194866,0.05133389792329556,33.43825418346672,0.04398761040067768,18.371822449975916,0.0798377403252953
441,23.05557985679726,0.051361974228072815,33.38016253731441,0.04400518442596401,18.375676028518427,0.07987308173297762
442,23.052305861191122,0.05139005053285006,33.32212310925158,0.044022758451250345,18.379524745437756,0.07990842314065995
443,23.049031297474443,0.05141812683762731,33.26413702166091,0.04404033247653667,18.383368672207407,0.07994376454834226
444,23.045756308432125,0.051446203142404556,33.206205391942056,0.044057906501823,18.387207878788345,0.07997910595602459
445,23.04248103453045,0.0514742794471818,33.14832933247924,0.04407548052710933,18.391042433622584,0.08001444736370691
446,23.039205613911758,0.05150235575195905,33.09050995060908,0.044093054552395664,18.394872403626906,0.08004978877138924
447,23.035930182389166,0.051530432056736304,33.03274834858868,0.04411062857768199,18.398697854186604,0.08008513017907157
448,23.032654873441494,0.05155850836151355,32.97504562356391,0.04412820260296832,18.402518849149335,0.0801204715867539
449,23.02937981820829,0.0515865846662908,32.9174028675379,0.044145776628254654,18.406335450819043,0.08015581299443622
450,23.026105145484994,0.051614660971068045,32.85982116734011,0.04416335065354098,18.410147719949975,0.08019115440211855
451,23.022830981718236,0.0516427372758453,32.80230160459511,0.04418092467882731,18.413955715740737,0.08022649580980087
452,23.019557451001273,0.051670813580622546,32.744845255692084,0.04419849870411364,18.417759495828484,0.0802618372174832
453,23.01628467506954,0.05169888988539979,32.6874531917543,0.04421607272939997,18.421559116283163,0.08029717862516553
454,23.013012773296367,0.05172696619017704,32.63012647860915,0.0442336467546863,18.42535463160182,0.08033252003284785
455,23.009741862688802,0.05175504249495429,32.572866176758026,0.04425122077997263,18.42914609470304,0.08036786144053017
456,23.00647205788357,0.05178311879973154,32.515673341346776,0.04426879480525896,18.432933556921398,0.0804032028482125
457,23.003203471143202,0.05181119510450879,32.4585490221363,0.04428636883054529,18.436717068002082,0.08043854425589482
458,22.999936212352225,0.051839271409286035,32.40149426347351,0.04430394285583162,18.44049667609551,0.08047388566357715
459,22.996670389013577,0.05186734771406328,32.34451010426229,0.04432151688111795,18.444272427752082,0.08050922707125947
460,22.993406106245097,0.051895424018840536,32.287597577935074,0.04433909090640428,18.448044367917014,0.0805445684789418
461,22.990143466776136,0.05192350032361778,32.230757712424435,0.04435666493169061,18.451812539925236,0.08057990988662413
462,22.986882570944374,0.05195157662839503,32.173991530134984,0.04437423895697694,18.455576985496386,0.08061525129430645
463,22.983623516692695,0.05197965293317228,32.11730004791559,0.04439181298226327,18.45933774472989,0.08065059270198877
464,22.98036639956625,0.052007729237949524,32.06068427703192,0.0444093870075496,18.463094856100142,0.08068593410967109
465,22.97711131270962,0.05203580554272677,32.00414522313899,0.04442696103283593,18.466848356451717,0.08072127551735342
466,22.97385834686414,0.052063881847504025,31.947683886254325,0.04444453505812226,18.470598280994732,0.08075661692503575
467,22.97060759036534,0.05209195815228127,31.89130126073112,0.044462109083408585,18.47434466330028,0.08079195833271807
468,22.967359129140522,0.05212003445705852,31.834998335231795,0.04447968310869492,18.478087535295895,0.0808272997404004
469,22.964113046706494,0.05214811076183577,31.778776092701907,0.04449725713398125,18.481826927261203,0.08086264114808273
470,22.96086942416741,0.05217618706661302,31.722635510344027,0.044514831159267576,18.485562867823568,0.08089798255576505
471,22.957628340212764,0.052204263371390267,31.666577559592213,0.04453240518455391,18.489295383953866,0.08093332396344738
472,22.95438987111549,0.052232339676167513,31.61060320608663,0.04454997920984024,18.493024500962377,0.0809686653711297
473,22.95115409073027,0.05226041598094476,31.5547134096484,0.04456755323512657,18.49675024249468,0.08100400677881203
474,22.947921070491873,0.05228849228572201,31.498909124254745,0.0445851272604129,18.500472630527756,0.08103934818649436
475,22.9446908794137,0.05231656859049926,31.443191298014554,0.04460270128569923,18.50419168536606,0.08107468959417669
476,22.94146358408647,0.05234464489527651,31.387560873143947,0.04462027531098556,18.507907425637764,0.081110031001859
477,22.93823924867699,0.052372721200053755,31.33201878594236,0.044637849336271886,18.511619868291067,0.08114537240954132
478,22.935017934927092,0.05240079750483101,31.276565966768793,0.044655423361558214,18.51532902859058,0.08118071381722365
479,22.93179970215271,0.052428873809608256,31.22120334001834,0.04467299738684455,18.519034920113803,0.08121605522490598
480,22.928584607243078,0.0524569501143855,31.165931824099108,0.044690571412130876,18.52273755474775,0.0812513966325883
481,22.92537270466006,0.05248502641916275,31.11075233140918,0.044708145437417204,18.526436942685567,0.08128673804027063
482,22.922164046437622,0.05251310272394,31.055665768314068,0.04472571946270354,18.53013309242332,0.08132207944795296
483,22.91895868218145,0.052541179028717244,31.0006730351245,0.04474329348798987,18.53382601075684,0.08135742085563527
484,22.91575665906869,0.0525692553334945,30.945775026074145,0.044760867513276195,18.537515702778677,0.0813927622633176
485,22.912558021847804,0.052597331638271745,30.890972629297984,0.04477844153856253,18.541202171875128,0.08142810367099992
486,22.90936281283859,0.05262540794304899,30.836266726810855,0.04479601556384886,18.544885419723375,0.08146344507868225
487,22.90617107193234,0.05265348424782624,30.781658194486113,0.044813589589135186,18.548565446288706,0.08149878648636458
488,22.902982836592088,0.05268156055260349,30.72714790203483,0.044831163614421514,18.55224224982182,0.0815341278940469
489,22.899798141853044,0.05270963685738074,30.67273671298512,0.04484873763970784,18.555915826856268,0.08156946930172923
490,22.896617020323134,0.05273771316215799,30.618425484661756,0.04486631166499418,18.55958617220592,0.08160481070941156
491,22.893439502183675,0.052765789466935234,30.56421506816619,0.044883885690280505,18.563253278962588,0.08164015211709388
492,22.89026561519018,0.05279386577171248,30.510106308356658,0.04490145971556683,18.566917138493707,0.08167549352477621
493,22.887095384673334,0.052821942076489735,30.456100043828755,0.04491903374085317,18.57057774044012,0.08171083493245854
494,22.883928833540033,0.05285001838126698,30.40219710689626,0.044936607766139496,18.574235072713982,0.08174617634014086
495,22.880765982274603,0.05287809468604423,30.348398323572113,0.044954181791425823,18.577889121496703,0.08178151774782319
496,22.877606848940196,0.052906170990821476,30.294704513549828,0.04497175581671216,18.581539871237034,0.0818168591555055
497,22.87445144918019,0.05293424729559873,30.241116490185263,0.044989329841998486,18.585187304649242,0.08185220056318783
498,22.87129979621984,0.05296232360037598,30.187635060478367,0.045006903867284814,18.588831402711367,0.08188754197087016
499,22.86815190086803,0.052990399905153224,30.1342610250555,0.04502447789257115,18.59247214466358,0.08192288337855248
500,22.86500777151912,0.05301847620993047,30.080995178152033,0.04504205191785748,18.596109508006627,0.08195822478623481
501,22.861867414154965,0.05304655251470772,30.02783830759501,0.045059625943143805,18.599743468500403,0.08199356619391714
502,22.858730832347057,0.053074628819484965,29.974791194786363,0.04507719996843013,18.60337400016258,0.08202890760159946
503,22.85559802725878,0.05310270512426222,29.921854614686254,0.04509477399371646,18.607001075267362,0.08206424900928179
504,22.852468997647826,0.053130781429039466,29.869029335796757,0.045112348019002796,18.610624664344318,0.0820995904169641
505,22.8493437398687,0.05315885773381671,29.816316120145885,0.045129922044289124,18.61424473617732,0.08213493182464643
506,22.84622224787541,0.053186934038593967,29.763715723271755,0.04514749606957545,18.617861257803597,0.08217027323232876
507,22.843104513224258,0.053215010343371213,29.711228894207217,0.04516507009486179,18.621474194512828,0.08220561464001108
508,22.839990525076725,0.05324308664814846,29.658856375464723,0.045182644120148115,18.62508350984643,0.08224095604769341
509,22.836880270202563,0.05327116295292571,29.60659890302137,0.04520021814543444,18.628689165596825,0.08227629745537574
510,22.83377373298297,0.053299239257702954,29.5544572063044,0.04521779217072078,18.632291121806908,0.08231163886305806
511,22.83067089541386,0.0533273155624802,29.50243200817698,0.045235366196007105,18.635889336769548,0.08234698027074039
512,22.827571737109366,0.053355391867257455,29.45052402492409,0.04525294022129343,18.639483767027226,0.08238232167842272
513,22.824476235305355,0.0533834681720347,29.398733966238904,0.04527051424657976,18.64307436737175,0.08241766308610504
514,22.821384364863157,0.05341154447681195,29.347062535209407,0.04528808827186609,18.646661090844063,0.08245300449378737
515,22.81829609827336,0.0534396207815892,29.29551042830525,0.045305662297152424,18.650243888734177,0.0824883459014697
516,22.815211405659802,0.05346769708636645,29.244078335365018,0.04532323632243875,18.653822710581185,0.08252368730915201
517,22.81213025478361,0.0534957733911437,29.192766939583617,0.04534081034772508,18.657397504173368,0.08255902871683433
518,22.809052611047427,0.053523849695920944,29.141576917500096,0.045358384373011415,18.660968215548408,0.08259437012451666
519,22.805978437499732,0.05355192600069819,29.090508938985764,0.04537595839829774,18.66453478899372,0.08262971153219899
520,22.802907694839327,0.05358000230547544,29.039563667232496,0.04539353242358407,18.668097167046838,0.08266505293988131
521,22.79984034141989,0.05360807861025269,28.988741758741376,0.045411106448870406,18.671655290495956,0.08270039434756364
522,22.796776333254705,0.05363615491502994,28.938043863311776,0.045428680474156734,18.675209098380506,0.08273573575524597
523,22.793715624021488,0.053664231219807186,28.887470624030446,0.04544625449944306,18.678758527991896,0.0827710771629283
524,22.790658165067356,0.05369230752458443,28.837022677261174,0.04546382852472939,18.6823035148743,0.08280641857061061
525,22.787603905413903,0.05372038382936169,28.78670065263458,0.04548140255001572,18.68584399282559,0.08284175997829293
526,22.784552791762422,0.053748460134138934,28.736505173038218,0.04549897657530205,18.689379893898312,0.08287710138597526
527,22.78150476849924,0.05377653643891618,28.686436854607148,0.04551655060058838,18.692911148400828,0.08291244279365759
528,22.778459777701137,0.05380461274369343,28.636496306714452,0.04553412462587471,18.696437684898505,0.08294778420133991
529,22.77541775914098,0.053832689048470675,28.58668413196238,0.04555169865116104,18.699959430215028,0.08298312560902224
530,22.772378650293394,0.05386076535324793,28.53700092617367,0.04556927267644737,18.703476309433803,0.08301846701670457
531,22.769342386340583,0.053888841658025176,28.48744727838309,0.0455868467017337,18.706988245899492,0.0830538084243869
532,22.766308900178288,0.05391691796280242,28.438023770829368,0.045604420727020034,18.71049516121957,0.08308914983206922
533,22.763278122421838,0.05394499426757967,28.388730978947436,0.04562199475230636,18.713996975266078,0.08312449123975155
534,22.760249981412365,0.053973070572356924,28.339569471360825,0.04563956877759269,18.71749360617742,0.08315983264743387
535,22.757224403223084,0.05400114687713417,28.290539809874495,0.045657142802879025,18.720984970360256,0.0831951740551162
536,22.75420131166572,0.05402922318191142,28.241642549467986,0.04567471682816535,18.724470982491525,0.08323051546279853
537,22.751180628297085,0.054057299486688665,28.192878238288657,0.04569229085345168,18.727951555520548,0.08326585687048084
538,22.748162272425702,0.05408537579146591,28.144247417645435,0.04570986487873801,18.731426600671238,0.08330119827816317
539,22.74514616111862,0.05411345209624316,28.09575062200276,0.04572743890402434,18.734896027444407,0.08333653968584549
540,22.7421322092083,0.05414152840102041,28.047388378974823,0.04574501292931067,18.738359743620162,0.08337188109352782
541,22.739120329299638,0.05416960470579766,27.999161209320196,0.045762586954597,18.741817655260437,0.08340722250121015
542,22.736110431777114,0.05419768101057491,27.95106962693652,0.04578016097988333,18.745269666711586,0.08344256390889247
543,22.733102424812003,0.05422575731535216,27.903114138855727,0.04579773500516966,18.748715680607088,0.0834779053165748
544,22.7300962143698,0.05425383362012941,27.85529524523953,0.04581530903045599,18.752155597870363,0.08351324672425711
545,22.727091704217663,0.054281909924906654,27.807613439375004,0.04583288305574232,18.755589317717682,0.08354858813193944
546,22.724088795932026,0.0543099862296839,27.760069207670682,0.04585045708102865,18.759016737661156,0.08358392953962177
547,22.7210873889063,0.05433806253446115,27.71266302965287,0.04586803110631498,18.762437753511865,0.08361927094730409
548,22.718087380358725,0.054366138839238395,27.66539537796218,0.04588560513160131,18.765852259383053,0.08365461235498642
549,22.715088665340275,0.05439421514401565,27.618266718350466,0.04590317915688764,18.769260147693437,0.08368995376266875
550,22.712091136742742,0.054422291448792896,27.57127750967797,0.045920753182173965,18.772661309170612,0.08372529517035107
551,22.709094685306887,0.05445036775357014,27.52442820391081,0.0459383272074603,18.77605563285456,0.0837606365780334
552,22.706099199630714,0.0544784440583474,27.47771924611877,0.04595590123274663,18.779443006101257,0.08379597798571572
553,22.703104566177856,0.054506520363124644,27.431151074473274,0.045973475258032956,18.782823314586352,0.08383131939339805
554,22.700110669286083,0.05453459666790189,27.38472412024576,0.04599104928331929,18.78619644230902,0.08386666080108038
555,22.697117391175908,0.05456267297267914,27.33843880780636,0.04600862330860562,18.789562271595805,0.0839020022087627
556,22.694124611959293,0.054590749277456385,27.292295554622736,0.04602619733389195,18.79292068310468,0.08393734361644503
557,22.69113220964848,0.05461882558223363,27.2462947712593,0.04604377135917828,18.796271555829094,0.08397268502412734
558,22.68814006016494,0.05464690188701088,27.20043686137683,0.04606134538446461,18.79961476710221,0.08400802643180967
559,22.68514803734839,0.05467497819178813,27.154722221732058,0.04607891940975094,18.80295019260119,0.084043367839492
560,22.68215601296596,0.05470305449656538,27.109151242177884,0.046096493435037265,18.806277706351576,0.08407870924717432
561,22.67916385672144,0.054731130801342634,27.063724305663673,0.04611406746032359,18.80959718073181,0.08411405065485665
562,22.67617143626465,0.05475920710611988,27.018441788235915,0.04613164148560993,18.812908486477806,0.08414939206253898
563,22.673178617200882,0.05478728341089713,26.973304059039187,0.046149215510896256,18.81621149268766,0.0841847334702213
564,22.670185263100507,0.054815359715674375,26.928311480317312,0.046166789536182584,18.819506066826424,0.08422007487790363
565,22.667191235508625,0.05484343602045162,26.883464407414877,0.04618436356146892,18.822792074730984,0.08425541628558594
566,22.66419639395484,0.05487151232522887,26.838763188779083,0.04620193758675525,18.826069380615074,0.08429075769326827
567,22.66120059596315,0.054899588630006116,26.794208165961713,0.046219511612041575,18.82933784707433,0.0843260991009506
568,22.658203697061943,0.05492766493478337,26.74979967362155,0.04623708563732791,18.832597335091485,0.08436144050863292
569,22.655205550794054,0.05495574123956062,26.705538039527042,0.04625465966261424,18.835847704041637,0.08439678191631525
570,22.652206008726957,0.05498381754433787,26.661423584559124,0.046272233687900566,18.839088811697614,0.08443212332399758
571,22.64920492046307,0.05501189384911512,26.617456622714528,0.046289807713186894,18.842320514235467,0.0844674647316799
572,22.646202133650107,0.055039970153892365,26.573637461109165,0.04630738173847323,18.845542666240014,0.08450280613936223
573,22.643197493991593,0.05506804645866961,26.52996639998204,0.04632495576375956,18.8487551207105,0.08453814754704456
574,22.64019084525742,0.05509612276344686,26.486443732699122,0.046342529789045885,18.85195772906638,0.08457348895472688
575,22.637182029294536,0.055124199068224106,26.443069745757764,0.04636010381433221,18.855150341153156,0.08460883036240921
576,22.63417088603772,0.05515227537300135,26.39984471879129,0.04637767783961855,18.85833280524831,0.08464417177009154
577,22.631157253520453,0.05518035167777861,26.356768924573917,0.046395251864904875,18.861504968067376,0.08467951317777385
578,22.628140967885884,0.055208427982555854,26.313842629025846,0.0464128258901912,18.86466667477008,0.08471485458545618
579,22.625121863397894,0.0552365042873331,26.271066091218728,0.04643039991547754,18.867817768966553,0.0847501959931385
580,22.622099772452238,0.055264580592110354,26.22843956338141,0.046447973940763866,18.870958092723676,0.08478553740082083
581,22.61907452558781,0.0552926568968876,26.185963290905875,0.046465547966050194,18.874087486571497,0.08482087880850316
582,22.61604595149798,0.05532073320166485,26.14363751235352,0.04648312199133653,18.877205789509755,0.08485622021618548
583,22.613013877042025,0.055348809506442095,26.101462459461757,0.04650069601662286,18.880312839014486,0.08489156162386781
584,22.609978127256642,0.05537688581121934,26.059438357150725,0.046518270041909185,18.88340847104474,0.08492690303155014
585,22.606938525367582,0.05540496211599659,26.017565423530424,0.04653584406719551,18.886492520049348,0.08496224443923245
586,22.603894892801343,0.05543303842077384,25.975843869908104,0.04655341809248184,18.889564818973867,0.08499758584691477
587,22.60084704919696,0.05546111472555109,25.934273900795816,0.046570992117768176,18.89262519926751,0.0850329272545971
588,22.597794812417902,0.05548919103032834,25.89285571391845,0.046588566143054504,18.895673490890253,0.08506826866227943
589,22.59473799856402,0.05551726733510559,25.851589500221742,0.04660614016834083,18.89870952232,0.08510361006996175
590,22.59167642198362,0.05554534363988284,25.810475443880783,0.046623714193627167,18.901733120559843,0.08513895147764408
591,22.588609895285586,0.055573419944660085,25.769513722308787,0.046641288218913494,18.9047441111454,0.08517429288532641
592,22.585538229351627,0.05560149624943733,25.72870450616597,0.04665886224419982,18.90774231815228,0.08520963429300873
593,22.58246123334859,0.05562957255421458,25.68804795936883,0.04667643626948616,18.910727564203604,0.08524497570069106
594,22.579378714740823,0.055657648858991826,25.647544239099688,0.046694010294772485,18.913699670477637,0.08528031710837339
595,22.576290479302685,0.05568572516376907,25.607193495816418,0.04671158432005881,18.916658456715496,0.08531565851605571
596,22.57319633113111,0.05571380146854633,25.566995873262478,0.04672915834534514,18.91960374122895,0.08535099992373804
597,22.570096072658217,0.055741877773323574,25.52695150847724,0.04674673237063147,18.92253534090834,0.08538634133142037
598,22.566989504664058,0.05576995407810083,25.48706053180655,0.046764306395917804,18.92545307123052,0.08542168273910268
599,22.56387642628941,0.055798030382878075,25.447323066913548,0.04678188042120413,18.928356746266978,0.08545702414678501
600,22.56075663504869,0.05582610668765532,25.40773923078973,0.04679945444649046,18.93124617869196,0.08549236555446733
601,22.557629926842843,0.05585418299243257,25.3683091337663,0.046817028471776795,18.93412117979073,0.08552770696214966
602,22.554496095972453,0.055882259297209816,25.32903287952585,0.04683460249706312,18.936981559467903,0.08556304836983199
603,22.551354935150822,0.05591033560198706,25.28991056511409,0.04685217652234945,18.939827126255878,0.08559838977751431
604,22.54820623551717,0.05593841190676431,25.25094228095205,0.046869750547635786,18.942657687323344,0.08563373118519664
605,22.54504978664989,0.055966488211541564,25.212128110848454,0.046887324572922114,18.945473048483873,0.08566907259287895
606,22.541885376579906,0.05599456451631881,25.173468132012317,0.04690489859820844,18.948273014204606,0.08570441400056128
607,22.538712791804077,0.056022640821096065,25.134962415065843,0.04692247262349477,18.951057387615016,0.0857397554082436
608,22.535531817298683,0.05605071712587331,25.09661102405757,0.0469400466487811,18.953825970515773,0.08577509681592593
609,22.532342236532998,0.05607879343065056,25.05841401647573,0.04695762067406743,18.95657856338768,0.08581043822360826
610,22.52914383148289,0.056106869735427806,25.020371443261965,0.04697519469935376,18.959314965400683,0.08584577963129059
611,22.525936382644566,0.05613494604020505,24.98248334882509,0.04699276872464009,18.962034974423,0.08588112103897291
612,22.522719669048293,0.0561630223449823,24.944749771055346,0.04701034274992642,18.96473838703029,0.08591646244665524
613,22.51949346827228,0.05619109864975955,24.90717074133875,0.04702791677521275,18.967424998514947,0.08595180385433757
614,22.516257556456566,0.0562191749545368,24.869746284571697,0.04704549080049908,18.97009460289544,0.08598714526201989
615,22.513011708316988,0.05624725125931405,24.83247641917585,0.047063064825785414,18.972746992925764,0.08602248666970222
616,22.509755697159243,0.056275327564091294,24.79536115711336,0.04708063885107174,18.975381960104958,0.08605782807738455
617,22.506489294892972,0.05630340386886855,24.75840050390208,0.04709821287635807,18.977999294686697,0.08609316948506687
618,22.503212272045943,0.056331480173645795,24.72159445863126,0.047115786901644405,18.980598785688997,0.08612851089274919
619,22.499924397778297,0.05635955647842304,24.684943013977424,0.04713336092693073,18.98318022090395,0.08616385230043151
620,22.49662543989681,0.05638763278320029,24.64844615622041,0.04715093495221706,18.9857433869076,0.08619919370811384
621,22.4933151648693,0.056415709087977536,24.61210386525972,0.04716850897750339,18.98828806906983,0.08623453511579617
622,22.489993337839017,0.05644378539275478,24.57591611463109,0.04718608300278972,18.990814051564396,0.08626987652347849
623,22.486659722639118,0.05647186169753204,24.539882871523307,0.04720365702807605,18.993321117378986,0.08630521793116082
624,22.483314081807258,0.056499938002309284,24.504004096795274,0.04722123105336238,18.9958090483254,0.08634055933884315
625,22.479956176600126,0.05652801430708653,24.46827974499323,0.04723880507864871,18.99827762504975,0.08637590074652547
626,22.47658576700816,0.056556090611863785,24.432709764368298,0.04725637910393504,19.00072662704281,0.08641124215420778
627,22.473202611770215,0.05658416691664103,24.397294096894257,0.04727395312922137,19.003155832650393,0.08644658356189011
628,22.469806468388377,0.05661224322141828,24.362032678285473,0.0472915271545077,19.005565019083804,0.08648192496957244
629,22.466397093142774,0.056640319526195526,24.32692543801509,0.04730910117979403,19.0079539624304,0.08651726637725476
630,22.46297424110643,0.05666839583097277,24.291972299333587,0.04732667520508036,19.01032243766418,0.08655260778493709
631,22.45953766616026,0.05669647213575002,24.25717317928728,0.04734424923036669,19.012670218656517,0.08658794919261942
632,22.456087121008004,0.05672454844052727,24.222527988737305,0.04736182325565302,19.014997078186873,0.08662329060030174
633,22.452622357191302,0.05675262474530452,24.18803663237872,0.047379397280939345,19.017302787953668,0.08665863200798407
634,22.449143125104772,0.05678070105008177,24.153699008759844,0.04739697130622568,19.01958711858518,0.0866939734156664
635,22.44564917401115,0.05680877735485902,24.119515010301832,0.04741454533151201,19.021849839650535,0.08672931482334872
636,22.44214025205649,0.05683685365963627,24.085484523318414,0.047432119356798336,19.024090719670745,0.08676465623103105
637,22.438616106285398,0.056864929964413516,24.051607428035936,0.04744969338208467,19.026309526129843,0.08679999763871338
638,22.435076482656328,0.05689300626919076,24.017883598613622,0.047467267407371,19.028506025486084,0.0868353390463957
639,22.4315211260569,0.05692108257396801,23.984312903163925,0.047484841432657326,19.0306799831832,0.08687068045407802
640,22.427949780319317,0.05694915887874526,23.95089520377324,0.04750241545794366,19.032831163661744,0.08690602186176034
641,22.42436218823574,0.056977235183522504,23.917630356522807,0.04751998948322999,19.034959330370476,0.08694136326944267
642,22.420758091573788,0.05700531148829976,23.88451821150974,0.04753756350851632,19.037064245777856,0.086976704677125
643,22.417137231092063,0.057033387793077005,23.851558612868352,0.047555137533802645,19.039145671383586,0.08701204608480732
644,22.41349934655568,0.05706146409785426,23.818751398791676,0.04757271155908897,19.041203367730176,0.08704738749248965
645,22.40984417675188,0.057089540402631506,23.786096401553166,0.04759028558437531,19.04323709441468,0.08708272890017198
646,22.406171459505654,0.05711761670740875,23.753593447528676,0.047607859609661636,19.045246610100374,0.08711807030785429
647,22.402480931695443,0.057145693012186,23.72124235721854,0.047625433634947964,19.047231672528603,0.08715341171553662
648,22.398772329268834,0.05717376931696325,23.689042945269925,0.0476430076602343,19.04919203853063,0.08718875312321894
649,22.39504538725832,0.057201845621740494,23.656995020499465,0.04766058168552063,19.05112746403957,0.08722409453090127
650,22.391299839797114,0.05722992192651774,23.62509838591589,0.047678155710806955,19.05303770410239,0.0872594359385836
651,22.387535420134938,0.057257998231294994,23.59335283874304,0.04769572973609329,19.05492251289197,0.08729477734626592
652,22.38375186065392,0.05728607453607224,23.561758170443063,0.04771330376137962,19.056781643719216,0.08733011875394825
653,22.379948892884478,0.05731415084084949,23.530314166739686,0.047730877786665946,19.05861484904525,0.08736546016163058
654,22.37612624752126,0.05734222714562674,23.499020607641825,0.04774845181195228,19.060421880493646,0.0874008015693129
655,22.37228365443909,0.05737030345040399,23.46787726746735,0.04776602583723861,19.062202488862745,0.08743614297699523
656,22.368420842708993,0.057398379755181236,23.436883914866954,0.047783599862524936,19.063956424138013,0.08747148438467756
657,22.36453754061421,0.05742645605995848,23.406040312848376,0.047801173887811264,19.06568343550444,0.08750682579235988
658,22.360633475666248,0.05745453236473573,23.375346218800665,0.04781874791309759,19.067383271359084,0.08754216720004221
659,22.35670837462096,0.05748260866951298,23.34480138451876,0.04783632193838393,19.06905567932352,0.08757750860772452
660,22.352761963494704,0.05751068497429023,23.314405556228177,0.047853895963670255,19.070700406256513,0.08761285001540685
661,22.34879396758044,0.05753876127906748,23.28415847460989,0.04787146998895658,19.072317198266635,0.08764819142308918
662,22.344804111463915,0.057566837583844725,23.254059874825423,0.04788904401424292,19.073905800724965,0.0876835328307715
663,22.340792119039868,0.05759491388862198,23.224109486542186,0.047906618039529246,19.07546595827787,0.08771887423845383
664,22.336757713528232,0.057622990193399226,23.19430703395884,0.047924192064815574,19.076997414859804,0.08775421564613615
665,22.332700617490396,0.05765106649817647,23.164652235830964,0.04794176609010191,19.0784999137062,0.08778955705381848
666,22.32862055284545,0.05767914280295372,23.13514480549692,0.04795934011538824,19.07997319736637,0.08782489846150081
667,22.324517240886514,0.05770721910773097,23.105784450903794,0.047976914140674565,19.08141700771649,0.08786023986918312
668,22.320390402297,0.057735295412508214,23.076570874633592,0.04799448816596089,19.082831085972632,0.08789558127686545
669,22.316239757166965,0.05776337171728546,23.047503773929606,0.04801206219124722,19.084215172703832,0.08793092268454777
670,22.312065025009474,0.057791448022062715,23.018582840722903,0.048029636216533556,19.08556900784522,0.0879662640922301
671,22.307865924776948,0.05781952432683996,22.989807761659108,0.048047210241819883,19.086892330711194,0.08800160549991243
672,22.30364217487757,0.057847600631617216,22.96117821812517,0.04806478426710621,19.088184880008665,0.08803694690759475
673,22.29939349319166,0.05787567693639446,22.932693886276475,0.048082358292392546,19.089446393850302,0.08807228831527708
674,22.29511959708812,0.05790375324117171,22.904354437064065,0.048099932317678874,19.09067660976787,0.08810762972295941
675,22.29082020344087,0.05793182954594896,22.876159536261966,0.0481175063429652,19.091875264725594,0.08814297113064173
676,22.28649502864527,0.057959905850726204,22.84810884449476,0.04813508036825154,19.09304209513358,0.08817831253832406
677,22.282143788634613,0.05798798215550345,22.820202017265345,0.048152654393537865,19.09417683686126,0.08821365394600639
678,22.277766198896572,0.0580160584602807,22.792438704982715,0.04817022841882419,19.095279225250906,0.08824899535368871
679,22.273361974489713,0.05804413476505795,22.764818552990064,0.04818780244411052,19.096348995131162,0.08828433676137103
680,22.268930830059965,0.0580722110698352,22.737341201592947,0.04820537646939685,19.09738588083067,0.08831967816905335
681,22.264472479857147,0.05810028737461245,22.710006286087655,0.048222950494683184,19.09838961619166,0.08835501957673568
682,22.259986637751467,0.0581283636793897,22.682813436789722,0.04824052451996951,19.099359934583635,0.088390360984418
683,22.25547301725006,0.05815643998416695,22.65576227906257,0.04825809854525584,19.100296568917106,0.08842570239210033
684,22.250931331513513,0.058184516288944194,22.62885243334634,0.048275672570542175,19.101199251657324,0.08846104379978266
685,22.246361293372388,0.05821259259372144,22.602083515186877,0.0482932465958285,19.102067714838086,0.08849638520746499
686,22.24176261534378,0.05824066889849869,22.57545513526483,0.04831082062111483,19.102901690075562,0.08853172661514731
687,22.237135009647858,0.058268745203275935,22.548966899424915,0.048328394646401165,19.103700908582155,0.08856706802282963
688,22.232478188224423,0.05829682150805319,22.52261840870538,0.04834596867168749,19.10446510118044,0.08860240943051195
689,22.22779186274945,0.058324897812830435,22.49640925936751,0.04836354269697382,19.10519399831707,0.08863775083819428
690,22.223075744651638,0.05835297411760769,22.470339042925367,0.04838111672226015,19.10588733007678,0.0886730922458766
691,22.21832954512898,0.058381050422384936,22.444407346175616,0.048398690747546484,19.106544826196384,0.08870843365355893
692,22.213552975165314,0.05840912672716218,22.41861375122758,0.04841626477283281,19.10716621607883,0.08874377506124126
693,22.208745745546874,0.05843720303193943,22.392957835533277,0.04843383879811914,19.107751228807295,0.08877911646892359
694,22.20390756687884,0.05846527933671668,22.367439171917766,0.04845141282340547,19.108299593159263,0.08881445787660591
695,22.199038149601897,0.058493355641493924,22.34205732860948,0.0484689868486918,19.108811037620708,0.08884979928428824
696,22.19413720400878,0.05852143194627117,22.31681186927087,0.04848656087397813,19.109285290400244,0.08888514069197057
697,22.189204440260827,0.058549508251048425,22.291702353028953,0.04850413489926446,19.10972207944334,0.08892048209965289
698,22.184239568404493,0.05857758455582567,22.266728334506208,0.048521708924550794,19.110121132446555,0.08895582350733522
699,22.179242298387905,0.05860566086060292,22.241889363851477,0.04853928294983712,19.1104821768718,0.08899116491501755
700,22.174212340077382,0.05863373716538017,22.217184986771024,0.04855685697512345,19.110804939960627,0.08902650632269986
701,22.16914940327394,0.05866181347015742,22.192614744559705,0.048574431000409785,19.11108914874856,0.08906184773038218
702,22.16405319772982,0.05868988977493467,22.168178174132343,0.04859200502569611,19.111334530079418,0.08909718913806451
703,22.158923433164983,0.058717966079711914,22.1438748080551,0.04860957905098244,19.111540810619708,0.08913253054574684
704,22.153759819283593,0.05874604238448916,22.11970417457706,0.04862715307626877,19.111707716872996,0.08916787195342916
705,22.1485620657905,0.05877411868926641,22.095665797661916,0.048644727101555096,19.111834975194345,0.08920321336111149
706,22.14332988240771,0.058802194994043655,22.07175919701973,0.04866230112684143,19.11192231180475,0.08923855476879382
707,22.138062978890837,0.05883027129882091,22.04798388813893,0.04867987515212776,19.111969452805596,0.08927389617647613
708,22.132761065045543,0.058858347603598156,22.02433938231823,0.04869744917741409,19.11197612419315,0.08930923758415846
709,22.127423850743966,0.05888642390837541,22.000825186698844,0.04871502320270042,19.111942051873054,0.08934457899184078
710,22.122051045941134,0.05891450021315266,21.977440804296712,0.04873259722798675,19.111866961674874,0.08937992039952311
711,22.11664236069136,0.058942576517929904,21.954185734034887,0.04875017125327308,19.111750579366618,0.08941526180720544
712,22.111197505164597,0.05897065282270715,21.931059470775956,0.04876774527855941,19.11159263066931,0.08945060321488776
713,22.105716189662843,0.0589987291274844,21.908061505354702,0.04878531930384574,19.111392841271584,0.08948594462257009
714,22.100198124636442,0.059026805432261645,21.88519132461071,0.04880289332913207,19.111150936844247,0.08952128603025242
715,22.09464302070044,0.05905488173703889,21.862448411421184,0.0488204673544184,19.110866643054926,0.08955662743793474
716,22.089050588650846,0.059082958041816146,21.83983224473385,0.048838041379704725,19.11053968558266,0.08959196884561707
717,22.08342053948096,0.05911103434659339,21.817342299599925,0.04885561540499106,19.110169790132577,0.0896273102532994
718,22.077752584397615,0.05913911065137065,21.794978047207223,0.04887318943027739,19.10975668245053,0.08966265166098172
719,22.072046434837375,0.059167186956147894,21.772738954913336,0.048890763455563716,19.10930008833775,0.08969799306866405
720,22.06630180248282,0.05919526326092514,21.750624486278866,0.04890833748085005,19.108799733665563,0.08973333447634636
721,22.060518399278667,0.05922333956570239,21.72863410110092,0.04892591150613638,19.108255344390034,0.08976867588402869
722,22.054695937447992,0.059251415870479635,21.706767255446433,0.048943485531422706,19.1076666465667,0.08980401729171102
723,22.048834129508315,0.05927949217525688,21.68502340168581,0.04896105955670904,19.10703336636526,0.08983935869939334
724,22.042932688287756,0.05930756848003413,21.66340198852656,0.04897863358199537,19.106355230084308,0.08987470010707567
725,22.036991326941077,0.05933564478481138,21.641902461047,0.0489962076072817,19.10563196416604,0.089910041514758
726,22.03100975896578,0.05936372108958863,21.620524260730097,0.049013781632568025,19.104863295211004,0.08994538292244032
727,22.024987698218105,0.05939179739436588,21.599266825497352,0.04903135565785436,19.104048949992805,0.08998072433012265
728,22.018924858929026,0.05941987369914313,21.5781295897428,0.04904892968314069,19.103188655472895,0.09001606573780496
729,22.01282095572023,0.05944795000392038,21.557111984367054,0.049066503708427016,19.10228213881528,0.09005140714548729
730,22.00667570362005,0.059476026308697624,21.53621343681145,0.049084077733713344,19.101329127401282,0.09008674855316962
731,22.00048881807935,0.05950410261347487,21.51543337109225,0.04910165175899968,19.10032934884429,0.09012208996085194
732,21.99426001498741,0.05953217891825212,21.494771207834976,0.04911922578428601,19.099282531004533,0.09015743136853427
733,21.987989010687766,0.059560255223029365,21.474226364308738,0.049136799809572335,19.098188402003807,0.0901927727762166
734,21.98167552199398,0.05958833152780662,21.453798254460658,0.04915437383485867,19.097046690240234,0.09022811418389892
735,21.975319266205446,0.059616407832583866,21.43348628895044,0.049171947860145,19.095857124403043,0.09026345559158125
736,21.968919961123092,0.05964448413736111,21.413289875184866,0.049189521885431325,19.094619433487296,0.09029879699926358
737,21.962477325065066,0.05967256044213837,21.39320841735248,0.04920709591071766,19.093333346808645,0.0903341384069459
738,21.955991076882412,0.059700636746915614,21.373241316458326,0.04922466993600399,19.091998594018087,0.09036947981462823
739,21.949460935974678,0.05972871305169286,21.353387970358646,0.049242243961290316,19.09061490511671,0.09040482122231056
740,21.942886622305487,0.05975678935647011,21.333647773795754,0.049259817986576644,19.0891820104704,0.09044016262999287
741,21.936267856418066,0.059784865661247355,21.31402011843292,0.04927739201186297,19.087699640824624,0.0904755040376752
742,21.92960435945077,0.0598129419660246,21.29450439288933,0.04929496603714931,19.08616752731912,0.09051084544535752
743,21.922895853152504,0.05984101827080185,21.275099982775068,0.049312540062435635,19.08458540150262,0.09054618685303985
744,21.916142059898164,0.0598690945755791,21.255806270726197,0.04933011408772196,19.082952995347572,0.09058152826072217
745,21.90934270270397,0.05989717088035635,21.236622636439865,0.0493476881130083,19.08127004126485,0.0906168696684045
746,21.902497505242835,0.059925247185133604,21.217548456709473,0.049365262138294626,19.07953627211841,0.09065221107608683
747,21.895606191859613,0.05995332348991085,21.19858310545988,0.049382836163580954,19.077751421240006,0.09068755248376915
748,21.888668487586344,0.0599813997946881,21.179725953782665,0.04940041018886729,19.075915222443847,0.09072289389145147
749,21.88168411815745,0.060009476099465345,21.160976369971475,0.04941798421415362,19.074027410041257,0.0907582352991338
750,21.87465281002489,0.06003755240424259,21.14233371955732,0.049435558239439945,19.072087718855315,0.09079357670681612
751,21.867574290373213,0.06006562870901984,21.123797365344004,0.04945313226472627,19.070095884235474,0.09082891811449845
752,21.860448287134645,0.060093705013797086,21.105366667443562,0.0494707062900126,19.06805164207222,0.09086425952218077
753,21.853274529004093,0.06012178131857434,21.087040983311717,0.049488280315298935,19.06595472881161,0.0908996009298631
754,21.846052745454067,0.06014985762335159,21.068819667783437,0.04950585434058526,19.063804881469906,0.09093494233754543
755,21.83878266674958,0.06017793392812884,21.05070207310845,0.04952342836587159,19.06160183764812,0.09097028374522775
756,21.831464023963044,0.06020601023290609,21.03268754898682,0.049541002391157926,19.059345335546553,0.09100562515291008
757,21.824096548989,0.060234086537683335,21.014775442604638,0.049558576416444254,19.057035113979346,0.0910409665605924
758,21.816679974558923,0.06026216284246058,20.996965098669563,0.04957615044173058,19.05467091238897,0.09107630796827473
759,21.809214034255866,0.06029023914723783,20.979255859446603,0.04959372446701692,19.05225247086073,0.09111164937595706
760,21.80169846252913,0.060318315452015075,20.961647064793755,0.049611298492303245,19.049779530137208,0.09114699078363939
761,21.794132994708868,0.06034639175679232,20.944138052197808,0.04962887251758957,19.047251831632753,0.0911823321913217
762,21.786517367020537,0.060374468061569576,20.926728156809997,0.0496464465428759,19.04466911744784,0.09121767359900403
763,21.778851316599457,0.06040254436634682,20.90941671148191,0.04966402056816223,19.04203113038352,0.09125301500668635
764,21.77113458150519,0.06043062067112408,20.89220304680118,0.049681594593448564,19.039337613955784,0.09128835641436868
765,21.7633669007359,0.060458696975901324,20.875086491127377,0.04969916861873489,19.036588312409883,0.091323697822051
766,21.75554801424265,0.06048677328067857,20.858066370627835,0.04971674264402122,19.03378297073467,0.09135903922973333
767,21.74767766294368,0.06051484958545582,20.84114200931348,0.049734316669307554,19.03092133467691,0.09139438063741566
768,21.73975558873856,0.060542925890233065,20.82431272907473,0.04975189069459388,19.02800315075552,0.09142972204509797
769,21.731781534522334,0.06057100219501031,20.807577849717383,0.04976946471988021,19.0250281662758,0.0914650634527803
770,21.723755244199566,0.06059907849978756,20.790936688998464,0.049787038745166545,19.02199612934368,0.09150040486046263
771,21.715676462698376,0.06062715480456481,20.774388562662196,0.04980461277045287,19.018906788879864,0.09153574626814495
772,21.70754493598437,0.06065523110934206,20.75793278447589,0.0498221867957392,19.015759894633984,0.09157108767582728
773,21.6993604110745,0.06068330741411931,20.741568666265803,0.049839760821025536,19.012555197198726,0.0916064290835096
774,21.691122636050935,0.06071138371889656,20.72529551795318,0.049857334846311864,19.0092924480239,0.09164177049119193
775,21.682831360074758,0.06073946002367381,20.70911264759006,0.04987490887159819,19.005971399430486,0.09167711189887426
776,21.6744863333997,0.060767536328451055,20.6930193613953,0.04989248289688452,19.00259180462466,0.09171245330655659
777,21.666087307385745,0.0607956126332283,20.67701496379042,0.04991005692217085,18.999153417711767,0.09174779471423891
778,21.65763403451271,0.06082368893800555,20.661098757435596,0.04992763094745718,18.995655993710262,0.09178313612192124
779,21.649126268393733,0.060851765242782796,20.645270043265562,0.04994520497274351,18.992099288565615,0.09181847752960356
780,21.640563763788684,0.06087984154756004,20.629528120525492,0.04996277899802984,18.98848305916418,0.09185381893728589
781,21.631946276617562,0.0609079178523373,20.61387228680696,0.049980353023316174,18.984807063347034,0.0918891603449682
782,21.623273563973786,0.060935994157114544,20.598301838083835,0.0499979270486025,18.981071059923757,0.09192450175265053
783,21.614545384137386,0.0609640704618918,20.58281606874811,0.05001550107388883,18.97727480868618,0.09195984316033286
784,21.605761496588208,0.060992146766669045,20.567414271645877,0.050033075099175164,18.973418070422113,0.09199518456801518
785,21.596921662018964,0.06102022307144629,20.552095738113138,0.05005064912446149,18.969500606929003,0.09203052597569751
786,21.5880256423483,0.06104829937622354,20.536859758011637,0.05006822314974782,18.965522181027556,0.09206586738337984
787,21.579073200733674,0.061076375681000786,20.521705619764777,0.05008579717503415,18.961482556575326,0.09210120879106216
788,21.57006410158432,0.06110445198577803,20.506632610393332,0.050103371200320476,18.957381498480263,0.09213655019874449
789,21.560998110573976,0.06113252829055528,20.491640015551333,0.05012094522560681,18.95321877271419,0.0921718916064268
790,21.551874994653673,0.061160604595332534,20.47672711956179,0.05013851925089314,18.948994146326275,0.09220723301410913
791,21.542694522064366,0.06118868090010978,20.461893205452498,0.05015609327617947,18.944707387456415,0.09224257442179146
792,21.533456462349545,0.061216757204887035,20.44713755499169,0.0501736673014658,18.94035826534861,0.09227791582947378
793,21.52416058636773,0.06124483350966428,20.43245944872381,0.05019124132675213,18.935946550364257,0.09231325723715611
794,21.51480666630492,0.06127290981444153,20.417858166005168,0.05020881535203846,18.93147201399543,0.09234859864483844
795,21.505394475686966,0.061300986119218775,20.403332985039555,0.05022638937732479,18.926934428878074,0.09238394005252076
796,21.495923789391842,0.06132906242399602,20.388883182913904,0.05024396340261112,18.92233356880518,0.09241928146020309
797,21.48639438366189,0.06135713872877327,20.374508035633866,0.05026153742789745,18.917669208739884,0.09245462286788542
798,21.476806036115924,0.061385215033550516,20.360206818159313,0.05027911145318378,18.91294112482855,0.09248996427556774
799,21.467158525761313,0.06141329133832777,20.34597880443992,0.050296685478470105,18.90814909441375,0.09252530568325007
800,21.457451633005967,0.06144136764310502,20.331823267450577,0.05031425950375644,18.903292896047244,0.0925606470909324
801,21.447685139670238,0.06146944394788227,20.31773947922689,0.05033183352904277,18.898372309502875,0.09259598849861472
802,21.437858828998742,0.06149752025265952,20.30372671090054,0.050349407554329095,18.89338711578939,0.09263132990629704
803,21.4279724856721,0.061525596557436765,20.289784232734625,0.05036698157961543,18.888337097163294,0.09266667131397936
804,21.418025895818644,0.06155367286221401,20.275911314159046,0.05038455560490176,18.883222037141522,0.09270201272166169
805,21.408018847025968,0.06158174916699126,20.26210722380567,0.050402129630188086,18.878041720514155,0.09273735412934402
806,21.397951128352457,0.061609825471768506,20.24837122954365,0.05041970365547442,18.87279593335704,0.09277269553702634
807,21.387822530338713,0.06163790177654575,20.23470259851456,0.05043727768076075,18.867484463044356,0.09280803694470867
808,21.3776328450189,0.06166597808132301,20.22110059716749,0.05045485170604708,18.8621070982611,0.092843378352391
809,21.367381865932018,0.061694054386100254,20.207564491294185,0.050472425731333405,18.85666362901557,0.09287871976007331
810,21.35706938813307,0.0617221306908775,20.194093546064014,0.05048999975661974,18.851153846651723,0.09291406116775563
811,21.34669520820418,0.061750206995654755,20.18068702605897,0.05050757378190607,18.845577543861523,0.09294940257543796
812,21.33625912426561,0.061778283300432,20.16734419530858,0.050525147807192396,18.83993451469719,0.09298474398312029
813,21.32576093598668,0.06180635960520925,20.154064317324742,0.050542721832478724,18.834224554583415,0.09302008539080261
814,21.315200444596638,0.061834435909986496,20.140846655136542,0.05056029585776506,18.828447460329492,0.09305542679848494
815,21.30457745289541,0.06186251221476374,20.127690471325007,0.050577869883051386,18.82260303014141,0.09309076820616727
816,21.29389176526429,0.06189058851954099,20.11459502805773,0.050595443908337714,18.816691063633847,0.0931261096138496
817,21.283143187676547,0.06191866482431824,20.101559587123553,0.05061301793362405,18.81071136184213,0.09316145102153192
818,21.272331527707905,0.06194674112909549,20.08858340996707,0.05063059195891038,18.80466372723412,0.09319679242921425
819,21.261456594547017,0.06197481743387274,20.075665757723147,0.050648165984196705,18.79854796372203,0.09323213383689657
820,21.25051819900574,0.06200289373864999,20.062805891251287,0.05066574000948304,18.792363876674155,0.0932674752445789
821,21.23951615352945,0.06203097004342724,20.050003071170046,0.05068331403476937,18.786111272926576,0.09330281665226123
822,21.228450272207176,0.062059046348204486,20.037256557891283,0.050700888060055696,18.779789960794776,0.09333815805994354
823,21.217320370781657,0.06208712265298173,20.024565611654342,0.050718462085342024,18.77339975008516,0.09337349946762587
824,21.206126266659382,0.06211519895775898,20.01192949256025,0.05073603611062835,18.76694045210657,0.0934088408753082
825,21.194867778920447,0.06214327526253623,19.999347460605712,0.05075361013591469,18.760411879681648,0.09344418228299052
826,21.183544728328386,0.062171351567313474,19.986818775717147,0.050771184161201015,18.75381384715821,0.09347952369067285
827,21.172156937339885,0.06219942787209073,19.974342697784593,0.05078875818648734,18.74714617042048,0.09351486509835517
828,21.160704230114444,0.062227504176867975,19.961918486695495,0.05080633221177368,18.74040866690031,0.0935502065060375
829,21.149186432523877,0.06225558048164523,19.94954540236851,0.050823906237060006,18.733601155588264,0.09358554791371983
830,21.137603372161795,0.062283656786422475,19.937222704787146,0.050841480262346334,18.72672345704471,0.09362088932140214
831,21.125954878352957,0.06231173309119972,19.92494965403336,0.05085905428763267,18.719775393410735,0.09365623072908447
832,21.114240782162568,0.06233980939597697,19.912725510321046,0.050876628312918996,18.7127567884191,0.0936915721367668
833,21.102460916405406,0.062367885700754216,19.900549534029494,0.050894202338205324,18.705667467405032,0.09372691354444912
834,21.090615115654977,0.06239596200553146,19.88842098573666,0.05091177636349165,18.69850725731697,0.09376225495213145
835,21.078703216252457,0.06242403831030871,19.87633912625247,0.05092935038877798,18.69127598672724,0.09379759635981377
836,21.06672505631565,0.062452114615085964,19.864303216651926,0.050946924414064315,18.683973485842667,0.0938329377674961
837,21.054680475747748,0.06248019091986321,19.852312518308228,0.05096449843935064,18.67659958651506,0.09386827917517843
838,21.042569316246087,0.06250826722464047,19.84036629292566,0.05098207246463697,18.669154122251665,0.09390362058286075
839,21.03039142131078,0.06253634352941771,19.828463802572543,0.050999646489923306,18.661636928225537,0.09393896199054308
840,21.01814663625322,0.06256441983419496,19.816604309713995,0.051017220515209634,18.654047841285795,0.0939743033982254
841,21.005834808204533,0.0625924961389722,19.8047870772446,0.05103479454049596,18.64638669996786,0.09400964480590773
842,20.993455786123953,0.06262057244374945,19.79301136852102,0.0510523685657823,18.638653344503524,0.09404498621359005
843,20.981009420807027,0.0626486487485267,19.781276447394493,0.051069942591068625,18.630847616831026,0.09408032762127237
844,20.968495564893814,0.06267672505330395,19.769581578243173,0.05108751661635495,18.62296936060502,0.0941156690289547
845,20.955914072876915,0.06270480135808121,19.75792602600449,0.05110509064164128,18.615018421206415,0.09415101043663703
846,20.943264801109486,0.06273287766285846,19.746309056207288,0.051122664666927616,18.60699464575218,0.09418635184431935
847,20.930547607813047,0.0627609539676357,19.73472993500393,0.051140238692213943,18.59889788310509,0.09422169325200168
848,20.917762353085337,0.06278903027241295,19.723187929202282,0.05115781271750027,18.59072798388329,0.094257034659684
849,20.904908898907905,0.0628171065771902,19.711682306297543,0.0511753867427866,18.582484800469896,0.09429237606736633
850,20.891987109153796,0.06284518288196744,19.700212334504073,0.051192960768072934,18.574168187022416,0.09432771747504864
851,20.878996849594948,0.06287325918674469,19.688777282787004,0.05121053479335926,18.56577799948213,0.09436305888273097
852,20.865937987909653,0.06290133549152194,19.67737642089381,0.05122810881864559,18.557314095583394,0.0943984002904133
853,20.852810393689815,0.06292941179629918,19.666009019385704,0.051245682843931925,18.548776334862822,0.09443374169809562
854,20.83961393844816,0.06295748810107643,19.654674349669015,0.05126325686921825,18.540164578668417,0.09446908310577795
855,20.826348495625357,0.06298556440585368,19.643371684026356,0.05128083089450458,18.53147869016857,0.09450442451346028
856,20.81301394059698,0.06301364071063092,19.63210029564772,0.051298404919790916,18.522718534361026,0.0945397659211426
857,20.79961015068045,0.06304171701540819,19.620859458661485,0.051315978945077244,18.513883978081722,0.09457510732882493
858,20.786137005141846,0.06306979332018543,19.60964844816524,0.05133355297036357,18.504974890013564,0.09461044873650726
859,20.7725943852026,0.06309786962496268,19.598466540256553,0.0513511269956499,18.49599114069508,0.09464579014418958
860,20.758982174046103,0.06312594592973993,19.58731301206358,0.05136870102093623,18.486932602529002,0.09468113155187191
861,20.745300256824247,0.06315402223451717,19.576187141775545,0.05138627504622256,18.477799149790783,0.09471647295955424
862,20.731548520663818,0.06318209853929442,19.565088208673174,0.05140384907150889,18.46859065863699,0.09475181436723656
863,20.71772685467283,0.06321017484407167,19.554015493158907,0.05142142309679522,18.459307007113598,0.09478715577491888
864,20.703835149946727,0.06323825114884893,19.542968276787015,0.05143899712208155,18.449948075164226,0.0948224971826012
865,20.68987329957453,0.06326632745362618,19.531945842293684,0.05145657114736788,18.440513744638274,0.09485783859028353
866,20.675841198644818,0.06329440375840342,19.52094747362679,0.05147414517265421,18.431003899298936,0.09489317999796586
867,20.661738744251696,0.06332248006318067,19.509972455975735,0.051491719197940544,18.421418424831167,0.09492852140564818
868,20.647565835500572,0.06335055636795792,19.499020075801024,0.05150929322322687,18.411757208849505,0.09496386281333051
869,20.633322373513902,0.06337863267273516,19.48808962086377,0.0515268672485132,18.402020140905865,0.09499920422101284
870,20.61900826143682,0.06340670897751241,19.477180380255078,0.05154444127379953,18.39220711249716,0.09503454562869515
871,20.604623404442645,0.06343478528228966,19.46629164442522,0.051562015299085856,18.3823180170729,0.09506988703637748
872,20.590167709738306,0.0634628615870669,19.455422705212797,0.05157958932437219,18.37235275004265,0.0951052284440598
873,20.575641086569675,0.06349093789184415,19.444572855873666,0.05159716334965852,18.36231120878341,0.09514056985174213
874,20.56104344622677,0.0635190141966214,19.43374139110977,0.05161473737494485,18.35219329264691,0.09517591125942446
875,20.546374702048897,0.06354709050139866,19.42292760709782,0.05163231140023118,18.341998902966772,0.09521125266710678
876,20.531634769429672,0.0635751668061759,19.412130801517893,0.05164988542551751,18.33172794306561,0.09524659407478911
877,20.51682356582191,0.06360324311095315,19.401350273581777,0.05166745945080384,18.321380318262037,0.09528193548247144
878,20.501941010742485,0.0636313194157304,19.390585324061313,0.05168503347609017,18.31095593587754,0.09531727689015376
879,20.486987025777022,0.06365939572050765,19.379835255316493,0.0517026075013765,18.300454705243297,0.09535261829783609
880,20.47196153458453,0.0636874720252849,19.36909937132348,0.05172018152666283,18.289876537706867,0.09538795970551842
881,20.45686446290192,0.06371554833006214,19.358376977702406,0.051737755551949156,18.27922134663877,0.09542330111320074
882,20.441695738548397,0.0637436246348394,19.34766738174516,0.051755329577235484,18.268489047439047,0.09545864252088307
883,20.426455291429818,0.06377170093961665,19.336969892442877,0.05177290360252182,18.257679557543618,0.09549398392856538
884,20.411143053542872,0.0637997772443939,19.32628382051341,0.05179047762780815,18.24679279643059,0.09552932533624771
885,20.395758958979215,0.06382785354917114,19.315608478428587,0.051808051653094475,18.235828685626487,0.09556466674393004
886,20.380302943929454,0.06385592985394839,19.304943180441292,0.05182562567838081,18.224787148712345,0.09560000815161236
887,20.364774946687085,0.06388400615872564,19.294287242612526,0.05184319970366714,18.213668111329696,0.09563534955929469
888,20.349174907652298,0.06391208246350288,19.283639982838164,0.051860773728953466,18.202471501186523,0.09567069096697702
889,20.333502769335677,0.06394015876828013,19.273000720875643,0.0518783477542398,18.191197248063027,0.09570603237465933
890,20.31775847636181,0.06396823507305738,19.262368778370526,0.05189592177952613,18.179845283817315,0.09574137378234165
891,20.301941975472786,0.06399631137783462,19.251743478882847,0.05191349580481246,18.168415542391056,0.09577671519002398
892,20.28605321553163,0.06402438768261187,19.24112414791331,0.05193106983009879,18.156907959814944,0.09581205659770631
893,20.270092147525556,0.06405246398738912,19.230510112929434,0.05194864385538511,18.14532247421409,0.09584739800538863
894,20.254058724569205,0.06408054029216638,19.21990070339134,0.05196621788067145,18.13365902581336,0.09588273941307096
895,20.23795290190776,0.06410861659694363,19.209295250777657,0.051983791905957775,18.12191755694252,0.09591808082075329
896,20.221774636919882,0.06413669290172087,19.19869308861101,0.0520013659312441,18.110098012041366,0.09595342222843561
897,20.205523889120677,0.06416476920649812,19.188093552483505,0.05201893995653044,18.098200337664682,0.09598876363611794
898,20.18920062016442,0.06419284551127537,19.177495980082032,0.052036513981816766,18.08622448248715,0.09602410504380027
899,20.172804793847327,0.06422092181605261,19.166899711213336,0.052054088007103094,18.074170397308126,0.0960594464514826
900,20.156336376110083,0.06424899812082986,19.15630408782906,0.05207166203238943,18.062038035056304,0.09609478785916492
901,20.13979533504036,0.06427707442560712,19.145708454050496,0.05208923605767576,18.049827350794303,0.09613012926684725
902,20.123181640875238,0.06430515073038437,19.13511215619323,0.052106810082962085,18.037538301723135,0.09616547067452957
903,20.106495266003417,0.06433322703516162,19.124514542791673,0.05212438410824842,18.02517084718658,0.0962008120822119
904,20.08973618496748,0.06436130333993886,19.11391496462333,0.05214195813353474,18.012724948675427,0.09623615348989423
905,20.072904374465928,0.06438937964471611,19.10331277473297,0.052159532158821076,18.000200569831648,0.09627149489757654
906,20.055999813355193,0.06441745594949336,19.092707328456648,0.05217710618410741,17.987597676452445,0.09630683630525887
907,20.039022482651518,0.0644455322542706,19.08209798344549,0.05219468020939373,17.974916236494185,0.0963421777129412
908,20.02197236553274,0.06447360855904785,19.071484099689368,0.05221225423468007,17.96215622007626,0.09637751912062352
909,20.00484944733995,0.0645016848638251,19.06086503954041,0.052229828259966395,17.94931759948482,0.09641286052830585
910,19.987653715579107,0.06452976116860235,19.05024016773632,0.05224740228525272,17.936400349176402,0.09644820193598816
911,19.9703851599225,0.06455783747337959,19.039608851423495,0.05226497631053906,17.923404445781433,0.09648354334367049
912,19.95304377221013,0.06458591377815685,19.028970460180094,0.052282550335825385,17.91032986810768,0.09651888475135281
913,19.935629546451004,0.0646139900829341,19.018324366038794,0.05230012436111171,17.89717659714355,0.09655422615903514
914,19.91814247882428,0.06464206638771135,19.00766994350945,0.05231769838639805,17.883944616061292,0.09658956756671747
915,19.90058256768037,0.0646701426924886,18.997006569601588,0.052335272411684376,17.87063391022011,0.09662490897439979
916,19.882949813541913,0.06469821899726584,18.986333623846726,0.052352846436970704,17.857244467169146,0.09666025038208212
917,19.86524421910466,0.06472629530204309,18.975650488320454,0.05237042046225704,17.843776276650356,0.09669559178976445
918,19.847465789238235,0.06475437160682034,18.96495654766447,0.05238799448754336,17.83022933060132,0.09673093319744677
919,19.829614530986817,0.0647824479115976,18.95425118910829,0.052405568512829695,17.816603623157896,0.0967662746051291
920,19.81169045356973,0.06481052421637484,18.943533802490926,0.05242314253811602,17.802899150656792,0.09680161601281143
921,19.793693568381908,0.06483860052115209,18.9328037802823,0.05244071656340235,17.789115911638017,0.09683695742049375
922,19.775623888994282,0.06486667682592934,18.922060517604482,0.052458290588688686,17.775253906847247,0.09687229882817608
923,19.75748143115403,0.06489475313070658,18.911303412252828,0.052475864613975014,17.761313139238062,0.0969076402358584
924,19.7392662127848,0.06492282943548383,18.90053186471686,0.05249343863926134,17.747293613974094,0.09694298164354073
925,19.72097825398677,0.06495090574026108,18.88974527820098,0.05251101266454768,17.73319533843103,0.09697832305122304
926,19.702617577036612,0.06497898204503832,18.87894305864509,0.052528586689834005,17.719018322198583,0.09701366445890537
927,19.6841842063874,0.06500705834981557,18.868124614744886,0.05254616071512033,17.704762577082263,0.0970490058665877
928,19.66567816866838,0.06503513465459282,18.85728935797212,0.05256373474040667,17.690428117105114,0.09708434727427002
929,19.647099492684653,0.06506321095937007,18.846436702594612,0.05258130876569299,17.6760149585093,0.09711968868195235
930,19.62844820941679,0.06509128726414731,18.83556606569603,0.05259888279097932,17.661523119757597,0.09715503008963466
931,19.609724352020237,0.06511936356892457,18.824676867195638,0.05261645681626565,17.6469526215348,0.09719037149731699
932,19.590927955824835,0.06514743987370182,18.813768529867684,0.05263403084155198,17.632303486748988,0.09722571290499932
933,19.572059058334,0.06517551617847907,18.802840479360768,0.052651604866838314,17.617575740532676,0.09726105431268164
934,19.553117699223954,0.06520359248325631,18.791892144216916,0.05266917889212464,17.602769410243912,0.09729639572036397
935,19.534103920342833,0.06523166878803356,18.780922955890503,0.05268675291741097,17.58788452546721,0.0973317371280463
936,19.515017765709686,0.06525974509281081,18.76993234876704,0.052704326942697305,17.572921118014413,0.09736707853572862
937,19.495859281513376,0.06528782139758806,18.758919760181705,0.05272190096798363,17.557879221925397,0.09740241994341095
938,19.47662851611133,0.06531589770236532,18.747884630437717,0.05273947499326996,17.542758873468784,0.09743776135109328
939,19.457325520028377,0.06534397400714256,18.73682640282457,0.052757049018556296,17.527560111142364,0.0974731027587756
940,19.437950345955215,0.06537205031191981,18.725744523636013,0.05277462304384262,17.512282975673592,0.09750844416645793
941,19.418503048747027,0.06540012661669706,18.71463844218787,0.05279219706912895,17.496927510019855,0.09754378557414026
942,19.398983685421847,0.0654282029214743,18.703507610835704,0.052809771094415286,17.481493759368696,0.09757912698182258
943,19.379392315158913,0.06545627922625155,18.692351484992273,0.05282734511970161,17.465981771137898,0.09761446838950491
944,19.359728999296898,0.0654843555310288,18.681169523144746,0.05284491914498794,17.450391594975486,0.09764980979718724
945,19.339993801332,0.06551243183580605,18.66996118687185,0.05286249317027427,17.434723282759585,0.09768515120486956
946,19.320186786916043,0.06554050814058329,18.658725940860737,0.0528800671955606,17.418976888598202,0.09772049261255188
947,19.300308023854374,0.06556858444536054,18.64746325292366,0.05289764122084693,17.403152468828914,0.0977558340202342
948,19.28035758210374,0.06559666075013779,18.636172594014536,0.05291521524613326,17.38725008201839,0.09779117542791653
949,19.26033553377,0.06562473705491505,18.624853438245257,0.05293278927141959,17.37126978896188,0.09782651683559886
950,19.240241953105865,0.0656528133596923,18.61350526290181,0.052950363296705924,17.355211652682524,0.09786185824328118
951,19.220076916508358,0.06568088966446954,18.602127548460263,0.05296793732199225,17.339075738430612,0.0978971996509635
952,19.199840502516388,0.06570896596924679,18.590719778602512,0.05298551134727858,17.32286211368272,0.09793254105864582
953,19.17953279180805,0.06573704227402404,18.57928144023183,0.053003085372564915,17.306570848140723,0.09796788246632815
954,19.15915386719798,0.06576511857880128,18.567812023488326,0.053020659397851236,17.290202013730706,0.09800322387401048
955,19.138703813634496,0.06579319488357853,18.556311021763996,0.05303823342313757,17.273755684601802,0.0980385652816928
956,19.1181827181967,0.06582127118835579,18.544777931717903,0.0530558074484239,17.257231937124878,0.09807390668937513
957,19.097590670091563,0.06584934749313304,18.533212253290838,0.05307338147371023,17.240630849891126,0.09810924809705746
958,19.076927760650726,0.06587742379791028,18.52161348972003,0.05309095549899656,17.223952503710613,0.09814458950473978
959,19.056194083327412,0.06590550010268753,18.509981147553532,0.05310852952428289,17.20719698161058,0.09817993091242211
960,19.03538973369314,0.06593357640746478,18.49831473666446,0.05312610354956922,17.190364368833787,0.09821527232010444
961,19.014514809434356,0.06596165271224202,18.486613770265087,0.05314367757485555,17.17345475283669,0.09825061372778676
962,18.993569410348982,0.06598972901701927,18.474877764920627,0.05316125160014188,17.156468223287483,0.09828595513546909
963,18.972553638342895,0.06601780532179652,18.463106240562933,0.05317882562542821,17.139404872064084,0.09832129654315142
964,18.9514675974263,0.06604588162657377,18.451298720503978,0.05319639965071454,17.12226479325199,0.09835663795083374
965,18.93031139371,0.06607395793135101,18.43945473144912,0.053213973676000864,17.10504808314204,0.09839197935851607
966,18.909085135401607,0.06610203423612826,18.42757380351016,0.0532315477012872,17.087754840228065,0.09842732076619838
967,18.88778893280161,0.0661301105409055,18.415655470218283,0.05324912172657353,17.07038516520443,0.09846266217388071
968,18.866422898299426,0.06615818684568277,18.403699268536712,0.053266695751859855,17.05293916096349,0.09849800358156303
969,18.84498714636934,0.06618626315046001,18.39170473887325,0.05328426977714619,17.035416932592923,0.09853334498924536
970,18.82348179356629,0.06621433945523726,18.379671425092564,0.05330184380243252,17.017818587372957,0.09856868639692769
971,18.801906958521666,0.06624241576001451,18.367598874528326,0.053319417827718846,17.00014423477353,0.09860402780461
972,18.780262761938953,0.06627049206479176,18.35548663799511,0.05333699185300518,16.982393986451285,0.09863936921229233
973,18.758549326589296,0.066298568369569,18.343334269800156,0.05335456587829151,16.964567956246526,0.09867471061997465
974,18.73676677730702,0.06632664467434625,18.331141327754896,0.05337213990357784,16.94666626018003,0.09871005202765698
975,18.71491524098503,0.06635472097912351,18.31890737318627,0.05338971392886417,16.92868901644976,0.09874539343533931
976,18.6929948465701,0.06638279728390076,18.30663197094794,0.05340728795415049,16.910636345427502,0.09878073484302163
977,18.671005725058144,0.066410873588678,18.294314689431175,0.05342486197943683,16.892508369655364,0.09881607625070396
978,18.648948009489317,0.06643894989345525,18.28195510057567,0.053442436004723155,16.8743052138422,0.09885141765838629
979,18.626821834943133,0.0664670261982325,18.269552779880083,0.05346001003000948,16.856027004859946,0.09888675906606861
980,18.604627338533383,0.06649510250300975,18.25710730641241,0.05347758405529582,16.83767387173978,0.09892210047375094
981,18.582364659403083,0.06652317880778699,18.24461826282019,0.053495158080582146,16.819245945668285,0.09895744188143327
982,18.560033938719243,0.06655125511256424,18.232085235340477,0.053512732105868474,16.80074335998343,0.0989927832891156
983,18.537635319667636,0.06657933141734149,18.219507813809596,0.05353030613115481,16.782166250170484,0.09902812469679792
984,18.51516894744738,0.06660740772211873,18.206885591672826,0.05354788015644114,16.763514753857848,0.09906346610448025
985,18.492634969265566,0.06663548402689598,18.194218165993718,0.053565454181727465,16.74478901081274,0.09909880751216257
986,18.470033534331684,0.06666356033167324,18.181505137463347,0.0535830282070138,16.725989162936827,0.09913414891984489
987,18.447364793852064,0.06669163663645049,18.168746110409334,0.05360060223230012,16.707115354261713,0.09916949032752721
988,18.424628901024153,0.06671971294122774,18.155940692804634,0.053618176257586456,16.688167730944386,0.09920483173520954
989,18.401826011030778,0.06674778924600498,18.14308849627621,0.05363575028287279,16.669146441262498,0.09924017314289187
990,18.378956281034288,0.06677586555078223,18.130189136113433,0.05365332430815911,16.650051635609614,0.09927551455057419
991,18.356019870170613,0.06680394185555948,18.117242231276315,0.053670898333445446,16.630883466490303,0.0993108559582565
992,18.3330169395433,0.06683201816033672,18.1042474044036,0.053688472358731774,16.61164208851519,0.09934619736593883
993,18.309947652217367,0.06686009446511398,18.091204281820573,0.0537060463840181,16.592327658395845,0.09938153877362116
994,18.28681217321323,0.06688817076989123,18.078112493546737,0.05372362040930444,16.572940334939652,0.09941688018130349
995,18.263610669500363,0.06691624707466848,18.064971673303297,0.053741194434590765,16.553480279044496,0.09945222158898581
996,18.240343309991033,0.06694432337944572,18.051781458520377,0.05375876845987709,16.533947653693446,0.09948756299666814
997,18.217010265533894,0.06697239968422297,18.038541490344173,0.05377634248516343,16.514342623949258,0.09952290440435047
998,18.19361170890749,0.06700047598900022,18.025251413643787,0.053793916510449756,16.494665356948836,0.09955824581203279
999,18.170147814813745,0.06702855229377747,18.011910877017947,0.053811490535736084,16.47491602189757,0.09959358721971512


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_80_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00099,0.757171630859375,0.7649613618850708,0.9144357442855835
1,1,00049,0.05168340355157852,0.04091191291809082,0.08148638159036636
2,2,00024,0.09535030275583267,0.04258850961923599,0.09805639833211899
3,3,00074,0.0659719929099083,0.036055587232112885,0.07518593221902847


==> visu/old/tikz_csvs_NN_dim_v1/hist_W_80_D_8/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,1.1529662611150264,0.05168340355157852,1.099523010170825,0.036055587232112885,0.9597227071835142,0.07518593221902847
1,1.1532627156866802,0.05238959797330805,1.0996351345552076,0.0367852226421759,0.9598621679152983,0.076026022120997
2,1.1535512994774857,0.053095792395037575,1.0997400435134714,0.03751485805223893,0.9599952480476481,0.07686611202296552
3,1.1538320100482728,0.0538019868167671,1.0998377386100469,0.038244493462301944,0.960121948017246,0.07770620192493405
4,1.1541048451487501,0.05450818123849663,1.099928221577179,0.03897412887236497,0.9602422684107108,0.07854629182690256
5,1.1543698027176517,0.055214375660226155,1.1000114943149213,0.039703764282427986,0.9603562099646268,0.0793863817288711
6,1.154626880882879,0.05592057008195568,1.100087558891119,0.04043339969249101,0.9604637735655666,0.08022647163083961
7,1.1548760779616345,0.0566267645036852,1.1001564175413927,0.04116303510255403,0.9605649602501073,0.08106656153280814
8,1.1551173924605476,0.05733295892541473,1.100218072669112,0.04189267051261705,0.9606597712048439,0.08190665143477666
9,1.1553508230757956,0.058039153347144254,1.1002725268453621,0.04262230592268007,0.9607482077663936,0.08274674133674519
10,1.1555763686932157,0.05874534776887378,1.1003197828089073,0.043351941332743095,0.9608302714213981,0.08358683123871372
11,1.1557940283884105,0.05945154219060331,1.1003598434661475,0.04408157674280611,0.9609059638065183,0.08442692114068223
12,1.156003801426847,0.060157736612332834,1.1003927118910666,0.04481121215286914,0.9609752867084239,0.08526701104265075
13,1.1562056872639483,0.06086393103406236,1.1004183913251777,0.045540847562932155,0.9610382420637782,0.08610710094461928
14,1.1563996855451761,0.06157012545579189,1.1004368851774606,0.04627048297299518,0.9610948319592162,0.08694719084658781
15,1.1565857961061108,0.06227631987752141,1.1004481970242934,0.0470001183830582,0.9611450586313182,0.08778728074855632
16,1.1567640189725186,0.06298251429925093,1.1004523306093776,0.04772975379312122,0.9611889244665779,0.08862737065052485
17,1.1569343543604174,0.06368870872098047,1.100449289843659,0.04845938920318424,0.9612264320013642,0.08946746055249337
18,1.1570968026761295,0.06439490314270999,1.1004390788052394,0.04918902461324726,0.9612575839218778,0.0903075504544619
19,1.1572513645163338,0.06510109756443952,1.100421701739286,0.04991866002331028,0.9612823830641031,0.09114764035643041
20,1.1573980406681044,0.06580729198616904,1.1003971630579308,0.050648295433373305,0.9613008324137534,0.09198773025839894
21,1.1575368321089468,0.06651348640789857,1.100365467340167,0.05137793084343632,0.9613129351062117,0.09282782016036747
22,1.1576677400068243,0.06721968082962809,1.1003266193317378,0.05210756625349934,0.9613186944264646,0.09366791006233599
23,1.1577907657201791,0.06792587525135763,1.1002806239450198,0.052837201663562365,0.9613181138090324,0.0945079999643045
24,1.1579059107979444,0.06863206967308715,1.1002274862588994,0.05356683707362539,0.9613111968378923,0.09534808986627304
25,1.1580131769795505,0.06933826409481667,1.100167211518644,0.05429647248368841,0.9612979472463967,0.09618817976824157
26,1.1581125661949234,0.0700444585165462,1.1000998051357673,0.055026107893751425,0.9612783689171864,0.09702826967021008
27,1.1582040805644764,0.07075065293827573,1.1000252726878879,0.05575574330381445,0.9612524658820973,0.09786835957217861
28,1.158287722399095,0.07145684736000525,1.0999436199185815,0.056485378713877474,0.9612202423220622,0.09870844947414713
29,1.158363494200113,0.07216304178173477,1.0998548527372283,0.05721501412394049,0.9611817025670072,0.09954853937611566
30,1.1584313986592831,0.0728692362034643,1.0997589772188534,0.05794464953400351,0.9611368510957425,0.10038862927808417
31,1.1584914386587393,0.07357543062519382,1.099655999603962,0.05867428494406653,0.961085692535848,0.1012287191800527
32,1.158543617270953,0.07428162504692336,1.0995459262983678,0.05940392035412956,0.9610282316635517,0.10206880908202123
33,1.1585879377586812,0.07498781946865288,1.0994287638730134,0.060133555764192576,0.9609644734036062,0.10290889898398975
34,1.1586244035749083,0.07569401389038241,1.0993045190637911,0.06086319117425559,0.9608944228291556,0.10374898888595827
35,1.1586530183627786,0.07640020831211193,1.0991731987713493,0.06159282658431862,0.9608180851615997,0.1045890787879268
36,1.1586737859555254,0.07710640273384145,1.0990348100609004,0.06232246199438164,0.9607354657704521,0.10542916868989533
37,1.158686710376389,0.07781259715557098,1.0988893601620164,0.06305209740444466,0.960646570173192,0.10626925859186384
38,1.1586917958385297,0.07851879157730052,1.0987368564684235,0.06378173281450768,0.9605514040351114,0.10710934849383237
39,1.158689046744934,0.07922498599903004,1.0985773065377873,0.06451136822457071,0.960449973169157,0.1079494383958009
40,1.158678467688312,0.07993118042075956,1.0984107180914946,0.06524100363463373,0.9603422835357659,0.10878952829776942
41,1.1586600634509876,0.08063737484248909,1.0982370990144266,0.06597063904469674,0.960228341242696,0.10962961819973793
42,1.1586338390047843,0.08134356926421861,1.0980564573547291,0.06670027445475976,0.9601081525448513,0.11046970810170646
43,1.1585997995109008,0.08204976368594814,1.0978688013235733,0.06742990986482278,0.9599817238441026,0.11130979800367499
44,1.15855795031978,0.08275595810767766,1.0976741392949143,0.0681595452748858,0.9598490616890998,0.11214988790564351
45,1.1585082969709724,0.0834621525294072,1.0974724798052402,0.06888918068494883,0.9597101727750832,0.11298997780761202
46,1.15845084519299,0.08416834695113672,1.097263831553318,0.06961881609501185,0.9595650639436848,0.11383006770958055
47,1.1583856009031566,0.08487454137286624,1.097048203399933,0.07034845150507488,0.9594137421827278,0.11467015761154908
48,1.1583125702074457,0.08558073579459577,1.0968256043676199,0.0710780869151379,0.9592562146260188,0.1155102475135176
49,1.1582317594003169,0.0862869302163253,1.0965960436403916,0.07180772232520091,0.9590924885531351,0.11635033741548613
50,1.1581431749645401,0.08699312463805482,1.09635953056346,0.07253735773526393,0.9589225713892064,0.11719042731745466
51,1.1580468235710175,0.08769931905978434,1.0961160746429501,0.07326699314532695,0.9587464707046921,0.11803051721942318
52,1.1579427120785932,0.08840551348151388,1.0958656855456121,0.07399662855538996,0.9585641942151513,0.11887060712139169
53,1.1578308475338608,0.08911170790324341,1.0956083730985222,0.074726263965453,0.9583757497810095,0.11971069702336022
54,1.1577112371709601,0.08981790232497293,1.0953441472887815,0.07545589937551601,0.9581811454073185,0.12055078692532875
55,1.1575838884113687,0.09052409674670245,1.0950730182632087,0.07618553478557905,0.9579803892435124,0.12139087682729727
56,1.1574488088636847,0.09123029116843198,1.0947949963280246,0.07691517019564206,0.9577734895831562,0.12223096672926578
57,1.1573060063234055,0.09193648559016152,1.0945100919485335,0.07764480560570508,0.9575604548636915,0.12307105663123431
58,1.1571554887726951,0.09264268001189102,1.0942183157487975,0.0783744410157681,0.957341293666174,0.12391114653320284
59,1.1569972643801487,0.09334887443362055,1.0939196785113048,0.07910407642583112,0.9571160147150092,0.12475123643517136
60,1.1568313415005473,0.09405506885535009,1.0936141911766326,0.07983371183589413,0.95688462687768,0.12559132633713987
61,1.156657728674606,0.09476126327707961,1.0933018648431052,0.08056334724595716,0.9566471391644696,0.12643141623910842
62,1.1564764346287162,0.09546745769880913,1.092982710766444,0.08129298265602018,0.9564035607281808,0.12727150614107693
63,1.156287468274678,0.09617365212053866,1.0926567403594145,0.08202261806608321,0.9561539008638473,0.12811159604304545
64,1.1560908387094306,0.0968798465422682,1.0923239651914647,0.08275225347614623,0.9558981690084423,0.128951685945014
65,1.1558865552147704,0.09758604096399771,1.0919843969883614,0.08348188888620925,0.95563637474058,0.1297917758469825
66,1.1556746272570635,0.09829223538572723,1.0916380476318168,0.08421152429627227,0.9553685277802139,0.13063186574895103
67,1.1554550644869557,0.09899842980745677,1.0912849291591131,0.08494115970633528,0.9550946379883265,0.13147195565091954
68,1.1552278767390667,0.0997046242291863,1.0909250537627178,0.0856707951163983,0.9548147153666182,0.13231204555288806
69,1.1549930740316874,0.10041081865091582,1.0905584337898977,0.08640043052646132,0.9545287700571873,0.1331521354548566
70,1.154750666566461,0.10111701307264534,1.0901850817423224,0.08713006593652435,0.9542368123422071,0.13399222535682512
71,1.1545006647280647,0.10182320749437487,1.0898050102756667,0.08785970134658737,0.9539388526435965,0.13483231525879363
72,1.1542430790838785,0.10252940191610439,1.0894182321992039,0.0885893367566504,0.9536349015226863,0.13567240516076218
73,1.1539779203836518,0.10323559633783391,1.0890247604753958,0.08931897216671342,0.9533249696798798,0.1365124950627307
74,1.1537051995591596,0.10394179075956345,1.0886246082194764,0.09004860757677643,0.9530090679543092,0.1373525849646992
75,1.1534249277238537,0.10464798518129298,1.0882177886990296,0.09077824298683945,0.9526872073234848,0.13819267486666775
76,1.1531371161725068,0.1053541796030225,1.0878043153335615,0.09150787839690247,0.9523593989029424,0.13903276476863627
77,1.152841776380849,0.10606037402475202,1.0873842016940682,0.09223751380696549,0.9520256539458822,0.13987285467060478
78,1.1525389200051972,0.10676656844648155,1.0869574615025968,0.09296714921702852,0.9516859838428053,0.14071294457257333
79,1.1522285588820802,0.10747276286821109,1.086524108631802,0.09369678462709154,0.9513404001211435,0.14155303447454182
80,1.151910705027853,0.1081789572899406,1.0860841571044961,0.09442642003715457,0.9509889144448844,0.14239312437651036
81,1.1515853706383081,0.10888515171167013,1.0856376210931948,0.09515605544721759,0.9506315386141926,0.14323321427847888
82,1.151252568088277,0.10959134613339966,1.0851845149196566,0.0958856908572806,0.9502682845650241,0.1440733041804474
83,1.1509123099312268,0.11029754055512919,1.0847248530544171,0.09661532626734362,0.9498991643687373,0.14491339408241594
84,1.1505646088988493,0.1110037349768587,1.084258650116319,0.09734496167740664,0.949524190231698,0.14575348398438445
85,1.1502094779006435,0.11170992939858823,1.0837859208720337,0.09807459708746966,0.9491433744948801,0.14659357388635297
86,1.1498469300234915,0.11241612382031776,1.0833066802355826,0.09880423249753269,0.9487567296334607,0.1474336637883215
87,1.1494769785312273,0.11312231824204728,1.0828209432678468,0.0995338679075957,0.9483642682564111,0.14827375369029003
88,1.1490996368641992,0.1138285126637768,1.0823287251760778,0.10026350331765872,0.9479660031060824,0.14911384359225854
89,1.1487149186388257,0.11453470708550634,1.0818300413133974,0.10099313872772175,0.9475619470577861,0.1499539334942271
90,1.148322837647144,0.11524090150723586,1.0813249071782973,0.10172277413778477,0.9471521131193702,0.15079402339619558
91,1.1479234078563527,0.11594709592896539,1.080813338414129,0.10245240954784779,0.9467365144307904,0.15163411329816412
92,1.147516643408348,0.11665329035069491,1.080295350808591,0.1031820449579108,0.946315164263676,0.15247420320013264
93,1.1471025586192523,0.11735948477242444,1.0797709602932115,0.10391168036797384,0.9458880760208921,0.15331429310210115
94,1.1466811679789364,0.11806567919415396,1.079240182942824,0.10464131577803686,0.9454552632360947,0.1541543830040697
95,1.1462524861505368,0.1187718736158835,1.0787030349750375,0.10537095118809987,0.9450167395732851,0.1549944729060382
96,1.1458165279699632,0.11947806803761302,1.078159532749705,0.10610058659816289,0.9445725188263548,0.15583456280800673
97,1.1453733084454045,0.12018426245934255,1.077609692768382,0.10683022200822591,0.944122614918629,0.15667465270997527
98,1.1449228427568219,0.12089045688107207,1.0770535316737837,0.10755985741828894,0.9436670419024038,0.1575147426119438
99,1.1444651462554405,0.1215966513028016,1.0764910662492362,0.10828949282835196,0.94320581395848,0.1583548325139123
100,1.1440002344632343,0.12230284572453112,1.0759223134181215,0.10901912823841498,0.9427389453956909,0.15919492241588085
101,1.1435281230723995,0.12300904014626066,1.0753472902433188,0.10974876364847799,0.9422664506504254,0.16003501231784933
102,1.1430488279448296,0.12371523456799018,1.0747660139266402,0.11047839905854102,0.941788344286148,0.16087510221981788
103,1.1425623651115764,0.1244214289897197,1.0741785018082615,0.11120803446860404,0.9413046409929136,0.1617151921217864
104,1.1420687507723097,0.12512762341144923,1.0735847713661482,0.11193766987866706,0.9408153555868761,0.1625552820237549
105,1.1415680012947687,0.12583381783317876,1.0729848402154774,0.11266730528873008,0.9403205030097943,0.16339537192572345
106,1.1410601332142059,0.1265400122549083,1.0723787261080515,0.11339694069879311,0.9398200983285325,0.16423546182769197
107,1.1405451632328285,0.1272462066766378,1.0717664469317132,0.11412657610885613,0.9393141567345578,0.16507555172966049
108,1.1400231082192294,0.12795240109836734,1.0711480207097486,0.11485621151891914,0.9388026935434295,0.16591564163162903
109,1.139493985207814,0.12865859552009684,1.07052346560029,0.11558584692898216,0.9382857241942888,0.16675573153359755
110,1.138957811398222,0.12936478994182637,1.0698927998957137,0.11631548233904519,0.9377632642493401,0.16759582143556606
111,1.138414604154738,0.1300709843635559,1.069256042022031,0.11704511774910821,0.9372353293933295,0.1684359113375346
112,1.137864381005704,0.13077717878528544,1.0686132105382757,0.11777475315917123,0.936701935433019,0.1692760012395031
113,1.1373071596429178,0.13148337320701498,1.0679643241358872,0.11850438856923425,0.9361630982966566,0.17011609114147164
114,1.13674295792103,0.1321895676287445,1.0673094016380877,0.11923402397929728,0.9356188340334397,0.17095618104344015
115,1.136171793856933,0.13289576205047401,1.066648461999257,0.1199636593893603,0.9350691588129775,0.17179627094540867
116,1.135593685629146,0.13360195647220352,1.065981524304299,0.12069329479942331,0.9345140889247472,0.1726363608473772
117,1.1350086515771904,0.13430815089393305,1.0653086077680076,0.12142293020948633,0.9339536407775455,0.17347645074934573
118,1.134416710200963,0.1350143453156626,1.0646297317344258,0.12215256561954936,0.9333878308989375,0.17431654065131424
119,1.1338178801601015,0.13572053973739212,1.0639449156762004,0.12288220102961238,0.932816675934699,0.1751566305532828
120,1.1332121802733424,0.13642673415912165,1.0632541791939325,0.1236118364396754,0.9322401926482573,0.1759967204552513
121,1.1325996295178764,0.1371329285808512,1.062557542015523,0.12434147184973841,0.9316583979201261,0.17683681035721982
122,1.1319802470286964,0.1378391230025807,1.0618550239955158,0.12507110725980145,0.9310713087473355,0.17767690025918836
123,1.131354052097937,0.13854531742431023,1.0611466451144325,0.12580074266986446,0.9304789422428601,0.17851699016115685
124,1.1307210641742134,0.13925151184603973,1.0604324254781068,0.12653037807992748,0.929881315635041,0.1793570800631254
125,1.1300813028619503,0.13995770626776927,1.0597123853170123,0.1272600134899905,0.9292784462670052,0.1801971699650939
126,1.1294347879207063,0.1406639006894988,1.0589865449855864,0.12798964890005354,0.9286703515960797,0.18103725986706243
127,1.1287815392644933,0.14137009511122833,1.05825492496155,0.12871928431011653,0.9280570491932014,0.18187734976903097
128,1.1281215769610888,0.14207628953295787,1.0575175458452217,0.12944891972017958,0.9274385567423249,0.1827174396709995
129,1.127454921231344,0.14278248395468737,1.056774428358832,0.13017855513024257,0.926814892039824,0.183557529572968
130,1.126781592448485,0.1434886783764169,1.0560255933458258,0.1309081905403056,0.9261860729938904,0.18439761947493655
131,1.1261016111374091,0.1441948727981464,1.055271061770169,0.13163782595036863,0.9255521176239285,0.18523770937690506
132,1.1254149979739752,0.14490106721987595,1.0545108547156445,0.13236746136043165,0.9249130440599462,0.18607779927887358
133,1.1247217737842887,0.14560726164160548,1.0537449933851473,0.13309709677049467,0.9242688705419405,0.18691788918084212
134,1.124021959543981,0.146313456063335,1.0529734990999748,0.13382673218055768,0.9236196154192822,0.1877579790828106
135,1.1233155763774834,0.14701965048506455,1.0521963932991134,0.13455636759062073,0.9229652971500928,0.18859806898477915
136,1.1226026455572955,0.14772584490679408,1.0514136975385195,0.13528600300068372,0.9223059343006215,0.18943815888674767
137,1.121883188503248,0.14843203932852359,1.0506254334903984,0.13601563841074676,0.9216415455446161,0.1902782487887162
138,1.1211572267817616,0.14913823375025312,1.049831622942478,0.13674527382080975,0.9209721496626897,0.19111833869068473
139,1.120424782105096,0.14984442817198262,1.049032287797279,0.1374749092308728,0.9202977655416861,0.19195842859265325
140,1.1196858763306012,0.15055062259371216,1.0482274500713822,0.13820454464093582,0.9196184121740387,0.19279851849462176
141,1.1189405314599556,0.1512568170154417,1.0474171318946883,0.13893418005099883,0.9189341086571281,0.1936386083965903
142,1.1181887696384043,0.15196301143717122,1.0466013555096794,0.13966381546106185,0.9182448741926341,0.19447869829855882
143,1.1174306131539893,0.15266920585890076,1.0457801432706713,0.14039345087112487,0.917550728085885,0.19531878820052734
144,1.1166660844367757,0.15337540028063026,1.044953517643065,0.14112308628118791,0.9168516897452048,0.19615887810249588
145,1.1158952060580722,0.1540815947023598,1.0441215012025948,0.1418527216912509,0.9161477786812526,0.19699896800446437
146,1.1151180007296482,0.1547877891240893,1.0432841166345703,0.14258235710131395,0.9154390145063636,0.1978390579064329
147,1.114334491302941,0.15549398354581884,1.0424413867331164,0.14331199251137697,0.914725416933883,0.19867914780840143
148,1.1135447007682657,0.15620017796754837,1.0415933344004098,0.14404162792143999,0.9140070057774972,0.19951923771036995
149,1.112748652254012,0.1569063723892779,1.0407399826459112,0.144771263331503,0.9132838009505633,0.2003593276123385
150,1.1119463690258413,0.15761256681100744,1.0398813545855932,0.14550089874156602,0.9125558224654319,0.201199417514307
151,1.1111378744858775,0.15831876123273697,1.0390174734411668,0.14623053415162907,0.9118230904327705,0.20203950741627552
152,1.1103231921718917,0.15902495565446648,1.0381483625393024,0.14696016956169206,0.9110856250608796,0.20287959731824406
153,1.1095023457564834,0.159731150076196,1.0372740453108469,0.1476898049717551,0.9103434466550088,0.20371968722021258
154,1.1086753590462564,0.16043734449792552,1.036394545290041,0.1484194403818181,0.9095965756166666,0.2045597771221811
155,1.1078422559809897,0.16114353891965505,1.0355098861137275,0.14914907579188114,0.9088450324429296,0.2053998670241496
156,1.1070030606328047,0.16184973334138458,1.0346200915205614,0.14987871120194415,0.9080888377257469,0.20623995692611816
157,1.1061577972053251,0.16255592776311412,1.0337251853502134,0.15060834661200717,0.9073280121512419,0.20708004682808667
158,1.1053064900328353,0.16326212218484365,1.0328251915425712,0.1513379820220702,0.90656257649901,0.2079201367300552
159,1.1044491635794327,0.16396831660657316,1.031920134136937,0.1520676174321332,0.9057925516414147,0.2087602266320237
160,1.1035858424381733,0.1646745110283027,1.0310100372712228,0.15279725284219625,0.905017958542879,0.20960031653399225
161,1.102716551330218,0.1653807054500322,1.0300949251811415,0.15352688825225924,0.9042388182591754,0.21044040643596076
162,1.1018413151039677,0.16608689987176173,1.0291748221993946,0.1542565236623223,0.9034551519367106,0.21128049633792928
163,1.1009601587342002,0.16679309429349126,1.0282497527548586,0.15498615907238528,0.9026669808118093,0.21212058623989782
164,1.1000731073211987,0.1674992887152208,1.0273197413717652,0.15571579448244832,0.901874326209994,0.21296067614186634
165,1.0991801860898758,0.16820548313695033,1.0263848126688808,0.15644542989251134,0.9010772095452619,0.21380076604383486
166,1.0982814203888958,0.16891167755867986,1.025444991358683,0.15717506530257436,0.9002756523193591,0.21464085594580337
167,1.0973768356897902,0.16961787198040937,1.0245003022465322,0.15790470071263737,0.8994696761210518,0.21548094584777192
168,1.0964664575860708,0.17032406640213887,1.0235507702298423,0.1586343361227004,0.8986593026253937,0.21632103574974043
169,1.095550311792336,0.1710302608238684,1.0225964202972473,0.15936397153276344,0.8978445535929929,0.21716112565170895
170,1.0946284241433761,0.17173645524559794,1.021637277527764,0.16009360694282643,0.8970254508692734,0.21800121555367746
171,1.0937008205932717,0.17244264966732747,1.0206733670899555,0.16082324235288947,0.8962020163837355,0.218841305455646
172,1.0927675272144886,0.173148844089057,1.0197047142410873,0.1615528777629525,0.8953742721492126,0.21968139535761452
173,1.09182857019697,0.17385503851078654,1.018731344326283,0.1622825131730155,0.894542240261126,0.22052148525958304
174,1.0908839758472235,0.17456123293251605,1.0177532827776787,0.16301214858307853,0.8937059428967363,0.22136157516155158
175,1.089933770587403,0.17526742735424558,1.0167705551135704,0.16374178399314154,0.8928654023143925,0.2222016650635201
176,1.0889779809543896,0.1759736217759751,1.0157831869375626,0.16447141940320456,0.8920206408527784,0.22304175496548861
177,1.0880166335988646,0.17667981619770462,1.0147912039377134,0.16520105481326758,0.8911716809301573,0.22388184486745713
178,1.0870497552843832,0.17738601061943415,1.013794631885675,0.16593069022333062,0.8903185450436117,0.22472193476942567
179,1.0860773728864395,0.1780922050411637,1.012793496635834,0.16666032563339364,0.8894612557682842,0.2255620246713942
180,1.0850995133915322,0.1787983994628932,1.0117878241244485,0.16738996104345666,0.8885998357566117,0.2264021145733627
181,1.0841162038962229,0.17950459388462273,1.0107776403687811,0.16811959645351968,0.887734307737561,0.22724220447533122
182,1.0831274716061925,0.18021078830635226,1.0097629714662324,0.1688492318635827,0.8868646945158596,0.22808229437729977
183,1.0821333438352945,0.1809169827280818,1.0087438435934692,0.1695788672736457,0.8859910189712246,0.22892238427926828
184,1.0811338480046024,0.1816231771498113,1.0077202830055516,0.17030850268370873,0.8851133040575898,0.2297624741812368
185,1.0801290116414553,0.18232937157154083,1.0066923160350587,0.17103813809377175,0.8842315728023302,0.23060256408320534
186,1.0791188623785002,0.18303556599327037,1.0056599690912094,0.1717677735038348,0.8833458483054837,0.23144265398517386
187,1.078103427952729,0.1837417604149999,1.004623268658984,0.1724974089138978,0.8824561537389712,0.23228274388714237
188,1.0770827362045137,0.1844479548367294,1.0035822412982405,0.17322704432396083,0.8815625123458151,0.2331228337891109
189,1.076056815076637,0.18515414925845894,1.0025369136428313,0.17395667973402384,0.880664947439353,0.23396292369107943
190,1.0750256926133204,0.18586034368018847,1.0014873123997157,0.17468631514408686,0.8797634824024532,0.23480301359304795
191,1.0739893969592487,0.186566538101918,1.0004334643480726,0.17541595055414988,0.8788581406867242,0.23564310349501646
192,1.0729479563585909,0.1872727325236475,0.9993753963384079,0.1761455859642129,0.8779489458117249,0.23648319339698498
193,1.0719013991540176,0.18797892694537705,0.9983131352916627,0.17687522137427591,0.8770359213641712,0.23732328329895352
194,1.0708497537857167,0.18868512136710658,0.9972467081983182,0.17760485678433893,0.8761190909971417,0.23816337320092204
195,1.069793048790403,0.18939131578883608,0.9961761421174987,0.17833449219440198,0.8751984784292803,0.23900346310289056
196,1.068731312800329,0.19009751021056562,0.9951014641760729,0.179064127604465,0.8742741074439973,0.2398435530048591
197,1.0676645745422875,0.19080370463229515,0.9940227015677532,0.179793763014528,0.8733460018886694,0.24068364290682762
198,1.066592862836615,0.19150989905402468,0.9929398815521926,0.18052339842459103,0.8724141856738361,0.24152373280879613
199,1.0655162065961918,0.1922160934757542,0.9918530314540809,0.18125303383465405,0.8714786827723968,0.24236382271076465
200,1.064434634825436,0.19292228789748372,0.9907621786622381,0.18198266924471707,0.8705395172188025,0.2432039126127332
201,1.0633481766192991,0.19362848231921326,0.9896673506287065,0.18271230465478008,0.8695967131082498,0.2440440025147017
202,1.0622568611622545,0.1943346767409428,0.988568574867841,0.1834419400648431,0.8686502945958703,0.24488409241667022
203,1.0611607177272862,0.1950408711626723,0.9874658789553976,0.18417157547490615,0.8677002858959184,0.24572418231863877
204,1.060059775674873,0.19574706558440183,0.9863592905276206,0.18490121088496916,0.8667467112809599,0.24656427222060728
205,1.0589540644519722,0.19645326000613136,0.985248837280328,0.18563084629503218,0.8657895950810557,0.2474043621225758
206,1.057843613590996,0.19715945442786087,0.9841345469679947,0.1863604817050952,0.8648289616829465,0.24824445202454432
207,1.0567284527087912,0.1978656488495904,0.9830164474028356,0.18709011711515822,0.8638648355292344,0.24908454192651286
208,1.0556086115056122,0.19857184327131994,0.9818945664538861,0.18781975252522123,0.8628972411175642,0.24992463182848138
209,1.0544841197640922,0.19927803769304947,0.9807689320460808,0.18854938793528425,0.8619262029998012,0.2507647217304499
210,1.053355007348213,0.19998423211477898,0.979639572159333,0.18927902334534727,0.8609517457812095,0.25160481163241843
211,1.0522213042022717,0.2006904265365085,0.9785065148276095,0.19000865875541031,0.8599738941196293,0.2524449015343869
212,1.0510830403498441,0.20139662095823804,0.9773697881380072,0.19073829416547333,0.8589926727246497,0.25328499143635547
213,1.0499402458927476,0.20210281537996758,0.9762294202298265,0.19146792957553635,0.858008106356784,0.254125081338324
214,1.0487929510100007,0.20280900980169708,0.9750854392936437,0.19219756498559937,0.8570202198266409,0.2549651712402925
215,1.047641185956779,0.20351520422342662,0.973937873570383,0.19292720039566238,0.8560290379940954,0.25580526114226104
216,1.0464849810633718,0.20422139864515615,0.9727867513503872,0.1936568358057254,0.8550345857674586,0.2566453510442296
217,1.045324366734135,0.20492759306688568,0.9716321009724855,0.19438647121578842,0.8540368881026469,0.2574854409461981
218,1.0441593734464396,0.2056337874886152,0.9704739508230628,0.19511610662585144,0.8530359700023477,0.2583255308481666
219,1.042990031749623,0.20633998191034472,0.9693123293351262,0.19584574203591448,0.8520318565151868,0.25916562075013516
220,1.0418163722639346,0.20704617633207426,0.9681472649873719,0.1965753774459775,0.8510245727348931,0.26000571065210365
221,1.0406384256794803,0.20775237075380376,0.966978786303249,0.19730501285604052,0.8500141437994622,0.26084580055407214
222,1.0394562227551647,0.2084585651755333,0.9658069218500233,0.19803464826610354,0.8490005948903196,0.26168589045604074
223,1.0382697943176322,0.20916475959726283,0.9646317002378426,0.19876428367616655,0.8479839512314833,0.2625259803580092
224,1.037079171260207,0.20987095401899236,0.9634531501187971,0.19949391908622957,0.846964238088723,0.2633660702599777
225,1.035884384541828,0.21057714844072187,0.9622713001859813,0.2002235544962926,0.8459414807687216,0.2642061601619463
226,1.034685465185986,0.2112833428624514,0.9610861791725556,0.2009531899063556,0.8449157046182341,0.2650462500639148
227,1.0334824442796562,0.21198953728418093,0.9598978158508047,0.20168282531641862,0.8438869350232461,0.2658863399658833
228,1.0322753529722302,0.21269573170591047,0.9587062390311987,0.20241246072648167,0.8428551974081298,0.26672642986785183
229,1.0310642224744468,0.21340192612763997,0.9575114775614497,0.2031420961365447,0.841820517234803,0.2675665197698204
230,1.0298490840573205,0.2141081205493695,0.9563135603255721,0.2038717315466077,0.8407829200018833,0.26840660967178886
231,1.0286299690510678,0.21481431497109904,0.9551125162429377,0.20460136695667072,0.8397424312438433,0.2692466995737574
232,1.0274069088440345,0.21552050939282855,0.9539083742673335,0.20533100236673374,0.838699076530167,0.27008678947572595
233,1.0261799348816183,0.21622670381455808,0.9527011633860194,0.20606063777679676,0.837652881464501,0.27092687937769444
234,1.0249490786651927,0.2169328982362876,0.9514909126187806,0.20679027318685977,0.83660387168381,0.271766969279663
235,1.0237143717510278,0.21763909265801715,0.9502776510169867,0.2075199085969228,0.835552072857529,0.27260705918163153
236,1.022475845749211,0.21834528707974665,0.9490614076626447,0.20824954400698584,0.8344975106867143,0.2734471490836
237,1.0212335323225654,0.2190514815014762,0.947842211667454,0.20897917941704885,0.8334402109031966,0.27428723898556856
238,1.019987463185569,0.21975767592320572,0.9466200921718606,0.20970881482711187,0.8323801992687319,0.2751273288875371
239,1.0187376701032682,0.22046387034493525,0.9453950783441118,0.2104384502371749,0.8313175015741516,0.2759674187895056
240,1.0174841848901968,0.22117006476666476,0.9441671993793095,0.2111680856472379,0.830252143638514,0.27680750869147414
241,1.016227039409288,0.2218762591883943,0.9429364844984636,0.21189772105730093,0.8291841513082533,0.2776475985934427
242,1.0149662655707887,0.22258245361012383,0.941702962947546,0.21262735646736394,0.8281135504563297,0.27848768849541117
243,1.0137018953311714,0.22328864803185336,0.940466663996544,0.21335699187742696,0.8270403669813797,0.27932777839737966
244,1.0124339606920465,0.22399484245358287,0.939227616938513,0.21408662728749,0.8259646268068633,0.28016786829934825
245,1.011162493699072,0.2247010368753124,0.9379858510886303,0.21481626269755302,0.8248863558802153,0.28100795820131674
246,1.0098875264408635,0.22540723129704193,0.9367413957832473,0.21554589810761604,0.8238055801719921,0.28184804810328523
247,1.008609091047904,0.22611342571877144,0.9354942803789448,0.21627553351767906,0.8227223256750213,0.28268813800525383
248,1.0073272196914504,0.22681962014050097,0.9342445342515833,0.21700516892774208,0.8216366184035508,0.2835282279072223
249,1.006041944582443,0.2275258145622305,0.932992186795359,0.2177348043378051,0.8205484843923956,0.2843683178091908
250,1.0047532979704108,0.22823200898396004,0.9317372674218569,0.2184644397478681,0.8194579496960872,0.28520840771115935
251,1.0034613121423792,0.22893820340568954,0.9304798055591029,0.21919407515793113,0.8183650403880229,0.2860484976131279
252,1.0021660194217743,0.22964439782741908,0.9292198306506199,0.21992371056799417,0.8172697825596122,0.2868885875150964
253,1.0008674521673298,0.2303505922491486,0.9279573721544808,0.2206533459780572,0.8161722023194271,0.2877286774170649
254,0.9995656427719901,0.23105678667087814,0.9266924595423631,0.2213829813881202,0.8150723257923493,0.28856876731903347
255,0.9982606236618163,0.23176298109260765,0.9254251222986046,0.22211261679818323,0.8139701791187204,0.28940885722100196
256,0.9969524272948889,0.23246917551433718,0.9241553899192575,0.22284225220824624,0.8128657884534891,0.2902489471229705
257,0.9956410861602123,0.23317536993606672,0.9228832919111449,0.22357188761830926,0.8117591799653621,0.29108903702493905
258,0.994326632776618,0.23388156435779622,0.9216088577909168,0.22430152302837228,0.810650379835952,0.29192912692690753
259,0.9930090996916683,0.23458775877952576,0.9203321170841063,0.2250311584384353,0.8095394142589276,0.2927692168288761
260,0.991688519480558,0.2352939532012553,0.9190530993241872,0.22576079384849831,0.8084263094391639,0.2936093067308446
261,0.990364924745019,0.23600014762298482,0.917771834051632,0.22649042925856136,0.807311091591892,0.2944493966328131
262,0.9890383481122228,0.23670634204471433,0.9164883508129689,0.22722006466862438,0.80619378694185,0.29528948653478165
263,0.9877088222336818,0.23741253646644386,0.9152026791598423,0.2279497000786874,0.8050744217224339,0.2961295764367502
264,0.9863763797841543,0.2381187308881734,0.9139148486480717,0.2286793354887504,0.8039530221748497,0.2969696663387187
265,0.9850410534605457,0.23882492530990293,0.9126248888367121,0.22940897089881343,0.8028296145472644,0.2978097562406872
266,0.9837028759808124,0.23953111973163244,0.911332829287115,0.23013860630887645,0.8017042250939592,0.2986498461426558
267,0.9823618800828648,0.24023731415336197,0.9100386995619913,0.23086824171893947,0.8005768800744831,0.29948993604462426
268,0.9810180985234703,0.2409435085750915,0.908742529224472,0.23159787712900248,0.7994476057528046,0.30033002594659275
269,0.9796715640771576,0.241649702996821,0.9074443478371743,0.23232751253906553,0.7983164283964685,0.30117011584856135
270,0.9783223095351192,0.24235589741855054,0.9061441849612641,0.23305714794912855,0.7971833742757491,0.30201020575052984
271,0.9769703677041176,0.24306209184028008,0.9048420701555226,0.23378678335919156,0.7960484696628064,0.3028502956524983
272,0.9756157714053878,0.2437682862620096,0.9035380329754126,0.23451641876925458,0.7949117408308424,0.30369038555446687
273,0.9742585534735443,0.24447448068373911,0.9022321029721454,0.2352460541793176,0.793773214053258,0.3045304754564354
274,0.9728987467554848,0.24518067510546865,0.9009243096917499,0.23597568958938062,0.7926329156028113,0.3053705653584039
275,0.9715363841092978,0.24588686952719818,0.8996146826741419,0.23670532499944363,0.7914908717507763,0.30621065526037244
276,0.9701714984031677,0.24659306394892772,0.8983032514521954,0.23743496040950665,0.7903471087661019,0.307050745162341
277,0.9688041225142837,0.24729925837065722,0.8969900455508133,0.2381645958195697,0.7892016529145733,0.3078908350643095
278,0.9674342893277459,0.24800545279238675,0.8956750944860019,0.23889423122963271,0.7880545304579722,0.308730924966278
279,0.9660620317354749,0.2487116472141163,0.8943584277639447,0.23962386663969573,0.7869057676532403,0.30957101486824656
280,0.9646873826351214,0.24941784163584582,0.8930400748800772,0.24035350204975875,0.7857553907516421,0.31041110477021505
281,0.963310374928975,0.2501240360575753,0.8917200653181652,0.24108313745982177,0.7846034259979293,0.3112511946721836
282,0.9619310415228768,0.25083023047930486,0.8903984285493822,0.24181277286988478,0.7834498996295066,0.31209128457415214
283,0.9605494153251297,0.2515364249010344,0.8890751940313895,0.2425424082799478,0.7822948378755973,0.3129313744761206
284,0.9591655292454122,0.25224261932276393,0.8877503912074165,0.24327204369001082,0.7811382669564124,0.31377146437808917
285,0.9577794161936922,0.2529488137444934,0.8864240495053441,0.24400167910007386,0.7799802130823181,0.3146115542800577
286,0.9563911090791406,0.253655008166223,0.8850961983367891,0.24473131451013688,0.778820702453007,0.3154516441820262
287,0.9550006408090488,0.2543612025879525,0.8837668670961877,0.2454609499201999,0.7776597612566678,0.3162917340839947
288,0.9536080442877439,0.255067397009682,0.882436085159885,0.24619058533026292,0.776497415669159,0.3171318239859633
289,0.9522133524155082,0.25577359143141154,0.8811038818852224,0.24692022074032594,0.775333691853183,0.3179719138879318
290,0.9508165980874981,0.2564797858531411,0.8797702866096277,0.24764985615038895,0.77416861595746,0.31881200378990027
291,0.9494178141926638,0.2571859802748706,0.8784353286497084,0.24837949156045197,0.7730022141159052,0.31965209369186887
292,0.948017033612673,0.2578921746966001,0.877099037300344,0.249109126970515,0.7718345124468067,0.32049218359383735
293,0.9466142892208311,0.2585983691183297,0.8757614418337824,0.249838762380578,0.7706655370520048,0.32133227349580584
294,0.94520961388101,0.25930456354005915,0.8744225714987364,0.25056839779064105,0.7694953140160717,0.3221723633977744
295,0.9438030404465694,0.2600107579617887,0.8730824555194834,0.2512980332007041,0.7683238694054959,0.32301245329974293
296,0.9423946017592877,0.2607169523835182,0.8717411230949654,0.2520276686107671,0.7671512292678637,0.3238525432017114
297,0.9409843306482893,0.26142314680524775,0.8703986033978934,0.2527573040208301,0.7659774196310454,0.32469263310367996
298,0.9395722599289758,0.2621293412269773,0.8690549255738496,0.2534869394308931,0.7648024665023829,0.3255327230056485
299,0.9381584224019572,0.26283553564870676,0.8677101187403957,0.25421657484095617,0.7636263958678771,0.326372812907617
300,0.9367428508519867,0.26354173007043635,0.8663642119861817,0.25494621025101916,0.762449233691378,0.32721290280958554
301,0.9353255780468959,0.26424792449216583,0.8650172343700554,0.25567584566108215,0.7612710059137777,0.3280529927115541
302,0.9339066367365305,0.2649541189138954,0.863669214920175,0.25640548107114525,0.7600917384522028,0.32889308261352257
303,0.9324860596516923,0.2656603133356249,0.8623201826331255,0.25713511648120824,0.7589114571992097,0.3297331725154911
304,0.931063879503076,0.26636650775735443,0.8609701664730334,0.2578647518912712,0.7577301880219822,0.33057326241745966
305,0.9296401289802154,0.26707270217908397,0.8596191953706864,0.25859438730133427,0.7565479567615304,0.33141335231942814
306,0.9282148407504254,0.2677788966008135,0.8582672982226556,0.2593240227113973,0.7553647892318901,0.3322534422213967
307,0.9267880474577495,0.26848509102254303,0.8569145038904176,0.2600536581214603,0.754180711219327,0.3330935321233652
308,0.9253597817219084,0.2691912854442725,0.8555608411994803,0.2607832935315233,0.7529957484815399,0.3339336220253337
309,0.9239300761372496,0.2698974798660021,0.8542063389385111,0.26151292894158634,0.7518099267468674,0.33477371192730226
310,0.9224989632717007,0.2706036742877316,0.8528510258584672,0.2622425643516494,0.7506232717134969,0.33561380182927075
311,0.9210664756657234,0.2713098687094611,0.8514949306717279,0.2629721997617124,0.7494358090486731,0.3364538917312393
312,0.9196326458312706,0.27201606313119064,0.8501380820512296,0.2637018351717754,0.7482475643879125,0.33729398163320784
313,0.9181975062507455,0.2727222575529202,0.848780508629603,0.26443147058183847,0.747058563334216,0.33813407153517633
314,0.9167610893759623,0.2734284519746497,0.847422238998313,0.26516110599190146,0.7458688314572861,0.33897416143714487
315,0.9153234276271105,0.2741346463963792,0.8460633017068009,0.26589074140196445,0.7446783942927451,0.3398142513391134
316,0.9138845533917191,0.2748408408181088,0.8447037252616295,0.2666203768120275,0.7434872773413561,0.3406543412410819
317,0.9124444990236271,0.27554703523983826,0.8433435381256293,0.26735001222209054,0.7422955060682455,0.34149443114305045
318,0.9110032968419515,0.2762532296615678,0.8419827687170504,0.26807964763215353,0.741103105902128,0.34233452104501894
319,0.9095609791300625,0.2769594240832973,0.8406214454087122,0.2688092830422166,0.7399101022345339,0.3431746109469875
320,0.9081175781345573,0.27766561850502686,0.8392595965271612,0.2695389184522796,0.7387165204190389,0.344014700848956
321,0.9066731260642392,0.2783718129267564,0.837897250351827,0.2702685538623426,0.7375223857704951,0.3448547907509245
322,0.9052276550890973,0.27907800734848587,0.8365344351141835,0.2709981892724056,0.7363277235642658,0.34569488065289306
323,0.9037811973392905,0.27978420177021546,0.8351711789969112,0.27172782468246864,0.7351325590354613,0.3465349705548616
324,0.9023337849041324,0.28049039619194494,0.8338075101330646,0.2724574600925317,0.7339369173781782,0.3473750604568301
325,0.9008854498310808,0.28119659061367447,0.8324434566052399,0.2731870955025947,0.7327408237447401,0.34821515035879863
326,0.899436224124728,0.281902785035404,0.8310790464447464,0.27391673091265767,0.7315443032449416,0.3490552402607672
327,0.8979861397457944,0.28260897945713354,0.8297143076307811,0.27464636632272077,0.7303473809452938,0.34989533016273566
328,0.8965352286101277,0.28331517387886307,0.8283492680896067,0.27537600173278376,0.7291500818682732,0.3507354200647042
329,0.8950835225876986,0.28402136830059255,0.8269839556937306,0.27610563714284675,0.727952430991573,0.3515755099666727
330,0.8936310535016068,0.28472756272232214,0.8256183982610881,0.2768352725529098,0.7267544532473555,0.35241559986864124
331,0.8921778531270848,0.2854337571440516,0.8242526235542295,0.27756490796297284,0.7255561735215099,0.3532556897706098
332,0.8907239531905056,0.2861399515657812,0.8228866592795081,0.27829454337303583,0.7243576166529091,0.35409577967257827
333,0.8892693853683957,0.2868461459875107,0.8215205330862725,0.2790241787830988,0.7231588074326726,0.3549358695745468
334,0.8878141812864486,0.2875523404092402,0.8201542725660618,0.27975381419316186,0.7219597706034294,0.35577595947651536
335,0.8863583725185413,0.28825853483096975,0.8187879052518041,0.2804834496032249,0.7207605308585857,0.35661604937848385
336,0.8849019905857571,0.2889647292526992,0.8174214586170175,0.2812130850132879,0.7195611128415929,0.3574561392804524
337,0.8834450669554066,0.2896709236744288,0.8160549600750142,0.28194272042335095,0.7183615411452204,0.35829622918242093
338,0.8819876330400569,0.2903771180961583,0.8146884369781087,0.282672355833414,0.7171618403108306,0.3591363190843894
339,0.8805297201965601,0.2910833125178879,0.8133219166168284,0.283401991243477,0.7159620348276561,0.35997640898635797
340,0.8790713597250881,0.29178950693961736,0.8119554262191272,0.28413162665353997,0.7147621491320795,0.36081649888832645
341,0.8776125828681669,0.2924957013613469,0.8105889929496037,0.284861262063603,0.7135622076069181,0.361656588790295
342,0.8761534208097191,0.2932018957830764,0.8092226439087208,0.28559089747366606,0.7123622345807082,0.36249667869226354
343,0.8746939046741065,0.29390809020480596,0.8078564061320299,0.28632053288372905,0.7111622543269959,0.36333676859423203
344,0.8732340655251746,0.2946142846265355,0.8064903065893984,0.2870501682937921,0.7099622910636266,0.3641768584962006
345,0.8717739343653073,0.29532047904826497,0.8051243721842397,0.2877798037038551,0.7087623689520424,0.3650169483981691
346,0.8703135421344749,0.29602667346999456,0.803758629752747,0.28850943911391813,0.7075625120965774,0.3658570383001376
347,0.8688529197092967,0.29673286789172404,0.802393106063132,0.2892390745239812,0.7063627445437597,0.36669712820210615
348,0.8673920979020979,0.2974390623134536,0.8010278278148637,0.28996870993404417,0.7051630902816155,0.3675372181040747
349,0.865931107459975,0.2981452567351831,0.7996628216379136,0.2906983453441072,0.7039635732389745,0.3683773080060432
350,0.8644699790638646,0.29885145115691264,0.7982981140920041,0.2914279807541702,0.7027642172847804,0.3692173979080117
351,0.8630087433276137,0.2995576455786422,0.7969337316658582,0.29215761616423325,0.7015650462274041,0.3700574878099802
352,0.8615474307970554,0.30026384000037165,0.7955697007764558,0.29288725157429624,0.7003660838139589,0.37089757771194876
353,0.8600860719490871,0.30097003442210124,0.7942060477682907,0.2936168869843593,0.6991673537296199,0.3717376676139173
354,0.8586246971907554,0.3016762288438307,0.7928427989126335,0.29434652239442227,0.6979688795969468,0.3725777575158858
355,0.8571633368583396,0.30238242326556025,0.7914799804067969,0.2950761578044853,0.6967706849752076,0.37341784741785433
356,0.8557020212164437,0.3030886176872898,0.7901176183734047,0.29580579321454836,0.69557279335971,0.3742579373198229
357,0.8542407804570908,0.3037948121090193,0.7887557388596644,0.29653542862461135,0.6943752281811301,0.37509802722179136
358,0.8527796446988198,0.30450100653074885,0.7873943678366444,0.2972650640346744,0.6931780128048498,0.3759381171237599
359,0.8513186439857883,0.3052072009524784,0.786033531198554,0.2979946994447374,0.6919811705302938,0.37677820702572845
360,0.8498578082868786,0.30591339537420786,0.7846732547620273,0.29872433485480043,0.6907847245902722,0.37761829692769694
361,0.8483971674948064,0.3066195897959374,0.7833135642654107,0.2994539702648634,0.689588698150324,0.3784583868296655
362,0.8469367514252365,0.30732578421766693,0.7819544853680551,0.30018360567492647,0.6883931143080673,0.37929847673163397
363,0.8454765898158988,0.30803197863939646,0.7805960436496109,0.30091324108498946,0.6871979960925488,0.3801385666336025
364,0.844016712325712,0.308738173061126,0.7792382646093265,0.3016428764950525,0.6860033664636008,0.38097865653557106
365,0.8425571485339084,0.30944436748285553,0.7778811736653529,0.30237251190511555,0.6848092483111979,0.38181874643753955
366,0.8410979279391646,0.31015056190458506,0.7765247961540495,0.30310214731517854,0.6836156644548196,0.3826588363395081
367,0.8396390799587367,0.3108567563263146,0.7751691573292947,0.3038317827252416,0.6824226376428159,0.38349892624147663
368,0.8381806339275978,0.3115629507480441,0.7738142823618014,0.3045614181353046,0.6812301905517752,0.3843390161434451
369,0.8367226190975813,0.3122691451697736,0.7724601963384354,0.3052910535453676,0.6800383457858966,0.38517910604541367
370,0.835265064636528,0.31297533959150314,0.7711069242615382,0.3060206889554306,0.6788471258763664,0.3860191959473822
371,0.8338079996274381,0.3136815340132327,0.7697544910482529,0.30675032436549365,0.6776565532807366,0.3868592858493507
372,0.8323514530676261,0.3143877284349622,0.768402921529856,0.3074799597755567,0.6764666503823072,0.38769937575131924
373,0.8308954538678811,0.31509392285669174,0.7670522404510917,0.3082095951856197,0.6752774394895145,0.38853946565328773
374,0.8294400308516319,0.3158001172784213,0.7657024724695093,0.30893923059568273,0.6740889428353177,0.3893795555552563
375,0.8279852127541154,0.31650631170015076,0.7643536421548087,0.3096688660057457,0.6729011825765964,0.3902196454572248
376,0.8265310282215492,0.3172125061218803,0.7630057739881846,0.31039850141580877,0.6717141807935443,0.3910597353591933
377,0.8250775058103114,0.3179187005436098,0.7616588923616794,0.31112813682587176,0.6705279594890721,0.39189982526116185
378,0.8236246739861212,0.31862489496533936,0.7603130215775376,0.3118577722359348,0.6693425405882109,0.3927399151631304
379,0.8221725611232259,0.3193310893870689,0.7589681858475649,0.3125874076459978,0.668157945937521,0.3935800050650989
380,0.8207211955035933,0.3200372838087984,0.7576244092924922,0.31331704305606084,0.6669741973045036,0.3944200949670674
381,0.8192706053161071,0.32074347823052796,0.7562817159413431,0.3140466784661239,0.6657913163770155,0.39526018486903597
382,0.8178208186557671,0.3214496726522575,0.754940129730806,0.3147763138761869,0.6646093247626899,0.39610027477100446
383,0.8163718635228949,0.32215586707398697,0.7535996745046097,0.3155059492862499,0.6634282439883581,0.396940364672973
384,0.8149237678223434,0.3228620614957165,0.7522603740129044,0.3162355846963129,0.6622480954994774,0.3977804545749415
385,0.8134765593627123,0.32356825591744603,0.750922251911646,0.31696522010637596,0.6610689006595607,0.39862054447691003
386,0.8120302658555663,0.32427445033917557,0.7495853317619849,0.31769485551643895,0.6598906807496119,0.3994606343788786
387,0.8105849149146599,0.3249806447609051,0.7482496370296603,0.318424490926502,0.6587134569675634,0.40030072428084706
388,0.8091405340551656,0.32568683918263464,0.7469151910843963,0.319154126336565,0.6575372504277193,0.4011408141828156
389,0.8076971506929078,0.32639303360436417,0.7455820171993051,0.319883761746628,0.6563620821601993,0.40198090408478415
390,0.8062547921436019,0.32709922802609365,0.7442501385502922,0.32061339715669107,0.6551879731103917,0.40282099398675264
391,0.8048134856220961,0.3278054224478232,0.7429195782154685,0.32134303256675406,0.6540149441384036,0.4036610838887212
392,0.8033732582416212,0.3285116168695527,0.7415903591745641,0.3220726679768171,0.6528430160185215,0.4045011737906897
393,0.8019341370130421,0.32921781129128225,0.7402625043083482,0.3228023033868801,0.6516722094386715,0.4053412636926582
394,0.8004961488441168,0.3299240057130118,0.7389360363980533,0.32353193879694314,0.650502544999885,0.40618135359462676
395,0.7990593205387595,0.3306302001347413,0.7376109781248034,0.32426157420700613,0.6493340432157684,0.4070214434965953
396,0.797623678796307,0.33133639455647085,0.7362873520690467,0.3249912096170692,0.6481667245119768,0.4078615333985638
397,0.7961892502107935,0.3320425889782003,0.7349651807099933,0.3257208450271322,0.6470006092256904,0.40870162330053234
398,0.7947560612702264,0.33274878339992986,0.7336444864250568,0.3264504804371952,0.6458357176050977,0.4095417132025008
399,0.7933241383558713,0.3334549778216594,0.7323252914893004,0.32718011584725826,0.6446720698088803,0.41038180310446937
400,0.7918935077415391,0.3341611722433889,0.7310076180748886,0.32790975125732125,0.6435096859057013,0.4112218930064379
401,0.790464195592878,0.33486736666511846,0.7296914882505413,0.3286393866673843,0.6423485858737009,0.4120619829084064
402,0.7890362279666732,0.335573561086848,0.7283769239809953,0.3293690220774473,0.6411887895999926,0.41290207281037494
403,0.7876096308101499,0.3362797555085775,0.7270639471264675,0.3300986574875103,0.640030316880166,0.4137421627123435
404,0.7861844299602812,0.33698594993030706,0.725752579442125,0.3308282928975733,0.6388731874177919,0.414582252614312
405,0.7847606511431016,0.33769214435203654,0.7244428425775581,0.33155792830763636,0.6377174208239326,0.4154223425162805
406,0.7833383199730268,0.33839833877376607,0.7231347580762598,0.3322875637176994,0.6365630366166557,0.41626243241824906
407,0.7819174619521768,0.3391045331954956,0.7218283473751073,0.3330171991277624,0.6354100542205537,0.41710252232021755
408,0.7804981024697052,0.33981072761722514,0.7205236318038504,0.33374683453782544,0.6342584929662644,0.4179426122221861
409,0.7790802668011345,0.3405169220389547,0.7192206325846046,0.33447646994788843,0.6331083720899987,0.4187827021241546
410,0.7776639801076951,0.3412231164606842,0.7179193708313462,0.3352061053579515,0.6319597107330712,0.4196227920261231
411,0.7762492674356704,0.34192931088241374,0.7166198675494159,0.33593574076801447,0.6308125279414352,0.42046288192809167
412,0.7748361537157474,0.3426355053041432,0.7153221436350239,0.3366653761780775,0.6296668426652212,0.42130297183006016
413,0.7734246637623725,0.34334169972587275,0.7140262198747613,0.33739501158814056,0.6285226737582815,0.4221430617320287
414,0.7720148222731127,0.3440478941476023,0.7127321169451165,0.33812464699820355,0.6273800399777364,0.42298315163399725
415,0.7706066538280214,0.3447540885693318,0.7114398554119943,0.3388542824082666,0.6262389599835272,0.42382324153596573
416,0.7692001828890106,0.34546028299106135,0.7101494557302429,0.3395839178183296,0.6250994523379715,0.4246633314379343
417,0.7677954337992289,0.3461664774127909,0.7088609382431826,0.34031355322839263,0.6239615355053241,0.4255034213399028
418,0.7663924307824423,0.3468726718345204,0.7075743231821419,0.3410431886384556,0.6228252278513411,0.4263435112418713
419,0.7649911979424244,0.34757886625624995,0.706289630665995,0.34177282404851866,0.6216905476428495,0.42718360114383985
420,0.7635917592623485,0.34828506067797943,0.705006880700709,0.34250245945858165,0.6205575130473198,0.42802369104580834
421,0.762194138604187,0.34899125509970896,0.7037260931788907,0.3432320948686447,0.6194261421324436,0.4288637809477769
422,0.7607983597081164,0.3496974495214385,0.7024472878793415,0.34396173027870774,0.6182964528657163,0.42970387084974543
423,0.7594044461919268,0.35040364394316803,0.7011704844666173,0.34469136568877073,0.617168463114022,0.4305439607517139
424,0.7580124215504378,0.35110983836489756,0.6998957024905897,0.3454210010988338,0.6160421906432244,0.43138405065368246
425,0.7566223091549198,0.3518160327866271,0.6986229613860173,0.34615063650889677,0.6149176531177625,0.432224140555651
426,0.7552341322525196,0.35252222720835663,0.6973522804721168,0.3468802719189598,0.6137948681002491,0.4330642304576195
427,0.753847913965694,0.3532284216300861,0.6960836789521426,0.3476099073290228,0.6126738530510741,0.43390432035958804
428,0.7524636772916469,0.35393461605181564,0.6948171759129698,0.34833954273908585,0.6115546253280132,0.4347444102615566
429,0.751081445101773,0.3546408104735452,0.693552790324681,0.34906917814914884,0.6104372021858401,0.43558450016352507
430,0.7497012401411066,0.3553470048952747,0.692290541040161,0.3497988135592119,0.6093216007759426,0.4364245900654936
431,0.7483230850277766,0.35605319931700424,0.6910304467946936,0.35052844896927493,0.6082078381459446,0.4372646799674621
432,0.7469470022524667,0.3567593937387338,0.689772526205564,0.3512580843793379,0.6070959312393314,0.43810476986943064
433,0.7455730141778811,0.3574655881604633,0.6885167977716671,0.35198771978940097,0.6059858968950794,0.4389448597713992
434,0.7442011430382175,0.35817178258219284,0.6872632798731199,0.35271735519946396,0.604877751847291,0.4397849496733677
435,0.7428314109386424,0.3588779770039223,0.6860119907708784,0.353446990609527,0.603771512724833,0.4406250395753362
436,0.7414638398547755,0.35958417142565186,0.6847629486063613,0.35417662601959,0.6026671960509804,0.44146512947730476
437,0.7400984516321787,0.3602903658473814,0.6835161714010759,0.35490626142965304,0.6015648182430637,0.44230521937927325
438,0.7387352679858494,0.3609965602691109,0.6822716770562512,0.3556358968397161,0.6004643956121213,0.4431453092812418
439,0.7373743104997226,0.36170275469084046,0.6810294833524757,0.35636553224977907,0.5993659443625566,0.44398539918321034
440,0.7360156006261747,0.36240894911257,0.6797896079493382,0.3570951676598421,0.5982694805917983,0.4448254890851788
441,0.7346591596855371,0.3631151435342995,0.6785520683850765,0.3578248030699051,0.5971750202899668,0.44566557898714737
442,0.7333050088656128,0.363821337956029,0.677316882076229,0.35855443847996815,0.5960825793395441,0.44650566888911586
443,0.7319531692211996,0.36452753237775853,0.6760840663172917,0.35928407389003114,0.5949921735150482,0.4473457587910844
444,0.7306036616736203,0.36523372679948807,0.6748536382803807,0.3600137093000942,0.5939038184827123,0.44818584869305295
445,0.7292565070102562,0.3659399212212176,0.6736256150148997,0.3607433447101572,0.5928175298001694,0.44902593859502143
446,0.7279117258840893,0.36664611564294713,0.6724000134472111,0.3614729801202202,0.5917333229161384,0.44986602849699
447,0.7265693388132475,0.36735231006467667,0.6711768503803149,0.36220261553028327,0.5906512131701189,0.4507061183989585
448,0.7252293661805578,0.3680585044864062,0.6699561424935296,0.36293225094034626,0.5895712157920867,0.451546208300927
449,0.7238918282331046,0.3687646989081357,0.6687379063421793,0.3636618863504093,0.5884933459021967,0.45238629820289555
450,0.7225567450817932,0.3694708933298652,0.6675221583572876,0.3643915217604723,0.5874176185104885,0.4532263881048641
451,0.7212241367009209,0.37017708775159475,0.6663089148452728,0.36512115717053534,0.5863440485165974,0.4540664780068326
452,0.7198940229277513,0.3708832821733243,0.6650981919876521,0.3658507925805983,0.5852726507094693,0.45490656790880113
453,0.7185664234620972,0.3715894765950538,0.6638900058407473,0.3665804279906614,0.5842034397670816,0.4557466578107696
454,0.717241357865908,0.37229567101678335,0.662684372335399,0.36731006340072436,0.5831364302561661,0.45658674771273816
455,0.715918845562863,0.3730018654385129,0.6614813072766821,0.3680396988107874,0.5820716366319395,0.4574268376147067
456,0.714598905837971,0.3737080598602424,0.6602808263436297,0.36876933422085045,0.5810090732378355,0.4582669275166752
457,0.7132815578371754,0.3744142542819719,0.6590829450889606,0.36949896963091344,0.5799487543052437,0.45910701741864374
458,0.7119668205669654,0.3751204487037014,0.6578876789388107,0.3702286050409765,0.5788906939532525,0.4599471073206123
459,0.7106547128939935,0.37582664312543096,0.6566950431924722,0.3709582404510395,0.5778349061883954,0.46078719722258077
460,0.7093452535446987,0.3765328375471605,0.6555050530221349,0.3716878758611025,0.5767814049044034,0.4616272871245493
461,0.7080384611049351,0.37723903196889,0.6543177234726352,0.3724175112711655,0.5757302038819608,0.46246737702651786
462,0.7067343540196072,0.37794522639061956,0.6531330694612076,0.37314714668122856,0.5746813167884672,0.46330746692848634
463,0.7054329505923101,0.3786514208123491,0.6519511057772439,0.3738767820912916,0.5736347571778013,0.4641475568304549
464,0.7041342689849783,0.37935761523407857,0.6507718470820556,0.3746064175013546,0.5725905384900928,0.4649876467324234
465,0.7028383272175358,0.3800638096558081,0.6495953079086412,0.37533605291141764,0.5715486740514955,0.4658277366343919
466,0.7015451431675573,0.38077000407753764,0.6484215026614604,0.37606568832148063,0.5705091770739672,0.46666782653636046
467,0.7002547345699318,0.38147619849926717,0.6472504456162114,0.3767953237315437,0.5694720606550538,0.46750791643832895
468,0.6989671190165332,0.3821823929209967,0.6460821509196147,0.37752495914160666,0.5684373377776771,0.4683480063402975
469,0.6976823139558983,0.38288858734272624,0.6449166325892011,0.3782545945516697,0.5674050213099279,0.46918809624226604
470,0.6964003366929077,0.38359478176445577,0.6437539045131044,0.3789842299617327,0.5663751240048638,0.4700281861442345
471,0.6951212043884761,0.3843009761861853,0.6425939804498613,0.37971386537179574,0.5653476585003109,0.47086827604620307
472,0.6938449340592461,0.3850071706079148,0.641436874028213,0.3804435007818588,0.564322637318671,0.4717083659481716
473,0.6925715425772888,0.3857133650296443,0.6402825987469154,0.3811731361919218,0.5633000728667328,0.4725484558501401
474,0.691301046669811,0.38641955945137385,0.6391311679745517,0.3819027716019848,0.5622799774354874,0.47338854575210865
475,0.6900334629188675,0.3871257538731034,0.637982594949351,0.3826324070120478,0.5612623631999489,0.47422863565407714
476,0.68876880776108,0.3878319482948329,0.6368368927790125,0.38336204242211086,0.5602472422189799,0.4750687255560457
477,0.6875070974873615,0.38853814271656245,0.6356940744405342,0.38409167783217385,0.5592346264351211,0.4759088154580142
478,0.6862483482426471,0.389244337138292,0.6345541527800462,0.3848213132422369,0.5582245276744245,0.4767489053599827
479,0.6849925760256307,0.38995053156002146,0.6334171405126503,0.38555094865229994,0.5572169576462936,0.47758899526195125
480,0.683739796688507,0.390656725981751,0.6322830502222634,0.38628058406236293,0.5562119279433259,0.4784290851639198
481,0.6824900259367215,0.39136292040348053,0.6311518943614665,0.387010219472426,0.5552094500411611,0.4792691750658883
482,0.6812432793287237,0.39206911482521006,0.6300236852513592,0.38773985488248897,0.5542095352983336,0.48010926496785683
483,0.6799995722757293,0.3927753092469396,0.6288984350814182,0.388469490292552,0.5532121949561302,0.4809493548698254
484,0.6787589200414851,0.39348150366866913,0.6277761559093618,0.389199125702615,0.5522174401384504,0.48178944477179386
485,0.6775213377420433,0.39418769809039866,0.6266568596610189,0.38992876111267805,0.5512252818516745,0.4826295346737624
486,0.6762868403455389,0.3948938925121282,0.6255405581302032,0.39065839652274104,0.5502357309845327,0.4834696245757309
487,0.675055442671975,0.3956000869338577,0.6244272629785925,0.3913880319328041,0.5492487983079818,0.48430971447769944
488,0.6738271593930143,0.3963062813555872,0.623316985735613,0.3921176673428671,0.5482644944750843,0.485149804379668
489,0.6726020050317736,0.39701247577731674,0.6222097377983287,0.3928473027529301,0.5472828300208938,0.48598989428163647
490,0.6713799939626286,0.3977186701990463,0.6211055304313348,0.39357693816299316,0.546303815362343,0.486829984183605
491,0.6701611404110218,0.3984248646207758,0.6200043747666584,0.39430657357305615,0.5453274607981384,0.48767007408557356
492,0.6689454584532766,0.39913105904250534,0.6189062818036621,0.3950362089831192,0.5443537765086577,0.48851016398754205
493,0.6677329620164189,0.3998372534642349,0.6178112624089533,0.3957658443931822,0.543382772555853,0.4893502538895106
494,0.6665236648780029,0.40054344788596435,0.6167193273162986,0.39649547980324523,0.542414458883158,0.49019034379147913
495,0.6653175806659446,0.4012496423076939,0.6156304871265436,0.3972251152133082,0.5414488453153998,0.4910304336934476
496,0.6641147228583595,0.4019558367294234,0.6145447523075361,0.39795475062337127,0.5404859415587152,0.49187052359541616
497,0.662915104783408,0.40266203115115295,0.6134621331940571,0.3986843860334343,0.5395257572004716,0.49271061349738465
498,0.6617187396191455,0.4033682255728825,0.6123826399877537,0.3994140214434973,0.5385683017091926,0.4935507033993532
499,0.660525640393379,0.404074419994612,0.6113062827570787,0.40014365685356035,0.5376135844344877,0.49439079330132174
500,0.6593358199835297,0.40478061441634156,0.6102330714372355,0.40087329226362334,0.536661614606987,0.49523088320329023
501,0.6581492911165012,0.40548680883807103,0.6091630158301262,0.4016029276736864,0.5357124013382799,0.4960709731052588
502,0.6569660663685545,0.40619300325980057,0.6080961256043074,0.4023325630837494,0.5347659536208591,0.4969110630072273
503,0.6557861581651876,0.4068991976815301,0.607032410294947,0.4030621984938124,0.5338222803280678,0.4977511529091958
504,0.6546095787810227,0.40760539210325963,0.6059718793037907,0.40379183390387546,0.5328813902140528,0.49859124281116435
505,0.6534363403396972,0.40831158652498917,0.6049145418991295,0.40452146931393845,0.531943291913721,0.4994313327131329
506,0.6522664548137641,0.4090177809467187,0.6038604072157738,0.4052511047240015,0.531007993942702,0.5002714226151014
507,0.6510999340245934,0.40972397536844823,0.6028094842550324,0.4059807401340645,0.5300755046973118,0.50111151251707
508,0.6499367896422841,0.41043016979017777,0.6017617818846969,0.40671037554412753,0.5291458324545258,0.5019516024190385
509,0.6487770331855793,0.41113636421190725,0.600717308839029,0.4074400109541905,0.5282189853719518,0.502791692321007
510,0.6476206760217889,0.4118425586336368,0.5996760737187553,0.40816964636425357,0.5272949714878097,0.5036317822229754
511,0.6464677293667159,0.4125487530553663,0.5986380849910649,0.40889928177431656,0.5263737987209164,0.5044718721249439
512,0.645318204284592,0.41325494747709585,0.5976033509896135,0.4096289171843796,0.5254554748706719,0.5053119620269125
513,0.6441721116880157,0.4139611418988254,0.5965718799145309,0.41035855259444265,0.5245400076170543,0.5061520519288811
514,0.6430294623378985,0.4146673363205549,0.5955436798324344,0.41108818800450564,0.5236274045206153,0.5069921418308496
515,0.6418902668434155,0.41537353074228445,0.5945187586764465,0.4118178234145687,0.5227176730224822,0.5078322317328181
516,0.640754535661964,0.4160797251640139,0.5934971242462184,0.4125474588246317,0.5218108204443634,0.5086723216347866
517,0.6396222790991246,0.41678591958574346,0.592478784207956,0.4132770942346947,0.5209068539885602,0.5095124115367551
518,0.6384935073086321,0.417492114007473,0.5914637460944543,0.4140067296447577,0.5200057807379788,0.5103525014387237
519,0.6373682302923483,0.4181983084292025,0.590452017305133,0.41473636505482075,0.5191076076561527,0.5111925913406922
520,0.6362464579002447,0.41890450285093206,0.5894436051060796,0.41546600046488374,0.5182123415872631,0.5120326812426608
521,0.6351281998303869,0.4196106972726616,0.5884385166300956,0.4161956358749468,0.5173199892561694,0.5128727711446293
522,0.634013465628928,0.4203168916943911,0.5874367588767483,0.41692527128500984,0.5164305572684393,0.5137128610465977
523,0.6329022646901062,0.42102308611612066,0.5864383387124273,0.4176549066950728,0.5155440521103868,0.5145529509485662
524,0.6317946062562486,0.42172928053785014,0.5854432628704057,0.41838454210513587,0.5146604801491123,0.5153930408505348
525,0.6306904994177811,0.42243547495957967,0.5844515379509058,0.41911417751519886,0.5137798476325482,0.5162331307525033
526,0.6295899531132432,0.4231416693813092,0.5834631704211697,0.4198438129252619,0.5129021606895086,0.5170732206544719
527,0.6284929761293094,0.42384786380303874,0.5824781666155352,0.4205734483353249,0.5120274253297432,0.5179133105564404
528,0.6273995771008165,0.42455405822476827,0.5814965327355152,0.42130308374538794,0.5111556474439949,0.5187534004584089
529,0.6263097645107955,0.4252602526464978,0.5805182748498829,0.422032719155451,0.510286832804063,0.5195934903603774
530,0.62522354669051,0.42596644706822734,0.5795433988947614,0.422762354565514,0.5094209870628699,0.5204335802623459
531,0.6241409318195006,0.4266726414899568,0.5785719106737177,0.423491989975577,0.5085581157545316,0.5212736701643145
532,0.6230619279256344,0.42737883591168635,0.5776038158578616,0.42422162538564,0.5076982242944339,0.5221137600662831
533,0.621986542885161,0.4280850303334159,0.5766391199859491,0.42495126079570306,0.5068413179793115,0.5229538499682516
534,0.620914784422772,0.4287912247551454,0.575677828464491,0.42568089620576605,0.5059874019873315,0.52379393987022
535,0.6198466601116703,0.42949741917687495,0.5747199465678651,0.4264105316158291,0.5051364813781822,0.5246340297721885
536,0.6187821773736399,0.4302036135986045,0.5737654794384341,0.4271401670258921,0.5042885610931649,0.525474119674157
537,0.6177213434791258,0.430909808020334,0.5728144320866674,0.4278698024359551,0.5034436459552902,0.5263142095761256
538,0.6166641655473171,0.4316160024420635,0.5718668093912679,0.42859943784601817,0.5026017406693798,0.5271542994780942
539,0.6156106505462358,0.43232219686379303,0.5709226160993033,0.42932907325608116,0.50176284982217,0.5279943893800627
540,0.6145608052928329,0.43302839128552256,0.5699818568263411,0.4300587086661442,0.5009269778824216,0.5288344792820312
541,0.6135146364530877,0.4337345857072521,0.5690445360565906,0.4307883440762072,0.5000941292010328,0.5296745691839997
542,0.6124721505421142,0.43444078012898163,0.5681106581430454,0.43151797948627024,0.49926430801115684,0.5305146590859682
543,0.6114333539242738,0.43514697455071116,0.5671802273076356,0.43224761489633323,0.498437518428323,0.5313547489879368
544,0.6103982528132905,0.4358531689724407,0.5662532476413793,0.4329772503063963,0.4976137644505633,0.5321948388899053
545,0.609366853272375,0.43655936339417023,0.5653297231045424,0.43370688571645927,0.4967930499585408,0.5330349287918739
546,0.6083391612143528,0.4372655578158997,0.5644096575268011,0.4344365211265223,0.4959753787156851,0.5338750186938424
547,0.6073151824017975,0.43797175223762924,0.5634930546074093,0.43516615653658536,0.49516075436832874,0.5347151085958108
548,0.6062949224471699,0.4386779466593588,0.5625799179153708,0.43589579194664835,0.49434918044585036,0.5355551984977793
549,0.605278386812963,0.4393841410810883,0.5616702508896146,0.4366254273567114,0.49354066036082006,0.5363952883997479
550,0.6042655808118522,0.44009033550281784,0.560764056839177,0.4373550627667744,0.49273519740915056,0.5372353783017164
551,0.6032565096068507,0.4407965299245474,0.5598613389433857,0.43808469817683743,0.49193279477024987,0.538075468203685
552,0.6022511782114699,0.4415027243462769,0.5589621002520497,0.4388143335869004,0.491133455507181,0.5389155581056535
553,0.6012495914898869,0.4422089187680064,0.5580663436856528,0.43954396899696346,0.4903371825668234,0.539755648007622
554,0.6002517541571151,0.4429151131897359,0.5571740720355529,0.4402736044070265,0.4895439787800392,0.5405957379095905
555,0.5992576707791818,0.44362130761146545,0.5562852879641834,0.4410032398170895,0.48875384686184375,0.541435827811559
556,0.5982673457733111,0.444327502033195,0.5553999940052609,0.44173287522715254,0.4879667894115791,0.5422759177135276
557,0.5972807834081113,0.4450336964549245,0.5545181925639963,0.44246251063721553,0.4871828089130935,0.5431160076154962
558,0.5962979878037677,0.44573989087665405,0.55363988591731,0.4431921460472786,0.48640190773492203,0.5439560975174647
559,0.5953189629322414,0.4464460852983836,0.5527650762140528,0.44392178145734157,0.4856240881304732,0.5447961874194331
560,0.5943437126174732,0.4471522797201131,0.5518937654752287,0.4446514168674046,0.4848493522382189,0.5456362773214016
561,0.593372240535592,0.4478584741418426,0.5510259555942243,0.4453810522774676,0.48407770208188833,0.5464763672233701
562,0.5924045502151297,0.44856466856357213,0.5501616483370406,0.44611068768753065,0.4833091395706651,0.5473164571253387
563,0.5914406450372401,0.44927086298530167,0.5493008453425308,0.4468403230975937,0.4825436664993899,0.5481565470273072
564,0.5904805282359236,0.4499770574070312,0.5484435481226405,0.4475699585076567,0.48178128454876423,0.5489966369292758
565,0.5895242028982575,0.45068325182876073,0.5475897580626533,0.44829959391771973,0.4810219952855618,0.5498367268312443
566,0.5885716719646306,0.45138944625049027,0.5467394764214404,0.4490292293277827,0.48026580016283915,0.5506768167332128
567,0.5876229382289834,0.4520956406722198,0.5458927043317132,0.44975886473784576,0.4795127005201548,0.5515169066351813
568,0.5866780043390536,0.4528018350939493,0.5450494428002824,0.45048850014790875,0.4787626975837884,0.5523569965371499
569,0.585736872796626,0.4535080295156788,0.5442096927083184,0.4512181355579718,0.47801579246696607,0.5531970864391184
570,0.5847995459577893,0.45421422393740835,0.5433734548116185,0.45194777096803485,0.4772719861700878,0.554037176341087
571,0.5838660260331947,0.4549204183591379,0.5425407297408755,0.45267740637809784,0.47653127958096014,0.5548772662430554
572,0.5829363150883237,0.4556266127808674,0.5417115180019529,0.4534070417881609,0.4757936734750313,0.5557173561450239
573,0.5820104150437568,0.45633280720259695,0.5408858199761623,0.45413667719822387,0.47505916851563096,0.5565574460469924
574,0.5810883276754509,0.4570390016243265,0.5400636359205453,0.4548663126082869,0.4743277652542129,0.5573975359489609
575,0.5801700546150188,0.457745196046056,0.5392449659681607,0.4555959480183499,0.47359946413060217,0.5582376258509295
576,0.579255597350015,0.4584513904677855,0.5384298101283735,0.45632558342841295,0.47287426547324524,0.5590777157528981
577,0.5783449572242272,0.459157584889515,0.5376181682871493,0.45705521883847594,0.47215216949946454,0.5599178056548666
578,0.5774381354379705,0.45986377931124456,0.5368100402073519,0.457784854248539,0.47143317631571524,0.5607578955568351
579,0.5765351330483892,0.4605699737329741,0.5360054255290463,0.45851448965860203,0.4707172859178473,0.5615979854588036
580,0.5756359509697612,0.4612761681547036,0.5352043237698036,0.459244125068665,0.47000449819136986,0.5624380753607721
581,0.5747405899738084,0.46198236257643316,0.534406734325011,0.45997376047872807,0.46929481291172026,0.5632781652627407
582,0.5738490506900121,0.4626885569981627,0.5336126564681853,0.46070339588879106,0.46858822974453573,0.5641182551647093
583,0.5729613336059326,0.46339475141989217,0.5328220893512909,0.4614330312988541,0.4678847482459288,0.5649583450666777
584,0.5720774390675336,0.4641009458416217,0.5320350320050602,0.4621626667089171,0.46718436786276685,0.5657984349686462
585,0.5711973672795122,0.46480714026335124,0.5312514833393194,0.46289230211898014,0.4664870879329542,0.5666385248706147
586,0.5703211183056329,0.46551333468508077,0.5304714421433172,0.4636219375290431,0.4657929076857184,0.5674786147725832
587,0.5694486920690667,0.4662195291068103,0.5296949070860575,0.46435157293910617,0.46510182624189983,0.5683187046745518
588,0.5685800883527341,0.46692572352853984,0.5289218767166357,0.4650812083491692,0.46441384261424484,0.5691587945765203
589,0.5677153067996543,0.46763191795026937,0.5281523494645789,0.4658108437592322,0.4637289557077019,0.5699988844784889
590,0.566854346913298,0.46833811237199885,0.5273863236401901,0.46654047916929525,0.46304716431972165,0.5708389743804574
591,0.565997208057944,0.4690443067937284,0.5266237974348954,0.46727011457935824,0.4623684671405601,0.5716790642824259
592,0.5651438894590436,0.4697505012154579,0.5258647689215952,0.4679997499894213,0.4616928627535851,0.5725191541843944
593,0.5642943902035853,0.47045669563718745,0.5251092360550192,0.4687293853994843,0.46102034963558663,0.573359244086363
594,0.5634487092404679,0.471162890058917,0.5243571966720854,0.4694590208095473,0.46035092615709,0.5741993339883315
595,0.5626068453808752,0.4718690844806465,0.5236086484922615,0.47018865621961037,0.45968459058267264,0.5750394238903
596,0.5617687972986575,0.47257527890237605,0.5228635891179308,0.47091829162967336,0.4590213410712838,0.5758795137922685
597,0.5609345635307159,0.4732814733241056,0.5221220160347622,0.4716479270397364,0.45836117567656803,0.576719603694237
598,0.5601041424773925,0.47398766774583506,0.5213839266120818,0.4723775624497994,0.4577040923471914,0.5775596935962055
599,0.5592775324028637,0.4746938621675646,0.5206493181032502,0.47310719785986244,0.4570500889271719,0.5783997834981741
600,0.5584547314355389,0.47540005658929413,0.5199181876460425,0.47383683326992543,0.45639916315621176,0.5792398734001426
601,0.5576357375684631,0.47610625101102366,0.5191905322630306,0.4745664686799885,0.4557513126700341,0.5800799633021111
602,0.5568205486597245,0.4768124454327532,0.5184663488619713,0.47529610409005146,0.45510653500072196,0.5809200532040797
603,0.5560091624328655,0.47751863985448273,0.5177456342361956,0.4760257395001145,0.45446482757706147,0.5817601431060482
604,0.5552015764772987,0.47822483427621226,0.5170283850650027,0.47675537491017755,0.4538261877248869,0.5826002330080167
605,0.5543977882487272,0.47893102869794174,0.5163145979140574,0.47748501032024054,0.45319061266742966,0.5834403229099853
606,0.5535977950695687,0.4796372231196713,0.5156042692357898,0.4782146457303036,0.4525580995256709,0.5842804128119538
607,0.5528015941293847,0.4803434175414008,0.5148973953698004,0.4789442811403666,0.45192864531869564,0.5851205027139222
608,0.5520091824853125,0.48104961196313034,0.5141939725432652,0.4796739165504296,0.4513022469640515,0.5859605926158908
609,0.5512205570625038,0.4817558063848599,0.513493996871348,0.4804035519604926,0.45067890127810994,0.5868006825178593
610,0.5504357146545643,0.4824620008065894,0.5127974643576136,0.48113318737055566,0.4500586049764299,0.5876407724198278
611,0.5496546519240002,0.48316819522831894,0.5121043708944444,0.48186282278061865,0.4494413546741257,0.5884808623217964
612,0.5488773654026674,0.4838743896500485,0.5114147122634605,0.4825924581906817,0.4488271468862368,0.5893209522237649
613,0.5481038514922252,0.48458058407177795,0.5107284841359441,0.48332209360074474,0.44821597802810115,0.5901610421257334
614,0.547334106464594,0.4852867784935075,0.5100456820732652,0.48405172901080773,0.44760784441573154,0.5910011320277019
615,0.5465681264624174,0.485992972915237,0.5093663015273118,0.4847813644208708,0.4470027422661941,0.5918412219296705
616,0.545805907499527,0.48669916733696655,0.5086903378409231,0.48551099983093376,0.44640066769799097,0.592681311831639
617,0.5450474454614137,0.4874053617586961,0.5080177862483249,0.4862406352409968,0.44580161673144486,0.5935214017336075
618,0.5442927361057004,0.4881115561804256,0.5073486418755695,0.4869702706510598,0.4452055852890865,0.5943614916355761
619,0.5435417750626194,0.48881775060215515,0.5066828997409777,0.48769990606112285,0.4446125691960459,0.5952015815375445
620,0.5427945578354951,0.48952394502388463,0.5060205547555838,0.4884295414711859,0.44402256418044517,0.596041671439513
621,0.5420510798012286,0.49023013944561417,0.5053616017235851,0.4891591768812489,0.44343556587379507,0.5968817613414816
622,0.5413113362107873,0.4909363338673437,0.5047060353427915,0.4898888122913119,0.4428515698113938,0.5977218512434501
623,0.5405753221896983,0.49164252828907323,0.5040538502050816,0.4906184477013749,0.442270571432729,0.5985619411454186
624,0.5398430327385451,0.49234872271080277,0.503405040796859,0.49134808311143796,0.4416925660818821,0.5994020310473872
625,0.5391144627334683,0.4930549171325323,0.5027596014995129,0.49207771852150095,0.4411175490079356,0.6002421209493557
626,0.5383896069266703,0.49376111155426183,0.5021175265898815,0.492807353931564,0.4405455153653831,0.6010822108513242
627,0.5376684599469235,0.49446730597599137,0.5014788102407177,0.493536989341627,0.4399764602145418,0.6019223007532928
628,0.5369510163000817,0.49517350039772084,0.5008434465211582,0.49426662475169003,0.43941037852196774,0.6027623906552613
629,0.5362372703695968,0.4958796948194504,0.5002114293971954,0.4949962601617531,0.4388472651608743,0.6036024805572298
630,0.5355272164170366,0.4965858892411799,0.499582752732152,0.49572589557181607,0.43828711491155103,0.6044425704591984
631,0.5348208485826091,0.49729208366290945,0.49895741028715856,0.4964555309818791,0.4377299224617893,0.6052826603611668
632,0.5341181608856875,0.497998278084639,0.4983353957216334,0.4971851663919421,0.4371756824073059,0.6061227502631353
633,0.5334191472253407,0.4987044725063685,0.49771670259376544,0.49791480180200515,0.43662438925217206,0.6069628401651039
634,0.5327238013808672,0.49941066692809805,0.497101324361001,0.49864443721206814,0.43607603740924455,0.6078029300670724
635,0.5320321170123316,0.5001168613498275,0.4964892543805304,0.4993740726221312,0.43553062120059804,0.6086430199690409
636,0.5313440876611049,0.5008230557715571,0.4958804859097805,0.5001037080321942,0.43498813485796184,0.6094831098710094
637,0.5306597067504089,0.5015292501932866,0.49527501210690794,0.5008333434422572,0.43444857252315744,0.610323199772978
638,0.5299789675858628,0.5022354446150161,0.49467282603129514,0.5015629788523203,0.4339119282485395,0.6111632896749465
639,0.5293018633560348,0.5029416390367456,0.49407392064404987,0.5022926142623833,0.43337819599743893,0.612003379576915
640,0.5286283871329945,0.5036478334584752,0.4934782888085061,0.5030222496724464,0.432847369644608,0.6128434694788836
641,0.5279585318728723,0.5043540278802048,0.492885923290729,0.5037518850825093,0.4323194429766688,0.6136835593808521
642,0.5272922904164186,0.5050602223019343,0.49229681676002063,0.5044815204925723,0.43179440969256266,0.6145236492828205
643,0.5266296554895675,0.5057664167236637,0.4917109617894296,0.5052111559026353,0.4312722634040034,0.6153637391847891
644,0.5259706197040052,0.5064726111453932,0.49112835085626255,0.5059407913126983,0.4307529976359318,0.6162038290867576
645,0.5253151755577391,0.5071788055671228,0.4905489763425982,0.5066704267227614,0.43023660582697276,0.6170439189887261
646,0.5246633154356721,0.5078849999888524,0.48997283053580404,0.5074000621328244,0.4297230813298948,0.6178840088906947
647,0.5240150316101788,0.5085911944105819,0.4893999056290549,0.5081296975428875,0.4292124174120712,0.6187240987926632
648,0.5233703162416852,0.5092973888323113,0.48883019372185477,0.5088593329529505,0.4287046072559448,0.6195641886946317
649,0.5227291613792518,0.5100035832540409,0.4882636868205597,0.5095889683630135,0.4281996439594927,0.6204042785966003
650,0.5220915589611598,0.5107097776757704,0.4877003768389046,0.5103186037730765,0.4276975205366961,0.6212443684985688
651,0.5214575008154989,0.5114159720975,0.48714025559853097,0.5110482391831395,0.4271982299180087,0.6220844584005373
652,0.5208269786607608,0.5121221665192295,0.48658331482951767,0.5117778745932025,0.426701764950831,0.6229245483025059
653,0.5201999841064326,0.512828360940959,0.48602954617091365,0.5125075100032656,0.4262081183999838,0.6237646382044744
654,0.5195765086535956,0.5135345553626885,0.48547894117127355,0.5132371454133287,0.4257172829481852,0.6246047281064429
655,0.5189565436955259,0.5142407497844181,0.48493149128919444,0.5139667808233916,0.425229251196529,0.6254448180084115
656,0.5183400805182977,0.5149469442061476,0.48438718789385526,0.5146964162334546,0.4247440156649663,0.6262849079103799
657,0.5177271103013898,0.5156531386278771,0.4838460222655586,0.5154260516435176,0.4242615687927869,0.6271249978123484
658,0.5171176241182954,0.5163593330496066,0.4833079855962745,0.5161556870535806,0.42378190293910556,0.6279650877143169
659,0.5165116129371332,0.5170655274713362,0.4827730689901866,0.5168853224636436,0.4233050103833473,0.6288051776162855
660,0.5159090676212633,0.5177717218930658,0.4822412634642393,0.5176149578737067,0.42283088332573726,0.629645267518254
661,0.5153099789299043,0.5184779163147952,0.48171255994868845,0.5183445932837698,0.42235951388779047,0.6304853574202225
662,0.5147143375187531,0.5191841107365247,0.4811869492876534,0.5190742286938328,0.4218908941128049,0.6313254473221911
663,0.5141221339406085,0.5198903051582543,0.4806644222396703,0.5198038641038958,0.421425015966355,0.6321655372241596
664,0.5135333586459963,0.5205964995799839,0.4801449694782492,0.5205334995139588,0.420961871336789,0.6330056271261281
665,0.5129480019837981,0.5213026940017134,0.4796285815924311,0.5212631349240218,0.42050145203572575,0.6338457170280967
666,0.512366054201881,0.5220088884234428,0.4791152490873482,0.5219927703340848,0.4200437497985561,0.6346858069300652
667,0.5117875054477315,0.5227150828451723,0.47860496238478584,0.5227224057441479,0.4195887562849424,0.6355258968320336
668,0.5112123457690918,0.5234212772669019,0.47809771182374616,0.5234520411542108,0.41913646307932384,0.6363659867340022
669,0.5106405651145965,0.5241274716886315,0.4775934876610136,0.524181676564274,0.41868686169142055,0.6372060766359707
670,0.5100721533344152,0.524833666110361,0.4770922800717219,0.5249113119743369,0.4182399435567408,0.6380461665379392
671,0.5095071001808943,0.5255398605320905,0.47659407914992397,0.5256409473843999,0.4177957000370888,0.6388862564399078
672,0.508945395309203,0.5262460549538199,0.4760988749091622,0.5263705827944629,0.41735412242107606,0.6397263463418763
673,0.5083870282779809,0.5269522493755495,0.4756066572830415,0.5271002182045259,0.4169152019246321,0.6405664362438448
674,0.5078319885499888,0.5276584437972791,0.4751174161258037,0.527829853614589,0.41647892969151856,0.6414065261458134
675,0.5072802654927608,0.5283646382190086,0.4746311412129036,0.528559489024652,0.4160452967938439,0.6422466160477819
676,0.5067318483792589,0.5290708326407381,0.4741478222415868,0.5292891244347151,0.41561429423258006,0.6430867059497504
677,0.5061867263885304,0.5297770270624677,0.47366744883146894,0.5300187598447781,0.4151859129380806,0.643926795851719
678,0.505644888606367,0.5304832214841972,0.4731900105251174,0.5307483952548411,0.41476014377060055,0.6447668857536875
679,0.5051063240259658,0.5311894159059267,0.47271549678863284,0.5314780306649041,0.4143369775208172,0.645606975655656
680,0.5045710215485936,0.5318956103276562,0.4722438970122344,0.5322076660749671,0.4139164049103533,0.6464470655576244
681,0.5040389699842515,0.5326018047493857,0.4717752005108454,0.5329373014850302,0.4134984165923003,0.647287155459593
682,0.5035101580523437,0.5333079991711153,0.47130939652468035,0.5336669368950931,0.41308300315174507,0.6481272453615615
683,0.5029845743823464,0.5340141935928449,0.4708464742198333,0.5343965723051562,0.4126701551062958,0.64896733526353
684,0.50246220751448,0.5347203880145743,0.4703864226888689,0.5351262077152192,0.4122598629066105,0.6498074251654986
685,0.5019430459003831,0.5354265824363038,0.46992923095141415,0.5358558431252822,0.4118521169369273,0.6506475150674671
686,0.501427077903787,0.5361327768580334,0.4694748879547504,0.5365854785353452,0.41144690751559493,0.6514876049694356
687,0.5009142918011953,0.5368389712797629,0.4690233825744091,0.5373151139454083,0.4110442248956049,0.6523276948714042
688,0.5004046757825615,0.5375451657014925,0.46857470361476694,0.5380447493554713,0.4106440592651257,0.6531677847733727
689,0.49989821795197176,0.538251360123222,0.46812883980964337,0.5387743847655343,0.41024640074803725,0.6540078746753412
690,0.49939490632832717,0.5389575545449514,0.4676857798228988,0.5395040201755973,0.4098512394044672,0.6548479645773098
691,0.4988947288460294,0.539663748966681,0.4672455122490347,0.5402336555856604,0.4094585652313283,0.6556880544792782
692,0.4983976733556674,0.5403699433884106,0.46680802561379475,0.5409632909957234,0.4090683681628566,0.6565281443812467
693,0.49790372762470525,0.5410761378101401,0.46637330837476665,0.5416929264057864,0.40868063807115157,0.6573682342832153
694,0.49741287933817335,0.5417823322318696,0.465941348921986,0.5424225618158495,0.40829536476671713,0.6582083241851838
695,0.49692511609935985,0.542488526653599,0.4655121355785412,0.5431521972259125,0.40791253799900296,0.6590484140871523
696,0.49644042543050365,0.5431947210753286,0.4650856566011786,0.5438818326359754,0.407532147456948,0.6598885039891209
697,0.49595879477349036,0.5439009154970582,0.46466190018091,0.5446114680460384,0.40715418276952475,0.6607285938910894
698,0.4954802114905492,0.5446071099187877,0.46424085444362073,0.5453411034561015,0.40677863350628435,0.6615686837930579
699,0.49500466286495,0.5453133043405172,0.46382250745067866,0.5460707388661645,0.4064054891779026,0.6624087736950265
700,0.49453213610170377,0.5460194987622468,0.4634068471995444,0.5468003742762275,0.4060347392367276,0.663248863596995
701,0.4940626183282645,0.5467256931839763,0.46299386162438255,0.5475300096862905,0.40566637307732767,0.6640889534989635
702,0.49359609659523085,0.5474318876057058,0.4625835385966741,0.5482596450963536,0.40530038003704094,0.664929043400932
703,0.49313255787705074,0.5481380820274353,0.4621758659258297,0.5489892805064166,0.404936749396525,0.6657691333029006
704,0.49267198907272686,0.5488442764491648,0.4617708313598033,0.5497189159164796,0.40457547038030844,0.666609223204869
705,0.4922143770065237,0.5495504708708944,0.46136842258570804,0.5504485513265427,0.40421653215734243,0.6674493131068375
706,0.4917597084286752,0.550256665292624,0.4609686272304317,0.5511781867366057,0.40385992384155345,0.6682894030088061
707,0.49130797001609505,0.5509628597143534,0.46057143286125357,0.5519078221466687,0.40350563449239757,0.6691294929107746
708,0.49085914837308675,0.5516690541360829,0.46017682698646284,0.5526374575567317,0.40315365311541423,0.6699695828127431
709,0.49041323003205606,0.5523752485578125,0.4597847970559759,0.5533670929667948,0.4028039686627818,0.6708096727147117
710,0.4899702014542237,0.553081442979542,0.45939533046195735,0.5540967283768578,0.4024565700338737,0.6716497626166802
711,0.48953004903034036,0.5537876374012716,0.45900841453943836,0.5548263637869207,0.402111446075815,0.6724898525186487
712,0.48909275908140165,0.554493831823001,0.45862403656693884,0.5555559991969838,0.4017685855840401,0.6733299424206173
713,0.4886583178593649,0.5552000262447305,0.4582421837670885,0.5562856346070468,0.4014279773028507,0.6741700323225858
714,0.4882267115478669,0.5559062206664601,0.45786284330724925,0.5570152700171098,0.40108960992597503,0.6750101222245543
715,0.4877979262629429,0.5566124150881896,0.457486002300138,0.5577449054271728,0.4007534720971272,0.6758502121265229
716,0.4873719480537454,0.5573186095099192,0.4571116478044502,0.5584745408372359,0.4004195524105674,0.6766903020284913
717,0.4869487629032661,0.5580248039316487,0.4567397668254846,0.5592041762472989,0.40008783941166276,0.6775303919304598
718,0.48652835672905653,0.5587309983533782,0.4563703463157674,0.5599338116573619,0.3997583215974484,0.6783704818324284
719,0.4861107153839516,0.5594371927751077,0.4560033731756778,0.560663447067425,0.3994309874171903,0.6792105717343969
720,0.48569582465679206,0.5601433871968372,0.4556388342540744,0.561393082477488,0.39910582527294663,0.6800506616363654
721,0.4852836702731497,0.5608495816185668,0.4552767163489207,0.562122717887551,0.3987828235201314,0.680890751538334
722,0.4848742378960521,0.5615557760402963,0.4549170062079131,0.562852353297614,0.3984619704680777,0.6817308414403025
723,0.48446751312670855,0.5622619704620259,0.45455969052910705,0.5635819887076771,0.398143254380602,0.682570931342271
724,0.4840634815052371,0.5629681648837553,0.4542047559615464,0.56431162411774,0.39782666347656825,0.6834110212442395
725,0.4836621285113916,0.5636743593054849,0.4538521891058904,0.565041259527803,0.3975121859304528,0.6842511111462081
726,0.4832634395652903,0.5643805537272144,0.4535019765150428,0.565770894937866,0.3971998098729097,0.6850912010481766
727,0.48286740002814404,0.565086748148944,0.45315410469478057,0.5665005303479291,0.3968895233913362,0.685931290950145
728,0.48247399520298667,0.5657929425706735,0.4528085601043844,0.5672301657579921,0.39658131453043877,0.6867713808521136
729,0.48208321033540447,0.566499136992403,0.4524653291572664,0.5679598011680551,0.3962751712927995,0.6876114707540821
730,0.48169503061426655,0.5672053314141325,0.4521243982216017,0.5686894365781182,0.3959710816394425,0.6884515606560506
731,0.4813094411724567,0.567911525835862,0.4517857536209581,0.5694190719881812,0.3956690334904011,0.6892916505580192
732,0.4809264270876053,0.5686177202575916,0.4514493816349262,0.5701487073982442,0.3953690147252847,0.6901317404599877
733,0.4805459733828202,0.5693239146793211,0.4511152684997508,0.5708783428083072,0.39507101318384635,0.6909718303619562
734,0.48016806502742104,0.5700301091010507,0.45078340040896114,0.5716079782183703,0.39477501666655035,0.6918119202639248
735,0.47979268693767146,0.5707363035227802,0.4504537635140021,0.5723376136284333,0.3944810129351401,0.6926520101658933
736,0.47941982397751254,0.5714424979445096,0.45012634392486567,0.5730672490384963,0.3941889897132058,0.6934921000678618
737,0.4790494609592966,0.5721486923662392,0.44980112771072167,0.5737968844485594,0.3938989346867531,0.6943321899698304
738,0.47868158264452254,0.5728548867879687,0.44947810090054985,0.5745265198586224,0.393610835504771,0.6951722798717989
739,0.4783161737445682,0.5735610812096983,0.4491572494837705,0.5752561552686853,0.39332467977980023,0.6960123697737673
740,0.4779532189214274,0.5742672756314278,0.4488385594108769,0.5759857906787483,0.393040455088502,0.696852459675736
741,0.4775927027884431,0.5749734700531574,0.4485220165940658,0.5767154260888114,0.3927581489722261,0.6976925495777044
742,0.47723460991104416,0.5756796644748868,0.44820760690786987,0.5774450614988744,0.3924777489375798,0.6985326394796729
743,0.4768789248074792,0.5763858588966163,0.4478953161897885,0.5781746969089374,0.3921992424569962,0.6993727293816415
744,0.47652563194955344,0.5770920533183459,0.4475851302409196,0.5789043323190005,0.3919226169693029,0.70021281928361
745,0.47617471576336384,0.5777982477400754,0.44727703482659065,0.5796339677290635,0.39164785988029055,0.7010529091855785
746,0.4758261606300348,0.578504442161805,0.44697101567699027,0.5803636031391265,0.3913749585632811,0.701892999087547
747,0.47547995088645395,0.5792106365835344,0.4466670584877991,0.5810932385491895,0.39110390035969667,0.7027330889895156
748,0.47513607082600845,0.579916831005264,0.44636514892082063,0.5818228739592526,0.39083467257962723,0.7035731788914841
749,0.47479450469932044,0.5806230254269935,0.44606527260461243,0.5825525093693156,0.39056726250239954,0.7044132687934526
750,0.47445523671498285,0.581329219848723,0.4457674151351162,0.5832821447793786,0.39030165737714434,0.7052533586954212
751,0.47411825104029526,0.5820354142704526,0.4454715620762885,0.5840117801894416,0.39003784442336514,0.7060934485973897
752,0.4737835318020001,0.5827416086921821,0.44517769896073056,0.5847414155995047,0.38977581083150525,0.7069335384993581
753,0.4734510630870173,0.5834478031139116,0.44488581129031846,0.5854710510095676,0.3895155437635155,0.7077736284013267
754,0.4731208289431803,0.5841539975356411,0.44459588453683246,0.5862006864196306,0.3892570303534217,0.7086137183032952
755,0.4727928133799713,0.5848601919573707,0.44430790414258586,0.5869303218296937,0.3890002577078914,0.7094538082052637
756,0.47246700036925626,0.5855663863791002,0.44402185552105494,0.5876599572397567,0.38874521290680053,0.7102938981072323
757,0.47214337384601907,0.5862725808008297,0.4437377240575063,0.5883895926498197,0.3884918830038003,0.7111339880092008
758,0.47182191770909737,0.5869787752225593,0.4434554951096253,0.5891192280598827,0.3882402550268831,0.7119740779111693
759,0.4715026158219157,0.5876849696442887,0.4431751540081441,0.5898488634699458,0.38799031597894823,0.7128141678131379
760,0.47118545201321993,0.5883911640660183,0.44289668605746907,0.5905784988800088,0.3877420528383674,0.7136542577151064
761,0.4708704100778108,0.5890973584877478,0.4426200765363066,0.5913081342900718,0.38749545255954987,0.7144943476170749
762,0.47055747377727675,0.5898035529094774,0.44234531069829053,0.5920377697001349,0.3872505020735071,0.7153344375190435
763,0.4702466268407274,0.5905097473312069,0.4420723737726072,0.5927674051101979,0.38700718828841696,0.716174527421012
764,0.46993785296552526,0.5912159417529365,0.44180125096462125,0.5934970405202609,0.38676549809018756,0.7170146173229804
765,0.4696311358180179,0.5919221361746659,0.44153192745649983,0.5942266759303239,0.3865254183430205,0.717854707224949
766,0.4693264590342694,0.5926283305963954,0.4412643884078374,0.594956311340387,0.38628693588997404,0.7186947971269175
767,0.4690238062207909,0.593334525018125,0.44099861895627834,0.59568594675045,0.38605003755352496,0.719534887028886
768,0.4687231609552715,0.5940407194398545,0.44073460421814104,0.5964155821605129,0.38581471013613056,0.7203749769308545
769,0.4684245067873071,0.5947469138615841,0.440472329289039,0.597145217570576,0.3855809404207903,0.7212150668328231
770,0.46812782723913043,0.5954531082833135,0.4402117792445035,0.597874852980639,0.3853487151716061,0.7220551567347916
771,0.467833105806339,0.5961593027050431,0.4399529391406036,0.598604488390702,0.38511802113434257,0.7228952466367601
772,0.467540325958623,0.5968654971267726,0.43969579401456715,0.599334123800765,0.3848888450369862,0.7237353365387287
773,0.4672494711404925,0.5975716915485021,0.4394403288853993,0.6000637592108281,0.3846611735903052,0.7245754264406972
774,0.46696052477200367,0.5982778859702317,0.4391865287545023,0.6007933946208911,0.38443499348840654,0.7254155163426657
775,0.4666734702494849,0.5989840803919612,0.43893437860629275,0.6015230300309541,0.3842102914092939,0.7262556062446343
776,0.46638829094626105,0.5996902748136907,0.43868386340881854,0.6022526654410171,0.38398705401542493,0.7270956961466027
777,0.46610497021337793,0.6003964692354202,0.438434968114376,0.6029823008510802,0.38376526795426724,0.7279357860485712
778,0.4658234913803252,0.6011026636571498,0.4381876776601242,0.6037119362611432,0.38354491985885303,0.7287758759505398
779,0.4655438377557593,0.6018088580788793,0.43794197696870063,0.6044415716712062,0.3833259963483349,0.7296159658525083
780,0.4652659926282242,0.6025150525006088,0.43769785094883407,0.6051712070812693,0.38310848402853914,0.7304560557544768
781,0.46498993926687243,0.6032212469223384,0.437455284495958,0.6059008424913322,0.3828923694925185,0.7312961456564454
782,0.46471566092218486,0.6039274413440678,0.43721426249282164,0.6066304779013952,0.38267763932110505,0.7321362355584139
783,0.46444314082668875,0.6046336357657974,0.4369747698101017,0.6073601133114582,0.3824642800834613,0.7329763254603824
784,0.4641723621956758,0.6053398301875269,0.4367367913070115,0.6080897487215213,0.38225227833763087,0.733816415362351
785,0.46390330822791886,0.6060460246092565,0.4365003118319106,0.6088193841315843,0.3820416206310882,0.7346565052643195
786,0.4636359621063872,0.606752219030986,0.4362653162229121,0.6095490195416473,0.3818322935012871,0.735496595166288
787,0.4633703069989613,0.6074584134527155,0.4360317893084896,0.6102786549517104,0.38162428347620914,0.7363366850682566
788,0.463106326059146,0.608164607874445,0.4357997159080831,0.6110082903617734,0.38141757707491014,0.737176774970225
789,0.4628440024267828,0.6088708022961745,0.43556908083270357,0.6117379257718364,0.3812121608080663,0.7380168648721935
790,0.46258331922876117,0.6095769967179041,0.43533986888553655,0.6124675611818994,0.38100802117851945,0.7388569547741621
791,0.46232425957972845,0.6102831911396336,0.43511206486254456,0.6131971965919625,0.3808051446818209,0.7396970446761306
792,0.4620668065827979,0.6109893855613632,0.4348856535530685,0.6139268320020255,0.38060351780677437,0.7405371345780991
793,0.4618109433302574,0.6116955799830927,0.43466061974042763,0.6146564674120885,0.3804031270359783,0.7413772244800676
794,0.4615566529042741,0.6124017744048221,0.4344369482025181,0.6153861028221516,0.3802039588463663,0.7422173143820362
795,0.461303918377601,0.6131079688265517,0.43421462371241193,0.6161157382322145,0.3800059997097478,0.7430574042840047
796,0.46105272281427917,0.6138141632482812,0.43399363103895194,0.6168453736422775,0.37980923609334605,0.7438974941859732
797,0.4608030492703408,0.6145203576700108,0.43377395494734805,0.6175750090523405,0.3796136544603362,0.7447375840879418
798,0.4605548807945098,0.6152265520917403,0.4335555801997706,0.6183046444624036,0.37941924127038185,0.7455776739899103
799,0.4603082004289013,0.6159327465134699,0.4333384915559435,0.6190342798724666,0.3792259829801705,0.7464177638918787
800,0.46006299120971983,0.6166389409351993,0.43312267377373526,0.6197639152825296,0.3790338660439475,0.7472578537938473
801,0.45981923616795584,0.6173451353569289,0.4329081116097491,0.6204935506925926,0.3788428769140497,0.7480979436958158
802,0.45957691833008096,0.6180513297786584,0.43269478981991144,0.6212231861026557,0.3786530020414365,0.7489380335977843
803,0.4593360207187418,0.6187575242003879,0.43248269316005944,0.6219528215127187,0.37846422787622147,0.7497781234997529
804,0.4590965263534515,0.6194637186221175,0.43227180638652674,0.6226824569227817,0.37827654086820095,0.7506182134017214
805,0.4588584182512814,0.6201699130438469,0.43206211425672786,0.6234120923328448,0.3780899274673826,0.7514583033036899
806,0.458621679427549,0.6208761074655765,0.43185360152974134,0.6241417277429078,0.37790437412451244,0.7522983932056585
807,0.45838629289650606,0.621582301887306,0.4316462529668913,0.6248713631529708,0.3777198672915999,0.753138483107627
808,0.4581522416720243,0.6222884963090356,0.4314400533323275,0.6256009985630337,0.37753639342244266,0.7539785730095955
809,0.4579195087682794,0.6229946907307651,0.4312349873936039,0.6263306339730969,0.37735393897314945,0.7548186629115641
810,0.4576880772004339,0.6237008851524946,0.431031039922256,0.6270602693831598,0.37717249040266165,0.7556587528135326
811,0.4574579299853176,0.6244070795742241,0.43082819569437614,0.6277899047932228,0.37699203417327315,0.756498842715501
812,0.45722905014210713,0.6251132739959536,0.43062643949118745,0.6285195402032859,0.3768125567511503,0.7573389326174697
813,0.4570014206930026,0.6258194684176832,0.43042575609961686,0.6292491756133489,0.3766340446068481,0.7581790225194381
814,0.45677502466390446,0.6265256628394127,0.430226130312865,0.6299788110234119,0.37645648421582717,0.7590191124214066
815,0.45654984508508584,0.6272318572611423,0.4300275469309765,0.6307084464334749,0.376279862058968,0.7598592023233751
816,0.4563258649918659,0.6279380516828718,0.4298299907614068,0.631438081843538,0.3761041646230843,0.7606992922253437
817,0.456103067425279,0.6286442461046012,0.42963344661958863,0.632167717253601,0.3759293784014347,0.7615393821273122
818,0.45588143543274373,0.6293504405263308,0.42943789932949594,0.632897352663664,0.37575548989423285,0.7623794720292807
819,0.45566095206872925,0.6300566349480603,0.4292433337242067,0.6336269880737271,0.3755824856091562,0.7632195619312493
820,0.4554416003954193,0.6307628293697899,0.42904973464646423,0.6343566234837901,0.37541035206185336,0.7640596518332178
821,0.4552233634833755,0.6314690237915194,0.42885708694923574,0.6350862588938531,0.37523907577644977,0.7648997417351863
822,0.45500622441219774,0.632175218213249,0.42866537549627015,0.635815894303916,0.3750686432860517,0.7657398316371549
823,0.45479016627118285,0.6328814126349784,0.4284745851626537,0.6365455297139792,0.374899041133249,0.7665799215391234
824,0.45457517215998133,0.6335876070567079,0.42828470083536424,0.6372751651240421,0.3747302558706158,0.7674200114410918
825,0.45436122518925215,0.6342938014784375,0.4280957074138228,0.6380048005341051,0.37456227406121023,0.7682601013430604
826,0.4541483084813155,0.634999995900167,0.4279075898104446,0.6387344359441682,0.37439508227907214,0.7691001912450289
827,0.45393640517080286,0.6357061903218966,0.42772033295118705,0.6394640713542312,0.37422866710971897,0.7699402811469974
828,0.45372549840530635,0.636412384743626,0.42753392177609684,0.6401937067642942,0.3740630151506405,0.770780371048966
829,0.4535155713460244,0.6371185791653556,0.42734834123985416,0.6409233421743572,0.3738981130117917,0.7716204609509345
830,0.4533066071684064,0.6378247735870851,0.4271635763123165,0.6416529775844203,0.3737339473160837,0.772460550852903
831,0.45309858906279465,0.6385309680088147,0.4269796119790591,0.6423826129944833,0.37357050469987346,0.7733006407548716
832,0.4528915002350645,0.6392371624305442,0.42679643324191435,0.6431122484045463,0.3734077718134513,0.7741407306568401
833,0.45268532390726224,0.6399433568522737,0.42661402511950886,0.6438418838146093,0.373245735321527,0.7749808205588086
834,0.4524800433182402,0.6406495512740032,0.42643237264779865,0.6445715192246724,0.3730843819037142,0.7758209104607772
835,0.4522756417242907,0.6413557456957327,0.426251460880603,0.6453011546347354,0.37292369825501276,0.7766610003627457
836,0.4520721023997764,0.6420619401174623,0.4260712748901349,0.6460307900447984,0.37276367108628955,0.7775010902647141
837,0.4518694086377599,0.6427681345391918,0.4258917997675314,0.6467604254548615,0.37260428712475735,0.7783411801666826
838,0.4516675437506295,0.6434743289609214,0.42571302062338007,0.6474900608649244,0.37244553311445233,0.7791812700686512
839,0.4514664910707241,0.6441805233826509,0.4255349225882447,0.6482196962749874,0.3722873958167089,0.7800213599706197
840,0.45126623395095444,0.6448867178043803,0.42535749081318874,0.6489493316850504,0.37212986201063347,0.7808614498725882
841,0.4510667557654227,0.6455929122261099,0.4251807104702958,0.6496789670951135,0.37197291849357617,0.7817015397745568
842,0.4508680399100404,0.6462991066478394,0.42500456675319004,0.6504086025051765,0.37181655208160064,0.7825416296765253
843,0.4506700698031417,0.647005301069569,0.4248290448775515,0.6511382379152395,0.37166074960995166,0.7833817195784938
844,0.4504728288860972,0.6477114954912985,0.42465413008163255,0.6518678733253026,0.3715054979335216,0.7842218094804624
845,0.45027630062392254,0.6484176899130281,0.4244798076267701,0.6525975087353656,0.37135078392731424,0.7850618993824309
846,0.4500804685058868,0.6491238843347575,0.4243060627978959,0.6533271441454286,0.371196594486907,0.7859019892843994
847,0.4498853160461168,0.649830078756487,0.42413288090404566,0.6540567795554916,0.37104291652891164,0.786742079186368
848,0.4496908267841999,0.6505362731782166,0.4239602472788651,0.6547864149655547,0.37088973699143185,0.7875821690883364
849,0.4494969842857837,0.6512424675999461,0.4237881472811143,0.6555160503756177,0.3707370428345201,0.7884222589903049
850,0.4493037721431737,0.6519486620216757,0.4236165662951692,0.6562456857856807,0.37058482104063195,0.7892623488922735
851,0.4491111739759276,0.6526548564434052,0.4234454897315222,0.6569753211957438,0.3704330586150785,0.790102438794242
852,0.44891917343144844,0.6533610508651347,0.42327490302727877,0.6577049566058067,0.3702817425864768,0.7909425286962105
853,0.44872775418557365,0.6540672452868642,0.4231047916466535,0.6584345920158697,0.3701308600071977,0.7917826185981791
854,0.4485368999431619,0.6547734397085937,0.42293514108146235,0.6591642274259327,0.36998039795381327,0.7926227085001476
855,0.4483465944386783,0.6554796341303233,0.42276593685161423,0.6598938628359958,0.36983034352754,0.7934627984021161
856,0.44815682143677593,0.6561858285520528,0.4225971645055992,0.6606234982460588,0.3696806838546819,0.7943028883040847
857,0.4479675647328745,0.6568920229737824,0.42242880962097423,0.6613531336561218,0.3695314060870701,0.7951429782060532
858,0.4477788081537376,0.6575982173955118,0.4222608578048475,0.6620827690661848,0.36938249740250123,0.7959830681080217
859,0.44759053555804595,0.6583044118172414,0.42209329469435986,0.6628124044762479,0.36923394500517354,0.7968231580099902
860,0.4474027308369685,0.6590106062389709,0.421926105957164,0.6635420398863109,0.36908573612612045,0.7976632479119588
861,0.4472153779147308,0.6597168006607004,0.42175927729190127,0.6642716752963739,0.3689378580236428,0.7985033378139272
862,0.4470284607491808,0.66042299508243,0.4215927944286764,0.665001310706437,0.3687902979837381,0.7993434277158957
863,0.44684196333235143,0.6611291895041594,0.42142664312952893,0.6657309461165,0.3686430433205282,0.8001835176178643
864,0.4466558696910206,0.661835383925889,0.4212608091889039,0.666460581526563,0.3684960813766849,0.8010236075198328
865,0.44647016388726835,0.6625415783476185,0.4210952784341182,0.667190216936626,0.3683493995238525,0.8018636974218013
866,0.44628483001903174,0.6632477727693481,0.42093003672582596,0.667919852346689,0.3682029851630693,0.8027037873237699
867,0.44609985222065596,0.6639539671910776,0.42076506995848123,0.668649487756752,0.36805682572518666,0.8035438772257384
868,0.4459152146634428,0.6646601616128072,0.4206003640607972,0.669379123166815,0.3679109086712849,0.8043839671277069
869,0.4457309015561976,0.6653663560345366,0.42043590499620426,0.6701087585768781,0.3677652214930881,0.8052240570296755
870,0.445546897145771,0.6660725504562661,0.4202716787633053,0.6708383939869411,0.3676197517133764,0.806064146931644
871,0.4453631857175995,0.6667787448779957,0.42010767139632776,0.6715680293970041,0.3674744868863958,0.8069042368336125
872,0.44517975159624307,0.6674849392997252,0.4199438689655741,0.6722976648070671,0.36732941459826535,0.807744326735581
873,0.4449965791459186,0.6681911337214548,0.41978025757786896,0.6730273002171302,0.36718452246738376,0.8085844166375495
874,0.4448136527710319,0.6688973281431843,0.41961682337700484,0.6737569356271932,0.36703979814483123,0.809424506539518
875,0.44463095691670546,0.6696035225649138,0.4194535525441842,0.6744865710372562,0.36689522931477137,0.8102645964414866
876,0.44444847606930415,0.6703097169866433,0.4192904312984595,0.6752162064473193,0.36675080369484886,0.8111046863434551
877,0.4442661947569579,0.6710159114083728,0.4191274458971706,0.6759458418573823,0.3666065090365864,0.8119447762454236
878,0.44408409755007994,0.6717221058301024,0.4189645826363801,0.6766754772674453,0.3664623331257786,0.8127848661473922
879,0.4439021690618846,0.6724283002518319,0.4188018278513048,0.6774051126775082,0.36631826378288324,0.8136249560493607
880,0.44372039394889967,0.6731344946735615,0.41863916791674616,0.6781347480875713,0.36617428886341097,0.8144650459513292
881,0.4435387569114768,0.6738406890952909,0.41847658924751713,0.6788643834976343,0.3660303962583118,0.8153051358532977
882,0.4433572426942991,0.6745468835170205,0.41831407829886624,0.6795940189076973,0.36588657389436013,0.8161452257552663
883,0.44317583608688493,0.67525307793875,0.4181516215669004,0.6803236543177603,0.36574280973453693,0.8169853156572348
884,0.44299452192408917,0.6759592723604795,0.4179892055890032,0.6810532897278234,0.36559909177840916,0.8178254055592032
885,0.4428132850866006,0.6766654667822091,0.41782681694425217,0.6817829251378864,0.36545540806250787,0.8186654954611718
886,0.4426321105014381,0.6773716612039385,0.41766444225383226,0.6825125605479494,0.3653117466607027,0.8195055853631403
887,0.44245098314244025,0.6780778556256681,0.4175020681814473,0.6832421959580125,0.36516809568457487,0.8203456752651088
888,0.4422698880307562,0.6787840500473976,0.417339681433729,0.6839718313680755,0.3650244432837874,0.8211857651670774
889,0.442088810235329,0.6794902444691272,0.4171772687606421,0.6847014667781385,0.36488077764645277,0.8220258550690459
890,0.4419077348733795,0.6801964388908567,0.4170148169558882,0.6854311021882015,0.3647370869994985,0.8228659449710144
891,0.44172664711088433,0.6809026333125862,0.416852312857306,0.6861607375982646,0.3645933596090301,0.823706034872983
892,0.44154553216305226,0.6816088277343157,0.4166897433472693,0.6868903730083276,0.3644495837806913,0.8245461247749515
893,0.4413643752947966,0.6823150221560452,0.4165270953530821,0.6876200084183905,0.36430574786002246,0.82538621467692
894,0.441183161821205,0.6830212165777748,0.4163643558473705,0.6883496438284537,0.36416184023281606,0.8262263045788886
895,0.44100187710800504,0.6837274109995043,0.41620151184847326,0.6890792792385166,0.36401784932546916,0.8270663944808571
896,0.440820506572028,0.6844336054212339,0.4160385504208275,0.6898089146485796,0.36387376360533535,0.8279064843828255
897,0.44063903568166785,0.6851397998429634,0.4158754586753537,0.6905385500586426,0.36372957158107144,0.8287465742847941
898,0.44045744995733815,0.6858459942646928,0.4157122237698367,0.6912681854687057,0.363585261802984,0.8295866641867626
899,0.44027573497192524,0.6865521886864224,0.41554883290930433,0.6919978208787687,0.3634408228633722,0.8304267540887311
900,0.44009387635123753,0.6872583831081519,0.41538527334640307,0.6927274562888317,0.3632962433968682,0.8312668439906997
901,0.43991185977445313,0.6879645775298815,0.4152215323817711,0.6934570916988948,0.3631515120807755,0.8321069338926682
902,0.439729670974562,0.688670771951611,0.4150575973644087,0.6941867271089578,0.36300661763540426,0.8329470237946367
903,0.43954729573880674,0.6893769663733406,0.4148934556920451,0.6949163625190208,0.3628615488244044,0.8337871136966052
904,0.4393647199091189,0.69008316079507,0.4147290948115038,0.6956459979290838,0.3627162944550959,0.8346272035985738
905,0.4391819293825523,0.6907893552167996,0.41456450221906316,0.6963756333391469,0.3625708433787971,0.8354672935005423
906,0.4389989101117128,0.6914955496385291,0.4143996654608167,0.6971052687492099,0.36242518449114935,0.8363073834025108
907,0.4388156481051854,0.6922017440602586,0.41423457213302795,0.6978349041592729,0.36227930673244013,0.8371474733044794
908,0.43863212942795665,0.6929079384819882,0.41406920988248413,0.6985645395693358,0.36213319908792346,0.8379875632064478
909,0.43844834020183526,0.6936141329037177,0.41390356640684656,0.6992941749793989,0.36198685058813707,0.8388276531084163
910,0.4382642666058681,0.6943203273254472,0.41373762945499815,0.7000238103894619,0.3618402503092172,0.8396677430103849
911,0.43807989487675336,0.6950265217471767,0.4135713868273878,0.7007534457995249,0.36169338737321194,0.8405078329123534
912,0.4378952113092501,0.6957327161689063,0.4134048263763719,0.701483081209588,0.36154625094839,0.8413479228143219
913,0.4377102022565846,0.6964389105906358,0.4132379360065539,0.702212716619651,0.36139883024954833,0.8421880127162905
914,0.43752485413085285,0.6971451050123653,0.41307070367511967,0.702942352029714,0.36125111453831665,0.843028102618259
915,0.4373391534034204,0.6978512994340949,0.4129031173921706,0.703671987439777,0.3611030931234596,0.8438681925202275
916,0.4371530866053178,0.6985574938558243,0.4127351652210539,0.7044016228498401,0.3609547553611755,0.8447082824221961
917,0.43696664032763344,0.6992636882775539,0.41256683527868987,0.7051312582599031,0.3608060906553936,0.8455483723241646
918,0.43677980122190196,0.6999698826992834,0.41239811573589585,0.7058608936699661,0.36065708845806765,0.8463884622261331
919,0.43659255600049035,0.700676077121013,0.4122289948177079,0.7065905290800292,0.36050773826946764,0.8472285521281017
920,0.4364048914369799,0.7013822715427425,0.41205946080369943,0.7073201644900922,0.36035802963846836,0.8480686420300702
921,0.43621679436654454,0.7020884659644719,0.41188950202829616,0.7080497999001552,0.3602079521628354,0.8489087319320386
922,0.436028251686326,0.7027946603862015,0.4117191068810892,0.7087794353102181,0.3600574954895089,0.8497488218340072
923,0.43583925035580545,0.703500854807931,0.4115482638071445,0.7095090707202812,0.3599066493148838,0.8505889117359757
924,0.43564977739717164,0.7042070492296606,0.41137696130730916,0.7102387061303442,0.3597554033850882,0.8514290016379442
925,0.435459819895685,0.7049132436513901,0.4112051879385159,0.7109683415404072,0.35960374749625884,0.8522690915399127
926,0.43526936500003943,0.7056194380731197,0.411032932314083,0.7116979769504703,0.35945167149481344,0.8531091814418813
927,0.43507839992271913,0.7063256324948491,0.4108601831040129,0.7124276123605333,0.3592991652777212,0.8539492713438498
928,0.4348869119403528,0.7070318269165786,0.4106869290352862,0.7131572477705963,0.3591462187927697,0.8547893612458183
929,0.4346948883940642,0.7077380213383082,0.41051315889215395,0.7138868831806593,0.35899282203882976,0.8556294511477869
930,0.43450231668981903,0.7084442157600377,0.4103388615164265,0.7146165185907224,0.3588389650661173,0.8564695410497554
931,0.4343091842987679,0.7091504101817673,0.410164025807759,0.7153461540007854,0.3586846379764526,0.8573096309517239
932,0.4341154787575866,0.7098566046034968,0.40998864072393476,0.7160757894108484,0.35852983092351676,0.8581497208536925
933,0.43392118766881194,0.7105627990252263,0.40981269528114467,0.7168054248209114,0.3583745341131054,0.8589898107556609
934,0.4337262987011746,0.7112689934469558,0.4096361785542644,0.7175350602309745,0.35821873780338015,0.8598299006576294
935,0.43353079958992796,0.7119751878686853,0.4094590796771279,0.7182646956410375,0.35806243230511625,0.860669990559598
936,0.43333467813717413,0.7126813822904149,0.40928138784279877,0.7189943310511004,0.35790560798194915,0.8615100804615665
937,0.43313792221218506,0.7133875767121444,0.4091030923038374,0.7197239664611635,0.3577482552506166,0.862350170363535
938,0.4329405197517214,0.714093771133874,0.40892418237256656,0.7204536018712265,0.35759036458119914,0.8631902602655036
939,0.4327424587603472,0.7147999655556034,0.4087446474213326,0.7211832372812895,0.3574319264973577,0.8640303501674721
940,0.4325437273107407,0.715506159977333,0.4085644768827643,0.7219128726913525,0.35727293157656803,0.8648704400694406
941,0.4323443135440022,0.7162123543990625,0.40838366025002926,0.7226425081014156,0.3571133704503527,0.8657105299714092
942,0.4321442056699577,0.7169185488207921,0.40820218707708567,0.7233721435114786,0.3569532338045103,0.8665506198733777
943,0.4319433919674592,0.7176247432425216,0.4080200469789328,0.7241017789215416,0.3567925123793423,0.8673907097753462
944,0.4317418607846818,0.718330937664251,0.4078372296318569,0.7248314143316047,0.35663119696987605,0.8682307996773148
945,0.4315396005394159,0.7190371320859806,0.4076537247736758,0.7255610497416677,0.35646927842608633,0.8690708895792832
946,0.4313365997193577,0.7197433265077101,0.4074695222039784,0.7262906851517307,0.3563067476531135,0.8699109794812517
947,0.4311328468823943,0.7204495209294397,0.40728461178436326,0.7270203205617937,0.3561435956114785,0.8707510693832202
948,0.4309283306568856,0.7211557153511692,0.4070989834386719,0.7277499559718568,0.35597981331729606,0.8715911592851888
949,0.4307230397419437,0.7218619097728988,0.4069126271532217,0.7284795913819198,0.3558153918424844,0.8724312491871573
950,0.43051696290770747,0.7225681041946282,0.40672553297703296,0.7292092267919827,0.3556503223149724,0.8732713390891258
951,0.4303100889956133,0.7232742986163577,0.40653769102205495,0.7299388622020458,0.355484595918904,0.8741114289910944
952,0.4301024069186633,0.7239804930380873,0.40634909146338816,0.7306684976121088,0.35531820389484015,0.8749515188930629
953,0.4298939056616892,0.7246866874598168,0.4061597245395031,0.7313981330221718,0.35515113753995686,0.8757916087950314
954,0.42968457428161266,0.7253928818815464,0.40596958055245724,0.7321277684322348,0.3549833882082423,0.876631698697
955,0.42947440190770164,0.7260990763032759,0.40577864986810747,0.7328574038422979,0.35481494731068963,0.8774717885989685
956,0.4292633777418239,0.7268052707250054,0.40558692291632037,0.7335870392523609,0.35464580631548737,0.878311878500937
957,0.4290514910586961,0.7275114651467349,0.40539439019117923,0.7343166746624239,0.35447595674820753,0.8791519684029055
958,0.4288387312061296,0.7282176595684644,0.4052010422511881,0.735046310072487,0.3543053901919905,0.879992058304874
959,0.42862508760527235,0.728923853990194,0.4050068697194726,0.73577594548255,0.35413409828772735,0.8808321482068425
960,0.4284105497508477,0.7296300484119235,0.4048118632839775,0.736505580892613,0.353962072734239,0.8816722381088111
961,0.42819510721138887,0.7303362428336531,0.4046160136976621,0.737235216302676,0.35378930528845354,0.8825123280107796
962,0.4279787496294701,0.7310424372553825,0.4044193117786909,0.7379648517127391,0.3536157877655793,0.8833524179127481
963,0.4277614667219339,0.7317486316771121,0.40422174841062347,0.7386944871228021,0.3534415120392765,0.8841925078147167
964,0.4275432482801154,0.7324548260988416,0.404023314542599,0.739424122532865,0.35326647004182554,0.8850325977166852
965,0.4273240841700619,0.7331610205205711,0.4038240011895195,0.740153757942928,0.3530906537642928,0.8858726876186537
966,0.42710396433274944,0.7338672149423007,0.4036237994322285,0.7408833933529911,0.3529140552566925,0.8867127775206223
967,0.42688287878429576,0.7345734093640301,0.40342270041768846,0.7416130287630541,0.35273666662814795,0.8875528674225908
968,0.4266608176161695,0.7352796037857597,0.40322069535915284,0.7423426641731171,0.352558480047048,0.8883929573245593
969,0.4264377709953951,0.7359857982074892,0.4030177755363374,0.7430722995831802,0.35237948774120176,0.8892330472265277
970,0.42621372916475536,0.7366919926292188,0.40281393229558665,0.7438019349932432,0.3521996819979902,0.8900731371284963
971,0.4259886824429892,0.7373981870509483,0.40260915705003886,0.7445315704033062,0.3520190551645151,0.8909132270304648
972,0.42576262122498626,0.7381043814726779,0.4024034412797858,0.7452612058133692,0.35183759964774525,0.8917533169324333
973,0.4255355359819776,0.7388105758944074,0.40219677653203206,0.7459908412234323,0.35165530791465965,0.8925934068344019
974,0.42530741726172283,0.7395167703161368,0.40198915442124916,0.7467204766334953,0.35147217249238827,0.8934334967363704
975,0.42507825568869395,0.7402229647378664,0.40178056662932765,0.7474501120435583,0.35128818596834954,0.8942735866383389
976,0.42484804196425496,0.7409291591595959,0.4015710049057262,0.7481797474536214,0.35110334099038587,0.8951136765403075
977,0.424616766866838,0.7416353535813255,0.401360461067617,0.7489093828636844,0.3509176302668956,0.895953766442276
978,0.4243844212521163,0.742341548003055,0.4011489270000286,0.7496390182737473,0.3507310465669627,0.8967938563442445
979,0.4241509960531724,0.7430477424247846,0.4009363946559856,0.7503686536838103,0.3505435827204829,0.8976339462462131
980,0.42391648228066414,0.743753936846514,0.40072285605664515,0.7510982890938734,0.35035523161828874,0.8984740361481816
981,0.42368087102298585,0.7444601312682435,0.40050830329143106,0.7518279245039364,0.3501659862122697,0.89931412605015
982,0.4234441534464263,0.7451663256899731,0.4002927285181633,0.7525575599139994,0.34997583951549127,0.9001542159521186
983,0.42320632079532305,0.7458725201117026,0.4000761239631862,0.7532871953240625,0.3497847846023104,0.9009943058540871
984,0.42296736439221344,0.7465787145334322,0.39985848192149315,0.7540168307341255,0.3495928146084886,0.9018343957560556
985,0.4227272756379812,0.7472849089551616,0.399639794756847,0.7547464661441885,0.3493999227313017,0.9026744856580242
986,0.42248604601199996,0.7479911033768912,0.39942005490189947,0.7554761015542515,0.3492061022296477,0.9035145755599927
987,0.42224366707227323,0.7486972977986207,0.39919925485830554,0.7562057369643146,0.3490113464241513,0.9043546654619612
988,0.4220001304555705,0.7494034922203502,0.3989773871968364,0.7569353723743776,0.3488156486972656,0.9051947553639298
989,0.4217554278775593,0.7501096866420798,0.3987544445574884,0.7576650077844406,0.34861900249337163,0.9060348452658983
990,0.421509551132935,0.7508158810638093,0.39853041964958963,0.7583946431945036,0.3484214013188743,0.9068749351678668
991,0.421262492095545,0.7515220754855388,0.3983053052519024,0.7591242786045667,0.34822283874229637,0.9077150250698353
992,0.42101424271851134,0.7522282699072683,0.3980790942127242,0.7598539140146296,0.34802330839436946,0.9085551149718039
993,0.42076479503434827,0.7529344643289979,0.39785177944998473,0.7605835494246926,0.3478228039681221,0.9093952048737723
994,0.4205141411550767,0.7536406587507274,0.39762335395133935,0.7613131848347557,0.34762131921896516,0.9102352947757408
995,0.4202622732723351,0.7543468531724569,0.39739381077426134,0.7620428202448187,0.34741884796477457,0.9110753846777094
996,0.420009183657487,0.7550530475941865,0.39716314304612904,0.7627724556548817,0.3472153840859716,0.9119154745796779
997,0.41975486466172424,0.7557592420159159,0.39693134396431173,0.7635020910649447,0.34701092152559987,0.9127555644816464
998,0.41949930871616725,0.7564654364376455,0.3966984067962513,0.7642317264750078,0.34680545428939996,0.913595654383615
999,0.4192425083319615,0.757171630859375,0.39646432487954164,0.7649613618850708,0.34659897644588145,0.9144357442855835


==> visu/old/tikz_csvs_NN_dim_v1/mean.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth
hist_W_10_D_1,0.5232670493423939,0.43502267077565193,0.603411216288805,-0.7929727884752362,-1.043184499050576,-0.6824759228206224,10,1
hist_W_60_D_1,0.05663256533443925,0.038035846780985524,0.07618080079555507,-2.8863478520762844,-3.298403597604151,-2.585142007495268,60,1
hist_W_10_D_8,0.13145338650792834,0.10557200573384759,0.16058741882443425,-2.3028852767797408,-2.6507367775913213,-2.0742802550935515,10,8
hist_W_10_D_2,0.08611911535263055,0.046365970745682675,0.1103305425494909,-2.4768848180790806,-3.095832943428778,-2.2097774722874504,10,2
hist_W_80_D_6,0.052277624607086126,0.041734911501407575,0.08304141834378238,-2.974235174965809,-3.1894763130373436,-2.5028359569598533,80,6
hist_W_60_D_2,0.04418761841952797,0.027893170714378322,0.06470108777284618,-3.1261013674095297,-3.5835940175553285,-2.7418543038397263,60,2
hist_W_40_D_2,0.051471426151692826,0.03322927467525,0.07587006129324433,-2.973252118180393,-3.416870890089215,-2.5852432398619105,40,2
hist_W_10_D_6,0.06361328437924381,0.04144059307873245,0.0826771985739469,-2.7622803621503578,-3.183833820115818,-2.495910525627799,10,6
hist_W_40_D_1,0.06195552181452508,0.041477159596979576,0.08695500344038004,-2.7863659332441983,-3.184716546553422,-2.4443020728204754,40,1
hist_W_80_D_1,0.05386644694954153,0.03157450258731837,0.07409370504319665,-2.923708590830424,-3.465178752523274,-2.6128017441675233,80,1
hist_W_80_D_4,0.042492634616792174,0.02825229289010165,0.05702308099716897,-3.176726296317989,-3.5849875294389326,-2.871315810106425,80,4
hist_W_60_D_4,0.05189368221908805,0.04415371455252168,0.07313665468245742,-2.9878629318657435,-3.12945549071867,-2.6212264943084613,60,4
hist_W_40_D_6,0.04567127674818035,0.033475615084171226,0.07583910599350925,-3.108217881546857,-3.398686363038288,-2.5794879434019204,40,6
hist_W_10_D_4,0.14787500165402884,0.12986319232732055,0.18605787679553026,-2.109243131645983,-2.4325204076516567,-1.8583449830379422,10,4
hist_W_40_D_8,0.05654992256313555,0.03651195578277105,0.07335787266492841,-2.887679828717048,-3.312800585944575,-2.618530753883128,40,8
hist_W_80_D_2,0.054423416964709724,0.03660337161272757,0.07397594861686224,-2.933182533630154,-3.31661937645682,-2.6059899880598607,80,2
hist_W_20_D_6,0.0516412397846579,0.03401972167193885,0.07502466626465318,-2.9775636347096865,-3.381360038523717,-2.5907998058207085,20,6
hist_W_20_D_2,0.06513249967247245,0.0380766754969954,0.08761890605092044,-2.7522409090748483,-3.291450189231038,-2.4424487913908584,20,2
hist_W_20_D_8,0.05472584022209043,0.035494678653776576,0.08081606775522228,-2.9663515715673556,-3.3752196860275077,-2.538798363460228,20,8
hist_W_60_D_6,0.31989780720323324,0.3058548900298774,0.38576405588537455,-1.8136504535393378,-2.028000510418127,-1.5852601565224378,60,6
hist_W_60_D_8,0.0525117288343608,0.03109432617202397,0.07640019152313465,-2.991385411368288,-3.4839410532350668,-2.615922195438383,60,8
hist_W_20_D_4,0.045421466231346075,0.028637253679335076,0.07103360816836352,-3.106360630911308,-3.5808985715875727,-2.648980467961189,20,4
hist_W_20_D_1,0.15520600229501724,0.1304558389820158,0.19412853009998798,-2.1218137918404762,-2.485326532247902,-1.8235618426796467,20,1
hist_W_40_D_4,0.04457132983952757,0.032536039128899526,0.06200768798589701,-3.116443181416546,-3.429640198735832,-2.7864099682683636,40,4
hist_W_80_D_8,0.2425443325191736,0.22112934291362757,0.29229111410677433,-2.0773766595701306,-2.4857820434219415,-1.8766927640822646,80,8


==> visu/old/tikz_csvs_NN_dim_v1/mean_D_1.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth
hist_W_10_D_1,0.5232670493423939,0.43502267077565193,0.603411216288805,-0.7929727884752362,-1.043184499050576,-0.6824759228206224,10,1
hist_W_60_D_1,0.05663256533443925,0.038035846780985524,0.07618080079555507,-2.8863478520762844,-3.298403597604151,-2.585142007495268,60,1
hist_W_40_D_1,0.06195552181452508,0.041477159596979576,0.08695500344038004,-2.7863659332441983,-3.184716546553422,-2.4443020728204754,40,1
hist_W_80_D_1,0.05386644694954153,0.03157450258731837,0.07409370504319665,-2.923708590830424,-3.465178752523274,-2.6128017441675233,80,1
hist_W_20_D_1,0.15520600229501724,0.1304558389820158,0.19412853009998798,-2.1218137918404762,-2.485326532247902,-1.8235618426796467,20,1


==> visu/old/tikz_csvs_NN_dim_v1/mean_D_2.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth
hist_W_10_D_2,0.08611911535263055,0.046365970745682675,0.1103305425494909,-2.4768848180790806,-3.095832943428778,-2.2097774722874504,10,2
hist_W_60_D_2,0.04418761841952797,0.027893170714378322,0.06470108777284618,-3.1261013674095297,-3.5835940175553285,-2.7418543038397263,60,2
hist_W_40_D_2,0.051471426151692826,0.03322927467525,0.07587006129324433,-2.973252118180393,-3.416870890089215,-2.5852432398619105,40,2
hist_W_80_D_2,0.054423416964709724,0.03660337161272757,0.07397594861686224,-2.933182533630154,-3.31661937645682,-2.6059899880598607,80,2
hist_W_20_D_2,0.06513249967247245,0.0380766754969954,0.08761890605092044,-2.7522409090748483,-3.291450189231038,-2.4424487913908584,20,2


==> visu/old/tikz_csvs_NN_dim_v1/mean_D_4.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth
hist_W_80_D_4,0.042492634616792174,0.02825229289010165,0.05702308099716897,-3.176726296317989,-3.5849875294389326,-2.871315810106425,80,4
hist_W_60_D_4,0.05189368221908805,0.04415371455252168,0.07313665468245742,-2.9878629318657435,-3.12945549071867,-2.6212264943084613,60,4
hist_W_10_D_4,0.14787500165402884,0.12986319232732055,0.18605787679553026,-2.109243131645983,-2.4325204076516567,-1.8583449830379422,10,4
hist_W_20_D_4,0.045421466231346075,0.028637253679335076,0.07103360816836352,-3.106360630911308,-3.5808985715875727,-2.648980467961189,20,4
hist_W_40_D_4,0.04457132983952757,0.032536039128899526,0.06200768798589701,-3.116443181416546,-3.429640198735832,-2.7864099682683636,40,4


==> visu/old/tikz_csvs_NN_dim_v1/mean_D_6.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth
hist_W_80_D_6,0.052277624607086126,0.041734911501407575,0.08304141834378238,-2.974235174965809,-3.1894763130373436,-2.5028359569598533,80,6
hist_W_10_D_6,0.06361328437924381,0.04144059307873245,0.0826771985739469,-2.7622803621503578,-3.183833820115818,-2.495910525627799,10,6
hist_W_40_D_6,0.04567127674818035,0.033475615084171226,0.07583910599350925,-3.108217881546857,-3.398686363038288,-2.5794879434019204,40,6
hist_W_20_D_6,0.0516412397846579,0.03401972167193885,0.07502466626465318,-2.9775636347096865,-3.381360038523717,-2.5907998058207085,20,6
hist_W_60_D_6,0.31989780720323324,0.3058548900298774,0.38576405588537455,-1.8136504535393378,-2.028000510418127,-1.5852601565224378,60,6


==> visu/old/tikz_csvs_NN_dim_v1/mean_D_8.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth
hist_W_10_D_8,0.13145338650792834,0.10557200573384759,0.16058741882443425,-2.3028852767797408,-2.6507367775913213,-2.0742802550935515,10,8
hist_W_40_D_8,0.05654992256313555,0.03651195578277105,0.07335787266492841,-2.887679828717048,-3.312800585944575,-2.618530753883128,40,8
hist_W_20_D_8,0.05472584022209043,0.035494678653776576,0.08081606775522228,-2.9663515715673556,-3.3752196860275077,-2.538798363460228,20,8
hist_W_60_D_8,0.0525117288343608,0.03109432617202397,0.07640019152313465,-2.991385411368288,-3.4839410532350668,-2.615922195438383,60,8
hist_W_80_D_8,0.2425443325191736,0.22112934291362757,0.29229111410677433,-2.0773766595701306,-2.4857820434219415,-1.8766927640822646,80,8


==> visu/old/tikz_csvs_NN_dim_v1/mean_W_10.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth
hist_W_10_D_1,0.5232670493423939,0.43502267077565193,0.603411216288805,-0.7929727884752362,-1.043184499050576,-0.6824759228206224,10,1
hist_W_10_D_8,0.13145338650792834,0.10557200573384759,0.16058741882443425,-2.3028852767797408,-2.6507367775913213,-2.0742802550935515,10,8
hist_W_10_D_2,0.08611911535263055,0.046365970745682675,0.1103305425494909,-2.4768848180790806,-3.095832943428778,-2.2097774722874504,10,2
hist_W_10_D_6,0.06361328437924381,0.04144059307873245,0.0826771985739469,-2.7622803621503578,-3.183833820115818,-2.495910525627799,10,6
hist_W_10_D_4,0.14787500165402884,0.12986319232732055,0.18605787679553026,-2.109243131645983,-2.4325204076516567,-1.8583449830379422,10,4


==> visu/old/tikz_csvs_NN_dim_v1/mean_W_20.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth
hist_W_20_D_6,0.0516412397846579,0.03401972167193885,0.07502466626465318,-2.9775636347096865,-3.381360038523717,-2.5907998058207085,20,6
hist_W_20_D_2,0.06513249967247245,0.0380766754969954,0.08761890605092044,-2.7522409090748483,-3.291450189231038,-2.4424487913908584,20,2
hist_W_20_D_8,0.05472584022209043,0.035494678653776576,0.08081606775522228,-2.9663515715673556,-3.3752196860275077,-2.538798363460228,20,8
hist_W_20_D_4,0.045421466231346075,0.028637253679335076,0.07103360816836352,-3.106360630911308,-3.5808985715875727,-2.648980467961189,20,4
hist_W_20_D_1,0.15520600229501724,0.1304558389820158,0.19412853009998798,-2.1218137918404762,-2.485326532247902,-1.8235618426796467,20,1


==> visu/old/tikz_csvs_NN_dim_v1/mean_W_40.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth
hist_W_40_D_2,0.051471426151692826,0.03322927467525,0.07587006129324433,-2.973252118180393,-3.416870890089215,-2.5852432398619105,40,2
hist_W_40_D_1,0.06195552181452508,0.041477159596979576,0.08695500344038004,-2.7863659332441983,-3.184716546553422,-2.4443020728204754,40,1
hist_W_40_D_6,0.04567127674818035,0.033475615084171226,0.07583910599350925,-3.108217881546857,-3.398686363038288,-2.5794879434019204,40,6
hist_W_40_D_8,0.05654992256313555,0.03651195578277105,0.07335787266492841,-2.887679828717048,-3.312800585944575,-2.618530753883128,40,8
hist_W_40_D_4,0.04457132983952757,0.032536039128899526,0.06200768798589701,-3.116443181416546,-3.429640198735832,-2.7864099682683636,40,4


==> visu/old/tikz_csvs_NN_dim_v1/mean_W_60.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth
hist_W_60_D_1,0.05663256533443925,0.038035846780985524,0.07618080079555507,-2.8863478520762844,-3.298403597604151,-2.585142007495268,60,1
hist_W_60_D_2,0.04418761841952797,0.027893170714378322,0.06470108777284618,-3.1261013674095297,-3.5835940175553285,-2.7418543038397263,60,2
hist_W_60_D_4,0.05189368221908805,0.04415371455252168,0.07313665468245742,-2.9878629318657435,-3.12945549071867,-2.6212264943084613,60,4
hist_W_60_D_6,0.31989780720323324,0.3058548900298774,0.38576405588537455,-1.8136504535393378,-2.028000510418127,-1.5852601565224378,60,6
hist_W_60_D_8,0.0525117288343608,0.03109432617202397,0.07640019152313465,-2.991385411368288,-3.4839410532350668,-2.615922195438383,60,8


==> visu/old/tikz_csvs_NN_dim_v1/mean_W_80.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth
hist_W_80_D_6,0.052277624607086126,0.041734911501407575,0.08304141834378238,-2.974235174965809,-3.1894763130373436,-2.5028359569598533,80,6
hist_W_80_D_1,0.05386644694954153,0.03157450258731837,0.07409370504319665,-2.923708590830424,-3.465178752523274,-2.6128017441675233,80,1
hist_W_80_D_4,0.042492634616792174,0.02825229289010165,0.05702308099716897,-3.176726296317989,-3.5849875294389326,-2.871315810106425,80,4
hist_W_80_D_2,0.054423416964709724,0.03660337161272757,0.07397594861686224,-2.933182533630154,-3.31661937645682,-2.6059899880598607,80,2
hist_W_80_D_8,0.2425443325191736,0.22112934291362757,0.29229111410677433,-2.0773766595701306,-2.4857820434219415,-1.8766927640822646,80,8


==> visu/old/tikz_csvs_diagonal_force/hist_0.0005/hist.csv <==
,id,experiment_id,error_l2,error_linfty
0,0,00114,0.005810576491057873,0.013180017471313477
1,1,00334,0.007005309220403433,0.018658876419067383
2,2,00014,0.011289463378489017,0.024937987327575684
3,3,00314,0.007882571779191494,0.017303168773651123
4,4,00374,0.010642454028129578,0.025255203247070312
5,5,00234,0.00696386955678463,0.016765475273132324
6,6,00254,0.010426155291497707,0.026717662811279297
7,7,00214,0.008018292486667633,0.01822817325592041
8,8,00294,0.008302874863147736,0.023624002933502197
9,9,00274,0.009045957587659359,0.018245458602905273
10,10,00394,0.010435313917696476,0.020763278007507324
11,11,00094,0.006234582979232073,0.015267908573150635
12,12,00034,0.005701775662600994,0.016355395317077637
13,13,00054,0.006728241220116615,0.013444125652313232
14,14,00074,0.007626124192029238,0.016919851303100586
15,15,00354,0.006450816988945007,0.014215052127838135
16,16,00134,0.009832198731601238,0.022317826747894287
17,17,00154,0.011938952840864658,0.022522032260894775
18,18,00174,0.009912118315696716,0.023336470127105713
19,19,00194,0.007547294721007347,0.020185649394989014


==> visu/old/tikz_csvs_diagonal_force/hist_0.0005/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid
0,111.55474147605257,0.005701775662600994,43.03375418292919,0.013180017471313477
1,112.02214433287054,0.005708019083199857,43.214169258087274,0.01319356866784998
2,112.48908592462543,0.005714262503798719,43.39455445945135,0.01320711986438648
3,112.95554838514079,0.005720505924397582,43.57490572968384,0.013220671060922983
4,113.42151385717179,0.005726749344996444,43.75521902240816,0.013234222257459486
5,113.88696449377343,0.005732992765595307,43.935490302245114,0.013247773453995988
6,114.35188245966586,0.0057392361861941694,44.1157155448419,0.01326132465053249
7,114.81624993259396,0.005745479606793032,44.29589073689423,0.013274875847068993
8,115.28004910468266,0.0057517230273918946,44.47601187616148,0.013288427043605494
9,115.74326218378695,0.005757966447990757,44.65607497147515,0.013301978240141997
10,116.2058713948377,0.00576420986858962,44.83607604273994,0.0133155294366785
11,116.66785898118114,0.005770453289188482,45.01601112092853,0.013329080633215001
12,117.12920720591356,0.005776696709787345,45.195876248069226,0.013342631829751504
13,117.58989835321017,0.005782940130386207,45.37566747722688,0.013356183026288007
14,118.04991472964879,0.00578918355098507,45.55538087247718,0.013369734222824508
15,118.50923866552657,0.005795426971583932,45.73501250887436,0.013383285419361011
16,118.96785251617202,0.005801670392182794,45.91455847241203,0.013396836615897514
17,119.42573866324958,0.005807913812781657,46.09401485997767,0.013410387812434015
18,119.8828795160585,0.005814157233380519,46.2733777793007,0.013423939008970518
19,120.33925751282548,0.005820400653979382,46.45264334889393,0.013437490205507021
20,120.79485512199032,0.005826644074578244,46.63180769798864,0.013451041402043524
21,121.24965484348459,0.005832887495177107,46.8108669664636,0.013464592598580025
22,121.70363921000366,0.0058391309157759695,46.98981730476771,0.013478143795116528
23,122.15679078827212,0.005845374336374832,47.16865487383649,0.01349169499165303
24,122.60909218030137,0.005851617756973695,47.34737584500238,0.013505246188189532
25,123.06052602464024,0.005857861177572557,47.52597639989947,0.013518797384726035
26,123.51107499761788,0.00586410459817142,47.70445273036178,0.013532348581262538
27,123.96072181457988,0.005870348018770282,47.88280103831607,0.013545899777799039
28,124.40944923111586,0.005876591439369145,48.06101753566888,0.013559450974335542
29,124.85724004427979,0.005882834859968007,48.23909844418773,0.013573002170872045
30,125.30407709380232,0.00588907828056687,48.417039995376996,0.013586553367408546
31,125.74994326329484,0.0058953217011657325,48.5948384303482,0.013600104563945049
32,126.19482148144613,0.005901565121764595,48.77248999968496,0.013613655760481552
33,126.63869472321002,0.005907808542363458,48.94999096330266,0.013627206957018053
34,127.0815460109854,0.00591405196296232,49.1273375903031,0.013640758153554556
35,127.52335841578707,0.005920295383561183,49.30452615882391,0.013654309350091058
36,127.964115058409,0.005926538804160045,49.48155295588309,0.01366786054662756
37,128.40379911057835,0.005932782224758908,49.65841427721879,0.013681411743164062
38,128.84239379610102,0.00593902564535777,49.835106427124295,0.013694962939700565
39,129.27988239199846,0.005945269065956633,50.01162571827838,0.013708514136237067
40,129.71624822963545,0.0059515124865554955,50.18796847157139,0.01372206533277357
41,130.15147469583943,0.005957755907154358,50.36413101592659,0.013735616529310072
42,130.58554523401006,0.005963999327753221,50.540109688117575,0.013749167725846573
43,131.0184433452207,0.005970242748352082,50.71590083258156,0.013762718922383076
44,131.4501525893098,0.005976486168950945,50.89150080122843,0.01377627011891958
45,131.88065658596358,0.005982729589549807,51.066905953246085,0.01378982131545608
46,132.3099390157895,0.00598897301014867,51.24211265490226,0.013803372511992583
47,132.7379836213801,0.0059952164307475325,51.41711727934231,0.013816923708529086
48,133.1647742083675,0.006001459851346395,51.59191620638376,0.013830474905065587
49,133.59029464646892,0.006007703271945258,51.766505822307835,0.01384402610160209
50,134.01452887052204,0.00601394669254412,51.94088251964699,0.013857577298138593
51,134.43746088151133,0.006020190113142983,52.115042696970264,0.013871128494675094
52,134.85907474758446,0.006026433533741845,52.288982758665334,0.013884679691211597
53,135.27935460505924,0.006032676954340708,52.46269911471761,0.0138982308877481
54,135.6982846594211,0.00603892037493957,52.636188180487046,0.013911782084284601
55,136.11584918631033,0.006045163795538433,52.80944637648252,0.013925333280821104
56,136.53203253250047,0.0060514072161372955,52.982470128133365,0.013938884477357607
57,136.94681911686558,0.006057650636736158,53.155255865559404,0.01395243567389411
58,137.36019343133958,0.006063894057335021,53.32780002333856,0.013965986870430611
59,137.77214004186388,0.006070137477933883,53.50009904027256,0.013979538066967114
60,138.18264358932666,0.006076380898532746,53.67214935915132,0.013993089263503617
61,138.59168879049156,0.006082624319131608,53.843947426515165,0.014006640460040118
62,138.99926043891645,0.006088867739730471,54.0154896924163,0.01402019165657662
63,139.40534340586314,0.006095111160329333,54.186772610178494,0.014033742853113124
64,139.80992264119624,0.006101354580928196,54.357792636155956,0.014047294049649625
65,140.21298317427286,0.0061075980015270585,54.52854622949135,0.014060845246186128
66,140.6145101148219,0.006113841422125921,54.69902985187272,0.01407439644272263
67,141.014488653814,0.006120084842724784,54.86923996729013,0.014087947639259132
68,141.4129040643214,0.006126328263323646,55.0391730417918,0.014101498835795635
69,141.80974170236786,0.006132571683922509,55.20882554323978,0.014115050032332137
70,142.20498700776852,0.006138815104521371,55.37819394106569,0.014128601228868639
71,142.59862550496086,0.006145058525120234,55.54727470602648,0.014142152425405142
72,142.9906428038248,0.006151301945719096,55.71606430996039,0.014155703621941644
73,143.38102460049345,0.006157545366317959,55.88455922554318,0.014169254818478146
74,143.7697566781542,0.0061637887869168215,56.05275592604516,0.014182806015014648
75,144.15682490783965,0.006170032207515683,56.22065088508866,0.014196357211551151
76,144.5422152492099,0.006176275628114546,56.38824057640654,0.014209908408087652
77,144.9259137513232,0.006182519048713408,56.55552147360182,0.014223459604624155
78,145.30790655339914,0.006188762469312271,56.72249004990821,0.014237010801160658
79,145.68817988557066,0.0061950058899111335,56.88914277795236,0.01425056199769716
80,146.06672006962725,0.006201249310509996,57.055476129517565,0.014264113194233662
81,146.44351351974834,0.006207492731108859,57.22148657530903,0.014277664390770165
82,146.81854674322727,0.006213736151707721,57.387170584721225,0.014291215587306666
83,147.1918063411858,0.006219979572306584,57.55252462560718,0.01430476678384317
84,147.56327900927906,0.006226222992905446,57.717545164050094,0.014318317980379672
85,147.9329515383918,0.006232466413504309,57.88222866413711,0.014331869176916173
86,148.3008108153241,0.006238709834103171,58.046571587735976,0.014345420373452676
87,148.66684382346952,0.006244953254702034,58.210570394274114,0.014358971569989179
88,149.03103764348214,0.0062511966753008965,58.37422154052076,0.014372522766525682
89,149.3933794539363,0.006257440095899759,58.53752148037206,0.014386073963062183
90,149.75385653197614,0.006263683516498622,58.70046666463956,0.014399625159598686
91,150.1124562539566,0.006269926937097484,58.86305354084167,0.014413176356135187
92,150.46916609607482,0.006276170357696347,59.02527855299917,0.01442672755267169
93,150.82397363499413,0.006282413778295209,59.187138141434076,0.014440278749208193
94,151.17686654845764,0.006288657198894072,59.34862874257244,0.014453829945744696
95,151.52783261589408,0.006294900619492934,59.509746788751244,0.014467381142281197
96,151.87685971901442,0.006301144040091797,59.67048870802951,0.0144809323388177
97,152.22393584240075,0.0063073874606906595,59.83085092400353,0.014494483535354201
98,152.56904907408548,0.006313630881289522,59.99082985562689,0.014508034731890704
99,152.91218760612324,0.006319874301888385,60.150421917034855,0.014521585928427207
100,153.2533397351539,0.006326117722487247,60.3096235173738,0.01453513712496371
101,153.59249386295687,0.006332361143086109,60.468431060635545,0.01454868832150021
102,153.9296384969988,0.006338604563684971,60.62684094549673,0.014562239518036714
103,154.26476225097116,0.006344847984283834,60.78484956516343,0.014575790714573216
104,154.59785384532128,0.0063510914048826965,60.9424533072213,0.014589341911109718
105,154.92890210777495,0.006357334825481559,61.09964855349133,0.01460289310764622
106,155.2578959738512,0.006363578246080422,61.25643167989099,0.014616444304182723
107,155.5848244873695,0.006369821666679284,61.412799056301594,0.014629995500719225
108,155.90967680094917,0.006376065087278147,61.56874704644149,0.014643546697255727
109,156.23244217650142,0.006382308507877009,61.72427200774524,0.01465709789379223
110,156.5531099857132,0.006388551928475872,61.87937029124935,0.014670649090328731
111,156.87166971052528,0.006394795349074734,62.034038241484275,0.014684200286865234
112,157.18811094360146,0.006401038769673597,62.18827219637285,0.014697751483401737
113,157.50242338879113,0.0064072821902724595,62.342068487135556,0.014711302679938238
114,157.81459686158527,0.006413525610871322,62.49542343820256,0.014724853876474741
115,158.12462128956463,0.006419769031470185,62.648333367132565,0.014738405073011244
116,158.43248671284195,0.006426012452069047,62.80079458453883,0.014751956269547745
117,158.73818328449653,0.00643225587266791,62.95280339402239,0.014765507466084248
118,159.0417012710026,0.006438499293266772,63.10435609211238,0.014779058662620751
119,159.34303105265104,0.006444742713865635,63.25544896821403,0.014792609859157252
120,159.64216312396462,0.006450986134464497,63.406078304564055,0.014806161055693755
121,159.93908809410698,0.00645722955506336,63.55624037619355,0.014819712252230258
122,160.23379668728495,0.0064634729756622225,63.705931450898966,0.01483326344876676
123,160.52627974314493,0.006469716396261085,63.85514778922064,0.014846814645303262
124,160.8165282171636,0.006475959816859948,64.00388564442946,0.014860365841839765
125,161.10453318103205,0.00648220323745881,64.15214126252162,0.014873917038376268
126,161.390285823034,0.006488446658057673,64.29991088222125,0.014887468234912769
127,161.673777448419,0.006494690078656535,64.44719073499185,0.014901019431449272
128,161.95499947976924,0.006500933499255398,64.59397704505544,0.014914570627985773
129,162.23394345736105,0.00650717691985426,64.74026602942077,0.014928121824522276
130,162.510601039521,0.006513420340453123,64.88605389791951,0.014941673021058779
131,162.78496400297658,0.0065196637610519855,65.0313368532515,0.014955224217595282
132,163.05702424320168,0.006525907181650848,65.1761110910385,0.014968775414131783
133,163.3267737747565,0.006532150602249711,65.32037279988666,0.014982326610668286
134,163.59420473162334,0.006538394022848572,65.464118161458,0.014995877807204787
135,163.85930936753638,0.006544637443447435,65.60734335055068,0.01500942900374129
136,164.1220800563072,0.006550880864046297,65.75004453518844,0.015022980200277793
137,164.38250929214556,0.00655712428464516,65.89221787671887,0.015036531396814296
138,164.640589689975,0.0065633677052440225,66.03385952992097,0.015050082593350797
139,164.89631398574474,0.006569611125842885,66.17496564312188,0.0150636337898873
140,165.1496750367359,0.006575854546441748,66.31553235832267,0.015077184986423802
141,165.4006658218648,0.00658209796704061,66.45555581133372,0.015090736182960304
142,165.6492794419807,0.006588341387639473,66.59503213191925,0.015104287379496806
143,165.89550912016009,0.006594584808238335,66.73395744395116,0.01511783857603331
144,166.13934820199663,0.006600828228837198,66.87232786557237,0.01513138977256981
145,166.3807901558868,0.0066070716494360604,67.01013950936984,0.015144940969106313
146,166.61982857331267,0.006613315070034923,67.14738848255664,0.015158492165642816
147,166.85645716911935,0.0066195584906337855,67.28407088716388,0.015172043362179317
148,167.09066978178979,0.006625801911232648,67.42018282024227,0.01518559455871582
149,167.3224603737157,0.006632045331831511,67.5557203740728,0.015199145755252323
150,167.55182303146452,0.006638288752430373,67.69067963638746,0.015212696951788824
151,167.77875196604353,0.006644532173029236,67.82505669059945,0.015226248148325327
152,168.00324151315968,0.006650775593628098,67.95884761604295,0.01523979934486183
153,168.2252861334772,0.006657019014226961,68.09204848822233,0.015253350541398331
154,168.44488041287067,0.0066632624348258234,68.22465537907178,0.015266901737934834
155,168.6620190626765,0.006669505855424686,68.35666435722335,0.015280452934471337
156,168.87669691993935,0.0066757492760235486,68.48807148828583,0.01529400413100784
157,169.08890894765753,0.006681992696622411,68.61887283513242,0.015307555327544341
158,169.2986502350238,0.006688236117221273,68.74906445819843,0.015321106524080844
159,169.50591599766452,0.006694479537820135,68.87864241578859,0.015334657720617345
160,169.71070157787494,0.006700722958418998,69.00760276439365,0.015348208917153848
161,169.91300244485257,0.0067069663790178605,69.13594155901683,0.015361760113690351
162,170.11281419492735,0.006713209799616723,69.26365485350982,0.015375311310226854
163,170.31013255178925,0.006719453220215586,69.39073870091805,0.015388862506763355
164,170.50495336671383,0.006725696640814448,69.51718915383567,0.015402413703299858
165,170.69727261878418,0.006731940061413311,69.64300226476988,0.015415964899836359
166,170.8870864151116,0.006738183482012173,69.76817408651462,0.015429516096372862
167,171.07439099105295,0.006744426902611036,69.89270067253382,0.015443067292909365
168,171.2591827104262,0.006750670323209898,70.0165780773536,0.015456618489445868
169,171.4414580657234,0.006756913743808761,70.13980235696411,0.015470169685982369
170,171.62121367832142,0.0067631571644076235,70.26236956923036,0.015483720882518872
171,171.79844629869055,0.006769400585006486,70.38427577431216,0.015497272079055373
172,171.97315280660052,0.006775644005605349,70.5055170350933,0.015510823275591876
173,172.1453302113253,0.006781887426204211,70.62608941761965,0.015524374472128379
174,172.31497565184446,0.006788130846803074,70.74598899154616,0.015537925668664881
175,172.48208639704367,0.006794374267401936,70.86521183059281,0.015551476865201383
176,172.64665984591204,0.006800617688000799,70.98375401300932,0.015565028061737885
177,172.8086935277387,0.006806861108599661,71.10161162204845,0.015578579258274387
178,172.96818510230614,0.006813104529198524,71.21878074644837,0.01559213045481089
179,173.12513236008212,0.0068193479497973865,71.33525748092265,0.015605681651347392
180,173.27953322240973,0.006825591370396249,71.45103792665991,0.015619232847883895
181,173.43138574169538,0.006831834790995112,71.5661181918306,0.015632784044420398
182,173.58068810159446,0.006838078211593974,71.68049439210294,0.015646335240956898
183,173.72743861719601,0.006844321632192837,71.79416265116659,0.0156598864374934
184,173.8716357352041,0.006850565052791699,71.90711910126423,0.015673437634029903
185,174.01327803411857,0.006856808473390562,72.01935988373147,0.015686988830566406
186,174.1523642244134,0.006863051893989424,72.13088114954408,0.01570054002710291
187,174.2888931487125,0.006869295314588287,72.24167905987342,0.015714091223639412
188,174.42286378196496,0.0068755387351871495,72.35174978664898,0.015727642420175915
189,174.55427523161677,0.006881782155786012,72.46108951312863,0.015741193616712414
190,174.68312673778203,0.006888025576384875,72.56969443447619,0.015754744813248917
191,174.80941767341105,0.006894268996983737,72.67756075834593,0.01576829600978542
192,174.93314754445743,0.0069005124175826,72.78468470547443,0.015781847206321923
193,175.05431599004226,0.006906755838181462,72.89106251027918,0.015795398402858426
194,175.1729227826171,0.006912999258780324,72.99669042146395,0.015808949599394925
195,175.2889678281243,0.0069192426793791865,73.10156470263091,0.015822500795931428
196,175.4024511661555,0.006925486099978049,73.20568163289902,0.01583605199246793
197,175.5133729701083,0.006931729520576912,73.30903750752896,0.015849603189004434
198,175.62173354734003,0.006937972941175774,73.41162863855412,0.015863154385540937
199,175.72753333932033,0.006944216361774637,73.51345135541757,0.01587670558207744
200,175.8307729217805,0.006950459782373499,73.61450200561512,0.015890256778613943
201,175.9314530048614,0.006956703202972362,73.71477695534364,0.015903807975150442
202,176.02957443325863,0.006962946623571224,73.81427259015553,0.015917359171686945
203,176.12513818636538,0.006969190044170087,73.91298531561785,0.015930910368223448
204,176.21814537841294,0.0069754334647689495,74.01091155797728,0.01594446156475995
205,176.30859725860873,0.006981676885367812,74.10804776482964,0.015958012761296454
206,176.39649521127168,0.006987920305966675,74.20439040579448,0.015971563957832956
207,176.48184075596524,0.006994163726565537,74.2999359731944,0.015985115154369456
208,176.56463554762743,0.0070004071471644,74.39468098273863,0.01599866635090596
209,176.64488137669852,0.007006650567763262,74.4886219742111,0.01601221754744246
210,176.72258016924553,0.007012893988362125,74.58175551216245,0.016025768743978965
211,176.79773398708406,0.007019137408960987,74.67407818660622,0.016039319940515467
212,176.87034502789717,0.00702538082955985,74.76558661371857,0.01605287113705197
213,176.94041562535128,0.0070316242501587125,74.85627743654159,0.016066422333588473
214,177.0079482492087,0.007037867670757575,74.94614732568998,0.016079973530124973
215,177.07294550543716,0.007044111091356438,75.03519298006101,0.016093524726661475
216,177.13541013631593,0.007050354511955299,75.12341112754712,0.01610707592319798
217,177.1953450205388,0.007056597932554162,75.21079852575154,0.01612062711973448
218,177.2527531733132,0.0070628413531530244,75.29735196270651,0.016134178316270984
219,177.30763774645592,0.007069084773751887,75.38306825759346,0.016147729512807484
220,177.36000202848538,0.0070753281943507496,75.4679442614659,0.016161280709343986
221,177.40984944470958,0.007081571614949612,75.55197685797364,0.01617483190588049
222,177.45718355731054,0.007087815035548475,75.63516296408926,0.016188383102416992
223,177.5020080654249,0.007094058456147337,75.71749953083567,0.016201934298953495
224,177.5443268052198,0.0071003018767462,75.79898354401527,0.016215485495489998
225,177.58414374996514,0.007106545297345062,75.87961202494003,0.0162290366920265
226,177.62146301010102,0.007112788717943925,75.95938203116249,0.016242587888563
227,177.6562888333012,0.0071190321385427874,76.0382906572074,0.016256139085099503
228,177.68862560453155,0.00712527555914165,76.11633503530382,0.016269690281636006
229,177.71847784610372,0.0071315189797405126,76.19351233611734,0.01628324147817251
230,177.74585021772478,0.007137762400339375,76.26981976948231,0.016296792674709012
231,177.77074751654064,0.007144005820938238,76.34525458513416,0.01631034387124551
232,177.7931746771754,0.0071502492415371,76.4198140734406,0.016323895067782014
233,177.81313677176487,0.007156492662135963,76.49349556613288,0.016337446264318517
234,177.83063900998528,0.007162736082734825,76.56629643703555,0.01635099746085502
235,177.84568673907566,0.007168979503333688,76.63821410279546,0.016364548657391523
236,177.85828544385538,0.0071752229239325505,76.70924602360937,0.016378099853928026
237,177.86844074673542,0.007181466344531413,76.77938970394979,0.01639165105046453
238,177.8761584077236,0.007187709765130276,76.84864269328914,0.016405202247001028
239,177.88144432442448,0.007193953185729138,76.91700258682204,0.01641875344353753
240,177.88430453203176,0.007200196606328001,76.9844670261849,0.016432304640074034
241,177.88474520331587,0.007206440026926863,77.05103370017358,0.016445855836610537
242,177.88277264860312,0.007212683447525726,77.1167003454578,0.01645940703314704
243,177.8783933157502,0.007218926868124588,77.18146474729312,0.016472958229683542
244,177.87161379011002,0.007225170288723451,77.24532474022931,0.016486509426220042
245,177.86244079449187,0.0072314137093223135,77.30827820881548,0.016500060622756545
246,177.8508811891134,0.007237657129921176,77.37032308830182,0.016513611819293048
247,177.83694197154622,0.007243900550520039,77.43145736533702,0.01652716301582955
248,177.82063027665305,0.007250143971118901,77.49167907866205,0.016540714212366053
249,177.8019533765178,0.007256387391717764,77.55098631979925,0.016554265408902556
250,177.78091868036805,0.007262630812316626,77.60937723373729,0.01656781660543906
251,177.75753373448862,0.007268874232915489,77.66685001961093,0.01658136780197556
252,177.7318062221278,0.007275117653514351,77.72340293137623,0.01659491899851206
253,177.70374396339503,0.007281361074113213,77.77903427848011,0.016608470195048564
254,177.6733549151499,0.007287604494712076,77.83374242652486,0.016622021391585067
255,177.64064717088266,0.007293847915310938,77.88752579792663,0.01663557258812157
256,177.60562896058582,0.007300091335909801,77.94038287256842,0.01664912378465807
257,177.56830865061676,0.007306334756508663,77.99231218844665,0.016662674981194572
258,177.52869474355097,0.007312578177107526,78.04331234231147,0.016676226177731075
259,177.48679587802636,0.007318821597706388,78.09338199030063,0.016689777374267578
260,177.4426208285774,0.007325065018305251,78.14251984856652,0.01670332857080408
261,177.39617850546017,0.0073313084389041135,78.19072469389616,0.016716879767340584
262,177.347477954467,0.007337551859502976,78.23799536432409,0.016730430963877087
263,177.29652835673144,0.007343795280101839,78.2843307597378,0.016743982160413586
264,177.24333902852277,0.007350038700700701,78.3297298424755,0.01675753335695009
265,177.1879194210298,0.007356282121299564,78.3741916379162,0.016771084553486592
266,177.13027912013496,0.007362525541898426,78.41771523506138,0.016784635750023095
267,177.07042784617636,0.007368768962497289,78.46029978710878,0.016798186946559598
268,177.00837545370024,0.007375012383096151,78.5019445120177,0.016811738143096097
269,176.94413193120093,0.007381255803695014,78.54264869306523,0.0168252893396326
270,176.8777074008507,0.0073874992242938765,78.58241167939414,0.016838840536169103
271,176.80911211821714,0.007393742644892739,78.62123288655121,0.016852391732705606
272,176.7383564719697,0.007399986065491602,78.65911179701665,0.01686594292924211
273,176.66545098357363,0.007406229486090464,78.6960479607239,0.01687949412577861
274,176.59040630697262,0.007412472906689327,78.7320409955695,0.016893045322315114
275,176.5132332282584,0.007418716327288188,78.76709058791386,0.016906596518851614
276,176.43394266532894,0.007424959747887051,78.8011964930709,0.016920147715388117
277,176.3525456675332,0.0074312031684859135,78.83435853578837,0.01693369891192462
278,176.26905341530403,0.007437446589084776,78.8665766107173,0.016947250108461123
279,176.18347721977722,0.007443690009683639,78.89785068287087,0.016960801304997625
280,176.09582852239816,0.007449933430282501,78.92818078807258,0.01697435250153413
281,176.00611889451517,0.007456176850881364,78.95756703339337,0.016987903698070628
282,175.91436003695935,0.007462420271480226,78.98600959757772,0.01700145489460713
283,175.82056377961072,0.007468663692079089,79.01350873145817,0.017015006091143633
284,175.72474208095073,0.007474907112677951,79.04006475835864,0.017028557287680136
285,175.626907027601,0.007481150533276814,79.06567807448587,0.01704210848421664
286,175.5270708338479,0.0074873939538756765,79.09034914930915,0.017055659680753142
287,175.42524584115264,0.007493637374474539,79.1140785259281,0.017069210877289645
288,175.32144451764748,0.007499880795073402,79.1368668214281,0.017082762073826144
289,175.21567945761694,0.007506124215672264,79.15871472722361,0.017096313270362647
290,175.10796338096463,0.007512367636271127,79.17962300938908,0.01710986446689915
291,174.99830913266482,0.007518611056869989,79.19959250897685,0.017123415663435653
292,174.88672968219944,0.007524854477468852,79.21862414232291,0.017136966859972156
293,174.77323812297973,0.007531097898067714,79.23671890133929,0.017150518056508655
294,174.6578476717525,0.007537341318666577,79.25387785379357,0.01716406925304516
295,174.54057166799086,0.0075435847392654395,79.27010214357527,0.01717762044958166
296,174.42142357326972,0.007549828159864302,79.28539299094872,0.017191171646118164
297,174.3004169706251,0.007556071580463165,79.2997516927929,0.017204722842654667
298,174.17756556389804,0.007562315001062027,79.31317962282706,0.01721827403919117
299,174.0528831770619,0.00756855842166089,79.32567823182359,0.017231825235727673
300,173.92638375353374,0.007574801842259752,79.33724904780605,0.017245376432264172
301,173.79808135546998,0.007581045262858615,79.347893676234,0.017258927628800675
302,173.66799016304466,0.0075872886834574774,79.35761380017347,0.017272478825337178
303,173.53612447371185,0.00759353210405634,79.3664111804535,0.01728603002187368
304,173.40249870145118,0.0075997755246552025,79.37428765580812,0.017299581218410184
305,173.2671273759966,0.007606018945254065,79.38124514300426,0.017313132414946683
306,173.13002514204823,0.007612262365852928,79.38728563695507,0.017326683611483186
307,172.99120675846723,0.00761850578645179,79.3924112108188,0.01734023480801969
308,172.8506870974535,0.007624749207050653,79.39662401608278,0.017353786004556192
309,172.7084811437063,0.007630992627649515,79.39992628263306,0.017367337201092695
310,172.56460399356735,0.007637236048248378,79.40232031880895,0.017380888397629198
311,172.41907085414653,0.00764347946884724,79.40380851144286,0.0173944395941657
312,172.2718970424301,0.007649722889446102,79.40439332588497,0.017407990790702203
313,172.1230979843716,0.0076559663100449656,79.4040773060131,0.017421541987238703
314,171.9726892139643,0.007662209730643828,79.40286307422734,0.017435093183775206
315,171.8206863722968,0.00766845315124269,79.40075333142963,0.01744864438031171
316,171.6671052065899,0.007674696571841552,79.3977508569879,0.01746219557684821
317,171.51196156921614,0.007680939992440415,79.39385850868528,0.01747574677338471
318,171.355271416701,0.0076871834130392775,79.38907922265368,0.017489297969921214
319,171.19705080870614,0.00769342683363814,79.38341601329219,0.017502849166457717
320,171.0373159069945,0.007699670254237003,79.37687197316986,0.01751640036299422
321,170.87608297437723,0.007705913674835865,79.36945027291334,0.017529951559530722
322,170.71336837364194,0.007712157095434728,79.36115416107879,0.017543502756067225
323,170.5491885664634,0.00771840051603359,79.35198696400829,0.017557053952603728
324,170.3835601122953,0.007724643936632453,79.34195208567083,0.01757060514914023
325,170.21649966724368,0.007730887357231315,79.33105300748761,0.01758415634567673
326,170.04802398292225,0.007737130777830178,79.31929328814194,0.017597707542213233
327,169.8781499052886,0.0077433741984290405,79.3066765633732,0.017611258738749736
328,169.70689437346266,0.007749617619027903,79.29320654575567,0.01762480993528624
329,169.53427441852625,0.007755861039626766,79.2788870244613,0.017638361131822742
330,169.360307162304,0.007762104460225627,79.26372186500717,0.01765191232835924
331,169.18500981612573,0.00776834788082449,79.2477150089872,0.017665463524895744
332,169.00839967957072,0.007774591301423352,79.2308704737883,0.017679014721432247
333,168.83049413919258,0.007780834722022215,79.21319235229097,0.01769256591796875
334,168.65131066722665,0.0077870781426210775,79.19468481255426,0.017706117114505253
335,168.47086682027754,0.00779332156321994,79.17535209748507,0.017719668311041756
336,168.28918023798923,0.007799564983818803,79.15519852449235,0.01773321950757826
337,168.10626864169615,0.007805808404417665,79.13422848512528,0.017746770704114758
338,167.92214983305564,0.007812051825016528,79.11244644469615,0.01776032190065126
339,167.73684169266224,0.00781829524561539,79.08985694188806,0.017773873097187764
340,167.55036217864318,0.007824538666214253,79.06646458834686,0.017787424293724267
341,167.3627293252359,0.007830782086813115,79.0422740682581,0.01780097549026077
342,167.17396124134655,0.007837025507411978,79.0172901379082,0.01781452668679727
343,166.98407610909106,0.00784326892801084,78.991517625231,0.017828077883333772
344,166.79309218231685,0.007849512348609703,78.96496142933844,0.017841629079870275
345,166.6010277851073,0.007855755769208566,78.93762652003684,0.017855180276406778
346,166.40790131026742,0.007861999189807428,78.90951793732741,0.01786873147294328
347,166.21373121779197,0.00786824261040629,78.88064079089226,0.017882282669479783
348,166.0185360333148,0.007874486031005153,78.8510002595653,0.017895833866016286
349,165.82233434654123,0.007880729451604016,78.8206015907883,0.01790938506255279
350,165.62514480966172,0.007886972872202878,78.78945010005222,0.01792293625908929
351,165.42698613574854,0.007893216292801741,78.75755117032385,0.01793648745562579
352,165.22787709713396,0.007899459713400604,78.72491025145789,0.017950038652162294
353,165.02783652377175,0.007905703133999466,78.69153285959445,0.017963589848698797
354,164.82688330158066,0.007911946554598329,78.65742457654233,0.017977141045235297
355,164.62503637077074,0.007918189975197191,78.62259104914766,0.0179906922417718
356,164.42231472415256,0.007924433395796054,78.58703798864887,0.018004243438308302
357,164.21873740542907,0.007930676816394916,78.5507711700171,0.018017794634844805
358,164.0143235074709,0.007936920236993779,78.51379643128271,0.018031345831381308
359,163.80909217057444,0.007943163657592641,78.47611967284834,0.01804489702791781
360,163.60306258070375,0.007949407078191504,78.4377468567876,0.018058448224454314
361,163.39625396771518,0.007955650498790367,78.39868400613071,0.018071999420990817
362,163.1886856035665,0.007961893919389229,78.35893720413635,0.018085550617527316
363,162.98037680050925,0.007968137339988092,78.31851259355007,0.01809910181406382
364,162.77134690926516,0.007974380760586954,78.27741637584985,0.018112653010600322
365,162.56161531718658,0.007980624181185817,78.23565481047824,0.018126204207136825
366,162.35120144640183,0.00798686760178468,78.19323421406155,0.018139755403673328
367,162.1401247519441,0.007993111022383542,78.15016095961656,0.018153306600209827
368,161.92840471986568,0.007999354442982404,78.10644147574416,0.01816685779674633
369,161.716060865337,0.008005597863581267,78.06208224581077,0.018180408993282833
370,161.50311273073027,0.00801184128418013,78.01708980711734,0.018193960189819336
371,161.2895798836889,0.008018084704778992,77.97147075005613,0.01820751138635584
372,161.07548191518237,0.008024328125377855,77.92523171725533,0.01822106258289234
373,160.8608384375463,0.008030571545976717,77.87837940271216,0.018234613779428845
374,160.64566908250907,0.00803681496657558,77.83092055091396,0.018248164975965344
375,160.42999349920416,0.00804305838717444,77.78286195594771,0.018261716172501847
376,160.21383135216877,0.008049301807773305,77.73421046059852,0.01827526736903835
377,159.9972023193298,0.008055545228372166,77.68497295543663,0.018288818565574853
378,159.78012608997557,0.00806178864897103,77.63515637789354,0.018302369762111356
379,159.56262236271587,0.00806803206956989,77.5847677113272,0.018315920958647855
380,159.34471084342775,0.008074275490168755,77.53381398407672,0.018329472155184358
381,159.12641124319114,0.008080518910767616,77.4823022685066,0.01834302335172086
382,158.90774327620986,0.00808676233136648,77.43023968004049,0.018356574548257364
383,158.68872665772315,0.008093005751965341,77.37763337618519,0.018370125744793867
384,158.46938110190345,0.008099249172564205,77.32449055554457,0.01838367694133037
385,158.2497263197449,0.008105492593163066,77.27081845682373,0.018397228137866872
386,158.02978201693892,0.00811173601376193,77.21662435782403,0.018410779334403375
387,157.80956789174107,0.008117979434360791,77.16191557442852,0.018424330530939875
388,157.58910363282519,0.008124222854959654,77.10669945957834,0.018437881727476377
389,157.36840891712959,0.008130466275558516,77.05098340224039,0.01845143292401288
390,157.14750340769226,0.008136709696157379,76.99477482636634,0.018464984120549383
391,156.92640675147643,0.008142953116756241,76.93808118984296,0.018478535317085883
392,156.7051385771876,0.008149196537355104,76.8809099834346,0.018492086513622386
393,156.48371849308117,0.008155439957953967,76.82326872971728,0.01850563771015889
394,156.262166084762,0.00816168337855283,76.76516498200523,0.01851918890669539
395,156.040500912975,0.008167926799151692,76.70660632326972,0.018532740103231894
396,155.8187425113888,0.008174170219750554,76.64760036505076,0.018546291299768397
397,155.59691038437083,0.008180413640349417,76.58815474636124,0.0185598424963049
398,155.375024004756,0.00818665706094828,76.5282771325846,0.018573393692841403
399,155.15310281160825,0.008192900481547142,76.46797521436567,0.018586944889377902
400,154.93116620797534,0.008199143902146004,76.40725670649485,0.018600496085914405
401,154.70923355863755,0.008205387322744867,76.34612934678647,0.018614047282450908
402,154.48732418785124,0.00821163074334373,76.28460089495078,0.01862759847898741
403,154.26545737708577,0.008217874163942592,76.22267913146052,0.018641149675523914
404,154.0436523627564,0.008224117584541455,76.16037185641159,0.018654700872060413
405,153.82192833395217,0.008230361005140317,76.09768688837877,0.018668252068596916
406,153.60030443015876,0.00823660442573918,76.03463206326627,0.01868180326513342
407,153.3787997389786,0.008242847846338042,75.97121523315349,0.018695354461669922
408,153.15743329384668,0.008249091266936905,75.90744426513601,0.018708905658206425
409,152.93622407174303,0.008255334687535767,75.84332704016265,0.018722456854742928
410,152.71519099090287,0.00826157810813463,75.77887145186801,0.01873600805127943
411,152.49435290852404,0.008267821528733493,75.71408540540166,0.01874955924781593
412,152.27372861847283,0.008274064949332355,75.64897681625305,0.018763110444352433
413,152.05333684898747,0.008280308369931218,75.58355360907372,0.018776661640888936
414,151.8331962603811,0.00828655179053008,75.51782371649608,0.01879021283742544
415,151.61332544274364,0.008292795211128943,75.45179507794924,0.01880376403396194
416,151.39374291364302,0.008299038631727805,75.38547563847261,0.01881731523049844
417,151.17446711582727,0.008305282052326668,75.31887334752653,0.018830866427034944
418,150.95551641492597,0.00831152547292553,75.25199615780132,0.018844417623571447
419,150.73690909715305,0.008317768893524393,75.18485202402411,0.01885796882010795
420,150.51866336701107,0.008324012314123256,75.11744890176432,0.018871520016644452
421,150.30079734499694,0.008330255734722118,75.04979474623735,0.018885071213180955
422,150.0833290653094,0.00833649915532098,74.98189751110765,0.018898622409717458
423,149.8662764735597,0.008342742575919843,74.91376514729035,0.01891217360625396
424,149.64965742448481,0.008348985996518706,74.84540560175279,0.01892572480279046
425,149.4334896796641,0.008355229417117568,74.77682681631511,0.018939275999326963
426,149.2177909052399,0.008361472837716431,74.70803672645133,0.018952827195863466
427,149.00257866964208,0.008367716258315294,74.63904326008989,0.01896637839239997
428,148.78787044131764,0.008373959678914156,74.56985433641506,0.01897992958893647
429,148.57368358646522,0.008380203099513019,74.50047786466865,0.01899348078547297
430,148.36003536677535,0.008386446520111881,74.43092174295262,0.019007031982009474
431,148.14694293717633,0.008392689940710744,74.36119385703299,0.019020583178545977
432,147.9344233435869,0.008398933361309605,74.29130207914477,0.01903413437508248
433,147.72249352067553,0.008405176781908469,74.22125426679884,0.019047685571618983
434,147.51117028962756,0.00841142020250733,74.15105826159025,0.019061236768155486
435,147.30047035591906,0.008417663623106194,74.08072188800917,0.01907478796469199
436,147.09041030710034,0.008423907043705055,74.01025295225345,0.019088339161228488
437,146.88100661058635,0.008430150464303919,73.93965924104451,0.01910189035776499
438,146.67227561145842,0.00843639388490278,73.86894852044543,0.019115441554301494
439,146.46423353027254,0.008442637305501644,73.79812853468248,0.019128992750837997
440,146.25689646088136,0.008448880726100505,73.72720700496978,0.0191425439473745
441,146.05028036826286,0.00845512414669937,73.65619162833762,0.019156095143911
442,145.84440108636284,0.00846136756729823,73.58509007646434,0.019169646340447502
443,145.63927431594678,0.008467610987897094,73.51390999451252,0.019183197536984005
444,145.43491562246484,0.008473854408495955,73.44265899996924,0.019196748733520508
445,145.23134043392804,0.00848009782909482,73.37134468149091,0.01921029993005701
446,145.02856403879824,0.00848634124969368,73.29997459775277,0.019223851126593514
447,144.8266015838893,0.008492584670292543,73.22855627630328,0.019237402323130016
448,144.62546807228438,0.008498828090891405,73.1570972124241,0.01925095351966652
449,144.42517836126507,0.008505071511490268,73.08560486799495,0.01926450471620302
450,144.2257471602561,0.00851131493208913,73.01408667036435,0.01927805591273952
451,144.02718902878468,0.008517558352687993,72.94255001122656,0.019291607109276025
452,143.82951837445458,0.008523801773286856,72.871002245504,0.019305158305812527
453,143.6327494509372,0.008530045193885718,72.79945069023668,0.019318709502349027
454,143.43689635597775,0.00853628861448458,72.72790262347749,0.01933226069888553
455,143.2419730294182,0.008542532035083443,72.65636528319494,0.019345811895422033
456,143.04799325123818,0.008548775455682306,72.58484586618245,0.019359363091958535
457,142.85497063961202,0.008555018876281168,72.51335152697506,0.01937291428849504
458,142.66291864898503,0.008561262296880031,72.44188937677326,0.01938646548503154
459,142.47185056816716,0.008567505717478894,72.37046648237516,0.019400016681568044
460,142.281779518446,0.008573749138077756,72.29908986511568,0.019413567878104547
461,142.09271845171892,0.008579992558676619,72.22776649981421,0.019427119074641046
462,141.90468014864436,0.008586235979275481,72.15650331373077,0.01944067027117755
463,141.7176772168142,0.008592479399874344,72.08530718553017,0.019454221467714052
464,141.5317220889454,0.008598722820473206,72.01418494425518,0.019467772664250555
465,141.3468270210933,0.008604966241072069,71.94314336830844,0.019481323860787055
466,141.1630040908862,0.008611209661670931,71.87218918444351,0.019494875057323557
467,140.98026519578133,0.008617453082269794,71.80132906676515,0.01950842625386006
468,140.79862205134282,0.008623696502868657,71.73056963573917,0.019521977450396563
469,140.61808618954285,0.00862993992346752,71.65991745721175,0.019535528646933066
470,140.43866895708504,0.008636183344066382,71.58937904143892,0.01954907984346957
471,140.2603815137514,0.008642426764665244,71.51896084212562,0.019562631040006072
472,140.08323483077334,0.008648670185264107,71.44866925547558,0.019576182236542575
473,139.90723968922592,0.00865491360586297,71.378510619251,0.019589733433079074
474,139.7324066784474,0.008661157026461832,71.30849121184326,0.019603284629615577
475,139.5587461944831,0.008667400447060694,71.23861725135414,0.01961683582615208
476,139.38626843855516,0.008673643867659557,71.16889489468808,0.019630387022688583
477,139.21498341555707,0.00867988728825842,71.09933023665556,0.019643938219225086
478,139.0449009325746,0.008686130708857282,71.02992930908763,0.019657489415761585
479,138.8760305974332,0.008692374129456145,70.96069807996204,0.019671040612298088
480,138.70838181727188,0.008698617550055007,70.8916424525408,0.01968459180883459
481,138.54196379714432,0.00870486097065387,70.82276826451965,0.019698143005371094
482,138.37678553864714,0.008711104391252732,70.75408128718945,0.019711694201907597
483,138.21285583857616,0.008717347811851595,70.68558722460938,0.0197252453984441
484,138.0501832876105,0.008723591232450457,70.61729171279283,0.019738796594980602
485,137.8887762690257,0.00872983465304932,70.54920031890506,0.019752347791517105
486,137.7286429574346,0.008736078073648183,70.4813185404741,0.019765898988053605
487,137.56979131755833,0.008742321494247045,70.41365180461344,0.019779450184590108
488,137.41222910302608,0.008748564914845908,70.34620546725847,0.01979300138112661
489,137.25596385520478,0.00875480833544477,70.27898481241505,0.019806552577663113
490,137.10100290205904,0.008761051756043633,70.21199505142155,0.019820103774199613
491,136.94735335704084,0.008767295176642494,70.145241322224,0.019833654970736116
492,136.79502211801034,0.008773538597241358,70.07872868866461,0.01984720616727262
493,136.64401586618789,0.008779782017840219,70.0124621397836,0.01986075736380912
494,136.49434106513618,0.008786025438439083,69.94644658913472,0.019874308560345624
495,136.34600395977552,0.008792268859037944,69.88068687411445,0.019887859756882127
496,136.1990105754288,0.008798512279636808,69.8151877553049,0.01990141095341863
497,136.05336671690077,0.008804755700235669,69.74995391583066,0.019914962149955133
498,135.90907796758776,0.008810999120834533,69.68498996072975,0.019928513346491632
499,135.76614968862114,0.008817242541433394,69.62030041633854,0.019942064543028135
500,135.62458701804303,0.008823485962032258,69.55588972969102,0.019955615739564638
501,135.48439487001517,0.00882972938263112,69.4917622679323,0.01996916693610114
502,135.3455779340611,0.008835972803229983,69.42792231774655,0.01998271813263764
503,135.20814067434236,0.008842216223828844,69.3643740847994,0.019996269329174143
504,135.07208732896714,0.008848459644427709,69.30112169319501,0.020009820525710646
505,134.93742190933474,0.00885470306502657,69.23816918494788,0.02002337172224715
506,134.80414819951224,0.008860946485625432,69.17552051946899,0.020036922918783652
507,134.67226975564733,0.008867189906224295,69.11317957306743,0.020050474115320155
508,134.54178990541453,0.008873433326823157,69.05115013846634,0.020064025311856658
509,134.41271174749647,0.00887967674742202,68.98943592433419,0.02007757650839316
510,134.28503815110068,0.008885920168020882,68.92804055483094,0.02009112770492966
511,134.15877175551063,0.008892163588619745,68.86696756916936,0.020104678901466163
512,134.03391496967254,0.008898407009218607,68.80622042119145,0.020118230098002666
513,133.91046997181803,0.00890465042981747,68.74580247896026,0.02013178129453917
514,133.78843870912127,0.008910893850416332,68.6857170243667,0.02014533249107567
515,133.66782289739322,0.008917137271015195,68.62596725275196,0.02015888368761217
516,133.54862402081076,0.008923380691614058,68.56655627254516,0.020172434884148674
517,133.43084333168218,0.00892962411221292,68.50748710491628,0.020185986080685177
518,133.3144818502493,0.008935867532811783,68.44876268344501,0.02019953727722168
519,133.1995403645247,0.008942110953410645,68.3903858538045,0.020213088473758183
520,133.08601943016674,0.008948354374009508,68.3323593734611,0.020226639670294685
521,132.97391937038995,0.00895459779460837,68.27468591138933,0.02024019086683119
522,132.86324027591252,0.008960841215207233,68.21736804780267,0.02025374206336769
523,132.75398200494033,0.008967084635806095,68.16040827389989,0.02026729325990419
524,132.64614418318774,0.008973328056404958,68.10380899162689,0.020280844456440694
525,132.5397262039351,0.00897957147700382,68.04757251345434,0.020294395652977196
526,132.43472722812322,0.008985814897602683,67.99170106217082,0.0203079468495137
527,132.33114618448477,0.008992058318201546,67.9361967706918,0.0203214980460502
528,132.22898176971256,0.008998301738800408,67.88106168188405,0.0203350492425867
529,132.12823244866485,0.00900454515939927,67.82629774840603,0.020348600439123204
530,132.02889645460772,0.009010788579998133,67.7719068325636,0.020362151635659707
531,131.93097178949463,0.009017032000596996,67.71789070618175,0.02037570283219621
532,131.83445622428258,0.009023275421195858,67.66425105049164,0.020389254028732713
533,131.739347299286,0.009029518841794721,67.61098945603358,0.020402805225269216
534,131.64564232456732,0.009035762262393584,67.55810742257545,0.02041635642180572
535,131.55333838036447,0.009042005682992446,67.50560635904687,0.02042990761834222
536,131.46243231755594,0.009048249103591309,67.45348758348882,0.02044345881487872
537,131.3729207581622,0.009054492524190171,67.401752323019,0.020457010011415224
538,131.28480009588483,0.009060735944789034,67.35040171381263,0.020470561207951727
539,131.19806649668192,0.009066979365387896,67.29943680109872,0.020484112404488226
540,131.11271589938073,0.009073222785986759,67.24885853917193,0.02049766360102473
541,131.0287440163271,0.009079466206585621,67.19866779141985,0.020511214797561232
542,130.94614633407178,0.009085709627184484,67.14886533036565,0.020524765994097735
543,130.86491811409297,0.009091953047783347,67.09945183772606,0.020538317190634238
544,130.78505439355618,0.009098196468382209,67.05042790448478,0.02055186838717074
545,130.70654998610988,0.009104439888981072,67.00179403098105,0.020565419583707244
546,130.629399482718,0.009110683309579934,66.95355062701343,0.020578970780243747
547,130.55359725252885,0.009116926730178797,66.90569801195892,0.020592521976780246
548,130.47913744377968,0.00912317015077766,66.85823641490678,0.02060607317331675
549,130.40601398473785,0.009129413571376522,66.81116597480803,0.020619624369853252
550,130.33422058467772,0.009135656991975383,66.76448674063917,0.020633175566389755
551,130.2637507348932,0.009141900412574247,66.71819867158142,0.020646726762926258
552,130.1945977097463,0.009148143833173108,66.67230163721449,0.020660277959462757
553,130.12675456775065,0.009154387253771972,66.62679541772516,0.02067382915599926
554,130.0602141526911,0.009160630674370833,66.58167970413064,0.020687380352535763
555,129.9949690947776,0.009166874094969697,66.53695409851646,0.020700931549072266
556,129.9310118118348,0.009173117515568558,66.49261811428887,0.02071448274560877
557,129.86833451052578,0.009179360936167422,66.44867117644175,0.02072803394214527
558,129.80692918761122,0.009185604356766283,66.40511262183784,0.020741585138681774
559,129.74678763124186,0.009191847777365147,66.36194169950427,0.020755136335218277
560,129.68790142228636,0.009198091197964008,66.31915757094228,0.020768687531754777
561,129.6302619356919,0.009204334618562873,66.27675931045086,0.02078223872829128
562,129.5738603418795,0.009210578039161733,66.23474590546465,0.020795789924827782
563,129.51868760817237,0.009216821459760598,66.19311625690541,0.020809341121364285
564,129.4647345002575,0.009223064880359459,66.15186917954765,0.020822892317900785
565,129.41199158368045,0.009229308300958321,66.11100340239743,0.020836443514437288
566,129.36044922537275,0.009235551721557184,66.0705175690853,0.02084999471097379
567,129.310097595212,0.009241795142156046,66.03041023827221,0.020863545907510293
568,129.26092666761366,0.009248038562754909,65.99067988406908,0.020877097104046796
569,129.21292622315562,0.009254281983353771,65.95132489646933,0.0208906483005833
570,129.16608585023363,0.009260525403952634,65.9123435817949,0.020904199497119802
571,129.1203949467485,0.009266768824551496,65.87373416315481,0.020917750693656305
572,129.07584272182442,0.009273012245150359,65.83549478091695,0.020931301890192804
573,129.03241819755763,0.009279255665749222,65.79762349319236,0.020944853086729307
574,128.9901102107962,0.009285499086348084,65.7601182763324,0.02095840428326581
575,128.94890741494908,0.009291742506946947,65.72297702543813,0.020971955479802313
576,128.90879828182574,0.00929798592754581,65.6861975548822,0.020985506676338812
577,128.86977110350483,0.009304229348144672,65.64977759884289,0.020999057872875315
578,128.83181399423208,0.009310472768743534,65.61371481185044,0.021012609069411818
579,128.79491489234684,0.009316716189342397,65.57800676934505,0.02102616026594832
580,128.7590615622375,0.00932295960994126,65.54265096824683,0.021039711462484824
581,128.72424159632408,0.009329203030540122,65.50764482753743,0.021053262659021327
582,128.6904424170696,0.009335446451138985,65.47298568885329,0.02106681385555783
583,128.657651279018,0.009341689871737847,65.43867081708999,0.021080365052094333
584,128.62585527085923,0.00934793329233671,65.40469740101823,0.021093916248630835
585,128.59504131752087,0.009354176712935572,65.3710625539105,0.021107467445167335
586,128.5651961822862,0.009360420133534435,65.33776331417911,0.021121018641703838
587,128.53630646893748,0.009366663554133297,65.30479664602454,0.02113456983824034
588,128.50835862392506,0.00937290697473216,65.27215944009492,0.02114812103477684
589,128.48133893856135,0.009379150395331022,65.23984851415555,0.021161672231313343
590,128.45523355123927,0.009385393815929885,65.20786061376909,0.021175223427849846
591,128.43002844967475,0.009391637236528748,65.17619241298566,0.02118877462438635
592,128.40570947317318,0.00939788065712761,65.14484051504323,0.02120232582092285
593,128.38226231491888,0.009404124077726473,65.1138014530774,0.021215877017459354
594,128.35967252428762,0.009410367498325335,65.08307169084149,0.021229428213995857
595,128.33792550918136,0.009416610918924198,65.05264762343556,0.02124297941053236
596,128.31700653838504,0.00942285433952306,65.02252557804512,0.021256530607068863
597,128.2969007439449,0.009429097760121923,64.99270181468907,0.021270081803605363
598,128.27759312356775,0.009435341180720785,64.9631725269763,0.021283633000141865
599,128.259068543041,0.009441584601319648,64.93393384287165,0.02129718419667837
600,128.24131173867255,0.00944782802191851,64.90498182547012,0.021310735393214868
601,128.22430731975075,0.009454071442517373,64.8763124737798,0.02132428658975137
602,128.20803977102298,0.009460314863116236,64.84792172351318,0.021337837786287873
603,128.19249345519367,0.009466558283715098,64.8198054478865,0.021351388982824376
604,128.17765261543974,0.00947280170431396,64.79195945842716,0.02136494017936088
605,128.16350137794447,0.009479045124912823,64.76437950578897,0.021378491375897382
606,128.15002375444834,0.009485288545511686,64.73706128057499,0.021392042572433885
607,128.13720364481657,0.009491531966110548,64.71000041416792,0.021405593768970388
608,128.12502483962305,0.009497775386709411,64.6831924795677,0.02141914496550689
609,128.11347102275013,0.009504018807308272,64.65663299223625,0.021432696162043394
610,128.1025257740033,0.009510262227907136,64.63031741094922,0.021446247358579893
611,128.09217257174134,0.009516505648505997,64.6042411386543,0.021459798555116396
612,128.08239479551992,0.009522749069104861,64.5783995233364,0.0214733497516529
613,128.0731757287496,0.009528992489703722,64.55278785888893,0.0214869009481894
614,128.06449856136643,0.009535235910302586,64.5274013859915,0.0215004521447259
615,128.0563463925163,0.009541479330901447,64.50223529299355,0.021514003341262404
616,128.04870223325008,0.009547722751500311,64.47728471680391,0.021527554537798907
617,128.04154900923172,0.009553966172099172,64.45254474378596,0.02154110573433541
618,128.03486956345668,0.009560209592698037,64.42801041065826,0.021554656930871913
619,128.02864665898153,0.009566453013296897,64.4036767054006,0.021568208127408416
620,128.02286298166314,0.009572696433895762,64.37953856816505,0.02158175932394492
621,128.0175011429079,0.009578939854494622,64.35559089219205,0.02159531052048142
622,128.01254368242977,0.009585183275093485,64.33182852473115,0.02160886171701792
623,128.0079730710166,0.009591426695692348,64.30824626796638,0.021622412913554424
624,128.0037717133051,0.00959767011629121,64.28483887994607,0.021635964110090927
625,127.99992195056245,0.009603913536890073,64.26160107551672,0.021649515306627426
626,127.99640606347538,0.009610156957488937,64.23852752726098,0.02166306650316393
627,127.99320627494531,0.009616400378087798,64.21561286643964,0.02167661769970043
628,127.99030475288946,0.009622643798686662,64.1928516839368,0.021690168896236935
629,127.98768361304704,0.009628887219285523,64.17023853120907,0.021703720092773438
630,127.98532492179072,0.009635130639884385,64.14776792123763,0.02171727128930994
631,127.98321069894126,0.009641374060483248,64.1254343294837,0.021730822485846443
632,127.98132292058706,0.00964761748108211,64.10323219484661,0.021744373682382946
633,127.97964352190588,0.009653860901680973,64.08115592062502,0.02175792487891945
634,127.97815439998945,0.009660104322279836,64.05919987548022,0.02177147607545595
635,127.97683741667025,0.009666347742878698,64.0373583944022,0.02178502727199245
636,127.97567440134961,0.00967259116347756,64.01562577967772,0.021798578468528954
637,127.97464715382652,0.009678834584076423,63.99399630186045,0.021812129665065454
638,127.9737374471276,0.009685078004675286,63.972464200742905,0.021825680861601957
639,127.97292703033594,0.009691321425274148,63.951023686330004,0.02183923205813846
640,127.97219763142007,0.009697564845873011,63.92966893981427,0.021852783254674962
641,127.9715309600613,0.009703808266471874,63.90839411455211,0.021866334451211465
642,127.97090871047936,0.009710051687070736,63.88719333704128,0.021879885647747968
643,127.9703125642559,0.009716295107669599,63.866060707899386,0.02189343684428447
644,127.96972419315496,0.009722538528268461,63.844990302843,0.021906988040820974
645,127.96912526194016,0.009728781948867324,63.82397617366749,0.021920539237357477
646,127.9684974311881,0.009735025369466186,63.80301234922713,0.02193409043389398
647,127.967822360097,0.009741268790065049,63.782092836415615,0.02194764163043048
648,127.9670817092909,0.009747512210663912,63.761211621146366,0.021961192826966982
649,127.9662571436178,0.009753755631262774,63.74036266933311,0.021974744023503485
650,127.96533033494215,0.009759999051861637,63.71953992786979,0.021988295220039984
651,127.96428296493086,0.0097662424724605,63.69873732561027,0.022001846416576487
652,127.96309672783167,0.009772485893059362,63.67794877434732,0.02201539761311299
653,127.9617533332449,0.009778729313658224,63.657168169790836,0.022028948809649493
654,127.96023450888597,0.009784972734257087,63.63638939254514,0.022042500006185996
655,127.95852200334043,0.00979121615485595,63.615606309084974,0.0220560512027225
656,127.95659758880893,0.009797459575454812,63.59481277273047,0.022069602399259
657,127.95444306384314,0.009803702996053675,63.57400262462049,0.022083153595795504
658,127.95204025607123,0.009809946416652537,63.55316969468436,0.022096704792332007
659,127.94937102491274,0.0098161898372514,63.53230780261186,0.022110255988868507
660,127.9464172642826,0.00982243325785026,63.51141075882128,0.02212380718540501
661,127.94316090528314,0.009828676678449125,63.49047236542533,0.022137358381941512
662,127.93958391888383,0.009834920099047986,63.469486417194865,0.022150909578478012
663,127.93566831858928,0.00984116351964685,63.448446702520066,0.022164460775014515
664,127.93139616309286,0.00984740694024571,63.42734700436921,0.022178011971551018
665,127.9267495589178,0.009853650360844575,63.406181101244584,0.02219156316808752
666,127.92171066304365,0.009859893781443436,63.384942768135616,0.022205114364624023
667,127.91626168551834,0.0098661372020423,63.36362577746892,0.022218665561160526
668,127.91038489205528,0.009872380622641161,63.342223900055096,0.02223221675769703
669,127.90406260661484,0.009878624043240025,63.32073090603243,0.022245767954233532
670,127.89727721397018,0.009884867463838886,63.299140565806866,0.022259319150770035
671,127.89001116225617,0.00989111088443775,63.27744665098852,0.022272870347306534
672,127.8822469655022,0.009897354305036611,63.25564293532432,0.022286421543843037
673,127.87396720614683,0.009903597725635475,63.23372319562691,0.02229997274037954
674,127.86515453753543,0.009909841146234336,63.21168121269925,0.02231352393691604
675,127.85579168639929,0.0099160845668332,63.189510772255375,0.022327075133452542
676,127.8458614553161,0.009922327987432061,63.167205665836455,0.022340626329989045
677,127.83534672515165,0.009928571408030926,63.14475969172276,0.022354177526525548
678,127.82423045748182,0.009934814828629786,63.12216665584074,0.02236772872306205
679,127.81249569699465,0.00994105824922865,63.09942037266558,0.022381279919598554
680,127.8001255738726,0.009947301669827512,63.076514666118804,0.022394831116135057
681,127.78710330615338,0.009953545090426376,63.05344337046097,0.02240838231267156
682,127.77341220207035,0.009959788511025237,63.03020033117917,0.022421933509208063
683,127.75903566237103,0.009966031931624101,63.00677940586944,0.022435484705744566
684,127.74395718261403,0.009972275352222962,62.98317446511363,0.022449035902281065
685,127.72816035544331,0.009978518772821826,62.959379393350915,0.022462587098817568
686,127.71162887284034,0.009984762193420687,62.93538808974379,0.02247613829535407
687,127.69434652835268,0.009991005614019551,62.91119446903817,0.02248968949189057
688,127.67629721929981,0.009997249034618412,62.886792462417745,0.022503240688427073
689,127.6574649489546,0.010003492455217275,62.86217601835246,0.022516791884963576
690,127.63783382870112,0.010009735875816137,62.83733910344086,0.02253034308150008
691,127.61738808016793,0.010015979296415,62.81227570324634,0.02254389427803658
692,127.59611203733651,0.010022222717013862,62.78697982312698,0.022557445474573085
693,127.57399014862459,0.010028466137612725,62.76144548905922,0.022570996671109587
694,127.55100697894432,0.010034709558211587,62.73566674845485,0.02258454786764609
695,127.5271472117342,0.01004095297881045,62.709637670971624,0.022598099064182593
696,127.50239565096543,0.010047196399409312,62.683352349316976,0.022611650260719093
697,127.47673722312156,0.010053439820008175,62.6568049000451,0.022625201457255596
698,127.45015697915166,0.010059683240607038,62.62998946434712,0.0226387526537921
699,127.42264009639646,0.0100659266612059,62.60290020883431,0.022652303850328598
700,127.39417188048722,0.010072170081804763,62.57553132631413,0.0226658550468651
701,127.36473776721704,0.010078413502403625,62.54787703655929,0.022679406243401604
702,127.33432332438467,0.010084656923002488,62.51993158706949,0.022692957439938106
703,127.30291425360969,0.01009090034360135,62.491689253825804,0.02270650863647461
704,127.27049639211975,0.010097143764200213,62.46314434203764,0.022720059833011112
705,127.23705571450961,0.010103387184799075,62.43429118688232,0.022733611029547615
706,127.20257833447015,0.010109630605397938,62.405124154237,0.022747162226084118
707,127.16705050648983,0.0101158740259968,62.375637641402925,0.02276071342262062
708,127.13045862752583,0.010122117446595663,62.34582607782202,0.02277426461915712
709,127.09278923864584,0.010128360867194526,62.31568392578559,0.022787815815693623
710,127.0540290266407,0.010134604287793388,62.28520568113535,0.022801367012230126
711,127.01416482560637,0.01014084770839225,62.25438587395619,0.022814918208766626
712,126.97318361849626,0.010147091128991113,62.223219069261226,0.02282846940530313
713,126.93107253864318,0.010153334549589976,62.191699867668675,0.02284202060183963
714,126.88781887125035,0.010159577970188838,62.15982290607049,0.022855571798376134
715,126.84341005485258,0.010165821390787701,62.12758285829298,0.022869122994912637
716,126.79783368274586,0.010172064811386564,62.09497443574904,0.02288267419144914
717,126.75107750438613,0.010178308231985424,62.061992388082075,0.022896225387985643
718,126.70312942675716,0.010184551652584289,62.02863150380165,0.022909776584522146
719,126.65397751570667,0.01019079507318315,61.9948866109106,0.02292332778105865
720,126.60360999725164,0.010197038493782014,61.960752577523664,0.02293687897759515
721,126.55201525885114,0.010203281914380875,61.92622431247781,0.02295043017413165
722,126.49918185064838,0.010209525334979739,61.89129676593359,0.022963981370668154
723,126.44509848668045,0.0102157687555786,61.855964929968295,0.022977532567204657
724,126.38975404605601,0.010222012176177464,61.820223839160185,0.022991083763741156
725,126.33313757410144,0.010228255596776325,61.7840685711641,0.02300463496027766
726,126.27523828347437,0.01023449901737519,61.74749424727829,0.023018186156814162
727,126.21604555524546,0.01024074243797405,61.71049603300262,0.023031737353350665
728,126.15554893994728,0.010246985858572914,61.67306913858773,0.023045288549887168
729,126.0937381585917,0.010253229279171775,61.635208819575496,0.02305883974642367
730,126.03060310365395,0.01025947269977064,61.596910377330666,0.023072390942960173
731,125.96613384002502,0.0102657161203695,61.55816915956338,0.023085942139496676
732,125.90032060593076,0.010271959540968364,61.51898056084301,0.02309949333603318
733,125.83315381381917,0.010278202961567225,61.47934002310281,0.02311304453256968
734,125.76462405121457,0.01028444638216609,61.4392430361358,0.02312659572910618
735,125.6947220815395,0.01029068980276495,61.39868513808147,0.023140146925642684
736,125.6234388449036,0.010296933223363815,61.35766191590359,0.023153698122179184
737,125.55076545886038,0.010303176643962676,61.31616900585886,0.023167249318715687
738,125.47669321913077,0.01030942006456154,61.274202093956646,0.02318080051525219
739,125.40121360029451,0.0103156634851604,61.23175691640952,0.023194351711788692
740,125.32431825644855,0.010321906905759265,61.18882926007478,0.023207902908325195
741,125.24599902183338,0.010328150326358126,61.14541496288691,0.023221454104861698
742,125.16624791142587,0.01033439374695699,61.101509914280875,0.0232350053013982
743,125.08505712150061,0.010340637167555851,61.057110055606316,0.023248556497934704
744,125.00241903015811,0.010346880588154715,61.01221138053269,0.023262107694471207
745,124.91832619782065,0.010353124008753576,60.9668099354453,0.023275658891007706
746,124.83277136769581,0.01035936742935244,60.92090181983205,0.02328921008754421
747,124.74574746620786,0.010365610849951301,60.87448318666138,0.023302761284080712
748,124.65724760339634,0.010371854270550164,60.827550242750824,0.02331631248061721
749,124.56726507328325,0.010378097691149026,60.78009924912657,0.023329863677153714
750,124.47579335420735,0.010384341111747889,60.73212652137393,0.023343414873690217
751,124.38282610912718,0.010390584532346751,60.68362842997874,0.02335696607022672
752,124.28835718589143,0.010396827952945614,60.63460140065954,0.023370517266763223
753,124.19238061747828,0.010403071373544476,60.58504191469085,0.023384068463299726
754,124.09489062220264,0.010409314794143339,60.53494650921735,0.02339761965983623
755,123.9958816038916,0.010415558214742202,60.48431177755886,0.02341117085637273
756,123.89534815202921,0.010421801635341064,60.43313436950651,0.023424722052909235
757,123.79328504186905,0.010428045055939927,60.381410991609734,0.023438273249445737
758,123.68968723451636,0.01043428847653879,60.32913840745449,0.023451824445982237
759,123.58454987697871,0.010440531897137652,60.276313437932004,0.02346537564251874
760,123.47786830218605,0.010446775317736514,60.22293296149935,0.023478926839055243
761,123.36963802897992,0.010453018738335377,60.168993914430295,0.023492478035591742
762,123.25985476207224,0.01045926215893424,60.114493291057784,0.023506029232128245
763,123.14851439197348,0.010465505579533102,60.059428144007434,0.023519580428664748
764,123.03561299489115,0.010471749000131965,60.00379558442185,0.02353313162520125
765,122.92114683259761,0.010477992420730827,59.947592782176756,0.023546682821737754
766,122.8051123522687,0.01048423584132969,59.89081696608759,0.023560234018274256
767,122.68750618629224,0.010490479261928552,59.83346542410805,0.02357378521481076
768,122.56832515204736,0.010496722682527415,59.77553550351936,0.023587336411347262
769,122.44756625165475,0.010502966103126277,59.717024611111256,0.023600887607883765
770,122.32522667169776,0.01050920952372514,59.657930213353914,0.023614438804420265
771,122.20130378291427,0.010515452944324002,59.59824983656173,0.023627990000956767
772,122.07579513986103,0.010521696364922865,59.53798106704811,0.02364154119749327
773,121.94869848054866,0.010527939785521728,59.477121551272006,0.02365509239402977
774,121.82001172604923,0.01053418320612059,59.415668995975714,0.023668643590566273
775,121.68973298007558,0.010540426626719453,59.35362116831449,0.023682194787102775
776,121.55786052853318,0.010546670047318314,59.29097589597747,0.02369574598363928
777,121.42439283904471,0.010552913467917178,59.227731067300496,0.02370929718017578
778,121.28932856044764,0.010559156888516039,59.1638846313704,0.023722848376712284
779,121.15266652226423,0.010565400309114903,59.09943459812115,0.023736399573248787
780,121.01440573414632,0.010571643729713764,59.03437903842165,0.02374995076978529
781,120.8745453852921,0.010577887150312628,58.96871608415552,0.023763501966321793
782,120.73308484383858,0.010584130570911489,58.90244392829267,0.023777053162858292
783,120.59002365622689,0.010590373991510353,58.83556082495261,0.023790604359394795
784,120.44536154654301,0.010596617412109214,58.768065089460165,0.023804155555931298
785,120.2990984158327,0.010602860832708078,58.699955098392785,0.023817706752467797
786,120.15123434139228,0.010609104253306939,58.63122928962016,0.0238312579490043
787,120.0017695760337,0.010615347673905803,58.56188616233593,0.023844809145540803
788,119.85070454732677,0.010621591094504664,58.49192427708158,0.023858360342077306
789,119.69803985681573,0.010627834515103528,58.421342255762625,0.02387191153861381
790,119.54377627921379,0.01063407793570239,58.35013878165684,0.023885462735150312
791,119.38791476157272,0.010640321356301254,58.27831259941543,0.023899013931686815
792,119.23045642243083,0.010646564776900114,58.20586251505586,0.023912565128223318
793,119.07140255093704,0.010652808197498979,58.13278739594786,0.02392611632475982
794,118.91075460595327,0.01065905161809784,58.05908617079147,0.023939667521296323
795,118.74851421513422,0.010665295038696704,57.984757829588006,0.023953218717832823
796,118.58468317398587,0.010671538459295565,57.90980142360341,0.023966769914369326
797,118.41926344490192,0.010677781879894429,57.8342160653247,0.02398032111090583
798,118.25225715618001,0.01068402530049329,57.75800092840875,0.023993872307442328
799,118.08366660101593,0.010690268721092154,57.681155247624275,0.02400742350397883
800,117.91349423647883,0.010696512141691015,57.603678318786606,0.024020974700515334
801,117.74174268246495,0.01070275556228988,57.52556949868531,0.024034525897051837
802,117.5684147206327,0.01070899898288874,57.44682820500524,0.02404807709358834
803,117.39351329331762,0.010715242403487604,57.36745391624016,0.024061628290124842
804,117.2170415024287,0.010721485824086465,57.287446171599974,0.024075179486661345
805,117.03900260832573,0.010727729244685328,57.20680457091101,0.024088730683197848
806,116.85940002867859,0.01073397266528419,57.12552877450963,0.02410228187973435
807,116.67823733730798,0.010740216085883053,57.04361850312929,0.02411583307627085
808,116.49551826300939,0.010746459506481915,56.96107353778087,0.024129384272807353
809,116.31124668835898,0.010752702927080778,56.877893719626705,0.024142935469343856
810,116.12542664850288,0.01075894634767964,56.79407894984809,0.024156486665880356
811,115.93806232992998,0.010765189768278503,56.70962918950655,0.02417003786241686
812,115.74915806922827,0.010771433188877366,56.62454445939859,0.02418358905895336
813,115.5587183518258,0.010777676609476228,56.53882483990448,0.024197140255489864
814,115.36674781071568,0.01078392003007509,56.45247047083072,0.024210691452026367
815,115.17325122516617,0.010790163450673953,56.365481551246695,0.02422424264856287
816,114.97823351941614,0.010796406871272816,56.277858339314804,0.024237793845099373
817,114.78169976135595,0.010802650291871678,56.1896011521154,0.024251345041635876
818,114.58365516119468,0.010808893712470541,56.10071036546506,0.02426489623817238
819,114.38410507011329,0.010815137133069403,56.01118641372987,0.024278447434708878
820,114.18305497890475,0.010821380553668266,55.92102978963209,0.02429199863124538
821,113.98051051660144,0.010827623974267129,55.83024104405216,0.024305549827781884
822,113.7764774490895,0.010833867394865991,55.73882078582431,0.024319101024318383
823,113.57096167771192,0.010840110815464854,55.646769681527076,0.024332652220854886
824,113.3639692378588,0.010846354236063716,55.5540884552683,0.02434620341739139
825,113.15550629754694,0.010852597656662579,55.46077788846465,0.024359754613927892
826,112.94557915598836,0.010858841077261441,55.36683881961612,0.024373305810464395
827,112.73419424214768,0.010865084497860304,55.272272144074954,0.024386857007000898
828,112.52135811328958,0.010871327918459166,55.17707881380974,0.0244004082035374
829,112.30707745351646,0.010877571339058029,55.08125983716404,0.024413959400073904
830,112.0913590722959,0.010883814759656892,54.984816278610616,0.024427510596610406
831,111.87420990298006,0.010890058180255754,54.88774925849994,0.02444106179314691
832,111.65563700131486,0.010896301600854617,54.79005995280461,0.02445461298968341
833,111.4356475439418,0.01090254502145348,54.69174959285829,0.02446816418621991
834,111.2142488268914,0.010908788442052342,54.592819465090486,0.024481715382756414
835,110.99144826406858,0.010915031862651203,54.493270910756266,0.024495266579292914
836,110.7672533857309,0.010921275283250067,54.393105325661615,0.024508817775829417
837,110.54167183696048,0.010927518703848928,54.29232415988416,0.02452236897236592
838,110.31471137612753,0.010933762124447792,54.19092891748957,0.024535920168902423
839,110.08637987335004,0.010940005545046653,54.08892115624347,0.024549471365438925
840,109.85668530894506,0.010946248965645517,53.986302487319,0.02456302256197543
841,109.62563577187652,0.010952492386244378,53.88307457500045,0.02457657375851193
842,109.39323945819618,0.010958735806843242,53.77923913638223,0.024590124955048434
843,109.15950466948128,0.010964979227442103,53.6747979410643,0.024603676151584937
844,108.92443981126604,0.010971222648040967,53.569752810843,0.024617227348121436
845,108.68805339147087,0.010977466068639828,53.46410561939849,0.02463077854465794
846,108.45035401882552,0.010983709489238692,53.3578582919778,0.024644329741194442
847,108.21135040129153,0.010989952909837553,53.2510128050744,0.02465788093773094
848,107.97105134447847,0.010996196330436418,53.143571186103856,0.024671432134267444
849,107.7294657500606,0.011002439751035278,53.035535513075786,0.024684983330803947
850,107.48660261418816,0.011008683171634143,52.92690791426233,0.02469853452734045
851,107.24247102589895,0.011014926592233003,52.81769056786282,0.024712085723876953
852,106.99708016552624,0.011021170012831868,52.7078857016653,0.024725636920413456
853,106.75043930310703,0.011027413433430729,52.597495592704206,0.02473918811694996
854,106.50255779678723,0.011033656854029593,52.48652256691514,0.024752739313486462
855,106.25344509122846,0.011039900274628454,52.37496899878589,0.024766290510022965
856,106.00311071601145,0.011046143695227318,52.26283731100471,0.024779841706559464
857,105.75156428404267,0.011052387115826179,52.15012997410483,0.024793392903095967
858,105.49881548995779,0.011058630536425043,52.03684950610658,0.02480694409963247
859,105.24487410852845,0.011064873957023904,51.92299847215583,0.02482049529616897
860,104.98974999306782,0.011071117377622768,51.80857948415985,0.024834046492705472
861,104.73345307383862,0.011077360798221629,51.693595200420106,0.024847597689241975
862,104.47599335646142,0.011083604218820493,51.578048325262145,0.024861148885778478
863,104.21738092032625,0.011089847639419354,51.46194160866302,0.02487470008231498
864,103.95762591700384,0.011096091060018217,51.3452778458754,0.024888251278851484
865,103.69673856866177,0.01110233448061708,51.22805987704967,0.024901802475387987
866,103.43472916648153,0.011108577901215942,51.1102905868528,0.02491535367192449
867,103.1716080690787,0.011114821321814804,50.991972904085294,0.024928904868460992
868,102.90738570092715,0.011121064742413667,50.873109801294994,0.024942456064997495
869,102.64207255078536,0.01112730816301253,50.75370429438904,0.024956007261533995
870,102.37567917012797,0.011133551583611392,50.63375944224302,0.024969558458070498
871,102.10821617157997,0.011139795004210255,50.51327834630806,0.024983109654607
872,101.83969422735598,0.011146038424809117,50.392264150215645,0.0249966608511435
873,101.570124067704,0.01115228184540798,50.27072003937992,0.025010212047680003
874,101.29951647935323,0.011158525266006842,50.148649240598374,0.025023763244216506
875,101.02788230396827,0.011164768686605705,50.02605502164994,0.02503731444075301
876,100.75523243660744,0.011171012107204567,49.90294069089145,0.02505086563728951
877,100.4815778241867,0.01117725552780343,49.77930959685165,0.025064416833826014
878,100.20692946395081,0.011183498948402293,49.65516512782392,0.025077968030362517
879,99.93129840194813,0.011189742369001155,49.53051071145636,0.02509151922689902
880,99.6546957315142,0.011195985789600018,49.40534981434085,0.025105070423435523
881,99.37713259176013,0.01120222921019888,49.27968594159958,0.025118621619972022
882,99.09862016606803,0.011208472630797743,49.15352263647048,0.025132172816508525
883,98.81916968059423,0.011214716051396605,49.02686347989057,0.025145724013045028
884,98.53879240277885,0.011220959471995468,48.89971209007796,0.025159275209581528
885,98.25749963986264,0.01122720289259433,48.772072122112085,0.02517282640611803
886,97.97530273741252,0.011233446313193193,48.64394726751254,0.025186377602654533
887,97.6922130778535,0.011239689733792056,48.51534125381648,0.025199928799191036
888,97.40824207901002,0.011245933154390918,48.386257844154386,0.02521347999572754
889,97.12340119265443,0.01125217657498978,48.256700836824805,0.025227031192264042
890,96.83770190306424,0.011258419995588643,48.1266740648674,0.025240582388800545
891,96.55115572558852,0.011264663416187506,47.99618139563501,0.025254133585337048
892,96.2637742052219,0.011270906836786368,47.865226730364306,0.02526768478187355
893,95.97556891518897,0.01127715025738523,47.73381400374531,0.02528123597841005
894,95.6865514555369,0.011283393677984092,47.60194718348983,0.025294787174946553
895,95.39673345173671,0.011289637098582956,47.469630269898715,0.025308338371483056
896,95.10612655329665,0.011295880519181817,47.33686729542824,0.02532188956801956
897,94.81474243238193,0.011302123939780681,47.203662324255056,0.025335440764556058
898,94.52259278244671,0.011308367360379542,47.070019451840736,0.02534899196109256
899,94.22968931687456,0.011314610780978406,46.935942804495,0.025362543157629064
900,93.93604376763041,0.011320854201577267,46.80143653893828,0.025376094354165567
901,93.6416678839211,0.011327097622176131,46.66650484186324,0.02538964555070207
902,93.34657343086843,0.011333341042774992,46.531151929495735,0.025403196747238573
903,93.0507721881898,0.011339584463373856,46.395382047154776,0.025416747943775075
904,92.75427594889346,0.011345827883972717,46.25919946881214,0.02543029914031158
905,92.45709651798026,0.011352071304571582,46.12260849665073,0.02544385033684808
906,92.15924571116027,0.011358314725170442,45.98561346062298,0.02545740153338458
907,91.86073535357714,0.011364558145769307,45.84821871800808,0.025470952729921083
908,91.5615772785462,0.011370801566368167,45.71042865296899,0.025484503926457586
909,91.2617833263019,0.011377044986967032,45.572247676109036,0.025498055122994086
910,90.96136534275814,0.011383288407565893,45.43368022402724,0.02551160631953059
911,90.66033517827876,0.011389531828164757,45.29473075887456,0.02552515751606709
912,90.35870468646108,0.011395775248763618,45.155403767908275,0.025538708712603594
913,90.05648572292878,0.011402018669362482,45.01570376304714,0.025552259909140097
914,89.75369014413997,0.011408262089961343,44.87563528042539,0.0255658111056766
915,89.45032980620331,0.011414505510560207,44.73520287994712,0.025579362302213103
916,89.14641656370905,0.011420748931159068,44.59441114483975,0.025592913498749606
917,88.84196226857034,0.011426992351757932,44.45326468120771,0.02560646469528611
918,88.53697876887745,0.011433235772356793,44.311768117585984,0.02562001589182261
919,88.23147790776332,0.011439479192955657,44.1699261044929,0.02563356708835911
920,87.92547152228282,0.011445722613554518,44.02774331398347,0.025647118284895614
921,87.61897144230167,0.011451966034153382,43.88522443920233,0.025660669481432113
922,87.31198948940114,0.011458209454752243,43.742374193936485,0.025674220677968616
923,87.00453747579157,0.011464452875351106,43.59919731216831,0.02568777187450512
924,86.69662720324072,0.011470696295949968,43.45569854762837,0.025701323071041622
925,86.38827046201402,0.011476939716548831,43.31188267334828,0.025714874267578125
926,86.07947902982632,0.011483183137147693,43.16775448121366,0.025728425464114628
927,85.77026467080768,0.011489426557746556,43.02331878151716,0.02574197666065113
928,85.4606391344806,0.011495669978345419,42.878580402511716,0.025755527857187634
929,85.15061415474995,0.011501913398944281,42.733544189963666,0.025769079053724137
930,84.84020144890637,0.011508156819543144,42.58821500670643,0.025782630250260636
931,84.52941271664096,0.011514400240142006,42.44259773219414,0.02579618144679714
932,84.2182596390739,0.011520643660740869,42.29669726205557,0.02580973264333364
933,83.90675387779487,0.011526887081339731,42.15051850764845,0.025823283839870145
934,83.59490707391612,0.011533130501938594,42.00406639561381,0.025836835036406644
935,83.28273084713909,0.011539373922537456,41.857345867430965,0.025850386232943147
936,82.97023679483236,0.011545617343136319,41.71036187897259,0.02586393742947965
937,82.65743649112365,0.011551860763735182,41.56311940006049,0.025877488626016153
938,82.34434148600347,0.011558104184334044,41.4156234140213,0.025891039822552656
939,82.03096330444144,0.011564347604932907,41.267878917243195,0.02590459101908916
940,81.71731344551621,0.01157059102553177,41.1198909187325,0.02591814221562566
941,81.40340338155694,0.011576834446130632,40.97166443967135,0.025931693412162164
942,81.08924455729758,0.011583077866729494,40.823204512975316,0.025945244608698667
943,80.77484838904448,0.011589321287328357,40.67451618285204,0.025958795805235167
944,80.46022626385538,0.01159556470792722,40.52560450436009,0.02597234700177167
945,80.14538953873199,0.011601808128526082,40.37647454296862,0.025985898198308172
946,79.83034953982443,0.011608051549124945,40.2271313741178,0.02599944939484467
947,79.51511756164807,0.011614294969723807,40.07758008277915,0.026013000591381175
948,79.19970486631344,0.01162053839032267,39.92782576301775,0.026026551787917677
949,78.88412268276753,0.011626781810921532,39.77787351755391,0.02604010298445418
950,78.56838220604844,0.011633025231520395,39.62772845732655,0.026053654180990683
951,78.25249459655191,0.011639268652119256,39.477395701056544,0.026067205377527186
952,77.93647097930888,0.01164551207271812,39.32688037481161,0.02608075657406369
953,77.6203224432783,0.01165175549331698,39.17618761157117,0.026094307770600192
954,77.30406004064818,0.011657998913915845,39.02532255079268,0.026107858967136695
955,76.98769478615215,0.011664242334514706,38.874290337978714,0.026121410163673194
956,76.67123765639533,0.01167048575511357,38.72309612424427,0.026134961360209697
957,76.35469958919441,0.011676729175712431,38.57174506588619,0.0261485125567462
958,76.03809148292753,0.011682972596311295,38.420242323952166,0.0261620637532827
959,75.72142419589828,0.011689216016910156,38.26859306381164,0.026175614949819202
960,75.40470854570844,0.01169545943750902,38.11680245472722,0.026189166146355705
961,75.08795530864607,0.011701702858107881,37.964875669427364,0.026202717342892208
962,74.77117521908124,0.011707946278706746,37.812817883679614,0.02621626853942871
963,74.45437896887724,0.011714189699305606,37.66063427586558,0.026229819735965214
964,74.13757720680964,0.01172043311990447,37.50833002655614,0.026243370932501717
965,73.82078053799947,0.011726676540503331,37.35591031808856,0.02625692212903822
966,73.50399952335586,0.011732919961102196,37.203380334144036,0.026270473325574722
967,73.18724467903124,0.011739163381701057,37.050745259326774,0.026284024522111222
968,72.87052647588614,0.01174540680229992,36.898010278744124,0.026297575718647725
969,72.55385533896722,0.011751650222898782,36.74518057758773,0.026311126915184228
970,72.2372416469931,0.011757893643497646,36.59226134071636,0.02632467811172073
971,71.92069573185472,0.011764137064096507,36.43925775223915,0.02633822930825723
972,71.60422787812311,0.011770380484695371,36.286174995100936,0.026351780504793733
973,71.2878483225702,0.011776623905294232,36.13301825066827,0.026365331701330236
974,70.97156725369864,0.011782867325893096,35.979792698317176,0.02637888289786674
975,70.65539481128341,0.011789110746491957,35.82650351502168,0.02639243409440324
976,70.33934108592231,0.011795354167090821,35.67315587494435,0.026405985290939744
977,70.02341611859873,0.011801597587689682,35.51975494902751,0.026419536487476247
978,69.70762990025159,0.011807841008288546,35.36630590458632,0.02643308768401275
979,69.39199237135935,0.011814084428887407,35.21281390490324,0.026446638880549253
980,69.07651342152984,0.011820327849486272,35.05928410882356,0.026460190077085752
981,68.76120288910326,0.011826571270085132,34.9057216703528,0.026473741273622255
982,68.44607056076282,0.011832814690683995,34.75213173825525,0.026487292470158758
983,68.13112617115607,0.011839058111282857,34.598519455654554,0.026500843666695258
984,67.81637940252565,0.01184530153188172,34.44488995963479,0.02651439486323176
985,67.50183988434928,0.011851544952480583,34.291248380844515,0.026527946059768263
986,67.18751719298871,0.011857788373079445,34.137599843100936,0.026541497256304766
987,66.8734208513492,0.011864031793678308,33.98394946299693,0.02655504845284127
988,66.55956032854617,0.01187027521427717,33.830302349508585,0.026568599649377772
989,66.24594503958294,0.011876518634876033,33.67666360360538,0.026582150845914275
990,65.93258434503582,0.011882762055474895,33.52303831786116,0.026595702042450778
991,65.6194875507483,0.011889005476073758,33.36943157606743,0.02660925323898728
992,65.30666390753491,0.01189524889667262,33.21584845284816,0.02662280443552378
993,64.9941226108918,0.011901492317271483,33.062294013275945,0.026636355632060283
994,64.68187280071783,0.011907735737870346,32.90877331249081,0.026649906828596786
995,64.3699235610424,0.011913979158469208,32.755291395319766,0.026663458025133285
996,64.05828391976206,0.01192022257906807,32.60185329589889,0.026677009221669788
997,63.746962848385635,0.011926465999666933,32.44846403729696,0.02669056041820629
998,63.43596926178676,0.011932709420265796,32.295128631141075,0.026704111614742794
999,63.12531201796433,0.011938952840864658,32.141852077243854,0.026717662811279297


==> visu/old/tikz_csvs_diagonal_force/hist_0.001/hist.csv <==
,id,experiment_id,error_l2,error_linfty
0,0,00015,0.006387216039001942,0.013398289680480957
1,1,00135,0.011536299251019955,0.02392435073852539
2,2,00155,0.011472213082015514,0.025122463703155518
3,3,00175,0.014606076292693615,0.023904085159301758
4,4,00195,0.00920360442250967,0.018362462520599365
5,5,00115,0.004173065070062876,0.011121928691864014
6,6,00335,0.008790121413767338,0.020011484622955322
7,7,00315,0.011638661846518517,0.026497185230255127
8,8,00375,0.01723412796854973,0.02884775400161743
9,9,00395,0.007400206755846739,0.01882535219192505
10,10,00215,0.009722973220050335,0.01758521795272827
11,11,00235,0.009346885606646538,0.019567370414733887
12,12,00255,0.014675397425889969,0.023937761783599854
13,13,00275,0.005057881586253643,0.009886741638183594
14,14,00295,0.009298210963606834,0.017206251621246338
15,15,00095,0.013691270723938942,0.022987663745880127
16,16,00035,0.014380700886249542,0.02641695737838745
17,17,00055,0.00838137324899435,0.017184019088745117
18,18,00075,0.008180406875908375,0.02002006769180298
19,19,00355,0.014413741417229176,0.02867811918258667


==> visu/old/tikz_csvs_diagonal_force/hist_0.001/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid
0,31.45265397498814,0.004173065070062876,17.345636903920113,0.009886741638183594
1,31.613354307157277,0.0041861392070983985,17.40629129173575,0.009905721630539384
2,31.774339133108477,0.00419921334413392,17.466799595687448,0.009924701622895172
3,31.935608812681807,0.004212287481169443,17.527161579478637,0.009943681615250962
4,32.09716375276754,0.004225361618204965,17.587377063604634,0.009962661607606752
5,32.25900440708339,0.004238435755240488,17.64744592569988,0.009981641599962543
6,32.42113127592858,0.00425150989227601,17.707368100874223,0.010000621592318331
7,32.58354490591501,0.0042645840293115325,17.76714358203801,0.010019601584674121
8,32.746245889675144,0.004277658166347054,17.826772420215786,0.010038581577029911
9,32.90923486554662,0.004290732303382577,17.88625472484861,0.0100575615693857
10,33.072512517233584,0.0043038064404181,17.945590664084694,0.01007654156174149
11,33.236079573444634,0.004316880577453622,18.00478046505827,0.01009552155409728
12,33.39993680750723,0.0043299547144891445,18.063824414156674,0.01011450154645307
13,33.56408503695872,0.004343028851524666,18.122722857275296,0.010133481538808858
14,33.72852512311374,0.004356102988560189,18.181476200060427,0.010152461531164649
15,33.89325797060804,0.004369177125595711,18.24008490813985,0.010171441523520439
16,34.058284526918825,0.004382251262631234,18.298549507340983,0.010190421515876227
17,34.22360578186137,0.0043953253996667566,18.356870583896495,0.010209401508232017
18,34.38922276706201,0.0044083995367022785,18.4150487846373,0.010228381500587807
19,34.555136555407714,0.004421473673737801,18.473084817172698,0.010247361492943597
20,34.72134826047172,0.004434547810773323,18.53097945005775,0.010266341485299386
21,34.887859035915966,0.004447621947808846,18.588733512947538,0.010285321477655176
22,35.05467007486959,0.004460696084844368,18.64634789673831,0.010304301470010966
23,35.221782609284226,0.0044737702218798905,18.703823553695454,0.010323281462366754
24,35.389197909265576,0.004486844358915412,18.76116149756812,0.010342261454722545
25,35.55691728238179,0.004499918495950935,18.81836280369033,0.010361241447078335
26,35.72494207294816,0.004512992632986457,18.87542860906864,0.010380221439434125
27,35.893273661288944,0.00452606677002198,18.932360112456056,0.010399201431789913
28,36.06191346297552,0.0045391409070575026,18.989158574412325,0.010418181424145703
29,36.2308629280418,0.0045522150440930245,19.045825317350246,0.010437161416501493
30,36.40012354017636,0.004565289181128547,19.102361725568215,0.010456141408857282
31,36.56969681589173,0.004578363318164069,19.158769245268584,0.010475121401213072
32,36.73958430367093,0.004591437455199592,19.215049384562054,0.010494101393568862
33,36.9097875830912,0.004604511592235114,19.271203713457794,0.010513081385924652
34,37.08030826392531,0.0046175857292706365,19.32723386383935,0.01053206137828044
35,37.25114798522024,0.004630659866306159,19.383141529426165,0.01055104137063623
36,37.42230841435392,0.004643734003341681,19.43892846572073,0.01057002136299202
37,37.59379124606953,0.004656808140377204,19.494596489941166,0.01058900135534781
38,37.76559820148806,0.004669882277412726,19.5501474809394,0.0106079813477036
39,37.93773102709911,0.0046829564144482486,19.605583379104516,0.01062696134005939
40,38.11019149372994,0.0046960305514837705,19.660906186251577,0.01064594133241518
41,38.282981395493415,0.004709104688519293,19.716117965495677,0.010664921324770968
42,38.45610254871448,0.004722178825554816,19.77122084111114,0.010683901317126758
43,38.629556790835856,0.004735252962590338,19.826216998375955,0.010702881309482548
44,38.80334597930298,0.004748327099625861,19.88110868340122,0.010721861301838337
45,38.97747199042832,0.0047614012366613825,19.935898202945687,0.010740841294194127
46,39.15193671823558,0.004774475373696905,19.990587924215372,0.010759821286549917
47,39.326742073283654,0.004787549510732427,20.04518027464804,0.010778801278905707
48,39.50188998147106,0.00480062364776795,20.099677741682694,0.010797781271261495
49,39.67738238282067,0.004813697784803472,20.154082872514003,0.010816761263617285
50,39.853221230245296,0.0048267719218389946,20.208398273831477,0.010835741255973075
51,40.02940848829433,0.0048398460588745165,20.262626611543677,0.010854721248328864
52,40.20594613188169,0.004852920195910039,20.316770610487104,0.010873701240684654
53,40.38283614499541,0.004865994332945562,20.370833054119974,0.010892681233040444
54,40.560080519389146,0.004879068469981084,20.42481678420078,0.010911661225396234
55,40.73768125325613,0.004892142607016607,20.478724700451664,0.010930641217752023
56,40.91564034988538,0.0049052167440521285,20.532559760206496,0.010949621210107813
57,41.09395981630123,0.004918290881087651,20.586324978043837,0.010968601202463603
58,41.27264166188566,0.004931365018123173,20.64002342540455,0.010987581194819393
59,41.45168789698475,0.004944439155158696,20.693658230194345,0.011006561187175181
60,41.63110053149868,0.004957513292194219,20.747232576370937,0.011025541179530972
61,41.8108815734563,0.0049705874292297406,20.800749703516125,0.011044521171886762
62,41.991033027574325,0.004983661566265263,20.85421290639263,0.01106350116424255
63,42.17155689380165,0.004996735703300785,20.907625534485803,0.01108248115659834
64,42.352455165849165,0.005009809840336308,20.960990991530107,0.01110146114895413
65,42.53372982970531,0.00502288397737183,21.014312735020507,0.01112044114130992
66,42.715382862138135,0.005035958114407353,21.067594275708828,0.011139421133665709
67,42.897416229183875,0.0050490322514428745,21.12083917708493,0.011158401126021499
68,43.07983188462276,0.005062106388478397,21.174051054842973,0.011177381118377289
69,43.26263176844216,0.005075180525513919,21.227233576332598,0.011196361110733077
70,43.44581780528804,0.005088254662549442,21.28039045999522,0.011215341103088868
71,43.62939190290446,0.005101328799584965,21.333525474785414,0.011234321095444658
72,43.81335595056223,0.0051144029366204866,21.38664243957743,0.011253301087800448
73,43.99771181747671,0.005127477073656009,21.43974522255698,0.011272281080156236
74,44.18246135121542,0.005140551210691531,21.492837740598258,0.011291261072512026
75,44.367606376096006,0.005153625347727054,21.545923958626243,0.011310241064867816
76,44.55314869157465,0.005166699484762576,21.599007888964504,0.011329221057223605
77,44.73909007062609,0.005179773621798099,21.652093590668414,0.011348201049579395
78,44.92543225811496,0.005192847758833621,21.70518516884391,0.011367181041935185
79,45.11217696915947,0.005205921895869143,21.758286773951923,0.011386161034290975
80,45.29932588748778,0.005218996032904666,21.811402601098397,0.011405141026646764
81,45.4868806637875,0.005232070169940188,21.86453688931034,0.011424121019002554
82,45.67484291404894,0.005245144306975711,21.917693920797422,0.011443101011358344
83,45.86321421790246,0.0052582184440112326,21.97087802019986,0.011462081003714132
84,46.05199611695078,0.005271292581046755,22.0240935538222,0.011481060996069922
85,46.24119011309624,0.005284366718082278,22.077344928853332,0.011500040988425712
86,46.430797666864116,0.0052974408551178,22.130636592572767,0.011519020980781502
87,46.62082019572207,0.005310514992153322,22.183973031543317,0.011538000973137291
88,46.8112590723967,0.005323589129188845,22.237358770790312,0.011556980965493081
89,47.00211562318719,0.005336663266224367,22.290798372967323,0.011575960957848871
90,47.19339112627715,0.005349737403259889,22.344296437508795,0.01159494095020466
91,47.38508681004501,0.005362811540295412,22.3978575997694,0.01161392094256045
92,47.57720385137318,0.005375885677330935,22.451486530150422,0.01163290093491624
93,47.7697433739573,0.005388959814366457,22.505187933213364,0.01165188092727203
94,47.96270644661523,0.0054020339514019786,22.55896654678064,0.011670860919627818
95,48.15609408159727,0.005415108088437501,22.612827141023843,0.011689840911983608
96,48.349907232897294,0.005428182225473024,22.666774517539437,0.011708820904339398
97,48.54414679456611,0.005441256362508546,22.72081350841219,0.011727800896695187
98,48.73881359902717,0.005454330499544069,22.77494897526647,0.011746780889050977
99,48.933908415395486,0.005467404636579591,22.829185808305454,0.011765760881406767
100,49.12943194780011,0.005480478773615113,22.88352892533862,0.011784740873762557
101,49.32538483371078,0.005493552910650635,22.937983270797435,0.011803720866118346
102,49.521767642269765,0.005506627047686158,22.992553814739615,0.011822700858474136
103,49.71858087262871,0.005519701184721681,23.047245551841957,0.011841680850829926
104,49.91582495229185,0.005532775321757203,23.102063500382073,0.011860660843185714
105,50.113500235465615,0.005545849458792725,23.1570127012091,0.011879640835541504
106,50.31160700141557,0.005558923595828247,23.212098216703527,0.011898620827897294
107,50.51014545283118,0.00557199773286377,23.267325129726498,0.011917600820253085
108,50.709115714198965,0.005585071869899292,23.32269854255859,0.011936580812608873
109,50.908517830184685,0.005598146006934815,23.378223575828393,0.011955560804964663
110,51.108351764025024,0.0056112201439703375,23.433905367430892,0.011974540797320453
111,51.3086173959297,0.005624294281005859,23.489749071436187,0.011993520789676242
112,51.50931452149424,0.005637368418041381,23.545759856988422,0.012012500782032032
113,51.71044285012423,0.005650442555076904,23.601942907195202,0.012031480774387822
114,51.91200200347154,0.005663516692112427,23.65830341800794,0.012050460766743612
115,52.11399151388318,0.005676590829147949,23.714846597092933,0.0120694407590994
116,52.316410822863475,0.005689664966183471,23.771577662693872,0.01208842075145519
117,52.51925927954984,0.005702739103218993,23.828501842485448,0.01210740074381098
118,52.72253613920323,0.005715813240254516,23.88562437241882,0.012126380736166769
119,52.92624056171334,0.005728887377290038,23.942950495558808,0.012145360728522559
120,53.13037161011969,0.005741961514325561,24.000485460913165,0.01216434072087835
121,53.334928249148554,0.0057550356513610835,24.058234522254086,0.01218332071323414
122,53.53990934376705,0.005768109788396605,24.11620293693233,0.012202300705589928
123,53.745313657754394,0.005781183925432128,24.174395964684077,0.012221280697945718
124,53.95113985229118,0.00579425806246765,24.23281886643077,0.012240260690301508
125,54.15738648456713,0.005807332199503173,24.291476903072212,0.012259240682657296
126,54.36405200640808,0.005820406336538695,24.350375334273128,0.012278220675013087
127,54.57113476292271,0.005833480473574217,24.409519417243526,0.012297200667368877
128,54.77863299116941,0.00584655461060974,24.46891440551295,0.012316180659724667
129,54.986544818844095,0.005859628747645262,24.52856554769908,0.012335160652080455
130,55.19486826298946,0.005872702884680784,24.588478086270793,0.012354140644436245
131,55.40360122872624,0.005885777021716307,24.648657256305896,0.012373120636792035
132,55.612741508006884,0.0058988511587518295,24.709108284244035,0.012392100629147824
133,55.82228677839258,0.005911925295787351,24.76983638663476,0.012411080621503614
134,56.032234601853695,0.005924999432822874,24.83084676888121,0.012430060613859404
135,56.24258242359453,0.005938073569858397,24.89214462397957,0.012449040606215194
136,56.453327570902914,0.005951147706893919,24.953735131254682,0.012468020598570983
137,56.66446725202492,0.005964221843929441,25.015623455091962,0.012487000590926773
138,56.87599855506554,0.005977295980964963,25.077814743665986,0.012505980583282563
139,57.08791844691554,0.005990370118000486,25.14031412766597,0.012524960575638351
140,57.30022377220534,0.006003444255036008,25.20312671901858,0.012543940567994141
141,57.51291125228629,0.006016518392071531,25.266257609607965,0.012562920560349931
142,57.72597748423958,0.006029592529107053,25.329711869993897,0.012581900552705721
143,57.939418939913914,0.0060426666661425755,25.393494548127656,0.01260088054506151
144,58.15323196499171,0.006055740803178097,25.457610668066476,0.0126198605374173
145,58.367412778084976,0.00606881494021362,25.522065228686557,0.01263884052977309
146,58.58195746986076,0.006081889077249143,25.58686320239498,0.012657820522128879
147,58.796862002197166,0.006094963214284665,25.652009533840875,0.012676800514484669
148,59.01212220737012,0.0061080373513201875,25.71750913862619,0.012695780506840459
149,59.22773378727113,0.006121111488355709,25.783366902016116,0.012714760499196249
150,59.44369231265724,0.006134185625391232,25.84958767764977,0.012733740491552037
151,59.65999322243269,0.006147259762426754,25.91617628625128,0.012752720483907827
152,59.876631822963326,0.006160333899462277,25.98313751434153,0.012771700476263617
153,60.09360328742413,0.0061734080364978,26.050476112951056,0.012790680468619406
154,60.310902655179945,0.0061864821735333215,26.11819679633411,0.012809660460975196
155,60.528524831200315,0.006199556310568843,26.186304240684553,0.012828640453330986
156,60.746464585508356,0.006212630447604366,26.254803082853567,0.012847620445686776
157,60.96471655266432,0.006225704584639889,26.323697919069645,0.012866600438042565
158,61.18327523128415,0.006238778721675411,26.392993303661274,0.012885580430398355
159,61.4021349835936,0.0062518528587109335,26.46269374778233,0.012904560422754145
160,61.62129003501777,0.006264926995746456,26.53280371814072,0.012923540415109933
161,61.840734473807125,0.006278001132781978,26.603327635730686,0.012942520407465723
162,62.0604622506996,0.0062910752698175,26.674269874568687,0.012961500399821514
163,62.28046717861984,0.006304149406853023,26.74563476043354,0.012980480392177304
164,62.50074293241524,0.006317223543888546,26.81742656961111,0.012999460384533092
165,62.72128304862949,0.0063302976809240675,26.889649527643545,0.013018440376888882
166,62.942080925314066,0.006343371817959589,26.96230780808383,0.013037420369244672
167,63.16312982187738,0.006356445954995113,27.035405531255496,0.01305640036160046
168,63.38442285897237,0.006369520092030635,27.108946763018345,0.01307538035395625
169,63.60595301842282,0.006382594229066157,27.182935513539896,0.013094360346312041
170,63.82771314318821,0.0063956683661016795,27.257375736073424,0.013113340338667831
171,64.04969593736776,0.006408742503137202,27.33227132574254,0.01313232033102362
172,64.2718939662438,0.006421816640172724,27.407626118332793,0.01315130032337941
173,64.49429965636462,0.006434890777208246,27.483443889090623,0.0131702803157352
174,64.71690529566717,0.006447964914243769,27.55972835152981,0.013189260308090988
175,64.93970303363945,0.006461039051279292,27.636483156246026,0.013208240300446778
176,65.16268488152318,0.0064741131883148135,27.71371188973949,0.013227220292802568
177,65.38584271255691,0.006487187325350336,27.79141807324635,0.013246200285158358
178,65.60916826225922,0.006500261462385859,27.869605161578736,0.013265180277514147
179,65.83265312875292,0.006513335599421381,27.948276541974238,0.013284160269869937
180,66.05628877312975,0.006526409736456903,28.027435532954776,0.013303140262225727
181,66.28006651985608,0.0065394838734924255,28.107085383195344,0.013322120254581515
182,66.50397755721951,0.006552558010527948,28.18722927040279,0.013341100246937306
183,66.72801293781673,0.00656563214756347,28.267870300205303,0.013360080239293096
184,66.95216357908231,0.006578706284598993,28.349011505052314,0.013379060231648886
185,67.17642026385897,0.006591780421634516,28.430655843125788,0.013398040224004674
186,67.40077364100905,0.006604854558670038,28.5128061972627,0.013417020216360464
187,67.62521422606751,0.0066179286957055595,28.595465373889308,0.013436000208716254
188,67.84973240193608,0.006631002832741082,28.67863610196736,0.013454980201072043
189,68.07431841961893,0.006644076969776605,28.762321031952624,0.013473960193427833
190,68.298962399,0.006657151106812127,28.846522734765998,0.013492940185783623
191,68.52365432966147,0.006670225243847649,28.931243700777586,0.013511920178139413
192,68.74838407174379,0.0066832993808831715,29.016486338803926,0.013530900170495202
193,68.97314135684708,0.006696373517918694,29.102252975118713,0.013549880162850992
194,69.19791578897389,0.006709447654954216,29.18854585247739,0.013568860155206782
195,69.42269684551323,0.006722521791989739,29.275367129155654,0.01358784014756257
196,69.64747387826576,0.006735595929025262,29.362718878002667,0.01360682013991836
197,69.87223611451026,0.006748670066060784,29.450603085508547,0.01362580013227415
198,70.09697265811101,0.0067617442030963055,29.53902165088715,0.01364478012462994
199,70.32167249066622,0.006774818340131828,29.627976385173884,0.013663760116985729
200,70.546324472697,0.006787892477167351,29.717469010339222,0.013682740109341519
201,70.7709173448773,0.006800966614202873,29.8075011584178,0.013701720101697309
202,70.99543972930437,0.006814040751238396,29.89807437065387,0.013720700094053098
203,71.21988013080909,0.006827114888273918,29.989190096662917,0.013739680086408888
204,71.44422693830712,0.00684018902530944,30.080849693609938,0.013758660078764678
205,71.66846842618962,0.006853263162344962,30.173054425404747,0.013777640071120468
206,71.89259275575378,0.006866337299380485,30.26580546191429,0.013796620063476258
207,72.11658797667305,0.006879411436416008,30.35910387819249,0.013815600055832046
208,72.34044202850643,0.00689248557345153,30.452950653727743,0.013834580048187835
209,72.56414274224726,0.0069055597104870515,30.547346671708482,0.013853560040543625
210,72.78767784191034,0.006918633847522575,30.642292718306656,0.013872540032899415
211,73.0110349461578,0.006931707984558097,30.737789481980037,0.013891520025255205
212,73.23420156996345,0.006944782121593619,30.83383755279294,0.013910500017610995
213,73.4571651263146,0.006957856258629142,30.930437421756032,0.013929480009966785
214,73.67991292795186,0.006970930395664664,31.027589480185316,0.013948460002322574
215,73.90243218914621,0.006984004532700186,31.12529401908045,0.013967439994678362
216,74.12471002751303,0.006997078669735708,31.223551228522833,0.013986419987034152
217,74.3467334658626,0.007010152806771231,31.32236119709353,0.014005399979389942
218,74.56848943408698,0.007023226943806754,31.42172391131124,0.014024379971745733
219,74.78996477108298,0.007036301080842276,31.521639255090687,0.014043359964101523
220,75.01114622671012,0.007049375217877798,31.62210700922154,0.014062339956457313
221,75.23202046378417,0.007062449354913321,31.723126850868056,0.014081319948813101
222,75.45257406010495,0.007075523491948843,31.824698353089666,0.01410029994116889
223,75.67279351051874,0.007088597628984365,31.926820984382857,0.01411927993352468
224,75.89266522901428,0.007101671766019888,32.02949410824422,0.01413825992588047
225,76.112175550852,0.00711474590305541,32.13271698275522,0.01415723991823626
226,76.33131073472639,0.007127820040090932,32.23648876018869,0.01417621991059205
227,76.55005696496069,0.007140894177126455,32.34080848663728,0.01419519990294784
228,76.7684003537334,0.007153968314161978,32.44567510166387,0.014214179895303629
229,76.9863269433363,0.0071670424511975,32.551087437974545,0.014233159887659417
230,77.20382270846328,0.007180116588233022,32.65704422111379,0.014252139880015207
231,77.42087355852968,0.007193190725268544,32.763544069182466,0.014271119872370997
232,77.63746534002132,0.007206264862304067,32.87058549257849,0.014290099864726787
233,77.85358383887296,0.007219338999339589,32.97816689376064,0.014309079857082577
234,78.06921478287542,0.007232413136375111,33.08628656703511,0.014328059849438367
235,78.28434384411094,0.0072454872734106345,33.19494269836575,0.014347039841794156
236,78.4989566414159,0.007258561410446156,33.30413336520733,0.014366019834149944
237,78.71303874287096,0.007271635547481678,33.413856536362594,0.014384999826505734
238,78.9265756683173,0.007284709684517201,33.52411007186271,0.014403979818861525
239,79.13955289189859,0.007297783821552724,33.63489172287174,0.014422959811217315
240,79.35195584462836,0.007310857958588246,33.74619913161484,0.014441939803573105
241,79.56376991698193,0.007323932095623768,33.85802983133052,0.014460919795928895
242,79.77498046151192,0.00733700623265929,33.97038124624705,0.014479899788284683
243,79.98557279548736,0.007350080369694813,34.08325069158304,0.014498879780640472
244,80.19553220355526,0.007363154506730335,34.196635373572406,0.014517859772996262
245,80.40484394042407,0.007376228643765858,34.310532389513504,0.014536839765352052
246,80.61349323356853,0.0073893027808013805,34.424938727843134,0.014555819757707842
247,80.82146528595491,0.007402376917836902,34.53985126823471,0.014574799750063632
248,81.0287452787863,0.007415451054872424,34.65526678172143,0.014593779742419422
249,81.23531837426708,0.007428525191907947,34.77118193084383,0.01461275973477521
250,81.44116971838555,0.00744159932894347,34.88759326982231,0.014631739727130999
251,81.64628444371486,0.007454673465978992,35.00449724475441,0.01465071971948679
252,81.85064767223047,0.0074677476030145145,35.12189019383691,0.01466969971184258
253,82.05424451814422,0.007480821740050037,35.239768347612845,0.01468867970419837
254,82.25706009075377,0.007493895877085559,35.35812782924358,0.01470765969655416
255,82.45907949730702,0.007506970014121081,35.476964654805684,0.01472663968890995
256,82.66028784588055,0.007520044151156604,35.5962747336129,0.014745619681265738
257,82.86067024827116,0.0075331182881921265,35.71605386856306,0.014764599673621526
258,83.06021182290041,0.007546192425227648,35.83629775651005,0.014783579665977317
259,83.25889769773046,0.00755926656226317,35.957001988660814,0.014802559658333107
260,83.45671301319129,0.007572340699298693,36.07816205099731,0.014821539650688897
261,83.65364292511784,0.007585414836334216,36.19977332472354,0.014840519643044687
262,83.8496726076967,0.007598488973369738,36.321831086737525,0.014859499635400477
263,84.04478725642177,0.0076115631104052605,36.44433051012821,0.014878479627756265
264,84.23897209105714,0.007624637247440783,36.56726666469747,0.014897459620112054
265,84.43221235860747,0.007637711384476305,36.69063451750679,0.014916439612467844
266,84.62449333629468,0.007650785521511827,36.81442893344887,0.014935419604823634
267,84.8158003345398,0.00766385965854735,36.938644675844245,0.014954399597179424
268,85.00611869994948,0.0076769337955828725,37.063276407062304,0.014973379589535214
269,85.19543381830673,0.007690007932618394,37.18831868916724,0.014992359581891004
270,85.38373111756414,0.007703082069653917,37.31376598458852,0.015011339574246793
271,85.5709960708396,0.00771615620668944,37.43961265681602,0.015030319566602581
272,85.75721419941337,0.007729230343724962,37.565852971119405,0.015049299558958371
273,85.94237107572553,0.007742304480760484,37.692481095292024,0.015068279551314161
274,86.12645232637352,0.0077553786177960065,37.819491100419015,0.015087259543669952
275,86.3094436351081,0.007768452754831529,37.946876961669616,0.015106239536025742
276,86.49133074582764,0.007781526891867051,38.074632559113525,0.015125219528381532
277,86.67209946556977,0.007794601028902573,38.20275167856112,0.01514419952073732
278,86.85173566749921,0.007807675165938097,38.33122801242762,0.015163179513093109
279,87.03022529389143,0.007820749302973619,38.460055160620804,0.015182159505448899
280,87.20755435911062,0.00783382344000914,38.58922663145231,0.015201139497804689
281,87.38370895258227,0.007846897577044664,38.718735842572414,0.015220119490160479
282,87.55867524175817,0.007859971714080186,38.84857612192791,0.015239099482516269
283,87.73243947507416,0.007873045851115708,38.97874070874324,0.015258079474872059
284,87.90498798489912,0.00788611998815123,39.10922275452437,0.015277059467227848
285,88.07630719047462,0.007899194125186752,39.2400153240856,0.015296039459583636
286,88.24638360084428,0.007912268262222275,39.37111139659884,0.015315019451939426
287,88.41520381777225,0.007925342399257797,39.502503866665265,0.015333999444295216
288,88.5827545386498,0.007938416536293319,39.63418554540918,0.015352979436651006
289,88.74902255938929,0.007951490673328843,39.76614916159406,0.015371959429006796
290,88.91399477730428,0.007964564810364365,39.89838736276003,0.015390939421362586
291,89.07765819397618,0.007977638947399886,40.03089271638321,0.015409919413718375
292,89.23999991810489,0.00799071308443541,40.16365771105642,0.015428899406074163
293,89.40100716834411,0.008003787221470932,40.296674757690894,0.015447879398429953
294,89.56066727611974,0.008016861358506454,40.429936190738886,0.015466859390785744
295,89.71896768843087,0.008029935495541977,40.563434269437174,0.015485839383141534
296,89.87589597063233,0.0080430096325775,40.69716117907072,0.015504819375497324
297,90.03143980919852,0.008056083769613021,40.83110903225669,0.015523799367853114
298,90.18558701446669,0.008069157906648543,40.96526987024836,0.015542779360208902
299,90.33832552336042,0.008082232043684065,41.09963566425868,0.01556175935256469
300,90.48964340209112,0.008095306180719589,41.2341983168031,0.01558073934492048
301,90.63952884883741,0.00810838031775511,41.36894966306179,0.015599719337276271
302,90.78797019640179,0.008121454454790632,41.50388147226039,0.015618699329632061
303,90.93495591484344,0.008134528591826156,41.638985449069544,0.01563767932198785
304,91.08047461408665,0.008147602728861678,41.77425323502254,0.01565665931434364
305,91.22451504650401,0.0081606768658972,41.909676409951025,0.015675639306699428
306,91.36706610947365,0.008173751002932723,42.045246493438285,0.015694619299055218
307,91.50811684791002,0.008186825139968244,42.18095494628979,0.015713599291411008
308,91.64765645676712,0.008199899277003767,42.31679317202106,0.015732579283766798
309,91.78567428351376,0.00821297341403929,42.452752518361855,0.01575155927612259
310,91.92215983057972,0.008226047551074811,42.588824278777,0.01577053926847838
311,92.05710275777325,0.008239121688110335,42.72499969400316,0.01578951926083417
312,92.19049288466734,0.008252195825145857,42.86126995360131,0.01580849925318996
313,92.32232019295597,0.008265269962181378,42.99762619752456,0.015827479245545745
314,92.45257482877845,0.008278344099216902,43.13405951770112,0.015846459237901536
315,92.58124710501167,0.008291418236252424,43.270560959631595,0.015865439230257326
316,92.70832750352963,0.008304492373287946,43.40712152400093,0.015884419222613116
317,92.83380667742945,0.00831756651032347,43.5437321683041,0.015903399214968906
318,92.95767545322298,0.008330640647358991,43.680383808485395,0.015922379207324696
319,93.07992483299438,0.008343714784394513,43.81706732059078,0.015941359199680483
320,93.20054599652157,0.008356788921430037,43.95377354243337,0.015960339192036273
321,93.31953030336237,0.008369863058465557,44.09049327527087,0.015979319184392063
322,93.43686929490383,0.00838293719550108,44.22721728549544,0.015998299176747853
323,93.55255469637447,0.008396011332536603,44.36393630633503,0.016017279169103643
324,93.66657841881879,0.008409085469572124,44.50064103956585,0.016036259161459433
325,93.77893256103384,0.008422159606607648,44.637322157235964,0.016055239153815223
326,93.88960941146657,0.00843523374364317,44.773970303398954,0.016074219146171013
327,93.9986014500724,0.008448307880678692,44.91057609585799,0.016093199138526804
328,94.10590135013328,0.008461382017714215,45.04713012791909,0.01611217913088259
329,94.21150198003605,0.008474456154749737,45.18362297015392,0.01613115912323838
330,94.31539640500957,0.00848753029178526,45.32004517217116,0.01615013911559417
331,94.41757788882067,0.008500604428820783,45.45638726439627,0.01616911910794996
332,94.51803989542807,0.008513678565856303,45.592639759859075,0.01618809910030575
333,94.61677609059439,0.008526752702891827,45.728793155989074,0.016207079092661537
334,94.71378034345496,0.00853982683992735,45.864837936417416,0.016226059085017328
335,94.80904672804398,0.00855290097696287,46.00076457278576,0.016245039077373118
336,94.90256952477664,0.008565975113998394,46.136563526561254,0.016264019069728908
337,94.99434322188748,0.008579049251033916,46.272225250857026,0.016282999062084698
338,95.08436251682423,0.008592123388069438,46.40774019225817,0.016301979054440488
339,95.172622317597,0.008605197525104961,46.543098792652465,0.016320959046796278
340,95.25911774408205,0.008618271662140483,46.67829149106533,0.016339939039152068
341,95.34384412928036,0.008631345799176005,46.81330872549888,0.01635891903150786
342,95.42679702053003,0.008644419936211529,46.94814093477419,0.016377899023863645
343,95.50797218067274,0.00865749407324705,47.08277856037688,0.016396879016219435
344,95.58736558917323,0.008670568210282573,47.217212048304695,0.016415859008575225
345,95.66497344319278,0.008683642347318096,47.35143185091774,0.016434839000931015
346,95.7407921586145,0.008696716484353616,47.48542842878972,0.016453818993286805
347,95.8148183710222,0.00870979062138914,47.61919225256072,0.016472798985642592
348,95.88704893663076,0.008722864758424662,47.75271380479052,0.016491778977998382
349,95.95748093316945,0.008735938895460184,47.88598358181183,0.016510758970354172
350,96.02611166071617,0.008749013032495707,48.018992095583606,0.016529738962709963
351,96.09293864248413,0.00876208716953123,48.15172987554325,0.016548718955065753
352,96.15795962555933,0.008775161306566751,48.28418747045793,0.016567698947421543
353,96.22117258158978,0.008788235443602275,48.416355450273656,0.016586678939777333
354,96.28257570742532,0.008801309580637797,48.54822440796263,0.016605658932133123
355,96.34216742570851,0.008814383717673319,48.67978496136778,0.016624638924488913
356,96.39994638541634,0.008827457854708842,48.8110277550438,0.0166436189168447
357,96.45591146235239,0.008840531991744362,48.94194346209511,0.01666259890920049
358,96.5100617595895,0.008853606128779886,49.07252278600926,0.01668157890155628
359,96.56239660786275,0.00886668026581541,49.20275646248584,0.01670055889391207
360,96.61291556591284,0.00887975440285093,49.33263526126037,0.01671953888626786
361,96.66161842077942,0.008892828539886453,49.46214998792272,0.016738518878623647
362,96.7085051880448,0.008905902676921975,49.59129148572925,0.016757498870979437
363,96.75357611202759,0.008918976813957497,49.720050637408484,0.016776478863335227
364,96.79683166592623,0.00893205095099302,49.84841836696013,0.016795458855691017
365,96.83827255191282,0.008945125088028543,49.97638564144611,0.016814438848046807
366,96.87789970117672,0.008958199225064065,50.10394347277405,0.016833418840402598
367,96.91571427391824,0.008971273362099588,50.23108291947215,0.016852398832758388
368,96.95171765929227,0.00898434749913511,50.35779508845523,0.016871378825114178
369,96.98591147530209,0.008997421636170632,50.484071136781374,0.016890358817469968
370,97.01829756864305,0.009010495773206156,50.609902273398795,0.016909338809825755
371,97.0488780144967,0.009023569910241676,50.735279760882406,0.016928318802181545
372,97.07765511627491,0.0090366440472772,50.86019491715943,0.016947298794537335
373,97.10463140531441,0.009049718184312721,50.98463911722403,0.016966278786893125
374,97.12980964052164,0.009062792321348243,51.1086037948402,0.016985258779248915
375,97.15319280796838,0.009075866458383767,51.232080444232245,0.0170042387716047
376,97.1747841204377,0.009088940595419289,51.35506062176302,0.017023218763960492
377,97.19458701692099,0.00910201473245481,51.47753594759874,0.017042198756316282
378,97.21260516206587,0.009115088869490334,51.59949810736056,0.017061178748672072
379,97.22884244557505,0.009128163006525856,51.72093885376196,0.017080158741027862
380,97.24330298155677,0.009141237143561378,51.84185000823186,0.017099138733383652
381,97.2559911078265,0.009154311280596902,51.96222346252275,0.017118118725739442
382,97.26691138516061,0.009167385417632422,52.082051180303594,0.017137098718095232
383,97.2760685965017,0.009180459554667945,52.20132519873702,0.017156078710451023
384,97.28346774611609,0.009193533691703467,52.3200376300401,0.01717505870280681
385,97.28911405870403,0.00920660782873899,52.43818066302891,0.0171940386951626
386,97.29301297846229,0.009219681965774513,52.55574656464567,0.01721301868751839
387,97.29517016809952,0.009232756102810035,52.67272768146873,0.01723199867987418
388,97.29559150780543,0.009245830239845557,52.78911644120436,0.01725097867222997
389,97.29428309417275,0.00925890437688108,52.90490535416064,0.017269958664585756
390,97.29125123907355,0.009271978513916602,53.020087014702355,0.017288938656941547
391,97.28650246848919,0.009285052650952124,53.134654102686795,0.017307918649297337
392,97.28004352129534,0.009298126787987648,53.248599384880315,0.017326898641653127
393,97.27188134800117,0.00931120092502317,53.361915716354645,0.017345878634008917
394,97.26202310944413,0.009324275062058691,53.47459604186312,0.017364858626364707
395,97.2504761754399,0.009337349199094215,53.58663339719624,0.017383838618720497
396,97.23724812338844,0.009350423336129735,53.69802091051609,0.017402818611076287
397,97.22234673683636,0.009363497473165259,53.80875180366935,0.017421798603432077
398,97.20578000399551,0.00937657161020078,53.91881939347845,0.017440778595787864
399,97.18755611621924,0.009389645747236303,54.02821709301081,0.017459758588143654
400,97.16768346643556,0.009402719884271826,54.13693841282505,0.017478738580499444
401,97.14617064753867,0.009415794021307348,54.24497696219498,0.017497718572855234
402,97.12302645073835,0.00942886815834287,54.352326450309775,0.017516698565211025
403,97.09825986386862,0.009441942295378394,54.45898068745088,0.01753567855756681
404,97.07188006965512,0.009455016432413916,54.5649335861451,0.0175546585499226
405,97.04389644394257,0.009468090569449437,54.67017916229315,0.01757363854227839
406,97.0143185538822,0.009481164706484961,54.77471153627393,0.01759261853463418
407,96.98315615607981,0.009494238843520481,54.878524934023716,0.01761159852698997
408,96.95041919470509,0.009507312980556005,54.981613688090526,0.017630578519345762
409,96.91611779956223,0.009520387117591527,55.08397223866258,0.017649558511701552
410,96.88026228412313,0.009533461254627049,55.18559513457122,0.017668538504057342
411,96.8428631435229,0.009546535391662572,55.286477034267804,0.017687518496413132
412,96.80393105251859,0.009559609528698094,55.386612706774144,0.017706498488768922
413,96.76347686341173,0.009572683665733616,55.485997032606384,0.01772547848112471
414,96.72151160393479,0.00958575780276914,55.58462500467204,0.0177444584734805
415,96.67804647510296,0.009598831939804662,55.68249172913971,0.01776343846583629
416,96.63309284903046,0.009611906076840183,55.77959242628172,0.017782418458192076
417,96.58666226671366,0.009624980213875707,55.87592243128878,0.017801398450547866
418,96.53876643577964,0.009638054350911227,55.971477195057005,0.017820378442903656
419,96.48941722820263,0.00965112848794675,56.06625228494675,0.017839358435259446
420,96.43862667798749,0.009664202624982274,56.160243385513084,0.017858338427615236
421,96.38640697882155,0.009677276762017795,56.253446299207795,0.017877318419971026
422,96.33277048169526,0.009690350899053318,56.345856947052624,0.017896298412326817
423,96.27772969249187,0.00970342503608884,56.43747136928349,0.017915278404682607
424,96.22129726954765,0.009716499173124362,56.52828572596576,0.017934258397038397
425,96.16348602118194,0.009729573310159886,56.618296297579946,0.017953238389394187
426,96.104308903199,0.009742647447195408,56.707499485578204,0.017972218381749977
427,96.04377901636111,0.00975572158423093,56.79589181291093,0.017991198374105764
428,95.98190960383448,0.009768795721266453,56.88346992452372,0.018010178366461554
429,95.91871404860794,0.009781869858301975,56.97023058782427,0.018029158358817344
430,95.85420587088531,0.009794943995337497,57.05617069311928,0.01804813835117313
431,95.78839872545198,0.00980801813237302,57.14128725402101,0.01806711834352892
432,95.72130639901663,0.00982109226940854,57.225577407823685,0.01808609833588471
433,95.65294280752813,0.009834166406444064,57.30903841584909,0.0181050783282405
434,95.583321993469,0.009847240543479586,57.39166766376209,0.01812405832059629
435,95.51245812312538,0.009860314680515108,57.473462661855024,0.01814303831295208
436,95.44036548383473,0.009873388817550632,57.55442104530162,0.01816201830530787
437,95.3670584812113,0.009886462954586154,57.63454057438005,0.01818099829766366
438,95.29255163635096,0.009899537091621675,57.71381913466499,0.01819997829001945
439,95.21685958301477,0.009912611228657199,57.79225473718876,0.01821895828237524
440,95.1399970647931,0.009925685365692721,57.869845518571665,0.018237938274731032
441,95.06197893225053,0.009938759502728243,57.946589741120846,0.01825691826708682
442,94.98282014005161,0.009951833639763766,58.02248579289854,0.01827589825944261
443,94.90253574406941,0.009964907776799287,58.09753218775879,0.0182948782517984
444,94.82114089847623,0.00997798191383481,58.17172756535335,0.018313858244154185
445,94.73865085281801,0.009991056050870334,58.245070691106434,0.018332838236509975
446,94.65508094907283,0.010004130187905854,58.31756045615804,0.018351818228865766
447,94.57044661869358,0.010017204324941378,58.38919587727654,0.018370798221221556
448,94.48476337963709,0.0100302784619769,58.45997609673995,0.018389778213577346
449,94.39804683337807,0.010043352599012421,58.52990038218613,0.018408758205933136
450,94.31031266191069,0.010056426736047945,58.59896812643216,0.018427738198288926
451,94.2215766247371,0.010069500873083467,58.66717884726248,0.018446718190644716
452,94.1318545558443,0.010082575010118989,58.734532187186275,0.018465698183000506
453,94.04116236066939,0.010095649147154512,58.80102791316398,0.018484678175356296
454,93.9495160130544,0.010108723284190034,58.8666659163029,0.018503658167712086
455,93.85693155219126,0.010121797421225556,58.93144621152237,0.018522638160067873
456,93.76342507955725,0.01013487155826108,58.99536893718805,0.018541618152423663
457,93.66901275584202,0.0101479456952966,59.05843435471588,0.018560598144779453
458,93.57371079786665,0.010161019832332124,59.12064284814568,0.01857957813713524
459,93.4775354754952,0.010174093969367646,59.18199492368426,0.01859855812949103
460,93.38050310853993,0.010187168106403167,59.24249120921879,0.01861753812184682
461,93.28263006366018,0.010200242243438691,59.302132453799764,0.01863651811420261
462,93.18393275125648,0.010213316380474213,59.36091952709428,0.0186554981065584
463,93.0844276223593,0.010226390517509735,59.418853418809775,0.01867447809891419
464,92.98413116551424,0.010239464654545258,59.47593523808804,0.01869345809126998
465,92.88305990366386,0.01025253879158078,59.53216621286991,0.01871243808362577
466,92.78123039102651,0.010265612928616302,59.587547689230796,0.01873141807598156
467,92.67865920997326,0.010278687065651826,59.642081130687345,0.01875039806833735
468,92.57536296790363,0.010291761202687346,59.69576811747525,0.01876937806069314
469,92.47135829411994,0.01030483533972287,59.74861034579824,0.018788358053048928
470,92.36666183670219,0.010317909476758393,59.800609627049354,0.018807338045404718
471,92.26129025938295,0.010330983613793913,59.851767887003284,0.018826318037760508
472,92.15526023842335,0.010344057750829437,59.902087164981445,0.018845298030116295
473,92.04858845949143,0.010357131887864959,59.951569612989175,0.018864278022472085
474,91.941291614542,0.01037020602490048,60.00021749482544,0.018883258014827875
475,91.8333863987,0.010383280161936004,60.04803318516549,0.018902238007183665
476,91.72488950714767,0.010396354298971526,60.09501916861671,0.018921217999539455
477,91.61581763201518,0.010409428436007048,60.14117803874782,0.018940197991895245
478,91.50618745927697,0.010422502573042572,60.18651249709156,0.018959177984251036
479,91.39601566565297,0.010435576710078094,60.23102535212168,0.018978157976606826
480,91.285318915516,0.010448650847113616,60.27471951820397,0.018997137968962616
481,91.17411385780602,0.01046172498414914,60.317598014521955,0.019016117961318406
482,91.06241712295139,0.01047479912118466,60.35966396397744,0.019035097953674196
483,90.95024531979796,0.010487873258220183,60.4009205920662,0.019054077946029983
484,90.83761503254684,0.010500947395255705,60.44137122572947,0.019073057938385773
485,90.72454281770096,0.010514021532291227,60.48101929218093,0.019092037930741563
486,90.61104520102124,0.01052709566932675,60.519868317710184,0.01911101792309735
487,90.49713867449294,0.010540169806362272,60.55792192646275,0.01912999791545314
488,90.38283969330294,0.010553243943397794,60.5951838391968,0.01914897790780893
489,90.26816467282795,0.010566318080433318,60.631657872017506,0.01916795790016472
490,90.15312998563488,0.01057939221746884,60.667347935088664,0.01918693789252051
491,90.03775195849356,0.010592466354504362,60.70225803132269,0.0192059178848763
492,89.92204686940234,0.010605540491539885,60.73639225504879,0.01922489787723209
493,89.80603094462737,0.010618614628575405,60.76975479066004,0.01924387786958788
494,89.68972035575575,0.010631688765610929,60.80234991123965,0.01926285786194367
495,89.5731312167635,0.010644762902646453,60.834181977166864,0.01928183785429946
496,89.45627958109857,0.010657837039681973,60.865255434702696,0.01930081784665525
497,89.33918143877914,0.010670911176717496,60.89557481455638,0.019319797839011037
498,89.22185271350905,0.010683985313753018,60.925144730432464,0.019338777831366828
499,89.10430925980883,0.01069705945078854,60.95396987755912,0.019357757823722618
500,88.98656686016469,0.010710133587824064,60.98205503119827,0.019376737816078404
501,88.868641222195,0.010723207724859586,61.00940504513793,0.019395717808434194
502,88.75054797583496,0.010736281861895108,61.03602485016682,0.019414697800789985
503,88.63230267053997,0.010749355998930631,61.061919452532315,0.019433677793145775
504,88.51392077250854,0.010762430135966153,61.087093932381705,0.019452657785501565
505,88.39541766192423,0.010775504273001675,61.11155344218737,0.019471637777857355
506,88.2768086302186,0.010788578410037199,61.1353032051564,0.019490617770213145
507,88.15810887735421,0.010801652547072719,61.15834851362508,0.019509597762568935
508,88.03933350912912,0.010814726684108242,61.180694727438514,0.019528577754924725
509,87.92049753450259,0.010827800821143764,61.20234727231637,0.019547557747280515
510,87.8016158629434,0.010840874958179286,61.22331163820457,0.019566537739636305
511,87.68270330180019,0.01085394909521481,61.24359337761388,0.019585517731992092
512,87.56377455369515,0.010867023232250332,61.26319810394576,0.019604497724347882
513,87.44484421394073,0.010880097369285854,61.282131489805764,0.019623477716703672
514,87.32592676798063,0.010893171506321377,61.30039926530547,0.01964245770905946
515,87.20703658885486,0.0109062456433569,61.31800721635268,0.01966143770141525
516,87.0881879346893,0.010919319780392421,61.33496118293126,0.01968041769377104
517,86.96939494621107,0.010932393917427945,61.35126705737037,0.01969939768612683
518,86.85067164428872,0.010945468054463465,61.36693078260404,0.01971837767848262
519,86.73203192749881,0.010958542191498988,61.381958350421414,0.01973735767083841
520,86.61348956971888,0.01097161632853451,61.39635579970823,0.0197563376631942
521,86.49505821774704,0.010984690465570032,61.41012921468014,0.01977531765554999
522,86.37675138894879,0.010997764602605556,61.42328472310786,0.01979429764790578
523,86.25858246893158,0.011010838739641078,61.43582849453571,0.01981327764026157
524,86.14056470924714,0.0110239128766766,61.44776673849289,0.01983225763261736
525,86.02271122512218,0.011036987013712123,61.45910570269876,0.019851237624973147
526,85.90503499321794,0.011050061150747645,61.469851671262425,0.019870217617328937
527,85.78754884941873,0.011063135287783167,61.480010962877145,0.019889197609684727
528,85.67026548664994,0.01107620942481869,61.48958992900997,0.019908177602040514
529,85.55319745272595,0.01108928356185421,61.498594952087515,0.019927157594396304
530,85.43635714822798,0.011102357698889734,61.50703244367774,0.019946137586752094
531,85.3197568244127,0.011115431835925258,61.51490884266897,0.019965117579107884
532,85.20340858115195,0.011128505972960778,61.52223061344626,0.019984097571463674
533,85.0873243649026,0.011141580109996302,61.529004244065575,0.020003077563819464
534,84.97151596670957,0.011154654247031824,61.535236244426606,0.020022057556175255
535,84.8559950202391,0.011167728384067346,61.54093314444462,0.020041037548531045
536,84.74077299984552,0.01118080252110287,61.546101492221645,0.020060017540886835
537,84.62586121866954,0.011193876658138391,61.550747852217846,0.020078997533242625
538,84.51127082676994,0.011206950795173913,61.55487880342354,0.020097977525598415
539,84.39701280928821,0.011220024932209437,61.55850093753206,0.0201169575179542
540,84.28309798464677,0.011233099069244959,61.561620857114434,0.020135937510309992
541,84.1695370027804,0.01124617320628048,61.56424517379616,0.020154917502665782
542,84.0563403434023,0.011259247343316004,61.56638050643652,0.02017389749502157
543,83.94351831430431,0.011272321480351524,61.56803347931118,0.02019287748737736
544,83.83108104969122,0.011285395617387048,61.56921072029837,0.02021185747973315
545,83.71903850855063,0.01129846975442257,61.56991885906927,0.02023083747208894
546,83.60740047305745,0.011311543891458092,61.57016452528317,0.02024981746444473
547,83.49617654701404,0.011324618028493615,61.56995434678766,0.02026879745680052
548,83.38537615432584,0.011337692165529137,61.56929494782471,0.02028777744915631
549,83.27500853751296,0.011350766302564659,61.56819294724284,0.0203067574415121
550,83.16508275625785,0.011363840439600183,61.56665495671599,0.02032573743386789
551,83.0556076859897,0.011376914576635705,61.564687578969746,0.02034471742622368
552,82.9465920165048,0.011389988713671226,61.562297406014984,0.02036369741857947
553,82.8380442506245,0.01140306285070675,61.559491017390016,0.020382677410935256
554,82.7299727028898,0.01141613698774227,61.55627497841121,0.020401657403291047
555,82.62238549829324,0.011429211124777794,61.55265583843277,0.020420637395646837
556,82.51529057104862,0.011442285261813318,61.54864012911631,0.020439617388002623
557,82.40869566339833,0.011455359398848838,61.5442343627103,0.020458597380358413
558,82.30260832445819,0.011468433535884361,61.539445030340374,0.020477577372714204
559,82.19703590910144,0.011481507672919883,61.534278600310465,0.020496557365069994
560,82.0919855768798,0.011494581809955405,61.52874151641555,0.020515537357425784
561,81.98746429098411,0.011507655946990929,61.522840196266415,0.020534517349781574
562,81.88347881724317,0.01152073008402645,61.51658102962677,0.020553497342137364
563,81.78003572316155,0.011533804221061972,61.50997037676329,0.020572477334493154
564,81.67714137699637,0.011546878358097496,61.50301456680893,0.020591457326848944
565,81.57480194687379,0.011559952495133018,61.49571989614014,0.020610437319204734
566,81.47302339994395,0.01157302663216854,61.48809262676811,0.020629417311560524
567,81.37181150157654,0.011586100769204064,61.480138984744755,0.02064839730391631
568,81.27117181459538,0.011599174906239584,61.471865158583746,0.0206673772962721
569,81.17110969855284,0.011612249043275107,61.463277297696976,0.02068635728862789
570,81.07163030904465,0.01162532318031063,61.45438151084692,0.020705337280983678
571,80.97273859706462,0.011638397317346151,61.44518386461538,0.020724317273339468
572,80.87443930839927,0.011651471454381675,61.435690381888676,0.02074329726569526
573,80.77673698306354,0.011664545591417197,61.42590704036035,0.02076227725805105
574,80.67963595477624,0.011677619728452718,61.415839771050905,0.02078125725040684
575,80.58314035047655,0.011690693865488242,61.40549445684562,0.02080023724276263
576,80.48725408988122,0.011703768002523764,61.394876931050746,0.02081921723511842
577,80.39198088508219,0.011716842139559286,61.38399297596791,0.02083819722747421
578,80.2973242401856,0.01172991627659481,61.37284832148796,0.02085717721983
579,80.20328745099133,0.01174299041363033,61.361448643703746,0.02087615721218579
580,80.10987360471378,0.011756064550665853,61.34979956354283,0.02089513720454158
581,80.01708557974402,0.011769138687701377,61.33790664542008,0.020914117196897366
582,79.92492604545268,0.011782212824736897,61.32577539591074,0.020933097189253156
583,79.83339746203438,0.01179528696177242,61.31341126244398,0.020952077181608946
584,79.74250208039354,0.011808361098807943,61.30081963201773,0.020971057173964733
585,79.65224194207119,0.011821435235843464,61.288005829934605,0.020990037166320523
586,79.56261887921377,0.011834509372878988,61.274975118559524,0.021009017158676313
587,79.47363451458288,0.01184758350991451,61.2617326960993,0.021027997151032103
588,79.38529026160657,0.011860657646950032,61.24828369540443,0.021046977143387893
589,79.29758732447249,0.011873731783985556,61.234633182793296,0.021065957135743683
590,79.2105266982622,0.011886805921021077,61.220786156899244,0.021084937128099474
591,79.12410916912708,0.0118998800580566,61.20674754754066,0.021103917120455264
592,79.0383353145059,0.011912954195092123,61.192522214614385,0.021122897112811054
593,78.95320550338393,0.011926028332127643,61.17811494701259,0.021141877105166844
594,78.8687198965932,0.011939102469163167,61.163530461563624,0.021160857097522634
595,78.78487844715498,0.011952176606198689,61.148773401996586,0.02117983708987842
596,78.70168090066306,0.01196525074323421,61.1338483379306,0.02119881708223421
597,78.61912679570877,0.011978324880269734,61.11875976388813,0.02121779707459
598,78.5372154643476,0.011991399017305256,61.10351209833329,0.021236777066945788
599,78.45594603260683,0.012004473154340778,61.08810968273489,0.021255757059301578
600,78.37531742103482,0.012017547291376302,61.07255678065465,0.021274737051657368
601,78.2953283452913,0.012030621428411823,61.05685757686064,0.021293717044013158
602,78.215977316779,0.012043695565447345,61.041016176466165,0.021312697036368948
603,78.13726264331666,0.012056769702482867,61.02503660409441,0.021331677028724738
604,78.0591824298523,0.01206984383951839,61.008922803068565,0.021350657021080528
605,77.98173457921864,0.012082917976553913,60.99267863462825,0.02136963701343632
606,77.90491679292826,0.012095992113589435,60.976307877171685,0.02138861700579211
607,77.82872657201014,0.012109066250624958,60.95981422552433,0.0214075969981479
608,77.75316121788693,0.01212214038766048,60.94320129023375,0.02142657699050369
609,77.67821783329227,0.012135214524696002,60.92647259689083,0.021445556982859475
610,77.60389332322899,0.012148288661731524,60.90963158547776,0.021464536975215266
611,77.5301843959675,0.012161362798767048,60.89268160974252,0.021483516967571056
612,77.45708756408406,0.01217443693580257,60.875625936600215,0.021502496959926842
613,77.3845991455394,0.012187511072838091,60.85846774556118,0.021521476952282632
614,77.3127152647969,0.012200585209873613,60.841210128186056,0.021540456944638423
615,77.2414318539807,0.012213659346909137,60.823856087567734,0.021559436936994213
616,77.17074465407305,0.012226733483944659,60.8064085378405,0.021578416929350003
617,77.10064921615124,0.01223980762098018,60.78887030371604,0.021597396921705793
618,77.0311409026634,0.012252881758015704,60.77124412004677,0.021616376914061583
619,76.96221488874347,0.012265955895051226,60.753532631416206,0.021635356906417373
620,76.89386616356475,0.012279030032086748,60.735738391756485,0.021654336898773163
621,76.82608953173214,0.01229210416912227,60.717863863993124,0.021673316891128953
622,76.75887961471231,0.012305178306157794,60.699911419716884,0.021692296883484743
623,76.69223085230253,0.012318252443193315,60.681883338883026,0.02171127687584053
624,76.62613750413665,0.012331326580228837,60.66378180953733,0.02173025686819632
625,76.56059365122927,0.012344400717264361,60.64560892756979,0.02174923686055211
626,76.4955931975568,0.012357474854299883,60.62736669649489,0.021768216852907897
627,76.43112987167578,0.012370548991335405,60.60905702725941,0.021787196845263687
628,76.36719722837805,0.012383623128370927,60.59068173807694,0.021806176837619477
629,76.30378865038216,0.01239669726540645,60.572242554289524,0.021825156829975267
630,76.24089735006137,0.012409771402441972,60.553741108256276,0.021844136822331058
631,76.17851637120724,0.012422845539477494,60.535178939268604,0.021863116814686848
632,76.11663859082897,0.012435919676513018,60.51655749349248,0.021882096807042638
633,76.05525672098814,0.01244899381354854,60.49787812393708,0.021901076799398428
634,75.99436331066822,0.012462067950584061,60.479142090450345,0.021920056791754218
635,75.93395074767885,0.012475142087619583,60.46035055974069,0.021939036784110008
636,75.87401126059434,0.012488216224655107,60.44150460542528,0.021958016776465798
637,75.8145369207263,0.012501290361690629,60.42260520810444,0.021976996768821585
638,75.75551964412949,0.01251436449872615,60.403653255462274,0.021995976761177375
639,75.69695119364137,0.012527438635761673,60.38464954239307,0.022014956753533165
640,75.638823180954,0.012540512772797196,60.365594771153894,0.022033936745888955
641,75.58112706871876,0.012553586909832718,60.34648955154231,0.022052916738244742
642,75.52385417268304,0.01256666104686824,60.32733440110029,0.022071896730600532
643,75.46699566385844,0.012579735183903764,60.30812974534287,0.022090876722956322
644,75.41054257072028,0.012592809320939286,60.2888759180124,0.022109856715312112
645,75.35448578143821,0.012605883457974807,60.2695731613576,0.022128836707667902
646,75.29881604613666,0.01261895759501033,60.25022162643749,0.022147816700023693
647,75.24352397918584,0.012632031732045853,60.23082137344991,0.022166796692379483
648,75.1886000615217,0.012645105869081375,60.21137237208451,0.022185776684735273
649,75.13403464299549,0.012658180006116897,60.191874501899875,0.022204756677091063
650,75.0798179447513,0.01267125414315242,60.17232755272469,0.022223736669446853
651,75.02594006163237,0.012684328280187942,60.152731225082675,0.02224271666180264
652,74.97239096461439,0.012697402417223464,60.133085130641014,0.02226169665415843
653,74.91916050326645,0.012710476554258986,60.11338879268217,0.02228067664651422
654,74.8662384082383,0.01272355069129451,60.093641646598705,0.02229965663887001
655,74.8136142937739,0.012736624828330032,60.07384304041088,0.022318636631225797
656,74.76127766025061,0.012749698965365553,60.053992235306936,0.022337616623581587
657,74.70921789674334,0.012762773102401075,60.03408840620553,0.022356596615937377
658,74.65742428361334,0.012775847239436599,60.01413064234037,0.022375576608293167
659,74.60588599512113,0.01278892137647212,59.99411794786645,0.022394556600648957
660,74.5545921020626,0.012801995513507643,59.97404924248782,0.022413536593004747
661,74.5035315744283,0.012815069650543166,59.953923362106714,0.022432516585360537
662,74.45269328408509,0.012828143787578688,59.93373905949329,0.022451496577716328
663,74.40206600747923,0.01284121792461421,59.91349500497629,0.022470476570072118
664,74.35163842836118,0.012854292061649732,59.89318978715387,0.022489456562427908
665,74.30139914053049,0.012867366198685256,59.87282191362438,0.022508436554783694
666,74.25133665060119,0.012880440335720778,59.8523898117371,0.022527416547139485
667,74.2014393807861,0.0128935144727563,59.83189182936201,0.022546396539495275
668,74.15169567170045,0.012906588609791823,59.81132623567903,0.022565376531851065
669,74.10209378518324,0.012919662746827345,59.790691221985796,0.02258435652420685
670,74.05262190713655,0.012932736883862867,59.76998490252373,0.02260333651656264
671,74.00326815038133,0.012945811020898389,59.749205315322556,0.02262231650891843
672,73.95402055752997,0.012958885157933912,59.72835042306229,0.022641296501274222
673,73.90486710387412,0.012971959294969434,59.70741811395274,0.022660276493630012
674,73.85579570028779,0.012985033432004956,59.686406202630174,0.022679256485985802
675,73.80679419614448,0.01299810756904048,59.66531243107055,0.022698236478341592
676,73.75785038224836,0.013011181706076002,59.644134469519194,0.022717216470697382
677,73.70895199377806,0.013024255843111524,59.62286991743666,0.022736196463053172
678,73.66008671324307,0.013037329980147045,59.60151630445992,0.022755176455408962
679,73.61124217345157,0.013050404117182569,59.580071091379246,0.02277415644776475
680,73.56240596048944,0.013063478254218091,59.5585316711297,0.02279313644012054
681,73.51356561670931,0.013076552391253613,59.53689536979746,0.02281211643247633
682,73.46470864372924,0.013089626528289135,59.515159447640244,0.02283109642483212
683,73.41582250544022,0.013102700665324658,59.4933211001215,0.022850076417187906
684,73.36689463102198,0.01311577480236018,59.471377458958216,0.022869056409543696
685,73.3179124179659,0.013128848939395702,59.44932559318175,0.022888036401899486
686,73.26886323510504,0.013141923076431226,59.42716251021132,0.022907016394255277
687,73.21973442564968,0.013154997213466748,59.40488515693991,0.022925996386611067
688,73.17051331022854,0.01316807135050227,59.382490420832106,0.022944976378966857
689,73.12118718993425,0.013181145487537791,59.35997513103344,0.022963956371322647
690,73.07174334937262,0.013194219624573315,59.337336059490994,0.022982936363678437
691,73.02216905971528,0.013207293761608837,59.3145699220847,0.023001916356034227
692,72.97245158175406,0.013220367898644359,59.29167337976929,0.023020896348390017
693,72.92257816895734,0.013233442035679882,59.26864303972584,0.023039876340745804
694,72.8725360705271,0.013246516172715404,59.24547545652337,0.023058856333101594
695,72.82231253445603,0.013259590309750926,59.222167133289474,0.023077836325457384
696,72.77189481058376,0.013272664446786448,59.19871452288981,0.023096816317813174
697,72.72127015365191,0.013285738583821972,59.17511402911603,0.02311579631016896
698,72.67042582635679,0.013298812720857494,59.15136200788198,0.02313477630252475
699,72.61934910239886,0.013311886857893016,59.12745476842715,0.02315375629488054
700,72.568027269529,0.01332496099492854,59.10338857452791,0.02317273628723633
701,72.51644763258966,0.013338035131964061,59.079159645715286,0.02319171627959212
702,72.46459751655118,0.013351109268999583,59.0547641584993,0.02321069627194791
703,72.41246426954176,0.013364183406035105,59.03019824759956,0.0232296762643037
704,72.36003526587078,0.013377257543070628,59.00545800718136,0.023248656256659492
705,72.30729790904448,0.01339033168010615,58.98053949209732,0.023267636249015282
706,72.25423963477331,0.013403405817141672,58.955438719133724,0.023286616241371072
707,72.20084791397,0.013416479954177194,58.93015166826166,0.02330559623372686
708,72.14711025573804,0.013429554091212718,58.90467428389203,0.02332457622608265
709,72.09301421034917,0.01344262822824824,58.87900247613473,0.02334355621843844
710,72.03854737220962,0.013455702365283762,58.85313212206077,0.02336253621079423
711,71.98369738281411,0.013468776502319285,58.827059066967706,0.023381516203150016
712,71.92845193368693,0.013481850639354807,58.800779125647594,0.023400496195505806
713,71.87279876930913,0.013494924776390329,58.774288083657204,0.023419476187861596
714,71.81672569003153,0.01350799891342585,58.74758169859005,0.023438456180217386
715,71.76022055497205,0.013521073050461374,58.72065570134999,0.023457436172573176
716,71.70327128489745,0.013534147187496896,58.69350579742591,0.023476416164928966
717,71.64586586508803,0.013547221324532418,58.66612766816699,0.023495396157284756
718,71.587992348185,0.013560295461567942,58.638516972058746,0.023514376149640547
719,71.52963885701934,0.013573369598603464,58.61066934599849,0.023533356141996337
720,71.47079358742204,0.013586443735638986,58.58258040657107,0.023552336134352127
721,71.41144481101406,0.013599517872674508,58.55424575132324,0.023571316126707913
722,71.35158087797639,0.013612592009710031,58.52566096003759,0.023590296119063704
723,71.29119021979841,0.013625666146745553,58.49682159600446,0.023609276111419494
724,71.23026135200455,0.013638740283781075,58.46772320729243,0.023628256103775284
725,71.16878287685819,0.013651814420816597,58.43836132801654,0.02364723609613107
726,71.10674348604218,0.01366488855785212,58.408731479604,0.02366621608848686
727,71.04413196331531,0.013677962694887642,58.3788291720571,0.02368519608084265
728,70.98093718714381,0.013691036831923164,58.34864990521291,0.02370417607319844
729,70.91714813330753,0.013704110968958688,58.31818916999948,0.02372315606555423
730,70.85275387747977,0.01371718510599421,58.28744244968826,0.02374213605791002
731,70.78774359778018,0.013730259243029732,58.25640522114213,0.02376111605026581
732,70.72210657730027,0.013743333380065254,58.22507295605929,0.0237800960426216
733,70.65583220660034,0.013756407517100777,58.19344112221187,0.02379907603497739
734,70.5889099861779,0.013769481654136299,58.16150518467978,0.02381805602733318
735,70.521329528906,0.013782555791171821,58.12926060707897,0.023837036019688968
736,70.45308056244171,0.013795629928207345,58.096702852783714,0.02385601601204476
737,70.38415293160358,0.013808704065242866,58.06382738614326,0.02387499600440055
738,70.31453660071747,0.013821778202278388,58.03062967369169,0.02389397599675634
739,70.24422165593042,0.01383485233931391,57.99710518535134,0.023912955989112125
740,70.17319830749148,0.013847926476349434,57.96324939562909,0.023931935981467915
741,70.10145689199942,0.013861000613384956,57.92905778480569,0.023950915973823705
742,70.02898787461628,0.013874074750420478,57.894525840117204,0.023969895966179496
743,69.95578185124646,0.013887148887456001,57.85964905692881,0.023988875958535286
744,69.8818295506804,0.013900223024491523,57.824422939900565,0.024007855950891076
745,69.80712183670286,0.013913297161527045,57.78884300414476,0.024026835943246866
746,69.73164971016467,0.013926371298562567,57.752904776374535,0.024045815935602656
747,69.65540431101763,0.01393944543559809,57.71660379604386,0.024064795927958446
748,69.57837692031222,0.013952519572633612,57.679935616478126,0.024083775920314236
749,69.5005589621571,0.013965593709669134,57.64289580599557,0.024102755912670023
750,69.42194200564042,0.013978667846704656,57.605479949018985,0.024121735905025813
751,69.34251776671198,0.01399174198374018,57.56768364717746,0.024140715897381603
752,69.26227811002614,0.014004816120775702,57.52950252039821,0.024159695889737393
753,69.1812150507447,0.014017890257811224,57.49093220798808,0.02417867588209318
754,69.09932075629916,0.014030964394846747,57.451968369704176,0.02419765587444897
755,69.01658754811282,0.01404403853188227,57.41260668681418,0.02421663586680476
756,68.9330079032806,0.014057112668917791,57.37284286314544,0.02423561585916055
757,68.84857445620787,0.014070186805953313,57.33267262612291,0.02425459585151634
758,68.76328000020683,0.014083260942988837,57.29209172779559,0.02427357584387213
759,68.67711748905039,0.014096335080024358,57.2510959458517,0.02429255583622792
760,68.59008003848295,0.01410940921705988,57.20968108462179,0.02431153582858371
761,68.502160927688,0.014122483354095404,57.16784297606999,0.0243305158209395
762,68.41335360071187,0.014135557491130926,57.12557748077312,0.02434949581329529
763,68.32365166784362,0.014148631628166448,57.08288048888754,0.024368475805651078
764,68.23304890695003,0.01416170576520197,57.039747921103476,0.024387455798006868
765,68.14153926476658,0.014174779902237493,56.99617572958665,0.024406435790362658
766,68.04911685814265,0.014187854039273015,56.95215989890728,0.024425415782718448
767,67.95577597524192,0.014200928176308537,56.90769644695594,0.024444395775074235
768,67.8615110766967,0.014214002313344059,56.86278142584648,0.024463375767430025
769,67.7663167967167,0.014227076450379583,56.817410922805614,0.024482355759785815
770,67.67018794415142,0.014240150587415104,56.77158106104923,0.024501335752141605
771,67.57311950350629,0.014253224724450626,56.72528800064512,0.024520315744497395
772,67.47510663591193,0.01426629886148615,56.6785279393621,0.024539295736853185
773,67.37614468004693,0.014279372998521672,56.63129711350547,0.024558275729208975
774,67.27622915301332,0.014292447135557194,56.583591798738624,0.024577255721564766
775,67.17535575116484,0.014305521272592716,56.53540831089052,0.024596235713920556
776,67.073520350888,0.01431859540962824,56.4867430067494,0.024615215706276346
777,66.97071900933557,0.014331669546663761,56.43759228484213,0.024634195698632132
778,66.86694796511216,0.014344743683699283,56.387952586199276,0.024653175690987923
779,66.76220363891235,0.014357817820734807,56.33782039510624,0.024672155683343713
780,66.65648263411083,0.014370891957770329,56.28719223983935,0.024691135675699503
781,66.54978173730441,0.01438396609480585,56.23606469338817,0.02471011566805529
782,66.44209791880618,0.014397040231841372,56.184434374162684,0.02472909566041108
783,66.33342833309153,0.014410114368876896,56.132297946686336,0.02474807565276687
784,66.22377031919599,0.014423188505912418,56.0796521222741,0.02476705564512266
785,66.11312140106492,0.01443626264294794,56.02649365969592,0.02478603563747845
786,66.001479287855,0.014449336779983463,55.97281936582563,0.02480501562983424
787,65.88884187418776,0.014462410917018985,55.918626096274636,0.02482399562219003
788,65.77520724035453,0.014475485054054507,55.863910756011144,0.02484297561454582
789,65.6605736524738,0.014488559191090029,55.8086702999644,0.02486195560690161
790,65.54493956260018,0.014501633328125553,55.75290173361395,0.0248809355992574
791,65.42830360878561,0.014514707465161075,55.69660211356426,0.024899915591613187
792,65.31066461509242,0.014527781602196596,55.63976854810402,0.024918895583968977
793,65.19202159155888,0.014540855739232118,55.58239819775101,0.024937875576324767
794,65.07237373411688,0.014553929876267642,55.52448827578151,0.024956855568680558
795,64.9517204244623,0.014567004013303164,55.46603604874525,0.024975835561036344
796,64.8300612298776,0.014580078150338686,55.40703883696511,0.024994815553392134
797,64.70739590300775,0.01459315228737421,55.347494015022036,0.025013795545747924
798,64.58372438158851,0.014606226424409731,55.28739901222515,0.025032775538103715
799,64.45904678812838,0.014619300561445253,55.22675131306674,0.025051755530459505
800,64.33336342954358,0.014632374698480775,55.165548457662595,0.025070735522815295
801,64.20667479674684,0.014645448835516299,55.10378804217746,0.025089715515171085
802,64.07898156418977,0.01465852297255182,55.04146771923566,0.025108695507526875
803,63.950284589359704,0.014671597109587342,54.97858519831708,0.025127675499882665
804,63.82058491223043,0.014684671246622866,54.91513824613822,0.025146655492238455
805,63.689883754668095,0.014697745383658388,54.851124687018846,0.025165635484594242
806,63.55818251979147,0.01471081952069391,54.786542403233916,0.025184615476950032
807,63.42548279128814,0.014723893657729432,54.7213893353508,0.025203595469305822
808,63.29178633268556,0.014736967794764955,54.655663482552384,0.025222575461661612
809,63.15709508657886,0.014750041931800477,54.5893629029453,0.0252415554540174
810,63.02141117381417,0.014763116068836,54.522485713854095,0.02526053544637319
811,62.88473689262917,0.014776190205871523,54.45503009210102,0.02527951543872898
812,62.74707471775045,0.014789264342907045,54.386994274271544,0.02529849543108477
813,62.60842729944844,0.014802338479942567,54.318376556965895,0.02531747542344056
814,62.46879746255,0.014815412616978088,54.249175297036295,0.02533645541579635
815,62.328188205409646,0.014828486754013612,54.17938891181056,0.02535543540815214
816,62.18660269883929,0.014841560891049134,54.109015879301445,0.02537441540050793
817,62.04404428499724,0.014854635028084656,54.03805473840251,0.02539339539286372
818,61.90051647623672,0.014867709165120178,53.96650408907018,0.02541237538521951
819,61.75602295391489,0.014880783302155701,53.894362592492264,0.025431355377575297
820,61.61056756716209,0.014893857439191223,53.8216289712429,0.025450335369931087
821,61.464154331612576,0.014906931576226745,53.74830200942427,0.025469315362286877
822,61.31678742809643,0.014920005713262269,53.67438055279493,0.025488295354642667
823,61.16847120129443,0.01493307985029779,53.59986350888507,0.025507275346998454
824,61.019210158354696,0.014946153987333313,53.52474984709868,0.025526255339354247
825,60.86900896747341,0.014959228124368834,53.449038598802915,0.025545235331710034
826,60.71787245643886,0.014972302261404358,53.372728857404404,0.025564215324065824
827,60.56580561114021,0.01498537639843988,53.29581977841336,0.025583195316421614
828,60.41281357404094,0.014998450535475402,53.218310579494556,0.025602175308777404
829,60.25890164261819,0.015011524672510925,53.14020054050641,0.025621155301133194
830,60.10407526776811,0.015024598809546447,53.06148900352753,0.025640135293488985
831,59.94834005217802,0.01503767294658197,52.98217537287109,0.025659115285844775
832,59.79170174866593,0.015050747083617491,52.90225911508736,0.02567809527820056
833,59.63416625848842,0.015063821220653015,52.82173975895419,0.02569707527055635
834,59.47573962961675,0.015076895357688537,52.7406168954558,0.02571605526291214
835,59.316428054982715,0.015089969494724059,52.6588901777503,0.02573503525526793
836,59.15623787069423,0.01510304363175958,52.57655932112506,0.025754015247623722
837,58.99517555422176,0.015116117768795104,52.49362410294164,0.025772995239979512
838,58.83324772255614,0.015129191905830626,52.41008436256875,0.025791975232335302
839,58.67046113033805,0.015142266042866148,52.32594000130495,0.02581095522469109
840,58.50682266796069,0.015155340179901671,52.24119098228984,0.02582993521704688
841,58.34233935964565,0.015168414316937193,52.155837330405035,0.02584891520940267
842,58.17701836149278,0.015181488453972715,52.06987913216443,0.02586789520175846
843,58.01086695950504,0.015194562591008237,51.983316535593964,0.02588687519411425
844,57.84389256758897,0.01520763672804376,51.89614975010129,0.02590585518647004
845,57.67610272553119,0.015220710865079283,51.80837904633533,0.02592483517882583
846,57.50750509695207,0.015233785002114805,51.720004756035934,0.025943815171181616
847,57.338107467237094,0.015246859139150328,51.631027271873684,0.025962795163537406
848,57.16791774144667,0.01525993327618585,51.54144704728019,0.025981775155893196
849,56.996943942205064,0.015273007413221372,51.45126459626901,0.026000755148248986
850,56.825194207569496,0.015286081550256894,51.360480493247074,0.026019735140604777
851,56.652676788879695,0.015299155687292417,51.26909537281718,0.026038715132960567
852,56.47940004858921,0.01531222982432794,51.17710992957154,0.026057695125316357
853,56.30537245807848,0.015325303961363461,51.0845249178764,0.026076675117672143
854,56.130602595451414,0.015338378098398985,50.991341151648086,0.026095655110027934
855,55.95509914331534,0.015351452235434507,50.89755950412073,0.026114635102383724
856,55.778870886545626,0.015364526372470029,50.803180907605416,0.026133615094739514
857,55.60192671003542,0.01537760050950555,50.70820635324158,0.026152595087095304
858,55.424275596431706,0.015390674646541074,50.612636890739935,0.026171575079451094
859,55.24592662385787,0.015403748783576596,50.51647362811814,0.026190555071806884
860,55.066888963624095,0.015416822920612118,50.419717731428356,0.02620953506416267
861,54.88717187792592,0.01542989705764764,50.32237042447755,0.02622851505651846
862,54.706784717532145,0.015442971194683163,50.22443298854052,0.02624749504887425
863,54.52573691946245,0.015456045331718685,50.125906762065675,0.02626647504123004
864,54.34403800465584,0.015469119468754207,50.02679314037389,0.02628545503358583
865,54.161697575630406,0.015482193605789731,49.92709357535035,0.02630443502594162
866,53.97872531413556,0.015495267742825253,49.82680957512997,0.02632341501829741
867,53.7951309787969,0.015508341879860775,49.725942703776326,0.026342395010653198
868,53.61092440275525,0.015521416016896297,49.62449458095387,0.02636137500300899
869,53.42611549129992,0.01553449015393182,49.52246688159442,0.02638035499536478
870,53.24071421949753,0.015547564290967342,49.41986133555737,0.02639933498772057
871,53.05473062981675,0.015560638428002864,49.31667972728415,0.02641831498007636
872,52.86817482974964,0.015573712565038388,49.212923895446735,0.02643729497243215
873,52.68105698943149,0.01558678670207391,49.10859573259097,0.02645627496478794
874,52.493387339257595,0.015599860839109431,49.00369718477428,0.026475254957143726
875,52.30517616750049,0.015612934976144953,48.89823025119804,0.026494234949499516
876,52.11643381792625,0.015626009113180475,48.792196983835176,0.026513214941855306
877,51.927170687411554,0.015639083250216,48.68559948705252,0.026532194934211096
878,51.7373972235622,0.015652157387251522,48.578439917228486,0.026551174926566886
879,51.54712392233358,0.015665231524287046,48.47072048236626,0.026570154918922676
880,51.35636132565403,0.015678305661322566,48.362443441702126,0.026589134911278466
881,51.16512001905163,0.015691379798358086,48.253611105310014,0.026608114903634253
882,50.97341062928522,0.01570445393539361,48.144225833701086,0.026627094895990043
883,50.7812438219807,0.015717528072429134,48.03429003742021,0.026646074888345833
884,50.588630299272474,0.015730602209464657,47.92380617663765,0.026665054880701623
885,50.39558079745184,0.015743676346500177,47.81277676073744,0.026684034873057413
886,50.2021060846218,0.015756750483535698,47.70120434790228,0.026703014865413204
887,50.00821695836024,0.01576982462057122,47.589091544694355,0.026721994857768994
888,49.81392424339119,0.015782898757606745,47.47644100563342,0.02674097485012478
889,49.619238789265566,0.01579597289464227,47.36325543277121,0.02675995484248057
890,49.42417146805098,0.015809047031677792,47.249537575263204,0.02677893483483636
891,49.228733172032804,0.015822121168713312,47.13529022893685,0.02679791482719215
892,49.032934811425704,0.015835195305748832,47.0205162358575,0.02681689481954794
893,48.836787312097435,0.015848269442784356,46.90521848389141,0.02683587481190373
894,48.640301613304594,0.01586134357981988,46.789399906266084,0.02685485480425952
895,48.44348866544152,0.015874417716855403,46.673063481128324,0.026873834796615308
896,48.24635942780286,0.015887491853890923,46.55621223109986,0.026892814788971098
897,48.04892486636022,0.015900565990926447,46.43884922283079,0.026911794781326888
898,47.8511959515539,0.015913640127961967,46.32097756655095,0.026930774773682678
899,47.65318365609953,0.01592671426499749,46.20260041561921,0.026949754766038468
900,47.4548989528114,0.015939788402033014,46.08372096607096,0.02696873475839426
901,47.256352812441854,0.015952862539068538,45.964342456163955,0.02698771475075005
902,47.057556201537835,0.015965936676104058,45.844468165922294,0.027006694743105835
903,46.85852008031522,0.01597901081313958,45.72410141667893,0.027025674735461625
904,46.6592554005513,0.015992084950175102,45.603245570616835,0.027044654727817415
905,46.45977310349638,0.016005159087210626,45.481904030308904,0.027063634720173205
906,46.26008411780386,0.01601823322424615,45.360080238256195,0.027082614712528996
907,46.06019935748078,0.01603130736128167,45.23777767642556,0.027101594704884786
908,45.86012971985805,0.016044381498317193,45.114999865786025,0.027120574697240576
909,45.65988608358238,0.016057455635352713,44.99175036584407,0.027139554689596362
910,45.45947930662798,0.016070529772388237,44.86803277417829,0.027158534681952153
911,45.258920224331405,0.01608360390942376,44.74385072597316,0.027177514674307943
912,45.05821964744751,0.016096678046459284,44.61920789355238,0.027196494666663733
913,44.857388360228676,0.016109752183494804,44.49410798591106,0.027215474659019523
914,44.6564371185263,0.016122826320530324,44.36855474824803,0.027234454651375313
915,44.45537664791635,0.016135900457565848,44.2425519614975,0.027253434643731103
916,44.25421764184857,0.01614897459460137,44.116103441860105,0.02727241463608689
917,44.0529707598199,0.016162048731636895,43.98921304033412,0.02729139462844268
918,43.85164662557216,0.016175122868672415,43.86188464224619,0.02731037462079847
919,43.650255825315,0.01618819700570794,43.73412216678203,0.02732935461315426
920,43.44880890597442,0.01620127114274346,43.60592956651719,0.02734833460551005
921,43.2473163734664,0.016214345279778983,43.47731082694754,0.02736731459786584
922,43.0457886909969,0.016227419416814506,43.3482699660201,0.02738629459022163
923,42.844236277388,0.01624049355385003,43.218811033664075,0.027405274582577417
924,42.6426695054307,0.01625356769088555,43.08893811132175,0.027424254574933207
925,42.4410987002648,0.01626664182792107,42.95865531148004,0.027443234567288997
926,42.23953413778544,0.016279715964956594,42.82796677720204,0.027462214559644788
927,42.037986043077886,0.016292790101992118,42.696876681659404,0.027481194552000578
928,41.836464588879316,0.01630586423902764,42.5653892276646,0.027500174544356368
929,41.634979894069176,0.01631893837606316,42.433508647203986,0.027519154536712158
930,41.433542022186856,0.016332012513098685,42.30123920097166,0.027538134529067945
931,41.23216097997893,0.016345086650134205,42.16858517790307,0.027557114521423735
932,41.030846715973794,0.01635816078716973,42.03555089471043,0.027576094513779525
933,40.829609119086406,0.016371234924205252,41.90214069541765,0.027595074506135315
934,40.628458017250615,0.016384309061240776,41.76835895089693,0.027614054498491105
935,40.42740317608168,0.016397383198276296,41.634210058405394,0.027633034490846895
936,40.22645429756777,0.016410457335311816,41.49969844112296,0.027652014483202685
937,40.02562101879058,0.01642353147234734,41.36482854769102,0.027670994475558472
938,39.82491291067617,0.016436605609382864,41.22960485175153,0.027689974467914262
939,39.624339476774885,0.016449679746418387,41.094031851487834,0.027708954460270052
940,39.42391015207156,0.01646275388345391,40.958114069165504,0.027727934452625842
941,39.22363430182515,0.01647582802048943,40.82185605067477,0.027746914444981632
942,39.02352122043858,0.01648890215752495,40.68526236507376,0.027765894437337423
943,38.82358013035861,0.016501976294560475,40.54833760413262,0.027784874429693213
944,38.62382018100612,0.016515050431596,40.411086381878825,0.027803854422049
945,38.42425044773568,0.016528124568631522,40.273513334143466,0.02782283441440479
946,38.224879930826155,0.016541198705667042,40.13562311810878,0.02784181440676058
947,38.02571755450084,0.016554272842702562,39.99742041185653,0.02786079439911637
948,37.826772165978454,0.016567346979738086,39.85890991391752,0.02787977439147216
949,37.628052534553674,0.01658042111677361,39.7200963428227,0.02789875438382795
950,37.42956735070821,0.016593495253809133,39.5809844366547,0.02791773437618374
951,37.23132522525186,0.016606569390844657,39.441578952601034,0.027936714368539527
952,37.03333468849402,0.016619643527880177,39.30188466650839,0.027955694360895317
953,36.83560418944454,0.016632717664915697,39.16190637243792,0.027974674353251107
954,36.63814209504522,0.01664579180195122,39.02164888222203,0.027993654345606897
955,36.440956689431104,0.016658865938986744,38.881117025021965,0.028012634337962687
956,36.244056173221516,0.016671940076022268,38.74031564688709,0.028031614330318477
957,36.04744866284071,0.016685014213057788,38.59924961031489,0.028050594322674267
958,35.851142189868185,0.016698088350093312,38.45792379381254,0.028069574315030054
959,35.65514470041901,0.016711162487128832,38.31634309145961,0.028088554307385844
960,35.45946405455287,0.016724236624164356,38.17451241247182,0.028107534299741634
961,35.264108025712765,0.01673731076119988,38.03243668076649,0.028126514292097424
962,35.06908430019276,0.016750384898235403,37.89012083452846,0.028145494284453215
963,34.87440047663461,0.016763459035270923,37.74756982577798,0.028164474276809005
964,34.680064065553324,0.016776533172306443,37.60478861993947,0.028183454269164795
965,34.48608248889106,0.016789607309341967,37.46178219541144,0.02820243426152058
966,34.29246307959993,0.01680268144637749,37.318555543137826,0.02822141425387637
967,34.09921308125256,0.016815755583413014,37.17511366618037,0.02824039424623216
968,33.90633964768118,0.016828829720448534,37.03146157929247,0.028259374238587952
969,33.71384984264371,0.016841903857484058,36.88760430849381,0.028278354230943742
970,33.52175063951862,0.016854977994519578,36.74354689064654,0.028297334223299532
971,33.33004892102599,0.0168680521315551,36.59929437303269,0.028316314215655322
972,33.13875147897681,0.016881126268590625,36.454851812932326,0.02833529420801111
973,32.94786501404814,0.01689420040562615,36.31022427720338,0.0283542742003669
974,32.75739613558566,0.01690727454266167,36.16541684186238,0.02837325419272269
975,32.56735136143207,0.01692034867969719,36.020434591666366,0.02839223418507848
976,32.37773711778216,0.016933422816732713,35.875282619696094,0.02841121417743427
977,32.18855973906317,0.016946496953768236,35.729966026940104,0.02843019416979006
978,31.999825467841017,0.01695957109080376,35.584489921880305,0.02844917416214585
979,31.811540454751594,0.01697264522783928,35.438859420078224,0.028468154154501636
980,31.623710758457197,0.016985719364874804,35.29307964376271,0.028487134146857426
981,31.43634234562752,0.016998793501910324,35.147155721418656,0.028506114139213216
982,31.249441090944774,0.017011867638945848,35.00109278737666,0.028525094131569007
983,31.06301277713336,0.01702494177598137,34.85489598140406,0.028544074123924797
984,30.877063095012844,0.017038015913016895,34.70857044829662,0.028563054116280587
985,30.691597643574276,0.017051090050052415,34.56212133747155,0.028582034108636377
986,30.506621930079625,0.017064164187087935,34.415553802561746,0.028601014100992164
987,30.322141370184028,0.01707723832412346,34.26887300101028,0.028619994093347954
988,30.138161288080525,0.017090312461158982,34.122084093667056,0.028638974085703744
989,29.954686916666258,0.017103386598194506,33.975192244385376,0.028657954078059534
990,29.771723397730764,0.01711646073523003,33.8282026196203,0.028676934070415324
991,29.589275782165494,0.01712953487226555,33.68112038802742,0.028695914062771114
992,29.40734903019423,0.01714260900930107,33.53395072006291,0.028714894055126904
993,29.22594801162382,0.017155683146336594,33.38669878758467,0.02873387404748269
994,29.045077506115636,0.017168757283372117,33.23936976345376,0.02875285403983848
995,28.8647422034763,0.01718183142040764,33.0919688211378,0.02877183403219427
996,28.684946703968365,0.01719490555744316,32.94450113431424,0.02879081402455006
997,28.505695518639303,0.01720797969447868,32.79697187647522,0.02880979401690585
998,28.32699306966994,0.017221053831514205,32.649386220533245,0.02882877400926164
999,28.14884369074087,0.01723412796854973,32.5017493384274,0.02884775400161743


==> visu/old/tikz_csvs_diagonal_force/hist_0.005/hist.csv <==
,id,experiment_id,error_l2,error_linfty
0,0,00036,7647.7373046875,9098.474609375
1,1,00056,8086.6826171875,9841.2265625
2,2,00076,22.516950607299805,25.05274200439453
3,3,00356,10180.65234375,12231.9609375
4,4,00136,6.899652004241943,6.26384162902832
5,5,00156,10188.3271484375,12209.515625
6,6,00176,8938.0927734375,10659.525390625
7,7,00196,4289.40576171875,5575.57861328125
8,8,00016,10217.9453125,12252.7080078125
9,9,00116,0.5602123737335205,0.8112337589263916
10,10,00336,0.37469422817230225,0.5905723571777344
11,11,00316,10212.26171875,12253.9638671875
12,12,00216,8778.7001953125,10488.7529296875
13,13,00236,8911.4580078125,10648.287109375
14,14,00256,8700.98828125,10401.1279296875
15,15,00376,9545.83203125,11608.685546875
16,16,00396,0.46620962023735046,0.7457420825958252
17,17,00276,10222.529296875,12261.2470703125
18,18,00296,0.3867942690849304,0.6002002954483032
19,19,00096,1.254017949104309,1.7396996021270752


==> visu/old/tikz_csvs_diagonal_force/hist_0.005/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid
0,5.7859920087512306e-05,0.37469422817230225,4.7916661411945246e-05,0.5905723571777344
1,5.787540167740152e-05,10.607081217808766,4.792780487853525e-05,12.86350178456044
2,5.789004156402958e-05,20.83946820744523,4.7938244525419614e-05,25.136431211943144
3,5.790384015288444e-05,31.071855197081693,4.7947980772962465e-05,37.40936063932585
4,5.791679789677786e-05,41.304242186718156,4.7957014081716684e-05,49.68229006670855
5,5.792891529584182e-05,51.53662917635462,4.7965344952418306e-05,61.95521949409126
6,5.794019289752078e-05,61.76901616599108,4.797297392597773e-05,74.22814892147396
7,5.795063129656061e-05,72.00140315562754,4.7979901583467737e-05,86.50107834885667
8,5.796023113499335e-05,82.23379014526401,4.7986128546108244e-05,98.77400777623937
9,5.7968993102118666e-05,92.46617713490048,4.799165547524797e-05,111.04693720362208
10,5.79769179344813e-05,102.69856412453694,4.799648307234279e-05,123.31986663100479
11,5.798400641584496e-05,112.9309511141734,4.8000612078930984e-05,135.59279605838748
12,5.799025937716235e-05,123.16333810380986,4.800404327660523e-05,147.86572548577018
13,5.799567769654166e-05,133.39572509344632,4.8006777486981474e-05,160.1386549131529
14,5.8000262299209236e-05,143.62811208308278,4.8008815571664584e-05,172.4115843405356
15,5.800401415746861e-05,153.86049907271925,4.801015843221082e-05,184.6845137679183
16,5.8006934290655834e-05,164.09288606235572,4.801080701008714e-05,196.957443195301
17,5.800902376509109e-05,174.32527305199218,4.801076228662741e-05,209.23037262268372
18,5.801028369402674e-05,184.55766004162865,4.801002528298536e-05,221.50330205006642
19,5.801071523759155e-05,194.79004703126512,4.8008597060084436e-05,233.77623147744913
20,5.801031960273139e-05,205.02243402090158,4.800647871856453e-05,246.04916090483184
21,5.8009098043146335e-05,215.25482101053802,4.800367139872553e-05,258.32209033221454
22,5.800705185922385e-05,225.4872080001745,4.80001762804678e-05,270.5950197595972
23,5.800418239796871e-05,235.71959498981096,4.7995994583229445e-05,282.86794918697996
24,5.800049105292908e-05,245.95198197944742,4.799112756592059e-05,295.14087861436263
25,5.799597926411902e-05,256.1843689690839,4.7985576526854464e-05,307.41380804174537
26,5.7990648517937464e-05,266.41675595872033,4.797934280367543e-05,319.68673746912805
27,5.7984500347083555e-05,276.6491429483568,4.797242777328393e-05,331.9596668965108
28,5.797753633046839e-05,286.88152993799326,4.796483285175835e-05,344.23259632389346
29,5.796975809312335e-05,297.11391692762976,4.7956559494273786e-05,356.5055257512762
30,5.796116730610465e-05,307.3463039172662,4.79476091950179e-05,368.7784551786589
31,5.7951765686394566e-05,317.5786909069027,4.79379834871035e-05,381.0513846060416
32,5.794155499679912e-05,327.81107789653913,4.792768394247833e-05,393.3243140334243
33,5.7930537045842106e-05,338.04346488617557,4.79167121718317e-05,405.59724346080696
34,5.791871368765576e-05,348.27585187581207,4.790506982449812e-05,417.8701728881897
35,5.790608682186787e-05,358.5082388654485,4.7892758588357984e-05,430.1431023155724
36,5.789265839348567e-05,368.740625855085,4.787978018973532e-05,442.4160317429551
37,5.787843039277589e-05,378.97301284472144,4.786613639329238e-05,454.6889611703378
38,5.7863404855141685e-05,389.20539983435793,4.7851829001921526e-05,466.9618905977205
39,5.784758386099605e-05,399.4377868239944,4.7836859856634015e-05,479.2348200251032
40,5.783096953563185e-05,409.67017381363087,4.782123083644587e-05,491.50774945248594
41,5.781356404908844e-05,419.9025608032673,4.7804943858260916e-05,503.7806788798686
42,5.7795369616014944e-05,430.13494779290374,4.7788000876750824e-05,516.0536083072514
43,5.7776388495530326e-05,440.36733478254024,4.777040388423237e-05,528.326537734634
44,5.775662299107981e-05,450.5997217721767,4.7752154910541744e-05,540.5994671620167
45,5.773607545028841e-05,460.8321087618132,4.773325602290607e-05,552.8723965893995
46,5.77147482648108e-05,471.0644957514496,4.771370932581202e-05,565.1453260167822
47,5.769264387017814e-05,481.2968827410861,4.7693516960871686e-05,577.4182554441649
48,5.766976474564167e-05,491.52926973072255,4.767268110668566e-05,589.6911848715475
49,5.7646113414012844e-05,501.761656720359,4.76512039787032e-05,601.9641142989302
50,5.762169244150055e-05,511.9940437099955,4.762908782907978e-05,614.237043726313
51,5.759650443754496e-05,522.2264306996319,4.7606334946531764e-05,626.5099731536957
52,5.7570552054648244e-05,532.4588176892684,4.7582947656188526e-05,638.7829025810784
53,5.7543837988202214e-05,542.6912046789049,4.7558928319441616e-05,651.055832008461
54,5.7516364976312786e-05,552.9235916685413,4.7534279333791404e-05,663.3287614358438
55,5.748813579962129e-05,563.1559786581778,4.750900313269104e-05,675.6016908632265
56,5.745915328112285e-05,573.3883656478142,4.748310218538762e-05,687.8746202906092
57,5.7429420285981556e-05,583.6207526374507,4.745657899676092e-05,700.1475497179919
58,5.739893972134274e-05,593.8531396270872,4.7429436107159306e-05,712.4204791453747
59,5.736771453614212e-05,604.0855266167237,4.7401676092233185e-05,724.6934085727573
60,5.733574772091205e-05,614.3179136063601,4.737330156276583e-05,736.96633800014
61,5.730304230758478e-05,624.5503005959965,4.734431516450163e-05,749.2392674275227
62,5.726960136929278e-05,634.7826875856331,4.731471957797186e-05,761.5121968549055
63,5.723542802016609e-05,645.0150745752695,4.728451751831785e-05,773.7851262822882
64,5.7200525415126996e-05,655.247461564906,4.7253711735111666e-05,786.0580557096708
65,5.716489674968159e-05,665.4798485545424,4.722230501217449e-05,798.3309851370535
66,5.712854525970853e-05,675.7122355441788,4.719030016739227e-05,810.6039145644362
67,5.7091474221245266e-05,685.9446225338154,4.7157700052529166e-05,822.876843991819
68,5.7053686950271106e-05,696.1770095234518,4.712450755303849e-05,835.1497734192017
69,5.701518680248775e-05,706.4093965130883,4.70907255878712e-05,847.4227028465843
70,5.6975977173097093e-05,716.6417835027247,4.705635710928222e-05,859.695632273967
71,5.6936061496576194e-05,726.8741704923613,4.702140510263424e-05,871.9685617013498
72,5.689544324644969e-05,737.1065574819977,4.698587258619926e-05,884.2414911287325
73,5.685412593505952e-05,747.3389444716341,4.694976261095786e-05,896.5144205561152
74,5.6812113113332066e-05,757.5713314612706,4.691307826039617e-05,908.7873499834978
75,5.676940837054254e-05,767.803718450907,4.6875822650300664e-05,921.0602794108806
76,5.672601533407707e-05,778.0361054405436,4.6837998928550553e-05,933.3332088382633
77,5.668193766919203e-05,788.26849243018,4.6799610274908255e-05,945.606138265646
78,5.6637179078770916e-05,798.5008794198164,4.676065990080742e-05,957.8790676930287
79,5.659174330307885e-05,808.7332664094529,4.672115104913899e-05,970.1519971204115
80,5.6545634119514474e-05,818.9656533990894,4.668108699403507e-05,982.4249265477941
81,5.6498855342359556e-05,829.1980403887259,4.6640471040650645e-05,994.6978559751768
82,5.645141082252607e-05,839.4304273783623,4.659930652494338e-05,1006.9707854025595
83,5.640330444730109e-05,849.6628143679987,4.655759681345113e-05,1019.2437148299422
84,5.635454014008913e-05,859.8952013576352,4.651534530306775e-05,1031.516644257325
85,5.630512186015247e-05,870.1275883472717,4.6472555420816597e-05,1043.7895736847076
86,5.625505360234885e-05,880.3599753369082,4.642923062362218e-05,1056.0625031120903
87,5.620433939686728e-05,890.5923623265446,4.6385374398080014e-05,1068.335432539473
88,5.61529833089614e-05,900.824749316181,4.634099026022429e-05,1080.6083619668557
89,5.610098943868072e-05,911.0571363058175,4.629608175529384e-05,1092.8812913942384
90,5.604836192059982e-05,921.289523295454,4.625065245749615e-05,1105.1542208216213
91,5.599510492354524e-05,931.5219102850905,4.620470596976964e-05,1117.427150249004
92,5.5941222650320434e-05,941.7542972747269,4.615824592354398e-05,1129.7000796763866
93,5.588671933742863e-05,951.9866842643634,4.611127597849873e-05,1141.9730091037693
94,5.5831599254793656e-05,962.2190712539999,4.606379982232021e-05,1154.245938531152
95,5.5775866705478735e-05,972.4514582436364,4.601582117045659e-05,1166.5188679585347
96,5.57195260254034e-05,982.6838452332728,4.5967343765871335e-05,1178.7917973859173
97,5.566258158305847e-05,992.9162322229092,4.5918371378794995e-05,1191.0647268133
98,5.560503777921904e-05,1003.1486192125457,4.586890780647524e-05,1203.3376562406827
99,5.554689904665578e-05,1013.3810062021822,4.581895687292534e-05,1215.6105856680656
100,5.5488169849844125e-05,1023.6133931918187,4.576852242867115e-05,1227.8835150954483
101,5.5428854684672033e-05,1033.8457801814552,4.5717608350496344e-05,1240.156444522831
102,5.5368958078145684e-05,1044.0781671710915,4.566621854118628e-05,1252.4293739502136
103,5.5308484588093536e-05,1054.310554160728,4.561435692927021e-05,1264.7023033775963
104,5.524743880286879e-05,1064.5429411503644,4.556202746876222e-05,1276.975232804979
105,5.518582534105e-05,1074.775328140001,4.550923413890046e-05,1289.2481622323617
106,5.512364885114019e-05,1085.0077151296375,4.5455980943885187e-05,1301.5210916597443
107,5.506091401126428e-05,1095.2401021192738,4.5402271912615244e-05,1313.7940210871272
108,5.499762552886513e-05,1105.4724891089104,4.534811109842333e-05,1326.06695051451
109,5.493378814039775e-05,1115.7048760985467,4.529350257880979e-05,1338.3398799418926
110,5.4869406611022216e-05,1125.9372630881833,4.523845045517517e-05,1350.6128093692753
111,5.4804485734295165e-05,1136.1696500778198,4.518295885255155e-05,1362.885738796658
112,5.47390303318597e-05,1146.4020370674561,4.5127031919332523e-05,1375.1586682240406
113,5.467304525313394e-05,1156.6344240570927,4.507067382700198e-05,1387.4315976514233
114,5.460653537499833e-05,1166.866811046729,4.501388876986182e-05,1399.704527078806
115,5.453950560148138e-05,1177.0991980363656,4.495668096475828e-05,1411.9774565061887
116,5.447196086344445e-05,1187.3315850260021,4.489905465080744e-05,1424.2503859335716
117,5.44039061182648e-05,1197.5639720156385,4.484101408911927e-05,1436.5233153609543
118,5.433534634951794e-05,1207.796359005275,4.4782563562520915e-05,1448.796244788337
119,5.426628656665837e-05,1218.0287459949116,4.472370737527875e-05,1461.0691742157196
120,5.4196731804699346e-05,1228.2611329845479,4.4664449852819496e-05,1473.3421036431023
121,5.412668712389144e-05,1238.4935199741844,4.460479534145038e-05,1485.615033070485
122,5.4056157609400166e-05,1248.7259069638208,4.4544748208078216e-05,1497.8879624978676
123,5.3985148370982254e-05,1258.9582939534573,4.4484312839927686e-05,1510.1608919252503
124,5.391366454266124e-05,1269.1906809430939,4.442349364425872e-05,1522.4338213526332
125,5.3841711282401706e-05,1279.4230679327302,4.436229504808295e-05,1534.706750780016
126,5.3769293771782934e-05,1289.6554549223667,4.430072149787928e-05,1546.9796802073986
127,5.369641721567128e-05,1299.887841912003,4.4238777459308845e-05,1559.2526096347813
128,5.362308684189192e-05,1310.1202289016396,4.417646741692897e-05,1571.525539062164
129,5.354930790089957e-05,1320.3526158912762,4.411379587390653e-05,1583.7984684895466
130,5.3475085665448536e-05,1330.5850028809125,4.405076735173051e-05,1596.0713979169293
131,5.3400425430261776e-05,1340.817389870549,4.398738638992391e-05,1608.344327344312
132,5.332533251169938e-05,1351.0497768601854,4.392365754575501e-05,1620.6172567716947
133,5.324981224742628e-05,1361.282163849822,4.3859585393947924e-05,1632.8901861990776
134,5.3173869996079166e-05,1371.5145508394585,4.3795174526392704e-05,1645.1631156264602
135,5.309751113693289e-05,1381.7469378290948,4.373042955185464e-05,1657.436045053843
136,5.302074106956618e-05,1391.9793248187314,4.366535509568324e-05,1669.7089744812256
137,5.29435652135268e-05,1402.2117118083677,4.359995579952063e-05,1681.9819039086083
138,5.2865989007995945e-05,1412.4440987980042,4.353423632100933e-05,1694.254833335991
139,5.2788017911452584e-05,1422.6764857876408,4.3468201333499824e-05,1706.5277627633736
140,5.2709657401336764e-05,1432.908872777277,4.3401855525757496e-05,1718.8006921907563
141,5.263091297371281e-05,1443.1412597669137,4.33352036016692e-05,1731.0736216181392
142,5.255179014293199e-05,1453.3736467565502,4.326825027994961e-05,1743.346551045522
143,5.2472294441294834e-05,1463.6060337461865,4.3201000293847e-05,1755.6194804729046
144,5.2392431418712965e-05,1473.838420735823,4.3133458390848976e-05,1767.8924099002872
145,5.231220664237078e-05,1484.0708077254594,4.306562933238759e-05,1780.16533932767
146,5.2231625696386706e-05,1494.303194715096,4.299751789354458e-05,1792.4382687550526
147,5.2150694181474246e-05,1504.5355817047325,4.292912886275605e-05,1804.7111981824353
148,5.206941771460282e-05,1514.7679686943688,4.2860467041517175e-05,1816.984127609818
149,5.1987801928658314e-05,1525.0003556840054,4.279153724408661e-05,1829.2570570372006
150,5.19058524721036e-05,1535.2327426736417,4.272234429719086e-05,1841.5299864645835
151,5.182357500863876e-05,1545.4651296632783,4.265289303972838e-05,1853.8029158919662
152,5.1740975216861397e-05,1555.6975166529148,4.2583188322473794e-05,1866.075845319349
153,5.16580587899267e-05,1565.9299036425512,4.2513235007781875e-05,1878.3487747467316
154,5.1574831435207545e-05,1576.1622906321877,4.24430379692916e-05,1890.6217041741143
155,5.1491298873954637e-05,1586.394677621824,4.237260209163016e-05,1902.894633601497
156,5.1407466840956535e-05,1596.6270646114606,4.2301932270116994e-05,1915.1675630288796
157,5.1323341084199956e-05,1606.8594516010971,4.223103341046791e-05,1927.4404924562623
158,5.123892736452989e-05,1617.0918385907335,4.2159910428499226e-05,1939.7134218836452
159,5.115423145531003e-05,1627.32422558037,4.208856824983207e-05,1951.9863513110279
160,5.106925914208328e-05,1637.5566125700066,4.201701180959678e-05,1964.2592807384106
161,5.098401622223247e-05,1647.788999559643,4.194524605213748e-05,1976.5322101657932
162,5.089850850464115e-05,1658.0213865492794,4.187327593071684e-05,1988.805139593176
163,5.081274180935484e-05,1668.2537735389158,4.1801106407221015e-05,2001.0780690205586
164,5.072672196724239e-05,1678.4861605285523,4.1728742451864905e-05,2013.3509984479413
165,5.064045481965755e-05,1688.7185475181889,4.165618904289757e-05,2025.623927875324
166,5.055394621810121e-05,1698.9509345078252,4.158345116630803e-05,2037.8968573027066
167,5.0467202023883506e-05,1709.1833214974617,4.151053381553128e-05,2050.1697867300895
168,5.038022810778682e-05,1719.415708487098,4.1437441991154807e-05,2062.442716157472
169,5.029303034972872e-05,1729.6480954767346,4.136418070062527e-05,2074.715645584855
170,5.0205614638425637e-05,1739.8804824663712,4.129075495795574e-05,2086.9885750122376
171,5.011798687105701e-05,1750.1128694560075,4.1217169783433307e-05,2099.2615044396202
172,5.003015295292968e-05,1760.345256445644,4.114343020332702e-05,2111.534433867003
173,4.9942118797143134e-05,1770.5776434352804,4.1069541249596475e-05,2123.8073632943856
174,4.9853890324254946e-05,1780.810030424917,4.0995507959600824e-05,2136.0802927217683
175,4.976547346194716e-05,1791.0424174145535,4.092133537580818e-05,2148.353222149151
176,4.9676874144693035e-05,1801.2748044041898,4.084702854550581e-05,2160.6261515765336
177,4.9588098313424384e-05,1811.5071913938264,4.077259252051057e-05,2172.8990810039163
178,4.9499151915199836e-05,1821.7395783834627,4.069803235688025e-05,2185.172010431299
179,4.941004090287349e-05,1831.9719653730992,4.0623353114625336e-05,2197.4449398586817
180,4.932077123476447e-05,1842.2043523627358,4.0548559857421415e-05,2209.717869286065
181,4.923134887432712e-05,1852.4367393523721,4.047365765232231e-05,2221.9907987134475
182,4.9141779789822e-05,1862.6691263420087,4.039865156947386e-05,2234.26372814083
183,4.905206995398762e-05,1872.9015133316452,4.032354668182837e-05,2246.536657568213
184,4.896222534371309e-05,1883.1339003212815,4.0248348064859864e-05,2258.8095869955955
185,4.887225193971148e-05,1893.366287310918,4.017306079627998e-05,2271.082516422978
186,4.8782155726194115e-05,1903.5986743005544,4.009768995575476e-05,2283.355445850361
187,4.8691942690545726e-05,1913.831061290191,4.002224062462205e-05,2295.6283752777435
188,4.8601618823000564e-05,1924.0634482798275,3.994671788560997e-05,2307.901304705126
189,4.851119011631931e-05,1934.2958352694639,3.987112682255593e-05,2320.174234132509
190,4.842066256546713e-05,1944.5282222591004,3.979547252012672e-05,2332.4471635598916
191,4.833004216729254e-05,1954.7606092487367,3.9719760063539386e-05,2344.7200929872743
192,4.823933492020736e-05,1964.9929962383733,3.9643994538282986e-05,2356.993022414657
193,4.814854682386769e-05,1975.2253832280098,3.956818102984131e-05,2369.2659518420396
194,4.805768387885587e-05,1985.4577702176462,3.9492324623416466e-05,2381.5388812694223
195,4.796675208636359e-05,1995.6901572072827,3.941643040365355e-05,2393.811810696805
196,4.787575744787606e-05,2005.922544196919,3.934050345436614e-05,2406.0847401241876
197,4.7784705964857186e-05,2016.1549311865556,3.926454885826285e-05,2418.357669551571
198,4.769360363843609e-05,2026.3873181761921,3.9188571696674963e-05,2430.6305989789535
199,4.760245646909459e-05,2036.6197051658285,3.911257704928494e-05,2442.903528406336
200,4.751127045635593e-05,2046.852092155465,3.9036569993856195e-05,2455.176457833719
201,4.742005159847472e-05,2057.0844791451013,3.896055560596368e-05,2467.4493872611015
202,4.732880589212805e-05,2067.316866134738,3.8884538958725816e-05,2479.722316688484
203,4.7237539332107846e-05,2077.5492531243744,3.880852512253732e-05,2491.995246115867
204,4.7146257911014464e-05,2087.7816401140108,3.873251916480329e-05,2504.2681755432495
205,4.705496761895159e-05,2098.014027103647,3.865652614967437e-05,2516.541104970632
206,4.696367444322244e-05,2108.246414093284,3.858055113778309e-05,2528.814034398015
207,4.687238436802713e-05,2118.47880108292,3.850459918598133e-05,2541.0869638253976
208,4.67811033741616e-05,2128.7111880725565,3.8428675347079094e-05,2553.3598932527802
209,4.668983743871765e-05,2138.9435750621933,3.8352784669584315e-05,2565.632822680163
210,4.6598592534784507e-05,2149.1759620518296,3.827693219744409e-05,2577.9057521075456
211,4.650737463115163e-05,2159.408349041466,3.820112296978693e-05,2590.1786815349283
212,4.641618969201305e-05,2169.6407360311027,3.812536202066643e-05,2602.451610962311
213,4.6325043676672984e-05,2179.873123020739,3.804965437880615e-05,2614.7245403896936
214,4.6233942539252954e-05,2190.1055100103754,3.797400506734577e-05,2626.9974698170768
215,4.6142892228400327e-05,2200.337897000012,3.789841910358859e-05,2639.2703992444594
216,4.605189868699832e-05,2210.5702839896485,3.782290149875015e-05,2651.543328671842
217,4.5960967851877426e-05,2220.802670979285,3.7747457257708554e-05,2663.816258099225
218,4.58701056535284e-05,2231.035057968921,3.7672091378755705e-05,2676.0891875266075
219,4.577931801581668e-05,2241.267444958558,3.759680885335022e-05,2688.36211695399
220,4.568861085569837e-05,2251.4998319481942,3.7521614665871494e-05,2700.635046381373
221,4.5597990082937684e-05,2261.7322189378306,3.744651379337527e-05,2712.9079758087555
222,4.550746159982607e-05,2271.9646059274673,3.737151120535059e-05,2725.180905236138
223,4.541703130090265e-05,2282.1969929171037,3.729661186347803e-05,2737.453834663521
224,4.532670507267649e-05,2292.42937990674,3.722182072138952e-05,2749.7267640909035
225,4.523648879335025e-05,2302.661766896377,3.714714272442946e-05,2761.999693518286
226,4.514638833254555e-05,2312.894153886013,3.7072582809417304e-05,2774.272622945669
227,4.505640955102982e-05,2323.1265408756494,3.699814590441166e-05,2786.5455523730516
228,4.4966558300444886e-05,2333.3589278652858,3.692383692847577e-05,2798.8184818004343
229,4.4876840423037114e-05,2343.5913148549225,3.6849660791444456e-05,2811.091411227817
230,4.478726175138917e-05,2353.823701844559,3.677562239369264e-05,2823.3643406551996
231,4.469782810815347e-05,2364.056088834195,3.670172662590521e-05,2835.6372700825827
232,4.4608545305787244e-05,2374.288475823832,3.662797836884853e-05,2847.9101995099654
233,4.451941914628934e-05,2384.5208628134683,3.655438249314336e-05,2860.183128937348
234,4.443045542093857e-05,2394.7532498031046,3.648094385903936e-05,2872.456058364731
235,4.434165991003387e-05,2404.9856367927414,3.6407667316191026e-05,2884.7289877921135
236,4.4253038382636145e-05,2415.2180237823777,3.633455770343527e-05,2897.001917219496
237,4.416459659631159e-05,2425.450410772014,3.6261619848570485e-05,2909.274846646879
238,4.407634029687712e-05,2435.682797761651,3.6188858568137185e-05,2921.5477760742615
239,4.398827521814712e-05,2445.915184751287,3.611627866720014e-05,2933.820705501644
240,4.390040708168214e-05,2456.1475717409235,3.6043884939132187e-05,2946.093634929027
241,4.381274159653933e-05,2466.37995873056,3.597168216539949e-05,2958.3665643564095
242,4.372528445902442e-05,2476.6123457201966,3.589967511534849e-05,2970.639493783792
243,4.36380413524457e-05,2486.844732709833,3.58278685459944e-05,2982.912423211175
244,4.355101794686951e-05,2497.077119699469,3.57562672018112e-05,2995.1853526385576
245,4.346421989887765e-05,2507.309506689106,3.5684875814523436e-05,3007.4582820659402
246,4.337765285132651e-05,2517.5418936787423,3.56136991028994e-05,3019.731211493323
247,4.329132243310784e-05,2527.7742806683787,3.5542741772546056e-05,3032.0041409207056
248,4.3205234258911535e-05,2538.0066676580154,3.5472008515705544e-05,3044.2770703480887
249,4.3119393928989965e-05,2548.2390546476518,3.540150401105335e-05,3056.5499997754714
250,4.303380702892415e-05,2558.471441637288,3.533123292349789e-05,3068.822929202854
251,4.2948479129391824e-05,2568.7038286269244,3.5261199903982094e-05,3081.0958586302368
252,4.28634157859371e-05,2578.936215616561,3.519140958928623e-05,3093.3687880576194
253,4.277862253874206e-05,2589.1686026061975,3.5121866601832644e-05,3105.641717485002
254,4.269410491240012e-05,2599.400989595834,3.5052575549491986e-05,3117.914646912385
255,4.2609868415691095e-05,2609.6333765854706,3.498354102539113e-05,3130.1875763397675
256,4.2525918541358165e-05,2619.865763575107,3.491476760772274e-05,3142.46050576715
257,4.2442260765886584e-05,2630.0981505647433,3.4846259859556465e-05,3154.733435194533
258,4.2358900549284216e-05,2640.33053755438,3.477802232865178e-05,3167.0063646219155
259,4.22758433348638e-05,2650.5629245440164,3.4710059547272506e-05,3179.279294049298
260,4.219309454902714e-05,2660.7953115336527,3.464237603200295e-05,3191.552223476681
261,4.211065960105097e-05,2671.0276985232895,3.457497628356571e-05,3203.8251529040635
262,4.2028543882874696e-05,2681.260085512926,3.4507864786641115e-05,3216.098082331446
263,4.194675276888991e-05,2691.492472502562,3.4441046009688366e-05,3228.371011758829
264,4.1865291615731705e-05,2701.7248594921984,3.437452440476832e-05,3240.6439411862116
265,4.178416576207181e-05,2711.957246481835,3.430830440736783e-05,3252.9168706135947
266,4.17033805284135e-05,2722.1896334714716,3.4242390436225934e-05,3265.1898000409774
267,4.1622941216888325e-05,2732.422020461108,3.417678689316151e-05,3277.46272946836
268,4.15428531110546e-05,2742.6544074507447,3.4111498162902706e-05,3289.7356588957427
269,4.1463121475697766e-05,2752.886794440381,3.404652861291794e-05,3302.0085883231254
270,4.13837515566324e-05,2763.1191814300173,3.3981882593248695e-05,3314.281517750508
271,4.130474858050621e-05,2773.351568419654,3.3917564436343714e-05,3326.554447177891
272,4.122611775460567e-05,2783.5839554092904,3.385357845689519e-05,3338.8273766052735
273,4.114786426666346e-05,2793.8163423989267,3.378992895167621e-05,3351.100306032656
274,4.106999328466774e-05,2804.048729388563,3.3726620199380224e-05,3363.373235460039
275,4.0992509956673206e-05,2814.2811163782,3.366365646046191e-05,3375.6461648874215
276,4.091541941061382e-05,2824.513503367836,3.360104197697971e-05,3387.919094314804
277,4.083872675411742e-05,2834.7458903574725,3.353878097244019e-05,3400.192023742187
278,4.076243707432204e-05,2844.9782773471093,3.347687765164372e-05,3412.4649531695695
279,4.0686555437694065e-05,2855.2106643367456,3.341533620053212e-05,3424.737882596952
280,4.0611086889848e-05,2865.443051326382,3.335416078603769e-05,3437.010812024335
281,4.053603645536812e-05,2875.6754383160187,3.3293355555933974e-05,3449.2837414517176
282,4.0461409137631825e-05,2885.907825305655,3.323292463868817e-05,3461.5566708791007
283,4.038720991863477e-05,2896.1402122952913,3.3172872143315067e-05,3473.8296003064834
284,4.0313443758817566e-05,2906.372599284928,3.3113202159232665e-05,3486.102529733866
285,4.024011559689453e-05,2916.6049862745645,3.305391875611937e-05,3498.3754591612487
286,4.016723034968381e-05,2926.837373264201,3.299502598377286e-05,3510.6483885886314
287,4.0094792911939455e-05,2937.069760253837,3.293652787197041e-05,3522.921318016014
288,4.002280815618514e-05,2947.302147243474,3.2878428430330986e-05,3535.1942474433968
289,3.995128093254952e-05,2957.53453423311,3.2820731648178784e-05,3547.4671768707794
290,3.988021606860339e-05,2967.7669212227465,3.276344149440842e-05,3559.740106298162
291,3.980961836919846e-05,2977.9993082123833,3.2706561917351735e-05,3572.013035725545
292,3.9739492616307874e-05,2988.2316952020196,3.265009684464601e-05,3584.2859651529275
293,3.9669843568868285e-05,2998.464082191656,3.259405018310399e-05,3596.55889458031
294,3.960067596262373e-05,3008.6964691812927,3.2538425818585226e-05,3608.831824007693
295,3.953199450997115e-05,3018.928856170929,3.248322761586914e-05,3621.1047534350755
296,3.9463803899807364e-05,3029.1612431605654,3.242845941852954e-05,3633.377682862458
297,3.9396108797377954e-05,3039.3936301502017,3.23741250488107e-05,3645.650612289841
298,3.9328913844127676e-05,3049.6260171398385,3.232022830750501e-05,3657.9235417172235
299,3.926222365755234e-05,3059.858404129475,3.226677297383206e-05,3670.1964711446067
300,3.919604283105264e-05,3070.090791119111,3.221376280531934e-05,3682.4694005719894
301,3.913037593378914e-05,3080.323178108748,3.216120153768435e-05,3694.742329999372
302,3.9065227510539345e-05,3090.5555650983842,3.210909288471831e-05,3707.0152594267547
303,3.9000602081555896e-05,3100.7879520880206,3.2057440538171265e-05,3719.2881888541374
304,3.893650414242673e-05,3111.0203390776574,3.200624816763873e-05,3731.56111828152
305,3.887293816393654e-05,3121.2527260672937,3.195551942044985e-05,3743.8340477089027
306,3.88099085919298e-05,3131.48511305693,3.190525792155687e-05,3756.1069771362854
307,3.874741984717558e-05,3141.717500046567,3.185546727342624e-05,3768.379906563668
308,3.8685476325233616e-05,3151.949887036203,3.180615105593108e-05,3780.652835991051
309,3.862408239632197e-05,3162.1822740258394,3.175731282624511e-05,3792.9257654184335
310,3.856324240518634e-05,3172.4146610154758,3.170895611873797e-05,3805.198694845816
311,3.8502960670970676e-05,3182.6470480051125,3.166108444487196e-05,3817.471624273199
312,3.844324148708948e-05,3192.879434994749,3.161370129310033e-05,3829.7445537005815
313,3.8384089121101304e-05,3203.111821984385,3.1566810128766726e-05,3842.017483127964
314,3.832550781458409e-05,3213.344208974022,3.1520414394006255e-05,3854.290412555347
315,3.8267501783011604e-05,3223.5765959636583,3.147451750764779e-05,3866.5633419827295
316,3.8210075215631556e-05,3233.8089829532946,3.142912286511769e-05,3878.8362714101127
317,3.815323227534501e-05,3244.0413699429314,3.138423383834497e-05,3891.1092008374953
318,3.809697709858728e-05,3254.2737569325677,3.133985377566759e-05,3903.382130264878
319,3.804131379521025e-05,3264.506143922204,3.1295986001740356e-05,3915.6550596922607
320,3.798624644836599e-05,3274.738530911841,3.125263381744397e-05,3927.9279891196434
321,3.7931779114391865e-05,3284.970917901477,3.1209800499795444e-05,3940.200918547026
322,3.787791582269695e-05,3295.2033048911135,3.116748930185989e-05,3952.4738479744087
323,3.782466057564978e-05,3305.43569188075,3.112570345266344e-05,3964.7467774017914
324,3.777201734846754e-05,3315.6680788703866,3.108444615710772e-05,3977.019706829174
325,3.7719990089106454e-05,3325.900465860023,3.104372059588528e-05,3989.2926362565568
326,3.7668582718153616e-05,3336.1328528496592,3.100352992539655e-05,4001.5655656839394
327,3.7617799128720055e-05,3346.365239839296,3.09638772776679e-05,4013.838495111322
328,3.756764318633506e-05,3356.5976268289323,3.0924765760271e-05,4026.111424538705
329,3.751811872884191e-05,3366.8300138185687,3.088619845624342e-05,4038.3843539660875
330,3.7469229566294715e-05,3377.0624008082054,3.084817842401037e-05,4050.65728339347
331,3.742097948085663e-05,3387.2947877978418,3.0810708697307746e-05,4062.930212820853
332,3.737337222669925e-05,3397.527174787478,3.077379228510631e-05,4075.2031422482355
333,3.7326411529903194e-05,3407.7595617771144,3.0737432171537076e-05,4087.4760716756186
334,3.728010108836004e-05,3417.991948766751,3.070163131581784e-05,4099.749001103001
335,3.723444457167531e-05,3428.2243357563875,3.066639265218091e-05,4112.0219305303835
336,3.7189445621072655e-05,3438.456722746024,3.0631719089801924e-05,4124.294859957767
337,3.714510784929933e-05,3448.6891097356606,3.059761351272988e-05,4136.567789385149
338,3.710143484053272e-05,3458.921496725297,3.056407877981825e-05,4148.840718812532
339,3.7058430150288025e-05,3469.1538837149333,3.053111772465714e-05,4161.113648239914
340,3.701609730532708e-05,3479.38627070457,3.0498733155506687e-05,4173.386577667297
341,3.697443980356835e-05,3489.6186576942064,3.046692785523141e-05,4185.65950709468
342,3.693346111399794e-05,3499.8510446838427,3.043570458123571e-05,4197.932436522063
343,3.6893164676581705e-05,3510.0834316734795,3.0405066065400435e-05,4210.205365949446
344,3.685355390217856e-05,3520.315818663116,3.037501501402043e-05,4222.478295376828
345,3.6814632172454626e-05,3530.548205652752,3.0345554107743144e-05,4234.751224804211
346,3.677640283979866e-05,3540.7805926423885,3.0316686001508395e-05,4247.0241542315935
347,3.673886922723835e-05,3551.0129796320252,3.028841332448889e-05,4259.297083658977
348,3.670203462835773e-05,3561.2453666216616,3.026073868003197e-05,4271.570013086359
349,3.6665902307215505e-05,3571.477753611298,3.023366464560222e-05,4283.842942513742
350,3.6630475498264495e-05,3581.7101406009347,3.0207193772725158e-05,4296.115871941124
351,3.6595757406271955e-05,3591.942527590571,3.0181328586931706e-05,4308.388801368507
352,3.6561751206240887e-05,3602.1749145802073,3.0156071587703834e-05,4320.6617307958895
353,3.6528460043332334e-05,3612.407301569844,3.0131425248420936e-05,4332.934660223273
354,3.649588703278855e-05,3622.6396885594804,3.0107392016307323e-05,4345.207589650655
355,3.64640352598572e-05,3632.8720755491167,3.0083974312380432e-05,4357.480519078038
356,3.643290777971632e-05,3643.104462538753,3.00611745314001e-05,4369.75344850542
357,3.6402507617400325e-05,3653.33684952839,3.0038995041818597e-05,4382.026377932803
358,3.637283776772679e-05,3663.569236518026,3.001743818573164e-05,4394.299307360186
359,3.6343901195224186e-05,3673.8016235076625,2.9996506278830212e-05,4406.572236787569
360,3.631570083406038e-05,3684.0340104972993,2.9976201610353184e-05,4418.845166214952
361,3.628823958797206e-05,3694.2663974869356,2.9956526443040916e-05,4431.118095642334
362,3.626152033019495e-05,3704.498784476572,2.9937483013089498e-05,4443.391025069717
363,3.623554590339485e-05,3714.7311714662087,2.991907353010599e-05,4455.663954497099
364,3.621031911959946e-05,3724.963558455845,2.9901300177064297e-05,4467.936883924483
365,3.618584276013106e-05,3735.1959454454814,2.9884165110261947e-05,4480.209813351865
366,3.616211957553988e-05,3745.428332435118,2.9867670459277578e-05,4492.482742779248
367,3.6139152285538266e-05,3755.6607194247545,2.985181832692925e-05,4504.75567220663
368,3.6116943578935646e-05,3765.893106414391,2.98366107892334e-05,4517.028601634013
369,3.6095496113574124e-05,3776.125493404027,2.982204989536468e-05,4529.3015310613955
370,3.607481251626498e-05,3786.357880393664,2.9808137667616385e-05,4541.574460488779
371,3.605489538272566e-05,3796.5902673833,2.979487610136172e-05,4553.847389916161
372,3.603574727751762e-05,3806.8226543729365,2.9782267165015663e-05,4566.120319343544
373,3.601737073398485e-05,3817.0550413625733,2.977031279999756e-05,4578.393248770926
374,3.5999768254192995e-05,3827.2874283522096,2.9759014920694435e-05,4590.666178198309
375,3.598294230886918e-05,3837.519815341846,2.9748375414424913e-05,4602.939107625692
376,3.596689533734255e-05,3847.7522023314827,2.9738396141403818e-05,4615.212037053075
377,3.595162974748531e-05,3857.984589321119,2.972907893470744e-05,4627.484966480458
378,3.593714791565453e-05,3868.2169763107554,2.9720425600239384e-05,4639.75789590784
379,3.592345218663447e-05,3878.4493633003917,2.9712437916697082e-05,4652.030825335223
380,3.5910544873579605e-05,3888.6817502900285,2.970511763553896e-05,4664.303754762605
381,3.589842825795814e-05,3898.914137279665,2.9698466480951996e-05,4676.576684189989
382,3.58871045894961e-05,3909.146524269301,2.9692486149820188e-05,4688.849613617371
383,3.587657608612215e-05,3919.378911258938,2.968717831169333e-05,4701.122543044754
384,3.5866844933912806e-05,3929.6112982485743,2.9682544608756463e-05,4713.395472472136
385,3.5857913287038226e-05,3939.8436852382106,2.9678586655799876e-05,4725.668401899519
386,3.584978326770861e-05,3950.0760722278474,2.967530604018965e-05,4737.9413313269015
387,3.584245696612106e-05,3960.3084592174837,2.967270432183873e-05,4750.214260754285
388,3.5835936440406967e-05,3970.54084620712,2.96707830331785e-05,4762.487190181667
389,3.5830223716579944e-05,3980.773233196757,2.966954367913091e-05,4774.76011960905
390,3.582532078848414e-05,3991.005620186393,2.966898773708109e-05,4787.033049036432
391,3.582122961774323e-05,4001.2380071760294,2.9669116656850416e-05,4799.305978463815
392,3.58179521337097e-05,4011.4703941656658,2.9669931860670157e-05,4811.578907891198
393,3.5815490233414656e-05,4021.7027811553025,2.9671434743155447e-05,4823.851837318581
394,3.581384578151816e-05,4031.935168144939,2.9673626671279863e-05,4836.124766745964
395,3.58130206102599e-05,4042.167555134575,2.9676508984350423e-05,4848.397696173346
396,3.581301651941031e-05,4052.399942124212,2.9680082993982902e-05,4860.670625600729
397,3.58138352762223e-05,4062.6323291138483,2.9684349984077766e-05,4872.943555028111
398,3.581547861538311e-05,4072.8647161034846,2.9689311210796415e-05,4885.2164844554945
399,3.581794823896676e-05,4083.0971030931214,2.9694967902537867e-05,4897.489413882877
400,3.582124581638693e-05,4093.3294900827577,2.970132125991588e-05,4909.76234331026
401,3.582537298435011e-05,4103.561877072394,2.970837245573639e-05,4922.035272737642
402,3.583033134680922e-05,4113.79426406203,2.971612263497545e-05,4934.308202165025
403,3.583612247491752e-05,4124.026651051667,2.9724572914757453e-05,4946.5811315924075
404,3.5842747906983056e-05,4134.259038041304,2.9733724384333775e-05,4958.854061019791
405,3.5850209148423275e-05,4144.49142503094,2.9743578105061797e-05,4971.126990447173
406,3.58585076717201e-05,4154.723812020577,2.9754135110384215e-05,4983.399919874556
407,3.586764491637537e-05,4164.956199010213,2.9765396405808745e-05,4995.672849301938
408,3.587762228886652e-05,4175.188585999849,2.9777362968888208e-05,5007.945778729321
409,3.58884411626027e-05,4185.420972989486,2.9790035749200866e-05,5020.2187081567035
410,3.5900102877881166e-05,4195.653359979122,2.9803415668331077e-05,5032.491637584087
411,3.5912608741844006e-05,4205.885746968759,2.9817503619850422e-05,5044.76456701147
412,3.592596002843515e-05,4216.118133958395,2.98323004692989e-05,5057.037496438852
413,3.5940157978357736e-05,4226.350520948032,2.984780705416664e-05,5069.310425866235
414,3.595520379903175e-05,4236.582907937668,2.9864024183875796e-05,5081.583355293617
415,3.5971098664552e-05,4246.815294927304,2.9880952639762758e-05,5093.8562847210005
416,3.598784371564627e-05,4257.047681916941,2.989859317506064e-05,5106.129214148383
417,3.600544005963389e-05,4267.280068906578,2.9916946514882083e-05,5118.402143575766
418,3.602388877038458e-05,4277.512455896214,2.993601335620225e-05,5130.675073003148
419,3.604319088827743e-05,4287.744842885851,2.9955794367842186e-05,5142.948002430531
420,3.606334742016027e-05,4297.977229875487,2.997629019045234e-05,5155.2209318579135
421,3.60843593393094e-05,4308.209616865123,2.9997501436496428e-05,5167.493861285297
422,3.6106227585389305e-05,4318.44200385476,3.001942869023548e-05,5179.766790712679
423,3.61289530644129e-05,4328.674390844396,3.0042072507712113e-05,5192.039720140062
424,3.6152536648701885e-05,4338.906777834033,3.006543341673516e-05,5204.312649567444
425,3.6176979176847386e-05,4349.1391648236695,3.0089511916864397e-05,5216.585578994827
426,3.6202281453670927e-05,4359.371551813306,3.011430847939558e-05,5228.8585084222095
427,3.622844425018545e-05,4369.603938802942,3.0139823547345625e-05,5241.131437849593
428,3.625546830355681e-05,4379.8363257925785,3.0166057535438157e-05,5253.404367276976
429,3.62833543170654e-05,4390.068712782215,3.0193010830089108e-05,5265.677296704358
430,3.6312102960067895e-05,4400.301099771852,3.022068378939259e-05,5277.950226131741
431,3.634171486795955e-05,4410.533486761488,3.024907674310704e-05,5290.223155559123
432,3.6372190642136406e-05,4420.765873751125,3.0278189992641476e-05,5302.4960849865065
433,3.6403530849957935e-05,4430.998260740761,3.0308023811041997e-05,5314.769014413889
434,3.6435736024709814e-05,4441.230647730397,3.033857844297847e-05,5327.041943841272
435,3.6468806665566976e-05,4451.463034720034,3.0369854104731415e-05,5339.314873268654
436,3.6502743237556925e-05,4461.69542170967,3.040185098417912e-05,5351.587802696037
437,3.6537546171523196e-05,4471.927808699307,3.043456924078484e-05,5363.860732123419
438,3.657321586408912e-05,4482.1601956889435,3.0468009005584327e-05,5376.133661550803
439,3.6609752677621755e-05,4492.39258267858,3.0502170381173417e-05,5388.406590978185
440,3.664715694019614e-05,4502.624969668216,3.0537053441695875e-05,5400.679520405568
441,3.668542894555966e-05,4512.8573566578525,3.0572658232831405e-05,5412.95244983295
442,3.6724568953096776e-05,4523.089743647489,3.060898477178382e-05,5425.225379260333
443,3.6764577187793887e-05,4533.322130637125,3.064603304726943e-05,5437.4983086877155
444,3.6805453840204415e-05,4543.554517626762,3.0683803019505536e-05,5449.771238115099
445,3.684719906641423e-05,4553.786904616399,3.072229462019922e-05,5462.044167542482
446,3.6889812988007236e-05,4564.019291606035,3.076150775253614e-05,5474.317096969864
447,3.693329569203118e-05,4574.251678595671,3.0801442291169745e-05,5486.590026397247
448,3.697764723096377e-05,4584.484065585308,3.084209808221034e-05,5498.862955824629
449,3.7022867622678975e-05,4594.716452574944,3.0883474943214635e-05,5511.1358852520125
450,3.706895685041358e-05,4604.948839564581,3.092557266317529e-05,5523.408814679395
451,3.711591486273401e-05,4615.181226554218,3.09683910025107e-05,5535.681744106778
452,3.7163741573503434e-05,4625.413613543854,3.10119296930549e-05,5547.95467353416
453,3.721243686184904e-05,4635.64600053349,3.105618843804775e-05,5560.227602961543
454,3.726200057212964e-05,4645.878387523127,3.110116691212515e-05,5572.500532388925
455,3.73124325139035e-05,4656.110774512763,3.114686476130962e-05,5584.773461816309
456,3.7363732461896435e-05,4666.343161502399,3.119328160300083e-05,5597.046391243691
457,3.7415900155970264e-05,4676.575548492036,3.124041702596653e-05,5609.319320671074
458,3.746893530109133e-05,4686.807935481673,3.128827059033357e-05,5621.592250098456
459,3.752283756729957e-05,4697.040322471309,3.1336841827579e-05,5633.865179525839
460,3.757760658967764e-05,4707.272709460945,3.13861302405216e-05,5646.1381089532215
461,3.763324196832049e-05,4717.505096450582,3.143613530331335e-05,5658.411038380605
462,3.768974326830509e-05,4727.737483440218,3.1486856461431266e-05,5670.683967807988
463,3.774711001966061e-05,4737.969870429855,3.153829313166931e-05,5682.95689723537
464,3.7805341717338767e-05,4748.202257419492,3.159044470213061e-05,5695.229826662753
465,3.786443782118457e-05,4758.434644409128,3.164331053221978e-05,5707.502756090135
466,3.792439775590744e-05,4768.667031398764,3.1696889952635494e-05,5719.7756855175185
467,3.798522091105239e-05,4778.899418388401,3.1751182265363285e-05,5732.048614944901
468,3.804690664097192e-05,4789.131805378037,3.180618674366848e-05,5744.321544372284
469,3.810945426479797e-05,4799.364192367673,3.186190263208944e-05,5756.594473799666
470,3.8172863066414275e-05,4809.5965793573105,3.1918329146430965e-05,5768.867403227049
471,3.823713229442913e-05,4819.828966346947,3.197546547375789e-05,5781.140332654431
472,3.830226116214854e-05,4830.061353336583,3.203331077238904e-05,5793.4132620818145
473,3.836824884754963e-05,4840.293740326219,3.209186417189127e-05,5805.686191509197
474,3.843509449325455e-05,4850.526127315856,3.215112477307378e-05,5817.95912093658
475,3.8502797206504585e-05,4860.758514305492,3.221109164798277e-05,5830.232050363962
476,3.8571356059134996e-05,4870.990901295129,3.2271763839896204e-05,5842.504979791345
477,3.8640770087549795e-05,4881.223288284766,3.2333140363318865e-05,5854.7779092187275
478,3.871103829269743e-05,4891.455675274402,3.239522020397778e-05,5867.050838646111
479,3.878215964004651e-05,4901.688062264038,3.245800231881775e-05,5879.323768073494
480,3.885413305956212e-05,4911.920449253675,3.2521485635997246e-05,5891.596697500876
481,3.892695744568259e-05,4922.152836243311,3.2585669054884574e-05,5903.869626928259
482,3.900063165729669e-05,4932.385223232947,3.2650551446054226e-05,5916.142556355641
483,3.907515451772124e-05,4942.6176102225845,3.271613165128371e-05,5928.415485783024
484,3.9150524814679246e-05,4952.849997212221,3.278240848355048e-05,5940.688415210407
485,3.922674130027849e-05,4963.082384201857,3.2849380727029286e-05,5952.96134463779
486,3.930380269099065e-05,4973.3147711914935,3.29170471370898e-05,5965.234274065172
487,3.938170766763088e-05,4983.54715818113,3.298540644029458e-05,5977.507203492555
488,3.9460454875337915e-05,4993.779545170766,3.3054457334397267e-05,5989.780132919937
489,3.954004292355464e-05,5004.0119321604025,3.312419848834129e-05,6002.0530623473205
490,3.9620470386009424e-05,5014.24431915004,3.3194628542258715e-05,6014.325991774703
491,3.970173580069763e-05,5024.476706139676,3.3265746107469604e-05,6026.598921202086
492,3.978383766986398e-05,5034.709093129312,3.333754976648157e-05,6038.871850629468
493,3.98667744599855e-05,5044.941480118949,3.341003807298988e-05,6051.144780056851
494,3.995054460175475e-05,5055.173867108585,3.3483209551877794e-05,6063.4177094842335
495,4.003514649006398e-05,5065.406254098221,3.355706269921732e-05,6075.690638911617
496,4.012057848398971e-05,5075.638641087859,3.363159598227037e-05,6087.963568339
497,4.0206838906777996e-05,5085.871028077495,3.3706807839490335e-05,6100.236497766382
498,4.0293926045830285e-05,5096.103415067131,3.378269668052399e-05,6112.509427193765
499,4.038183815269002e-05,5106.3358020567675,3.38592608862139e-05,6124.782356621147
500,4.047057344302975e-05,5116.568189046404,3.3936498808601244e-05,6137.05528604853
501,4.0560130096638904e-05,5126.80057603604,3.4014408770929e-05,6149.328215475913
502,4.065050625741261e-05,5137.0329630256765,3.40929890676457e-05,6161.601144903296
503,4.074170003334063e-05,5147.265350015314,3.417223796440946e-05,6173.874074330678
504,4.083370949649751e-05,5157.49773700495,3.425215369809266e-05,6186.147003758061
505,4.092653268303319e-05,5167.730123994586,3.433273447678704e-05,6198.419933185443
506,4.102016759316439e-05,5177.962510984223,3.441397847980918e-05,6210.6928626128265
507,4.111461219116694e-05,5188.194897973859,3.449588385770663e-05,6222.965792040209
508,4.12098644053685e-05,5198.427284963495,3.457844873226439e-05,6235.238721467592
509,4.130592212814248e-05,5208.659671953133,3.466167119651217e-05,6247.511650894974
510,4.140278321590247e-05,5218.892058942769,3.4745549314731736e-05,6259.784580322357
511,4.150044548909755e-05,5229.124445932405,3.483008112246527e-05,6272.057509749739
512,4.1598906732208574e-05,5239.356832922042,3.491526462652399e-05,6284.330439177123
513,4.169816469374505e-05,5249.589219911678,3.50010978049974e-05,6296.603368604506
514,4.179821708624306e-05,5259.821606901314,3.508757860726307e-05,6308.876298031888
515,4.1899061586264036e-05,5270.053993890951,3.517470495399719e-05,6321.149227459271
516,4.200069583439424e-05,5280.286380880588,3.526247473718539e-05,6333.422156886653
517,4.2103117435245474e-05,5290.518767870224,3.535088582013455e-05,6345.695086314036
518,4.220632395745639e-05,5300.75115485986,3.5439936037484804e-05,6357.968015741419
519,4.231031293369489e-05,5310.983541849497,3.552962319522259e-05,6370.240945168802
520,4.241508186066145e-05,5321.215928839133,3.5619945070694045e-05,6382.513874596184
521,4.25206281990935e-05,5331.448315828769,3.5710899412619186e-05,6394.786804023567
522,4.262694937377056e-05,5341.680702818407,3.580248394110669e-05,6407.059733450949
523,4.2734042773520505e-05,5351.913089808043,3.589469634766945e-05,6419.3326628783325
524,4.284190575122701e-05,5362.145476797679,3.598753429524073e-05,6431.605592305715
525,4.295053562383764e-05,5372.377863787316,3.608099541819099e-05,6443.878521733098
526,4.305992967237336e-05,5382.610250776952,3.6175077322345594e-05,6456.15145116048
527,4.317008514193887e-05,5392.842637766588,3.626977758500301e-05,6468.424380587863
528,4.3280999241734135e-05,5403.075024756225,3.6365093754954e-05,6480.697310015245
529,4.3392669145066865e-05,5413.307411745862,3.6461023352501324e-05,6492.970239442629
530,4.350509198936632e-05,5423.539798735498,3.65575638694804e-05,6505.243168870012
531,4.361826487619814e-05,5433.7721857251345,3.6654712769280594e-05,6517.516098297394
532,4.3732184871280164e-05,5444.004572714771,3.6752467486867424e-05,6529.789027724777
533,4.384684900449966e-05,5454.236959704407,3.6850825428805474e-05,6542.061957152159
534,4.396225426993162e-05,5464.469346694043,3.694978397328216e-05,6554.334886579542
535,4.407839762585821e-05,5474.701733683681,3.704934047013235e-05,6566.607816006925
536,4.4195275994789387e-05,5484.934120673317,3.714949224086378e-05,6578.880745434308
537,4.431288626348501e-05,5495.166507662953,3.725023657868333e-05,6591.15367486169
538,4.443122528297784e-05,5505.39889465259,3.7351570748524196e-05,6603.426604289073
539,4.455028986859803e-05,5515.631281642226,3.745349198707396e-05,6615.699533716455
540,4.467007679999875e-05,5525.863668631862,3.7555997502803504e-05,6627.9724631438385
541,4.4790582821183353e-05,5536.096055621499,3.765908447599681e-05,6640.245392571221
542,4.491180464053343e-05,5546.328442611136,3.776275005878177e-05,6652.518321998604
543,4.503373893083862e-05,5556.560829600772,3.7866991375161894e-05,6664.791251425986
544,4.515638232932748e-05,5566.7932165904085,3.7971805521048945e-05,6677.064180853369
545,4.527973143769991e-05,5577.025603580045,3.807718956429652e-05,6689.337110280751
546,4.5403782822160744e-05,5587.257990569681,3.818314054473467e-05,6701.6100397081345
547,4.552853301345489e-05,5597.4903775593175,3.828965547420544e-05,6713.882969135518
548,4.565397850690391e-05,5607.722764548954,3.839673133659943e-05,6726.1558985629
549,4.5780115762443866e-05,5617.955151538591,3.8504365087893507e-05,6738.428827990283
550,4.590694120466465e-05,5628.187538528227,3.8612553656189236e-05,6750.701757417665
551,4.603445122285101e-05,5638.419925517864,3.8721293941752636e-05,6762.974686845048
552,4.616264217102473e-05,5648.6523125075,3.8830582817054925e-05,6775.247616272431
553,4.6291510367988446e-05,5658.884699497136,3.894041712681427e-05,6787.520545699814
554,4.6421052097370974e-05,5669.117086486773,3.905079368803858e-05,6799.793475127196
555,4.6551263607674245e-05,5679.34947347641,3.9161709290069603e-05,6812.066404554579
556,4.6682141112321546e-05,5689.581860466046,3.9273160694627894e-05,6824.339333981961
557,4.681368078970756e-05,5699.814247455683,3.9385144635859106e-05,6836.612263409344
558,4.694587878324997e-05,5710.046634445319,3.949765782038118e-05,6848.885192836727
559,4.7078731201442424e-05,5720.279021434955,3.9610696927332964e-05,6861.15812226411
560,4.7212234117909366e-05,5730.5114084245915,3.972425860842377e-05,6873.431051691492
561,4.734638357146236e-05,5740.743795414228,3.983833948798426e-05,6885.703981118875
562,4.748117556615818e-05,5750.976182403865,3.99529361630184e-05,6897.976910546257
563,4.7616606071358254e-05,5761.208569393501,4.00680452032567e-05,6910.2498399736405
564,4.775267102179019e-05,5771.440956383138,4.018366315121065e-05,6922.522769401024
565,4.788936631761082e-05,5781.673343372774,4.029978652222833e-05,6934.795698828406
566,4.8026687824470764e-05,5791.90573036241,4.041641180455144e-05,6947.068628255789
567,4.816463137358097e-05,5802.138117352047,4.0533535459373245e-05,6959.341557683171
568,4.8303192761780965e-05,5812.370504341684,4.065115392089824e-05,6971.614487110554
569,4.844236775160866e-05,5822.60289133132,4.0769263596402696e-05,6983.887416537937
570,4.8582152071372174e-05,5832.835278320957,4.088786086629668e-05,6996.16034596532
571,4.8722541415223254e-05,5843.067665310593,4.100694208418745e-05,7008.433275392702
572,4.886353144323269e-05,5853.300052300229,4.112650357694403e-05,7020.706204820085
573,4.900511778146728e-05,5863.532439289866,4.124654164476315e-05,7032.979134247467
574,4.914729602206879e-05,5873.764826279502,4.1367052561236605e-05,7045.25206367485
575,4.9290061723334937e-05,5883.997213269139,4.148803257341988e-05,7057.524993102233
576,4.943341040980168e-05,5894.2296002587755,4.160947790190227e-05,7069.797922529616
577,4.9577337572328086e-05,5904.461987248412,4.173138474087818e-05,7082.070851956998
578,4.9721838668182536e-05,5914.694374238048,4.185374925822004e-05,7094.343781384381
579,4.9866909121131105e-05,5924.926761227684,4.19765675955525e-05,7106.616710811763
580,5.0012544321527794e-05,5935.159148217321,4.209983586832813e-05,7118.8896402391465
581,5.0158739626406694e-05,5945.391535206958,4.2223550165904356e-05,7131.16256966653
582,5.0305490359576024e-05,5955.623922196594,4.234770655162211e-05,7143.435499093912
583,5.045279181171434e-05,5965.856309186231,4.247230106288584e-05,7155.708428521295
584,5.060063924046843e-05,5976.088696175867,4.259732971124479e-05,7167.981357948677
585,5.074902787055348e-05,5986.321083165503,4.2722788482476103e-05,7180.25428737606
586,5.0897952893855e-05,5996.55347015514,4.284867333666912e-05,7192.527216803443
587,5.10474094695329e-05,6006.785857144776,4.2974980208311415e-05,7204.800146230826
588,5.119739272412763e-05,6017.018244134413,4.310170500637599e-05,7217.073075658208
589,5.1347897751668186e-05,6027.2506311240495,4.3228843614410615e-05,7229.346005085591
590,5.1498919613782314e-05,6037.483018113686,4.3356391890627964e-05,7241.618934512973
591,5.165045333980879e-05,6047.715405103322,4.3484345667997866e-05,7253.891863940356
592,5.180249392691174e-05,6057.9477920929585,4.3612700754340746e-05,7266.164793367739
593,5.195503634019687e-05,6068.180179082595,4.374145293242302e-05,7278.437722795122
594,5.210807551283018e-05,6078.412566072231,4.387059796005355e-05,7290.710652222504
595,5.2261606346158456e-05,6088.644953061868,4.400013157018228e-05,7302.983581649887
596,5.2415623709832065e-05,6098.877340051505,4.413004947099986e-05,7315.256511077269
597,5.2570122441929764e-05,6109.109727041141,4.42603473460395e-05,7327.5294405046525
598,5.272509734908581e-05,6119.342114030777,4.439102085427989e-05,7339.802369932036
599,5.288054320661907e-05,6129.574501020414,4.452206563025004e-05,7352.075299359418
600,5.303645475866442e-05,6139.80688801005,4.4653477284135914e-05,7364.348228786801
601,5.319282671830625e-05,6150.039274999687,4.47852514018882e-05,7376.621158214183
602,5.334965376771422e-05,6160.271661989324,4.491738354533225e-05,7388.894087641566
603,5.3506930558281065e-05,6170.50404897896,4.5049869252279364e-05,7401.167017068949
604,5.366465171076298e-05,6180.736435968596,4.5182704036640085e-05,7413.439946496332
605,5.3822811815421656e-05,6190.9688229582325,4.5315883388538625e-05,7425.712875923714
606,5.398140543216914e-05,6201.201209947869,4.5449402774429624e-05,7437.985805351097
607,5.4140427090714486e-05,6211.433596937505,4.558325763721611e-05,7450.258734778479
608,5.429987129071287e-05,6221.665983927142,4.571744339636952e-05,7462.531664205862
609,5.445973250191691e-05,6231.898370916779,4.5851955448051146e-05,7474.804593633245
610,5.46200051643303e-05,6242.130757906415,4.598678916523552e-05,7487.077523060628
611,5.478068368836362e-05,6252.363144896051,4.612193989783547e-05,7499.35045248801
612,5.494176245499249e-05,6262.595531885688,4.6257402972828854e-05,7511.623381915393
613,5.5103235815917985e-05,6272.827918875324,4.639317369438712e-05,7523.896311342775
614,5.526509809372942e-05,6283.060305864961,4.652924734400564e-05,7536.1692407701585
615,5.542734358206931e-05,6293.292692854598,4.6665619180635666e-05,7548.442170197542
616,5.5589966545800786e-05,6303.525079844234,4.68022844408182e-05,7560.715099624924
617,5.575296122117714e-05,6313.75746683387,4.693923833881966e-05,7572.988029052307
618,5.591632181601389e-05,6323.989853823507,4.707647606676909e-05,7585.260958479689
619,5.60800425098631e-05,6334.222240813143,4.721399279479754e-05,7597.533887907072
620,5.624411745418995e-05,6344.454627802779,4.73517836711788e-05,7609.8068173344545
621,5.6408540772551785e-05,6354.687014792416,4.7489843822472365e-05,7622.079746761838
622,5.657330656077941e-05,6364.919401782053,4.762816835366785e-05,7634.35267618922
623,5.673840888716072e-05,6375.151788771689,4.776675234833149e-05,7646.625605616603
624,5.690384179262691e-05,6385.384175761325,4.790559086875419e-05,7658.898535043985
625,5.706959929094059e-05,6395.616562750962,4.804467895610164e-05,7671.171464471368
626,5.723567536888687e-05,6405.848949740598,4.8184011630566185e-05,7683.444393898751
627,5.740206398646619e-05,6416.081336730235,4.8323583891520344e-05,7695.717323326134
628,5.7568759077089964e-05,6426.313723719872,4.846339071767244e-05,7707.990252753516
629,5.773575454777847e-05,6436.546110709508,4.860342706722388e-05,7720.263182180899
630,5.790304427936103e-05,6446.778497699144,4.874368787802837e-05,7732.536111608281
631,5.8070622126678696e-05,6457.010884688781,4.888416806775291e-05,7744.809041035664
632,5.8238481918789157e-05,6467.243271678417,4.9024862534040634e-05,7757.081970463048
633,5.840661745917427e-05,6477.475658668053,4.916576615467558e-05,7769.35489989043
634,5.857502252594974e-05,6487.7080456576905,4.9306873787749274e-05,7781.627829317813
635,5.874369087207738e-05,6497.940432647327,4.944818027182907e-05,7793.900758745195
636,5.891261622557953e-05,6508.172819636963,4.958968042612856e-05,7806.173688172578
637,5.9081792289756146e-05,6518.4052066265995,4.973136905067963e-05,7818.4466175999605
638,5.9251212743404056e-05,6528.637593616236,4.987324092650655e-05,7830.719547027344
639,5.942087124103865e-05,6538.869980605872,5.0015290815801685e-05,7842.992476454726
640,5.9590761413118174e-05,6549.102367595509,5.015751346210347e-05,7855.265405882109
641,5.976087686626999e-05,6559.334754585146,5.02999035904758e-05,7867.538335309491
642,5.9931211183519605e-05,6569.567141574782,5.044245590768963e-05,7879.811264736874
643,6.0101757924521985e-05,6579.799528564418,5.0585165102406204e-05,7892.084194164257
644,6.0272510625795134e-05,6590.031915554055,5.07280258453624e-05,7904.35712359164
645,6.044346280095614e-05,6600.264302543691,5.087103278955766e-05,7916.630053019022
646,6.061460794095972e-05,6610.496689533327,5.1014180570442974e-05,7928.902982446405
647,6.078593951433891e-05,6620.7290765229645,5.1157463806111686e-05,7941.175911873787
648,6.095745096744826e-05,6630.961463512601,5.130087709749221e-05,7953.44884130117
649,6.112913572470952e-05,6641.193850502237,5.1444415028542435e-05,7965.721770728554
650,6.13009871888594e-05,6651.4262374918735,5.1588072166446214e-05,7977.994700155936
651,6.147299874119997e-05,6661.65862448151,5.173184306181164e-05,7990.267629583319
652,6.164516374185128e-05,6671.891011471146,5.187572224887104e-05,8002.540559010701
653,6.181747553000652e-05,6682.1233984607825,5.201970424568303e-05,8014.813488438084
654,6.198992742418906e-05,6692.35578545042,5.2163783554336325e-05,8027.0864178654665
655,6.216251272251246e-05,6702.588172440056,5.2307954661155465e-05,8039.35934729285
656,6.233522470294247e-05,6712.820559429692,5.245221203690815e-05,8051.632276720232
657,6.25080566235614e-05,6723.052946419329,5.259655013701483e-05,8063.905206147615
658,6.268100172283474e-05,6733.285333408965,5.2740963401759844e-05,8076.178135574997
659,6.285405321988038e-05,6743.517720398601,5.288544625650437e-05,8088.45106500238
660,6.302720431473995e-05,6753.750107388239,5.302999311190139e-05,8100.723994429763
661,6.32004481886523e-05,6763.982494377875,5.317459836411243e-05,8112.996923857146
662,6.337377800432975e-05,6774.214881367511,5.331925639502601e-05,8125.269853284528
663,6.35471869062362e-05,6784.447268357148,5.3463961572478075e-05,8137.542782711911
664,6.37206680208677e-05,6794.679655346784,5.360870825047412e-05,8149.815712139293
665,6.389421445703534e-05,6804.91204233642,5.375349076941314e-05,8162.088641566676
666,6.406781930615025e-05,6815.1444293260565,5.389830345631351e-05,8174.36157099406
667,6.424147564251117e-05,6825.376816315694,5.4043140625040425e-05,8186.634500421442
668,6.441517652359373e-05,6835.60920330533,5.418799657653541e-05,8198.907429848825
669,6.458891499034259e-05,6845.841590294966,5.433286559904734e-05,8211.180359276208
670,6.476268406746549e-05,6856.073977284603,5.447774196836548e-05,8223.45328870359
671,6.493647676372932e-05,6866.306364274239,5.462261994805413e-05,8235.726218130972
672,6.511028607225888e-05,6876.538751263875,5.476749378968902e-05,8247.999147558356
673,6.528410497083746e-05,6886.771138253513,5.4912357733095735e-05,8260.272076985739
674,6.545792642220976e-05,6897.003525243149,5.5057206006589376e-05,8272.54500641312
675,6.563174337438684e-05,6907.235912232785,5.520203282721657e-05,8284.817935840503
676,6.580554876095352e-05,6917.468299222422,5.534683240099862e-05,8297.090865267886
677,6.597933550137766e-05,6927.700686212058,5.54915989231769e-05,8309.36379469527
678,6.615309650132158e-05,6937.933073201694,5.563632657845947e-05,8321.63672412265
679,6.632682465295575e-05,6948.165460191331,5.578100954126992e-05,8333.909653550034
680,6.650051283527459e-05,6958.397847180968,5.592564197599737e-05,8346.182582977417
681,6.667415391441406e-05,6968.630234170604,5.6070218037248545e-05,8358.4555124048
682,6.684774074397184e-05,6978.86262116024,5.621473187010132e-05,8370.728441832181
683,6.702126616532899e-05,6989.095008149877,5.635917761036011e-05,8383.001371259565
684,6.719472300797424e-05,6999.327395139513,5.650354938481256e-05,8395.274300686948
685,6.736810408982989e-05,7009.559782129149,5.664784131148838e-05,8407.54723011433
686,6.754140221757977e-05,7019.792169118787,5.679204749991925e-05,8419.820159541714
687,6.771461018699941e-05,7030.024556108423,5.693616205140087e-05,8432.093088969095
688,6.78877207832881e-05,7040.256943098059,5.7080179059256235e-05,8444.366018396478
689,6.806072678140284e-05,7050.489330087696,5.7224092609100645e-05,8456.638947823862
690,6.823362094639427e-05,7060.721717077332,5.73678967791082e-05,8468.911877251245
691,6.840639603374463e-05,7070.954104066968,5.75115856402802e-05,8481.184806678626
692,6.857904478970743e-05,7081.186491056605,5.765515325671451e-05,8493.45773610601
693,6.875155995164932e-05,7091.418878046242,5.779859368587704e-05,8505.730665533392
694,6.892393424839347e-05,7101.651265035878,5.794190097887431e-05,8518.003594960775
695,6.909616040056516e-05,7111.8836520255145,5.808506918072786e-05,8530.276524388157
696,6.9268231120939e-05,7122.116039015151,5.8228092330650055e-05,8542.54945381554
697,6.944013911478794e-05,7132.348426004787,5.83709644623211e-05,8554.822383242923
698,6.961187708023424e-05,7142.5808129944235,5.851367960416794e-05,8567.095312670306
699,6.978343770860208e-05,7152.81319998406,5.865623177964439e-05,8579.368242097687
700,6.99548136847721e-05,7163.045586973697,5.879861500751281e-05,8591.64117152507
701,7.012599768753735e-05,7173.277973963333,5.8940823302126955e-05,8603.914100952454
702,7.029698238996135e-05,7183.51036095297,5.908285067371653e-05,8616.187030379837
703,7.046776045973765e-05,7193.742747942606,5.922469112867301e-05,8628.45995980722
704,7.063832455955101e-05,7203.975134932242,5.936633866983675e-05,8640.732889234601
705,7.080866734744024e-05,7214.207521921879,5.9507787296785665e-05,8653.005818661984
706,7.097878147716293e-05,7224.439908911516,5.964903100612502e-05,8665.278748089368
707,7.114865959856133e-05,7234.672295901152,5.979006379177865e-05,8677.55167751675
708,7.131829435793023e-05,7244.9046828907885,5.993087964528146e-05,8689.824606944132
709,7.148767839838624e-05,7255.137069880425,6.007147255607332e-05,8702.097536371515
710,7.165680436023843e-05,7265.369456870061,6.0211836511794034e-05,8714.370465798898
711,7.182566488136092e-05,7275.6018438596975,6.035196549857971e-05,8726.643395226281
712,7.199425259756635e-05,7285.834230849334,6.04918535013602e-05,8738.916324653663
713,7.21625601429815e-05,7296.066617838971,6.0631494504158124e-05,8751.189254081046
714,7.23305801504237e-05,7306.299004828607,6.077088249038853e-05,8763.462183508429
715,7.249830525177909e-05,7316.531391818244,6.0910011443160206e-05,8775.735112935812
716,7.266572807838215e-05,7326.76377880788,6.104887534557788e-05,8788.008042363193
717,7.283284126139647e-05,7336.996165797516,6.118746818104575e-05,8800.280971790577
718,7.299963743219703e-05,7347.228552787153,6.132578393357188e-05,8812.55390121796
719,7.316610922275368e-05,7357.46093977679,6.146381658807395e-05,8824.826830645343
720,7.333224926601588e-05,7367.693326766426,6.160156013068585e-05,8837.099760072726
721,7.349805019629887e-05,7377.925713756063,6.173900854906555e-05,8849.372689500107
722,7.366350464967074e-05,7388.158100745699,6.187615583270385e-05,8861.64561892749
723,7.382860526434113e-05,7398.390487735335,6.201299597323414e-05,8873.918548354874
724,7.399334468105074e-05,7408.622874724972,6.214952296474322e-05,8886.191477782257
725,7.415771554346218e-05,7418.855261714608,6.228573080408309e-05,8898.464407209638
726,7.432171049855179e-05,7429.087648704245,6.242161349118361e-05,8910.737336637021
727,7.448532219700266e-05,7439.320035693881,6.255716502936621e-05,8923.010266064404
728,7.46485432935988e-05,7449.552422683518,6.269237942565827e-05,8935.283195491787
729,7.481136644762005e-05,7459.784809673154,6.282725069110863e-05,8947.556124919169
730,7.497378432323821e-05,7470.01719666279,6.296177284110396e-05,8959.829054346552
731,7.513578958991428e-05,7480.249583652427,6.309593989568558e-05,8972.101983773935
732,7.529737492279606e-05,7490.481970642064,6.322974587986766e-05,8984.374913201318
733,7.545853300311744e-05,7500.7143576317,6.336318482395571e-05,8996.6478426287
734,7.5619256518598e-05,7510.946744621337,6.349625076386616e-05,9008.920772056083
735,7.57795381638436e-05,7521.179131610973,6.362893774144646e-05,9021.193701483466
736,7.593937064074792e-05,7531.411518600609,6.376123980479611e-05,9033.466630910849
737,7.609874665889474e-05,7541.643905590246,6.389315100858802e-05,9045.739560338232
738,7.625765893596078e-05,7551.876292579882,6.402466541439121e-05,9058.012489765613
739,7.641610019811959e-05,7562.108679569519,6.415577709099317e-05,9070.285419192996
740,7.657406318044581e-05,7572.3410665591555,6.428648011472384e-05,9082.55834862038
741,7.673154062732041e-05,7582.573453548792,6.44167685697795e-05,9094.831278047763
742,7.688852529283626e-05,7592.805840538428,6.454663654854748e-05,9107.104207475144
743,7.704500994120451e-05,7603.038227528064,6.467607815193131e-05,9119.377136902527
744,7.720098734716139e-05,7613.270614517701,6.480508748967675e-05,9131.65006632991
745,7.735645029637572e-05,7623.503001507337,6.493365868069756e-05,9143.922995757293
746,7.75113915858567e-05,7633.735388496974,6.506178585340255e-05,9156.195925184675
747,7.766580402436232e-05,7643.967775486611,6.518946314602261e-05,9168.468854612058
748,7.78196804328082e-05,7654.200162476247,6.531668470693812e-05,9180.741784039441
749,7.797301364467672e-05,7664.432549465883,6.544344469500696e-05,9193.014713466824
750,7.812579650642657e-05,7674.66493645552,6.556973727989285e-05,9205.287642894205
751,7.827802187790274e-05,7684.897323445156,6.569555664239388e-05,9217.560572321589
752,7.842968263274672e-05,7695.129710434793,6.582089697477141e-05,9229.833501748972
753,7.858077165880677e-05,7705.3620974244295,6.594575248107916e-05,9242.106431176355
754,7.873128185854876e-05,7715.594484414066,6.607011737749298e-05,9254.379360603738
755,7.888120614946709e-05,7725.826871403702,6.619398589264004e-05,9266.65229003112
756,7.903053746449559e-05,7736.0592583933385,6.631735226792911e-05,9278.925219458502
757,7.917926875241885e-05,7746.291645382975,6.644021075788023e-05,9291.198148885886
758,7.932739297828325e-05,7756.524032372611,6.656255563045517e-05,9303.471078313269
759,7.947490312380854e-05,7766.756419362248,6.668438116738741e-05,9315.74400774065
760,7.962179218779896e-05,7776.988806351885,6.680568166451271e-05,9328.016937168033
761,7.976805318655463e-05,7787.221193341521,6.692645143209945e-05,9340.289866595416
762,7.991367915428284e-05,7797.453580331157,6.704668479517893e-05,9352.5627960228
763,8.005866314350918e-05,7807.685967320794,6.716637609387592e-05,9364.83572545018
764,8.020299822548868e-05,7817.91835431043,6.728551968373913e-05,9377.108654877564
765,8.034667749061662e-05,7828.150741300067,6.740410993607143e-05,9389.381584304947
766,8.04896940488391e-05,7838.383128289704,6.752214123826001e-05,9401.65451373233
767,8.06320410300639e-05,7848.61551527934,6.763960799410669e-05,9413.927443159711
768,8.077371158457041e-05,7858.847902268976,6.775650462415786e-05,9426.200372587095
769,8.091469888341943e-05,7869.0802892586125,6.787282556603423e-05,9438.473302014478
770,8.1054996118863e-05,7879.312676248249,6.798856527476043e-05,9450.74623144186
771,8.119459650475344e-05,7889.545063237885,6.810371822309442e-05,9463.019160869244
772,8.133349327695222e-05,7899.777450227522,6.821827890185661e-05,9475.292090296625
773,8.147167969373801e-05,7910.009837217159,6.833224182025866e-05,9487.565019724008
774,8.16091490362149e-05,7920.242224206795,6.844560150623188e-05,9499.837949151392
775,8.174589460871951e-05,7930.474611196431,6.85583525067555e-05,9512.110878578775
776,8.188190973922778e-05,7940.706998186068,6.867048938818439e-05,9524.383808006156
777,8.201718777976108e-05,7950.939385175704,6.87820067365763e-05,9536.65673743354
778,8.215172210679182e-05,7961.171772165341,6.88928991580189e-05,9548.929666860922
779,8.228550612164828e-05,7971.404159154978,6.90031612789562e-05,9561.202596288305
780,8.241853325091864e-05,7981.636546144614,6.91127877465143e-05,9573.475525715687
781,8.255079694685465e-05,7991.86893313425,6.922177322882714e-05,9585.74845514307
782,8.268229068777401e-05,8002.101320123887,6.933011241536089e-05,9598.021384570453
783,8.281300797846226e-05,8012.333707113523,6.943780001723866e-05,9610.294313997836
784,8.29429423505737e-05,8022.566094103159,6.954483076756368e-05,9622.567243425217
785,8.307208736303149e-05,8032.7984810927965,6.965119942174274e-05,9634.8401728526
786,8.320043660242674e-05,8043.030868082433,6.975690075780801e-05,9647.113102279984
787,8.332798368341665e-05,8053.263255072069,6.986192957673903e-05,9659.386031707367
788,8.345472224912164e-05,8063.495642061705,6.996628070278324e-05,9671.65896113475
789,8.358064597152148e-05,8073.728029051342,7.006994898377624e-05,9683.931890562131
790,8.370574855185045e-05,8083.960416040978,7.017292929146102e-05,9696.204819989514
791,8.383002372099094e-05,8094.192803030615,7.02752165218063e-05,9708.477749416897
792,8.39534652398664e-05,8104.425190020252,7.037680559532419e-05,9720.75067884428
793,8.407606689983291e-05,8114.657577009888,7.047769145738683e-05,9733.023608271662
794,8.419782252306945e-05,8124.889963999524,7.057786907854218e-05,9745.296537699045
795,8.431872596296691e-05,8135.122350989161,7.067733345482873e-05,9757.569467126428
796,8.443877110451602e-05,8145.354737978797,7.077607960808942e-05,9769.842396553811
797,8.45579518646936e-05,8155.587124968433,7.087410258628436e-05,9782.115325981193
798,8.46762621928476e-05,8165.8195119580705,7.097139746380259e-05,9794.388255408576
799,8.479369607108082e-05,8176.051898947707,7.106795934177277e-05,9806.661184835959
800,8.491024751463297e-05,8186.284285937343,7.116378334837283e-05,9818.934114263342
801,8.502591057226149e-05,8196.51667292698,7.125886463913827e-05,9831.207043690723
802,8.514067932662059e-05,8206.749059916616,7.13531983972695e-05,9843.479973118106
803,8.52545478946388e-05,8216.981446906253,7.14467798339379e-05,9855.75290254549
804,8.536751042789508e-05,8227.213833895888,7.153960418859071e-05,9868.025831972873
805,8.547956111299315e-05,8237.446220885526,7.163166672925459e-05,9880.298761400256
806,8.559069417193396e-05,8247.678607875161,7.172296275283789e-05,9892.571690827637
807,8.570090386248706e-05,8257.910994864798,7.181348758543177e-05,9904.84462025502
808,8.581018447855936e-05,8268.143381854436,7.19032365826096e-05,9917.117549682403
809,8.591853035056293e-05,8278.375768844071,7.199220512972555e-05,9929.390479109787
810,8.602593584578042e-05,8288.608155833708,7.208038864221116e-05,9941.663408537168
811,8.613239536872881e-05,8298.840542823344,7.216778256587102e-05,9953.936337964551
812,8.623790336152149e-05,8309.07292981298,7.225438237717647e-05,9966.209267391934
813,8.634245430422788e-05,8319.305316802616,7.234018358355838e-05,9978.482196819317
814,8.644604271523172e-05,8329.537703792254,7.242518172369772e-05,9990.755126246699
815,8.654866315158684e-05,8339.77009078189,7.250937236781538e-05,10003.028055674082
816,8.665031020937108e-05,8350.002477771526,7.259275111795962e-05,10015.300985101465
817,8.67509785240384e-05,8360.234864761163,7.267531360829247e-05,10027.573914528848
818,8.685066277076837e-05,8370.467251750799,7.275705550537416e-05,10039.84684395623
819,8.694935766481394e-05,8380.699638740436,7.283797250844623e-05,10052.119773383612
820,8.704705796184681e-05,8390.932025730071,7.291806034971243e-05,10064.392702810996
821,8.714375845830086e-05,8401.164412719709,7.299731479461833e-05,10076.665632238379
822,8.72394539917128e-05,8411.396799709346,7.307573164212913e-05,10088.938561665762
823,8.733413944106117e-05,8421.629186698981,7.315330672500532e-05,10101.211491093143
824,8.742780972710263e-05,8431.861573688619,7.323003591007709e-05,10113.484420520526
825,8.752045981270595e-05,8442.093960678254,7.330591509851639e-05,10125.75734994791
826,8.761208470318376e-05,8452.326347667891,7.338094022610733e-05,10138.030279375293
827,8.770267944662172e-05,8462.558734657527,7.345510726351481e-05,10150.303208802674
828,8.77922391342054e-05,8472.791121647164,7.3528412216551e-05,10162.576138230057
829,8.788075890054453e-05,8483.023508636801,7.360085112644e-05,10174.84906765744
830,8.796823392399467e-05,8493.255895626437,7.367242007008048e-05,10187.121997084823
831,8.805465942697676e-05,8503.488282616074,7.37431151603062e-05,10199.394926512205
832,8.814003067629338e-05,8513.72066960571,7.381293254614491e-05,10211.667855939588
833,8.822434298344313e-05,8523.953056595346,7.388186841307446e-05,10223.94078536697
834,8.830759170493182e-05,8534.185443584984,7.394991898327761e-05,10236.213714794354
835,8.83897722425812e-05,8544.417830574619,7.401708051589412e-05,10248.486644221735
836,8.847088004383506e-05,8554.650217564256,7.408334930727117e-05,10260.759573649118
837,8.855091060206226e-05,8564.882604553892,7.414872169121103e-05,10273.032503076502
838,8.862985945685742e-05,8575.114991543529,7.421319403921729e-05,10285.305432503885
839,8.870772219433842e-05,8585.347378533164,7.427676276073804e-05,10297.578361931268
840,8.87844944474414e-05,8595.579765522802,7.43394243034076e-05,10309.85129135865
841,8.886017189621242e-05,8605.812152512439,7.44011751532853e-05,10322.124220786032
842,8.893475026809677e-05,8616.044539502074,7.446201183509246e-05,10334.397150213415
843,8.900822533822498e-05,8626.276926491711,7.452193091244662e-05,10346.670079640799
844,8.9080592929696e-05,8636.509313481347,7.458092898809386e-05,10358.94300906818
845,8.91518489138572e-05,8646.741700470984,7.463900270413841e-05,10371.215938495563
846,8.922198921058175e-05,8656.97408746062,7.469614874227001e-05,10383.488867922946
847,8.929100978854264e-05,8667.206474450257,7.475236382398863e-05,10395.76179735033
848,8.935890666548346e-05,8677.438861439894,7.480764471082725e-05,10408.03472677771
849,8.94256759084866e-05,8687.67124842953,7.486198820457156e-05,10420.307656205094
850,8.949131363423783e-05,8697.903635419167,7.491539114747755e-05,10432.580585632477
851,8.95558160092879e-05,8708.136022408802,7.496785042248642e-05,10444.85351505986
852,8.961917925031108e-05,8718.36840939844,7.501936295343703e-05,10457.126444487241
853,8.968139962436005e-05,8728.600796388075,7.506992570527568e-05,10469.399373914624
854,8.974247344911805e-05,8738.833183377712,7.511953568426346e-05,10481.672303342008
855,8.980239709314754e-05,8749.06557036735,7.516818993818081e-05,10493.94523276939
856,8.986116697613539e-05,8759.297957356985,7.521588555652948e-05,10506.218162196774
857,8.991877956913498e-05,8769.530344346622,7.526261967073203e-05,10518.491091624155
858,8.997523139480485e-05,8779.762731336257,7.530838945432826e-05,10530.764021051538
859,9.003051902764397e-05,8789.995118325895,7.535319212316945e-05,10543.036950478921
860,9.008463909422364e-05,8800.227505315532,7.539702493560925e-05,10555.309879906305
861,9.01375882734158e-05,8810.459892305167,7.543988519269255e-05,10567.582809333686
862,9.018936329661814e-05,8820.692279294804,7.548177023834082e-05,10579.855738761069
863,9.02399609479756e-05,8830.92466628444,7.552267745953534e-05,10592.128668188452
864,9.028937806459817e-05,8841.157053274077,7.55626042864972e-05,10604.401597615835
865,9.033761153677559e-05,8851.389440263712,7.560154819286451e-05,10616.674527043217
866,9.038465830818803e-05,8861.62182725335,7.5639506695867e-05,10628.9474564706
867,9.043051537611365e-05,8871.854214242987,7.567647735649755e-05,10641.220385897983
868,9.047517979163204e-05,8882.086601232622,7.571245777968079e-05,10653.493315325366
869,9.051864865982453e-05,8892.31898822226,7.574744561443904e-05,10665.766244752747
870,9.056091913997057e-05,8902.551375211895,7.578143855405495e-05,10678.03917418013
871,9.060198844574048e-05,8912.783762201532,7.581443433623168e-05,10690.312103607514
872,9.064185384538466e-05,8923.016149191168,7.584643074324959e-05,10702.585033034897
873,9.06805126619188e-05,8933.248536180805,7.58774256021203e-05,10714.85796246228
874,9.071796227330572e-05,8943.480923170442,7.590741678473776e-05,10727.130891889661
875,9.075420011263315e-05,8953.713310160078,7.59364022080261e-05,10739.403821317044
876,9.07892236682879e-05,8963.945697149715,7.596437983408441e-05,10751.676750744427
877,9.082303048412615e-05,8974.17808413935,7.599134767032888e-05,10763.94968017181
878,9.085561815964014e-05,8984.410471128987,7.601730376963148e-05,10776.222609599192
879,9.08869843501206e-05,8994.642858118623,7.604224623045554e-05,10788.495539026575
880,9.091712676681598e-05,9004.87524510826,7.606617319698852e-05,10800.768468453958
881,9.094604317708702e-05,9015.107632097897,7.608908285927148e-05,10813.041397881341
882,9.097373140455815e-05,9025.340019087533,7.611097345332538e-05,10825.314327308723
883,9.10001893292645e-05,9035.57240607717,7.613184326127439e-05,10837.587256736106
884,9.102541488779546e-05,9045.804793066805,7.615169061146587e-05,10849.860186163489
885,9.104940607343362e-05,9056.037180056443,7.617051387858728e-05,10862.133115590872
886,9.107216093629056e-05,9066.269567046078,7.618831148377986e-05,10874.406045018253
887,9.109367758343805e-05,9076.501954035715,7.62050818947492e-05,10886.678974445636
888,9.111395417903557e-05,9086.734341025352,7.622082362587231e-05,10898.95190387302
889,9.11329889444537e-05,9096.966728014988,7.623553523830195e-05,10911.224833300403
890,9.115078015839373e-05,9107.199115004625,7.624921534006721e-05,10923.497762727786
891,9.116732615700276e-05,9117.43150199426,7.626186258617105e-05,10935.770692155167
892,9.118262533398548e-05,9127.663888983898,7.627347567868479e-05,10948.04362158255
893,9.119667614071111e-05,9137.896275973535,7.62840533668388e-05,10960.316551009933
894,9.120947708631684e-05,9148.12866296317,7.629359444711051e-05,10972.589480437317
895,9.122102673780705e-05,9158.361049952808,7.630209776330859e-05,10984.862409864698
896,9.123132372014822e-05,9168.593436942443,7.630956220665412e-05,10997.135339292081
897,9.124036671636008e-05,9178.82582393208,7.631598671585841e-05,11009.408268719464
898,9.124815446760237e-05,9189.058210921716,7.632137027719738e-05,11021.681198146847
899,9.125468577325756e-05,9199.290597911353,7.632571192458257e-05,11033.954127574229
900,9.125995949100961e-05,9209.52298490099,7.632901073962903e-05,11046.227057001612
901,9.126397453691821e-05,9219.755371890626,7.633126585171957e-05,11058.499986428995
902,9.126672988548929e-05,9229.987758880263,7.63324764380659e-05,11070.772915856378
903,9.126822456974096e-05,9240.220145869898,7.633264172376609e-05,11083.04584528376
904,9.126845768126564e-05,9250.452532859535,7.633176098185885e-05,11095.318774711142
905,9.12674283702878e-05,9260.684919849171,7.632983353337453e-05,11107.591704138526
906,9.126513584571748e-05,9270.917306838808,7.632685874738238e-05,11119.864633565909
907,9.126157937519979e-05,9281.149693828445,7.632283604103453e-05,11132.137562993292
908,9.125675828515999e-05,9291.38208081808,7.631776487960688e-05,11144.410492420673
909,9.125067196084457e-05,9301.614467807718,7.631164477653596e-05,11156.683421848056
910,9.124331984635804e-05,9311.846854797353,7.630447529345293e-05,11168.95635127544
911,9.123470144469532e-05,9322.07924178699,7.629625604021383e-05,11181.229280702823
912,9.122481631777024e-05,9332.311628776626,7.628698667492638e-05,11193.502210130204
913,9.121366408643944e-05,9342.544015766263,7.627666690397353e-05,11205.775139557587
914,9.120124443052244e-05,9352.7764027559,7.62652964820335e-05,11218.04806898497
915,9.118755708881696e-05,9363.008789745536,7.625287521209614e-05,11230.320998412353
916,9.117260185911056e-05,9373.241176735173,7.623940294547613e-05,11242.593927839735
917,9.115637859818762e-05,9383.473563724809,7.622487958182268e-05,11254.866857267118
918,9.113888722183214e-05,9393.705950714446,7.620930506912545e-05,11267.1397866945
919,9.112012770482653e-05,9403.938337704083,7.619267940371751e-05,11279.412716121884
920,9.110010008094573e-05,9414.170724693719,7.61750026302744e-05,11291.685645549265
921,9.107880444294761e-05,9424.403111683356,7.61562748418099e-05,11303.958574976648
922,9.105624094255848e-05,9434.635498672991,7.613649617966832e-05,11316.231504404032
923,9.103240979045499e-05,9444.867885662628,7.611566683351346e-05,11328.504433831415
924,9.100731125624124e-05,9455.100272652264,7.609378704131364e-05,11340.777363258798
925,9.098094566842192e-05,9465.332659641901,7.607085708932376e-05,11353.05029268618
926,9.09533134143712e-05,9475.565046631538,7.604687731206373e-05,11365.323222113562
927,9.092441494029722e-05,9485.797433621174,7.60218480922932e-05,11377.596151540945
928,9.08942507512024e-05,9496.029820610811,7.599576986098309e-05,11389.869080968328
929,9.086282141083956e-05,9506.262207600446,7.59686430972836e-05,11402.14201039571
930,9.083012754166367e-05,9516.494594590084,7.594046832848863e-05,11414.414939823093
931,9.07961698247795e-05,9526.726981579719,7.59112461299967e-05,11426.687869250476
932,9.076094899988484e-05,9536.959368569356,7.588097712526874e-05,11438.96079867786
933,9.072446586520975e-05,9547.191755558993,7.584966198578192e-05,11451.23372810524
934,9.068672127745125e-05,9557.424142548629,7.581730143098049e-05,11463.506657532624
935,9.064771615170416e-05,9567.656529538266,7.578389622822266e-05,11475.779586960007
936,9.060745146138726e-05,9577.888916527902,7.57494471927246e-05,11488.05251638739
937,9.056592823816575e-05,9588.121303517539,7.571395518750056e-05,11500.325445814771
938,9.052314757186902e-05,9598.353690507174,7.567742112329959e-05,11512.598375242154
939,9.047911061040458e-05,9608.586077496811,7.563984595853895e-05,11524.871304669537
940,9.043381855966763e-05,9618.818464486449,7.560123069923409e-05,11537.14423409692
941,9.038727268344635e-05,9629.050851476084,7.556157639892497e-05,11549.417163524304
942,9.03394743033233e-05,9639.283238465721,7.552088415859947e-05,11561.690092951685
943,9.029042479857229e-05,9649.515625455357,7.547915512661243e-05,11573.963022379068
944,9.024012560605143e-05,9659.748012444994,7.543639049860237e-05,11586.235951806451
945,9.018857822009166e-05,9669.98039943463,7.539259151740415e-05,11598.508881233834
946,9.013578419238162e-05,9680.212786424267,7.534775947295827e-05,11610.781810661216
947,9.00817451318478e-05,9690.445173413904,7.530189570221695e-05,11623.054740088599
948,9.002646270453112e-05,9700.67756040354,7.525500158904678e-05,11635.327669515982
949,8.9969938633459e-05,9710.909947393176,7.520707856412791e-05,11647.600598943365
950,8.991217469851344e-05,9721.142334382812,7.51581281048499e-05,11659.873528370746
951,8.98531727362953e-05,9731.37472137245,7.510815173520434e-05,11672.14645779813
952,8.979293463998392e-05,9741.607108362086,7.505715102567384e-05,11684.419387225513
953,8.973146235919326e-05,9751.839495351722,7.500512759311803e-05,11696.692316652896
954,8.966875789982367e-05,9762.071882341359,7.495208310065586e-05,11708.965246080277
955,8.960482332390954e-05,9772.304269330994,7.489801925754489e-05,11721.23817550766
956,8.953966074946327e-05,9782.536656320632,7.484293781905707e-05,11733.511104935043
957,8.947327235031506e-05,9792.769043310267,7.478684058635138e-05,11745.784034362427
958,8.940566035594846e-05,9803.001430299904,7.47297294063429e-05,11758.05696378981
959,8.933682705133237e-05,9813.233817289542,7.467160617156901e-05,11770.329893217191
960,8.926677477674875e-05,9823.466204279177,7.461247282005196e-05,11782.602822644574
961,8.919550592761662e-05,9833.698591268814,7.455233133515835e-05,11794.875752071957
962,8.912302295431195e-05,9843.93097825845,7.44911837454554e-05,11807.14868149934
963,8.904932836198358e-05,9854.163365248087,7.442903212456394e-05,11819.421610926722
964,8.897442471036569e-05,9864.395752237722,7.436587859100812e-05,11831.694540354105
965,8.889831461358569e-05,9874.62813922736,7.430172530806202e-05,11843.967469781488
966,8.882100073996885e-05,9884.860526216997,7.42365744835931e-05,11856.240399208871
967,8.874248581183886e-05,9895.092913206632,7.417042836990243e-05,11868.513328636252
968,8.866277260531444e-05,9905.32530019627,7.410328926356151e-05,11880.786258063636
969,8.858186395010244e-05,9915.557687185905,7.403515950524658e-05,11893.059187491019
970,8.849976272928677e-05,9925.790074175542,7.396604147956908e-05,11905.332116918402
971,8.841647187911413e-05,9936.022461165177,7.389593761490355e-05,11917.605046345783
972,8.833199438877528e-05,9946.254848154815,7.382485038321207e-05,11929.877975773166
973,8.824633330018314e-05,9956.487235144452,7.375278229986589e-05,11942.15090520055
974,8.81594917077471e-05,9966.719622134087,7.367973592346375e-05,11954.423834627933
975,8.807147275814333e-05,9976.952009123725,7.360571385564743e-05,11966.696764055316
976,8.798227965008194e-05,9987.18439611336,7.353071874091395e-05,11978.969693482697
977,8.789191563406983e-05,9997.416783102997,7.345475326642512e-05,11991.24262291008
978,8.780038401217076e-05,10007.649170092633,7.337782016181373e-05,12003.515552337463
979,8.77076881377611e-05,10017.88155708227,7.329992219898715e-05,12015.788481764846
980,8.761383141528244e-05,10028.113944071907,7.322106219192755e-05,12028.061411192228
981,8.751881729999038e-05,10038.346331061543,7.314124299648957e-05,12040.33434061961
982,8.742264929770007e-05,10048.57871805118,7.306046751019479e-05,12052.607270046994
983,8.732533096452816e-05,10058.811105040815,7.29787386720236e-05,12064.880199474377
984,8.722686590663107e-05,10069.043492030452,7.289605946220378e-05,12077.153128901758
985,8.712725777994005e-05,10079.27587902009,7.281243290199652e-05,12089.426058329142
986,8.702651028989304e-05,10089.508266009725,7.272786205347973e-05,12101.698987756525
987,8.692462719116232e-05,10099.740652999362,7.264235001932808e-05,12113.971917183908
988,8.682161228737988e-05,10109.973039988998,7.25558999425906e-05,12126.24484661129
989,8.671746943085845e-05,10120.205426978635,7.246851500646541e-05,12138.517776038672
990,8.661220252231008e-05,10130.43781396827,7.238019843407174e-05,12150.790705466055
991,8.650581551056066e-05,10140.670200957908,7.229095348821899e-05,12163.063634893439
992,8.639831239226178e-05,10150.902587947545,7.220078347117351e-05,12175.336564320822
993,8.628969721159914e-05,10161.13497493718,7.210969172442225e-05,12187.609493748203
994,8.617997405999736e-05,10171.367361926817,7.201768162843392e-05,12199.882423175586
995,8.606914707582257e-05,10181.599748916453,7.192475660241779e-05,12212.15535260297
996,8.595722044408079e-05,10191.83213590609,7.183092010407917e-05,12224.428282030352
997,8.584419839611402e-05,10202.064522895726,7.173617562937308e-05,12236.701211457734
998,8.573008520929267e-05,10212.296909885363,7.164052671225484e-05,12248.974140885117
999,8.56148852067053e-05,10222.529296875,7.15439769244283e-05,12261.2470703125


==> visu/old/tikz_csvs_diagonal_force/hist_0.01/hist.csv <==
,id,experiment_id,error_l2,error_linfty
0,0,00097,3.2908170223236084,4.111013889312744
1,1,00037,10181.8408203125,12216.599609375
2,2,00057,10179.3466796875,12197.142578125
3,3,00077,9952.8759765625,11923.05859375
4,4,00357,10175.9951171875,12158.5224609375
5,5,00137,10198.4423828125,12225.73828125
6,6,00157,8337.25,9992.96875
7,7,00177,10188.7744140625,12222.7060546875
8,8,00197,10165.1103515625,12209.732421875
9,9,00117,10194.763671875,12216.4443359375
10,10,00337,2.49493408203125,3.189188003540039
11,11,00017,10106.732421875,12108.521484375
12,12,00217,7720.8125,9192.88671875
13,13,00237,10167.982421875,12200.2392578125
14,14,00257,10131.5322265625,12133.0126953125
15,15,00297,4474.16015625,5640.2548828125
16,16,00277,2427.972412109375,2896.991455078125
17,17,00377,8073.08935546875,9569.83203125
18,18,00397,10051.732421875,12049.0576171875
19,19,00317,10145.3896484375,12164.26171875


==> visu/old/tikz_csvs_diagonal_force/hist_0.01/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid
0,2.6193295318854008e-05,2.49493408203125,2.1780258225543116e-05,3.189188003540039
1,2.623324491927474e-05,12.701087684364051,2.1812222521490028e-05,15.423971880663622
2,2.627277085747612e-05,22.907241286696852,2.1843817723452045e-05,27.658755757787205
3,2.6311872576198877e-05,33.11339488902965,2.1875043344700675e-05,39.89353963491079
4,2.6350549554233876e-05,43.319548491362454,2.1905898930319408e-05,52.12832351203437
5,2.6388801306395178e-05,53.52570209369526,2.1936384057198944e-05,64.36310738915796
6,2.6426627383487705e-05,63.731855696028056,2.196649833402783e-05,76.59789126628154
7,2.646402737226968e-05,73.93800929836085,2.1996241401278647e-05,88.83267514340511
8,2.6501000895409705e-05,84.14416290069366,2.2025612931189537e-05,101.0674590205287
9,2.6537547611438607e-05,94.35031650302646,2.205461262774141e-05,113.30224289765229
10,2.657366721469601e-05,104.55647010535927,2.2083240226630518e-05,125.53702677477587
11,2.660935943527166e-05,114.76262370769206,2.2111495495236664e-05,137.77181065189944
12,2.664462403894156e-05,124.96877731002486,2.213937823258686e-05,150.00659452902303
13,2.667946082709896e-05,135.17493091235767,2.2166888269314624e-05,162.24137840614662
14,2.6713869636680094e-05,145.38108451469046,2.2194025467614875e-05,174.47616228327018
15,2.6747850340084828e-05,155.58723811702328,2.222078972119431e-05,186.71094616039377
16,2.678140284509226e-05,165.79339171935607,2.2247180955217515e-05,198.94573003751736
17,2.6814527094771165e-05,175.99954532168886,2.227319912624866e-05,211.18051391464095
18,2.684722306738537e-05,186.20569892402168,2.2298844222188907e-05,223.41529779176454
19,2.6879490776294232e-05,196.41185252635447,2.23241162622094e-05,235.6500816688881
20,2.6911330269848047e-05,206.61800612868728,2.234901529668009e-05,247.8848655460117
21,2.6942741631278478e-05,216.82415973102007,2.2373541407094186e-05,260.1196494231353
22,2.6973724978584135e-05,227.03031333335286,2.2397694705988427e-05,272.35443330025885
23,2.7004280464411262e-05,237.23646693568568,2.2421475336859125e-05,284.58921717738247
24,2.7034408275929512e-05,247.44262053801847,2.2444883474073972e-05,296.824001054506
25,2.706410863470305e-05,257.6487741403513,2.2467919322779747e-05,309.0587849316296
26,2.7093381796556718e-05,267.8549277426841,2.2490583118805856e-05,321.2935688087532
27,2.71222280514376e-05,278.0610813450169,2.2512875128563817e-05,333.52835268587677
28,2.7150647723271858e-05,288.26723494734966,2.253479564894255e-05,345.76313656300033
29,2.7178641169816882e-05,298.47338854968245,2.255634500719977e-05,357.99792044012395
30,2.7206208782508873e-05,308.6795421520153,2.2577523560849285e-05,370.2327043172475
31,2.7233350986305912e-05,318.8856957543481,2.259833169754434e-05,382.46748819437113
32,2.72600682395264e-05,329.0918493566809,2.2618769834957008e-05,394.7022720714947
33,2.7286361033683112e-05,339.2980029590137,2.2638838420653697e-05,406.93705594861825
34,2.7312229893312813e-05,349.50415656134646,2.2658537931966755e-05,419.17183982574187
35,2.733767537580147e-05,359.7103101636793,2.267786887586226e-05,431.40662370286543
36,2.7362698071205153e-05,369.9164637660121,2.2696831788803983e-05,443.64140757998905
37,2.738729860206668e-05,380.1226173683449,2.271542723661362e-05,455.8761914571126
38,2.741147762322799e-05,390.3287709706777,2.2733655814327293e-05,468.1109753342362
39,2.743523582163837e-05,400.53492457301047,2.2751518146048324e-05,480.3457592113598
40,2.745857391615855e-05,410.7410781753433,2.276901488479647e-05,492.58054308848335
41,2.748149265736069e-05,420.9472317776761,2.2786146712353405e-05,504.8153269656069
42,2.7503992827324436e-05,431.1533853800089,2.280291433910476e-05,517.0501108427305
43,2.7526075239428932e-05,441.3595389823417,2.281931850387861e-05,529.2848947198542
44,2.7547740738140946e-05,451.5656925846745,2.2835359973780463e-05,541.5196785969777
45,2.7568990198799157e-05,461.77184618700727,2.285103954402481e-05,553.7544624741013
46,2.758982452739465e-05,471.9779997893401,2.2866358037763314e-05,565.9892463512249
47,2.7610244660347644e-05,482.1841533916729,2.2881316305909687e-05,578.2240302283484
48,2.7630251564280608e-05,492.3903069940057,2.2895915226961153e-05,590.458814105472
49,2.7649846235787643e-05,502.5964605963385,2.2910155706816756e-05,602.6935979825956
50,2.766902970120048e-05,512.8026141986713,2.292403867859244e-05,614.9283818597191
51,2.768780301635081e-05,523.0087678010041,2.2937565102432968e-05,627.1631657368428
52,2.7706167266329245e-05,533.2149214033369,2.2950735965320705e-05,639.3979496139664
53,2.7724123565240967e-05,543.4210750056696,2.296355228088137e-05,651.6327334910899
54,2.7741673055958e-05,553.6272286080025,2.2976015089186758e-05,663.8675173682135
55,2.7758816909868212e-05,563.8333822103353,2.298812545655452e-05,676.1023012453371
56,2.7775556326621246e-05,574.0395358126681,2.299988447534498e-05,688.3370851224606
57,2.7791892533871184e-05,584.2456894150009,2.3011293263755118e-05,700.5718689995842
58,2.780782678701633e-05,594.4518430173337,2.3022352965609808e-05,712.8066528767079
59,2.7823360368935848e-05,604.6579966196665,2.3033064750150162e-05,725.0414367538315
60,2.783849458972364e-05,614.8641502219994,2.3043429811819273e-05,737.276220630955
61,2.7853230786419224e-05,625.0703038243321,2.3053449370045234e-05,749.5110045080786
62,2.7867570322735916e-05,635.2764574266649,2.3063124669021637e-05,761.7457883852022
63,2.788151458878635e-05,645.4826110289977,2.307245697748543e-05,773.9805722623257
64,2.7895065000805214e-05,655.6887646313305,2.3081447588492374e-05,786.2153561394493
65,2.7908223000869535e-05,665.8949182336634,2.309009781918996e-05,798.450140016573
66,2.7920990056616402e-05,676.1010718359961,2.309840901058803e-05,810.6849238936965
67,2.7933367660958304e-05,686.3072254383289,2.3106382527327036e-05,822.9197077708201
68,2.7945357331796e-05,696.5133790406617,2.311401975744399e-05,835.1544916479437
69,2.7956960611729276e-05,706.7195326429945,2.3121322112136315e-05,847.3892755250672
70,2.7968179067765306e-05,716.9256862453274,2.3128291025523324e-05,859.6240594021908
71,2.7979014291024982e-05,727.1318398476601,2.3134927954405837e-05,871.8588432793144
72,2.7989467896447115e-05,737.337993449993,2.31412343780236e-05,884.0936271564381
73,2.7999541522490675e-05,747.5441470523257,2.3147211797810746e-05,896.3284110335616
74,2.800923683083506e-05,757.7503006546585,2.3152861737149375e-05,908.5631949106852
75,2.8018555506078567e-05,767.9564542569914,2.3158185741121154e-05,920.7979787878088
76,2.8027499255435033e-05,778.1626078593241,2.3163185376257223e-05,933.0327626649323
77,2.8036069808428793e-05,788.368761461657,2.31678622302863e-05,945.2675465420559
78,2.8044268916588038e-05,798.5749150639897,2.3172217911881025e-05,957.5023304191795
79,2.8052098353136567e-05,808.7810686663225,2.3176254050402788e-05,969.737114296303
80,2.805955991268405e-05,818.9872222686554,2.317997229564489e-05,981.9718981734267
81,2.8066655410915012e-05,829.1933758709881,2.3183374317574185e-05,994.2066820505503
82,2.807338668427628e-05,839.399529473321,2.318646180607131e-05,1006.4414659276738
83,2.8079755589663408e-05,849.6056830756537,2.3189236470669548e-05,1018.6762498047974
84,2.808576400410569e-05,859.8118366779865,2.319170004029218e-05,1030.911033681921
85,2.809141382445032e-05,870.0179902803193,2.3193854262988798e-05,1043.1458175590446
86,2.8096706967045276e-05,880.2241438826521,2.31957009056702e-05,1055.3806014361683
87,2.8101645367421454e-05,890.430297484985,2.319724175384223e-05,1067.6153853132917
88,2.8106230979973834e-05,900.6364510873177,2.3198478611338526e-05,1079.8501691904153
89,2.8110465777641862e-05,910.8426046896506,2.3199413300052154e-05,1092.084953067539
90,2.8114351751589135e-05,921.0487582919833,2.3200047659666356e-05,1104.3197369446625
91,2.81178909108824e-05,931.2549118943161,2.3200383547384318e-05,1116.5545208217861
92,2.8121085282170015e-05,941.461065496649,2.3200422837658118e-05,1128.7893046989097
93,2.8123936909359975e-05,951.6672190989817,2.3200167421916857e-05,1141.0240885760331
94,2.8126447853297387e-05,961.8733727013146,2.31996192082941e-05,1153.2588724531568
95,2.8128620191441747e-05,972.0795263036473,2.319878012135462e-05,1165.4936563302804
96,2.813045601754387e-05,982.2856799059801,2.3197652101820474e-05,1177.728440207404
97,2.8131957441322644e-05,992.491833508313,2.319623710629666e-05,1189.9632240845276
98,2.813312658814175e-05,1002.6979871106457,2.3194537106996115e-05,1202.1980079616512
99,2.813396559868625e-05,1012.9041407129786,2.3192554091464498e-05,1214.4327918387748
100,2.813447662863926e-05,1023.1102943153113,2.319029006230439e-05,1226.6675757158982
101,2.813466184835879e-05,1033.3164479176442,2.318774703689933e-05,1238.9023595930219
102,2.813452344255467e-05,1043.522601519977,2.3184927047137546e-05,1251.1371434701455
103,2.8134063609965855e-05,1053.7287551223098,2.3181832139135522e-05,1263.371927347269
104,2.8133284563038037e-05,1063.9349087246426,2.3178464372961407e-05,1275.6067112243927
105,2.8132188527601602e-05,1074.1410623269753,2.3174825822358426e-05,1287.8414951015163
106,2.8130777742550256e-05,1084.347215929308,2.3170918574468212e-05,1300.0762789786397
107,2.8129054459520038e-05,1094.553369531641,2.3166744729554207e-05,1312.3110628557633
108,2.8127020942569094e-05,1104.7595231339737,2.3162306400725253e-05,1324.545846732887
109,2.8124679467858094e-05,1114.9656767363065,2.3157605713659214e-05,1336.7806306100106
110,2.8122032323331545e-05,1125.1718303386394,2.3152644806326996e-05,1349.0154144871342
111,2.8119081808399837e-05,1135.3779839409722,2.314742582871673e-05,1361.2501983642578
112,2.8115830233622317e-05,1145.584137543305,2.3141950942558344e-05,1373.4849822413812
113,2.8112279920391392e-05,1155.7902911456379,2.3136222321048598e-05,1385.7197661185048
114,2.810843320061759e-05,1165.9964447479706,2.3130242148576514e-05,1397.9545499956284
115,2.8104292416415948e-05,1176.2025983503033,2.312401262044935e-05,1410.189333872752
116,2.8099859919793487e-05,1186.408751952636,2.3117535942619188e-05,1422.4241177498757
117,2.809513807233804e-05,1196.614905554969,2.311081433141015e-05,1434.6589016269993
118,2.8090129244908443e-05,1206.8210591573018,2.3103850013246275e-05,1446.893685504123
119,2.808483581732625e-05,1217.0272127596345,2.309664522438022e-05,1459.1284693812463
120,2.80792601780687e-05,1227.2333663619675,2.3089202210622706e-05,1471.36325325837
121,2.807340472396365e-05,1237.4395199643002,2.3081523227072886e-05,1483.5980371354935
122,2.8067271859885743e-05,1247.645673566633,2.3073610537849587e-05,1495.8328210126172
123,2.806086399845463e-05,1257.8518271689659,2.306546641582359e-05,1508.0676048897408
124,2.8054183559734774e-05,1268.0579807712986,2.3057093142350884e-05,1520.3023887668644
125,2.8047232970937122e-05,1278.2641343736314,2.304849300700704e-05,1532.5371726439878
126,2.8040014666122825e-05,1288.470287975964,2.3039668307322776e-05,1544.7719565211114
127,2.8032531085908776e-05,1298.676441578297,2.3030621348520587e-05,1557.006740398235
128,2.802478467717531e-05,1308.8825951806298,2.3021354443252802e-05,1569.2415242753586
129,2.801677789277595e-05,1319.0887487829625,2.3011869911340777e-05,1581.4763081524823
130,2.800851319124934e-05,1329.2949023852955,2.3002170079515573e-05,1593.7110920296059
131,2.7999993036533467e-05,1339.5010559876282,2.299225728115998e-05,1605.9458759067295
132,2.7991219897682132e-05,1349.707209589961,2.298213385605202e-05,1618.180659783853
133,2.798219624858383e-05,1359.9133631922937,2.2971802150109944e-05,1630.4154436609765
134,2.797292456768299e-05,1370.1195167946266,2.296126451513883e-05,1642.6502275381001
135,2.796340733770376e-05,1380.3256703969594,2.295052330857875e-05,1654.8850114152237
136,2.795364704537634e-05,1390.531823999292,2.2939580893254666e-05,1667.1197952923474
137,2.794364618116594e-05,1400.737977601625,2.2928439637127926e-05,1679.354579169471
138,2.793340723900428e-05,1410.9441312039578,2.2917101913049666e-05,1691.5893630465944
139,2.7922932716023995e-05,1421.1502848062905,2.290557009851591e-05,1703.824146923718
140,2.79122251122957e-05,1431.3564384086235,2.2893846575424572e-05,1716.0589308008416
141,2.790128693056795e-05,1441.5625920109562,2.2881933729834378e-05,1728.2937146779652
142,2.789012067601003e-05,1451.768745613289,2.2869833951725663e-05,1740.5284985550888
143,2.787872885595779e-05,1461.9748992156217,2.2857549634763333e-05,1752.7632824322125
144,2.7867113979662384e-05,1472.1810528179547,2.2845083176061635e-05,1764.998066309336
145,2.7855278558042186e-05,1482.3872064202874,2.2832436975951247e-05,1777.2328501864595
146,2.7843225103437634e-05,1492.5933600226201,2.2819613437748318e-05,1789.467634063583
147,2.7830956129369475e-05,1502.799513624953,2.280661496752582e-05,1801.7024179407067
148,2.7818474150299986e-05,1513.0056672272858,2.279344397388704e-05,1813.9372018178303
149,2.780578168139762e-05,1523.2118208296185,2.2780102867741325e-05,1826.171985694954
150,2.7792881238304908e-05,1533.4179744319515,2.2766594062082243e-05,1838.4067695720776
151,2.77797753369097e-05,1543.6241280342842,2.275291997176794e-05,1850.641553449201
152,2.7766466493119878e-05,1553.830281636617,2.2739083013303988e-05,1862.8763373263246
153,2.7752957222641417e-05,1564.0364352389497,2.27250856046286e-05,1875.1111212034482
154,2.7739250040760107e-05,1574.2425888412827,2.2710930164900376e-05,1887.3459050805718
155,2.7725347462126633e-05,1584.4487424436154,2.269661911428849e-05,1899.5806889576954
156,2.7711252000545413e-05,1594.6548960459481,2.268215487376544e-05,1911.815472834819
157,2.7696966168766927e-05,1604.861049648281,2.2667539864902398e-05,1924.0502567119424
158,2.7682492478283865e-05,1615.0672032506138,2.265277650966717e-05,1936.285040589066
159,2.7667833439130848e-05,1625.2733568529466,2.2637867230224763e-05,1948.5198244661897
160,2.7652991559688018e-05,1635.4795104552795,2.2622814448740726e-05,1960.7546083433133
161,2.7637969346488335e-05,1645.6856640576123,2.2607620587187164e-05,1972.989392220437
162,2.7622769304028793e-05,1655.891817659945,2.2592288067151462e-05,1985.2241760975605
163,2.760739393458545e-05,1666.0979712622777,2.257681930964793e-05,1997.4589599746841
164,2.7591845738032355e-05,1676.3041248646107,2.256121673493213e-05,2009.6937438518075
165,2.7576127211664507e-05,1686.5102784669434,2.2545482762318157e-05,2021.9285277289312
166,2.756024085002467e-05,1696.7164320692762,2.2529619809998773e-05,2034.1633116060548
167,2.754418914473428e-05,1706.922585671609,2.2513630294868445e-05,2046.3980954831784
168,2.7527974584328417e-05,1717.1287392739418,2.249751663234934e-05,2058.632879360302
169,2.7511599654094742e-05,1727.3348928762746,2.2481281236220307e-05,2070.8676632374254
170,2.7495066835916664e-05,1737.5410464786073,2.2464926518448887e-05,2083.1024471145492
171,2.7478378608120593e-05,1747.7472000809403,2.244845488902628e-05,2095.3372309916726
172,2.746153744532732e-05,1757.953353683273,2.243186875580543e-05,2107.5720148687965
173,2.7444545818307645e-05,1768.1595072856057,2.2415170524342214e-05,2119.80679874592
174,2.742740619384222e-05,1778.3656608879387,2.2398362597739667e-05,2132.0415826230433
175,2.7410121034585613e-05,1788.5718144902714,2.238144737649542e-05,2144.276366500167
176,2.7392692798934623e-05,1798.7779680926042,2.2364427258352258e-05,2156.5111503772905
177,2.7375123940900936e-05,1808.9841216949371,2.2347304638151857e-05,2168.7459342544144
178,2.7357416909988102e-05,1819.1902752972699,2.233008190769176e-05,2180.9807181315377
179,2.7339574151072762e-05,1829.3964288996026,2.231276145558553e-05,2193.2155020086616
180,2.732159810429034e-05,1839.6025825019353,2.2295345667126232e-05,2205.450285885785
181,2.730349120492502e-05,1849.8087361042683,2.227783692415306e-05,2217.6850697629084
182,2.728525588330422e-05,1860.014889706601,2.2260237604921392e-05,2229.919853640032
183,2.726689456469736e-05,1870.2210433089338,2.224255008397604e-05,2242.1546375171556
184,2.724840966921915e-05,1880.4271969112667,2.2224776732027908e-05,2254.3894213942795
185,2.7229803611737257e-05,1890.6333505135995,2.220691991583391e-05,2266.624205271403
186,2.721107880178452e-05,1900.8395041159322,2.2188981998080337e-05,2278.8589891485262
187,2.7192237643475522e-05,1911.0456577182651,2.2170965337269515e-05,2291.09377302565
188,2.7173282535427717e-05,1921.2518113205979,2.2152872287609908e-05,2303.3285569027735
189,2.7154215870687043e-05,1931.4579649229306,2.2134705198909615e-05,2315.5633407798973
190,2.713504003665803e-05,1941.6641185252633,2.2116466416473257e-05,2327.7981246570207
191,2.711575741503842e-05,1951.8702721275963,2.2098158281002323e-05,2340.0329085341446
192,2.7096370381758313e-05,1962.076425729929,2.207978312849894e-05,2352.267692411268
193,2.707688130692384e-05,1972.2825793322618,2.2061343290173104e-05,2364.5024762883913
194,2.7057292554765375e-05,1982.4887329345947,2.2042841092353395e-05,2376.737260165515
195,2.7037606483590256e-05,1992.6948865369275,2.2024278856401096e-05,2388.9720440426386
196,2.7017825445740103e-05,2002.9010401392602,2.200565889862788e-05,2401.2068279197624
197,2.6997951787552655e-05,2013.107193741593,2.1986983530216955e-05,2413.441611796886
198,2.6977987849328128e-05,2023.313347343926,2.196825505714765e-05,2425.6763956740097
199,2.695793596530014e-05,2033.5195009462586,2.1949475780123584e-05,2437.911179551133
200,2.6937798463611228e-05,2043.7256545485914,2.193064799450434e-05,2450.1459634282564
201,2.691757766629284e-05,2053.931808150924,2.191177399024057e-05,2462.3807473053803
202,2.689727588924987e-05,2064.137961753257,2.189285605181271e-05,2474.6155311825037
203,2.687689544224988e-05,2074.34411535559,2.1873896458173196e-05,2486.8503150596275
204,2.68564386289166e-05,2084.5502689579225,2.1854897482692172e-05,2499.085098936751
205,2.6835907746728208e-05,2094.7564225602555,2.1835861393106743e-05,2511.3198828138743
206,2.6815305087019954e-05,2104.9625761625884,2.1816790451473796e-05,2523.554666690998
207,2.6794632934991464e-05,2115.168729764921,2.1797686914126256e-05,2535.7894505681215
208,2.6773893569718364e-05,2125.374883367254,2.1778553031633004e-05,2548.0242344452454
209,2.6753089264168566e-05,2135.581036969587,2.1759391048762202e-05,2560.259018322369
210,2.6732222285222975e-05,2145.7871905719194,2.1740203204448187e-05,2572.4938021994926
211,2.6711294893700617e-05,2155.9933441742523,2.1720991731761958e-05,2584.728586076616
212,2.66903093443884e-05,2166.199497776585,2.170175885788506e-05,2596.9633699537394
213,2.6669267886075103e-05,2176.405651378918,2.1682506804087067e-05,2609.1981538308632
214,2.6648172761589976e-05,2186.6118049812508,2.166323778570658e-05,2621.4329377079866
215,2.6627026207845682e-05,2196.8179585835833,2.1643954012135697e-05,2633.6677215851105
216,2.660583045588568e-05,2207.0241121859162,2.1624657686808007e-05,2645.902505462234
217,2.6584587730935942e-05,2217.230265788249,2.1605351007190074e-05,2658.1372893393577
218,2.6563300252461104e-05,2227.4364193905817,2.1586036164776414e-05,2670.372073216481
219,2.654197023422491e-05,2237.6425729929147,2.1566715345087927e-05,2682.6068570936045
220,2.652059988435506e-05,2247.8487265952476,2.1547390727673868e-05,2694.8416409707283
221,2.6499191405412263e-05,2258.05488019758,2.1528064486117185e-05,2707.0764248478517
222,2.6477746994463638e-05,2268.261033799913,2.150873878804339e-05,2719.3112087249756
223,2.6456268843160416e-05,2278.467187402246,2.148941579513284e-05,2731.545992602099
224,2.643475913781979e-05,2288.6733410045786,2.1470097663136383e-05,2743.7807764792224
225,2.6413220059511062e-05,2298.8794946069115,2.14507865418946e-05,2756.015560356346
226,2.6391653784145923e-05,2309.0856482092445,2.1431484575360227e-05,2768.2503442334696
227,2.6370062482572915e-05,2319.291801811577,2.1412193901624145e-05,2780.4851281105935
228,2.634844832067605e-05,2329.49795541391,2.139291665294464e-05,2792.719911987717
229,2.632681345947749e-05,2339.7041090162425,2.1373654955780068e-05,2804.9546958648407
230,2.6305160055244347e-05,2349.9102626185754,2.1354410930824896e-05,2817.189479741964
231,2.628349025959951e-05,2360.1164162209084,2.1335186693049012e-05,2829.4242636190875
232,2.626180621963649e-05,2370.322569823241,2.1315984351740345e-05,2841.6590474962113
233,2.6240110078038216e-05,2380.528723425574,2.129680601055089e-05,2853.8938313733347
234,2.6218403973199905e-05,2390.734877027907,2.127765376754582e-05,2866.1286152504586
235,2.619669003935564e-05,2400.9410306302393,2.1258529715256097e-05,2878.363399127582
236,2.617497040670905e-05,2411.1471842325723,2.1239435940734074e-05,2890.598183004706
237,2.6153247201567706e-05,2421.3533378349052,2.1220374525612526e-05,2902.832966881829
238,2.6131522546481343e-05,2431.5594914372377,2.1201347546166738e-05,2915.0677507589526
239,2.610979856038392e-05,2441.7656450395707,2.1182357073379824e-05,2927.3025346360764
240,2.6088077358739357e-05,2451.9717986419037,2.116340517301124e-05,2939.5373185132
241,2.6066361053690967e-05,2462.177952244236,2.114449390566836e-05,2951.7721023903237
242,2.6044651754214624e-05,2472.384105846569,2.1125625326881204e-05,2964.006886267447
243,2.602295156627547e-05,2482.590259448902,2.1106801487180207e-05,2976.241670144571
244,2.6001262592988228e-05,2492.7964130512346,2.1088024432177166e-05,2988.4764540216943
245,2.5979586934781084e-05,2503.0025666535676,2.106929620264907e-05,3000.7112378988177
246,2.5957926689563006e-05,2513.2087202559005,2.105061883462505e-05,3012.9460217759415
247,2.5936283952894587e-05,2523.414873858233,2.103199435947628e-05,3025.180805653065
248,2.591466081816223e-05,2533.621027460566,2.1013424804008854e-05,3037.4155895301888
249,2.589305937675576e-05,2543.8271810628985,2.099491219055957e-05,3049.650373407312
250,2.5871481718249295e-05,2554.0333346652315,2.0976458537094623e-05,3061.8851572844355
251,2.5849929930585457e-05,2564.2394882675644,2.095806585731122e-05,3074.1199411615594
252,2.5828406100262742e-05,2574.445641869897,2.0939736160741992e-05,3086.354725038683
253,2.5806912312526163e-05,2584.65179547223,2.092147145286226e-05,3098.5895089158066
254,2.5785450651560896e-05,2594.857949074563,2.090327373520004e-05,3110.82429279293
255,2.5764023200689162e-05,2605.0641026768953,2.0885145005448896e-05,3123.059076670054
256,2.574263204257004e-05,2615.2702562792283,2.0867087257583448e-05,3135.2938605471772
257,2.5721279259402288e-05,2625.4764098815613,2.084910248197759e-05,3147.5286444243006
258,2.5699966933130145e-05,2635.682563483894,2.0831192665525414e-05,3159.7634283014245
259,2.567869714565194e-05,2645.8887170862267,2.0813359791764733e-05,3171.998212178548
260,2.5657471979031638e-05,2656.0948706885597,2.07956058410032e-05,3184.2329960556717
261,2.5636293515713074e-05,2666.301024290892,2.0777932790447047e-05,3196.467779932795
262,2.5615163838736958e-05,2676.507177893225,2.076034261433227e-05,3208.702563809919
263,2.5594085031960598e-05,2686.713331495558,2.0742837284058444e-05,3220.9373476870423
264,2.5573059180280136e-05,2696.9194850978906,2.072541876832486e-05,3233.1721315641657
265,2.5552088369855482e-05,2707.1256387002236,2.0708089033269197e-05,3245.4069154412896
266,2.553117468833769e-05,2717.331792302556,2.0690850042608565e-05,3257.641699318413
267,2.5510320225098775e-05,2727.537945904889,2.067370375778289e-05,3269.876483195537
268,2.5489527071464005e-05,2737.744099507222,2.065665213810065e-05,3282.11126707266
269,2.546879732094648e-05,2747.9502531095545,2.0639697140886858e-05,3294.3460509497836
270,2.5448133069484025e-05,2758.1564067118875,2.0622840721633343e-05,3306.5808348269074
271,2.5427536415678334e-05,2768.3625603142204,2.0606084834151252e-05,3318.815618704031
272,2.5407009461036232e-05,2778.568713916553,2.058943143072564e-05,3331.0504025811547
273,2.5386554310213134e-05,2788.774867518886,2.057288246227232e-05,3343.285186458278
274,2.536617307125851e-05,2798.981021121219,2.0556439878496706e-05,3355.519970335402
275,2.5345867855863344e-05,2809.1871747235514,2.0540105628054778e-05,3367.7547542125253
276,2.53256407796096e-05,2819.3933283258843,2.0523881658716083e-05,3379.9895380896487
277,2.5305493962221477e-05,2829.5994819282173,2.050776991752863e-05,3392.2243219667725
278,2.5285429527818552e-05,2839.80563553055,2.0491772350985818e-05,3404.459105843896
279,2.5265449605170696e-05,2850.0117891328828,2.0475890905195197e-05,3416.69388972102
280,2.5245556327954593e-05,2860.2179427352157,2.046012752604917e-05,3428.928673598143
281,2.5225751835012026e-05,2870.4240963375482,2.0444484159397408e-05,3441.163457475267
282,2.520603827060964e-05,2880.630249939881,2.042896275122114e-05,3453.3982413523904
283,2.518641778470029e-05,2890.836403542214,2.0413565247809116e-05,3465.633025229514
284,2.5166892533185766e-05,2901.0425571445467,2.039829359593527e-05,3477.8678091066377
285,2.5147464678180996e-05,2911.2487107468796,2.0383149743038096e-05,3490.102592983761
286,2.5128136388279526e-05,2921.454864349212,2.0368135637401534e-05,3502.337376860885
287,2.5108909838820242e-05,2931.661017951545,2.0353253228337486e-05,3514.5721607380083
288,2.508978721215537e-05,2941.867171553878,2.0338504466369865e-05,3526.806944615132
289,2.507077069791953e-05,2952.0733251562106,2.032389130342007e-05,3539.0417284922555
290,2.5051862493299916e-05,2962.2794787585435,2.0309415692993934e-05,3551.276512369379
291,2.5033064803307484e-05,2972.4856323608765,2.029507959037007e-05,3563.5112962465028
292,2.5014379841049047e-05,2982.691785963209,2.028088495278952e-05,3575.746080123626
293,2.499580982800028e-05,2992.897939565542,2.0266833739646748e-05,3587.98086400075
294,2.4977356994279554e-05,3003.104093167875,2.0252927912681874e-05,3600.2156478778734
295,2.4959023578922495e-05,3013.3102467702074,2.0239169436174127e-05,3612.4504317549968
296,2.4940811830157225e-05,3023.5164003725404,2.0225560277136457e-05,3624.6852156321206
297,2.4922724005680237e-05,3033.7225539748733,2.021210240551128e-05,3636.919999509244
298,2.4904762372932847e-05,3043.928707577206,2.0198797794367263e-05,3649.154783386368
299,2.4886929209378067e-05,3054.134861179539,2.018564842009722e-05,3661.3895672634912
300,2.4869226802777987e-05,3064.3410147818718,2.0172656262616884e-05,3673.624351140615
301,2.485165745147144e-05,3074.5471683842043,2.0159823305564712e-05,3685.8591350177385
302,2.4834223464651995e-05,3084.7533219865372,2.0147151536502522e-05,3698.093918894862
303,2.4816927162646206e-05,3094.9594755888697,2.0134642947117002e-05,3710.3287027719857
304,2.479977087719192e-05,3105.1656291912027,2.0122299533421996e-05,3722.563486649109
305,2.4782756951716786e-05,3115.3717827935357,2.0110123295961584e-05,3734.798270526233
306,2.4765887741616747e-05,3125.577936395868,2.0098116240013816e-05,3747.0330544033563
307,2.4749165614534432e-05,3135.784089998201,2.008628037579508e-05,3759.26783828048
308,2.4732592950637588e-05,3145.990243600534,2.0074617718665215e-05,3771.5026221576036
309,2.471617214289718e-05,3156.1963972028666,2.0063130289333007e-05,3783.737406034727
310,2.4699905597365325e-05,3166.4025508051996,2.0051820114062322e-05,3795.972189911851
311,2.468379573345295e-05,3176.6087044075325,2.0040689224878655e-05,3808.206973788974
312,2.4667844984207004e-05,3186.814858009865,2.0029739659776093e-05,3820.441757666098
313,2.465205579658728e-05,3197.021011612198,2.001897346292469e-05,3832.6765415432214
314,2.4636430631742717e-05,3207.227165214531,2.0008392684878106e-05,3844.911325420345
315,2.4620971965287116e-05,3217.4333188168634,1.9997999382781566e-05,3857.1461092974687
316,2.460568228757425e-05,3227.6394724191964,1.9987795620580012e-05,3869.380893174592
317,2.4590564103972223e-05,3237.8456260215294,1.997778346922644e-05,3881.615677051716
318,2.4575619935137087e-05,3248.051779623862,1.9967965006890393e-05,3893.8504609288393
319,2.4560852317285612e-05,3258.257933226195,1.9958342319166463e-05,3906.085244805963
320,2.4546263802467137e-05,3268.464086828528,1.9948917499282928e-05,3918.3200286830865
321,2.4531856958834508e-05,3278.6702404308603,1.9939692648310256e-05,3930.55481256021
322,2.451763437091385e-05,3288.8763940331933,1.9930669875369605e-05,3942.789596437334
323,2.4503598639873396e-05,3299.0825476355258,1.992185129784125e-05,3955.024380314457
324,2.448975238379102e-05,3309.2887012378587,1.9913239041572697e-05,3967.259164191581
325,2.447609823792062e-05,3319.4948548401917,1.9904835241086755e-05,3979.4939480687044
326,2.4462638854957082e-05,3329.701008442524,1.9896642039789264e-05,3991.7287319458283
327,2.444937690530008e-05,3339.907162044857,1.9888661590176445e-05,4003.9635158229516
328,2.4436315077316195e-05,3350.11331564719,1.988089605404203e-05,4016.198299700075
329,2.442345607759974e-05,3360.3194692495226,1.987334760268389e-05,4028.433083577199
330,2.4410802631231913e-05,3370.5256228518556,1.9866018417110196e-05,4040.6678674543223
331,2.4398357482038355e-05,3380.7317764541885,1.985891068824511e-05,4052.902651331446
332,2.438612339284502e-05,3390.937930056521,1.985202661713393e-05,4065.1374352085695
333,2.4374103145732296e-05,3401.144083658854,1.9845368415147572e-05,4077.372219085693
334,2.436229954228724e-05,3411.350237261187,1.983893830418644e-05,4089.6070029628168
335,2.435071540385404e-05,3421.5563908635195,1.9832738516883575e-05,4101.84178683994
336,2.4339353571782426e-05,3431.7625444658524,1.9826771296807062e-05,4114.076570717064
337,2.4328216907674132e-05,3441.9686980681854,1.9821038898661617e-05,4126.311354594188
338,2.4317308293627268e-05,3452.174851670518,1.981554358848933e-05,4138.546138471311
339,2.430663063247849e-05,3462.381005272851,1.9810287643869527e-05,4150.780922348435
340,2.4296186848043096e-05,3472.5871588751834,1.9805273354117632e-05,4163.0157062255585
341,2.4285979885352745e-05,3482.7933124775163,1.98005030204831e-05,4175.250490102681
342,2.4276012710890896e-05,3492.9994660798493,1.979597895634622e-05,4187.485273979805
343,2.4266288312825855e-05,3503.205619682182,1.979170348741392e-05,4199.720057856929
344,2.425680970124135e-05,3513.4117732845148,1.9787678951914336e-05,4211.954841734053
345,2.4247579908364655e-05,3523.6179268868477,1.9783907700790223e-05,4224.189625611176
346,2.423860198879205e-05,3533.8240804891802,1.9780392097891187e-05,4236.4244094883
347,2.4229879019711723e-05,3544.030234091513,1.977713452016449e-05,4248.659193365424
348,2.4221414101123946e-05,3554.236387693846,1.977413735784465e-05,4260.8939772425465
349,2.4213210356058507e-05,3564.4425412961787,1.9771403014641588e-05,4273.12876111967
350,2.4205270930789288e-05,3574.6486948985116,1.9768933907927355e-05,4285.363544996794
351,2.4197598995046044e-05,3584.8548485008446,1.976673246892138e-05,4297.598328873918
352,2.4190197742223194e-05,3595.061002103177,1.976480114287417e-05,4309.833112751041
353,2.4183070389585605e-05,3605.26715570551,1.9763142389249463e-05,4322.067896628165
354,2.4176220178471403e-05,3615.473309307843,1.9761758681904744e-05,4334.302680505289
355,2.4169650374491582e-05,3625.6794629101755,1.976065250927006e-05,4346.537464382412
356,2.4163364267726513e-05,3635.8856165125085,1.975982637452517e-05,4358.772248259535
357,2.4157365172919216e-05,3646.091770114841,1.975928279577489e-05,4371.007032136659
358,2.4151656429665314e-05,3656.297923717174,1.9759024306222598e-05,4383.241816013783
359,2.4146241402599715e-05,3666.504077319507,1.9759053454341968e-05,4395.476599890906
360,2.4141123481579828e-05,3676.7102309218394,1.9759372804046692e-05,4407.71138376803
361,2.413630608186541e-05,3686.9163845241724,1.975998493485833e-05,4419.946167645154
362,2.4131792644294835e-05,3697.1225381265053,1.9760892442072093e-05,4432.180951522277
363,2.4127586635457857e-05,3707.328691728838,1.976209793692065e-05,4444.415735399401
364,2.41236915478647e-05,3717.534845331171,1.9763604046735754e-05,4456.650519276524
365,2.412011090011159e-05,3727.7409989335038,1.9765413415107816e-05,4468.885303153647
366,2.4116848237042442e-05,3737.9471525358363,1.976752870204324e-05,4481.120087030771
367,2.4113907129906833e-05,3748.1533061381692,1.9769952584119556e-05,4493.354870907895
368,2.411129117651415e-05,3758.359459740502,1.977268775463823e-05,4505.589654785019
369,2.4109004001383882e-05,3768.5656133428347,1.977573692377523e-05,4517.824438662142
370,2.4107049255891878e-05,3778.7717669451677,1.977910281872916e-05,4530.059222539266
371,2.4105430618412775e-05,3788.9779205475006,1.978278818386702e-05,4542.2940064163895
372,2.410415179445827e-05,3799.184074149833,1.978679578086747e-05,4554.528790293512
373,2.410321651681137e-05,3809.390227752166,1.979112838886166e-05,4566.763574170636
374,2.410262854565648e-05,3819.596381354499,1.9795788804571455e-05,4578.99835804776
375,2.410239166870532e-05,3829.8025349568316,1.980077984244509e-05,4591.233141924884
376,2.410250970131864e-05,3840.0086885591645,1.9806104334790227e-05,4603.467925802007
377,2.41029864866236e-05,3850.214842161497,1.981176513190428e-05,4615.702709679131
378,2.4103825895626848e-05,3860.42099576383,1.9817765102202067e-05,4627.937493556255
379,2.4105031827323235e-05,3870.627149366163,1.982410713234068e-05,4640.1722774333775
380,2.4106608208800105e-05,3880.8333029684954,1.9830794127341555e-05,4652.407061310501
381,2.4108558995337093e-05,3891.0394565708284,1.98378290107097e-05,4664.641845187625
382,2.411088817050143e-05,3901.2456101731614,1.9845214724550017e-05,4676.876629064749
383,2.4113599746238682e-05,3911.451763775494,1.985295422968074e-05,4689.111412941872
384,2.4116697762958907e-05,3921.657917377827,1.9861050505743832e-05,4701.346196818996
385,2.4120186289618096e-05,3931.86407098016,1.98695065513124e-05,4713.58098069612
386,2.412406942379501e-05,3942.0702245824923,1.987832538399509e-05,4725.815764573243
387,2.412835129176322e-05,3952.2763781848253,1.9887510040537333e-05,4738.0505484503665
388,2.413303604855838e-05,3962.482531787158,1.9897063576919458e-05,4750.28533232749
389,2.4138127878040708e-05,3972.6886853894907,1.9906989068451678e-05,4762.520116204614
390,2.4143630992952556e-05,3982.8948389918237,1.9917289609865785e-05,4774.754900081737
391,2.414954963497112e-05,3993.1009925941567,1.9927968315403647e-05,4786.989683958861
392,2.4155888074756184e-05,4003.307146196489,1.9939028318902372e-05,4799.224467835985
393,2.4162650611992866e-05,4013.513299798822,1.9950472773876153e-05,4811.459251713108
394,2.416984157542939e-05,4023.7194534011546,1.9962304853594737e-05,4823.694035590232
395,2.4177465322909743e-05,4033.9256070034876,1.997452775115845e-05,4835.928819467355
396,2.418552624140123e-05,4044.1317606058205,1.9987144679569825e-05,4848.163603344479
397,2.4194028747016973e-05,4054.337914208153,2.0000158871801658e-05,4860.398387221602
398,2.4202977285033098e-05,4064.544067810486,2.001357358086163e-05,4872.633171098726
399,2.421237632990083e-05,4074.750221412819,2.002739207985328e-05,4884.86795497585
400,2.4222230385253273e-05,4084.9563750151515,2.0041617662033428e-05,4897.102738852973
401,2.423254398390695e-05,4095.1625286174844,2.005625364086589e-05,4909.337522730097
402,2.4243321687857943e-05,4105.368682219817,2.0071303350071623e-05,4921.5723066072205
403,2.4254568088272765e-05,4115.57483582215,2.0086770143675036e-05,4933.807090484344
404,2.4266287805473848e-05,4125.780989424483,2.0102657396046635e-05,4946.041874361467
405,2.42784854889195e-05,4135.987143026816,2.011896850194182e-05,4958.276658238591
406,2.4291165817178522e-05,4146.193296629149,2.013570687653594e-05,4970.511442115715
407,2.4304333497899313e-05,4156.399450231481,2.015287595545539e-05,4982.746225992838
408,2.4317993267773404e-05,4166.605603833814,2.017047919480491e-05,4994.981009869962
409,2.433214989249352e-05,4176.811757436147,2.018852007119089e-05,5007.215793747086
410,2.434680816670598e-05,4187.01791103848,2.0207002081740726e-05,5019.450577624209
411,2.4361972913957588e-05,4197.224064640813,2.022592874411824e-05,5031.685361501332
412,2.4377648986636767e-05,4207.430218243146,2.0245303596534997e-05,5043.920145378456
413,2.439384126590914e-05,4217.636371845478,2.0265130197757587e-05,5056.15492925558
414,2.441055466164736e-05,4227.842525447811,2.0285412127110826e-05,5068.389713132703
415,2.442779411235518e-05,4238.048679050144,2.030615298447684e-05,5080.624497009827
416,2.4445564585085857e-05,4248.254832652477,2.0327356390289957e-05,5092.859280886951
417,2.4463871075354743e-05,4258.4609862548095,2.0349025985527397e-05,5105.094064764074
418,2.448271860704603e-05,4268.6671398571425,2.037116543169584e-05,5117.3288486411975
419,2.4502112232313758e-05,4278.873293459475,2.0393778410813603e-05,5129.563632518321
420,2.4522057031476885e-05,4289.0794470618075,2.041686862538863e-05,5141.798416395445
421,2.454255811290853e-05,4299.2856006641405,2.0440439798392146e-05,5154.033200272568
422,2.456362061291932e-05,4309.491754266473,2.046449567322797e-05,5166.267984149692
423,2.458524969563479e-05,4319.697907868806,2.0489040013697403e-05,5178.502768026816
424,2.460745055286684e-05,4329.904061471138,2.0514076603959813e-05,5190.737551903939
425,2.463022840397927e-05,4340.110215073471,2.053960924848869e-05,5202.972335781063
426,2.4653588495747253e-05,4350.316368675804,2.0565641772023352e-05,5215.2071196581865
427,2.4677536102210894e-05,4360.522522278137,2.0592178019516007e-05,5227.44190353531
428,2.470207652452266e-05,4370.72867588047,2.0619221856074456e-05,5239.676687412433
429,2.4727215090788847e-05,4380.934829482803,2.064677716690019e-05,5251.911471289557
430,2.475295715590496e-05,4391.140983085135,2.0674847857221875e-05,5264.146255166681
431,2.4779308101384965e-05,4401.347136687468,2.0703437852224314e-05,5276.381039043804
432,2.4806273335184523e-05,4411.553290289801,2.0732551096972755e-05,5288.615822920928
433,2.4833858291518e-05,4421.759443892134,2.076219155633254e-05,5300.850606798052
434,2.4862068430669466e-05,4431.965597494467,2.079236321488409e-05,5313.085390675175
435,2.489090923879744e-05,4442.1717510968,2.0823070076833225e-05,5325.320174552298
436,2.4920386227733523e-05,4452.377904699132,2.0854316165916676e-05,5337.554958429422
437,2.4950504934774843e-05,4462.584058301465,2.0886105525302953e-05,5349.789742306546
438,2.4981270922470286e-05,4472.790211903798,2.091844221748836e-05,5362.024526183669
439,2.5012689778400573e-05,4482.996365506131,2.0951330324188294e-05,5374.259310060793
440,2.5044767114952038e-05,4493.202519108464,2.098477394622361e-05,5386.494093937917
441,2.5077508569084256e-05,4503.408672710796,2.1018777203402284e-05,5398.7288778150405
442,2.5110919802091357e-05,4513.614826313129,2.1053344234396108e-05,5410.963661692163
443,2.5145006499357138e-05,4523.820979915462,2.108847919661254e-05,5423.198445569287
444,2.517977437010385e-05,4534.027133517795,2.1124186266061704e-05,5435.433229446411
445,2.5215229147134832e-05,4544.233287120128,2.1160469637218296e-05,5447.668013323534
446,2.525137658657065e-05,4554.439440722461,2.1197333522878783e-05,5459.902797200658
447,2.5288222467579195e-05,4564.645594324793,2.12347821540134e-05,5472.137581077782
448,2.532577259209925e-05,4574.851747927126,2.1272819779613342e-05,5484.372364954905
449,2.5364032784557925e-05,4585.057901529459,2.1311450666532826e-05,5496.6071488320285
450,2.5403008891581645e-05,4595.264055131792,2.1350679099326205e-05,5508.841932709152
451,2.5442706781700892e-05,4605.470208734125,2.1390509380079976e-05,5521.076716586276
452,2.54831323450486e-05,4615.676362336458,2.1430945828239822e-05,5533.311500463399
453,2.5524291493052208e-05,4625.88251593879,2.1471992780432432e-05,5545.546284340523
454,2.5566190158119366e-05,4636.088669541123,2.1513654590282378e-05,5557.781068217647
455,2.5608834293317333e-05,4646.294823143456,2.1555935628223755e-05,5570.01585209477
456,2.5652229872045977e-05,4656.500976745789,2.1598840281306787e-05,5582.250635971894
457,2.569638288770446e-05,4666.707130348122,2.1642372952999203e-05,5594.4854198490175
458,2.5741299353351572e-05,4676.913283950454,2.1686538062982504e-05,5606.720203726141
459,2.57869853013597e-05,4687.119437552787,2.173134004694307e-05,5618.954987603264
460,2.583344678306243e-05,4697.32559115512,2.177678335635802e-05,5631.189771480388
461,2.5880689868395824e-05,4707.5317447574525,2.182287245827593e-05,5643.424555357512
462,2.592872064553331e-05,4717.7378983597855,2.186961183509225e-05,5655.659339234635
463,2.597754522051423e-05,4727.9440519621185,2.1917005984319594e-05,5667.894123111759
464,2.6027169716866015e-05,4738.1502055644505,2.1965059418352712e-05,5680.128906988883
465,2.6077600275220086e-05,4748.3563591667835,2.2013776664228218e-05,5692.363690866006
466,2.612884305292125e-05,4758.562512769116,2.2063162263379096e-05,5704.598474743129
467,2.6180904223630908e-05,4768.768666371449,2.2113220771383837e-05,5716.833258620253
468,2.623378997692379e-05,4778.974819973782,2.216395675771038e-05,5729.068042497377
469,2.628750651787845e-05,4789.180973576115,2.2215374805454715e-05,5741.3028263745
470,2.6342060066661365e-05,4799.387127178447,2.2267479511074157e-05,5753.537610251624
471,2.6397456858104727e-05,4809.59328078078,2.23202754841153e-05,5765.772394128748
472,2.6453703141277854e-05,4819.799434383113,2.2373767346936705e-05,5778.0071780058715
473,2.6510805179052354e-05,4830.005587985446,2.242795973442618e-05,5790.2419618829945
474,2.6568769247660962e-05,4840.211741587779,2.248285729371271e-05,5802.476745760118
475,2.6627601636250003e-05,4850.417895190112,2.253846468387314e-05,5814.711529637242
476,2.6687308646425635e-05,4860.624048792444,2.259478657563333e-05,5826.946313514365
477,2.6747896591793783e-05,4870.830202394777,2.265182765106412e-05,5839.181097391489
478,2.6809371797493736e-05,4881.03635599711,2.270959260327176e-05,5851.415881268613
479,2.6871740599725552e-05,4891.242509599443,2.276808613608312e-05,5863.650665145737
480,2.6935009345271145e-05,4901.448663201776,2.2827312963725353e-05,5875.88544902286
481,2.6999184391009135e-05,4911.654816804108,2.288727781050035e-05,5888.120232899983
482,2.706427210342349e-05,4921.860970406441,2.2947985410453606e-05,5900.355016777107
483,2.7130278858105857e-05,4932.067124008774,2.300944050703787e-05,5912.58980065423
484,2.71972110392518e-05,4942.273277611107,2.307164785277128e-05,5924.824584531354
485,2.7265075039150675e-05,4952.47943121344,2.3134612208890156e-05,5937.059368408478
486,2.733387725766951e-05,4962.685584815773,2.3198338344996345e-05,5949.294152285602
487,2.7403624101730492e-05,4972.891738418105,2.326283103869921e-05,5961.528936162725
488,2.7474321984782517e-05,4983.097892020438,2.3328095075252187e-05,5973.7637200398485
489,2.7545977326266385e-05,4993.304045622771,2.339413524718394e-05,5985.998503916972
490,2.7618596551074017e-05,5003.510199225104,2.3460956353924075e-05,5998.233287794095
491,2.7692186089001493e-05,5013.716352827437,2.352856320142355e-05,6010.468071671219
492,2.776675237419599e-05,5023.92250642977,2.3596960601769545e-05,6022.702855548343
493,2.7842301844596666e-05,5034.128660032102,2.3666153372795062e-05,6034.937639425466
494,2.791884094136948e-05,5044.334813634435,2.3736146337682993e-05,6047.17242330259
495,2.7996376108335937e-05,5054.540967236768,2.3806944324564937e-05,6059.407207179714
496,2.807491379139585e-05,5064.747120839101,2.3878552166114488e-05,6071.6419910568375
497,2.8154460437944057e-05,5074.953274441434,2.3950974699135184e-05,6083.87677493396
498,2.823502249628124e-05,5085.159428043766,2.402421676414316e-05,6096.111558811084
499,2.8316606415018662e-05,5095.365581646099,2.4098283204944226e-05,6108.346342688208
500,2.839921864247706e-05,5105.571735248432,2.417317886820576e-05,6120.581126565331
501,2.8482865626079564e-05,5115.777888850765,2.4248908603023124e-05,6132.815910442455
502,2.856755381173877e-05,5125.984042453098,2.4325477260480758e-05,6145.050694319579
503,2.865328964323789e-05,5136.1901960554305,2.4402889693207898e-05,6157.285478196703
504,2.8740079561606095e-05,5146.396349657763,2.4481150754928948e-05,6169.5202620738255
505,2.8827930004488012e-05,5156.602503260096,2.4560265300008564e-05,6181.755045950949
506,2.8916847405507444e-05,5166.8086568624285,2.464023818299133e-05,6193.989829828073
507,2.9006838193625296e-05,5177.0148104647615,2.472107425813616e-05,6206.224613705196
508,2.909790879249177e-05,5187.220964067094,2.4802778378945396e-05,6218.45939758232
509,2.919006561979284e-05,5197.427117669427,2.4885355397688593e-05,6230.694181459444
510,2.9283315086591022e-05,5207.633271271759,2.4968810164920996e-05,6242.928965336568
511,2.9377663596660576e-05,5217.839424874092,2.5053147528996773e-05,6255.163749213691
512,2.9473117545816865e-05,5228.045578476425,2.5138372335577045e-05,6267.398533090814
513,2.9569683321240348e-05,5238.251732078758,2.5224489427132476e-05,6279.633316967938
514,2.9667367300794867e-05,5248.457885681091,2.5311503642440838e-05,6291.868100845061
515,2.9766175852340386e-05,5258.664039283423,2.5399419816079278e-05,6304.102884722185
516,2.9866115333040344e-05,5268.870192885756,2.5488242777911328e-05,6316.337668599309
517,2.9967192088663348e-05,5279.076346488089,2.5577977352568796e-05,6328.572452476433
518,3.0069412452879545e-05,5289.282500090422,2.5668628358928416e-05,6340.807236353556
519,3.0172782746551598e-05,5299.488653692755,2.5760200609583487e-05,6353.04202023068
520,3.0277309277020164e-05,5309.694807295088,2.58526989103102e-05,6365.276804107803
521,3.0382998337384185e-05,5319.90096089742,2.5946128059528878e-05,6377.511587984926
522,3.048985620577574e-05,5330.107114499753,2.604049284776029e-05,6389.74637186205
523,3.059788914462968e-05,5340.313268102086,2.6135798057076647e-05,6401.981155739174
524,3.070710339994807e-05,5350.519421704419,2.6232048460547694e-05,6414.215939616298
525,3.081750520055936e-05,5360.725575306752,2.6329248821681678e-05,6426.450723493421
526,3.0929100757372445e-05,5370.931728909085,2.642740389386143e-05,6438.685507370545
527,3.104189626262555e-05,5381.137882511417,2.652651841977529e-05,6450.9202912476685
528,3.11558978891302e-05,5391.34403611375,2.6626597130843102e-05,6463.155075124791
529,3.1271111789509886e-05,5401.550189716083,2.6727644746637444e-05,6475.389859001915
530,3.1387544095433966e-05,5411.756343318416,2.6829665974299657e-05,6487.624642879039
531,3.1505200916846485e-05,5421.962496920749,2.6932665507951165e-05,6499.859426756163
532,3.1624088341190145e-05,5432.168650523081,2.7036648028099873e-05,6512.094210633286
533,3.174421243262538e-05,5442.374804125414,2.7141618201041786e-05,6524.32899451041
534,3.186557923124456e-05,5452.580957727747,2.724758067825765e-05,6536.563778387534
535,3.198819475228147e-05,5462.78711133008,2.7354540095804983e-05,6548.7985622646565
536,3.2112064985316126e-05,5472.993264932413,2.7462501073705296e-05,6561.03334614178
537,3.223719589347465e-05,5483.199418534746,2.7571468215326554e-05,6573.268130018904
538,3.2363593412624786e-05,5493.405572137078,2.7681446106760895e-05,6585.502913896027
539,3.2491263450566725e-05,5503.611725739411,2.779243931619791e-05,6597.737697773151
540,3.262021188621922e-05,5513.817879341744,2.7904452393292985e-05,6609.972481650275
541,3.275044456880148e-05,5524.024032944077,2.8017489868531264e-05,6622.207265527399
542,3.28819673170104e-05,5534.23018654641,2.8131556252586973e-05,6634.442049404522
543,3.3014785918193507e-05,5544.436340148743,2.8246656035678256e-05,6646.6768332816455
544,3.3148906127517476e-05,5554.642493751075,2.8362793686917415e-05,6658.911617158769
545,3.328433366713249e-05,5564.848647353408,2.8479973653656794e-05,6671.146401035892
546,3.342107422533221e-05,5575.054800955741,2.8598200360830266e-05,6683.381184913016
547,3.355913345570958e-05,5585.2609545580735,2.87174782102902e-05,6695.61596879014
548,3.369851697630865e-05,5595.4671081604065,2.88378115801402e-05,6707.850752667264
549,3.383923036877214e-05,5605.673261762739,2.8959204824063524e-05,6720.085536544387
550,3.398127917748509e-05,5615.8794153650715,2.908166227064726e-05,6732.320320421511
551,3.4124668908714525e-05,5626.0855689674045,2.9205188222702157e-05,6744.555104298634
552,3.426940502974517e-05,5636.291722569737,2.9329786956578424e-05,6756.789888175757
553,3.441549296801143e-05,5646.49787617207,2.9455462721477395e-05,6769.024672052881
554,3.4562938110225466e-05,5656.704029774403,2.9582219738758946e-05,6781.259455930005
555,3.47117458015016e-05,5666.910183376735,2.9710062201244994e-05,6793.494239807129
556,3.486192134447713e-05,5677.116336979068,2.9838994272518994e-05,6805.729023684252
557,3.501346999842934e-05,5687.322490581401,2.9969020086221478e-05,6817.963807561376
558,3.516639697838926e-05,5697.528644183734,3.0100143745341588e-05,6830.1985914384995
559,3.532070745425171e-05,5707.734797786067,3.023236932150487e-05,6842.4333753156225
560,3.547640654988203e-05,5717.9409513884,3.0365700854257264e-05,6854.668159192746
561,3.563349934221949e-05,5728.147104990732,3.0500142350345185e-05,6866.90294306987
562,3.5791990860377455e-05,5738.353258593065,3.063569778299211e-05,6879.137726946994
563,3.595188608474021e-05,5748.559412195398,3.077237109117132e-05,6891.372510824117
564,3.6113189946056786e-05,5758.765565797731,3.09101661788752e-05,6903.607294701241
565,3.627590732453164e-05,5768.971719400064,3.104908691438083e-05,6915.842078578365
566,3.644004304891243e-05,5779.177873002397,3.118913712951225e-05,6928.076862455488
567,3.66056018955747e-05,5789.384026604729,3.13303206188992e-05,6940.311646332611
568,3.677258858760396e-05,5799.590180207062,3.14726411392324e-05,6952.546430209735
569,3.6941007793874694e-05,5809.796333809395,3.161610240851572e-05,6964.781214086859
570,3.711086412812696e-05,5820.002487411728,3.176070810531489e-05,6977.015997963982
571,3.7282162148040105e-05,5830.208641014061,3.1906461868003135e-05,6989.250781841106
572,3.745490635430413e-05,5840.414794616393,3.2053367294003595e-05,7001.48556571823
573,3.7629101189688486e-05,5850.620948218726,3.220142793902869e-05,7013.720349595353
574,3.780475103810844e-05,5860.827101821059,3.235064731631648e-05,7025.9551334724765
575,3.79818602236892e-05,5871.033255423392,3.250102889586405e-05,7038.1899173496
576,3.8160433009827864e-05,5881.239409025725,3.265257610365806e-05,7050.424701226724
577,3.834047359825298e-05,5891.445562628058,3.2805292320902424e-05,7062.659485103847
578,3.852198612808232e-05,5901.65171623039,3.295918088324319e-05,7074.894268980971
579,3.8704974674878554e-05,5911.857869832723,3.311424507999091e-05,7087.129052858095
580,3.888944324970289e-05,5922.064023435056,3.327048815334014e-05,7099.363836735218
581,3.9075395798167144e-05,5932.270177037389,3.342791329758669e-05,7111.598620612342
582,3.9262836199483874e-05,5942.476330639722,3.358652365834207e-05,7123.8334044894655
583,3.945176826551506e-05,5952.682484242055,3.374632233174582e-05,7136.068188366588
584,3.9642195739819025e-05,5962.888637844387,3.3907312363675425e-05,7148.302972243712
585,3.98341222966961e-05,5973.09479144672,3.406949674895379e-05,7160.537756120836
586,4.002755154023281e-05,5983.300945049053,3.423287843055486e-05,7172.77253999796
587,4.022248700334472e-05,5993.507098651386,3.4397460298806886e-05,7185.007323875083
588,4.041893214681827e-05,6003.713252253719,3.456324519059378e-05,7197.242107752207
589,4.0616890358351444e-05,6013.919405856051,3.473023588855445e-05,7209.476891629331
590,4.0816364951593404e-05,6024.125559458384,3.489843512028041e-05,7221.7116755064535
591,4.101735916518321e-05,6034.3317130607165,3.506784555751144e-05,7233.946459383577
592,4.1219876161787876e-05,6044.5378666630495,3.523846981532958e-05,7246.181243260701
593,4.1423919027139586e-05,6054.7440202653825,3.541031045135166e-05,7258.416027137825
594,4.162949076907245e-05,6064.950173867715,3.558336996492005e-05,7270.650811014948
595,4.1836594316558556e-05,6075.1563274700475,3.57576507962922e-05,7282.885594892072
596,4.204523251874392e-05,6085.36248107238,3.5933155325828605e-05,7295.120378769196
597,4.22554081439838e-05,6095.568634674713,3.6109885873179645e-05,7307.355162646319
598,4.246712387887815e-05,6105.774788277046,3.628784469647122e-05,7319.589946523442
599,4.268038232730678e-05,6115.980941879379,3.646703399148915e-05,7331.824730400566
600,4.289518600946466e-05,6126.187095481712,3.66474558908628e-05,7344.05951427769
601,4.3111537360897215e-05,6136.393249084044,3.6829112463247586e-05,7356.294298154813
602,4.332943873153611e-05,6146.599402686377,3.701200571250679e-05,7368.529082031937
603,4.354889238473511e-05,6156.80555628871,3.7196137576892594e-05,7380.763865909061
604,4.376990049630659e-05,6167.011709891043,3.7381509928226475e-05,7392.998649786184
605,4.3992465153558576e-05,6177.217863493376,3.756812457107911e-05,7405.233433663308
606,4.4216588354332496e-05,6187.424017095708,3.775598324194983e-05,7417.468217540431
607,4.4442272006041666e-05,6197.630170698041,3.79450876084457e-05,7429.703001417555
608,4.4669517924710784e-05,6207.836324300374,3.8135439268460493e-05,7441.937785294678
609,4.4898327834016494e-05,6218.042477902707,3.83270397493533e-05,7454.172569171802
610,4.5128703364328964e-05,6228.24863150504,3.851989050712732e-05,7466.407353048926
611,4.5360646051754906e-05,6238.454785107373,3.87139929256087e-05,7478.642136926049
612,4.559415733718189e-05,6248.660938709705,3.890934831562537e-05,7490.876920803173
613,4.5829238565324286e-05,6258.867092312038,3.910595791418641e-05,7503.1117046802965
614,4.606589098377074e-05,6269.073245914371,3.930382288366161e-05,7515.34648855742
615,4.6304115742033466e-05,6279.279399516704,3.950294431096165e-05,7527.581272434543
616,4.6543913890599506e-05,6289.485553119037,3.970332320671883e-05,7539.816056311667
617,4.678528637998389e-05,6299.69170672137,3.990496050446856e-05,7552.050840188791
618,4.7028234059785054e-05,6309.897860323702,4.01078570598316e-05,7564.285624065914
619,4.7272757677742565e-05,6320.104013926035,4.0312013649697356e-05,7576.520407943038
620,4.75188578787971e-05,6330.310167528368,4.051743097140813e-05,7588.755191820162
621,4.77665352041531e-05,6340.516321130701,4.072410964194459e-05,7600.9899756972845
622,4.801579009034406e-05,6350.722474733034,4.0932050197112574e-05,7613.224759574408
623,4.826662286830071e-05,6360.928628335366,4.114125309073121e-05,7625.459543451532
624,4.8519033762422024e-05,6371.134781937699,4.135171869382258e-05,7637.694327328656
625,4.8773022889649346e-05,6381.340935540032,4.15634472938031e-05,7649.929111205779
626,4.902859025854382e-05,6391.547089142365,4.177643909367658e-05,7662.163895082903
627,4.928573576836702e-05,6401.753242744698,4.199069421122919e-05,7674.398678960027
628,4.954445920816526e-05,6411.959396347031,4.220621267822649e-05,7686.63346283715
629,4.980476025585743e-05,6422.165549949363,4.24229944396125e-05,7698.8682467142735
630,5.006663847732664e-05,6432.371703551696,4.264103935271115e-05,7711.103030591397
631,5.033009332551579e-05,6442.577857154029,4.286034718642992e-05,7723.337814468521
632,5.0595124139527175e-05,6452.784010756362,4.308091762046623e-05,7735.572598345644
633,5.086173014372639e-05,6462.9901643586945,4.3302750244516306e-05,7747.807382222768
634,5.112991044685053e-05,6473.1963179610275,4.352584455748687e-05,7760.042166099892
635,5.139966404112083e-05,6483.4024715633595,4.3750199966709674e-05,7772.276949977015
636,5.167098980136025e-05,6493.6086251656925,4.397581578715917e-05,7784.511733854139
637,5.1943886484115336e-05,6503.8147787680255,4.4202691240673256e-05,7796.746517731262
638,5.221835272678365e-05,6514.020932370358,4.443082545517737e-05,7808.981301608386
639,5.2494387046745866e-05,6524.227085972691,4.466021746391184e-05,7821.216085485509
640,5.27719878405033e-05,6534.433239575024,4.4890866204663266e-05,7833.450869362633
641,5.3051153382820805e-05,6544.639393177356,4.5122770518998926e-05,7845.685653239757
642,5.333188182587538e-05,6554.845546779689,4.5355929151505676e-05,7857.92043711688
643,5.3614171198410176e-05,6565.051700382022,4.55903407490323e-05,7870.155220994004
644,5.389801940489476e-05,6575.257853984355,4.582600385993637e-05,7882.3900048711275
645,5.418342422469116e-05,6585.464007586688,4.606291693333519e-05,7894.624788748251
646,5.447038331122615e-05,6595.67016118902,4.630107831836102e-05,7906.859572625374
647,5.4758894191170104e-05,6605.876314791353,4.654048626342122e-05,7919.094356502498
648,5.5048954263621964e-05,6616.082468393686,4.67811389154626e-05,7931.329140379622
649,5.5340560799301286e-05,6626.288621996019,4.7023034319240877e-05,7943.563924256745
650,5.563371093974691e-05,6636.494775598352,4.7266170416595255e-05,7955.798708133869
651,5.5928401696522566e-05,6646.700929200685,4.75105450457277e-05,7968.033492010993
652,5.622462995042995e-05,6656.907082803017,4.775615594048777e-05,7980.2682758881165
653,5.6522392450728834e-05,6667.11323640535,4.800300072966282e-05,7992.503059765239
654,5.6821685814364734e-05,6677.319390007683,4.825107693627379e-05,8004.737843642363
655,5.712250652520436e-05,6687.525543610016,4.850038197687656e-05,8016.972627519487
656,5.7424850933278766e-05,6697.731697212349,4.875091316086927e-05,8029.20741139661
657,5.77287152540346e-05,6707.937850814682,4.900266768980577e-05,8041.442195273734
658,5.8034095567593444e-05,6718.144004417014,4.9255642656714935e-05,8053.676979150858
659,5.8340987818019555e-05,6728.350158019347,4.9509835045426445e-05,8065.911763027982
660,5.8649387812596e-05,6738.55631162168,4.97652417299032e-05,8078.1465469051045
661,5.89592912211096e-05,6748.762465224013,5.0021859473580116e-05,8090.381330782228
662,5.9270693575144644e-05,6758.968618826346,5.027968492870972e-05,8102.616114659352
663,5.9583590267385644e-05,6769.174772428678,5.0538714635714676e-05,8114.850898536475
664,5.9897976550929307e-05,6779.380926031011,5.079894502254764e-05,8127.085682413599
665,6.021384753860582e-05,6789.587079633344,5.1060372404057986e-05,8139.320466290723
666,6.053119820230966e-05,6799.793233235677,5.132299298136603e-05,8151.555250167846
667,6.085002337234017e-05,6809.99938683801,5.158680284124507e-05,8163.79003404497
668,6.117031773675212e-05,6820.205540440343,5.185179795551074e-05,8176.0248179220935
669,6.1492075840716e-05,6830.411694042675,5.2117974180418526e-05,8188.259601799217
670,6.181529208588909e-05,6840.617847645008,5.238532725606906e-05,8200.49438567634
671,6.213996072979622e-05,6850.824001247341,5.2653852805821904e-05,8212.729169553464
672,6.246607588522186e-05,6861.030154849674,5.292354633571741e-05,8224.963953430588
673,6.279363151961244e-05,6871.236308452007,5.3194403233907066e-05,8237.198737307712
674,6.312262145448996e-05,6881.44246205434,5.3466418770092794e-05,8249.433521184836
675,6.345303936487641e-05,6891.648615656672,5.373958809497477e-05,8261.668305061958
676,6.378487877872985e-05,6901.854769259005,5.401390623970842e-05,8273.903088939081
677,6.411813307639153e-05,6912.0609228613375,5.428936811537036e-05,8286.137872816205
678,6.445279549004515e-05,6922.2670764636705,5.456596851243382e-05,8298.37265669333
679,6.478885910318753e-05,6932.473230066003,5.484370210025348e-05,8310.607440570453
680,6.512631685011152e-05,6942.6793836683355,5.512256342655987e-05,8322.842224447577
681,6.54651615154012e-05,6952.8855372706685,5.540254691696365e-05,8335.0770083247
682,6.580538573343896e-05,6963.091690873001,5.568364687446978e-05,8347.311792201823
683,6.614698198792575e-05,6973.297844475334,5.596585747900185e-05,8359.546576078947
684,6.648994261141367e-05,6983.503998077667,5.624917278693657e-05,8371.78135995607
685,6.68342597848516e-05,6993.71015168,5.653358673064887e-05,8384.016143833194
686,6.71799255371436e-05,7003.916305282332,5.6819093118067354e-05,8396.250927710318
687,6.752693174472143e-05,7014.122458884665,5.7105685632240825e-05,8408.485711587442
688,6.787527013112925e-05,7024.328612486998,5.739335783091551e-05,8420.720495464566
689,6.822493226662306e-05,7034.534766089331,5.7682103146123425e-05,8432.955279341688
690,6.857590956778323e-05,7044.740919691664,5.7971914883781924e-05,8445.190063218812
691,6.892819329714136e-05,7054.947073293997,5.826278622330481e-05,8457.424847095936
692,6.928177456282114e-05,7065.153226896329,5.855471021722482e-05,8469.65963097306
693,6.96366443181936e-05,7075.359380498662,5.884767979082798e-05,8481.894414850183
694,6.999279336154675e-05,7085.565534100995,5.9141687741799825e-05,8494.129198727307
695,7.035021233577005e-05,7095.771687703328,5.9436726739883616e-05,8506.363982604431
696,7.070889172805347e-05,7105.977841305661,5.973278932655077e-05,8518.598766481553
697,7.106882186960203e-05,7116.183994907993,6.002986791468383e-05,8530.833550358677
698,7.142999293536522e-05,7126.390148510326,6.0327954788271564e-05,8543.0683342358
699,7.179239494378153e-05,7136.596302112659,6.0627042102117264e-05,8555.303118112924
700,7.215601775653926e-05,7146.802455714992,6.092712188155934e-05,8567.537901990048
701,7.252085107835231e-05,7157.008609317325,6.122818602220558e-05,8579.772685867172
702,7.288688445675238e-05,7167.214762919658,6.153022628967991e-05,8592.007469744296
703,7.32541072818968e-05,7177.42091652199,6.18332343193828e-05,8604.242253621418
704,7.362250878639325e-05,7187.627070124323,6.213720161626527e-05,8616.477037498542
705,7.399207804513994e-05,7197.833223726656,6.244211955461616e-05,8628.711821375666
706,7.43628039751831e-05,7208.039377328989,6.274797937786348e-05,8640.94660525279
707,7.473467533559109e-05,7218.245530931322,6.305477219838951e-05,8653.181389129913
708,7.51076807273451e-05,7228.451684533655,6.336248899736023e-05,8665.416173007037
709,7.548180859324717e-05,7238.657838135987,6.36711206245687e-05,8677.650956884161
710,7.585704721784553e-05,7248.86399173832,6.398065779829295e-05,8689.885740761283
711,7.623338472737692e-05,7259.070145340653,6.429109110516864e-05,8702.120524638407
712,7.661080908972697e-05,7269.276298942986,6.460241100007591e-05,8714.35530851553
713,7.698930811440795e-05,7279.482452545319,6.491460780604152e-05,8726.590092392655
714,7.736886945255441e-05,7289.688606147651,6.52276717141558e-05,8738.824876269779
715,7.774948059693726e-05,7299.894759749984,6.554159278350479e-05,8751.059660146902
716,7.813112888199533e-05,7310.100913352317,6.585636094111752e-05,8763.294444024026
717,7.851380148388594e-05,7320.30706695465,6.617196598192875e-05,8775.529227901148
718,7.889748542055362e-05,7330.513220556983,6.648839756875768e-05,8787.764011778272
719,7.928216755181745e-05,7340.7193741593155,6.680564523230161e-05,8799.998795655396
720,7.96678345794774e-05,7350.925527761648,6.712369837114591e-05,8812.23357953252
721,8.005447304743972e-05,7361.1316813639805,6.744254625179012e-05,8824.468363409644
722,8.04420693418607e-05,7371.3378349663135,6.77621780086898e-05,8836.703147286767
723,8.083060969131074e-05,7381.5439885686465,6.808258264431484e-05,8848.937931163891
724,8.122008016695688e-05,7391.750142170979,6.840374902922393e-05,8861.172715041013
725,8.161046668276544e-05,7401.956295773312,6.872566590215608e-05,8873.407498918137
726,8.200175499572385e-05,7412.162449375644,6.904832187013815e-05,8885.642282795261
727,8.2393930706083e-05,7422.368602977977,6.937170540860944e-05,8897.877066672385
728,8.278697925761855e-05,7432.57475658031,6.969580486156336e-05,8910.111850549509
729,8.318088593791324e-05,7442.780910182643,7.002060844170586e-05,8922.346634426633
730,8.357563587865859e-05,7452.987063784976,7.034610423063093e-05,8934.581418303755
731,8.397121405597776e-05,7463.193217387309,7.067228017901413e-05,8946.816202180878
732,8.436760529076804e-05,7473.399370989641,7.099912410682229e-05,8959.050986058002
733,8.47647942490646e-05,7483.605524591974,7.132662370354171e-05,8971.285769935126
734,8.516276544242455e-05,7493.811678194307,7.165476652842358e-05,8983.52055381225
735,8.556150322833182e-05,7504.01783179664,7.198354001074737e-05,8995.755337689374
736,8.596099181062321e-05,7514.223985398973,7.231293145010174e-05,9007.990121566498
737,8.636121523993541e-05,7524.430139001305,7.264292801668359e-05,9020.22490544362
738,8.676215741417315e-05,7534.636292603638,7.297351675161555e-05,9032.459689320744
739,8.716380207899848e-05,7544.842446205971,7.330468456728086e-05,9044.694473197867
740,8.756613282834174e-05,7555.048599808304,7.363641824767716e-05,9056.929257074991
741,8.796913310493386e-05,7565.254753410637,7.396870444878847e-05,9069.164040952115
742,8.837278620086018e-05,7575.46090701297,7.430152969897573e-05,9081.398824829239
743,8.877707525813602e-05,7585.667060615302,7.463488039938565e-05,9093.633608706363
744,8.918198326930434e-05,7595.873214217635,7.49687428243785e-05,9105.868392583485
745,8.958749307805465e-05,7606.079367819968,7.530310312197479e-05,9118.103176460609
746,8.999358737986425e-05,7616.285521422301,7.563794731432019e-05,9130.337960337733
747,9.040024872266179e-05,7626.491675024634,7.597326129817003e-05,9142.572744214856
748,9.080745950751247e-05,7636.697828626967,7.630903084539256e-05,9154.80752809198
749,9.121520198932578e-05,7646.903982229299,7.664524160349128e-05,9167.042311969104
750,9.162345827758548e-05,7657.110135831632,7.698187909614646e-05,9179.277095846228
751,9.203221033710178e-05,7667.316289433965,7.731892872377598e-05,9191.51187972335
752,9.244143998878628e-05,7677.522443036298,7.765637576411542e-05,9203.746663600474
753,9.285112891044912e-05,7687.728596638631,7.799420537281752e-05,9215.981447477598
754,9.326125863761889e-05,7697.934750240963,7.833240258407134e-05,9228.216231354721
755,9.367181056438534e-05,7708.140903843296,7.867095231124046e-05,9240.451015231845
756,9.408276594426424e-05,7718.347057445629,7.900983934752134e-05,9252.68579910897
757,9.449410589108557e-05,7728.553211047962,7.934904836662081e-05,9264.920582986093
758,9.490581137990417e-05,7738.759364650295,7.968856392345368e-05,9277.155366863215
759,9.531786324793353e-05,7748.965518252628,8.002837045485973e-05,9289.390150740339
760,9.573024219550212e-05,7759.17167185496,8.036845228034072e-05,9301.624934617463
761,9.614292878703296e-05,7769.377825457293,8.070879360281725e-05,9313.859718494587
762,9.655590345204596e-05,7779.583979059626,8.104937850940534e-05,9326.09450237171
763,9.696914648618347e-05,7789.7901326619585,8.139019097221309e-05,9338.329286248834
764,9.73826380522586e-05,7799.9962862642915,8.173121484915711e-05,9350.564070125958
765,9.779635818132688e-05,7810.202439866624,8.207243388479922e-05,9362.79885400308
766,9.821028677378072e-05,7820.4085934689565,8.241383171120286e-05,9375.033637880204
767,9.862440360046721e-05,7830.6147470712895,8.275539184880979e-05,9387.268421757328
768,9.903868830382898e-05,7840.820900673622,8.309709770733653e-05,9399.503205634452
769,9.945312039906796e-05,7851.027054275955,8.343893258669149e-05,9411.737989511576
770,9.986767927533264e-05,7861.233207878288,8.378087967791127e-05,9423.9727733887
771,0.000100282344196928,7871.43936148062,8.412292206411804e-05,9436.207557265823
772,0.00010069709430454894,7881.645515082953,8.446504272149626e-05,9448.442341142945
773,0.00010111190861653688,7891.851668685286,8.480722452029007e-05,9460.677125020069
774,0.00010152676603015888,7902.057822287619,8.514945022582036e-05,9472.911908897193
775,0.00010194164532291055,7912.263975889952,8.549170249952227e-05,9485.146692774317
776,0.00010235652515384163,7922.470129492285,8.583396390000265e-05,9497.38147665144
777,0.00010277138406490458,7932.676283094617,8.617621688411758e-05,9509.616260528564
778,0.00010318620048232655,7942.88243669695,8.651844380807017e-05,9521.851044405688
779,0.00010360095271800388,7953.088590299283,8.686062692852791e-05,9534.08582828281
780,0.0001040156189709198,7963.294743901616,8.720274840376096e-05,9546.320612159934
781,0.00010443017732858481,7973.500897503949,8.754479029479945e-05,9558.555396037058
782,0.0001048446057685004,7983.707051106282,8.788673456661133e-05,9570.790179914182
783,0.00010525888215964502,7993.913204708614,8.82285630893002e-05,9583.024963791306
784,0.00010567298426398313,8004.119358310947,8.857025763932266e-05,9595.25974766843
785,0.00010608688973799673,8014.32551191328,8.891179990072589e-05,9607.494531545553
786,0.00010650057613423949,8024.531665515613,8.925317146640478e-05,9619.729315422675
787,0.0001069140209029139,8034.737819117946,8.959435383937914e-05,9631.9640992998
788,0.00010732720139347014,8044.943972720278,8.993532843409031e-05,9644.198883176923
789,0.00010774009485622801,8055.150126322611,9.027607657771742e-05,9656.433667054047
790,0.00010815267844402087,8065.356279924944,9.061657951151359e-05,9668.66845093117
791,0.00010856492921386171,8075.562433527277,9.095681839216122e-05,9680.903234808295
792,0.00010897682412863152,8085.76858712961,9.129677429314703e-05,9693.138018685419
793,0.00010938834005878986,8095.974740731943,9.163642820615615e-05,9705.37280256254
794,0.00010979945378410686,8106.180894334275,9.197576104248616e-05,9717.607586439664
795,0.00011021014199541754,8116.387047936608,9.231475363447942e-05,9729.842370316788
796,0.00011062038129639742,8126.593201538941,9.265338673697526e-05,9742.077154193912
797,0.00011103014820536028,8136.799355141274,9.299164102878079e-05,9754.311938071036
798,0.00011143941915707674,8147.005508743607,9.33294971141609e-05,9766.54672194816
799,0.00011184817050461468,8157.21166234594,9.366693552434699e-05,9778.781505825284
800,0.00011225637852120047,8167.417815948272,9.400393671906401e-05,9791.016289702406
801,0.00011266401940210176,8177.623969550605,9.434048108807725e-05,9803.25107357953
802,0.00011307106926653076,8187.830123152938,9.467654895275622e-05,9815.485857456653
803,0.00011347750415956847,8198.03627675527,9.501212056765786e-05,9827.720641333777
804,0.00011388330005410966,8208.242430357603,9.534717612212773e-05,9839.955425210901
805,0.0001142884328528282,8218.448583959937,9.568169574191934e-05,9852.190209088025
806,0.00011469287839016238,8228.654737562269,9.601565949083124e-05,9864.424992965149
807,0.00011509661243432156,8238.860891164602,9.634904737236252e-05,9876.65977684227
808,0.00011549961068931075,8249.067044766934,9.668183933138577e-05,9888.894560719395
809,0.00011590184879697749,8259.273198369267,9.701401525583712e-05,9901.129344596518
810,0.00011630330233907618,8269.4793519716,9.73455549784246e-05,9913.364128473642
811,0.00011670394683935277,8279.685505573932,9.767643827835319e-05,9925.598912350766
812,0.00011710375776564943,8289.891659176266,9.800664488306711e-05,9937.83369622789
813,0.00011750271053202638,8300.097812778598,9.833615447000901e-05,9950.068480105012
814,0.00011790078050090469,8310.30396638093,9.866494666839651e-05,9962.303263982136
815,0.00011829794298522597,8320.510119983264,9.89930010610142e-05,9974.53804785926
816,0.00011869417325063157,8330.716273585596,9.932029718602341e-05,9986.772831736384
817,0.00011908944651765966,8340.92242718793,9.96468145387872e-05,9999.007615613507
818,0.00011948373796396014,8351.128580790262,9.997253257371206e-05,10011.242399490631
819,0.00011987702272652761,8361.334734392596,0.00010029743070610528,10023.477183367755
820,0.00012026927590395142,8371.540887994928,0.00010062148831404798,10035.711967244877
821,0.00012066047255868397,8381.74704159726,0.00010094468474028378,10047.946751122001
822,0.00012105058771932483,8391.953195199594,0.00010126699929412275,10060.181534999125
823,0.00012143959638292243,8402.159348801926,0.00010158841125336031,10072.416318876249
824,0.00012182747351729235,8412.36550240426,0.00010190889986621118,10084.651102753372
825,0.00012221419406335162,8422.571656006592,0.00010222844435325803,10096.885886630496
826,0.00012259973293746905,8432.777809608924,0.00010254702390941451,10109.12067050762
827,0.0001229840650338319,8442.983963211258,0.0001028646177059023,10121.355454384742
828,0.000123367165226827,8453.19011681359,0.00010318120489224289,10133.590238261866
829,0.00012374900837343867,8463.396270415924,0.00010349676459826221,10145.82502213899
830,0.0001241295693156597,8473.602424018256,0.00010381127593610952,10158.059806016114
831,0.00012450882288291871,8483.808577620588,0.00010412471800228928,10170.294589893238
832,0.0001248867438945214,8494.014731222922,0.00010443706987970611,10182.529373770361
833,0.00012526330716210464,8504.220884825254,0.00010474831063972256,10194.764157647485
834,0.000125638487492107,8514.427038427588,0.00010505841934422972,10206.998941524607
835,0.0001260122596882497,8524.63319202992,0.00010536737504772994,10219.233725401731
836,0.00012638459855403362,8534.839345632254,0.00010567515679943129,10231.468509278855
837,0.0001267554788952469,8545.045499234586,0.0001059817436453544,10243.703293155979
838,0.00012712487552248686,8555.251652836918,0.0001062871146304505,10255.938077033103
839,0.0001274927632536929,8565.457806439252,0.0001065912488007308,10268.172860910227
840,0.00012785911691669193,8575.663960041584,0.00010689412520540655,10280.40764478735
841,0.0001282239113517559,8585.870113643918,0.0001071957228990405,10292.642428664472
842,0.000128587121414169,8596.07626724625,0.00010749602094370822,10304.877212541596
843,0.0001289487219768081,8606.282420848582,0.00010779499841116953,10317.11199641872
844,0.00012930868793273155,8616.488574450916,0.00010809263438505018,10329.346780295844
845,0.00012966699419777975,8626.694728053248,0.00010838890796303262,10341.581564172968
846,0.0001300236157131849,8636.900881655582,0.00010868379825905656,10353.816348050092
847,0.00013037852744819065,8647.107035257914,0.0001089772844055279,10366.051131927215
848,0.00013073170440268072,8657.313188860246,0.00010926934555553682,10378.285915804337
849,0.00013108312160981683,8667.51934246258,0.00010955996088508408,10390.520699681461
850,0.00013143275413868397,8677.725496064912,0.00010984910959531501,10402.755483558585
851,0.00013178057709694552,8687.931649667245,0.00011013677091476173,10414.990267435709
852,0.00013212656563350446,8698.137803269577,0.00011042292410159258,10427.225051312833
853,0.00013247069494117303,8708.343956871911,0.00011070754844586851,10439.459835189957
854,0.00013281294025934876,8718.550110474243,0.00011099062327180628,10451.69461906708
855,0.0001331532768766975,8728.756264076575,0.00011127212794004837,10463.929402944203
856,0.00013349168013384268,8738.96241767891,0.0001115520418499389,10476.164186821326
857,0.00013382812542605968,8749.168571281241,0.00011183034444180474,10488.39897069845
858,0.00013416258820597712,8759.374724883575,0.00011210701519924299,10500.633754575574
859,0.00013449504398628114,8769.580878485907,0.000112382033651413,10512.868538452698
860,0.00013482546834242654,8779.78703208824,0.00011265537937533311,10525.103322329822
861,0.0001351538369153507,8789.993185690573,0.00011292703199818225,10537.338106206946
862,0.00013548012541419145,8800.199339292905,0.00011319697119960508,10549.572890084068
863,0.00013580430961900942,8810.40549289524,0.00011346517671402143,10561.807673961192
864,0.0001361263653835117,8820.611646497571,0.00011373162833293835,10574.042457838315
865,0.00013644626863778023,8830.817800099903,0.00011399630590726592,10586.27724171544
866,0.00013676399539100034,8841.023953702237,0.00011425918934963538,10598.512025592563
867,0.00013707952173419257,8851.23010730457,0.00011452025863671935,10610.746809469687
868,0.00013739282384294486,8861.436260906903,0.0001147794938115546,10622.98159334681
869,0.00013770387798014646,8871.642414509235,0.00011503687498586565,10635.216377223933
870,0.00013801266049872176,8881.848568111569,0.00011529238234239026,10647.451161101057
871,0.00013831914784436447,8892.054721713901,0.00011554599613720512,10659.68594497818
872,0.00013862331655827158,8902.260875316233,0.00011579769670205266,10671.920728855304
873,0.0001389251432798762,8912.467028918567,0.0001160474644466673,10684.155512732428
874,0.0001392246047495794,8922.673182520899,0.00011629527986110186,10696.390296609552
875,0.00013952167781148037,8932.879336123233,0.00011654112351805331,10708.625080486676
876,0.00013981633941610456,8943.085489725565,0.00011678497607518713,10720.859864363798
877,0.0001401085666231291,8953.291643327897,0.0001170268182774609,10733.094648240922
878,0.00014039833660410575,8963.49779693023,0.00011726663095944516,10745.329432118046
879,0.00014068562664517923,8973.703950532563,0.00011750439504764296,10757.56421599517
880,0.00014097041414980356,8983.910104134897,0.00011774009156280635,10769.798999872293
881,0.0001412526766414523,8994.116257737229,0.00011797370162225025,10782.033783749417
882,0.000141532391766325,9004.32241133956,0.00011820520644216268,10794.268567626541
883,0.0001418095372960485,9014.528564941895,0.00011843458733991134,10806.503351503663
884,0.00014208409113037194,9024.734718544227,0.00011866182573634647,10818.738135380787
885,0.0001423560312998564,9034.94087214656,0.00011888690315809834,10830.97291925791
886,0.00014262533596855718,9045.147025748893,0.00011910980123987087,10843.207703135035
887,0.0001428919834367001,9055.353179351227,0.00011933050172672913,10855.442487012158
888,0.00014315595214334925,9065.559332953559,0.00011954898647638176,10867.677270889282
889,0.00014341722066906759,9075.76548655589,0.0001197652374614569,10879.912054766406
890,0.000143675767738569,9085.971640158225,0.00011997923677177185,10892.146838643528
891,0.00014393157222336106,9096.177793760557,0.00012019096661659593,10904.381622520652
892,0.00014418461314437937,9106.38394736289,0.0001204004093269058,10916.616406397776
893,0.00014443486967461125,9116.590100965223,0.00012060754735763353,10928.8511902749
894,0.00014468232114170994,9126.796254567555,0.00012081236328990615,10941.085974152023
895,0.00014492694703059766,9137.002408169888,0.00012101483983327728,10953.320758029147
896,0.00014516872698605804,9147.20856177222,0.00012121495982794947,10965.55554190627
897,0.00014540764081531638,9157.414715374554,0.00012141270624698763,10977.790325783393
898,0.00014564366849060823,9167.620868976886,0.00012160806219852254,10990.025109660517
899,0.00014587679015173584,9177.827022579218,0.00012180101092794459,11002.25989353764
900,0.000146106986108611,9188.033176181552,0.0001219915358200869,11014.494677414765
901,0.00014633423684378452,9198.239329783884,0.0001221796204013977,11026.729461291889
902,0.0001465585230149628,9208.445483386218,0.00012236524834210167,11038.964245169012
903,0.00014677982545750897,9218.65163698855,0.00012254840345834932,11051.199029046134
904,0.0001469981251869298,9228.857790590884,0.00012272906971435467,11063.433812923258
905,0.00014721340340134747,9239.063944193216,0.0001229072312245204,11075.668596800382
906,0.00014742564148395544,9249.270097795548,0.00012308287225555015,11087.903380677506
907,0.0001476348210054585,9259.476251397882,0.0001232559772285479,11100.13816455463
908,0.00014784092372649587,9269.682405000214,0.0001234265307211035,11112.372948431754
909,0.0001480439316000479,9279.888558602548,0.00012359451746936443,11124.607732308878
910,0.00014824382677382458,9290.09471220488,0.00012375992237009315,11136.842516186
911,0.0001484405915926367,9300.300865807212,0.00012392273048270975,11149.077300063123
912,0.00014863420860074882,9310.507019409546,0.0001240829270313193,11161.312083940247
913,0.00014882466054421255,9320.713173011878,0.00012424049740672422,11173.546867817371
914,0.00014901193037318203,9330.919326614212,0.00012439542716842004,11185.781651694495
915,0.00014919600124420806,9341.125480216544,0.00012454770204657555,11198.016435571619
916,0.00014937685652251418,9351.331633818876,0.00012469730794399596,11210.251219448743
917,0.00014955447978425024,9361.53778742121,0.0001248442309380691,11222.486003325865
918,0.00014972885481872623,9371.743941023542,0.00012498845728269443,11234.720787202989
919,0.00014989996563062453,9381.950094625876,0.000125129973410194,11246.955571080112
920,0.00015006779644219023,9392.156248228208,0.0001252687659332054,11259.190354957236
921,0.00015023233169539926,9402.362401830542,0.00012540482164655626,11271.42513883436
922,0.0001503935560541039,9412.568555432874,0.0001255381275291199,11283.659922711484
923,0.00015055145440615522,9422.774709035206,0.00012566867074565173,11295.894706588608
924,0.00015070601186550236,9432.98086263754,0.0001257964386486059,11308.12949046573
925,0.00015085721377426737,9443.187016239872,0.0001259214187799323,11320.364274342854
926,0.0001510050457047959,9453.393169842206,0.00012604359887285308,11332.599058219977
927,0.00015114949346168406,9463.599323444538,0.00012616296685361852,11344.833842097101
928,0.00015129054308377895,9473.80547704687,0.00012627951084324168,11357.068625974225
929,0.00015142818084615443,9484.011630649204,0.00012639321915921246,11369.303409851349
930,0.00015156239326206088,9494.217784251536,0.000126504080317189,11381.538193728473
931,0.00015169316708484861,9504.42393785387,0.0001266120830326676,11393.772977605595
932,0.00015182048930986497,9514.630091456202,0.00012671721622263034,11406.007761482719
933,0.00015194434717632376,9524.836245058534,0.00012681946900716952,11418.242545359843
934,0.0001520647281691481,9535.042398660868,0.00012691883071108958,11430.477329236966
935,0.00015218162002078432,9545.2485522632,0.0001270152908654853,11442.71211311409
936,0.0001522950107129894,9555.454705865533,0.00012710883920929642,11454.946896991214
937,0.0001524048884785882,9565.660859467866,0.00012719946569083847,11467.181680868338
938,0.00015251124180320276,9575.8670130702,0.0001272871604693088,11479.41646474546
939,0.0001526140594269521,9586.073166672531,0.00012737191391626847,11491.651248622584
940,0.00015271333034612278,9596.279320274863,0.0001274537166170989,11503.886032499708
941,0.00015280904381480878,9606.485473877197,0.00012753255937243316,11516.120816376831
942,0.00015290118934652182,9616.69162747953,0.00012760843319956224,11528.355600253955
943,0.00015298975671577093,9626.897781081863,0.00012768132933381484,11540.59038413108
944,0.00015307473595961056,9637.103934684195,0.00012775123922991144,11552.825168008203
945,0.00015315611737915825,9647.310088286527,0.00012781815456329177,11565.059951885325
946,0.00015323389154108007,9657.516241888861,0.0001278820672314156,11577.294735762449
947,0.00015330804927904444,9667.722395491193,0.00012794296935503648,11589.529519639573
948,0.00015337858169514352,9677.928549093527,0.00012800085327944848,11601.764303516697
949,0.0001534454801612822,9688.13470269586,0.000128055711575705,11613.99908739382
950,0.00015350873632053464,9698.340856298193,0.00012810753704181,11626.233871270944
951,0.00015356834208846677,9708.547009900525,0.00012815632270388137,11638.468655148068
952,0.0001536242896544263,9718.753163502857,0.00012820206181728534,11650.70343902519
953,0.00015367657148279853,9728.959317105191,0.00012824474786774333,11662.938222902314
954,0.00015372518031422824,9739.165470707523,0.00012828437457240894,11675.173006779438
955,0.00015377010916680755,9749.371624309857,0.00012832093588091637,11687.407790656562
956,0.00015381135133722907,9759.577777912189,0.0001283544259764,11699.642574533686
957,0.00015384890040190434,9769.783931514521,0.00012838483927648348,11711.87735841081
958,0.000153882750218047,9779.990085116855,0.00012841217043423983,11724.112142287933
959,0.00015391289492472143,9790.196238719187,0.0001284364143391214,11736.346926165055
960,0.00015393932894385476,9800.40239232152,0.00012845756611785944,11748.58171004218
961,0.0001539620469812141,9810.608545923853,0.00012847562113533362,11760.816493919303
962,0.00015398104402734742,9820.814699526185,0.00012849057499541067,11773.051277796427
963,0.00015399631535848812,9831.020853128519,0.00012850242354175235,11785.28606167355
964,0.00015400785653742308,9841.227006730851,0.00012851116285859254,11797.520845550674
965,0.00015401566341432477,9851.433160333185,0.00012851678927148296,11809.755629427798
966,0.0001540197321275456,9861.639313935517,0.00012851929934800768,11821.99041330492
967,0.00015402005910437595,9871.84546753785,0.00012851868989846634,11834.225197182044
968,0.0001540166410617643,9882.051621140183,0.0001285149579765249,11846.459981059168
969,0.00015400947500700114,9892.257774742515,0.00012850810087983565,11858.694764936292
970,0.0001539985582383638,9902.463928344849,0.00012849811615062425,11870.929548813416
971,0.00015398388834572457,9912.67008194718,0.0001284850015762451,11883.16433269054
972,0.00015396546321112058,9922.876235549515,0.00012846875518970425,11895.399116567663
973,0.00015394328100928577,9933.082389151847,0.00012844937527015018,11907.633900444785
974,0.00015391734020814434,9943.288542754179,0.00012842686034333125,11919.86868432191
975,0.0001538876395692662,9953.494696356513,0.0001284012091820213,11932.103468199033
976,0.00015385417814828376,9963.700849958845,0.00012837242080641198,11944.338252076157
977,0.00015381695529526998,9973.907003561178,0.0001283404944844721,11956.57303595328
978,0.00015377597065507808,9984.11315716351,0.00012830542973227415,11968.807819830405
979,0.00015373122416764213,9994.319310765843,0.00012826722631428746,11981.042603707529
980,0.00015368271606823851,10004.525464368176,0.00012822588424363837,11993.27738758465
981,0.00015363044688770886,10014.731617970509,0.00012818140378233672,12005.512171461774
982,0.00015357441745264357,10024.937771572842,0.0001281337854414694,12017.746955338898
983,0.00015351462888552582,10035.143925175174,0.00012808302998135963,12029.981739216022
984,0.00015345108260483696,10045.350078777508,0.0001280291384116938,12042.216523093146
985,0.00015338378032512208,10055.55623237984,0.00012797211199161348,12054.45130697027
986,0.00015331272405701604,10065.762385982172,0.00012791195222977463,12066.686090847392
987,0.00015323791610723063,10075.968539584506,0.0001278486608843727,12078.920874724516
988,0.00015315935907850162,10086.174693186838,0.00012778223996313395,12091.15565860164
989,0.0001530770558694965,10096.380846789172,0.0001277126917232731,12103.390442478763
990,0.00015299100967468287,10106.587000391504,0.00012764001867141694,12115.625226355887
991,0.00015290122398415676,10116.793153993836,0.0001275642235634942,12127.860010233011
992,0.0001528077025834318,10126.99930759617,0.00012748530940459167,12140.094794110135
993,0.0001527104495531884,10137.205461198502,0.0001274032794487761,12152.329577987257
994,0.00015260946926898346,10147.411614800836,0.00012731813719888226,12164.56436186438
995,0.00015250476640092067,10157.617768403168,0.00012722988640626753,12176.799145741505
996,0.00015239634591328102,10167.8239220055,0.0001271385310705319,12189.033929618628
997,0.00015228421306411364,10178.030075607834,0.0001270440754392047,12201.268713495752
998,0.0001521683734047873,10188.236229210166,0.00012694652400739727,12213.503497372876
999,0.00015204883277950245,10198.4423828125,0.0001268458815174215,12225.73828125


==> visu/old/tikz_csvs_diagonal_force/hist_0.05/hist.csv <==
,id,experiment_id,error_l2,error_linfty
0,0,00098,5160.29541015625,6127.15234375
1,1,00318,10117.017578125,12147.6669921875
2,2,00018,6800.69091796875,8104.27734375
3,3,00038,10138.919921875,12161.6162109375
4,4,00058,29.433202743530273,33.35639953613281
5,5,00358,8594.046875,10260.271484375
6,6,00198,8171.1484375,9821.259765625
7,7,00138,9114.6591796875,10908.7265625
8,8,00158,10171.8896484375,12191.8828125
9,9,00178,41.372806549072266,46.89325714111328
10,10,00118,10156.994140625,12189.4853515625
11,11,00338,10131.720703125,12166.2431640625
12,12,00078,10160.4462890625,12165.9267578125
13,13,00238,10159.9326171875,12199.5537109375
14,14,00218,7624.91845703125,9073.2373046875
15,15,00278,10139.2919921875,12177.1337890625
16,16,00298,10146.4609375,12180.70703125
17,17,00378,10158.9345703125,12201.3701171875
18,18,00398,8081.84423828125,9646.2998046875
19,19,00258,10149.2666015625,12186.6171875


==> visu/old/tikz_csvs_diagonal_force/hist_0.05/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid
0,2.3263361545034922e-05,29.433202743530273,1.9368227919040515e-05,33.35639953613281
1,2.3266037861749255e-05,39.585811798278996,1.9370642626358207e-05,45.53659344769574
2,2.3267955733434785e-05,49.73842085302771,1.9372431557762982e-05,57.716787359258674
3,2.3269115807852078e-05,59.89102990777643,1.9373595281460714e-05,69.89698127082161
4,2.326951882195001e-05,70.04363896252515,1.9374134439474392e-05,82.07717518238454
5,2.3269165601874753e-05,80.19624801727387,1.937404974764958e-05,94.25736909394746
6,2.326805706296407e-05,90.34885707202258,1.9373341995647716e-05,106.4375630055104
7,2.3266194209726995e-05,100.5014661267713,1.9372012046927336e-05,118.61775691707334
8,2.326357813580887e-05,110.65407518152003,1.9370060838713237e-05,130.79795082863626
9,2.3260210023941812e-05,120.80668423626875,1.9367489381953604e-05,142.97814474019918
10,2.325609114588053e-05,130.95929329101747,1.9364298761264964e-05,155.1583386517621
11,2.3251222862323575e-05,141.11190234576617,1.9360490134865153e-05,167.33853256332506
12,2.3245606622820002e-05,151.2645114005149,1.9356064734494253e-05,179.51872647488798
13,2.3239243965661487e-05,161.4171204552636,1.9351023865323436e-05,191.6989203864509
14,2.3232136517759923e-05,171.56972951001234,1.934536890585191e-05,203.87911429801386
15,2.322428599451052e-05,181.72233856476106,1.9339101307791765e-05,216.05930820957678
16,2.3215694199640396e-05,191.87494761950978,1.9332222595940924e-05,228.2395021211397
17,2.320636302504278e-05,202.0275566742585,1.9324734368044165e-05,240.41969603270263
18,2.3196294450596846e-05,212.18016572900723,1.9316638294642286e-05,252.59988994426556
19,2.3185490543973035e-05,222.33277478375595,1.930793611890925e-05,264.7800838558285
20,2.3173953460424325e-05,232.48538383850467,1.9298629656477725e-05,276.9602777673914
21,2.3161685442563e-05,242.63799289325337,1.9288720795252626e-05,289.1404716789543
22,2.3148688820123325e-05,252.7906019480021,1.9278211495213094e-05,301.3206655905173
23,2.3134966009710065e-05,262.9432110027508,1.9267103788202588e-05,313.50085950208023
24,2.312051951453285e-05,273.0958200574995,1.9255399777707504e-05,325.68105341364316
25,2.3105351924126593e-05,283.24842911224823,1.9243101638624043e-05,337.8612473252061
26,2.3089465914057777e-05,293.40103816699695,1.9230211617013637e-05,350.041441236769
27,2.3072864245617066e-05,303.5536472217457,1.9216732029846747e-05,362.2216351483319
28,2.3055549765497824e-05,313.7062562764944,1.9202665264735437e-05,374.4018290598949
29,2.30375254054611e-05,323.8588653312431,1.9188013779654274e-05,386.58202297145783
30,2.3018794181986764e-05,334.01147438599185,1.917278010265019e-05,398.76221688302076
31,2.2999359195911128e-05,344.16408344074057,1.9156966831540918e-05,410.9424107945837
32,2.2979223632050993e-05,354.3166924954893,1.914057663360231e-05,423.1226047061466
33,2.2958390758814306e-05,364.469301550238,1.912361224524456e-05,435.3027986177095
34,2.2936863927797457e-05,374.62191060498674,1.9106076471677338e-05,447.48299252927245
35,2.291464657336926e-05,384.77451965973546,1.908797218656397e-05,459.6631864408354
36,2.289174221224186e-05,394.9271287144842,1.9069302331664793e-05,471.8433803523983
37,2.2868154443028572e-05,405.0797377692329,1.9050069916469626e-05,484.0235742639613
38,2.2843886945788652e-05,415.23234682398163,1.9030278017819543e-05,496.2037681755242
39,2.2818943481559356e-05,425.38495587873035,1.9009929779518064e-05,508.3839620870871
40,2.279332789187514e-05,435.5375649334791,1.898902841193169e-05,520.56415599865
41,2.2767044098274278e-05,445.69017398822774,1.896757719158008e-05,532.744349910213
42,2.2740096101792898e-05,455.84278304297646,1.8945579460715795e-05,544.9245438217758
43,2.2712487982446703e-05,465.9953920977252,1.8923038626893837e-05,557.1047377333389
44,2.268422389870021e-05,476.1480011524739,1.889995816253088e-05,569.2849316449018
45,2.2655308086924078e-05,486.30061020722263,1.88763416044546e-05,581.4651255564647
46,2.2625744860840116e-05,496.45321926197136,1.8852192553442864e-05,593.6453194680277
47,2.2595538610954512e-05,506.6058283167201,1.8827514673753202e-05,605.8255133795906
48,2.256469380397926e-05,516.7584373714687,1.8802311692642312e-05,618.0057072911535
49,2.2533214982241867e-05,526.9110464262176,1.8776587399876143e-05,630.1859012027164
50,2.250110676308355e-05,537.0636554809662,1.875034564723022e-05,642.3660951142793
51,2.2468373838245993e-05,547.2162645357149,1.8723590347980627e-05,654.5462890258423
52,2.2435020973246954e-05,557.3688735904636,1.8696325476385706e-05,666.7264829374052
53,2.2401053006744584e-05,567.5214826452124,1.8668555067158393e-05,678.9066768489681
54,2.2366474849890917e-05,577.6740916999611,1.864028321492964e-05,691.086870760531
55,2.2331291485674444e-05,587.8267007547098,1.861151407370272e-05,703.267064672094
56,2.2295507968251994e-05,597.9793098094585,1.858225185629878e-05,715.447258583657
57,2.225912942227014e-05,608.1319188642073,1.8552500833793604e-05,727.6274524952199
58,2.222216104217616e-05,618.284527918956,1.8522265334945767e-05,739.8076464067829
59,2.2184608091518775e-05,628.4371369737047,1.8491549745616362e-05,751.9878403183458
60,2.214647590223885e-05,638.5897460284534,1.8460358508180333e-05,764.1680342299087
61,2.21077698739501e-05,648.7423550832021,1.8428696120929604e-05,776.3482281414716
62,2.206849547321015e-05,658.8949641379509,1.8396567137468083e-05,788.5284220530345
63,2.202865823278183e-05,669.0475731926996,1.8363976166098787e-05,800.7086159645975
64,2.1988263750885254e-05,679.2001822474483,1.833092786920307e-05,812.8888098761604
65,2.1947317690440427e-05,689.352791302197,1.8297426962612195e-05,825.0690037877233
66,2.1905825778300836e-05,699.5054003569458,1.8263478214971343e-05,837.2491976992862
67,2.1863793804478144e-05,709.6580094116945,1.822908644709629e-05,849.4293916108492
68,2.1821227621358085e-05,719.8106184664432,1.819425653132265e-05,861.6095855224121
69,2.1778133142907697e-05,729.9632275211919,1.8158993390848206e-05,873.789779433975
70,2.173451634387431e-05,740.1158365759406,1.812330199906806e-05,885.9699733455379
71,2.169038325897609e-05,750.2684456306894,1.808718737890308e-05,898.1501672571009
72,2.1645739982084712e-05,760.4210546854381,1.8050654602121567e-05,910.3303611686638
73,2.1600592665399985e-05,770.5736637401868,1.8013708788654483e-05,922.5105550802268
74,2.1554947518616872e-05,780.7262727949355,1.7976355105904123e-05,934.6907489917897
75,2.1508810808084953e-05,790.8788818496843,1.7938598768046694e-05,946.8709429033527
76,2.1462188855960542e-05,801.031490904433,1.790044503532872e-05,959.0511368149156
77,2.141508803935161e-05,811.1840999591817,1.7861899213357472e-05,971.2313307264785
78,2.1367514789455856e-05,821.3367090139304,1.7822966652385737e-05,983.4115246380414
79,2.1319475590691775e-05,831.4893180686792,1.778365274659071e-05,995.5917185496044
80,2.1270976979823418e-05,841.6419271234279,1.7743962933347662e-05,1007.7719124611673
81,2.1222025545078386e-05,851.7945361781765,1.7703902692498126e-05,1019.9521063727302
82,2.1172627925259938e-05,861.9471452329252,1.76634775456129e-05,1032.1323002842933
83,2.1122790808852822e-05,872.0997542876739,1.7622693055250117e-05,1044.312494195856
84,2.1072520933123374e-05,882.2523633424227,1.7581554824208332e-05,1056.4926881074189
85,2.1021825083213937e-05,892.4049723971714,1.7540068494775103e-05,1068.672882018982
86,2.0970710091231848e-05,902.5575814519201,1.749823974797077e-05,1080.853075930545
87,2.091918283533307e-05,912.7101905066688,1.745607430278809e-05,1093.0332698421078
88,2.086725023880084e-05,922.8627995614175,1.7413577915427425e-05,1105.2134637536708
89,2.0814919269119438e-05,933.0154086161663,1.7370756378528114e-05,1117.3936576652336
90,2.0762196937043217e-05,943.168017670915,1.732761552039571e-05,1129.5738515767966
91,2.070909029566113e-05,953.3206267256637,1.7284161204225593e-05,1141.7540454883595
92,2.0655606439457074e-05,963.4732357804124,1.7240399327323024e-05,1153.9342393999225
93,2.0601752503365997e-05,973.6258448351612,1.71963358203197e-05,1166.1144333114853
94,2.0547535661826214e-05,983.7784538899099,1.715197664638709e-05,1178.2946272230483
95,2.0492963127827965e-05,993.9310629446586,1.7107327800446744e-05,1190.4748211346111
96,2.043804215195848e-05,1004.0836719994073,1.706239530837751e-05,1202.6550150461742
97,2.038278002144375e-05,1014.236281054156,1.7017185226220216e-05,1214.8352089577372
98,2.0327184059187105e-05,1024.388890108905,1.6971703639379504e-05,1227.0154028693
99,2.0271261622805064e-05,1034.5414991636535,1.6925956661823413e-05,1239.195596780863
100,2.021502010366022e-05,1044.694108218402,1.687995043528061e-05,1251.3757906924259
101,2.0158466925891847e-05,1054.846717273151,1.6833691128435497e-05,1263.555984603989
102,2.0101609545444036e-05,1064.9993263278996,1.6787184936121396e-05,1275.7361785155517
103,2.0044455449091686e-05,1075.1519353826484,1.6740438078511962e-05,1287.9163724271148
104,1.9987012153464748e-05,1085.304544437397,1.6693456800310906e-05,1300.0965663386776
105,1.992928720407057e-05,1095.4571534921458,1.664624736994042e-05,1312.2767602502406
106,1.9871288174314743e-05,1105.6097625468944,1.659881607872805e-05,1324.4569541618034
107,1.981302266452068e-05,1115.7623716016433,1.655116924009274e-05,1336.6371480733665
108,1.9754498300948028e-05,1125.914980656392,1.6503313188729617e-05,1348.8173419849293
109,1.969572273481004e-05,1136.0675897111407,1.6455254279794226e-05,1360.9975358964923
110,1.9636703641290392e-05,1146.2201987658893,1.6406998888085915e-05,1373.1777298080551
111,1.957744871855928e-05,1156.3728078206382,1.635855340723086e-05,1385.3579237196182
112,1.9517965686789248e-05,1166.5254168753868,1.6309924248864775e-05,1397.5381176311812
113,1.9458262287170782e-05,1176.6780259301356,1.6261117841815325e-05,1409.718311542744
114,1.939834628092806e-05,1186.8306349848842,1.6212140631284704e-05,1421.898505454307
115,1.9338225448334772e-05,1196.983244039633,1.6162999078032295e-05,1434.0786993658699
116,1.927790758773047e-05,1207.1358530943817,1.6113699657557652e-05,1446.258893277433
117,1.9217400514537475e-05,1217.2884621491305,1.6064248859283926e-05,1458.4390871889957
118,1.9156712060278563e-05,1227.4410712038791,1.601465318574202e-05,1470.6192811005587
119,1.9095850071595678e-05,1237.593680258628,1.5964919151755448e-05,1482.7994750121215
120,1.9034822409269826e-05,1247.7462893133766,1.591505328362617e-05,1494.9796689236846
121,1.8973636947242277e-05,1257.8988983681254,1.5865062118321573e-05,1507.1598628352474
122,1.8912301571637343e-05,1268.051507422874,1.5814952202662633e-05,1519.3400567468104
123,1.8850824179786905e-05,1278.2041164776228,1.5764730092513532e-05,1531.5202506583732
124,1.8789212679256858e-05,1288.3567255323715,1.5714402351972885e-05,1543.7004445699363
125,1.8727474986875616e-05,1298.5093345871203,1.5663975552566608e-05,1555.880638481499
126,1.866561902776494e-05,1308.661943641869,1.5613456272442705e-05,1568.0608323930621
127,1.8603652734373254e-05,1318.8145526966177,1.5562851095568077e-05,1580.241026304625
128,1.8541584045511546e-05,1328.9671617513663,1.5512166610927447e-05,1592.421220216188
129,1.847942090539211e-05,1339.119770806115,1.5461409411724717e-05,1604.601414127751
130,1.84171712626703e-05,1349.2723798608638,1.541058609458665e-05,1616.7816080393138
131,1.835484306948953e-05,1359.4249889156124,1.535970325876929e-05,1628.9618019508769
132,1.8292444280529447e-05,1369.5775979703612,1.530876750536705e-05,1641.1419958624397
133,1.8229982852057832e-05,1379.7302070251098,1.5257785436524774e-05,1653.3221897740027
134,1.816746674098603e-05,1389.8828160798587,1.5206763654652795e-05,1665.5023836855655
135,1.8104903903928372e-05,1400.0354251346073,1.5155708761645184e-05,1677.6825775971286
136,1.804230229626555e-05,1410.1880341893561,1.5104627358101362e-05,1689.8627715086914
137,1.7979669871212226e-05,1420.3406432441047,1.5053526042551134e-05,1702.0429654202544
138,1.7917014578889008e-05,1430.4932522988536,1.5002411410683368e-05,1714.2231593318172
139,1.785434436539896e-05,1440.6458613536022,1.4951290054578373e-05,1726.4033532433803
140,1.7791667171908783e-05,1450.798470408351,1.49001685619442e-05,1738.583547154943
141,1.772899093373486e-05,1460.9510794630996,1.4849053515356912e-05,1750.763741066506
142,1.766632357943435e-05,1471.1036885178485,1.479795149150501e-05,1762.943934978069
143,1.7603673029901403e-05,1481.256297572597,1.4746869060438157e-05,1775.124128889632
144,1.7541047197468668e-05,1491.408906627346,1.469581278482027e-05,1787.3043228011948
145,1.747845398501444e-05,1501.5615156820945,1.4644789219187133e-05,1799.4845167127578
146,1.741590128507521e-05,1511.7141247368434,1.4593804909208757e-05,1811.6647106243208
147,1.7353396978964168e-05,1521.866733791592,1.4542866390956371e-05,1823.8449045358836
148,1.7290948935895562e-05,1532.0193428463408,1.4491980190174484e-05,1836.0250984474467
149,1.7228565012115143e-05,1542.1719519010894,1.4441152821557825e-05,1848.2052923590095
150,1.7166253050036808e-05,1552.3245609558383,1.439039078803356e-05,1860.3854862705725
151,1.710402087738565e-05,1562.4771700105869,1.4339700580048687e-05,1872.5656801821353
152,1.7041876306347464e-05,1572.6297790653357,1.4289088674862842e-05,1884.7458740936984
153,1.6979827132724872e-05,1582.7823881200843,1.423856153584664e-05,1896.9260680052612
154,1.69178811351003e-05,1592.9349971748331,1.418812561178554e-05,1909.1062619168242
155,1.6856046074005792e-05,1603.0876062295818,1.413778733618956e-05,1921.286455828387
156,1.6794329691099845e-05,1613.2402152843306,1.4087553126608705e-05,1933.46664973995
157,1.6732739708351543e-05,1623.3928243390792,1.4037429383954416e-05,1945.6468436515129
158,1.667128382723179e-05,1633.545433393828,1.3987422491827041e-05,1957.827037563076
159,1.6609969727912136e-05,1643.6980424485766,1.3937538815849491e-05,1970.0072314746387
160,1.654880506847106e-05,1653.8506515033255,1.3887784703007084e-05,1982.1874253862018
161,1.648779748410794e-05,1664.003260558074,1.3838166480993854e-05,1994.3676192977648
162,1.6426954586364776e-05,1674.1558696128227,1.378869045756523e-05,2006.5478132093276
163,1.6366283962355927e-05,1684.3084786675715,1.3739362919897319e-05,2018.7280071208907
164,1.6305793174005666e-05,1694.4610877223201,1.3690190133952827e-05,2030.9082010324535
165,1.6245489757294078e-05,1704.613696777069,1.3641178343853754e-05,2043.0883949440165
166,1.6185381221511046e-05,1714.7663058318176,1.3592333771260896e-05,2055.2685888555793
167,1.612547504851862e-05,1724.9189148865664,1.3543662614760289e-05,2067.4487827671423
168,1.606577869202191e-05,1735.071523941315,1.3495171049256704e-05,2079.628976678705
169,1.6006299576848397e-05,1745.2241329960639,1.3446865225374208e-05,2091.809170590268
170,1.5947045098236033e-05,1755.3767420508125,1.3398751268863918e-05,2103.989364501831
171,1.588802262113001e-05,1765.5293511055613,1.33508352800191e-05,2116.169558413394
172,1.582923947948841e-05,1775.68196016031,1.3303123333097498e-05,2128.349752324957
173,1.577070297559681e-05,1785.8345692150588,1.3255621475751233e-05,2140.5299462365197
174,1.5712420379391865e-05,1795.9871782698074,1.3208335728464116e-05,2152.7101401480827
175,1.5654398927794125e-05,1806.1397873245562,1.31612720839966e-05,2164.8903340596457
176,1.559664582404992e-05,1816.2923963793048,1.3114436506838369e-05,2177.070527971209
177,1.5539168237082673e-05,1826.4450054340537,1.3067834932668688e-05,2189.250721882772
178,1.5481973300853558e-05,1836.5976144888023,1.3021473267824505e-05,2201.4309157943344
179,1.5425068113731475e-05,1846.750223543551,1.2975357388776478e-05,2213.6111097058974
180,1.536845973787284e-05,1856.9028325982997,1.2929493141612905e-05,2225.7913036174605
181,1.5312155198610723e-05,1867.0554416530485,1.2883886341531657e-05,2237.9714975290235
182,1.5256161483853781e-05,1877.2080507077972,1.2838542772340166e-05,2250.151691440586
183,1.5200485543494979e-05,1887.360659762546,1.2793468185963564e-05,2262.331885352149
184,1.5145134288830049e-05,1897.5132688172946,1.274866830196093e-05,2274.512079263712
185,1.5090114591985897e-05,1907.6658778720434,1.2704148807049867e-05,2286.692273175275
186,1.5035433285358951e-05,1917.818486926792,1.2659915354639278e-05,2298.872467086838
187,1.498109716106349e-05,1927.9710959815409,1.2615973564370514e-05,2311.052660998401
188,1.4927112970390071e-05,1938.1237050362895,1.2572329021666924e-05,2323.232854909964
189,1.4873487423274082e-05,1948.2763140910383,1.252898727729182e-05,2335.413048821527
190,1.482022718777446e-05,1958.428923145787,1.2485953846914937e-05,2347.5932427330895
191,1.4767338889562635e-05,1968.5815322005358,1.244323421068739e-05,2359.7734366446525
192,1.4714829111421788e-05,1978.7341412552844,1.2400833812825236e-05,2371.9536305562156
193,1.4662704392756415e-05,1988.886750310033,1.2358758061201616e-05,2384.1338244677786
194,1.4610971229112221e-05,1999.0393593647818,1.2317012326947547e-05,2396.3140183793416
195,1.4559636071706523e-05,2009.1919684195304,1.2275601944061421e-05,2408.494212290904
196,1.4508705326968996e-05,2019.3445774742793,1.2234532209027144e-05,2420.6744062024673
197,1.4458185356092985e-05,2029.4971865290279,1.2193808380441106e-05,2432.8546001140303
198,1.4408082474597325e-05,2039.6497955837767,1.2153435678647902e-05,2445.0347940255933
199,1.4358402951898682e-05,2049.8024046385253,1.21134192853848e-05,2457.214987937156
200,1.4309153010894533e-05,2059.955013693274,1.207376434343514e-05,2469.395181848719
201,1.4260338827556709e-05,2070.1076227480225,1.2034475956290487e-05,2481.575375760282
202,1.4211966530535643e-05,2080.2602318027716,1.1995559187821737e-05,2493.755569671845
203,1.4164042200775206e-05,2090.41284085752,1.1957019061959076e-05,2505.9357635834076
204,1.4116571871138286e-05,2100.565449912269,1.1918860562380864e-05,2518.1159574949706
205,1.4069561526043042e-05,2110.718058967018,1.1881088632211468e-05,2530.2961514065337
206,1.40230171011099e-05,2120.8706680217665,1.1843708173728021e-05,2542.4763453180967
207,1.3976944482819248e-05,2131.023277076515,1.1806724048076146e-05,2554.6565392296593
208,1.3931349508179914e-05,2141.1758861312637,1.177014107499465e-05,2566.8367331412223
209,1.3886237964408389e-05,2151.328495186013,1.1733964032549218e-05,2579.0169270527854
210,1.3841615588618802e-05,2161.4811042407614,1.169819765687505e-05,2591.1971209643484
211,1.3797488067523671e-05,2171.63371329551,1.1662846641928524e-05,2603.3773148759115
212,1.3753861037145426e-05,2181.7863223502586,1.1627915639247856e-05,2615.557508787474
213,1.3710740082538733e-05,2191.9389314050077,1.1593409257722723e-05,2627.737702699037
214,1.3668130737523518e-05,2202.0915404597563,1.1559332063372924e-05,2639.9178966106
215,1.3626038484428853e-05,2212.244149514505,1.1525688579136004e-05,2652.098090522163
216,1.358446875384754e-05,2222.3967585692535,1.1492483284663901e-05,2664.2782844337257
217,1.3543426924401458e-05,2232.5493676240026,1.1459720616128531e-05,2676.4584783452888
218,1.3502918322517696e-05,2242.701976678751,1.1427404966036398e-05,2688.638672256852
219,1.3462948222215374e-05,2252.8545857335,1.1395540683052145e-05,2700.818866168415
220,1.3423521844903234e-05,2263.0071947882484,1.1364132071831085e-05,2712.9990600799774
221,1.3384644359187854e-05,2273.1598038429975,1.133318339286065e-05,2725.1792539915405
222,1.334632088069268e-05,2283.312412897746,1.1302698862310783e-05,2737.3594479031035
223,1.3308556471887592e-05,2293.4650219524947,1.1272682651893272e-05,2749.5396418146665
224,1.3271356141929189e-05,2303.6176310072433,1.1243138888729921e-05,2761.7198357262296
225,1.3234724846511703e-05,2313.770240061992,1.121407165522968e-05,2773.900029637792
226,1.319866748772847e-05,2323.922849116741,1.1185484988974552e-05,2786.080223549355
227,1.3163188913944007e-05,2334.0754581714896,1.115738288261439e-05,2798.2604174609182
228,1.3128293919676577e-05,2344.228067226238,1.1129769283770477e-05,2810.4406113724813
229,1.3093987245491339e-05,2354.380676280987,1.1102648094947917e-05,2822.620805284044
230,1.3060273577903916e-05,2364.533285335736,1.1076023173456738e-05,2834.800999195607
231,1.3027157549294407e-05,2374.6858943904845,1.1049898331341781e-05,2846.98119310717
232,1.2994643737831822e-05,2384.838503445233,1.1024277335321251e-05,2859.161387018733
233,1.2962736667408874e-05,2394.9911124999817,1.099916390673392e-05,2871.3415809302955
234,1.2931440807587093e-05,2405.1437215547307,1.0974561721495012e-05,2883.5217748418586
235,1.2900760573552217e-05,2415.2963306094794,1.0950474410060627e-05,2895.7019687534216
236,1.2870700326079816e-05,2425.448939664228,1.0926905557400786e-05,2907.8821626649847
237,1.2841264371511133e-05,2435.6015487189766,1.0903858702980941e-05,2920.0623565765472
238,1.2812456961739031e-05,2445.7541577737256,1.0881337340751995e-05,2932.2425504881103
239,1.2784282294204068e-05,2455.9067668284742,1.0859344919148782e-05,2944.4227443996733
240,1.2756744511900597e-05,2466.059375883223,1.0837884841096893e-05,2956.6029383112364
241,1.2729847703392844e-05,2476.2119849379715,1.0816960464027934e-05,2968.7831322227994
242,1.270359590284096e-05,2486.3645939927205,1.0796575099902994e-05,2980.963326134362
243,1.2677993090036931e-05,2496.517203047469,1.0776732015244483e-05,2993.143520045925
244,1.26530431904503e-05,2506.6698121022177,1.0757434431176114e-05,3005.323713957488
245,1.2628750075283673e-05,2516.8224211569664,1.073868552347106e-05,3017.503907869051
246,1.2605117561537925e-05,2526.9750302117154,1.0720488422608279e-05,3029.6841017806137
247,1.2582149412087048e-05,2537.127639266464,1.0702846213836806e-05,3041.8642956921767
248,1.2559849335762558e-05,2547.2802483212126,1.0685761937248158e-05,3054.0444896037397
249,1.2538220987447452e-05,2557.4328573759612,1.0669238587856646e-05,3066.224683515303
250,1.2517267968179585e-05,2567.5854664307103,1.065327911568755e-05,3078.4048774268654
251,1.2496993825264436e-05,2577.738075485459,1.0637886425873241e-05,3090.5850713384284
252,1.247740205239717e-05,2587.8906845402075,1.0623063378756971e-05,3102.7652652499914
253,1.2458496089793988e-05,2598.043293594956,1.0608812790004477e-05,3114.9454591615545
254,1.2440279324332544e-05,2608.195902649705,1.0595137430723197e-05,3127.125653073117
255,1.2422755089701607e-05,2618.348511704454,1.0582040027589151e-05,3139.30584698468
256,1.2405926666559571e-05,2628.5011207592024,1.0569523262981247e-05,3151.486040896243
257,1.238979728270207e-05,2638.653729813951,1.0557589775123232e-05,3163.666234807806
258,1.2374370113238328e-05,2648.8063388686996,1.0546242158232897e-05,3175.846428719369
259,1.2359648280776391e-05,2658.9589479234487,1.0535482962678728e-05,3188.026622630932
260,1.2345634855617005e-05,2669.1115569781973,1.0525314695143806e-05,3200.206816542495
261,1.2332332855956185e-05,2679.264166032946,1.0515739818796899e-05,3212.387010454058
262,1.2319745248096268e-05,2689.4167750876945,1.0506760753470731e-05,3224.567204365621
263,1.2307874946665459e-05,2699.5693841424436,1.04983798758473e-05,3236.7473982771835
264,1.2296724814845754e-05,2709.721993197192,1.049059951965022e-05,3248.9275921887465
265,1.2286297664609186e-05,2719.874602251941,1.0483421975843959e-05,3261.1077861003096
266,1.22765962569622e-05,2730.0272113066894,1.0476849492839954e-05,3273.2879800118726
267,1.2267623302198246e-05,2740.1798203614385,1.047088427670953e-05,3285.468173923435
268,1.2259381460158304e-05,2750.332429416187,1.046552849140348e-05,3297.648367834998
269,1.225187334049947e-05,2760.4850384709357,1.04607842589783e-05,3309.8285617465613
270,1.224510150297127e-05,2770.6376475256843,1.0456653659829007e-05,3322.0087556581243
271,1.2239068457699818e-05,2780.7902565804334,1.04531387329284e-05,3334.188949569687
272,1.2233776665479604e-05,2790.942865635182,1.0450241476072697e-05,3346.36914348125
273,1.2229228538072892e-05,2801.0954746899306,1.0447963846133594e-05,3358.549337392813
274,1.2225426438516556e-05,2811.248083744679,1.0446307759316452e-05,3370.729531304376
275,1.2222372681436322e-05,2821.4006927994283,1.0445275091424702e-05,3382.909725215939
276,1.2220069533368317e-05,2831.553301854177,1.0444867678130346e-05,3395.0899191275016
277,1.221851921308779e-05,2841.7059109089255,1.0445087315250402e-05,3407.2701130390647
278,1.2217723891944916e-05,2851.858519963674,1.0445935759029323e-05,3419.4503069506277
279,1.2217685694207645e-05,2862.011129018423,1.044741472642721e-05,3431.6305008621907
280,1.221840669741141e-05,2872.1637380731718,1.0449525895413788e-05,3443.8106947737533
281,1.2219888932715629e-05,2882.3163471279204,1.0452270905268047e-05,3455.9908886853163
282,1.2222134385266943e-05,2892.468956182669,1.045565135688345e-05,3468.1710825968794
283,1.2225144994569027e-05,2902.621565237418,1.0459668813078663e-05,3480.3512765084424
284,1.2228922654858879e-05,2912.7741742921667,1.0464324798913642e-05,3492.531470420005
285,1.2233469215489569e-05,2922.9267833469153,1.0469620802011122e-05,3504.711664331568
286,1.2238786481319187e-05,2933.079392401664,1.0475558272883231e-05,3516.891858243131
287,1.2244876213106022e-05,2943.232001456413,1.0482138625263331e-05,3529.072052154694
288,1.2251740127909877e-05,2953.3846105111616,1.0489363236442883e-05,3541.2522460662567
289,1.2259379899499228e-05,2963.53721956591,1.0497233447613298e-05,3553.4324399778197
290,1.226779715876441e-05,2973.689828620659,1.0505750564212629e-05,3565.612633889383
291,1.227699349413644e-05,2983.8424376754074,1.0514915856277085e-05,3577.792827800946
292,1.2286970452011567e-05,2993.9950467301564,1.0524730558797227e-05,3589.973021712509
293,1.2297729537181385e-05,3004.147655784905,1.0535195872078766e-05,3602.1532156240714
294,1.2309272213268323e-05,3014.3002648396537,1.0546312962107898e-05,3614.3334095356345
295,1.2321599903166544e-05,3024.4528738944023,1.0558082960921019e-05,3626.5136034471975
296,1.2334713989488029e-05,3034.6054829491513,1.057050696697883e-05,3638.6937973587605
297,1.2348615815013804e-05,3044.7580920039,1.0583586045544606e-05,3650.873991270323
298,1.2363306683150163e-05,3054.9107010586486,1.05973212290667e-05,3663.054185181886
299,1.2378787858389796e-05,3065.063310113397,1.0611713517565028e-05,3675.234379093449
300,1.2395060566777734e-05,3075.2159191681462,1.0626763879021528e-05,3687.4145730050122
301,1.241212599638192e-05,3085.368528222895,1.064247324977451e-05,3699.594766916575
302,1.2429985297768397e-05,3095.5211372776434,1.0658842534916772e-05,3711.774960828138
303,1.2448639584480967e-05,3105.673746332392,1.0675872608697368e-05,3723.955154739701
304,1.2468089933525143e-05,3115.826355387141,1.0693564314926989e-05,3736.135348651264
305,1.2488337385856387e-05,3125.9789644418897,1.0711918467386801e-05,3748.315542562827
306,1.2509382946872478e-05,3136.1315734966383,1.0730935850240722e-05,3760.4957364743896
307,1.253122758690985e-05,3146.284182551387,1.0750617218450964e-05,3772.6759303859526
308,1.255387224174387e-05,3156.436791606136,1.0770963298196781e-05,3784.8561242975156
309,1.2577317813092919e-05,3166.5894006608846,1.0791974787296342e-05,3797.0363182090787
310,1.2601565169126097e-05,3176.7420097156332,1.0813652355631602e-05,3809.2165121206413
311,1.2626615144974576e-05,3186.894618770382,1.0835996645576098e-05,3821.3967060322043
312,1.26524685432463e-05,3197.047227825131,1.0859008272425582e-05,3833.5768999437673
313,1.267912613454416e-05,3207.1998368798795,1.0882687824831342e-05,3845.7570938553304
314,1.2706588657987249e-05,3217.352445934628,1.090703586523619e-05,3857.937287766893
315,1.273485682173537e-05,3227.5050549893767,1.0932052930312958e-05,3870.117481678456
316,1.2763931303516465e-05,3237.657664044126,1.0957739531405474e-05,3882.297675590019
317,1.2793812751156948e-05,3247.8102730988744,1.0984096154971821e-05,3894.477869501582
318,1.282450178311484e-05,3257.962882153623,1.10111232630299e-05,3906.6580634131446
319,1.2855998989015532e-05,3268.1154912083716,1.1038821293605114e-05,3918.8382573247077
320,1.2888304930190149e-05,3278.2681002631207,1.1067190661180079e-05,3931.0184512362707
321,1.2921420140216288e-05,3288.4207093178693,1.1096231757146397e-05,3943.1986451478338
322,1.2955345125461147e-05,3298.573318372618,1.1125944950258156e-05,3955.378839059397
323,1.2990080365626842e-05,3308.7259274273665,1.1156330587087307e-05,3967.5590329709594
324,1.3025626314297781e-05,3318.878536482115,1.1187388992480642e-05,3979.7392268825224
325,1.3061983399490115e-05,3329.031145536864,1.1219120470018393e-05,3991.9194207940855
326,1.3099152024202967e-05,3339.183754591613,1.1251525302474312e-05,4004.0996147056485
327,1.3137132566971521e-05,3349.3363636463614,1.1284603752277074e-05,4016.279808617211
328,1.317592538242167e-05,3359.48897270111,1.1318356061973065e-05,4028.460002528774
329,1.3215530801826283e-05,3369.641581755859,1.1352782454690288e-05,4040.640196440337
330,1.3255949133662814e-05,3379.7941908106077,1.1387883134603402e-05,4052.8203903519
331,1.3297180664172316e-05,3389.9467998653563,1.1423658287399765e-05,4065.0005842634628
332,1.3339225657919578e-05,3400.099408920105,1.1460108080746378e-05,4077.180778175026
333,1.3382084358354427e-05,3410.252017974854,1.1497232664757657e-05,4089.360972086589
334,1.3425756988373948e-05,3420.4046270296026,1.1535032172463944e-05,4101.541165998152
335,1.3470243750885593e-05,3430.557236084351,1.1573506720280555e-05,4113.721359909714
336,1.3515544829371079e-05,3440.7098451391,1.1612656408477522e-05,4125.901553821277
337,1.3561660388450897e-05,3450.862454193849,1.16524813216496e-05,4138.081747732841
338,1.3608590574449357e-05,3461.0150632485975,1.1692981529186759e-05,4150.261941644403
339,1.3656335515960102e-05,3471.167672303346,1.1734157085744868e-05,4162.442135555966
340,1.37048953244119e-05,3481.3202813580947,1.1776008031716533e-05,4174.622329467529
341,1.3754270094634674e-05,3491.4728904128438,1.1818534393702039e-05,4186.802523379092
342,1.3804459905425575e-05,3501.6254994675924,1.1861736184980243e-05,4198.982717290655
343,1.385546482011516e-05,3511.778108522341,1.1905613405979382e-05,4211.162911202218
344,1.3907284887133313e-05,3521.9307175770896,1.1950166044747614e-05,4223.343105113781
345,1.3959920140575085e-05,3532.0833266318386,1.1995394077423357e-05,4235.523299025344
346,1.4013370600766043e-05,3542.2359356865873,1.2041297468705146e-05,4247.7034929369065
347,1.4067636274827337e-05,3552.388544741336,1.2087876172321072e-05,4259.88368684847
348,1.4122717157240107e-05,3562.5411537960845,1.2135130131497635e-05,4272.063880760033
349,1.4178613230409325e-05,3572.6937628508335,1.218305927942795e-05,4284.244074671596
350,1.4235324465226761e-05,3582.846371905582,1.2231663539739163e-05,4296.424268583159
351,1.429285082163325e-05,3592.9989809603308,1.2280942826959103e-05,4308.604462494722
352,1.4351192249179804e-05,3603.1515900150794,1.2330897046981964e-05,4320.784656406285
353,1.4410348687587829e-05,3613.304199069828,1.2381526097532972e-05,4332.964850317848
354,1.447032006730802e-05,3623.456808124577,1.2432829868631982e-05,4345.145044229411
355,1.4531106310078052e-05,3633.6094171793256,1.2484808243055855e-05,4357.325238140973
356,1.459270732947891e-05,3643.7620262340743,1.2537461096799616e-05,4369.505432052536
357,1.4655123031489613e-05,3653.914635288823,1.259078829953617e-05,4381.685625964099
358,1.4718353315040494e-05,3664.067244343572,1.2644789715074687e-05,4393.865819875662
359,1.4782398072564698e-05,3674.2198533983205,1.2699465201817321e-05,4406.046013787225
360,1.4847257190547905e-05,3684.372462453069,1.2754814613214471e-05,4418.226207698788
361,1.491293055007619e-05,3694.5250715078178,1.2810837798218177e-05,4430.406401610351
362,1.497941802738185e-05,3704.677680562567,1.2867534601733893e-05,4442.586595521914
363,1.5046719494387171e-05,3714.8302896173154,1.2924904865070283e-05,4454.766789433476
364,1.5114834819245965e-05,3724.982898672064,1.2982948426387141e-05,4466.946983345039
365,1.5183763866882886e-05,3735.1355077268126,1.3041665121141226e-05,4479.127177256602
366,1.5253506499530302e-05,3745.2881167815617,1.3101054782530014e-05,4491.307371168165
367,1.5324062577262668e-05,3755.4407258363103,1.3161117241933303e-05,4503.4875650797285
368,1.539543195852841e-05,3765.593334891059,1.3221852329352443e-05,4515.6677589912915
369,1.5467614500679002e-05,3775.7459439458075,1.3283259873847337e-05,4527.847952902855
370,1.5540610060495427e-05,3785.8985530005566,1.3345339703970911e-05,4540.028146814418
371,1.5614418494711605e-05,3796.051162055305,1.3408091648201148e-05,4552.208340725981
372,1.568903966053501e-05,3806.203771110054,1.3471515535370477e-05,4564.388534637543
373,1.5764473416164127e-05,3816.3563801648024,1.3535611195092585e-05,4576.568728549106
374,1.5840719621302832e-05,3826.5089892195515,1.3600378458186367e-05,4588.748922460669
375,1.591777813767148e-05,3836.6615982743,1.366581715709719e-05,4600.929116372232
376,1.5995648829514728e-05,3846.8142073290487,1.3731927126315147e-05,4613.109310283795
377,1.6074331564105916e-05,3856.9668163837973,1.3798708202790488e-05,4625.289504195358
378,1.6153826212247834e-05,3867.1194254385464,1.3866160226345835e-05,4637.469698106921
379,1.6234132648770112e-05,3877.272034493295,1.3934283040085487e-05,4649.649892018484
380,1.631525075302269e-05,3887.4246435480436,1.4003076490801306e-05,4661.830085930046
381,1.6397180409365706e-05,3897.577252602792,1.4072540429375615e-05,4674.010279841609
382,1.6479921507655355e-05,3907.7298616575413,1.4142674711180502e-05,4686.190473753172
383,1.656347394372594e-05,3917.88247071229,1.4213479196473947e-05,4698.370667664735
384,1.6647837619867843e-05,3928.0350797670385,1.428495375079234e-05,4710.550861576298
385,1.6733012445301307e-05,3938.187688821787,1.4357098245339503e-05,4722.731055487861
386,1.681899833664614e-05,3948.3402978765357,1.4429912557372135e-05,4734.911249399424
387,1.6905795218387052e-05,3958.492906931285,1.4503396570581546e-05,4747.091443310987
388,1.699340302333464e-05,3968.6455159860334,1.4577550175471671e-05,4759.27163722255
389,1.7081821693081938e-05,3978.798125040782,1.4652373269733246e-05,4771.451831134113
390,1.7171051178456454e-05,3988.9507340955306,1.4727865758614208e-05,4783.632025045676
391,1.7261091439967543e-05,3999.1033431502797,1.4804027555285992e-05,4795.812218957239
392,1.7351942448249138e-05,4009.2559522050283,1.488085858120598e-05,4807.992412868802
393,1.744360418449773e-05,4019.408561259777,1.4958358766475829e-05,4820.172606780365
394,1.7536076640905444e-05,4029.5611703145255,1.5036528050195646e-05,4832.352800691928
395,1.7629359821088215e-05,4039.7137793692746,1.5115366380814005e-05,4844.532994603491
396,1.772345374050901e-05,4049.866388424023,1.519487371647374e-05,4856.713188515054
397,1.7818358426895956e-05,4060.018997478772,1.527505002535336e-05,4868.893382426616
398,1.7914073920655287e-05,4070.1716065335204,1.535589528600415e-05,4881.073576338179
399,1.8010600275279118e-05,4080.3242155882695,1.543740948768283e-05,4893.253770249742
400,1.8107937557747863e-05,4090.476824643018,1.551959263067972e-05,4905.433964161305
401,1.82060858489274e-05,4100.629433697766,1.560244472664236e-05,4917.614158072868
402,1.8305045243960706e-05,4110.782042752515,1.5685965798894557e-05,4929.794351984431
403,1.8404815852654032e-05,4120.934651807264,1.5770155882750748e-05,4941.974545895994
404,1.8505397799857413e-05,4131.087260862013,1.5855015025825673e-05,4954.154739807557
405,1.860679122583977e-05,4141.239869916762,1.5940543288339257e-05,4966.33493371912
406,1.8708996286657995e-05,4151.39247897151,1.602674074341671e-05,4978.515127630682
407,1.881201315452049e-05,4161.545088026259,1.6113607477383775e-05,4990.695321542245
408,1.891584201814482e-05,4171.697697081007,1.6201143590056955e-05,5002.8755154538085
409,1.9020483083109364e-05,4181.850306135757,1.6289349195028903e-05,5015.0557093653715
410,1.9125936572199058e-05,4192.0029151905055,1.637822441994871e-05,5027.235903276935
411,1.923220272574519e-05,4202.155524245254,1.6467769406797107e-05,5039.416097188498
412,1.9339281801958988e-05,4212.308133300003,1.655798431215666e-05,5051.596291100061
413,1.9447174077259042e-05,4222.460742354751,1.6648869307476637e-05,5063.776485011624
414,1.955587984659263e-05,4232.6133514095,1.6740424579332794e-05,5075.956678923186
415,1.966539942375067e-05,4242.765960464249,1.683265032968191e-05,5088.136872834749
416,1.9775733141676362e-05,4252.918569518997,1.692554677611086e-05,5100.317066746312
417,1.988688135276745e-05,4263.071178573746,1.7019114152080537e-05,5112.497260657875
418,1.9998844429172078e-05,4273.223787628495,1.7113352707164274e-05,5124.677454569438
419,2.0111622763078015e-05,4283.376396683244,1.7208262707280848e-05,5136.857648481001
420,2.0225216766995518e-05,4293.5290057379925,1.7303844434922035e-05,5149.037842392564
421,2.033962687403339e-05,4303.681614792741,1.740009818937464e-05,5161.218036304127
422,2.045485353816856e-05,4313.83422384749,1.7497024286936986e-05,5173.39823021569
423,2.0570897234508768e-05,4323.986832902238,1.7594623061129726e-05,5185.578424127252
424,2.068775845954861e-05,4334.139441956987,1.769289486290118e-05,5197.758618038815
425,2.0805437731418754e-05,4344.292051011736,1.7791840060826863e-05,5209.938811950378
426,2.0923935590128258e-05,4354.444660066485,1.7891459041303387e-05,5222.119005861941
427,2.1043252597799934e-05,4364.597269121234,1.7991752208736553e-05,5234.299199773504
428,2.1163389338898913e-05,4374.749878175982,1.809271998572377e-05,5246.479393685067
429,2.1284346420454027e-05,4384.902487230731,1.8194362813230545e-05,5258.65958759663
430,2.140612447227223e-05,4395.0550962854795,1.8296681150761224e-05,5270.8397815081935
431,2.152872414714596e-05,4405.207705340228,1.8399675476523807e-05,5283.019975419756
432,2.165214612105325e-05,4415.360314394977,1.8503346287588887e-05,5295.200169331319
433,2.1776391093350738e-05,4425.512923449725,1.860769410004259e-05,5307.380363242882
434,2.1901459786959532e-05,4435.665532504475,1.8712719449133667e-05,5319.560557154445
435,2.202735294854358e-05,4445.8181415592235,1.8818422889414413e-05,5331.740751066008
436,2.2154071348680997e-05,4455.970750613972,1.8924804994875765e-05,5343.920944977571
437,2.2281615782027906e-05,4466.123359668721,1.903186635907615e-05,5356.101138889134
438,2.2409987067474955e-05,4476.275968723469,1.9139607595264433e-05,5368.281332800697
439,2.2539186048296376e-05,4486.428577778218,1.92480293364966e-05,5380.46152671226
440,2.266921359229163e-05,4496.5811868329665,1.9357132235746395e-05,5392.641720623822
441,2.280007059191958e-05,4506.733795887715,1.94669169660099e-05,5404.821914535385
442,2.2931757964425136e-05,4516.886404942465,1.9577384220403644e-05,5417.002108446948
443,2.306427665195826e-05,4527.039013997213,1.9688534712256855e-05,5429.182302358511
444,2.319762762168558e-05,4537.191623051962,1.9800369175197245e-05,5441.362496270074
445,2.3331811865894253e-05,4547.3442321067105,1.991288836323066e-05,5453.542690181637
446,2.3466830402088104e-05,4557.496841161459,2.002609305081448e-05,5465.7228840932
447,2.360268427307634e-05,4567.649450216208,2.0139984032924665e-05,5477.903078004763
448,2.373937454705439e-05,4577.802059270956,2.0254562125116538e-05,5490.083271916326
449,2.387690231767695e-05,4587.954668325705,2.036982816357923e-05,5502.2634658278885
450,2.4015268704123476e-05,4598.1072773804535,2.0485783005183896e-05,5514.4436597394515
451,2.4154474851155805e-05,4608.259886435203,2.060242752752536e-05,5526.6238536510145
452,2.4294521929167794e-05,4618.412495489952,2.0719762628957607e-05,5538.804047562578
453,2.443541113422754e-05,4628.5651045447,2.0837789228622777e-05,5550.984241474141
454,2.457714368811129e-05,4638.717713599449,2.0956508266473814e-05,5563.164435385704
455,2.4719720838329797e-05,4648.8703226541975,2.1075920703290623e-05,5575.344629297267
456,2.4863143858146633e-05,4659.022931708946,2.1196027520689945e-05,5587.52482320883
457,2.5007414046588654e-05,4669.175540763695,2.1316829721128643e-05,5599.705017120392
458,2.515253272844852e-05,4679.328149818443,2.143832832790065e-05,5611.885211031955
459,2.529850125427915e-05,4689.480758873193,2.1560524385127413e-05,5624.065404943518
460,2.544532100038042e-05,4699.633367927941,2.16834189577419e-05,5636.245598855081
461,2.5592993368777723e-05,4709.78597698269,2.1807013131466116e-05,5648.425792766644
462,2.5741519787192535e-05,4719.938586037439,2.1931308012782083e-05,5660.605986678207
463,2.5890901709005008e-05,4730.091195092187,2.2056304728896468e-05,5672.78618058977
464,2.6041140613208547e-05,4740.243804146936,2.2182004427698593e-05,5684.966374501333
465,2.6192238004356267e-05,4750.3964132016845,2.2308408277711935e-05,5697.146568412896
466,2.634419541249945e-05,4760.549022256433,2.2435517468039235e-05,5709.326762324458
467,2.6497014393117954e-05,4770.701631311183,2.2563333208300982e-05,5721.506956236021
468,2.665069652704249e-05,4780.854240365931,2.2691856728567433e-05,5733.687150147584
469,2.6805243420368794e-05,4791.00684942068,2.2821089279284063e-05,5745.867344059147
470,2.6960656704363827e-05,4801.159458475428,2.295103213119057e-05,5758.04753797071
471,2.7116938035363715e-05,4811.312067530177,2.3081686575233313e-05,5770.2277318822735
472,2.727408909466367e-05,4821.464676584926,2.321305392247115e-05,5782.4079257938365
473,2.7432111588399766e-05,4831.617285639674,2.3345135503974948e-05,5794.5881197054
474,2.759100724742258e-05,4841.769894694423,2.3477932670720276e-05,5806.768313616962
475,2.775077782716277e-05,4851.922503749172,2.3611446793473893e-05,5818.948507528525
476,2.7911425107488295e-05,4862.075112803921,2.3745679262673443e-05,5831.128701440088
477,2.8072950892553894e-05,4872.22772185867,2.3880631488300746e-05,5843.308895351651
478,2.8235357010642054e-05,4882.380330913418,2.4016304899748568e-05,5855.489089263214
479,2.8398645313995977e-05,4892.532939968167,2.415270094568087e-05,5867.669283174777
480,2.856281767864444e-05,4902.685549022915,2.4289821093886484e-05,5879.84947708634
481,2.872787600421851e-05,4912.838158077664,2.4427666831126353e-05,5892.029670997903
482,2.8893822213759957e-05,4922.990767132413,2.4566239662974204e-05,5904.209864909466
483,2.9060658253521816e-05,4933.143376187161,2.4705541113650732e-05,5916.390058821028
484,2.9228386092760504e-05,4943.295985241911,2.4845572725851347e-05,5928.570252732591
485,2.939700772351993e-05,4953.448594296659,2.498633606056733e-05,5940.750446644154
486,2.9566525160407648e-05,4963.601203351408,2.512783269690057e-05,5952.930640555717
487,2.97369404403625e-05,4973.753812406157,2.5270064231871812e-05,5965.11083446728
488,2.9908255622414494e-05,4983.906421460905,2.5413032280222385e-05,5977.291028378843
489,3.0080472787436266e-05,4994.059030515654,2.5556738474209623e-05,5989.471222290406
490,3.0253594037886715e-05,5004.211639570402,2.570118446339558e-05,6001.651416201969
491,3.042762149754632e-05,5014.364248625151,2.5846371914429568e-05,6013.8316101135315
492,3.060255731124438e-05,5024.516857679901,2.599230251082411e-05,6026.0118040250945
493,3.077840364457824e-05,5034.669466734649,2.6138977952724467e-05,6038.191997936658
494,3.095516268362443e-05,5044.822075789398,2.628639995667177e-05,6050.372191848221
495,3.113283663464164e-05,5054.974684844146,2.6434570255359828e-05,6062.552385759784
496,3.131142772376571e-05,5065.127293898895,2.6583490597385453e-05,6074.732579671347
497,3.1490938196696566e-05,5075.279902953644,2.6733162746992382e-05,6086.91277358291
498,3.167137031837703e-05,5085.432512008392,2.688358848380901e-05,6099.092967494473
499,3.18527263726637e-05,5095.585121063141,2.7034769602579516e-05,6111.273161406036
500,3.203500866198976e-05,5105.73773011789,2.7186707912888838e-05,6123.453355317598
501,3.221821950701978e-05,5115.890339172639,2.733940523888128e-05,6135.633549229161
502,3.240236124629658e-05,5126.042948227388,2.7492863418972763e-05,6147.813743140724
503,3.258743623588e-05,5136.195557282136,2.7647084305556756e-05,6159.993937052287
504,3.277344684897784e-05,5146.348166336885,2.7802069764704084e-05,6172.17413096385
505,3.29603954755688e-05,5156.500775391633,2.795782167585627e-05,6184.354324875413
506,3.314828452201741e-05,5166.653384446382,2.811434193151269e-05,6196.534518786976
507,3.333711641068119e-05,5176.805993501131,2.82716324369116e-05,6208.714712698539
508,3.3526893579509815e-05,5186.95860255588,2.8429695109704746e-05,6220.894906610101
509,3.371761848163634e-05,5197.111211610629,2.8588531879625983e-05,6233.075100521664
510,3.390929358496076e-05,5207.263820665377,2.87481446881535e-05,6245.255294433227
511,3.4101921371725596e-05,5217.416429720126,2.8908535488166035e-05,6257.43548834479
512,3.4295504338083546e-05,5227.569038774875,2.906970624359287e-05,6269.6156822563535
513,3.4490044993657546e-05,5237.721647829623,2.9231658929057655e-05,6281.7958761679165
514,3.468554586109301e-05,5247.874256884372,2.9394395529516207e-05,6293.9760700794795
515,3.4882009475602055e-05,5258.02686593912,2.9557918039888113e-05,6306.156263991043
516,3.507943838450033e-05,5268.179474993869,2.972222846468236e-05,6318.336457902606
517,3.527783514673596e-05,5278.3320840486185,2.9887328817616842e-05,6330.516651814168
518,3.547720233241065e-05,5288.484693103367,3.0053221121231736e-05,6342.696845725731
519,3.56775425222934e-05,5298.637302158116,3.0219907406497072e-05,6354.877039637294
520,3.5878858307326394e-05,5308.789911212864,3.03873897124141e-05,6367.057233548857
521,3.608115228812318e-05,5318.942520267613,3.055567008561079e-05,6379.23742746042
522,3.6284427074459436e-05,5329.095129322362,3.0724750579931344e-05,6391.417621371983
523,3.648868528475604e-05,5339.24773837711,3.0894633256019704e-05,6403.597815283546
524,3.669392954555462e-05,5349.400347431859,3.106532018089729e-05,6415.778009195109
525,3.690016249098545e-05,5359.552956486608,3.1236813427534663e-05,6427.958203106671
526,3.710738676222806e-05,5369.705565541357,3.140911507441743e-05,6440.138397018234
527,3.731560500696419e-05,5379.8581745961055,3.158222720510624e-05,6452.318590929797
528,3.75248198788233e-05,5390.010783650854,3.175615190779102e-05,6464.49878484136
529,3.773503403682082e-05,5400.163392705603,3.1930891274839204e-05,6476.678978752923
530,3.7946250144788684e-05,5410.316001760351,3.2106447402338546e-05,6488.859172664486
531,3.815847087079883e-05,5420.4686108151,3.2282822389633694e-05,6501.039366576049
532,3.837169888657916e-05,5430.621219869849,3.2460018338857394e-05,6513.219560487612
533,3.858593686692221e-05,5440.773828924598,3.2638037354455814e-05,6525.399754399175
534,3.8801187489086556e-05,5450.926437979347,3.281688154270819e-05,6537.579948310738
535,3.901745343219093e-05,5461.079047034095,3.299655301124078e-05,6549.760142222301
536,3.923473737660126e-05,5471.231656088844,3.3177053868535295e-05,6561.940336133864
537,3.945304200331024e-05,5481.3842651435925,3.335838622343146e-05,6574.120530045427
538,3.967236999330991e-05,5491.536874198341,3.354055218462416e-05,6586.30072395699
539,3.989272402695718e-05,5501.68948325309,3.3723553860155034e-05,6598.480917868553
540,4.011410678333204e-05,5511.842092307838,3.390739335689835e-05,6610.661111780116
541,4.033652093958883e-05,5521.994701362588,3.409207278004153e-05,6622.841305691679
542,4.055996917030043e-05,5532.1473104173365,3.427759423255999e-05,6635.021499603241
543,4.0784454146795495e-05,5542.299919472085,3.4463959814686726e-05,6647.201693514804
544,4.100997853648872e-05,5552.452528526834,3.4651171623376186e-05,6659.381887426367
545,4.123654500220396e-05,5562.605137581582,3.4839231751762945e-05,6671.56208133793
546,4.14641562014908e-05,5572.757746636331,3.502814228861483e-05,6683.742275249493
547,4.1692814785934015e-05,5582.9103556910795,3.521790531778074e-05,6695.922469161056
548,4.192252340045614e-05,5593.062964745828,3.540852291763313e-05,6708.102663072619
549,4.215328468261348e-05,5603.215573800577,3.5599997160505117e-05,6720.282856984182
550,4.238510126188525e-05,5613.368182855326,3.5792330112122315e-05,6732.463050895745
551,4.261797575895575e-05,5623.520791910075,3.5985523831029336e-05,6744.643244807307
552,4.285191078499027e-05,5633.6734009648235,3.617958036801135e-05,6756.82343871887
553,4.3086908940904084e-05,5643.826010019572,3.637450176550988e-05,6769.0036326304335
554,4.332297281662487e-05,5653.978619074321,3.657029005703397e-05,6781.1838265419965
555,4.356010499034854e-05,5664.131228129069,3.676694726656588e-05,6793.3640204535595
556,4.379830802778848e-05,5674.283837183818,3.6964475407961716e-05,6805.544214365123
557,4.40375844814186e-05,5684.4364462385665,3.7162876484346996e-05,6817.724408276686
558,4.427793688970944e-05,5694.589055293316,3.736215248750707e-05,6829.904602188249
559,4.45193677763582e-05,5704.741664348065,3.756230539727265e-05,6842.084796099811
560,4.476187964951234e-05,5714.894273402813,3.776333718090015e-05,6854.264990011374
561,4.5005475000986766e-05,5725.046882457562,3.796524979244708e-05,6866.445183922937
562,4.525015630547467e-05,5735.1994915123105,3.816804517214273e-05,6878.6253778345
563,4.5495926019752345e-05,5745.352100567059,3.8371725245753395e-05,6890.805571746063
564,4.5742786581877584e-05,5755.504709621808,3.857629192394339e-05,6902.985765657626
565,4.599074041038186e-05,5765.657318676556,3.878174710163058e-05,6915.165959569189
566,4.6239789903456686e-05,5775.809927731306,3.8988092657337566e-05,6927.346153480752
567,4.6489937438133563e-05,5785.962536786054,3.91953304525377e-05,6939.526347392315
568,4.6741185369458083e-05,5796.115145840803,3.940346233099665e-05,6951.706541303877
569,4.699353602965798e-05,5806.267754895552,3.9612490118108966e-05,6963.88673521544
570,4.7246991727305307e-05,5816.4203639503,3.9822415620230085e-05,6976.066929127003
571,4.7501554746472586e-05,5826.572973005049,4.003324062400375e-05,6988.247123038566
572,4.775722734588322e-05,5836.7255820597975,4.024496689568456e-05,7000.427316950129
573,4.8014011758056095e-05,5846.878191114546,4.0457596180456086e-05,7012.607510861692
574,4.827191018844448e-05,5857.030800169296,4.067113020174454e-05,7024.787704773255
575,4.853092481456887e-05,5867.183409224044,4.0885570660527566e-05,7036.9678986848185
576,4.879105778514487e-05,5877.336018278793,4.1100919234638884e-05,7049.148092596381
577,4.905231121920485e-05,5887.488627333541,4.1317177578068316e-05,7061.328286507944
578,4.9314687205214184e-05,5897.64123638829,4.153434732025734e-05,7073.508480419507
579,4.957818780018237e-05,5907.793845443039,4.175243006539045e-05,7085.68867433107
580,4.98428150287682e-05,5917.946454497787,4.197142739168201e-05,7097.868868242633
581,5.010857088237981e-05,5928.099063552536,4.219134085065882e-05,7110.049062154196
582,5.037545731826947e-05,5938.2516726072845,4.24121719664385e-05,7122.229256065759
583,5.064347625862284e-05,5948.404281662034,4.263392223500359e-05,7134.409449977322
584,5.0912629589643206e-05,5958.556890716783,4.2856593123471396e-05,7146.589643888885
585,5.118291916063054e-05,5968.709499771531,4.308018606935982e-05,7158.769837800447
586,5.145434678305538e-05,5978.86210882628,4.330470247984907e-05,7170.95003171201
587,5.1726914229627596e-05,5989.014717881028,4.3530143731039154e-05,7183.130225623573
588,5.2000623233360465e-05,5999.167326935777,4.375651116720352e-05,7195.310419535136
589,5.2275475486629443e-05,6009.319935990526,4.398380610003858e-05,7207.490613446699
590,5.25514726402264e-05,6019.472545045274,4.421202980790955e-05,7219.670807358262
591,5.282861630240875e-05,6029.625154100024,4.444118353509202e-05,7231.851001269825
592,5.310690803794417e-05,6039.777763154772,4.467126849101e-05,7244.031195181388
593,5.338634936715039e-05,6049.930372209521,4.4902285849470055e-05,7256.211389092951
594,5.366694176493049e-05,6060.08298126427,4.513423674789168e-05,7268.391583004513
595,5.394868665980364e-05,6070.235590319018,4.5367122286533995e-05,7280.5717769160765
596,5.423158543293147e-05,6080.388199373767,4.560094352771871e-05,7292.7519708276395
597,5.4515639417139776e-05,6090.540808428515,4.583570149504965e-05,7304.932164739203
598,5.480084989593612e-05,6100.693417483264,4.6071397172628566e-05,7317.112358650766
599,5.5087218102523254e-05,6110.846026538014,4.630803150426753e-05,7329.292552562329
600,5.5374745218808e-05,6120.998635592762,4.65456053926979e-05,7341.472746473892
601,5.566343237440637e-05,6131.151244647511,4.6784119698775785e-05,7353.652940385455
602,5.595328064564456e-05,6141.303853702259,4.702357524068424e-05,7365.833134297017
603,5.624429105455586e-05,6151.456462757008,4.726397279313223e-05,7378.01332820858
604,5.6536464567873776e-05,6161.609071811757,4.7505313086550236e-05,7390.193522120143
605,5.682980209602137e-05,6171.761680866505,4.7747596806282774e-05,7402.373716031706
606,5.712430449209686e-05,6181.914289921254,4.7990824591777834e-05,7414.553909943269
607,5.741997255085555e-05,6192.066898976003,4.8234997035773135e-05,7426.734103854832
608,5.771680700768824e-05,6202.219508030752,4.84801146834795e-05,7438.914297766395
609,5.801480853759612e-05,6212.372117085501,4.8726178031761256e-05,7451.094491677958
610,5.831397775416239e-05,6222.524726140249,4.897318752831378e-05,7463.274685589521
611,5.8614315208520355e-05,6232.677335194998,4.92211435708382e-05,7475.454879501083
612,5.8915821388318596e-05,6242.829944249746,4.947004650621351e-05,7487.635073412646
613,5.9218496716682876e-05,6252.982553304495,4.971989662966569e-05,7499.815267324209
614,5.952234155117483e-05,6263.135162359244,4.997069418393458e-05,7511.995461235772
615,5.9827356182748255e-05,6273.287771413992,5.022243935843801e-05,7524.175655147335
616,6.013354083470201e-05,6283.440380468742,5.047513228843348e-05,7536.3558490588985
617,6.0440895661630275e-05,6293.59298952349,5.0728773054177455e-05,7548.5360429704615
618,6.0749420748370644e-05,6303.745598578239,5.0983361680082534e-05,7560.7162368820245
619,6.105911610894902e-05,6313.898207632988,5.123889813387203e-05,7572.896430793587
620,6.136998168552253e-05,6324.050816687736,5.149538232573262e-05,7585.07662470515
621,6.168201734731978e-05,6334.203425742485,5.1752814107464786e-05,7597.256818616713
622,6.199522288957933e-05,6344.356034797233,5.201119327163135e-05,7609.437012528276
623,6.230959803248546e-05,6354.508643851982,5.227051955070395e-05,7621.617206439839
624,6.262514242010237e-05,6364.6612529067315,5.25307926162078e-05,7633.797400351402
625,6.29418556193063e-05,6374.81386196148,5.279201207786456e-05,7645.977594262965
626,6.325973711871604e-05,6384.966471016229,5.3054177482733545e-05,7658.157788174528
627,6.357878632762134e-05,6395.119080070977,5.331728831435145e-05,7670.337982086091
628,6.389900257491026e-05,6405.271689125726,5.358134399187031e-05,7682.518175997653
629,6.422038510799473e-05,6415.424298180475,5.3846343869194484e-05,7694.698369909216
630,6.454293309173507e-05,6425.576907235223,5.4112287234115676e-05,7706.878563820779
631,6.486664560736292e-05,6435.729516289972,5.4379173307447334e-05,7719.058757732342
632,6.519152165140361e-05,6445.882125344721,5.464700124215756e-05,7731.238951643905
633,6.55175601345971e-05,6456.03473439947,5.491577012250104e-05,7743.419145555468
634,6.584475988081839e-05,6466.1873434542185,5.5185478963150094e-05,7755.599339467031
635,6.617311962599716e-05,6476.339952508967,5.5456126708324726e-05,7767.779533378594
636,6.650263801703697e-05,6486.492561563716,5.572771223092215e-05,7779.9597272901565
637,6.683331361073364e-05,6496.645170618464,5.600023433164551e-05,7792.1399212017195
638,6.716514487269394e-05,6506.797779673213,5.627369173813209e-05,7804.320115113283
639,6.74981301762537e-05,6516.950388727962,5.6548083104081086e-05,7816.500309024846
640,6.783226780139603e-05,6527.102997782711,5.6823407008381094e-05,7828.680502936409
641,6.816755593366964e-05,6537.25560683746,5.7099661954237406e-05,7840.860696847972
642,6.85039926631077e-05,6547.408215892208,5.737684636829908e-05,7853.040890759535
643,6.884157598314677e-05,6557.560824946957,5.76549585997862e-05,7865.221084671098
644,6.91803037895465e-05,6567.7134340017055,5.79339969196171e-05,7877.401278582661
645,6.952017387931012e-05,6577.866043056454,5.821395951953593e-05,7889.581472494223
646,6.98611839496057e-05,6588.018652111203,5.849484451124064e-05,7901.761666405786
647,7.020333159668841e-05,6598.171261165951,5.8776649925511325e-05,7913.941860317349
648,7.054661431482428e-05,6608.3238702207,5.905937371133921e-05,7926.122054228912
649,7.089102949521504e-05,6618.4764792754495,5.9343013735056526e-05,7938.302248140475
650,7.12365744249244e-05,6628.629088330198,5.962756777946701e-05,7950.482442052038
651,7.158324628580652e-05,6638.781697384947,5.991303354297772e-05,7962.662635963601
652,7.193104215343587e-05,6648.934306439695,6.019940863873163e-05,7974.842829875164
653,7.227995899603932e-05,6659.086915494444,6.04866905937417e-05,7987.023023786726
654,7.262999367343035e-05,6669.2395245491925,6.077487684802638e-05,7999.203217698289
655,7.298114293594586e-05,6679.392133603941,6.106396475374654e-05,8011.383411609852
656,7.333340342338533e-05,6689.54474265869,6.135395157434408e-05,8023.563605521415
657,7.368677166395272e-05,6699.697351713439,6.16448344836825e-05,8035.743799432978
658,7.404124407320149e-05,6709.849960768188,6.193661056518927e-05,8047.9239933445415
659,7.43968169529826e-05,6720.0025698229365,6.222927681100041e-05,8060.1041872561045
660,7.475348649039573e-05,6730.155178877685,6.252283012110735e-05,8072.284381167668
661,7.511124875674436e-05,6740.307787932434,6.28172673025061e-05,8084.464575079231
662,7.547009970649403e-05,6750.460396987182,6.311258506834912e-05,8096.644768990793
663,7.583003517623477e-05,6760.613006041931,6.340878003709984e-05,8108.824962902356
664,7.619105088364755e-05,6770.7656150966795,6.370584873169006e-05,8121.005156813919
665,7.655314242647529e-05,6780.918224151429,6.400378757868034e-05,8133.185350725482
666,7.691630528149768e-05,6791.070833206178,6.430259290742373e-05,8145.365544637045
667,7.72805348035114e-05,6801.223442260926,6.460226094923271e-05,8157.545738548608
668,7.764582622431486e-05,6811.376051315675,6.490278783654982e-05,8169.725932460171
669,7.801217465169801e-05,6821.5286603704235,6.52041696021218e-05,8181.906126371734
670,7.837957506843768e-05,6831.681269425172,6.55064021781778e-05,8194.086320283295
671,7.87480223312984e-05,6841.833878479921,6.580948139561154e-05,8206.26651419486
672,7.911751117003876e-05,6851.986487534669,6.611340298316739e-05,8218.446708106421
673,7.948803618642404e-05,6862.139096589418,6.641816256663161e-05,8230.626902017986
674,7.985959185324478e-05,6872.291705644167,6.672375566802718e-05,8242.80709592955
675,8.023217251334187e-05,6882.444314698916,6.70301777048142e-05,8254.98728984111
676,8.060577237863848e-05,6892.596923753665,6.733742398909487e-05,8267.167483752673
677,8.098038552917837e-05,6902.749532808413,6.764548972682346e-05,8279.347677664236
678,8.135600591217183e-05,6912.902141863162,6.795437001702172e-05,8291.5278715758
679,8.173262734104853e-05,6923.0547509179105,6.826405985100009e-05,8303.708065487363
680,8.211024349451845e-05,6933.207359972659,6.857455411158391e-05,8315.888259398926
681,8.248884791563991e-05,6943.359969027408,6.888584757234627e-05,8328.068453310489
682,8.286843401089627e-05,6953.512578082157,6.91979348968462e-05,8340.248647222052
683,8.32489950492807e-05,6963.665187136906,6.951081063787382e-05,8352.428841133615
684,8.363052416138957e-05,6973.817796191654,6.98244692367014e-05,8364.609035045178
685,8.401301433852427e-05,6983.970405246403,7.013890502234134e-05,8376.78922895674
686,8.439645843180259e-05,6994.123014301152,7.045411221081123e-05,8388.969422868304
687,8.478084915127914e-05,7004.2756233559,7.077008490440535e-05,8401.149616779867
688,8.516617906507523e-05,7014.428232410649,7.108681709097412e-05,8413.32981069143
689,8.555244059851843e-05,7024.5808414653975,7.14043026432107e-05,8425.510004602993
690,8.593962603329303e-05,7034.733450520147,7.172253531794538e-05,8437.690198514556
691,8.632772750659925e-05,7044.886059574896,7.204150875544781e-05,8449.870392426119
692,8.671673701032484e-05,7055.038668629644,7.236121647873738e-05,8462.05058633768
693,8.710664639022599e-05,7065.191277684393,7.26816518929022e-05,8474.230780249243
694,8.749744734512033e-05,7075.343886739141,7.300280828442597e-05,8486.410974160806
695,8.788913142609077e-05,7085.49649579389,7.332467882052444e-05,8498.59116807237
696,8.828169003570119e-05,7095.649104848639,7.364725654849036e-05,8510.771361983932
697,8.867511442722417e-05,7105.801713903387,7.397053439504763e-05,8522.951555895495
698,8.906939570388051e-05,7115.954322958137,7.429450516571532e-05,8535.131749807058
699,8.946452481809165e-05,7126.106932012885,7.461916154418088e-05,8547.311943718621
700,8.986049257074443e-05,7136.259541067634,7.49444960916834e-05,8559.492137630185
701,9.025728961046925e-05,7146.412150122383,7.527050124640719e-05,8571.672331541748
702,9.065490643293142e-05,7156.564759177131,7.559716932288541e-05,8583.85252545331
703,9.10533333801354e-05,7166.71736823188,7.592449251141449e-05,8596.032719364874
704,9.145256063974428e-05,7176.8699772866285,7.625246287747932e-05,8608.212913276437
705,9.185257824441206e-05,7187.022586341377,7.658107236118946e-05,8620.393107188
706,9.225337607113102e-05,7197.175195396126,7.691031277672648e-05,8632.573301099563
707,9.265494384059385e-05,7207.327804450875,7.724017581180328e-05,8644.753495011126
708,9.305727111657013e-05,7217.480413505624,7.757065302713453e-05,8656.933688922689
709,9.346034730529927e-05,7227.633022560372,7.790173585591965e-05,8669.11388283425
710,9.386416165489752e-05,7237.785631615121,7.82334156033378e-05,8681.294076745813
711,9.426870325478217e-05,7247.93824066987,7.856568344605534e-05,8693.474270657376
712,9.467396103511121e-05,7258.090849724618,7.889853043174578e-05,8705.65446456894
713,9.507992376623941e-05,7268.243458779367,7.923194747862328e-05,8717.834658480502
714,9.548658005819164e-05,7278.3960678341155,7.95659253749887e-05,8730.014852392065
715,9.589391836015248e-05,7288.548676888865,7.99004547787895e-05,8742.195046303628
716,9.630192695997378e-05,7298.701285943614,8.023552621719324e-05,8754.375240215191
717,9.671059398369966e-05,7308.853894998362,8.057113008617475e-05,8766.555434126754
718,9.711990739510907e-05,7319.006504053111,8.090725665011803e-05,8778.735628038317
719,9.752985499527752e-05,7329.159113107859,8.124389604143188e-05,8790.91582194988
720,9.79404244221557e-05,7339.311722162608,8.158103826018074e-05,8803.096015861443
721,9.83516031501686e-05,7349.464331217357,8.191867317373024e-05,8815.276209773006
722,9.876337848983271e-05,7359.616940272105,8.225679051640779e-05,8827.45640368457
723,9.917573758739277e-05,7369.769549326855,8.259537988917875e-05,8839.636597596133
724,9.958866742447843e-05,7379.922158381603,8.293443075933841e-05,8851.816791507696
725,0.00010000215481778066,7390.074767436352,8.327393246021928e-05,8863.996985419259
726,0.00010041618641874888,7400.227376491101,8.361387419091504e-05,8876.17717933082
727,0.00010083074871330762,7410.379985545849,8.395424501602098e-05,8888.357373242383
728,0.00010124582802159539,7420.532594600598,8.429503386539046e-05,8900.537567153946
729,0.00010166141049772392,7430.685203655346,8.463622953390887e-05,8912.717761065509
730,0.00010207748212955876,7440.837812710095,8.49778206812845e-05,8924.897954977072
731,0.00010249402873852198,7450.9904217648445,8.53197958318565e-05,8937.078148888635
732,0.0001029110359794169,7461.143030819593,8.566214337442112e-05,8949.258342800198
733,0.000103328489340275,7471.295639874342,8.600485156207513e-05,8961.438536711761
734,0.00010374637414222544,7481.44824892909,8.634790851207783e-05,8973.618730623324
735,0.00010416467553938744,7491.600857983839,8.669130220573108e-05,8985.798924534887
736,0.00010458337851878627,7501.753467038588,8.703502048827812e-05,8997.97911844645
737,0.00010500246790029217,7511.906076093336,8.737905106882144e-05,9010.159312358013
738,0.00010542192833658315,7522.058685148085,8.772338152025903e-05,9022.339506269576
739,0.0001058417443131325,7532.211294202833,8.806799927924068e-05,9034.51970018114
740,0.00010626190014821963,7542.363903257583,8.84128916461435e-05,9046.699894092702
741,0.0001066823799929662,7552.5165123123315,8.87580457850673e-05,9058.880088004265
742,0.0001071031678313969,7562.66912136708,8.910344872384986e-05,9071.060281915828
743,0.00010752424748052575,7572.821730421829,8.944908735410271e-05,9083.24047582739
744,0.00010794560259046713,7582.974339476577,8.979494843126728e-05,9095.420669738953
745,0.00010836721664457325,7593.126948531326,9.014101857469173e-05,9107.600863650516
746,0.00010878907295959731,7603.279557586075,9.048728426772868e-05,9119.781057562079
747,0.000109211154685883,7613.432166640823,9.083373185785442e-05,9131.961251473642
748,0.00010963344480758016,7623.584775695573,9.118034755680922e-05,9144.141445385205
749,0.00011005592614288794,7633.737384750321,9.152711744075945e-05,9156.321639296768
750,0.00011047858134432456,7643.88999380507,9.187402745048143e-05,9168.501833208331
751,0.00011090139289902417,7654.0426028598185,9.222106339156749e-05,9180.682027119894
752,0.00011132434312906168,7664.195211914567,9.256821093465421e-05,9192.862221031457
753,0.00011174741419180553,7674.347820969316,9.291545561567319e-05,9205.04241494302
754,0.00011217058808029784,7684.500430024064,9.326278283612462e-05,9217.222608854583
755,0.00011259384662366344,7694.653039078813,9.361017786337368e-05,9229.402802766146
756,0.00011301717148754767,7704.8056481335625,9.395762583097019e-05,9241.58299667771
757,0.00011344054417458182,7714.958257188311,9.43051117389913e-05,9253.763190589272
758,0.0001138639460248793,7725.11086624306,9.46526204544083e-05,9265.943384500835
759,0.0001142873582165594,7735.263475297808,9.500013671147656e-05,9278.123578412398
760,0.00011471076176630186,7745.416084352557,9.534764511214967e-05,9290.30377232396
761,0.00011513413752993007,7755.568693407306,9.569513012651797e-05,9302.483966235523
762,0.00011555746620302506,7765.721302462054,9.604257609327085e-05,9314.664160147086
763,0.00011598072832156911,7775.873911516803,9.638996722018392e-05,9326.844354058649
764,0.00011640390426262,7786.026520571552,9.673728758463072e-05,9339.024547970212
765,0.0001168269742450155,7796.179129626301,9.708452113411963e-05,9351.204741881775
766,0.00011724991833010895,7806.3317386810495,9.743165168685516e-05,9363.384935793338
767,0.00011767271642253564,7816.484347735798,9.777866293232516e-05,9375.5651297049
768,0.00011809534827101053,7826.636956790547,9.812553843191295e-05,9387.745323616464
769,0.00011851779346915673,7836.789565845295,9.847226161953516e-05,9399.925517528027
770,0.00011894003145636633,7846.942174900044,9.881881580230509e-05,9412.10571143959
771,0.00011936204151869228,7857.094783954793,9.916518416122238e-05,9424.285905351153
772,0.00011978380278977223,7867.247393009541,9.951134975188813e-05,9436.466099262716
773,0.00012020529425178522,7877.400002064291,9.985729550524648e-05,9448.646293174279
774,0.00012062649473643874,7887.552611119039,0.00010020300422835243,9460.826487085842
775,0.00012104738292599038,7897.705220173788,0.00010054845860516632,9473.006680997405
776,0.00012146793735430032,7907.8578292285365,0.00010089364119737422,9485.186874908968
777,0.00012188813640791698,7918.010438283285,0.00010123853444523572,9497.36706882053
778,0.00012230795832719597,7928.163047338034,0.00010158312066845839,9509.547262732092
779,0.00012272738120745074,7938.315656392782,0.00010192738206709861,9521.727456643655
780,0.00012314638300013785,7948.468265447531,0.00010227130072249034,9533.907650555218
781,0.0001235649415140738,7958.6208745022805,0.00010261485859820027,9546.087844466781
782,0.00012398303441668625,7968.773483557029,0.00010295803754101072,9558.268038378344
783,0.00012440063923529828,7978.926092611778,0.00010330081928192979,9570.448232289908
784,0.0001248177333584459,7989.078701666526,0.00010364318543722857,9582.62842620147
785,0.00012523429403722943,7999.231310721275,0.00010398511750950655,9594.808620113034
786,0.00012565029838669845,8009.3839197760235,0.00010432659688878421,9606.988814024597
787,0.00012606572338727016,8019.536528830772,0.00010466760485362328,9619.16900793616
788,0.0001264805458861823,8029.689137885521,0.00010500812257227515,9631.349201847723
789,0.00012689474259897904,8039.84174694027,0.0001053481311038565,9643.529395759286
790,0.0001273082901110313,8049.994355995019,0.00010568761139955335,9655.709589670849
791,0.00012772116487909098,8060.1469650497675,0.00010602654430385285,9667.889783582412
792,0.00012813334323287946,8070.299574104516,0.00010636491055580293,9680.069977493975
793,0.00012854480137670934,8080.452183159265,0.00010670269079030015,9692.250171405538
794,0.00012895551539114108,8090.604792214013,0.00010703986553940556,9704.4303653171
795,0.00012936546123467355,8100.757401268762,0.00010737641523368863,9716.610559228662
796,0.00012977461474546824,8110.9100103235105,0.00010771232020359914,9728.790753140225
797,0.00013018295164310813,8121.06261937826,0.00010804756068086735,9740.970947051788
798,0.00013059044753039039,8131.215228433009,0.00010838211679993232,9753.151140963351
799,0.00013099707789515327,8141.367837487757,0.00010871596859939823,9765.331334874914
800,0.00013140281811213698,8151.520446542506,0.00010904909602351865,9777.511528786477
801,0.00013180764344487844,8161.6730555972545,0.00010938147892370964,9789.69172269804
802,0.00013221152904764066,8171.825664652003,0.00010971309706008973,9801.871916609603
803,0.0001326144499673753,8181.978273706752,0.00011004393010304918,9814.052110521166
804,0.0001330163811457195,8192.1308827615,0.00011037395763484636,9826.23230443273
805,0.00013341729742102676,8202.283491816248,0.00011070315915123267,9838.412498344293
806,0.00013381717353043129,8212.436100870998,0.00011103151406310496,9850.592692255856
807,0.0001342159841119457,8222.588709925747,0.00011135900169818619,9862.772886167419
808,0.00013461370370659314,8232.741318980496,0.00011168560130273372,9874.953080078982
809,0.00013501030676057256,8242.893928035244,0.00011201129204327537,9887.133273990545
810,0.00013540576762745686,8253.046537089993,0.000112336053008373,9899.313467902108
811,0.00013580006057042492,8263.199146144741,0.00011265986321041396,9911.493661813669
812,0.0001361931597645268,8273.35175519949,0.00011298270158742985,9923.673855725232
813,0.00013658503929898135,8283.504364254239,0.00011330454700494264,9935.854049636795
814,0.0001369756731795072,8293.656973308987,0.00011362537825783801,9948.034243548358
815,0.00013736503533068667,8303.809582363736,0.00011394517407226605,9960.214437459921
816,0.00013775309959836133,8313.962191418485,0.00011426391310756895,9972.394631371484
817,0.0001381398397520607,8324.114800473233,0.00011458157395823542,9984.574825283047
818,0.00013852522948746334,8334.267409527984,0.00011489813515588203,9996.75501919461
819,0.00013890924242888875,8344.420018582732,0.00011521357517126124,10008.935213106173
820,0.0001392918521318225,8354.57262763748,0.00011552787241629558,10021.115407017736
821,0.00013967303208547218,8364.72523669223,0.00011584100524613864,10033.2956009293
822,0.00014005275571535465,8374.877845746978,0.00011615295196126159,10045.475794840862
823,0.00014043099638591465,8385.030454801727,0.0001164636908095662,10057.655988752425
824,0.00014080772740317468,8395.183063856475,0.00011677319998852337,10069.836182663988
825,0.0001411829220174146,8405.335672911224,0.00011708145764733718,10082.016376575551
826,0.0001415565534258827,8415.488281965972,0.00011738844188913457,10094.196570487115
827,0.00014192859477553588,8425.640891020721,0.00011769413077317982,10106.376764398678
828,0.00014229901916581062,8435.79350007547,0.00011799850231711429,10118.556958310239
829,0.00014266779965142287,8445.946109130218,0.00011830153449922088,10130.737152221802
830,0.00014303490924519744,8456.098718184967,0.00011860320526071254,10142.917346133365
831,0.00014340032092092613,8466.251327239715,0.00011890349250804574,10155.097540044928
832,0.0001437640076162554,8476.403936294464,0.00011920237411525736,10167.277733956491
833,0.0001441259422356006,8486.556545349213,0.00011949982792632547,10179.457927868054
834,0.00014448609765309013,8496.709154403961,0.00011979583175755374,10191.638121779617
835,0.00014484444671553607,8506.861763458712,0.00012009036339997885,10203.81831569118
836,0.00014520096224543216,8517.01437251346,0.00012038340062180085,10215.998509602743
837,0.00014555561704397913,8527.166981568209,0.00012067492117083635,10228.178703514306
838,0.00014590838389413652,8537.319590622958,0.00012096490277699368,10240.35889742587
839,0.00014625923556370012,8547.472199677706,0.00012125332315477047,10252.539091337432
840,0.0001466081448084059,8557.624808732455,0.00012154016000577247,10264.719285248995
841,0.0001469550843750588,8567.777417787203,0.0001218253910212543,10276.899479160558
842,0.00014730002700468655,8577.930026841952,0.00012210899388468067,10289.079673072121
843,0.00014764294543571826,8588.0826358967,0.0001223909462743089,10301.259866983684
844,0.000147983812407187,8598.23524495145,0.0001226712258657914,10313.440060895247
845,0.00014832260066195599,8608.387854006198,0.00012294981033479803,10325.620254806809
846,0.00014865928294996764,8618.540463060946,0.00012322667735965897,10337.800448718372
847,0.00014899383203151626,8628.693072115695,0.00012350180462402565,10349.980642629935
848,0.000149326220680542,8638.845681170444,0.0001237751698195517,10362.160836541498
849,0.00014965642168794752,8648.998290225192,0.00012404675064859157,10374.34103045306
850,0.0001499844078649351,8659.15089927994,0.00012431652482691784,10386.521224364624
851,0.00015031015204636548,8669.303508334691,0.00012458447008645607,10398.701418276187
852,0.0001506336270941359,8679.45611738944,0.00012485056417803702,10410.88161218775
853,0.00015095480590057923,8689.608726444189,0.0001251147848741656,10423.061806099313
854,0.00015127366139188158,8699.761335498937,0.00012537710997180643,10435.242000010876
855,0.0001515901665315184,8709.913944553686,0.00012563751729518567,10447.422193922439
856,0.00015190429432370957,8720.066553608434,0.00012589598469860813,10459.602387834002
857,0.00015221601781689167,8730.219162663183,0.00012615249006928968,10471.782581745565
858,0.0001525253101072076,8740.371771717932,0.00012640701133020445,10483.962775657128
859,0.0001528321443420122,8750.52438077268,0.00012665952644294628,10496.142969568691
860,0.0001531364937233944,8760.676989827429,0.00012691001341060386,10508.323163480254
861,0.00015343833151171485,8770.829598882177,0.00012715845028064937,10520.503357391817
862,0.00015373763102915757,8780.982207936926,0.0001274048151478398,10532.683551303378
863,0.00015403436566329649,8791.134816991675,0.00012764908615713082,10544.863745214941
864,0.00015432850887067546,8801.287426046423,0.00012789124150660246,10557.043939126504
865,0.00015462003418040065,8811.440035101172,0.0001281312594503959,10569.224133038068
866,0.0001549089151977466,8821.59264415592,0.00012836911830166155,10581.40432694963
867,0.0001551951256077722,8831.745253210669,0.00012860479643551727,10593.584520861194
868,0.00015547863917894942,8841.89786226542,0.00012883827229201648,10605.764714772757
869,0.00015575942976680125,8852.050471320168,0.00012906952437912556,10617.94490868432
870,0.00015603747131755035,8862.203080374917,0.00012929853127570986,10630.125102595883
871,0.00015631273787177624,8872.355689429665,0.00012952527163452853,10642.305296507446
872,0.00015658520356808098,8882.508298484414,0.00012974972418523632,10654.485490419009
873,0.00015685484264676318,8892.660907539163,0.00012997186773739305,10666.665684330572
874,0.00015712162945349828,8902.813516593911,0.00013019168118347956,10678.845878242135
875,0.00015738553844302613,8912.96612564866,0.0001304091435019196,10691.026072153698
876,0.00015764654418284354,8923.118734703408,0.00013062423376010733,10703.206266065261
877,0.00015790462135690256,8933.271343758157,0.00013083693111743986,10715.386459976824
878,0.00015815974476931252,8943.423952812906,0.00013104721482835364,10727.566653888387
879,0.00015841188934804628,8953.576561867654,0.00013125506424536523,10739.746847799948
880,0.0001586610301486485,8963.729170922403,0.00013146045882211495,10751.927041711511
881,0.0001589071423579473,8973.881779977151,0.0001316633781164131,10764.107235623074
882,0.00015915020129776648,8984.0343890319,0.0001318638017932881,10776.287429534637
883,0.00015939018242863871,8994.186998086649,0.0001320617096280364,10788.4676234462
884,0.000159627061353519,9004.339607141399,0.0001322570815092729,10800.647817357763
885,0.00015986081382149707,9014.492216196148,0.00013244989744198144,10812.828011269326
886,0.00016009141573150836,9024.644825250896,0.00013264013755056532,10825.00820518089
887,0.0001603188431360431,9034.797434305645,0.00013282778208189628,10837.188399092453
888,0.000160543072244852,9044.950043360393,0.00013301281140836238,10849.368593004016
889,0.0001607640794286483,9055.102652415142,0.0001331952060309129,10861.548786915579
890,0.00016098184122280548,9065.25526146989,0.0001333749465821013,10873.728980827142
891,0.00016119633433104961,9075.40787052464,0.00013355201382912382,10885.909174738705
892,0.0001614075356291457,9085.560479579388,0.00013372638867685418,10898.089368650268
893,0.00016161542216857719,9095.713088634137,0.00013389805217087382,10910.26956256183
894,0.00016181997118021777,9105.865697688885,0.00013406698550049627,10922.449756473394
895,0.00016202116007799525,9116.018306743634,0.00013423317000178586,10934.629950384957
896,0.0001622189664625458,9126.170915798382,0.0001343965871605694,10946.81014429652
897,0.0001624133681248585,9136.323524853131,0.00013455721861544077,10958.990338208081
898,0.00016260434304990945,9146.47613390788,0.00013471504616075747,10971.170532119644
899,0.00016279186942028378,9156.628742962628,0.00013487005174962833,10983.350726031207
900,0.0001629759256197859,9166.781352017377,0.00013502221749689232,10995.53091994277
901,0.00016315649023703664,9176.933961072127,0.00013517152568208712,11007.711113854333
902,0.00016333354206905624,9187.086570126876,0.00013531795875240728,11019.891307765896
903,0.0001635070601248328,9197.239179181624,0.0001354614993256511,11032.07150167746
904,0.00016367702362887583,9207.391788236373,0.00013560213019315562,11044.251695589022
905,0.00016384341202475237,9217.544397291122,0.00013573983432271894,11056.431889500585
906,0.00016400620497860732,9227.69700634587,0.00013587459486150987,11068.612083412148
907,0.00016416538238266546,9237.849615400619,0.0001360063951389628,11080.792277323711
908,0.00016432092435871443,9248.002224455367,0.0001361352186696591,11092.972471235274
909,0.00016447281126156902,9258.154833510116,0.00013626104915619272,11105.152665146838
910,0.00016462102368251466,9268.307442564865,0.0001363838704920199,11117.3328590584
911,0.00016476554245273037,9278.460051619613,0.00013650366676429306,11129.513052969964
912,0.00016490634864668976,9288.612660674362,0.00013662042225667687,11141.693246881527
913,0.00016504342358553907,9298.76526972911,0.00013673412145214682,11153.87344079309
914,0.00016517674884045222,9308.91787878386,0.00013684474903576967,11166.05363470465
915,0.00016530630623596206,9319.070487838608,0.0001369522898974641,11178.233828616214
916,0.00016543207785326563,9329.223096893356,0.00013705672913474237,11190.414022527777
917,0.00016555404603350472,9339.375705948107,0.00013715805205543114,11202.59421643934
918,0.00016567219338101905,9349.528315002855,0.00013725624418037133,11214.774410350903
919,0.00016578650276657302,9359.680924057604,0.00013735129124609665,11226.954604262466
920,0.00016589695733055363,9369.833533112353,0.00013744317920748916,11239.13479817403
921,0.00016600354048613996,9379.986142167101,0.00013753189424041258,11251.314992085592
922,0.0001661062359224428,9390.13875122185,0.0001376174227443216,11263.495185997155
923,0.00016620502760761408,9400.291360276598,0.00013769975134484671,11275.675379908718
924,0.00016629989979192517,9410.443969331347,0.00013777886689635515,11287.855573820281
925,0.00016639083701081286,9420.596578386096,0.00013785475648448508,11300.035767731844
926,0.00016647782408789308,9430.749187440844,0.00013792740742865444,11312.215961643407
927,0.00016656084613794124,9440.901796495593,0.00013799680728454313,11324.39615555497
928,0.00016663988856983813,9451.054405550341,0.00013806294384654725,11336.576349466533
929,0.00016671493708948074,9461.20701460509,0.00013812580515020577,11348.756543378096
930,0.00016678597770265817,9471.359623659839,0.0001381853794745986,11360.93673728966
931,0.00016685299671789024,9481.512232714587,0.00013824165534471526,11373.11693120122
932,0.00016691598074922967,9491.664841769336,0.00013829462153379393,11385.297125112784
933,0.00016697491671902628,9501.817450824085,0.00013834426706562993,11397.477319024347
934,0.00016702979186065207,9511.970059878835,0.00013839058121685346,11409.65751293591
935,0.0001670805937211882,9522.122668933584,0.0001384335535191754,11421.837706847473
936,0.00016712731016407068,9532.275277988332,0.00013847317376160118,11434.017900759036
937,0.0001671699293716967,9542.42788704308,0.00013850943199261186,11446.198094670599
938,0.00016720843984798845,9552.58049609783,0.00013854231852231181,11458.378288582162
939,0.00016724283042091585,9562.733105152578,0.00013857182392454267,11470.558482493725
940,0.00016727309024497592,9572.885714207327,0.00013859793903896257,11482.738676405288
941,0.00016729920880362916,9583.038323262075,0.0001386206549730906,11494.918870316851
942,0.00016732117591169198,9593.190932316824,0.0001386399631043156,11507.099064228414
943,0.00016733898171768414,9603.343541371572,0.00013865585508186884,11519.279258139977
944,0.0001673526167061309,9613.496150426321,0.0001386683228287602,11531.45945205154
945,0.00016736207169981975,9623.64875948107,0.00013867735854367693,11543.639645963103
946,0.0001673673378620097,9633.801368535818,0.00013868295470284488,11555.819839874666
947,0.0001673684066985944,9643.953977590567,0.00013868510406185166,11568.00003378623
948,0.0001673652700602164,9654.106586645315,0.00013868379965743065,11580.18022769779
949,0.00016735792014433408,9664.259195700064,0.0001386790348092063,11592.360421609354
950,0.0001673463494972385,9674.411804754815,0.0001386708031213995,11604.540615520917
951,0.00016733055101602186,9684.564413809563,0.00013865909848449241,11616.72080943248
952,0.00016731051795049475,9694.717022864312,0.0001386439150768534,11628.901003344043
953,0.00016728624390505338,9704.86963191906,0.00013862524736632013,11641.081197255606
954,0.00016725772284049563,9715.022240973809,0.00013860309011174128,11653.261391167169
955,0.0001672249490757848,9725.174850028558,0.00013857743836447636,11665.441585078732
956,0.00016718791728976125,9735.327459083306,0.00013854828746985286,11677.621778990295
957,0.00016714662252280177,9745.480068138055,0.00013851563306858038,11689.801972901858
958,0.00016710106017842486,9755.632677192803,0.0001384794710981218,11701.982166813421
959,0.00016705122602484265,9765.785286247552,0.0001384397977940201,11714.162360724984
960,0.00016699711619645838,9775.9378953023,0.00013839660969118146,11726.342554636547
961,0.000166938727195309,9786.09050435705,0.00013834990362511347,11738.52274854811
962,0.00016687605589245293,9796.243113411798,0.0001382996767331188,11750.702942459673
963,0.0001668090995293018,9806.395722466546,0.00013824592645544275,11762.883136371236
964,0.00016673785571889586,9816.548331521295,0.00013818865053637601,11775.0633302828
965,0.00016666232244712367,9826.700940576044,0.00013812784702531064,11787.24352419436
966,0.00016658249807388395,9836.853549630792,0.00013806351427774968,11799.423718105923
967,0.00016649838133419057,9847.006158685543,0.0001379956509562707,11811.603912017486
968,0.00016640997133921982,9857.158767740291,0.00013792425603144102,11823.78410592905
969,0.00016631726757729927,9867.31137679504,0.00013784932878268695,11835.964299840613
970,0.00016622026991483852,9877.463985849789,0.0001377708687991138,11848.144493752176
971,0.00016611897859720076,9887.616594904537,0.00013768887598027924,11860.324687663739
972,0.00016601339424951588,9897.769203959286,0.0001376033505369174,11872.504881575302
973,0.000165903517877433,9907.921813014034,0.00013751429299161473,11884.685075486865
974,0.0001657893508678143,9918.074422068783,0.00013742170417943716,11896.865269398428
975,0.00016567089498936827,9928.227031123532,0.0001373255852485078,11909.04546330999
976,0.00016554815239322256,9938.37964017828,0.00013722593766053568,11921.225657221554
977,0.00016542112561343641,9948.532249233029,0.00013712276319129452,11933.405851133117
978,0.00016528981756745235,9958.684858287777,0.00013701606393105186,11945.58604504468
979,0.00016515423155648637,9968.837467342526,0.0001369058422849485,11957.766238956243
980,0.00016501437126585717,9978.990076397275,0.00013679210097332714,11969.946432867806
981,0.00016487024076525342,9989.142685452023,0.00013667484303201107,11982.126626779369
982,0.00016472184450894,9999.295294506772,0.0001365540718125322,11994.30682069093
983,0.00016456918733590166,10009.447903561522,0.0001364297909823083,12006.487014602493
984,0.00016441227446992502,10019.60051261627,0.00013630200452476924,12018.667208514056
985,0.00016425111151961784,10029.75312167102,0.0001361707167394327,12030.84740242562
986,0.00016408570447836677,10039.905730725768,0.00013603593224192814,12043.027596337182
987,0.00016391605972423156,10050.058339780517,0.00013589765596396986,12055.207790248745
988,0.00016374218401977783,10060.210948835265,0.0001357558931532786,12067.387984160308
989,0.00016356408451184608,10070.363557890014,0.00013561064937345205,12079.568178071871
990,0.0001633817687312585,10080.516166944763,0.00013546193050378296,12091.748371983434
991,0.00016319524459246318,10090.668775999511,0.00013530974273902674,12103.928565894998
992,0.00016300452039311468,10100.82138505426,0.00013515409258911656,12116.10875980656
993,0.0001628096048135924,10110.973994109008,0.00013499498687882737,12128.288953718124
994,0.0001626105069164558,10121.126603163757,0.00013483243274738788,12140.469147629687
995,0.00016240723614583652,10131.279212218506,0.0001346664376480408,12152.64934154125
996,0.00016219980232676795,10141.431821273254,0.00013449700934755167,12164.829535452813
997,0.00016198821566445134,10151.584430328003,0.0001343241559256655,12177.009729364376
998,0.00016177248674345985,10161.737039382751,0.00013414788577451218,12189.189923275939
999,0.00016155262652687902,10171.8896484375,0.00013396820759795997,12201.3701171875


==> visu/old/tikz_csvs_diagonal_force/hist_0.5/hist.csv <==
,id,experiment_id,error_l2,error_linfty
0,0,00319,10152.35546875,12169.9580078125
1,1,00099,10171.50390625,12203.8037109375
2,2,00019,10049.2744140625,12088.2333984375
3,3,00039,47.52883529663086,53.760066986083984
4,4,00079,10135.04296875,12172.9833984375
5,5,00359,37.283416748046875,42.4505500793457
6,6,00059,10166.22265625,12189.78515625
7,7,00139,7839.0634765625,9325.7587890625
8,8,00159,9930.4453125,11938.3271484375
9,9,00179,10168.7705078125,12209.9111328125
10,10,00199,8985.8642578125,10788.8798828125
11,11,00399,0.7521073818206787,1.0290085077285767
12,12,00339,7481.3876953125,8911.181640625
13,13,00119,10130.4833984375,12158.1337890625
14,14,00219,5352.1171875,6378.396484375
15,15,00239,10128.630859375,12168.5791015625
16,16,00259,10155.7646484375,12179.828125
17,17,00279,31.877071380615234,36.14521789550781
18,18,00299,10155.3115234375,12186.728515625
19,19,00379,8634.4658203125,10354.3251953125


==> visu/old/tikz_csvs_diagonal_force/hist_0.5/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid
0,3.665888988889995e-05,0.7521073818206787,3.054999155633961e-05,1.0290085077285767
1,3.66669577883072e-05,10.933040113420457,3.0556830193677926e-05,13.25011173526088
2,3.6674322046889964e-05,21.113972845020236,3.056308521162531e-05,25.471214962793184
3,3.668098312409247e-05,31.294905576620014,3.056875700932967e-05,37.69231819032549
4,3.668694153116379e-05,41.47583830821979,3.0573846029008684e-05,49.91342141785779
5,3.669219783116149e-05,51.656771039819574,3.0578352755951204e-05,62.134524645390094
6,3.669675263894989e-05,61.83770377141935,3.05822777185144e-05,74.3556278729224
7,3.670060662119311e-05,72.01863650301912,3.0585621488116415e-05,86.57673110045471
8,3.670376049634266e-05,82.1995692346189,3.058838467922464e-05,98.797834327987
9,3.670621503461987e-05,92.38050196621869,3.0590567949339526e-05,111.0189375555193
10,3.67079710579929e-05,102.56143469781847,3.059217199897401e-05,123.24004078305161
11,3.6709029440148484e-05,112.74236742941824,3.059319757162855e-05,135.46114401058392
12,3.670939110645845e-05,122.92330016101802,3.059364545376169e-05,147.68224723811622
13,3.670905703394081e-05,133.1042328926178,3.0593516474756276e-05,159.90335046564851
14,3.670802825121569e-05,143.28516562421757,3.0592811506881287e-05,172.12445369318084
15,3.670630583845587e-05,153.46609835581737,3.059153146524917e-05,184.34555692071314
16,3.670389092733213e-05,163.64703108741713,3.058967730776896e-05,196.56666014824543
17,3.670078470095337e-05,173.8279638190169,3.058725003509485e-05,208.78776337577773
18,3.6696988393801316e-05,184.0088965506167,3.058425069057055e-05,221.00886660331003
19,3.669250329166013e-05,194.18982928221646,3.0580680360169064e-05,233.22996983084235
20,3.6687330731540803e-05,204.37076201381626,3.057654017242845e-05,245.45107305837465
21,3.6681472101600146e-05,214.55169474541603,3.057183129838286e-05,257.67217628590697
22,3.6674928841054785e-05,224.7326274770158,3.0566554951489566e-05,269.89327951343927
23,3.6667702440089825e-05,234.9135602086156,3.0560712387551414e-05,282.11438274097156
24,3.665979443976239e-05,245.09449294021536,3.055430490463522e-05,294.33548596850386
25,3.6651206431899974e-05,255.27542567181513,3.054733384298561e-05,306.55658919603616
26,3.664194005899368e-05,265.4563584034149,3.0539800584934765e-05,318.77769242356845
27,3.663199701408624e-05,275.6372911350147,3.053170655480783e-05,330.99879565110075
28,3.662137904065505e-05,285.81822386661446,3.0523053218824074e-05,343.2198988786331
29,3.661008793248995e-05,295.99915659821426,3.0513842084993777e-05,355.4410021061654
30,3.659812553356608e-05,306.18008932981405,3.0504074703010997e-05,367.6621053336977
31,3.658549373791151e-05,316.3610220614138,3.0493752664141974e-05,379.88320856123
32,3.657219448947001e-05,326.5419547930136,3.0482877601109477e-05,392.1043117887623
33,3.6558229781958677e-05,336.7228875246134,3.047145118797291e-05,404.3254150162946
34,3.654360165872059e-05,346.9038202562131,3.0459475140004294e-05,416.5465182438269
35,3.652831221257245e-05,357.0847529878129,3.0446951213560087e-05,428.7676214713592
36,3.6512363585647455e-05,367.2656857194127,3.0433881205948907e-05,440.9887246988915
37,3.649575796923294e-05,377.44661845101245,3.0420266955295123e-05,453.2098279264238
38,3.6478497603603415e-05,387.62755118261225,3.0406110340398453e-05,465.4309311539561
39,3.64605847778485e-05,397.80848391421205,3.0391413280589412e-05,477.6520343814884
40,3.644202182969616e-05,407.98941664581184,3.0376177735580758e-05,489.8731376090207
41,3.642281114533104e-05,418.1703493774116,3.036040570531498e-05,502.094240836553
42,3.640295515920803e-05,428.3512821090114,3.0344099229807713e-05,514.3153440640854
43,3.638245635386098e-05,438.5322148406112,3.032726038898725e-05,526.5364472916176
44,3.636131725970688e-05,448.7131475722109,3.0309891302530114e-05,538.75755051915
45,3.633954045484505e-05,458.8940803038107,3.0291994129692654e-05,550.9786537466822
46,3.6317128564851905e-05,469.0750130354105,3.0273571069138842e-05,563.1997569742146
47,3.629408426257095e-05,479.25594576701025,3.0254624358764124e-05,575.4208602017468
48,3.62704102678981e-05,489.43687849861004,3.0235156275515485e-05,587.6419634292791
49,3.6246109347562585e-05,499.61781123020984,3.0215169135207726e-05,599.8630666568115
50,3.622118431490312e-05,509.7987439618096,3.0194665292335836e-05,612.0841698843437
51,3.619563802963974e-05,519.9796766934094,3.0173647139883805e-05,624.3052731118761
52,3.616947339764096e-05,530.1606094250092,3.0152117109129508e-05,636.5263763394083
53,3.6142693370686666e-05,540.341542156609,3.013007766944606e-05,648.7474795669407
54,3.6115300946226465e-05,550.5224748882088,3.0107531328099422e-05,660.9685827944729
55,3.608729916713376e-05,560.7034076198084,3.008448063004233e-05,673.1896860220053
56,3.60586911214554e-05,570.8843403514082,3.0060928157704757e-05,685.4107892495376
57,3.6029479942157045e-05,581.065273083008,3.003687653078069e-05,697.6318924770699
58,3.599966880686437e-05,591.2462058146078,3.0012328406011356e-05,709.8529957046022
59,3.596926093759986e-05,601.4271385462076,2.9987286476965044e-05,722.0740989321345
60,3.593825960051568e-05,611.6080712778074,2.9961753473813358e-05,734.2952021596668
61,3.590666810562207e-05,621.7890040094071,2.9935732163104037e-05,746.516305387199
62,3.587448980651198e-05,631.9699367410069,2.9909225347530425e-05,758.7374086147314
63,3.5841728100081364e-05,642.1508694726067,2.988223586569753e-05,770.9585118422636
64,3.580838642624565e-05,652.3318022042065,2.9854766591884693e-05,783.179615069796
65,3.577446826765213e-05,662.5127349358063,2.9826820435805067e-05,795.4007182973284
66,3.5739977149388426e-05,672.6936676674061,2.979840034236175e-05,807.6218215248606
67,3.5704916638687137e-05,682.8746003990059,2.976950929140068e-05,819.842924752393
68,3.566929034462651e-05,693.0555331306056,2.9740150297460377e-05,832.0640279799252
69,3.5633101917827445e-05,703.2364658622054,2.971032640951852e-05,844.2851312074575
70,3.5596355050146675e-05,713.4173985938052,2.9680040710735378e-05,856.5062344349898
71,3.555905347436622e-05,723.598331325405,2.9649296318194198e-05,868.7273376625221
72,3.552120096387926e-05,733.7792640570048,2.9618096382638514e-05,880.9484408900544
73,3.548280133237223e-05,743.9601967886045,2.9586444088206446e-05,893.1695441175867
74,3.544385843350361e-05,754.1411295202042,2.9554342652162136e-05,905.3906473451191
75,3.5404376160578836e-05,764.322062251804,2.95217953246241e-05,917.6117505726513
76,3.536435844622212e-05,774.5029949834038,2.9488805388290777e-05,929.8328538001837
77,3.532380926204453e-05,784.6839277150036,2.9455376158163305e-05,942.0539570277159
78,3.5282732618308886e-05,794.8648604466034,2.942151098126537e-05,954.2750602552483
79,3.524113256359121e-05,805.0457931782032,2.9387213236360327e-05,966.4961634827805
80,3.5199013184439054e-05,815.226725909803,2.935248633366569e-05,978.7172667103129
81,3.515637860502642e-05,825.4076586414027,2.9317333714564792e-05,990.9383699378452
82,3.511323298680558e-05,835.5885913730025,2.9281758851315983e-05,1003.1594731653774
83,3.506958052815586e-05,845.7695241046023,2.9245765246759052e-05,1015.3805763929098
84,3.5025425464029186e-05,855.9504568362021,2.9209356434019247e-05,1027.6016796204422
85,3.4980772065592794e-05,866.1313895678019,2.9172535976208766e-05,1039.8227828479744
86,3.4935624639868784e-05,876.3123222994017,2.913530746612566e-05,1052.0438860755066
87,3.4889987529370924e-05,886.4932550310014,2.9097674525950506e-05,1064.2649893030389
88,3.484386511173848e-05,896.6741877626012,2.9059640806940535e-05,1076.4860925305713
89,3.47972617993673e-05,906.855120494201,2.9021209989121613e-05,1088.7071957581036
90,3.475018203903815e-05,917.0360532258007,2.89823857809777e-05,1100.9282989856358
91,3.470263031154228e-05,927.2169859574005,2.894317191913833e-05,1113.1494022131683
92,3.465461113130443e-05,937.3979186890003,2.8903572168063675e-05,1125.3705054407005
93,3.460612904600321e-05,947.5788514206,2.8863590319727635e-05,1137.5916086682328
94,3.455718863618894e-05,957.7597841521998,2.8823230193298696e-05,1149.812711895765
95,3.4507794514899035e-05,967.9407168837996,2.878249563481882e-05,1162.0338151232975
96,3.4457951327270926e-05,978.1216496153994,2.874139051688026e-05,1174.2549183508297
97,3.440766375015267e-05,988.3025823469992,2.8699918738300502e-05,1186.476021578362
98,3.435693649171123e-05,998.483515078599,2.8658084223795174e-05,1198.6971248058944
99,3.430577429103848e-05,1008.6644478101988,2.8615890923649206e-05,1210.9182280334267
100,3.425418191775502e-05,1018.8453805417985,2.857334281338607e-05,1223.139331260959
101,3.420216417161191e-05,1029.0263132733983,2.8530443893435328e-05,1235.3604344884911
102,3.414972588209023e-05,1039.207246004998,2.8487198188798408e-05,1247.5815377160236
103,3.409687190799867e-05,1049.3881787365979,2.8443609748712698e-05,1259.8026409435558
104,3.404360713706922e-05,1059.5691114681977,2.8399682646314087e-05,1272.023744171088
105,3.3989936485550785e-05,1069.7500441997975,2.8355420978297773e-05,1284.2448473986205
106,3.393586489780109e-05,1079.9309769313973,2.8310828864577734e-05,1296.4659506261528
107,3.388139734587679e-05,1090.111909662997,2.8265910447944552e-05,1308.687053853685
108,3.382653882912177e-05,1100.2928423945968,2.822066989372191e-05,1320.9081570812173
109,3.37712943737538e-05,1110.4737751261964,2.8175111389421626e-05,1333.1292603087497
110,3.3715669032449644e-05,1120.6547078577962,2.8129239144397425e-05,1345.350363536282
111,3.3659667883928546e-05,1130.835640589396,2.8083057389497358e-05,1357.5714667638142
112,3.360329603253424e-05,1141.0165733209958,2.8036570376715013e-05,1369.7925699913467
113,3.354655860781542e-05,1151.1975060525956,2.7989782378839584e-05,1382.013673218879
114,3.348946076410515e-05,1161.3784387841954,2.7942697689104682e-05,1394.2347764464112
115,3.343200768009855e-05,1171.5593715157952,2.789532062083619e-05,1406.4558796739434
116,3.3374204558429456e-05,1181.740304247395,2.784765550709899e-05,1418.6769829014759
117,3.3316056625245926e-05,1191.9212369789948,2.7799706700342745e-05,1430.898086129008
118,3.325756912978446e-05,1202.1021697105946,2.7751478572046703e-05,1443.1191893565403
119,3.319874734394317e-05,1212.2831024421944,2.7702975512363664e-05,1455.3402925840726
120,3.313959656185406e-05,1222.4640351737942,2.7654201929763038e-05,1467.561395811605
121,3.308012209945422e-05,1232.644967905394,2.76051622506732e-05,1479.7824990391373
122,3.302032929405608e-05,1242.8259006369935,2.7555860919123e-05,1492.0036022666695
123,3.296022350391705e-05,1253.0068333685933,2.750630239638265e-05,1504.224705494202
124,3.2899810107808145e-05,1263.1877661001931,2.745649116060403e-05,1516.4458087217342
125,3.2839094504581964e-05,1273.368698831793,2.74064317064602e-05,1528.6669119492665
126,3.277808211274009e-05,1283.5496315633927,2.7356128544784596e-05,1540.8880151767987
127,3.271677836999982e-05,1293.7305642949925,2.7305586202209628e-05,1553.1091184043312
128,3.265518873286034e-05,1303.9114970265923,2.7254809220804806e-05,1565.3302216318634
129,3.259331867616844e-05,1314.092429758192,2.7203802157714568e-05,1577.5513248593957
130,3.253117369268389e-05,1324.273362489792,2.7152569584795677e-05,1589.7724280869281
131,3.2468759292644284e-05,1334.4542952213917,2.710111608825437e-05,1601.9935313144604
132,3.240608100332976e-05,1344.6352279529915,2.7049446268283257e-05,1614.2146345419926
133,3.2343144368627416e-05,1354.8161606845913,2.6997564738698052e-05,1626.4357377695248
134,3.2279954948595433e-05,1364.997093416191,2.6945476126574087e-05,1638.6568409970573
135,3.2216518319027304e-05,1375.1780261477907,2.6893185071882835e-05,1650.8779442245896
136,3.2152840071015816e-05,1385.3589588793905,2.684069622712825e-05,1663.0990474521218
137,3.208892581051704e-05,1395.5398916109903,2.6788014256983298e-05,1675.3201506796543
138,3.202478115791451e-05,1405.72082434259,2.6735143837926356e-05,1687.5412539071865
139,3.19604117475834e-05,1415.9017570741898,2.6682089657877798e-05,1699.7623571347187
140,3.189582322745488e-05,1426.0826898057896,2.662885641583678e-05,1711.983460362251
141,3.1831021258580746e-05,1436.2636225373894,2.657544882151808e-05,1724.2045635897834
142,3.176601151469831e-05,1446.4445552689892,2.6521871594989378e-05,1736.4256668173157
143,3.1700799681795695e-05,1456.625488000589,2.6468129466308637e-05,1748.646770044848
144,3.1635391457677415e-05,1466.8064207321888,2.6414227175161957e-05,1760.8678732723802
145,3.156979255153055e-05,1476.9873534637886,2.63601694705018e-05,1773.0889764999126
146,3.150400868349137e-05,1487.1682861953884,2.630596111018559e-05,1785.3100797274449
147,3.1438045584212525e-05,1497.3492189269882,2.625160686061489e-05,1797.531182954977
148,3.137190899443092e-05,1507.5301516585878,2.6197111496375057e-05,1809.7522861825096
149,3.130560466453627e-05,1517.7110843901876,2.614247979987546e-05,1821.9733894100418
150,3.123913835414035e-05,1527.8920171217874,2.6087716560990397e-05,1834.194492637574
151,3.117251583164713e-05,1538.0729498533872,2.6032826576700634e-05,1846.4155958651063
152,3.110574287382369e-05,1548.253882584987,2.597781465073569e-05,1858.6366990926388
153,3.1038825265372116e-05,1558.4348153165868,2.592268559321683e-05,1870.857802320171
154,3.0971768798502336e-05,1568.6157480481866,2.5867444220301007e-05,1883.0789055477032
155,3.090457927250596e-05,1578.7966807797864,2.5812095353825475e-05,1895.3000087752357
156,3.083726249333127e-05,1588.9776135113862,2.5756643820953512e-05,1907.521112002768
157,3.0769824273159225e-05,1599.158546242986,2.57010944538209e-05,1919.7422152303002
158,3.070227042998084e-05,1609.3394789745857,2.5645452089183556e-05,1931.9633184578324
159,3.0634606787175585e-05,1619.5204117061855,2.5589721568066096e-05,1944.184421685365
160,3.0566839173091285e-05,1629.7013444377853,2.553390773541155e-05,1956.4055249128971
161,3.0498973420625184e-05,1639.882277169385,2.547801543973215e-05,1968.6266281404294
162,3.0431015366806586e-05,1650.0632099009847,2.5422049532761368e-05,1980.8477313679618
163,3.036297085238081e-05,1660.2441426325845,2.536601486910707e-05,1993.068834595494
164,3.0294845721394735e-05,1670.4250753641843,2.5309916305906007e-05,2005.2899378230263
165,3.022664582078385e-05,1680.606008095784,2.525375870247956e-05,2017.5110410505586
166,3.015837699996094e-05,1690.786940827384,2.5197546919990876e-05,2029.732144278091
167,3.0090045110406446e-05,1700.9678735589837,2.5141285821103343e-05,2041.9532475056233
168,3.002165600526049e-05,1711.1488062905835,2.5084980269640494e-05,2054.1743507331557
169,2.9953215538916667e-05,1721.3297390221833,2.5028635130247462e-05,2066.395453960688
170,2.988472956661769e-05,1731.510671753783,2.4972255268053773e-05,2078.61655718822
171,2.9816203944052832e-05,1741.6916044853829,2.4915845548337914e-05,2090.8376604157525
172,2.9747644526957333e-05,1751.8725372169827,2.4859410836193282e-05,2103.0587636432847
173,2.9679057170713688e-05,1762.0534699485822,2.4802955996195903e-05,2115.279866870817
174,2.9610447729954988e-05,1772.234402680182,2.4746485892073782e-05,2127.500970098349
175,2.954182205817033e-05,1782.4153354117818,2.4690005386377914e-05,2139.722073325882
176,2.9473186007312228e-05,1792.5962681433816,2.4633519340155122e-05,2151.943176553414
177,2.9404545427406258e-05,1802.7772008749814,2.4577032612622647e-05,2164.1642797809463
178,2.933590616616288e-05,1812.9581336065812,2.452055006084449e-05,2176.3853830084786
179,2.9267274068591396e-05,1823.139066338181,2.4464076539409794e-05,2188.606486236011
180,2.919865497661629e-05,1833.3199990697808,2.4407616900112945e-05,2200.827589463543
181,2.9130054728695873e-05,1843.5009318013806,2.4351175991635678e-05,2213.0486926910753
182,2.9061479159443245e-05,1853.6818645329804,2.4294758659231216e-05,2225.269795918608
183,2.8992934099249657e-05,1863.8627972645802,2.423836974441028e-05,2237.4908991461402
184,2.8924425373910398e-05,1874.04372999618,2.4182014084629276e-05,2249.7120023736725
185,2.8855958804253092e-05,1884.2246627277798,2.4125696512980487e-05,2261.9331056012047
186,2.8787540205768614e-05,1894.4055954593794,2.4069421857884403e-05,2274.154208828737
187,2.8719175388244415e-05,1904.5865281909792,2.401319494278415e-05,2286.375312056269
188,2.865087015540071e-05,1914.767460922579,2.395702058584221e-05,2298.5964152838014
189,2.8582630304529048e-05,1924.9483936541787,2.3900903599639213e-05,2310.817518511334
190,2.8514461626133808e-05,1935.1293263857785,2.3844848790875066e-05,2323.0386217388664
191,2.8446369903576236e-05,1945.3102591173783,2.3788860960072373e-05,2335.2597249663986
192,2.8378360912721402e-05,1955.4911918489781,2.373294490128206e-05,2347.480828193931
193,2.8310440421587863e-05,1965.672124580578,2.3677105401791455e-05,2359.701931421463
194,2.82426141900002e-05,1975.8530573121777,2.3621347241834695e-05,2371.9230346489953
195,2.8174887969244448e-05,1986.0339900437775,2.356567519430549e-05,2384.1441378765276
196,2.810726750172641e-05,1996.2149227753773,2.3510094024472402e-05,2396.3652411040603
197,2.8039758520632966e-05,2006.3958555069771,2.3454608489696506e-05,2408.5863443315925
198,2.7972366749596295e-05,2016.576788238577,2.3399223339151603e-05,2420.8074475591247
199,2.7905097902361207e-05,2026.7577209701765,2.3343943313546897e-05,2433.028550786657
200,2.783795768245541e-05,2036.9386537017763,2.3288773144852255e-05,2445.249654014189
201,2.7770951782862986e-05,2047.119586433376,2.323371755602598e-05,2457.4707572417215
202,2.7704085885700886e-05,2057.300519164976,2.3178781260745283e-05,2469.6918604692537
203,2.7637365661898584e-05,2067.481451896576,2.3123968963139277e-05,2481.9129636967864
204,2.7570796770880988e-05,2077.6623846281755,2.306928535752466e-05,2494.1340669243186
205,2.7504384860254434e-05,2087.843317359775,2.3014735128144102e-05,2506.355170151851
206,2.7438135565495987e-05,2098.024250091375,2.296032294890725e-05,2518.576273379383
207,2.7372054509646046e-05,2108.2051828229746,2.2906053483134548e-05,2530.7973766069153
208,2.730614730300412e-05,2118.3861155545746,2.2851931383303746e-05,2543.0184798344476
209,2.724041954282804e-05,2128.567048286174,2.2797961290799175e-05,2555.23958306198
210,2.717487681303646e-05,2138.7479810177742,2.2744147835663837e-05,2567.4606862895125
211,2.7109524683914735e-05,2148.928913749374,2.269049563635429e-05,2579.6817895170448
212,2.7044368711824172e-05,2159.109846480974,2.2637009299498404e-05,2591.902892744577
213,2.6979414438914807e-05,2169.2907792125734,2.2583693419655856e-05,2604.1239959721092
214,2.6914667392841458e-05,2179.4717119441734,2.2530552579081667e-05,2616.3450991996415
215,2.6850133086483405e-05,2189.652644675773,2.24775913474925e-05,2628.5662024271737
216,2.6785817017667468e-05,2199.833577407373,2.2424814281835916e-05,2640.787305654706
217,2.6721724668894635e-05,2210.0145101389726,2.2372225926062535e-05,2653.0084088822387
218,2.6657861507070197e-05,2220.195442870572,2.2319830810901223e-05,2665.229512109771
219,2.659423298323748e-05,2230.376375602172,2.2267633453637115e-05,2677.450615337303
220,2.6530844532315085e-05,2240.5573083337717,2.2215638357892727e-05,2689.6717185648354
221,2.6467701572837818e-05,2250.7382410653718,2.216385001341204e-05,2701.8928217923676
222,2.6404809506701126e-05,2260.9191737969713,2.211227289584753e-05,2714.1139250199
223,2.6342173718909225e-05,2271.1001065285714,2.20609114665503e-05,2726.335028247432
224,2.627979957732686e-05,2281.281039260171,2.200977017236325e-05,2738.556131474965
225,2.6217692432434737e-05,2291.461971991771,2.1958853445417238e-05,2750.777234702497
226,2.615585761708863e-05,2301.6429047233705,2.1908165702930392e-05,2762.9983379300293
227,2.6094300446282126e-05,2311.8238374549705,2.185771134701042e-05,2775.2194411575615
228,2.603302621691317e-05,2322.00477018657,2.180749476446007e-05,2787.4405443850937
229,2.5972040207554284e-05,2332.18570291817,2.175752032658566e-05,2799.661647612626
230,2.591134767822652e-05,2342.3666356497697,2.1707792389008762e-05,2811.882750840158
231,2.5850953870177094e-05,2352.5475683813693,2.1658315291480934e-05,2824.1038540676905
232,2.5790864005660944e-05,2362.7285011129693,2.160909335770168e-05,2836.324957295223
233,2.5731083287725876e-05,2372.909433844569,2.156013089513948e-05,2848.5460605227554
234,2.5671616900001594e-05,2383.090366576169,2.1511432194856002e-05,2860.7671637502876
235,2.561247000649247e-05,2393.2712993077685,2.1463001531333434e-05,2872.98826697782
236,2.555364775137411e-05,2403.4522320393685,2.1414843162305053e-05,2885.209370205352
237,2.549515525879378e-05,2413.633164770968,2.136696132858892e-05,2897.4304734328844
238,2.5436997632674532e-05,2423.814097502568,2.1319360253924687e-05,2909.6515766604166
239,2.537917995652325e-05,2433.9950302341676,2.127204414481376e-05,2921.8726798879493
240,2.5321707293242475e-05,2444.1759629657677,2.1225017190362453e-05,2934.0937831154815
241,2.526458468494601e-05,2454.3568956973672,2.1178283562128483e-05,2946.3148863430138
242,2.520781715277847e-05,2464.5378284289673,2.1131847413970546e-05,2958.535989570546
243,2.515140969673851e-05,2474.718761160567,2.10857128819012e-05,2970.7570927980782
244,2.5095367295506058e-05,2484.8996938921664,2.103988408394287e-05,2982.9781960256105
245,2.5039694906273246e-05,2495.0806266237664,2.0994365119987053e-05,2995.1992992531427
246,2.498439746457925e-05,2505.261559355366,2.09491600716568e-05,3007.4204024806754
247,2.4929479884148967e-05,2515.442492086966,2.090427300217232e-05,3019.6415057082077
248,2.4874947056735503e-05,2525.6234248185656,2.0859707956219847e-05,3031.86260893574
249,2.4820803851966524e-05,2535.8043575501656,2.0815468959823634e-05,3044.083712163272
250,2.4767055117194448e-05,2545.985290281765,2.0771560020221275e-05,3056.3048153908044
251,2.471370567735043e-05,2556.166223013365,2.0727985125742083e-05,3068.5259186183366
252,2.4660760334802244e-05,2566.3471557449648,2.0684748245688767e-05,3080.747021845869
253,2.4608223869215946e-05,2576.528088476565,2.0641853330222287e-05,3092.9681250734016
254,2.4556101037421387e-05,2586.7090212081644,2.0599304310249854e-05,3105.189228300934
255,2.450439657328149e-05,2596.8899539397644,2.0557105097316178e-05,3117.410331528466
256,2.4453115187565447e-05,2607.070886671364,2.051525958349782e-05,3129.6314347559983
257,2.44022615678256e-05,2617.2518194029635,2.047377164130084e-05,3141.8525379835305
258,2.4351840378278232e-05,2627.4327521345635,2.0432645123561532e-05,3154.0736412110627
259,2.4301856259688065e-05,2637.613684866163,2.0391883863350282e-05,3166.294744438595
260,2.4252313829256592e-05,2647.794617597763,2.035149167387872e-05,3178.5158476661277
261,2.420321768051415e-05,2657.9755503293627,2.0311472348409924e-05,3190.73695089366
262,2.4154572383215802e-05,2668.1564830609627,2.0271829660171767e-05,3202.958054121192
263,2.410638248324093e-05,2678.3374157925623,2.023256736227345e-05,3215.1791573487244
264,2.4058652502496576e-05,2688.5183485241623,2.0193689187625136e-05,3227.4002605762566
265,2.4011386938824553e-05,2698.699281255762,2.015519884886067e-05,3239.621363803789
266,2.3964590265912235e-05,2708.880213987362,2.011710003826345e-05,3251.842467031321
267,2.3918266933207038e-05,2719.0611467189615,2.0079396427695397e-05,3264.063570258854
268,2.3872421365834664e-05,2729.2420794505615,2.0042091668528954e-05,3276.284673486386
269,2.3827057964520954e-05,2739.423012182161,2.000518939158217e-05,3288.5057767139183
270,2.3782181105517417e-05,2749.6039449137606,1.996869320705692e-05,3300.7268799414505
271,2.373779514053043e-05,2759.7848776453607,1.9932606704480076e-05,3312.947983168983
272,2.369390439665404e-05,2769.9658103769602,1.9896933452647756e-05,3325.169086396515
273,2.3650513176306414e-05,2780.1467431085603,1.9861676999572588e-05,3337.3901896240473
274,2.3607625757169822e-05,2790.32767584016,1.9826840872433935e-05,3349.61129285158
275,2.3565246392134264e-05,2800.50860857176,1.979242857753122e-05,3361.832396079112
276,2.352337930924462e-05,2810.6895413033594,1.97584436002401e-05,3374.0534993066444
277,2.3482028711651325e-05,2820.8704740349594,1.9724889404971644e-05,3386.2746025341767
278,2.3441198777564634e-05,2831.051406766559,1.9691769435134485e-05,3398.495705761709
279,2.3400893660212244e-05,2841.232339498159,1.9659087113099858e-05,3410.716808989241
280,2.336111748780057e-05,2851.4132722297586,1.9626845840169547e-05,3422.9379122167734
281,2.3321874363479307e-05,2861.5942049613586,1.959504899654671e-05,3435.159015444306
282,2.328316836530954e-05,2871.775137692958,1.956369994130964e-05,3447.3801186718383
283,2.324500354623523e-05,2881.9560704245578,1.9532802012388273e-05,3459.6012218993706
284,2.3207383934058025e-05,2892.137003156158,1.9502358526543588e-05,3471.822325126903
285,2.317031353141553e-05,2902.3179358877574,1.947237277934983e-05,3484.043428354435
286,2.313379631576283e-05,2912.4988686193574,1.9442848045179468e-05,3496.2645315819673
287,2.309783623935736e-05,2922.679801350957,1.9413787577190986e-05,3508.4856348094995
288,2.3062437229247064e-05,2932.860734082557,1.9385194607319366e-05,3520.7067380370318
289,2.302760318726178e-05,2943.0416668141565,1.9357072346269313e-05,3532.9278412645644
290,2.2993337990007884e-05,2953.2225995457566,1.9329423983511213e-05,3545.1489444920967
291,2.2959645488866088e-05,2963.403532277356,1.930225268727973e-05,3557.370047719629
292,2.29265295099925e-05,2973.584465008956,1.9275561604575057e-05,3569.591150947161
293,2.2893993854322725e-05,2983.7653977405557,1.9249353861166848e-05,3581.8122541746934
294,2.286204229757916e-05,2993.9463304721558,1.9223632561600714e-05,3594.0333574022256
295,2.2830678590281287e-05,3004.1272632037553,1.9198400789207315e-05,3606.254460629758
296,2.279990645775916e-05,3014.308195935355,1.917366160611399e-05,3618.4755638572906
297,2.2769729600169748e-05,3024.489128666955,1.9149418053259e-05,3630.696667084823
298,2.2740151692516396e-05,3034.6700613985545,1.9125673150408147e-05,3642.917770312355
299,2.271117638467118e-05,3044.8509941301545,1.9102429896173985e-05,3655.1388735398873
300,2.2682807301400206e-05,3055.031926861754,1.9079691268037445e-05,3667.3599767674195
301,2.2655048042391838e-05,3065.212859593354,1.905746022237185e-05,3679.581079994952
302,2.2627902182287704e-05,3075.3937923249537,1.9035739694469426e-05,3691.802183222484
303,2.260137327071662e-05,3085.5747250565537,1.9014532598570062e-05,3704.0232864500167
304,2.2575464832331253e-05,3095.7556577881533,1.8993841827892496e-05,3716.244389677549
305,2.2550180366847535e-05,3105.9365905197533,1.8973670254667807e-05,3728.465492905081
306,2.2525523349086827e-05,3116.117523251353,1.895402073017514e-05,3740.6865961326134
307,2.2501497229020802e-05,3126.298455982953,1.893489608477975e-05,3752.9076993601457
308,2.2478105431818824e-05,3136.4793887145524,1.8916299127973215e-05,3765.128802587678
309,2.245535135789821e-05,3146.660321446152,1.8898232648415894e-05,3777.34990581521
310,2.2433238382976756e-05,3156.841254177752,1.8880699413981513e-05,3789.571009042743
311,2.2411769858128045e-05,3167.0221869093516,1.8863702171803905e-05,3801.792112270275
312,2.2390949109839147e-05,3177.2031196409516,1.884724364832581e-05,3814.0132154978073
313,2.2370779440070766e-05,3187.384052372551,1.8831326549349826e-05,3826.2343187253396
314,2.2351264126319896e-05,3197.564985104151,1.8815953560091296e-05,3838.455421952872
315,2.2332406421684778e-05,3207.745917835751,1.8801127345233315e-05,3850.676525180404
316,2.231420955493222e-05,3217.926850567351,1.8786850548983552e-05,3862.8976284079363
317,2.2296676730567286e-05,3228.1077832989504,1.877312579513324e-05,3875.118731635469
318,2.2279811128905123e-05,3238.2887160305504,1.875995568711782e-05,3887.339834863001
319,2.2263615906145157e-05,3248.46964876215,1.8747342808079624e-05,3899.5609380905335
320,2.2248094194447365e-05,3258.65058149375,1.8735289720932374e-05,3911.7820413180657
321,2.2233249102010736e-05,3268.8315142253496,1.8723798968427436e-05,3924.003144545598
322,2.2219083713153802e-05,3279.012446956949,1.871287307322185e-05,3936.22424777313
323,2.220560108839726e-05,3289.193379688549,1.8702514537948173e-05,3948.4453510006624
324,2.219280426454863e-05,3299.3743124201487,1.869272584528593e-05,3960.666454228195
325,2.218069625478877e-05,3309.5552451517487,1.868350945803476e-05,3972.8875574557273
326,2.216928004876047e-05,3319.7361778833483,1.867486781918921e-05,3985.1086606832596
327,2.215855861265884e-05,3329.9171106149483,1.866680335201513e-05,3997.329763910792
328,2.2148534889323547e-05,3340.098043346548,1.865931846012757e-05,4009.550867138324
329,2.2139211798332893e-05,3350.278976078148,1.8652415527570276e-05,4021.7719703658563
330,2.2130592236099635e-05,3360.4599088097475,1.864609691889658e-05,4033.9930735933885
331,2.2122679075968433e-05,3370.6408415413475,1.8640364979251856e-05,4046.2141768209212
332,2.2115475168315117e-05,3380.821774272947,1.863522203445726e-05,4058.4352800484535
333,2.2108983340647427e-05,3391.0027070045467,1.8630670391094935e-05,4070.6563832759857
334,2.210320639770744e-05,3401.1836397361467,1.862671233659454e-05,4082.877486503518
335,2.2098147121575438e-05,3411.3645724677463,1.8623350139321004e-05,4095.09858973105
336,2.2093808271775316e-05,3421.5455051993463,1.862058604866365e-05,4107.319692958583
337,2.2090192585381423e-05,3431.726437930946,1.861842229512649e-05,4119.540796186115
338,2.208730277712678e-05,3441.907370662546,1.8616861090419677e-05,4131.761899413647
339,2.2085141539512627e-05,3452.0883033941454,1.8615904627552155e-05,4143.983002641179
340,2.2083711542919313e-05,3462.2692361257455,1.8615555080925388e-05,4156.204105868712
341,2.20830154357184e-05,3472.450168857345,1.8615814606428177e-05,4168.425209096244
342,2.208305584438602e-05,3482.631101588945,1.8616685341532486e-05,4180.646312323776
343,2.2083835373617318e-05,3492.8120343205446,1.8618169405390276e-05,4192.867415551309
344,2.208535660644205e-05,3502.9929670521446,1.86202688989313e-05,4205.088518778841
345,2.20876221043413e-05,3513.173899783744,1.862298590496179e-05,4217.3096220063735
346,2.2090634407365074e-05,3523.354832515344,1.862632248826403e-05,4229.530725233905
347,2.2094396034250986e-05,3533.535765246944,1.8630280695696747e-05,4241.751828461438
348,2.209890948254383e-05,3543.7166979785434,1.8634862556296362e-05,4253.97293168897
349,2.2104177228715994e-05,3553.8976307101434,1.8640070081378896e-05,4266.1940349165025
350,2.211020172828874e-05,3564.078563441743,1.864590526464268e-05,4278.415138144035
351,2.2116985415954225e-05,3574.259496173343,1.865237008227168e-05,4290.636241371567
352,2.212453070569827e-05,3584.4404289049426,1.8659466493039495e-05,4302.8573445991
353,2.2132839990923834e-05,3594.6213616365426,1.866719643841395e-05,4315.078447826631
354,2.214191564457505e-05,3604.802294368142,1.867556184266222e-05,4327.299551054164
355,2.2151760019261913e-05,3614.983227099742,1.8684564612956513e-05,4339.520654281696
356,2.2162375447385467e-05,3625.1641598313417,1.869420663948012e-05,4351.741757509229
357,2.2173764241263487e-05,3635.3450925629418,1.8704489795534107e-05,4363.962860736761
358,2.218592869325658e-05,3645.5260252945413,1.8715415937644176e-05,4376.183963964293
359,2.2198871075894727e-05,3655.706958026141,1.8726986905668017e-05,4388.405067191826
360,2.22125936420041e-05,3665.887890757741,1.8739204522902935e-05,4400.626170419358
361,2.2227098624834193e-05,3676.0688234893405,1.875207059619375e-05,4412.84727364689
362,2.224238823818523e-05,3686.2497562209405,1.876558691604096e-05,4425.068376874422
363,2.2258464676535696e-05,3696.43068895254,1.877975525670903e-05,4437.289480101955
364,2.2275330115170086e-05,3706.61162168414,1.8794577376334904e-05,4449.510583329487
365,2.229298671030669e-05,3716.7925544157397,1.881005501703659e-05,4461.731686557019
366,2.231143659922549e-05,3726.9734871473397,1.8826189905021842e-05,4473.952789784552
367,2.2330681900395946e-05,3737.1544198789393,1.884298375069684e-05,4486.173893012084
368,2.235072471360487e-05,3747.3353526105393,1.8860438248774885e-05,4498.394996239616
369,2.2371567120084106e-05,3757.516285342139,1.887855507838506e-05,4510.616099467148
370,2.2393211182638038e-05,3767.697218073739,1.8897335903180744e-05,4522.837202694681
371,2.2415658945771054e-05,3777.8781508053385,1.8916782371448063e-05,4535.058305922214
372,2.2438912435814564e-05,3788.059083536938,1.8936896116214148e-05,4547.279409149745
373,2.2462973661053858e-05,3798.240016268538,1.8957678755355146e-05,4559.500512377278
374,2.248784461185463e-05,3808.4209490001376,1.8979131891704022e-05,4571.72161560481
375,2.251352726078895e-05,3818.6018817317376,1.9001257113158092e-05,4583.9427188323425
376,2.2540023562761044e-05,3828.782814463337,1.9024055992786145e-05,4596.163822059874
377,2.2567335455132404e-05,3838.9637471949372,1.904753008893527e-05,4608.384925287407
378,2.2595464857846375e-05,3849.144679926537,1.9071680945337268e-05,4620.60602851494
379,2.262441367355231e-05,3859.325612658137,1.909651009121455e-05,4632.8271317424715
380,2.2654183787728875e-05,3869.5065453897364,1.912201904138563e-05,4645.048234970004
381,2.2684777068806875e-05,3879.6874781213364,1.914820929637002e-05,4657.269338197536
382,2.2716195368291227e-05,3889.868410852936,1.917508234249261e-05,4669.490441425069
383,2.2748440520882233e-05,3900.049343584536,1.9202639651987428e-05,4681.7115446526
384,2.2781514344596012e-05,3910.2302763161356,1.9230882683100735e-05,4693.932647880133
385,2.2815418640883994e-05,3920.411209047735,1.9259812880193394e-05,4706.153751107666
386,2.285015519475169e-05,3930.592141779335,1.9289431673842706e-05,4718.374854335198
387,2.288572577487629e-05,3940.7730745109347,1.93197404809432e-05,4730.59595756273
388,2.2922132133723398e-05,3950.9540072425348,1.9350740704806853e-05,4742.817060790262
389,2.2959376007662623e-05,3961.1349399741343,1.9382433735262372e-05,4755.038164017795
390,2.2997459117082196e-05,3971.3158727057344,1.9414820948753612e-05,4767.259267245327
391,2.303638316650231e-05,3981.496805437334,1.9447903708437112e-05,4779.480370472859
392,2.3076149844687328e-05,3991.677738168934,1.9481683364278584e-05,4791.701473700392
393,2.3116760824756796e-05,4001.8586709005335,1.951616125314857e-05,4803.922576927924
394,2.3158217764295146e-05,4012.0396036321335,1.9551338698916918e-05,4816.143680155456
395,2.320052230546003e-05,4022.220536363733,1.958721701254629e-05,4828.364783382988
396,2.32436760750894e-05,4032.401469095333,1.962379749218452e-05,4840.585886610521
397,2.3287680684807045e-05,4042.5824018269327,1.9661081423255877e-05,4852.806989838053
398,2.333253773112679e-05,4052.7633345585323,1.9699070078551122e-05,4865.028093065585
399,2.3378248795555134e-05,4062.9442672901323,1.9737764718316348e-05,4877.249196293118
400,2.342481544469232e-05,4073.125200021732,1.9777166590340603e-05,4889.47029952065
401,2.3472239230331947e-05,4083.306132753332,1.9817276930042246e-05,4901.691402748183
402,2.352052168955879e-05,4093.4870654849315,1.985809696055391e-05,4913.912505975714
403,2.356966434484506e-05,4103.6679982165315,1.98996278928062e-05,4926.133609203247
404,2.361966870414495e-05,4113.848930948131,1.994187092560996e-05,4938.354712430779
405,2.367053626098735e-05,4124.029863679731,1.9984827245737112e-05,4950.5758156583115
406,2.3722268494566896e-05,4134.210796411331,2.0028498028000047e-05,4962.796918885844
407,2.3774866869833023e-05,4144.391729142931,2.0072884435329566e-05,4975.018022113376
408,2.382833283757731e-05,4154.57266187453,2.011798761885125e-05,4987.239125340909
409,2.3882667834518775e-05,4164.75359460613,2.016380871796022e-05,4999.4602285684405
410,2.3937873283387313e-05,4174.934527337729,2.0210348860394495e-05,5011.681331795973
411,2.399395059300507e-05,4185.11546006933,2.0257609162306494e-05,5023.902435023505
412,2.40509011583658e-05,4195.296392800929,2.0305590728333054e-05,5036.123538251038
413,2.4108726360712206e-05,4205.477325532529,2.0354294651663642e-05,5048.34464147857
414,2.4167427567611092e-05,4215.658258264129,2.040372201410697e-05,5060.565744706102
415,2.4227006133026385e-05,4225.839190995729,2.0453873886155732e-05,5072.786847933635
416,2.4287463397390023e-05,4236.020123727329,2.0504751327049643e-05,5085.007951161167
417,2.434880068767055e-05,4246.201056458928,2.055635538483663e-05,5097.229054388699
418,2.4411019317439518e-05,4256.381989190528,2.0608687096432183e-05,5109.450157616231
419,2.447412058693553e-05,4266.562921922128,2.0661747487676832e-05,5121.671260843764
420,2.4538105783125977e-05,4276.743854653728,2.0715537573391733e-05,5133.8923640712965
421,2.4602976179766435e-05,4286.924787385327,2.0770058357432272e-05,5146.113467298828
422,2.4668733037457647e-05,4297.105720116927,2.0825310832739794e-05,5158.334570526361
423,2.473537760370001e-05,4307.2866528485265,2.0881295981391237e-05,5170.555673753893
424,2.480291111294568e-05,4317.467585580127,2.0938014774646813e-05,5182.776776981425
425,2.487133478664812e-05,4327.648518311727,2.099546817299564e-05,5194.997880208957
426,2.4940649833309154e-05,4337.829451043326,2.1053657126199236e-05,5207.21898343649
427,2.5010857448523367e-05,4348.010383774926,2.111258257333301e-05,5219.440086664023
428,2.5081958815020038e-05,4358.191316506526,2.1172245442825494e-05,5231.661189891554
429,2.515395510270227e-05,4368.372249238126,2.1232646652495574e-05,5243.882293119087
430,2.5226847468683658e-05,4378.553181969725,2.1293787109587395e-05,5256.103396346619
431,2.530063705732206e-05,4388.734114701325,2.135566771080314e-05,5268.324499574152
432,2.537532500025081e-05,4398.915047432925,2.1418289342333513e-05,5280.545602801683
433,2.5450912416407045e-05,4409.095980164525,2.1481652879886103e-05,5292.766706029216
434,2.5527400412057387e-05,4419.2769128961245,2.1545759188711244e-05,5304.987809256749
435,2.5604790080820653e-05,4429.457845627724,2.1610609123625767e-05,5317.2089124842805
436,2.5683082503687907e-05,4439.638778359324,2.167620352903436e-05,5329.430015711813
437,2.5762278749039477e-05,4449.819711090924,2.1742543238948464e-05,5341.651118939345
438,2.584237987265917e-05,4460.000643822524,2.180962907700302e-05,5353.872222166878
439,2.59233869177456e-05,4470.181576554123,2.1877461856470587e-05,5366.0933253944095
440,2.6005300914920473e-05,4480.362509285723,2.19460423802732e-05,5378.314428621942
441,2.6088122882233975e-05,4490.543442017323,2.20153714409917e-05,5390.535531849475
442,2.617185382516713e-05,4500.724374748923,2.2085449820872668e-05,5402.756635077007
443,2.62564947366312e-05,4510.905307480522,2.215627829183281e-05,5414.977738304539
444,2.6342046596963944e-05,4521.086240212122,2.2227857615460892e-05,5427.198841532071
445,2.642851037392291e-05,4531.2671729437225,2.2300188543017136e-05,5439.419944759604
446,2.6515887022675573e-05,4541.448105675322,2.2373271815430086e-05,5451.641047987136
447,2.660417748578639e-05,4551.629038406922,2.2447108163290912e-05,5463.862151214668
448,2.669338269320078e-05,4561.809971138521,2.2521698306845108e-05,5476.083254442201
449,2.6783503562225844e-05,4571.990903870121,2.2597042955981644e-05,5488.304357669733
450,2.687454099750798e-05,4582.171836601721,2.2673142810219547e-05,5500.5254608972655
451,2.6966495891007343e-05,4592.352769333321,2.2749998558691685e-05,5512.746564124797
452,2.7059369121969037e-05,4602.53370206492,2.2827610880126134e-05,5524.96766735233
453,2.7153161556891125e-05,4612.71463479652,2.290598044282472e-05,5537.188770579862
454,2.7247874049489353e-05,4622.89556752812,2.2985107904638977e-05,5549.409873807394
455,2.734350744065864e-05,4633.07650025972,2.306499391294338e-05,5561.630977034926
456,2.7440062558431368e-05,4643.25743299132,2.314563910460588e-05,5573.852080262459
457,2.753754021793222e-05,4653.438365722919,2.322704410595577e-05,5586.073183489992
458,2.7635941221329875e-05,4663.61929845452,2.330920953274878e-05,5598.294286717523
459,2.773526635778524e-05,4673.800231186119,2.3392135990129424e-05,5610.515389945056
460,2.7835516403396526e-05,4683.981163917719,2.3475824072590648e-05,5622.736493172588
461,2.79366921211408e-05,4694.162096649318,2.3560274363930722e-05,5634.957596400121
462,2.8038794260812324e-05,4704.343029380918,2.3645487437207247e-05,5647.178699627652
463,2.8141823558957393e-05,4714.523962112518,2.373146385468855e-05,5659.399802855185
464,2.8245780738805933e-05,4724.704894844118,2.3818204167802163e-05,5671.620906082718
465,2.8350666510199606e-05,4734.8858275757175,2.3905708917080552e-05,5683.8420093102495
466,2.845648156951658e-05,4745.066760307317,2.399397863210406e-05,5696.063112537782
467,2.8563226599592857e-05,4755.2476930389175,2.4083013831440956e-05,5708.284215765314
468,2.8670902269640168e-05,4765.428625770517,2.4172815022584773e-05,5720.505318992847
469,2.8779509235160543e-05,4775.609558502117,2.426338270188873e-05,5732.7264222203785
470,2.888904813785734e-05,4785.790491233716,2.4354717354497324e-05,5744.947525447911
471,2.8999519605542903e-05,4795.971423965317,2.4446819454275164e-05,5757.168628675444
472,2.9110924252042743e-05,4806.152356696916,2.4539689463732854e-05,5769.389731902976
473,2.9223262677096323e-05,4816.333289428516,2.463332783395009e-05,5781.610835130508
474,2.9336535466254397e-05,4826.514222160115,2.4727735004495898e-05,5793.83193835804
475,2.9450743190772775e-05,4836.695154891715,2.4822911403346006e-05,5806.053041585573
476,2.956588640750286e-05,4846.8760876233155,2.491885744679732e-05,5818.274144813105
477,2.9681965658778478e-05,4857.057020354915,2.501557353937967e-05,5830.495248040637
478,2.9798981472299454e-05,4867.237953086515,2.5113060073764466e-05,5842.71635126817
479,2.991693436101166e-05,4877.418885818114,2.5211317430670728e-05,5854.937454495702
480,3.003582482298355e-05,4887.599818549715,2.5310345978768147e-05,5867.1585577232345
481,3.0155653341279313e-05,4897.780751281314,2.541014607457718e-05,5879.379660950766
482,3.0276420383828584e-05,4907.961684012914,2.5510718062366554e-05,5891.600764178299
483,3.0398126403292634e-05,4918.142616744513,2.561206227404758e-05,5903.821867405831
484,3.0520771836927195e-05,4928.323549476114,2.5714179029065886e-05,5916.042970633363
485,3.064435710644174e-05,4938.504482207713,2.5817068634290126e-05,5928.264073860896
486,3.0768882617855465e-05,4948.685414939313,2.5920731383897885e-05,5940.485177088428
487,3.089434876134971e-05,4958.866347670913,2.6025167559258775e-05,5952.706280315961
488,3.1020755911117024e-05,4969.047280402512,2.6130377428814617e-05,5964.927383543492
489,3.1148104425206804e-05,4979.228213134113,2.623636124795686e-05,5977.148486771025
490,3.127639464536748e-05,4989.409145865712,2.6343119258901055e-05,5989.369589998557
491,3.140562689688536e-05,4999.590078597312,2.6450651690558677e-05,6001.59069322609
492,3.1535801488420055e-05,5009.771011328911,2.6558958758405897e-05,6013.811796453622
493,3.166691871183653e-05,5019.951944060512,2.666804066434975e-05,6026.032899681154
494,3.1798978842033696e-05,5030.132876792111,2.677789759659143e-05,6038.254002908687
495,3.193198213676981e-05,5040.313809523711,2.688852972948667e-05,6050.4751061362185
496,3.206592883648443e-05,5050.4947422553105,2.6999937223403568e-05,6062.696209363751
497,3.220081916411693e-05,5060.675674986911,2.7112120224577405e-05,6074.917312591283
498,3.23366533249219e-05,5070.8566077185105,2.7225078864962867e-05,6087.138415818816
499,3.2473431506281145e-05,5081.03754045011,2.7338813262083404e-05,6099.359519046348
500,3.261115387751231e-05,5091.21847318171,2.7453323518877896e-05,6111.58062227388
501,3.274982058967436e-05,5101.399405913309,2.7568609723544593e-05,6123.801725501413
502,3.2889431775369734e-05,5111.58033864491,2.7684671949382327e-05,6136.022828728945
503,3.302998754854322e-05,5121.761271376509,2.7801510254629e-05,6148.243931956477
504,3.3171488004277726e-05,5131.942204108109,2.791912468229737e-05,6160.465035184009
505,3.33139332185867e-05,5142.123136839708,2.8037515260008308e-05,6172.686138411542
506,3.345732324820351e-05,5152.304069571309,2.815668199982113e-05,6184.9072416390745
507,3.360165813036747e-05,5162.4850023029085,2.827662489806152e-05,6197.128344866606
508,3.374693788260695e-05,5172.665935034508,2.8397343935146767e-05,6209.349448094139
509,3.389316250251916e-05,5182.846867766108,2.851883907540825e-05,6221.570551321671
510,3.4040331967547004e-05,5193.027800497708,2.8641110266911625e-05,6233.7916545492035
511,3.418844623475267e-05,5203.208733229308,2.8764157441274093e-05,6246.012757776735
512,3.433750524058833e-05,5213.389665960907,2.8887980513479393e-05,6258.233861004268
513,3.44875089006638e-05,5223.570598692507,2.90125793816901e-05,6270.454964231801
514,3.463845710951102e-05,5233.751531424106,2.9137953927057512e-05,6282.676067459332
515,3.4790349740345846e-05,5243.932464155707,2.926410401352891e-05,6294.897170686865
516,3.494318664482655e-05,5254.113396887306,2.9391029487652548e-05,6307.118273914397
517,3.5096967652809786e-05,5264.294329618906,2.951873017837998e-05,6319.33937714193
518,3.525169257210326e-05,5274.475262350506,2.964720589686609e-05,6331.560480369461
519,3.540736118821595e-05,5284.656195082106,2.977645643626676e-05,6343.781583596994
520,3.556397326410502e-05,5294.837127813706,2.9906481571533933e-05,6356.002686824527
521,3.5721528539920454e-05,5305.018060545305,3.0037281059208615e-05,6368.223790052059
522,3.588002673274644e-05,5315.198993276905,3.016885463721136e-05,6380.444893279591
523,3.603946753634038e-05,5325.379926008505,3.0301202024630464e-05,6392.665996507123
524,3.619985062086888e-05,5335.560858740105,3.043432292150804e-05,6404.887099734656
525,3.6361175632641405e-05,5345.741791471704,3.056821700862353e-05,6417.1082029621875
526,3.6523442193840995e-05,5355.922724203304,3.070288394727539e-05,6429.32930618972
527,3.668664990225253e-05,5366.1036569349035,3.0838323379060256e-05,6441.550409417253
528,3.68507983309884e-05,5376.284589666504,3.097453492565003e-05,6453.771512644785
529,3.701588702821161e-05,5386.4655223981035,3.111151818856704e-05,6465.992615872317
530,3.7181915516856426e-05,5396.646455129703,3.1249272748956746e-05,6478.213719099849
531,3.734888329434661e-05,5406.827387861303,3.1387798167358605e-05,6490.434822327382
532,3.7516789832311104e-05,5417.008320592903,3.152709398347485e-05,6502.655925554914
533,3.76856345762974e-05,5427.189253324503,3.166715971593723e-05,6514.877028782446
534,3.7855416945482645e-05,5437.370186056102,3.180799486207175e-05,6527.098132009979
535,3.802613633238238e-05,5447.551118787702,3.1949598897661487e-05,6539.319235237511
536,3.8197792102556933e-05,5457.732051519302,3.209197127670753e-05,6551.5403384650435
537,3.8370383594315797e-05,5467.912984250902,3.2235111431187945e-05,6563.761441692575
538,3.854391011841963e-05,5478.0939169825015,3.237901877081507e-05,6575.982544920108
539,3.871837095778027e-05,5488.274849714101,3.252369268279064e-05,6588.20364814764
540,3.889376536715855e-05,5498.455782445701,3.2669132531559656e-05,6600.4247513751725
541,3.907009257286022e-05,5508.636715177301,3.281533765856203e-05,6612.645854602705
542,3.924735177242972e-05,5518.817647908901,3.296230738198278e-05,6624.866957830237
543,3.942554213434208e-05,5528.9985806405,3.3110040996500594e-05,6637.08806105777
544,3.960466279769287e-05,5539.1795133721,3.325853777303455e-05,6649.309164285301
545,3.97847128718864e-05,5549.3604461037,3.340779695848945e-05,6661.530267512834
546,3.9965691436321895e-05,5559.5413788353,3.355781777549949e-05,6673.751370740366
547,4.014759754007822e-05,5569.722311566899,3.3708599422170526e-05,6685.972473967899
548,4.033043020159661e-05,5579.903244298499,3.38601410718207e-05,6698.193577195431
549,4.0514188408361854e-05,5590.084177030099,3.401244187271981e-05,6710.414680422963
550,4.06988711165819e-05,5600.265109761699,3.416550094782717e-05,6722.635783650496
551,4.08844772508658e-05,5610.446042493299,3.431931739452817e-05,6734.856886878028
552,4.1071005703900324e-05,5620.626975224898,3.447389028436961e-05,6747.07799010556
553,4.125845533612486e-05,5630.807907956498,3.4629218662793435e-05,6759.299093333092
554,4.144682497540516e-05,5640.988840688098,3.478530154886984e-05,6771.520196560625
555,4.163611341670553e-05,5651.169773419698,3.49421379350286e-05,6783.741299788157
556,4.18263194217599e-05,5661.350706151297,3.5099726786789494e-05,6795.962403015689
557,4.201744171874153e-05,5671.531638882897,3.525806704249192e-05,6808.183506243222
558,4.220947900193158e-05,5681.712571614497,3.5417157613022965e-05,6820.404609470754
559,4.240242993138652e-05,5691.893504346097,3.557699738154478e-05,6832.625712698286
560,4.259629313260448e-05,5702.0744370776965,3.573758520322097e-05,6844.846815925818
561,4.279106719619065e-05,5712.255369809296,3.589891990494205e-05,6857.067919153351
562,4.298675067752157e-05,5722.436302540897,3.6061000285049984e-05,6869.289022380884
563,4.3183342096408584e-05,5732.617235272496,3.6223825113062004e-05,6881.510125608415
564,4.3380839936760574e-05,5742.798168004096,3.6387393129393625e-05,6893.731228835948
565,4.357924264624571e-05,5752.979100735695,3.655170304508089e-05,6905.95233206348
566,4.377854863595258e-05,5763.160033467295,3.671675354150208e-05,6918.1734352910125
567,4.397875628005069e-05,5773.340966198895,3.688254327009858e-05,6930.394538518544
568,4.417986391545016e-05,5783.521898930495,3.704907085209552e-05,6942.615641746077
569,4.438186984146121e-05,5793.7028316620945,3.7216334878221484e-05,6954.83674497361
570,4.4584772319452835e-05,5803.883764393694,3.738433390842801e-05,6967.0578482011415
571,4.478856957251131e-05,5814.0646971252945,3.755306647160874e-05,6979.278951428674
572,4.499325978509802e-05,5824.245629856894,3.772253106531787e-05,6991.500054656206
573,4.5198841102707485e-05,5834.426562588494,3.789272615548871e-05,7003.721157883739
574,4.540531163152463e-05,5844.607495320093,3.806365017615153e-05,7015.94226111127
575,4.561266943808225e-05,5854.788428051694,3.823530152915161e-05,7028.163364338803
576,4.582091254891818e-05,5864.969360783293,3.8407678583866785e-05,7040.384467566335
577,4.6030038950232476e-05,5875.150293514893,3.858077967692518e-05,7052.605570793868
578,4.624004658754477e-05,5885.331226246492,3.8754603111922656e-05,7064.8266740214
579,4.6450933365351375e-05,5895.512158978092,3.8929147159140355e-05,7077.047777248932
580,4.6662697146782985e-05,5905.693091709692,3.910441005526233e-05,7089.268880476465
581,4.68753357532621e-05,5915.874024441292,3.928039000309322e-05,7101.489983703997
582,4.7088846964161254e-05,5926.054957172892,3.945708517127618e-05,7113.711086931529
583,4.730322851646127e-05,5936.235889904491,3.9634493694010735e-05,7125.932190159061
584,4.7518478104410006e-05,5946.416822636092,3.9812613670771545e-05,7138.153293386594
585,4.773459337918158e-05,5956.597755367691,3.999144316602667e-05,7150.374396614126
586,4.7951571948536304e-05,5966.778688099291,4.017098020895688e-05,7162.595499841658
587,4.81694113764811e-05,5976.95962083089,4.035122279317516e-05,7174.816603069191
588,4.838810918293061e-05,5987.140553562491,4.053216887644664e-05,7187.037706296723
589,4.860766284336916e-05,5997.32148629409,4.071381638040918e-05,7199.258809524255
590,4.88280697885135e-05,6007.50241902569,4.089616319029463e-05,7211.479912751787
591,4.904932740397654e-05,6017.6833517572895,4.10792071546506e-05,7223.70101597932
592,4.927143302993196e-05,6027.864284488889,4.1262946085063074e-05,7235.922119206853
593,4.949438396077988e-05,6038.04521722049,4.144737775587975e-05,7248.143222434384
594,4.9718177444813706e-05,6048.226149952089,4.163249990393433e-05,7260.364325661917
595,4.994281068388818e-05,6058.407082683689,4.181831022827152e-05,7272.585428889449
596,5.016828083308867e-05,6068.588015415288,4.2004806389873265e-05,7284.8065321169815
597,5.039458500040174e-05,6078.768948146889,4.219198601138558e-05,7297.027635344513
598,5.0621720246387104e-05,6088.949880878488,4.23798466768471e-05,7309.248738572046
599,5.084968358385135e-05,6099.130813610088,4.256838593141805e-05,7321.469841799579
600,5.107847197752274e-05,6109.3117463416875,4.275760128111095e-05,7333.6909450271105
601,5.1308082343728106e-05,6119.492679073288,4.294749019252239e-05,7345.912048254643
602,5.1538511550071e-05,6129.6736118048875,4.313805009256604e-05,7358.133151482175
603,5.176975641511207e-05,6139.854544536487,4.3329278368207206e-05,7370.354254709708
604,5.2001813708050924e-05,6150.035477268087,4.352117236619865e-05,7382.5753579372395
605,5.223468014841003e-05,6160.216409999686,4.371372939281812e-05,7394.796461164772
606,5.246835240572068e-05,6170.397342731287,4.390694671360724e-05,7407.017564392305
607,5.2702827099210855e-05,6180.578275462886,4.4100821553112115e-05,7419.238667619837
608,5.2938100797495446e-05,6190.759208194486,4.4295351094625624e-05,7431.459770847369
609,5.317417001826846e-05,6200.940140926085,4.4490532479931454e-05,7443.680874074901
610,5.341103122799773e-05,6211.121073657686,4.468636280904993e-05,7455.901977302434
611,5.36486808416217e-05,6221.302006389285,4.488283913998558e-05,7468.123080529966
612,5.3887115222249e-05,6231.482939120885,4.507995848847698e-05,7480.344183757498
613,5.4126330680860254e-05,6241.663871852485,4.527771782774821e-05,7492.565286985031
614,5.4366323476012605e-05,6251.844804584085,4.547611408826238e-05,7504.786390212563
615,5.460708981354677e-05,6262.025737315685,4.567514415747775e-05,7517.0074934400955
616,5.484862584629703e-05,6272.206670047284,4.587480487960533e-05,7529.228596667627
617,5.509092767380386e-05,6282.387602778884,4.607509305536924e-05,7541.44969989516
618,5.5333991342029456e-05,6292.568535510483,4.627600544176908e-05,7553.670803122692
619,5.557781284307639e-05,6302.749468242084,4.647753875184482e-05,7565.891906350224
620,5.58223881149089e-05,6312.930400973683,4.667968965444402e-05,7578.113009577757
621,5.6067713041077826e-05,6323.111333705283,4.6882454773991526e-05,7590.334112805289
622,5.6313783450448316e-05,6333.2922664368825,4.708583069026179e-05,7602.555216032822
623,5.656059511693092e-05,6343.473199168483,4.7289813938153694e-05,7614.776319260353
624,5.6808143759215946e-05,6353.654131900083,4.749440100746818e-05,7626.997422487886
625,5.7056425040511444e-05,6363.835064631682,4.769958834268832e-05,7639.218525715418
626,5.730543456828433e-05,6374.015997363282,4.790537234276266e-05,7651.439628942951
627,5.755516789400542e-05,6384.196930094882,4.811174936089075e-05,7663.660732170483
628,5.780562051289762e-05,6394.377862826482,4.831871570431231e-05,7675.881835398015
629,5.8056787863688475e-05,6404.558795558081,4.852626763409892e-05,7688.102938625548
630,5.8308665328365804e-05,6414.739728289681,4.873440136494867e-05,7700.3240418530795
631,5.8561248231937674e-05,6424.9206610212805,4.894311306498429e-05,7712.545145080612
632,5.881453184219606e-05,6435.101593752881,4.9152398855554175e-05,7724.766248308144
633,5.906851136948451e-05,6445.2825264844805,4.9362254811036596e-05,7736.987351535677
634,5.9323181966470064e-05,6455.46345921608,4.9572676958647334e-05,7749.208454763209
635,5.957853872791901e-05,6465.64439194768,4.9783661278250664e-05,7761.429557990741
636,5.98345766904772e-05,6475.82532467928,4.99952037021735e-05,7773.650661218274
637,6.009129083245425e-05,6486.00625741088,5.0207300115023343e-05,7785.871764445806
638,6.0348676073612545e-05,6496.187190142479,5.041994635350944e-05,7798.092867673338
639,6.06067272749603e-05,6506.368122874079,5.063313820626771e-05,7810.31397090087
640,6.0865439238549396e-05,6516.549055605679,5.084687141368936e-05,7822.535074128403
641,6.112480670727752e-05,6526.729988337279,5.106114166775281e-05,7834.7561773559355
642,6.138482436469525e-05,6536.910921068878,5.127594461186001e-05,7846.977280583467
643,6.164548683481761e-05,6547.091853800478,5.1491275840676064e-05,7859.198383811
644,6.190678868194062e-05,6557.272786532078,5.170713089997281e-05,7871.419487038532
645,6.216872441046253e-05,6567.453719263678,5.1923505286476584e-05,7883.6405902660645
646,6.243128846470992e-05,6577.634651995278,5.214039444771981e-05,7895.861693493596
647,6.269447522876924e-05,6587.815584726877,5.235779378189652e-05,7908.082796721129
648,6.295827902632284e-05,6597.996517458477,5.2575698637722236e-05,7920.303899948662
649,6.32226941204906e-05,6608.177450190077,5.279410431429785e-05,7932.525003176193
650,6.348771471367634e-05,6618.358382921677,5.301300606097782e-05,7944.746106403726
651,6.375333494741998e-05,6628.539315653276,5.323239907724259e-05,7956.967209631258
652,6.401954890225466e-05,6638.720248384876,5.345227851257529e-05,7969.188312858791
653,6.428635059756946e-05,6648.9011811164755,5.367263946634304e-05,7981.409416086322
654,6.45537339914776e-05,6659.082113848076,5.3893476987682595e-05,7993.630519313855
655,6.482169298068992e-05,6669.263046579676,5.411478607539023e-05,8005.851622541388
656,6.509022140039444e-05,6679.443979311275,5.433656167781673e-05,8018.07272576892
657,6.535931302414122e-05,6689.624912042875,5.455879869276657e-05,8030.293828996452
658,6.562896156373307e-05,6699.805844774475,5.478149196740185e-05,8042.514932223984
659,6.589916066912206e-05,6709.986777506075,5.500463629815115e-05,8054.736035451517
660,6.616990392831197e-05,6720.167710237674,5.522822643062288e-05,8066.9571386790485
661,6.644118486726662e-05,6730.348642969274,5.545225705952368e-05,8079.178241906581
662,6.671299694982413e-05,6740.529575700874,5.5676722828581604e-05,8091.399345134114
663,6.69853335776173e-05,6750.710508432474,5.59016183304743e-05,8103.620448361646
664,6.725818809000013e-05,6760.8914411640735,5.612693810676208e-05,8115.841551589178
665,6.753155376398064e-05,6771.072373895673,5.635267664782618e-05,8128.06265481671
666,6.780542381415957e-05,6781.253306627273,5.657882839281202e-05,8140.283758044243
667,6.807979139267578e-05,6791.434239358873,5.68053877295775e-05,8152.504861271775
668,6.83546495891577e-05,6801.615172090473,5.7032348994646854e-05,8164.725964499307
669,6.86299914306815e-05,6811.796104822072,5.725970647316922e-05,8176.94706772684
670,6.89058098817355e-05,6821.977037553672,5.748745439888297e-05,8189.168170954372
671,6.918209784419122e-05,6832.157970285272,5.77155869540852e-05,8201.389274181904
672,6.945884815728098e-05,6842.338903016872,5.794409826960652e-05,8213.610377409437
673,6.973605359758222e-05,6852.519835748471,5.817298242479128e-05,8225.831480636969
674,7.001370687900852e-05,6862.700768480071,5.8402233447483655e-05,8238.0525838645
675,7.029180065280727e-05,6872.8817012116715,5.863184531401865e-05,8250.273687092033
676,7.05703275075642e-05,6883.062633943271,5.8861811949219256e-05,8262.494790319566
677,7.084927996921497e-05,6893.243566674871,5.9092127226398615e-05,8274.715893547098
678,7.112865050106339e-05,6903.42449940647,5.932278496736866e-05,8286.93699677463
679,7.140843150380683e-05,6913.60543213807,5.955377894245367e-05,8299.158100002163
680,7.168861531556849e-05,6923.78636486967,5.9785102870509885e-05,8311.379203229695
681,7.196919421193686e-05,6933.96729760127,6.001675041895125e-05,8323.600306457227
682,7.225016040601232e-05,6944.148230332869,6.024871520378031e-05,8335.821409684759
683,7.253150604846084e-05,6954.329163064469,6.048099078962568e-05,8348.042512912292
684,7.28132232275749e-05,6964.510095796069,6.071357068978478e-05,8360.263616139824
685,7.309530396934171e-05,6974.691028527669,6.0946448366273114e-05,8372.484719367356
686,7.337774023751881e-05,6984.871961259269,6.117961722987923e-05,8384.70582259489
687,7.366052393371684e-05,6995.052893990868,6.141307064022566e-05,8396.926925822421
688,7.394364689748995e-05,7005.233826722469,6.16468019058361e-05,8409.148029049953
689,7.422710090643352e-05,7015.414759454068,6.188080428420877e-05,8421.369132277485
690,7.451087767628929e-05,7025.595692185668,6.211507098189562e-05,8433.590235505018
691,7.479496886105828e-05,7035.776624917267,6.23495951545879e-05,8445.81133873255
692,7.50793660531211e-05,7045.957557648867,6.258436990720808e-05,8458.032441960082
693,7.536406078336583e-05,7056.138490380467,6.281938829400782e-05,8470.253545187616
694,7.564904452132359e-05,7066.319423112067,6.305464331867217e-05,8482.474648415147
695,7.593430867531199e-05,7076.5003558436665,6.32901279344304e-05,8494.69575164268
696,7.621984459258617e-05,7086.681288575266,6.352583504417279e-05,8506.916854870211
697,7.650564355949739e-05,7096.862221306867,6.376175750057426e-05,8519.137958097745
698,7.679169680165977e-05,7107.043154038466,6.399788810622375e-05,8531.359061325276
699,7.70779954841247e-05,7117.224086770066,6.423421961376079e-05,8543.580164552808
700,7.736453071156307e-05,7127.405019501665,6.447074472601814e-05,8555.801267780342
701,7.765129352845566e-05,7137.585952233266,6.470745609617068e-05,8568.022371007874
702,7.793827491929089e-05,7147.766884964865,6.494434632789148e-05,8580.243474235405
703,7.822546580877124e-05,7157.947817696465,6.518140797551387e-05,8592.464577462937
704,7.851285706202726e-05,7168.128750428064,6.541863354420026e-05,8604.68568069047
705,7.88004394848394e-05,7178.309683159664,6.565601549011761e-05,8616.906783918002
706,7.908820382386856e-05,7188.4906158912645,6.589354622061949e-05,8629.127887145534
707,7.937614076689389e-05,7198.671548622864,6.613121809443484e-05,8641.348990373068
708,7.966424094305938e-05,7208.852481354464,6.636902342186308e-05,8653.5700936006
709,7.995249492312811e-05,7219.033414086063,6.660695446497654e-05,8665.791196828131
710,8.024089321974484e-05,7229.214346817664,6.684500343782887e-05,8678.012300055663
711,8.052942628770674e-05,7239.395279549263,6.708316250667083e-05,8690.233403283197
712,8.081808452424235e-05,7249.576212280863,6.732142379017223e-05,8702.454506510729
713,8.110685826929852e-05,7259.757145012462,6.75597793596511e-05,8714.67560973826
714,8.139573780583593e-05,7269.938077744063,6.779822123930955e-05,8726.896712965794
715,8.16847133601325e-05,7280.119010475662,6.803674140647609e-05,8739.117816193326
716,8.197377510209527e-05,7290.299943207262,6.827533179185516e-05,8751.338919420858
717,8.226291314558036e-05,7300.480875938862,6.851398427978337e-05,8763.56002264839
718,8.255211754872162e-05,7310.661808670461,6.875269070849243e-05,8775.781125875923
719,8.284137831426696e-05,7320.842741402062,6.8991442870379e-05,8788.002229103455
720,8.313068538992339e-05,7331.023674133661,6.92302325122816e-05,8800.223332330987
721,8.342002866871042e-05,7341.204606865261,6.946905133576406e-05,8812.44443555852
722,8.370939798932149e-05,7351.38553959686,6.970789099740593e-05,8824.665538786052
723,8.399878313649404e-05,7361.566472328461,6.994674310910005e-05,8836.886642013584
724,8.428817384138754e-05,7371.74740506006,7.018559923835661e-05,8849.107745241115
725,8.45775597819703e-05,7381.92833779166,7.042445090861439e-05,8861.328848468649
726,8.486693058341432e-05,7392.1092705232595,7.066328959955869e-05,8873.54995169618
727,8.515627581849861e-05,7402.29020325486,7.09021067474463e-05,8885.771054923713
728,8.544558500802072e-05,7412.47113598646,7.114089374543748e-05,8897.992158151246
729,8.573484762121679e-05,7422.652068718059,7.137964194393445e-05,8910.213261378778
730,8.602405307618997e-05,7432.833001449659,7.161834265092714e-05,8922.43436460631
731,8.631319074034681e-05,7443.013934181258,7.185698713234587e-05,8934.655467833842
732,8.660224993084267e-05,7453.194866912859,7.209556661242069e-05,8946.876571061375
733,8.689121991503466e-05,7463.375799644458,7.233407227404755e-05,8959.097674288907
734,8.718008991094352e-05,7473.556732376058,7.257249525916194e-05,8971.318777516439
735,8.746884908772359e-05,7483.737665107657,7.281082666911874e-05,8983.539880743972
736,8.775748656614113e-05,7493.918597839258,7.304905756507923e-05,8995.760983971504
737,8.804599141906082e-05,7504.0995305708575,7.328717896840525e-05,9007.982087199036
738,8.833435267194071e-05,7514.280463302457,7.352518186105963e-05,9020.203190426568
739,8.862255930333546e-05,7524.461396034057,7.376305718601416e-05,9032.424293654101
740,8.891060024540762e-05,7534.642328765657,7.400079584766369e-05,9044.645396881633
741,8.919846438444737e-05,7544.823261497257,7.423838871224779e-05,9056.866500109165
742,8.948614056140044e-05,7555.004194228856,7.447582660827874e-05,9069.087603336699
743,8.977361757240429e-05,7565.185126960456,7.471310032697644e-05,9081.30870656423
744,9.006088416933214e-05,7575.366059692055,7.49502006227102e-05,9093.529809791762
745,9.034792906034581e-05,7585.546992423656,7.518711821344738e-05,9105.750913019294
746,9.063474091045612e-05,7595.727925155255,7.542384378120856e-05,9117.972016246827
747,9.092130834209153e-05,7605.908857886855,7.566036797252947e-05,9130.19311947436
748,9.120761993567534e-05,7616.089790618455,7.589668139893008e-05,9142.414222701891
749,9.149366423021033e-05,7626.270723350055,7.613277463738987e-05,9154.635325929425
750,9.177942972387167e-05,7636.451656081655,7.636863823082982e-05,9166.856429156956
751,9.206490487460822e-05,7646.632588813254,7.660426268860165e-05,9179.077532384488
752,9.235007810075111e-05,7656.813521544854,7.683963848698296e-05,9191.29863561202
753,9.263493778163094e-05,7666.994454276454,7.707475606967936e-05,9203.519738839554
754,9.291947225820246e-05,7677.175387008054,7.730960584833321e-05,9215.740842067085
755,9.32036698336774e-05,7687.356319739653,7.754417820303875e-05,9227.961945294617
756,9.3487518774165e-05,7697.537252471253,7.7778463482864e-05,9240.18304852215
757,9.377100730932032e-05,7707.7181852028525,7.801245200637878e-05,9252.404151749683
758,9.40541236330007e-05,7717.899117934453,7.82461340621897e-05,9264.625254977214
759,9.433685590392919e-05,7728.080050666053,7.847949990948115e-05,9276.846358204746
760,9.461919224636647e-05,7738.260983397652,7.871253977856302e-05,9289.06746143228
761,9.490112075079012e-05,7748.441916129252,7.894524387142442e-05,9301.288564659812
762,9.518262947458136e-05,7758.622848860852,7.917760236229434e-05,9313.509667887343
763,9.546370644271939e-05,7768.803781592452,7.940960539820796e-05,9325.730771114877
764,9.574433964848352e-05,7778.984714324051,7.964124309957948e-05,9337.951874342409
765,9.60245170541624e-05,7789.165647055651,7.987250556078159e-05,9350.17297756994
766,9.6304226591771e-05,7799.346579787251,8.010338285073025e-05,9362.394080797472
767,9.658345616377455e-05,7809.527512518851,8.033386501347661e-05,9374.615184025006
768,9.686219364382031e-05,7819.7084452504505,8.056394206880408e-05,9386.836287252538
769,9.714042687747625e-05,7829.88937798205,8.079360401283236e-05,9399.05739048007
770,9.741814368297685e-05,7840.07031071365,8.102284081862674e-05,9411.278493707603
771,9.769533185197651e-05,7850.25124344525,8.125164243681392e-05,9423.499596935135
772,9.79719791503095e-05,7860.43217617685,8.147999879620331e-05,9435.720700162667
773,9.824807331875738e-05,7870.613108908449,8.170789980441473e-05,9447.941803390198
774,9.852360207382315e-05,7880.794041640049,8.193533534851142e-05,9460.162906617732
775,9.879855310851252e-05,7890.974974371649,8.216229529563906e-05,9472.384009845264
776,9.907291409312162e-05,7901.155907103249,8.238876949367074e-05,9484.605113072796
777,9.934667267603211e-05,7911.336839834848,8.261474777185722e-05,9496.82621630033
778,9.96198164845125e-05,7921.517772566448,8.28402199414829e-05,9509.047319527861
779,9.989233312552638e-05,7931.6987052980485,8.306517579652777e-05,9521.268422755393
780,0.00010016421018654697,7941.879638029648,8.328960511433431e-05,9533.489525982925
781,0.00010043543523637867,7952.060570761248,8.35134976562804e-05,9545.710629210458
782,0.00010070599582598473,7962.241503492847,8.373684316845682e-05,9557.93173243799
783,0.00010097587948932099,7972.422436224447,8.395963138235123e-05,9570.152835665522
784,0.00010124507374417683,7982.603368956047,8.41818520155366e-05,9582.373938893055
785,0.00010151356609302116,7992.784301687647,8.440349477236488e-05,9594.595042120587
786,0.00010178134402385585,8002.965234419246,8.462454934466648e-05,9606.816145348119
787,0.00010204839501107406,8013.146167150846,8.484500541245421e-05,9619.03724857565
788,0.00010231470651632524,8023.327099882446,8.506485264463254e-05,9631.258351803184
789,0.00010258026598938603,8033.508032614046,8.528408069971162e-05,9643.479455030716
790,0.00010284506086903668,8043.688965345646,8.550267922652674e-05,9655.700558258248
791,0.0001031090785839436,8053.869898077245,8.572063786496205e-05,9667.921661485781
792,0.00010337230655354718,8064.050830808846,8.59379462466793e-05,9680.142764713313
793,0.00010363473218895545,8074.231763540445,8.615459399585119e-05,9692.363867940845
794,0.00010389634289384347,8084.412696272045,8.63705707298998e-05,9704.584971168377
795,0.00010415712606535743,8094.593629003644,8.658586606023875e-05,9716.80607439591
796,0.00010441706909502492,8104.774561735244,8.680046959302066e-05,9729.027177623442
797,0.00010467615936966979,8114.955494466844,8.70143709298887e-05,9741.248280850974
798,0.00010493438427233252,8125.136427198444,8.722755966873233e-05,9753.469384078508
799,0.00010519173118319552,8135.3173599300435,8.744002540444769e-05,9765.69048730604
800,0.00010544818748051336,8145.498292661643,8.765175772970186e-05,9777.911590533571
801,0.00010570374054154807,8155.6792253932435,8.786274623570144e-05,9790.132693761103
802,0.00010595837774350879,8165.860158124843,8.807298051296517e-05,9802.353796988637
803,0.00010621208646449684,8176.041090856443,8.828245015210027e-05,9814.574900216168
804,0.00010646485408445442,8186.222023588042,8.849114474458302e-05,9826.7960034437
805,0.00010671666798611866,8196.402956319642,8.869905388354308e-05,9839.017106671234
806,0.0001069675155559795,8206.583889051242,8.890616716455116e-05,9851.238209898765
807,0.00010721738418524213,8216.764821782841,8.911247418641097e-05,9863.459313126297
808,0.00010746626127079365,8226.945754514441,8.931796455195416e-05,9875.680416353829
809,0.00010771413421617345,8237.126687246042,8.952262786883905e-05,9887.901519581363
810,0.00010796099043254796,8247.30761997764,8.972645375035255e-05,9900.122622808894
811,0.00010820681733968927,8257.488552709241,8.992943181621579e-05,9912.343726036426
812,0.00010845160236695716,8267.669485440842,9.013155169339252e-05,9924.56482926396
813,0.0001086953329542852,8277.85041817244,9.033280301690067e-05,9936.785932491492
814,0.00010893799655317014,8288.03135090404,9.053317543062754e-05,9949.007035719023
815,0.00010917958062766489,8298.21228363564,9.073265858814706e-05,9961.228138946555
816,0.00010942007265537486,8308.39321636724,9.093124215354071e-05,9973.449242174089
817,0.00010965946012845724,8318.57414909884,9.112891580222072e-05,9985.67034540162
818,0.00010989773055462395,8328.755081830439,9.132566922175615e-05,9997.891448629152
819,0.00011013487145814695,8338.93601456204,9.152149211270162e-05,10010.112551856686
820,0.00011037087038086709,8349.116947293638,9.171637418942844e-05,10022.333655084218
821,0.00011060571488320508,8359.297880025239,9.191030518095809e-05,10034.55475831175
822,0.0001108393925451758,8369.478812756839,9.210327483179828e-05,10046.775861539281
823,0.00011107189096740445,8379.659745488438,9.229527290278085e-05,10058.996964766815
824,0.00011130319777214598,8389.840678220038,9.24862891719021e-05,10071.218067994347
825,0.00011153330060430591,8400.021610951639,9.267631343516518e-05,10083.439171221878
826,0.00011176218713246406,8410.202543683237,9.2865335507424e-05,10095.660274449412
827,0.00011198984504990012,8420.383476414838,9.305334522322946e-05,10107.881377676944
828,0.00011221626207562095,8430.564409146436,9.324033243767715e-05,10120.102480904476
829,0.00011244142595539033,8440.745341878037,9.34262870272568e-05,10132.323584132007
830,0.00011266532446275959,8450.926274609637,9.361119889070318e-05,10144.544687359541
831,0.00011288794540010055,8461.107207341236,9.379505794984834e-05,10156.765790587073
832,0.00011310927659963976,8471.288140072837,9.397785415047558e-05,10168.986893814605
833,0.0001133293059244937,8481.469072804435,9.415957746317422e-05,10181.207997042138
834,0.00011354802126970594,8491.650005536036,9.434021788419575e-05,10193.42910026967
835,0.00011376541056328459,8501.830938267636,9.451976543631085e-05,10205.650203497202
836,0.00011398146176724123,8512.011870999235,9.469821016966755e-05,10217.871306724734
837,0.00011419616287863093,8522.192803730835,9.487554216265008e-05,10230.092409952267
838,0.00011440950193059218,8532.373736462436,9.505175152273824e-05,10242.313513179799
839,0.00011462146699338813,8542.554669194034,9.522682838736796e-05,10254.53461640733
840,0.00011483204617544822,8552.735601925635,9.540076292479177e-05,10266.755719634864
841,0.00011504122762440977,8562.916534657234,9.557354533493986e-05,10278.976822862396
842,0.00011524899952816025,8573.097467388834,9.574516585028174e-05,10291.197926089928
843,0.00011545535011587923,8583.278400120435,9.591561473668764e-05,10303.41902931746
844,0.00011566026765908064,8593.459332852033,9.608488229429039e-05,10315.640132544993
845,0.00011586374047265473,8603.640265583634,9.625295885834678e-05,10327.861235772525
846,0.00011606575691590965,8613.821198315232,9.641983480009949e-05,10340.082339000057
847,0.00011626630539361274,8624.002131046833,9.658550052763823e-05,10352.30344222759
848,0.00011646537435703107,8634.183063778433,9.674994648676058e-05,10364.524545455122
849,0.00011666295230497147,8644.363996510032,9.691316316183274e-05,10376.745648682654
850,0.00011685902778481994,8654.544929241632,9.707514107664941e-05,10388.966751910186
851,0.00011705358939357929,8664.725861973233,9.723587079529293e-05,10401.18785513772
852,0.0001172466257789068,8674.906794704832,9.73953429229919e-05,10413.408958365251
853,0.00011743812564014989,8685.087727436432,9.755354810697899e-05,10425.630061592783
854,0.00011762807772938057,8695.26866016803,9.771047703734711e-05,10437.851164820317
855,0.00011781647085242869,8705.449592899631,9.786612044790526e-05,10450.072268047848
856,0.00011800329386991326,8715.630525631232,9.80204691170328e-05,10462.29337127538
857,0.00011818853569827207,8725.81145836283,9.817351386853225e-05,10474.514474502912
858,0.00011837218531078982,8735.99239109443,9.832524557248088e-05,10486.735577730446
859,0.00011855423173862352,8746.17332382603,9.847565514608068e-05,10498.956680957977
860,0.00011873466407182633,8756.35425655763,9.862473355450664e-05,10511.17778418551
861,0.00011891347146036893,8766.53518928923,9.877247181175339e-05,10523.398887413043
862,0.00011909064311515825,8776.716122020829,9.891886098147952e-05,10535.619990640575
863,0.00011926616830905424,8786.89705475243,9.906389217785065e-05,10547.841093868106
864,0.00011944003637788312,8797.07798748403,9.920755656637963e-05,10560.062197095638
865,0.00011961223672144837,8807.258920215629,9.934984536476502e-05,10572.283300323172
866,0.00011978275880453892,8817.43985294723,9.949074984372703e-05,10584.504403550704
867,0.00011995159215793352,8827.620785678828,9.963026132784099e-05,10596.725506778235
868,0.00012011872637940268,8837.801718410428,9.976837119636848e-05,10608.946610005769
869,0.00012028415113470668,8847.982651142029,9.990507088408553e-05,10621.1677132333
870,0.00012044785615859046,8858.163583873627,0.00010004035188210819,10633.388816460832
871,0.00012060983125577455,8868.344516605228,0.0001001742057387153,10645.609919688364
872,0.00012077006630194246,8878.525449336827,0.00010030662406016787,10657.831022915898
873,0.00012092855124472439,8888.706382068427,0.00010043759851152592,10670.05212614343
874,0.00012108527610467619,8898.887314800028,0.00010056712081746157,10682.273229370961
875,0.00012124023097625484,8909.068247531626,0.00010069518276306927,10694.494332598495
876,0.00012139340602878955,8919.249180263227,0.00010082177619467208,10706.715435826027
877,0.00012154479150744803,8929.430112994827,0.00010094689302062486,10718.936539053559
878,0.00012169437773419842,8939.611045726426,0.0001010705252121134,10731.15764228109
879,0.00012184215510876691,8949.791978458026,0.00010119266480395034,10743.378745508624
880,0.00012198811410958976,8959.972911189625,0.00010131330389536627,10755.599848736156
881,0.0001221322452947611,8970.153843921225,0.00010143243465079788,10767.820951963688
882,0.00012227453930297504,8980.334776652826,0.00010155004930067146,10780.042055191221
883,0.00012241498685446303,8990.515709384425,0.00010166614014218193,10792.263158418753
884,0.0001225535787519256,9000.696642116025,0.00010178069954006812,10804.484261646285
885,0.00012269030588145865,9010.877574847624,0.00010189371992738353,10816.705364873817
886,0.0001228251592134743,9021.058507579224,0.00010200519380626205,10828.92646810135
887,0.00012295812980361572,9031.239440310825,0.00010211511374867951,10841.147571328882
888,0.00012308920879366628,9041.420373042423,0.00010222347239721043,10853.368674556414
889,0.00012321838741245262,9051.601305774024,0.00010233026246577969,10865.589777783947
890,0.00012334565697674183,9061.782238505624,0.00010243547674040935,10877.810881011479
891,0.0001234710088921317,9071.963171237223,0.00010253910807996059,10890.03198423901
892,0.00012359443465393563,9082.144103968823,0.00010264114941687008,10902.253087466543
893,0.00012371592584806005,9092.325036700422,0.00010274159375788139,10914.474190694076
894,0.00012383547415187579,9102.505969432023,0.00010284043418477078,10926.695293921608
895,0.00012395307133508248,9112.686902163623,0.0001029376638550677,10938.91639714914
896,0.000124068709260566,9122.867834895222,0.00010303327600276964,10951.137500376673
897,0.00012418237988524929,9133.048767626822,0.00010312726393905105,10963.358603604205
898,0.00012429407526093548,9143.22970035842,0.00010321962105296684,10975.579706831737
899,0.0001244037875351443,9153.410633090021,0.00010331034081214971,10987.800810059269
900,0.00012451150895194062,9163.591565821622,0.0001033994167635014,11000.021913286802
901,0.00012461723185275595,9173.77249855322,0.00010348684253387821,11012.243016514334
902,0.0001247209486772021,9183.95343128482,0.00010357261183076992,11024.464119741866
903,0.00012482265196387695,9194.134364016421,0.00010365671844297255,11036.685222969398
904,0.00012492233435116288,9204.31529674802,0.00010373915624125479,11048.906326196931
905,0.00012501998857801668,9214.49622947962,0.0001038199191790178,11061.127429424463
906,0.00012511560748475146,9224.67716221122,0.00010389900129294844,11073.348532651995
907,0.00012520918401381088,9234.85809494282,0.00010397639670366587,11085.569635879529
908,0.00012530071121053446,9245.03902767442,0.00010405209961636132,11097.79073910706
909,0.00012539018222391458,9255.219960406019,0.00010412610432143083,11110.011842334592
910,0.00012547759030734535,9265.40089313762,0.00010419840519510125,11122.232945562124
911,0.00012556292881936218,9275.581825869218,0.0001042689967000491,11134.454048789657
912,0.00012564619122437315,9285.762758600818,0.00010433787338601187,11146.67515201719
913,0.00012572737109338121,9295.943691332419,0.00010440502989039283,11158.896255244721
914,0.0001258064621046975,9306.124624064018,0.00010447046093885765,11171.117358472255
915,0.00012588345804464556,9316.305556795618,0.00010453416134592428,11183.338461699786
916,0.00012595835280825623,9326.486489527219,0.00010459612601554469,11195.559564927318
917,0.00012603114039995335,9336.667422258817,0.00010465634994167954,11207.78066815485
918,0.00012610181493423033,9346.848354990418,0.0001047148282088647,11220.001771382384
919,0.00012617037063631655,9357.029287722016,0.00010477155599277011,11232.222874609915
920,0.00012623680184283478,9367.210220453617,0.00010482652856075102,11244.443977837447
921,0.00012630110300244855,9377.391153185217,0.00010487974127239085,11256.66508106498
922,0.00012636326867649977,9387.572085916816,0.00010493118958003621,11268.886184292513
923,0.0001264232935396365,9397.753018648416,0.00010498086902932378,11281.107287520044
924,0.00012648117238043074,9407.933951380015,0.00010502877525969906,11293.328390747576
925,0.00012653690010198596,9418.114884111616,0.0001050749040049265,11305.54949397511
926,0.00012659047172253448,9428.295816843216,0.00010511925109359159,11317.770597202642
927,0.0001266418823760247,9438.476749574815,0.00010516181244959453,11329.991700430173
928,0.00012669112731269786,9448.657682306415,0.00010520258409263485,11342.212803657707
929,0.00012673820189965419,9458.838615038016,0.00010524156213868817,11354.433906885239
930,0.00012678310162140874,9469.019547769614,0.0001052787428004736,11366.65501011277
931,0.0001268258220804363,9479.200480501215,0.00010531412238791283,11378.876113340302
932,0.0001268663589977058,9489.381413232813,0.00010534769730858015,11391.097216567836
933,0.0001269047082132039,9499.562345964414,0.0001053794640681437,11403.318319795368
934,0.00012694086568644725,9509.743278696014,0.00010540941927079768,11415.5394230229
935,0.00012697482749698434,9519.924211427613,0.00010543755961968549,11427.760526250433
936,0.00012700658984488602,9530.105144159214,0.00010546388191731378,11439.981629477965
937,0.0001270361490512247,9540.286076890812,0.00010548838306595739,11452.202732705497
938,0.00012706350155854254,9550.467009622413,0.00010551106006805487,11464.423835933028
939,0.00012708864393130842,9560.647942354013,0.0001055319100265951,11476.644939160562
940,0.0001271115728563631,9570.828875085612,0.00010555093014549381,11488.866042388094
941,0.0001271322851433535,9581.009807817212,0.00010556811772996132,11501.087145615626
942,0.00012715077772515492,9591.190740548813,0.00010558347018686067,11513.30824884316
943,0.000127167047658282,9601.371673280411,0.00010559698502505584,11525.529352070691
944,0.000127181092123288,9611.552606012012,0.00010560865985575064,11537.750455298223
945,0.00012719290842515206,9621.73353874361,0.00010561849239281809,11549.971558525755
946,0.00012720249399365507,9631.914471475211,0.00010562648045311946,11562.192661753288
947,0.0001272098463837433,9642.095404206812,0.00010563262195681432,11574.41376498082
948,0.00012721496327588032,9652.27633693841,0.00010563691492766009,11586.634868208352
949,0.0001272178424763869,9662.45726967001,0.000105639357493302,11598.855971435885
950,0.0001272184819177688,9672.63820240161,0.00010563994788555323,11611.077074663417
951,0.0001272168796590326,9682.81913513321,0.00010563868444066466,11623.298177890949
952,0.00012721303388598898,9693.00006786481,0.00010563556559958496,11635.51928111848
953,0.00012720694291154446,9703.181000596409,0.00010563058990821049,11647.740384346014
954,0.00012719860517598024,9713.36193332801,0.00010562375601762498,11659.961487573546
955,0.00012718801924721892,9723.54286605961,0.00010561506268432909,11672.182590801078
956,0.00012717518382107914,9733.723798791209,0.00010560450877045972,11684.403694028611
957,0.00012716009772151718,9743.904731522809,0.00010559209324399925,11696.624797256143
958,0.00012714275990085682,9754.085664254408,0.00010557781517897423,11708.845900483675
959,0.0001271231694400062,9764.266596986008,0.00010556167375564387,11721.067003711207
960,0.00012710132554866226,9774.447529717609,0.0001055436682606781,11733.28810693874
961,0.00012707722756550262,9784.628462449207,0.00010552379808732537,11745.509210166272
962,0.00012705087495836493,9794.809395180808,0.00010550206273556977,11757.730313393804
963,0.00012702226732441327,9804.990327912406,0.00010547846181227784,11769.951416621338
964,0.00012699140439029219,9815.171260644007,0.00010545299503133507,11782.17251984887
965,0.0001269582860122677,9825.352193375607,0.00010542566221377122,11794.393623076401
966,0.00012692291217635576,9835.533126107206,0.00010539646328787595,11806.614726303933
967,0.00012688528299843786,9845.714058838807,0.00010536539828930315,11818.835829531467
968,0.00012684539872436377,9855.894991570407,0.00010533246736116503,11831.056932758998
969,0.00012680325973004136,9866.075924302006,0.00010529767075411552,11843.27803598653
970,0.00012675886652151379,9876.256857033606,0.00010526100882642292,11855.499139214064
971,0.00012671221973502351,9886.437789765205,0.0001052224820440319,11867.720242441595
972,0.00012666332013706364,9896.618722496805,0.00010518209098061502,11879.941345669127
973,0.00012661216862441604,9906.799655228406,0.00010513983631761314,11892.162448896659
974,0.00012655876622417686,9916.980587960004,0.00010509571884426551,11904.383552124193
975,0.00012650311409376873,9927.161520691605,0.0001050497394576288,11916.604655351724
976,0.0001264452135209403,9937.342453423204,0.00010500189916258561,11928.825758579256
977,0.00012638506592375256,9947.523386154804,0.00010495219907184204,11941.04686180679
978,0.0001263226728505521,9957.704318886405,0.00010490064040591469,11953.267965034322
979,0.00012625803597993176,9967.885251618003,0.00010484722449310653,11965.489068261853
980,0.00012619115712067774,9978.066184349604,0.00010479195276947251,11977.710171489385
981,0.000126122038211704,9988.247117081204,0.00010473482677877385,11989.931274716919
982,0.00012605068132197375,9998.428049812803,0.00010467584817242179,12002.15237794445
983,0.0001259770886504074,10008.608982544403,0.00010461501870941065,12014.373481171982
984,0.00012590126252577815,10018.789915276002,0.00010455234025623981,12026.594584399516
985,0.00012582320540659408,10028.970848007602,0.00010448781478682498,12038.815687627048
986,0.0001257429198809673,10039.151780739203,0.00010442144438239898,12051.03679085458
987,0.00012566040866647047,10049.332713470802,0.00010435323123140134,12063.257894082111
988,0.00012557567460997975,10059.513646202402,0.00010428317762935718,12075.478997309645
989,0.00012548872068750516,10069.694578934,0.00010421128597874551,12087.700100537177
990,0.00012539955000400775,10079.875511665601,0.00010413755878885665,12099.921203764708
991,0.0001253081657932041,10090.056444397202,0.00010406199867563896,12112.142306992242
992,0.0001252145714173576,10100.2373771288,0.00010398460836153457,12124.363410219774
993,0.00012511877036705668,10110.4183098604,0.00010390539067530468,12136.584513447306
994,0.00012502076626098082,10120.599242592001,0.00010382434855184409,12148.805616674837
995,0.0001249205628456527,10130.7801753236,0.00010374148503198488,12161.026719902371
996,0.00012481816399517831,10140.9611080552,0.00010365680326228968,12173.247823129903
997,0.00012471357371097384,10151.142040786799,0.00010357030649483397,12185.468926357435
998,0.0001246067961214798,10161.3229735184,0.0001034819980869778,12197.690029584968
999,0.00012449783548186246,10171.50390625,0.00010339188150112737,12209.9111328125


==> visu/old/tikz_csvs_diagonal_force/hist_1e-07/hist.csv <==
,id,experiment_id,error_l2,error_linfty
0,0,00230,0.01393095776438713,0.03530055284500122
1,1,00250,0.0075158365070819855,0.019799470901489258
2,2,00270,0.007576249074190855,0.01907646656036377
3,3,00290,0.008642653003334999,0.023188233375549316
4,4,00210,0.011728089302778244,0.027463912963867188
5,5,00370,0.009294315241277218,0.024746060371398926
6,6,00350,0.010025323368608952,0.02311486005783081
7,7,00090,0.018882865086197853,0.03199213743209839
8,8,00390,0.014624441042542458,0.03001105785369873
9,9,00030,0.013450822792947292,0.025948822498321533
10,10,00050,0.014659283682703972,0.03605961799621582
11,11,00070,0.009336802177131176,0.022655189037322998
12,12,00110,0.020445067435503006,0.038139402866363525
13,13,00130,0.010514860972762108,0.026691138744354248
14,14,00150,0.011636905372142792,0.0267183780670166
15,15,00170,0.013221689499914646,0.03181052207946777
16,16,00190,0.013239391148090363,0.029555141925811768
17,17,00330,0.01626463048160076,0.033382296562194824
18,18,00010,0.012606432661414146,0.029799044132232666
19,19,00310,0.009531471878290176,0.02156299352645874


==> visu/old/tikz_csvs_diagonal_force/hist_1e-07/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid
0,59.016075916757885,0.0075158365070819855,28.669066595105935,0.01907646656036377
1,59.29151836783724,0.007528778680183508,28.805898354985064,0.019095548578688094
2,59.5666144229766,0.00754172085328503,28.942756661796576,0.01911463059701242
3,59.84135073198823,0.007554663026386553,29.079637272886494,0.01913371261533674
4,60.11571397468162,0.007567605199488076,29.216535946167234,0.019152794633661065
5,60.38969086278383,0.007580547372589598,29.353448440473073,0.01917187665198539
6,60.66326814186036,0.007593489545691121,29.490370515914528,0.019190958670309715
7,60.936432593235146,0.007606431718792643,29.62729793423192,0.019210040688634036
8,61.20917103591063,0.007619373891894166,29.764226459147807,0.01922912270695836
9,61.48147032848601,0.007632316064995689,29.9011518567183,0.019248204725282686
10,61.75331737107457,0.007645258238097211,30.03806989568334,0.01926728674360701
11,62.02469910721903,0.0076582004111987335,30.17497634781582,0.019286368761931336
12,62.29560252580429,0.007671142584300256,30.311866988269394,0.019305450780255657
13,62.566014662967945,0.007684084757401778,30.448737595925355,0.019324532798579982
14,62.835922604007685,0.007697026930503301,30.585583953737764,0.019343614816904307
15,63.105313485284704,0.007709969103604823,30.72240184907774,0.01936269683522863
16,63.37417449612388,0.007722911276706346,30.85918707407611,0.019381778853552956
17,63.64249288070929,0.007735853449807869,30.995935425964692,0.019400860871877278
18,63.91025593997497,0.007748795622909391,31.1326427074165,0.019419942890201602
19,64.17745103349087,0.007761737796010914,31.269304726883767,0.019439024908525927
20,64.44406558134281,0.007774679969112437,31.405917298935314,0.019458106926850252
21,64.71008706600686,0.007787622142213959,31.54247624459174,0.019477188945174577
22,64.97550303421723,0.0078005643153154815,31.678977391659412,0.0194962709634989
23,65.2403010988272,0.007813506488417004,31.8154165750627,0.019515352981823223
24,65.50446894066314,0.007826448661518527,31.951789637174535,0.019534435000147548
25,65.76799431037057,0.007839390834620048,32.08809242814544,0.019553517018471873
26,66.03086503025247,0.007852333007721571,32.22432080623071,0.019572599036796194
27,66.29306899609884,0.007865275180823094,32.36047063811602,0.01959168105512052
28,66.55459417900767,0.007878217353924617,32.496537799241054,0.019610763073444844
29,66.81542862719613,0.00789115952702614,32.63251817412147,0.01962984509176917
30,67.07556046780252,0.007904101700127661,32.76840765666898,0.019648927110093493
31,67.33497790867784,0.007917043873229184,32.9042021505096,0.019668009128417815
32,67.59366924016656,0.007929986046330707,33.03989756930002,0.01968709114674214
33,67.85162283687669,0.00794292821943223,33.17548983704187,0.019706173165066464
34,68.10882715943825,0.007955870392533752,33.31097488839425,0.01972525518339079
35,68.36527075625004,0.007968812565635275,33.446348668984136,0.01974433720171511
36,68.62094226521369,0.007981754738736796,33.58160713571487,0.019763419220039435
37,68.8758304154556,0.00799469691183832,33.716746257072415,0.01978250123836376
38,69.1299240290353,0.008007639084939842,33.85176201342973,0.019801583256688085
39,69.38321202264034,0.008020581258041365,33.98665039734899,0.01982066527501241
40,69.6356834092674,0.008033523431142888,34.12140741388149,0.01983974729333673
41,69.8873272998888,0.00804646560424441,34.256029080865794,0.019858829311661056
42,70.13813290510413,0.008059407777345932,34.39051142922317,0.01987791132998538
43,70.38808953677693,0.008072349950447455,34.52485050325122,0.019896993348309706
44,70.63718660965542,0.008085292123548977,34.65904236091512,0.01991607536663403
45,70.88541364297727,0.0080982342966505,34.79308307413657,0.019935157384958352
46,71.1327602620579,0.008111176469752023,34.92696872908051,0.019954239403282677
47,71.37921619986187,0.008124118642853544,35.06069542643944,0.019973321421607
48,71.62477129855688,0.008137060815955067,35.19425928171549,0.019992403439931326
49,71.86941551105015,0.00815000298905659,35.32765642550004,0.02001148545825565
50,72.11313890250648,0.008162945162158113,35.460883003750965,0.020030567476579973
51,72.35593165184797,0.008175887335259636,35.59393517806758,0.020049649494904297
52,72.59778405323465,0.008188829508361157,35.72680912596293,0.020068731513228622
53,72.83868651752599,0.00820177168146268,35.85950104113381,0.020087813531552947
54,73.07862957372203,0.008214713854564203,35.99200713372812,0.02010689554987727
55,73.3176038703852,0.008227656027665725,36.12432363061005,0.020125977568201593
56,73.55560017704093,0.008240598200767248,36.2564467756222,0.020145059586525918
57,73.79260938555761,0.008253540373868771,36.38837282984568,0.020164141604850243
58,74.02862251150519,0.008266482546970292,36.52009807185733,0.020183223623174568
59,74.26363069549183,0.008279424720071815,36.651618797984455,0.02020230564149889
60,74.49762520447898,0.008292366893173338,36.78293132255686,0.020221387659823214
61,74.73059743307311,0.008305309066274861,36.91403197815643,0.02024046967814754
62,74.96253890479538,0.008318251239376384,37.04491711586382,0.020259551696471863
63,75.19344127332772,0.008331193412477905,37.17558310550264,0.020278633714796185
64,75.42329632373514,0.008344135585579428,37.30602633588098,0.02029771573312051
65,75.65209597366426,0.00835707775868095,37.436243215030004,0.020316797751444834
66,75.87983227451753,0.008370019931782473,37.56623017044011,0.02033587976976916
67,76.1064974126025,0.008382962104883996,37.695983649294,0.020354961788093484
68,76.33208371025614,0.00839590427798552,37.8255001186974,0.020374043806417805
69,76.5565836269438,0.00840884645108704,37.95477606590666,0.02039312582474213
70,76.77998976033238,0.008421788624188563,38.08380799855364,0.020412207843066455
71,77.00229484733714,0.008434730797290086,38.212592444867866,0.02043128986139078
72,77.2234917651424,0.008447672970391609,38.341125953895805,0.020450371879715105
73,77.44357353219507,0.008460615143493132,38.4694050957172,0.020469453898039426
74,77.66253330917144,0.008473557316594653,38.5974264616588,0.02048853591636375
75,77.88036439991635,0.008486499489696176,38.72518666450482,0.020507617934688076
76,78.09706025235432,0.008499441662797699,38.852682338704874,0.0205266999530124
77,78.31261445937304,0.008512383835899221,38.97991014057876,0.020545781971336725
78,78.52702075967814,0.008525326009000744,39.106866748518385,0.020564863989661047
79,78.74027303861936,0.008538268182102265,39.233548863187,0.02058394600798537
80,78.95236532898777,0.008551210355203788,39.35995320771484,0.020603028026309696
81,79.1632918117836,0.008564152528305311,39.48607652789262,0.02062211004463402
82,79.37304681695429,0.008577094701406834,39.61191559236131,0.020641192062958343
83,79.58162482410324,0.008590036874508357,39.73746719279949,0.020660274081282667
84,79.78902046316767,0.00860297904760988,39.86272814410731,0.020679356099606992
85,79.9952285150668,0.008615921220711401,39.98769528458761,0.020698438117931317
86,80.20024391231863,0.008628863393812924,40.11236547612398,0.020717520136255642
87,80.40406173962626,0.008641805566914447,40.23673560435578,0.020736602154579963
88,80.60667723443291,0.00865474774001597,40.3608025788501,0.020755684172904288
89,80.80808578744536,0.008667689913117492,40.48456333327057,0.020774766191228613
90,81.00828294312579,0.008680632086219015,40.608014825543265,0.020793848209552938
91,81.20726440015181,0.008693574259320536,40.731154038019426,0.020812930227877263
92,81.40502601184417,0.00870651643242206,40.853977977635026,0.020832012246201584
93,81.60156378656222,0.008719458605523582,40.97648367606736,0.02085109426452591
94,81.79687388806671,0.008732400778625105,41.098668189888386,0.020870176282850234
95,81.99095263585002,0.008745342951726628,41.22052860071504,0.02088925830117456
96,82.18379650543305,0.008758285124828149,41.34206201535635,0.020908340319498883
97,82.37540212862956,0.008771227297929672,41.46326556595747,0.020927422337823205
98,82.5657662937763,0.008784169471031195,41.58413641014046,0.02094650435614753
99,82.75488594593048,0.008797111644132717,41.704671731142035,0.020965586374471854
100,82.94275818703306,0.00881005381723424,41.82486873794806,0.02098466839279618
101,83.12938027603823,0.008822995990335761,41.94472466542468,0.0210037504111205
102,83.31474962900921,0.008835938163437284,42.06423677444697,0.021022832429444825
103,83.49886381917963,0.008848880336538807,42.18340235202327,0.02104191444776915
104,83.68172057698052,0.00886182250964033,42.30221871141741,0.021060996466093475
105,83.86331779003332,0.008874764682741853,42.42068319226704,0.0210800784844178
106,84.04365350310817,0.008887706855843374,42.53879316069905,0.02109916050274212
107,84.22272591804742,0.008900649028944897,42.656546009441705,0.021118242521066446
108,84.40053339365465,0.00891359120204642,42.7739391579335,0.02113732453939077
109,84.57707444554869,0.008926533375147943,42.89097005242883,0.021156406557715095
110,84.75234774598307,0.008939475548249465,43.00763616610054,0.021175488576039417
111,84.92635212362988,0.008952417721350988,43.12393499913905,0.02119457059436374
112,85.09908656332948,0.008965359894452511,43.23986407884837,0.021213652612688066
113,85.27055020580401,0.008978302067554032,43.35542095973882,0.02123273463101239
114,85.44074234733688,0.008991244240655555,43.47060322361647,0.021251816649336716
115,85.60966243941618,0.009004186413757078,43.585408479669425,0.021270898667661037
116,85.77731008834344,0.009017128586858601,43.69983436455084,0.021289980685985362
117,85.94368505480686,0.009030070759960124,43.81387854245858,0.021309062704309687
118,86.10878725341928,0.009043012933061645,43.92753870521173,0.021328144722634012
119,86.27261675222115,0.009055955106163168,44.04081257232377,0.021347226740958333
120,86.43517377214815,0.00906889727926469,44.15369789107262,0.021366308759282658
121,86.59645868646324,0.009081839452366213,44.26619243656717,0.021385390777606983
122,86.75647202015408,0.009094781625467736,44.3782940118109,0.021404472795931308
123,86.91521444929488,0.009107723798569257,44.490000447761936,0.021423554814255633
124,87.07268680037328,0.00912066597167078,44.60130960338997,0.021442636832579957
125,87.228890049582,0.009133608144772303,44.71221936572992,0.02146171885090428
126,87.38382532207586,0.009146550317873826,44.82272764993241,0.021480800869228604
127,87.53749389119336,0.009159492490975349,44.9328323993107,0.02149988288755293
128,87.68989717764383,0.00917243466407687,45.04253158538478,0.021518964905877253
129,87.84103674865973,0.009185376837178393,45.15182320792179,0.021538046924201575
130,87.99091431711396,0.009198319010279916,45.26070529497361,0.0215571289425259
131,88.13953174060327,0.009211261183381439,45.36917590291078,0.021576210960850224
132,88.28689102049661,0.009224203356482961,45.47723311645342,0.02159529297917455
133,88.43299430094973,0.009237145529584484,45.584875048698954,0.021614374997498874
134,88.57784386788515,0.009250087702686005,45.69209984114639,0.021633457015823195
135,88.72144214793869,0.009263029875787528,45.798905663717534,0.02165253903414752
136,88.86379170737165,0.009275972048889051,45.90529071477489,0.021671621052471845
137,89.00489525094963,0.009288914221990574,46.01125322113643,0.02169070307079617
138,89.14475562078795,0.009301856395092097,46.11679143808683,0.02170978508912049
139,89.28337579516344,0.00931479856819362,46.22190364938617,0.021728867107444816
140,89.42075888729364,0.009327740741295141,46.32658816727458,0.02174794912576914
141,89.55690814408288,0.009340682914396664,46.43084333247431,0.021767031144093466
142,89.69182694483551,0.009353625087498187,46.53466751418836,0.02178611316241779
143,89.82551879993716,0.00936656726059971,46.638059110095966,0.02180519518074211
144,89.95798734950353,0.009379509433701232,46.74101654634493,0.021824277199066437
145,90.0892363619975,0.009392451606802753,46.84353827754067,0.02184335921739076
146,90.21926973281428,0.009405393779904276,46.94562278673228,0.021862441235715086
147,90.34809148283573,0.0094183359530058,47.047268585395294,0.021881523254039408
148,90.47570575695279,0.009431278126107322,47.14847421341148,0.021900605272363732
149,90.60211682255779,0.009444220299208845,47.24923823904528,0.021919687290688057
150,90.72732906800604,0.009457162472310366,47.349559258917274,0.021938769309012382
151,90.85134700104726,0.009470104645411889,47.44943589797448,0.021957851327336707
152,90.97417524722692,0.009483046818513412,47.548866809457685,0.02197693334566103
153,91.09581854825846,0.009495988991614935,47.64785067486546,0.021996015363985353
154,91.21628176036592,0.009508931164716457,47.746386203915314,0.022015097382309678
155,91.33556985259797,0.009521873337817979,47.844472134501665,0.022034179400634003
156,91.45368790511341,0.009534815510919501,47.94210723265078,0.022053261418958327
157,91.57064110743843,0.009547757684021024,48.039290292472664,0.02207234343728265
158,91.6864347566964,0.009560699857122547,48.13602013611015,0.022091425455606974
159,91.80107425580994,0.00957364203022407,48.232295613684556,0.0221105074739313
160,91.91456511167644,0.009586584203325591,48.328115603238686,0.022129589492255623
161,92.02691293331668,0.009599526376427116,48.423479010676864,0.022148671510579948
162,92.13812342999756,0.009612468549528637,48.518384769701676,0.02216775352890427
163,92.24820240932911,0.00962541072263016,48.61283184174831,0.022186835547228594
164,92.35715577533598,0.009638352895731683,48.70681921591532,0.02220591756555292
165,92.4649895265045,0.009651295068833205,48.80034590889306,0.022224999583877244
166,92.57170975380492,0.009664237241934728,48.89341096488891,0.022244081602201565
167,92.67732263869017,0.00967717941503625,48.986013455549674,0.02226316362052589
168,92.78183445107085,0.009690121588137772,49.07815247988118,0.022282245638850215
169,92.88525154726736,0.009703063761239295,49.169827164165014,0.02230132765717454
170,92.98758036793954,0.009716005934340818,49.261036661872424,0.022320409675498865
171,93.08882743599429,0.009728948107442341,49.35178015357543,0.022339491693823186
172,93.1889993544718,0.009741890280543862,49.442056846855216,0.02235857371214751
173,93.28810280441063,0.009754832453645385,49.53186597620767,0.022377655730471836
174,93.38614454269243,0.009767774626746908,49.621206802946254,0.02239673774879616
175,93.48313139986658,0.00978071679984843,49.710078615102084,0.022415819767120485
176,93.57907027795584,0.009793658972949953,49.798480727321476,0.022434901785444807
177,93.67396814824247,0.009806601146051475,49.886412480760654,0.02245398380376913
178,93.76783204903663,0.009819543319152997,49.97387324297789,0.022473065822093456
179,93.86066908342667,0.00983248549225452,50.060862407822974,0.02249214784041778
180,93.95248641701224,0.009845427665356043,50.147379395324194,0.022511229858742106
181,94.0432912756211,0.009858369838457566,50.233423651572544,0.022530311877066427
182,94.13309094300928,0.009871312011559087,50.318994648603685,0.022549393895390752
183,94.22189275854637,0.009884254184660612,50.404091884276966,0.022568475913715077
184,94.30970411488545,0.009897196357762133,50.4887148821523,0.0225875579320394
185,94.39653245561914,0.009910138530863656,50.57286319136446,0.022606639950363723
186,94.48238527292146,0.009923080703965179,50.65653638649483,0.022625721968688048
187,94.56727010517723,0.009936022877066701,50.73973406744077,0.022644803987012373
188,94.65119453459839,0.009948965050168224,50.822455859282734,0.022663886005336698
189,94.73416618482888,0.009961907223269745,50.90470141214875,0.022682968023661022
190,94.81619271853822,0.009974849396371268,50.986470401076815,0.022702050041985344
191,94.8972818350043,0.009987791569472791,51.06776252587485,0.02272113206030967
192,94.9774412676865,0.010000733742574314,51.14857751097832,0.022740214078633993
193,95.05667878178924,0.010013675915675837,51.22891510530569,0.022759296096958318
194,95.13500217181698,0.010026618088777358,51.30877508211166,0.02277837811528264
195,95.21241925912125,0.010039560261878881,51.38815723883811,0.022797460133606964
196,95.2889378894402,0.010052502434980404,51.467061396962954,0.02281654215193129
197,95.36456593043155,0.010065444608081927,51.54548740184683,0.022835624170255614
198,95.43931126919934,0.01007838678118345,51.62343512257763,0.02285470618857994
199,95.51318180981544,0.01009132895428497,51.700904451813024,0.022873788206904264
200,95.58618547083628,0.010104271127386493,51.77789530562095,0.022892870225228585
201,95.65833018281567,0.010117213300488016,51.854407623318,0.02291195224355291
202,95.72962388581414,0.01013015547358954,51.93044136730584,0.022931034261877235
203,95.80007452690546,0.010143097646691062,52.005996522905754,0.02295011628020156
204,95.8696900576816,0.010156039819792583,52.08107309819121,0.02296919829852588
205,95.93847843175593,0.010168981992894106,52.15567112381846,0.022988280316850206
206,96.00644760226614,0.010181924165995629,52.2297906528555,0.02300736233517453
207,96.07360551937687,0.010194866339097152,52.30343176060895,0.023026444353498855
208,96.13996012778367,0.010207808512198675,52.37659454444928,0.02304552637182318
209,96.20551936421768,0.010220750685300197,52.44927912363433,0.0230646083901475
210,96.27029115495314,0.01023369285840172,52.52148563913094,0.023083690408471826
211,96.33428341331741,0.010246635031503241,52.59321425343507,0.02310277242679615
212,96.39750403720463,0.010259577204604764,52.66446515039009,0.023121854445120476
213,96.45996090659348,0.010272519377706287,52.73523853500363,0.023140936463444797
214,96.52166188107017,0.01028546155080781,52.80553463326269,0.023160018481769122
215,96.582614797357,0.010298403723909333,52.87535369194723,0.023179100500093447
216,96.642827466847,0.010311345897010854,52.944695978442354,0.023198182518417772
217,96.70230767314617,0.010324288070112377,53.01356178054885,0.023217264536742097
218,96.76106316962287,0.0103372302432139,53.08195140629236,0.02323634655506642
219,96.81910167696617,0.010350172416315423,53.14986518373118,0.023255428573390743
220,96.87643088075309,0.010363114589416945,53.217303460762544,0.023274510591715068
221,96.93305842902582,0.010376056762518467,53.28426660492776,0.023293592610039392
222,96.98899192987953,0.01038899893561999,53.350755003215895,0.023312674628363714
223,97.04423894906115,0.010401941108721512,53.41676906186617,0.02333175664668804
224,97.09880700758067,0.010414883281823035,53.48230920616924,0.023350838665012363
225,97.1527035793345,0.010427825454924558,53.5473758802672,0.023369920683336688
226,97.20593608874256,0.01044076762802608,53.611969546952444,0.023389002701661013
227,97.25851190839924,0.010453709801127602,53.67609068746536,0.023408084719985338
228,97.31043835673928,0.010466651974229125,53.739739801291016,0.02342716673830966
229,97.36172269571873,0.010479594147330648,53.802917405954716,0.023446248756633984
230,97.41237212851212,0.01049253632043217,53.86562403681653,0.02346533077495831
231,97.4623937972268,0.010505478493533692,53.92786024686492,0.02348441279328263
232,97.51179478063415,0.010518420666635216,53.98962660650938,0.023503494811606955
233,97.56058209191923,0.010531362839736737,54.050923703372135,0.02352257682993128
234,97.60876267644913,0.01054430501283826,54.11175214207895,0.023541658848255605
235,97.65634340956092,0.010557247185939783,54.17211254404922,0.02356074086657993
236,97.70333109436936,0.010570189359041306,54.23200554728511,0.023579822884904254
237,97.74973245959599,0.010583131532142829,54.29143180616007,0.023598904903228576
238,97.7955541574189,0.01059607370524435,54.35039199120649,0.0236179869215529
239,97.84080276134542,0.010609015878345873,54.40888678890273,0.023637068939877225
240,97.88548476410656,0.010621958051447396,54.466916901459534,0.02365615095820155
241,97.92960657557568,0.010634900224548919,54.524483046605674,0.02367523297652587
242,97.97317452071081,0.010647842397650441,54.58158595737321,0.023694314994850196
243,98.01619483752116,0.010660784570751963,54.63822638188206,0.02371339701317452
244,98.0586736750598,0.010673726743853485,54.69440508312405,0.023732479031498846
245,98.10061709144112,0.010686668916955008,54.75012283874662,0.02375156104982317
246,98.14203105188571,0.010699611090056531,54.80538044083588,0.023770643068147496
247,98.18292142679154,0.010712553263158054,54.86017869569943,0.023789725086471817
248,98.2232939898332,0.010725495436259575,54.91451842364882,0.023808807104796142
249,98.26315441608931,0.010738437609361098,54.968400458781495,0.023827889123120467
250,98.30250828019864,0.010751379782462621,55.02182564876251,0.023846971141444788
251,98.34136105454563,0.010764321955564144,55.07479485460619,0.023866053159769113
252,98.37971810747598,0.010777264128665667,55.127308950457184,0.023885135178093438
253,98.4175847015426,0.010790206301767188,55.179368823371625,0.023904217196417762
254,98.45496599178279,0.01080314847486871,55.23097537309796,0.023923299214742087
255,98.4918670240267,0.010816090647970233,55.2821295118577,0.023942381233066412
256,98.52829273323837,0.010829032821071756,55.33283216412606,0.023961463251390733
257,98.56424794188895,0.01084197499417328,55.38308426641257,0.023980545269715058
258,98.5997373583634,0.010854917167274802,55.432886767041595,0.023999627288039383
259,98.63476557540073,0.010867859340376325,55.48224062593291,0.024018709306363704
260,98.66933706856848,0.010880801513477846,55.53114681438222,0.02403779132468803
261,98.7034561947718,0.010893743686579369,55.57960631484192,0.024056873343012354
262,98.7371271907976,0.010906685859680892,55.62762012070171,0.02407595536133668
263,98.77035417189438,0.010919628032782415,55.67518923606954,0.024095037379661004
264,98.80314113038827,0.010932570205883937,55.72231467555269,0.02411411939798533
265,98.83549193433514,0.010945512378985459,55.76899746403884,0.02413320141630965
266,98.86741032621013,0.010958454552086981,55.81523863647776,0.024152283434633975
267,98.89889992163425,0.010971396725188504,55.86103923766276,0.0241713654529583
268,98.92996420813883,0.010984338898290027,55.90640032201284,0.024190447471282624
269,98.96060654396808,0.01099728107139155,55.95132295335491,0.024209529489606946
270,98.99083015692082,0.011010223244493071,55.99580820470656,0.02422861150793127
271,99.02063814323003,0.011023165417594594,56.03985715805891,0.024247693526255595
272,99.05003346648287,0.011036107590696117,56.08347090416012,0.02426677554457992
273,99.07901895657979,0.01104904976379764,56.12665054229923,0.024285857562904245
274,99.10759730873392,0.011061991936899163,56.169397180090485,0.02430493958122857
275,99.13577108251076,0.011074934110000684,56.21171193325812,0.02432402159955289
276,99.16354270090861,0.011087876283102207,56.25359592542164,0.024343103617877216
277,99.19091444948012,0.01110081845620373,56.29505028788174,0.02436218563620154
278,99.21788847549506,0.011113760629305252,56.33607615940664,0.024381267654525862
279,99.24446678714482,0.011126702802406775,56.37667468601923,0.024400349672850187
280,99.27065125278868,0.011139644975508296,56.41684702078458,0.024419431691174512
281,99.2964436002426,0.011152587148609821,56.45659432359827,0.024438513709498837
282,99.32184541611,0.011165529321711342,56.49591776097537,0.02445759572782316
283,99.34685814515547,0.011178471494812865,56.534818505840114,0.024476677746147486
284,99.37148308972135,0.011191413667914388,56.573297737316274,0.024495759764471808
285,99.39572140918762,0.01120435584101591,56.61135664051817,0.024514841782796132
286,99.41957411947455,0.011217298014117433,56.6489964063428,0.024533923801120457
287,99.44304209258954,0.011230240187218955,56.686218231262316,0.02455300581944478
288,99.46612605621735,0.011243182360320477,56.72302331711767,0.024572087837769103
289,99.48882659335406,0.011256124533422,56.75941287091286,0.02459116985609343
290,99.51114414198534,0.011269066706523523,56.79538810461027,0.024610251874417753
291,99.53307899480868,0.011282008879625046,56.83095023492665,0.024629333892742078
292,99.5546312989999,0.011294951052726567,56.86610048313019,0.024648415911066403
293,99.57580105602425,0.01130789322582809,56.900840074838406,0.024667497929390724
294,99.59658812149173,0.011320835398929613,56.935170239817104,0.02468657994771505
295,99.61699220505724,0.011333777572031136,56.96909221178011,0.024705661966039374
296,99.63701287036524,0.011346719745132659,57.002607228190215,0.0247247439843637
297,99.65664953503901,0.01135966191823418,57.03571653006094,0.02474382600268802
298,99.67590147071509,0.011372604091335703,57.068421361759505,0.024762908021012345
299,99.69476780312196,0.011385546264437225,57.10072297081058,0.02478199003933667
300,99.71324751220413,0.011398488437538748,57.13262260770149,0.024801072057660994
301,99.73133943229034,0.011411430610640271,57.16412152568811,0.02482015407598532
302,99.74904225230736,0.011424372783741792,57.19522098060208,0.024839236094309644
303,99.76635451603774,0.011437314956843317,57.22592223065919,0.024858318112633965
304,99.78327462242316,0.011450257129944838,57.2562265362686,0.02487740013095829
305,99.79980082591187,0.011463199303046361,57.286135159843575,0.024896482149282615
306,99.81593123685094,0.011476141476147884,57.31564936561322,0.024915564167606936
307,99.83166382192312,0.011489083649249405,57.34477041943525,0.02493464618593126
308,99.84699640462824,0.01150202582235093,57.373499588610336,0.024953728204255586
309,99.8619266658088,0.01151496799545245,57.40183814169725,0.02497281022257991
310,99.87645214421998,0.011527910168553973,57.4297873483295,0.024991892240904236
311,99.8905702371438,0.011540852341655496,57.457348479033165,0.02501097425922856
312,99.9042782010468,0.011553794514757017,57.48452280504591,0.025030056277552882
313,99.91757315228242,0.011566736687858542,57.51131159813738,0.025049138295877207
314,99.93045206783619,0.011579678860960063,57.537716130430724,0.02506822031420153
315,99.94291178611485,0.011592621034061586,57.56373767422559,0.025087302332525856
316,99.95494900777855,0.011605563207163109,57.58937750182235,0.025106384350850178
317,99.96656029661638,0.011618505380264632,57.61463688534762,0.025125466369174503
318,99.97774208046427,0.011631447553366155,57.63951709658111,0.025144548387498827
319,99.98849065216594,0.011644389726467676,57.66401940678392,0.025163630405823152
320,99.99880217057614,0.011657331899569199,57.68814508652811,0.025182712424147477
321,100.00867266160552,0.011670274072670721,57.711895405527585,0.0252017944424718
322,100.0180980193081,0.011683216245772244,57.73527163247051,0.025220876460796123
323,100.02707400700953,0.011696158418873767,57.75827503485306,0.025239958479120448
324,100.03559625847706,0.011709100591975288,57.78090687881438,0.025259040497444773
325,100.04366027913008,0.011722042765076813,57.80316842897333,0.025278122515769094
326,100.05126144729167,0.011734984938178334,57.82506094826625,0.02529720453409342
327,100.0583950154799,0.011747927111279857,57.8465856977865,0.025316286552417744
328,100.0650561117395,0.01176086928438138,57.86774393662513,0.02533536857074207
329,100.07123974101255,0.0117738114574829,57.88853692171336,0.025354450589066393
330,100.07694078654892,0.011786753630584425,57.908965907665994,0.02537353260739072
331,100.082154011355,0.011799695803685947,57.92903214662697,0.02539261462571504
332,100.0868740596811,0.01181263797678747,57.94873688811575,0.025411696644039364
333,100.0910954585466,0.011825580149888992,57.968081378875524,0.02543077866236369
334,100.09481261930274,0.011838522322990513,57.987066862723005,0.02544986068068801
335,100.0980198392327,0.011851464496092038,58.0056945803993,0.025468942699012335
336,100.10071130318791,0.01186440666919356,58.02396576942277,0.02548802471733666
337,100.10288108526098,0.011877348842295082,58.04188166394307,0.025507106735660985
338,100.10452315049412,0.011890291015396605,58.0594434945968,0.02552618875398531
339,100.10563135662304,0.011903233188498128,58.07665248836472,0.025545270772309635
340,100.10619945585526,0.01191617536159965,58.09350986843052,0.025564352790633956
341,100.1062210966832,0.011929117534701172,58.11001685404103,0.02558343480895828
342,100.10568982573048,0.011942059707802695,58.12617466036798,0.025602516827282606
343,100.10459908963196,0.011955001880904217,58.14198449837147,0.02562159884560693
344,100.10294223694608,0.01196794405400574,58.15744757466478,0.025640680863931252
345,100.1007125200997,0.011980886227107263,58.17256509138096,0.025659762882255577
346,100.09790309736437,0.011993828400208784,58.18733824604075,0.0256788449005799
347,100.09450703486362,0.012006770573310309,58.20176823142232,0.025697926918904226
348,100.0905173086111,0.01201971274641183,58.215856235432376,0.02571700893722855
349,100.08592680657796,0.012032654919513353,58.22960344097905,0.025736090955552873
350,100.08072833079034,0.012045597092614876,58.243011025846194,0.025755172973877197
351,100.07491459945504,0.012058539265716397,58.25608016256944,0.025774254992201522
352,100.06847824911355,0.012071481438817921,58.26881201831373,0.025793337010525847
353,100.06141183682355,0.012084423611919443,58.28120775475253,0.02581241902885017
354,100.05370784236726,0.012097365785020965,58.29326852794867,0.025831501047174493
355,100.0453586704861,0.012110307958122488,58.30499548823673,0.025850583065498818
356,100.03635665314101,0.01212325013122401,58.31638978010707,0.025869665083823143
357,100.0266940517977,0.012136192304325534,58.32745254209158,0.025888747102147468
358,100.01636305973628,0.012149134477427055,58.33818490665095,0.025907829120471793
359,100.00535580438444,0.012162076650528578,58.34858800006366,0.025926911138796114
360,99.9936643496738,0.012175018823630101,58.35866294231651,0.02594599315712044
361,99.98128069841857,0.012187960996731622,58.368410846996944,0.025965075175444764
362,99.96819679471577,0.012200903169833147,58.377832821186885,0.025984157193769085
363,99.95440452636635,0.012213845342934668,58.386929965358405,0.02600323921209341
364,99.93989572731698,0.01222678751603619,58.39570337327082,0.026022321230417735
365,99.92466218012088,0.012239729689137713,58.40415413186968,0.02604140324874206
366,99.90869561841798,0.012252671862239236,58.41228332118733,0.026060485267066384
367,99.89198772943293,0.01226561403534076,58.42009201424508,0.02607956728539071
368,99.87453015649083,0.01227855620844228,58.427581276957284,0.02609864930371503
369,99.85631450154948,0.012291498381543805,58.43475216803686,0.026117731322039355
370,99.83733232774786,0.012304440554645326,58.441605738902595,0.02613681334036368
371,99.81757516196949,0.012317382727746849,58.44814303358834,0.026155895358688005
372,99.79703449742095,0.012330324900848372,58.45436508865345,0.026174977377012326
373,99.77570179622371,0.012343267073949893,58.46027293309552,0.02619405939533665
374,99.75356849201931,0.012356209247051417,58.46586758826434,0.026213141413660976
375,99.73062599258665,0.012369151420152939,58.471150067777856,0.0262322234319853
376,99.7068656824712,0.012382093593254461,58.47612137743979,0.026251305450309625
377,99.68227892562476,0.012395035766355984,58.480782515158886,0.026270387468633947
378,99.6568570680554,0.012407977939457505,58.485134470870086,0.02628946948695827
379,99.63059144048674,0.01242092011255903,58.48917822645733,0.026308551505282596
380,99.60347336102589,0.012433862285660551,58.49291475567806,0.02632763352360692
381,99.57549413783896,0.012446804458762074,58.49634502408958,0.026346715541931243
382,99.54664507183405,0.012459746631863597,58.49946998897721,0.026365797560255567
383,99.5169174593501,0.012472688804965118,58.50229059928404,0.026384879578579892
384,99.48630259485142,0.012485630978066643,58.50480779554258,0.026403961596904217
385,99.45479177362715,0.012498573151168164,58.50702250980823,0.026423043615228542
386,99.42237629449457,0.012511515324269687,58.50893566559436,0.026442125633552867
387,99.38904746250564,0.01252445749737121,58.510548177809376,0.026461207651877188
388,99.35479659165597,0.012537399670472732,58.511860952695486,0.026480289670201513
389,99.31961500759571,0.012550341843574255,58.51287488776926,0.026499371688525838
390,99.2834940503411,0.012563284016675776,58.513590871764,0.02651845370685016
391,99.24642507698643,0.0125762261897773,58.51400978457405,0.026537535725174484
392,99.20839946441524,0.012589168362878822,58.514132497200684,0.02655661774349881
393,99.1694086120102,0.012602110535980345,58.5139598717001,0.026575699761823134
394,99.12944394436099,0.012615052709081868,58.513492761133065,0.02659478178014746
395,99.08849691396901,0.012627994882183389,58.5127320095164,0.026613863798471783
396,99.04655900394894,0.012640937055284913,58.51167845177651,0.026632945816796105
397,99.0036217307253,0.012653879228386435,58.5103329137045,0.02665202783512043
398,98.95967664672433,0.012666821401487957,58.50869621191337,0.026671109853444754
399,98.91471534305974,0.01267976357458948,58.50676915379694,0.02669019187176908
400,98.86872945221181,0.012692705747691001,58.50455253749078,0.0267092738900934
401,98.8217106506992,0.012705647920792526,58.50204715183487,0.026728355908417725
402,98.77365066174244,0.012718590093894047,58.499253776338364,0.02674743792674205
403,98.72454125791873,0.01273153226699557,58.496173181145956,0.026766519945066375
404,98.67437426380675,0.012744474440097093,58.49280612700647,0.0267856019633907
405,98.62314155862165,0.012757416613198614,58.48915336524314,0.026804683981715025
406,98.57083507883844,0.012770358786300139,58.485215637725894,0.026823766000039346
407,98.51744682080374,0.01278330095940166,58.48099367684559,0.02684284801836367
408,98.46296884333513,0.012796243132503183,58.47648820549009,0.026861930036687996
409,98.40739327030703,0.012809185305604705,58.4716999370224,0.026881012055012317
410,98.35071229322247,0.012822127478706227,58.466629575260626,0.02690009407333664
411,98.29291817377081,0.012835069651807751,58.46127781446003,0.026919176091660967
412,98.23400324636931,0.012848011824909272,58.45564533929692,0.02693825810998529
413,98.1739599206891,0.012860953998010795,58.449732824854614,0.026957340128309616
414,98.11278068416415,0.012873896171112318,58.44354093661122,0.02697642214663394
415,98.05045810448304,0.012886838344213841,58.437070330429655,0.026995504164958262
416,97.98698483206213,0.012899780517315364,58.43032165254938,0.027014586183282587
417,97.92235360250064,0.012912722690416885,58.42329553958032,0.027033668201606912
418,97.85655723901539,0.01292566486351841,58.415992618498755,0.027052750219931233
419,97.78958865485625,0.01293860703661993,58.40841350664512,0.027071832238255558
420,97.72144085570015,0.012951549209721453,58.400558811723926,0.027090914256579883
421,97.65210694202406,0.012964491382822976,58.392429131805706,0.027109996274904208
422,97.58158011145572,0.012977433555924497,58.38402505533087,0.027129078293228533
423,97.50985366110179,0.012990375729026022,58.37534716111583,0.027148160311552857
424,97.43692098985252,0.013003317902127543,58.36639601836088,0.027167242329877182
425,97.36277560066269,0.013016260075229066,58.35717218666029,0.027186324348201504
426,97.2874111028079,0.013029202248330589,58.34767621601448,0.02720540636652583
427,97.21082121411567,0.01304214442143211,58.337908646844156,0.02722448838485015
428,97.13299976317094,0.013055086594533635,58.3278700100066,0.027243570403174475
429,97.05394069149526,0.013068028767635156,58.3175608268139,0.0272626524214988
430,96.97363805569881,0.013080970940736679,58.306981609053416,0.027281734439823124
431,96.89208602960561,0.013093913113838201,58.29613285901019,0.02730081645814745
432,96.8092789063499,0.013106855286939723,58.28501506949157,0.027319898476471774
433,96.7252111004447,0.013119797460041247,58.27362872385375,0.0273389804947961
434,96.63987714982099,0.013132739633142768,58.261974296030594,0.02735806251312042
435,96.5532717178371,0.013145681806244291,58.25005225056438,0.027377144531444745
436,96.46538959525849,0.013158623979345814,58.2378630426388,0.02739622654976907
437,96.37622570220614,0.013171566152447337,58.225407118113964,0.02741530856809339
438,96.28577509007488,0.01318450832554886,58.21268491356347,0.027434390586417716
439,96.19403294341888,0.01319745049865038,58.19969685631375,0.02745347260474204
440,96.10099458180594,0.013210392671751904,58.18644336448535,0.027472554623066366
441,96.00665546163904,0.013223334844853427,58.172924847036455,0.02749163664139069
442,95.91101117794456,0.01323627701795495,58.15914170380839,0.027510718659715015
443,95.81405746612738,0.013249219191056472,58.145094325573396,0.02752980067803934
444,95.71579020369197,0.013262161364157993,58.130783094084414,0.02754888269636366
445,95.61620541192902,0.013275103537259518,58.11620838212697,0.027567964714687986
446,95.51529925756768,0.01328804571036104,58.10137055357329,0.027587046733012308
447,95.41306805439221,0.013300987883462562,58.08626996343845,0.027606128751336632
448,95.30950826482363,0.013313930056564085,58.070906957938604,0.027625210769660957
449,95.20461650146494,0.013326872229665606,58.05528187455145,0.027644292787985282
450,95.09838952861031,0.01333981440276713,58.03939504207869,0.027663374806309607
451,94.99082426371785,0.013352756575868652,58.02324678071068,0.02768245682463393
452,94.88191777884492,0.013365698748970175,58.00683740209314,0.027701538842958257
453,94.77166730204652,0.013378640922071697,57.99016720939602,0.027720620861282578
454,94.6600702187358,0.013391583095173219,57.97323649738438,0.027739702879606903
455,94.5471240730067,0.013404525268274743,57.956045552491496,0.027758784897931224
456,94.43282656891859,0.013417467441376264,57.93859465289397,0.02777786691625555
457,94.3171755717417,0.013430409614477787,57.920884068588926,0.027796948934579874
458,94.20016910916445,0.01344335178757931,57.90291406147336,0.0278160309529042
459,94.0818053724614,0.013456293960680831,57.884684885425486,0.027835112971228523
460,93.96208271762157,0.013469236133782356,57.8661967863882,0.027854194989552848
461,93.84099966643782,0.013482178306883877,57.84745000245465,0.027873277007877173
462,93.71855490755574,0.0134951204799854,57.82844476395573,0.027892359026201494
463,93.59474729748302,0.013508062653086923,57.80918129354974,0.02791144104452582
464,93.46957586155834,0.013521004826188445,57.78965980631412,0.027930523062850144
465,93.34303979487991,0.013533946999289968,57.76988050983898,0.027949605081174465
466,93.21513846319316,0.01354688917239149,57.74984360432294,0.02796868709949879
467,93.08587140373815,0.013559831345493014,57.72954928267086,0.027987769117823115
468,92.95523832605558,0.013572773518594535,57.70899773059349,0.02800685113614744
469,92.82323911275185,0.013585715691696058,57.68818912670918,0.028025933154471765
470,92.68987382022306,0.013598657864797581,57.66712364264758,0.02804501517279609
471,92.55514267933741,0.013611600037899102,57.64580144315529,0.028064097191120414
472,92.4190460960762,0.013624542211000627,57.624222686203375,0.028083179209444736
473,92.28158465213363,0.013637484384102148,57.60238752309691,0.02810226122776906
474,92.14275910547434,0.01365042655720367,57.58029609858641,0.028121343246093382
475,92.00257039084995,0.013663368730305193,57.55794855098115,0.028140425264417707
476,91.86101962027308,0.013676310903406715,57.53534501226433,0.02815950728274203
477,91.71810808345016,0.01368925307650824,57.512485608210156,0.028178589301066356
478,91.57383724817218,0.01370219524960976,57.48937045850279,0.02819767131939068
479,91.42820876066324,0.013715137422711283,57.46599967685699,0.028216753337715006
480,91.28122444588793,0.013728079595812806,57.44237337114074,0.02823583535603933
481,91.13288630781591,0.013741021768914327,57.418491643499586,0.028254917374363652
482,90.98319652964528,0.013753963942015852,57.39435459048259,0.028273999392687977
483,90.8321574739838,0.013766906115117373,57.369962303170354,0.0282930814110123
484,90.67977168298829,0.013779848288218896,57.34531486730441,0.028312163429336623
485,90.5260418784622,0.013792790461320419,57.320412363418576,0.028331245447660948
486,90.3709709619115,0.013805732634421941,57.29525486697186,0.028350327465985273
487,90.21456201455902,0.013818674807523464,57.26984244848293,0.028369409484309598
488,90.05681829731684,0.013831616980624985,57.24417517366647,0.028388491502633922
489,89.89774325071738,0.013844559153726508,57.21825310357085,0.028407573520958247
490,89.73734049480329,0.013857501326828031,57.19207629471749,0.02842665553928257
491,89.57561382897559,0.013870443499929554,57.165644799241804,0.028445737557606893
492,89.41256723180105,0.013883385673031077,57.13895866503552,0.028464819575931218
493,89.24820486077832,0.013896327846132598,57.112017935890634,0.02848390159425554
494,89.08253105206308,0.013909270019234123,57.08482265164476,0.028502983612579864
495,88.9155503201528,0.013922212192335644,57.057372848327766,0.02852206563090419
496,88.74726735753052,0.013935154365437167,57.02966855831006,0.028541147649228514
497,88.57768703426842,0.01394809653853869,57.00170981045198,0.02856022966755284
498,88.40681439759133,0.01396103871164021,56.97349663025467,0.028579311685877164
499,88.23465467139987,0.013973980884741735,56.945029040012145,0.02859839370420149
500,88.06121325575428,0.013986923057843256,56.9163070589647,0.02861747572252581
501,87.88649572631799,0.01399986523094478,56.887330703453436,0.028636557740850135
502,87.71050783376248,0.014012807404046302,56.858099987075995,0.028655639759174456
503,87.53325550313276,0.014025749577147823,56.82861492084355,0.02867472177749878
504,87.35474483317384,0.014038691750249348,56.79887551333872,0.028693803795823106
505,87.17498209561882,0.014051633923350869,56.7688817708747,0.02871288581414743
506,86.99397373443851,0.014064576096452392,56.73863369765529,0.028731967832471755
507,86.81172636505309,0.014077518269553915,56.70813129593603,0.02875104985079608
508,86.62824677350567,0.014090460442655436,56.677374566186224,0.028770131869120405
509,86.44354191559879,0.01410340261575696,56.64636350725193,0.028789213887444726
510,86.25761891599356,0.014116344788858481,56.61509811651959,0.02880829590576905
511,86.07048506727169,0.014129286961960004,56.58357839008087,0.028827377924093373
512,85.88214782896148,0.014142229135061527,56.551804322897866,0.028846459942417697
513,85.69261482652699,0.01415517130816305,56.51977590896935,0.028865541960742022
514,85.50189385032184,0.014168113481264573,56.487493141497566,0.028884623979066347
515,85.30999285450719,0.014181055654366094,56.45495601305566,0.028903705997390672
516,85.11691995593455,0.014193997827467619,56.42216451575572,0.028922788015714997
517,84.92268343299395,0.01420694000056914,56.38911864141747,0.02894187003403932
518,84.72729172442752,0.014219882173670663,56.35581838173723,0.028960952052363643
519,84.53075342810897,0.014232824346772185,56.322263728457585,0.028980034070687968
520,84.33307729978958,0.014245766519873707,56.28845467353738,0.028999116089012292
521,84.13427225181061,0.014258708692975231,56.25439120932189,0.029018198107336614
522,83.93434735178322,0.014271650866076752,56.22007332871359,0.02903728012566094
523,83.73331182123536,0.014284593039178275,56.185501025342965,0.029056362143985263
524,83.53117503422729,0.014297535212279798,56.15067429373963,0.02907544416230959
525,83.32794651593491,0.01431047738538132,56.115593129503566,0.029094526180633913
526,83.12363594120197,0.014323419558482844,56.080257529476434,0.029113608198958238
527,82.91825313306181,0.014336361731584365,56.04466749191303,0.029132690217282563
528,82.71180806122842,0.014349303904685888,56.008823016652634,0.029151772235606884
529,82.50431084055772,0.01436224607778741,55.97272410529031,0.02917085425393121
530,82.29577172947955,0.014375188250888932,55.93637076134828,0.02918993627225553
531,82.08620112840028,0.014388130423990456,55.89976299044682,0.029209018290579855
532,81.87560957807769,0.014401072597091977,55.8629008004752,0.02922810030890418
533,81.66400775796674,0.0144140147701935,55.82578420176222,0.029247182327228505
534,81.45140648453872,0.014426956943295023,55.78841320724652,0.02926626434555283
535,81.23781670957268,0.014439899116396546,55.75078783264641,0.029285346363877154
536,81.02324951842074,0.014452841289498069,55.712908096629185,0.02930442838220148
537,80.8077161282469,0.01446578346259959,55.67477402098028,0.0293235104005258
538,80.59122788624033,0.014478725635701113,55.63638563077148,0.029342592418850125
539,80.37379626780377,0.014491667808802636,55.59774295452873,0.029361674437174447
540,80.15543287471708,0.014504609981904159,55.558846024399266,0.02938075645549877
541,79.93614943327651,0.014517552155005681,55.51969487631803,0.029399838473823096
542,79.71595779241106,0.014530494328107203,55.48028955017317,0.02941892049214742
543,79.49486992177475,0.014543436501208727,55.44063008997095,0.029438002510471746
544,79.27289790981736,0.014556378674310248,55.40071654399952,0.02945708452879607
545,79.05005396183222,0.014569320847411771,55.360548964991914,0.029476166547120396
546,78.82635039798326,0.014582263020513294,55.32012741028794,0.029495248565444717
547,78.60179965131029,0.014595205193614815,55.27945194199499,0.029514330583769042
548,78.37641426571456,0.01460814736671634,55.23852262714784,0.029533412602093367
549,78.15020689392398,0.01462108953981786,55.19733953786717,0.029552494620417688
550,77.92319029543879,0.014634031712919384,55.15590275151689,0.029571576638742013
551,77.69537733445887,0.014646973886020907,55.11421235086004,0.029590658657066338
552,77.46678097779234,0.014659916059122428,55.072268424213604,0.029609740675390663
553,77.23741429274641,0.014672858232223952,55.03007106560161,0.029628822693714987
554,77.00729044500127,0.014685800405325473,54.987620374907,0.029647904712039312
555,76.7764226964669,0.014698742578426996,54.94491645802176,0.029666986730363637
556,76.54482440312412,0.01471168475152852,54.90195942699568,0.02968606874868796
557,76.31250901284979,0.01472462692463004,54.85874940018329,0.029705150767012283
558,76.0794900632269,0.014737569097731565,54.81528650238919,0.029724232785336605
559,75.84578117934063,0.014750511270833086,54.771570865011604,0.02974331480366093
560,75.61139607155975,0.014763453443934609,54.727602626184115,0.029762396821985254
561,75.3763485333053,0.014776395617036132,54.68338193091556,0.02978147884030958
562,75.14065243880597,0.014789337790137655,54.63890893122792,0.029800560858633904
563,74.90432174084143,0.014802279963239177,54.59418378629231,0.02981964287695823
564,74.66737046847385,0.014815222136340699,54.54920666256294,0.029838724895282553
565,74.42981272476804,0.014828164309442223,54.503977733908904,0.029857806913606875
566,74.1916626845014,0.014841106482543744,54.45849718174388,0.0298768889319312
567,73.9529345918633,0.014854048655645267,54.412765195153646,0.02989597095025552
568,73.71364275814521,0.01486699082874679,54.36678197102127,0.029915052968579846
569,73.47380155942189,0.014879933001848311,54.32054771415015,0.02993413498690417
570,73.23342543422365,0.014892875174949836,54.27406263738443,0.029953217005228495
571,72.99252888120171,0.014905817348051357,54.22732696172734,0.02997229902355282
572,72.75112645678479,0.01491875952115288,54.18034091645682,0.029991381041877145
573,72.5092327728305,0.014931701694254403,54.133104739238604,0.03001046306020147
574,72.2668624942692,0.014944643867355924,54.08561867623712,0.03002954507852579
575,72.02403033674268,0.014957586040457448,54.03788298222326,0.030048627096850116
576,71.78075106423798,0.01497052821355897,53.989897920679844,0.03006770911517444
577,71.53703948671567,0.014983470386660492,53.94166376390433,0.030086791133498762
578,71.29291045773513,0.014996412559762015,53.893180793108606,0.030105873151823087
579,71.0483788720753,0.015009354732863536,53.844449298516146,0.030124955170147412
580,70.80345966335311,0.015022296905965061,53.795469579456245,0.030144037188471737
581,70.55816780163919,0.015035239079066582,53.74624194445541,0.03016311920679606
582,70.31251829107119,0.015048181252168105,53.69676671132571,0.030182201225120386
583,70.06652616746653,0.015061123425269628,53.6470442072503,0.03020128324344471
584,69.82020649593343,0.01507406559837115,53.597074768865795,0.030220365261769033
585,69.57357436848176,0.015087007771472673,53.54685874234158,0.030239447280093357
586,69.32664490163445,0.015099949944574195,53.496396483456174,0.03025852929841768
587,69.07943323403879,0.015112892117675717,53.44568835767024,0.030277611316742004
588,68.8319545240795,0.01512583429077724,53.394734740196526,0.03029669333506633
589,68.5842239474931,0.015138776463878763,53.343536016066636,0.030315775353390653
590,68.33625669498453,0.015151718636980286,53.29209258019436,0.030334857371714978
591,68.08806796984639,0.015164660810081807,53.240404837435975,0.030353939390039303
592,67.8396729855813,0.015177602983183332,53.188473202646875,0.030373021408363628
593,67.59108696352827,0.015190545156284853,53.13629810073529,0.03039210342668795
594,67.34232513049233,0.015203487329386376,53.08387996671211,0.030411185445012274
595,67.0934027163797,0.015216429502487899,53.031219245737724,0.030430267463336595
596,66.84433495183765,0.01522937167558942,52.97831639316505,0.03044934948166092
597,66.59513706589958,0.015242313848690944,52.92517187457944,0.030468431499985245
598,66.34582428363706,0.015255256021792465,52.87178616583476,0.03048751351830957
599,66.09641182381725,0.015268198194893988,52.818159753086,0.030506595536633895
600,65.84691489656817,0.015281140367995511,52.76429313281857,0.03052567755495822
601,65.59734870105099,0.015294082541097032,52.71018681187357,0.030544759573282544
602,65.34772842314011,0.015307024714198557,52.655841307469956,0.03056384159160687
603,65.09806923311217,0.015319966887300078,52.601257147222604,0.03058292360993119
604,64.84838628334275,0.0153329090604016,52.546434869157046,0.030602005628255515
605,64.59869470601346,0.015345851233503124,52.49137502172041,0.030621087646579837
606,64.34900961082795,0.015358793406604647,52.43607816378868,0.03064016966490416
607,64.09934608273811,0.01537173557970617,52.38054486467023,0.030659251683228486
608,63.84971917968088,0.01538467775280769,52.324775704105754,0.03067833370155281
609,63.60014393032601,0.015397619925909213,52.26877127226434,0.030697415719877136
610,63.35063533183489,0.015410562099010736,52.212532169735766,0.03071649773820146
611,63.10120834763151,0.01542350427211226,52.15605900751926,0.030735579756525785
612,62.85187790518519,0.015436446445213782,52.09935240700825,0.030754661774850107
613,62.60265889380616,0.015449388618315303,52.04241299997143,0.03077374379317443
614,62.35356616245361,0.015462330791416826,51.98524142853023,0.030792825811498753
615,62.10461451755776,0.015475272964518349,51.927838345132095,0.030811907829823078
616,61.85581872085486,0.015488215137619872,51.870204412520415,0.030830989848147403
617,61.60719348723703,0.015501157310721395,51.812340303700374,0.030850071866471727
618,61.35875348261566,0.015514099483822917,51.75424670190111,0.030869153884796052
619,61.11051332180048,0.015527041656924439,51.695924300534145,0.030888235903120377
620,60.86248756639318,0.015539983830025961,51.637373803147895,0.030907317921444702
621,60.614690722697034,0.015552926003127484,51.57859592337852,0.030926399939769023
622,60.36713723964176,0.015565868176229007,51.51959138489685,0.030945481958093348
623,60.119841506725365,0.01557881034933053,51.46036092135184,0.030964563976417673
624,59.872817851971774,0.015591752522432051,51.40090527630979,0.030983645994741994
625,59.62608053990582,0.015604694695533574,51.34122520319031,0.03100272801306632
626,59.379643769545176,0.015617636868635097,51.28132146519823,0.031021810031390644
627,59.133521672410204,0.01563057904173662,51.221194835251836,0.03104089204971497
628,58.88772831055084,0.01564352121483814,51.16084609590746,0.031059974068039294
629,58.642277674592286,0.015656463387939665,51.100276039280374,0.03107905608636362
630,58.39718368179911,0.015669405561041187,51.039485466961885,0.031098138104687943
631,58.15246017415743,0.01568234773414271,50.978475189932986,0.031117220123012265
632,57.908120916477,0.015695289907244232,50.91724602847403,0.03113630214133659
633,57.66417959451166,0.015708232080345753,50.85579881207124,0.03115538415966091
634,57.42064981309994,0.015721174253447278,50.79413437931913,0.031174466177985236
635,57.17754509432566,0.0157341164265488,50.73225357781982,0.03119354819630956
636,56.93487887569768,0.015747058599650324,50.67015726407835,0.031212630214633885
637,56.69266450835134,0.015760000772751845,50.60784630339499,0.03123171223295821
638,56.45091525526889,0.015772942945853366,50.545321569753554,0.031250794251282535
639,56.209644289522345,0.01578588511895489,50.4825839457066,0.03126987626960686
640,55.968864692536634,0.01579882729205641,50.41963432225709,0.031288958287931184
641,55.72858945237363,0.015811769465157936,50.35647359873673,0.0313080403062555
642,55.488831462038846,0.015824711638259457,50.293102682680704,0.03132712232457983
643,55.249603517808765,0.01583765381136098,50.22952248969964,0.03134620434290415
644,55.01091831758079,0.015850595984462503,50.16573394334752,0.03136528636122848
645,54.77278845924536,0.015863538157564028,50.10173797498715,0.0313843683795528
646,54.53522643908022,0.01587648033066555,50.037535523651925,0.031403450397877126
647,54.29824465016704,0.01588942250376707,49.97312753590444,0.03142253241620145
648,54.06185538083159,0.01590236467686859,49.9085149656924,0.031441614434525776
649,53.826070813105915,0.015915306849970116,49.843698774200966,0.0314606964528501
650,53.59090302121453,0.01592824902307164,49.77867992970249,0.03147977847117442
651,53.35636397008312,0.01594119119617316,49.7134594074029,0.03149886048949875
652,53.12246551387117,0.015954133369274683,49.648038189285714,0.03151794250782307
653,52.88921939452816,0.015967075542376204,49.58241726395236,0.03153702452614739
654,52.65663724037337,0.01598001771547773,49.516597626460666,0.03155610654447172
655,52.42473056469996,0.015992959888579253,49.45058027815968,0.03157518856279604
656,52.193510764402745,0.016005902061680774,49.38436622652249,0.03159427058112037
657,51.96298911863013,0.016018844234782295,49.31795648497589,0.03161335259944469
658,51.73317678746085,0.016031786407883816,49.251352072727684,0.03163243461776902
659,51.504084810604695,0.01604472858098534,49.18455401459159,0.031651516636093335
660,51.275724106128294,0.016057670754086865,49.11756334080918,0.03167059865441767
661,51.04810546920505,0.016070612927188387,49.05038108687014,0.031689680672741985
662,50.82123957089019,0.016083555100289908,48.983008293329306,0.03170876269106631
663,50.59513695692063,0.01609649727339143,48.91544600562231,0.031727844709390635
664,50.36980804654002,0.016109439446492953,48.847695273878195,0.03174692672771496
665,50.14526313134884,0.016122381619594478,48.7797571527305,0.031766008746039284
666,49.921512374179386,0.016135323792696,48.7116327011258,0.03178509076436361
667,49.69856580799623,0.01614826596579752,48.64332298213055,0.031804172782687934
668,49.47643333482214,0.01616120813889904,48.57482906273579,0.03182325480101225
669,49.25512472468916,0.016174150312000566,48.506152013659836,0.031842336819336584
670,49.034649614615496,0.01618709248510209,48.43729290914974,0.0318614188376609
671,48.8150175076076,0.01620003465820361,48.36825282678007,0.031880500855985226
672,48.59623777168783,0.016212976831305133,48.299032847251006,0.03189958287430955
673,48.378319638948135,0.016225919004406654,48.22963405418404,0.031918664892633876
674,48.16127220462901,0.01623886117750818,48.16005753391668,0.0319377469109582
675,47.94510442622436,0.016251803350609703,48.09030437529543,0.031956828929282526
676,47.729825122612326,0.016264745523711224,48.02037566946752,0.03197591094760685
677,47.51544297321127,0.016277687696812745,47.95027250967127,0.03199499296593117
678,47.30196651716221,0.01629062986991427,47.879995991025254,0.0320140749842555
679,47.0894041525369,0.01630357204301579,47.80954721031646,0.03203315700257982
680,46.8777641355714,0.016316514216117316,47.73892726578705,0.03205223902090414
681,46.66705457992617,0.016329456389218837,47.66813725692054,0.03207132103922847
682,46.45728345597131,0.016342398562320358,47.59717828422686,0.03209040305755279
683,46.24845859009805,0.016355340735421883,47.526051449026646,0.03210948507587712
684,46.040587664056304,0.016368282908523404,47.454757853234625,0.03212856709420144
685,45.83367821431736,0.01638122508162493,47.38329859914282,0.03214764911252577
686,45.62773763146327,0.01639416725472645,47.31167478920248,0.03216673113085009
687,45.4227731596013,0.01640710942782797,47.239887525806274,0.032185813149174416
688,45.218791895804436,0.016420051600929495,47.16793791106941,0.032204895167498734
689,45.01580078957817,0.01643299377403102,47.09582704661091,0.03222397718582306
690,44.81380664235221,0.01644593594713254,47.02355603333439,0.032243059204147384
691,44.612816106998196,0.016458878120234062,46.951125971208846,0.03226214122247171
692,44.412835687373274,0.016471820293335583,46.8785379590492,0.032281223240796034
693,44.21387173788907,0.016484762466437108,46.80579309429695,0.03230030525912036
694,44.01593046310645,0.016497704639538632,46.73289247280109,0.03231938727744468
695,43.81901791735553,0.016510646812640153,46.659837188598814,0.03233846929576901
696,43.62314000438111,0.016523588985741675,46.5866283336969,0.03235755131409333
697,43.42830247701398,0.016536531158843196,46.51326699785328,0.03237663333241765
698,43.23451093686701,0.01654947333194472,46.43975426835896,0.032395715350741976
699,43.04177083405702,0.016562415505046245,46.36609122982068,0.0324147973690663
700,42.850087466951486,0.016575357678147766,46.2922789639441,0.032433879387390625
701,42.65946598194022,0.016588299851249287,46.21831854931761,0.03245296140571495
702,42.46991137323285,0.016601242024350808,46.14421106119705,0.032472043424039275
703,42.28142848268038,0.016614184197452333,46.069957571291205,0.0324911254423636
704,42.09402199962241,0.016627126370553857,45.99555914754845,0.032510207460687925
705,41.90769646075857,0.01664006854365538,45.92101685394419,0.03252928947901225
706,41.72245625004481,0.0166530107167569,45.8463317502696,0.03254837149733657
707,41.53830559861453,0.01666595288985842,45.77150489192147,0.0325674535156609
708,41.35524858472398,0.016678895062959945,45.69653732969365,0.03258653553398522
709,41.173289133722236,0.01669183723606147,45.621430109569474,0.03260561755230954
710,40.99243101804529,0.01670477940916299,45.54618427251582,0.03262469957063387
711,40.81267785723445,0.016717721582264512,45.47080085427899,0.03264378158895819
712,40.63403311797882,0.016730663755366033,45.39528088518174,0.032662863607282516
713,40.456500114181594,0.016743605928467558,45.319625389922514,0.03268194562560684
714,40.28008200705072,0.016756548101569083,45.243835387376166,0.032701027643931166
715,40.10478180521262,0.016769490274670604,45.16791189039678,0.032720109662255484
716,39.93060236484974,0.016782432447772125,45.09185590562216,0.032739191680579816
717,39.75754638986185,0.016795374620873646,45.015668433280965,0.03275827369890413
718,39.585616432050365,0.01680831679397517,44.9393504670012,0.03277735571722846
719,39.414814891326145,0.016821258967076695,44.86290299362167,0.03279643773555278
720,39.24514401594018,0.016834201140178216,44.786326993005176,0.03281551975387711
721,39.07660590273716,0.016847143313279737,44.7096234378544,0.03283460177220143
722,38.90920249743215,0.01686008548638126,44.63279329353015,0.03285368379052576
723,38.742935594909646,0.016873027659482783,44.5558375178721,0.03287276580885008
724,38.57780683954538,0.016885969832584308,44.478757061022286,0.0328918478271744
725,38.413817725550366,0.01689891200568583,44.40155286525093,0.03291092984549873
726,38.25096959733684,0.01691185417878735,44.324225864785674,0.03293001186382305
727,38.08926364990702,0.016924796351888875,44.24677698564281,0.032949093882147375
728,37.92870092926323,0.016937738524990396,44.169207145462245,0.0329681759004717
729,37.7692823328397,0.01695068069809192,44.09151725334472,0.032987257918796024
730,37.61100860995652,0.01696362287119344,44.01370820969269,0.03300633993712035
731,37.45388036229425,0.016976565044294963,43.9357809060539,0.033025421955444674
732,37.297898044390486,0.016989507217396487,43.85773622496831,0.033044503973769
733,37.14306196415725,0.01700244939049801,43.77957503981841,0.03306358599209332
734,36.98937228341912,0.017015391563599533,43.70129821468242,0.03308266801041765
735,36.836829018472585,0.017028333736701054,43.62290660419164,0.033101750028741966
736,36.68543204066544,0.017041275909802575,43.54440105339029,0.03312083204706629
737,36.53518107699704,0.0170542180829041,43.465782397599824,0.033139914065390616
738,36.38607571073856,0.017067160256005624,43.38705146228607,0.03315899608371494
739,36.2381153820735,0.017080102429107145,43.308209062930544,0.033178078102039266
740,36.09129938875771,0.017093044602208667,43.22925600490508,0.03319716012036359
741,35.94562688679954,0.017105986775310188,43.15019308335053,0.033216242138687915
742,35.801096891159155,0.017118928948411712,43.07102108305909,0.03323532415701224
743,35.6577082764675,0.017131871121513237,42.991740778360466,0.033254406175336565
744,35.515459777764114,0.017144813294614758,42.91235293301233,0.03327348819366088
745,35.37434999125392,0.01715775546771628,42.832858300094074,0.03329257021198521
746,35.23437737508298,0.0171706976408178,42.75325762190549,0.03331165223030953
747,35.0955402501326,0.017183639813919325,42.67355162986868,0.03333073424863386
748,34.95783680083197,0.01719658198702085,42.59374104443473,0.03334981626695818
749,34.821265075988855,0.01720952416012237,42.513826574994134,0.03336889828528251
750,34.685822989638204,0.01722246633322389,42.4338089197918,0.03338798030360683
751,34.55150832190867,0.017235408506325413,42.35368876584601,0.03340706232193116
752,34.418318719906694,0.017248350679426937,42.273466788871964,0.03342614434025548
753,34.286251698617974,0.017261292852528462,42.193143653209546,0.0334452263585798
754,34.15530464182593,0.017274235025629983,42.112720011755336,0.033464308376904124
755,34.02547480304725,0.017287177198731504,42.03219650589944,0.03348339039522845
756,33.89675930648425,0.017300119371833025,41.95157376546655,0.033502472413552774
757,33.76915514799364,0.01731306154493455,41.87085240866136,0.0335215544318771
758,33.64265919607186,0.017326003718036075,41.79003304201887,0.03354063645020142
759,33.517268192856264,0.017338945891137596,41.70911626035903,0.03355971846852575
760,33.3929787551423,0.017351888064239117,41.62810264674601,0.03357880048685007
761,33.26978737541654,0.017364830237340638,41.54699277245222,0.0335978825051744
762,33.14769042290505,0.017377772410442163,41.4657871969268,0.033616964523498716
763,33.026684144637066,0.017390714583543687,41.384486467768895,0.03363604654182305
764,32.90676466652379,0.01740365675664521,41.30309112070584,0.033655128560147365
765,32.78792799445185,0.01741659892974673,41.22160167957552,0.03367421057847169
766,32.67017001539159,0.01742954110284825,41.14001865631404,0.033693292596796015
767,32.55348649851959,0.017442483275949775,41.058342550947984,0.03371237461512034
768,32.43787309635553,0.0174554254490513,40.97657385159125,0.033731456633444665
769,32.32332534591285,0.01746836762215282,40.8947130344469,0.03375053865176899
770,32.20983866986315,0.017481309795254342,40.81276056381381,0.033769620670093314
771,32.09740837771421,0.017494251968355863,40.73071689209804,0.03378870268841763
772,31.986029667001183,0.017507194141457388,40.64858245982901,0.033807784706741964
773,31.87569762449098,0.017520136314558912,40.56635769568078,0.03382686672506628
774,31.766407227399327,0.017533078487660433,40.48404301649776,0.03384594874339061
775,31.658153344620434,0.017546020660761955,40.40163882732552,0.03386503076171493
776,31.55093073796907,0.01755896283386348,40.319145521446586,0.033884112780039256
777,31.444734063434993,0.017571905006965,40.23656348042062,0.03390319479836358
778,31.339557872448808,0.017584847180066525,40.15389307412995,0.033922276816687906
779,31.235396613160038,0.017597789353168046,40.07113466082961,0.03394135883501223
780,31.132244631726167,0.017610731526269567,39.988288587202376,0.03396044085333655
781,31.03009617361321,0.01762367369937109,39.90535518841843,0.03397952287166088
782,30.92894538490725,0.017636615872472613,39.822334788200365,0.0339986048899852
783,30.828786313636424,0.017649558045574137,39.73922769889219,0.03401768690830952
784,30.72961291110385,0.01766250021867566,39.65603422153386,0.03403676892663385
785,30.631419033230415,0.01767544239177718,39.57275464594029,0.03405585094495817
786,30.534198441907865,0.017688384564878704,39.48938925078498,0.0340749329632825
787,30.437944806361678,0.01770132673798023,39.40593830368883,0.03409401498160682
788,30.342651704523306,0.01771426891108175,39.32240206131317,0.03411309699993115
789,30.2483126244119,0.01772721108418327,39.23878076945791,0.03413217901825547
790,30.154920965525143,0.017740153257284792,39.155074663164264,0.0341512610365798
791,30.062470040238757,0.017753095430386317,39.07128396682192,0.034170343054904115
792,29.970953075214833,0.01776603760348784,38.98740889428106,0.03418942507322844
793,29.88036321281834,0.017778979776589363,38.90344964896915,0.034208507091552764
794,29.790693512541786,0.017791921949690884,38.81940642401189,0.03422758910987709
795,29.70193695243782,0.017804864122792405,38.73527940235897,0.034246671128201414
796,29.614086430559432,0.01781780629589393,38.6510687569144,0.03426575314652574
797,29.527134766407606,0.017830748468995454,38.56677465067103,0.034284835164850064
798,29.441074702385986,0.017843690642096975,38.48239723684993,0.03430391718317439
799,29.355898905262553,0.017856632815198496,38.39793665904368,0.03432299920149871
800,29.271599967637943,0.017869574988300017,38.313393051364535,0.03434208121982303
801,29.188170409420096,0.017882517161401542,38.228766538596396,0.034361163238147356
802,29.10560267930535,0.017895459334503067,38.14405723635157,0.03438024525647168
803,29.0238891562651,0.017908401507604588,38.05926525123129,0.034399327274796006
804,28.943022151038342,0.01792134368070611,37.97439068099083,0.03441840929312033
805,28.862993907629633,0.01793428585380763,37.889433614708466,0.034437491311444655
806,28.783796604812206,0.017947228026909155,37.80439413295857,0.03445657332976898
807,28.705422357636106,0.01796017020001068,37.71927230798898,0.034475655348093305
808,28.627863218940945,0.0179731123731122,37.63406820390197,0.03449473736641763
809,28.551111180873054,0.01798605454621372,37.548781876839556,0.03451381938474195
810,28.475158176407003,0.017998996719315243,37.46341337517221,0.03453290140306628
811,28.39999608087095,0.018011938892416767,37.37796273969203,0.0345519834213906
812,28.32561671347582,0.01802488106551829,37.29243000380889,0.03457106543971492
813,28.25201183884777,0.018037823238619813,37.20681519375099,0.03459014745803925
814,28.17917316856402,0.018050765411721334,37.12111832876857,0.03460922947636357
815,28.107092362691613,0.018063707584822855,37.03533942134151,0.0346283114946879
816,28.035761031328892,0.01807664975792438,36.94947847739021,0.03464739351301222
817,27.965170736149467,0.018089591931025904,36.86353549649002,0.034666475531336546
818,27.89531299194841,0.018102534104127425,36.77751047208911,0.034685557549660864
819,27.826179268190362,0.018115476277228947,36.691403391729374,0.034704639567985196
820,27.757760990559497,0.018128418450330468,36.605214237271156,0.034723721586309514
821,27.690049542510884,0.018141360623431992,36.51894298512033,0.03474280360463384
822,27.623036266823192,0.018154302796533517,36.43258960645925,0.034761885622958164
823,27.55671246715225,0.018167244969635038,36.34615406748021,0.03478096764128249
824,27.491069409585425,0.01818018714273656,36.25963632962217,0.03480004965960681
825,27.426098324196584,0.018193129315838084,36.17303634981004,0.03481913167793114
826,27.36179040660117,0.018206071488939605,36.08635408069719,0.03483821369625546
827,27.298136819511388,0.01821901366204113,35.999589470910315,0.03485729571457978
828,27.23512869429122,0.01823195583514265,35.912742465296915,0.03487637773290411
829,27.172757132510686,0.01824489800824417,35.82581300517594,0.03489545975122843
830,27.111013207499752,0.018257840181345696,35.73880102858996,0.034914541769552755
831,27.04988796590106,0.018270782354447217,35.651706470560676,0.03493362378787708
832,26.9893724292214,0.018283724527548742,35.56452926334606,0.034952705806201405
833,26.929457595381965,0.018296666700650263,35.477269336700196,0.03497178782452573
834,26.870134440266636,0.018309608873751784,35.38992661813495,0.034990869842850054
835,26.811393919268514,0.01832255104685331,35.30250103318397,0.03500995186117438
836,26.753226968834245,0.018335493219954833,35.214992505668434,0.0350290338794987
837,26.69562450800592,0.018348435393056355,35.127400957964845,0.03504811589782303
838,26.638577439960184,0.018361377566157876,35.039726311274784,0.03506719791614735
839,26.5820766535447,0.018374319739259397,34.95196848589578,0.03508627993447168
840,26.526113024811263,0.01838726191236092,34.86412740149482,0.035105361952795996
841,26.47067741854566,0.018400204085462446,34.7762029773822,0.03512444397112032
842,26.41576068979387,0.018413146258563967,34.68819513278804,0.035143525989444646
843,26.36135368538436,0.01842608843166549,34.60010378713912,0.03516260800776897
844,26.307447245446383,0.01843903060476701,34.511928860337804,0.035181690026093296
845,26.254032204923952,0.018451972777868534,34.42367027304153,0.035200772044417614
846,26.201099395085233,0.01846491495097006,34.3353279469438,0.035219854062741945
847,26.148639645027096,0.01847785712407158,34.2469018050561,0.03523893608106626
848,26.096643783174727,0.0184907992971731,34.15839177199038,0.035258018099390595
849,26.045102638775955,0.018503741470274622,34.06979777424307,0.03527710011771491
850,25.99400704339007,0.018516683643376147,33.98111974047889,0.03529618213603924
851,25.943347832371014,0.01852962581647767,33.89235760181607,0.03531526415436356
852,25.89311584634455,0.018542567989579192,33.803511292111786,0.03533434617268789
853,25.84330193267924,0.018555510162680713,33.71458074824801,0.03535342819101221
854,25.793896946951126,0.018568452335782235,33.62556591041771,0.03537251020933653
855,25.744891754401692,0.01858139450888376,33.536466722411305,0.03539159222766086
856,25.696277231389104,0.018594336681985284,33.44728313190358,0.03541067424598518
857,25.648044266832283,0.018607278855086805,33.358015090740054,0.03542975626430951
858,25.600183763647642,0.018620221028188326,33.268662555223905,0.03544883828263383
859,25.552686640178514,0.018633163201289847,33.17922548640236,0.035467920300958154
860,25.50554383161665,0.01864610537439137,33.08970385035309,0.03548700231928248
861,25.458746291415892,0.018659047547492896,33.00009761847028,0.035506084337606804
862,25.412284992697728,0.018671989720594417,32.91040676775009,0.03552516635593113
863,25.366150929648214,0.01868493189369594,32.82063128107588,0.03554424837425545
864,25.32033511890672,0.01869787406679746,32.73077114750253,0.03556333039257978
865,25.274828600945515,0.018710816239898984,32.640826362540516,0.035582412410904096
866,25.22962244144057,0.01872375841300051,32.55079692843847,0.03560149442922843
867,25.184707732633047,0.01873670058610203,32.460682854465844,0.035620576447552746
868,25.140075594681367,0.01874964275920355,32.37048415719354,0.03563965846587707
869,25.09571717700374,0.018762584932305072,32.28020086077427,0.035658740484201396
870,25.05162365961072,0.018775527105406597,32.18983299722145,0.03567782250252572
871,25.00778625442793,0.01878846927850812,32.09938060668666,0.035696904520850045
872,24.9641962066084,0.018801411451609643,32.008843737736186,0.03571598653917437
873,24.92084479583447,0.018814353624711164,31.918222447625663,0.035735068557498695
874,24.877723337609197,0.01882729579781269,31.827516802573584,0.03575415057582301
875,24.83482318453694,0.01884023797091421,31.736726878032734,0.035773232594147344
876,24.79213572759271,0.018853180144015734,31.64585275896058,0.03579231461247166
877,24.749652397380686,0.018866122317117255,31.554894540086963,0.03581139663079599
878,24.707364665381043,0.018879064490218776,31.46385232618083,0.03583047864912031
879,24.66526404518533,0.0188920066633203,31.37272623231427,0.03584956066744464
880,24.623342093720183,0.018904948836421822,31.28151638412479,0.03586864268576896
881,24.581590412458873,0.018917891009523347,31.190222918075488,0.035887724704093286
882,24.540000648621003,0.018930833182624868,31.09884598171275,0.03590680672241761
883,24.49856449635974,0.01894377535572639,31.00738573392191,0.03592588874074193
884,24.457273697936593,0.018956717528827913,30.91584234518007,0.03594497075906626
885,24.41612004488367,0.018969659701929438,30.824215997807137,0.03596405277739058
886,24.37509537915303,0.01898260187503096,30.73250688621321,0.03598313479571491
887,24.33419159425304,0.01899554404813248,30.640715217144592,0.03600221681403923
888,24.29340063637162,0.019008486221234,30.548841209925715,0.03602129883236355
889,24.25271450548628,0.019021428394335526,30.456885096699402,0.03604038085068788
890,24.212125256460535,0.01903437056743705,30.364847122663512,0.0360594628690122
891,24.171625000126777,0.01904731274053857,30.27272754630468,0.03607854488733653
892,24.13120590435539,0.019060254913640093,30.180526639629395,0.036097626905660846
893,24.090860195109826,0.019073197086741614,30.088244688391235,0.03611670892398518
894,24.050580157487733,0.01908613925984314,29.995881992315816,0.036135790942309495
895,24.01035813674782,0.019099081432944663,29.90343886532133,0.03615487296063383
896,23.97018653932224,0.019112023606046184,29.810915635736873,0.036173954978958145
897,23.930057833814587,0.019124965779147705,29.718312646516196,0.03619303699728247
898,23.88996455198316,0.019137907952249227,29.625630255448993,0.036212119015606795
899,23.849899289709455,0.01915085012535075,29.53286883536775,0.03623120103393112
900,23.80985470795178,0.019163792298452276,29.440028774351514,0.036250283052255444
901,23.769823533683656,0.019176734471553797,29.347110475925664,0.03626936507057976
902,23.7297985608172,0.019189676644655318,29.254114359257738,0.036288447088904094
903,23.689772651111134,0.01920261881775684,29.161040859350106,0.03630752910722841
904,23.649738735063266,0.019215560990858364,29.067890427227535,0.036326611125552744
905,23.609689812787586,0.01922850316395989,28.9746635301222,0.03634569314387706
906,23.569618954875548,0.01924144533706141,28.881360651653228,0.036364775162201386
907,23.529519303241596,0.01925438751016293,28.7879822920033,0.03638385718052571
908,23.489384071952824,0.01926732968326445,28.694528968090285,0.036402939198850036
909,23.449206548042596,0.019280271856365976,28.601001213735184,0.03642202121717436
910,23.408980092308095,0.0192932140294675,28.50739957982532,0.03644110323549868
911,23.36869814009161,0.019306156202569022,28.413724634473564,0.03646018525382301
912,23.328354202045517,0.019319098375670543,28.31997696317315,0.03647926727214733
913,23.287941864880874,0.019332040548772064,28.226157168947505,0.03649834929047166
914,23.24745479209952,0.01934498272187359,28.13226587249658,0.03651743130879598
915,23.20688672470958,0.019357924894975113,28.038303712337427,0.0365365133271203
916,23.166231481924278,0.019370867068076635,27.944271344941342,0.03655559534544463
917,23.125482961843986,0.019383809241178156,27.850169444865426,0.03657467736376895
918,23.08463514212148,0.019396751414279677,27.75599870488011,0.03659375938209328
919,23.043682080610218,0.0194096935873812,27.661759836091534,0.036612841400417595
920,23.002617915995735,0.019422635760482726,27.567453568059317,0.03663192341874193
921,22.961436868409876,0.019435577933584247,27.473080648909622,0.036651005437066245
922,22.920133240027933,0.019448520106685768,27.378641845443042,0.036670087455390576
923,22.878701415648642,0.019461462279787293,27.284137943238033,0.036689169473714894
924,22.83713586325696,0.019474404452888814,27.18956974674884,0.03670825149203922
925,22.795431134569384,0.01948734662599034,27.094938079399046,0.036727333510363544
926,22.75358186556211,0.01950028879909186,27.00024378366981,0.03674641552868787
927,22.711582776981686,0.01951323097219338,26.905487721183068,0.036765497547012194
928,22.66942867483825,0.019526173145294905,26.81067077277968,0.03678457956533652
929,22.627114450881283,0.019539115318396427,26.715793838592703,0.03680366158366084
930,22.58463508305776,0.01955205749149795,26.62085783811515,0.03682274360198516
931,22.541985635952905,0.019564999664599472,26.525863710262996,0.03684182562030949
932,22.49916126121316,0.019577941837700993,26.430812413432815,0.03686090763863381
933,22.45615719795164,0.019590884010802518,26.3357049255542,0.036879989656958136
934,22.412968773135972,0.019603826183904043,26.24054224413704,0.03689907167528246
935,22.369591401958374,0.019616768357005564,26.145325386313676,0.036918153693606785
936,22.32602058818804,0.019629710530107085,26.050055388875503,0.03693723571193111
937,22.282251924505985,0.019642652703208606,25.954733308304682,0.036956317730255435
938,22.238281092821918,0.01965559487631013,25.859360220800298,0.03697539974857976
939,22.194103864573687,0.019668537049411655,25.763937222299315,0.03699448176690408
940,22.14971610100881,0.019681479222513176,25.668465428492127,0.03701356378522841
941,22.105113753448254,0.019694421395614697,25.57294597483327,0.03703264580355273
942,22.06029286353269,0.01970736356871622,25.477380016546,0.03705172782187706
943,22.01524956345084,0.019720305741817743,25.381768728622337,0.03707080984020138
944,21.96998007615025,0.019733247914919268,25.286113305817203,0.0370898918585257
945,21.924480715530308,0.01974619008802079,25.19041496263758,0.03710897387685003
946,21.878747886617614,0.01975913226112231,25.09467493332628,0.03712805589517435
947,21.8327780857237,0.01977207443422383,24.998894471840124,0.037147137913498676
948,21.786567900585148,0.019785016607325356,24.903074851823217,0.037166219931822994
949,21.740114010486078,0.01979795878042688,24.80721736657432,0.037185301950147326
950,21.693413186363134,0.0198109009535284,24.711323329009765,0.037204383968471644
951,21.646462290892803,0.019823843126629923,24.615394071619864,0.037223465986795976
952,21.59925827856145,0.019836785299731444,24.51943094642133,0.03724254800512029
953,21.551798195717737,0.019849727472832968,24.423435324903238,0.03726163002344462
954,21.504079180607743,0.019862669645934493,24.327408597968393,0.03728071204176894
955,21.456098463392703,0.019875611819036014,24.231352175869297,0.03729979406009327
956,21.407853366149396,0.019888553992137535,24.13526748813863,0.03731887607841759
957,21.359341302853363,0.019901496165239056,24.0391559835148,0.03733795809674191
958,21.31055977934495,0.01991443833834058,23.94301912986186,0.03735704011506624
959,21.261506393278207,0.019927380511442105,23.84685841408489,0.03737612213339056
960,21.212178834052718,0.019940322684543627,23.750675342039187,0.03739520415171489
961,21.162574882728478,0.019953264857645148,23.654471438435493,0.03741428617003921
962,21.112692411923845,0.01996620703074667,23.558248246738852,0.037433368188363535
963,21.062529385696678,0.019979149203848193,23.462007329063425,0.03745245020668786
964,21.01208385940879,0.019992091376949718,23.365750266061514,0.037471532225012184
965,20.961353979573598,0.02000503355005124,23.269478656807728,0.03749061424333651
966,20.9103379836873,0.02001797572315276,23.173194118678314,0.03750969626166083
967,20.859034200043528,0.02003091789625428,23.07689828722496,0.03752877827998516
968,20.80744104753162,0.020043860069355806,22.980592816044506,0.03754786029830948
969,20.755557035418608,0.02005680224245733,22.884279376642557,0.03756694231663381
970,20.703380763115,0.02006974441555885,22.787959658293463,0.037586024334958126
971,20.650910919924435,0.020082686588660373,22.691635367894182,0.03760510635328245
972,20.59814628477741,0.020095628761761897,22.595308229814417,0.037624188371606776
973,20.545085725949132,0.02010857093486342,22.498979985741155,0.0376432703899311
974,20.491728200761518,0.020121513107964943,22.40265239451895,0.037662352408255426
975,20.438072755269747,0.020134455281066464,22.306327231985307,0.037681434426579744
976,20.384118523932944,0.020147397454167985,22.210006290801203,0.037700516444904075
977,20.329864729269897,0.02016033962726951,22.11369138027763,0.03771959846322839
978,20.275310681499178,0.02017328180037103,22.01738432619661,0.037738680481552725
979,20.220455778164176,0.020186223973472556,21.921086970628803,0.03775776249987704
980,20.16529950374323,0.020199166146574077,21.824801171745424,0.03777684451820137
981,20.109841429244696,0.020212108319675598,21.728528803626894,0.03779592653652569
982,20.054081211787476,0.020225050492777123,21.63227175606618,0.03781500855485002
983,19.998018594166734,0.020237992665878647,21.536031934368495,0.03783409057317434
984,19.94165340440535,0.02025093483898017,21.439811259146158,0.03785317259149867
985,19.884985555290868,0.02026387701208169,21.3436116661097,0.03787225460982299
986,19.828015043898382,0.02027681918518321,21.247435105854603,0.03789133662814731
987,19.77074195109944,0.020289761358284735,21.15128354364364,0.03791041864647164
988,19.713166441056934,0.02030270353138626,21.055158959185984,0.03792950066479596
989,19.655288760706533,0.02031564570448778,20.95906334641119,0.037948582683120284
990,19.59710923922426,0.020328587877589302,20.86299871324039,0.03796766470144461
991,19.538628287480893,0.020341530050690823,20.766967081352657,0.037986746719768934
992,19.479846397483144,0.020354472223792348,20.67097048594827,0.03800582873809326
993,19.42076414180168,0.020367414396893872,20.575010975507677,0.03802491075641758
994,19.361382172986364,0.020380356569995393,20.47909061154725,0.03804399277474191
995,19.301701222968646,0.020393298743096915,20.383211468370995,0.038063074793066226
996,19.241722102451586,0.020406240916198436,20.28737563281897,0.03808215681139056
997,19.181445700287345,0.02041918308929996,20.191585204012316,0.038101238829714876
998,19.120872982842688,0.020432125262401485,20.09584229309422,0.03812032084803921
999,19.06000499335232,0.020445067435503006,20.0001490229686,0.038139402866363525


==> visu/old/tikz_csvs_diagonal_force/hist_1e-08/hist.csv <==
,id,experiment_id,error_l2,error_linfty
0,0,00388,0.009530993178486824,0.023344874382019043
1,1,00068,0.005686785094439983,0.011946380138397217
2,2,00028,0.008069628849625587,0.01790177822113037
3,3,00048,0.01128513365983963,0.0248793363571167
4,4,00368,0.01046682521700859,0.027759194374084473
5,5,00188,0.0103391008451581,0.028406798839569092
6,6,00008,0.013212636113166809,0.0306473970413208
7,7,00128,0.0118007343262434,0.025431811809539795
8,8,00148,0.010597375221550465,0.023907065391540527
9,9,00168,0.005806709174066782,0.015496253967285156
10,10,00108,0.01402516383677721,0.03432375192642212
11,11,00328,0.011387135833501816,0.024101853370666504
12,12,00348,0.011217474937438965,0.02200925350189209
13,13,00248,0.011127925477921963,0.02443140745162964
14,14,00088,0.009038195013999939,0.023400306701660156
15,15,00208,0.004873864818364382,0.01022803783416748
16,16,00228,0.009248034097254276,0.024942517280578613
17,17,00268,0.007449374534189701,0.019077658653259277
18,18,00288,0.01277613639831543,0.028657376766204834
19,19,00308,0.0057456945069134235,0.011506259441375732


==> visu/old/tikz_csvs_diagonal_force/hist_1e-08/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid
0,52.50620419358437,0.004873864818364382,18.55281795563331,0.01022803783416748
1,52.692005027687344,0.004883025277842273,18.613846847577065,0.010252157668093662
2,52.87698729815125,0.0048921857373201635,18.674513419681404,0.010276277502019843
3,53.06114168853918,0.0049013461967980535,18.734815092543215,0.010300397335946024
4,53.24445899612636,0.004910506656275944,18.794749351647596,0.010324517169872203
5,53.426930133722855,0.004919667115753835,18.854313747944573,0.010348637003798384
6,53.60854613147912,0.004928827575231726,18.91350589841201,0.010372756837724565
7,53.789298138673594,0.004937988034709617,18.972323486604722,0.010396876671650747
8,53.969177425482336,0.004947148494187508,19.03076426318954,0.010420996505576928
9,54.148175384729655,0.004956308953665398,19.088826046466206,0.010445116339503107
10,54.326283533619836,0.004965469413143289,19.14650672287399,0.010469236173429288
11,54.503493515449215,0.00497462987262118,19.203804247483898,0.01049335600735547
12,54.67979710129826,0.0049837903320990706,19.260716644476314,0.01051747584128165
13,54.855186191703076,0.0049929507915769614,19.317242007604015,0.010541595675207831
14,55.029652818306324,0.005002111251054852,19.37337850064039,0.010565715509134013
15,55.20318914548651,0.005011271710532742,19.42912435781276,0.010589835343060192
16,55.375787471965744,0.005020432170010633,19.484477884220787,0.010613955176986373
17,55.547440232395296,0.005029592629488524,19.53943745623972,0.010638075010912554
18,55.71813999891856,0.005038753088966415,19.594001521908496,0.010662194844838735
19,55.887879482711185,0.005047913548444306,19.648168601302594,0.010686314678764916
20,56.05665153549758,0.005057074007922196,19.70193728689154,0.010710434512691097
21,56.224449151044055,0.005066234467400087,19.75530624388094,0.010734554346617277
22,56.39126546662734,0.005075394926877978,19.808274210539118,0.010758674180543458
23,56.55709376447898,0.0050845553863558685,19.860839998508066,0.010782794014469639
24,56.72192747320459,0.005093715845833759,19.913002493098897,0.01080691384839582
25,56.885760169177786,0.00510287630531165,19.964760653571503,0.010831033682322001
26,57.048585577908554,0.00511203676478954,20.016113513398587,0.010855153516248182
27,57.210397575385706,0.005121197224267431,20.067060180513835,0.010879273350174362
28,57.37119018939264,0.005130357683745322,20.117599837544336,0.010903393184100543
29,57.53095760079667,0.005139518143223213,20.167731742027094,0.010927513018026724
30,57.689694144811085,0.005148678602701104,20.21745522660972,0.010951632851952905
31,57.84739431222989,0.005157839062178994,20.26676969923517,0.010975752685879086
32,58.00405275063492,0.005166999521656885,20.315674643310572,0.010999872519805267
33,58.15966426557462,0.0051761599811347755,20.364169617860167,0.011023992353731447
34,58.314223821714606,0.005185320440612666,20.412254257662234,0.011048112187657628
35,58.46772654395959,0.005194480900090557,20.459928273370114,0.011072232021583809
36,58.62016771854624,0.005203641359568448,20.507191451617285,0.01109635185550999
37,58.771542794106715,0.005212801819046338,20.5540436551065,0.011120471689436171
38,58.921847382702694,0.005221962278524229,20.60048482268301,0.011144591523362352
39,59.071077260829554,0.00523112273800212,20.6465149693919,0.011168711357288532
40,59.219228370390304,0.005240283197480011,20.69213418651952,0.011192831191214713
41,59.36629681963933,0.005249443656957902,20.737342641619083,0.011216951025140894
42,59.51227888409525,0.005258604116435792,20.782140578520487,0.011241070859067075
43,59.657171007423145,0.0052677645759136825,20.826528317324325,0.011265190692993256
44,59.80096980228528,0.005276925035391573,20.8705062543802,0.011289310526919437
45,59.94367205116083,0.005286085494869464,20.914074862249336,0.011313430360845617
46,60.085274707133756,0.005295245954347355,20.95723468965165,0.011337550194771798
47,60.22577489464886,0.005304406413825246,20.999986361397156,0.011361670028697979
48,60.36516991023599,0.005313566873303136,21.042330578302014,0.01138578986262416
49,60.50345722320182,0.005322727332781027,21.08426811708904,0.011409909696550341
50,60.64063447628926,0.005331887792258918,21.12579983027299,0.011434029530476522
51,60.77669948630431,0.005341048251736809,21.16692664603049,0.011458149364402702
52,60.91165024471001,0.0053502087112146995,21.207649568054904,0.011482269198328883
53,61.045484918187505,0.0053593691706925895,21.247969675396014,0.011506389032255064
54,61.17820184916406,0.00536852963017048,21.287888122284826,0.011530508866181245
55,61.30979955630757,0.005377690089648371,21.32740613794342,0.011554628700107426
56,61.44027673498792,0.005386850549126262,21.36652502638006,0.011578748534033607
57,61.56963225770465,0.005396011008604153,21.405246166169658,0.011602868367959786
58,61.69786517448095,0.005405171468082044,21.4435710102197,0.011626988201885968
59,61.824974713223924,0.005414331927559934,21.48150108552168,0.011651108035812149
60,61.950960280050936,0.005423492387037825,21.51903799288832,0.01167522786973833
61,62.0758214595819,0.005432652846515716,21.556183406676602,0.011699347703664511
62,62.19955801519758,0.0054418133059936065,21.592939074496712,0.011723467537590692
63,62.32216988926368,0.005450973765471497,21.62930681690717,0.011747587371516871
64,62.44365720332062,0.005460134224949387,21.66528852709612,0.011771707205443053
65,62.56402025823924,0.005469294684427278,21.70088617054909,0.011795827039369234
66,62.68325953434181,0.005478455143905169,21.736101784703244,0.011819946873295415
67,62.801375691488985,0.00548761560338306,21.770937478588344,0.011844066707221596
68,62.91836956913202,0.005496776062860951,21.80539543245459,0.011868186541147777
69,63.03424218633079,0.005505936522338842,21.83947789738743,0.011892306375073956
70,63.14899474173715,0.005515096981816732,21.873187194909644,0.011916426209000137
71,63.26262861354391,0.005524257441294623,21.90652571657064,0.011940546042926319
72,63.3751453593992,0.0055334179007725135,21.939495923523463,0.0119646658768525
73,63.48654671628651,0.005542578360250404,21.972100346089317,0.01198878571077868
74,63.59683460037016,0.005551738819728295,22.004341583310143,0.012012905544704862
75,63.70601110680639,0.005560899279206185,22.03622230248915,0.012037025378631041
76,63.814078509520044,0.005570059738684076,22.06774523871966,0.012061145212557222
77,63.92103926094694,0.005579220198161967,22.09891319440239,0.012085265046483403
78,64.02689599174184,0.005588380657639858,22.129729038751343,0.012109384880409585
79,64.13165151045226,0.005597541117117749,22.160195707288604,0.012133504714335766
80,64.23530880315828,0.00560670157659564,22.19031620132811,0.012157624548261945
81,64.33787103307793,0.0056158620360735306,22.22009358744866,0.012181744382188126
82,64.4393415401389,0.0056250224955514206,22.249530996956445,0.012205864216114307
83,64.53972384051626,0.0056341829550293114,22.278631625337077,0.012229984050040488
84,64.63902162613637,0.005643343414507202,22.307398731697663,0.01225410388396667
85,64.73723876414716,0.005652503873985093,22.33583563819879,0.01227822371789285
86,64.834379296355,0.005661664333462983,22.363945729476875,0.012302343551819032
87,64.93044743862791,0.005670824792940874,22.391732452057,0.012326463385745213
88,65.02544758026569,0.005679985252418765,22.41919931375644,0.012350583219671392
89,65.1193842833371,0.005689145711896656,22.446349883079193,0.012374703053597573
90,65.21226228198374,0.005698306171374547,22.473187788601578,0.012398822887523754
91,65.30408648169151,0.005707466630852438,22.49971671834928,0.012422942721449936
92,65.39486195852923,0.0057166270903303285,22.52594041916598,0.012447062555376115
93,65.48459395835495,0.0057257875498082185,22.551862696073833,0.012471182389302296
94,65.57328789599023,0.005734948009286109,22.577487411625974,0.012495302223228477
95,65.66094935436199,0.005744108468764,22.602818485251348,0.012519422057154658
96,65.74758408361303,0.005753268928241891,22.627859892592028,0.01254354189108084
97,65.8331980001807,0.005762429387719782,22.65261566483333,0.01256766172500702
98,65.91779718584426,0.005771589847197672,22.677089888026828,0.012591781558933202
99,66.00138788674126,0.005780750306675563,22.70128670240668,0.012615901392859381
100,66.08397651235282,0.005789910766153454,22.725210301699306,0.012640021226785562
101,66.16556963445859,0.005799071225631345,22.748864932426823,0.012664141060711743
102,66.2461739860611,0.0058082316851092355,22.772254893204355,0.012688260894637924
103,66.32579646028015,0.005817392144587126,22.79538453403146,0.012712380728564105
104,66.40444410921732,0.005826552604065016,22.818258255578005,0.012736500562490285
105,66.48212414279114,0.005835713063542907,22.840880508464625,0.012760620396416466
106,66.55884392754264,0.005844873523020798,22.863255792538002,0.012784740230342647
107,66.63461098541234,0.005854033982498689,22.88538865614128,0.012808860064268828
108,66.70943299248839,0.005863194441976579,22.907283695379732,0.01283297989819501
109,66.7833177777264,0.00587235490145447,22.92894555338206,0.01285709973212119
110,66.8562733216413,0.005881515360932361,22.950378919557387,0.012881219566047371
111,66.9283077549715,0.005890675820410252,22.971588528848333,0.01290533939997355
112,66.99942935731568,0.0058998362798881425,22.992579160980274,0.012929459233899732
113,67.06964655574254,0.005908996739366033,23.01335563970713,0.012953579067825913
114,67.13896792337393,0.005918157198843924,23.033922832053836,0.012977698901752094
115,67.20740217794159,0.005927317658321814,23.054285647555712,0.013001818735678275
116,67.27495818031797,0.005936478117799705,23.07444903749504,0.013025938569604455
117,67.34164493302143,0.005945638577277596,23.094417994134993,0.013050058403530636
118,67.40747157869623,0.005954799036755487,23.11419754995118,0.013074178237456817
119,67.47244739856751,0.005963959496233377,23.133792776861,0.013098298071382998
120,67.53658181087211,0.005973119955711268,23.153208785451078,0.013122417905309179
121,67.59988436926488,0.005982280415189159,23.172450724202953,0.01314653773923536
122,67.66236476120172,0.0059914408746670495,23.191523778717205,0.013170657573161541
123,67.72403280629887,0.00600060133414494,23.210433170936383,0.01319477740708772
124,67.78489845466974,0.006009761793622831,23.229184158366746,0.013218897241013902
125,67.84497178523898,0.006018922253100722,23.247782033299128,0.013243017074940083
126,67.90426300403435,0.006028082712578612,23.266232122029223,0.013267136908866264
127,67.96278244245732,0.006037243172056503,23.28453978407732,0.013291256742792445
128,68.0205405555321,0.006046403631534394,23.302710411407777,0.013315376576718625
129,68.07754792013392,0.006055564091012285,23.32074942764846,0.013339496410644806
130,68.13381523319705,0.006064724550490176,23.338662287310356,0.013363616244570987
131,68.18935330990269,0.006073885009968066,23.356454475007375,0.013387736078497168
132,68.24417308184749,0.0060830454694459565,23.374131504676875,0.013411855912423349
133,68.29828559519284,0.006092205928923847,23.391698918800692,0.01343597574634953
134,68.35170200879587,0.006101366388401738,23.40916228762721,0.013460095580275711
135,68.40443359232171,0.006110526847879629,23.426527208394457,0.01348421541420189
136,68.45649172433869,0.00611968730735752,23.443799304554446,0.013508335248128072
137,68.50788789039576,0.006128847766835411,23.460984224998974,0.013532455082054253
138,68.55863368108334,0.006138008226313301,23.47808764328698,0.013556574915980434
139,68.6087407900778,0.006147168685791192,23.495115256873767,0.013580694749906615
140,68.65822101217015,0.006156329145269083,23.512072786342074,0.013604814583832794
141,68.70708624127901,0.0061654896047469735,23.528965974635256,0.013628934417758976
142,68.75534846844916,0.0061746500642248636,23.545800586292813,0.013653054251685157
143,68.80301977983508,0.006183810523702754,23.56258240668818,0.013677174085611338
144,68.85011235467096,0.006192970983180645,23.57931724126926,0.013701293919537519
145,68.89663846322692,0.006202131442658536,23.59601091480147,0.0137254137534637
146,68.94261046475228,0.006211291902136427,23.612669270613836,0.013749533587389881
147,68.98804080540634,0.006220452361614318,23.629298169847882,0.01377365342131606
148,69.03294201617712,0.006229612821092209,23.645903490709816,0.013797773255242242
149,69.07732671078831,0.006238773280570099,23.662491127725858,0.013821893089168423
150,69.12120758359542,0.00624793374004799,23.679066991000955,0.013846012923094604
151,69.16459740747112,0.0062570941995258806,23.695637005481053,0.013870132757020785
152,69.20750903168052,0.0062662546590037714,23.712207110218923,0.013894252590946964
153,69.24995537974684,0.0062754151184816614,23.728783257643776,0.013918372424873145
154,69.29194944730801,0.006284575577959552,23.74537141283461,0.013942492258799326
155,69.33350429996443,0.006293736037437443,23.76197755279765,0.013966612092725508
156,69.3746330711187,0.006302896496915334,23.77860766574765,0.013990731926651689
157,69.41534895980772,0.006312056956393225,23.795267750393506,0.01401485176057787
158,69.45566522852748,0.006321217415871116,23.81196381522793,0.014038971594504051
159,69.49559520105127,0.006330377875349007,23.828701877821544,0.01406309142843023
160,69.53515226024176,0.006339538334826897,23.84548796412133,0.014087211262356411
161,69.57434984585694,0.006348698794304788,23.862328107753477,0.014111331096282593
162,69.61320145235152,0.0063578592537826785,23.879228349330898,0.014135450930208774
163,69.65172062667304,0.006367019713260569,23.896194735765224,0.014159570764134953
164,69.6899209660539,0.006376180172738459,23.91323331958352,0.014183690598061134
165,69.72781611579977,0.00638534063221635,23.930350158249723,0.014207810431987315
166,69.76541976707453,0.006394501091694241,23.947551313490813,0.014231930265913496
167,69.80274565468247,0.006403661551172132,23.964842850627843,0.014256050099839677
168,69.83980755484816,0.006412822010650023,23.982230837911835,0.014280169933765859
169,69.8766192829947,0.006421982470127914,23.99972134586453,0.01430428976769204
170,69.9131946915201,0.006431142929605805,24.017320446624122,0.01432840960161822
171,69.94954766757348,0.006440303389083695,24.035034213295916,0.014352529435544402
172,69.9856921308302,0.0064494638485615855,24.052868719307977,0.014376649269470581
173,70.02164203126745,0.006458624308039476,24.07083003777183,0.014400769103396762
174,70.05741134694026,0.006467784767517367,24.08892424084811,0.014424888937322944
175,70.0930140817585,0.006476945226995257,24.10715739911727,0.014449008771249123
176,70.12846426326543,0.006486105686473148,24.125535580955347,0.014473128605175304
177,70.16377594041792,0.006495266145951039,24.144064851914695,0.014497248439101485
178,70.19896318136941,0.00650442660542893,24.162751274109816,0.014521368273027666
179,70.23404007125541,0.006513587064906821,24.181600905608157,0.014545488106953847
180,70.26902070998239,0.006522747524384712,24.20061979982596,0.014569607940880028
181,70.30391921002055,0.0065319079838626025,24.219814004929038,0.01459372777480621
182,70.3387496942005,0.0065410684433404925,24.239189563238572,0.01461784760873239
183,70.37352629351469,0.006550228902818383,24.258752510641813,0.014641967442658572
184,70.40826314492395,0.006559389362296274,24.278508876007663,0.014666087276584751
185,70.44297438916945,0.006568549821774165,24.298464680607207,0.014690207110510932
186,70.47767416859064,0.006577710281252055,24.318625937539,0.014714326944437113
187,70.51237662494937,0.006586870740729946,24.338998651159127,0.014738446778363293
188,70.54709589726102,0.006596031200207837,24.35958881651604,0.014762566612289474
189,70.58184611963259,0.006605191659685728,24.380402418790087,0.014786686446215655
190,70.61664141910856,0.006614352119163619,24.40144543273761,0.014810806280141836
191,70.6514959135246,0.0066235125786415095,24.422723822139623,0.014834926114068017
192,70.68642370936976,0.0066326730381194,24.44424353925502,0.014859045947994198
193,70.72143889965747,0.00664183349759729,24.46601052427814,0.01488316578192038
194,70.7565555618057,0.006650993957075181,24.48803070480078,0.01490728561584656
195,70.79178775552666,0.006660154416553072,24.51030999527836,0.01493140544977274
196,70.82714952072658,0.006669314876030963,24.532854296500435,0.014955525283698921
197,70.86265487541571,0.006678475335508853,24.55566949506514,0.014979645117625102
198,70.89831781362915,0.006687635794986744,24.578761462857845,0.015003764951551282
199,70.93415230335857,0.006696796254464635,24.60213605653357,0.015027884785477463
200,70.9701722844956,0.006705956713942526,24.625799117003368,0.015052004619403644
201,71.00639166678684,0.0067151171734204165,24.649756468924338,0.015076124453329825
202,71.04282432780109,0.006724277632898307,24.67401392019338,0.015100244287256006
203,71.07948411090905,0.006733438092376198,24.698577261444395,0.015124364121182187
204,71.11638482327591,0.006742598551854088,24.723452265548936,0.015148483955108368
205,71.15354023386692,0.006751759011331979,24.748644687120223,0.01517260378903455
206,71.19096407146664,0.00676091947080987,24.77416026202024,0.01519672362296073
207,71.22867002271197,0.006770079930287761,24.800004706870062,0.01522084345688691
208,71.26667173013907,0.006779240389765651,24.826183718563026,0.015244963290813091
209,71.30498279024509,0.006788400849243542,24.852702973780833,0.015269083124739272
210,71.3436167515643,0.006797561308721433,24.879568128512297,0.015293202958665451
211,71.38258711275934,0.0068067217681993235,24.906784817574724,0.015317322792591632
212,71.42190732072791,0.006815882227677214,24.934358654137807,0.015341442626517814
213,71.46159076872488,0.006825042687155105,24.962295229249726,0.015365562460443995
214,71.50165079450032,0.006834203146632996,24.99060011136558,0.015389682294370176
215,71.54210067845369,0.006843363606110887,25.01927884587785,0.015413802128296357
216,71.58295364180456,0.006852524065588777,25.04833695464874,0.015437921962222538
217,71.62422284477968,0.006861684525066668,25.077779935544388,0.01546204179614872
218,71.66592138481715,0.006870844984544559,25.107613261970712,0.0154861616300749
219,71.70806229478794,0.006880005444022449,25.137842382410696,0.01551028146400108
220,71.7506585412342,0.00688916590350034,25.168472719963223,0.01553440129792726
221,71.79372302262601,0.006898326362978231,25.199509671882904,0.015558521131853442
222,71.83726856763508,0.0069074868224561214,25.230958609121238,0.015582640965779621
223,71.88130793342731,0.006916647281934012,25.26282487586853,0.015606760799705802
224,71.92585380397297,0.006925807741411903,25.29511378909668,0.015630880633631983
225,71.9709187883758,0.006934968200889794,25.32783063810261,0.015655000467558165
226,72.01651541922044,0.006944128660367685,25.36098068405224,0.015679120301484346
227,72.06265615093896,0.006953289119845575,25.394569159524703,0.015703240135410527
228,72.10935335819623,0.006962449579323466,25.428601268056926,0.015727359969336708
229,72.15661933429456,0.006971610038801357,25.463082183688094,0.01575147980326289
230,72.2044662895977,0.006980770498279247,25.498017050504195,0.01577559963718907
231,72.25290634997442,0.006989930957757138,25.53341098218221,0.015799719471115248
232,72.30195155526172,0.0069990914172350285,25.569269061534005,0.01582383930504143
233,72.35161385774772,0.007008251876712919,25.605596340049587,0.01584795913896761
234,72.40190512067481,0.00701741233619081,25.64239783743981,0.01587207897289379
235,72.45283711676271,0.007026572795668701,25.679678541178163,0.015896198806819972
236,72.50442152675168,0.007035733255146592,25.71744340604163,0.015920318640746153
237,72.55666993796639,0.007044893714624483,25.75569735365047,0.015944438474672334
238,72.60959384289963,0.007054054174102373,25.794445272006637,0.015968558308598516
239,72.66320463781742,0.007063214633580264,25.833692015030934,0.015992678142524697
240,72.71751362138399,0.007072375093058155,25.87344240209854,0.016016797976450878
241,72.77253199330794,0.007081535552536045,25.913701217572903,0.01604091781037706
242,72.82827085300906,0.0070906960120139355,25.9544732103378,0.01606503764430324
243,72.88474119830612,0.007099856471491826,25.995763093327454,0.01608915747822942
244,72.94195392412573,0.007109016930969717,26.037575543054587,0.016113277312155602
245,72.99991982123184,0.007118177390447608,26.079915199136167,0.016137397146081783
246,73.05864957497693,0.007127337849925499,26.122786663816992,0.01616151698000796
247,73.11815376407372,0.00713649830940339,26.166194501490555,0.016185636813934142
248,73.17844285938862,0.007145658768881281,26.21014323821759,0.016209756647860323
249,73.23952722275602,0.007154819228359172,26.254637361241606,0.016233876481786504
250,73.3014171058139,0.007163979687837062,26.299681318501822,0.016257996315712685
251,73.36412264886096,0.0071731401473149525,26.345279518142963,0.016282116149638867
252,73.42765387973463,0.0071823006067928425,26.39143632802213,0.016306235983565048
253,73.49202071271087,0.007191461066270733,26.43815607521237,0.01633035581749123
254,73.55723294742472,0.007200621525748624,26.485443045502976,0.01635447565141741
255,73.62330026781281,0.007209781985226515,26.533301482896455,0.016378595485343588
256,73.69023224107643,0.007218942444704406,26.581735589101893,0.01640271531926977
257,73.75803831666659,0.007228102904182297,26.630749523024765,0.01642683515319595
258,73.82672782528986,0.007237263363660188,26.68034740025308,0.01645095498712213
259,73.89630997793564,0.007246423823138079,26.73053329253967,0.016475074821048312
260,73.96679386492464,0.0072555842826159695,26.78131122728066,0.016499194654974493
261,74.03818845497842,0.0072647447420938595,26.83268518698995,0.016523314488900674
262,74.11050259431026,0.00727390520157175,26.88465910876963,0.016547434322826855
263,74.18374500573685,0.00728306566104964,26.937236883776368,0.016571554156753036
264,74.25792428781119,0.007292226120527531,26.990422356683506,0.016595673990679218
265,74.3330489139764,0.007301386580005422,27.04421932513899,0.0166197938246054
266,74.40912723174027,0.007310547039483313,27.0986315392189,0.01664391365853158
267,74.48616746187096,0.007319707498961204,27.153662700876684,0.01666803349245776
268,74.56417769761313,0.007328867958439095,27.20931646338792,0.016692153326383942
269,74.64316590392484,0.007338028417916986,27.265596430790605,0.016716273160310123
270,74.72313991673511,0.0073471888773948765,27.322506157320927,0.0167403929942363
271,74.80410744222182,0.007356349336872767,27.38004914684449,0.016764512828162482
272,74.88607605611008,0.007365509796350657,27.43822885228293,0.016788632662088663
273,74.96905320299086,0.007374670255828548,27.49704867503588,0.016812752496014844
274,75.0530461956598,0.007383830715306439,27.556511964398382,0.016836872329941025
275,75.13806221447605,0.007392991174784329,27.61662201697351,0.016860992163867206
276,75.22410830674112,0.00740215163426222,27.677382076080413,0.016885111997793387
277,75.3111913860975,0.007411312093740111,27.73879533115759,0.01690923183171957
278,75.39931823194699,0.007420472553218002,27.800864917161594,0.01693335166564575
279,75.48849548888865,0.007429633012695893,27.863593913960887,0.016957471499571927
280,75.57872966617606,0.0074387934721737835,27.926985345725186,0.01698159133349811
281,75.67002713719405,0.007447953931651674,27.99104218031,0.01700571116742429
282,75.76239413895452,0.007457114391129565,28.055767328636623,0.01702983100135047
283,75.85583677161105,0.007466274850607455,28.12116364406745,0.01705395083527665
284,75.95036099799293,0.007475435310085346,28.187233921776798,0.017078070669202833
285,76.04597264315717,0.007484595769563237,28.25398089811699,0.017102190503129014
286,76.14267739395973,0.007493756229041127,28.32140724998019,0.017126310337055195
287,76.24048079864464,0.007502916688519018,28.38951559415557,0.017150430170981376
288,76.33938826645176,0.007512077147996909,28.45830848668213,0.017174550004907557
289,76.43940506724216,0.0075212376074748,28.52778842219731,0.01719866983883374
290,76.54053633114187,0.007530398066952691,28.597957833281097,0.01722278967275992
291,76.64278704820288,0.0075395585264305814,28.668819089796152,0.0172469095066861
292,76.7461620680822,0.007548718985908472,28.74037449822364,0.01727102934061228
293,76.85066609973777,0.007557879445386363,28.8126263009952,0.017295149174538463
294,76.95630371114184,0.007567039904864253,28.885576675820783,0.01731926900846464
295,77.06307932901139,0.007576200364342144,28.959227735012863,0.01734338884239082
296,77.17099723855516,0.007585360823820035,29.03358152480666,0.017367508676317003
297,77.2800615832375,0.007594521283297925,29.108640024676948,0.017391628510243184
298,77.39027636455862,0.007603681742775816,29.18440514665123,0.017415748344169365
299,77.50164544185094,0.007612842202253707,29.26087873461957,0.017439868178095546
300,77.61417253209169,0.007622002661731598,29.338062563641124,0.017463988012021727
301,77.72786120973112,0.0076311631212094885,29.415958339247588,0.017488107845947908
302,77.8427149065368,0.007640323580687379,29.49456769674365,0.01751222767987409
303,77.95873691145283,0.00764948404016527,29.573892200504545,0.017536347513800267
304,78.07593037047462,0.007658644499643161,29.653933343271028,0.017560467347726448
305,78.19429828653885,0.007667804959121051,29.734692545441696,0.01758458718165263
306,78.31384351942795,0.007676965418598942,29.81617115436311,0.01760870701557881
307,78.43456878568925,0.007686125878076833,29.898370443617537,0.01763282684950499
308,78.5564766585691,0.007695286337554723,29.981291612308826,0.017656946683431173
309,78.67956956796041,0.007704446797032614,30.064935784346414,0.017681066517357354
310,78.80384980036489,0.007713607256510505,30.14930400772767,0.017705186351283535
311,78.92931949886867,0.0077227677159883955,30.234397253818823,0.017729306185209716
312,79.05598066313186,0.007731928175466286,30.320216416634604,0.017753426019135897
313,79.18383514939123,0.007741088634944177,30.406762312116946,0.017777545853062078
314,79.31288467047628,0.007750249094422068,30.49403567741274,0.01780166568698826
315,79.44313079583819,0.007759409553899959,30.5820371701511,0.01782578552091444
316,79.57457495159152,0.007768570013377849,30.670767367720163,0.01784990535484062
317,79.70721842056858,0.00777773047285574,30.76022676654377,0.017874025188766803
318,79.8410623423861,0.007786890932333631,30.85041578135825,0.01789814502269298
319,79.97610771352387,0.007796051391811521,30.941334744489534,0.01792226485661916
320,80.11235538741575,0.007805211851289412,31.03298390513071,0.017946384690545342
321,80.24980607455188,0.007814372310767303,31.12536342862064,0.017970504524471523
322,80.38846034259268,0.007823532770245193,31.218473395723457,0.017994624358397705
323,80.52831861649436,0.007832693229723084,31.312313801909415,0.018018744192323886
324,80.669381178645,0.007841853689200975,31.40688455663749,0.018042864026250067
325,80.81164816901202,0.007851014148678866,31.50218548263965,0.018066983860176244
326,80.95511958530014,0.007860174608156757,31.598216315207484,0.018091103694102426
327,81.09979528311973,0.007869335067634646,31.694976701481078,0.018115223528028607
328,81.24567497616579,0.007878495527112537,31.792466199740716,0.018139343361954788
329,81.39275823640652,0.007887655986590428,31.890684278701542,0.01816346319588097
330,81.5410444942823,0.007896816446068319,31.989630316811585,0.01818758302980715
331,81.69053303891383,0.00790597690554621,32.08930360155325,0.01821170286373333
332,81.84122301832026,0.0079151373650241,32.189703328748855,0.018235822697659512
333,81.9931134396464,0.007924297824501991,32.29082860187027,0.018259942531585693
334,82.14620316939876,0.007933458283979882,32.392678431353104,0.018284062365511874
335,82.30049093369114,0.007942618743457773,32.495251733915744,0.018308182199438056
336,82.45597531849822,0.007951779202935664,32.598547331883466,0.018332302033364237
337,82.61265476991834,0.007960939662413555,32.70256395251808,0.018356421867290418
338,82.77052759444413,0.007970100121891446,32.80730022735336,0.0183805417012166
339,82.92959195924153,0.007979260581369337,32.91275469153652,0.01840466153514278
340,83.08984589243694,0.007988421040847227,33.01892578317622,0.01842878136906896
341,83.25128728341176,0.007997581500325117,33.12581184269728,0.018452901202995142
342,83.41391388310511,0.008006741959803007,33.233411112202596,0.018477021036921323
343,83.57772330432341,0.008015902419280898,33.341721734842345,0.0185011408708475
344,83.74271302205787,0.00802506287875879,33.45074175419121,0.018525260704773682
345,83.90888037380859,0.00803422333823668,33.5604691136335,0.018549380538699863
346,84.07622255991583,0.008043383797714571,33.6709016557569,0.018573500372626044
347,84.2447366438983,0.008052544257192462,33.782037121755096,0.018597620206552225
348,84.41441955279754,0.008061704716670353,33.89387315083929,0.018621740040478407
349,84.58526807752934,0.008070865176148244,34.00640727965966,0.018645859874404584
350,84.75727887324112,0.008080025635626133,34.119636941736324,0.018669979708330765
351,84.93044845967577,0.008089186095104024,34.23355946690071,0.018694099542256946
352,85.10477322154114,0.008098346554581914,34.34817208074752,0.018718219376183128
353,85.28024940888587,0.008107507014059805,34.46347190409752,0.01874233921010931
354,85.45687313748063,0.008116667473537696,34.579455952471754,0.01876645904403549
355,85.63464038920513,0.008125827933015587,34.69612113557733,0.01879057887796167
356,85.81354701244065,0.008134988392493478,34.81346425680518,0.018814698711887852
357,85.99358872246756,0.008144148851971369,34.93148201274033,0.018838818545814033
358,86.17476110186873,0.00815330931144926,35.050170992684656,0.018862938379740214
359,86.35705960093728,0.00816246977092715,35.16952767819298,0.018887058213666395
360,86.54047953809004,0.008171630230405041,35.289548442622355,0.018911178047592576
361,86.72501610028525,0.008180790689882932,35.41022955069533,0.018935297881518758
362,86.91066434344533,0.008189951149360823,35.53156715807728,0.01895941771544494
363,87.09741919288435,0.008199111608838714,35.65355731096813,0.01898353754937112
364,87.28527544373989,0.008208272068316603,35.776195945709155,0.0190076573832973
365,87.47422776140942,0.008217432527794494,35.8994788884048,0.019031777217223482
366,87.66427068199091,0.008226592987272385,36.0234018545601,0.019055897051149663
367,87.85539861272781,0.008235753446750276,36.147960448734025,0.01908001688507584
368,88.04760583245829,0.008244913906228167,36.27315016420913,0.019104136719002022
369,88.24088649206827,0.008254074365706058,36.398966382677614,0.019128256552928203
370,88.43523461494883,0.008263234825183948,36.52540437394453,0.019152376386854384
371,88.630644097457,0.00827239528466184,36.652459295648086,0.019176496220780565
372,88.82710870938104,0.008281555744139728,36.78012619299772,0.019200616054706746
373,89.02462209440917,0.00829071620361762,36.90839999853005,0.019224735888632924
374,89.22317777060178,0.00829987666309551,37.03727553188312,0.019248855722559105
375,89.42276913086789,0.008309037122573401,37.16674749958911,0.019272975556485286
376,89.6233894434446,0.008318197582051292,37.296810494886316,0.019297095390411467
377,89.82503185238055,0.008327358041529183,37.42745899755003,0.01932121522433765
378,90.02768937802269,0.008336518501007074,37.558687373743275,0.01934533505826383
379,90.23135491750634,0.008345678960484965,37.6904898758872,0.01936945489219001
380,90.4360212452491,0.008354839419962855,37.82286064255184,0.01939357472611619
381,90.64168101344764,0.008363999879440746,37.95579369836732,0.019417694560042373
382,90.84832675257823,0.008373160338918637,38.0892829539559,0.019441814393968554
383,91.05595087190048,0.008382320798396528,38.223322205885,0.019465934227894735
384,91.2645456599641,0.008391481257874419,38.357905136641826,0.019490054061820916
385,91.47410328511943,0.00840064171735231,38.49302531462949,0.019514173895747097
386,91.68461579603087,0.008409802176830199,38.62867619418523,0.01953829372967328
387,91.89607512219378,0.00841896263630809,38.76485111562073,0.01956241356359946
388,92.10847307445421,0.00842812309578598,38.90154330528514,0.01958653339752564
389,92.32180134553268,0.008437283555263872,39.03874587565065,0.01961065323145182
390,92.53605151055002,0.008446444014741762,39.1764518254213,0.019634773065378
391,92.75121502755792,0.008455604474219653,39.314654039665,0.01965889289930418
392,92.96728323807126,0.008464764933697544,39.453345289968986,0.01968301273323036
393,93.18424736760473,0.008473925393175435,39.59251823461917,0.019707132567156543
394,93.40209852621237,0.008483085852653324,39.732165418803525,0.019731252401082724
395,93.62082770903041,0.008492246312131215,39.87227927483957,0.019755372235008905
396,93.84042579682342,0.008501406771609106,40.01285212242644,0.019779492068935083
397,94.06088355653394,0.008510567231086997,40.15387616892158,0.019803611902861264
398,94.28219164183528,0.008519727690564888,40.29534350964218,0.019827731736787445
399,94.50434059368804,0.008528888150042779,40.43724612819202,0.019851851570713626
400,94.72732084089975,0.00853804860952067,40.57957589681312,0.019875971404639807
401,94.95112270068839,0.00854720906899856,40.722324576763256,0.019900091238565988
402,95.17573637924899,0.008556369528476451,40.86548381871882,0.01992421107249217
403,95.40115197232447,0.008565529987954342,41.00904516320362,0.01994833090641835
404,95.62735946577932,0.008574690447432233,41.15300004104349,0.01997245074034453
405,95.85434873617768,0.008583850906910124,41.29733977384721,0.019996570574270713
406,96.08210955136492,0.008593011366388015,41.44205557451341,0.020020690408196894
407,96.31063157105291,0.008602171825865906,41.587138547764006,0.020044810242123075
408,96.53990434740953,0.008611332285343795,41.73257969070413,0.020068930076049256
409,96.76991732565176,0.008620492744821686,41.87836989340865,0.020093049909975437
410,97.00065984464307,0.008629653204299577,42.024499939535374,0.020117169743901618
411,97.23212113749487,0.008638813663777467,42.17096050696512,0.0201412895778278
412,97.46429033217214,0.008647974123255358,42.31774216846877,0.02016540941175398
413,97.69715645210313,0.00865713458273325,42.464835392401106,0.02018952924568016
414,97.93070841679383,0.00866629504221114,42.61223054342197,0.02021364907960634
415,98.1649350424467,0.008675455501689031,42.7599178832444,0.02023776891353252
416,98.3998250425835,0.00868461596116692,42.9078875714099,0.0202618887474587
417,98.63536702867374,0.008693776420644811,43.05612966609108,0.020286008581384882
418,98.87154951076661,0.008702936880122702,43.204634124921434,0.020310128415311064
419,99.10836089812899,0.008712097339600593,43.35339080585248,0.020334248249237245
420,99.34578949988715,0.008721257799078484,43.50238946803805,0.020358368083163422
421,99.5838235256745,0.008730418258556374,43.651619772746066,0.020382487917089603
422,99.822451086284,0.008739578718034265,43.80107128429754,0.020406607751015785
423,100.06166019432554,0.008748739177512156,43.950733471032684,0.020430727584941966
424,100.30143876488943,0.008757899636990047,44.10059570630446,0.020454847418868147
425,100.54177461621437,0.008767060096467938,44.25064726949934,0.020478967252794328
426,100.78265547036179,0.008776220555945829,44.400877347085114,0.02050308708672051
427,101.02406895389558,0.00878538101542372,44.551275033685826,0.02052720692064669
428,101.26600259856737,0.00879454147490161,44.70182933318382,0.02055132675457287
429,101.50844384200813,0.008803701934379501,44.852529159848764,0.020575446588499052
430,101.75138002842549,0.008812862393857392,45.00336333949328,0.020599566422425233
431,101.99479840930734,0.008822022853335283,45.15432061065584,0.020623686256351415
432,102.23868614413169,0.008831183312813172,45.3053896258098,0.020647806090277596
433,102.48303030108303,0.008840343772291063,45.456558952599366,0.020671925924203777
434,102.72781785777484,0.008849504231768954,45.607817075101785,0.020696045758129958
435,102.97303570197917,0.008858664691246845,45.75915239511584,0.02072016559205614
436,103.21867063236272,0.008867825150724736,45.910553233476534,0.02074428542598232
437,103.46470935922997,0.008876985610202625,46.062007831395654,0.0207684052599085
438,103.71113850527327,0.008886146069680516,46.2135043518282,0.02079252509383468
439,103.95794460632995,0.008895306529158407,46.365030880864424,0.02081664492776086
440,104.20511411214687,0.008904466988636298,46.51657542914715,0.02084076476168704
441,104.45263338715247,0.008913627448114188,46.66812593331454,0.020864884595613222
442,104.70048871123593,0.00892278790759208,46.81967025746765,0.020889004429539403
443,104.94866628053462,0.00893194836706997,46.9711961946629,0.020913124263465584
444,105.1971522082287,0.008941108826547861,47.122691468429046,0.020937244097391762
445,105.44593252534422,0.008950269286025752,47.27414373430854,0.020961363931317943
446,105.69499318156379,0.008959429745503643,47.42554058142266,0.020985483765244124
447,105.94432004604569,0.008968590204981534,47.576869534060734,0.021009603599170305
448,106.19389890825138,0.008977750664459425,47.728118053292846,0.021033723433096486
449,106.4437154787812,0.008986911123937315,47.879273538605496,0.021057843267022668
450,106.69375539021874,0.008996071583415206,48.03032332956051,0.02108196310094885
451,106.94400419798401,0.009005232042893097,48.18125470747637,0.02110608293487503
452,107.19444738119526,0.009014392502370988,48.33205489713199,0.02113020276880121
453,107.44507034353988,0.009023552961848879,48.48271106849232,0.021154322602727392
454,107.69585841415426,0.009032713421326768,48.63321033845587,0.021178442436653573
455,107.94679684851319,0.009041873880804659,48.78353977262315,0.021202562270579754
456,108.19787082932775,0.00905103434028255,48.93368638708652,0.021226682104505935
457,108.44906546745375,0.00906019479976044,49.083637150240286,0.021250801938432116
458,108.70036580280889,0.009069355259238332,49.23337898461119,0.021274921772358298
459,108.95175680529975,0.009078515718716222,49.38289876870873,0.02129904160628448
460,109.20322337575904,0.009087676178194112,49.532183338894896,0.02132316144021066
461,109.45475034689228,0.009096836637672003,49.68121949127301,0.02134728127413684
462,109.70632248423443,0.009105997097149893,49.82999398359513,0.02137140110806302
463,109.95792448711714,0.009115157556627784,49.97849353718793,0.0213955209419892
464,110.20954098964593,0.009124318016105675,50.12670483889597,0.02141964077591538
465,110.46115656168753,0.009133478475583566,50.27461454304284,0.021443760609841562
466,110.71275570986819,0.009142638935061457,50.422209273408825,0.021467880443767743
467,110.96432287858214,0.009151799394539348,50.5694756252253,0.021492000277693924
468,111.21584245101067,0.009160959854017239,50.716400167185164,0.021516120111620102
469,111.46729875015251,0.00917012031349513,50.862969443468685,0.021540239945546283
470,111.7186760398641,0.00917928077297302,51.009169975784594,0.021564359779472464
471,111.969958525912,0.009188441232450911,51.15498826542559,0.021588479613398645
472,112.22113035703521,0.009197601691928802,51.30041079533834,0.021612599447324826
473,112.47217562601912,0.009206762151406693,51.445424032206745,0.021636719281251007
474,112.72307837078108,0.009215922610884584,51.590014428548535,0.02166083911517719
475,112.97382257546622,0.009225083070362475,51.73416842482445,0.02168495894910337
476,113.22439217155555,0.009234243529840364,51.87787245155955,0.02170907878302955
477,113.47477103898503,0.009243403989318255,52.02111293147606,0.021733198616955732
478,113.72494300727631,0.009252564448796146,52.163876281637336,0.021757318450881913
479,113.97489185667884,0.009261724908274037,52.30614891560235,0.021781438284808094
480,114.22460131932372,0.009270885367751927,52.447917245590176,0.021805558118734275
481,114.4740550803896,0.009280045827229818,52.58916768465387,0.021829677952660456
482,114.72323677927933,0.009289206286707707,52.72988664886335,0.021853797786586637
483,114.97213001080983,0.009298366746185598,52.87006055949647,0.02187791762051282
484,115.22071832641221,0.00930752720566349,53.00967584523808,0.021902037454439
485,115.46898523534522,0.00931668766514138,53.14871894438609,0.02192615728836518
486,115.71691420591944,0.009325848124619271,53.287176307064264,0.02195027712229136
487,115.96448866673437,0.009335008584097162,53.42503439744127,0.02197439695621754
488,116.21169200792687,0.009344169043575053,53.56227969595482,0.02199851679014372
489,116.45850758243185,0.009353329503052944,53.69889870154111,0.0220226366240699
490,116.70491870725493,0.009362489962530834,53.8348779338684,0.022046756457996083
491,116.95090866475739,0.009371650422008725,53.970203935574325,0.022070876291922264
492,117.19646070395272,0.009380810881486616,54.10486327450645,0.02209499612584844
493,117.44155804181555,0.009389971340964507,54.23884254596527,0.022119115959774623
494,117.68618386460277,0.009399131800442398,54.372128374949185,0.022143235793700804
495,117.93032132918637,0.009408292259920289,54.50470741840089,0.022167355627626985
496,118.17395356439853,0.00941745271939818,54.6365663674544,0.022191475461553166
497,118.41706367238886,0.00942661317887607,54.76769194968228,0.022215595295479347
498,118.65963472999344,0.009435773638353961,54.898070931342424,0.022239715129405528
499,118.90164979011594,0.00944493409783185,55.027690119623706,0.02226383496333171
500,119.14309188312107,0.009454094557309741,55.156536364889895,0.02228795479725789
501,119.38394401823932,0.009463255016787632,55.284596562921465,0.02231207463118407
502,119.62418918498425,0.009472415476265523,55.411857657154215,0.022336194465110253
503,119.86381035458106,0.009481575935743414,55.53830664091459,0.022360314299036434
504,120.10279048140772,0.009490736395221303,55.66393055965074,0.022384434132962615
505,120.34111250444717,0.009499896854699194,55.78871651315881,0.022408553966888796
506,120.57875934875145,0.009509057314177085,55.912651657804,0.022432673800814977
507,120.81571392691775,0.009518217773654976,56.0357232087354,0.022456793634741158
508,121.05195914057569,0.009527378233132867,56.15791844209453,0.02248091346866734
509,121.28747788188619,0.009536538692610758,56.279224697216286,0.02250503330259352
510,121.52225303505176,0.009545699152088648,56.39962937882252,0.022529153136519698
511,121.75626747783829,0.00955485961156654,56.51911995920679,0.02255327297044588
512,121.98950408310779,0.00956402007104443,56.63768398041024,0.02257739280437206
513,122.22194572036247,0.009573180530522321,56.75530905638787,0.02260151263829824
514,122.45357525729975,0.009582340990000212,56.871982875164406,0.022625632472224422
515,122.68437556137819,0.009591501449478103,56.98769320097946,0.0226497523061506
516,122.9143295013944,0.009600661908955994,57.102427876421224,0.02267387214007678
517,123.14341994907038,0.009609822368433885,57.21617482454791,0.022697991974002962
518,123.37162978065159,0.009618982827911775,57.32892205099679,0.022722111807929143
519,123.59894187851532,0.009628143287389666,57.44065764607985,0.022746231641855325
520,123.82533913278934,0.009637303746867557,57.55136978686565,0.022770351475781506
521,124.05080444298116,0.009646464206345446,57.66104673924681,0.022794471309707687
522,124.27532071961646,0.009655624665823337,57.76967685999236,0.022818591143633868
523,124.49887088588795,0.009664785125301228,57.87724859878469,0.02284271097756005
524,124.72143787931364,0.009673945584779119,57.98375050024027,0.02286683081148623
525,124.94300465340487,0.00968310604425701,58.08917120591364,0.02289095064541241
526,125.1635541793432,0.009692266503734899,58.19349945628415,0.022915070479338592
527,125.38306944766707,0.00970142696321279,58.296724092724894,0.022939190313264773
528,125.60153346996692,0.00971058742269068,58.39883405945314,0.022963310147190955
529,125.81892928058923,0.009719747882168572,58.49981840546208,0.022987429981117136
530,126.03523993834915,0.009728908341646463,58.59966628643277,0.023011549815043317
531,126.25044852825151,0.009738068801124353,58.69836696662633,0.023035669648969498
532,126.46453816322015,0.009747229260602244,58.795909820755426,0.02305978948289568
533,126.67749198583472,0.009756389720080135,58.892284335834894,0.023083909316821857
534,126.8892931700757,0.009765550179558026,58.98748011301046,0.023108029150748038
535,127.09992492307674,0.009774710639035917,59.081486869365804,0.02313214898467422
536,127.30937048688408,0.009783871098513808,59.17429443970659,0.0231562688186004
537,127.5176131402234,0.009793031557991699,59.265892778321714,0.02318038865252658
538,127.72463620027297,0.00980219201746959,59.3562719607209,0.023204508486452762
539,127.9304230244439,0.00981135247694748,59.44542218534809,0.02322862832037894
540,128.13495701216598,0.009820512936425371,59.53333377527064,0.02325274815430512
541,128.3382216066802,0.009829673395903262,59.619997179843054,0.023276867988231302
542,128.5402002968369,0.009838833855381153,59.70540297634569,0.023300987822157483
543,128.74087661889854,0.009847994314859042,59.789541871597365,0.023325107656083664
544,128.94023415834957,0.009857154774336933,59.87240470354167,0.023349227490009845
545,129.13825655170888,0.009866315233814824,59.95398244280634,0.023373347323936026
546,129.3349274883489,0.009875475693292715,60.034266194235805,0.023397467157862208
547,129.53023071231794,0.009884636152770606,60.11324719839571,0.02342158699178839
548,129.7241500241668,0.009893796612248497,60.19091683304974,0.02344570682571457
549,129.91666928277942,0.009902957071726386,60.267266614607784,0.02346982665964075
550,130.1077724072069,0.009912117531204277,60.34228819954549,0.023493946493566932
551,130.29744337850417,0.009921277990682167,60.415973385794594,0.023518066327493113
552,130.48566624157007,0.009930438450160058,60.488314114103595,0.023542186161419294
553,130.67242510699003,0.00993959890963795,60.559302469368674,0.023566305995345475
554,130.85770415288007,0.00994875936911584,60.62893068193432,0.023590425829271656
555,131.0414876267339,0.009957919828593731,60.69719112886335,0.023614545663197838
556,131.22375984727017,0.009967080288071622,60.76407633517598,0.02363866549712402
557,131.40450520628218,0.009976240747549513,60.82957897505771,0.023662785331050196
558,131.58370817048768,0.009985401207027404,60.89369187303577,0.023686905164976377
559,131.76135328337924,0.009994561666505294,60.956408005123535,0.02371102499890256
560,131.9374251670748,0.010003722125983185,61.01772049993292,0.02373514483282874
561,132.11190852416843,0.010012882585461076,61.07762263975444,0.02375926466675492
562,132.28478813957977,0.010022043044938967,61.13610786160446,0.023783384500681102
563,132.4560488824033,0.010031203504416858,61.19316975823977,0.02380750433460728
564,132.62567570775556,0.010040363963894749,61.248802079138756,0.02383162416853346
565,132.79365365862162,0.010049524423372638,61.30299873144929,0.023855744002459642
566,132.95996786769845,0.010058684882850529,61.35575378090309,0.023879863836385823
567,133.12460355923685,0.01006784534232842,61.407061452696176,0.023903983670312004
568,133.2875460508799,0.01007700580180631,61.45691613233531,0.023928103504238185
569,133.4487807554987,0.010086166261284201,61.50531236645029,0.023952223338164366
570,133.60829318302424,0.010095326720762092,61.55224486357189,0.023976343172090547
571,133.76606894227552,0.010104487180239981,61.59770849487517,0.02400046300601673
572,133.92209374278332,0.010113647639717872,61.64169829488824,0.02402458283994291
573,134.07635339660888,0.010122808099195763,61.684209462166045,0.02404870267386909
574,134.22883382015826,0.010131968558673654,61.725237359929295,0.024072822507795272
575,134.37952103599017,0.010141129018151545,61.7647775166683,0.024096942341721453
576,134.52840117461895,0.010150289477629436,61.802825626711716,0.024121062175647634
577,134.67546047631015,0.010159449937107327,61.83937755075975,0.024145182009573815
578,134.82068529287025,0.010168610396585218,61.8744293163823,0.024169301843499996
579,134.9640620894288,0.010177770856063108,61.90797711848163,0.024193421677426177
580,135.10557744621315,0.010186931315541,61.940017319719345,0.02421754151135236
581,135.24521806031515,0.01019609177501889,61.970546450908124,0.024241661345278536
582,135.38297074744963,0.010205252234496781,61.999561211367634,0.024265781179204717
583,135.51882244370415,0.010214412693974672,62.02705846924502,0.0242899010131309
584,135.65276020727913,0.010223573153452563,62.05303526179976,0.02431402084705708
585,135.78477122021917,0.010232733612930454,62.077488795652826,0.02433814068098326
586,135.91484279013338,0.010241894072408345,62.10041644700039,0.02436226051490944
587,136.04296235190634,0.010251054531886235,62.12181576179182,0.02438638034883562
588,136.16911746939718,0.010260214991364125,62.14168445587223,0.0244105001827618
589,136.29329583712843,0.010269375450842015,62.16002041508949,0.02443462001668798
590,136.41548528196213,0.010278535910319906,62.17682169536581,0.024458739850614163
591,136.53567376476502,0.010287696369797797,62.192086522734,0.024482859684540344
592,136.65384938205983,0.010296856829275688,62.20581329333828,0.024506979518466525
593,136.77000036766526,0.010306017288753577,62.21800057340013,0.024531099352392706
594,136.8841150943212,0.010315177748231468,62.22864709914879,0.024555219186318887
595,136.99618207530105,0.010324338207709359,62.23775177671691,0.024579339020245068
596,137.1061899660094,0.01033349866718725,62.24531368200139,0.02460345885417125
597,137.21412756556558,0.01034265912666514,62.251332060489226,0.02462757868809743
598,137.31998381837178,0.010351819586143032,62.25580632704913,0.02465169852202361
599,137.42374781566613,0.010360980045620923,62.258736065688325,0.024675818355949793
600,137.52540879705967,0.010370140505098813,62.260121029275474,0.024699938189875974
601,137.6249561520571,0.010379300964576704,62.25996113922912,0.024724058023802155
602,137.72237942156147,0.010388461424054595,62.25825648517248,0.024748177857728336
603,137.81766829936075,0.010397621883532486,62.25500732455455,0.024772297691654517
604,137.91081263359806,0.010406782343010377,62.25021408223742,0.024796417525580698
605,138.00180242822353,0.010415942802488268,62.24387735005065,0.024820537359506876
606,138.09062784442781,0.010425103261966159,62.235997886312404,0.024844657193433057
607,138.17727920205704,0.01043426372144405,62.22657661531767,0.024868777027359238
608,138.26174698100925,0.01044342418092194,62.21561462679421,0.02489289686128542
609,138.34402182261059,0.010452584640399831,62.203113175325825,0.0249170166952116
610,138.42409453097218,0.01046174509987772,62.18907367974385,0.02494113652913778
611,138.50195607432667,0.010470905559355611,62.17349772248669,0.02496525636306396
612,138.57759758634444,0.010480066018833502,62.156387048927996,0.02498937619699014
613,138.65101036742828,0.010489226478311393,62.13774356667345,0.02501349603091632
614,138.72218588598724,0.010498386937789284,62.11756934482695,0.025037615864842502
615,138.79111577968865,0.010507547397267173,62.09586661322575,0.025061735698768683
616,138.85779185668804,0.010516707856745064,62.072637761645844,0.025085855532694865
617,138.92220609683642,0.010525868316222955,62.04788533897695,0.025109975366621046
618,138.9843506528652,0.010535028775700846,62.02161205236817,0.025134095200547227
619,139.04421785154742,0.010544189235178737,61.993820766344285,0.025158215034473408
620,139.10180019483587,0.010553349694656627,61.96451450189311,0.02518233486839959
621,139.15709036097724,0.010562510154134518,61.93369643552424,0.02520645470232577
622,139.21008120560202,0.01057167061361241,61.90136989829974,0.02523057453625195
623,139.26076576278973,0.0105808310730903,61.86753837483699,0.025254694370178132
624,139.3091372461096,0.010589991532568191,61.83220550228384,0.025278814204104313
625,139.35518904963598,0.010599151992046082,61.79537506926711,0.025302934038030495
626,139.39891474893776,0.010608312451523973,61.75705101481406,0.025327053871956676
627,139.44030810204256,0.010617472911001864,61.717237427247944,0.025351173705882857
628,139.47936305037447,0.010626633370479754,61.67593854305728,0.025375293539809038
629,139.51607371966557,0.010635793829957645,61.63315874574016,0.025399413373735216
630,139.55043442083996,0.010644954289435536,61.588902564623176,0.025423533207661397
631,139.5824396508719,0.010654114748913427,61.543174673655884,0.025447653041587578
632,139.61208409361547,0.010663275208391316,61.49597989018113,0.02547177287551376
633,139.63936262060744,0.010672435667869207,61.44732317368164,0.02549589270943994
634,139.6642702918418,0.010681596127347098,61.397209624503155,0.02552001254336612
635,139.68680235651607,0.010690756586824989,61.34564448255505,0.0255441323772923
636,139.70695425374961,0.01069991704630288,61.29263312598819,0.02556825221121848
637,139.7247216132726,0.01070907750578077,61.23818106985114,0.02559237204514466
638,139.740100256087,0.01071823796525866,61.18229396472476,0.025616491879070842
639,139.75308619509704,0.01072739842473655,61.12497759533579,0.025640611712997023
640,139.76367563571154,0.010736558884214441,61.06623787914998,0.025664731546923204
641,139.7718649764158,0.010745719343692332,61.0060808649449,0.025688851380849385
642,139.7776508093141,0.010754879803170223,60.944512731363666,0.025712971214775567
643,139.78102992064154,0.010764040262648114,60.88153978544886,0.025737091048701748
644,139.78199929124617,0.010773200722126005,60.81716846115839,0.02576121088262793
645,139.7805560970405,0.010782361181603896,60.751405317862904,0.02578533071655411
646,139.77669770942165,0.010791521641081787,60.684257038825635,0.02580945055048029
647,139.77042169566224,0.010800682100559678,60.61573042966503,0.025833570384406472
648,139.76172581926795,0.010809842560037568,60.54583241680078,0.025857690218332653
649,139.75060804030613,0.01081900301951546,60.47457004588354,0.02588181005225883
650,139.7370665157016,0.01082816347899335,60.40195048020908,0.025905929886185012
651,139.7210995995012,0.010837323938471241,60.32798099911715,0.025930049720111193
652,139.70270584310734,0.010846484397949132,60.252668996375704,0.025954169554037374
653,139.6818839954787,0.010855644857427023,60.17602197855107,0.025978289387963555
654,139.65863300330005,0.010864805316904912,60.09804756336403,0.026002409221889736
655,139.63295201111902,0.010873965776382803,60.018753478033226,0.026026529055815917
656,139.60484036145164,0.010883126235860694,59.93814755760555,0.0260506488897421
657,139.57429759485495,0.010892286695338585,59.85623774327441,0.02607476872366828
658,139.54132344996776,0.010901447154816475,59.77303208068653,0.02609888855759446
659,139.50591786351825,0.010910607614294366,59.68853871823727,0.026123008391520642
660,139.4680809703001,0.010919768073772256,59.60276590535548,0.026147128225446823
661,139.42781310311517,0.010928928533250146,59.51572199077833,0.026171248059373
662,139.38511479268385,0.010938088992728037,59.427415420816104,0.026195367893299182
663,139.33998676752276,0.010947249452205928,59.337854737608225,0.026219487727225363
664,139.29242995378993,0.010956409911683819,59.247048577370485,0.026243607561151544
665,139.2424454750966,0.01096557037116171,59.15500566863411,0.026267727395077725
666,139.1900346522868,0.0109747308306396,59.06173483047725,0.026291847229003906
667,139.13519900318428,0.010983891290117492,58.96724497074921,0.026315967062930087
668,139.07794024230586,0.010993051749595383,58.871545084288336,0.02634008689685627
669,139.01826028054282,0.011002212209073273,58.77464425113332,0.02636420673078245
670,138.956161224809,0.011011372668551164,58.67655163472919,0.02638832656470863
671,138.89164537765652,0.011020533128029055,58.57727648012809,0.026412446398634812
672,138.82471523685848,0.011029693587506946,58.4768281121852,0.026436566232560993
673,138.7553734949591,0.011038854046984837,58.37521593375076,0.02646068606648717
674,138.68362303879124,0.011048014506462728,58.27244942385809,0.02648480590041335
675,138.6094669489615,0.011057174965940619,58.16853813590866,0.026508925734339533
676,138.53290849930264,0.01106633542541851,58.063491695854346,0.026533045568265714
677,138.4539511562934,0.011075495884896399,57.95731980037725,0.026557165402191895
678,138.37259857844677,0.01108465634437429,57.850032215067934,0.026581285236118076
679,138.28885461566495,0.01109381680385218,57.7416387726024,0.026605405070044257
680,138.2027233085632,0.011102977263330071,57.63214937091792,0.02662952490397044
681,138.11420888776092,0.011112137722807962,57.52157397138873,0.02665364473789662
682,138.02331577314143,0.011121298182285851,57.4099225970017,0.0266777645718228
683,137.93004857307952,0.011130458641763742,57.297205330532584,0.02670188440574898
684,137.83441208363791,0.011139619101241633,57.18343231272303,0.026726004239675163
685,137.73641128773184,0.011148779560719524,57.06861374045939,0.02675012407360134
686,137.6360513542624,0.011157940020197415,56.95275986495298,0.02677424390752752
687,137.53333763721912,0.011167100479675306,56.83588098992292,0.026798363741453703
688,137.4282756747514,0.011176260939153197,56.71798746978161,0.026822483575379884
689,137.32087118820894,0.011185421398631087,56.59908970782332,0.026846603409306065
690,137.21113008115205,0.011194581858108978,56.479198154416316,0.026870723243232246
691,137.09905843833144,0.01120374231758687,56.358323305199235,0.026894843077158427
692,136.98466252463788,0.01121290277706476,56.23647569928152,0.026918962911084608
693,136.867948784022,0.011222063236542651,56.11366591744891,0.02694308274501079
694,136.74892383838423,0.011231223696020542,55.98990458037407,0.02696720257893697
695,136.62759448643575,0.011240384155498433,55.8652023468328,0.02699132241286315
696,136.5039677025299,0.011249544614976324,55.73956991192628,0.027015442246789333
697,136.37805063546466,0.011258705074454214,55.613018005309826,0.02703956208071551
698,136.24985060725686,0.011267865533932105,55.48555738942798,0.02706368191464169
699,136.11937511188745,0.011277025993409994,55.35719885775746,0.027087801748567873
700,135.9866318140193,0.011286186452887885,55.22795323305686,0.027111921582494054
701,135.85162854768674,0.011295346912365776,55.09783136562476,0.027136041416420235
702,135.7143733149578,0.011304507371843667,54.96684413156578,0.027160161250346416
703,135.5748742845694,0.011313667831321558,54.835002431065405,0.027184281084272597
704,135.43313979053508,0.011322828290799449,54.70231718667345,0.027208400918198778
705,135.28917833072722,0.011331988750277338,54.56879934159705,0.02723252075212496
706,135.14299856543192,0.011341149209755229,54.43445985800324,0.02725664058605114
707,134.9946093158788,0.01135030966923312,54.29930971533106,0.02728076041997732
708,134.84401956274488,0.01135947012871101,54.16335990861448,0.027304880253903503
709,134.69123844463363,0.011368630588188901,54.026621446815355,0.02732900008782968
710,134.53627525652874,0.011377791047666792,53.889105351167466,0.02735311992175586
711,134.37913944822375,0.011386951507144683,53.75082265353167,0.027377239755682042
712,134.21984062272782,0.011396111966622574,53.61178439476255,0.027401359589608223
713,134.05838853464712,0.011405272426100465,53.47200162308653,0.027425479423534405
714,133.89479308854385,0.011414432885578356,53.3314853924924,0.027449599257460586
715,133.72906433727155,0.011423593345056247,53.19024676113358,0.027473719091386767
716,133.5612124802884,0.011432753804534138,53.04829678974352,0.027497838925312948
717,133.39124786194827,0.011441914264012028,52.905646540063394,0.02752195875923913
718,133.21918096977024,0.01145107472348992,52.76230707328304,0.02754607859316531
719,133.04502243268664,0.01146023518296781,52.61828944849529,0.02757019842709149
720,132.86878301927038,0.011469395642445701,52.47360472116354,0.027594318261017672
721,132.69047363594217,0.01147855610192359,52.32826394160341,0.02761843809494385
722,132.5101053251571,0.011487716561401481,52.18227815347809,0.02764255792887003
723,132.32768926357275,0.011496877020879372,52.03565839230806,0.027666677762796212
724,132.14323676019723,0.011506037480357263,51.88841568399519,0.027690797596722393
725,131.95675925451934,0.011515197939835154,51.740561043361446,0.027714917430648574
726,131.76826831462026,0.011524358399313045,51.59210547270224,0.027739037264574756
727,131.57777563526773,0.011533518858790934,51.44305996035514,0.027763157098500937
728,131.38529303599276,0.011542679318268825,51.29343547928337,0.027787276932427118
729,131.1908324591503,0.011551839777746715,51.14324298567488,0.0278113967663533
730,130.99440596796285,0.011561000237224606,50.99249341755694,0.02783551660027948
731,130.79602574454879,0.011570160696702497,50.841197693426395,0.02785963643420566
732,130.5957040879355,0.011579321156180388,50.68936671089558,0.027883756268131842
733,130.39345341205757,0.011588481615658279,50.53701134535464,0.02790787610205802
734,130.1892862437406,0.01159764207513617,50.38414244864956,0.0279319959359842
735,129.98321522067153,0.01160680253461406,50.23077084777677,0.027956115769910382
736,129.77525308935552,0.011615962994091952,50.07690734359392,0.027980235603836563
737,129.5654127030603,0.011625123453569843,49.9225627095474,0.028004355437762744
738,129.35370701974784,0.011634283913047733,49.767747690416314,0.028028475271688925
739,129.14014909999486,0.011643444372525624,49.61247300107332,0.028052595105615107
740,128.92475210490164,0.011652604832003515,49.45674932526229,0.028076714939541288
741,128.70752929399032,0.011661765291481406,49.300587314392864,0.02810083477346747
742,128.4884940230933,0.011670925750959297,49.143997586352235,0.02812495460739365
743,128.2676597422315,0.011680086210437186,48.98699072433374,0.02814907444131983
744,128.04503999348387,0.011689246669915077,48.82957727568298,0.028173194275246012
745,127.82064840884809,0.011698407129392968,48.671767750761155,0.02819731410917219
746,127.59449870809352,0.011707567588870859,48.51357262182536,0.02822143394309837
747,127.36660469660627,0.01171672804834875,48.35500232192702,0.028245553777024552
748,127.13698026322746,0.01172588850782664,48.19606724382699,0.028269673610950733
749,126.905639378085,0.01173504896730453,48.03677773892882,0.028293793444876914
750,126.6725960904194,0.01174420942678242,47.87714411622912,0.028317913278803095
751,126.4378645264045,0.011753369886260311,47.71717664128567,0.028342033112729276
752,126.20145888696264,0.011762530345738202,47.55688553520336,0.028366152946655458
753,125.9633934455763,0.011771690805216093,47.39628097363728,0.02839027278058164
754,125.72368254609579,0.011780851264693984,47.23537308581402,0.02841439261450782
755,125.48234060054311,0.011790011724171875,47.07417195357026,0.028438512448434
756,125.23938208691398,0.011799172183649766,46.912687610409264,0.028462632282360182
757,124.9948215469771,0.011808332643127657,46.75093004057499,0.02848675211628636
758,124.74867358407198,0.011817493102605547,46.58890917814379,0.02851087195021254
759,124.50095286090585,0.011826653562083438,46.426634906134076,0.028534991784138722
760,124.25167409735,0.01183581402156133,46.2641170556334,0.028559111618064903
761,124.00085206823557,0.01184497448103922,46.10136540494322,0.028583231451991084
762,123.74850160115069,0.011854134940517111,45.938389678741615,0.028607351285917265
763,123.49463757423806,0.011863295399995002,45.77519954726301,0.028631471119843446
764,123.23927491399465,0.011872455859472893,45.611804625496255,0.028655590953769627
765,122.98242859307287,0.011881616318950784,45.44821447239941,0.02867971078769581
766,122.72411362808488,0.011890776778428673,45.284438590132964,0.02870383062162199
767,122.46434507741003,0.011899937237906564,45.12048642330957,0.02872795045554817
768,122.20313803900571,0.011909097697384454,44.95636735826208,0.028752070289474352
769,121.940507648223,0.011918258156862345,44.792090722328155,0.02877619012340053
770,121.67646907562617,0.011927418616340236,44.62766578315278,0.02880030995732671
771,121.41103752481833,0.011936579075818125,44.46310174800793,0.02882442979125289
772,121.14422823027219,0.011945739535296016,44.29840776312895,0.028848549625179073
773,120.87605645516767,0.011954899994773907,44.133592913068824,0.028872669459105254
774,120.60653748923575,0.011964060454251798,43.9686662200687,0.028896789293031435
775,120.33568664661016,0.011973220913729689,43.80363664344615,0.028920909126957616
776,120.0635192636862,0.01198238137320758,43.638513078999544,0.028945028960883797
777,119.79005069698837,0.01199154183268547,43.47330435843007,0.02896914879480998
778,119.51529632104688,0.012000702292163361,43.30801924877962,0.02899326862873616
779,119.2392715262828,0.012009862751641252,43.14266645188617,0.02901738846266234
780,118.96199171690344,0.012019023211119143,42.9772546038549,0.029041508296588518
781,118.6834723088081,0.012028183670597034,42.811792274546406,0.0290656281305147
782,118.40372872750396,0.012037344130074925,42.646287967080816,0.02908974796444088
783,118.1227764060337,0.012046504589552816,42.48075011735864,0.02911386779836706
784,117.84063078291442,0.012055665049030707,42.315187093597146,0.029137987632293243
785,117.55730730008898,0.012064825508508598,42.14960719588339,0.029162107466219424
786,117.27282140088941,0.012073985967986488,41.984018655742695,0.029186227300145605
787,116.98718852801397,0.01208314642746438,41.81842963572336,0.029210347134071786
788,116.70042412151724,0.012092306886942268,41.65284822899675,0.029234466967997967
789,116.41254361681374,0.01210146734642016,41.48728245897326,0.029258586801924148
790,116.12356244269726,0.01211062780589805,41.321740278933405,0.02928270663585033
791,115.83349601937326,0.012119788265375941,41.15622957167478,0.02930682646977651
792,115.54235975650738,0.012128948724853832,40.99075814917365,0.029330946303702688
793,115.25016905128979,0.012138109184331723,40.82533375226216,0.02935506613762887
794,114.95693928651467,0.012147269643809612,40.65996405032037,0.02937918597155505
795,114.6626858286765,0.012156430103287503,40.49465664098283,0.02940330580548123
796,114.36742402608405,0.012165590562765394,40.32941904986058,0.029427425639407413
797,114.07116920698971,0.012174751022243285,40.164258730276885,0.029451545473333594
798,113.77393667773804,0.012183911481721175,39.99918306301832,0.029475665307259775
799,113.4757417209317,0.012193071941199066,39.834199356099305,0.029499785141185956
800,113.17659959361536,0.012202232400676957,39.66931484454173,0.029523904975112137
801,112.87652552547878,0.012211392860154848,39.50453669016782,0.029548024809038318
802,112.57553471707898,0.012220553319632739,39.33987198140758,0.0295721446429645
803,112.27364233808126,0.01222971377911063,39.175327733119495,0.02959626447689068
804,111.97086352552044,0.01223887423858852,39.01091088642537,0.029620384310816858
805,111.66721338208207,0.012248034698066412,38.84662830855821,0.02964450414474304
806,111.3627069744041,0.012257195157544302,38.682486792723765,0.02966862397866922
807,111.05735933139881,0.012266355617022193,38.51849305797538,0.0296927438125954
808,110.75118544259634,0.012275516076500084,38.35465374910139,0.029716863646521582
809,110.44420025650948,0.012284676535977975,38.1909754365262,0.029740983480447764
810,110.13641867901946,0.012293836995455864,38.02746461622349,0.029765103314373945
811,109.82785557178445,0.012302997454933755,37.86412770964256,0.029789223148300126
812,109.51852575066982,0.012312157914411646,37.70097106364678,0.029813342982226307
813,109.20844398420083,0.012321318373889537,37.53800095046464,0.029837462816152488
814,108.89762499203843,0.012330478833367428,37.37522356765318,0.02986158265007867
815,108.58608344347735,0.012339639292845319,37.21264503807279,0.02988570248400485
816,108.2738339559681,0.012348799752323208,37.050271409874945,0.029909822317931028
817,107.9608910936621,0.012357960211801099,36.88810865650068,0.02993394215185721
818,107.64726936598032,0.01236712067127899,36.72616267669144,0.02995806198578339
819,107.33298322620642,0.01237628113075688,36.56443929451117,0.02998218181970957
820,107.0180470701034,0.012385441590234771,36.402944259379495,0.030006301653635752
821,106.70247523455481,0.012394602049712662,36.24168324611662,0.030030421487561933
822,106.3862819962305,0.012403762509190553,36.08066185499861,0.030054541321488114
823,106.06948157027726,0.012412922968668444,35.91988561182426,0.030078661155414296
824,105.75208810903382,0.012422083428146335,35.759359967992054,0.030102780989340477
825,105.43411570077144,0.012431243887624226,35.59909030058835,0.030126900823266658
826,105.11557836845941,0.012440404347102117,35.43908191248542,0.03015102065719284
827,104.79649006855627,0.012449564806580007,35.2793400324504,0.03017514049111902
828,104.47686468982582,0.012458725266057898,35.11986981526391,0.030199260325045198
829,104.15671605217962,0.01246788572553579,34.960676341848924,0.03022338015897138
830,103.8360579055448,0.01247704618501368,34.80176461940975,0.03024749999289756
831,103.5149039287577,0.012486206644491571,34.643139581580215,0.03027161982682374
832,103.19326772848366,0.01249536710396946,34.484806088582,0.030295739660749922
833,102.87116283816304,0.012504527563447351,34.3267689273919,0.030319859494676103
834,102.548602716983,0.012513688022925242,34.16903281191914,0.030343979328602284
835,102.2256007488762,0.012522848482403133,34.011602383190926,0.030368099162528465
836,101.902170241545,0.012532008941881024,33.85448220954797,0.030392218996454647
837,101.57832442551265,0.012541169401358914,33.69767678684814,0.030416338830380828
838,101.25407645320101,0.012550329860836804,33.54119053867947,0.03044045866430701
839,100.92943939803419,0.012559490320314694,33.38502781658138,0.03046457849823319
840,100.60442625356926,0.012568650779792585,33.22919290027471,0.030488698332159368
841,100.27904993265359,0.012577811239270476,33.07368999789977,0.03051281816608555
842,99.95332326660808,0.012586971698748367,32.91852324626288,0.03053693800001173
843,99.62725900443759,0.012596132158226258,32.76369671109104,0.03056105783393791
844,99.3008698120683,0.012605292617704149,32.60921438729421,0.030585177667864092
845,98.97416827161041,0.01261445307718204,32.45508019923571,0.030609297501790273
846,98.64716688064885,0.01262361353665993,32.30129800101039,0.030633417335716454
847,98.31987805155954,0.012632773996137821,32.14787157672991,0.030657537169642635
848,97.9923141108529,0.012641934455615712,31.994804640816096,0.030681657003568816
849,97.6644872985432,0.012651094915093603,31.84210083830091,0.030705776837494998
850,97.3364097675445,0.012660255374571494,31.689763745134293,0.03072989667142118
851,97.00809358309382,0.012669415834049385,31.537796868498393,0.03075401650534736
852,96.67955072219918,0.012678576293527276,31.38620364712935,0.030778136339273537
853,96.35079307311501,0.012687736753005165,31.234987451645285,0.03080225617319972
854,96.02183243484332,0.012696897212483056,31.08415158488148,0.0308263760071259
855,95.6926805166608,0.012706057671960947,30.93369928223189,0.03085049584105208
856,95.36334893767261,0.012715218131438838,30.78363371199691,0.030874615674978262
857,95.03384922639091,0.012724378590916728,30.633957975737953,0.030898735508904443
858,94.70419282033998,0.01273353905039462,30.48467510863761,0.030922855342830624
859,94.37439106568685,0.01274269950987251,30.33578807986655,0.030946975176756805
860,94.04445521689757,0.012751859969350401,30.18729979295565,0.030971095010682986
861,93.71439643641816,0.012761020428828292,30.039213086174797,0.030995214844609167
862,93.38422579438158,0.012770180888306183,29.89153073291658,0.03101933467853535
863,93.05395426833988,0.012779341347784072,29.74425544208636,0.03104345451246153
864,92.72359274301975,0.012788501807261963,29.597389858497237,0.031067574346387707
865,92.39315201010562,0.012797662266739854,29.450936563270755,0.03109169418031389
866,92.06264276804436,0.012806822726217745,29.30489807424296,0.03111581401424007
867,91.73207562187636,0.012815983185695635,29.159276846375164,0.03113993384816625
868,91.40146108309014,0.012825143645173526,29.014075272170366,0.031164053682092432
869,91.0708095695014,0.012834304104651417,28.869295682094133,0.031188173516018613
870,90.74013140515501,0.012843464564129308,28.724940345000693,0.031212293349944794
871,90.40943682025149,0.012852625023607199,28.581011468563453,0.031236413183870975
872,90.078735951097,0.01286178548308509,28.437511199710432,0.03126053301779716
873,89.74803884007575,0.01287094594256298,28.294441625064085,0.03128465285172334
874,89.41735543564585,0.01288010640204087,28.151804771385393,0.03130877268564952
875,89.08669559235798,0.01288926686151876,28.009602606022728,0.0313328925195757
876,88.75606907089654,0.012898427320996652,27.86783703736442,0.03135701235350188
877,88.42548553814295,0.012907587780474543,27.72650991529563,0.03138113218742806
878,88.09495456726084,0.012916748239952433,27.58562303165964,0.03140525202135424
879,87.76448563780318,0.012925908699430324,27.445178120722254,0.03142937185528042
880,87.43408813584112,0.012935069158908215,27.305176859640873,0.0314534916892066
881,87.1037713541138,0.012944229618386106,27.165620868936518,0.03147761152313278
882,86.77354449219888,0.012953390077863997,27.02651171297014,0.031501731357058964
883,86.44341665670431,0.012962550537341888,26.8878509004219,0.031525851190985145
884,86.11339686148038,0.012971710996819779,26.74963988477442,0.031549971024911326
885,85.78349402785143,0.012980871456297668,26.611880064798765,0.03157409085883751
886,85.45371698486794,0.012990031915775559,26.474572785044263,0.03159821069276369
887,85.12407446957796,0.01299919237525345,26.33771933633093,0.03162233052668987
888,84.79457512731771,0.01300835283473134,26.201320956245528,0.031646450360616044
889,84.46522751202116,0.013017513294209231,26.065378829639762,0.031670570194542225
890,84.1360400865486,0.013026673753687122,25.929894089132397,0.031694690028468406
891,83.8070212230327,0.013035834213165013,25.794867815613152,0.03171880986239459
892,83.47817920324329,0.013044994672642904,25.660301038749985,0.03174292969632077
893,83.14952221896979,0.013054155132120795,25.52619473749847,0.03176704953024695
894,82.82105837242051,0.013063315591598686,25.392549840614134,0.03179116936417313
895,82.4927956766394,0.013072476051076577,25.259367227166734,0.03181528919809931
896,82.16474205593966,0.013081636510554467,25.12664772705731,0.03183940903202549
897,81.83690534635292,0.013090796970032357,24.994392121537075,0.031863528865951674
898,81.50929329609545,0.013099957429510247,24.86260114372882,0.031887648699877855
899,81.18191356604932,0.013109117888988138,24.731275479149954,0.031911768533804036
900,80.8547737302595,0.01311827834846603,24.600415766238022,0.03193588836773022
901,80.5278812764452,0.01312743880794392,24.470022596877556,0.0319600082016564
902,80.20124360652709,0.013136599267421811,24.34009651692931,0.03198412803558258
903,79.87486803716718,0.013145759726899702,24.21063802676053,0.03200824786950876
904,79.54876180032413,0.013154920186377593,24.081647581777595,0.03203236770343494
905,79.22293204382174,0.013164080645855484,23.9531255929595,0.03205648753736112
906,78.8973858319301,0.013173241105333374,23.82507242739335,0.032080607371287304
907,78.57213014596023,0.013182401564811265,23.6974884088108,0.032104727205213485
908,78.24717188487152,0.013191562024289154,23.57037381812612,0.032128847039139666
909,77.92251786589026,0.013200722483767045,23.443728893975145,0.03215296687306585
910,77.59817482514124,0.013209882943244936,23.317553833255687,0.03217708670699203
911,77.27414941829025,0.013219043402722827,23.191848791668605,0.03220120654091821
912,76.95044822119722,0.013228203862200718,23.06661388426008,0.03222532637484439
913,76.62707773058078,0.013237364321678609,22.94184918596479,0.03224944620877057
914,76.30404436469321,0.0132465247811565,22.81755473214956,0.03227356604269675
915,75.98135446400457,0.01325568524063439,22.693730519158123,0.032297685876622934
916,75.65901429189724,0.013264845700112281,22.57037650485607,0.032321805710549115
917,75.33703003536978,0.013274006159590172,22.447492609176788,0.032345925544475296
918,75.01540780574881,0.013283166619068063,22.325078714667356,0.03237004537840148
919,74.69415363941036,0.013292327078545952,22.203134667035332,0.03239416521232766
920,74.37327349850891,0.013301487538023843,22.08166027569528,0.03241828504625384
921,74.05277327171436,0.013310647997501734,21.960655314316067,0.03244240488018002
922,73.73265877495625,0.013319808456979625,21.84011952136772,0.0324665247141062
923,73.41293575217567,0.013328968916457516,21.72005260066889,0.032490644548032376
924,73.09360987608267,0.013338129375935407,21.600454221933614,0.03251476438195856
925,72.77468674892106,0.013347289835413298,21.48132402131879,0.03253888421588474
926,72.45617190323931,0.013356450294891188,21.362661601970558,0.03256300404981092
927,72.13807080266574,0.01336561075436908,21.244466534571178,0.0325871238837371
928,71.82038884269032,0.01337477121384697,21.126738357884882,0.03261124371766328
929,71.50313135145105,0.013383931673324861,21.009476579303897,0.03263536355158946
930,71.1863035905242,0.01339309213280275,20.892680675393322,0.03265948338551564
931,70.86991075571925,0.013402252592280641,20.77635009243602,0.032683603219441824
932,70.55395797787823,0.013411413051758532,20.660484246976246,0.032707723053368006
933,70.2384503236771,0.013420573511236423,20.54508252636301,0.03273184288729419
934,69.9233927964315,0.013429733970714314,20.43014428929213,0.03275596272122037
935,69.60879033690495,0.013438894430192205,20.31566886634783,0.03278008255514654
936,69.29464782411888,0.013448054889670095,20.201655560542765,0.03280420238907272
937,68.9809700761655,0.013457215349147986,20.08810364785768,0.032828322222998904
938,68.66776185102226,0.013466375808625877,19.975012377779127,0.032852442056925085
939,68.35502784736718,0.013475536268103768,19.862380973836498,0.032876561890851266
940,68.04277270539589,0.013484696727581659,19.750208634137554,0.03290068172477745
941,67.731001007639,0.013493857187059548,19.63849453190238,0.03292480155870363
942,67.41971727978002,0.013503017646537439,19.527237815996234,0.03294892139262981
943,67.1089259914733,0.01351217810601533,19.416437611460324,0.03297304122655599
944,66.79863155716194,0.01352133856549322,19.306093020041505,0.03299716106048217
945,66.48883833689445,0.013530499024971112,19.19620312071973,0.03302128089440835
946,66.17955063714132,0.013539659484449003,19.08676697023416,0.033045400728334534
947,65.87077271161006,0.013548819943926893,18.97778360360694,0.033069520562260715
948,65.56250876205839,0.013557980403404784,18.86925203466552,0.033093640396186896
949,65.254762939106,0.013567140862882675,18.76117125656242,0.03311776023011308
950,64.94753934304438,0.013576301322360566,18.653540242293374,0.03314188006403926
951,64.64084202464333,0.013585461781838457,18.546357945212854,0.03316599989796544
952,64.33467498595564,0.013594622241316346,18.43962329954771,0.03319011973189162
953,64.0290421811184,0.013603782700794237,18.333335220908097,0.0332142395658178
954,63.72394751715079,0.013612943160272128,18.227492606796385,0.03323835939974398
955,63.4193948547486,0.013622103619750019,18.122094337113133,0.033262479233670164
956,63.11538800907495,0.01363126407922791,18.017139274660956,0.033286599067596345
957,62.81193075054614,0.0136404245387058,17.912626265645276,0.033310718901522526
958,62.509026805613765,0.013649584998183691,17.808554140172834,0.03333483873544871
959,62.2066798575424,0.013658745457661582,17.70492171274692,0.03335895856937489
960,61.90489354718103,0.013667905917139473,17.601727782760193,0.03338307840330107
961,61.60367147373064,0.013677066376617364,17.49897113498414,0.03340719823722725
962,61.303017195505625,0.013686226836095255,17.39665054005594,0.03343131807115343
963,61.002934230689874,0.013695387295573144,17.29476475496177,0.03345543790507961
964,60.70342605808584,0.013704547755051035,17.193312523517438,0.033479557739005794
965,60.40449611785936,0.013713708214528926,17.092292576845324,0.033503677572931975
966,60.10614781227599,0.013722868674006817,16.991703633848456,0.033527797406858156
967,59.80838450643183,0.013732029133484707,16.89154440168076,0.03355191724078434
968,59.51120952897738,0.013741189592962598,16.7918135762143,0.03357603707471052
969,59.214626172833746,0.01375035005244049,16.692509842502616,0.0336001569086367
970,58.91863769590193,0.01375951051191838,16.593631875240842,0.03362427674256288
971,58.62324732176481,0.013768670971396271,16.495178339221802,0.033648396576489055
972,58.32845824038062,0.013777831430874162,16.397147889788684,0.033672516410415236
973,58.034273608769105,0.013786991890352053,16.299539173283755,0.03369663624434142
974,57.740696551689396,0.013796152349829942,16.20235082749338,0.0337207560782676
975,57.44773016230949,0.013805312809307833,16.105581482088855,0.03374487591219378
976,57.15537750286715,0.013814473268785724,16.00922975906353,0.03376899574611996
977,56.86364160532248,0.013823633728263614,15.913294273165805,0.03379311558004614
978,56.572525472001,0.013832794187741505,15.817773632327818,0.03381723541397232
979,56.28203207622818,0.013841954647219396,15.72266643809034,0.033841355247898504
980,55.992164362954945,0.013851115106697287,15.627971286022985,0.033865475081824685
981,55.70292524937311,0.013860275566175178,15.533686766140567,0.033889594915750866
982,55.41431762552191,0.013869436025653069,15.439811463314665,0.03391371474967705
983,55.126344354884694,0.01387859648513096,15.346343957681245,0.03393783458360322
984,54.83900827497613,0.01388775694460885,15.253282825043202,0.0339619544175294
985,54.5523121979188,0.013896917404086741,15.160626637269106,0.033986074251455584
986,54.26625891101029,0.01390607786356463,15.068373962686653,0.034010194085381765
987,53.98085117728005,0.013915238323042521,14.976523366472021,0.034034313919307946
988,53.69609173603573,0.013924398782520412,14.885073411034082,0.03405843375323413
989,53.41198330339964,0.013933559241998303,14.794022656394276,0.03408255358716031
990,53.12852857283367,0.013942719701476194,14.703369660561311,0.03410667342108649
991,52.84573021565468,0.013951880160954085,14.613112979901334,0.03413079325501267
992,52.56359088153881,0.013961040620431976,14.523251169502869,0.03415491308893885
993,52.28211319901446,0.013970201079909867,14.433782783537158,0.03417903292286503
994,52.0012997759452,0.013979361539387758,14.344706375613132,0.034203152756791214
995,51.7211532000011,0.013988521998865648,14.256020499127684,0.034227272590717395
996,51.44167603911958,0.01399768245834354,14.167723707610532,0.034251392424643576
997,51.162870841954344,0.014006842917821428,14.07981455506424,0.03427551225856976
998,50.88474013831395,0.01401600337729932,13.992291596298761,0.03429963209249594
999,50.60728643958868,0.01402516383677721,13.905153387261068,0.03432375192642212


==> visu/old/tikz_csvs_diagonal_force/hist_5e-05/hist.csv <==
,id,experiment_id,error_l2,error_linfty
0,0,00333,0.00952848233282566,0.024751603603363037
1,1,00013,0.0087010832503438,0.024549901485443115
2,2,00373,0.0080566992983222,0.01959848403930664
3,3,00313,0.007983819581568241,0.02083796262741089
4,4,00273,0.005016976967453957,0.010879755020141602
5,5,00213,0.006889896001666784,0.016260623931884766
6,6,00293,0.009187337942421436,0.018542349338531494
7,7,00233,0.014102202840149403,0.025669753551483154
8,8,00253,0.004245698917657137,0.012010514736175537
9,9,00393,0.004795643500983715,0.012562751770019531
10,10,00093,0.00549710588529706,0.013911962509155273
11,11,00033,0.006826640106737614,0.014185488224029541
12,12,00053,0.014815089292824268,0.03634500503540039
13,13,00073,0.008552988059818745,0.022921204566955566
14,14,00353,0.00993009377270937,0.021117210388183594
15,15,00133,0.01134782936424017,0.02982264757156372
16,16,00153,0.010403244756162167,0.03095024824142456
17,17,00173,0.011510264128446579,0.02343803644180298
18,18,00193,0.011128558777272701,0.01929047703742981
19,19,00113,0.01425909623503685,0.02829962968826294


==> visu/old/tikz_csvs_diagonal_force/hist_5e-05/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid
0,52.68683380321771,0.004245698917657137,26.280427035308865,0.010879755020141602
1,52.894715756464194,0.004256278888002649,26.39334555346862,0.010905245760897617
2,53.10227138812505,0.004266858858348163,26.50599307234536,0.010930736501653632
3,53.309495357723144,0.004277438828693675,26.61836466002689,0.010956227242409647
4,53.51638240431129,0.0042880187990391875,26.730455438374786,0.01098171798316566
5,53.72292734727218,0.0042985987693847,26.842260583958844,0.011007208723921675
6,53.92912508710056,0.004309178739730213,26.95377532897964,0.01103269946467769
7,54.134970606166895,0.004319758710075726,27.06499496217868,0.011058190205433705
8,54.340458969462325,0.004330338680421238,27.175914829735877,0.01108368094618972
9,54.545585325325156,0.00434091865076675,27.286530336154158,0.011109171686945734
10,54.75034490614798,0.004351498621112264,27.396836945130843,0.011134662427701749
11,54.95473302906571,0.004362078591457776,27.506830180415452,0.011160153168457764
12,55.15874509662418,0.0043726585618032885,27.616505626653833,0.01118564390921378
13,55.36237659742913,0.004383238532148801,27.72585893021826,0.011211134649969794
14,55.56562310677508,0.004393818502494314,27.834885800023066,0.01123662539072581
15,55.768480287254384,0.004404398472839827,27.943582008325944,0.011262116131481823
16,55.97094388934607,0.004414978443185339,28.051943391514154,0.011287606872237838
17,56.173009751983976,0.0044255584135308515,28.159965850875807,0.011313097612993853
18,56.37467380310456,0.004436138383876365,28.267645353355764,0.011338588353749868
19,56.57593206017361,0.004446718354221877,28.37497793229582,0.011364079094505883
20,56.776780630692386,0.00445729832456739,28.48195968815924,0.011389569835261898
21,56.97721571268215,0.004467878294912902,28.58858678923902,0.011415060576017912
22,57.17723359514786,0.004478458265258415,28.694855472349918,0.011440551316773927
23,57.376830658520085,0.004489038235603928,28.80076204350396,0.011466042057529942
24,57.57600337507556,0.00449961820594944,28.906302878569004,0.011491532798285957
25,57.77474830933581,0.004510198176294953,29.01147442391051,0.011517023539041972
26,57.97306211844409,0.004520778146640466,29.116273197015957,0.011542514279797987
27,58.17094155252008,0.004531358116985978,29.220695787101732,0.011568005020554
28,58.368383454992745,0.004541938087331491,29.324738855702616,0.011593495761310016
29,58.565384762910725,0.004552518057677004,29.428399137243193,0.01161898650206603
30,58.76194250723044,0.004563098028022516,29.53167343959131,0.011644477242822046
31,58.958053813081726,0.004573677998368029,29.63455864459326,0.01166996798357806
32,59.15371590001091,0.004584257968713541,29.73705170859056,0.011695458724334076
33,59.348926082201174,0.0045948379390590545,29.839149662918103,0.01172094946509009
34,59.54368176867021,0.004605417909404567,29.940849614383513,0.011746440205846104
35,59.73798046344507,0.004615997879750079,30.042148745727506,0.01177193094660212
36,59.93181976571391,0.004626577850095592,30.143044316065165,0.011797421687358135
37,60.1251973699551,0.004637157820441105,30.243533661307954,0.01182291242811415
38,60.318111066042924,0.0046477377907866175,30.34361419456615,0.011848403168870165
39,60.51055873933033,0.00465831776113213,30.443283406531897,0.01187389390962618
40,60.70253837070862,0.004668897731477642,30.54253886584226,0.011899384650382193
41,60.894048036643824,0.004679477701823156,30.641378219422677,0.011924875391138208
42,61.08508590918962,0.004690057672168668,30.73979919281018,0.011950366131894223
43,61.27565025597755,0.0047006376425141804,30.83779959045662,0.011975856872650239
44,61.46573944018338,0.004711217612859693,30.93537729601158,0.012001347613406254
45,61.655351920470366,0.004721797583205206,31.032530272584996,0.012026838354162267
46,61.84448625090915,0.004732377553550719,31.12925656298919,0.012052329094918282
47,62.033141080874465,0.004742957523896231,31.225554289960478,0.012077819835674297
48,62.221315154918216,0.004753537494241743,31.32142165636,0.012103310576430312
49,62.4090073126195,0.004764117464587257,31.416856945353835,0.012128801317186327
50,62.596216488411024,0.004774697434932769,31.5118585205724,0.012154292057942342
51,62.78294171138267,0.0047852774052782815,31.60642482624862,0.012179782798698356
52,62.96918210506123,0.004795857375623795,31.70055438733562,0.012205273539454371
53,63.15493688716725,0.004806437345969307,31.794245809602902,0.012230764280210386
54,63.34020536934867,0.00481701731631482,31.887497779711687,0.012256255020966401
55,63.52498695689117,0.004827597286660332,31.980309065269108,0.012281745761722416
56,63.70928114840541,0.0048381772570058445,32.07267851486114,0.012307236502478431
57,63.89308753549146,0.004848757227351358,32.164605058064375,0.012332727243234445
58,64.07640580237981,0.00485933719769687,32.25608770543654,0.01235821798399046
59,64.25923572554997,0.004869917168042383,32.34712554848576,0.012383708724746475
60,64.44157717332585,0.004880497138387896,32.4377177596184,0.01240919946550249
61,64.62343010544859,0.004891077108733408,32.527863592065984,0.012434690206258505
62,64.80479457262662,0.004901657079078921,32.61756237979034,0.01246018094701452
63,64.98567071606338,0.004912237049424433,32.70681353736787,0.012485671687770534
64,65.16605876696225,0.0049228170197699464,32.795616559852306,0.012511162428526549
65,65.34595904600931,0.004933396990115459,32.883971022616294,0.012536653169282564
66,65.52537196283404,0.004943976960460971,32.97187658117179,0.012562143910038579
67,65.70429801544749,0.004954556930806484,33.05933297096916,0.012587634650794594
68,65.88273778965899,0.004965136901151997,33.1463400071752,0.012613125391550609
69,66.06069195847053,0.004975716871497509,33.232897584430056,0.012638616132306622
70,66.23816128144975,0.004986296841843022,33.31900567658302,0.012664106873062637
71,66.41514660408126,0.004996876812188534,33.4046643364074,0.012689597613818653
72,66.59164885709659,0.0050074567825340475,33.489873695294364,0.012715088354574668
73,66.76766905578289,0.00501803675287956,33.57463396292609,0.012740579095330683
74,66.94320829927057,0.005028616723225072,33.65894542692795,0.012766069836086698
75,67.11826776979989,0.005039196693570586,33.7428084525001,0.012791560576842711
76,67.2928487319672,0.005049776663916098,33.82622348202852,0.012817051317598726
77,67.46695253195008,0.0050603566342616105,33.90919103467545,0.012842542058354741
78,67.64058059671288,0.005070936604607123,33.99171170594952,0.012868032799110756
79,67.8137344331911,0.005081516574952635,34.07378616725557,0.012893523539866772
80,67.98641562745684,0.005092096545298149,34.15541516542421,0.012919014280622785
81,68.15862584386393,0.005102676515643661,34.23659952222159,0.0129445050213788
82,68.33036682417334,0.0051132564859891734,34.31734013383911,0.012969995762134815
83,68.50164038666001,0.005123836456334687,34.39763797036332,0.01299548650289083
84,68.67244842519986,0.005134416426680199,34.47749407522633,0.013020977243646845
85,68.84279290833828,0.0051449963970257116,34.55690956463673,0.01304646798440286
86,69.01267587833986,0.005155576367371224,34.63588562699117,0.013071958725158875
87,69.18209945022,0.005166156337716737,34.714423522266785,0.01309744946591489
88,69.35106581075779,0.00517673630806225,34.792524581394844,0.013122940206670904
89,69.51957721749173,0.005187316278407762,34.870190205615266,0.013148430947426919
90,69.6876359976973,0.0051978962487532745,34.947421865812885,0.013173921688182934
91,69.85524454734721,0.005208476219098788,35.024221101835025,0.01319941242893895
92,70.02240533005471,0.0052190561894443,35.10058952179109,0.013224903169694963
93,70.18912087599998,0.005229636159789813,35.17652880133398,0.013250393910450978
94,70.3553937808398,0.005240216130135325,35.25204068292368,0.013275884651206993
95,70.52122670460119,0.005250796100480838,35.32712697507343,0.013301375391963008
96,70.68662237055878,0.005261376070826351,35.40178955157823,0.013326866132719023
97,70.85158356409673,0.005271956041171863,35.47603035072658,0.013352356873475038
98,71.01611313155487,0.0052825360115173765,35.54985137449491,0.013377847614231053
99,71.18021397906021,0.005293115981862889,35.62325468772554,0.013403338354987067
100,71.34388907134294,0.005303695952208401,35.696242417288204,0.013428829095743082
101,71.50714143053871,0.005314275922553914,35.768816751225216,0.013454319836499097
102,71.66997413497604,0.005324855892899426,35.840979937880846,0.013479810577255112
103,71.83239031795004,0.005335435863244939,35.91273428501497,0.013505301318011127
104,71.99439316648282,0.005346015833590452,35.98408215890122,0.01353079205876714
105,72.15598592007017,0.005356595803935964,36.055025983410104,0.013556282799523155
106,72.31717186941562,0.0053671757742814775,36.12556823907703,0.01358177354027917
107,72.47795435515195,0.00537775574462699,36.19571146215595,0.013607264281035186
108,72.63833676655018,0.005388335714972502,36.26545824365851,0.0136327550217912
109,72.79832254021676,0.005398915685318015,36.33481122837922,0.013658245762547216
110,72.95791515877912,0.005409495655663527,36.40377311390695,0.01368373650330323
111,73.11711814956011,0.0054200756260090405,36.47234664962267,0.013709227244059244
112,73.27593508324132,0.005430655596354553,36.54053463568445,0.01373471798481526
113,73.434369572516,0.005441235566700065,36.60833992199925,0.013760208725571274
114,73.59242527073165,0.005451815537045579,36.67576540718238,0.01378569946632729
115,73.75010587052292,0.005462395507391091,36.742814037504594,0.013811190207083305
116,73.90741510243478,0.0054729754777366035,36.80948880582733,0.013836680947839318
117,74.06435673353684,0.005483555448082116,36.87579275052633,0.013862171688595333
118,74.22093456602862,0.005494135418427629,36.94172895440396,0.013887662429351348
119,74.37715243583655,0.005504715388773142,37.00730054359063,0.013913153170107363
120,74.53301421120301,0.005515295359118654,37.07251068643547,0.013938643910863378
121,74.68852379126749,0.005525875329464167,37.137362592386935,0.013964134651619393
122,74.84368510464054,0.00553645529980968,37.2018595108632,0.013989625392375409
123,74.99850210797089,0.005547035270155192,37.26600473011313,0.014015116133131422
124,75.15297878450589,0.0055576152405007045,37.32980157606789,0.014040606873887437
125,75.30711914264563,0.005568195210846217,37.3932534111836,0.014066097614643452
126,75.46092721449178,0.00557877518119173,37.45636363327555,0.014091588355399467
127,75.6144070543903,0.005589355151537243,37.51913567434403,0.014117079096155482
128,75.76756273746965,0.005599935121882755,37.58157299939236,0.014142569836911496
129,75.92039835817417,0.005610515092228268,37.643679105237375,0.01416806057766751
130,76.07291802879296,0.005621095062573781,37.70545751931283,0.014193551318423526
131,76.22512587798536,0.005631675032919293,37.76691179846588,0.014219042059179541
132,76.37702604930233,0.005642255003264806,37.82804552774704,0.014244532799935556
133,76.52862269970525,0.005652834973610318,37.88886231919449,0.014270023540691571
134,76.67991999808159,0.005663414943955831,37.949365810612115,0.014295514281447586
135,76.83092212375834,0.005673994914301344,38.00955966434257,0.0143210050222036
136,76.98163326501374,0.005684574884646856,38.06944756603519,0.014346495762959615
137,77.13205761758684,0.0056951548549923695,38.12903322340945,0.01437198650371563
138,77.28219938318657,0.005705734825337882,38.188320365013965,0.014397477244471645
139,77.43206276799948,0.005716314795683394,38.24731273898181,0.01442296798522766
140,77.58165198119742,0.005726894766028907,38.30601411178224,0.014448458725983673
141,77.73097123344472,0.00573747473637442,38.364428266969405,0.014473949466739688
142,77.88002473540647,0.005748054706719932,38.42255900392812,0.014499440207495704
143,78.02881669625674,0.005758634677065445,38.48041013661743,0.014524930948251719
144,78.17735132218858,0.005769214647410958,38.53798549231212,0.014550421689007734
145,78.32563281492516,0.0057797946177564705,38.595288910342596,0.014575912429763749
146,78.47366537023295,0.005790374588101983,38.65232424083351,0.014601403170519764
147,78.62145317643719,0.005800954558447495,38.70909534344148,0.014626893911275777
148,78.76900041293993,0.005811534528793008,38.76560608609246,0.014652384652031792
149,78.91631124874142,0.005822114499138521,38.8218603437187,0.014677875392787807
150,79.06338984096445,0.0058326944694840335,38.877861996996245,0.014703366133543823
151,79.21024033338296,0.005843274439829546,38.93361493108288,0.014728856874299838
152,79.35686685495467,0.005853854410175059,38.98912303435715,0.014754347615055851
153,79.50327351835817,0.005864434380520572,39.044390197158656,0.014779838355811866
154,79.64946441853513,0.005875014350866084,39.09942031053023,0.014805329096567881
155,79.79544363123769,0.0058855943212115965,39.154217264962014,0.014830819837323896
156,79.94121521158173,0.005896174291557109,39.208784949138234,0.014856310578079911
157,80.08678319260596,0.005906754261902622,39.26312724868672,0.014881801318835926
158,80.23215158383758,0.005917334232248135,39.31724804493149,0.014907292059591942
159,80.3773243698647,0.005927914202593647,39.37115121364915,0.014932782800347957
160,80.52230550891598,0.00593849417293916,39.42484062382912,0.01495827354110397
161,80.66709893144755,0.005949074143284673,39.47832013643816,0.014983764281859985
162,80.81170853873816,0.005959654113630185,39.53159360318943,0.015009255022616
163,80.95613820149241,0.0059702340839756975,39.58466486531683,0.015034745763372014
164,81.10039175845218,0.00598081405432121,39.63753775235445,0.015060236504128029
165,81.24447301501765,0.005991394024666723,39.69021608092189,0.015085727244884044
166,81.38838574187724,0.006001973995012236,39.742703653515534,0.015111217985640059
167,81.53213367364714,0.006012553965357749,39.79500425730631,0.015136708726396074
168,81.6757205075208,0.006023133935703261,39.84712166294424,0.015162199467152089
169,81.81914990192895,0.006033713906048774,39.89905962337002,0.015187690207908104
170,81.96242547520995,0.006044293876394286,39.950821872634,0.01521318094866412
171,82.10555080429134,0.006054873846739799,40.00241212472308,0.015238671689420134
172,82.24852942338262,0.006065453817085312,40.05383407239557,0.015264162430176148
173,82.39136482267945,0.006076033787430824,40.10509138602456,0.015289653170932163
174,82.53406044708015,0.006086613757776337,40.156187712450034,0.015315143911688178
175,82.67661969491402,0.00609719372812185,40.207126673840044,0.015340634652444191
176,82.81904591668273,0.0061077736984673624,40.25791186656136,0.015366125393200206
177,82.96134241381414,0.006118353668812875,40.30854686005968,0.015391616133956221
178,83.10351243742936,0.006128933639158387,40.35903519575008,0.015417106874712237
179,83.24555918712372,0.0061395136095039,40.409380385917586,0.015442597615468252
180,83.38748580976097,0.006150093579849413,40.45958591262856,0.015468088356224267
181,83.52929539828176,0.006160673550194925,40.5096552266529,0.015493579096980282
182,83.67099099052645,0.006171253520540438,40.55959174639752,0.015519069837736297
183,83.81257556807276,0.006181833490885951,40.60939885685138,0.015544560578492312
184,83.95405205508806,0.0061924134612314635,40.65907990854224,0.015570051319248325
185,84.09542331719693,0.006202993431576976,40.70863821650565,0.01559554206000434
186,84.23669216036424,0.006213573401922488,40.758077059266064,0.015621032800760356
187,84.37786132979389,0.006224153372268001,40.807399677830894,0.01564652354151637
188,84.51893350884366,0.006234733342613514,40.856609274697306,0.015672014282272384
189,84.65991131795597,0.0062453133129590265,40.9057090128721,0.0156975050230284
190,84.80079731360578,0.00625589328330454,40.95470201490522,0.015722995763784414
191,84.94159398726428,0.006266473253650052,41.00359136193688,0.01574848650454043
192,85.08230376438053,0.006277053223995565,41.05238009275842,0.015773977245296444
193,85.22292900337965,0.006287633194341077,41.10107120288776,0.01579946798605246
194,85.36347199467865,0.0062982131646865894,41.14966764365884,0.015824958726808475
195,85.50393495972016,0.006308793135032102,41.19817232132594,0.01585044946756449
196,85.64432005002345,0.006319373105377615,41.24658809618281,0.015875940208320505
197,85.78462934625429,0.0063299530757231276,41.29491778169689,0.01590143094907652
198,85.92486485731258,0.006340533046068641,41.34316414365892,0.01592692168983253
199,86.06502851943866,0.006351113016414153,41.39132989934787,0.015952412430588547
200,86.2051221953383,0.006361692986759666,41.439417716711915,0.01597790317134456
201,86.34514767332688,0.006372272957105178,41.487430213564934,0.016003393912100577
202,86.4851066664919,0.0063828529274506905,41.535369956799556,0.016028884652856592
203,86.62500081187589,0.006393432897796203,41.58323946161625,0.016054375393612607
204,86.76483166967749,0.006404012868141716,41.631041190768904,0.016079866134368622
205,86.90460072247333,0.0064145928384872295,41.67877755382723,0.016105356875124637
206,87.04430937445885,0.006425172808832742,41.726450906455916,0.016130847615880652
207,87.18395895070928,0.006435752779178254,41.774063549710746,0.016156338356636664
208,87.32355069646115,0.006446332749523767,41.82161772935198,0.01618182909739268
209,87.46308577641322,0.006456912719869279,41.869115635175085,0.016207319838148694
210,87.60256527404853,0.006467492690214792,41.916559400358636,0.01623281057890471
211,87.7419901909766,0.006478072660560305,41.96395110083035,0.016258301319660724
212,87.88136144629617,0.006488652630905817,42.01129275465031,0.01628379206041674
213,88.0206798759791,0.006499232601251331,42.058586321412534,0.016309282801172754
214,88.15994623227482,0.006509812571596843,42.105833701664146,0.01633477354192877
215,88.2991611831357,0.006520392541942355,42.15303673634299,0.016360264282684785
216,88.438325311664,0.006530972512287868,42.200197206233234,0.0163857550234408
217,88.57743911557931,0.00654155248263338,42.24731683143946,0.016411245764196815
218,88.7165030067081,0.006552132452978893,42.29439727087912,0.01643673650495283
219,88.85551731049384,0.006562712423324406,42.341440121793426,0.016462227245708845
220,88.99448226552906,0.006573292393669918,42.38844691927709,0.01648771798646486
221,89.13339802310894,0.006583872364015432,42.435419135826486,0.016513208727220875
222,89.27226464680628,0.006594452334360944,42.48235818090674,0.016538699467976887
223,89.41108211206809,0.0066050323047064565,42.529265400537675,0.016564190208732902
224,89.54985030583441,0.006615612275051969,42.576142076898385,0.016589680949488917
225,89.68856902617821,0.006626192245397481,42.62298942795121,0.016615171690244932
226,89.82723798196771,0.006636772215742994,42.669808607084256,0.016640662431000947
227,89.96585679254991,0.006647352186088507,42.716600702773235,0.016666153171756962
228,90.1044249874568,0.0066579321564340195,42.763366738262334,0.016691643912512977
229,90.24294200613271,0.006668512126779533,42.810107671264106,0.016717134653268993
230,90.38140719768413,0.006679092097125045,42.85682439367858,0.016742625394025008
231,90.51981982065139,0.006689672067470558,42.903517731331505,0.01676811613478102
232,90.65817904280185,0.00670025203781607,42.9501884437318,0.016793606875537034
233,90.79648394094579,0.006710832008161582,42.996837223848026,0.01681909761629305
234,90.93473350077363,0.006721411978507096,43.04346469790428,0.016844588357049065
235,91.07292661671538,0.006731991948852608,43.090071425195006,0.01687007909780508
236,91.211062091822,0.006742571919198121,43.13665789791916,0.016895569838561095
237,91.34913863766877,0.006753151889543634,43.183224541033354,0.01692106057931711
238,91.48715487428018,0.006763731859889146,43.229771712124354,0.016946551320073125
239,91.62510933007712,0.006774311830234659,43.276299701300296,0.01697204206082914
240,91.76300044184565,0.006784891800580171,43.322808731101425,0.016997532801585155
241,91.9008265547275,0.0067954717709256835,43.36929895642935,0.01702302354234117
242,92.0385859222324,0.006806051741271197,43.41577046449568,0.017048514283097185
243,92.17627670627208,0.006816631711616709,43.46222327478944,0.0170740050238532
244,92.31389697721579,0.0068272116819622225,43.508657339063156,0.017099495764609215
245,92.45144471396748,0.006837791652307735,43.55507254133809,0.01712498650536523
246,92.5889178040641,0.006848371622653247,43.60146869792784,0.017150477246121242
247,92.72631404379607,0.00685895159299876,43.64784555748095,0.017175967986877257
248,92.86363113834788,0.006869531563344272,43.69420280104177,0.017201458727633272
249,93.00086670196109,0.006880111533689785,43.740540042129986,0.017226949468389288
250,93.13801825811765,0.006890691504035298,43.78685682683861,0.017252440209145303
251,93.2750832397446,0.00690127147438081,43.83315263394999,0.017277930949901318
252,93.41205898943947,0.006911851444726324,43.879426875070436,0.017303421690657333
253,93.5489427597167,0.006922431415071836,43.92567889478251,0.017328912431413348
254,93.68573171327478,0.006933011385417348,43.97190797081572,0.017354403172169363
255,93.82242292328354,0.006943591355762861,44.01811331423465,0.017379893912925375
256,93.95901337369234,0.006954171326108373,44.064294069645335,0.01740538465368139
257,94.09549995955848,0.0069647512964538865,44.110449315418755,0.017430875394437405
258,94.23187948739547,0.006975331266799399,44.15657806393226,0.01745636613519342
259,94.36814867554187,0.006985911237144912,44.202679261828074,0.017481856875949435
260,94.50430415454953,0.006996491207490425,44.24875179028908,0.01750734761670545
261,94.64034246759176,0.007007071177835937,44.29479446533185,0.017532838357461465
262,94.77626007089133,0.0070176511481814495,44.34080603811632,0.01755832909821748
263,94.91205333416714,0.007028231118526962,44.386785195272516,0.017583819838973495
264,95.04771854110142,0.007038811088872474,44.43273055924368,0.01760931057972951
265,95.18325188982463,0.007049391059217988,44.47864068864601,0.017634801320485526
266,95.3186494934201,0.0070599710295635,44.5245140786446,0.01766029206124154
267,95.45390738044748,0.007070550999909013,44.57034916134559,0.017685782801997556
268,95.58902149548416,0.007081130970254526,44.61614430620409,0.01771127354275357
269,95.72398769968564,0.007091710940600038,44.66189782044809,0.017736764283509586
270,95.85880177136376,0.007102290910945551,44.70760794951785,0.017762255024265598
271,95.99345940658297,0.007112870881291063,44.75327287752074,0.017787745765021613
272,96.12795621977466,0.007123450851636575,44.79889072770109,0.017813236505777628
273,96.26228774436852,0.007134030821982089,44.84445956292549,0.017838727246533643
274,96.39644943344194,0.007144610792327601,44.88997738618243,0.017864217987289658
275,96.53043666038596,0.007155190762673114,44.93544214109696,0.017889708728045673
276,96.66424471958884,0.007165770733018627,44.98085171245955,0.017915199468801688
277,96.79786882713567,0.007176350703364139,45.026203926769234,0.017940690209557703
278,96.93130412152513,0.007186930673709652,45.07149655279078,0.01796618095031372
279,97.06454566440209,0.007197510644055164,45.116727302125646,0.01799167169106973
280,97.1975884413066,0.0072080906144006765,45.16189382979657,0.018017162431825745
281,97.33042736243853,0.00721867058474619,45.20699373484534,0.01804265317258176
282,97.46305726343775,0.007229250555091703,45.252024560944,0.018068143913337775
283,97.5954729061801,0.0072398305254372155,45.29698379701879,0.01809363465409379
284,97.72766897958797,0.007250410495782728,45.341868877886775,0.018119125394849805
285,97.85964010045609,0.00726099046612824,45.38667718490502,0.01814461613560582
286,97.99138081429177,0.007271570436473753,45.431406046632034,0.018170106876361836
287,98.12288559616995,0.007282150406819265,45.476052739501085,0.01819559761711785
288,98.25414885160164,0.0072927303771647784,45.52061448850543,0.018221088357873866
289,98.38516491741706,0.007303310347510291,45.56508846789503,0.01824657909862988
290,98.51592806266189,0.007313890317855804,45.609471801884474,0.018272069839385896
291,98.64643248950708,0.007324470288201317,45.65376156537216,0.01829756058014191
292,98.77667233417186,0.007335050258546829,45.69795478467007,0.018323051320897926
293,98.90664166785933,0.007345630228892341,45.74204843824431,0.01834854206165394
294,99.03633449770498,0.007356210199237854,45.78603945746581,0.018374032802409953
295,99.16574476773741,0.007366790169583366,45.82992472737124,0.018399523543165968
296,99.29486635985067,0.0073773701399288795,45.87370108743361,0.018425014283921983
297,99.42369309478937,0.007387950110274392,45.917365332342634,0.018450505024677998
298,99.55221873314439,0.007398530080619905,45.96091421279424,0.018475995765434013
299,99.68043697635993,0.007409110050965418,46.004344436289266,0.01850148650619003
300,99.80834146775231,0.00741969002131093,46.047652667940945,0.018526977246946044
301,99.93592579353847,0.0074302699916564425,46.09083553129094,0.01855246798770206
302,100.0631834838754,0.007440849962001955,46.133889609133796,0.018577958728458074
303,100.19010801390965,0.007451429932347467,46.176811444349205,0.018603449469214085
304,100.31669280483663,0.007462009902692981,46.2195975407424,0.0186289402099701
305,100.44293122496951,0.007472589873038493,46.26224436389181,0.018654430950726116
306,100.56881659081724,0.007483169843384006,46.30474834200421,0.01867992169148213
307,100.69434216817204,0.007493749813729519,46.347105866776666,0.018705412432238146
308,100.81950117320498,0.007504329784075031,46.38931329426553,0.01873090317299416
309,100.94428677357043,0.007514909754420544,46.431366945761724,0.018756393913750176
310,101.06869208951863,0.007525489724766056,46.473263108672356,0.01878188465450619
311,101.19271019501576,0.007536069695111569,46.51499803740829,0.018807375395262206
312,101.31633411887225,0.007546649665457082,46.556567954277625,0.01883286613601822
313,101.43955684587755,0.007557229635802595,46.59796905038434,0.018858356876774236
314,101.56237131794268,0.007567809606148107,46.63919748653237,0.01888384761753025
315,101.6847704352491,0.00757838957649362,46.68024939413464,0.018909338358286266
316,101.80674705740388,0.007588969546839132,46.72112087612671,0.01893482909904228
317,101.92829400460133,0.007599549517184645,46.76180800788491,0.018960319839798297
318,102.04940405879056,0.007610129487530157,46.80230683814863,0.018985810580554312
319,102.1700699648481,0.00762070945787567,46.842613389946614,0.019011301321310323
320,102.29028443175622,0.007631289428221183,46.882723661526796,0.01903679206206634
321,102.41004013378635,0.007641869398566696,46.92263362728966,0.019062282802822354
322,102.52932971168671,0.0076524493689122085,46.96233923872479,0.01908777354357837
323,102.64814577387483,0.007663029339257721,47.001836425350135,0.019113264284334384
324,102.7664808976343,0.007673609309603233,47.04112109565419,0.0191387550250904
325,102.88432763031462,0.007684189279948746,47.08018913804043,0.01916424576584641
326,103.0016784905357,0.007694769250294258,47.119036421773856,0.019189736506602426
327,103.11852596939484,0.0077053492206397714,47.15765879792963,0.01921522724735844
328,103.2348625316771,0.007715929190985284,47.196052100343096,0.019240717988114456
329,103.35068061706824,0.007726509161330797,47.23421214656157,0.01926620872887047
330,103.46597264137043,0.0077370891316763096,47.27213473879689,0.019291699469626486
331,103.5807309977199,0.007747669102021822,47.309815664879245,0.0193171902103825
332,103.69494805780622,0.007758249072367334,47.34725069921148,0.019342680951138516
333,103.80861617309407,0.007768829042712847,47.38443560372377,0.01936817169189453
334,103.92172767604542,0.00777940901305836,47.42136612882887,0.019393662432650546
335,104.03427488134345,0.0077899889834038725,47.458038014376775,0.01941915317340656
336,104.14625008711714,0.007800568953749386,47.49444699060954,0.019444643914162577
337,104.25764557616621,0.007811148924094898,47.53058877911547,0.01947013465491859
338,104.36845361718673,0.00782172889444041,47.56645909378245,0.019495625395674607
339,104.47866646599631,0.007832308864785923,47.60205364175044,0.019521116136430622
340,104.58827636675969,0.007842888835131435,47.63736812436268,0.019546606877186637
341,104.69727555321307,0.007853468805476948,47.672398238115576,0.019572097617942652
342,104.80565624988841,0.00786404877582246,47.70713967560681,0.019597588358698667
343,104.91341067333624,0.007874628746167973,47.74158812648155,0.01962307909945468
344,105.02053103334748,0.007885208716513487,47.7757392783768,0.019648569840210694
345,105.1270095341737,0.007895788686859,47.809588817863144,0.01967406058096671
346,105.23283837574564,0.007906368657204512,47.84313243138408,0.019699551321722724
347,105.33800975488967,0.007916948627550024,47.87636580619275,0.01972504206247874
348,105.44251586654202,0.007927528597895537,47.90928463128541,0.019750532803234754
349,105.54634890496077,0.007938108568241049,47.941884598331946,0.019776023543990766
350,105.64950106493464,0.007948688538586563,47.9741614026031,0.01980151428474678
351,105.75196454298946,0.007959268508932076,48.00611074389379,0.019827005025502796
352,105.8537315385909,0.007969848479277588,48.037728327442935,0.01985249576625881
353,105.95479425534411,0.0079804284496231,48.06900986484928,0.019877986507014826
354,106.05514490218964,0.007991008419968613,48.0999510749828,0.01990347724777084
355,106.15477569459546,0.008001588390314125,48.1305476848921,0.019928967988526856
356,106.25367885574501,0.008012168360659638,48.16079543070689,0.01995445872928287
357,106.35184661772081,0.00802274833100515,48.190690058536,0.019979949470038887
358,106.44927122268368,0.008033328301350662,48.22022732536022,0.0200054402107949
359,106.54594492404725,0.008043908271696177,48.249402999920164,0.020030930951550917
360,106.6418599876474,0.008054488242041689,48.27821286359878,0.020056421692306932
361,106.73700869290654,0.008065068212387201,48.30665271129838,0.020081912433062947
362,106.83138333399319,0.008075648182732714,48.334718352311924,0.020107403173818962
363,106.92497622097467,0.008086228153078226,48.36240561118866,0.020132893914574977
364,107.01777968096569,0.008096808123423739,48.389710328593495,0.020158384655330992
365,107.1097860592698,0.008107388093769253,48.41662836216047,0.020183875396087007
366,107.20098772051524,0.008117968064114765,48.44315558733965,0.020209366136843022
367,107.29137704978446,0.008128548034460278,48.46928789823764,0.020234856877599034
368,107.38094645373717,0.00813912800480579,48.495021208451384,0.02026034761835505
369,107.46968836172661,0.008149707975151303,48.5203514518952,0.020285838359111064
370,107.55759522690914,0.008160287945496815,48.545274583620795,0.02031132909986708
371,107.64465952734673,0.008170867915842327,48.5697865806301,0.020336819840623094
372,107.73087376710244,0.00818144788618784,48.59388344268095,0.02036231058137911
373,107.81623047732835,0.008192027856533352,48.61756119308525,0.02038780132213512
374,107.90072221734634,0.008202607826878865,48.64081587949957,0.020413292062891136
375,107.9843415757208,0.008213187797224377,48.66364357470808,0.02043878280364715
376,108.06708117132388,0.008223767767569891,48.6860403773977,0.020464273544403166
377,108.14893365439274,0.008234347737915404,48.708002412925005,0.02048976428515918
378,108.22989170757864,0.008244927708260916,48.72952583407537,0.020515255025915197
379,108.30994804698784,0.008255507678606428,48.75060682181372,0.020540745766671212
380,108.38909542321417,0.008266087648951943,48.771241586026754,0.020566236507427227
381,108.467326622363,0.008276667619297455,48.79142636625697,0.020591727248183242
382,108.54463446706684,0.008287247589642967,48.811157432427926,0.020617217988939257
383,108.62101181749186,0.00829782755998848,48.830431085560726,0.020642708729695272
384,108.69645157233577,0.008308407530333992,48.849243658481804,0.020668199470451287
385,108.7709466698167,0.008318987500679505,48.867591516521664,0.020693690211207302
386,108.84449008865275,0.008329567471025017,48.88547105820455,0.020719180951963317
387,108.91707484903273,0.00834014744137053,48.902878715929,0.020744671692719333
388,108.98869401357722,0.008350727411716042,48.91981095663909,0.020770162433475348
389,109.05934068829032,0.008361307382061554,48.9362642824864,0.020795653174231363
390,109.1290080235021,0.008371887352407067,48.952235231482256,0.020821143914987374
391,109.19768921480092,0.008382467322752581,48.96772037814081,0.02084663465574339
392,109.26537750395674,0.008393047293098093,48.98271633411206,0.020872125396499405
393,109.332066179834,0.008403627263443606,48.997219748805406,0.02089761613725542
394,109.397748579295,0.008414207233789118,49.011227310003186,0.020923106878011435
395,109.46241808809319,0.008424787204134632,49.02473574446451,0.02094859761876745
396,109.52606814175651,0.008435367174480145,49.03774181851889,0.02097408835952346
397,109.58869222646055,0.008445947144825657,49.05024233864986,0.020999579100279477
398,109.65028387989155,0.00845652711517117,49.06223415206848,0.02102506984103549
399,109.71083669209922,0.008467107085516682,49.0737141472767,0.021050560581791507
400,109.77034430633913,0.008477687055862194,49.08467925462019,0.021076051322547522
401,109.82880041990508,0.008488267026207707,49.09512644683105,0.021101542063303537
402,109.88619878495052,0.00849884699655322,49.10505273955992,0.021127032804059552
403,109.94253320930001,0.008509426966898732,49.11445519189777,0.021152523544815567
404,109.99779755725008,0.008520006937244244,49.12333090688705,0.021178014285571582
405,110.05198575035922,0.008530586907589757,49.13167703202217,0.021203505026327597
406,110.10509176822762,0.008541166877935269,49.139490759739424,0.021228995767083612
407,110.15710964926636,0.008551746848280783,49.1467693278963,0.021254486507839628
408,110.20803349145555,0.008562326818626296,49.15351002023968,0.021279977248595643
409,110.2578574530921,0.008572906788971808,49.1597101668637,0.021305467989351658
410,110.30657575352681,0.008583486759317322,49.16536714465641,0.021330958730107673
411,110.35418267389058,0.008594066729662835,49.17047837773565,0.021356449470863688
412,110.40067255780984,0.008604646700008347,49.175041337874134,0.021381940211619703
413,110.44603981211147,0.00861522667035386,49.179053544913295,0.021407430952375718
414,110.49027890751668,0.008625806640699372,49.18251256716638,0.02143292169313173
415,110.53338437932433,0.008636386611044884,49.18541602181044,0.021458412433887745
416,110.57535082808326,0.008646966581390397,49.18776157526717,0.02148390317464376
417,110.61617292025403,0.008657546551735909,49.18954694357276,0.021509393915399775
418,110.65584538885975,0.008668126522081421,49.19076989273668,0.02153488465615579
419,110.69436303412624,0.008678706492426934,49.19142823908917,0.021560375396911805
420,110.7317207241111,0.008689286462772446,49.19151984961774,0.021585866137667817
421,110.7679133953227,0.008699866433117959,49.1910426422924,0.021611356878423832
422,110.8029360533276,0.008710446403463473,49.189994586379804,0.021636847619179847
423,110.83678377334775,0.008721026373808985,49.188373702746055,0.021662338359935862
424,110.86945170084701,0.008731606344154498,49.186178064148464,0.021687829100691877
425,110.90093505210663,0.00874218631450001,49.183405795515974,0.021713319841447892
426,110.93122911479031,0.008752766284845524,49.18005507421847,0.021738810582203907
427,110.96032924849872,0.008763346255191037,49.176124130324695,0.021764301322959922
428,110.98823088531299,0.008773926225536549,49.17161124684918,0.021789792063715938
429,111.01492953032825,0.008784506195882062,49.166514759987784,0.021815282804471953
430,111.04042076217588,0.008795086166227574,49.16083305934199,0.021840773545227968
431,111.06470023353614,0.008805666136573086,49.154564588132146,0.021866264285983983
432,111.08776367163948,0.008816246106918599,49.14770784339937,0.021891755026739998
433,111.10960687875784,0.008826826077264111,49.140261376196264,0.021917245767496013
434,111.13022573268583,0.008837406047609624,49.132223791766464,0.021942736508252028
435,111.14961618721092,0.008847986017955136,49.12359374971312,0.021968227249008043
436,111.16777427257406,0.008858565988300648,49.114369964156,0.02199371798976406
437,111.18469609591956,0.008869145958646163,49.10455120387759,0.022019208730520073
438,111.20037784173498,0.008879725928991675,49.09413629245817,0.022044699471276085
439,111.21481577228096,0.008890305899337187,49.08312410839955,0.0220701902120321
440,111.22800622801083,0.0089008858696827,49.07151358523794,0.022095680952788115
441,111.23994562798055,0.008911465840028214,49.059303711645626,0.02212117169354413
442,111.25063047024807,0.008922045810373726,49.046493531521826,0.022146662434300145
443,111.26005733226359,0.008932625780719239,49.03308214407225,0.02217215317505616
444,111.2682228712494,0.008943205751064751,49.019068703878034,0.022197643915812172
445,111.27512382457033,0.008953785721410264,49.00445242095349,0.022223134656568187
446,111.28075701009423,0.008964365691755776,48.989232560793084,0.022248625397324202
447,111.28511932654308,0.008974945662101289,48.97340844440759,0.022274116138080217
448,111.28820775383457,0.008985525632446801,48.95697944834929,0.022299606878836233
449,111.29001935341375,0.008996105602792313,48.93994500472657,0.022325097619592248
450,111.29055126857612,0.009006685573137826,48.92230460120772,0.022350588360348263
451,111.28980072478042,0.009017265543483338,48.90405778101395,0.022376079101104278
452,111.28776502995305,0.00902784551382885,48.88520414290195,0.022401569841860293
453,111.28444157478256,0.009038425484174365,48.8657433411357,0.022427060582616308
454,111.27982783300568,0.009049005454519877,48.84567508544782,0.022452551323372323
455,111.27392136168395,0.00905958542486539,48.82499914099043,0.022478042064128338
456,111.2667198014714,0.009070165395210902,48.803715328275565,0.022503532804884353
457,111.25822087687364,0.009080745365556416,48.78182352310515,0.02252902354564037
458,111.24842239649786,0.009091325335901929,48.75932365649078,0.022554514286396384
459,111.2373222532944,0.009101905306247441,48.7362157145631,0.0225800050271524
460,111.2249184247894,0.009112485276592953,48.71249973847112,0.022605495767908414
461,111.2112089733091,0.009123065246938466,48.68817582427117,0.02263098650866443
462,111.19619204619586,0.009133645217283978,48.66324412280613,0.02265647724942044
463,111.17986587601534,0.00914422518762949,48.63770483957418,0.022681967990176456
464,111.16222878075581,0.009154805157975003,48.611558234588095,0.02270745873093247
465,111.14327916401899,0.009165385128320516,48.58480462222432,0.022732949471688486
466,111.12301551520297,0.009175965098666028,48.5574443710623,0.0227584402124445
467,111.10143640967686,0.00918654506901154,48.52947790371426,0.022783930953200516
468,111.07854050894773,0.009197125039357055,48.500905696645,0.022809421693956528
469,111.05432656081939,0.009207705009702567,48.471728279982486,0.022834912434712543
470,111.02879339954363,0.00921828498004808,48.44194623731862,0.022860403175468558
471,111.0019399459637,0.009228864950393592,48.41156020550071,0.022885893916224573
472,110.9737652076499,0.009239444920739106,48.38057087441357,0.022911384656980588
473,110.94426827902807,0.009250024891084618,48.348978986752414,0.022936875397736603
474,110.9134483415003,0.00926060486143013,48.316785337786406,0.022962366138492618
475,110.8813046635581,0.009271184831775643,48.283990775113296,0.022987856879248633
476,110.84783660088893,0.009281764802121156,48.250596198404885,0.02301334762000465
477,110.81304359647467,0.009292344772466668,48.2166025591437,0.023038838360760663
478,110.77692518068359,0.00930292474281218,48.18201086035062,0.02306432910151668
479,110.73948097135496,0.009313504713157693,48.146822156304005,0.023089819842272694
480,110.70071067387669,0.009324084683503205,48.111037552250025,0.02311531058302871
481,110.66061408125609,0.009334664653848718,48.074658204104395,0.023140801323784724
482,110.61919107418386,0.00934524462419423,48.03768531814571,0.02316629206454074
483,110.5764416210912,0.009355824594539743,48.00012015070043,0.023191782805296754
484,110.53236577820041,0.009366404564885257,47.961964007819525,0.02321727354605277
485,110.48696368956861,0.009376984535230769,47.92321824494687,0.023242764286808784
486,110.44023558712526,0.009387564505576282,47.88388426657979,0.023268255027564796
487,110.39218179070284,0.009398144475921796,47.84396352592141,0.02329374576832081
488,110.34280270806148,0.009408724446267308,47.80345752452522,0.023319236509076826
489,110.29209883490704,0.00941930441661282,47.76236781193191,0.02334472724983284
490,110.24007075490296,0.009429884386958333,47.72069598529847,0.023370217990588856
491,110.18671913967606,0.009440464357303845,47.67844368901972,0.02339570873134487
492,110.13204474881583,0.009451044327649358,47.63561261434254,0.023421199472100883
493,110.07604842986835,0.00946162429799487,47.59220449897255,0.023446690212856898
494,110.01873111832325,0.009472204268340383,47.548221126673724,0.023472180953612913
495,109.96009383759564,0.009482784238685895,47.50366432686082,0.023497671694368928
496,109.90013769900146,0.009493364209031407,47.458535974184905,0.023523162435124943
497,109.83886390172749,0.00950394417937692,47.41283798811176,0.02354865317588096
498,109.77627373279525,0.009514524149722432,47.36657233249384,0.023574143916636973
499,109.7123685670192,0.009525104120067946,47.319741015135264,0.02359963465739299
500,109.6471498669596,0.009535684090413459,47.272346087350535,0.023625125398149004
501,109.58061918286914,0.009546264060758971,47.2243896435166,0.02365061613890502
502,109.5127781526348,0.009556844031104484,47.175873820618946,0.023676106879661034
503,109.44362850171326,0.009567424001449998,47.126800797791105,0.02370159762041705
504,109.37317204306154,0.00957800397179551,47.0771727958484,0.023727088361173064
505,109.30141067706194,0.009588583942141023,47.02699207681581,0.02375257910192908
506,109.22834639144139,0.009599163912486535,46.97626094344973,0.023778069842685094
507,109.15398126118576,0.009609743882832048,46.92498173875436,0.02380356058344111
508,109.07831744844863,0.00962032385317756,46.87315684549241,0.023829051324197124
509,109.00135720245477,0.009630903823523072,46.82078868569042,0.02385454206495314
510,108.92310285939838,0.009641483793868585,46.76787972013871,0.02388003280570915
511,108.84355684233618,0.009652063764214097,46.71443244788633,0.023905523546465166
512,108.76272166107499,0.00966264373455961,46.660449405730915,0.02393101428722118
513,108.68059991205465,0.009673223704905122,46.60593316770351,0.023956505027977196
514,108.59719427822517,0.009683803675250636,46.55088634454884,0.02398199576873321
515,108.5125075289191,0.009694383645596149,46.49531158320089,0.024007486509489223
516,108.4265425197188,0.009704963615941661,46.43921156625389,0.024032977250245238
517,108.33930219231826,0.009715543586287173,46.38258901142902,0.024058467991001253
518,108.25078957438035,0.009726123556632688,46.325446671037064,0.02408395873175727
519,108.16100777938836,0.0097367035269782,46.26778733143664,0.024109449472513284
520,108.06996000649316,0.009747283497323712,46.20961381248872,0.0241349402132693
521,107.97764954035458,0.009757863467669225,46.150928967007346,0.024160430954025314
522,107.88407975097824,0.009768443438014737,46.091735680206604,0.02418592169478133
523,107.78925409354727,0.00977902340836025,46.03203686914408,0.024211412435537344
524,107.69317610824857,0.009789603378705762,45.97183548216103,0.02423690317629336
525,107.59584942009454,0.009800183349051275,45.91113449831921,0.024262393917049374
526,107.49727773873934,0.009810763319396787,45.84993692683462,0.02428788465780539
527,107.39746485829039,0.0098213432897423,45.78824580650836,0.024313375398561404
528,107.29641465711451,0.009831923260087812,45.72606420515464,0.02433886613931742
529,107.1941310976391,0.009842503230433324,45.663395219026164,0.024364356880073434
530,107.0906182261483,0.009853083200778838,45.600241972236866,0.02438984762082945
531,106.98588017257391,0.00986366317112435,45.536607616182444,0.024415338361585465
532,106.87992115028109,0.009874243141469863,45.47249532895867,0.02444082910234148
533,106.77274545584926,0.009884823111815376,45.40790831477732,0.02446631984309749
534,106.66435746884726,0.00989540308216089,45.342849803380616,0.024491810583853506
535,106.55476165160403,0.009905983052506402,45.27732304945361,0.02451730132460952
536,106.44396254897326,0.009916563022851915,45.211331332034895,0.024542792065365537
537,106.33196478809346,0.009927142993197427,45.144877953926034,0.024568282806121552
538,106.21877307814228,0.00993772296354294,45.077966241099496,0.024593773546877567
539,106.10439221008586,0.009948302933888452,45.010599542105425,0.02461926428763358
540,105.98882705642266,0.009958882904233964,44.94278122747732,0.024644755028389594
541,105.87208257092156,0.009969462874579477,44.874514689137,0.02467024576914561
542,105.75416378835548,0.009980042844924989,44.8058033397986,0.024695736509901624
543,105.63507582422831,0.009990622815270501,44.73665061237213,0.02472122725065764
544,105.51482387449734,0.010001202785616014,44.667059959366505,0.024746717991413654
545,105.39341321528956,0.010011782755961528,44.59703485229227,0.02477220873216967
546,105.27084920261251,0.01002236272630704,44.526578781064224,0.024797699472925684
547,105.14713727205965,0.010032942696652553,44.45569525340408,0.0248231902136817
548,105.02228293850963,0.010043522666998065,44.38438779424311,0.024848680954437714
549,104.89629179582028,0.01005410263734358,44.31265994512528,0.02487417169519373
550,104.76916951651641,0.010064682607689092,44.24051526361072,0.024899662435949745
551,104.64092185147194,0.010075262578034604,44.167957322679825,0.02492515317670576
552,104.51155462958607,0.010085842548380117,44.094989710138,0.024950643917461775
553,104.38107375745342,0.01009642251872563,44.021616028021526,0.02497613465821779
554,104.24948521902833,0.010107002489071142,43.94783989200424,0.025001625398973805
555,104.11679507528277,0.010117582459416654,43.87366493080546,0.02502711613972982
556,103.9830094638582,0.010128162429762166,43.799094785599316,0.025052606880485835
557,103.84813459871135,0.010138742400107679,43.72413310942549,0.025078097621241847
558,103.71217676975358,0.010149322370453191,43.64878356660149,0.025103588361997862
559,103.57514234248377,0.010159902340798704,43.57304983213699,0.025129079102753877
560,103.43703775761509,0.010170482311144216,43.49693559114971,0.025154569843509892
561,103.29786953069488,0.01018106228148973,43.42044453828364,0.025180060584265907
562,103.15764425171842,0.010191642251835243,43.343580377129236,0.025205551325021922
563,103.01636858473562,0.010202222222180755,43.266346819646195,0.025231042065777934
564,102.87404926745118,0.01021280219252627,43.18874758558852,0.02525653280653395
565,102.73069311081821,0.010223382162871782,43.110786401932245,0.025282023547289964
566,102.58630699862454,0.010233962133217294,43.03246700230603,0.02530751428804598
567,102.44089788707235,0.010244542103562806,42.953793126424536,0.025333005028801994
568,102.29447280435095,0.010255122073908319,42.87476851952489,0.02535849576955801
569,102.14703885020207,0.010265702044253831,42.79539693180627,0.025383986510314024
570,101.99860319547835,0.010276282014599344,42.71568211787296,0.02540947725107004
571,101.84917308169436,0.010286861984944856,42.63562783618062,0.025434967991826055
572,101.69875582057043,0.010297441955290369,42.55523784848632,0.02546045873258207
573,101.54735879356913,0.010308021925635881,42.47451591930223,0.025485949473338085
574,101.39498945142404,0.010318601895981393,42.39346581535307,0.0255114402140941
575,101.24165531366123,0.010329181866326906,42.31209130503764,0.025536930954850115
576,101.08736396811307,0.01033976183667242,42.230396157894425,0.02556242169560613
577,100.93212307042405,0.010350341807017932,42.148384144071414,0.025587912436362145
578,100.7759403435492,0.010360921777363445,42.06605903380017,0.02561340317711816
579,100.61882357724438,0.010371501747708957,41.98342459687463,0.025638893917874175
580,100.46078062754879,0.010382081718054471,41.900484602134185,0.02566438465863019
581,100.30181941625926,0.010392661688399984,41.81724281695172,0.025689875399386202
582,100.14194793039663,0.010403241658745496,41.733703006726344,0.025715366140142217
583,99.98117422166378,0.010413821629091009,41.64986893438121,0.025740856880898232
584,99.81950640589557,0.010424401599436521,41.56574435986622,0.025766347621654247
585,99.65695266250022,0.010434981569782033,41.481333039666104,0.025791838362410262
586,99.49352123389261,0.010445561540127546,41.39663872631367,0.025817329103166278
587,99.32922042491867,0.010456141510473058,41.31166516790842,0.02584281984392229
588,99.1640586022716,0.01046672148081857,41.2264161076409,0.025868310584678304
589,98.99804419389908,0.010477301451164083,41.14089528332233,0.02589380132543432
590,98.8311856884021,0.010487881421509596,41.0551064269203,0.025919292066190334
591,98.6634916344248,0.01049846139185511,40.96905326410003,0.02594478280694635
592,98.49497064003563,0.010509041362200622,40.882739513771696,0.025970273547702365
593,98.32563137209917,0.010519621332546135,40.79616888764371,0.02599576428845838
594,98.15548255563961,0.010530201302891647,40.70934508978214,0.026021255029214395
595,97.9845329731945,0.010540781273237161,40.62227181617635,0.02604674576997041
596,97.81279146415986,0.010551361243582674,40.53495275431093,0.026072236510726425
597,97.64026692412591,0.010561941213928186,40.447391582744,0.02609772725148244
598,97.46696830420325,0.010572521184273698,40.35959197069196,0.026123217992238455
599,97.29290461034046,0.01058310115461921,40.27155757762099,0.02614870873299447
600,97.1180849026315,0.010593681124964723,40.18329205284484,0.026174199473750485
601,96.94251829461416,0.010604261095310236,40.094799035129746,0.0261996902145065
602,96.76621395255899,0.010614841065655748,40.00608215230579,0.026225180955262516
603,96.58918109474848,0.01062542103600126,39.917145020885314,0.02625067169601853
604,96.41142899074661,0.010636001006346773,39.82799124568836,0.026276162436774546
605,96.23296696065924,0.010646580976692285,39.738624419474874,0.026301653177530557
606,96.05380437438404,0.010657160947037798,39.64904812258413,0.026327143918286573
607,95.87395065085147,0.010667740917383312,39.55926592258139,0.026352634659042588
608,95.69341525725524,0.010678320887728824,39.469281373911585,0.026378125399798603
609,95.5122077082735,0.010688900858074337,39.379098017560416,0.026403616140554618
610,95.3303375652798,0.01069948082841985,39.288719380722505,0.026429106881310633
611,95.14781443554438,0.010710060798765363,39.19814897647739,0.026454597622066645
612,94.9646479714255,0.010720640769110876,39.10739030347242,0.02648008836282266
613,94.78084786955063,0.010731220739456388,39.01644684561344,0.026505579103578678
614,94.59642386998769,0.0107418007098019,38.92532207176296,0.02653106984433469
615,94.4113857554066,0.010752380680147413,38.83401943544571,0.026556560585090705
616,94.2257433502302,0.010762960650492925,38.742542374561964,0.02658205132584672
617,94.03950651977583,0.010773540620838438,38.650894311108395,0.026607542066602735
618,93.85268516938596,0.01078412059118395,38.55907865090663,0.02663303280735875
619,93.66528924354965,0.010794700561529463,38.46709878333949,0.026658523548114765
620,93.4773287250133,0.010805280531874975,38.37495808109491,0.02668401428887078
621,93.28881363388143,0.010815860502220487,38.282659899917675,0.026709505029626796
622,93.09975402670754,0.010826440472566002,38.1902075783688,0.02673499577038281
623,92.91015999557469,0.010837020442911514,38.09760443759286,0.026760486511138826
624,92.72004166716589,0.010847600413257026,38.00485378109293,0.02678597725189484
625,92.52940920182468,0.010858180383602539,37.911958894513475,0.026811467992650856
626,92.33827279260544,0.010868760353948053,37.81892304543095,0.026836958733406868
627,92.14664266431375,0.010879340324293565,37.72574948315227,0.026862449474162883
628,91.9545290725364,0.010889920294639078,37.6324414385212,0.026887940214918898
629,91.76194230266186,0.01090050026498459,37.53900212373232,0.026913430955674913
630,91.5688926688903,0.010911080235330103,37.44543473215306,0.026938921696430928
631,91.37539051323405,0.010921660205675615,37.35174243815343,0.026964412437186943
632,91.18144620450767,0.010932240176021128,37.25792839694356,0.026989903177942958
633,90.98707013730855,0.01094282014636664,37.16399574441902,0.027015393918698973
634,90.79227273098739,0.010953400116712152,37.06994759701399,0.02704088465945499
635,90.59706442860907,0.010963980087057665,36.97578705156208,0.027066375400211003
636,90.40145569590351,0.010974560057403177,36.88151718516495,0.02709186614096702
637,90.20545702020704,0.01098514002774869,36.787141055068716,0.027117356881723034
638,90.009078909394,0.010995719998094204,36.692661698547774,0.027142847622479045
639,89.8123318907991,0.011006299968439716,36.5980821327966,0.02716833836323506
640,89.61522651012959,0.011016879938785229,36.50340535482898,0.027193829103991075
641,89.41777333036859,0.011027459909130743,36.40863434138481,0.02721931984474709
642,89.21998293066893,0.011038039879476255,36.313772048844534,0.027244810585503106
643,89.02186590523753,0.011048619849821768,36.21882141315101,0.02727030132625912
644,88.8234328622106,0.01105919982016728,36.12378534973885,0.027295792067015136
645,88.62469442251992,0.011069779790512792,36.02866675347116,0.02732128280777115
646,88.4256612187501,0.011080359760858305,35.933468498583565,0.027346773548527166
647,88.22634389398652,0.011090939731203817,35.83819343863571,0.02737226428928318
648,88.02675310065509,0.01110151970154933,35.74284440646982,0.027397755030039196
649,87.82689949935266,0.011112099671894842,35.64742421417643,0.027423245770795208
650,87.62679375766939,0.011122679642240355,35.551935653067424,0.027448736511551223
651,87.42644654900218,0.011133259612585867,35.45638149365591,0.027474227252307238
652,87.22586855136007,0.01114383958293138,35.36076448564317,0.027499717993063253
653,87.02507044616118,0.011154419553276894,35.265087357912584,0.027525208733819268
654,86.82406291702192,0.011164999523622406,35.16935281853018,0.027550699474575283
655,86.62285664853752,0.011175579493967918,35.07356355475217,0.0275761902153313
656,86.42146232505557,0.01118615946431343,34.97772223303906,0.027601680956087313
657,86.21989062944122,0.011196739434658945,34.88183149907633,0.02762717169684333
658,86.01815224183531,0.011207319405004457,34.78589397780162,0.027652662437599344
659,85.81625783840467,0.01121789937534997,34.68991227343847,0.02767815317835536
660,85.61421809008561,0.011228479345695482,34.59388896953622,0.027703643919111374
661,85.41204366132017,0.011239059316040995,34.497826629016245,0.027729134659867385
662,85.20974520878536,0.011249639286386507,34.40172779422428,0.0277546254006234
663,85.00733338011584,0.01126021925673202,34.30559498698891,0.027780116141379416
664,84.80481881262007,0.011270799227077532,34.20943070868586,0.02780560688213543
665,84.60221213198992,0.011281379197423044,34.11323744030823,0.027831097622891446
666,84.39952395100421,0.011291959167768557,34.01701764254246,0.02785658836364746
667,84.19676486822641,0.011302539138114069,33.92077375584986,0.027882079104403476
668,83.99394546669615,0.011313119108459583,33.82450820055378,0.02790756984515949
669,83.79107631261554,0.011323699078805096,33.728223376932135,0.027933060585915506
670,83.58816795402988,0.011334279049150608,33.63192166531525,0.02795855132667152
671,83.38523091950317,0.01134485901949612,33.53560542618886,0.027984042067427536
672,83.18227571678868,0.011355438989841635,33.43927700030229,0.02800953280818355
673,82.97931283149494,0.011366018960187147,33.3429387087815,0.028035023548939563
674,82.77635272574686,0.01137659893053266,33.24659285324693,0.028060514289695578
675,82.57340583684281,0.011387178900878172,33.15024171593621,0.028086005030451593
676,82.37048257590752,0.011397758871223684,33.0538875598314,0.02811149577120761
677,82.16759332654098,0.011408338841569197,32.957532628790574,0.028136986511963624
678,81.96474844346407,0.01141891881191471,32.86117914768397,0.02816247725271964
679,81.76195825116054,0.011429498782260222,32.76482932253417,0.028187967993475654
680,81.55923304251594,0.011440078752605734,32.66848534066042,0.02821345873423167
681,81.35658307745372,0.011450658722951246,32.57214937082702,0.028238949474987684
682,81.15401858156861,0.011461238693296759,32.47582356339536,0.0282644402157437
683,80.95154974475786,0.011471818663642271,32.37951005047969,0.028289930956499714
684,80.74918671984997,0.011482398633987785,32.28321094610658,0.02831542169725573
685,80.54693962123218,0.011492978604333298,32.18692834637768,0.02834091243801174
686,80.3448185234757,0.01150355857467881,32.09066432963564,0.028366403178767756
687,80.14283345996019,0.011514138545024323,31.99442095663356,0.02839189391952377
688,79.94099442149697,0.011524718515369837,31.898200270707044,0.028417384660279786
689,79.73931135495171,0.01153529848571535,31.80200429794933,0.0284428754010358
690,79.53779416186624,0.011545878456060862,31.705835047389087,0.028468366141791816
691,79.33645269708065,0.011556458426406374,31.609694511170872,0.02849385688254783
692,79.13529676735531,0.011567038396751887,31.513584664737973,0.028519347623303846
693,78.9343361299931,0.011577618367097399,31.417507467017476,0.02854483836405986
694,78.73358049146297,0.011588198337442911,31.321464860607747,0.028570329104815877
695,78.53303950602368,0.011598778307788424,31.225458771967645,0.028595819845571892
696,78.33272277434963,0.011609358278133936,31.12949111160778,0.028621310586327907
697,78.13263984215773,0.011619938248479449,31.033563774283504,0.02864680132708392
698,77.93280019883653,0.011630518218824961,30.9376786391894,0.028672292067839934
699,77.7332132760774,0.011641098189170475,30.841837570155313,0.02869778280859595
700,77.53388844650846,0.011651678159515988,30.74604241584366,0.028723273549351964
701,77.33483502233116,0.0116622581298615,30.650295009947868,0.02874876429010798
702,77.13606225396016,0.011672838100207012,30.554597171391837,0.028774255030863994
703,76.93757932866664,0.011683418070552527,30.45895070453033,0.02879974577162001
704,76.73939536922569,0.011693998040898039,30.363357399350058,0.028825236512376024
705,76.5415194325674,0.011704578011243551,30.267819031671326,0.02885072725313204
706,76.3439605084327,0.011715157981589064,30.172337363350117,0.028876217993888054
707,76.14672751803421,0.011725737951934576,30.07691414248066,0.02890170873464407
708,75.94982931272173,0.011736317922280089,29.98155110359787,0.028927199475400085
709,75.75327467265372,0.011746897892625601,29.886249967880058,0.028952690216156096
710,75.55707230547402,0.011757477862971114,29.791012443351356,0.02897818095691211
711,75.36123084499535,0.011768057833316626,29.695840225084083,0.029003671697668126
712,75.16575884988869,0.011778637803662138,29.600734995400455,0.02902916243842414
713,74.97066480237993,0.01178921777400765,29.505698424074037,0.029054653179180157
714,74.77595710695334,0.011799797744353163,29.410732168530362,0.02908014391993617
715,74.5816440890627,0.011810377714698677,29.31583787404672,0.029105634660692187
716,74.3877339938504,0.01182095768504419,29.221017173951232,0.029131125401448202
717,74.19423498487421,0.011831537655389702,29.126271689820584,0.029156616142204217
718,74.00115514284317,0.011842117625735216,29.03160303167673,0.029182106882960232
719,73.80850246436209,0.011852697596080729,28.93701279818227,0.029207597623716247
720,73.616284860685,0.011863277566426241,28.842502576834264,0.029233088364472262
721,73.4245101564786,0.011873857536771754,28.748073944156612,0.029258579105228274
722,73.2331860885953,0.011884437507117266,28.65372846589048,0.02928406984598429
723,73.04232030485656,0.011895017477462778,28.559467697183273,0.029309560586740304
724,72.85192036284693,0.01190559744780829,28.465293182775273,0.02933505132749632
725,72.66199372871878,0.011916177418153803,28.37120645718439,0.029360542068252334
726,72.47254777600848,0.011926757388499316,28.27720904488876,0.02938603280900835
727,72.28358978446417,0.011937337358844828,28.1833024605069,0.029411523549764364
728,72.0951269388854,0.01194791732919034,28.08948820897548,0.02943701429052038
729,71.90716632797512,0.011958497299535853,27.995767785724652,0.029462505031276395
730,71.71971494320431,0.011969077269881367,27.90214267685062,0.02948799577203241
731,71.53277967768959,0.01197965724022688,27.80861435928542,0.029513486512788425
732,71.34636732508409,0.011990237210572392,27.715184300964022,0.02953897725354444
733,71.16048457848191,0.012000817180917904,27.621853960988275,0.02956446799430045
734,70.97513802933679,0.012011397151263419,27.528624789787777,0.029589958735056467
735,70.79033416639504,0.012021977121608931,27.43549822927779,0.02961544947581248
736,70.60607937464283,0.012032557091954443,27.34247571301367,0.029640940216568497
737,70.42237993426889,0.012043137062299956,27.249558666342004,0.029666430957324512
738,70.23924201964218,0.012053717032645468,27.15674850654826,0.029691921698080527
739,70.05667169830548,0.01206429700299098,27.064046643000992,0.029717412438836542
740,69.87467492998474,0.012074876973336493,26.971454477292347,0.029742903179592557
741,69.69325756561487,0.012085456943682005,26.878973403374783,0.029768393920348572
742,69.51242534638205,0.012096036914027518,26.78660480769411,0.029793884661104587
743,69.33218390278296,0.012106616884373032,26.694350069318638,0.029819375401860602
744,69.15253875370145,0.012117196854718544,26.60221056006423,0.029844866142616618
745,68.97349530550245,0.012127776825064057,26.51018764461558,0.02987035688337263
746,68.79505885114403,0.01213835679540957,26.4182826806431,0.029895847624128644
747,68.61723456930744,0.012148936765755082,26.326497018915855,0.02992133836488466
748,68.44002752354591,0.012159516736100594,26.23483200341022,0.029946829105640674
749,68.26344266145183,0.012170096706446107,26.143288971414165,0.02997231984639669
750,68.08748481384346,0.012180676676791619,26.05186925362726,0.029997810587152705
751,67.91215869397051,0.012191256647137133,25.960574174256262,0.03002330132790872
752,67.73746889674004,0.012201836617482646,25.8694050511062,0.030048792068664735
753,67.56341989796155,0.012212416587828158,25.778363195667023,0.03007428280942075
754,67.39001605361284,0.01222299655817367,25.687449913195543,0.030099773550176765
755,67.21726159912637,0.012233576528519183,25.596666502793,0.03012526429093278
756,67.04516064869607,0.012244156498864695,25.506014257477766,0.030150755031688795
757,66.87371719460546,0.012254736469210208,25.415494464253445,0.030176245772444807
758,66.70293510657704,0.01226531643955572,25.325108404172283,0.030201736513200822
759,66.53281813114333,0.012275896409901234,25.234857352393878,0.030227227253956837
760,66.36336989103953,0.012286476380246747,25.144742578238912,0.030252717994712852
761,66.19459388461851,0.012297056350592259,25.054765345238323,0.030278208735468867
762,66.02649348528807,0.012307636320937771,24.9649269111775,0.030303699476224882
763,65.85907194097065,0.012318216291283284,24.87522852813567,0.030329190216980897
764,65.69233237358605,0.012328796261628796,24.78567144252046,0.030354680957736913
765,65.52627777855707,0.012339376231974309,24.696256895097555,0.030380171698492928
766,65.36091102433852,0.012349956202319821,24.60698612101552,0.030405662439248943
767,65.19623485196948,0.012360536172665335,24.51786034982564,0.030431153180004958
768,65.03225187464975,0.012371116143010848,24.428880805496963,0.030456643920760973
769,64.86896457733968,0.01238169611335636,24.340048706426536,0.030482134661516985
770,64.7063753163845,0.012392276083701873,24.251365265444477,0.030507625402273
771,64.54448631916279,0.012402856054047385,24.162831689814467,0.030533116143029015
772,64.38329968375953,0.012413436024392897,24.074449181229234,0.03055860688378503
773,64.22281737866388,0.01242401599473841,23.98621893580126,0.030584097624541045
774,64.06304124249166,0.012434595965083924,23.898142144048506,0.03060958836529706
775,63.90397298373331,0.012445175935429436,23.81021999087548,0.030635079106053075
776,63.745614180526424,0.012455755905774949,23.722453655549533,0.03066056984680909
777,63.58796628045435,0.012466335876120461,23.634844311672147,0.030686060587565105
778,63.43103060036977,0.012476915846465974,23.54739312714577,0.03071155132832112
779,63.274808326244425,0.012487495816811486,23.46010126413588,0.030737042069077136
780,63.11930051304418,0.012498075787156998,23.372969879028172,0.030762532809833147
781,62.964508084630594,0.01250865575750251,23.286000122381424,0.030788023550589162
782,62.81043183368815,0.012519235727848025,23.19919313887553,0.030813514291345177
783,62.657072421677924,0.012529815698193537,23.11255006725522,0.030839005032101192
784,62.504430378817425,0.01254039566853905,23.026072040269007,0.030864495772857208
785,62.35250610408704,0.012550975638884562,22.939760184603887,0.030889986513613223
786,62.20129986526295,0.012561555609230075,22.85361562081568,0.030915477254369238
787,62.05081179897647,0.012572135579575587,22.76763946325485,0.030940967995125253
788,61.90104191080052,0.0125827155499211,22.68183281998816,0.030966458735881268
789,61.7519900753625,0.012593295520266612,22.59619679271621,0.030991949476637283
790,61.60365603648419,0.012603875490612126,22.510732476686613,0.031017440217393298
791,61.45603940734864,0.012614455460957638,22.4254409606032,0.031042930958149313
792,61.30913967069385,0.012625035431303151,22.340323326531355,0.031068421698905325
793,61.162956179033664,0.012635615401648663,22.255380649799065,0.03109391243966134
794,61.017488154905585,0.012646195371994176,22.170613998894456,0.031119403180417355
795,60.87273469114589,0.012656775342339688,22.08602443535932,0.03114489392117337
796,60.72869475119168,0.0126673553126852,22.001613013679123,0.031170384661929385
797,60.58536716941017,0.012677935283030715,21.91738078116915,0.0311958754026854
798,60.44275065145513,0.012688515253376227,21.833328777857282,0.031221366143441415
799,60.30084377465047,0.01269909522372174,21.749458036363404,0.03124685688419743
800,60.159644988401084,0.012709675194067252,21.66576958177515,0.03127234762495344
801,60.019152614630514,0.012720255164412764,21.582264431520706,0.03129783836570946
802,59.879364848246304,0.012730835134758277,21.49894359523825,0.03132332910646547
803,59.74027975763189,0.01274141510510379,21.41580807464234,0.03134881984722149
804,59.60189528516585,0.012751995075449302,21.332858863387454,0.0313743105879775
805,59.46420924776809,0.012762575045794816,21.2500969469284,0.03139980132873352
806,59.32721933747308,0.012773155016140328,21.167523302378196,0.03142529206948953
807,59.19092312202977,0.01278373498648584,21.085138898363198,0.03145078281024555
808,59.05531804552854,0.012794314956831353,21.002944694875517,0.03147627355100156
809,58.920401429054934,0.012804894927176865,20.92094164312331,0.03150176429175758
810,58.786170471369935,0.012815474897522378,20.8391306853783,0.03152725503251359
811,58.65262224961683,0.01282605486786789,20.757512754821406,0.03155274577326961
812,58.51975372005467,0.012836634838213403,20.676088775386148,0.03157823651402562
813,58.38756171881797,0.012847214808558917,20.594859661599912,0.03160372725478164
814,58.256042962702914,0.01285779477890443,20.51382631842348,0.03162921799553765
815,58.12519404997922,0.012868374749249942,20.432989641088774,0.03165470873629367
816,57.99501146122857,0.012878954719595454,20.352350514934805,0.031680199477049684
817,57.865491560208554,0.012889534689940967,20.2719098152422,0.0317056902178057
818,57.73663059474244,0.012900114660286479,20.19166840706636,0.031731180958561714
819,57.60842469763442,0.012910694630631991,20.1116271450691,0.03175667169931773
820,57.480869887610424,0.012921274600977506,20.031786873349372,0.031782162440073744
821,57.35396207028407,0.012931854571323018,19.952148425272807,0.03180765318082976
822,57.227697039147515,0.01294243454166853,19.87271262330027,0.031833143921585774
823,57.10207047658752,0.012953014512014043,19.79348027881577,0.03185863466234179
824,56.977077954925846,0.012963594482359555,19.714452191953605,0.031884125403097804
825,56.85271493748432,0.012974174452705068,19.63562915142491,0.03190961614385382
826,56.728976779674085,0.01298475442305058,19.557011934343873,0.031935106884609835
827,56.60585873010892,0.012995334393396092,19.478601306053676,0.03196059762536585
828,56.483355931742345,0.013005914363741607,19.400398019952142,0.03198608836612186
829,56.36146342302844,0.013016494334087119,19.32240281731738,0.03201157910687787
830,56.240176139105806,0.013027074304432631,19.24461642713375,0.03203706984763389
831,56.11948891300483,0.013037654274778144,19.167039565917644,0.0320625605883899
832,55.999396476877635,0.013048234245123656,19.08967293754393,0.03208805132914592
833,55.87989346325082,0.013058814215469169,19.012517233072817,0.03211354206990193
834,55.76097440630034,0.013069394185814681,18.93557313057717,0.03213903281065795
835,55.64263374314848,0.013079974156160194,18.858841294970716,0.032164523551413964
836,55.524865815182686,0.013090554126505708,18.782322377837158,0.03219001429216998
837,55.407664869395845,0.01310113409685122,18.706017017260024,0.032215505032925994
838,55.291025059747604,0.013111714067196733,18.629925837653964,0.03224099577368201
839,55.17494044854678,0.013122294037542245,18.554049449597017,0.032266486514438024
840,55.05940500785421,0.013132874007887757,18.47838844966442,0.03229197725519403
841,54.94441262090591,0.01314345397823327,18.402943420263856,0.03231746799595005
842,54.8299570835562,0.013154033948578782,18.327714929472343,0.03234295873670606
843,54.716032105740375,0.013164613918924295,18.252703530874832,0.03236844947746208
844,54.602631312956646,0.013175193889269809,18.177909763404816,0.03239394021821809
845,54.48974824776714,0.013185773859615321,18.103334151186715,0.03241943095897411
846,54.37737637131727,0.013196353829960834,18.028977203380535,0.03244492169973012
847,54.265509064873626,0.013206933800306346,17.954839414028832,0.03247041244048614
848,54.154139631379394,0.013217513770651858,17.88092126190583,0.03249590318124215
849,54.04326129702768,0.013228093740997371,17.807223210369195,0.03252139392199817
850,53.93286721285165,0.013238673711342883,17.73374570721438,0.03254688466275418
851,53.822950456331576,0.013249253681688397,17.660489184531574,0.0325723754035102
852,53.713504033018346,0.01325983365203391,17.587454058565637,0.03259786614426621
853,53.60452087817279,0.013270413622379422,17.51464072957895,0.03262335688502223
854,53.49599385842077,0.013280993592724935,17.442049581717168,0.03264884762577824
855,53.38791577342336,0.013291573563070447,17.369680982878354,0.03267433836653426
856,53.28027935756201,0.01330215353341596,17.29753528458531,0.032699829107290274
857,53.17307728163796,0.013312733503761472,17.22561282186123,0.03272531984804629
858,53.06630215458564,0.013323313474106984,17.15391391310891,0.032750810588802304
859,52.959946525199825,0.013333893444452499,17.08243885999363,0.03277630132955832
860,52.85400288387574,0.013344473414798011,17.011187947329542,0.032801792070314334
861,52.74846366436203,0.013355053385143523,16.94016144297001,0.03282728281107035
862,52.643321245525954,0.013365633355489036,16.86935959770188,0.032852773551826364
863,52.538567953130574,0.013376213325834548,16.79878264514356,0.03287826429258238
864,52.434196061623226,0.01338679329618006,16.72843080164735,0.032903755033338394
865,52.33019779593509,0.013397373266525573,16.65830426620596,0.03292924577409441
866,52.22656533329129,0.013407953236871085,16.58840322036314,0.032954736514850425
867,52.12329080503107,0.0134185332072166,16.518727828128846,0.03298022725560644
868,52.02036629843772,0.013429113177562112,16.449278235898795,0.033005717996362455
869,51.91778385857747,0.013439693147907624,16.380054572378455,0.03303120873711847
870,51.815535490147425,0.013450273118253137,16.31105694851182,0.033056699477874485
871,51.7136131593316,0.01346085308859865,16.242285457414674,0.0330821902186305
872,51.61200879566478,0.013471433058944162,16.173740174312773,0.033107680959386515
873,51.51071429390377,0.013482013029289674,16.105421156484855,0.03313317170014253
874,51.40972151590555,0.013492592999635188,16.037328443210402,0.033158662440898545
875,51.30902229251188,0.0135031729699807,15.969462055722554,0.03318415318165456
876,51.208608425439564,0.013513752940326213,15.901821997166053,0.03320964392241057
877,51.10847168917665,0.013524332910671726,15.834408252560078,0.033235134663166584
878,51.00860383288322,0.013534912881017238,15.767220788766547,0.0332606254039226
879,50.9089965822969,0.01354549285136275,15.70025955446349,0.033286116144678614
880,50.809641641642315,0.013556072821708263,15.633524480123627,0.03331160688543463
881,50.71053069554415,0.013566652792053775,15.567015477998378,0.033337097626190644
882,50.6116554109432,0.01357723276239929,15.500732442107338,0.03336258836694666
883,50.51300743901511,0.013587812732744802,15.434675248232903,0.033388079107702674
884,50.41457841709112,0.013598392703090314,15.368843753920626,0.03341356984845869
885,50.316359970580464,0.013608972673435827,15.303237798485023,0.033439060589214704
886,50.218343714893884,0.013619552643781339,15.237857203020782,0.03346455132997072
887,50.12052125736779,0.013630132614126851,15.172701770419732,0.033490042070726735
888,50.022884199188596,0.013640712584472364,15.1077712853934,0.03351553281148274
889,49.92542413731665,0.013651292554817876,15.043065514501004,0.03354102355223876
890,49.828132666409395,0.01366187252516339,14.97858420618344,0.03356651429299477
891,49.73100138074331,0.013672452495508903,14.91432709080276,0.03359200503375079
892,49.63402187613379,0.013683032465854415,14.850293880687317,0.0336174957745068
893,49.53718575185303,0.013693612436199928,14.78648427018277,0.03364298651526282
894,49.440484612545,0.01370419240654544,14.72289793570884,0.03366847725601883
895,49.34391007013714,0.013714772376890953,14.659534535821615,0.03369396799677485
896,49.24745374574842,0.013725352347236465,14.59639371128186,0.033719458737530864
897,49.15110727159306,0.013735932317581979,14.533475085128972,0.03374494947828688
898,49.0548622928797,0.013746512287927492,14.470778262760676,0.033770440219042894
899,48.958710469705196,0.013757092258273004,14.408302832018549,0.03379593095979891
900,48.862643478942886,0.013767672228618516,14.346048363279312,0.033821421700554924
901,48.766653016124714,0.013778252198964029,14.284014409551762,0.03384691244131094
902,48.670730797316644,0.013788832169309541,14.222200506579627,0.033872403182066954
903,48.5748685609871,0.013799412139655054,14.160606172949961,0.03389789392282297
904,48.47905806986778,0.013809992110000566,14.099230910207364,0.033923384663578984
905,48.38329111280631,0.01382057208034608,14.038074202973943,0.033948875404335
906,48.28755950661089,0.013831152050691593,13.977135519074752,0.033974366145091014
907,48.191855097885245,0.013841732021037105,13.916414309669047,0.03399985688584703
908,48.09616976485476,0.013852311991382617,13.855910009387172,0.034025347626603045
909,48.00049541918244,0.01386289196172813,13.795622036472825,0.03405083836735906
910,47.90482400777469,0.013873471932073642,13.735549792931097,0.034076329108115075
911,47.80914751457618,0.013884051902419155,13.67569266468196,0.03410181984887109
912,47.71345796235342,0.013894631872764667,13.61605002171912,0.034127310589627105
913,47.61774741446692,0.013905211843110181,13.556621218274415,0.03415280133038312
914,47.5220079766311,0.013915791813455694,13.497405592987628,0.034178292071139135
915,47.42623179866138,0.013926371783801206,13.438402469081474,0.03420378281189515
916,47.33041107620868,0.013936951754146719,13.379611154541996,0.034229273552651165
917,47.234538052480254,0.013947531724492231,13.321030942304233,0.03425476429340718
918,47.13860501994681,0.013958111694837743,13.262661110442872,0.034280255034163196
919,47.0426043220351,0.013968691665183256,13.20450092236819,0.03430574577491921
920,46.94652835480619,0.013979271635528768,13.146549627027014,0.034331236515675226
921,46.85036956861838,0.013989851605874282,13.08880645910856,0.03435672725643124
922,46.754120469774705,0.014000431576219795,13.031270639255297,0.034382217997187256
923,46.65777362215438,0.014011011546565307,12.973941374278688,0.034407708737943264
924,46.56132164882816,0.01402159151691082,12.916817857379504,0.03443319947869928
925,46.46475723365691,0.014032171487256332,12.859899268373097,0.034458690219455294
926,46.36807312287292,0.014042751457601844,12.803184773919174,0.03448418096021131
927,46.271262126644,0.014053331427947357,12.746673527756027,0.034509671700967325
928,46.17431712061958,0.014063911398292871,12.690364670939367,0.03453516244172334
929,46.07723104745865,0.014074491368638383,12.634257332085514,0.034560653182479355
930,45.97999691833904,0.014085071338983896,12.578350627618754,0.03458614392323537
931,45.882607814447745,0.014095651309329408,12.52264366202302,0.034611634663991385
932,45.78505688845212,0.01410623127967492,12.4671355280977,0.0346371254047474
933,45.687337365951095,0.014116811250020433,12.411825307217281,0.034662616145503415
934,45.58944254690684,0.014127391220365946,12.356712069595167,0.03468810688625943
935,45.4913658070557,0.014137971190711458,12.301794874551103,0.03471359762701544
936,45.39310059929862,0.014148551161056972,12.247072770782381,0.034739088367771453
937,45.29464045507077,0.014159131131402485,12.192544796638831,0.03476457910852747
938,45.19597898568944,0.014169711101747997,12.13820998040107,0.034790069849283484
939,45.09710988368083,0.01418029107209351,12.084067340562331,0.0348155605900395
940,44.99802692408441,0.014190871042439022,12.030115886113613,0.034841051330795514
941,44.89872396573565,0.014201451012784534,11.976354616831893,0.03486654207155153
942,44.79919495252571,0.014212030983130047,11.922782523571577,0.034892032812307544
943,44.69943391463866,0.014222610953475559,11.869398588558889,0.03491752355306356
944,44.59943496976554,0.014233190923821073,11.816201785689058,0.034943014293819574
945,44.49919232429514,0.014243770894166586,11.763191080826319,0.03496850503457559
946,44.398700274481136,0.014254350864512098,11.710365432106615,0.034993995775331604
947,44.29795320758531,0.01426493083485761,11.657723790242638,0.03501948651608762
948,44.19694560299691,0.014275510805203123,11.605265098831445,0.035044977256843635
949,44.09567203332751,0.014286090775548635,11.552988294664322,0.03507046799759965
950,43.99412716548125,0.014296670745894148,11.500892308038713,0.035095958738355665
951,43.89230576170038,0.014307250716239662,11.448976063072294,0.03512144947911168
952,43.790202680585935,0.014317830686585174,11.397238478018973,0.035146940219867695
953,43.68781287809274,0.014328410656930687,11.345678465586575,0.03517243096062371
954,43.58513140849956,0.014338990627276199,11.294294933256293,0.035197921701379725
955,43.48215342535324,0.014349570597621712,11.243086783603726,0.03522341244213574
956,43.37887418238717,0.014360150567967224,11.192052914621172,0.035248903182891755
957,43.275289034413795,0.014370730538312736,11.141192220041372,0.03527439392364777
958,43.171393438190904,0.014381310508658249,11.0905035896624,0.035299884664403786
959,43.06718295326165,0.014391890479003763,11.039985909673483,0.0353253754051598
960,42.962653242768084,0.014402470449349275,10.989638062981847,0.035350866145915816
961,42.857800074238064,0.014413050419694788,10.93945892954035,0.03537635688667183
962,42.75261932034539,0.0144236303900403,10.889447386675661,0.035401847627427846
963,42.64710695964308,0.014434210360385813,10.839602309417044,0.03542733836818386
964,42.54125907726963,0.014444790330731325,10.789922570825594,0.035452829108939876
965,42.435071865628046,0.014455370301076837,10.74040704232357,0.03547831984969589
966,42.3285416250378,0.01446595027142235,10.691054594024072,0.035503810590451906
967,42.22166476435931,0.014476530241767864,10.64186409506053,0.03552930133120792
968,42.114437801591045,0.014487110212113376,10.592834413916206,0.03555479207196394
969,42.0068573644391,0.014497690182458889,10.543964418753442,0.03558028281271995
970,41.898920190859215,0.014508270152804401,10.495252977742407,0.03560577355347597
971,41.790623129571074,0.014518850123149914,10.44669895938947,0.035631264294231975
972,41.68196314054494,0.014529430093495426,10.39830123286488,0.03565675503498799
973,41.572937295460505,0.014540010063840939,10.350058668329668,0.035682245775744005
974,41.46354277813793,0.014550590034186453,10.301970137261657,0.03570773651650002
975,41.35377688494101,0.014561170004531965,10.254034512780539,0.035733227257256035
976,41.243637025152545,0.014571749974877478,10.20625066997163,0.03575871799801205
977,41.13312072132169,0.01458232994522299,10.158617486208499,0.035784208738768065
978,41.022225609583586,0.014592909915568502,10.111133841474189,0.03580969947952408
979,40.910949439950855,0.014603489885914015,10.063798618680808,0.035835190220280096
980,40.79929007657742,0.014614069856259527,10.016610703987563,0.03586068096103611
981,40.687245497994304,0.01462464982660504,9.969568987117059,0.035886171701792126
982,40.57481379731756,0.014635229796950554,9.922672361669562,0.03591166244254814
983,40.461993182428444,0.014645809767296066,9.87591972543538,0.03593715318330415
984,40.34878197612578,0.014656389737641579,9.829309980705078,0.035962643924060164
985,40.235178616250415,0.014666969707987091,9.782842034577396,0.03598813466481618
986,40.12118165578221,0.014677549678332603,9.73651479926484,0.036013625405572194
987,40.00678976290925,0.014688129648678116,9.690327192396815,0.03603911614632821
988,39.892001721069434,0.014698709619023628,9.644278137320047,0.036064606887084225
989,39.77681642896472,0.01470928958936914,9.598366563396393,0.03609009762784024
990,39.661232900547844,0.014719869559714655,9.55259140629783,0.036115588368596255
991,39.54525026498173,0.014730449530060167,9.506951608298372,0.03614107910935227
992,39.428867766571685,0.01474102950040568,9.461446118563082,0.036166569850108285
993,39.312084764670516,0.014751609470751192,9.416073893433895,0.0361920605908643
994,39.19490073355659,0.014762189441096705,9.370833896712101,0.036217551331620315
995,39.07731526228504,0.014772769411442217,9.325725099937513,0.03624304207237633
996,38.959328054512156,0.01478334938178773,9.280746482664215,0.036268532813132345
997,38.84093892829326,0.014793929352133242,9.235897032732613,0.03629402355388836
998,38.72214781585406,0.014804509322478756,9.19117574653793,0.036319514294644376
999,38.60295476333559,0.014815089292824268,9.146581629294843,0.03634500503540039


==> visu/old/tikz_csvs_diagonal_force/hist_5e-06/hist.csv <==
,id,experiment_id,error_l2,error_linfty
0,0,00312,0.009822215884923935,0.02768915891647339
1,1,00012,0.010427486151456833,0.02378225326538086
2,2,00372,0.010500053875148296,0.025079011917114258
3,3,00352,0.014665151946246624,0.029692888259887695
4,4,00212,0.010061056353151798,0.023693084716796875
5,5,00232,0.009884083643555641,0.022929370403289795
6,6,00292,0.013719628565013409,0.030338823795318604
7,7,00252,0.013669367879629135,0.02724987268447876
8,8,00272,0.008511490188539028,0.02225625514984131
9,9,00392,0.010714507661759853,0.02448183298110962
10,10,00032,0.01135172974318266,0.0221860408782959
11,11,00052,0.010952978394925594,0.026770591735839844
12,12,00072,0.013295278884470463,0.030821621417999268
13,13,00092,0.009789871983230114,0.027619659900665283
14,14,00132,0.009482995606958866,0.02532249689102173
15,15,00152,0.01218677219003439,0.02469688653945923
16,16,00172,0.00816437229514122,0.023482918739318848
17,17,00192,0.009477620013058186,0.025746703147888184
18,18,00112,0.012615257874131203,0.025352418422698975
19,19,00332,0.010431176982820034,0.026225030422210693


==> visu/old/tikz_csvs_diagonal_force/hist_5e-06/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid
0,79.17452421166507,0.00816437229514122,76.95512828107644,0.0221860408782959
1,79.65230447256883,0.008170879582079264,77.29637403433775,0.022194685103060368
2,80.13169141152581,0.008177386869017308,77.63753022047679,0.022203329327824834
3,80.61268222020563,0.00818389415595535,77.97858668224666,0.022211973552589304
4,81.09527397373314,0.008190401442893394,78.31953328050054,0.02222061777735377
5,81.579463628499,0.008196908729831438,78.66035989491337,0.02222926200211824
6,82.06524801995879,0.008203416016769481,79.00105642469194,0.022237906226882705
7,82.5526238604184,0.008209923303707524,79.34161278927917,0.022246550451647175
8,83.0415877368097,0.008216430590645567,79.6820189290482,0.02225519467641164
9,83.53213610845266,0.008222937877583611,80.02226480598806,0.02226383890117611
10,84.02426530480905,0.008229445164521655,80.36234040438075,0.022272483125940577
11,84.51797152322555,0.008235952451459697,80.70223573146906,0.022281127350705046
12,85.01325082666892,0.008242459738397741,81.04194081811531,0.022289771575469512
13,85.51009914145068,0.008248967025335785,81.3814457194519,0.022298415800233982
14,86.00851225494735,0.008255474312273829,81.7207405155206,0.022307060024998448
15,86.50848581331154,0.008261981599211873,82.0598153119054,0.022315704249762917
16,87.01001531917753,0.008268488886149915,82.39866024035274,0.022324348474527383
17,87.51309612936265,0.008274996173087959,82.73726545938558,0.022332992699291853
18,88.01772345256244,0.008281503460026002,83.0756211549048,0.02234163692405632
19,88.52389234704275,0.008288010746964046,83.4137175407837,0.02235028114882079
20,89.03159771832962,0.008294518033902088,83.75154485945106,0.022358925373585255
21,89.5408343168963,0.008301025320840132,84.08909338246511,0.022367569598349724
22,90.05159673584818,0.008307532607778176,84.42635341107768,0.02237621382311419
23,90.56387940860856,0.00831403989471622,84.76331527678859,0.02238485804787866
24,91.07767660660362,0.008320547181654262,85.09996934188975,0.022393502272643126
25,91.59298243694911,0.008327054468592306,85.4363059999998,0.022402146497407596
26,92.10979084013861,0.00833356175553035,85.77231567658836,0.02241079072217206
27,92.62809558773459,0.008340069042468394,86.10798882949045,0.02241943494693653
28,93.14789028006305,0.008346576329406436,86.44331594941075,0.022428079171700997
29,93.66916834391341,0.00835308361634448,86.77828756041757,0.022436723396465467
30,94.19192303024242,0.008359590903282524,87.1128942204271,0.022445367621229933
31,94.71614741188476,0.008366098190220567,87.44712652167712,0.022454011845994402
32,95.24183438127208,0.008372605477158611,87.78097509118977,0.02246265607075887
33,95.768976648158,0.008379112764096653,88.11443059122682,0.022471300295523338
34,96.29756673735378,0.008385620051034697,88.44748371973007,0.022479944520287804
35,96.82759698647229,0.008392127337972741,88.78012521075694,0.022488588745052274
36,97.35905954368394,0.008398634624910785,89.1123458349,0.02249723296981674
37,97.89194636548307,0.008405141911848827,89.44413639970227,0.02250587719458121
38,98.4262492144689,0.00841164919878687,89.77548775005596,0.022514521419345675
39,98.96195965713724,0.008418156485724915,90.10639076859692,0.022523165644110145
40,99.49906906168874,0.008424663772662959,90.43683637608342,0.02253180986887461
41,100.03756859585151,0.008431171059601,90.76681553176876,0.02254045409363908
42,100.57744922472035,0.008437678346539045,91.09631923376106,0.022549098318403547
43,101.11870170861295,0.008444185633477088,91.425338519374,0.022557742543168016
44,101.66131660094452,0.008450692920415132,91.75386446546648,0.022566386767932482
45,102.20528424612117,0.008457200207353174,92.08188818877275,0.022575030992696952
46,102.75059477745418,0.008463707494291218,92.40940084622176,0.022583675217461418
47,103.29723811509389,0.008470214781229262,92.73639363524653,0.022592319442225887
48,103.84520396398622,0.008476722068167306,93.06285779408338,0.022600963666990354
49,104.3944818118531,0.00848322935510535,93.38878460206062,0.022609607891754823
50,104.94506092719475,0.008489736642043392,93.71416537987766,0.02261825211651929
51,105.49693035731894,0.008496243928981436,94.03899148987365,0.02262689634128376
52,106.05007892639368,0.00850275121591948,94.36325433628618,0.022635540566048225
53,106.60449523352884,0.008509258502857523,94.68694536549985,0.022644184790812694
54,107.16016765088332,0.008515765789795566,95.01005606628516,0.02265282901557716
55,107.7170843218037,0.00852227307673361,95.33257797002719,0.02266147324034163
56,108.2752331589889,0.008528780363671653,95.65450265094447,0.022670117465106096
57,108.83460184268824,0.008535287650609697,95.97582172629829,0.022678761689870566
58,109.39517781892931,0.00854179493754774,96.29652685659198,0.02268740591463503
59,109.9569482977798,0.008548302224485783,96.61660974576057,0.0226960501393995
60,110.51990025164002,0.008554809511423827,96.93606214135036,0.022704694364163967
61,111.08402041357306,0.00856131679836187,97.25487583469099,0.022713338588928437
62,111.64929527566753,0.008567824085299915,97.57304266105403,0.022721982813692903
63,112.2157110874377,0.008574331372237957,97.89055449980734,0.022730627038457372
64,112.78325385426076,0.008580838659176,98.20740327455452,0.02273927126322184
65,113.3519093358513,0.008587345946114044,98.52358095327067,0.022747915487986308
66,113.9216630447748,0.008593853233052088,98.83907954842351,0.022756559712750774
67,114.49250024500232,0.00860036051999013,99.15389111709086,0.022765203937515244
68,115.06440595050462,0.008606867806928174,99.46800776106376,0.02277384816227971
69,115.63736492388753,0.008613375093866218,99.78142162694519,0.02278249238704418
70,116.21136167507122,0.008619882380804262,100.09412490623717,0.022791136611808645
71,116.78638046001191,0.008626389667742304,100.40610983542038,0.022799780836573115
72,117.36240527946818,0.008632896954680348,100.71736869602448,0.02280842506133758
73,117.93941987781238,0.008639404241618392,101.0278938146906,0.02281706928610205
74,118.51740774188816,0.008645911528556436,101.33767756322462,0.022825713510866517
75,119.09635209991463,0.00865241881549448,101.64671235864284,0.022834357735630986
76,119.67623592043842,0.008658926102432522,101.95499066320896,0.022843001960395452
77,120.25704191133484,0.008665433389370565,102.26250498446328,0.022851646185159922
78,120.83875251885655,0.00867194067630861,102.5692478752437,0.02286029040992439
79,121.4213499267351,0.008678447963246653,102.87521193369821,0.022868934634688858
80,122.0048160553312,0.008684955250184695,103.180389803292,0.022877578859453324
81,122.58913256083846,0.00869146253712274,103.48477417280334,0.022886223084217793
82,123.17428083453814,0.008697969824060783,103.78835777631518,0.022894867308982263
83,123.76024200210858,0.008704477110998827,104.0911333931966,0.02290351153374673
84,124.34699692298757,0.008710984397936869,104.39309384808057,0.0229121557585112
85,124.93452618979154,0.008717491684874913,104.69423201082975,0.022920799983275664
86,125.52281012778764,0.008723998971812957,104.99454079649996,0.022929444208040134
87,126.11182879442433,0.008730506258751,105.29401316529373,0.0229380884328046
88,126.70156197891792,0.008737013545689043,105.59264212250827,0.02294673265756907
89,127.29198920189741,0.008743520832627086,105.89042071847662,0.022955376882333536
90,127.88308971510718,0.00875002811956513,106.18734204850229,0.022964021107098005
91,128.4748425011693,0.008756535406503174,106.48339925278745,0.02297266533186247
92,129.06722627340497,0.008763042693441216,106.7785855163553,0.02298130955662694
93,129.66021947571767,0.00876954998037926,107.07289406896575,0.022989953781391407
94,130.25380028253525,0.008776057267317304,107.36631818502576,0.022998598006155876
95,130.84794659881493,0.008782564554255348,107.65885118349354,0.023007242230920343
96,131.44263606011097,0.008789071841193392,107.9504864277772,0.023015886455684812
97,132.0378460327038,0.008795579128131434,108.24121732562793,0.023024530680449278
98,132.63355361379405,0.008802086415069478,108.53103732902781,0.023033174905213748
99,133.2297356317583,0.008808593702007522,108.81993993407244,0.023041819129978214
100,133.82636864647185,0.008815100988945565,109.10791868084841,0.023050463354742683
101,134.42342894969374,0.008821608275883608,109.39496715330607,0.02305910757950715
102,135.0208925655202,0.008828115562821651,109.68107897912748,0.02306775180427162
103,135.61873525090118,0.008834622849759695,109.9662478295889,0.023076396029036085
104,136.2169324962247,0.008841130136697739,110.25046741942158,0.023085040253800555
105,136.81545952596784,0.008847637423635781,110.53373150666357,0.02309368447856502
106,137.4142912994153,0.008854144710573825,110.81603389251303,0.02310232870332949
107,138.01340251144393,0.008860651997511869,111.09736842117177,0.023110972928093956
108,138.6127675933776,0.008867159284449913,111.3777289796907,0.023119617152858426
109,139.2123607139089,0.008873666571387957,111.6571094978059,0.023128261377622892
110,139.81215578008985,0.008880173858325999,111.93550394777674,0.02313690560238736
111,140.4121264383922,0.008886681145264043,112.2129063442152,0.023145549827151828
112,141.01224607583606,0.008893188432202086,112.48931074391736,0.023154194051916297
113,141.61248782118886,0.00889969571914013,112.76471124568666,0.023162838276680763
114,142.2128245462344,0.008906203006078172,113.03910199015858,0.023171482501445233
115,142.81322886711203,0.008912710293016216,113.31247715961992,0.0231801267262097
116,143.413673145725,0.00891921757995426,113.58483097782641,0.02318877095097417
117,144.014129491221,0.008925724866892304,113.85615770981799,0.023197415175738634
118,144.61456976154247,0.008932232153830346,114.12645166173156,0.023206059400503104
119,145.21496556504835,0.00893873944076839,114.3957071806118,0.02321470362526757
120,145.81528826220634,0.008945246727706434,114.66391865421959,0.02322334785003204
121,146.41550896735689,0.008951754014644478,114.93108051083952,0.023231992074796506
122,147.01559855054836,0.008958261301582521,115.19718721908492,0.023240636299560975
123,147.61552763944275,0.008964768588520564,115.4622332877017,0.02324928052432544
124,148.21526662129483,0.008971275875458607,115.7262132653709,0.02325792474908991
125,148.81478564499943,0.008977783162396651,115.98912174051003,0.023266568973854377
126,149.41405462321396,0.008984290449334695,116.25095334107354,0.023275213198618847
127,150.01304323454931,0.008990797736272737,116.51170273435194,0.023283857423383313
128,150.6117209258344,0.008997305023210781,116.77136462677082,0.023292501648147782
129,151.21005691445015,0.009003812310148825,117.02993376368885,0.023301145872912248
130,151.80802019073604,0.009010319597086869,117.28740492919565,0.023309790097676718
131,152.40557952046706,0.009016826884024911,117.54377294590867,0.023318434322441184
132,153.002703447403,0.009023334170962955,117.7990326747721,0.023327078547205653
133,153.59936029590676,0.009029841457900999,118.0531790148519,0.02333572277197012
134,154.19551817363484,0.009036348744839042,118.30620690313599,0.02334436699673459
135,154.7911449742976,0.009042856031777086,118.55811131432957,0.023353011221499055
136,155.38620838049044,0.009049363318715128,118.8088872606559,0.023361655446263525
137,155.98067586659465,0.009055870605653172,119.0585297916529,0.02337029967102799
138,156.57451470174811,0.009062377892591216,119.30703399397528,0.02337894389579246
139,157.16769195288583,0.00906888517952926,119.55439499119284,0.023387588120556926
140,157.76017448784918,0.009075392466467302,119.80060794359365,0.023396232345321396
141,158.35192897856558,0.009081899753405346,120.04566804798644,0.023404876570085862
142,158.94292190429363,0.00908840704034339,120.28957053750446,0.02341352079485033
143,159.5331195549402,0.009094914327281434,120.53231068141135,0.023422165019614798
144,160.1224880344427,0.009101421614219476,120.77388378490792,0.023430809244379267
145,160.7109932642203,0.00910792890115752,121.01428518894124,0.023439453469143733
146,161.29860098669027,0.009114436188095563,121.25351027001513,0.023448097693908203
147,161.8852767688531,0.009120943475033607,121.49155444000279,0.02345674191867267
148,162.47098600594137,0.00912745076197165,121.72841314596155,0.02346538614343714
149,163.05569392513667,0.009133958048909693,121.96408186994951,0.023474030368201605
150,163.63936558934876,0.009140465335847737,122.198556128845,0.023482674592966074
151,164.22196590106117,0.009146972622785781,122.43183147416806,0.02349131881773054
152,164.80345960623947,0.009153479909723823,122.66390349190476,0.02349996304249501
153,165.38381129830435,0.009159987196661867,122.89476780233397,0.02350860726725948
154,165.96298542216445,0.00916649448359991,123.12442005985662,0.023517251492023945
155,166.54094627831506,0.009173001770537955,123.35285595282947,0.02352589571678841
156,167.11765802699475,0.009179509057475999,123.58007120339957,0.02353453994155288
157,167.69308469240482,0.00918601634441404,123.80606156734281,0.02354318416631735
158,168.267190166988,0.009192523631352085,124.03082283390671,0.023551828391081817
159,168.8399382157661,0.009199030918290128,124.25435082565484,0.023560472615846283
160,169.41129248073625,0.009205538205228172,124.47664139831633,0.023569116840610752
161,169.981216485326,0.009212045492166214,124.69769044063648,0.023577761065375222
162,170.54967363890438,0.009218552779104258,124.91749387423407,0.023586405290139688
163,171.1166272413486,0.009225060066042302,125.13604765345971,0.023595049514904157
164,171.68204048766748,0.009231567352980346,125.3533477652596,0.023603693739668623
165,172.24587647267865,0.009238074639918388,125.56939022904228,0.023612337964433093
166,172.8080981957392,0.009244581926856432,125.78417109654971,0.02362098218919756
167,173.36866856552987,0.009251089213794476,125.99768645173238,0.02362962641396203
168,173.9275504048903,0.00925759650073252,126.20993241062828,0.023638270638726495
169,174.48470645570566,0.009264103787670563,126.42090512124628,0.023646914863490964
170,175.04009938384323,0.009270611074608606,126.63060076345387,0.02365555908825543
171,175.59369178413868,0.00927711836154665,126.83901554886866,0.0236642033130199
172,176.14544618542828,0.009283625648484693,127.04614572075495,0.023672847537784366
173,176.6953250556315,0.009290132935422737,127.25198755392432,0.023681491762548836
174,177.24329080687696,0.00929664022236078,127.45653735464089,0.0236901359873133
175,177.78930580067492,0.009303147509298823,127.65979146053105,0.02369878021207777
176,178.3333323531332,0.009309654796236867,127.86174624049758,0.023707424436842237
177,178.8753327402162,0.00931616208317491,128.06239809463963,0.023716068661606707
178,179.4152692030457,0.009322669370112953,128.26174345417505,0.023724712886371173
179,179.9531039532435,0.009329176657050997,128.45977878137066,0.023733357111135642
180,180.48879917831192,0.00933568394398904,128.6565005694737,0.02374200133590011
181,181.02231704705463,0.009342191230927084,128.8519053426519,0.023750645560664578
182,181.55361971503365,0.009348698517865128,129.04598965593476,0.023759289785429044
183,182.08266933006362,0.00935520580480317,129.23875009516328,0.023767934010193514
184,182.60942803774077,0.009361713091741214,129.43018327694116,0.02377657823495798
185,183.1338579870057,0.009368220378679258,129.62028584859397,0.02378522245972245
186,183.65592133573944,0.009374727665617302,129.80905448813135,0.023793866684486915
187,184.17558025639028,0.009381234952555344,129.99648590421504,0.023802510909251385
188,184.69279694163257,0.009387742239493388,130.1825768361319,0.02381115513401585
189,185.2075336100515,0.009394249526431432,130.3673240537716,0.02381979935878032
190,185.71975251185995,0.009400756813369476,130.55072435760982,0.023828443583544787
191,186.22941593463835,0.009407264100307518,130.73277457869614,0.023837087808309256
192,186.73648620910228,0.009413771387245562,130.91347157864712,0.023845732033073722
193,187.24092571489226,0.009420278674183605,131.09281224964468,0.023854376257838192
194,187.7426968863881,0.00942678596112165,131.27079351443905,0.023863020482602658
195,188.24176221854316,0.009433293248059693,131.44741232635712,0.023871664707367127
196,188.73808427274028,0.009439800534997735,131.6226656693159,0.023880308932131594
197,189.23162568266574,0.009446307821935779,131.79655055784065,0.023888953156896063
198,189.72234916020042,0.009452815108873823,131.96906403708834,0.02389759738166053
199,190.21021750132792,0.009459322395811865,132.14020318287604,0.023906241606425
200,190.69519359205768,0.009465829682749909,132.30996510171437,0.023914885831189465
201,191.1772404143601,0.009472336969687953,132.47834693084553,0.023923530055953934
202,191.65632105211617,0.009478844256625997,132.64534583828646,0.0239321742807184
203,192.13239869707579,0.00948535154356404,132.81095902287782,0.02394081850548287
204,192.60543665482655,0.009491858830502083,132.97518371433554,0.023949462730247336
205,193.07539835077083,0.009498366117440126,133.13801717331023,0.023958106955011806
206,193.54224733610843,0.00950487340437817,133.29945669144814,0.02396675117977627
207,194.00594729382493,0.009511380691316214,133.45949959146026,0.02397539540454074
208,194.4664620446852,0.009517887978254258,133.6181432271926,0.023984039629305207
209,194.92375555322695,0.0095243952651923,133.77538498370458,0.023992683854069677
210,195.37779193375817,0.009530902552130344,133.93122227734884,0.024001328078834143
211,195.8285354563512,0.009537409839068388,134.085652555858,0.024009972303598612
212,196.27595055283746,0.00954391712600643,134.2386732984349,0.02401861652836308
213,196.72000182279817,0.009550424412944474,134.39028201584702,0.024027260753127548
214,197.1606540395501,0.009556931699882518,134.54047625052593,0.024035904977892014
215,197.59787215612613,0.009563438986820562,134.68925357667047,0.024044549202656484
216,198.03162131124745,0.009569946273758605,134.83661160035476,0.02405319342742095
217,198.46186683528796,0.009576453560696647,134.98254795963945,0.02406183765218542
218,198.88857425622777,0.009582960847634691,135.1270603246883,0.024070481876949885
219,199.3117093055946,0.009589468134572735,135.27014639788757,0.024079126101714355
220,199.7312379243935,0.009595975421510779,135.41180391397026,0.02408777032647882
221,200.14712626902042,0.009602482708448821,135.55203064014339,0.02409641455124329
222,200.5593407171614,0.009608989995386865,135.69082437621984,0.024105058776007757
223,200.96784787367275,0.009615497282324909,135.8281829547533,0.024113703000772226
224,201.37261457644408,0.009622004569262953,135.96410424117704,0.024122347225536692
225,201.7736079022396,0.009628511856200995,136.09858613394613,0.024130991450301162
226,202.17079517251958,0.009635019143139039,136.23162656468313,0.024139635675065628
227,202.56414395923696,0.009641526430077083,136.36322349832687,0.024148279899830098
228,202.95362209061113,0.009648033717015126,136.49337493328494,0.024156924124594567
229,203.3391976568746,0.00965454100395317,136.6220789015883,0.024165568349359033
230,203.72083901599353,0.009661048290891212,136.74933346905033,0.0241742125741235
231,204.0985147993591,0.009667555577829256,136.87513673542762,0.02418285679888797
232,204.47219391744892,0.0096740628647673,136.99948683458365,0.02419150102365244
233,204.84184556545708,0.009680570151705344,137.12238193465592,0.024200145248416904
234,205.20743922889216,0.009687077438643386,137.24382023822483,0.02420878947318137
235,205.56894468914004,0.00969358472558143,137.36379998248577,0.02421743369794584
236,205.92633202899157,0.009700092012519474,137.4823194394225,0.02422607792271031
237,206.2795716381343,0.009706599299457518,137.59937691598395,0.024234722147474776
238,206.62863421860482,0.00971310658639556,137.7149707542624,0.024243366372239242
239,206.97349079020267,0.009719613873333604,137.82909933167386,0.02425201059700371
240,207.31411269586238,0.009726121160271647,137.94176106114023,0.02426065482176818
241,207.65047160698438,0.009732628447209691,138.05295439127343,0.024269299046532647
242,207.9825395287217,0.009739135734147735,138.16267780656074,0.024277943271297113
243,208.31028880522246,0.009745643021085777,138.27092982755244,0.024286587496061583
244,208.6336921248262,0.009752150308023821,138.37770901104955,0.024295231720826052
245,208.95272252521238,0.009758657594961865,138.48301395029415,0.024303875945590518
246,209.26735339850092,0.009765164881899909,138.58684327515994,0.024312520170354984
247,209.57755849630277,0.009771672168837951,138.6891956523441,0.024321164395119454
248,209.8833119347192,0.009778179455775995,138.79006978556015,0.024329808619883923
249,210.18458819928878,0.009784686742714039,138.88946441573083,0.02433845284464839
250,210.48136214988105,0.009791194029652082,138.98737832118277,0.02434709706941286
251,210.77360902553508,0.009797701316590125,139.08381031784026,0.024355741294177325
252,211.06130444924264,0.009804208603528168,139.17875925942073,0.024364385518941795
253,211.3444244326735,0.009810715890466212,139.27222403762863,0.02437302974370626
254,211.62294538084268,0.009817223177404256,139.36420358235173,0.02438167396847073
255,211.89684409671892,0.0098237304643423,139.45469686185464,0.024390318193235196
256,212.16609778577163,0.009830237751280342,139.54370288297457,0.024398962417999666
257,212.43068406045657,0.009836745038218386,139.63122069131484,0.024407606642764132
258,212.6905809446383,0.00984325232515643,139.7172493714391,0.0244162508675286
259,212.9457668779496,0.009849759612094472,139.8017880470643,0.024424895092293068
260,213.19622072008465,0.009856266899032516,139.88483588125294,0.024433539317057537
261,213.44192175502727,0.00986277418597056,139.9663920766047,0.024442183541822003
262,213.68284969521113,0.009869281472908603,140.04645587544658,0.024450827766586473
263,213.9189846856126,0.009875788759846647,140.1250265600222,0.02445947199135094
264,214.15030730777343,0.00988229604678469,140.20210345267964,0.02446811621611541
265,214.37679858375492,0.009888803333722733,140.27768591605746,0.024476760440879874
266,214.5984399800186,0.009895310620660777,140.35177335326992,0.024485404665644344
267,214.81521341123695,0.009901817907598821,140.42436520808945,0.02449404889040881
268,215.02710124403012,0.009908325194536865,140.49546096512816,0.02450269311517328
269,215.23408630062835,0.009914832481474907,140.56506015001648,0.024511337339937746
270,215.43615186246063,0.00992133976841295,140.6331623295803,0.024519981564702215
271,215.63328167366598,0.009927847055350995,140.69976711201545,0.02452862578946668
272,215.82545994452934,0.009934354342289037,140.7648741470598,0.02453727001423115
273,216.01267135484017,0.00994086162922708,140.82848312616272,0.024545914238995617
274,216.19490105717105,0.009947368916165125,140.89059378265227,0.024554558463760087
275,216.37213468007906,0.009953876203103168,140.95120589189875,0.024563202688524553
276,216.54435833122582,0.009960383490041212,141.01031927147628,0.024571846913289022
277,216.7115586004178,0.009966890776979254,141.06793378132,0.024580491138053488
278,216.87372256256452,0.009973398063917298,141.12404932388154,0.024589135362817958
279,217.03083778055472,0.009979905350855342,141.17866584427978,0.024597779587582424
280,217.18289230804982,0.009986412637793386,141.23178333044913,0.024606423812346893
281,217.32987469219336,0.009992919924731428,141.28340181328335,0.02461506803711136
282,217.47177397623693,0.009999427211669472,141.33352136677638,0.02462371226187583
283,217.60857970208014,0.010005934498607516,141.3821421081589,0.024632356486640295
284,217.74028191272578,0.01001244178554556,141.4292641980309,0.024641000711404765
285,217.86687115464878,0.010018949072483602,141.47488784049023,0.02464964493616923
286,217.98833848007814,0.010025456359421646,141.5190132832572,0.0246582891609337
287,218.10467544919157,0.01003196364635969,141.56164081779414,0.024666933385698166
288,218.21587413222272,0.010038470933297733,141.6027707794213,0.024675577610462636
289,218.32192711147945,0.010044978220235777,141.64240354742776,0.024684221835227102
290,218.4228274832733,0.01005148550717382,141.68053954517777,0.02469286605999157
291,218.5185688597607,0.010057992794111863,141.71717924021215,0.024701510284756038
292,218.60914537069226,0.010064500081049907,141.75232314434498,0.024710154509520507
293,218.69455166507404,0.01007100736798795,141.7859718137555,0.024718798734284973
294,218.77478291273684,0.010077514654925993,141.81812584907445,0.024727442959049443
295,218.84983480581485,0.010084021941864037,141.8487858954654,0.02473608718381391
296,218.91970356013286,0.01009052922880208,141.87795264270113,0.02474473140857838
297,218.9843859165019,0.010097036515740124,141.905626825234,0.024753375633342845
298,219.04387914192262,0.010103543802678167,141.93180922226145,0.024762019858107314
299,219.09818103069622,0.01011005108961621,141.95650065778565,0.02477066408287178
300,219.14728990544344,0.010116558376554254,141.97970200066734,0.02477930830763625
301,219.19120461802962,0.010123065663492298,142.0014141646743,0.024787952532400716
302,219.22992455039747,0.010129572950430342,142.02163810852375,0.024796596757165185
303,219.26344961530634,0.010136080237368384,142.04037483591895,0.02480524098192965
304,219.2917802569778,0.010142587524306428,142.05762539557983,0.02481388520669412
305,219.31491745164772,0.010149094811244472,142.07339088126758,0.024822529431458587
306,219.3328627080245,0.010155602098182514,142.08767243180307,0.024831173656223057
307,219.3456180676535,0.010162109385120558,142.10047123107904,0.024839817880987526
308,219.3531861051877,0.010168616672058602,142.1117885080663,0.024848462105751992
309,219.3555699285633,0.010175123958996645,142.1216255368134,0.02485710633051646
310,219.3527731790827,0.01018163124593469,142.12998363644004,0.024865750555280928
311,219.34480003140214,0.010188138532872731,142.13686417112385,0.024874394780045397
312,219.33165519342572,0.010194645819810775,142.1422685500811,0.024883039004809863
313,219.31334390610527,0.010201153106748819,142.14619822754048,0.02489168322957433
314,219.28987194314618,0.010207660393686863,142.14865470271076,0.0249003274543388
315,219.2612456106191,0.010214167680624907,142.14963951974124,0.02490897167910327
316,219.2274717464779,0.010220674967562949,142.14915426767635,0.024917615903867735
317,219.1885577199836,0.010227182254500993,142.1472005804027,0.0249262601286322
318,219.14451143103486,0.010233689541439037,142.14378013659024,0.02493490435339667
319,219.09534130940523,0.010240196828377079,142.1388946596261,0.02494354857816114
320,219.04105631388603,0.010246704115315123,142.1325459175419,0.024952192802925606
321,218.9816659313376,0.010253211402253166,142.12473572293447,0.024960837027690072
322,218.9171801756464,0.01025971868919121,142.11546593287932,0.02496948125245454
323,218.84760958659004,0.010266225976129254,142.1047384488376,0.02497812547721901
324,218.77296522861005,0.010272733263067296,142.0925552165564,0.024986769701983477
325,218.69325868949204,0.01027924055000534,142.0789182259618,0.024995413926747947
326,218.6085020789545,0.010285747836943384,142.0638295110453,0.025004058151512413
327,218.51870802714606,0.010292255123881428,142.04729114974376,0.025012702376276882
328,218.4238896830516,0.010298762410819472,142.02930526381164,0.02502134660104135
329,218.32406071280744,0.010305269697757514,142.0098740186875,0.025029990825805818
330,218.21923529792684,0.010311776984695558,141.9889996233529,0.025038635050570284
331,218.1094281334346,0.010318284271633602,141.9666843301847,0.025047279275334754
332,217.99465442591307,0.010324791558571644,141.942930434801,0.02505592350009922
333,217.8749298914587,0.010331298845509687,141.9177402758997,0.02506456772486369
334,217.75027075355035,0.010337806132447731,141.8911162350907,0.025073211949628155
335,217.6206937408288,0.010344313419385775,141.86306073672142,0.025081856174392625
336,217.48621608478985,0.010350820706323819,141.8335762476957,0.02509050039915709
337,217.34685551738966,0.010357327993261861,141.80266527728577,0.02509914462392156
338,217.20263026856338,0.010363835280199905,141.77033037693792,0.025107788848686027
339,217.0535590636593,0.010370342567137949,141.7365741400717,0.025116433073450496
340,216.89966112078588,0.010376849854075993,141.70139920187222,0.025125077298214962
341,216.7409561480757,0.010383357141014037,141.66480823907685,0.025133721522979432
342,216.57746434086448,0.010389864427952079,141.6268039697542,0.025142365747743898
343,216.40920637878705,0.010396371714890123,141.58738915307845,0.025151009972508367
344,216.2362034227904,0.010402879001828166,141.54656658909593,0.025159654197272834
345,216.0584771120654,0.010409386288766209,141.5043391184864,0.025168298422037303
346,215.8760495608961,0.010415893575704252,141.4607096223181,0.02517694264680177
347,215.68894335542933,0.010422400862642296,141.41568102179625,0.02518558687156624
348,215.49718155036456,0.01042890814958034,141.36925627800636,0.025194231096330705
349,215.30078766556355,0.010435415436518384,141.32143839165107,0.025202875321095174
350,215.09978568258313,0.010441922723456426,141.2722304027813,0.02521151954585964
351,214.89420004112932,0.01044843001039447,141.22163539052207,0.02522016377062411
352,214.68405563543553,0.010454937297332514,141.1696564727921,0.025228807995388576
353,214.46937781056428,0.010461444584270556,141.11629680601823,0.025237452220153046
354,214.25019235863454,0.010467951871208601,141.06155958484473,0.02524609644491751
355,214.0265255149741,0.010474459158146644,141.00544804183644,0.02525474066968198
356,213.79840395419905,0.010480966445084687,140.94796544717747,0.025263384894446447
357,213.56585478622105,0.010487473732022731,140.88911510836456,0.025272029119210917
358,213.32890555218268,0.010493981018960773,140.82890036989514,0.025280673343975383
359,213.08758422032196,0.010500488305898817,140.76732461295103,0.025289317568739852
360,212.84191918176842,0.010506995592836861,140.70439125507687,0.02529796179350432
361,212.59193924626834,0.010513502879774905,140.64010374985426,0.025306606018268788
362,212.33767363784443,0.010520010166712949,140.57446558657122,0.025315250243033254
363,212.0791519903872,0.010526517453650991,140.5074802898872,0.025323894467797724
364,211.81640434318064,0.010533024740589035,140.439151419494,0.02533253869256219
365,211.549461136364,0.010539532027527079,140.36948256977237,0.02534118291732666
366,211.27835320632923,0.01054603931446512,140.29847736944473,0.025349827142091125
367,211.00311178105434,0.010552546601403165,140.22613948122395,0.025358471366855595
368,210.72376847537768,0.010559053888341208,140.15247260145853,0.02536711559162006
369,210.44035528620893,0.010565561175279252,140.07748045977397,0.02537575981638453
370,210.15290458768175,0.010572068462217296,140.00116681871094,0.025384404041148997
371,209.8614491262478,0.010578575749155338,139.92353547336003,0.025393048265913466
372,209.56602201571263,0.010585083036093382,139.84459025099355,0.025401692490677932
373,209.26665673221547,0.010591590323031426,139.76433501069366,0.025410336715442402
374,208.96338710915396,0.01059809760996947,139.68277364297913,0.025418980940206868
375,208.65624733205405,0.010604604896907514,139.59991006942735,0.025427625164971338
376,208.34527193338764,0.010611112183845556,139.5157482422962,0.025436269389735804
377,208.03049578733655,0.0106176194707836,139.43029214414113,0.025444913614500273
378,207.71195410450818,0.010624126757721643,139.34354578743225,0.02545355783926474
379,207.38968242659948,0.010630634044659686,139.25551321416768,0.02546220206402921
380,207.0637166210122,0.01063714133159773,139.1661984954863,0.025470846288793675
381,206.73409287542273,0.010643648618535773,139.07560573127788,0.025479490513558144
382,206.40084769230367,0.010650155905473817,138.98373904979223,0.02548813473832261
383,206.06401788340156,0.010656663192411861,138.8906026072468,0.02549677896308708
384,205.7236405641699,0.010663170479349903,138.79620058743328,0.025505423187851546
385,205.37975314815995,0.010669677766287947,138.70053720132285,0.025514067412616016
386,205.03239334137038,0.01067618505322599,138.60361668667082,0.025522711637380485
387,204.68159913655597,0.010682692340164035,138.50544330762096,0.02553135586214495
388,204.32740880749716,0.010689199627102079,138.40602135430842,0.025540000086909417
389,203.96986090323298,0.01069570691404012,138.30535514246347,0.025548644311673887
390,203.608994242255,0.010702214200978164,138.20344901301422,0.025557288536438356
391,203.24484790666833,0.010708721487916208,138.1003073316902,0.025565932761202823
392,202.8774612363171,0.01071522877485425,137.99593448862518,0.02557457698596729
393,202.50687382287646,0.010721736061792294,137.89033489796142,0.025583221210731758
394,202.1331255039144,0.010728243348730338,137.78351299745398,0.025591865435496228
395,201.7562563569218,0.010734750635668382,137.67547324807617,0.025600509660260694
396,201.37630669331355,0.010741257922606426,137.56622013362522,0.02560915388502516
397,200.99331705240135,0.010747765209544468,137.45575816033008,0.02561779810978963
398,200.60732819534022,0.010754272496482512,137.34409185646015,0.0256264423345541
399,200.2183810990496,0.010760779783420556,137.23122577193533,0.025635086559318565
400,199.82651695010915,0.0107672870703586,137.11716447793788,0.02564373078408303
401,199.4317771386328,0.010773794357296643,137.00191256652624,0.0256523750088475
402,199.0342032521197,0.010780301644234686,136.88547465025155,0.02566101923361197
403,198.63383706928533,0.01078680893117273,136.7678553617749,0.025669663458376436
404,198.23072055387348,0.010793316218110773,136.6490593534885,0.025678307683140906
405,197.82489584845018,0.010799823505048815,136.52909129713868,0.025686951907905372
406,197.4164052681792,0.01080633079198686,136.40795588345216,0.02569559613266984
407,197.00529129458522,0.010812838078924903,136.2856578217647,0.025704240357434308
408,196.59159656929944,0.010819345365862947,136.16220183965356,0.025712884582198777
409,196.175363887794,0.01082585265280099,136.0375926825729,0.025721528806963243
410,195.75663619310419,0.010832359939739033,135.91183511349277,0.025730173031727713
411,195.33545656953942,0.010838867226677077,135.78493391254196,0.02573881725649218
412,194.91186823638637,0.01084537451361512,135.6568938766545,0.02574746148125665
413,194.48591454160263,0.010851881800553163,135.52771981922015,0.025756105706021114
414,194.0576389555038,0.010858389087491207,135.39741656973953,0.025764749930785584
415,193.62708506444534,0.01086489637442925,135.26598897348327,0.02577339415555005
416,193.19429656450052,0.010871403661367294,135.13344189115548,0.02578203838031452
417,192.75931725513345,0.010877910948305338,134.99978019856297,0.025790682605078986
418,192.32219103287218,0.01088441823524338,134.8650087862876,0.025799326829843455
419,191.88296188498003,0.010890925522181424,134.72913255936592,0.02580797105460792
420,191.44167388312727,0.010897432809119468,134.5921564369716,0.02581661527937239
421,190.99837117706556,0.010903940096057512,134.45408535210566,0.025825259504136857
422,190.55309798830407,0.010910447382995556,134.31492425128977,0.025833903728901327
423,190.1058986037905,0.010916954669933598,134.1746780942679,0.025842547953665793
424,189.656817369597,0.010923461956871642,134.0333518537107,0.025851192178430262
425,189.20589868461371,0.010929969243809685,133.89095051492916,0.025859836403194728
426,188.75318699424793,0.010936476530747728,133.7474790755918,0.025868480627959198
427,188.29872678413358,0.010942983817685771,133.60294254544925,0.025877124852723664
428,187.8425625738514,0.010949491104623815,133.45734594606537,0.025885769077488133
429,187.38473891065817,0.010955998391561859,133.31069431055442,0.0258944133022526
430,186.92530036323078,0.010962505678499903,133.1629926833253,0.02590305752701707
431,186.46429151542134,0.010969012965437945,133.0142461198324,0.025911701751781535
432,186.00175696002884,0.010975520252375989,132.8644596863333,0.025920345976546005
433,185.53774129258593,0.010982027539314033,132.71363845965408,0.02592899020131047
434,185.07228910516258,0.010988534826252077,132.56178752696104,0.02593763442607494
435,184.6054449801875,0.01099504211319012,132.40891198554047,0.025946278650839406
436,184.1372534842898,0.011001549400128163,132.2550169425852,0.025954922875603876
437,183.66775916215857,0.011008056687066206,132.10010751498936,0.025963567100368342
438,183.1970065304269,0.01101456397400425,131.94418882915014,0.02597221132513281
439,182.72504007157607,0.011021071260942292,131.78726602077782,0.025980855549897278
440,182.25190422786326,0.011027578547880336,131.6293442347133,0.025989499774661747
441,181.77764339527525,0.01103408583481838,131.4704286247537,0.025998143999426213
442,181.30230191750684,0.011040593121756424,131.3105243534862,0.026006788224190683
443,180.8259240799652,0.011047100408694468,131.14963659212987,0.02601543244895515
444,180.3485541038034,0.01105360769563251,130.98777052038503,0.02602407667371962
445,179.87023613998088,0.011060114982570554,130.82493132629264,0.026032720898484085
446,179.3910142633557,0.011066622269508598,130.66112420609977,0.026041365123248554
447,178.91093246680532,0.011073129556446641,130.496354364136,0.02605000934801302
448,178.43003465538138,0.011079636843384685,130.3306270126956,0.02605865357277749
449,177.9483646404943,0.011086144130322727,130.16394737193127,0.026067297797541956
450,177.46596613413396,0.011092651417260771,129.99632066975332,0.026075942022306425
451,176.98288274312415,0.011099158704198815,129.82775214174083,0.02608458624707089
452,176.49915796341227,0.011105665991136857,129.6582470310586,0.02609323047183536
453,176.01483517439516,0.011112173278074901,129.48781058838472,0.02610187469659983
454,175.52995763328394,0.011118680565012945,129.31644807184634,0.026110518921364297
455,175.04456846950495,0.011125187851950989,129.14416474696424,0.026119163146128763
456,174.55871067914134,0.011131695138889033,128.9709658866066,0.026127807370893232
457,174.07242711941427,0.011138202425827075,128.79685677095108,0.026136451595657702
458,173.5857605032047,0.011144709712765119,128.62184268745648,0.026145095820422168
459,173.09875339361741,0.011151216999703163,128.44592893084297,0.026153740045186634
460,172.61144819858816,0.011157724286641206,128.26912080308142,0.026162384269951103
461,172.12388716553247,0.01116423157357925,128.09142361339119,0.026171028494715573
462,171.6361123760404,0.011170738860517292,127.91284267824828,0.02617967271948004
463,171.14816574061533,0.011177246147455336,127.73338332139993,0.026188316944244505
464,170.66008899345957,0.01118375343439338,127.55305087389107,0.026196961169008975
465,170.1719236873059,0.011190260721331422,127.3718506740973,0.026205605393773444
466,169.68371118829603,0.011196768008269466,127.18978806776869,0.02621424961853791
467,169.19549267090832,0.01120327529520751,127.00686840808017,0.026222893843302376
468,168.70730911293336,0.011209782582145554,126.82309705569341,0.026231538068066846
469,168.21920129049985,0.011216289869083598,126.63847937882521,0.026240182292831316
470,167.73120977315017,0.01122279715602164,126.45302075332646,0.02624882651759578
471,167.2433749189667,0.011229304442959684,126.26672656276833,0.026257470742360248
472,166.75573686975144,0.011235811729897727,126.07960219853751,0.026266114967124717
473,166.2683355462556,0.01124231901683577,125.89165305994159,0.026274759191889187
474,165.78121064346294,0.011248826303773813,125.70288455432019,0.026283403416653653
475,165.29440162592812,0.011255333590711857,125.51330209716716,0.02629204764141812
476,164.80794772316705,0.011261840877649901,125.32291111225898,0.02630069186618259
477,164.32188792510354,0.011268348164587945,125.13171703179411,0.026309336090947058
478,163.83626097757048,0.011274855451525987,124.9397252965376,0.026317980315711524
479,163.35110537786701,0.011281362738464031,124.74694135597595,0.02632662454047599
480,162.86645937037298,0.011287870025402075,124.55337066847929,0.02633526876524046
481,162.38236094221958,0.011294377312340119,124.35901870147151,0.02634391299000493
482,161.89884781901773,0.011300884599278162,124.1638909316083,0.026352557214769395
483,161.41595746064522,0.011307391886216205,123.96799284496288,0.02636120143953386
484,160.93372705709055,0.011313899173154248,123.77132993721946,0.02636984566429833
485,160.45219352435856,0.011320406460092292,123.573907713874,0.0263784898890628
486,159.97139350043312,0.011326913747030334,123.37573169044258,0.026387134113827267
487,159.4913633413009,0.011333421033968378,123.17680739267684,0.026395778338591733
488,159.01213911703573,0.011339928320906422,122.9771403567864,0.026404422563356202
489,158.53375660794347,0.011346435607844466,122.77673612966859,0.026413066788120672
490,158.05625130076743,0.01135294289478251,122.57560026914511,0.026421711012885138
491,157.5796583849566,0.011359450181720552,122.37373834420406,0.026430355237649604
492,157.1040127489949,0.011365957468658596,122.17115593525062,0.026438999462414074
493,156.62934897679358,0.01137246475559664,121.96785863436206,0.026447643687178543
494,156.15570134414543,0.011378972042534683,121.76385204555069,0.02645628791194301
495,155.6831038152431,0.011385479329472727,121.55914178503055,0.02646493213670748
496,155.21159003925922,0.01139198661641077,121.35373348149301,0.026473576361471945
497,154.7411933469916,0.011398493903348813,121.14763277638487,0.026482220586236414
498,154.2719467475716,0.011405001190286857,120.94084532419426,0.02649086481100088
499,153.80388292523713,0.0114115084772249,120.7333767927405,0.02649950903576535
500,153.33703423616885,0.011418015764162943,120.5252328634698,0.026508153260529816
501,152.87143270539337,0.011424523051100987,120.31641923175523,0.026516797485294286
502,152.4071100237488,0.01143103033803903,120.10694160720203,0.02652544171005875
503,151.94409754491704,0.011437537624977075,119.8968057139569,0.02653408593482322
504,151.48242628252078,0.011444044911915117,119.68601729102161,0.026542730159587687
505,151.02212690728572,0.01145055219885316,119.47458209257107,0.026551374384352157
506,150.56322974426917,0.011457059485791204,119.26250588827477,0.026560018609116623
507,150.10576477015425,0.011463566772729248,119.049794463622,0.026568662833881092
508,149.64976161060898,0.011470074059667292,118.83645362025065,0.02657730705864556
509,149.19524953771287,0.011476581346605334,118.6224891762789,0.026585951283410028
510,148.74225746744838,0.011483088633543378,118.40790696663991,0.026594595508174494
511,148.29081395725996,0.011489595920481422,118.19271284341934,0.026603239732938964
512,147.84094720367816,0.011496103207419464,117.9769126761952,0.02661188395770343
513,147.39268504001066,0.011502610494357508,117.76051235237965,0.0266205281824679
514,146.94605493410006,0.011509117781295552,117.54351777756389,0.026629172407232365
515,146.5010839861472,0.011515625068233596,117.32593487586239,0.026637816631996835
516,146.05779892660198,0.01152213235517164,117.10776959026197,0.0266464608567613
517,145.61622611412002,0.011528639642109682,116.88902788296818,0.02665510508152577
518,145.17639153358581,0.011535146929047725,116.6697157357567,0.026663749306290237
519,144.7383207942032,0.01154165421598577,116.44983915032128,0.026672393531054706
520,144.30203912765083,0.011548161502923813,116.22940414862627,0.026681037755819172
521,143.86757138630517,0.011554668789861857,116.00841677325502,0.026689681980583642
522,143.43494204152955,0.0115611760767999,115.78688308776248,0.026698326205348108
523,143.00417518202892,0.011567683363737943,115.56480917702308,0.026706970430112578
524,142.57529451227168,0.011574190650675987,115.3422011475823,0.026715614654877044
525,142.14832335097728,0.011580697937614029,115.11906512800333,0.026724258879641513
526,141.72328462966865,0.011587205224552073,114.89540726921513,0.02673290310440598
527,141.3002008912926,0.011593712511490117,114.67123374485803,0.02674154732917045
528,140.8790942889041,0.01160021979842816,114.44655075162754,0.026750191553934915
529,140.45998658441678,0.011606727085366204,114.22136450961622,0.026758835778699384
530,140.0428991474193,0.011613234372304247,113.99568126265322,0.02676748000346385
531,139.62785295405553,0.01161974165924229,113.76950727864113,0.02677612422822832
532,139.21486858597157,0.011626248946180334,113.54284884988967,0.02678476845299279
533,138.8039662293265,0.011632756233118376,113.31571229344725,0.026793412677757256
534,138.3951656738673,0.01163926352005642,113.08810395142667,0.026802056902521722
535,137.98848631206977,0.011645770806994464,112.86003019132991,0.02681070112728619
536,137.58394713834238,0.011652278093932508,112.63149740636678,0.02681934535205066
537,137.18156674829413,0.011658785380870552,112.40251201577048,0.026827989576815127
538,136.7813633380667,0.011665292667808594,112.17308046510664,0.026836633801579593
539,136.38335470372925,0.011671799954746638,111.94320922658007,0.026845278026344063
540,135.98755824073731,0.011678307241684682,111.71290479933381,0.026853922251108532
541,135.59399094345363,0.011684814528622725,111.48217370974457,0.026862566475872998
542,135.20266940473243,0.01169132181556077,111.25102251171047,0.026871210700637464
543,134.8136098155649,0.011697829102498811,111.01945778693384,0.026879854925401934
544,134.42682796478738,0.011704336389436855,110.7874861451982,0.026888499150166403
545,134.04233923885138,0.011710843676374899,110.55511422463657,0.02689714337493087
546,133.66015862165432,0.011717350963312941,110.32234869199468,0.026905787599695336
547,133.28030069443085,0.011723858250250985,110.08919624288531,0.026914431824459805
548,132.90277963570654,0.011730365537189029,109.85566360203713,0.026923076049224275
549,132.52760922130946,0.011736872824127073,109.62175752353319,0.02693172027398874
550,132.1548028244433,0.011743380111065117,109.38748479104306,0.026940364498753207
551,131.78437341581937,0.011749887398003159,109.15285221804598,0.026949008723517676
552,131.41633356384745,0.011756394684941203,108.91786664804498,0.026957652948282146
553,131.0506954348862,0.011762901971879246,108.6825349547727,0.026966297173046612
554,130.687470793551,0.01176940925881729,108.44686404238703,0.026974941397811078
555,130.32667100307984,0.011775916545755334,108.21086084565829,0.026983585622575548
556,129.96830702575707,0.011782423832693376,107.97453233014552,0.026992229847340017
557,129.6123894233935,0.01178893111963142,107.73788549236335,0.027000874072104483
558,129.2589283578642,0.011795438406569464,107.50092735993825,0.02700951829686895
559,128.9079335917011,0.011801945693507506,107.26366499175415,0.02701816252163342
560,128.55941448874236,0.01180845298044555,107.02610547808716,0.02702680674639789
561,128.21338001483642,0.011814960267383594,106.78825594072968,0.027035450971162354
562,127.86983873860103,0.011821467554321638,106.55012353310134,0.02704409519592682
563,127.5287988322365,0.011827974841259681,106.31171544035065,0.02705273942069129
564,127.19026807239304,0.011834482128197724,106.07303887944286,0.02706138364545576
565,126.85425384109071,0.011840989415135767,105.8341010992371,0.027070027870220226
566,126.5207631266937,0.011847496702073811,105.59490938054884,0.027078672094984692
567,126.18980252493512,0.011854003989011855,105.35547103620243,0.02708731631974916
568,125.8613782399951,0.011860511275949899,105.11579341106926,0.02709596054451363
569,125.53549608562969,0.011867018562887941,104.87588388209228,0.027104604769278097
570,125.21216148635028,0.011873525849825985,104.63574985829827,0.027113248994042563
571,124.89137947865422,0.011880033136764029,104.39539878079555,0.027121893218807033
572,124.57315471230474,0.011886540423702071,104.15483812275926,0.027130537443571502
573,124.25749145165952,0.011893047710640115,103.91407538940065,0.027139181668335968
574,123.94439357704948,0.011899554997578159,103.67311811792351,0.027147825893100438
575,123.63386458620452,0.011906062284516203,103.43197387746578,0.027156470117864904
576,123.32590759572733,0.011912569571454246,103.19065026902624,0.027165114342629373
577,123.02052534261507,0.011919076858392288,102.94915492537663,0.02717375856739384
578,122.7177201858258,0.011925584145330332,102.70749551095844,0.02718240279215831
579,122.41749410789319,0.011932091432268376,102.46567972176462,0.027191047016922775
580,122.11984871658518,0.01193859871920642,102.22371528520573,0.027199691241687245
581,121.82478524660793,0.011945106006144464,101.98160995996061,0.02720833546645171
582,121.53230456135462,0.011951613293082506,101.73937153581089,0.02721697969121618
583,121.24240715469722,0.01195812058002055,101.49700783346006,0.027225623915980646
584,120.95509315282229,0.011964627866958594,101.25452670433593,0.027234268140745116
585,120.67036231610894,0.011971135153896636,101.011936030377,0.027242912365509582
586,120.3882140410489,0.01197764244083468,100.76924372380239,0.02725155659027405
587,120.10864736220847,0.011984149727772724,100.52645772686554,0.027260200815038518
588,119.83166095423118,0.011990657014710767,100.28358601158968,0.027268845039802987
589,119.55725313388089,0.011997164301648811,100.04063657948927,0.027277489264567453
590,119.28542186212425,0.012003671588586853,99.79761746127078,0.027286133489331923
591,119.01616474625291,0.012010178875524897,99.55453671652045,0.02729477771409639
592,118.74947904204441,0.012016686162462941,99.31140243337038,0.02730342193886086
593,118.48536165596053,0.012023193449400983,99.06822272815218,0.027312066163625325
594,118.22380914738339,0.012029700736339027,98.82500574502782,0.027320710388389794
595,117.96481773088898,0.012036208023277071,98.58175965560847,0.02732935461315426
596,117.70838327855554,0.012042715310215115,98.338492658551,0.02733799883791873
597,117.4545013223092,0.012049222597153159,98.09521297913976,0.027346643062683196
598,117.20316705630383,0.0120557298840912,97.85192886884934,0.027355287287447665
599,116.95437533933523,0.012062237171029245,97.60864860488985,0.02736393151221213
600,116.70812069729006,0.012068744457967288,97.36538048973424,0.0273725757369766
601,116.46439732562767,0.01207525174490533,97.1221328506276,0.027381219961741067
602,116.22319909189389,0.012081759031843376,96.87891403907854,0.027389864186505537
603,115.9845195382686,0.012088266318781418,96.63573243033257,0.027398508411270003
604,115.74835188414322,0.012094773605719462,96.39259642282741,0.027407152636034472
605,115.5146890287302,0.012101280892657506,96.14951443763002,0.02741579686079894
606,115.2835235537028,0.012107788179595548,95.90649491785571,0.027424441085563408
607,115.05484772586365,0.012114295466533594,95.66354632806923,0.027433085310327874
608,114.82865349984438,0.012120802753471636,95.42067715366746,0.027441729535092343
609,114.60493252083158,0.01212731004040968,95.17789590024418,0.02745037375985681
610,114.38367612732283,0.012133817327347723,94.93521109293677,0.02745901798462128
611,114.16487535390898,0.012140324614285766,94.69263127575448,0.02746766220938575
612,113.94852093408333,0.01214683190122381,94.45016501088956,0.027476306434150215
613,113.73460330307799,0.012153339188161853,94.2078208780091,0.02748495065891468
614,113.52311260072479,0.012159846475099895,93.96560747352937,0.02749359488367915
615,113.31403867434163,0.012166353762037941,93.72353340987361,0.02750223910844362
616,113.10737108164423,0.012172861048975983,93.48160731470942,0.027510883333208086
617,112.90309909368044,0.012179368335914027,93.23983783017052,0.027519527557972552
618,112.7012116977889,0.01218587562285207,92.99823361205914,0.02752817178273702
619,112.50169760058043,0.012192382909790113,92.75680332903308,0.02753681600750149
620,112.30454523094086,0.012198890196728158,92.51555566177223,0.027545460232265957
621,112.10974274305684,0.0122053974836662,92.27449930212978,0.027554104457030423
622,111.91727801946135,0.012211904770604244,92.03364295226565,0.027562748681794893
623,111.72713867410087,0.012218412057542288,91.79299532376217,0.027571392906559362
624,111.5393120554219,0.01222491934448033,91.55256513672309,0.02758003713132383
625,111.35378524947713,0.012231426631418374,91.31236111885548,0.027588681356088295
626,111.17054508305016,0.012237933918356418,91.07239200453488,0.027597325580852764
627,110.98957812679922,0.01224444120529446,90.83266653385353,0.027605969805617234
628,110.81087069841752,0.012250948492232506,90.5931934516523,0.0276146140303817
629,110.63440886581213,0.012257455779170548,90.35398150653594,0.027623258255146166
630,110.46017845029843,0.012263963066108592,90.11503944987251,0.027631902479910635
631,110.28816502981108,0.012270470353046636,89.87637603477617,0.027640546704675105
632,110.11835394213081,0.012276977639984678,89.63800001507519,0.02764919092943957
633,109.95073028812548,0.012283484926922723,89.39992014426223,0.027657835154204037
634,109.78527893500689,0.012289992213860765,89.16214517443181,0.027666479378968507
635,109.6219845195999,0.01229649950079881,88.92468385520017,0.027675123603732976
636,109.46083145162677,0.012303006787736853,88.68754493261193,0.027683767828497442
637,109.3018039170029,0.012309514074674895,88.45073714802967,0.02769241205326191
638,109.14488588114561,0.01231602136161294,88.21426923701154,0.027701056278026378
639,108.99006109229516,0.012322528648550983,87.97814992817223,0.027709700502790847
640,108.83731308484633,0.012329035935489025,87.74238794203156,0.027718344727555314
641,108.68662518269132,0.01233554322242707,87.50699198984744,0.02772698895231978
642,108.5379805025731,0.012342050509365113,87.27197077243605,0.02773563317708425
643,108.39136195744808,0.012348557796303157,87.03733297897975,0.02774427740184872
644,108.24675225985837,0.0123550650832412,86.80308728581952,0.027752921626613185
645,108.10413392531326,0.012361572370179243,86.56924235523648,0.02776156585137765
646,107.96348927567817,0.012368079657117287,86.33580683421945,0.02777021007614212
647,107.82480044257233,0.01237458694405533,86.10278935322214,0.02777885430090659
648,107.68804937077313,0.012381094230993374,85.8701985249059,0.027787498525671056
649,107.5532178216278,0.012387601517931418,85.63804294287296,0.027796142750435522
650,107.42028737647111,0.01239410880486946,85.40633118038672,0.02780478697519999
651,107.28923944004914,0.012400616091807504,85.17507178908214,0.02781343119996446
652,107.16005524394866,0.012407123378745548,84.94427329766481,0.027822075424728927
653,107.0327158500313,0.01241363066568359,84.7139442105995,0.027830719649493397
654,106.90720215387188,0.012420137952621636,84.48409300678918,0.027839363874257863
655,106.78349488820172,0.012426645239559678,84.25472813824364,0.027848008099022332
656,106.66157462635412,0.012433152526497722,84.02585802873931,0.0278566523237868
657,106.54142178571456,0.012439659813435765,83.79749107246954,0.027865296548551268
658,106.42301663117232,0.012446167100373808,83.56963563268707,0.027873940773315734
659,106.30633927857465,0.012452674387311851,83.34230004033608,0.027882584998080204
660,106.19136969818341,0.012459181674249895,83.11549259267984,0.02789122922284467
661,106.07808771813188,0.012465688961187937,82.88922155191625,0.02789987344760914
662,105.9664730278833,0.012472196248125983,82.66349514379108,0.027908517672373605
663,105.85650518168974,0.012478703535064025,82.43832155619944,0.027917161897138075
664,105.74816360205078,0.012485210822002069,82.2137089377855,0.02792580612190254
665,105.64142758317189,0.012491718108940113,81.98966539653173,0.02793445034666701
666,105.53627629442224,0.012498225395878155,81.7661989983467,0.027943094571431477
667,105.4326887837908,0.0125047326828162,81.54331776564399,0.027951738796195946
668,105.33064398134142,0.012511239969754243,81.32102967591862,0.027960383020960412
669,105.23012070266512,0.012517747256692286,81.09934266031797,0.027969027245724882
670,105.13109765233064,0.01252425454363033,80.87826460220903,0.027977671470489348
671,105.03355342733167,0.012530761830568372,80.65780333574185,0.027986315695253818
672,104.93746652053088,0.012537269117506416,80.43796664440995,0.027994959920018284
673,104.84281532410051,0.01254377640444446,80.2187622596079,0.028003604144782753
674,104.74957813295858,0.012550283691382502,80.00019785918633,0.02801224836954722
675,104.6577331482008,0.012556790978320548,79.78228106600554,0.02802089259431169
676,104.56725848052788,0.01256329826525859,79.56501944648701,0.028029536819076155
677,104.47813215366723,0.012569805552196634,79.3484205091645,0.028038181043840624
678,104.3903321077892,0.012576312839134678,79.13249170323384,0.02804682526860509
679,104.30383620291758,0.01258282012607272,78.91724041710319,0.02805546949336956
680,104.21862222233334,0.012589327413010765,78.70267397694326,0.028064113718134026
681,104.13466787597216,0.012595834699948807,78.48879964523832,0.028072757942898496
682,104.05195080381432,0.012602341986886851,78.27562461933826,0.028081402167662962
683,103.97044857926775,0.012608849273824895,78.06315603001252,0.02809004639242743
684,103.89013871254268,0.012615356560762937,77.85140094000644,0.028098690617191897
685,103.8109986540186,0.012621863847700981,77.6403663425983,0.028107334841956367
686,103.7330057976026,0.012628371134639025,77.43005916016267,0.028115979066720833
687,103.65613748407857,0.012634878421577067,77.22048624273336,0.028124623291485303
688,103.58037100444757,0.012641385708515113,77.01165436657404,0.02813326751624977
689,103.50568360325876,0.012647892995453155,76.8035702327495,0.028141911741014238
690,103.4320524819296,0.012654400282391199,76.59624046570556,0.028150555965778708
691,103.359454802057,0.012660907569329242,76.38967161185087,0.028159200190543174
692,103.28786768871706,0.012667414856267285,76.18387013814672,0.02816784441530764
693,103.21726823375411,0.01267392214320533,75.97884243070163,0.02817648864007211
694,103.14763349905907,0.012680429430143372,75.77459479337443,0.02818513286483658
695,103.07894051983531,0.012686936717081416,75.57113344638219,0.028193777089601045
696,103.01116630785351,0.01269344400401946,75.36846452491743,0.02820242131436551
697,102.94428785469393,0.012699951290957502,75.16659407777291,0.02821106553912998
698,102.87828213497616,0.012706458577895546,74.96552806597477,0.02821970976389445
699,102.81312610957639,0.01271296586483359,74.765272361425,0.028228353988658916
700,102.74879672883114,0.012719473151771632,74.56583274555297,0.028236998213423382
701,102.6852709357278,0.012725980438709678,74.36721490797736,0.028245642438187852
702,102.62252566908171,0.01273248772564772,74.16942444517784,0.02825428666295232
703,102.56053786669837,0.012738995012585764,73.97246685917878,0.028262930887716788
704,102.49928446852235,0.012745502299523807,73.77634755624197,0.028271575112481254
705,102.43874241977096,0.01275200958646185,73.58107184557397,0.028280219337245723
706,102.37888867405292,0.012758516873399893,73.38664493804337,0.028288863562010193
707,102.31970019647247,0.012765024160337937,73.19307194491223,0.02829750778677466
708,102.26115396671709,0.012771531447275981,73.00035787657887,0.028306152011539125
709,102.20322698213023,0.012778038734214025,72.8085076413364,0.028314796236303594
710,102.14589626076767,0.012784546021152067,72.61752604414329,0.028323440461068064
711,102.08913884443714,0.01279105330809011,72.42741778540994,0.02833208468583253
712,102.03293180172214,0.012797560595028155,72.23818745979855,0.028340728910596996
713,101.97725223098827,0.012804067881966197,72.04983955503933,0.028349373135361466
714,101.92207726337226,0.012810575168904242,71.86237845076278,0.028358017360125935
715,101.8673840657544,0.012817082455842285,71.67580841734684,0.0283666615848904
716,101.81314984371211,0.012823589742780328,71.49013361478178,0.028375305809654867
717,101.75935184445653,0.012830097029718372,71.30535809155107,0.028383950034419337
718,101.70596735975033,0.012836604316656414,71.12148578353134,0.028392594259183807
719,101.65297372880721,0.012843111603594458,70.93852051290807,0.028401238483948273
720,101.60034834117243,0.012849618890532502,70.7564659871111,0.02840988270871274
721,101.54806863958481,0.012856126177470544,70.57532579776817,0.028418526933477208
722,101.4961121228188,0.01286263346440859,70.39510341967753,0.028427171158241678
723,101.4444563485077,0.012869140751346632,70.21580220980023,0.028435815383006144
724,101.39307893594668,0.012875648038284676,70.03742540627205,0.02844445960777061
725,101.34195756887588,0.01288215532522272,69.85997612743573,0.02845310383253508
726,101.2910699982433,0.012888662612160762,69.68345737089376,0.02846174805729955
727,101.24039404494724,0.012895169899098807,69.50787201258233,0.028470392282064015
728,101.18990760255808,0.01290167718603685,69.33322280586644,0.02847903650682848
729,101.13958864001863,0.012908184472974893,69.15951238065693,0.02848768073159295
730,101.08941520432391,0.012914691759912937,68.98674324254927,0.02849632495635742
731,101.03936542317916,0.01292119904685098,68.81491777198559,0.028504969181121886
732,100.98941750763609,0.012927706333789023,68.64403822343789,0.028513613405886356
733,100.93954975470737,0.012934213620727067,68.47410672461685,0.028522257630650822
734,100.889740549959,0.012940720907665109,68.30512527570112,0.02853090185541529
735,100.83996837008056,0.012947228194603155,68.13709574859361,0.028539546080179758
736,100.79021178543228,0.012953735481541197,67.97001988619868,0.028548190304944227
737,100.74044946256997,0.01296024276847924,67.80389930172691,0.028556834529708693
738,100.6906601667465,0.012966750055417284,67.6387354780219,0.028565478754473163
739,100.64082276439052,0.012973257342355327,67.47452976691397,0.02857412297923763
740,100.59091622556113,0.012979764629293372,67.31128338859835,0.0285827672040021
741,100.54091962637956,0.012986271916231414,67.1489974310393,0.028591411428766565
742,100.49081215143657,0.012992779203169458,66.98767284940008,0.028600055653531034
743,100.44057309617604,0.012999286490107502,66.82731046549917,0.0286086998782955
744,100.39018186925418,0.013005793777045544,66.66791096729293,0.02861734410305997
745,100.33961799487432,0.013012301063983588,66.50947490838499,0.028625988327824436
746,100.28886111509709,0.013018808350921632,66.35200270756265,0.028634632552588905
747,100.23789099212581,0.013025315637859674,66.19549464836047,0.02864327677735337
748,100.18668751056664,0.01303182292479772,66.03995087865147,0.02865192100211784
749,100.13523067966382,0.013038330211735762,65.88537141026576,0.028660565226882307
750,100.08350063550918,0.013044837498673805,65.73175611863748,0.028669209451646777
751,100.03147764322625,0.01305134478561185,65.57910474247943,0.028677853676411243
752,99.97914209912862,0.013057852072549891,65.42741688348643,0.028686497901175712
753,99.9264745328521,0.013064359359487937,65.27669200606702,0.02869514212594018
754,99.87345560946117,0.01307086664642598,65.12692943710393,0.028703786350704648
755,99.82006613152853,0.013077373933364023,64.97812836574343,0.028712430575469114
756,99.76628704118885,0.013083881220302067,64.83028784321382,0.028721074800233583
757,99.71209942216517,0.013090388507240109,64.68340678267344,0.02872971902499805
758,99.6574845017691,0.013096895794178153,64.537483959087,0.02873836324976252
759,99.60242365287363,0.013103403081116197,64.39251800913334,0.028747007474526985
760,99.54689839585897,0.013109910368054239,64.24850743114071,0.028755651699291455
761,99.49089040053103,0.013116417654992284,64.105450585054,0.02876429592405592
762,99.43438148801248,0.013122924941930326,63.96334569242979,0.02877294014882039
763,99.377353632606,0.01312943222886837,63.822190836463605,0.028781584373584856
764,99.31978896363029,0.013135939515806414,63.68198396204513,0.028790228598349326
765,99.26166976722745,0.013142446802744456,63.542722875845875,0.028798872823113792
766,99.20297848814279,0.0131489540896825,63.40440524643526,0.02880751704787826
767,99.14369773147646,0.013155461376620544,63.26702860442823,0.028816161272642728
768,99.0838102644064,0.013161968663558588,63.1305903426631,0.028824805497407197
769,99.0232990178831,0.013168475950496632,62.99508771640973,0.028833449722171667
770,98.96214708829572,0.013174983237434674,62.86051784360851,0.028842093946936133
771,98.90033773910936,0.013181490524372718,62.72687770513986,0.0288507381717006
772,98.83785440247347,0.013187997811310762,62.59416414512429,0.02885938239646507
773,98.77468068080152,0.013194505098248804,62.462373871253305,0.028868026621229538
774,98.71080034832123,0.01320101238518685,62.33150345515118,0.028876670845994004
775,98.64619735259582,0.013207519672124891,62.20154933276641,0.02888531507075847
776,98.58085581601576,0.013214026959062935,62.07250780479541,0.02889395929552294
777,98.51476003726123,0.013220534246000979,61.94437503713541,0.02890260352028741
778,98.44789449273489,0.013227041532939021,61.81714706136923,0.028911247745051875
779,98.38024383796507,0.013233548819877065,61.690819775279216,0.02891989196981634
780,98.3117929089792,0.013240056106815109,61.56538894339323,0.02892853619458081
781,98.24252672364736,0.013246563393753151,61.44085019756012,0.02893718041934528
782,98.17243048299575,0.013253070680691197,61.31719903755617,0.028945824644109747
783,98.1014895724907,0.013259577967629239,61.194430831721476,0.028954468868874213
784,98.02968956329153,0.013266085254567283,61.07254081762669,0.028963113093638682
785,97.95701621347416,0.013272592541505326,60.95152410277072,0.028971757318403152
786,97.8834554692242,0.013279099828443369,60.83137566530722,0.028980401543167618
787,97.80899346599914,0.013285607115381414,60.71209035480206,0.028989045767932084
788,97.73361652966095,0.013292114402319456,60.59366289302004,0.028997689992696554
789,97.65731117757743,0.0132986216892575,60.47608787474225,0.029006334217461023
790,97.58006411969352,0.013305128976195544,60.35935976861167,0.02901497844222549
791,97.50186225957187,0.013311636263133586,60.243472918009445,0.029023622666989955
792,97.4226926954024,0.01331814355007163,60.1284215419598,0.029032266891754425
793,97.34254272098165,0.013324650837009674,60.01419973606422,0.029040911116518894
794,97.261399826661,0.013331158123947716,59.90080147346478,0.02904955534128336
795,97.17925170026425,0.013337665410885761,59.788220605836024,0.029058199566047827
796,97.09608622797415,0.013344172697823804,59.67645086440547,0.029066843790812296
797,97.01189149518818,0.013350679984761847,59.56548586100274,0.029075488015576766
798,96.9266557873435,0.013357187271699891,59.45531908913652,0.02908413224034123
799,96.84036759071074,0.013363694558637933,59.34594392509976,0.029092776465105698
800,96.75301559315677,0.013370201845575979,59.23735362910247,0.029101420689870167
801,96.66458868487696,0.013376709132514021,59.12954134643207,0.029110064914634637
802,96.5750759590957,0.013383216419452065,59.02250010864128,0.029118709139399103
803,96.4844667127365,0.013389723706390109,58.91622283476218,0.02912735336416357
804,96.39275044706078,0.013396230993328151,58.810702332548225,0.02913599758892804
805,96.29991686827567,0.013402738280266195,58.70593129974179,0.029144641813692508
806,96.20595588811089,0.013409245567204239,58.601902325368584,0.029153286038456974
807,96.1108576243646,0.01341575285414228,58.498607891057254,0.02916193026322144
808,96.01461240141784,0.013422260141080326,58.39604037238551,0.02917057448798591
809,95.91721075071897,0.013428767428018368,58.29419204025092,0.02917921871275038
810,95.81864341123568,0.013435274714956412,58.19305506226733,0.029187862937514845
811,95.71890132987762,0.013441782001894456,58.092621504185196,0.029196507162279315
812,95.61797566188712,0.013448289288832498,57.9928833313372,0.02920515138704378
813,95.51585777119912,0.013454796575770542,57.89383241010738,0.02921379561180825
814,95.41253923077069,0.013461303862708586,57.79546050942429,0.029222439836572717
815,95.30801182287944,0.01346781114964663,57.6977593022773,0.029231084061337186
816,95.2022675393912,0.013474318436584674,57.60072036725622,0.029239728286101652
817,95.09529858199723,0.013480825723522716,57.50433519011343,0.029248372510866122
818,94.98709736242036,0.01348733301046076,57.40859516534838,0.029257016735630588
819,94.8776565025912,0.013493840297398804,57.31349159781415,0.029265660960395058
820,94.76696883479323,0.013500347584336846,57.219015704345274,0.029274305185159524
821,94.65502740177772,0.013506854871274891,57.12515861540728,0.029282949409923993
822,94.54182545684857,0.013513362158212933,57.031911376766466,0.02929159363468846
823,94.4273564639162,0.013519869445150977,56.939264951180576,0.02930023785945293
824,94.31161409752211,0.013526376732089021,56.84721022010905,0.029308882084217395
825,94.19459224283254,0.013532884019027063,56.75573798544323,0.029317526308981864
826,94.07628499560263,0.013539391305965107,56.66483897125541,0.02932617053374633
827,93.95668666211073,0.01354589859290315,56.57450382556706,0.0293348147585108
828,93.83579175906242,0.013552405879841193,56.48472312213505,0.029343458983275266
829,93.7135950134653,0.013558913166779239,56.39548736225558,0.029352103208039736
830,93.59009136247457,0.01356542045371728,56.306786976586444,0.029360747432804202
831,93.46527595320768,0.013571927740655325,56.21861232698506,0.02936939165756867
832,93.33914414253161,0.013578435027593368,56.130953708364466,0.029378035882333137
833,93.21169149681963,0.01358494231453141,56.043801350563946,0.029386680107097607
834,93.08291379167933,0.013591449601469456,55.95714542023685,0.029395324331862073
835,92.95280701165208,0.013597956888407498,55.870976022752146,0.029403968556626543
836,92.82136734988325,0.013604464175345542,55.785283204112076,0.02941261278139101
837,92.688591207764,0.013610971462283586,55.700056952882875,0.029421257006155478
838,92.55447519454472,0.013617478749221628,55.61528720214022,0.029429901230919944
839,92.41901612691991,0.013623986036159672,55.53096383142732,0.029438545455684414
840,92.28221102858515,0.013630493323097716,55.44707666872627,0.02944718968044888
841,92.14405712976604,0.013637000610035758,55.36361549244158,0.02945583390521335
842,92.00455186671911,0.013643507896973803,55.28057003339547,0.029464478129977816
843,91.8636928812056,0.013650015183911846,55.19792997683473,0.029473122354742285
844,91.72147801993681,0.01365652247084989,55.1156849644483,0.02948176657950675
845,91.57790533399366,0.013663029757787933,55.03382459639517,0.02949041080427122
846,91.43297307821778,0.013669537044725975,54.9523384333424,0.029499055029035687
847,91.28667971057638,0.013676044331664021,54.87121599851208,0.029507699253800156
848,91.13902389150081,0.013682551618602063,54.79044677973753,0.029516343478564626
849,90.99000448319754,0.013689058905540107,54.710020231527764,0.029524987703329092
850,90.83962054893384,0.01369556619247815,54.6299257771393,0.029533631928093558
851,90.68787135229722,0.013702073479416193,54.55015281065613,0.029542276152858028
852,90.5347563564287,0.013708580766354237,54.47069069907574,0.029550920377622497
853,90.38027522323068,0.01371508805329228,54.391528784401864,0.029559564602386963
854,90.22442781254969,0.013721595340230323,54.312656385742635,0.02956820882715143
855,90.06721418133324,0.013728102627168368,54.23406280141414,0.0295768530519159
856,89.90863458276277,0.01373460991410641,54.15573731104896,0.02958549727668037
857,89.74868946536073,0.013741117201044454,54.077669177708295,0.029594141501444834
858,89.58737947207429,0.013747624487982498,53.99984764999831,0.0296027857262093
859,89.42470543933426,0.01375413177492054,53.92226196418906,0.02961142995097377
860,89.26066839609021,0.013760639061858586,53.844901346336854,0.02962007417573824
861,89.09526956282187,0.013767146348796628,53.76775501440765,0.029628718400502706
862,88.92851035052692,0.013773653635734672,53.69081218040288,0.029637362625267172
863,88.76039235968618,0.013780160922672716,53.61406205248565,0.02964600685003164
864,88.59091737920511,0.013786668209610758,53.537493837108144,0.02965465107479611
865,88.42008738533329,0.013793175496548802,53.46109674113824,0.029663295299560577
866,88.24790454056122,0.013799682783486845,53.38485997398594,0.029671939524325043
867,88.07437119249505,0.013806190070424888,53.30877274972887,0.029680583749089513
868,87.89948987270944,0.013812697357362933,53.23282428923583,0.029689227973853982
869,87.72326329557949,0.013819204644300975,53.15700382228844,0.029697872198618448
870,87.54569435709014,0.01382571193123902,53.08130058969996,0.029706516423382914
871,87.36678613362625,0.013832219218177063,53.00570384543106,0.029715160648147384
872,87.18654188074053,0.013838726505115105,52.9302028587018,0.029723804872911853
873,87.00496503190186,0.013845233792053149,52.85478691609958,0.02973244909767632
874,86.8220591972238,0.013851741078991193,52.779445323681735,0.029741093322440786
875,86.63782816217244,0.013858248365929237,52.70416740907383,0.029749737547205255
876,86.45227588625568,0.01386475565286728,52.62894252356122,0.029758381771969725
877,86.26540650169301,0.013871262939805323,52.55376004417522,0.02976702599673419
878,86.07722431206591,0.013877770226743366,52.47860937577133,0.029775670221498657
879,85.88773379095088,0.01388427751368141,52.40347995310145,0.029784314446263126
880,85.69693958053321,0.013890784800619452,52.32836124287726,0.029792958671027596
881,85.5048464902032,0.013897292087557498,52.253242745825936,0.029801602895792062
882,85.31145949513534,0.01390379937449554,52.17811399873644,0.029810247120556528
883,85.1167837348491,0.013910306661433584,52.10296457649704,0.029818891345320998
884,84.92082451175385,0.013916813948371628,52.02778409412281,0.029827535570085467
885,84.72358728967667,0.01392332123530967,51.9525622087727,0.029836179794849933
886,84.52507769237383,0.013929828522247714,51.87728862175601,0.0298448240196144
887,84.32530150202675,0.013936335809185758,51.801953080527255,0.02985346824437887
888,84.12426465772187,0.0139428430961238,51.72654538067003,0.02986211246914334
889,83.92197325391548,0.013949350383061845,51.65105536786756,0.029870756693907805
890,83.71843353888382,0.013955857669999887,51.575472939861456,0.029879400918672274
891,83.51365191315794,0.013962364956937931,51.499788048396894,0.02988804514343674
892,83.30763492794495,0.013968872243875975,51.42399070115405,0.02989668936820121
893,83.10038928353529,0.013975379530814017,51.34807096366579,0.029905333592965676
894,82.89192182769565,0.013981886817752063,51.272018961220496,0.029913977817730145
895,82.68223955405028,0.013988394104690105,51.195824880750095,0.02992262204249461
896,82.47134960044713,0.013994901391628149,51.119478972702424,0.02993126626725908
897,82.25925924731364,0.014001408678566193,51.04297155289784,0.029939910492023547
898,82.045975915999,0.014007915965504235,50.96629300436958,0.029948554716788017
899,81.83150716710499,0.014014423252442279,50.88943377918727,0.029957198941552483
900,81.61586069880548,0.014020930539380323,50.81238440026294,0.029965843166316952
901,81.39904434515452,0.014027437826318365,50.73513546314024,0.02997448739108142
902,81.18106607438332,0.01403394511325641,50.657677637764564,0.029983131615845888
903,80.9619339871879,0.014040452400194452,50.580001670235916,0.029991775840610354
904,80.74165631500529,0.014046959687132496,50.502098384541675,0.030000420065374823
905,80.52024141828075,0.01405346697407054,50.42395868427147,0.03000906429013929
906,80.29769778472571,0.014059974261008582,50.34557355431112,0.03001770851490376
907,80.07403402756604,0.014066481547946628,50.26693406251777,0.03002635273966823
908,79.84925888378241,0.01407298883488467,50.18803136137359,0.030034996964432695
909,79.62338121234123,0.014079496121822714,50.10885668961956,0.03004364118919716
910,79.39640999241902,0.014086003408760758,50.029401373867486,0.03005228541396163
911,79.16835432161791,0.0140925106956988,49.949656830191046,0.0300609296387261
912,78.9392234141742,0.014099017982636844,49.86961456569453,0.030069573863490566
913,78.70902659916071,0.014105525269574887,49.789266180059805,0.030078218088255032
914,78.47777331868137,0.01411203255651293,49.70860336707042,0.0300868623130195
915,78.24547312606015,0.014118539843450975,49.62761791611299,0.03009550653778397
916,78.01213568402466,0.014125047130389017,49.546301713655694,0.030104150762548437
917,77.77777076288261,0.014131554417327061,49.46464674470235,0.030112794987312903
918,77.54238823869531,0.014138061704265105,49.382645094223875,0.030121439212077373
919,77.30599809144408,0.014144568991203147,49.30028894856465,0.030130083436841842
920,77.06861040319352,0.014151076278141193,49.21757059682511,0.03013872766160631
921,76.8302353562507,0.014157583565079235,49.134482432218924,0.030147371886370775
922,76.5908832313192,0.014164090852017279,49.051016953405984,0.030156016111135244
923,76.3505644056513,0.014170598138955322,48.96716676579949,0.030164660335899714
924,76.10928935119624,0.014177105425893365,48.88292458284789,0.03017330456066418
925,75.86706863274506,0.014183612712831408,48.7982832272905,0.030181948785428646
926,75.62391290607442,0.014190119999769452,48.713235632387665,0.030190593010193115
927,75.37983291608717,0.014196627286707494,48.627774843124435,0.030199237234957585
928,75.13483949495121,0.01420313457364554,48.54189401738723,0.03020788145972205
929,74.8889435602378,0.014209641860583582,48.4555864271144,0.030216525684486517
930,74.64215611305727,0.014216149147521626,48.368845459419134,0.030225169909250987
931,74.39448823619517,0.01422265643445967,48.28166461768608,0.030233814134015456
932,74.14595109224743,0.014229163721397712,48.19403752263935,0.030242458358779922
933,73.89655592175505,0.014235671008335756,48.10595791338383,0.03025110258354439
934,73.64631404133969,0.0142421782952738,48.01741964841806,0.030259746808308858
935,73.3952368418391,0.014248685582211843,47.92841670661993,0.030268391033073327
936,73.14333578644373,0.014255192869149887,47.83894318820311,0.030277035257837794
937,72.89062240883398,0.01426170015608793,47.748993315646025,0.03028567948260226
938,72.6371083113193,0.014268207443025973,47.65856143459192,0.03029432370736673
939,72.38280516297891,0.014274714729964017,47.56764201472029,0.0303029679321312
940,72.12772469780455,0.01428122201690206,47.47622965058973,0.030311612156895665
941,71.87187871284509,0.014287729303840105,47.384319062451574,0.03032025638166013
942,71.61527906635514,0.014294236590778147,47.291905097034736,0.0303289006064246
943,71.35793767594437,0.01430074387771619,47.19898272830107,0.03033754483118907
944,71.09986651673229,0.014307251164654235,47.10554705817194,0.030346189055953536
945,70.84107761950524,0.014313758451592277,47.01159331722458,0.030354833280718002
946,70.58158306887725,0.01432026573853032,46.917116865360015,0.03036347750548247
947,70.32139500145567,0.014326773025468365,46.82211319244047,0.03037212173024694
948,70.06052560401083,0.014333280312406407,46.726577918897924,0.030380765955011407
949,69.79898711164942,0.014339787599344452,46.63050679631206,0.030389410179775873
950,69.53679180599487,0.014346294886282494,46.533895707959374,0.030398054404540343
951,69.27395201337046,0.014352802173220538,46.43674066933177,0.030406698629304812
952,69.01048010299004,0.014359309460158582,46.33903782862578,0.03041534285406928
953,68.74638848515318,0.014365816747096624,46.240783467201325,0.030423987078833745
954,68.48168960944653,0.01437232403403467,46.14197400001082,0.030432631303598214
955,68.21639596295229,0.014378831320972712,46.04260597599873,0.030441275528362684
956,67.9505200684614,0.014385338607910756,45.94267607847032,0.03044991975312715
957,67.6840744826956,0.0143918458948488,45.84218112543109,0.030458563977891616
958,67.417071794535,0.014398353181786842,45.74111806989569,0.030467208202656085
959,67.14952462325317,0.014404860468724886,45.63948400016774,0.030475852427420555
960,66.88144561676059,0.01441136775566293,45.53727614008861,0.03048449665218502
961,66.61284744985463,0.014417875042600971,45.43449184925703,0.030493140876949487
962,66.34374282247782,0.014424382329539017,45.33112862321866,0.030501785101713957
963,66.07414445798547,0.01443088961647706,45.227184093625645,0.030510429326478426
964,65.80406510141948,0.014437396903415103,45.122656028366606,0.030519073551242892
965,65.53351751779323,0.014443904190353147,45.0175423316668,0.03052771777600736
966,65.26251449038337,0.014450411477291189,44.91184104415855,0.030536362000771828
967,64.99106881903154,0.014456918764229235,44.80555034292226,0.030545006225536298
968,64.71919331845592,0.014463426051167277,44.69866854149772,0.030553650450300764
969,64.44690081657069,0.01446993333810532,44.59119408986625,0.03056229467506523
970,64.1742041528168,0.014476440625043364,44.483125574403275,0.0305709388998297
971,63.90111617650191,0.014482947911981407,44.37446171780178,0.03057958312459417
972,63.627649745149895,0.01448945519891945,44.26520137896694,0.030588227349358635
973,63.353817722861855,0.014495962485857494,44.15534355288102,0.0305968715741231
974,63.079632978686504,0.014502469772795536,44.044887370440364,0.03060551579888757
975,62.80510838500146,0.014508977059733582,43.933832098262975,0.03061416002365204
976,62.530256815906085,0.014515484346671624,43.82217713846804,0.030622804248416506
977,62.25509114562404,0.014521991633609668,43.70992202842619,0.030631448473180972
978,61.97962424691802,0.014528498920547712,43.59706644048262,0.030640092697945442
979,61.70386898951546,0.014535006207485754,43.48361018165109,0.03064873692270991
980,61.42783823854541,0.0145415134944238,43.36955319328086,0.030657381147474377
981,61.15154485298814,0.014548020781361842,43.25489555069495,0.030666025372238843
982,60.87500168413471,0.014554528068299885,43.13963746280126,0.030674669597003313
983,60.59822157406069,0.01456103535523793,43.023779271676894,0.030683313821767783
984,60.32121735411013,0.014567542642175971,42.90732145212402,0.03069195804653225
985,60.04400184339255,0.014574049929114015,42.79026461119979,0.030700602271296718
986,59.7665878472926,0.014580557216052059,42.67260948771901,0.030709246496061188
987,59.48898815599174,0.014587064502990101,42.55435695173023,0.030717890720825654
988,59.211215543002275,0.014593571789928147,42.435508003965786,0.03072653494559012
989,58.933282763715724,0.014600079076866189,42.316063775265285,0.03073517917035459
990,58.65520255396148,0.014606586363804233,42.196025525973525,0.03074382339511906
991,58.376987628581,0.014613093650742277,42.07539464531296,0.030752467619883525
992,58.098650680013755,0.014619600937680319,41.95417265072974,0.03076111184464799
993,57.82020437689639,0.014626108224618363,41.83236118721609,0.03076975606941246
994,57.54166136267607,0.014632615511556406,41.70996202660661,0.03077840029417693
995,57.263034254236615,0.01463912279849445,41.58697706685074,0.030787044518941396
996,56.984335640537886,0.014645630085432494,41.46340833125983,0.030795688743705862
997,56.7055780812698,0.014652137372370536,41.33925796773141,0.030804332968470332
998,56.426774105518874,0.01465864465930858,41.21452824794896,0.0308129771932348
999,56.1479362104498,0.014665151946246624,41.089221566557775,0.030821621417999268


==> visu/old/tikz_csvs_diagonal_force/hist_5e-07/hist.csv <==
,id,experiment_id,error_l2,error_linfty
0,0,00351,0.012507054023444653,0.028114616870880127
1,1,00231,0.009793455712497234,0.025997817516326904
2,2,00251,0.006618003360927105,0.014232158660888672
3,3,00211,0.012999673373997211,0.0326460599899292
4,4,00291,0.006831785198301077,0.01892036199569702
5,5,00271,0.009603955782949924,0.02562105655670166
6,6,00391,0.00815057847648859,0.023925304412841797
7,7,00091,0.013855457305908203,0.03445178270339966
8,8,00031,0.012719682417809963,0.023624718189239502
9,9,00051,0.014765964820981026,0.03137451410293579
10,10,00071,0.010036729276180267,0.026104867458343506
11,11,00131,0.01438006479293108,0.03044790029525757
12,12,00151,0.011182207614183426,0.02852565050125122
13,13,00171,0.010646088980138302,0.021665632724761963
14,14,00191,0.026527633890509605,0.050939977169036865
15,15,00111,0.011414730921387672,0.02932608127593994
16,16,00331,0.012257878668606281,0.02996218204498291
17,17,00011,0.011600378900766373,0.02150142192840576
18,18,00311,0.01322190836071968,0.028207719326019287
19,19,00371,0.008906587958335876,0.022406041622161865


==> visu/old/tikz_csvs_diagonal_force/hist_5e-07/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid
0,45.76038000683419,0.006618003360927105,10.906882121831561,0.014232158660888672
1,46.08919709436978,0.006637932921016777,10.997584173468889,0.014268903223959892
2,46.41879870943236,0.0066578624811064495,11.088891162248903,0.01430564778703111
3,46.74917493124728,0.006677792041196121,11.180807779056405,0.01434239235010233
4,47.08031579214178,0.006697721601285794,11.273338721279273,0.01437913691317355
5,47.41221127720622,0.006717651161375466,11.366488690823969,0.01441588147624477
6,47.74485132391847,0.006737580721465138,11.460262392097695,0.014452626039315988
7,48.078225821730776,0.00675751028155481,11.554664529958075,0.014489370602387208
8,48.41232461162006,0.006777439841644482,11.649699807631238,0.014526115165458427
9,48.74713748560181,0.006797369401734155,11.745372924599081,0.014562859728529647
10,49.082654186207606,0.006817298961823827,11.841688574456642,0.014599604291600865
11,49.41886440592712,0.006837228521913499,11.938651442740547,0.014636348854672085
12,49.75575778661445,0.006857158082003171,12.036266204729392,0.014673093417743305
13,50.09332391885981,0.006877087642092843,12.134537523217077,0.014709837980814525
14,50.43155234132636,0.006897017202182516,12.233470046260063,0.014746582543885743
15,50.77043254005335,0.006916946762272187,12.3330684048996,0.014783327106956963
16,51.10995394772551,0.00693687632236186,12.4333372108599,0.014820071670028183
17,51.450105942909445,0.006956805882451532,12.534281054223378,0.014856816233099403
18,51.7908778492578,0.006976735442541204,12.635904501084022,0.014893560796170621
19,52.132258934681296,0.006996665002630876,12.738212091180014,0.01493030535924184
20,52.47423841048979,0.007016594562720548,12.841208335506648,0.01496704992231306
21,52.816805430502576,0.007036524122810221,12.944897713910853,0.015003794485384279
22,53.15994909012893,0.007056453682899893,13.049284672668266,0.015040539048455499
23,53.5036584254191,0.0070763832429895646,13.154373622044268,0.015077283611526719
24,53.84792241208719,0.007096312803079237,13.26016893384001,0.015114028174597938
25,54.19272996450603,0.007116242363168909,13.366674938924719,0.015150772737669157
26,54.538069934674816,0.007136171923258582,13.473895924755576,0.015187517300740376
27,54.883931111161026,0.0071561014833482536,13.58183613288625,0.015224261863811596
28,55.230302218016476,0.007176031043437926,13.690499756465575,0.015261006426882814
29,55.57717191366886,0.007195960603527598,13.799890937727465,0.015297750989954034
30,55.92452878978969,0.00721589016361727,13.910013765473444,0.015334495553025254
31,56.27236137013922,0.007235819723706943,14.02087227254912,0.015371240116096474
32,56.62065810938924,0.007255749283796614,14.132470433315845,0.015407984679167694
33,56.969407391925145,0.007275678843886286,14.244812161118954,0.015444729242238912
34,57.31859753062753,0.007295608403975959,14.35790130575395,0.015481473805310132
35,57.66821676563461,0.007315537964065631,14.47174165093184,0.015518218368381352
36,58.01825326308662,0.007335467524155303,14.586336911745128,0.01555496293145257
37,58.36869511385264,0.007355397084244975,14.701690732135832,0.01559170749452379
38,58.71953033224129,0.007375326644334648,14.8178066823667,0.01562845205759501
39,59.07074685469631,0.00739525620442432,14.934688256497259,0.01566519662066623
40,59.42233253847757,0.0074151857645139915,15.052338869865903,0.01570194118373745
41,59.77427516032926,0.007435115324603664,15.170761856579476,0.01573868574680867
42,60.12656241513559,0.007455044884693336,15.289960467011703,0.015775430309879886
43,60.47918191456576,0.007474974444783009,15.40993786531191,0.015812174872951106
44,60.83212118570865,0.0074949040048726805,15.530697126925272,0.015848919436022325
45,61.185367669698834,0.007514833564962353,15.65224123612623,0.015885663999093545
46,61.538908720334625,0.007534763125052025,15.774573083566226,0.015922408562164765
47,61.89273160268964,0.007554692685141697,15.897695463837245,0.015959153125235985
48,62.24682349171859,0.0075746222452313695,16.021611073052608,0.015995897688307205
49,62.601171470858766,0.007594551805321041,16.146322506446186,0.016032642251378425
50,62.95576253062818,0.007614481365410713,16.271832255991644,0.01606938681444964
51,63.310583567221656,0.007634410925500386,16.398142708043014,0.01610613137752086
52,63.66562138110574,0.007654340485590058,16.52525614099771,0.01614287594059208
53,64.02086267561398,0.00767427004567973,16.653174722983795,0.0161796205036633
54,64.37629405554338,0.007694199605769402,16.781900509572452,0.01621636506673452
55,64.73190202575346,0.007714129165859075,16.9114354415171,0.01625310962980574
56,65.0876729897687,0.007734058725948747,17.0417813425206,0.016289854192876957
57,65.44359324838635,0.0077539882860384185,17.172939917031712,0.016326598755948177
58,65.79964899828968,0.007773917846128091,17.30491274807209,0.016363343319019397
59,66.1558263306687,0.007793847406217763,17.437701295095213,0.016400087882090617
60,66.51211122984928,0.007813776966307435,17.571306891878496,0.016436832445161836
61,66.86848957193168,0.007833706526397108,17.705730744449664,0.016473577008233056
62,67.22494712343976,0.00785363608648678,17.84097392904885,0.016510321571304276
63,67.58146953998224,0.007873565646576451,17.977037390127492,0.016547066134375496
64,67.93804236492699,0.007893495206666124,18.11392193838525,0.016583810697446716
65,68.29465102808935,0.007913424766755797,18.251628248846195,0.016620555260517932
66,68.65128084443609,0.007933354326845467,18.390156858975253,0.016657299823589152
67,69.00791701280589,0.00795328388693514,18.52950816683628,0.016694044386660372
68,69.36454461464741,0.007973213447024813,18.669682429292635,0.016730788949731592
69,69.72114861277625,0.007993143007114486,18.810679760251535,0.016767533512802812
70,70.07771385015215,0.008013072567204156,18.952500128953172,0.01680427807587403
71,70.43422504867712,0.00803300212729383,19.095143358305595,0.01684102263894525
72,70.79066680801594,0.008052931687383502,19.238609123266468,0.016877767202016468
73,71.14702360443997,0.008072861247473175,19.38289694927263,0.016914511765087688
74,71.50327978969575,0.008092790807562845,19.528006210718463,0.016951256328158908
75,71.85941958989909,0.008112720367652518,19.673936129483867,0.016988000891230128
76,72.21542710445576,0.00813264992774219,19.820685773513052,0.017024745454301347
77,72.57128630501016,0.008152579487831862,19.968254055444625,0.017061490017372567
78,72.9269810344232,0.008172509047921534,20.11663973129417,0.017098234580443787
79,73.28249500577935,0.008192438608011207,20.265841399189938,0.017134979143515007
80,73.63781180142558,0.008212368168100878,20.415857498162413,0.017171723706586223
81,73.99291487204184,0.00823229772819055,20.566686306988807,0.017208468269657443
82,74.34778753574489,0.008252227288280223,20.718325943092673,0.017245212832728663
83,74.70241297722599,0.008272156848369894,20.870774361499866,0.017281957395799883
84,75.05677424692423,0.008292086408459567,21.024029353851155,0.017318701958871103
85,75.41085426023517,0.00831201596854924,21.17808854747232,0.017355446521942323
86,75.76463579675728,0.008331945528638912,21.33294940450206,0.017392191085013543
87,76.1181014995762,0.008351875088728583,21.488609221078576,0.01742893564808476
88,76.47123387458781,0.008371804648818256,21.64506512658522,0.01746568021115598
89,76.82401528986134,0.008391734208907929,21.80231408295541,0.0175024247742272
90,77.17642797504341,0.008411663768997601,21.960352884037814,0.01753916933729842
91,77.52845402080374,0.008431593329087272,22.11917815502173,0.01757591390036964
92,77.88007537832326,0.008451522889176945,22.278786351923205,0.01761265846344086
93,78.23127385882594,0.008471452449266618,22.4391737611323,0.017649403026512078
94,78.58203113315486,0.008491382009356289,22.600336499021637,0.017686147589583298
95,78.93232873139344,0.008511311569445961,22.762270511616535,0.017722892152654515
96,79.28214804253226,0.008531241129535634,22.924971574327213,0.017759636715725734
97,79.63147031418332,0.008551170689625305,23.08843529174262,0.017796381278796954
98,79.9802766523412,0.008571100249714978,23.252657097486736,0.017833125841868174
99,80.3285480211925,0.00859102980980465,23.417632254137022,0.017869870404939394
100,80.67626524297472,0.008610959369894321,23.583355853205134,0.017906614968010614
101,81.02340899788446,0.008630888929983994,23.74982281518005,0.017943359531081834
102,81.36995982403589,0.008650818490073667,23.917027889633474,0.01798010409415305
103,81.71589811747067,0.008670748050163338,24.084965655387602,0.01801684865722427
104,82.0612041322196,0.00869067761025301,24.2536305207449,0.01805359322029549
105,82.40585798041602,0.008710607170342683,24.423016723780083,0.01809033778336671
106,82.74983963246271,0.008730536730432356,24.593118332693898,0.01812708234643793
107,83.0931289172525,0.008750466290522028,24.763929246228564,0.01816382690950915
108,83.43570552244228,0.0087703958506117,24.935443194144703,0.01820057147258037
109,83.77754899478253,0.008790325410701372,25.10765373775923,0.01823731603565159
110,84.11863874050135,0.008810254970791045,25.280554270544258,0.01827406059872281
111,84.45895402574469,0.008830184530880716,25.454138018786296,0.018310805161794026
112,84.79847397707246,0.008850114090970388,25.62839804230556,0.018347549724865245
113,85.13717758201156,0.008870043651060061,25.803327235234764,0.018384294287936465
114,85.47504368966582,0.008889973211149732,25.978918326857197,0.018421038851007685
115,85.81205101138374,0.008909902771239405,26.155163882503274,0.018457783414078905
116,86.1481781214837,0.008929832331329077,26.332056304505212,0.01849452797715012
117,86.48340345803794,0.008949761891418748,26.509587833209185,0.01853127254022134
118,86.81770532371524,0.008969691451508421,26.687750548044225,0.01856801710329256
119,87.15106188668207,0.008989621011598094,26.866536368647456,0.01860476166636378
120,87.48345118156365,0.009009550571687765,27.045937056044707,0.018641506229435
121,87.81485111046445,0.009029480131777437,27.225944213885995,0.01867825079250622
122,88.14523944404849,0.00904940969186711,27.406549289734908,0.01871499535557744
123,88.47459382267978,0.009069339251956783,27.587743576411352,0.01875173991864866
124,88.80289175762348,0.009089268812046455,27.769518213386483,0.01878848448171988
125,89.1301106323072,0.009109198372136126,27.95186418822943,0.0188252290447911
126,89.45622770364334,0.009129127932225799,28.134772338104426,0.018861973607862317
127,89.7812201034124,0.009149057492315472,28.318233351317826,0.018898718170933537
128,90.10506483970711,0.009168987052405143,28.502237768913755,0.018935462734004756
129,90.4277387984383,0.009188916612494815,28.686775986317706,0.018972207297075976
130,90.74921874490146,0.009208846172584488,28.871838255026795,0.019008951860147196
131,91.06948132540525,0.009228775732674159,29.057414684345794,0.019045696423218413
132,91.38850306896113,0.009248705292763832,29.243495243167995,0.019082440986289632
133,91.70626038903461,0.009268634852853504,29.430069761799356,0.019119185549360852
134,92.02272958535815,0.009288564412943175,29.617127933825497,0.019155930112432072
135,92.33788684580537,0.009308493973032848,29.804659318019763,0.019192674675503292
136,92.65170824832695,0.00932842353312252,29.99265334029159,0.019229419238574512
137,92.96416976294788,0.009348353093212192,30.181099295673924,0.019266163801645732
138,93.27524725382621,0.009368282653301864,30.369986350348235,0.01930290836471695
139,93.58491648137306,0.009388212213391537,30.559303543706346,0.01933965292778817
140,93.89315310443384,0.00940814177348121,30.749039790447394,0.01937639749085939
141,94.19993268253079,0.009428071333570882,30.9391838827089,0.019413142053930608
142,94.50523067816594,0.009448000893660553,31.12972449223067,0.019449886617001828
143,94.80902245918584,0.009467930453750226,31.320650172550028,0.019486631180073048
144,95.11128330120559,0.009487860013839899,31.51194936122729,0.019523375743144267
145,95.41198839009463,0.00950778957392957,31.70361038210008,0.019560120306215487
146,95.71111282452176,0.009527719134019242,31.895621447565023,0.019596864869286704
147,96.00863161856066,0.009547648694108915,32.087970660885695,0.019633609432357924
148,96.30451970435477,0.009567578254198586,32.280646018525125,0.019670353995429143
149,96.59875193484211,0.009587507814288259,32.47363541250181,0.019707098558500363
150,96.89130308653854,0.009607437374377931,32.66692663276769,0.019743843121571583
151,97.18214786238042,0.009627366934467602,32.860507369606616,0.019780587684642803
152,97.47126089462559,0.009647296494557275,33.05436521605209,0.019817332247714023
153,97.75861674781228,0.009667226054646948,33.2484876703226,0.019854076810785243
154,98.04418992177618,0.009687155614736619,33.44286213827356,0.019890821373856463
155,98.32795485472461,0.009707085174826291,33.637475935863904,0.019927565936927683
156,98.60988592636774,0.009727014734915964,33.83231629163627,0.0199643104999989
157,98.88995746110646,0.009746944295005637,34.02737034920935,0.02000105506307012
158,99.16814373127617,0.00976687385509531,34.2226251697807,0.02003779962614134
159,99.44441896044655,0.00978680341518498,34.41806773463885,0.02007454418921256
160,99.71875732677618,0.009806732975274653,34.613684947683296,0.02011128875228378
161,99.99113296642217,0.009826662535364326,34.8094636379506,0.020148033315354995
162,100.26151997700353,0.009846592095453997,35.00539056214582,0.020184777878426215
163,100.52989242111875,0.00986652165554367,35.20145240717706,0.020221522441497435
164,100.79622432991607,0.009886451215633342,35.39763579269243,0.020258267004568654
165,101.06048970671651,0.009906380775723013,35.593927273617616,0.020295011567639874
166,101.32266253068877,0.009926310335812686,35.79031334269284,0.020331756130711094
167,101.5827167605755,0.009946239895902358,35.98678043300765,0.020368500693782314
168,101.8406263384704,0.00996616945599203,36.183314920532496,0.020405245256853534
169,102.09636519364548,0.009986099016081702,36.37990312664532,0.020441989819924754
170,102.3499072464276,0.010006028576171375,36.57653132065208,0.020478734382995974
171,102.6012264121241,0.010025958136261046,36.77318572229985,0.02051547894606719
172,102.85029660499646,0.010045887696350718,36.96985250428115,0.02055222350913841
173,103.09709174228131,0.010065817256440391,37.166517794728016,0.02058896807220963
174,103.34158574825832,0.010085746816530064,37.36316767969487,0.02062571263528085
175,103.58375255836403,0.010105676376619736,37.559788205628685,0.02066245719835207
176,103.82356612335116,0.010125605936709407,37.756365381825226,0.020699201761423286
177,104.06100041349188,0.01014553549679908,37.952885182870176,0.020735946324494506
178,104.2960294228257,0.010165465056888753,38.14933355106388,0.020772690887565726
179,104.52862717344918,0.010185394616978424,38.3456963988286,0.020809435450636946
180,104.75876771984893,0.010205324177068096,38.54195961109705,0.020846180013708165
181,104.98642515327506,0.010225253737157769,38.73810904768109,0.020882924576779385
182,105.21157360615553,0.01024518329724744,38.934130545619446,0.020919669139850605
183,105.43418725654996,0.010265112857337113,39.13000992150337,0.020956413702921825
184,105.65424033264235,0.010285042417426785,39.32573297377916,0.020993158265993045
185,105.87170711727148,0.010304971977516456,39.521285485026574,0.021029902829064265
186,106.08656195249851,0.010324901537606129,39.71665322421197,0.02106664739213548
187,106.29877924421018,0.010344831097695802,39.91182194891538,0.0211033919552067
188,106.50833346675782,0.010364760657785473,40.106777407530316,0.02114013651827792
189,106.71519916762989,0.010384690217875145,40.30150534143565,0.02117688108134914
190,106.91935097215824,0.010404619777964818,40.49599148713856,0.02121362564442036
191,107.12076358825594,0.01042454933805449,40.690221578387536,0.02125037020749158
192,107.31941181118741,0.010444478898144163,40.88418134825487,0.021287114770562797
193,107.51527052836765,0.010464408458233834,41.07785653118765,0.021323859333634017
194,107.70831472419135,0.010484338018323507,41.271232865026555,0.021360603896705237
195,107.89851948489023,0.01050426757841318,41.464296092991646,0.021397348459776457
196,108.08586000341697,0.01052419713850285,41.657031965634616,0.021434093022847676
197,108.27031158435587,0.010544126698592523,41.84942624275668,0.021470837585918896
198,108.451849648858,0.010564056258682196,42.04146469529152,0.021507582148990116
199,108.63044973960046,0.010583985818771867,42.233133107152725,0.021544326712061336
200,108.8060875257684,0.01060391537886154,42.42441727704516,0.021581071275132556
201,108.97873880805854,0.010623844938951212,42.61530302023959,0.021617815838203772
202,109.14837952370357,0.010643774499040883,42.8057761703105,0.021654560401274992
203,109.31498575151548,0.010663704059130556,42.995822580836,0.021691304964346212
204,109.47853371694734,0.010683633619220229,43.18542812706013,0.021728049527417432
205,109.6389997971721,0.0107035631793099,43.374578707516584,0.021764794090488652
206,109.7963605261771,0.010723492739399572,43.563260245613975,0.02180153865355987
207,109.95059259987318,0.010743422299489245,43.75145869118192,0.021838283216631088
208,110.10167288121741,0.010763351859578916,43.93916002197824,0.021875027779702308
209,110.24957840534768,0.01078328141966859,44.12635024515636,0.021911772342773528
210,110.39428638472819,0.010803210979758261,44.31301539869335,0.021948516905844748
211,110.53577421430512,0.010823140539847934,44.49914155277814,0.021985261468915968
212,110.67401947666976,0.010843070099937607,44.68471481115986,0.022022006031987187
213,110.80899994722952,0.010862999660027278,44.86972131245621,0.022058750595058407
214,110.94069359938422,0.01088292922011695,45.05414723142206,0.022095495158129627
215,111.06907860970699,0.010902858780206623,45.23797878017784,0.022132239721200847
216,111.19413336312854,0.010922788340296294,45.42120220939821,0.022168984284272067
217,111.31583645812263,0.010942717900385967,45.60380380946097,0.022205728847343283
218,111.43416671189254,0.01096264746047564,45.78576991155609,0.022242473410414503
219,111.54910316555618,0.01098257702056531,45.96708688875535,0.022279217973485723
220,111.66062508932934,0.011002506580654983,46.14774115704272,0.022315962536556943
221,111.76871198770469,0.011022436140744656,46.327719176305465,0.02235270709962816
222,111.87334360462614,0.011042365700834327,46.50700745128665,0.02238945166269938
223,111.97449992865643,0.011062295260924,46.68559253249901,0.0224261962257706
224,112.07216119813687,0.011082224821013672,46.86346101710071,0.02246294078884182
225,112.16630790633756,0.011102154381103343,47.0405995497333,0.02249968535191304
226,112.25692080659714,0.011122083941193017,47.21699482332243,0.02253642991498426
227,112.34398091744974,0.011142013501282688,47.3926335798415,0.02257317447805548
228,112.42746952773871,0.011161943061372361,47.567502611039046,0.0226099190411267
229,112.50736820171473,0.011181872621462034,47.741588759130096,0.02264666360419792
230,112.5836587841175,0.011201802181551705,47.91487891745233,0.022683408167269138
231,112.65632340523902,0.011221731741641377,48.087360031087364,0.022720152730340358
232,112.72534448596741,0.01124166130173105,48.259019097447954,0.022756897293411574
233,112.79070474280906,0.01126159086182072,48.429843166831766,0.022793641856482794
234,112.85238719288873,0.011281520421910394,48.59981934294213,0.022830386419554014
235,112.91037515892478,0.011301449982000066,48.76893478337702,0.022867130982625234
236,112.96465227417896,0.011321379542089737,48.93717670008633,0.02290387554569645
237,113.0152024873786,0.01134130910217941,49.10453235979893,0.02294062010876767
238,113.06201006761026,0.011361238662269083,49.27098908441956,0.02297736467183889
239,113.10505960918259,0.011381168222358753,49.43653425139698,0.02301410923491011
240,113.14433603645729,0.011401097782448426,49.60115529406393,0.02305085379798133
241,113.17982460864684,0.011421027342538099,49.76483970194987,0.02308759836105255
242,113.21151092457634,0.01144095690262777,49.92757502106733,0.02312434292412377
243,113.23938092740954,0.011460886462717444,50.08934885417282,0.02316108748719499
244,113.26342090933574,0.011480816022807115,50.25014886100329,0.02319783205026621
245,113.28361751621752,0.011500745582896786,50.40996275848905,0.02323457661333743
246,113.29995775219632,0.01152067514298646,50.568778320944155,0.02327132117640865
247,113.31242898425562,0.011540604703076131,50.72658338023521,0.023308065739479866
248,113.32101894673889,0.011560534263165804,50.883365825929815,0.023344810302551085
249,113.32571574582177,0.011580463823255477,51.0391136054253,0.023381554865622305
250,113.32650786393599,0.011600393383345148,51.19381472405931,0.023418299428693525
251,113.32338416414424,0.01162032294343482,51.34745724520285,0.02345504399176474
252,113.31633389446365,0.011640252503524493,51.50002929033728,0.02349178855483596
253,113.30534669213696,0.011660182063614164,51.65151903911593,0.02352853311790718
254,113.29041258784916,0.011680111623703837,51.8019147294119,0.0235652776809784
255,113.27152200988856,0.01170004118379351,51.95120465735281,0.02360202224404962
256,113.24866578825034,0.01171997074388318,52.09937717734389,0.02363876680712084
257,113.22183515868116,0.011739900303972853,52.24642070208034,0.02367551137019206
258,113.19102176666311,0.011759829864062526,52.39232370255034,0.02371225593326328
259,113.15621767133553,0.011779759424152197,52.53707470802957,0.0237490004963345
260,113.1174153493532,0.011799688984241871,52.68066230606876,0.02378574505940572
261,113.074607698679,0.011819618544331542,52.823075142475204,0.02382248962247694
262,113.02778804231008,0.011839548104421213,52.96430192128936,0.023859234185548157
263,112.97695013193513,0.011859477664510888,53.104331404758,0.023895978748619377
264,112.92208815152205,0.011879407224600558,53.24315241330473,0.023932723311690596
265,112.86319672083393,0.011899336784690231,53.3807538254994,0.023969467874761816
266,112.80027089887213,0.011919266344779904,53.51712457802719,0.024006212437833033
267,112.73330618724455,0.011939195904869575,53.652253665659096,0.024042957000904253
268,112.66229853345806,0.011959125464959247,53.78613014122425,0.024079701563975472
269,112.58724433413319,0.01197905502504892,53.91874311558589,0.024116446127046692
270,112.50814043813988,0.011998984585138591,54.050081757621925,0.024153190690117912
271,112.42498414965254,0.012018914145228264,54.180135294211034,0.024189935253189132
272,112.33777323112314,0.012038843705317936,54.308893010225724,0.024226679816260352
273,112.24650590617084,0.012058773265407607,54.43634424853344,0.024263424379331572
274,112.15118086238687,0.01207870282549728,54.562478410006555,0.02430016894240279
275,112.05179725405279,0.012098632385586953,54.68728495354292,0.02433691350547401
276,111.94835470477115,0.012118561945676624,54.810753396097375,0.02437365806854523
277,111.84085331000708,0.012138491505766298,54.93287331272602,0.024410402631616448
278,111.72929363953942,0.012158421065855969,55.053634336643675,0.024447147194687668
279,111.61367673981997,0.01217835062594564,55.17302615929614,0.024483891757758888
280,111.49400413623925,0.012198280186035314,55.291038530447786,0.024520636320830107
281,111.37027783529852,0.012218209746124985,55.407661258285884,0.024557380883901324
282,111.24250032668513,0.012238139306214658,55.522884209542646,0.024594125446972544
283,111.11067458525146,0.01225806886630433,55.636697309635544,0.024630870010043764
284,110.97480407289535,0.012277998426394002,55.74909054282754,0.024667614573114983
285,110.8348927403408,0.012297927986483674,55.86005395240753,0.024704359136186203
286,110.69094502881829,0.012317857546573347,55.96957764089236,0.024741103699257423
287,110.54296587164296,0.012337787106663018,56.07765177025102,0.024777848262328643
288,110.39096069568976,0.01235771666675269,56.1842665621522,0.024814592825399863
289,110.23493542276424,0.012377646226842363,56.28941229823564,0.024851337388471083
290,110.0748964708687,0.012397575786932034,56.39307932040849,0.024888081951542303
291,109.9108507553609,0.012417505347021707,56.49525803116724,0.024924826514613523
292,109.74280569000622,0.01243743490711138,56.59593889394605,0.02496157107768474
293,109.57076918792116,0.01245736446720105,56.69511243349217,0.02499831564075596
294,109.39474966240715,0.012477294027290725,56.79276923626929,0.02503506020382718
295,109.2147560276743,0.012497223587380396,56.888899950889275,0.0250718047668984
296,109.03079769945361,0.012517153147470067,56.983495288573174,0.025108549329969615
297,108.84288459549722,0.012537082707559741,57.076546023642,0.025145293893040835
298,108.6510271359652,0.012557012267649412,57.16804299403768,0.025182038456112055
299,108.4552362436989,0.012576941827739085,57.25797710187521,0.025218783019183275
300,108.25552334437928,0.012596871387828758,57.346339314025855,0.025255527582254494
301,108.05190036656991,0.012616800947918429,57.43312066273268,0.025292272145325714
302,107.8443797416436,0.012636730508008101,57.51831224625795,0.025329016708396934
303,107.63297440359254,0.012656660068097774,57.60190522956375,0.025365761271468154
304,107.41769778872053,0.012676589628187445,57.683890845025346,0.025402505834539374
305,107.19856383521702,0.012696519188277118,57.76426039317826,0.025439250397610594
306,106.97558698261291,0.01271644874836679,57.843005243499114,0.025475994960681814
307,106.74878217111646,0.012736378308456461,57.92011683522025,0.02551273952375303
308,106.5181648408297,0.012756307868546134,57.99558667817911,0.02554948408682425
309,106.28375093084482,0.012776237428635807,58.06940635370157,0.02558622864989547
310,106.04555687821927,0.012796166988725478,58.14156751552032,0.02562297321296669
311,105.80359961683027,0.012816096548815152,58.212061890727654,0.025659717776037906
312,105.55789657610798,0.012836026108904823,58.280881280763325,0.025696462339109126
313,105.30846567964652,0.012855955668994494,58.348017562437185,0.025733206902180346
314,105.05532534369307,0.012875885229084168,58.413462688986634,0.025769951465251566
315,104.79849447551562,0.01289581478917384,58.47720869116901,0.025806696028322786
316,104.53799247164673,0.012915744349263512,58.539247678388634,0.025843440591394005
317,104.27383921600648,0.012935673909353185,58.5995718398586,0.025880185154465225
318,104.00605507790152,0.012955603469442856,58.658173445797054,0.025916929717536445
319,103.73466090990219,0.012975533029532528,58.715044848657655,0.025953674280607665
320,103.45967804559673,0.012995462589622201,58.77017848439428,0.025990418843678885
321,103.18112829722277,0.013015392149711872,58.82356687375956,0.026027163406750105
322,102.89903395317651,0.013035321709801545,58.87520262363662,0.02606390796982132
323,102.61341777539937,0.013055251269891217,58.92507842840454,0.02610065253289254
324,102.32430299664229,0.013075180829980888,58.973187071336,0.02613739709596376
325,102.03171331760815,0.013095110390070561,59.01952142602777,0.02617414165903498
326,101.73567290397257,0.013115039950160234,59.06407445786285,0.026210886222106197
327,101.43620638328291,0.013134969510249905,59.10683922550412,0.026247630785177417
328,101.13333884173652,0.013154899070339579,59.147808882418964,0.026284375348248637
329,100.82709582083818,0.01317482863042925,59.186976678434064,0.026321119911319857
330,100.5175033139372,0.013194758190518921,59.22433596132001,0.026357864474391077
331,100.20458776264502,0.013214687750608595,59.2598801784051,0.026394609037462297
332,99.88837605313356,0.013234617310698266,59.293602878217314,0.026431353600533516
333,99.5688955123147,0.013254546870787939,59.32549771215427,0.026468098163604736
334,99.24617390390239,0.013274476430877612,59.355558436179955,0.026504842726675956
335,98.92023942435675,0.013294405990967283,59.38377891254779,0.026541587289747176
336,98.5911206987123,0.013314335551056955,59.410153111548986,0.026578331852818396
337,98.25884677628989,0.013334265111146628,59.43467511328548,0.026615076415889612
338,97.9234471262941,0.013354194671236299,59.457339109466574,0.026651820978960832
339,97.58495163329627,0.013374124231325972,59.47813940522839,0.026688565542032052
340,97.24339059260461,0.013394053791415644,59.49707042097499,0.026725310105103272
341,96.8987947055219,0.013413983351505315,59.51412669424059,0.02676205466817449
342,96.55119507449217,0.013433912911594988,59.52930288157153,0.026798799231245708
343,96.20062319813727,0.01345384247168466,59.54259376042717,0.026835543794316928
344,95.84711096618412,0.013473772031774332,59.55399423109855,0.026872288357388148
345,95.49069065428452,0.013493701591864006,59.56349931864382,0.026909032920459368
346,95.13139491872806,0.013513631151953677,59.571104174839334,0.026945777483530588
347,94.76925679104943,0.013533560712043348,59.576804080145216,0.026982522046601808
348,94.40430967253167,0.013553490272133022,59.58059444568441,0.027019266609673027
349,94.03658732860697,0.013573419832222693,59.58247081523366,0.027056011172744247
350,93.66612388315514,0.013593349392312366,59.58242886722584,0.027092755735815467
351,93.29295381270295,0.013613278952402039,59.58046441676183,0.027129500298886687
352,92.91711194052422,0.01363320851249171,59.57657341763086,0.027166244861957903
353,92.53863343064296,0.013653138072581382,59.57075196433857,0.027202989425029123
354,92.15755378174117,0.013673067632671055,59.56299629414057,0.027239733988100343
355,91.77390882097251,0.013692997192760726,59.55330278908104,0.027276478551171563
356,91.38773469768324,0.013712926752850399,59.54166797803467,0.02731322311424278
357,90.99906787704339,0.013732856312940071,59.52808853875064,0.027349967677314
358,90.60794513358775,0.013752785873029742,59.5125612998974,0.02738671224038522
359,90.21440354467074,0.013772715433119415,59.495083243106926,0.02742345680345644
360,89.81848048383502,0.013792644993209088,59.475651505016764,0.02746020136652766
361,89.42021361409674,0.013812574553298759,59.45426337930913,0.02749694592959888
362,89.01964088114909,0.013832504113388431,59.43091631874483,0.0275336904926701
363,88.61680050648584,0.013852433673478104,59.40560793719145,0.02757043505574132
364,88.21173098044703,0.013872363233567775,59.3783360116438,0.02760717961881254
365,87.80447105518832,0.01389229279365745,59.349098484235505,0.02764392418188376
366,87.39505973757696,0.01391222235374712,59.31789346424027,0.027680668744954978
367,86.98353628201518,0.013932151913836793,59.28471923006131,0.027717413308026198
368,86.56994018319412,0.013952081473926466,59.249574231207696,0.027754157871097414
369,86.15431116877977,0.013972011034016137,59.212457090255896,0.027790902434168634
370,85.73668919203318,0.01399194059410581,59.1733666047956,0.027827646997239854
371,85.31711442436745,0.014011870154195482,59.13230174935778,0.02786439156031107
372,84.89562724784327,0.014031799714285153,59.08926167732392,0.02790113612338229
373,84.47226824760511,0.014051729274374826,59.044245722815084,0.02793788068645351
374,84.04707820426106,0.014071658834464498,58.99725340255905,0.02797462524952473
375,83.6200980862078,0.01409158839455417,58.94828441773449,0.02801136981259595
376,83.19136904190329,0.014111517954643842,58.897338655790286,0.02804811437566717
377,82.76093239208974,0.014131447514733515,58.844416192239265,0.02808485893873839
378,82.3288296219688,0.014151377074823186,58.78951729242421,0.02812160350180961
379,81.89510237333155,0.014171306634912858,58.7326424132554,0.02815834806488083
380,81.45979243664584,0.014191236195002531,58.67379220491774,0.02819509262795205
381,81.02294174310312,0.014211165755092202,58.61296751254673,0.02823183719102327
382,80.58459235662718,0.014231095315181876,58.55016937787114,0.02826858175409449
383,80.14478646584755,0.014251024875271547,58.48539904082192,0.028305326317165706
384,79.70356637603994,0.01427095443536122,58.41865794110524,0.028342070880236925
385,79.2609745010359,0.014290883995450893,58.349947719738914,0.028378815443308145
386,78.81705335510458,0.014310813555540564,58.27927022055057,0.028415560006379362
387,78.37184554480879,0.014330743115630236,58.20662749163635,0.02845230456945058
388,77.92539376083855,0.014350672675719909,58.13202178677895,0.0284890491325218
389,77.47774076982363,0.01437060223580958,58.05545556682387,0.02852579369559302
390,77.0289294061283,0.014390531795899253,57.976931501012274,0.02856253825866424
391,76.57900256363135,0.014410461355988925,57.89645246826955,0.02859928282173546
392,76.12800318749251,0.014430390916078596,57.81402155844847,0.02863602738480668
393,75.67597426590913,0.014450320476168269,57.729642073525355,0.0286727719478779
394,75.22295882186557,0.014470250036257942,57.64331752874865,0.02870951651094912
395,74.76899990487705,0.014490179596347614,57.55505165373847,0.02874626107402034
396,74.31414058273134,0.014510109156437285,57.46484839353588,0.02878300563709156
397,73.85842393323104,0.014530038716526958,57.3727119096014,0.02881975020016278
398,73.4018930359379,0.01454996827661663,57.2786465807611,0.028856494763233997
399,72.94459096392359,0.014569897836706302,57.18265700409961,0.028893239326305217
400,72.4865607755274,0.014589827396795974,57.0847479957991,0.028929983889376436
401,72.02784550612559,0.014609756956885647,56.984924591922955,0.028966728452447653
402,71.56848815991336,0.014629686516975318,56.88319204914357,0.029003473015518873
403,71.1085317017027,0.01464961607706499,56.77955584541317,0.029040217578590093
404,70.64801904873914,0.014669545637154663,56.67402168057705,0.029076962141661312
405,70.1869930625389,0.014689475197244336,56.566595476927894,0.029113706704732532
406,69.7254965407501,0.014709404757334007,56.45728337970091,0.029150451267803752
407,69.26357220903981,0.01472933431742368,56.346091757508766,0.029187195830874972
408,68.80126271301,0.014749263877513352,56.23302720271563,0.029223940393946192
409,68.3386106101449,0.014769193437603023,56.11809653174956,0.029260684957017412
410,67.87565836179157,0.014789122997692696,56.00130678535263,0.02929742952008863
411,67.41244832517768,0.014809052557782369,55.88266522876833,0.02933417408315985
412,66.94902274546737,0.01482898211787204,55.76217935186523,0.02937091864623107
413,66.4854237478587,0.014848911677961712,55.63985686919675,0.029407663209302288
414,66.02169332972512,0.014868841238051385,55.515705719996284,0.029444407772373508
415,65.55787335280286,0.014888770798141058,55.389734068107394,0.029481152335444728
416,65.09400553542716,0.014908700358230728,55.26195030184836,0.029517896898515947
417,64.63013144481948,0.014928629918320401,55.13236303381069,0.029554641461587164
418,64.16629248942873,0.014948559478410074,55.000981100591716,0.029591386024658384
419,63.702529911327574,0.014968489038499745,54.86781356246008,0.029628130587729604
420,63.23888477866767,0.014988418598589417,54.73286970295456,0.029664875150800823
421,62.77539797819517,0.01500834815867909,54.59615902841563,0.029701619713872043
422,62.312110207829036,0.015028277718768763,54.45769126744944,0.029738364276943263
423,61.849061969304685,0.015048207278858434,54.317476370324314,0.029775108840014483
424,61.38629356088483,0.015068136838948107,54.17552450829932,0.029811853403085703
425,60.923845070140096,0.01508806639903778,54.03184607288504,0.029848597966156923
426,60.461756366801474,0.01510799595912745,53.886451675036305,0.02988534252922814
427,60.000067095686276,0.015127925519217123,53.7393521442768,0.02992208709229936
428,59.538816669701,0.015147855079306796,53.590558527755846,0.02995883165537058
429,59.07804426292155,0.015167784639396466,53.440082089237,0.0299955762184418
430,58.61778880375407,0.01518771419948614,53.287934308018876,0.03003232078151302
431,58.158088968178234,0.015207643759575812,53.1341268777879,0.03006906534458424
432,57.698983173074375,0.015227573319665485,52.978671705403805,0.03010580990765546
433,57.24050956963739,0.015247502879755155,52.82158090961727,0.030142554470726675
434,56.782706036877876,0.015267432439844828,52.66286681972045,0.030179299033797895
435,56.32561017521444,0.0152873619999345,52.50254197413059,0.030216043596869115
436,55.86925930015704,0.015307291560024172,52.34061911890679,0.030252788159940334
437,55.41369043608418,0.015327221120113844,52.17711120620048,0.030289532723011554
438,54.95894031011588,0.015347150680203517,52.01203139263987,0.030326277286082774
439,54.50504534608341,0.01536708024029319,51.845393037648854,0.030363021849153994
440,54.05204165859809,0.01538700980038286,51.677209701700626,0.030399766412225214
441,53.599965047220316,0.015406939360472533,51.50749514450684,0.03043651097529643
442,53.148850990731205,0.015426868920562206,51.336263323142234,0.03047325553836765
443,52.69873464150733,0.015446798480651877,51.16352839010605,0.03051000010143887
444,52.24965082000088,0.01546672804074155,50.98930469132016,0.03054674466451009
445,51.80163400932645,0.015486657600831222,50.81360676406466,0.03058348922758131
446,51.35471834995581,0.015506587160920893,50.636449334851896,0.03062023379065253
447,50.90893763452197,0.015526516721010566,50.45784731723919,0.03065697835372375
448,50.46432530273438,0.015546446281100239,50.27781580958128,0.030693722916794966
449,50.0209144364058,0.015566375841189911,50.09637009272288,0.030730467479866186
450,49.57873775459263,0.015586305401279582,49.91352562763256,0.030767212042937406
451,49.13782760884945,0.015606234961369255,49.729298052978415,0.030803956606008626
452,48.69821597859956,0.01562616452145893,49.543703182646375,0.030840701169079845
453,48.25993446662211,0.0156460940815486,49.356757003202176,0.030877445732151065
454,47.823014294656474,0.01566602364163827,49.16847567129783,0.030914190295222285
455,47.38748629912603,0.015685953201727942,48.97887551102329,0.030950934858293505
456,46.953380926981325,0.015705882761817617,48.787973011204706,0.03098767942136472
457,46.52072823166383,0.015725812321907288,48.59578482264957,0.03102442398443594
458,46.08955786919094,0.015745741881996962,48.40232775534066,0.03106116854750716
459,45.65989909436375,0.015765671442086633,48.20761877557873,0.03109791311057838
460,45.23178075709693,0.015785601002176304,48.01167500307585,0.0311346576736496
461,44.805231298873004,0.015805530562265975,47.814513708000106,0.03117140223672082
462,44.38027874932058,0.01582546012235565,47.61615230797268,0.03120814679979204
463,43.956950722917846,0.01584538968244532,47.41660836501866,0.03124489136286326
464,43.535274415820595,0.015865319242534995,47.21589958247237,0.03128163592593448
465,43.11527660281753,0.015885248802624666,47.01404380183875,0.0313183804890057
466,42.696983634410586,0.015905178362714337,46.811058999611824,0.03135512505207692
467,42.28042143402291,0.015925107922804008,46.606963284051126,0.03139186961514814
468,41.86561549533372,0.015945037482893682,46.401774891917825,0.031428614178219356
469,41.452590879740406,0.015964967042983357,46.19551218517142,0.031465358741290576
470,41.0413722139483,0.015984896603073027,45.98819364762836,0.031502103304361796
471,40.63198368768836,0.0160048261631627,45.77983788158375,0.03153884786743301
472,40.22444905156264,0.01602475572325237,45.5704636043976,0.03157559243050423
473,39.81879161501789,0.016044685283342044,45.36008964504671,0.03161233699357545
474,39.41503424444754,0.016064614843431715,45.148734940643656,0.03164908155664667
475,39.01319936142075,0.01608454440352139,44.93641853292398,0.03168582611971789
476,38.6133089410409,0.01610447396361106,44.723159564703174,0.03172257068278911
477,38.215384510430404,0.01612440352370073,44.508977276304556,0.03175931524586033
478,37.8194471473444,0.016144333083790402,44.29389100195949,0.03179605980893155
479,37.4255174789115,0.016164262643880076,44.077920166181265,0.03183280437200277
480,37.03361568050165,0.016184192203969747,43.861084280114106,0.03186954893507399
481,36.643761474721046,0.016204121764059422,43.64340293785856,0.03190629349814521
482,36.25597413053372,0.016224051324149093,43.42489581277451,0.03194303806121643
483,35.87027246250907,0.016243980884238764,43.205582653763635,0.03197978262428765
484,35.48667483019516,0.016263910444328435,42.98548328153218,0.03201652718735887
485,35.105199137617234,0.01628384000441811,42.764617584835804,0.03205327175043009
486,34.72586283290118,0.016303769564507783,42.543005516707694,0.03209001631350131
487,34.34868290802052,0.016323699124597454,42.32066709067148,0.03212676087657253
488,33.97367589866699,0.016343628684687125,42.0976223769402,0.03216350543964375
489,33.600857884244235,0.016363558244776796,41.873891498602795,0.03220025000271497
490,33.23024448798306,0.016383487804866467,41.64949462779964,0.03223699456578619
491,32.86185087717829,0.01640341736495614,41.42445198188823,0.03227373912885741
492,32.49569176354572,0.016423346925045816,41.19878381960072,0.032310483691928626
493,32.13178140369906,0.016443276485135487,40.97251043719458,0.032347228254999846
494,31.770133599745055,0.016463206045225158,40.745652164597665,0.03238397281807106
495,31.41076169999675,0.01648313560531483,40.51822936154913,0.03242071738114228
496,31.053678599803355,0.016503065165404503,40.29026241373799,0.0324574619442135
497,30.698896742496185,0.016522994725494174,40.06177172893985,0.03249420650728472
498,30.34642812044847,0.01654292428558385,39.83277773315397,0.03253095107035594
499,29.99628427624986,0.01656285384567352,39.603300866741755,0.03256769563342716
500,29.648476303992407,0.01658278340576319,39.37336158056772,0.03260444019649838
501,29.30301485066848,0.01660271296585286,39.14298033214501,0.03264118475956959
502,28.959910117678422,0.016622642525942536,38.91217758178579,0.03267792932264081
503,28.619171862447388,0.01664257208603221,38.68097378875918,0.03271467388571203
504,28.280809400149426,0.01666250164612188,38.44938940745666,0.03275141844878325
505,27.94483160553771,0.016682431206211552,38.21744488356716,0.03278816301185447
506,27.611246914880294,0.016702360766301223,37.98516065026292,0.03282490757492569
507,27.280063327998704,0.016722290326390894,37.752557124397406,0.03286165213799691
508,26.951288410409127,0.01674221988648057,37.519654702716345,0.03289839670106813
509,26.624929295564215,0.016762149446570243,37.28647375808358,0.03293514126413935
510,26.300992687193972,0.016782079006659914,37.05303463572261,0.03297188582721057
511,25.979484861744364,0.016802008566749585,36.81935764947522,0.03300863039028179
512,25.660411670912367,0.016821938126839256,36.58546307807852,0.03304537495335301
513,25.343778544275484,0.01684186768692893,36.35137116146133,0.03308211951642423
514,25.029590492014645,0.0168617972470186,36.11710209706142,0.03311886407949545
515,24.717852107727957,0.016881726807108276,35.88267603616458,0.03315560864256667
516,24.408567571335254,0.016901656367197947,35.64811308026677,0.03319235320563789
517,24.101740652069843,0.016921585927287618,35.41343327746039,0.03322909776870911
518,23.797374711557737,0.01694151548737729,35.17865661884608,0.03326584233178033
519,23.495472706980994,0.016961445047466963,34.943803034970735,0.03330258689485155
520,23.196037194324845,0.016981374607556637,34.70889239229323,0.03333933145792277
521,22.899070331705765,0.01700130416764631,34.47394448967872,0.03337607602099399
522,22.60457388277931,0.01702123372773598,34.23897905492261,0.03341282058406521
523,22.312549220226064,0.01704116328782565,34.004015741305224,0.03344956514713643
524,22.02299732931353,0.01706109284791532,33.7690741241783,0.03348630971020764
525,21.735918811532322,0.017081022408004996,33.53417369758413,0.03352305427327886
526,21.451313888305144,0.01710095196809467,33.29933387090846,0.03355979883635008
527,21.16918240476608,0.01712088152818434,33.064573965568144,0.0335965433994213
528,20.889523833608777,0.017140811088274012,32.82991321173427,0.03363328796249252
529,20.612337279001913,0.017160740648363683,32.595370745091984,0.03367003252556374
530,20.337621480569602,0.017180670208453357,32.360965603637624,0.03370677708863496
531,20.0653748174351,0.01720059976854303,32.12671672451432,0.033743521651706174
532,19.795595312325588,0.017220529328632703,31.892642940886528,0.033780266214777394
533,19.5282806357372,0.017240458888722374,31.65876297885492,0.03381701077784861
534,19.263428110156674,0.017260388448812045,31.42509545441177,0.03385375534091983
535,19.001034714339468,0.017280318008901716,31.1916588704381,0.03389049990399105
536,18.741097087641275,0.01730024756899139,30.958471613743207,0.03392724446706227
537,18.483611534401636,0.017320177129081064,30.72555195214722,0.03396398903013349
538,18.228574028377306,0.017340106689170735,30.49291803160767,0.03400073359320471
539,17.975980217223633,0.017360036249260406,30.260587873390392,0.03403747815627593
540,17.725825427022343,0.017379965809350077,30.02857937128585,0.03407422271934715
541,17.478104666853362,0.017399895369439748,29.796910288871207,0.03411096728241837
542,17.23281263340876,0.017419824929529423,29.56559825681897,0.03414771184548959
543,16.989943715647488,0.017439754489619097,29.334660770252743,0.03418445640856081
544,16.749491999488164,0.017459684049708768,29.104115186150715,0.03422120097163203
545,16.511451272538494,0.01747961360979844,28.87397872079732,0.03425794553470325
546,16.2758150288595,0.01749954316988811,28.644268447283906,0.03429469009777447
547,16.042576473762292,0.017519472729977784,28.415001293058488,0.03433143466084569
548,15.811728528635925,0.017539402290067455,28.186194037525556,0.03436817922391691
549,15.58326383580371,0.01755933185015713,27.957863309696062,0.03440492378698813
550,15.357174763407246,0.0175792614102468,27.730025585888185,0.03444166835005935
551,15.133453410314956,0.01759919097033647,27.502697187479253,0.03447841291313057
552,14.912091611054434,0.017619120530426143,27.275894278709323,0.03451515747620179
553,14.693080940766068,0.017639050090515817,27.04963286453658,0.03455190203927301
554,14.47641272017619,0.01765897965060549,26.823928788545427,0.034588646602344224
555,14.2620780205882,0.017678909210695162,26.598797730906462,0.034625391165415444
556,14.050067668889348,0.017698838770784833,26.37425520639044,0.034662135728486664
557,13.84037225257187,0.017718768330874504,26.150316562434732,0.03469888029155788
558,13.632982124766421,0.017738697890964175,25.92699697726366,0.0347356248546291
559,13.427887409285946,0.01775862745105385,25.704311458062538,0.03477236941770032
560,13.225078005678519,0.017778557011143524,25.482274839205747,0.03480911398077154
561,13.02454359428704,0.017798486571233195,25.26090178053906,0.034845858543842756
562,12.826273641314092,0.017818416131322866,25.040206765716146,0.034882603106913976
563,12.630257403890697,0.017838345691412537,24.820204100590107,0.034919347669985196
564,12.436483935146637,0.01785827525150221,24.600907911659235,0.034956092233056416
565,12.244942089281144,0.017878204811591882,24.382332144567833,0.034992836796127635
566,12.055620526631827,0.017898134371681557,24.16449056266199,0.035029581359198855
567,11.868507718740656,0.017918063931771228,23.947396745600177,0.035066325922270075
568,11.683591953415077,0.0179379934918609,23.7310640880191,0.035103070485341295
569,11.500861339782654,0.01795792305195057,23.515505798254544,0.035139815048412515
570,11.320303813337821,0.017977852612040244,23.30073489711734,0.035176559611483735
571,11.141907140979118,0.01799778217212992,23.08676421672448,0.035213304174554955
572,10.965658926035113,0.01801771173221959,22.873606399385285,0.035250048737626175
573,10.791546613277758,0.01803764129230926,22.661273896542667,0.035286793300697394
574,10.619557493921718,0.01805757085239893,22.449778967769323,0.035323537863768614
575,10.449678710607945,0.018077500412488602,22.239133679818945,0.035360282426839834
576,10.281897262370236,0.018097429972578277,22.0293499057321,0.035397026989911054
577,10.116200009583196,0.01811735953266795,21.820439323996936,0.035433771552982274
578,9.952573678890401,0.018137289092757622,21.61241341776439,0.035470516116053494
579,9.791004868110976,0.018157218652847293,21.405283474117837,0.035507260679124714
580,9.631480051123873,0.018177148212936964,21.19906058339697,0.035544005242195933
581,9.473985582727765,0.018197077773026638,20.993755638575724,0.03558074980526715
582,9.318507703475964,0.01821700733311631,20.78937933469405,0.03561749436833837
583,9.1650325444843,0.018236936893205984,20.58594216834352,0.03565423893140959
584,9.013546132211626,0.018256866453295655,20.383454437205923,0.035690983494480806
585,8.86403439321074,0.018276796013385326,20.181926239645257,0.035727728057552026
586,8.716483158849321,0.018296725573474996,19.981367474352787,0.035764472620623246
587,8.570878169999212,0.01831665513356467,19.781787840044316,0.035801217183694466
588,8.427205081693176,0.018336584693654345,19.58319683520996,0.035837961746765686
589,8.285449467747744,0.018356514253744016,19.38560375791584,0.035874706309836905
590,8.145596825351186,0.018376443813833687,19.189017705657484,0.035911450872908125
591,8.00763257961568,0.018396373373923358,18.99344757526442,0.035948195435979345
592,7.8715420880923395,0.01841630293401303,18.798902062855863,0.03598493999905056
593,7.737310645248295,0.018436232494102704,18.605389663846697,0.03602168456212178
594,7.604923486904797,0.018456162054192378,18.412918673004075,0.036058429125193
595,7.474365794635294,0.01847609161428205,18.22149718455339,0.03609517368826422
596,7.345622700122523,0.01849602117437172,18.031133092333825,0.03613191825133544
597,7.218679289474102,0.01851595073446139,17.841834090002788,0.03616866281440666
598,7.093520607494995,0.018535880294551065,17.653607671288867,0.03620540737747788
599,6.970131661916894,0.018555809854640736,17.466461130292846,0.0362421519405491
600,6.848497427582785,0.01857573941473041,17.280401561836303,0.03627889650362032
601,6.72860285058679,0.01859566897482008,17.095435861857304,0.03631564106669154
602,6.610432852367668,0.018615598534909752,16.911570727852787,0.03635238562976276
603,6.49397233375595,0.018635528094999423,16.728812659367,0.03638913019283398
604,6.379206178973506,0.018655457655089098,16.547167958525616,0.036425874755905197
605,6.266119259585182,0.018675387215178772,16.36664273061498,0.036462619318976416
606,6.154696438401562,0.018695316775268443,16.18724288470585,0.036499363882047636
607,6.04492257333239,0.018715246335358114,16.008974134321235,0.036536108445118856
608,5.936782521190115,0.018735175895447785,15.831841998147732,0.036572853008190076
609,5.8302611414427865,0.018755105455537456,15.655851800789742,0.036609597571261296
610,5.725343299915899,0.01877503501562713,15.4810086735661,0.036646342134332516
611,5.622013872442621,0.018794964575716805,15.307317555348426,0.036683086697403736
612,5.5202577484618605,0.018814894135806476,15.134783193440859,0.036719831260474955
613,5.420059834563684,0.018834823695896147,14.963410144500049,0.036756575823546175
614,5.321405057981828,0.018854753255985818,14.79320277549553,0.03679332038661739
615,5.224278370032622,0.018874682816075492,14.624165264709164,0.03683006494968861
616,5.1286647495001985,0.018894612376165163,14.456301602773701,0.03686680951275983
617,5.0345492059672035,0.018914541936254838,14.289615593749186,0.03690355407583105
618,4.94191678309129,0.01893447149634451,14.124110856237008,0.03694029863890227
619,4.850752561826371,0.01895440105643418,13.959790824530879,0.03697704320197349
620,4.761041663588914,0.01897433061652385,13.796658749803932,0.03701378776504471
621,4.6727692533687275,0.018994260176613525,13.634717701331489,0.03705053232811593
622,4.585920542783964,0.0190141897367032,13.473970567748742,0.03708727689118714
623,4.5004807930801825,0.01903411929679287,13.314420058342556,0.03712402145425836
624,4.416435318073448,0.01905404885688254,13.156068704377141,0.03716076601732958
625,4.333769487036869,0.019073978416972212,12.998918860452365,0.0371975105804008
626,4.252468727530855,0.019093907977061883,12.842972705894407,0.03723425514347202
627,4.172518528176674,0.019113837537151557,12.688232246177963,0.03727099970654324
628,4.093904441373377,0.019133767097241232,12.534699314379289,0.03730774426961446
629,4.0166120859578305,0.019153696657330903,12.382375572659383,0.03734448883268568
630,3.940627149807876,0.019173626217420574,12.231262513776679,0.0373812333957569
631,3.865935392388665,0.019193555777510245,12.081361462628431,0.03741797795882812
632,3.792522647241947,0.01921348533759992,11.932673577820204,0.03745472252189934
633,3.720374824418504,0.01923341489768959,11.785199853262641,0.03749146708497056
634,3.649477912853466,0.019253344457779265,11.638941119794925,0.03752821164804178
635,3.5798179826849497,0.019273274017868935,11.493898046834067,0.037564956211113
636,3.5113811875156022,0.019293203577958606,11.350071144049448,0.03760170077418422
637,3.444153766617527,0.019313133138048277,11.207460763061775,0.03763844533725544
638,3.3781220470803928,0.019333062698137952,11.066067099165796,0.03767518990032666
639,3.313272445903033,0.019352992258227626,10.92589019307598,0.03771193446339788
640,3.2495914720284844,0.019372921818317297,10.786929932694532,0.0377486790264691
641,3.1870657283226773,0.019392851378406968,10.649186054900976,0.03778542358954032
642,3.125681913497027,0.01941278093849664,10.512658147362368,0.03782216815261154
643,3.0654268239749194,0.01943271049858631,10.377345650363797,0.03785891271568276
644,3.006287355702451,0.019452640058675984,10.243247858658144,0.03789565727875397
645,2.948250505903408,0.01947256961876566,10.11036392333432,0.03793240184182519
646,2.8913033747789982,0.01949249917885533,9.978692853703627,0.03796914640489641
647,2.8354331671522823,0.019512428738945,9.848233519202987,0.03800589096796763
648,2.780627194057681,0.01953235829903467,9.718984651314647,0.03804263553103885
649,2.72687287427585,0.019552287859124346,9.590944845501573,0.03807938009411007
650,2.6741577358141537,0.019572217419214017,9.46411256315763,0.03811612465718129
651,2.6224694173329097,0.01959214697930369,9.338486133572044,0.03815286922025251
652,2.571795669517955,0.019612076539393362,9.21406375590718,0.03818961378332372
653,2.5221243563995532,0.019632006099483033,9.090843501188978,0.03822635834639494
654,2.4734434566181878,0.019651935659572704,8.96882331430952,0.03826310290946616
655,2.425741064637448,0.01967186521966238,8.848001016040557,0.03829984747253738
656,2.3790053919044127,0.019691794779752053,8.72837430505761,0.0383365920356086
657,2.333224767957818,0.019711724339841724,8.60994075997381,0.03837333659867982
658,2.288387641484393,0.019731653899931395,8.492697841382675,0.03841008116175104
659,2.244482581323807,0.019751583460021066,8.376642893909187,0.03844682572482226
660,2.201498277422499,0.019771513020110737,8.261773148268365,0.03848357028789348
661,2.1594235417368215,0.01979144258020041,8.148085723330627,0.0385203148509647
662,2.118247309085935,0.019811372140290086,8.035577628193268,0.03855705941403592
663,2.077958637954779,0.019831301700379757,7.924245764257204,0.03859380397710714
664,2.0385467112475535,0.019851231260469428,7.814086927308392,0.03863054854017836
665,2.0000008369922058,0.0198711608205591,7.705097809603114,0.03866729310324958
666,1.9623104489962275,0.019891090380648773,7.597275001956459,0.0387040376663208
667,1.9254651074543072,0.019911019940738444,7.490614995833247,0.03874078222939202
668,1.8894544995081304,0.01993094950082812,7.385114185440725,0.03877752679246324
669,1.8542684397589717,0.01995087906091779,7.280768869822282,0.03881427135553446
670,1.819896870733294,0.01997080862100746,7.177575254951583,0.03885101591860568
671,1.7863298633020417,0.01999073818109713,7.075529455826166,0.0388877604816769
672,1.7535576170538538,0.020010667741186806,6.974627498560158,0.03892450504474812
673,1.7215704606228843,0.02003059730127648,6.874865322475154,0.03896124960781934
674,1.690358851971506,0.02005052686136615,6.776238782188674,0.03899799417089055
675,1.6599133786284617,0.020070456421455822,6.678743649699406,0.03903473873396177
676,1.630224757882948,0.020090385981545493,6.582375616468831,0.03907148329703299
677,1.6012838369350495,0.020110315541635164,6.48713029549816,0.03910822786010421
678,1.5730815930030326,0.02013024510172484,6.39300322340023,0.03914497242317543
679,1.5456091333880029,0.020150174661814513,6.299989862465548,0.03918171698624665
680,1.5188576954963464,0.020170104221904184,6.2080856027218365,0.03921846154931787
681,1.4928186468204818,0.020190033781993855,6.117285763986476,0.03925520611238909
682,1.4674834848784315,0.020209963342083526,6.027585597911144,0.039291950675460305
683,1.442843837112642,0.0202298929021732,5.93898029001795,0.039328695238531525
684,1.4188914607486047,0.02024982246226287,5.851464961726677,0.039365439801602745
685,1.3956182426136776,0.020269752022352545,5.765034672372131,0.039402184364673964
686,1.3730161989167355,0.020289681582442216,5.679684421211266,0.039438928927745184
687,1.3510774749889782,0.020309611142531887,5.595409149419328,0.039475673490816404
688,1.3297943449865315,0.02032954070262156,5.512203742074446,0.039512418053887624
689,1.3091592115552402,0.020349470262711233,5.430063030130055,0.039549162616958844
690,1.289164605458194,0.020369399822800907,5.348981792374544,0.039585907180030064
691,1.2698031851664453,0.020389329382890578,5.2689547573775455,0.039622651743101284
692,1.2510677364134186,0.02040925894298025,5.1899766054222916,0.039659396306172504
693,1.2329511717135282,0.02042918850306992,5.112041970423413,0.03969614086924372
694,1.2154465298454709,0.02044911806315959,5.035145441829695,0.03973288543231494
695,1.1985469753006537,0.020469047623249265,4.95928156651112,0.03976962999538616
696,1.1822457976973209,0.02048897718333894,4.884444850629734,0.03980637455845738
697,1.1665364111607863,0.02050890674342861,4.810629761493748,0.0398431191215286
698,1.1514123536703016,0.02052883630351828,4.737830729394314,0.03987986368459982
699,1.1368672863730411,0.020548765863607953,4.666042149424552,0.03991660824767104
700,1.1228949928656697,0.020568695423697627,4.595258383280086,0.03995335281074226
701,1.1094893784440014,0.020588624983787298,4.525473761040847,0.03999009737381348
702,1.0966444693211739,0.020608554543876972,4.456682582933452,0.0400268419368847
703,1.084354411814902,0.020628484103966643,4.388879121073714,0.04006358649995592
704,1.0726134715041935,0.020648413664056314,4.322057621188826,0.040100331063027135
705,1.0614160323560746,0.020668343224145985,4.256212304318647,0.040137075626098355
706,1.0507565958227532,0.02068827278423566,4.1913373684958195,0.040173820189169575
707,1.0406297799097206,0.02070820234432533,4.127426990404003,0.040210564752240795
708,1.031030318215218,0.020728131904415005,4.064475327013967,0.040247309315312015
709,1.021953058941592,0.020748061464504676,4.00247651719703,0.040284053878383234
710,1.0133929638789483,0.020767991024594347,3.94142468331543,0.040320798441454454
711,1.0053451073616022,0.020787920584684018,3.881313932789186,0.040357543004525674
712,0.9978046751977732,0.020807850144773692,3.822138359639104,0.04039428756759689
713,0.9907669635729819,0.020827779704863367,3.763892046005392,0.04043103213066811
714,0.9842273779276065,0.020847709264953038,3.706569063641729,0.04046777669373933
715,0.9781814318090516,0.02086763882504271,3.6501634753841543,0.04050452125681055
716,0.9726247456989904,0.02088756838513238,3.594669336594577,0.04054126581988177
717,0.9675530458161221,0.020907497945222054,3.540080696578499,0.040578010382952986
718,0.9629621628948964,0.020927427505311725,3.486391599976609,0.040614754946024206
719,0.9588480309406536,0.0209473570654014,3.4335960881299186,0.040651499509095426
720,0.955206685961616,0.02096728662549107,3.3816882004181146,0.040688244072166646
721,0.9520342646781994,0.02098721618558074,3.330661975570819,0.040724988635237866
722,0.949327003210052,0.021007145745670412,3.280511452951473,0.040761733198309086
723,0.9470812357412907,0.021027075305760087,3.2312306738135286,0.040798477761380306
724,0.9452933931643591,0.021047004865849758,3.1828136825286992,0.040835222324451526
725,0.9439600017029461,0.021066934425939432,3.1352545277869943,0.040871966887522745
726,0.9430776815144064,0.021086863986029103,3.088547263768296,0.040908711450593965
727,0.9426431452721136,0.021106793546118774,3.042685951285216,0.040945456013665185
728,0.942653196728183,0.021126723106208445,2.997664658897079,0.040982200576736405
729,0.9431047292569938,0.02114665266629812,2.9534774639946604,0.041018945139807625
730,0.9439947243799482,0.021166582226387794,2.9101184538556857,0.041055689702878845
731,0.9453202502718919,0.021186511786477465,2.8675817266707453,0.041092434265950065
732,0.947078460249633,0.021206441346567136,2.825861392539507,0.041129178829021285
733,0.9492665912429867,0.021226370906656807,2.7849515744370583,0.041165923392092504
734,0.9518819622487755,0.02124630046674648,2.7448464091502394,0.041202667955163724
735,0.9549219727682129,0.021266230026836152,2.705540048183798,0.04123941251823494
736,0.9583841012281072,0.021286159586925826,2.6670266586362468,0.04127615708130616
737,0.9622659033863004,0.021306089147015497,2.6293004240453866,0.04131290164437738
738,0.9665650107217905,0.021326018707105168,2.592355545203268,0.0413496462074486
739,0.9712791288099477,0.02134594826719484,2.5561862409406055,0.04138639077051982
740,0.9764060356832701,0.021365877827284514,2.5207867488805342,0.04142313533359104
741,0.9819435801780927,0.021385807387374185,2.4861513261616666,0.041459879896662256
742,0.987889680267705,0.02140573694746386,2.4522742501303836,0.04149662445973347
743,0.9942423213822766,0.02142566650755353,2.4191498190023277,0.04153336902280469
744,1.0009995547160544,0.0214455960676432,2.3867723524931406,0.04157011358587591
745,1.0081594955222468,0.021465525627732872,2.3551361924183394,0.04160685814894713
746,1.0157203213960349,0.021485455187822546,2.3242357032624223,0.04164360271201835
747,1.0236802705461376,0.02150538474791222,2.294065272717186,0.04168034727508957
748,1.0320376400553921,0.02152531430800189,2.264619312189313,0.04171709183816079
749,1.040790784130763,0.021545243868091563,2.235892257277263,0.04175383640123201
750,1.049938112343234,0.021565173428181234,2.2078785682175384,0.04179058096430323
751,1.0594780878580206,0.021585102988270908,2.180572730300403,0.04182732552737445
752,1.069409225655543,0.02160503254836058,2.153969254255144,0.04186407009044567
753,1.0797300907436365,0.021624962108450253,2.128062676604974,0.04190081465351689
754,1.0904392963613845,0.021644891668539924,2.1028475599917145,0.04193755921658811
755,1.1015355021751094,0.021664821228629595,2.078318493470357,0.04197430377965933
756,1.1130174124668952,0.021684750788719266,2.0544700927736814,0.04201104834273055
757,1.124883774316154,0.02170468034880894,2.0312970005470934,0.04204779290580177
758,1.137133375774657,0.02172460990889861,2.0087938865537884,0.04208453746887299
759,1.1497650440355396,0.021744539468988286,1.986955447850538,0.04212128203194421
760,1.1627776435966763,0.021764469029077957,1.9657764089342042,0.04215802659501543
761,1.176170074418968,0.021784398589167628,1.9452515218592459,0.04219477115808665
762,1.1899412700799554,0.0218043281492573,1.9253755663264267,0.04223151572115787
763,1.2040901959232604,0.021824257709346973,1.906143349742969,0.04226826028422909
764,1.2186158472043223,0.021844187269436648,1.8875497072544127,0.042305004847300307
765,1.233517247232922,0.02186411682952632,1.869589501748441,0.04234174941037152
766,1.2487934455129708,0.02188404638961599,1.8522576238309418,0.04237849397344274
767,1.2644435158800431,0.02190397594970566,1.8355489917746444,0.04241523853651396
768,1.28046655463715,0.021923905509795335,1.8194585514405708,0.04245198309958518
769,1.2968616786892615,0.021943835069885006,1.803981276172682,0.0424887276626564
770,1.3136280236770796,0.02196376462997468,1.7891121666660086,0.04252547222572762
771,1.3307647421105055,0.02198369419006435,1.7748462508086467,0.04256221678879884
772,1.3482710015024109,0.022003623750154022,1.7611785834979476,0.04259896135187005
773,1.366145982503127,0.022023553310243693,1.7481042464312864,0.04263570591494127
774,1.3843888770362265,0.022043482870333368,1.7356183478718046,0.04267245047801249
775,1.402998886436069,0.02206341243042304,1.723716022389491,0.04270919504108371
776,1.4219752195877113,0.022083341990512713,1.712392430578034,0.04274593960415493
777,1.4413170910695892,0.022103271550602384,1.701642758747859,0.04278268416722615
778,1.46102371929963,0.022123201110692055,1.6914622185957766,0.04281942873029737
779,1.481094324685232,0.022143130670781726,1.681846046851691,0.04285617329336859
780,1.501528127777698,0.0221630602308714,1.6727895049028196,0.04289291785643981
781,1.5223243474316421,0.022182989790961075,1.6642878783958928,0.04292966241951103
782,1.5434821989699419,0.022202919351050746,1.6563364768178077,0.04296640698258225
783,1.5650008923547754,0.022222848911140416,1.6489306330552262,0.04300315154565347
784,1.586879630365263,0.022242778471230087,1.6420657029336165,0.04303989610872469
785,1.6091176067823347,0.022262708031319762,1.6357370647362477,0.04307664067179591
786,1.6317140045813066,0.022282637591409433,1.6299401187036562,0.04311338523486713
787,1.6546679941328382,0.022302567151499104,1.6246702865141138,0.04315012979793835
788,1.6779787314127181,0.022322496711588778,1.6199230107456375,0.04318687436100957
789,1.7016453562211231,0.02234242627167845,1.6156937543200993,0.04322361892408079
790,1.7256669904119428,0.022362355831768124,1.6119779999299797,0.04326036348715201
791,1.750042736132655,0.022382285391857795,1.6087712494483455,0.04329710805022323
792,1.77477167407547,0.022402214951947465,1.606069023322625,0.04333385261329445
793,1.799852861740177,0.02242214451203714,1.6038668599527723,0.04337059717636567
794,1.8252853317094093,0.02244207407212681,1.6021603150544057,0.04340734173943689
795,1.85106808993686,0.022462003632216482,1.6009449610075328,0.0434440863025081
796,1.8772001140490282,0.022481933192306156,1.600216386191469,0.04348083086557932
797,1.9036803516611058,0.022501862752395827,1.5999701943065718,0.04351757542865054
798,1.9305077187076525,0.022521792312485498,1.6002020036834106,0.04355431999172176
799,1.9576810977885695,0.022541721872575173,1.6009074465800137,0.04359106455479298
800,1.9851993365310157,0.022561651432664843,1.6020821684678261,0.0436278091178642
801,2.013061245967926,0.022581580992754514,1.6037218273070322,0.04366455368093542
802,2.0412655989336295,0.02260151055284419,1.6058220928118858,0.043701298244006634
803,2.069811128477231,0.02262144011293386,1.608378645706722,0.043738042807077854
804,2.098696526294411,0.02264136967302353,1.6113871769732924,0.043774787370149074
805,2.127920441178155,0.022661299233113205,1.6148433870901273,0.043811531933220293
806,2.15748147748906,0.022681228793202876,1.6187429852645598,0.04384827649629151
807,2.1873781936459005,0.022701158353292547,1.6230816886581274,0.04388502105936273
808,2.217609100636935,0.02272108791338222,1.6278552216060114,0.04392176562243395
809,2.2481726605526404,0.022741017473471892,1.63305931483121,0.04395851018550517
810,2.279067285140517,0.022760947033561567,1.6386897046541395,0.04399525474857639
811,2.3102913343824465,0.022780876593651238,1.6447421321983529,0.04403199931164761
812,2.3418431150953762,0.02280080615374091,1.6512123425930718,0.04406874387471883
813,2.3737208795557883,0.022820735713830583,1.6580960841732422,0.04410548843779005
814,2.405922824148622,0.022840665273920254,1.665389107677803,0.04414223300086127
815,2.438447088041315,0.022860594834009925,1.673087165446875,0.04417897756393249
816,2.4712917518833954,0.0228805243940996,1.6811860106185879,0.04421572212700371
817,2.5044548365324473,0.02290045395418927,1.6896813963262312,0.04425246669007493
818,2.5379343018068,0.02292038351427894,1.6985690748964488,0.04428921125314615
819,2.5717280452657825,0.022940313074368616,1.7078447970491801,0.04432595581621737
820,2.605833901017888,0.022960242634458287,1.7175043111000652,0.04436270037928859
821,2.640249638557665,0.022980172194547958,1.7275433621659941,0.04439944494235981
822,2.6749729616317293,0.023000101754637632,1.7379576913745403,0.04443618950543103
823,2.7100015071345513,0.023020031314727303,1.7487430350779536,0.04447293406850225
824,2.7453328440346527,0.023039960874816974,1.7598951240724332,0.04450967863157347
825,2.7809644723316445,0.02305989043490665,1.771409682823367,0.044546423194644684
826,2.816893822044741,0.02307981999499632,1.783282428697258,0.044583167757715904
827,2.853118252233364,0.023099749555085994,1.795509071200991,0.044619912320787124
828,2.889635050050224,0.023119679115175665,1.808085311229184,0.044656656883858344
829,2.926441429827615,0.023139608675265336,1.821006840320268,0.04469340144692956
830,2.963534532197289,0.02315953823535501,1.834269339922003,0.04473014601000078
831,3.000911423244511,0.02317946779544468,1.847868480667101,0.044766890573072
832,3.038569093696865,0.023199397355534352,1.8617999216596275,0.04480363513614322
833,3.0765044581482175,0.023219326915624026,1.8760593097728564,0.044840379699214436
834,3.114714354318366,0.023239256475713697,1.8906422789592474,0.044877124262285656
835,3.1531955423489713,0.02325918603580337,1.905544449573167,0.044913868825356876
836,3.191944704136103,0.023279115595893043,1.9207614277070588,0.044950613388428096
837,3.230958442699935,0.023299045155982714,1.936288804541658,0.044987357951499315
838,3.2702332815921404,0.023318974716072385,1.952122155710911,0.045024102514570535
839,3.30976566434128,0.02333890427616206,1.968257040682219,0.045060847077641755
840,3.3495519539367167,0.02335883383625173,1.984689002152624,0.045097591640712975
841,3.389588432351504,0.0233787633963414,2.001413565461553,0.045134336203784195
842,3.4298713001046486,0.023398692956431075,2.018426238020718,0.045171080766855415
843,3.4703966758630447,0.023418622516520746,2.035722508761764,0.045207825329926635
844,3.5111605960837102,0.02343855207661042,2.0532978476022414,0.045244569892997855
845,3.552159014696415,0.02345848163670009,2.071147704930502,0.045281314456069074
846,3.593387802827345,0.023478411196789763,2.089267511110031,0.045318059019140294
847,3.6348427485639467,0.023498340756879437,2.1076526760038186,0.045354803582211514
848,3.676519556761354,0.023518270316969108,2.126298588519262,0.045391548145282734
849,3.7184138488908243,0.02353819987705878,2.145200616174162,0.045428292708353954
850,3.7605211629303232,0.023558129437148453,2.1643541046843136,0.045465037271425174
851,3.8028369532976245,0.023578058997238124,2.1837543775731802,0.04550178183449639
852,3.8453565908262974,0.023597988557327795,2.203396735804186,0.04553852639756761
853,3.888075362784667,0.02361791811741747,2.2232764574360173,0.045575270960638826
854,3.9309884729380835,0.02363784767750714,2.243388797301499,0.045612015523710046
855,3.9740910416548085,0.02365777723759681,2.263728986710425,0.045648760086781266
856,4.017378106055556,0.023677706797686486,2.2842922331767856,0.045685504649852486
857,4.060844620206975,0.023697636357776157,2.305073720170842,0.045722249212923706
858,4.104485455359339,0.023717565917865828,2.326068606896417,0.045758993775994926
859,4.148295400228397,0.023737495477955502,2.3472720280938084,0.045795738339066146
860,4.192269161321661,0.023757425038045173,2.3686790938687086,0.045832482902137366
861,4.2364013633093,0.023777354598134848,2.3902848895474595,0.045869227465208585
862,4.28068654943952,0.02379728415822452,2.4120844755590123,0.045905972028279805
863,4.325119181998819,0.02381721371831419,2.4340728873439033,0.045942716591351025
864,4.369693642816897,0.023837143278403864,2.4562451352905543,0.045979461154422245
865,4.414404233816402,0.023857072838493535,2.478596204699196,0.046016205717493465
866,4.459245177607557,0.023877002398583206,2.5011210557736776,0.04605295028056468
867,4.504210618127621,0.02389693195867288,2.523814623641439,0.0460896948436359
868,4.549294621325087,0.02391686151876255,2.546671818401846,0.04612643940670712
869,4.59449117588879,0.023936791078852222,2.5696875252031544,0.04616318396977834
870,4.639794194021628,0.023956720638941897,2.59285660434828,0.04619992853284956
871,4.685197512258935,0.023976650199031568,2.6161738914295585,0.04623667309592078
872,4.730694892331457,0.02399657975912124,2.639634197492671,0.046273417658992
873,4.776280022072651,0.024016509319210913,2.6632323092298567,0.04631016222206322
874,4.821946516370241,0.024036438879300584,2.6869629892025935,0.04634690678513444
875,4.867687918161949,0.024056368439390255,2.710820976093791,0.04638365134820566
876,4.913497699475028,0.02407629799947993,2.73480098498962,0.04642039591127688
877,4.959369262509488,0.0240962275595696,2.7588977076910495,0.046457140474348096
878,5.005295940764844,0.024116157119659275,2.7831058130551196,0.046493885037419316
879,5.051271000209917,0.024136086679748946,2.8074199473660078,0.046530629600490536
880,5.097287640495676,0.024156016239838617,2.8318347347358763,0.046567374163561756
881,5.143338996210579,0.02417594579992829,2.856344777535489,0.04660411872663297
882,5.189418138178184,0.024195875360017962,2.8809446568546115,0.04664086328970419
883,5.235518074796774,0.024215804920107633,2.9056289329920553,0.04667760785277541
884,5.281631753420421,0.024235734480197307,2.930392145975402,0.04671435241584663
885,5.327752061781216,0.02425566404028698,2.9552288161102362,0.04675109697891785
886,5.373871829452313,0.02427559360037665,2.980133444558817,0.04678784154198907
887,5.419983829351169,0.024295523160466324,3.0051005139480393,0.04682458610506029
888,5.4660807792826205,0.024315452720555995,3.0301244890065484,0.04686133066813151
889,5.51215534352136,0.024335382280645666,3.0551998172308164,0.04689807523120273
890,5.558200134433157,0.02435531184073534,3.0803209295800134,0.04693481979427395
891,5.604207714134417,0.02437524140082501,3.105482241199437,0.04697156435734517
892,5.6501705961895015,0.024395170960914682,3.130678152172282,0.04700830892041639
893,5.696081247345148,0.024415100521004356,3.1559030482995034,0.04704505348348761
894,5.7419320893014705,0.024435030081094027,3.1811513019074797,0.04708179804655883
895,5.787715500518959,0.0244549596411837,3.2064172726832085,0.04711854260963005
896,5.833423818060653,0.024474889201273373,3.2316953085366915,0.04715528717270126
897,5.879049339469086,0.024494818761363044,3.256979746490244,0.04719203173577248
898,5.924584324677062,0.024514748321452718,3.282264913594259,0.0472287762988437
899,5.970020997951676,0.02453467788154239,3.3075451278691803,0.04726552086191492
900,6.015351549870924,0.02455460744163206,3.3328146992732357,0.04730226542498614
901,6.060568139331967,0.024574537001721734,3.3580679306955075,0.04733900998805736
902,6.105662895590387,0.024594466561811405,3.383299118973931,0.04737575455112858
903,6.150627920329719,0.024614396121901076,3.4085025559378126,0.0474124991141998
904,6.195455289760245,0.02463432568199075,3.4336725294743182,0.04744924367727102
905,6.2401370567463745,0.02465425524208042,3.4588033246185277,0.04748598824034224
906,6.2846652529617835,0.024674184802170093,3.483889224666504,0.04752273280341346
907,6.329031891071272,0.024694114362259767,3.5089245123109003,0.04755947736648468
908,6.373228966938593,0.024714043922349438,3.5339034707985144,0.0475962219295559
909,6.417248461859364,0.02473397348243911,3.558820385109301,0.04763296649262712
910,6.461082344818009,0.024753903042528783,3.583669543156215,0.04766971105569834
911,6.504722574767853,0.024773832602618454,3.60844523700534,0.04770645561876956
912,6.548161102933516,0.02479376216270813,3.6331417641156674,0.04774320018184077
913,6.591389875134371,0.0248136917227978,3.65775342859795,0.04777994474491199
914,6.634400834128399,0.02483362128288747,3.6822745424919248,0.04781668930798321
915,6.677185921975119,0.024853550842977145,3.7066994270613436,0.04785343387105443
916,6.7197370824167955,0.024873480403066816,3.731022414106076,0.04789017843412565
917,6.762046263276808,0.024893409963156487,3.7552378472906476,0.04792692299719687
918,6.8041054188740695,0.02491333952324616,3.7793400834885045,0.04796366756026809
919,6.845906512452495,0.024933269083335832,3.803323494141289,0.04800041212333931
920,6.887441518624484,0.024953198643425503,3.8271824666324377,0.04803715668641053
921,6.928702425827202,0.024973128203515178,3.8509114056743394,0.04807390124948175
922,6.969681238790611,0.02499305776360485,3.8745047347083257,0.04811064581255297
923,7.010369981016216,0.02501298732369452,3.89795689731673,0.04814739037562419
924,7.050760697265256,0.025032916883784194,3.9212623586462603,0.04818413493869541
925,7.09084545605526,0.025052846443873865,3.9444156068418854,0.04822087950176663
926,7.130616352163925,0.025072776003963536,3.967411154490477,0.04825762406483785
927,7.170065509138945,0.02509270556405321,3.9902435400733705,0.04829436862790906
928,7.209185081812802,0.02511263512414288,4.0129073294270965,0.04833111319098028
929,7.247967258821312,0.025132564684232556,4.035397117211371,0.0483678577540515
930,7.286404265124644,0.025152494244322227,4.057707528383643,0.04840460231712272
931,7.324488364529785,0.025172423804411898,4.0798332196792355,0.04844134688019394
932,7.36221186221312,0.025192353364501572,4.101768881096374,0.04847809144326516
933,7.3995671072419595,0.025212282924591243,4.123509237385139,0.04851483600633638
934,7.436546495093917,0.025232212484680914,4.1450490495395504,0.0485515805694076
935,7.473142470172762,0.02525214204477059,4.166383116291924,0.04858832513247882
936,7.509347528319644,0.02527207160486026,4.1875062756086265,0.04862506969555004
937,7.54515421931848,0.02529200116494993,4.208413406186341,0.04866181425862126
938,7.5805551493942,0.025311930725039605,4.2290994289480235,0.04869855882169248
939,7.615542983702792,0.025331860285129276,4.249559308537617,0.0487353033847637
940,7.650110448811692,0.025351789845218946,4.269788054812694,0.04877204794783492
941,7.684250335169606,0.02537171940530862,4.289780724334106,0.04880879251090614
942,7.717955499564233,0.025391648965398292,4.309532421851786,0.04884553707397735
943,7.751218867566955,0.025411578525487963,4.329038301785832,0.04888228163704857
944,7.784033435963079,0.025431508085577637,4.348293569701937,0.04891902620011979
945,7.8163922751665105,0.025451437645667308,4.367293483780344,0.04895577076319101
946,7.8482885316177,0.025471367205756983,4.386033356277406,0.04899251532626223
947,7.879715430163518,0.025491296765846654,4.404508554978879,0.04902925988933345
948,7.910666276418053,0.025511226325936324,4.4227145046440866,0.04906600445240467
949,7.94113445910298,0.025531155886026,4.440646688440043,0.04910274901547589
950,7.97111345236639,0.02555108544611567,4.458300649364715,0.04913949357854711
951,8.000596818078943,0.02557101500620534,4.4756719916584915,0.04917623814161833
952,8.029578208106132,0.025590944566295015,4.492756382203057,0.04921298270468955
953,8.058051366555427,0.025610874126384686,4.509549551906768,0.04924972726776077
954,8.086010131997398,0.025630803686474357,4.526047297075696,0.04928647183083199
955,8.113448439659365,0.02565073324656403,4.542245480769493,0.04932321639390321
956,8.14036032359066,0.025670662806653703,4.558140034141216,0.04935996095697443
957,8.16673991879839,0.025690592366743373,4.573726957760314,0.049396705520045645
958,8.192581463352472,0.025710521926833048,4.589002322917922,0.049433450083116864
959,8.217879300458922,0.02573045148692272,4.603962272913657,0.049470194646188084
960,8.242627880500416,0.02575038104701239,4.618603024323094,0.049506939209259304
961,8.266821763042888,0.025770310607102064,4.6329208682451695,0.049543683772330524
962,8.290455618807242,0.025790240167191735,4.646912171528655,0.049580428335401744
963,8.313524231605147,0.025810169727281406,4.660573377976992,0.049617172898472964
964,8.336022500237888,0.02583009928737108,4.673901009530661,0.049653917461544184
965,8.3579454403572,0.02585002884746075,4.686891667426393,0.049690662024615403
966,8.379288186287287,0.025869958407550426,4.699542033332425,0.04972740658768662
967,8.400045992806879,0.025889887967640097,4.711848870459106,0.04976415115075784
968,8.42021423689056,0.025909817527729768,4.723809024644138,0.04980089571382906
969,8.439788419408307,0.025929747087819442,4.735419425411724,0.04983764027690028
970,8.458764166782426,0.025949676647909113,4.74667708700497,0.0498743848399715
971,8.477137232601011,0.025969606207998784,4.757579109390843,0.04991112940304272
972,8.494903499187032,0.02598953576808846,4.768122679237044,0.049947873966113936
973,8.51205897912223,0.02600946532817813,4.77830507086016,0.049984618529185156
974,8.52859981672506,0.0260293948882678,4.788123647144433,0.050021363092256375
975,8.544522289481822,0.026049324448357475,4.797575860430602,0.050058107655327595
976,8.55982280943025,0.026069254008447146,4.80665925337417,0.050094852218398815
977,8.574497924494862,0.026089183568536817,4.815371459772559,0.050131596781470035
978,8.588544319773288,0.02610911312862649,4.823710205360577,0.050168341344541255
979,8.60195881877292,0.026129042688716162,4.8316733085736745,0.050205085907612475
980,8.614738384597263,0.026148972248805833,4.839258681278465,0.050241830470683695
981,8.626880121081266,0.026168901808895507,4.846464329470021,0.050278575033754914
982,8.638381273875064,0.02618883136898518,4.853288353935456,0.050315319596826134
983,8.649239231475617,0.026208760929074853,4.859728950883333,0.050352064159897354
984,8.659451526205567,0.026228690489164524,4.8657844125384715,0.050388808722968574
985,8.669015835138858,0.026248620049254195,4.87145312770174,0.050425553286039794
986,8.677929980972634,0.02626854960934387,4.876733582274389,0.050462297849111014
987,8.68619193284487,0.02628847916943354,4.881624359746636,0.05049904241218223
988,8.693799807097403,0.02630840872952321,4.886124141650047,0.05053578697525345
989,8.700751867983824,0.026328338289612885,4.89023170797346,0.050572531538324667
990,8.707046528321964,0.026348267849702556,4.893945937542097,0.050609276101395886
991,8.71268235009052,0.026368197409792227,4.897265808359586,0.050646020664467106
992,8.717658044969577,0.026388126969881902,4.9001903979126284,0.050682765227538326
993,8.721972474824687,0.026408056529971573,4.9027188834380615,0.050719509790609546
994,8.725624652134215,0.026427986090061244,4.90485054215209,0.050756254353680766
995,8.72861374035981,0.026447915650150918,4.906584751441504,0.050792998916751986
996,8.73093905425969,0.02646784521024059,4.907920989016676,0.050829743479823206
997,8.732600060144625,0.02648777477033026,4.908858833026224,0.050866488042894425
998,8.73359637607649,0.026507704330419934,4.909397962133159,0.050903232605965645
999,8.733927772009203,0.026527633890509605,4.909538155552456,0.050939977169036865


==> visu/old/tikz_csvs_diagonal_force/hist_5e-08/hist.csv <==
,id,experiment_id,error_l2,error_linfty
0,0,00369,0.018140653148293495,0.03824901580810547
1,1,00389,0.012125911191105843,0.028154611587524414
2,2,00069,0.012580420821905136,0.02761256694793701
3,3,00089,0.012077133171260357,0.028813719749450684
4,4,00029,0.017480850219726562,0.03350496292114258
5,5,00049,0.015475660562515259,0.02852308750152588
6,6,00109,0.004180381074547768,0.010473966598510742
7,7,00349,0.008574705570936203,0.021227478981018066
8,8,00129,0.017348358407616615,0.03637087345123291
9,9,00149,0.004866275005042553,0.014776676893234253
10,10,00169,0.009149197489023209,0.024180948734283447
11,11,00189,0.015936940908432007,0.03375124931335449
12,12,00329,0.023910880088806152,0.03045642375946045
13,13,00009,0.008282517082989216,0.019039928913116455
14,14,00289,0.008700062520802021,0.02377033233642578
15,15,00209,0.011034066788852215,0.02870732545852661
16,16,00229,0.010010910220444202,0.02018439769744873
17,17,00249,0.013112280517816544,0.02602285146713257
18,18,00269,0.013061365112662315,0.02995198965072632
19,19,00309,0.01403137855231762,0.027275919914245605


==> visu/old/tikz_csvs_diagonal_force/hist_5e-08/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid
0,23.17721714464853,0.004180381074547768,8.743627673192265,0.010473966598510742
1,23.30384208283925,0.00420013132381129,8.779644406057704,0.010501769450572398
2,23.430756688595856,0.0042198815730748115,8.815623302464763,0.010529572302634054
3,23.557962881313063,0.0042396318223383335,8.851564618628617,0.010557375154695712
4,23.685462621309384,0.0042593820716018554,8.887468644456732,0.010585178006757368
5,23.81325790869804,0.004279132320865377,8.92333570359216,0.010612980858819024
6,23.9413507822276,0.004298882570128899,8.959166153447697,0.01064078371088068
7,24.069743318092616,0.004318632819392421,8.994960385230941,0.010668586562942338
8,24.198437628714785,0.004338383068655943,9.030718823960251,0.010696389415003994
9,24.327435861495164,0.004358133317919465,9.066441928471512,0.01072419226706565
10,24.45674019753768,0.004377883567182987,9.102130191415748,0.010751995119127306
11,24.58635285034468,0.004397633816446508,9.13778413924753,0.010779797971188963
12,24.716276064484884,0.00441738406571003,9.173404332204163,0.01080760082325062
13,24.846512114234194,0.004437134314973552,9.20899136427567,0.010835403675312275
14,24.977063302190103,0.004456884564237074,9.24454586316553,0.010863206527373931
15,25.1079319578601,0.004476634813500596,9.280068490242204,0.010891009379435587
16,25.239120436224624,0.004496385062764118,9.315559940481362,0.010918812231497245
17,25.370631116275334,0.00451613531202764,9.351020942398907,0.010946615083558901
18,25.502466399529027,0.004535885561291162,9.386452257974788,0.010974417935620557
19,25.63462870851811,0.004555635810554684,9.421854682567504,0.011002220787682213
20,25.767120485257955,0.004575386059818206,9.457229044819421,0.011030023639743869
21,25.899944189692164,0.004595136309081728,9.49257620655287,0.011057826491805527
22,26.033102298115963,0.00461488655834525,9.527897062657042,0.011085629343867183
23,26.16659730157876,0.004634636807608772,9.563192540965671,0.011113432195928839
24,26.30043170426638,0.004654387056872294,9.598463602125568,0.011141235047990495
25,26.434608021863752,0.0046741373061358156,9.633711239455996,0.011169037900052152
26,26.5691287798987,0.0046938875553993375,9.668936478798944,0.011196840752113808
27,26.7039965120676,0.0047136378046628595,9.704140378360272,0.011224643604175464
28,26.839213758543735,0.004733388053926381,9.739324028541807,0.01125244645623712
29,26.97478306426884,0.0047531383031899025,9.774488551764424,0.011280249308298778
30,27.110706977229007,0.0047728885524534245,9.80963510228208,0.011308052160360434
31,27.2469880467153,0.004792638801716946,9.844764865986969,0.01133585501242209
32,27.383628821570152,0.004812389050980468,9.879879060205692,0.011363657864483746
33,27.520631848420297,0.00483213930024399,9.914978933486582,0.011391460716545402
34,27.657999669896903,0.004851889549507512,9.950065765378223,0.01141926356860706
35,27.79573482284391,0.004871639798771034,9.985140866199151,0.011447066420668716
36,27.933839836515304,0.004891390048034556,10.020205576798915,0.011474869272730372
37,28.072317230762106,0.004911140297298078,10.055261268310366,0.011502672124792028
38,28.211169514210123,0.0049308905465616,10.090309341893434,0.011530474976853685
39,28.350399182429,0.004950640795825122,10.125351228470308,0.011558277828915341
40,28.490008716093783,0.004970391045088644,10.160388388452153,0.011586080680976997
41,28.630000579139594,0.004990141294352166,10.19542231145742,0.011613883533038653
42,28.77037721691035,0.005009891543615688,10.230454516021792,0.011641686385100311
43,28.91114105430258,0.00502964179287921,10.265486549299872,0.011669489237161967
44,29.0522944939049,0.005049392042142732,10.300519986758657,0.011697292089223623
45,29.19383991413433,0.005069142291406254,10.335556431862921,0.011725094941285279
46,29.33577966737023,0.005088892540669776,10.370597515752541,0.011752897793346935
47,29.478116078086646,0.005108642789933298,10.40564489691184,0.011780700645408593
48,29.620851440984225,0.00512839303919682,10.440700260831084,0.011808503497470249
49,29.763988019122316,0.0051481432884603415,10.475765319660235,0.011836306349531905
50,29.907528042052345,0.0051678935377238635,10.510841811854903,0.01186410920159356
51,30.05147370395331,0.0051876437869873854,10.545931501814806,0.011891912053655217
52,30.19582716177034,0.0052073940362509065,10.581036179514639,0.011919714905716874
53,30.340590533357148,0.0052271442855144285,10.616157660127609,0.01194751775777853
54,30.485765895623345,0.00524689453477795,10.651297783641581,0.011975320609840186
55,30.631355282687593,0.005266644784041472,10.68645841446813,0.012003123461901844
56,30.77736068403724,0.005286395033304994,10.721641441044333,0.0120309263139635
57,30.92378404269577,0.005306145282568516,10.756848775427754,0.012058729166025156
58,31.070627253398506,0.005325895531832038,10.792082352884389,0.012086532018086812
59,31.217892160777893,0.00534564578109556,10.827344131469946,0.012114334870148468
60,31.365580557558804,0.005365396030359082,10.862636091604404,0.012142137722210126
61,31.513694182765335,0.005385146279622604,10.897960235640088,0.012169940574271782
62,31.662234719939345,0.005404896528886126,10.933318587423273,0.012197743426333438
63,31.811203795372155,0.005424646778149648,10.968713191849522,0.012225546278395094
64,31.960602976350007,0.00544439702741317,11.004146114412867,0.01225334913045675
65,32.11043376941421,0.005464147276676692,11.039619440748895,0.012281151982518407
66,32.26069761863681,0.005483897525940214,11.075135276171949,0.012308954834580063
67,32.41139590391283,0.005503647775203735,11.110695745206542,0.01233675768664172
68,32.56252993926971,0.005523398024467257,11.146302991113096,0.012364560538703375
69,32.71410097119479,0.005543148273730779,11.181959175408162,0.012392363390765033
70,32.866110176981984,0.005562898522994301,11.217666477379282,0.01242016624282669
71,33.01855866309802,0.005582648772257823,11.253427093594551,0.012447969094888345
72,33.17144746356942,0.005602399021521345,11.289243237407145,0.012475771946950001
73,33.32477753839103,0.005622149270784867,11.32511713845481,0.012503574799011659
74,33.478549771956466,0.005641899520048389,11.36105104215458,0.012531377651073315
75,33.632764971511875,0.0056616497693119106,11.397047209192813,0.01255918050313497
76,33.78742386563334,0.0056814000185754325,11.43310791501068,0.012586983355196627
77,33.94252710272897,0.0057011502678389545,11.469235449285321,0.012614786207258283
78,34.09807524956609,0.005720900517102476,11.505432115406727,0.01264258905931994
79,34.25406878982477,0.005740650766365998,11.541700229950592,0.012670391911381597
80,34.410508122677925,0.00576040101562952,11.578042122147217,0.012698194763443253
81,34.56739356139903,0.005780151264893042,11.61446013334669,0.012725997615504909
82,34.72472533199801,0.005799901514156564,11.650956616480448,0.012753800467566564
83,34.882503571885934,0.005819651763420086,11.68753393551938,0.012781603319628222
84,35.04072832856948,0.005839402012683608,11.72419446492869,0.012809406171689878
85,35.199399558375355,0.00585915226194713,11.760940589119617,0.012837209023751534
86,35.35851712520577,0.005878902511210652,11.7977747018982,0.012865011875813192
87,35.518080799325276,0.005898652760474174,11.834699205911278,0.012892814727874848
88,35.678090256179786,0.005918403009737696,11.87171651208987,0.012920617579936504
89,35.83854507524814,0.005938153259001218,11.908829039090083,0.01294842043199816
90,35.99944473892709,0.00595790350826474,11.946039212731757,0.012976223284059816
91,36.160788631449904,0.005977653757528262,11.983349465434998,0.013004026136121474
92,36.322576037839475,0.005997404006791783,12.020762235654763,0.01303182898818313
93,36.484806142896225,0.006017154256055305,12.058279967313732,0.013059631840244786
94,36.64747803022132,0.006036904505318827,12.095905109233493,0.013087434692306442
95,36.81059068127586,0.006056654754582349,12.133640114564425,0.013115237544368098
96,36.97414297447623,0.006076405003845871,12.171487440214255,0.013143040396429755
97,37.13813368432636,0.006096155253109393,12.209449546275618,0.013170843248491411
98,37.30256148058703,0.006115905502372915,12.247528895452707,0.013198646100553067
99,37.46742492748276,0.0061356557516364365,12.285727952487214,0.013226448952614725
100,37.63272248294689,0.0061554060008999585,12.32404918358378,0.013254251804676381
101,37.79845249790456,0.00617515625016348,12.362495055835078,0.013282054656738037
102,37.96461321559482,0.006194906499427002,12.401068036646768,0.013309857508799693
103,38.131202770931374,0.006214656748690524,12.43977059316242,0.013337660360861349
104,38.29821918990288,0.006234406997954045,12.47860519168873,0.013365463212923007
105,38.465660389012676,0.006254157247217567,12.517574297121037,0.013393266064984663
106,38.633524174758264,0.006273907496481089,12.556680372369485,0.013421068917046319
107,38.80180824315111,0.006293657745744611,12.595925877785904,0.013448871769107975
108,38.97051017927648,0.006313407995008133,12.63531327059166,0.01347667462116963
109,39.13962745689391,0.006333158244271655,12.674845004306599,0.013504477473231288
110,39.30915743807823,0.006352908493535177,12.714523528179384,0.013532280325292944
111,39.4790973729014,0.006372658742798699,12.754351286619213,0.0135600831773546
112,39.64944439915536,0.006392408992062221,12.794330718629356,0.013587886029416258
113,39.82019554211572,0.006412159241325743,12.834464257242463,0.013615688881477912
114,39.99134771434676,0.006431909490589265,12.874754328957996,0.01364349173353957
115,40.16289771554751,0.006451659739852787,12.915203353181877,0.013671294585601226
116,40.33484223243901,0.006471409989116309,12.955813741668576,0.013699097437662882
117,40.507177838692876,0.006491160238379831,12.99658789796582,0.01372690028972454
118,40.67990099490098,0.006510910487643353,13.037528216862105,0.013754703141786196
119,40.85300804858646,0.006530660736906875,13.078637083837219,0.013782505993847852
120,41.02649523425576,0.006550410986170397,13.119916874515884,0.013810308845909508
121,41.20035867349183,0.006570161235433919,13.161369954124837,0.013838111697971164
122,41.37459437508816,0.0065899114846974405,13.202998676953401,0.013865914550032821
123,41.549198235223905,0.0066096617339609625,13.244805385817813,0.013893717402094477
124,41.724166037679495,0.0066294119832244845,13.286792411529438,0.013921520254156133
125,41.89949345409299,0.006649162232488006,13.328962072367146,0.01394932310621779
126,42.0751760442567,0.006668912481751528,13.37131667355387,0.013977125958279445
127,42.251209256454096,0.00668866273101505,13.413858506737721,0.014004928810341103
128,42.427588427836525,0.006708412980278572,13.456589849477687,0.014032731662402759
129,42.60430878483982,0.006728163229542094,13.49951296473418,0.014060534514464415
130,42.781365443640254,0.006747913478805616,13.542630100364594,0.014088337366526073
131,42.958753410649656,0.006767663728069138,13.58594348862399,0.014116140218587729
132,43.13646758304946,0.00678741397733266,13.629455345671227,0.014143943070649385
133,43.31450274936315,0.006807164226596181,13.673167871080542,0.01417174592271104
134,43.492853590067035,0.006826914475859703,13.717083247358904,0.014199548774772697
135,43.6715146782388,0.006846664725123225,13.761203639469203,0.014227351626834354
136,43.850480480243405,0.006866414974386747,13.805531194359517,0.01425515447889601
137,44.02974535645611,0.006886165223650269,13.850068040498618,0.014282957330957666
138,44.20930356202211,0.006905915472913791,13.894816287417834,0.014310760183019322
139,44.389149247652256,0.006925665722177313,13.939778025259528,0.014338563035080978
140,44.56927646045457,0.006945415971440835,13.984955324332248,0.014366365887142636
141,44.749679144800865,0.006965166220704357,14.03035023467281,0.014394168739204292
142,44.93035114322828,0.006984916469967879,14.075964785615446,0.014421971591265948
143,45.111286197374824,0.0070046667192314,14.121800985368143,0.014449774443327606
144,45.29247794894883,0.007024416968494922,14.167860820596363,0.01447757729538926
145,45.473919940731264,0.007044167217758444,14.214146256014324,0.014505380147450918
146,45.65560561761097,0.007063917467021966,14.260659233983947,0.014533182999512574
147,45.83752832765163,0.007083667716285488,14.307401674121666,0.01456098585157423
148,46.019681323190284,0.0071034179655490096,14.354375472913201,0.014588788703635888
149,46.20205776196662,0.0071231682148125315,14.401582503336511,0.014616591555697543
150,46.38465070828238,0.0071429184640760535,14.449024614493045,0.0146443944077592
151,46.56745313419048,0.007162668713339575,14.496703631247355,0.014672197259820855
152,46.75045792071294,0.007182418962603097,14.544621353875396,0.014700000111882511
153,46.93365785908692,0.007202169211866619,14.592779557721443,0.01472780296394417
154,47.11704565203856,0.007221919461130141,14.641179992863908,0.014755605816005825
155,47.3006139150836,0.007241669710393663,14.68982438379017,0.014783408668067481
156,47.484355177854034,0.007261419959657185,14.73871442908042,0.014811211520129139
157,47.668261885450555,0.007281170208920707,14.7878518011009,0.014839014372190793
158,47.85232639981941,0.007300920458184229,14.837238145706383,0.01486681722425245
159,48.03654100115359,0.007320670707447751,14.886875081952226,0.014894620076314107
160,48.22089788931703,0.007340420956711273,14.936764201815995,0.014922422928375763
161,48.4053891852916,0.007360171205974795,14.986907069928856,0.01495022578043742
162,48.59000693264558,0.007379921455238317,15.03730522331677,0.014978028632499075
163,48.77474309902356,0.007399671704501839,15.087960171151693,0.015005831484560733
164,48.95958957765614,0.007419421953765361,15.138873394512775,0.015033634336622389
165,49.144538188889506,0.007439172203028883,15.190046346157798,0.015061437188684045
166,49.32958068173328,0.007458922452292405,15.241480450304817,0.015089240040745702
167,49.514708735426744,0.007478672701555927,15.29317710242417,0.015117042892807358
168,49.69991396102167,0.007498422950819449,15.345137669041014,0.015144845744869014
169,49.88518790298184,0.0075181732000829705,15.397363487548278,0.015172648596930672
170,50.07052204079777,0.0075379234493464925,15.449855866030386,0.015200451448992326
171,50.25590779061637,0.0075576736986100145,15.502616083097603,0.015228254301053984
172,50.44133650688426,0.007577423947873536,15.555645387731182,0.01525605715311564
173,50.62679948400429,0.0075971741971370575,15.60894499913941,0.015283860005177296
174,50.81228795800422,0.0076169244464005794,15.662516106624576,0.015311662857238954
175,50.99779310821692,0.007636674695664101,15.716359869460902,0.015339465709300608
176,51.18330605897102,0.007656424944927623,15.770477416783633,0.015367268561362266
177,51.36881788129157,0.007676175194191145,15.824869847489142,0.015395071413423922
178,51.55431959460943,0.007695925443454667,15.879538230146274,0.015422874265485578
179,51.739802168479066,0.007715675692718189,15.934483602918935,0.015450677117547235
180,51.92525652430343,0.007735425941981711,15.989706973499873,0.015478479969608891
181,52.11067353706562,0.007755176191245233,16.04520931905589,0.015506282821670547
182,52.29604403706602,0.007774926440508755,16.100991586184293,0.015534085673732203
183,52.481358811664514,0.007794676689772276,16.1570546908808,0.01556188852579386
184,52.66660860702677,0.007814426939035798,16.213399518518838,0.015589691377855517
185,52.851784129873714,0.00783417718829932,16.270026923840245,0.015617494229917173
186,53.03687604923367,0.007853927437562842,16.32693773095753,0.01564529708197883
187,53.221874998196036,0.007873677686826364,16.384132733367416,0.015673099934040487
188,53.406771575666134,0.007893427936089886,16.441612693976094,0.01570090278610214
189,53.59155634811991,0.007913178185353408,16.49937834513575,0.0157287056381638
190,53.77621985135821,0.00793292843461693,16.557430388692687,0.015756508490225453
191,53.96075259225971,0.007952678683880452,16.615769496046934,0.01578431134228711
192,54.1451450505314,0.007972428933143974,16.674396308223262,0.01581211419434877
193,54.32938768045653,0.007992179182407496,16.733311435953656,0.015839917046410423
194,54.51347091263865,0.008011929431671018,16.792515459771316,0.01586771989847208
195,54.69738515574147,0.00803167968093454,16.852008930115918,0.015895522750533735
196,54.88112079822347,0.008051429930198062,16.91179236745043,0.015923325602595392
197,55.064668210066735,0.008071180179461583,16.971866262389074,0.01595112845465705
198,55.24801774449939,0.008090930428725105,17.032231075836766,0.015978931306718708
199,55.431159739710644,0.008110680677988627,17.092887239139724,0.016006734158780362
200,55.61408452055812,0.00813043092725215,17.15383515424735,0.01603453701084202
201,55.796782400266515,0.008150181176515671,17.215075193885156,0.016062339862903674
202,55.9792436821171,0.008169931425779193,17.27660770173893,0.01609014271496533
203,56.161458661127355,0.008189681675042715,17.338432992649828,0.01611794556702699
204,56.343417625720114,0.008209431924306237,17.400551352820454,0.016145748419088644
205,56.52511085938156,0.008229182173569759,17.462963040031866,0.0161735512711503
206,56.7065286423076,0.008248932422833281,17.525668283871262,0.016201354123211956
207,56.8876612530379,0.008268682672096801,17.588667285970626,0.016229156975273613
208,57.06849897007687,0.008288432921360323,17.65196022025565,0.01625695982733527
209,57.24903207350153,0.008308183170623845,17.715547233205495,0.016284762679396925
210,57.42925084655506,0.008327933419887367,17.779428444122843,0.016312565531458583
211,57.60914557722606,0.008347683669150889,17.843603945414262,0.016340368383520237
212,57.78870655981266,0.008367433918414411,17.908073802880807,0.016368171235581895
213,57.967924096470966,0.008387184167677933,17.972838056018677,0.016395974087643553
214,58.14678849874779,0.008406934416941455,18.037896718329872,0.016423776939705207
215,58.32529008909652,0.008426684666204977,18.10324977764272,0.016451579791766865
216,58.503419202376335,0.008446434915468499,18.168897196441954,0.01647938264382852
217,58.68116618733376,0.00846618516473202,18.23483891220855,0.016507185495890177
218,58.858521408066565,0.008485935413995543,18.301074837768823,0.016534988347951834
219,59.035475245469506,0.008505685663259065,18.367604861652925,0.01656279120001349
220,59.21201809866127,0.008525435912522587,18.434428848462353,0.016590594052075146
221,59.388140386392536,0.008545186161786109,18.501546639246428,0.0166183969041368
222,59.563832548434746,0.00856493641104963,18.568958051887673,0.01664619975619846
223,59.73908504694924,0.008584686660313152,18.636662881495617,0.016674002608260116
224,59.91388836783628,0.008604436909576674,18.704660900809248,0.016701805460321774
225,60.08823302206381,0.008624187158840196,18.77295186060755,0.016729608312383428
226,60.26210954697594,0.008643937408103718,18.84153549012833,0.016757411164445082
227,60.43550850758015,0.00866368765736724,18.91041149749468,0.01678521401650674
228,60.60842049781382,0.008683437906630762,18.97957957014935,0.016813016868568398
229,60.78083614178922,0.008703188155894284,19.049039375296477,0.016840819720630056
230,60.952746095017204,0.008722938405157806,19.118790560350707,0.01686862257269171
231,61.124141045608965,0.008742688654421328,19.188832753393324,0.016896425424753368
232,61.29501171545608,0.00876243890368485,19.259165563635264,0.016924228276815022
233,61.46534886138854,0.008782189152948372,19.329788581886785,0.01695203112887668
234,61.63514327631063,0.008801939402211894,19.400701381033574,0.016979833980938337
235,61.80438579031427,0.008821689651475416,19.47190351651899,0.01700763683299999
236,61.97306727177036,0.008841439900738938,19.54339452683235,0.01703543968506165
237,62.141178628397384,0.00886119015000246,19.615173934002872,0.017063242537123303
238,62.308710808307616,0.008880940399265982,19.687241244099177,0.01709104538918496
239,62.475654801030615,0.008900690648529504,19.759595947733892,0.01711884824124662
240,62.642001638514216,0.008920440897793026,19.832237520573408,0.017146651093308273
241,62.807742396102874,0.008940191147056548,19.905165423852296,0.01717445394536993
242,62.9728681934933,0.00895994139632007,19.978379104892102,0.017202256797431585
243,63.13737019566757,0.008979691645583592,20.051877997624555,0.017230059649493243
244,63.301239613803595,0.008999441894847113,20.125661523118538,0.0172578625015549
245,63.4644677061632,0.009019192144110635,20.19972909011087,0.017285665353616555
246,63.62704577895754,0.009038942393374157,20.27408009554038,0.017313468205678213
247,63.78896518719035,0.00905869264263768,20.348713925085157,0.017341271057739867
248,63.95021733547876,0.009078442891901201,20.423629953702704,0.017369073909801525
249,64.11079367885218,0.009098193141164723,20.498827546172528,0.017396876761863182
250,64.27068572352883,0.009117943390428245,20.574306057641078,0.017424679613924837
251,64.42988502767086,0.009137693639691767,20.650064834168706,0.017452482465986494
252,64.58838320211736,0.009157443888955289,20.726103213278158,0.01748028531804815
253,64.74617191109586,0.009177194138218811,20.80242052450469,0.017508088170109806
254,64.90324287291287,0.009196944387482333,20.87901608994706,0.017535891022171464
255,65.05958786062293,0.009216694636745855,20.955889224819362,0.01756369387423312
256,65.21519870267677,0.009236444886009377,21.033039238003475,0.017591496726294776
257,65.37006728354896,0.009256195135272899,21.110465432601508,0.01761929957835643
258,65.52418554434497,0.00927594538453642,21.188167106488223,0.017647102430418088
259,65.67754548338809,0.009295695633799943,21.26614355286294,0.017674905282479746
260,65.83013915678647,0.009315445883063465,21.344394060800713,0.017702708134541403
261,65.9819586789805,0.009335196132326987,21.422917915802472,0.017730510986603058
262,66.13299622327082,0.009354946381590509,21.50171440034364,0.017758313838664715
263,66.28324402232738,0.00937469663085403,21.58078279442116,0.01778611669072637
264,66.43269436867963,0.009394446880117552,21.660122376098464,0.017813919542788027
265,66.58133961518858,0.009414197129381074,21.739732422047922,0.017841722394849685
266,66.72917217550044,0.009433947378644595,21.81961220809082,0.01786952524691134
267,66.87618452448285,0.009453697627908117,21.89976100973417,0.017897328098972997
268,67.02236919864357,0.009473447877171639,21.980178102704276,0.01792513095103465
269,67.16771879653231,0.00949319812643516,22.060862763476507,0.01795293380309631
270,67.31222597912574,0.009512948375698682,22.14181426980118,0.017980736655157967
271,67.45588347019638,0.009532698624962204,22.22303190122505,0.01800853950721962
272,67.59868405666563,0.009552448874225726,22.304514939608183,0.01803634235928128
273,67.74062058894133,0.009572199123489248,22.386262669635755,0.018064145211342933
274,67.88168598124,0.00959194937275277,22.468274379324626,0.01809194806340459
275,68.02187321189483,0.009611699622016292,22.55054936052422,0.01811975091546625
276,68.16117532364899,0.009631449871279814,22.633086909411336,0.018147553767527903
277,68.29958542393538,0.009651200120543336,22.71588632697884,0.01817535661958956
278,68.43709668514278,0.009670950369806858,22.798946919517448,0.018203159471651215
279,68.57370234486905,0.00969070061907038,22.88226799909083,0.018230962323712872
280,68.70939570616174,0.009710450868333902,22.965848884003123,0.01825876517577453
281,68.84417013774663,0.009730201117597424,23.049688899258996,0.018286568027836188
282,68.97801907424422,0.009749951366860946,23.133787377015704,0.018314370879897842
283,69.11093601637546,0.009769701616124468,23.218143657026882,0.018342173731959496
284,69.24291453115613,0.00978945186538799,23.302757087077662,0.018369976584021154
285,69.37394825208118,0.009809202114651512,23.387627023410893,0.018397779436082812
286,69.50403087929867,0.009828952363915032,23.47275283114415,0.01842558228814447
287,69.63315617977469,0.009848702613178554,23.558133884677144,0.018453385140206124
288,69.76131798744872,0.009868452862442076,23.643769568089205,0.018481187992267778
289,69.88851020338059,0.009888203111705598,23.72965927552665,0.018508990844329436
290,70.01472679588908,0.00990795336096912,23.815802411579515,0.018536793696391093
291,70.1399618006828,0.009927703610232642,23.902198391647605,0.01856459654845275
292,70.26420932098361,0.009947453859496164,23.98884664229527,0.018592399400514405
293,70.38746352764322,0.009967204108759686,24.075746601594876,0.01862020225257606
294,70.50971865925324,0.009986954358023208,24.162897719458503,0.018648005104637717
295,70.63096902224893,0.01000670460728673,24.2502994579575,0.018675807956699375
296,70.75120899100779,0.010026454856550251,24.33795129162987,0.018703610808761033
297,70.87043300794222,0.010046205105813773,24.425852707774947,0.018731413660822687
298,70.98863558358798,0.010065955355077295,24.514003206735268,0.018759216512884345
299,71.1058112966877,0.010085705604340817,24.602402302165075,0.018787019364946
300,71.22195479427066,0.01010545585360434,24.691049521285553,0.018814822217007657
301,71.33706079172883,0.010125206102867861,24.77994440512617,0.018842625069069315
302,71.45112407288954,0.010144956352131383,24.86908650875215,0.01887042792113097
303,71.56413949008545,0.010164706601394905,24.958475401477596,0.018898230773192626
304,71.67610196422183,0.010184456850658427,25.048110667063973,0.01892603362525428
305,71.78700648484185,0.010204207099921949,25.13799190390409,0.01895383647731594
306,71.89684811018998,0.010223957349185471,25.22811872519075,0.018981639329377596
307,72.00562196727383,0.010243707598448993,25.318490759070222,0.019009442181439254
308,72.11332325192515,0.010263457847712515,25.409107648780257,0.019037245033500908
309,72.21994722886004,0.010283208096976037,25.49996905277227,0.019065047885562562
310,72.32548923173816,0.010302958346239559,25.59107464481755,0.01909285073762422
311,72.4299446632227,0.01032270859550308,25.682424114097245,0.019120653589685878
312,72.53330899503972,0.010342458844766603,25.774017165275907,0.019148456441747536
313,72.63557776803833,0.010362209094030125,25.86585351855856,0.01917625929380919
314,72.73674659225148,0.010381959343293647,25.95793290973065,0.019204062145870844
315,72.83681114695781,0.010401709592557169,26.05025509018122,0.019231864997932502
316,72.93576718074476,0.01042145984182069,26.142819826908685,0.01925966784999416
317,73.03361051157295,0.010441210091084212,26.235626902509313,0.019287470702055817
318,73.13033702684271,0.010460960340347734,26.328676115147992,0.01931527355411747
319,73.22594268346211,0.010480710589611256,26.421967278511435,0.019343076406179126
320,73.32042350791765,0.010500460838874778,26.51550022174323,0.019370879258240783
321,73.41377559634675,0.0105202110881383,26.60927478936102,0.01939868211030244
322,73.50599511461336,0.010539961337401822,26.703290841155287,0.0194264849623641
323,73.5970782983858,0.010559711586665344,26.797548252069934,0.019454287814425753
324,73.68702145321785,0.010579461835928866,26.892046912064313,0.019482090666487407
325,73.77582095463268,0.010599212085192388,26.986786725956605,0.019509893518549065
326,73.86347324821,0.01061896233445591,27.081767613248438,0.019537696370610723
327,73.94997484967645,0.010638712583719432,27.1769895079308,0.01956549922267238
328,74.03532234499947,0.010658462832982954,27.272452358270836,0.019593302074734035
329,74.11951239048454,0.010678213082246476,27.36815612657986,0.019621104926795693
330,74.20254171287606,0.010697963331509998,27.464100788961908,0.019648907778857347
331,74.28440710946191,0.01071771358077352,27.560286335043426,0.019676710630919005
332,74.36510544818142,0.010737463830037042,27.656712767683526,0.019704513482980662
333,74.44463366773753,0.010757214079300564,27.753380102664973,0.019732316335042317
334,74.52298877771219,0.010776964328564086,27.850288368365852,0.019760119187103974
335,74.60016785868585,0.010796714577827608,27.947437605411736,0.01978792203916563
336,74.67616806236053,0.01081646482709113,28.044827866308623,0.019815724891227286
337,74.75098661168674,0.010836215076354652,28.142459215056178,0.019843527743288944
338,74.82462080099393,0.010855965325618173,28.240331726741697,0.0198713305953506
339,74.89706799612483,0.010875715574881695,28.338445487114555,0.019899133447412256
340,74.96832563457316,0.010895465824145217,28.436800592141253,0.01992693629947391
341,75.03839122562489,0.01091521607340874,28.535397147540937,0.019954739151535568
342,75.10726235050312,0.010934966322672261,28.634235268301534,0.019982542003597226
343,75.17493666251612,0.010954716571935783,28.7333150781766,0.020010344855658883
344,75.24141188720849,0.010974466821199305,28.83263670916281,0.020038147707720538
345,75.30668582251579,0.010994217070462825,28.932200300958083,0.020065950559782192
346,75.37075633892165,0.011013967319726347,29.032006000400695,0.02009375341184385
347,75.433621379618,0.01103371756898987,29.132053960889014,0.020121556263905507
348,75.49527896066785,0.011053467818253391,29.23234434178248,0.020149359115967165
349,75.55572717117037,0.011073218067516913,29.332877307783384,0.02017716196802882
350,75.61496417342858,0.011092968316780435,29.4336530283,0.020204964820090474
351,75.67298820311849,0.011112718566043957,29.534671676790946,0.02023276767215213
352,75.72979756946086,0.011132468815307479,29.63593343009077,0.02026057052421379
353,75.78539065539387,0.011152219064571001,29.73743846771739,0.020288373376275447
354,75.83976591774751,0.011171969313834523,29.839186971160895,0.0203161762283371
355,75.89292188741908,0.011191719563098045,29.94117912315453,0.020343979080398755
356,75.94485716954922,0.011211469812361567,30.043415106927363,0.020371781932460413
357,75.99557044369912,0.011231220061625089,30.14589510543928,0.02039958478452207
358,76.04506046402733,0.01125097031088861,30.248619300598353,0.02042738763658373
359,76.09332605946706,0.011270720560152133,30.3515878724608,0.020455190488645383
360,76.14036613390292,0.011290470809415655,30.454800998413663,0.02048299334070704
361,76.18617966634719,0.011310221058679177,30.558258852340398,0.020510796192768695
362,76.23076571111491,0.011329971307942699,30.66196160376986,0.020538599044830352
363,76.27412339799803,0.01134972155720622,30.765909417008654,0.02056640189689201
364,76.3162519324375,0.011369471806469742,30.87010245025701,0.020594204748953664
365,76.35715059569375,0.011389222055733263,30.974540854709012,0.020622007601015322
366,76.39681874501466,0.011408972304996785,31.07922477363658,0.020649810453076976
367,76.43525581380081,0.011428722554260307,31.184154341458342,0.020677613305138634
368,76.47246131176769,0.011448472803523829,31.289329682792978,0.020705416157200292
369,76.50843482510446,0.01146822305278735,31.394750911497855,0.02073321900926195
370,76.54317601662876,0.011487973302050872,31.500418129692957,0.020761021861323604
371,76.57668462593747,0.011507723551314394,31.606331426770502,0.020788824713385258
372,76.60896046955256,0.011527473800577916,31.71249087839062,0.020816627565446916
373,76.64000344106213,0.011547224049841438,31.818896545463293,0.020844430417508573
374,76.66981351125582,0.01156697429910496,31.925548473117143,0.02087223326957023
375,76.69839072825445,0.011586724548368482,32.032446689655146,0.020900036121631885
376,76.7257352176332,0.011606474797632004,32.139591205497794,0.02092783897369354
377,76.7518471825384,0.011626225046895526,32.246982012114074,0.020955641825755197
378,76.7767269037967,0.011645975296159048,32.354619080940545,0.020983444677816855
379,76.80037474001716,0.01166572554542257,32.462502362289015,0.021011247529878513
380,76.82279112768498,0.011685475794686092,32.57063178424312,0.021039050381940167
381,76.84397658124686,0.011705226043949614,32.67900725154432,0.02106685323400182
382,76.86393169318777,0.011724976293213136,32.78762864446769,0.02109465608606348
383,76.88265713409787,0.011744726542476658,32.89649581768768,0.021122458938125137
384,76.90015365273028,0.01176447679174018,33.00560859913479,0.021150261790186795
385,76.91642207604824,0.011784227041003702,33.11496678884312,0.02117806464224845
386,76.93146330926186,0.011803977290267224,33.22457015778956,0.021205867494310103
387,76.9452783358538,0.011823727539530746,33.334418446724804,0.02123367034637176
388,76.9578682175934,0.011843477788794268,33.44451136499681,0.02126147319843342
389,76.96923409453902,0.01186322803805779,33.55484858936738,0.021289276050495076
390,76.97937718502787,0.011882978287321311,33.665429762821724,0.02131707890255673
391,76.98829878565334,0.011902728536584833,33.77625449337231,0.021344881754618388
392,76.99600027122882,0.011922478785848355,33.88732235285667,0.021372684606680042
393,77.00248309473814,0.011942229035111877,33.99863287573047,0.0214004874587417
394,77.00774878727199,0.0119619792843754,34.11018555785551,0.021428290310803358
395,77.0117989579498,0.011981729533638921,34.22197985528387,0.021456093162865012
396,77.01463529382681,0.012001479782902443,34.334015183038446,0.02148389601492667
397,77.01625955978598,0.012021230032165965,34.446290913890245,0.021511698866988324
398,77.01667359841434,0.012040980281429487,34.55880637713325,0.021539501719049982
399,77.01587932986307,0.012060730530693009,34.67156085735719,0.02156730457111164
400,77.01387875169141,0.012080480779956531,34.78455359321888,0.021595107423173297
401,77.01067393869374,0.012100231029220053,34.89778377621262,0.02162291027523495
402,77.00626704270967,0.012119981278483575,35.0112505494402,0.021650713127296606
403,77.00066029241628,0.012139731527747097,35.12495300638109,0.021678515979358264
404,76.99385599310307,0.012159481777010619,35.2388901896634,0.02170631883141992
405,76.98585652642817,0.01217923202627414,35.35306108983605,0.02173412168348158
406,76.97666435015658,0.012198982275537663,35.46746464414291,0.021761924535543233
407,76.96628199787924,0.012218732524801185,35.58209973529942,0.021789727387604887
408,76.95471207871309,0.012238482774064707,35.696965190272174,0.021817530239666545
409,76.94195727698181,0.012258233023328229,35.81205977906203,0.021845333091728203
410,76.92802035187664,0.01227798327259175,35.92738221349158,0.02187313594378986
411,76.91290413709756,0.012297733521855272,36.04293114599734,0.021900938795851515
412,76.8966115404738,0.012317483771118794,36.15870516842733,0.02192874164791317
413,76.8791455435642,0.012337234020382316,36.274702810844595,0.021956544499974827
414,76.86050920123678,0.012356984269645837,36.39092254033722,0.021984347352036485
415,76.84070564122712,0.012376734518909359,36.50736275983567,0.022012150204098142
416,76.819738063676,0.01239648476817288,36.624021806937805,0.022039953056159797
417,76.79760974064524,0.012416235017436402,36.74089795274227,0.02206775590822145
418,76.77432401561222,0.012435985266699924,36.857989400690755,0.02209555876028311
419,76.7498843029428,0.012455735515963446,36.97529428542003,0.022123361612344766
420,76.72429408734206,0.012475485765226968,37.09281067162396,0.022151164464406424
421,76.69755692328319,0.01249523601449049,37.21053655292638,0.022178967316468078
422,76.66967643441433,0.012514986263754012,37.328469850765366,0.022206770168529736
423,76.64065631294307,0.012534736513017534,37.446608413289475,0.02223457302059139
424,76.61050031899849,0.012554486762281056,37.564950014266564,0.022262375872653048
425,76.57921227997099,0.012574237011544578,37.683492352005814,0.022290178724714706
426,76.54679608982958,0.0125939872608081,37.80223304829349,0.022317981576776363
427,76.5132557084165,0.012613737510071622,37.92116964734331,0.022345784428838018
428,76.4785951607193,0.012633487759335144,38.040299614761516,0.022373587280899672
429,76.44281853612071,0.012653238008598666,38.159620336527844,0.02240139013296133
430,76.40592998762533,0.012672988257862188,38.27912911799236,0.022429192985022987
431,76.36793373106434,0.01269273850712571,38.39882318288943,0.022456995837084645
432,76.32883404427722,0.012712488756389232,38.518699672368825,0.0224847986891463
433,76.28863526627133,0.012732239005652754,38.6387556440449,0.022512601541207954
434,76.24734179635907,0.012751989254916276,38.75898807106434,0.02254040439326961
435,76.20495809327248,0.012771739504179798,38.879393841192936,0.02256820724533127
436,76.16148867425606,0.01279148975344332,38.99996975592221,0.022596010097392927
437,76.11693811413701,0.012811240002706841,39.120712529596275,0.02262381294945458
438,76.07131104437411,0.012830990251970363,39.24161878855951,0.022651615801516235
439,76.02461215208437,0.012850740501233885,39.36268507032582,0.022679418653577893
440,75.97684617904825,0.012870490750497407,39.483907822769645,0.02270722150563955
441,75.92801792069355,0.01289024099976093,39.60528340333967,0.02273502435770121
442,75.87813222505817,0.012909991249024451,39.72680807829561,0.022762827209762863
443,75.82719399173148,0.012929741498287973,39.848478021968745,0.022790630061824517
444,75.77520817077558,0.012949491747551495,39.97028931604627,0.022818432913886175
445,75.72217976162585,0.012969241996815017,40.09223794888075,0.022846235765947832
446,75.66811381197112,0.012988992246078539,40.21431981482467,0.02287403861800949
447,75.61301541661436,0.013008742495342061,40.33653071359064,0.022901841470071144
448,75.55688971631362,0.013028492744605583,40.458866349637994,0.022929644322132802
449,75.49974189660382,0.013048242993869105,40.58132233158609,0.022957447174194456
450,75.44157718659972,0.013067993243132627,40.70389417165502,0.022985250026256114
451,75.38240085778025,0.013087743492396149,40.82657728513376,0.023013052878317772
452,75.322218222755,0.01310749374165967,40.94936698987692,0.023040855730379426
453,75.2610346340128,0.013127243990923191,41.07225850583,0.023068658582441084
454,75.19885548265313,0.013146994240186713,41.19524695458387,0.023096461434502738
455,75.1356861971007,0.013166744489450235,41.31832735895887,0.023124264286564396
456,75.07153224180358,0.013186494738713757,41.44149464261897,0.023152067138626053
457,75.00639911591554,0.013206244987977279,41.56474362971648,0.02317986999068771
458,74.94029235196281,0.0132259952372408,41.68806904456775,0.023207672842749365
459,74.87321751449602,0.013245745486504323,41.811465511360026,0.02323547569481102
460,74.80518019872767,0.013265495735767845,41.934927553890326,0.023263278546872677
461,74.73618602915582,0.013285245985031367,42.05844959533626,0.023291081398934335
462,74.6662406581743,0.013304996234294889,42.182025958059505,0.023318884250995993
463,74.59534976467026,0.01332474648355841,42.30565086344215,0.023346687103057647
464,74.52351905260946,0.013344496732821932,42.42931843175639,0.0233744899551193
465,74.45075424960996,0.013364246982085454,42.55302268206781,0.02340229280718096
466,74.37706110550484,0.013383997231348976,42.67675753217253,0.023430095659242617
467,74.30244539089446,0.013403747480612498,42.80051679856886,0.023457898511304275
468,74.226912895689,0.01342349772987602,42.92429419646335,0.02348570136336593
469,74.15046942764185,0.013443247979139542,43.04808333981206,0.023513504215427583
470,74.07312081087461,0.013462998228403064,43.17187774139671,0.02354130706748924
471,73.99487288439403,0.013482748477666586,43.29567081293649,0.0235691099195509
472,73.91573150060222,0.013502498726930108,43.41945586523559,0.023596912771612556
473,73.83570252380005,0.01352224897619363,43.54322610836685,0.02362471562367421
474,73.75479182868501,0.013541999225457152,43.666974651891486,0.023652518475735865
475,73.67300529884386,0.013561749474720674,43.79069450511539,0.023680321327797522
476,73.59034882524121,0.013581499723984196,43.91437857738211,0.02370812417985918
477,73.50682830470423,0.013601249973247718,44.03801967840267,0.023735927031920838
478,73.4224496384047,0.01362100022251124,44.16161051862255,0.023763729883982492
479,73.33721873033885,0.013640750471774762,44.285143709625835,0.02379153273604415
480,73.25114148580583,0.013660500721038284,44.40861176457686,0.023819335588105804
481,73.16422380988564,0.013680250970301806,44.5320070986992,0.023847138440167462
482,73.07647160591709,0.013700001219565328,44.65532202979253,0.02387494129222912
483,72.9878907739769,0.01371975146882885,44.778548778787226,0.023902744144290774
484,72.89848720936037,0.013739501718092371,44.901679470336816,0.02393054699635243
485,72.80826680106448,0.013759251967355893,45.0247061334483,0.023958349848414086
486,72.71723543027447,0.013779002216619415,45.14762070215075,0.023986152700475744
487,72.62539896885438,0.013798752465882937,45.27041501620171,0.0240139555525374
488,72.5327632778424,0.01381850271514646,45.39308082183197,0.02404175840459906
489,72.43933420595218,0.013838252964409981,45.5156097725283,0.024069561256660713
490,72.34511758808019,0.013858003213673503,45.63799342985442,0.024097364108722368
491,72.25011924382078,0.013877753462937025,45.76022326431016,0.024125166960784025
492,72.15434497598909,0.013897503712200547,45.882290656228655,0.024152969812845683
493,72.05780056915296,0.013917253961464067,46.004186896711545,0.02418077266490734
494,71.96049178817455,0.01393700421072759,46.12590318860244,0.024208575516968995
495,71.86242437676242,0.013956754459991111,46.24743064749822,0.02423637836903065
496,71.7636040560351,0.013976504709254633,46.36876030279802,0.024264181221092307
497,71.66403652309663,0.013996254958518155,46.48988309879025,0.024291984073153965
498,71.56372744962516,0.014016005207781677,46.6107898957771,0.024319786925215622
499,71.46268248047532,0.014035755457045199,46.731471471236596,0.024347589777277277
500,71.36090723229499,0.014055505706308721,46.85191852102203,0.02437539262933893
501,71.25840729215786,0.014075255955572243,46.972121660598496,0.02440319548140059
502,71.15518821621143,0.014095006204835765,47.09207142631649,0.024430998333462246
503,71.05125552834276,0.014114756454099287,47.211758276722364,0.024458801185523904
504,70.94661471886148,0.014134506703362809,47.331172593905144,0.02448660403758556
505,70.84127124320138,0.01415425695262633,47.450304684880116,0.024514406889647213
506,70.7352305206413,0.014174007201889853,47.56914478300801,0.02454220974170887
507,70.6284979330464,0.014193757451153375,47.687683049450406,0.024570012593770528
508,70.52107882362976,0.014213507700416897,47.80590957466054,0.024597815445832186
509,70.41297849573598,0.014233257949680419,47.92381437990942,0.02462561829789384
510,70.30420221164682,0.01425300819894394,48.04138741884691,0.024653421149955498
511,70.19475519141027,0.014272758448207462,48.15861857909732,0.024681224002017152
512,70.08464261169306,0.014292508697470984,48.27549768388953,0.02470902685407881
513,69.9738696046579,0.014312258946734506,48.39201449372067,0.024736829706140467
514,69.86244125686596,0.014332009195998028,48.508158708053756,0.02476463255820212
515,69.7503626082053,0.01435175944526155,48.62391996704821,0.02479243541026378
516,69.63763865084572,0.014371509694525072,48.739287853323106,0.024820238262325434
517,69.52427432822137,0.014391259943788594,48.854251893753016,0.02484804111438709
518,69.41027453404075,0.014411010193052116,48.96880156129553,0.02487584396644875
519,69.29564411132593,0.014430760442315638,49.0829262768502,0.024903646818510407
520,69.18038785148056,0.01445051069157916,49.1966154111486,0.02493144967057206
521,69.06451049338806,0.014470260940842682,49.30985828667481,0.024959252522633715
522,68.94801672254022,0.014490011190106204,49.422644179615965,0.024987055374695373
523,68.83091117019694,0.014509761439369726,49.53496232184206,0.02501485822675703
524,68.71319841257764,0.014529511688633248,49.64680190291507,0.02504266107881869
525,68.59488297008487,0.01454926193789677,49.75815207212623,0.025070463930880343
526,68.47596930656088,0.014569012187160292,49.86900194056136,0.025098266782941997
527,68.35646182857745,0.014588762436423814,49.97934058319333,0.025126069635003655
528,68.23636488475954,0.014608512685687336,50.08915704100133,0.025153872487065312
529,68.11568276514342,0.014628262934950858,50.19844032311634,0.02518167533912697
530,67.99441970056952,0.01464801318421438,50.30717940899202,0.025209478191188624
531,67.87257986211085,0.014667763433477901,50.41536325060054,0.02523728104325028
532,67.7501673605369,0.014687513682741422,50.52298077465268,0.025265083895311936
533,67.6271862458139,0.014707263932004944,50.63002088484155,0.025292886747373594
534,67.5036405066417,0.014727014181268466,50.736472464109276,0.025320689599435252
535,67.37953407002766,0.014746764430531988,50.84232437693594,0.025348492451496906
536,67.25487080089799,0.01476651467979551,50.94756547165022,0.02537629530355856
537,67.12965450174651,0.014786264929059031,51.05218458276091,0.025404098155620218
538,67.00388891232205,0.014806015178322553,51.15617053330852,0.025431901007681876
539,66.87757770935363,0.014825765427586075,51.259512137236555,0.025459703859743534
540,66.75072450631482,0.014845515676849597,51.362198201781474,0.025487506711805188
541,66.62333285322678,0.01486526592611312,51.4642175298807,0.025515309563866845
542,66.49540623650051,0.014885016175376641,51.565558922597766,0.0255431124159285
543,66.3669480788187,0.014904766424640163,51.666211181564265,0.025570915267990157
544,66.23796173905706,0.014924516673903685,51.76616311143721,0.025598718120051815
545,66.10845051224561,0.014944266923167207,51.86540352237163,0.02562652097211347
546,65.97841762956982,0.014964017172430729,51.96392123250719,0.025654323824175127
547,65.8478662584121,0.014983767421694251,52.061705070468186,0.02568212667623678
548,65.71679950243325,0.015003517670957773,52.15874387787632,0.02570992952829844
549,65.58522040169461,0.015023267920221295,52.2550265118749,0.025737732380360097
550,65.45313193282041,0.015043018169484817,52.35054184766423,0.025765535232421755
551,65.32053700920059,0.015062768418748339,52.44527878104704,0.02579333808448341
552,65.1874384812343,0.01508251866801186,52.53922623098326,0.025821140936545063
553,65.05383913661379,0.015102268917275383,52.632373142152986,0.02584894378860672
554,64.91974170064886,0.015122019166538905,52.724708487527266,0.02587674664066838
555,64.78514883663176,0.015141769415802427,52.816221270945476,0.025904549492730036
556,64.65006314624246,0.015161519665065949,52.906900529698646,0.02593235234479169
557,64.51448716999421,0.01518126991432947,52.99673533711769,0.025960155196853345
558,64.37842338771955,0.015201020163592992,53.08571480516576,0.025987958048915002
559,64.24187421909596,0.015220770412856514,53.17382808703378,0.02601576090097666
560,64.10484202421183,0.015240520662120036,53.26106437973853,0.026043563753038318
561,63.967329104171974,0.015260270911383558,53.34741292672189,0.026071366605099972
562,63.82933770174265,0.01528002116064708,53.43286302045097,0.02609916945716163
563,63.690870002036085,0.015299771409910602,53.51740400501755,0.026126972309223284
564,63.55192813323382,0.015319521659174124,53.60102527873677,0.026154775161284942
565,63.412514167349016,0.015339271908437646,53.683716296743135,0.0261825780133466
566,63.27263012102729,0.015359022157701168,53.76546657358388,0.026210380865408254
567,63.13227795638551,0.01537877240696469,53.84626568580841,0.02623818371746991
568,62.99145958188867,0.015398522656228212,53.92610327455258,0.026265986569531566
569,62.8501768532642,0.015418272905491734,54.0049690481175,0.026293789421593224
570,62.708431574453265,0.015438023154755256,54.0828527845416,0.02632159227365488
571,62.56622549859885,0.015457773404018778,54.15974433416512,0.026349395125716536
572,62.42356032907013,0.015477523653282298,54.235633622186114,0.026377197977778193
573,62.28043772052253,0.01549727390254582,54.31051065120698,0.026405000829839848
574,62.136859279993374,0.015517024151809342,54.38436550377092,0.026432803681901505
575,61.99282656803204,0.015536774401072864,54.45718834488694,0.026460606533963163
576,61.84834109986479,0.015556524650336386,54.52896942454286,0.026488409386024817
577,61.70340434659321,0.015576274899599908,54.599699080205355,0.026516212238086475
578,61.55801773642588,0.01559602514886343,54.66936773930591,0.02654401509014813
579,61.412182655942935,0.015615775398126952,54.73796592171216,0.026571817942209787
580,61.265900451392405,0.015635525647390472,54.80548424218338,0.026599620794271445
581,61.11917243001813,0.015655275896653997,54.87191341280937,0.0266274236463331
582,60.971999861418865,0.015675026145917516,54.93724424543196,0.026655226498394757
583,60.824383978936694,0.01569477639518104,55.00146765404797,0.026683029350456414
584,60.67632598107599,0.01571452664444456,55.06457465719307,0.02671083220251807
585,60.52782703295027,0.015734276893708085,55.1265563803054,0.026738635054579726
586,60.37888826775795,0.015754027142971604,55.18740405806826,0.02676643790664138
587,60.229510788284614,0.01577377739223513,55.24710903673085,0.02679424075870304
588,60.07969566843286,0.015793527641498648,55.305662776406386,0.026822043610764696
589,59.92944395477709,0.015813277890762173,55.36305685334655,0.02684984646282635
590,59.77875666814418,0.01583302814002569,55.41928296219161,0.026877649314888008
591,59.6276348052178,0.015852778389289217,55.474332918195174,0.026905452166949662
592,59.47607934016682,0.015872528638552735,55.52819865942302,0.02693325501901132
593,59.3240912262958,0.01589227888781626,55.58087224892487,0.026961057871072978
594,59.171671397717766,0.01591202913707978,55.63234587687857,0.026988860723134632
595,59.01882077104763,0.015931779386343305,55.68261186270564,0.02701666357519629
596,58.86554024711601,0.015951529635606823,55.731662657157614,0.027044466427257947
597,58.71183071270195,0.01597127988487035,55.77949084437218,0.0270722692793196
598,58.55769304228426,0.015991030134133867,55.826089143898656,0.02710007213138126
599,58.40312809980995,0.016010780383397392,55.87145041269149,0.027127874983442914
600,58.24813674047973,0.01603053063266091,55.91556764707174,0.02715567783550457
601,58.09271981254818,0.016050280881924436,55.95843398465514,0.02718348068756623
602,57.93687815913965,0.016070031131187955,56.00004270624646,0.027211283539627883
603,57.780612620076745,0.01608978138045148,56.04038723769929,0.02723908639168954
604,57.62392403372252,0.016109531629715,56.07946115174036,0.027266889243751195
605,57.466813238833495,0.016129281878978524,56.11725816975816,0.027294692095812853
606,57.30928107642437,0.016149032128242043,56.15377216355457,0.02732249494787451
607,57.15132839164156,0.016168782377505568,56.188997157059404,0.027350297799936165
608,56.99295603564651,0.016188532626769087,56.22292732800682,0.027378100651997823
609,56.83416486750578,0.016208282876032612,56.255557009573245,0.027405903504059477
610,56.67495575608879,0.01622803312529613,56.28688069197573,0.027433706356121135
611,56.51532958197065,0.016247783374559652,56.31689302403081,0.027461509208182792
612,56.35528723934022,0.016267533623823174,56.34558881467248,0.027489312060244447
613,56.1948296379115,0.016287283873086696,56.37296303442954,0.027517114912306104
614,56.03395770483795,0.016307034122350218,56.39901081686079,0.027544917764367762
615,55.87267238662835,0.01632678437161374,56.4237274599485,0.027572720616429416
616,55.710974651063204,0.016346534620877262,56.447108427448825,0.027600523468491074
617,55.54886548911082,0.016366284870140784,56.46914935019905,0.02762832632055273
618,55.38634591684185,0.016386035119404306,56.4898460273811,0.027656129172614386
619,55.22341697734132,0.016405785368667828,56.509194427740766,0.027683932024676044
620,55.06007974261716,0.01642553561793135,56.52719069076209,0.027711734876737698
621,54.896335315503826,0.016445285867194872,56.543831127796665,0.027739537728799356
622,54.732184831560744,0.016465036116458394,56.55911222314723,0.02776734058086101
623,54.56762946096361,0.016484786365721916,56.57303063510518,0.027795143432922668
624,54.402670410388026,0.016504536614985438,56.58558319694163,0.027822946284984326
625,54.23730892488469,0.01652428686424896,56.59676691785153,0.02785074913704598
626,54.07154628974423,0.01654403711351248,56.60657898385066,0.027878551989107637
627,53.9053838323515,0.016563787362776004,56.615016758624876,0.027906354841169295
628,53.73882292402797,0.016583537612039526,56.62207778433144,0.02793415769323095
629,53.57186498186088,0.016603287861303048,56.62775978235218,0.027961960545292607
630,53.40451147051891,0.01662303811056657,56.63206065399801,0.02798976339735426
631,53.23676390405245,0.01664278835983009,56.63497848116459,0.02801756624941592
632,53.06862384767807,0.016662538609093613,56.63651152693883,0.028045369101477577
633,52.9000929195461,0.016682288858357135,56.6366582361562,0.02807317195353923
634,52.731172792489886,0.016702039107620657,56.63541723590827,0.02810097480560089
635,52.56186519575634,0.01672178935688418,56.63278733600055,0.028128777657662543
636,52.392171916716514,0.0167415396061477,56.6287675293603,0.0281565805097242
637,52.222094802555006,0.016761289855411223,56.62335699239419,0.02818438336178586
638,52.05163576193767,0.016781040104674745,56.61655508529568,0.028212186213847513
639,51.88079676665629,0.016800790353938267,56.60836135230194,0.02823998906590917
640,51.709579853249515,0.01682054060320179,56.59877552190025,0.028267791917970825
641,51.53798712459914,0.01684029085246531,56.587797506983556,0.028295594770032483
642,51.366020751500464,0.016860041101728833,56.57542740495571,0.02832339762209414
643,51.19368297420614,0.016879791350992355,56.56166549778552,0.028351200474155795
644,51.0209761039427,0.016899541600255877,56.546512252010196,0.028379003326217452
645,50.84790252439848,0.0169192918495194,56.52996831868796,0.02840680617827911
646,50.67446469318237,0.01693904209878292,56.512034533299826,0.028434609030340764
647,50.500665143252384,0.016958792348046443,56.49271191560049,0.028462411882402422
648,50.326506484313256,0.016978542597309965,56.4720016694186,0.028490214734464076
649,50.15199140418245,0.016998292846573487,56.44990518240625,0.028518017586525734
650,49.97712267012318,0.01701804309583701,56.42642402573788,0.02854582043858739
651,49.80190313014416,0.017037793345100527,56.40155995375868,0.028573623290649046
652,49.6263357142653,0.017057543594364052,56.37531490358254,0.028601426142710704
653,49.45042343574829,0.01707729384362757,56.34769099463986,0.028629228994772358
654,49.27416939229108,0.017097044092891096,56.318690528175196,0.028657031846834016
655,49.09757676718672,0.017116794342154615,56.28831598669495,0.028684834698895673
656,48.920648830443966,0.01713654459141814,56.25657003336543,0.028712637550957328
657,48.74338893987108,0.01715629484068166,56.223455511361365,0.028740440403018985
658,48.56580054211982,0.017176045089945184,56.18897544316525,0.028768243255080643
659,48.387887173691475,0.017195795339208703,56.153133029817404,0.028796046107142297
660,48.20965246190179,0.017215545588472228,56.115931650117645,0.028823848959203955
661,48.03110012580642,0.017235295837735747,56.077374859778296,0.02885165181126561
662,47.85223397708428,0.017255046086999272,56.037466390529076,0.028879454663327267
663,47.67305792088008,0.01727479633626279,55.996210149174274,0.028907257515388925
664,47.49357595660378,0.017294546585526316,55.95361021660224,0.02893506036745058
665,47.31379217868776,0.017314296834789834,55.9096708467482,0.028962863219512237
666,47.133710777300216,0.01733404708405336,55.86439646550976,0.02899066607157389
667,46.95333603901531,0.017353797333316878,55.81779166961662,0.02901846892363555
668,46.772672347437904,0.017373547582580404,55.769861225454065,0.029046271775697206
669,46.59172418378479,0.017393297831843922,55.72061006784121,0.02907407462775886
670,46.41049612741933,0.017413048081107448,55.6700432987638,0.02910187747982052
671,46.228992856341684,0.017432798330370966,55.61816618606318,0.029129680331882176
672,46.04721914763177,0.01745254857963449,55.56498416208039,0.02915748318394383
673,45.86517987784686,0.01747229882889801,55.5105028222573,0.029185286036005488
674,45.68288002337137,0.017492049078161535,55.454727923694385,0.029213088888067142
675,45.50032466072055,0.017511799327425054,55.397665383665995,0.0292408917401288
676,45.3175189667956,0.01753154957668858,55.33932127809381,0.029268694592190458
677,45.13446821909229,0.017551299825952098,55.27970183997879,0.029296497444252112
678,44.9511777958603,0.017571050075215623,55.21881345779213,0.02932430029631377
679,44.76765317621572,0.01759080032447914,55.156662673826396,0.029352103148375424
680,44.58389994020367,0.017610550573742667,55.09325618250653,0.02937990600043708
681,44.399923768813764,0.017630300823006186,55.028600828662235,0.02940770885249874
682,44.21573044394547,0.01765005107226971,54.96270360576179,0.029435511704560394
683,44.0313258483256,0.01766980132153323,54.89557165410824,0.02946331455662205
684,43.84671596537585,0.017689551570796755,54.827212258998415,0.029491117408683706
685,43.6619068790321,0.017709301820060273,54.757632848845695,0.029518920260745363
686,43.47690477351358,0.0177290520693238,54.68684099326704,0.02954672311280702
687,43.291715933043704,0.017748802318587317,54.614844401134945,0.029574525964868675
688,43.106346741520596,0.017768552567850843,54.541650918595295,0.029602328816930333
689,42.920803682139564,0.01778830281711436,54.467268527051466,0.02963013166899199
690,42.73509333696494,0.017808053066377883,54.39170534111578,0.029657934521053645
691,42.54922238645391,0.017827803315641405,54.31496960652877,0.029685737373115303
692,42.36319760893054,0.017847553564904927,54.2370696980473,0.029713540225176957
693,42.177025880010866,0.01786730381416845,54.15801411730193,0.029741343077238615
694,41.99071417197924,0.01788705406343197,54.07781149062479,0.029769145929300272
695,41.80426955311564,0.017906804312695493,53.99647056684824,0.029796948781361927
696,41.617699186974576,0.017926554561959015,53.91400021507547,0.029824751633423584
697,41.43101033161557,0.017946304811222537,53.83040942242383,0.02985255448548524
698,41.24421033878518,0.01796605506048606,53.745707291741525,0.029880357337546896
699,41.0573066530513,0.01798580530974958,53.65990303929857,0.029908160189608554
700,40.87030681088976,0.018005555559013103,53.57300599245294,0.02993596304167021
701,40.68321843972316,0.018025305808276625,53.48502558729263,0.029963765893731866
702,40.49604925691312,0.018045056057540147,53.39597136625459,0.029991568745793524
703,40.30880706870508,0.01806480630680367,53.30585297572129,0.030019371597855178
704,40.12149976912717,0.01808455655606719,53.214680163595666,0.030047174449916836
705,39.93413533884282,0.018104306805330712,53.122462776855876,0.03007497730197849
706,39.74672184395754,0.018124057054594234,53.02921075908975,0.030102780154040148
707,39.5592674347806,0.018143807303857756,52.93493414801093,0.030130583006101806
708,39.371780344541996,0.018163557553121278,52.8396430729567,0.03015838585816346
709,39.18426888806451,0.0181833078023848,52.74334775236882,0.030186188710225118
710,38.99674146039248,0.018203058051648322,52.64605849125826,0.030213991562286772
711,38.80920653537687,0.018222808300911844,52.54778567865455,0.03024179441434843
712,38.6216726642174,0.018242558550175366,52.4485397850408,0.030269597266410087
713,38.434148473962516,0.018262308799438888,52.348331359775116,0.03029740011847174
714,38.2466426659674,0.01828205904870241,52.24717102849967,0.0303252029705334
715,38.05916401431086,0.018301809297965932,52.14506949053779,0.030353005822595053
716,37.87172136417179,0.018321559547229454,52.04203751628059,0.03038080867465671
717,37.68432363016519,0.018341309796492976,51.93808594456346,0.03040861152671837
718,37.49697979463923,0.018361060045756498,51.83322568003391,0.030436414378780023
719,37.30969890593361,0.01838081029502002,51.727467690511105,0.03046421723084168
720,37.122490076599554,0.01840056054428354,51.620823004338476,0.03049202008290334
721,36.93536248158283,0.018420310793547064,51.51330270773002,0.030519822934964993
722,36.74832535637,0.018440061042810586,51.40491794211137,0.03054762578702665
723,36.561387995098606,0.018459811292074108,51.29567990145653,0.030575428639088305
724,36.37455974863266,0.01847956154133763,51.18559982962096,0.030603231491149963
725,36.18785002260306,0.01849931179060115,51.074689017672256,0.03063103434321162
726,36.00126827541495,0.018519062039864673,50.962958801219166,0.030658837195273275
727,35.81482401622198,0.018538812289128195,50.850420557739795,0.030686640047334932
728,35.62852680286845,0.018558562538391717,50.73708570391001,0.030714442899396587
729,35.442386239800406,0.01857831278765524,50.62296569293276,0.030742245751458244
730,35.25641197594627,0.018598063036918758,50.50807201186965,0.030770048603519902
731,35.07061370256779,0.018617813286182283,50.392416178974905,0.030797851455581556
732,34.88500115108258,0.0186375635354458,50.27600974103341,0.030825654307643214
733,34.69958409085838,0.018657313784709327,50.158864270703226,0.03085345715970487
734,34.51437232698113,0.018677064033972846,50.04099136386358,0.030881260011766526
735,34.32937569799593,0.01869681428323637,49.92240263696911,0.030909062863828184
736,34.14460407362405,0.01871656453249989,49.80310972441152,0.030936865715889838
737,33.96006735245455,0.018736314781763415,49.683124275889085,0.030964668567951496
738,33.77577545961383,0.018756065031026933,49.56245795378528,0.030992471420013153
739,33.591738344411525,0.01877581528029046,49.44112243055714,0.031020274272074808
740,33.40796597796618,0.018795565529553977,49.31912938613385,0.031048077124136465
741,33.224468350809545,0.018815315778817503,49.19649050532761,0.03107587997619812
742,33.041255470472244,0.01883506602808102,49.0732174752558,0.031103682828259777
743,32.85833735904997,0.018854816277344547,48.949321982776866,0.031131485680321435
744,32.675724050753196,0.018874566526608065,48.82481571193993,0.03115928853238309
745,32.49342558943932,0.01889431677587159,48.69971034144893,0.031187091384444747
746,32.311452026130304,0.01891406702513511,48.57401754214261,0.031214894236506405
747,32.12981341651471,0.018933817274398634,48.44774897449018,0.03124269708856806
748,31.94851981843731,0.018953567523662153,48.32091628610462,0.03127049994062972
749,31.76758128937516,0.01897331777292568,48.193531109273366,0.03129830279269137
750,31.587007883903052,0.018993068022189197,48.06560505850766,0.03132610564475303
751,31.406809651147693,0.019012818271452722,47.93714972811124,0.031353908496814686
752,31.22699663223334,0.01903256852071624,47.808176689769084,0.03138171134887634
753,31.047578857717987,0.019052318769979766,47.67869749015639,0.031409514200938
754,30.868566345023304,0.019072069019243285,47.54872364857003,0.03143731705299965
755,30.689969095857094,0.01909181926850681,47.418266654580876,0.03146511990506131
756,30.511797093631596,0.01911156951777033,47.28733796570989,0.03149292275712297
757,30.334060300876388,0.019131319767033854,47.15594900512743,0.03152072560918462
758,30.156768656649206,0.019151070016297372,47.02411115937642,0.031548528461246284
759,29.979932073943477,0.019170820265560898,46.89183577612085,0.031576331313307934
760,29.80356043709579,0.019190570514824416,46.7591341619192,0.03160413416536959
761,29.627663599192278,0.01921032076408794,46.62601758002433,0.03163193701743125
762,29.45225137947685,0.01923007101335146,46.49249724820981,0.0316597398694929
763,29.2773335607606,0.019249821262614986,46.358584336623395,0.031687542721554565
764,29.102919886835085,0.019269571511878504,46.224289965668916,0.031715345573616216
765,28.929020059888757,0.01928932176114203,46.08962520391594,0.031743148425677874
766,28.755643737929375,0.019309072010405548,45.954601066038734,0.03177095127773953
767,28.582800532211778,0.019328822259669073,45.8192285107847,0.03179875412980118
768,28.410500004673526,0.019348572508932592,45.68351843897292,0.03182655698186285
769,28.238751665378008,0.019368322758196114,45.54748169152324,0.0318543598339245
770,28.06756496996735,0.019388073007459636,45.41112904751615,0.031882162685986155
771,27.89694931712517,0.019407823256723158,45.274471222284824,0.03190996553804781
772,27.72691404605076,0.01942757350598668,45.13751886553851,0.031937768390109464
773,27.557468433945264,0.0194473237552502,45.00028255951883,0.03196557124217113
774,27.388621693511254,0.019467074004513724,44.862772817188905,0.03199337409423278
775,27.220382970466506,0.019486824253777246,44.725000080455615,0.03202117694629444
776,27.052761341072824,0.019506574503040768,44.586974718426085,0.032048979798356095
777,26.88576580968109,0.01952632475230429,44.448707025697736,0.03207678265041775
778,26.719405306293602,0.01954607500156781,44.310207220683345,0.03210458550247941
779,26.553688684144117,0.019565825250831333,44.171485443970916,0.03213238835454106
780,26.388624717297372,0.019585575500094855,44.03255175671834,0.03216019120660272
781,26.22422209826824,0.019605325749358377,43.893416139084565,0.032187994058664376
782,26.060489435661854,0.0196250759986219,43.754088488695665,0.032215796910726034
783,25.897435251835805,0.01964482624788542,43.614578619147785,0.03224359976278769
784,25.735067980584653,0.019664576497148943,43.47489625854649,0.03227140261484934
785,25.57339596484839,0.019684326746412465,43.3350510480825,0.032299205466911
786,25.41242745444535,0.019704076995675987,43.19505254064493,0.03232700831897266
787,25.25217060383041,0.01972382724493951,43.054910199471685,0.032354811171034316
788,25.092633469879537,0.01974357749420303,42.914633396837054,0.032382614023095974
789,24.93382400970154,0.019763327743466553,42.77423141277736,0.032410416875157624
790,24.775750078477472,0.019783077992730075,42.63371343385437,0.03243821972721928
791,24.61841942732926,0.019802828241993597,42.49308855195676,0.03246602257928094
792,24.461839701217453,0.01982257849125712,42.35236576314,0.0324938254313426
793,24.30601843686976,0.01984232874052064,42.21155396650432,0.032521628283404255
794,24.150963060740555,0.019862078989784163,42.07066196311147,0.032549431135465906
795,23.996680887002366,0.019881829239047685,41.929698454939974,0.03257723398752757
796,23.843179115570127,0.019901579488311207,41.78867204387942,0.03260503683958922
797,23.690464830158934,0.01992132973757473,41.64759123076283,0.03263283969165088
798,23.538544996375773,0.01994107998683825,41.50646441443907,0.03266064254371254
799,23.3874264598465,0.019960830236101772,41.36529989088312,0.03268844539577419
800,23.23711594437802,0.019980580485365294,41.224105852345964,0.03271624824783585
801,23.08762005015707,0.020000330734628816,41.08289038654346,0.0327440510998975
802,22.93894525198587,0.020020080983892338,40.94166147588382,0.03277185395195916
803,22.791097897555215,0.02003983123315586,40.800426996734764,0.03279965680402082
804,22.644084205756013,0.020059581482419382,40.65919471872912,0.03282745965608247
805,22.497910265029592,0.020079331731682904,40.517972304109485,0.032855262508144134
806,22.352582031757372,0.020099081980946426,40.3767673071124,0.032883065360205785
807,22.208105328690717,0.020118832230209948,40.235587173390286,0.03291086821226744
808,22.064485843421387,0.02013858247947347,40.09443923947317,0.0329386710643291
809,21.92172912689291,0.020158332728736992,39.95333073226873,0.03296647391639075
810,21.779840591953977,0.020178082978000514,39.812268768600475,0.032994276768452416
811,21.638825511953744,0.020197833227264036,39.67126035478543,0.03302207962051407
812,21.49868901937999,0.020217583476527558,39.53031238624887,0.033049882472575724
813,21.35943610454039,0.02023733372579108,39.38943164717824,0.03307768532463738
814,21.221071614287382,0.0202570839750546,39.24862481021474,0.03310548817669903
815,21.08360025078714,0.020276834224318124,39.10789843618233,0.0331332910287607
816,20.947026570333094,0.020296584473581646,38.9672589738553,0.03316109388082235
817,20.811354982204126,0.020316334722845168,38.82671275976237,0.033188896732884006
818,20.676589747568308,0.02033608497210869,38.68626601802846,0.033216699584945664
819,20.542734978432133,0.02035583522137221,38.54592486025366,0.033244502437007314
820,20.40979463663569,0.020375585470635733,38.405695285428244,0.03327230528906898
821,20.27777253289434,0.020395335719899255,38.26558317988518,0.03330010814113063
822,20.146672325886726,0.020415085969162777,38.12559431728799,0.03332791099319229
823,20.016497521389997,0.0204348362184263,37.98573435865511,0.033355713845253945
824,19.887251471462072,0.02045458646768982,37.84600885241976,0.033383516697315596
825,19.758937373671202,0.020474336716953343,37.70642323452513,0.03341131954937726
826,19.63155827037346,0.020494086966216865,37.56698282855501,0.03343912240143891
827,19.50511704803798,0.020513837215480387,37.427692845898335,0.03346692525350057
828,19.379616436620157,0.020533587464743906,37.288558385949294,0.03349472810556223
829,19.255059008983217,0.020553337714007427,37.149584436340454,0.03352253095762388
830,19.131447180368195,0.02057308796327095,37.01077587321021,0.03355033380968554
831,19.008783207912394,0.02059283821253447,36.87213746150357,0.03357813666174719
832,18.8870691902164,0.020612588461797993,36.73367385530537,0.03360593951380885
833,18.766307066959946,0.020632338711061515,36.59538959820696,0.03363374236587051
834,18.64649861856664,0.020652088960325037,36.457289123704285,0.03366154521793216
835,18.527645465917313,0.02067183920958856,36.319376755628014,0.033689348069993824
836,18.409749070112618,0.02069158945885208,36.18165670860565,0.033717150922055475
837,18.29281073228422,0.020711339708115603,36.04413308855326,0.03374495377411713
838,18.176831593455127,0.020731089957379125,35.90680989319927,0.03377275662617879
839,18.061812634448877,0.020750840206642647,35.769691012637175,0.03380055947824045
840,17.94775467584749,0.02077059045590617,35.632780229908484,0.033828362330302106
841,17.834658377998352,0.02079034070516969,35.49608122161482,0.03385616518236376
842,17.72252424106979,0.020810090954433213,35.35959755855834,0.033883968034425414
843,17.611352605155187,0.020829841203696735,35.223332706410915,0.03391177088648707
844,17.501143650425746,0.020849591452960257,35.08729002641095,0.03393957373854873
845,17.391897397331576,0.02086934170222378,34.951472776087186,0.03396737659061039
846,17.283613706850954,0.0208890919514873,34.815884110009684,0.03399517944267204
847,17.176292280787813,0.020908842200750823,34.68052708056701,0.034022982294733696
848,17.069932662116837,0.020928592450014345,34.54540463876904,0.034050785146795354
849,16.96453423537657,0.020948342699277867,34.41051963507545,0.03407858799885701
850,16.860096227109644,0.02096809294854139,34.2758748202485,0.03410639085091867
851,16.75661770635044,0.02098784319780491,34.141472846230435,0.03413419370298032
852,16.654097585159484,0.021007593447068432,34.0073162670445,0.034161996555041985
853,16.552534619204742,0.021027343696331954,33.87340753971927,0.034189799407103635
854,16.451927408389153,0.021047093945595476,33.739749025235206,0.03421760225916529
855,16.352274397524166,0.021066844194858998,33.606342989494195,0.03424540511122695
856,16.25357387704917,0.02108659444412252,33.4731916043097,0.0342732079632886
857,16.155823983796264,0.021106344693386042,33.34029694841857,0.034301010815350266
858,16.05902270179986,0.021126094942649564,33.2076610085134,0.03432881366741192
859,15.963167863151318,0.021145845191913086,33.075285680294094,0.034356616519473575
860,15.868257148897523,0.021165595441176608,32.94317276953992,0.03438441937153523
861,15.774288089983376,0.02118534569044013,32.8113239931993,0.03441222222359688
862,15.681258068237872,0.021205095939703652,32.6797409804984,0.03444002507565855
863,15.58916431740302,0.021224846188967174,32.548425274067746,0.0344678279277202
864,15.498003924205243,0.021244596438230696,32.417378331084876,0.034495630779781856
865,15.407773829469036,0.021264346687494218,32.28660152443476,0.034523433631843514
866,15.318470829272103,0.02128409693675774,32.15609614388548,0.034551236483905165
867,15.23009157614144,0.02130384718602126,32.02586339727921,0.03457903933596683
868,15.142632580290284,0.021323597435284784,31.89590441173896,0.03460684218802848
869,15.056090210894839,0.021343347684548306,31.766220234888216,0.03463464504009014
870,14.970460697410665,0.021363097933811828,31.636811836085386,0.034662447892151796
871,14.885740130927866,0.02138284818307535,31.507680107670975,0.03469025074421345
872,14.801924465564873,0.02140259843233887,31.37882586622694,0.03471805359627511
873,14.71900951989987,0.021422348681602393,31.250249853848754,0.03474585644833676
874,14.636990978439394,0.021442098930865915,31.12195273942807,0.03477365930039842
875,14.555864393123768,0.021461849180129437,30.993935119946716,0.03480146215246008
876,14.475625184868319,0.02148159942939296,30.866197521780855,0.03482926500452173
877,14.396268645139978,0.02150134967865648,30.738740402014383,0.03485706785658339
878,14.317789937568762,0.021521099927920003,30.611564149762145,0.034884870708645044
879,14.240184099593206,0.021540850177183525,30.48466908750098,0.0349126735607067
880,14.163446044139157,0.021560600426447047,30.358055472409067,0.03494047641276836
881,14.08757056133153,0.02158035067571057,30.231723497712682,0.03496827926483001
882,14.012552320237932,0.02160010092497409,30.105673294039523,0.034996082116891675
883,13.938385870643716,0.021619851174237613,29.979904930778662,0.035023884968953325
884,13.865065644857781,0.021639601423501135,29.85441841744565,0.03505168782101498
885,13.792585959548267,0.021659351672764657,29.729213705053414,0.03507949067307664
886,13.720941017607482,0.02167910192202818,29.604290687487186,0.03510729352513829
887,13.650124910045445,0.0216988521712917,29.479649202883728,0.035135096377199956
888,13.580131617911157,0.021718602420555223,29.355289035014096,0.03516289922926161
889,13.51095501424085,0.021738352669818745,29.231209914668923,0.035190702081323265
890,13.442588866032704,0.021758102919082267,29.10741152104684,0.03521850493338492
891,13.375026836246938,0.02177785316834579,28.983893483143948,0.03524630778544657
892,13.308262485830781,0.02179760341760931,28.860655381144998,0.03527411063750824
893,13.242289275767327,0.021817353666872832,28.737696747815786,0.03530191348956989
894,13.177100569147782,0.021837103916136354,28.615017069894645,0.03532971634163155
895,13.11268963326605,0.021856854165399876,28.492615789485097,0.035357519193693204
896,13.049049641734927,0.021876604414663398,28.37049230544657,0.03538532204575486
897,12.986173676623277,0.02189635466392692,28.24864597478456,0.03541312489781652
898,12.924054730613225,0.021916104913190442,28.12707611403875,0.03544092774987817
899,12.862685709176516,0.021935855162453964,28.00578200066861,0.03546873060193983
900,12.802059432769498,0.021955605411717486,27.88476287443673,0.035496533454001486
901,12.74216863904562,0.021975355660981008,27.764017938788562,0.035524336306063144
902,12.683005985084746,0.02199510591024453,27.6435463622282,0.0355521391581248
903,12.624564049638602,0.022014856159508052,27.52334727969041,0.03557994201018645
904,12.566835335391298,0.022034606408771574,27.403419793907577,0.03560774486224811
905,12.509812271234189,0.022054356658035096,27.28376297677158,0.03563554771430977
906,12.453487214554443,0.022074106907298614,27.164375870690158,0.035663350566371425
907,12.397852453536098,0.022093857156562136,27.045257489936844,0.03569115341843308
908,12.342900209473202,0.022113607405825658,26.926406821994743,0.035718956270494734
909,12.288622639093841,0.02213335765508918,26.807822828893066,0.03574675912255639
910,12.23501183689451,0.022153107904352702,26.689504448536358,0.03577456197461805
911,12.182059837483834,0.022172858153616224,26.571450596025763,0.03580236482667971
912,12.129758617934739,0.022192608402879746,26.453660164972266,0.035830167678741365
913,12.078100100144583,0.022212358652143268,26.336132028800893,0.035857970530803016
914,12.027076153201959,0.02223210890140679,26.21886504204593,0.03588577338286468
915,11.976678595759642,0.022251859150670312,26.101858041637144,0.03591357623492633
916,11.926899198412816,0.022271609399933834,25.985109848175032,0.03594137908698799
917,11.877729686081647,0.022291359649197356,25.86861926719706,0.035969181939049646
918,11.829161740397462,0.022311109898460878,25.752385090432234,0.0359969847911113
919,11.781187002091638,0.0223308601477244,25.63640609704506,0.03602478764317296
920,11.733797073386533,0.02235061039698792,25.52068105486846,0.03605259049523461
921,11.686983520387418,0.022370360646251444,25.405208721624067,0.03608039334729627
922,11.640737875474738,0.022390110895514966,25.28998784613121,0.03610819619935793
923,11.595051639695926,0.022409861144778487,25.17501716950328,0.03613599905141958
924,11.5499162851558,0.02242961139404201,25.06029542633086,0.036163801903481244
925,11.505323257404864,0.02244936164330553,24.945821345852643,0.036191604755542894
926,11.461263977824728,0.022469111892569053,24.83159365311189,0.03621940760760455
927,11.417729846009728,0.022488862141832575,24.717611070100062,0.03624721045966621
928,11.374712242144051,0.022508612391096097,24.60387231688603,0.03627501331172786
929,11.332202529373589,0.02252836264035962,24.49037611273077,0.036302816163789525
930,11.29019205617168,0.02254811288962314,24.377121177188062,0.036330619015851176
931,11.248672158697925,0.022567863138886663,24.264106231189622,0.036358421867912834
932,11.207634163149498,0.022587613388150185,24.151329998115592,0.03638622471997449
933,11.16706938810398,0.022607363637413707,24.0387912048494,0.03641402757203614
934,11.126969146852998,0.02262711388667723,23.926488582816937,0.03644183042409781
935,11.087324749726083,0.02264686413594075,23.814420869010103,0.03646963327615946
936,11.04812750640375,0.022666614385204273,23.702586806993715,0.036497436128221115
937,11.009368728219298,0.022686364634467795,23.59098514789656,0.03652523898028277
938,10.971039730448384,0.022706114883731317,23.479614651385578,0.036553041832344424
939,10.933131834585906,0.02272586513299484,23.368474086623277,0.03658084468440609
940,10.895636370609209,0.02274561538225836,23.257562233208308,0.03660864753646774
941,10.858544679227073,0.022765365631521883,23.146877882098472,0.0366364503885294
942,10.821848114113836,0.022785115880785405,23.036419836516966,0.036664253240591055
943,10.785538044127755,0.022804866130048927,22.92618691284036,0.036692056092652706
944,10.74960585551311,0.02282461637931245,22.81617794146934,0.03671985894471437
945,10.714042954085354,0.02284436662857597,22.70639176768152,0.03674766179677602
946,10.678840767398588,0.022864116877839492,22.596827252465783,0.03677546464883768
947,10.643990746894687,0.022883867127103014,22.487483273339162,0.036803267500899337
948,10.609484370033616,0.022903617376366536,22.378358725144718,0.03683107035296099
949,10.575313142404069,0.022923367625630058,22.26945252083119,0.03685887320502265
950,10.541468599813946,0.02294311787489358,22.160763592214543,0.0368866760570843
951,10.507942310360097,0.022962868124157102,22.052290890719856,0.03691447890914596
952,10.474725876476587,0.022982618373420624,21.94403338810535,0.03694228176120762
953,10.441810936960996,0.023002368622684146,21.83599007716716,0.03697008461326927
954,10.409189168978232,0.023022118871947668,21.728159972424834,0.036997887465330934
955,10.376852290041098,0.02304186912121119,21.6205421107886,0.037025690317392584
956,10.344792059967292,0.023061619370474712,21.513135552206435,0.03705349316945424
957,10.313000282812041,0.023081369619738234,21.40593938029291,0.0370812960215159
958,10.281468808776157,0.023101119869001756,21.298952702938287,0.03710909887357756
959,10.250189536088666,0.023120870118265278,21.192174652898363,0.037136901725639215
960,10.219154412863679,0.0231406203675288,21.08560438836511,0.037164704577700866
961,10.188355438931083,0.02316037061679232,20.9792410935179,0.037192507429762524
962,10.157784667640307,0.023180120866055844,20.87308397905527,0.03722031028182418
963,10.127434207636949,0.023199871115319366,20.767132282707493,0.03724811313388584
964,10.097296224611725,0.023219621364582888,20.661385269729372,0.0372759159859475
965,10.067362943021195,0.02323937161384641,20.555842233373983,0.03730371883800915
966,10.037626647779977,0.02325912186310993,20.450502495346765,0.037331521690070806
967,10.008079685923912,0.023278872112373453,20.34536540624032,0.03735932454213246
968,9.978714468243908,0.023298622361636975,20.24043034594975,0.03738712739419412
969,9.949523470889845,0.023318372610900497,20.135696724068797,0.03741493024625578
970,9.920499236944464,0.02333812286016402,20.031163980266367,0.03744273309831743
971,9.891634377966568,0.02335787310942754,19.926831584644006,0.03747053595037909
972,9.862921575503377,0.023377623358691063,19.82269903807418,0.037498338802440745
973,9.834353582571651,0.023397373607954585,19.71876587251913,0.0375261416545024
974,9.805923225107204,0.023417123857218107,19.615031651330856,0.03755394450656406
975,9.777623403382506,0.02343687410648163,19.51149596953183,0.03758174735862571
976,9.749447093392176,0.02345662435574515,19.408158454076823,0.037609550210687376
977,9.721387348205898,0.023476374605008673,19.3050187640961,0.03763735306274903
978,9.693437299288645,0.023496124854272195,19.20207659111916,0.037665155914810684
979,9.66559015778785,0.023515875103535717,19.099331659280388,0.03769295876687234
980,9.637839215787347,0.02353562535279924,18.996783725505917,0.03772076161893399
981,9.610177847527794,0.02355537560206276,18.89443257968157,0.03774856447099566
982,9.582599510593374,0.023575125851326283,18.79227804480322,0.03777636732305731
983,9.555097747064599,0.023594876100589805,18.690319977107883,0.037804170175118966
984,9.527666184636994,0.023614626349853327,18.588558266187484,0.037831973027180624
985,9.500298537705467,0.023634376599116845,18.486992835084244,0.037859775879242274
986,9.472988608414234,0.023654126848380367,18.38562364036795,0.03788757873130394
987,9.445730287672191,0.02367387709764389,18.28445067219603,0.03791538158336559
988,9.418517556133446,0.02369362734690741,18.18347395435546,0.03794318443542725
989,9.391344485143055,0.023713377596170933,18.082693544287565,0.037970987287488905
990,9.364205237647758,0.023733127845434455,17.982109533095382,0.037998790139550556
991,9.337094069071675,0.023752878094697977,17.88172204553388,0.03802659299161222
992,9.310005328156759,0.0237726283439615,17.781531239983366,0.03805439584367387
993,9.282933457768166,0.02379237859322502,17.68153730840578,0.03808219869573553
994,9.25587299566424,0.023812128842488543,17.58174047628466,0.03811000154779719
995,9.228818575231177,0.023831879091752065,17.482141002548516,0.03813780439985884
996,9.20176492618244,0.023851629341015586,17.382739179478033,0.0381656072519205
997,9.174706875222723,0.02387137959027911,17.28353533259715,0.03819341010398215
998,9.147639346676565,0.02389112983954263,17.18452982054811,0.03822121295604381
999,9.120557363081664,0.023910880088806152,17.085723034951307,0.03824901580810547


==> visu/old/tikz_csvs_diagonal_force/hist_5e-09/hist.csv <==
,id,experiment_id,error_l2,error_linfty
0,0,00067,0.006563509348779917,0.018047213554382324
1,1,00027,0.006948680151253939,0.012243390083312988
2,2,00047,0.010941274464130402,0.024497628211975098
3,3,00087,0.004673589486628771,0.01019352674484253
4,4,00107,0.011639202013611794,0.025192856788635254
5,5,00367,0.014400726184248924,0.02710700035095215
6,6,00127,0.010355140082538128,0.028826355934143066
7,7,00147,0.014187618158757687,0.028557896614074707
8,8,00167,0.016582949087023735,0.03674429655075073
9,9,00187,0.00467825960367918,0.010343313217163086
10,10,00327,0.009621291421353817,0.02259582281112671
11,11,00007,0.009328501299023628,0.02328270673751831
12,12,00207,0.009430020116269588,0.025059640407562256
13,13,00227,0.00877765566110611,0.02248460054397583
14,14,00247,0.009804617613554,0.02172607183456421
15,15,00307,0.005311434157192707,0.012654006481170654
16,16,00267,0.009342667646706104,0.02485489845275879
17,17,00287,0.028191938996315002,0.051341712474823
18,18,00347,0.012868096120655537,0.03241777420043945
19,19,00387,0.00876220129430294,0.02122187614440918


==> visu/old/tikz_csvs_diagonal_force/hist_5e-09/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid
0,46.98544294542079,0.004673589486628771,17.510662931368877,0.01019352674484253
1,47.27500193464242,0.0046971313780298585,17.581797637526588,0.010234716119947616
2,47.5647896250524,0.004720673269430945,17.652719385106092,0.0102759054950527
3,47.85479329577676,0.004744215160832033,17.723429265460325,0.010317094870157787
4,48.14500015938691,0.00476775705223312,17.793928504290943,0.010358284245262871
5,48.43539736120525,0.0047912989436342075,17.86421846175953,0.010399473620367958
6,48.725971978592625,0.004814840835035295,17.934300632544787,0.010440662995473042
7,49.01671102021842,0.004838382726436382,18.004176645845487,0.010481852370578129
8,49.30760142531442,0.00486192461783747,18.07384826532857,0.010523041745683213
9,49.59863006291344,0.0048854665092385565,18.143317389022414,0.0105642311207883
10,49.88978373107398,0.004909008400639644,18.212586049154577,0.010605420495893384
11,50.18104915609152,0.004932550292040731,18.281656411934,0.01064660987099847
12,50.472412991698235,0.004956092183441819,18.35053077727725,0.010687799246103556
13,50.763861818251634,0.004979634074842906,18.41921157847856,0.010728988621208642
14,51.055382141913874,0.005003175966243993,18.48770138182355,0.010770177996313727
15,51.34696039382256,0.005026717857645081,18.55600288614623,0.010811367371418813
16,51.638582929254376,0.005050259749046168,18.624118922329306,0.010852556746523898
17,51.930236026782936,0.005073801640447255,18.692052452747472,0.010893746121628984
18,52.22190588743191,0.005097343531848343,18.75980657065368,0.010934935496734069
19,52.51357863382495,0.00512088542324943,18.82738449950815,0.010976124871839155
20,52.80524030933354,0.0051444273146505175,18.89478959225015,0.01101731424694424
21,53.09687687722426,0.005167969206051604,18.962025330512386,0.011058503622049326
22,53.38847421980686,0.005191511097452692,19.02909532377806,0.011099692997154412
23,53.68001813758426,0.00521505298885378,19.09600330848047,0.011140882372259497
24,53.97149434840625,0.0052385948802548665,19.162753147045272,0.011182071747364582
25,54.26288848662821,0.005262136771655954,19.229348826875434,0.011223261122469668
26,54.554186102275814,0.005285678663057041,19.29579445927874,0.011264450497574754
27,54.84537266021816,0.005309220554458129,19.36209427833829,0.011305639872679839
28,55.13643353934969,0.0053327624458592154,19.428252639725745,0.011346829247784926
29,55.42735403178332,0.005356304337260303,19.494274019457766,0.01138801862289001
30,55.71811934205546,0.005379846228661391,19.560163012595503,0.011429207997995097
31,56.00871458634518,0.005403388120062478,19.625924331887582,0.011470397373100181
32,56.29912479170849,0.005426930011463565,19.691562806356707,0.011511586748205268
33,56.589334895329515,0.005450471902864652,19.757083379830007,0.011552776123310352
34,56.87932974379002,0.00547401379426574,19.82249110941359,0.011593965498415439
35,57.16909409235877,0.005497555685666827,19.887791163911402,0.011635154873520523
36,57.45861260430252,0.005521097577067914,19.95298882218893,0.01167634424862561
37,57.74786985021984,0.005544639468469002,20.01808947148176,0.011717533623730694
38,58.03685030739948,0.005568181359870089,20.08309860564972,0.01175872299883578
39,58.32553835920498,0.0055917232512711764,20.148021823376705,0.011799912373940865
40,58.613918294486666,0.005615265142672264,20.212864826316835,0.011841101749045952
41,58.90197430702315,0.005638807034073351,20.27763341718711,0.011882291124151036
42,59.18969049499345,0.005662348925474438,20.34233349780737,0.011923480499256123
43,59.477050860481185,0.005685890816875525,20.406971067087696,0.011964669874361209
44,59.76403930901305,0.005709432708276613,20.471552218964057,0.012005859249466294
45,60.050639649132215,0.0057329745996777,20.536083140282596,0.012047048624571378
46,60.33683559200893,0.005756516491078788,20.600570108633082,0.012088237999676465
47,60.622610751089425,0.005780058382479875,20.665019490132316,0.012129427374781551
48,60.90794864178462,0.005803600273880962,20.729437737157774,0.012170616749886636
49,61.19283268120056,0.00582714216528205,20.793831386032547,0.012211806124991722
50,61.47724618791139,0.005850684056683137,20.858207054661815,0.012252995500096807
51,61.76117238177698,0.005874225948084224,20.922571440121892,0.012294184875201893
52,62.04459438380627,0.005897767839485311,20.986931316202245,0.012335374250306978
53,62.327495216067874,0.005921309730886399,21.051293530901543,0.012376563625412064
54,62.60985780164939,0.005944851622287486,21.115665003878135,0.012417753000517149
55,62.891664964666894,0.005968393513688573,21.1800527238561,0.012458942375622235
56,63.17289943032578,0.005991935405089661,21.244463745987307,0.01250013175072732
57,63.45354382503439,0.006015477296490749,21.308905189170652,0.012541321125832406
58,63.733580676572146,0.006039019187891835,21.373384233329027,0.012582510500937491
59,64.01299241431273,0.006062561079292922,21.437908116645065,0.012623699876042577
60,64.29176136950436,0.00608610297069401,21.50248413275657,0.012664889251147664
61,64.569869775608,0.006109644862095098,21.567119627912287,0.012706078626252748
62,64.84729976869478,0.006133186753496184,21.631821998089308,0.012747268001357833
63,65.12403338790406,0.006156728644897272,21.696598686072775,0.01278845737646292
64,65.40005257596286,0.00618027053629836,21.761457178498997,0.012829646751568006
65,65.67533917976839,0.0062038124276994466,21.826405002862895,0.01287083612667309
66,65.94987495103432,0.006227354319100534,21.891449724490887,0.012912025501778175
67,66.22364154700205,0.006250896210501621,21.956598943480085,0.012953214876883262
68,66.49662053121799,0.006274438101902709,22.021860291605034,0.012994404251988348
69,66.7687933743778,0.0062979799933037955,22.087241429192847,0.013035593627093433
70,67.04014145523884,0.006321521884704883,22.152750041968122,0.013076783002198519
71,67.31064606160128,0.006345063776105971,22.21839383786836,0.013117972377303604
72,67.580288391359,0.006368605667507058,22.284180543831333,0.01315916175240869
73,67.8490495536217,0.006392147558908145,22.35011790255536,0.013200351127513775
74,68.11691056990745,0.006415689450309232,22.416213669233716,0.013241540502618861
75,68.3838523754086,0.00643923134171032,22.482475608264224,0.013282729877723946
76,68.64985582032963,0.006462773233111407,22.548911489935442,0.013323919252829032
77,68.91490167129952,0.006486315124512494,22.61552908709041,0.013365108627934117
78,69.1789706128576,0.006509857015913582,22.682336171769233,0.013406298003039203
79,69.44204324901484,0.006533398907314669,22.74934051183183,0.013447487378144288
80,69.70410010489017,0.0065569407987157565,22.816549867561935,0.013488676753249374
81,69.96512162842279,0.006580482690116844,22.883971988253766,0.01352986612835446
82,70.22508819216083,0.006604024581517931,22.951614608782386,0.013571055503459545
83,70.48398009512661,0.006627566472919018,23.019485446159344,0.01361224487856463
84,70.74177756475918,0.0066511083643201055,23.08759219607456,0.013653434253669716
85,70.99846075893385,0.006674650255721193,23.155942529426078,0.013694623628774803
86,71.2540097680596,0.00669819214712228,23.224544088838606,0.013735813003879887
87,71.50840461725423,0.006721734038523368,23.293404485172594,0.013777002378984972
88,71.76162526859733,0.006745275929924455,23.362531294024823,0.013818191754090058
89,72.01365162346113,0.006768817821325542,23.431932052222017,0.013859381129195145
90,72.26446352491973,0.006792359712726629,23.50161425430878,0.01390057050430023
91,72.5140407602361,0.0068159016041277175,23.571585349031178,0.013941759879405316
92,72.76236306342679,0.006839443495528804,23.641852735817444,0.0139829492545104
93,73.00941011790495,0.006862985386929891,23.71242376125693,0.014024138629615487
94,73.25516155920047,0.006886527278330979,23.783305715578962,0.014065328004720571
95,73.49959697775768,0.0069100691697320665,23.854505829132737,0.014106517379825656
96,73.74269592181021,0.006933611061133153,23.926031268869806,0.014147706754930742
97,73.98443790033215,0.006957152952534241,23.99788913483039,0.014188896130035829
98,74.22480238606596,0.006980694843935329,24.07008645663504,0.014230085505140915
99,74.4637688186259,0.0070042367353364155,24.14263018998293,0.014271274880246
100,74.70131660767682,0.007027778626737502,24.215527213158232,0.014312464255351084
101,74.9374251361877,0.00705132051813859,24.28878432354597,0.01435365363045617
102,75.17207376375903,0.007074862409539678,24.362408234158643,0.014394843005561257
103,75.40524183002401,0.0070984043009407645,24.436405570175218,0.014436032380666342
104,75.63690865812184,0.007121946192341852,24.51078286549367,0.014477221755771427
105,75.86705355824306,0.00714548808374294,24.585546559298596,0.014518411130876513
106,76.09565583124596,0.007169029975144027,24.66070299264519,0.0145596005059816
107,76.3226947723428,0.0071925718665451135,24.73625840506117,0.014600789881086684
108,76.54814967485507,0.007216113757946202,24.81221893116772,0.014641979256191769
109,76.77199983403679,0.007239655649347289,24.888590597321233,0.014683168631296855
110,76.99422455096484,0.007263197540748376,24.965379318276764,0.014724358006401941
111,77.214803136495,0.007286739432149463,25.042590893875076,0.014765547381507026
112,77.43371491528237,0.007310281323550551,25.12023100575423,0.01480673675661211
113,77.65093922986537,0.007333823214951638,25.19830521408733,0.014847926131717197
114,77.86645544481169,0.0073573651063527255,25.276818954347668,0.014889115506822283
115,78.08024295092481,0.007380906997753813,25.355777534102653,0.014930304881927368
116,78.29228116950986,0.0074044488891549,25.435186129837934,0.014971494257032453
117,78.50254955669716,0.007427990780555987,25.515049783812888,0.015012683632137539
118,78.71102760782223,0.0074515326719570745,25.595373400948986,0.015053873007242626
119,78.91769486186026,0.007475074563358162,25.676161745752278,0.015095062382347712
120,79.12253090591376,0.007498616454759249,25.757419439271207,0.015136251757452797
121,79.3255153797518,0.007522158346160337,25.83915095609127,0.015177441132557881
122,79.52662798039876,0.007545700237561424,25.92136062136762,0.015218630507662968
123,79.72584846677105,0.007569242128962511,26.004052607896888,0.015259819882768054
124,79.92315666436016,0.007592784020363598,26.087230933229744,0.015301009257873139
125,80.11853246995982,0.007616325911764686,26.170899456825076,0.015342198632978223
126,80.31195585643569,0.007639867803165773,26.25506187724727,0.01538338800808331
127,80.50340687753544,0.00766340969456686,26.339721729407774,0.015424577383188396
128,80.69286567273741,0.007686951585967948,26.424882381852143,0.01546576675829348
129,80.88031247213576,0.0077104934773690355,26.510547034093666,0.015506956133398565
130,81.06572760135978,0.007734035368770122,26.59671871399497,0.015548145508503652
131,81.24909148652591,0.00775757726017121,26.683400275198498,0.015589334883608738
132,81.4303846592196,0.007781119151572298,26.77059439460727,0.01563052425871382
133,81.60958776150528,0.0078046610429733845,26.85830356991684,0.015671713633818907
134,81.78668155096226,0.007828202934374471,26.946530117199686,0.015712903008923994
135,81.96164690574385,0.00785174482577556,27.035276168543117,0.01575409238402908
136,82.13446482965814,0.007875286717176647,27.12454366974172,0.015795281759134167
137,82.30511645726742,0.007898828608577733,27.214334378045404,0.01583647113423925
138,82.47358305900428,0.00792237049997882,27.304649859964268,0.015877660509344336
139,82.63984604630232,0.007945912391379909,27.395491489130887,0.015918849884449422
140,82.80388697673814,0.007969454282780996,27.486860444221488,0.01596003925955451
141,82.96568755918322,0.007992996174182082,27.578757706936763,0.016001228634659595
142,83.12522965896268,0.008016538065583171,27.671184060043192,0.016042418009764678
143,83.28249530301846,0.008040079956984258,27.764140085475983,0.016083607384869764
144,83.43746668507481,0.008063621848385345,27.857626162504463,0.01612479675997485
145,83.59012617080306,0.008087163739786431,27.951642465960777,0.016165986135079934
146,83.74045630298365,0.00811070563118752,28.04618896453284,0.01620717551018502
147,83.88843980666235,0.008134247522588607,28.14126541912231,0.016248364885290106
148,84.03405959429878,0.008157789413989694,28.23687138126845,0.016289554260395193
149,84.17729877090403,0.008181331305390782,28.33300619163863,0.01633074363550028
150,84.31814063916505,0.008204873196791869,28.42966897858624,0.016371933010605362
151,84.45656870455356,0.008228415088192956,28.526858656776866,0.01641312238571045
152,84.59256668041613,0.008251956979594043,28.624573925883258,0.016454311760815535
153,84.72611849304343,0.008275498870995131,28.72281326934994,0.016495501135920618
154,84.85720828671607,0.008299040762396218,28.821574953228044,0.016536690511025704
155,84.98582042872394,0.008322582653797306,28.920857025081094,0.01657787988613079
156,85.11193951435678,0.008346124545198393,29.020657312962243,0.016619069261235877
157,85.23555037186335,0.00836966643659948,29.120973424463564,0.016660258636340963
158,85.35663806737662,0.008393208328000567,29.221802745838172,0.016701448011446046
159,85.47518790980212,0.008416750219401654,29.32314244119534,0.016742637386551133
160,85.59118545566712,0.008440292110802742,29.424989451769402,0.01678382676165622
161,85.7046165139279,0.008463834002203829,29.52734049526281,0.016825016136761305
162,85.81546715073279,0.008487375893604918,29.63019206526385,0.01686620551186639
163,85.92372369413779,0.008510917785006004,29.7335404307393,0.016907394886971475
164,86.0293727387731,0.008534459676407091,29.837381635602696,0.01694858426207656
165,86.13240115045704,0.008558001567808178,29.941711498358124,0.016989773637181647
166,86.2327960707557,0.008581543459209265,30.046525611820417,0.01703096301228673
167,86.33054492148518,0.008605085350610353,30.151819342911647,0.017072152387391817
168,86.42563540915441,0.00862862724201144,30.257587832534302,0.017113341762496903
169,86.51805552934542,0.008652169133412529,30.363825995521474,0.01715453113760199
170,86.60779357102953,0.008675711024813616,30.470528520664253,0.017195720512707076
171,86.69483812081604,0.008699252916214702,30.577689870816354,0.01723690988781216
172,86.77917806713205,0.00872279480761579,30.68530428307641,0.017278099262917245
173,86.86080260432982,0.008746336699016876,30.79336576904779,0.01731928863802233
174,86.93970123672058,0.008769878590417965,30.901868115176143,0.017360478013127414
175,87.01586378253157,0.008793420481819053,31.010804883164937,0.0174016673882325
176,87.08928037778455,0.00881696237322014,31.12016941046859,0.017442856763337587
177,87.15994148009314,0.008840504264621227,31.229954810863546,0.017484046138442674
178,87.22783787237698,0.008864046156022314,31.340153975097266,0.01752523551354776
179,87.29296066649087,0.0088875880474234,31.45075957161483,0.017566424888652843
180,87.35530130676591,0.008911129938824487,31.56176404736337,0.01760761426375793
181,87.41485157346142,0.008934671830225576,31.67315962867391,0.017648803638863016
182,87.47160358612496,0.008958213721626664,31.784938322220803,0.017689993013968102
183,87.52554980685912,0.008981755613027751,31.89709191605827,0.01773118238907319
184,87.5766830434919,0.009005297504428838,32.009611980734064,0.01777237176417827
185,87.62499645265045,0.009028839395829925,32.12248987047997,0.017813561139283358
186,87.67048354273474,0.009052381287231012,32.23571672447868,0.017854750514388444
187,87.7131381767902,0.0090759231786321,32.34928346820712,0.017895939889493527
188,87.75295457527737,0.009099465070033187,32.46318081485562,0.017937129264598613
189,87.78992731873676,0.009123006961434275,32.57739926682256,0.0179783186397037
190,87.82405135034722,0.009146548852835362,32.691929117284324,0.018019508014808783
191,87.85532197837628,0.009170090744236449,32.80676045183998,0.018060697389913873
192,87.88373487852105,0.009193632635637536,32.9218831502302,0.018101886765018955
193,87.90928609613766,0.009217174527038623,33.03728688813021,0.018143076140124042
194,87.9319720483584,0.009240716418439711,33.15296113901592,0.018184265515229128
195,87.95178952609476,0.009264258309840798,33.268895176102916,0.01822545489033421
196,87.96873569592519,0.009287800201241887,33.38507807435785,0.0182666442654393
197,87.98280810186608,0.009311342092642973,33.50149871258117,0.018307833640544384
198,87.99400466702535,0.00933488398404406,33.61814577556139,0.01834902301564947
199,88.00232369513648,0.009358425875445147,33.73500775629931,0.018390212390754557
200,88.00776387197303,0.009381967766846234,33.85207295830225,0.01843140176585964
201,88.01032426664158,0.009405509658247322,33.969329497947314,0.018472591140964726
202,88.0100043327529,0.00942905154964841,34.08676530691284,0.018513780516069812
203,88.00680390947007,0.009452593441049498,34.204368134677516,0.018554969891174895
204,88.0007232224327,0.009476135332450585,34.3221255510864,0.018596159266279985
205,87.99176288455652,0.009499677223851671,34.44002494898257,0.018637348641385068
206,87.97992389670786,0.009523219115252758,34.558053546904425,0.018678538016490154
207,87.96520764825199,0.009546761006653845,34.67619839184682,0.01871972739159524
208,87.94761591747495,0.009570302898054934,34.79444636208592,0.018760916766700324
209,87.92715087187847,0.00959384478945602,34.91278417006651,0.01880210614180541
210,87.90381506834728,0.009617386680857109,35.031198365350775,0.018843295516910497
211,87.87761145318856,0.009640928572258196,35.1496753376278,0.01888448489201558
212,87.84854336204344,0.009664470463659283,35.26820131978281,0.01892567426712067
213,87.81661451966988,0.00968801235506037,35.386762391024796,0.018966863642225752
214,87.78182903959704,0.009711554246461456,35.505344480072075,0.01900805301733084
215,87.74419142365113,0.009735096137862545,35.623933368394226,0.019049242392435925
216,87.70370656135243,0.009758638029263633,35.742514693509605,0.019090431767541008
217,87.66037972918387,0.00978217992066472,35.86107395233725,0.019131621142646098
218,87.61421658973073,0.009805721812065807,35.97959650460214,0.01917281051775118
219,87.5652231906924,0.009829263703466894,36.09806757629267,0.019213999892856267
220,87.51340596376572,0.00985280559486798,36.21647226316894,0.019255189267961353
221,87.45877172340083,0.009876347486269067,36.33479553432119,0.019296378643066436
222,87.40132766542925,0.009899889377670156,36.45302223577663,0.019337568018171523
223,87.34108136556544,0.009923431269071244,36.571137094154025,0.01937875739327661
224,87.27804077778157,0.009946973160472331,36.68912472036408,0.019419946768381692
225,87.21221423255669,0.009970515051873418,36.806969613355214,0.019461136143486782
226,87.14361043500068,0.009994056943274505,36.924656163902796,0.019502325518591865
227,87.07223846285373,0.010017598834675592,37.042168658440914,0.01954351489369695
228,86.99810776436209,0.01004114072607668,37.159491282935264,0.019584704268802038
229,86.92122815603123,0.010064682617477767,37.27660812679582,0.01962589364390712
230,86.84160982025693,0.010088224508878856,37.39350318682807,0.019667083019012207
231,86.75926330283555,0.010111766400279942,37.51016037122132,0.019708272394117293
232,86.67419951035455,0.01013530829168103,37.62656350357288,0.019749461769222376
233,86.58642970746418,0.010158850183082116,37.74269632694665,0.019790651144327466
234,86.49596551403154,0.010182392074483203,37.858542507964636,0.01983184051943255
235,86.40281890217872,0.010205933965884291,37.9740856409304,0.019873029894537635
236,86.30700219320559,0.010229475857285378,38.08930925198238,0.01991421926964272
237,86.20852805439903,0.010253017748686467,38.20419680327639,0.019955408644747805
238,86.10740949573005,0.010276559640087553,38.31873169719521,0.019996598019852894
239,86.00365986644012,0.01030010153148864,38.4328972805844,0.020037787394957977
240,85.89729285151832,0.010323643422889727,38.54667684901236,0.020078976770063064
241,85.78832246807094,0.010347185314290814,38.66005365105375,0.02012016614516815
242,85.67676306158498,0.010370727205691902,38.773010892594165,0.020161355520273233
243,85.56262930208771,0.01039426909709299,38.88553174115515,0.02020254489537832
244,85.44593618020338,0.010417810988494078,38.997599330237776,0.020243734270483406
245,85.32669900310965,0.010441352879895165,39.10919676368334,0.02028492364558849
246,85.20493339039491,0.010464894771296251,39.220307120049824,0.02032611302069358
247,85.08065526981883,0.010488436662697338,39.33091345700221,0.02036730239579866
248,84.95388087297803,0.010511978554098425,39.44099881571595,0.020408491770903748
249,84.82462673087866,0.010535520445499514,39.55054622529107,0.020449681146008834
250,84.69290966941853,0.0105590623369006,39.659538707176196,0.020490870521113917
251,84.55874680477974,0.010582604228301689,39.76795927960066,0.020532059896219004
252,84.42215553873547,0.010606146119702776,39.87579096201314,0.02057324927132409
253,84.28315355387176,0.010629688011103863,39.9830167795255,0.020614438646429173
254,84.14175880872746,0.01065322990250495,40.08961976736003,0.020655628021534263
255,83.99798953285398,0.010676771793906036,40.19558297529891,0.020696817396639346
256,83.85186422179746,0.010700313685307125,40.300889472134195,0.020738006771744432
257,83.7034016320056,0.010723855576708213,40.40552235011666,0.02077919614684952
258,83.55262077566181,0.0107473974681093,40.50946472940232,0.0208203855219546
259,83.39954091544831,0.010770939359510387,40.61269976249487,0.02086157489705969
260,83.24418155924177,0.010794481250911474,40.7152106386825,0.020902764272164774
261,83.08656245474269,0.01081802314231256,40.81698058846795,0.02094395364726986
262,82.92670358404227,0.010841565033713649,40.91799288798974,0.020985143022374947
263,82.76462515812813,0.010865106925114736,41.018230863433544,0.02102633239748003
264,82.60034761133232,0.010888648816515824,41.117677895431946,0.021067521772585116
265,82.43389159572381,0.010912190707916911,41.21631742345123,0.021108711147690203
266,82.2652779754479,0.010935732599317998,41.314132950163646,0.021149900522795285
267,82.09452782101566,0.010959274490719085,41.411108045803786,0.021191089897900375
268,81.92166240354537,0.010982816382120172,41.50722635250726,0.021232279273005458
269,81.74670318895937,0.01100635827352126,41.60247158863086,0.021273468648110545
270,81.56967183213831,0.011029900164922347,41.69682755305206,0.02131465802321563
271,81.39059017103591,0.011053442056323436,41.79027812944675,0.021355847398320714
272,81.20948022075669,0.011076983947724522,41.882807290544015,0.0213970367734258
273,81.02636416759948,0.01110052583912561,41.97439910235588,0.021438226148530887
274,80.84126436306961,0.011124067730526696,42.065037728381206,0.02147941552363597
275,80.65420331786187,0.011147609621927783,42.15470743378223,0.02152060489874106
276,80.46520369581792,0.011171151513328871,42.2433925895319,0.021561794273846142
277,80.27428830785995,0.011194693404729958,42.331077676531386,0.02160298364895123
278,80.0814801059039,0.011218235296131047,42.41774728969574,0.021644173024056315
279,79.88680217675493,0.011241777187532134,42.503386142006704,0.021685362399161398
280,79.69027773598728,0.01126531907893322,42.58797906853128,0.021726551774266488
281,79.4919301218125,0.011288860970334307,42.671511030404616,0.02176774114937157
282,79.29178278893707,0.011312402861735394,42.753967118776124,0.021808930524476657
283,79.089859302414,0.011335944753136483,42.83533255871726,0.021850119899581744
284,78.88618333148933,0.01135948664453757,42.91559271308995,0.021891309274686827
285,78.68077864344774,0.011383028535938658,42.994733086374346,0.021932498649791913
286,78.47366909745881,0.011406570427339745,43.07273932845447,0.021973688024897
287,78.26487863842763,0.011430112318740832,43.14959723836071,0.022014877400002082
288,78.05443129085131,0.011453654210141918,43.22529276796823,0.022056066775107172
289,77.8423511526852,0.011477196101543005,43.29981202564921,0.022097256150212255
290,77.62866238922044,0.011500737992944094,43.373141279879036,0.02213844552531734
291,77.41338922697634,0.011524279884345182,43.44526696279404,0.022179634900422428
292,77.1965559476094,0.011547821775746269,43.516175673700594,0.02222082427552751
293,76.97818688184213,0.011571363667147356,43.58585418253395,0.022262013650632597
294,76.75830640341388,0.011594905558548443,43.654289433265745,0.022303203025737683
295,76.53693892305648,0.01161844744994953,43.72146854725957,0.022344392400842766
296,76.31410888249692,0.011641989341350616,43.78737882657278,0.022385581775947856
297,76.08984074848965,0.011665531232751705,43.85200775720433,0.02242677115105294
298,75.86415900688122,0.011689073124152793,43.91534301228714,0.022467960526158025
299,75.63708815670911,0.01171261501555388,43.97737245522401,0.022509149901263112
300,75.40865270433783,0.011736156906954967,44.03808414276639,0.022550339276368195
301,75.1788771576338,0.011759698798356054,44.09746632803502,0.022591528651473285
302,74.94778602018243,0.01178324068975714,44.15550746348113,0.022632718026578368
303,74.71540378554855,0.01180678258115823,44.212196203787954,0.022673907401683454
304,74.48175493158337,0.011830324472559316,44.26752140871123,0.02271509677678854
305,74.24686391477941,0.011853866363960405,44.32147214585793,0.022756286151893623
306,74.0107551646764,0.011877408255361491,44.37403769340259,0.02279747552699871
307,73.77345307831945,0.011900950146762578,44.425207542740175,0.022838664902103796
308,73.53498201477235,0.011924492038163665,44.474971401075,0.02287985427720888
309,73.29536628968738,0.011948033929564752,44.52331919394479,0.02292104365231397
310,73.05463016993419,0.01197157582096584,44.57024106767913,0.02296223302741905
311,72.8127978682895,0.011995117712366927,44.615727391791715,0.023003422402524138
312,72.56989353818942,0.012018659603768016,44.65976876130593,0.023044611777629224
313,72.32594126854657,0.012042201495169103,44.7023559990125,0.023085801152734307
314,72.0809650786336,0.01206574338657019,44.74348015765941,0.023126990527839394
315,71.83498891303489,0.012089285277971276,44.78313252207285,0.02316817990294448
316,71.5880366366686,0.012112827169372363,44.82130461120903,0.023209369278049563
317,71.34013202988004,0.012136369060773452,44.857988180136154,0.023250558653154653
318,71.0912987836087,0.012159910952174538,44.8931752219461,0.023291748028259736
319,70.84156049463013,0.012183452843575627,44.92685796959529,0.023332937403364822
320,70.59094066087431,0.012206994734976714,44.9590288976744,0.02337412677846991
321,70.33946267682212,0.0122305366263778,44.989680724106336,0.02341531615357499
322,70.08714982898137,0.012254078517778887,45.01880641177232,0.02345650552868008
323,69.83402529144328,0.012277620409179974,45.0463991700654,0.023497694903785164
324,69.58011212152168,0.012301162300581063,45.07245245637133,0.02353888427889025
325,69.32543325547552,0.01232470419198215,45.09695997747636,0.023580073653995337
326,69.07001150431584,0.012348246083383238,45.119915690901664,0.02362126302910042
327,68.8138695496991,0.012371787974784325,45.14131380616424,0.023662452404205506
328,68.55702993990732,0.012395329866185412,45.16114878596393,0.023703641779310593
329,68.29951508591631,0.012418871757586498,45.17941534729636,0.023744831154415676
330,68.04134725755304,0.012442413648987585,45.196108462491935,0.023786020529520766
331,67.78254857974355,0.012465955540388674,45.21122336018012,0.02382720990462585
332,67.52314102885109,0.01248949743178976,45.224755526179514,0.023868399279730935
333,67.2631464291069,0.01251303932319085,45.23670070431343,0.02390958865483602
334,67.00258644913316,0.012536581214591936,45.24705489715047,0.023950778029941104
335,66.74148259855984,0.012560123105993023,45.25581436667104,0.02399196740504619
336,66.47985622473506,0.01258366499739411,45.26297563485864,0.024033156780151277
337,66.21772850953079,0.012607206888795198,45.2685354842169,0.02407434615525636
338,65.95512046624371,0.012630748780196285,45.27249095821181,0.02411553553036145
339,65.69205293659172,0.012654290671597372,45.274839361639515,0.024156724905466533
340,65.42854658780698,0.01267783256299846,45.27557826091967,0.02419791428057162
341,65.16462190982578,0.012701374454399547,45.27470548431457,0.024239103655676705
342,64.90029921257542,0.012724916345800634,45.27221912207393,0.024280293030781788
343,64.63559862335836,0.01274845823720172,45.26811752650599,0.024321482405886878
344,64.37054008433438,0.01277200012860281,45.2623993119746,0.02436267178099196
345,64.1051433501004,0.012795542020003896,45.25506335482295,0.024403861156097047
346,63.83942798536828,0.012819083911404983,45.24610879322398,0.024445050531202134
347,63.573413362740915,0.012842625802806071,45.2355350269578,0.024486239906307217
348,63.307118660586234,0.012866167694207158,45.223341717116355,0.024527429281412303
349,63.04056286100966,0.012889709585608245,45.20952878573596,0.02456861865651739
350,62.77376474792419,0.012913251477009334,45.194096415357635,0.024609808031622472
351,62.50674290521904,0.01293679336841042,45.17704504851597,0.024650997406727562
352,62.23951571502534,0.012960335259811507,45.15837538715671,0.024692186781832645
353,61.97210135608002,0.012983877151212594,45.13808839198366,0.02473337615693773
354,61.704517802186665,0.013007419042613683,45.116185281735284,0.024774565532042818
355,61.436782820773445,0.01303096093401477,45.09266753239143,0.0248157549071479
356,61.168913971547575,0.013054502825415856,45.067536876310776,0.024856944282252987
357,60.900928605246,0.013078044716816945,45.0407953012995,0.024898133657358074
358,60.632843862482,0.013101586608218032,45.01244504961165,0.024939323032463157
359,60.364676672686535,0.013125128499619118,44.98248861688194,0.024980512407568246
360,60.09644375314484,0.013148670391020205,44.95092875099144,0.02502170178267333
361,59.82816160812655,0.013172212282421294,44.91776845086669,0.025062891157778416
362,59.55984652810964,0.01319575417382238,44.88301096521326,0.025104080532883502
363,59.29151458909679,0.013219296065223467,44.84665979118384,0.025145269907988585
364,59.02318165202391,0.013242837956624556,44.808718672982195,0.025186459283093675
365,58.75486336225984,0.013266379848025643,44.769191600402955,0.025227648658198758
366,58.486575149196334,0.01328992173942673,44.72808280730871,0.025268838033303844
367,58.218332225927725,0.013313463630827818,44.68539677004456,0.02531002740840893
368,57.95014958901923,0.013337005522228905,44.64113820579125,0.025351216783514013
369,57.68204201836269,0.013360547413629992,44.59531207085738,0.0253924061586191
370,57.414024077119414,0.013384089305031079,44.54792355891184,0.025433595533724186
371,57.14611011174836,0.013407631196432167,44.498978099156815,0.02547478490882927
372,56.87831425211948,0.013431173087833254,44.44848135444276,0.02551597428393436
373,56.610650411710004,0.01345471497923434,44.396439219325686,0.025557163659039442
374,56.34313228788367,0.01347825687063543,44.342857818067884,0.025598353034144528
375,56.075773362251155,0.013501798762036516,44.28774350258298,0.025639542409249615
376,55.808586901110544,0.013525340653437603,44.23110285032612,0.025680731784354698
377,55.541585955966774,0.01354888254483869,44.17294266213019,0.025721921159459784
378,55.27478336412886,0.013572424436239778,44.11326995998929,0.02576311053456487
379,55.008191749383414,0.013595966327640865,44.05209198478981,0.025804299909669953
380,54.74182352274326,0.013619508219041952,43.9894161939908,0.02584548928477504
381,54.475690883269834,0.01364305011044304,43.92525025925396,0.025886678659880126
382,54.20980581896832,0.013666592001844127,43.85960206402473,0.025927868034985212
383,53.9441801077532,0.013690133893245214,43.79247970106517,0.0259690574100903
384,53.67882531848407,0.013713675784646301,43.72389146993978,0.02601024678519538
385,53.41375281206956,0.01373721767604739,43.653845874455165,0.026051436160300468
386,53.14897374263762,0.013760759567448476,43.58235162005486,0.026092625535405554
387,52.884499058771844,0.013784301458849563,43.509417611170015,0.02613381491051064
388,52.620339504810865,0.013807843350250652,43.43505294852716,0.026175004285615727
389,52.35650562221076,0.013831385241651738,43.359266926414286,0.02621619366072081
390,52.093007750967885,0.013854927133052825,43.28206902990582,0.026257383035825897
391,51.82985603110102,0.013878469024453914,43.20346893204842,0.026298572410930983
392,51.567060404191444,0.013902010915855,43.12347649100759,0.02633976178603607
393,51.30463061497891,0.013925552807256087,43.04210174717734,0.026380951161141152
394,51.04257621301257,0.013949094698657174,42.95935492025309,0.02642214053624624
395,50.78090655435439,0.013972636590058263,42.87524640626963,0.026463329911351325
396,50.51963080333464,0.01399617848145935,42.78978677460471,0.02650451928645641
397,50.25875793435646,0.014019720372860436,42.70298676494978,0.026545708661561494
398,49.998296733749214,0.014043262264261525,42.61485728424888,0.02658689803666658
399,49.73825580166794,0.014066804155662612,42.52540940360674,0.026628087411771667
400,49.47864355403808,0.014090346047063699,42.43465435516746,0.026669276786876753
401,49.219468224543206,0.014113887938464785,42.34260352896475,0.026710466161981836
402,48.960737866654604,0.014137429829865874,42.24926846974479,0.026751655537086923
403,48.702460355700815,0.01416097172126696,42.154660873763255,0.02679284491219201
404,48.44464339097528,0.014184513612668048,42.05879258555726,0.026834034287297096
405,48.18729449788112,0.014208055504069136,41.96167559469363,0.02687522366240218
406,47.93042103011072,0.014231597395470223,41.863322032494594,0.026916413037507265
407,47.67403017185864,0.01425513928687131,41.76374416874206,0.02695760241261235
408,47.41812894006649,0.014278681178272398,41.66295440836164,0.026998791787717438
409,47.16272418669792,0.014302223069673485,41.56096528808779,0.027039981162822524
410,46.90782260104189,0.014325764961074572,41.457789473110765,0.027081170537927607
411,46.65343071204293,0.014349306852475659,41.353439753707185,0.027122359913032693
412,46.399554890656844,0.014372848743876747,41.24792904185487,0.02716354928813778
413,46.14620135222951,0.014396390635277834,41.14127036783337,0.027204738663242866
414,45.89337615889804,0.01441993252667892,41.033476876811406,0.02724592803834795
415,45.64108522201225,0.01444347441808001,40.924561825422025,0.027287117413453035
416,45.3893343045749,0.014467016309481096,40.81453857832722,0.02732830678855812
417,45.13812902369903,0.014490558200882183,40.703420604772695,0.027369496163663208
418,44.887474853081,0.01451410009228327,40.591221475134056,0.02741068553876829
419,44.637377125487596,0.014537641983684358,40.477954857455714,0.027451874913873377
420,44.38784103525571,0.014561183875085445,40.36363451398355,0.027493064288978464
421,44.13887164080263,0.014584725766486532,40.24827429769244,0.02753425366408355
422,43.890473867146135,0.01460826765788762,40.131888148810006,0.027575443039188633
423,43.64265250843256,0.014631809549288707,40.01449009133731,0.02761663241429372
424,43.39541223047072,0.014655351440689794,39.89609422956814,0.027657821789398806
425,43.148757573271574,0.014678893332090883,39.77671474460757,0.027699011164503892
426,42.902692953590666,0.01470243522349197,39.65636589089119,0.027740200539608975
427,42.65722266747312,0.014725977114893056,39.535061992706034,0.02778138991471406
428,42.41235089279889,0.014749519006294143,39.41281744071422,0.027822579289819148
429,42.168081691827396,0.014773060897695232,39.28964668848046,0.027863768664924234
430,41.92441901374013,0.014796602789096319,39.16556424900475,0.02790495804002932
431,41.68136669717923,0.014820144680497405,39.040584691260825,0.027946147415134404
432,41.43892847278163,0.014843686571898494,38.914722636741885,0.02798733679023949
433,41.19710796570686,0.01486722846329958,38.78799275601454,0.028028526165344576
434,40.95590869815707,0.014890770354700667,38.660409765281855,0.028069715540449663
435,40.71533409188861,0.014914312246101754,38.531988422956914,0.028110904915554746
436,40.4753874707134,0.014937854137502843,38.40274352624723,0.028152094290659832
437,40.23607206298869,0.01496139602890393,38.272689907752024,0.02819328366576492
438,39.99739100409495,0.014984937920305016,38.14184243207251,0.028234473040870005
439,39.75934733889932,0.015008479811706105,38.010215992436535,0.028275662415975088
440,39.521944024204814,0.015032021703107192,37.87782550733861,0.028316851791080174
441,39.285183931183056,0.015055563594508279,37.74468591719619,0.02835804116618526
442,39.04906984779017,0.015079105485909365,37.610812181023256,0.028399230541290347
443,38.81360448116427,0.015102647377310454,37.476219273122055,0.02844041991639543
444,38.57879046000394,0.01512618926871154,37.340922179793935,0.028481609291500516
445,38.34463033692598,0.015149731160112628,37.204935896070396,0.028522798666605603
446,38.11112659080228,0.015173273051513716,37.068275422464886,0.02856398804171069
447,37.87828162907409,0.015196814942914803,36.930955761746716,0.028605177416815772
448,37.646097790043164,0.01522035683431589,36.79299191573752,0.028646366791920858
449,37.41457734513862,0.015243898725716978,36.654398882131446,0.028687556167025945
450,37.18372250115891,0.015267440617118065,36.515191651339805,0.02872874554213103
451,36.9535354024875,0.015290982508519152,36.37538520336105,0.028769934917236117
452,36.72401813328216,0.015314524399920239,36.23499450467683,0.0288111242923412
453,36.49517271963616,0.015338066291321327,36.094034505175024,0.028852313667446287
454,36.26700113171158,0.015361608182722414,35.952520135100606,0.028893503042551373
455,36.03950528584293,0.015385150074123501,35.81046630203487,0.02893469241765646
456,35.8126870466112,0.01540869196552459,35.66788788790418,0.028975881792761542
457,35.58654822888735,0.015432233856925676,35.52479974601835,0.02901707116786663
458,35.361090599844125,0.015455775748326763,35.381216698140385,0.029058260542971715
459,35.136315880936344,0.01547931763972785,35.23715353158714,0.0290994499180768
460,34.9122257498485,0.015502859531128938,35.09262499636245,0.029140639293181884
461,34.68882184240921,0.015526401422530025,34.94764580232314,0.02918182866828697
462,34.46610575447185,0.015549943313931112,34.80223061637844,0.029223018043392057
463,34.24407904376125,0.0155734852053322,34.65639405972366,0.029264207418497144
464,34.022743231685354,0.015597027096733287,34.51015070510874,0.029305396793602227
465,33.80209980511186,0.015620568988134374,34.363515074142036,0.029346586168707313
466,33.58215021810911,0.01564411087953546,34.2165016346304,0.0293877755438124
467,33.36289589365091,0.015667652770936548,34.069124797955645,0.029428964918917486
468,33.14433822528489,0.015691194662337635,33.92139891648834,0.02947015429402257
469,32.926478578764055,0.01571473655373872,33.773338281039244,0.029511343669127655
470,32.70931829364108,0.015738278445139812,33.624957118349016,0.02955253304423274
471,32.492858684825364,0.0157618203365409,33.47626958861678,0.029593722419337828
472,32.277101044101826,0.015785362227941985,33.32728978306773,0.029634911794442914
473,32.06204664161219,0.015808904119343076,33.17803172156075,0.029676101169547997
474,31.847696727297937,0.015832446010744163,33.02850935023599,0.029717290544653083
475,31.634052532304406,0.01585598790214525,32.87873653920329,0.02975847991975817
476,31.42111527034684,0.015879529793546336,32.72872708027144,0.029799669294863256
477,31.208886139037205,0.015903071684947423,32.5784946847192,0.02984085866996834
478,30.997366321172528,0.01592661357634851,32.42805298110774,0.029882048045073425
479,30.78655698598384,0.015950155467749597,32.27741551313587,0.029923237420178512
480,30.576459290346296,0.015973697359150683,32.12659573753733,0.029964426795283598
481,30.36707437995026,0.01599723925055177,31.975607022021247,0.03000561617038868
482,30.15840339043302,0.016020781141952857,31.824462643255877,0.030046805545493768
483,29.95044744847154,0.016044323033353947,31.67317578489562,0.030087994920598854
484,29.743207672836267,0.016067864924755034,31.521759535652123,0.03012918429570394
485,29.53668517540543,0.01609140681615612,31.370226887409277,0.030170373670809023
486,29.33088106214087,0.016114948707557208,31.218590733382488,0.03021156304591411
487,29.125796434024654,0.016138490598958298,31.066863866322734,0.030252752421019196
488,28.921432387957264,0.016162032490359385,30.915058976765067,0.030293941796124282
489,28.717790017616714,0.01618557438176047,30.763188651322288,0.030335131171229365
490,28.51487041427967,0.01620911627316156,30.611265371023585,0.03037632054633445
491,28.31267466760401,0.016232658164562645,30.459301509698562,0.030417509921439538
492,28.111203866373536,0.016256200055963732,30.307309332406607,0.030458699296544624
493,27.910459099204665,0.01627974194736482,30.155300993911805,0.03049988867164971
494,27.710441455215634,0.016303283838765906,30.003288537203506,0.030541078046754794
495,27.51115202465844,0.016326825730166993,29.8512838920626,0.03058226742185988
496,27.312591899513603,0.01635036762156808,29.699298873673623,0.030623456796964967
497,27.11476217404833,0.01637390951296917,29.54734518128268,0.030664646172070053
498,26.917663945338344,0.016397451404370256,29.395434396901294,0.030705835547175136
499,26.72129831375327,0.016420993295771343,29.243577984056042,0.030747024922280222
500,26.525666383406787,0.01644453518717243,29.091787286584346,0.03078821429738531
501,26.33076926257125,0.01646807707857352,28.94007352747588,0.030829403672490395
502,26.13660806405731,0.016491618969974607,28.788447807760043,0.030870593047595478
503,25.943183905559042,0.016515160861375694,28.636921105439157,0.030911782422700564
504,25.75049790996507,0.01653870275277678,28.48550427446746,0.03095297179780565
505,25.558551205635958,0.016562244644177868,28.33420804377586,0.030994161172910737
506,25.367344926648308,0.016585786535578954,28.183043016342076,0.03103535054801582
507,25.176880213006257,0.01660932842698004,28.0320196683064,0.031076539923120906
508,24.9871582108206,0.016632870318381128,27.881148348132946,0.031117729298225993
509,24.79818007245623,0.016656412209782215,27.730439275815773,0.03115891867333108
510,24.60994695664824,0.0166799541011833,27.579902542130412,0.031200108048436162
511,24.422460028587366,0.016703495992584392,27.429548107930067,0.03124129742354125
512,24.235720459975152,0.01672703788398548,27.279385803486605,0.031282486798646335
513,24.04972942904942,0.016750579775386566,27.12942532787614,0.031323676173751425
514,23.864488120580695,0.016774121666787656,26.97967624840875,0.03136486554885651
515,23.67999772584021,0.016797663558188743,26.830148000102298,0.03140605492396159
516,23.496259442539547,0.01682120544958983,26.680849885200242,0.03144724429906667
517,23.31327447474322,0.016844747340990916,26.53179107273279,0.03148843367417176
518,23.13104403275447,0.016868289232392003,26.38298059812161,0.03152962304927685
519,22.949569332974566,0.01689183112379309,26.234427362827343,0.031570812424381936
520,22.76885159773676,0.016915373015194177,26.08614013403989,0.03161200179948702
521,22.58889205511522,0.016938914906595263,25.938127544411273,0.0316531911745921
522,22.40969193870957,0.01696245679799635,25.79039809183037,0.03169438054969719
523,22.23125248740562,0.016985998689397437,25.642960139239705,0.031735569924802275
524,22.05357494511323,0.017009540580798527,25.4958219144933,0.031776759299907364
525,21.876660560481508,0.017033082472199614,25.34899151025597,0.03181794867501245
526,21.700510586592163,0.0170566243636007,25.202476883943024,0.03185913805011753
527,21.525126280631948,0.017080166255001788,25.05628585770039,0.03190032742522261
528,21.35050890354443,0.017103708146402878,24.91042611842474,0.0319415168003277
529,21.176659719661856,0.017127250037803965,24.764905217823088,0.03198270617543279
530,21.003579996317924,0.017150791929205052,24.619730572511457,0.032023895550537876
531,20.831271003442012,0.01717433382060614,24.474909464152187,0.03206508492564296
532,20.65973401313559,0.017197875712007225,24.330449039629713,0.03210627430074804
533,20.48897029923126,0.017221417603408312,24.18635631126394,0.03214746367585313
534,20.31898113683553,0.0172449594948094,24.042638157061077,0.03218865305095822
535,20.149767801855482,0.017268501386210486,23.89930132100137,0.032229842426063304
536,19.981331570510466,0.017292043277611573,23.75635241336306,0.03227103180116839
537,19.81367371882911,0.01731558516901266,23.61379791108272,0.03231222117627347
538,19.646795522132606,0.01733912706041375,23.471644158150504,0.03235341055137856
539,19.480698254504784,0.017362668951814837,23.329897366040804,0.03239459992648365
540,19.315383188249562,0.017386210843215923,23.188563614177074,0.03243578930158873
541,19.150851593336835,0.01740975273461701,23.04764885043061,0.032476978676693816
542,18.987104736836795,0.0174332946260181,22.907158891652887,0.0325181680517989
543,18.824143882344217,0.017456836517419187,22.76709942424059,0.03255935742690399
544,18.661970289392393,0.017480378408820274,22.6274760047332,0.03260054680200907
545,18.50058521285831,0.01750392030022136,22.488294060442065,0.03264173617711416
546,18.339989902358955,0.017527462191622448,22.349558890111037,0.032682925552219244
547,18.180185601639963,0.017551004083023534,22.21127566460757,0.03272411492732433
548,18.021173547956863,0.01757454597442462,22.073449427643986,0.03276530430242941
549,17.862954971449838,0.017598087865825708,21.93608509652841,0.0328064936775345
550,17.705531094512445,0.017621629757226795,21.79918746294458,0.03284768305263959
551,17.54890313115508,0.01764517164862788,21.662761193760055,0.03288887242774467
552,17.393072286363616,0.017668713540028972,21.526810831862214,0.032930061802849755
553,17.238039755454114,0.01769225543143006,21.39134079702154,0.03297125117795484
554,17.08380672342391,0.017715797322831146,21.25635538678153,0.03301244055305993
555,16.930374364299997,0.017739339214232236,21.121858777374612,0.03305362992816502
556,16.777743840485062,0.017762881105633323,20.987855024663496,0.0330948193032701
557,16.62591630210183,0.01778642299703441,20.854348065107203,0.033136008678375184
558,16.47489288633642,0.017809964888435496,20.721341716751603,0.03317719805348027
559,16.324674716781242,0.017833506779836583,20.58883968024326,0.03321838742858536
560,16.175262902777803,0.01785704867123767,20.45684553986647,0.03325957680369045
561,16.02665853876038,0.017880590562638757,20.325362764602488,0.03330076617879553
562,15.878862703600737,0.017904132454039844,20.194394709210528,0.03334195555390061
563,15.731876459954696,0.01792767434544093,20.063944615330023,0.033383144929005695
564,15.585700853611018,0.017951216236842017,19.93401561260311,0.033424334304110785
565,15.440336912842959,0.017974758128243108,19.804610719817394,0.03346552367921587
566,15.295785647763456,0.017998300019644194,19.675732846067326,0.03350671305432096
567,15.152048049683854,0.01802184191104528,19.54738479193485,0.03354790242942604
568,15.009125090477355,0.018045383802446368,19.419569250687527,0.033589091804531124
569,14.867017721946977,0.018068925693847458,19.29228880949418,0.03363028117963621
570,14.725726875199216,0.018092467585248545,19.165545950657357,0.033671470554741297
571,14.585253460023235,0.018116009476649632,19.03934305286166,0.033712659929846386
572,14.445598364276588,0.01813955136805072,18.913682392437682,0.03375384930495147
573,14.3067624532775,0.018163093259451805,18.7885661446406,0.03379503868005655
574,14.16874656920448,0.018186635150852892,18.663996384943072,0.033836228055161635
575,14.031551530503489,0.01821017704225398,18.53997509034167,0.033877417430266725
576,13.89517813130319,0.018233718933655066,18.416504140676206,0.033918606805371815
577,13.75962714083864,0.018257260825056153,18.293585319961334,0.0339597961804769
578,13.624899302883893,0.01828080271645724,18.17122031772976,0.03400098555558198
579,13.490995335193752,0.01830434460785833,18.049410730386676,0.034042174930687064
580,13.357915928955295,0.018327886499259417,17.92815806257439,0.03408336430579215
581,13.22566174824929,0.018351428390660503,17.80746372854696,0.03412455368089724
582,13.094233429522031,0.018374970282061594,17.687329053553807,0.034165743056002326
583,12.963631581067883,0.01839851217346268,17.567755275231935,0.03420693243110741
584,12.833856782522762,0.018422054064863767,17.44874354500624,0.03424812180621249
585,12.704909584369156,0.018445595956264854,17.330294929496976,0.03428931118131758
586,12.576790507452634,0.01846913784766594,17.212410411934044,0.034330500556422665
587,12.449500042510437,0.018492679739067028,17.09509089357728,0.034371689931527755
588,12.323038649712277,0.018516221630468115,16.978337195142508,0.03441287930663284
589,12.197406758213715,0.0185397635218692,16.862150058232224,0.03445406868173792
590,12.072604765722229,0.018563305413270288,16.746530146770787,0.034495258056843
591,11.948633038076492,0.018586847304671375,16.631478048443334,0.03453644743194809
592,11.825491908838755,0.018610389196072462,16.516994276137844,0.03457763680705318
593,11.703181678900844,0.018633931087473552,16.403079269389707,0.034618826182158266
594,11.581702616103918,0.01865747297887464,16.289733395828392,0.03466001555726335
595,11.461054954872084,0.018681014870275726,16.176956952625456,0.03470120493236843
596,11.341238895860096,0.018704556761676816,16.064750167943536,0.03474239430747352
597,11.222254605615563,0.018728098653077903,15.95311320238555,0.03478358368257861
598,11.104102216255338,0.01875164054447899,15.84204615044369,0.034824773057683694
599,10.986781825156843,0.018775182435880076,15.731549041947554,0.03486596243278878
600,10.87029349466388,0.018798724327281163,15.62162184351102,0.03490715180789386
601,10.754637251807573,0.01882226621868225,15.512264459977208,0.03494834118299895
602,10.639813088042207,0.018845808110083337,15.403476735861057,0.03498953055810404
603,10.525820958996258,0.018869350001484424,15.295258456788902,0.03503071993320912
604,10.41266078423868,0.01889289189288551,15.187609350934588,0.035071909308314206
605,10.300332447060406,0.018916433784286597,15.080529090451748,0.03511309868341929
606,10.18883579427137,0.018939975675687688,14.974017292901443,0.03515428805852438
607,10.078170636012942,0.018963517567088774,14.868073522674983,0.03519547743362946
608,9.96833674558585,0.01898705945848986,14.762697292411048,0.03523666680873455
609,9.859333859293642,0.019010601349890948,14.657888064407196,0.035277856183839634
610,9.751161676301807,0.01903414324129204,14.553645252024616,0.03531904555894472
611,9.643819858512435,0.019057685132693125,14.449968221086122,0.0353602349340498
612,9.53730803045449,0.019081227024094212,14.346856291266839,0.03540142430915489
613,9.431625779189654,0.0191047689154953,14.244308737476953,0.03544261368425998
614,9.326772654233855,0.019128310806896386,14.14232479123627,0.03548380305936506
615,9.222748167494242,0.019151852698297472,14.04090364203996,0.035524992434470146
616,9.11955179322178,0.01917539458969856,13.940044438715248,0.03556618180957523
617,9.017182967979243,0.019198936481099646,13.839746290768536,0.03560737118468032
618,8.915641090624757,0.019222478372500733,13.740008269722491,0.03564856055978541
619,8.814925522310501,0.01924602026390182,13.640829410442723,0.03568974993489049
620,8.715035586496867,0.01926956215530291,13.542208712453702,0.035730939309995574
621,8.615970568981762,0.019293104046703997,13.444145141243409,0.03577212868510066
622,8.517729717944961,0.019316645938105084,13.346637629556522,0.03581331806020575
623,8.420312244007448,0.019340187829506174,13.249685078675551,0.03585450743531084
624,8.323717320305724,0.01936372972090726,13.15328635968969,0.03589569681041592
625,8.227944082580759,0.019387271612308347,13.057440314750906,0.035936886185521
626,8.132991629281577,0.019410813503709434,12.962145758317092,0.035978075560626085
627,8.038859021683349,0.01943435539511052,12.867401478381796,0.036019264935731175
628,7.945545284019775,0.019457897286511608,12.773206237690248,0.03606045431083626
629,7.853049403629596,0.019481439177912695,12.679558774941238,0.03610164368594135
630,7.761370331117135,0.01950498106931378,12.58645780597486,0.03614283306104643
631,7.670506980526635,0.01952852296071487,12.493902024945355,0.036184022436151514
632,7.580458229530139,0.019552064852115955,12.40189010547912,0.0362252118112566
633,7.491222919628898,0.019575606743517042,12.310420701817396,0.03626640118636169
634,7.402799856367919,0.019599148634918132,12.219492449943514,0.03630759056146678
635,7.315187809563619,0.01962269052631922,12.129103968694215,0.03634877993657186
636,7.228385513544095,0.019646232417720306,12.039253860854926,0.03638996931167694
637,7.142391667402116,0.019669774309121396,11.949940714238732,0.036431158686782025
638,7.057204935260408,0.019693316200522483,11.861163102748762,0.036472348061887115
639,6.972823946549,0.01971685809192357,11.772919587423786,0.036513537436992205
640,6.889247296294382,0.019740399983324657,11.685208717466686,0.03655472681209729
641,6.806473545420349,0.019763941874725743,11.59802903125573,0.03659591618720237
642,6.724501221060092,0.01978748376612683,11.51137905733836,0.036637105562307454
643,6.643328816879395,0.019811025657527917,11.425257315407306,0.036678294937412544
644,6.56295479341058,0.019834567548929004,11.33966231725886,0.03671948431251763
645,6.483377578397051,0.01985810944033009,11.254592567733038,0.036760673687622716
646,6.404595567147932,0.019881651331731177,11.170046565635555,0.0368018630627278
647,6.326607122902765,0.019905193223132268,11.086022804641393,0.03684305243783288
648,6.249410577205847,0.019928735114533355,11.002519774179865,0.03688424181293797
649,6.173004230289782,0.01995227700593444,10.919535960300959,0.036925431188043055
650,6.097386351468238,0.019975818897335528,10.837069846522773,0.036966620563148145
651,6.022555179537326,0.01999936078873662,10.75511991466015,0.03700780993825323
652,5.948508923185506,0.020022902680137705,10.673684645634054,0.03704899931335831
653,5.875245761411424,0.020046444571538792,10.592762520261862,0.037090188688463394
654,5.802763843949699,0.02006998646293988,10.512352020028272,0.03713137806356848
655,5.731061291704079,0.020093528354340966,10.432451627836933,0.03717256743867357
656,5.660136197187727,0.020117070245742052,10.353059828742452,0.037213756813778656
657,5.589986624970319,0.02014061213714314,10.274175110662915,0.03725494618888374
658,5.52061061213161,0.020164154028544226,10.195795965072723,0.03729613556398882
659,5.452006168721055,0.020187695919945313,10.117920887675838,0.03733732493909391
660,5.3841712782232785,0.0202112378113464,10.040548379059178,0.037378514314199
661,5.317103898028935,0.02023477970274749,9.963676945326254,0.037419703689304085
662,5.250801959910729,0.020258321594148577,9.887305098710979,0.03746089306440917
663,5.185263370504022,0.020281863485549664,9.811431358171621,0.03750208243951425
664,5.120486011791993,0.02030540537695075,9.736054249964901,0.03754327181461934
665,5.056467741594745,0.020328947268351837,9.661172308200197,0.03758446118972443
666,4.993206394062109,0.020352489159752928,9.586784075373828,0.03762565056482951
667,4.9306997801698484,0.020376031051154014,9.512888102883469,0.037666839939934596
668,4.868945688218686,0.0203995729425551,9.439482951522697,0.03770802931503968
669,4.807941884336097,0.020423114833956188,9.366567191955701,0.03774921869014477
670,4.747686112980294,0.020446656725357275,9.29413940517216,0.03779040806524985
671,4.688176097446154,0.02047019861675836,9.222198182922234,0.03783159744035494
672,4.629409540372622,0.02049374050815945,9.150742128132046,0.037872786815460024
673,4.571384124251382,0.02051728239956054,9.079769855299123,0.03791397619056511
674,4.514097511936331,0.020540824290961626,9.009279990868539,0.03795516556567019
675,4.457547347153521,0.020564366182362712,8.939271173589239,0.03799635494077528
676,4.401731255011218,0.0205879080737638,8.86974205485101,0.03803754431588037
677,4.346646842509733,0.020611449965164886,8.80069129900195,0.03807873369098545
678,4.292291699050681,0.020634991856565973,8.7321175836466,0.038119923066090536
679,4.238663396945273,0.02065853374796706,8.664019599924888,0.03816111244119562
680,4.185759491921301,0.02068207563936815,8.596396052771846,0.03820230181630071
681,4.133577523628556,0.020705617530769237,8.52924566115841,0.0382434911914058
682,4.082115016142129,0.020729159422170323,8.462567158313188,0.03828468056651088
683,4.031369478463487,0.02075270131357141,8.396359291925451,0.038325869941615964
684,3.981338405018807,0.020776243204972497,8.330620824329456,0.03836705931672105
685,3.9320192761543296,0.020799785096373584,8.265350532670261,0.03840824869182614
686,3.8834095586282995,0.02082332698777467,8.200547209051082,0.03844943806693123
687,3.835506706099242,0.02084686887917576,8.1362096606624,0.03849062744203631
688,3.788308159610254,0.020870410770576848,8.072336709892971,0.03853181681714139
689,3.741811348068821,0.020893952661977935,8.008927194422848,0.038573006192246476
690,3.696013688722065,0.02091749455337902,7.945979967298672,0.038614195567351565
691,3.650912587626934,0.020941036444780108,7.883493896991315,0.03865538494245665
692,3.6065054401150696,0.020964578336181195,7.821467867436007,0.03869657431756174
693,3.5627896312520315,0.020988120227582285,7.759900778055314,0.03873776369266682
694,3.519762536290625,0.021011662118983372,7.698791543764898,0.038778953067771904
695,3.477421521117859,0.02103520401038446,7.638139094962495,0.03882014244287699
696,3.4357639426954716,0.021058745901785546,7.577942377500098,0.03886133181798208
697,3.394787149493513,0.021082287793186633,7.518200352639717,0.03890252119308717
698,3.354488481916846,0.02110582968458772,7.458911996992778,0.03894371056819225
699,3.3148652727241457,0.021129371575988806,7.400076302443429,0.03898489994329733
700,3.2759148474392346,0.021152913467389897,7.34169227605603,0.039026089318402415
701,3.237634524754415,0.021176455358790983,7.2837589399668925,0.039067278693507505
702,3.200021616925526,0.02119999725019207,7.226275331260689,0.039108468068612595
703,3.163073430158458,0.021223539141593157,7.1692405018315775,0.03914965744371768
704,3.126787264986922,0.021247081032994244,7.1126535182293225,0.03919084681882276
705,3.0911604166411273,0.02127062292439533,7.056513461490744,0.039232036193927844
706,3.0561901754072,0.021294164815796417,7.000819426956624,0.039273225569032934
707,3.0218738269770435,0.021317706707197508,6.945570524074348,0.039314414944138024
708,2.988208652788479,0.021341248598598594,6.890765876186519,0.03935560431924311
709,2.955191930355301,0.02136479048999968,6.836404620305801,0.03939679369434819
710,2.9228209335872,0.021388332381400768,6.782485906876253,0.03943798306945327
711,2.89109293309922,0.021411874272801855,6.729008899521411,0.03947917244455836
712,2.860005196510542,0.02143541616420294,6.675972774779362,0.039520361819663445
713,2.8295549887324714,0.02145895805560403,6.623376721825036,0.039561551194768535
714,2.7997395722453495,0.02148249994700512,6.571219942180104,0.03960274056987362
715,2.7705562073642773,0.021506041838406206,6.519501649410554,0.0396439299449787
716,2.742002152493371,0.021529583729807292,6.468221068812468,0.039685119320083784
717,2.7140746643685016,0.02155312562120838,6.4173774370859915,0.039726308695188874
718,2.6867709982882557,0.021576667512609466,6.366970001998041,0.03976749807029396
719,2.66008840833301,0.021600209404010553,6.316998022033827,0.039808687445399046
720,2.634024147571945,0.02162375129541164,6.267460766037506,0.03984987682050413
721,2.6085754682578823,0.02164729318681273,6.218357512842405,0.03989106619560921
722,2.583739622009781,0.021670835078213817,6.169687550890851,0.0399322555707143
723,2.559513859982788,0.021694376969614904,6.121450177844128,0.03997344494581939
724,2.5358954330257326,0.02171791886101599,6.073644700182671,0.040014634320924475
725,2.5128815918259373,0.021741460752417077,6.0262704327968475,0.04005582369602956
726,2.4904695870412374,0.021765002643818164,5.9793266985686975,0.04009701307113464
727,2.468656669419159,0.02178854453521925,5.932812827944757,0.04013820244623973
728,2.447440089903115,0.02181208642662034,5.886728158500461,0.04017939182134482
729,2.4268170997256093,0.021835628318021428,5.841072034496219,0.0402205811964499
730,2.4067849504882917,0.021859170209422515,5.795843806425583,0.040261770571554986
731,2.387340894228908,0.0218827121008236,5.751042830555783,0.04030295994666007
732,2.3684821834750274,0.02190625399222469,5.706668468460922,0.04034414932176516
733,2.350206071284517,0.021929795883625775,5.662720086548113,0.04038533869687024
734,2.332509811272761,0.021953337775026865,5.619197055576841,0.04042652807197533
735,2.3153906576265624,0.021976879666427952,5.576098750171944,0.040467717447080415
736,2.29884586510473,0.02200042155782904,5.5334245483303475,0.0405089068221855
737,2.282872689025361,0.022023963449230126,5.491173830922056,0.04055009619729058
738,2.2674683852397997,0.022047505340631213,5.449345981185484,0.04059128557239567
739,2.25263021009328,0.0220710472320323,5.407940384217662,0.04063247494750076
740,2.238355420372307,0.022094589123433386,5.36695642645937,0.04067366432260584
741,2.224641273238761,0.022118131014834477,5.3263934951756635,0.040714853697710926
742,2.21148502615082,0.022141672906235563,5.286250977932109,0.04075604307281601
743,2.1988839367706725,0.02216521479763665,5.246528262066865,0.0407972324479211
744,2.1868352628591645,0.022188756689037737,5.2072247341591,0.04083842182302619
745,2.1753362621573733,0.022212298580438824,5.168339779493914,0.04087961119813127
746,2.16438419225523,0.02223584047183991,5.129872781524084,0.040920800573236354
747,2.153976310447246,0.022259382363240997,5.091823121329006,0.04096198994834144
748,2.144109873575456,0.022282924254642088,5.054190177071018,0.04100317932344653
749,2.1347821378596663,0.022306466146043175,5.016973323449514,0.04104436869855162
750,2.12599035871512,0.02233000803744426,4.980171931153052,0.0410855580736567
751,2.11773179055771,0.022353549928845348,4.943785366309767,0.04112674744876178
752,2.110003686596847,0.022377091820246435,4.907812989936428,0.041167936823866866
753,2.1028032986161436,0.022400633711647522,4.87225415738641,0.041209126198971956
754,2.096127876742037,0.02242417560304861,4.837108217796843,0.04125031557407704
755,2.089974669200516,0.0224477174944497,4.802374513535223,0.04129150494918213
756,2.084340922062128,0.022471259385850786,4.768052379645861,0.04133269432428721
757,2.0792238789753927,0.022494801277251873,4.734141143296304,0.041373883699392294
758,2.0746207808888646,0.02251834316865296,4.700640123224177,0.04141507307449738
759,2.070528865761975,0.022541885060054046,4.667548629184599,0.04145626244960247
760,2.0669453682648826,0.022565426951455133,4.634865961398531,0.04149745182470755
761,2.06386751946754,0.02258896884285622,4.6025914100022645,0.04153864119981264
762,2.061292546518153,0.02261251073425731,4.570724254498447,0.04157983057491772
763,2.0592176723112967,0.022636052625658397,4.539263763208755,0.04162101995002281
764,2.057640115145894,0.022659594517059484,4.508209192728639,0.041662209325127895
765,2.0565570883732893,0.02268313640846057,4.477559787384301,0.04170339870023298
766,2.0559658000356777,0.022706678299861657,4.4473147786922596,0.04174458807533807
767,2.0558634524951267,0.022730220191262744,4.417473384821702,0.04178577745044315
768,2.0562472420534577,0.02275376208266383,4.388034810059908,0.041826966825548234
769,2.0571143585632563,0.02277730397406492,4.358998244281019,0.041868156200653324
770,2.058461985030271,0.022800845865466008,4.330362862418426,0.04190934557575841
771,2.0602872972075046,0.022824387756867095,4.30212782394095,0.0419505349508635
772,2.062587463181258,0.02284792964826818,4.274292272333203,0.04199172432596858
773,2.0653596429494576,0.02287147153966927,4.24685533458024,0.04203291370107366
774,2.0686009879925265,0.022895013431070355,4.21981612065685,0.04207410307617875
775,2.072308640837143,0.022918555322471446,4.193173723021702,0.042115292451283835
776,2.0764797346131845,0.022942097213872532,4.166927216116543,0.042156481826388925
777,2.0811113926041815,0.02296563910527362,4.141075655870798,0.04219767120149401
778,2.086200727791602,0.022989180996674706,4.115618079211646,0.04223886057659909
779,2.091744842393325,0.023012722888075793,4.090553503579993,0.04228004995170418
780,2.0977408273966027,0.02303626477947688,4.065880926452414,0.042321239326809264
781,2.1041857620858897,0.023059806670877966,4.041599324869368,0.04236242870191435
782,2.1110767135658857,0.023083348562279057,4.017707654969902,0.042403618077019437
783,2.118410736280117,0.023106890453680144,3.9942048515330932,0.04244480745212452
784,2.1261848715254654,0.02313043234508123,3.971089827526334,0.04248599682722961
785,2.134396146962971,0.023153974236482317,3.9483614736608423,0.04252718620233469
786,2.143041576125307,0.023177516127883404,3.926018657954461,0.042568375577439775
787,2.152118157921268,0.02320105801928449,3.9040602253020187,0.042609564952544865
788,2.1616228761377028,0.023224599910685578,3.8824849970534965,0.04265075432764995
789,2.1715526989392187,0.023248141802086668,3.8612917706000793,0.04269194370275503
790,2.181904578366092,0.023271683693487755,3.8404793189684425,0.04273313307786012
791,2.1926754498307455,0.02329522558488884,3.820046390423328,0.042774322452965204
792,2.20386223161321,0.02331876747628993,3.79999170807868,0.04281551182807029
793,2.215461824355947,0.023342309367691015,3.7803139695175356,0.042856701203175376
794,2.2274711105584513,0.023365851259092102,3.76101184642076,0.04289789057828046
795,2.2398869540720496,0.02338939315049319,3.742083984204938,0.04293907995338555
796,2.252706199595252,0.02341293504189428,3.7235290016694815,0.04298026932849063
797,2.2659256721701286,0.023436476933295366,3.705345490653163,0.04302145870359572
798,2.279542176680089,0.023460018824696453,3.6875320157003038,0.043062648078700805
799,2.2935524973494905,0.02348356071609754,3.670087113736646,0.04310383745380589
800,2.307953397245468,0.023507102607498626,3.653009293755214,0.04314502682891098
801,2.3227416177824525,0.023530644498899713,3.6362970365122145,0.04318621620401606
802,2.3379138782297377,0.0235541863903008,3.619948794233162,0.04322740557912114
803,2.3534668752225767,0.02357772828170189,3.603962990329397,0.04326859495422623
804,2.3693972822771525,0.023601270173102977,3.588338019125119,0.043309784329331316
805,2.3857017493099595,0.023624812064504064,3.5730722455950508,0.043350973704436406
806,2.402376902161871,0.02364835395590515,3.558164005112941,0.04339216307954149
807,2.4194193421274655,0.023671895847306237,3.543611603210916,0.04343335245464657
808,2.436825645489901,0.023695437738707324,3.529413315349952,0.04347454182975166
809,2.4545923630618662,0.023718979630108415,3.5155673867014814,0.043515731204856745
810,2.4727160197329603,0.0237425215215095,3.5020720319402736,0.04355692057996183
811,2.49119311402397,0.023766063412910588,3.4889254350487544,0.04359810995506692
812,2.510020117648406,0.023789605304311675,3.4761257491328053,0.043639299330172
813,2.5291934750817795,0.023813147195712762,3.4636710962491777,0.04368048870527709
814,2.548709603139015,0.02383668908711385,3.4515595672446517,0.04372167808038217
815,2.5685648905603684,0.023860230978514935,3.4397892216069708,0.043762867455487256
816,2.5887556976063593,0.023883772869916026,3.4283580873277106,0.043804056830592346
817,2.609278355661998,0.023907314761317112,3.4172641607771226,0.04384524620569743
818,2.630129166850882,0.0239308566527182,3.4065054065910485,0.04388643558080252
819,2.6513044036593842,0.023954398544119286,3.3960797575700132,0.0439276249559076
820,2.6728003085714973,0.023977940435520373,3.3859851145905093,0.043968814331012684
821,2.694613093714599,0.02400148232692146,3.376219346528618,0.044010003706117774
822,2.7167389405166467,0.024025024218322547,3.366780290195962,0.04405119308122286
823,2.7391739993751294,0.024048566109723637,3.357665750288092,0.04409238245632794
824,2.761914389338149,0.024072108001124724,3.348873499345364,0.04413357183143303
825,2.784956197798077,0.02409564989252581,3.340401277726334,0.04417476120653811
826,2.8082954801981113,0.024119191783926897,3.332246793593737,0.0442159505816432
827,2.831928259752156,0.024142733675327984,3.324407722913094,0.044257139956748286
828,2.8558505271782963,0.02416627556672907,3.316881709463964,0.04429832933185337
829,2.8800582404463926,0.024189817458130158,3.3096663648639075,0.04433951870695846
830,2.9045473245399642,0.024213359349531248,3.30275926860516,0.04438070808206354
831,2.9293136712328747,0.024236901240932335,3.2961579681040565,0.044421897457168624
832,2.954353138881066,0.02426044313233342,3.289859978763228,0.044463086832273714
833,2.979661552229742,0.02428398502373451,3.2838627840465726,0.0445042762073788
834,3.0052347022362538,0.024307526915135595,3.278163835567026,0.04454546558248389
835,3.0310683459091163,0.024331068806536682,3.2727605531871244,0.04458665495758897
836,3.0571582061634217,0.02435461069793777,3.2676503251323785,0.04462784433269405
837,3.083499971692917,0.02437815258933886,3.2628305081174376,0.04466903370779914
838,3.110089296859155,0.024401694480739946,3.258298427485048,0.044710223082904225
839,3.1369218015979214,0.024425236372141033,3.2540513773577815,0.044751412458009315
840,3.163993071343309,0.02444877826354212,3.2500866208025427,0.0447926018331144
841,3.1912986569696025,0.024472320154943206,3.246401390007795,0.04483379120821948
842,3.2188340747514124,0.024495862046344293,3.2429928864735182,0.04487498058332457
843,3.246594806342148,0.02451940393774538,3.2398582812138392,0.044916169958429654
844,3.274576298771225,0.02454294582914647,3.236994714972316,0.04495735933353474
845,3.302773964460167,0.024566487720547557,3.2343992984498233,0.04499854870863983
846,3.331183181257904,0.024590029611948644,3.232069112545017,0.04503973808374491
847,3.3597992924954028,0.02461357150334973,3.2300012086072982,0.04508092745885
848,3.388617607059957,0.024637113394750818,3.228192608702253,0.04512211683395508
849,3.4176333994893016,0.024660655286151904,3.226640305889485,0.045163306209060165
850,3.4468419100856864,0.024684197177552995,3.225341264512797,0.045204495584165255
851,3.476238345050221,0.02470773906895408,3.2242924205026524,0.04524568495927034
852,3.5058178766375634,0.024731280960355168,3.2234906816908295,0.04528687433437542
853,3.535575643331217,0.024754822851756255,3.222932928137214,0.04532806370948051
854,3.5655067500394457,0.024778364743157342,3.22261601246863,0.045369253084585594
855,3.5956062683121757,0.02480190663455843,3.2225367602296506,0.045410442459690684
856,3.625869236578767,0.024825448525959515,3.222691970245263,0.045451631834795767
857,3.656290660407015,0.024848990417360606,3.223078414995328,0.04549282120990085
858,3.6868655127833154,0.024872532308761693,3.2236928410007195,0.04553401058500594
859,3.7175887344142358,0.02489607420016278,3.2245319692210437,0.04557519996011102
860,3.748455234049441,0.024919616091563866,3.2255924954638324,0.04561638933521611
861,3.7794598888262025,0.024943157982964953,3.2268710908051066,0.045657578710321195
862,3.810597544635476,0.02496669987436604,3.228364402021176,0.04569876808542628
863,3.8418630165095666,0.024990241765767127,3.230069052031582,0.04573995746053137
864,3.8732510890315814,0.025013783657168217,3.23198164035304,0.04578114683563645
865,3.904756516766451,0.025037325548569304,3.234098743564257,0.045822336210741534
866,3.936374024713881,0.02506086743997039,3.236416915781506,0.04586352558584662
867,3.9680983087828676,0.025084409331371477,3.2389326891447996,0.045904714960951706
868,3.999924036288106,0.025107951222772564,3.241642574314546,0.045945904336056796
869,4.031845846468007,0.02513149311417365,3.2445430609785215,0.04598709371116188
870,4.063858351024543,0.025155035005574738,3.247630618369029,0.04602828308626696
871,4.095956134684635,0.025178576896975828,3.2509016957900863,0.04606947246137205
872,4.128133755783247,0.025202118788376915,3.2543527231544718,0.046110661836477135
873,4.160385746867971,0.025225660679778,3.257980111530502,0.04615185121158222
874,4.19270661532513,0.02524920257117909,3.261780253698343,0.04619304058668731
875,4.225090844027203,0.025272744462580175,3.265749524715703,0.04623422996179239
876,4.257532892001567,0.025296286353981262,3.2698842824927477,0.04627541933689748
877,4.290027195120433,0.02531982824538235,3.274180868376034,0.04631660871200256
878,4.322568166811728,0.02534337013678344,3.2786356077413195,0.046357798087107646
879,4.355150198790975,0.025366912028184526,3.2832448105950243,0.046398987462212736
880,4.387767661813834,0.025390453919585613,3.288004772184205,0.04644017683731782
881,4.420414906449319,0.0254139958109867,3.29291177361482,0.04648136621242291
882,4.453086263873297,0.025437537702387786,3.2979620824781013,0.04652255558752799
883,4.485776046682323,0.025461079593788873,3.3031519534848397,0.046563744962633075
884,4.518478549727392,0.02548462148518996,3.308477629107392,0.046604934337738164
885,4.551188050967541,0.02550816337659105,3.3139353402291882,0.04664612371284325
886,4.583898812343003,0.025531705267992137,3.319521306801561,0.04668731308794833
887,4.616605080667724,0.025555247159393224,3.325231738507654,0.04672850246305342
888,4.649301088540891,0.02557878905079431,3.3310628354332334,0.0467696918381585
889,4.681981055277342,0.025602330942195398,3.3370107887441622,0.04681088121326359
890,4.7146391878565215,0.025625872833596484,3.3430717813703303,0.046852070588368676
891,4.747269681889618,0.025649414724997575,3.3492419886958302,0.04689325996347376
892,4.779866722604745,0.02567295661639866,3.355517579255128,0.04693444933857885
893,4.812424485849712,0.02569649850779975,3.361894715435022,0.04697563871368393
894,4.844937139112164,0.025720040399200835,3.368369554182173,0.047016828088789014
895,4.877398842556641,0.025743582290601922,3.3749382477159537,0.047058017463894104
896,4.9098037500783756,0.02576712418200301,3.3815969442463762,0.04709920683899919
897,4.942146010373292,0.025790666073404096,3.3883417886969074,0.04714039621410428
898,4.974419768023985,0.025814207964805186,3.3951689234318696,0.04718158558920936
899,5.006619164601218,0.025837749856206273,3.4020744889882515,0.04722277496431444
900,5.0387383397806085,0.02586129174760736,3.4090546248116302,0.04726396433941953
901,5.070771432473999,0.025884833639008446,3.416105469995997,0.047305153714524616
902,5.102712581975248,0.025908375530409533,3.4232231640272386,0.047346343089629706
903,5.134555929119936,0.02593191742181062,3.4304038475299845,0.04738753246473479
904,5.1662956174585055,0.025955459313211707,3.437643663017636,0.04742872183983987
905,5.1979257944425665,0.025979001204612797,3.4449387556452633,0.04746991121494496
906,5.229440612623673,0.026002543096013884,3.452285273965155,0.047511100590050044
907,5.260834230864414,0.02602608498741497,3.4596793706847606,0.04755228996515513
908,5.292100815561017,0.026049626878816057,3.467117203426739,0.04759347934026022
909,5.323234541877309,0.026073168770217144,3.4745949354908987,0.0476346687153653
910,5.354229594989267,0.02609671066161823,3.482108736617741,0.04767585809047039
911,5.385080171339884,0.026120252553019318,3.4896547837533527,0.04771704746557547
912,5.415780479903749,0.026143794444420408,3.4972292618153955,0.047758236840680555
913,5.446324743460771,0.026167336335821495,3.504828364459917,0.047799426215785645
914,5.4767071998787005,0.026190878227222582,3.512448294848715,0.04784061559089073
915,5.50692210340373,0.02621442011862367,3.5200852664170195,0.04788180496599581
916,5.536963725958828,0.026237962010024755,3.5277355036412033,0.0479229943411009
917,5.566826358449052,0.026261503901425842,3.5353952428062456,0.047964183716205984
918,5.59650431207355,0.02628504579282693,3.5430607327727244,0.048005373091311074
919,5.625991919643443,0.02630858768422802,3.5507282357430165,0.04804656246641616
920,5.6552835369052294,0.026332129575629106,3.5583940280264916,0.04808775184152124
921,5.684373543869025,0.026355671467030193,3.5660544008033948,0.04812894121662633
922,5.713256346141157,0.02637921335843128,3.5737056608871636,0.04817013059173141
923,5.741926376260419,0.026402755249832367,3.5813441314849266,0.0482113199668365
924,5.770378095037543,0.026426297141233453,3.5889661529558845,0.048252509341941585
925,5.7986059928972375,0.02644983903263454,3.5965680835673455,0.04829369871704667
926,5.826604591222148,0.02647338092403563,3.6041463002481167,0.04833488809215176
927,5.854368443698276,0.026496922815436717,3.6116971993389972,0.04837607746725684
928,5.881892137661141,0.026520464706837804,3.6192171973401286,0.048417266842361924
929,5.9091702954421725,0.02654400659823889,3.626702731654892,0.048458456217467014
930,5.93619757571464,0.026567548489639978,3.634150261330133,0.048499645592572097
931,5.962968674838637,0.026591090381041065,3.641556267792425,0.048540834967677186
932,5.989478328204357,0.026614632272442155,3.648917255580121,0.04858202434278227
933,6.015721311573221,0.02663817416384324,3.6562297530709333,0.04862321371788735
934,6.0416924424160925,0.02666171605524433,3.6634903132047674,0.04866440309299244
935,6.067386581248098,0.026685257946645415,3.670695514201565,0.048705592468097525
936,6.092798632959296,0.026708799838046502,3.677841960273902,0.04874678184320261
937,6.117923548140765,0.02673234172944759,3.684926282334084,0.0487879712183077
938,6.142756324405292,0.026755883620848676,3.6919451386954583,0.04882916059341278
939,6.167292007702213,0.026779425512249766,3.6988952157677484,0.04887034996851787
940,6.191525693625702,0.026802967403650853,3.7057732287460956,0.04891153934362295
941,6.215452528715933,0.02682650929505194,3.7125759222936106,0.048952728718728036
942,6.239067711752481,0.026850051186453026,3.7193000712171633,0.048993918093833126
943,6.262366495039335,0.026873593077854113,3.7259424811361694,0.04903510746893821
944,6.285344185681011,0.0268971349692552,3.7324999891441384,0.0490762968440433
945,6.307996146848993,0.026920676860656287,3.738969464462739,0.04911748621914838
946,6.330317799038083,0.026944218752057377,3.745347809088155,0.049158675594253465
947,6.3523046213118715,0.026967760643458464,3.751631958429472,0.049199864969358555
948,6.3739521525369405,0.02699130253485955,3.7578188819389,0.04924105434446364
949,6.395255992604972,0.027014844426260638,3.7639055837335755,0.04928224371956872
950,6.416211803642389,0.027038386317661724,3.7698891032087265,0.04932343309467381
951,6.43681531120676,0.02706192820906281,3.775766515641975,0.04936462246977889
952,6.457062305469531,0.027085470100463898,3.7815349327885603,0.04940581184488398
953,6.476948642384419,0.02710901199186499,3.7871915034672767,0.049447001219989066
954,6.496470244840906,0.027132553883266075,3.7927334141368862,0.04948819059509415
955,6.515623103802311,0.027156095774667162,3.7981578894628205,0.04952937997019924
956,6.534403279427833,0.02717963766606825,3.803462192873955,0.04957056934530432
957,6.552806902178041,0.027203179557469336,3.8086436271092543,0.049611758720409405
958,6.570830173903219,0.027226721448870422,3.813699534754099,0.049652948095514494
959,6.588469368914117,0.02725026334027151,3.8186272987660703,0.04969413747061958
960,6.605720835034445,0.0272738052316726,3.8234243429900463,0.04973532684572467
961,6.6225809946347,0.027297347123073686,3.8280881326623755,0.04977651622082975
962,6.639046345646751,0.027320889014474773,3.8326161749039773,0.04981770559593483
963,6.655113462558681,0.02734443090587586,3.8370060192021813,0.04985889497103992
964,6.670778997389371,0.027367972797276947,3.8412552578811106,0.049900084346145006
965,6.686039680642374,0.027391514688678033,3.8453615265604775,0.049941273721250096
966,6.700892322238544,0.027415056580079124,3.8493225046025894,0.04998246309635518
967,6.715333812426989,0.02743859847148021,3.8531359155474183,0.05002365247146026
968,6.729361122673844,0.027462140362881297,3.8567995275355806,0.05006484184656535
969,6.742971306528448,0.027485682254282384,3.860311153719059,0.050106031221670434
970,6.756161500466453,0.02750922414568347,3.8636686526595385,0.05014722059677552
971,6.768928924709421,0.027532766037084558,3.866869928714194,0.05018840997188061
972,6.78127088402054,0.027556307928485645,3.8699129324088015,0.05022959934698569
973,6.793184768475952,0.027579849819886735,3.8727956607980394,0.05027078872209078
974,6.804668054211405,0.027603391711287822,3.8755161578128456,0.05031197809719586
975,6.815718304143735,0.02762693360268891,3.8780725145947113,0.050353167472300946
976,6.826333168666868,0.027650475494089995,3.880462869816788,0.050394356847406035
977,6.836510386321939,0.027674017385491082,3.8826854099916988,0.05043554622251112
978,6.846247784441174,0.02769755927689217,3.8847383697659463,0.0504767355976162
979,6.855543279765244,0.027721101168293256,3.8866200322008027,0.05051792497272129
980,6.864394879033652,0.027744643059694346,3.8883287290396,0.050559114347826374
981,6.872800679547971,0.027768184951095433,3.8898628409613196,0.050600303722931464
982,6.880758869707498,0.02779172684249652,3.8912207978203863,0.05064149309803655
983,6.888267729517154,0.027815268733897607,3.8924010788726067,0.05068268247314163
984,6.895325631067225,0.027838810625298693,3.8934022129871457,0.05072387184824672
985,6.901931038984798,0.02786235251669978,3.8942227788445,0.0507650612233518
986,6.9080825108565636,0.027885894408100867,3.8948614051203787,0.05080625059845689
987,6.91377869762276,0.027909436299501957,3.8953167706554486,0.050847439973561975
988,6.919018343942076,0.027932978190903044,3.8955876046108755,0.05088862934866706
989,6.923800288527237,0.02795652008230413,3.895672686609633,0.05092981872377215
990,6.928123464451134,0.027980061973705218,3.8955708468635044,0.05097100809887723
991,6.931986899423281,0.028003603865106304,3.8952809662857786,0.051012197473982314
992,6.935389716036459,0.02802714575650739,3.8948019765895685,0.051053386849087404
993,6.938331131983353,0.028050687647908478,3.8941328603717635,0.05109457622419249
994,6.940810460243095,0.02807422953930957,3.8932726511825635,0.05113576559929758
995,6.942827109237548,0.028097771430710655,3.8922204335806065,0.05117695497440266
996,6.944380582957246,0.028121313322111742,3.890975343173657,0.05121814434950774
997,6.945470481056864,0.02814485521351283,3.889536566644871,0.05125933372461283
998,6.946096498920201,0.028168397104913916,3.887903341764634,0.051300523099717915
999,6.94625842769452,0.028191938996315002,3.8860749573879683,0.051341712474823


==> visu/old/tikz_csvs_diagonal_force/hist_5e-10/hist.csv <==
,id,experiment_id,error_l2,error_linfty
0,0,00026,0.011790850199759007,0.024007976055145264
1,1,00046,0.012346231378614902,0.023108601570129395
2,2,00086,0.007331295404583216,0.020057082176208496
3,3,00366,0.011018957011401653,0.02338850498199463
4,4,00126,0.008787574246525764,0.021983802318572998
5,5,00146,0.009184252470731735,0.024280309677124023
6,6,00166,0.008612090721726418,0.021241962909698486
7,7,00186,0.01288975402712822,0.03541207313537598
8,8,00326,0.012630371376872063,0.025552451610565186
9,9,00226,0.013966592960059643,0.02948695421218872
10,10,00246,0.017806503921747208,0.032399773597717285
11,11,00006,0.015334580093622208,0.030835628509521484
12,12,00066,0.009240474551916122,0.01900404691696167
13,13,00206,0.006768450606614351,0.012115418910980225
14,14,00266,0.013738550245761871,0.02599334716796875
15,15,00286,0.016889343038201332,0.03409469127655029
16,16,00306,0.015313784591853619,0.02818286418914795
17,17,00346,0.009972348809242249,0.02428525686264038
18,18,00386,0.02190268225967884,0.035341084003448486
19,19,00106,0.019959773868322372,0.047923147678375244


==> visu/old/tikz_csvs_diagonal_force/hist_5e-10/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid
0,46.028732371309516,0.006768450606614351,8.141782143187346,0.012115418910980225
1,46.261832293120925,0.0067835999876484495,8.200724895962333,0.01215126248331996
2,46.494839867831935,0.006798749368682549,8.260140440807223,0.012187106055659694
3,46.72774433102338,0.006813898749716647,8.320035894185164,0.012222949627999429
4,46.960534922040644,0.006829048130750746,8.380418428807543,0.012258793200339164
5,47.19320088546949,0.006844197511784844,8.441295271864067,0.012294636772678898
6,47.42573147261406,0.006859346892818943,8.502673703206195,0.012330480345018633
7,47.65811594297617,0.006874496273853042,8.564561053484246,0.012366323917358368
8,47.890343565735854,0.00688964565488714,8.62696470223851,0.012402167489698102
9,48.12240362123285,0.006904795035921238,8.68989207594467,0.012438011062037837
10,48.35428540244846,0.006919944416955337,8.753350646013862,0.012473854634377573
11,48.585978216487746,0.006935093797989436,8.81734792674781,0.012509698206717306
12,48.817471386061506,0.006950243179023534,8.881891473249416,0.012545541779057041
13,49.04875425096765,0.006965392560057633,8.946988879289227,0.012581385351396777
14,49.279816169571895,0.006980541941091731,9.012647775128208,0.01261722892373651
15,49.51064652028726,0.00699569132212583,9.078875825297365,0.012653072496076246
16,49.74123470305185,0.007010840703159929,9.145680726334604,0.012688916068415981
17,49.97157014080498,0.007025990084194027,9.213070204479438,0.012724759640755715
18,50.20164228096094,0.007041139465228126,9.281052013326104,0.01276060321309545
19,50.431440596880165,0.007056288846262224,9.349633931435486,0.012796446785435185
20,50.660954589337635,0.0070714382272963235,9.418823759906688,0.01283229035777492
21,50.89017378798777,0.007086587608330422,9.488629319908611,0.012868133930114654
22,51.11908775282593,0.00710173698936452,9.559058450172389,0.01290397750245439
23,51.34768607564566,0.007116886370398619,9.630119004445154,0.012939821074794125
24,51.57595838149183,0.007132035751432717,9.701818848905951,0.012975664647133858
25,51.80389433010899,0.007147185132466816,9.774165859544425,0.013011508219473594
26,52.03148361738466,0.007162334513500915,9.847167919502988,0.013047351791813329
27,52.25871597678725,0.007177483894535013,9.92083291638328,0.013083195364153062
28,52.485581180798235,0.007192633275569111,9.995168739517666,0.013119038936492798
29,52.71206904233814,0.00720778265660321,10.070183277206441,0.013154882508832533
30,52.938169416186135,0.007222932037637309,10.145884413921763,0.013190726081172267
31,53.163872200392916,0.007238081418671408,10.222280027478934,0.013226569653512002
32,53.389167337686075,0.007253230799705506,10.299377986175992,0.013262413225851737
33,53.61404481686834,0.007268380180739604,10.377186145902439,0.013298256798191471
34,53.83849467420775,0.0072835295617737035,10.455712347218046,0.013334100370531206
35,54.062506994819394,0.007298678942807802,10.534964412402507,0.013369943942870941
36,54.28607191403906,0.007313828323841901,10.614950142477031,0.013405787515210675
37,54.5091796187875,0.007328977704875999,10.69567731419872,0.01344163108755041
38,54.73182034892563,0.007344127085910097,10.77715367702869,0.013477474659890146
39,54.9539843986,0.0073592764669441965,10.859386950074926,0.01351331823222988
40,55.17566211757839,0.007374425847978295,10.942384819010963,0.013549161804569615
41,55.39684391257493,0.007389575229012393,11.026154932971194,0.01358500537690935
42,55.617520248564794,0.007404724610046492,11.110704901424056,0.013620848949249083
43,55.83768165008748,0.00741987399108059,11.19604229102402,0.013656692521588819
44,56.05731870253926,0.007435023372114689,11.28217462244345,0.013692536093928554
45,56.27642205345341,0.007450172753148788,11.369109367185505,0.013728379666268288
46,56.49498241376874,0.007465322134182886,11.456853944379024,0.013764223238608023
47,56.712990559085675,0.007480471515216985,11.545415717556653,0.013800066810947758
48,56.930437330909584,0.0074956208962510835,11.634801991417216,0.013835910383287492
49,57.14731363788111,0.007510770277285182,11.725020008573606,0.013871753955627227
50,57.363610456993136,0.007525919658319281,11.816076946287174,0.013907597527966963
51,57.57931883479406,0.007541069039353379,11.907979913189932,0.013943441100306698
52,57.79442988857695,0.007556218420387478,12.000735945995665,0.013979284672646431
53,58.00893480755461,0.0075713678014215765,12.094352006201163,0.014015128244986167
54,58.222824854019734,0.007586517182455675,12.188834976778752,0.0140509718173259
55,58.43609136449021,0.007601666563489774,12.284191658861435,0.014086815389665636
56,58.648725750839105,0.007616815944523872,12.380428768421655,0.014122658962005371
57,58.860719501409086,0.0076319653255579704,12.477552932945178,0.014158502534345106
58,59.07206418211096,0.00764711470659207,12.575570688101097,0.01419434610668484
59,59.28275143750578,0.007662264087626168,12.674488474409396,0.014230189679024575
60,59.492772991870936,0.007677413468660266,12.774312633907236,0.014266033251364309
61,59.70212065024888,0.007692562849694365,12.875049406815194,0.014301876823704044
62,59.91078629947914,0.0077077122307284635,12.976704928204883,0.01433772039604378
63,60.118761909212836,0.007722861611762563,13.07928522466903,0.014373563968383515
64,60.32603953290952,0.007738010992796661,13.182796210995553,0.014409407540723248
65,60.53261130881606,0.00775316037383076,13.287243686846681,0.014445251113062984
66,60.73846946092734,0.007768309754864858,13.392633333444532,0.014481094685402717
67,60.943606299928476,0.0077834591358989565,13.498970710264597,0.014516938257742452
68,61.148014224118135,0.007798608516933056,13.606261251738092,0.014552781830082188
69,61.35168572031309,0.007813757897967153,13.714510263964883,0.014588625402421923
70,61.554613364733285,0.007828907279001252,13.823722921438046,0.014624468974761657
71,61.756789823867344,0.007844056660035351,13.933904263781436,0.014660312547101392
72,61.958207855318385,0.00785920604106945,14.045059192501714,0.014696156119441127
73,62.158860308629926,0.007874355422103548,14.157192467755912,0.01473199969178086
74,62.358740126091206,0.007889504803137647,14.270308705136198,0.014767843264120596
75,62.55784034352221,0.007904654184171744,14.384412372472799,0.014803686836460331
76,62.7561540910381,0.007919803565205843,14.499507786656705,0.014839530408800065
77,62.9536745937923,0.007934952946239943,14.615599110483386,0.0148753739811398
78,63.15039517269867,0.007950102327274042,14.732690349518723,0.014911217553479536
79,63.34630924513241,0.00796525170830814,14.850785348988737,0.01494706112581927
80,63.541410325609014,0.007980401089342238,14.969887790694175,0.014982904698159005
81,63.735692026441804,0.007995550470376337,15.090001189951442,0.01501874827049874
82,63.929148058377116,0.008010699851410435,15.21112889256117,0.015054591842838475
83,64.1217722312077,0.008025849232444534,15.333274071805663,0.015090435415178209
84,64.31355845436333,0.008040998613478633,15.456439725476653,0.015126278987517944
85,64.50450073747932,0.008056147994512732,15.580628672934516,0.015162122559857678
86,64.69459319094183,0.00807129737554683,15.705843552200404,0.015197966132197413
87,64.88383002641086,0.008086446756580929,15.832086817082484,0.015233809704537148
88,65.07220555731969,0.008101596137615026,15.959360734337595,0.015269653276876884
89,65.25971419935146,0.008116745518649125,16.087667380869668,0.015305496849216617
90,65.44635047089228,0.008131894899683224,16.21700864096606,0.015341340421556353
91,65.63210899346093,0.008147044280717324,16.347386203573144,0.015377183993896086
92,65.81698449211484,0.008162193661751421,16.47880155961249,0.015413027566235821
93,66.00097179583257,0.00817734304278552,16.611255999338642,0.015448871138575557
94,66.18406583787215,0.00819249242381962,16.744750609740056,0.015484714710915292
95,66.36626165610558,0.008207641804853717,16.8792862719841,0.015520558283255026
96,66.54755439332943,0.008222791185887816,17.014863658907608,0.015556401855594761
97,66.72793929755099,0.008237940566921915,17.151483232554,0.015592245427934495
98,66.90741172225022,0.008253089947956012,17.289145241758277,0.01562808900027423
99,67.08596712661763,0.008268239328990111,17.427849719781026,0.015663932572613965
100,67.26360107576731,0.00828338871002421,17.567596481992542,0.0156997761449537
101,67.44030924092583,0.008298538091058308,17.708385123608455,0.015735619717293436
102,67.61608739959637,0.008313687472092407,17.85021501747766,0.01577146328963317
103,67.79093143569831,0.008328836853126506,17.993085311923938,0.015807306861972903
104,67.96483733968208,0.008343986234160605,18.136994928642423,0.015843150434312638
105,68.13780120861959,0.008359135615194703,18.281942560651608,0.015878994006652374
106,68.30981924626943,0.008374284996228802,18.42792667030257,0.01591483757899211
107,68.48088776311789,0.0083894343772629,18.574945487345932,0.015950681151331844
108,68.65100317639471,0.008404583758296998,18.722997007057995,0.015986524723671576
109,68.82016201006425,0.008419733139331097,18.872078988426928,0.01602236829601131
110,68.98836089479194,0.008434882520365197,19.022188952399887,0.016058211868351047
111,69.15559656788575,0.008450031901399294,19.173324180192363,0.016094055440690782
112,69.32186587321308,0.008465181282433393,19.32548171166052,0.016129899013030517
113,69.48716576109271,0.008480330663467492,19.47865834373755,0.016165742585370253
114,69.65149328816209,0.00849548004450159,19.63285062893496,0.016201586157709988
115,69.81484561722006,0.008510629425535689,19.788054873909765,0.01623742973004972
116,69.97722001704466,0.008525778806569788,19.944267138098517,0.016273273302389455
117,70.1386138621865,0.008540928187603887,20.10148323241882,0.01630911687472919
118,70.29902463273756,0.008556077568637984,20.2596987180395,0.016344960447068926
119,70.4584499140756,0.008571226949672084,20.41890890522016,0.01638080401940866
120,70.61688739658393,0.008586376330706181,20.579108852220795,0.016416647591748393
121,70.774334875347,0.00860152571174028,20.740293364282536,0.01645249116408813
122,70.93079024982175,0.00861667509277438,20.90245699267988,0.016488334736427863
123,71.08625152348488,0.008631824473808478,21.065594033845752,0.0165241783087676
124,71.24071680345583,0.008646973854842576,21.229698528569553,0.016560021881107334
125,71.39418430009626,0.008662123235876675,21.394764261269177,0.01659586545344707
126,71.54665232658519,0.008677272616910774,21.560784759337764,0.016631709025786805
127,71.69811929847096,0.008692421997944871,21.727753292565477,0.016667552598126537
128,71.84858373319925,0.00870757137897897,21.89566287263753,0.016703396170466272
129,71.99804424961812,0.00872272076001307,22.064506252708313,0.016739239742806007
130,72.14649956745923,0.008737870141047169,22.234275927052916,0.016775083315145742
131,72.2939485067966,0.008753019522081266,22.40496413079621,0.016810926887485478
132,72.44038998748194,0.008768168903115365,22.576562839719976,0.01684677045982521
133,72.58582302855743,0.008783318284149463,22.74906377014902,0.01688261403216495
134,72.73024674764605,0.008798467665183562,22.922458378915998,0.01691845760450468
135,72.87366036031923,0.008813617046217661,23.09673786340636,0.016954301176844416
136,73.01606317944258,0.00882876642725176,23.271893161682943,0.01699014474918415
137,73.15745461449933,0.008843915808285857,23.4479149526912,0.017025988321523886
138,73.29783417089241,0.008859065189319957,23.624793656545215,0.01706183189386362
139,73.43720144922459,0.008874214570354054,23.802519434894812,0.017097675466203353
140,73.57555614455747,0.008889363951388153,23.981082191374213,0.01713351903854309
141,73.71289804564925,0.008904513332422252,24.160471572132455,0.017169362610882824
142,73.84922703417179,0.008919662713456351,24.340676966445763,0.01720520618322256
143,73.9845430839069,0.008934812094490449,24.521687507412253,0.017241049755562295
144,74.11884625992228,0.008949961475524548,24.703492072729098,0.01727689332790203
145,74.25213671772752,0.008965110856558647,24.886079285552356,0.017312736900241765
146,74.3844147024099,0.008980260237592744,25.069437515439393,0.017348580472581497
147,74.51568054775105,0.008995409618626844,25.253554879374644,0.017384424044921232
148,74.64593467532396,0.009010558999660943,25.438419242877856,0.017420267617260968
149,74.77517759357117,0.009025708380695042,25.62401822119577,0.017456111189600703
150,74.90340989686422,0.00904085776172914,25.810339180576698,0.01749195476194044
151,75.03063226454458,0.009056007142763238,25.99736923962831,0.01752779833428017
152,75.15684545994668,0.009071156523797336,26.185095270758474,0.017563641906619906
153,75.28205032940292,0.009086305904831435,26.37350390169895,0.01759948547895964
154,75.4062478012312,0.009101455285865534,26.562581517112214,0.017635329051299376
155,75.52943888470568,0.009116604666899633,26.75231426028104,0.01767117262363911
156,75.65162466900998,0.00913175404793373,26.942688034880543,0.017707016195978847
157,75.77280632217474,0.00914690342896783,27.133688506833067,0.017742859768318582
158,75.89298508999822,0.009162052810001927,27.32530110624503,0.017778703340658314
159,76.01216229495172,0.009177202191036026,27.517511029425997,0.01781454691299805
160,76.13033933506924,0.009192351572070125,27.710303240989383,0.017850390485337785
161,76.24751768282202,0.009207500953104224,27.90366247603479,0.01788623405767752
162,76.36369888397837,0.009222650334138324,28.097573242411478,0.017922077630017255
163,76.47888455644942,0.009237799715172421,28.29201982306236,0.017957921202356987
164,76.5930763891202,0.00925294909620652,28.486986278449006,0.017993764774696726
165,76.70627614066801,0.009268098477240617,28.682456449055895,0.018029608347036458
166,76.81848563836664,0.009283247858274717,28.87841395797482,0.018065451919376193
167,76.92970677687838,0.009298397239308816,29.074842213568083,0.01810129549171593
168,77.03994151703331,0.009313546620342915,29.27172441221029,0.018137139064055664
169,77.14919188459643,0.009328696001377012,29.46904354110824,0.0181729826363954
170,77.2574599690235,0.009343845382411111,29.666782381198143,0.01820882620873513
171,77.36474792220503,0.009358994763445209,29.864923510119983,0.018244669781074866
172,77.47105795719996,0.009374144144479308,30.063449305267817,0.0182805133534146
173,77.57639234695868,0.009389293525513407,30.262341946915768,0.018316356925754337
174,77.68075342303594,0.009404442906547506,30.461583421419068,0.018352200498094072
175,77.78414357429408,0.009419592287581604,30.661155524489093,0.018388044070433807
176,77.88656524559757,0.009434741668615703,30.86103986454204,0.018423887642773543
177,77.98802093649809,0.009449891049649802,31.061217866119964,0.018459731215113274
178,78.08851319991162,0.0094650404306839,31.2616707733842,0.01849557478745301
179,78.18804464078784,0.009480189811717998,31.46237965367935,0.018531418359792745
180,78.28661791477151,0.009495339192752097,31.663325401167647,0.01856726193213248
181,78.38423572685733,0.009510488573786197,31.86448874053276,0.018603105504472216
182,78.4809008300378,0.009525637954820294,32.06585023075179,0.018638949076811948
183,78.57661602394523,0.009540787335854393,32.267390268934804,0.018674792649151683
184,78.67138415348776,0.00955593671688849,32.469089094230846,0.018710636221491418
185,78.76520810748046,0.00957108609792259,32.67092679179947,0.018746479793831154
186,78.85809081727105,0.009586235478956689,32.8728832968466,0.01878232336617089
187,78.95003525536184,0.009601384859990788,33.074938398723916,0.018818166938510624
188,79.04104443402731,0.009616534241024885,33.27707174509061,0.01885401051085036
189,79.13112140392846,0.009631683622058984,33.47926284613623,0.01888985408319009
190,79.22026925272395,0.009646833003093082,33.68149107886368,0.018925697655529827
191,79.30849110367879,0.009661982384127181,33.883735691431156,0.018961541227869562
192,79.39579011427081,0.00967713176516128,34.08597580755191,0.018997384800209297
193,79.48216947479555,0.00969228114619538,34.28819043095031,0.019033228372549033
194,79.56763240697003,0.009707430527229478,34.49035844987354,0.019069071944888764
195,79.65218216253524,0.009722579908263576,34.692458641657225,0.019104915517228503
196,79.73582202185914,0.009737729289297675,34.894469677343565,0.019140759089568235
197,79.81855529253907,0.009752878670331772,35.096370126351395,0.01917660266190797
198,79.90038530800531,0.009768028051365871,35.29813846119605,0.019212446234247706
199,79.98131542612516,0.00978317743239997,35.4997530622581,0.01924828980658744
200,80.06134902780913,0.00979832681343407,35.70119222259949,0.019284133378927176
201,80.1404895156186,0.009813476194468167,35.902434152825656,0.019319976951266908
202,80.2187403123762,0.009828625575502266,36.10345698599239,0.019355820523606643
203,80.29610485977881,0.009843774956536364,36.30423878255541,0.01939166409594638
204,80.37258661701406,0.009858924337570463,36.50475753536228,0.019427507668286114
205,80.4481890593807,0.009874073718604562,36.70499117468379,0.01946335124062585
206,80.52291567691266,0.009889223099638661,36.904917573284585,0.01949919481296558
207,80.59676997300855,0.009904372480672758,37.10451455153061,0.01953503838530532
208,80.66975546306547,0.009919521861706857,37.3037598825323,0.019570881957645052
209,80.74187567311901,0.009934671242740957,37.50263129732193,0.019606725529984787
210,80.81313413848865,0.009949820623775054,37.70110649006307,0.019642569102324522
211,80.8835344024301,0.009964970004809153,37.899163123291366,0.019678412674664258
212,80.95308001479411,0.009980119385843252,38.096778833184196,0.019714256247003993
213,81.02177453069271,0.009995268766877351,38.29393123485808,0.019750099819343725
214,81.08962150917317,0.010010418147911449,38.4905979276921,0.01978594339168346
215,81.15662451190002,0.010025567528945548,38.686756500675465,0.019821786964023196
216,81.22278710184561,0.010040716909979645,38.88238453777788,0.01985763053636293
217,81.2881128419898,0.010055866291013744,39.07745962334048,0.019893474108702666
218,81.35260529402868,0.010071015672047844,39.271959347486394,0.019929317681042398
219,81.41626801709353,0.010086165053081943,39.46586131154848,0.019965161253382137
220,81.47910456647966,0.01010131443411604,39.65914313351262,0.02000100482572187
221,81.541118492386,0.01011646381515014,39.85178245347565,0.020036848398061604
222,81.6023133386655,0.010131613196184237,40.043756939114665,0.02007269197040134
223,81.66269264158714,0.010146762577218336,40.23504429116732,0.020108535542741075
224,81.72225992860977,0.010161911958252435,40.42562224892048,0.02014437911508081
225,81.78101871716771,0.010177061339286534,40.61546859570599,0.020180222687420542
226,81.83897251346937,0.010192210720320633,40.804561164401136,0.02021606625976028
227,81.89612481130855,0.01020736010135473,40.99287784293242,0.020251909832100012
228,81.95247909088909,0.01022250948238883,41.180396579781124,0.020287753404439748
229,82.00803881766306,0.010237658863422927,41.367095389487744,0.020323596976779483
230,82.06280744118328,0.010252808244457026,41.55295235815456,0.020359440549119215
231,82.11678839396976,0.010267957625491125,41.737945648944226,0.020395284121458954
232,82.16998509039124,0.010283107006525224,41.92205350757183,0.020431127693798685
233,82.22240092556154,0.010298256387559322,42.105254267789725,0.02046697126613842
234,82.27403927425163,0.010313405768593421,42.28752635686216,0.020502814838478156
235,82.32490348981692,0.010328555149627518,42.46884830102864,0.02053865841081789
236,82.37499690314112,0.010343704530661618,42.64919873095385,0.020574501983157627
237,82.42432282159614,0.010358853911695717,42.82855638716194,0.02061034555549736
238,82.47288452801872,0.010374003292729816,43.006900125454145,0.020646189127837097
239,82.52068527970425,0.010389152673763913,43.184208922306865,0.02068203270017683
240,82.56772830741762,0.010404302054798012,43.36046188024915,0.020717876272516565
241,82.61401681442169,0.010419451435832111,43.535638233217234,0.0207537198448563
242,82.65955397552388,0.010434600816866209,43.70971735188439,0.020789563417196035
243,82.70434293614052,0.010449750197900308,43.88267874896435,0.02082540698953577
244,82.7483868113798,0.010464899578934407,44.054502084486124,0.020861250561875502
245,82.79168868514361,0.010480048959968506,44.22516717103888,0.02089709413421524
246,82.83425160924773,0.010495198341002604,44.39465397898418,0.020932937706554973
247,82.87607860256182,0.010510347722036703,44.56294264163479,0.020968781278894708
248,82.91717265016845,0.0105254971030708,44.73001346039727,0.021004624851234444
249,82.95753670254203,0.0105406464841049,44.895846909877015,0.021040468423574175
250,82.99717367474727,0.010555795865138998,45.060423642943896,0.021076311995913914
251,83.0360864456582,0.010570945246173098,45.223724495756144,0.021112155568253646
252,83.07427785719709,0.010586094627207195,45.38573049274181,0.02114799914059338
253,83.11175071359416,0.010601244008241294,45.54642285153449,0.021183842712933117
254,83.14850778066786,0.010616393389275391,45.70578298786266,0.021219686285272852
255,83.18455178512616,0.01063154277030949,45.86379252039064,0.021255529857612587
256,83.21988541388869,0.01064669215134359,46.020433275508786,0.02129137342995232
257,83.25451131343046,0.010661841532377689,46.175687292071956,0.021327217002292058
258,83.2884320891467,0.010676990913411788,46.32953682608387,0.02136306057463179
259,83.32165030473938,0.010692140294445885,46.481964355326255,0.021398904146971525
260,83.35416848162555,0.010707289675479984,46.632952583930184,0.02143474771931126
261,83.38598909836726,0.010722439056514082,46.78248444688892,0.021470591291650992
262,83.41711459012379,0.010737588437548181,46.93054311450974,0.02150643486399073
263,83.44754734812568,0.01075273781858228,47.07711199680353,0.021542278436330463
264,83.47728971917124,0.01076788719961638,47.22217474781035,0.021578122008670198
265,83.50634400514497,0.010783036580650477,47.36571526985934,0.021613965581009933
266,83.53471246255911,0.010798185961684576,47.507717717761366,0.02164980915334967
267,83.5623973021168,0.010813335342718673,47.64816650293279,0.021685652725689404
268,83.5894006882987,0.010828484723752772,47.787046297448775,0.021721496298029136
269,83.61572473897135,0.010843634104786871,47.92434203802479,0.021757339870368875
270,83.64137152501918,0.01085878348582097,48.0600389299242,0.021793183442708607
271,83.66634306999862,0.01087393286685507,48.194122450791276,0.021829027015048342
272,83.69064134981518,0.010889082247889167,48.326578354407474,0.021864870587388077
273,83.71426829242365,0.010904231628923265,48.457392674369636,0.02190071415972781
274,83.73722577755065,0.010919381009957364,48.58655172768896,0.021936557732067548
275,83.75951563644061,0.010934530390991463,48.71404211830915,0.02197240130440728
276,83.78113965162439,0.010949679772025562,48.83985074054232,0.02200824487674702
277,83.8020995567107,0.010964829153059661,48.963964782421186,0.02204408844908675
278,83.82239703620066,0.010979978534093758,49.08637172896671,0.022079932021426486
279,83.84203372532518,0.010995127915127858,49.20705936536936,0.02211577559376622
280,83.86101120990494,0.011010277296161955,49.326015780082805,0.022151619166105953
281,83.87933102623369,0.011025426677196054,49.4432293678293,0.02218746273844569
282,83.8969946609837,0.011040576058230153,49.55868883251465,0.022223306310785423
283,83.91400355113457,0.011055725439264252,49.67238319005268,0.02225914988312516
284,83.93035908392439,0.01107087482029835,49.78430177109699,0.022294993455464894
285,83.94606259682335,0.011086024201332449,49.894434223679625,0.02233083702780463
286,83.96111537753035,0.011101173582366546,50.00277051575532,0.022366680600144365
287,83.97551866399166,0.011116322963400645,50.109300937650154,0.022402524172484096
288,83.98927364444201,0.011131472344434745,50.21401610441388,0.022438367744823835
289,84.0023814574682,0.011146621725468844,50.31690695807466,0.022474211317163567
290,84.01484319209453,0.011161771106502943,50.41796476979555,0.022510054889503302
291,84.02665988789043,0.01117692048753704,50.51718114193146,0.022545898461843038
292,84.03783253509998,0.01119206986857114,50.61454800998612,0.02258174203418277
293,84.04836207479337,0.011207219249605237,50.71005764446804,0.02261758560652251
294,84.05824939903958,0.011222368630639336,50.8037026526444,0.02265342917886224
295,84.06749535110103,0.011237518011673435,50.895475980192714,0.022689272751201976
296,84.07610072564933,0.011252667392707534,50.9853709127489,0.02272511632354171
297,84.08406626900224,0.011267816773741631,51.07338107735154,0.022760959895881446
298,84.09139267938158,0.01128296615477573,51.159500443781425,0.02279680346822118
299,84.09808060719216,0.011298115535809828,51.243723325795884,0.022832647040560913
300,84.10413065532126,0.011313264916843927,51.32604438225746,0.022868490612900652
301,84.10954337945832,0.011328414297878026,51.40645861815581,0.022904334185240384
302,84.1143192884354,0.011343563678912125,51.48496138552339,0.02294017775758012
303,84.11845884458725,0.011358713059946225,51.5615483842435,0.022976021329919855
304,84.12196246413137,0.011373862440980322,51.636215662750665,0.023011864902259586
305,84.1248305175677,0.01138901182201442,51.708959618623176,0.023047708474599325
306,84.12706333009783,0.011404161203048518,51.77977699906713,0.023083552046939057
307,84.12866118206291,0.011419310584082618,51.84866490129192,0.023119395619278792
308,84.12962430940112,0.011434459965116717,51.91562077277682,0.023155239191618528
309,84.12995290412336,0.011449609346150816,51.98064241142858,0.023191082763958263
310,84.12964711480741,0.011464758727184913,52.04372796562965,0.023226926336298
311,84.1287070471104,0.011479908108219012,52.104875934177315,0.02326276990863773
312,84.12713276429905,0.01149505748925311,52.16408516611328,0.02329861348097747
313,84.12492428779773,0.011510206870287209,52.221354860443796,0.0233344570533172
314,84.12208159775344,0.011525356251321308,52.276684565750685,0.023370300625656936
315,84.11860463361842,0.011540505632355407,52.33007417969258,0.02340614419799667
316,84.11449329474894,0.011555655013389505,52.38152394839752,0.023441987770336407
317,84.10974744102128,0.011570804394423604,52.43103446574585,0.023477831342676142
318,84.10436689346308,0.011585953775457701,52.47860667254472,0.023513674915015874
319,84.09835143490122,0.0116011031564918,52.524241855593814,0.023549518487355613
320,84.09170081062497,0.0116162525375259,52.56794164664255,0.023585362059695344
321,84.08441472906449,0.011631401918559998,52.60970802123942,0.02362120563203508
322,84.07649286248426,0.011646551299594098,52.64954329747368,0.023657049204374815
323,84.06793484769098,0.011661700680628195,52.687450134609655,0.023692892776714547
324,84.05874028675609,0.011676850061662294,52.723431531614324,0.023728736349054286
325,84.04890874775185,0.011691999442696391,52.757490825578486,0.023764579921394018
326,84.03843976550142,0.01170714882373049,52.78963169003241,0.023800423493733753
327,84.02733284234186,0.01172229820476459,52.81985813315599,0.023836267066073488
328,84.01558744890043,0.011737447585798689,52.848174495884514,0.023872110638413224
329,84.00320302488312,0.011752596966832786,52.874585449910505,0.02390795421075296
330,83.99017897987581,0.011767746347866885,52.8990959955824,0.02394379778309269
331,83.97651469415686,0.011782895728900983,52.92171145970078,0.02397964135543243
332,83.96220951952166,0.011798045109935082,52.94243749321289,0.02401548492777216
333,83.94726278011815,0.011813194490969181,52.96128006880649,0.024051328500111897
334,83.93167377329304,0.01182834387200328,52.97824547840367,0.024087172072451632
335,83.91544177044871,0.01184349325303738,52.99334033055577,0.024123015644791364
336,83.89856601791003,0.011858642634071477,53.006571547740094,0.024158859217131103
337,83.88104573780076,0.011873792015105574,53.01794636355969,0.024194702789470834
338,83.86288012892979,0.011888941396139673,53.02747231984704,0.02423054636181057
339,83.84406836768548,0.011904090777173772,53.03515726367296,0.024266389934150305
340,83.82460960893943,0.011919240158207871,53.04100934426144,0.02430223350649004
341,83.80450298695794,0.01193438953924197,53.045037009812006,0.024338077078829776
342,83.78374761632132,0.011949538920276068,53.04724900423052,0.024373920651169508
343,83.76234259285087,0.011964688301310167,53.04765436376978,0.024409764223509246
344,83.74028699454267,0.011979837682344265,53.04626241358103,0.024445607795848978
345,83.71757988250813,0.011994987063378364,53.04308276417801,0.024481451368188713
346,83.69422030192084,0.012010136444412463,53.03812530781443,0.02451729494052845
347,83.67020728296924,0.012025285825446562,53.03140021477661,0.02455313851286818
348,83.6455398418148,0.01204043520648066,53.02291792959259,0.02458898208520792
349,83.62021698155546,0.012055584587514758,53.01268916715897,0.02462482565754765
350,83.59423769319349,0.012070733968548856,53.00072490878733,0.02466066922988739
351,83.56760095660808,0.012085883349582955,52.98703639817142,0.024696512802227122
352,83.54030574153148,0.012101032730617054,52.97163513727666,0.024732356374566857
353,83.51235100852908,0.012116182111651153,52.954532882153885,0.024768199946906592
354,83.48373570998235,0.012131331492685252,52.93574163867847,0.024804043519246324
355,83.4544587910748,0.01214648087371935,52.91527365821672,0.024839887091586063
356,83.42451919078012,0.012161630254753449,52.89314143322132,0.024875730663925795
357,83.3939158428526,0.012176779635787546,52.86935769275709,0.02491157423626553
358,83.36264767681895,0.012191929016821645,52.8439353979594,0.024947417808605266
359,83.33071361897144,0.012207078397855745,52.816887737426214,0.024983261380945
360,83.29811259336199,0.012222227778889844,52.788228122546485,0.025019104953284736
361,83.26484352279655,0.012237377159923941,52.75797018276563,0.025054948525624468
362,83.23090532982992,0.01225252654095804,52.72612776079096,0.025090792097964207
363,83.19629693775981,0.012267675921992138,52.692714907738015,0.02512663567030394
364,83.16101727162072,0.012282825303026237,52.657745878220375,0.025162479242643674
365,83.12506525917641,0.012297974684060336,52.62123512538443,0.02519832281498341
366,83.08843983191139,0.012313124065094435,52.58319729589102,0.02523416638732314
367,83.0511399260202,0.012328273446128534,52.54364722484624,0.02527000995966288
368,83.01316448339479,0.012343422827162632,52.502599930683026,0.025305853532002612
369,82.9745124526095,0.012358572208196729,52.46007060999542,0.025341697104342347
370,82.935182789903,0.012373721589230828,52.416074632328055,0.025377540676682082
371,82.89517446015687,0.012388870970264927,52.37062753492221,0.025413384249021818
372,82.85448643787107,0.012404020351299026,52.3237450174208,0.025449227821361553
373,82.81311770813514,0.012419169732333125,52.27544293653447,0.025485071393701285
374,82.77106726759501,0.012434319113367223,52.225737300670424,0.025520914966041024
375,82.72833412541554,0.012449468494401322,52.174644264526584,0.025556758538380756
376,82.68491730423789,0.01246461787543542,52.122180123652655,0.02559260211072049
377,82.64081584113148,0.012479767256469518,52.06836130898055,0.025628445683060226
378,82.59602878854064,0.012494916637503618,52.01320438132615,0.025664289255399958
379,82.55055521522478,0.012510066018537717,51.956726025864434,0.025700132827739697
380,82.5043942071929,0.012525215399571814,51.89894304658036,0.02573597640007943
381,82.45754486863073,0.012540364780605913,51.839872360697186,0.025771819972419164
382,82.41000632282164,0.01255551416164001,51.77953099308498,0.0258076635447589
383,82.36177771305988,0.01257066354267411,51.71793607065072,0.025843507117098635
384,82.31285820355603,0.012585812923708209,51.65510481671289,0.02587935068943837
385,82.26324698033534,0.012600962304742308,51.59105454536211,0.0259151942617781
386,82.21294325212703,0.012616111685776407,51.525802655810324,0.02595103783411784
387,82.16194625124574,0.012631261066810505,51.459366626730606,0.025986881406457572
388,82.11025523446375,0.012646410447844604,51.39176401058954,0.026022724978797308
389,82.05786948387455,0.012661559828878701,51.32301242797481,0.026058568551137043
390,82.00478830774668,0.0126767092099128,51.25312956191954,0.02609441212347678
391,81.95101104136832,0.0126918585909469,51.182133152226,0.026130255695816514
392,81.89653704788165,0.012707007971980998,51.11004098979083,0.026166099268156245
393,81.84136571910737,0.012722157353015096,51.036870910933395,0.026201942840495984
394,81.78549647635852,0.012737306734049195,50.96264079173021,0.026237786412835716
395,81.72892877124377,0.012752456115083292,50.887368542356874,0.02627362998517545
396,81.6716620864599,0.012767605496117392,50.81107210144005,0.026309473557515187
397,81.6136959365728,0.01278275487715149,50.73376943042153,0.02634531712985492
398,81.5550298687873,0.01279790425818559,50.65547850793625,0.026381160702194657
399,81.49566346370533,0.012813053639219689,50.5762173242069,0.02641700427453439
400,81.43559633607217,0.012828203020253786,50.4960038754565,0.026452847846874124
401,81.37482813551058,0.012843352401287884,50.41485615834182,0.02648869141921386
402,81.31335854724271,0.012858501782321983,50.33279216440884,0.026524534991553595
403,81.25118729279933,0.012873651163356082,50.24982987457327,0.02656037856389333
404,81.18831413071658,0.012888800544390181,50.16598725362726,0.026596222136233062
405,81.12473885721958,0.01290394992542428,50.081282244774904,0.0266320657085728
406,81.06046130689307,0.012919099306458378,49.995732764198536,0.026667909280912533
407,80.99548135333866,0.012934248687492477,49.90935669565722,0.026703752853252268
408,80.92979890981857,0.012949398068526574,49.82217188512037,0.026739596425592004
409,80.86341392988597,0.012964547449560673,49.73419613543761,0.026775439997931735
410,80.79632640800118,0.012979696830594772,49.64544720104709,0.026811283570271474
411,80.72853638013407,0.012994846211628872,49.55594278272457,0.026847127142611206
412,80.66004392435235,0.013009995592662969,49.465700522374384,0.02688297071495094
413,80.59084916139537,0.013025144973697068,49.37473799786496,0.026918814287290677
414,80.52095225523384,0.013040294354731165,49.28307271791018,0.026954657859630412
415,80.45035341361472,0.013055443735765265,49.19072211699862,0.026990501431970147
416,80.37905288859143,0.013070593116799364,49.097703550372685,0.02702634500430988
417,80.30705097703955,0.013085742497833463,49.00403428905884,0.027062188576649618
418,80.23434802115705,0.013100891878867562,48.90973151495142,0.02709803214898935
419,80.16094440895017,0.01311604125990166,48.81481231595115,0.027133875721329085
420,80.08684057470346,0.013131190640935759,48.71929368116048,0.02716971929366882
421,80.01203699943524,0.013146340021969856,48.62319249613703,0.027205562866008556
422,79.93653421133723,0.013161489403003955,48.526525538207224,0.02724140643834829
423,79.860332786199,0.013176638784038054,48.42930947184146,0.027277250010688023
424,79.78343334781697,0.013191788165072153,48.331560844092245,0.02731309358302776
425,79.70583656838774,0.01320693754610625,48.23329608009747,0.027348937155367493
426,79.62754316888581,0.01322208692714035,48.13453147864949,0.02738478072770723
427,79.54855391942577,0.013237236308174447,48.03528320783234,0.027420624300046964
428,79.46886963960849,0.013252385689208546,47.93556730072787,0.027456467872386696
429,79.38849119885187,0.013267535070242645,47.835399651192716,0.027492311444726435
430,79.30741951670545,0.013282684451276745,47.73479600970739,0.027528155017066167
431,79.22565556314943,0.013297833832310844,47.63377197929849,0.027563998589405902
432,79.14320035887759,0.013312983213344941,47.53234301153585,0.027599842161745637
433,79.06005497556453,0.013328132594379039,47.430524402605876,0.027635685734085372
434,78.97622053611687,0.013343281975413138,47.328331289461765,0.027671529306425108
435,78.8916982149085,0.013358431356447237,47.22577864605272,0.02770737287876484
436,78.80648923800013,0.013373580737481336,47.12288127963252,0.027743216451104575
437,78.72059488334257,0.013388730118515435,47.01965382714919,0.02777906002344431
438,78.63401648096453,0.013403879499549532,46.91611075171651,0.027814903595784046
439,78.5467554131442,0.013419028880583632,46.81226633916876,0.02785074716812378
440,78.45881311456496,0.013434178261617729,46.70813469469933,0.027886590740463516
441,78.37019107245564,0.013449327642651828,46.60372973958476,0.02792243431280325
442,78.28089082671444,0.013464477023685927,46.49906520799456,0.027958277885142983
443,78.19091397001769,0.013479626404720026,46.39415464388832,0.02799412145748272
444,78.10026214791213,0.013494775785754124,46.28901139800047,0.028029965029822454
445,78.00893705889226,0.013509925166788223,46.18364862491404,0.02806580860216219
446,77.91694045446177,0.01352507454782232,46.07807928022384,0.028101652174501925
447,77.82427413917925,0.01354022392885642,45.97231611778997,0.02813749574684166
448,77.73093997068885,0.013555373309890519,45.86637168708257,0.028173339319181392
449,77.63693985973504,0.013570522690924618,45.76025833061816,0.028209182891521127
450,77.54227577016245,0.013585672071958717,45.65398818148855,0.028245026463860862
451,77.4469497189003,0.013600821452992814,45.547573160982765,0.028280870036200598
452,77.35096377593156,0.013615970834026913,45.44102497630252,0.028316713608540333
453,77.25432006424734,0.01363112021506101,45.33435511837197,0.02835255718088007
454,77.15702075978606,0.01364626959609511,45.22757485974207,0.0283884007532198
455,77.0590680913579,0.013661418977129209,45.120695252589954,0.028424244325559535
456,76.96046434055442,0.013676568358163308,45.01372712681403,0.02846008789789927
457,76.86121184164362,0.013691717739197405,44.90668108822487,0.028495931470239006
458,76.76131298145052,0.013706867120231505,44.79956751683226,0.02853177504257874
459,76.66077019922312,0.013722016501265602,44.692396565228975,0.028567618614918477
460,76.5595859864844,0.013737165882299701,44.58517815707115,0.02860346218725821
461,76.45776288687003,0.0137523152633338,44.47792198565578,0.028639305759597944
462,76.35530349595206,0.0137674646443679,44.37063751259541,0.02867514933193768
463,76.2522104610488,0.013782614025401999,44.263333966589975,0.028710992904277415
464,76.14848648102107,0.013797763406436096,44.1560203422962,0.02874683647661715
465,76.04413430605459,0.013812912787470193,44.04870539929445,0.028782680048956885
466,75.93915673742947,0.013828062168504292,43.94139766115298,0.028818523621296617
467,75.83355662727595,0.013843211549538392,43.83410541458965,0.028854367193636352
468,75.72733687831737,0.01385836093057249,43.726836708731135,0.028890210765976088
469,75.62050044359988,0.01387351031160659,43.61959935446924,0.028926054338315823
470,75.51305032620995,0.013888659692640687,43.51240092391455,0.028961897910655558
471,75.40498957897867,0.013903809073674786,43.40524874994686,0.028997741482995294
472,75.29632130417397,0.013918958454708884,43.29814992586251,0.029033585055335025
473,75.18704865318061,0.013934107835742983,43.19111130511811,0.02906942862767476
474,75.07717482616798,0.013949257216777082,43.08413950117046,0.029105272200014496
475,74.96670307174624,0.013964406597811181,42.97724088741234,0.02914111577235423
476,74.85563668661038,0.013979555978845279,42.87042159720393,0.029176959344693967
477,74.74397901517324,0.013994705359879378,42.76368752399899,0.029212802917033702
478,74.63173344918697,0.014009854740913475,42.65704432156601,0.029248646489373437
479,74.51890342735335,0.014025004121947574,42.550497404303364,0.02928449006171317
480,74.40549243492346,0.014040153502981673,42.444051947648056,0.029320333634052904
481,74.29150400328626,0.014055302884015772,42.33771288857774,0.02935617720639264
482,74.17694170954707,0.014070452265049872,42.23148492620503,0.029392020778732375
483,74.06180917609535,0.014085601646083969,42.125372522463834,0.02942786435107211
484,73.94611007016269,0.014100751027118068,42.019379902886904,0.029463707923411846
485,73.82984810337075,0.014115900408152166,41.91351105747385,0.029499551495751578
486,73.71302703126965,0.014131049789186265,41.80776974164898,0.029535395068091313
487,73.59565065286664,0.014146199170220364,41.702159477308314,0.029571238640431048
488,73.47772281014589,0.014161348551254463,41.59668355395466,0.029607082212770783
489,73.3592473875789,0.01417649793228856,41.49134502992031,0.02964292578511052
490,73.2402283116263,0.01419164731332266,41.38614673367625,0.029678769357450254
491,73.12066955023094,0.014206796694356757,41.28109126522701,0.029714612929789986
492,73.00057511230267,0.014221946075390856,41.17618099759044,0.02975045650212972
493,72.879949047195,0.014237095456424955,41.07141807836119,0.029786300074469457
494,72.75879544417354,0.014252244837459054,40.966804431357154,0.029822143646809192
495,72.63711843187717,0.014267394218493153,40.86234175834767,0.029857987219148927
496,72.51492217777131,0.01428254359952725,40.75803154086267,0.029893830791488663
497,72.39221088759422,0.014297692980561348,40.653875042081445,0.029929674363828394
498,72.26898880479594,0.014312842361595447,40.54987330880019,0.02996551793616813
499,72.1452602099708,0.014327991742629546,40.44602717347703,0.030001361508507865
500,72.02102942028303,0.014343141123663646,40.342337256353545,0.0300372050808476
501,71.89630078888597,0.014358290504697745,40.23880396765137,0.030073048653187336
502,71.77107870433562,0.014373439885731842,40.13542750984307,0.03010889222552707
503,71.64536758999749,0.014388589266765941,40.03220787999551,0.030144735797866803
504,71.51917190344852,0.014403738647800039,39.929144872185226,0.030180579370206538
505,71.39249613587295,0.014418888028834138,39.82623807998371,0.030216422942546273
506,71.26534481145349,0.014434037409868237,39.723486899011895,0.03025226651488601
507,71.13772248675696,0.014449186790902336,39.62089052956245,0.030288110087225744
508,71.00963375011538,0.014464336171936433,39.518447979288155,0.03032395365956548
509,70.88108322100267,0.014479485552970532,39.41615806595559,0.03035979723190521
510,70.75207554940668,0.01449463493400463,39.31401942026225,0.030395640804244946
511,70.62261541519723,0.014509784315038729,39.21203048871603,0.030431484376584682
512,70.49270752749042,0.014524933696072828,39.11018953657552,0.030467327948924417
513,70.36235662400894,0.014540083077106927,39.00849465084954,0.030503171521264152
514,70.23156747043937,0.014555232458141026,38.906943743354866,0.030539015093603888
515,70.10034485978572,0.014570381839175124,38.80553455383021,0.030574858665943623
516,69.96869361172037,0.014585531220209223,38.704264653105334,0.030610702238283355
517,69.83661857193204,0.01460068060124332,38.60313144632354,0.03064654581062309
518,69.70412461147127,0.01461582998227742,38.502132176216136,0.030682389382962826
519,69.57121662609339,0.014630979363311519,38.40126392642746,0.03071823295530256
520,69.4378995355995,0.014646128744345618,38.30052362488863,0.030754076527642296
521,69.30417828317532,0.014661278125379715,38.199908047238736,0.03078992009998203
522,69.17005783472855,0.014676427506413814,38.099413820291666,0.030825763672321763
523,69.03554317822453,0.014691576887447913,37.99903742554725,0.0308616072446615
524,68.90063932302061,0.01470672626848201,37.89877520274495,0.030897450817001234
525,68.76535129919944,0.01472187564951611,37.79862335345838,0.03093329438934097
526,68.62968415690133,0.014737025030550209,37.69857794472941,0.030969137961680705
527,68.49364296565604,0.014752174411584306,37.598634912739804,0.03100498153402044
528,68.35723281371367,0.014767323792618406,37.49879006651911,0.03104082510636017
529,68.22045880737572,0.014782473173652505,37.399039091686824,0.031076668678699907
530,68.08332607032585,0.014797622554686602,37.29937755422767,0.031112512251039642
531,67.94583974296039,0.014812771935720701,37.199800904297646,0.031148355823379378
532,67.80800498171972,0.0148279213167548,37.100304480059904,0.031184199395719113
533,67.66982695841968,0.014843070697788898,37.00088351154827,0.03122004296805885
534,67.53131085958346,0.014858220078822997,36.901533124556956,0.031255886540398584
535,67.39246188577503,0.014873369459857096,36.802248344554826,0.031291730112738315
536,67.25328525093279,0.014888518840891193,36.703024100622365,0.03132757368507805
537,67.11378618170464,0.014903668221925293,36.60385522940986,0.031363417257417786
538,66.97396991678482,0.014918817602959392,36.504736479114996,0.031399260829757525
539,66.83384170625152,0.01493396698399349,36.405662513478234,0.03143510440209726
540,66.69340681090681,0.014949116365027588,36.30662791579411,0.03147094797443699
541,66.5526705016182,0.014964265746061687,36.20762719293728,0.03150679154677673
542,66.4116380586621,0.014979415127095786,36.10865477940093,0.03154263511911646
543,66.27031477106974,0.014994564508129884,36.00970504134633,0.03157847869145619
544,66.12870593597503,0.015009713889163983,35.91077228066187,0.03161432226379593
545,65.98681685796538,0.015024863270198082,35.81185073902959,0.03165016583613567
546,65.8446528484349,0.01504001265123218,35.71293460199784,0.031686009408475393
547,65.70221922494034,0.015055162032266279,35.61401800305811,0.03172185298081513
548,65.55952131056013,0.015070311413300378,35.515095027724826,0.03175769655315487
549,65.41656443325645,0.015085460794334475,35.416159717615876,0.0317935401254946
550,65.27335392524041,0.015100610175368574,35.31720607453254,0.031829383697834335
551,65.12989512234084,0.015115759556402673,35.21822806453737,0.031865227270174074
552,64.98619336337634,0.015130908937436773,35.119219622027764,0.03190107084251381
553,64.84225398953102,0.01514605831847087,35.0201746538044,0.03193691441485354
554,64.69808234373403,0.015161207699504969,34.92108704313205,0.031972757987193276
555,64.55368377004285,0.015176357080539068,34.821950653791994,0.032008601559533015
556,64.40906361303085,0.015191506461573166,34.72275933412386,0.03204444513187275
557,64.26422721717849,0.015206655842607265,34.623506921055395,0.03208028870421248
558,64.11917992626924,0.015221805223641364,34.52418724411878,0.03211613227655222
559,63.973927082789544,0.015236954604675461,34.42479412945183,0.03215197584889195
560,63.828474027333165,0.01525210398570956,34.325321403782375,0.03218781942123168
561,63.682826098010395,0.01526725336674366,34.22576289839439,0.03222366299357142
562,63.536988629861504,0.015282402747777757,34.12611245307451,0.03225950656591116
563,63.39096695427527,0.015297552128811856,34.02636392003697,0.03229535013825089
564,63.244766398412196,0.015312701509845955,33.92651116782599,0.03233119371059062
565,63.0983922846325,0.015327850890880053,33.82654808519362,0.03236703728293036
566,62.95184992992953,0.015343000271914152,33.726468584952,0.03240288085527009
567,62.8051446453678,0.01535814965294825,33.62626660779828,0.032438724427609825
568,62.65828173552646,0.015373299033982348,33.52593612611075,0.03247456799994956
569,62.51126649794805,0.015388448415016447,33.42547114771514,0.0325104115722893
570,62.36410422259241,0.015403597796050546,33.32486571961915,0.032546255144629034
571,62.216800191296166,0.015418747177084646,33.224113931714015,0.032582098716968766
572,62.069359677237486,0.015433896558118743,33.12320992044205,0.032617942289308505
573,61.92178794440647,0.015449045939152842,33.02214787242834,0.03265378586164824
574,61.77409024708124,0.015464195320186941,32.92092202807545,0.03268962943398797
575,61.62627182930941,0.015479344701221039,32.81952668511989,0.03272547300632771
576,61.478337924395376,0.015494494082255138,32.717956202149054,0.032761316578667446
577,61.330293754393445,0.015509643463289237,32.61620500207718,0.03279716015100717
578,61.18214452960671,0.015524792844323334,32.514267575579034,0.03283300372334691
579,61.0338954480916,0.015539942225357433,32.41213848448071,0.03286884729568665
580,60.88555169516846,0.015555091606391533,32.30981236510539,0.03290469086802638
581,60.73711844293821,0.01557024098742563,32.207283931573514,0.03294053444036611
582,60.58860084980441,0.015585390368459729,32.104547979056065,0.03297637801270585
583,60.440004060002025,0.015600539749493828,32.001599386979834,0.03301222158504558
584,60.29133320313164,0.015615689130527927,31.898433122183288,0.033048065157385315
585,60.14259339369997,0.015630838511562023,31.795044242022364,0.03308390872972505
586,59.99378973066621,0.015645987892596122,31.691427897424873,0.03311975230206479
587,59.84492729699491,0.01566113727363022,31.587579335892443,0.033155595874404524
588,59.69601115921443,0.01567628665466432,31.483493904449034,0.033191439446744256
589,59.547046366981796,0.01569143603569842,31.37916705253515,0.033227283019083995
590,59.398037952653596,0.01570658541673252,31.274594334846565,0.033263126591423726
591,59.24899093086297,0.015721734797766618,31.169771414116767,0.03329897016376346
592,59.09991029810285,0.015736884178800717,31.064694063842083,0.0333348137361032
593,58.95080103231515,0.015752033559834816,30.959358170948825,0.033370657308442936
594,58.80166809248627,0.01576718294086891,30.853759738401248,0.03340650088078267
595,58.652516418248524,0.01578233232190301,30.747894887749773,0.0334423444531224
596,58.50335092948803,0.01579748170293711,30.641759861618475,0.03347818802546214
597,58.35417652595829,0.015812631083971206,30.535351026131295,0.03351403159780187
598,58.20499808690012,0.015827780465005305,30.428664873275867,0.0335498751701416
599,58.05582047066776,0.015842929846039404,30.32169802320453,0.03358571874248134
600,57.90664851436077,0.015858079227073503,30.21444722647171,0.03362156231482108
601,57.75748703346226,0.015873228608107602,30.10690936620706,0.03365740588716081
602,57.60834082148291,0.0158883779891417,29.999081460223508,0.03369324945950054
603,57.45921464961131,0.0159035273701758,29.890960663059904,0.03372909303184028
604,57.31011326636994,0.0159186767512099,29.782544267957608,0.033764936604180014
605,57.161041397277316,0.015933826132244,29.67382970877016,0.033800780176519746
606,57.012003744516086,0.015948975513278098,29.56481456180585,0.033836623748859485
607,56.86300498660701,0.015964124894312193,29.455496547602756,0.03387246732119922
608,56.714049778088466,0.015979274275346293,29.34587353263533,0.03390831089353895
609,56.56514274920243,0.01599442365638039,29.23594353095239,0.03394415446587869
610,56.41628850558577,0.016009573037414487,29.125704705746465,0.033979998038218426
611,56.26749162796734,0.016024722418448586,29.01515537085323,0.03401584161055816
612,56.118756671870884,0.016039871799482686,28.90429399218147,0.03405168518289789
613,55.970088167323716,0.016055021180516785,28.793119189073007,0.03408752875523763
614,55.82149061857066,0.016070170561550884,28.681629735592132,0.03412337232757736
615,55.67296850379404,0.016085319942584983,28.56982456174449,0.03415921589991709
616,55.52452627483873,0.016100469323619082,28.457702754625142,0.03419505947225683
617,55.376168356943005,0.01611561870465318,28.345263559495514,0.03423090304459657
618,55.22789914847482,0.01613076808568728,28.232506380789257,0.0342667466169363
619,55.079723020673036,0.01614591746672138,28.11943078304647,0.03430259018927603
620,54.93164431739469,0.016161066847755475,28.006036491776857,0.03433843376161577
621,54.78366735486677,0.016176216228789574,27.892323394251104,0.034374277333955504
622,54.63579642144373,0.016191365609823673,27.778291540220543,0.034410120906295236
623,54.48803577737002,0.01620651499085777,27.663941142565488,0.034445964478634974
624,54.340389654547415,0.016221664371891868,27.549272577871843,0.03448180805097471
625,54.1928622563079,0.016236813752925967,27.434286386935998,0.034517651623314445
626,54.045457757191095,0.016251963133960066,27.318983275198438,0.03455349519565418
627,53.89818030272672,0.016267112514994166,27.203364113105824,0.034589338767993916
628,53.751034009221954,0.016282261896028265,27.08742993640182,0.03462518234033365
629,53.604022963553504,0.016297411277062364,26.9711819463468,0.03466102591267338
630,53.45715122296446,0.016312560658096463,26.854621509866636,0.03469686948501312
631,53.310422814865674,0.016327710039130562,26.73775015963068,0.03473271305735286
632,53.163841736641935,0.016342859420164658,26.62056959405938,0.03476855662969259
633,53.017411955462336,0.016358008801198757,26.50308167726152,0.03480440020203232
634,52.871137408095464,0.016373158182232856,26.385288438901547,0.03484024377437206
635,52.72502200072872,0.016388307563266955,26.267192073997638,0.03487608734671179
636,52.57906960879199,0.01640345694430105,26.14879494264988,0.03491193091905152
637,52.43328407678551,0.01641860632533515,26.03009956970013,0.03494777449139126
638,52.28766921811228,0.01643375570636925,25.911108644323274,0.034983618063731
639,52.14222881491389,0.016448905087403348,25.791825019550224,0.035019461636070726
640,51.99696661791112,0.016464054468437447,25.672251711723497,0.035055305208410464
641,51.85188634624794,0.016479203849471546,25.552391899885908,0.0350911487807502
642,51.70699168733974,0.016494353230505646,25.43224892510227,0.035126992353089935
643,51.56228629672517,0.016509502611539745,25.311826289715324,0.03516283592542967
644,51.41777379792204,0.016524651992573844,25.191127656536153,0.035198679497769406
645,51.27345778228653,0.01653980137360794,25.070156847969596,0.03523452307010914
646,51.12934180887614,0.01655495075464204,24.94891784507548,0.03527036664244887
647,50.985429404316484,0.016570100135676138,24.82741478656613,0.03530621021478861
648,50.84172406267115,0.016585249516710237,24.7056519677409,0.03534205378712835
649,50.69822924531519,0.016600398897744333,24.58363383935844,0.03537789735946808
650,50.554948380811815,0.01661554827877843,24.46136500644725,0.03541374093180781
651,50.41188486479253,0.01663069765981253,24.33885022705531,0.03544958450414755
652,50.26904205984046,0.01664584704084663,24.216094410939935,0.03548542807648728
653,50.1264232953765,0.01666099642188073,24.093102618197754,0.03552127164882701
654,49.984031867549035,0.016676145802914828,23.969880057836342,0.03555711522116675
655,49.84187103912624,0.016691295183948927,23.846432086288342,0.03559295879350649
656,49.699944039391475,0.016706444564983026,23.722764205868167,0.03562880236584622
657,49.55825406404165,0.016721593946017126,23.598882063173,0.035664645938185954
658,49.41680427508824,0.01673674332705122,23.474791447428448,0.03570048951052569
659,49.275597800760984,0.01675189270808532,23.350498288779892,0.035736333082865425
660,49.13463773541465,0.01676704208911942,23.22600865653046,0.03577217665520516
661,48.99392713943788,0.016782191470153515,23.10132875732648,0.035808020227544896
662,48.85346903916498,0.016797340851187614,22.97646493329145,0.035843863799884634
663,48.713266426790106,0.016812490232221713,22.851423660109482,0.035879707372224366
664,48.573322260283746,0.016827639613255813,22.72621154505898,0.0359155509445641
665,48.433639463311856,0.01684278899428991,22.600835324997828,0.03595139451690384
666,48.29422092515698,0.01685793837532401,22.475301864301212,0.03598723808924357
667,48.15506950064194,0.01687308775635811,22.349618152752427,0.0360230816615833
668,48.016188010055494,0.01688823713739221,22.223791303388456,0.03605892523392304
669,47.87757923908036,0.016903386518426308,22.09782855030121,0.03609476880626278
670,47.73924593872314,0.016918535899460407,21.971737246394966,0.0361306123786025
671,47.601190825246476,0.016933685280494503,21.845524861101723,0.03616645595094224
672,47.463416580102944,0.016948834661528602,21.719198978055513,0.03620229952328198
673,47.32592584987127,0.0169639840425627,21.592767292726148,0.03623814309562171
674,47.188721246194106,0.016979133423596797,21.466237610014268,0.036273986667961444
675,47.05180534571783,0.016994282804630896,21.339617841808405,0.03630983024030118
676,46.91518069003409,0.017009432185664995,21.212916004505285,0.036345673812640915
677,46.7788497856232,0.017024581566699094,21.08614021649454,0.03638151738498065
678,46.642815103799094,0.017039730947733193,20.959298695608947,0.036417360957320385
679,46.50707908065617,0.017054880328767293,20.832399756541324,0.036453204529660124
680,46.37164411701749,0.01707002970980139,20.705451808229466,0.036489048101999856
681,46.236512578384925,0.01708517909083549,20.578463351209848,0.03652489167433959
682,46.101686794890625,0.01710032847186959,20.451442974941692,0.03656073524667933
683,45.96716906124997,0.01711547785290369,20.324399355102706,0.03659657881901906
684,45.83296163671633,0.017130627233937785,20.197341250856937,0.03663242239135879
685,45.69906674503679,0.017145776614971884,20.070277502096683,0.03666826596369853
686,45.56548657440988,0.017160925996005983,19.943217026659642,0.03670410953603827
687,45.43222327744435,0.01717607537704008,19.816168817521888,0.036739953108378
688,45.29927897111913,0.017191224758074178,19.68914193996831,0.03677579668071773
689,45.16665573674523,0.017206374139108277,19.56214552874204,0.03681164025305747
690,45.03435561992842,0.017221523520142376,19.435188785173356,0.0368474838253972
691,44.9023806305335,0.017236672901176475,19.308280974289822,0.036883327397736934
692,44.770732742649734,0.017251822282210574,19.18143142190864,0.03691917097007667
693,44.63941389455747,0.017266971663244673,19.05464951171253,0.03695501454241641
694,44.50842598869626,0.017282121044278773,18.92794468231041,0.03699085811475614
695,44.37777089163389,0.01729727042531287,18.801326424283673,0.037026701687095875
696,44.24745043403688,0.017312419806346967,18.674804277220012,0.037062545259435614
697,44.117466410641924,0.017327569187381067,18.54838782673543,0.037098388831775346
698,43.98782058022875,0.017342718568415166,18.422086701485636,0.03713423240411508
699,43.858514665594086,0.017357867949449265,18.295910570168328,0.03717007597645482
700,43.72955035352665,0.01737301733048336,18.16986913851766,0.037205919548794555
701,43.60092929478341,0.01738816671151746,18.04397214629154,0.03724176312113428
702,43.4726531040671,0.01740331609255156,17.91822936425314,0.03727760669347402
703,43.344723360004664,0.017418465473585658,17.792650591148647,0.03731345026581376
704,43.217141605127054,0.017433614854619757,17.66724565068105,0.03734929383815349
705,43.08990934584992,0.017448764235653856,17.54202438848189,0.03738513741049322
706,42.9630280524558,0.017463913616687955,17.41699666908249,0.03742098098283296
707,42.83649915907713,0.017479062997722054,17.2921723728851,0.03745682455517269
708,42.710324063680645,0.017494212378756153,17.167561393135234,0.037492668127512424
709,42.58450412805275,0.01750936175979025,17.043173632897034,0.03752851169985216
710,42.4590406777862,0.01752451114082435,16.919019002031813,0.0375643552721919
711,42.33393500226799,0.017539660521858447,16.795107414181736,0.03760019884453163
712,42.209188354668214,0.017554809902892547,16.671448783759068,0.037636042416871365
713,42.08480195193045,0.017569959283926642,16.548053022942614,0.037671885989211104
714,41.96077697476302,0.01758510866496074,16.42493003868244,0.037707729561550836
715,41.83711456763174,0.01760025804599484,16.302089729713384,0.03774357313389057
716,41.71381583875387,0.01761540742702894,16.17954198357903,0.03777941670623031
717,41.590881860093205,0.01763055680806304,16.05729667366718,0.037815260278570045
718,41.46831366735659,0.017645706189097138,15.935363656257481,0.03785110385090978
719,41.34611225999168,0.017660855570131237,15.813752767582313,0.03788694742324951
720,41.22427860118606,0.017676004951165336,15.692473820902594,0.03792279099558925
721,41.10281361786775,0.017691154332199435,15.571536603598712,0.03795863456792898
722,40.981718200706965,0.01770630371323353,15.450950874277764,0.03799447814026871
723,40.86099320411939,0.01772145309426763,15.33072635989864,0.03803032171260845
724,40.74063944627098,0.01773660247530173,15.210872752915266,0.03806616528494819
725,40.62065770908402,0.017751751856335825,15.091399708439127,0.038102008857287914
726,40.501048738244755,0.017766901237369924,14.972316841422167,0.03813785242962765
727,40.381813243212676,0.017782050618404023,14.853633723861146,0.03817369600196739
728,40.26295189723123,0.017797199999438122,14.73535988202369,0.03820953957430712
729,40.144465337340186,0.01781234938047222,14.617504793697696,0.038245383146646855
730,40.026354164389524,0.01782749876150632,14.500077885464417,0.038281226718986594
731,39.90861894305524,0.01784264814254042,14.383088529996638,0.038317070291326326
732,39.79126020185652,0.01785779752357452,14.266546043382023,0.03835291386366606
733,39.67427843317502,0.017872946904608618,14.1504596824731,0.038388757436005796
734,39.557674093275644,0.017888096285642717,14.03483864226469,0.038424601008345535
735,39.44144760232932,0.017903245666676813,13.91969205329904,0.03846044458068527
736,39.32559934443749,0.017918395047710912,13.80502897909977,0.038496288153025
737,39.2101296676587,0.01793354442874501,13.690858413635713,0.03853213172536474
738,39.09503888403706,0.017948693809779107,13.577189278814817,0.03856797529770447
739,38.98032726963257,0.017963843190813206,13.464030422008927,0.0386038188700442
740,38.865995064553715,0.017978992571847305,13.351390613610654,0.03863966244238394
741,38.752042472992095,0.017994141952881404,13.239278544622458,0.03867550601472368
742,38.63846966325896,0.018009291333915503,13.127702824278705,0.03871134958706341
743,38.52527676782434,0.018024440714949602,13.016671977701655,0.03874719315940314
744,38.412463883357965,0.0180395900959837,12.906194443591692,0.03878303673174288
745,38.30003107077289,0.0180547394770178,12.796278571952525,0.03881888030408261
746,38.187978355271056,0.0180698888580519,12.68693262185196,0.038854723876422345
747,38.07630572639155,0.018085038239086,12.578164759218792,0.038890567448762084
748,37.96501313806119,0.018100187620120094,12.469983054676343,0.03892641102110182
749,37.85410050864735,0.018115337001154194,12.362395481413351,0.038962254593441555
750,37.743567721013804,0.018130486382188293,12.255409913092244,0.038998098165781286
751,37.63341462257879,0.01814563576322239,12.149034121796088,0.039033941738121025
752,37.5236410253757,0.018160785144256487,12.04327577601398,0.03906978531046076
753,37.41424670611677,0.018175934525290587,11.938142438665441,0.03910562888280049
754,37.305231406259146,0.018191083906324686,11.833641565164775,0.03914147245514023
755,37.19659483207399,0.018206233287358785,11.72978050152523,0.039177316027479966
756,37.08833665471833,0.018221382668392884,11.626566482503502,0.03921315959981969
757,36.98045651030986,0.018236532049426983,11.52400662978509,0.03924900317215943
758,36.87295400000464,0.018251681430461082,11.42210795021103,0.03928484674449917
759,36.765828690077804,0.01826683081149518,11.3208773340457,0.0393206903168389
760,36.6590801120075,0.018281980192529277,11.220321553286798,0.03935653388917863
761,36.552707762561596,0.018297129573563376,11.12044726001727,0.03939237746151837
762,36.44671110388792,0.018312278954597475,11.021260984799722,0.0394282210338581
763,36.341089563607454,0.018327428335631574,10.922769135113468,0.039464064606197835
764,36.2358425349111,0.01834257771666567,10.824977993834528,0.039499908178537574
765,36.13096937665924,0.01835772709769977,10.727893717758763,0.03953575175087731
766,36.026469413485316,0.01837287647873387,10.631522336168509,0.039571595323217044
767,35.92234193590247,0.018388025859767967,10.535869749442444,0.039607438895556776
768,35.81858620041364,0.018403175240802067,10.44094172770964,0.039643282467896515
769,35.71520142962534,0.018418324621836166,10.346743909547271,0.03967912604023625
770,35.61218681236497,0.018433474002870265,10.253281800722224,0.03971496961257598
771,35.509541503801806,0.018448623383904364,10.160560772977238,0.03975081318491572
772,35.40726462557154,0.018463772764938463,10.068586062861096,0.039786656757255456
773,35.30535526590469,0.01847892214597256,9.977362770603108,0.03982250032959519
774,35.20381247975871,0.018494071527006658,9.886895859032231,0.03985834390193492
775,35.102635288954076,0.018509220908040757,9.797190152540558,0.03989418747427466
776,35.001822682313986,0.018524370289074856,9.70825033609135,0.03993003104661439
777,34.90137361580827,0.018539519670108952,9.620080954271653,0.03996587461895412
778,34.80128701270109,0.01855466905114305,9.532686410389466,0.04000171819129386
779,34.7015617637027,0.01856981843217715,9.446070965615416,0.0400375617636336
780,34.60219672712531,0.01858496781321125,9.360238738169114,0.04007340533597333
781,34.5031907290431,0.01860011719424535,9.275193702549688,0.040109248908313064
782,34.40454256345609,0.018615266575279447,9.190939688811131,0.0401450924806528
783,34.30625099245865,0.018630415956313547,9.107480381881821,0.040180936052992534
784,34.20831474641186,0.018645565337347646,9.024819320928165,0.040216779625332266
785,34.110732524120415,0.018660714718381745,8.942959898762762,0.040252623197672005
786,34.01350299301362,0.01867586409941584,8.861905361296431,0.040288466770011744
787,33.91662478933071,0.01869101348044994,8.781658807034146,0.04032431034235147
788,33.82009651831105,0.01870616286148404,8.70222318661483,0.04036015391469121
789,33.72391675438794,0.018721312242518134,8.62360130239493,0.040395997487030946
790,33.62808404138748,0.018736461623552234,8.545795808075201,0.04043184105937068
791,33.5325968927319,0.018751611004586333,8.468809208371006,0.04046768463171041
792,33.437453791646945,0.018766760385620432,8.392643858725632,0.04050352820405015
793,33.34265319137431,0.01878190976665453,8.317301965066543,0.04053937177638988
794,33.24819351538844,0.01879705914768863,8.242785583604297,0.04057521534872961
795,33.154073157617816,0.01881220852872273,8.169096620673944,0.04061105892106935
796,33.06029048267114,0.01882735790975683,8.09623683261861,0.04064690249340909
797,32.96684382606792,0.018842507290790927,8.024207825715145,0.04068274606574882
798,32.87373149447393,0.018857656671825027,7.953011056141339,0.040718589638088554
799,32.78095176594122,0.018872806052859122,7.882647829984618,0.04075443321042829
800,32.688502890152826,0.01888795543389322,7.813119303292096,0.040790276782768024
801,32.596383088672496,0.01890310481492732,7.7444264821610895,0.040826120355107756
802,32.50459055519877,0.018918254195961416,7.676570222870583,0.040861963927447495
803,32.413123455824035,0.018933403576995515,7.6095512320527625,0.040897807499787234
804,32.321979929298536,0.018948552958029614,7.543370066904428,0.040933651072126966
805,32.231158087298745,0.018963702339063714,7.478027135438136,0.0409694946444667
806,32.140656014700944,0.018978851720097813,7.413522696772535,0.041005338216806436
807,32.05047176985935,0.018994001101131912,7.349856861461621,0.04104118178914617
808,31.960603384889307,0.01900915048216601,7.28702959186257,0.0410770253614859
809,31.871048865955018,0.01902429986320011,7.225040702541758,0.04111286893382564
810,31.7818061935623,0.01903944924423421,7.1638898607186094,0.04114871250616538
811,31.69287332285613,0.01905459862526831,7.1035765867469625,0.04118455607850511
812,31.604248183923076,0.019069748006302404,7.044100254633374,0.04122039965084484
813,31.515928682098263,0.019084897387336503,6.985460092592185,0.04125624322318458
814,31.42791269827761,0.019100046768370602,6.927655183636976,0.04129208679552431
815,31.340198089234644,0.019115196149404698,6.870684466207679,0.041327930367864044
816,31.25278268794191,0.019130345530438797,6.814546734833282,0.04136377394020378
817,31.16566430389763,0.019145494911472896,6.759240640829702,0.04139961751254352
818,31.078840723456924,0.019160644292506995,6.704764693032071,0.041435461084883246
819,30.992309710167632,0.019175793673541094,6.651117258561342,0.041471304657222985
820,30.9060690051112,0.019190943054575194,6.598296563624801,0.041507148229562724
821,30.820116327248137,0.019206092435609293,6.546300694349689,0.041542991801902455
822,30.73444937376828,0.019221241816643392,6.4951275976499145,0.04157883537424219
823,30.6490658204456,0.01923639119767749,6.4447750821251635,0.041614678946581926
824,30.563963321997875,0.019251540578711587,6.395240818992044,0.04165052251892166
825,30.47913951245092,0.019266689959745686,6.346522343046788,0.04168636609126139
826,30.394592005507434,0.019281839340779785,6.298617053659082,0.04172220966360113
827,30.310318394920436,0.019296988721813884,6.2515222157965304,0.04175805323594087
828,30.226316254871442,0.01931213810284798,6.205234961079373,0.0417938968082806
829,30.142583140352727,0.01932728748388208,6.1597522888648335,0.04182974038062033
830,30.059116587554612,0.019342436864916178,6.115071067360782,0.04186558395296007
831,29.975914114256945,0.019357586245950277,6.0711880347682765,0.0419014275252998
832,29.892973220224896,0.019372735626984376,6.02809980045226,0.041937271097639534
833,29.810291387609333,0.019387885008018475,5.985802846140192,0.04197311466997927
834,29.72786608135143,0.019403034389052574,5.944293527148131,0.04200895824231901
835,29.64569474959165,0.019418183770086674,5.903568073633533,0.04204480181465874
836,29.56377482408277,0.019433333151120773,5.8636225918746,0.042080645386998475
837,29.482103720607327,0.01944848253215487,5.824453065575516,0.042116488959338214
838,29.400678839399028,0.019463631913188967,5.786055357197123,0.042152332531677945
839,29.319497565568383,0.019478781294223067,5.748425209312572,0.04218817610401768
840,29.238557269532258,0.019493930675257166,5.7115582459874545,0.042224019676357416
841,29.157855307447463,0.01950908005629126,5.675449974183911,0.042259863248697155
842,29.077389021648195,0.01952422943732536,5.640095785188285,0.04229570682103689
843,28.99715574108743,0.01953937881835946,5.605490956061727,0.04233155039337662
844,28.917152781781958,0.01955452819939356,5.571630651113362,0.04236739396571636
845,28.837377447261353,0.019569677580427658,5.538509923395562,0.04240323753805609
846,28.757827029020344,0.019584826961461757,5.506123716220632,0.04243908111039582
847,28.678498806974943,0.019599976342495856,5.4744668646986465,0.04247492468273556
848,28.599390049922057,0.019615125723529955,5.443534097295878,0.0425107682550753
849,28.52049801600257,0.019630275104564054,5.413320037413241,0.04254661182741502
850,28.44181995316768,0.01964542448559815,5.38381920498429,0.04258245539975476
851,28.36335309964858,0.01966057386663225,5.355026018092489,0.0426182989720945
852,28.285094684429552,0.01967572324766635,5.326934794606911,0.04265414254443423
853,28.207041927723814,0.019690872628700444,5.299539753836106,0.042689986116773965
854,28.129192041452676,0.019706022009734543,5.272835018199668,0.042725829689113703
855,28.051542229727758,0.019721171390768642,5.246814614916863,0.042761673261453435
856,27.97408968933572,0.01973632077180274,5.221472477711947,0.04279751683379317
857,27.896831610226183,0.01975147015283684,5.196802448535639,0.042833360406132906
858,27.81976517600207,0.01976661953387094,5.172798279302267,0.042869203978472645
859,27.74288756441281,0.01978176891490504,5.149453633642132,0.04290504755081238
860,27.6661959478498,0.019796918295939138,5.126762088668526,0.04294089112315211
861,27.58968749384448,0.019812067676973237,5.104717136758985,0.04297673469549185
862,27.513359365568796,0.019827217058007336,5.083312187350338,0.04301257826783158
863,27.437208722337658,0.019842366439041432,5.0625405687468925,0.04304842184017131
864,27.361232720113698,0.01985751582007553,5.042395529941459,0.04308426541251105
865,27.285428512014242,0.01987266520110963,5.022870242448665,0.04312010898485079
866,27.209793248819807,0.019887814582143726,5.003957802150031,0.04315595255719052
867,27.134324079484763,0.019902963963177825,4.985651231150353,0.04319179612953025
868,27.059018151649624,0.019918113344211924,4.967943479644996,0.04322763970186999
869,26.98387261215503,0.019933262725246023,4.950827427797492,0.04326348327420972
870,26.908884607557084,0.019948412106280122,4.9342958876270036,0.043299326846549455
871,26.834051284644236,0.01996356148731422,4.918341604905262,0.04333517041888919
872,26.759369790955557,0.01997871086834832,4.902957261062359,0.043371013991228925
873,26.684837275299923,0.01999386024938242,4.888135475101044,0.043406857563568664
874,26.610450888276567,0.02000900963041652,4.873868805518979,0.043442701135908396
875,26.536207782796417,0.020024159011450618,4.860149752238478,0.043478544708248135
876,26.462105114604476,0.020039308392484714,4.84697075854333,0.043514388280587867
877,26.388140042802604,0.020054457773518813,4.834324213022134,0.0435502318529276
878,26.314309730373314,0.020069607154552912,4.822202451517733,0.04358607542526734
879,26.240611344703925,0.020084756535587008,4.810597759082311,0.04362191899760707
880,26.167042058110873,0.020099905916621107,4.799502371937572,0.04365776256994681
881,26.093599048364673,0.020115055297655206,4.788908479439654,0.04369360614228654
882,26.02027949921486,0.020130204678689305,4.7788082260482465,0.04372944971462628
883,25.94708060091481,0.020145354059723404,4.76919371329946,0.04376529328696601
884,25.87399955074671,0.020160503440757503,4.760057001781961,0.04380113685930574
885,25.801033553546176,0.020175652821791602,4.751390113115969,0.04383698043164548
886,25.728179822226636,0.0201908022028257,4.743185031934582,0.04387282400398521
887,25.655435578303067,0.0202059515838598,4.735433707867008,0.04390866757632495
888,25.58279805241532,0.020221100964893896,4.72812805752324,0.04394451114866468
889,25.510264484850694,0.020236250345927995,4.7212599664797,0.043980354721004415
890,25.437832126065608,0.020251399726962094,4.714821291265395,0.044016198293344154
891,25.365498237206417,0.020266549107996194,4.7088038613481595,0.044052041865683886
892,25.29326009062899,0.02028169848903029,4.70319948112046,0.044087885438023625
893,25.221114970417254,0.02029684787006439,4.6979999318843815,0.044123729010363356
894,25.149060172900228,0.020311997251098488,4.693196973835285,0.044159572582703095
895,25.077093007167697,0.020327146632132587,4.688782348043707,0.04419541615504283
896,25.00521079558428,0.020342296013166686,4.6847477784350495,0.04423125972738256
897,24.93341087430168,0.020357445394200785,4.681084973766587,0.0442671032997223
898,24.86169059376916,0.020372594775234884,4.677785629601363,0.04430294687206203
899,24.790047319242106,0.020387744156268983,4.674841430278525,0.04433879044440177
900,24.71847843128827,0.020402893537303082,4.672244050879622,0.0443746340167415
901,24.64698132629197,0.020418042918337178,4.6699851591904515,0.04441047758908123
902,24.575553416955866,0.020433192299371277,4.668056417657978,0.04444632116142097
903,24.504192132800192,0.020448341680405376,4.6664494853419125,0.0444821647337607
904,24.43289492065943,0.020463491061439475,4.665156019860459,0.04451800830610044
905,24.361659245176188,0.02047864044247357,4.664167679329843,0.04455385187844017
906,24.290482589292235,0.02049378982350767,4.663476124297135,0.04458969545077991
907,24.219362454736505,0.02050893920454177,4.663073019665935,0.044625539023119644
908,24.148296362509942,0.02052408858557587,4.662950036614508,0.044661382595459376
909,24.07728185336722,0.020539237966609968,4.663098854505888,0.044697226167799115
910,24.00631648829485,0.020554387347644067,4.663511162789552,0.044733069740138846
911,23.935397848985975,0.020569536728678166,4.664178662894205,0.044768913312478585
912,23.864523538311403,0.020584686109712265,4.665093070111243,0.04480475688481832
913,23.79369118078703,0.020599835490746364,4.666246115468481,0.04484060045715805
914,23.72289842303716,0.02061498487178046,4.6676295475936875,0.04487644402949779
915,23.652142934253895,0.02063013425281456,4.669235134567518,0.04491228760183752
916,23.581422406652635,0.020645283633848658,4.671054665765402,0.04494813117417726
917,23.51073455592288,0.020660433014882754,4.673079953687978,0.04498397474651699
918,23.440077121674932,0.020675582395916853,4.67530283577963,0.04501981831885673
919,23.369447867882208,0.020690731776950952,4.6777151762347176,0.04505566189119646
920,23.298844583318573,0.02070588115798505,4.680308867791075,0.04509150546353619
921,23.228265081991253,0.02072103053901915,4.6830758335103635,0.04512734903587593
922,23.15770720356873,0.02073617992005325,4.686008028544848,0.04516319260821566
923,23.087168813803785,0.02075132930108735,4.689097441890213,0.0451990361805554
924,23.016647804951294,0.020766478682121448,4.6923360981239615,0.045234879752895134
925,22.94614209618092,0.020781628063155547,4.695716059129038,0.04527072332523487
926,22.875649633984587,0.020796777444189646,4.699229425802228,0.045306566897574604
927,22.805168392578274,0.02081192682522374,4.702868339746955,0.045342410469914336
928,22.73469637429843,0.02082707620625784,4.706624984950051,0.045378254042254075
929,22.66423160999279,0.02084222558729194,4.710491589442134,0.04541409761459381
930,22.593772159405376,0.020857374968326035,4.714460426941162,0.045449941186933546
931,22.523316111555445,0.020872524349360135,4.718523818478788,0.04548578475927328
932,22.45286158511078,0.020887673730394234,4.722674134009133,0.04552162833161301
933,22.38240672875478,0.020902823111428333,4.726903793999579,0.04555747190395275
934,22.3119497215472,0.020917972492462432,4.731205271003184,0.04559331547629248
935,22.241488773278846,0.02093312187349653,4.735571091212395,0.04562915904863222
936,22.171022124819824,0.02094827125453063,4.739993835993606,0.04566500262097195
937,22.1005480484612,0.02096342063556473,4.744466143402249,0.04570084619331169
938,22.03006484825018,0.02097857001659883,4.748980709678031,0.04573668976565142
939,21.959570860318625,0.020993719397632928,4.753530290719937,0.04577253333799115
940,21.88906445320481,0.021008868778667023,4.7581077035406585,0.04580837691033089
941,21.818544028168134,0.021024018159701122,4.762705827700095,0.045844220482670624
942,21.748008019497178,0.02103916754073522,4.76731760671755,0.04588006405501036
943,21.67745489481061,0.021054316921769317,4.7719360494623,0.045915907627350094
944,21.606883155350737,0.021069466302803416,4.7765542315221925,0.045951751199689826
945,21.536291336270253,0.021084615683837515,4.781165296549917,0.045987594772029565
946,21.465678006911464,0.021099765064871615,4.785762457586634,0.0460234383443693
947,21.395041771078073,0.021114914445905714,4.790338998362638,0.046059281916709036
948,21.32438126729972,0.021130063826939813,4.794888274574702,0.04609512548904877
949,21.25369516908883,0.021145213207973912,4.79940371513984,0.046130969061388506
950,21.182982185190006,0.02116036258900801,4.803878823425109,0.04616681263372824
951,21.112241059821592,0.02117551197004211,4.808307178453218,0.04620265620606797
952,21.04147057290959,0.021190661351076206,4.812682436083585,0.04623849977840771
953,20.970669540313775,0.021205810732110305,4.816998330168574,0.04627434335074744
954,20.899836814045884,0.021220960113144404,4.821248673684634,0.04631018692308718
955,20.828971282479877,0.021236109494178503,4.82542735983804,0.04634603049542691
956,20.75807187055424,0.0212512588752126,4.82952836314497,0.04638187406776665
957,20.68713753996613,0.021266408256246698,4.833545740485652,0.04641771764010638
958,20.616167289357513,0.021281557637280797,4.837473632132323,0.046453561212446114
959,20.54516015449303,0.021296707018314896,4.8413062627507335,0.04648940478478585
960,20.474115208429744,0.021311856399348995,4.84503794237496,0.046525248357125584
961,20.403031561678468,0.021327005780383095,4.8486630673552975,0.04656109192946532
962,20.331908362356856,0.021342155161417194,4.852176121278962,0.046596935501805055
963,20.260744796334194,0.021357304542451293,4.855571675863436,0.04663277907414479
964,20.189540087367583,0.021372453923485392,4.858844391822182,0.046668622646484526
965,20.118293497229853,0.021387603304519488,4.861989019702547,0.04670446621882426
966,20.0470043258288,0.021402752685553587,4.865000400695658,0.046740309791163996
967,19.975671911318212,0.021417902066587686,4.867873467418111,0.04677615336350373
968,19.904295630199886,0.021433051447621785,4.870603244665242,0.04681199693584347
969,19.832874897417415,0.02144820082865588,4.873184850135864,0.0468478405081832
970,19.761409166441197,0.02146335020968998,4.875613495128231,0.04688368408052293
971,19.689897929344802,0.02147849959072408,4.877884485207137,0.04691952765286267
972,19.61834071687268,0.021493648971758178,4.87999322084194,0.0469553712252024
973,19.54673709849924,0.021508798352792277,4.881935198015421,0.04699121479754214
974,19.475086682479052,0.021523947733826376,4.883706008803302,0.04702705836988187
975,19.4033891158885,0.021539097114860475,4.885301341924338,0.047062901942221604
976,19.331644084658553,0.021554246495894575,4.886716983260834,0.04709874551456134
977,19.259851313598944,0.021569395876928674,4.887948816349522,0.047134589086901074
978,19.188010566413382,0.02158454525796277,4.888992822842657,0.04717043265924081
979,19.11612164570608,0.02159969463899687,4.889845082939284,0.047206276231580545
980,19.044184392979705,0.021614844020030968,4.89050177578659,0.047242119803920284
981,18.972198688624214,0.021629993401065063,4.890959179851258,0.047277963376260015
982,18.900164451897083,0.021645142782099162,4.8912136732608005,0.04731380694859975
983,18.82808164089495,0.02166029216313326,4.891261734114786,0.047349650520939486
984,18.755950252516133,0.02167544154416736,4.891099940765964,0.04738549409327922
985,18.68377032241468,0.02169059092520146,4.8907249720712285,0.04742133766561896
986,18.611541924945556,0.02170574030623556,4.890133607612421,0.04745718123795869
987,18.539265173101207,0.021720889687269658,4.8893227278869755,0.04749302481029842
988,18.466940218439255,0.021736039068303757,4.88828931446839,0.04752886838263816
989,18.394567251001657,0.021751188449337856,4.887030450136554,0.04756471195497789
990,18.322146499225113,0.021766337830371955,4.8855433189779545,0.04760055552731763
991,18.249678229842967,0.02178148721140605,4.883825206455802,0.04763639909965736
992,18.177162747778183,0.02179663659244015,4.881873499450109,0.0476722426719971
993,18.10460039602814,0.02181178597347425,4.879685686267807,0.04770808624433683
994,18.03199155554067,0.021826935354508345,4.877259356622928,0.047743929816676564
995,17.95933664508143,0.021842084735542444,4.874592201586974,0.0477797733890163
996,17.886636121093105,0.021857234116576543,4.871682013509537,0.047815616961356035
997,17.813890477546046,0.021872383497610642,4.86852668590928,0.047851460533695774
998,17.741100245780363,0.02188753287864474,4.865124213335375,0.047887304106035505
999,17.668265994339848,0.02190268225967884,4.861472691199552,0.047923147678375244


==> visu/old/tikz_csvs_diagonal_force/hist_5e-11/hist.csv <==
,id,experiment_id,error_l2,error_linfty
0,0,00125,0.007896637544035912,0.01863086223602295
1,1,00145,0.006996592041105032,0.017766952514648438
2,2,00165,0.014562313444912434,0.03734678030014038
3,3,00185,0.014904892072081566,0.03173518180847168
4,4,00325,0.00991835817694664,0.025571465492248535
5,5,00285,0.006516411900520325,0.012015819549560547
6,6,00005,0.007467293180525303,0.02031654119491577
7,7,00305,0.005188038107007742,0.014483451843261719
8,8,00225,0.014815736562013626,0.03510022163391113
9,9,00345,0.012294050306081772,0.02660590410232544
10,10,00245,0.025981901213526726,0.04619479179382324
11,11,00205,0.015113268047571182,0.033669352531433105
12,12,00265,0.008869132958352566,0.023154854774475098
13,13,00385,0.009881153702735901,0.0260201096534729
14,14,00105,0.008884463459253311,0.01970142126083374
15,15,00025,0.007704308722168207,0.020431697368621826
16,16,00045,0.011753661558032036,0.02877563238143921
17,17,00065,0.012010441161692142,0.027338147163391113
18,18,00085,0.008299033157527447,0.024017512798309326
19,19,00365,0.010627331212162971,0.023758649826049805


==> visu/old/tikz_csvs_diagonal_force/hist_5e-11/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid
0,48.77702550898003,0.005188038107007742,14.954663763209346,0.012015819549560547
1,49.13121485310555,0.0052088527847920455,15.054514479939451,0.01205003273499024
2,49.48574226301718,0.005229667462576348,15.154682658886873,0.012084245920419932
3,49.84058009366599,0.005250482140360652,15.255167137108721,0.012118459105849624
4,50.19570051683027,0.005271296818144955,15.355966736369052,0.012152672291279316
5,50.55107552553175,0.005292111495929258,15.457080262881624,0.012186885476709009
6,50.9066769385217,0.005312926173713562,15.558506507048564,0.012221098662138701
7,51.26247640483566,0.005333740851497865,15.660244243194908,0.012255311847568394
8,51.61844540841612,0.005354555529282168,15.76229222929935,0.012289525032998086
9,51.97455527280201,0.005375370207066472,15.864649206721092,0.012323738218427778
10,52.33077716588396,0.005396184884850775,15.96731389992315,0.01235795140385747
11,52.68708210472401,0.005416999562635078,16.070285016192134,0.012392164589287163
12,53.043440960439476,0.0054378142404193815,16.173561245354612,0.012426377774716856
13,53.39982446314852,0.005458628918203685,16.277141259490353,0.012460590960146548
14,53.756203206977574,0.005479443595987988,16.38102371264238,0.01249480414557624
15,54.112547655128886,0.005500258273772291,16.48520724052422,0.012529017331005933
16,54.468828145006306,0.005521072951556594,16.589690460224297,0.012563230516435625
17,54.82501489339952,0.005541887629340898,16.694471969907752,0.012597443701865317
18,55.18107800172402,0.005562702307125201,16.799550348515805,0.01263165688729501
19,55.53698746131635,0.005583516984909505,16.904924155462787,0.012665870072724702
20,55.89271315878311,0.0056043316626938075,17.010591930331152,0.012700083258154395
21,56.24822488140216,0.005625146340478111,17.11655219256435,0.012734296443584087
22,56.603492322574766,0.005645961018262414,17.222803441158067,0.01276850962901378
23,56.95848508732744,0.005666775696046717,17.32934415434977,0.012802722814443472
24,57.313172697861695,0.005687590373831021,17.436172789306777,0.012836935999873164
25,57.66752459915043,0.005708405051615324,17.543287781813124,0.012871149185302857
26,58.021510164579716,0.005729219729399627,17.650687545955275,0.012905362370732549
27,58.37509870163374,0.005750034407183931,17.758370473806945,0.012939575556162241
28,58.728259457622045,0.005770849084968234,17.866334935113137,0.012973788741591934
29,59.08096162544764,0.005791663762752537,17.974579276973728,0.013008001927021626
30,59.433174349413186,0.005812478440536841,18.083101823526533,0.013042215112451318
31,59.78486673106535,0.0058332931183211435,18.19190087563033,0.01307642829788101
32,60.13600783507425,0.005854107796105447,18.300974710547795,0.013110641483310703
33,60.48656669514717,0.005874922473889751,18.41032158162865,0.013144854668740396
34,60.83651231997469,0.005895737151674053,18.5199397179932,0.013179067854170088
35,61.185813699207195,0.005916551829458357,18.629827324216404,0.01321328103959978
36,61.534439809460565,0.0059373665072426605,18.73998258001277,0.013247494225029473
37,61.882359620348964,0.005958181185026963,18.850403639922135,0.013281707410459165
38,62.22954210054322,0.005978995862811267,18.961088632996592,0.013315920595888858
39,62.575956223852515,0.00599981054059557,19.07203566248881,0.01335013378131855
40,62.921570975328514,0.006020625218379873,19.183242805541806,0.013384346966748242
41,63.266355357389145,0.006041439896164177,19.294708112880485,0.013418560152177935
42,63.6102783959609,0.00606225457394848,19.406429608505096,0.013452773337607627
43,63.95330914663744,0.006083069251732783,19.518405289386738,0.01348698652303732
44,64.29541670085297,0.006103883929517087,19.630633125165247,0.013521199708467012
45,64.63657019206823,0.006124698607301389,19.74311105784951,0.013555412893896704
46,64.9767388019673,0.006145513285085693,19.85583700152049,0.013589626079326397
47,65.31589176666363,0.0061663279628699965,19.968808842037127,0.013623839264756089
48,65.65399838291277,0.0061871426406543,20.082024436745293,0.013658052450185781
49,65.99102801433084,0.006207957318438603,20.195481614190026,0.013692265635615474
50,66.32695009761566,0.006228771996222906,20.30917817383118,0.013726478821045166
51,66.66173414876965,0.006249586674007209,20.423111885762737,0.013760692006474859
52,66.99534976932203,0.006270401351791513,20.537280490435894,0.013794905191904551
53,67.32776665254833,0.006291216029575816,20.65168169838626,0.013829118377334243
54,67.65895458968573,0.00631203070736012,20.766313189965075,0.013863331562763936
55,67.9888834761416,0.006332845385144423,20.881172615075002,0.013897544748193628
56,68.31752331769412,0.006353660062928726,20.996257592910307,0.01393175793362332
57,68.64484423668203,0.006374474740713029,21.111565711701857,0.013965971119053013
58,68.9708164781825,0.0063952894184973325,21.227094528467,0.014000184304482705
59,69.29541041617452,0.006416104096281636,21.342841568764566,0.014034397489912398
60,69.61859655968598,0.00643691877406594,21.458804326455102,0.01406861067534209
61,69.94034555892283,0.006457733451850242,21.574980263466493,0.014102823860771782
62,70.26062821137772,0.006478548129634546,21.69136680956532,0.014137037046201475
63,70.57941546791666,0.006499362807418849,21.807961362133792,0.014171250231631167
64,70.89667843884156,0.006520177485203152,21.92476128595279,0.01420546341706086
65,71.21238839992668,0.006540992162987456,22.04176391299086,0.014239676602490552
66,71.52651679842695,0.0065618068407717585,22.158966542199533,0.014273889787920244
67,71.83903525905644,0.006582621518556062,22.276366439315062,0.014308102973349937
68,72.14991558993478,0.006603436196340365,22.393960836666633,0.014342316158779629
69,72.45912978849967,0.006624250874124668,22.51174693299134,0.014376529344209322
70,72.76665004738366,0.006645065551908972,22.629721893256004,0.014410742529639014
71,73.07244876025304,0.006665880229693276,22.747882848485972,0.014444955715068706
72,73.37649852760708,0.006686694907477578,22.866226895601077,0.014479168900498399
73,73.67877216253584,0.006707509585261882,22.984751097258776,0.014513382085928091
74,73.97924269643416,0.006728324263046185,23.103452481704853,0.014547595271357783
75,74.27788338467055,0.006749138940830488,23.222328042631432,0.014581808456787476
76,74.5746677122086,0.006769953618614792,23.341374739042845,0.014616021642217168
77,74.86956939917933,0.006790768296399095,23.460589495129145,0.01465023482764686
78,75.16256240640264,0.006811582974183398,23.579969200147573,0.014684448013076553
79,75.45362094085573,0.006832397651967702,23.699510708311966,0.014718661198506245
80,75.74271946108698,0.006853212329752004,23.819210838690356,0.014752874383935938
81,76.02983268257341,0.006874027007536308,23.939066375110695,0.01478708756936563
82,76.31493558301966,0.0068948416853206115,24.059074066075002,0.014821300754795323
83,76.59800340759719,0.006915656363104915,24.179230624681814,0.014855513940225015
84,76.8790116741216,0.006936471040889218,24.29953272855719,0.014889727125654707
85,77.15793617816632,0.006957285718673521,24.419977019794338,0.0149239403110844
86,77.43475299811115,0.006978100396457824,24.540560104901882,0.014958153496514092
87,77.7094385001239,0.006998915074242128,24.66127855476085,0.014992366681943784
88,77.98196934307326,0.007019729752026431,24.782128904590554,0.015026579867373477
89,78.25232248337151,0.007040544429810735,24.903107653923346,0.01506079305280317
90,78.52047517974532,0.007061359107595038,25.024211266588317,0.015095006238232862
91,78.786404997933,0.007082173785379341,25.145436170704,0.015129219423662554
92,79.0500898153067,0.007102988463163644,25.266778758680232,0.015163432609092246
93,79.31150782541788,0.0071238031409479475,25.38823538722907,0.015197645794521939
94,79.57063754246461,0.007144617818732251,25.509802377384922,0.015231858979951631
95,79.82745780567936,0.007165432496516555,25.631476014533813,0.015266072165381324
96,80.08194778363529,0.007186247174300857,25.75325254845207,0.015300285350811016
97,80.33408697847008,0.00720706185208516,25.875128193354097,0.015334498536240708
98,80.58385523002597,0.007227876529869464,25.99709912794961,0.0153687117216704
99,80.83123271990388,0.007248691207653767,26.119161495510138,0.015402924907100093
100,81.07619997543094,0.007269505885438071,26.241311403944877,0.015437138092529785
101,81.31873787353996,0.007290320563222374,26.363544925885947,0.015471351277959478
102,81.55882764455944,0.007311135241006677,26.48585809878297,0.01550556446338917
103,81.79645087591268,0.00733194991879098,26.60824692500705,0.015539777648818863
104,82.03158951572506,0.0073527645965752834,26.730707371964144,0.015573990834248555
105,82.26422587633813,0.007373579274359587,26.853235372217792,0.015608204019678247
106,82.49434263772937,0.007394393952143891,26.97582682362112,0.01564241720510794
107,82.7219228508364,0.007415208629928193,27.09847758945837,0.015676630390537634
108,82.94694994078458,0.007436023307712497,27.22118349859551,0.015710843575967325
109,83.16940771001696,0.0074568379854968,27.343940345640384,0.015745056761397015
110,83.38928034132557,0.007477652663281103,27.466743891111953,0.01577926994682671
111,83.60655240078285,0.007498467341065407,27.589589861618798,0.015813483132256403
112,83.8212088405724,0.00751928201884971,27.71247395004684,0.015847696317686094
113,84.03323500171823,0.007540096696634013,27.835391815756306,0.015881909503115785
114,84.24261661671142,0.007560911374418317,27.95833908478757,0.01591612268854548
115,84.44933981203314,0.007581726052202619,28.081311350076184,0.015950335873975173
116,84.65339111057386,0.007602540729986923,28.204304171676945,0.015984549059404864
117,84.85475743394738,0.007623355407771227,28.327313076996816,0.016018762244834554
118,85.05342610469884,0.00764417008555553,28.450333561036672,0.01605297543026425
119,85.24938484840672,0.007664984763339833,28.573361086641945,0.016087188615693943
120,85.44262179567743,0.0076857994411241365,28.696391084761878,0.016121401801123633
121,85.63312548403208,0.007706614118908439,28.81941895471759,0.016155614986553324
122,85.82088485968511,0.007727428796692743,28.942440064478532,0.016189828171983018
123,86.00588927921378,0.007748243474477046,29.065449750947455,0.016224041357412712
124,86.18812851111807,0.00776905815226135,29.188443320253864,0.016258254542842403
125,86.36759273727132,0.007789872830045653,29.3114160480557,0.016292467728272093
126,86.54427255425959,0.007810687507829955,29.434363179849214,0.016326680913701788
127,86.71815897461096,0.007831502185614259,29.557279931286935,0.01636089409913148
128,86.88924342791331,0.007852316863398563,29.680161488503636,0.016395107284561172
129,87.05751776182082,0.007873131541182866,29.803003008450297,0.016429320469990863
130,87.22297424294868,0.00789394621896717,29.925799619235708,0.016463533655420557
131,87.38560555765595,0.007914760896751472,30.048546420475706,0.01649774684085025
132,87.54540481271593,0.007935575574535775,30.171238483650164,0.016531960026279942
133,87.7023655358746,0.007956390252320079,30.29387085246727,0.016566173211709632
134,87.85648167629638,0.007977204930104382,30.416438543235113,0.016600386397139327
135,88.0077476048972,0.007998019607888686,30.538936545240436,0.01663459958256902
136,88.15615811456547,0.008018834285672988,30.6613598211346,0.01666881276799871
137,88.30170842026993,0.008039648963457293,30.78370330732626,0.016703025953428402
138,88.44439415905525,0.008060463641241595,30.905961914381063,0.016737239138858096
139,88.58421138992536,0.008081278319025898,31.028130527427738,0.01677145232428779
140,88.72115659361383,0.008102092996810202,31.150204006571016,0.01680566550971748
141,88.85522667224265,0.008122907674594506,31.27217718731067,0.01683987869514717
142,88.98641894886886,0.00814372235237881,31.394044880967037,0.016874091880576866
143,89.11473116691914,0.008164537030163111,31.515801875112363,0.01690830506600656
144,89.24016148951344,0.008185351707947415,31.637442934008405,0.01694251825143625
145,89.36270849867685,0.008206166385731718,31.758962799049705,0.01697673143686594
146,89.48237119444123,0.008226981063516022,31.880356189212442,0.017010944622295635
147,89.59914899383595,0.008247795741300325,32.00161780150902,0.01704515780772533
148,89.71304172976899,0.008268610419084627,32.1227423114478,0.01707937099315502
149,89.82404964979825,0.008289425096868933,32.24372437349828,0.01711358417858471
150,89.93217341479402,0.008310239774653234,32.364558621561194,0.017147797364014405
151,90.03741409749291,0.008331054452437538,32.48523966944344,0.0171820105494441
152,90.13977318094372,0.008351869130221842,32.60576211133809,0.01721622373487379
153,90.23925255684644,0.008372683808006145,32.726120522308705,0.01725043692030348
154,90.33585452378406,0.008393498485790449,32.846309458778244,0.017284650105733174
155,90.42958178534901,0.00841431316357475,32.96632345902225,0.01731886329116287
156,90.52043744816385,0.008435127841359054,33.0861570436662,0.01735307647659256
157,90.60842501979783,0.008455942519143358,33.20580471618685,0.01738728966202225
158,90.69354840657971,0.008476757196927661,33.325260963417435,0.017421502847451944
159,90.77581191130771,0.008497571874711965,33.444520256056485,0.017455716032881638
160,90.85522023085741,0.008518386552496267,33.56357704918027,0.01748992921831133
161,90.93177845368866,0.00853920123028057,33.68242578275863,0.01752414240374102
162,91.00549205725237,0.008560015908064874,33.801060882173935,0.017558355589170713
163,91.07636690529796,0.008580830585849178,33.9194767587432,0.017592568774600408
164,91.14440924508256,0.008601645263633481,34.03766781024313,0.017626781960030098
165,91.20962570448351,0.008622459941417785,34.155628421437974,0.01766099514545979
166,91.2720232890139,0.008643274619202088,34.273352964609884,0.017695208330889483
167,91.33160937874389,0.00866408929698639,34.390835800091914,0.017729421516319177
168,91.38839172512762,0.008684903974770694,34.508071276803264,0.017763634701748868
169,91.44237844773738,0.008705718652554997,34.62505373278674,0.01779784788717856
170,91.49357803090653,0.008726533330339301,34.74177749574829,0.017832061072608252
171,91.54199932028146,0.008747348008123604,34.858236883598366,0.017866274258037947
172,91.58765151928493,0.008768162685907906,34.97442620499521,0.017900487443467637
173,91.63054418549113,0.00878897736369221,35.090339759889616,0.017934700628897328
174,91.67068722691424,0.008809792041476514,35.205971840071314,0.017968913814327022
175,91.70809089821171,0.008830606719260817,35.32131672971657,0.018003126999756716
176,91.74276579680358,0.00885142139704512,35.4363687059372,0.018037340185186407
177,91.77472285890897,0.008872236074829423,35.55112203933057,0.018071553370616097
178,91.80397335550174,0.008893050752613728,35.66557099453063,0.01810576655604579
179,91.83052888818588,0.00891386543039803,35.779709830759664,0.018139979741475486
180,91.85440138499295,0.008934680108182333,35.89353280238107,0.018174192926905176
181,91.8756030961022,0.008955494785966637,36.00703415945239,0.018208406112334867
182,91.89414658948557,0.00897630946375094,36.12020814827917,0.01824261929776456
183,91.91004474647843,0.008997124141535244,36.23304901196893,0.018276832483194255
184,91.92331075727836,0.009017938819319546,36.34555099098555,0.018311045668623946
185,91.93395811637237,0.00903875349710385,36.457708323703905,0.018345258854053637
186,91.94200061789542,0.009059568174888153,36.569515246964315,0.01837947203948333
187,91.94745235092077,0.009080382852672457,36.680965996627215,0.018413685224913025
188,91.9503276946845,0.00910119753045676,36.792054808127475,0.018447898410342715
189,91.95064131374521,0.009122012208241062,36.90277591702866,0.018482111595772406
190,91.94840815308088,0.009142826886025367,37.01312355957688,0.0185163247812021
191,91.9436434331247,0.00916364156380967,37.123091973254226,0.018550537966631794
192,91.93636264474087,0.009184456241593973,37.23267539733167,0.018584751152061485
193,91.9265815441429,0.009205270919378276,37.34186807342153,0.018618964337491176
194,91.91431614775547,0.009226085597162578,37.45066424602918,0.01865317752292087
195,91.89958272702161,0.009246900274946884,37.55905816310395,0.018687390708350564
196,91.88239780315753,0.009267714952731185,37.66704407658939,0.018721603893780255
197,91.86277814185591,0.009288529630515489,37.77461624297253,0.018755817079209945
198,91.84074074794003,0.009309344308299793,37.88176892383232,0.01879003026463964
199,91.81630285997038,0.009330158986084096,37.98849638638695,0.018824243450069333
200,91.7894819448054,0.0093509736638684,38.09479290404023,0.018858456635499024
201,91.76029569211808,0.009371788341652702,38.200652756926786,0.018892669820928715
202,91.7287620088704,0.009392603019437007,38.30607023245617,0.01892688300635841
203,91.69489901374739,0.009413417697221309,38.411039625855715,0.018961096191788103
204,91.65872503155214,0.009434232375005612,38.515555240712125,0.018995309377217794
205,91.62025858756441,0.009455047052789916,38.61961138951198,0.019029522562647484
206,91.5795184018638,0.009475861730574218,38.72320239418057,0.01906373574807718
207,91.5365233836199,0.009496676408358523,38.82632258661971,0.019097948933506873
208,91.4912926253509,0.009517491086142825,38.92896630924407,0.019132162118936563
209,91.44384539715267,0.009538305763927129,39.03112791551601,0.019166375304366254
210,91.39420114090005,0.009559120441711432,39.132801770479205,0.019200588489795948
211,91.34237946442222,0.009579935119495734,39.23398225129055,0.019234801675225642
212,91.28840013565383,0.00960074979728004,39.33466374775086,0.019269014860655333
213,91.23228307676423,0.009621564475064341,39.43484066283404,0.019303228046085023
214,91.17404835826588,0.009642379152848645,39.53450741321482,0.019337441231514717
215,91.1137161931045,0.009663193830632948,39.63365842979475,0.01937165441694441
216,91.05130693073225,0.009684008508417252,39.732288158227185,0.019405867602374102
217,90.98684105116624,0.009704823186201555,39.83039105944046,0.019440080787803793
218,90.92033915903383,0.009725637863985857,39.92796161015971,0.019474293973233487
219,90.85182197760673,0.009746452541770163,40.02499430342723,0.01950850715866318
220,90.78131034282605,0.009767267219554465,40.12148364912143,0.019542720344092872
221,90.7088251973191,0.009788081897338768,40.21742417447431,0.019576933529522562
222,90.63438758441139,0.009808896575123072,40.31281042458758,0.019611146714952257
223,90.55801864213404,0.009829711252907374,40.407636962947365,0.01964535990038195
224,90.47973959722958,0.009850525930691679,40.50189837193753,0.01967957308581164
225,90.39957175915717,0.00987134060847598,40.595589253351775,0.019713786271241332
226,90.3175365140998,0.009892155286260284,40.68870422890429,0.019747999456671026
227,90.23365531897456,0.009912969964044588,40.781237940739246,0.01978221264210072
228,90.14794969544828,0.009933784641828891,40.873185051938954,0.01981642582753041
229,90.06044122396023,0.009954599319613195,40.96454024703096,0.0198506390129601
230,89.97115153775329,0.009975413997397497,41.05529823249384,0.019884852198389796
231,89.88010231691614,0.009996228675181802,41.14545373726194,0.01991906538381949
232,89.78731528243742,0.010017043352966104,41.235001513229044,0.01995327856924918
233,89.69281219027434,0.010037858030750408,41.32393633575097,0.01998749175467887
234,89.59661482543669,0.010058672708534711,41.41225300414734,0.020021704940108565
235,89.49874499608894,0.010079487386319013,41.49994634220208,0.02005591812553826
236,89.39922452767152,0.010100302064103318,41.58701119866335,0.02009013131096795
237,89.29807525704301,0.01012111674188762,41.67344244774258,0.02012434449639764
238,89.19531902664538,0.010141931419671924,41.75923498961264,0.020158557681827335
239,89.09097767869359,0.010162746097456227,41.84438375090522,0.02019277086725703
240,88.98507304939136,0.010183560775240531,41.92888368520778,0.02022698405268672
241,88.87762696317499,0.010204375453024835,42.01272977355965,0.02026119723811641
242,88.76866122698637,0.010225190130809136,42.09591702494773,0.020295410423546104
243,88.65819762457762,0.01024600480859344,42.17844047680155,0.0203296236089758
244,88.5462579108483,0.010266819486377744,42.260295195488006,0.02036383679440549
245,88.432863806217,0.010287634164162047,42.34147627680566,0.02039804997983518
246,88.31803699102935,0.01030844884194635,42.42197884647877,0.020432263165264874
247,88.2017991000034,0.010329263519730653,42.50179806065089,0.020466476350694568
248,88.08417171671432,0.010350078197514958,42.58092910637848,0.02050068953612426
249,87.96517636812018,0.01037089287529926,42.65936720212427,0.02053490272155395
250,87.84483451912978,0.010391707553083563,42.737107598250496,0.020569115906983643
251,87.72316756721449,0.010412522230867867,42.81414557751218,0.020603329092413337
252,87.60019683706582,0.010433336908652169,42.890476455550356,0.020637542277843028
253,87.47594357529957,0.010454151586436474,42.96609558138552,0.02067175546327272
254,87.35042894520866,0.010474966264220776,43.0409983379111,0.020705968648702413
255,87.2236740215658,0.01049578094200508,43.11518014238711,0.020740181834132107
256,87.09569978547742,0.010516595619789383,43.1886364469342,0.020774395019561798
257,86.96652711929079,0.010537410297573687,43.26136273902784,0.02080860820499149
258,86.83617680155476,0.01055822497535799,43.33335454199301,0.020842821390421182
259,86.70466950203678,0.010579039653142292,43.40460741549919,0.020877034575850877
260,86.57202577679632,0.010599854330926597,43.47511695605586,0.020911247761280567
261,86.43826606331724,0.0106206690087109,43.54487879750847,0.020945460946710258
262,86.30341067569934,0.010641483686495203,43.61388861153505,0.020979674132139952
263,86.16747979991123,0.010662298364279506,43.68214210814332,0.021013887317569646
264,86.03049348910564,0.010683113042063808,43.74963503616835,0.021048100502999337
265,85.89247165899798,0.010703927719848114,43.81636318377117,0.021082313688429027
266,85.75343408331014,0.010724742397632415,43.882322378937836,0.02111652687385872
267,85.61340038928023,0.010745557075416719,43.94750848997926,0.021150740059288416
268,85.47239005323975,0.010766371753201023,44.011917426031985,0.021184953244718106
269,85.33042239625917,0.010787186430985326,44.07554513755952,0.021219166430147797
270,85.18751657986341,0.01080800110876963,44.13838761685477,0.02125337961557749
271,85.04369160181813,0.010828815786553932,44.20044089854301,0.021287592801007185
272,84.8989662919879,0.010849630464338235,44.26170106008591,0.021321805986436876
273,84.75335930826775,0.010870445142122539,44.322164222286524,0.021356019171866567
274,84.60688913258872,0.010891259819906842,44.38182654979489,0.02139023235729626
275,84.45957406699887,0.010912074497691146,44.44068425161476,0.021424445542725955
276,84.3114322298205,0.010932889175475448,44.49873358161118,0.021458658728155645
277,84.16248155188458,0.010953703853259753,44.55597083901884,0.021492871913585336
278,84.01273977284399,0.010974518531044055,44.612392368951625,0.02152708509901503
279,83.8622244375655,0.010995333208828359,44.66799456291266,0.021561298284444724
280,83.71095289260263,0.011016147886612662,44.72277385930558,0.021595511469874415
281,83.55894228274906,0.011036962564396964,44.7767267439465,0.021629724655304106
282,83.40620954767469,0.01105777724218127,44.829849750576756,0.0216639378407338
283,83.25277141864444,0.011078591919965571,44.88213946137674,0.021698151026163494
284,83.09864441532088,0.011099406597749875,44.93359250748016,0.021732364211593184
285,82.94384484265152,0.011120221275534178,44.98420556948941,0.021766577397022875
286,82.78838878784173,0.011141035953318482,45.0339753779914,0.02180079058245257
287,82.63229211741361,0.011161850631102786,45.08289871407417,0.021835003767882263
288,82.47557047435222,0.011182665308887087,45.130972409844084,0.021869216953311954
289,82.31823927533915,0.011203479986671393,45.178193348943765,0.021903430138741645
290,82.16031370807491,0.011224294664455695,45.2245584670702,0.02193764332417134
291,82.00180872869001,0.011245109342239998,45.270064752493745,0.021971856509601033
292,81.84273905924626,0.011265924020024302,45.314709246577074,0.022006069695030724
293,81.683119185328,0.011286738697808604,45.358489044294814,0.022040282880460414
294,81.52296335372453,0.011307553375592909,45.40140129475317,0.02207449606589011
295,81.36228557020424,0.01132836805337721,45.44344320170979,0.022108709251319802
296,81.20109959738028,0.011349182731161514,45.484612024093764,0.022142922436749493
297,81.03941895266964,0.011369997408945818,45.5249050765254,0.022177135622179184
298,80.87725690634443,0.011390812086730122,45.564319729836164,0.022211348807608878
299,80.71462647967756,0.011411626764514425,45.60285341158804,0.022245561993038572
300,80.55154044318172,0.011432441442298727,45.64050360659289,0.022279775178468263
301,80.3880113149431,0.011453256120083032,45.67726785743109,0.022313988363897953
302,80.22405135904991,0.011474070797867334,45.713143764969765,0.022348201549327647
303,80.05967258411584,0.011494885475651638,45.748128988880254,0.02238241473475734
304,79.89488674189906,0.011515700153435941,45.782221248154706,0.022416627920187032
305,79.72970532601695,0.011536514831220243,45.815418321621785,0.022450841105616723
306,79.56413957075682,0.011557329509004548,45.84771804846131,0.022485054291046417
307,79.39820044998301,0.01157814418678885,45.879118328717446,0.02251926747647611
308,79.23189867614,0.011598958864573154,45.90961712381066,0.022553480661905802
309,79.06524469935272,0.011619773542357457,45.9392124570481,0.022587693847335492
310,78.89824870662329,0.01164058822014176,45.96790241413218,0.022621907032765187
311,78.73092062112458,0.011661402897926065,45.99568514366732,0.02265612021819488
312,78.56327010159119,0.011682217575710366,46.022558857664656,0.02269033340362457
313,78.39530654180678,0.01170303225349467,46.04852183204436,0.022724546589054262
314,78.22703907018925,0.011723846931278974,46.07357240713576,0.022758759774483956
315,78.05847654947249,0.011744661609063277,46.09770898817467,0.02279297295991365
316,77.88962757648535,0.01176547628684758,46.120930045797984,0.02282718614534334
317,77.7205004820275,0.011786290964631883,46.14323411653531,0.02286139933077303
318,77.55110333084238,0.011807105642416188,46.1646198032973,0.022895612516202726
319,77.38144392168695,0.01182792032020049,46.18508577586072,0.02292982570163242
320,77.21152978749775,0.011848734997984793,46.20463077134969,0.02296403888706211
321,77.04136819565383,0.011869549675769097,46.22325359471341,0.0229982520724918
322,76.87096614833577,0.011890364353553399,46.24095311919949,0.023032465257921495
323,76.70033038298065,0.011911179031337704,46.25772828682319,0.02306667844335119
324,76.52946737283297,0.011931993709122006,46.27357810883224,0.02310089162878088
325,76.35838332759079,0.01195280838690631,46.28850166616664,0.02313510481421057
326,76.18708419414719,0.011973623064690613,46.30249810991386,0.023169317999640265
327,76.0155756574264,0.011994437742474917,46.31556666175851,0.02320353118506996
328,75.84386314131422,0.01201525242025922,46.32770661442669,0.02323774437049965
329,75.67195180968272,0.012036067098043522,46.338917332124794,0.02327195755592934
330,75.49984656750789,0.012056881775827828,46.34919825097199,0.023306170741359034
331,75.327552062081,0.01207769645361213,46.358548879426884,0.02334038392678873
332,75.15507268431173,0.012098511131396433,46.36696879870754,0.02337459711221842
333,74.98241257012378,0.012119325809180737,46.37445766320476,0.02340881029764811
334,74.80957560194176,0.012140140486965038,46.38101520088847,0.023443023483077804
335,74.63656541026853,0.012160955164749344,46.38664121370688,0.023477236668507498
336,74.46338537535338,0.012181769842533646,46.39133557797796,0.02351144985393719
337,74.2900386289487,0.01220258452031795,46.395098244773415,0.02354566303936688
338,74.11652805615638,0.012223399198102253,46.39792924029433,0.023579876224796573
339,73.94285629736159,0.012244213875886555,46.399828666238754,0.023614089410226267
340,73.76902575025423,0.01226502855367086,46.4007967001604,0.023648302595655958
341,73.59503857193675,0.012285843231455162,46.40083359581875,0.02368251578108565
342,73.42089668111741,0.012306657909239465,46.39993968351984,0.023716728966515343
343,73.24660176038887,0.012327472587023769,46.39811537044761,0.023750942151945037
344,73.0721552585903,0.012348287264808072,46.39536114098567,0.023785155337374728
345,72.89755839325265,0.012369101942592376,46.391677557028906,0.02381936852280442
346,72.72281215312624,0.012389916620376678,46.387065258284935,0.023853581708234112
347,72.54791730078887,0.012410731298160983,46.38152496256496,0.023887794893663807
348,72.37287437533497,0.012431545975945285,46.375057466063744,0.023922008079093497
349,72.19768369514301,0.012452360653729589,46.36766364362853,0.023956221264523188
350,72.02234536072129,0.012473175331513892,46.359344449016525,0.023990434449952882
351,71.84685925763094,0.012493990009298194,46.35010091514068,0.024024647635382576
352,71.6712250594842,0.0125148046870825,46.33993415430348,0.024058860820812267
353,71.49544223101798,0.012535619364866801,46.32884535841858,0.024093074006241957
354,71.31951003124037,0.012556434042651105,46.31683579921979,0.02412728719167165
355,71.14342751665005,0.012577248720435408,46.30390682845733,0.024161500377101346
356,70.9671935445264,0.012598063398219712,46.29005987808095,0.024195713562531036
357,70.79080677628947,0.012618878076004016,46.275296460409734,0.024229926747960727
358,70.61426568092882,0.012639692753788317,46.25961816828824,0.02426413993339042
359,70.43756853849916,0.012660507431572623,46.24302667522867,0.024298353118820115
360,70.26071344368229,0.012681322109356925,46.22552373553896,0.024332566304249806
361,70.08369830941339,0.012702136787141228,46.207111184436485,0.024366779489679496
362,69.90652087057043,0.012722951464925532,46.187790938146755,0.02440099267510919
363,69.7291786877255,0.012743766142709834,46.167564993987504,0.024435205860538885
364,69.55166915095624,0.012764580820494139,46.14643543043728,0.024469419045968575
365,69.37398948371633,0.01278539549827844,46.12440440718871,0.024503632231398266
366,69.19613674676307,0.012806210176062744,46.10147416518598,0.02453784541682796
367,69.01810784214098,0.012827024853847048,46.0776470266462,0.024572058602257654
368,68.83989951721969,0.012847839531631352,46.05292539506484,0.024606271787687345
369,68.66150836878445,0.012868654209415655,46.02731175520434,0.024640484973117036
370,68.48293084717795,0.012889468887199957,46.000808673066324,0.02467469815854673
371,68.30416326049148,0.01291028356498426,45.97341879584667,0.024708911343976424
372,68.12520177880421,0.012931098242768564,45.94514485187354,0.024743124529406114
373,67.94604243846872,0.012951912920552868,45.91598965052796,0.024777337714835805
374,67.76668114644099,0.012972727598337171,45.885956082146826,0.0248115509002655
375,67.58711368465345,0.012993542276121473,45.85504711790814,0.024845764085695193
376,67.40733571442902,0.013014356953905777,45.8232658096982,0.024879977271124884
377,67.22734278093512,0.01303517163169008,45.79061528996056,0.024914190456554575
378,67.04713031767469,0.013055986309474384,45.757098771526664,0.02494840364198427
379,66.86669365101376,0.013076800987258688,45.722719547427786,0.024982616827413963
380,66.68602800474304,0.013097615665042991,45.68748099068833,0.025016830012843654
381,66.50512850467172,0.013118430342827295,45.65138655410008,0.025051043198273344
382,66.32399018325198,0.013139245020611597,45.614439769977416,0.02508525638370304
383,66.1426079842323,0.0131600596983959,45.57664424989322,0.025119469569132732
384,65.96097676733756,0.013180874376180204,45.53800368439544,0.025153682754562423
385,65.77909131297419,0.013201689053964507,45.49852184270395,0.025187895939992114
386,65.59694632695847,0.013222503731748811,45.45820257238789,0.025222109125421808
387,65.4145364452662,0.013243318409533113,45.4170497990231,0.025256322310851502
388,65.23185623880148,0.013264133087317416,45.37506752582947,0.025290535496281193
389,65.04890021818338,0.01328494776510172,45.332259833288575,0.025324748681710883
390,64.8656628385478,0.013305762442886023,45.288630878740726,0.025358961867140577
391,64.68213850436312,0.013326577120670327,45.244184895962114,0.02539317505257027
392,64.49832157425749,0.01334739179845463,45.19892619472137,0.025427388237999962
393,64.31420636585571,0.013368206476238933,45.1528591603158,0.025461601423429653
394,64.12978716062426,0.013389021154023236,45.10598825308709,0.025495814608859347
395,63.94505820872179,0.01340983583180754,45.05831800791655,0.02553002779428904
396,63.76001373385361,0.013430650509591843,45.00985303369948,0.02556424097971873
397,63.57464793812804,0.013451465187376147,44.960598012799224,0.025598454165148422
398,63.38895500691277,0.01347227986516045,44.91055770048025,0.025632667350578116
399,63.20292911368885,0.013493094542944752,44.859736924320636,0.02566688053600781
400,63.01656442490102,0.013513909220729056,44.80814058360392,0.0257010937214375
401,62.829855104801716,0.01353472389851336,44.755773648689924,0.025735306906867192
402,62.642795320287235,0.013555538576297663,44.7026411603652,0.025769520092296886
403,62.455379245723655,0.013576353254081967,44.64874822917239,0.02580373327772658
404,62.267601067761,0.01359716793186627,44.594100034719375,0.02583794646315627
405,62.07945499013344,0.013617982609650572,44.53870182496713,0.02587215964858596
406,61.89093523844328,0.013638797287434876,44.48255891549756,0.025906372834015656
407,61.702036064927285,0.01365961196521918,44.42567668876043,0.02594058601944535
408,61.512751753203034,0.013680426643003483,44.36806059329985,0.02597479920487504
409,61.3230766229934,0.013701241320787786,44.309716142960454,0.02600901239030473
410,61.13300503482712,0.01372205599857209,44.25064891607307,0.026043225575734425
411,60.94253139471381,0.013742870676356392,44.19086455462033,0.02607743876116412
412,60.75165015879096,0.013763685354140695,44.130368763381966,0.02611165194659381
413,60.56035583794173,0.013784500031924999,44.069167309060205,0.0261458651320235
414,60.368643002380594,0.013805314709709303,44.00726601938524,0.026180078317453195
415,60.176506286205985,0.013826129387493606,43.94467078220092,0.02621429150288289
416,59.98394039191731,0.013846944065277908,43.88138754453086,0.02624850468831258
417,59.79094009489466,0.013867758743062212,43.81742231162506,0.02628271787374227
418,59.597500247839584,0.013888573420846515,43.75278114598727,0.026316931059171964
419,59.40361578517461,0.013909388098630819,43.68747016638327,0.02635114424460166
420,59.20928172740002,0.013930202776415122,43.62149554683023,0.02638535743003135
421,59.01449318540581,0.013951017454199426,43.55486351556722,0.02641957061546104
422,58.81924536473744,0.013971832131983728,43.48758035400746,0.026453783800890734
423,58.623533569812864,0.013992646809768031,43.4196523956721,0.026487996986320428
424,58.42735320808992,0.014013461487552335,43.351086025106014,0.02652221017175012
425,58.230699794181525,0.014034276165336639,43.281887676775696,0.02655642335717981
426,58.03356895391759,0.014055090843120942,43.212063833949784,0.026590636542609503
427,57.835956428351395,0.014075905520905246,43.14162102756211,0.026624849728039197
428,57.63785807770938,0.014096720198689548,43.070565835057785,0.026659062913468888
429,57.43926988528186,0.014117534876473851,42.998904879222486,0.02669327609889858
430,57.240187961253795,0.014138349554258155,42.92664482699541,0.026727489284328273
431,57.04060854647362,0.014159164232042458,42.85379238826597,0.026761702469757967
432,56.84052801615849,0.014179978909826762,42.78035431465468,0.026795915655187658
433,56.63994288353455,0.014200793587611065,42.70633739827849,0.026830128840617348
434,56.43884980341077,0.014221608265395367,42.63174847050097,0.026864342026047042
435,56.237245575684355,0.014242422943179671,42.55659440066771,0.026898555211476737
436,56.03512714877712,0.014263237620963974,42.48088209482696,0.026932768396906427
437,55.83249162300039,0.014284052298748278,42.404618494436505,0.026966981582336118
438,55.62933625384769,0.014304866976532582,42.327810575056404,0.027001194767765812
439,55.425658455213686,0.014325681654316885,42.25046534502862,0.027035407953195506
440,55.22145580253796,0.014346496332101187,42.17258984414336,0.027069621138625197
441,55.016726035872104,0.01436731100988549,42.094191142293084,0.027103834324054887
442,54.81146706286949,0.014388125687669794,42.01527633811402,0.02713804750948458
443,54.60567696169563,0.014408940365454098,41.93585255761606,0.027172260694914276
444,54.39935398385853,0.014429755043238401,41.85592695280121,0.027206473880343966
445,54.19249655695778,0.014450569721022705,41.77550670027105,0.027240687065773657
446,53.98510328735079,0.014471384398807007,41.694598999823675,0.02727490025120335
447,53.77717296273564,0.01449219907659131,41.613211073040546,0.027309113436633045
448,53.56870455464929,0.014513013754375614,41.53135016186371,0.027343326622062736
449,53.35969722087981,0.014533828432159918,41.449023527163874,0.027377539807492426
450,53.15015030779221,0.014554643109944221,41.366238447299665,0.02741175299292212
451,52.940063352566426,0.014575457787728523,41.28300221666877,0.027445966178351815
452,52.729436085346784,0.014596272465512827,41.19932214425113,0.027480179363781505
453,52.51826843130212,0.01461708714329713,41.11520555214501,0.027514392549211196
454,52.30656051259566,0.014637901821081434,41.03065977409618,0.02754860573464089
455,52.09431265026363,0.014658716498865737,40.94569215402087,0.027582818920070584
456,51.88152536600254,0.014679531176650041,40.860310044522755,0.027617032105500275
457,51.668199383863666,0.014700345854434343,40.77452080540482,0.027651245290929966
458,51.45433563185449,0.014721160532218646,40.688331802176336,0.02768545847635966
459,51.23993524344654,0.01474197521000295,40.60175040455565,0.027719671661789354
460,51.02499955898876,0.014762789887787254,40.5147839849691,0.027753884847219044
461,50.80953012702629,0.014783604565571557,40.42743991704678,0.027788098032648735
462,50.59352870552383,0.01480441924335586,40.3397255741157,0.02782231121807843
463,50.376997262993214,0.014825233921140163,40.251648327690546,0.027856524403508123
464,50.15993797952499,0.014846048598924466,40.16321554596309,0.027890737588937814
465,49.94235324772371,0.01486686327670877,40.07443459229036,0.027924950774367505
466,49.724245673546115,0.014887677954493073,39.985312823682236,0.0279591639597972
467,49.505618077042655,0.014908492632277377,39.89585758928922,0.027993377145226893
468,49.28647349300171,0.01492930731006168,39.806076228890646,0.028027590330656584
469,49.0668151714964,0.014950121987845982,39.71597607138392,0.028061803516086274
470,48.84664657833408,0.014970936665630286,39.62556443327574,0.02809601670151597
471,48.625971395408136,0.01499175134341459,39.5348486171751,0.028130229886945662
472,48.4047935209525,0.015012566021198893,39.44383591028951,0.028164443072375353
473,48.183117069698454,0.015033380698983197,39.35253358292415,0.028198656257805044
474,47.96094637293397,0.0150541953767675,39.26094888698529,0.028232869443234738
475,47.73828597846592,0.015075010054551802,39.169089054487905,0.028267082628664432
476,47.51514065048508,0.015095824732336106,39.07696129606842,0.028301295814094123
477,47.291515369334064,0.01511663941012041,38.98457279950308,0.028335508999523813
478,47.067415331178886,0.015137454087904713,38.89193072823225,0.028369722184953507
479,46.84284594758387,0.015158268765689016,38.79904221989178,0.0284039353703832
480,46.61781284499071,0.01517908344347332,38.70591438485128,0.028438148555812892
481,46.39232186410191,0.015199898121257622,38.612554304760394,0.028472361741242583
482,46.16637905916899,0.015220712799041925,38.51896903110341,0.028506574926672277
483,45.93999069718622,0.015241527476826229,38.4251655837629,0.02854078811210197
484,45.71316325698995,0.015262342154610533,38.33115094959266,0.02857500129753166
485,45.48590342826457,0.015283156832394836,38.23693208100086,0.028609214482961352
486,45.258218110455545,0.015303971510179138,38.142515894543706,0.028643427668391046
487,45.030114411589906,0.015324786187963442,38.04790926953026,0.02867764085382074
488,44.80159964700572,0.015345600865747745,37.953119046638996,0.02871185403925043
489,44.57268133799021,0.015366415543532049,37.85815202654641,0.028746067224680122
490,44.34336721032836,0.015387230221316352,37.76301496856863,0.028780280410109816
491,44.113665192761886,0.015408044899100656,37.66771458931609,0.02881449359553951
492,43.88358341536035,0.015428859576884958,37.57225756136226,0.0288487067809692
493,43.65313020780466,0.015449674254669261,37.476650511926444,0.02888291996639889
494,43.422314097584426,0.015470488932453565,37.38090002157168,0.028917133151828586
495,43.19114380810963,0.015491303610237869,37.285012622917954,0.02895134633725828
496,42.95962825673828,0.015512118288022172,37.1889947993713,0.02898555952268797
497,42.72777655272057,0.015532932965806476,37.092852983869165,0.02901977270811766
498,42.49559799506109,0.015553747643590778,36.99659355764291,0.029053985893547355
499,42.26310207029991,0.015574562321375081,36.900222848997565,0.02908819907897705
500,42.0302984502141,0.015595376999159385,36.803747132109436,0.02912241226440674
501,41.79719698944064,0.015616191676943688,36.7071726258421,0.02915662544983643
502,41.5638077230219,0.015637006354727992,36.61050549258123,0.029190838635266125
503,41.33014086387554,0.015657821032512294,36.51375183708875,0.02922505182069582
504,41.096206800189385,0.015678635710296596,36.41691770537662,0.02925926500612551
505,40.862016092743346,0.0156994503880809,36.320009083600965,0.0292934781915552
506,40.62757947215948,0.015720265065865206,36.22303189697676,0.029327691376984894
507,40.39290783608172,0.015741079743649508,36.125992008713595,0.02936190456241459
508,40.15801224628625,0.01576189442143381,36.02889521897303,0.02939611774784428
509,39.922903925725116,0.015782709099218115,35.93174726384775,0.02943033093327397
510,39.687594255503626,0.015803523777002417,35.83455381436315,0.029464544118703664
511,39.4520947717932,0.015824338454786722,35.737320475501654,0.029498757304133358
512,39.21641716268209,0.015845153132571024,35.6400527852501,0.02953297048956305
513,38.980573264964264,0.015865967810355326,35.54275621367065,0.02956718367499274
514,38.74457506086928,0.01588678248813963,35.44543616199568,0.029601396860422433
515,38.50843467473435,0.015907597165923933,35.34809796174677,0.029635610045852127
516,38.27216436961985,0.01592841184370824,35.250746873878384,0.029669823231281818
517,38.03577654387102,0.01594922652149254,35.15338808794651,0.02970403641671151
518,37.7992837276263,0.015970041199276842,35.056026721302466,0.029738249602141203
519,37.5626985792753,0.015990855877061148,34.958667818312485,0.029772462787570897
520,37.32603388186737,0.016011670554845453,34.861316349602966,0.029806675973000588
521,37.08930253947277,0.016032485232629755,34.76397721133221,0.029840889158430278
522,36.85251757349835,0.016053299910414057,34.66665522448845,0.029875102343859972
523,36.61569211895949,0.01607411458819836,34.569355134214675,0.029909315529289666
524,36.37883942071009,0.016094929265982664,34.472081609160725,0.029943528714719357
525,36.14197282963284,0.01611574394376697,34.374839240862336,0.029977741900149048
526,35.90510579879088,0.01613655862155127,34.27763254314804,0.030011955085578742
527,35.66825187954342,0.016157373299335573,34.18046595157364,0.030046168271008436
528,35.431424717627095,0.016178187977119875,34.083343822884885,0.030080381456438127
529,35.19463804920464,0.01619900265490418,33.986270434508114,0.030114594641867817
530,34.95790569688337,0.016219817332688485,33.88924998406947,0.03014880782729751
531,34.72124156570453,0.016240632010472787,33.79228658894276,0.030183021012727206
532,34.48465963910628,0.01626144668825709,33.69538428582587,0.030217234198156896
533,34.248173974862034,0.01628226136604139,33.598547030346296,0.030251447383586587
534,34.01179870099562,0.016303076043825696,33.50177869669559,0.03028566056901628
535,33.77554801167608,0.01632389072161,33.40508307729329,0.030319873754445975
536,33.53943616309308,0.016344705399394303,33.30846388247977,0.030354086939875666
537,33.303477469315574,0.016365520077178605,33.21192474023888,0.030388300125305356
538,33.06768629813555,0.01638633475496291,33.11546919594996,0.03042251331073505
539,32.832077066898705,0.016407149432747212,33.019100712169546,0.030456726496164745
540,32.59666423832374,0.016427964110531518,32.922822668442684,0.030490939681594435
541,32.36146231631301,0.01644877878831582,32.826638361144084,0.030525152867024126
542,32.126485841755496,0.01646959346610012,32.73055100334902,0.03055936605245382
543,31.89174938832476,0.016490408143884427,32.6345637247341,0.030593579237883514
544,31.65726755827362,0.01651122282166873,32.538679571507856,0.030627792423313205
545,31.423054978227167,0.016532037499453034,32.44290150637118,0.030662005608742895
546,31.18912629497676,0.016552852177237336,32.347232408507644,0.03069621879417259
547,30.955496171275826,0.016573666855021638,32.2516750736037,0.030730431979602284
548,30.722179281640575,0.016594481532805943,32.156232213898534,0.030764645165031974
549,30.489190308156676,0.016615296210590248,32.060906458263844,0.030798858350461665
550,30.256543936294126,0.01663611088837455,31.96570035231316,0.03083307153589136
551,30.02425485073188,0.016656925566158852,31.870616358540968,0.030867284721321053
552,29.792337731194635,0.016677740243943154,31.775656856491228,0.030901497906750744
553,29.560807248303053,0.01669855492172746,31.680824142955366,0.030935711092180435
554,29.329678059439583,0.016719369599511764,31.58612043219969,0.03096992427761013
555,29.09896480463157,0.016740184277296066,31.491547856221942,0.031004137463039823
556,28.868682102453256,0.016760998955080368,31.397108465036975,0.031038350648469513
557,28.638844545948917,0.01678181363286467,31.302804226991285,0.031072563833899204
558,28.40946669857839,0.016802628310648975,31.208637029106438,0.031106777019328898
559,28.180563090187082,0.01682344298843328,31.11460867745102,0.031140990204758592
560,27.95214821300194,0.016844257666217582,31.020720897541054,0.031175203390188283
561,27.724236517654994,0.016865072344001884,30.926975334768546,0.031209416575617974
562,27.49684240923661,0.016885887021786186,30.83337355485812,0.031243629761047668
563,27.269980243379397,0.01690670169957049,30.7399170443515,0.03127784294647736
564,27.043664322375246,0.016927516377354797,30.64660721111942,0.03131205613190705
565,26.817908891326024,0.0169483310551391,30.553445384900897,0.03134626931733674
566,26.592728134330414,0.0169691457329234,30.46043281786957,0.03138048250276644
567,26.368136170708016,0.016989960410707706,30.367570685226895,0.03141469568819613
568,26.14414705126241,0.017010775088492008,30.274860085821693,0.03144890887362582
569,25.920774754584148,0.017031589766276313,30.182302042796014,0.03148312205905551
570,25.69803318339602,0.017052404444060615,30.089897504256935,0.0315173352444852
571,25.475936160941085,0.017073219121844917,29.99764734397387,0.0315515484299149
572,25.25449742741555,0.017094033799629222,29.90555236210132,0.03158576161534459
573,25.033730636447636,0.017114848477413527,29.813613285926294,0.03161997480077428
574,24.81364935162341,0.01713566315519783,29.721830770640562,0.03165418798620398
575,24.594267043061446,0.01715647783298213,29.630205400137136,0.03168840117163367
576,24.3755970840373,0.017177292510766433,29.53873768783043,0.03172261435706336
577,24.157652747658936,0.017198107188550738,29.44742807750011,0.03175682754249305
578,23.940447203594747,0.017218921866335044,29.356276944158,0.03179104072792274
579,23.723993514854463,0.017239736544119345,29.265284594937604,0.03182525391335244
580,23.508304634625073,0.017260551221903647,29.174451270006177,0.03185946709878213
581,23.293393403162245,0.01728136589968795,29.083777143498377,0.03189368028421182
582,23.07927254473855,0.017302180577472254,28.993262324471583,0.03192789346964152
583,22.865954664649237,0.01732299525525656,28.902906857882325,0.03196210665507121
584,22.653452246277073,0.01734380993304086,28.81271072558302,0.0319963198405009
585,22.441777648216338,0.017364624610825163,28.72267384733915,0.03203053302593059
586,22.230943101457996,0.017385439288609465,28.632796081865973,0.03206474621136028
587,22.02096070663598,0.01740625396639377,28.543077227884496,0.03209895939678998
588,21.811842431335872,0.017427068644178076,28.453517025196238,0.03213317258221967
589,21.603600107466846,0.017447883321962378,28.3641151557761,0.03216738576764936
590,21.39624542869712,0.01746869799974668,28.27487124488325,0.03220159895307906
591,21.189789947954424,0.01748951267753098,28.18578486218911,0.03223581213850875
592,20.984245074991513,0.017510327355315287,28.096855522922212,0.03227002532393844
593,20.779622074017745,0.017531142033099592,28.008082689029244,0.03230423850936813
594,20.575932061397268,0.017551956710883894,27.919465770351966,0.03233845169479782
595,20.373186003413984,0.017572771388668196,27.831004125819238,0.03237266488022752
596,20.1713947141046,0.0175935860664525,27.742697064653875,0.03240687806565721
597,19.97056885315974,0.017614400744236803,27.654543847593565,0.0324410912510869
598,19.770718923893387,0.017635215422021108,27.566543688125446,0.0324753044365166
599,19.571855271281894,0.01765603009980541,27.478695753733852,0.03250951762194629
600,19.37398808007174,0.017676844777589712,27.390999167160484,0.03254373080737598
601,19.177127372957617,0.017697659455374017,27.303453007676694,0.03257794399280567
602,18.98128300883042,0.017718474133158323,27.216056312367062,0.03261215717823536
603,18.786464681095318,0.017739288810942624,27.128808077423912,0.03264637036366506
604,18.592681916060624,0.017760103488726926,27.041707259452192,0.03268058354909475
605,18.3999440713974,0.017780918166511228,26.954752776783977,0.03271479673452444
606,18.208260334669763,0.017801732844295533,26.867943510802185,0.032749009919954136
607,18.017639721936543,0.01782254752207984,26.781278307272874,0.03278322310538383
608,17.828091076423554,0.01784336219986414,26.69475597768557,0.03281743629081352
609,17.639623067267294,0.017864176877648442,26.608375300600972,0.03285164947624321
610,17.45224418832974,0.017884991555432744,26.522135023005518,0.0328858626616729
611,17.265962757083997,0.01790580623321705,26.436033861672296,0.032920075847102596
612,17.080786913571362,0.017926620911001355,26.350070504527494,0.03295428903253229
613,16.896724619428824,0.017947435588785657,26.264243612021993,0.03298850221796198
614,16.71378365698748,0.01796825026656996,26.17855181850744,0.033022715403391675
615,16.531971628441717,0.01798906494435426,26.092993733616353,0.033056928588821366
616,16.3512959550884,0.018009879622138566,26.00756794364529,0.03309114177425106
617,16.171763876636508,0.01803069429992287,25.92227301294098,0.03312535495968075
618,15.99338245058628,0.018051508977707173,25.837107485288467,0.03315956814511044
619,15.816158551677923,0.018072323655491475,25.75206988530079,0.033193781330540136
620,15.640098871409661,0.018093138333275777,25.66715871980975,0.033227994515969826
621,15.46520991762422,0.018113953011060082,25.582372479256815,0.03326220770139952
622,15.291498014163986,0.018134767688844387,25.497709639083958,0.033296420886829214
623,15.11896930059377,0.01815558236662869,25.413168661123745,0.033330634072258905
624,14.947629731990988,0.01817639704441299,25.32874799498775,0.033364847257688596
625,14.777485078802904,0.018197211722197296,25.244446079453308,0.033399060443118286
626,14.608540926770127,0.018218026399981598,25.160261343847473,0.03343327362854798
627,14.440802676915723,0.018238841077765904,25.07619220942792,0.033467486813977675
628,14.274275545599856,0.018259655755550205,24.9922370907602,0.033501699999407365
629,14.10896456463842,0.018280470433334507,24.9083943970905,0.033535913184837056
630,13.944874581486022,0.018301285111118813,24.82466253371366,0.033570126370266754
631,13.782010259481915,0.018322099788903118,24.74103990333587,0.033604339555696444
632,13.620376078158468,0.01834291446668742,24.657524907431057,0.033638552741126135
633,13.459976333611175,0.01836372914447172,24.574115947591014,0.033672765926555825
634,13.300815138929844,0.018384543822256023,24.49081142686821,0.033706979111985516
635,13.142896424689813,0.01840535850004033,24.407609751111053,0.033741192297415214
636,12.986223939502553,0.018426173177824634,24.324509330290866,0.033775405482844904
637,12.830801250624768,0.018446987855608936,24.241508579820103,0.033809618668274595
638,12.676631744624949,0.018467802533393238,24.15860592186125,0.03384383185370429
639,12.523718628106957,0.01848861721117754,24.075799786625993,0.03387804503913398
640,12.372064928489166,0.018509431888961845,23.993088613663854,0.033912258224563674
641,12.22167349483878,0.01853024656674615,23.910470853140062,0.033946471409993365
642,12.072546998759803,0.018551061244530452,23.827944967102017,0.033980684595423055
643,11.924687935334125,0.018571875922314754,23.745509430733744,0.03401489778085275
644,11.778098624114637,0.018592690600099056,23.66316273359812,0.03404911096628244
645,11.632781210169219,0.01861350527788336,23.58090338086595,0.034083324151712134
646,11.488737665174845,0.018634319955667666,23.498729894531756,0.03411753733714183
647,11.345969788560318,0.018655134633451968,23.416640814615803,0.03415175052257152
648,11.204479208697077,0.01867594931123627,23.334634700351465,0.03418596370800121
649,11.064267384136722,0.018696763989020572,23.252710131358004,0.034220176893430904
650,10.925335604894162,0.018717578666804877,23.170865708797976,0.034254390078860594
651,10.787684993775496,0.018738393344589183,23.089100056518788,0.03428860326429029
652,10.651316507749133,0.018759208022373484,23.007411822178284,0.03432281644971998
653,10.516230939359376,0.018780022700157786,22.92579967835339,0.03435702963514967
654,10.382428918181228,0.01880083737794209,22.84426232363189,0.03439124282057937
655,10.249910912315254,0.018821652055726393,22.762798483686762,0.03442545600600906
656,10.118677229921111,0.0188424667335107,22.681406912332335,0.03445966919143875
657,9.988728020789129,0.018863281411295,22.60008639256245,0.03449388237686844
658,9.86006327794811,0.018884096089079302,22.518835737569685,0.03452809556229813
659,9.732682839308653,0.018904910766863608,22.437653791745586,0.03456230874772783
660,9.606586389340636,0.018925725444647913,22.35653943166146,0.03459652193315752
661,9.481773460783538,0.018946540122432215,22.275491567029157,0.03463073511858721
662,9.358243436388504,0.018967354800216517,22.19450914164182,0.03466494830401691
663,9.235995550691083,0.01898816947800082,22.113591134294076,0.0346991614894466
664,9.115028891813122,0.019008984155785124,22.032736559681123,0.03473337467487629
665,8.995342403292867,0.01902979883356943,21.951944469276878,0.03476758786030598
666,8.8769348859419,0.01905061351135373,21.871213952190356,0.03480180104573567
667,8.759804999727619,0.019071428189138033,21.7905441360003,0.03483601423116537
668,8.643951265680315,0.019092242866922335,21.709934187567672,0.03487022741659506
669,8.529372067823306,0.01911305754470664,21.62938331382554,0.03490444060202475
670,8.416065655125141,0.019133872222490945,21.548890762546396,0.03493865378745445
671,8.304030143472495,0.019154686900275247,21.468455823086433,0.03497286697288414
672,8.193263517662489,0.01917550157805955,21.38807782710647,0.03500708015831383
673,8.083763633413485,0.01919631625584385,21.30775614926953,0.03504129334374352
674,7.975528219392836,0.019217130933628156,21.22749020791444,0.03507550652917321
675,7.868554879260525,0.01923794561141246,21.147279465705672,0.03510971971460291
676,7.7628410937274825,0.019258760289196764,21.067123430258892,0.0351439329000326
677,7.658384222627219,0.019279574966981065,20.987021654742115,0.03517814608546229
678,7.555181506999846,0.019300389644765367,20.90697373845218,0.03521235927089199
679,7.45323007118703,0.019321204322549673,20.82697932736662,0.03524657245632168
680,7.352526924936918,0.019342019000333978,20.747038114670417,0.03528078564175137
681,7.253068965517543,0.01936283367811828,20.667149841257707,0.03531499882718106
682,7.154852979837853,0.01938364835590258,20.58731429620821,0.03534921201261075
683,7.057875646575017,0.019404463033686887,20.5075313172382,0.03538342519804045
684,6.962133538307011,0.01942527771147119,20.427800791126028,0.03541763838347014
685,6.867623123648963,0.019446092389255494,20.34812265411191,0.03545185156889983
686,6.774340769392671,0.019466907067039796,20.26849689227193,0.03548606475432953
687,6.682282742647657,0.019487721744824098,20.18892354186626,0.03552027793975922
688,6.591445212982956,0.019508536422608403,20.109402689661344,0.03555449112518891
689,6.501824254568486,0.01952935110039271,20.029934473226152,0.0355887043106186
690,6.413415848314695,0.01955016577817701,19.95051908120225,0.03562291749604829
691,6.3262158840096925,0.019570980455961312,19.871156753547837,0.03565713068147799
692,6.2402201624526565,0.019591795133745614,19.791847781755504,0.03569134386690768
693,6.155424397582415,0.01961260981152992,19.71259250904384,0.03572555705233737
694,6.071824218600365,0.019633424489314225,19.633391330522834,0.035759770237767066
695,5.989415172086381,0.019654239167098526,19.554244693333022,0.03579398342319676
696,5.908192724107013,0.01967505384488283,19.47515309675837,0.03582819660862645
697,5.828152262314811,0.01969586852266713,19.396117092313,0.03586240979405614
698,5.749289098037873,0.019716683200451435,19.31713728380175,0.03589662297948583
699,5.671598468358625,0.01973749787823574,19.238214327354495,0.035930836164915526
700,5.595075538180839,0.019758312556020043,19.159348931434465,0.03596504935034522
701,5.519715402283993,0.019779127233804344,19.08054185682043,0.03599926253577491
702,5.445513087364198,0.019799941911588646,19.001793916563003,0.036033475721204605
703,5.3724635540605306,0.01982075658937295,18.923105975915018,0.036067688906634296
704,5.3005616989661535,0.019841571267157257,18.844478952236063,0.03610190209206399
705,5.229802356623222,0.01986238594494156,18.765913814871343,0.03613611527749368
706,5.160180301500691,0.01988320062272586,18.68741158500504,0.03617032846292337
707,5.091690249954412,0.019904015300510162,18.608973335487992,0.036204541648353065
708,5.024326862168522,0.019924829978294468,18.530600190640406,0.036238754833782756
709,4.958084744077428,0.019945644656078773,18.452293326028872,0.03627296801921245
710,4.892958449267641,0.019966459333863075,18.37405396821888,0.036307181204642144
711,4.828942480858583,0.019987274011647377,18.295883394502038,0.036341394390071835
712,4.766031293361903,0.020008088689431682,18.21778293259889,0.036375607575501526
713,4.704219294518369,0.020028903367215984,18.13975396033697,0.036409820760931216
714,4.643500847111713,0.02004971804500029,18.06179790530478,0.03644403394636091
715,4.5838702707589265,0.02007053272278459,17.983916244481428,0.036478247131790605
716,4.525321843676045,0.020091347400568893,17.90611050384251,0.036512460317220295
717,4.467849804419185,0.0201121620783532,17.828382257942234,0.036546673502649986
718,4.41144835359995,0.020132976756137504,17.750733129472117,0.03658088668807968
719,4.356111655574803,0.020153791433921805,17.673164788796452,0.036615099873509374
720,4.301833840107691,0.020174606111706107,17.59567895346475,0.036649313058939065
721,4.248609004005598,0.02019542078949041,17.51827738770164,0.036683526244368755
722,4.196431212726332,0.020216235467274715,17.440961901874196,0.036717739429798446
723,4.145294501958212,0.02023705014505902,17.363734351937026,0.036751952615228144
724,4.095192879171027,0.02025786482284332,17.286596638855727,0.036786165800657834
725,4.0461203251379585,0.020278679500627624,17.20955070800849,0.036820378986087525
726,3.9980707954280232,0.020299494178411925,17.132598548566605,0.03685459217151722
727,3.951038221868577,0.02032030885619623,17.05574219285387,0.03688880535694691
728,3.9050165139775923,0.020341123533980536,16.978983715685324,0.036923018542376604
729,3.859999560365245,0.020361938211764838,16.90232523368585,0.036957231727806295
730,3.8159812301045832,0.02038275288954914,16.825768904588394,0.036991444913235985
731,3.772955374070928,0.02040356756733344,16.749316926512947,0.03702565809866568
732,3.7309158262497286,0.020424382245117747,16.672971537225862,0.03705987128409537
733,3.6898564050125384,0.020445196922902052,16.596735013380403,0.037094084469525064
734,3.6497709143610444,0.020466011600686354,16.52060966973851,0.03712829765495476
735,3.6106531451386696,0.020486826278470656,16.44459785837463,0.03716251084038445
736,3.5724968762098084,0.02050764095625496,16.368701967861288,0.03719672402581414
737,3.535295875606388,0.020528455634039263,16.2929244224375,0.037230937211243834
738,3.499043901641539,0.02054927031182357,16.2172676811599,0.037265150396673524
739,3.4637347039904456,0.02057008498960787,16.141734237037266,0.03729936358210322
740,3.4293620247380066,0.020590899667392172,16.06632661614869,0.03733357676753291
741,3.3959195993934603,0.020611714345176477,15.99104737674585,0.0373677899529626
742,3.3634011578717504,0.02063252902296078,15.915899108339756,0.0374020031383923
743,3.3318004254415956,0.020653343700745085,15.84088443077262,0.03743621632382199
744,3.3011111236403363,0.020674158378529386,15.76600599327469,0.03747042950925168
745,3.2713269711554362,0.02069497305631369,15.691266473507293,0.03750464269468137
746,3.2424416846727286,0.020715787734097994,15.616668576591707,0.03753885588011106
747,3.2144489796914244,0.0207366024118823,15.54221503412497,0.03757306906554076
748,3.1873425713059143,0.0207574170896666,15.467908603182536,0.03760728225097045
749,3.1611161749544565,0.020778231767450903,15.393752065308606,0.03764149543640014
750,3.1357635071348815,0.020799046445235204,15.319748225494278,0.03767570862182984
751,3.1112782860873693,0.02081986112301951,15.245899911144384,0.03770992180725953
752,3.087654232444497,0.02084067580080381,15.172209971032807,0.03774413499268922
753,3.064885069848619,0.020861490478588117,15.09868127424754,0.03777834817811891
754,3.0429645255368905,0.02088230515637242,15.025316709125212,0.0378125613635486
755,3.0218863308939805,0.020903119834156724,14.952119182176162,0.0378467745489783
756,3.001644221972825,0.020923934511941026,14.879091616999975,0.03788098773440799
757,2.9822319399835084,0.020944749189725328,14.806236953192451,0.03791520091983768
758,2.9636432317506425,0.020965563867509633,14.733558145244007,0.03794941410526738
759,2.9458718501394623,0.020986378545293935,14.661058161430583,0.03798362729069707
760,2.928911554450874,0.02100719322307824,14.5887399826967,0.03801784047612676
761,2.912756110785858,0.021028007900862542,14.516606601532105,0.03805205366155645
762,2.897399292379439,0.021048822578646847,14.444661020841606,0.03808626684698614
763,2.882834879904639,0.02106963725643115,14.372906252809308,0.03812048003241584
764,2.8690566617467033,0.02109045193421545,14.301345317757148,0.03815469321784553
765,2.856058434248009,0.021111266611999756,14.229981242998615,0.03818890640327522
766,2.843834001924013,0.02113208128978406,14.158817061687884,0.03822311958870492
767,2.8323771776506415,0.021152895967568364,14.08785581166518,0.03825733277413461
768,2.8216817828235454,0.021173710645352666,14.017100534298297,0.0382915459595643
769,2.811741647489622,0.021194525323136967,13.946554273321459,0.03832575914499399
770,2.8025506104512656,0.021215340000921273,13.87622007367137,0.03835997233042368
771,2.7941025193438147,0.021236154678705575,13.806100980321428,0.03839418551585338
772,2.786391230686616,0.02125696935648988,13.736200037114273,0.03842839870128307
773,2.779410609908237,0.02127778403427418,13.666520285593327,0.03846261188671276
774,2.773154531346303,0.021298598712058484,13.597064763833613,0.03849682507214246
775,2.767616878222451,0.02131941338984279,13.527836505272823,0.03853103825757215
776,2.7627915425929466,0.02134022806762709,13.458838537542274,0.03856525144300184
777,2.7586724252754906,0.021361042745411396,13.390073881299227,0.03859946462843153
778,2.7552534357527256,0.021381857423195698,13.321545549060177,0.03863367781386122
779,2.7525284920530413,0.021402672100980003,13.253256544036251,0.03866789099929092
780,2.7504915206092275,0.021423486778764305,13.185209858970738,0.03870210418472061
781,2.749136456095525,0.021444301456548607,13.117408474979491,0.0387363173701503
782,2.7484572412436954,0.021465116134332912,13.049855360394478,0.038770530555579996
783,2.7484478266386927,0.021485930812117214,12.982553469611318,0.03880474374100969
784,2.749102170494517,0.02150674548990152,12.915505741940638,0.03883895692643938
785,2.7504142384109014,0.02152756016768582,12.848715100464448,0.03887317011186907
786,2.7523780031114238,0.021548374845470123,12.782184450897377,0.03890738329729876
787,2.7549874441636786,0.02156918952325443,12.715916680453708,0.038941596482728456
788,2.7582365476821535,0.02159000420103873,12.649914656720275,0.03897580966815815
789,2.7621193060144478,0.021610818878823036,12.584181226535977,0.03901002285358784
790,2.7666297174114676,0.021631633556607337,12.518719214878123,0.039044236039017535
791,2.771761785682298,0.021652448234391643,12.453531423756317,0.039078449224447226
792,2.7775095198343576,0.021673262912175945,12.388620631114053,0.03911266240987692
793,2.7838669336995387,0.021694077589960246,12.3239895897386,0.03914687559530661
794,2.790828045547013,0.021714892267744552,12.259641026179574,0.0391810887807363
795,2.7983868776833347,0.021735706945528854,12.195577639676731,0.039215301966165995
796,2.8065374560405947,0.02175652162331316,12.131802101097202,0.039249515151595686
797,2.815273809753218,0.02177733630109746,12.068317051882776,0.03928372833702538
798,2.8245899707242073,0.021798150978881763,12.005125103007428,0.039317941522455074
799,2.8344799731814057,0.021818965656666068,11.942228833945933,0.039352154707884765
800,2.8449378532245726,0.02183978033445037,11.879630791653323,0.039386367893314456
801,2.855957648363909,0.021860595012234675,11.817333489556226,0.039420581078744146
802,2.8675333970507446,0.021881409690018977,11.755339406555985,0.03945479426417384
803,2.87965913820112,0.02190222436780328,11.693650986044341,0.039489007449603535
804,2.8923289107129215,0.021923039045587584,11.632270634931745,0.039523220635033225
805,2.905536752977272,0.021943853723371886,11.571200722688785,0.039557433820462916
806,2.919276702384944,0.02196466840115619,11.51044358040127,0.03959164700589261
807,2.9335427948283868,0.021985483078940493,11.450001499839024,0.039625860191322304
808,2.948329064200195,0.0220062977567248,11.389876732538974,0.039660073376751995
809,2.963629541888614,0.0220271124345091,11.330071488902753,0.039694286562181685
810,2.9794382562708406,0.022047927112293402,11.270587937309333,0.039728499747611376
811,2.9957492322047985,0.022068741790077707,11.211428203242805,0.039762712933041074
812,3.012556490520071,0.02208955646786201,11.152594368435773,0.039796926118470764
813,3.02985404750874,0.022110371145646315,11.094088470028643,0.039831139303900455
814,3.0476359144167233,0.022131185823430616,11.03591249974518,0.03986535248933015
815,3.0658960969364037,0.02215200050121492,10.978068403084563,0.03989956567475984
816,3.084628594701156,0.022172815178999224,10.920558078530274,0.039933778860189534
817,3.103827400782468,0.022193629856783526,10.863383376776039,0.039967992045619224
818,3.123486501190386,0.02221444453456783,10.806546099969403,0.040002205231048915
819,3.143599874377844,0.022235259212352133,10.750048000972672,0.04003641841647861
820,3.164161490749668,0.022256073890136438,10.693890782642216,0.0400706316019083
821,3.1851653121768075,0.02227688856792074,10.638076097125529,0.040104844787337994
822,3.2066052915165124,0.02229770324570504,10.58260554517722,0.04013905797276769
823,3.2284753721390795,0.022318517923489347,10.527480675493448,0.04017327115819738
824,3.2507694874617954,0.02233933260127365,10.472702984065444,0.04020748434362707
825,3.273481560490766,0.022360147279057954,10.418273913552161,0.040241697529056764
826,3.296605503371154,0.022380961956842256,10.364194852672485,0.040275910714486454
827,3.3201352169465776,0.022401776634626558,10.310467135616848,0.04031012389991615
828,3.3440645903281543,0.022422591312410863,10.257092041479066,0.04034433708534584
829,3.368387500473857,0.022443405990195165,10.20407079370774,0.04037855027077553
830,3.393097811778804,0.02246422066797947,10.15140455957831,0.04041276345620523
831,3.41818937567698,0.022485035345763772,10.099094449685342,0.04044697664163492
832,3.4436560302550427,0.022505850023548074,10.04714151745539,0.04048118982706461
833,3.469491599878742,0.02252666470133238,9.995546758680637,0.0405154030124943
834,3.495689894832499,0.02254747937911668,9.944311111073553,0.04054961619792399
835,3.5222447109727595,0.022568294056900987,9.893435453842395,0.04058382938335369
836,3.5491498293955317,0.02258910873468529,9.842920607288178,0.04061804256878338
837,3.576399016118784,0.022609923412469594,9.792767332422665,0.04065225575421307
838,3.6039860217800608,0.022630738090253896,9.74297633060807,0.04068646893964277
839,3.6319045813499677,0.022651552768038197,9.693548243218206,0.04072068212507246
840,3.660148413861901,0.022672367445822503,9.644483651321275,0.04075489531050215
841,3.6887112221585325,0.022693182123606805,9.595783075384416,0.04078910849593184
842,3.717586692655578,0.02271399680139111,9.547446975000227,0.04082332168136153
843,3.7467684951232134,0.022734811479175412,9.499475748634978,0.04085753486679123
844,3.776250282485628,0.022755626156959714,9.451869733399079,0.04089174805222092
845,3.8060256906391334,0.02277644083474402,9.404629204839313,0.04092596123765061
846,3.836088338289237,0.02279725551252832,9.357754376753403,0.04096017442308031
847,3.8664318268071303,0.022818070190312626,9.311245401026593,0.04099438760851
848,3.897049740105872,0.022838884868096928,9.265102367490416,0.04102860079393969
849,3.927935644536785,0.022859699545881233,9.219325303803654,0.04106281397936938
850,3.9590830888062745,0.022880514223665535,9.173914175355565,0.04109702716479907
851,3.9904856039135734,0.022901328901449837,9.128868885191196,0.04113124035022877
852,4.022136703109598,0.022922143579234142,9.084189273959092,0.04116545353565846
853,4.054029881877337,0.022942958257018444,9.039875119880968,0.04119966672108815
854,4.0861586179340375,0.02296377293480275,8.995926138743766,0.04123387990651785
855,4.118516371255445,0.02298458761258705,8.95234198391375,0.04126809309194754
856,4.151096584122482,0.023005402290371353,8.909122246372746,0.04130230627737723
857,4.183892681190463,0.02302621696815566,8.866266454776387,0.04133651946280692
858,4.216898069581215,0.02304703164593996,8.823774075534459,0.04137073264823661
859,4.250106138998308,0.023067846323724266,8.781644512913086,0.04140494583366631
860,4.283510261865522,0.023088661001508567,8.739877109158897,0.041439159019096
861,4.317103793488925,0.023109475679292873,8.698471144644818,0.04147337220452569
862,4.3508800722424885,0.023130290357077175,8.657425838037724,0.04150758538995539
863,4.384832419777693,0.023151105034861477,8.616740346487592,0.04154179857538508
864,4.418954141257029,0.023171919712645782,8.57641376583818,0.04157601176081477
865,4.453238525611666,0.023192734390430084,8.53644513085902,0.04161022494624446
866,4.48767884582338,0.02321354906821439,8.496833415498784,0.04164443813167415
867,4.522268359230755,0.02323436374599869,8.457577533159618,0.04167865131710385
868,4.557000307859937,0.023255178423782993,8.418676336992627,0.04171286450253354
869,4.591867918779779,0.023275993101567298,8.38012862021399,0.04174707768796323
870,4.626864404481566,0.0232968077793516,8.341933116441933,0.041781290873392926
871,4.661982963283379,0.023317622457135905,8.304088500054128,0.04181550405882262
872,4.697216779758954,0.023338437134920207,8.266593386565429,0.04184971724425231
873,4.732559025191292,0.02335925181270451,8.22944633302578,0.041883930429682
874,4.768002858050732,0.023380066490488814,8.192645838438148,0.04191814361511169
875,4.803541424497673,0.023400881168273116,8.156190344196135,0.041952356800541386
876,4.8391678589097475,0.02342169584605742,8.12007823454129,0.04198656998597108
877,4.874875284433543,0.023442510523841723,8.084307837039681,0.04202078317140077
878,4.9106568135606095,0.02346332520162603,8.048877423077705,0.042054996356830465
879,4.946505548727774,0.02348413987941033,8.013785208376799,0.042089209542260156
880,4.982414582941674,0.023504954557194632,7.979029353526786,0.042123422727689847
881,5.018377000427266,0.023525769234978938,7.944607964537852,0.04215763591311954
882,5.054385877300247,0.02354658391276324,7.910519093410567,0.04219184909854923
883,5.090434282263272,0.023567398590547545,7.876760738723962,0.042226062283978925
884,5.126515277325635,0.023588213268331847,7.843330846241328,0.042260275469408616
885,5.162621918546431,0.02360902794611615,7.810227309533425,0.04229448865483831
886,5.198747256800786,0.023629842623900454,7.777447970618894,0.042328701840268004
887,5.2348843385690875,0.023650657301684756,7.744990620621579,0.042362915025697695
888,5.271026206748899,0.02367147197946906,7.712853000444408,0.042397128211127386
889,5.307165901489307,0.023692286657253363,7.6810328014597395,0.042431341396557076
890,5.343296461047486,0.023713101335037668,7.6495276662155876,0.04246555458198677
891,5.3794109226671125,0.02373391601282197,7.618335189157729,0.042499767767416465
892,5.415502323478432,0.023754730690606272,7.587452917367149,0.042533980952846155
893,5.4515637014195475,0.023775545368390577,7.556878351312666,0.042568194138275846
894,5.487588096178683,0.02379636004617488,7.5266089456183085,0.04260240732370554
895,5.523568550157111,0.023817174723959184,7.49664210984531,0.042636620509135234
896,5.559498109452216,0.023837989401743486,7.4669752092880595,0.042670833694564925
897,5.595369824860579,0.023858804079527788,7.43760556578411,0.042705046879994615
898,5.63117675290045,0.023879618757312093,7.408530458537506,0.042739260065424306
899,5.666911956853375,0.023900433435096395,7.37974712495539,0.042773473250854004
900,5.702568507824492,0.0239212481128807,7.351252761497362,0.042807686436283694
901,5.7381394858210735,0.023942062790665002,7.323044524537317,0.042841899621713385
902,5.7736179808489325,0.023962877468449304,7.295119531237386,0.04287611280714308
903,5.808997094026172,0.02398369214623361,7.267474860433715,0.04291032599257277
904,5.844269938713812,0.02400450682401791,7.2401075535334884,0.042944539178002464
905,5.87942964166293,0.024025321501802217,7.213014615423162,0.042978752363432154
906,5.914469344177652,0.02404613617958652,7.186193015387214,0.043012965548861845
907,5.949382203293673,0.024066950857370824,7.15963968803732,0.04304717873429154
908,5.984161392971649,0.024087765535155126,7.133351534251363,0.04308139191972123
909,6.01880010530503,0.024108580212939427,7.107325422122045,0.043115605105150924
910,6.053291551741789,0.024129394890723733,7.081558187914604,0.04314981829058062
911,6.0876289643194115,0.024150209568508035,7.0560466370334565,0.04318403147601031
912,6.121805596912809,0.02417102424629234,7.030787544997055,0.04321824466144
913,6.15581472649429,0.024191838924076642,7.0057776584209455,0.043252457846869694
914,6.189649654405306,0.024212653601860944,6.981013696008318,0.043286671032299384
915,6.223303707639209,0.02423346827964525,6.95649234954789,0.04332088421772908
916,6.2567702401344585,0.02425428295742955,6.9322102849186,0.04335509740315877
917,6.290042634077774,0.024275097635213856,6.908164143100747,0.04338931058858846
918,6.323114301216477,0.024295912312998158,6.884350541193186,0.04342352377401816
919,6.355978684179562,0.024316726990782463,6.860766073436265,0.04345773695944785
920,6.388629257806729,0.024337541668566765,6.837407312239888,0.04349195014487754
921,6.421059530484842,0.024358356346351067,6.814270809216578,0.04352616333030723
922,6.4532630454911635,0.024379171024135372,6.791353096218914,0.04356037651573692
923,6.485233382342659,0.024399985701919674,6.76865068638111,0.04359458970116662
924,6.516964158150834,0.02442080037970398,6.74616007516421,0.04362880288659631
925,6.548449028981309,0.02444161505748828,6.72387774140456,0.043663016072026
926,6.579681691217612,0.024462429735272583,6.701800148365156,0.0436972292574557
927,6.610655882928418,0.02448324441305689,6.6799237447894875,0.04373144244288539
928,6.6413653852375765,0.02450405909084119,6.658244965957352,0.04376565562831508
929,6.671804023696356,0.024524873768625496,6.636760234742473,0.04379986881374477
930,6.701965669657069,0.024545688446409798,6.615465962671244,0.04383408199917446
931,6.731844241647512,0.0245665031241941,6.594358550982452,0.04386829518460416
932,6.76143370674551,0.024587317801978405,6.57343439168741,0.04390250837003385
933,6.7907280819528095,0.024608132479762707,6.552689868630181,0.04393672155546354
934,6.819721435567777,0.024628947157547012,6.532121358547458,0.04397093474089324
935,6.848407888556009,0.024649761835331314,6.511725232127797,0.04400514792632293
936,6.8767816159183885,0.02467057651311562,6.491497855069633,0.04403936111175262
937,6.904836848055663,0.02469139119089992,6.471435589137898,0.04407357429718231
938,6.932567872129058,0.024712205868684223,6.451534793218693,0.044107787482612
939,6.9599690334160815,0.024733020546468528,6.431791824371693,0.0441420006680417
940,6.987034736660858,0.02475383522425283,6.412203038879921,0.04417621385347139
941,7.0137594474184,0.024774649902037135,6.392764793296439,0.04421042703890108
942,7.040137693391945,0.024795464579821437,6.373473445487626,0.04424464022433078
943,7.066164065762826,0.02481627925760574,6.354325355672714,0.04427885340976047
944,7.091833220512085,0.024837093935390044,6.335316887459024,0.04431306659519016
945,7.117139879733183,0.024857908613174346,6.316444408872817,0.04434727978061985
946,7.142078832935139,0.02487872329095865,6.297704293385082,0.04438149296604954
947,7.166644938335339,0.024899537968742953,6.279092920932146,0.04441570615147924
948,7.190833124141434,0.02492035264652726,6.260606678930601,0.04444991933690893
949,7.214638389821567,0.02494116732431156,6.242241963286241,0.04448413252233862
950,7.238055807362329,0.024961982002095862,6.223995179396619,0.04451834570776832
951,7.2610805225137005,0.024982796679880168,6.2058627431469535,0.04455255889319801
952,7.28370775602039,0.02500361135766447,6.187841081898939,0.0445867720786277
953,7.305932804838863,0.025024426035448775,6.169926635472178,0.04462098526405739
954,7.327751043339421,0.025045240713233077,6.152115857117854,0.04465519844948708
955,7.3491579244927125,0.02506605539101738,6.134405214484408,0.04468941163491678
956,7.370148981040017,0.025086870068801684,6.116791190574717,0.04472362482034647
957,7.390719826646619,0.025107684746585986,6.099270284694651,0.04475783800577616
958,7.410866157037778,0.02512849942437029,6.08183901339249,0.044792051191205856
959,7.430583751116522,0.025149314102154593,6.064493911389079,0.04482626437663555
960,7.449868472062802,0.025170128779938898,6.047231532498236,0.04486047756206524
961,7.468716268413254,0.0251909434577232,6.030048450537208,0.04489469074749493
962,7.487123175121141,0.025211758135507502,6.012941260226902,0.04492890393292462
963,7.505085314595752,0.025232572813291807,5.995906578081446,0.044963117118354316
964,7.522598897720766,0.02525338749107611,5.978941043286988,0.04499733030378401
965,7.539660224850984,0.025274202168860414,5.962041318569274,0.0450315434892137
966,7.556265686786877,0.025295016846644716,5.945204091049867,0.045065756674643395
967,7.572411765726443,0.025315831524429018,5.928426073090614,0.045099969860073086
968,7.588095036193769,0.025336646202213323,5.911704003126188,0.045134183045502776
969,7.6033121659438345,0.025357460879997625,5.895034646484367,0.04516839623093247
970,7.618059916843042,0.02537827555778193,5.878414796193882,0.04520260941636216
971,7.632335145724914,0.025399090235566232,5.861841273779498,0.045236822601791855
972,7.646134805220584,0.025419904913350534,5.845310930044129,0.045271035787221546
973,7.659455944563474,0.02544071959113484,5.828820645837738,0.04530524897265124
974,7.672295710367778,0.02546153426891914,5.8123673328128245,0.045339462158080934
975,7.684651347380313,0.025482348946703447,5.795947934166212,0.045373675343510625
976,7.69652019920522,0.02550316362448775,5.779559425366981,0.045407888528940316
977,7.707899709001173,0.025523978302272054,5.763198814870265,0.045442101714370006
978,7.718787420150638,0.025544792980056356,5.7468631448168255,0.0454763148997997
979,7.729180976900806,0.025565607657840658,5.730549491718026,0.045510528085229394
980,7.739078124975804,0.025586422335624963,5.714254967126248,0.045544741270659085
981,7.74847671215982,0.025607237013409265,5.6979767182902785,0.045578954456088776
982,7.757374688850796,0.02562805169119357,5.681711928795795,0.04561316764151847
983,7.765770108584328,0.025648866368977872,5.665457819190533,0.045647380826948164
984,7.7736611285274755,0.025669681046762174,5.649211647594119,0.045681594012377855
985,7.781046009942138,0.02569049572454648,5.632970710292313,0.045715807197807545
986,7.787923118617732,0.02571131040233078,5.616732342315632,0.045750020383237236
987,7.794290925272867,0.025732125080115086,5.600493918002047,0.045784233568666934
988,7.800148005925773,0.025752939757899388,5.584252851543817,0.045818446754096624
989,7.805493042233222,0.025773754435683693,5.568006597518095,0.045852659939526315
990,7.810324821797685,0.025794569113467995,5.551752651401438,0.04588687312495601
991,7.81464223844258,0.025815383791252297,5.535488550067899,0.0459210863103857
992,7.818444292455318,0.025836198469036602,5.519211872270706,0.045955299495815394
993,7.8217300907980105,0.025857013146820904,5.502920239107383,0.045989512681245084
994,7.824498847285685,0.02587782782460521,5.4866113144682656,0.046023725866674775
995,7.826749882731817,0.02589864250238951,5.470282805468241,0.04605793905210447
996,7.8284826250610475,0.025919457180173813,5.453932462861763,0.04609215223753416
997,7.829696609389004,0.02594027185795812,5.437558081440894,0.046126365422963854
998,7.83039147806906,0.02596108653574242,5.421157500416513,0.04616057860839355
999,7.830566980706004,0.025981901213526726,5.404728603782447,0.04619479179382324


==> visu/old/tikz_csvs_diagonal_force/hist_5e-12/hist.csv <==
,id,experiment_id,error_l2,error_linfty
0,0,00324,0.016294866800308228,0.02909064292907715
1,1,00244,0.019273964688181877,0.03836560249328613
2,2,00204,0.012001760303974152,0.02696150541305542
3,3,00224,0.008192550390958786,0.02525097131729126
4,4,00264,0.010630814358592033,0.02928292751312256
5,5,00344,0.014557192102074623,0.029819965362548828
6,6,00004,0.02524656429886818,0.03725022077560425
7,7,00384,0.010377717204391956,0.022867649793624878
8,8,00284,0.016790835186839104,0.030948162078857422
9,9,00304,0.011365166865289211,0.02972090244293213
10,10,00104,0.013504385016858578,0.025094151496887207
11,11,00024,0.008454815484583378,0.023047327995300293
12,12,00044,0.012351497076451778,0.031041502952575684
13,13,00064,0.013832815922796726,0.029471933841705322
14,14,00084,0.005896396469324827,0.016194701194763184
15,15,00364,0.01239149458706379,0.02732527256011963
16,16,00124,0.016634978353977203,0.0319083034992218
17,17,00144,0.01977289840579033,0.04244661331176758
18,18,00164,0.017993895336985588,0.03917253017425537
19,19,00184,0.014507938176393509,0.03191077709197998


==> visu/old/tikz_csvs_diagonal_force/hist_5e-12/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid
0,22.748163518168077,0.005896396469324827,7.9300501065911195,0.016194701194763184
1,22.9002808281649,0.005915766006691738,7.964399494559093,0.016220979385070496
2,23.052875047891,0.005935135544058647,7.998866004000452,0.016247257575377805
3,23.205945019515738,0.005954505081425558,8.033454001393247,0.016273535765685118
4,23.359489589759413,0.005973874618792468,8.068167918460615,0.01629981395599243
5,23.51350760983786,0.005993244156159379,8.103012251430927,0.016326092146299744
6,23.667997935393384,0.0060126136935262885,8.1379915602709,0.016352370336607053
7,23.822959426412087,0.006031983230893199,8.173110467891949,0.016378648526914365
8,23.97839094712738,0.0060513527682601095,8.208373659329837,0.016404926717221678
9,24.13429136590965,0.00607072230562702,8.243785880897898,0.016431204907528987
10,24.290659555142035,0.00609009184299393,8.279351939314056,0.0164574830978363
11,24.447494391082103,0.00610946138036084,8.315076700801685,0.016483761288143613
12,24.604794753709463,0.006128830917727751,8.350965090164783,0.016510039478450925
13,24.76255952655925,0.00614820045509466,8.387022089837437,0.016536317668758235
14,24.920787596541345,0.006167569992461571,8.423252738908081,0.016562595859065547
15,25.079477853745306,0.006186939529828481,8.459662132118586,0.01658887404937286
16,25.238629191231013,0.006206309067195392,8.496255418838583,0.016615152239680173
17,25.39824050480489,0.006225678604562301,8.53303780201531,0.016641430429987482
18,25.558310692781816,0.006245048141929212,8.570014537099231,0.016667708620294795
19,25.718838655732384,0.006264417679296122,8.60719093094571,0.016693986810602107
20,25.879823296215957,0.006283787216663032,8.644572340693195,0.016720265000909416
21,26.04126351849897,0.0063031567540299425,8.682164172618084,0.01674654319121673
22,26.203158228258978,0.006322526291396853,8.719971880966758,0.016772821381524042
23,26.365506332273984,0.0063418958287637635,8.758000966765007,0.016799099571831354
24,26.528306738097367,0.006361265366130673,8.796256976605385,0.016825377762138664
25,26.691558353718328,0.006380634903497584,8.834745501412714,0.016851655952445976
26,26.855260087207746,0.006400004440864494,8.873472175188198,0.01687793414275329
27,27.0194108463496,0.006419373978231405,8.912442673732578,0.016904212333060598
28,27.18400953825802,0.006438743515598314,8.951662713348723,0.01693049052336791
29,27.34905506897985,0.006458113052965225,8.991138049524034,0.016956768713675224
30,27.514546343082777,0.006477482590332135,9.030874475593158,0.016983046903982536
31,27.680482263229276,0.006496852127699045,9.07087782138144,0.017009325094289846
32,27.84686172973619,0.006516221665065955,9.11115395182963,0.017035603284597158
33,28.013683640120078,0.006535591202432866,9.151708765600091,0.01706188147490447
34,28.180946888628466,0.006554960739799776,9.192548193665347,0.01708815966521178
35,28.348650365756964,0.006574330277166686,9.233678197879096,0.017114437855519093
36,28.51679295775248,0.0065936998145335966,9.275104769530431,0.017140716045826405
37,28.685373546102372,0.006613069351900507,9.316833927881683,0.017166994236133718
38,28.854391007009987,0.0066324388892674176,9.358871718690347,0.017193272426441027
39,29.023844210856232,0.006651808426634327,9.401224212715798,0.01721955061674834
40,29.193732021647868,0.006671177964001238,9.443897504211039,0.017245828807055653
41,29.364053296451953,0.006690547501368148,9.486897709400344,0.017272106997362965
42,29.534806884817176,0.006709917038735058,9.53023096494312,0.017298385187670275
43,29.705991628181906,0.006729286576101968,9.573903426384593,0.017324663377977587
44,29.877606359269052,0.006748656113468879,9.617921266593994,0.0173509415682849
45,30.049649901468033,0.006768025650835789,9.662290674190595,0.01737721975859221
46,30.222121068203954,0.006787395188202699,9.707017851958486,0.017403497948899522
47,30.395018662294103,0.0068067647255696095,9.752109015250301,0.017429776139206835
48,30.568341475291977,0.00682613426293652,9.797570390380852,0.017456054329514144
49,30.742088286819005,0.0068455038003034305,9.843408213011049,0.017482332519821456
50,30.916257863884137,0.00686487333767034,9.889628726522705,0.01750861071012877
51,31.090848960191476,0.006884242875037251,9.93623818038501,0.017534888900436082
52,31.26586031543621,0.006903612412404161,9.98324282851309,0.01756116709074339
53,31.44129065458893,0.006922981949771071,10.03064892761942,0.017587445281050704
54,31.617138687168623,0.006942351487137981,10.078462735558649,0.017613723471358016
55,31.79340310650465,0.006961721024504892,10.126690509666423,0.01764000166166533
56,31.970082588987573,0.006981090561871802,10.175338505093002,0.01766627985197264
57,32.147175793309636,0.007000460099238713,10.224412973132154,0.01769255804227995
58,32.32468135969446,0.007019829636605622,10.27392015954597,0.017718836232587264
59,32.50259790911687,0.007039199173972533,10.323866302886422,0.017745114422894573
60,32.68092404251252,0.007058568711339443,10.37425763281409,0.017771392613201886
61,32.859658339977976,0.007077938248706353,10.42510036841487,0.017797670803509198
62,33.0387993599613,0.0070973077860732635,10.476400716515213,0.01782394899381651
63,33.21834563844351,0.007116677323440174,10.528164869996658,0.01785022718412382
64,33.39829568811118,0.007136046860807084,10.580399006110254,0.017876505374431133
65,33.57864799752039,0.007155416398173994,10.633109284791452,0.017902783564738445
66,33.75940103025242,0.007174785935540905,10.686301846976363,0.017929061755045755
67,33.94055322406133,0.007194155472907815,10.739982812919767,0.017955339945353067
68,34.12210299001406,0.007213525010274726,10.794158280515733,0.01798161813566038
69,34.30404871162283,0.007232894547641635,10.848834323621423,0.018007896325967693
70,34.48638874397072,0.007252264085008546,10.904016990384767,0.018034174516275002
71,34.66912141283035,0.007271633622375456,10.959712301576735,0.018060452706582315
72,34.8522450137761,0.007291003159742366,11.015926248928645,0.018086730896889627
73,35.03575781129037,0.007310372697109276,11.072664793475512,0.018113009087196937
74,35.21965803786394,0.007329742234476187,11.129933863905778,0.01813928727750425
75,35.403943893091,0.0073491117718430966,11.187739354918255,0.018165565467811562
76,35.58861354275906,0.007368481309210007,11.24608712558692,0.018191843658118875
77,35.77366511793424,0.007387850846576918,11.304982997734115,0.018218121848426184
78,35.959096714042055,0.007407220383943828,11.364432754312977,0.018244400038733496
79,36.144906389944474,0.007426589921310739,11.4244421377995,0.01827067822904081
80,36.33109216701308,0.007445959458677648,11.485016848595118,0.018296956419348122
81,36.51765202819931,0.007465328996044559,11.546162543440309,0.01832323460965543
82,36.70458391710158,0.007484698533411469,11.607884833839877,0.018349512799962744
83,36.89188573703018,0.007504068070778379,11.67018928450053,0.018375790990270056
84,37.07955535006998,0.007523437608145289,11.733081411781388,0.018402069180577366
85,37.26759057614155,0.0075428071455122,11.79656668215814,0.01842834737088468
86,37.45598919206092,0.0075621766828791095,11.860650510701207,0.01845462556119199
87,37.64474893059875,0.00758154622024602,11.925338259568807,0.0184809037514993
88,37.833867479538654,0.0076009157576129305,11.990635236515404,0.018507181941806613
89,38.02334248073596,0.007620285294979841,12.056546693415973,0.018533460132113926
90,38.21317152917652,0.0076396548323467515,12.123077824807034,0.018559738322421238
91,38.40335217203654,0.007659024369713661,12.190233766444637,0.018586016512728547
92,38.593881907743615,0.007678393907080572,12.258019593880213,0.01861229470303586
93,38.78475818503947,0.007697763444447482,12.326440321054541,0.018638572893343173
94,38.97597840204473,0.007717132981814392,12.39550089891066,0.018664851083650486
95,39.16753990532644,0.007736502519181302,12.465206214026145,0.018691129273957795
96,39.35943998896842,0.007755872056548213,12.53556108726523,0.018717407464265107
97,39.5516758936451,0.007775241593915122,12.606570272451467,0.01874368565457242
98,39.74424480569941,0.007794611131282033,12.678238455061228,0.01876996384487973
99,39.937143856224715,0.007813980668648943,12.750570250938857,0.018796242035187042
100,40.130370120151916,0.007833350206015853,12.82357020503362,0.018822520225494355
101,40.32392061534151,0.007852719743382764,12.897242790159218,0.018848798415801667
102,40.5177923016815,0.007872089280749674,12.971592405776226,0.018875076606108977
103,40.71198208019157,0.007891458818116585,13.046623376797964,0.01890135479641629
104,40.90648679213353,0.007910828355483495,13.122339952420154,0.018927632986723602
105,41.10130321812943,0.007930197892850405,13.198746304975032,0.018953911177030915
106,41.29642807728672,0.007949567430217314,13.275846528810053,0.018980189367338224
107,41.49185802633176,0.007968936967584226,13.353644639191948,0.019006467557645536
108,41.687589658751556,0.007988306504951135,13.432144571236142,0.01903274574795285
109,41.8836195039448,0.008007676042318047,13.511350178862342,0.01905902393826016
110,42.079944026382016,0.008027045579684956,13.591265233776452,0.01908530212856747
111,42.276559624775814,0.008046415117051866,13.671893424479098,0.019111580318874784
112,42.47346263126147,0.008065784654418777,13.753238355301425,0.019137858509182093
113,42.670649310588175,0.008085154191785687,13.835303545468213,0.019164136699489406
114,42.8681158593219,0.008104523729152598,13.918092428188821,0.01919041488979672
115,43.06585840505972,0.008123893266519508,14.001608349776195,0.01921669308010403
116,43.26387300565663,0.008143262803886418,14.085854568794266,0.01924297127041134
117,43.46215564846489,0.008162632341253327,14.170834255234142,0.019269249460718653
118,43.660702249586684,0.008182001878620239,14.256550489719038,0.019295527651025966
119,43.85950865314018,0.008201371415987148,14.34300626273867,0.01932180584133328
120,44.058570630540075,0.00822074095335406,14.430204473912944,0.019348084031640587
121,44.257883879792296,0.00824011049072097,14.518147931285464,0.0193743622219479
122,44.45744402480397,0.008259480028087879,14.606839350646881,0.019400640412255213
123,44.657246614708825,0.00827884956545479,14.696281354888347,0.019426918602562522
124,44.85728712320845,0.0082982191028217,14.786476473385445,0.019453196792869835
125,45.05756094792998,0.008317588640188611,14.877427141412307,0.019479474983177147
126,45.25806340980065,0.00833695817755552,14.969135699586607,0.019505753173484457
127,45.45878975243964,0.00835632771492243,15.061604393345306,0.01953203136379177
128,45.65973514156738,0.00837569725228934,15.154835372451075,0.019558309554099082
129,45.86089466443354,0.008395066789656251,15.248830690530038,0.019584587744406395
130,46.06226332926301,0.008414436327023161,15.343592304640344,0.019610865934713707
131,46.263836064721396,0.008433805864390072,15.439122074872065,0.019637144125021017
132,46.46560771939964,0.008453175401756982,15.53542176397833,0.01966342231532833
133,46.667573061318755,0.008472544939123892,15.632493037037579,0.019689700505635642
134,46.86972677745464,0.008491914476490803,15.730337461147332,0.01971597869594295
135,47.07206347328374,0.008511284013857713,15.828956505149131,0.019742256886250264
136,47.2745776723499,0.008530653551224624,15.928351539384861,0.019768535076557577
137,47.47726381585241,0.008550023088591534,16.0285238354843,0.019794813266864886
138,47.68011626225635,0.008569392625958443,16.129474566184005,0.0198210914571722
139,47.88312928692506,0.008588762163325353,16.23120480517734,0.01984736964747951
140,48.086297081775236,0.008608131700692264,16.333715526995626,0.019873647837786824
141,48.28961375495522,0.008627501238059174,16.437007606920385,0.019899926028094133
142,48.49307333054674,0.008646870775426085,16.541081820926472,0.019926204218401446
143,48.696669748290326,0.008666240312792995,16.645938845656048,0.01995248240870876
144,48.90039686333503,0.008685609850159905,16.75157925842328,0.01997876059901607
145,49.104248446012654,0.008704979387526816,16.858003537249434,0.02000503878932338
146,49.308218181636725,0.008724348924893726,16.96521206092859,0.020031316979630693
147,49.51229967032693,0.008743718462260637,17.073205109123222,0.020057595169938006
148,49.71648642685864,0.008763087999627547,17.18198286248997,0.020083873360245315
149,49.92077188053884,0.008782457536994456,17.29154540283524,0.020110151550552628
150,50.12514937510781,0.008801827074361366,17.401892713300036,0.02013642974085994
151,50.32961216866748,0.008821196611728277,17.513024678574403,0.02016270793116725
152,50.5341534336364,0.008840566149095187,17.624941085140716,0.020188986121474562
153,50.73876625673195,0.008859935686462098,17.737641621545755,0.020215264311781875
154,50.94344363897978,0.008879305223829008,17.851125878701207,0.020241542502089187
155,51.14817849575086,0.008898674761195918,17.96539335021237,0.0202678206923965
156,51.35296365682643,0.008918044298562829,18.080443432734604,0.02029409888270381
157,51.55779186649094,0.008937413835929739,18.196275426357335,0.020320377073011122
158,51.76265578365359,0.00895678337329665,18.312888535015073,0.020346655263318435
159,51.96754798199819,0.00897615291066356,18.430281866925245,0.020372933453625744
160,52.17246095016196,0.00899552244803047,18.548454435052456,0.020399211643933057
161,52.37738709194342,0.009014891985397379,18.667405157598616,0.02042548983424037
162,52.58231872653932,0.00903426152276429,18.78713285851863,0.02045176802454768
163,52.78724808881098,0.0090536310601312,18.907636268061385,0.02047804621485499
164,52.99216732958053,0.009073000597498111,19.028914023335158,0.020504324405162304
165,53.197068515956396,0.00909237013486502,19.15096466889747,0.020530602595469613
166,53.401943631689065,0.00911173967223193,19.27378665736874,0.020556880785776926
167,53.60678457755692,0.009131109209598842,19.397378350068976,0.02058315897608424
168,53.81158317178179,0.009150478746965751,19.52173801767761,0.02060943716639155
169,54.01633115047554,0.009169848284332663,19.646863840915355,0.020635715356698864
170,54.221020168116326,0.009189217821699572,19.772753911247943,0.020661993547006173
171,54.42564179805596,0.009208587359066482,19.89940623161128,0.020688271737313486
172,54.63018753305748,0.009227956896433392,20.02681871715692,0.0207145499276208
173,54.834648785863656,0.009247326433800303,20.15498919601813,0.020740828117928108
174,55.03901688979591,0.009266695971167213,20.28391541009526,0.02076710630823542
175,55.243283099384485,0.009286065508534124,20.413595015860274,0.020793384498542733
176,55.44743859102896,0.009305435045901034,20.54402558517963,0.020819662688850042
177,55.6514744636899,0.009324804583267943,20.67520460615517,0.020845940879157355
178,55.85538173961132,0.009344174120634855,20.807129483981996,0.020872219069464668
179,56.059151365073845,0.009363543658001764,20.939797541823193,0.02089849725977198
180,56.26277421117901,0.009382913195368676,21.073206021700518,0.020924775450079293
181,56.46624107466397,0.009402282732735585,21.2073520854003,0.020951053640386602
182,56.669542678747405,0.009421652270102495,21.342232815394354,0.020977331830693915
183,56.87266967400588,0.009441021807469405,21.477845215774686,0.021003610021001227
184,57.07561263928092,0.009460391344836316,21.614186213201762,0.021029888211308537
185,57.27836208261663,0.009479760882203226,21.751252657865706,0.02105616640161585
186,57.48090844222795,0.009499130419570137,21.88904132445917,0.021082444591923162
187,57.683242087499075,0.009518499956937047,22.027548913162075,0.02110872278223047
188,57.88535332001234,0.009537869494303956,22.166772050636787,0.021135000972537784
189,58.087232374607,0.009557239031670868,22.306707291033394,0.021161279162845097
190,58.288869420468174,0.009576608569037777,22.447351117004462,0.021187557353152406
191,58.49025456224568,0.009595978106404689,22.588699940728265,0.02121383554345972
192,58.6913778412022,0.009615347643771598,22.730750104940043,0.02124011373376703
193,58.89222923639116,0.009634717181138508,22.873497883970458,0.021266391924074344
194,59.09279866586392,0.009654086718505418,23.016939484790562,0.021292670114381657
195,59.293075987905794,0.009673456255872329,23.161071048062688,0.021318948304688966
196,59.493051002301,0.009692825793239239,23.305888649196177,0.02134522649499628
197,59.69271345162633,0.00971219533060615,23.451388299407714,0.02137150468530359
198,59.89205302257292,0.00973156486797306,23.597565946785068,0.0213977828756109
199,60.09105934729617,0.00975093440533997,23.744417477354016,0.021424061065918213
200,60.28972200479364,0.00977030394270688,23.89193871614706,0.021450339256225526
201,60.488030522310034,0.00978967348007379,24.040125428273935,0.021476617446532835
202,60.685974376769806,0.009809043017440702,24.188973319992776,0.021502895636840148
203,60.88354299623634,0.009828412554807611,24.338478039780988,0.02152917382714746
204,61.08072576139781,0.00984778209217452,24.48863517940574,0.02155545201745477
205,61.27751200707917,0.00986715162954143,24.63944027499278,0.021581730207762082
206,61.47389102378,0.009886521166908342,24.790888808093033,0.021608008398069395
207,61.66985205923777,0.009905890704275251,24.942976206746433,0.021634286588376708
208,61.86538432001636,0.009925260241642163,25.09569784654185,0.02166056477868402
209,62.06047697311892,0.009944629779009072,25.24904905167291,0.02168684296899133
210,62.255119147625464,0.009963999316375982,25.40302509598855,0.021713121159298642
211,62.44929993635388,0.009983368853742892,25.557621204037712,0.021739399349605955
212,62.64300839754463,0.010002738391109803,25.712832552107763,0.021765677539913264
213,62.83623355656842,0.010022107928476715,25.86865426925535,0.021791955730220577
214,63.0289644076562,0.010041477465843624,26.025081438329654,0.02181823392052789
215,63.221189915651394,0.010060847003210534,26.182109096986633,0.0218445121108352
216,63.4128990177838,0.010080216540577443,26.339732238694413,0.02187079030114251
217,63.604080625464185,0.010099586077944355,26.497945813728144,0.021897068491449824
218,63.794723626099824,0.010118955615311264,26.656744730154525,0.021923346681757137
219,63.98481688493007,0.010138325152678176,26.81612385480492,0.02194962487206445
220,64.17434924688115,0.010157694690045085,26.976078014236187,0.02197590306237176
221,64.36330953844035,0.010177064227411995,27.136601995679232,0.02200218125267907
222,64.5516865695485,0.010196433764778905,27.297690547973726,0.022028459442986384
223,64.73946913551023,0.010215803302145816,27.459338382489214,0.022054737633293693
224,64.92664601892177,0.010235172839512727,27.621540174031562,0.022081015823601006
225,65.11320599161533,0.010254542376879637,27.78429056173385,0.02210729401390832
226,65.29913781661985,0.010273911914246547,27.947584149931828,0.022133572204215628
227,65.48443025013708,0.010293281451613456,28.111415509022628,0.02215985039452294
228,65.66907204353285,0.010312650988980368,28.27577917630643,0.022186128584830253
229,65.85305194534241,0.010332020526347277,28.440669656810687,0.022212406775137562
230,66.03635870328993,0.010351390063714189,28.606081424095937,0.022238684965444875
231,66.21898106632054,0.010370759601081098,28.772008921042925,0.022264963155752188
232,66.4009077866453,0.010390129138448008,28.938446560620335,0.0222912413460595
233,66.58212762179782,0.010409498675814918,29.105388726632825,0.022317519536366813
234,66.76262933670183,0.010428868213181829,29.272829774448525,0.022343797726674122
235,66.94240170574952,0.01044823775054874,29.440764031705744,0.022370075916981435
236,67.1214335148895,0.01046760728791565,29.609185798998272,0.022396354107288748
237,67.29971356372396,0.01048697682528256,29.77808935053872,0.022422632297596057
238,67.4772306676143,0.01050634636264947,29.94746893479982,0.02244891048790337
239,67.65397365979454,0.01052571590001638,30.117318775132492,0.022475188678210682
240,67.82993139349159,0.01054508543738329,30.28763307036112,0.02250146686851799
241,68.00509274405208,0.010564454974750202,30.45840599535506,0.022527745058825304
242,68.17944661107475,0.010583824512117111,30.62963170157584,0.022554023249132617
243,68.3529819205477,0.01060319404948402,30.801304317600326,0.02258030143943993
244,68.52568762699016,0.01062256358685093,30.97341794961878,0.022606579629747242
245,68.6975527155971,0.010641933124217842,31.145966681907847,0.02263285782005455
246,68.86856620438734,0.010661302661584753,31.318944577278167,0.022659136010361864
247,69.03871714635305,0.010680672198951663,31.492345677495763,0.022685414200669177
248,69.20799463161102,0.010700041736318572,31.66616400367775,0.022711692390976486
249,69.37638778955402,0.010719411273685482,31.84039355666131,0.0227379705812838
250,69.54388579100242,0.010738780811052394,32.01502831734599,0.02276424877159111
251,69.71047785035424,0.010758150348419303,32.190062247009195,0.02279052696189842
252,69.87615322773436,0.010777519885786215,32.36548928759433,0.022816805152205733
253,70.04090123114025,0.010796889423153124,32.54130336197164,0.022843083342513046
254,70.20471121858547,0.010816258960520034,32.71749837417124,0.022869361532820355
255,70.36757260023843,0.010835628497886943,32.894068209588845,0.022895639723127668
256,70.52947484055697,0.010854998035253855,33.07100673516283,0.02292191791343498
257,70.69040746041706,0.010874367572620766,33.24830779952382,0.022948196103742293
258,70.85036003923558,0.010893737109987676,33.425965233115896,0.022974474294049606
259,71.00932221708595,0.010913106647354585,33.60397284828928,0.023000752484356915
260,71.16728369680607,0.010932476184721495,33.78232443936505,0.023027030674664228
261,71.3242342460976,0.010951845722088406,33.96101378267089,0.02305330886497154
262,71.48016369961617,0.010971215259455316,34.14003463654881,0.02307958705527885
263,71.63506196105156,0.010990584796822227,34.31938074133426,0.023105865245586162
264,71.7889190051969,0.011009954334189137,34.499045819306346,0.023132143435893475
265,71.94172488000669,0.011029323871556047,34.67902357461024,0.023158421626200784
266,72.0934697086421,0.011048693408922956,34.85930769315052,0.023184699816508097
267,72.24414369150375,0.011068062946289868,35.0398918424565,0.02321097800681541
268,72.39373710825022,0.011087432483656779,35.2207696715191,0.02323725619712272
269,72.54224031980257,0.011106802021023689,35.40193481059962,0.02326353438743003
270,72.68964377033315,0.011126171558390598,35.58338087101031,0.023289812577737344
271,72.83593798923877,0.011145541095757508,35.76510144486717,0.023316090768044657
272,72.98111359309706,0.01116491063312442,35.947090104814876,0.02334236895835197
273,73.1251612876052,0.011184280170491329,36.12934040372414,0.02336864714865928
274,73.26807186950094,0.01120364970785824,36.31184587436183,0.02339492533896659
275,73.40983622846436,0.01122301924522515,36.494600029033776,0.023421203529273904
276,73.55044534900016,0.01124238878259206,36.677596359200734,0.023447481719581213
277,73.68989031229994,0.01126175831995897,36.860828335068,0.023473759909888526
278,73.82816229808313,0.01128112785732588,37.04428940514819,0.02350003810019584
279,73.96525258641641,0.011300497394692792,37.227972995798424,0.023526316290503148
280,74.10115255951101,0.011319866932059702,37.411872510731875,0.02355259448081046
281,74.23585370349659,0.011339236469426611,37.595981330503406,0.023578872671117773
282,74.36934761017184,0.01135860600679352,37.7802928119712,0.023605150861425086
283,74.50162597873042,0.011377975544160432,37.96480028773286,0.0236314290517324
284,74.63268061746201,0.011397345081527342,38.149497065537986,0.023657707242039708
285,74.76250344542794,0.011416714618894253,38.33437642767706,0.02368398543234702
286,74.89108649411018,0.011436084156261163,38.51943163034653,0.023710263622654333
287,75.01842190903362,0.011455453693628073,38.704655902991796,0.023736541812961642
288,75.14450195136092,0.011474823230994982,38.890042447627444,0.023762820003268955
289,75.26931899945916,0.011494192768361894,39.075584438135884,0.023789098193576268
290,75.39286555043765,0.011513562305728805,39.26127501954475,0.023815376383883577
291,75.5151342216566,0.011532931843095715,39.44710730728359,0.02384165457419089
292,75.63611775220593,0.011552301380462624,39.633074386420475,0.023867932764498202
293,75.7558090043535,0.011571670917829534,39.81916931087892,0.02389421095480551
294,75.87420096496254,0.011591040455196445,40.0053851026363,0.023920489145112824
295,75.99128674687726,0.011610409992563355,40.191714750903365,0.023946767335420137
296,76.10705959027666,0.011629779529930266,40.37815121128666,0.02397304552572745
297,76.22151286399561,0.011649149067297176,40.56468740493363,0.023999323716034762
298,76.33464006681295,0.011668518604664085,40.75131621766156,0.02402560190634207
299,76.44643482870583,0.011687888142030995,40.938030499070905,0.024051880096649384
300,76.55689091207019,0.011707257679397906,41.12482306164353,0.024078158286956697
301,76.66600221290645,0.011726627216764818,41.31168667982697,0.024104436477264006
302,76.77376276197052,0.011745996754131727,41.49861408910536,0.02413071466757132
303,76.88016672588907,0.011765366291498637,41.685597985057306,0.02415699285787863
304,76.98520840823913,0.011784735828865547,41.87263102240224,0.02418327104818594
305,77.08888225059135,0.011804105366232458,42.059705814035446,0.024209549238493253
306,77.19118283351652,0.011823474903599368,42.246814930052935,0.024235827428800566
307,77.29210487755509,0.011842844440966279,42.43395089676673,0.024262105619107875
308,77.39164324414935,0.011862213978333189,42.62110619571152,0.02428838380941519
309,77.48979293653744,0.011881583515700098,42.808273262643525,0.0243146619997225
310,77.5865491006097,0.011900953053067008,42.99544448653248,0.024340940190029813
311,77.68190702572623,0.01192032259043392,43.182612208547454,0.024367218380337126
312,77.7758621454956,0.01193969212780083,43.369768721037424,0.024393496570644435
313,77.86841003851482,0.01195906166516774,43.55690626650779,0.024419774760951748
314,77.95954642906955,0.01197843120253465,43.74401703659327,0.02444605295125906
315,78.04926718779494,0.01199780073990156,43.93109317102834,0.02447233114156637
316,78.13756833229638,0.012017170277268471,44.1181267566164,0.024498609331873682
317,78.22444602773032,0.01203653981463538,44.305109826197835,0.024524887522180995
318,78.3098965873445,0.012055909352002292,44.49203435761897,0.024551165712488304
319,78.39391647297782,0.012075278889369202,44.67889227270199,0.02457744390279562
320,78.47650229551935,0.012094648426736111,44.865675436216975,0.02460372209310293
321,78.55765081532641,0.012114017964103021,45.052375654857734,0.02463000028341024
322,78.63735894260167,0.012133387501469932,45.23898467622122,0.024656278473717555
323,78.71562373772878,0.012152757038836844,45.425494187792374,0.024682556664024864
324,78.79244241156712,0.012172126576203753,45.611895815935526,0.024708834854332177
325,78.86781232570449,0.012191496113570663,45.79818112489212,0.02473511304463949
326,78.94173099266867,0.012210865650937573,45.984341615787585,0.0247613912349468
327,79.01419607609719,0.012230235188304484,46.17036872564671,0.02478766942525411
328,79.08520539086553,0.012249604725671394,46.3562538264195,0.024813947615561424
329,79.15475690317335,0.012268974263038305,46.54198822401821,0.024840225805868733
330,79.22284873058926,0.012288343800405215,46.72756315736661,0.024866503996176046
331,79.2894791420536,0.012307713337772124,46.91296979746251,0.02489278218648336
332,79.35464655783942,0.012327082875139034,47.098199246454385,0.024919060376790668
333,79.41834954947205,0.012346452412505945,47.28324253673382,0.024945338567097984
334,79.48058683960659,0.012365821949872857,47.46809063004341,0.024971616757405293
335,79.54135730186385,0.012385191487239766,47.652734416602925,0.024997894947712606
336,79.60065996062497,0.012404561024606676,47.8371647142532,0.02502417313801992
337,79.65849399078415,0.012423930561973585,48.02137226761955,0.025050451328327228
338,79.71485871746037,0.012443300099340497,48.20534774729594,0.02507672951863454
339,79.76975361566748,0.012462669636707406,48.38908174904999,0.025103007708941853
340,79.82317830994363,0.012482039174074318,48.57256479305083,0.025129285899249162
341,79.87513257393925,0.012501408711441227,48.75578732312042,0.025155564089556475
342,79.92561632996456,0.012520778248808137,48.938739706008995,0.025181842279863788
343,79.97462964849643,0.012540147786175047,49.121412230696244,0.025208120470171097
344,80.02217274764462,0.012559517323541958,49.30379510771888,0.02523439866047841
345,80.06824599257808,0.01257888686090887,49.48587846852564,0.025260676850785722
346,80.1128498949112,0.012598256398275779,49.667652364860544,0.02528695504109303
347,80.15598511205026,0.012617625935642689,49.84910676817601,0.025313233231400348
348,80.1976524465006,0.012636995473009598,50.030231569075625,0.025339511421707657
349,80.23785284513453,0.01265636501037651,50.21101657678902,0.02536578961201497
350,80.27658739842046,0.01267573454774342,50.39145151867848,0.025392067802322282
351,80.31385733961322,0.01269510408511033,50.57152603977893,0.02541834599262959
352,80.34966404390664,0.01271447362247724,50.75122970237228,0.025444624182936904
353,80.38400902754768,0.01273384315984415,50.93055198559638,0.025470902373244217
354,80.41689394691343,0.01275321269721106,51.109482285090444,0.025497180563551526
355,80.4483205975508,0.012772582234577971,51.28800991267719,0.02552345875385884
356,80.47829091317952,0.012791951771944882,51.466124096082446,0.02554973694416615
357,80.50680696465855,0.012811321309311792,51.643813978693935,0.02557601513447346
358,80.53387095891681,0.012830690846678702,51.82106861935912,0.025602293324780777
359,80.55948523784812,0.012850060384045611,51.99787699222342,0.025628571515088086
360,80.58365227717135,0.012869429921412523,52.17422798661004,0.0256548497053954
361,80.60637468525549,0.012888799458779432,52.350110406941056,0.02568112789570271
362,80.62765520191095,0.012908168996146344,52.52551297270193,0.02570740608601002
363,80.64749669714699,0.012927538533513253,52.700424318449194,0.025733684276317333
364,80.66590216989594,0.012946908070880163,52.874832993862526,0.025759962466624646
365,80.68287474670471,0.012966277608247073,53.04872746384206,0.025786240656931955
366,80.6984176803943,0.012985647145613984,53.222096108651236,0.025812518847239268
367,80.71253434868729,0.013005016682980895,53.39492722410636,0.02583879703754658
368,80.72522825280458,0.013024386220347805,53.56720902181309,0.02586507522785389
369,80.7365030160315,0.013043755757714715,53.738929629451285,0.025891353418161202
370,80.74636238225379,0.013063125295081624,53.91007709110763,0.025917631608468515
371,80.75481021446411,0.013082494832448536,54.08063936765801,0.025943909798775824
372,80.76185049324012,0.013101864369815445,54.250604337199526,0.02597018798908314
373,80.76748731519388,0.013121233907182357,54.41995979553235,0.02599646617939045
374,80.7717248913938,0.013140603444549266,54.588693456693264,0.026022744369697762
375,80.7745675457597,0.013159972981916176,54.75679295353993,0.026049022560005075
376,80.77601971343115,0.013179342519283085,54.924245838387435,0.026075300750312384
377,80.77608593911062,0.013198712056649997,55.09103958369742,0.026101578940619697
378,80.77477087538072,0.013218081594016908,55.25716158281963,0.02612785713092701
379,80.77207928099793,0.013237451131383818,55.42259915078734,0.02615413532123432
380,80.76801601916176,0.013256820668750727,55.587339525166364,0.02618041351154163
381,80.76258605576119,0.013276190206117637,55.751369866957994,0.026206691701848944
382,80.75579445759863,0.013295559743484548,55.91467726155697,0.026232969892156253
383,80.74764639059202,0.013314929280851458,56.07724871976392,0.02625924808246357
384,80.73814711795603,0.01333429881821837,56.23907117885315,0.02628552627277088
385,80.7273019983627,0.013353668355585279,56.40013150369601,0.026311804463078188
386,80.71511648408254,0.013373037892952189,56.56041648793995,0.026338082653385504
387,80.70159611910685,0.013392407430319098,56.71991285524334,0.026364360843692813
388,80.68674653725145,0.01341177696768601,56.87860726056701,0.026390639034000126
389,80.67057346024326,0.013431146505052921,57.036486291521705,0.02641691722430744
390,80.65308269578998,0.01345051604241983,57.193536469772205,0.026443195414614748
391,80.63428013563369,0.01346988557978674,57.349744252498276,0.02646947360492206
392,80.61417175358925,0.01348925511715365,57.50509603391207,0.026495751795229373
393,80.5927636035682,0.013508624654520561,57.65957814683255,0.026522029985536683
394,80.5700618175887,0.013527994191887471,57.81317686431683,0.026548308175843995
395,80.54607260377249,0.013547363729254382,57.96587840134811,0.026574586366151308
396,80.52080224432979,0.013566733266621292,58.1176689165806,0.026600864556458617
397,80.49425709353227,0.013586102803988202,58.26853451414141,0.026627142746765933
398,80.46644357567564,0.013605472341355111,58.41846124548859,0.026653420937073243
399,80.43736818303192,0.013624841878722023,58.56743511132656,0.026679699127380555
400,80.40703747379274,0.013644211416088934,58.71544206357717,0.026705977317687868
401,80.37545807000403,0.013663580953455844,58.86246800740757,0.026732255507995177
402,80.34263665549298,0.013682950490822753,59.00849880331399,0.02675853369830249
403,80.30857997378827,0.013702320028189663,59.15352026926114,0.026784811888609802
404,80.27329482603382,0.013721689565556574,59.297518182877575,0.02681109007891711
405,80.23678806889757,0.013741059102923484,59.44047828370592,0.026837368269224424
406,80.19906661247526,0.013760428640290394,59.58238627550836,0.026863646459531737
407,80.16013741819066,0.013779798177657305,59.72322782862637,0.026889924649839046
408,80.12000749669242,0.013799167715024215,59.862988582395005,0.02691620284014636
409,80.07868390574905,0.013818537252391126,60.001654147610616,0.02694248103045367
410,80.036173748142,0.013837906789758036,60.139210109051994,0.02696875922076098
411,79.99248416955814,0.013857276327124945,60.275642028054584,0.026995037411068297
412,79.94762235648224,0.013876645864491857,60.410935445136495,0.027021315601375606
413,79.90159553409009,0.013896015401858766,60.545075882676855,0.02704759379168292
414,79.85441096414344,0.013915384939225676,60.67804884764487,0.02707387198199023
415,79.80607594288686,0.013934754476592587,60.80983983437974,0.02710015017229754
416,79.756597798948,0.013954124013959497,60.94043432742063,0.027126428362604853
417,79.70598389124122,0.013973493551326406,61.06981780438551,0.027152706552912166
418,79.65424160687634,0.013992863088693318,61.197975738898954,0.027178984743219475
419,79.60137835907207,0.014012232626060227,61.32489360356777,0.027205262933526788
420,79.54740158507587,0.014031602163427139,61.45055687300349,0.0272315411238341
421,79.4923187440905,0.014050971700794048,61.57495102689139,0.02725781931414141
422,79.4361373152078,0.014070341238160958,61.698061553105035,0.027284097504448726
423,79.37886479535119,0.01408971077552787,61.8198739508652,0.027310375694756035
424,79.32050869722661,0.014109080312894779,61.940373733943005,0.027336653885063348
425,79.26107654728337,0.014128449850261689,62.05954643390547,0.02736293207537066
426,79.20057588368527,0.0141478193876286,62.17737760340338,0.02738921026567797
427,79.13901425429299,0.01416718892499551,62.29385281949995,0.027415488455985283
428,79.07639921465778,0.01418655846236242,62.408957687039575,0.027441766646292595
429,79.01273832602818,0.01420592799972933,62.522677842055366,0.027468044836599904
430,78.94803915336928,0.01422529753709624,62.634998955215124,0.027494323026907217
431,78.88230926339631,0.014244667074463152,62.7459067353034,0.02752060121721453
432,78.81555622262228,0.014264036611830061,62.85538693274023,0.02754687940752184
433,78.74778759542096,0.014283406149196971,62.963425343133856,0.02757315759782915
434,78.67901094210569,0.014302775686563882,63.07000781086723,0.027599435788136464
435,78.6092338170243,0.014322145223930792,63.17512023271685,0.027625713978443774
436,78.53846376667144,0.014341514761297702,63.27874856150281,0.02765199216875109
437,78.46670832781834,0.014360884298664613,63.38087880976853,0.0276782703590584
438,78.39397502566106,0.014380253836031523,63.48149705348941,0.02770454854936571
439,78.32027137198733,0.014399623373398432,63.58058943580893,0.027730826739673024
440,78.2456048633633,0.014418992910765344,63.67814217080056,0.027757104929980334
441,78.16998297933989,0.014438362448132253,63.77414154725483,0.027783383120287646
442,78.09341318068024,0.014457731985499165,63.868573932489745,0.02780966131059496
443,78.01590290760824,0.014477101522866074,63.961425776183226,0.027835939500902268
444,77.93745957807845,0.014496471060232984,64.05268361422651,0.02786221769120958
445,77.85809058606912,0.014515840597599895,64.14233407259664,0.027888495881516893
446,77.77780329989737,0.014535210134966805,64.23036387124719,0.027914774071824203
447,77.69660506055813,0.014554579672333715,64.31675982801528,0.02794105226213152
448,77.6145031800868,0.014573949209700626,64.4015088625436,0.027967330452438828
449,77.53150493994657,0.014593318747067536,64.48459800021631,0.027993608642746137
450,77.44761758944028,0.014612688284434445,64.56601437610671,0.028019886833053453
451,77.36284834414795,0.014632057821801357,64.64574523893558,0.028046165023360763
452,77.27720438439006,0.014651427359168266,64.72377795503874,0.028072443213668075
453,77.19069285371708,0.014670796896535178,64.80010001234209,0.028098721403975388
454,77.10332085742579,0.014690166433902087,64.8746990243423,0.028124999594282697
455,77.01509546110282,0.014709535971268997,64.94756273409256,0.02815127778459001
456,76.92602368919582,0.014728905508635908,65.01867901819062,0.028177555974897323
457,76.83611252361244,0.014748275046002818,65.08803589076821,0.028203834165204632
458,76.745368902348,0.014767644583369727,65.15562150748052,0.028230112355511944
459,76.65379971814176,0.014787014120736639,65.221424169493,0.028256390545819257
460,76.56141181716235,0.014806383658103548,65.28543232746529,0.028282668736126566
461,76.46821199772302,0.014825753195470458,65.34763458552958,0.028308946926433882
462,76.37420700902616,0.01484512273283737,65.40801970526195,0.02833522511674119
463,76.27940354993885,0.014864492270204279,65.46657660964595,0.028361503307048504
464,76.18380826779803,0.01488386180757119,65.5232943870251,0.028387781497355817
465,76.08742775724728,0.0149032313449381,65.57816229504422,0.028414059687663126
466,75.99026855910431,0.01492260088230501,65.63116976457712,0.02844033787797044
467,75.8923371592599,0.014941970419671921,65.68230640363899,0.02846661606827775
468,75.79363998760863,0.01496133995703883,65.73156200128233,0.02849289425858506
469,75.69418341701154,0.01498070949440574,65.77892653147393,0.028519172448892374
470,75.59397376229089,0.015000079031772652,65.82439015695205,0.028545450639199686
471,75.49301727925729,0.015019448569139561,65.86794323306154,0.028571728829506995
472,75.39132016376968,0.015038818106506471,65.9095763115654,0.028598007019814308
473,75.28888855082785,0.015058187643873382,65.94928014443137,0.02862428521012162
474,75.18572851369831,0.015077557181240292,65.98704568759113,0.02865056340042893
475,75.08184606307297,0.015096926718607203,66.02286410467146,0.028676841590736246
476,74.97724714626148,0.015116296255974113,66.0567267706946,0.028703119781043555
477,74.871937646417,0.015135665793341023,66.08862527574713,0.028729397971350868
478,74.76592338179557,0.015155035330707934,66.11855142861486,0.02875567616165818
479,74.65921010504931,0.015174404868074844,66.14649726038262,0.02878195435196549
480,74.55180350255344,0.015193774405441753,66.17245502799707,0.028808232542272803
481,74.44370919376742,0.015213143942808665,66.19641721779087,0.028834510732580115
482,74.3349327306299,0.015232513480175574,66.21837654896652,0.028860788922887425
483,74.22547959698818,0.015251883017542484,66.23832597703857,0.028887067113194737
484,74.1153552080615,0.015271252554909395,66.25625869723196,0.02891334530350205
485,74.00456490993874,0.015290622092276305,66.27216814783536,0.02893962349380936
486,73.8931139791106,0.015309991629643216,66.28604801350788,0.028965901684116675
487,73.78100762203559,0.015329361167010126,66.2978922285372,0.028992179874423984
488,73.66825097474074,0.015348730704377036,66.30769498004773,0.029018458064731297
489,73.5548491024566,0.015368100241743947,66.31545071115757,0.02904473625503861
490,73.4408069992862,0.015387469779110857,66.321154124082,0.02907101444534592
491,73.32612958790851,0.015406839316477766,66.32480018318255,0.029097292635653232
492,73.2108217193162,0.015426208853844678,66.32638411795972,0.029123570825960544
493,73.09488817258732,0.015445578391211587,66.32590142598836,0.029149849016267854
494,72.97833365469113,0.015464947928578497,66.32334787579343,0.029176127206575166
495,72.86116280032805,0.015484317465945408,66.31871950966539,0.02920240539688248
496,72.74338017180352,0.015503687003312318,66.31201264641346,0.029228683587189788
497,72.62499025893538,0.01552305654067923,66.30322388405503,0.0292549617774971
498,72.50599747899547,0.015542426078046139,66.29235010244044,0.029281239967804414
499,72.38640617668425,0.015561795615413048,66.27938846581108,0.029307518158111723
500,72.26622062413928,0.01558116515277996,66.26433642528994,0.02933379634841904
501,72.14544502097674,0.01560053469014687,66.2471917213027,0.029360074538726348
502,72.02408349436621,0.015619904227513779,66.2279523859287,0.02938635272903366
503,71.90214009913815,0.01563927376488069,66.20661674517983,0.029412630919340974
504,71.77961881792457,0.015658643302247602,66.18318342120654,0.029438909109648283
505,71.65652356133188,0.015678012839614508,66.15765133442937,0.029465187299955595
506,71.53285816814619,0.01569738237698142,66.13001970559485,0.029491465490262908
507,71.40862640557103,0.01571675191434833,66.10028805775482,0.029517743680570217
508,71.28383196949652,0.01573612145171524,66.06845621816753,0.02954402187087753
509,71.15847848480063,0.015755490989082153,66.03452432011971,0.029570300061184843
510,71.03256950568172,0.01577486052644906,65.99849280466833,0.029596578251492152
511,70.9061085160221,0.015794230063815973,65.96036242230096,0.029622856441799468
512,70.77909892978289,0.015813599601182882,65.92013423451374,0.029649134632106777
513,70.65154409142909,0.015832969138549792,65.87780961530582,0.029675412822414086
514,70.52344727638524,0.015852338675916705,65.83339025258928,0.029701691012721403
515,70.39481169152114,0.01587170821328361,65.78687814951356,0.029727969203028712
516,70.26564047566711,0.015891077750650524,65.7382756257035,0.029754247393336025
517,70.13593670015894,0.015910447288017434,65.68758531840997,0.029780525583643337
518,70.00570336941168,0.015929816825384344,65.63481018357236,0.029806803773950646
519,69.87494342152245,0.015949186362751257,65.57995349679179,0.02983308196425796
520,69.74365972890153,0.015968555900118163,65.5230188542147,0.029859360154565272
521,69.6118550989315,0.015987925437485076,65.46401017332548,0.02988563834487258
522,69.47953227465433,0.016007294974851986,65.40293169364777,0.029911916535179894
523,69.34669393548539,0.016026664512218895,65.33978797735374,0.029938194725487206
524,69.21334269795499,0.016046034049585805,65.2745839097803,0.029964472915794516
525,69.07948111647607,0.016065403586952715,65.20732469985212,0.02999075110610183
526,68.9451116841383,0.016084773124319628,65.1380158804102,0.03001702929640914
527,68.81023683352808,0.016104142661686534,65.06666330844632,0.030043307486716454
528,68.67485893757365,0.016123512199053447,64.99327316524182,0.030069585677023766
529,68.5389803104155,0.016142881736420357,64.91785195641094,0.030095863867331075
530,68.40260320830124,0.016162251273787266,64.8404065118483,0.030122142057638388
531,68.26572983050461,0.01618162081115418,64.76094398557915,0.0301484202479457
532,68.12836232026828,0.016200990348521085,64.6794718555135,0.03017469843825301
533,67.99050276576972,0.016220359885888,64.59599792310244,0.030200976628560323
534,67.85215320111041,0.016239729423254908,64.51053031289715,0.030227254818867635
535,67.71331560732683,0.016259098960621818,64.42307747201006,0.030253533009174945
536,67.57399191342385,0.01627846849798873,64.33364816947787,0.030279811199482257
537,67.43418399742946,0.016297838035355637,64.24225149552646,0.03030608938978957
538,67.29389368747024,0.01631720757272255,64.1488968607375,0.03033236758009688
539,67.15312276286805,0.01633657711008946,64.0535939951162,0.030358645770404195
540,67.01187295525601,0.01635594664745637,63.956352947061255,0.030384923960711505
541,66.87014594971457,0.016375316184823283,63.85718408223533,0.030411202151018817
542,66.72794338592661,0.01639468572219019,63.756098082337815,0.03043748034132613
543,66.58526685935085,0.016414055259557102,63.653105943778534,0.03046375853163344
544,66.4421179224139,0.01643342479692401,63.54821897625345,0.030490036721940752
545,66.2984980857194,0.01645279433429092,63.44144880122194,0.030516314912248065
546,66.15440881927466,0.01647216387165783,63.33280735028591,0.030542593102555374
547,66.00985155373368,0.01649153340902474,63.22230686347146,0.030568871292862686
548,65.86482768165638,0.016510902946391653,63.10995988741236,0.03059514948317
549,65.71933855878358,0.01653027248375856,62.99577927343702,0.03062142767347731
550,65.57338550532644,0.016549642021125473,62.8797781755577,0.030647705863784624
551,65.42696980727142,0.016569011558492382,62.76197004836389,0.030673984054091934
552,65.28009271769838,0.016588381095859292,62.64236864481897,0.030700262244399246
553,65.13275545811264,0.016607750633226205,62.52098801396161,0.03072654043470656
554,64.9849592197901,0.01662712017059311,62.397842498511935,0.030752818625013868
555,64.8367051651343,0.016646489707960024,62.27294673238277,0.03077909681532118
556,64.68799442904619,0.016665859245326934,62.14631563809723,0.030805375005628494
557,64.53882812030446,0.016685228782693844,62.017964424112776,0.030831653195935803
558,64.38920732295732,0.016704598320060757,61.88790858205228,0.030857931386243116
559,64.23913309772446,0.016723967857427663,61.756163883843435,0.030884209576550428
560,64.08860648340837,0.016743337394794576,61.62274637876652,0.030910487766857737
561,63.93762849831571,0.016762706932161486,61.487672390411774,0.03093676595716505
562,63.78620014168652,0.016782076469528395,61.35095851354717,0.030963044147472363
563,63.6343223951322,0.01680144600689531,61.2126216108969,0.030989322337779672
564,63.48199622408089,0.016820815544262215,61.07267880983254,0.031015600528086988
565,63.329222579229636,0.016840185081629128,60.93114749897656,0.031041878718394297
566,63.17600239800376,0.016859554618996037,60.7880453247201,0.03106815690870161
567,63.022336606021504,0.016878924156362947,60.643390187655655,0.031094435099008923
568,62.868226118564536,0.016898293693729857,60.49720023892564,0.031120713289316232
569,62.71367184205316,0.016917663231096766,60.34949387648798,0.031146991479623545
570,62.55867467552602,0.01693703276846368,60.20028974130006,0.031173269669930857
571,62.40323551212352,0.016956402305830585,60.049606713421824,0.031199547860238167
572,62.247355240574336,0.0169757718431975,59.897463908039185,0.03122582605054548
573,62.09103474668511,0.016995141380564408,59.7438806714097,0.03125210424085279
574,61.93427491483173,0.017014510917931318,59.58887657673065,0.0312783824311601
575,61.7770766294527,0.01703388045529823,59.43247141993143,0.03130466062146742
576,61.61944077654346,0.017053249992665137,59.27468521539196,0.031330938811774726
577,61.46136824515093,0.01707261953003205,59.11553819158735,0.031357217002082036
578,61.30285992886885,0.01709198906739896,58.95505078666127,0.03138349519238935
579,61.14391672733159,0.01711135860476587,58.793243643928996,0.03140977338269666
580,60.984539547707726,0.017130728142132783,58.630137607311156,0.03143605157300397
581,60.824729306191664,0.01715009767949969,58.465753716700746,0.031462329763311286
582,60.664486929492845,0.017169467216866602,58.30011320326372,0.031488607953618596
583,60.50381335632312,0.01718883675423351,58.13323748467535,0.031514886143925905
584,60.342709538879966,0.01720820629160042,57.96514816029362,0.03154116433423322
585,60.18117644432655,0.017227575828967334,57.79586700627209,0.03156744252454053
586,60.01921505626768,0.01724694536633424,57.62541597061187,0.03159372071484784
587,59.85682637622012,0.017266314903701153,57.45381716815663,0.031619998905155156
588,59.694011425078955,0.017285684441068063,57.28109287553114,0.031646277095462465
589,59.53077124457687,0.017305053978434973,57.10726552602448,0.03167255528576978
590,59.36710689873788,0.017324423515801882,56.93235770442107,0.03169883347607709
591,59.203019475323934,0.017343793053168792,56.75639214178011,0.031725111666384406
592,59.038510087274204,0.017363162590535705,56.57939171016563,0.031751389856691715
593,58.87357987413675,0.01738253212790261,56.401379417328656,0.031777668046999025
594,58.70823000349122,0.017401901665269524,56.222378401343754,0.03180394623730634
595,58.54246167236356,0.017421271202636434,56.04241192520164,0.03183022442761365
596,58.376276108630556,0.017440640740003344,55.86150337135875,0.03185650261792096
597,58.20967457241505,0.017460010277370257,55.67967623624723,0.031882780808228275
598,58.04265835747071,0.017479379814737163,55.49695412474623,0.031909058998535585
599,57.875228792555575,0.017498749352104076,55.313360744616034,0.031935337188842894
600,57.707387242795164,0.017518118889470986,55.12891990089798,0.03196161537915021
601,57.539135111032756,0.017537488426837895,54.943655490281714,0.03198789356945752
602,57.37047383916818,0.01755685796420481,54.75759149544058,0.03201417175976483
603,57.20140490948357,0.017576227501571715,54.57075197933912,0.032040449950072145
604,57.031929845955815,0.017595597038938628,54.383161079513165,0.032066728140379454
605,56.86205021555572,0.017614966576305537,54.194843002324674,0.03209300633068676
606,56.69176762953253,0.017634336113672447,54.00582201719379,0.03211928452099408
607,56.52108374468428,0.01765370565103936,53.81612245080984,0.03214556271130139
608,56.35000026461306,0.017673075188406266,53.62576868132317,0.0321718409016087
609,56.178518940964366,0.01769244472577318,53.43478513251982,0.032198119091916014
610,56.006641574651454,0.01771181426314009,53.2431962679815,0.03222439728222332
611,55.834370017062184,0.017731183800507,53.05102658523214,0.03225067547253063
612,55.661706171250074,0.017750553337873908,52.85830060987379,0.03227695366283795
613,55.488651993107524,0.017769922875240818,52.66504288971331,0.032303231853145264
614,55.3152094925217,0.01778929241260773,52.47127798888223,0.03232951004345257
615,55.14138073451232,0.017808661949974637,52.27703048195158,0.03235578823375988
616,54.96716784035077,0.01782803148734155,52.082324948044246,0.0323820664240672
617,54.79257298866076,0.01784740102470846,51.88718596494614,0.0324083446143745
618,54.61759841649925,0.01786677056207537,51.691638103218324,0.03243462280468182
619,54.44224642041807,0.017886140099442283,51.49570592031357,0.032460900994989134
620,54.2665193575053,0.01790550963680919,51.29941395469679,0.03248717918529644
621,54.090419646406204,0.017924879174176102,51.10278671997362,0.03251345737560375
622,53.913949768323484,0.01794424871154301,50.905848699028375,0.03253973556591107
623,53.737112267996174,0.01796361824890992,50.708624338173145,0.03256601375621838
624,53.55990975465702,0.017982987786276834,50.51113804131034,0.03259229194652569
625,53.382344902968114,0.01800235732364374,50.313414164110974,0.032618570136833
626,53.20442045393381,0.018021726861010653,50.11547700821011,0.03264484832714031
627,53.0261392157916,0.018041096398377563,49.9173508154218,0.03267112651744762
628,52.84750406487956,0.018060465935744473,49.719059761975586,0.03269740470775494
629,52.66851794648054,0.018079835473111386,49.520627952776756,0.03272368289806225
630,52.48918387564303,0.018099205010478292,49.32207941569105,0.032749961088369556
631,52.30950493797754,0.018118574547845205,49.123438095857864,0.03277623927867687
632,52.12948429042932,0.018137944085212115,48.92472785003235,0.03280251746898418
633,51.94912516202582,0.018157313622579024,48.72597244095842,0.03282879565929149
634,51.768430854599806,0.018176683159945934,48.527195531775504,0.032855073849598807
635,51.58740474348682,0.018196052697312844,48.32842068046052,0.032881352039906116
636,51.40605027819754,0.018215422234679757,48.129671334306074,0.032907630230213425
637,51.22437098306408,0.018234791772046663,47.930970824438376,0.03293390842052074
638,51.04237045786022,0.018254161309413576,47.732342360375576,0.03296018661082806
639,50.8600523783956,0.018273530846780486,47.53380902462901,0.03298646480113536
640,50.67742049708298,0.018292900384147395,47.33539376734796,0.033012742991442676
641,50.4944786434787,0.01831226992151431,47.13711940101206,0.03303902118174999
642,50.31123072479633,0.018331639458881215,46.93900859517097,0.033065299372057294
643,50.12768072639241,0.018351008996248128,46.741083871233286,0.03309157756236461
644,49.94383271222524,0.018370378533615037,46.54336759730846,0.033117855752671926
645,49.75969082528533,0.018389748070981947,46.34588198310096,0.033144133942979236
646,49.575259287998136,0.01840911760834886,46.148649074859435,0.033170412133286545
647,49.3905424025984,0.018428487145715766,45.95169075038296,0.03319669032359386
648,49.20554455147583,0.01844785668308268,45.75502871408567,0.03322296851390117
649,49.02027019749276,0.01846722622044959,45.55868449212093,0.03324924670420848
650,48.83472388427218,0.0184865957578165,45.36267942756719,0.033275524894515796
651,48.64891023645716,0.018505965295183408,45.16703467567732,0.033301803084823105
652,48.462833959941115,0.018525334832550318,44.971771199192396,0.033328081275130414
653,48.276499842068375,0.01854470436991723,44.776909763721434,0.03335435946543773
654,48.089912751805585,0.01856407390728414,44.58247093318962,0.03338063765574504
655,47.90307763988301,0.01858344344465105,44.3884750653547,0.03340691584605235
656,47.71599953890639,0.01860281298201796,44.19494230739505,0.033433194036359665
657,47.52868356343855,0.01862218251938487,44.001892591569124,0.033459472226666974
658,47.34113491005106,0.018641552056751783,43.80934563094826,0.03348575041697428
659,47.15335885734564,0.01866092159411869,43.61732091522489,0.0335120286072816
660,46.965360765945064,0.018680291131485602,43.42583770659621,0.03353830679758891
661,46.77714607845401,0.01869966066885251,43.23491503572542,0.03356458498789622
662,46.58872031938895,0.01871903020621942,43.044571697781656,0.033590863178203534
663,46.40008909507768,0.018738399743586334,42.85482624855995,0.03361714136851085
664,46.21125809352832,0.01875776928095324,42.66569700068176,0.03364341955881815
665,46.022233084266915,0.018777138818320153,42.47720201987772,0.03366969774912547
666,45.83301991814508,0.018796508355687063,42.28935912135454,0.033695975939432785
667,45.64362452711598,0.018815877893053973,42.10218586624517,0.03372225412974009
668,45.45405292398,0.018835247430420886,41.9156995581447,0.0337485323200474
669,45.2643112020992,0.018854616967787792,41.729917239733595,0.03377481051035472
670,45.07440553508061,0.018873986505154705,41.54485568948704,0.03380108870066203
671,44.88434217642903,0.018893356042521615,41.36053141847342,0.03382736689096934
672,44.69412745916837,0.018912725579888524,41.17696066724194,0.033853645081276654
673,44.50376779543226,0.018932095117255434,40.99415940280059,0.03387992327158396
674,44.313269676023594,0.018951464654622344,40.81214331568438,0.03390620146189127
675,44.122639669943126,0.018970834191989257,40.63092781711613,0.03393247965219859
676,43.931884423887276,0.018990203729356166,40.45052803625959,0.0339587578425059
677,43.74101066171469,0.019009573266723076,40.2709588175653,0.03398503603281321
678,43.550025183882326,0.019028942804089986,40.09223471821089,0.03401131422312052
679,43.35893486685062,0.019048312341456895,39.91437000563609,0.03403759241342783
680,43.16774666245789,0.01906768187882381,39.73737865517218,0.03406387060373514
681,42.97646759726435,0.019087051416190715,39.56127434776779,0.03409014879404246
682,42.78510477186499,0.019106420953557628,39.38607046781085,0.03411642698434977
683,42.59366536017278,0.019125790490924537,39.21178010104715,0.034142705174657076
684,42.40215660867092,0.019145160028291447,39.038416032596,0.03416898336496439
685,42.21058583563507,0.01916452956565836,38.86599074506395,0.0341952615552717
686,42.01896043032572,0.019183899103025266,38.6945164167558,0.03422153974557901
687,41.827287852149794,0.01920326864039218,38.52400491998468,0.03424781793588633
688,41.63557562979359,0.01922263817775909,38.354467819480014,0.034274096126193636
689,41.44383136032499,0.019242007715126,38.18591637089478,0.034300374316500945
690,41.25206270826661,0.01926137725249291,38.01836151941173,0.03432665250680826
691,41.06027740463986,0.019280746789859818,37.85181389844878,0.03435293069711558
692,40.86848324597898,0.01930011632722673,37.686283828463885,0.03437920888742288
693,40.67668809331734,0.01931948586459364,37.52178131585894,0.034405487077730196
694,40.48489987114375,0.01933885540196055,37.3583160519842,0.03443176526803751
695,40.293126566331026,0.01935822493932746,37.195897412241095,0.03445804345834482
696,40.1013762270359,0.01937759447669437,37.03453445528514,0.03448432164865213
697,39.909656961570775,0.019396964014061283,36.87423592232845,0.034510599838959446
698,39.71797693724795,0.019416333551428192,36.71501023654124,0.034536878029266756
699,39.526344379195656,0.019435703088795102,36.55686550255264,0.034563156219574065
700,39.334767569147246,0.01945507262616201,36.3998095060508,0.03458943440988138
701,39.14325484420311,0.01947444216352892,36.24384971348156,0.03461571260018869
702,38.95181459556566,0.019493811700895834,36.08899327184573,0.034641990790496
703,38.760455267248155,0.01951318123826274,35.93524700859473,0.034668268980803316
704,38.569185354756534,0.019532550775629653,35.78261743162445,0.034694547171110625
705,38.37801340374653,0.019551920312996563,35.63111072936603,0.034720825361417934
706,38.18694800865394,0.019571289850363473,35.480732770974484,0.03474710355172525
707,37.99599781130039,0.019590659387730386,35.33148910661402,0.03477338174203256
708,37.80517149947405,0.019610028925097292,35.1833849678392,0.03479965993233987
709,37.61447780548524,0.019629398462464205,35.03642526807224,0.034825938122647185
710,37.42392550469882,0.019648767999831115,34.890614603175834,0.034852216312954494
711,37.233523414041514,0.019668137537198024,34.745957252119794,0.0348784945032618
712,37.04328039048653,0.019687507074564937,34.60245717774248,0.03490477269356912
713,36.85320532951501,0.019706876611931844,34.46011802760547,0.03493105088387643
714,36.66330716355405,0.019726246149298757,34.31894313494069,0.03495732907418374
715,36.473594860393504,0.019745615686665666,34.1789355196897,0.034983607264491054
716,36.28407742157982,0.019764985224032576,34.04009788963429,0.03500988545479837
717,36.09476388078901,0.019784354761399486,33.90243264161755,0.03503616364510567
718,35.90566330217829,0.019803724298766395,33.76594186285416,0.03506244183541299
719,35.7167847787171,0.01982309383613331,33.63062733233019,0.035088720025720305
720,35.52813743049815,0.019842463373500218,33.49649052229041,0.035114998216027614
721,35.33973040302825,0.019861832910867128,33.36353259981235,0.03514127640633492
722,35.1515728655003,0.019881202448234037,33.231754428467056,0.03516755459664224
723,34.96367400904633,0.019900571985600947,33.101156570064525,0.03519383278694955
724,34.77604304497203,0.01991994152296786,32.97173928648334,0.03522011097725686
725,34.588689202973896,0.019939311060334766,32.84350254158334,0.035246389167564174
726,34.401621729338174,0.01995868059770168,32.716446003200474,0.03527266735787148
727,34.2148498851241,0.01997805013506859,32.59056904522245,0.03529894554817879
728,34.02838294432973,0.0199974196724355,32.465870749744134,0.03532522373848611
729,33.842230192042535,0.02001678920980241,32.342349909301966,0.03535150192879342
730,33.656400922574775,0.020036158747169318,32.22000502918546,0.03537778011910073
731,33.47090443758335,0.02005552828453623,32.09883432982549,0.03540405830940804
732,33.28575004417668,0.02007489782190314,31.978835749257428,0.03543033649971535
733,33.10094705300653,0.02009426735927005,31.860006945658164,0.03545661469002266
734,32.91650477634785,0.020113636896636963,31.742345299956003,0.03548289288032998
735,32.73243252616538,0.02013300643400387,31.6258479185117,0.03550917107063729
736,32.548739612168376,0.020152375971370783,31.510511635869545,0.035535449260944596
737,32.3654353398542,0.020171745508737692,31.396333017577284,0.03556172745125191
738,32.1825290085408,0.020191115046104602,31.28330836307358,0.03558800564155922
739,32.00002990938881,0.02021048458347151,31.171433708640915,0.03561428383186653
740,31.81794732341455,0.02022985412083842,31.060704830423703,0.03564056202217385
741,31.636290519493365,0.020249223658205334,30.951117247509522,0.03566684021248116
742,31.45506875235484,0.020268593195572244,30.842666225071913,0.035693118402788465
743,31.27429126057,0.020287962732939153,30.735346777573504,0.03571939659309578
744,31.09396726453158,0.020307332270306063,30.629153672028657,0.0357456747834031
745,30.91410596442721,0.020326701807672973,30.52408143132283,0.0357719529737104
746,30.734716538207202,0.020346071345039886,30.420124337588064,0.035798231164017716
747,30.555808139546485,0.020365440882406792,30.31727643563334,0.03582450935432503
748,30.37738989580205,0.020384810419773705,30.215531536427502,0.03585078754463234
749,30.19947090596642,0.020404179957140615,30.11488322063345,0.03587706573493965
750,30.022060238617573,0.020423549494507524,30.015324842192587,0.03590334392524697
751,29.845166929865876,0.020442919031874437,29.916849531957535,0.035929622115554276
752,29.66879998129962,0.020462288569241344,29.819450201371176,0.035955900305861585
753,29.492968357927992,0.020481658106608257,29.723119546191434,0.0359821784961689
754,29.317680986124355,0.020501027643975166,29.627850050259447,0.03600845668647621
755,29.142946751568488,0.020520397181342076,29.533633989309564,0.03603473487678352
756,28.968774497190036,0.02053976671870899,29.44046343482003,0.036061013067090836
757,28.795173021112706,0.020559136256075895,29.348330257902475,0.036087291257398145
758,28.622151074600353,0.02057850579344281,29.2572261332284,0.036113569447705454
759,28.44971736000596,0.020597875330809718,29.167142542991428,0.03613984763801277
760,28.27788052872347,0.020617244868176628,29.078070780903523,0.03616612582832008
761,28.10664917914344,0.020636614405543537,28.99000195622347,0.03619240401862739
762,27.936031854613773,0.020655983942910447,28.902926997816092,0.036218682208934705
763,27.766037041405003,0.02067535348027736,28.816836658240643,0.036244960399242014
764,27.596673166682272,0.02069472301764427,28.731721517866507,0.03627123858954932
765,27.42794859648303,0.02071409255501118,28.647571989014867,0.03629751677985664
766,27.25987163370292,0.02073346209237809,28.564378320124455,0.036323794970163956
767,27.09245051608888,0.020752831629745,28.4821305999399,0.03635007316047126
768,26.925693414241508,0.02077220116711191,28.400818761720924,0.036376351350778574
769,26.759608429626397,0.020791570704478818,28.320432587470957,0.03640262954108589
770,26.59420359259543,0.02081094024184573,28.240961712183356,0.03642890773139319
771,26.429486860419225,0.02083030977921264,28.16239562810345,0.03645518592170051
772,26.265466115330504,0.02084967931657955,28.084723689005443,0.036481464112007825
773,26.10214916257958,0.020869048853946463,28.0079351144817,0.036507742302315134
774,25.93954372850313,0.02088841839131337,27.93201899424333,0.03653402049262244
775,25.777657458605226,0.020907787928680283,27.85696429243044,0.03656029868292976
776,25.61649791565406,0.020927157466047192,27.782759851930326,0.03658657687323707
777,25.45607257779177,0.020946527003414102,27.709394398701896,0.03661285506354438
778,25.296388836660963,0.020965896540781015,27.63685654610517,0.036639133253851694
779,25.137453995546693,0.02098526607814792,27.565134799233725,0.036665411444159
780,24.979275267535257,0.021004635615514834,27.49421755924894,0.03669168963446631
781,24.821859773690715,0.021024005152881744,27.424093127714283,0.03671796782477363
782,24.665214541249153,0.021043374690248653,27.35474971092831,0.03674424601508094
783,24.509346501831743,0.021062744227615563,27.286175424254342,0.03677052420538825
784,24.354262489677424,0.021082113764982473,27.218358296445924,0.03679680239569556
785,24.199969239895168,0.021101483302349386,27.15128627396626,0.03682308058600287
786,24.046473386737542,0.021120852839716295,27.08494722529986,0.03684935877631018
787,23.893781461894655,0.021140222377083205,27.019328945255438,0.0368756369666175
788,23.741899892811045,0.021159591914450115,26.954419159258343,0.03690191515692481
789,23.59083500102423,0.021178961451817024,26.890205527630805,0.036928193347232116
790,23.440593000527116,0.021198330989183937,26.826675649859027,0.03695447153753943
791,23.291179996153705,0.021217700526550844,26.763817068845434,0.03698074972784675
792,23.14260198198933,0.021237070063917757,26.70161727514474,0.03700702791815405
793,22.99486483980601,0.021256439601284666,26.640063711182133,0.03703330610846137
794,22.84797433752322,0.021275809138651576,26.57914377545295,0.03705958429876868
795,22.701936127694715,0.02129517867601849,26.518844826701695,0.037085862489075985
796,22.55675574602261,0.021314548213385395,26.459154188079285,0.0371121406793833
797,22.412438609897748,0.02133391775075231,26.400059151277667,0.03713841886969062
798,22.268990016969337,0.021353287288119218,26.34154698063984,0.03716469705999793
799,22.126415143741582,0.021372656825486128,26.283604917244322,0.037190975250305236
800,21.98471904420033,0.02139202636285304,26.22622018296283,0.03721725344061255
801,21.843906648468728,0.021411395900219947,26.16937998448993,0.03724353163091986
802,21.703982761492895,0.02143076543758686,26.11307151734325,0.03726980982122717
803,21.564952061758465,0.02145013497495377,26.057281969833173,0.03729608801153449
804,21.426819100037886,0.02146950451232068,26.001998527001017,0.037322366201841796
805,21.289588298169285,0.02148887404968759,25.947208374524163,0.037348644392149105
806,21.15326394786775,0.0215082435870545,25.89289870258732,0.03737492258245642
807,21.017850209568504,0.02152761312442141,25.839056709718676,0.03740120077276373
808,20.88335111130392,0.02154698266178832,25.78566960658982,0.03742747896307104
809,20.749770547613057,0.02156635219915523,25.732724619778537,0.037453757153378356
810,20.617112278485912,0.02158572173652214,25.680208995493196,0.037480035343685665
811,20.48537992834152,0.02160509127388905,25.62811000325785,0.037506313533992974
812,20.354576985041145,0.02162446081125596,25.576414939557143,0.03753259172430029
813,20.224706798936325,0.021643830348622873,25.52511113143986,0.0375588699146076
814,20.095772581953007,0.021663199885989783,25.47418594008027,0.03758514810491491
815,19.967777406711008,0.021682569423356692,25.423626764296344,0.037611426295222225
816,19.840724205680562,0.021701938960723602,25.37342104402412,0.037637704485529534
817,19.714615770374962,0.02172130849809051,25.32355626374684,0.03766398267583684
818,19.58945475058084,0.021740678035457425,25.274019955878668,0.03769026086614416
819,19.46524365362549,0.021760047572824334,25.22479970410179,0.037716539056451476
820,19.341984843682173,0.021779417110191244,25.175883146656062,0.03774281724675878
821,19.219680541113352,0.021798786647558153,25.127257979580584,0.037769095437066094
822,19.0983328218526,0.021818156184925063,25.078911959906662,0.03779537362737341
823,18.977943616824778,0.021837525722291973,25.030832908800907,0.03782165181768072
824,18.858514711405604,0.021856895259658886,24.98300871465824,0.03784793000798803
825,18.740047744920144,0.021876264797025795,24.93542733614402,0.037874208198295345
826,18.622544210180976,0.021895634334392705,24.888076805184696,0.037900486388602654
827,18.50600545306583,0.021915003871759615,24.840945229906115,0.03792676457890996
828,18.39043267213556,0.021934373409126524,24.794020797519323,0.03795304276921728
829,18.2758269182918,0.021953742946493437,24.74729177715311,0.03797932095952459
830,18.162189094475508,0.021973112483860347,24.700746522632556,0.0380055991498319
831,18.04951995540538,0.021992482021227257,24.65437347520351,0.038031877340139214
832,17.937820107357645,0.022011851558594166,24.608161166202294,0.03805815553044652
833,17.827090007986133,0.022031221095961076,24.562098219669977,0.03808443372075383
834,17.71732996618383,0.022050590633327986,24.516173354911352,0.03811071191106115
835,17.608540141985006,0.0220699601706949,24.470375388997684,0.03813699010136846
836,17.500720546509214,0.02208932970806181,24.42469323921318,0.03816326829167577
837,17.39387104194587,0.022108699245428718,24.379115925444637,0.03818954648198308
838,17.287991341580884,0.022128068782795628,24.333632572514254,0.03821582467229039
839,17.183081009864264,0.022147438320162537,24.28823241245499,0.0382421028625977
840,17.079139462519574,0.02216680785752945,24.24290478672832,0.03826838105290502
841,16.97616596669467,0.02218617739489636,24.19763914838441,0.03829465924321233
842,16.87415964115416,0.02220554693226327,24.152425064164028,0.038320937433519636
843,16.77311945651327,0.02222491646963018,24.107252216542452,0.03834721562382695
844,16.673044235513483,0.02224428600699709,24.062110405714964,0.03837349381413427
845,16.573932653339426,0.022263655544364,24.016989551523913,0.03839977200444157
846,16.475783237977463,0.02228302508173091,23.971879695327114,0.03842605019474889
847,16.37859437061557,0.02230239461909782,23.926771001807815,0.0384523283850562
848,16.28236428608463,0.02232176415646473,23.88165376072569,0.03847860657536351
849,16.18709107334085,0.02234113369383164,23.836518388609317,0.03850488476567082
850,16.092772675989615,0.02236050323119855,23.79135543038979,0.03853116295597814
851,15.999406892849953,0.022379872768565463,23.74615556097574,0.03855744114628545
852,15.906991378560376,0.022399242305932373,23.70090958676956,0.038583719336592756
853,15.81552364422507,0.022418611843299283,23.655608447125164,0.03860999752690007
854,15.7250010581009,0.022437981380666192,23.610243215747147,0.03863627571720738
855,15.635420846324644,0.022457350918033102,23.564805102031563,0.03866255390751469
856,15.54678009368069,0.02247672045540001,23.519285452348498,0.03868883209782201
857,15.459075744408398,0.022496089992766925,23.47367575126661,0.038715110288129316
858,15.372304603049548,0.022515459530133834,23.427967622719564,0.038741388478436625
859,15.286463335335094,0.022534829067500744,23.382152831114933,0.03876766666874394
860,15.201548469111291,0.022554198604867653,23.33622328238572,0.03879394485905125
861,15.11755639530474,0.022573568142234563,23.290171024984343,0.03882022304935856
862,15.034483368926336,0.022592937679601476,23.243988250819957,0.038846501239665876
863,14.952325510113416,0.022612307216968386,23.197667296139084,0.038872779429973185
864,14.871078805210075,0.022631676754335295,23.151200642349714,0.038899057620280494
865,14.790739107885388,0.022651046291702205,23.10458091678955,0.03892533581058781
866,14.711302140288874,0.022670415829069115,23.05780089343864,0.03895161400089512
867,14.632763494243079,0.022689785366436024,23.010853493576477,0.03897789219120243
868,14.555118632472995,0.022709154903802937,22.963731786384496,0.039004170381509745
869,14.478362889871633,0.022728524441169847,22.91642898949383,0.03903044857181706
870,14.4024914748015,0.022747893978536757,22.868938469479218,0.039056726762124364
871,14.327499470431782,0.022767263515903666,22.821253742298957,0.03908300495243168
872,14.253381836110362,0.022786633053270576,22.773368473682115,0.039109283142738996
873,14.180133408770574,0.02280600259063749,22.725276479462856,0.0391355613330463
874,14.107748904372194,0.0228253721280044,22.676971725862366,0.039161839523353614
875,14.036222919376044,0.02284474166537131,22.628448329719525,0.03918811771366093
876,13.96554993225187,0.022864111202738218,22.579700558670133,0.03921439590396824
877,13.895724305018994,0.022883480740105128,22.530722831275614,0.03924067409427555
878,13.82674028481919,0.022902850277472037,22.481509717101638,0.039266952284582865
879,13.758592005521193,0.02292221981483895,22.432055936747368,0.039293230474890174
880,13.69127348935657,0.02294158935220586,22.382356361825693,0.03931950866519748
881,13.62477864858613,0.02296095888957277,22.332406014895174,0.0393457868555048
882,13.55910128719638,0.02298032842693968,22.28220006934444,0.03937206504581211
883,13.494235102625693,0.02299969796430659,22.231733849229325,0.03939834323611942
884,13.4301736875193,0.023019067501673502,22.181002829063768,0.039424621426426734
885,13.366910531512671,0.02303843703904041,22.13000263356484,0.03945089961673404
886,13.304439023042704,0.02305780657640732,22.07872903735261,0.03947717780704135
887,13.24275245118611,0.02307717611377423,22.027177964605748,0.03950345599734867
888,13.181844007524255,0.02309654565114114,21.975345488673163,0.03952973418765598
889,13.121706788034064,0.02311591518850805,21.9232278316427,0.03955601237796329
890,13.062333795004088,0.023135284725874963,21.87082136386734,0.0395822905682706
891,13.003717938975294,0.023154654263241873,21.818122603450014,0.03960856875857791
892,12.945852040705736,0.023174023800608783,21.76512821568703,0.03963484694888522
893,12.888728833158735,0.023193393337975692,21.711835012471667,0.03966112513919254
894,12.83234096351346,0.023212762875342602,21.65823995165819,0.039687403329499854
895,12.776680995197694,0.023232132412709515,21.604340136386956,0.039713681519807156
896,12.721741409941716,0.023251501950076425,21.550132814371636,0.03973995971011447
897,12.667514609852862,0.023270871487443334,21.49561537714934,0.03976623790042179
898,12.613992919509814,0.023290241024810244,21.440785359294008,0.03979251609072909
899,12.561168588076265,0.023309610562177153,21.38564043759411,0.03981879428103641
900,12.509033791432751,0.023328980099544063,21.330178430195627,0.03984507247134372
901,12.457580634326431,0.023348349636910976,21.274397295710646,0.03987135066165103
902,12.406801152537673,0.023367719174277886,21.21829513229255,0.03989762885195834
903,12.356687315062958,0.023387088711644795,21.16187017667867,0.03992390704226566
904,12.307231026313179,0.023406458249011705,21.10512080320119,0.03995018523257297
905,12.258424128326848,0.023425827786378615,21.048045522766746,0.039976463422880276
906,12.210258402997042,0.023445197323745528,20.990642981806026,0.04000274161318759
907,12.162725574311866,0.023464566861112438,20.932911961193856,0.0400290198034949
908,12.11581731060701,0.023483936398479347,20.87485137514044,0.04005529799380221
909,12.069525226830342,0.023503305935846257,20.81646027005496,0.04008157618410953
910,12.023840886817123,0.023522675473213166,20.757737823382,0.040107854374416836
911,11.978755805575567,0.023542045010580076,20.69868334241167,0.040134132564724145
912,11.934261451581593,0.02356141454794699,20.639296263064214,0.04016041075503146
913,11.8903492490823,0.0235807840853139,20.57957614865007,0.04018668894533877
914,11.847010580407012,0.02360015362268081,20.519522688605868,0.04021296713564608
915,11.80423678828555,0.023619523160047718,20.45913569720739,0.040239245325953396
916,11.762019178172507,0.023638892697414628,20.39841511226027,0.040265523516260705
917,11.720349020577062,0.02365826223478154,20.337360993769025,0.040291801706568015
918,11.679217553397379,0.02367763177214845,20.275973522585538,0.04031807989687533
919,11.638615984258758,0.02369700130951536,20.214252999037406,0.04034435808718265
920,11.598535492854896,0.02371637084688227,20.152199841537254,0.04037063627748995
921,11.558967233291371,0.02373574038424918,20.089814585173507,0.040396914467797265
922,11.519902336430476,0.02375510992161609,20.02709788028371,0.04042319265810458
923,11.48133191223682,0.023774479458983002,19.964050491010873,0.040449470848411884
924,11.443247052122677,0.02379384899634991,19.900673293843653,0.0404757490387192
925,11.405638831292439,0.02381321853371682,19.836967276141536,0.040502027229026516
926,11.368498311085263,0.02383258807108373,19.77293353464502,0.040528305419333825
927,11.331816541315312,0.02385195760845064,19.70857327397219,0.040554583609641134
928,11.295584562608529,0.023871327145817554,19.643887805102285,0.04058086179994845
929,11.25979340873546,0.023890696683184463,19.578878543846766,0.04060713999025576
930,11.224434108939027,0.023910066220551373,19.51354700930876,0.04063341818056307
931,11.189497690256783,0.023929435757918283,19.447894822331822,0.040659696370870385
932,11.15497517983662,0.023948805295285192,19.381923703938273,0.040685974561177694
933,11.120857607245332,0.023968174832652102,19.315635473758228,0.040712252751485004
934,11.087136006769109,0.023987544370019015,19.24903204844981,0.04073853094179232
935,11.053801419705405,0.024006913907385925,19.1821154401114,0.04076480913209963
936,11.020844896645134,0.024026283444752834,19.114887754686315,0.04079108732240694
937,10.988257499744746,0.024045652982119744,19.047351190360963,0.040817365512714254
938,10.956030304987182,0.024065022519486653,18.979508035957014,0.040843643703021563
939,10.924154404431148,0.024084392056853567,18.911360669317972,0.04086992189332887
940,10.892620908447809,0.024103761594220476,18.842911555691252,0.04089620008363619
941,10.861420947944332,0.024123131131587386,18.77416324610626,0.0409224782739435
942,10.830545676573372,0.024142500668954296,18.70511837574874,0.04094875646425081
943,10.799986272927999,0.024161870206321205,18.635779662332617,0.04097503465455812
944,10.769733942721105,0.024181239743688115,18.566149904469594,0.04100131284486543
945,10.739779920948827,0.024200609281055028,18.496231980037113,0.04102759103517274
946,10.710115474037101,0.024219978818421938,18.426028844545332,0.04105386922548006
947,10.680731901970775,0.024239348355788847,18.35554352950387,0.041080147415787374
948,10.651620540404524,0.024258717893155757,18.28477914078863,0.041106425606094676
949,10.62277276275496,0.024278087430522666,18.21373885700926,0.04113270379640199
950,10.594179982273205,0.02429745696788958,18.14242592787828,0.04115898198670931
951,10.565833654097359,0.02431682650525649,18.070843672581816,0.04118526017701662
952,10.537725277284078,0.0243361960426234,17.99899547815272,0.04121153836732393
953,10.509846396818846,0.02435556557999031,17.92688479784677,0.04123781655763124
954,10.482188605604001,0.024374935117357218,17.854515149522296,0.04126409474793855
955,10.454743546424266,0.024394304654724128,17.78189011402368,0.04129037293824586
956,10.427502913888846,0.02441367419209104,17.709013333569263,0.04131665112855318
957,10.400458456349739,0.02443304372945795,17.635888510144436,0.04134292931886049
958,10.373601977795483,0.02445241326682486,17.562519403899824,0.041369207509167796
959,10.346925339719954,0.02447178280419177,17.48890983155548,0.04139548569947511
960,10.32042046296548,0.02449115234155868,17.41506366481146,0.04142176388978242
961,10.294079329539843,0.024510521878925592,17.34098482876498,0.04144804208008973
962,10.267893984406554,0.024529891416292502,17.266677300334912,0.04147432027039705
963,10.241856537247925,0.02454926095365941,17.192145106693797,0.041500598460704356
964,10.215959164200338,0.02456863049102632,17.117392323707804,0.041526876651011665
965,10.19019410956136,0.02458800002839323,17.04242307438526,0.04155315484131898
966,10.164553687468036,0.02460736956576014,16.967241527333787,0.04157943303162629
967,10.139030283546003,0.024626739103127054,16.89185189522663,0.0416057112219336
968,10.113616356528878,0.024646108640493963,16.81625843327854,0.041631989412240916
969,10.0883044398476,0.024665478177860873,16.7404654377316,0.041658267602548225
970,10.063087143189032,0.024684847715227783,16.664477244350937,0.041684545792855535
971,10.037957154023742,0.024704217252594692,16.58829822693129,0.04171082398316285
972,10.012907239102185,0.024723586789961605,16.511932795814353,0.04173710217347017
973,9.987930245919241,0.024742956327328515,16.435385396417093,0.04176338036377747
974,9.963019104146358,0.024762325864695425,16.358660507771578,0.041789658554084785
975,9.938166827031262,0.024781695402062334,16.28176264107678,0.0418159367443921
976,9.913366512764645,0.024801064939429244,16.204696338262004,0.04184221493469941
977,9.888611345813635,0.024820434476796154,16.12746617056271,0.04186849312500672
978,9.863894598221506,0.024839804014163067,16.05007673710894,0.041894771315314036
979,9.839209630873693,0.024859173551529976,15.972532663526508,0.041921049505621345
980,9.814549894729296,0.024878543088896886,15.894838600550868,0.041947327695928655
981,9.789908932018296,0.024897912626263796,15.816999222654523,0.04197360588623597
982,9.765280377403792,0.024917282163630705,15.739019226687795,0.04199988407654328
983,9.740657959109324,0.024936651700997618,15.66090333053292,0.04202616226685059
984,9.7160355000108,0.024956021238364528,15.582656271772224,0.042052440457157905
985,9.691406918692936,0.024975390775731438,15.504282806370318,0.042078718647465214
986,9.666766230469898,0.024994760313098347,15.425787707370054,0.042104996837772524
987,9.6421075483701,0.025014129850465257,15.347175763603175,0.04213127502807984
988,9.617425084084736,0.025033499387832166,15.268451778415272,0.04215755321838715
989,9.592713148880156,0.02505286892519908,15.189620568405283,0.04218383140869446
990,9.567966154473643,0.02507223846256599,15.110686962179747,0.042210109599001774
991,9.543178613872689,0.0250916079999329,15.031655799121957,0.042236387789309084
992,9.518345142177498,0.02511097753729981,14.952531928175997,0.04226266597961639
993,9.49346045734671,0.025130347074666718,14.873320206645825,0.04228894416992371
994,9.468519380926091,0.02514971661203363,14.794025499009626,0.04231522236023102
995,9.443516838740335,0.02516908614940054,14.714652675749203,0.04234150055053833
996,9.418447861547667,0.02518845568676745,14.635206612194908,0.042367778740845644
997,9.393307585657457,0.02520782522413436,14.5556921873858,0.04239405693115296
998,9.368091253510482,0.02522719476150127,14.476114282945321,0.04242033512146026
999,9.342794214222199,0.02524656429886818,14.396477781972294,0.04244661331176758


==> visu/old/tikz_csvs_diagonal_force/hist_5e-13/hist.csv <==
,id,experiment_id,error_l2,error_linfty
0,0,00323,0.009924964979290962,0.020111382007598877
1,1,00203,0.010205099359154701,0.025526225566864014
2,2,00223,0.009600970894098282,0.020369887351989746
3,3,00303,0.00786739494651556,0.021921873092651367
4,4,00003,0.0034470485989004374,0.010695397853851318
5,5,00263,0.015326588414609432,0.03352242708206177
6,6,00243,0.010554404929280281,0.026809275150299072
7,7,00283,0.017709407955408096,0.026248395442962646
8,8,00383,0.008647950366139412,0.01893794536590576
9,9,00063,0.006806622259318829,0.01215440034866333
10,10,00103,0.0102620217949152,0.020250976085662842
11,11,00043,0.014351570047438145,0.033689796924591064
12,12,00083,0.010854658670723438,0.028836965560913086
13,13,00363,0.01917359046638012,0.03415203094482422
14,14,00023,0.011165679432451725,0.027030527591705322
15,15,00123,0.015373727306723595,0.036659955978393555
16,16,00143,0.022851331159472466,0.043437659740448
17,17,00163,0.014603950083255768,0.03492116928100586
18,18,00183,0.01121119037270546,0.028001487255096436
19,19,00343,0.010613484308123589,0.025467753410339355


==> visu/old/tikz_csvs_diagonal_force/hist_5e-13/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid
0,15.289285220480597,0.0034470485989004374,11.134623949190559,0.010695397853851318
1,15.393172732924764,0.0034664723051672764,11.18263404626716,0.010728172890774839
2,15.497735740487142,0.003485896011434115,11.230670719463431,0.010760947927698359
3,15.602982249554195,0.003505319717700954,11.278735838799056,0.01079372296462188
4,15.708920332352424,0.0035247434239677926,11.326831325794005,0.0108264980015454
5,15.815558125483122,0.0035441671302346316,11.374959153078677,0.01085927303846892
6,15.922903828415436,0.0035635908365014707,11.423121343982334,0.01089204807539244
7,16.030965701938023,0.0035830145427683093,11.471319972099712,0.01092482311231596
8,16.139752066569123,0.0036024382490351483,11.519557160835966,0.01095759814923948
9,16.249271300925418,0.0036218619553019873,11.567835082930031,0.010990373186163
10,16.359531840049577,0.003641285661568826,11.616155959956327,0.01102314822308652
11,16.470542173696725,0.003660709367835665,11.664522061805075,0.01105592326001004
12,16.582310844579986,0.0036801330741025036,11.712935706141144,0.01108869829693356
13,16.69484644657518,0.0036995567803693426,11.761399257841685,0.01112147333385708
14,16.808157622884814,0.0037189804866361816,11.80991512841254,0.011154248370780601
15,16.92225306416178,0.0037384041929030202,11.85848577538358,0.011187023407704121
16,17.037141506592587,0.0037578278991698593,11.907113701683173,0.011219798444627642
17,17.15283172994073,0.003777251605436698,11.955801454991796,0.011252573481551162
18,17.26933255555006,0.003796675311703537,12.004551627075072,0.011285348518474682
19,17.38665284430867,0.003816099017970376,12.053366853096266,0.011318123555398203
20,17.504801494573353,0.0038355227242372145,12.102249810908539,0.011350898592321723
21,17.623787440055057,0.0038549464305040536,12.151203220326979,0.011383673629245243
22,17.7436196476655,0.0038743701367708926,12.200229842380804,0.011416448666168763
23,17.864307115325225,0.003893793843037731,12.249332478545716,0.011449223703092284
24,17.98585886973352,0.00391321754930457,12.298513969956769,0.011481998740015802
25,18.108283964100444,0.003932641255571409,12.347777196601932,0.011514773776939323
26,18.23159147584122,0.003952064961838248,12.397125076496497,0.011547548813862843
27,18.35579050423351,0.0039714886681050865,12.446560564838686,0.011580323850786363
28,18.48089016803782,0.003990912374371926,12.49608665314664,0.011613098887709884
29,18.606899603081352,0.0040103360806387645,12.54570636837701,0.011645873924633404
30,18.73382795980587,0.004029759786905603,12.595422772025499,0.011678648961556924
31,18.861684400779836,0.004049183493172443,12.645238959209555,0.011711423998480444
32,18.990478098175224,0.004068607199439281,12.695158057733536,0.011744199035403965
33,19.120218231209535,0.00408803090570612,12.745183227136627,0.011776974072327485
34,19.250913983553385,0.004107454611972958,12.795317657723803,0.011809749109251005
35,19.382574540704187,0.004126878318239798,12.84556456958015,0.011842524146174526
36,19.515209087326163,0.0041463020245066365,12.895927211568875,0.011875299183098046
37,19.648826804557583,0.004165725730773475,12.946408860313282,0.011908074220021566
38,19.783436867285307,0.0041851494370403145,12.997012819163157,0.011940849256945087
39,19.91904844138733,0.004204573143307153,13.047742417145718,0.011973624293868605
40,20.055670680943958,0.004223996849573992,13.098601007901717,0.012006399330792127
41,20.193312725417805,0.004243420555840831,13.149591968606819,0.012039174367715646
42,20.331983696803494,0.00426284426210767,13.200718698878806,0.012071949404639166
43,20.471692696747475,0.004282267968374508,13.251984619670877,0.012104724441562686
44,20.61244880363853,0.004301691674641348,13.30339317215143,0.012137499478486207
45,20.75426106966939,0.0043211153809081864,13.3549478165708,0.012170274515409727
46,20.897138517870587,0.004340539087175025,13.406652031115224,0.012203049552333247
47,21.04109013911634,0.0043599627934418645,13.458509310748537,0.012235824589256768
48,21.186124889103812,0.004379386499708703,13.510523166041947,0.012268599626180288
49,21.332251685305977,0.004398810205975542,13.562697121992366,0.012301374663103808
50,21.479479403898853,0.00441823391224238,13.61503471682962,0.012334149700027329
51,21.62781687666375,0.00443765761850922,13.667539500813112,0.012366924736950849
52,21.77727288786511,0.004457081324776058,13.720215035018215,0.01239969977387437
53,21.927856171104818,0.004476505031042897,13.773064890112945,0.01243247481079789
54,22.07957540615345,0.004495928737309736,13.82609264512538,0.01246524984772141
55,22.232439215759197,0.004515352443576575,13.879301886202118,0.01249802488464493
56,22.38645616243543,0.004534776149843414,13.932696205358432,0.012530799921568449
57,22.541634745227142,0.004554199856110252,13.986279199220498,0.01256357495849197
58,22.69798339645747,0.004573623562377092,14.040054467760054,0.01259634999541549
59,22.855510478454804,0.00459304726864393,14.09402561302227,0.01262912503233901
60,23.014224280261253,0.004612470974910769,14.148196237846879,0.01266190006926253
61,23.17413301432327,0.004631894681177608,14.202569944583448,0.01269467510618605
62,23.33524481316516,0.004651318387444447,14.257150333801075,0.01272745014310957
63,23.49756772604637,0.0046707420937112856,14.311941002992985,0.012760225180033091
64,23.66110971560324,0.004690165799978125,14.366945545276597,0.012793000216956611
65,23.825878654476018,0.004709589506244964,14.42216754808959,0.012825775253880132
66,23.991882321922073,0.004729013212511802,14.4776105918823,0.012858550290803652
67,24.159128400416037,0.004748436918778642,14.53327824880721,0.012891325327727172
68,24.327624472237662,0.00476786062504548,14.58917408140573,0.012924100364650692
69,24.497378016048472,0.004787284331312319,14.64530164129308,0.012956875401574213
70,24.6683964034577,0.004806708037579158,14.70166446784158,0.012989650438497733
71,24.840686895578678,0.004826131743845997,14.758266086862932,0.013022425475421252
72,25.01425663957657,0.0048455554501128355,14.81511000929003,0.013055200512344774
73,25.18911266520799,0.004864979156379675,14.87219972985876,0.013087975549268292
74,25.36526188135379,0.004884402862646514,14.929538725790374,0.013120750586191814
75,25.54271107254569,0.004903826568913352,14.987130455474889,0.013153525623115333
76,25.721466895487794,0.004923250275180192,15.044978357156085,0.013186300660038853
77,25.90153587557373,0.00494267398144703,15.10308584761859,0.013219075696962374
78,26.082924403400597,0.004962097687713869,15.161456320877617,0.013251850733885894
79,26.265638731280433,0.004981521393980708,15.220093146871752,0.013284625770809414
80,26.449684969750248,0.005000945100247547,15.278999670159545,0.013317400807732934
81,26.63506908408163,0.0050203688065143855,15.338179208620145,0.013350175844656455
82,26.821796890790747,0.005039792512781224,15.397635052158703,0.013382950881579975
83,27.00987405414981,0.005059216219048063,15.457370461417002,0.013415725918503495
84,27.199306082701042,0.005078639925314902,15.517388666489786,0.013448500955427016
85,27.390098325773888,0.005098063631581741,15.577692865647364,0.013481275992350536
86,27.582255970006834,0.005117487337848579,15.638286224064958,0.013514051029274055
87,27.775784035874477,0.005136911044115419,15.699171872559383,0.013546826066197577
88,27.97068737422107,0.0051563347503822575,15.760352906333411,0.013579601103121095
89,28.16697066280152,0.005175758456649096,15.82183238372856,0.013612376140044617
90,28.3646384028308,0.0051951821629159355,15.883613324986529,0.013645151176968136
91,28.563694915542822,0.005214605869182774,15.945698711020087,0.013677926213891656
92,28.764144338759987,0.005234029575449613,16.008091482193624,0.013710701250815176
93,28.965990623474077,0.005253453281716452,16.070794537114075,0.013743476287738697
94,29.169237530439926,0.005272876987983291,16.133810731432607,0.013776251324662217
95,29.373888626782744,0.005292300694250129,16.19714287665751,0.013809026361585737
96,29.579947282620104,0.005311724400516969,16.26079373897895,0.013841801398509258
97,29.787416667699738,0.0053311481067838075,16.32476603810585,0.013874576435432778
98,29.99629974805437,0.005350571813050646,16.389062446115464,0.013907351472356298
99,30.206599282674265,0.0053699955193174855,16.453685586316222,0.013940126509279819
100,30.41831782019898,0.005389419225584324,16.518638032124098,0.013972901546203339
101,30.631457695629244,0.005408842931851163,16.583922305953045,0.01400567658312686
102,30.84602102705995,0.005428266638118002,16.649540878120074,0.01403845162005038
103,31.062009712435568,0.005447690344384841,16.715496165765202,0.014071226656973898
104,31.27942542632899,0.005467114050651679,16.781790531786864,0.01410400169389742
105,31.498269616744892,0.005486537756918519,16.84842628379314,0.014136776730820939
106,31.718543501948634,0.005505961463185357,16.915405673069323,0.01416955176774446
107,31.940248067322194,0.005525385169452196,16.982730893562064,0.01420232680466798
108,32.16338406224768,0.0055448088757190355,17.050404080880735,0.0142351018415915
109,32.387951997020046,0.005564232581985873,17.118427311316168,0.01426787687851502
110,32.613952139789994,0.005583656288252713,17.186802600877453,0.01430065191543854
111,32.84138451353786,0.005603079994519552,17.255531904346814,0.01433342695236206
112,33.070248893080176,0.00562250370078639,17.324617114353362,0.01436620198928558
113,33.30054480210977,0.005641927407053229,17.39406006046574,0.014398977026209101
114,33.532271510270235,0.005661351113320068,17.46386250830422,0.014431752063132621
115,33.765428030266584,0.005680774819586907,17.53402615867255,0.014464527100056142
116,34.0000131150126,0.005700198525853746,17.604552646709887,0.014497302136979662
117,34.23602525481645,0.005719622232120585,17.675443541063206,0.014530077173903182
118,34.47346267460535,0.005739045938387423,17.746700343080413,0.014562852210826701
119,34.71232333119086,0.005758469644654263,17.818324486024586,0.014595627247750223
120,34.952604910575474,0.005777893350921101,17.890317334309565,0.014628402284673742
121,35.194304825302,0.00579731705718794,17.96268018275729,0.014661177321597264
122,35.43742021184683,0.005816740763454779,18.035414255877036,0.014693952358520782
123,35.68194792805805,0.005836164469721618,18.108520707166992,0.014726727395444304
124,35.92788455063971,0.0058555881759884566,18.18200061843824,0.014759502432367823
125,36.17522637268342,0.005875011882255296,18.25585499916172,0.014792277469291343
126,36.423969401248215,0.005894435588522135,18.330084785837958,0.014825052506214863
127,36.67410935499019,0.005913859294788973,18.404690841390302,0.014857827543138384
128,36.92564166184262,0.005933283001055813,18.47967395458151,0.014890602580061904
129,37.17856145674789,0.005952706707322651,18.555034839454084,0.014923377616985424
130,37.432863579442646,0.00597213041358949,18.630774134794525,0.014956152653908945
131,37.68854257229682,0.005991554119856329,18.706892403621723,0.014988927690832465
132,37.94559267820784,0.006010977826123167,18.783390132699548,0.015021702727755985
133,38.2040078385515,0.0060304015323900065,18.860267732074025,0.015054477764679504
134,38.46378169118993,0.006049825238656846,18.937525534634997,0.015087252801603026
135,38.72490756853848,0.006069248944923684,19.01516379570264,0.015120027838526545
136,38.98737849569219,0.006088672651190523,19.09318269263893,0.015152802875450067
137,39.25118718861299,0.006108096357457363,19.17158232448396,0.015185577912373585
138,39.51632605237894,0.0061275200637242,19.2503627116176,0.015218352949297107
139,39.782787179496744,0.00614694376999104,19.32952379544629,0.015251127986220626
140,40.05056234827774,0.0061663674762578785,19.409065438115185,0.015283903023144146
141,40.319643021279774,0.006185791182524717,19.488987422245753,0.015316678060067666
142,40.59002034381494,0.0062052148887915565,19.56928945069877,0.015349453096991187
143,40.86168514252495,0.006224638595058395,19.64997114636292,0.015382228133914707
144,41.13462792402461,0.006244062301325234,19.731032051969013,0.015415003170838227
145,41.40883887361522,0.006263486007592073,19.8124716299296,0.015447778207761748
146,41.68430785406795,0.006282909713858912,19.89428926220452,0.015480553244685268
147,41.96102440447937,0.00630233342012575,19.97648425019177,0.015513328281608788
148,42.238977739199036,0.00632175712639259,20.05905581464425,0.015546103318532309
149,42.51815674683112,0.0063411808326594285,20.14200309561192,0.015578878355455829
150,42.79854998931032,0.006360604538926267,20.225325152409678,0.015611653392379347
151,43.080145701053695,0.0063800282451931065,20.3090209636107,0.01564442842930287
152,43.362931788188874,0.006399451951459945,20.39308942706526,0.015677203466226388
153,43.646895827859886,0.006418875657726784,20.477529359944995,0.01570997850314991
154,43.932025067611704,0.006438299363993623,20.562339498812513,0.01574275354007343
155,44.21830642485393,0.006457723070260462,20.6475184997162,0.01577552857699695
156,44.50572648640528,0.0064771467765273,20.73306493831023,0.01580830361392047
157,44.7942715081192,0.00649657048279414,20.818977309999624,0.01584107865084399
158,45.08392741459172,0.0065159941890609785,20.90525403011013,0.01587385368776751
159,45.374679798952535,0.006535417895327817,20.99189343408301,0.01590662872469103
160,45.66651392274013,0.0065548416015946565,21.078893777694343,0.01593940376161455
161,45.95941471586157,0.006574265307861494,21.166253237298864,0.015972178798538073
162,46.25336677663838,0.006593689014128334,21.25396991009809,0.01600495383546159
163,46.548354371938544,0.006613112720395173,21.34204181443259,0.01603772887238511
164,46.84436143739626,0.006632536426662011,21.430466890098135,0.016070503909308632
165,47.1413715777195,0.00665196013292885,21.519242998685616,0.01610327894623215
166,47.43936806708678,0.006671383839195689,21.608367923944495,0.016136053983155672
167,47.73833384963342,0.006690807545462528,21.697839372169447,0.01616882902007919
168,48.03825154002827,0.006710231251729367,21.78765497261025,0.016201604057002713
169,48.33910342414155,0.006729654957996206,21.877812277904216,0.01623437909392623
170,48.64087145980455,0.006749078664263044,21.96830876453146,0.016267154130849754
171,48.94353727766181,0.006768502370529884,22.05914183329225,0.016299929167773272
172,49.247082182116216,0.006787926076796722,22.150308809806486,0.01633270420469679
173,49.55148715236827,0.006807349783063561,22.241806945034895,0.016365479241620313
174,49.856732843549366,0.0068267734893304,22.33363341582155,0.016398254278543835
175,50.16279958795023,0.006846197195597239,22.425785325457692,0.016431029315467353
176,50.46966739634466,0.006865620901864078,22.518259704266292,0.016463804352390872
177,50.777315959409506,0.006885044608130917,22.611053510207096,0.016496579389314394
178,51.0857246492411,0.006904468314397756,22.7041636295018,0.016529354426237916
179,51.394872520968654,0.006923892020664594,22.797586877279137,0.016562129463161435
180,51.70473831446523,0.006943315726931434,22.89131999823945,0.016594904500084953
181,52.015300456156446,0.006962739433198272,22.985359667338283,0.016627679537008475
182,52.32653706092787,0.006982163139465111,23.079702490488764,0.016660454573931994
183,52.638425934130446,0.00700158684573195,23.174345005282454,0.016693229610855516
184,52.95094457368563,0.007021010551998789,23.269283681728133,0.016726004647779034
185,53.26407017228934,0.0070404342582656276,23.364514923008173,0.016758779684702556
186,53.57777961971578,0.007059857964532467,23.4600350662522,0.016791554721626075
187,53.89204950522109,0.007079281670799305,23.55584038332761,0.016824329758549597
188,54.20685612004701,0.007098705377066144,23.651927081646303,0.016857104795473116
189,54.522175460024954,0.007118129083332984,23.748291304987745,0.016889879832396634
190,54.837983228280386,0.007137552789599821,23.844929134337274,0.016922654869320156
191,55.154254838037915,0.007156976495866661,23.941836588739793,0.01695542990624368
192,55.47096541552697,0.0071764002021334995,24.039009626168102,0.016988204943167197
193,55.78808980298824,0.007195823908400338,24.136444144405495,0.017020979980090715
194,56.105602561780984,0.0072152476146671776,24.234135981942295,0.017053755017014238
195,56.42347797559078,0.007234671320934016,24.332080918885623,0.01708653005393776
196,56.74169005373846,0.007254095027200855,24.430274677882313,0.017119305090861278
197,57.06021253458932,0.007273518733467694,24.528712925054194,0.017152080127784797
198,57.37901888906294,0.007292942439734533,24.627391270945395,0.01718485516470832
199,57.6980823242437,0.007312366146001371,24.726305271481277,0.017217630201631837
200,58.01737578709094,0.007331789852268211,24.825450428938478,0.01725040523855536
201,58.33687196824967,0.0073512135585350495,24.92482219292549,0.017283180275478878
202,58.656543305960774,0.007370637264801888,25.024415961373528,0.0173159553124024
203,58.97636199007052,0.0073900609710687275,25.12422708153694,0.01734873034932592
204,59.29629996613947,0.007409484677335566,25.22425085100297,0.01738150538624944
205,59.616328939649904,0.007428908383602405,25.324482518710145,0.01741428042317296
206,59.93642038031172,0.007448332089869244,25.424917285974924,0.017447055460096478
207,60.25654552646614,0.007467755796136083,25.525550307526146,0.01747983049702
208,60.57667538958677,0.007487179502402921,25.626376692546707,0.017512605533943522
209,60.896780758877696,0.00750660320866976,25.72739150572205,0.01754538057086704
210,61.216832205967755,0.0075260269149365995,25.828589768295,0.01757815560779056
211,61.53680008970048,0.007545450621203438,25.929966459126383,0.01761093064471408
212,61.856654561019184,0.007564874327470277,26.031516515760906,0.017643705681637603
213,62.176365567946405,0.007584298033737116,26.13323483549805,0.01767648071856112
214,62.49590286065679,0.007603721740003955,26.23511627646721,0.01770925575548464
215,62.81523599664322,0.007623145446270793,26.33715565870678,0.017742030792408162
216,63.134334345974494,0.007642569152537633,26.439347765246513,0.01777480582933168
217,63.453167096644655,0.007661992858804471,26.541687343192987,0.017807580866255203
218,63.77170326001236,0.00768141656507131,26.644169104817365,0.01784035590317872
219,64.08991167632959,0.0077008402713381495,26.746787728645153,0.017873130940102244
220,64.4077610203589,0.007720263977604988,26.84953786054747,0.017905905977025762
221,64.7252198070779,0.007739687683871827,26.952414114833324,0.017938681013949284
222,65.04225639747007,0.007759111390138666,27.055411075342295,0.017971456050872803
223,65.35883900440068,0.007778535096405505,27.15852329653763,0.01800423108779632
224,65.67493569857692,0.007797958802672343,27.26174530459853,0.018037006124719843
225,65.99051441459065,0.007817382508939182,27.365071598511875,0.018069781161643365
226,66.30554295704293,0.007836806215206021,27.468496651162525,0.018102556198566884
227,66.61998900674867,0.007856229921472859,27.57201491042197,0.018135331235490403
228,66.93382012702068,0.007875653627739699,27.675620800234707,0.018168106272413925
229,67.2470037700308,0.007895077334006538,27.779308721701803,0.018200881309337443
230,67.55950728324774,0.007914501040273376,27.88307305416181,0.018233656346260965
231,67.87129791594957,0.007933924746540215,27.986908156267713,0.018266431383184484
232,68.18234282580936,0.007953348452807055,28.090808367060227,0.018299206420108006
233,68.49260908555279,0.007972772159073892,28.194768007036583,0.018331981457031524
234,68.80206368968587,0.007992195865340732,28.29878137921468,0.018364756493955046
235,69.11067356129129,0.008011619571607571,28.402842770191864,0.018397531530878565
236,69.41840555889158,0.008031043277874409,28.506946451198303,0.018430306567802084
237,69.72522648337774,0.008050466984141249,28.611086679144293,0.018463081604725606
238,70.03110308500099,0.008069890690408088,28.715257697661215,0.018495856641649128
239,70.33600207042664,0.008089314396674926,28.819453738135678,0.018528631678572646
240,70.63989010984773,0.008108738102941765,28.92366902073671,0.018561406715496165
241,70.94273384415635,0.008128161809208605,29.027897755435305,0.018594181752419687
242,71.24449989217166,0.008147585515475442,29.132134143016078,0.01862695678934321
243,71.54515485792191,0.008167009221742282,29.236372376080944,0.018659731826266727
244,71.84466533797845,0.008186432928009121,29.340606640044083,0.018692506863190246
245,72.14299792884023,0.008205856634275959,29.44483111411802,0.018725281900113768
246,72.4401192343664,0.008225280340542799,29.549039972290625,0.01875805693703729
247,72.735995873255,0.008244704046809638,29.65322738429247,0.01879083197396081
248,73.03059448656559,0.008264127753076476,29.757387516554484,0.018823607010884327
249,73.32388174528353,0.008283551459343315,29.861514533155333,0.018856382047807846
250,73.61582435792405,0.008302975165610155,29.965602596758593,0.018889157084731368
251,73.90638907817385,0.008322398871876992,30.069645869539002,0.01892193212165489
252,74.19554271256716,0.008341822578143832,30.173638514097846,0.01895470715857841
253,74.48325212819533,0.008361246284410671,30.277574694367253,0.018987482195501927
254,74.76948426044643,0.008380669990677509,30.38144857650281,0.01902025723242545
255,75.05420612077319,0.008400093696944349,30.485254329764437,0.01905303226934897
256,75.33738480448649,0.008419517403211188,30.588986127385574,0.01908580730627249
257,75.61898749857218,0.008438941109478026,30.692638147429918,0.01911858234319601
258,75.89898148952886,0.008458364815744865,30.796204573635922,0.01915135738011953
259,76.1773341712238,0.008477788522011705,30.899679596248657,0.019184132417043052
260,76.45401305276478,0.008497212228278542,31.003057412838864,0.01921690745396657
261,76.7289857663853,0.008516635934545382,31.106332229109185,0.01924968249089009
262,77.0022200753404,0.008536059640812221,31.20949825968708,0.01928245752781361
263,77.27368388181054,0.008555483347079059,31.312549728904575,0.019315232564737134
264,77.54334523481135,0.008574907053345897,31.415480871564522,0.019348007601660652
265,77.81117233810588,0.008594330759612738,31.518285933693335,0.01938078263858417
266,78.07713355811703,0.008613754465879576,31.620959173279957,0.01941355767550769
267,78.34119743183794,0.008633178172146413,31.723494861001072,0.01944633271243121
268,78.6033326747368,0.008652601878413255,31.82588728093225,0.019479107749354733
269,78.8635081886538,0.008672025584680092,31.928130731245272,0.019511882786278252
270,79.12169306968771,0.00869144929094693,32.030219524891244,0.01954465782320177
271,79.37785661606878,0.008710872997213771,32.132147990269445,0.019577432860125293
272,79.6319683360154,0.008730296703480609,32.233910471882076,0.019610207897048815
273,79.88399795557217,0.008749720409747447,32.33550133097459,0.019642982933972333
274,80.13391542642587,0.008769144116014288,32.4369149461618,0.019675757970895852
275,80.38169093369675,0.008788567822281126,32.538145714039516,0.019708533007819374
276,80.62729490370275,0.008807991528547963,32.63918804978178,0.019741308044742896
277,80.87069801169324,0.008827415234814803,32.74003638772382,0.019774083081666415
278,81.11187118954955,0.008846838941081642,32.84068518193042,0.019806858118589933
279,81.35078563344959,0.00886626264734848,32.94112890675009,0.019839633155513455
280,81.58741281149415,0.00888568635361532,33.04136205735473,0.019872408192436974
281,81.82172447129025,0.008905110059882159,33.141379150264996,0.019905183229360496
282,82.05369264749143,0.008924533766148997,33.24117472386135,0.019937958266284014
283,82.28328966928942,0.008943957472415836,33.34074333888092,0.019970733303207533
284,82.510488167856,0.008963381178682676,33.44007957890016,0.020003508340131055
285,82.7352610837317,0.008982804884949513,33.53917805080327,0.020036283377054577
286,82.95758167415816,0.009002228591216353,33.63803338523688,0.020069058413978096
287,83.17742352035175,0.009021652297483192,33.73664023705038,0.020101833450901614
288,83.3947605347152,0.00904107600375003,33.83499328572289,0.020134608487825136
289,83.6095669679848,0.00906049971001687,33.93308723577607,0.020167383524748658
290,83.8218174163097,0.009079923416283709,34.030916817173626,0.020200158561672177
291,84.03148682826132,0.009099347122550547,34.128476785707186,0.020232933598595695
292,84.23855051176898,0.009118770828817386,34.225761923368914,0.020265708635519217
293,84.44298414097987,0.009138194535084226,34.32276703871085,0.02029848367244274
294,84.64476376304016,0.009157618241351063,34.41948696719126,0.020331258709366258
295,84.84386580479422,0.009177041947617903,34.51591657150825,0.020364033746289777
296,85.0402670793996,0.009196465653884742,34.61205074192039,0.0203968087832133
297,85.23394479285467,0.00921588936015158,34.707884396555045,0.020429583820136817
298,85.42487655043638,0.00923531306641842,34.80341248170435,0.02046235885706034
299,85.61304036304551,0.009254736772685259,34.898629972108964,0.020495133893983858
300,85.79841465345598,0.009274160478952097,34.993531871229976,0.020527908930907376
301,85.9809782624668,0.009293584185218936,35.08811321150909,0.0205606839678309
302,86.16071045495283,0.009313007891485776,35.18236905461723,0.02059345900475442
303,86.33759092581214,0.009332431597752613,35.27629449169194,0.02062623404167794
304,86.51159980580778,0.009351855304019453,35.3698846435638,0.020659009078601458
305,86.68271766730058,0.009371279010286292,35.463134660971946,0.02069178411552498
306,86.85092552987112,0.00939070271655313,35.556039724768986,0.020724559152448502
307,87.01620486582793,0.00941012642281997,35.64859504611577,0.02075733418937202
308,87.17853760559964,0.009429550129086809,35.74079586666605,0.02079010922629554
309,87.33790614300875,0.009448973835353647,35.832637458741175,0.02082288426321906
310,87.49429334042401,0.009468397541620486,35.92411512549563,0.020855659300142583
311,87.64768253378988,0.009487821247887326,36.01522420107291,0.0208884343370661
312,87.79805753753021,0.009507244954154163,36.10596005075281,0.02092120937398962
313,87.94540264932377,0.009526668660421003,36.1963180710897,0.02095398441091314
314,88.08970265474957,0.009546092366687842,36.28629369004264,0.02098675944783666
315,88.2309428318001,0.00956551607295468,36.37588236709725,0.021019534484760183
316,88.36910895525955,0.00958493977922152,36.46507959337967,0.0210523095216837
317,88.50418730094519,0.009604363485488359,36.55388089176343,0.02108508455860722
318,88.63616464981042,0.009623787191755197,36.64228181696852,0.021117859595530742
319,88.76502829190665,0.009643210898022034,36.73027795565382,0.021150634632454264
320,88.89076603020222,0.009662634604288876,36.817864926503034,0.021183409669377783
321,89.01336618425701,0.009682058310555713,36.905038380304134,0.0212161847063013
322,89.13281759374972,0.009701482016822551,36.9917940000228,0.021248959743224823
323,89.24910962185757,0.009720905723089392,37.07812750087034,0.021281734780148345
324,89.36223215848482,0.00974032942935623,37.16403463036604,0.021314509817071864
325,89.47217562334,0.009759753135623068,37.24951116839456,0.021347284853995382
326,89.57893096885928,0.009779176841889909,37.334552927258656,0.021380059890918904
327,89.6824896829747,0.009798600548156747,37.41915575172732,0.021412834927842427
328,89.78284379172538,0.009818024254423584,37.50331551907985,0.021445609964765945
329,89.87998586171096,0.009837447960690426,37.58702813914628,0.021478385001689464
330,89.97390900238476,0.009856871666957263,37.670289554344066,0.021511160038612982
331,90.0646068681865,0.009876295373224101,37.75309573971185,0.021543935075536504
332,90.15207366051234,0.00989571907949094,37.83544270294024,0.021576710112460026
333,90.23630412952147,0.00991514278575778,37.91732648440002,0.021609485149383545
334,90.31729357577773,0.009934566492024618,37.998743157168335,0.021642260186307063
335,90.39503785172595,0.009953990198291457,38.079688827052706,0.021675035223230586
336,90.46953336300076,0.009973413904558297,38.16015963261356,0.021707810260154108
337,90.54077706956795,0.009992837610825134,38.24015174518553,0.021740585297077626
338,90.60876648669715,0.010012261317091974,38.31966136889763,0.021773360334001145
339,90.67349968576433,0.010031685023358813,38.39868474069277,0.021806135370924667
340,90.73497529488493,0.010051108729625651,38.47721813034692,0.02183891040784819
341,90.7931924993751,0.01007053243589249,38.555257840488096,0.021871685444771707
342,90.84815104204158,0.01008995614215933,38.632800206615556,0.021904460481695226
343,90.8998512232995,0.010109379848426168,38.709841597119535,0.021937235518618748
344,90.94829390111738,0.010128803554693007,38.7863784133016,0.021970010555542267
345,90.99348049078903,0.010148227260959847,38.86240708939612,0.02200278559246579
346,91.03541296453196,0.010167650967226684,38.93792409259311,0.022035560629389307
347,91.07409385091236,0.010187074673493524,39.01292592306242,0.022068335666312826
348,91.1095262340961,0.010206498379760363,39.08740911398006,0.022101110703236348
349,91.14171375292536,0.010225922086027201,39.16137023155628,0.02213388574015987
350,91.17066059982204,0.01024534579229404,39.234805875066385,0.02216666077708339
351,91.19637151951675,0.01026476949856088,39.30771267688378,0.022199435814006907
352,91.21885180760381,0.010284193204827718,39.380087302516046,0.02223221085093043
353,91.2381073089229,0.010303616911094557,39.45192645064408,0.02226498588785395
354,91.25414441576741,0.010323040617361397,39.523226853164424,0.02229776092477747
355,91.2669700659195,0.010342464323628234,39.593985275235205,0.022330535961700988
356,91.27659174051253,0.010361888029895074,39.66419851532578,0.02236331099862451
357,91.28301746172193,0.010381311736161913,39.73386340527027,0.022396086035548032
358,91.28625579028365,0.010400735442428751,39.80297681032523,0.02242886107247155
359,91.28631582284275,0.01042015914869559,39.8715356292318,0.02246163610939507
360,91.28320718913098,0.01043958285496243,39.939536794282105,0.02249441114631859
361,91.27694004897562,0.010459006561229268,40.006977271390504,0.02252718618324211
362,91.26752508913954,0.010478430267496107,40.07385406016974,0.022559961220165632
363,91.25497351999405,0.010497853973762947,40.14016419401192,0.02259273625708915
364,91.23929707202485,0.010517277680029784,40.20590474017479,0.02262551129401267
365,91.22050799217338,0.010536701386296624,40.2710727998733,0.02265828633093619
366,91.19861904001304,0.010556125092563463,40.33566550837658,0.022691061367859713
367,91.17364348376347,0.010575548798830301,40.39968003511049,0.022723836404783232
368,91.14559509614273,0.01059497250509714,40.463113583765846,0.02275661144170675
369,91.11448815005929,0.01061439621136398,40.525963392412464,0.022789386478630273
370,91.08033741414576,0.010633819917630818,40.58822673361901,0.022822161515553795
371,91.0431581481351,0.010653243623897656,40.649900914578915,0.022854936552477313
372,91.00296609808166,0.010672667330164497,40.71098327724232,0.022887711589400832
373,90.9597774914282,0.010692091036431334,40.77147119845407,0.022920486626324354
374,90.91360903192106,0.010711514742698172,40.831362090097976,0.022953261663247876
375,90.8644778943752,0.010730938448965013,40.89065339924721,0.022986036700171394
376,90.81240171929083,0.010750362155231851,40.949342608321196,0.023018811737094913
377,90.75739860732392,0.010769785861498689,41.00742723524842,0.02305158677401843
378,90.69948711361243,0.01078920956776553,41.064904833635985,0.023084361810941954
379,90.63868624196043,0.010808633274032368,41.12177299294515,0.023117136847865476
380,90.5750154388824,0.010828056980299205,41.178029338673426,0.023149911884788994
381,90.50849458750979,0.010847480686566047,41.23367153254289,0.023182686921712513
382,90.43914400136207,0.010866904392832884,41.28869727269489,0.023215461958636035
383,90.3669844179853,0.010886328099099722,41.34310429389088,0.023248236995559557
384,90.29203699245954,0.010905751805366562,41.396890367719635,0.023281012032483075
385,90.21432329077862,0.010925175511633401,41.45005330281062,0.023313787069406594
386,90.13386528310444,0.010944599217900239,41.50259094505344,0.023346562106330116
387,90.05068533689818,0.010964022924167078,41.55450117782334,0.023379337143253638
388,89.96480620993157,0.010983446630433918,41.60578192221283,0.023412112180177157
389,89.87625104318055,0.011002870336700755,41.65643113726899,0.023444887217100675
390,89.78504335360434,0.011022294042967595,41.7064468202367,0.023477662254024197
391,89.69120702681279,0.011041717749234434,41.75582700680755,0.02351043729094772
392,89.59476630962463,0.011061141455501272,41.80456977137429,0.023543212327871238
393,89.49574580251999,0.011080565161768112,41.852673227290644,0.023575987364794757
394,89.39417045198957,0.011099988868034951,41.90013552713658,0.023608762401718275
395,89.2900655427843,0.011119412574301789,41.946954862988605,0.023641537438641797
396,89.18345669006791,0.011138836280568628,41.993129466695066,0.02367431247556532
397,89.07436983147588,0.011158259986835468,42.03865761015639,0.023707087512488838
398,88.96283121908377,0.011177683693102305,42.083537605609834,0.023739862549412356
399,88.84886741128841,0.011197107399369145,42.12776780591877,0.02377263758633588
400,88.73250526460491,0.011216531105635984,42.1713466048662,0.0238054126232594
401,88.61377192538286,0.011235954811902822,42.21427243745251,0.02383818766018292
402,88.49269482144555,0.011255378518169662,42.25654378019687,0.023870962697106438
403,88.36930165365443,0.011274802224436501,42.29815915144235,0.02390373773402996
404,88.24362038740372,0.011294225930703339,42.339117111664564,0.02393651277095348
405,88.11567924404723,0.011313649636970178,42.37941626378334,0.023969287807877
406,87.98550669226185,0.011333073343237018,42.41905525347738,0.02400206284480052
407,87.85313143935063,0.011352497049503855,42.458032769501656,0.02403483788172404
408,87.71858242248919,0.011371920755770695,42.49634754400719,0.02406761291864756
409,87.58188879991914,0.011391344462037534,42.53399835286295,0.02410038795557108
410,87.44307994209153,0.011410768168304372,42.570984015979704,0.0241331629924946
411,87.30218542276485,0.011430191874571212,42.607303397635455,0.02416593802941812
412,87.15923501006033,0.011449615580838051,42.642955406802145,0.02419871306634164
413,87.01425865747854,0.011469039287104889,42.67793899747346,0.024231488103265163
414,86.86728649488099,0.011488462993371728,42.71225316899328,0.02426426314018868
415,86.7183488194401,0.011507886699638568,42.74589696638461,0.0242970381771122
416,86.56747608656195,0.011527310405905405,42.77886948067851,0.024329813214035722
417,86.41469890078415,0.011546734112172245,42.811169849242894,0.024362588250959244
418,86.26004800665402,0.011566157818439083,42.84279725611077,0.024395363287882763
419,86.1035542795897,0.011585581524705922,42.87375093230762,0.02442813832480628
420,85.94524871672859,0.011605005230972762,42.904030156177505,0.024460913361729803
421,85.7851624277661,0.0116244289372396,42.933634253707616,0.024493688398653325
422,85.62332662578919,0.011643852643506439,42.96256259885105,0.024526463435576844
423,85.45977261810788,0.011663276349773278,42.99081461384727,0.024559238472500362
424,85.29453179708867,0.011682700056040116,43.01838976953998,0.024592013509423884
425,85.12763563099321,0.011702123762306955,43.045287585691995,0.024624788546347403
426,84.95911565482668,0.011721547468573795,43.07150763129693,0.024657563583270925
427,84.7890034611986,0.011740971174840633,43.097049524887154,0.024690338620194444
428,84.6173306912004,0.011760394881107472,43.121912934837695,0.024723113657117962
429,84.44412902530327,0.011779818587374312,43.14609757966576,0.024755888694041484
430,84.26943017427945,0.01179924229364115,43.169603228325556,0.024788663730965006
431,84.09326587015175,0.011818665999907989,43.192429700497904,0.024821438767888525
432,83.9156678571733,0.011838089706174828,43.214576866874346,0.024854213804812043
433,83.73666788284255,0.011857513412441666,43.23604464943537,0.024886988841735565
434,83.55629768895623,0.011876937118708505,43.256833021722464,0.024919763878659087
435,83.37458900270413,0.011896360824975345,43.27694200910345,0.024952538915582606
436,83.19157352780915,0.011915784531242183,43.296371689030835,0.024985313952506125
437,83.00728293571605,0.011935208237509022,43.31512219129276,0.025018088989429647
438,82.82174885683253,0.011954631943775862,43.333193698256274,0.02505086402635317
439,82.63500287182575,0.0119740556500427,43.350586445102444,0.025083639063276687
440,82.447076502978,0.011993479356309539,43.367300720052896,0.025116414100200206
441,82.25800120560473,0.012012903062576378,43.3833368645876,0.025149189137123724
442,82.06780835953822,0.012032326768843216,43.39869527365327,0.025181964174047246
443,81.87652926068026,0.012051750475110055,43.41337639586234,0.02521473921097077
444,81.68419511262692,0.012071174181376895,43.42738073368186,0.025247514247894287
445,81.49083701836899,0.012090597887643733,43.440708843611915,0.025280289284817806
446,81.29648597207056,0.012110021593910572,43.45336133635371,0.025313064321741328
447,81.10117285092974,0.01212944530017741,43.465338876966214,0.02534583935866485
448,80.90492840712366,0.01214886900644425,43.47664218501165,0.02537861439558837
449,80.70778325984172,0.012168292712711089,43.48727203468905,0.025411389432511887
450,80.5097678874089,0.012187716418977926,43.49722925495591,0.02544416446943541
451,80.31091261950337,0.012207140125244766,43.506514729637246,0.02547693950635893
452,80.11124762947013,0.012226563831511605,43.51512939752185,0.02550971454328245
453,79.91080292673414,0.012245987537778443,43.523074252445575,0.025542489580205968
454,79.70960834931543,0.012265411244045283,43.53035034336104,0.02557526461712949
455,79.50769355644901,0.012284834950312122,43.53695877439375,0.025608039654053012
456,79.30508802131224,0.01230425865657896,43.5429007048839,0.02564081469097653
457,79.1018210238618,0.0123236823628458,43.548177349414026,0.02567358972790005
458,78.8979216437838,0.012343106069112639,43.55278997782184,0.025706364764823568
459,78.69341875355826,0.012362529775379476,43.55673991519819,0.02573913980174709
460,78.48834101164104,0.012381953481646316,43.56002854186967,0.025771914838670612
461,78.28271685576583,0.012401377187913155,43.56265729336572,0.02580468987559413
462,78.07657449636753,0.012420800894179993,43.56462766036994,0.02583746491251765
463,77.86994191013021,0.012440224600446833,43.56594118865532,0.02587023994944117
464,77.66284683366113,0.012459648306713672,43.56659947900306,0.025903014986364693
465,77.45531675729325,0.01247907201298051,43.56660418710494,0.025935790023288212
466,77.24737891901773,0.01249849571924735,43.56595702344874,0.02596856506021173
467,77.03906029854936,0.012517919425514189,43.564659753186724,0.026001340097135252
468,76.83038761152542,0.012537343131781026,43.56271419598674,0.026034115134058775
469,76.62138730384088,0.012556766838047866,43.560122225866,0.026066890170982293
470,76.41208554612116,0.012576190544314705,43.55688577100696,0.02609966520790581
471,76.20250822833404,0.012595614250581543,43.55300681355552,0.026132440244829334
472,75.99268095454248,0.012615037956848383,43.54848738940107,0.026165215281752852
473,75.78262903779992,0.01263446166311522,43.54332958793831,0.026197990318676374
474,75.572377495189,0.01265388536938206,43.53753555181072,0.026230765355599893
475,75.36195104300569,0.0126733090756489,43.531107476635526,0.02626354039252341
476,75.15137409208974,0.012692732781915737,43.524047610709864,0.026296315429446934
477,74.94067074330246,0.012712156488182576,43.51635825469824,0.026329090466370456
478,74.7298647831534,0.012731580194449416,43.50804176130106,0.026361865503293974
479,74.51897967957683,0.012751003900716254,43.49910053490412,0.026394640540217496
480,74.30803857785845,0.012770427606983093,43.489537031209025,0.026427415577141015
481,74.09706429671425,0.012789851313249933,43.479353756844255,0.026460190614064533
482,73.88607932452142,0.01280927501951677,43.468553268957194,0.026492965650988055
483,73.67510581570212,0.01282869872578361,43.45713817478658,0.026525740687911574
484,73.46416558726165,0.01284812243205045,43.44511113121586,0.026558515724835096
485,73.25328011548044,0.012867546138317287,43.43247484430683,0.026591290761758615
486,73.04247053276093,0.012886969844584126,43.41923206881417,0.026624065798682137
487,72.83175762462986,0.012906393550850966,43.40538560768024,0.026656840835605655
488,72.6211618268961,0.012925817257117804,43.39093831151067,0.026689615872529177
489,72.41070322296409,0.012945240963384643,43.37589307803043,0.026722390909452696
490,72.2004015413039,0.012964664669651483,43.36025285152054,0.026755165946376218
491,71.99027615307665,0.01298408837591832,43.34402062223547,0.026787940983299736
492,71.78034606991673,0.01300351208218516,43.32719942580119,0.02682071602022326
493,71.57062994186988,0.013022935788452,43.30979234259403,0.026853491057146777
494,71.3611460554875,0.013042359494718837,43.29180249710041,0.0268862660940703
495,71.15191233207632,0.013061783200985676,43.27323305725766,0.026919041130993818
496,70.94294632610419,0.013081206907252516,43.25408723377557,0.026951816167917336
497,70.73426522376076,0.013100630613519354,43.23436827943948,0.02698459120484086
498,70.52588584167275,0.013120054319786193,43.214079488394546,0.027017366241764377
499,70.31782462577414,0.01313947802605303,43.19322419541138,0.0270501412786879
500,70.1100976503293,0.01315890173231987,43.17180577513352,0.027082916315611417
501,69.90272061710974,0.01317832543858671,43.14982764130654,0.02711569135253494
502,69.69570885472316,0.013197749144853547,43.12729324598922,0.027148466389458458
503,69.48907731809375,0.013217172851120387,43.104206078746884,0.02718124142638198
504,69.28284058809365,0.013236596557387226,43.08056966582709,0.0272140164633055
505,69.07701287132387,0.013256020263654064,43.05638756931809,0.02724679150022902
506,68.87160800004425,0.013275443969920904,43.031663386289914,0.02727956653715254
507,68.66663943225106,0.013294867676187743,43.00640074791878,0.02731234157407606
508,68.46212025190137,0.01331429138245458,42.9806033185948,0.02734511661099958
509,68.25806316928248,0.01333371508872142,42.954274795013184,0.027377891647923102
510,68.05448052152609,0.01335313879498826,42.92741890524969,0.02741066668484662
511,67.85138427326493,0.013372562501255097,42.90003940782001,0.027443441721770143
512,67.64878601743082,0.013391986207521937,42.872140090723875,0.02747621675869366
513,67.4466969761932,0.013411409913788776,42.843724770473926,0.02750899179561718
514,67.24512800203561,0.013430833620055614,42.81479729110987,0.027541766832540702
515,67.0440895789696,0.013450257326322454,42.785361523198155,0.02757454186946422
516,66.84359182388367,0.013469681032589293,42.7554213628175,0.027607316906387742
517,66.64364448802613,0.01348910473885613,42.72498073053083,0.02764009194331126
518,66.44425695861952,0.01350852844512297,42.69404357034377,0.027672866980234783
519,66.24543826060558,0.01352795215138981,42.66261384865018,0.0277056420171583
520,66.0471970585182,0.013547375857656647,42.630695553165275,0.027738417054081824
521,65.8495416584828,0.013566799563923487,42.59829269184644,0.027771192091005342
522,65.65248001034047,0.013586223270190326,42.56540929180252,0.027803967127928864
523,65.45601970989395,0.013605646976457164,42.53204939819168,0.027836742164852383
524,65.2601680012747,0.013625070682724004,42.49821707310857,0.027869517201775905
525,65.06493177942781,0.013644494388990843,42.46391639446102,0.027902292238699423
526,64.87031759271338,0.01366391809525768,42.429151454836884,0.027935067275622946
527,64.67633164562153,0.01368334180152452,42.39392636036145,0.027967842312546464
528,64.48297980159994,0.013702765507791358,42.35824522954587,0.028000617349469986
529,64.29026758599004,0.013722189214058197,42.32211219212716,0.028033392386393505
530,64.09820018907111,0.013741612920325037,42.28553138790015,0.028066167423317023
531,63.90678246920904,0.013761036626591875,42.24850696554212,0.028098942460240545
532,63.71601895610742,0.013780460332858714,42.21104308143045,0.028131717497164064
533,63.52591385415935,0.013799884039125554,42.173143898453674,0.028164492534087586
534,63.33647104589625,0.013819307745392391,42.134813584817,0.028197267571011105
535,63.14769409553249,0.01383873145165923,42.09605631284215,0.028230042607934627
536,62.95958625260237,0.01385815515792607,42.056876257762525,0.028262817644858145
537,62.77215045568752,0.013877578864192908,42.01727759651412,0.028295592681781667
538,62.585389336231934,0.013897002570459747,41.97726450652283,0.028328367718705186
539,62.3993052224419,0.013916426276726587,41.93684116448834,0.028361142755628708
540,62.213900143268866,0.013935849982993425,41.896011745165744,0.028393917792552226
541,62.0291758324716,0.013955273689260264,41.854780420145026,0.02842669282947575
542,61.845133732756175,0.013974697395527104,41.813151356629135,0.028459467866399267
543,61.66177499999007,0.013994121101793941,41.771128716211166,0.02849224290332279
544,61.479100507488454,0.01401354480806078,41.72871665365142,0.028525017940246308
545,61.29711085036952,0.01403296851432762,41.68591931565469,0.028557792977169826
546,61.1158063499766,0.014052392220594458,41.64274083964851,0.028590568014093348
547,60.93518705836374,0.014071815926861297,41.59918535256295,0.028623343051016867
548,60.75525276284268,0.014091239633128137,41.5552569696125,0.02865611808794039
549,60.57600299058809,0.014110663339394975,41.510959793080666,0.028688893124863907
550,60.39743701329822,0.014130087045661814,41.4662979111079,0.02872166816178743
551,60.21955385190896,0.014149510751928654,41.42127539648364,0.028754443198710948
552,60.042352281357445,0.014168934458195491,41.37589630544244,0.02878721823563447
553,59.865830835393474,0.01418835816446233,41.33016467646581,0.02881999327255799
554,59.68998781143544,0.014207781870729169,41.28408452908929,0.02885276830948151
555,59.51482127546807,0.014227205576996008,41.237659862716306,0.02888554334640503
556,59.340329066979685,0.014246629283262847,41.19089465543859,0.02891831838332855
557,59.16650880393539,0.014266052989529685,41.14379286286458,0.02895109342025207
558,58.993357887784335,0.014285476695796525,41.09635841695559,0.028983868457175592
559,58.82087350849788,0.014304900402063364,41.048595224871065,0.02901664349409911
560,58.649052649636,0.014324324108330202,41.000507167823045,0.02904941853102263
561,58.47789209343916,0.014343747814597041,40.952098099940656,0.02908219356794615
562,58.307388425943245,0.01436317152086388,40.903371847145195,0.02911496860486967
563,58.13753804211449,0.014382595227130719,40.85433220603634,0.029147743641793192
564,57.96833715100215,0.014402018933397558,40.80498294279015,0.02918051867871671
565,57.79978178090595,0.014421442639664397,40.75532779206932,0.029213293715640232
566,57.631867784555645,0.014440866345931235,40.70537045594656,0.02924606875256375
567,57.464590844300545,0.014460290052198075,40.655114602841245,0.029278843789487273
568,57.297946477305786,0.014479713758464914,40.6045638664703,0.02931161882641079
569,57.131930040753424,0.014499137464731752,40.55372184481368,0.029344393863334314
570,56.96653673704509,0.014518561170998591,40.50259209909507,0.029377168900257832
571,56.80176161900437,0.01453798487726543,40.45117815277827,0.029409943937181354
572,56.63759959507605,0.014557408583532268,40.399483490580074,0.029442718974104873
573,56.474045434519724,0.014576832289799108,40.347511557499836,0.029475494011028395
574,56.31109377259562,0.014596255996065947,40.29526575786654,0.029508269047951913
575,56.14873911573983,0.014615679702332785,40.24274945440365,0.029541044084875435
576,55.986975846726935,0.014635103408599625,40.18996596731273,0.029573819121798954
577,55.82579822981748,0.014654527114866464,40.13691857337561,0.029606594158722473
578,55.66520041588804,0.014673950821133302,40.08361050507627,0.029639369195645995
579,55.50517644754149,0.014693374527400141,40.030044949742766,0.029672144232569513
580,55.34572026419542,0.014712798233666979,39.97622504870937,0.029704919269493035
581,55.18682570714639,0.014732221939933818,39.922153896499765,0.029737694306416554
582,55.02848652460773,0.014751645646200658,39.86783454003167,0.029770469343340076
583,54.87069637671912,0.014771069352467496,39.81326997784342,0.029803244380263594
584,54.713448840525125,0.014790493058734335,39.75846315934248,0.029836019417187117
585,54.55673741492169,0.014809916765001175,39.7034169840772,0.029868794454110635
586,54.40055552556744,0.014829340471268012,39.6481343010314,0.029901569491034157
587,54.2448965297587,0.014848764177534852,39.592617907942696,0.029934344527957676
588,54.0897537212658,0.014868187883801691,39.536870550644785,0.029967119564881198
589,53.935120335128865,0.014887611590068529,39.480894922434146,0.029999894601804716
590,53.78098955241142,0.014907035296335368,39.424693663461476,0.03003266963872824
591,53.62735450490977,0.014926459002602208,39.36826936014833,0.030065444675651757
592,53.47420827981649,0.014945882708869046,39.31162454462923,0.03009821971257528
593,53.32154392433631,0.014965306415135885,39.25476169421962,0.030130994749498798
594,53.16935445025279,0.014984730121402725,39.197683230909945,0.030163769786422316
595,53.01763283844398,0.015004153827669562,39.140391520886375,0.030196544823345838
596,52.86637204334557,0.015023577533936402,39.08288887407822,0.030229319860269357
597,52.715564997360225,0.015043001240203241,39.02517754373239,0.03026209489719288
598,52.56520461521102,0.015062424946470079,38.967259726015335,0.030294869934116397
599,52.415283798238356,0.015081848652736918,38.909137559642645,0.03032764497103992
600,52.265795438638186,0.015101272359003758,38.850813125536334,0.030360420007963438
601,52.11673242364081,0.015120696065270596,38.79228844651049,0.03039319504488696
602,51.9680876396284,0.015140119771537435,38.73356548698508,0.03042597008181048
603,51.8198539761907,0.015159543477804275,38.674646152728414,0.030458745118734
604,51.67202433011688,0.015178967184071112,38.61553229062829,0.03049152015565752
605,51.524591609323096,0.015198390890337952,38.55622568849205,0.03052429519258104
606,51.37754873671437,0.015217814596604791,38.49672807487576,0.03055707022950456
607,51.23088865397958,0.015237238302871629,38.43704111894254,0.030589845266428082
608,51.08460432531896,0.015256662009138468,38.37716643035027,0.0306226203033516
609,50.938688741102865,0.015276085715405306,38.317105559168866,0.03065539534027512
610,50.79313492146086,0.015295509421672146,38.25685999582687,0.03068817037719864
611,50.647935919800574,0.015314933127938985,38.19643117108798,0.03072094541412216
612,50.503084826255396,0.015334356834205823,38.13582045605708,0.03075372045104568
613,50.358574771059935,0.015353780540472662,38.075029162216154,0.0307864954879692
614,50.2143989278531,0.015373204246739502,38.014058541489916,0.030819270524892722
615,50.070550516907886,0.01539262795300634,37.952909786341415,0.03085204556181624
616,49.92702280828697,0.015412051659273179,37.89158402989721,0.030884820598739763
617,49.78380912492426,0.015431475365540018,37.83008234610269,0.03091759563566328
618,49.640902845631146,0.015450899071806856,37.76840574990691,0.030950370672586804
619,49.49829740802749,0.015470322778073696,37.70655519747731,0.030983145709510322
620,49.35598631139678,0.015489746484340535,37.64453158644403,0.031015920746433844
621,49.21396311946512,0.015509170190607373,37.582335756174004,0.031048695783357363
622,49.07222146310365,0.015528593896874212,37.519968488074326,0.031081470820280885
623,48.93075504295428,0.015548017603141052,37.45743050592529,0.031114245857204403
624,48.78955763197843,0.01556744130940789,37.394722476242436,0.031147020894127922
625,48.64862307792853,0.015586865015674729,37.33184500866803,0.031179795931051444
626,48.507945305742375,0.015606288721941568,37.26879865639133,0.031212570967974963
627,48.36751831986004,0.015625712428208406,37.20558391659771,0.031245346004898485
628,48.22733620646335,0.015645136134475247,37.142201230946526,0.031278121041822
629,48.087393135638045,0.015664559840742085,37.07865098607724,0.03131089607874553
630,47.94768336345856,0.015683983547008923,37.01493351414395,0.03134367111566905
631,47.80820123399541,0.015703407253275764,36.95104909337766,0.031376446152592566
632,47.668941181245785,0.015722830959542602,36.88699794867654,0.031409221189516084
633,47.5298977309868,0.01574225466580944,36.82278025222348,0.0314419962264396
634,47.391065502552166,0.01576167837207628,36.75839612413085,0.03147477126336312
635,47.25243921053275,0.015781102078343115,36.693845633112176,0.03150754630028665
636,47.114013666400105,0.015800525784609956,36.629128797180506,0.031540321337210166
637,46.97578378005508,0.015819949490876797,36.56424558437279,0.03157309637413369
638,46.837744561300426,0.01583937319714363,36.499195913500415,0.03160587141105721
639,46.699891121238224,0.015858796903410473,36.43397965492516,0.03163864644798073
640,46.562218673593335,0.015878220609677314,36.36859663136048,0.03167142148490425
641,46.424722535962,0.01589764431594415,36.303046618697486,0.031704196521827765
642,46.287398130987086,0.01591706802221099,36.237329346855454,0.031736971558751284
643,46.150240987460535,0.01593649172847783,36.17144450065629,0.0317697465956748
644,46.013246741353015,0.015955915434744665,36.10539172072265,0.03180252163259833
645,45.87641113677151,0.015975339141011506,36.03917060439924,0.03183529666952185
646,45.73973002684637,0.015994762847278347,35.97278070669667,0.03186807170644537
647,45.60319937454719,0.01601418655354518,35.9062215412579,0.03190084674336889
648,45.46681525342892,0.016033610259812023,35.839492581346114,0.03193362178029241
649,45.33057384830946,0.016053033966078864,35.772593260854144,0.03196639681721593
650,45.194471455878116,0.0160724576723457,35.70552297533467,0.03199917185413945
651,45.05850448523694,0.01609188137861254,35.638281083050614,0.032031946891062965
652,44.922669458375495,0.01611130508487938,35.570866906045474,0.03206472192798649
653,44.786963010579505,0.016130728791146215,35.50327973123284,0.03209749696491001
654,44.65138189077432,0.016150152497413056,35.435518811504615,0.032130272001833535
655,44.51592296180478,0.016169576203679897,35.367583366857474,0.03216304703875705
656,44.380583200651515,0.01618899990994673,35.29947258553686,0.03219582207568057
657,44.24535969858484,0.016208423616213573,35.23118562519811,0.03222859711260409
658,44.11024966125789,0.016227847322480414,35.16272161408394,0.03226137214952761
659,43.97525040873889,0.01624727102874725,35.09407965221793,0.03229414718645113
660,43.840359375484084,0.01626669473501409,35.0252588126132,0.032326922223374646
661,43.70557411025296,0.016286118441280927,34.95625814249575,0.03235969726029817
662,43.57089227596536,0.016305542147547765,34.88707666454199,0.03239247229722169
663,43.43631164950287,0.016324965853814606,34.81771337812951,0.032425247334145216
664,43.30183012145483,0.016344389560081444,34.748167260600866,0.032458022371068734
665,43.16744569581018,0.01636381326634828,34.67843726853936,0.03249079740799225
666,43.03315648959634,0.016383236972615123,34.60852233905649,0.03252357244491577
667,42.898960732466264,0.01640266067888196,34.53842139109028,0.03255634748183929
668,42.764856766234274,0.016422084385148798,34.468133326713684,0.03258912251876281
669,42.63084304436268,0.01644150809141564,34.39765703245277,0.032621897555686334
670,42.49691813139944,0.016460931797682477,34.32699138061371,0.03265467259260985
671,42.36308070236855,0.016480355503949315,34.25613523061791,0.03268744762953338
672,42.22932954211411,0.016499779210216156,34.18508743034494,0.0327202226664569
673,42.09566354459918,0.016519202916482994,34.11384681748209,0.032752997703380415
674,41.962081712160725,0.01653862662274983,34.04241222088026,0.032785772740303934
675,41.828583154721564,0.016558050329016673,33.970782461915334,0.03281854777722745
676,41.69516708896107,0.01657747403528351,33.89895635585443,0.03285132281415097
677,41.56183283744471,0.016596897741550348,33.82693271322611,0.03288409785107449
678,41.428579827714834,0.01661632144781719,33.75471034119422,0.032916872887998015
679,41.295407591343135,0.016635745154084027,33.68228804493443,0.032949647924921534
680,41.162315762945916,0.016655168860350865,33.6096646290126,0.03298242296184506
681,41.029304079163836,0.016674592566617706,33.53683889876488,0.03301519799876858
682,40.89637237760691,0.016694016272884544,33.463809661678,0.033047973035692096
683,40.76352059576594,0.01671343997915138,33.39057572876993,0.033080748072615615
684,40.630748769891774,0.016732863685418223,33.317135915969466,0.033113523109539134
685,40.49805703384346,0.01675228739168506,33.24348904549455,0.03314629814646265
686,40.36544561790612,0.016771711097951898,33.16963394722823,0.03317907318338618
687,40.232914847580346,0.01679113480421874,33.095569460092115,0.033211848220309696
688,40.10046514234389,0.016810558510485577,33.02129443341586,0.033244623257233215
689,39.96809701438644,0.016829982216752415,32.9468077283027,0.03327739829415674
690,39.83581106731939,0.016849405923019256,32.87210821899003,0.03331017333108026
691,39.703607994861244,0.016868829629286094,32.79719479420413,0.03334294836800378
692,39.57148857949974,0.01688825333555293,32.72206635850888,0.033375723404927296
693,39.43945369113193,0.016907677041819773,32.64672183364735,0.033408498441850815
694,39.30750428568358,0.01692710074808661,32.57116015987559,0.03344127347877433
695,39.17564140370824,0.016946524454353448,32.49538029728838,0.03347404851569786
696,39.04386616896802,0.01696594816062029,32.419381227135716,0.03350682355262138
697,38.912179786996354,0.016985371866887127,32.343161953129645,0.0335395985895449
698,38.780583543644155,0.017004795573153965,32.266721502740936,0.03357237362646842
699,38.64907880361044,0.017024219279420806,32.190058928484554,0.03360514866339194
700,38.51766700895833,0.017043642985687644,32.113173309193606,0.03363792370031546
701,38.38634967761737,0.01706306669195448,32.036063751280984,0.03367069873723898
702,38.255128401873456,0.017082490398221323,31.95872938998815,0.033703473774162496
703,38.12400484684729,0.01710191410448816,31.881169390620236,0.03373624881108602
704,37.992980748961735,0.017121337810754998,31.803382949767176,0.03376902384800954
705,37.86205791440007,0.01714076151702184,31.7253692965099,0.03380179888493306
706,37.73123821755537,0.017160185223288677,31.64712769361119,0.033834573921856584
707,37.60052359947194,0.017179608929555515,31.568657438690686,0.0338673489587801
708,37.469916066280106,0.017199032635822356,31.48995786538315,0.03390012399570362
709,37.33941768762497,0.017218456342089194,31.411028344479696,0.03393289903262714
710,37.209030595090034,0.01723788004835603,31.331868285051282,0.03396567406955066
711,37.07875698061661,0.017257303754622873,31.25247713555397,0.03399844910647418
712,36.94859909492,0.01727672746088971,31.1728543849153,0.0340312241433977
713,36.81855924590273,0.017296151167156548,31.092999563601403,0.03406399918032122
714,36.68863979706649,0.01731557487342339,31.01291224466409,0.034096774217244746
715,36.55884316592282,0.017334998579690227,30.932592044767745,0.034129549254168265
716,36.42917182240365,0.017354422285957065,30.852038625195018,0.034162324291091783
717,36.299628287272355,0.017373845992223906,30.771251692831395,0.0341950993280153
718,36.17021513053634,0.017393269698490744,30.69023100112775,0.03422787436493882
719,36.040934969861276,0.01741269340475758,30.60897635104046,0.03426064940186234
720,35.91179046898816,0.017432117111024423,30.527487591948823,0.034293424438785865
721,35.78278433615406,0.01745154081729126,30.445764622549188,0.03432619947570938
722,35.653919322516266,0.017470964523558098,30.363807391725278,0.0343589745126329
723,35.52519822058165,0.01749038822982494,30.281615899394374,0.03439174954955643
724,35.396623862641135,0.017509811936091777,30.199190197329212,0.034424524586479946
725,35.268199119209896,0.017529235642358615,30.11653038995455,0.034457299623403465
726,35.13992689747423,0.017548659348625456,30.033636635118675,0.03449007466032698
727,35.01181013974543,0.017568083054892294,29.950509144839163,0.0345228496972505
728,34.88385182192099,0.01758750676115913,29.86714818602249,0.03455562473417402
729,34.75605495195418,0.017606930467425973,29.783554081157327,0.034588399771097546
730,34.62842256833219,0.01762635417369281,29.699727208981177,0.034621174808021064
731,34.50095773856301,0.017645777879959648,29.61566800511972,0.03465394984494459
732,34.373663557672266,0.01766520158622649,29.53137696269915,0.03468672488186811
733,34.24654314670981,0.017684625292493327,29.446854632930503,0.03471949991879163
734,34.11959965126676,0.017704048998760165,29.362101625666448,0.034752274955715146
735,33.99283624000334,0.017723472705027006,29.277118609929634,0.034785049992638664
736,33.866256103187986,0.017742896411293844,29.191906314412762,0.03481782502956218
737,33.73986245124796,0.01776232011756068,29.106465527950046,0.0348506000664857
738,33.613658513331885,0.017781743823827523,29.02079709995969,0.03488337510340923
739,33.48764753588474,0.01780116753009436,28.934901940857493,0.034916150140332745
740,33.361832781235066,0.017820591236361198,28.848781022441067,0.03494892517725627
741,33.236217526195425,0.01784001494262804,28.76243537824479,0.03498170021417979
742,33.11080506067591,0.017859438648894874,28.675866103865037,0.03501447525110331
743,32.985598686310844,0.017878862355161715,28.589074357255917,0.03504725028802683
744,32.860601715099676,0.017898286061428556,28.502061358995107,0.035080025324950345
745,32.73581746806131,0.01791770976769539,28.41482839251969,0.035112800361873864
746,32.61124927390266,0.01793713347396223,28.32737680433215,0.03514557539879739
747,32.486900467701886,0.017956557180229073,28.239708004176165,0.03517835043572091
748,32.362774389605825,0.017975980886495907,28.151823465182183,0.03521112547264443
749,32.23887438354192,0.017995404592762748,28.063724723983068,0.03524390050956795
750,32.115203795945654,0.01801482829902959,27.975413380799218,0.03527667554649147
751,31.991765974502382,0.018034252005296424,27.886891099493617,0.03530945058341499
752,31.86856426690435,0.018053675711563265,27.798159607596595,0.03534222562033851
753,31.745602019623366,0.018073099417830106,27.709220696300473,0.035375000657262026
754,31.622882576698274,0.01809252312409694,27.62007622042378,0.035407775694185545
755,31.500409278538026,0.01811194683036378,27.530728098345506,0.03544055073110907
756,31.378185460740426,0.018131370536630623,27.44117831190943,0.03547332576803259
757,31.256214452926248,0.018150794242897457,27.351428906297883,0.035506100804956114
758,31.134499577588713,0.018170217949164298,27.26148198987628,0.03553887584187963
759,31.013044148959196,0.01818964165543114,27.17133973400733,0.03557165087880315
760,30.891851471888017,0.018209065361697974,27.0810043728358,0.03560442591572667
761,30.770924840741046,0.018228489067964815,26.990478203043654,0.03563720095265019
762,30.650267538312338,0.018247912774231656,26.899763583575858,0.03566997598957371
763,30.5298828347519,0.01826733648049849,26.808862935336755,0.03570275102649723
764,30.40977398650932,0.01828676018676533,26.717778740857703,0.03573552606342075
765,30.28994423529332,0.018306183893032173,26.626513543935452,0.03576830110034428
766,30.17039680704647,0.018325607599299007,26.53506994924225,0.035801076137267795
767,30.051134910935463,0.018345031305565848,26.443450621907207,0.035833851174191314
768,29.932161738357358,0.018364455011832686,26.351658287069593,0.03586662621111483
769,29.813480461960722,0.018383878718099524,26.259695729404235,0.03589940124803835
770,29.69509423468236,0.018403302424366365,26.167565792619044,0.03593217628496187
771,29.577006188799533,0.018422726130633203,26.075271378925322,0.03596495132188539
772,29.459219434996943,0.01844214983690004,25.982815448480803,0.035997726358808914
773,29.3417370614493,0.01846157354316688,25.890201018805953,0.03603050139573243
774,29.22456213291871,0.01848099724943372,25.797431164173634,0.03606327643265596
775,29.107697689866967,0.018500420955700557,25.704509014972786,0.036096051469579477
776,28.991146747582846,0.018519844661967398,25.611437757046,0.036128826506502995
777,28.874912295324044,0.018539268368234236,25.51822063100184,0.036161601543426514
778,28.758997295473673,0.018558692074501074,25.424860931501883,0.03619437658035003
779,28.64340468271138,0.018578115780767915,25.331362006522966,0.03622715161727355
780,28.52813736319892,0.018597539487034753,25.237727256595257,0.036259926654197076
781,28.41319821377974,0.01861696319330159,25.143960134016194,0.036292701691120595
782,28.298590081192994,0.01863638689956843,25.050064142040693,0.03632547672804412
783,28.18431578130144,0.01865581060583527,24.956042834048684,0.03635825176496764
784,28.07037809833326,0.018675234312102107,24.861899812689412,0.03639102680189116
785,27.956779784137606,0.018694658018368948,24.76763872900367,0.036423801838814676
786,27.84352355745391,0.018714081724635786,24.673263281524346,0.036456576875738195
787,27.730612103194552,0.018733505430902624,24.57877721535532,0.03648935191266171
788,27.618048071740922,0.018752929137169465,24.484184321229563,0.03652212694958523
789,27.505834078252974,0.018772352843436303,24.389488434546884,0.03655490198650876
790,27.393972701991387,0.01879177654970314,24.29469343439168,0.036587677023432276
791,27.282466485653213,0.01881120025596998,24.199803242531008,0.0366204520603558
792,27.171317934720154,0.01883062396223682,24.104821822394253,0.03665322709727932
793,27.060529516819443,0.018850047668503657,24.00975317803364,0.03668600213420284
794,26.95010366109753,0.018869471374770498,23.914601353067475,0.03671877717112636
795,26.840042757606163,0.018888895081037336,23.819370429605563,0.036751552208049876
796,26.7303491567007,0.018908318787304174,23.724064527158003,0.036784327244973394
797,26.621025168450714,0.018927742493571015,23.628687801527416,0.03681710228189692
798,26.51207306206287,0.018947166199837853,23.533244443685778,0.03684987731882044
799,26.40349506531535,0.01896658990610469,23.437738678635473,0.036882652355743964
800,26.295293364004586,0.01898601361237153,23.342174764256328,0.03691542739266748
801,26.187470101403477,0.01900543731863837,23.246556990137965,0.036948202429591
802,26.08002737773136,0.019024861024905207,23.15088967639886,0.03698097746651452
803,25.972967249635378,0.019044284731172048,23.055177172492574,0.03701375250343804
804,25.866291729683553,0.019063708437438886,22.95942385600134,0.03704652754036156
805,25.760002785868874,0.019083132143705724,22.863634131417918,0.037079302577285075
806,25.654102341124773,0.019102555849972565,22.767812428916336,0.0371120776142086
807,25.54859227285196,0.019121979556239403,22.671963203112,0.03714485265113212
808,25.443474412455824,0.01914140326250624,22.57609093181142,0.037177627688055645
809,25.338750544895376,0.01916082696877308,22.480200114753117,0.037210402724979164
810,25.234422408242708,0.01918025067503992,22.384295272339084,0.03724317776190268
811,25.13049169325348,0.019199674381306757,22.28838094435829,0.0372759527988262
812,25.026960042948094,0.019219098087573598,22.192461688702632,0.03730872783574972
813,24.923829052203697,0.019238521793840436,22.096542080075643,0.03734150287267324
814,24.821100267356687,0.019257945500107274,22.00062670869478,0.03737427790959676
815,24.718775185815876,0.019277369206374115,21.904720178988203,0.03740705294652028
816,24.616855255686367,0.019296792912640953,21.808827108285865,0.0374398279834438
817,24.515341875403617,0.01931621661890779,21.71295212550629,0.037472603020367326
818,24.414236393378342,0.01933564032517463,21.61709986983945,0.037505378057290845
819,24.31354010765164,0.01935506403144147,21.521274989425923,0.03753815309421436
820,24.213254265560625,0.019374487737708307,21.42548214003349,0.03757092813113788
821,24.11338006341439,0.019393911443975148,21.329725983731585,0.0376037031680614
822,24.013918646180567,0.019413335150241986,21.23401118756407,0.03763647820498492
823,23.914871107181973,0.019432758856508824,21.138342422220973,0.037669253241908444
824,23.816238487803872,0.019452182562775665,21.042724360710224,0.03770202827883196
825,23.718021777211586,0.019471606269042502,20.947161677029122,0.03773480331575549
826,23.620221912078335,0.01949102997530934,20.851659044837028,0.03776757835267901
827,23.522839776323693,0.01951045368157618,20.756221136129348,0.037800353389602526
828,23.425876200862348,0.01952987738784302,20.660852619913477,0.037833128426526044
829,23.329331963363284,0.019549301094109857,20.56555816088754,0.03786590346344956
830,23.23320778801953,0.019568724800376698,20.470342418122154,0.03789867850037308
831,23.137504345328352,0.019588148506643536,20.375210043746055,0.03793145353729661
832,23.04222225188193,0.019607572212910374,20.280165681636092,0.037964228574220125
833,22.947362070168747,0.019626995919177215,20.185213966112126,0.037997003611143644
834,22.852924308385596,0.019646419625444052,20.090359520637364,0.03802977864806717
835,22.75890942026005,0.01966584333171089,19.99560695652506,0.03806255368499069
836,22.66531780488404,0.019685267037977728,19.900960871651392,0.03809532872191421
837,22.572149806557896,0.01970469074424457,19.80642584917581,0.038128103758837725
838,22.479405714645473,0.019724114450511407,19.712006456269147,0.038160878795761244
839,22.387085763440123,0.019743538156778245,19.617707242849832,0.03819365383268476
840,22.295190132041636,0.019762961863045086,19.523532740328903,0.03822642886960829
841,22.203718944244375,0.019782385569311924,19.429487460364644,0.038259203906531807
842,22.11267226843646,0.01980180927557876,19.335575893626675,0.03829197894345533
843,22.022050117510283,0.019821232981845602,19.241802508570704,0.03832475398037885
844,21.93185244878435,0.01984065668811244,19.148171750224016,0.03835752901730237
845,21.84207916393643,0.019860080394379278,19.054688038982473,0.03839030405422589
846,21.7527301089484,0.01987950410064612,18.9613557694192,0.038423079091149406
847,21.663805074062605,0.019898927806912957,18.868179309105855,0.038455854128072925
848,21.575303793749818,0.019918351513179795,18.7751629974466,0.03848862916499645
849,21.48722594668922,0.019937775219446636,18.682311144525396,0.03852140420191997
850,21.399571155760217,0.019957198925713474,18.589628029967088,0.03855417923884349
851,21.312338988046115,0.01997662263198031,18.49711790181274,0.03858695427576701
852,21.225528954850116,0.019996046338247152,18.404784975409573,0.03861972931269053
853,21.139140511723415,0.02001547004451399,18.312633432316087,0.03865250434961405
854,21.053173058505674,0.020034893750780828,18.220667419222643,0.03868527938653757
855,20.96762593937791,0.02005431745704767,18.12889104688797,0.03871805442346109
856,20.88249844292801,0.020073741163314507,18.03730838909214,0.038750829460384606
857,20.797789802228657,0.020093164869581345,17.945923481606176,0.03878360449730813
858,20.71349919492835,0.020112588575848186,17.854740321178852,0.03881637953423165
859,20.629625743355103,0.020132012282115024,17.763762864540954,0.038849154571155176
860,20.546168514633106,0.02015143598838186,17.67299502742748,0.038881929608078694
861,20.46312652081255,0.020170859694648702,17.582440683618046,0.03891470464500221
862,20.380498719012643,0.02019028340091554,17.49210366399589,0.03894747968192573
863,20.298284011577866,0.020209707107182378,17.40198775562572,0.03898025471884925
864,20.21648124624772,0.02022913081344922,17.31209670085096,0.03901302975577277
865,20.135089216339974,0.020248554519716057,17.22243419641044,0.03904580479269629
866,20.054106660947305,0.020267978225982895,17.133003892574855,0.03907857982961981
867,19.97353226514806,0.020287401932249736,17.043809392303753,0.03911135486654333
868,19.8933646602305,0.020306825638516574,16.95485425042244,0.03914412990346686
869,19.813602423931005,0.02032624934478341,16.866141972820014,0.039176904940390375
870,19.734244080686338,0.020345673051050252,16.777676015668163,0.039209679977313894
871,19.655288101899966,0.02036509675731709,16.68945978466127,0.03924245501423741
872,19.576732906222546,0.020384520463583928,16.60149663427785,0.03927523005116093
873,19.4985768598466,0.02040394416985077,16.513789867063856,0.03930800508808445
874,19.42081827681568,0.020423367876117607,16.42634273293772,0.039340780125007975
875,19.34345541934765,0.020442791582384445,16.339158428517543,0.039373555161931494
876,19.266486498172707,0.020462215288651286,16.252240096470572,0.03940633019885502
877,19.189909672885896,0.020481638994918124,16.165590824885253,0.03943910523577854
878,19.113723052313986,0.02050106270118496,16.07921364666561,0.039471880272702056
879,19.03792469489729,0.020520486407451802,15.993111538948826,0.039504655309625575
880,18.96251260908601,0.02053991011371864,15.907287422545503,0.03953743034654909
881,18.88748475375137,0.020559333819985478,15.82174416140298,0.03957020538347261
882,18.812839038611525,0.02057875752625232,15.736484562092043,0.03960298042039613
883,18.738573324672384,0.020598181232519157,15.651511373316746,0.039635755457319656
884,18.664685424683007,0.020617604938785995,15.566827285447731,0.039668530494243175
885,18.59117310360621,0.020637028645052836,15.482434930079002,0.0397013055311667
886,18.51803407910386,0.020656452351319673,15.398336879608301,0.03973408056809022
887,18.44526602203703,0.02067587605758651,15.314535646841072,0.03976685560501374
888,18.37286655698114,0.020695299763853352,15.231033684618161,0.039799630641937256
889,18.300833262755955,0.02071472347012019,15.147833385467134,0.039832405678860774
890,18.229163672970433,0.020734147176387028,15.064937081277519,0.03986518071578429
891,18.157855276582477,0.020753570882653866,14.982347042999669,0.03989795575270782
892,18.086905518473436,0.020772994588920707,14.900065480367473,0.03993073078963134
893,18.016311800037492,0.020792418295187545,14.818094541644788,0.03996350582655486
894,17.94607147978573,0.020811842001454382,14.736436313395789,0.03999628086347838
895,17.876181873964953,0.020831265707721223,14.655092820278721,0.0400290559004019
896,17.80664025719115,0.02085068941398806,14.574066024863773,0.04006183093732542
897,17.737443863097486,0.0208701131202549,14.49335782747427,0.04009460597424894
898,17.66858988499678,0.02088953682652174,14.412970066051539,0.040127381011172455
899,17.600075476558654,0.020908960532788578,14.332904516043419,0.040160156048095974
900,17.531897752500644,0.020928384239055416,14.253162890316023,0.0401929310850195
901,17.46405378929381,0.020947807945322257,14.17374683908896,0.04022570612194302
902,17.39654062588241,0.020967231651589095,14.094657949893737,0.040258481158866544
903,17.32935526441757,0.020986655357855932,14.015897747555433,0.04029125619579006
904,17.262494671004823,0.021006079064122773,13.937467694197062,0.04032403123271358
905,17.195955776465564,0.02102550277038961,13.85936918926724,0.0403568062696371
906,17.12973547711185,0.02104492647665645,13.781603569590262,0.04038958130656062
907,17.06383063553487,0.02106435018292329,13.704172109438838,0.04042235634348414
908,16.998238081406775,0.021083773889190128,13.627076020629369,0.04045513138040766
909,16.93295461229541,0.021103197595456966,13.550316452639386,0.04048790641733118
910,16.86797699449224,0.021122621301723807,13.473894492746894,0.040520681454254706
911,16.80330196385294,0.021142045007990645,13.397811166192016,0.040553456491178225
912,16.73892622665061,0.021161468714257482,13.322067436359783,0.04058623152810174
913,16.67484646044137,0.021180892420524323,13.24666420498487,0.04061900656502526
914,16.611059314942132,0.02120031612679116,13.171602312377319,0.04065178160194878
915,16.547561412920306,0.021219739833058,13.096882537669332,0.0406845566388723
916,16.48434935109519,0.02123916353932484,13.022505599082887,0.04071733167579582
917,16.421419701051043,0.021258587245591678,12.948472154217969,0.04075010671271934
918,16.3587690101611,0.021278010951858516,12.874782800360977,0.04078288174964286
919,16.29639380252283,0.021297434658125357,12.80143807481325,0.04081565678656639
920,16.23429057990375,0.021316858364392195,12.72843845523945,0.040848431823489906
921,16.1724558226978,0.021336282070659032,12.655784360035184,0.040881206860413424
922,16.11088599089181,0.021355705776925873,12.583476148714206,0.04091398189733694
923,16.049577525041943,0.02137512948319271,12.511514122314328,0.04094675693426046
924,15.988526847259603,0.02139455318945955,12.439898523821949,0.04097953197118398
925,15.927730362206676,0.02141397689572639,12.368629538615123,0.041012307008107506
926,15.86718445809988,0.021433400601993228,12.29770729492454,0.041045082045031024
927,15.806885507723527,0.021452824308260066,12.22713186431206,0.04107785708195455
928,15.746829869450766,0.021472248014526907,12.156903262167043,0.04111063211887807
929,15.687013888272801,0.021491671720793745,12.087021448219367,0.04114340715580159
930,15.627433896835717,0.021511095427060582,12.017486327069324,0.041176182192725105
931,15.568086216484613,0.021530519133327423,11.948297748734038,0.041208957229648624
932,15.508967158314753,0.02154994283959426,11.879455509209759,0.04124173226657214
933,15.45007302422917,0.0215693665458611,11.810959351049881,0.04127450730349566
934,15.391400108002516,0.02158879025212794,11.742808963958469,0.04130728234041919
935,15.332944696350914,0.021608213958394778,11.67500398539866,0.041340057377342705
936,15.274703070006993,0.021627637664661616,11.607544001215587,0.04137283241426623
937,15.216671504800177,0.021647061370928457,11.540428546273883,0.04140560745118975
938,15.158846272741588,0.021666485077195295,11.47365710510876,0.04143838248811327
939,15.101223643113194,0.021685908783462132,11.40722911259072,0.041471157525036786
940,15.043799883560874,0.021705332489728973,11.341143954603533,0.041503932561960305
941,14.986571261190928,0.02172475619599581,11.27540096873477,0.041536707598883824
942,14.929534043669559,0.02174417990226265,11.209999444978765,0.04156948263580735
943,14.872684500325011,0.02176360360852949,11.144938626451724,0.04160225767273087
944,14.816018903252024,0.021783027314796328,11.080217710118157,0.041635032709654386
945,14.759533528417832,0.021802451021063166,11.01583584752862,0.04166780774657791
946,14.703224656769645,0.021821874727330003,10.951792145568444,0.04170058278350143
947,14.647088575342998,0.021841298433596845,10.88808566721646,0.04173335782042495
948,14.591121578370528,0.021860722139863682,10.824715432314132,0.04176613285734847
949,14.535319968390782,0.02188014584613052,10.761680418344035,0.041798907894271986
950,14.479680057356576,0.02189956955239736,10.698979561217621,0.041831682931195505
951,14.424198167742553,0.0219189932586642,10.636611756071678,0.04186445796811903
952,14.368870633651161,0.021938416964931037,10.574575858073407,0.04189723300504255
953,14.31369380191718,0.021957840671197878,10.512870683233091,0.041930008041966074
954,14.258664033209781,0.021977264377464716,10.451495009224752,0.04196278307888959
955,14.203777703131877,0.021996688083731553,10.390447576213628,0.04199555811581311
956,14.14903120331642,0.022016111789998394,10.329727087690511,0.04202833315273663
957,14.094420942519012,0.022035535496265232,10.26933221131255,0.04206110818966015
958,14.039943347706417,0.02205495920253207,10.209261579749784,0.042093883226583674
959,13.985594865140575,0.02207438290879891,10.149513791537302,0.04212665826350719
960,13.931371961457609,0.02209380661506575,10.090087411932513,0.04215943330043071
961,13.877271124741226,0.022113230321332587,10.030980973777096,0.04219220833735423
962,13.823288865590428,0.022132654027599428,9.972192978363214,0.04222498337427775
963,13.769421718180677,0.022152077733866266,9.913721896303734,0.042257758411201274
964,13.715666241318175,0.022171501440133103,9.85556616840588,0.04229053344812479
965,13.662019019486964,0.022190925146399944,9.797724206547834,0.04232330848504831
966,13.608476663888158,0.022210348852666782,9.740194394558293,0.04235608352197183
967,13.555035813471024,0.02222977255893362,9.682975089098086,0.042388858558895355
968,13.501693135955326,0.02224919626520046,9.626064620543803,0.042421633595818874
969,13.448445328844638,0.0222686199714673,9.569461293872859,0.04245440863274239
970,13.395289120429915,0.022288043677734137,9.513163389549716,0.04248718366966591
971,13.342221270783277,0.022307467384000978,9.457169164412706,0.042519958706589436
972,13.28923857274118,0.022326891090267816,9.401476852561405,0.042552733743512955
973,13.236337852876682,0.022346314796534653,9.34608466624368,0.042585508780436473
974,13.18351597246048,0.022365738502801494,9.290990796742454,0.04261828381735999
975,13.130769828410113,0.022385162209068332,9.236193415261669,0.04265105885428352
976,13.078096354226993,0.02240458591533517,9.181690673810987,0.042683833891207036
977,13.025492520920844,0.02242400962160201,9.127480706088972,0.042716608928130555
978,12.972955337921146,0.02244343332786885,9.073561628364336,0.04274938396505407
979,12.920481853974996,0.022462857034135687,9.019931540354845,0.04278215900197759
980,12.868069158031354,0.022482280740402528,8.96658852610371,0.04281493403890112
981,12.815714380110917,0.022501704446669366,8.91353065485288,0.042847709075824636
982,12.763414692161328,0.022521128152936203,8.860755981912876,0.042880484112748155
983,12.71116730889746,0.022540551859203044,8.808262549529196,0.04291325914967167
984,12.658969488626244,0.022559975565469882,8.756048387744423,0.0429460341865952
985,12.606818534055728,0.02257939927173672,8.704111515256102,0.04297880922351872
986,12.554711793088,0.02259882297800356,8.652449940269834,0.043011584260442236
987,12.502646659595646,0.0226182466842704,8.601061661347405,0.043044359297365754
988,12.450620574181206,0.022637670390537237,8.549944668249424,0.04307713433428928
989,12.398631024919634,0.022657094096804078,8.49909694277252,0.0431099093712128
990,12.346675548083121,0.022676517803070916,8.44851645958029,0.04314268440813632
991,12.294751728847986,0.022695941509337753,8.398201187028103,0.043175459445059836
992,12.242857201983481,0.022715365215604594,8.348149087981346,0.043208234481983354
993,12.190989652522088,0.022734788921871432,8.298358120626657,0.04324100951890688
994,12.139146816410953,0.02275421262813827,8.2488262392761,0.0432737845558304
995,12.087326481144261,0.02277363633440511,8.19955139516382,0.04330655959275392
996,12.035526486376291,0.02279306004067195,8.15053153723499,0.043339334629677435
997,11.983744724514636,0.022812483746938787,8.1017646129267,0.04337210966660096
998,11.931979141293736,0.022831907453205624,8.053248568940734,0.04340488470352448
999,11.880227736328012,0.022851331159472466,8.004981352007595,0.043437659740448


==> visu/old/tikz_csvs_diagonal_force/hist_5e-15/hist.csv <==
,id,experiment_id,error_l2,error_linfty
0,0,00002,0.005835315212607384,0.013276875019073486
1,1,00202,0.009778069332242012,0.02653568983078003
2,2,00222,0.008375399746000767,0.013244062662124634
3,3,00282,0.009531735442578793,0.02370995283126831
4,4,00302,0.02342097833752632,0.04109722375869751
5,5,00242,0.01032841857522726,0.026085078716278076
6,6,00262,0.010536332614719868,0.029399096965789795
7,7,00382,0.009945598430931568,0.025842487812042236
8,8,00022,0.007066782563924789,0.021519243717193604
9,9,00042,0.008220173418521881,0.022677719593048096
10,10,00062,0.011650903150439262,0.031533241271972656
11,11,00082,0.01316799595952034,0.02908945083618164
12,12,00102,0.007754518650472164,0.023375391960144043
13,13,00362,0.01114243920892477,0.026600778102874756
14,14,00142,0.008662541396915913,0.02414417266845703
15,15,00162,0.008778172545135021,0.02458488941192627
16,16,00182,0.009287180379033089,0.021697938442230225
17,17,00342,0.015174792148172855,0.03240913152694702
18,18,00122,0.01056775450706482,0.024723827838897705
19,19,00322,0.021324755623936653,0.04753667116165161


==> visu/old/tikz_csvs_diagonal_force/hist_5e-15/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid
0,54.35983401250475,0.005835315212607384,12.302685110096366,0.013244062662124634
1,54.75036861436334,0.005852918478998694,12.357302606277733,0.013278389597559595
2,55.1418287158679,0.005870521745390004,12.412132253989558,0.013312716532994557
3,55.5341940512917,0.005888125011781315,12.467182103665698,0.01334704346842952
4,55.927444107329414,0.0059057282781726245,12.522460324534483,0.013381370403864482
5,56.32155812400472,0.005923331544563935,12.577975203012876,0.013415697339299443
6,56.71651509563004,0.005940934810955245,12.633735141038704,0.013450024274734405
7,57.112293771818464,0.005958538077346556,12.68974865434141,0.013484351210169367
8,57.508872658547794,0.005976141343737865,12.746024370651266,0.01351867814560433
9,57.9062300192781,0.005993744610129176,12.802571027847247,0.013553005081039292
10,58.30434387612158,0.006011347876520487,12.859397472043856,0.013587332016474253
11,58.703192011065944,0.006028951142911796,12.916512655617007,0.013621658951909215
12,59.102751967251464,0.006046554409303107,12.973925635169266,0.013655985887344176
13,59.50300105030132,0.006064157675694417,13.031645569434765,0.01369031282277914
14,59.903916329706085,0.006081760942085727,13.089681717123973,0.013724639758214101
15,60.30547464026223,0.006099364208477037,13.148043434708876,0.013758966693649063
16,60.7076525835647,0.006116967474868348,13.20674017414865,0.013793293629084024
17,61.11042652955418,0.006134570741259658,13.265781480556434,0.013827620564518986
18,61.51377261811871,0.006152174007650968,13.325176989807488,0.01386194749995395
19,61.91766676074991,0.006169777274042278,13.38493642608923,0.01389627443538891
20,62.32208464225432,0.006187380540433589,13.445069599393662,0.013930601370823872
21,62.72700172251933,0.006204983806824899,13.505586402952547,0.013964928306258834
22,63.13239323833419,0.006222587073216209,13.566496810615996,0.013999255241693797
23,63.53823420526637,0.00624019033960752,13.627810874174909,0.014033582177128759
24,63.94449941959271,0.0062577936059988295,13.689538720627977,0.01406790911256372
25,64.35116346028599,0.00627539687239014,13.751690549393661,0.014102236047998682
26,64.75820069105676,0.00629300013878145,13.814276629467962,0.014136562983433644
27,65.16558526245035,0.0063106034051727605,13.877307296528501,0.014170889918868607
28,65.57329111399913,0.00632820667156407,13.940792949985667,0.014205216854303569
29,65.98129197643037,0.006345809937955381,14.00474404998154,0.01423954378973853
30,66.3895613739288,0.006363413204346691,14.069171114337275,0.014273870725173492
31,66.79807262645508,0.006381016470738001,14.134084715449713,0.014308197660608453
32,67.20679885211871,0.006398619737129312,14.199495477138102,0.014342524596043417
33,67.61571296960675,0.006416223003520622,14.265414071441562,0.014376851531478378
34,68.02478770066708,0.006433826269911932,14.331851215368355,0.01441117846691334
35,68.43399557264684,0.006451429536303242,14.398817667597575,0.014445505402348301
36,68.84330892108557,0.006469032802694553,14.466324225134372,0.014479832337783265
37,69.25269989236315,0.0064866360690858625,14.534381719919464,0.014514159273218226
38,69.66214044640235,0.006504239335477173,14.603001015393927,0.014548486208653188
39,70.07160235942543,0.006521842601868484,14.672193003020277,0.01458281314408815
40,70.48105722676537,0.0065394458682597936,14.741968598760725,0.014617140079523111
41,70.89047646573115,0.006557049134651104,14.812338739513693,0.014651467014958074
42,71.29983131852627,0.006574652401042414,14.883314379509551,0.014685793950393036
43,71.70909285522161,0.006592255667433725,14.954906486666752,0.014720120885827997
44,72.11823197678112,0.006609858933825034,15.027126038909284,0.014754447821262959
45,72.52721941814104,0.006627462200216345,15.099984020446637,0.01478877475669792
46,72.93602575134142,0.006645065466607655,15.17349141801743,0.014823101692132884
47,73.34462138871075,0.006662668732998965,15.247659217097702,0.014857428627567846
48,73.75297658610232,0.006680271999390275,15.322498398075206,0.014891755563002807
49,74.16106144618294,0.006697875265781586,15.398019932390762,0.014926082498437769
50,74.56884592177282,0.0067154785321728964,15.474234778647933,0.01496040943387273
51,74.97629981923701,0.006733081798564206,15.55115387869224,0.014994736369307694
52,75.38339280192744,0.006750685064955517,15.628788153661104,0.015029063304742655
53,75.79009439367546,0.006768288331346827,15.707148500005916,0.015063390240177617
54,76.19637398233459,0.006785891597738137,15.786245785487353,0.015097717175612578
55,76.60220082337258,0.006803494864129447,15.866090845145335,0.01513204411104754
56,77.00754404351294,0.006821098130520758,15.94669447724494,0.015166371046482503
57,77.41237264442499,0.006838701396912068,16.028067439199578,0.015200697981917465
58,77.81665550646223,0.006856304663303378,16.110220443472777,0.015235024917352426
59,78.22036139244847,0.006873907929694688,16.19316415346002,0.015269351852787388
60,78.6234589515112,0.0068915111960859985,16.276909179351886,0.01530367878822235
61,79.02591672296157,0.006909114462477309,16.36146607398002,0.015338005723657313
62,79.42770314022057,0.006926717728868619,16.446845328647274,0.015372332659092275
63,79.8287865347911,0.0069443209952599295,16.533057368943485,0.015406659594527236
64,80.22913514027462,0.006961924261651239,16.62011255054832,0.015440986529962198
65,80.62871709643254,0.00697952752804255,16.708021155022603,0.01547531346539716
66,81.02750045329121,0.00699713079443386,16.79679338558968,0.015509640400832123
67,81.42545317529056,0.00701473406082517,16.886439362908195,0.015543967336267084
68,81.82254314547464,0.007032337327216481,16.976969120837907,0.015578294271702046
69,82.21873816972466,0.007049940593607791,17.068392602199896,0.015612621207137007
70,82.61400598103285,0.0070675438599991005,17.160719654532738,0.01564694814257197
71,83.00831424381704,0.007085147126390411,17.25396002584629,0.015681275078006932
72,83.4016305582751,0.007102750392781722,17.348123360374338,0.015715602013441896
73,83.79392246477809,0.0071203536591730315,17.44321919432795,0.015749928948876855
74,84.18515744830246,0.007137956925564342,17.539256951650952,0.01578425588431182
75,84.57530294289907,0.007155560191955652,17.636245939778902,0.01581858281974678
76,84.96432633619955,0.007173163458346963,17.734195345403627,0.015852909755181742
77,85.35219497395862,0.007190766724738272,17.833114230244153,0.015887236690616702
78,85.73887616463132,0.007208369991129583,17.933011526826466,0.015921563626051665
79,86.12433718398505,0.007225973257520894,18.033896034272846,0.01595589056148663
80,86.5085452797449,0.007243576523912203,18.135776414102995,0.015990217496921588
81,86.89146767627184,0.007261179790303513,18.238661186048233,0.01602454443235655
82,87.27307157927277,0.007278783056694824,18.342558723880362,0.016058871367791515
83,87.65332418054143,0.007296386323086134,18.447477251256903,0.016093198303226475
84,88.03219266272924,0.007313989589477444,18.553424837584295,0.016127525238661438
85,88.40964420414609,0.007331592855868755,18.660409393900455,0.016161852174096398
86,88.78564598358821,0.007349196122260065,18.768438668778604,0.01619617910953136
87,89.16016518519413,0.007366799388651375,18.877520244253677,0.01623050604496632
88,89.53316900332696,0.007384402655042685,18.98766153177311,0.016264832980401284
89,89.90462464748181,0.007402005921433996,19.098869768173433,0.016299159915836248
90,90.2744993472175,0.007419609187825306,19.211152011684398,0.016333486851271208
91,90.64276035711218,0.007437212454216616,19.324515137962223,0.01636781378670617
92,91.00937496174103,0.007454815720607927,19.43896583615331,0.016402140722141134
93,91.37431048067516,0.0074724189869992364,19.554510604990412,0.016436467657576094
94,91.73753427350157,0.007490022253390547,19.671155748922477,0.016470794593011057
95,92.09901374486147,0.007507625519781857,19.78890737427987,0.016505121528446017
96,92.45871634950767,0.0075252287861731675,19.907771385476604,0.01653944846388098
97,92.81660959737893,0.007542832052564478,20.027753481250983,0.01657377539931594
98,93.17266105869005,0.007560435318955788,20.14885915094639,0.016608102334750904
99,93.52683836903773,0.007578038585347098,20.27109367083357,0.016642429270185867
100,93.87910923451966,0.007595641851738408,20.394462100476037,0.016676756205620827
101,94.22944143686674,0.007613245118129719,20.51896927914028,0.01671108314105579
102,94.57780283858712,0.007630848384521029,20.64461982225182,0.016745410076490753
103,94.92416138812055,0.007648451650912339,20.77141811789923,0.016779737011925713
104,95.26848512500224,0.007666054917303649,20.899368323387144,0.016814063947360677
105,95.61074218503519,0.00768365818369496,21.028474361839855,0.016848390882795636
106,95.95090080546926,0.0077012614500862695,21.158739918857105,0.0168827178182306
107,96.28892933018646,0.00771886471647758,21.29016843922336,0.016917044753665563
108,96.62479621489113,0.007736467982868891,21.42276312367204,0.016951371689100523
109,96.95847003230307,0.0077540712492602006,21.556526925706212,0.016985698624535486
110,97.28991947735408,0.00777167451565151,21.69146254847697,0.017020025559970446
111,97.61911337238459,0.007789277782042821,21.827572441721202,0.01705435249540541
112,97.94602067234099,0.007806881048434132,21.964858798759714,0.017088679430840373
113,98.27061046997167,0.007824484314825441,22.10332355355738,0.017123006366275333
114,98.5928520010202,0.007842087581216753,22.24296837784669,0.017157333301710296
115,98.91271464941512,0.007859690847608063,22.383794678315578,0.01719166023714526
116,99.23016795245483,0.007877294113999372,22.525803593861422,0.01722598717258022
117,99.54518160598631,0.007894897380390682,22.668995992912116,0.01726031410801518
118,99.8577254695762,0.007912500646781992,22.813372470815587,0.017294641043450142
119,100.16776957167349,0.007930103913173303,22.958933347298867,0.017328967978885106
120,100.47528411476213,0.007947707179564613,23.105678663998265,0.017363294914320065
121,100.78023948050276,0.007965310445955923,23.253608182061612,0.01739762184975503
122,101.08260623486154,0.007982913712347234,23.402721379823472,0.017431948785189992
123,101.3823551332258,0.008000516978738544,23.55301745055522,0.017466275720624952
124,101.67945712550424,0.008018120245129854,23.70449530029041,0.017500602656059915
125,101.9738833612114,0.008035723511521164,23.857153545726757,0.01753492959149488
126,102.26560519453425,0.008053326777912475,24.010990512206014,0.01756925652692984
127,102.55459418938008,0.008070930044303785,24.166004231772586,0.0176035834623648
128,102.84082212440461,0.008088533310695095,24.322192441311884,0.01763791039779976
129,103.12426099801834,0.008106136577086406,24.479552580769642,0.017672237333234725
130,103.40488303337075,0.008123739843477716,24.63808179145289,0.017706564268669685
131,103.6826606833103,0.008141343109869026,24.797776914413795,0.017740891204104648
132,103.95756663531941,0.008158946376260336,24.958634488917067,0.01777521813953961
133,104.22957381642307,0.008176549642651647,25.12065075099205,0.01780954507497457
134,104.49865539806963,0.008194152909042957,25.28382163207019,0.017843872010409535
135,104.76478480098278,0.008211756175434267,25.44814275770864,0.017878198945844498
136,105.02793569998323,0.008229359441825578,25.613609446401174,0.017912525881279458
137,105.28808202877869,0.008246962708216888,25.78021670847687,0.01794685281671442
138,105.54519798472147,0.008264565974608198,25.947959245087215,0.01798117975214938
139,105.79925803353191,0.008282169240999507,26.116831447282774,0.018015506687584344
140,106.0502369139863,0.008299772507390817,26.28682739517971,0.018049833623019304
141,106.29810964256859,0.008317375773782129,26.457940857217064,0.018084160558454267
142,106.5428515180841,0.008334979040173439,26.630165289505193,0.01811848749388923
143,106.78443812623443,0.00835258230656475,26.80349383526606,0.01815281442932419
144,107.02284534415186,0.00837018557295606,26.977919324366272,0.018187141364759154
145,107.25804934489247,0.00838778883934737,27.15343427294254,0.018221468300194117
146,107.49002660188648,0.00840539210573868,27.33003088312104,0.018255795235629077
147,107.7187538933446,0.008422995372129989,27.507701042830462,0.01829012217106404
148,107.94420830661934,0.0084405986385213,27.6864363257094,0.018324449106499
149,108.16636724251995,0.00845820190491261,27.86622799110861,0.018358776041933964
150,108.38520841957968,0.00847580517130392,28.04706698418807,0.018393102977368923
151,108.60070987827469,0.008493408437695232,28.228943936109772,0.018427429912803887
152,108.81284998519261,0.008511011704086541,28.41184916432597,0.01846175684823885
153,109.02160743715035,0.008528614970477851,28.595772672963452,0.01849608378367381
154,109.22696126525956,0.008546218236869161,28.78070415330409,0.018530410719108773
155,109.42889083893881,0.008563821503260472,28.966632984361553,0.018564737654543736
156,109.62737586987099,0.008581424769651782,29.153548233554563,0.018599064589978696
157,109.82239641590554,0.008599028036043092,29.341438657477045,0.01863339152541366
158,110.0139328849036,0.008616631302434404,29.53029270276452,0.01866771846084862
159,110.20196603852517,0.008634234568825713,29.720098507057667,0.018702045396283583
160,110.38647699595785,0.008651837835217023,29.91084390006224,0.018736372331718543
161,110.56744723758499,0.008669441101608333,30.10251640470616,0.018770699267153506
162,110.74485860859329,0.008687044367999643,30.295103238392812,0.01880502620258847
163,110.9186933225177,0.008704647634390954,30.48859131435118,0.01883935313802343
164,111.08893396472351,0.008722250900782264,30.682967243082334,0.018873680073458392
165,111.25556349582433,0.008739854167173575,30.878217333902125,0.018908007008893356
166,111.41856525503448,0.008757457433564885,31.074327596579973,0.018942333944328316
167,111.57792296345546,0.008775060699956195,31.271283743073454,0.01897666087976328
168,111.73362072729533,0.008792663966347505,31.469071189358342,0.019010987815198242
169,111.88564304101956,0.008810267232738814,31.667675057353783,0.019045314750633202
170,112.03397479043323,0.008827870499130126,31.86708017694266,0.019079641686068162
171,112.17860125569281,0.008845473765521436,32.06727108808602,0.019113968621503125
172,112.31950811424737,0.008863077031912745,32.268232043031645,0.01914829555693809
173,112.45668144370781,0.008880680298304057,32.46994700861626,0.01918262249237305
174,112.59010772464323,0.008898283564695367,32.67239966866098,0.019216949427808012
175,112.719773843304,0.008915886831086677,32.87557342645886,0.019251276363242975
176,112.84566709427028,0.008933490097477986,33.07945140735487,0.019285603298677935
177,112.96777518302537,0.008951093363869298,33.28401646141694,0.019319930234112898
178,113.0860862284528,0.008968696630260608,33.489251166198024,0.01935425716954786
179,113.2005887652571,0.008986299896651917,33.6951378295879,0.01938858410498282
180,113.31127174630639,0.009003903163043229,33.901658492754734,0.019422911040417785
181,113.418124544897,0.009021506429434539,34.10879493317473,0.019457237975852745
182,113.52113695693896,0.009039109695825848,34.31652866775033,0.019491564911287708
183,113.62029920306178,0.009056712962217158,34.52484095601474,0.019525891846722668
184,113.71560193063955,0.00907431622860847,34.733712803423224,0.01956021878215763
185,113.80703621573512,0.00909191949499978,34.943124964729165,0.019594545717592594
186,113.89459356496275,0.00910952276139109,35.15305794744512,0.019628872653027554
187,113.9782659172676,0.0091271260277824,35.36349201538695,0.019663199588462518
188,114.05804564562337,0.00914472929417371,35.5744071923005,0.01969752652389748
189,114.13392555864527,0.00916233256056502,35.785783265569826,0.01973185345933244
190,114.20589890211969,0.00917993582695633,35.9975997900058,0.019766180394767404
191,114.27395936044898,0.00919753909334764,36.209836091714195,0.019800507330202364
192,114.33810105801082,0.009215142359738951,36.42247127204196,0.019834834265637327
193,114.39831856043244,0.009232745626130261,36.635484211600506,0.019869161201072287
194,114.45460687577828,0.009250348892521573,36.848853574365215,0.01990348813650725
195,114.50696145565145,0.009267952158912882,37.062557811849544,0.019937815071942214
196,114.55537819620808,0.009285555425304192,37.27657516735274,0.019972142007377174
197,114.59985343908446,0.009303158691695502,37.49088368027987,0.020006468942812137
198,114.64038397223632,0.009320761958086812,37.70546119053275,0.0200407958782471
199,114.67696703069008,0.009338365224478123,37.92028534297081,0.02007512281368206
200,114.70960029720591,0.009355968490869433,38.135333591940146,0.020109449749117023
201,114.73828190285188,0.009373571757260743,38.35058320586956,0.020143776684551983
202,114.76301042748945,0.009391175023652054,38.566011271932425,0.020178103619986947
203,114.78378490016945,0.009408778290043364,38.78159470077246,0.020212430555421906
204,114.80060479943913,0.009426381556434674,38.99731023129257,0.02024675749085687
205,114.813470053559,0.009443984822825983,39.21313443550465,0.020281084426291833
206,114.82238104063073,0.009461588089217295,39.429043723439406,0.020315411361726793
207,114.82733858863418,0.009479191355608605,39.6450143481145,0.020349738297161756
208,114.82834397537535,0.009496794621999914,39.86102241055916,0.02038406523259672
209,114.82539892834356,0.009514397888391226,40.07704386489414,0.02041839216803168
210,114.81850562447893,0.009532001154782536,40.293054523465344,0.020452719103466643
211,114.80766668984907,0.009549604421173846,40.50903006202928,0.020487046038901603
212,114.79288519923637,0.009567207687565155,40.72494602498892,0.020521372974336566
213,114.77416467563408,0.009584810953956467,40.9407778306782,0.020555699909771526
214,114.75150908965313,0.009602414220347777,41.15650077669371,0.02059002684520649
215,114.72492285883823,0.009620017486739086,41.37209004527155,0.020624353780641452
216,114.69441084689429,0.009637620753130398,41.58752070870793,0.020658680716076412
217,114.65997836282257,0.009655224019521708,41.80276773482171,0.020693007651511375
218,114.62163115996758,0.009672827285913017,42.01780599245697,0.02072733458694634
219,114.57937543497378,0.009690430552304327,42.23261025702404,0.0207616615223813
220,114.53321782665341,0.009708033818695637,42.44715521607745,0.020795988457816262
221,114.48316541476463,0.009725637085086948,42.661415474928205,0.020830315393251225
222,114.4292257187013,0.009743240351478258,42.87536556228959,0.020864642328686185
223,114.37140669609342,0.00976084361786957,43.08897993595395,0.020898969264121145
224,114.30971674131989,0.00977844688426088,43.30223298849899,0.02093329619955611
225,114.24416468393237,0.00979605015065219,43.515099053021494,0.02096762313499107
226,114.17475978699252,0.009813653417043499,43.72755240889695,0.02100195007042603
227,114.10151174532088,0.009831256683434809,43.939567287562824,0.021036277005860995
228,114.02443068365932,0.00984885994982612,44.15111787832396,0.021070603941295958
229,113.94352715474703,0.00986646321621743,44.362178334177955,0.021104930876730918
230,113.85881213731034,0.009884066482608742,44.57272277765888,0.02113925781216588
231,113.77029703396677,0.009901669749000051,44.782725306696996,0.021173584747600845
232,113.67799366904435,0.009919273015391361,44.99216000049318,0.021207911683035804
233,113.58191428631629,0.00993687628178267,45.20100092540574,0.021242238618470764
234,113.48207154665131,0.00995447954817398,45.40922214084771,0.021276565553905728
235,113.378478525581,0.00997208281456529,45.6167977051927,0.02131089248934069
236,113.27114871078415,0.009989686080956602,45.82370168168775,0.02134521942477565
237,113.1600959994888,0.010007289347347913,46.029908144370765,0.021379546360210614
238,113.04533469579302,0.010024892613739223,46.23539118399071,0.021413873295645577
239,112.92687950790416,0.010042495880130533,46.440124913928905,0.021448200231080537
240,112.80474554529884,0.010060099146521843,46.64408347611929,0.0214825271665155
241,112.67894831580274,0.010077702412913152,46.847241046965564,0.021516854101950464
242,112.54950372259188,0.010095305679304462,47.04957184325362,0.021551181037385424
243,112.41642806111597,0.010112908945695774,47.25105012805713,0.021585507972820384
244,112.27973801594474,0.010130512212087084,47.45165021663424,0.02161983490825535
245,112.1394506575374,0.010148115478478395,47.65134648231374,0.02165416184369031
246,111.99558343893739,0.010165718744869705,47.850113362368745,0.02168848877912527
247,111.84815419239142,0.010183322011261015,48.04792536387555,0.021722815714560233
248,111.69718112589577,0.010200925277652324,48.24475706955622,0.021757142649995197
249,111.54268281966883,0.010218528544043634,48.440583143603064,0.021791469585430157
250,111.38467822255228,0.010236131810434946,48.63537833748255,0.02182579652086512
251,111.22318664834081,0.010253735076826255,48.82911749571729,0.021860123456300083
252,111.05822777204193,0.010271338343217567,49.021775561643985,0.021894450391735043
253,110.88982162606698,0.010288941609608877,49.21332758314549,0.021928777327170003
254,110.71798859635328,0.010306544876000186,49.403748718355324,0.02196310426260497
255,110.54274941842007,0.010324148142391496,49.59301424133219,0.02199743119803993
256,110.36412517335786,0.010341751408782806,49.78109954770369,0.02203175813347489
257,110.18213728375306,0.010359354675174117,49.96798016027609,0.022066085068909853
258,109.99680750954876,0.010376957941565427,50.153631734609725,0.022100412004344816
259,109.80815794384229,0.010394561207956739,50.338030064556996,0.022134738939779776
260,109.61621100862175,0.010412164474348048,50.52115108776216,0.02216906587521474
261,109.42098945044151,0.010429767740739358,50.702970891120366,0.022203392810649702
262,109.22251633603851,0.010447371007130668,50.88346571619476,0.022237719746084662
263,109.02081504789032,0.010464974273521978,51.062611964589706,0.022272046681519622
264,108.81590927971608,0.010482577539913288,51.240386203278334,0.02230637361695459
265,108.6078230319216,0.010500180806304599,51.4167651698825,0.02234070055238955
266,108.39658060699011,0.01051778407269591,51.59172577790455,0.02237502748782451
267,108.18220660481907,0.01053538733908722,51.765245121907554,0.022409354423259472
268,107.96472591800514,0.01055299060547853,51.93730048264384,0.022443681358694435
269,107.74416372707864,0.01057059387186984,52.10786933212931,0.022478008294129395
270,107.52054549568733,0.01058819713826115,52.27692933866256,0.02251233522956436
271,107.29389696573308,0.01060580040465246,52.444458371786595,0.022546662164999322
272,107.06424415246056,0.010623403671043771,52.610434507192195,0.02258098910043428
273,106.83161333950072,0.01064100693743508,52.77483603156101,0.022615316035869245
274,106.59603107386965,0.010658610203826392,52.93764144734703,0.02264964297130421
275,106.35752416092448,0.010676213470217702,53.098829477494874,0.022683969906739168
276,106.11611965927739,0.010693816736609012,53.258379070093746,0.022718296842174128
277,105.87184487566958,0.010711420003000321,53.41626940296496,0.02275262377760909
278,105.6247273598058,0.010729023269391631,53.572479888182464,0.022786950713044055
279,105.37479489915184,0.010746626535782943,53.726990176524374,0.022821277648479014
280,105.12207551369515,0.010764229802174253,53.8797801618545,0.022855604583913978
281,104.86659745067116,0.010781833068565564,54.03082998543239,0.02288993151934894
282,104.60838917925581,0.010799436334956874,54.180120040150506,0.0229242584547839
283,104.34747938522652,0.010817039601348184,54.32763097469788,0.022958585390218864
284,104.08389696559193,0.010834642867739493,54.473343697648,0.022992912325653828
285,103.81767102319321,0.010852246134130803,54.61723938147065,0.023027239261088787
286,103.54883086127684,0.010869849400522115,54.75929946646618,0.023061566196523747
287,103.27740597804208,0.010887452666913424,54.899505664620904,0.02309589313195871
288,103.00342606116263,0.010905055933304736,55.03783996338286,0.023130220067393674
289,102.72692098228555,0.010922659199696046,55.174284629356556,0.023164547002828634
290,102.44792079150811,0.010940262466087355,55.308822211916,0.023198873938263597
291,102.16645571183396,0.010957865732478665,55.44143554673463,0.02323320087369856
292,101.88255613361058,0.010975468998869975,55.572107759231464,0.02326752780913352
293,101.59625260894897,0.010993072265261285,55.700822267932416,0.023301854744568484
294,101.30757584612765,0.011010675531652596,55.827562787745826,0.023336181680003447
295,101.01655670398145,0.011028278798043906,55.95231333315149,0.023370508615438407
296,100.72322618627771,0.011045882064435218,56.075058221302264,0.023404835550873367
297,100.42761543608086,0.011063485330826527,56.1957820750374,0.02343916248630833
298,100.12975573010618,0.011081088597217837,56.31446982580672,0.023473489421743293
299,99.8296784730658,0.011098691863609147,56.43110671650549,0.023507816357178253
300,99.52741519200683,0.011116295130000457,56.54567830421857,0.023542143292613216
301,99.22299753064374,0.011133898396391768,56.65817046287349,0.02357647022804818
302,98.91645724368713,0.011151501662783078,56.768569385802074,0.02361079716348314
303,98.60782619116891,0.01116910492917439,56.876861588209536,0.023645124098918103
304,98.29713633276656,0.011186708195565699,56.98303390955096,0.023679451034353066
305,97.98441972212764,0.011204311461957009,57.08707351581436,0.023713777969788026
306,97.66970850119552,0.011221914728348319,57.18896790170999,0.023748104905222986
307,97.35303489453852,0.011239517994739628,57.288704892765374,0.023782431840657953
308,97.03443120368345,0.01125712126113094,57.386272647325754,0.023816758776092913
309,96.7139298014553,0.01127472452752225,57.481659658459584,0.023851085711527872
310,96.39156312632366,0.011292327793913561,57.57485475576861,0.023885412646962836
311,96.06736367675916,0.011309931060304871,57.66584710710251,0.0239197395823978
312,95.74136400559904,0.01132753432669618,57.75462622017744,0.02395406651783276
313,95.41359671442527,0.01134513759308749,57.84118194409886,0.023988393453267722
314,95.08409444795538,0.0113627408594788,57.9255044707879,0.024022720388702686
315,94.75288988844788,0.01138034412587011,58.0075843363113,0.024057047324137645
316,94.42001575012387,0.011397947392261422,58.08741242211529,0.024091374259572605
317,94.08550477360573,0.011415550658652733,58.16497995616242,0.024125701195007572
318,93.74938972037481,0.011433153925044043,58.240278513972214,0.024160028130442532
319,93.41170336724872,0.011450757191435353,58.31330001956528,0.02419435506587749
320,93.07247850088086,0.011468360457826662,58.38403674631065,0.024228682001312455
321,92.73174791228222,0.011485963724217972,58.45248131767715,0.02426300893674742
322,92.38954439136764,0.011503566990609282,58.518626707888124,0.024297335872182378
323,92.04590072152715,0.011521170257000593,58.58246624248044,0.02433166280761734
324,91.70084967422514,0.011538773523391903,58.643993598767175,0.024365989743052305
325,91.35442400362636,0.011556376789783215,58.703202806205034,0.024400316678487265
326,91.00665644125253,0.011573980056174524,58.76008824666609,0.024434643613922225
327,90.65757969066895,0.011591583322565834,58.814644654614675,0.02446897054935719
328,90.3072264222037,0.011609186588957144,58.86686711718928,0.02450329748479215
329,89.95562926769928,0.011626789855348454,58.916751074190294,0.02453762442022711
330,89.60282081529984,0.011644393121739765,58.96429231797383,0.024571951355662074
331,89.24883360427353,0.011661996388131075,59.009486993251784,0.024606278291097038
332,88.89370011987151,0.011679599654522387,59.05233159679911,0.024640605226531997
333,88.53745278822602,0.011697202920913696,59.09282297706874,0.02467493216196696
334,88.18012397128707,0.011714806187305006,59.13095833371415,0.024709259097401924
335,87.82174596179982,0.011732409453696316,59.1667352170209,0.024743586032836884
336,87.46235097832388,0.011750012720087626,59.20015152724734,0.024777912968271847
337,87.10197116029518,0.011767615986478937,59.231205513875274,0.02481223990370681
338,86.74063856313177,0.011785219252870247,59.25989577477113,0.02484656683914177
339,86.37838515338487,0.011802822519261558,59.28622125525854,0.02488089377457673
340,86.01524280393588,0.011820425785652868,59.31018124710301,0.024915220710011694
341,85.65124328924038,0.011838029052044178,59.33177538740934,0.024949547645446657
342,85.28641828062077,0.011855632318435488,59.35100365743269,0.024983874580881617
343,84.920799341608,0.011873235584826797,59.36786638130442,0.02501820151631658
344,84.55441792333345,0.011890838851218107,59.38236422467285,0.025052528451751543
345,84.18730535997207,0.011908442117609419,59.394498193260645,0.025086855387186503
346,83.81949286423828,0.01192604538400073,59.404269631339325,0.025121182322621467
347,83.45101152293418,0.01194364865039204,59.411680220121774,0.02515550925805643
348,83.08189229255258,0.01196125191678335,59.41673197607406,0.02518983619349139
349,82.71216599493485,0.01197885518317466,59.419427249147326,0.02522416312892635
350,82.34186331298461,0.01199645844956597,59.419768720930875,0.025258490064361313
351,81.97101478643835,0.012014061715957279,59.41775940272753,0.025292816999796276
352,81.59965080769348,0.01203166498234859,59.41340263355229,0.025327143935231236
353,81.22780161769559,0.0120492682487399,59.40670207805546,0.0253614708706662
354,80.85549730188343,0.012066871515131212,59.39766172437135,0.025395797806101163
355,80.48276778619615,0.012084474781522522,59.38628588189382,0.025430124741536123
356,80.1096428331392,0.012102078047913831,59.372579178979606,0.025464451676971086
357,79.73615203791333,0.012119681314305141,59.356546560580874,0.02549877861240605
358,79.3623248246053,0.012137284580696451,59.33819328580824,0.02553310554784101
359,78.98819044244149,0.012154887847087762,59.317524925425126,0.02556743248327597
360,78.61377796210559,0.012172491113479072,59.29454735927534,0.025601759418710936
361,78.23911627212011,0.012190094379870384,59.26926677364459,0.025636086354145896
362,77.86423407529351,0.012207697646261693,59.24168965855764,0.025670413289580855
363,77.4891598852319,0.012225300912653003,59.21182280501211,0.02570474022501582
364,77.11392202291805,0.012242904179044313,59.1796733021506,0.025739067160450782
365,76.73854861335631,0.012260507445435623,59.14524853437224,0.025773394095885742
366,76.36306758228494,0.012278110711826934,59.10855617838508,0.025807721031320705
367,75.98750665295647,0.012295713978218244,59.069604200200935,0.02584204796675567
368,75.61189334298606,0.012313317244609556,59.028400852073744,0.02587637490219063
369,75.23625496126849,0.012330920511000865,58.98495466938303,0.025910701837625588
370,74.86061860496469,0.012348523777392175,58.93927446746413,0.025945028773060555
371,74.48501115655749,0.012366127043783485,58.89136933838618,0.025979355708495515
372,74.10945928097752,0.012383730310174795,58.8412486476796,0.026013682643930475
373,73.73398942279948,0.012401333576566104,58.7889220310145,0.026048009579365438
374,73.35862780350911,0.012418936842957416,58.734399390831626,0.0260823365148004
375,72.98340041884099,0.012436540109348727,58.67769089292693,0.02611666345023536
376,72.60833303618811,0.012454143375740037,58.61880696299169,0.026150990385670324
377,72.2334511920825,0.012471746642131347,58.55775828310951,0.026185317321105288
378,71.85878018974809,0.012489349908522657,58.49455578821163,0.026219644256540248
379,71.48434509672565,0.012506953174913966,58.429210662492245,0.026253971191975208
380,71.11017074256989,0.012524556441305276,58.36173433578521,0.026288298127410174
381,70.73628171661915,0.012542159707696588,58.292138479903706,0.026322625062845134
382,70.36270236583754,0.012559762974087898,58.22043500494452,0.026356951998280094
383,69.98945679273021,0.012577366240479209,58.14663605555816,0.026391278933715057
384,69.61656885333115,0.012594969506870519,58.07075400718677,0.02642560586915002
385,69.24406215526419,0.012612572773261829,57.992801462271004,0.02645993280458498
386,68.87196005587697,0.012630176039653138,57.91279124642768,0.026494259740019944
387,68.50028566044791,0.012647779306044448,57.83073640459965,0.026528586675454907
388,68.12906182046638,0.01266538257243576,57.74665019717918,0.026562913610889867
389,67.75831113198615,0.01268298583882707,57.66054609610705,0.02659724054632483
390,67.38805593405144,0.01270058910521838,57.57243778094815,0.026631567481759794
391,67.01831830719638,0.01271819237160969,57.48233913494555,0.026665894417194753
392,66.64912007201731,0.012735795638001,57.39026424105453,0.026700221352629713
393,66.28048278781782,0.01275339890439231,57.29622737795799,0.026734548288064677
394,65.91242775132665,0.01277100217078362,57.2002430160649,0.02676887522349964
395,65.54497599548804,0.012788605437174931,57.102325813493124,0.0268032021589346
396,65.17814828832506,0.012806208703566241,57.00249061203839,0.026837529094369563
397,64.81196513187378,0.012823811969957553,56.90075243313063,0.026871856029804526
398,64.44644676119134,0.012841415236348862,56.79712647377943,0.026906182965239486
399,64.0816131434344,0.012859018502740172,56.69162810251001,0.02694050990067445
400,63.71748397700953,0.012876621769131482,56.58427285529108,0.026974836836109413
401,63.35407869079524,0.012894225035522792,56.47507643145625,0.027009163771544373
402,62.9914164434346,0.012911828301914102,56.3640546896203,0.027043490706979333
403,62.62951612269865,0.012929431568305413,56.25122364359203,0.027077817642414296
404,62.268396344920006,0.012947034834696725,56.1365994582846,0.02711214457784926
405,61.9080754544969,0.012964638101088034,56.020198445625404,0.02714647151328422
406,61.548571523465995,0.012982241367479344,55.902037060466526,0.027180798448719182
407,61.189902351145406,0.012999844633870654,55.782131896497326,0.027215125384154146
408,60.832085463845665,0.013017447900261964,55.6604996821603,0.027249452319589106
409,60.47513811464966,0.013035051166653273,55.53715727657203,0.02728377925502407
410,60.11907728325973,0.013052654433044585,55.41212166545031,0.027318106190459032
411,59.763919675913414,0.013070257699435895,55.28540995704859,0.027352433125893992
412,59.409681725364656,0.013087860965827206,55.15703937809958,0.027386760061328952
413,59.056379590932515,0.013105464232218516,55.02702726976891,0.02742108699676392
414,58.70402915861536,0.013123067498609826,54.89539108362032,0.02745541393219888
415,58.35264604127046,0.013140670765001135,54.762148377593526,0.02748974086763384
416,58.002245578858314,0.013158274031392445,54.62731681199631,0.0275240678030688
417,57.65284283875126,0.013175877297783757,54.49091414551166,0.027558394738503765
418,57.30445261610587,0.013193480564175067,54.352958231221585,0.027592721673938725
419,56.957089434297664,0.013211083830566378,54.2134670126484,0.027627048609373688
420,56.6107675454192,0.013228687096957688,54.0724585198152,0.02766137554480865
421,56.26550093083892,0.013246290363348998,53.929950865326035,0.02769570248024361
422,55.92130330182148,0.013263893629740307,53.78596224046753,0.02773002941567857
423,55.57818810020868,0.013281496896131617,53.640510911332505,0.027764356351113538
424,55.23616849915948,0.013299100162522929,53.493615214967434,0.027798683286548498
425,54.89525740394951,0.013316703428914238,53.34529355554391,0.027833010221983458
426,54.55546745282843,0.01333430669530555,53.19556440055576,0.02786733715741842
427,54.21681101793528,0.01335190996169686,53.044446277043,0.027901664092853384
428,53.87930020626974,0.01336951322808817,52.8919577678429,0.027935991028288344
429,53.54294686072045,0.01338711649447948,52.7381175078699,0.027970317963723308
430,53.207762561147696,0.013404719760870789,52.58294418042491,0.02800464489915827
431,52.87375862552095,0.013422323027262099,52.42645651353505,0.02803897183459323
432,52.54094611110966,0.01343992629365341,52.268673276324634,0.02807329877002819
433,52.209335815727464,0.01345752956004472,52.10961327541863,0.028107625705463157
434,51.87893827902768,0.013475132826436031,51.94929535137902,0.028141952640898117
435,51.54976378385033,0.013492736092827341,51.78773837517502,0.028176279576333077
436,51.221822357619395,0.013510339359218651,51.624961244688194,0.02821060651176804
437,50.89512377378951,0.01352794262560996,51.460982881253095,0.028244933447203004
438,50.56967755334099,0.01354554589200127,51.295822226234016,0.028279260382637963
439,50.245492966322956,0.013563149158392582,51.12949823763885,0.028313587318072927
440,49.9225790334431,0.013580752424783892,50.9620298867707,0.02834791425350789
441,49.60094452770282,0.013598355691175203,50.793436154917956,0.02838224118894285
442,49.2805979760784,0.013615958957566513,50.623736030083045,0.028416568124377813
443,48.96154766124528,0.013633562223957823,50.45294850375141,0.028450895059812777
444,48.64380162334586,0.013651165490349133,50.281092567700384,0.028485221995247736
445,48.32736766179978,0.013668768756740444,50.10818721084906,0.028519548930682696
446,48.012253337155194,0.013686372023131754,49.934251416149515,0.02855387586611766
447,47.698465972980166,0.013703975289523064,49.75930415752001,0.028588202801552623
448,47.386012657794076,0.013721578555914373,49.58336439682069,0.028622529736987583
449,47.07490024703694,0.013739181822305685,49.406451080871925,0.028656856672422546
450,46.76513536507647,0.013756785088696995,49.22858313851627,0.02869118360785751
451,46.45672440725146,0.013774388355088305,49.04977947772402,0.02872551054329247
452,46.14967354195096,0.013791991621479614,48.870058982742904,0.028759837478727433
453,45.843988712727615,0.013809594887870926,48.68944051129235,0.028794164414162396
454,45.539675640445246,0.013827198154262236,48.507942891802635,0.028828491349597356
455,45.23673982545822,0.013844801420653545,48.32558492069896,0.028862818285032316
456,44.93518654982293,0.013862404687044857,48.14238535973113,0.02889714522046728
457,44.635020879539965,0.013880007953436167,47.95836293334896,0.028931472155902242
458,44.336247666825564,0.013897611219827476,47.773536326123626,0.028965799091337202
459,44.03887155241183,0.013915214486218786,47.58792418021473,0.029000126026772165
460,43.74289696787472,0.013932817752610098,47.40154509288436,0.02903445296220713
461,43.44832813798871,0.013950421019001407,47.21441761405706,0.02906877989764209
462,43.155169083106564,0.013968024285392717,47.026560243926575,0.029103106833077052
463,42.86342362156447,0.013985627551784029,46.837991430609364,0.029137433768512012
464,42.57309537211044,0.014003230818175338,46.64872956784474,0.029171760703946975
465,42.28418775635512,0.014020834084566648,46.45879299274198,0.02920608763938194
466,41.99670400124477,0.014038437350957958,46.26819998357425,0.029240414574816898
467,41.710647141554524,0.01405604061734927,46.07696875761926,0.02927474151025186
468,41.4260200224013,0.01407364388374058,45.88511746904701,0.02930906844568682
469,41.14282530177547,0.014091247150131889,45.69266420685407,0.029343395381121785
470,40.861065453090056,0.014108850416523199,45.49962699284491,0.029377722316556748
471,40.580742767746735,0.01412645368291451,45.30602377965965,0.029412049251991708
472,40.30185935771731,0.01414405694930582,45.111872448848274,0.02944637618742667
473,40.024417158140004,0.01416166021569713,44.91719080899164,0.02948070312286163
474,39.748417929929325,0.014179263482088441,44.72199659386839,0.029515030058296594
475,39.47386326239878,0.014196866748479751,44.52630746066803,0.029549356993731558
476,39.20075457589513,0.01421447001487106,44.33014098825002,0.029583683929166518
477,38.929093124443625,0.01423207328126237,44.133514675448275,0.02961801086460148
478,38.65887999840266,0.014249676547653682,43.936445939421354,0.02965233780003644
479,38.39011612712788,0.014267279814044992,43.73895211404775,0.029686664735471404
480,38.12280228164341,0.014284883080436302,43.54105044836589,0.029720991670906367
481,37.856939077320376,0.014302486346827611,43.342758105058955,0.029755318606341327
482,37.59252697656149,0.014320089613218923,43.14409215898377,0.02978964554177629
483,37.32956629149055,0.014337692879610233,42.94506959574395,0.02982397247721125
484,37.068057186645646,0.014355296146001542,42.745707310306095,0.029858299412646214
485,36.80799968167618,0.014372899412392854,42.54602210565978,0.029892626348081177
486,36.54939365404174,0.014390502678784164,42.34603069152,0.029926953283516137
487,36.292238841712056,0.014408105945175474,42.14574968307212,0.0299612802189511
488,36.03653484586797,0.014425709211566783,41.94519559975887,0.029995607154386063
489,35.782281133601366,0.014443312477958095,41.744384864108895,0.030029934089821023
490,35.529477040614005,0.014460915744349405,41.54333380060627,0.030064261025255987
491,35.278121773913924,0.014478519010740714,41.34205863460094,0.030098587960690946
492,35.02821441450882,0.014496122277132024,41.14057549125902,0.03013291489612591
493,34.779753920095345,0.014513725543523336,40.93890039455298,0.030167241831560873
494,34.53273912774354,0.014531328809914645,40.73704926629086,0.030201568766995833
495,34.28716875657555,0.014548932076305955,40.53503792518408,0.030235895702430796
496,34.04304141043773,0.014566535342697267,40.332882085953656,0.030270222637865756
497,33.80035558056546,0.014584138609088576,40.13059735847344,0.03030454957330072
498,33.55910964823966,0.014601741875479886,39.928199246950946,0.030338876508735683
499,33.319301887434364,0.014619345141871196,39.72570314914416,0.030373203444170643
500,33.08093046745425,0.014636948408262507,39.5231243556144,0.030407530379605606
501,32.843993455562035,0.014654551674653817,39.32047804901447,0.030441857315040566
502,32.60848881959394,0.014672154941045127,39.117779303411304,0.03047618425047553
503,32.37441443056318,0.014689758207436438,38.91504308364292,0.030510511185910492
504,32.141768065250915,0.014707361473827748,38.712284244708705,0.030544838121345452
505,31.91054740878298,0.014724964740219058,38.509517531192344,0.030579165056780416
506,31.680750057192427,0.014742568006610368,38.306757576717374,0.030613491992215375
507,31.45237351996723,0.01476017127300168,38.10401890343376,0.03064781892765034
508,31.22541522258189,0.014777774539392989,37.901315921536096,0.030682145863085302
509,30.999872509012327,0.014795377805784299,37.69866292881128,0.030716472798520262
510,30.775742644234167,0.014812981072175609,37.49607411021638,0.030750799733955225
511,30.55302281670258,0.01483058433856692,37.293563537485355,0.030785126669390185
512,30.331710140813875,0.01484818760495823,37.09114516876394,0.03081945360482515
513,30.111801659347833,0.01486579087134954,36.888832848272266,0.030853780540260112
514,29.893294345890208,0.014883394137740851,36.68664030599457,0.03088810747569507
515,29.6761851072348,0.014900997404132161,36.48458115739485,0.030922434411130035
516,29.460470785764475,0.01491860067052347,36.28266890315867,0.030956761346564995
517,29.246148161810567,0.01493620393691478,36.08091692895952,0.030991088281999958
518,29.033213955989847,0.014953807203306092,35.87933850524964,0.03102541521743492
519,28.821664831519136,0.014971410469697402,35.6779467870744,0.03105974215286988
520,28.61149739650604,0.014989013736088712,35.47675481390957,0.031094069088304845
521,28.402708206216015,0.015006617002480021,35.27577550952121,0.031128396023739804
522,28.19529376531511,0.015024220268871333,35.075021681846465,0.031162722959174768
523,27.989250530087702,0.015041823535262643,34.874506022896,0.03119704989460973
524,27.78457491062844,0.015059426801653952,34.67424110867623,0.03123137683004469
525,27.581263273008805,0.015077030068045264,34.474239399131335,0.03126570376547966
526,27.37931194141692,0.015094633334436574,34.27451323810416,0.03130003070091461
527,27.178717200270437,0.015112236600827883,34.075074853315066,0.03133435763634958
528,26.979475296302322,0.015129839867219193,33.87593635635917,0.031368684571784544
529,26.781582440618763,0.015147443133610505,33.67710974271966,0.0314030115072195
530,26.585034810728857,0.015165046400001814,33.47860689179774,0.031437338442654464
531,26.38982855254584,0.015182649666393124,33.28043956695856,0.031471665378089424
532,26.195959782359246,0.015200252932784436,33.08261941559155,0.031505992313524384
533,26.003424588777794,0.015217856199175745,32.885157969185606,0.03154031924895935
534,25.81221903464246,0.015235459465567055,32.68806664341798,0.03157464618439431
535,25.62233915890968,0.015253062731958365,32.4913567382559,0.03160897311982927
536,25.43378097850394,0.015270665998349676,32.29503943807123,0.03164330005526424
537,25.246540490139836,0.015288269264740986,32.099125811766896,0.0316776269906992
538,25.060613672113014,0.015305872531132296,31.903626812914386,0.03171195392613416
539,24.875996486059854,0.015323475797523606,31.708553279902194,0.03174628086156912
540,24.692684878685498,0.015341079063914917,31.513915936094595,0.03178060779700408
541,24.510674783460217,0.015358682330306227,31.31972538999943,0.03181493473243904
542,24.32996212228342,0.015376285596697537,31.125992135445575,0.03184926166787401
543,24.15054280711543,0.015393888863088848,30.932726551768457,0.03188358860330897
544,23.972412741576925,0.015411492129480158,30.739938904003452,0.03191791553874393
545,23.79556782251527,0.015429095395871468,30.547639343086885,0.031952242474178896
546,23.620003941538005,0.015446698662262778,30.35583790606396,0.031986569409613856
547,23.445716986513403,0.01546430192865409,30.16454451630254,0.032020896345048816
548,23.272702843037546,0.015481905195045399,29.973768983713256,0.03205522328048378
549,23.10095739586779,0.015499508461436709,29.78352100497495,0.032089550215918736
550,22.930476530323048,0.015517111727828018,29.59381016376443,0.0321238771513537
551,22.76125613365001,0.01553471499421933,29.404645930991475,0.03215820408678867
552,22.593292096355686,0.01555231826061064,29.21603766503713,0.03219253102222362
553,22.426580313505994,0.01556992152700195,29.027994611995428,0.03222685795765859
554,22.26111668599033,0.015587524793393261,28.840525905919062,0.03226118489309355
555,22.096897121752086,0.01560512805978457,28.653640569066493,0.03229551182852851
556,21.933917536984996,0.01562273132617588,28.46734751215214,0.032329838763963475
557,21.772173857295357,0.01564033459256719,28.28165553459821,0.032364165699398435
558,21.61166201882983,0.015657937858958502,28.09657332478777,0.032398492634833395
559,21.452377969369437,0.01567554112534981,27.912109460319027,0.03243281957026836
560,21.294317669388807,0.01569314439174112,27.728272408260622,0.03246714650570332
561,21.137477093081547,0.01571074765813243,27.545070525406693,0.03250147344113828
562,20.981852229351137,0.015728350924523744,27.36251205853256,0.03253580037657325
563,20.82743908276807,0.015745954190915054,27.180605144650062,0.03257012731200821
564,20.674233674492168,0.015763557457306364,26.999357811261834,0.03260445424744317
565,20.522232043161488,0.015781160723697674,26.818777976615372,0.032638781182878135
566,20.37143024574679,0.015798763990088983,26.6388734499557,0.032673108118313095
567,20.22182435837226,0.015816367256480293,26.4596519317765,0.032707435053748055
568,20.07341047710222,0.015833970522871603,26.28112101406976,0.03274176198918302
569,19.926184718694305,0.015851573789262913,26.103288180573735,0.032776088924617974
570,19.780143221318834,0.015869177055654222,25.926160807018125,0.03281041586005294
571,19.63528214524471,0.015886780322045532,25.749746161368012,0.03284474279548791
572,19.491597673491995,0.015904383588436845,25.574051404064384,0.03287906973092286
573,19.349086012451373,0.015921986854828155,25.399083588262062,0.03291339666635783
574,19.20774339247015,0.015939590121219465,25.224849660065615,0.03294772360179279
575,19.067566068405846,0.015957193387610775,25.051356458761216,0.03298205053722775
576,18.928550320146766,0.015974796654002088,24.87861071704593,0.033016377472662714
577,18.790692453100217,0.015992399920393398,24.706619061253846,0.033050704408097674
578,18.65398879864821,0.016010003186784708,24.535388011578323,0.033085031343532634
579,18.518435714571254,0.016027606453176017,24.36492398229129,0.0331193582789676
580,18.384029585440082,0.016045209719567327,24.195233281958792,0.03315368521440256
581,18.25076682297589,0.016062812985958637,24.026322113652682,0.03318801214983752
582,18.118643866379024,0.016080416252349947,23.858196575159,0.03322233908527249
583,17.98765718262646,0.016098019518741256,23.69086265918249,0.03325666602070745
584,17.857803266738575,0.016115622785132566,23.524326253547212,0.03329099295614241
585,17.729078642015004,0.016133226051523876,23.35859314139345,0.033325319891577374
586,17.601479860240357,0.016150829317915186,23.193669001371056,0.03335964682701233
587,17.475003501859614,0.0161684325843065,23.02955940782853,0.03339397376244729
588,17.34964617612407,0.01618603585069781,22.8662698309988,0.03342830069788226
589,17.225404521207302,0.01620363911708912,22.70380563718113,0.03346262763331721
590,17.102275204292436,0.01622124238348043,22.542172088918868,0.03349695456875218
591,16.98025492163022,0.01623884564987174,22.3813743451745,0.033531281504187146
592,16.859340398568747,0.01625644891626305,22.221417461500266,0.0335656084396221
593,16.739528389554817,0.01627405218265436,22.062306390205443,0.033599935375057066
594,16.620815678107554,0.01629165544904567,21.904045980520742,0.033634262310492026
595,16.503199076764396,0.01630925871543698,21.74664097875862,0.033668589245926986
596,16.38667542700006,0.01632686198182829,21.59009602847094,0.03370291618136195
597,16.27124159911854,0.0163444652482196,21.434415670603357,0.03373724311679691
598,16.15689449211877,0.01636206851461091,21.279604343646593,0.03377157005223187
599,16.043631033534158,0.01637967178100222,21.125666383785124,0.03380589698766684
600,15.9314481792465,0.01639727504739353,20.97260602504317,0.0338402239231018
601,15.82034291327455,0.016414878313784843,20.820427399427928,0.03387455085853676
602,15.71031224753771,0.016432481580176152,20.6691345370707,0.033908877793971726
603,15.601353221595133,0.016450084846567462,20.518731366365852,0.033943204729406685
604,15.493462902360836,0.016467688112958772,20.369221714107507,0.033977531664841645
605,15.386638383794976,0.016485291379350085,20.220609305624787,0.03401185860027661
606,15.280876786572074,0.016502894645741395,20.072897764915336,0.03404618553571157
607,15.176175257725996,0.016520497912132705,19.926090614777262,0.03408051247114653
608,15.072530970272876,0.016538101178524015,19.78019127694015,0.0341148394065815
609,14.969941122811761,0.016555704444915324,19.63520307219525,0.03414916634201646
610,14.868402939103794,0.016573307711306634,19.491129220524407,0.03418349327745142
611,14.767913667630145,0.016590910977697944,19.34797284122906,0.034217820212886385
612,14.668470581129371,0.016608514244089254,19.205736953058885,0.03425214714832134
613,14.570070976114351,0.016626117510480563,19.06442447434007,0.034286474083756305
614,14.472712172369507,0.016643720776871873,18.924038223104482,0.03432080101919127
615,14.37639151242855,0.016661324043263183,18.784580917218904,0.034355127954626224
616,14.281106361033418,0.016678927309654496,18.64605517451492,0.03438945489006119
617,14.186854104574705,0.016696530576045806,18.50846351292066,0.03442378182549615
618,14.093632150513983,0.016714133842437116,18.371808350592854,0.03445810876093111
619,14.001437926788725,0.016731737108828425,18.236092006051194,0.03449243569636608
620,13.910268881200047,0.01674934037521974,18.101316698314413,0.03452676263180104
621,13.820122480783906,0.01676694364161105,17.96748454703839,0.034561089567236
622,13.730996211166044,0.016784546908002358,17.834597572656754,0.034595416502670964
623,13.642887575901302,0.016802150174393668,17.70265769652459,0.034629743438105924
624,13.555794095797799,0.016819753440784978,17.571666741064615,0.034664070373540884
625,13.469713308226236,0.016837356707176288,17.441626429916965,0.03469839730897585
626,13.38464276641503,0.016854959973567597,17.312538388092953,0.03473272424441081
627,13.300580038731582,0.016872563239958907,17.18440414213196,0.03476705117984577
628,13.21752270795032,0.016890166506350217,17.057225120263343,0.03480137811528074
629,13.135468370507846,0.016907769772741527,16.931002652572488,0.0348357050507157
630,13.054414635745681,0.016925373039132836,16.8057379711715,0.03487003198615066
631,12.974359125141225,0.01694297630552415,16.681432210375473,0.034904358921585624
632,12.89529947152729,0.01696057957191546,16.55808640688396,0.03493868585702058
633,12.817233318300541,0.01697818283830677,16.435701499967774,0.03497301279245554
634,12.740158318619738,0.016995786104698082,16.314278331662678,0.03500733972789051
635,12.664072134593846,0.017013389371089392,16.1938176469685,0.03504166666332546
636,12.588972436460649,0.017030992637480702,16.07432009405521,0.03507599359876043
637,12.514856901756401,0.01704859590387201,15.955786224476158,0.03511032053419539
638,12.441723214476902,0.01706619917026332,15.838216493387845,0.03514464746963035
639,12.369569064230477,0.01708380243665463,15.721611259777779,0.035178974405065316
640,12.29839214538342,0.01710140570304594,15.605970786699801,0.035213301340500276
641,12.228190156198266,0.01711900896943725,15.491295241517268,0.035247628275935236
642,12.158960797965378,0.01713661223582856,15.37758469615494,0.0352819552113702
643,12.09070177412844,0.01715421550221987,15.264839127359128,0.03531628214680516
644,12.023410789404155,0.01717181876861118,15.153058416966811,0.03535060908224012
645,11.957085548896702,0.017189422035002493,15.042242352183848,0.03538493601767509
646,11.891723757207481,0.017207025301393803,14.932390625872529,0.03541926295311005
647,11.827323117540395,0.017224628567785113,14.823502836848826,0.03545358988854501
648,11.763881330803384,0.017242231834176423,14.71557849018934,0.035487916823979976
649,11.701396094706501,0.017259835100567736,14.608616997548706,0.035522243759414936
650,11.639865102857112,0.017277438366959046,14.502617677486962,0.035556570694849896
651,11.5792860438524,0.017295041633350355,14.39757975580766,0.03559089763028486
652,11.519656600370062,0.017312644899741665,14.293502365907072,0.035625224565719815
653,11.46097444825725,0.017330248166132975,14.190384549133839,0.03565955150115478
654,11.403237255618375,0.017347851432524285,14.088225255160452,0.03569387843658975
655,11.346442681902246,0.017365454698915594,13.987023342365966,0.0357282053720247
656,11.290588376988874,0.017383057965306904,13.886777578230035,0.03576253230745967
657,11.235671980276438,0.017400661231698214,13.787486639739548,0.035796859242894635
658,11.18169111976885,0.017418264498089524,13.689149113806632,0.03583118617832959
659,11.128643411164335,0.017435867764480834,13.591763497698935,0.035865513113764555
660,11.076526456945416,0.017453471030872147,13.495328199482843,0.035899840049199515
661,11.025337845470798,0.017471074297263457,13.399841538478524,0.035934166984634475
662,10.97507515006947,0.017488677563654766,13.305301745728045,0.03596849392006944
663,10.92573592813751,0.01750628083004608,13.211706964476425,0.0360028208555044
664,10.877317720238025,0.01752388409643739,13.119055250665244,0.03603714779093936
665,10.829818049204512,0.0175414873628287,13.027344573439803,0.03607147472637433
666,10.783234419248123,0.01755909062922001,12.9365728156693,0.03610580166180929
667,10.737564315069289,0.01757669389561132,12.84673777448016,0.03614012859724425
668,10.692805200973943,0.01759429716200263,12.75783716180318,0.036174455532679214
669,10.648954519994827,0.017611900428393938,12.669868604933871,0.036208782468114174
670,10.606009693018265,0.017629503694785248,12.58282964710654,0.036243109403549134
671,10.563968117916732,0.017647106961176558,12.496717748082018,0.0362774363389841
672,10.522827168687641,0.017664710227567867,12.411530284749091,0.03631176327441906
673,10.482584194598667,0.017682313493959177,12.327264551739795,0.03634609020985402
674,10.443236519339983,0.01769991676035049,12.243917762058418,0.03638041714528899
675,10.404781440183868,0.0177175200267418,12.161487047724505,0.03641474408072394
676,10.367216227151758,0.01773512329313311,12.079969460429576,0.03644907101615891
677,10.33053812218948,0.01775272655952442,11.99936197220793,0.036483397951593874
678,10.294744338350661,0.017770329825915733,11.919661476121282,0.03651772488702883
679,10.259832058988877,0.017787933092307043,11.840864786957088,0.036552051822463794
680,10.225798436958716,0.017805536358698353,11.76296864194114,0.03658637875789875
681,10.192640593826205,0.017823139625089662,11.685969701463652,0.03662070569333371
682,10.160355619088838,0.017840742891480972,11.609864549819363,0.03665503262876868
683,10.128940569405572,0.017858346157872282,11.534649695961322,0.03668935956420364
684,10.098392467837046,0.01787594942426359,11.460321574268399,0.0367236864996386
685,10.068708303096379,0.0178935526906549,11.386876545326349,0.03675801343507357
686,10.039885028810797,0.01791115595704621,11.314310896722699,0.036792340370508526
687,10.011919562794443,0.01792875922343752,11.242620843854748,0.036826667305943486
688,9.984808786332568,0.01794636248982883,11.171802530751135,0.03686099424137845
689,9.958549543477465,0.017963965756220144,11.101852030906786,0.03689532117681341
690,9.93313864035639,0.017981569022611454,11.032765348130672,0.03692964811224837
691,9.908572844491706,0.017999172289002763,10.964538417406926,0.03696397504768334
692,9.884848884133547,0.018016775555394077,10.897167105768704,0.0369983019831183
693,9.861963447605312,0.018034378821785386,10.830647213184639,0.03703262891855326
694,9.839913182662062,0.018051982088176696,10.764974473458123,0.037066955853988226
695,9.818694695862312,0.018069585354568006,10.700144555138914,0.03710128278942318
696,9.798304551953226,0.018087188620959316,10.63615306244672,0.037135609724858146
697,9.778739273269606,0.018104791887350626,10.572995536207337,0.03716993666029311
698,9.759995339146805,0.018122395153741935,10.510667454800158,0.037204263595728065
699,9.742069185347852,0.018139998420133245,10.44916423511751,0.03723859053116303
700,9.72495720350496,0.018157601686524555,10.388481233535584,0.03727291746659799
701,9.708655740575626,0.018175204952915865,10.32861374689623,0.03730724440203295
702,9.693161098313533,0.018192808219307174,10.269557013500037,0.03734157133746792
703,9.67846953275449,0.018210411485698488,10.211306214110067,0.03737589827290288
704,9.664577253717512,0.018228014752089797,10.153856472965892,0.03741022520833784
705,9.651480424321294,0.018245618018481107,10.09720285880818,0.037444552143772805
706,9.639175160516235,0.018263221284872417,10.041340385913008,0.037478879079207765
707,9.62765753063217,0.01828082455126373,9.986264015135975,0.037513206014642725
708,9.616923554942003,0.01829842781765504,9.931968654965694,0.03754753295007769
709,9.60696920524135,0.01831603108404635,9.878449162586442,0.03758185988551265
710,9.597790404444412,0.01833363435043766,9.825700344949603,0.03761618682094761
711,9.589383026196158,0.01835123761682897,9.773716959853665,0.03765051375638258
712,9.581742894500994,0.01836884088322028,9.722493717032442,0.03768484069181754
713,9.574865783368065,0.01838644414961159,9.672025279251176,0.0377191676272525
714,9.568747416473244,0.0184040474160029,9.62230626341017,0.037753494562687465
715,9.56338346683804,0.01842165068239421,9.573331241655843,0.037787821498122424
716,9.558769556525448,0.018439253948785518,9.525094742498462,0.037822148433557384
717,9.554901256352872,0.018456857215176828,9.47759125193656,0.03785647536899235
718,9.551774085622263,0.01847446048156814,9.430815214587703,0.037890802304427304
719,9.549383511867521,0.01849206374795945,9.384761034824754,0.03792512923986227
720,9.547724950619273,0.01850966701435076,9.339423077918141,0.03795945617529724
721,9.546793765187092,0.018527270280742074,9.29479567118288,0.03799378311073219
722,9.54658526645929,0.018544873547133384,9.250873105130436,0.03802811004616716
723,9.54709471272027,0.018562476813524693,9.207649634625245,0.03806243698160212
724,9.548317309485592,0.018580080079916003,9.16511948004494,0.03809676391703708
725,9.550248209354734,0.018597683346307313,9.123276828444368,0.038131090852472044
726,9.552882511881672,0.018615286612698623,9.08211583472296,0.038165417787907004
727,9.556215263463276,0.018632889879089932,9.041630622794717,0.038199744723341963
728,9.560241457245601,0.018650493145481242,9.001815286760959,0.03823407165877693
729,9.564956033048059,0.018668096411872552,8.962663892084988,0.03826839859421189
730,9.570353877305578,0.018685699678263862,8.924170476768433,0.03830272552964685
731,9.576429823028697,0.01870330294465517,8.88632905252899,0.03833705246508182
732,9.583178649781669,0.018720906211046485,8.849133605978961,0.03837137940051678
733,9.590595083678547,0.018738509477437795,8.812578099804298,0.038405706335951736
734,9.598673797397318,0.018756112743829104,8.776656473943724,0.0384400332713867
735,9.60740941021198,0.018773716010220414,8.741362646767534,0.03847436020682166
736,9.61679648804271,0.018791319276611727,8.70669051625562,0.03850868714225662
737,9.626829543523947,0.018808922543003037,8.672633961174398,0.03854301407769159
738,9.63750303609054,0.018826525809394347,8.639186842252146,0.03857734101312654
739,9.64881137208178,0.018844129075785657,8.606343003352352,0.03861166794856151
740,9.660748904863437,0.018861732342176966,8.57409627264476,0.038645994883996476
741,9.673309934967659,0.018879335608568276,8.542440463773572,0.03868032181943143
742,9.686488710250758,0.018896938874959586,8.511369377022437,0.038714648754866396
743,9.700279426068814,0.018914542141350896,8.480876800475903,0.038748975690301356
744,9.714676225471084,0.018932145407742206,8.450956511176829,0.038783302625736316
745,9.729673199411103,0.018949748674133515,8.42160227627935,0.03881762956117128
746,9.745264386975483,0.018967351940524825,8.392807854197093,0.03885195649660624
747,9.761443775630315,0.01898495520691614,8.364566995746127,0.0388862834320412
748,9.778205301485094,0.019002558473307448,8.336873445282274,0.03892061036747617
749,9.79554284957414,0.019020161739698758,8.30972094183251,0.03895493730291113
750,9.813450254155395,0.01903776500609007,8.283103220219829,0.03898926423834609
751,9.831921299026504,0.01905536827248138,8.257014012181369,0.039023591173781055
752,9.850949717858168,0.01907297153887269,8.231447047479403,0.039057918109216015
753,9.870529194544574,0.019090574805264,8.206396055004634,0.039092245044650975
754,9.890653363570888,0.01910817807165531,8.181854763871671,0.03912657198008594
755,9.911315810397655,0.01912578133804662,8.157816904506124,0.0391608989155209
756,9.932510071862044,0.01914338460443793,8.13427620972293,0.03919522585095586
757,9.95422963659578,0.01916098787082924,8.111226415795759,0.03922955278639083
758,9.976467945459703,0.01917859113722055,8.088661263516915,0.03926387972182578
759,9.999218391994756,0.01919619440361186,8.06657449924738,0.03929820665726075
760,10.022474322889384,0.01921379767000317,8.044959875956906,0.039332533592695715
761,10.04622903846312,0.019231400936394482,8.023811154253444,0.03936686052813067
762,10.070475793166235,0.019249004202785792,8.00312210340184,0.039401187463565635
763,10.095207796095433,0.0192666074691771,7.982886502331404,0.039435514399000594
764,10.120418211525259,0.01928421073556841,7.963098140631889,0.039469841334435554
765,10.146100159455234,0.019301814001959725,7.943750819537762,0.03950416826987052
766,10.17224671617247,0.019319417268351034,7.924838352900333,0.03953849520530548
767,10.198850914829688,0.019337020534742344,7.906354568147378,0.03957282214074044
768,10.225905746038423,0.019354623801133654,7.888293307230155,0.03960714907617541
769,10.25340415847727,0.019372227067524964,7.870648427557297,0.03964147601161037
770,10.28133905951502,0.019389830333916273,7.853413802915438,0.03967580294704533
771,10.309703315848509,0.019407433600307583,7.836583324376228,0.039710129882480294
772,10.338489754154999,0.019425036866698893,7.820150901189511,0.039744456817915254
773,10.367691161758952,0.019442640133090203,7.80411046166235,0.039778783753350214
774,10.397300287312937,0.019460243399481512,7.788455954023684,0.03981311068878518
775,10.427309841492608,0.019477846665872822,7.77318134727438,0.03984743762422014
776,10.457712497705444,0.019495449932264135,7.758280632022371,0.0398817645596551
777,10.488500892813146,0.019513053198655445,7.743747821302737,0.03991609149509007
778,10.519667627867463,0.019530656465046755,7.729576951382486,0.03995041843052503
779,10.551205268859256,0.019548259731438068,7.7157620825497455,0.03998474536595999
780,10.583106347480598,0.019565862997829378,7.702297299887281,0.04001907230139495
781,10.615363361899732,0.019583466264220688,7.689176714030074,0.040053399236829906
782,10.647968777548654,0.019601069530611998,7.67639446190677,0.04008772617226487
783,10.680915027923124,0.019618672797003307,7.6639447074648706,0.04012205310769984
784,10.714194515394873,0.019636276063394617,7.651821642379483,0.04015638004313479
785,10.747799612035854,0.019653879329785927,7.640019486745385,0.04019070697856976
786,10.781722660454246,0.019671482596177237,7.628532489752464,0.04022503391400472
787,10.81595597464206,0.019689085862568546,7.617354930344168,0.04025936084943968
788,10.85049184083405,0.019706689128959856,7.606481117858949,0.040293687784874646
789,10.88532251837778,0.019724292395351166,7.59590539265464,0.040328014720309606
790,10.920440240614626,0.01974189566174248,7.585622126715499,0.040362341655744566
791,10.955837215771325,0.01975949892813379,7.575625724241984,0.04039666859117953
792,10.991505627862104,0.0197771021945251,7.5659106222230825,0.04043099552661449
793,11.027437637600954,0.01979470546091641,7.556471290991096,0.04046532246204945
794,11.063625383323853,0.01981230872730772,7.547302234758934,0.04049964939748442
795,11.100060981920782,0.01982991199369903,7.538397992139702,0.04053397633291938
796,11.136736529777178,0.01984751526009034,7.529753136648676,0.04056830326835434
797,11.1736441037247,0.01986511852648165,7.521362277187514,0.040602630203789306
798,11.210775762000953,0.01988272179287296,7.513220058510782,0.040636957139224265
799,11.24812354521804,0.01990032505926427,7.505321161674672,0.040671284074659225
800,11.285679477339574,0.01991792832565558,7.497660304468015,0.04070561101009419
801,11.323435566666003,0.01993553159204689,7.490232241825488,0.040739937945529145
802,11.361383806827995,0.0199531348584382,7.483031766223098,0.04077426488096411
803,11.39951617778749,0.01997073812482951,7.476053708055975,0.04080859181639908
804,11.437824646846376,0.01998834139122082,7.469292935998428,0.04084291875183403
805,11.47630116966241,0.020005944657612133,7.462744357346392,0.040877245687269
806,11.514937691272092,0.020023547924003442,7.456402918342291,0.04091157262270396
807,11.553726147120399,0.020041151190394752,7.4502636044823545,0.04094589955813892
808,11.59265846409697,0.020058754456786065,7.444321440806509,0.040980226493573885
809,11.63172656157845,0.020076357723177375,7.43857149217089,0.041014553429008845
810,11.670922352476978,0.020093960989568685,7.433008863503067,0.041048880364443804
811,11.710237744294272,0.020111564255959995,7.427628700040124,0.04108320729987877
812,11.749664640181228,0.020129167522351304,7.4224261875496635,0.04111753423531373
813,11.789194940002687,0.020146770788742614,7.417396552533863,0.04115186117074869
814,11.8288205414072,0.020164374055133924,7.412535062416737,0.04118618810618366
815,11.868533340901358,0.020181977321525234,7.40783702571473,0.04122051504161862
816,11.908325234928624,0.020199580587916544,7.403297792190764,0.04125484197705358
817,11.948188120952278,0.020217183854307853,7.398912752991945,0.041289168912488544
818,11.988113898542235,0.020234787120699163,7.394677340771075,0.041323495847923504
819,12.028094470465454,0.020252390387090476,7.3905870297921,0.041357822783358464
820,12.068121743779745,0.020269993653481786,7.386637336019767,0.04139214971879343
821,12.108187630930601,0.020287596919873096,7.382823817193588,0.041426476654228384
822,12.148284050850885,0.020305200186264406,7.379142072886372,0.04146080358966335
823,12.188402930063038,0.02032280345265572,7.375587744547516,0.04149513052509832
824,12.228536203783541,0.02034040671904703,7.3721565155312465,0.04152945746053327
825,12.268675817029475,0.02035800998543834,7.368844111110069,0.04156378439596824
826,12.308813725726761,0.020375613251829648,7.3656462984736395,0.041598111331403204
827,12.348941897819849,0.020393216518220958,7.362558886713276,0.041632438266838157
828,12.389052314382692,0.020410819784612268,7.359577726792396,0.04166676520227312
829,12.429136970730632,0.020428423051003577,7.3566987115031095,0.04170109213770808
830,12.469187877532956,0.020446026317394887,7.353917775409183,0.04173541907314304
831,12.509197061925887,0.020463629583786197,7.351230894775734,0.04176974600857801
832,12.5491565686257,0.020481232850177507,7.348634087485831,0.04180407294401297
833,12.589058461041727,0.020498836116568817,7.34612341294434,0.04183839987944793
834,12.628894822389041,0.02051643938296013,7.343694971969254,0.041872726814882896
835,12.668657756800336,0.02053404264935144,7.341344906670834,0.041907053750317856
836,12.708339390437098,0.02055164591574275,7.339069400318822,0.041941380685752816
837,12.747931872599468,0.020569249182134063,7.336864677198035,0.04197570762118778
838,12.787427376834714,0.020586852448525372,7.334727002452667,0.04201003455662274
839,12.826818102044014,0.020604455714916682,7.332652681919555,0.0420443614920577
840,12.866096273587281,0.020622058981307992,7.330638061950765,0.04207868842749267
841,12.905254144385763,0.0206396622476993,7.328679529225813,0.04211301536292763
842,12.944283996022186,0.02065726551409061,7.326773510553799,0.04214734229836259
843,12.983178139838175,0.02067486878048192,7.324916472665845,0.042181669233797556
844,13.021928918028653,0.02069247204687323,7.323104921998108,0.04221599616923251
845,13.06052870473303,0.02071007531326454,7.321335404465691,0.042250323104667475
846,13.098969907122946,0.02072767857965585,7.319604505227883,0.04228465004010244
847,13.137244966486112,0.02074528184604716,7.317908848444925,0.042318976975537395
848,13.17534635930637,0.020762885112438473,7.316245097026771,0.04235330391097236
849,13.213266598339281,0.020780488378829783,7.314609952374058,0.04238763084640732
850,13.250998233683422,0.020798091645221093,7.313000154111769,0.04242195778184228
851,13.28853385384679,0.020815694911612403,7.311412479815803,0.04245628471727725
852,13.325866086808329,0.020833298178003716,7.309843744732905,0.04249061165271221
853,13.362987601074076,0.020850901444395026,7.308290801494198,0.04252493858814717
854,13.39989110672802,0.020868504710786336,7.306750539822788,0.042559265523582135
855,13.436569356477097,0.020886107977177645,7.305219886235674,0.042593592459017095
856,13.473015146690315,0.020903711243568955,7.3036958037403945,0.042627919394452055
857,13.509221318431624,0.020921314509960265,7.302175291526721,0.04266224632988702
858,13.545180758486445,0.020938917776351575,7.300655384653764,0.04269657326532198
859,13.58088640038144,0.020956521042742884,7.299133153732829,0.04273090020075694
860,13.616331225397442,0.020974124309134194,7.297605704606383,0.04276522713619191
861,13.651508263575284,0.020991727575525504,7.296070178023486,0.04279955407162687
862,13.686410594714234,0.021009330841916814,7.294523749312012,0.04283388100706183
863,13.72103134936288,0.021026934108308127,7.292963628048011,0.042868207942496794
864,13.75536370980221,0.021044537374699437,7.29138705772259,0.04290253487793175
865,13.789400911020678,0.021062140641090746,7.2897913154066,0.042936861813366714
866,13.82313624168101,0.021079743907482056,7.288173711413524,0.04297118874880168
867,13.856563045078602,0.02109734717387337,7.286531588960864,0.043005515684236634
868,13.889674720091168,0.02111495044026468,7.284862323830375,0.0430398426196716
869,13.922464722119592,0.02113255370665599,7.2831633240275115,0.04307416955510656
870,13.954926564019647,0.0211501569730473,7.281432029440335,0.04310849649054152
871,13.987053817024385,0.02116776023943861,7.279665911498319,0.04314282342597649
872,14.018840111657056,0.02118536350582992,7.277862472831276,0.04317715036141145
873,14.050279138634327,0.021202966772221228,7.276019246928785,0.04321147729684641
874,14.08136464975955,0.021220570038612538,7.274133797800422,0.043245804232281373
875,14.112090458805964,0.021238173305003848,7.272203719637098,0.04328013116771633
876,14.142450442389556,0.021255776571395157,7.270226636473796,0.04331445810315129
877,14.17243854083149,0.02127337983778647,7.268200201854074,0.04334878503858626
878,14.202048759009728,0.02129098310417778,7.266122098496542,0.04338311197402122
879,14.231275167199938,0.02130858637056909,7.26399003796368,0.04341743890945618
880,14.26011190190521,0.0213261896369604,7.261801760333242,0.043451765844891146
881,14.288553166674614,0.021343792903351713,7.259555033872571,0.043486092780326106
882,14.316593232910293,0.021361396169743023,7.257247654716033,0.043520419715761066
883,14.344226440662984,0.021378999436134333,7.254877446545926,0.04355474665119603
884,14.371447199415776,0.021396602702525643,7.252442260277066,0.04358907358663099
885,14.398249988855893,0.021414205968916952,7.249939973745331,0.04362340052206595
886,14.424629359634423,0.021431809235308262,7.247368491400439,0.04365772745750092
887,14.450579934113742,0.021449412501699572,7.244725744003164,0.04369205439293587
888,14.476096407102487,0.02146701576809088,7.242009688327259,0.04372638132837084
889,14.501173546578013,0.02148461903448219,7.239218306866327,0.043760708263805806
890,14.525806194396004,0.021502222300873505,7.23634960754584,0.04379503519924076
891,14.54998926698725,0.021519825567264814,7.2334016234405425,0.043829362134675726
892,14.573717756041347,0.021537428833656124,7.230372412497467,0.043863689070110685
893,14.596986729177239,0.021555032100047434,7.227260057264733,0.043898016005545645
894,14.61979133060035,0.021572635366438744,7.224062664626365,0.04393234294098061
895,14.642126781746338,0.021590238632830053,7.220778365543277,0.04396666987641557
896,14.663988381911096,0.021607841899221363,7.217405314800677,0.04400099681185053
897,14.685371508867144,0.021625445165612676,7.213941690761979,0.0440353237472855
898,14.70627161946604,0.021643048432003986,7.210385695129468,0.04406965068272046
899,14.726684250226842,0.021660651698395296,7.206735552711837,0.04410397761815542
900,14.7466050179104,0.021678254964786606,7.202989511198748,0.044138304553590385
901,14.76602962007944,0.021695858231177916,7.1991458409425935,0.044172631489025345
902,14.78495383564421,0.021713461497569225,7.195202834747565,0.044206958424460305
903,14.803373525393704,0.021731064763960535,7.191158807666147,0.04424128535989527
904,14.821284632512278,0.021748668030351845,7.1870120968032225,0.04427561229533023
905,14.838683183081532,0.021766271296743158,7.182761061127795,0.04430993923076519
906,14.85556528656744,0.021783874563134468,7.178404081292546,0.04434426616620016
907,14.871927136292534,0.021801477829525778,7.173939559461235,0.04437859310163511
908,14.887765009893084,0.021819081095917087,7.169365919144068,0.04441292003707008
909,14.903075269761215,0.021836684362308397,7.1646816050411175,0.044447246972505045
910,14.917854363471797,0.021854287628699707,7.159885082893853,0.04448157390794
911,14.932098824194114,0.021871890895091017,7.154974839344817,0.044515900843374964
912,14.945805271088108,0.02188949416148233,7.1499493818055795,0.044550227778809924
913,14.958970409685246,0.02190709742787364,7.144807238332914,0.04458455471424489
914,14.971591032253869,0.02192470069426495,7.139546957513309,0.04461888164967985
915,14.9836640181489,0.02194230396065626,7.134167108355806,0.04465320858511481
916,14.995186334146002,0.02195990722704757,7.128666280193189,0.04468753552054977
917,15.0061550347599,0.02197751049343888,7.12304308259156,0.04472186245598474
918,15.016567262547014,0.02199511375983019,7.1172961452682575,0.0447561893914197
919,15.026420248392228,0.022012717026221502,7.111424118018152,0.04479051632685466
920,15.035711311779734,0.02203032029261281,7.105425670648293,0.044824843262289624
921,15.044437861047971,0.02204792355900412,7.099299492920886,0.044859170197724584
922,15.052597393628567,0.02206552682539543,7.093044294504554,0.04489349713315954
923,15.06018749626923,0.02208313009178674,7.086658804933876,0.04492782406859451
924,15.067205845240565,0.02210073335817805,7.080141773577124,0.04496215100402947
925,15.073650206526814,0.02211833662456936,7.073491969612174,0.04499647793946443
926,15.0795184360004,0.022135939890960674,7.06670818201051,0.04503080487489939
927,15.084808479580332,0.022153543157351983,7.059789219529232,0.045065131810334356
928,15.08951837337439,0.022171146423743293,7.052733910711067,0.045099458745769316
929,15.093646243805125,0.022188749690134603,7.045541103892182,0.045133785681204276
930,15.097190307719574,0.022206352956525913,7.038209667217819,0.04516811261663924
931,15.100148872482736,0.022223956222917222,7.030738488665589,0.0452024395520742
932,15.102520336054816,0.022241559489308532,7.023126476076305,0.04523676648750916
933,15.104303187052128,0.022259162755699842,7.015372557192304,0.04527109342294413
934,15.105496004791796,0.022276766022091155,7.007475679703083,0.04530542035837909
935,15.106097459320129,0.022294369288482465,6.999434811298116,0.04533974729381405
936,15.106106311424739,0.022311972554873775,6.991248939726785,0.04537407422924901
937,15.105521412630397,0.022329575821265085,6.982917072865182,0.045408401164683976
938,15.10434170517863,0.022347179087656394,6.974438238789727,0.045442728100118936
939,15.102566221991061,0.022364782354047704,6.965811485857392,0.045477055035553896
940,15.10019408661658,0.022382385620439014,6.957035882792374,0.04551138197098886
941,15.097224513162244,0.022399988886830327,6.948110518779101,0.04554570890642382
942,15.09365680620806,0.022417592153221637,6.939034503561319,0.04558003584185878
943,15.089490360705575,0.022435195419612947,6.929806967547135,0.04561436277729375
944,15.084724661860403,0.022452798686004256,6.920427061919845,0.04564868971272871
945,15.079359284998635,0.022470401952395566,6.910893958754305,0.04568301664816367
946,15.073393895417226,0.022488005218786876,6.901206851138675,0.04571734358359863
947,15.066828248218393,0.022505608485178186,6.891364953301375,0.045751670519033595
948,15.059662188128051,0.0225232117515695,6.881367500742982,0.045785997454468555
949,15.051895649298384,0.02254081501796081,6.871213750372911,0.045820324389903515
950,15.04352865509452,0.02255841828435212,6.860902980650634,0.04585465132533848
951,15.034561317865485,0.022576021550743428,6.850434491731247,0.04588897826077344
952,15.024993838699391,0.022593624817134738,6.839807605615148,0.0459233051962084
953,15.014826507162969,0.022611228083526048,6.829021666301582,0.04595763213164337
954,15.004059701025543,0.022628831349917358,6.818076039945899,0.04599195906707833
955,14.992693885967427,0.022646434616308667,6.8069701150201745,0.04602628600251329
956,14.980729615272939,0.02266403788269998,6.795703302477054,0.04606061293794825
957,14.968167529508019,0.02268164114909129,6.784275035916564,0.046094939873383214
958,14.955008356182569,0.0226992444154826,6.772684771755605,0.046129266808818174
959,14.941252909397583,0.02271684768187391,6.760931989399932,0.046163593744253134
960,14.926902089477183,0.02273445094826522,6.74901619141834,0.0461979206796881
961,14.911956882585649,0.02275205421465653,6.736936903718842,0.04623224761512306
962,14.896418360329493,0.02276965748104784,6.7246936757265505,0.04626657455055802
963,14.880287679344733,0.022787260747439152,6.7122860805630316,0.04630090148599299
964,14.863566080869454,0.022804864013830462,6.699713715226887,0.04633522842142795
965,14.846254890301726,0.022822467280221772,6.686976200775273,0.04636955535686291
966,14.828355516743054,0.02284007054661308,6.674073182506138,0.04640388229229787
967,14.809869452527392,0.02285767381300439,6.661004330140906,0.046438209227732834
968,14.790798272735897,0.0228752770793957,6.647769338007342,0.046472536163167794
969,14.771143634697534,0.02289288034578701,6.634367925222329,0.04650686309860275
970,14.75090727747561,0.022910483612178324,6.620799835874346,0.04654119003403772
971,14.730091021340462,0.022928086878569634,6.607064839205337,0.04657551696947268
972,14.708696767228208,0.022945690144960944,6.5931627297917235,0.04660984390490764
973,14.686726496186054,0.022963293411352254,6.579093327724328,0.04664417084034261
974,14.664182268803879,0.022980896677743563,6.5648564787869095,0.04667849777577757
975,14.641066224632567,0.022998499944134873,6.550452054633094,0.046712824711212526
976,14.617380581589007,0.023016103210526183,6.535879952961405,0.04674715164664749
977,14.593127635348058,0.023033706476917496,6.521140097688185,0.04678147858208245
978,14.568309758721515,0.023051309743308806,6.5062324391180875,0.04681580551751741
979,14.542929401024281,0.023068913009700116,6.491156954111959,0.04685013245295237
980,14.516989087427834,0.023086516276091425,6.47591364625182,0.04688445938838734
981,14.4904914183013,0.023104119542482735,6.460502546002705,0.0469187863238223
982,14.463439068540026,0.023121722808874045,6.444923710871079,0.04695311325925726
983,14.43583478688215,0.023139326075265355,6.429177225559681,0.046987440194692226
984,14.407681395212938,0.023156929341656664,6.413263202118447,0.047021767130127186
985,14.378981787857438,0.023174532608047978,6.397181780091335,0.047056094065562146
986,14.349738930861363,0.023192135874439287,6.380933126658791,0.04709042100099711
987,14.319955861260453,0.023209739140830597,6.364517436775646,0.04712474793643207
988,14.289635686338448,0.023227342407221907,6.347934933304182,0.04715907487186703
989,14.258781582874024,0.023244945673613217,6.331185867142175,0.04719340180730199
990,14.227396796376583,0.023262548940004527,6.314270517345643,0.04722772874273696
991,14.195484640311292,0.023280152206395836,6.297189191246184,0.04726205567817192
992,14.163048495313507,0.02329775547278715,6.279942224562502,0.04729638261360688
993,14.130091808392717,0.02331535873917846,6.262529981506147,0.047330709549041845
994,14.0966180921262,0.02333296200556977,6.244952854881065,0.047365036484476805
995,14.062630923842683,0.02335056527196108,6.227211266176834,0.047399363419911765
996,14.028133944796089,0.02336816853835239,6.209305665655418,0.04743369035534673
997,13.993130859329533,0.0233857718047437,6.191236532431208,0.04746801729078169
998,13.957625434029957,0.023403375071135008,6.173004374544117,0.04750234422621665
999,13.921621496873314,0.02342097833752632,6.154609729025669,0.04753667116165161


==> visu/old/tikz_csvs_diagonal_force/hist_5e-18/hist.csv <==
,id,experiment_id,error_l2,error_linfty
0,0,00241,0.005045891739428043,0.012415289878845215
1,1,00001,0.006306241266429424,0.016656041145324707
2,2,00201,0.011257709935307503,0.02505701780319214
3,3,00221,0.01811230182647705,0.03312051296234131
4,4,00301,0.00450369855388999,0.01036977767944336
5,5,00261,0.015035748481750488,0.02816838026046753
6,6,00281,0.014910923317074776,0.030231714248657227
7,7,00381,0.01274834480136633,0.02540487051010132
8,8,00101,0.01363027561455965,0.027612030506134033
9,9,00361,0.006749380845576525,0.017903566360473633
10,10,00341,0.012588318437337875,0.029504895210266113
11,11,00021,0.010554618202149868,0.022571325302124023
12,12,00041,0.008403926156461239,0.01776951551437378
13,13,00081,0.007777202874422073,0.018844127655029297
14,14,00141,0.011032067239284515,0.025353670120239258
15,15,00161,0.01705954782664776,0.030520081520080566
16,16,00181,0.007681377697736025,0.020488440990447998
17,17,00061,0.011674880981445312,0.024077534675598145
18,18,00121,0.009374245069921017,0.02339470386505127
19,19,00321,0.011198730207979679,0.02783578634262085


==> visu/old/tikz_csvs_diagonal_force/hist_5e-18/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid
0,39.17290459274052,0.00450369855388999,13.226264784394631,0.01036977767944336
1,39.35734593637408,0.004517320779388075,13.280810518526627,0.010392551188235049
2,39.541744442446976,0.00453094300488616,13.335344677332264,0.010415324697026739
3,39.72609381826695,0.004544565230384245,13.389867697285451,0.010438098205818428
4,39.91038778188143,0.00455818745588233,13.44438005171486,0.010460871714610118
5,40.09462006275261,0.004571809681380415,13.498882250724128,0.010483645223401807
6,40.27878440243148,0.0045854319068785,13.553374841099188,0.010506418732193497
7,40.46287455523078,0.004599054132376586,13.607858406202679,0.010529192240985186
8,40.646884288897105,0.004612676357874671,13.662333565855446,0.010551965749776876
9,40.83080738528182,0.004626298583372756,13.716800976205024,0.010574739258568566
10,41.01463764101057,0.0046399208088708415,13.771261329581174,0.010597512767360255
11,41.19836886815181,0.0046535430343689265,13.825715354338403,0.010620286276151945
12,41.38199489488395,0.004667165259867012,13.880163814685453,0.010643059784943634
13,41.56550956616082,0.004680787485365097,13.934607510501753,0.010665833293735324
14,41.748906744376136,0.004694409710863182,13.989047277140893,0.010688606802527015
15,41.93218031002602,0.004708031936361267,14.043483985220954,0.010711380311318705
16,42.11532416237034,0.004721654161859352,14.097918540401984,0.010734153820110394
17,42.29833222009192,0.004735276387357437,14.15235188315028,0.010756927328902084
18,42.48119842195447,0.004748898612855523,14.2067849884898,0.010779700837693773
19,42.66391672745844,0.004762520838353608,14.261218865740544,0.010802474346485463
20,42.84648111749518,0.004776143063851693,14.31565455824401,0.010825247855277153
21,43.02888559499922,0.004789765289349778,14.370093143075714,0.010848021364068842
22,43.21112418559832,0.004803387514847863,14.424535730744816,0.010870794872860532
23,43.39319093826188,0.004817009740345948,14.478983464880946,0.010893568381652221
24,43.575079925946866,0.004830631965844033,14.53343752190822,0.01091634189044391
25,43.756785246241904,0.0048442541913421185,14.587899110706463,0.0109391153992356
26,43.93830102200884,0.0048578764168402035,14.642369472259823,0.01096188890802729
27,44.119621402022304,0.004871498642338289,14.69684987929271,0.01098466241681898
28,44.300740561606744,0.004885120867836374,14.751341635893176,0.01100743592561067
29,44.48165270327109,0.004898743093334459,14.80584607712385,0.011030209434402359
30,44.66235205734102,0.004912365318832544,14.86036456862037,0.011052982943194048
31,44.84283288258849,0.00492598754433063,14.914898506177618,0.011075756451985738
32,45.02308946685898,0.004939609769828715,14.969449315323574,0.011098529960777427
33,45.203116127695765,0.0049532319953268,15.024018450881135,0.011121303469569117
34,45.38290721296175,0.004966854220824885,15.078607396517784,0.011144076978360807
35,45.562457101458286,0.00498047644632297,15.133217664283379,0.011166850487152496
36,45.74176020354125,0.004994098671821055,15.187850794136077,0.011189623995944186
37,45.92081096173427,0.00500772089731914,15.242508353456497,0.011212397504735875
38,46.09960385133888,0.005021343122817225,15.29719193655029,0.011235171013527565
39,46.27813338104169,0.00503496534831531,15.351903164139225,0.011257944522319254
40,46.45639409351851,0.0050485875738133955,15.40664368284091,0.011280718031110946
41,46.634380566035226,0.0050622097993114805,15.46141516463723,0.011303491539902635
42,46.812087411045546,0.0050758320248095665,15.516219306331758,0.011326265048694325
43,46.989509276785284,0.0050894542503076515,15.571057828996173,0.011349038557486014
44,47.166640847863746,0.005103076475805737,15.62593247740585,0.011371812066277704
45,47.34347684585108,0.005116698701303822,15.680845019464867,0.011394585575069394
46,47.52001202986268,0.005130320926801907,15.735797245620416,0.011417359083861083
47,47.69624119713976,0.005143943152299992,15.790790968266956,0.011440132592652773
48,47.87215918362654,0.005157565377798077,15.84582802114016,0.011462906101444462
49,48.04776086454345,0.005171187603296162,15.90091025870084,0.011485679610236152
50,48.22304115495704,0.005184809828794247,15.956039555509099,0.011508453119027841
51,48.397995010345646,0.005198432054292332,16.01121780558878,0.011531226627819531
52,48.572617427161624,0.005212054279790417,16.06644692178253,0.01155400013661122
53,48.746903443389314,0.005225676505288502,16.121728835097475,0.01157677364540291
54,48.92084813909916,0.005239298730786587,16.177065494041972,0.0115995471541946
55,49.094446636997766,0.0052529209562846724,16.232458863953326,0.01162232066298629
56,49.26769410297388,0.005266543181782758,16.287910926316943,0.011645094171777979
57,49.44058574663999,0.0052801654072808435,16.343423678076956,0.011667867680569668
58,49.61311682186985,0.0052937876327789285,16.39899913093863,0.011690641189361358
59,49.7852826273317,0.005307409858277014,16.45463931066269,0.011713414698153048
60,49.95707850701686,0.005321032083775099,16.510346256351834,0.011736188206944737
61,50.12849985076399,0.005334654309273184,16.56612201972965,0.011758961715736427
62,50.29954209477889,0.005348276534771269,16.621968664412204,0.011781735224528116
63,50.47020072214955,0.005361898760269354,16.67788826517238,0.011804508733319806
64,50.64047126335651,0.005375520985767439,16.73388290719747,0.011827282242111496
65,50.81034929677863,0.005389143211265524,16.789954685339886,0.011850055750903185
66,50.97983044919382,0.005402765436763609,16.846105703361705,0.011872829259694875
67,51.14891039627497,0.005416387662261695,16.90233807317282,0.011895602768486564
68,51.317584863080945,0.00543000988775978,16.958653914063294,0.011918376277278254
69,51.48584962454236,0.005443632113257865,17.015055351929984,0.011941149786069943
70,51.6537005059425,0.00545725433875595,17.071544518497756,0.011963923294861635
71,51.82113338339272,0.005470876564254035,17.128123550535555,0.011986696803653324
72,51.98814418430271,0.0054844987897521204,17.18479458906761,0.012009470312445014
73,52.154728887845586,0.0054981210152502055,17.24155977857999,0.012032243821236703
74,52.320883525417166,0.005511743240748291,17.298421266222732,0.012055017330028393
75,52.486604181089945,0.005525365466246376,17.355381201008033,0.012077790838820083
76,52.65188699206153,0.005538987691744461,17.412441733004563,0.012100564347611772
77,52.8167281490973,0.005552609917242546,17.46960501252818,0.012123337856403462
78,52.981123896967205,0.005566232142740631,17.526873189329535,0.012146111365195151
79,53.145070534876986,0.005579854368238716,17.58424841177858,0.01216888487398684
80,53.30856441689325,0.005593476593736801,17.64173282604655,0.01219165838277853
81,53.47160195236265,0.005607098819234887,17.699328575285364,0.01221443189157022
82,53.63417960632486,0.005620721044732972,17.757037798805104,0.01223720540036191
83,53.79629389991951,0.005634343270231057,17.814862631249593,0.012259978909153599
84,53.95794141078688,0.005647965495729142,17.872805201770497,0.012282752417945289
85,54.119118773462,0.005661587721227227,17.93086763320017,0.012305525926736978
86,54.279822679762546,0.005675209946725312,17.989052041223626,0.012328299435528668
87,54.44004987917031,0.0056888321722233974,18.047360533549938,0.012351072944320357
88,54.5997971792056,0.0057024543977214825,18.10579520908315,0.012373846453112047
89,54.759061445795524,0.005716076623219568,18.164358157093456,0.012396619961903737
90,54.91783960363507,0.0057296988487176535,18.223051456388347,0.012419393470695426
91,55.0761286365414,0.005743321074215739,18.281877174484674,0.012442166979487117
92,55.23392558780135,0.005756943299713824,18.340837366781372,0.012464940488278807
93,55.39122756051166,0.005770565525211909,18.399934075733565,0.012487713997070497
94,55.54803171791211,0.005784187750709994,18.459169330028093,0.012510487505862186
95,55.70433528371146,0.005797809976208079,18.518545143760925,0.012533261014653876
96,55.86013554240602,0.005811432201706164,18.578063515616712,0.012556034523445565
97,56.015429839590745,0.005825054427204249,18.637726428050772,0.012578808032237255
98,56.170215582262955,0.005838676652702334,18.697535846473883,0.012601581541028944
99,56.32449023911814,0.005852298878200419,18.757493718440113,0.012624355049820634
100,56.4782513408384,0.005865921103698504,18.817601972838087,0.012647128558612324
101,56.63149648037279,0.005879543329196589,18.877862519085866,0.012669902067404013
102,56.784223313209914,0.005893165554694674,18.938277246330017,0.012692675576195703
103,56.93642955764248,0.0059067877801927595,18.998848022648797,0.012715449084987392
104,57.088112995023636,0.005920410005690845,19.05957669426012,0.012738222593779082
105,57.23927147001529,0.00593403223118893,19.120465084734448,0.012760996102570771
106,57.389902890828104,0.005947654456687016,19.181514994212872,0.012783769611362461
107,57.54000522945279,0.005961276682185101,19.24272819863088,0.01280654312015415
108,57.68957652188337,0.005974898907683186,19.304106448947877,0.01282931662894584
109,57.83861486833155,0.005988521133181271,19.365651470382947,0.01285209013773753
110,57.987118433432386,0.006002143358679356,19.42736496165718,0.01287486364652922
111,58.135085446441366,0.006015765584177441,19.489248594242635,0.012897637155320909
112,58.28251420142233,0.006029387809675526,19.551304011618512,0.012920410664112598
113,58.4294030574266,0.006043010035173611,19.613532828534773,0.012943184172904288
114,58.57575043866297,0.006056632260671696,19.675936630283278,0.012965957681695978
115,58.72155483465838,0.006070254486169782,19.738516971977166,0.012988731190487667
116,58.86681480040946,0.006083876711667867,19.801275377838316,0.013011504699279357
117,59.01152895652463,0.006097498937165952,19.86421334049357,0.013034278208071046
118,59.15569598935663,0.006111121162664037,19.927332320279714,0.013057051716862736
119,59.2993146511256,0.0061247433881621224,19.990633744557755,0.013079825225654425
120,59.442383760032286,0.0061383656136602075,20.05411900703657,0.013102598734446115
121,59.58490220036156,0.006151987839158293,20.11778946710632,0.013125372243237805
122,59.726868922576124,0.006165610064656378,20.181646449182,0.013148145752029494
123,59.868282943400146,0.006179232290154463,20.245691242057152,0.013170919260821184
124,60.00914334589262,0.006192854515652548,20.309925098268266,0.013193692769612873
125,60.14944927951092,0.006206476741150633,20.37434923347005,0.013216466278404565
126,60.28919996016374,0.006220098966648718,20.438964825821756,0.013239239787196254
127,60.428394670253944,0.006233721192146803,20.50377301538506,0.013262013295987944
128,60.56703275871048,0.006247343417644888,20.568774903533456,0.013284786804779633
129,60.705113641010406,0.006260965643142973,20.633971552373655,0.013307560313571323
130,60.84263679918952,0.006274587868641059,20.69936398417918,0.013330333822363013
131,60.979601781842646,0.006288210094139144,20.76495318083639,0.013353107331154702
132,61.116008204113115,0.006301832319637229,20.830740083303176,0.013375880839946392
133,61.25185574767102,0.006315454545135314,20.896725591080653,0.013398654348738081
134,61.3871441606806,0.006329076770633399,20.96291056169795,0.01342142785752977
135,61.521873257756354,0.0063426989961314845,21.029295810210456,0.01344420136632146
136,61.65604291990825,0.00635632122162957,21.095882108711724,0.01346697487511315
137,61.78965309447515,0.006369943447127655,21.16267018585928,0.01348974838390484
138,61.922703795047205,0.00638356567262574,21.229660726414405,0.013512521892696529
139,62.0551951013766,0.006397187898123826,21.296854370796428,0.013535295401488219
140,62.18712715927671,0.006410810123621911,21.36425171465137,0.013558068910279908
141,62.31850018050973,0.006424432349119996,21.431853308435464,0.013580842419071598
142,62.449314442662356,0.006438054574618081,21.499659657013545,0.013603615927863287
143,62.57957028900979,0.006451676800116166,21.567671219272626,0.013626389436654977
144,62.70926812836781,0.006465299025614251,21.63588840775081,0.013649162945446667
145,62.83840843493285,0.006478921251112336,21.704311588281705,0.013671936454238358
146,62.96699174810994,0.006492543476610421,21.772941079654583,0.013694709963030047
147,63.09501867232862,0.006506165702108506,21.841777153290415,0.013717483471821737
148,63.2224898768466,0.006519787927606591,21.91082003293399,0.013740256980613427
149,63.34940609554114,0.006533410153104676,21.98006989436224,0.013763030489405116
150,63.475768126688,0.0065470323786027615,22.049526865108934,0.013785803998196806
151,63.60157683272811,0.006560654604100847,22.11919102420601,0.013808577506988495
152,63.72683314002158,0.006574276829598932,22.189062401941463,0.013831351015780185
153,63.85153803858937,0.006587899055097017,22.259140979634196,0.013854124524571874
154,63.97569258184209,0.006601521280595102,22.32942668942578,0.013876898033363564
155,64.09929788629637,0.006615143506093187,22.399919414089343,0.013899671542155254
156,64.22235513127828,0.006628765731591273,22.47061898685566,0.013922445050946943
157,64.34486555861413,0.006642387957089358,22.541525191256575,0.013945218559738633
158,64.46683047230836,0.006656010182587443,22.612637760986015,0.013967992068530322
159,64.58825123820853,0.006669632408085528,22.683956379778362,0.013990765577322012
160,64.7091292836573,0.006683254633583613,22.755480681304643,0.014013539086113701
161,64.82946609713159,0.006696876859081698,22.827210249086388,0.014036312594905391
162,64.94926322786866,0.006710499084579784,22.899144616427392,0.01405908610369708
163,65.06852228547893,0.006724121310077869,22.971283266363326,0.01408185961248877
164,65.18724493954605,0.006737743535575954,23.04362563162944,0.01410463312128046
165,65.30543291921336,0.006751365761074039,23.116171094646123,0.01412740663007215
166,65.42308801275773,0.006764987986572124,23.188918987522833,0.014150180138863839
167,65.54021206714972,0.0067786102120702095,23.26186859207999,0.014172953647655528
168,65.65680698760079,0.006792232437568295,23.335019139889145,0.014195727156447218
169,65.77287473709715,0.00680585466306638,23.40836981233139,0.014218500665238908
170,65.88841733592037,0.006819476888564465,23.481919740674076,0.014241274174030597
171,66.00343686115474,0.00683309911406255,23.55566800616573,0.014264047682822287
172,66.11793544618118,0.006846721339560635,23.62961364014937,0.014286821191613976
173,66.23191528015818,0.00686034356505872,23.703755624194145,0.014309594700405666
174,66.34537860748901,0.006873965790556805,23.77809289024518,0.014332368209197355
175,66.4583277272759,0.00688758801605489,23.852624320791875,0.014355141717989045
176,66.57076499276083,0.006901210241552975,23.92734874905447,0.014377915226780735
177,66.68269281075297,0.00691483246705106,24.00226495918879,0.014400688735572424
178,66.7941136410429,0.006928454692549145,24.077371686509323,0.014423462244364114
179,66.90502999580345,0.00694207691804723,24.152667617730618,0.014446235753155803
180,67.01544443897734,0.006955699143545316,24.228151391226582,0.014469009261947493
181,67.12535958565145,0.006969321369043401,24.303821597308236,0.014491782770739182
182,67.23477810141814,0.0069829435945414865,24.379676778519187,0.014514556279530874
183,67.34370270172298,0.0069965658200395716,24.455715429949485,0.014537329788322563
184,67.45213615119957,0.007010188045537657,24.53193599956703,0.014560103297114253
185,67.5600812629912,0.007023810271035742,24.608336888567123,0.014582876805905942
186,67.6675408980593,0.007037432496533828,24.68491645173962,0.014605650314697632
187,67.77451796447892,0.007051054722031913,24.761672997853843,0.014628423823489322
188,67.8810154167212,0.007064676947529998,24.838604790060995,0.014651197332281011
189,67.98703625492287,0.007078299173028083,24.91571004631406,0.0146739708410727
190,68.0925835241429,0.007091921398526168,24.992986939805135,0.01469674434986439
191,68.19766031360605,0.007105543624024253,25.0704335994198,0.01471951785865608
192,68.30226975593419,0.007119165849522338,25.14804811020876,0.01474229136744777
193,68.4064150263643,0.007132788075020423,25.225828513876355,0.014765064876239459
194,68.51009934195429,0.007146410300518508,25.30377280928594,0.014787838385031149
195,68.61332596077595,0.007160032526016593,25.381878952981843,0.014810611893822838
196,68.71609818109577,0.007173654751514678,25.460144859727905,0.01483338540261453
197,68.81841934054292,0.0071872769770127635,25.53856840306231,0.014856158911406219
198,68.92029281526541,0.0072008992025108486,25.617147415868597,0.014878932420197909
199,69.02172201907378,0.007214521428008934,25.69587969096271,0.014901705928989598
200,69.12271040257262,0.007228143653507019,25.774762981695755,0.014924479437781288
201,69.22326145228034,0.007241765879005104,25.85379500257244,0.014947252946572977
202,69.32337868973693,0.007255388104503189,25.932973429884882,0.014970026455364667
203,69.42306567059991,0.007269010330001274,26.012295902361622,0.014992799964156357
204,69.52232598372863,0.007282632555499359,26.0917600218317,0.015015573472948046
205,69.62116325025715,0.007296254780997445,26.1713633539034,0.015038346981739736
206,69.71958112265565,0.00730987700649553,26.251103428657572,0.015061120490531425
207,69.81758328378055,0.007323499231993615,26.33097774135533,0.015083893999323115
208,69.91517344591348,0.0073371214574917,26.41098375315974,0.015106667508114804
209,70.01235534978932,0.007350743682989785,26.491118891871427,0.015129441016906494
210,70.10913276361345,0.00736436590848787,26.571380552677677,0.015152214525698184
211,70.20550948206815,0.007377988133985956,26.65176609891488,0.015174988034489873
212,70.3014893253086,0.007391610359484041,26.732272862844127,0.015197761543281563
213,70.39707613794839,0.007405232584982126,26.812898146439487,0.015220535052073252
214,70.4922737880351,0.0074188548104802115,26.893639222188856,0.015243308560864942
215,70.58708616601538,0.0074324770359782966,26.974493333907038,0.015266082069656631
216,70.68151718369059,0.007446099261476382,27.05545769756076,0.015288855578448321
217,70.77557077316253,0.007459721486974467,27.136529502105443,0.01531162908724001
218,70.8692508857698,0.007473343712472552,27.21770591033315,0.0153344025960317
219,70.96256149101477,0.007486965937970637,27.29898405973186,0.01535717610482339
220,71.05550657548147,0.007500588163468722,27.380361063355195,0.01537994961361508
221,71.14809014174446,0.007514210388966807,27.461834010702923,0.015402723122406769
222,71.2403162072693,0.007527832614464892,27.54339996861131,0.015425496631198458
223,71.33218880330405,0.007541454839962977,27.625055982153448,0.015448270139990148
224,71.42371197376302,0.007555077065461062,27.706799075548993,0.015471043648781838
225,71.51488977410183,0.007568699290959147,27.788626253083116,0.015493817157573527
226,71.6057262701853,0.007582321516457232,27.870534500034196,0.015516590666365217
227,71.69622553714704,0.0075959437419553175,27.952520783610094,0.015539364175156906
228,71.78639165824222,0.0076095659674534025,28.0345820538924,0.015562137683948596
229,71.87622872369283,0.0076231881929514885,28.116715244788658,0.015584911192740285
230,71.96574082952608,0.0076368104184495736,28.1989172749919,0.015607684701531975
231,72.05493207640622,0.007650432643947659,28.28118504894735,0.015630458210323665
232,72.14380656845985,0.007664054869445744,28.363515457825685,0.015653231719115354
233,72.23236841209516,0.007677677094943829,28.44590538050291,0.015676005227907044
234,72.320621714815,0.007691299320441914,28.528351684546006,0.015698778736698733
235,72.40857058402466,0.00770492154594,28.610851227204314,0.015721552245490423
236,72.49621912583385,0.007718543771438085,28.693400856406193,0.015744325754282112
237,72.58357144385391,0.00773216599693617,28.775997411760397,0.015767099263073805
238,72.67063163799004,0.007745788222434255,28.85863772556219,0.01578987277186549
239,72.75740380322875,0.00775941044793234,28.94131862380349,0.015812646280657185
240,72.84389202842138,0.007773032673430425,29.024036927186522,0.01583541978944887
241,72.93010039506336,0.00778665489892851,29.10678945214135,0.015858193298240564
242,73.01603297606977,0.007800277124426595,29.18957301184574,0.01588096680703225
243,73.10169383454762,0.00781389934992468,29.27238441724822,0.015903740315823943
244,73.18708702256474,0.007827521575422765,29.355220478092793,0.01592651382461563
245,73.27221657991615,0.00784114380092085,29.438078003945858,0.015949287333407322
246,73.35708653288759,0.007854766026418936,29.52095380522423,0.015972060842199008
247,73.44170089301701,0.00786838825191702,29.603844694224485,0.0159948343509907
248,73.52606365585413,0.007882010477415106,29.686747486152502,0.016017607859782387
249,73.61017879971833,0.00789563270291319,29.76965900015366,0.01604038136857408
250,73.69405028445517,0.007909254928411276,29.8525760603425,0.01606315487736577
251,73.7776820501923,0.007922877153909361,29.93549549683202,0.01608592838615746
252,73.8610780160941,0.007936499379407446,30.018414146761906,0.01610870189494915
253,73.94424207911669,0.007950121604905533,30.10132885532534,0.01613147540374084
254,74.0271781127624,0.007963743830403616,30.18423647679413,0.016154248912532528
255,74.10988996583484,0.007977366055901703,30.26713387554156,0.016177022421324218
256,74.19238146119459,0.007990988281399786,30.35001792706272,0.016199795930115907
257,74.27465639451574,0.008004610506897873,30.432885518991764,0.016222569438907597
258,74.35671853304407,0.008018232732395957,30.51573355211596,0.016245342947699287
259,74.43857161435656,0.008031854957894043,30.598558941385743,0.016268116456490976
260,74.52021934512314,0.008045477183392128,30.681358616920743,0.016290889965282666
261,74.60166539987068,0.008059099408890213,30.764129525011203,0.016313663474074355
262,74.68291341974985,0.008072721634388299,30.846868629114322,0.016336436982866045
263,74.76396701130476,0.008086343859886384,30.92957291084542,0.016359210491657734
264,74.84482974524624,0.008099966085384469,31.012239370963226,0.016381984000449424
265,74.9255051552288,0.008113588310882554,31.094865030348952,0.016404757509241114
266,75.00599673663162,0.008127210536380639,31.17744693097897,0.016427531018032803
267,75.08630794534405,0.008140832761878724,31.259982136890482,0.016450304526824493
268,75.16644219655598,0.008154454987376809,31.342467735139888,0.016473078035616182
269,75.24640286355329,0.008168077212874894,31.424900836753444,0.016495851544407872
270,75.32619327651886,0.00818169943837298,31.50727857766986,0.01651862505319956
271,75.40581672133936,0.008195321663871064,31.589598119674395,0.01654139856199125
272,75.48527643841854,0.00820894388936915,31.671856651324248,0.01656417207078294
273,75.56457562149686,0.008222566114867234,31.754051388864546,0.01658694557957463
274,75.6437174164781,0.00823618834036532,31.836179577134917,0.01660971908836632
275,75.7227049202635,0.008249810565863405,31.918238490466052,0.01663249259715801
276,75.80154117959336,0.00826343279136149,32.000225433566,0.0166552661059497
277,75.88022918989678,0.008277055016859575,32.08213774239572,0.01667803961474139
278,75.95877189414976,0.008290677242357661,32.16397278503373,0.016700813123533078
279,76.0371721817421,0.008304299467855745,32.24572796252924,0.016723586632324768
280,76.11543288735332,0.008317921693353832,32.327400709743706,0.016746360141116457
281,76.19355678983825,0.008331543918851915,32.40898849618027,0.016769133649908147
282,76.27154661112236,0.008345166144350002,32.49048882680075,0.016791907158699836
283,76.34940501510708,0.008358788369848085,32.571899242829865,0.016814680667491526
284,76.42713460658612,0.008372410595346172,32.65321732254659,0.016837454176283215
285,76.5047379301723,0.008386032820844257,32.73444068206189,0.016860227685074905
286,76.58221746923576,0.008399655046342342,32.8155669760828,0.016883001193866595
287,76.65957564485397,0.008413277271840427,32.89659389866257,0.016905774702658284
288,76.73681481477357,0.008426899497338512,32.97751918393633,0.016928548211449974
289,76.8139372723843,0.008440521722836597,33.05834060684222,0.016951321720241663
290,76.8909452457062,0.008454143948334682,33.13905598382755,0.016974095229033356
291,76.96784089638926,0.008467766173832767,33.21966317353953,0.016996868737825042
292,77.0446263187266,0.008481388399330853,33.30016007750087,0.017019642246616735
293,77.12130353868167,0.008495010624828938,33.38054464076911,0.01704241575540842
294,77.19787451292905,0.008508632850327023,33.46081485258027,0.017065189264200115
295,77.27434112790993,0.008522255075825108,33.54096874697569,0.0170879627729918
296,77.35070519890232,0.008535877301323193,33.62100440341279,0.017110736281783494
297,77.4269684691061,0.008549499526821278,33.70091994735841,0.01713350979057518
298,77.5031326087438,0.008563121752319363,33.7807135508654,0.017156283299366873
299,77.57919921417675,0.00857674397781745,33.86038343313152,0.01717905680815856
300,77.65516980703764,0.008590366203315533,33.93992786104107,0.017201830316950252
301,77.73104583337923,0.00860398842881362,34.0193451496883,0.017224603825741938
302,77.80682866283972,0.008617610654311703,34.09863366288303,0.01724737733453363
303,77.88251958782544,0.00863123287980979,34.1777918136377,0.017270150843325317
304,77.95811982271033,0.008644855105307873,34.256818064636235,0.01729292435211701
305,78.03363050305366,0.00865847733080596,34.33571092868384,0.0173156978609087
306,78.10905268483522,0.008672099556304044,34.41446896913818,0.01733847136970039
307,78.18438734370906,0.00868572178180213,34.49309080032129,0.01736124487849208
308,78.25963537427545,0.008699344007300214,34.57157508791222,0.01738401838728377
309,78.33479758937207,0.0087129662327983,34.64992054932028,0.017406791896075458
310,78.40987471938385,0.008726588458296384,34.72812595403856,0.017429565404867148
311,78.48486741157268,0.00874021068379447,34.806190123977814,0.017452338913658837
312,78.55977622942633,0.008753832909292556,34.8841119337802,0.017475112422450527
313,78.63460165202781,0.00876745513479064,34.96189031111309,0.017497885931242217
314,78.70934407344453,0.008781077360288726,35.03952423694265,0.017520659440033906
315,78.78400380213814,0.008794699585786811,35.11701274578693,0.017543432948825596
316,78.85858106039512,0.008808321811284896,35.19435492594865,0.017566206457617285
317,78.93307598377835,0.008821944036782981,35.2715499197273,0.017588979966408975
318,79.00748862059984,0.008835566262281066,35.3485969236106,0.017611753475200664
319,79.08181893141511,0.008849188487779151,35.42549518844513,0.017634526983992354
320,79.15606678853916,0.008862810713277236,35.50224401958607,0.017657300492784044
321,79.23023197558446,0.008876432938775321,35.57884277702608,0.017680074001575733
322,79.304314187021,0.008890055164273407,35.65529087550304,0.017702847510367423
323,79.37831302775908,0.008903677389771492,35.731587784586786,0.017725621019159112
324,79.45222801275432,0.008917299615269578,35.807733028744565,0.017748394527950802
325,79.52605856663563,0.008930921840767662,35.88372618738548,0.01777116803674249
326,79.59980402335647,0.008944544066265749,35.95956689488354,0.01779394154553418
327,79.6734636258687,0.008958166291763832,36.03525484057951,0.01781671505432587
328,79.74703652582073,0.008971788517261919,36.11078976876148,0.01783948856311756
329,79.82052178327831,0.008985410742760002,36.18617147862404,0.01786226207190925
330,79.89391836646982,0.008999032968258089,36.26139982420637,0.01788503558070094
331,79.96722515155514,0.009012655193756172,36.33647471430867,0.01790780908949263
332,80.04044092241868,0.009026277419254259,36.411396112387656,0.01793058259828432
333,80.11356437048666,0.009039899644752342,36.48616403643049,0.017953356107076008
334,80.18659409456878,0.00905352187025043,36.56077855880769,0.017976129615867698
335,80.25952860072445,0.009067144095748512,36.63523980610464,0.017998903124659387
336,80.33236630215382,0.0090807663212466,36.70954795893207,0.018021676633451077
337,80.40510551911309,0.009094388546744684,36.78370325171532,0.018044450142242766
338,80.4777444788556,0.00910801077224277,36.857705972462576,0.018067223651034456
339,80.55028131559702,0.009121632997740855,36.9315564625122,0.018089997159826145
340,80.6227140705063,0.00913525522323894,37.005255116258994,0.018112770668617835
341,80.69504069172172,0.009148877448737025,37.07880238085984,0.018135544177409525
342,80.76725903439188,0.00916249967423511,37.15219875591841,0.018158317686201214
343,80.83936686074264,0.009176121899733195,37.22544479314935,0.018181091194992904
344,80.91136184016914,0.00918974412523128,37.29854109602202,0.018203864703784593
345,80.98324154935344,0.009203366350729365,37.37148831938367,0.018226638212576286
346,81.0550034724078,0.00921698857622745,37.44428716906245,0.018249411721367972
347,81.12664500104351,0.009230610801725535,37.51693840145032,0.018272185230159665
348,81.19816343476553,0.00924423302722362,37.58944282306583,0.01829495873895135
349,81.26955598109258,0.009257855252721707,37.66180129009724,0.018317732247743045
350,81.34081975580327,0.00927147747821979,37.73401470792564,0.01834050575653473
351,81.41195178320774,0.009285099703717877,37.806084030629066,0.018363279265326424
352,81.4829489964452,0.00929872192921596,37.87801026046667,0.01838605277411811
353,81.55380823780709,0.009312344154714047,37.949794447344225,0.018408826282909803
354,81.62452625908615,0.00932596638021213,38.021437688260264,0.01843159979170149
355,81.69509972195107,0.009339588605710217,38.09294112673377,0.018454373300493182
356,81.76552519834686,0.0093532108312083,38.164305952212985,0.018477146809284868
357,81.83579917092109,0.009366833056706388,38.23553339946616,0.01849992031807656
358,81.90591803347544,0.009380455282204471,38.306624747953784,0.018522693826868247
359,81.97587809144312,0.009394077507702558,38.37758132118327,0.01854546733565994
360,82.04567556239158,0.009407699733200643,38.44840448604563,0.018568240844451626
361,82.11530657655089,0.009421321958698728,38.519095652134965,0.01859101435324332
362,82.18476717736733,0.009434944184196813,38.58965627105043,0.018613787862035006
363,82.25405332208229,0.009448566409694898,38.660087835681566,0.0186365613708267
364,82.32316088233657,0.009462188635192983,38.73039187947673,0.018659334879618388
365,82.39208564479947,0.009475810860691068,38.8005699756951,0.018682108388410078
366,82.46082331182328,0.009489433086189153,38.870623736642614,0.018704881897201767
367,82.52936950212212,0.009503055311687238,38.94055481289189,0.018727655405993457
368,82.59771975147609,0.009516677537185323,39.0103648924867,0.018750428914785146
369,82.66586951345964,0.009530299762683409,39.08005570013096,0.018773202423576836
370,82.73381416019467,0.009543921988181494,39.14962899636287,0.018795975932368526
371,82.8015489831277,0.009557544213679579,39.21908657671414,0.018818749441160215
372,82.8690691938316,0.009571166439177665,39.288430270854995,0.018841522949951905
373,82.9363699248309,0.009584788664675749,39.357661941725,0.018864296458743594
374,83.00344623045122,0.009598410890173836,39.426783484650066,0.018887069967535284
375,83.07029308769226,0.009612033115671919,39.495796826446075,0.018909843476326973
376,83.1369053971243,0.009625655341170006,39.56470392450931,0.018932616985118663
377,83.2032779838077,0.009639277566668089,39.63350676589412,0.018955390493910353
378,83.26940559823599,0.009652899792166176,39.70220736637816,0.018978164002702042
379,83.33528291730121,0.00966652201766426,39.7708077695154,0.019000937511493732
380,83.40090454528224,0.009680144243162346,39.8393100456775,0.01902371102028542
381,83.46626501485552,0.00969376646866043,39.9077162910837,0.01904648452907711
382,83.53135878812762,0.009707388694158516,39.97602862681961,0.0190692580378688
383,83.59618025769001,0.0097210109196566,40.0442491978454,0.01909203154666049
384,83.66072374769547,0.009734633145154686,40.11238017199345,0.01911480505545218
385,83.72498351495561,0.009748255370652771,40.18042373895636,0.01913757856424387
386,83.78895375005997,0.009761877596150857,40.24838210926502,0.01916035207303556
387,83.85262857851545,0.009775499821648942,40.31625751325759,0.01918312558182725
388,83.91600206190681,0.009789122047147027,40.38405220003965,0.019205899090618938
389,83.97906819907705,0.009802744272645112,40.451768436435884,0.019228672599410628
390,84.04182092732796,0.009816366498143197,40.519408505933654,0.019251446108202317
391,84.10425412364044,0.009829988723641282,40.58697470761878,0.019274219616994007
392,84.16636160591388,0.009843610949139367,40.65446935510413,0.0192969931257857
393,84.22813713422491,0.009857233174637452,40.721894775451304,0.019319766634577386
394,84.28957441210477,0.009870855400135537,40.78925330808569,0.01934254014336908
395,84.35066708783482,0.009884477625633622,40.85654730370544,0.019365313652160765
396,84.41140875576072,0.009898099851131707,40.92377912318472,0.019388087160952458
397,84.47179295762358,0.009911722076629794,40.99095113647157,0.019410860669744144
398,84.53181318390898,0.009925344302127877,41.05806572148096,0.019433634178535837
399,84.59146287521295,0.009938966527625964,41.1251252629831,0.019456407687327523
400,84.65073542362435,0.009952588753124048,41.192132151487954,0.019479181196119216
401,84.7096241741238,0.009966210978622134,41.25908878212559,0.019501954704910902
402,84.76812242599827,0.009979833204120218,41.32599755352364,0.019524728213702595
403,84.8262234342715,0.009993455429618305,41.39286086668161,0.01954750172249428
404,84.8839204111492,0.010007077655116388,41.45968112384273,0.019570275231285975
405,84.94120652747937,0.010020699880614475,41.52646072736374,0.01959304874007766
406,84.99807491422663,0.010034322106112558,41.59320207858305,0.019615822248869354
407,85.05451866396086,0.010047944331610645,41.65990757668742,0.01963859575766104
408,85.11053083235895,0.010061566557108728,41.72657961757807,0.019661369266452733
409,85.1661044397202,0.010075188782606815,41.79322059273603,0.01968414277524442
410,85.22123247249401,0.0100888110081049,41.859832888087695,0.019706916284036112
411,85.2759078848202,0.010102433233602985,41.92641888287054,0.019729689792827798
412,85.33012360008084,0.01011605545910107,41.99298094849976,0.01975246330161949
413,85.38387251246401,0.010129677684599155,42.059521447435884,0.019775236810411177
414,85.43714748853813,0.01014329991009724,42.126042732054216,0.01979801031920287
415,85.48994136883718,0.010156922135595325,42.19254714351599,0.019820783827994556
416,85.54224696945593,0.01017054436109341,42.25903701064215,0.01984355733678625
417,85.59405708365477,0.010184166586591496,42.32551464878962,0.019866330845577936
418,85.64536448347415,0.01019778881208958,42.39198235873112,0.01988910435436963
419,85.69616192135736,0.010211411037587666,42.45844242553821,0.019911877863161318
420,85.74644213178198,0.01022503326308575,42.52489711746848,0.019934651371953008
421,85.79619783289908,0.010238655488583836,42.591348684857074,0.019957424880744697
422,85.84542172817993,0.010252277714081923,42.657799359013055,0.019980198389536387
423,85.8941065080696,0.010265899939580006,42.724251351120664,0.020002971898328076
424,85.94224485164709,0.010279522165078093,42.7907068511464,0.020025745407119766
425,85.98982942829156,0.010293144390576176,42.85716802675177,0.020048518915911456
426,86.03685289935397,0.010306766616074263,42.92363702221251,0.020071292424703145
427,86.08330791983398,0.010320388841572346,42.990115957344315,0.020094065933494835
428,86.12918714006135,0.010334011067070433,43.05660692643577,0.020116839442286524
429,86.17448320738156,0.010347633292568516,43.1231119971885,0.020139612951078214
430,86.21918876784505,0.010361255518066603,43.18963320966526,0.020162386459869903
431,86.26329646789969,0.010374877743564687,43.256172575246055,0.020185159968661593
432,86.30679895608588,0.010388499969062773,43.322732075592846,0.020207933477453283
433,86.34968888473398,0.010402122194560859,43.38931366162303,0.020230706986244972
434,86.39195891166342,0.010415744420058944,43.455919252492045,0.020253480495036662
435,86.43360170188305,0.010429366645557029,43.52255073458579,0.02027625400382835
436,86.47460992929241,0.010442988871055114,43.58920996052267,0.02029902751262004
437,86.51497627838314,0.010456611096553199,43.655898748165946,0.02032180102141173
438,86.55469344594026,0.010470233322051284,43.722618879646696,0.02034457453020342
439,86.59375414274278,0.010483855547549369,43.789372100397586,0.02036734803899511
440,86.63215109526332,0.010497477773047454,43.85616011819794,0.0203901215477868
441,86.66987704736572,0.010511099998545539,43.92298460223027,0.02041289505657849
442,86.70692476200092,0.010524722224043624,43.98984718214863,0.02043566856537018
443,86.74328702290012,0.01053834444954171,44.05674944715918,0.020458442074161868
444,86.77895663626471,0.010551966675039794,44.12369294511316,0.020481215582953557
445,86.81392643245292,0.010565588900537881,44.190679181612715,0.02050398909174525
446,86.84818926766214,0.010579211126035964,44.2577096191295,0.020526762600536937
447,86.881738025607,0.010592833351534051,44.32478567613699,0.02054953610932863
448,86.91456561919233,0.010606455577032135,44.39190872625602,0.020572309618120316
449,86.94666499218059,0.010620077802530221,44.459080097414464,0.02059508312691201
450,86.9780291208536,0.010633700028028305,44.52630107102097,0.020617856635703695
451,87.00865101566762,0.010647322253526392,44.59357288115309,0.020640630144495388
452,87.03852372290169,0.010660944479024475,44.66089671376008,0.020663403653287074
453,87.06764032629873,0.010674566704522562,44.72827370588075,0.020686177162078767
454,87.09599394869858,0.010688188930020645,44.79570494487616,0.020708950670870453
455,87.12357775366311,0.010701811155518732,44.86319146767804,0.020731724179662146
456,87.1503849470923,0.010715433381016815,44.930734260052766,0.020754497688453832
457,87.17640877883149,0.010729055606514902,44.998334255881005,0.020777271197245525
458,87.20164254426874,0.010742677832012987,45.06599233645356,0.02080004470603721
459,87.22607958592218,0.010756300057511072,45.1337093297836,0.020822818214828905
460,87.24971329501712,0.010769922283009157,45.20148600993517,0.02084559172362059
461,87.2725371130518,0.010783544508507242,45.26932309636851,0.020868365232412284
462,87.29454453335207,0.010797166734005327,45.33722125330219,0.02089113874120397
463,87.31572910261418,0.010810788959503412,45.405181089092366,0.020913912249995663
464,87.33608442243529,0.010824411185001498,45.47320315562911,0.02093668575878735
465,87.35560415083128,0.010838033410499583,45.541287947750426,0.020959459267579042
466,87.3742820037416,0.010851655635997668,45.60943590267346,0.020982232776370728
467,87.39211175652066,0.010865277861495753,45.67764739944383,0.02100500628516242
468,87.40908724541501,0.010878900086993838,45.745922758402344,0.021027779793954107
469,87.4252023690266,0.010892522312491923,45.814262240670296,0.0210505533027458
470,87.44045108976104,0.01090614453799001,45.88266604765232,0.021073326811537486
471,87.45482743526097,0.010919766763488093,45.95113432055803,0.02109610032032918
472,87.46832549982375,0.01093338898898618,46.01966713994155,0.02111887382912087
473,87.48093944580336,0.010947011214484263,46.08826452526003,0.02114164733791256
474,87.49266350499605,0.01096063343998235,46.156926434450355,0.021164420846704248
475,87.50349198000941,0.010974255665480433,46.22565276352483,0.021187194355495938
476,87.51341924561424,0.01098787789097852,46.294443346185446,0.021209967864287627
477,87.52243975007937,0.011001500116476604,46.3632979534572,0.021232741373079317
478,87.53054801648844,0.01101512234197469,46.43221629334022,0.021255514881871006
479,87.5377386440389,0.011028744567472774,46.50119801048096,0.021278288390662696
480,87.5440063093224,0.01104236679297086,46.57024268586248,0.021301061899454386
481,87.54934576758654,0.011055989018468944,46.639349836513816,0.021323835408246075
482,87.55375185397759,0.01106961124396703,46.70851891523853,0.021346608917037765
483,87.55721948476364,0.011083233469465116,46.7777493103625,0.021369382425829454
484,87.55974365853817,0.0110968556949632,46.847040345500886,0.021392155934621144
485,87.56131945740373,0.011110477920461286,46.91639127934441,0.021414929443412833
486,87.5619420481349,0.011124100145959371,46.98580130546496,0.021437702952204523
487,87.56160668332103,0.011137722371457456,47.0552695521403,0.021460476460996213
488,87.56030870248793,0.011151344596955541,47.12479508219832,0.021483249969787902
489,87.55804353319817,0.011164966822453626,47.19437689288033,0.02150602347857959
490,87.5548066921303,0.011178589047951711,47.26401391572383,0.02152879698737128
491,87.55059378613593,0.011192211273449796,47.33370501646438,0.02155157049616297
492,87.54540051327518,0.011205833498947881,47.403448994956804,0.02157434400495466
493,87.53922266382959,0.011219455724445966,47.47324458511545,0.02159711751374635
494,87.5320561212927,0.011233077949944052,47.5430904548738,0.02161989102253804
495,87.52389686333781,0.011246700175442138,47.612985206162946,0.02164266453132973
496,87.51474096276294,0.011260322400940222,47.68292737490935,0.02166543804012142
497,87.5045845884124,0.011273944626438308,47.75291543105135,0.02168821154891311
498,87.49342400607503,0.011287566851936392,47.8229477785748,0.021710985057704798
499,87.48125557935894,0.011301189077434479,47.89302275556743,0.021733758566496487
500,87.46807577054233,0.011314811302932562,47.963138634292,0.02175653207528818
501,87.4538811414004,0.011328433528430649,48.03329362127805,0.021779305584079867
502,87.43866835400793,0.011342055753928732,48.1034858574324,0.02180207909287156
503,87.42243417151779,0.011355677979426819,48.17371341816796,0.021824852601663246
504,87.4051754589147,0.011369300204924902,48.24397431355101,0.02184762611045494
505,87.38688918374422,0.011382922430422989,48.31426648846659,0.021870399619246625
506,87.36757241681737,0.011396544655921074,48.38458782280229,0.021893173128038318
507,87.34722233288977,0.01141016688141916,48.45493613164969,0.021915946636830004
508,87.32583621131602,0.011423789106917244,48.5253091655241,0.021938720145621697
509,87.30341143667869,0.01143741133241533,48.595704610601516,0.021961493654413383
510,87.27994549939189,0.011451033557913414,48.66612008897376,0.021984267163205076
511,87.25543599627979,0.0114646557834115,48.73655315892051,0.022007040671996762
512,87.22988063112903,0.011478278008909585,48.807001315198995,0.022029814180788455
513,87.20327721521592,0.01149190023440767,48.87746198935064,0.02205258768958014
514,87.17562366780756,0.011505522459905755,48.94793255002475,0.022075361198371835
515,87.14691801663763,0.01151914468540384,49.01841030331887,0.02209813470716352
516,87.11715839835567,0.011532766910901925,49.08889249313592,0.022120908215955214
517,87.08634305895103,0.01154638913640001,49.15937630155756,0.0221436817247469
518,87.05447035415047,0.011560011361898095,49.229858849233985,0.022166455233538593
519,87.02153874978976,0.01157363358739618,49.300337195789595,0.02218922874233028
520,86.98754682215943,0.011587255812894267,49.3708083402447,0.022212002251121972
521,86.9524932583242,0.01160087803839235,49.441269221452615,0.022234775759913658
522,86.91637685641628,0.011614500263890437,49.511716718552485,0.02225754926870535
523,86.87919652590296,0.01162812248938852,49.58214765143707,0.022280322777497037
524,86.84095128782747,0.011641744714886607,49.65255878123583,0.02230309628628873
525,86.80164027502418,0.01165536694038469,49.722946810812395,0.022325869795080416
526,86.7612627323075,0.011668989165882777,49.79330838527713,0.02234864330387211
527,86.71981801663485,0.01168261139138086,49.86364009251346,0.0223714168126638
528,86.67730559724328,0.011696233616878948,49.933938463718846,0.02239419032145549
529,86.63372505576054,0.011709855842377031,50.004199973959274,0.022416963830247178
530,86.5890760862897,0.011723478067875118,50.07442104273739,0.022439737339038868
531,86.54335849546828,0.011737100293373203,50.14459803457429,0.022462510847830557
532,86.49657220250117,0.011750722518871288,50.21472725960417,0.022485284356622247
533,86.44871723916812,0.011764344744369373,50.28480497418197,0.022508057865413936
534,86.39979374980511,0.011777966969867458,50.35482738150371,0.022530831374205626
535,86.34980199126068,0.011791589195365543,50.4247906322391,0.022553604882997316
536,86.29874233282608,0.011805211420863628,50.494690825176384,0.022576378391789005
537,86.24661525614054,0.011818833646361713,50.56452400787897,0.022599151900580695
538,86.19342135507087,0.011832455871859798,50.634286177353644,0.022621925409372384
539,86.13916133556607,0.011846078097357883,50.70397328073021,0.022644698918164074
540,86.08383601548682,0.011859700322855968,50.77358121595207,0.022667472426955763
541,86.02744632440981,0.011873322548354054,50.843105832477725,0.022690245935747453
542,85.96999330340765,0.011886944773852139,50.91254293199269,0.022713019444539143
543,85.91147810480373,0.011900566999350225,50.98188826913158,0.022735792953330832
544,85.85190199190289,0.011914189224848309,51.05113755221044,0.02275856646212252
545,85.79126633869737,0.011927811450346396,51.12028644396851,0.02278133997091421
546,85.72957262954891,0.011941433675844479,51.189330562319384,0.0228041134797059
547,85.66682245884661,0.011955055901342566,51.2582654811114,0.02282688698849759
548,85.60301753064107,0.011968678126840649,51.32708673089693,0.02284966049728928
549,85.53815965825466,0.011982300352338736,51.395789799710066,0.02287243400608097
550,85.47225076386867,0.01199592257783682,51.46437013385259,0.02289520751487266
551,85.40529287808683,0.012009544803334906,51.532823138688045,0.02291798102366435
552,85.3372881394759,0.01202316702883299,51.601144179443395,0.02294075453245604
553,85.2682387940835,0.012036789254331076,51.66932858201811,0.02296352804124773
554,85.19814719493316,0.01205041147982916,51.73737163380042,0.022986301550039417
555,85.1270158014969,0.012064033705327246,51.80526858449038,0.02300907505883111
556,85.05484717914581,0.012077655930825331,51.87301464692928,0.023031848567622797
557,84.98164399857846,0.012091278156323416,51.9406049979358,0.02305462207641449
558,84.90740903522772,0.012104900381821502,52.00803477914747,0.023077395585206176
559,84.83214516864595,0.012118522607319587,52.07529909786836,0.02310016909399787
560,84.75585538186922,0.012132144832817672,52.14239302792185,0.023122942602789555
561,84.67854276076024,0.012145767058315757,52.20931161050857,0.023145716111581248
562,84.60021049333068,0.012159389283813842,52.27604985506919,0.023168489620372934
563,84.52086186904319,0.012173011509311927,52.342602740151676,0.023191263129164627
564,84.44050027809307,0.012186633734810012,52.40896521428275,0.023214036637956313
565,84.35912921066989,0.012200255960308097,52.475132196843525,0.023236810146748006
566,84.27675225619996,0.012213878185806182,52.541098578948315,0.023259583655539692
567,84.1933731025688,0.012227500411304267,52.60685922432745,0.023282357164331385
568,84.10899553532518,0.012241122636802354,52.67240897021263,0.02330513067312307
569,84.02362343686589,0.012254744862300437,52.73774262822558,0.023327904181914765
570,83.93726078560228,0.012268367087798524,52.80285498526869,0.02335067769070645
571,83.84991165510866,0.012281989313296608,52.867740804418546,0.023373451199498144
572,83.76158021325263,0.012295611538794694,52.93239482582089,0.02339622470828983
573,83.67227072130805,0.012309233764292778,52.99681176758766,0.023418998217081523
574,83.58198753305058,0.012322855989790864,53.06098632669525,0.02344177172587321
575,83.49073509383653,0.01233647821528895,53.12491317988409,0.023464545234664902
576,83.39851793966473,0.012350100440787035,53.18858698455894,0.023487318743456588
577,83.30534069622244,0.01236372266628512,53.252002379690055,0.02351009225224828
578,83.21120807791506,0.012377344891783205,53.31515398671451,0.023532865761039967
579,83.11612488688033,0.01239096711728129,53.37803641043777,0.02355563926983166
580,83.0200960119871,0.012404589342779375,53.44064423993497,0.02357841277862335
581,82.92312642781917,0.01241821156827746,53.50297204945193,0.02360118628741504
582,82.82522119364458,0.012431833793775545,53.565014399305454,0.02362395979620673
583,82.72638545237028,0.01244545601927363,53.62676583678271,0.02364673330499842
584,82.62662442948314,0.012459078244771715,53.68822089703939,0.023669506813790108
585,82.52594343197727,0.0124727004702698,53.74937410399662,0.023692280322581798
586,82.4243478472678,0.012486322695767885,53.81021997123609,0.023715053831373487
587,82.3218431420921,0.01249994492126597,53.870753002893366,0.023737827340165177
588,82.21843486139805,0.012513567146764056,53.930967694549,0.023760600848956866
589,82.11412862722028,0.01252718937226214,53.990858534117415,0.023783374357748556
590,82.00893013754441,0.012540811597760226,54.050420002733176,0.023806147866540246
591,81.90284516515987,0.01255443382325831,54.10964657563432,0.023828921375331935
592,81.7958795565013,0.012568056048756396,54.16853272304289,0.023851694884123625
593,81.68803923047929,0.012581678274254481,54.22707291104199,0.023874468392915314
594,81.57933017730068,0.012595300499752566,54.285261602449566,0.023897241901707004
595,81.46975845727835,0.012608922725250651,54.34309325768846,0.023920015410498693
596,81.35933019963186,0.012622544950748736,54.400562335652516,0.023942788919290383
597,81.24805160127809,0.012636167176246821,54.457663294568725,0.023965562428082073
598,81.13592892561314,0.012649789401744908,54.514390592855,0.023988335936873762
599,81.02296850128545,0.012663411627242993,54.570738689973545,0.02401110944566545
600,80.90917672096043,0.012677033852741078,54.62670204727948,0.02403388295445714
601,80.79456004007743,0.012690656078239163,54.682275128864795,0.02405665646324883
602,80.67912497559861,0.012704278303737248,54.73745240239692,0.02407942997204052
603,80.56287810475108,0.012717900529235333,54.792228339952594,0.02410220348083221
604,80.44582606376159,0.012731522754733418,54.8465974188458,0.0241249769896239
605,80.32797554658504,0.012745144980231504,54.90055412245062,0.02414775049841559
606,80.20933330362655,0.012758767205729589,54.954092941017954,0.02417052400720728
607,80.08990614045787,0.012772389431227674,55.007208372486765,0.02419329751599897
608,79.9697009165281,0.012786011656725759,55.05989492328893,0.02421607102479066
609,79.8487245438692,0.012799633882223844,55.11214710914811,0.024238844533582347
610,79.72698398579718,0.012813256107721929,55.16395945587219,0.02426161804237404
611,79.60448625560821,0.012826878333220014,55.21532650013927,0.024284391551165727
612,79.48123841527111,0.012840500558718099,55.266242790277005,0.02430716505995742
613,79.35724757411575,0.012854122784216184,55.31670288703522,0.024329938568749106
614,79.23252088751835,0.01286774500971427,55.36670136435162,0.0243527120775408
615,79.10706555558346,0.012881367235212354,55.41623281011037,0.024375485586332485
616,78.9808888218234,0.01289498946071044,55.46529182689384,0.024398259095124178
617,78.85399797183526,0.012908611686208524,55.51387303272672,0.024421032603915864
618,78.72640033197588,0.01292223391170661,55.561971061813,0.024443806112707557
619,78.59810326803505,0.012935856137204695,55.609580565265425,0.024466579621499243
620,78.46911418390748,0.01294947836270278,55.65669621182739,0.024489353130290936
621,78.33944052026357,0.012963100588200865,55.70331268858703,0.024512126639082622
622,78.20908975321973,0.012976722813698952,55.74942470168376,0.024534900147874315
623,78.07806939300801,0.012990345039197037,55.79502697700671,0.024557673656666
624,77.9463869826459,0.013003967264695122,55.840114260885414,0.024580447165457694
625,77.81405009660646,0.013017589490193207,55.8846813207723,0.02460322067424938
626,77.68106633948864,0.013031211715691292,55.92872294591726,0.024625994183041074
627,77.54744334468907,0.013044833941189377,55.97223394803376,0.02464876769183276
628,77.41318877307467,0.013058456166687462,56.015209161957124,0.024671541200624453
629,77.27831031165695,0.013072078392185547,56.05764344629401,0.02469431470941614
630,77.14281567226809,0.013085700617683632,56.099531684063955,0.024717088218207832
631,77.00671259023918,0.013099322843181717,56.140868783332216,0.024739861726999518
632,76.87000882308105,0.013112945068679802,56.18164967783426,0.02476263523579121
633,76.73271214916764,0.013126567294177887,56.22186932759173,0.024785408744582897
634,76.59483036642243,0.013140189519675972,56.26152271951983,0.02480818225337459
635,76.45637129100837,0.013153811745174058,56.30060486802604,0.02483095576216628
636,76.31734275602136,0.013167433970672143,56.33911081560037,0.02485372927095797
637,76.1777526101876,0.013181056196170228,56.37703563339683,0.02487650277974966
638,76.03760871656488,0.013194678421668313,56.41437442180621,0.02489927628854135
639,75.89691895124912,0.013208300647166398,56.451122311020214,0.024922049797333038
640,75.75569120208459,0.013221922872664483,56.487274461586885,0.024944823306124728
641,75.61393336738008,0.013235545098162568,56.52282606495719,0.024967596814916417
642,75.47165335462968,0.013249167323660653,56.55777234402295,0.024990370323708107
643,75.3288590792394,0.013262789549158738,56.592108553646135,0.025013143832499796
644,75.18555846325971,0.013276411774656823,56.62582998117905,0.025035917341291486
645,75.04175943412373,0.013290034000154908,56.65893194697622,0.025058690850083176
646,74.89746992339215,0.013303656225652993,56.69140980489722,0.025081464358874865
647,74.75269786550429,0.01331727845115108,56.723258942800896,0.025104237867666555
648,74.60745119653642,0.013330900676649165,56.75447478303093,0.025127011376458244
649,74.46173785296654,0.01334452290214725,56.785052782892535,0.025149784885249934
650,74.31556577044698,0.013358145127645335,56.814988435120675,0.025172558394041623
651,74.16894288258408,0.01337176735314342,56.84427726833949,0.025195331902833313
652,74.02187711972567,0.013385389578641506,56.872914847513194,0.025218105411625003
653,73.87437640775688,0.01339901180413959,56.900896774388286,0.025240878920416692
654,73.72644866690327,0.013412634029637676,56.928218687927334,0.02526365242920838
655,73.57810181054329,0.01342625625513576,56.95487626473411,0.02528642593800007
656,73.42934374402851,0.013439878480633846,56.98086521947036,0.02530919944679176
657,73.28018236351315,0.013453500706131931,57.00618130526401,0.02533197295558345
658,73.13062555479235,0.013467122931630016,57.030820314109135,0.02535474646437514
659,72.9806811921495,0.013480745157128101,57.054778077257566,0.02537751997316683
660,72.83035713721337,0.013494367382626186,57.07805046560201,0.02540029348195852
661,72.67966123782422,0.013507989608124271,57.10063339005127,0.025423066990750212
662,72.52860132691013,0.013521611833622356,57.12252280189707,0.025445840499541898
663,72.37718522137283,0.013535234059120441,57.1437146931728,0.02546861400833359
664,72.22542072098393,0.013548856284618526,57.16420509700427,0.025491387517125277
665,72.07331560729116,0.013562478510116611,57.18399008795249,0.02551416102591697
666,71.92087764253516,0.013576100735614697,57.203065782348474,0.025536934534708657
667,71.76811456857682,0.013589722961112782,57.22142833862028,0.02555970804350035
668,71.6150341058352,0.013603345186610867,57.23907395761217,0.025582481552292036
669,71.46164395223664,0.013616967412108952,57.255998882896286,0.02560525506108373
670,71.3079517821744,0.013630589637607037,57.272199401076385,0.025628028569875415
671,71.15396524547994,0.013644211863105124,57.28767184208441,0.025650802078667108
672,70.99969196640534,0.013657834088603209,57.30241257946927,0.025673575587458794
673,70.84513954261689,0.013671456314101294,57.31641803067851,0.025696349096250487
674,70.69031554420059,0.013685078539599379,57.32968465733251,0.025719122605042173
675,70.5352275126792,0.013698700765097464,57.342208965491565,0.025741896113833866
676,70.37988296004103,0.013712322990595549,57.35398750591584,0.025764669622625552
677,70.2242893677807,0.013725945216093634,57.36501687431823,0.025787443131417245
678,70.06845418595192,0.01373956744159172,57.37529371161045,0.02581021664020893
679,69.91238483223249,0.013753189667089804,57.38481470414207,0.025832990149000624
680,69.75608869100122,0.01376681189258789,57.393576583932926,0.02585576365779231
681,69.59957311242769,0.013780434118085974,57.401576128898846,0.025878537166584004
682,69.44284541157391,0.01379405634358406,57.408810163070854,0.02590131067537569
683,69.28591286750884,0.013807678569082145,57.41527555680772,0.025924084184167383
684,69.12878272243546,0.01382130079458023,57.42096922700248,0.02594685769295907
685,68.97146218083036,0.013834923020078315,57.42588813728232,0.025969631201750762
686,68.81395840859618,0.0138485452455764,57.43002929820246,0.025992404710542448
687,68.65627853222705,0.013862167471074485,57.43338976743412,0.02601517821933414
688,68.49842963798655,0.01387578969657257,57.435966649946124,0.02603795172812583
689,68.34041877109905,0.013889411922070655,57.43775709818093,0.02606072523691752
690,68.1822529349538,0.01390303414756874,57.43875831222486,0.02608349874570921
691,68.02393909032213,0.013916656373066825,57.43896753997252,0.0261062722545009
692,67.86548415458796,0.01393027859856491,57.43838207728572,0.02612904576329259
693,67.70689500099127,0.013943900824062995,57.43699926814699,0.02615181927208428
694,67.54817845788497,0.01395752304956108,57.43481650480759,0.026174592780875968
695,67.38934130800487,0.013971145275059167,57.43183122793039,0.026197366289667658
696,67.23039028775332,0.013984767500557252,57.42804092672742,0.026220139798459347
697,67.07133208649559,0.013998389726055337,57.42344313909253,0.026242913307251037
698,66.91217334587024,0.014012011951553422,57.418035451729,0.026265686816042726
699,66.75292065911255,0.014025634177051508,57.4118155002722,0.026288460324834416
700,66.5935805703914,0.014039256402549593,57.4047809694077,0.026311233833626105
701,66.43415957415978,0.014052878628047678,57.3969295929845,0.026334007342417795
702,66.2746641145184,0.014066500853545763,57.38825915412378,0.026356780851209485
703,66.11510058459335,0.014080123079043848,57.37876748532324,0.026379554360001174
704,65.95547532592666,0.014093745304541933,57.36845246855699,0.026402327868792864
705,65.79579462788061,0.014107367530040018,57.357312035371194,0.026425101377584553
706,65.63606472705567,0.014120989755538103,57.34534416697554,0.026447874886376243
707,65.4762918067217,0.014134611981036188,57.33254689433068,0.026470648395167932
708,65.3164819962628,0.014148234206534273,57.31891829823157,0.026493421903959622
709,65.15664137063553,0.014161856432032358,57.30445650938704,0.02651619541275131
710,64.99677594984067,0.014175478657530443,57.289159708495504,0.026538968921543
711,64.83689169840864,0.014189100883028528,57.27302612631706,0.02656174243033469
712,64.67699452489794,0.014202723108526613,57.256054043741734,0.02658451593912638
713,64.5170902814075,0.014216345334024699,57.238241791854506,0.02660728944791807
714,64.35718476310211,0.014229967559522784,57.219587751996734,0.02663006295670976
715,64.19728370775141,0.014243589785020869,57.20009035582419,0.02665283646550145
716,64.03739279528217,0.014257212010518954,57.179748085361965,0.02667560997429314
717,63.87751764734405,0.014270834236017039,57.158559473056094,0.026698383483084828
718,63.71766382688856,0.014284456461515124,57.136523101822114,0.026721156991876518
719,63.55783683776118,0.014298078687013209,57.11363760509062,0.026743930500668207
720,63.398042124307096,0.014311700912511296,57.08990166684986,0.026766704009459897
721,63.238285070989775,0.014325323138009381,57.06531402168548,0.026789477518251587
722,63.07857100202286,0.014338945363507466,57.03987345481751,0.026812251027043276
723,62.91890518101517,0.014352567589005551,57.013578802134624,0.026835024535834966
724,62.759292810628835,0.014366189814503636,56.98642895022573,0.026857798044626655
725,62.59973903225043,0.014379812040001721,56.958422836409056,0.026880571553418345
726,62.44024892567505,0.014393434265499806,56.929559448758745,0.026903345062210034
727,62.280827508803405,0.014407056490997891,56.89983782612891,0.026926118571001724
728,62.12147973735168,0.014420678716495976,56.86925705817553,0.026948892079793417
729,61.962210504574394,0.014434300941994061,56.837816285375794,0.026971665588585107
730,61.80302464099986,0.014447923167492147,56.805514699045496,0.026994439097376796
731,61.643926914178515,0.014461545392990232,56.77235154135394,0.027017212606168486
732,61.48492202844378,0.014475167618488317,56.738326105337045,0.027039986114960175
733,61.326014624685584,0.014488789843986402,56.70343773490811,0.027062759623751865
734,61.16720928013641,0.014502412069484487,56.66768582486673,0.027085533132543554
735,61.00851050816974,0.014516034294982572,56.63106982090578,0.027108306641335244
736,60.84992275811106,0.014529656520480657,56.59358921961627,0.027131080150126934
737,60.69145041506109,0.014543278745978742,56.55524356849065,0.027153853658918623
738,60.53309779973116,0.014556900971476827,56.516032465924056,0.027176627167710313
739,60.374869168291056,0.014570523196974912,56.475955561213866,0.027199400676502002
740,60.21676871222878,0.014584145422472997,56.43501255455757,0.027222174185293692
741,60.05880055822248,0.014597767647971082,56.393203197048805,0.02724494769408538
742,59.9009687680242,0.014611389873469167,56.35052729067198,0.02726772120287707
743,59.7432773383557,0.014625012098967253,56.306984688294996,0.02729049471166876
744,59.58573020081604,0.01463863432446534,56.26257529366049,0.02731326822046045
745,59.42833122180086,0.014652256549963424,56.21729906137569,0.02733604172925214
746,59.271084202433414,0.01466587877546151,56.17115599690039,0.02735881523804383
747,59.113992878507105,0.014679501000959595,56.12414615653373,0.02738158874683552
748,58.95706092043964,0.01469312322645768,56.07626964739933,0.02740436225562721
749,58.80029193323848,0.014706745451955765,56.02752662742898,0.027427135764418898
750,58.64368945647777,0.01472036767745385,55.97791730534495,0.027449909273210588
751,58.48725696428641,0.014733989902951935,55.927441940640726,0.027472682782002277
752,58.330997865347385,0.01474761212845002,55.87610084356057,0.027495456290793967
753,58.174915502908185,0.014761234353948105,55.82389437507744,0.027518229799585656
754,58.019013154802245,0.01477485657944619,55.770822946869636,0.027541003308377346
755,57.86329403348121,0.014788478804944275,55.71688702129609,0.027563776817169035
756,57.707761286058194,0.01480210103044236,55.6620871113702,0.027586550325960725
757,57.55241799436162,0.014815723255940445,55.60642378073229,0.027609323834752415
758,57.39726717500002,0.01482934548143853,55.5498976436209,0.027632097343544104
759,57.242311779436875,0.014842967706936615,55.492509364842256,0.027654870852335794
760,57.08755469407659,0.0148565899324347,55.434259659738935,0.027677644361127483
761,56.932998740360425,0.014870212157932786,55.3751492941567,0.027700417869919173
762,56.778646674872924,0.01488383438343087,55.31517908441018,0.027723191378710862
763,56.624501189458414,0.014897456608928956,55.254349897247046,0.027745964887502552
764,56.47056491134792,0.01491107883442704,55.192662649810885,0.02776873839629424
765,56.316840403295785,0.014924701059925126,55.13011830960252,0.02779151190508593
766,56.163330163726414,0.014938323285423211,55.06671789444011,0.02781428541387762
767,56.01003662689099,0.014951945510921296,55.00246247241747,0.02783705892266931
768,55.85696216303373,0.014965567736419383,54.93735316186134,0.027859832431461
769,55.704109078567996,0.014979189961917468,54.87139113128683,0.02788260594025269
770,55.55147961626189,0.014992812187415553,54.80457759935144,0.02790537944904438
771,55.39907595543343,0.015006434412913638,54.736913834807716,0.02792815295783607
772,55.24690021215509,0.015020056638411723,54.668401156454195,0.027950926466627758
773,55.09495443946761,0.015033678863909808,54.59904093308464,0.027973699975419448
774,54.94324062760318,0.015047301089407893,54.52883458343606,0.027996473484211137
775,54.791760704217666,0.015060923314905978,54.457783576134595,0.028019246993002827
776,54.64051653463173,0.015074545540404063,54.38588942964014,0.028042020501794516
777,54.48950992208127,0.015088167765902149,54.31315371218912,0.028064794010586206
778,54.33874260797628,0.015101789991400234,54.23957804173523,0.028087567519377896
779,54.18821627216892,0.015115412216898319,54.16516408588912,0.028110341028169585
780,54.03793253322982,0.015129034442396404,54.08991356185528,0.028133114536961275
781,53.88789294873337,0.015142656667894489,54.01382823636803,0.028155888045752964
782,53.738099015551214,0.015156278893392574,53.93690992562489,0.028178661554544657
783,53.58855217015434,0.015169901118890659,53.8591604952185,0.028201435063336347
784,53.439253788923295,0.015183523344388744,53.78058186006619,0.028224208572128037
785,53.29020518846685,0.01519714556988683,53.701175984337766,0.028246982080919726
786,53.1414076259486,0.015210767795384914,53.62094488138124,0.028269755589711416
787,52.99286229942162,0.015224390020883,53.5398906136461,0.028292529098503105
788,52.84457034817121,0.015238012246381084,53.458015292604955,0.028315302607294795
789,52.69653285306538,0.01525163447187917,53.37532107867258,0.028338076116086484
790,52.54875083691315,0.015265256697377255,53.29181018112261,0.028360849624878174
791,52.4012252648304,0.01527887892287534,53.207484858002445,0.028383623133669864
792,52.25395704461356,0.015292501148373425,53.12234741604514,0.028406396642461553
793,52.106947027120476,0.015306123373871511,53.03640021057947,0.028429170151253243
794,51.960196006658975,0.015319745599369597,52.94964564543707,0.028451943660044932
795,51.81370472138253,0.015333367824867682,52.86208617285725,0.028474717168836622
796,51.66747385369332,0.015346990050365767,52.77372429338928,0.02849749067762831
797,51.52150403065224,0.015360612275863852,52.68456255579204,0.02852026418642
798,51.37579582439606,0.015374234501361937,52.594603556930736,0.02854303769521169
799,51.23034975256162,0.015387856726860022,52.503849941671334,0.02856581120400338
800,51.08516627871672,0.015401478952358107,52.41230440277165,0.02858858471279507
801,50.940245812797805,0.015415101177856192,52.31996968077017,0.02861135822158676
802,50.795588711554544,0.015428723403354277,52.2268485638715,0.02863413173037845
803,50.6511952790007,0.015442345628852362,52.13294388782894,0.02865690523917014
804,50.50706576687182,0.015455967854350447,52.03825853582437,0.028679678747961828
805,50.36320037508899,0.015469590079848532,51.94279543834453,0.028702452256753518
806,50.21959925222924,0.015483212305346617,51.84655757305463,0.028725225765545207
807,50.07626249600207,0.015496834530844703,51.74954796466852,0.028747999274336897
808,49.93319015373201,0.015510456756342788,51.65176968481559,0.028770772783128586
809,49.79038222284739,0.015524078981840873,51.55322585190453,0.028793546291920276
810,49.64783865137508,0.015537701207338958,51.45391963098368,0.028816319800711965
811,49.50555933844101,0.015551323432837043,51.35385423359762,0.028839093309503655
812,49.36354413477658,0.015564945658335128,51.25303291764108,0.028861866818295345
813,49.221792843230666,0.015578567883833213,51.15145898720824,0.028884640327087034
814,49.080305219287446,0.015592190109331298,51.04913579243947,0.028907413835878724
815,48.93908097158943,0.015605812334829383,50.94606672936382,0.028930187344670413
816,48.798119762466236,0.015619434560327468,50.84225523973774,0.028952960853462103
817,48.65742120846857,0.015633056785825557,50.737704810880686,0.028975734362253792
818,48.51698488090756,0.01564667901132364,50.63241897550614,0.028998507871045482
819,48.37681030639897,0.015660301236821723,50.52640131154925,0.02902128137983717
820,48.23689696741289,0.01567392346231981,50.41965544199054,0.02904405488862886
821,48.097244302828244,0.015687545687817897,50.31218503467533,0.02906682839742055
822,47.95785170849206,0.01570116791331598,50.20399380212956,0.02908960190621224
823,47.81871853778377,0.015714790138814064,50.095085501371216,0.02911237541500393
824,47.67984410218406,0.01572841236431215,49.985463933717774,0.02913514892379562
825,47.541227671848596,0.015742034589810237,49.87513294458955,0.02915792243258731
826,47.40286847618596,0.01575565681530832,49.76409642330867,0.029180695941379
827,47.26476570444019,0.015769279040806404,49.65235830289388,0.029203469450170688
828,47.126918506277754,0.01578290126630449,49.539922559851156,0.029226242958962378
829,46.989325992378824,0.015796523491802578,49.426793213959556,0.029249016467754067
830,46.8519872350324,0.01581014571730066,49.3129743280533,0.029271789976545757
831,46.71490126873588,0.015823767942798744,49.198470007798875,0.029294563485337446
832,46.578067090798434,0.01583739016829683,49.08328440146782,0.029317336994129136
833,46.44148366194841,0.015851012393794918,48.9674216997053,0.029340110502920826
834,46.305149906944465,0.015864634619293,48.8508861352935,0.029362884011712515
835,46.16906471519026,0.015878256844791085,48.73368198291108,0.029385657520504205
836,46.03322694135304,0.01589187907028917,48.61581355888757,0.029408431029295898
837,45.897635405985696,0.015905501295787258,48.497285220953266,0.029431204538087587
838,45.76228889615217,0.01591912352128534,48.37810136798433,0.029453978046879277
839,45.62718616605615,0.015932745746783425,48.25826643974334,0.029476751555670967
840,45.49232593767309,0.01594636797228151,48.13778491661493,0.029499525064462656
841,45.35770690138559,0.0159599901977796,48.01666131933655,0.029522298573254346
842,45.22332771662143,0.015973612423277682,47.89490020872478,0.029545072082046035
843,45.08918701249473,0.01598723464877577,47.77250618539635,0.029567845590837725
844,44.95528338845024,0.016000856874273856,47.64948388948457,0.029590619099629414
845,44.82161541490996,0.01601447909977194,47.5258380003509,0.029613392608421104
846,44.68818163392267,0.016028101325270022,47.40157323629131,0.029636166117212794
847,44.55498055981608,0.01604172355076811,47.27669435423816,0.029658939626004483
848,44.422010679851326,0.016055345776266196,47.15120614945678,0.029681713134796173
849,44.28927045487991,0.01606896800176428,47.02511345523711,0.029704486643587862
850,44.15675832000289,0.016082590227262362,46.898421142580744,0.029727260152379552
851,44.02447268523218,0.01609621245276045,46.77113411988231,0.02975003366117124
852,43.89241193615419,0.016109834678258536,46.64325733260665,0.02977280716996293
853,43.76057443459516,0.01612345690375662,46.51479576296044,0.02979558067875462
854,43.6289585192884,0.016137079129254703,46.38575442955876,0.02981835418754631
855,43.4975625065435,0.01615070135475279,46.256138387087205,0.029841127696338
856,43.366384690917066,0.016164323580250876,46.12595272595841,0.02986390120512969
857,43.23542334588504,0.01617794580574896,45.99520257196373,0.02988667471392138
858,43.10467672451646,0.016191568031247043,45.86389308592017,0.02990944822271307
859,42.97414306014862,0.01620519025674513,45.732029463311775,0.029932221731504758
860,42.84382056706362,0.016218812482243217,45.599616933926576,0.029954995240296448
861,42.71370744116588,0.0162324347077413,45.466660761488136,0.029977768749088137
862,42.58380186066068,0.016246056933239383,45.333166243282214,0.030000542257879827
863,42.45410198673378,0.01625967915873747,45.199138709778616,0.030023315766671516
864,42.324605964231964,0.016273301384235557,45.06458352424772,0.030046089275463206
865,42.195311922344,0.01628692360973364,44.92950608237247,0.030068862784254895
866,42.066217975282406,0.016300545835231727,44.793911811855196,0.030091636293046585
867,41.937322222965925,0.016314168060729814,44.65780617201931,0.030114409801838275
868,41.80862275170201,0.016327790286227897,44.52119465340669,0.030137183310629964
869,41.680117634869816,0.01634141251172598,44.38408277736965,0.030159956819421654
870,41.55180493360342,0.016355034737224067,44.246476095658174,0.030182730328213343
871,41.4236826974751,0.016368656962722154,44.10838019000265,0.030205503837005033
872,41.295748965178504,0.016382279188220238,43.96980067169136,0.030228277345796722
873,41.168001765211585,0.01639590141371832,43.830743181143504,0.030251050854588412
874,41.04043911655954,0.016409523639216408,43.69121338747746,0.0302738243633801
875,40.913059029377294,0.016423145864714495,43.551216988074124,0.03029659787217179
876,40.7858595056713,0.016436768090212578,43.410759708136,0.03031937138096348
877,40.658838539980906,0.01645039031571066,43.26984730024132,0.03034214488975517
878,40.53199412005903,0.016464012541208748,43.128485543893575,0.03036491839854686
879,40.40532422755205,0.016477634766706835,42.98668024506694,0.03038769190733855
880,40.27882683867854,0.016491256992204918,42.844437235746625,0.03041046541613024
881,40.152499924907126,0.016504879217703,42.70176237346523,0.03043323892492193
882,40.02634145363313,0.01651850144320109,42.55866154083455,0.030456012433713618
883,39.90034938885398,0.016532123668699175,42.415140645072796,0.030478785942505308
884,39.77452169184315,0.01654574589419726,42.271205617528125,0.030501559451296997
885,39.64885632182248,0.016559368119695342,42.12686241319718,0.030524332960088687
886,39.52335123663303,0.01657299034519343,41.98211701024007,0.030547106468880376
887,39.398004393404214,0.016586612570691515,41.83697540949093,0.030569879977672066
888,39.27281374922087,0.0166002347961896,41.691443633964276,0.030592653486463756
889,39.14777726178841,0.016613857021687682,41.54552772835781,0.030615426995255445
890,39.02289289009579,0.016627479247185772,41.39923375855084,0.030638200504047138
891,38.898158595076765,0.016641101472683856,41.25256781109904,0.030660974012838828
892,38.773572340267734,0.01665472369818194,41.10553599272522,0.030683747521630517
893,38.6491320924642,0.016668345923680026,40.95814442980672,0.030706521030422207
894,38.52483582237407,0.016681968149178113,40.810399267858756,0.030729294539213897
895,38.400681505268366,0.016695590374676196,40.66230667101412,0.030752068048005586
896,38.27666712162905,0.01670921260017428,40.513872821499916,0.030774841556797276
897,38.152790657794014,0.016722834825672366,40.36510391911001,0.030797615065588965
898,38.029050106599016,0.016736457051170453,40.21600618067492,0.030820388574380655
899,37.9054434680163,0.016750079276668536,40.06658583952782,0.030843162083172344
900,37.78196874978987,0.01676370150216662,39.91684914496743,0.030865935591964034
901,37.658623968067594,0.016777323727664707,39.76680236171808,0.030888709100755724
902,37.53540714802946,0.016790945953162793,39.6164517693864,0.030911482609547413
903,37.41231632451251,0.016804568178660877,39.46580366191497,0.030934256118339103
904,37.28934954263151,0.01681819040415896,39.31486434703348,0.030957029627130792
905,37.16650485839611,0.016831812629657047,39.16364014570653,0.030979803135922482
906,37.04378033932389,0.016845434855155134,39.012137391579316,0.03100257664471417
907,36.92117406504914,0.016859057080653217,38.86036243042018,0.03102535015350586
908,36.79868412792738,0.0168726793061513,38.70832161956073,0.03104812366229755
909,36.676308633635614,0.016886301531649387,38.55602132733387,0.03107089717108924
910,36.55404570176807,0.016899923757147474,38.40346793250889,0.03109367067988093
911,36.431893466427205,0.016913545982645557,38.250667823724775,0.03111644418867262
912,36.30985007680985,0.01692716820814364,38.097627398921155,0.03113921769746431
913,36.18791369778886,0.016940790433641727,37.94435306476695,0.031161991206256
914,36.06608251048963,0.016954412659139814,37.790851236087576,0.031184764715047688
915,35.94435471286125,0.016968034884637898,37.637128335289795,0.031207538223839378
916,35.82272852024273,0.016981657110135984,37.48319079178481,0.031230311732631067
917,35.70120216592389,0.01699527933563407,37.3290450414101,0.03125308524142276
918,35.5797739017007,0.017008901561132155,37.17469752584897,0.03127585875021445
919,35.458441998425016,0.017022523786630238,37.02015469204956,0.031298632259006136
920,35.337204746548764,0.017036146012128325,36.86542299164133,0.03132140576779782
921,35.216060456662355,0.01704976823762641,36.71050888035113,0.031344179276589515
922,35.09500746002702,0.017063390463124495,36.555418817417916,0.03136695278538121
923,34.974044109101214,0.017077012688622578,36.40015926500618,0.031389726294172894
924,34.853168778060976,0.017090634914120665,36.244736687618385,0.03141249980296458
925,34.73237986331403,0.017104257139618752,36.08915755150678,0.03143527331175627
926,34.61167578400732,0.017117879365116835,35.93342832408439,0.031458046820547966
927,34.49105498252842,0.01713150159061492,35.77755547333531,0.03148082032933965
928,34.37051592500008,0.017145123816113005,35.62154546722417,0.03150359383813134
929,34.250057101768384,0.017158746041611092,35.46540477310561,0.03152636734692303
930,34.12967702788387,0.017172368267109175,35.3091398571333,0.031549140855714725
931,34.00937424357587,0.01718599049260726,35.15275718366851,0.03157191436450641
932,33.889147314719814,0.017199612718105346,34.99626321468869,0.0315946878732981
933,33.76899483329769,0.017213234943603432,34.839664409196025,0.03161746138208979
934,33.64891541785094,0.017226857169101516,34.682967222626274,0.03164023489088148
935,33.52890771392622,0.0172404793945996,34.526178106257454,0.03166300839967317
936,33.40897039451383,0.017254101620097686,34.36930350661913,0.031685781908464855
937,33.289102160478656,0.017267723845595773,34.21234986490174,0.03170855541725655
938,33.16930174098347,0.017281346071093856,34.055323616367104,0.03173132892604824
939,33.04956789390432,0.017294968296591943,33.89823118975888,0.03175410243483993
940,32.929899406238654,0.01730859052209003,33.74107900671411,0.03177687594363161
941,32.810295094505236,0.017322212747588113,33.58387348117551,0.031799649452423306
942,32.690753805136026,0.017335834973086196,33.42662101880492,0.031822422961215
943,32.5712744148602,0.017349457198584283,33.26932801639756,0.031845196470006686
944,32.451855831080074,0.01736307942408237,33.11200086129734,0.03186796997879838
945,32.33249699223867,0.017376701649580453,32.95464593081418,0.031890743487590065
946,32.213196868178855,0.017390323875078537,32.79726959164158,0.03191351699638176
947,32.09395446049442,0.017403946100576623,32.63987819927676,0.03193629050517345
948,31.9747688028725,0.01741756832607471,32.482478097441785,0.03195906401396514
949,31.85563896142746,0.017431190551572794,32.32507561750644,0.03198183752275682
950,31.73656403502602,0.017444812777070877,32.167677077913176,0.032004611031548516
951,31.61754315560396,0.017458435002568964,32.01028878360376,0.03202738454034021
952,31.49857548847387,0.01747205722806705,31.852917025448164,0.032050158049131895
953,31.379660232624065,0.017485679453565134,31.69556807967505,0.03207293155792358
954,31.26079662100862,0.017499301679063217,31.538248207305106,0.032095705066715274
955,31.14198392082819,0.017512923904561304,31.380963653586527,0.03211847857550697
956,31.023221433802387,0.01752654613005939,31.223720647432696,0.032141252084298653
957,30.904508496432367,0.017540168355557474,31.06652540086258,0.03216402559309034
958,30.78584448025449,0.017553790581055558,30.909384108443707,0.03218679910188203
959,30.667228792084828,0.017567412806553644,30.752302946738055,0.032209572610673726
960,30.548660874254416,0.01758103503205173,30.595288073750627,0.03223234611946541
961,30.43014020483492,0.017594657257549814,30.43834562838068,0.0322551196282571
962,30.311666297855034,0.017608279483047898,30.281481729876468,0.03227789313704879
963,30.19323870350744,0.017621901708545985,30.124702477292985,0.032300666645840484
964,30.074857008346363,0.01763552393404407,29.968013948952716,0.03232344015463217
965,29.956520835475366,0.017649146159542155,29.811422201909778,0.032346213663423856
966,29.83822984472554,0.01766276838504024,29.654933271417587,0.03236898717221555
967,29.719983732824478,0.01767639061053833,29.498553170400115,0.03239176068100724
968,29.601782233554918,0.01769001283603641,29.342287888926386,0.03241453418979893
969,29.483625117904317,0.017703635061534495,29.186143393688862,0.032437307698590614
970,29.36551219420417,0.017717257287032582,29.030125627485774,0.03246008120738231
971,29.247443308259996,0.01773087951253067,28.87424050870699,0.032482854716174
972,29.129418343471173,0.017744501738028752,28.71849393082413,0.03250562822496569
973,29.01143722094102,0.017758123963526835,28.562891761884348,0.03252840173375737
974,28.893499899577154,0.017771746189024922,28.407439844008657,0.032551175242549066
975,28.77560637618193,0.01778536841452301,28.252143992894243,0.03257394875134076
976,28.657756685532856,0.017798990640021092,28.09700999732109,0.032596722260132445
977,28.53995090045318,0.017812612865519176,27.942043618662858,0.03261949576892413
978,28.422189131872546,0.017826235091017262,27.787250590402326,0.032642269277715824
979,28.30447152887781,0.01783985731651535,27.632636617651727,0.03266504278650752
980,28.186798278753752,0.017853479542013433,27.47820737667684,0.0326878162952992
981,28.069169607013784,0.017867101767511516,27.32396851442646,0.03271058980409089
982,27.95158577742095,0.017880723993009603,27.16992564806639,0.03273336331288258
983,27.834047091998745,0.01789434621850769,27.016084364518385,0.032756136821674275
984,27.716553891032124,0.017907968444005773,26.862450220003826,0.03277891033046596
985,27.599106553058423,0.017921590669503856,26.709028739592327,0.03280168383925765
986,27.48170549484838,0.017935212895001943,26.555825416755596,0.03282445734804934
987,27.364351171377322,0.01794883512050003,26.402845712926517,0.032847230856841034
988,27.24704407578635,0.017962457345998113,26.250095057062843,0.03287000436563272
989,27.12978473933341,0.0179760795714962,26.097578845216656,0.032892777874424406
990,27.012573731334975,0.017989701796994287,25.94530244010893,0.0329155513832161
991,26.895411659097345,0.01800332402249237,25.793271170709602,0.03293832489200779
992,26.778299167838345,0.018016946247990454,25.641490331822894,0.03296109840079948
993,26.661236940599174,0.01803056847348854,25.489965183678102,0.032983871909591164
994,26.54422569814654,0.018044190698986627,25.338700951526032,0.03300664541838286
995,26.427266198864874,0.01805781292448471,25.18770282524134,0.03302941892717455
996,26.310359238638853,0.018071435149982794,25.0369759589298,0.033052192435966236
997,26.193505650726348,0.01808505737548088,24.886525470541834,0.03307496594475792
998,26.076706305621602,0.018098679600978967,24.736356441491647,0.033097739453549616
999,25.95996211090896,0.01811230182647705,24.58647391628233,0.03312051296234131


==> visu/old/tikz_csvs_diagonal_force/hist_5e-20/hist.csv <==
,id,experiment_id,error_l2,error_linfty
0,0,00240,0.012158012948930264,0.022892415523529053
1,1,00260,0.011922577396035194,0.026389598846435547
2,2,00280,0.01096021756529808,0.020493626594543457
3,3,00300,0.008894178085029125,0.024980664253234863
4,4,00000,0.010638099163770676,0.02753269672393799
5,5,00200,0.011963523924350739,0.02598816156387329
6,6,00220,0.009647701866924763,0.01762312650680542
7,7,00380,0.01021153200417757,0.02727895975112915
8,8,00060,0.013395938090980053,0.028679490089416504
9,9,00100,0.008207288570702076,0.01844567060470581
10,10,00020,0.009604786522686481,0.025254130363464355
11,11,00040,0.01419560145586729,0.03242141008377075
12,12,00080,0.013776849023997784,0.025087416172027588
13,13,00360,0.014121212996542454,0.037751972675323486
14,14,00120,0.012925050221383572,0.02460533380508423
15,15,00140,0.008679077960550785,0.021613657474517822
16,16,00160,0.008350661024451256,0.02375173568725586
17,17,00180,0.02163286693394184,0.04313772916793823
18,18,00320,0.004964178893715143,0.01019972562789917
19,19,00340,0.013038689270615578,0.024542152881622314


==> visu/old/tikz_csvs_diagonal_force/hist_5e-20/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid
0,19.07130339470512,0.004964178893715143,6.7708097329134675,0.01019972562789917
1,19.221742622826195,0.004980864267128783,6.80008508209588,0.010232696602413724
2,19.373425004405625,0.004997549640542424,6.829426590595457,0.010265667576928277
3,19.526366987220705,0.005014235013956064,6.858839147755138,0.010298638551442831
4,19.680585084168627,0.005030920387369704,6.888327738646342,0.010331609525957384
5,19.836095866845945,0.0050476057607833445,6.917897443283348,0.010364580500471938
6,19.992915959006307,0.005064291134196985,6.947553435797507,0.010397551474986493
7,20.151062029898643,0.0050809765076106255,6.977300983571627,0.010430522449501045
8,20.310550787488417,0.0050976618810242656,7.007145446334801,0.0104634934240156
9,20.471398971564227,0.0051143472544379065,7.0370922752179625,0.010496464398530152
10,20.63362334673231,0.005131032627851547,7.067147011770568,0.010529435373044706
11,20.797240695301838,0.005147718001265187,7.097315286938702,0.010562406347559259
12,20.962267810063572,0.005164403374678828,7.127602820005049,0.010595377322073813
13,21.128721486964658,0.005181088748092468,7.158015417491087,0.010628348296588368
14,21.29661851768283,0.005197774121506108,7.1885589720219505,0.01066131927110292
15,21.46597568210276,0.005214459494919749,7.219239461154442,0.010694290245617475
16,21.636809740697696,0.005231144868333389,7.250062946168598,0.010727261220132027
17,21.80913742681987,0.005247830241747029,7.281035570823381,0.010760232194646582
18,21.982975438902617,0.005264515615160669,7.3121635600769395,0.010793203169161134
19,22.158340432577848,0.00528120098857431,7.343453218772032,0.010826174143675689
20,22.335249012712215,0.00529788636198795,7.374910930287123,0.010859145118190243
21,22.513717725365634,0.00531457173540159,7.406543155153765,0.010892116092704796
22,22.693763049675617,0.005331257108815231,7.438356429640853,0.01092508706721935
23,22.87540138967128,0.005347942482228871,7.470357364306354,0.010958058041733902
24,23.058649066020838,0.005364627855642511,7.50255264251715,0.010991029016248457
25,23.243522307716237,0.005381313229056151,7.534949018937688,0.011023999990763011
26,23.43003724369907,0.005397998602469792,7.5675533179880485,0.011056970965277564
27,23.61820989443171,0.005414683975883432,7.600372432272191,0.011089941939792118
28,23.808056163417735,0.005431369349297072,7.633413320977014,0.01112291291430667
29,23.999591828675758,0.005448054722710713,7.666683008243056,0.011155883888821225
30,24.19283253417089,0.005464740096124353,7.700188581507457,0.01118885486333578
31,24.387793781208206,0.005481425469537993,7.73393718982005,0.011221825837850332
32,24.584490919792305,0.005498110842951634,7.7679360421333215,0.011254796812364886
33,24.782939139957616,0.005514796216365274,7.8021924055669984,0.011287767786879439
34,24.983153463073737,0.0055314815897789145,7.836713603648155,0.011320738761393993
35,25.185148733130337,0.0055481669631925554,7.8715070145275385,0.011353709735908546
36,25.38893960800615,0.0055648523366061955,7.906580069173094,0.0113866807104231
37,25.594540550726816,0.005581537710019836,7.941940249541417,0.011419651684937655
38,25.801965820715836,0.005598223083433476,7.977595086728062,0.011452622659452207
39,26.01122946504382,0.005614908456847117,8.013552159097586,0.011485593633966762
40,26.222345309680307,0.005631593830260757,8.049819090394147,0.011518564608481314
41,26.435326950753204,0.005648279203674397,8.08640354783366,0.011551535582995869
42,26.650187745820517,0.005664964577088038,8.123313240178325,0.011584506557510421
43,26.86694080515922,0.005681649950501678,8.1605559157945,0.011617477532024975
44,27.08559898307611,0.005698335323915318,8.198139360694837,0.01165044850653953
45,27.30617486924556,0.005715020697328958,8.236071396565602,0.011683419481054082
46,27.52868078007907,0.005731706070742599,8.274359878780151,0.011716390455568637
47,27.753128750131435,0.005748391444156239,8.31301269439949,0.01174936143008319
48,27.979530523548622,0.005765076817569879,8.3520377601609,0.011782332404597744
49,28.207897545562318,0.00578176219098352,8.391443020455588,0.011815303379112296
50,28.438240954035788,0.00579844756439716,8.431236445296303,0.01184827435362685
51,28.670571571066542,0.0058151329378108,8.471426028275975,0.011881245328141405
52,28.904899894650335,0.005831818311224441,8.512019784518237,0.011914216302655958
53,29.141236090411603,0.005848503684638081,8.553025748620957,0.011947187277170512
54,29.37958998340547,0.005865189058051721,8.594451972593639,0.011980158251685065
55,29.619971049996135,0.005881874431465362,8.636306523789761,0.012013129226199619
56,29.86238840981646,0.005898559804879002,8.678597482835002,0.012046100200714173
57,30.10685081781412,0.005915245178292642,8.721332941552383,0.012079071175228726
58,30.3533666563888,0.005931930551706283,8.764521000885285,0.01211204214974328
59,30.601943927625573,0.005948615925119923,8.808169768819333,0.012145013124257833
60,30.852590245629354,0.005965301298533563,8.852287358304183,0.012177984098772387
61,31.105312828965264,0.0059819866719472035,8.896881885176109,0.012210955073286942
62,31.36011849320964,0.0059986720453608445,8.941961466082473,0.012243926047801494
63,31.617013643616527,0.0060153574187744845,8.987534216409014,0.012276897022316048
64,31.876004267904744,0.006032042792188125,9.033608248210891,0.012309867996830601
65,32.1370959291696,0.006048728165601765,9.08019166814856,0.012342838971345155
66,32.400293758924526,0.006065413539015406,9.12729257542932,0.012375809945859708
67,32.66560245027703,0.006082098912429046,9.174919059755604,0.012408780920374262
68,32.93302625124355,0.006098784285842686,9.223079199280876,0.012441751894888817
69,33.20256895820774,0.006115469659256327,9.27178105857415,0.01247472286940337
70,33.474233909526816,0.006132155032669967,9.32103268659405,0.012507693843917924
71,33.74802397929016,0.006148840406083607,9.370842114673243,0.012540664818432476
72,34.02394157123475,0.006165525779497248,9.421217354514365,0.01257363579294703
73,34.301988612821624,0.006182211152910888,9.47216639619811,0.012606606767461583
74,34.58216654947751,0.006198896526324528,9.523697206204586,0.012639577741976138
75,34.864476339006124,0.006215581899738169,9.575817725448664,0.012672548716490692
76,35.14891844617269,0.006232267273151809,9.628535867330266,0.012705519691005245
77,35.43549283746619,0.006248952646565449,9.681859515800483,0.012738490665519799
78,35.724198976043056,0.00626563801997909,9.735796523444241,0.012771461640034353
79,36.01503581685607,0.00628232339339273,9.79035470958051,0.012804432614548906
80,36.30800180197241,0.00629900876680637,9.845541858380717,0.012837403589063458
81,36.60309485608437,0.00631569414022001,9.901365717006257,0.012870374563578013
82,36.90031238221657,0.006332379513633651,9.95783399376583,0.012903345538092567
83,37.19965125763256,0.006349064887047291,10.014954356293433,0.01293631651260712
84,37.50110782994514,0.006365750260460931,10.07273442974766,0.012969287487121674
85,37.80467791343284,0.006382435633874571,10.131181795033134,0.013002258461636228
86,38.110356785566005,0.006399121007288212,10.190303987044679,0.013035229436150781
87,38.41813918374582,0.0064158063807018524,10.250108492935038,0.013068200410665335
88,38.7280193022591,0.0064324917541154925,10.310602750406696,0.013101171385179888
89,39.03999078945134,0.0064491771275291335,10.371794146028549,0.013134142359694442
90,39.35404674512136,0.0064658625009427735,10.433690013577934,0.013167113334208995
91,39.67017971814005,0.006482547874356414,10.496297632408819,0.01320008430872355
92,39.98838170429514,0.006499233247770055,10.55962422584645,0.013233055283238104
93,40.30864414436531,0.006515918621183695,10.623676959609332,0.013266026257752656
94,40.63095792242536,0.006532603994597335,10.688462940258841,0.01329899723226721
95,40.95531336438451,0.006549289368010976,10.753989213677094,0.013331968206781763
96,41.28170023676025,0.006565974741424616,10.820262763573595,0.013364939181296318
97,41.610107745689575,0.006582660114838256,10.887290510020955,0.01339791015581087
98,41.94052453617892,0.006599345488251897,10.955079308020412,0.013430881130325424
99,42.27293869159502,0.006616030861665537,11.023635946097254,0.013463852104839979
100,42.60733773339803,0.006632716235079177,11.092967144926789,0.013496823079354531
101,42.943708621118,0.006649401608492818,11.163079555991093,0.013529794053869086
102,43.28203775257633,0.006666086981906458,11.233979760266873,0.013562765028383638
103,43.622310964353154,0.006682772355320098,11.305674266944878,0.013595736002898193
104,43.9645135325017,0.006699457728733738,11.37816951218096,0.013628706977412745
105,44.30863017351009,0.006716143102147378,11.451471857879246,0.0136616779519273
106,44.65464504551204,0.006732828475561019,11.52558759050749,0.013694648926441854
107,45.00254174974598,0.006749513848974659,11.60052291994486,0.013727619900956407
108,45.352303332264185,0.006766199222388299,11.676283978362434,0.013760590875470961
109,45.70391228589106,0.00678288459580194,11.752876819136368,0.013793561849985515
110,46.05735055243138,0.00679956996921558,11.83030741579404,0.013826532824500068
111,46.412599525128435,0.00681625534262922,11.90858166099317,0.01385950379901462
112,46.769640051371475,0.006832940716042861,11.987705365533941,0.013892474773529175
113,47.12845243565272,0.006849626089456501,12.06768425740428,0.01392544574804373
114,47.48901644277294,0.0068663114628701415,12.148523980858215,0.013958416722558282
115,47.851311301295496,0.006882996836283782,12.230230095527311,0.013991387697072836
116,48.21531570724762,0.0068996822096974225,12.312808075565151,0.01402435867158739
117,48.581007828068465,0.0069163675831110626,12.396263308824738,0.014057329646101943
118,48.948365306802565,0.0069330529565247035,12.480601096068817,0.014090300620616497
119,49.31736526653767,0.006949738329938344,12.565826650212855,0.014123271595131052
120,49.68798431508563,0.006966423703351984,12.651945095600585,0.014156242569645604
121,50.0601985499048,0.006983109076765625,12.738961467311949,0.014189213544160157
122,50.43398356326226,0.006999794450179264,12.826880710503186,0.014222184518674711
123,50.8093144476345,0.007016479823592905,12.915707679778754,0.014255155493189266
124,51.186165801343805,0.007033165197006546,13.00544713859497,0.014288126467703818
125,51.56451173442937,0.007049850570420185,13.096103758694943,0.014321097442218373
126,51.944325874750106,0.007066535943833826,13.187682119574463,0.014354068416732927
127,52.32558137431707,0.007083221317247466,13.280186707978617,0.01438703939124748
128,52.70825091585327,0.007099906690661106,13.373621917428567,0.014420010365762032
129,53.09230671957786,0.007116592064074747,13.46799204777826,0.014452981340276587
130,53.477720550212126,0.007133277437488387,13.563301304800483,0.014485952314791141
131,53.8644637242046,0.007149962810902027,13.659553799801902,0.014518923289305694
132,54.25250711717174,0.007166648184315668,13.756753549266584,0.014551894263820248
133,54.64182117155157,0.007183333557729308,13.854904474527396,0.014584865238334802
134,55.032375904466726,0.007200018931142948,13.95401040146489,0.014617836212849355
135,55.42414091579349,0.007216704304556589,14.054075060232998,0.014650807187363907
136,55.817085396433036,0.007233389677970229,14.155102085010974,0.014683778161878462
137,56.211178136782124,0.007250075051383869,14.257095013781038,0.014716749136393016
138,56.606387535397964,0.00726676042479751,14.360057288130946,0.014749720110907569
139,57.00268160785468,0.00728344579821115,14.463992253081035,0.014782691085422123
140,57.40002799578668,0.00730013117162479,14.568903156934839,0.014815662059936677
141,57.79839397611478,0.007316816545038431,14.674793151152764,0.01484863303445123
142,58.1977464704508,0.0073335019184520706,14.781665290247997,0.014881604008965783
143,58.59805205467686,0.0073501872918657115,14.889522531703921,0.014914574983480337
144,58.99927696869352,0.0073668726652793524,14.998367735912275,0.014947545957994891
145,59.40138712633362,0.007383558038692992,15.108203666131358,0.014980516932509444
146,59.80434812543644,0.007400243412106633,15.219032988463326,0.015013487907023998
147,60.20812525807684,0.007416928785520273,15.330858271849932,0.015046458881538553
148,60.61268352094554,0.007433614158933913,15.44368198808567,0.015079429856053105
149,61.017987625874774,0.007450299532347554,15.557506511847777,0.015112400830567658
150,61.424002010504324,0.007466984905761194,15.672334120741878,0.015145371805082214
151,61.83069084908281,0.007483670279174834,15.788166995362586,0.015178342779596767
152,62.23801806339917,0.007500355652588475,15.905007219368269,0.01521131375411132
153,62.64594733383811,0.007517041026002115,16.022856779568748,0.015244284728625873
154,63.054442110555506,0.007533726399415755,16.141717566025335,0.015277255703140428
155,63.463465624766464,0.007550411772829396,16.261591372162027,0.01531022667765498
156,63.87298090014188,0.007567097146243036,16.38247989488717,0.015343197652169535
157,64.2829507643071,0.007583782519656676,16.504384734724304,0.015376168626684089
158,64.69333786043697,0.007600467893070317,16.627307395951533,0.015409139601198642
159,65.10410465894142,0.007617153266483957,16.75124928674829,0.015442110575713194
160,65.51521346923606,0.007633838639897597,16.876211719348582,0.015475081550227749
161,65.92662645159139,0.007650524013311238,17.002195910199504,0.015508052524742303
162,66.33830562905452,0.007667209386724877,17.129202980124518,0.015541023499256856
163,66.75021289943851,0.007683894760138518,17.25723395448994,0.01557399447377141
164,67.16231004737104,0.007700580133552159,17.386289763373963,0.015606965448285964
165,67.57455875639843,0.007717265506965798,17.516371241737183,0.015639936422800517
166,67.98692062113784,0.007733950880379439,17.64747912959348,0.01567290739731507
167,68.39935715947105,0.007750636253793079,17.779614072180397,0.015705878371829622
168,68.81182982477442,0.0077673216272067195,17.912776620127875,0.015738849346344178
169,69.22430001817827,0.0077840070006203604,18.046967229624343,0.01577182032085873
170,69.63672910084902,0.0078006923740340005,18.182186262579457,0.015804791295373287
171,70.04907840628863,0.00781737774744764,18.318433986781887,0.01583776226988784
172,70.46130925264436,0.007834063120861282,18.455710576051693,0.015870733244402392
173,70.87338295502217,0.00785074849427492,18.59401611038604,0.015903704218916945
174,71.28526083779857,0.007867433867688562,18.733350576097326,0.0159366751934315
175,71.6969042469231,0.007884119241102203,18.87371386594257,0.015969646167946053
176,72.10827456220582,0.007900804614515842,19.015105779243456,0.016002617142460606
177,72.51933320958373,0.007917489987929483,19.15752602199563,0.016035588116975162
178,72.93004167335877,0.007934175361343124,19.300974206966487,0.016068559091489715
179,73.34036150840183,0.007950860734756763,19.445449853780634,0.016101530066004267
180,73.75025435231616,0.007967546108170404,19.59095238899176,0.01613450104051882
181,74.15968193755377,0.007984231481584045,19.737481146140286,0.016167472015033376
182,74.56860610347817,0.008000916854997684,19.885035365795634,0.01620044298954793
183,74.97698880836833,0.008017602228411325,20.033614195582427,0.01623341396406248
184,75.3847921413556,0.008034287601824966,20.183216690189585,0.016266384938577037
185,75.79197833428968,0.008050972975238605,20.333841811361467,0.01629935591309159
186,76.1985097735254,0.008067658348652246,20.485488427870266,0.016332326887606143
187,76.60434901162552,0.008084343722065887,20.63815531546877,0.016365297862120695
188,77.00945877897234,0.008101029095479526,20.791841156822606,0.01639826883663525
189,77.41380199528338,0.008117714468893167,20.94654454142131,0.016431239811149804
190,77.81734178102352,0.008134399842306808,21.10226396546736,0.016464210785664356
191,78.22004146870894,0.008151085215720447,21.258997831742377,0.016497181760178913
192,78.62186461409655,0.008167770589134088,21.416744449449787,0.016530152734693465
193,79.02277500725246,0.00818445596254773,21.575502034033327,0.016563123709208018
194,79.42273668349448,0.008201141335961368,21.735268706970515,0.01659609468372257
195,79.82171393420283,0.00821782670937501,21.896042495540645,0.016629065658237126
196,80.21967131749295,0.00823451208278865,22.05782133256634,0.01666203663275168
197,80.61657366874513,0.00825119745620229,22.220603056128535,0.01669500760726623
198,81.0123861109859,0.00826788282961593,22.384385409253813,0.016727978581780788
199,81.40707406511478,0.008284568203029571,22.549166039573755,0.01676094955629534
200,81.80060325997198,0.00830125357644321,22.71494249895593,0.016793920530809893
201,82.19293974224148,0.008317938949856852,22.881712243105753,0.016826891505324446
202,82.58404988618413,0.008334624323270493,23.049472631138748,0.016859862479839
203,82.97390040319613,0.008351309696684132,23.218220925123067,0.016892833454353554
204,83.36245835118791,0.008367995070097773,23.387954289591608,0.016925804428868107
205,83.74969114377798,0.008384680443511412,23.558669791023426,0.016958775403382663
206,84.13556655929789,0.008401365816925053,23.730364397293975,0.016991746377897216
207,84.52005274960284,0.008418051190338694,23.903034977094226,0.017024717352411768
208,84.90311824868415,0.008434736563752333,24.07667829931796,0.01705768832692632
209,85.28473198107874,0.008451421937165974,24.251291032417253,0.017090659301440877
210,85.66486327007097,0.008468107310579613,24.426869743725845,0.01712363027595543
211,86.04348184568421,0.008484792683993254,24.60341089875042,0.017156601250469986
212,86.4205578524555,0.008501478057406895,24.780910860429277,0.017189572224984538
213,86.79606185699201,0.008518163430820534,24.959365888358768,0.01722254319949909
214,87.16996485530399,0.008534848804234175,25.138772137987004,0.017255514174013643
215,87.54223827991053,0.008551534177647816,25.319125659775203,0.017288485148528196
216,87.91285400671535,0.008568219551061455,25.500422398326393,0.017321456123042752
217,88.28178436164868,0.008584904924475096,25.682658191481643,0.017354427097557305
218,88.64900212707163,0.008601590297888737,25.865828769384102,0.01738739807207186
219,89.01448054794075,0.008618275671302376,26.04992975351047,0.017420369046586413
220,89.37819333772923,0.008634961044716017,26.234956655670864,0.017453340021100966
221,89.74011468410143,0.008651646418129658,26.42090487697639,0.01748631099561552
222,90.10021925433922,0.008668331791543298,26.60776970677544,0.01751928197013007
223,90.45848220051649,0.008685017164956938,26.79554632155857,0.017552252944644627
224,90.81487916441922,0.00870170253837058,26.984229783832372,0.01758522391915918
225,91.16938628221013,0.008718387911784219,27.173815040962957,0.017618194893673736
226,91.52198018883442,0.00873507328519786,27.36429692398905,0.01765116586818829
227,91.872638022165,0.0087517586586115,27.555670146405554,0.01768413684270284
228,92.22133742688557,0.00876844403202514,27.747929302917807,0.017717107817217394
229,92.56805655810966,0.00878512940543878,27.941068868167246,0.01775007879173195
230,92.91277408473411,0.008801814778852422,28.135083195428777,0.017783049766246502
231,93.25546919252506,0.00881850015226606,28.32996651528104,0.017816020740761055
232,93.59612158693658,0.008835185525679702,28.52571293424963,0.01784899171527561
233,93.9347114956589,0.008851870899093343,28.722316433424073,0.017881962689790164
234,94.271219670897,0.008868556272506982,28.91977086704979,0.017914933664304716
235,94.60562739137764,0.008885241645920623,29.11806996109523,0.01794790463881927
236,94.93791646408492,0.008901927019334264,29.317207311795293,0.017980875613333825
237,95.26806922572294,0.008918612392747903,29.517176384171844,0.018013846587848378
238,95.59606854390657,0.008935297766161544,29.71797051053235,0.018046817562362934
239,95.92189781807872,0.008951983139575185,29.91958288894718,0.018079788536877486
240,96.24554098015504,0.008968668512988824,30.12200658170717,0.01811275951139204
241,96.56698249489581,0.008985353886402463,30.32523451376184,0.01814573048590659
242,96.88620736000554,0.009002039259816106,30.529259471139707,0.018178701460421144
243,97.20320110595966,0.009018724633229745,30.734074099351727,0.018211672434935697
244,97.51794979556095,0.009035410006643384,30.93967090177883,0.018244643409450253
245,97.83044002322448,0.009052095380057027,31.14604223804487,0.01827761438396481
246,98.14065891399238,0.009068780753470666,31.353180322376186,0.01831058535847936
247,98.44859412228067,0.009085466126884306,31.561077221948974,0.018343556332993914
248,98.75423383035776,0.009102151500297948,31.76972485522569,0.018376527307508467
249,99.05756674655665,0.009118836873711587,31.9791149902818,0.01840949828202302
250,99.35858210322263,0.009135522247125227,32.1892392431244,0.018442469256537575
251,99.65726965439767,0.009152207620538868,32.4000890760037,0.018475440231052128
252,99.95361967324298,0.009168892993952509,32.611655795719265,0.018508411205566684
253,100.24762294920268,0.009185578367366148,32.823930551921926,0.018541382180081237
254,100.53927078490985,0.009202263740779789,33.036904335413325,0.01857435315459579
255,100.82855499283681,0.00921894911419343,33.250567976444096,0.018607324129110342
256,101.11546789169351,0.009235634487607069,33.46491214301264,0.018640295103624895
257,101.40000230257473,0.00925231986102071,33.679927339165786,0.01867326607813945
258,101.6821515448598,0.00926900523443435,33.895603903302906,0.018706237052654003
259,101.96190943186758,0.00928569060784799,34.11193200648532,0.01873920802716856
260,102.2392702662691,0.00930237598126163,34.32890165075229,0.018772179001683112
261,102.51422883526111,0.009319061354675272,34.5465026674456,0.018805149976197665
262,102.78678040550405,0.009335746728088911,34.76472471554394,0.018838120950712217
263,103.05692071782728,0.009352432101502552,34.983557280009464,0.01887109192522677
264,103.32464598170513,0.009369117474916193,35.20298967014744,0.018904062899741326
265,103.58995286950736,0.009385802848329832,35.423011017981274,0.01893703387425588
266,103.85283851052797,0.009402488221743473,35.64361027664468,0.018970004848770435
267,104.11330048479546,0.009419173595157114,35.864776218792315,0.019002975823284987
268,104.3713368166692,0.009435858968570753,36.08649743503115,0.01903594679779954
269,104.62694596822537,0.009452544341984394,36.30876233237405,0.019068917772314092
270,104.88012683243726,0.009469229715398035,36.53155913271766,0.019101888746828645
271,105.13087872615299,0.009485915088811674,36.75487587134607,0.0191348597213432
272,105.379201382877,0.009502600462225315,36.978700395462425,0.019167830695857754
273,105.62509494535733,0.009519285835638956,37.203020362750166,0.01920080167037231
274,105.86855995798523,0.009535971209052595,37.42782323996588,0.019233772644886862
275,106.109597359011,0.009552656582466236,37.65309630156533,0.019266743619401415
276,106.34820847258062,0.009569341955879877,37.87882662836494,0.019299714593915968
277,106.58439500059838,0.009586027329293517,38.10500110624037,0.01933268556843052
278,106.81815901442079,0.009602712702707157,38.331606424864006,0.019365656542945076
279,107.0495029463854,0.009619398076120798,38.55862907648336,0.01939862751745963
280,107.27842958118184,0.009636083449534438,38.78605535474251,0.019431598491974185
281,107.50494204706835,0.009652768822948079,39.013871353547614,0.019464569466488738
282,107.72904380694008,0.00966945419636172,39.24206296597967,0.01949754044100329
283,107.95073864925419,0.009686139569775359,39.470615883255036,0.019530511415517843
284,108.17003067881767,0.009702824943188998,39.699515593736706,0.019563482390032395
285,108.38692430744285,0.00971951031660264,39.92874738199735,0.01959645336454695
286,108.60142424447577,0.00973619569001628,40.1582963279365,0.019629424339061504
287,108.81353548720499,0.009752881063429919,40.38814730595371,0.01966239531357606
288,109.0232633111539,0.009769566436843562,40.618284984179056,0.019695366288090613
289,109.23061326026425,0.009786251810257201,40.84869382376345,0.019728337262605165
290,109.43559113697641,0.00980293718367084,41.079358078230044,0.019761308237119718
291,109.63820299221109,0.009819622557084483,41.3102617928887,0.01979427921163427
292,109.83845511525976,0.009836307930498122,41.541388804315574,0.019827250186148827
293,110.03635402358944,0.009852993303911761,41.7727227398989,0.019860221160663383
294,110.23190645256722,0.009869678677325402,42.00424701745356,0.019893192135177935
295,110.42511934511116,0.009886364050739043,42.23594484490556,0.019926163109692488
296,110.61599984127359,0.009903049424152682,42.46779922004811,0.01995913408420704
297,110.804555267763,0.009919734797566323,42.69979293037141,0.019992105058721593
298,110.99079312740977,0.009936420170979964,42.93190855296734,0.020025076033236146
299,111.17472108858352,0.009953105544393603,43.16412845451101,0.020058047007750702
300,111.35634697456679,0.009969790917807244,43.39643479132036,0.020091017982265258
301,111.53567875289193,0.009986476291220885,43.62880950949594,0.02012398895677981
302,111.71272452464733,0.010003161664634524,43.861234345141845,0.020156959931294363
303,111.88749251375948,0.010019847038048165,44.093690824669594,0.020189930905808916
304,112.05999105625605,0.010036532411461806,44.32616026518629,0.02022290188032347
305,112.23022858951785,0.010053217784875446,44.558623774968964,0.020255872854838024
306,112.39821364152445,0.010069903158289087,44.79106225402521,0.020288843829352577
307,112.56395482010058,0.010086588531702727,45.02345639474344,0.020321814803867133
308,112.72746080216892,0.010103273905116367,45.25578668263207,0.020354785778381686
309,112.88874032301634,0.010119959278530008,45.48803339715048,0.02038775675289624
310,113.04780216557864,0.010136644651943649,45.72017661263186,0.02042072772741079
311,113.20465514975092,0.010153330025357288,45.95219619929988,0.020453698701925344
312,113.35930812172961,0.010170015398770929,46.18407182437993,0.0204866696764399
313,113.51176994339177,0.01018670077218457,46.41578295330623,0.020519640650954452
314,113.66204948171809,0.010203386145598209,46.64730885102578,0.02055261162546901
315,113.81015559826638,0.01022007151901185,46.87862858340015,0.02058558259998356
316,113.95609713869993,0.01023675689242549,47.10972101870611,0.020618553574498114
317,114.09988292237853,0.01025344226583913,47.34056482923591,0.020651524549012666
318,114.24152173201722,0.010270127639252771,47.57113849299842,0.02068449552352722
319,114.38102230341835,0.010286813012666412,47.801420295521346,0.020717466498041775
320,114.51839331528416,0.010303498386080051,48.03138833175574,0.020750437472556327
321,114.65364337911426,0.010320183759493692,48.26102050808355,0.020783408447070884
322,114.78678102919451,0.010336869132907333,48.49029454442832,0.020816379421585436
323,114.91781471268337,0.010353554506320972,48.71918797647035,0.02084935039609999
324,115.04675277980024,0.010370239879734611,48.947678157966216,0.02088232137061454
325,115.17360347412321,0.010386925253148254,49.175742263173625,0.020915292345129094
326,115.29837492299934,0.010403610626561893,49.40335728938157,0.02094826331964365
327,115.42107512807563,0.010420295999975532,49.630500059546584,0.020981234294158203
328,115.54171195595389,0.010436981373389175,49.857147225035064,0.02101420526867276
329,115.66029312897604,0.010453666746802814,50.08327526847212,0.02104717624318731
330,115.77682621614491,0.010470352120216454,50.308860506696945,0.021080147217701864
331,115.89131862418536,0.010487037493630096,50.53387909382494,0.021113118192216417
332,116.00377758875123,0.010503722867043735,50.75830702441668,0.02114608916673097
333,116.114210165783,0.010520408240457375,50.98212013675364,0.021179060141245525
334,116.22262322302107,0.010537093613871016,51.20529411622046,0.021212031115760078
335,116.32902343167937,0.010553778987284657,51.42780449879407,0.021245002090274634
336,116.43341725828442,0.010570464360698296,51.64962667463899,0.021277973064789187
337,116.5358109566841,0.010587149734111937,51.87073589180876,0.02131094403930374
338,116.63621056023128,0.010603835107525578,52.091107260053185,0.021343915013818292
339,116.73462187414557,0.010620520480939217,52.310715754730914,0.021376885988332844
340,116.8310504680594,0.010637205854352858,52.529536220827026,0.0214098569628474
341,116.92550166875084,0.010653891227766499,52.74754337707487,0.021442827937361953
342,117.0179805530686,0.010670576601180138,52.964711820181904,0.02147579891187651
343,117.1084919410525,0.010687261974593779,53.18101602915841,0.021508769886391062
344,117.19704038925408,0.01070394734800742,53.39643036974896,0.021541740860905614
345,117.28363018426032,0.010720632721421059,53.610929098965194,0.021574711835420167
346,117.36826533642494,0.0107373180948347,53.82448636971965,0.02160768280993472
347,117.45094957381049,0.010754003468248341,54.03707623555914,0.021640653784449276
348,117.53168633634465,0.01077068884166198,54.24867265549722,0.02167362475896383
349,117.61047877019466,0.010787374215075621,54.45924949894432,0.021706595733478384
350,117.68732972236252,0.010804059588489262,54.668780550734816,0.021739566707992937
351,117.762241735504,0.010820744961902901,54.87723951624919,0.02177253768250749
352,117.83521704297569,0.010837430335316542,55.084600026630696,0.021805508657022042
353,117.90625756411087,0.010854115708730183,55.29083564409496,0.021838479631536595
354,117.97536489972913,0.010870801082143822,55.495919867331004,0.02187145060605115
355,118.04254032788114,0.010887486455557463,55.699826136992314,0.021904421580565707
356,118.107784799831,0.010904171828971104,55.90252784127674,0.02193739255508026
357,118.17109893627918,0.010920857202384743,56.103998321593245,0.021970363529594812
358,118.23248302382795,0.010937542575798384,56.304210878313896,0.022003334504109365
359,118.29193701169142,0.010954227949212025,56.50313877660985,0.022036305478623917
360,118.34946050865206,0.010970913322625665,56.700755252368985,0.022069276453138473
361,118.40505278026595,0.010987598696039306,56.89703351819365,0.022102247427653026
362,118.45871274631783,0.011004284069452946,57.09194676947688,0.022135218402167582
363,118.51043897852824,0.011020969442866586,57.2854681905545,0.022168189376682135
364,118.56022969851345,0.011037654816280225,57.47757096093186,0.022201160351196687
365,118.60808277600043,0.011054340189693868,57.66822826158253,0.02223413132571124
366,118.65399572729652,0.011071025563107507,57.85741328131725,0.022267102300225793
367,118.69796571401685,0.011087710936521146,58.045099223220774,0.02230007327474035
368,118.7399895420684,0.011104396309934789,58.231259311154325,0.0223330442492549
369,118.78006366089289,0.011121081683348428,58.415866796321694,0.022366015223769457
370,118.81818416296827,0.011137767056762067,58.59889496389616,0.02239898619828401
371,118.85434678356974,0.01115445243017571,58.78031713970652,0.022431957172798563
372,118.88854690079027,0.011171137803589349,58.96010669697895,0.022464928147313115
373,118.92077953582128,0.011187823177002988,59.138237063132976,0.022497899121827668
374,118.95103935349296,0.011204508550416629,59.314681726628685,0.022530870096342224
375,118.97932066307462,0.01122119392383027,59.48941424386246,0.022563841070856776
376,119.0056174193344,0.01123787929724391,59.662408246109045,0.022596812045371333
377,119.02992322385875,0.01125456467065755,59.833637446506756,0.022629783019885885
378,119.05223132662991,0.011271250044071191,60.0030756470836,0.022662753994400438
379,119.07253462786201,0.01128793541748483,60.17069674582118,0.02269572496891499
380,119.09082568009433,0.011304620790898471,60.336474743753904,0.022728695943429543
381,119.10709669054086,0.011321306164312112,60.5003837521003,0.0227616669179441
382,119.12133952369521,0.011337991537725751,60.66239799942395,0.02279463789245865
383,119.13354570418971,0.011354676911139392,60.82249183882109,0.022827608866973208
384,119.14370641990713,0.011371362284553033,60.98063975513139,0.02286057984148776
385,119.151812525344,0.011388047657966673,61.13681637216988,0.022893550816002313
386,119.15785454522327,0.011404733031380314,61.290996459976164,0.022926521790516866
387,119.16182267835529,0.011421418404793954,61.44315494207845,0.022959492765031418
388,119.16370680174458,0.011438103778207594,61.59326690276898,0.022992463739545974
389,119.16349647494108,0.011454789151621235,61.741307594387955,0.023025434714060527
390,119.16118094463306,0.011471474525034876,61.88725244461307,0.023058405688575083
391,119.15674914947971,0.011488159898448515,62.031077063750786,0.023091376663089636
392,119.15018972518152,0.011504845271862156,62.172757252027246,0.023124347637604188
393,119.14149100978484,0.011521530645275797,62.31226900687463,0.02315731861211874
394,119.13064104921891,0.011538216018689436,62.4495885302105,0.023190289586633293
395,119.11762760306256,0.011554901392103077,62.584692235706626,0.02322326056114785
396,119.10243815053663,0.011571586765516718,62.717556756043976,0.023256231535662402
397,119.08505989672088,0.011588272138930357,62.84815895015101,0.023289202510176958
398,119.06547977899037,0.011604957512343998,62.97647591042154,0.02332217348469151
399,119.04368447366954,0.011621642885757639,63.10248496990946,0.023355144459206063
400,119.01966040289975,0.011638328259171278,63.22616370949661,0.023388115433720616
401,118.993393741717,0.011655013632584919,63.34748996503081,0.02342108640823517
402,118.96487042533684,0.01167169900599856,63.46644183443068,0.023454057382749725
403,118.9340761566415,0.0116883843794122,63.58299768475402,0.02348702835726428
404,118.90099641386664,0.01170506975282584,63.69713615922658,0.023519999331778833
405,118.86561645848334,0.011721755126239481,63.808836184227815,0.023552970306293386
406,118.82792134327093,0.01173844049965312,63.91807697623035,0.02358594128080794
407,118.78789592057724,0.01175512587306676,64.02483804869027,0.02361891225532249
408,118.74552485076163,0.011771811246480402,64.12909921888436,0.023651883229837044
409,118.7007926108162,0.011788496619894041,64.23084061469184,0.0236848542043516
410,118.6536835031615,0.01180518199330768,64.33004268131667,0.023717825178866156
411,118.60418166461146,0.011821867366721323,64.42668618794777,0.02375079615338071
412,118.5522710755035,0.011838552740134962,64.52075223435367,0.02378376712789526
413,118.4979355689887,0.011855238113548602,64.61222225740853,0.023816738102409814
414,118.44115884047744,0.011871923486962244,64.70107803754644,0.023849709076924366
415,118.3819244572357,0.011888608860375884,64.78730170514065,0.023882680051438922
416,118.32021586812682,0.011905294233789523,64.87087574680507,0.023915651025953475
417,118.25601641349388,0.011921979607203164,64.95178301161454,0.02394862200046803
418,118.18930933517768,0.011938664980616805,65.03000671724101,0.023981592974982584
419,118.1200777866647,0.011955350354030444,65.1055304560028,0.024014563949497136
420,118.04830484336016,0.011972035727444085,65.17833820082343,0.02404753492401169
421,117.97397351298099,0.011988721100857726,65.24841431109792,0.02408050589852624
422,117.89706674606275,0.012005406474271365,65.31574353846266,0.024113476873040798
423,117.81756744657538,0.012022091847685006,65.3803110324668,0.02414644784755535
424,117.73545848264246,0.012038777221098647,65.44210234614192,0.024179418822069906
425,117.65072269735808,0.012055462594512286,65.50110344146725,0.02421238979658446
426,117.56334291969554,0.012072147967925927,65.55730069472772,0.02424536077109901
427,117.47330197550276,0.012088833341339568,65.61068090176208,0.024278331745613564
428,117.3805826985784,0.012105518714753207,65.66123128309864,0.024311302720128117
429,117.28516794182225,0.012122204088166848,65.70893948897569,0.024344273694642673
430,117.18704058845536,0.012138889461580489,65.75379360424405,0.024377244669157225
431,117.08618356330304,0.012155574834994128,65.79578215314989,0.02441021564367178
432,116.98257984413495,0.01217226020840777,65.83489410399417,0.024443186618186334
433,116.8762124730569,0.01218894558182141,65.8711188736676,0.024476157592700887
434,116.76706456794771,0.01220563095523505,65.90444633205755,0.02450912856721544
435,116.65511933393562,0.01222231632864869,65.93486680632564,0.024542099541729992
436,116.54036007490782,0.012239001702062331,65.96237108505314,0.024575070516244548
437,116.42277020504758,0.01225568707547597,65.98695042225202,0.0246080414907591
438,116.3023332603924,0.012272372448889611,66.00859654123991,0.024641012465273657
439,116.17903291040741,0.012289057822303252,66.02730163837658,0.02467398343978821
440,116.0528529695678,0.012305743195716892,66.04305838666005,0.024706954414302762
441,115.92377740894426,0.012322428569130532,66.05585993918028,0.024739925388817315
442,115.79179036778527,0.012339113942544173,66.0656999324288,0.024772896363331867
443,115.65687616509011,0.012355799315957813,66.07257248946242,0.024805867337846423
444,115.5190193111667,0.012372484689371454,66.07647222291882,0.024838838312360976
445,115.37820451916767,0.012389170062785095,66.07739423788337,0.024871809286875532
446,115.23441671659936,0.012405855436198734,66.0753341346043,0.024904780261390085
447,115.08764105679663,0.012422540809612373,66.07028801105587,0.024937751235904637
448,114.93786293035826,0.012439226183026016,66.06225246534723,0.02497072221041919
449,114.78506797653706,0.012455911556439655,66.05122459797619,0.025003693184933742
450,114.62924209457707,0.012472596929853294,66.03720201392603,0.0250366641594483
451,114.47037145499397,0.012489282303266937,66.02018282460472,0.02506963513396285
452,114.30844251079141,0.012505967676680576,66.00016564962478,0.025102606108477407
453,114.14344200860705,0.012522653050094215,65.9771496184233,0.02513557708299196
454,113.975356999784,0.012539338423507858,65.95113437172057,0.025168548057506512
455,113.80417485135953,0.012556023796921497,65.92212006281669,0.025201519032021065
456,113.6298832569673,0.012572709170335136,65.89010735872529,0.025234490006535618
457,113.4524702476456,0.012589394543748777,65.85509744114351,0.025267460981050174
458,113.2719242025474,0.012606079917162418,65.81709200725757,0.02530043195556473
459,113.08823385954486,0.012622765290576057,65.77609327038326,0.025333402930079282
460,112.9013883257241,0.012639450663989698,65.73210396044088,0.025366373904593835
461,112.71137708776357,0.01265613603740334,65.68512732426431,0.025399344879108388
462,112.5181900221912,0.012672821410816978,65.63516712574332,0.02543231585362294
463,112.32181740551431,0.01268950678423062,65.58222764579955,0.025465286828137493
464,112.12224992421704,0.01270619215764426,65.52631368219521,0.02549825780265205
465,111.91947868461997,0.0127228775310579,65.46743054917509,0.025531228777166605
466,111.71349522259692,0.01273956290447154,65.40558407694104,0.025564199751681158
467,111.50429151314256,0.012756248277885181,65.34078061095963,0.02559717072619571
468,111.29185997978757,0.01277293365129882,65.27302701110264,0.025630141700710263
469,111.07619350385438,0.012789619024712462,65.20233065062087,0.025663112675224815
470,110.8572854335497,0.012806304398126103,65.12869941495123,0.02569608364973937
471,110.63512959288859,0.012822989771539742,65.05214170035772,0.025729054624253924
472,110.40972029044471,0.012839675144953383,64.9726664124065,0.02576202559876848
473,110.18105232792335,0.012856360518367024,64.89028296427588,0.025794996573283033
474,109.94912100855103,0.012873045891780663,64.80500127490131,0.025827967547797585
475,109.71392214527786,0.012889731265194304,64.71683176695656,0.025860938522312138
476,109.47545206878875,0.012906416638607945,64.62578536467132,0.025893909496826694
477,109.2337076353179,0.012923102012021584,64.53187349148668,0.025926880471341247
478,108.9886862342631,0.012939787385435225,64.43510806754861,0.0259598514458558
479,108.74038579559553,0.012956472758848866,64.33550150704104,0.025992822420370352
480,108.48880479706118,0.012973158132262505,64.23306671535927,0.026025793394884908
481,108.23394227116925,0.012989843505676146,64.12781708612495,0.02605876436939946
482,107.97579781196464,0.013006528879089785,64.01976649804377,0.026091735343914013
483,107.71437158157994,0.013023214252503426,63.908929311607125,0.02612470631842857
484,107.44966431656401,0.013039899625917067,63.7953203656392,0.026157677292943122
485,107.1816773339831,0.013056584999330706,63.678954973690814,0.026190648267457674
486,106.91041253729135,0.013073270372744347,63.55984892028142,0.026223619241972227
487,106.63587242196759,0.013089955746157988,63.438018456991045,0.026256590216486783
488,106.35806008091491,0.013106641119571627,63.313480298403704,0.026289561191001336
489,106.07697920962,0.013123326492985268,63.1862516179038,0.02632253216551589
490,105.79263411107013,0.01314001186639891,63.05635004332756,0.026355503140030444
491,105.5050297004237,0.013156697239812548,62.92379365247126,0.026388474114544997
492,105.21417150943262,0.01317338261322619,62.78860096845805,0.02642144508905955
493,104.92006569061397,0.01319006798663983,62.65079095496527,0.026454416063574102
494,104.62271902116822,0.01320675336005347,62.510383011314694,0.02648738703808866
495,104.32213890664168,0.01322343873346711,62.36739696742734,0.02652035801260321
496,104.01833338433156,0.013240124106880751,62.22185307864498,0.026553328987117764
497,103.71131112643106,0.01325680948029439,62.07377202042117,0.02658629996163232
498,103.40108144291305,0.013273494853708032,61.92317488288337,0.026619270936146872
499,103.08765428415063,0.013290180227121673,61.770083165268616,0.026652241910661425
500,102.77104024327227,0.013306865600535312,61.61451877023566,0.02668521288517598
501,102.45125055825116,0.013323550973948953,61.456503998055325,0.026718183859690534
502,102.12829711372686,0.013340236347362592,61.296061540681876,0.026751154834205086
503,101.80219244255755,0.013356921720776233,61.13321447570795,0.02678412580871964
504,101.4729497271033,0.013373607094189874,60.96798626020569,0.026817096783234195
505,101.14058280023794,0.013390292467603513,60.80040072445652,0.026850067757748747
506,100.80510614608951,0.013406977841017154,60.63048206557242,0.0268830387322633
507,100.4665349005089,0.013423663214430795,60.45825484101114,0.026916009706777856
508,100.12488485126553,0.013440348587844434,60.28374396198883,0.02694898068129241
509,99.78017243797002,0.013457033961258075,60.10697468679187,0.02698195165580696
510,99.43241475172438,0.013473719334671716,59.92797261399162,0.027014922630321514
511,99.08162953449808,0.013490404708085355,59.74676367556452,0.02704789360483607
512,98.7278351782316,0.013507090081498996,59.56337412992075,0.027080864579350623
513,98.37105072366725,0.013523775454912637,59.377830554843975,0.027113835553865175
514,98.01129585890682,0.013540460828326276,59.19015984034577,0.02714680652837973
515,97.6485909176977,0.013557146201739917,59.000389181437214,0.027179777502894284
516,97.2829568774478,0.013573831575153558,58.80854607082105,0.027212748477408837
517,96.91441535696958,0.013590516948567197,58.614658291507176,0.02724571945192339
518,96.5429886139543,0.013607202321980838,58.418753909355175,0.027278690426437945
519,96.16869954217844,0.01362388769539448,58.22086126554611,0.027311661400952498
520,95.79157166844189,0.013640573068808119,58.02100896898765,0.02734463237546705
521,95.41162914924084,0.01365725844222176,57.81922588865496,0.027377603349981607
522,95.02889676717548,0.0136739438156354,57.61554114587136,0.02741057432449616
523,94.64339992709563,0.01369062918904904,57.40998410653092,0.027443545299010712
524,94.25516465198423,0.01370731456246268,57.20258437326717,0.027476516273525264
525,93.86421757858236,0.01372399993587632,56.99337177757079,0.02750948724803982
526,93.47058595275638,0.01374068530928996,56.782376371859314,0.027542458222554373
527,93.0742976246106,0.013757370682703602,56.569628421502536,0.027575429197068926
528,92.67538104334623,0.01377405605611724,56.35515839680654,0.027608400171583482
529,92.27386525187075,0.013790741429530882,56.138996964960015,0.027641371146098034
530,91.86977988115879,0.013807426802944523,55.921174981945505,0.027674342120612587
531,91.46315514436813,0.013824112176358162,55.701723484419745,0.027707313095127143
532,91.05402183071268,0.013840797549771803,55.48067368156542,0.027740284069641696
533,90.64241129909657,0.013857482923185444,55.25805694691855,0.02777325504415625
534,90.2283554715111,0.013874168296599083,55.033904810174064,0.0278062260186708
535,89.81188682619847,0.013890853670012724,54.80824894897319,0.027839196993185357
536,89.39303839058564,0.013907539043426365,54.58112118067596,0.02787216796769991
537,88.97184373399078,0.013924224416840004,54.352553454121825,0.027905138942214462
538,88.54833696010681,0.013940909790253645,54.122577841381904,0.027938109916729018
539,88.12255269926536,0.013957595163667286,53.891226529506156,0.02797108089124357
540,87.69452610048413,0.013974280537080925,53.658531812268286,0.028004051865758123
541,87.26429282330258,0.013990965910494566,53.42452608191203,0.028037022840272676
542,86.83188902940925,0.014007651283908207,53.18924182090185,0.028069993814787232
543,86.3973513740644,0.014024336657321846,52.952711593681364,0.028102964789301785
544,85.96071699732283,0.014041022030735487,52.71496803844232,0.028135935763816337
545,85.52202351506077,0.014057707404149127,52.476043858907516,0.028168906738330893
546,85.08130900981055,0.014074392777562767,52.23597181613102,0.028201877712845446
547,84.6386120214089,0.014091078150976408,51.99478472031811,0.02823484868736
548,84.19397153746169,0.014107763524390048,51.75251542266868,0.02826781966187455
549,83.74742698363052,0.014124448897803689,51.509196807246816,0.028300790636389107
550,83.29901821374628,0.01414113427121733,51.26486178287959,0.02833376161090366
551,82.84878549975335,0.014157819644630969,51.01954327508802,0.028366732585418213
552,82.3967695214896,0.01417450501804461,50.773274218053245,0.02839970355993277
553,81.94301135630806,0.01419119039145825,50.526087546620936,0.02843267453444732
554,81.48755246854371,0.01420787576487189,50.27801618834632,0.028465645508961874
555,81.030434698831,0.01422456113828553,50.02909305558337,0.02849861648347643
556,80.57170025327805,0.014241246511699172,49.77935103762046,0.028531587457990983
557,80.11139169250127,0.014257931885112811,49.52882299286536,0.028564558432505535
558,79.64955192052619,0.014274617258526452,49.27754174108246,0.028597529407020088
559,79.18622417356077,0.014291302631940093,49.02554005568464,0.028630500381534644
560,78.72145200864465,0.014307988005353732,48.772850656082916,0.028663471356049196
561,78.25527929218089,0.014324673378767373,48.51950620009577,0.02869644233056375
562,77.78775018835601,0.014341358752181014,48.26553927642129,0.028729413305078305
563,77.31890914745256,0.014358044125594653,48.010982397174466,0.028762384279592858
564,76.84880089406032,0.014374729499008294,47.75586799049196,0.02879535525410741
565,76.37747041519265,0.014391414872421933,47.500228393207024,0.028828326228621963
566,75.90496294831149,0.014408100245835574,47.244095843596796,0.02886129720313652
567,75.43132396926883,0.014424785619249215,46.98750247420419,0.02889426817765107
568,74.95659918016848,0.014441470992662854,46.73048030473686,0.028927239152165624
569,74.48083449715512,0.014458156366076495,46.47306123504536,0.02896021012668018
570,74.00407603813554,0.014474841739490136,46.21527703818278,0.028993181101194733
571,73.52637011043849,0.014491527112903775,45.95715935354757,0.029026152075709286
572,73.04776319841757,0.014508212486317416,45.698739680112254,0.029059123050223838
573,72.56830195100486,0.014524897859731057,45.44004936973947,0.029092094024738394
574,72.08803316921903,0.014541583233144697,45.18111962058774,0.029125064999252947
575,71.60700379363509,0.014558268606558337,44.92198147060836,0.0291580359737675
576,71.12526089182073,0.014574953979971978,44.662665791135744,0.029191006948282056
577,70.6428516457459,0.014591639353385618,44.40320328057291,0.029223977922796608
578,70.1598233391699,0.014608324726799259,44.14362445817329,0.02925694889731116
579,69.67622334501348,0.0146250101002129,43.88395965792151,0.029289919871825713
580,69.19209911272037,0.014641695473626539,43.62423902251375,0.02932289084634027
581,68.70749815561432,0.01465838084704018,43.36449249744011,0.029355861820854822
582,68.2224680382578,0.01467506622045382,43.10474982516974,0.029388832795369375
583,67.7370563638177,0.01469175159386746,42.8450405394405,0.02942180376988393
584,67.25131076144302,0.0147084369672811,42.58539395965494,0.029454774744398483
585,66.76527887366184,0.01472512234069474,42.3258391853829,0.029487745718913036
586,66.27900834380111,0.014741807714108381,42.06640509097299,0.029520716693427592
587,65.79254680343686,0.014758493087522022,41.80712032027368,0.029553687667942145
588,65.30594185987883,0.014775178460935661,41.54801328146494,0.029586658642456697
589,64.8192410836952,0.014791863834349302,41.289112142002125,0.02961962961697125
590,64.33249199628445,0.014808549207762943,41.03044482367242,0.029652600591485806
591,63.84574205749736,0.014825234581176582,40.772038997765435,0.02968557156600036
592,63.35903865331612,0.014841919954590223,40.5139220803582,0.02971854254051491
593,62.87242908359562,0.014858605328003864,40.256121227716086,0.029751513515029467
594,62.38596054987182,0.014875290701417503,39.99866333180976,0.02978448448954402
595,61.899680143242165,0.014891976074831144,39.74157501594939,0.029817455464058572
596,61.413634832324526,0.014908661448244785,39.48488263053656,0.029850426438573125
597,60.927871451297904,0.014925346821658424,39.22861224893434,0.02988339741308768
598,60.442436688031,0.014942032195072065,38.97278966345647,0.029916368387602234
599,59.957377072303856,0.014958717568485706,38.71744038147546,0.029949339362116786
600,59.4727389641264,0.014975402941899345,38.46258962165085,0.029982310336631342
601,58.988568542159385,0.014992088315312986,38.20826231027729,0.030015281311145895
602,58.50491179224284,0.015008773688726627,37.954483077753096,0.030048252285660448
603,58.021814496035596,0.015025459062140267,37.70127625516944,0.030081223260175
604,57.53932221977098,0.015042144435553908,37.44866587102025,0.030114194234689556
605,57.057480303134014,0.015058829808967547,37.196675648033434,0.03014716520920411
606,56.57633384826291,0.015075515182381188,36.945329000122534,0.03018013618371866
607,56.09592770888036,0.015092200555794829,36.69464902945987,0.030213107158233218
608,55.616306479558546,0.015108885929208468,36.44465852367062,0.03024607813274777
609,55.13751448512157,0.015125571302622109,36.1953799531476,0.030279049107262323
610,54.659595770190585,0.01514225667603575,35.9468354684869,0.03031202008177688
611,54.18259408887394,0.015158942049449389,35.699046898044294,0.03034499105629143
612,53.70655289460693,0.01517562742286303,35.4520357456115,0.030377962030805984
613,53.23151533014599,0.01519231279627667,35.20582318821291,0.030410933005320537
614,52.75752421771885,0.01520899816969031,34.96043007402154,0.030443903979835093
615,52.28462204933614,0.015225683543103951,34.71587692039465,0.030476874954349645
616,51.81285097726626,0.015242368916517592,34.47218391202772,0.030509845928864198
617,51.34225280467882,0.015259054289931231,34.22937089922687,0.030542816903378754
618,50.872868976457994,0.015275739663344872,33.98745739629921,0.030575787877893307
619,50.40474057018982,0.015292425036758513,33.746462580059834,0.03060875885240786
620,49.93790828732685,0.015309110410172152,33.50640528845571,0.030641729826922412
621,49.472412444531685,0.015325795783585793,33.26730401930512,0.030674700801436968
622,49.00829296520443,0.015342481156999434,33.02917692915228,0.03070767177595152
623,48.54558937119447,0.015359166530413073,32.79204183223596,0.030740642750466073
624,48.084340774700145,0.015375851903826714,32.555916199571875,0.03077361372498063
625,47.62458587035977,0.015392537277240353,32.32081715814737,0.030806584699495182
626,47.16636292753433,0.015409222650653994,32.08676149022785,0.030839555674009735
627,46.709709782785865,0.015425908024067635,31.853765632774028,0.030872526648524287
628,46.25466383255231,0.015442593397481275,31.62184567696859,0.030905497623038843
629,45.80126202602262,0.015459278770894916,31.39101736785216,0.030938468597553396
630,45.34954085821167,0.015475964144308556,31.161296104065897,0.03097143957206795
631,44.89953636323886,0.015492649517722196,30.932696937701735,0.031004410546582505
632,44.45128410781052,0.015509334891135837,30.705234574257492,0.031037381521097057
633,44.00481918490932,0.015526020264549478,30.478923372695967,0.03107035249561161
634,43.56017620769014,0.015542705637963117,30.253777345607606,0.031103323470126166
635,43.11738930358509,0.015559391011376758,30.02981015947473,0.03113629444464072
636,42.6764921086189,0.015576076384790399,29.807035135036234,0.03116926541915527
637,42.23751776193478,0.015592761758204038,29.585465247751745,0.031202236393669824
638,41.800498900532524,0.015609447131617679,29.365113128363518,0.03123520736818438
639,41.36546765421952,0.01562613250503132,29.145991063555247,0.03126817834269893
640,40.932455640774926,0.01564281787844496,28.92811099670545,0.031301149317213485
641,40.50149396132885,0.0156595032518586,28.711484528735472,0.03133412029172804
642,40.07261319595521,0.01567618862527224,28.496122919049334,0.0313670912662426
643,39.64584339948037,0.01569287399868588,28.28203708656488,0.03140006224075714
644,39.22121409750615,0.015709559372099523,28.06923761083379,0.0314330332152717
645,38.79875428264991,0.015726244745513162,27.857734733250588,0.031466004189786255
646,38.378492410997815,0.0157429301189268,27.647538358347102,0.03149897516430081
647,37.96045639877516,0.015759615492340444,27.438658055172546,0.03153194613881536
648,37.54467361923193,0.01577630086575408,27.231103058756723,0.03156491711332991
649,37.131170899740994,0.015792986239167722,27.024882271655123,0.03159788808784447
650,36.71997451911415,0.015809671612581365,26.820004265574468,0.03163085906235902
651,36.31111020512901,0.015826356985995,26.61647728307629,0.03166383003687358
652,35.90460313227004,0.015843042359408643,26.41430923935862,0.03169680101138813
653,35.50047791968359,0.015859727732822286,26.213507724112063,0.03172977198590268
654,35.098758629342115,0.015876413106235922,26.01408000345029,0.031762742960417235
655,34.69946876442043,0.015893098479649564,25.816033021912588,0.03179571393493179
656,34.30263126788152,0.015909783853063207,25.619373404536724,0.03182868490944635
657,33.90826852127073,0.015926469226476843,25.424107459001075,0.03186165588396089
658,33.51640234371578,0.015943154599890486,25.230241177833207,0.03189462685847545
659,33.12705399113491,0.015959839973304128,25.037780240685,0.031927597832990005
660,32.74024415564757,0.015976525346717764,24.846730016670584,0.03196056880750456
661,32.35599296518741,0.015993210720131407,24.65709556676697,0.03199353978201911
662,31.97431998331869,0.01600989609354505,24.468881646275143,0.03202651075653366
663,31.59524420924927,0.016026581466958685,24.282092707339693,0.03205948173104822
664,31.218784078042134,0.016043266840372328,24.09673290152579,0.03209245270556277
665,30.844957461023466,0.01605995221378597,23.912806082450974,0.03212542368007733
666,30.47378166638224,0.016076637587199606,23.730315808471577,0.03215839465459188
667,30.105273439962218,0.01609332296061325,23.549265345420146,0.03219136562910643
668,29.739448966243287,0.016110008334026888,23.369657669393806,0.032224336603620986
669,29.376323869509072,0.016126693707440527,23.191495469590993,0.03225730757813554
670,29.01591321519911,0.01614337908085417,23.014781151195134,0.0322902785526501
671,28.658231511443574,0.01616006445426781,22.839516838303766,0.032323249527164644
672,28.303292710777004,0.01617674982768145,22.66570437690065,0.0323562205016792
673,27.951110212028887,0.01619343520109509,22.49334533787071,0.032389191476193756
674,27.60169686238943,0.01621012057450873,22.32244102005429,0.03242216245070831
675,27.25506495964538,0.01622680594792237,22.152992453340595,0.03245513342522286
676,26.91122625458574,0.016243491321336012,21.985000401797787,0.032488104399737414
677,26.57019195357336,0.01626017669474965,21.818465366838485,0.03252107537425197
678,26.231972721278204,0.01627686206816329,21.653387590419033,0.03255404634876652
679,25.896578683572155,0.016293547441576933,21.489767058270367,0.03258701732328108
680,25.564019430579517,0.016310232814990572,21.327603503160102,0.03261998829779563
681,25.23430401988188,0.01632691818840421,21.166896408182538,0.032652959272310184
682,24.907440979873076,0.016343603561817854,21.00764501007679,0.032685930246824736
683,24.583438313262214,0.016360288935231494,20.849848302570038,0.03271890122133929
684,24.26230350072023,0.016376974308645133,20.693505039745062,0.03275187219585385
685,23.94404350466715,0.016393659682058775,20.53861373943061,0.032784843170368394
686,23.628664773197738,0.016410345055472415,20.385172686612226,0.032817814144882954
687,23.316173244139602,0.016427030428886054,20.23317993686346,0.032850785119397506
688,23.00657434924349,0.016443715802299697,20.08263331979431,0.03288375609391206
689,22.699873018499652,0.016460401175713336,19.93353044251674,0.03291672706842662
690,22.396073684577967,0.016477086549126975,19.785868693125227,0.032949698042941164
691,22.095180287388605,0.016493771922540618,19.639645244190522,0.032982669017455724
692,21.79719627875856,0.016510457295954257,19.49485705626646,0.03301563999197027
693,21.502124627221335,0.016527142669367896,19.351500881406547,0.03304861096648483
694,21.20996782291561,0.01654382804278154,19.209573266690946,0.03308158194099938
695,20.92072788258994,0.016560513416195178,19.06907055776066,0.033114552915513934
696,20.634406354708904,0.016577198789608817,18.92998890235888,0.033147523890028494
697,20.351004324657268,0.01659388416302246,18.792324253877588,0.03318049486454304
698,20.070522420039666,0.0166105695364361,18.656072374907787,0.0332134658390576
699,19.79296081606936,0.016627254909849738,18.52122884079312,0.033246436813572144
700,19.51831924104568,0.01664394028326338,18.387789043184114,0.033279407788086704
701,19.24659698191368,0.01666062565667702,18.255748193593366,0.03331237876260126
702,18.977792889903462,0.01667731103009066,18.125101326948897,0.03334534973711581
703,18.71190538624573,0.016693996403504302,17.99584330514583,0.03337832071163037
704,18.44893246795878,0.01671068177691794,17.867968820594314,0.033411291686144914
705,18.188871713704014,0.01672736715033158,17.74147239976249,0.033444262660659474
706,17.931720289705687,0.016744052523745223,17.61634840671435,0.03347723363517402
707,17.67747495573179,0.016760737897158862,17.49259104663973,0.03351020460968858
708,17.42613207113153,0.0167774232705725,17.37019436937708,0.03354317558420313
709,17.177687600925932,0.016794108643986144,17.249152272926402,0.033576146558717684
710,16.932137121948756,0.016810794017399783,17.129458506952297,0.033609117533232244
711,16.689475829031917,0.016827479390813423,17.011106676275748,0.03364208850774679
712,16.44969854123427,0.016844164764227065,16.894090244353272,0.03367505948226135
713,16.212799708108083,0.016860850137640705,16.77840253674329,0.033708030456775895
714,15.978773416000285,0.016877535511054344,16.6640367445575,0.033741001431290454
715,15.747613394385338,0.016894220884467986,16.5509859278978,0.03377397240580501
716,15.519313022225058,0.016910906257881626,16.439243019276308,0.03380694338031956
717,15.293865334352711,0.016927591631295265,16.3288008270187,0.03383991435483412
718,15.07126302787713,0.016944277004708908,16.2196520386495,0.033872885329348665
719,14.85149846860437,0.016960962378122547,16.111789224258228,0.033905856303863224
720,14.634563697471656,0.016977647751536186,16.005204839846318,0.03393882727837778
721,14.420450436992002,0.01699433312494983,15.899891230653004,0.03397179825289233
722,14.209150097705331,0.017011018498363468,15.795840634460209,0.03400476922740688
723,14.000653784631725,0.017027703871777107,15.693045184875052,0.034037740201921435
724,13.794952303725502,0.01704438924519075,15.591496914589747,0.034070711176435994
725,13.592036168324952,0.01706107461860439,15.491187758617691,0.03410368215095054
726,13.391895605595263,0.017077759992018028,15.3921095575051,0.0341366531254651
727,13.194520562961692,0.01709444536543167,15.294254060517986,0.03416962409997965
728,12.999900714529032,0.017111130738845307,15.19761292880302,0.034202595074494205
729,12.808025467484722,0.01712781611225895,15.102177738522263,0.03423556604900876
730,12.61888396848262,0.017144501485672592,15.007939983960862,0.03426853702352331
731,12.432465110004197,0.017161186859086228,14.914891080607065,0.03430150799803787
732,12.24875753669356,0.01717787223249987,14.823022368204247,0.034334478972552415
733,12.067749651665046,0.017194557605913513,14.73232511377374,0.034367449947066975
734,11.889429622778765,0.01721124297932715,14.642790514608977,0.03440042092158153
735,11.713785388881618,0.01722792835274079,14.554409701239196,0.03443339189609608
736,11.540804666012482,0.017244613726154434,14.46717374036316,0.03446636287061063
737,11.370474953566596,0.01726129909956807,14.381073637751904,0.034499333845125185
738,11.202783540417943,0.017277984472981713,14.296100341120207,0.034532304819639745
739,11.037717510997332,0.017294669846395355,14.212244742966364,0.03456527579415429
740,10.87526375132205,0.01731135521980899,14.129497683379542,0.03459824676866885
741,10.715408954976114,0.017328040593222634,14.047849952814936,0.0346312177431834
742,10.558139629038223,0.017344725966636276,13.96729229483557,0.034664188717697955
743,10.403442099954974,0.017361411340049912,13.887815408820872,0.03469715969221251
744,10.251302519356624,0.017378096713463555,13.809409952641651,0.03473013066672706
745,10.10170686981454,0.017394782086877197,13.732066545300812,0.03476310164124162
746,9.954640970536767,0.017411467460290833,13.655775769539929,0.034796072615756166
747,9.810090482999868,0.017428152833704476,13.58052817441083,0.034829043590270725
748,9.668040916516347,0.017444838207118115,13.506314277812658,0.03486201456478528
749,9.528477633733523,0.017461523580531754,13.433124568993307,0.03489498553929983
750,9.391385856063897,0.017478208953945397,13.36094951101562,0.03492795651381438
751,9.256750669044353,0.017494894327359036,13.289779543187864,0.034960927488328936
752,9.124557027622082,0.017511579700772675,13.219605083458191,0.034993898462843495
753,8.994789761366604,0.017528265074186318,13.150416530773166,0.03502686943735804
754,8.867433579605306,0.017544950447599957,13.082204267399703,0.0350598404118726
755,8.74247307648151,0.017561635821013596,13.01495866121093,0.03509281138638715
756,8.61989273593333,0.01757832119442724,12.94867006793507,0.035125782360901706
757,8.499676936592271,0.01759500656784088,12.883328833367816,0.03515875333541626
758,8.381809956599811,0.017611691941254518,12.818925295547713,0.03519172430993081
759,8.266275978340946,0.01762837731466816,12.755449786894607,0.03522469528444537
760,8.153059093093827,0.0176450626880818,12.692892636311072,0.035257666258959916
761,8.042143305593529,0.01766174806149544,12.631244171246507,0.035290637233474476
762,7.933512538509909,0.01767843343490908,12.570494719724335,0.03532360820798903
763,7.827150636838124,0.01769511880832272,12.510634612331627,0.03535657918250358
764,7.723041372200519,0.01771180418173636,12.451654184171602,0.03538955015701813
765,7.621168447060013,0.017728489555150002,12.393543776778863,0.035422521131532686
766,7.521515498843362,0.01774517492856364,12.336293739997139,0.035455492106047246
767,7.424066103974101,0.01776186030197728,12.279894433819939,0.03548846308056179
768,7.328803781814325,0.017778545675390924,12.2243362301936,0.03552143405507635
769,7.235711998515042,0.017795231048804563,12.169609514783431,0.0355544050295909
770,7.144774170774306,0.017811916422218202,12.115704688702339,0.035587376004105456
771,7.055973669502843,0.017828601795631845,12.062612170202433,0.03562034697862001
772,6.96929382339721,0.017845287169045484,12.010322396329492,0.03565331795313456
773,6.884717922419405,0.017861972542459123,11.958825824540403,0.03568628892764912
774,6.802229221183644,0.017878657915872766,11.90811293428371,0.035719259902163666
775,6.721810942249714,0.017895343289286405,11.85817422854319,0.035752230876678226
776,6.64344627932262,0.017912028662700044,11.809000235344964,0.03578520185119278
777,6.567118400359226,0.017928714036113687,11.760581509227755,0.03581817282570733
778,6.492810450581264,0.017945399409527326,11.712908632676836,0.035851143800221884
779,6.4205055553953105,0.017962084782940965,11.66597221752162,0.035884114774736436
780,6.3501868232196665,0.017978770156354608,11.619762906297094,0.035917085749250996
781,6.281837348218669,0.017995455529768247,11.574271373569303,0.03595005672376554
782,6.21544021294449,0.018012140903181886,11.529488327224886,0.0359830276982801
783,6.15097849088695,0.01802882627659553,11.485404509725178,0.036015998672794654
784,6.088435248931993,0.018045511650009168,11.4420106993247,0.036048969647309206
785,6.0277935497288215,0.018062197023422807,11.399297711254476,0.03608194062182376
786,5.969036453966874,0.01807888239683645,11.357256398870414,0.03611491159633831
787,5.912147022562951,0.01809556777025009,11.315877654766751,0.03614788257085287
788,5.8571083187590345,0.01811225314366373,11.275152411855071,0.03618085354536742
789,5.803903410132024,0.01812893851707737,11.23507164440885,0.036213824519881976
790,5.752515370515717,0.01814562389049101,11.195626369074127,0.03624679549439653
791,5.702927281836178,0.01816230926390465,11.15680764584616,0.03627976646891108
792,5.6551222358612625,0.018178994637318292,11.11860657901267,0.036312737443425634
793,5.609083335865411,0.01819568001073193,11.081014318063778,0.03634570841794019
794,5.564793698210556,0.01821236538414557,11.044022058568913,0.036378679392454746
795,5.5222364538442745,0.018229050757559213,11.007621043021109,0.03641165036696929
796,5.481394749716452,0.018245736130972853,10.971802561648751,0.03644462134148385
797,5.4422517501152745,0.018262421504386492,10.936557953195441,0.036477592315998404
798,5.404790637924129,0.018279106877800134,10.901878605667871,0.03651056329051296
799,5.368994615800492,0.018295792251213774,10.867755957052363,0.036543534265027516
800,5.334846907277988,0.018312477624627413,10.834181496000255,0.03657650523954206
801,5.302330757793235,0.018329162998041056,10.801146762482425,0.03660947621405662
802,5.27142943563863,0.018345848371454695,10.768643348413484,0.03664244718857117
803,5.242126232842599,0.018362533744868334,10.736662898245706,0.03667541816308573
804,5.214404465978715,0.018379219118281977,10.705197109533357,0.03670838913760028
805,5.188247476905291,0.018395904491695616,10.674237733467502,0.03674136011211483
806,5.163638633436838,0.018412589865109255,10.643776575381876,0.03677433108662939
807,5.140561329949041,0.018429275238522898,10.613805495230114,0.03680730206114394
808,5.118998987918898,0.018445960611936537,10.584316408034583,0.0368402730356585
809,5.098935056401491,0.018462645985350176,10.555301284307536,0.03687324401017304
810,5.080353012445259,0.01847933135876382,10.52675215044457,0.0369062149846876
811,5.063236361447355,0.018496016732177455,10.498661089091154,0.036939185959202155
812,5.047568637450742,0.018512702105591097,10.47102023948235,0.03697215693371671
813,5.033333403384973,0.01852938747900474,10.44382179775632,0.03700512790823127
814,5.020514251252219,0.018546072852418376,10.41705801724198,0.03703809888274581
815,5.009094802260469,0.01856275822583202,10.390721208721082,0.03707106985726037
816,4.999058706905683,0.01857944359924566,10.36480374066547,0.03710404083177492
817,4.99038964500473,0.018596128972659297,10.339298039449547,0.03713701180628948
818,4.983071325680952,0.01861281434607294,10.314196589538716,0.03716998278080403
819,4.97708748730429,0.018629499719486582,10.289491933654018,0.03720295375531858
820,4.972421897387783,0.018646185092900218,10.265176672913524,0.03723592472983314
821,4.969058352442387,0.01866287046631386,10.241243466950902,0.03726889570434769
822,4.966980677792055,0.018679555839727503,10.217685034011543,0.03730186667886225
823,4.966172727350935,0.01869624121314114,10.194494151026852,0.0373348376533768
824,4.966618383364709,0.01871292658655478,10.171663653666982,0.03736780862789135
825,4.96830155611795,0.018729611959968424,10.149186436372608,0.037400779602405905
826,4.971206183609504,0.01874629733338206,10.127055452366138,0.03743375057692046
827,4.975316231197823,0.018762982706795703,10.105263713642886,0.03746672155143502
828,4.980615691218232,0.018779668080209345,10.08380429094264,0.03749969252594956
829,4.987088582574097,0.01879635345362298,10.062670313702034,0.03753266350046412
830,4.9947189503038585,0.018813038827036624,10.041854969988423,0.037565634474978675
831,5.003490865125887,0.018829724200450263,10.021351506415442,0.03759860544949323
832,5.013388422963162,0.018846409573863902,10.001153228041009,0.03763157642400778
833,5.024395744449708,0.018863094947277545,9.981253498248064,0.03766454739852233
834,5.036496974420744,0.018879780320691184,9.961645738608652,0.03769751837303689
835,5.04967628138855,0.018896465694104823,9.942323428731783,0.03773048934755144
836,5.063917857005928,0.018913151067518466,9.923280106095532,0.037763460322066
837,5.079205915519224,0.018929836440932105,9.904509365864039,0.03779643129658055
838,5.095524693212909,0.018946521814345745,9.88600486068963,0.0378294022710951
839,5.112858447847478,0.018963207187759387,9.867760300500828,0.037862373245609655
840,5.131191458092733,0.018979892561173026,9.849769452276602,0.03789534422012421
841,5.150508022958272,0.018996577934586666,9.83202613980735,0.03792831519463877
842,5.170792461223008,0.01901326330800031,9.814524243443262,0.03796128616915331
843,5.192029110865683,0.019029948681413947,9.79725769983029,0.03799425714366787
844,5.214202328498138,0.019046634054827587,9.78022050163459,0.038027228118182425
845,5.237296488803206,0.01906331942824123,9.763406697255608,0.03806019909269698
846,5.261295983978941,0.01908000480165487,9.746810390528484,0.03809317006721153
847,5.286185223191149,0.019096690175068508,9.730425740416266,0.03812614104172608
848,5.3119486320357465,0.01911337554848215,9.714246960692396,0.03815911201624064
849,5.338570652012816,0.01913006092189579,9.698268319613984,0.03819208299075519
850,5.366035740014106,0.01914674629530943,9.682484139586345,0.03822505396526975
851,5.394328367825485,0.01916343166872307,9.666888796819398,0.0382580249397843
852,5.423433021646182,0.01918011704213671,9.651476720976266,0.03829099591429885
853,5.453334201626345,0.01919680241555035,9.636242394814708,0.038323966888813406
854,5.484016421424495,0.019213487788963993,9.621180353821824,0.03835693786332796
855,5.51546420778651,0.019230173162377632,9.606285185842529,0.03838990883784252
856,5.547662100147619,0.01924685853579127,9.591551530702294,0.038422879812357064
857,5.580594650258946,0.019263543909204914,9.57697407982461,0.03845585078687162
858,5.614246421839947,0.019280229282618553,9.562547575843755,0.038488821761386176
859,5.648601990258415,0.019296914656032192,9.548266812213209,0.03852179273590073
860,5.683645942239189,0.019313600029445835,9.534126632810326,0.03855476371041528
861,5.719362875603004,0.019330285402859474,9.520121931537654,0.038587734684929834
862,5.75573739903699,0.019346970776273113,9.506247651921418,0.03862070565944439
863,5.792754131897756,0.019363656149686756,9.492498786707655,0.03865367663395894
864,5.830397704048601,0.019380341523100395,9.478870377456358,0.0386866476084735
865,5.868652755731944,0.019397026896514034,9.465357514134272,0.03871961858298805
866,5.907503937478048,0.019413712269927677,9.451955334706629,0.038752589557502604
867,5.946935910051331,0.019430397643341316,9.438659024728343,0.038785560532017156
868,5.9869333444351955,0.019447083016754955,9.425463816935183,0.03881853150653171
869,6.027480921856553,0.019463768390168598,9.412364990835199,0.03885150248104627
870,6.068563333850769,0.019480453763582237,9.399357872301021,0.038884473455560814
871,6.110165282368423,0.019497139136995877,9.386437833163317,0.038917444430075374
872,6.1522714799242975,0.01951382451040952,9.373600290805932,0.038950415404589926
873,6.19486664978972,0.01953050988382316,9.360840707763082,0.03898338637910448
874,6.237935526229166,0.019547195257236798,9.348154591319023,0.03901635735361903
875,6.281462854781563,0.01956388063065044,9.335537493110602,0.039049328328133584
876,6.325433392587295,0.01958056600406408,9.322985008733111,0.039082299302648144
877,6.3698319087615,0.01959725137747772,9.310492777349793,0.03911527027716269
878,6.414643184814188,0.01961393675089136,9.298056481305425,0.03914824125167725
879,6.459852015117894,0.019630622124305,9.285671845744357,0.0391812122261918
880,6.505443207423318,0.01964730749771864,9.273334638233333,0.039214183200706354
881,6.551401583423471,0.019663992871132283,9.26104066838951,0.03924715417522091
882,6.597711979366609,0.019680678244545922,9.24878578751399,0.03928012514973546
883,6.64435924671867,0.01969736361795956,9.236565888231247,0.03931309612425002
884,6.691328252875164,0.019714048991373204,9.22437690413476,0.039346067098764564
885,6.738603881922958,0.019730734364786843,9.212214809439162,0.039379038073279124
886,6.786171035452384,0.019747419738200482,9.200075618639302,0.03941200904779368
887,6.834014633419444,0.019764105111614125,9.187955386176434,0.03944498002230823
888,6.882119615058628,0.019780790485027764,9.175850206111905,0.03947795099682278
889,6.930470939846189,0.019797475858441403,9.163756211808604,0.039510921971337334
890,6.97905358851407,0.019814161231855046,9.151669575620446,0.039543892945851894
891,7.027852564114276,0.01983084660526868,9.139586508590229,0.03957686392036644
892,7.076852893133891,0.019847531978682324,9.127503260155969,0.039609834894881
893,7.126039626660344,0.019864217352095967,9.115416117866213,0.03964280586939555
894,7.17539784159694,0.019880902725509603,9.103321407104284,0.039675776843910104
895,7.224912641928536,0.019897588098923245,9.091215490821956,0.03970874781842466
896,7.274569160036718,0.019914273472336888,9.079094769282575,0.03974171879293921
897,7.324352558064574,0.019930958845750524,9.066955679813965,0.03977468976745377
898,7.374248029330672,0.019947644219164166,9.054794696571252,0.039807660741968315
899,7.424240799791376,0.01996432959257781,9.042608330309804,0.039840631716482874
900,7.474316129551755,0.019981014965991445,9.030393128168514,0.03987360269099743
901,7.524459314424089,0.019997700339405088,9.018145673463499,0.03990657366551198
902,7.574655687533422,0.02001438571281873,9.00586258549244,0.03993954464002653
903,7.624890620969963,0.020031071086232366,8.9935405193497,0.039972515614541085
904,7.675149527487334,0.02004775645964601,8.981176165752302,0.040005486589055644
905,7.725417862246051,0.02006444183305965,8.968766250876959,0.04003845756357019
906,7.775681124601602,0.020081127206473287,8.95630753620817,0.04007142853808475
907,7.825924859936465,0.02009781257988693,8.94379681839759,0.0401043995125993
908,7.876134661534806,0.020114497953300572,8.931230929134642,0.040137370487113855
909,7.926296172499497,0.020131183326714208,8.918606735028517,0.040170341461628414
910,7.976395087710446,0.02014786870012785,8.905921137501629,0.04020331243614296
911,8.026417155822895,0.020164554073541494,8.893171072694482,0.04023628341065752
912,8.07634818130535,0.02018123944695513,8.880353511382124,0.040269254385172065
913,8.12617402651567,0.020197924820368772,8.86746545890203,0.040302225359686625
914,8.175880613814313,0.02021461019378241,8.854503955093643,0.04033519633420118
915,8.225453927713893,0.02023129556719605,8.841466074249361,0.04036816730871573
916,8.27488001706359,0.020247980940609693,8.828348925077105,0.04040113828323029
917,8.324144997267478,0.020264666314023332,8.815149650674368,0.040434109257744835
918,8.37323505253549,0.02028135168743697,8.801865428513715,0.040467080232259395
919,8.422136438165781,0.020298037060850614,8.788493470439736,0.04050005120677394
920,8.47083548285716,0.020314722434264253,8.775031022677318,0.0405330221812885
921,8.519318591050421,0.020331407807677893,8.76147536585119,0.04056599315580305
922,8.56757224529718,0.020348093181091535,8.747823815016693,0.040598964130317605
923,8.615583008654678,0.020364778554505174,8.734073719701621,0.040631935104832165
924,8.663337527105579,0.020381463927918814,8.720222463959056,0.04066490607934671
925,8.710822532000824,0.020398149301332456,8.706267466431052,0.04069787705386127
926,8.75802484252447,0.020414834674746096,8.692206180423103,0.040730848028375816
927,8.804931368178956,0.020431520048159735,8.678036093989116,0.040763819002890375
928,8.851529111289077,0.020448205421573377,8.663754730026918,0.04079678997740493
929,8.897805169523519,0.020464890794987017,8.649359646383946,0.04082976095191948
930,8.943746738432056,0.020481576168400656,8.634848435973083,0.04086273192643404
931,8.989341113997089,0.0204982615418143,8.620218726898385,0.040895702900948586
932,9.034575695197749,0.020514946915227938,8.60546818259048,0.040928673875463145
933,9.079437986585106,0.020531632288641577,8.590594501951534,0.0409616448499777
934,9.123915600866825,0.02054831766205522,8.575595419509419,0.04099461582449225
935,9.167996261499468,0.02056500303546886,8.560468705580973,0.0410275867990068
936,9.211667805287108,0.020581688408882498,8.545212166444056,0.041060557773521356
937,9.254918184984236,0.02059837378229614,8.529823644518162,0.041093528748035915
938,9.297735471901492,0.02061505915570978,8.514301018553336,0.04112649972255046
939,9.340107858512507,0.02063174452912342,8.498642203827096,0.04115947069706502
940,9.38202366106002,0.020648429902537062,8.482845152349164,0.04119244167157957
941,9.423471322159722,0.0206651152759507,8.466907853073595,0.041225412646094126
942,9.464439413400003,0.02068180064936434,8.450828332118126,0.04125838362060868
943,9.504916637935912,0.020698486022777983,8.434604652990375,0.04129135459512323
944,9.544891833075496,0.020715171396191622,8.418234916820587,0.04132432556963779
945,9.584353972857055,0.02073185676960526,8.401717262600663,0.041357296544152336
946,9.623292170615207,0.020748542143018904,8.385049867429002,0.041390267518666896
947,9.661695681534232,0.020765227516432543,8.368230946761042,0.04142323849318145
948,9.699553905187074,0.020781912889846182,8.351258754664928,0.041456209467696
949,9.736856388057896,0.020798598263259825,8.334131584082122,0.04148918044221055
950,9.773592826046839,0.020815283636673464,8.31684776709253,0.041522151416725106
951,9.809753066955015,0.020831969010087104,8.299405675183795,0.04155512239123966
952,9.845327112948063,0.020848654383500746,8.281803719524394,0.04158809336575422
953,9.88030512299661,0.020865339756914385,8.264040351240167,0.04162106434026877
954,9.914677415291845,0.020882025130328025,8.24611406169389,0.04165403531478332
955,9.948434469634577,0.020898710503741667,8.228023382767525,0.041687006289297876
956,9.981566929795962,0.020915395877155307,8.209766887146747,0.04171997726381243
957,10.014065605848447,0.020932081250568946,8.191343188607387,0.04175294823832698
958,10.045921476465,0.02094876662398259,8.172750942303315,0.041785919212841534
959,10.077125691185117,0.020965451997396228,8.15398884505548,0.04181889018735609
960,10.107669572646044,0.020982137370809867,8.135055635641624,0.041851861161870646
961,10.13754461877739,0.02099882274422351,8.115950095086255,0.0418848321363852
962,10.166742504957703,0.02101550811763715,8.096671046950561,0.04191780311089975
963,10.195255086131398,0.021032193491050788,8.077217357621741,0.041950774085414304
964,10.223074398884343,0.021048878864464427,8.057587936601433,0.041983745059928856
965,10.25019266347681,0.02106556423787807,8.037781736792791,0.04201671603444341
966,10.276602285831979,0.02108224961129171,8.017797754785763,0.04204968700895797
967,10.302295859478821,0.021098934984705348,7.9976350311402316,0.04208265798347252
968,10.327266167447604,0.02111562035811899,7.977292650666529,0.042115628957987074
969,10.351506184116737,0.02113230573153263,7.956769742702961,0.042148599932501626
970,10.375009077009556,0.02114899110494627,7.9360654813898766,0.04218157090701618
971,10.397768208539585,0.021165676478359912,7.915179085939943,0.04221454188153073
972,10.419777137702908,0.02118236185177355,7.894109820904142,0.042247512856045284
973,10.441029621716464,0.02119904722518719,7.872856996433078,0.042280483830559844
974,10.461519617600802,0.021215732598600833,7.851419968533277,0.042313454805074396
975,10.481241283706115,0.021232417972014472,7.829798139317931,0.04234642577958895
976,10.500188981180358,0.02124910334542811,7.8079909572518,0.0423793967541035
977,10.51835727537818,0.021265788718841754,7.785997917389824,0.042412367728618054
978,10.535740937209534,0.021282474092255393,7.763818561609018,0.04244533870313261
979,10.552334944426907,0.021299159465669033,7.741452478833309,0.04247830967764716
980,10.568134482849965,0.021315844839082675,7.718899305250886,0.04251128065216172
981,10.583134947526663,0.021332530212496315,7.6961587245237,0.04254425162667627
982,10.597331943829785,0.021349215585909954,7.673230467988669,0.042577222601190824
983,10.610721288487872,0.021365900959323596,7.650114314850327,0.04261019357570538
984,10.623299010549738,0.021382586332737236,7.626810092364422,0.04264316455021993
985,10.635061352281548,0.021399271706150875,7.603317676012169,0.04267613552473448
986,10.646004769995699,0.021415957079564518,7.579636989664779,0.042709106499249035
987,10.65612593481064,0.021432642452978157,7.555768005737891,0.042742077473763594
988,10.665421733340903,0.021449327826391796,7.5317107453355945,0.04277504844827815
989,10.6738892683166,0.02146601319980544,7.507465278383643,0.0428080194227927
990,10.68152585913168,0.021482698573219078,7.4830317237516075,0.04284099039730725
991,10.688329042320387,0.021499383946632717,7.4584102493635385,0.042873961371821805
992,10.694296571961218,0.02151606932004636,7.433601072296933,0.04290693234633636
993,10.699426420007933,0.02153275469346,7.408604458869592,0.04293990332085091
994,10.703716776547056,0.021549440066873638,7.383420724714099,0.04297287429536547
995,10.707166049981403,0.02156612544028728,7.358050234839703,0.04300584526988002
996,10.709772867139268,0.02158281081370092,7.332493403681138,0.043038816244394575
997,10.711536073308872,0.02159949618711456,7.306750695134318,0.04307178721890913
998,10.712454732197742,0.021616181560528202,7.280822622578474,0.04310475819342368
999,10.712528125816789,0.02163286693394184,7.254709748884548,0.04313772916793823


==> visu/old/tikz_csvs_diagonal_force_v1/hist_0.0005/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00014,0.036640193313360214,0.026149511337280273,0.9888137578964233
1,1,00034,0.054404668509960175,0.03268963098526001,0.9874226450920105
2,2,00054,0.0334518663585186,0.021951403468847275,0.9771936535835266
3,3,00074,0.04449741914868355,0.057980358600616455,0.9925764203071594


==> visu/old/tikz_csvs_diagonal_force_v1/hist_0.0005/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,31.1688676559979,0.0334518663585186,21.49247200796072,0.021951403468847275,23.938855122878795,0.9771936535835266
1,31.20661692436029,0.03347284013444597,21.515460622907394,0.021987468488999195,23.965417914949317,0.9772090517484151
2,31.24421747686669,0.033493813910373336,21.53831505589007,0.02202353350915112,23.99193469324274,0.9772244499133037
3,31.281668884113483,0.03351478768630071,21.561034884072573,0.02205959852930304,24.01840596680837,0.9772398480781922
4,31.318970720314834,0.03353576146222808,21.583619687619553,0.02209566354945496,24.04483224968391,0.9772552462430807
5,31.356122563314713,0.033556735238155444,21.60606904971312,0.02213172856960688,24.071214060871675,0.9772706444079692
6,31.393123994598923,0.033577709014082815,21.62838255656945,0.022167793589758802,24.09755192431838,0.9772860425728578
7,31.429974599306732,0.03359868279001018,21.650559797455262,0.022203858609910723,24.12384636889312,0.9773014407377463
8,31.46667396624257,0.03361965656593755,21.672600364704202,0.022239923630062643,24.1500979283649,0.9773168389026348
9,31.50322168788745,0.03364063034186492,21.694503853733153,0.022275988650214566,24.176307141381102,0.9773322370675233
10,31.5396173604102,0.03366160411779229,21.716269863058344,0.022312053670366486,24.2024745514431,0.9773476352324119
11,31.575860583678686,0.03368257789371966,21.737897994311503,0.022348118690518406,24.228600706883967,0.9773630333973004
12,31.6119509612707,0.03370355166964703,21.75938785225577,0.022384183710670327,24.254686160844326,0.9773784315621888
13,31.647888100484792,0.033724525445574395,21.78073904480161,0.02242024873082225,24.280731471249325,0.9773938297270773
14,31.68367161235098,0.03374549922150177,21.801951183022524,0.02245631375097417,24.30673720078282,0.9774092278919659
15,31.71930111164116,0.03376647299742914,21.823023881170737,0.02249237877112609,24.33270391686359,0.9774246260568544
16,31.754776216879435,0.0337874467733565,21.84395675669274,0.022528443791278014,24.358632191620014,0.9774400242217429
17,31.79009655035238,0.033808420549283874,21.864749430244714,0.022564508811429934,24.38452260186459,0.9774554223866315
18,31.825261738118908,0.03382939432521124,21.885401525707856,0.022600573831581854,24.410375729068132,0.97747082055152
19,31.860271410020264,0.03385036810113861,21.905912670203612,0.022636638851733774,24.436192159333334,0.9774862187164085
20,31.895125199689566,0.03387134187706598,21.926282494108772,0.022672703871885698,24.4619724833692,0.977501616881297
21,31.929822744561417,0.033892315652993346,21.946510631070474,0.022708768892037618,24.48771729646266,0.9775170150461856
22,31.964363685881224,0.03391328942892072,21.966596718021055,0.022744833912189538,24.513427198452344,0.9775324132110741
23,31.99874766871441,0.03393426320484809,21.986540395192883,0.022780898932341462,24.539102793700426,0.9775478113759626
24,32.0329743419554,0.033955236980775454,22.006341306132928,0.022816963952493382,24.56474469106562,0.9775632095408511
25,32.06704335833655,0.033976210756702825,22.025999097717385,0.022853028972645302,24.59035350387341,0.9775786077057397
26,32.10095437443674,0.03399718453263019,22.045513420166035,0.022889093992797222,24.615929849888346,0.9775940058706282
27,32.13470705069007,0.03401815830855756,22.06488392705658,0.022925159012949146,24.64147435128474,0.9776094040355167
28,32.168301051394046,0.03403913208448493,22.084110275338826,0.022961224033101066,24.666987634617296,0.9776248022004053
29,32.20173604471791,0.0340601058604123,22.103192125348766,0.022997289053252986,24.69247033079136,0.9776402003652938
30,32.23501170271064,0.03408107963633967,22.12212914082251,0.023033354073404906,24.717923075032576,0.9776555985301822
31,32.268127701308785,0.03410205341226704,22.140920988910132,0.02306941909355683,24.743346506857414,0.9776709966950707
32,32.301083720344174,0.034123027188194405,22.159567340189405,0.02310548411370875,24.76874127004095,0.9776863948599593
33,32.333879443551574,0.034144000964121776,22.17806786867934,0.02314154913386067,24.794108012586687,0.9777017930248478
34,32.36651455857585,0.03416497474004915,22.196422251853697,0.023177614154012594,24.819447386694808,0.9777171911897363
35,32.3989887569793,0.03418594851597651,22.214630170654324,0.023213679174164514,24.844760048730144,0.9777325893546248
36,32.431301734248706,0.034206922291903884,22.232691309504368,0.023249744194316434,24.87004665919116,0.9777479875195134
37,32.46345318980208,0.03422789606783125,22.250605356321397,0.023285809214468357,24.895307882674878,0.9777633856844019
38,32.495442826995514,0.03424886984375862,22.268372002530345,0.023321874234620277,24.920544387847283,0.9777787838492904
39,32.527270353129595,0.03426984361968599,22.285990943076392,0.023357939254772198,24.94575684740734,0.9777941820141789
40,32.55893547945576,0.034290817395613356,22.303461876437666,0.023394004274924118,24.970945938055774,0.9778095801790675
41,32.5904379211826,0.03431179117154073,22.32078450463784,0.02343006929507604,24.99611234045845,0.977824978343956
42,32.62177739748175,0.0343327649474681,22.337958533258607,0.02346613431522796,25.021256739215378,0.9778403765088445
43,32.65295363149382,0.03435373872339546,22.354983671452032,0.02350219933537988,25.04637982282366,0.9778557746737331
44,32.68396635033409,0.034374712499322835,22.371859631952734,0.0235382643555318,25.071482283643743,0.9778711728386216
45,32.71481528509793,0.034395686275250206,22.38858613108999,0.023574329375683725,25.096564817864014,0.9778865710035101
46,32.74550017086622,0.03441666005117757,22.405162888799673,0.023610394395835645,25.121628125465037,0.9779019691683986
47,32.77602074671058,0.03443763382710494,22.42158962863608,0.023646459415987565,25.146672910184837,0.9779173673332872
48,32.8063767556982,0.03445860760303231,22.43786607778362,0.02368252443613949,25.17169987948017,0.9779327654981756
49,32.83656794489687,0.03447958137895968,22.45399196706836,0.02371858945629141,25.19670974449328,0.9779481636630641
50,32.86659406537949,0.03450055515488705,22.469967030969453,0.02375465447644333,25.221703220012245,0.9779635618279526
51,32.89645487222862,0.034521528930814414,22.48579100763044,0.02379071949659525,25.246681024436167,0.9779789599928412
52,32.92615012454086,0.034542502706741786,22.501463638870373,0.023826784516747173,25.27164387973492,0.9779943581577297
53,32.955679585430936,0.03456347648266916,22.516984670194855,0.023862849536899093,25.29659251141458,0.9780097563226182
54,32.98504302203565,0.03458445025859652,22.532353850806942,0.023898914557051013,25.32152764847678,0.9780251544875067
55,33.014240205517794,0.03460542403452389,22.547570933617845,0.023934979577202937,25.34645002338144,0.9780405526523953
56,33.04327091106971,0.034626397810451265,22.562635675257578,0.023971044597354857,25.371360372007793,0.9780559508172838
57,33.07213491791679,0.03464737158637863,22.577547836085415,0.024007109617506777,25.39625943361511,0.9780713489821723
58,33.100832009320776,0.034668345362306,22.59230718020023,0.024043174637658697,25.42114795080448,0.9780867471470609
59,33.12936197258286,0.034689319138233365,22.606913475450682,0.02407923965781062,25.44602666947666,0.9781021453119494
60,33.157724599046716,0.03471029291416074,22.621366493445297,0.02411530467796254,25.470896338795228,0.9781175434768379
61,33.185919684101165,0.03473126669008811,22.63566600956236,0.02415136969811446,25.495757711143867,0.9781329416417264
62,33.21394702718293,0.03475224046601547,22.6498118029597,0.024187434718266385,25.52061154208688,0.978148339806615
63,33.241806431779,0.034773214241942844,22.66380365658433,0.024223499738418305,25.54545859032811,0.9781637379715035
64,33.269497705428876,0.034794188017870216,22.677641357181937,0.024259564758570225,25.570299617669523,0.978179136136392
65,33.29702065972677,0.03481516179379758,22.691324695306232,0.024295629778722145,25.595135388970647,0.9781945343012804
66,33.32437511032347,0.03483613556972495,22.704853465328164,0.02433169479887407,25.619966672105416,0.978209932466169
67,33.35156087692813,0.034857109345652317,22.718227465444993,0.02436775981902599,25.644794237921055,0.9782253306310575
68,33.37857778330986,0.03487808312157969,22.73144649768919,0.02440382483917791,25.669618860195243,0.978240728795946
69,33.405425657299126,0.03489905689750706,22.744510367937224,0.02443988985932983,25.694441315594638,0.9782561269608346
70,33.43210433078903,0.034920030673434424,22.757418885918224,0.024475954879481752,25.719262383629417,0.9782715251257231
71,33.4586136397364,0.034941004449361796,22.770171865222412,0.024512019899633673,25.744082846613274,0.9782869232906116
72,33.484953424162654,0.03496197822528917,22.782769123309492,0.024548084919785593,25.76890348961742,0.9783023214555001
73,33.511123528154606,0.03498295200121653,22.795210481516825,0.024584149939937516,25.793725100427935,0.9783177196203887
74,33.537123799865,0.0350039257771439,22.80749576506748,0.024620214960089436,25.81854846950153,0.9783331177852772
75,33.5629540915129,0.035024899553071275,22.819624803078142,0.024656279980241357,25.843374389920932,0.9783485159501657
76,33.58861425938395,0.03504587332899864,22.831597428566845,0.02469234500039328,25.868203657351266,0.9783639141150542
77,33.61410416383048,0.03506684710492601,22.843413478460604,0.0247284100205452,25.893037069993763,0.9783793122799428
78,33.63942366927128,0.035087820880853375,22.855072793602858,0.02476447504069712,25.917875428541578,0.9783947104448313
79,33.664572644191466,0.03510879465678075,22.866575218760776,0.02480054006084904,25.942719536133893,0.9784101086097198
80,33.689550961141926,0.03512976843270812,22.877920602632415,0.024836605081000964,25.967570198311183,0.9784255067746083
81,33.71435849673874,0.03515074220863548,22.889108797853723,0.024872670101152884,25.992428222967927,0.9784409049394969
82,33.7389951316625,0.035171715984562854,22.900139661005422,0.024908735121304804,26.017294420307298,0.9784563031043854
83,33.76346075065719,0.035192689760490226,22.911013052619673,0.024944800141456724,26.042169602794544,0.9784717012692739
84,33.78775524252918,0.03521366353641759,22.921728837186656,0.024980865161608648,26.067054585110224,0.9784870994341625
85,33.81187850014596,0.03523463731234496,22.932286883160966,0.025016930181760568,26.0919501841033,0.978502497599051
86,33.83583042043459,0.035255611088272326,22.942687062967867,0.025052995201912488,26.11685721874371,0.9785178957639394
87,33.859610904380204,0.0352765848641997,22.952929253009387,0.025089060222064412,26.14177651007579,0.9785332939288279
88,33.883219857024116,0.03529755864012707,22.96301333367025,0.025125125242216332,26.16670888116927,0.9785486920937165
89,33.906657187461924,0.035318532416054434,22.972939189323693,0.025161190262368252,26.19165515707222,0.978564090258605
90,33.929922808841404,0.035339506191981805,22.982706708337073,0.025197255282520176,26.2166161647624,0.9785794884234935
91,33.95301663836021,0.03536047996790918,22.99231578307738,0.025233320302672096,26.241592733099797,0.978594886588382
92,33.975938597263394,0.03538145374383654,23.001766309916537,0.025269385322824016,26.26658569277661,0.9786102847532706
93,33.99868861084086,0.03540242751976391,23.011058189236593,0.025305450342975936,26.29159587626925,0.9786256829181591
94,34.0212666084245,0.035423401295691284,23.020191325434723,0.02534151536312786,26.31662411778904,0.9786410810830476
95,34.04367252338531,0.03544437507161865,23.02916562692812,0.02537758038327978,26.341671253232647,0.9786564792479361
96,34.06590629313031,0.03546534884754602,23.037981006158667,0.0254136454034317,26.36673812013365,0.9786718774128247
97,34.08796785909916,0.035486322623473385,23.046637379597502,0.02544971042358362,26.391825557610268,0.9786872755777132
98,34.109857166760825,0.035507296399400756,23.05513466774942,0.025485775443735544,26.416934406318553,0.9787026737426017
99,34.13157416560993,0.03552827017532813,23.063472795157097,0.025521840463887464,26.442065508399665,0.9787180719074903
100,34.15311880916301,0.03554924395125549,23.071651690405165,0.025557905484039384,26.467219707430598,0.9787334700723788
101,34.17449105495459,0.035570217727182864,23.079671286124157,0.025593970504191307,26.49239784837329,0.9787488682372673
102,34.195690864533084,0.035591191503110235,23.08753151899423,0.025630035524343227,26.517600777523597,0.9787642664021557
103,34.21671820345654,0.0356121652790376,23.09523232974882,0.025666100544495148,26.542829342461356,0.9787796645670443
104,34.23757304128827,0.03563313905496497,23.10277366317805,0.02570216556464707,26.56808439199661,0.9787950627319328
105,34.258255351592204,0.03565411283089234,23.110155468132035,0.02573823058479899,26.593366776121385,0.9788104608968213
106,34.27876511192826,0.03567508660681971,23.117377697524017,0.02577429560495091,26.61867734595531,0.9788258590617098
107,34.29910230384735,0.03569606038274708,23.124440308333316,0.02581036062510283,26.644016953696052,0.9788412572265984
108,34.3192669128864,0.03571703415867444,23.131343261608148,0.025846425645254755,26.66938645256451,0.9788566553914869
109,34.3392589285631,0.035738007934601815,23.1380865224683,0.025882490665406675,26.694786696755877,0.9788720535563754
110,34.35907834437057,0.035758981710529186,23.144670060107583,0.025918555685558595,26.72021854138465,0.978887451721264
111,34.37872515777179,0.03577995548645655,23.15109384779619,0.025954620705710515,26.745682842433247,0.9789028498861525
112,34.39819937019395,0.03580092926238392,23.157357862882858,0.02599068572586244,26.771180456698993,0.978918248051041
113,34.41750098702258,0.035821903038311294,23.16346208679687,0.02602675074601436,26.796712241740938,0.9789336462159295
114,34.436630017595576,0.03584287681423866,23.169406505049924,0.02606281576616628,26.822279055827956,0.9789490443808181
115,34.45558647519704,0.03586385059016603,23.1751911072378,0.026098880786318203,26.847881757882853,0.9789644425457066
116,34.47437037705096,0.0358848243660934,23.180815887041913,0.026134945806470123,26.873521207432233,0.9789798407105951
117,34.49298174431473,0.035905798142020766,23.186280842230644,0.026171010826622043,26.899198264550055,0.9789952388754836
118,34.51142060207258,0.03592677191794814,23.191585974660583,0.026207075846773967,26.92491378980624,0.9790106370403722
119,34.529686979328744,0.0359477456938755,23.196731290277544,0.026243140866925887,26.95066864420988,0.9790260352052607
120,34.547780909000565,0.03596871946980287,23.201716799117452,0.026279205887077807,26.976463689158503,0.9790414333701492
121,34.565702427911404,0.035989693245730245,23.206542515307074,0.026315270907229727,27.002299786381215,0.9790568315350376
122,34.58345157678341,0.03601066702165761,23.211208457064572,0.026351335927381647,27.028177797885515,0.9790722296999262
123,34.601028400230135,0.03603164079758498,23.215714646699883,0.02638740094753357,27.054098585902537,0.9790876278648147
124,34.61843294674899,0.03605261457351235,23.22006111061497,0.02642346596768549,27.080063012832138,0.9791030260297032
125,34.635665268713566,0.03607358834943972,23.224247879303896,0.02645953098783741,27.106071941189295,0.9791184241945918
126,34.652725422365805,0.03609456212536709,23.2282749873527,0.026495596007989335,27.132126233546536,0.9791338223594803
127,34.66961346780798,0.03611553590129446,23.232142473439186,0.026531661028141255,27.1582267524822,0.9791492205243688
128,34.6863294689946,0.036136509677221824,23.235850380332476,0.026567726048293175,27.1843743605224,0.9791646186892573
129,34.702873493724105,0.036157483453149196,23.239398754892438,0.0266037910684451,27.210569920088062,0.9791800168541459
130,34.719245613630434,0.03617845722907656,23.24278764806895,0.02663985608859702,27.23681429343661,0.9791954150190344
131,34.73544590417447,0.03619943100500393,23.24601711490097,0.02667592110874894,27.26310834260976,0.9792108131839229
132,34.751474444635264,0.0362204047809313,23.249087214515512,0.026711986128900862,27.289452929375184,0.9792262113488114
133,34.76733131810121,0.03624137855685867,23.25199801012637,0.026748051149052782,27.315848915171937,0.9792416095137
134,34.78301661146105,0.03626235233278604,23.25474956903274,0.026784116169204703,27.34229716105429,0.9792570076785885
135,34.79853041539463,0.03628332610871341,23.257341962617673,0.026820181189356623,27.36879852763548,0.979272405843477
136,34.813872824363685,0.036304299884640776,23.259775266346345,0.026856246209508543,27.395353875032587,0.9792878040083655
137,34.82904393660234,0.03632527366056815,23.262049559764158,0.026892311229660466,27.421964062808815,0.9793032021732541
138,34.84404385410754,0.03634624743649551,23.264164926494725,0.026928376249812386,27.448629949918217,0.9793186003381426
139,34.858872682629325,0.03636722121242288,23.266121454237638,0.026964441269964307,27.47535239464901,0.979333998503031
140,34.87353053166096,0.036388194988350255,23.267919234766094,0.02700050629011623,27.502132254567083,0.9793493966679196
141,34.888017514428896,0.03640916876427762,23.26955836392437,0.02703657131026815,27.528970386459445,0.9793647948328081
142,34.90233374788264,0.03643014254020499,23.271038941625118,0.02707263633042007,27.555867646277285,0.9793801929976966
143,34.916479352684476,0.03645111631613236,23.272361071846504,0.027108701350571994,27.582824889080253,0.9793955911625851
144,34.930454453199026,0.03647209009205973,23.27352486262918,0.027144766370723914,27.609842968978136,0.9794109893274737
145,34.944259177482685,0.0364930638679871,23.274530426073095,0.027180831390875834,27.636922739074983,0.9794263874923622
146,34.95789365727292,0.03651403764391447,23.275377878334155,0.027216896411027754,27.664065051411633,0.9794417856572507
147,34.97135802797741,0.036535011419841834,23.276067339620692,0.027252961431179678,27.691270756909713,0.9794571838221392
148,34.98465242866314,0.036555985195769206,23.276598934189813,0.027289026451331598,27.71854070531303,0.9794725819870278
149,34.997777002045204,0.03657695897169657,23.276972790343525,0.027325091471483518,27.74587574513146,0.9794879801519163
150,35.01073189447566,0.03659793274762394,23.277189040424773,0.02736115649163544,27.77327672358347,0.9795033783168048
151,35.02351725593206,0.03661890652355131,23.27724782081324,0.027397221511787362,27.800744486538896,0.9795187764816934
152,35.036133240006016,0.03663988029947868,23.27714927192105,0.027433286531939282,27.82827987846164,0.9795341746465819
153,35.04858000389155,0.03666085407540605,23.27689353818827,0.027469351552091202,27.855883742352056,0.9795495728114704
154,35.06085770837331,0.03668182785133342,23.276480768078244,0.027505416572243126,27.883556919690623,0.9795649709763589
155,35.07296651781466,0.036702801627260785,23.27591111407279,0.027541481592395046,27.911300250378968,0.9795803691412475
156,35.084906600145715,0.03672377540318816,23.27518473266726,0.027577546612546966,27.939114572683444,0.979595767306136
157,35.09667812685111,0.03674474917911552,23.274301784365345,0.02761361163269889,27.967000723177144,0.9796111654710244
158,35.10828127295779,0.03676572295504289,23.273262433673814,0.02764967665285081,27.994959536683393,0.9796265636359129
159,35.11971621702255,0.036786696730970264,23.27206684909705,0.02768574167300273,28.0229918462167,0.9796419618008015
160,35.13098314111952,0.03680767050689763,23.27071520313143,0.02772180669315465,28.05109848292622,0.97965735996569
161,35.14208223082754,0.036828644282825,23.26920767225954,0.02775787171330657,28.07928027603793,0.9796727581305785
162,35.15301367521732,0.03684961805875237,23.267544436944227,0.027793936733458494,28.10753805279679,0.979688156295467
163,35.16377766683856,0.036870591834679736,23.26572568162252,0.027830001753610414,28.13587263841045,0.9797035544603556
164,35.174374401706956,0.03689156561060711,23.26375159469935,0.027866066773762334,28.164284855988786,0.9797189526252441
165,35.184804079291006,0.03691253938653448,23.26162236854112,0.027902131793914257,28.192775526489946,0.9797343507901326
166,35.19506690249875,0.036933513162461844,23.25933819946915,0.027938196814066178,28.22134546865992,0.9797497489550212
167,35.205163077664416,0.036954486938389215,23.25689928775291,0.027974261834218098,28.2499954989762,0.9797651471199097
168,35.21509281453485,0.03697546071431658,23.254305837603116,0.02801032685437002,28.278726431589977,0.9797805452847982
169,35.22485632625596,0.03699643449024395,23.251558057164694,0.02804639187452194,28.307539078268288,0.9797959434496867
170,35.23445382935891,0.03701740826617132,23.248656158509544,0.02808245689467386,28.336434248337795,0.9798113416145753
171,35.24388554374632,0.03703838204209869,23.24560035762915,0.028118521914825785,28.365412748624326,0.9798267397794638
172,35.253151692678244,0.03705935581802606,23.242390874427073,0.028154586934977705,28.394475383399087,0.9798421379443523
173,35.262252502758116,0.03708032959395343,23.239027932711224,0.028190651955129625,28.423622954318,0.9798575361092408
174,35.27118820391849,0.037101303369880795,23.235511760186036,0.028226716975281545,28.45285626036688,0.9798729342741294
175,35.27995902940684,0.037122277145808166,23.231842588444437,0.028262781995433466,28.482176097800846,0.9798883324390179
176,35.28856521577098,0.03714325092173554,23.22802065295968,0.02829884701558539,28.511583260090678,0.9799037306039063
177,35.29700700284465,0.0371642246976629,23.22404619307704,0.02833491203573731,28.54107853786251,0.9799191287687948
178,35.30528463373284,0.037185198473590274,23.219919452005314,0.02837097705588923,28.570662718841913,0.9799345269336834
179,35.31339835479697,0.03720617224951764,23.215640676808178,0.028407042076041153,28.60033658779633,0.9799499250985719
180,35.32134841564012,0.03722714602544501,23.211210118395417,0.028443107096193073,28.630100926477677,0.9799653232634604
181,35.32913506909197,0.03724811980137238,23.206628031513937,0.028479172116344993,28.659956513566506,0.979980721428349
182,35.336758571193776,0.037269093577299746,23.201894674738714,0.028515237136496917,28.68990412461196,0.9799961195932375
183,35.34421918118319,0.03729006735322712,23.197010310463487,0.028551302156648837,28.719944531978577,0.980011517758126
184,35.351517161478945,0.03731104112915449,23.191975204891353,0.028587367176800757,28.75007850478606,0.9800269159230145
185,35.35865277766544,0.03733201490508185,23.18678962802522,0.02862343219695268,28.78030680885515,0.9800423140879031
186,35.36562629847733,0.037352988681009225,23.181453853658063,0.0286594972171046,28.810630206647502,0.9800577122527916
187,35.372437995783834,0.037373962456936596,23.175968159363055,0.02869556223725652,28.841049457212836,0.9800731104176801
188,35.379088144573096,0.03739493623286396,23.170332826483538,0.02873162725740844,28.871565316129274,0.9800885085825686
189,35.38557702293638,0.03741591000879133,23.164548140122843,0.02876769227756036,28.902178535448115,0.9801039067474572
190,35.39190491205216,0.0374368837847187,23.158614389133955,0.028803757297712285,28.932889863637136,0.9801193049123457
191,35.39807209617015,0.03745785756064607,23.152531866109026,0.028839822317864205,28.96370004552392,0.9801347030772342
192,35.404078862595156,0.03747883133657344,23.146300867368733,0.028875887338016125,28.99460982224099,0.9801501012421228
193,35.40992550167098,0.037499805112500804,23.1399216929515,0.02891195235816805,29.02561993116649,0.9801654994070113
194,35.415612306764075,0.037520778888428176,23.13339464660256,0.02894801737831997,29.056731105872128,0.9801808975718997
195,35.421139574247164,0.03754175266435555,23.12672003576285,0.02898408239847189,29.08794407606375,0.9801962957367882
196,35.42650760348282,0.03756272644028291,23.119898171557786,0.029020147418623812,29.119259567528356,0.9802116939016768
197,35.43171669680689,0.03758370021621028,23.11292936878588,0.029056212438775732,29.150678302074915,0.9802270920665653
198,35.43676715951178,0.037604673992137655,23.105813945907197,0.029092277458927653,29.182200997482756,0.9802424902314538
199,35.44165929982982,0.03762564776806502,23.098552225031654,0.029128342479079573,29.2138283674429,0.9802578883963423
200,35.44639342891636,0.03764662154399239,23.091144531907215,0.029164407499231496,29.245561121504117,0.9802732865612309
201,35.450969860832856,0.037667595319919756,23.083591195907914,0.029200472519383416,29.277399965017395,0.9802886847261194
202,35.45538891252991,0.03768856909584713,23.075892550021685,0.029236537539535336,29.309345599080505,0.9803040828910079
203,35.459650903830116,0.0377095428717745,23.068048930838152,0.029272602559687257,29.34139872048423,0.9803194810558964
204,35.46375615741093,0.03773051664770186,23.060060678536157,0.02930866757983918,29.37356002165572,0.980334879220785
205,35.46770499878739,0.037751490423629235,23.05192813687123,0.0293447325999911,29.405830190605002,0.9803502773856735
206,35.47149775629477,0.0377724641995566,23.043651653162858,0.02938079762014302,29.4382099108701,0.980365675550562
207,35.475134761071146,0.03779343797548397,23.03523157828166,0.029416862640294944,29.47069986146266,0.9803810737154506
208,35.47861634703991,0.03781441175141134,23.026668266636364,0.029452927660446864,29.503300716813687,0.9803964718803391
209,35.48194285089217,0.037835385527338714,23.01796207616069,0.029488992680598784,29.536013146719153,0.9804118700452276
210,35.48511461206908,0.03785635930326608,23.009113368300046,0.029525057700750708,29.56883781628727,0.980427268210116
211,35.48813197274407,0.03787733307919345,23.000122507998135,0.029561122720902628,29.60177538588294,0.9804426663750047
212,35.490995277805084,0.037898306855120814,22.990989863683364,0.029597187741054548,29.634826511075328,0.9804580645398931
213,35.49370487483663,0.037919280631048186,22.981715807255146,0.029633252761206468,29.66799184258385,0.9804734627047816
214,35.496261114101806,0.03794025440697556,22.97230071407006,0.02966931778135839,29.70127202622614,0.9804888608696701
215,35.49866434852427,0.03796122818290292,22.96274496292787,0.029705382801510312,29.73466770286315,0.9805042590345587
216,35.50091493367013,0.03798220195883029,22.95304893605739,0.029741447821662232,29.76817950834749,0.9805196571994472
217,35.50301322772972,0.03800317573475766,22.94321301910222,0.029777512841814152,29.8018080734704,0.9805350553643357
218,35.50495959149932,0.03802414951068503,22.933237601106367,0.029813577861966076,29.835554023908944,0.9805504535292242
219,35.5067543883629,0.0380451232866124,22.923123074499678,0.029849642882117996,29.869417980175236,0.9805658516941128
220,35.508397984273614,0.038066097062539765,22.912869835083193,0.029885707902269916,29.903400557560897,0.9805812498590013
221,35.509890747735405,0.03808707083846714,22.902478282014325,0.02992177292242184,29.937502366089486,0.9805966480238898
222,35.51123304978441,0.03810804461439451,22.891948817791896,0.02995783794257376,29.97172401046138,0.9806120461887784
223,35.5124252639704,0.03812901839032187,22.881281848241105,0.02999390296272568,30.00606609000376,0.9806274443536669
224,35.51346776633807,0.038149992166249244,22.870477782498273,0.030029967982877603,30.040529198618746,0.9806428425185554
225,35.514360935408334,0.038170965942176616,22.859537032995497,0.03006603300302952,30.07511392473352,0.9806582406834439
226,35.51510515215951,0.03819193971810398,22.84846001544521,0.030102098023181444,30.10982085124763,0.9806736388483325
227,35.51570080000844,0.03821291349403135,22.83724714882452,0.030138163043333367,30.144650555483494,0.980689037013221
228,35.51614826479163,0.038233887269958716,22.825898855359508,0.030174228063485284,30.179603609135754,0.9807044351781095
229,35.5164479347462,0.03825486104588609,22.81441556050933,0.030210293083637207,30.214680578220715,0.980719833342998
230,35.516600200490885,0.03827583482181346,22.802797692950246,0.030246358103789128,30.24988202302799,0.9807352315078866
231,35.51660545500691,0.038296808597740824,22.79104568455942,0.030282423123941048,30.285208498067227,0.980750629672775
232,35.51646409361887,0.038317782373668195,22.779159970398762,0.03031848814409297,30.32066055202312,0.9807660278376635
233,35.51617651397549,0.03833875614959557,22.76714098869844,0.03035455316424489,30.356238727702614,0.9807814260025521
234,35.51574311603034,0.03835972992552293,22.754989180840425,0.03039061818439681,30.391943561987507,0.9807968241674406
235,35.515164302022576,0.0383807037014503,22.74270499134185,0.030426683204548735,30.42777558578535,0.9808122223323291
236,35.51444047645752,0.038401677477377674,22.73028886783821,0.030462748224700655,30.463735323980632,0.9808276204972176
237,35.51357204608723,0.03842265125330504,22.717741261066482,0.030498813244852575,30.499823295388147,0.9808430186621062
238,35.51255941989106,0.03844362502923241,22.705062624848136,0.0305348782650045,30.536040012701378,0.9808584168269947
239,35.51140300905611,0.038464598805159775,22.692253416071967,0.030570943285156416,30.572385982449386,0.9808738149918832
240,35.51010322695765,0.038485572581087146,22.679314094676844,0.03060700830530834,30.608861704945355,0.9808892131567717
241,35.508660489139515,0.03850654635701452,22.66624512363432,0.030643073325460263,30.645467674242717,0.9809046113216603
242,35.5070752132944,0.03852752013294188,22.653046968931143,0.03067913834561218,30.682204378084194,0.9809200094865488
243,35.50534781924421,0.038548493908869254,22.63972009955162,0.030715203365764103,30.719072297859853,0.9809354076514373
244,35.503478728920214,0.038569467684796625,22.626264987459876,0.030751268385916023,30.75607190855701,0.9809508058163258
245,35.50146836634334,0.03859044146072399,22.612682107581985,0.030787333406067943,30.79320367871581,0.9809662039812144
246,35.499317157604224,0.03861141523665136,22.598971937788004,0.030823398426219867,30.83046807038305,0.9809816021461029
247,35.49702553084343,0.03863238901257873,22.585134958873873,0.030859463446371787,30.867865539066365,0.9809970003109914
248,35.49459391623142,0.0386533627885061,22.57117165454318,0.030895528466523707,30.90539653369063,0.98101239847588
249,35.492022745948674,0.03867433656443347,22.557082511388856,0.03093159348667563,30.94306149654926,0.9810277966407684
250,35.4893124541656,0.03869531034036083,22.54286801887473,0.03096765850682755,30.980860863264393,0.9810431948056569
251,35.48646347702257,0.038716284116288205,22.528528669316966,0.03100372352697947,31.01879506273835,0.9810585929705454
252,35.483476252609776,0.038737257892215576,22.514064957865372,0.031039788547131394,31.05686451711309,0.981073991135434
253,35.48035122094716,0.03875823166814294,22.499477382484667,0.03107585356728331,31.095069641722283,0.9810893893003225
254,35.47708882396424,0.03877920544407031,22.48476644393553,0.031111918587435235,31.133410845052715,0.981104787465211
255,35.47368950547991,0.038800179219997684,22.469932645755648,0.031147983607587155,31.171888528697377,0.9811201856300995
256,35.47015371118225,0.03882115299592505,22.454976494240555,0.031184048627739075,31.21050308731435,0.9811355837949881
257,35.46648188860828,0.03884212677185242,22.439898498424434,0.031220113647891,31.249254908583982,0.9811509819598766
258,35.462674487123635,0.03886310054777979,22.42469917006081,0.03125617866804292,31.28814437316638,0.9811663801247651
259,35.45873195790232,0.038884074323707156,22.409379023603055,0.03129224368819484,31.327171854660946,0.9811817782896536
260,35.45465475390633,0.03890504809963453,22.393938576184887,0.03132830870834676,31.366337719562754,0.9811971764545422
261,35.450443329865294,0.03892602187556189,22.37837834760072,0.03136437372849868,31.405642327222736,0.9812125746194307
262,35.44609814225607,0.03894699565148926,22.362698860285885,0.0314004387486506,31.445086029806145,0.9812279727843192
263,35.44161964928236,0.038967969427416635,22.346900639296795,0.031436503768802526,31.48466917225382,0.9812433709492078
264,35.43700831085424,0.038988943203344,22.330984212290975,0.03147256878895445,31.524392092238013,0.9812587691140963
265,35.432264588567705,0.03900991697927137,22.314950109507027,0.031508633809106366,31.56425512012763,0.9812741672789848
266,35.427388945684164,0.03903089075519874,22.298798863744405,0.03154469882925829,31.60425857894472,0.9812895654438732
267,35.42238184710996,0.03905186453112611,22.28253101034323,0.03158076384941021,31.644402784327138,0.9813049636087618
268,35.417243759375815,0.03907283830705348,22.266147087163883,0.03161682886956213,31.68468804448939,0.9813203617736503
269,35.411975150616286,0.03909381208298085,22.24964763456654,0.031652893889714054,31.725114660183785,0.9813357599385388
270,35.406576490549185,0.039114785858908215,22.233033195390664,0.03168895890986597,31.765682924663842,0.9813511581034273
271,35.40104825045501,0.039135759634835586,22.216304314934288,0.031725023930017894,31.806393123644305,0.9813665562683159
272,35.39539090315634,0.03915673341076295,22.199461540933328,0.03176108895016981,31.84724553526527,0.9813819544332044
273,35.38960492299718,0.03917770718669032,22.18250542354069,0.031797153970321734,31.888240430054747,0.9813973525980929
274,35.38369078582238,0.039198680962617694,22.165436515305377,0.03183321899047366,31.92937807089207,0.9814127507629815
275,35.377648968956954,0.03921965473854506,22.148255371151436,0.03186928401062558,31.970658712971584,0.98142814892787
276,35.37147995118539,0.03924062851447243,22.13096254835685,0.0319053490307775,32.01208260376634,0.9814435470927585
277,35.36518421273106,0.039261602290399794,22.11355860653232,0.03194141405092942,32.053649982994074,0.981458945257647
278,35.35876223523543,0.039282576066327166,22.09604410759996,0.03197747907108134,32.09536108257984,0.9814743434225356
279,35.352214501737464,0.03930354984225454,22.078419615771928,0.03201354409123326,32.13721612662262,0.9814897415874241
280,35.34554149665284,0.03932452361818191,22.06068569752895,0.032049609111385186,32.179215331360275,0.9815051397523126
281,35.338743705753295,0.03934549739410927,22.042842921598734,0.0320856741315371,32.22135890513701,0.9815205379172011
282,35.33182161614587,0.039366471170036645,22.024891858934346,0.032121739151689026,32.26364704836741,0.9815359360820897
283,35.324775716252184,0.03938744494596401,22.006833082692463,0.03215780417184094,32.306079953504806,0.9815513342469782
284,35.31760649578773,0.03940841872189138,21.988667168211563,0.032193869191992866,32.348657805008,0.9815667324118666
285,35.310314445741135,0.03942939249781875,21.97039469299002,0.03222993421214479,32.3913807793084,0.9815821305767551
286,35.30290005835337,0.03945036627374612,21.95201623666414,0.03226599923229671,32.43424904477997,0.9815975287416437
287,35.2953638270971,0.03947134004967349,21.93353238098607,0.03230206425244863,32.47726276170317,0.9816129269065322
288,35.28770624665584,0.03949231382560085,21.914943709801687,0.03233812927260055,32.52042208223932,0.9816283250714207
289,35.279927812903274,0.039513287601528224,21.89625080902836,0.03237419429275247,32.563727150395295,0.9816437232363093
290,35.27202902288251,0.039534261377455596,21.877454266632647,0.032410259312904394,32.60717810199509,0.9816591214011978
291,35.264010374785315,0.03955523515338296,21.85855467260794,0.03244632433305632,32.650775064649,0.9816745195660863
292,35.25587236793136,0.03957620892931033,21.83955261895201,0.032482389353208234,32.69451815772557,0.9816899177309748
293,35.24761550274755,0.0395971827052377,21.820448699644448,0.03251845437336016,32.738407492319965,0.9817053158958634
294,35.23924028074719,0.03961815648116507,21.80124351062413,0.03255451939351208,32.78244317122679,0.9817207140607519
295,35.230747204509356,0.03963913025709244,21.78193764976649,0.032590584413664,32.82662528891125,0.9817361122256404
296,35.22213677765811,0.03966010403301981,21.762531716860796,0.03262664943381592,32.87095393148085,0.9817515103905289
297,35.21340950484178,0.039681077808947175,21.743026313587336,0.032662714453967845,32.91542917665979,0.9817669085554175
298,35.20456589171229,0.03970205158487455,21.72342204349455,0.03269877947411976,32.96005109375744,0.981782306720306
299,35.19560644490444,0.03972302536080191,21.703719511976047,0.032734844494271685,33.00481974364731,0.9817977048851945
300,35.1865316720152,0.03974399913672928,21.68391932624762,0.0327709095144236,33.049735178735865,0.981813103050083
301,35.177342081583035,0.039764972912656654,21.664022095324125,0.032806974534575525,33.0947974429408,0.9818285012149716
302,35.16803818306727,0.03978594668858402,21.64402842999636,0.03284303955472745,33.140006571660685,0.98184389937986
303,35.158620486827346,0.03980692046451139,21.62393894280785,0.03287910457487937,33.18536259175577,0.9818592975447485
304,35.14908950410231,0.03982789424043876,21.60375424803154,0.03291516959503129,33.23086552151886,0.9818746957096371
305,35.139445746990006,0.039848868016366126,21.58347496164647,0.03295123461518321,33.27651537065333,0.9818900938745256
306,35.12968972842661,0.0398698417922935,21.563101701314395,0.03298729963533513,33.32231214024902,0.9819054920394141
307,35.119821962165965,0.03989081556822087,21.542635086356277,0.03302336465548705,33.36825582275854,0.9819208902043026
308,35.109842962759004,0.039911789344148234,21.522075737728816,0.03305942967563898,33.414346401976715,0.9819362883691912
309,35.09975324553312,0.039932763120075605,21.50142427800084,0.03309549469579089,33.46058385301346,0.9819516865340797
310,35.089553326571746,0.03995373689600297,21.480681331329656,0.03313155971594282,33.50696814227792,0.9819670846989682
311,35.07924372269368,0.03997471067193034,21.45984752343741,0.033167624736094733,33.5534992274523,0.9819824828638567
312,35.06882495143268,0.03999568444785771,21.438923481587285,0.03320368975624666,33.60017705747305,0.9819978810287453
313,35.05829753101691,0.04001665822378508,21.41790983455973,0.03323975477639858,33.647001572509815,0.9820132791936338
314,35.047661980348494,0.04003763199971245,21.396807212628616,0.033275819796550504,33.693972703945015,0.9820286773585223
315,35.036918818983025,0.04005860577563982,21.375616247537312,0.03331188481670242,33.74109037435631,0.9820440755234109
316,35.02606856710923,0.040079579551567185,21.354337572474737,0.033347949836854344,33.78835449749266,0.9820594736882994
317,35.01511174552846,0.040100553327494556,21.332971822051377,0.03338401485700626,33.835764978261714,0.9820748718531879
318,35.004048875634375,0.04012152710342193,21.311519632275186,0.033420079877158185,33.88332171270632,0.9820902700180764
319,34.992880479392596,0.04014250087934929,21.28998164052754,0.03345614489731011,33.931024587991075,0.982105668182965
320,34.98160707932031,0.040163474655276664,21.26835848553907,0.033492209917462025,33.97887348237976,0.9821210663478535
321,34.97022919846607,0.04018444843120403,21.246650807365462,0.03352827493761395,34.02686826522459,0.982136464512742
322,34.95874736038945,0.0402054222071314,21.224859247363263,0.033564339957765865,34.07500879694503,0.9821518626776304
323,34.9471620891408,0.04022639598305877,21.20298444816553,0.03360040497791779,34.123294929013966,0.982167260842519
324,34.93547390924108,0.040247369758986136,21.181027053657605,0.03363646999806971,34.171726503941905,0.9821826590074075
325,34.923683345661644,0.04026834353491351,21.158987708952697,0.033672535018221636,34.22030335526143,0.982198057172296
326,34.91179092380408,0.04028931731084088,21.13686706036752,0.03370860003837355,34.269025307514546,0.9822134553371845
327,34.89979716948011,0.04031029108676824,21.114665755397798,0.033744665058525476,34.3178921762359,0.9822288535020731
328,34.88770260889148,0.040331264862695615,21.092384442693877,0.03378073007867739,34.366903767940975,0.9822442516669616
329,34.87550776860993,0.040352238638622986,21.07002377203615,0.033816795098829316,34.416059880112144,0.9822596498318501
330,34.863213175557135,0.04037321241455035,21.04758439431055,0.03385286011898124,34.46536030118825,0.9822750479967387
331,34.850819356984736,0.04039418619047772,21.025066961483965,0.03388892513913316,34.51480481054751,0.9822904461616272
332,34.83832684045443,0.04041515996640509,21.002472126579605,0.03392499015928508,34.56439317850216,0.9823058443265157
333,34.82573615381794,0.04043613374233246,20.979800543652402,0.033961055179437004,34.61412516628231,0.9823212424914042
334,34.81304782519729,0.04045710751825983,20.957052867764318,0.03399712019958892,34.664000526027465,0.9823366406562928
335,34.800262382964824,0.040478081294187195,20.934229754959624,0.034033185219740844,34.71401900077587,0.9823520388211813
336,34.787380355723485,0.040499055070114566,20.911331862240214,0.03406925023989277,34.764180324454315,0.9823674369860698
337,34.77440227228705,0.04052002884604194,20.888359847540826,0.034105315260044684,34.81448422187067,0.9823828351509583
338,34.76132866166033,0.0405410026219693,20.86531436970424,0.03414138028019661,34.86493040870239,0.9823982333158469
339,34.7481600530196,0.040561976397896674,20.842196088456518,0.034177445300348525,34.915518591490056,0.9824136314807353
340,34.73489697569286,0.040582950173824045,20.819005664382132,0.03421351032050045,34.96624846762909,0.9824290296456238
341,34.7215399591403,0.04060392394975141,20.79574375889914,0.03424957534065237,35.017119725362015,0.9824444278105123
342,34.70808953293469,0.04062489772567878,20.772411034234292,0.034285640360804295,35.06813204377395,0.9824598259754009
343,34.69454622674193,0.040645871501606146,20.749008153398155,0.03432170538095621,35.119285092781084,0.9824752241402894
344,34.68091057030149,0.04066684527753352,20.725535780160182,0.034357770401108136,35.17057853313146,0.9824906223051779
345,34.6671830934071,0.04068781905346089,20.701994579023783,0.03439383542126005,35.222012016394444,0.9825060204700665
346,34.65336432588727,0.04070879282938825,20.678385215201395,0.034429900441411976,35.27358518495813,0.982521418634955
347,34.63945479758602,0.040729766605315625,20.6547083545895,0.0344659654615639,35.325297672024156,0.9825368167998435
348,34.625455038343546,0.04075074038124299,20.63096466374365,0.034502030481715816,35.377149101605625,0.982552214964732
349,34.611365577977026,0.04077171415717036,20.607154809853483,0.03453809550186774,35.429139088520905,0.9825676131296206
350,34.59718694626141,0.04079268793309773,20.583279460717716,0.034574160522019656,35.481267238392675,0.9825830112945091
351,34.58291967291027,0.040813661709025104,20.55933928471911,0.03461022554217158,35.533533147644995,0.9825984094593976
352,34.568564287556725,0.04083463548495247,20.535334950799488,0.0346462905623235,35.58593640350095,0.9826138076242861
353,34.55412131973438,0.04085560926087984,20.51126712843465,0.03468235558247543,35.63847658398371,0.9826292057891747
354,34.539591298858355,0.040876583036807204,20.487136487609387,0.034718420602627344,35.69115325791023,0.9826446039540632
355,34.52497475420633,0.040897556812734576,20.462943698792376,0.03475448562277927,35.743965984897656,0.9826600021189517
356,34.510272214899686,0.04091853058866195,20.438689432911172,0.034790550642931184,35.7969143153581,0.9826754002838403
357,34.4954842098846,0.04093950436458931,20.414374361327116,0.03482661566308311,35.84999779050164,0.9826907984487288
358,34.48061126791336,0.04096047814051668,20.38999915581029,0.03486268068323503,35.9032159423364,0.9827061966136172
359,34.46565391752557,0.04098145191644405,20.365564488514476,0.03489874570338695,35.956568293672156,0.9827215947785057
360,34.450612687029505,0.04100242569237142,20.341071031952033,0.03493481072353887,36.01005435811941,0.9827369929433943
361,34.435488104483476,0.04102339946829879,20.3165194589689,0.03497087574369079,36.063673640094,0.9827523911082828
362,34.42028069767727,0.041044373244226155,20.291910442719473,0.03500694076384271,36.11742563481964,0.9827677892731713
363,34.40499099411368,0.04106534702015353,20.267244656641594,0.035043005783994635,36.17130982833102,0.9827831874380598
364,34.38961952099002,0.0410863207960809,20.242522774431464,0.03507907080414656,36.2253256974804,0.9827985856029484
365,34.374166805179726,0.04110729457200826,20.217745470018617,0.035115135824298475,36.27947270993667,0.9828139837678369
366,34.35863337321407,0.041128268347935634,20.192913417540833,0.0351512008444504,36.33375032419743,0.9828293819327254
367,34.343019751263824,0.041149242123863006,20.168027291319152,0.035187265864602316,36.38815798958863,0.9828447800976139
368,34.32732646512112,0.04117021589979037,20.143087765832792,0.03522333088475424,36.44269514627554,0.9828601782625025
369,34.31155404018122,0.04119118967571774,20.118095515694172,0.03525939590490616,36.49736122526344,0.982875576427391
370,34.29570300142449,0.041212163451645106,20.09305121562387,0.035295460925058086,36.55215564841163,0.9828909745922795
371,34.27977387339832,0.04123313722757248,20.06795554042565,0.03533152594521,36.60707782843555,0.9829063727571681
372,34.26376718019915,0.04125411100349985,20.042809164961433,0.03536759096536193,36.662127168917365,0.9829217709220566
373,34.247683445454626,0.04127508477942722,20.01761276412639,0.03540365598551384,36.71730306431399,0.9829371690869451
374,34.23152319230567,0.041296058555354585,19.99236701282391,0.03543972100566577,36.77260489996574,0.9829525672518336
375,34.21528694338876,0.04131703233128196,19.96707258594072,0.03547578602581769,36.82803205210842,0.9829679654167222
376,34.19897522081816,0.04133800610720932,19.941730158321935,0.03551185104596961,36.883583887877776,0.9829833635816106
377,34.18258854616831,0.04135897988313669,19.916340404746137,0.03554791606612153,36.93925976532725,0.9829987617464991
378,34.16612744045622,0.041379953659064064,19.89090399990053,0.03558398108627345,36.99505903343345,0.9830141599113876
379,34.14959242412395,0.04140092743499143,19.86542161835602,0.03562004610642537,37.05098103211023,0.9830295580762762
380,34.132984017021116,0.0414219012109188,19.83989393454242,0.035656111126577295,37.10702509222032,0.9830449562411647
381,34.11630273838756,0.041442874986846165,19.81432162272361,0.03569217614672922,37.163190535587326,0.9830603544060532
382,34.09954910683598,0.041463848762773536,19.788705356972738,0.035728241166881135,37.21947667501088,0.9830757525709417
383,34.08272364033468,0.04148482253870091,19.763045811147435,0.03576430618703306,37.27588281427713,0.9830911507358303
384,34.065826856190405,0.04150579631462828,19.737343658865093,0.035800371207184975,37.33240824817487,0.9831065489007188
385,34.04885927103119,0.041526770090555644,19.71159957347814,0.0358364362273369,37.389052262509026,0.9831219470656073
386,34.03182140078931,0.041547743866483015,19.685814228049342,0.03587250124748882,37.44581413411836,0.9831373452304959
387,34.01471376068433,0.04156871764241038,19.659988295327157,0.03590856626764074,37.50269313088521,0.9831527433953844
388,33.997536865206136,0.04158969141833775,19.634122447721065,0.03594463128779266,37.55968851175896,0.9831681415602729
389,33.98029122809817,0.04161066519426512,19.608217357277052,0.03598069630794458,37.61679952676672,0.9831835397251614
390,33.962977362340574,0.04163163897019249,19.582273695652937,0.0360167613280965,37.67402541703304,0.98319893789005
391,33.945595780133544,0.04165261274611986,19.55629213409393,0.036052826348248426,37.73136541479688,0.9832143360549385
392,33.928146992880684,0.04167358652204722,19.530273343408087,0.03608889136840035,37.788818743429104,0.983229734219827
393,33.91063151117247,0.041694560297974595,19.5042179939419,0.036124956388552266,37.8463846174531,0.9832451323847154
394,33.893049844769735,0.041715534073901966,19.47812675555579,0.03616102140870419,37.90406224256058,0.983260530549604
395,33.87540250258729,0.04173650784982933,19.45200029759981,0.03619708642885611,37.96185081563324,0.9832759287144925
396,33.857689992677535,0.0417574816257567,19.42583928888924,0.03623315144900803,38.01974952476164,0.983291326879381
397,33.83991282221427,0.04177845540168407,19.39964439768032,0.036269216469159954,38.077757549268306,0.9833067250442696
398,33.82207149747645,0.04179942917761144,19.37341629164598,0.03630528148931187,38.13587405972284,0.9833221232091581
399,33.804166523832095,0.04182040295353881,19.3471556378516,0.036341346509463794,38.19409821797083,0.9833375213740466
400,33.78619840572225,0.04184137672946618,19.32086310273085,0.03637741152961572,38.252429177149885,0.9833529195389351
401,33.768167646645026,0.041862350505393546,19.294539352061562,0.036413476549767634,38.31086608171472,0.9833683177038237
402,33.750074749139685,0.04188332428132092,19.268185050941646,0.03644954156991956,38.36940806745949,0.9833837158687122
403,33.73192021477087,0.04190429805724828,19.241800863765032,0.03648560659007148,38.42805426154062,0.9833991140336007
404,33.71370454411286,0.041925271833175654,19.21538745419771,0.0365216716102234,38.48680378250284,0.9834145121984892
405,33.695428236733896,0.041946245609103025,19.188945485153763,0.03655773663037532,38.545655740300255,0.9834299103633778
406,33.67709179118063,0.04196721938503039,19.162475618771506,0.03659380165052724,38.604609236323306,0.9834453085282663
407,33.6586957049626,0.04198819316095776,19.1359785163896,0.03662986667067916,38.66366336342298,0.9834607066931548
408,33.64024047453683,0.042009166936885126,19.109454838523323,0.036665931690831086,38.72281720593874,0.9834761048580433
409,33.62172659529248,0.0420301407128125,19.082905244840802,0.03670199671098301,38.78206983972151,0.9834915030229319
410,33.603154561535575,0.04205111448873987,19.05633039413934,0.036738061731134926,38.841420332162556,0.9835069011878204
411,33.58452486647383,0.04207208826466724,19.0297309443218,0.03677412675128685,38.90086774222011,0.9835222993527089
412,33.565838002201545,0.042093062040594605,19.003107552373024,0.036810191771438766,38.96041112044702,0.9835376975175975
413,33.547094459684594,0.042114035816521976,18.976460874336347,0.03684625679159069,39.020049509018925,0.983553095682486
414,33.528294728745465,0.04213500959244934,18.949791565290138,0.03688232181174261,39.07978194176221,0.9835684938473744
415,33.50943929804838,0.04215598336837671,18.923100279324398,0.03691838683189453,39.13960744418532,0.9835838920122629
416,33.490528655084574,0.042176957144304084,18.89638766951746,0.036954451852046453,39.199525033505,0.9835992901771515
417,33.47156328615756,0.04219793092023145,18.86965438791268,0.03699051687219837,39.259533718678426,0.98361468834204
418,33.45254367636849,0.04221890469615882,18.84290108549527,0.037026581892350294,39.31963250043314,0.9836300865069285
419,33.43347030960168,0.042239878472086184,18.81612841216915,0.03706264691250222,39.37982037129738,0.983645484671817
420,33.414343668510085,0.042260852248013556,18.789337016733857,0.03709871193265414,39.44009631563428,0.9836608828367056
421,33.395164234501024,0.04228182602394093,18.76252754686156,0.03713477695280606,39.50045930966752,0.9836762810015941
422,33.37593248772181,0.0423027997998683,18.735700649074094,0.03717084197295798,39.56090832152145,0.9836916791664826
423,33.356648907045596,0.04232377357579566,18.70885696872009,0.0372069069931099,39.6214423112471,0.9837070773313711
424,33.33731397005724,0.042344747351723035,18.681997149952196,0.03724297201326182,39.682060230860976,0.9837224754962597
425,33.31792815303929,0.0423657211276504,18.655121835704307,0.037279037033413745,39.74276102437202,0.9837378736611482
426,33.29849193095801,0.04238669490357777,18.628231667668924,0.03731510205356566,39.803543627823466,0.9837532718260367
427,33.27900577744955,0.04240766867950514,18.601327286274554,0.037351167073717585,39.86440696932128,0.9837686699909253
428,33.25947016480616,0.04242864245543251,18.57440933066319,0.0373872320938695,39.92534996907195,0.9837840681558138
429,33.23988556396246,0.04244961623135988,18.547478438667866,0.037423297114021425,39.98637153941732,0.9837994663207023
430,33.220252444481886,0.04247059000728724,18.5205352467903,0.03745936213417335,40.0474705848699,0.9838148644855907
431,33.200571274543144,0.042491563783214614,18.49358039017857,0.03749542715432527,40.108646002152035,0.9838302626504793
432,33.180842520926795,0.042512537559141986,18.466614502604944,0.03753149217447719,40.16989668022643,0.9838456608153678
433,33.161066649001874,0.04253351133506936,18.439638216443694,0.03756755719462911,40.231221500341206,0.9838610589802563
434,33.14124412271268,0.04255448511099672,18.41265216264906,0.03760362221478103,40.292619336060824,0.9838764571451448
435,33.12137540456551,0.04257545888692409,18.38565697073327,0.03763968723493295,40.354089053309714,0.9838918553100334
436,33.101460955615735,0.04259643266285146,18.35865326874464,0.03767575225508488,40.41562951040403,0.9839072534749219
437,33.081501235454624,0.04261740643877883,18.33164168324575,0.0377118172752368,40.47723955809843,0.9839226516398104
438,33.061496702196564,0.0426383802147062,18.30462283929172,0.03774788229538872,40.53891803961928,0.983938049804699
439,33.041447812466174,0.042659353990633565,18.277597360408546,0.037783947315540634,40.600663790707145,0.9839534479695875
440,33.02135502138558,0.04268032776656094,18.25056586857154,0.03782001233569256,40.662475639656485,0.983968846134476
441,33.0012187825618,0.0427013015424883,18.223528984183865,0.03785607735584448,40.72435240735568,0.9839842442993645
442,32.981039548074165,0.04272227531841567,18.196487326055113,0.037892142375996404,40.786292907330875,0.9839996424642531
443,32.960817768461865,0.042743249094343044,18.169441511380022,0.03792820739614832,40.84829594578121,0.9840150406291416
444,32.940553892711534,0.042764222870270416,18.142392155717246,0.037964272416300245,40.91036032162859,0.9840304387940301
445,32.92024836824504,0.04278519664619778,18.115339872968246,0.03800033743645216,40.97248482655375,0.9840458369589186
446,32.8999016409072,0.04280617042212515,18.08828527535619,0.038036402456604085,41.03466824504173,0.9840612351238072
447,32.87951415495377,0.042827144198052516,18.061228973405104,0.03807246747675601,41.09690935442442,0.9840766332886957
448,32.8590863530393,0.04284811797397989,18.034171575918947,0.03810853249690793,41.159206924923474,0.9840920314535841
449,32.83861867620534,0.04286909174990726,18.007113689960864,0.03814459751705985,41.22155971969646,0.9841074296184726
450,32.818111563868555,0.042890065525834624,17.980055920832527,0.038180662537211765,41.28396649487778,0.9841228277833612
451,32.797565453808915,0.042911039301761995,17.952998872053534,0.03821672755736369,41.34642599962559,0.9841382259482497
452,32.776980782158155,0.04293201307768936,17.925943145340987,0.03825279257751561,41.40893697616576,0.9841536241131382
453,32.756357983388114,0.04295298685361673,17.89888934058906,0.038288857597667536,41.471498159840245,0.9841690222780268
454,32.73569749029936,0.0429739606295441,17.871838055848738,0.03832492261781946,41.53410827914659,0.9841844204429153
455,32.71499973400972,0.04299493440547147,17.844789887307634,0.038360987637971376,41.59676605579228,0.9841998186078038
456,32.694265143943035,0.04301590818139884,17.817745429269884,0.03839705265812329,41.659470204735,0.9842152167726923
457,32.673494147817976,0.04303688195732621,17.790705274136165,0.038433117678275217,41.722219434232585,0.9842306149375809
458,32.652687171636934,0.043057855733253575,17.763670012383848,0.03846918269842714,41.78501244588985,0.9842460131024694
459,32.63184463967498,0.043078829509180946,17.736640232547167,0.038505247718579064,41.847847934705726,0.9842614112673579
460,32.61096697446899,0.04309980328510832,17.709616521197564,0.03854131273873098,41.91072458912383,0.9842768094322464
461,32.590054596806795,0.04312077706103568,17.682599462924095,0.038577377758882904,41.97364109107744,0.984292207597135
462,32.56910792571647,0.043141750836963054,17.655589640313977,0.03861344277903482,42.03659611604077,0.9843076057620235
463,32.54812737845567,0.04316272461289042,17.628587633933208,0.038649507799186744,42.09958833307701,0.984323003926912
464,32.52711337050108,0.04318369838881779,17.6015940223073,0.03868557281933867,42.16261640489037,0.9843384020918005
465,32.50606631553799,0.04320467216474516,17.57460938190215,0.03872163783949059,42.22567898787249,0.9843538002566891
466,32.48498662544996,0.043225645940672526,17.547634287104966,0.03875770285964251,42.288774732155204,0.9843691984215776
467,32.463874710308474,0.0432466197165999,17.520669310205324,0.038793767879794425,42.351902281660585,0.984384596586466
468,32.44273097836282,0.04326759349252726,17.493715021376367,0.03882983289994635,42.4150602741521,0.9843999947513546
469,32.42155583603002,0.043288567268454634,17.466771988656063,0.03886589792009827,42.47824734128592,0.9844153929162431
470,32.400349687884834,0.043309541044382005,17.4398407779286,0.038901962940250195,42.541462108662216,0.9844307910811316
471,32.379112936649875,0.043330514820309377,17.41292195290591,0.03893802796040211,42.60470319587944,0.9844461892460201
472,32.35784598318581,0.04335148859623674,17.386016075109236,0.038974092980554036,42.66796921658345,0.9844615874109087
473,32.33654922648164,0.04337246237216411,17.359123703850912,0.03901015800070595,42.7312587785225,0.9844769855757972
474,32.31522306364514,0.04339343614809148,17.33224539621617,0.039046223020857876,42.794570483599266,0.9844923837406857
475,32.29386788989332,0.04341440992401885,17.305381707045115,0.0390822880410098,42.85790292792659,0.9845077819055742
476,32.272484098543,0.04343538369994622,17.27853318891479,0.03911835306116172,42.92125470187781,0.9845231800704628
477,32.25107208100154,0.043456357475873585,17.25170039212137,0.03915441808131364,42.98462439014319,0.9845385782353513
478,32.2296322267575,0.043477331251800956,17.224883864662463,0.039190483101465556,43.04801057178377,0.9845539764002398
479,32.20816492337168,0.04349830502772832,17.19808415221952,0.03922654812161748,43.11141182028615,0.9845693745651284
480,32.18667055646792,0.04351927880365569,17.1713017981404,0.039262613141769404,43.17482670361755,0.9845847727300169
481,32.16514950972426,0.043540252579583064,17.14453734342203,0.03929867816192133,43.23825378428062,0.9846001708949054
482,32.14360216486406,0.043561226355510435,17.117791326693165,0.03933474318207325,43.30169161937153,0.9846155690597939
483,32.122028901647276,0.0435822001314378,17.091064284197298,0.03937080820222517,43.36513876063242,0.9846309672246825
484,32.100430097861754,0.04360317390736517,17.064356749775687,0.039406873222377084,43.428593754510096,0.984646365389571
485,32.07880612931473,0.043624147683292536,17.037669254850492,0.03944293824252901,43.492055142212074,0.9846617635544594
486,32.05715736982433,0.04364512145921991,17.01100232840805,0.03947900326268093,43.55552145976294,0.9846771617193479
487,32.035484191211246,0.04366609523514728,16.98435649698227,0.039515068282832855,43.61899123806447,0.9846925598842365
488,32.013786963290414,0.04368706901107464,16.957732284638123,0.03955113330298477,43.682463002946704,0.984707958049125
489,31.99206605386287,0.043708042787002015,16.931130212955306,0.03958719832313669,43.74593527523401,0.9847233562140135
490,31.97032182870769,0.04372901656292938,16.904550801011982,0.03962326334328861,43.809406570796085,0.984738754378902
491,31.94855465157395,0.04374999033885675,16.87799456536871,0.039659328363440535,43.87287540061226,0.9847541525437906
492,31.9267648841729,0.04377096411478412,16.851462020052416,0.03969539338359246,43.9363402708231,0.9847695507086791
493,31.90495288617016,0.043791937890711494,16.824953676540574,0.03973145840374438,43.99979968279753,0.9847849488735676
494,31.883119015178025,0.04381291166663886,16.798470043745457,0.0397675234238963,44.06325213318564,0.9848003470384562
495,31.861263626747842,0.04383388544256623,16.772011627998538,0.039803588444048216,44.12669611398111,0.9848157452033447
496,31.83938707436257,0.043854859218493594,16.745578933035034,0.03983965346420014,44.190130112580334,0.9848311433682332
497,31.817489709429296,0.043875832994420966,16.719172459978562,0.03987571848435206,44.253552611841904,0.9848465415331217
498,31.79557188127201,0.04389680677034834,16.692792707325918,0.039911783504503986,44.316962090149794,0.9848619396980103
499,31.773633937124366,0.0439177805462757,16.66644017093202,0.0399478485246559,44.38035702146744,0.9848773378628988
500,31.751676222122533,0.04393875432220307,16.640115343994943,0.03998391354480783,44.443735875406816,0.9848927360277873
501,31.729699079298264,0.04395972809813044,16.613818717041113,0.04001997856495974,44.50709711728234,0.9849081341926758
502,31.707702849571866,0.04398070187405781,16.587550777910618,0.04005604358511167,44.57043920817811,0.9849235323575644
503,31.68568787174548,0.04400167564998518,16.561312011742682,0.04009210860526359,44.63376060500241,0.9849389305224528
504,31.663654482496284,0.04402264942591255,16.535102900961224,0.040128173625415514,44.69705976055761,0.9849543286873413
505,31.641603016369928,0.04404362320183992,16.508923925260607,0.04016423864556743,44.760335123595844,0.9849697268522298
506,31.619533805773948,0.04406459697776729,16.482775561591467,0.04020030366571935,44.82358513888418,0.9849851250171184
507,31.597447180971344,0.04408557075369465,16.456658284146698,0.04023636868587127,44.8868082472664,0.9850005231820069
508,31.57534347007426,0.044106544529622024,16.43057256434765,0.040272433706023195,44.95000288572532,0.9850159213468954
509,31.553222999037757,0.044127518305549396,16.40451887083031,0.04030849872617512,45.01316748744846,0.985031319511784
510,31.53108609165363,0.04414849208147676,16.37849766943174,0.040344563746327035,45.07630048188494,0.9850467176766725
511,31.50893306954439,0.04416946585740413,16.35250942317663,0.04038062876647896,45.139400294816866,0.985062115841561
512,31.486764252157293,0.044190439633331496,16.326554592263964,0.040416693786630875,45.20246534841608,0.9850775140064495
513,31.464579956758513,0.04421141340925887,16.300633634053813,0.0404527588067828,45.26549406131365,0.9850929121713381
514,31.442380498427383,0.04423238718518624,16.274747003054348,0.04048882382693472,45.32848484865757,0.9851083103362266
515,31.420166190050722,0.04425336096111361,16.248895150908897,0.040524888847086646,45.39143612218213,0.9851237085011151
516,31.39793734231731,0.044274334737040975,16.2230785263832,0.04056095386723856,45.45434629027181,0.9851391066660036
517,31.375694263712354,0.04429530851296835,16.197297575352763,0.04059701888739048,45.5172137580229,0.9851545048308922
518,31.353437260512216,0.04431628228889571,16.171552740790403,0.0406330839075424,45.5800369273107,0.9851699029957807
519,31.33116663677906,0.04433725606482308,16.145844462753914,0.040669148927694326,45.642814196853294,0.9851853011606692
520,31.308882694355745,0.044358229840750454,16.12017317837385,0.04070521394784625,45.70554396227964,0.9852006993255578
521,31.286585732860726,0.04437920361667782,16.094539321841502,0.040741278967998173,45.76822461618854,0.9852160974904463
522,31.26427604968304,0.04440017739260519,16.068943324396955,0.04077734398815009,45.83085454822226,0.9852314956553347
523,31.241953939977492,0.044421151168532555,16.043385614317334,0.04081340900830201,45.893432145125914,0.9852468938202232
524,31.21961969665984,0.044442124944459926,16.017866616905184,0.04084947402845393,45.95595579081621,0.9852622919851118
525,31.197273610402096,0.0444630987203873,15.99238675447702,0.040885539048605854,46.01842386644688,0.9852776901500003
526,31.174915969627964,0.04448407249631466,15.966946446351947,0.04092160406875778,46.08083475047439,0.9852930883148888
527,31.152547060508326,0.044505046272242034,15.941546108840512,0.040957669088909694,46.14318681872651,0.9853084864797773
528,31.130167166956852,0.044526020048169405,15.916186155233628,0.04099373410906162,46.205478444465484,0.9853238846446659
529,31.10777657062575,0.04454699382409677,15.890866995791725,0.041029799129213534,46.267707998456935,0.9853392828095544
530,31.085375550901475,0.04456796760002414,15.865589037733953,0.04106586414936546,46.32987384903557,0.9853546809744429
531,31.062964384900692,0.04458894137595151,15.840352685227623,0.04110192916951738,46.39197436217445,0.9853700791393314
532,31.040543347466265,0.04460991515187888,15.815158339377728,0.041137994189669305,46.45400790154866,0.98538547730422
533,31.01811271116331,0.04463088892780625,15.790006398216644,0.04117405920982122,46.515972828604816,0.9854008754691085
534,30.995672746275453,0.044651862703733614,15.76489725669397,0.04121012422997314,46.57786750262793,0.985416273633997
535,30.973223720801016,0.044672836479660985,15.739831306666524,0.04124618925012506,46.63969028080891,0.9854316717988856
536,30.95076590044947,0.044693810255588357,15.71480893688848,0.041282254270276986,46.70143951831217,0.9854470699637741
537,30.928299548637916,0.04471478403151572,15.689830533001647,0.04131831929042891,46.763113568342895,0.9854624681286626
538,30.905824926487615,0.04473575780744309,15.66489647752594,0.041354384310580826,46.824710782217096,0.985477866293551
539,30.8833422928207,0.04475673158337046,15.640007149849913,0.04139044933073275,46.8862295094263,0.9854932644584397
540,30.86085190415689,0.04477770535929783,15.615162926221549,0.041426514350884666,46.9476680977079,0.9855086626233281
541,30.838354014710433,0.0447986791352252,15.590364179739108,0.04146257937103659,47.0090248931122,0.9855240607882166
542,30.815848876387,0.04481965291115257,15.5656112803422,0.04149864439118851,47.07029824007311,0.9855394589531051
543,30.79333673878081,0.044840626687079936,15.540904594802958,0.04153470941134044,47.13148648147305,0.9855548571179937
544,30.770817849171678,0.04486160046300731,15.516244486717374,0.041570774431492354,47.19258795871384,0.9855702552828822
545,30.748292452522392,0.04488257423893467,15.491631316496795,0.04160683945164427,47.253601011784696,0.9855856534477707
546,30.725760791475942,0.044903548014862044,15.467065441359573,0.041642904471796194,47.31452397933037,0.9856010516126592
547,30.70322310635307,0.044924521790789415,15.442547215322861,0.04167896949194812,47.375355198722815,0.9856164497775478
548,30.68067963514973,0.04494549556671678,15.41807698919456,0.04171503451210004,47.43609300612382,0.9856318479424363
549,30.658130613534773,0.04496646934264415,15.393655110565419,0.04175109953225196,47.496735736561845,0.9856472461073248
550,30.635576274847644,0.044987443118571516,15.369281923801283,0.04178716455240388,47.557281723994855,0.9856626442722134
551,30.613016850096223,0.04500841689449889,15.34495777003552,0.0418232295725558,47.61772930138228,0.9856780424371019
552,30.59045256795477,0.04502939067042626,15.320682987161552,0.04185929459270772,47.67807680075357,0.9856934406019904
553,30.567883654761914,0.04505036444635363,15.296457909825598,0.041895359612859645,47.738322553276916,0.9857088387668789
554,30.545310334518796,0.045071338222280995,15.272282869419529,0.04193142463301157,47.79846488933121,0.9857242369317675
555,30.52273282888723,0.045092311998208366,15.24815819407389,0.041967489653163485,47.858502138569435,0.985739635096656
556,30.500151357188084,0.04511328577413573,15.22408420865106,0.0420035546733154,47.91843262999574,0.9857550332615445
557,30.477566136399624,0.0451342595500631,15.200061234738612,0.042039619693467326,47.97825469202824,0.985770431426433
558,30.45497738115603,0.045155233325990474,15.176089590642782,0.04207568471361925,48.03796665257405,0.9857858295913215
559,30.43238530374603,0.04517620710191784,15.152169591382101,0.04211174973377117,48.0975668390922,0.98580122775621
560,30.409790114111495,0.04519718087784521,15.128301548681204,0.042147814753923096,48.15705357867092,0.9858166259210985
561,30.387192019846317,0.045218154653772574,15.104485770964764,0.04218387977407501,48.216425198091166,0.985832024085987
562,30.36459122619524,0.045239128429699946,15.080722563351607,0.04221994479422693,48.27568002389903,0.9858474222508756
563,30.341987936052853,0.04526010220562732,15.057012227648947,0.04225600981437885,48.33481638247485,0.9858628204157641
564,30.319382349962652,0.04528107598155469,15.03335506234685,0.04229207483453078,48.393832600102286,0.9858782185806526
565,30.2967746661162,0.04530204975748205,15.009751362612743,0.0423281398546827,48.45272700304084,0.9858936167455412
566,30.274165080352386,0.045323023533409425,14.986201420286196,0.04236420487483462,48.5114979175895,0.9859090149104297
567,30.251553786156812,0.04534399730933679,14.962705523873746,0.04240026989498654,48.570143670164086,0.9859244130753182
568,30.22894097466119,0.04536497108526416,14.939263958543986,0.04243633491513846,48.62866258736054,0.9859398112402067
569,30.206326834642923,0.04538594486119153,14.915877006122718,0.04247239993529038,48.68705299602997,0.9859552094050953
570,30.183711552524734,0.0454069186371189,14.892544945088325,0.042508464955442304,48.74531322334197,0.9859706075699838
571,30.16109531237438,0.04542789241304627,14.869268050567271,0.04254452997559423,48.8034415968619,0.9859860057348723
572,30.138478295904505,0.04544886618897363,14.84604659432975,0.042580594995746145,48.86143644461464,0.9860014038997608
573,30.115860682472544,0.045469839964901004,14.822880844785521,0.04261666001589806,48.91929609515702,0.9860168020646494
574,30.093242649080757,0.045490813740828376,14.799771066979845,0.042652725036049985,48.977018877647005,0.9860322002295379
575,30.070624370376308,0.04551178751675575,14.77671752258967,0.04268879005620191,49.03460312191277,0.9860475983944264
576,30.048006018651495,0.04553276129268311,14.753720469919873,0.04272485507635383,49.09204715852506,0.986062996559315
577,30.025387763844012,0.04555373506861048,14.730780163899716,0.04276092009650575,49.14934931886097,0.9860783947242034
578,30.002769773537395,0.04557470884453785,14.70789685607943,0.04279698511665767,49.20650793518099,0.9860937928890919
579,29.98015221296143,0.04559568262046522,14.685070794626998,0.04283305013680959,49.26352134069213,0.9861091910539804
580,29.95753524499279,0.04561665639639259,14.66230222432503,0.04286911515696151,49.32038786962283,0.986124589218869
581,29.934919030155708,0.045637630172319955,14.639591386567862,0.042905180177113436,49.377105857286054,0.9861399873837575
582,29.912303726622667,0.04565860394824733,14.61693851935876,0.04294124519726536,49.433673640156115,0.986155385548646
583,29.88968949021536,0.04567957772417469,14.594343857307319,0.042977310217417276,49.49008955593226,0.9861707837135345
584,29.867076474405522,0.04570055150010206,14.571807631626951,0.04301337523756919,49.54635194361073,0.9861861818784231
585,29.844464830316085,0.045721525276029434,14.549330070132637,0.04304944025772112,49.602459143553396,0.9862015800433116
586,29.82185470672223,0.045742499051956806,14.526911397238738,0.04308550527787304,49.6584094975565,0.9862169782082001
587,29.79924625005267,0.04576347282788417,14.50455183395701,0.043121570298024964,49.71420134892192,0.9862323763730886
588,29.776639604390912,0.04578444660381154,14.482251597894768,0.04315763531817689,49.769833042523146,0.9862477745379772
589,29.754034911476708,0.045805420379738906,14.4600109032532,0.043193700338328804,49.825302924876326,0.9862631727028657
590,29.731432310707543,0.04582639415566628,14.437829960825823,0.04322976535848072,49.88060934420877,0.9862785708677542
591,29.708831939140246,0.04584736793159365,14.415708977997133,0.043265830378632644,49.93575065052775,0.9862939690326428
592,29.686233931492666,0.045868341707521014,14.39364815874138,0.04330189539878457,49.99072519568935,0.9863093671975313
593,29.663638420145432,0.045889315483448385,14.371647703621512,0.04333796041893649,50.04553133346659,0.9863247653624198
594,29.64104553514385,0.04591028925937575,14.349707809788267,0.04337402543908841,50.10016741962015,0.9863401635273082
595,29.618455404199842,0.04593126303530312,14.327828670979413,0.04341009045924033,50.15463181196377,0.9863555616921968
596,29.59586815269403,0.04595223681123049,14.30601047751917,0.04344615547939225,50.20892287043476,0.9863709598570853
597,29.573283903677854,0.04597321058715786,14.284253416317767,0.04348222049954417,50.26303895716135,0.9863863580219738
598,29.5507027778758,0.04599418436308523,14.262557670871152,0.043518285519696095,50.316978436532764,0.9864017561868623
599,29.528124893687732,0.0460151581390126,14.24092342126087,0.04355435053984802,50.370739675264545,0.9864171543517509
600,29.50555036719134,0.046036131914939965,14.21935084415408,0.043590415559999936,50.4243210424684,0.9864325525166394
601,29.482979312144586,0.046057105690867337,14.197840112803751,0.04362648058015185,50.477720909719665,0.9864479506815279
602,29.460411839988346,0.04607807946679471,14.176391397048974,0.043662545600303776,50.53093765112506,0.9864633488464165
603,29.4378480598491,0.04609905324272207,14.155004863315472,0.0436986106204557,50.583969643390354,0.986478747011305
604,29.41528807854165,0.046120027018649444,14.133680674616235,0.04373467564060762,50.63681526588746,0.9864941451761935
605,29.392732000572067,0.04614100079457681,14.112418990552316,0.04377074066075954,50.68947290072364,0.986509543341082
606,29.370179928140573,0.04616197457050418,14.091219967313778,0.04380680568091146,50.74194093280605,0.9865249415059706
607,29.34763196114465,0.04618294834643155,14.07008375768082,0.04384287070106338,50.79421774991064,0.9865403396708591
608,29.325088197182147,0.046203922122358916,14.049010511024992,0.043878935721215304,50.846301742748345,0.9865557378357476
609,29.302548731554452,0.04622489589828629,14.028000373310654,0.04391500074136723,50.89819130503376,0.9865711360006361
610,29.28001365726991,0.04624586967421365,14.00705348709651,0.04395106576151915,50.94988483354901,0.9865865341655247
611,29.257483065047136,0.046266843450141024,13.986169991537324,0.04398713078167107,51.001380728212226,0.9866019323304132
612,29.23495704331856,0.046287817226068395,13.965350022385808,0.044023195801822984,51.05267739214352,0.9866173304953016
613,29.212435678233955,0.04630879100199577,13.944593711994617,0.04405926082197491,51.10377323173073,0.9866327286601901
614,29.189919053664166,0.04632976477792313,13.92390118931855,0.04409532584212683,51.15466665669782,0.9866481268250787
615,29.167407251204793,0.0463507385538505,13.903272579916836,0.044131390862278755,51.20535608016581,0.9866635249899672
616,29.14490035018011,0.04637171232977787,13.882708005955664,0.04416745588243067,51.25583991872492,0.9866789231548557
617,29.12239842764692,0.04639268610570524,13.86220758621074,0.044203520902582595,51.3061165924952,0.9866943213197443
618,29.099901558398628,0.04641365988163261,13.841771436070136,0.04423958592273451,51.35618452519417,0.9867097194846328
619,29.07740981496933,0.046434633657559975,13.821399667537154,0.044275650942886435,51.406042144201685,0.9867251176495213
620,29.05492326763799,0.046455607433487346,13.801092389233451,0.04431171596303836,51.455687880624524,0.9867405158144098
621,29.032441984432744,0.04647658120941471,13.780849706402241,0.04434778098319028,51.50512016936356,0.9867559139792984
622,29.00996603113525,0.04649755498534208,13.760671720911681,0.0443838460033422,51.5543374491735,0.9867713121441869
623,28.987495471285126,0.046518528761269454,13.740558531258396,0.044419911023494116,51.60333816273375,0.9867867103090754
624,28.965030366184543,0.046539502537196825,13.720510232571144,0.04445597604364604,51.65212075670727,0.9868021084739639
625,28.942570774902787,0.04656047631312419,13.70052691661466,0.04449204106379796,51.70068368180931,0.9868175066388525
626,28.920116754281004,0.04658145008905156,13.680608671793612,0.04452810608394989,51.74902539286583,0.986832904803741
627,28.897668358937,0.046602423864978926,13.660755583156728,0.04456417110410181,51.79714434888369,0.9868483029686295
628,28.875225641270085,0.0466233976409063,13.640967732401059,0.04460023612425373,51.84503901310906,0.986863701133518
629,28.852788651466085,0.04664437141683367,13.621245197876393,0.04463630114440564,51.892707853093135,0.9868790992984066
630,28.8303574375024,0.04666534519276103,13.601588054589813,0.04467236616455757,51.940149340754715,0.986894497463295
631,28.80793204515307,0.046686318968688405,13.581996374210423,0.04470843118470949,51.98736195244271,0.9869098956281835
632,28.785512517994107,0.04670729274461577,13.56247022507417,0.044744496204861414,52.034344169001,0.9869252937930721
633,28.763098897408668,0.04672826652054314,13.543009672188875,0.04478056122501333,52.0810944758261,0.9869406919579606
634,28.740691222592577,0.04674924029647051,13.523614777239345,0.044816626245165254,52.12761136293547,0.9869560901228491
635,28.718289530559723,0.046770214072397884,13.504285598592698,0.04485269126531717,52.17389332502433,0.9869714882877376
636,28.69589385614764,0.04679118784832525,13.485022191303758,0.044888756285469095,52.219938861531794,0.9869868864526262
637,28.673504232023127,0.04681216162425262,13.465824607120659,0.04492482130562102,52.26574647669726,0.9870022846175147
638,28.651120688688025,0.046833135400179984,13.446692894490553,0.04496088632577294,52.311314679627664,0.9870176827824032
639,28.628743254484952,0.046854109176107356,13.42762709856549,0.04499695134592486,52.35664198435393,0.9870330809472917
640,28.606371955603272,0.04687508295203473,13.408627261208391,0.045033016366076775,52.401726909893895,0.9870484791121803
641,28.584006816085036,0.04689605672796209,13.389693420999215,0.0450690813862287,52.44656798031251,0.9870638772770688
642,28.561647857830994,0.04691703050388946,13.370825613241266,0.04510514640638062,52.491163724781714,0.9870792754419573
643,28.539295100606815,0.04693800427981683,13.3520238699676,0.045141211426532546,52.53551267764226,0.9870946736068458
644,28.51694856204924,0.0469589780557442,13.333288219947612,0.04517727644668446,52.579613378461005,0.9871100717717344
645,28.49460825767243,0.04697995183167157,13.314618688693718,0.045213341466836386,52.623464372092194,0.9871254699366229
646,28.472274200874335,0.04700092560759894,13.296015298468253,0.0452494064869883,52.66706420873596,0.9871408681015114
647,28.44994640294314,0.04702189938352631,13.277478068290417,0.045285471507140226,52.71041144399936,0.9871562662664
648,28.42762487306382,0.04704287315945368,13.259007013943439,0.04532153652729215,52.753504638950865,0.9871716644312885
649,28.405309618324807,0.04706384693538104,13.240602147981829,0.045357601547444074,52.79634236018433,0.987187062596177
650,28.38300064372462,0.047084820711308414,13.222263479738793,0.04539366656759599,52.83892317987307,0.9872024607610654
651,28.360697952178732,0.047105794487235786,13.203991015333747,0.04542973158774791,52.881245675829646,0.987217858925954
652,28.338401544526384,0.04712676826316315,13.185784757680036,0.04546579660789983,52.923308431563306,0.9872332570908425
653,28.316111419537528,0.04714774203909052,13.167644706492727,0.045501861628051754,52.965110036336995,0.987248655255731
654,28.293827573919906,0.047168715815017886,13.149570858296572,0.04553792664820368,53.00664908522604,0.9872640534206195
655,28.271550002326098,0.04718968959094526,13.131563206434084,0.045573991668355594,53.047924179172725,0.9872794515855081
656,28.24927869736075,0.04721066336687263,13.113621741073754,0.04561005668850752,53.08893392504442,0.9872948497503966
657,28.227013649587796,0.0472316371428,13.095746449218437,0.045646121708659435,53.12967693568948,0.9873102479152851
658,28.204754847537835,0.047252610918727365,13.07793731471379,0.04568218672881136,53.17015182999323,0.9873256460801737
659,28.18250227771552,0.04727358469465474,13.060194318256944,0.04571825174896328,53.21035723293368,0.9873410442450622
660,28.16025592460709,0.0472945584705821,13.042517437405227,0.045754316769115205,53.250291775636626,0.9873564424099507
661,28.138015770687893,0.04731553224650947,13.024906646585055,0.04579038178926712,53.28995409543212,0.9873718405748392
662,28.11578179643008,0.047336506022436844,13.007361917100951,0.04582644680941904,53.329342835907184,0.9873872387397278
663,28.09355398031035,0.04735747979836421,12.989883217144689,0.04586251182957096,53.368456646961704,0.9874026369046163
664,28.07133229881768,0.04737845357429158,12.972470511804577,0.045898576849722886,53.407294184861954,0.9874180350695048
665,28.049116726461296,0.047399427350218945,12.95512376307486,0.04593464186987481,53.445854112295876,0.9874334332343933
666,28.02690723577853,0.047420401126146317,12.93784292986525,0.04597070689002673,53.48413509842451,0.9874488313992819
667,28.00470379734297,0.04744137490207369,12.920627968010596,0.04600677191017865,53.522135818936725,0.9874642295641703
668,27.98250637977248,0.04746234867800105,12.903478830280662,0.046042836930330566,53.55985495610176,0.9874796277290588
669,27.9603149497374,0.047483322453928424,12.886395466390056,0.04607890195048249,53.59729119882152,0.9874950258939473
670,27.938129471968843,0.047504296229855796,12.86937782300827,0.04611496697063441,53.63444324268459,0.9875104240588359
671,27.91594990926699,0.04752527000578316,12.852425843769845,0.04615103199078634,53.67130979001445,0.9875258222237244
672,27.89377622250949,0.04754624378171053,12.835539469284674,0.046187097010938254,53.707889549925866,0.9875412203886129
673,27.87160837065999,0.0475672175576379,12.818718637148397,0.04622316203109018,53.744181238372555,0.9875566185535015
674,27.849446310776663,0.04758819133356527,12.80196328195297,0.046259227051242094,53.780183578199775,0.98757201671839
675,27.827289998020802,0.04760916510949264,12.785273335297305,0.04629529207139402,53.81589529919437,0.9875874148832785
676,27.80513938566557,0.047630138885420004,12.768648725798073,0.04633135709154594,53.85131513813638,0.987602813048167
677,27.78299442510475,0.047651112661347375,12.752089379100608,0.046367422111697865,53.88644183884707,0.9876182112130556
678,27.760855065861612,0.04767208643727475,12.735595217889923,0.04640348713184978,53.921274152239874,0.9876336093779441
679,27.738721255597817,0.04769306021320211,12.719166161901873,0.0464395521520017,53.95581083636936,0.9876490075428326
680,27.71659294012239,0.04771403398912948,12.702802127934408,0.04647561717215362,53.99005065647986,0.9876644057077211
681,27.694470063400804,0.04773500776505685,12.68650302985899,0.046511682192305545,54.023992385055706,0.9876798038726097
682,27.672352567564108,0.04775598154098422,12.670268778632051,0.04654774721245747,54.057634801865966,0.9876952020374982
683,27.650240392918136,0.04777695531691159,12.65409928230666,0.046583812232609385,54.090976694016774,0.9877106002023867
684,27.628133477952765,0.04779792909283896,12.637994446044225,0.04661987725276131,54.12401685599544,0.9877259983672753
685,27.60603175935129,0.047818902868766326,12.621954172126372,0.046655942272913226,54.15675408971921,0.9877413965321638
686,27.58393517199976,0.0478398766446937,12.605978359966908,0.04669200729306515,54.18918720458149,0.9877567946970522
687,27.56184364899657,0.04786085042062106,12.590066906123894,0.04672807231321707,54.22131501749955,0.9877721928619407
688,27.53975712166193,0.047881824196548434,12.574219704311858,0.046764137333368996,54.2531363529588,0.9877875910268293
689,27.517675519547513,0.047902797972475805,12.558436645414098,0.04680020235352091,54.284650043059806,0.9878029891917178
690,27.49559877044617,0.04792377174840317,12.542717617495095,0.04683626737367283,54.315854927563365,0.9878183873566063
691,27.4735268004016,0.04794474552433054,12.527062505813062,0.04687233239382475,54.346749853935215,0.9878337855214948
692,27.451459533718307,0.047965719300257906,12.511471192832587,0.04690839741397668,54.37733367739216,0.9878491836863834
693,27.429396892971344,0.04798669307618528,12.495943558237375,0.0469444624341286,54.40760526094322,0.9878645818512719
694,27.407338799016394,0.04800766685211265,12.48047947894312,0.046980527454280524,54.437563475437486,0.9878799800161604
695,27.385285170999747,0.04802864062804002,12.465078829110482,0.04701659247443244,54.4672071996046,0.9878953781810489
696,27.363235926368354,0.048049614403967385,12.44974148015815,0.04705265749458436,54.496535320099305,0.9879107763459375
697,27.34119098088004,0.048070588179894756,12.434467300776038,0.04708872251473628,54.52554673154392,0.987926174510826
698,27.319150248613703,0.04809156195582212,12.419256156938584,0.047124787534888204,54.554240336570565,0.9879415726757145
699,27.297113641979585,0.04811253573174949,12.404107911918132,0.04716085255504013,54.58261504586441,0.9879569708406031
700,27.275081071729655,0.048133509507676864,12.38902242629845,0.047196917575192045,54.61066977820251,0.9879723690054916
701,27.253052446968013,0.04815448328360423,12.37399955798831,0.04723298259534397,54.63840346049867,0.9879877671703801
702,27.231027675161343,0.0481754570595316,12.359039162235224,0.047269047615495885,54.66581502784125,0.9880031653352686
703,27.209006662149513,0.048196430835458964,12.34414109163923,0.04730511263564781,54.69290342353611,0.9880185635001572
704,27.186989312156115,0.048217404611386336,12.329305196166827,0.04734117765579973,54.71966759914384,0.9880339616650456
705,27.16497552779916,0.04823837838731371,12.31453132316496,0.047377242675951656,54.74610651452282,0.9880493598299341
706,27.14296521010185,0.04825935216324108,12.299819317375146,0.04741330769610357,54.772219137865875,0.9880647579948226
707,27.120958258503308,0.04828032593916844,12.285169020947686,0.04744937271625549,54.79800444574042,0.9880801561597112
708,27.098954570869445,0.048301299715095815,12.270580273455952,0.04748543773640741,54.82346142312669,0.9880955543245997
709,27.076954043503946,0.04832227349102318,12.256052911910807,0.047521502756559336,54.84858906345569,0.9881109524894882
710,27.054956571159103,0.04834324726695055,12.241586770775118,0.04755756777671126,54.87338636864784,0.9881263506543767
711,27.032962047047,0.04836422104287792,12.227181681978326,0.047593632796863176,54.89785234914887,0.9881417488192653
712,27.010970362850536,0.04838519481880529,12.21283747493113,0.0476296978170151,54.92198602396771,0.9881571469841538
713,26.988981408734563,0.04840616859473266,12.198553976540307,0.04766576283716702,54.94578642071258,0.9881725451490423
714,26.966995073357168,0.04842714237066002,12.184331011223545,0.04770182785731894,54.969252575628126,0.9881879433139309
715,26.945011243880856,0.048448116146587394,12.170168400924448,0.047737892877470864,54.992383533628846,0.9882033414788194
716,26.923029805983965,0.048469089922514766,12.156065965127565,0.04777395789762279,55.0151783483373,0.9882187396437079
717,26.90105064387201,0.04849006369844214,12.142023520873568,0.047810022917774704,55.03763608211678,0.9882341378085964
718,26.879073640289146,0.0485110374743695,12.128040882774453,0.04784608793792662,55.059755806106764,0.988249535973485
719,26.85709867652965,0.04853201125029687,12.114117863028891,0.047882152958078544,55.081536600256825,0.9882649341383735
720,26.83512563244949,0.04855298502622424,12.100254271437642,0.04791821797823047,55.1029775533601,0.988280332303262
721,26.81315438647796,0.04857395880215161,12.086449915419045,0.04795428299838239,55.12407776308736,0.9882957304681504
722,26.79118481562933,0.04859493257807898,12.072704600024615,0.04799034801853431,55.14483633601859,0.988311128633039
723,26.76921679551458,0.048615906354006345,12.059018127954698,0.04802641303868623,55.165252387676304,0.9883265267979275
724,26.747250200353157,0.04863688012993372,12.045390299574233,0.04806247805883815,55.18532504255727,0.988341924962816
725,26.725284902984853,0.04865785390586108,12.031820912928595,0.04809854307899007,55.20505343416401,0.9883573231277045
726,26.70332077488166,0.04867882768178845,12.018309763759504,0.048134608099141996,55.22443670503677,0.9883727212925931
727,26.681357686159714,0.048699801457715824,12.004856645521045,0.04817067311929392,55.24347400678243,0.9883881194574816
728,26.65939550559132,0.048720775233643196,11.991461349395712,0.048206738139445836,55.26216450010723,0.9884035176223701
729,26.637434100616964,0.04874174900957056,11.978123664310608,0.04824280315959775,55.28050735484476,0.9884189157872587
730,26.615473337357408,0.04876272278549793,11.964843376953652,0.048278868179749676,55.29850174998642,0.9884343139521472
731,26.593513080625872,0.0487836965614253,11.95162027178992,0.0483149331999016,55.31614687371001,0.9884497121170357
732,26.57155319394022,0.04880467033735267,11.938454131078018,0.04835099822005352,55.33344192340913,0.9884651102819242
733,26.549593539535202,0.04882564411328004,11.925344734886561,0.04838706324020545,55.35038610572042,0.9884805084468128
734,26.52763397837478,0.048846617889207404,11.91229186111071,0.04842312826035736,55.36697863655195,0.9884959066117013
735,26.50567437016443,0.048867591665134776,11.899295285488792,0.04845919328050928,55.38321874111046,0.9885113047765898
736,26.48371457336362,0.04888856544106214,11.886354781618982,0.048495258300661204,55.39910565392819,0.9885267029414783
737,26.461754445198174,0.04890953921698951,11.873470120976073,0.04853132332081313,55.41463861889008,0.9885421011063669
738,26.43979384167283,0.04893051299291688,11.860641072928308,0.04856738834096505,55.42981688925825,0.9885574992712554
739,26.41783261758375,0.04895148676884425,11.847867404754274,0.04860345336111697,55.4446397276997,0.9885728974361438
740,26.395870626531128,0.04897246054477162,11.835148881659872,0.04863951838126889,55.45910640631002,0.9885882956010325
741,26.373907720931825,0.04899343432069899,11.822485266795375,0.04867558340142081,55.47321620663877,0.9886036937659209
742,26.351943752032064,0.049014408096626355,11.809876321272498,0.04871164842157273,55.486968419713655,0.9886190919308094
743,26.329978569920122,0.04903538187255373,11.797321804181614,0.048747713441724655,55.500362346065,0.9886344900956979
744,26.308012023539135,0.0490563556484811,11.784821472608957,0.04878377846187658,55.51339729574838,0.9886498882605865
745,26.28604396069993,0.04907732942440846,11.772375081653937,0.048819843482028495,55.52607258836832,0.988665286425475
746,26.26407422809385,0.049098303200335834,11.759982384446511,0.04885590850218041,55.53838755310072,0.9886806845903635
747,26.242102671305695,0.0491192769762632,11.74764313216459,0.048891973522332335,55.550341528714966,0.988696082755252
748,26.220129134826625,0.04914025075219057,11.73535707405155,0.04892803854248426,55.56193386359624,0.9887114809201406
749,26.19815346206722,0.04916122452811794,11.72312395743377,0.04896410356263618,55.57316391576567,0.9887268790850291
750,26.176175495370465,0.04918219830404531,11.71094352773825,0.0490001685827881,55.58403105290273,0.9887422772499176
751,26.15419507602484,0.04920317207997268,11.698815528510245,0.04903623360294002,55.594534652364416,0.9887576754148061
752,26.13221204427744,0.04922414585590004,11.686739701431033,0.04907229862309194,55.604674101206264,0.9887730735796947
753,26.110226239347092,0.049245119631827414,11.674715786335678,0.04910836364324386,55.61444879620085,0.9887884717445832
754,26.088237499437632,0.049266093407754785,11.662743521230851,0.04914442866339579,55.62385814385817,0.9888038699094717
755,26.066245661751076,0.04928706718368216,11.650822642312745,0.04918049368354771,55.63290156044338,0.9888192680743603
756,26.044250562500913,0.04930804095960952,11.638952883985004,0.04921655870369963,55.64157847199554,0.9888346662392488
757,26.022252036925423,0.04932901473553689,11.627133978876714,0.049252623723851544,55.64988831434533,0.9888500644041373
758,26.000249919301012,0.04934998851146426,11.615365657860474,0.04928868874400347,55.6578305331324,0.9888654625690257
759,25.97824404295562,0.04937096228739163,11.603647650070474,0.04932475376415539,55.66540458382264,0.9888808607339143
760,25.956234240282136,0.049391936063319,11.591979682920648,0.049360818784307314,55.672609931724004,0.9888962588988028
761,25.934220342751868,0.04941290983924637,11.580361482122882,0.04939688380445924,55.67944605200351,0.9889116570636913
762,25.912202180928027,0.049433883615173736,11.56879277170524,0.049432948824611155,55.68591242970215,0.9889270552285798
763,25.890179584479238,0.0494548573911011,11.557273274030262,0.04946901384476307,55.69200855975042,0.9889424533934684
764,25.868152382193145,0.04947583116702847,11.545802709813312,0.049505078864914995,55.69773394698304,0.9889578515583569
765,25.846120401989992,0.049496804942955844,11.534380798140939,0.04954114388506692,55.70308810615323,0.9889732497232454
766,25.824083470936266,0.049517778718883215,11.523007256489318,0.04957720890521884,55.70807056194684,0.988988647888134
767,25.802041415258344,0.04953875249481058,11.511681800742716,0.04961327392537076,55.71268084899524,0.9890040460530225
768,25.779994060356174,0.04955972627073795,11.500404145211979,0.04964933894552268,55.71691851188906,0.989019444217911
769,25.75794123081706,0.049580700046665316,11.48917400265311,0.0496854039656746,55.72078310519015,0.9890348423827995
770,25.735882750429372,0.04960167382259269,11.477991084285845,0.04972146898582652,55.72427419344415,0.9890502405476881
771,25.713818442196352,0.04962264759852006,11.466855099812278,0.049757534005978446,55.72739135119178,0.9890656387125766
772,25.691748128349946,0.04964362137444743,11.45576575743553,0.04979359902613037,55.73013416298053,0.9890810368774651
773,25.669671630364622,0.049664595150374795,11.44472276387845,0.049829664046282286,55.73250222337509,0.9890964350423536
774,25.647588768971268,0.04968556892630216,11.433725824402345,0.0498657290664342,55.734495136967986,0.9891118332072422
775,25.62549936417109,0.04970654270222953,11.422774642825761,0.049901794086586126,55.73611251838942,0.9891272313721307
776,25.603403235249566,0.0497275164781569,11.411868921543288,0.04993785910673805,55.73735399231673,0.9891426295370191
777,25.581300200790384,0.049748490254084274,11.401008361544388,0.049973924126889974,55.7382191934836,0.9891580277019076
778,25.559190078689415,0.04976946403001164,11.390192662432277,0.05000998914704189,55.73870776668852,0.9891734258667962
779,25.53707268616875,0.049790437805939,11.379421522442804,0.050046054167193814,55.73881936680307,0.9891888240316847
780,25.51494783979072,0.049811411581866374,11.368694638463406,0.05008211918734573,55.73855365877968,0.9892042221965732
781,25.492815355471983,0.049832385357793746,11.358011706052045,0.050118184207497654,55.73791031765889,0.9892196203614618
782,25.470675048497576,0.04985335913372112,11.347372419456203,0.05015424922764958,55.73688902857628,0.9892350185263503
783,25.448526733535026,0.04987433290964849,11.336776471631888,0.0501903142478015,55.735489486768884,0.9892504166912388
784,25.426370224648508,0.04989530668557585,11.326223554262675,0.05022637926795342,55.7337113975812,0.9892658148561273
785,25.40420533531297,0.04991628046150322,11.315713357778758,0.050262444288105335,55.7315544764708,0.9892812130210159
786,25.382031878428315,0.04993725423743059,11.305245571376048,0.05029850930825726,55.7290184490134,0.9892966111859044
787,25.35984966633358,0.04995822801335796,11.29481988303527,0.05033457432840918,55.72610305090767,0.9893120093507929
788,25.337658510821207,0.04997920178928533,11.28443597954109,0.050370639348561105,55.72280802797934,0.9893274075156814
789,25.315458223151204,0.0500001755652127,11.274093546501279,0.05040670436871302,55.71913313618521,0.98934280568057
790,25.293248614065433,0.05002114934114006,11.263792268365847,0.050442769388864946,55.715078141616445,0.9893582038454585
791,25.271029493801887,0.05004212311706743,11.25353182844627,0.05047883440901686,55.710642820501604,0.989373602010347
792,25.24880067210895,0.050063096892994804,11.243311908934665,0.050514899429168786,55.70582695920919,0.9893890001752355
793,25.22656195825975,0.050084070668922176,11.233132190923023,0.05055096444932071,55.700630354249554,0.9894043983401241
794,25.204313161066434,0.05010504444484954,11.222992354422436,0.05058702946947263,55.69505281227706,0.9894197965050125
795,25.182054088894525,0.05012601822077691,11.212892078382351,0.05062309448962455,55.689094150090696,0.989435194669901
796,25.159784549677287,0.05014699199670428,11.202831040709832,0.050659159509776466,55.682754194635386,0.9894505928347896
797,25.137504350930044,0.05016796577263165,11.192808918288826,0.05069522452992839,55.6760327830022,0.9894659909996781
798,25.115213299764633,0.05018893954855902,11.182825386999468,0.050731289550080313,55.66892976242839,0.9894813891645666
799,25.09291120290375,0.05020991332448639,11.17288012173736,0.05076735457023224,55.661444990296665,0.9894967873294551
800,25.070597866695362,0.050230887100413756,11.162972796432882,0.05080341959038416,55.653578334134686,0.9895121854943437
801,25.048273097127137,0.05025186087634112,11.153103084070509,0.05083948461053608,55.64532967161351,0.9895275836592322
802,25.025936699840834,0.05027283465226849,11.143270656708118,0.050875549630687994,55.63669889054596,0.9895429818241207
803,25.003588480146817,0.05029380842819586,11.133475185496337,0.05091161465083992,55.627685888884415,0.9895583799890092
804,24.98122824303845,0.050314782204123235,11.123716340697854,0.05094767967099184,55.61829057471793,0.9895737781538978
805,24.958855793206567,0.0503357559800506,11.113993791706774,0.050983744691143765,55.60851286627011,0.9895891763187863
806,24.93647093505393,0.05035672975597797,11.10430720706795,0.05101980971129568,55.59835269189446,0.9896045744836748
807,24.91407347270973,0.050377703531905335,11.09465625449631,0.051055874731447605,55.58780999007162,0.9896199726485633
808,24.891663210044054,0.05039867730783271,11.08504060089623,0.05109193975159952,55.576884709404155,0.9896353708134519
809,24.86923995068237,0.05041965108376008,11.075459912380843,0.051128004771751445,55.56557680861303,0.9896507689783404
810,24.846803498020034,0.05044062485968745,11.065913854291406,0.05116406979190337,55.55388625653113,0.9896661671432289
811,24.82435365523679,0.050461598635614814,11.05640209121664,0.05120013481205529,55.5418130320988,0.9896815653081175
812,24.80189022531126,0.05048257241154218,11.046924287012056,0.05123619983220721,55.529357124357475,0.989696963473006
813,24.779413011035444,0.05050354618746955,11.037480104819283,0.051272264852359126,55.516518532443335,0.9897123616378944
814,24.756921815029294,0.05052451996339692,11.028069207085412,0.05130832987251105,55.503297265580734,0.9897277598027829
815,24.734416439755144,0.05054549373932429,11.018691255582317,0.05134439489266297,55.48969334307437,0.9897431579676715
816,24.711896687532317,0.05056646751525166,11.009345911425964,0.051380459912814896,55.475706794303086,0.98975855613256
817,24.68936236055152,0.05058744129117903,11.000032835095723,0.05141652493296681,55.46133765871005,0.9897739542974485
818,24.666813260889512,0.050608415067106394,10.990751686453672,0.05145258995311874,55.446585985795956,0.989789352462337
819,24.644249190523496,0.050629388843033765,10.981502124763882,0.05148865497327065,55.4314518351088,0.9898047506272256
820,24.62166995134571,0.05065036261896114,10.972283808711683,0.05152471999342258,55.41593527623642,0.9898201487921141
821,24.5990753451779,0.05067133639488851,10.963096396422968,0.0515607850135745,55.40003638879475,0.9898355469570026
822,24.576465173785884,0.05069231017081587,10.953939545483404,0.051596850033726424,55.38375526241947,0.9898509451218912
823,24.553839238893993,0.05071328394674324,10.944812912957708,0.05163291505387834,55.367091996754766,0.9898663432867797
824,24.53119734219964,0.05073425772267061,10.935716155408858,0.05166898007403026,55.3500467014427,0.9898817414516682
825,24.508539285387798,0.05075523149859798,10.926648928917295,0.05170504509418218,55.3326194961121,0.9898971396165567
826,24.485864870145484,0.05077620527452535,10.917610889100137,0.051741110114334105,55.314810510366065,0.9899125377814453
827,24.463173898176294,0.050797179050452716,10.908601691130343,0.05177717513448603,55.29661988377181,0.9899279359463338
828,24.440466171214823,0.05081815282638009,10.899620989755874,0.051813240154637945,55.27804776584583,0.9899433341112223
829,24.417741491041223,0.05083912660230745,10.890668439318834,0.05184930517478987,55.25909431604292,0.9899587322761108
830,24.394999659495607,0.050860100378234824,10.881743693774581,0.051885370194941785,55.23975970374221,0.9899741304409994
831,24.372240478492536,0.050881074154162195,10.872846406710831,0.05192143521509371,55.22004410823354,0.9899895286058878
832,24.349463750035493,0.05090204793008957,10.863976231366728,0.05195750023524563,55.199947718703726,0.9900049267707763
833,24.3266692762313,0.05092302170601693,10.855132820651901,0.051993565255397556,55.17947073422146,0.9900203249356648
834,24.303856859304563,0.050943995481944296,10.846315827165482,0.05202963027554947,55.15861336372356,0.9900357231005534
835,24.281026301612066,0.05096496925787167,10.837524903215115,0.05206569529570139,55.13737582599903,0.9900511212654419
836,24.258177405657243,0.05098594303379904,10.82875970083592,0.05210176031585331,55.11575834967394,0.9900665194303304
837,24.235309974104513,0.05100691680972641,10.82001987180946,0.052137825336005236,55.09376117319449,0.990081917595219
838,24.212423809793723,0.051027890585653775,10.811305067682643,0.05217389035615716,55.07138454481279,0.9900973157601075
839,24.189518715754453,0.05104886436158114,10.802614939786622,0.05220995537630908,55.04862872256743,0.990112713924996
840,24.166594495220398,0.05106983813750851,10.793949139255657,0.052246020396461,55.025493974268535,0.9901281120898845
841,24.143650951643743,0.05109081191343588,10.785307317045937,0.05228208541661292,55.001980577479316,0.9901435102547731
842,24.120687888709455,0.051111785689363254,10.776689123954382,0.05231815043676484,54.978088819498424,0.9901589084196616
843,24.097705110349573,0.051132759465290625,10.768094210637418,0.052354215456916764,54.953818997341926,0.9901743065845501
844,24.07470242075756,0.05115373324121799,10.759522227629699,0.05239028047706869,54.92917141772382,0.9901897047494386
845,24.05167962440248,0.051174707017145354,10.750972825362803,0.052426345497220604,54.90414639703846,0.9902051029143272
846,24.02863652604333,0.051195680793072726,10.742445654183898,0.05246241051737253,54.878744261340174,0.9902205010792157
847,24.005572930743263,0.0512166545690001,10.733940364374375,0.052498475537524444,54.852965346324225,0.9902358992441042
848,23.982488643883762,0.05123762834492747,10.725456606168413,0.05253454055767637,54.82680999730535,0.9902512974089928
849,23.959383471178896,0.05125860212085483,10.716994029771556,0.05257060557782829,54.800278569200046,0.9902666955738813
850,23.936257218689377,0.0512795758967822,10.708552285379211,0.052606670597980215,54.773371426502386,0.9902820937387697
851,23.913109692836834,0.05130054967270957,10.700131023195112,0.05264273561813213,54.74608894326552,0.9902974919036582
852,23.88994070041787,0.05132152344863694,10.691729893449768,0.05267880063828405,54.71843150307886,0.9903128900685468
853,23.86675004861818,0.05134249722456431,10.68334854641883,0.05271486565843597,54.690399499046535,0.9903282882334353
854,23.84353754502662,0.051363471000491684,10.674986632441449,0.052750930678587896,54.66199333376534,0.9903436863983238
855,23.820302997649264,0.05138444477641905,10.66664380193858,0.05278699569873982,54.63321341930107,0.9903590845632123
856,23.797046214923412,0.05140541855234641,10.658319705431232,0.052823060718891736,54.604060177167256,0.9903744827281009
857,23.773767005731607,0.051426392328273784,10.650013993558675,0.05285912573904366,54.574534038300634,0.9903898808929894
858,23.750465179415606,0.051447366104201156,10.641726317096625,0.052895190759195576,54.544635443038175,0.9904052790578779
859,23.727140545790327,0.05146833988012853,10.633456326975338,0.0529312557793475,54.514364841091904,0.9904206772227664
860,23.703792915157727,0.05148931365605589,10.625203674297694,0.05296732079949942,54.483722691526225,0.990436075387655
861,23.680422098320726,0.05151028743198326,10.616968010357228,0.05300338581965135,54.45270946273211,0.9904514735525435
862,23.657027906597037,0.05153126120791063,10.608748986656074,0.053039450839803264,54.42132563240234,0.990466871717432
863,23.63361015183301,0.051552234983838,10.600546254922918,0.05307551585995518,54.38957168750616,0.9904822698823206
864,23.610168646417424,0.05157320875976537,10.592359467130839,0.053111580880107104,54.35744812426349,0.9904976680472091
865,23.58670320329521,0.051594182535692736,10.584188275515148,0.05314764590025903,54.32495544811922,0.9905130662120976
866,23.5632136359812,0.05161515631162011,10.576032332591144,0.05318371092041095,54.292094173715626,0.990528464376986
867,23.539699758573853,0.05163613008754747,10.567891291171826,0.05321977594056287,54.258864824867416,0.9905438625418747
868,23.516161385768847,0.05165710386347484,10.559764804385537,0.05325584096071479,54.225267934533505,0.9905592607067631
869,23.49259833287275,0.051678077639402215,10.551652525693596,0.053291905980866715,54.1913040447899,0.9905746588716516
870,23.469010415816598,0.051699051415329586,10.543554108907804,0.05332797100101863,54.156973706802304,0.9905900570365401
871,23.44539745116944,0.05172002519125695,10.535469208207946,0.053364036021170555,54.12227748079653,0.9906054552014287
872,23.42175925615185,0.051740998967184315,10.527397478159234,0.05340010104132247,54.08721593603361,0.9906208533663172
873,23.39809564864939,0.05176197274311169,10.519338573729648,0.053436166061474395,54.05178965077666,0.9906362515312057
874,23.37440644722608,0.05178294651903906,10.511292150307264,0.05347223108162632,54.015999212265704,0.9906516496960942
875,23.35069147113776,0.05180392029496643,10.503257863717513,0.053508296101778235,53.97984521668515,0.9906670478609828
876,23.326950540345493,0.051824894070893794,10.495235370240335,0.05354436112193016,53.94332826913803,0.9906824460258713
877,23.30318347552882,0.051845867846821166,10.487224326627338,0.05358042614208208,53.9064489836115,0.9906978441907598
878,23.279390098099086,0.05186684162274853,10.479224390118846,0.053616491162234,53.869207982950186,0.9907132423556484
879,23.255570230212633,0.0518878153986759,10.471235218460894,0.05365255618238592,53.831605898823966,0.9907286405205369
880,23.231723694784044,0.05190878917460327,10.463256469922179,0.053688621202537846,53.7936433716974,0.9907440386854254
881,23.207850315499226,0.051929762950530645,10.45528780331091,0.05372468622268976,53.755321050798955,0.9907594368503139
882,23.183949916828574,0.05195073672645801,10.447328877991627,0.05376075124284169,53.71663959408772,0.9907748350152025
883,23.16002232403999,0.051971710502385374,10.43937935390193,0.05379681626299361,53.67759966822547,0.990790233180091
884,23.136067363211865,0.051992684278312745,10.431438891569151,0.05383288128314553,53.63820194853974,0.9908056313449795
885,23.112084861246135,0.05201365805424012,10.423507152126948,0.05386894630329745,53.598447118995594,0.990821029509868
886,23.088074645881132,0.05203463183016749,10.415583797331852,0.05390501132344937,53.55833587215937,0.9908364276747565
887,23.06403654570448,0.05205560560609485,10.407668489579706,0.05394107634360129,53.517868909170154,0.990851825839645
888,23.039970390165884,0.052076579382022224,10.399760891922082,0.053977141363753214,53.477046939701324,0.9908672240045335
889,23.01587600958996,0.05209755315794959,10.391860668082586,0.05401320638390513,53.43587068193107,0.990882622169422
890,22.991753235188895,0.05211852693387696,10.383967482473105,0.054049271404057055,53.39434086250671,0.9908980203343106
891,22.9676018990752,0.05213950070980433,10.37608100020999,0.05408533642420898,53.35245821651097,0.9909134184991991
892,22.94342183427426,0.0521604744857317,10.368200887130152,0.054121401444360895,53.31022348742792,0.9909288166640876
893,22.919212874736957,0.05218144826165907,10.360326809807098,0.05415746646451282,53.26763742710641,0.9909442148289762
894,22.89497485535213,0.05220242203758643,10.352458435566875,0.05419353148466474,53.224700795729376,0.9909596129938647
895,22.870707611959105,0.052223395813513804,10.34459543250395,0.05422959650481666,53.18141436177312,0.9909750111587532
896,22.84641098136008,0.052244369589441175,10.336737469497011,0.05426566152496858,53.137778901976134,0.9909904093236417
897,22.822084801332473,0.05226534336536855,10.328884216224697,0.054301726545120506,53.09379520130136,0.9910058074885303
898,22.79772891064126,0.05228631714129591,10.321035343181233,0.05433779156527242,53.049464052900575,0.9910212056534188
899,22.773343149051158,0.05230729091722328,10.313190521692011,0.054373856585424346,53.004786258078425,0.9910366038183073
900,22.748927357338886,0.05232826469315065,10.30534942392907,0.05440992160557626,52.959762626254275,0.9910520019831958
901,22.724481377305253,0.05234923846907802,10.297511722926505,0.054445986625728186,52.914393974927776,0.9910674001480844
902,22.700005051787265,0.05237021224500539,10.289677092595802,0.05448205164588011,52.8686811296402,0.9910827983129729
903,22.67549822467013,0.05239118602093276,10.281845207741084,0.05451811666603203,52.82262492393785,0.9910981964778613
904,22.650960740899194,0.052412159796860126,10.274015744074275,0.05455418168618395,52.77622619933239,0.99111359464275
905,22.626392446491888,0.05243313357278749,10.266188378230185,0.054590246706335874,52.72948580526766,0.9911289928076384
906,22.601793188549514,0.05245410734871486,10.258362787781513,0.05462631172648779,52.682404599075525,0.9911443909725269
907,22.577162815269087,0.052475081124642234,10.250538651253759,0.054662376746639714,52.63498344594237,0.9911597891374154
908,22.55250117595498,0.052496054900569605,10.242715648140063,0.05469844176679164,52.58722321886815,0.991175187302304
909,22.527808121030663,0.05251702867649697,10.23489345891595,0.054734506786943554,52.53912479862818,0.9911905854671925
910,22.503083502050195,0.052538002452424334,10.227071765054,0.05477057180709548,52.49068907373437,0.991205983632081
911,22.47832717170983,0.052558976228351706,10.219250249038407,0.054806636827247394,52.441916940394144,0.9912213817969695
912,22.453538983859467,0.05257995000427908,10.211428594379488,0.05484270184739932,52.39280930247357,0.9912367799618581
913,22.428718793514022,0.05260092378020645,10.203606485628072,0.05487876686755124,52.34336707145578,0.9912521781267466
914,22.40386645686479,0.05262189755613382,10.195783608389831,0.05491483188770316,52.2935911664018,0.9912675762916351
915,22.378981831290716,0.052642871332061185,10.187959649339486,0.05495089690785508,52.24348251390853,0.9912829744565236
916,22.354064775369565,0.05266384510798855,10.180134296234957,0.054986961928007005,52.19304204807097,0.9912983726214122
917,22.329115148889084,0.05268481888391592,10.172307237931408,0.05502302694815892,52.14227071043969,0.9913137707863007
918,22.30413281285806,0.05270579265984329,10.164478164395197,0.055059091968310846,52.091169449980356,0.9913291689511892
919,22.27911762951734,0.052726766435770664,10.156646766717758,0.05509515698846277,52.039739223032576,0.9913445671160778
920,22.254069462350735,0.05274774021169803,10.14881273712936,0.055131222008614686,51.98798099326855,0.9913599652809663
921,22.22898817609589,0.05276871398762539,10.140975769012798,0.05516728702876661,51.935895731651925,0.9913753634458548
922,22.20387363675504,0.052789687763552764,10.133135556916983,0.05520335204891853,51.883484416394154,0.9913907616107432
923,22.178725711605814,0.052810661539480136,10.125291796570437,0.05523941706907045,51.83074803291528,0.9914061597756318
924,22.153544269211807,0.05283163531540751,10.117444184894696,0.05527548208922237,51.77768757379987,0.9914215579405203
925,22.12832917943318,0.05285260909133488,10.109592420017629,0.05531154710937429,51.72430403875555,0.9914369561054088
926,22.103080313437182,0.052873582867262243,10.101736201286638,0.055347612129526214,51.67059843456839,0.9914523542702973
927,22.07779754370855,0.05289455664318961,10.09387522928179,0.05538367714967814,51.6165717750631,0.9914677524351859
928,22.05248074405985,0.05291553041911698,10.086009205828844,0.055419742169830054,51.562225081057925,0.9914831506000744
929,22.027129789641837,0.05293650419504435,10.078137834012159,0.05545580718998198,51.507559380322036,0.9914985487649629
930,22.001744556953597,0.05295747797097172,10.07026081818755,0.0554918722101339,51.45257570753208,0.9915139469298515
931,21.976324923852705,0.05297845174689909,10.062377863995016,0.05552793723028582,51.39727510422851,0.99152934509474
932,21.950870769565245,0.05299942552282645,10.054488678371353,0.05556400225043774,51.341658618772456,0.9915447432596285
933,21.92538197469584,0.05302039929875382,10.04659296956274,0.055600067270589665,51.285727306299535,0.991560141424517
934,21.89985842123752,0.053041373074681195,10.038690447137132,0.05563613229074158,51.229482228678876,0.9915755395894056
935,21.87429999258159,0.053062346850608566,10.030780821996627,0.055672197310893505,51.17292445446667,0.9915909377542941
936,21.848706573527327,0.05308332062653593,10.022863806389703,0.05570826233104543,51.1160550588622,0.9916063359191826
937,21.82307805029164,0.0531042944024633,10.014939113923354,0.055744327351197345,51.05887512366366,0.9916217340840711
938,21.797414310518747,0.05312526817839067,10.007006459575143,0.05578039237134927,51.0013857372206,0.9916371322489597
939,21.771715243289556,0.05314624195431804,9.999065559705125,0.055816457391501186,50.94358799439479,0.9916525304138482
940,21.745980739131223,0.05316721573024541,9.991116132067702,0.05585252241165311,50.88548299650749,0.9916679285787366
941,21.72021069002641,0.05318818950617278,9.983157895823355,0.05588858743180503,50.82707185130051,0.9916833267436251
942,21.69440498942258,0.053209163282100146,9.975190571550275,0.05592465245195695,50.76835567288532,0.9916987249085137
943,21.66856353224118,0.05323013705802751,9.967213881255903,0.05596071747210887,50.70933558170374,0.9917141230734022
944,21.642686214886744,0.05325111083395488,9.959227548388348,0.055996782492260797,50.65001270447461,0.9917295212382907
945,21.61677293525593,0.05327208460988225,9.951231297847732,0.05603284751241271,50.59038817415363,0.9917449194031793
946,21.590823592746435,0.053293058385809625,9.943224855997396,0.05606891253256464,50.53046312988455,0.9917603175680678
947,21.564838088265837,0.05331403216173699,9.935207950675025,0.05610497755271656,50.470238716953325,0.9917757157329563
948,21.538816324240372,0.05333500593766436,9.927180311203664,0.05614104257286848,50.409716086742215,0.9917911138978448
949,21.512758204623655,0.053355979713591725,9.919141668402622,0.0561771075930204,50.348896396680374,0.9918065120627334
950,21.48666363490519,0.0533769534895191,9.911091754598274,0.056213172613172324,50.28778081020323,0.9918219102276219
951,21.460532522119,0.05339792726544647,9.903030303634775,0.05624923763332424,50.22637049669771,0.9918373083925104
952,21.434364774851915,0.05341890104137384,9.894957050884631,0.056285302653476164,50.16466663146196,0.9918527065573989
953,21.408160303252043,0.053439874817301204,9.886871733259204,0.05632136767362808,50.10267039565248,0.9918681047222875
954,21.381919019036914,0.05346084859322857,9.878774089219068,0.056357432693780005,50.04038297624361,0.991883502887176
955,21.355640835501703,0.05348182236915594,9.87066385878431,0.05639349771393193,49.97780556597215,0.9918989010520645
956,21.329325667527282,0.05350279614508331,9.86254078354467,0.056429562734083845,49.914939363295936,0.991914299216953
957,21.302973431588228,0.05352376992101068,9.854404606669613,0.05646562775423577,49.85178557234343,0.9919296973818416
958,21.276584045760693,0.05354474369693805,9.846255072918275,0.05650169277438769,49.7883454028663,0.99194509554673
959,21.250157429730205,0.05356571747286542,9.838091928649302,0.05653775779453961,49.724620070192124,0.9919604937116185
960,21.223693504799442,0.053586691248792784,9.829914921830579,0.05657382281469153,49.66061079517337,0.9919758918765071
961,21.197192193895763,0.053607665024720155,9.821723802048863,0.056609887834843456,49.59631880414559,0.9919912900413956
962,21.170653421578834,0.05362863880064753,9.813518320519291,0.05664595285499537,49.53174532887098,0.9920066882062841
963,21.144077114048034,0.0536496125765749,9.805298230094786,0.056682017875147296,49.46689160649693,0.9920220863711726
964,21.117463199149807,0.05367058635250226,9.797063285275353,0.05671808289529922,49.40175887950157,0.9920374845360612
965,21.09081160638493,0.05369156012842963,9.788813242217266,0.056754147915451136,49.33634839565232,0.9920528827009497
966,21.06412226691563,0.053712533904357,9.780547858742139,0.05679021293560306,49.27066140794873,0.9920682808658382
967,21.037395113572757,0.05373350768028437,9.772266894345893,0.05682627795575498,49.2046991745802,0.9920836790307267
968,21.0106300808627,0.05375448145621174,9.763970110207612,0.0568623429759069,49.13846295887407,0.9920990771956153
969,20.983827104974274,0.053775455232139106,9.755657269198284,0.056898407996058824,49.071954029247124,0.9921144753605038
970,20.956986123785537,0.05379642900806648,9.747328135889434,0.05693447301621074,49.005173659157045,0.9921298735253923
971,20.930107076870456,0.05381740278399384,9.738982476561636,0.056970538036362664,48.93812312705076,0.9921452716902808
972,20.903189905505542,0.053838376559921214,9.730620059212939,0.05700660305651459,48.87080371631872,0.9921606698551694
973,20.87623455267635,0.053859350335848585,9.722240653567146,0.057042668076666504,48.80321671524308,0.9921760680200579
974,20.8492409630839,0.05388032411177596,9.713844031082015,0.05707873309681843,48.735363416948765,0.9921914661849464
975,20.822209083150973,0.05390129788770332,9.705429964957316,0.05711479811697035,48.66724511935389,0.992206864349835
976,20.79513886102832,0.053922271663630686,9.696998230142807,0.05715086313712227,48.598863125120076,0.9922222625147235
977,20.768030246600816,0.05394324543955806,9.688548603346058,0.05718692815727419,48.530218741603306,0.9922376606796119
978,20.740883191493495,0.05396421921548543,9.68008086304022,0.05722299317742611,48.461313280801605,0.9922530588445004
979,20.71369764907745,0.0539851929914128,9.67159478947162,0.05725905819757803,48.3921480593089,0.992268457009389
980,20.68647357447568,0.054006166767340165,9.663090164667267,0.057295123217729955,48.322724398262494,0.9922838551742775
981,20.65921092456879,0.05402714054326753,9.65456677244228,0.05733118823788187,48.253043623294346,0.992299253339166
982,20.631909658000662,0.0540481143191949,9.646024398407127,0.057367253258033796,48.18310706447832,0.9923146515040545
983,20.604569735184,0.05406908809512227,9.637462829974822,0.05740331827818572,48.11291605628392,0.9923300496689431
984,20.577191118305734,0.054090061871049644,9.62888185636798,0.057439383298337636,48.04247193752343,0.9923454478338316
985,20.549773771332376,0.054111035646977015,9.620281268625742,0.05747544831848956,47.97177605130229,0.9923608459987201
986,20.522317660015243,0.05413200942290438,9.611660859610607,0.05751151333864148,47.9008297449687,0.9923762441636087
987,20.494822751895605,0.054152983198831744,9.603020424015156,0.0575475783587934,47.82963437006326,0.9923916423284972
988,20.467289016309717,0.054173956974759116,9.594359758368633,0.05758364337894532,47.75819128226908,0.9924070404933857
989,20.43971642439378,0.05419493075068649,9.585678661043444,0.05761970839909725,47.686501841358705,0.9924224386582742
990,20.412104949088743,0.05421590452661386,9.576976932261523,0.057655773419249164,47.614567411147476,0.9924378368231628
991,20.384454565145052,0.054236878302541223,9.568254374100585,0.05769183843940109,47.54238935944025,0.9924532349880513
992,20.356765249127285,0.05425785207846859,9.559510790500264,0.057727903459553004,47.46996905798213,0.9924686331529398
993,20.329036979418664,0.05427882585439596,9.550745987268147,0.05776396847970493,47.39730788240503,0.9924840313178283
994,20.30126973622555,0.05429979963032333,9.541959772085683,0.05780003349985685,47.32440721218103,0.9924994294827169
995,20.273463501581677,0.0543207734062507,9.533151954513976,0.05783609852000877,47.25126843056884,0.9925148276476053
996,20.24561825935245,0.054341747182178074,9.524322345999465,0.05787216354016069,47.17789292456375,0.9925302258124938
997,20.21773399523905,0.05436272095810544,9.515470759879513,0.057908228560312615,47.10428208484742,0.9925456239773823
998,20.189810696782434,0.0543836947340328,9.506597011387829,0.05794429358046453,47.03043730573363,0.9925610221422709
999,20.161848353367265,0.054404668509960175,9.49770091765982,0.057980358600616455,46.95635998512485,0.9925764203071594


==> visu/old/tikz_csvs_diagonal_force_v1/hist_0.001/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00015,0.07489360123872757,0.03811296075582504,0.9854227304458618
1,1,00035,0.05164334923028946,0.039682865142822266,0.9930964112281799
2,2,00055,0.042054954916238785,0.03451055288314819,0.9969761967658997
3,3,00075,0.0341491661965847,0.0322796106338501,0.9903308153152466


==> visu/old/tikz_csvs_diagonal_force_v1/hist_0.001/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,16.95827646124345,0.0341491661965847,69.20638086705041,0.0322796106338501,41.51203338465584,0.9854227304458618
1,16.982823889405402,0.03418995141684711,69.29790828693226,0.03228702129902424,41.58079901069793,0.9854342954772132
2,17.007290246714454,0.03423073663710951,69.38919073500665,0.03229443196419839,41.64950170193807,0.9854458605085646
3,17.03167514512872,0.034271521857371916,69.48022752569702,0.03230184262937254,41.718141298222776,0.985457425539916
4,17.055978198139307,0.03431230707763432,69.57101798067373,0.03230925329454668,41.786717641915345,0.9854689905712674
5,17.08019902078289,0.03435309229789673,69.66156142887854,0.032316663959720826,41.85523057788091,0.9854805556026187
6,17.104337229654316,0.03439387751815913,69.75185720654875,0.03232407462489498,41.92367995347118,0.9854921206339702
7,17.128392442919086,0.03443466273842154,69.84190465724153,0.03233148529006912,41.99206561850896,0.9855036856653215
8,17.152364280325845,0.034475447958683944,69.93170313185755,0.032338895955243266,42.06038742527253,0.9855152506966729
9,17.176252363218783,0.03451623317894635,70.02125198866472,0.03234630662041742,42.128645228479755,0.9855268157280244
10,17.200056314550057,0.03455701839920875,70.11055059332078,0.03235371728559156,42.196838885271994,0.9855383807593757
11,17.22377575889209,0.03459780361947116,70.19959831889692,0.032361127950765706,42.26496825519787,0.9855499457907271
12,17.24741032244989,0.034638588839733565,70.28839454589979,0.03236853861593985,42.333033200196745,0.9855615108220784
13,17.270959633073268,0.03467937405999597,70.3769386622939,0.032375949281114,42.40103358458205,0.9855730758534299
14,17.294423320269033,0.03472015928025837,70.46523006352362,0.032383359946288146,42.46896927502442,0.9855846408847813
15,17.317801015213178,0.03476094450052078,70.5532681525347,0.03239077061146229,42.53684014053458,0.9855962059161326
16,17.341092350762942,0.03480172972078319,70.64105233979593,0.03239818127663644,42.604646052446085,0.9856077709474841
17,17.36429696146886,0.034842514941045594,70.72858204331949,0.032405591941810585,42.67238688439785,0.9856193359788354
18,17.387414483586767,0.034883300161307994,70.81585668868237,0.03241300260698473,42.74006251231647,0.9856309010101868
19,17.410444555089793,0.0349240853815704,70.90287570904644,0.03242041327215888,42.80767281439716,0.9856424660415382
20,17.43338681568018,0.03496487060183281,70.98963854517817,0.032427823937333025,42.87521767109178,0.9856540310728896
21,17.45624090680122,0.035005655822095215,71.07614464546907,0.03243523460250717,42.942696965078426,0.985665596104241
22,17.479006471648965,0.035046441042357615,71.1623934659545,0.032442645267681314,43.01011058125518,0.9856771611355923
23,17.501683155184075,0.03508722626262002,71.24838447033326,0.032450055932855465,43.077458406715415,0.9856887261669438
24,17.524270604143403,0.03512801148288243,71.3341171299858,0.03245746659802961,43.144740330730244,0.9857002911982952
25,17.546768467051724,0.035168796703144836,71.41959092399324,0.032464877263203754,43.21195624472949,0.9857118562296465
26,17.569176394233263,0.035209581923407236,71.50480533915534,0.032472287928377905,43.279106042282606,0.985723421260998
27,17.59149403782328,0.03525036714366964,71.58975987000782,0.03247969859355205,43.346189619079254,0.9857349862923493
28,17.613721051779503,0.03529115236393205,71.67445401884066,0.03248710925872619,43.4132068729099,0.9857465513237007
29,17.635857091893577,0.03533193758419446,71.75888729571452,0.03249451992390034,43.480157703644835,0.9857581163550521
30,17.657901815802415,0.03537272280445686,71.84305921847807,0.03250193058907449,43.547042013220455,0.9857696813864035
31,17.679854882999557,0.035413508024719265,71.92696931278394,0.03250934125424863,43.61385970560703,0.9857812464177549
32,17.701715954846357,0.03545429324498167,72.01061711210542,0.03251675191942278,43.680610686799504,0.9857928114491062
33,17.72348469458325,0.03549507846524408,72.09400215775199,0.03252416258459693,43.74729486479709,0.9858043764804577
34,17.745160767340835,0.03553586368550648,72.17712399888455,0.03253157324977107,43.81391214957186,0.9858159415118091
35,17.766743840151022,0.035576648905768886,72.25998219253117,0.03253898391494522,43.88046245305897,0.9858275065431604
36,17.788233581958004,0.03561743412603129,72.34257630360123,0.03254639458011936,43.94694568913454,0.9858390715745118
37,17.809629663629263,0.0356582193462937,72.42490590490046,0.03255380524529351,44.013361773589864,0.9858506366058633
38,17.830931757966447,0.0356990045665561,72.50697057714439,0.03256121591046766,44.0797106241091,0.9858622016372146
39,17.85213953971626,0.03573978978681851,72.58876990897281,0.0325686265756418,44.14599216025866,0.985873766668566
40,17.87325268558121,0.035780575007080914,72.67030349696289,0.03257603724081595,44.212206303455034,0.9858853316999174
41,17.894270874230365,0.03582136022734332,72.75157094564193,0.0325834479059901,44.27835297694308,0.9858968967312688
42,17.91519378631001,0.03586214544760572,72.8325718675008,0.03259085857116424,44.344432105785145,0.9859084617626201
43,17.936021104454266,0.03590293066786813,72.91330588300572,0.03259826923633839,44.410443616827074,0.9859200267939715
44,17.956752513295612,0.035943715888130535,72.9937726206106,0.03260567990151254,44.476387438682195,0.985931591825323
45,17.977387699475383,0.035984501108392936,73.0739717167686,0.03261309056668668,44.542263501707886,0.9859431568566743
46,17.9979263516542,0.03602528632865534,73.15390281594361,0.032620501231860825,44.608071737983266,0.9859547218880257
47,18.018368160522297,0.03606607154891775,73.23356557062125,0.03262791189703498,44.673812081286684,0.9859662869193772
48,18.03871281880984,0.03610685676918016,73.31295964131908,0.03263532256220912,44.73948446707311,0.9859778519507285
49,18.058960021297146,0.03614764198944256,73.39208469659751,0.032642733227383265,44.8050888324514,0.9859894169820799
50,18.07910946482485,0.036188427209704964,73.47094041306946,0.032650143892557416,44.870625116161385,0.9860009820134312
51,18.09916084830399,0.03622921242996737,73.54952647540962,0.03265755455773156,44.93609325855087,0.9860125470447827
52,18.11911387272607,0.03626999765022978,73.62784257636412,0.032664965222905705,45.001493201552506,0.986024112076134
53,18.13896824117299,0.03631078287049218,73.70588841675928,0.03267237588807985,45.06682488866051,0.9860356771074854
54,18.158723658826997,0.036351568090754585,73.78366370551004,0.032679786553254,45.13208826490728,0.9860472421388369
55,18.17837983298046,0.03639235331101699,73.86116815962782,0.032687197218428145,45.19728327683988,0.9860588071701882
56,18.197936473045697,0.0364331385312794,73.93840150422895,0.03269460788360229,45.26240987249645,0.9860703722015396
57,18.217393290564623,0.0364739237515418,74.01536347254162,0.03270201854877644,45.327468001382364,0.986081937232891
58,18.236749999218425,0.036514708971804206,74.09205380591283,0.032709429213950585,45.39245761444652,0.9860935022642424
59,18.256006314837105,0.036555494192066613,74.1684722538154,0.03271683987912473,45.45737866405722,0.9861050672955938
60,18.27516195540898,0.03659627941232902,74.24461857385428,0.03272425054429887,45.52223110397821,0.9861166323269451
61,18.294216641090095,0.03663706463259142,74.3204925317724,0.032731661209473024,45.58701488934439,0.9861281973582966
62,18.313170094213618,0.03667784985285383,74.39609390145606,0.03273907187464717,45.65172997663762,0.986139762389648
63,18.332022039299076,0.036718635073116235,74.47142246494056,0.03274648253982131,45.716376323662246,0.9861513274209993
64,18.350772203061602,0.03675942029337864,74.54647801241498,0.032753893204995464,45.78095388952067,0.9861628924523508
65,18.369420314421085,0.03680020551364104,74.6212603422263,0.03276130387016961,45.845462634588685,0.9861744574837021
66,18.387966104511225,0.03684099073390345,74.6957692608839,0.03276871453534375,45.909902520490846,0.9861860225150535
67,18.406409306688552,0.036881775954165856,74.77000458306347,0.032776125200517904,45.97427351007569,0.9861975875464049
68,18.424749656541337,0.03692256117442826,74.84396613160968,0.03278353586569205,46.038575567390794,0.9862091525777563
69,18.44298689189847,0.03696334639469066,74.91765373754002,0.03279094653086619,46.1028086576579,0.9862207176091077
70,18.46112075283825,0.03700413161495307,74.99106724004697,0.03279835719604034,46.16697274724782,0.986232282640459
71,18.47915098169708,0.03704491683521548,75.06420648650047,0.03280576786121449,46.23106780365528,0.9862438476718105
72,18.497077323078102,0.037085702055477884,75.13707133244944,0.03281317852638863,46.295093795473775,0.9862554127031619
73,18.514899523859782,0.037126487275740284,75.20966164162391,0.03282058919156278,46.359050692370225,0.9862669777345132
74,18.532617333204406,0.03716727249600269,75.28197728593577,0.03282799985673693,46.42293846505963,0.9862785427658646
75,18.55023050256646,0.0372080577162651,75.35401814547942,0.03283541052191107,46.48675708527959,0.986290107797216
76,18.567738785701003,0.037248842936527506,75.42578410853267,0.03284282118708522,46.550506525764845,0.9863016728285674
77,18.58514193867194,0.037289628156789906,75.49727507155629,0.03285023185225936,46.61418676022165,0.9863132378599188
78,18.60243971986018,0.03733041337705231,75.56849093919405,0.03285764251743351,46.677797763302124,0.9863248028912702
79,18.61963188997177,0.03737119859731472,75.63943162427138,0.032865053182607656,46.741339510578555,0.9863363679226216
80,18.636718212045942,0.03741198381757713,75.7100970477951,0.0328724638477818,46.80481197851761,0.9863479329539729
81,18.65369845146305,0.03745276903783953,75.78048713895123,0.03287987451295595,46.868215144453345,0.9863594979853243
82,18.67057237595248,0.037493554258101934,75.85060183510339,0.032887285178130096,46.93154898656702,0.9863710630166758
83,18.687339755600437,0.03753433947836434,75.9204410817907,0.03289469584330424,46.994813483849775,0.9863826280480271
84,18.704000362857684,0.03757512469862674,75.99000483272494,0.032902106508478385,47.05800861608681,0.9863941930793785
85,18.720553972547194,0.03761590991888915,76.0592930497877,0.032909517173652536,47.12113436383141,0.98640575811073
86,18.73700036187171,0.037656695139151555,76.12830570302671,0.03291692783882668,47.18419070836855,0.9864173231420813
87,18.75333931042126,0.03769748035941396,76.19704277065253,0.032924338504000825,47.24717763170017,0.9864288881734327
88,18.769570600180543,0.03773826557967637,76.26550423903412,0.032931749169174976,47.31009511651211,0.986440453204784
89,18.785694015536297,0.03777905079993877,76.33369010269413,0.03293915983434912,47.372943146154725,0.9864520182361355
90,18.801709343284514,0.03781983602020118,76.40160036430453,0.032946570499523264,47.43572170460529,0.9864635832674868
91,18.81761637263767,0.037860621240463584,76.46923503468096,0.032953981164697416,47.49843077645187,0.9864751482988382
92,18.833414895231744,0.037901406460725984,76.53659413277688,0.03296139182987156,47.561070346867,0.9864867133301897
93,18.84910470513332,0.03794219168098839,76.60367768567804,0.032968802495045704,47.62364040157114,0.986498278361541
94,18.864685598846453,0.0379829769012508,76.67048572859564,0.03297621316021985,47.686140926816435,0.9865098433928924
95,18.88015737531953,0.038023762121513205,76.73701830485962,0.032983623825394,47.748571909359256,0.9865214084242437
96,18.895519835952072,0.03806454734177561,76.80327546591147,0.032991034490568144,47.81093333642909,0.9865329734555952
97,18.910772784601388,0.03810533256203801,76.86925727129662,0.03299844515574229,47.873225195701096,0.9865445384869466
98,18.925916027589206,0.03814611778230042,76.93496378865666,0.03300585582091644,47.9354474752797,0.9865561035182979
99,18.940949373708172,0.038186903002562826,77.00039509372056,0.033013266486090584,47.99760016366201,0.9865676685496494
100,18.955872634228296,0.038227688222825226,77.06555127029638,0.03302067715126473,48.05968324971124,0.9865792335810007
101,18.970685622903332,0.03826847344308763,77.13043241026202,0.03302808781643887,48.121696722640415,0.9865907986123521
102,18.98538815597702,0.03830925866335004,77.19503861355551,0.033035498481613024,48.18364057197564,0.9866023636437036
103,18.999980052189287,0.03835004388361245,77.25936998816536,0.03304290914678717,48.24551478752964,0.9866139286750549
104,19.014461132782355,0.03839082910387485,77.32342665012017,0.03305031981196131,48.30731935938529,0.9866254937064063
105,19.028831221506756,0.038431614324137255,77.38720872347818,0.033057730477135464,48.3690542778579,0.9866370587377576
106,19.043090144627286,0.03847239954439966,77.45071634031578,0.03306514114230961,48.43071953347426,0.9866486237691091
107,19.05723773092883,0.03851318476466207,77.51394964071663,0.03307255180748375,48.492315116945015,0.9866601888004605
108,19.071273811722136,0.03855396998492447,77.57690877275954,0.033079962472657896,48.55384101913816,0.9866717538318118
109,19.085198220849517,0.038594755205186876,77.63959389250627,0.03308737313783205,48.61529723105251,0.9866833188631633
110,19.099010794690425,0.03863554042544928,77.70200516398904,0.03309478380300619,48.676683743791216,0.9866948838945147
111,19.112711372166952,0.03867632564571169,77.76414275919757,0.033102194468180336,48.738000548535304,0.986706448925866
112,19.126299794749286,0.03871711086597409,77.82600685806582,0.03310960513335449,48.79924763651718,0.9867180139572174
113,19.139775906461015,0.0387578960862365,77.88759764845797,0.03311701579852863,48.86042499899422,0.9867295789885688
114,19.153139553884394,0.038798681306498904,77.94891532615466,0.033124426463702776,48.921532627222334,0.9867411440199202
115,19.1663905861655,0.03883946652676131,78.00996009483836,0.03313183712887692,48.982570512429554,0.9867527090512715
116,19.179528855019324,0.03888025174702371,78.07073216607841,0.03313924779405107,49.04353864578975,0.986764274082623
117,19.192554214734727,0.03892103696728612,78.13123175931585,0.033146658459225216,49.104437018396155,0.9867758391139744
118,19.20546652217938,0.038961822187548525,78.19145910184776,0.03315406912439936,49.16526562123521,0.9867874041453257
119,19.218265636804542,0.03900260740781093,78.25141442881134,0.03316147978957351,49.226024445160164,0.9867989691766771
120,19.230951420649806,0.03904339262807333,78.3110979831672,0.033168890454747656,49.28671348086493,0.9868105342080286
121,19.24352373834773,0.03908417784833574,78.37051001568298,0.0331763011199218,49.34733271885786,0.9868220992393799
122,19.255982457128383,0.03912496306859815,78.42965078491599,0.03318371178509595,49.407882149435586,0.9868336642707313
123,19.2683274468238,0.03916574828886055,78.48852055719544,0.033191122450270096,49.46836176265691,0.9868452293020827
124,19.280558579872363,0.039206533509122954,78.54711960660498,0.03319853311544424,49.52877154831679,0.9868567943334341
125,19.292675731323065,0.03924731872938536,78.60544821496396,0.033205943780618384,49.58911149592025,0.9868683593647855
126,19.304678778839712,0.03928810394964777,78.66350667180905,0.033213354445792535,49.64938159465652,0.9868799243961368
127,19.316567602705035,0.039328889169910175,78.72129527437485,0.03322076511096668,49.70958183337305,0.9868914894274883
128,19.328342085824666,0.039369674390172575,78.77881432757482,0.033228175776140824,49.769712200549684,0.9869030544588396
129,19.340002113731106,0.03941045961043498,78.83606414398125,0.033235586441314975,49.82977268427288,0.986914619490191
130,19.351547574587514,0.03945124483069739,78.89304504380482,0.03324299710648912,49.88976327221003,0.9869261845215425
131,19.362978359191473,0.03949203005095979,78.94975735487458,0.033250407771663264,49.94968395158369,0.9869377495528938
132,19.374294360978638,0.039532815271222196,79.00620141261645,0.03325781843683741,50.00953470914608,0.9869493145842452
133,19.38549547602628,0.0395736004914846,79.06237756003226,0.03326522910201156,50.06931553115351,0.9869608796155965
134,19.39658160305676,0.03961438571174701,79.11828614767765,0.033272639767185704,50.12902640334093,0.986972444646948
135,19.407552643440926,0.03965517093200942,79.17392753364047,0.03328005043235985,50.18866731089656,0.9869840096782994
136,19.418408501201363,0.03969595615227182,79.22930208351794,0.033287461097534,50.248238238436585,0.9869955747096507
137,19.42914908301562,0.039736741372534225,79.28441017039381,0.03329487176270814,50.30773916997987,0.9870071397410022
138,19.439774298219287,0.03977752659279663,79.33925217481551,0.03330228242788229,50.36717008892292,0.9870187047723535
139,19.450284058809018,0.03981831181305903,79.39382848477013,0.03330969309305644,50.426530978014696,0.9870302698037049
140,19.460678279445453,0.03985909703332144,79.44813949566068,0.03331710375823058,50.48582181933064,0.9870418348350563
141,19.470956877456025,0.039899882253583846,79.50218561028174,0.03332451442340473,50.545042594253104,0.9870533998664077
142,19.48111977283771,0.03994066747384625,79.5559672387948,0.03333192508857887,50.60419328343589,0.9870649648977591
143,19.49116688825967,0.03998145269410865,79.60948479870319,0.03333933575375302,50.66327386678907,0.9870765299291104
144,19.50109814906578,0.04002223791437106,79.66273871482633,0.03334674641892717,50.722284323454474,0.9870880949604619
145,19.51091348327711,0.04006302313463347,79.7157294192745,0.03335415708410131,50.781224631771494,0.9870996599918133
146,19.52061282159427,0.040103808354895874,79.76845735142214,0.03336156774927546,50.84009476926229,0.9871112250231646
147,19.53019609739967,0.040144593575158274,79.82092295788158,0.03336897841444961,50.898894712607465,0.9871227900545161
148,19.539663246759737,0.04018537879542068,79.87312669247598,0.03337638907962375,50.95762443761225,0.9871343550858674
149,19.54901420842694,0.04022616401568309,79.92506901621229,0.033383799744797896,51.01628391919202,0.9871459201172188
150,19.558248923841823,0.040266949235945496,79.97675039725338,0.03339121040997205,51.07487313134713,0.9871574851485702
151,19.56736733713488,0.040307734456207896,80.02817131089,0.03339862107514619,51.13339204713489,0.9871690501799216
152,19.57636939512837,0.0403485196764703,80.0793322395127,0.033406031740320336,51.191840638645715,0.987180615211273
153,19.585255047338006,0.04038930489673271,80.1302336725828,0.03341344240549449,51.250218876983695,0.9871921802426243
154,19.594024245974573,0.04043009011699512,80.18087610660348,0.03342085307066863,51.30852673224413,0.9872037452739758
155,19.60267694594547,0.04047087533725752,80.23126004509024,0.033428263735842775,51.366764173480604,0.9872153103053272
156,19.61121310485609,0.040511660557519924,80.2813859985412,0.03343567440101692,51.424931168691096,0.9872268753366785
157,19.619632683011204,0.04055244577778233,80.33125448440684,0.03344308506619107,51.48302768479385,0.9872384403680299
158,19.627935643416155,0.04059323099804474,80.38086602705941,0.033450495731365215,51.54105368760003,0.9872500053993813
159,19.63612195177801,0.04063401621830714,80.43022115776228,0.03345790639653936,51.59900914178971,0.9872615704307327
160,19.64419157650662,0.040674801438569545,80.47932041463845,0.03346531706171351,51.656894010898625,0.9872731354620841
161,19.652144488715564,0.04071558665883195,80.5281643426392,0.033472727726887655,51.71470825728594,0.9872847004934355
162,19.659980662223,0.04075637187909435,80.5767534935119,0.0334801383920618,51.772451842111806,0.9872962655247869
163,19.66770007355243,0.04079715709935676,80.625088425768,0.033487549057235944,51.830124725324325,0.9873078305561382
164,19.675302701933376,0.04083794231961917,80.67316970465023,0.033494959722410095,51.88772686562683,0.9873193955874896
165,19.682788529301934,0.040878727539881574,80.72099790209947,0.03350237038758424,51.945258220460985,0.9873309606188411
166,19.69015754030128,0.04091951276014398,80.76857359672175,0.03350978105275838,52.0027187459838,0.9873425256501924
167,19.69740972228201,0.04096029798040638,80.81589737375438,0.033517191717932535,52.06010839704572,0.9873540906815438
168,19.704545065302472,0.04100108320066879,80.8629698250318,0.03352460238310668,52.11742712716896,0.9873656557128953
169,19.711563562128923,0.041041868420931195,80.9097915489514,0.03353201304828082,52.174674888526,0.9873772207442466
170,19.71846520823563,0.041082653641193595,80.95636315043889,0.033539423713454974,52.231851631918104,0.987388785775598
171,19.725250001804895,0.041123438861456,81.00268524091283,0.03354683437862912,52.288957306754156,0.9874003508069493
172,19.731917943726916,0.04116422408171841,81.0487584382497,0.03355424504380326,52.3459918610295,0.9874119158383008
173,19.738469037599646,0.041205009301980816,81.09458336674795,0.03356165570897741,52.40295524130505,0.9874234808696521
174,19.74490328972845,0.04124579452224322,81.14016065709197,0.03356906637415156,52.4598473926865,0.9874350459010035
175,19.751220709125782,0.04128657974250562,81.1854909463155,0.0335764770393257,52.51666825880366,0.987446610932355
176,19.757421307510654,0.04132736496276803,81.23057487776515,0.03358388770449985,52.5734177817901,0.9874581759637063
177,19.763505099308098,0.04136815018303044,81.27541310106335,0.033591298369674,52.63009590226269,0.9874697409950577
178,19.76947210164847,0.04140893540329284,81.32000627207054,0.03359870903484814,52.68670255930165,0.987481306026409
179,19.77532233436672,0.041449720623555245,81.36435505284791,0.03360611970002229,52.74323769043044,0.9874928710577605
180,19.781055820001477,0.04149050584381765,81.40846011161909,0.03361353036519643,52.799701231596046,0.9875044360891119
181,19.78667258379414,0.04153129106408006,81.45232212273183,0.03362094103037058,52.856093117149314,0.9875160011204632
182,19.7921726536878,0.04157207628434246,81.49594176661915,0.03362835169554473,52.9124132798255,0.9875275661518147
183,19.7975560603261,0.041612861504604866,81.5393197297604,0.03363576236071887,52.968661650725,0.987539131183166
184,19.802822837051988,0.04165364672486727,81.58245670464204,0.03364317302589302,53.02483815929422,0.9875506962145174
185,19.807973019906363,0.04169443194512968,81.62535338971759,0.03365058369106717,53.08094273330666,0.9875622612458689
186,19.813006647626654,0.04173521716539208,81.66801048936799,0.03365799435624131,53.13697529884417,0.9875738262772202
187,19.817923761645282,0.04177600238565449,81.71042871386106,0.033665405021415455,53.19293578027836,0.9875853913085716
188,19.822724406088028,0.041816787605916894,81.75260877931102,0.033672815686589606,53.24882410025221,0.987596956339923
189,19.827408627772314,0.0418575728261793,81.79455140763724,0.03368022635176375,53.30464017966188,0.9876085213712744
190,19.83197647620537,0.0418983580464417,81.83625732652332,0.033687637016937895,53.36038393763867,0.9876200864026258
191,19.836428003582327,0.04193914326670411,81.87772726937536,0.033695047682112046,53.416055291531194,0.9876316514339771
192,19.8407632647842,0.041979928486966515,81.91896197527996,0.03370245834728619,53.47165415688771,0.9876432164653286
193,19.844982317375788,0.042020713707228916,81.95996218896224,0.033709869012460335,53.52718044743871,0.98765478149668
194,19.84908522160345,0.04206149892749132,82.00072866074322,0.03371727967763448,53.58263407507962,0.9876663465280313
195,19.853072040392824,0.04210228414775373,82.04126214649703,0.03372469034280863,53.63801494985371,0.9876779115593827
196,19.856942839346424,0.04214306936801614,82.08156340760772,0.033732101007982775,53.69332297993526,0.9876894765907341
197,19.860697686741133,0.042183854588278544,82.12163321092606,0.03373951167315692,53.748558071612834,0.9877010416220855
198,19.864336653525644,0.042224639808540944,82.16147232872564,0.03374692233833107,53.80372012927282,0.9877126066534369
199,19.867859813317757,0.04226542502880335,82.20108153865885,0.033754333003505214,53.85880905538312,0.9877241716847883
200,19.8712672424016,0.04230621024906576,82.24046162371279,0.03376174366867936,53.913824750477076,0.9877357367161397
201,19.874559019724757,0.04234699546932816,82.27961337216453,0.03376915433385351,53.968767113137595,0.987747301747491
202,19.877735226895297,0.042387780689590565,82.31853757753615,0.033776564999027654,54.02363603998043,0.9877588667788424
203,19.880795948178722,0.04242856590985297,82.35723503854975,0.0337839756642018,54.0784314256437,0.9877704318101939
204,19.883741270494774,0.04246935113011538,82.39570655908187,0.03379138632937594,54.13315316276268,0.9877819968415452
205,19.886571283414213,0.042510136350377786,82.43395294811785,0.033798796994550094,54.18780114196366,0.9877935618728966
206,19.889286079155443,0.042550921570640186,82.4719750197055,0.03380620765972424,54.24237525184907,0.987805126904248
207,19.891885752581068,0.04259170679090259,82.50977359290928,0.03381361832489838,54.29687537897391,0.9878166919355994
208,19.89437040119435,0.042632492011165,82.54734949176336,0.033821028990072534,54.35130140784026,0.9878282569669508
209,19.89674012513558,0.0426732772314274,82.5847035452247,0.03382843965524668,54.405653220882016,0.9878398219983021
210,19.89899502717834,0.04271406245168981,82.62183658712623,0.03383585032042082,54.459930698446925,0.9878513870296536
211,19.901135212725674,0.042754847671952215,82.65874945612919,0.03384326098559497,54.51413371878182,0.9878629520610049
212,19.903160789806154,0.04279563289221462,82.69544299567548,0.03385067165076912,54.56826215802788,0.9878745170923563
213,19.905071869069893,0.04283641811247703,82.7319180539397,0.03385808231594326,54.62231589019837,0.9878860821237078
214,19.9068685637844,0.04287720333273943,82.768175483781,0.03386549298111741,54.676294787165574,0.9878976471550591
215,19.908550989830395,0.042917988553001836,82.80421614269457,0.03387290364629156,54.730198718656595,0.9879092121864105
216,19.91011926569751,0.04295877377326424,82.84004089276276,0.0338803143114657,54.784027552230896,0.9879207772177618
217,19.91157351247987,0.04299955899352664,82.87565060060626,0.033887724976639846,54.837781153273646,0.9879323422491133
218,19.91291385387163,0.04304034421378905,82.9110461373348,0.033895135641814,54.89145938497759,0.9879439072804647
219,19.914140416162375,0.04308112943405146,82.94622837849737,0.03390254630698814,54.94506210834075,0.987955472311816
220,19.91525332823246,0.043121914654313864,82.98119820403284,0.033909956972162286,54.99858918214582,0.9879670373431675
221,19.916252721548204,0.04316269987457627,83.01595649821957,0.03391736763733643,55.0520404629486,0.9879786023745188
222,19.917138730157077,0.04320348509483867,83.05050414962545,0.03392477830251058,55.10541580507528,0.9879901674058702
223,19.91791149068269,0.04324427031510108,83.08484205105704,0.033932188967684726,55.15871506060262,0.9880017324372217
224,19.91857114231977,0.043285055535363486,83.11897109950908,0.03393959963285887,55.211938079347,0.988013297468573
225,19.919117826829016,0.043325840755625886,83.15289219611336,0.03394701029803302,55.26508470886243,0.9880248624999244
226,19.919551688531843,0.04336662597588829,83.18660624608736,0.033954420963207166,55.31815479442041,0.9880364275312757
227,19.91987287430506,0.0434074111961507,83.220114158683,0.03396183162838131,55.37114817900449,0.9880479925626272
228,19.92008153357546,0.04344819641641311,83.25341684713469,0.033969242293555454,55.42406470329938,0.9880595575939786
229,19.92017781831426,0.043488981636675514,83.28651522860753,0.033976652958729606,55.47690420568102,0.9880711226253299
230,19.920161883031547,0.043529766856937914,83.31941022414487,0.03398406362390375,55.529666522207194,0.9880826876566814
231,19.920033884770525,0.04357055207720032,83.3521027586163,0.033991474289077894,55.582351486608104,0.9880942526880327
232,19.919793983101748,0.04361133729746273,83.38459376066463,0.033998884954252045,55.634958930277335,0.9881058177193841
233,19.91944234011722,0.04365212251772513,83.41688416265312,0.03400629561942619,55.68748868226295,0.9881173827507355
234,19.918979120424424,0.043692907737987535,83.44897490061254,0.034013706284600334,55.73994056925895,0.9881289477820869
235,19.918404491140247,0.04373369295824994,83.48086691418763,0.03402111694977448,55.79231441559682,0.9881405128134383
236,19.917718621884816,0.04377447817851235,83.51256114658383,0.03402852761494863,55.844610043237466,0.9881520778447896
237,19.91692168477524,0.04381526339877475,83.54405854451322,0.034035938280122774,55.8968272717632,0.9881636428761411
238,19.916013854419276,0.043856048619037157,83.57536005814089,0.03404334894529692,55.94896591837017,0.9881752079074925
239,19.914995307908875,0.043896833839299564,83.60646664103064,0.03405075961047107,56.001025797860834,0.9881867729388438
240,19.91386622481367,0.043937619059561964,83.63737925009053,0.034058170275645214,56.05300672263686,0.9881983379701952
241,19.912626787174354,0.04397840427982437,83.66809884551847,0.03406558094081936,56.10490850269204,0.9882099030015467
242,19.911277179495958,0.04401918950008678,83.69862639074738,0.0340729916059935,56.15673094560573,0.988221468032898
243,19.90981758874107,0.044059974720349185,83.72896285239023,0.034080402271167654,56.20847385653617,0.9882330330642494
244,19.908248204322927,0.04410075994061159,83.7591092001848,0.0340878129363418,56.260137038214474,0.9882445980956008
245,19.906569218098458,0.04414154516087399,83.78906640693849,0.03409522360151594,56.31172029093838,0.9882561631269522
246,19.90478082436119,0.0441823303811364,83.81883544847268,0.03410263426669009,56.3632234125667,0.9882677281583035
247,19.902883219834102,0.044223115601398806,83.84841730356695,0.03411004493186424,56.41464619851365,0.9882792931896549
248,19.900876603662383,0.044263900821661206,83.8778129539032,0.03411745559703838,56.465988441743654,0.9882908582210064
249,19.89876117740608,0.04430468604192361,83.90702338400965,0.03412486626221253,56.51724993276629,0.9883024232523577
250,19.896537145032678,0.04434547126218602,83.9360495812044,0.03413227692738668,56.568430459631415,0.9883139882837091
251,19.89420471290959,0.04438625648244843,83.96489253553901,0.03413968759256082,56.619529807924735,0.9883255533150606
252,19.891764089796546,0.044427041702710834,83.993553239742,0.034147098257734966,56.67054776076337,0.9883371183464119
253,19.889215486837916,0.044467826922973235,84.02203268916193,0.03415450892290912,56.721484098791876,0.9883486833777633
254,19.886559117554906,0.04450861214323564,84.05033188171033,0.03416191958808326,56.77233860017833,0.9883602484091146
255,19.883795197837713,0.04454939736349805,84.07845181780483,0.034169330253257406,56.82311104061078,0.9883718134404661
256,19.880923945937557,0.04459018258376045,84.10639350031164,0.03417674091843156,56.87380119329395,0.9883833784718175
257,19.877945582458658,0.044630967804022856,84.13415793448814,0.0341841515836057,56.92440882894603,0.9883949435031688
258,19.874860330350078,0.04467175302428526,84.1617461279253,0.034191562248779846,56.97493371579587,0.9884065085345203
259,19.87166841489753,0.04471253824454767,84.18915909048988,0.03419897291395399,57.02537561958036,0.9884180735658716
260,19.86837006371507,0.04475332346481008,84.21639783426654,0.03420638357912814,57.07573430354208,0.988429638597223
261,19.864965506736706,0.04479410868507248,84.24346337349967,0.034213794244302285,57.126009528427076,0.9884412036285745
262,19.861454976207924,0.044834893905334884,84.27035672453526,0.03422120490947643,57.17620105248308,0.9884527686599258
263,19.857838706677132,0.04487567912559729,84.29707890576252,0.03422861557465058,57.226308631457776,0.9884643336912772
264,19.85411693498701,0.04491646434585969,84.32363093755535,0.034236026239824725,57.27633201859652,0.9884758987226285
265,19.850289900265793,0.0449572495661221,84.35001384221366,0.03424343690499887,57.3262709646457,0.98848746375398
266,19.84635784391843,0.044998034786384505,84.37622864390475,0.03425084757017302,57.3761252178428,0.9884990287853314
267,19.842321009617716,0.04503882000664691,84.40227636860415,0.034258258235347165,57.425894523923766,0.9885105938166827
268,19.83817964329529,0.04507960522690932,84.42815804403682,0.03426566890052131,57.47557862612264,0.9885221588480342
269,19.833933993132575,0.04512039044717172,84.45387469961784,0.034273079565695454,57.52517726516324,0.9885337238793855
270,19.829584309551606,0.04516117566743413,84.47942736639321,0.034280490230869605,57.57469017926731,0.9885452889107369
271,19.82513084520584,0.045201960887696534,84.50481707698034,0.03428790089604375,57.62411710415385,0.9885568539420883
272,19.82057385497079,0.045242746107958934,84.53004486550859,0.034295311561217894,57.67345777303613,0.9885684189734397
273,19.81591359593465,0.04528353132822134,84.55511176755962,0.03430272222639204,57.72271191662149,0.9885799840047911
274,19.811150327388823,0.04532431654848375,84.58001882010775,0.03431013289156619,57.77187926312051,0.9885915490361424
275,19.80628431081832,0.045365101768746155,84.6047670614598,0.03431754355674033,57.82095953824006,0.9886031140674939
276,19.801315809892156,0.04540588698900856,84.62935753119547,0.03432495422191448,57.86995246518492,0.9886146790988453
277,19.796245090453585,0.04544667220927096,84.65379127010704,0.03433236488708863,57.91885776466748,0.9886262441301966
278,19.79107242051031,0.04548745742953337,84.67806932013933,0.03433977555226277,57.96767515490077,0.988637809161548
279,19.7857980702246,0.04552824264979577,84.70219272432935,0.03434718621743692,58.01640435160516,0.9886493741928994
280,19.780422311903298,0.045569027870058176,84.72616252674605,0.03435459688261107,58.06504506800991,0.9886609392242508
281,19.774945419987777,0.04560981309032058,84.74997977242973,0.03436200754778521,58.11359701485579,0.9886725042556022
282,19.769367671043828,0.04565059831058299,84.77364550733165,0.03436941821295936,58.162059900398994,0.9886840692869536
283,19.763689343751416,0.0456913835308454,84.79716077825334,0.0343768288781335,58.210433430409765,0.988695634318305
284,19.757910718894433,0.0457321687511078,84.82052663278593,0.03438423954330765,58.258717308184636,0.9887071993496563
285,19.75203207935028,0.045772953971370205,84.84374411924934,0.0343916502084818,58.3069112345413,0.9887187643810077
286,19.74605371007947,0.04581373919163261,84.86681428663142,0.03439906087365594,58.3550149078268,0.9887303294123592
287,19.739975898115063,0.04585452441189501,84.88973818452718,0.03440647153883009,58.40302802392078,0.9887418944437105
288,19.733798932552084,0.04589530963215742,84.91251686307754,0.03441388220400424,58.450950276239794,0.9887534594750619
289,19.727523104536846,0.045936094852419826,84.9351513729085,0.03442129286917838,58.4987813557419,0.9887650245064133
290,19.72114870725618,0.04597688007268223,84.95764276506996,0.034428703534352526,58.546520950931395,0.9887765895377647
291,19.714676035926605,0.04601766529294464,84.97999209097453,0.03443611419952668,58.594168747863904,0.9887881545691161
292,19.70810538778343,0.04605845051320704,85.00220040233621,0.03444352486470082,58.641724430151584,0.9887997196004674
293,19.70143706206974,0.04609923573346945,85.02426875110928,0.034450935529874965,58.689187678968636,0.9888112846318189
294,19.694671360025374,0.046140020953731854,85.04619818942685,0.03445834619504912,58.73655817305702,0.9888228496631702
295,19.687808584875754,0.046180806173994254,85.0679897695395,0.03446575686022326,58.78383558873237,0.9888344146945216
296,19.68084904182069,0.04622159139425666,85.08964454375388,0.034473167525397405,58.831019599890226,0.9888459797258731
297,19.673793038023085,0.04626237661451907,85.11116356437131,0.034480578190571556,58.87810987801237,0.9888575447572244
298,19.66664088259759,0.046303161834781476,85.13254788362603,0.0344879888557457,58.925106092173465,0.9888691097885758
299,19.659392886599157,0.04634394705504388,85.15379855362404,0.034495399520919845,58.972007909047925,0.9888806748199273
300,19.652049363011535,0.04638473227530628,85.1749166262812,0.03450281018609399,59.01881499291701,0.9888922398512786
301,19.64461062673569,0.04642551749556869,85.19590315326191,0.03451022085126814,59.065527005676024,0.98890380488263
302,19.637076994578162,0.0464663027158311,85.21675918591718,0.034517631516442285,59.11214360684198,0.9889153699139813
303,19.629448785239333,0.0465070879360935,85.23748577522339,0.03452504218161643,59.15866445356123,0.9889269349453328
304,19.62172631930162,0.046547873156355904,85.25808397172031,0.03453245284679058,59.205089200617465,0.9889384999766841
305,19.613909919217626,0.04658865837661831,85.27855482544956,0.034539863511964725,59.2514175004399,0.9889500650080355
306,19.60599990929821,0.04662944359688072,85.29889938589295,0.03454727417713887,59.29764900311169,0.988961630039387
307,19.597996615700453,0.046670228817143125,85.31911870191081,0.03455468484231301,59.34378335637852,0.9889731950707383
308,19.58990036641559,0.046711014037405525,85.3392138216802,0.034562095507487164,59.38982020565746,0.9889847601020897
309,19.581711491256883,0.04675179925766793,85.35918579263331,0.03456950617266131,59.435759194046014,0.988996325133441
310,19.573430321847365,0.04679258447793034,85.37903566139576,0.03457691683783545,59.48159996233137,0.9890078901647925
311,19.565057191607597,0.04683336969819274,85.3987644737249,0.034584327503009604,59.52734214899991,0.9890194551961439
312,19.55659243574328,0.046874154918455146,85.4183732744481,0.03459173816818375,59.57298539024688,0.9890310202274952
313,19.54803639123286,0.046914940138717554,85.43786310740117,0.03459914883335789,59.61852931998631,0.9890425852588467
314,19.53938939681502,0.04695572535897996,85.45723501536666,0.03460655949853204,59.6639735698611,0.989054150290198
315,19.530651792976148,0.04699651057924237,85.47649004001227,0.03461397016370619,59.709317769253374,0.9890657153215494
316,19.521823921937685,0.04703729579950477,85.49562922182913,0.03462138082888033,59.754561545294166,0.9890772803529008
317,19.512906127643465,0.047078081019767175,85.51465360007042,0.03462879149405448,59.79970452287829,0.9890888453842522
318,19.503898755746942,0.04711886624002958,85.53356421268961,0.03463620215922863,59.84474632466701,0.9891004104156036
319,19.494802153598393,0.04715965146029198,85.55236209627907,0.03464361282440277,59.889686571107475,0.989111975446955
320,19.48561667023201,0.04720043668055439,85.57104828600855,0.03465102348957692,59.93452488043992,0.9891235404783064
321,19.47634265635297,0.047241221900816796,85.58962381556373,0.03465843415475106,59.97926086871003,0.9891351055096578
322,19.466980464324426,0.0472820071210792,85.6080897170848,0.03466584481992521,60.0238941497807,0.9891466705410091
323,19.45753044815443,0.0473227923413416,85.6264470211051,0.03467325548509936,60.06842433534321,0.9891582355723605
324,19.447992963482786,0.04736357756160401,85.64469675648981,0.0346806661502735,60.11285103493334,0.989169800603712
325,19.438368367567865,0.04740436278186642,85.66283995037479,0.03468807681544765,60.1571738559357,0.9891813656350633
326,19.42865701927334,0.04744514800212882,85.68087762810514,0.034695487480621796,60.20139240360352,0.9891929306664147
327,19.41885927905487,0.047485933222391224,85.6988108131743,0.03470289814579594,60.24550628107133,0.9892044956977661
328,19.408975508946707,0.04752671844265363,85.71664052716282,0.03471030881097009,60.28951508936069,0.9892160607291175
329,19.399006072548264,0.04756750366291604,85.73436778967739,0.034717719476144236,60.33341842740059,0.9892276257604689
330,19.388951335010603,0.047608288883178446,85.75199361828982,0.03472513014131838,60.377215892039764,0.9892391907918202
331,19.37881166302288,0.047649074103440846,85.76951902847628,0.034732540806492525,60.42090707805719,0.9892507558231717
332,19.368587424798722,0.04768985932370325,85.78694503355642,0.034739951471666676,60.464491578174844,0.989262320854523
333,19.35827899006256,0.04773064454396566,85.80427264463258,0.03474736213684082,60.50796898307878,0.9892738858858744
334,19.34788673003587,0.04777142976422806,85.82150287052926,0.034754772802014965,60.551338881426005,0.9892854509172259
335,19.3374110174234,0.04781221498449047,85.83863671773258,0.034762183467189116,60.594600859858716,0.9892970159485772
336,19.326852226399303,0.047853000204752874,85.85567519032956,0.03476959413236326,60.63775450302579,0.9893085809799286
337,19.31621073259324,0.04789378542501528,85.87261928994805,0.034777004797537404,60.680799393589524,0.9893201460112799
338,19.30548691307644,0.04793457064527769,85.88947001569626,0.03478441546271155,60.723735112244356,0.9893317110426314
339,19.29468114634762,0.04797535586554009,85.90622836410265,0.0347918261278857,60.76656123773093,0.9893432760739828
340,19.283793812318983,0.048016141085802495,85.92289532905573,0.034799236793059844,60.80927734685129,0.9893548411053341
341,19.272825292302045,0.0480569263060649,85.93947190174426,0.03480664745823399,60.85188301448413,0.9893664061366856
342,19.261775968993483,0.0480977115263273,85.9559590705972,0.03481405812340814,60.89437781360025,0.9893779711680369
343,19.250646226460876,0.04813849674658971,85.97235782122401,0.034821468788582284,60.936761315278204,0.9893895361993883
344,19.23943645012845,0.04817928196685212,85.98866913635507,0.03482887945375643,60.97903308872007,0.9894011012307398
345,19.228147026762713,0.048220067187114524,86.00489399578208,0.03483629011893058,61.021192701267424,0.9894126662620911
346,19.21677834445808,0.04826085240737693,86.02103337629859,0.034843700784104724,61.06323971841744,0.9894242312934425
347,19.205330792622437,0.04830163762763933,86.03708825164088,0.03485111144927887,61.10517370383922,0.9894357963247938
348,19.193804761962635,0.04834242284790174,86.05305959242867,0.03485852211445301,61.14699421939021,0.9894473613561453
349,19.182200644469965,0.048383208068164145,86.06894836610617,0.034865932779627164,61.18870082513279,0.9894589263874967
350,19.170518833405577,0.048423993288426545,86.0847555368831,0.03487334344480131,61.230293079351085,0.989470491418848
351,19.158759723285797,0.04846477850868895,86.10048206567606,0.03488075410997545,61.27177053856785,0.9894820564501995
352,19.146923709867508,0.04850556372895136,86.11612891004984,0.0348881647751496,61.31313275756157,0.9894936214815508
353,19.135011190133362,0.048546348949213766,86.13169702415897,0.03489557544032375,61.35437928938365,0.9895051865129022
354,19.123022562277022,0.04858713416947617,86.1471873586894,0.03490298610549789,61.39550968537584,0.9895167515442536
355,19.110958225688343,0.04862791938973857,86.16260086080038,0.034910396770672036,61.436523495187714,0.989528316575605
356,19.09881858093847,0.04866870461000098,86.17793847406638,0.03491780743584619,61.47742026679437,0.9895398816069564
357,19.086604029764956,0.04870948983026339,86.19320113841924,0.03492521810102033,61.51819954651425,0.9895514466383077
358,19.07431497505678,0.04875027505052579,86.20838979009058,0.034932628766194476,61.5588608790271,0.9895630116696592
359,19.061951820839322,0.048791060270788195,86.22350536155413,0.03494003943136863,61.599403807392065,0.9895745767010106
360,19.049514972259363,0.0488318454910506,86.23854878146845,0.03494745009654277,61.639827873065954,0.9895861417323619
361,19.03700483556994,0.04887263071131301,86.25352097461976,0.034954860761716916,61.68013261592157,0.9895977067637133
362,19.02442181811525,0.048913415931575416,86.26842286186485,0.03496227142689106,61.7203175742663,0.9896092717950647
363,19.01176632831543,0.048954201151837816,86.28325536007432,0.03496968209206521,61.76038228486073,0.9896208368264161
364,18.999038775651385,0.04899498637210022,86.29801938207585,0.034977092757239356,61.80032628293742,0.9896324018577675
365,18.986239570649495,0.04903577159236262,86.31271583659782,0.0349845034224135,61.84014910221983,0.9896439668891189
366,18.973369124866327,0.04907655681262503,86.32734562821287,0.03499191408758765,61.87985027494141,0.9896555319204703
367,18.960427850873305,0.04911734203288744,86.34190965728203,0.034999324752761796,61.91942933186468,0.9896670969518216
368,18.947416162241314,0.049158127253149844,86.35640881989859,0.03500673541793594,61.95888580230059,0.989678661983173
369,18.934334473525308,0.04919891247341225,86.37084400783255,0.035014146083110084,61.99821921412797,0.9896902270145245
370,18.921183200248826,0.04923969769367465,86.38521610847505,0.035021556748284235,62.037429093812975,0.9897017920458758
371,18.90796275888854,0.04928048291393706,86.39952600478307,0.03502896741345838,62.076514966428846,0.9897133570772272
372,18.894673566858685,0.049321268134199465,86.41377457522434,0.035036378078632524,62.1154763556756,0.9897249221085787
373,18.88131604249555,0.049362053354461866,86.42796269372248,0.035043788743806675,62.154312783900025,0.98973648713993
374,18.867890605041815,0.04940283857472427,86.44209122960233,0.03505119940898082,62.19302377211558,0.9897480521712814
375,18.85439767463098,0.04944362379498668,86.45616104753537,0.035058610074154964,62.231608840021906,0.9897596172026327
376,18.840837672271668,0.04948440901524909,86.47017300748574,0.035066020739329115,62.270067506028475,0.9897711822339842
377,18.827211019831942,0.049525194235511494,86.48412796465594,0.03507343140450326,62.30839928726801,0.9897827472653355
378,18.81351814002354,0.049565979455773894,86.49802676943322,0.035080842069677404,62.34660369962317,0.9897943122966869
379,18.799759456386163,0.0496067646760363,86.511870267336,0.03508825273485155,62.384680257747085,0.9898058773280384
380,18.78593539327163,0.04964754989629871,86.52565929896045,0.0350956634000257,62.42262847507779,0.9898174423593897
381,18.772046375828097,0.04968833511656111,86.53939469992751,0.035103074065199844,62.4604478638652,0.9898290073907411
382,18.758092829984157,0.049729120336823515,86.55307730082997,0.03511048473037399,62.49813793519191,0.9898405724220926
383,18.744075182433008,0.04976990555708592,86.56670792717989,0.03511789539554814,62.53569819898801,0.9898521374534439
384,18.729993860616474,0.04981069077734833,86.58028739935614,0.03512530606072228,62.57312816405894,0.9898637024847953
385,18.71584929270913,0.049851475997610736,86.59381653255244,0.03513271672589643,62.61042733810256,0.9898752675161466
386,18.70164190760229,0.049892261217873136,86.60729613672532,0.03514012739107057,62.647595227734385,0.9898868325474981
387,18.68737213488801,0.049933046438135543,86.62072701654267,0.03514753805624472,62.68463133850216,0.9898983975788495
388,18.6730404048431,0.049973831658397944,86.63410997133218,0.03515494872141887,62.721535174913356,0.9899099626102008
389,18.65864714841303,0.05001461687866035,86.64744579503038,0.03516235938659301,62.758306240456605,0.9899215276415523
390,18.644192797195906,0.05005540209892276,86.66073527613187,0.03516977005176716,62.7949440376172,0.9899330926729036
391,18.629677783426324,0.050096187319185165,86.67397919763847,0.03517718071694131,62.83144806790485,0.989944657704255
392,18.6151025399593,0.05013697253944757,86.6871783370092,0.03518459138211545,62.867817831874646,0.9899562227356064
393,18.600467500254066,0.05017775775970998,86.70033346611012,0.035192002047289596,62.90405282914621,0.9899677877669578
394,18.58577309835798,0.05021854297997238,86.71344535116457,0.03519941271246375,62.94015255842491,0.9899793527983092
395,18.571019768890253,0.050259328200234786,86.72651475270371,0.03520682337763789,62.97611651752982,0.9899909178296605
396,18.556207947025825,0.050300113420497186,86.7395424255173,0.035214234042812036,63.01194420340963,0.990002482861012
397,18.541338068479067,0.05034089864075959,86.75252911860487,0.03522164470798619,63.047635112164905,0.9900140478923634
398,18.526410569487574,0.050381683861022,86.76547557512694,0.03522905537316033,63.083188739076036,0.9900256129237147
399,18.511425886795895,0.05042246908128441,86.7783825323568,0.035236466038334475,63.11860457861892,0.9900371779550661
400,18.496384457639227,0.050463254301546814,86.79125072163244,0.03524387670350862,63.15388212449051,0.9900487429864175
401,18.481286719727127,0.05050403952180922,86.80408086830876,0.03525128736868277,63.18902086963047,0.9900603080177689
402,18.4661331112272,0.05054482474207162,86.81687369171016,0.035258698033856915,63.2240203062436,0.9900718730491203
403,18.450924070748744,0.05058560996233403,86.82962990508334,0.03526610869903106,63.25887992582227,0.9900834380804717
404,18.435660037326414,0.05062639518259643,86.84235021555052,0.03527351936420521,63.29359921916888,0.9900950031118231
405,18.420341450403846,0.050667180402858836,86.85503532406285,0.035280930029379355,63.328177676418505,0.9901065681431744
406,18.404968749817293,0.05070796562312124,86.86768592535417,0.0352883406945535,63.36261478706136,0.9901181331745258
407,18.389542375779207,0.05074875084338365,86.88030270789513,0.03529575135972765,63.396910039965576,0.9901296982058773
408,18.37406276886186,0.05078953606364606,86.89288635384753,0.035303162024901795,63.43106292339985,0.9901412632372286
409,18.358530369980915,0.050830321283908464,86.90543753901918,0.03531057269007594,63.465072925056155,0.99015282826858
410,18.342945620378973,0.050871106504170864,86.91795693281865,0.035317983355250084,63.498939532072555,0.9901643932999314
411,18.327308961609173,0.05091189172443327,86.93044519821103,0.035325394020424235,63.53266223105602,0.9901759583312828
412,18.31162083551872,0.05095267694469567,86.94290299167318,0.03533280468559838,63.566240508105274,0.9901875233626342
413,18.295881684232416,0.05099346216495808,86.95533096315012,0.03534021535077252,63.59967384883373,0.9901990883939855
414,18.28009195013623,0.051034247385220485,86.96772975601115,0.035347626015946675,63.63296173839235,0.990210653425337
415,18.264252075860774,0.05107503260548289,86.9801000070066,0.03535503668112082,63.666103661492684,0.9902222184566883
416,18.248362504264847,0.0511158178257453,86.99244234622486,0.03536244734629496,63.699099102429756,0.9902337834880397
417,18.232423678418957,0.051156603046007706,87.00475739704977,0.03536985801146911,63.731947545105236,0.9902453485193912
418,18.216436041588793,0.05119738826627011,87.01704577611827,0.03537726867664326,63.76464847305033,0.9902569135507425
419,18.200400037218753,0.051238173486532514,87.02930809327839,0.0353846793418174,63.79720136944893,0.9902684785820939
420,18.184316108915425,0.051278958706794914,87.04154495154785,0.03539209000699155,63.82960571716072,0.9902800436134453
421,18.168184700431084,0.05131974392705732,87.05375694707257,0.0353995006721657,63.86186099874421,0.9902916086447967
422,18.152006255647184,0.05136052914731973,87.06594466908594,0.03540691133733984,63.893966696479964,0.9903031736761481
423,18.135781218557835,0.051401314367582135,87.0781086998682,0.03541432200251399,63.92592229239365,0.9903147387074994
424,18.1195100332533,0.05144209958784454,87.09024961470625,0.03542173266768814,63.95772726827928,0.9903263037388509
425,18.103193143903475,0.05148288480810695,87.10236798185392,0.03542914333286228,63.989381105722295,0.9903378687702022
426,18.086830994741376,0.05152367002836935,87.11446436249233,0.03543655399803643,64.02088328612285,0.9903494338015536
427,18.07042403004661,0.05156445524863175,87.12653931069096,0.03544396466321057,64.0522332907189,0.9903609988329051
428,18.05397269412888,0.051605240468894156,87.13859337336892,0.03545137532838472,64.08343060060949,0.9903725638642564
429,18.037477431311476,0.05164602568915656,87.15062709025645,0.03545878599355887,64.11447469677788,0.9903841288956078
430,18.020938685914746,0.05168681090941897,87.16264099385707,0.03546619665873301,64.14536506011478,0.9903956939269591
431,18.00435690223961,0.05172759612968138,87.17463560940996,0.03547360732390716,64.17610117144156,0.9904072589583106
432,17.98773252455105,0.051768381349943784,87.18661145485262,0.03548101798908131,64.20668251153344,0.990418823989662
433,17.971065997061622,0.051809166570206185,87.19856904078425,0.03548842865425545,64.23710856114269,0.9904303890210133
434,17.954357763914956,0.05184995179046859,87.21050887042904,0.035495839319429595,64.26737880102185,0.9904419540523648
435,17.937608269169285,0.05189073701073099,87.22243143960026,0.035503249984603746,64.29749271194684,0.9904535190837161
436,17.920817956780958,0.0519315222309934,87.23433723666447,0.03551066064977789,64.32744977474024,0.9904650841150675
437,17.90398727058798,0.051972307451255806,87.24622674250628,0.035518071314952035,64.35724947029385,0.9904766491464189
438,17.887116654293553,0.05201309267151821,87.25810043049347,0.035525481980126186,64.38689127959455,0.9904882141777703
439,17.870206551449616,0.05205387789178062,87.26995876644236,0.03553289264530033,64.41637468374206,0.9904997792091217
440,17.853257405440417,0.05209466311204303,87.28180220858381,0.035540303310474475,64.44569916397693,0.990511344240473
441,17.836269659466073,0.05213544833230543,87.29363120752946,0.03554771397564862,64.47486420170355,0.9905229092718245
442,17.819243756526166,0.052176233552567834,87.30544620623843,0.03555512464082277,64.50386927850857,0.9905344743031759
443,17.802180139403326,0.052217018772830234,87.31724763998434,0.035562535305996915,64.53271387618865,0.9905460393345272
444,17.78507925064684,0.05225780399309264,87.32903593632298,0.03556994597117106,64.56139747677297,0.9905576043658786
445,17.767941532556282,0.05229858921335505,87.34081151506,0.03557735663634521,64.58991956254414,0.99056916939723
446,17.750767427165147,0.052339374433617455,87.35257478821933,0.035584767301519354,64.61827961606075,0.9905807344285814
447,17.733557376224493,0.05238015965387986,87.36432616001188,0.0355921779666935,64.64647712018488,0.9905922994599328
448,17.716311821186615,0.05242094487414227,87.37606602680482,0.03559958863186764,64.67451155810046,0.9906038644912842
449,17.699031203188728,0.05246173009440467,87.3877947770909,0.035606999297041794,64.70238241333612,0.9906154295226356
450,17.681715963036684,0.05250251531466708,87.39951279145853,0.03561440996221594,64.7300891697927,0.990626994553987
451,17.66436654118866,0.05254330053492948,87.41122044256228,0.03562182062739008,64.7576313117609,0.9906385595853383
452,17.64698337773892,0.052584085755191884,87.42291809509356,0.035629231292564234,64.78500832394715,0.9906501246166898
453,17.629566912401565,0.05262487097545429,87.4346061057519,0.03563664195773838,64.81221969149341,0.9906616896480411
454,17.612117584494325,0.0526656561957167,87.44628482321663,0.03564405262291252,64.83926490000471,0.9906732546793925
455,17.59463583292234,0.052706441415979105,87.45795458811902,0.035651463288086674,64.86614343556744,0.990684819710744
456,17.577122096161993,0.05274722663624151,87.46961573301473,0.03565887395326082,64.89285478477201,0.9906963847420953
457,17.559576812244753,0.05278801185650391,87.48126858235685,0.03566628461843496,64.91939843473972,0.9907079497734467
458,17.542000418741036,0.05282879707676632,87.49291345246924,0.03567369528360911,64.94577387314047,0.990719514804798
459,17.524393352744106,0.05286958229702872,87.50455065152042,0.03568110594878326,64.97198058821763,0.9907310798361495
460,17.506756050853987,0.052910367517291126,87.51618047949773,0.0356885166139574,64.99801806881001,0.9907426448675009
461,17.48908894916141,0.05295115273755353,87.52780322818217,0.03569592727913155,65.02388580437419,0.9907542098988522
462,17.471392483231778,0.05299193795781594,87.5394191811235,0.0357033379443057,65.0495832850068,0.9907657749302037
463,17.453667088089162,0.05303272317807835,87.55102861361584,0.03571074860947984,65.07511000146688,0.990777339961555
464,17.43591319820031,0.053073508398340755,87.56263179267367,0.035718159274653986,65.10046544519797,0.9907889049929064
465,17.41813124745875,0.053114293618603155,87.5742289770084,0.03572556993982813,65.12564910835027,0.9908004700242579
466,17.400321669168786,0.05315507883886556,87.58582041700524,0.03573298060500228,65.15066048380278,0.9908120350556092
467,17.382484896029702,0.05319586405912796,87.59740635470058,0.035740391270176426,65.1754990651852,0.9908236000869606
468,17.364621360119827,0.05323664927939037,87.60898702375991,0.03574780193535057,65.20016434689998,0.9908351651183119
469,17.346731492880764,0.053277434499652776,87.62056264945606,0.03575521260052472,65.22465582414412,0.9908467301496634
470,17.328815725101563,0.05331821971991518,87.63213344864788,0.035762623265698866,65.24897299293106,0.9908582951810148
471,17.310874486902968,0.05335900494017759,87.64369962975955,0.03577003393087301,65.27311535011235,0.9908698602123661
472,17.292908207721702,0.05339979016043999,87.65526139276028,0.03577744459604716,65.29708239339936,0.9908814252437176
473,17.274917316294754,0.0534405753807024,87.66681892914421,0.035784855261221306,65.32087362138489,0.9908929902750689
474,17.256902240643733,0.0534813606009648,87.67837242191129,0.03579226592639545,65.34448853356469,0.9909045553064203
475,17.23886340805923,0.053522145821227204,87.68992204554807,0.035799676591569594,65.3679266303589,0.9909161203377717
476,17.220801245085283,0.05356293104148961,87.7014679660094,0.035807087256743746,65.39118741313342,0.9909276853691231
477,17.20271617750374,0.05360371626175202,87.71301034070027,0.03581449792191789,65.41427038422125,0.9909392504004745
478,17.18460863031884,0.053644501482014426,87.72454931845834,0.035821908587092034,65.43717504694365,0.9909508154318258
479,17.166479027741687,0.05368528670227683,87.73608503953679,0.03582931925226618,65.45990090563139,0.9909623804631773
480,17.148327793174836,0.05372607192253923,87.74761763558782,0.03583672991744033,65.4824474656456,0.9909739454945287
481,17.13015534919689,0.05376685714280164,87.75914722964629,0.035844140582614474,65.504814233399,0.99098551052588
482,17.11196211754718,0.05380764236306404,87.7706739361143,0.03585155124778862,65.52700071637656,0.9909970755572314
483,17.093748519110406,0.05384842758332645,87.78219786074584,0.03585896191296277,65.54900642315647,0.9910086405885828
484,17.075514973901427,0.053889212803588854,87.79371910063199,0.035866372578136914,65.57083086343073,0.9910202056199342
485,17.057261901049987,0.05392999802385126,87.8052377441869,0.03587378324331106,65.59247354802585,0.9910317706512856
486,17.03898971878558,0.05397078324411367,87.81675387113381,0.03588119390848521,65.61393398892338,0.991043335682637
487,17.020698844422284,0.054011568464376075,87.82826755249187,0.035888604573659354,65.63521169928032,0.9910549007139884
488,17.0023896943437,0.054052353684638475,87.8397788505633,0.0358960152388335,65.6563061934495,0.9910664657453397
489,16.98406268398787,0.05409313890490088,87.85128781892104,0.03590342590400764,65.67721698699981,0.9910780307766911
490,16.965718227832316,0.05413392412516328,87.86279450239688,0.035910836569181794,65.69794359673638,0.9910895958080426
491,16.947356739379074,0.05417470934542569,87.87429893707022,0.03591824723435594,65.71848554072065,0.9911011608393939
492,16.92897863113981,0.0542154945656881,87.88580115025695,0.03592565789953008,65.73884233829031,0.9911127258707453
493,16.910584314620955,0.054256279785950504,87.89730116049932,0.03593306856470423,65.75901351007923,0.9911242909020967
494,16.8921742003089,0.05429706500621291,87.90879897755582,0.03594047922987838,65.7789985780371,0.9911358559334481
495,16.87374869765525,0.05433785022647532,87.92029460239188,0.03594788989505252,65.79879706544929,0.9911474209647995
496,16.855308215062145,0.05437863544673772,87.93178802717085,0.035955300560226666,65.81840849695588,0.9911589859961508
497,16.836853159867566,0.054419420667000125,87.94327923524568,0.03596271122540082,65.83783239857297,0.9911705510275023
498,16.818383938330793,0.054460205887262525,87.95476820115073,0.03597012189057496,65.8570682977085,0.9911821160588536
499,16.799900955617808,0.05450099110752493,87.96625489059456,0.035977532555749106,65.8761157231847,0.991193681090205
500,16.78140461578686,0.05454177632778734,87.97773926045278,0.03598494322092326,65.89497420525711,0.9912052461215565
501,16.762895321774,0.054582561548049746,87.98922125876163,0.0359923538860974,65.91364327563069,0.9912168111529078
502,16.744373475378694,0.05462334676831215,88.000700824712,0.035999764551271546,65.93212246748166,0.9912283761842592
503,16.725839477249533,0.05466413198857456,88.01217788864392,0.0360071752164457,65.95041131547639,0.9912399412156107
504,16.70729372686995,0.05470491720883696,88.02365237204154,0.03601458588161984,65.96850935578708,0.991251506246962
505,16.688736622544,0.05474570242909937,88.0351241875286,0.036021996546793986,65.98641612611338,0.9912630712783134
506,16.67016856138224,0.05478648764936177,88.04659323886447,0.03602940721196813,66.00413116570044,0.9912746363096647
507,16.651589939287607,0.054827272869624175,88.05805942094068,0.03603681787714228,66.02165401535608,0.9912862013410162
508,16.63300115094141,0.05486805808988658,88.06952261977771,0.036044228542316425,66.03898421746865,0.9912977663723676
509,16.61440258978936,0.05490884331014899,88.08098271252271,0.03605163920749057,66.05612131602808,0.9913093314037189
510,16.595794648027628,0.054949628530411396,88.0924395674473,0.03605904987266472,66.07306485664104,0.9913208964350704
511,16.577177716589038,0.0549904137506738,88.1038930439461,0.036066460537838865,66.08981438654884,0.9913324614664217
512,16.558552185129265,0.0550311989709362,88.11534299253574,0.03607387120301301,66.10636945464802,0.9913440264977731
513,16.539918442013104,0.0550719841911986,88.12678925485432,0.036081281868187154,66.12272961150485,0.9913555915291244
514,16.521276874300803,0.05511276941146101,88.13823166366129,0.036088692533361305,66.13889440937456,0.9913671565604759
515,16.502627867734503,0.05515355463172342,88.14967004283807,0.03609610319853545,66.15486340221831,0.9913787215918273
516,16.48397180672469,0.055194339851985824,88.16110420738893,0.036103513863709594,66.17063614572058,0.9913902866231786
517,16.465309074336716,0.05523512507224823,88.17253396344252,0.036110924528883745,66.18621219730659,0.9914018516545301
518,16.44664005227743,0.05527591029251064,88.18395910825377,0.03611833519405789,66.20159111615794,0.9914134166858815
519,16.427965120881808,0.05531669551277304,88.1953794302065,0.036125745859232034,66.21677246323236,0.9914249817172328
520,16.409284659099743,0.055357480733035445,88.2067947088162,0.03613315652440618,66.23175580127773,0.9914365467485842
521,16.390599044482798,0.055398265953297846,88.21820471473374,0.03614056718958033,66.24654069485015,0.9914481117799356
522,16.37190865317113,0.05543905117356025,88.22960920974923,0.03614797785475447,66.26112671033016,0.991459676811287
523,16.353213859880384,0.05547983639382266,88.24100794679644,0.03615538851992862,66.27551341593926,0.9914712418426384
524,16.334515037888753,0.05552062161408507,88.25240066995802,0.03616279918510277,66.28970038175609,0.9914828068739898
525,16.315812559024046,0.055561406834347474,88.26378711447072,0.03617020985027691,66.30368717973272,0.9914943719053412
526,16.297106793650837,0.05560219205460988,88.27516700673159,0.03617762051545106,66.31747338371059,0.9915059369366925
527,16.2783981106577,0.05564297727487228,88.2865400643044,0.0361850311806252,66.3310585694365,0.9915175019680439
528,16.259686877444537,0.05568376249513469,88.29790599592663,0.03619244184579935,66.3444423145783,0.9915290669993954
529,16.240973459909906,0.05572454771539709,88.30926450151698,0.0361998525109735,66.35762419874064,0.9915406320307467
530,16.222258222438523,0.055765332935659495,88.32061527218342,0.03620726317614764,66.37060380348039,0.9915521970620981
531,16.203541527888746,0.0558061181559219,88.33195799023169,0.03621467384132179,66.38338071232211,0.9915637620934495
532,16.184823737580203,0.05584690337618431,88.34329232917423,0.03622208450649594,66.39595451077324,0.9915753271248009
533,16.166105211281472,0.055887688596446716,88.35461795373983,0.03622949517167008,66.40832478633922,0.9915868921561523
534,16.147386307197824,0.05592847381670912,88.36593451988357,0.03623690583684423,66.42049112853852,0.9915984571875036
535,16.128667381959048,0.05596925903697152,88.37724167479729,0.03624431650201838,66.43245312891747,0.9916100222188551
536,16.109948790607376,0.05601004425723393,88.38853905692072,0.03625172716719252,66.44421038106498,0.9916215872502064
537,16.091230886585457,0.05605082947749633,88.39982629595299,0.036259137832366665,66.45576248062707,0.9916331522815578
538,16.072514021724462,0.05609161469775874,88.41110301286457,0.03626654849754082,66.46710902532142,0.9916447173129093
539,16.053798546232173,0.056132399918021145,88.42236881990988,0.03627395916271496,66.47824961495157,0.9916562823442606
540,16.035084808681262,0.05617318513828355,88.43362332064027,0.036281369827889105,66.48918385142115,0.991667847375612
541,16.01637315599759,0.05621397035854596,88.44486610991761,0.03628878049306326,66.49991133874796,0.9916794124069634
542,15.997663933448573,0.056254755578808366,88.45609677392824,0.0362961911582374,66.51043168307778,0.9916909774383148
543,15.978957484631696,0.056295540799070766,88.46731489019757,0.036303601823411545,66.5207444926982,0.9917025424696662
544,15.960254151463024,0.05633632601933317,88.47852002760501,0.03631101248858569,66.5308493780522,0.9917141075010175
545,15.941554274165894,0.05637711123959557,88.48971174639968,0.03631842315375984,66.54074595175166,0.991725672532369
546,15.922858191259584,0.05641789645985798,88.5008895982162,0.036325833818933985,66.55043382859074,0.9917372375637203
547,15.90416623954819,0.05645868168012039,88.51205312609139,0.03633324448410813,66.55991262555901,0.9917488025950717
548,15.885478754109437,0.056499466900382794,88.52320186448124,0.03634065514928228,66.56918196185465,0.9917603676264232
549,15.86679606828374,0.0565402521206452,88.53433533927841,0.036348065814456425,66.57824145889722,0.9917719326577745
550,15.848118513663227,0.05658103734090761,88.5454530678302,0.03635547647963057,66.58709074034059,0.9917834976891259
551,15.8294464200809,0.05662182256117001,88.55655455895717,0.03636288714480472,66.59572943208538,0.9917950627204772
552,15.81078011559987,0.056662607781432416,88.56763931297206,0.036370297809978865,66.60415716229225,0.9918066277518287
553,15.792119926502716,0.056703393001694816,88.57870682169936,0.03637770847515301,66.61237356139276,0.9918181927831801
554,15.77346617728086,0.05674417822195722,88.58975656849515,0.03638511914032715,66.62037826210309,0.9918297578145314
555,15.754819190624119,0.05678496344221963,88.60078802826776,0.036392529805501304,66.62817089943545,0.9918413228458829
556,15.736179287410266,0.05682574866248204,88.61180066749861,0.03639994047067545,66.6357511107101,0.9918528878772342
557,15.717546786694744,0.056866533882744444,88.6227939442638,0.03640735113584959,66.64311853556724,0.9918644529085856
558,15.698922005700437,0.056907319103006844,88.63376730825594,0.03641476180102374,66.6502728159785,0.991876017939937
559,15.680305259807525,0.05694810432326925,88.64472020080669,0.03642217246619789,66.65721359625914,0.9918875829712884
560,15.661696862543472,0.05698888954353165,88.65565205490957,0.03642958313137203,66.6639405230782,0.9918991480026398
561,15.643097125573062,0.05702967476379406,88.66656229524355,0.03643699379654618,66.67045324547081,0.9919107130339911
562,15.624506358688556,0.057070459984056465,88.67745033819685,0.03644440446172033,66.67675141484938,0.9919222780653426
563,15.60592486979994,0.05711124520431887,88.68831559189128,0.03645181512689447,66.68283468501343,0.991933843096694
564,15.58735296492523,0.05715203042458128,88.69915745620726,0.03645922579206862,66.68870271216159,0.9919454081280453
565,15.568790948180949,0.057192815644843686,88.70997532280906,0.03646663645724277,66.69435515490196,0.9919569731593967
566,15.550239121772616,0.057233600865106087,88.72076857517068,0.03647404712241691,66.69979167426241,0.9919685381907482
567,15.531697785985372,0.057274386085368494,88.73153658860217,0.03648145778759106,66.70501193370089,0.9919801032220995
568,15.51316723917472,0.057315171305630894,88.74227873027642,0.0364888684527652,66.71001559911649,0.9919916682534509
569,15.494647777757306,0.0573559565258933,88.75299435925649,0.03649627911793935,66.71480233885876,0.9920032332848023
570,15.47613969620186,0.05739674174615571,88.76368282652324,0.0365036897831135,66.71937182373773,0.9920147983161537
571,15.457643287020181,0.057437526966418115,88.77434347500372,0.03651110044828764,66.72372372703454,0.992026363347505
572,15.439158840758266,0.05747831218668052,88.78497563959976,0.03651851111346179,66.72785772451026,0.9920379283788564
573,15.420686645987484,0.05751909740694293,88.79557864721725,0.036525921778635936,66.73177349441592,0.9920494934102079
574,15.402226989295917,0.05755988262720533,88.80615181679563,0.03653333244381008,66.73547071750188,0.9920610584415592
575,15.38378015527973,0.057600667847467736,88.81669445933824,0.036540743108984225,66.73894907702706,0.9920726234729106
576,15.3653464265347,0.057641453067730136,88.82720587794273,0.036548153774158376,66.74220825876812,0.992084188504262
577,15.346926083647805,0.05768223828799254,88.83768536783217,0.03655556443933252,66.7452479510285,0.9920957535356134
578,15.328519405188933,0.05772302350825495,88.8481322163866,0.036562975104506665,66.74806784464731,0.9921073185669648
579,15.310126667702693,0.05776380872851736,88.85854570317505,0.036570385769680816,66.75066763300799,0.9921188835983161
580,15.291748145700321,0.057804593948779764,88.86892509998792,0.03657779643485496,66.753047012047,0.9921304486296676
581,15.273384111651673,0.05784537916904217,88.87926967086993,0.036585207100029105,66.75520568026225,0.992142013661019
582,15.255034835977371,0.05788616438930457,88.88957867215358,0.036592617765203256,66.75714333872139,0.9921535786923703
583,15.23670058704098,0.05792694960956698,88.89985135249283,0.0366000284303774,66.75885969107004,0.9921651437237218
584,15.218381631141371,0.05796773482982938,88.91008695289752,0.036607439095551544,66.76035444353988,0.9921767087550731
585,15.200078232505097,0.058008520050091786,88.92028470676807,0.03661484976072569,66.76162730495648,0.9921882737864245
586,15.181790653278961,0.05804930527035419,88.93044383993075,0.03662226042589984,66.76267798674716,0.992199838817776
587,15.163519153522627,0.0580900904906166,88.94056357067316,0.036629671091073984,66.76350620294856,0.9922114038491273
588,15.145263991201356,0.05813087571087901,88.95064310978063,0.03663708175624813,66.7641116702142,0.9922229688804787
589,15.12702542217887,0.058171660931141414,88.96068166057246,0.03664449242142227,66.76449410782189,0.99223453391183
590,15.108803700210261,0.058212446151403814,88.9706784189392,0.036651903086596424,66.76465323768088,0.9922460989431815
591,15.090599076935085,0.05825323137166622,88.98063257337985,0.03665931375177057,66.764588784339,0.9922576639745329
592,15.072411801870516,0.05829401659192862,88.99054330504,0.03666672441694471,66.76430047498971,0.9922692290058842
593,15.054242122404583,0.05833480181219103,89.00040978774994,0.036674135082118864,66.76378803947885,0.9922807940372357
594,15.036090283789601,0.058375587032453435,89.0102311880636,0.03668154574729301,66.76305121031135,0.992292359068587
595,15.017956529135601,0.05841637225271584,89.02000666529769,0.03668895641246715,66.76208972265785,0.9923039240999384
596,14.999841099403966,0.05845715747297825,89.02973537157133,0.036696367077641304,66.76090331436116,0.9923154891312898
597,14.981744233401095,0.05849794269324066,89.03941645184621,0.03670377774281545,66.75949172594248,0.9923270541626412
598,14.963666167772235,0.05853872791350306,89.04904904396696,0.03671118840798959,66.75785470060772,0.9923386191939926
599,14.945607136995402,0.05857951313376546,89.05863227870233,0.036718599073163743,66.75599198425341,0.9923501842253439
600,14.927567373375378,0.058620298354027864,89.06816527978629,0.03672600973833789,66.75390332547273,0.9923617492566954
601,14.909547107037906,0.05866108357429027,89.07764716396002,0.03673342040351203,66.75158847556128,0.9923733142880468
602,14.891546565923866,0.05870186879455268,89.08707704101407,0.036740831068686176,66.74904718852268,0.9923848793193981
603,14.873565975783702,0.058742654014815085,89.09645401383098,0.03674824173386033,66.74627922107422,0.9923964443507495
604,14.855605560171849,0.05878343923507749,89.1057771784284,0.03675565239903447,66.74328433265221,0.9924080093821009
605,14.837665540441336,0.05882422445533989,89.11504562400248,0.036763063064208616,66.74006228541722,0.9924195744134523
606,14.819746135738445,0.0588650096756023,89.12425843297189,0.03677047372938276,66.73661284425938,0.9924311394448037
607,14.801847562997567,0.0589057948958647,89.13341468102199,0.03677788439455691,66.73293577680327,0.9924427044761551
608,14.783970036936061,0.058946580116127106,89.14251343714965,0.036785295059731056,66.72903085341288,0.9924542695075065
609,14.766113770049333,0.05898736533638951,89.15155376370835,0.0367927057249052,66.72489784719644,0.9924658345388578
610,14.748278972605934,0.05902815055665192,89.16053471645368,0.03680011639007935,66.72053653401115,0.9924773995702092
611,14.730465852642855,0.05906893577691433,89.16945534458932,0.036807527055253496,66.71594669246723,0.9924889646015607
612,14.712674615960847,0.059109720997176735,89.17831469081335,0.03681493772042764,66.71112810393328,0.992500529632912
613,14.69490546611995,0.059150506217439135,89.18711179136503,0.03682234838560179,66.70608055253976,0.9925120946642634
614,14.677158604435032,0.05919129143770154,89.1958456760718,0.036829759050775936,66.70080382518319,0.9925236596956148
615,14.65943422997156,0.05923207665796394,89.20451536839703,0.03683716971595008,66.69529771153094,0.9925352247269662
616,14.641732539541357,0.05927286187822635,89.2131198854877,0.036844580381124224,66.68956200402454,0.9925467897583176
617,14.624053727698593,0.059313647098488756,89.22165823822293,0.036851991046298375,66.6835964978833,0.9925583547896689
618,14.606397986735796,0.05935443231875116,89.23012943126247,0.03685940171147252,66.67740099110867,0.9925699198210204
619,14.588765506680033,0.05939521753901357,89.23853246309594,0.036866812376646664,66.67097528448767,0.9925814848523717
620,14.571156475289198,0.05943600275927598,89.24686632609217,0.036874223041820815,66.66431918159607,0.9925930498837231
621,14.5535710780484,0.05947678797953838,89.25513000654915,0.03688163370699496,66.65743248880149,0.9926046149150746
622,14.53600949816646,0.059517573199800784,89.26332248474415,0.036889044372169104,66.65031501526775,0.9926161799464259
623,14.518471916572558,0.059558358420063184,89.27144273498436,0.03689645503734325,66.64296657295702,0.9926277449777773
624,14.500958511912962,0.05959914364032559,89.27948972565781,0.0369038657025174,66.63538697663262,0.9926393100091288
625,14.483469460547905,0.059639928860588,89.28746241928478,0.036911276367691544,66.62757604386326,0.9926508750404801
626,14.46600493654854,0.059680714080850406,89.29535977256941,0.03691868703286569,66.6195335950246,0.9926624400718315
627,14.44856511169402,0.05972149930111281,89.30318073645182,0.03692609769803984,66.61125945330205,0.9926740051031828
628,14.431150155468748,0.05976228452137522,89.31092425616043,0.036933508363213984,66.60275344469387,0.9926855701345343
629,14.41376023505967,0.05980306974163762,89.31858927126487,0.03694091902838813,66.5940153980139,0.9926971351658856
630,14.3963955153537,0.05984385496190003,89.32617471572902,0.03694832969356228,66.58504514489246,0.992708700197237
631,14.379056158935324,0.05988464018216243,89.33367951796448,0.03695574035873642,66.57584251978002,0.9927202652285885
632,14.361742326084233,0.059925425402424834,89.34110260088451,0.03696315102391057,66.56640735994944,0.9927318302599398
633,14.344454174773142,0.05996621062268724,89.34844288195808,0.03697056168908471,66.55673950549641,0.9927433952912912
634,14.327191860665684,0.06000699584294965,89.35569927326445,0.03697797235425886,66.5468387993431,0.9927549603226425
635,14.30995553711444,0.060047781063212055,89.36287068154805,0.03698538301943301,66.53670508723926,0.992766525353994
636,14.29274535515909,0.06008856628347446,89.3699560082736,0.03699279368460715,66.52633821776392,0.9927780903853454
637,14.275561463524669,0.06012935150373686,89.37695414968178,0.037000204349781296,66.51573804232721,0.9927896554166967
638,14.258404008619943,0.06017013672399927,89.383863996845,0.03700761501495545,66.50490441517181,0.9928012204480482
639,14.241273134535923,0.06021092194426167,89.3906844357235,0.03701502568012959,66.49383719337438,0.9928127854793996
640,14.224168983044457,0.060251707164524076,89.39741434722211,0.037022436345303736,66.48253623684694,0.9928243505107509
641,14.207091693596986,0.060292492384786484,89.40405260724692,0.03702984701047789,66.47100140833804,0.9928359155421023
642,14.190041403323384,0.06033327760504889,89.41059808676246,0.03703725767565203,66.459232573434,0.9928474805734537
643,14.17301824703094,0.0603740628253113,89.41704965184923,0.037044668340826176,66.44722960055988,0.9928590456048051
644,14.156022357203424,0.0604148480455737,89.42340616376143,0.03705207900600033,66.43499236098044,0.9928706106361564
645,14.139053864000305,0.060455633265836105,89.42966647898513,0.03705948967117447,66.42252072880106,0.9928821756675079
646,14.122112895256096,0.060496418486098505,89.43582944929663,0.037066900336348615,66.40981458096843,0.9928937406988593
647,14.105199576479762,0.06053720370636091,89.44189392182122,0.03707431100152277,66.39687379727127,0.9929053057302106
648,14.088314030854313,0.06057798892662332,89.44785873909211,0.03708172166669691,66.38369826034094,0.992916870761562
649,14.071456379236464,0.060618774146885726,89.45372273910985,0.037089132331871055,66.37028785565187,0.9929284357929135
650,14.054626740156444,0.06065955936714813,89.45948475540189,0.0370965429970452,66.356642471522,0.9929400008242648
651,14.037825229817905,0.06070034458741054,89.46514361708242,0.03710395366221935,66.34276199911315,0.9929515658556162
652,14.021051962097967,0.06074112980767294,89.47069814891267,0.037111364327393495,66.32864633243118,0.9929631308869676
653,14.004307048547375,0.06078191502793535,89.47614717136129,0.03711877499256764,66.31429536832616,0.992974695918319
654,13.987590598390742,0.06082270024819775,89.48148950066518,0.037126185657741784,66.29970900649248,0.9929862609496704
655,13.970902718526988,0.060863485468460155,89.48672394889043,0.037133596322915935,66.28488714946874,0.9929978259810217
656,13.954243513529804,0.06090427068872256,89.49184932399369,0.03714100698809008,66.26982970263781,0.9930093910123732
657,13.937613085648318,0.06094505590898497,89.4968644298838,0.037148417653264224,66.25453657422645,0.9930209560437245
658,13.921011534807805,0.060985841129247376,89.50176806648346,0.037155828318438375,66.23900767530515,0.9930325210750759
659,13.904438958610587,0.06102662634950978,89.50655902979156,0.03716323898361252,66.22324291978782,0.9930440861064274
660,13.887895452336986,0.06106741156977218,89.51123611194541,0.03717064964878666,66.20724222443135,0.9930556511377787
661,13.871381108946448,0.06110819679003459,89.51579810128338,0.037178060313960815,66.19100550883506,0.9930672161691301
662,13.854896019078732,0.06114898201029699,89.52024378240787,0.03718547097913496,66.17453269544016,0.9930787812004815
663,13.838440271055292,0.0611897672305594,89.52457193624839,0.0371928816443091,66.15782370952917,0.9930903462318329
664,13.822013950880692,0.061230552450821804,89.52878134012491,0.03720029230948325,66.14087847922505,0.9931019112631843
665,13.805617142244191,0.06127133767108421,89.53287076781159,0.0372077029746574,66.12369693549061,0.9931134762945356
666,13.789249926521443,0.06131212289134662,89.53683898960055,0.03721511363983154,66.10627901212742,0.9931250413258871
667,13.772912382776306,0.061352908111609025,89.54068477236609,0.03722252430500569,66.08862464577504,0.9931366063572384
668,13.756604587762752,0.061393693331871425,89.5444068796289,0.03722993497017983,66.07073377590999,0.9931481713885898
669,13.740326615926913,0.06143447855213383,89.54800407162071,0.03723734563535398,66.05260634484459,0.9931597364199413
670,13.724078539409268,0.06147526377239623,89.55147510534913,0.03724475630052813,66.03424229772591,0.9931713014512926
671,13.707860428046885,0.06151604899265864,89.5548187346626,0.03725216696570227,66.0156415825345,0.993182866482644
672,13.691672349375835,0.06155683421292105,89.55803371031564,0.03725957763087642,65.99680415008353,0.9931944315139953
673,13.675514368633714,0.061597619433183454,89.5611187800344,0.03726698829605057,65.97772995401567,0.9932059965453468
674,13.659386548762244,0.06163840465344586,89.56407268858221,0.03727439896122471,65.95841895080514,0.9932175615766982
675,13.643288950410057,0.06167918987370827,89.56689417782553,0.03728180962639886,65.93887109975321,0.9932291266080495
676,13.627221631935512,0.06171997509397067,89.56958198680002,0.03728922029157301,65.91908636298653,0.993240691639401
677,13.611184649409706,0.061760760314233075,89.5721348517769,0.03729663095674715,65.89906470545885,0.9932522566707523
678,13.595178056619561,0.061801545534495475,89.57455150632923,0.0373040416219213,65.87880609494616,0.9932638217021037
679,13.57920190507103,0.06184233075475788,89.57683068139892,0.03731145228709545,65.85831050204527,0.9932753867334551
680,13.563256243992424,0.06188311597502029,89.57897110536327,0.03731886295226959,65.83757790017351,0.9932869517648065
681,13.547341120337853,0.061923901195282696,89.58097150410228,0.037326273617443735,65.81660826556744,0.9932985167961579
682,13.531456578790792,0.0619646864155451,89.58283060106574,0.037333684282617886,65.79540157727746,0.9933100818275092
683,13.515602661767746,0.0620054716358075,89.58454711734072,0.03734109494779203,65.77395781716929,0.9933216468588607
684,13.499779409422025,0.06204625685606991,89.58611977171917,0.037348505612966175,65.75227696992177,0.9933332118902121
685,13.483986859647683,0.06208704207633231,89.58754728076568,0.03735591627814032,65.73035902302311,0.9933447769215634
686,13.468225048083474,0.06212782729659472,89.58882835888542,0.03736332694331447,65.70820396676896,0.9933563419529148
687,13.452494008117052,0.062168612516857125,89.58996171839223,0.037370737608488615,65.68581179426172,0.9933679069842662
688,13.436793770889171,0.06220939773711953,89.59094606957696,0.03737814827366276,65.66318250140891,0.9933794720156176
689,13.421124365298034,0.06225018295738194,89.59178012077575,0.03738555893883691,65.64031608691721,0.993391037046969
690,13.405485818003816,0.062290968177644346,89.59246257843878,0.037392969604011055,65.61721255229392,0.9934026020783204
691,13.389878153433195,0.062331753397906746,89.59299214719888,0.0374003802691852,65.59387190184464,0.9934141671096718
692,13.374301393784073,0.06237253861816915,89.59336752994042,0.03740779093435935,65.5702941426672,0.9934257321410231
693,13.358755559030396,0.06241332383843155,89.59358742786839,0.037415201599533494,65.54647928465334,0.9934372971723745
694,13.343240666927048,0.06245410905869396,89.59365054057744,0.03742261226470764,65.52242734048434,0.993448862203726
695,13.327756733014922,0.06249489427895637,89.59355556612134,0.03743002292988178,65.49813832562879,0.9934604272350773
696,13.31230377062603,0.06253567949921877,89.59330120108214,0.037437433595055934,65.47361225834018,0.9934719922664287
697,13.296881790888794,0.06257646471948118,89.59288614064003,0.03744484426023008,65.44884915965432,0.9934835572977802
698,13.281490802733382,0.06261724993974359,89.59230907864276,0.03745225492540422,65.42384905338666,0.9934951223291315
699,13.266130812897213,0.06265803516000598,89.59156870767552,0.037459665590578374,65.39861196612983,0.9935066873604829
700,13.250801825930537,0.06269882038026839,89.59066371913087,0.03746707625575252,65.3731379272508,0.9935182523918342
701,13.235503844202137,0.0627396056005308,89.58959280327872,0.03747448692092666,65.34742696888821,0.9935298174231857
702,13.220236867905127,0.0627803908207932,89.5883546493364,0.03748189758610081,65.32147912594979,0.993541382454537
703,13.205000895062899,0.06282117604105561,89.58694794553901,0.03748930825127496,65.29529443610932,0.9935529474858884
704,13.189795921535124,0.06286196126131802,89.58537137920968,0.0374967189164491,65.26887293980403,0.9935645125172399
705,13.174621941023911,0.06290274648158042,89.5836236368299,0.03750412958162325,65.24221468023175,0.9935760775485912
706,13.15947894508002,0.06294353170184283,89.58170340411021,0.0375115402467974,65.21531970334793,0.9935876425799426
707,13.144366923109251,0.06298431692210524,89.57960936606068,0.03751895091197154,65.18818805786289,0.993599207611294
708,13.129285862378886,0.06302510214236764,89.57734020706158,0.03752636157714569,65.1608197952388,0.9936107726426454
709,13.114235748024269,0.06306588736263004,89.57489461093428,0.03753377224231984,65.13321496968676,0.9936223376739968
710,13.09921656305545,0.06310667258289245,89.57227126101188,0.03754118290749398,65.10537363816391,0.9936339027053481
711,13.084228288364004,0.06314745780315485,89.56946884021035,0.037548593572668126,65.07729586037028,0.9936454677366996
712,13.069270902729908,0.06318824302341726,89.56648603109933,0.03755600423784227,65.04898169874592,0.993657032768051
713,13.054344382828514,0.06322902824367967,89.56332151597329,0.03756341490301642,65.02043121846775,0.9936685977994023
714,13.039448703237662,0.06326981346394207,89.55997397692254,0.037570825568190566,64.99164448744656,0.9936801628307538
715,13.02458383644489,0.06331059868420447,89.55644209590449,0.03757823623336471,64.9626215763239,0.9936917278621051
716,13.009749752854713,0.06335138390446687,89.55272455481482,0.037585646898538855,64.93336255846901,0.9937032928934565
717,12.994946420796072,0.06339216912472928,89.54882003555866,0.037593057563713006,64.90386750997563,0.9937148579248078
718,12.980173806529805,0.06343295434499169,89.54472722012211,0.03760046822888715,64.87413650965888,0.9937264229561593
719,12.965431874256296,0.0634737395652541,89.54044479064332,0.037607878894061295,64.8441696390522,0.9937379879875107
720,12.950720586123182,0.0635145247855165,89.5359714294841,0.037615289559235446,64.81396698240398,0.993749553018862
721,12.936039902233171,0.06355531000577891,89.5313058193012,0.03762270022440959,64.78352862667458,0.9937611180502135
722,12.921389780651968,0.06359609522604132,89.52644664311781,0.037630110889583734,64.75285466153298,0.9937726830815649
723,12.90677017741629,0.06363688044630372,89.52139258439499,0.037637521554757886,64.72194517935361,0.9937842481129162
724,12.892181046542,0.06367766566656613,89.51614232710324,0.03764493221993203,64.69080027521312,0.9937958131442676
725,12.87762234003234,0.06371845088682852,89.51069455579392,0.037652342885106174,64.65942004688716,0.993807378175619
726,12.863094007886215,0.06375923610709093,89.50504795567082,0.037659753550280325,64.62780459484708,0.9938189432069704
727,12.848595998106656,0.06380002132735334,89.49920121266165,0.03766716421545447,64.59595402225669,0.9938305082383218
728,12.834128256709322,0.06384080654761574,89.49315301348959,0.037674574880628614,64.56386843496901,0.9938420732696732
729,12.819690727731121,0.06388159176787815,89.48690204574486,0.03768198554580276,64.53154794152294,0.9938536383010246
730,12.805283353238929,0.06392237698814054,89.48044699795615,0.03768939621097691,64.49899265314005,0.9938652033323759
731,12.790906073338384,0.06396316220840295,89.4737865596623,0.037696806876151054,64.46620268372176,0.9938767683637273
732,12.776558826182823,0.06400394742866536,89.46691942148362,0.0377042175413252,64.4331781498432,0.9938883333950788
733,12.76224154798227,0.06404473264892777,89.45984427519359,0.03771162820649934,64.39991917075575,0.9938998984264301
734,12.747954173012545,0.06408551786919017,89.4525598137901,0.037719038871673494,64.36642586837846,0.9939114634577815
735,12.733696633624433,0.06412630308945258,89.44506473156717,0.03772644953684764,64.33269836729463,0.9939230284891329
736,12.71946886025301,0.06416708830971499,89.43735772418613,0.03773386020202178,64.29873679475396,0.9939345935204843
737,12.705270781426998,0.0642078735299774,89.42943748874714,0.037741270867195933,64.26454128066389,0.9939461585518357
738,12.691102323778257,0.0642486587502398,89.4213027238606,0.03774868153237008,64.23011195758608,0.9939577235831871
739,12.676963412051323,0.06428944397050221,89.41295212971829,0.03775609219754422,64.19544896073873,0.9939692886145385
740,12.662853969113119,0.0643302291907646,89.40438440816487,0.03776350286271837,64.16055242798775,0.9939808536458898
741,12.648773915962641,0.06437101441102701,89.3955982627689,0.03777091352789252,64.12542249984398,0.9939924186772412
742,12.634723171740855,0.06441179963128942,89.3865923988942,0.03777832419306666,64.09005931946234,0.9940039837085927
743,12.62070165374059,0.06445258485155182,89.37736552377079,0.037785734858240806,64.05446303263933,0.994015548739944
744,12.606709277416584,0.06449337007181423,89.3679163465661,0.03779314552341496,64.01863378780384,0.9940271137712954
745,12.592745956395571,0.06453415529207664,89.35824357845593,0.0378005561885891,63.98257173601963,0.9940386788026468
746,12.578811602486503,0.06457494051233903,89.34834593269537,0.037807966853763246,63.94627703098212,0.9940502438339982
747,12.564906125690792,0.06461572573260144,89.3382221246896,0.0378153775189374,63.909749829009186,0.9940618088653496
748,12.551029434212737,0.06465651095286384,89.32787087206485,0.03782278818411154,63.872990289044395,0.9940733738967009
749,12.537181434469936,0.06469729617312625,89.31729089473892,0.037830198849285686,63.835998572649785,0.9940849389280524
750,12.523362031103854,0.06473808139338866,89.30648091499192,0.03783760951445983,63.79877484400666,0.9940965039594037
751,12.509571126990446,0.06477886661365106,89.29543965753673,0.03784502017963398,63.76131926990555,0.9941080689907551
752,12.495808623250847,0.06481965183391347,89.2841658495896,0.037852430844808126,63.723632019748976,0.9941196340221066
753,12.48207441926221,0.06486043705417588,89.27265822094023,0.03785984150998227,63.68571326554836,0.9941311990534579
754,12.468368412668545,0.06490122227443829,89.26091550402236,0.03786725217515642,63.64756318191452,0.9941427640848093
755,12.454690499391708,0.0649420074947007,89.24893643398364,0.037874662840330565,63.609181946061334,0.9941543291161606
756,12.441040573642422,0.06498279271496309,89.23671974875586,0.03788207350550471,63.570569737799104,0.9941658941475121
757,12.427418527931412,0.0650235779352255,89.22426418912474,0.03788948417067886,63.53172673953203,0.9941774591788635
758,12.413824253080607,0.0650643631554879,89.2115684987999,0.037896894835853005,63.49265313625506,0.9941890242102148
759,12.400257638234427,0.06510514837575031,89.19863142448449,0.03790430550102715,63.45334911555065,0.9942005892415663
760,12.38671857087113,0.06514593359601271,89.18545171594464,0.037911716166201294,63.413814867585614,0.9942121542729176
761,12.373206936814267,0.06518671881627512,89.17202812607923,0.037919126831375445,63.374050585108066,0.994223719304269
762,12.359722620244206,0.06522750403653751,89.15835941098894,0.03792653749654959,63.334056463444156,0.9942352843356204
763,12.346265503709692,0.06526828925679992,89.1444443300455,0.037933948161723734,63.29383270049506,0.9942468493669718
764,12.33283546813955,0.06530907447706233,89.13028164596086,0.03794135882689788,63.2533794967338,0.9942584143983232
765,12.31943239285442,0.06534985969732474,89.11587012485597,0.03794876949207203,63.21269705520221,0.9942699794296745
766,12.306056155578574,0.06539064491758714,89.1012085363296,0.037956180157246174,63.17178558150789,0.994281544461026
767,12.292706632451813,0.06543143013784955,89.086295653527,0.03796359082242032,63.130645283821046,0.9942931094923774
768,12.279383698041427,0.06547221535811196,89.07113025320831,0.03797100148759447,63.089276372871566,0.9943046745237287
769,12.266087225354234,0.06551300057837436,89.05571111581686,0.03797841215276861,63.04767906194597,0.9943162395550801
770,12.25281708584871,0.06555378579863677,89.0400370255474,0.03798582281794276,63.00585356688439,0.9943278045864316
771,12.23957314944714,0.06559457101889918,89.02410677041395,0.03799323348311691,62.96380010607761,0.9943393696177829
772,12.226355284547894,0.06563535623916157,89.00791914231783,0.03800064414829105,62.92151890046412,0.9943509346491343
773,12.213163358037715,0.06567614145942398,88.99147293711506,0.0380080548134652,62.879010173527185,0.9943624996804857
774,12.199997235304151,0.06571692667968639,88.974766954684,0.03801546547863934,62.836274151291846,0.9943740647118371
775,12.186856780247982,0.06575771189994879,88.95779999899261,0.03802287614381349,62.793311062322125,0.9943856297431884
776,12.17374185529576,0.06579849712021119,88.9405708781655,0.03803028680898764,62.75012113771811,0.9943971947745398
777,12.160652321412362,0.06583928234047359,88.92307840455094,0.03803769747416178,62.70670461111307,0.9944087598058913
778,12.1475880381137,0.065880067560736,88.90532139478748,0.03804510813933593,62.66306171867067,0.9944203248372426
779,12.134548863479413,0.0659208527809984,88.88729866987065,0.03805251880451008,62.61919269908209,0.994431889868594
780,12.121534654165625,0.06596163800126081,88.86900905521908,0.03805992946968422,62.575097793563344,0.9944434548999455
781,12.108545265417845,0.06600242322152322,88.85045138074089,0.038067340134858366,62.53077724585239,0.9944550199312968
782,12.095580551083833,0.06604320844178563,88.83162448089945,0.03807475080003252,62.48623130220648,0.9944665849626482
783,12.082640363626592,0.06608399366204804,88.8125271947791,0.03808216146520666,62.441460211399374,0.9944781499939996
784,12.069724554137391,0.06612477888231044,88.79315836615078,0.038089572130380805,62.39646422471869,0.994489715025351
785,12.056832972348845,0.06616556410257285,88.77351684353725,0.03809698279555496,62.35124359596322,0.9945012800567024
786,12.043965466648082,0.06620634932283526,88.75360148027823,0.0381043934607291,62.305798581440214,0.9945128450880537
787,12.031121884089952,0.06624713454309766,88.73341113459512,0.038111804125903245,62.26012943996289,0.9945244101194052
788,12.01830207041028,0.06628791976336006,88.71294466965576,0.038119214791077397,62.214236432847684,0.9945359751507565
789,12.00550587003918,0.06632870498362246,88.69220095363885,0.03812662545625154,62.16811982391179,0.9945475401821079
790,11.992733126114455,0.06636949020388487,88.67117885979789,0.038134036121425685,62.12177987947053,0.9945591052134594
791,11.979983680495016,0.06641027542414728,88.64987726652548,0.03814144678659983,62.07521686833488,0.9945706702448107
792,11.967257373774375,0.06645106064440967,88.62829505741657,0.03814885745177398,62.028431061808895,0.9945822352761621
793,11.954554045294161,0.06649184586467208,88.60643112133234,0.038156268116948125,61.981422733688206,0.9945938003075134
794,11.94187353315775,0.06653263108493448,88.584284352463,0.03816367878212227,61.934192160253176,0.9946053653388649
795,11.929215674243872,0.06657341630519689,88.56185365039106,0.038171089447296414,61.8867396202751,0.9946169303702163
796,11.916580304220338,0.0666142015254593,88.53913792015376,0.038178500112470565,61.839065395006074,0.9946284954015676
797,11.903967257557744,0.0666549867457217,88.51613607230568,0.03818591077764471,61.7911697681766,0.9946400604329191
798,11.891376367543304,0.06669577196598411,88.49284702298085,0.03819332144281885,61.74305302600102,0.9946516254642704
799,11.878807466294655,0.06673655718624652,88.46926969395456,0.038200732107993005,61.69471545716743,0.9946631904956218
800,11.86626038477378,0.06677734240650893,88.4454030127052,0.03820814277316715,61.6461573528362,0.9946747555269732
801,11.853734952800913,0.06681812762677133,88.42124591247543,0.03821555343834129,61.59737900664119,0.9946863205583246
802,11.841230999068522,0.06685891284703374,88.3967973323333,0.038222964103515444,61.548380714688484,0.994697885589676
803,11.82874835115535,0.06689969806729615,88.37205621723325,0.03823037476868959,61.499162775546125,0.9947094506210273
804,11.816286835540478,0.06694048328755854,88.34702151807633,0.03823778543386373,61.449725490249925,0.9947210156523788
805,11.803846277617414,0.06698126850782095,88.32169219177074,0.038245196099037884,61.400069162301364,0.9947325806837302
806,11.79142650170827,0.06702205372808336,88.29606720129155,0.03825260676421203,61.35019409765733,0.9947441457150815
807,11.779027331077952,0.06706283894834576,88.27014551574054,0.03826001742938617,61.30010060473702,0.9947557107464329
808,11.766648587948396,0.06710362416860816,88.24392611040547,0.03826742809456032,61.24978899441534,0.9947672757777843
809,11.754290093512816,0.06714440938887056,88.21740796681907,0.03827483875973447,61.19925958002173,0.9947788408091357
810,11.741951667950044,0.06718519460913297,88.1905900728181,0.03828224942490861,61.148512677338175,0.9947904058404871
811,11.729633130438875,0.06722597982939538,88.16347142260146,0.03828966009008276,61.09754860459718,0.9948019708718385
812,11.717334299172453,0.06726676504965778,88.13605101678866,0.0382970707552569,61.04636768247977,0.9948135359031899
813,11.70505499137268,0.06730755026992019,88.10832786247735,0.03830448142043105,60.994970234113524,0.9948251009345412
814,11.692795023304674,0.0673483354901826,88.08030097330123,0.0383118920856052,60.94335658507072,0.9948366659658926
815,11.68055421029128,0.067389120710445,88.05196936948687,0.03831930275077934,60.89152706336634,0.9948482309972441
816,11.668332366727578,0.06742990593070741,88.02333207791088,0.03832671341595349,60.83948199945623,0.9948597960285954
817,11.656129306095437,0.06747069115096982,87.9943881321564,0.038334124081127637,60.78722172623527,0.9948713610599468
818,11.6439448409781,0.06751147637123223,87.96513657256929,0.03834153474630178,60.73474657903553,0.9948829260912982
819,11.631778783074827,0.06755226159149462,87.9355764463142,0.03834894541147593,60.682056895624406,0.9948944911226496
820,11.619630943215494,0.06759304681175703,87.90570680742991,0.038356356076650076,60.629153016202984,0.994906056154001
821,11.607501131375328,0.06763383203201943,87.87552671688486,0.03836376674182422,60.57603528340413,0.9949176211853524
822,11.595389156689551,0.06767461725228184,87.84503524263182,0.038371177406998365,60.52270404229088,0.9949291862167038
823,11.583294827468164,0.06771540247254423,87.81423145966254,0.038378588072172516,60.469159640354675,0.9949407512480551
824,11.571217951210649,0.06775618769280664,87.78311445006216,0.03838599873734666,60.41540242751369,0.9949523162794065
825,11.559158334620799,0.06779697291306905,87.7516833030627,0.038393409402520805,60.36143275611119,0.994963881310758
826,11.547115783621484,0.06783775813333145,87.719937115097,0.038400820067694956,60.307250980913906,0.9949754463421093
827,11.535090103369502,0.06787854335359386,87.68787498985157,0.0384082307328691,60.2528574591104,0.9949870113734607
828,11.523081098270422,0.06791932857385627,87.65549603831961,0.038415641398043245,60.19825255030951,0.9949985764048122
829,11.51108857199345,0.06796011379411868,87.62279937885344,0.03842305206321739,60.14343661653878,0.9950101414361635
830,11.49911232748633,0.06800089901438108,87.58978413721643,0.03843046272839154,60.08841002224286,0.9950217064675149
831,11.487152166990231,0.06804168423464349,87.55644944663506,0.038437873393565684,60.03317313428211,0.9950332714988662
832,11.475207892054712,0.0680824694549059,87.52279444784995,0.03844528405873983,59.97772632193099,0.9950448365302177
833,11.463279303552639,0.0681232546751683,87.48881828916701,0.03845269472391398,59.922069956876655,0.995056401561569
834,11.451366201695166,0.06816403989543071,87.4545201265082,0.038460105389088124,59.86620441321749,0.9950679665929204
835,11.439468386046691,0.0682048251156931,87.41989912346156,0.03846751605426227,59.81013006746164,0.9950795316242719
836,11.427585655539872,0.06824561033595551,87.38495445133113,0.03847492671943642,59.75384729852565,0.9950910966556232
837,11.415717808490628,0.06828639555621792,87.3496852891866,0.038482337384610564,59.697356487733046,0.9951026616869746
838,11.403864642613154,0.06832718077648033,87.31409082391224,0.03848974804978471,59.640658018812985,0.995114226718326
839,11.39202595503496,0.06836796599674272,87.27817025025567,0.03849715871495885,59.58375227789887,0.9951257917496774
840,11.380201542311895,0.06840875121700513,87.24192277087623,0.038504569380133004,59.52663965352705,0.9951373567810288
841,11.368391200443225,0.06844953643726753,87.20534759639305,0.03851198004530715,59.469320536635514,0.9951489218123801
842,11.356594724886692,0.06849032165752994,87.16844394543236,0.03851939071048129,59.411795320562554,0.9951604868437316
843,11.344811910573563,0.06853110687779235,87.13121104467477,0.03852680137565544,59.35406440104552,0.995172051875083
844,11.333042551923725,0.06857189209805475,87.09364812890202,0.03853421204082959,59.296128176219554,0.9951836169064343
845,11.321286442860766,0.06861267731831716,87.05575444104346,0.03854162270600373,59.23798704661741,0.9951951819377857
846,11.30954337682707,0.06865346253857957,87.01752923222179,0.03854903337117788,59.17964141516295,0.9952067469691371
847,11.297813146798891,0.06869424775884198,86.9789717617987,0.03855644403635203,59.12109168718043,0.9952183120004885
848,11.286095545301476,0.06873503297910438,86.94008129742016,0.03856385470152617,59.06233827038395,0.9952298770318398
849,11.274390364424152,0.06877581819936679,86.90085711506097,0.038571265366700316,59.00338157487607,0.9952414420631913
850,11.262697395835422,0.0688166034196292,86.86129849906911,0.03857867603187447,58.94422201315636,0.9952530070945427
851,11.251016430798089,0.06885738863989159,86.82140474220977,0.03858608669704861,58.88486000010954,0.995264572125894
852,11.239347260184315,0.068898173860154,86.7811751457087,0.038593497362222756,58.82529595301075,0.9952761371572454
853,11.227689674490785,0.0689389590804164,86.7406090192953,0.03860090802739691,58.765530291518,0.9952877021885969
854,11.216043463853762,0.0689797443006788,86.69970568124546,0.03860831869257105,58.70556343768178,0.9952992672199482
855,11.204408418064176,0.0690205295209412,86.65846445842354,0.038615729357745196,58.64539581593436,0.9953108322512996
856,11.192784326582759,0.06906131474120361,86.61688468632425,0.03862314002291934,58.58502785308854,0.995322397282651
857,11.181170978555105,0.06910209996146602,86.57496570911412,0.03863055068809349,58.52445997834647,0.9953339623140024
858,11.16956816282674,0.06914288518172843,86.5327068796724,0.038637961353267636,58.46369262328876,0.9953455273453538
859,11.15797566795824,0.06918367040199083,86.49010755963153,0.03864537201844178,58.40272622187335,0.9953570923767052
860,11.146393282240245,0.06922445562225324,86.44716711941719,0.038652782683615924,58.34156121044438,0.9953686574080566
861,11.134820793708563,0.06926524084251565,86.40388493828802,0.038660193348790076,58.280198027721305,0.9953802224394079
862,11.123257990159198,0.06930602606277805,86.36026040437491,0.03866760401396422,58.21863711479886,0.9953917874707593
863,11.1117046591634,0.06934681128304046,86.31629291471955,0.038675014679138364,58.15687891515047,0.9954033525021108
864,11.100160588082675,0.06938759650330287,86.27198187531287,0.038682425344312515,58.09492387462847,0.9954149175334621
865,11.088625564083825,0.06942838172356527,86.22732670113308,0.03868983600948666,58.032772441452934,0.9954264825648135
866,11.077099374153951,0.06946916694382767,86.18232681618274,0.038697246674660804,57.9704250662207,0.9954380475961649
867,11.065581805115409,0.06950995216409007,86.13698165352598,0.038704657339834955,57.90788220190458,0.9954496126275163
868,11.054072643640817,0.06955073738435248,86.09129065532524,0.0387120680050091,57.84514430384197,0.9954611776588677
869,11.042571676268015,0.06959152260461489,86.04525327287688,0.038719478670183244,57.78221182974529,0.995472742690219
870,11.031078689414988,0.06963230782487728,85.99886896664712,0.03872688933535739,57.7190852396953,0.9954843077215705
871,11.019593469394795,0.06967309304513969,85.95213720630724,0.03873430000053154,57.655764996141265,0.9954958727529218
872,11.008115802430483,0.0697138782654021,85.90505747076827,0.038741710665705684,57.59225156389989,0.9955074377842732
873,10.996645474669966,0.0697546634856645,85.85762924821515,0.03874912133087983,57.528545410154436,0.9955190028156247
874,10.985182272200898,0.06979544870592691,85.80985203614053,0.03875653199605397,57.46464700445362,0.995530567846976
875,10.973725981065513,0.06983623392618932,85.76172534137828,0.038763942661228123,57.400556818710726,0.9955421328783274
876,10.96227638727544,0.06987701914645172,85.71324868013636,0.03877135332640227,57.336275327202515,0.9955536979096787
877,10.950833276826517,0.06991780436671413,85.66442157802904,0.03877876399157641,57.27180300656831,0.9955652629410302
878,10.93939643571356,0.06995858958697654,85.61524357010906,0.03878617465675056,57.20714033580897,0.9955768279723816
879,10.927965649945113,0.06999937480723895,85.56571420089894,0.03879358532192471,57.14228779628585,0.9955883930037329
880,10.916540705558175,0.07004016002750135,85.51583302442224,0.03880099598709885,57.07724587171984,0.9955999580350844
881,10.90512138863289,0.07008094524776376,85.46559960423372,0.038808406652273,57.012015048190335,0.9956115230664357
882,10.89370748530724,0.07012173046802615,85.41501351344992,0.03881581731744715,56.94659581413423,0.9956230880977871
883,10.882298781791656,0.07016251568828856,85.36407433477831,0.03882322798262129,56.880988660344876,0.9956346531291385
884,10.870895064383662,0.07020330090855097,85.31278166054655,0.03883063864779544,56.815194079971036,0.9956462181604899
885,10.859496119482435,0.07024408612881337,85.26113509273142,0.03883804931296959,56.74921256851589,0.9956577831918413
886,10.848101733603372,0.07028487134907577,85.20913424298648,0.03884545997814373,56.683044623835904,0.9956693482231926
887,10.836711693392605,0.07032565656933817,85.1567787326702,0.038852870643317876,56.616690746139895,0.9956809132545441
888,10.825325785641484,0.07036644178960058,85.10406819287294,0.03886028130849203,56.5501514379878,0.9956924782858955
889,10.813943797301043,0.07040722700986299,85.05100226444385,0.03886769197366617,56.48342720428974,0.9957040433172468
890,10.802565515496406,0.0704480122301254,84.99758059801692,0.038875102638840316,56.416518552304794,0.9957156083485982
891,10.791190727541185,0.0704887974503878,84.94380285403685,0.03888251330401446,56.34942599164001,0.9957271733799496
892,10.779819220951811,0.07052958267065021,84.88966870278438,0.03888992396918861,56.282150034249206,0.995738738411301
893,10.768450783461857,0.07057036789091262,84.83517782440104,0.038897334634362755,56.21469119443182,0.9957503034426524
894,10.757085203036315,0.07061115311117502,84.78032990891352,0.0389047452995369,56.147049988831824,0.9957618684740038
895,10.745722267885817,0.07065193833143743,84.72512465625724,0.03891215596471105,56.079226936436484,0.9957734335053552
896,10.734361766480838,0.07069272355169984,84.66956177630011,0.038919566629885195,56.011222558575206,0.9957849985367065
897,10.723003487565856,0.07073350877196223,84.61364098886497,0.03892697729505934,55.94303737891835,0.9957965635680579
898,10.711647220173434,0.07077429399222464,84.55736202375209,0.03893438796023349,55.87467192347593,0.9958081285994094
899,10.70029275363834,0.07081507921248704,84.50072462076128,0.038941798625407635,55.80612672059646,0.9958196936307607
900,10.688939877611546,0.07085586443274945,84.44372852971274,0.03894920929058178,55.73740230096561,0.9958312586621121
901,10.677588382074202,0.07089664965301185,84.38637351046843,0.038956619955755924,55.66849919760497,0.9958428236934636
902,10.666238057351594,0.07093743487327425,84.32865933295209,0.038964030620930075,55.59941794587071,0.9958543887248149
903,10.65488869412704,0.07097822009353666,84.27058577716944,0.03897144128610422,55.53015908345224,0.9958659537561663
904,10.64354008345573,0.07101900531379907,84.2121526332273,0.038978851951278363,55.46072315037088,0.9958775187875177
905,10.63219201677852,0.07105979053406147,84.15335970135256,0.038986262616452515,55.391110688978465,0.9958890838188691
906,10.620844285935695,0.07110057575432388,84.09420679191074,0.03899367328162666,55.321322243955926,0.9959006488502204
907,10.60949668318068,0.07114136097458629,84.0346937254236,0.0390010839468008,55.25135836231311,0.9959122138815718
908,10.59814900119368,0.0711821461948487,83.9748203325868,0.03900849461197495,55.18121959338101,0.9959237789129233
909,10.58680103309529,0.0712229314151111,83.91458645428655,0.0390159052771491,55.1109064888229,0.9959353439442746
910,10.575452572460046,0.07126371663537351,83.85399194161643,0.03902331594232324,55.04041960262149,0.995946908975626
911,10.56410341332994,0.07130450185563592,83.79303665589269,0.03903072660749739,54.96975949107723,0.9959584740069775
912,10.552753350227853,0.07134528707589832,83.73172046867003,0.03903813727267154,54.89892671281831,0.9959700390383288
913,10.541402178170964,0.07138607229616072,83.67004326175665,0.03904554793784568,54.82792182878749,0.9959816040696802
914,10.530049692684063,0.07142685751642312,83.60800492722814,0.03905295860301983,54.75674540224175,0.9959931691010315
915,10.518695689812883,0.07146764273668553,83.54560536744178,0.03906036926819398,54.685397998755725,0.996004734132383
916,10.5073399661373,0.07150842795694794,83.48284449504982,0.03906777993336812,54.61388018621997,0.9960162991637344
917,10.495982318784518,0.07154921317721033,83.41972223301234,0.03907519059854227,54.54219253483414,0.9960278641950857
918,10.484622545442164,0.07158999839747274,83.35623851460956,0.03908260126371641,54.47033561710378,0.9960394292264372
919,10.473260444371387,0.07163078361773514,83.29239328345379,0.03909001192889056,54.398310007850206,0.9960509942577885
920,10.461895814419833,0.07167156883799755,83.22818649350097,0.03909742259406471,54.326116284197,0.9960625592891399
921,10.450528455034588,0.07171235405825996,83.16361810906116,0.03910483325923885,54.25375502556932,0.9960741243204912
922,10.439158166275048,0.07175313927852237,83.09868810480928,0.039112243924412995,54.18122681369722,0.9960856893518427
923,10.427784748825776,0.07179392449878477,83.03339646579462,0.03911965458958715,54.10853223261497,0.9960972543831941
924,10.416408004009213,0.07183470971904718,82.96774318745062,0.03912706525476129,54.03567186864721,0.9961088194145454
925,10.405027733798418,0.07187549493930959,82.9017282756033,0.039134475919935435,53.96264631041868,0.9961203844458969
926,10.393643740829654,0.071916280159572,82.83535174647969,0.039141886585109587,53.88945614885217,0.9961319494772483
927,10.382255828415005,0.0719570653798344,82.76861362671609,0.03914929725028373,53.81610197715444,0.9961435145085996
928,10.370863800554845,0.07199785060009681,82.70151395336467,0.039156707915457875,53.74258439082717,0.996155079539951
929,10.359467461950297,0.0720386358203592,82.63405277390092,0.039164118580632026,53.66890398765821,0.9961666445713024
930,10.348066618015576,0.07207942104062161,82.56623014622967,0.03917152924580617,53.59506136772052,0.9961782096026538
931,10.336661074890344,0.07212020626088401,82.49804613869105,0.039178939910980315,53.5210571333698,0.9961897746340052
932,10.325250639451905,0.07216099148114642,82.4295008300655,0.039186350576154466,53.446891889242174,0.9962013396653566
933,10.313835119327406,0.07220177670140882,82.3605943095791,0.03919376124132861,53.372566242251665,0.996212904696708
934,10.302414322905907,0.07224256192167122,82.29132667690732,0.039201171906502755,53.2980808015877,0.9962244697280593
935,10.29098805935045,0.07228334714193363,82.22169804217906,0.0392085825716769,53.22343617871263,0.9962360347594107
936,10.279556138609996,0.07232413236219604,82.15170852598003,0.03921599323685105,53.148632987359,0.9962475997907622
937,10.268118371431328,0.07236491758245844,82.0813582593554,0.039223403902025195,53.07367184352698,0.9962591648221135
938,10.256674569370876,0.07240570280272085,82.01064738381214,0.03923081456719934,52.99855336548164,0.9962707298534649
939,10.245224544806446,0.07244648802298326,81.93957605132069,0.03923822523237348,52.92327817375014,0.9962822948848163
940,10.233768110948917,0.07248727324324566,81.86814442431618,0.039245635897547634,52.84784689111892,0.9962938599161677
941,10.22230508185384,0.07252805846350807,81.79635267569968,0.03925304656272178,52.77226014263083,0.9963054249475191
942,10.210835272432956,0.07256884368377048,81.72420098883772,0.03926045722789592,52.696518555582166,0.9963169899788705
943,10.199358498465655,0.07260962890403289,81.65168955756266,0.039267867893070074,52.620622759519684,0.9963285550102219
944,10.187874576610373,0.07265041412429528,81.57881858617158,0.03927527855824422,52.544573386237516,0.9963401200415732
945,10.176383324415854,0.07269119934455769,81.50558828942533,0.03928268922341836,52.46837106977408,0.9963516850729246
946,10.16488456033243,0.07273198456482009,81.43199889254633,0.039290099888592514,52.39201644640883,0.9963632501042761
947,10.153378103723123,0.0727727697850825,81.35805063121703,0.03929751055376666,52.31551015465911,0.9963748151356274
948,10.141863774874755,0.0728135550053449,81.2837437515764,0.0393049212189408,52.23885283527672,0.9963863801669788
949,10.130341395008905,0.0728543402256073,81.2090785102171,0.03931233188411495,52.162045131244646,0.9963979451983302
950,10.118810786292865,0.07289512544586971,81.13405517418175,0.0393197425492891,52.08508768777358,0.9964095102296816
951,10.10727177185044,0.07293591066613211,81.05867402095856,0.03932715321446324,52.00798115229837,0.996421075261033
952,10.095724175772727,0.07297669588639452,80.98293533847665,0.03933456387963739,51.93072617447451,0.9964326402923843
953,10.084167823128782,0.07301748110665693,80.90683942510059,0.03934197454481154,51.853323406174475,0.9964442053237358
954,10.07260253997622,0.07305826632691934,80.83038658962516,0.03934938520998568,51.775773501484004,0.9964557703550871
955,10.061028153371709,0.07309905154718174,80.75357715126862,0.039356795875159827,51.6980771166983,0.9964673353864385
956,10.049444491381433,0.07313983676744415,80.67641143966608,0.03936420654033397,51.620234910318224,0.99647890041779
957,10.037851383091411,0.07318062198770656,80.59888979486246,0.03937161720550812,51.54224754304635,0.9964904654491413
958,10.026248658617773,0.07322140720796896,80.52101256730475,0.039379027870682266,51.464115677782964,0.9965020304804927
959,10.014636149116953,0.07326219242823137,80.44278011783366,0.03938643853585641,51.38583997962203,0.996513595511844
960,10.003013686795759,0.07330297764849376,80.36419281767483,0.03939384920103056,51.307421115846985,0.9965251605431955
961,9.991381104921402,0.07334376286875617,80.28525104843008,0.039401259866204706,51.2288597559266,0.9965367255745469
962,9.979738237831423,0.07338454808901858,80.20595520206719,0.03940867053137885,51.15015657151064,0.9965482906058982
963,9.968084920943536,0.07342533330928099,80.12630568090992,0.039416081196553,51.07131223642553,0.9965598556372497
964,9.956420990765372,0.07346611852954338,80.04630289762774,0.039423491861727146,50.992327426669874,0.996571420668601
965,9.944746284904141,0.07350690374980579,79.96594727522397,0.03943090252690129,50.913202820409985,0.9965829856999524
966,9.93306064207624,0.07354768897006819,79.88523924702474,0.039438313192075435,50.833939097976675,0.9965945507313038
967,9.921363902116726,0.0735884741903306,79.80417925666643,0.039445723857249586,50.75453694185343,0.9966061157626552
968,9.909655905988709,0.073629259410593,79.7227677580836,0.03945313452242373,50.674997036686,0.9966176807940066
969,9.897936495792695,0.07367004463085541,79.64100521549533,0.039460545187597874,50.59532006926464,0.996629245825358
970,9.886205514775792,0.07371082985111782,79.55889210339195,0.03946795585277202,50.515506728519156,0.9966408108567094
971,9.874462807340862,0.07375161507138023,79.47642890652097,0.03947536651794617,50.435557705526925,0.9966523758880608
972,9.862708219055541,0.07379240029164263,79.39361611987259,0.039482777183120314,50.35547369349479,0.9966639409194121
973,9.850941596661228,0.07383318551190504,79.3104542486647,0.03949018784829446,50.27525538775532,0.9966755059507635
974,9.839162788081932,0.07387397073216745,79.22694380832701,0.03949759851346861,50.19490348576738,0.996687070982115
975,9.827371642433048,0.07391475595242986,79.14308532448591,0.039505009178642754,50.11441868711222,0.9966986360134663
976,9.815568010030045,0.07395554117269225,79.05887933294719,0.0395124198438169,50.03380169347504,0.9967102010448177
977,9.803751742397035,0.07399632639295466,78.97432637967948,0.03951983050899105,49.95305320865245,0.9967217660761691
978,9.791922692275303,0.07403711161321706,78.8894270207972,0.039527241174165194,49.872173938547014,0.9967333311075205
979,9.780080713631694,0.07407789683347947,78.80418182254216,0.03953465183933934,49.79116459114832,0.9967448961388718
980,9.768225661666916,0.07411868205374186,78.71859136126548,0.03954206250451348,49.71002587654042,0.9967564611702233
981,9.756357392823764,0.07415946727400427,78.63265622340889,0.039549473169687634,49.628758506894485,0.9967680262015747
982,9.744475764795261,0.07420025249426668,78.54637700548558,0.03955688383486178,49.547363196457006,0.996779591232926
983,9.732580636532658,0.07424103771452908,78.45975431406005,0.03956429450003592,49.46584066154371,0.9967911562642774
984,9.72067186825338,0.07428182293479149,78.37278876572825,0.039571705165210073,49.384191620539326,0.9968027212956289
985,9.708749321448872,0.0743226081550539,78.28548098709712,0.03957911583038422,49.30241679389288,0.9968142863269802
986,9.696812858892333,0.0743633933753163,78.1978316147631,0.03958652649555836,49.220516904098005,0.9968258513583316
987,9.684862344646355,0.07440417859557871,78.10984129529075,0.039593937160732506,49.138492675699894,0.996837416389683
988,9.672897644070508,0.07444496381584112,78.02151068519076,0.03960134782590666,49.05634483528878,0.9968489814210344
989,9.66091862382874,0.07448574903610353,77.93284045089773,0.0396087584910808,48.97407411148,0.9968605464523858
990,9.648925151896789,0.07452653425636593,77.84383126874667,0.039616169156254946,48.89168123492208,0.9968721114837371
991,9.636917097569405,0.07456731947662833,77.75448382494999,0.0396235798214291,48.809166938282644,0.9968836765150886
992,9.624894331467537,0.07460810469689073,77.66479881557395,0.03963099048660324,48.72653195624287,0.9968952415464399
993,9.612856725545381,0.07464888991715314,77.57477694651386,0.039638401151777386,48.64377702549059,0.9969068065777913
994,9.600804153097352,0.07468967513741555,77.48441893346951,0.03964581181695154,48.560902884713194,0.9969183716091428
995,9.588736488764972,0.07473046035767794,77.39372550192046,0.03965322248212568,48.47791027459044,0.9969299366404941
996,9.576653608543594,0.07477124557794035,77.30269738709993,0.039660633147299826,48.394799937787155,0.9969415016718455
997,9.564555389789128,0.07481203079820276,77.21133533396886,0.03966804381247397,48.31157261894593,0.9969530667031968
998,9.552441711224573,0.07485281601846516,77.11964009718946,0.03967545447764812,48.228229064679546,0.9969646317345483
999,9.540312452946509,0.07489360123872757,77.02761244109867,0.039682865142822266,48.14477002356345,0.9969761967658997


==> visu/old/tikz_csvs_diagonal_force_v1/hist_0.005/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00016,0.48426350951194763,0.2720262408256531,1.008209228515625
1,1,00036,0.7921087145805359,0.7886962294578552,0.997331440448761
2,2,00056,0.9505646824836731,0.9356281757354736,0.9918048977851868
3,3,00076,0.6013296842575073,0.5516378283500671,0.9010297656059265


==> visu/old/tikz_csvs_diagonal_force_v1/hist_0.005/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,1.2198539512827822,0.48426350951194763,0.6890790543013421,0.2720262408256531,2.944056063186917,0.9010297656059265
1,1.221537500101741,0.4847302774528603,0.6901017167917503,0.272690507026764,2.946128734633346,0.9011370523555858
2,1.2232163207883775,0.4851970453937729,0.6911229138945212,0.27335477322787494,2.9481925303753314,0.9012443391052453
3,1.2248903977541383,0.48566381333468556,0.6921426430091653,0.27401903942898587,2.950247511099128,0.9013516258549046
4,1.2265597155413361,0.48613058127559816,0.6931609015928348,0.2746833056300968,2.9522937381492977,0.9014589126045639
5,1.2282242588236236,0.4865973492165108,0.694177687160271,0.2753475718312077,2.95433127352765,0.9015661993542233
6,1.229884012406461,0.4870641171574235,0.6951929972837452,0.27601183803231866,2.956360179892146,0.9016734861038826
7,1.2315389612275756,0.4875308850983361,0.6962068295929978,0.2766761042334296,2.958380520555786,0.901780772853542
8,1.2331890903574183,0.48799765303924875,0.6972191817751752,0.2773403704345405,2.960392359485427,0.9018880596032014
9,1.234834384999611,0.48846442098016135,0.698230051574761,0.27800463663565145,2.9623957613006024,0.9019953463528607
10,1.236474830491392,0.488931188921074,0.6992394367935062,0.2786689028367624,2.9643907912722933,0.9021026331025201
11,1.2381104123040483,0.48939795686198667,0.7002473352903555,0.2793331690378733,2.9663775153216587,0.9022099198521795
12,1.23974111604335,0.4898647248028993,0.7012537449813699,0.27999743523898424,2.9683560000187423,0.9023172066018388
13,1.2413669274499741,0.49033149274381194,0.702258663839647,0.28066170144009517,2.970326312581148,0.9024244933514982
14,1.2429878323999204,0.49079826068472454,0.7032620898952375,0.2813259676412061,2.972288520872661,0.9025317801011575
15,1.244603816904926,0.4912650286256372,0.7042640212350593,0.28199023384231703,2.9742426934018553,0.9026390668508169
16,1.2462148671128692,0.49173179656654986,0.7052644560028073,0.28265450004342796,2.9761888993206607,0.9027463536004763
17,1.2478209693081688,0.49219856450746247,0.7062633923988613,0.2833187662445389,2.978127208422891,0.9028536403501356
18,1.2494221099121803,0.4926653324483751,0.7072608286801894,0.2839830324456498,2.9800576911427497,0.9029609270997949
19,1.2510182754835775,0.49313210038928773,0.7082567631602501,0.28464729864676075,2.9819804185532788,0.9030682138494543
20,1.2526094527187375,0.4935988683302004,0.7092511942088895,0.2853115648478717,2.9838954623648006,0.9031755005991137
21,1.2541956284521119,0.49406563627111305,0.7102441202522362,0.2859758310489826,2.9858028949233018,0.903282787348773
22,1.2557767896565957,0.49453240421202566,0.711235539772593,0.28664009725009354,2.98770278920881,0.9033900740984324
23,1.2573529234438883,0.4949991721529383,0.7122254513083265,0.2873043634512045,2.9895952188336907,0.9034973608480917
24,1.2589240170648481,0.4954659400938509,0.7132138534537509,0.28796862965231546,2.991480258040973,0.903604647597751
25,1.2604900579098404,0.4959327080347636,0.7142007448590119,0.2886328958534264,2.9933579817025806,0.9037119343474105
26,1.2620510335090809,0.49639947597567624,0.7151861242299653,0.2892971620545373,2.995228465317563,0.9038192210970698
27,1.2636069315329679,0.49686624391658885,0.7161699903280542,0.28996142825564825,2.99709178501029,0.9039265078467291
28,1.265157739792415,0.4973330118575015,0.7171523419701811,0.2906256944567592,2.9989480175285945,0.9040337945963886
29,1.2667034462391693,0.4977997797984141,0.7181331780285793,0.2912899606578701,3.0007972402418988,0.9041410813460479
30,1.268244038966131,0.49826654773932677,0.7191124974306791,0.29195422685898104,3.0026395311392964,0.9042483680957073
31,1.2697795062076591,0.49873331568023943,0.7200902991589729,0.29261849306009197,3.0044749688276053,0.9043556548453666
32,1.2713098363398756,0.49920008362115204,0.7210665822508762,0.2932827592612029,3.00630363252938,0.9044629415950259
33,1.2728350178809618,0.4996668515620647,0.7220413457985849,0.2939470254623138,3.0081256020809075,0.9045702283446854
34,1.2743550394914456,0.5001336195029773,0.7230145889489314,0.29461129166342476,3.0099409579301253,0.9046775150943447
35,1.2758698899744862,0.50060038744389,0.723986310903237,0.2952755578645357,3.0117497811345717,0.904784801844004
36,1.2773795582761478,0.5010671553848026,0.7249565109171598,0.2959398240656466,3.0135521533592344,0.9048920885936634
37,1.2788840334856708,0.5015339233257152,0.7259251883005428,0.29660409026675755,3.0153481568744116,0.9049993753433228
38,1.2803833048357325,0.5020006912666278,0.7268923424172551,0.2972683564678685,3.017137874553519,0.9051066620929821
39,1.2818773617027053,0.5024674592075405,0.7278579726850345,0.2979326226689794,3.018921389870863,0.9052139488426415
40,1.2833661936069014,0.5029342271484532,0.7288220785753232,0.29859688887009034,3.0206987868993833,0.9053212355923008
41,1.2848497902128195,0.5034009950893658,0.7297846596131031,0.29926115507120127,3.0224701503083615,0.9054285223419601
42,1.2863281413293781,0.5038677630302785,0.7307457153767274,0.2999254212723122,3.024235565361102,0.9055358090916196
43,1.287801236910143,0.5043345309711911,0.7317052454977491,0.30058968747342313,3.0259951179125495,0.9056430958412789
44,1.289269067053552,0.5048012989121037,0.7326632496607467,0.30125395367453406,3.027748894406923,0.9057503825909382
45,1.2907316220031273,0.5052680668530164,0.7336197276031478,0.301918219875645,3.0294969818752655,0.9058576693405976
46,1.292188892147685,0.505734834793929,0.7345746791150485,0.3025824860767559,3.031239467932987,0.905964956090257
47,1.2936408680215359,0.5062016027348416,0.7355281040390308,0.30324675227786685,3.0329764407773703,0.9060722428399164
48,1.2950875403046802,0.5066683706757542,0.7364800022699778,0.3039110184789778,3.0347079891850357,0.9061795295895757
49,1.2965288998229956,0.5071351386166669,0.7374303737548838,0.3045752846800887,3.0364342025093842,0.906286816339235
50,1.2979649375484148,0.5076019065575795,0.7383792184926643,0.30523955088119964,3.0381551706779844,0.9063941030888945
51,1.2993956445991053,0.5080686744984921,0.7393265365339619,0.30590381708231057,3.039870984189952,0.9065013898385538
52,1.3008210122396309,0.5085354424394049,0.7402723279809483,0.3065680832834215,3.0415817341132745,0.9066086765882131
53,1.3022410318811124,0.5090022103803175,0.7412165929871267,0.30723234948453243,3.0432875120821237,0.9067159633378725
54,1.3036556950813838,0.5094689783212301,0.7421593317571276,0.30789661568564336,3.0449884102940983,0.9068232500875318
55,1.3050649935451353,0.5099357462621428,0.7431005445465046,0.3085608818867543,3.0466845215074834,0.9069305368371912
56,1.3064689191240526,0.5104025142030554,0.7440402316615269,0.3092251480878652,3.0483759390384266,0.9070378235868506
57,1.307867463816951,0.510869282143968,0.7449783934589678,0.30988941428897615,3.0500627567581144,0.9071451103365099
58,1.3092606197698982,0.5113360500848806,0.7459150303458923,0.3105536804900871,3.051745069089898,0.9072523970861692
59,1.310648379276335,0.5118028180257933,0.7468501427794407,0.311217946691198,3.0534229710063983,0.9073596838358287
60,1.3120307347771838,0.5122695859667059,0.7477837312666108,0.31188221289230894,3.05509655802656,0.907466970585488
61,1.3134076788609543,0.5127363539076185,0.7487157963640351,0.31254647909341987,3.0567659262126865,0.9075742573351473
62,1.314779204263841,0.5132031218485312,0.7496463386777583,0.31321074529453086,3.0584311721674418,0.9076815440848067
63,1.316145303869813,0.5136698897894438,0.7505753588630102,0.3138750114956418,3.0600923930308053,0.907788830834466
64,1.317505970710696,0.5141366577303564,0.7515028576239763,0.3145392776967527,3.0617496864770164,0.9078961175841254
65,1.3188611979662508,0.5146034256712692,0.7524288357135667,0.31520354389786365,3.0634031507114585,0.9080034043337848
66,1.3202109789642393,0.5150701936121818,0.753353293933181,0.3158678100989746,3.065052884467529,0.9081106910834441
67,1.3215553071804904,0.5155369615530944,0.754276233132472,0.3165320763000855,3.0666989870034738,0.9082179778331035
68,1.3228941762389517,0.516003729494007,0.7551976542091057,0.31719634250119644,3.068341558099182,0.9083252645827629
69,1.32422757991174,0.5164704974349197,0.7561175581085198,0.31786060870230737,3.069980698052954,0.9084325513324222
70,1.3255555121191784,0.5169372653758323,0.7570359458236783,0.3185248749034183,3.0716165076782374,0.9085398380820816
71,1.3268779669298354,0.5174040333167449,0.7579528183948251,0.31918914110452923,3.0732490883003205,0.9086471248317409
72,1.3281949385605485,0.5178708012576576,0.7588681769092346,0.31985340730564016,3.0748785417530025,0.9087544115814002
73,1.3295064213764438,0.5183375691985702,0.7597820225009588,0.3205176735067511,3.0765049703752396,0.9088616983310597
74,1.3308124098909504,0.5188043371394828,0.7606943563505737,0.321181939707862,3.0781284770077235,0.908968985080719
75,1.3321128987658049,0.5192711050803955,0.7616051796849217,0.32184620590897295,3.07974916498948,0.9090762718303783
76,1.3334078828110496,0.5197378730213081,0.7625144937768522,0.3225104721100839,3.081367138154387,0.9091835585800377
77,1.3346973569850258,0.5202046409622207,0.7634222999449605,0.3231747383111948,3.082982500827689,0.9092908453296971
78,1.335981316394356,0.5206714089031335,0.7643285995533227,0.32383900451230574,3.084595357822467,0.9093981320793564
79,1.3372597562939235,0.5211381768440461,0.7652333940112293,0.32450327071341667,3.08620581443609,0.9095054188290158
80,1.3385326720868407,0.5216049447849587,0.7661366847729166,0.3251675369145276,3.087813976446604,0.9096127055786751
81,1.3398000593244137,0.5220717127258713,0.7670384733372957,0.32583180311563853,3.089419950109136,0.9097199923283344
82,1.3410619137060982,0.522538480666784,0.767938761247677,0.32649606931674946,3.0910238421522207,0.9098272790779939
83,1.342318231079448,0.5230052486076966,0.7688375500914968,0.3271603355178604,3.09262575977412,0.9099345658276532
84,1.343569007440058,0.5234720165486092,0.7697348415000373,0.3278246017189713,3.0942258106391165,0.9100418525773126
85,1.344814238931499,0.5239387844895219,0.7706306371481462,0.32848886792008225,3.095824102873742,0.910149139326972
86,1.346053921845244,0.5244055524304345,0.7715249387539547,0.3291531341211932,3.097420745063027,0.9102564260766313
87,1.347288052620592,0.5248723203713471,0.7724177480785914,0.3298174003223041,3.0990158462466644,0.9103637128262907
88,1.34851662784458,0.5253390883122597,0.7733090669258963,0.33048166652341504,3.1006095159151803,0.91047099957595
89,1.3497396442518905,0.5258058562531724,0.7741988971421297,0.33114593272452597,3.102201864006057,0.9105782863256093
90,1.3509570987247492,0.526272624194085,0.7750872406156819,0.3318101989256369,3.1037930008998362,0.9106855730752688
91,1.3521689882928216,0.5267393921349977,0.7759740992767783,0.33247446512674783,3.1053830374161646,0.9107928598249281
92,1.353375310133095,0.5272061600759104,0.7768594750971842,0.33313873132785876,3.106972084809854,0.9109001465745874
93,1.3545760615697593,0.527672928016823,0.7777433700899059,0.3338029975289697,3.108560254766865,0.9110074333242468
94,1.3557712400740776,0.5281396959577356,0.7786257863088908,0.3344672637300806,3.110147659400289,0.9111147200739061
95,1.3569608432642517,0.5286064638986483,0.7795067258487252,0.33513152993119155,3.1117344112462924,0.9112220068235655
96,1.358144868905279,0.5290732318395609,0.7803861908443291,0.3357957961323025,3.113320623260024,0.9113292935732249
97,1.3593233149088033,0.5295399997804735,0.7812641834706504,0.3364600623334134,3.1149064088114997,0.9114365803228842
98,1.3604961793329586,0.5300067677213862,0.7821407059423557,0.33712432853452434,3.1164918816814566,0.9115438670725435
99,1.3616634603822053,0.5304735356622988,0.78301576051352,0.3377885947356353,3.118077156057179,0.911651153822203
100,1.362825156407161,0.5309403036032114,0.7838893494773138,0.3384528609367462,3.119662346528277,0.9117584405718623
101,1.3639812659044208,0.531407071544124,0.7847614751656884,0.33911712713785713,3.121247568082473,0.9118657273215216
102,1.3651317875163769,0.5318738394850367,0.7856321399490604,0.33978139333896806,3.1228329361013145,0.911973014071181
103,1.3662767200310226,0.5323406074259494,0.7865013462359911,0.340445659540079,3.1244185663558905,0.9120803008208404
104,1.3674160623817584,0.532807375366862,0.7873690964728677,0.3411099257411899,3.1260045750025034,0.9121875875704998
105,1.3685498136471854,0.5332741433077747,0.7882353931435799,0.34177419194230085,3.127591078578312,0.9122948743201591
106,1.3696779730508917,0.5337409112486873,0.7891002387691959,0.3424384581434118,3.129178193996963,0.9124021610698184
107,1.3708005399612357,0.5342076791895999,0.7899636359076364,0.3431027243445227,3.1307660385441594,0.9125094478194778
108,1.3719175138911197,0.5346744471305126,0.7908255871533459,0.34376699054563364,3.132354729873235,0.9126167345691372
109,1.373028894497757,0.5351412150714252,0.7916860951369638,0.3444312567467446,3.133944386000679,0.9127240213187965
110,1.3741346815824322,0.5356079830123378,0.7925451625249911,0.3450955229478555,3.1355351253016503,0.9128313080684559
111,1.3752348750902552,0.5360747509532504,0.7934027920194585,0.34575978914896643,3.13712706650543,0.9129385948181152
112,1.376329475109908,0.5365415188941631,0.7942589863575904,0.34642405535007736,3.138720328690896,0.9130458815677746
113,1.3774184818733843,0.5370082868350757,0.795113748311467,0.34708832155118835,3.1403150312819212,0.913153168317434
114,1.378501895755723,0.5374750547759883,0.7959670806876867,0.3477525877522993,3.1419112940427727,0.9132604550670933
115,1.379579717274734,0.537941822716901,0.7968189863270254,0.3484168539534102,3.1435092370734727,0.9133677418167526
116,1.3806519470907184,0.5384085906578137,0.7976694681040928,0.34908112015452114,3.1451089808051456,0.913475028566412
117,1.3817185860061811,0.5388753585987263,0.7985185289269906,0.34974538635563207,3.1467106459953085,0.9135823153160714
118,1.3827796349655368,0.539342126539639,0.7993661717369651,0.350409652556743,3.1483143537231664,0.9136896020657307
119,1.383835095054809,0.5398088944805516,0.8002123995080613,0.35107391875785393,3.1499202253848626,0.9137968888153901
120,1.3848849675013226,0.5402756624214642,0.8010572152467725,0.35173818495896486,3.1515283826887055,0.9139041755650494
121,1.3859292536733907,0.5407424303623768,0.8019006219916913,0.3524024511600758,3.153138947650379,0.9140114623147089
122,1.3869679550799927,0.5412091983032895,0.8027426228131564,0.3530667173611867,3.154752042588095,0.9141187490643682
123,1.388001073370447,0.5416759662442021,0.8035832208128998,0.35373098356229765,3.1563677901177734,0.9142260358140275
124,1.3890286103340777,0.5421427341851147,0.8044224191236908,0.3543952497634086,3.157986313148137,0.9143333225636869
125,1.390050567899873,0.5426095021260274,0.8052602209089801,0.3550595159645195,3.159607734875822,0.9144406093133463
126,1.3910669481361375,0.54307627006694,0.806096629362541,0.35572378216563044,3.1612321787804425,0.9145478960630056
127,1.3920777532501407,0.5435430380078526,0.8069316477081097,0.3563880483667414,3.162859768619645,0.914655182812665
128,1.3930829855877531,0.5440098059487654,0.8077652791990244,0.3570523145678523,3.164490628424113,0.9147624695623243
129,1.394082647633081,0.544476573889678,0.8085975271178627,0.35771658076896323,3.166124882492571,0.9148697563119836
130,1.3950767420080934,0.5449433418305906,0.8094283947760772,0.35838084697007416,3.167762655386757,0.9149770430616431
131,1.39606527147224,0.5454101097715032,0.8102578855136306,0.3590451131711851,3.1694040719263494,0.9150843298113024
132,1.3970482389220669,0.5458768777124159,0.8110860026986281,0.359709379372296,3.1710492571839093,0.9151916165609617
133,1.3980256473908215,0.5463436456533285,0.81191274972695,0.36037364557340695,3.1726983364797583,0.9152989033106211
134,1.3989975000480546,0.5468104135942411,0.8127381300218819,0.3610379117745179,3.1743514353768547,0.9154061900602805
135,1.3999638001992145,0.5472771815351538,0.8135621470337436,0.3617021779756288,3.1760086796756366,0.9155134768099398
136,1.4009245512852317,0.5477439494760664,0.814384804239517,0.36236644417673974,3.1776701954088566,0.9156207635595992
137,1.4018797568821049,0.548210717416979,0.8152061051424732,0.3630307103778507,3.1793361088363548,0.9157280503092585
138,1.4028294207004735,0.5486774853578917,0.8160260532717969,0.3636949765789616,3.181006546439862,0.9158353370589178
139,1.4037735465851846,0.5491442532988043,0.8168446521822115,0.36435924278007253,3.1826816349177305,0.9159426238085773
140,1.404712138514859,0.549611021239717,0.8176619054536014,0.36502350898118346,3.1843615011796698,0.9160499105582366
141,1.405645200601445,0.5500777891806297,0.818477816690633,0.3656877751822944,3.1860462723414567,0.916157197307896
142,1.4065727370897676,0.5505445571215423,0.8192923895223767,0.3663520413834053,3.1877360757195987,0.9162644840575553
143,1.407494752357075,0.5510113250624549,0.820105627601925,0.36701630758451625,3.1894310388260196,0.9163717708072147
144,1.408411250912573,0.5514780930033675,0.8209175346060109,0.36768057378562724,3.191131289362674,0.9164790575568741
145,1.409322237396958,0.5519448609442802,0.8217281142346256,0.36834483998673817,3.1928369552161744,0.9165863443065334
146,1.410227716581941,0.5524116288851928,0.8225373702106338,0.3690091061878491,3.194548164452375,0.9166936310561927
147,1.4111276933697674,0.5528783968261054,0.8233453062793886,0.36967337238896003,3.1962650453109576,0.9168009178058522
148,1.4120221727927298,0.5533451647670181,0.8241519262083461,0.37033763859007096,3.1979877261999556,0.9169082045555115
149,1.4129111600126747,0.5538119327079307,0.8249572337866774,0.3710019047911819,3.1997163356903084,0.9170154913051708
150,1.4137946603205025,0.5542787006488433,0.8257612328248807,0.3716661709922928,3.2014510025103498,0.9171227780548302
151,1.414672679135664,0.5547454685897559,0.8265639271543924,0.37233043719340375,3.203191855540297,0.9172300648044895
152,1.415545222005648,0.5552122365306686,0.8273653206271965,0.3729947033945147,3.204939023806724,0.9173373515541489
153,1.4164122946054631,0.5556790044715813,0.8281654171154338,0.3736589695956256,3.2066926364769914,0.9174446383038083
154,1.4172739027371182,0.5561457724124939,0.82896422051101,0.37432323579673654,3.2084528228536797,0.9175519250534676
155,1.41813005232909,0.5566125403534066,0.8297617347252023,0.37498750199784747,3.2102197123689855,0.9176592118031269
156,1.4189807494357893,0.5570793082943192,0.8305579636882661,0.3756517681989584,3.211993434579119,0.9177664985527864
157,1.4198260002370215,0.5575460762352318,0.8313529113490401,0.37631603440006933,3.2137741191586415,0.9178737853024457
158,1.4206658110374384,0.5580128441761445,0.8321465816745509,0.37698030060118026,3.215561895894842,0.9179810720521051
159,1.4215001882659877,0.5584796121170571,0.8329389786496162,0.3776445668022912,3.2173568946820286,0.9180883588017644
160,1.422329138475354,0.5589463800579697,0.8337301062764486,0.3783088330034021,3.219159245515865,0.9181956455514237
161,1.4231526683413955,0.5594131479988824,0.8345199685742568,0.37897309920451305,3.2209690784876326,0.9183029323010832
162,1.4239707846625753,0.559879915939795,0.8353085695788475,0.379637365405624,3.2227865237785123,0.9184102190507425
163,1.4247834943593847,0.5603466838807076,0.8360959133422254,0.3803016316067349,3.2246117116538326,0.9185175058004018
164,1.425590804473765,0.5608134518216202,0.8368820039321936,0.38096589780784584,3.226444772457296,0.9186247925500612
165,1.4263927221685209,0.561280219762533,0.8376668454319528,0.3816301640089568,3.228285836605196,0.9187320792997206
166,1.4271892547267266,0.5617469877034456,0.8384504419396992,0.3822944302100677,3.2301350345806092,0.9188393660493799
167,1.4279804095511321,0.5622137556443582,0.8392327975682234,0.38295869641117863,3.231992496927587,0.9189466527990393
168,1.4287661941635585,0.5626805235852709,0.8400139164445062,0.38362296261228956,3.233858354245291,0.9190539395486986
169,1.4295466162042898,0.5631472915261835,0.8407938027093165,0.3842872288134005,3.235732737182166,0.919161226298358
170,1.4303216834314616,0.5636140594670961,0.8415724605168062,0.3849514950145114,3.2376157764300473,0.9192685130480174
171,1.4310914037204399,0.5640808274080087,0.842349894034107,0.38561576121562235,3.2395076027182763,0.9193757997976767
172,1.431855785063199,0.5645475953489214,0.8431261074409235,0.3862800274167333,3.241408346807798,0.919483086547336
173,1.43261483556769,0.565014363289834,0.8439011049291294,0.3869442936178442,3.2433181394852406,0.9195903732969954
174,1.4333685634572086,0.5654811312307466,0.84467489070236,0.38760855981895515,3.2452371115569685,0.9196976600466548
175,1.4341169770697542,0.5659478991716593,0.8454474689756062,0.3882728260200661,3.2471653938431397,0.9198049467963141
176,1.4348600848573834,0.5664146671125719,0.8462188439748068,0.388937092221177,3.24910311717173,0.9199122335459735
177,1.4355978953855626,0.5668814350534845,0.846989019936442,0.38960135842228794,3.25105041237255,0.9200195202956328
178,1.436330417332511,0.5673482029943973,0.8477580011071244,0.39026562462339887,3.2530074102712603,0.9201268070452923
179,1.4370576594885411,0.5678149709353099,0.8485257917431909,0.3909298908245098,3.2549742416833274,0.9202340937949516
180,1.4377796307553918,0.5682817388762225,0.8492923961102941,0.3915941570256207,3.2569510374080335,0.9203413805446109
181,1.4384963401455608,0.5687485068171352,0.8500578184829928,0.39225842322673166,3.258937928222407,0.9204486672942703
182,1.4392077967816268,0.5692152747580478,0.8508220631443435,0.3929226894278426,3.2609350448751786,0.9205559540439296
183,1.4399140098955705,0.5696820426989604,0.8515851343854886,0.3935869556289535,3.2629425180807083,0.920663240793589
184,1.4406149888280888,0.570148810639873,0.8523470365052486,0.39425122183006445,3.2649604785129127,0.9207705275432484
185,1.4413107430279075,0.5706155785807857,0.8531077738097101,0.3949154880311754,3.2669890567991517,0.9208778142929077
186,1.4420012820510815,0.5710823465216983,0.8538673506118161,0.3955797542322863,3.2690283835141334,0.920985101042567
187,1.4426866155603006,0.5715491144626109,0.8546257712309538,0.39624402043339724,3.271078589173796,0.9210923877922265
188,1.4433667533241832,0.5720158824035236,0.8553830399925453,0.39690828663450817,3.273139804229153,0.9211996745418858
189,1.4440417052165657,0.5724826503444362,0.8561391612276347,0.3975725528356191,3.2752121590601773,0.9213069612915451
190,1.444711481215793,0.5729494182853488,0.8568941392724774,0.39823681903673,3.2772957839696195,0.9214142480412045
191,1.4453760914039968,0.5734161862262614,0.8576479784681279,0.39890108523784096,3.279390809176852,0.9215215347908638
192,1.4460355459663758,0.5738829541671742,0.858400683160029,0.3995653514389519,3.2814973648116825,0.9216288215405232
193,1.4466898551904661,0.5743497221080868,0.8591522576975985,0.4002296176400628,3.2836155809081733,0.9217361082901826
194,1.4473390294654118,0.5748164900489994,0.8599027064338183,0.40089388384117375,3.2857455873984143,0.9218433950398419
195,1.4479830792812276,0.5752832579899121,0.8606520337248214,0.4015581500422847,3.2878875141063455,0.9219506817895013
196,1.4486220152280591,0.5757500259308247,0.8614002439294806,0.4022224162433956,3.290041490741505,0.9220579685391607
197,1.4492558479954387,0.5762167938717373,0.8621473414089953,0.40288668244450654,3.2922076468928076,0.92216525528882
198,1.4498845883715354,0.57668356181265,0.8628933305264808,0.40355094864561747,3.294386112022311,0.9222725420384794
199,1.450508247242402,0.5771503297535626,0.8636382156465539,0.4042152148467284,3.2965770154589347,0.9223798287881387
200,1.4511268355912184,0.5776170976944752,0.8643820011349226,0.40487948104783933,3.2987804863922388,0.922487115537798
201,1.4517403644975286,0.5780838656353879,0.865124691357973,0.40554374724895026,3.3009966538661217,0.9225944022874575
202,1.452348845136477,0.5785506335763005,0.8658662906823572,0.4062080134500612,3.3032256467725563,0.9227016890371168
203,1.4529522887780364,0.5790174015172131,0.866606803474582,0.4068722796511722,3.3054675938452958,0.9228089757867761
204,1.453550706786236,0.5794841694581259,0.8673462341005953,0.4075365458522831,3.307722623653593,0.9229162625364355
205,1.4541441106183828,0.5799509373990385,0.8680845869253768,0.40820081205339404,3.3099908645958664,0.9230235492860949
206,1.4547325118242793,0.5804177053399511,0.8688218663125237,0.40886507825450497,3.3122724448934298,0.9231308360357542
207,1.4553159220454397,0.5808844732808637,0.8695580766238409,0.4095293444556159,3.314567492584143,0.9232381227854136
208,1.4558943530142983,0.5813512412217764,0.870293222218929,0.4101936106567268,3.3168761355160976,0.9233454095350729
209,1.4564678165534173,0.581818009162689,0.8710273074547732,0.41085787685783776,3.319198501341292,0.9234526962847323
210,1.4570363245746905,0.5822847771036016,0.8717603366853326,0.4115221430589487,3.321534717509283,0.9235599830343917
211,1.4575998890785407,0.5827515450445143,0.8724923142611289,0.4121864092600596,3.3238849112608415,0.923667269784051
212,1.4581585221531168,0.5832183129854269,0.8732232445288369,0.41285067546117055,3.3262492096216096,0.9237745565337103
213,1.4587122359734854,0.5836850809263395,0.8739531318308731,0.4135149416622815,3.3286277393957513,0.9238818432833698
214,1.4592610428008193,0.5841518488672521,0.8746819805049872,0.4141792078633924,3.33102062715956,0.9239891300330291
215,1.4598049549815815,0.5846186168081648,0.8754097948838514,0.41484347406450334,3.3334279992551394,0.9240964167826885
216,1.4603439849467081,0.5850853847490775,0.8761365792946514,0.41550774026561427,3.3358499817839826,0.9242037035323478
217,1.4608781452107846,0.5855521526899901,0.876862338058678,0.4161720064667252,3.338286700600643,0.9243109902820071
218,1.4614074483712223,0.5860189206309028,0.8775870754909179,0.4168362726678361,3.3407382813063218,0.9244182770316666
219,1.4619319071074275,0.5864856885718154,0.8783107958996466,0.41750053886894706,3.3432048492424946,0.9245255637813259
220,1.4624515341799715,0.586952456512728,0.8790335035860188,0.418164805070058,3.3456865294845386,0.9246328505309852
221,1.462966342429754,0.5874192244536407,0.8797552028436634,0.4188290712711689,3.3481834468353173,0.9247401372806446
222,1.4634763447771655,0.5878859923945533,0.8804758979582747,0.41949333747227985,3.350695725818805,0.924847424030304
223,1.463981554221244,0.5883527603354659,0.8811955932072071,0.4201576036733908,3.35322349067368,0.9249547107799633
224,1.4644819838388323,0.5888195282763786,0.8819142928590687,0.4208218698745017,3.355766865346947,0.9250619975296227
225,1.4649776467837297,0.5892862962172912,0.8826320011733164,0.4214861360756127,3.3583259734874957,0.925169284279282
226,1.4654685562858403,0.5897530641582038,0.8833487223998497,0.4221504022767236,3.3609009384397472,0.9252765710289413
227,1.46595472565032,0.5902198320991164,0.8840644607786083,0.42281466847783455,3.3634918832372134,0.9253838577786008
228,1.4664361682567204,0.5906866000400292,0.8847792205391665,0.4234789346789455,3.366098930596105,0.9254911445282601
229,1.466912897558128,0.5911533679809418,0.8854930059003309,0.4241432008800564,3.3687222029089248,0.9255984312779194
230,1.4673849270803037,0.5916201359218544,0.8862058210697377,0.42480746708116734,3.3713618222380655,0.9257057180275788
231,1.4678522704208157,0.5920869038627671,0.8869176702434496,0.4254717332822783,3.3740179103093886,0.9258130047772382
232,1.468314941248173,0.5925536718036797,0.8876285576055565,0.4261359994833892,3.3766905885058276,0.9259202915268976
233,1.468772953300956,0.5930204397445923,0.8883384873277724,0.42680026568450014,3.3793799778609777,0.9260275782765569
234,1.4692263203869413,0.5934872076855049,0.8890474635690369,0.42746453188561107,3.382086199052684,0.9261348650262162
235,1.4696750563822278,0.5939539756264176,0.8897554904751148,0.428128798086722,3.3848093723966532,0.9262421517758757
236,1.4701191752303582,0.5944207435673302,0.8904625721781982,0.4287930642878329,3.387549617840012,0.926349438525535
237,1.4705586909414379,0.5948875115082428,0.8911687127965078,0.42945733048894386,3.3903070549549486,0.9264567252751943
238,1.4709936175912532,0.5953542794491555,0.8918739164338955,0.4301215966900548,3.3930818029322753,0.9265640120248537
239,1.4714239693203859,0.5958210473900681,0.8925781871794489,0.4307858628911657,3.3958739805750433,0.926671298774513
240,1.4718497603333245,0.5962878153309807,0.8932815291070939,0.43145012909227665,3.3986837062921382,0.9267785855241724
241,1.4722710048975762,0.5967545832718935,0.8939839462752017,0.4321143952933876,3.401511098091901,0.9268858722738318
242,1.4726877173427733,0.5972213512128061,0.8946854427261925,0.4327786614944985,3.4043562735757105,0.9269931590234911
243,1.4730999120597803,0.5976881191537187,0.8953860224861443,0.43344292769560944,3.407219349931607,0.9271004457731504
244,1.4735076034997974,0.5981548870946314,0.8960856895643983,0.43410719389672037,3.4101004439279192,0.9272077325228099
245,1.473910806173461,0.598621655035544,0.8967844479531687,0.4347714600978313,3.412999671906846,0.9273150192724692
246,1.4743095346499453,0.5990884229764566,0.8974823016271509,0.4354357262989422,3.4159171497781227,0.9274223060221285
247,1.474703803556059,0.5995551909173692,0.898179254543133,0.43609999250005316,3.418852993012613,0.9275295927717879
248,1.4750936275753412,0.6000219588582819,0.8988753106396048,0.4367642587011641,3.4218073166359533,0.9276368795214472
249,1.475479021447156,0.6004887267991945,0.8995704738363715,0.437428524902275,3.4247802352221868,0.9277441662711066
250,1.4758599999657838,0.6009554947401071,0.9002647480341657,0.43809279110338595,3.427771862887418,0.927851453020766
251,1.4762365779795132,0.6014222626810198,0.9009581371142611,0.4387570573044969,3.4307823132834194,0.9279587397704253
252,1.476608770389728,0.6018890306219324,0.9016506449380881,0.4394213235056078,3.43381169959134,0.9280660265200847
253,1.4769765921499967,0.602355798562845,0.9023422753468483,0.44008558970671874,3.4368601345153165,0.9281733132697441
254,1.4773400582651557,0.6028225665037577,0.9030330321611323,0.44074985590782967,3.4399277302761604,0.9282806000194034
255,1.4776991837903957,0.6032893344446704,0.9037229191805376,0.4414141221089406,3.4430145986050396,0.9283878867690628
256,1.4780539838303417,0.603756102385583,0.9044119401832862,0.44207838831005153,3.4461208507371173,0.9284951735187221
257,1.478404473538138,0.6042228703264956,0.905100098925846,0.44274265451116246,3.4492465974052937,0.9286024602683814
258,1.4787506681145235,0.6046896382674083,0.9057873991425511,0.4434069207122734,3.452391948833856,0.9287097470180409
259,1.4790925828069135,0.6051564062083209,0.9064738445452234,0.4440711869133843,3.4555570147322,0.9288170337677002
260,1.479430232908475,0.6056231741492335,0.9071594388227961,0.44473545311449525,3.4587419042885337,0.9289243205173595
261,1.4797636337572047,0.6060899420901462,0.9078441856409384,0.4453997193156062,3.4619467261636148,0.9290316072670189
262,1.4800928007350023,0.6065567100310588,0.9085280886416808,0.4460639855167171,3.4651715884844356,0.9291388940166783
263,1.4804177492667439,0.6070234779719714,0.9092111514430407,0.44672825171782804,3.4684165988380165,0.9292461807663376
264,1.4807384948193558,0.6074902459128841,0.9098933776386514,0.44739251791893897,3.471681864265108,0.929353467515997
265,1.4810550529008868,0.6079570138537967,0.9105747707973904,0.4480567841200499,3.474967491253964,0.9294607542656563
266,1.4813674390595768,0.6084237817947094,0.9112553344630091,0.44872105032116083,3.4782735857341205,0.9295680410153156
267,1.4816756688829273,0.6088905497356221,0.9119350721537649,0.44938531652227176,3.4816002530701478,0.9296753277649751
268,1.4819797579967724,0.6093573176765347,0.9126139873620533,0.4500495827233827,3.484947598055454,0.9297826145146344
269,1.4822797220643438,0.6098240856174473,0.9132920835540419,0.4507138489244936,3.4883157249060828,0.9298899012642938
270,1.4825755767853406,0.6102908535583599,0.913969364169305,0.45137811512560455,3.4917047372545222,0.9299971880139531
271,1.4828673378949953,0.6107576214992726,0.9146458326204605,0.4520423813267155,3.49511473814352,0.9301044747636125
272,1.483155021163139,0.6112243894401852,0.915321492292807,0.4527066475278264,3.498545830019944,0.9302117615132719
273,1.4834386423932688,0.6116911573810978,0.9159963465439632,0.45337091372893734,3.501998114728576,0.9303190482629312
274,1.483718217421611,0.6121579253220104,0.9166703987035073,0.45403517993004827,3.5054716935060353,0.9304263350125905
275,1.4839937621161867,0.6126246932629231,0.91734365207262,0.4546994461311592,3.508966666974601,0.93053362176225
276,1.4842652923758752,0.6130914612038357,0.9180161099237258,0.45536371233227013,3.512483135136113,0.9306409085119093
277,1.4845328241294782,0.6135582291447483,0.9186877755001385,0.45602797853338106,3.516021197365887,0.9307481952615686
278,1.4847963733347824,0.614024997085661,0.9193586520157058,0.456692244734492,3.5195809524065984,0.930855482011228
279,1.485055955977624,0.6144917650265737,0.9200287426544571,0.4573565109356029,3.5231624983622254,0.9309627687608873
280,1.48531158807095,0.6149585329674863,0.9206980505702521,0.45802077713671385,3.5267659326919825,0.9310700555105467
281,1.4855632856538823,0.615425300908399,0.9213665788864298,0.4586850433378248,3.5303913522043016,0.9311773422602061
282,1.485811064790779,0.6158920688493116,0.9220343306954606,0.4593493095389357,3.5340388530507463,0.9312846290098654
283,1.486054941570298,0.6163588367902242,0.9227013090585987,0.46001357574004664,3.537708530720067,0.9313919157595247
284,1.4862949321044587,0.6168256047311369,0.9233675170055363,0.4606778419411576,3.5414004800321504,0.9314992025091842
285,1.4865310525277056,0.6172923726720495,0.9240329575340593,0.4613421081422685,3.5451147951320605,0.9316064892588435
286,1.4867633189959704,0.6177591406129621,0.924697633609705,0.46200637434337943,3.5488515694840626,0.9317137760085028
287,1.486991747685734,0.6182259085538748,0.92536154816542,0.46267064054449036,3.5526108958656946,0.9318210627581622
288,1.4872163547930906,0.6186926764947874,0.9260247041012206,0.46333490674560135,3.556392866361804,0.9319283495078216
289,1.487437156532811,0.6191594444357,0.9266871042838551,0.4639991729467123,3.5601975723586516,0.932035636257481
290,1.4876541691374066,0.6196262123766126,0.9273487515464665,0.4646634391478232,3.564025104538011,0.9321429230071403
291,1.4878674088561912,0.6200929803175254,0.9280096486882576,0.46532770534893414,3.5678755528712824,0.9322502097567996
292,1.488076891954347,0.620559748258438,0.9286697984741574,0.46599197155004507,3.5717490066136524,0.932357496506459
293,1.4882826347119904,0.6210265161993506,0.9293292036344892,0.466656237751156,3.575645554298203,0.9324647832561184
294,1.488484653423235,0.6214932841402632,0.92998786686464,0.46732050395226693,3.579565283730149,0.9325720700057777
295,1.488682964395259,0.6219600520811759,0.930645790824732,0.46798477015337786,3.58350828198098,0.9326793567554371
296,1.4888775839473714,0.6224268200220885,0.9313029781392952,0.4686490363544888,3.587474635382701,0.9327866435050964
297,1.4890685284100786,0.6228935879630011,0.9319594313969419,0.4693133025555997,3.591464429522053,0.9328939302547558
298,1.4892558141241539,0.6233603559039138,0.9326151531500435,0.46997756875671065,3.5954777492347865,0.9330012170044152
299,1.4894394574397039,0.6238271238448264,0.9332701459144072,0.4706418349578216,3.5995146785999057,0.9331085037540745
300,1.4896194747152394,0.624293891785739,0.9339244121689564,0.4713061011589325,3.6035753009339753,0.9332157905037338
301,1.4897958823167468,0.6247606597266517,0.9345779543554116,0.47197036736004344,3.6076596987854574,0.9333230772533933
302,1.489968696616756,0.6252274276675643,0.9352307748779731,0.47263463356115437,3.6117679539289895,0.9334303640030526
303,1.4901379339934167,0.6256941956084769,0.9358828761030065,0.4732988997622653,3.6159001473598167,0.9335376507527119
304,1.4903036108295686,0.6261609635493897,0.936534260358727,0.47396316596337623,3.6200563592881077,0.9336449375023713
305,1.4904657435118183,0.6266277314903023,0.9371849299348906,0.47462743216448716,3.6242366691333885,0.9337522242520306
306,1.4906243484296116,0.6270944994312149,0.9378348870824809,0.4752916983655981,3.6284411555189555,0.9338595110016901
307,1.490779441974314,0.6275612673721276,0.9384841340134024,0.475955964566709,3.632669896266324,0.9339667977513494
308,1.4909310405382854,0.6280280353130402,0.9391326729001735,0.47662023076781995,3.63692296838969,0.9340740845010087
309,1.4910791605139608,0.6284948032539528,0.9397805058756221,0.4772844969689309,3.6412004480904434,0.9341813712506681
310,1.4912238182929323,0.6289615711948655,0.9404276350325818,0.47794876317004187,3.645502410751655,0.9342886580003275
311,1.4913650302650268,0.6294283391357781,0.9410740624235913,0.4786130293711528,3.6498289309326264,0.9343959447499868
312,1.491502812817394,0.6298951070766907,0.9417197900605947,0.47927729557226373,3.654180082363479,0.9345032314996462
313,1.4916371823335874,0.6303618750176033,0.942364819914644,0.47994156177337466,3.65855593793968,0.9346105182493055
314,1.4917681551926547,0.6308286429585159,0.9430091539156045,0.4806058279744856,3.662956569716733,0.9347178049989648
315,1.4918957477682218,0.6312954108994286,0.9436527939518589,0.4812700941755965,3.667382048904753,0.9348250917486243
316,1.492019976427584,0.6317621788403412,0.9442957418700171,0.48193436037670745,3.671832445863159,0.9349323784982836
317,1.4921408575307988,0.6322289467812539,0.9449379994746258,0.4825986265778184,3.6763078300953502,0.9350396652479429
318,1.4922584074297767,0.6326957147221666,0.94557956852788,0.4832628927789293,3.680808270243447,0.9351469519976023
319,1.4923726424673756,0.6331624826630792,0.9462204507493368,0.48392715898004024,3.685333834082973,0.9352542387472617
320,1.4924835789765003,0.6336292506039918,0.9468606478156316,0.48459142518115117,3.6898845885176956,0.935361525496921
321,1.4925912332791986,0.6340960185449045,0.9475001613601953,0.4852556913822621,3.6944605995743625,0.9354688122465804
322,1.4926956216857623,0.6345627864858171,0.9481389929729738,0.48591995758337303,3.6990619323975413,0.9355760989962397
323,1.4927967604938295,0.6350295544267297,0.9487771442001496,0.48658422378448396,3.7036886512444864,0.935683385745899
324,1.4928946659874898,0.6354963223676424,0.9494146165438659,0.4872484899855949,3.7083408194799805,0.9357906724955585
325,1.4929893544363892,0.635963090308555,0.9500514114619514,0.4879127561867058,3.713018499571258,0.9358979592452178
326,1.493080842094841,0.6364298582494676,0.9506875303676476,0.48857702238781675,3.71772175308293,0.9360052459948771
327,1.4931691452009337,0.6368966261903803,0.9513229746293389,0.4892412885889277,3.722450640671967,0.9361125327445365
328,1.4932542799756467,0.637363394131293,0.9519577455702841,0.4899055547900386,3.7272052220826293,0.9362198194941959
329,1.4933362626219644,0.6378301620722056,0.952591844468349,0.49056982099114954,3.731985556141569,0.9363271062438553
330,1.4934151093239936,0.6382969300131183,0.9532252725557429,0.49123408719226047,3.7367917007527867,0.9364343929935146
331,1.493490836246083,0.6387636979540309,0.9538580310187559,0.4918983533933714,3.74162371289279,0.9365416797431739
332,1.4935634595319471,0.6392304658949435,0.9544901209974983,0.49256261959448233,3.746481648605644,0.9366489664928334
333,1.4936329953037895,0.6396972338358561,0.9551215435856424,0.49322688579559326,3.7513655629981235,0.9367562532424927
334,1.493699459661432,0.6401640017767687,0.9557522998301664,0.4938911519967042,3.7562755102349032,0.936863539992152
335,1.4937628686814413,0.6406307697176814,0.9563823907311004,0.4945554181978151,3.761211543533717,0.9369708267418114
336,1.493823238416264,0.641097537658594,0.9570118172412738,0.49521968439892605,3.7661737151606127,0.9370781134914707
337,1.4938805848933623,0.6415643055995066,0.9576405802660659,0.495883950600037,3.771162076425198,0.9371854002411301
338,1.4939349241143491,0.6420310735404193,0.9582686806631577,0.4965482168011479,3.776176677675965,0.9372926869907895
339,1.4939862720541304,0.6424978414813319,0.9588961192422866,0.49721248300225884,3.7812175682955447,0.9373999737404488
340,1.4940346446600477,0.6429646094222445,0.9595228967650025,0.4978767492033698,3.7862847966961475,0.9375072604901081
341,1.494080057851025,0.6434313773631573,0.9601490139444262,0.4985410154044807,3.791378410314886,0.9376145472397676
342,1.494122527516717,0.6438981453040699,0.960774471445011,0.49920528160559163,3.7964984556092256,0.9377218339894269
343,1.4941620695166604,0.6443649132449825,0.9613992698823048,0.49986954780670256,3.8016449780524306,0.9378291207390863
344,1.4941986996794308,0.6448316811858952,0.9620234098227152,0.5005338140078135,3.8068180221290437,0.9379364074887456
345,1.4942324338017983,0.6452984491268078,0.9626468917832771,0.5011980802089244,3.812017631330435,0.938043694238405
346,1.4942632876478892,0.6457652170677204,0.963269716231422,0.5018623464100354,3.817243848150313,0.9381509809880644
347,1.494291276948351,0.6462319850086331,0.9638918835847499,0.5025266126111463,3.8224967140803434,0.9382582677377237
348,1.4943164173995171,0.6466987529495457,0.9645133942108026,0.5031908788122572,3.827776269605752,0.938365554487383
349,1.4943387246625797,0.6471655208904583,0.9651342484268408,0.5038551450133681,3.8330825542010167,0.9384728412370424
350,1.4943582143627618,0.647632288831371,0.9657544464996208,0.5045194112144791,3.838415606325487,0.9385801279867018
351,1.494374902088494,0.6480990567722836,0.966373988645177,0.50518367741559,3.8437754634192034,0.9386874147363611
352,1.4943888033905948,0.6485658247131962,0.9669928750286033,0.5058479436167009,3.8491621618985823,0.9387947014860205
353,1.494399933781454,0.6490325926541088,0.967611105763839,0.5065122098178119,3.854575737152249,0.9389019882356798
354,1.4944083087342195,0.6494993605950216,0.9682286809134554,0.5071764760189228,3.8600162235368582,0.9390092749853391
355,1.494413943681988,0.6499661285359342,0.9688456004884458,0.5078407422200337,3.8654836543729845,0.9391165617349986
356,1.4944168540169978,0.6504328964768468,0.9694618644480183,0.5085050084211447,3.8709780619409955,0.9392238484846579
357,1.4944170550898268,0.6508996644177594,0.9700774726993884,0.5091692746222556,3.8764994774770054,0.9393311352343172
358,1.4944145622085925,0.6513664323586721,0.9706924250975761,0.5098335408233665,3.882047931168887,0.9394384219839766
359,1.4944093906381566,0.6518332002995847,0.9713067214452058,0.5104978070244774,3.8876234521522064,0.939545708733636
360,1.4944015555993344,0.6522999682404973,0.9719203614923058,0.5111620732255884,3.893226068506379,0.9396529954832953
361,1.4943910722681046,0.65276673618141,0.9725333449361129,0.5118263394266993,3.898855807250677,0.9397602822329547
362,1.4943779557748256,0.6532335041223226,0.9731456714208773,0.5124906056278102,3.904512694340398,0.939867568982614
363,1.4943622212034544,0.6537002720632352,0.9737573405376723,0.5131548718289212,3.910196754663014,0.9399748557322734
364,1.4943438835907703,0.6541670400041479,0.9743683518242029,0.5138191380300321,3.9159080120344116,0.9400821424819328
365,1.4943229579256005,0.6546338079450605,0.9749787047646202,0.514483404231143,3.9216464891950604,0.9401894292315921
366,1.494299459148052,0.6551005758859731,0.9755883987893361,0.515147670432254,3.9274122078063884,0.9402967159812515
367,1.494273402148746,0.6555673438268859,0.9761974332748404,0.5158119366333649,3.9332051884470323,0.9404040027309108
368,1.494244801768056,0.6560341117677985,0.9768058075435218,0.5164762028344758,3.93902545060922,0.9405112894805702
369,1.4942136727953503,0.6565008797087111,0.9774135208634895,0.5171404690355867,3.9448730126952007,0.9406185762302296
370,1.4941800299682393,0.6569676476496238,0.9780205724483988,0.5178047352366977,3.9507478920136077,0.9407258629798889
371,1.494143887971826,0.6574344155905364,0.9786269614572776,0.5184690014378086,3.9566501047760374,0.9408331497295482
372,1.4941052614379609,0.657901183531449,0.9792326869943566,0.5191332676389195,3.962579666093488,0.9409404364792077
373,1.4940641649445,0.6583679514723616,0.9798377481089011,0.5197975338400305,3.968536589972957,0.941047723228867
374,1.4940206130145692,0.6588347194132743,0.9804421437950455,0.5204618000411414,3.9745208893140274,0.9411550099785263
375,1.4939746201158308,0.6593014873541869,0.9810458729916303,0.5211260662422523,3.9805325759055474,0.9412622967281857
376,1.493926200659757,0.6597682552950995,0.9816489345820418,0.5217903324433633,3.98657166042223,0.941369583477845
377,1.493875369000902,0.6602350232360121,0.9822513273940536,0.5224545986444742,3.9926381524214816,0.9414768702275044
378,1.493822139436186,0.6607017911769248,0.9828530501996713,0.5231188648455851,3.998732060340085,0.9415841569771638
379,1.4937665262041784,0.6611685591178375,0.9834541017149788,0.523783131046696,4.004853391491041,0.9416914437268231
380,1.4937085434843866,0.6616353270587501,0.9840544805999882,0.524447397247807,4.011002152060442,0.9417987304764825
381,1.4936482053965499,0.6621020949996628,0.984654185458491,0.5251116634489179,4.0171783471042835,0.9419060172261419
382,1.4935855259999373,0.6625688629405754,0.9852532148379127,0.5257759296500288,4.023381980545507,0.9420133039758012
383,1.4935205192926493,0.663035630881488,0.9858515672291703,0.5264401958511398,4.029613055170887,0.9421205907254606
384,1.4934531992109266,0.6635023988224007,0.9864492410665298,0.5271044620522507,4.035871572628095,0.9422278774751199
385,1.4933835796284596,0.6639691667633133,0.9870462347274696,0.5277687282533616,4.042157533422747,0.9423351642247793
386,1.4933116743557062,0.6644359347042259,0.987642546532544,0.5284329944544726,4.048470936915542,0.9424424509744387
387,1.4932374971392117,0.6649027026451386,0.9882381747452512,0.5290972606555835,4.05481178131933,0.942549737724098
388,1.4931610616609348,0.6653694705860512,0.9888331175719012,0.5297615268566944,4.061180063696418,0.9426570244737573
389,1.4930823815375778,0.6658362385269638,0.9894273731614879,0.5304257930578054,4.0675757799557175,0.9427643112234168
390,1.4930014703199204,0.6663030064678765,0.9900209396055655,0.5310900592589163,4.073998924850056,0.9428715979730761
391,1.4929183414921612,0.6667697744087892,0.9906138149381233,0.5317543254600272,4.08044949197353,0.9429788847227354
392,1.4928330084712618,0.6672365423497018,0.9912059971354661,0.5324185916611381,4.086927473758827,0.9430861714723948
393,1.4927454846062949,0.6677033102906145,0.991797484116097,0.5330828578622491,4.09343286147467,0.9431934582220541
394,1.4926557831777996,0.6681700782315271,0.9923882737406016,0.53374712406336,4.099965645223263,0.9433007449717135
395,1.4925639173971408,0.6686368461724397,0.9929783638115354,0.5344113902644709,4.106525813937839,0.9434080317213729
396,1.4924699004058728,0.6691036141133523,0.9935677520733136,0.5350756564655819,4.1131133553801185,0.9435153184710322
397,1.4923737452751076,0.6695703820542649,0.994156436212104,0.5357399226666928,4.119728256138018,0.9436226052206915
398,1.4922754650048902,0.6700371499951776,0.9947444138557224,0.5364041888678037,4.126370501623203,0.943729891970351
399,1.4921750725235774,0.6705039179360902,0.9953316825735292,0.5370684550689147,4.133040076068822,0.9438371787200103
400,1.4920725806872208,0.6709706858770028,0.995918239876331,0.5377327212700256,4.1397369625272145,0.9439444654696696
401,1.4919680022789577,0.6714374538179155,0.9965040832162834,0.5383969874711365,4.1464611428677305,0.944051752219329
402,1.491861350008403,0.6719042217588281,0.9970892099867956,0.5390612536722474,4.153212597774504,0.9441590389689883
403,1.4917526365110516,0.6723709896997407,0.9976736175224402,0.5397255198733584,4.1599913067443595,0.9442663257186478
404,1.49164187434768,0.6728377576406535,0.9982573030988632,0.5403897860744693,4.166797248084728,0.9443736124683071
405,1.4915290760037583,0.6733045255815661,0.9988402639326973,0.5410540522755802,4.173630398911595,0.9444808992179664
406,1.4914142538888635,0.6737712935224787,0.9994224971814788,0.5417183184766913,4.180490735147568,0.9445881859676258
407,1.4912974203361014,0.6742380614633914,1.0000039999435657,0.5423825846778022,4.187378231519839,0.9446954727172852
408,1.4911785876015304,0.674704829404304,1.0005847692580607,0.5430468508789131,4.19429286155841,0.9448027594669445
409,1.4910577678635932,0.6751715973452166,1.0011648021047328,0.5437111170800241,4.201234597594162,0.9449100462166039
410,1.4909349732225534,0.6756383652861293,1.0017440954039472,0.544375383281135,4.208203410757093,0.9450173329662632
411,1.4908102156999348,0.6761051332270419,1.0023226460165926,0.5450396494822459,4.215199270974566,0.9451246197159225
412,1.4906835072379712,0.6765719011679545,1.0029004507440138,0.5457039156833569,4.222222146969627,0.945231906465582
413,1.4905548596990563,0.6770386691088672,1.0034775063279484,0.5463681818844678,4.229272006259318,0.9453391932152413
414,1.490424284865203,0.6775054370497798,1.0040538094504612,0.5470324480855787,4.2363488151530895,0.9454464799649006
415,1.490291794437504,0.6779722049906924,1.004629356733888,0.5476967142866896,4.243452538751287,0.94555376671456
416,1.4901574000356042,0.678438972931605,1.0052041447407756,0.5483609804878006,4.250583140943543,0.9456610534642194
417,1.4900211131971708,0.6789057408725178,1.0057781699738295,0.5490252466889115,4.257740584407459,0.9457683402138788
418,1.4898829453773756,0.6793725088134304,1.006351428875862,0.5496895128900224,4.2649248306070575,0.9458756269635381
419,1.489742907948379,0.679839276754343,1.0069239178297424,0.5503537790911334,4.272135839791545,0.9459829137131974
420,1.489601012198821,0.6803060446952556,1.007495633158352,0.5510180452922443,4.279373570993921,0.9460902004628569
421,1.4894572693333163,0.6807728126361683,1.0080665711245405,0.5516823114933552,4.286637982029753,0.9461974872125162
422,1.4893116904719585,0.6812395805770809,1.0086367279310848,0.5523465776944662,4.293929029495953,0.9463047739621755
423,1.4891642866498258,0.6817063485179935,1.0092060997206516,0.5530108438955771,4.30124666876965,0.9464120607118349
424,1.4890150688164945,0.6821731164589062,1.009774682575762,0.553675110096688,4.308590854007035,0.9465193474614942
425,1.4888640478355581,0.6826398843998188,1.0103424725187595,0.554339376297799,4.315961538142314,0.9466266342111536
426,1.4887112344841515,0.6831066523407314,1.01090946551178,0.5550036424989099,4.323358672886752,0.946733920960813
427,1.4885566394524816,0.6835734202816441,1.0114756574567252,0.5556679087000208,4.330782208727598,0.9468412077104723
428,1.488400273343363,0.6840401882225567,1.0120410441952377,0.5563321749011317,4.338232094927312,0.9469484944601316
429,1.4882421466717597,0.6845069561634693,1.0126056215086803,0.5569964411022427,4.345708279522608,0.9470557812097911
430,1.4880822698643323,0.6849737241043821,1.013169385118118,0.5576607073033536,4.353210709323685,0.9471630679594504
431,1.4879206532589921,0.6854404920452947,1.013732330684301,0.5583249735044645,4.36073932991346,0.9472703547091097
432,1.4877573071044599,0.6859072599862073,1.014294453807652,0.5589892397055755,4.368294085646905,0.9473776414587691
433,1.487592241559829,0.68637402792712,1.0148557500282567,0.5596535059066864,4.375874919650289,0.9474849282084284
434,1.4874254666941396,0.6868407958680326,1.0154162148258552,0.5603177721077973,4.383481773820707,0.9475922149580878
435,1.487256992485952,0.6873075638089452,1.0159758436198385,0.5609820383089082,4.391114588825427,0.9476995017077472
436,1.487086828822931,0.6877743317498578,1.0165346317692459,0.5616463045100192,4.3987733041014225,0.9478067884574065
437,1.4869149855014334,0.6882410996907705,1.0170925745727657,0.5623105707111301,4.406457857854957,0.9479140752070658
438,1.486741472226103,0.6887078676316831,1.0176496672687398,0.562974836912241,4.414168187061126,0.9480213619567253
439,1.4865662986094692,0.6891746355725957,1.0182059050351697,0.563639103113352,4.421904227463549,0.9481286487063846
440,1.4863894741715558,0.6896414035135083,1.0187612829897257,0.5643033693144629,4.4296659135740715,0.948235935456044
441,1.4862110083394895,0.690108171454421,1.0193157961897596,0.5649676355155738,4.437453178672516,0.9483432222057033
442,1.4860309104471223,0.6905749393953337,1.0198694396323196,0.5656319017166848,4.44526595480649,0.9484505089553626
443,1.485849189734652,0.6910417073362463,1.020422208254167,0.5662961679177957,4.453104172791289,0.9485577957050221
444,1.4856658553482527,0.691508475277159,1.0209740969317989,0.5669604341189066,4.4609677622097115,0.9486650824546814
445,1.485480916339713,0.6919752432180716,1.02152510048147,0.5676247003200176,4.468856651412157,0.9487723692043407
446,1.4852943816660753,0.6924420111589842,1.0220752136592193,0.5682889665211285,4.476770767516544,0.9488796559540001
447,1.485106260189287,0.6929087790998969,1.0226244311608998,0.5689532327222394,4.484710036408411,0.9489869427036595
448,1.4849165606758512,0.6933755470408095,1.0231727476222097,0.5696174989233503,4.4926743827410816,0.9490942294533188
449,1.4847252917964897,0.6938423149817221,1.0237201576187276,0.5702817651244614,4.500663729935776,0.9492015162029782
450,1.4845324621258071,0.6943090829226348,1.0242666556659503,0.5709460313255723,4.508678000181881,0.9493088029526375
451,1.4843380801419657,0.6947758508635474,1.024812236219333,0.5716102975266832,4.516717114437215,0.9494160897022969
452,1.4841421542263613,0.69524261880446,1.0253568936743327,0.5722745637277942,4.524780992428413,0.9495233764519563
453,1.48394469266331,0.6957093867453727,1.0259006223664546,0.5729388299289051,4.5328695526512,0.9496306632016156
454,1.483745703639737,0.6961761546862854,1.0264434165713014,0.573603096130016,4.540982712370993,0.949737949951275
455,1.483545195244875,0.696642922627198,1.0269852705046245,0.574267362331127,4.549120387623223,0.9498452367009343
456,1.4833431754699666,0.6971096905681107,1.0275261783223788,0.5749316285322379,4.5572824932140445,0.9499525234505937
457,1.483139652207973,0.6975764585090233,1.0280661341207817,0.5755958947333488,4.56546894272082,0.9500598102002531
458,1.4829346332532896,0.6980432264499359,1.0286051319363718,0.5762601609344598,4.5736796484928135,0.9501670969499124
459,1.4827281263014673,0.6985099943908485,1.0291431657460732,0.5769244271355707,4.581914521651933,0.9502743836995717
460,1.4825201389489402,0.6989767623317611,1.029680229467263,0.5775886933366816,4.5901734720934275,0.9503816704492312
461,1.4823106786927602,0.6994435302726738,1.0302163169578364,0.5782529595377925,4.59845640848674,0.9504889571988905
462,1.482099752930335,0.6999102982135864,1.030751422016284,0.5789172257389035,4.606763238276365,0.9505962439485498
463,1.481887368959176,0.700377066154499,1.0312855383817627,0.5795814919400144,4.615093867682806,0.9507035306982092
464,1.4816735339766502,0.7008438340954117,1.0318186597341752,0.5802457581411253,4.623448201703452,0.9508108174478686
465,1.4814582550797386,0.7013106020363243,1.0323507796942504,0.5809100243422363,4.631826144113739,0.9509181041975279
466,1.4812415392648006,0.7017773699772369,1.0328818918236262,0.5815742905433472,4.640227597468128,0.9510253909471873
467,1.4810233934273458,0.7022441379181497,1.0334119896249372,0.5822385567444581,4.6486524631012855,0.9511326776968466
468,1.4808038243618107,0.7027109058590623,1.0339410665419027,0.582902822945569,4.657100641129257,0.9512399644465059
469,1.4805828387613431,0.7031776737999749,1.0344691159594195,0.58356708914668,4.665572030450752,0.9513472511961654
470,1.4803604432175899,0.7036444417408876,1.0349961312036573,0.5842313553477909,4.674066528748375,0.9514545379458247
471,1.4801366442204946,0.7041112096818002,1.0355221055421555,0.5848956215489018,4.682584032490009,0.951561824695484
472,1.4799114481580995,0.7045779776227128,1.0360470321839257,0.5855598877500128,4.691124436930269,0.9516691114451434
473,1.4796848613163531,0.7050447455636255,1.0365709042795537,0.5862241539511237,4.699687636111835,0.9517763981948028
474,1.4794568898789255,0.7055115135045381,1.037093714921307,0.5868884201522346,4.708273522867119,0.9518836849444621
475,1.4792275399270296,0.7059782814454507,1.0376154571432454,0.5875526863533456,4.716881988819715,0.9519909716941215
476,1.4789968174392472,0.7064450493863634,1.0381361239213307,0.5882169525544565,4.725512924386068,0.9520982584437808
477,1.4787647282913634,0.706911817327276,1.0386557081735446,0.5888812187555674,4.734166218777142,0.9522055451934403
478,1.4785312782562061,0.7073785852681886,1.0391742027600057,0.5895454849566784,4.7428417600001485,0.9523128319430996
479,1.4782964730034918,0.7078453532091012,1.0396916004830903,0.5902097511577893,4.7515394348603115,0.9524201186927589
480,1.4780603180996779,0.7083121211500139,1.0402078940875579,0.5908740173589002,4.760259128962758,0.9525274054424183
481,1.4778228190078209,0.7087788890909266,1.0407230762606765,0.5915382835600111,4.769000726714332,0.9526346921920776
482,1.4775839810874418,0.7092456570318392,1.0412371396323534,0.5922025497611221,4.777764111325581,0.952741978941737
483,1.4773438095943967,0.7097124249727518,1.041750076775267,0.592866815962233,4.7865491648127865,0.9528492656913964
484,1.4771023096807536,0.7101791929136645,1.0422618802050039,0.5935310821633439,4.795355767999905,0.9529565524410557
485,1.4768594863946773,0.7106459608545771,1.0427725423801957,0.5941953483644549,4.804183800520827,0.953063839190715
486,1.4766153446803176,0.7111127287954897,1.0432820557026616,0.5948596145655658,4.813033140821405,0.9531711259403745
487,1.4763698893777062,0.7115794967364024,1.0437904125175526,0.5955238807666767,4.821903666161736,0.9532784126900338
488,1.4761231252226585,0.712046264677315,1.0442976051134978,0.5961881469677877,4.830795252618399,0.9533856994396931
489,1.4758750568466843,0.7125130326182276,1.0448036257227558,0.5968524131688986,4.839707775086833,0.9534929861893525
490,1.4756256887768984,0.7129798005591403,1.0453084665213668,0.5975166793700095,4.848641107283587,0.9536002729390118
491,1.4753750254359463,0.713446568500053,1.0458121196293089,0.5981809455711204,4.857595121748914,0.9537075596886713
492,1.4751230711419279,0.7139133364409656,1.0463145771106572,0.5988452117722314,4.866569689849119,0.9538148464383306
493,1.4748698301083332,0.7143801043818783,1.046815830973745,0.5995094779733423,4.8755646817791485,0.9539221331879899
494,1.4746153064439818,0.7148468723227909,1.047315873171328,0.6001737441744532,4.884579966565221,0.9540294199376493
495,1.4743595041529676,0.7153136402637035,1.0478146956007535,0.6008380103755642,4.893615412067349,0.9541367066873087
496,1.4741024271346128,0.7157804082046162,1.0483122901041295,0.6015022765766751,4.902670884982194,0.954243993436968
497,1.4738440791834253,0.7162471761455288,1.0488086484684978,0.602166542777786,4.911746250845692,0.9543512801866274
498,1.4735844639890643,0.7167139440864414,1.049303762426011,0.602830808978897,4.920841374035915,0.9544585669362867
499,1.4733235851363098,0.717180712027354,1.049797623654112,0.6034950751800079,4.929956117775907,0.954565853685946
500,1.4730614461050415,0.7176474799682667,1.0502902237757143,0.6041593413811188,4.939090344136649,0.9546731404356055
501,1.472798050270221,0.7181142479091793,1.0507815543593886,0.6048236075822297,4.948243914039903,0.9547804271852648
502,1.4725334009018813,0.7185810158500919,1.05127160691955,0.6054878737833407,4.957416687261386,0.9548877139349241
503,1.4722675011651234,0.7190477837910045,1.0517603729166485,0.6061521399844516,4.96660852243372,0.9549950006845835
504,1.4720003541201176,0.7195145517319173,1.052247843757363,0.6068164061855625,4.9758192770495935,0.9551022874342429
505,1.4717319627221117,0.7199813196728299,1.0527340107947967,0.6074806723866735,4.985048807464985,0.9552095741839022
506,1.471462329821445,0.7204480876137425,1.0532188653286787,0.6081449385877844,4.994296968902313,0.9553168609335616
507,1.4711914581635699,0.7209148555546552,1.0537023986055638,0.6088092047888953,5.0035636154537775,0.9554241476832209
508,1.4709193503890763,0.7213816234955678,1.0541846018190386,0.6094734709900063,5.012848600084663,0.9555314344328802
509,1.4706460090337266,0.7218483914364804,1.0546654661099302,0.6101377371911172,5.022151774636791,0.9556387211825397
510,1.470371436528493,0.7223151593773931,1.0551449825665158,0.6108020033922281,5.031472989831836,0.955746007932199
511,1.4700956351996035,0.7227819273183057,1.0556231422247375,0.611466269593339,5.0408120952749815,0.9558532946818583
512,1.4698186072685924,0.7232486952592183,1.056099936068418,0.61213053579445,5.050168939458333,0.9559605814315177
513,1.4695403548523576,0.723715463200131,1.0565753550294819,0.6127948019955609,5.059543369764591,0.9560678681811771
514,1.4692608799632239,0.7241822311410436,1.0570493899881754,0.6134590681966718,5.068935232470676,0.9561751549308365
515,1.468980184509013,0.7246489990819562,1.0575220317732936,0.6141233343977828,5.078344372751433,0.9562824416804958
516,1.468698270293117,0.725115767022869,1.0579932711624083,0.6147876005988937,5.087770634683428,0.9563897284301551
517,1.4684151390145832,0.7255825349637816,1.0584630988820982,0.6154518668000046,5.097213861248695,0.9564970151798146
518,1.4681307922681985,0.7260493029046942,1.0589315056081832,0.6161161330011156,5.106673894338633,0.9566043019294739
519,1.4678452315445845,0.7265160708456068,1.059398481965961,0.6167803992022265,5.116150574757911,0.9567115886791332
520,1.467558458230297,0.7269828387865195,1.0598640185304475,0.6174446654033374,5.125643742228473,0.9568188754287926
521,1.4672704736079312,0.7274496067274321,1.0603281058266174,0.6181089316044484,5.135153235393443,0.9569261621784519
522,1.4669812788562344,0.7279163746683447,1.060790734329651,0.6187731978055593,5.144678891821349,0.9570334489281113
523,1.4666908750502223,0.7283831426092573,1.0612518944651816,0.6194374640066702,5.154220548010116,0.9571407356777707
524,1.466399263161303,0.72884991055017,1.0617115766095466,0.6201017302077811,5.1637780393912935,0.95724802242743
525,1.466106444057408,0.7293166784910826,1.0621697710900417,0.6207659964088921,5.173351200334261,0.9573553091770893
526,1.4658124185031247,0.7297834464319952,1.062626468185176,0.621430262610003,5.182939864150542,0.9574625959267488
527,1.4655171871598407,0.7302502143729079,1.0630816581249332,0.6220945288111139,5.192543863098066,0.9575698826764081
528,1.4652207505858899,0.7307169823138205,1.0635353310910327,0.6227587950122249,5.20216302838558,0.9576771694260675
529,1.4649231092367052,0.7311837502547331,1.0639874772171953,0.6234230612133358,5.211797190177075,0.9577844561757268
530,1.464624263464979,0.7316505181956459,1.0644380865894107,0.6240873274144467,5.221446177596249,0.9578917429253861
531,1.4643242135208279,0.7321172861365585,1.0648871492462084,0.6247515936155577,5.231109818731091,0.9579990296750456
532,1.4640229595519616,0.7325840540774711,1.065334655178931,0.6254158598166686,5.2407879406383255,0.9581063164247049
533,1.4637205016038628,0.7330508220183838,1.06578059433201,0.6260801260177795,5.25048036934822,0.9582136031743642
534,1.463416839619967,0.7335175899592964,1.0662249566032473,0.6267443922188904,5.260186929869119,0.9583208899240236
535,1.463111973441852,0.733984357900209,1.0666677318440934,0.6274086584200014,5.269907446192239,0.958428176673683
536,1.4628059028094327,0.7344511258411217,1.067108909859935,0.6280729246211123,5.279641741296425,0.9585354634233423
537,1.4624986273611587,0.7349178937820343,1.0675484804103808,0.6287371908222232,5.289389637153024,0.9586427501730017
538,1.462190146634223,0.7353846617229469,1.0679864332095534,0.6294014570233342,5.299150954730683,0.958750036922661
539,1.4618804600647706,0.7358514296638596,1.0684227579263805,0.6300657232244451,5.308925514000329,0.9588573236723203
540,1.461569566988117,0.7363181976047721,1.068857444184892,0.630729989425556,5.318713133940182,0.9589646104219798
541,1.4612574666389702,0.7367849655456848,1.0692904815645172,0.631394255626667,5.328513632540647,0.9590718971716391
542,1.4609441581516607,0.7372517334865976,1.0697218596003883,0.6320585218277779,5.338326826809561,0.9591791839212984
543,1.4606296405603734,0.73771850142751,1.070151567783642,0.6327227880288888,5.348152532777181,0.9592864706709578
544,1.4603139127993887,0.7381852693684228,1.0705795955617283,0.6333870542299997,5.35799056550142,0.9593937574206172
545,1.459996973703328,0.7386520373093354,1.0710059323387182,0.6340513204311107,5.3678407390730385,0.9595010441702765
546,1.4596788220074046,0.739118805250248,1.0714305674756184,0.6347155866322216,5.3777028666209725,0.9596083309199359
547,1.4593594563476786,0.7395855731911607,1.071853490290683,0.6353798528333325,5.387576760317517,0.9597156176695952
548,1.4590388752613213,0.7400523411320733,1.0722746900597346,0.6360441190344435,5.397462231383867,0.9598229044192546
549,1.4587170771868814,0.7405191090729859,1.0726941560164829,0.6367083852355544,5.4073590900953805,0.959930191168914
550,1.4583940604645589,0.7409858770138986,1.0731118773528476,0.6373726514366653,5.417267145787102,0.9600374779185733
551,1.4580698233364835,0.7414526449548112,1.0735278432192854,0.6380369176377763,5.427186206859309,0.9601447646682327
552,1.4577443639469985,0.7419194128957238,1.0739420427251178,0.6387011838388872,5.437116080782929,0.960252051417892
553,1.45741768034295,0.7423861808366365,1.074354464938863,0.6393654500399981,5.4470565741053205,0.9603593381675514
554,1.4570897704739836,0.7428529487775491,1.0747650988885682,0.640029716241109,5.457007492455776,0.9604666249172108
555,1.4567606321928426,0.7433197167184618,1.075173933562148,0.64069398244222,5.466968640551281,0.9605739116668701
556,1.4564302632556756,0.7437864846593745,1.0755809579077236,0.6413582486433309,5.476939822202231,0.9606811984165294
557,1.4560986613223468,0.7442532526002871,1.0759861608339625,0.6420225148444418,5.486920840318278,0.9607884851661889
558,1.4557658239567515,0.7447200205411997,1.0763895312104264,0.6426867810455528,5.496911496914024,0.9608957719158482
559,1.4554317486271409,0.7451867884821124,1.0767910578679152,0.6433510472466637,5.506911593115074,0.9610030586655075
560,1.4550964327064462,0.7456535564230249,1.077190729598819,0.6440153134477746,5.516920929163825,0.9611103454151669
561,1.4547598734726117,0.7461203243639376,1.0775885351574697,0.6446795796488856,5.526939304425482,0.9612176321648263
562,1.4544220681089346,0.7465870923048503,1.0779844632604962,0.6453438458499965,5.536966517394106,0.9613249189144856
563,1.454083013704404,0.7470538602457628,1.078378502587182,0.6460081120511074,5.547002365698606,0.961432205664145
564,1.4537427072540525,0.7475206281866755,1.0787706417798257,0.6466723782522183,5.557046646108882,0.9615394924138043
565,1.453401145659307,0.7479873961275881,1.0791608694441046,0.6473366444533293,5.567099154541968,0.9616467791634637
566,1.453058325728349,0.7484541640685007,1.0795491741494379,0.6480009106544402,5.57715968606822,0.9617540659131231
567,1.4527142441764755,0.7489209320094135,1.079935544429357,0.6486651768555511,5.587228034917539,0.9618613526627824
568,1.4523688976264708,0.7493876999503261,1.0803199687818756,0.6493294430566621,5.597303994485713,0.9619686394124418
569,1.4520222826089773,0.7498544678912387,1.0807024356698625,0.649993709257773,5.607387357340604,0.9620759261621011
570,1.451674395562876,0.7503212358321514,1.0810829335214174,0.6506579754588839,5.6174779152286884,0.9621832129117605
571,1.4513252328356687,0.750788003773064,1.081461450730249,0.6513222416599949,5.627575459081329,0.9622904996614199
572,1.4509747906838688,0.7512547717139766,1.0818379756560563,0.6519865078611058,5.6376797790212745,0.9623977864110792
573,1.4506230652733922,0.7517215396548893,1.082212496624912,0.6526507740622167,5.647790664369192,0.9625050731607385
574,1.4502700526799586,0.7521883075958019,1.0825850019296472,0.6533150402633277,5.657907903650138,0.962612359910398
575,1.4499157488894932,0.7526550755367145,1.0829554798302412,0.6539793064644386,5.668031284600169,0.9627196466600573
576,1.449560149798535,0.7531218434776272,1.0833239185542116,0.6546435726655496,5.6781605941729545,0.9628269334097166
577,1.4492032512146515,0.7535886114185398,1.0836903062970071,0.6553078388666606,5.688295618546494,0.962934220159376
578,1.4488450488568563,0.7540553793594524,1.0840546312224046,0.6559721050677715,5.6984361431296815,0.9630415069090353
579,1.4484855383560298,0.7545221473003652,1.084416881462906,0.6566363712688824,5.708581952569229,0.9631487936586947
580,1.44812471525535,0.7549889152412776,1.0847770451201402,0.6573006374699933,5.718732830756314,0.9632560804083541
581,1.447762575010724,0.7554556831821904,1.0851351102652649,0.6579649036711043,5.728888560833462,0.9633633671580134
582,1.447399112991222,0.7559224511231031,1.0854910649393732,0.6586291698722152,5.739048925201396,0.9634706539076727
583,1.447034324479525,0.7563892190640156,1.0858448971539014,0.6592934360733261,5.749213705525989,0.9635779406573322
584,1.4466682046723651,0.7568559870049283,1.0861965948910386,0.6599577022744371,5.759382682745134,0.9636852274069915
585,1.4463007486809807,0.7573227549458409,1.0865461461041406,0.660621968475548,5.769555637075763,0.9637925141566508
586,1.4459319515315698,0.7577895228867535,1.0868935387181444,0.6612862346766589,5.779732348020934,0.9638998009063102
587,1.4455618081657513,0.7582562908276662,1.0872387606299854,0.6619505008777699,5.789912594376741,0.9640070876559695
588,1.445190313441031,0.7587230587685788,1.0875817997090182,0.6626147670788808,5.800096154239616,0.964114374405629
589,1.4448174621312677,0.7591898267094914,1.0879226437974383,0.6632790332799917,5.8102828050132596,0.9642216611552883
590,1.4444432489271488,0.7596565946504041,1.0882612807107062,0.6639432994811026,5.8204723234160145,0.9643289479049476
591,1.44406766843667,0.7601233625913167,1.0885976982379755,0.6646075656822136,5.830664485487942,0.964436234654607
592,1.4436907151856135,0.7605901305322293,1.0889318841425204,0.6652718318833245,5.840859066598137,0.9645435214042664
593,1.4433123836180408,0.7610568984731421,1.0892638261621697,0.6659360980844354,5.8510558414519895,0.9646508081539257
594,1.442932668096779,0.7615236664140547,1.0895935120097375,0.6666003642855464,5.861254584098574,0.9647580949035851
595,1.442551562903918,0.7619904343549673,1.0899209293734624,0.6672646304866573,5.871455067937924,0.9648653816532444
596,1.442169062241313,0.76245720229588,1.0902460659174427,0.6679288966877682,5.881657065728484,0.9649726684029037
597,1.4417851602310854,0.7629239702367926,1.0905689092820796,0.6685931628888792,5.891860349594589,0.9650799551525632
598,1.4413998509161314,0.7633907381777052,1.090889447084519,0.6692574290899901,5.9020646910337975,0.9651872419022225
599,1.4410131282606373,0.7638575061186179,1.0912076669190953,0.669921695291101,5.912269860924591,0.9652945286518819
600,1.4406249861505944,0.7643242740595305,1.0915235563577812,0.670585961492212,5.922475629533717,0.9654018154015412
601,1.4402354183943196,0.7647910420004431,1.0918371029506353,0.6712502276933229,5.932681766523952,0.9655091021512006
602,1.4398444187229813,0.7652578099413558,1.0921482942262537,0.6719144938944338,5.942888040961576,0.96561638890086
603,1.4394519807911283,0.7657245778822683,1.0924571176922244,0.6725787600955447,5.953094221324082,0.9657236756505193
604,1.4390580981772232,0.766191345823181,1.092763560835584,0.6732430262966557,5.963300075507835,0.9658309624001786
605,1.438662764384179,0.7666581137640938,1.0930676111232727,0.6739072924977666,5.973505370835829,0.9659382491498381
606,1.4382659728399003,0.7671248817050063,1.0933692560025987,0.6745715586988775,5.983709874065363,0.9660455358994974
607,1.437867716897829,0.767591649645919,1.0936684829016976,0.6752358248999885,5.993913351395861,0.9661528226491567
608,1.4374679898374922,0.7680584175868316,1.0939652792299972,0.6759000911010994,6.0041155684767284,0.9662601093988161
609,1.4370667848650558,0.7685251855277442,1.0942596323786848,0.6765643573022103,6.014316290415065,0.9663673961484754
610,1.436664095113881,0.7689919534686569,1.0945515297211754,0.6772286235033212,6.024515281783711,0.9664746828981348
611,1.4362599136450844,0.7694587214095695,1.0948409586135814,0.6778928897044322,6.034712306629025,0.9665819696477942
612,1.4358542334481037,0.7699254893504821,1.0951279063951875,0.6785571559055431,6.044907128478885,0.9666892563974535
613,1.4354470474412633,0.7703922572913948,1.0954123603889223,0.679221422106654,6.055099510350622,0.9667965431471128
614,1.4350383484723468,0.7708590252323074,1.0956943079018373,0.679885688307765,6.0652892147591055,0.9669038298967723
615,1.4346281293191743,0.77132579317322,1.0959737362255844,0.6805499545088759,6.075476003724616,0.9670111166464316
616,1.4342163826901781,0.7717925611141327,1.096250632636897,0.6812142207099868,6.0856596387811,0.9671184033960909
617,1.4338031012249879,0.7722593290550454,1.0965249843980722,0.6818784869110978,6.095839880984108,0.9672256901457503
618,1.4333882774950164,0.772726096995958,1.0967967787574557,0.6825427531122087,6.106016490918975,0.9673329768954096
619,1.4329719040040465,0.7731928649368707,1.0970660029499284,0.6832070193133197,6.116189228709006,0.967440263645069
620,1.4325539731888288,0.7736596328777833,1.097332644197393,0.6838712855144307,6.126357854023578,0.9675475503947284
621,1.432134477419674,0.7741264008186959,1.0975966897092666,0.6845355517155416,6.1365221260863905,0.9676548371443877
622,1.4317134090010555,0.7745931687596086,1.097858126682972,0.6851998179166525,6.146681803683687,0.967762123894047
623,1.4312907601722125,0.7750599367005211,1.0981169423044304,0.6858640841177635,6.156836645172569,0.9678694106437065
624,1.4308665231077546,0.7755267046414338,1.098373123748559,0.6865283503188744,6.166986408489151,0.9679766973933658
625,1.4304406899182756,0.7759934725823465,1.0986266581797672,0.6871926165199853,6.177130851157063,0.9680839841430252
626,1.430013252650964,0.776460240523259,1.0988775327524576,0.6878568827210962,6.187269730295598,0.9681912708926845
627,1.429584203290219,0.7769270084641717,1.0991257346115249,0.6885211489222072,6.197402802628257,0.9682985576423438
628,1.4291535337582746,0.7773937764050843,1.099371250892861,0.6891854151233181,6.207529824491013,0.9684058443920033
629,1.428721235915817,0.7778605443459969,1.0996140687238591,0.689849681324429,6.217650551840787,0.9685131311416626
630,1.4282873015626145,0.7783273122869097,1.0998541752239195,0.69051394752554,6.227764740263913,0.9686204178913219
631,1.4278517224381457,0.7787940802278223,1.1000915575049586,0.6911782137266509,6.237872144984548,0.9687277046409813
632,1.4274144902222314,0.7792608481687349,1.1003262026719183,0.6918424799277618,6.24797252087321,0.9688349913906407
633,1.4269755965356703,0.7797276161096476,1.1005580978232778,0.6925067461288728,6.258065622455266,0.9689422781403
634,1.4265350329408768,0.7801943840505602,1.1007872300515666,0.6931710123299837,6.2681512039195475,0.9690495648899594
635,1.4260927909425227,0.7806611519914728,1.10101358644388,0.6938352785310946,6.278229019126762,0.9691568516396187
636,1.425648861988182,0.7811279199323855,1.1012371540823944,0.6944995447322055,6.288298821618282,0.9692641383892782
637,1.4252032374689758,0.7815946878732981,1.1014579200448866,0.6951638109333165,6.2983603646245445,0.9693714251389375
638,1.4247559087202244,0.7820614558142107,1.1016758714052526,0.6958280771344274,6.308413401073879,0.9694787118885968
639,1.4243068670220993,0.7825282237551234,1.10189099523403,0.6964923433355383,6.3184576836010145,0.9695859986382562
640,1.423856103600278,0.782994991696036,1.1021032785989187,0.6971566095366493,6.328492964555813,0.9696932853879155
641,1.4234036096266025,0.7834617596369486,1.1023127085653075,0.6978208757377602,6.338518996011998,0.9698005721375749
642,1.4229493762197412,0.7839285275778614,1.102519272196799,0.6984851419388711,6.348535529775793,0.9699078588872343
643,1.4224933944458509,0.7843952955187738,1.1027229565557364,0.699149408139982,6.3585423173947175,0.9700151456368936
644,1.4220356553192437,0.7848620634596866,1.102923748703733,0.699813674341093,6.368539110166311,0.9701224323865529
645,1.4215761498030555,0.7853288314005993,1.1031216357022027,0.7004779405422039,6.378525659146972,0.9702297191362124
646,1.4211148688099178,0.7857955993415118,1.10331660461289,0.7011422067433148,6.388501715160621,0.9703370058858717
647,1.4206518032026312,0.7862623672824245,1.1035086424984049,0.7018064729444258,6.398467028807679,0.970444292635531
648,1.420186943794841,0.7867291352233371,1.1036977364227574,0.7024707391455367,6.408421350473776,0.9705515793851904
649,1.4197202813517178,0.7871959031642497,1.1038838734518917,0.7031350053466476,6.418364430338649,0.9706588661348498
650,1.4192518065906345,0.7876626711051624,1.1040670406542241,0.7037992715477586,6.42829601838499,0.9707661528845091
651,1.4187815101818555,0.788129439046075,1.104247225101183,0.7044635377488695,6.438215864407389,0.9708734396341685
652,1.4183093827492181,0.7885962069869876,1.1044244138677461,0.7051278039499804,6.448123718021143,0.9709807263838278
653,1.417835414870821,0.7890629749279003,1.1045985940329834,0.7057920701510914,6.458019328671225,0.9710880131334871
654,1.417359597079717,0.789529742868813,1.1047697526805988,0.7064563363522023,6.4679024456412595,0.9711952998831466
655,1.416881919864603,0.7899965108097255,1.1049378768994738,0.7071206025533132,6.47777281806234,0.9713025866328059
656,1.4164023736705151,0.7904632787506383,1.1051029537842127,0.7077848687544241,6.48763019492216,0.9714098733824652
657,1.4159209488995268,0.7909300466915509,1.1052649704356876,0.7084491349555351,6.497474325073864,0.9715171601321246
658,1.415437635911446,0.7913968146324635,1.1054239139615865,0.709113401156646,6.507304957245091,0.971624446881784
659,1.4149524250245167,0.7918635825733762,1.1055797714769615,0.7097776673577569,6.517121840046968,0.9717317336314433
660,1.4144653065161226,0.7923303505142888,1.1057325301047782,0.7104419335588679,6.526924721983185,0.9718390203811027
661,1.41397627062349,0.7927971184552014,1.1058821769764655,0.7111061997599788,6.536713351458896,0.971946307130762
662,1.4134853075443972,0.7932638863961141,1.1060286992324686,0.7117704659610897,6.546487476789935,0.9720535938804215
663,1.4129924074378815,0.7937306543370266,1.1061720840228007,0.7124347321622007,6.55624684621174,0.9721608806300808
664,1.412497560424949,0.7941974222779393,1.106312318507597,0.7130989983633116,6.565991207888473,0.9722681673797401
665,1.4120007565892898,0.794664190218852,1.1064493898576702,0.7137632645644225,6.575720309922152,0.9723754541293995
666,1.4115019859779898,0.7951309581597645,1.1065832852550646,0.7144275307655334,6.5854339003616085,0.9724827408790588
667,1.4110012386022461,0.7955977261006772,1.106713991893615,0.7150917969666444,6.595131727211758,0.9725900276287182
668,1.4104985044380882,0.7960644940415899,1.1068414969795026,0.7157560631677553,6.604813538442586,0.9726973143783776
669,1.4099937734270926,0.7965312619825025,1.1069657877318142,0.7164203293688662,6.614479081998329,0.9728046011280369
670,1.4094870354771063,0.7969980299234152,1.107086851383102,0.7170845955699772,6.624128105806581,0.9729118878776962
671,1.40897828046297,0.7974647978643278,1.1072046751799443,0.7177488617710881,6.6337603577875,0.9730191746273557
672,1.4084674982272398,0.7979315658052404,1.107319246383505,0.718413127972199,6.643375585862824,0.973126461377015
673,1.4079546785809145,0.7983983337461531,1.1074305522700985,0.71907739417331,6.652973537965198,0.9732337481266743
674,1.4074398113041613,0.7988651016870657,1.10753858013175,0.7197416603744209,6.662553962047209,0.9733410348763337
675,1.406922886147046,0.7993318696279783,1.1076433172767604,0.7204059265755318,6.672116606090606,0.973448321625993
676,1.4064038928302605,0.799798637568891,1.10774475103027,0.7210701927766427,6.681661218115529,0.9735556083756525
677,1.4058828210458554,0.8002654055098036,1.1078428687348256,0.7217344589777537,6.691187546189573,0.9736628951253118
678,1.4053596604579734,0.8007321734507162,1.1079376577509437,0.7223987251788646,6.700695338437128,0.9737701818749711
679,1.4048344007035802,0.801198941391629,1.1080291054576785,0.7230629913799755,6.710184343048469,0.9738774686246305
680,1.404307031393202,0.8016657093325416,1.1081171992531895,0.7237272575810865,6.719654308289009,0.9739847553742899
681,1.403777542111661,0.8021324772734542,1.1082019265553082,0.7243915237821974,6.7291049825084785,0.9740920421239492
682,1.4032459224188119,0.8025992452143669,1.1082832748021076,0.7250557899833083,6.738536114150212,0.9741993288736086
683,1.4027121618502814,0.8030660131552795,1.1083612314524705,0.7257200561844193,6.747947451760226,0.9743066156232679
684,1.4021762499182067,0.8035327810961921,1.1084357839866594,0.7263843223855302,6.757338743996605,0.9744139023729272
685,1.4016381761119778,0.8039995490371048,1.1085069199068869,0.7270485885866411,6.766709739638598,0.9745211891225867
686,1.4010979298989772,0.8044663169780173,1.1085746267378862,0.727712854787752,6.776060187595894,0.974628475872246
687,1.4005555007253228,0.80493308491893,1.1086388920274814,0.728377120988863,6.785389836917882,0.9747357626219053
688,1.400010878016612,0.8053998528598427,1.108699703347161,0.7290413871899739,6.794698436802813,0.9748430493715647
689,1.3994640511786671,0.8058666208007552,1.108757048292648,0.7297056533910848,6.803985736607078,0.9749503361212241
690,1.3989150095982759,0.8063333887416679,1.1088109144844736,0.7303699195921958,6.813251485854422,0.9750576228708834
691,1.3983637426439444,0.8068001566825805,1.1088612895685488,0.7310341857933067,6.822495434245232,0.9751649096205428
692,1.3978102396666379,0.8072669246234931,1.1089081612167395,0.7316984519944176,6.831717331665637,0.9752721963702021
693,1.3972544900005304,0.8077336925644059,1.1089515171274378,0.7323627181955286,6.840916928196922,0.9753794831198614
694,1.3966964829637547,0.8082004605053185,1.1089913450261375,0.7330269843966395,6.850093974124611,0.9754867698695209
695,1.3961362078591477,0.8086672284462311,1.1090276326660078,0.7336912505977504,6.859248219947769,0.9755940566191802
696,1.395573653975003,0.8091339963871438,1.1090603678284658,0.7343555167988614,6.8683794163882155,0.9757013433688395
697,1.395008810585818,0.8096007643280564,1.1090895383237553,0.7350197829999723,6.877487314399779,0.9758086301184989
698,1.3944416669530473,0.810067532268969,1.1091151319915165,0.7356840492010832,6.8865716651774695,0.9759159168681583
699,1.3938722123258513,0.8105343002098817,1.1091371367013645,0.7363483154021941,6.895632220166744,0.9760232036178177
700,1.3933004359418493,0.8110010681507943,1.109155540353463,0.7370125816033051,6.904668731072709,0.976130490367477
701,1.392726327027871,0.8114678360917069,1.1091703308790999,0.737676847804416,6.91368094986933,0.9762377771171363
702,1.3921498748007073,0.8119346040326196,1.1091814962412623,0.7383411140055269,6.922668628808695,0.9763450638667958
703,1.3915710684678657,0.8124013719735322,1.1091890244352116,0.7390053802066379,6.931631520430105,0.9764523506164551
704,1.3909898972283206,0.8128681399144448,1.1091929034890602,0.7396696464077488,6.940569377569423,0.9765596373661144
705,1.3904063502732686,0.8133349078553576,1.109193121464345,0.7403339126088597,6.949481953368159,0.9766669241157738
706,1.3898204167868795,0.81380167579627,1.1091896664566039,0.7409981788099707,6.958369001282702,0.9767742108654331
707,1.3892320859470524,0.8142684437371828,1.109182526595951,0.7416624450110816,6.967230275093496,0.9768814976150925
708,1.388641346926168,0.8147352116780955,1.1091716900476523,0.7423267112121925,6.976065528914255,0.9769887843647519
709,1.3880481888918423,0.815201979619008,1.1091571450126991,0.7429909774133034,6.984874517201061,0.9770960711144112
710,1.3874526010076813,0.8156687475599207,1.1091388797283859,0.7436552436144144,6.993656994761574,0.9772033578640705
711,1.3868545724340342,0.8161355155008333,1.1091168824688824,0.7443195098155253,7.002412716764218,0.97731064461373
712,1.3862540923287485,0.8166022834417459,1.10909114154581,0.7449837760166362,7.011141438747217,0.9774179313633893
713,1.3856511498479218,0.8170690513826586,1.1090616453088153,0.7456480422177472,7.0198429166278835,0.9775252181130487
714,1.385045734146658,0.8175358193235712,1.109028382146145,0.7463123084188581,7.028516906711583,0.977632504862708
715,1.3844378343798198,0.8180025872644838,1.1089913404852199,0.746976574619969,7.037163165701012,0.9777397916123673
716,1.3838274397027812,0.8184693552053965,1.1089505087932072,0.74764084082108,7.045781450705186,0.9778470783620268
717,1.3832145392721826,0.8189361231463091,1.1089058755775962,0.7483051070221909,7.054371519248588,0.9779543651116861
718,1.3825991222466842,0.8194028910872218,1.1088574293867692,0.7489693732233018,7.062933129280242,0.9780616518613454
719,1.3819811777877162,0.8198696590281345,1.1088051588105747,0.7496336394244127,7.07146603918282,0.9781689386110048
720,1.3813606950602337,0.8203364269690471,1.108749052480901,0.7502979056255237,7.07997000778165,0.9782762253606642
721,1.3807376632334682,0.8208031949099597,1.108689099072245,0.7509621718266346,7.088444794353791,0.9783835121103235
722,1.3801120714816788,0.8212699628508724,1.108625287302287,0.7516264380277455,7.0968901586371205,0.9784907988599829
723,1.379483908984905,0.821736730791785,1.1085576059324587,0.7522907042288565,7.1053058608392385,0.9785980856096422
724,1.378853164929715,0.8222034987326976,1.1084860437685147,0.7529549704299674,7.1136916616466275,0.9787053723593016
725,1.3782198285099587,0.8226702666736103,1.1084105896611023,0.7536192366310783,7.122047322233528,0.978812659108961
726,1.3775838889275174,0.8231370346145228,1.10833123250633,0.7542835028321893,7.130372604270988,0.9789199458586203
727,1.37694533539305,0.8236038025554355,1.1082479612463372,0.7549477690333002,7.138667269935797,0.9790272326082796
728,1.3763041571267465,0.8240705704963482,1.1081607648698606,0.7556120352344111,7.146931081919491,0.979134519357939
729,1.375660343359071,0.8245373384372607,1.108069632412803,0.756276301435522,7.155163803437183,0.9792418061075984
730,1.3750138833315129,0.8250041063781735,1.1079745529587974,0.756940567636633,7.163365198236622,0.9793490928572577
731,1.3743647662973315,0.8254708743190861,1.1078755156397764,0.7576048338377439,7.171535030606983,0.9794563796069171
732,1.3737129815223033,0.8259376422599987,1.107772509636534,0.7582691000388548,7.179673065387801,0.9795636663565764
733,1.3730585182854642,0.8264044102009114,1.1076655241792916,0.7589333662399658,7.187779067977862,0.9796709531062358
734,1.3724013658798582,0.826871178141824,1.107554548548261,0.7595976324410767,7.195852804344005,0.9797782398558952
735,1.3717415136132758,0.8273379460827366,1.1074395720742065,0.7602618986421876,7.203894041029985,0.9798855266055545
736,1.3710789508090009,0.8278047140236493,1.107320584139008,0.7609261648432986,7.21190254516528,0.9799928133552139
737,1.3704136668065492,0.8282714819645619,1.1071975741762201,0.7615904310444095,7.219878084473898,0.9801001001048733
738,1.36974565096241,0.8287382499054745,1.107070531671634,0.7622546972455204,7.227820427283121,0.9802073868545326
739,1.3690748926507854,0.8292050178463872,1.106939446163834,0.7629189634466313,7.235729342532331,0.980314673604192
740,1.3684013812643296,0.8296717857872998,1.1068043072447586,0.7635832296477423,7.2436045997816265,0.9804219603538513
741,1.3677251062148847,0.8301385537282124,1.1066651045602538,0.7642474958488532,7.251445969220681,0.9805292471035106
742,1.367046056934218,0.8306053216691252,1.1065218278106324,0.7649117620499641,7.259253221677322,0.9806365338531701
743,1.3663642228747572,0.8310720896100378,1.1063744667512263,0.7655760282510751,7.267026128626244,0.9807438206028294
744,1.365679593510324,0.8315388575509504,1.1062230111929419,0.766240294452186,7.274764462197695,0.9808511073524887
745,1.3649921583368663,0.8320056254918631,1.1060674510028117,0.7669045606532969,7.282467995186032,0.9809583941021481
746,1.36430190687319,0.8324723934327756,1.1059077761045466,0.7675688268544079,7.290136501058378,0.9810656808518075
747,1.36360882866169,0.8329391613736883,1.1057439764790846,0.7682330930555189,7.2977697539631805,0.9811729676014668
748,1.3629129132690774,0.833405929314601,1.1055760421651417,0.7688973592566298,7.305367528738809,0.9812802543511262
749,1.3622141502871075,0.8338726972555135,1.1054039632597588,0.7695616254577408,7.312929600921993,0.9813875411007855
750,1.3615125293333055,0.8343394651964262,1.105227729918847,0.7702258916588517,7.320455746756469,0.981494827850445
751,1.3608080400516922,0.8348062331373389,1.1050473323577354,0.7708901578599626,7.327945743201315,0.9816021146001043
752,1.3601006721135067,0.8352730010782514,1.104862760851712,0.7715544240610736,7.335399367939552,0.9817094013497636
753,1.3593904152179255,0.8357397690191641,1.1046740057365692,0.7722186902621845,7.3428163993864715,0.981816688099423
754,1.3586772590927854,0.8362065369600767,1.1044810574091408,0.7728829564632954,7.350196616698082,0.9819239748490823
755,1.357961193495302,0.8366733049009893,1.1042839063278465,0.7735472226644063,7.357539799779508,0.9820312615987417
756,1.3572422082127835,0.8371400728419021,1.1040825430132257,0.7742114888655173,7.36484572929331,0.9821385483484011
757,1.3565202930633493,0.8376068407828147,1.1038769580484773,0.7748757550666282,7.3721141866678215,0.9822458350980604
758,1.355795437896641,0.8380736087237273,1.1036671420799926,0.7755400212677391,7.3793449541054486,0.9823531218477197
759,1.3550676325945352,0.83854037666464,1.1034530858178906,0.7762042874688501,7.386537814590977,0.9824604085973792
760,1.354336867071854,0.8390071446055526,1.1032347800365492,0.776868553669961,7.393692551899715,0.9825676953470385
761,1.3536031312770715,0.8394739125464652,1.1030122155751347,0.7775328198710719,7.400808950605833,0.9826749820966978
762,1.3528664151930216,0.8399406804873779,1.1027853833381331,0.7781970860721829,7.407886796090453,0.9827822688463572
763,1.3521267088376026,0.8404074484282905,1.1025542742958745,0.7788613522732938,7.414925874549839,0.9828895555960165
764,1.3513840022644774,0.8408742163692031,1.1023188794850602,0.7795256184744047,7.421925973003511,0.9829968423456759
765,1.3506382855637789,0.8413409843101158,1.102079190009286,0.7801898846755156,7.428886879302366,0.9831041290953353
766,1.3498895488628033,0.8418077522510284,1.1018351970395632,0.7808541508766266,7.435808382136698,0.9832114158449946
767,1.3491377823267112,0.842274520191941,1.1015868918148408,0.7815184170777375,7.442690271044241,0.9833187025946539
768,1.3483829761592199,0.8427412881328538,1.1013342656425216,0.7821826832788484,7.449532336418219,0.9834259893443134
769,1.347625120603297,0.8432080560737663,1.1010773098989797,0.7828469494799594,7.456334369515208,0.9835332760939727
770,1.3468642059418503,0.843674824014679,1.100816016030076,0.7835112156810703,7.463096162463194,0.983640562843632
771,1.3461002224984169,0.8441415919555917,1.1005503755516688,0.7841754818821812,7.469817508269381,0.9837478495932914
772,1.3453331606378502,0.8446083598965042,1.1002803800501264,0.7848397480832922,7.476498200828109,0.9838551363429507
773,1.3445630107670017,0.8450751278374169,1.1000060211828355,0.7855040142844031,7.4831380349286665,0.9839624230926102
774,1.3437897633354052,0.8455418957783295,1.0997272906787074,0.786168280485514,7.4897368062631084,0.9840697098422695
775,1.343013408835956,0.8460086637192421,1.0994441803386834,0.786832546686625,7.496294311434003,0.9841769965919288
776,1.3422339378055874,0.8464754316601548,1.0991566820362375,0.7874968128877359,7.502810347962207,0.9842842833415882
777,1.3414513408259459,0.8469421996010674,1.098864787717877,0.7881610790888468,7.509284714294507,0.9843915700912476
778,1.3406656085240654,0.84740896754198,1.0985684894036407,0.7888253452899577,7.515717209811307,0.9844988568409069
779,1.339876731573035,0.8478757354828927,1.0982677791875963,0.7894896114910687,7.522107634834292,0.9846061435905663
780,1.33908470069267,0.8483425034238053,1.0979626492383339,0.7901538776921796,7.528455790633924,0.9847134303402256
781,1.3382895066501745,0.848809271364718,1.097653091799458,0.7908181438932905,7.534761479437107,0.984820717089885
782,1.337491140260806,0.8492760393056307,1.097339099190078,0.7914824100944015,7.541024504434628,0.9849280038395444
783,1.3366895923885367,0.8497428072465433,1.0970206638052953,0.7921466762955124,7.547244669788658,0.9850352905892037
784,1.335884853946709,0.8502095751874559,1.0966977781166891,0.7928109424966233,7.5534217806401935,0.985142577338863
785,1.3350769158986926,0.8506763431283686,1.0963704346727987,0.7934752086977342,7.559555643116491,0.9852498640885224
786,1.334265769258538,0.8511431110692812,1.096038626099605,0.7941394748988452,7.5656460643383525,0.9853571508381818
787,1.3334514050916253,0.8516098790101938,1.095702345101008,0.7948037410999561,7.571692852427555,0.9854644375878412
788,1.3326338145153114,0.8520766469511065,1.095361584459304,0.795468007301067,7.577695816514059,0.9855717243375005
789,1.3318129886995782,0.852543414892019,1.0950163370356578,0.796132273502178,7.583654766743286,0.9856790110871598
790,1.3309889188676693,0.8530101828329317,1.094666595770574,0.7967965397032889,7.589569514283354,0.9857862978368193
791,1.3301615962967346,0.8534769507738444,1.0943123536843662,0.7974608059043998,7.595439871332172,0.9858935845864786
792,1.3293310123184652,0.8539437187147569,1.0939536038776225,0.7981250721055108,7.601265651124663,0.9860008713361379
793,1.3284971583197243,0.8544104866556697,1.0935903395316695,0.7987893383066217,7.60704666793978,0.9861081580857973
794,1.3276600257431834,0.8548772545965823,1.093222553909033,0.7994536045077326,7.61278273710758,0.9862154448354566
795,1.3268196060879471,0.8553440225374949,1.0928502403538964,0.8001178707088435,7.618473675016219,0.986322731585116
796,1.3259758909101782,0.8558107904784076,1.0924733922925562,0.8007821369099545,7.624119299118952,0.9864300183347754
797,1.3251288718237226,0.8562775584193202,1.0920920032338755,0.8014464031110654,7.6297194279409775,0.9865373050844347
798,1.3242785405007258,0.8567443263602328,1.091706066769735,0.8021106693121763,7.635273881086409,0.986644591834094
799,1.323424888672252,0.8572110943011455,1.0913155765754787,0.8027749355132873,7.640782479245036,0.9867518785837535
800,1.3225679081288946,0.8576778622420581,1.0909205264103614,0.8034392017143982,7.646245044199153,0.9868591653334128
801,1.3217075907213898,0.8581446301829707,1.0905209101179898,0.8041034679155091,7.651661398830314,0.9869664520830721
802,1.3208439283612214,0.8586113981238834,1.0901167216267615,0.8047677341166201,7.657031367126015,0.9870737388327315
803,1.3199769130212269,0.859078166064796,1.0897079549503021,0.805432000317731,7.662354774186368,0.9871810255823908
804,1.319106536736196,0.8595449340057086,1.0892946041879004,0.8060962665188419,7.667631446230711,0.9872883123320502
805,1.318232791603473,0.8600117019466214,1.0888766635249358,0.8067605327199528,7.672861210604214,0.9873955990817096
806,1.3173556697835478,0.860478469887534,1.0884541272333106,0.8074247989210638,7.67804389578434,0.9875028858313689
807,1.3164751635006482,0.8609452378284466,1.0880269896718722,0.8080890651221747,7.6831793313874,0.9876101725810282
808,1.31559126504333,0.8614120057693593,1.0875952452868365,0.8087533313232856,7.688267348174944,0.9877174593306877
809,1.3147039667650604,0.8618787737102718,1.0871588886122066,0.8094175975243966,7.693307778060162,0.987824746080347
810,1.3138132610848015,0.8623455416511845,1.0867179142701893,0.8100818637255075,7.698300454114234,0.9879320328300064
811,1.3129191404875873,0.8628123095920972,1.0862723169716089,0.8107461299266185,7.703245210572619,0.9880393195796657
812,1.312021597525101,0.8632790775330097,1.085822091516316,0.8114103961277295,7.708141882841326,0.988146606329325
813,1.3111206248162433,0.8637458454739224,1.0853672327935957,0.8120746623288404,7.712990307503089,0.9882538930789845
814,1.3102162150477064,0.864212613414835,1.0849077357825707,0.8127389285299513,7.717790322323547,0.9883611798286438
815,1.3093083609745342,0.8646793813557476,1.0844435955526033,0.8134031947310623,7.722541766257331,0.9884684665783031
816,1.3083970554206854,0.8651461492966603,1.0839748072636917,0.8140674609321732,7.727244479454164,0.9885757533279625
817,1.3074822912795947,0.8656129172375729,1.0835013661668653,0.8147317271332841,7.731898303264808,0.9886830400776219
818,1.3065640615147236,0.8660796851784855,1.0830232676045763,0.815395993334395,7.736503080247103,0.9887903268272812
819,1.305642359160113,0.8665464531193983,1.082540507011087,0.816060259535506,7.7410586541718285,0.9888976135769406
820,1.3047171773209318,0.8670132210603109,1.0820530799128543,0.8167245257366169,7.745564870028586,0.9890049003265999
821,1.3037885091740218,0.8674799890012235,1.081560981928913,0.8173887919377278,7.750021574031613,0.9891121870762593
822,1.3028563479684345,0.8679467569421362,1.0810642087712519,0.8180530581388388,7.754428613625566,0.9892194738259187
823,1.3019206870259734,0.8684135248830488,1.0805627562451898,0.8187173243399497,7.758785837491212,0.989326760575578
824,1.3009815197417234,0.8688802928239614,1.0800566202497475,0.8193815905410606,7.763093095551109,0.9894340473252374
825,1.3000388395845812,0.8693470607648741,1.0795457967780142,0.8200458567421716,7.767350238975214,0.9895413340748968
826,1.2990926400977845,0.8698138287057867,1.0790302819175142,0.8207101229432825,7.771557120186458,0.9896486208245561
827,1.2981429148994295,0.8702805966466993,1.0785100718505665,0.8213743891443934,7.775713592866264,0.9897559075742155
828,1.2971896576829944,0.870747364587612,1.0779851628546442,0.8220386553455044,7.779819511959974,0.9898631943238748
829,1.2962328622178503,0.8712141325285246,1.0774555513027277,0.8227029215466153,7.78387473368232,0.9899704810735341
830,1.295272522349775,0.8716809004694372,1.0769212336636558,0.8233671877477262,7.787879115522726,0.9900777678231936
831,1.294308632001459,0.87214766841035,1.0763822065024742,0.8240314539488371,7.791832516250644,0.9901850545728529
832,1.2933411851730106,0.8726144363512625,1.075838466480777,0.8246957201499481,7.795734795920806,0.9902923413225122
833,1.2923701759424533,0.8730812042921752,1.0752900103570493,0.825359986351059,7.799585815878433,0.9903996280721716
834,1.291395598466224,0.8735479722330879,1.0747368349870021,0.8260242525521699,7.80338543876436,0.990506914821831
835,1.2904174469796643,0.8740147401740004,1.0741789373239063,0.8266885187532809,7.807133528520156,0.9906142015714903
836,1.2894357157975078,0.8744815081149131,1.073616314418922,0.8273527849543918,7.810829950393169,0.9907214883211497
837,1.2884503993143654,0.8749482760558257,1.0730489634214233,0.8280170511555027,7.814474570941477,0.990828775070809
838,1.287461492005205,0.8754150439967383,1.0724768815793215,0.8286813173566137,7.818067258038887,0.9909360618204683
839,1.2864689884258278,0.875881811937651,1.071900066239383,0.8293455835577246,7.821607880879762,0.9910433485701278
840,1.2854728832133415,0.8763485798785636,1.071318514847543,0.8300098497588355,7.8250963099838735,0.9911506353197871
841,1.2844731710866273,0.8768153478194762,1.070732224949218,0.8306741159599464,7.828532417201168,0.9912579220694464
842,1.2834698468468053,0.877282115760389,1.070141194189611,0.8313383821610574,7.831916075716506,0.9913652088191058
843,1.2824629053776944,0.8777488837013016,1.0695454203140171,0.8320026483621683,7.83524716005427,0.9914724955687652
844,1.2814523416462684,0.8782156516422142,1.0689449011681198,0.8326669145632792,7.838525546083052,0.9915797823184245
845,1.2804381507031084,0.8786824195831269,1.0683396346982896,0.8333311807643902,7.841751111020141,0.9916870690680839
846,1.2794203276828509,0.8791491875240395,1.0677296189518741,0.8339954469655011,7.844923733436051,0.9917943558177432
847,1.2783988678046316,0.8796159554649521,1.0671148520774865,0.834659713166612,7.8480432932589625,0.9919016425674027
848,1.2773737663725244,0.8800827234058648,1.0664953323252888,0.835323979367723,7.851109671779091,0.992008929317062
849,1.2763450187759795,0.8805494913467774,1.0658710580472723,0.8359882455688339,7.854122751653046,0.9921162160667213
850,1.275312620490252,0.88101625928769,1.0652420276975343,0.8366525117699448,7.857082416908076,0.9922235028163807
851,1.2742765670768312,0.8814830272286027,1.0646082398325498,0.8373167779710557,7.859988552946301,0.99233078956604
852,1.2732368541838623,0.8819497951695152,1.0639696931114384,0.8379810441721667,7.862841046548868,0.9924380763156994
853,1.2721934775465655,0.8824165631104279,1.063326386296231,0.8386453103732776,7.865639785880069,0.9925453630653588
854,1.2711464329876523,0.8828833310513406,1.0626783182521273,0.8393095765743885,7.868384660491352,0.9926526498150181
855,1.2700957164177344,0.8833500989922531,1.0620254879477542,0.8399738427754995,7.871075561325355,0.9927599365646774
856,1.269041323835728,0.8838168669331659,1.0613678944554157,0.8406381089766104,7.8737123807198035,0.9928672233143369
857,1.26798325132926,0.8842836348740785,1.060705536951343,0.8413023751777213,7.876295012411399,0.9929745100639962
858,1.266921495075061,0.8847504028149911,1.060038414715936,0.8419666413788323,7.878823351539641,0.9930817968136555
859,1.2658560513393609,0.8852171707559038,1.0593665271340056,0.8426309075799432,7.881297294650568,0.9931890835633149
860,1.2647869164782783,0.8856839386968164,1.058689873695007,0.8432951737810541,7.883716739700473,0.9932963703129742
861,1.263714086938202,0.886150706637729,1.058008453993273,0.843959439982165,7.886081586059539,0.9934036570626337
862,1.262637559256173,0.8866174745786417,1.05732226772824,0.844623706183276,7.888391734515426,0.993510943812293
863,1.2615573300602614,0.8870842425195543,1.056631314704671,0.8452879723843869,7.890647087276785,0.9936182305619523
864,1.2604733960699344,0.8875510104604669,1.0559355948328766,0.8459522385854978,7.892847547976752,0.9937255173116117
865,1.2593857540964257,0.8880177784013796,1.055235108128927,0.8466165047866088,7.894993021676314,0.9938328040612711
866,1.2582944010430974,0.8884845463422922,1.054529854714864,0.8472807709877197,7.897083414867695,0.9939400908109304
867,1.2571993339057959,0.8889513142832048,1.0538198348189065,0.8479450371888306,7.899118635477625,0.9940473775605898
868,1.2561005497732087,0.8894180822241176,1.0531050487756535,0.8486093033899416,7.901098592870571,0.9941546643102491
869,1.254998045827211,0.8898848501650302,1.0523854970262796,0.8492735695910525,7.903023197851915,0.9942619510599084
870,1.25389181934321,0.8903516181059428,1.051661180118731,0.8499378357921634,7.9048923626710605,0.9943692378095679
871,1.2527818676904863,0.8908183860468555,1.0509320987079127,0.8506021019932744,7.906706001024479,0.9944765245592272
872,1.2516681883325298,0.891285153987768,1.0501982535558732,0.8512663681943853,7.908464028058705,0.9945838113088865
873,1.2505507788273666,0.8917519219286807,1.0494596455319862,0.8519306343954962,7.910166360373272,0.9946910980585459
874,1.2494296368278903,0.8922186898695934,1.048716275613125,0.8525949005966071,7.911812916023568,0.9947983848082053
875,1.2483047600821813,0.8926854578105059,1.0479681448838345,0.8532591667977181,7.91340361452367,0.9949056715578646
876,1.247176146433823,0.8931522257514186,1.0472152545364994,0.853923432998829,7.914938376849069,0.995012958307524
877,1.2460437938222173,0.8936189936923312,1.0464576058715056,0.8545876991999399,7.916417125439372,0.9951202450571833
878,1.2449077002828894,0.8940857616332438,1.0456952002973998,0.8552519654010509,7.9178397842009325,0.9952275318068426
879,1.2437678639477938,0.8945525295741565,1.0449280393310414,0.8559162316021618,7.919206278509418,0.9953348185565021
880,1.2426242830456113,0.8950192975150691,1.0441561245977546,0.8565804978032727,7.920516535212316,0.9954421053061614
881,1.241476955902044,0.8954860654559818,1.043379457831472,0.8572447640043837,7.921770482631374,0.9955493920558207
882,1.2403258809401039,0.8959528333968945,1.0425980408748743,0.8579090302054946,7.922968050565001,0.9956566788054801
883,1.2391710566803988,0.8964196013378071,1.0418118756795283,0.8585732964066055,7.9241091702905715,0.9957639655551395
884,1.2380124817414124,0.8968863692787197,1.041020964306017,0.8592375626077164,7.925193774566715,0.9958712523047989
885,1.236850154839777,0.8973531372196324,1.0402253089240674,0.8599018288088274,7.926221797635488,0.9959785390544582
886,1.2356840747905486,0.897819905160545,1.0394249118126717,0.8605660950099383,7.927193175224545,0.9960858258041175
887,1.2345142405074698,0.8982866731014576,1.0386197753602069,0.8612303612110492,7.9281078445491895,0.996193112553777
888,1.2333406510032325,0.8987534410423703,1.0378099020645477,0.8618946274121602,7.928965744314414,0.9963003993034363
889,1.2321633053897323,0.8992202089832829,1.0369952945331744,0.8625588936132711,7.929766814716848,0.9964076860530956
890,1.2309822028783246,0.8996869769241955,1.0361759554832781,0.863223159814382,7.930510997446646,0.996514972802755
891,1.2297973427800661,0.9001537448651082,1.0353518877418604,0.863887426015493,7.931198235689336,0.9966222595524143
892,1.2286087245059643,0.9006205128060207,1.0345230942458281,0.8645516922166039,7.931828474127571,0.9967295463020737
893,1.2274163475672062,0.9010872807469335,1.0336895780420836,0.8652159584177148,7.932401658942858,0.9968368330517331
894,1.2262202115753984,0.9015540486878462,1.0328513422876113,0.8658802246188257,7.9329177378171885,0.9969441198013924
895,1.2250203162427942,0.9020208166287587,1.0320083902495583,0.8665444908199367,7.933376659934637,0.9970514065510517
896,1.2238166613825108,0.9024875845696714,1.0311607253053112,0.8672087570210476,7.9337783759828735,0.9971586933007112
897,1.222609246908756,0.902954352510584,1.030308350942568,0.8678730232221586,7.934122838154637,0.9972659800503705
898,1.2213980728370368,0.9034211204514966,1.0294512707594055,0.8685372894232696,7.934410000149122,0.9973732668000299
899,1.2201831392843683,0.9038878883924093,1.0285894884643425,0.8692015556243805,7.934639817173323,0.9974805535496892
900,1.2189644464694809,0.9043546563333219,1.0277230078763964,0.8698658218254914,7.934812245943308,0.9975878402993485
901,1.217741994713015,0.9048214242742345,1.0268518329251375,0.8705300880266024,7.934927244685434,0.997695127049008
902,1.2165157844377203,0.9052881922151472,1.025975967650737,0.8711943542277133,7.934984773137489,0.9978024137986673
903,1.2152858161686415,0.9057549601560598,1.0250954162040125,0.8718586204288242,7.934984792549792,0.9979097005483266
904,1.214052090533303,0.9062217280969724,1.0242101828464645,0.8725228866299352,7.934927265686203,0.998016987297986
905,1.212814608261892,0.9066884960378851,1.023320271950313,0.8731871528310461,7.934812156825111,0.9981242740476454
906,1.2115733701874307,0.9071552639787978,1.0224256879985274,0.873851419032157,7.934639431760306,0.9982315607973047
907,1.2103283772459463,0.9076220319197104,1.0215264355848492,0.874515685233268,7.934409057801839,0.9983388475469641
908,1.2090796304766378,0.9080887998606231,1.0206225194138159,0.8751799514343789,7.934121003776794,0.9984461342966234
909,1.207827131022035,0.9085555678015357,1.0197139443007728,0.8758442176354898,7.933775240029997,0.9985534210462828
910,1.2065708801281556,0.9090223357424483,1.0188007151718865,0.8765084838366007,7.933371738424668,0.9986607077959422
911,1.205310879144652,0.909489103683361,1.0178828370641508,0.8771727500377117,7.932910472343022,0.9987679945456015
912,1.2040471295249628,0.9099558716242736,1.0169603151253863,0.8778370162388226,7.932391416686777,0.9988752812952608
913,1.2027796328264488,0.9104226395651862,1.016033154614239,0.8785012824399335,7.931814547877638,0.9989825680449202
914,1.2015083907105302,0.9108894075060989,1.0151013609001704,0.8791655486410445,7.931179843857685,0.9990898547945796
915,1.2002334049428185,0.9113561754470114,1.0141649394634464,0.8798298148421554,7.930487284089722,0.9991971415442389
916,1.1989546773932416,0.9118229433879241,1.0132238958951176,0.8804940810432663,7.929736849557548,0.9993044282938983
917,1.1976722100361659,0.9122897113288368,1.0122782358969988,0.8811583472443772,7.928928522766179,0.9994117150435576
918,1.1963860049505117,0.9127564792697493,1.0113279652816405,0.8818226134454882,7.928062287741996,0.999519001793217
919,1.195096064319864,0.9132232472106621,1.0103730899722962,0.8824868796465991,7.927138130032835,0.9996262885428764
920,1.1938023904325816,0.9136900151515747,1.0094136160028877,0.88315114584771,7.926156036708027,0.9997335752925357
921,1.192504985681896,0.9141567830924873,1.0084495495179615,0.883815412048821,7.925115996358342,0.9998408620421951
922,1.1912038525660074,0.9146235510334,1.0074808967726439,0.8844796782499319,7.924017999095925,0.9999481487918545
923,1.1898989936881794,0.9150903189743126,1.0065076641325885,0.8851439444510428,7.9228620365541005,1.0000554355415139
924,1.1885904117568247,0.9155570869152252,1.0055298580739207,0.8858082106521538,7.92164810188719,1.000162722291173
925,1.1872781095855838,0.9160238548561379,1.0045474851831775,0.8864724768532647,7.920376189770198,1.0002700090408325
926,1.1859620900934071,0.9164906227970505,1.0035605521572408,0.8871367430543756,7.919046296398487,1.000377295790492
927,1.1846423563046224,0.9169573907379631,1.002569065803268,0.8878010092554866,7.917658419487379,1.0004845825401512
928,1.1833189113490035,0.9174241586788758,1.0015730330386163,0.8884652754565975,7.916212558271653,1.0005918692898106
929,1.181991758461835,0.9178909266197884,1.0005724608907631,0.8891295416577084,7.914708713505057,1.00069915603947
930,1.180660900983963,0.918357694560701,0.9995673564972205,0.8897938078588193,7.913146887459693,1.0008064427891292
931,1.1793263423618547,0.9188244625016138,0.9985577271054467,0.8904580740599303,7.911527083925364,1.0009137295387887
932,1.177988086147641,0.9192912304425264,0.9975435800727511,0.8911223402610412,7.909849308208868,1.001021016288448
933,1.1766461359991593,0.919757998383439,0.996524922866194,0.8917866064621521,7.908113567133225,1.0011283030381073
934,1.1753004956799928,0.9202247663243517,0.9955017630624854,0.8924508726632631,7.906319869036816,1.0012355897877667
935,1.1739511690595026,0.9206915342652642,0.9944741083478734,0.893115138864374,7.904468223772513,1.0013428765374262
936,1.1725981601128526,0.9211583022061769,0.9934419665180321,0.8937794050654849,7.902558642706712,1.0014501632870854
937,1.1712414729210359,0.9216250701470896,0.9924053454779431,0.8944436712665959,7.900591138718287,1.0015574500367448
938,1.1698811116708911,0.9220918380880021,0.9913642532417722,0.8951079374677068,7.898565726197539,1.0016647367864042
939,1.1685170806551128,0.9225586060289148,0.9903186979327416,0.8957722036688177,7.896482421045041,1.0017720235360634
940,1.1671493842722644,0.9230253739698274,0.9892686877829958,0.8964364698699286,7.894341240670419,1.0018793102857229
941,1.1657780270267757,0.92349214191074,0.9882142311334667,0.8971007360710396,7.89214220399111,1.0019865970353823
942,1.1644030135289452,0.9239589098516527,0.9871553364337293,0.8977650022721505,7.889885331431033,1.0020938837850415
943,1.1630243484949307,0.9244256777925653,0.9860920122418553,0.8984292684732614,7.887570644919163,1.002201170534701
944,1.1616420367467384,0.924892445733478,0.9850242672242611,0.8990935346743724,7.885198167888148,1.0023084572843604
945,1.1602560832122066,0.9253592136743907,0.9839521101555511,0.8997578008754833,7.882767925272747,1.0024157440340198
946,1.158866492924983,0.9258259816153033,0.9828755499183576,0.9004220670765942,7.8802799435082935,1.002523030783679
947,1.1574732710245001,0.9262927495562159,0.9817945955031715,0.9010863332777052,7.877734250529041,1.0026303175333384
948,1.156076422755941,0.9267595174971286,0.9807092560081752,0.9017505994788161,7.875130875766509,1.0027376042829976
949,1.154675953470206,0.9272262854380412,0.9796195406390644,0.902414865679927,7.872469850147693,1.002844891032657
950,1.15327186862387,0.9276930533789538,0.9785254587088691,0.9030791318810379,7.8697512060932935,1.0029521777823165
951,1.1518641737791364,0.9281598213198665,0.9774270196377675,0.9037433980821489,7.866974977515827,1.003059464531976
952,1.1504528746037863,0.9286265892607791,0.9763242329528964,0.9044076642832598,7.864141199817709,1.0031667512816351
953,1.1490379768711234,0.9290933572016917,0.9752171082881579,0.9050719304843707,7.861249909889249,1.0032740380312946
954,1.147619486459912,0.9295601251426044,0.9741056553840172,0.9057361966854817,7.858301146106624,1.003381324780954
955,1.1461974093543135,0.9300268930835169,0.9729898840873017,0.9064004628865926,7.855294948329777,1.0034886115306132
956,1.1447717516438134,0.9304936610244297,0.9718698043509906,0.9070647290877035,7.852231357900212,1.0035958982802726
957,1.1433425195231475,0.9309604289653424,0.9707454262340021,0.9077289952888145,7.849110417638834,1.003703185029932
958,1.1419097192922247,0.9314271969062549,0.9696167599009745,0.9083932614899254,7.8459321718436135,1.0038104717795913
959,1.1404733573560346,0.9318939648471676,0.9684838156220448,0.9090575276910363,7.842696666287262,1.0039177585292507
960,1.1390334402245654,0.9323607327880802,0.9673466037726202,0.9097217938921472,7.83940394821485,1.0040250452789101
961,1.137589974512706,0.9328275007289928,0.9662051348331451,0.9103860600932582,7.836054066341328,1.0041323320285693
962,1.136142966940145,0.9332942686699055,0.9650594193888669,0.9110503262943691,7.832647070849018,1.0042396187782288
963,1.1346924243312717,0.9337610366108181,0.9639094681295924,0.91171459249548,7.82918301338504,1.0043469055278882
964,1.1332383536150608,0.9342278045517307,0.9627552918494433,0.912378858696591,7.825661947058703,1.0044541922775474
965,1.1317807618249618,0.9346945724926434,0.9615969014466036,0.9130431248977019,7.822083926438753,1.0045614790272068
966,1.130319656098783,0.935161340433556,0.9604343079230662,0.9137073910988128,7.818449007550718,1.0046687657768663
967,1.1288550436785625,0.9356281083744686,0.9592675223843722,0.9143716572999238,7.814757247874029,1.0047760525265255
968,1.1273869319104441,0.9360948763153814,0.9580965560393456,0.9150359235010347,7.811008706339188,1.004883339276185
969,1.1259153282445435,0.936561644256294,0.9569214201998261,0.9157001897021456,7.807203443324861,1.0049906260258443
970,1.1244402402348097,0.9370284121972066,0.9557421262803939,0.9163644559032565,7.803341520654891,1.0050979127755035
971,1.122961675538884,0.9374951801381193,0.954558685798092,0.9170287221043675,7.799423001595263,1.005205199525163
972,1.121479641917953,0.9379619480790319,0.9533711103721436,0.9176929883054784,7.795447950851027,1.0053124862748224
973,1.1199941472365937,0.9384287160199445,0.9521794117236647,0.9183572545065893,7.791416434563181,1.0054197730244816
974,1.118505199462622,0.9388954839608572,0.9509836016753724,0.9190215207077003,7.78732852030539,1.005527059774141
975,1.1170128066669274,0.9393622519017697,0.9497836921512876,0.9196857869088112,7.783184277080843,1.0056343465238005
976,1.1155169770233073,0.9398290198426824,0.9485796951764355,0.9203500531099221,7.778983775318859,1.0057416332734597
977,1.1140177188083005,0.9402957877835951,0.9473716228765402,0.9210143193110331,7.7747270868715495,1.005848920023119
978,1.1125150404010067,0.9407625557245076,0.9461594874777137,0.921678585512144,7.770414285010403,1.0059562067727785
979,1.1110089502829086,0.9412293236654203,0.9449433013061427,0.9223428517132549,7.766045444422836,1.0060634935224377
980,1.109499457037689,0.9416960916063329,0.9437230767877696,0.9230071179143658,7.761620641208571,1.0061707802720972
981,1.107986569351039,0.9421628595472455,0.9424988264479701,0.9236713841154768,7.75713995287618,1.0062780670217566
982,1.1064702960104642,0.9426296274881583,0.9412705629112234,0.9243356503165878,7.75260345833935,1.006385353771416
983,1.1049506459050897,0.9430963954290709,0.9400382989007834,0.9249999165176988,7.748011237913236,1.0064926405210752
984,1.1034276280254531,0.9435631633699835,0.93880204723834,0.9256641827188097,7.743363373310684,1.0065999272707347
985,1.101901251463297,0.9440299313108962,0.9375618208436798,0.9263284489199206,7.73865994763848,1.0067072140203939
986,1.1003715254113604,0.9444966992518088,0.9363176327343394,0.9269927151210315,7.733901045393437,1.0068145007700533
987,1.0988384591631581,0.9449634671927214,0.935069496025258,0.9276569813221425,7.729086752458537,1.0069217875197127
988,1.0973020621127605,0.9454302351336341,0.9338174239284227,0.9283212475232534,7.724217156098965,1.0070290742693722
989,1.095762343754568,0.9458970030745467,0.9325614297525101,0.9289855137243643,7.719292344958081,1.0071363610190314
990,1.0942193136830825,0.9463637710154593,0.9313015269025251,0.9296497799254753,7.714312409053348,1.0072436477686908
991,1.0926729815926666,0.946830538956372,0.9300377288794331,0.9303140461265862,7.709277439772254,1.0073509345183502
992,1.091123357277312,0.9472973068972846,0.9287700492797903,0.9309783123276971,7.704187529868124,1.0074582212680094
993,1.0895704506303887,0.9477640748381972,0.9274985017953672,0.931642578528808,7.69904277345588,1.0075655080176689
994,1.0880142716444001,0.94823084277911,0.926223100212771,0.932306844729919,7.693843266007808,1.0076727947673283
995,1.0864548304107322,0.9486976107200226,0.9249438584130613,0.9329711109310299,7.688589104349241,1.0077800815169875
996,1.0848921371193896,0.9491643786609352,0.9236607903713618,0.9336353771321408,7.683280386654103,1.007887368266647
997,1.0833262020587404,0.9496311466018479,0.9223739101564699,0.9342996433332518,7.677917212440619,1.0079946550163064
998,1.0817570356152477,0.9500979145427604,0.9210832319304595,0.9349639095343627,7.67249968256674,1.0081019417659656
999,1.0801846482731965,0.9505646824836731,0.9197887699482815,0.9356281757354736,7.667027899225644,1.008209228515625


==> visu/old/tikz_csvs_diagonal_force_v1/hist_0.01/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00077,0.8741182684898376,0.8574441075325012,0.9961177706718445
1,1,00017,63.250484466552734,16.67203712463379,23.129371643066406
2,2,00037,11.396536827087402,3.1975045204162598,4.4133620262146
3,3,00057,4.914644718170166,1.5607097148895264,2.203031301498413


==> visu/old/tikz_csvs_diagonal_force_v1/hist_0.01/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,0.013093788108009794,0.8741182684898376,0.051662510024823104,0.8574441075325012,0.036947620732429604,0.9961177706718445
1,0.013102173641330993,0.9365570734929036,0.05168992019357166,0.8732745309730431,0.0369688830430964,1.0182731799535207
2,0.013110467851667414,0.9989958784959696,0.05171697085672506,0.8891049544135848,0.03698988738754951,1.040428589235197
3,0.013118670592525396,1.0614346834990356,0.0517436615746836,0.9049353778541267,0.03701063340999991,1.0625839985168732
4,0.013126781719639404,1.1238734885021016,0.05176999191660995,0.9207658012946686,0.037031120760960407,1.0847394077985495
5,0.013134801090978438,1.1863122935051675,0.05179596146044882,0.9365962247352104,0.03705134909726145,1.1068948170802257
6,0.013142728566752384,1.2487510985082335,0.05182156979294629,0.9524266481757522,0.03707131808206669,1.129050226361902
7,0.013150564009418275,1.3111899035112993,0.05184681650966881,0.968257071616294,0.037091027384888266,1.1512056356435783
8,0.01315830728368645,1.3736287085143655,0.051871701215021916,0.9840874950568359,0.0371104766816019,1.1733610449252545
9,0.013165958256526654,1.4360675135174312,0.051896223522268546,0.9999179184973777,0.03712966565446177,1.1955164542069308
10,0.013173516797174035,1.4985063185204974,0.05192038305354708,1.0157483419379196,0.03714859399211505,1.2176718634886068
11,0.013180982777135072,1.5609451235235632,0.051944179439888986,1.0315787653784614,0.037167261389616305,1.239827272770283
12,0.013188356070193398,1.6233839285266292,0.05196761232123624,1.0474091888190031,0.03718566754844163,1.2619826820519593
13,0.013195636552415561,1.6858227335296951,0.05199068134645822,1.063239612259545,0.037203812176502475,1.2841380913336355
14,0.013202824102156676,1.7482615385327611,0.05201338617336852,1.0790700357000869,0.03722169498815932,1.3062935006153118
15,0.013209918600065996,1.810700343535827,0.05203572646874119,1.0949004591406286,0.03723931570423504,1.328448909896988
16,0.013216919929092423,1.873139148538893,0.05205770190832673,1.1107308825811706,0.03725667405202807,1.3506043191786643
17,0.013223827974489889,1.935577953541959,0.05207931217686783,1.1265613060217123,0.03727376976532529,1.3727597284603406
18,0.013230642623822678,1.998016758545025,0.05210055696811461,1.142391729462254,0.03729060258441467,1.3949151377420168
19,0.013237363766970659,2.060455563548091,0.05212143598483962,1.158222152902796,0.037307172256097684,1.417070547023693
20,0.013243991296134416,2.122894368551157,0.05214194893885247,1.1740525763433378,0.03732347853370147,1.4392259563053693
21,0.013250525105840304,2.185333173554223,0.052162095551014157,1.1898829997838796,0.03733952117709076,1.4613813655870456
22,0.013256965092945418,2.2477719785572887,0.05218187555125091,1.2057134232244215,0.03735529995267948,1.4835367748687216
23,0.013263311156642456,2.310210783560355,0.05220128867856791,1.2215438466649633,0.03737081463344221,1.5056921841503978
24,0.013269563198464498,2.3726495885634207,0.05222033468106245,1.237374270105505,0.03738606499892532,1.527847593432074
25,0.013275721122289724,2.4350883935664864,0.05223901331593688,1.253204693546047,0.03740105083525789,1.5500030027137504
26,0.013281784834346003,2.4975271985695526,0.05225732434951118,1.2690351169865888,0.03741577193516235,1.5721584119954266
27,0.013287754243215402,2.559966003572619,0.05227526755723509,1.2848655404271305,0.03743022809796488,1.5943138212771029
28,0.01329362925983863,2.6224048085756846,0.05229284272370009,1.3006959638676725,0.037444419129605576,1.6164692305587791
29,0.013299409797519358,2.6848436135787503,0.05231004964265078,1.3165263873082143,0.03745834484264833,1.6386246398404554
30,0.013305095771928467,2.7472824185818165,0.05232688811699614,1.332356810748756,0.03747200505629047,1.6607800491221316
31,0.013310687101108198,2.8097212235848827,0.05234335795882026,1.348187234189298,0.03748539959637212,1.6829354584038079
32,0.013316183705476218,2.8721600285879485,0.05235945898939283,1.3640176576298397,0.037498528295385386,1.7050908676854841
33,0.01332158550782958,2.9345988335910143,0.05237519103917924,1.3798480810703815,0.03751139099248315,1.7272462769671604
34,0.01332689243334861,2.9970376385940805,0.0523905539478503,1.3956785045109235,0.03752398753348774,1.7494016862488366
35,0.013332104409600691,3.059476443597146,0.05240554756429164,1.4115089279514652,0.037536317770899275,1.7715570955305129
36,0.01333722136654394,3.1219152486002124,0.05242017174661277,1.427339351392007,0.03754838156390373,1.7937125048121891
37,0.013342243236530838,3.184354053603278,0.052434426362155714,1.443169774832549,0.0375601787783808,1.8158679140938654
38,0.013347169954311705,3.2467928586063444,0.05244831128750334,1.4590001982730907,0.03757170928691146,1.8380233233755416
39,0.01335200145703813,3.30923166360941,0.05246182640848736,1.4748306217136324,0.03758297296878532,1.860178732657218
40,0.013356737684266297,3.3716704686124763,0.052474971620195876,1.4906610451541744,0.037593969710007634,1.8823341419388941
41,0.013361378577960197,3.434109273615542,0.052487746826980694,1.5064914685947162,0.037604699403306116,1.9044895512205704
42,0.013365924082494774,3.4965480786186083,0.05250015194246416,1.522321892035258,0.03761516194813747,1.9266449605022467
43,0.013370374144658956,3.558986883621674,0.0525121868895457,1.5381523154758,0.03762535725069368,1.948800369783923
44,0.01337472871365861,3.6214256886247402,0.052523851600408025,1.5539827389163416,0.03763528522390798,1.970955779065599
45,0.013378987741119373,3.683864493627806,0.05253514601652287,1.5698131623568834,0.03764494578746064,1.9931111883472752
46,0.013383151181089426,3.746303298630872,0.052546070088656506,1.5856435857974254,0.037654338867784444,2.015266597628951
47,0.013387218990042155,3.808742103633938,0.05255662377687481,1.6014740092379671,0.037663464398069876,2.037422006910628
48,0.013391191126878706,3.8711809086370037,0.05256680705054791,1.6173044326785089,0.0376723223182701,2.0595774161923037
49,0.013395067552930462,3.93361971364007,0.0525766198883547,1.6331348561190508,0.037680912575105655,2.0817328254739804
50,0.013398848231961413,3.9960585186431357,0.05258606227828669,1.6489652795595926,0.03768923512206887,2.1038882347556562
51,0.013402533130170452,4.058497323646202,0.05259513421765173,1.6647957030001344,0.03769728991942802,2.126043644037333
52,0.013406122216193542,4.120936128649268,0.052603835713077245,1.6806261264406763,0.03770507693423123,2.1481990533190087
53,0.013409615461105811,4.183374933652334,0.05261216678051315,1.696456549881218,0.0377125961403101,2.1703544626006854
54,0.013413012838423544,4.2458137386554,0.0526201274452344,1.7122869733217598,0.037719847518283056,2.1925098718823612
55,0.01341631432410608,4.308252543658465,0.05262771774184315,1.7281173967623018,0.03772683105555848,2.214665281164038
56,0.01341951989655761,4.3706913486615315,0.052634937714270594,1.7439478202028436,0.037733546746337464,2.2368206904457137
57,0.013422629536628889,4.433130153664598,0.05264178741577839,1.7597782436433853,0.03773999459161648,2.25897609972739
58,0.013425643227618822,4.495568958667663,0.05264826690895978,1.7756086670839273,0.03774617459918956,2.2811315090090662
59,0.013428560955276005,4.55800776367073,0.052654376265740266,1.7914390905244693,0.03775208678365041,2.3032869182907425
60,0.013431382707800105,4.620446568673795,0.05266011556737796,1.8072695139650108,0.037757731166394116,2.3254423275724188
61,0.013434108475843202,4.682885373676862,0.05266548490446363,1.8230999374055528,0.03776310777561866,2.347597736854095
62,0.013436738252510998,4.745324178679928,0.05267048437692025,1.8389303608460947,0.0377682166463261,2.3697531461357713
63,0.013439272033363935,4.807762983682993,0.052675114094002294,1.8547607842866363,0.03777305782032359,2.3919085554174475
64,0.013441709816418228,4.870201788686059,0.05267937417429462,1.8705912077271782,0.03777763134622401,2.4140639646991238
65,0.013444051602146791,4.9326405936891256,0.05268326474571098,1.88642163116772,0.0377819372794464,2.4362193739808
66,0.013446297393480054,4.995079398692191,0.05268678594549216,1.902252054608262,0.037785975682216075,2.4583747832624763
67,0.013448447195806713,5.057518203695257,0.052689937920203836,1.9180824780488037,0.03778974662356458,2.4805301925441525
68,0.013450501016974354,5.119957008698323,0.05269272082573387,1.9339129014893455,0.037793250179329205,2.5026856018258288
69,0.013452458867289992,5.1823958137013895,0.05269513482728949,1.9497433249298874,0.03779648643215237,2.524841011107505
70,0.013454320759520506,5.244834618704455,0.052697180099393934,1.9655737483704292,0.03779945547148069,2.5469964203891813
71,0.013456086708892988,5.307273423707521,0.0526988568258827,1.981404171810971,0.03780215739356375,2.5691518296708575
72,0.013457756733094978,5.369712228710587,0.052700165199899604,1.997234595251513,0.03780459230145268,2.591307238952534
73,0.013459330852274604,5.432151033713653,0.052701105423892315,2.0130650186920547,0.03780676030499835,2.6134626482342096
74,0.01346080908904065,5.494589838716719,0.052701677709607576,2.0288954421325966,0.0378086615208494,2.6356180575158863
75,0.013462191468462477,5.557028643719785,0.052701882278086046,2.044725865573138,0.03781029607244997,2.657773466797562
76,0.013463478018069887,5.619467448722851,0.0527017193596568,2.06055628901368,0.037811664090037105,2.679928876079239
77,0.013464668767852874,5.681906253725917,0.05270118919393148,2.076386712454222,0.037812765710637956,2.7020842853609146
78,0.013465763750261284,5.744345058728983,0.052700292029797965,2.0922171358947637,0.037813601078066694,2.7242396946425913
79,0.013466763000204347,5.806783863732049,0.05269902812541384,2.1080475593353056,0.03781417034292115,2.746395103924267
80,0.013467666555050162,5.869222668735115,0.05269739774819936,2.1238779827758476,0.037814473662579146,2.768550513205944
81,0.013468474454625035,5.93166147373818,0.05269540117483013,2.139708406216389,0.03781451120119467,2.7907059224876196
82,0.013469186741212745,5.9941002787412465,0.052693038691229405,2.155538829656931,0.03781428312969362,2.8128613317692963
83,0.01346980345955371,6.056539083744313,0.05269031059255998,2.171369253097473,0.03781378962576941,2.835016741050972
84,0.01347032465684404,6.118977888747379,0.05268721718321574,2.1871996765380146,0.037813030873878266,2.857172150332649
85,0.013470750382734513,6.181416693750444,0.05268375877681293,2.2030300999785566,0.037812007065234216,2.8793275596143246
86,0.013471080689329427,6.24385549875351,0.052679935696180874,2.2188605234190986,0.037810718397803866,2.9014829688960013
87,0.013471315631185383,6.306294303756577,0.052675748273352516,2.23469094685964,0.037809165076300874,2.923638378177677
88,0.013471455265309944,6.368733108759643,0.052671196849554486,2.250521370300182,0.03780734731218014,2.9457937874593534
89,0.013471499651160207,6.431171913762708,0.05266628177519683,2.266351793740724,0.0378052653236318,2.9679491967410296
90,0.013471448850641273,6.493610718765774,0.05266100340986241,2.2821822171812656,0.03780291933557485,2.990104606022706
91,0.013471302928104629,6.5560495237688405,0.05265536212229587,2.2980126406218075,0.03780030957965059,3.012260015304382
92,0.013471061950346412,6.618488328771907,0.05264935829039233,2.3138430640623495,0.037797436294215725,3.0344154245860584
93,0.013470725986605604,6.680927133774972,0.052642992301185604,2.329673487502891,0.037794299724335276,3.0565708338677346
94,0.013470295108562094,6.743365938778038,0.052636264550836184,2.345503910943433,0.03779090012177515,3.078726243149411
95,0.013469769390334653,6.8058047437811044,0.05262917544461877,2.361334334383975,0.03778723774499449,3.100881652431087
96,0.013469148908478851,6.86824354878417,0.05262172539690948,2.3771647578245165,0.03778331285913774,3.1230370617127634
97,0.013468433741984805,6.930682353787236,0.05261391483117263,2.3929951812650585,0.03777912573602643,3.1451924709944397
98,0.01346762397227488,6.993121158790302,0.0526057441799473,2.4088256047056005,0.03777467665415075,3.167347880276116
99,0.013466719683201282,7.055559963793368,0.052597213884833405,2.424656028146142,0.037769965898660746,3.189503289557792
100,0.013465720961043542,7.117998768796434,0.05258832439647743,2.440486451586684,0.03776499376135741,3.2116586988394684
101,0.013464627894505912,7.1804375737995,0.0525790761745579,2.456316875027226,0.03775976054068334,3.2338141081211447
102,0.013463440574714654,7.242876378802566,0.05256946968777032,2.4721472984677675,0.03775426654171324,3.255969517402821
103,0.013462159095215254,7.305315183805632,0.05255950541381196,2.4879777219083095,0.03774851207614412,3.278124926684497
104,0.013460783551969505,7.367753988808698,0.052549183839366125,2.5038081453488514,0.037742497462285245,3.3002803359661734
105,0.013459314043352513,7.430192793811764,0.05253850546008615,2.519638568789393,0.03773622302504778,3.3224357452478497
106,0.013457750670149614,7.49263159881483,0.052527470780578976,2.535468992229935,0.03772968909593425,3.344591154529526
107,0.013456093535553167,7.555070403817896,0.052516080314388466,2.551299415670477,0.03772289601302764,3.366746563811202
108,0.013454342745159277,7.6175092088209615,0.05250433458397829,2.5671298391110184,0.037715844120980294,3.3889019730928784
109,0.013452498406964398,7.679948013824028,0.052492234120714444,2.5829602625515604,0.03770853377100254,3.4110573823745547
110,0.01345056063136187,7.742386818827094,0.052479779464847526,2.5987906859921024,0.03770096532085106,3.433212791656231
111,0.013448529531138304,7.80482562383016,0.052466971165494494,2.614621109432644,0.03769313913481696,3.455368200937907
112,0.013446405221469953,7.867264428833225,0.052453809780620225,2.630451532873186,0.03768505558371363,3.477523610219583
113,0.013444187819918896,7.929703233836292,0.05244029587701865,2.646281956313728,0.0376767150448643,3.4996790195012593
114,0.013441877446429204,7.992142038839358,0.05242643003029354,2.6621123797542694,0.037668117902089376,3.5218344287829355
115,0.013439474223322943,8.054580843842423,0.052412212824838975,2.677942803194812,0.03765926454569348,3.5439898380646118
116,0.013436978275296142,8.117019648845488,0.0523976448538194,2.6937732266353533,0.03765015537245224,3.566145247346288
117,0.013434389729414624,8.179458453848556,0.05238272671914941,2.709603650075895,0.03764079078559884,3.5883006566279643
118,0.013431708715109745,8.241897258851623,0.05236745903147316,2.7254340735164373,0.03763117119481029,3.6104560659096405
119,0.013428935364174064,8.304336063854688,0.05235184241014344,2.741264496956979,0.03762129701619346,3.6326114751913168
120,0.013426069810756884,8.366774868857753,0.05233587748320033,2.7570949203975204,0.03761116867227082,3.654766884472993
121,0.01342311219135973,8.429213673860819,0.052319564887349596,2.7729253438380628,0.03760078659196599,3.6769222937546693
122,0.013420062644831695,8.491652478863886,0.052302905267940805,2.7887557672786043,0.03759015121058892,3.6990777030363455
123,0.013416921312364737,8.554091283866951,0.052285899278944864,2.804586190719146,0.03757926296982096,3.721233112318022
124,0.013413688337488835,8.616530088870018,0.05226854758293149,2.8204166141596883,0.03756812231769957,3.743388521599698
125,0.013410363866067082,8.678968893873083,0.052250850851046145,2.83624703760023,0.03755672970860281,3.7655439308813743
126,0.013406948046290671,8.741407698876149,0.05223280976298675,2.8520774610407713,0.03754508560323358,3.7876993401630505
127,0.013403441028673798,8.803846503879214,0.05221442500697997,2.8679078844813133,0.03753319046860357,3.809854749444727
128,0.013399842966048452,8.866285308882281,0.052195697279757244,2.8837383079218553,0.03752104477801706,3.832010158726403
129,0.013396154013559133,8.928724113885346,0.05217662728653043,2.8995687313623972,0.03750864901105432,3.8541655680080793
130,0.013392374328657447,8.991162918888413,0.05215721574096712,2.9153991548029388,0.03749600365355491,3.8763209772897556
131,0.013388504071096664,9.053601723891479,0.05213746336516564,2.9312295782434807,0.03748310919760061,3.898476386571432
132,0.013384543402926108,9.116040528894544,0.0521173708896297,2.9470600016840227,0.03746996614149817,3.920631795853108
133,0.01338049248848552,9.178479333897611,0.0520969390532427,2.9628904251245642,0.037456574989761765,3.9427872051347843
134,0.013376351494399284,9.240918138900676,0.05207616860324177,2.978720848565106,0.03744293625309532,3.9649426144164606
135,0.013372120589570591,9.303356943903744,0.0520550602951914,2.994551272005648,0.037429050448374364,3.987098023698137
136,0.013367799945175493,9.365795748906809,0.052033614892956784,3.0103816954461897,0.037414918098627875,4.009253432979813
137,0.013363389734656875,9.428234553909874,0.05201183316867683,3.0262121188867317,0.037400539733019746,4.03140884226149
138,0.013358890133718323,9.490673358912941,0.05198971590273686,3.0420425423272737,0.03738591588683001,4.053564251543166
139,0.013354301320317924,9.553112163916007,0.05196726388374093,3.057872965767815,0.037371047101435906,4.075719660824841
140,0.013349623474661947,9.615550968919072,0.05194447790848393,3.073703389208357,0.0373559339242926,4.097875070106518
141,0.013344856779198461,9.677989773922139,0.05192135878192323,3.089533812648899,0.03734057690891372,4.120030479388195
142,0.013340001418610838,9.740428578925204,0.05189790731715012,3.1053642360894407,0.037324976614851665,4.142185888669871
143,0.013335057579811179,9.802867383928271,0.0518741243353609,3.1211946595299827,0.03730913360767764,4.164341297951546
144,0.013330025451933661,9.865306188931337,0.05185001066582755,3.1370250829705246,0.037293048458961406,4.186496707233223
145,0.013324905226327767,9.927744993934402,0.05182556714586829,3.152855506411066,0.03727672174625095,4.208652116514899
146,0.013319697096551453,9.990183798937469,0.05180079462081762,3.168685929851608,0.037260154053051726,4.230807525796575
147,0.013314401258364207,10.052622603940534,0.05177569394399616,3.18451635329215,0.037243345968805804,4.252962935078251
148,0.013309017909720033,10.1150614089436,0.05175026597668013,3.2003467767326916,0.03722629808887071,4.275118344359928
149,0.013303547250760349,10.177500213946667,0.051724511588070565,3.2161772001732336,0.037209011014498035,4.297273753641604
150,0.013297989483806782,10.239939018949732,0.05169843165526217,3.2320076236137756,0.037191485352811846,4.31942916292328
151,0.013292344813353878,10.302377823952797,0.05167202706321192,3.247838047054317,0.03717372171678686,4.341584572204956
152,0.013286613446061744,10.364816628955865,0.05164529870470726,3.263668470494859,0.03715572072522632,4.363739981486633
153,0.013280795590748587,10.42725543395893,0.05161824748033411,3.279498893935401,0.03713748300273975,4.385895390768309
154,0.013274891458383165,10.489694238961997,0.051590874298444514,3.2953293173759426,0.03711900917972037,4.408050800049985
155,0.013268901262077155,10.552133043965062,0.051563180075123984,3.3111597408164846,0.037100299892322386,4.430206209331661
156,0.013262825217077445,10.614571848968128,0.051535165734158506,3.3269901642570265,0.037081355782437965,4.452361618613338
157,0.013256663540758322,10.677010653971195,0.05150683220700134,3.342820587697568,0.03706217749767403,4.474517027895014
158,0.013250416452613597,10.73944945897426,0.05147818043273947,3.35865101113811,0.03704276569132882,4.49667243717669
159,0.013244084174248619,10.801888263977325,0.05144921135805969,3.374481434578652,0.03702312102236823,4.518827846458366
160,0.01323766692937223,10.864327068980392,0.05141992593721456,3.390311858019194,0.03700324415540193,4.540983255740043
161,0.013231164943788627,10.926765873983458,0.05139032513198788,3.4061422814597355,0.03698313576065922,4.563138665021719
162,0.013224578445389122,10.989204678986523,0.05136040991166003,3.4219727049002775,0.036962796513964766,4.585294074303395
163,0.013217907664143852,11.05164348398959,0.05133018125297287,3.4378031283408195,0.03694222709671398,4.6074494835850714
164,0.013211152832093388,11.114082288992655,0.05129964014009454,3.453633551781361,0.03692142819584829,4.629604892866748
165,0.01320431418334025,11.176521093995722,0.05126878756458376,3.469463975221903,0.036900400503830144,4.651760302148424
166,0.01319739195404036,11.238959898998788,0.05123762452535402,3.485294398662445,0.03687914471861782,4.6739157114301
167,0.013190386382394417,11.301398704001853,0.05120615202863736,3.5011248221029865,0.03685766154363999,4.6960711207117765
168,0.013183297708639158,11.36383750900492,0.05117437108794801,3.5169552455435285,0.0368359516877701,4.718226529993453
169,0.01317612617503858,11.426276314007985,0.05114228272404554,3.5327856689840704,0.0368140158653005,4.740381939275129
170,0.013168872025875047,11.48871511901105,0.05110988796489795,3.548616092424612,0.03679185479591644,4.762537348556805
171,0.013161535507440338,11.551153924014118,0.05107718784564437,3.564446515865154,0.03676946920466976,4.7846927578384815
172,0.013154116868026604,11.613592729017183,0.051044183408557424,3.580276939305696,0.036746859821952416,4.806848167120158
173,0.013146616357917265,11.67603153402025,0.05101087570300553,3.5961073627462374,0.03672402738346982,4.829003576401834
174,0.013139034229377781,11.738470339023316,0.05097726578541468,3.6119377861867794,0.03670097263021391,4.85115898568351
175,0.01313137073664642,11.800909144026381,0.05094335471923009,3.6277682096273214,0.036677696308436106,4.8733143949651865
176,0.013123626135924871,11.863347949029448,0.0509091435748776,3.643598633067863,0.03665419916961996,4.895469804246862
177,0.013115800685368818,11.925786754032513,0.05087463342972472,3.659429056508405,0.0366304819704537,4.917625213528538
178,0.013107894645078458,11.988225559035579,0.05083982536804147,3.675259479948947,0.03660654547280246,4.939780622810215
179,0.013099908277088882,12.050664364038646,0.050804720480960935,3.6910899033894884,0.03658239044368044,4.9619360320918915
180,0.013091841845360438,12.113103169041711,0.05076931986643954,3.7069203268300304,0.036558017655222756,4.984091441373567
181,0.013083695615768987,12.175541974044776,0.05073362462921718,3.7227507502705723,0.03653342788465715,5.006246850655244
182,0.01307546985609609,12.237980779047843,0.050697635880776845,3.738581173711114,0.036508621914275514,5.02840225993692
183,0.013067164836019118,12.300419584050909,0.05066135473930432,3.754411597151656,0.03648360053140515,5.0505576692185965
184,0.013058780827101301,12.362858389053976,0.05062478232964733,3.770242020592198,0.03645836452837991,5.072713078500272
185,0.013050318102781691,12.425297194057041,0.05058791978327461,3.7860724440327393,0.0364329147025111,5.094868487781949
186,0.01304177693836505,12.487735999060106,0.05055076823823468,3.8019028674732813,0.03640725185605824,5.117023897063625
187,0.013033157611011655,12.550174804063174,0.05051332883911433,3.8177332909138233,0.03638137679619955,5.1391793063453015
188,0.013024460399727076,12.612613609066239,0.050475602736996944,3.833563714354365,0.03635529033500233,5.161334715626977
189,0.013015685585351825,12.675052414069304,0.050437591089420496,3.849394137794907,0.036328993289393124,5.183490124908654
190,0.01300683345055096,12.737491219072371,0.05039929506033535,3.8652245612354488,0.03630248648112769,5.20564553419033
191,0.012997904279803633,12.799930024075437,0.05036071582006181,3.8810549846759903,0.03627577073676077,5.2278009434720065
192,0.012988898359392525,12.862368829078502,0.05032185454524741,3.8968854081165323,0.03624884688761573,5.249956352753682
193,0.012979815977393266,12.924807634081569,0.050282712418824003,3.9127158315570743,0.036221715769753984,5.272111762035358
194,0.012970657423663733,12.987246439084634,0.050243290629964604,3.928546254997616,0.0361943782239442,5.294267171317035
195,0.012961422989833306,13.049685244087701,0.05020359037403997,3.9443766784381578,0.03616683509563144,5.316422580598711
196,0.012952112969292062,13.112124049090767,0.05016361285257502,3.9602071018786997,0.03613908723490598,5.338577989880387
197,0.012942727657179881,13.174562854093832,0.05012335927320491,3.9760375253192413,0.03611113549647206,5.360733399162063
198,0.01293326735037549,13.237001659096899,0.050082830849631,3.9918679487597832,0.036082980739616424,5.38288880844374
199,0.012923732347485463,13.299440464099964,0.05004202880157657,4.007698372200325,0.036054623828176674,5.405044217725416
200,0.012914122948833102,13.36187926910303,0.05000095435474225,4.023528795640867,0.036026065630509495,5.427199627007092
201,0.012904439456447318,13.424318074106097,0.04995960874076124,4.039359219081408,0.03599730701945865,5.449355036288768
202,0.01289468217405139,13.486756879109162,0.049917993197154426,4.055189642521951,0.03596834887232284,5.471510445570445
203,0.012884851407051697,13.54919568411223,0.04987610896728517,4.071020065962492,0.035939192070823425,5.493665854852121
204,0.012874947462526362,13.611634489115294,0.049833957300313855,4.086850489403034,0.03590983750107192,5.515821264133797
205,0.012864970649213842,13.67407329411836,0.04979153945115235,4.102680912843576,0.03588028605353735,5.537976673415473
206,0.012854921277501461,13.736512099121427,0.04974885668041813,4.118511336284118,0.0358505386230135,5.56013208269715
207,0.012844799659413859,13.798950904124492,0.049705910254388315,4.134341759724659,0.0358205961085859,5.582287491978826
208,0.012834606108601404,13.861389709127558,0.04966270144495335,4.150172183165202,0.03579045941359872,5.604442901260502
209,0.012824340940328522,13.923828514130625,0.04961923152957065,4.166002606605743,0.03576012944562151,5.626598310542178
210,0.012814004471461984,13.98626731913369,0.04957550179121793,4.181833030046285,0.03572960711641572,5.648753719823855
211,0.012803597020459113,14.048706124136755,0.04953151351834632,4.197663453486827,0.03569889334190119,5.670909129105531
212,0.012793118907355943,14.111144929139822,0.04948726800483344,4.213493876927369,0.03566798904212232,5.693064538387207
213,0.012782570453755325,14.173583734142888,0.04944276654993602,4.22932430036791,0.035636895141214216,5.715219947668883
214,0.01277195198281494,14.236022539145955,0.04939801045824263,4.245154723808453,0.03560561256736866,5.73737535695056
215,0.012761263819235312,14.29846134414902,0.04935300103962596,4.260985147248994,0.035574142252799895,5.759530766232236
216,0.0127505062892477,14.360900149152085,0.04930773960919507,4.276815570689536,0.03554248513371029,5.781686175513912
217,0.012739679720601981,14.423338954155152,0.04926222748724737,4.292645994130078,0.03551064215025587,5.803841584795588
218,0.012728784442554446,14.485777759158218,0.04921646599922047,4.30847641757062,0.03547861424651164,5.825996994077265
219,0.012717820785855557,14.548216564161283,0.04917045647564383,4.324306841011161,0.035446402370436905,5.848152403358941
220,0.01270678908273764,14.61065536916435,0.04912420025209019,4.340137264451704,0.03541400747384027,5.870307812640617
221,0.012695689666902526,14.673094174167415,0.0490776986691269,4.355967687892245,0.035381430512344623,5.892463221922293
222,0.012684522873509137,14.735532979170483,0.04903095307226703,4.371798111332787,0.03534867244535197,5.91461863120397
223,0.012673289039161015,14.797971784173548,0.048983964811920244,4.387628534773329,0.03531573423600809,5.936774040485646
224,0.01266198850189381,14.860410589176613,0.048936735243343694,4.403458958213871,0.035282616851167084,5.9589294497673215
225,0.012650621601162697,14.92284939417968,0.04888926572659253,4.419289381654412,0.03524932126135579,5.981084859048998
226,0.012639188677829745,14.985288199182746,0.048841557626470335,4.4351198050949545,0.03521584844073808,6.003240268330674
227,0.012627690074151253,15.04772700418581,0.048793612312479445,4.450950228535497,0.03518219936707895,6.025395677612351
228,0.012616126133765018,15.110165809188878,0.04874543115877102,4.466780651976038,0.035148375021708644,6.0475510868940265
229,0.012604497201677549,15.172604614191943,0.04869701554409504,4.48261107541658,0.03511437638948649,6.069706496175703
230,0.012592803624251239,15.235043419195009,0.04864836685175006,4.498441498857122,0.03508020445876467,6.091861905457379
231,0.012581045749191503,15.297482224198076,0.048599486469532854,4.514271922297663,0.03504586022135192,6.114017314739056
232,0.01256922392553382,15.359921029201141,0.04855037578968792,4.5301023457382055,0.035011344672477025,6.1361727240207316
233,0.012557338503630798,15.422359834204208,0.04850103620885681,4.545932769178748,0.03497665881075226,6.158328133302408
234,0.012545389835139123,15.484798639207273,0.048451469128027336,4.5617631926192885,0.03494180363813665,6.180483542584084
235,0.012533378273006494,15.547237444210339,0.048401675952482584,4.577593616059831,0.03490678015989921,6.202638951865761
236,0.012521304171458525,15.609676249213406,0.048351658091749836,4.593424039500373,0.03487158938458197,6.224794361147437
237,0.012509167885985568,15.672115054216471,0.048301416959549356,4.609254462940914,0.03483623232396295,6.246949770429113
238,0.012496969773329522,15.734553859219536,0.048250953973742954,4.625084886381456,0.034800709993019,6.269105179710789
239,0.012484710191470566,15.796992664222604,0.04820027055628254,4.640915309821999,0.03476502340988853,6.291260588992466
240,0.012472389499613887,15.859431469225669,0.04814936813315844,4.6567457332625395,0.034729173595834176,6.313415998274142
241,0.01246000805817633,15.921870274228734,0.048098248134347626,4.672576156703082,0.034693161575205286,6.335571407555818
242,0.012447566228773025,15.984309079231801,0.04804691199376181,4.688406580143624,0.034656988375400384,6.357726816837494
243,0.012435064374203962,16.04674788423487,0.047995361149195434,4.704237003584165,0.034620655026829435,6.379882226119171
244,0.012422502858440546,16.109186689237934,0.04794359704227347,4.720067427024707,0.03458416256287613,6.402037635400847
245,0.012409882046612072,16.171625494241,0.047891621118399196,4.73589785046525,0.03454751201985997,6.424193044682523
246,0.012397202304992201,16.234064299244064,0.047839434826701784,4.7517282739057904,0.034510704436998316,6.446348453964199
247,0.012384464000985375,16.29650310424713,0.047787039619983734,4.767558697346333,0.03447374085636829,6.468503863245876
248,0.012371667503113191,16.3589419092502,0.047734436954668336,4.783389120786875,0.03443662232286867,6.490659272527552
249,0.012358813181000758,16.42138071425326,0.04768162829074689,4.799219544227416,0.034399349884181564,6.512814681809228
250,0.012345901405362982,16.48381951925633,0.0476286150917258,4.815049967667958,0.03436192459073415,6.534970091090904
251,0.012332932547990862,16.546258324259394,0.04757539882457373,4.830880391108501,0.0343243474956602,6.557125500372581
252,0.012319906981737697,16.60869712926246,0.04752198095966846,4.846710814549041,0.034286619654761555,6.579280909654257
253,0.012306825080505289,16.67113593426553,0.04746836297074375,4.862541237989584,0.03424874212646958,6.601436318935933
254,0.012293687219230125,16.73357473926859,0.04741454633483609,4.878371661430125,0.03421071597180644,6.623591728217609
255,0.012280493773869477,16.79601354427166,0.04736053253223134,4.894202084870668,0.034172542254346364,6.645747137499286
256,0.012267245121387516,16.858452349274724,0.04730632304641119,4.910032508311209,0.034134222040176784,6.667902546780962
257,0.012253941639741372,16.92089115427779,0.047251919363999785,4.925862931751751,0.03409575639785946,6.690057956062637
258,0.012240583707867148,16.983329959280855,0.04719732297470991,4.941693355192293,0.03405714639839142,6.712213365344314
259,0.012227171705665943,17.045768764283924,0.04714253537128939,4.957523778632835,0.03401839311516598,6.73436877462599
260,0.012213706013989798,17.10820756928699,0.047087558049467196,4.973354202073376,0.033979497623933555,6.756524183907667
261,0.012200187014627648,17.170646374290055,0.04703239250789959,4.989184625513919,0.03394046100276246,6.778679593189342
262,0.012186615090291222,17.23308517929312,0.04697704024811618,5.00501504895446,0.03390128433199967,6.800835002471019
263,0.012172990624600918,17.295523984296185,0.046921502774465794,5.020845472395002,0.03386196869423142,6.822990411752695
264,0.012159314002071663,17.35796278929925,0.04686578159406242,5.036675895835544,0.03382251517424387,6.845145821034372
265,0.012145585608098735,17.42040159430232,0.04680987821673097,5.052506319276086,0.0337829248589836,6.8673012303160474
266,0.012131805828943543,17.482840399305385,0.04675379415495301,5.068336742716627,0.03374319883751809,6.889456639597724
267,0.01211797505171942,17.54527920430845,0.04669753092381244,5.08416716615717,0.03370333820099615,6.9116120488794
268,0.012104093664377352,17.607718009311515,0.04664109004094107,5.099997589597711,0.03366334404260824,6.933767458161077
269,0.012090162055691694,17.67015681431458,0.04658447302646419,5.115828013038253,0.033623217457546845,6.9559228674427525
270,0.012076180615245874,17.73259561931765,0.04652768140294595,5.131658436478795,0.03358295954296663,6.978078276724429
271,0.012062149733418065,17.795034424320715,0.04647071669533489,5.147488859919337,0.03354257139794474,7.000233686006105
272,0.012048069801366827,17.85747322932378,0.04641358043090922,5.163319283359878,0.033502054123440844,7.022389095287782
273,0.01203394121101672,17.919912034326845,0.046356274139222144,5.179149706800421,0.03346140882225733,7.0445445045694575
274,0.012019764355043941,17.98235083932991,0.0462987993520471,5.194980130240962,0.03342063659899929,7.066699913851134
275,0.012005539626861874,18.044789644332976,0.04624115760332303,5.210810553681504,0.03337973856003459,7.08885532313281
276,0.011991267420606671,18.107228449336045,0.04618335042909943,5.226640977122046,0.03333871581345375,7.111010732414487
277,0.011976948131122787,18.16966725433911,0.046125379367481525,5.242471400562588,0.03329756946902998,7.1331661416961625
278,0.011962582153948506,18.232106059342176,0.04606724595857538,5.258301824003129,0.03325630063817899,7.155321550977839
279,0.011948169885301447,18.29454486434524,0.04600895174443287,5.274132247443672,0.03321491043391887,7.177476960259515
280,0.01193371172206405,18.356983669348306,0.04595049826899668,5.289962670884213,0.0331733999708299,7.199632369541192
281,0.011919208061769049,18.419422474351375,0.04589188707804535,5.305793094324755,0.033131770365014336,7.2217877788228675
282,0.01190465930258492,18.48186127935444,0.0458331197191381,5.321623517765297,0.03309002273405614,7.243943188104544
283,0.01189006584330134,18.544300084357506,0.045774197741559816,5.337453941205839,0.033048158196980745,7.26609859738622
284,0.011875428083314574,18.60673888936057,0.04571512269626592,5.35328436464638,0.03300617787421471,7.288254006667897
285,0.011860746422612917,18.669177694363636,0.045655896135827156,5.3691147880869226,0.03296408288754542,7.3104094159495725
286,0.01184602126176208,18.731616499366705,0.04559651961437453,5.384945211527464,0.032921874360080663,7.332564825231249
287,0.011831253001890566,18.79405530436977,0.045536994687544026,5.400775634968006,0.032879553416208344,7.354720234512925
288,0.011816442044675041,18.856494109372836,0.045477322912421514,5.416606058408548,0.032837121181556,7.376875643794602
289,0.01180158879232571,18.9189329143759,0.04541750584748739,5.43243648184909,0.032794578782950466,7.3990310530762775
290,0.01178669364757164,18.981371719378966,0.045357545052561496,5.448266905289631,0.03275192734837735,7.421186462357953
291,0.011771757013646104,19.04381052438203,0.045297442088747794,5.4640973287301735,0.032709168006940625,7.44334187163963
292,0.011756779294271925,19.1062493293851,0.045237198518379165,5.479927752170715,0.0326663018888222,7.465497280921306
293,0.01174176089364678,19.168688134388166,0.04517681590496213,5.495758175611257,0.03262333012524136,7.4876526902029825
294,0.011726702216428504,19.23112693939123,0.04511629581312162,5.511588599051799,0.03258025384841437,7.509808099484658
295,0.011711603667720411,19.293565744394297,0.045055639808545746,5.5274190224923405,0.03253707419151392,7.531963508766335
296,0.011696465653056574,19.356004549397362,0.04499484945793053,5.543249445932882,0.032493792288628656,7.554118918048011
297,0.011681288578387124,19.41844335440043,0.044933926328924664,5.5590798693734245,0.03245040927472264,7.5762743273296875
298,0.011666072850063524,19.480882159403496,0.04487287199007432,5.574910292813966,0.03240692628559492,7.598429736611363
299,0.011650818874823863,19.54332096440656,0.04481168801076787,5.5907407162545075,0.032363344457838915,7.62058514589304
300,0.011635527059778113,19.605759769409627,0.04475037596118071,5.60657113969505,0.03231966492880202,7.642740555174716
301,0.011620197812393408,19.668198574412692,0.04468893741222011,5.6224015631355915,0.03227588883654502,7.6648959644563925
302,0.011604831540479314,19.730637379415757,0.04462737393546996,5.638231986576133,0.032232017319801645,7.687051373738068
303,0.011589428652173094,19.793076184418826,0.04456568710313566,5.654062410016675,0.032188051517938035,7.709206783019745
304,0.011573989555924966,19.85551498942189,0.044503878487989014,5.669892833457217,0.03214399257091231,7.731362192301421
305,0.01155851466048337,19.917953794424957,0.04444194966331305,5.6857232568977585,0.03209984161923403,7.7535176015830976
306,0.011543004374880227,19.980392599428022,0.04437990220284706,5.701553680338301,0.03205559980392383,7.775673010864773
307,0.011527459108416214,20.042831404431087,0.04431773768073141,5.717384103778842,0.03201126826647286,7.79782842014645
308,0.011511879270646005,20.105270209434156,0.04425545767145264,5.733214527219384,0.03196684814880244,7.819983829428126
309,0.011496265271363566,20.16770901443722,0.04419306374978842,5.749044950659926,0.03192234059322363,7.842139238709803
310,0.011480617520587395,20.230147819440287,0.044130557490752634,5.764875374100468,0.031877746742396795,7.864294647991478
311,0.011464936428545805,20.292586624443352,0.044067940469540476,5.780705797541009,0.031833067739291274,7.886450057273155
312,0.011449222405662207,20.355025429446417,0.044005214261473566,5.796536220981552,0.03178830472714503,7.908605466554831
313,0.011433475862540378,20.417464234449483,0.04394238044194514,5.812366644422093,0.031743458849424276,7.930760875836508
314,0.01141769720994974,20.47990303945255,0.04387944058636531,5.828197067862635,0.03169853124978325,7.952916285118183
315,0.011401886858810667,20.542341844455617,0.043816396270106306,5.844027491303177,0.0316535230720239,7.97507169439986
316,0.011386045220179762,20.604780649458682,0.0437532490684478,5.859857914743719,0.031608435460055595,7.997227103681536
317,0.011370172705235179,20.667219454461748,0.043690000556522335,5.87568833818426,0.03156326955785503,8.019382512963212
318,0.011354269725261911,20.729658259464813,0.04362665230926071,5.891518761624803,0.03151802650942597,8.041537922244888
319,0.011338336691637129,20.79209706446788,0.04356320590133753,5.907349185065344,0.031472707458759096,8.063693331526565
320,0.011322374015815501,20.854535869470947,0.04349966290711674,5.923179608505887,0.03142731354979195,8.085848740808242
321,0.011306382109314526,20.916974674474012,0.0434360249005972,5.939010031946428,0.031381845926368876,8.108004150089917
322,0.011290361383699892,20.979413479477078,0.04337229345535849,5.95484045538697,0.03133630573220092,8.130159559371593
323,0.011274312250570817,21.041852284480143,0.043308470144506526,5.970670878827512,0.031290694110825926,8.152314968653268
324,0.011258235121545444,21.10429108948321,0.043244556540619525,5.986501302268054,0.031245012205568558,8.174470377934945
325,0.011242130408246193,21.166729894486277,0.04318055421569379,6.002331725708595,0.031199261159500426,8.196625787216622
326,0.011225998522285188,21.229168699489342,0.043116464741089745,6.018162149149138,0.031153442115400224,8.218781196498298
327,0.011209839875249638,21.291607504492408,0.04305228968747797,6.033992572589679,0.031107556215713924,8.240936605779975
328,0.011193654878687273,21.354046309495473,0.04298803062478534,6.049822996030221,0.031061604602515065,8.263092015061652
329,0.011177443944091783,21.41648511449854,0.04292368912214121,6.065653419470763,0.031015588417465052,8.285247424343327
330,0.011161207482888262,21.478923919501607,0.042859266747823754,6.081483842911305,0.03096950880177348,8.307402833625003
331,0.01114494590641869,21.541362724504673,0.04279476506920632,6.097314266351846,0.030923366896158586,8.329558242906678
332,0.011128659625927403,21.603801529507738,0.04273018565270391,6.113144689792389,0.030877163840807725,8.351713652188355
333,0.011112349052546606,21.666240334510803,0.042665530063719745,6.12897511323293,0.030830900775337892,8.373869061470032
334,0.011096014597281894,21.72867913951387,0.042600799866591904,6.144805536673472,0.030784578838756325,8.396024470751708
335,0.011079656670997787,21.791117944516937,0.04253599662454012,6.160635960114014,0.030738199169421148,8.418179880033385
336,0.011063275684403288,21.853556749520003,0.04247112189961257,6.176466383554556,0.030691762905002123,8.440335289315062
337,0.011046872048037474,21.915995554523068,0.04240617725263289,6.192296806995097,0.030645271182441418,8.462490698596737
338,0.011030446172255074,21.978434359526133,0.04234116424314716,6.20812723043564,0.030598725137914465,8.484646107878413
339,0.01101399846721211,22.0408731645292,0.042276084429371114,6.223957653876181,0.030552125906790913,8.506801517160088
340,0.010997529342851526,22.103311969532264,0.04221093936813738,6.239788077316723,0.030505474623595562,8.528956926441765
341,0.010981039208888859,22.165750774535333,0.04214573061484284,6.255618500757265,0.03045877242196954,8.551112335723442
342,0.010964528474797921,22.228189579538398,0.04208045972339618,6.271448924197807,0.030412020434631343,8.573267745005118
343,0.01094799754979652,22.290628384541463,0.042015128246165385,6.287279347638348,0.030365219793338123,8.595423154286795
344,0.010931446842832185,22.35306718954453,0.041949737733925525,6.303109771078891,0.030318371628846964,8.617578563568472
345,0.010914876762567928,22.415505994547594,0.04188428973580658,6.318940194519432,0.030271477070876265,8.639733972850147
346,0.010898287717368036,22.477944799550663,0.04181878579924136,6.334770617959974,0.0302245372480672,8.661889382131823
347,0.010881680115283881,22.54038360455373,0.041753227469913584,6.350601041400516,0.03017755328794528,8.684044791413498
348,0.010865054364039752,22.602822409556794,0.04168761629170613,6.366431464841058,0.030130526316881942,8.706200200695175
349,0.010848410871018729,22.66526121455986,0.041621953806649264,6.382261888281599,0.030083457460056313,8.728355609976852
350,0.01083175004324858,22.727700019562924,0.041556241554869186,6.3980923117221415,0.030036347841416976,8.750511019258528
351,0.010815072287387664,22.79013882456599,0.04149048107453656,6.413922735162683,0.029989198583643892,8.772666428540205
352,0.010798378009710912,22.85257762956906,0.04142467390181524,6.429753158603225,0.029942010808110334,8.79482183782188
353,0.010781667616095784,22.915016434572124,0.04135882157081114,6.445583582043767,0.029894785634845024,8.816977247103557
354,0.010764941512008293,22.97745523957519,0.04129292561352116,6.4614140054843086,0.029847524182494256,8.839132656385232
355,0.010748200102489044,23.039894044578254,0.04122698755978243,6.47724442892485,0.029800227568284182,8.861288065666908
356,0.010731443792139316,23.10233284958132,0.04116100893722144,6.4930748523653925,0.029752896907983172,8.883443474948585
357,0.01071467298510715,23.16477165458439,0.04109499127120357,6.508905275805934,0.029705533315864282,8.905598884230262
358,0.010697888085073513,23.227210459587454,0.04102893608478259,6.524735699246476,0.0296581379046678,8.927754293511938
359,0.010681089495238456,23.28964926459052,0.04096284489865036,6.540566122687018,0.02961071178556393,8.949909702793615
360,0.010664277618307317,23.352088069593584,0.0408967192310867,6.5563965461275595,0.029563256068115534,8.97206511207529
361,0.010647452856476976,23.41452687459665,0.04083056059790942,6.572226969568101,0.029515771860241027,8.994220521356967
362,0.01063061561142212,23.476965679599715,0.04076437051242443,6.5880573930086435,0.02946826026817736,9.016375930638644
363,0.010613766284281562,23.539404484602784,0.0406981504853761,6.603887816449185,0.02942072239644309,9.038531339920318
364,0.010596905275644587,23.60184328960585,0.04063190202489772,6.6197182398897265,0.029373159347801575,9.060686749201995
365,0.010580032985537335,23.664282094608915,0.040565626636462106,6.635548663330269,0.0293255722232243,9.082842158483672
366,0.010563149813409223,23.72672089961198,0.04049932582283245,6.6513790867708105,0.02927796212185431,9.104997567765349
367,0.010546256158119416,23.789159704615045,0.04043300108401325,6.667209510211352,0.029230330140969714,9.127152977047023
368,0.01052935241792331,23.851598509618114,0.0403666539172014,6.683039933651894,0.029182677375947333,9.1493083863287
369,0.010512438990459087,23.91403731462118,0.04030028581673756,6.698870357092436,0.02913500492022651,9.171463795610377
370,0.010495516272734276,23.976476119624245,0.04023389827405756,6.7147007805329775,0.029087313865272968,9.193619204892054
371,0.01047858466111239,24.03891492462731,0.040167492777644025,6.73053120397352,0.02903960530054283,9.215774614173728
372,0.010461644551299564,24.101353729630375,0.04010107081297827,6.746361627414061,0.02899188031344673,9.237930023455405
373,0.01044469633833128,24.16379253463344,0.04003463386249216,6.762192050854603,0.028944139989314076,9.260085432737082
374,0.010427740416559085,24.22623133963651,0.03996818340552037,6.778022474295145,0.02889638541135745,9.282240842018759
375,0.010410777179637395,24.288670144639575,0.039901720918252656,6.793852897735687,0.028848617660637087,9.304396251300433
376,0.010393807020510308,24.35110894964264,0.03983524787368645,6.809683321176228,0.028800837816025486,9.32655166058211
377,0.010376830331398496,24.413547754645705,0.03976876574157946,6.825513744616771,0.028753046954172225,9.348707069863787
378,0.010359847503786091,24.47598655964877,0.03970227598840269,6.841344168057312,0.028705246149468802,9.370862479145464
379,0.010342858928407672,24.53842536465184,0.03963578007729339,6.857174591497854,0.028657436474013684,9.393017888427138
380,0.01032586499523526,24.600864169654905,0.0395692794680084,6.873005014938396,0.028609618997577455,9.415173297708815
381,0.010308866093465367,24.66330297465797,0.03950277561687758,6.888835438378938,0.02856179478756808,9.437328706990492
382,0.0102918626115061,24.725741779661035,0.03943626997675746,6.904665861819479,0.02851396490899641,9.459484116272169
383,0.010274854936964298,24.7881805846641,0.03936976399698508,6.920496285260022,0.02846613042444162,9.481639525553843
384,0.010257843456632727,24.850619389667166,0.03930325912333201,6.936326708700563,0.028418292394017046,9.50379493483552
385,0.010240828556477326,24.913058194670235,0.039236756797958634,6.952157132141105,0.028370451875335906,9.525950344117197
386,0.010223810621624483,24.9754969996733,0.03917025845936853,6.967987555581647,0.028322609923477383,9.548105753398872
387,0.01020679003634838,25.037935804676366,0.03910376554236313,6.983817979022189,0.028274767590952682,9.570261162680548
388,0.010189767184058375,25.10037460967943,0.03903727947799658,6.99964840246273,0.028226925927671332,9.592416571962225
389,0.010172742447286444,25.162813414682496,0.03897080169353074,7.015478825903273,0.02817908598090759,9.614571981243902
390,0.010155716207674657,25.225252219685565,0.03890433361239047,7.031309249343814,0.028131248795267016,9.636727390525577
391,0.010138688845962732,25.28769102468863,0.03883787665411905,7.047139672784356,0.02808341541265317,9.658882799807254
392,0.010121660741975604,25.350129829691696,0.03877143223433392,7.062970096224898,0.028035586872234477,9.68103820908893
393,0.01010463227461108,25.41256863469476,0.03870500176468247,7.07880051966544,0.02798776421041123,9.703193618370607
394,0.010087603821827527,25.475007439697826,0.03863858665279821,7.094630943105981,0.02793994846078278,9.725349027652282
395,0.01007057576063162,25.537446244700895,0.03857218830225701,7.110461366546524,0.027892140654114814,9.747504436933959
396,0.010053548467066142,25.59988504970396,0.03850580811253371,7.126291789987065,0.027844341818306834,9.769659846215635
397,0.010036522316197831,25.662323854707026,0.03843944747895876,7.142122213427607,0.02779655297835983,9.791815255497312
398,0.010019497682105298,25.72476265971009,0.03837310779267529,7.157952636868149,0.027748775156343983,9.813970664778987
399,0.010002474937866985,25.787201464713156,0.03830679044059619,7.173783060308691,0.027701009371366662,9.836126074060664
400,0.009985454455549176,25.84964026971622,0.03824049680536164,7.189613483749232,0.02765325663954052,9.85828148334234
401,0.009968436606194083,25.91207907471929,0.038174228265296595,7.205443907189775,0.02760551797395174,9.880436892624017
402,0.009951421759807972,25.974517879722356,0.038107986194368795,7.221274330630316,0.027557794384628465,9.902592301905692
403,0.009934410285349344,26.03695668472542,0.03804177196214674,7.237104754070858,0.027510086878509372,9.924747711187369
404,0.009917402550717188,26.099395489728487,0.03797558693375805,7.2529351775114,0.027462396459412453,9.946903120469045
405,0.009900398922739272,26.161834294731552,0.03790943246984804,7.268765600951942,0.027414724128003904,9.969058529750722
406,0.009883399767160515,26.22427309973462,0.03784330992653843,7.284596024392483,0.027367070881767222,9.991213939032397
407,0.009866405448631401,26.286711904737686,0.03777722065538643,7.300426447833026,0.027319437714972437,10.013369348314074
408,0.009849416330696449,26.34915070974075,0.03771116600334397,7.316256871273567,0.027271825618645572,10.03552475759575
409,0.009832432775782758,26.411589514743817,0.03764514731271714,7.332087294714109,0.027224235580538193,10.057680166877427
410,0.009815455145188608,26.474028319746882,0.03757916592112598,7.347917718154651,0.02717666858509718,10.079835576159102
411,0.0097984837990721,26.536467124749947,0.03751322316146441,7.363748141595193,0.027129125613434668,10.101990985440779
412,0.009781519096439897,26.598905929753016,0.03744732036186048,7.379578565035734,0.027081607643298165,10.124146394722455
413,0.009764561395135988,26.66134473475608,0.037381458845636734,7.395408988476277,0.02703411564904082,10.146301804004132
414,0.009747611051830526,26.723783539759147,0.03731563993127098,7.411239411916818,0.026986650601591864,10.168457213285807
415,0.009730668422008749,26.786222344762212,0.03724986493235724,7.42706983535736,0.02693921346842727,10.190612622567484
416,0.009713733859959925,26.848661149765277,0.03718413515756685,7.442900258797902,0.026891805213540575,10.21276803184916
417,0.009696807718766394,26.911099954768346,0.03711845191061,7.458730682238444,0.026844426797413855,10.234923441130835
418,0.00967989035029266,26.97353875977141,0.03705281649019735,7.474561105678985,0.026797079176988866,10.257078850412512
419,0.009662982105174531,27.035977564774477,0.03698723019000198,7.4903915291195275,0.02674976330563847,10.279234259694189
420,0.00964608333280836,27.098416369777542,0.036921694298621625,7.506221952560069,0.02670248013313809,10.301389668975865
421,0.009629194381340318,27.160855174780608,0.036856210099541035,7.522052376000611,0.02665523060563752,10.32354507825754
422,0.00961231559765574,27.223293979783673,0.03679077887109476,7.537882799441153,0.026608015665632707,10.345700487539217
423,0.009595447327368549,27.28573278478674,0.03672540188643007,7.5537132228816946,0.026560836251937954,10.367855896820894
424,0.009578589914810734,27.348171589789807,0.03666008041347014,7.569543646322236,0.026513693299658136,10.39001130610257
425,0.00956174370302189,27.410610394792872,0.03659481571487756,7.5853740697627785,0.02646658774016116,10.412166715384245
426,0.009544909033738834,27.473049199795938,0.036529609048018066,7.60120449320332,0.02641952050105064,10.434322124665922
427,0.009528086247385294,27.535488004799003,0.036464461664924536,7.617034916643862,0.026372492506138705,10.456477533947599
428,0.009511275683061647,27.597926809802072,0.036399374812261215,7.632865340084404,0.02632550467541905,10.478632943229275
429,0.009494477678534731,27.660365614805137,0.03633434973128827,7.6486957635249455,0.02627855792504016,10.50078835251095
430,0.009477692570227743,27.722804419808202,0.03626938765782658,7.664526186965487,0.026231653167278688,10.522943761792627
431,0.009460920693210174,27.785243224811268,0.036204489822222755,7.6803566104060295,0.026184791310513097,10.545099171074304
432,0.009444162381187839,27.847682029814333,0.03613965744931452,7.696187033846571,0.026137973259197443,10.56725458035598
433,0.009427417966492962,27.9101208348174,0.03607489175839623,7.7120174572871125,0.026091199913835364,10.589409989637655
434,0.009410687780074343,27.972559639820467,0.03601019396318477,7.727847880727655,0.026044472170954267,10.611565398919332
435,0.009393972151487573,28.034998444823533,0.035945565271785704,7.7436783041681965,0.02599779092307972,10.633720808201009
436,0.009377271408885345,28.097437249826598,0.03588100688665963,7.759508727608738,0.025951157058710046,10.655876217482685
437,0.00936058587900782,28.159876054829663,0.0358165200045889,7.77533915104928,0.02590457146229108,10.67803162676436
438,0.00934391588717307,28.22231485983273,0.035752105816644564,7.791169574489822,0.025858035014191167,10.700187036046037
439,0.009327261757267573,28.284753664835797,0.03568776550815357,7.8069999979303635,0.025811548590676314,10.722342445327714
440,0.00931062381173683,28.347192469838863,0.0356235002586663,7.822830421370906,0.02576511306388562,10.74449785460939
441,0.009294002371575983,28.409631274841928,0.035559311241924324,7.838660844811447,0.02571872930180681,10.766653263891065
442,0.009277397756320567,28.472070079844993,0.03549519962582852,7.854491268251989,0.025672398168252057,10.788808673172742
443,0.009260810284037302,28.53450888484806,0.03543116657240728,7.870321691692531,0.025626120522833914,10.810964082454419
444,0.009244240271314968,28.596947689851127,0.03536721323778531,7.886152115133073,0.025579897220941596,10.833119491736095
445,0.00922768803325534,28.659386494854193,0.03530334077215238,7.901982538573614,0.02553372911371729,10.85527490101777
446,0.00921115388346423,28.721825299857258,0.03523955031973258,7.917812962014157,0.025487617048032794,10.877430310299447
447,0.009194638134042556,28.784264104860323,0.03517584301875382,7.933643385454698,0.025441561866466338,10.899585719581124
448,0.009178141095577522,28.84670290986339,0.035112220001417484,7.94947380889524,0.025395564407279567,10.921741128862799
449,0.009161663077133859,28.909141714866454,0.03504868239386853,7.965304232335782,0.02534962550439479,10.943896538144475
450,0.009145204386245139,28.971580519869523,0.034985231316165856,7.981134655776324,0.02530374598737241,10.966051947426152
451,0.009128765328905167,29.034019324872588,0.03492186788225281,7.996965079216866,0.02525792668138855,10.988207356707829
452,0.00911234620955945,29.096458129875653,0.034858593199928165,8.012795502657408,0.02521216840721291,11.010362765989504
453,0.009095947331096732,29.15889693487872,0.034795408370817314,8.028625926097948,0.025166471981186836,11.03251817527118
454,0.00907956899484062,29.221335739881784,0.034732314490343676,8.044456349538493,0.02512083821520158,11.054673584552857
455,0.009063211500541268,29.283774544884853,0.03466931264770057,8.060286772979033,0.02507526791667682,11.076828993834534
456,0.009046875146367164,29.34621334988792,0.03460640392582316,8.076117196419574,0.025029761888539285,11.098984403116209
457,0.009030560228896962,29.408652154890984,0.0345435894013609,8.091947619860118,0.02498432092920174,11.121139812397885
458,0.00901426704311141,29.47109095989405,0.03448087014465018,8.107778043300659,0.024938945832542078,11.143295221679562
459,0.008997995882385347,29.533529764897114,0.03441824721968716,8.1236084667412,0.024893637387882656,11.165450630961239
460,0.008981747038479794,29.59596856990018,0.034355721684101156,8.139438890181744,0.024848396379969856,11.187606040242914
461,0.008965520801534097,29.65840737490325,0.03429329458912808,8.155269313622284,0.02480322358895385,11.20976144952459
462,0.00894931746005817,29.720846179906314,0.034230966979584276,8.171099737062825,0.024758119790368602,11.231916858806267
463,0.008933137300924796,29.78328498490938,0.03416873989384062,8.186930160503369,0.024713085755112045,11.254072268087944
464,0.00891698060936203,29.845723789912444,0.03410661436379707,8.20276058394391,0.024668122249426522,11.276227677369619
465,0.008900847668945661,29.90816259491551,0.03404459141485722,8.21859100738445,0.02462323003487942,11.298383086651295
466,0.008884738761591758,29.97060139991858,0.033982672065903385,8.234421430824995,0.02457840986834402,11.320538495932972
467,0.008868654167549304,30.033040204921644,0.033920857329272,8.250251854265535,0.024533662501980587,11.342693905214649
468,0.008852594165392899,30.09547900992471,0.03385914821072909,8.266082277706076,0.02448898868321764,11.364849314496324
469,0.00883655903201554,30.157917814927774,0.033797545709446326,8.28191270114662,0.02444438915473351,11.387004723778
470,0.008820549042621494,30.22035661993084,0.03373605081797716,8.29774312458716,0.024399864654438032,11.409160133059677
471,0.008804564470719242,30.282795424933905,0.0336746645222334,8.313573548027701,0.024355415915454533,11.431315542341354
472,0.008788605588114501,30.345234229936974,0.033613387801461996,8.329403971468246,0.024311043666102,11.453470951623029
473,0.008772672664903334,30.40767303494004,0.03355222162822221,8.345234394908786,0.02426674862987748,11.475626360904705
474,0.00875676596946533,30.470111839943105,0.03349116696836302,8.361064818349327,0.024222531525438715,11.497781770186382
475,0.008740885768456882,30.53255064494617,0.03343022478100087,8.376895241789871,0.024178393066586982,11.519937179468059
476,0.008725032326804522,30.594989449949235,0.03336939601849775,8.392725665230412,0.02413433396225015,11.542092588749734
477,0.008709205907698359,30.657428254952304,0.03330868162643946,8.408556088670952,0.024090354916465995,11.56424799803141
478,0.008693406772585583,30.71986705995537,0.03324808254361434,8.424386512111496,0.024046456628365714,11.586403407313087
479,0.008677635181164068,30.782305864958435,0.03318759970199222,8.440216935552037,0.024002639792157672,11.608558816594764
480,0.00866189139137603,30.8447446699615,0.03312723402670368,8.456047358992578,0.023958905097111363,11.630714225876439
481,0.008646175659401793,30.907183474964565,0.033066986436019574,8.471877782433122,0.02391525322754157,11.652869635158115
482,0.008630488239653624,30.96962227996763,0.03300685784133103,8.487708205873663,0.023871684862792883,11.675025044439792
483,0.008614829384769644,31.0320610849707,0.03294684914712956,8.503538629314203,0.02382820067722423,11.697180453721467
484,0.008599199345607846,31.094499889973765,0.032886961250987515,8.519369052754747,0.023784801340193826,11.719335863003144
485,0.008583598371240163,31.15693869497683,0.032827195043539065,8.535199476195288,0.023741487516044237,11.74149127228482
486,0.008568026708946644,31.219377499979895,0.03276755140846112,8.551029899635829,0.023698259864087728,11.763646681566497
487,0.008552484604209697,31.28181630498296,0.032708031222454886,8.566860323076373,0.023655119038591802,11.785802090848172
488,0.008536972300708422,31.34425510998603,0.03264863535522759,8.582690746516914,0.02361206568876498,11.807957500129849
489,0.008521490040313037,31.406693914989095,0.032589364669474485,8.598521169957454,0.02356910045874282,11.830112909411525
490,0.008506038063079356,31.46913271999216,0.03253022002086121,8.614351593397998,0.023526223987574157,11.852268318693202
491,0.00849061660724339,31.531571524995226,0.032471202258006565,8.630182016838539,0.023483436909207567,11.874423727974877
492,0.008475225909215997,31.59401032999829,0.03241231222246533,8.64601244027908,0.02344073985247804,11.896579137256554
493,0.008459866203577634,31.65644913500136,0.0323535507487117,8.661842863719624,0.02339813344109395,11.91873454653823
494,0.0084445377230732,31.718887940004425,0.032294918664122825,8.677673287160165,0.02335561829362417,11.940889955819907
495,0.008429240698606935,31.78132674500749,0.03223641678896275,8.693503710600705,0.023313195023485497,11.963045365101582
496,0.008413975359237429,31.843765550010556,0.03217804593636661,8.70933413404125,0.023270864238930183,11.985200774383259
497,0.008398741932172698,31.90620435501362,0.03211980691232526,8.72516455748179,0.023228626543033898,12.007356183664935
498,0.008383540642765364,31.968643160016686,0.03206170051567001,8.74099498092233,0.023186482533683692,12.029511592946612
499,0.00836837171450789,32.03108196501975,0.0320037275380579,8.756825404362875,0.023144432803566387,12.051667002228287
500,0.008353235369027927,32.09352077002282,0.03194588876395717,8.772655827803415,0.023102477940157046,12.073822411509964
501,0.008338131826083733,32.15595957502589,0.03188818497063295,8.788486251243956,0.023060618525707764,12.09597782079164
502,0.008323061303559667,32.21839838002895,0.031830616928133514,8.8043166746845,0.02301885513723669,12.118133230073317
503,0.008308024017461793,32.28083718503201,0.031773185399276635,8.820147098125041,0.0229771883465172,12.140288639354992
504,0.008293020181913534,32.34327599003508,0.03171589113963631,8.835977521565582,0.02293561872006741,12.162444048636669
505,0.008278050009151453,32.40571479503815,0.031658734897529815,8.851807945006126,0.022894146819139826,12.184599457918345
506,0.008263113709521073,32.46815360004122,0.03160171741400514,8.867638368446666,0.022852773199711286,12.206754867200022
507,0.008248211491472817,32.53059240504428,0.03154483942282852,8.883468791887209,0.0228114984124731,12.228910276481697
508,0.00823334356155802,32.59303121004734,0.031488101650472625,8.89929921532775,0.02277032300282145,12.251065685763374
509,0.00821851012442501,32.65547001505041,0.03143150481610466,8.915129638768292,0.022729247510847983,12.27322109504505
510,0.008203711382815311,32.71790882005348,0.031375049631575155,8.930960062208834,0.022688272471330675,12.295376504326727
511,0.008188947537559898,32.78034762505655,0.03131873680140682,8.946790485649375,0.022647398413724915,12.317531913608402
512,0.008174218787575549,32.84278643005961,0.03126256702278378,8.962620909089917,0.02260662586215479,12.339687322890079
513,0.008159525329861275,32.90522523506268,0.031206540985541174,8.97845133253046,0.022565955335404654,12.361842732171755
514,0.008144867359494858,32.96766404006574,0.03115065937215504,8.994281755971,0.022525387346910886,12.38399814145343
515,0.008130245069629439,33.03010284506881,0.031094922857732462,9.010112179411543,0.0224849224047539,12.406153550735107
516,0.008115658651490224,33.09254165007187,0.031039332110002118,9.025942602852085,0.022444561011650387,12.428308960016784
517,0.008101108294371242,33.15498045507494,0.030983887789305074,9.041773026292626,0.022404303664945772,12.45046436929846
518,0.008086594185632226,33.21741926007801,0.030928590548585926,9.057603449733168,0.02236415085660693,12.472619778580135
519,0.008072116510695556,33.27985806508107,0.03087344103338425,9.07343387317371,0.02232410307321511,12.494775187861812
520,0.008057675453043277,33.34229687008414,0.03081843988182635,9.089264296614251,0.022284160795959095,12.516930597143489
521,0.00804327119421423,33.4047356750872,0.030763587724617333,9.105094720054794,0.022244324500628614,12.539086006425165
522,0.008028903913801243,33.46717448009027,0.030708885185033497,9.120925143495336,0.02220459465760795,12.56124141570684
523,0.00801457378944843,33.52961328509334,0.030654332878915058,9.136755566935877,0.022164971731869806,12.583396824988517
524,0.008000280996848557,33.5920520900964,0.03059993141465908,9.15258599037642,0.02212545618296939,12.605552234270194
525,0.007986025709740491,33.65449089509947,0.030545681393212936,9.168416413816962,0.022086048465038765,12.62770764355187
526,0.00797180809990676,33.71692970010253,0.030491583408067797,9.184246837257502,0.022046749026781366,12.649863052833545
527,0.007957628337171162,33.7793685051056,0.03043763804525267,9.200077260698045,0.02200755831146677,12.672018462115222
528,0.007943486589396495,33.84180731010866,0.03038384588332866,9.215907684138587,0.021968476756925773,12.694173871396899
529,0.007929383022482337,33.90424611511173,0.030330207493383502,9.231738107579128,0.02192950479554558,12.716329280678575
530,0.007915317800362942,33.9666849201148,0.03027672343902646,9.24756853101967,0.021890642854265296,12.73848468996025
531,0.007901291085005199,34.02912372511786,0.03022339427638355,9.263398954460213,0.02185189135457163,12.760640099241927
532,0.007887303036406685,34.09156253012093,0.03017022055409302,9.279229377900753,0.021813250712494844,12.782795508523604
533,0.007873353812593815,34.15400133512399,0.030117202813301158,9.295059801341296,0.0217747213386049,12.80495091780528
534,0.007859443569620036,34.21644014012706,0.030064341587658465,9.310890224781838,0.021736303638007874,12.827106327086955
535,0.007845572461564164,34.27887894513013,0.03001163740331604,9.326720648222379,0.021697998010342542,12.849261736368632
536,0.007831740640528759,34.34131775013319,0.029959090778922354,9.342551071662921,0.0216598048497773,12.871417145650309
537,0.0078179482566386,34.40375655513626,0.029906702225620314,9.358381495103464,0.021621724545007187,12.893572554931986
538,0.007804195458039249,34.466195360139324,0.029854472247044635,9.374211918544004,0.021583757479251238,12.91572796421366
539,0.007790482390895699,34.52863416514239,0.029802401339319457,9.390042341984547,0.021545904030249988,12.937883373495337
540,0.0077768091993911026,34.59107297014546,0.02975048999105639,9.405872765425089,0.021508164570263288,12.960038782777014
541,0.007763176025725579,34.65351177514852,0.029698738683352814,9.42170318886563,0.021470539466068257,12.98219419205869
542,0.007749583010115116,34.71595058015159,0.029647147889790386,9.437533612306172,0.02143302907895754,13.004349601340365
543,0.00773603029079056,34.778389385154654,0.029595718076434054,9.453364035746715,0.021395633764737746,13.026505010622042
544,0.007722518003996667,34.84082819015772,0.029544449701831198,9.469194459187255,0.021358353873728125,13.048660419903719
545,0.007709046283991265,34.90326699516079,0.02949334321701117,9.485024882627798,0.021321189750759497,13.070815829185394
546,0.0076956152630444875,34.96570580016385,0.02944239906548511,9.50085530606834,0.021284141735173366,13.09297123846707
547,0.007682225071438081,35.02814460516692,0.029391617683246093,9.51668572950888,0.021247210160821275,13.115126647748747
548,0.0076688758374648235,35.090583410169984,0.02934099949876952,9.532516152949423,0.021210395356064424,13.137282057030424
549,0.007655567687427997,35.15302221517305,0.029290544933013883,9.548346576389966,0.021173697643773443,13.159437466312099
550,0.0076423007456409555,35.215461020176114,0.029240254399421826,9.564176999830506,0.021137117341328462,13.181592875593775
551,0.007629075134426792,35.27789982517918,0.029190128303921432,9.580007423271049,0.021100654760619356,13.203748284875452
552,0.007615890974118056,35.34033863018225,0.029140167044927886,9.595837846711591,0.02106431020804623,13.225903694157129
553,0.007602748383056589,35.402777435185314,0.029090371013345474,9.611668270152132,0.021028083984520135,13.248059103438804
554,0.007589647477593408,35.46521624018838,0.02904074059256974,9.627498693592674,0.020991976385464024,13.27021451272048
555,0.007576588372088714,35.527655045191445,0.02899127615849012,9.643329117033216,0.020955987700813847,13.292369922002157
556,0.007563571178911932,35.59009385019451,0.028941978079492718,9.659159540473757,0.020920118215020017,13.314525331283834
557,0.007550596008441882,35.65253265519758,0.0288928467164635,9.6749899639143,0.020884368207048948,13.336680740565509
558,0.007537662969067009,35.714971460200644,0.028843882422791726,9.690820387354842,0.020848737950384902,13.358836149847185
559,0.007524772167185683,35.77741026520371,0.028795085544373697,9.706650810795383,0.020813227713032043,13.380991559128862
560,0.007511923707206618,35.839849070206775,0.028746456419616775,9.722481234235925,0.020777837757516703,13.403146968410539
561,0.007499117691549334,35.90228787520984,0.028697995379443758,9.738311657676467,0.020742568340889857,13.425302377692214
562,0.0074863542206447245,35.96472668021291,0.028649702747297487,9.754142081117008,0.02070741971472984,13.44745778697389
563,0.007473633392935706,36.027165485215974,0.02860157883914577,9.76997250455755,0.0206723921251453,13.469613196255567
564,0.007460955304877931,36.08960429021904,0.028553623963486645,9.785802927998093,0.02063748581277829,13.491768605537244
565,0.0074483200509405986,36.152043095222105,0.02850583842135386,9.801633351438634,0.0206027010128077,13.513924014818919
566,0.0074357277236073455,36.214481900225174,0.028458222506322687,9.817463774879176,0.020568037954952788,13.536079424100596
567,0.00742317841337721,36.27692070522824,0.028410776504516056,9.833294198319718,0.02053349686347702,13.558234833382272
568,0.007410672208765683,36.339359510231304,0.02836350069461091,9.849124621760259,0.020499077957192066,13.580390242663949
569,0.0073982091963058355,36.40179831523437,0.02831639534784492,9.864955045200801,0.02046478144946206,13.602545651945624
570,0.007385789460549536,36.464237120237435,0.028269460728023457,9.880785468641344,0.02043060754820801,13.6247010612273
571,0.007373413084068732,36.526675925240504,0.028222697091526854,9.896615892081885,0.020396556455912526,13.646856470508977
572,0.007361080147456829,36.58911473024357,0.02817610468731794,9.912446315522427,0.02036262836962466,13.669011879790654
573,0.0073487907293301345,36.651553535246634,0.028129683756949936,9.92827673896297,0.02032882348096501,13.691167289072329
574,0.0073365449063293965,36.7139923402497,0.028083434534574528,9.94410716240351,0.020295141976131033,13.713322698354006
575,0.007324342753121411,36.776431145252765,0.028037357246950303,9.959937585844052,0.0202615840359026,13.735478107635682
576,0.007312184342400708,36.838869950255834,0.02799145211345147,9.975768009284595,0.020228149835647663,13.757633516917359
577,0.007300069744891327,36.901308755258896,0.027945719346076814,9.991598432725135,0.02019483954532829,13.779788926199034
578,0.007287999029348658,36.963747560261965,0.027900159149458967,10.007428856165678,0.02016165332950675,13.80194433548071
579,0.007275972262561377,37.02618636526503,0.027854771720874,10.02325927960622,0.02012859134735194,13.824099744762387
580,0.0072639895093534424,37.088625170268095,0.02780955725025118,10.039089703046761,0.020095653752645933,13.846255154044062
581,0.007252050832586186,37.151063975271164,0.027764515920183173,10.054920126487303,0.02006284069379078,13.868410563325739
582,0.007240156293160472,37.213502780274226,0.027719647905936354,10.070750549927846,0.02003015231381551,13.890565972607416
583,0.007228305950018936,37.275941585277295,0.027674953375461553,10.086580973368386,0.01999758875038334,13.912721381889092
584,0.0072164998601482976,37.33838039028036,0.027630432489404937,10.102411396808929,0.019965150135799088,13.934876791170767
585,0.007204738078581772,37.400819195283425,0.027586085401119287,10.118241820249471,0.01993283659701678,13.957032200452444
586,0.007193020658401519,37.463258000286494,0.027541912256675488,10.134072243690012,0.01990064825564751,13.97918760973412
587,0.007181347650741212,37.525696805289556,0.027497913194874296,10.149902667130554,0.01986858522796745,14.001343019015797
588,0.007169719104788649,37.588135610292625,0.027454088347258408,10.165733090571097,0.0198366476249261,14.023498428297472
589,0.007158135067788462,37.650574415295694,0.027410437838124774,10.181563514011637,0.01980483555215472,14.045653837579149
590,0.0071465955850449,37.713013220298755,0.027366961784537187,10.19739393745218,0.019773149109974984,14.067809246860826
591,0.007135100699924672,37.775452025301824,0.027323660296339196,10.213224360892722,0.019741588393407818,14.089964656142502
592,0.007123650453859885,37.837890830304886,0.0272805334761672,10.229054784333263,0.019710153492182476,14.112120065424177
593,0.007112244886351041,37.900329635307955,0.02723758141946385,10.244885207773805,0.019678844490745744,14.134275474705854
594,0.0071008840349701344,37.962768440311024,0.02719480421449179,10.260715631214348,0.019647661468271457,14.15643088398753
595,0.007089567935363788,38.025207245314085,0.02715220194234752,10.276546054654888,0.019616604498670084,14.178586293269207
596,0.007078296621256497,38.087646050317154,0.027109774676975666,10.29237647809543,0.019585673650598632,14.200741702550882
597,0.00706707012445393,38.150084855320216,0.02706752248518342,10.308206901535973,0.01955486898747064,14.222897111832559
598,0.007055888474846299,38.212523660323285,0.027025445426655297,10.324037324976514,0.019524190567466487,14.245052521114236
599,0.0070447517004118285,38.27496246532635,0.026983543553968106,10.339867748417056,0.01949363844354378,14.267207930395912
600,0.007033659827220267,38.337401270329416,0.02694181691260626,10.355698171857599,0.019463212663448023,14.289363339677587
601,0.007022612879436498,38.399840075332484,0.026900265540977276,10.37152859529814,0.019432913269723434,14.311518748959264
602,0.007011610879324203,38.462278880335546,0.026858889470427513,10.387359018738682,0.019402740299723973,14.33367415824094
603,0.00700065384724961,38.524717685338615,0.026817688725258294,10.403189442179224,0.019372693785624583,14.355829567522617
604,0.006989741801685316,38.58715649034168,0.026776663322742138,10.419019865619765,0.019342773754432566,14.377984976804292
605,0.006978874759214168,38.649595295344746,0.026735813273139338,10.434850289060307,0.0193129802279992,14.400140386085969
606,0.006968052734533232,38.712034100347815,0.02669513857971477,10.45068071250085,0.01928331322303156,14.422295795367646
607,0.006957275740457825,38.774472905350876,0.02665463923875495,10.46651113594139,0.01925377275110446,14.444451204649322
608,0.006946543787925612,38.836911710353945,0.02661431523958534,10.482341559381933,0.01922435881867267,14.466606613930997
609,0.006935856886000796,38.89935051535701,0.026574166564587914,10.498171982822475,0.019195071427083217,14.488762023212674
610,0.0069252150418783465,38.961789320360076,0.026534193189219013,10.514002406263016,0.019165910572588006,14.51091743249435
611,0.006914618260888329,39.024228125363145,0.026494395082027326,10.529832829703558,0.019136876246356502,14.533072841776026
612,0.006904066546500288,39.086666930366206,0.02645477220467226,10.5456632531441,0.019107968434488674,14.555228251057702
613,0.006893559900327698,39.149105735369275,0.026415324511942506,10.561493676584641,0.019079187118028085,14.577383660339379
614,0.006883098322132496,39.21154454037234,0.02637605195177479,10.577324100025184,0.019050532272975203,14.599539069621056
615,0.006872681809829667,39.273983345375406,0.02633695446527295,10.593154523465726,0.01902200387030086,14.62169447890273
616,0.0068623103594919205,39.336422150378475,0.026298031986727248,10.608984946906267,0.018993601875959883,14.643849888184407
617,0.00685198396535441,39.39886095538154,0.026259284443633832,10.62481537034681,0.018965326250904982,14.666005297466084
618,0.006841702619819535,39.461299760384605,0.026220711756714574,10.640645793787352,0.01893717695110071,14.68816070674776
619,0.006831466313461813,39.52373856538767,0.026182313839937032,10.656476217227892,0.018909153927537697,14.710316116029436
620,0.006821275035032812,39.586177370390736,0.026144090600534714,10.672306640668435,0.018881257126246997,14.732471525311112
621,0.006811128771466147,39.648616175393805,0.026106041939027567,10.688137064108977,0.01885348648831465,14.754626934592789
622,0.00680102750788256,39.71105498039687,0.026068167749242668,10.703967487549518,0.018825841949896394,14.776782343874466
623,0.006790971227595042,39.773493785399936,0.026030467918335194,10.71979791099006,0.018798323442232596,14.79893775315614
624,0.006780959912114046,39.835932590403,0.025992942326809605,10.735628334430602,0.01877093089166329,14.821093162437817
625,0.006770993541152742,39.898371395406066,0.025955590848541044,10.751458757871143,0.018743664219643442,14.843248571719494
626,0.006761072092632357,39.96081020040913,0.025918413350796973,10.767289181311686,0.018716523342758376,14.86540398100117
627,0.006751195542687574,40.0232490054122,0.025881409694259068,10.783119604752228,0.018689508172739372,14.887559390282846
628,0.006741363865671987,40.085687810415266,0.025844579733045304,10.798950028192769,0.018662618616479405,14.909714799564522
629,0.0067315770341636275,40.14812661541833,0.025807923314732254,10.814780451633311,0.01863585457604909,14.931870208846199
630,0.006721835018970559,40.210565420421396,0.025771440280377686,10.830610875073853,0.018609215948712805,14.954025618127876
631,0.006712137789136528,40.27300422542446,0.025735130464543288,10.846441298514394,0.018582702626944912,14.97618102740955
632,0.006702485311946679,40.33544303042753,0.025698993695317654,10.862271721954937,0.018556314498446237,14.998336436691227
633,0.00669287755293334,40.397881835430596,0.025663029794339532,10.878102145395479,0.018530051446160652,15.020491845972904
634,0.0066833144758818575,40.46032064043366,0.025627238576821233,10.89393256883602,0.018503913348291823,15.04264725525458
635,0.006673796042836501,40.522759445436726,0.025591619851572274,10.909762992276562,0.018477900078320175,15.064802664536256
636,0.006664322214106441,40.58519825043979,0.025556173421023225,10.925593415717104,0.018452011505019947,15.086958073817932
637,0.006654892948271755,40.64763705544286,0.025520899081249816,10.941423839157645,0.018426247492476466,15.109113483099609
638,0.006645508202189532,40.710075860445926,0.025485796621997202,10.957254262598187,0.01840060790010354,15.131268892381286
639,0.006636167931000024,40.77251466544899,0.025450865826704454,10.97308468603873,0.01837509258266106,15.15342430166296
640,0.006626872088132835,40.83495347045206,0.025416106472529322,10.988915109479272,0.018349701390272692,15.175579710944637
641,0.006617620625313213,40.89739227545512,0.02538151833037308,11.004745532919813,0.018324434168443787,15.197735120226314
642,0.006608413492568358,40.95983108045819,0.02534710116490568,11.020575956360355,0.018299290758079415,15.219890529507989
643,0.006599250638233832,41.022269885461256,0.025312854734591106,11.036406379800898,0.018274270995502558,15.242045938789666
644,0.006590132008959985,41.08470869046432,0.025278778791712884,11.052236803241438,0.01824937471247247,15.264201348071342
645,0.006581057549718465,41.14714749546739,0.025244873082399803,11.06806722668198,0.01822460173620319,15.286356757353019
646,0.006572027203808785,41.20958630047045,0.025211137346651893,11.083897650122523,0.01819995188938216,15.308512166634694
647,0.00656304091286494,41.27202510547352,0.02517757131836654,11.099728073563064,0.018175424990189076,15.33066757591637
648,0.006554098616862085,41.33446391047658,0.025144174725364805,11.115558497003606,0.01815102085231481,15.352822985198047
649,0.006545200254123265,41.39690271547965,0.025110947289417984,11.131388920444149,0.018126739284980528,15.374978394479724
650,0.006536345761326208,41.45934152048272,0.025077888726274335,11.14721934388469,0.01810258009295695,15.397133803761399
651,0.006527535073510171,41.52178032548578,0.025044998745685967,11.163049767325232,0.01807854307658372,15.419289213043076
652,0.006518768124082837,41.58421913048885,0.025012277051435976,11.178880190765774,0.018054628031788974,15.441444622324752
653,0.006510044844827281,41.64665793549191,0.024979723341365764,11.194710614206315,0.018030834750109012,15.463600031606429
654,0.0065013651659089665,41.70909674049498,0.024947337307402485,11.210541037646857,0.01800716301870815,15.485755440888104
655,0.006492729015882825,41.77153554549805,0.024915118635586774,11.2263714610874,0.017983612620398635,15.50791085016978
656,0.0064841363217003675,41.83397435050111,0.02488306700610057,11.24220188452794,0.017960183333660826,15.530066259451457
657,0.006475587008716855,41.89641315550418,0.0248511820932952,11.258032307968483,0.017936874932663396,15.552221668733134
658,0.006467081000698535,41.95885196050724,0.024819463565719582,11.273862731409025,0.017913687187283745,15.574377078014809
659,0.006458618219829905,42.02129076551031,0.024787911086148674,11.289693154849566,0.017890619863128503,15.596532487296486
660,0.006450198586721056,42.08372957051338,0.024756524311612012,11.305523578290108,0.017867672721554224,15.618687896578162
661,0.006441822020415046,42.14616837551644,0.02472530289342255,11.32135400173065,0.017844845519688145,15.640843305859839
662,0.006433488438395337,42.20860718051951,0.024694246477205545,11.337184425171191,0.017822138010449153,15.662998715141514
663,0.006425197756593279,42.27104598552257,0.02466335470292773,11.353014848611734,0.017799549942568813,15.68515412442319
664,0.006416949889395646,42.33348479052564,0.024632627204926552,11.368845272052276,0.017777081060612585,15.707309533704867
665,0.006408744749652216,42.39592359552871,0.024602063611939718,11.384675695492817,0.017754731105001142,15.729464942986544
666,0.006400582248683417,42.45836240053177,0.024571663547134755,11.40050611893336,0.017732499812031823,15.751620352268219
667,0.006392462296287996,42.52080120553484,0.024541426628138865,11.416336542373902,0.017710386913900207,15.773775761549896
668,0.006384384800750764,42.5832400105379,0.024511352467068884,11.432166965814442,0.01768839213872183,15.795931170831572
669,0.006376349668850365,42.64567881554097,0.0244814406705614,11.447997389254985,0.017666515210554016,15.818086580113249
670,0.006368356805867122,42.70811762054404,0.024451690839803114,11.463827812695527,0.01764475584941782,15.840241989394924
671,0.006360406115590895,42.7705564255471,0.024422102570561224,11.479658236136068,0.017623113771320118,15.8623973986766
672,0.0063524975003290155,42.83299523055017,0.02439267545321411,11.49548865957661,0.017601588688275827,15.884552807958277
673,0.006344630860914253,42.89543403555323,0.024363409072782102,11.511319083017153,0.017580180308330185,15.906708217239952
674,0.00633680609671283,42.9578728405563,0.024334303008958405,11.527149506457693,0.01755888833558123,15.928863626521629
675,0.0063290231056324885,43.02031164555936,0.024305356836140206,11.542979929898236,0.01753771247020234,15.951019035803306
676,0.00632128178413059,43.08275045056243,0.024276570123459938,11.558810353338778,0.017516652408464922,15.973174445084982
677,0.006313582027222275,43.1451892555655,0.024247942434816656,11.574640776779319,0.017495707842761197,15.995329854366657
678,0.006305923728488654,43.20762806056856,0.024219473328907608,11.590471200219861,0.017474878461627086,16.017485263648332
679,0.006298306780085047,43.27006686557163,0.02419116235925993,11.606301623660404,0.01745416394976528,16.039640672930012
680,0.006290731072749274,43.33250567057469,0.024163009074262505,11.622132047100944,0.01743356398806833,16.061796082211686
681,0.006283196495809971,43.39494447557776,0.024135013017197927,11.637962470541487,0.017413078253641905,16.083951491493362
682,0.006275702937194972,43.45738328058083,0.024107173726274692,11.653792893982029,0.017392706419828145,16.10610690077504
683,0.0062682502834397105,43.51982208558389,0.024079490734659436,11.66962331742257,0.01737244815622911,16.128262310056716
684,0.006260838419695673,43.58226089058696,0.024051963570509354,11.685453740863112,0.01735230312873039,16.150417719338392
685,0.0062534672297389,43.64469969559002,0.0240245917570048,11.701284164303654,0.01733227099952471,16.172573128620066
686,0.0062461365959785185,43.70713850059309,0.023997374812381962,11.717114587744195,0.017312351427135754,16.194728537901746
687,0.006238846399465313,43.76957730559616,0.023970312249965677,11.732945011184738,0.017292544066442074,16.21688394718342
688,0.006231596519900344,43.83201611059922,0.023943403578202422,11.74877543462528,0.017272848568701003,16.2390393564651
689,0.0062243868356436,43.89445491560229,0.023916648300693424,11.76460585806582,0.017253264581572798,16.261194765746772
690,0.0062172172237227015,43.95689372060535,0.023890045916227863,11.780436281506363,0.0172337917491448,16.28335017502845
691,0.006210087559841617,44.01933252560842,0.023863595918816236,11.796266704946905,0.017214429711955716,16.305505584310126
692,0.0062029977183894434,44.08177133061149,0.023837297797723866,11.812097128387446,0.017195178107020034,16.327660993591802
693,0.006195947572449212,44.14421013561455,0.023811151037504488,11.827927551827988,0.01717603656785244,16.34981640287348
694,0.006188936993806731,44.20664894061762,0.023785155118033988,11.843757975268531,0.01715700472449245,16.371971812155152
695,0.0061819658529594715,44.26908774562068,0.023759309514544285,11.859588398709072,0.017138082203529026,16.394127221436833
696,0.006175034019125473,44.33152655062375,0.02373361369765728,11.875418822149614,0.017119268628125375,16.416282630718506
697,0.006168141360252315,44.39396535562681,0.02370806713341896,11.891249245590156,0.017100563618043768,16.438438040000182
698,0.006161287743026087,44.45640416062988,0.02368266928333363,11.907079669030697,0.017081966789670482,16.46059344928186
699,0.0061544730328804255,44.51884296563295,0.023657419604398204,11.92291009247124,0.017063477756040838,16.482748858563536
700,0.006147697094005561,44.58128177063601,0.0236323175491367,11.938740515911782,0.017045096126864313,16.504904267845212
701,0.006140959789357418,44.64372057563908,0.02360736256563474,11.954570939352323,0.017026821508549728,16.527059677126886
702,0.006134260980666733,44.70615938064214,0.02358255409757425,11.970401362792865,0.017008653504230524,16.549215086408566
703,0.00612760052844821,44.76859818564521,0.02355789158426822,11.986231786233407,0.016990591713790172,16.57137049569024
704,0.006120978292009724,44.83103699064828,0.023533374460695585,12.002062209673948,0.016972635733887558,16.593525904971916
705,0.006114394129461526,44.89347579565134,0.023509002157536204,12.01789263311449,0.01695478515798257,16.615681314253592
706,0.006107847897725504,44.95591460065441,0.023484774101205967,12.033723056555033,0.01693703957636168,16.63783672353527
707,0.006101339452544467,45.01835340565747,0.023460689713891952,12.049553479995573,0.016919398576163622,16.659992132816946
708,0.006094868648491462,45.08079221066054,0.02343674841358774,12.065383903436116,0.01690186174140519,16.68214754209862
709,0.006088435338979109,45.14323101566361,0.0234129496141288,12.081214326876658,0.016884428653007034,16.7043029513803
710,0.00608203937626899,45.20566982066667,0.023389292725227946,12.097044750317199,0.01686709888881962,16.726458360661972
711,0.006075680611481038,45.26810862566974,0.023365777152510956,12.112875173757741,0.01684987202364917,16.748613769943653
712,0.006069358894602979,45.3305474306728,0.023342402297552203,12.128705597198284,0.016832747629283776,16.770769179225326
713,0.006063074074499786,45.39298623567587,0.02331916755791045,12.144536020638824,0.01681572527451947,16.792924588507002
714,0.00605682599892317,45.45542504067894,0.02329607232716467,12.160366444079367,0.01679880452518646,16.81507999778868
715,0.006050614514521095,45.517863845682,0.023273115994950005,12.17619686751991,0.0167819849441754,16.837235407070356
716,0.006044439466847319,45.58030265068507,0.023250297946993796,12.19202729096045,0.016765266091463695,16.859390816352033
717,0.006038300700370961,45.64274145568813,0.023227617565151664,12.207857714400992,0.01674864752414193,16.881546225633706
718,0.00603219805848609,45.7051802606912,0.023205074227443726,12.223688137841535,0.0167321287964403,16.903701634915386
719,0.006026131383521356,45.76761906569427,0.02318266730809087,12.239518561282075,0.01671570945975518,16.92585704419706
720,0.006020100516749625,45.83005787069733,0.023160396177551074,12.255348984722618,0.01669938906267565,16.948012453478736
721,0.0060141052983976465,45.8924966757004,0.023138260202555872,12.27117940816316,0.01668316715101022,16.970167862760412
722,0.006008145567655748,45.95493548070346,0.023116258746146843,12.2870098316037,0.016667043267813455,16.99232327204209
723,0.006002221162687549,46.01737428570653,0.023094391167712173,12.302840255044243,0.016651016953412794,17.014478681323766
724,0.0059963319206397005,46.07981309070959,0.023072656823023324,12.318670678484786,0.016635087745435356,17.036634090605443
725,0.005990477677651644,46.14225189571266,0.02305105506427177,12.334501101925326,0.016619255178834804,17.05878949988712
726,0.005984658268865394,46.20469070071573,0.023029585240105725,12.350331525365869,0.016603518785918283,17.080944909168792
727,0.005978873528435341,46.26712950571879,0.02300824669566706,12.366161948806411,0.016587878096373396,17.10310031845047
728,0.005973123289538076,46.32956831072186,0.022987038772628216,12.381992372246952,0.01657233263729524,17.125255727732146
729,0.005967407384382242,46.39200711572492,0.022965960809229136,12.397822795687494,0.016556881933213488,17.147411137013822
730,0.005961725644218388,46.45444592072799,0.02294501214031437,12.413653219128037,0.01654152550611952,17.1695665462955
731,0.005956077899348859,46.51688472573106,0.02292419209737015,12.429483642568577,0.016526262875493594,17.191721955577176
732,0.0059504639791377045,46.57932353073412,0.02290350000856156,12.44531406600912,0.01651109355833208,17.213877364858853
733,0.0059448837120205916,46.64176233573719,0.022882935198769768,12.461144489449662,0.01649601706917471,17.23603277414053
734,0.005939336925514754,46.70420114074025,0.022862496989629267,12.476974912890203,0.01648103292013192,17.258188183422202
735,0.005933823446228942,46.76663994574332,0.02284218469956524,12.492805336330745,0.016466140620912173,17.28034359270388
736,0.005928343099873401,46.82907875074639,0.02282199764383092,12.508635759771288,0.016451339678849375,17.302499001985556
737,0.0059228957112698695,46.89151755574945,0.022801935134545013,12.524466183211828,0.016436629598930295,17.324654411267232
738,0.005917481104361568,46.95395636075252,0.02278199648072919,12.54029660665237,0.016422009883822048,17.34680982054891
739,0.005912099102223246,47.01639516575558,0.02276218098834561,12.556127030092913,0.016407480033899594,17.368965229830586
740,0.005906749527071205,47.07883397075865,0.022742487960334446,12.571957453533454,0.016393039547273305,17.391120639112263
741,0.0059014322002733524,47.14127277576172,0.02272291669665156,12.587787876973996,0.016378687919816504,17.413276048393936
742,0.00589614694235928,47.20371158076478,0.022703466494306088,12.603618300414539,0.016364424645193124,17.435431457675612
743,0.00589089357303033,47.26615038576785,0.022684136647398188,12.61944872385508,0.01635024921488532,17.45758686695729
744,0.005885671911169704,47.32858919077091,0.02266492644715671,12.635279147295622,0.016336161118221146,17.479742276238966
745,0.005880481774852554,47.39102799577398,0.022645835181977002,12.651109570736164,0.01632215984240229,17.501897685520643
746,0.005875322981356122,47.45346680077704,0.022626862137458688,12.666939994176705,0.01630824487253176,17.52405309480232
747,0.005870195347169851,47.51590560578011,0.022608006596443478,12.682770417617247,0.016294415691641684,17.546208504083996
748,0.00586509868800554,47.57834441078318,0.022589267839053073,12.69860084105779,0.01628067178072106,17.568363913365673
749,0.0058600328188074995,47.64078321578624,0.022570645142727015,12.71443126449833,0.016267012618743592,17.590519322647346
750,0.005854997553762705,47.70322202078931,0.022552137782260596,12.730261687938873,0.01625343768269551,17.612674731929022
751,0.005849992706310975,47.765660825792374,0.02253374502984284,12.746092111379415,0.01623994644760341,17.6348301412107
752,0.005845018089155162,47.82809963079544,0.022515466155094428,12.761922534819956,0.016226538386562146,17.656985550492376
753,0.00584007351427133,47.89053843579851,0.022497300425105688,12.777752958260498,0.016213212970762725,17.679140959774053
754,0.005835158792918972,47.95297724080157,0.022479247104474638,12.79358338170104,0.01619996966952018,17.70129636905573
755,0.005830273735651201,48.01541604580464,0.02246130545534495,12.809413805141581,0.01618680795030156,17.723451778337406
756,0.005825418152324984,48.077854850807704,0.022443474737444048,12.825244228582124,0.016173727278753804,17.745607187619083
757,0.005820591852111351,48.14029365581077,0.022425754208121134,12.841074652022666,0.016160727118731736,17.767762596900756
758,0.005815794643505633,48.20273246081384,0.022408143122385257,12.856905075463207,0.016147806932326026,17.789918006182432
759,0.005811026334337695,48.2651712658169,0.02239064073294342,12.872735498903749,0.016134966179891165,17.81207341546411
760,0.005806286731782175,48.32761007081997,0.02237324629023864,12.888565922344291,0.016122204320073462,17.834228824745786
761,0.005801575642368739,48.390048875823034,0.022355959042488088,12.904396345784832,0.016109520809839028,17.856384234027463
762,0.005796892871992321,48.4524876808261,0.02233877823572114,12.920226769225374,0.0160969151045018,17.87853964330914
763,0.005792238225923389,48.51492648582917,0.02232170311381755,12.936057192665917,0.016084386657751543,17.900695052590816
764,0.0057876115088182035,48.57736529083223,0.022304732918545535,12.951887616106458,0.016071934921681862,17.922850461872493
765,0.005783012524729068,48.6398040958353,0.022287866889599876,12.967718039547,0.01605955934681825,17.945005871154166
766,0.00577844107711461,48.702242900838364,0.02227110426464009,12.983548462987542,0.016047259382146076,17.967161280435842
767,0.0057738969688500424,48.76468170584143,0.02225444427932849,12.999378886428083,0.016035034475138633,17.98931668971752
768,0.0057693800022374266,48.827120510844495,0.022237886167368312,13.015209309868625,0.016022884071785166,18.011472098999196
769,0.005764889979015959,48.88955931584756,0.022221429160541865,13.031039733309168,0.016010807616618883,18.033627508280873
770,0.005760426700372227,48.95199812085063,0.022205072488748562,13.046870156749709,0.015998804552744987,18.05578291756255
771,0.005755989966950496,49.014436925853694,0.02218881538004308,13.062700580190251,0.0159868743218687,18.077938326844226
772,0.005751579578862965,49.07687573085676,0.022172657060673392,13.078531003630793,0.015975016364323254,18.1000937361259
773,0.005747195335700058,49.139314535859825,0.022156596755118867,13.094361427071334,0.01596323011909792,18.122249145407576
774,0.00574283703654068,49.20175334086289,0.022140633686128328,13.110191850511876,0.01595151502386602,18.144404554689253
775,0.0057385044799624935,49.26419214586596,0.022124767074758075,13.126022273952419,0.01593987051501287,18.16655996397093
776,0.005734197464052187,49.326630950869024,0.02210899614040995,13.14185269739296,0.01592829602766383,18.188715373252606
777,0.005729915786415737,49.38906975587209,0.022093320100869295,13.157683120833502,0.015916790995712218,18.210870782534283
778,0.005725659244188674,49.451508560875155,0.022077738172342983,13.173513544274044,0.015905354851847294,18.23302619181596
779,0.005721427634046343,49.513947365878224,0.02206224956949738,13.189343967714585,0.015893987027582213,18.255181601097636
780,0.005717220752214157,49.57638617088129,0.02204685350549626,13.205174391155127,0.015882686953281946,18.27733701037931
781,0.005713038394477846,49.638824975884354,0.022031549192038775,13.22100481459567,0.015871454058191188,18.299492419660986
782,0.0057088803561937155,49.70126378088742,0.022016335839397303,13.23683523803621,0.01586028777046228,18.321647828942663
783,0.005704746432298875,49.763702585890485,0.022001212656455337,13.252665661476753,0.01584918751718307,18.34380323822434
784,0.005700636417321486,49.826141390893554,0.02198617885074532,13.268496084917295,0.015838152724404777,18.365958647506016
785,0.005696550105390987,49.88858019589662,0.021971233628486457,13.284326508357836,0.01582718281716984,18.388114056787693
786,0.005692487290248316,49.951019000899684,0.021956376194622464,13.300156931798378,0.015816277219539727,18.41026946606937
787,0.005688447765256137,50.01345780590275,0.02194160575285935,13.31598735523892,0.015805435354622744,18.432424875351046
788,0.005684431323409043,50.075896610905815,0.02192692150570308,13.331817778679461,0.015794656644601786,18.45458028463272
789,0.00568043775734376,50.138335415908884,0.021912322654497246,13.347648202120004,0.015783940510762106,18.476735693914396
790,0.005676466859349339,50.20077422091195,0.02189780839946073,13.363478625560546,0.015773286373519022,18.498891103196073
791,0.005672518421377356,50.263213025915014,0.021883377939725255,13.379309049001087,0.0157626936524456,18.52104651247775
792,0.005668592235052065,50.32565183091808,0.02186903047337293,13.39513947244163,0.01575216176630035,18.543201921759426
793,0.005664688091680585,50.388090635921145,0.021854765197473775,13.410969895882172,0.015741690133054816,18.565357331041103
794,0.005660805782263053,50.450529440924214,0.02184058130812317,13.426800319322712,0.01573127816992122,18.58751274032278
795,0.005656945097502764,50.512968245927276,0.021826478000479235,13.442630742763255,0.015720925293379998,18.609668149604456
796,0.0056531058278163114,50.575407050930345,0.021812454468800233,13.458461166203797,0.015710630919207352,18.63182355888613
797,0.005649287763343718,50.63784585593341,0.02179850990648186,13.474291589644338,0.01570039446250275,18.653978968167806
798,0.005645490693958538,50.700284660936475,0.021784643506094496,13.49012201308488,0.015690215337716397,18.676134377449483
799,0.005641714409277967,50.762723465939544,0.021770854459420428,13.505952436525423,0.015680092958676638,18.69828978673116
800,0.005637958698672928,50.825162270942606,0.021757141957491007,13.521782859965963,0.01567002673861739,18.720445196012836
801,0.005634223351278141,50.887601075945675,0.02174350519062371,13.537613283406506,0.01566001609020546,18.742600605294513
802,0.005630508156002197,50.950039880948744,0.021729943348459242,13.553443706847048,0.015650060425567863,18.76475601457619
803,0.0056268129015375964,51.012478685951805,0.02171645561999844,13.569274130287589,0.015640159156319104,18.786911423857863
804,0.0056231373763707855,51.074917490954874,0.021703041193639246,13.585104553728131,0.015630311693588386,18.80906683313954
805,0.005619481368792178,51.137356295957936,0.02168969925721356,13.600934977168674,0.015620517448046807,18.831222242421216
806,0.005615844666906158,51.199795100961005,0.021676428998023998,13.616765400609214,0.015610775829934486,18.853377651702893
807,0.005612227058641068,51.262233905964074,0.021663229602880665,13.632595824049757,0.015601086249087672,18.87553306098457
808,0.005608628331759179,51.324672710967135,0.021650100258137798,13.648426247490299,0.015591448114965774,18.897688470266246
809,0.0056050482738666555,51.387111515970204,0.021637040149730356,13.66425667093084,0.015581860836678356,18.919843879547923
810,0.005601486672423484,51.449550320973266,0.021624048463210553,13.680087094371382,0.0155723238230121,18.9419992888296
811,0.0055979433147534015,51.511989125976335,0.021611124383784312,13.695917517811925,0.015562836482457683,18.964154698111273
812,0.005594417988053803,51.574427930979404,0.021598267096347653,13.711747941252465,0.015553398223236635,18.98631010739295
813,0.005590910479405617,51.636866735982466,0.02158547578552299,13.727578364693008,0.015544008453328127,19.008465516674626
814,0.005587420575783186,51.699305540985534,0.02157274963569537,13.74340878813355,0.015534666580495718,19.030620925956303
815,0.0055839480640641065,51.761744345988596,0.021560087831048624,13.75923921157409,0.015525372012314017,19.05277633523798
816,0.005580492731039065,51.824183150991665,0.021547489555601478,13.775069635014633,0.015516124156195339,19.074931744519656
817,0.005577054363421645,51.88662195599473,0.021534953993243497,13.790900058455176,0.015506922419416263,19.097087153801333
818,0.0055736327478581186,51.949060760997796,0.02152248032777104,13.806730481895716,0.015497766209144134,19.11924256308301
819,0.005570227670937214,52.011499566000865,0.021510067742923113,13.822560905336259,0.015488654932463543,19.141397972364683
820,0.005566838919199868,52.073938371003926,0.021497715422417057,13.838391328776801,0.015479587996402693,19.16355338164636
821,0.005563466279148949,52.136377176006995,0.021485422549984284,13.854221752217342,0.01547056480795975,19.185708790928036
822,0.005560109537258967,52.19881598101006,0.02147318830940583,13.870052175657884,0.015461584774129122,19.207864200209713
823,0.005556768479985755,52.261254786013126,0.02146101188454785,13.885882599098426,0.01545264730192763,19.23001960949139
824,0.005553442893776126,52.323693591016195,0.021448892459396993,13.901713022538967,0.015443751798420694,19.252175018773066
825,0.005550132565077523,52.386132396019256,0.021436829218095768,13.91754344597951,0.015434897670748383,19.274330428054743
826,0.005546837280347621,52.448571201022325,0.021424821344977737,13.933373869420052,0.015426084326151434,19.29648583733642
827,0.005543556826063927,52.51101000602539,0.021412868024602634,13.949204292860593,0.015417311171997202,19.318641246618093
828,0.0055402909887333415,52.573448811028456,0.021400968441791412,13.965034716301135,0.015408577615805524,19.34079665589977
829,0.005537039554901707,52.635887616031525,0.02138912178166118,13.980865139741677,0.015399883065274537,19.362952065181446
830,0.005533802311163326,52.69832642103459,0.021377327229660036,13.996695563182218,0.015391226928306405,19.385107474463123
831,0.005530579044170445,52.760765226037655,0.02136558397160181,14.01252598662276,0.015382608613032986,19.4072628837448
832,0.005527369540642731,52.82320403104072,0.021353891193700705,14.028356410063303,0.01537402752784143,19.429418293026476
833,0.00552417358737671,52.885642836043786,0.021342248082605833,14.044186833503844,0.01536548308139969,19.451573702308153
834,0.005520990971255186,52.948081641046855,0.02133065382543566,14.060017256944386,0.015356974682681972,19.473729111589826
835,0.005517821479256615,53.01052044604992,0.021319107609812323,14.075847680384928,0.01534850174099409,19.495884520871503
836,0.005514664898464491,53.072959251052986,0.02130760862389589,14.091678103825469,0.015340063665998776,19.51803993015318
837,0.005511521016076653,53.13539805605605,0.02129615605641843,14.107508527266011,0.015331659867740901,19.540195339434856
838,0.00550838961941461,53.197836861059116,0.021284749096718063,14.123338950706554,0.015323289756672577,19.562350748716533
839,0.005505270495932811,53.260275666062185,0.02127338693477287,14.139169374147095,0.01531495274367825,19.58450615799821
840,0.005502163433227896,53.32271447106525,0.02126206876123464,14.154999797587637,0.015306648240099665,19.606661567279886
841,0.005499068219047916,53.385153276068316,0.02125079376746261,14.17083022102818,0.015298375657760753,19.628816976561563
842,0.005495984641301524,53.44759208107138,0.021239561145556998,14.18666064446872,0.015290134408992469,19.650972385843236
843,0.005492912488067139,53.510030886074446,0.02122837008839245,14.202491067909262,0.015281923906657495,19.673127795124913
844,0.005489851547602071,53.57246969107751,0.02121721978965141,14.218321491349805,0.01527374356417491,19.69528320440659
845,0.00548680160835163,53.63490849608058,0.021206109443857316,14.234151914790345,0.015265592795544736,19.717438613688266
846,0.005483762458958195,53.697347301083646,0.021195038246407727,14.249982338230888,0.015257471015372429,19.739594022969943
847,0.005480733888270247,53.75978610608671,0.02118400539360728,14.26581276167143,0.015249377638893263,19.76174943225162
848,0.00547771568535139,53.822224911089776,0.021173010082700585,14.281643185111971,0.015241312081996628,19.783904841533296
849,0.005474707639489311,53.88466371609284,0.021162051511904943,14.297473608552513,0.015233273761250249,19.806060250814973
850,0.005471709540204735,53.94710252109591,0.021151128880442998,14.313304031993056,0.015225262093924309,19.828215660096646
851,0.005468721177260341,54.009541326098976,0.02114024138857519,14.329134455433596,0.015217276498015485,19.850371069378323
852,0.00546574234066963,54.07198013110204,0.021129388237632177,14.344964878874139,0.01520931639227089,19.87252647866
853,0.005462772820705777,54.13441893610511,0.021118568630047036,14.360795302314681,0.01520138119621192,19.894681887941676
854,0.005459812407910444,54.19685774110817,0.021107781769387414,14.376625725755222,0.01519347033015802,19.916837297223353
855,0.00545686089310256,54.25929654611124,0.02109702686038751,14.392456149195764,0.015185583215250351,19.93899270650503
856,0.005453918067387063,54.321735351114306,0.02108630310897992,14.408286572636307,0.015177719273475339,19.961148115786706
857,0.005450983722163612,54.38417415611737,0.021075609722327384,14.424116996076847,0.015169877927688168,19.983303525068383
858,0.005448057649135265,54.44661296112044,0.021064945908854382,14.43994741951739,0.01516205860163616,20.005458934350056
859,0.005445139640317116,54.5090517661235,0.021054310878278602,14.455777842957932,0.015154260719982042,20.027614343631733
860,0.005442229488044902,54.57149057112657,0.021043703841642253,14.471608266398473,0.01514648370832713,20.04976975291341
861,0.005439326984983576,54.633929376129636,0.021033124011343267,14.487438689839015,0.015138726993234436,20.071925162195086
862,0.005436431924135838,54.6963681811327,0.021022570601166385,14.503269113279558,0.015130990002251616,20.094080571476763
863,0.0054335440988506276,54.75880698613577,0.021012042826314047,14.519099536720098,0.015123272163933884,20.11623598075844
864,0.005430663302831598,54.82124579113883,0.02100153990343718,14.53492996016064,0.015115572907866774,20.138391390040116
865,0.005427789330145526,54.8836845961419,0.020991061050665855,14.550760383601183,0.015107891664688832,20.16054679932179
866,0.005424921975230709,54.94612340114496,0.02098060548763979,14.566590807041724,0.015100227866114188,20.182702208603466
867,0.005422061032905305,55.00856220614803,0.020970172435538694,14.582421230482266,0.015092580944955034,20.204857617885143
868,0.005419206298375655,55.0710010111511,0.02095976111711251,14.598251653922809,0.015084950335143992,20.22701302716682
869,0.0054163575672445475,55.13343981615416,0.02094937075671147,14.61408207736335,0.015077335471756367,20.249168436448496
870,0.005413514635519455,55.19587862115723,0.02093900058031603,14.629912500803892,0.015069735791032325,20.271323845730173
871,0.005410677299620735,55.25831742616029,0.020928649815566667,14.645742924244434,0.015062150730398927,20.29347925501185
872,0.005407845356389782,55.32075623116336,0.02091831769179352,14.661573347684975,0.01505457972849208,20.315634664293526
873,0.0054050186030971436,55.38319503616643,0.020908003440045855,14.677403771125517,0.015047022225178374,20.3377900735752
874,0.005402196837450608,55.44563384116949,0.020897706293121418,14.69323419456606,0.015039477661576796,20.359945482856876
875,0.005399379857603231,55.50807264617256,0.020887425485595638,14.7090646180066,0.015031945480080368,20.382100892138553
876,0.005396567462161341,55.57051145117562,0.020877160253850675,14.724895041447143,0.01502442512437763,20.40425630142023
877,0.0053937594501925,55.63295025617869,0.020866909836104265,14.740725464887685,0.015016916039474054,20.426411710701906
878,0.005390955621233409,55.69538906118176,0.020856673472438532,14.756555888328226,0.015009417671713302,20.448567119983583
879,0.005388155775297793,55.75782786618482,0.020846450404828493,14.772386311768768,0.01500192946879843,20.47072252926526
880,0.005385359712884237,55.82026667118789,0.02083623987717052,14.78821673520931,0.014994450879812918,20.492877938546936
881,0.005382567234983972,55.88270547619095,0.020826041135310655,14.804047158649851,0.014986981355241614,20.51503334782861
882,0.005379778143088631,55.94514428119402,0.020815853427072647,14.819877582090394,0.014979520346991581,20.537188757110286
883,0.005376992239197961,56.00758308619709,0.020805676002285986,14.835708005530936,0.014972067308412787,20.559344166391963
884,0.005374209325827486,56.07002189120015,0.020795508112813648,14.851538428971477,0.014964621694318713,20.58149957567364
885,0.005371429206016127,56.13246069620322,0.020785349012579783,14.867368852412019,0.014957182961006827,20.603654984955316
886,0.005368651683333798,56.19489950120628,0.020775197957597177,14.883199275852562,0.014949750566278956,20.625810394236993
887,0.005365876561888927,56.25733830620935,0.020765054205994574,14.899029699293102,0.014942323969461518,20.64796580351867
888,0.0053631036463359675,56.31977711121242,0.020754917018043828,14.914860122733645,0.014934902631425655,20.670121212800346
889,0.005360332741882837,56.38221591621548,0.02074478565618694,14.930690546174187,0.014927486014607227,20.69227662208202
890,0.005357563654298334,56.44465472121855,0.020734659385062845,14.946520969614728,0.014920073583026706,20.714432031363696
891,0.005354796189919495,56.50709352622161,0.02072453747153411,14.96235139305527,0.014912664802308951,20.736587440645373
892,0.0053520301556589205,56.56953233122468,0.020714419184713454,14.978181816495812,0.014905259139702833,20.75874284992705
893,0.005349265359012042,56.63197113622774,0.02070430379599004,14.994012239936353,0.014897856064100753,20.780898259208726
894,0.005346501608064362,56.69440994123081,0.020694190579055697,15.009842663376896,0.014890455046058074,20.803053668490403
895,0.005343738711498628,56.75684874623388,0.02068407880993091,15.025673086817438,0.014883055557812361,20.82520907777208
896,0.0053409764786019765,56.81928755123694,0.02067396776699064,15.041503510257979,0.014875657073302543,20.847364487053753
897,0.005338214719273036,56.88172635624001,0.020663856730990034,15.057333933698521,0.014868259068187954,20.86951989633543
898,0.005335453244028961,56.94416516124307,0.020653744985089876,15.073164357139063,0.014860861019867213,20.891675305617106
899,0.005332691864012446,57.00660396624614,0.020643631814881967,15.088994780579606,0.014853462407497034,20.913830714898783
900,0.005329930390998673,57.06904277124921,0.02063351650841422,15.104825204020147,0.014846062712010838,20.93598612418046
901,0.005327168637402227,57.13148157625227,0.020623398356215725,15.120655627460689,0.014838661416137306,20.958141533462136
902,0.005324406416283959,57.19392038125534,0.020613276651321483,15.136486050901231,0.014831258004418766,20.980296942743813
903,0.005321643541357806,57.2563591862584,0.020603150689297113,15.152316474341772,0.014823851963229467,21.00245235202549
904,0.005318879826997551,57.31879799126147,0.020593019768263252,15.168146897782314,0.014816442780793708,21.024607761307163
905,0.005316115088243551,57.38123679626454,0.020582883188919925,15.183977321222857,0.014809029947203872,21.04676317058884
906,0.005313349140809418,57.4436756012676,0.020572740254570576,15.199807744663397,0.014801612954438291,21.068918579870516
907,0.0053105818010886355,57.50611440627067,0.020562590271146083,15.21563816810394,0.014794191296379003,21.091073989152193
908,0.005307812886161145,57.56855321127373,0.020552432547228452,15.231468591544482,0.014786764468829386,21.11322939843387
909,0.005305042213799871,57.6309920162768,0.020542266394074464,15.247299014985023,0.014779331969531635,21.135384807715546
910,0.005302269602477218,57.69343082127987,0.020532091125639022,15.263129438425565,0.014771893298184138,21.157540216997223
911,0.0052994948713714915,57.75586962628293,0.020521906058598452,15.278959861866108,0.014764447956458693,21.1796956262789
912,0.005296717840373286,57.818308431286,0.020511710512373483,15.294790285306648,0.014756995448017606,21.201851035560573
913,0.005293938330091831,57.88074723628906,0.02050150380915212,15.31062070874719,0.014749535278530668,21.22400644484225
914,0.005291156161861272,57.94318604129213,0.020491285273912398,15.326451132187733,0.014742066955691966,21.246161854123926
915,0.005288371157746913,58.00562484629519,0.020481054234444813,15.342281555628274,0.014734589989236593,21.268317263405603
916,0.005285583140551404,58.06806365129826,0.020470810021374682,15.358111979068816,0.01472710389095722,21.29047267268728
917,0.005282791933820889,58.13050245630133,0.020460551968184287,15.373942402509359,0.01471960817472049,21.312628081968956
918,0.005279997361851084,58.19294126130439,0.020450279411234815,15.3897728259499,0.014712102356483356,21.334783491250633
919,0.0052771992496933335,58.25538006630746,0.020439991689788155,15.405603249390442,0.014704585954309205,21.35693890053231
920,0.005274397423160588,58.31781887131052,0.02042968814602847,15.421433672830984,0.014697058488383893,21.379094309813983
921,0.005271591708833355,58.38025767631359,0.02041936812508361,15.437264096271525,0.014689519481031628,21.40124971909566
922,0.0052687819340655855,58.44269648131666,0.020409030975046344,15.453094519712067,0.014681968456730726,21.423405128377336
923,0.005265967926990512,58.50513528631972,0.02039867604699537,15.46892494315261,0.014674404942129212,21.445560537659013
924,0.00526314951652644,58.56757409132279,0.0203883026950162,15.48475536659315,0.014666828466060294,21.46771594694069
925,0.005260326532382493,58.63001289632585,0.020377910276221788,15.500585790033693,0.014659238559557714,21.489871356222366
926,0.0052574988050642915,58.69245170132892,0.020367498150773006,15.516416213474235,0.01465163475587093,21.512026765504043
927,0.00525466616587959,58.75489050633199,0.020357065681898975,15.532246636914776,0.014644016590480187,21.53418217478572
928,0.005251828446943873,58.81732931133505,0.02034661223591709,15.548077060355318,0.014636383601111424,21.556337584067393
929,0.005248985481185873,58.87976811633812,0.020336137182253012,15.56390748379586,0.014628735327751068,21.57849299334907
930,0.005246137102353071,58.94220692134118,0.020325639893460326,15.579737907236401,0.014621071312660668,21.600648402630746
931,0.005243283145017112,59.00464572634425,0.020315119745240084,15.595568330676944,0.014613391100391396,21.622803811912423
932,0.005240423444579197,59.06708453134732,0.02030457611646017,15.611398754117486,0.014605694237798415,21.6449592211941
933,0.005237557837275399,59.12952333635038,0.02029400838917444,15.627229177558027,0.014597980274055096,21.667114630475776
934,0.00523468616018195,59.19196214135345,0.02028341594864167,15.64305960099857,0.014590248760667087,21.689270039757453
935,0.005231808251220451,59.25440094635651,0.020272798183344327,15.658890024439112,0.01458249925148626,21.711425449039126
936,0.005228923949163056,59.31683975135958,0.020262154485007153,15.674720447879652,0.014574731302724507,21.733580858320803
937,0.005226033093637586,59.37927855636265,0.02025148424861555,15.690550871320195,0.014566944472967394,21.75573626760248
938,0.005223135525132588,59.44171736136571,0.020240786872433757,15.706381294760737,0.014559138323187676,21.777891676884156
939,0.005220231085002358,59.50415616636878,0.02023006175802287,15.722211718201278,0.014551312416758638,21.800047086165833
940,0.005217319615471899,59.56659497137184,0.020219308310258623,15.73804214164182,0.014543466319467376,21.82220249544751
941,0.005214400959641826,59.62903377637491,0.02020852593734902,15.753872565082363,0.014535599599527828,21.844357904729186
942,0.005211474961493227,59.69147258137797,0.020197714050851752,15.769702988522903,0.014527711827593737,21.866513314010863
943,0.005208541465892455,59.75391138638104,0.020186872065691402,15.785533411963446,0.014519802576771457,21.888668723292536
944,0.0052056003185958905,59.81635019138411,0.020175999400176486,15.801363835403988,0.014511871422632574,21.910824132574213
945,0.005202651366254621,59.87878899638717,0.020165095476016297,15.817194258844529,0.01450391794322645,21.93297954185589
946,0.0051996944564191,59.94122780139024,0.02015415971833753,15.833024682285071,0.014495941719092562,21.955134951137566
947,0.005196729437543724,60.0036666063933,0.020143191555700723,15.848855105725614,0.014487942333272729,21.977290360419243
948,0.005193756158991369,60.06610541139637,0.020132190420116526,15.864685529166154,0.014479919371323199,21.99944576970092
949,0.005190774471037878,60.12854421639944,0.02012115574706172,15.880515952606697,0.014471872421326557,22.021601178982596
950,0.005187784224876488,60.1909830214025,0.020110086975495097,15.896346376047239,0.01446380107390352,22.043756588264273
951,0.005184785272622195,60.25342182640557,0.020098983547873116,15.91217679948778,0.014455704922224586,22.065911997545946
952,0.005181777467316086,60.31586063140863,0.020087844910165346,15.928007222928322,0.014447583562021504,22.088067406827623
953,0.005178760662929604,60.3782994364117,0.020076670511869763,15.943837646368864,0.01443943659159865,22.1102228161093
954,0.005175734714368752,60.44073824141477,0.020065459806027783,15.959668069809405,0.014431263611844207,22.132378225390976
955,0.00517269947747826,60.50317704641783,0.020054212249239162,15.975498493249948,0.01442306422624123,22.154533634672653
956,0.005169654809045688,60.5656158514209,0.020042927301676644,15.99132891669049,0.01441483804087856,22.17668904395433
957,0.005166600566805473,60.62805465642396,0.020031604427100454,16.007159340131032,0.014406584664461574,22.198844453236006
958,0.005163536609442928,60.69049346142703,0.02002024309287256,16.022989763571573,0.014398303708322817,22.220999862517683
959,0.005160462796598182,60.7529322664301,0.020008842769970767,16.038820187012114,0.014389994786432464,22.243155271799356
960,0.005157378988870069,60.81537107143316,0.01999740293300258,16.054650610452654,0.014381657515408637,22.265310681081033
961,0.005154285047819963,60.87780987643623,0.019985923060218885,16.0704810338932,0.0143732915145276,22.28746609036271
962,0.005151180835975551,60.94024868143929,0.019974402633527462,16.086311457333743,0.014364896405733775,22.309621499644386
963,0.005148066216834559,61.00268748644236,0.019962841138506243,16.102141880774283,0.014356471813649622,22.331776908926063
964,0.005144941054868428,61.065126291445424,0.019951238064416375,16.117972304214824,0.014348017365585391,22.35393231820774
965,0.005141805215525915,61.12756509644849,0.019939592904215167,16.133802727655365,0.014339532691548678,22.376087727489416
966,0.0051386585652366725,61.19000390145156,0.019927905154568704,16.149633151095905,0.014331017424253913,22.39824313677109
967,0.005135500971414739,61.25244270645462,0.019916174315864406,16.16546357453645,0.0143224711991316,22.420398546052766
968,0.005132332302461992,61.31488151145769,0.019904399892223257,16.181293997976994,0.014313893654337502,22.442553955334443
969,0.005129152427771553,61.377320316460754,0.01989258139151194,16.197124421417534,0.01430528443076162,22.46470936461612
970,0.005125961217731121,61.43975912146382,0.019880718325354686,16.212954844858075,0.014296643172037054,22.486864773897796
971,0.0051227585437262635,61.50219792646689,0.019868810209144987,16.228785268298616,0.014287969524548694,22.509020183179473
972,0.0051195442781436454,61.56463673146995,0.019856856562057084,16.244615691739156,0.014279263137441786,22.53117559246115
973,0.005116318294374209,61.62707553647302,0.019844856907057257,16.2604461151797,0.01427052366263032,22.553331001742826
974,0.005113080466816298,61.689514341476084,0.019832810770914904,16.276276538620245,0.014261750754805326,22.5754864110245
975,0.005109830670878717,61.75195314647915,0.019820717684213462,16.292106962060785,0.014252944071442937,22.597641820306176
976,0.005106568782983759,61.81439195148222,0.019808577181361052,16.307937385501326,0.014244103272812393,22.619797229587853
977,0.005103294680570148,61.87683075648528,0.019796388800601018,16.323767808941867,0.014235228021983836,22.64195263886953
978,0.005100008242095952,61.93926956148835,0.019784152084022177,16.339598232382407,0.014226317984835982,22.664108048151206
979,0.00509670934704143,62.001708366491414,0.019771866577568964,16.35542865582295,0.014217372830063649,22.686263457432883
980,0.00509339787591182,62.06414717149448,0.019759531831051263,16.371259079263496,0.014208392229185112,22.70841886671456
981,0.005090073710240084,62.12658597649755,0.019747147398154148,16.387089502704036,0.01419937585654934,22.730574275996236
982,0.005086736732589592,62.18902478150061,0.01973471283644736,16.402919926144577,0.014190323389343075,22.75272968527791
983,0.005083386826556746,62.25146358650368,0.01972222770739459,16.418750349585117,0.014181234507597748,22.774885094559586
984,0.005080023876773559,62.313902391506744,0.01970969157636259,16.434580773025658,0.014172108894196277,22.797040503841263
985,0.005076647768910168,62.37634119650981,0.019697104012630067,16.450411196466202,0.014162946234879688,22.81919591312294
986,0.005073258389677309,62.43878000151288,0.01968446458939638,16.466241619906747,0.014153746218253598,22.841351322404616
987,0.00506985562682872,62.50121880651594,0.019671772883790024,16.482072043347287,0.014144508535794572,22.863506731686293
988,0.005066439369163496,62.56365761151901,0.019659028476876953,16.497902466787828,0.014135232881856296,22.88566214096797
989,0.005063009506528387,62.626096416522074,0.019646230953668634,16.51373289022837,0.014125918953675628,22.907817550249646
990,0.0050595659298200545,62.68853522152514,0.019633379903130015,16.52956331366891,0.014116566451378492,22.92997295953132
991,0.0050561085309872526,62.750974026528205,0.01962047491818716,16.545393737109453,0.014107175077985637,22.952128368812996
992,0.005052637203032967,62.813412831531274,0.0196075155957348,16.561224160549997,0.01409774453941822,22.974283778094673
993,0.005049151840016498,62.87585163653434,0.01959450153664361,16.577054583990538,0.014088274544503282,22.99643918737635
994,0.0050456523370554915,62.938290441537404,0.019581432345767334,16.59288500743108,0.014078764804979042,23.018594596658026
995,0.005042138590327899,63.00072924654047,0.019568307631949677,16.60871543087162,0.014069215035500071,23.040750005939703
996,0.005038610497073913,63.063168051543535,0.019555127008031043,16.62454585431216,0.014059624953642293,23.06290541522138
997,0.00503506795559782,63.125606856546604,0.019541890090854993,16.640376277752704,0.014049994279907864,23.085060824503053
998,0.0050315108652698145,63.18804566154967,0.019528596501274628,16.65620670119325,0.014040322737729895,23.10721623378473
999,0.00502793912652775,63.250484466552734,0.019515245864158672,16.67203712463379,0.014030610053477022,23.129371643066406


==> visu/old/tikz_csvs_diagonal_force_v1/hist_0.05/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00078,15.425226211547852,3.953608274459839,5.774228572845459
1,1,00018,7.672327518463135,2.2145168781280518,3.0741031169891357
2,2,00038,51.443153381347656,13.561594009399414,18.887908935546875
3,3,00058,72.01576232910156,19.19292449951172,26.27336311340332


==> visu/old/tikz_csvs_diagonal_force_v1/hist_0.05/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,0.009232207011007198,7.672327518463135,0.03530262709682709,2.2145168781280518,0.025595836163542152,3.0741031169891357
1,0.009240513291759787,7.736735361116427,0.03533268238633989,2.23151228115246,0.02561845544602458,3.0973255994680287
2,0.009248776167180901,7.801143203769718,0.03536257138221158,2.248507684176868,0.025640954404865135,3.120548081946922
3,0.009256995595602925,7.86555104642301,0.03539229395940855,2.265503087201276,0.025663332933299473,3.143770564425815
4,0.009265171536599828,7.9299588890763015,0.035421849997589475,2.282498490225684,0.025685590928000237,3.166993046904708
5,0.009273303950988332,7.994366731729594,0.03545123938110827,2.299493893250092,0.025707728289080026,3.190215529383601
6,0.009281392800829095,8.058774574382886,0.03548046199901667,2.3164892962745003,0.025729744920094264,3.213438011862494
7,0.009289438049427766,8.123182417036176,0.035509517745066735,2.3334846992989084,0.02575164072804388,3.2366604943413875
8,0.009297439661336046,8.187590259689468,0.03553840651771303,2.350480102323316,0.025773415623377843,3.2598829768202804
9,0.009305397602352635,8.25199810234276,0.03556712822011466,2.3674755053477243,0.025795069519995557,3.2831054592991733
10,0.009313311839524172,8.316405944996053,0.035595682760137075,2.3844709083721325,0.025816602335249038,3.3063279417780667
11,0.00932118234114609,8.380813787649343,0.035624070050353666,2.4014663113965407,0.025838013989945053,3.3295504242569596
12,0.009329009076763409,8.445221630302635,0.035652290008047066,2.418461714420949,0.02585930440834694,3.3527729067358525
13,0.009336792017171499,8.509629472955927,0.03568034255521037,2.4354571174453565,0.025880473518176423,3.375995389214746
14,0.009344531134416762,8.57403731560922,0.035708227618548076,2.4524525204697647,0.02590152125061515,3.3992178716936388
15,0.009352226401797255,8.63844515826251,0.035735945129476775,2.469447923494173,0.02592244754030617,3.422440354172532
16,0.009359877793863285,8.702853000915802,0.035763495024125645,2.486443326518581,0.025943252325355163,3.445662836651425
17,0.009367485286417907,8.767260843569094,0.03579087724333678,2.503438729542989,0.02596393554733157,3.468885319130318
18,0.009375048856517389,8.831668686222386,0.03581809173266524,2.520434132567397,0.025984497151269565,3.4921078016092113
19,0.009382568482471614,8.896076528875678,0.035845138442378924,2.537429535591805,0.026004937085668818,3.515330284088104
20,0.009390044143844431,8.960484371528969,0.03587201732745821,2.5544249386162132,0.02602525530249515,3.538552766566997
21,0.009397475821453926,9.02489221418226,0.03589872834759535,2.5714203416406214,0.026045451757180996,3.5617752490458905
22,0.009404863497372658,9.089300056835553,0.035925271467193716,2.5884157446650295,0.026065526408625743,3.5849977315247834
23,0.009412207154927833,9.153707899488845,0.035951646655366765,2.6054111476894377,0.026085479219195837,3.6082202140036763
24,0.00941950677870141,9.218115742142135,0.03597785388593684,2.6224065507138454,0.02610531015472486,3.6314426964825697
25,0.009426762354530155,9.282523584795427,0.03600389313743369,2.6394019537382536,0.026125019184513286,3.6546651789614626
26,0.009433973869505643,9.34693142744872,0.036029764393092856,2.6563973567626618,0.026144606281328194,3.677887661440356
27,0.009441141311974181,9.411339270102012,0.03605546764085375,2.67339275978707,0.02616407142140278,3.701110143919249
28,0.00944826467153671,9.475747112755304,0.03608100287335759,2.6903881628114776,0.026183414584435717,3.7243326263981418
29,0.009455343939048604,9.540154955408594,0.03610637008794507,2.707383565835886,0.026202635753590345,3.747555108877035
30,0.009462379106619453,9.604562798061886,0.036131569286653835,2.724378968860294,0.026221734915493688,3.770777591355928
31,0.009469370167612748,9.668970640715179,0.03615660047621578,2.741374371884702,0.02624071206023536,3.7940000738348214
32,0.009476317116645545,9.733378483368469,0.03618146366805401,2.7583697749091103,0.026259567181366256,3.8172225563137143
33,0.00948321994958804,9.797786326021761,0.0362061588782797,2.7753651779335184,0.02627830027589711,3.8404450387926072
34,0.00949007866356311,9.862194168675053,0.03623068612768875,2.792360580957926,0.026296911344296885,3.8636675212715
35,0.009496893256945775,9.926602011328345,0.03625504544175805,2.8093559839823343,0.026315400390491,3.8868900037503935
36,0.00950366372936262,9.991009853981637,0.03627923685064177,2.8263513870067425,0.02633376742185941,3.9101124862292864
37,0.009510390081691139,10.055417696634928,0.03630326038916725,2.8433467900311507,0.026352012449234522,3.93333496870818
38,0.009517072316059043,10.11982553928822,0.03632711609683074,2.8603421930555584,0.026370135486898903,3.9565574511870727
39,0.009523710435843488,10.184233381941512,0.03635080401779295,2.8773375960799665,0.026388136552582927,3.9797799336659656
40,0.009530304445670266,10.248641224594802,0.03637432420087429,2.8943329991043747,0.02640601566746216,4.0030024161448585
41,0.009536854351412919,10.313049067248095,0.036397676699550074,2.911328402128783,0.026423772856154635,4.026224898623752
42,0.009543360160191795,10.377456909901387,0.036420861571945254,2.928323805153191,0.026441408146717957,4.049447381102645
43,0.009549821880373068,10.441864752554679,0.03644387888082915,2.945319208177599,0.02645892157064627,4.072669863581538
44,0.009556239521567679,10.506272595207971,0.036466728693609896,2.9623146112020073,0.026476313162867006,4.095892346060431
45,0.009562613094630213,10.570680437861263,0.036489411082328616,2.979310014226415,0.02649358296173754,4.119114828539324
46,0.009568942611657747,10.635088280514553,0.036511926123653476,2.996305417250823,0.026510731009041635,4.142337311018217
47,0.00957522808598861,10.699496123167846,0.03653427389887346,3.0133008202752314,0.026527757349985755,4.165559793497111
48,0.009581469532201096,10.763903965821138,0.03655645449389194,3.030296223299639,0.026544662033195197,4.188782275976004
49,0.00958766696611212,10.828311808474428,0.03657846799922005,3.0472916263240473,0.026561445110710093,4.2120047584548965
50,0.009593820404775829,10.89271965112772,0.03660031450996983,3.0642870293484554,0.026578106637981217,4.235227240933789
51,0.009599929866482114,10.957127493781012,0.03662199412584714,3.0812824323728636,0.02659464667386566,4.258449723412682
52,0.009605995370755113,11.021535336434304,0.03664350695114443,3.0982778353972718,0.02661106528062232,4.281672205891576
53,0.009612016938351627,11.085943179087597,0.036664853094733205,3.11527323842168,0.02662736252390726,4.304894688370469
54,0.00961799459125948,11.150351021740887,0.03668603267005628,3.132268641446088,0.026643538472768874,4.328117170849362
55,0.009623928352695838,11.21475886439418,0.036707045795119964,3.149264044470496,0.026659593199642954,4.351339653328255
56,0.009629818247105435,11.279166707047471,0.03672789259248586,3.166259447494904,0.026675526780347496,4.374562135807148
57,0.009635664300158794,11.343574549700763,0.03674857318926249,3.183254850519312,0.026691339294077465,4.397784618286041
58,0.00964146653875034,11.407982392354054,0.03676908771709682,3.2002502535437203,0.0267070308233993,4.4210071007649345
59,0.00964722499099648,11.472390235007346,0.0367894363121654,3.217245656568128,0.02672260145424533,4.444229583243827
60,0.009652939686233626,11.536798077660638,0.03680961911516544,3.234241059592536,0.026738051275908,4.46745206572272
61,0.00965861065501615,11.60120592031393,0.036829636271305644,3.2512364626169443,0.02675338038103395,4.490674548201613
62,0.009664237929114288,11.665613762967222,0.0368494879302967,3.2682318656413525,0.026768588865617896,4.513897030680507
63,0.00966982154151199,11.730021605620513,0.036869174246341785,3.2852272686657606,0.026783676828996465,4.5371195131594
64,0.00967536152640471,11.794429448273805,0.03688869537812666,3.302222671690169,0.02679864437384171,4.560341995638293
65,0.009680857919197122,11.858837290927097,0.036908051488809664,3.319218074714577,0.0268134916061546,4.583564478117186
66,0.009686310756500819,11.923245133580387,0.036927242746011495,3.3362134777389847,0.02682821863525832,4.606786960596079
67,0.0096917200761319,11.98765297623368,0.03694626932180474,3.353208880763393,0.02684282557379135,4.630009443074972
68,0.009697085917108567,12.052060818886972,0.0369651313927032,3.3702042837878006,0.026857312537700496,4.653231925553865
69,0.009702408319648598,12.116468661540264,0.03698382913965106,3.3871996868122087,0.026871679646233684,4.676454408032758
70,0.0097076873251668,12.180876504193556,0.037002362748011795,3.404195089836617,0.0268859270219326,4.699676890511651
71,0.009712922976272414,12.245284346846848,0.0370207324075569,3.421190492861025,0.02690005479062524,4.722899372990544
72,0.009718115316766434,12.309692189500138,0.03703893831245437,3.438185895885433,0.026914063081418235,4.746121855469437
73,0.00972326439163889,12.37410003215343,0.0370569806612571,3.4551812989098414,0.026927952026689052,4.769344337948331
74,0.009728370247066064,12.43850787480672,0.037074859656890856,3.4721767019342495,0.026941721762078055,4.792566820427224
75,0.009733432930407664,12.502915717460013,0.03709257550664231,3.4891721049586577,0.026955372426480363,4.815789302906117
76,0.009738452490203931,12.567323560113305,0.03711012842214665,3.5061675079830654,0.026968904162037607,4.83901178538501
77,0.009743428976172676,12.631731402766597,0.03712751861937511,3.5231629110074736,0.026982317114129517,4.862234267863903
78,0.009748362439206303,12.69613924541989,0.03714474631862223,3.5401583140318817,0.026995611431365335,4.8854567503427955
79,0.009753252931368736,12.760547088073181,0.03716181174449299,3.5571537170562895,0.02700878726557509,4.908679232821688
80,0.009758100505892306,12.824954930726472,0.03717871512588967,3.5741491200806976,0.02702184477180075,4.931901715300582
81,0.009762905217174581,12.889362773379764,0.03719545669599853,3.591144523105106,0.027034784108287167,4.955124197779475
82,0.009767667120775146,12.953770616033056,0.03721203669227631,3.608139926129514,0.02704760543647291,4.978346680258368
83,0.009772386273412327,13.018178458686346,0.03722845535643651,3.625135329153922,0.027060308920980925,5.001569162737261
84,0.009777062732959843,13.082586301339639,0.037244712934435514,3.6421307321783303,0.027072894729609075,5.024791645216155
85,0.009781696558443435,13.14699414399293,0.0372608096764584,3.6591261352027384,0.0270853630333205,5.048014127695048
86,0.009786287810037405,13.211401986646223,0.03727674583690473,3.676121538227146,0.02709771400623382,5.071236610173941
87,0.009790836549061125,13.275809829299515,0.03729252167437396,3.6931169412515543,0.027109947825613247,5.0944590926528335
88,0.009795342837975504,13.340217671952807,0.03730813745165079,3.7101123442759625,0.027122064671858463,5.117681575131726
89,0.009799806740379342,13.404625514606098,0.037323593435690305,3.72710774730037,0.027134064728494424,5.140904057610619
90,0.009804228321005703,13.46903335725939,0.03733888989760276,3.7441031503247784,0.027145948182160984,5.164126540089512
91,0.009808607645718188,13.53344119991268,0.037354027112638445,3.7610985533491865,0.027157715222602356,5.187349022568405
92,0.00981294478150717,13.597849042565972,0.037369005360172076,3.7780939563735947,0.027169366042656472,5.210571505047299
93,0.009817239796485973,13.662256885219264,0.03738382492368728,3.795089359398003,0.027180900838244138,5.233793987526192
94,0.009821492759886996,13.726664727872556,0.037398486090760547,3.812084762422411,0.02719231980835811,5.257016470005086
95,0.00982570374205779,13.791072570525849,0.037412989153045334,3.829080165446819,0.027203623155051954,5.280238952483979
96,0.009829872814457076,13.85548041317914,0.03742733440625577,3.846075568471227,0.02721481108342884,5.3034614349628715
97,0.009834000049650704,13.919888255832433,0.03744152215015021,3.863070971495635,0.027225883801630102,5.326683917441764
98,0.00983808552130759,13.984296098485723,0.03745555268851462,3.880066374520043,0.027236841520823736,5.349906399920657
99,0.009842129304195557,14.048703941139015,0.037469426329145815,3.897061777544451,0.027247684455192715,5.37312888239955
100,0.009846131474177152,14.113111783792306,0.03748314338383441,3.914057180568859,0.02725841282192314,5.396351364878443
101,0.009850092108205413,14.177519626445598,0.03749670416834769,3.9310525835932673,0.02726902684119232,5.419573847357336
102,0.009854011284319565,14.24192746909889,0.03751010900241224,3.9480479866176754,0.027279526736156638,5.442796329836229
103,0.009857889081640687,14.306335311752182,0.03752335820969631,3.9650433896420836,0.02728991273293931,5.466018812315123
104,0.009861725580367308,14.370743154405474,0.03753645211779227,3.9820387926664917,0.027300185060618005,5.489241294794016
105,0.009865520861770961,14.435150997058766,0.037549391058198496,3.9990341956909,0.027310343951212332,5.5124637772729095
106,0.009869275008191694,14.499558839712057,0.03756217536630145,4.016029598715308,0.027320389639671133,5.535686259751802
107,0.009872988103033515,14.563966682365349,0.03757480538135725,4.033025001739716,0.027330322363859735,5.558908742230695
108,0.009876660230759797,14.62837452501864,0.03758728144647338,4.050020404764124,0.02734014236454698,5.582131224709588
109,0.009880291476888637,14.692782367671931,0.03759960390858993,4.067015807788532,0.027349849885392165,5.605353707188481
110,0.00988388192798814,14.757190210325223,0.03761177311846084,4.08401121081294,0.027359445172931793,5.628576189667374
111,0.009887431671671687,14.821598052978516,0.03762378943063491,4.101006613837348,0.02736892847656629,5.651798672146267
112,0.009890940796593141,14.886005895631808,0.037635653203436654,4.118002016861756,0.027378300048546453,5.67502115462516
113,0.009894409392441988,14.9504137382851,0.03764736479894696,4.134997419886164,0.02738756014395989,5.698243637104053
114,0.009897837549938452,15.014821580938392,0.037658924582983526,4.1519928229105725,0.027396709020717232,5.721466119582947
115,0.009901225360828547,15.079229423591682,0.03767033292508129,4.168988225934981,0.02740574693953827,5.7446886020618395
116,0.009904572917879096,15.143637266244975,0.037681590198472475,4.185983628959389,0.027414674163937915,5.767911084540733
117,0.00990788031487267,15.208045108898265,0.037692696780066655,4.202979031983796,0.027423490960212092,5.791133567019626
118,0.009911147646602524,15.272452951551557,0.03770365305043045,4.219974435008204,0.027432197597423432,5.814356049498519
119,0.009914375008867448,15.33686079420485,0.0377144593937673,4.236969838032612,0.027440794347386863,5.837578531977412
120,0.009917562498466585,15.401268636858141,0.03772511619789684,4.253965241057021,0.0274492814846551,5.860801014456305
121,0.009920710213194208,15.465676479511433,0.037735623854234235,4.270960644081429,0.02745765928650393,5.884023496935198
122,0.009923818251834443,15.530084322164726,0.03774598275776933,4.287956047105837,0.0274659280329175,5.907245979414091
123,0.009926886714155937,15.594492164818016,0.03775619330704561,4.304951450130245,0.027474088006573305,5.930468461892984
124,0.009929915700906497,15.658900007471308,0.03776625590413907,4.321946853154653,0.02748213949282721,5.9536909443718775
125,0.009932905313807677,15.7233078501246,0.03777617095463677,4.338942256179061,0.02749008277969825,5.97691342685077
126,0.009935855655549308,15.78771569277789,0.03778593886761541,4.3559376592034695,0.027497918157853327,6.000135909329663
127,0.009938766829784,15.852123535431183,0.03779556005561962,4.372933062227878,0.027505645920591824,6.023358391808557
128,0.009941638941121586,15.916531378084475,0.037805034934640165,4.389928465252286,0.027513266363830027,6.04658087428745
129,0.009944472095123535,15.980939220737767,0.037814363924091925,4.406923868276694,0.02752077978608546,6.069803356766343
130,0.009947266398297287,16.04534706339106,0.03782354744679179,4.423919271301102,0.027528186488461136,6.093025839245236
131,0.009950021958090605,16.10975490604435,0.03783258592893635,4.4409146743255095,0.0275354867746296,6.116248321724129
132,0.009952738882885814,16.17416274869764,0.037841479800079424,4.457910077349918,0.027542680950816946,6.139470804203022
133,0.009955417281994044,16.238570591350936,0.037850229493109504,4.474905480374326,0.027549769325786632,6.162693286681915
134,0.00995805726564941,16.302978434004224,0.037858835444226975,4.491900883398734,0.02755675221082326,6.1859157691608075
135,0.009960658945003148,16.367386276657516,0.03786729809292123,4.508896286423142,0.027563629919716136,6.209138251639701
136,0.009963222432117726,16.43179411931081,0.03787561788194757,4.525891689447549,0.027570402768742834,6.232360734118594
137,0.00996574783996089,16.4962019619641,0.037883795257304086,4.5428870924719575,0.027577071076652537,6.255583216597487
138,0.009968235282399679,16.560609804617393,0.037891830668208254,4.559882495496366,0.02758363516464933,6.278805699076381
139,0.009970684874194398,16.62501764727068,0.03789972456707343,4.576877898520774,0.027590095356375348,6.302028181555274
140,0.009973096730992543,16.689425489923977,0.03790747740948531,4.593873301545182,0.027596451977893826,6.325250664034167
141,0.009975470969322707,16.753833332577265,0.037915089654177996,4.61086870456959,0.02760270535767204,6.34847314651306
142,0.009977807706588408,16.81824117523056,0.037922561763010246,4.627864107593998,0.0276088558265641,6.371695628991953
143,0.0099801070610619,16.88264901788385,0.037929894200941276,4.6448595106184065,0.027614903717793703,6.3949181114708455
144,0.009982369151877956,16.947056860537142,0.03793708743600666,4.661854913642815,0.027620849366936692,6.4181405939497385
145,0.009984594099027577,17.011464703190434,0.03794414193929394,4.678850316667223,0.027626693111903588,6.441363076428631
146,0.009986782023351692,17.075872545843726,0.03795105818491817,4.695845719691631,0.02763243529292194,6.464585558907525
147,0.0099889330465348,17.14028038849702,0.03795783664999727,4.712841122716039,0.027638076252518625,6.487808041386418
148,0.009991047291098589,17.204688231150307,0.03796447781462738,4.729836525740447,0.027643616335502025,6.511030523865311
149,0.009993124880395493,17.269096073803603,0.03797098216185787,4.7468319287648555,0.027649055888944094,6.534253006344205
150,0.009995165938602238,17.33350391645689,0.037977350177666416,4.763827331789264,0.027654395262162294,6.557475488823098
151,0.009997170590713325,17.397911759110187,0.03798358235093382,4.780822734813672,0.027659634806701503,6.580697971301991
152,0.009999138962534506,17.462319601763475,0.03798967917341878,4.797818137838079,0.02766477487631573,6.6039204537808835
153,0.01000107118067619,17.526727444416768,0.03799564113973248,4.814813540862487,0.027669815826949818,6.6271429362597765
154,0.010002967372546826,17.59113528707006,0.038001468747313055,4.831808943886895,0.027674758016720983,6.650365418738669
155,0.010004827666346255,17.655543129723352,0.0380071624964,4.848804346911304,0.027679601805900244,6.673587901217562
156,0.010006652191059031,17.719950972376644,0.03801272289000836,4.865799749935712,0.027684347556893835,6.696810383696455
157,0.010008441076447674,17.784358815029933,0.03801815043390286,4.882795152960119,0.02768899563422446,6.720032866175349
158,0.010010194453045929,17.84876665768323,0.0380234456365719,4.899790555984527,0.02769354640451242,6.743255348654242
159,0.010011912452151961,17.913174500336517,0.03802860900920144,4.916785959008935,0.027698000236456743,6.766477831133135
160,0.01001359520582153,17.97758234298981,0.038033641065648736,4.9337813620333435,0.02770235750081614,6.789700313612029
161,0.010015242846861125,18.0419901856431,0.038038542322416005,4.950776765057752,0.027706618570389863,6.8129227960909216
162,0.010016855508821068,18.106398028296393,0.03804331329862392,4.96777216808216,0.027710783819998558,6.8361452785698145
163,0.010018433325988575,18.170805870949685,0.03804795451598506,4.984767571106568,0.027714853626464926,6.859367761048707
164,0.010019976433380803,18.235213713602977,0.03805246649877719,5.001762974130976,0.02771882836859436,6.8825902435276
165,0.010021484966737847,18.29962155625627,0.038056849773816466,5.018758377155384,0.02772270842715544,6.905812726006493
166,0.010022959062515699,18.364029398909558,0.0380611048704305,5.0357537801797925,0.027726494184860406,6.929035208485386
167,0.010024398857879207,18.428437241562854,0.038065232320431325,5.052749183204201,0.02773018602634549,6.952257690964279
168,0.010025804490694963,18.492845084216142,0.038069232658088314,5.069744586228609,0.027733784338151178,6.975480173443173
169,0.010027176099524186,18.557252926869435,0.038073106420100915,5.086739989253017,0.027737289508702405,6.998702655922066
170,0.010028513823615567,18.621660769522727,0.03807685414557128,5.103735392277425,0.027740701928288623,7.021925138400959
171,0.010029817802898073,18.68606861217602,0.038080476375976884,5.120730795301833,0.027744021989043854,7.0451476208798525
172,0.01003108817797374,18.75047645482931,0.038083973655142926,5.137726198326241,0.027747250084926588,7.068370103358745
173,0.010032325090110423,18.8148842974826,0.03808734652921476,5.154721601350649,0.02775038661169964,7.091592585837638
174,0.010033528681234518,18.879292140135895,0.038090595546630086,5.171717004375057,0.027753431966909936,7.114815068316531
175,0.010034699093923655,18.943699982789184,0.03809372125809114,5.188712407399465,0.027756386549868207,7.138037550795424
176,0.01003583647139937,19.00810782544248,0.038096724216536815,5.205707810423873,0.02775925076162858,7.161260033274317
177,0.010036940957519738,19.072515668095768,0.038099604977114565,5.2227032134482805,0.027762025004968136,7.18448251575321
178,0.010038012696771986,19.13692351074906,0.03810236409715235,5.239698616472689,0.027764709684366385,7.207704998232104
179,0.010039051834265074,19.201331353402352,0.03810500213613043,5.256694019497097,0.027767305205984652,7.230927480710997
180,0.010040058515722247,19.265739196055645,0.03810751965565303,5.273689422521505,0.027769811977645366,7.25414996318989
181,0.010041032887473572,19.330147038708937,0.03810991721942002,5.290684825545913,0.027772230408811344,7.2773724456687825
182,0.010041975096448434,19.394554881362225,0.03811219539319846,5.307680228570321,0.02777456091056495,7.300594928147675
183,0.010042885290168016,19.45896272401552,0.038114354744793966,5.3246756315947295,0.0277768038955872,7.323817410626569
184,0.010043763616737741,19.52337056666881,0.03811639584402221,5.341671034619138,0.02777895977813682,7.347039893105462
185,0.01004461022483972,19.587778409322105,0.03811831926268013,5.358666437643546,0.02778102897402916,7.370262375584355
186,0.010045425263725132,19.652186251975394,0.03812012557451716,5.375661840667954,0.02778301190061518,7.393484858063248
187,0.010046208883206613,19.716594094628686,0.03812181535520637,5.392657243692362,0.027784908976760215,7.416707340542141
188,0.010046961233650595,19.781001937281978,0.03812338918231554,5.40965264671677,0.027786720622822808,7.439929823021035
189,0.010047682465969664,19.84540977993527,0.038124847635278104,5.426648049741178,0.027788447260633377,7.463152305499928
190,0.010048372731614838,19.909817622588562,0.038126191295364174,5.443643452765587,0.027790089313472887,7.4863747879788205
191,0.010049032182567868,19.97422546524185,0.03812742074565122,5.460638855789995,0.02779164720605144,7.509597270457713
192,0.010049660971333502,20.038633307895147,0.03812853657099498,5.477634258814402,0.02779312136448682,7.532819752936606
193,0.01005025925093171,20.103041150548435,0.038129539358000085,5.49462966183881,0.027794512216282912,7.556042235415499
194,0.01005082717488992,20.16744899320173,0.03813042969499074,5.511625064863218,0.027795820190308202,7.579264717894393
195,0.010051364897235213,20.23185683585502,0.038131208171981276,5.5286204678876265,0.027797045716774053,7.602487200373286
196,0.010051872572486496,20.29626467850831,0.038131875380646676,5.545615870912035,0.027798189227213065,7.625709682852179
197,0.010052350355646658,20.360672521161604,0.038132431914293004,5.562611273936443,0.027799251154457305,7.648932165331072
198,0.01005279840219472,20.425080363814896,0.038132878367827805,5.57960667696085,0.027800231932616506,7.672154647809965
199,0.010053216868077945,20.489488206468188,0.03813321533773042,5.596602079985258,0.027801131997056226,7.6953771302888585
200,0.010053605909703939,20.553896049121477,0.038133443422022316,5.613597483009666,0.027801951784375938,7.718599612767751
201,0.010053965683932735,20.618303891774772,0.038133563220237206,5.630592886034075,0.02780269173238706,7.741822095246644
202,0.010054296348068863,20.68271173442806,0.03813357533339129,5.647588289058483,0.027803352280091002,7.765044577725537
203,0.010054598059853379,20.747119577081353,0.03813348036395336,5.664583692082891,0.027803933867657088,7.78826706020443
204,0.010054870977455914,20.811527419734645,0.038133278915814785,5.681579095107299,0.027804436936400462,7.811489542683323
205,0.010055115259466675,20.875935262387937,0.03813297159425964,5.698574498131707,0.02780486192875997,7.834712025162217
206,0.010055331064888455,20.94034310504123,0.03813255900593458,5.715569901156115,0.027805209288275966,7.85793450764111
207,0.01005551855312859,21.004750947694518,0.038132041758818784,5.732565304180524,0.027805479459568117,7.881156990120003
208,0.010055677883990944,21.069158790347814,0.038131420462193845,5.749560707204932,0.02780567288831311,7.904379472598896
209,0.010055809217667862,21.133566633001102,0.03813069572661359,5.76655611022934,0.02780579002122239,7.9276019550777885
210,0.010055912714732093,21.197974475654398,0.03812986816387386,5.783551513253748,0.02780583130601978,7.950824437556682
211,0.010055988536128714,21.262382318307687,0.0381289383869823,5.800546916278156,0.02780579719141915,7.974046920035575
212,0.010056036843167046,21.32679016096098,0.03812790701012802,5.817542319302564,0.027805688127101963,7.997269402514468
213,0.010056057797512548,21.39119800361427,0.038126774648651295,5.834537722326972,0.02780550456369487,8.020491884993362
214,0.01005605156117869,21.455605846267563,0.03812554191901324,5.85153312535138,0.027805246952747206,8.043714367472255
215,0.010056018296518842,21.520013688920855,0.03812420943876537,5.868528528375788,0.027804915746708486,8.066936849951148
216,0.010055958166218106,21.584421531574144,0.038122777826519204,5.885523931400196,0.02780451139890586,8.09015933243004
217,0.010055871333285185,21.64882937422744,0.03812124770191582,5.902519334424604,0.027804034363521562,8.113381814908934
218,0.01005575796104422,21.713237216880728,0.038119619685595386,5.919514737449012,0.027803485095570277,8.136604297387827
219,0.010055618213126586,21.777645059534024,0.03811789439916661,5.93651014047342,0.02780286405087653,8.15982677986672
220,0.010055452253462747,21.842052902187312,0.03811607246517626,5.953505543497828,0.027802171686052042,8.183049262345612
221,0.010055260246274038,21.906460744840604,0.03811415450707859,5.970500946522236,0.027801408458473047,8.206271744824505
222,0.010055042356064458,21.970868587493896,0.038112141149204776,5.987496349546644,0.02780057482625757,8.229494227303398
223,0.010054798747612474,22.03527643014719,0.03811003301673231,6.004491752571052,0.027799671248242733,8.252716709782291
224,0.010054529585962792,22.09968427280048,0.03810783073565441,6.0214871555954605,0.027798698183961978,8.275939192261184
225,0.010054235036418127,22.16409211545377,0.03810553493274936,6.038482558619869,0.027797656093622333,8.299161674740077
226,0.010053915264530963,22.228499958107065,0.0381031462355499,6.055477961644277,0.0277965454380816,8.32238415721897
227,0.01005357043609532,22.292907800760354,0.03810066527231256,6.072473364668685,0.027795366678825578,8.345606639697865
228,0.010053200717138505,22.35731564341365,0.03809809267198699,6.089468767693093,0.027794120277945214,8.368829122176757
229,0.010052806273912841,22.421723486066938,0.038095429064185254,6.106464170717501,0.027792806698113796,8.39205160465565
230,0.01005238727288742,22.48613132872023,0.03809267507915123,6.1234595737419095,0.027791426402564094,8.415274087134543
231,0.010051943880739829,22.550539171373522,0.03808983134772981,6.140454976766318,0.027789979855065504,8.438496569613436
232,0.01005147626434788,22.614947014026814,0.038086898501336286,6.157450379790726,0.027788467519901154,8.46171905209233
233,0.010050984590781343,22.679354856680106,0.03808387717192561,6.174445782815133,0.027786889861845063,8.484941534571224
234,0.010050469027293648,22.743762699333395,0.03808076799196169,6.191441185839541,0.02778524734613922,8.508164017050117
235,0.010049929741313617,22.80817054198669,0.03807757159438672,6.2084365888639494,0.027783540438470686,8.53138649952901
236,0.010049366900437172,22.87257838463998,0.038074288612590435,6.225431991888358,0.02778176960494869,8.554608982007903
237,0.010048780672419044,22.93698622729327,0.03807091968037944,6.242427394912766,0.027779935312081727,8.577831464486795
238,0.01004817122516449,23.001394069946564,0.03806746543194653,6.259422797937174,0.027778038026754655,8.601053946965688
239,0.010047538726720989,23.065801912599856,0.03806392650183996,6.276418200961582,0.02777607821620572,8.624276429444581
240,0.01004688334526996,23.130209755253148,0.03806030352493282,6.29341360398599,0.027774056348003704,8.647498911923474
241,0.010046205249118452,23.19461759790644,0.03805659713639231,6.3104090070103975,0.02777197289002497,8.670721394402367
242,0.010045504606690871,23.259025440559732,0.03805280797164913,6.327404410034806,0.027769828310430532,8.69394387688126
243,0.010044781586520666,23.32343328321302,0.038048936666366814,6.344399813059214,0.027767623077643182,8.717166359360153
244,0.010044036357242037,23.387841125866316,0.038044983856411085,6.361395216083622,0.027765357660324508,8.740388841839046
245,0.010043269087581647,23.452248968519605,0.03804095017781928,6.37839061910803,0.02776303252735205,8.763611324317939
246,0.010042479946350331,23.516656811172897,0.03803683626676972,6.395386022132438,0.027760648147796364,8.786833806796832
247,0.010041669102434807,23.58106465382619,0.03803264275955115,6.4123814251568465,0.027758204990898108,8.810056289275725
248,0.010040836724789372,23.64547249647948,0.038028370292532164,6.429376828181255,0.027755703526045186,8.83327877175462
249,0.01003998298242764,23.709880339132773,0.038024019502130704,6.446372231205663,0.02775314422274985,8.856501254233512
250,0.010039108044414243,23.774288181786066,0.03801959102478351,6.463367634230071,0.027750527550625834,8.879723736712405
251,0.010038212079856562,23.838696024439358,0.038015085496915665,6.480363037254478,0.027747853979365477,8.902946219191298
252,0.010037295257896449,23.903103867092646,0.03801050355491017,6.497358440278886,0.027745123978716923,8.926168701670191
253,0.010036357747701953,23.96751170974594,0.0380058458350774,6.514353843303295,0.027742338018461234,8.949391184149084
254,0.01003539971845907,24.03191955239923,0.03800111297362486,6.531349246327703,0.027739496568389616,8.972613666627979
255,0.010034421339363464,24.096327395052523,0.037996305606626715,6.548344649352111,0.0277366000982806,8.995836149106871
256,0.010033422779612226,24.160735237705815,0.037991424369993504,6.565340052376519,0.027733649077877256,9.019058631585764
257,0.010032404208395625,24.225143080359107,0.03798646989944181,6.582335455400927,0.02773064397686445,9.042281114064657
258,0.010031365794888869,24.2895509230124,0.03798144283046404,6.599330858425335,0.027727585264846085,9.06550359654355
259,0.010030307708243863,24.35395876566569,0.0379763437982982,6.616326261449744,0.02772447341132239,9.088726079022443
260,0.010029230117580994,24.418366608318983,0.037971173437897715,6.633321664474152,0.027721308885667192,9.111948561501336
261,0.010028133191980903,24.482774450972272,0.03796593238390124,6.65031706749856,0.02771809215710529,9.135171043980229
262,0.010027017100476288,24.547182293625564,0.037960621270602644,6.667312470522967,0.02771482369468978,9.158393526459122
263,0.010025882012043696,24.611590136278856,0.03795524073192092,6.684307873547375,0.02771150396727941,9.181616008938015
264,0.010024728095595322,24.67599797893215,0.037949791401370184,6.7013032765717835,0.02770813344351602,9.204838491416908
265,0.010023555519970851,24.74040582158544,0.03794427391202972,6.718298679596192,0.027704712591801947,9.2280609738958
266,0.01002236445392927,24.804813664238733,0.0379386888965141,6.7352940826206,0.027701241880277512,9.251283456374694
267,0.010021155066140708,24.869221506892025,0.03793303698694327,6.752289485645008,0.02769772177679848,9.274505938853586
268,0.010019927525178302,24.933629349545317,0.03792731881491281,6.769284888669416,0.02769415274891362,9.29772842133248
269,0.010018681999510028,24.998037192198606,0.037921535011464176,6.786280291693824,0.027690535263842225,9.320950903811372
270,0.010017418657490614,25.062445034851898,0.03791568620705499,6.8032756947182325,0.027686869788451748,9.344173386290267
271,0.010016137667353396,25.12685287750519,0.03790977303152937,6.820271097742641,0.027683156789235396,9.36739586876916
272,0.010014839197202231,25.191260720158482,0.037903796114088464,6.837266500767048,0.027679396732289804,9.390618351248053
273,0.010013523415003407,25.255668562811774,0.037897756083260827,6.854261903791456,0.02767559008329274,9.413840833726946
274,0.010012190488577564,25.320076405465066,0.03789165356687302,6.871257306815864,0.02767173730748086,9.437063316205839
275,0.010010840585591645,25.38448424811836,0.0378854891920202,6.888252709840272,0.027667838869627454,9.460285798684732
276,0.01000947387355084,25.44889209077165,0.03787926358503682,6.9052481128646805,0.02766389523402032,9.483508281163626
277,0.010008090519790564,25.513299933424943,0.03787297737146735,6.922243515889089,0.027659906864439587,9.50673076364252
278,0.01000669069146843,25.57770777607823,0.03786663117603709,6.939238918913497,0.027655874224135648,9.529953246121412
279,0.010005274555556262,25.642115618731523,0.03786022562262306,6.956234321937905,0.027651797775807098,9.553175728600305
280,0.010003842278832107,25.706523461384815,0.03785376133422494,6.973229724962313,0.027647677981578765,9.576398211079198
281,0.010002394027872263,25.770931304038108,0.037847238932936074,6.990225127986721,0.02764351530297973,9.59962069355809
282,0.010000929969043336,25.8353391466914,0.037840659039914626,7.007220531011129,0.027639310200921433,9.622843176036984
283,0.009999450268494314,25.899746989344692,0.037834022275354706,7.024215934035537,0.02763506313567583,9.646065658515877
284,0.009997955092148632,25.964154831997984,0.037827329258457595,7.041211337059945,0.027630774566853568,9.66928814099477
285,0.00999644460569629,26.028562674651276,0.03782058060740313,7.058206740084353,0.027626444953382255,9.692510623473662
286,0.009994918974585987,26.092970517304565,0.03781377693932111,7.075202143108761,0.027622074753484757,9.715733105952555
287,0.00999337836401723,26.157378359957857,0.03780691887026271,7.092197546133169,0.027617664424657545,9.738955588431448
288,0.009991822938932528,26.22178620261115,0.037800007015172145,7.109192949157578,0.027613214423649123,9.762178070910341
289,0.009990252864009556,26.28619404526444,0.037793041987858274,7.126188352181986,0.027608725206438464,9.785400553389234
290,0.009988668303653353,26.350601887917733,0.037786024400966345,7.143183755206394,0.02760419722821358,9.808623035868127
291,0.009987069421988558,26.415009730571025,0.037778954865949836,7.160179158230802,0.027599630943350065,9.83184551834702
292,0.009985456382851641,26.479417573224318,0.03777183399304237,7.177174561255209,0.027595026805389757,9.855068000825915
293,0.009983829349783176,26.54382541587761,0.03776466239122971,7.1941699642796175,0.02759038526701945,9.878290483304808
294,0.009982188486020114,26.608233258530902,0.037757440668221884,7.211165367304026,0.027585706780049637,9.9015129657837
295,0.009980533954488108,26.67264110118419,0.03775016943042532,7.228160770328434,0.02758099179539335,9.924735448262593
296,0.009978865917793837,26.737048943837483,0.03774284928291523,7.245156173352842,0.027576240763045073,9.947957930741486
297,0.009977184538217361,26.801456786490775,0.03773548082940787,7.26215157637725,0.027571454132059654,9.971180413220381
298,0.009975489977704496,26.865864629144067,0.03772806467223312,7.279146979401658,0.02756663235053136,9.994402895699274
299,0.009973782397859218,26.93027247179736,0.037720601412307,7.2961423824260665,0.027561775865572992,10.017625378178167
300,0.009972061959936091,26.99468031445065,0.037713091649104365,7.313137785450475,0.027556885123294978,10.04084786065706
301,0.00997032882483272,27.059088157103943,0.03770553598063168,7.330133188474883,0.02755196056878466,10.064070343135953
302,0.009968583153082217,27.123495999757235,0.03769793500339992,7.347128591499291,0.027547002646085565,10.087292825614846
303,0.009966825104845718,27.187903842410524,0.03769028931239752,7.364123994523698,0.027542011798176797,10.110515308093738
304,0.00996505483990489,27.252311685063816,0.037682599501063466,7.381119397548106,0.027536988466952444,10.133737790572631
305,0.009963272517654505,27.316719527717108,0.03767486616126055,7.398114800572515,0.027531933093201153,10.156960273051524
306,0.009961478297095006,27.3811273703704,0.03766708988324856,7.415110203596923,0.027526846116585655,10.180182755530417
307,0.009959672336825117,27.445535213023692,0.03765927125565781,7.432105606621331,0.02752172797562249,10.20340523800931
308,0.009957854795034485,27.509943055676985,0.03765141086546258,7.449101009645739,0.027516579107661702,10.226627720488203
309,0.009956025829496326,27.574350898330277,0.0376435092979548,7.466096412670147,0.027511399948866713,10.249850202967096
310,0.009954185597560138,27.63875874098357,0.03763556713671778,7.483091815694555,0.02750619093419417,10.273072685445989
311,0.009952334256144394,27.70316658363686,0.037627584963600046,7.5000872187189636,0.027500952497373974,10.296295167924882
312,0.009950471961729306,27.76757442629015,0.037619563358689365,7.517082621743372,0.027495685070889307,10.319517650403775
313,0.009948598870349603,27.83198226894344,0.03761150290028683,7.534078024767779,0.027490389085956794,10.342740132882668
314,0.009946715137587325,27.896390111596734,0.03760340416488102,7.551073427792187,0.02748506497250672,10.365962615361562
315,0.009944820918564667,27.960797954250026,0.037595267727122406,7.568068830816595,0.027479713159163338,10.389185097840455
316,0.009942916367936847,28.025205796903318,0.03758709415979776,7.5850642338410035,0.027474334073225276,10.412407580319348
317,0.009941001639884999,28.08961363955661,0.03757888403380476,7.602059636865412,0.027468928140646016,10.435630062798241
318,0.0099390768881091,28.154021482209902,0.03757063791812664,7.61905503988982,0.027463495786014442,10.458852545277134
319,0.009937142265820938,28.218429324863195,0.03756235637980706,7.636050442914228,0.027458037432535512,10.482075027756029
320,0.009935197925737096,28.282837167516483,0.03755403998392506,7.653045845938636,0.027452553502011007,10.505297510234922
321,0.009933244020071971,28.347245010169775,0.03754568929357007,7.670041248963044,0.02744704441482035,10.528519992713814
322,0.009931280700530837,28.411652852823067,0.037537304869817205,7.6870366519874525,0.027441510589901543,10.551742475192707
323,0.009929308118302938,28.47606069547636,0.03752888727170254,7.70403205501186,0.027435952444732153,10.5749649576716
324,0.009927326424054599,28.54046853812965,0.03752043705619856,7.721027458036268,0.027430370395310478,10.598187440150493
325,0.009925335767922388,28.604876380782944,0.03751195477818983,7.738022861060676,0.027424764856136687,10.621409922629386
326,0.009923336299506296,28.669284223436236,0.037503440990448646,7.755018264085084,0.02741913624019416,10.644632405108279
327,0.009921328167862974,28.733692066089528,0.037494896243610944,7.772013667109492,0.027413484958930857,10.667854887587172
328,0.00991931152149898,28.79809990874282,0.037486321086152276,7.7890090701339005,0.027407811422240802,10.691077370066065
329,0.009917286508364076,28.86250775139611,0.03747771606436395,7.806004473158309,0.0274021160384457,10.714299852544958
330,0.009915253275844547,28.9269155940494,0.03746908172232933,7.822999876182717,0.027396399214276564,10.73752233502385
331,0.009913211970756584,28.991323436702693,0.03746041860190019,7.839995279207125,0.02739066135485557,10.760744817502744
332,0.00991116273933966,29.055731279355985,0.037451727242673316,7.856990682231533,0.02738490286367787,10.783967299981637
333,0.009909105727249977,29.120139122009277,0.03744300818196718,7.8739860852559405,0.027379124142593615,10.80718978246053
334,0.009907041079553933,29.18454696466257,0.03743426195479875,7.890981488280349,0.027373325591790024,10.830412264939422
335,0.009904968940721634,29.24895480731586,0.03742548909386052,7.907976891304757,0.02736750760977358,10.853634747418317
336,0.009902889454620442,29.313362649969154,0.037416690129497596,7.924972294329165,0.027361670593352316,10.87685722989721
337,0.009900802764508542,29.377770492622446,0.037407865589684945,7.941967697353573,0.027355814937618204,10.900079712376103
338,0.009898709013028584,29.442178335275734,0.03739901600000484,7.958963100377981,0.027349941035929654,10.923302194854996
339,0.00989660834220132,29.506586177929027,0.03739014188362441,7.975958503402389,0.027344049279894134,10.946524677333889
340,0.009894500893419329,29.57099402058232,0.03738124376127336,7.992953906426798,0.027338140059350872,10.969747159812782
341,0.009892386807440711,29.63540186323561,0.03737232215122181,8.009949309451205,0.027332213762353664,10.992969642291676
342,0.009890266224382905,29.699809705888903,0.03736337756925829,8.026944712475615,0.027326270775153833,11.01619212477057
343,0.009888139283716471,29.764217548542195,0.03735441052866794,8.043940115500021,0.02732031148218323,11.039414607249462
344,0.009886006124258962,29.828625391195487,0.037345421540210824,8.06093551852443,0.027314336266037416,11.062637089728355
345,0.009883866884168806,29.89303323384878,0.037336411112100315,8.077930921548838,0.027308345507458892,11.085859572207248
346,0.00988172170093924,29.957441076502068,0.03732737974998184,8.094926324573246,0.027302339585320492,11.10908205468614
347,0.009879570711392293,30.02184891915536,0.037318327956911555,8.111921727597654,0.02729631887660883,11.132304537165034
348,0.009877414051672787,30.086256761808652,0.03730925623333533,8.128917130622062,0.02729028375640796,11.155527019643927
349,0.009875251857242405,30.150664604461944,0.03730016507706781,8.14591253364647,0.02728423459788303,11.17874950212282
350,0.009873084262873777,30.215072447115237,0.037291054983271676,8.162907936670878,0.027278171772264107,11.201971984601713
351,0.00987091140264462,30.27948028976853,0.037281926444437084,8.179903339695286,0.027272095648830152,11.225194467080605
352,0.00986873340993193,30.34388813242182,0.037272779950361185,8.196898742719695,0.027266006594893068,11.248416949559498
353,0.009866550417406183,30.408295975075113,0.03726361598812784,8.213894145744103,0.027259904975781846,11.271639432038391
354,0.00986436255702562,30.472703817728405,0.037254435042087614,8.23088954876851,0.02725379115482688,11.294861914517284
355,0.009862169960030536,30.537111660381694,0.03724523759383768,8.24788495179292,0.02724766549334438,11.318084396996179
356,0.009859972756937648,30.601519503034986,0.037236024122202185,8.264880354817326,0.0272415283506209,11.341306879475072
357,0.00985777107753447,30.665927345688278,0.03722679510321252,8.281875757841735,0.027235380083897972,11.364529361953965
358,0.009855565050873767,30.73033518834157,0.037217551010087946,8.298871160866142,0.027229221048356875,11.387751844432858
359,0.009853354805268024,30.794743030994862,0.03720829231321625,8.315866563890552,0.027223051597103573,11.41097432691175
360,0.009851140468283968,30.859150873648154,0.037199019480134654,8.332861966914958,0.027216872081153663,11.434196809390643
361,0.009848922166737153,30.923558716301446,0.0371897329755109,8.349857369939368,0.02721068284941755,11.457419291869536
362,0.009846700026686554,30.98796655895474,0.03718043326112439,8.366852772963774,0.027204484248685722,11.48064177434843
363,0.009844474173429233,31.052374401608027,0.03717112079584766,8.383848175988184,0.02719827662361409,11.503864256827322
364,0.009842244731495045,31.11678224426132,0.03716179603562788,8.40084357901259,0.02719206031670952,11.527086739306215
365,0.009840011824641384,31.18119008691461,0.03715245943346859,8.417838982036999,0.027185835668315478,11.55030922178511
366,0.009837775575847965,31.245597929567904,0.03714311143941166,8.434834385061407,0.027179603016597786,11.573531704264003
367,0.009835536107311683,31.310005772221196,0.03713375250051929,8.451829788085815,0.027173362697530498,11.596754186742896
368,0.009833293540441483,31.374413614874488,0.0371243830608563,8.468825191110223,0.02716711504488191,11.619976669221789
369,0.009831047995853302,31.43882145752778,0.03711500356147259,8.485820594134632,0.027160860390200738,11.643199151700681
370,0.009828799593365028,31.503229300181072,0.03710561444038564,8.50281599715904,0.027154599062802348,11.666421634179574
371,0.009826548451991553,31.567637142834364,0.037096216132563385,8.519811400183448,0.027148331389755188,11.689644116658467
372,0.009824294689939811,31.632044985487653,0.03708680906990712,8.536806803207856,0.027142057695867302,11.71286659913736
373,0.009822038424603925,31.696452828140945,0.03707739368123464,8.553802206232264,0.02713577830367301,11.736089081616253
374,0.009819779772560353,31.760860670794237,0.03706797039226353,8.570797609256672,0.027129493533419667,11.759311564095146
375,0.00981751884956311,31.82526851344753,0.0370585396255947,8.587793012281079,0.02712320370305463,11.782534046574039
376,0.009815255770539022,31.88967635610082,0.03704910180069599,8.604788415305489,0.02711690912821227,11.805756529052934
377,0.009812990649583044,31.954084198754114,0.03703965733388606,8.621783818329895,0.027110610122201208,11.828979011531827
378,0.009810723599953606,32.018492041407406,0.03703020663831841,8.638779221354305,0.027104306995991607,11.85220149401072
379,0.00980845473406802,32.082899884060694,0.03702075012396556,8.655774624378711,0.027098000058202624,11.875423976489612
380,0.00980618416349794,32.14730772671399,0.037011288197603465,8.672770027403121,0.027091689615090026,11.898646458968505
381,0.009803911998964857,32.21171556936728,0.037001821262796095,8.689765430427528,0.027085375970533912,11.921868941447398
382,0.009801638350335649,32.27612341202057,0.03699234971988019,8.706760833451938,0.027079059426026536,11.945091423926291
383,0.00979936332661819,32.34053125467386,0.03698287396595016,8.723756236476344,0.027072740280660364,11.968313906405184
384,0.009797087035956983,32.40493909732716,0.036973394394843276,8.740751639500752,0.02706641883111617,11.991536388884077
385,0.009794809585628877,32.46934693998045,0.036963911397124904,8.75774704252516,0.027060095371651313,12.01475887136297
386,0.0097925310820388,32.533754782633736,0.036954425360074074,8.774742445549569,0.027053770194088153,12.037981353841863
387,0.009790251630715565,32.59816262528703,0.036944936667669105,8.791737848573977,0.027047443587802592,12.061203836320757
388,0.009787971336307716,32.66257046794033,0.03693544570057351,8.808733251598385,0.02704111583971276,12.08442631879965
389,0.009785690302579426,32.72697831059361,0.036925952836122045,8.825728654622793,0.027034787234267832,12.107648801278543
390,0.009783408632406445,32.791386153246904,0.036916458448306905,8.842724057647201,0.027028458053437024,12.130871283757436
391,0.009781126427772102,32.8557939959002,0.03690696290776424,8.85971946067161,0.027022128576698643,12.154093766236329
392,0.009778843789763344,32.92020183855349,0.0368974665817607,8.876714863696018,0.027015799081029378,12.177316248715222
393,0.009776560818566852,32.98460968120678,0.03688796983418027,8.893710266720426,0.02700946984089366,12.200538731194115
394,0.00977427761346518,33.04901752386007,0.036878473025511296,8.910705669744834,0.027003141128233193,12.223761213673008
395,0.009771994272832964,33.11342536651337,0.036868976512833634,8.927701072769242,0.026996813212456623,12.2469836961519
396,0.00976971089413317,33.17783320916666,0.036859480649806035,8.944696475793648,0.026990486360429333,12.270206178630794
397,0.009767427573913405,33.242241051819946,0.036849985786653744,8.961691878818058,0.02698416083646343,12.293428661109687
398,0.009765144407802271,33.30664889447324,0.036840492270156226,8.978687281842465,0.0269778369023078,12.316651143588581
399,0.009762861490505774,33.37105673712653,0.03683100044363516,8.995682684866875,0.02697151481713835,12.339873626067474
400,0.009760578915803779,33.43546457977982,0.03682151064694254,9.012678087891281,0.026965194837548428,12.363096108546367
401,0.009758296776546532,33.499872422433114,0.036812023216449066,9.029673490915691,0.026958877217539288,12.38631859102526
402,0.009756015164651216,33.56428026508641,0.03680253848503261,9.046668893940097,0.026952562208510816,12.409541073504153
403,0.00975373417109857,33.6286881077397,0.03679305678206699,9.063664296964507,0.026946250059252292,12.432763555983046
404,0.00975145388592956,33.69309595039299,0.03678357843341092,9.080659699988914,0.026939941015933392,12.455986038461939
405,0.009749174398242097,33.75750379304628,0.036774103761397024,9.097655103013322,0.026933635322095268,12.479208520940832
406,0.009746895796187814,33.82191163569957,0.03676463308482121,9.11465050603773,0.026927333218641786,12.502431003419725
407,0.009744618166968888,33.88631947835286,0.03675516671893221,9.131645909062138,0.02692103494383096,12.525653485898617
408,0.009742341596834927,33.950727321006156,0.03674570497542119,9.148641312086546,0.026914740733266447,12.54887596837751
409,0.009740066171079892,34.01513516365945,0.03673624816241169,9.165636715110955,0.026908450819889268,12.572098450856405
410,0.009737791974039093,34.07954300631274,0.03672679658444971,9.182632118135363,0.02690216543396963,12.595320933335298
411,0.009735519089086223,34.14395084896603,0.03671735054249403,9.199627521159771,0.026895884803098905,12.618543415814191
412,0.009733247598630448,34.208358691619324,0.0367079103339066,9.216622924184179,0.026889609152181755,12.641765898293084
413,0.009730977584113553,34.27276653427262,0.03669847625244332,9.233618327208587,0.026883338703428423,12.664988380771977
414,0.009728709126007146,34.3371743769259,0.03668904858824483,9.250613730232995,0.026877073676347143,12.68821086325087
415,0.0097264423038099,34.4015822195792,0.03667962762782767,9.267609133257402,0.026870814287736716,12.711433345729763
416,0.009724177196044865,34.46599006223249,0.03667021365407544,9.284604536281812,0.026864560751679232,12.734655828208655
417,0.009721913880256838,34.53039790488578,0.036660806946230376,9.301599939306218,0.026858313279532944,12.757878310687548
418,0.009719652433009752,34.59480574753907,0.036651407779884945,9.318595342330628,0.026852072079925265,12.781100793166441
419,0.009717392929884165,34.659213590192365,0.036642016426973734,9.335590745355034,0.026845837358745957,12.804323275645334
420,0.009715135445474764,34.72362143284566,0.03663263315576549,9.352586148379444,0.02683960931914043,12.827545758124229
421,0.00971288005338796,34.78802927549895,0.0366232582308554,9.36958155140385,0.02683338816150323,12.850768240603122
422,0.0097106268262395,34.85243711815224,0.03661389191315755,9.38657695442826,0.026827174083471614,12.873990723082015
423,0.009708375835652157,34.916844960805534,0.03660453445989757,9.403572357452667,0.02682096727991936,12.897213205560908
424,0.009706127152253469,34.98125280345882,0.03659518612460546,9.420567760477077,0.02681476794295064,12.9204356880398
425,0.009703880845673526,35.04566064611211,0.03658584715710872,9.437563163501483,0.026808576261894115,12.943658170518693
426,0.009701636984542817,35.11006848876541,0.0365765178035255,9.454558566525892,0.026802392423297128,12.966880652997586
427,0.009699395636490141,35.1744763314187,0.03656719830625813,9.4715539695503,0.026796216610920076,12.99010313547648
428,0.009697156868140553,35.23888417407199,0.03655788890398677,9.488549372574708,0.026790049005730936,13.013325617955372
429,0.009694920745113363,35.30329201672528,0.036548589831663175,9.505544775599116,0.02678388978589991,13.036548100434265
430,0.009692687332020222,35.367699859378575,0.036539301320504855,9.522540178623524,0.026777739126794244,13.059770582913158
431,0.009690456692463231,35.432107702031864,0.03653002359798922,9.539535581647932,0.02677159720097321,13.082993065392053
432,0.009688228889033102,35.49651554468515,0.03652075688784812,9.55653098467234,0.026765464178183214,13.106215547870946
433,0.009686003983307412,35.56092338733845,0.03651150141006241,9.573526387696749,0.02675934022535307,13.129438030349839
434,0.009683782035848854,35.625331229991744,0.03650225738085685,9.590521790721157,0.026753225506589394,13.152660512828731
435,0.009681563106203609,35.68973907264503,0.036493025012695135,9.607517193745565,0.02674712018317222,13.175882995307624
436,0.009679347252899703,35.75414691529832,0.03648380451427511,9.624512596769971,0.02674102441355068,13.199105477786517
437,0.009677134533445481,35.81855475795162,0.036474596090524274,9.641507999794381,0.0267349383533389,13.22232796026541
438,0.009674925004328096,35.88296260060491,0.03646539994259536,9.658503402818788,0.02672886215531202,13.245550442744303
439,0.009672718721012063,35.9473704432582,0.03645621626786222,9.675498805843198,0.02672279596940237,13.268772925223196
440,0.00967051573793788,36.01177828591149,0.03644704525991583,9.692494208867604,0.02671673994269579,13.291995407702089
441,0.009668316108520685,36.076186128564785,0.03643788710856059,9.709489611892014,0.026710694219428108,13.315217890180982
442,0.00966611988514898,36.140593971218074,0.03642874199981069,9.72648501491642,0.02670465894098178,13.338440372659877
443,0.009663927119183407,36.20500181387136,0.03641961011588682,9.74348041794083,0.02669863424588268,13.36166285513877
444,0.009661737860955574,36.26940965652466,0.036410491635212934,9.760475820965237,0.026692620269796997,13.384885337617662
445,0.009659552159766953,36.333817499177954,0.03640138673241334,9.777471223989647,0.026686617145528363,13.408107820096555
446,0.009657370063887805,36.39822534183124,0.03639229557830993,9.794466627014053,0.026680625003015036,13.431330302575448
447,0.009655191620556178,36.46263318448453,0.036383218339919615,9.811462030038461,0.026674643969327345,13.454552785054341
448,0.009653016875976963,36.52704102713783,0.03637415518045191,9.82845743306287,0.026668674168665182,13.477775267533234
449,0.009650845875320993,36.591448869791115,0.03636510625930684,9.845452836087278,0.026662715722355713,13.500997750012127
450,0.009648678662724206,36.655856712444404,0.03635607173207292,9.862448239111686,0.026656768748851215,13.52422023249102
451,0.009646515281286851,36.7202645550977,0.03634705175052538,9.879443642136094,0.026650833363727058,13.547442714969913
452,0.009644355773072771,36.784672397750995,0.03633804646262464,9.896439045160502,0.02664490967967987,13.570665197448806
453,0.00964220017910871,36.849080240404284,0.03632905601251485,9.91343444818491,0.026638997806525788,13.5938876799277
454,0.009640048539383701,36.91348808305757,0.036320080540522784,9.930429851209318,0.026633097851198956,13.617110162406593
455,0.009637900892848493,36.97789592571087,0.03631112018315685,9.947425254233726,0.026627209917750073,13.640332644885486
456,0.009635757277415046,37.042303768364164,0.03630217507310625,9.964420657258135,0.026621334107345174,13.66355512736438
457,0.009633617729956063,37.106711611017445,0.03629324533924046,9.981416060282541,0.026615470518264496,13.686777609843272
458,0.009631482286304595,37.17111945367074,0.03628433110660876,9.998411463306951,0.026609619245901543,13.710000092322165
459,0.00962935098125368,37.23552729632404,0.036275432496440135,10.015406866331357,0.026603780382762274,13.733222574801058
460,0.009627223848556066,37.299935138977325,0.03626654962614321,10.032402269355767,0.026597954018464466,13.75644505727995
461,0.009625100920923954,37.364342981630614,0.03625768260930644,10.049397672380174,0.02659214023973718,13.779667539758844
462,0.00962298223002882,37.42875082428391,0.03624883155569852,10.066393075404584,0.026586339130420456,13.802890022237737
463,0.009620867806501272,37.493158666937205,0.036239996571269015,10.08338847842899,0.02658055077146504,13.826112504716631
464,0.009618757679930999,37.557566509590494,0.036231177758149075,10.1003838814534,0.026574775240932394,13.849334987195524
465,0.00961665187886671,37.62197435224378,0.03622237521465244,10.117379284477806,0.026569012613994775,13.872557469674417
466,0.009614550430816202,37.68638219489708,0.036213589035276605,10.134374687502214,0.026563262962935444,13.89577995215331
467,0.009612453362246408,37.75079003755037,0.036204819310704184,10.151370090526623,0.026557526357149103,13.919002434632203
468,0.00961036069858357,37.815197880203655,0.036196066127804516,10.16836549355103,0.02655180286314243,13.942224917111096
469,0.009608272464213407,37.87960572285695,0.036187329569635315,10.185360896575439,0.02654609254453473,13.965447399589989
470,0.009606188682481366,37.94401356551025,0.036178609715444704,10.202356299599847,0.026540395462058837,13.988669882068882
471,0.009604109375692935,38.008421408163535,0.03616990664067333,10.219351702624255,0.026534711673562056,14.011892364547775
472,0.009602034565113977,38.072829250816824,0.03616122041695666,10.236347105648663,0.026529041234007296,14.035114847026668
473,0.009599964270971147,38.13723709347012,0.036152551112127555,10.253342508673072,0.026523384195474387,14.05833732950556
474,0.009597898512452355,38.20164493612341,0.036143898790218947,10.27033791169748,0.02651774060716148,14.081559811984455
475,0.009595837307707276,38.2660527787767,0.03613526351146674,10.287333314721888,0.026512110515386638,14.104782294463348
476,0.009593780673847911,38.33046062142999,0.03612664533231291,10.304328717746296,0.026506493963589534,14.128004776942241
477,0.009591728626949217,38.39486846408329,0.036118044305408825,10.321324120770704,0.026500890992333388,14.151227259421134
478,0.009589681182049779,38.45927630673658,0.03610946047961866,10.338319523795112,0.026495301639306888,14.174449741900027
479,0.009587638353152525,38.523684149389865,0.0361008939000231,10.35531492681952,0.026489725939326438,14.19767222437892
480,0.00958560015322552,38.58809199204316,0.036092344607923155,10.372310329843929,0.02648416392433842,14.220894706857813
481,0.009583566594202793,38.65249983469646,0.03608381264084426,10.389305732868337,0.02647861562342166,14.244117189336706
482,0.009581537686985206,38.716907677349745,0.03607529803254044,10.406301135892743,0.02647308106279002,14.267339671815598
483,0.00957951344144142,38.781315520003034,0.03606680081299876,10.423296538917151,0.02646756026579515,14.290562154294491
484,0.009577493866408856,38.84572336265633,0.036058321008443917,10.44029194194156,0.026462053252929392,14.313784636773384
485,0.009575478969694759,38.91013120530962,0.03604985864134302,10.457287344965968,0.02645656004182877,14.337007119252279
486,0.009573468758077271,38.97453904796291,0.03604141373041058,10.474282747990376,0.0264510806472762,14.360229601731172
487,0.009571463237306593,39.0389468906162,0.03603298629061368,10.491278151014784,0.026445615081204802,14.383452084210065
488,0.00956946241210618,39.1033547332695,0.036024576333177266,10.508273554039192,0.026440163352701364,14.406674566688958
489,0.009567466286173979,39.16776257592279,0.03601618386558972,10.5252689570636,0.026434725468009932,14.42989704916785
490,0.009565474862183745,39.232170418576075,0.03600780889160857,10.542264360088009,0.02642930143053557,14.453119531646744
491,0.009563488141786387,39.29657826122937,0.035999451411266356,10.559259763112417,0.026423891240848263,14.476342014125636
492,0.009561506125611366,39.36098610388266,0.03599111142087674,10.576255166136825,0.026418494896686913,14.49956449660453
493,0.00955952881326816,39.42539394653595,0.03598278891304077,10.593250569161233,0.026413112392963546,14.522786979083422
494,0.009557556203347771,39.489801789189244,0.03597448387665325,10.610245972185641,0.0264077437217676,14.546009461562315
495,0.009555588293424268,39.55420963184254,0.03596619629690945,10.62724137521005,0.026402388872370407,14.569231944041208
496,0.009553625080056413,39.61861747449583,0.03595792615531184,10.644236778234458,0.026397047831229745,14.592454426520103
497,0.009551666558789307,39.68302531714912,0.03594967342967713,10.661232181258866,0.0263917205819946,14.615676908998996
498,0.009549712724156107,39.74743315980241,0.03594143809414337,10.678227584283274,0.026386407105510042,14.638899391477889
499,0.009547763569679778,39.8118410024557,0.035933220119177316,10.695222987307682,0.02638110737982221,14.662121873956782
500,0.009545819087874908,39.876248845109,0.035925019471581957,10.71221839033209,0.026375821380183493,14.685344356435674
501,0.009543879270249571,39.940656687762285,0.03591683611450418,10.729213793356498,0.02637054907905778,14.708566838914567
502,0.009541944107307227,40.00506453041558,0.03590867000744264,10.746209196380905,0.02636529044612592,14.73178932139346
503,0.009540013588548687,40.06947237306887,0.03590052110625584,10.763204599405313,0.02636004544829125,14.755011803872353
504,0.009538087702474123,40.13388021572216,0.0358923893631703,10.780200002429721,0.02635481404968532,14.778234286351246
505,0.009536166436585121,40.198288058375454,0.035884274726789,10.79719540545413,0.026349596211673706,14.801456768830139
506,0.009534249777386799,40.26269590102874,0.03587617714209987,10.814190808478537,0.026344391892861987,14.824679251309032
507,0.009532337710389945,40.32710374368204,0.03586809655048462,10.831186211502946,0.02633920104910185,14.847901733787927
508,0.009530430220113243,40.39151158633533,0.03586003288972758,10.848181614527354,0.026334023633497322,14.87112421626682
509,0.009528527290085506,40.45591942898862,0.03585198609402484,10.865177017551762,0.026328859596411142,14.894346698745712
510,0.009526628902848003,40.52032727164191,0.03584395609399345,10.88217242057617,0.026323708885471277,14.917569181224605
511,0.009524735039956786,40.584735114295206,0.03583594281668086,10.899167823600578,0.026318571445577546,14.940791663703498
512,0.009522845681985095,40.649142956948495,0.03582794618557452,10.916163226624986,0.026313447218908388,14.964014146182391
513,0.009520960808525816,40.713550799601784,0.035819966120611675,10.933158629649395,0.026308336144927787,14.987236628661284
514,0.00951908039819396,40.77795864225508,0.03581200253818921,10.950154032673803,0.02630323816039227,15.010459111140177
515,0.009517204428629213,40.84236648490837,0.03580405535117381,10.96714943569821,0.02629815319935811,15.03368159361907
516,0.009515332876498526,40.90677432756166,0.035796124468912185,10.984144838722619,0.0262930811931886,15.056904076097963
517,0.009513465717498745,40.97118217021495,0.03578820979724154,11.001140241747027,0.026288022070561468,15.080126558576856
518,0.009511602926359298,41.03559001286825,0.03578031123850012,11.018135644771435,0.026282975757476457,15.10334904105575
519,0.009509744476844922,41.099997855521536,0.035772428691537995,11.035131047795844,0.02627794217726296,15.126571523534643
520,0.009507890341758446,41.16440569817483,0.035764562051727955,11.052126450820252,0.0262729212505879,15.149794006013536
521,0.009506040492943603,41.22881354082812,0.0357567112109766,11.06912185384466,0.026267912895463607,15.17301648849243
522,0.009504194901287908,41.29322138348141,0.0357488760577356,11.086117256869068,0.026262917027255903,15.196238970971322
523,0.009502353536725565,41.357629226134705,0.03574105647701305,11.103112659893474,0.0262579335586923,15.219461453450215
524,0.009500516368240433,41.42203706878799,0.035733252350385096,11.120108062917883,0.026252962399870298,15.242683935929108
525,0.00949868336386903,41.48644491144129,0.03572546355600757,11.13710346594229,0.02624800345826583,15.265906418408001
526,0.009496854490703576,41.55085275409458,0.03571768996862796,11.154098868966699,0.02624305663874186,15.289128900886894
527,0.009495029714895105,41.61526059674787,0.03570993145959738,11.171094271991107,0.026238121843557012,15.312351383365787
528,0.00949320900165659,41.67966843940116,0.035702187896882794,11.188089675015515,0.026233198972374444,15.33557386584468
529,0.009491392315266134,41.74407628205446,0.03569445914507932,11.205085078039923,0.026228287922270735,15.358796348323574
530,0.009489579619070201,41.808484124707746,0.03568674506542281,11.222080481064332,0.026223388587744954,15.382018830802467
531,0.009487770875486884,41.872891967361035,0.035679045515802435,11.23907588408874,0.026218500860727866,15.40524131328136
532,0.00948596604600923,41.93729981001433,0.03567136035077349,11.256071287113148,0.026213624630591195,15.428463795760253
533,0.009484165091208594,42.00170765266762,0.03566368942157042,11.273066690137556,0.026208759784157053,15.451686278239146
534,0.009482367970738046,42.066115495320915,0.035656032576119864,11.290062093161964,0.02620390620570749,15.474908760718039
535,0.009480574643335822,42.1305233379742,0.03564838965905393,11.307057496186372,0.026199063776994134,15.498131243196932
536,0.009478785066828806,42.1949311806275,0.035640760511723636,11.32405289921078,0.026194232377247977,15.521353725675825
537,0.009476999198136068,42.25933902328079,0.035633144972212455,11.341048302235189,0.02618941188318926,15.544576208154718
538,0.009475216993272443,42.323746865934076,0.03562554287534996,11.358043705259597,0.026184602169037483,15.56779869063361
539,0.009473438407352142,42.38815470858737,0.035617954052725775,11.375039108284005,0.026179803106521536,15.591021173112503
540,0.009471663394592413,42.45256255124066,0.0356103783327035,11.392034511308413,0.02617501456488993,15.614243655591398
541,0.009469891908317244,42.516970393893956,0.035602815540434894,11.409029914332821,0.02617023641092115,15.637466138070291
542,0.009468123900961106,42.581378236547245,0.035595265497874104,11.42602531735723,0.026165468508934142,15.660688620549184
543,0.009466359324072738,42.64578607920054,0.03558772802379217,11.443020720381636,0.026160710720798862,15.683911103028077
544,0.009464598128318963,42.71019392185383,0.03558020293379151,11.460016123406044,0.026155962905947006,15.70713358550697
545,0.009462840263488566,42.774601764507125,0.03557269004032071,11.477011526430452,0.02615122492138279,15.730356067985863
546,0.009461085678496194,42.83900960716041,0.03556518915268931,11.49400692945486,0.026146496621693865,15.753578550464756
547,0.009459334321386296,42.9034174498137,0.035557700077082824,11.511002332479269,0.02614177785906237,15.776801032943649
548,0.009457586139337119,42.967825292467,0.03555022261657786,11.527997735503677,0.026137068483276057,15.800023515422541
549,0.009455841078664729,43.032233135120286,0.035542756571157366,11.544993138528085,0.026132368341739518,15.823245997901434
550,0.009454099084827073,43.09664097777358,0.03553530173772606,11.561988541552493,0.026127677279485565,15.846468480380327
551,0.00945236010242809,43.16104882042687,0.03552785791012592,11.578983944576901,0.026122995139186683,15.869690962859222
552,0.009450624075221847,43.225456663080166,0.03552042487915191,11.59597934760131,0.026118321761166574,15.892913445338115
553,0.009448890946116725,43.289864505733455,0.035513002432567706,11.612974750625717,0.02611365698341189,15.916135927817008
554,0.009447160657179633,43.35427234838675,0.03550559035512168,11.629970153650126,0.02610900064158394,15.9393584102959
555,0.00944543314964027,43.41868019104004,0.03549818842856292,11.646965556674534,0.02610435256903063,15.962580892774794
556,0.009443708363895425,43.48308803369333,0.03549079643165751,11.663960959698942,0.02609971259679842,15.985803375253687
557,0.009441986239513294,43.54749587634662,0.0354834141402047,11.68095636272335,0.02609508055364443,16.00902585773258
558,0.009440266715237873,43.61190371899991,0.03547604132705349,11.697951765747758,0.026090456266048622,16.032248340211474
559,0.009438549728993342,43.67631156165321,0.03546867776211913,11.714947168772166,0.026085839558226104,16.055470822690367
560,0.00943683521788852,43.740719404306496,0.03546132321239985,11.731942571796575,0.026081230252139504,16.07869330516926
561,0.009435123118221353,43.80512724695979,0.03545397744199366,11.748937974820983,0.026076628167511502,16.101915787648153
562,0.009433413365483406,43.86953508961308,0.03544664021211531,11.765933377845391,0.026072033121837375,16.125138270127046
563,0.009431705894364439,43.933942932266376,0.035439311281113384,11.7829287808698,0.026067444930397723,16.14836075260594
564,0.009430000638756982,43.998350774919665,0.03543199040448742,11.799924183894205,0.026062863406271255,16.17158323508483
565,0.009428297531760962,44.06275861757295,0.035424677334905286,11.816919586918614,0.026058288360347667,16.194805717563725
566,0.009426596505688355,44.12716646022625,0.03541737182222058,11.833914989943022,0.02605371960134062,16.218028200042617
567,0.00942489749206788,44.19157430287954,0.0354100736134902,11.85091039296743,0.026049156935800812,16.24125068252151
568,0.009423200421649725,44.25598214553283,0.03540278245299198,11.867905795991838,0.02604460016812918,16.264473165000403
569,0.00942150522441032,44.32038998818612,0.03539549808224247,11.884901199016246,0.026040049100590112,16.287695647479296
570,0.009419811829557104,44.38479783083942,0.03538822024001487,11.901896602040654,0.02603550353332486,16.31091812995819
571,0.009418120165533376,44.449205673492706,0.035380948662356984,11.918892005065063,0.026030963264364954,16.334140612437082
572,0.009416430160023146,44.513613516145995,0.03537368308260939,11.93588740808947,0.026026428089645746,16.357363094915975
573,0.009414741739956031,44.57802135879929,0.03536642323142363,11.952882811113879,0.02602189780302005,16.380585577394868
574,0.009413054831512179,44.64242920145258,0.0353591688367806,11.969878214138287,0.026017372196271836,16.40380805987376
575,0.009411369360127226,44.706837044105875,0.03535191962400895,11.986873617162695,0.02601285105913008,16.427030542352654
576,0.00940968525049729,44.77124488675916,0.03534467531580369,12.003869020187103,0.02600833417928262,16.450253024831547
577,0.009408002426583994,44.83565272941246,0.03533743563224481,12.020864423211512,0.026003821342390154,16.47347550731044
578,0.00940632081161951,44.90006057206575,0.03533020029081613,12.03785982623592,0.025999312332100313,16.496697989789332
579,0.009404640328111653,44.96446841471904,0.035322969006424065,12.054855229260328,0.0259948069300618,16.519920472268225
580,0.009402960897848991,45.02887625737233,0.03531574149141672,12.071850632284736,0.025990304915938636,16.54314295474712
581,0.009401282441905995,45.09328410002562,0.03530851745560289,12.088846035309144,0.025985806067424493,16.56636543722601
582,0.009399604880648206,45.157691942678916,0.035301296606271314,12.105841438333552,0.025981310160257058,16.589587919704904
583,0.009397928133737445,45.222099785332205,0.035294078648209895,12.12283684135796,0.025976816968232556,16.6128104021838
584,0.009396252120137054,45.2865076279855,0.03528686328372514,12.139832244382367,0.025972326263220318,16.636032884662693
585,0.009394576758117147,45.35091547063879,0.03527965021266159,12.156827647406775,0.025967837815177395,16.659255367141586
586,0.00939290196525991,45.415323313292085,0.03527243913242146,12.173823050431183,0.025963351392163297,16.68247784962048
587,0.009391227658464929,45.47973115594537,0.035265229737984266,12.190818453455591,0.025958866760354814,16.705700332099372
588,0.009389553753954519,45.54413899859867,0.035258021721926616,12.20781385648,0.025954383684060868,16.728922814578265
589,0.00938788016727913,45.60854684125196,0.03525081477444207,12.224809259504408,0.025949901925737498,16.752145297057158
590,0.009386206813322721,45.672954683905246,0.0352436085833611,12.241804662528816,0.025945421246002867,16.77536777953605
591,0.00938453360630822,45.73736252655854,0.03523640283417111,12.258800065553224,0.025940941403652377,16.798590262014944
592,0.009382860459802966,45.80177036921183,0.03522919721003663,12.275795468577632,0.025936462155673877,16.821812744493837
593,0.009381187286724203,45.866178211865126,0.03522199139181949,12.29279087160204,0.025931983257262866,16.84503522697273
594,0.009379513999344582,45.930586054518415,0.03521478505809914,12.309786274626449,0.025927504461837867,16.868257709451626
595,0.009377840509297714,45.99499389717171,0.035207577885193075,12.326781677650857,0.025923025521055805,16.89148019193052
596,0.009376166727583724,46.059401739825,0.035200369547177285,12.343777080675265,0.02591854618482747,16.914702674409412
597,0.009374492564574843,46.123809582478295,0.03519315971590686,12.360772483699673,0.025914066201333054,16.937925156888305
598,0.009372817930021022,46.18821742513158,0.035185948061036636,12.377767886724081,0.025909585317037784,16.961147639367198
599,0.009371142733055568,46.25262526778487,0.03517873425004187,12.39476328974849,0.02590510327670755,16.98437012184609
600,0.009369466882200816,46.31703311043817,0.03517151794823915,12.411758692772898,0.0259006198234247,17.007592604324984
601,0.009367790285373809,46.381440953091456,0.03516429881880723,12.428754095797306,0.025896134698603784,17.030815086803877
602,0.009366112849892009,46.44584879574475,0.03515707652280798,12.445749498821714,0.025891647642007475,17.05403756928277
603,0.009364434482479034,46.51025663839804,0.03514985071920751,12.462744901846122,0.025887158391762498,17.077260051761662
604,0.009362755089270418,46.574664481051336,0.03514262106489722,12.47974030487053,0.025882666684375593,17.100482534240555
605,0.00936107457581939,46.639072323704625,0.035135387214715055,12.496735707894937,0.025878172254749622,17.12370501671945
606,0.00935939284710267,46.70348016635791,0.035128148821466726,12.513731110919345,0.025873674836199664,17.14692749919834
607,0.009357709807526305,46.76788800901121,0.03512090553594712,12.530726513943753,0.025869174160469192,17.170149981677234
608,0.009356025360931514,46.8322958516645,0.03511365700696166,12.547721916968161,0.02586466995774634,17.193372464156127
609,0.009354339410600543,46.89670369431779,0.0351064028813478,12.56471731999257,0.025860161956680193,17.21659494663502
610,0.009352651859262573,46.96111153697108,0.03509914280399662,12.581712723016977,0.02585564988439712,17.239817429113913
611,0.009350962609099615,47.02551937962438,0.03509187641787438,12.598708126041386,0.02585113346651724,17.263039911592806
612,0.009349271561752455,47.089927222277666,0.0350846033640443,12.615703529065794,0.025846612427170845,17.2862623940717
613,0.009347578618326587,47.15433506493096,0.035077323281688236,12.632698932090202,0.025842086489014954,17.30948487655059
614,0.0093458836793982,47.21874290758425,0.035070035808128515,12.64969433511461,0.02583755537324988,17.332707359029484
615,0.00934418664502016,47.28315075023754,0.03506274057884985,12.666689738139018,0.02583301879963587,17.355929841508377
616,0.009342487414728012,47.347558592890834,0.03505543722752126,12.683685141163426,0.025828476486509794,17.37915232398727
617,0.00934078588754603,47.41196643554412,0.03504812538601806,12.700680544187835,0.025823928150801864,17.402374806466163
618,0.00933908196199324,47.47637427819742,0.03504080468444393,12.717675947212243,0.025819373508052447,17.425597288945056
619,0.009337375536089492,47.54078212085071,0.035033474751153065,12.73467135023665,0.02581481227242887,17.44881977142395
620,0.009335666507361546,47.605189963504,0.035026135212772314,12.751666753261059,0.025810244156742337,17.472042253902842
621,0.00933395477284917,47.66959780615729,0.03501878569422344,12.768662156285467,0.025805668872464847,17.495264736381735
622,0.009332240229111258,47.73400564881059,0.035011425818745376,12.785657559309875,0.025801086129746156,17.518487218860628
623,0.009330522772231956,47.798413491463876,0.03500405520791661,12.802652962334284,0.025796495637430833,17.54170970133952
624,0.00932880229782682,47.862821334117164,0.03499667348167752,12.819648365358692,0.02579189710307532,17.564932183818414
625,0.009327078701048978,47.92722917677046,0.03498928025835289,12.836643768383098,0.025787290232965023,17.588154666297307
626,0.009325351876595316,47.99163701942375,0.034981875154674325,12.853639171407506,0.02578267473213151,17.6113771487762
627,0.009323621718712666,48.056044862077044,0.03497445778580286,12.870634574431914,0.025778050304369665,17.634599631255096
628,0.009321888121204035,48.12045270473033,0.03496702776535149,12.887629977456323,0.025773416652254966,17.65782211373399
629,0.00932015097743481,48.18486054738363,0.03495958470540786,12.90462538048073,0.025768773477160736,17.68104459621288
630,0.00931841018033902,48.24926839003692,0.0349521282165569,12.921620783505139,0.025764120479275475,17.704267078691775
631,0.00931666562242558,48.31367623269021,0.034944657907903576,12.938616186529547,0.025759457357620218,17.727489561170668
632,0.009314917195784561,48.3780840753435,0.03493717338709565,12.955611589553955,0.02575478381006594,17.75071204364956
633,0.009313164792093476,48.44249191799679,0.034929674260346454,12.972606992578363,0.025750099533350963,17.773934526128453
634,0.00931140830262358,48.506899760650086,0.0349221601324578,12.989602395602772,0.02574540422309843,17.797157008607346
635,0.009309647618246162,48.571307603303374,0.03491463060684282,13.00659779862718,0.025740697573833828,17.82037949108624
636,0.009307882629438892,48.63571544595667,0.034907085285548894,13.023593201651588,0.0257359792790025,17.843601973565132
637,0.009306113226292125,48.70012328860996,0.03489952376928063,13.040588604675996,0.02573124903098721,17.866824456044025
638,0.009304339298515273,48.764531131263254,0.03489194565742283,13.057584007700404,0.025726506521125767,17.89004693852292
639,0.00930256073544314,48.82893897391654,0.03488435054806355,13.074579410724812,0.025721751439728633,17.913269421001814
640,0.0093007774260423,48.89334681656983,0.034876738038017135,13.09157481374922,0.02571698347609659,17.936491903480707
641,0.009298989258917475,48.95775465922313,0.03486910772284734,13.108570216773629,0.025712202318538446,17.9597143859596
642,0.009297196122317917,49.022162501876416,0.03486145919689044,13.125565619798037,0.025707407654388708,17.982936868438493
643,0.009295397904143814,49.08657034452971,0.03485379205327836,13.142561022822445,0.025702599170025375,18.006159350917386
644,0.009293594491952694,49.150978187183,0.03484610588396191,13.159556425846853,0.025697776550887702,18.02938183339628
645,0.009291785772965841,49.215386029836296,0.03483840027973396,13.176551828871261,0.025692939481493954,18.052604315875172
646,0.009289971634074726,49.279793872489584,0.03483067483025265,13.193547231895668,0.025688087645459275,18.075826798354065
647,0.00928815196184744,49.34420171514288,0.034822929124064726,13.210542634920076,0.025683220725513517,18.099049280832958
648,0.009286326642535135,49.40860955779617,0.03481516274862874,13.227538037944484,0.02567833840351909,18.12227176331185
649,0.009284495562078481,49.47301740044946,0.03480737529033841,13.244533440968892,0.02567344036048888,18.145494245790744
650,0.009282658606114122,49.53742524310275,0.0347995663345459,13.2615288439933,0.02566852627660413,18.168716728269636
651,0.00928081565998114,49.60183308575604,0.03479173546558524,13.278524247017709,0.02566359583123238,18.19193921074853
652,0.009278966608727538,49.66624092840934,0.03478388226679559,13.295519650042117,0.025658648702945423,18.215161693227422
653,0.00927711133711671,49.730648771062626,0.03477600632054471,13.312515053066525,0.025653684569537254,18.238384175706315
654,0.009275249729633936,49.79505661371592,0.034768107208252304,13.329510456090933,0.025648703108042067,18.261606658185208
655,0.009273381670492867,49.85946445636921,0.03476018451041346,13.346505859115341,0.025643703994752243,18.2848291406641
656,0.00927150704364203,49.923872299022506,0.03475223780662209,13.36350126213975,0.025638686905236376,18.308051623142994
657,0.00926962573277133,49.988280141675794,0.03474426667559431,13.380496665164157,0.025633651514357276,18.331274105621887
658,0.009267737621318559,50.05268798432908,0.03473627069519196,13.397492068188566,0.025628597496290057,18.35449658810078
659,0.009265842592475908,50.11709582698238,0.03472824944244603,13.414487471212974,0.02562352452454012,18.377719070579673
660,0.009263940529196487,50.18150366963567,0.034720202493580134,13.431482874237382,0.025618432271961297,18.400941553058566
661,0.00926203131420085,50.24591151228896,0.034712129424034024,13.44847827726179,0.025613320410773865,18.42416403553746
662,0.009260114829983512,50.31031935494225,0.03470402980848703,13.465473680286198,0.025608188612582666,18.44738651801635
663,0.009258190958819483,50.37472719759555,0.03469590322088156,13.482469083310606,0.025603036548395193,18.470609000495244
664,0.009256259582770808,50.439135040248836,0.034687749234446646,13.499464486335015,0.025597863888639674,18.493831482974137
665,0.009254320583693087,50.50354288290213,0.03467956742172138,13.516459889359423,0.02559267030318321,18.51705396545303
666,0.009252373843242024,50.56795072555542,0.034671357354578464,13.53345529238383,0.025587455461349877,18.540276447931923
667,0.009250419242879964,50.63235856820871,0.03466311860424767,13.550450695408237,0.025582219031938837,18.563498930410816
668,0.009248456663882427,50.696766410862004,0.034654850741339435,13.567446098432645,0.02557696068324248,18.58672141288971
669,0.00924648598734466,50.76117425351529,0.03464655333586823,13.584441501457054,0.025571680083064527,18.609943895368602
670,0.009244507094188175,50.82558209616859,0.03463822595727619,13.601436904481462,0.025566376898738197,18.6331663778475
671,0.0092425198651673,50.88998993882188,0.034629868174456534,13.61843230750587,0.025561050797144304,18.65638886032639
672,0.009240524180875714,50.95439778147517,0.03462147955577709,13.635427710530278,0.02555570144472941,18.679611342805284
673,0.009238519921752997,51.01880562412846,0.03461305966910376,13.652423113554686,0.025550328507523937,18.702833825284177
674,0.009236506968091179,51.08321346678176,0.034604608081824056,13.669418516579094,0.025544931651160327,18.72605630776307
675,0.009234485200041276,51.147621309435046,0.034596124360870506,13.686413919603503,0.025539510540891146,18.749278790241963
676,0.00923245449761984,51.212029152088334,0.034587608072744164,13.70340932262791,0.025534064841607217,18.772501272720856
677,0.009230414740715497,51.27643699474163,0.03457905878353805,13.720404725652319,0.02552859421785575,18.79572375519975
678,0.00922836580909549,51.34084483739492,0.03457047605896059,13.737400128676727,0.025523098333858442,18.81894623767864
679,0.009226307582412219,51.405252680048214,0.034561859464359065,13.754395531701135,0.02551757685352962,18.842168720157535
680,0.009224239940209773,51.4696605227015,0.03455320856474301,13.771390934725543,0.025512029440494306,18.865391202636427
681,0.009222162761930469,51.5340683653548,0.03454452292480763,13.788386337749952,0.025506455758106346,18.888613685115324
682,0.00922007592692138,51.59847620800809,0.03453580210895719,13.80538174077436,0.025500855469466486,18.911836167594217
683,0.009217979314440867,51.662884050661376,0.03452704568132837,13.822377143798768,0.025495228237440465,18.93505865007311
684,0.0092158728036651,51.72729189331467,0.03451825320581364,13.839372546823176,0.025489573724677063,18.958281132552003
685,0.00921375627369459,51.79169973596796,0.03450942424608458,13.856367949847584,0.025483891593626178,18.981503615030896
686,0.009211629603560685,51.856107578621256,0.03450055836561522,13.873363352871992,0.025478181506556882,19.00472609750979
687,0.009209492672232103,51.920515421274544,0.03449165512770528,13.890358755896399,0.025472443125575436,19.02794857998868
688,0.009207345358621433,51.98492326392784,0.034482714095503506,13.907354158920807,0.025466676112643326,19.051171062467574
689,0.009205187541591636,52.04933110658113,0.034473734832030895,13.924349561945215,0.02546088012959527,19.074393544946467
690,0.009203019099962548,52.113738949234424,0.034464716900203876,13.941344964969623,0.025455054838157194,19.09761602742536
691,0.009200839912517368,52.17814679188771,0.0344556598628576,13.958340367994031,0.025449199899964248,19.120838509904253
692,0.009198649858009146,52.242554634541,0.034446563282769016,13.97533577101844,0.02544331497657871,19.144060992383146
693,0.009196448815167266,52.3069624771943,0.0344374267226801,13.992331174042848,0.025437399729507995,19.16728347486204
694,0.009194236662703912,52.371370319847586,0.034428249745320896,14.009326577067256,0.025431453820222515,19.190505957340932
695,0.009192013279320548,52.43577816250088,0.03441903191343267,14.026321980091664,0.02542547691017362,19.213728439819825
696,0.009189778543714364,52.50018600515417,0.03440977278979092,14.043317383116072,0.025419468660811476,19.236950922298718
697,0.009187532334584737,52.564593847807465,0.03440047193722842,14.06031278614048,0.02541342873360293,19.26017340477761
698,0.009185274530639671,52.629001690460754,0.03439112891865823,14.077308189164889,0.025407356790049344,19.283395887256503
699,0.009183005010602242,52.69340953311405,0.034381743297096604,14.094303592189297,0.025401252491704412,19.306618369735396
700,0.009180723653217015,52.75781737576734,0.03437231463568596,14.111298995213705,0.02539511550019196,19.32984085221429
701,0.009178430337256467,52.82222521842063,0.03436284249771776,14.128294398238113,0.02538894547722373,19.353063334693182
702,0.009176124941527407,52.88663306107392,0.034353326446655334,14.145289801262521,0.02538274208461709,19.376285817172075
703,0.009173807344877362,52.95104090372721,0.034343766046156715,14.16228520428693,0.0253765049843128,19.399508299650968
704,0.009171477426200982,53.01544874638051,0.03433416086009744,14.179280607311338,0.025370233838392653,19.42273078212986
705,0.009169135064446419,53.079856589033795,0.03432451045259321,14.196276010335746,0.025363928309097186,19.445953264608754
706,0.00916678013862169,53.14426443168709,0.034314814388022655,14.213271413360154,0.025357588058843295,19.469175747087647
707,0.009164412527801053,53.20867227434038,0.03430507223104994,14.23026681638456,0.025351212750241832,19.49239822956654
708,0.00916203211113135,53.273080116993675,0.03429528354664742,14.247262219408968,0.0253448020461152,19.515620712045433
709,0.009159638767838343,53.337487959646964,0.03428544790011815,14.264257622433377,0.025338355609514893,19.53884319452433
710,0.009157232377233052,53.40189580230025,0.03427556485711843,14.281253025457785,0.025331873103739015,19.562065677003222
711,0.009154812818718064,53.46630364495355,0.034265633983680294,14.298248428482193,0.02532535419234975,19.585288159482115
712,0.009152379971793842,53.53071148760684,0.03425565484623391,14.315243831506601,0.025318798539190814,19.608510641961008
713,0.009149933716065022,53.59511933026013,0.034245627011629975,14.33223923453101,0.025312205808404886,19.6317331244399
714,0.009147473931246687,53.65952717291342,0.03423555004716204,14.349234637555417,0.025305575664450963,19.654955606918794
715,0.009145000497170633,53.72393501556672,0.03422542352058878,14.366230040579826,0.025298907772121716,19.678178089397687
716,0.009142513293791635,53.788342858220005,0.03421524700015624,14.383225443604234,0.025292201796560804,19.70140057187658
717,0.009140012201193672,53.852750700873294,0.034205020054620006,14.400220846628642,0.025285457403280136,19.724623054355472
718,0.009137497099596176,53.91715854352659,0.03419474225326734,14.41721624965305,0.025278674258177102,19.747845536834365
719,0.009134967869360227,53.98156638617988,0.03418441316593923,14.434211652677458,0.02527185202755177,19.771068019313258
720,0.009132424390994764,54.045974228833174,0.03417403236305241,14.451207055701866,0.025264990378124044,19.79429050179215
721,0.00912986654516277,54.11038207148646,0.03416359941562133,14.468202458726275,0.025258088977050765,19.817512984271044
722,0.009127294212687433,54.17478991413976,0.03415311389528008,14.485197861750683,0.025251147491942807,19.840735466749937
723,0.009124707274558318,54.23919775679305,0.03414257537430419,14.50219326477509,0.025244165590882085,19.86395794922883
724,0.009122105611937497,54.30360559944634,0.034131983425632464,14.519188667799499,0.02523714294243855,19.887180431707723
725,0.009119489106165675,54.36801344209963,0.03412133762288867,14.536184070823907,0.02523007921568715,19.910402914186616
726,0.009116857638768305,54.43242128475292,0.034110637540403256,14.553179473848315,0.025222974080224704,19.93362539666551
727,0.009114211091461676,54.496829127406215,0.034099882753234896,14.570174876872724,0.025215827206186776,19.9568478791444
728,0.009111549346158994,54.561236970059504,0.034089072837192105,14.58717027989713,0.025208638264264498,19.980070361623294
729,0.009108872284976439,54.6256448127128,0.03407820736885467,14.604165682921538,0.0252014069257213,20.003292844102187
730,0.00910617979023922,54.69005265536609,0.034067285925595096,14.621161085945946,0.025194132862409662,20.026515326581084
731,0.009103471744487581,54.754460498019384,0.03405630808559995,14.638156488970354,0.025186815746787772,20.049737809059977
732,0.009100748030482832,54.81886834067267,0.03404527342789114,14.655151891994763,0.025179455251936135,20.07296029153887
733,0.00909800853121333,54.88327618332597,0.03403418153234719,14.67214729501917,0.02517205105157417,20.096182774017763
734,0.009095253129900453,54.94768402597926,0.03402303197972432,14.689142698043579,0.025164602820076716,20.119405256496655
735,0.009092481710004558,55.012091868632545,0.034011824351677586,14.706138101067987,0.025157110232490506,20.14262773897555
736,0.009089694155230922,55.07649971128584,0.034000558230781866,14.723133504092395,0.025149572964550598,20.16585022145444
737,0.009086890349535656,55.14090755393913,0.033989233200552846,14.740128907116803,0.025141990692696733,20.189072703933334
738,0.009084070177131602,55.205315396592425,0.03397784884546786,14.757124310141212,0.025134363094089663,20.212295186412227
739,0.00908123352249423,55.269723239245714,0.03396640475098672,14.77411971316562,0.025126689846627404,20.23551766889112
740,0.009078380270367474,55.33413108189901,0.033954900503572444,14.791115116190028,0.025118970628961453,20.258740151370013
741,0.009075510305769603,55.3985389245523,0.033943335690711895,14.808110519214436,0.025111205120512937,20.281962633848906
742,0.009072623513999012,55.462946767205594,0.03393170990093642,14.825105922238844,0.025103393001488714,20.3051851163278
743,0.009069719780640056,55.52735460985888,0.03392002272384228,14.842101325263252,0.02509553395289743,20.32840759880669
744,0.00906679899156881,55.59176245251217,0.033908273750111156,14.85909672828766,0.02508762765656548,20.351630081285585
745,0.009063861032958833,55.65617029516547,0.03389646257153049,14.876092131312069,0.025079673795152954,20.374852563764478
746,0.009060905791286919,55.720578137818755,0.03388458878101376,14.893087534336477,0.02507167205216951,20.39807504624337
747,0.009057933153338795,55.78498598047205,0.03387265197262064,14.910082937360885,0.025063622111990185,20.421297528722263
748,0.009054943006214847,55.84939382312534,0.033860651741577236,14.927078340385291,0.025055523659871133,20.444520011201156
749,0.009051935237335777,55.913801665778635,0.033848587684295994,14.9440737434097,0.025047376381965348,20.46774249368005
750,0.009048909734448253,55.978209508431924,0.033836459398395774,14.961069146434108,0.025039179965338266,20.490964976158942
751,0.009045866385630565,56.04261735108521,0.03382426648272166,14.978064549458516,0.02503093409798336,20.514187458637835
752,0.009042805079298213,56.10702519373851,0.033812008537364796,14.995059952482924,0.02502263846883763,20.53740994111673
753,0.009039725704209502,56.1714330363918,0.03379968516368212,15.012055355507332,0.02501429276779707,20.560632423595624
754,0.009036628149471105,56.23584087904509,0.03378729596431593,15.02905075853174,0.02500589668573204,20.583854906074517
755,0.009033512304543617,56.30024872169838,0.0337748405432135,15.046046161556148,0.024997449914502583,20.60707738855341
756,0.009030378059247054,56.36465656435168,0.033762318505646524,15.063041564580557,0.0249889521469737,20.630299871032303
757,0.009027225303766368,56.429064407004965,0.033749729458230474,15.080036967604965,0.0249804030770305,20.653522353511196
758,0.009024053928656902,56.49347224965826,0.033737073008943914,15.097032370629373,0.024971802399593374,20.67674483599009
759,0.00902086382484985,56.55788009231155,0.033724348767147694,15.114027773653781,0.02496314981063303,20.699967318468982
760,0.00901765488365768,56.62228793496484,0.03371155634360407,15.13102317667819,0.02495444500718548,20.723189800947875
761,0.009014426996779526,56.686695777618134,0.033698695350495744,15.148018579702597,0.02494568768736697,20.746412283426768
762,0.009011180056306571,56.75110362027142,0.03368576540144475,15.165013982727006,0.024936877550388842,20.76963476590566
763,0.009007913954727395,56.81551146292472,0.03367276611153136,15.182009385751414,0.02492801429657232,20.792857248384554
764,0.009004628584933302,56.87991930557801,0.03365969709731283,15.199004788775822,0.024919097627363232,20.816079730863446
765,0.009001323840223618,56.9443271482313,0.03364655797684202,15.21600019180023,0.02491012724534663,20.83930221334234
766,0.008997999614310971,57.00873499088459,0.03363334836968601,15.232995594824638,0.024901102854261413,20.862524695821232
767,0.008994655801326534,57.07314283353789,0.03362006789694459,15.249990997849046,0.02489202415901482,20.885747178300125
768,0.008991292295825258,57.137550676191175,0.03360671618126859,15.266986400873453,0.02488289086569684,20.908969660779018
769,0.00898790899279106,57.201958518844464,0.0335932928468782,15.283981803897861,0.024873702681594608,20.93219214325791
770,0.008984505787642004,57.26636636149776,0.03357979751958119,15.30097720692227,0.024864459315206693,20.955414625736804
771,0.008981082576235446,57.33077420415105,0.033566229826790986,15.317972609946677,0.024855160476257295,20.978637108215697
772,0.008977639254873148,57.395182046804344,0.033552589397544644,15.334968012971085,0.024845805875710423,21.00185959069459
773,0.008974175720306371,57.45958988945763,0.033538875862520814,15.351963415995494,0.02483639522578393,21.025082073173483
774,0.008970691869740949,57.52399773211093,0.03352508885405753,15.368958819019902,0.02482692823996353,21.04830455565238
775,0.008967187600842318,57.58840557476422,0.03351122800616987,15.38595422204431,0.02481740463301673,21.071527038131272
776,0.00896366281174053,57.65281341741751,0.033497292954567645,15.402949625068718,0.024807824121006645,21.094749520610165
777,0.00896011740103524,57.7172212600708,0.03348328333667288,15.419945028093126,0.024798186421305792,21.117972003089058
778,0.00895655126780066,57.78162910272409,0.03346919879163718,15.436940431117534,0.02478849125260977,21.14119448556795
779,0.008952964311590487,57.846036945377385,0.03345503896035913,15.453935834141943,0.024778738334950867,21.164416968046844
780,0.008949356432442802,57.910444788030674,0.03344080348550142,15.47093123716635,0.024768927389711627,21.187639450525737
781,0.008945727530884948,57.97485263068397,0.03342649201150799,15.487926640190759,0.024759058139638274,21.21086193300463
782,0.008942077507938365,58.03926047333726,0.03341210418462104,15.504922043215167,0.02474913030885411,21.234084415483522
783,0.00893840626512341,58.103668315990554,0.03339763965289794,15.521917446239575,0.024739143622872807,21.257306897962415
784,0.008934713704464144,58.16807615864384,0.03338309806622796,15.538912849263983,0.02472909780861165,21.28052938044131
785,0.008930999728493089,58.23248400129714,0.03336847907634907,15.555908252288392,0.024718992594404632,21.3037518629202
786,0.008927264240255953,58.29689184395043,0.03335378233686444,15.5729036553128,0.024708827710015563,21.326974345399094
787,0.008923507143316335,58.361299686603715,0.03333900750325896,15.589899058337208,0.024698602886651023,21.350196827877987
788,0.008919728341760386,58.42570752925701,0.03332415423291561,15.606894461361616,0.024688317856973244,21.37341931035688
789,0.008915927740201458,58.4901153719103,0.033309222185131736,15.623889864386022,0.024677972355112966,21.396641792835773
790,0.008912105243784711,58.554523214563595,0.0332942110211352,15.64088526741043,0.024667566116682138,21.419864275314666
791,0.008908260758191693,58.618931057216884,0.03327912040410046,15.657880670434839,0.02465709887878656,21.44308675779356
792,0.008904394189644883,58.68333889987018,0.03326394999916446,15.674876073459247,0.02464657038003848,21.46630924027245
793,0.008900505444912228,58.74774674252347,0.03324869947344255,15.691871476483655,0.02463598036056905,21.489531722751344
794,0.008896594431311616,58.812154585176756,0.03323336849604415,15.708866879508063,0.024625328562040732,21.512754205230237
795,0.008892661056715344,58.87656242783005,0.0332179567380884,15.725862282532471,0.024614614727659606,21.53597668770913
796,0.008888705229554544,58.94097027048334,0.033202463872719655,15.74285768555688,0.0246038386021876,21.559199170188027
797,0.008884726858823576,59.005378113136636,0.03318688957512289,15.759853088581288,0.024592999931954643,21.58242165266692
798,0.008880725854084401,59.069785955789925,0.03317123352253898,15.776848491605696,0.02458209846487069,21.605644135145813
799,0.008876702125470917,59.13419379844322,0.03315549539427988,15.793843894630104,0.024571133950437724,21.628866617624706
800,0.008872655583693257,59.19860164109651,0.0331396748717437,15.810839297654512,0.024560106139761603,21.6520891001036
801,0.008868586140042059,59.263009483749805,0.03312377163842963,15.82783470067892,0.024549014785563903,21.67531158258249
802,0.008864493706392718,59.32741732640309,0.03310778537995278,15.844830103703329,0.024537859642193575,21.698534065061384
803,0.008860378195209585,59.39182516905638,0.03309171578405893,15.861825506727737,0.024526640465638586,21.721756547540277
804,0.008856239519550151,59.45623301170968,0.033075562540639106,15.878820909752145,0.024515357013537464,21.74497903001917
805,0.008852077593069184,59.520640854362966,0.03305932534174409,15.895816312776553,0.024504009045190712,21.768201512498063
806,0.008847892330022852,59.58504869701626,0.03304300388159882,15.912811715800961,0.02449259632157217,21.791423994976956
807,0.008843683645272795,59.64945653966955,0.0330265978566166,15.92980711882537,0.024481118605340295,21.81464647745585
808,0.008839451454290175,59.713864382322846,0.033010106965413295,15.946802521849778,0.024469575660849306,21.83786895993474
809,0.008835195673159695,59.778272224976135,0.032993530908821345,15.963797924874184,0.02445796725416028,21.861091442413635
810,0.008830916218583581,59.84268006762943,0.032976869389903685,15.980793327898592,0.024446293153052155,21.884313924892528
811,0.008826613007885528,59.90708791028272,0.03296012211396754,15.997788730923,0.02443455312703261,21.90753640737142
812,0.008822285959014624,59.97149575293601,0.03294328878857809,16.01478413394741,0.024422746947348892,21.930758889850313
813,0.008817934990549227,60.0359035955893,0.03292636912357208,16.03177953697182,0.024410874386998516,21.953981372329206
814,0.00881356002170082,60.10031143824259,0.0329093628310712,16.048774939996225,0.024398935220739916,21.9772038548081
815,0.008809160972317827,60.16471928089589,0.03289226962549546,16.06577034302063,0.024386929225102945,22.000426337286992
816,0.008804737762889396,60.229127123549176,0.03287508922357638,16.08276574604504,0.024374856178399358,22.023648819765885
817,0.008800290314549156,60.29353496620247,0.03285782134437006,16.09976114906945,0.02436271586073311,22.046871302244778
818,0.008795818549078929,60.35794280885576,0.032840465709270183,16.116756552093857,0.02435050805401066,22.070093784723674
819,0.008791322388912403,60.422350651509056,0.032823022042020825,16.133751955118264,0.024338232541951103,22.093316267202567
820,0.008786801757138809,60.486758494162345,0.032805490068729196,16.150747358142674,0.02432588911009624,22.11653874968146
821,0.008782256577506501,60.55116633681563,0.03278786951787826,16.167742761167084,0.024313477545820562,22.139761232160353
822,0.008777686774426568,60.61557417946893,0.03277016012033921,16.18473816419149,0.024300997638341114,22.162983714639246
823,0.008773092272976358,60.67998202212222,0.0327523616093838,16.201733567215896,0.02428844917872728,22.18620619711814
824,0.008768472998903012,60.74438986477551,0.03273447372069664,16.218728970240306,0.024275831959910496,22.209428679597032
825,0.00876382887862692,60.8087977074288,0.032716496192387284,16.235724373264716,0.024263145776693803,22.232651162075925
826,0.008759159839245183,60.8732055500821,0.032698428765002216,16.252719776289123,0.02425039042576139,22.255873644554818
827,0.00875446580853501,60.937613392735386,0.03268027118153675,16.26971517931353,0.024237565705687962,22.27909612703371
828,0.008749746714957098,61.002021235388675,0.03266202318744675,16.28671058233794,0.02422467141694804,22.302318609512604
829,0.008745002487658974,61.06642907804197,0.03264368453066029,16.30370598536235,0.02421170736192521,22.325541091991497
830,0.008740233056478294,61.13083692069526,0.03262525496158915,16.32070138838675,0.0241986733449212,22.34876357447039
831,0.00873543835194612,61.195244763348555,0.032606734233140144,16.33769679141116,0.024185569172164918,22.371986056949282
832,0.00873061830529014,61.25965260600184,0.03258812210072647,16.35469219443557,0.024172394651821347,22.395208539428175
833,0.008725772848437886,61.32406044865514,0.03256941832227875,16.371687597459978,0.024159149594000385,22.418431021907068
834,0.00872090191401989,61.38846829130843,0.03255062265825609,16.388683000484384,0.024145833810765568,22.44165350438596
835,0.00871600543537281,61.45287613396172,0.03253173487165692,16.405678403508794,0.024132447116142684,22.464875986864854
836,0.008711083346542532,61.51728397661501,0.03251275472802981,16.422673806533204,0.024118989326128316,22.488098469343747
837,0.008706135582287215,61.5816918192683,0.032493681995484025,16.43966920955761,0.02410546025869826,22.51132095182264
838,0.008701162078080329,61.646099661921596,0.03247451644470009,16.456664612582017,0.024091859733815862,22.534543434301533
839,0.008696162770113633,61.710507504574885,0.03245525784894013,16.473660015606427,0.024078187573440234,22.55776591678043
840,0.008691137595300125,61.77491534722818,0.03243590598405813,16.490655418630837,0.02406444360153443,22.580988399259322
841,0.008686086491276963,61.83932318988147,0.03241646062851008,16.507650821655243,0.02405062764407343,22.604210881738215
842,0.008681009396408344,61.903731032534765,0.03239692156336395,16.52464622467965,0.024036739529052116,22.627433364217108
843,0.008675906249788347,61.96813887518805,0.032377288572309565,16.54164162770406,0.024022779086493064,22.650655846696
844,0.008670776991243731,62.03254671784135,0.03235756144166837,16.55863703072847,0.024008746148454337,22.673878329174894
845,0.00866562156133673,62.09695456049464,0.032337739960403,16.575632433752876,0.02399464054903706,22.697100811653787
846,0.008660439901367764,62.161362403147926,0.03231782392012684,16.592627836777282,0.02398046212439301,22.72032329413268
847,0.008655231953378154,62.22577024580122,0.032297813115113316,16.609623239801692,0.02396621071273203,22.743545776611573
848,0.008649997660152776,62.29017808845451,0.03227770734230518,16.626618642826102,0.023951886154329347,22.766768259090465
849,0.008644736965222697,62.354585931107806,0.032257506401323584,16.64361404585051,0.023937488291532846,22.78999074156936
850,0.008639449812867763,62.418993773761095,0.03223721009447708,16.660609448874915,0.023923016968770163,22.81321322404825
851,0.008634136148119148,62.48340161641439,0.03221681822677046,16.677604851899325,0.023908472032555764,22.836435706527144
852,0.008628795916761876,62.54780945906768,0.03219633060591347,16.69460025492373,0.023893853331497843,22.859658189006037
853,0.008623429065337302,62.612217301720975,0.032175747042329415,16.711595657948138,0.02387916071630516,22.88288067148493
854,0.00861803554114556,62.67662514437426,0.03215506734916364,16.728591060972548,0.023864394039793804,22.906103153963823
855,0.00861261529224797,62.74103298702755,0.032134291342291794,16.745586463996958,0.02384955315689377,22.929325636442716
856,0.008607168267469396,62.80544082968085,0.032113418840328145,16.762581867021364,0.02383463792465555,22.95254811892161
857,0.008601694416400615,62.869848672334136,0.03209244966463355,16.77957727004577,0.023819648202256495,22.9757706014005
858,0.008596193689400573,62.93425651498743,0.032071383639323485,16.79657267307018,0.023804583851007192,22.998993083879395
859,0.008590666037598681,62.99866435764072,0.0320502205912758,16.81356807609459,0.023789444734357665,23.022215566358287
860,0.008585111412897022,63.063072200294016,0.03202896035013847,16.830563479118997,0.023774230717903508,23.04543804883718
861,0.008579529767972542,63.127480042947305,0.03200760274833708,16.847558882143403,0.02375894166939188,23.068660531316077
862,0.008573921056279209,63.19188788560059,0.03198614762108233,16.864554285167813,0.023743577458727468,23.09188301379497
863,0.008568285232050112,63.25629572825389,0.03196459480637728,16.881549688192223,0.023728137957978266,23.115105496273863
864,0.008562622250299554,63.32070357090718,0.03194294414502456,16.89854509121663,0.0237126230413813,23.138327978752756
865,0.008556932066825087,63.38511141356047,0.031921195480633394,16.915540494241036,0.02369703258534825,23.16155046123165
866,0.008551214638209516,63.44951925621376,0.03189934865962646,16.932535897265446,0.023681366468470938,23.18477294371054
867,0.008545469921822861,63.51392709886706,0.03187740353124678,16.949531300289856,0.023665624571526763,23.207995426189434
868,0.008539697875824294,63.578334941520346,0.03185535994756428,16.966526703314262,0.02364980677748399,23.231217908668327
869,0.008533898459164023,63.64274278417364,0.03183321776348234,16.98352210633867,0.02363391297150695,23.25444039114722
870,0.00852807163158516,63.70715062682693,0.03181097683674418,17.00051750936308,0.023617943040961153,23.277662873626113
871,0.008522217353625527,63.77155846948022,0.03178863702793914,17.017512912387485,0.02360189687541827,23.300885356105006
872,0.008516335586619446,63.835966312133515,0.031766198200508786,17.03450831541189,0.023585774366661053,23.3241078385839
873,0.00851042629269948,63.9003741547868,0.031743660220752895,17.0515037184363,0.023569575408688093,23.347330321062792
874,0.008504489434798139,63.9647819974401,0.031721022957835375,17.06849912146071,0.02355329989771853,23.370552803541685
875,0.008498524976649553,64.02918984009338,0.03169828628378999,17.085494524485117,0.023536947732196653,23.393775286020578
876,0.008492532882791105,64.09359768274669,0.0316754500735259,17.102489927509524,0.023520518812796362,23.41699776849947
877,0.008486513118565025,64.15800552539997,0.03165251420483324,17.119485330533934,0.023504013042425553,23.440220250978363
878,0.00848046565011995,64.22241336805327,0.0316294785583884,17.136480733558344,0.02348743032623041,23.463442733457256
879,0.00847439044441245,64.28682121070656,0.031606343017759296,17.15347613658275,0.023470770571599575,23.48666521593615
880,0.008468287469208503,64.35122905335984,0.03158310746941039,17.170471539607156,0.023454033688168216,23.509887698415042
881,0.008462156693084947,64.41563689601314,0.0315597718027077,17.187466942631566,0.02343721958782201,23.533110180893935
882,0.0084559980854309,64.48004473866644,0.03153633590992362,17.204462345655976,0.02342032818470098,23.556332663372828
883,0.008449811616449115,64.54445258131972,0.03151279968624161,17.221457748680383,0.023403359395203327,23.579555145851725
884,0.008443597257157334,64.60886042397301,0.03148916302976078,17.23845315170479,0.02338631313798902,23.602777628330617
885,0.008437354979389577,64.67326826662631,0.03146542584150025,17.2554485547292,0.023369189333983395,23.62600011080951
886,0.008431084755797406,64.73767610927959,0.03144158802540361,17.27244395775361,0.023351987906380618,23.649222593288403
887,0.008424786559851141,64.8020839519329,0.031417649488342934,17.289439360778015,0.02333470878064701,23.672445075767296
888,0.008418460365841075,64.86649179458618,0.03139361014012293,17.30643476380242,0.023317351884524336,23.69566755824619
889,0.008412106148878596,64.93089963723946,0.03136946989348483,17.32343016682683,0.02329991714803291,23.718890040725082
890,0.008405723884897307,64.99530747989277,0.031345228664110165,17.34042556985124,0.023282404503474706,23.742112523203975
891,0.008399313550654122,65.05971532254605,0.031320886370624454,17.357420972875644,0.023264813885436247,23.765335005682868
892,0.008392875123730277,65.12412316519935,0.031296442934600696,17.374416375900054,0.02324714523079146,23.78855748816176
893,0.008386408582532359,65.18853100785265,0.03127189828056278,17.391411778924464,0.02322939847870446,23.811779970640654
894,0.008379913906293248,65.25293885050593,0.031247252335988795,17.40840718194887,0.023211573570632114,23.835002453119547
895,0.008373391075073067,65.31734669315922,0.031222505031314105,17.425402584973277,0.023193670450326644,23.85822493559844
896,0.00836684006976006,65.38175453581252,0.031197656299934408,17.442397987997687,0.023175689063838024,23.881447418077332
897,0.008360260872071456,65.4461623784658,0.031172706078208608,17.459393391022097,0.02315762935951634,23.904669900556225
898,0.00835365346455428,65.5105702211191,0.03114765430546157,17.476388794046503,0.023139491288013972,23.92789238303512
899,0.008347017830586136,65.57497806377239,0.031122500923986714,17.49338419707091,0.023121274802287796,23.95111486551401
900,0.00834035395437596,65.63938590642567,0.031097245879048552,17.51037960009532,0.023102979857601146,23.974337347992904
901,0.008333661820964715,65.70379374907898,0.031071889118885063,17.52737500311973,0.02308460641152576,23.997559830471797
902,0.008326941416226072,65.76820159173226,0.03104643059470988,17.544370406144136,0.02306615442394363,24.02078231295069
903,0.008320192726867043,65.83260943438556,0.031020870260714442,17.561365809168542,0.02304762385704868,24.044004795429583
904,0.00831341574042857,65.89701727703886,0.030995208074069962,17.578361212192952,0.023029014675348423,24.067227277908476
905,0.008306610445286104,65.96142511969214,0.030969443994929298,17.595356615217362,0.023010326845665462,24.090449760387372
906,0.008299776830650106,66.02583296234543,0.03094357798642866,17.61235201824177,0.022991560337138922,24.113672242866265
907,0.008292914886566562,66.09024080499873,0.03091761001468922,17.629347421266175,0.022972715121225756,24.136894725345158
908,0.00828602460391741,66.15464864765201,0.030891540048818576,17.646342824290585,0.02295379117170196,24.16011720782405
909,0.008279105974420976,66.2190564903053,0.030865368060912116,17.663338227314995,0.02293478846466371,24.183339690302944
910,0.008272158990632338,66.2834643329586,0.03083909402605422,17.6803336303394,0.022915706978528357,24.206562172781837
911,0.00826518364594368,66.34787217561188,0.030812717922319346,17.697329033363808,0.022896546694035354,24.22978465526073
912,0.008258179934584579,66.41228001826519,0.030786239730773005,17.714324436388218,0.02287730759424706,24.253007137739623
913,0.008251147851622311,66.47668786091847,0.030759659435472604,17.731319839412624,0.022857989664549473,24.276229620218515
914,0.008244087392962045,66.54109570357176,0.03073297702346814,17.74831524243703,0.02283859289265283,24.29945210269741
915,0.008236998555347068,66.60550354622507,0.0307061924848028,17.76531064546144,0.022819117268592135,24.3226745851763
916,0.008229881336358935,66.66991138887835,0.030679305812513415,17.78230604848585,0.02279956278472755,24.345897067655194
917,0.0082227357344176,66.73431923153164,0.03065231700263081,17.799301451510257,0.022779929435744757,24.369119550134087
918,0.008215561748781504,66.79872707418494,0.030625226054179965,17.816296854534663,0.022760217218655114,24.39234203261298
919,0.008208359379547628,66.86313491683822,0.030598032969180147,17.833292257559073,0.02274042613279583,24.415564515091873
920,0.008201128627651513,66.92754275949152,0.030570737752644864,17.850287660583483,0.022720556179829963,24.438786997570766
921,0.008193869494867244,66.99195060214481,0.030543340412581665,17.86728306360789,0.02270060736374632,24.46200948004966
922,0.008186581983807397,67.0563584447981,0.03051584095999189,17.884278466632296,0.022680579690859307,24.48523196252855
923,0.008179266097922942,67.12076628745139,0.030488239408870216,17.901273869656706,0.022660473169808636,24.508454445007445
924,0.008171921841503131,67.18517413010468,0.030460535776204146,17.918269272681115,0.02264028781155898,24.531676927486338
925,0.008164549219675337,67.24958197275797,0.030432730081973343,17.935264675705522,0.02262002362939944,24.55489940996523
926,0.008157148238404844,67.31398981541128,0.030404822349148826,17.95226007872993,0.022599680638943027,24.578121892444127
927,0.00814971890449464,67.37839765806456,0.030376812603692082,17.969255481754338,0.02257925885812599,24.60134437492302
928,0.008142261225585134,67.44280550071785,0.030348700874554012,17.986250884778748,0.02255875830720703,24.624566857401913
929,0.008134775210153856,67.50721334337115,0.03032048719367382,18.003246287803155,0.02253817900876643,24.647789339880806
930,0.00812726086751514,67.57162118602443,0.030292171595977656,18.02024169082756,0.02251752098770514,24.6710118223597
931,0.008119718207819725,67.63602902867773,0.03026375411937729,18.03723709385197,0.022496784271243676,24.69423430483859
932,0.008112147242054368,67.70043687133102,0.030235234804768578,18.054232496876377,0.022475968888920977,24.717456787317484
933,0.008104547982041408,67.7648447139843,0.03020661369602978,18.071227899900784,0.02245507487259318,24.740679269796377
934,0.008096920440438271,67.8292525566376,0.030177890840019823,18.088223302925194,0.022434102256432248,24.76390175227527
935,0.008089264630736979,67.8936603992909,0.03014906628657644,18.105218705949603,0.02241305107692454,24.787124234754163
936,0.008081580567263595,67.95806824194418,0.03012014008851413,18.12221410897401,0.022391921372869272,24.810346717233056
937,0.008073868265177643,68.02247608459749,0.03009111230162203,18.139209511998416,0.022370713185376895,24.83356919971195
938,0.008066127740471513,68.08688392725077,0.030061982984661676,18.156204915022826,0.022349426557867362,24.856791682190842
939,0.008058359009969786,68.15129176990405,0.03003275219936468,18.173200318047236,0.02232806153606829,24.880014164669735
940,0.008050562091328567,68.21569961255736,0.03000342001043018,18.190195721071643,0.02230661816801308,24.903236647148628
941,0.008042737003034778,68.28010745521064,0.02997398648552227,18.20719112409605,0.022285096504038877,24.92645912962752
942,0.008034883764405382,68.34451529786394,0.029944451695267278,18.22418652712046,0.022263496596784484,24.949681612106414
943,0.008027002395586631,68.40892314051723,0.02991481571325092,18.241181930144865,0.02224181850118815,24.972904094585306
944,0.008019092917553225,68.47333098317051,0.029885078616015352,18.258177333169275,0.022220062274485287,24.9961265770642
945,0.008011155352107464,68.53773882582381,0.029855240483056072,18.27517273619368,0.02219822797620609,25.019349059543092
946,0.008003189721878374,68.6021466684771,0.029825301396818747,18.29216813921809,0.022176315668173054,25.042571542021985
947,0.007995196050320784,68.66655451113039,0.029795261442695908,18.309163542242498,0.022154325414498393,25.065794024500878
948,0.00798717436171436,68.73096235378368,0.029765120709023492,18.326158945266908,0.022132257281581406,25.089016506979775
949,0.00797912468116264,68.79537019643698,0.029734879287077347,18.343154348291314,0.022110111338105705,25.112238989458668
950,0.00797104703459201,68.85977803909026,0.029704537271069517,18.360149751315724,0.022087887655036366,25.13546147193756
951,0.00796294144875064,68.92418588174357,0.02967409475814453,18.37714515434013,0.022065586305617002,25.158683954416453
952,0.00795480795120742,68.98859372439685,0.02964355184837546,18.39414055736454,0.02204320736536673,25.181906436895346
953,0.007946646570350817,69.05300156705015,0.029612908644759954,18.411135960388947,0.022020750912077044,25.20512891937424
954,0.007938457335387755,69.11740940970344,0.029582165253216088,18.428131363413357,0.021998217025808623,25.228351401853132
955,0.007930240276342409,69.18181725235672,0.02955132178257816,18.445126766437763,0.021975605788888023,25.251573884332025
956,0.007921995424054997,69.24622509501002,0.02952037834459234,18.462122169462173,0.02195291728590428,25.274796366810918
957,0.00791372281018053,69.31063293766331,0.029489335053912203,18.47911757248658,0.02193015160370544,25.29801884928981
958,0.007905422467187541,69.3750407803166,0.029458192028094174,18.49611297551099,0.021907308831394995,25.321241331768704
959,0.00789709442835676,69.43944862296989,0.02942694938759284,18.513108378535396,0.02188438906032821,25.344463814247597
960,0.007888738727779778,69.50385646562319,0.029395607255756115,18.530103781559806,0.021861392384108384,25.36768629672649
961,0.007880355400357673,69.56826430827647,0.029364165758820435,18.547099184584212,0.02183831889858303,25.390908779205382
962,0.007871944481799582,69.63267215092978,0.029332625025905612,18.564094587608622,0.021815168701839922,25.414131261684275
963,0.007863506008621294,69.69707999358306,0.02930098518900983,18.58108999063303,0.02179194189420313,25.43735374416317
964,0.007855040018143751,69.76148783623636,0.02926924638300431,18.598085393657435,0.021768638578228874,25.46057622664206
965,0.007846546548491554,69.82589567888965,0.02923740874562802,18.615080796681845,0.021745258858701374,25.483798709120954
966,0.007838025638591432,69.89030352154293,0.029205472417482215,18.63207619970625,0.02172180284262857,25.507021191599847
967,0.00782947732817067,69.95471136419623,0.02917343754202483,18.64907160273066,0.021698270639237766,25.53024367407874
968,0.007820901657755525,70.01911920684952,0.029141304265564875,18.666067005755067,0.021674662359971182,25.553466156557633
969,0.0078122986686695785,70.0835270495028,0.029109072737256575,18.683062408779477,0.021650978118481427,25.576688639036526
970,0.007803668403032095,70.1479348921561,0.029076743109093563,18.700057811803884,0.0216272180306269,25.599911121515422
971,0.007795010903756325,70.2123427348094,0.029044315535902802,18.717053214828294,0.021603382214467094,25.623133603994315
972,0.007786326214547792,70.27675057746268,0.029011790175338566,18.7340486178527,0.021579470790257772,25.646356086473208
973,0.0077776143799025265,70.34115842011597,0.028979167187876152,18.75104402087711,0.021555483880446154,25.6695785689521
974,0.007768875445105308,70.40556626276927,0.02894644673680563,18.768039423901516,0.021531421609665934,25.692801051430994
975,0.00776010945622784,70.46997410542255,0.028913628988225384,18.785034826925926,0.021507284104732276,25.716023533909887
976,0.007751316460126906,70.53438194807586,0.028880714111035606,18.802030229950333,0.021483071494636657,25.73924601638878
977,0.007742496504442516,70.59878979072914,0.028847702276931675,18.819025632974743,0.021458783910541707,25.762468498867673
978,0.007733649637595985,70.66319763338244,0.0288145936603974,18.83602103599915,0.02143442148577591,25.785690981346566
979,0.007724775908788023,70.72760547603573,0.028781388438698194,18.85301643902356,0.02140998435582825,25.80891346382546
980,0.007715875367996761,70.79201331868902,0.028748086791874176,18.870011842047965,0.02138547265834275,25.83213594630435
981,0.007706948065975768,70.85642116134231,0.02871468890273305,18.887007245072375,0.02136088653311298,25.855358428783244
982,0.007697994054252033,70.9208290039956,0.028681194956843063,18.90400264809678,0.02133622612207643,25.878580911262137
983,0.007689013385123922,70.98523684664889,0.02864760514252565,18.92099805112119,0.021311491569308803,25.90180339374103
984,0.00768000611165909,71.04964468930218,0.028613919650848214,18.937993454145598,0.021286683021018306,25.925025876219923
985,0.00767097228769239,71.11405253195548,0.028580138675616575,18.954988857170004,0.021261800625539756,25.948248358698816
986,0.007661911967823735,71.17846037460876,0.028546262413367465,18.971984260194414,0.021236844533328685,25.97147084117771
987,0.0076528252074159284,71.24286821726207,0.02851229106336093,18.98897966321882,0.021211814896955325,25.994693323656602
988,0.007643712062592494,71.30727605991535,0.0284782248275725,19.00597506624323,0.021186711871098537,26.017915806135495
989,0.007634572590235431,71.37168390256865,0.028444063910685446,19.022970469267637,0.02116153561253964,26.041138288614388
990,0.007625406847982991,71.43609174522194,0.028409808520082735,19.039965872292047,0.021136286280156194,26.06436077109328
991,0.007616214894227393,71.50049958787523,0.028375458865839122,19.056961275316453,0.021110964034915664,26.087583253572173
992,0.00760699678811252,71.56490743052852,0.02834101516071288,19.073956678340863,0.02108556903986906,26.11080573605107
993,0.0075977525895315964,71.62931527318182,0.028306477620137695,19.09095208136527,0.021060101460144465,26.134028218529963
994,0.007588482359124829,71.6937231158351,0.028271846462214256,19.10794748438968,0.021034561462940485,26.157250701008856
995,0.007579186158277018,71.7581309584884,0.028237121907701897,19.124942887414086,0.021008949217519626,26.18047318348775
996,0.007569864049115155,71.82253880114169,0.02820230418001004,19.141938290438496,0.020983264895201633,26.20369566596664
997,0.007560516094505976,71.88694664379499,0.02816739350518961,19.158933693462902,0.0209575086693567,26.226918148445534
998,0.007551142358053504,71.95135448644827,0.028132390111924324,19.175929096487312,0.020931680715398658,26.250140630924427
999,0.007541742904096553,72.01576232910156,0.02809729423152193,19.19292449951172,0.02090578121077803,26.27336311340332


==> visu/old/tikz_csvs_diagonal_force_v1/hist_0.5/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00079,200.77169799804688,54.76789093017578,72.99823760986328
1,1,00019,67.99699401855469,20.158897399902344,25.096708297729492
2,2,00039,66.30992126464844,19.29982566833496,24.089584350585938
3,3,00059,173.3954620361328,47.16606140136719,63.05584716796875


==> visu/old/tikz_csvs_diagonal_force_v1/hist_0.5/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,0.004074708702723726,66.30992126464844,0.01559564805317192,19.29982566833496,0.01122670425091143,24.089584350585938
1,0.004076599383362547,66.44451763775494,0.01560345817701421,19.33532923716563,0.011232136562023902,24.138541961456085
2,0.004078473525465216,66.57911401086145,0.015611203356004064,19.370832805996304,0.011237522699536963,24.18749957232623
3,0.00408033114599519,66.71371038396795,0.015618883645224046,19.406336374826974,0.011242862705946304,24.23645718319638
4,0.004082172262344941,66.84830675707445,0.015626499101469866,19.441839943657648,0.01124815662495632,24.285414794066526
5,0.004083996892335372,66.98290313018096,0.015634049783248435,19.477343512488318,0.011253404501478652,24.334372404936676
6,0.004085805054215217,67.11749950328746,0.01564153575077587,19.51284708131899,0.0112586063816307,24.383330015806823
7,0.004087596766660423,67.25209587639397,0.01564895706597538,19.54835065014966,0.011263762312734064,24.43228762667697
8,0.004089372048773514,67.38669224950047,0.01565631379247513,19.58385421898033,0.01126887234331296,24.481245237547117
9,0.00409113092008294,67.52128862260699,0.015663605995606025,19.619357787811005,0.01127393652309257,24.530202848417265
10,0.004092873400542405,67.65588499571349,0.015670833742399408,19.654861356641675,0.011278954902997348,24.57916045928741
11,0.004094599510530187,67.79048136882,0.015677997101584695,19.69036492547235,0.011283927535149283,24.62811807015756
12,0.004096309270848424,67.9250777419265,0.01568509614358695,19.72586849430302,0.011288854472866107,24.67707568102771
13,0.004098002702722403,68.059674115033,0.015692130940524386,19.76137206313369,0.011293735770659456,24.726033291897856
14,0.004099679827799817,68.19427048813951,0.015699101566205787,19.79687563196436,0.011298571484232986,24.774990902768003
15,0.004101340668150009,68.32886686124601,0.015706008096127877,19.83237920079503,0.011303361670480436,24.82394851363815
16,0.004102985246263203,68.46346323435252,0.015712850607472597,19.867882769625705,0.01130810638748365,24.872906124508297
17,0.004104613585049714,68.59805960745902,0.015719629179104345,19.903386338456375,0.011312805694510528,24.921863735378444
18,0.004106225707839141,68.73265598056553,0.015726343891567112,19.93888990728705,0.011317459652012966,24.97082134624859
19,0.004107821638379542,68.86725235367203,0.015732994827081563,19.97439347611772,0.011322068321624716,25.01977895711874
20,0.0041094014008365995,69.00184872677853,0.015739582069542072,20.009897044948392,0.011326631766159211,25.068736567988886
21,0.004110965019792755,69.13644509988504,0.01574610570451364,20.045400613779062,0.011331150049607337,25.117694178859036
22,0.004112512520246345,69.27104147299154,0.01575256581922879,20.080904182609732,0.011335623237135169,25.166651789729183
23,0.004114043927610697,69.40563784609805,0.015758962502584357,20.116407751440406,0.011340051395081643,25.21560940059933
24,0.004115559267713235,69.54023421920455,0.015765295845138243,20.151911320271076,0.011344434590956179,25.264567011469477
25,0.0041170585667945426,69.67483059231105,0.015771565939106072,20.18741488910175,0.01134877289343628,25.313524622339624
26,0.004118541851507434,69.80942696541757,0.01577777287835778,20.22291845793242,0.011353066372365049,25.36248223320977
27,0.0041200091489159785,69.94402333852408,0.015783916758414198,20.258422026763093,0.011357315098748691,25.41143984407992
28,0.004121460486494542,70.07861971163058,0.015789997676443436,20.293925595593763,0.011361519144753944,25.46039745495007
29,0.004122895892126784,70.21321608473708,0.015796015731257336,20.329429164424432,0.01136567858370547,25.509355065820216
30,0.004124315394104651,70.34781245784359,0.01580197102330778,20.364932733255106,0.011369793490083198,25.558312676690363
31,0.004125719021127353,70.48240883095009,0.01580786365468295,20.400436302085776,0.01137386393951962,25.60727028756051
32,0.004127106802300318,70.6170052040566,0.015813693729103503,20.43593987091645,0.011377890008797048,25.656227898430657
33,0.004128478767134136,70.7516015771631,0.01581946135191872,20.47144343974712,0.011381871775844802,25.705185509300804
34,0.004129834945543478,70.8861979502696,0.015825166630102524,20.506947008577793,0.01138580931973636,25.75414312017095
35,0.0041311753678460105,71.02079432337611,0.015830809672249497,20.542450577408463,0.011389702720686493,25.8031007310411
36,0.004132500064761279,71.15539069648261,0.01583639058857078,20.577954146239136,0.01139355206004828,25.852058341911246
37,0.00413380906740959,71.28998706958912,0.01584190949088994,20.613457715069806,0.011397357420310165,25.901015952781396
38,0.00413510240731086,71.42458344269562,0.015847366492638723,20.648961283900476,0.011401118885092881,25.949973563651543
39,0.004136380116383467,71.55917981580212,0.015852761708852803,20.68446485273115,0.011404836539146401,25.99893117452169
40,0.004137642226943068,71.69377618890863,0.015858095256167392,20.71996842156182,0.011408510468346785,26.047888785391837
41,0.004138888771701409,71.82837256201515,0.015863367252812878,20.755471990392493,0.011412140759693018,26.096846396261984
42,0.004140119783765118,71.96296893512165,0.01586857781861027,20.790975559223163,0.011415727501303782,26.14580400713213
43,0.004141335296634484,72.09756530822816,0.015873727074966707,20.826479128053833,0.01141927078241419,26.19476161800228
44,0.0041425353442022085,72.23216168133466,0.01587881514487079,20.861982696884507,0.011422770693372462,26.24371922887243
45,0.004143719960752158,72.36675805444116,0.015883842152887927,20.897486265715177,0.011426227325636577,26.292676839742576
46,0.004144889180958084,72.50135442754767,0.015888808225155572,20.93298983454585,0.011429640771770853,26.341634450612723
47,0.004146043039882337,72.63595080065417,0.015893713489378406,20.96849340337652,0.011433011125442498,26.39059206148287
48,0.0041471815729745625,72.77054717376068,0.015898558074823446,21.003996972207194,0.011436338481418104,26.439549672353017
49,0.004148304816070374,72.90514354686718,0.015903342112315103,21.039500541037864,0.011439622935560112,26.488507283223164
50,0.004149412805390025,73.03973991997368,0.01590806573423017,21.075004109868537,0.011442864584823208,26.53746489409331
51,0.004150505577537046,73.17433629308019,0.015912729074492718,21.110507678699207,0.011446063527250692,26.58642250496346
52,0.00415158316949688,73.30893266618669,0.01591733226856898,21.146011247529877,0.011449219861970792,26.635380115833605
53,0.004152645618635499,73.4435290392932,0.015921875453462117,21.18151481636055,0.011452333689192934,26.684337726703756
54,0.0041536929626979965,73.5781254123997,0.015926358767706948,21.21701838519122,0.01145540511020397,26.733295337573903
55,0.004154725239807179,73.7127217855062,0.0159307823513646,21.252521954021894,0.011458434227364362,26.78225294844405
56,0.0041557424884621245,73.84731815861271,0.01593514634601712,21.288025522852564,0.011461421144104306,26.831210559314197
57,0.004156744747536742,73.98191453171921,0.015939450894761974,21.323529091683234,0.011464365964919837,26.880168170184344
58,0.004157732056278302,74.11651090482573,0.015943696142206542,21.359032660513908,0.011467268795368867,26.92912578105449
59,0.004158704454305959,74.25110727793223,0.015947882234462505,21.394536229344578,0.011470129742067188,26.97808339192464
60,0.004159661981609255,74.38570365103874,0.01595200931914017,21.43003979817525,0.01147294891268442,27.02704100279479
61,0.00416060467854661,74.52030002414524,0.015956077545342753,21.46554336700592,0.011475726415939939,27.075998613664936
62,0.004161532585843799,74.65489639725175,0.015960087063660606,21.501046935836595,0.011478462361598734,27.124956224535083
63,0.004162445744592398,74.78949277035825,0.015964038026165327,21.536550504667265,0.011481156860467233,27.17391383540523
64,0.0041633441962482445,74.92408914346476,0.015967930586403868,21.572054073497938,0.011483810024389089,27.222871446275377
65,0.004164227982629852,75.05868551657126,0.015971764899392553,21.607557642328608,0.0114864219662409,27.271829057145524
66,0.004165097145916827,75.19328188967776,0.015975541121611012,21.643061211159278,0.011488992799927924,27.32078666801567
67,0.004165951728648267,75.32787826278427,0.01597925941099611,21.67856477998995,0.011491522640379706,27.36974427888582
68,0.004166791773721141,75.46247463589077,0.015982919926935762,21.71406834882062,0.011494011603545701,27.418701889755965
69,0.0041676173243886585,75.59707100899728,0.0159865228302627,21.749571917651295,0.011496459806390828,27.467659500626116
70,0.00416842842425862,75.73166738210378,0.015990068283248178,21.785075486481965,0.011498867366890984,27.516617111496263
71,0.004169225117291754,75.86626375521028,0.01599355644959564,21.820579055312635,0.011501234404028532,27.56557472236641
72,0.004170007447800039,76.00086012831679,0.01599698749443429,21.85608262414331,0.011503561037787732,27.614532333236557
73,0.0041707754604450135,76.13545650142329,0.016000361584312624,21.89158619297398,0.011505847389150123,27.663489944106704
74,0.004171529200236065,76.2700528745298,0.016003678887191876,21.927089761804652,0.011508093580089886,27.71244755497685
75,0.004172268712528712,76.40464924763631,0.01600693957243945,21.962593330635322,0.011510299733569138,27.761405165847
76,0.004172994043022865,76.53924562074282,0.016010143810822247,21.998096899465995,0.011512465973533205,27.81036277671715
77,0.004173705237761072,76.67384199384932,0.016013291774499942,22.033600468296665,0.011514592424905842,27.859320387587296
78,0.00417440234312676,76.80843836695583,0.01601638363701822,22.06910403712734,0.01151667921358441,27.908277998457443
79,0.00417508540584245,76.94303474006233,0.016019419573301944,22.10460760595801,0.011518726466435026,27.95723560932759
80,0.004175754472967961,77.07763111316883,0.01602239975964823,22.14011117478868,0.011520734311287653,28.006193220197737
81,0.004176409591898607,77.21222748627534,0.016025324373719535,22.175614743619352,0.011522702876931154,28.055150831067884
82,0.004177050810363367,77.34682385938184,0.016028193594536604,22.211118312450022,0.011524632293108322,28.10410844193803
83,0.004177678176423054,77.48142023248835,0.016031007602471427,22.246621881280696,0.011526522690510844,28.153066052808178
84,0.004178291738468459,77.61601660559485,0.016033766579240088,22.282125450111366,0.011528374200774233,28.202023663678325
85,0.004178891545218486,77.75061297870135,0.016036470707895593,22.317629018942036,0.011530186956472739,28.250981274548472
86,0.004179477645718279,77.88520935180786,0.016039120172820626,22.35313258777271,0.011531961091114186,28.299938885418623
87,0.004180050089337317,78.01980572491436,0.016041715159720218,22.38863615660338,0.011533696739134796,28.34889649628877
88,0.004180608925767519,78.15440209802087,0.016044255855614416,22.424139725434053,0.011535394035893962,28.397854107158917
89,0.004181154205021313,78.28899847112737,0.016046742448830864,22.459643294264723,0.011537053117668979,28.446811718029064
90,0.00418168597742971,78.42359484423389,0.01604917512899731,22.495146863095396,0.011538674121649748,28.49576932889921
91,0.00418220429364035,78.55819121734038,0.016051554087034098,22.530650431926066,0.011540257185933421,28.54472693976936
92,0.004182709204615544,78.6927875904469,0.01605387951514656,22.56615400075674,0.011541802449519032,28.59368455063951
93,0.004183200761630298,78.8273839635534,0.0160561516068174,22.60165756958741,0.011543310052302065,28.642642161509656
94,0.004183679016270319,78.9619803366599,0.016058370556798977,22.63716113841808,0.011544780135068999,28.691599772379803
95,0.0041841440204300265,79.09657670976641,0.016060536561105565,22.672664707248753,0.011546212839491806,28.74055738324995
96,0.004184595826310523,79.23117308287291,0.01606264981700553,22.708168276079423,0.011547608308122424,28.789514994120097
97,0.004185034486417575,79.36576945597942,0.016064710523013507,22.743671844910097,0.011548966684387176,28.838472604990244
98,0.004185460053559571,79.50036582908592,0.016066718878882426,22.779175413740766,0.011550288112581148,28.88743021586039
99,0.004185872580845461,79.63496220219243,0.016068675085595605,22.814678982571436,0.011551572737862566,28.936387826730538
100,0.004186272121682701,79.76955857529893,0.016070579345358684,22.85018255140211,0.011552820706247087,28.985345437600685
101,0.00418665872977516,79.90415494840543,0.016072431861591567,22.88568612023278,0.011554032164602077,29.034303048470832
102,0.004187032459121038,80.03875132151194,0.016074232838920295,22.921189689063453,0.011555207260640866,29.083260659340983
103,0.004187393364010758,80.17334769461844,0.016075982483168858,22.956693257894123,0.011556346142916937,29.13221827021113
104,0.004187741499024842,80.30794406772495,0.016077681001350975,22.992196826724797,0.011557448960818098,29.181175881081277
105,0.004188076919031794,80.44254044083145,0.016079328601661787,23.027700395555467,0.011558515864560606,29.230133491951424
106,0.004188399679185942,80.57713681393795,0.016080925493469542,23.06320396438614,0.011559547005183276,29.27909110282157
107,0.0041887098349252935,80.71173318704447,0.016082471887307204,23.09870753321681,0.011560542534541527,29.32804871369172
108,0.004189007441969367,80.84632956015096,0.016083967994864,23.13421110204748,0.011561502605301413,29.37700632456187
109,0.0041892925563170105,80.98092593325748,0.01608541402897696,23.169714670878154,0.011562427370933602,29.425963935432016
110,0.004189565234244211,81.11552230636399,0.016086810203622334,23.205218239708824,0.011563316985707344,29.474921546302163
111,0.00418982553230189,81.25011867947049,0.01608815673390706,23.240721808539497,0.01156417160468438,29.52387915717231
112,0.004190073507313693,81.384715052577,0.016089453836060075,23.276225377370167,0.01156499138371283,29.572836768042457
113,0.004190309216373754,81.5193114256835,0.016090701727423655,23.311728946200837,0.011565776479421036,29.621794378912604
114,0.004190532716844467,81.65390779879,0.016091900626444677,23.34723251503151,0.011566527049211394,29.67075198978275
115,0.00419074406635423,81.7885041718965,0.016093050752665823,23.382736083862184,0.011567243251254125,29.719709600652898
116,0.004190943322795182,81.92310054500301,0.016094152326716772,23.418239652692854,0.011567925244481018,29.768667211523045
117,0.004191130544320935,82.05769691810951,0.01609520557030529,23.453743221523524,0.011568573188579168,29.817624822393192
118,0.004191305789344285,82.19229329121602,0.01609621070620832,23.489246790354198,0.011569187243984634,29.866582433263343
119,0.004191469116534918,82.32688966432252,0.016097167958263017,23.524750359184868,0.011569767571876112,29.91554004413349
120,0.004191620584817103,82.46148603742903,0.0160980775513577,23.56025392801554,0.011570314334168535,29.964497655003637
121,0.004191760253367376,82.59608241053553,0.016098939711422816,23.59575749684621,0.011570827693506664,30.013455265873784
122,0.004191888181612207,82.73067878364205,0.01609975466542181,23.63126106567688,0.011571307813258653,30.06241287674393
123,0.004192004429225665,82.86527515674854,0.01610052264134196,23.666764634507555,0.01157175485750956,30.11137048761408
124,0.0041921090561270625,82.99987152985506,0.016101243868185212,23.702268203338225,0.011572168991054834,30.16032809848423
125,0.004192202122478599,83.13446790296155,0.016101918575958878,23.737771772168898,0.011572550379393795,30.209285709354376
126,0.004192283688682986,83.26906427606806,0.01610254699566639,23.773275340999568,0.011572899188723033,30.258243320224523
127,0.004192353815381068,83.40366064917457,0.01610312935929794,23.808778909830238,0.011573215585929837,30.30720093109467
128,0.0041924125634494255,83.53825702228107,0.016103665899821117,23.84428247866091,0.011573499738585541,30.356158541964817
129,0.004192459993997976,83.67285339538758,0.016104156851171468,23.879786047491585,0.011573751814938879,30.405116152834964
130,0.00419249616836756,83.80744976849408,0.016104602448243046,23.915289616322255,0.011573971983909276,30.45407376370511
131,0.0041925211481275175,83.94204614160058,0.016105002926878904,23.950793185152925,0.011574160415080146,30.503031374575258
132,0.004192534995073253,84.07664251470709,0.016105358523861534,23.9862967539836,0.011574317278692122,30.551988985445405
133,0.004192537771223797,84.2112388878136,0.01610566947690329,24.02180032281427,0.011574442745636295,30.600946596315552
134,0.00419252953881935,84.3458352609201,0.016105936024636756,24.057303891644942,0.011574536987447393,30.649904207185703
135,0.0041925103603188164,84.4804316340266,0.016106158406605054,24.092807460475612,0.011574600176296957,30.69886181805585
136,0.004192480298397344,84.6150280071331,0.01610633686325217,24.128311029306282,0.011574632484986462,30.747819428925997
137,0.004192439415943831,84.74962438023961,0.016106471635913167,24.163814598136955,0.011574634086940441,30.796777039796144
138,0.0041923877760584385,84.88422075334611,0.0161065629668044,24.199318166967625,0.011574605156199552,30.84573465066629
139,0.004192325442050094,85.01881712645263,0.016106611099013714,24.2348217357983,0.011574545867413643,30.89469226153644
140,0.004192252477433977,85.15341349955912,0.016106616276490526,24.27032530462897,0.011574456395834772,30.94364987240659
141,0.004192168945929007,85.28800987266564,0.01610657874403597,24.30582887345964,0.011574336917310203,30.992607483276736
142,0.004192074911455305,85.42260624577213,0.016106498747292922,24.341332442290312,0.011574187608275392,31.041565094146883
143,0.004191970438131671,85.55720261887865,0.016106376532736007,24.376836011120986,0.011574008645746923,31.09052270501703
144,0.0041918555902730305,85.69179899198515,0.01610621234766162,24.412339579951656,0.01157380020731544,31.139480315887177
145,0.004191730432387882,85.82639536509166,0.01610600644017783,24.447843148782326,0.011573562471138528,31.188437926757324
146,0.0041915950291757376,85.96099173819816,0.016105759059194313,24.483346717613,0.0115732956159336,31.23739553762747
147,0.0041914494455245485,86.09558811130466,0.01610547045441222,24.51885028644367,0.011572999820970745,31.286353148497618
148,0.00419129374650813,86.23018448441117,0.016105140876313997,24.554353855274343,0.011572675266065525,31.335310759367765
149,0.004191127997383574,86.36478085751767,0.01610477057615323,24.589857424105013,0.011572322131571807,31.384268370237912
150,0.004190952263588652,86.49937723062418,0.01610435980594436,24.625360992935683,0.01157194059837451,31.433225981108063
151,0.004190766610739211,86.63397360373068,0.01610390881845246,24.660864561766356,0.011571530847882374,31.48218359197821
152,0.004190571104626567,86.76856997683718,0.016103417867182918,24.696368130597026,0.01157109306202067,31.531141202848357
153,0.0041903658112148814,86.90316634994369,0.016102887206371107,24.7318716994277,0.011570627423223914,31.580098813718504
154,0.004190150796638539,87.0377627230502,0.016102317090972023,24.76737526825837,0.011570134114428548,31.62905642458865
155,0.00418992612719951,87.1723590961567,0.01610170777664989,24.80287883708904,0.0115696133190656,31.6780140354588
156,0.00418969186936471,87.30695546926322,0.01610105951976773,24.838382405919713,0.01156906522105331,31.72697164632895
157,0.004189448089763354,87.4415518423697,0.016100372577376905,24.873885974750387,0.011568490004789763,31.775929257199095
158,0.004189194855184295,87.57614821547622,0.01609964720720662,24.909389543581057,0.01156788785514546,31.824886868069242
159,0.004188932232573365,87.71074458858273,0.016098883667653423,24.944893112411727,0.01156725895745591,31.87384447893939
160,0.004188660289030707,87.84534096168923,0.016098082217770635,24.9803966812424,0.011566603497514177,31.922802089809537
161,0.004188379091808089,87.97993733479574,0.016097243117257774,25.01590025007307,0.011565921661563401,31.971759700679684
162,0.004188088708306231,88.11453370790224,0.01609636662644996,25.051403818903744,0.011565213636289323,32.02071731154983
163,0.004187789206072109,88.24913008100874,0.01609545300630726,25.086907387734414,0.01156447960881276,32.06967492241998
164,0.004187480652796257,88.38372645411525,0.01609450251840404,25.122410956565083,0.011563719766682093,32.118632533290125
165,0.004187163116310067,88.51832282722175,0.01609351542491827,25.157914525395757,0.011562934297865712,32.16759014416027
166,0.00418683666458308,88.65291920032826,0.016092491988620786,25.193418094226427,0.011562123390744443,32.21654775503042
167,0.004186501365720265,88.78751557343476,0.016091432472864577,25.2289216630571,0.011561287234103972,32.265505365900566
168,0.004186157287959303,88.92211194654126,0.016090337141573978,25.26442523188777,0.011560426017127243,32.31446297677071
169,0.004185804499667855,89.05670831964777,0.01608920625923391,25.29992880071844,0.011559539929386823,32.36342058764086
170,0.004185443069340832,89.19130469275427,0.01608804009087902,25.335432369549114,0.01155862916083728,32.41237819851101
171,0.0041850730655976515,89.32590106586078,0.016086838902082862,25.370935938379787,0.011557693901807513,32.46133580938116
172,0.0041846945571794945,89.46049743896728,0.016085602958947006,25.406439507210457,0.011556734342993091,32.51029342025131
173,0.004184307612946557,89.5950938120738,0.016084332528090165,25.441943076041127,0.011555750675448548,32.559251031121455
174,0.004183912301875291,89.72969018518029,0.016083027876637252,25.4774466448718,0.011554743090579692,32.6082086419916
175,0.004183508693055642,89.8642865582868,0.01608168927220845,25.51295021370247,0.011553711780135876,32.65716625286175
176,0.004183096855688291,89.99888293139331,0.016080316982908252,25.548453782533144,0.011552656936202256,32.7061238637319
177,0.004182676859081872,90.13347930449982,0.01607891127731447,25.583957351363814,0.01155157875119205,32.755081474602044
178,0.0041822487726502055,90.26807567760632,0.016077472424467238,25.619460920194484,0.011550477417838757,32.80403908547219
179,0.004181812665909509,90.40267205071282,0.01607600069385795,25.654964489025158,0.011549353129188384,32.85299669634234
180,0.00418136860847562,90.53726842381933,0.016074496355418272,25.690468057855828,0.011548206078591647,32.901954307212485
181,0.004180916670061197,90.67186479692583,0.016072959679509016,25.7259716266865,0.011547036459696155,32.95091191808263
182,0.004180456920472935,90.80646117003234,0.016071390936909076,25.76147519551717,0.011545844466438592,32.999869528952786
183,0.004179989429608754,90.94105754313884,0.016069790398804337,25.796978764347845,0.011544630293036876,33.04882713982293
184,0.004179514267455009,91.07565391624534,0.016068158336776526,25.832482333178515,0.011543394133982312,33.09778475069308
185,0.004179031504083675,91.21025028935185,0.01606649502279207,25.86798590200919,0.011542136184031729,33.14674236156323
186,0.004178541209649534,91.34484666245835,0.016064800729190958,25.903489470839858,0.011540856638199593,33.195699972433374
187,0.00417804345438737,91.47944303556486,0.016063075728675536,25.938993039670528,0.011539555691750136,33.24465758330352
188,0.004177538308609138,91.61403940867137,0.016061320294299335,25.9744966085012,0.011538233540189454,33.29361519417367
189,0.004177025842701152,91.74863578177786,0.016059534699455855,26.01000017733187,0.011536890379257583,33.342572805043815
190,0.004176506127121254,91.88323215488438,0.01605771921786732,26.045503746162545,0.011535526404920596,33.39153041591396
191,0.004175979232395985,92.01782852799087,0.016055874123573476,26.081007314993215,0.011534141813362663,33.44048802678411
192,0.004175445229117756,92.15242490109739,0.0160539996909203,26.116510883823885,0.011532736800978105,33.489445637654256
193,0.00417490418794201,92.2870212742039,0.016052096194548757,26.15201445265456,0.011531311564363461,33.5384032485244
194,0.004174356179584385,92.4216176473104,0.0160501639093835,26.18751802148523,0.0115298663003095,33.58736085939455
195,0.004173801274817871,92.5562140204169,0.01604820311062158,26.223021590315902,0.011528401205793268,33.6363184702647
196,0.004173239544469969,92.6908103935234,0.016046214073721143,26.258525159146572,0.011526916477970115,33.685276081134845
197,0.0041726710594198425,92.82540676662991,0.016044197074390112,26.294028727977246,0.01152541231416569,33.73423369200499
198,0.0041720958905954696,92.96000313973641,0.016042152388574843,26.329532296807916,0.011523888911867957,33.78319130287514
199,0.004171514108970792,93.09459951284292,0.016040080292448786,26.36503586563859,0.011522346468719195,33.832148913745286
200,0.0041709257855628585,93.22919588594942,0.016037981062401153,26.40053943446926,0.011520785182507966,33.88110652461543
201,0.004170330991428976,93.36379225905593,0.016035854975025517,26.43604300329993,0.011519205251161128,33.93006413548558
202,0.004169729797663845,93.49838863216243,0.016033702307108478,26.471546572130602,0.011517606872735795,33.97902174635573
203,0.004169122275396703,93.63298500526894,0.016031523335618254,26.507050140961272,0.011515990245411297,34.02797935722588
204,0.004168508495788464,93.76758137837544,0.016029318337693308,26.542553709791946,0.011514355567481165,34.07693696809603
205,0.004167888530028855,93.90217775148196,0.016027087590630935,26.578057278622616,0.011512703037345065,34.125894578966175
206,0.004167262449333554,94.03677412458845,0.016024831371875877,26.613560847453286,0.011511032853500774,34.17485218983632
207,0.004166630324941318,94.17137049769497,0.01602254995900889,26.64906441628396,0.011509345214536108,34.22380980070647
208,0.004165992228111122,94.30596687080146,0.016020243629735333,26.684567985114633,0.011507640319120877,34.272767411576616
209,0.0041653482301192936,94.44056324390797,0.016017912661873746,26.720071553945303,0.011505918365998808,34.32172502244676
210,0.004164698402256633,94.57515961701448,0.01601555733334442,26.755575122775973,0.011504179553979513,34.37068263331691
211,0.004164042815825556,94.70975599012098,0.016013177922157968,26.791078691606646,0.011502424081930373,34.41964024418706
212,0.0041633815421372134,94.84435236322749,0.016010774706403857,26.826582260437316,0.011500652148768506,34.468597855057205
213,0.0041627146525086275,94.97894873633399,0.016008347964239004,26.86208582926799,0.011498863953452673,34.51755546592735
214,0.004162042218259814,95.1135451094405,0.016005897973876294,26.89758939809866,0.011497059694975203,34.566513076797506
215,0.004161364310710917,95.248141482547,0.016003425013573158,26.93309296692933,0.011495239572353915,34.61547068766765
216,0.004160681001179327,95.3827378556535,0.016000929361620102,26.968596535760003,0.01149340378462404,34.6644282985378
217,0.004159992360976819,95.51733422876,0.01599841129632926,27.004100104590673,0.011491552530830132,34.71338590940795
218,0.004159298461406675,95.65193060186651,0.01599587109602294,27.039603673421347,0.011489686010017989,34.762343520278094
219,0.004158599373760809,95.78652697497301,0.01599330903902217,27.075107242252017,0.011487804421226565,34.81130113114824
220,0.004157895169316904,95.92112334807952,0.015990725403635223,27.110610811082687,0.011485907963479881,34.86025874201839
221,0.004157185919335531,96.05571972118602,0.01598812046814619,27.14611437991336,0.011483996835778965,34.909216352888535
222,0.004156471695057282,96.19031609429254,0.015985494510803493,27.181617948744034,0.01148207123709373,34.95817396375868
223,0.004155752567699899,96.32491246739903,0.015982847809808454,27.217121517574704,0.011480131366354914,35.00713157462883
224,0.004155028608455408,96.45950884050555,0.01598018064330384,27.252625086405374,0.011478177422446,35.056089185498976
225,0.004154299888487246,96.59410521361204,0.015977493289362394,27.288128655236047,0.011476209604195117,35.10504679636912
226,0.004153566478927389,96.72870158671856,0.0159747860259754,27.323632224066717,0.011474228110366979,35.15400440723927
227,0.004152828450873501,96.86329795982506,0.015972059131041244,27.35913579289739,0.011472233139654796,35.20296201810942
228,0.00415208587538605,96.99789433293157,0.015969312882353964,27.39463936172806,0.011470224890672205,35.251919628979564
229,0.004151338823485456,97.13249070603807,0.015966547557591804,27.43014293055873,0.011468203561945191,35.30087723984971
230,0.004150587366149227,97.26708707914457,0.01596376343430581,27.465646499389404,0.011466169351904029,35.34983485071986
231,0.004149831574309093,97.40168345225108,0.015960960789908368,27.501150068220078,0.01146412245887521,35.398792461590006
232,0.004149071518848152,97.53627982535758,0.015958139901661807,27.536653637050748,0.011462063081073386,35.44775007246015
233,0.004148307270598011,97.67087619846409,0.015955301046666988,27.572157205881417,0.011459991416593304,35.4967076833303
234,0.004147538900335936,97.80547257157059,0.01595244450185187,27.607660774712087,0.01145790766340177,35.54566529420045
235,0.004146766478781988,97.9400689446771,0.01594957054396013,27.64316434354276,0.01145581201932958,35.5946229050706
236,0.004145990076596181,98.0746653177836,0.015946679449539772,27.678667912373434,0.0114537046820635,35.64358051594075
237,0.0041452097643756335,98.2092616908901,0.015943771494931723,27.714171481204104,0.011451585849138208,35.692538126810895
238,0.0041444256126517195,98.3438580639966,0.015940846956258487,27.749675050034774,0.011449455717928284,35.74149573768104
239,0.004143637691887227,98.47845443710312,0.015937906109412744,27.785178618865444,0.011447314485640176,35.79045334855119
240,0.004142846072473517,98.61305081020961,0.01593494923004602,27.820682187696118,0.011445162349304181,35.839410959421336
241,0.004142050824727687,98.74764718331613,0.015931976593557336,27.85618575652679,0.01144299950576644,35.88836857029148
242,0.004141252018889735,98.88224355642262,0.015928988475081854,27.89168932535746,0.011440826151680931,35.93732618116163
243,0.004140449725119732,99.01683992952914,0.01592598514947958,27.92719289418813,0.01143864248350148,35.98628379203178
244,0.004139644013494989,99.15143630263564,0.015922966891324043,27.962696463018805,0.011436448697473775,36.035241402901924
245,0.004138834954007234,99.28603267574215,0.015919933974890978,27.99820003184948,0.011434244989627373,36.08419901377207
246,0.004138022616559794,99.42062904884865,0.015916886674147066,28.03370360068015,0.01143203155576776,36.133156624642226
247,0.004137207070964775,99.55522542195516,0.015913825262738643,28.06920716951082,0.011429808591468355,36.18211423551237
248,0.004136388386940244,99.68982179506166,0.015910750013980447,28.10471073834149,0.01142757629206259,36.23107184638252
249,0.00413556663410743,99.82441816816817,0.015907661200844372,28.14021430717216,0.01142533485263596,36.28002945725267
250,0.004134741881987906,99.95901454127467,0.01590455909594824,28.175717876002835,0.011423084468018083,36.328987068122814
251,0.004133914200000796,100.09361091438117,0.015901443971544582,28.211221444833505,0.01142082533277479,36.37794467899296
252,0.0041330836574599746,100.22820728748769,0.015898316099509445,28.246725013664175,0.011418557641200224,36.42690228986311
253,0.004132250323571273,100.36280366059418,0.015895175751331207,28.282228582494845,0.011416281587308924,36.475859900733255
254,0.0041314142674296886,100.4974000337007,0.0158920231980994,28.31773215132552,0.011413997364827955,36.5248175116034
255,0.00413057555801661,100.63199640680719,0.015888858710493593,28.353235720156192,0.011411705167189028,36.57377512247355
256,0.004129734264197027,100.76659277991371,0.015885682558772228,28.388739288986862,0.011409405187520648,36.622732733343696
257,0.0041288904547167595,100.9011891530202,0.015882495012761535,28.424242857817532,0.011407097618640245,36.67169034421384
258,0.004128044198199693,101.03578552612672,0.01587929634184442,28.459746426648206,0.011404782653046362,36.72064795508399
259,0.00412719556314501,101.1703818992332,0.01587608681494939,28.49524999547888,0.011402460482910824,36.76960556595414
260,0.004126344617924429,101.30497827233972,0.015872866700539535,28.53075356430955,0.011400131300070922,36.818563176824284
261,0.004125491430779456,101.43957464544623,0.015869636266601452,28.56625713314022,0.011397795296021635,36.86752078769443
262,0.004124636069818634,101.57417101855273,0.01586639578063425,28.60176070197089,0.011395452661907841,36.91647839856458
263,0.004123778603014798,101.70876739165924,0.015863145509638573,28.637264270801563,0.011393103588516551,36.965436009434725
264,0.004122919098202341,101.84336376476574,0.015859885720105608,28.672767839632236,0.011390748266269164,37.01439362030487
265,0.0041220576230744845,101.97796013787224,0.01585661667800615,28.708271408462906,0.011388386885213734,37.06335123117502
266,0.004121194245180548,102.11255651097875,0.01585333864877969,28.743774977293576,0.011386019635017246,37.11230884204517
267,0.004120329031923235,102.24715288408525,0.015850051897323494,28.779278546124246,0.011383646704957923,37.16126645291532
268,0.0041194620505559144,102.38174925719176,0.015846756687981738,28.81478211495492,0.011381268283917528,37.21022406378547
269,0.004118593368179926,102.51634563029828,0.015843453284534657,28.850285683785593,0.011378884560373715,37.259181674655615
270,0.004117723051741862,102.65094200340477,0.015840141950187715,28.885789252616263,0.011376495722392348,37.30813928552576
271,0.004116851168030891,102.78553837651128,0.015836822947560805,28.921292821446933,0.011374101957619905,37.35709689639591
272,0.004115977783676058,102.92013474961777,0.015833496538677477,28.956796390277606,0.011371703453275829,37.406054507266056
273,0.004115102965143615,103.05473112272429,0.015830162984954183,28.99229995910828,0.011369300396144944,37.4550121181362
274,0.00411422677873434,103.18932749583078,0.015826822547189555,29.02780352793895,0.011366892972569887,37.50396972900635
275,0.004113349290580874,103.3239238689373,0.01582347548555371,29.06330709676962,0.011364481368443523,37.5529273398765
276,0.00411247056664506,103.45852024204379,0.01582012205957758,29.09881066560029,0.011362065769201422,37.601884950746644
277,0.004111590672715295,103.59311661515031,0.015816762528142292,29.134314234430963,0.011359646359814336,37.65084256161679
278,0.004110709674403881,103.72771298825681,0.01581339714946852,29.169817803261637,0.011357223324780685,37.699800172486945
279,0.004109827637144392,103.86230936136332,0.015810026181105937,29.205321372092307,0.011354796848119103,37.74875778335709
280,0.0041089446261890405,103.99690573446982,0.015806649879922655,29.240824940922977,0.011352367113360937,37.79771539422724
281,0.004108060706606061,104.13150210757632,0.01580326850209468,29.276328509753647,0.011349934303542844,37.84667300509739
282,0.004107175943277092,104.26609848068283,0.015799882303095453,29.31183207858432,0.011347498601199357,37.895630615967534
283,0.0041062904008945696,104.40069485378933,0.01579649153768538,29.347335647414994,0.011345060188355481,37.94458822683768
284,0.004105404143959135,104.53529122689584,0.015793096459901394,29.382839216245664,0.01134261924651933,37.99354583770783
285,0.004104517236777041,104.66988760000234,0.01578969732304656,29.418342785076334,0.01134017595667477,38.042503448577975
286,0.004103629743457568,104.80448397310886,0.01578629437967972,29.453846353907007,0.011337730499274086,38.09146105944812
287,0.004102741727910458,104.93908034621535,0.015782887881605152,29.48934992273768,0.011335283054230679,38.14041867031827
288,0.004101853253843343,105.07367671932187,0.01577947807986229,29.52485349156835,0.011332833800911771,38.189376281188416
289,0.004100964384759195,105.20827309242836,0.015776065224715422,29.56035706039902,0.011330382918131156,38.23833389205856
290,0.0041000751839537775,105.34286946553487,0.015772649565643504,29.59586062922969,0.011327930584141964,38.28729150292871
291,0.004099185714513103,105.47746583864136,0.015769231351329942,29.631364198060364,0.011325476976629433,38.33624911379886
292,0.004098296039310908,105.61206221174788,0.01576581082965243,29.666867766891038,0.01132302227270373,38.385206724669004
293,0.004097406221006135,105.74665858485437,0.015762388247672836,29.702371335721708,0.01132056664889279,38.43416433553915
294,0.004096516322040414,105.88125495796089,0.015758963851627103,29.737874904552378,0.011318110281135177,38.4831219464093
295,0.004095626404635568,106.0158513310674,0.015755537886915215,29.77337847338305,0.011315653344772957,38.532079557279445
296,0.004094736530791117,106.1504477041739,0.01575211059809116,29.80888204221372,0.011313196014544625,38.58103716814959
297,0.004093846762281797,106.2850440772804,0.015748682228852964,29.844385611044395,0.011310738464578045,38.62999477901974
298,0.004092957160655084,106.41964045038691,0.015745253022032762,29.879889179875065,0.0113082808683834,38.678952389889886
299,0.004092067787228735,106.55423682349341,0.015741823219586882,29.915392748705735,0.011305823398846197,38.72791000076004
300,0.0040911787030883315,106.68883319659992,0.015738393062585985,29.950896317536408,0.011303366228220278,38.77686761163019
301,0.004090289969084834,106.82342956970642,0.01573496279120525,29.98639988636708,0.011300909528120866,38.825825222500335
302,0.004089401645832153,106.95802594281292,0.01573153264471458,30.02190345519775,0.011298453469517645,38.87478283337048
303,0.004088513793704722,107.09262231591944,0.015728102861468873,30.05740702402842,0.011295998222727848,38.92374044424063
304,0.0040876264728350875,107.22721868902593,0.01572467367889831,30.09291059285909,0.011293543957409401,38.972698055110776
305,0.004086739743111501,107.36181506213245,0.015721245333498692,30.128414161689765,0.011291090842554068,39.02165566598092
306,0.004085853664175533,107.49641143523894,0.015717818060821828,30.16391773052044,0.011288639046480649,39.07061327685107
307,0.0040849682954196866,107.63100780834546,0.015714392095465945,30.19942129935111,0.011286188736828184,39.11957088772122
308,0.004084083695985028,107.76560418145195,0.01571096767106617,30.23492486818178,0.011283740080549207,39.168528498591364
309,0.004083199924758828,107.90020055455847,0.015707545020285013,30.270428437012452,0.011281293243903014,39.21748610946151
310,0.004082317040372207,108.03479692766497,0.015704124374802945,30.305932005843122,0.011278848392448977,39.266443720331665
311,0.004081435101197802,108.16939330077147,0.015700705965308964,30.341435574673795,0.01127640569103986,39.31540133120181
312,0.004080554165347442,108.30398967387798,0.015697290021491245,30.376939143504465,0.011273965303815216,39.36435894207196
313,0.004079674290669821,108.43858604698448,0.015693876772027826,30.412442712335135,0.011271527394194744,39.413316552942106
314,0.004078795534748202,108.57318242009099,0.015690466444577333,30.44794628116581,0.011269092124871753,39.46227416381225
315,0.0040779179548981245,108.70777879319749,0.01568705926576974,30.483449849996482,0.011266659657806592,39.5112317746824
316,0.004077041608165114,108.842375166304,0.015683655461197196,30.518953418827152,0.011264230154220168,39.56018938555255
317,0.004076166551322419,108.9769715394105,0.01568025525540489,30.554456987657822,0.01126180377458744,39.609146996422695
318,0.004075292840868753,109.11156791251702,0.01567685887188195,30.589960556488492,0.011259380678630995,39.65810460729284
319,0.004074420533026043,109.24616428562351,0.015673466533052422,30.625464125319166,0.011256961025314626,39.70706221816299
320,0.004073549683737195,109.38076065873003,0.015670078460266246,30.66096769414984,0.011254544972836962,39.756019829033136
321,0.004072680348663874,109.51535703183652,0.015666694873790316,30.69647126298051,0.011252132678625102,39.80497743990328
322,0.0040718125831842936,109.64995340494303,0.015663315992799597,30.73197483181118,0.011249724299328329,39.85393505077343
323,0.004070946442391011,109.78454977804952,0.015659942035368243,30.767478400641853,0.011247319990811801,39.90289266164358
324,0.004070081981088749,109.91914615115604,0.015656573218460826,30.802981969472523,0.011244919908150339,39.951850272513724
325,0.004069219253792215,110.05374252426253,0.01565320975792355,30.838485538303196,0.01124252420562218,40.00080788338387
326,0.004068358314723946,110.18833889736905,0.015649851868475572,30.873989107133866,0.011240133036702828,40.04976549425402
327,0.004067499217812152,110.32293527047555,0.01564649976370033,30.909492675964536,0.011237746554058903,40.098723105124165
328,0.004066642016688585,110.45753164358206,0.015643153656036943,30.94499624479521,0.01123536490954203,40.14768071599431
329,0.004065786764686414,110.59212801668856,0.01563981375677167,30.980499813625883,0.011232988254182775,40.19663832686446
330,0.004064933514838115,110.72672438979507,0.015636480276029378,31.016003382456553,0.011230616738184606,40.245595937734606
331,0.00406408231987337,110.86132076290157,0.01563315342276513,31.051506951287223,0.01122825051091789,40.29455354860475
332,0.004063233232216987,110.99591713600807,0.01562983340475575,31.087010520117893,0.011225889720913932,40.34351115947491
333,0.004062386303986823,111.13051350911458,0.0156265204285915,31.122514088948567,0.011223534515859054,40.392468770345054
334,0.004061541586991731,111.26510988222108,0.015623214699667775,31.15801765777924,0.011221185042588688,40.4414263812152
335,0.004060699132729509,111.3997062553276,0.015619916422176854,31.19352122660991,0.011218841447081539,40.49038399208535
336,0.0040598589923848735,111.53430262843409,0.01561662579909973,31.22902479544058,0.011216503874453762,40.539341602955496
337,0.004059021216827436,111.66889900154061,0.015613343032197961,31.264528364271253,0.01121417246895318,40.58829921382564
338,0.004058185856609704,111.8034953746471,0.0156100683220056,31.300031933101923,0.011211847373953547,40.63725682469579
339,0.004057352961965084,111.93809174775362,0.015606801867821157,31.335535501932597,0.01120952873194884,40.68621443556594
340,0.004056522582805908,112.07268812086011,0.015603543867699634,31.371039070763267,0.011207216684547591,40.735172046436084
341,0.004055694768721467,112.20728449396663,0.01560029451844461,31.406542639593937,0.011204911372467274,40.78412965730624
342,0.004054869568976063,112.34188086707312,0.015597054015600385,31.44204620842461,0.011202612935528702,40.833087268176385
343,0.004054047032507077,112.47647724017963,0.015593822553444152,31.477549777255284,0.01120032151265048,40.88204487904653
344,0.004053227207923034,112.61107361328614,0.015590600324978278,31.513053346085954,0.0111980372418435,40.93100248991668
345,0.004052410143501714,112.74566998639264,0.015587387521922593,31.548556914916624,0.011195760260205466,40.979960100786826
346,0.004051595887188244,112.88026635949915,0.015584184334706755,31.584060483747294,0.011193490703915463,41.02891771165697
347,0.004050784486593224,113.01486273260565,0.01558099095246268,31.619564052577967,0.011191228708228564,41.07787532252712
348,0.004049975988990866,113.14945910571215,0.015577807563017009,31.65506762140864,0.011188974407470485,41.12683293339727
349,0.004049170441317135,113.28405547881866,0.015574634352883664,31.69057119023931,0.011186727935032264,41.175790544267414
350,0.004048367890167924,113.41865185192516,0.015571471507256407,31.72607475906998,0.011184489423364998,41.22474815513756
351,0.004047568381797223,113.55324822503167,0.015568319210001541,31.761578327900654,0.01118225900397461,41.27370576600771
352,0.00404677196211532,113.68784459813818,0.01556517764365058,31.797081896731324,0.011180036807416659,41.322663376877856
353,0.0040459786766870055,113.82244097124467,0.01556204698939304,31.832585465561998,0.011177822963291194,41.371620987748
354,0.004045188570729797,113.95703734435119,0.015558927427069266,31.868089034392668,0.01117561760023765,41.42057859861815
355,0.004044401689112177,114.09163371745768,0.015555819135163322,31.903592603223338,0.011173420845929777,41.4695362094883
356,0.004043618076351847,114.2262300905642,0.015552722290795937,31.93909617205401,0.011171232827070629,41.518493820358444
357,0.004042837776613996,114.36082646367069,0.015549637069717523,31.974599740884685,0.011169053669387568,41.56745143122859
358,0.004042060833709582,114.49542283677721,0.01554656364630124,32.010103309715355,0.011166883497627336,41.61640904209874
359,0.004041287291093634,114.6300192098837,0.015543502193536122,32.045606878546025,0.011164722435551154,41.665366652968885
360,0.00404051719186356,114.76461558299022,0.015540452883020289,32.081110447376695,0.01116257060592988,41.71432426383903
361,0.004039750578757485,114.89921195609672,0.015537415884954177,32.116614016207365,0.011160428130539182,41.76328187470918
362,0.004038987494152588,115.03380832920323,0.015534391368133872,32.15211758503804,0.011158295130154781,41.812239485579326
363,0.004038227980063468,115.16840470230973,0.01553137949994448,32.18762115386871,0.011156171724547734,41.86119709644947
364,0.004037472078140518,115.30300107541623,0.015528380446353579,32.22312472269938,0.011154058032479732,41.91015470731963
365,0.004036719829668312,115.43759744852274,0.015525394371904694,32.25862829153006,0.011151954171698493,41.959112318189774
366,0.004035971275564021,115.57219382162924,0.015522421439710903,32.29413186036073,0.011149860258933143,42.00806992905992
367,0.004035226456375831,115.70679019473575,0.015519461811448435,32.3296354291914,0.011147776409889691,42.05702753993007
368,0.00403448541228138,115.84138656784225,0.01551651564735037,32.36513899802207,0.0111457027392465,42.105985150800215
369,0.004033748183086218,115.97598294094877,0.015513583106200404,32.40064256685274,0.011143639360649852,42.15494276167036
370,0.004033014808222275,116.11057931405526,0.015510664345326667,32.436146135683416,0.011141586386709515,42.20390037254051
371,0.004032285326746347,116.24517568716178,0.015507759520595597,32.471649704514085,0.011139543928994392,42.25285798341066
372,0.004031559777338603,116.37977206026827,0.0155048687864059,32.507153273344755,0.011137512098028173,42.301815594280804
373,0.004030838198301097,116.51436843337478,0.015501992295682566,32.542656842175425,0.011135491003285078,42.35077320515096
374,0.004030120627556312,116.64896480648127,0.015499130199870936,32.578160411006095,0.01113348075318561,42.399730816021105
375,0.0040294071026457075,116.78356117958779,0.01549628264893086,32.61366397983677,0.011131481455092369,42.44868842689125
376,0.004028697660728286,116.9181575526943,0.015493449791330893,32.64916754866744,0.011129493215305913,42.4976460377614
377,0.004027992338579178,117.0527539258008,0.015490631774042585,32.68467111749811,0.011127516139060663,42.546603648631546
378,0.004027291172588248,117.1873502989073,0.015487828742534803,32.72017468632878,0.011125550330520843,42.59556125950169
379,0.004026594198758707,117.32194667201381,0.015485040840768172,32.75567825515945,0.01112359589277649,42.64451887037184
380,0.004025901452705748,117.45654304512031,0.01548226821118951,32.79118182399013,0.011121652927839483,42.69347648124199
381,0.004025212969655195,117.59113941822682,0.015479510994726397,32.8266853928208,0.011119721536639645,42.742434092112134
382,0.004024528784442174,117.72573579133332,0.015476769330781768,32.86218896165147,0.011117801819020865,42.79139170298228
383,0.0040238489315097955,117.86033216443982,0.015474043357228597,32.89769253048214,0.011115893873737301,42.84034931385243
384,0.004023173444907856,117.99492853754633,0.015471333210404638,32.93319609931281,0.01111399779844959,42.889306924722575
385,0.0040225023582915525,118.12952491065283,0.015468639025107232,32.968699668143486,0.011112113689721134,42.93826453559272
386,0.004021835704920224,118.26412128375935,0.015465960934588185,33.004203236974156,0.011110241643014433,42.98722214646287
387,0.004021173517656099,118.39871765686584,0.015463299070548716,33.039706805804826,0.011108381752687439,43.03617975733302
388,0.004020515828963062,118.53331402997236,0.01546065356313447,33.075210374635496,0.011106534111989998,43.08513736820316
389,0.0040198626709054466,118.66791040307885,0.015458024540930603,33.110713943466166,0.011104698813060303,43.13409497907331
390,0.004019214075146832,118.80250677618537,0.015455412130956935,33.14621751229684,0.011102875946921416,43.18305258994346
391,0.004018570072948865,118.93710314929186,0.015452816458663159,33.18172108112751,0.011101065603477834,43.232010200813605
392,0.004017930695170099,119.07169952239838,0.015450237647924145,33.21722464995818,0.011099267871512095,43.28096781168375
393,0.004017295972264849,119.20629589550488,0.01544767582103529,33.25272821878886,0.011097482838681455,43.3299254225539
394,0.00401666593428206,119.34089226861138,0.015445131098707945,33.28823178761953,0.011095710591514579,43.378883033424046
395,0.0040160406108642,119.47548864171789,0.01544260360006492,33.3237353564502,0.011093951215408309,43.42784064429419
396,0.004015420031246166,119.61008501482439,0.015440093442636041,33.35923892528087,0.011092204794624482,43.47679825516435
397,0.004014804224254207,119.7446813879309,0.0154376007423538,33.39474249411154,0.011090471412286765,43.525755866034494
398,0.004014193218304866,119.8792777610374,0.015435125613549046,33.43024606294222,0.011088751150377578,43.57471347690464
399,0.00401358704140394,120.0138741341439,0.015432668168946784,33.46574963177289,0.011087044089735041,43.62367108777479
400,0.004012985721145458,120.14847050725041,0.015430228519662005,33.50125320060356,0.01108535031004999,43.672628698644935
401,0.004012389284710673,120.28306688035693,0.015427806775195606,33.53675676943423,0.011083669889863009,43.72158630951508
402,0.0040117977588670735,120.41766325346342,0.015425403043430395,33.5722603382649,0.011082002906561559,43.77054392038523
403,0.004011211169967419,120.55225962656993,0.015423017430627139,33.607763907095574,0.011080349436377116,43.819501531255376
404,0.00401062954394878,120.68685599967642,0.015420650041420696,33.643267475926244,0.011078709554382381,43.86845914212552
405,0.004010052906331607,120.82145237278294,0.015418300978816222,33.678771044756914,0.011077083334488523,43.91741675299568
406,0.004009481282218816,120.95604874588943,0.015415970344185452,33.714274613587584,0.011075470849442501,43.966374363865825
407,0.004008914696294883,121.09064511899595,0.015413658237263029,33.749778182418254,0.011073872170824402,44.01533197473597
408,0.004008353172824969,121.22524149210244,0.015411364756142935,33.78528175124893,0.011072287369044849,44.06428958560612
409,0.004007796735654054,121.35983786520896,0.015409089997274979,33.8207853200796,0.01107071651334246,44.113247196476266
410,0.004007245408206094,121.49443423831546,0.01540683405546136,33.85628888891027,0.01106915967178135,44.16220480734641
411,0.0040066992134831884,121.62903061142197,0.015404597023853295,33.89179245774094,0.011067616911248681,44.21116241821656
412,0.004006158174064776,121.76362698452847,0.015402378993947731,33.92729602657161,0.011066088297452278,44.26012002908671
413,0.00400562231210684,121.89822335763498,0.015400180055584113,33.96279959540229,0.011064573894918281,44.309077639956854
414,0.004005091649341139,122.03281973074148,0.015398000296941262,33.99830316423296,0.011063073766988849,44.358035250827
415,0.004004566207074447,122.16741610384798,0.015395839804534257,34.03380673306363,0.011061587975819928,44.40699286169715
416,0.004004046006187821,122.30201247695449,0.015393698663211476,34.069310301894305,0.011060116582379053,44.455950472567295
417,0.004003531067135876,122.43660885006099,0.01539157695615163,34.10481387072497,0.011058659646443212,44.50490808343744
418,0.004003021409946095,122.57120522316751,0.015389474764860923,34.140317439555645,0.011057217226596756,44.55386569430759
419,0.004002517054218132,122.705801596274,0.015387392169170264,34.175821008386315,0.011055789380229372,44.602823305177736
420,0.004002018019123161,122.84039796938052,0.015385329247232557,34.211324577216985,0.01105437616353408,44.65178091604788
421,0.004001524323403222,122.97499434248701,0.015383286075520055,34.24682814604766,0.011052977631505317,44.70073852691803
422,0.004001035985370596,123.10959071559353,0.01538126272882181,34.28233171487833,0.011051593837937045,44.74969613778818
423,0.0040005530229071965,123.24418708870002,0.015379259280241165,34.317835283709,0.011050224835420923,44.798653748658325
424,0.004000075453463977,123.37878346180653,0.015377275801193344,34.35333885253967,0.011048870675344527,44.84761135952847
425,0.003999603294060358,123.51337983491302,0.015375312361403113,34.38884242137034,0.011047531407889626,44.89656897039862
426,0.0039991365612836735,123.64797620801954,0.015373369028902496,34.42434599020102,0.011046207082030503,44.945526581268766
427,0.003998675271288633,123.78257258112605,0.015371445870028595,34.45984955903169,0.011044897745532328,44.99448419213891
428,0.00399821943979681,123.91716895423255,0.015369542949421448,34.49535312786236,0.011043603444949597,45.04344180300907
429,0.003997769082096134,124.05176532733906,0.015367660330021998,34.53085669669303,0.011042324225624605,45.092399413879214
430,0.003997324213040414,124.18636170044556,0.015365798073070102,34.5663602655237,0.011041060131685973,45.14135702474936
431,0.003996884847048882,124.32095807355206,0.015363956238102647,34.601863834354376,0.01103981120604725,45.19031463561951
432,0.0039964509981057356,124.45555444665857,0.015362134882951704,34.637367403185046,0.011038577490405523,45.239272246489655
433,0.003996022679759727,124.59015081976507,0.015360334063742792,34.672870972015716,0.01103735902524013,45.2882298573598
434,0.003995599905123745,124.72474719287158,0.015358553834893193,34.708374540846386,0.011036155849811387,45.33718746822995
435,0.003995182686874432,124.8593435659781,0.015356794249110337,34.743878109677055,0.011034968002159385,45.386145079100096
436,0.003994771037251818,124.99393993908458,0.015355055357390294,34.77938167850773,0.011033795519102833,45.43510268997024
437,0.003994364968058957,125.1285363121911,0.015353337209016302,34.8148852473384,0.011032638436237956,45.4840603008404
438,0.003993964490661608,125.26313268529759,0.015351639851557387,34.85038881616907,0.01103149678793745,45.533017911710544
439,0.003993569615987909,125.39772905840411,0.015349963330867062,34.88589238499974,0.011030370607349474,45.58197552258069
440,0.003993180354528092,125.5323254315106,0.015348307691082091,34.92139595383041,0.01102925992639671,45.63093313345084
441,0.003992796716334196,125.66692180461712,0.015346672974621334,34.95689952266109,0.011028164775775475,45.679890744320986
442,0.003992418711019816,125.80151817772362,0.015345059222184657,34.99240309149176,0.011027085184954866,45.72884835519113
443,0.003992046347759858,125.93611455083013,0.015343466472751928,35.02790666032243,0.011026021182175987,45.77780596606128
444,0.00399167963529032,126.07071092393663,0.015341894763582086,35.06341022915311,0.011024972794451202,45.82676357693143
445,0.003991318581908087,126.20530729704313,0.015340344130212274,35.09891379798377,0.01102394004756346,45.875721187801574
446,0.003990963195470749,126.33990367014964,0.015338814606457057,35.134417366814446,0.011022922966065654,45.92467879867172
447,0.003990613483396436,126.47450004325614,0.01533730622440771,35.169920935645116,0.011021921573280052,45.97363640954187
448,0.0039902694526636655,126.60909641636265,0.015335819014431581,35.205424504475786,0.01102093589129777,46.022594020412015
449,0.0039899311098112195,126.74369278946915,0.015334353005171539,35.24092807330646,0.011019965940978293,46.07155163128216
450,0.003989598460938033,126.87828916257565,0.015332908223545473,35.27643164213713,0.011019011741949055,46.12050924215231
451,0.0039892715117031,127.01288553568216,0.015331484694745882,35.3119352109678,0.011018073312605074,46.169466853022456
452,0.003988950267325405,127.14748190878868,0.01533008244223955,35.34743877979847,0.011017150670108637,46.2184244638926
453,0.003988634732583861,127.28207828189517,0.015328701487767268,35.38294234862914,0.011016243830389032,46.26738207476275
454,0.003988324911817286,127.41667465500169,0.015327341851343644,35.41844591745982,0.011015352808142342,46.3163396856329
455,0.0039880208089243755,127.55127102810818,0.01532600355125701,35.45394948629049,0.011014477616831282,46.365297296503044
456,0.003987722427363707,127.6858674012147,0.01532468660406935,35.48945305512116,0.01101361826868509,46.41425490737319
457,0.00398742977015376,127.82046377432118,0.015323391024616367,35.52495662395183,0.011012774774699493,46.46321251824334
458,0.003987142839872954,127.9550601474277,0.015322116826007568,35.5604601927825,0.011011947144636677,46.512170129113485
459,0.00398686163865971,128.08965652053422,0.01532086401962645,35.59596376161318,0.011011135387025358,46.56112773998363
460,0.003986586168212515,128.2242528936407,0.015319632615130776,35.63146733044385,0.011010339509160885,46.61008535085379
461,0.003986316429790031,128.3588492667472,0.015318422620452882,35.66697089927452,0.011009559517105385,46.659042961723934
462,0.003986052424211194,128.49344563985372,0.0153172340418001,35.702474468105194,0.011008795415687988,46.70800057259408
463,0.003985794151855353,128.62804201296024,0.01531606688365524,35.73797803693586,0.011008047208505069,46.75695818346423
464,0.003985541612662418,128.76263838606673,0.015314921148777128,35.773481605766534,0.011007314897920579,46.805915794334375
465,0.003985294806133025,128.89723475917322,0.015313796838201247,35.808985174597204,0.011006598485066393,46.85487340520452
466,0.003985053731328727,129.03183113227973,0.015312693951240441,35.844488743427874,0.011005897969842748,46.90383101607467
467,0.003984818386872193,129.16642750538625,0.015311612485485678,35.87999231225855,0.011005213350918698,46.952788626944816
468,0.003984588770947441,129.30102387849274,0.015310552436806922,35.915495881089214,0.011004544625732634,47.00174623781496
469,0.0039843648813000666,129.43562025159926,0.015309513799354035,35.95099944991989,0.011003891790492876,47.05070384868512
470,0.003984146715237513,129.57021662470575,0.015308496565557793,35.98650301875056,0.011003254840178278,47.099661459555264
471,0.00398393426962935,129.70481299781227,0.015307500726130942,36.02200658758123,0.011002633768538918,47.14861907042541
472,0.003983727540907559,129.83940937091876,0.015306526270069357,36.05751015641191,0.011002028568096832,47.19757668129556
473,0.003983526525066864,129.97400574402528,0.01530557318465325,36.09301372524257,0.011001439230146784,47.246534292165705
474,0.003983331217665054,130.10860211713177,0.015304641455448475,36.12851729407325,0.01100086574475711,47.29549190303585
475,0.0039831416138233385,130.24319849023829,0.015303731066307879,36.16402086290392,0.011000308100770597,47.344449513906
476,0.003982957708226717,130.37779486334477,0.015302841999372742,36.19952443173459,0.010999766285805427,47.39340712477615
477,0.003982779495124368,130.5123912364513,0.015301974235074307,36.235028000565265,0.010999240286256167,47.442364735646294
478,0.003982606968330054,130.6469876095578,0.015301127752135343,36.27053156939593,0.010998730087294795,47.49132234651644
479,0.003982440121222547,130.7815839826643,0.015300302527571814,36.306035138226605,0.010998235672871816,47.54027995738659
480,0.003982278946746072,130.9161803557708,0.015299498536694617,36.341538707057275,0.010997757025717387,47.589237568256735
481,0.003982123437410765,131.0507767288773,0.015298715753111359,36.377042275887945,0.010997294127342518,47.63819517912688
482,0.0039819735852931575,131.18537310198383,0.015297954148728263,36.41254584471862,0.010996846958040324,47.68715278999703
483,0.003981829382036666,131.31996947509032,0.015297213693752105,36.44804941354929,0.010996415496887317,47.736110400867176
484,0.003981690818852117,131.4545658481968,0.015296494356692225,36.48355298237996,0.010995999721744759,47.78506801173732
485,0.003981557886518269,131.58916222130333,0.015295796104362637,36.51905655121063,0.010995599609260054,47.83402562260747
486,0.003981430575382372,131.72375859440984,0.015295118901884185,36.5545601200413,0.010995215134868216,47.88298323347762
487,0.003981308875360736,131.85835496751633,0.01529446271268678,36.59006368887198,0.010994846272793351,47.931940844347764
488,0.0039811927759393125,131.99295134062285,0.01529382749851171,36.62556725770265,0.010994492996050226,47.98089845521791
489,0.003981082266174304,132.12754771372937,0.015293213219414027,36.66107082653332,0.010994155276445863,48.02985606608806
490,0.003980977334692789,132.26214408683586,0.015292619833764991,36.696574395363996,0.010993833084581205,48.078813676958205
491,0.003980877969693356,132.39674045994235,0.0152920472982546,36.73207796419466,0.010993526389852801,48.12777128782835
492,0.003980784158946767,132.53133683304887,0.015291495567894178,36.767581533025336,0.010993235160454588,48.17672889869851
493,0.003980695889796632,132.6659332061554,0.01529096459601905,36.803085101856006,0.010992959363379672,48.22568650956865
494,0.003980613149160103,132.80052957926188,0.015290454334291277,36.838588670686676,0.010992698964422207,48.2746441204388
495,0.003980535923528587,132.93512595236837,0.015289964732702459,36.87409223951735,0.010992453928179283,48.32360173130895
496,0.003980464198968474,133.06972232547488,0.015289495739576619,36.909595808348016,0.010992224218052885,48.372559342179095
497,0.003980397961121884,133.2043186985814,0.015289047301573152,36.94509937717869,0.010992009796251917,48.42151695304924
498,0.00398033719520743,133.3389150716879,0.015288619363689842,36.98060294600936,0.010991810623794236,48.47047456391939
499,0.003980281886021002,133.47351144479438,0.01528821186926595,37.01610651484003,0.010991626660508772,48.519432174789536
500,0.003980232017936567,133.6081078179009,0.015287824759985393,37.05161008367071,0.010991457865037677,48.56838978565968
501,0.003980187574906985,133.74270419100742,0.015287457975879938,37.08711365250137,0.010991304194838535,48.61734739652984
502,0.0039801485404648415,133.8773005641139,0.015287111455332536,37.12261722133205,0.010991165606186612,48.666305007399984
503,0.0039801148977233,134.0118969372204,0.015286785135080666,37.15812079016272,0.010991042054177167,48.71526261827013
504,0.003980086629376975,134.14649331032695,0.0152864789502198,37.19362435899339,0.010990933492727797,48.76422022914028
505,0.003980063717702809,134.28108968343344,0.015286192834206874,37.22912792782407,0.010990839874580847,48.813177840010425
506,0.003980046144560988,134.41568605653993,0.0152859267188639,37.26463149665473,0.010990761151305848,48.86213545088057
507,0.003980033891395851,134.55028242964644,0.015285680534381587,37.30013506548541,0.010990697273302034,48.91109306175072
508,0.003980026939236834,134.68487880275296,0.015285454209323066,37.335638634316076,0.010990648189800886,48.960050672620866
509,0.003980025268699424,134.81947517585945,0.015285247670627666,37.371142203146746,0.010990613848868708,49.00900828349101
510,0.0039800288599861275,134.95407154896594,0.015285060843614771,37.40664577197742,0.010990594197409307,49.05796589436116
511,0.003980037692887463,135.08866792207246,0.015284893651987725,37.44214934080809,0.01099058918116666,49.10692350523131
512,0.003980051746782965,135.22326429517898,0.01528474601783783,37.47765290963876,0.010990598744727667,49.155881116101455
513,0.0039800710006422085,135.35786066828547,0.015284617861648395,37.51315647846943,0.010990622831524938,49.2048387269716
514,0.003980095433025843,135.49245704139196,0.015284509102298862,37.5486600473001,0.010990661383839632,49.25379633784175
515,0.003980125022086654,135.62705341449848,0.015284419657068966,37.58416361613078,0.010990714342804339,49.302753948711896
516,0.0039801597455706335,135.761649787605,0.015284349441643034,37.61966718496145,0.010990781648406014,49.35171155958204
517,0.003980199580818073,135.89624616071148,0.015284298370114264,37.65517075379212,0.01099086323948896,49.40066917045219
518,0.0039802445047646615,136.03084253381797,0.015284266354989142,37.6906743226228,0.010990959053757843,49.44962678132234
519,0.003980294493942616,136.1654389069245,0.015284253307191874,37.72617789145346,0.01099106902778079,49.498584392192484
520,0.003980349524481817,136.300035280031,0.015284259136068915,37.76168146028414,0.010991193096992487,49.54754200306263
521,0.0039804095721109635,136.4346316531375,0.015284283749393557,37.79718502911481,0.01099133119569735,49.59649961393278
522,0.00398047461215875,136.56922802624402,0.015284327053370576,37.83268859794548,0.010991483257072755,49.645457224802925
523,0.003980544619555046,136.70382439935054,0.015284388952640941,37.868192166776154,0.010991649213172285,49.69441483567307
524,0.0039806195688321085,136.83842077245703,0.015284469350286604,37.90369573560682,0.010991828994929039,49.743372446543226
525,0.003980699434125797,136.97301714556352,0.015284568147835338,37.939199304437494,0.010992022532158988,49.79233005741337
526,0.003980784189176814,137.10761351867004,0.015284685245265654,37.974702873268164,0.010992229753564363,49.84128766828352
527,0.003980873807331956,137.24220989177655,0.015284820541011764,38.010206442098834,0.010992450586737125,49.89024527915367
528,0.003980968261545382,137.37680626488304,0.015284973931968635,38.04571001092951,0.010992684958162427,49.939202890023815
529,0.0039810675243799,137.51140263798953,0.015285145313497065,38.081213579760174,0.010992932793222172,49.98816050089396
530,0.0039811715680082675,137.64599901109605,0.015285334579428883,38.11671714859085,0.010993194016198575,50.03711811176411
531,0.003981280364214504,137.78059538420257,0.015285541622072144,38.15222071742152,0.0109934685502778,50.086075722634256
532,0.00398139388439523,137.91519175730906,0.015285766332216434,38.18772428625219,0.01099375631755363,50.1350333335044
533,0.00398151209956101,138.04978813041555,0.015286008599138232,38.22322785508287,0.010994057239031178,50.18399094437456
534,0.003981634980337715,138.18438450352207,0.015286268310606307,38.25873142391353,0.010994371234630656,50.232948555244704
535,0.003981762496967907,138.3189808766286,0.015286545352887211,38.29423499274421,0.010994698223191162,50.28190616611485
536,0.003981894619312229,138.45357724973508,0.015286839610750811,38.32973856157488,0.010995038122474553,50.330863776985
537,0.003982031316850817,138.5881736228416,0.015287150967475897,38.36524213040555,0.010995390849169309,50.379821387855145
538,0.0039821725586847235,138.7227699959481,0.015287479304855838,38.400745699236225,0.010995756318894493,50.42877899872529
539,0.00398231831353736,138.8573663690546,0.015287824503204303,38.436249268066895,0.010996134446203714,50.47773660959544
540,0.003982468549755952,138.9919627421611,0.015288186441361061,38.471752836897565,0.01099652514458916,50.526694220465586
541,0.003982623235313011,139.1265591152676,0.015288564996697803,38.507256405728235,0.010996928326485661,50.57565183133573
542,0.003982782337807819,139.26115548837413,0.015288960045124068,38.542759974558905,0.010997343903274788,50.62460944220588
543,0.003982945824467927,139.39575186148062,0.015289371461093193,38.57826354338958,0.010997771785289025,50.67356705307603
544,0.00398311366215068,139.5303482345871,0.01528979911760834,38.61376711222025,0.010998211881815944,50.722524663946174
545,0.003983285817344734,139.66494460769363,0.015290242886228583,38.64927068105092,0.010998664101102451,50.77148227481632
546,0.003983462256171616,139.79954098080015,0.015290702637075045,38.6847742498816,0.010999128350359056,50.82043988568647
547,0.003983642944387273,139.93413735390664,0.015291178238837107,38.72027781871226,0.01099960453576421,50.869397496556616
548,0.0039838278473836525,140.06873372701313,0.015291669558778656,38.75578138754294,0.011000092562468644,50.91835510742676
549,0.003984016930190291,140.20333010011964,0.015292176462744406,38.79128495637361,0.011000592334599794,50.96731271829691
550,0.0039842101574759144,140.33792647322616,0.015292698815166272,38.82678852520428,0.011001103755266231,51.01627032916706
551,0.003984407493550064,140.47252284633265,0.015293236479069808,38.862292094034956,0.011001626726562155,51.065227940037204
552,0.00398460890236472,140.60711921943914,0.015293789316080685,38.89779566286562,0.011002161149571919,51.11418555090735
553,0.003984814347515954,140.74171559254566,0.015294357186431247,38.933299231696296,0.011002706924374588,51.1631431617775
554,0.003985023792245588,140.87631196565218,0.015294939948967095,38.968802800526966,0.01100326395004857,51.212100772647645
555,0.0039852371994428685,141.01090833875867,0.01529553746115377,39.004306369357636,0.011003832124676231,51.26105838351779
556,0.003985454531646158,141.1455047118652,0.01529614957908345,39.03980993818831,0.01100441134534861,51.310015994387946
557,0.003985675751044637,141.2801010849717,0.015296776157481724,39.075313507018976,0.011005001508170135,51.35897360525809
558,0.003985900819480018,141.4146974580782,0.0152974170497144,39.11081707584965,0.011005602508263386,51.40793121612824
559,0.003986129698448281,141.54929383118468,0.015298072107794419,39.14632064468032,0.011006214239773913,51.45688882699839
560,0.00398636234910141,141.6838902042912,0.015298741182388751,39.18182421351099,0.011006836595875067,51.505846437868534
561,0.0039865987322491615,141.81848657739772,0.015299424122825409,39.21732778234167,0.011007469468772898,51.55480404873868
562,0.003986838808360826,141.9530829505042,0.015300120777100464,39.25283135117233,0.011008112749711068,51.60376165960883
563,0.003987082537567016,142.0876793236107,0.015300830991885162,39.28833492000301,0.011008766328975808,51.652719270478975
564,0.0039873298796614665,142.22227569671722,0.015301554612533068,39.32383848883368,0.011009430095900934,51.70167688134912
565,0.00398758079410284,142.35687206982374,0.01530229148308725,39.35934205766435,0.011010103938872862,51.75063449221928
566,0.003987835240016561,142.49146844293023,0.015303041446287542,39.39484562649503,0.0110107877453357,51.799592103089424
567,0.0039880931761966405,142.62606481603672,0.015303804343577846,39.4303491953257,0.011011481401796351,51.84854971395957
568,0.0039883545611075375,142.76066118914324,0.015304580015113495,39.46585276415637,0.01101218479382966,51.89750732482972
569,0.003988619352886015,142.89525756224975,0.015305368299768644,39.50135633298704,0.011012897806083605,51.946464935699865
570,0.003988887509343023,143.02985393535624,0.01530616903514374,39.53685990181771,0.011013620322284517,51.99542254657001
571,0.003989158987965578,143.16445030846276,0.015306982057573026,39.572363470648384,0.011014352225242337,52.04438015744016
572,0.003989433745918674,143.29904668156928,0.015307807202132102,39.60786703947905,0.011015093396855916,52.093337768310306
573,0.00398971174004719,143.43364305467577,0.015308644302645526,39.64337060830972,0.011015843718118333,52.14229537918045
574,0.003989992926877821,143.56823942778226,0.015309493191694473,39.6788741771404,0.011016603069122277,52.1912529900506
575,0.003990277262621012,143.70283580088878,0.015310353700624458,39.71437774597106,0.011017371329065436,52.24021060092075
576,0.003990564703172913,143.8374321739953,0.01531122565955306,39.74988131480174,0.011018148376255948,52.289168211790894
577,0.003990855204117343,143.9720285471018,0.01531210889737775,39.78538488363241,0.011018934088117847,52.33812582266104
578,0.003991148720727757,144.10662492020828,0.015313003241783738,39.82088845246308,0.0110197283411966,52.38708343353119
579,0.003991445207969247,144.2412212933148,0.015313908519251865,39.85639202129376,0.011020531011164625,52.436041044401335
580,0.003991744620500529,144.3758176664213,0.015314824555066553,39.89189559012442,0.011021341972826866,52.48499865527148
581,0.003992046912675961,144.5104140395278,0.015315751173323799,39.9273991589551,0.011022161100126424,52.53395626614163
582,0.003992352038547564,144.6450104126343,0.015316688196939213,39.96290272778577,0.011022988266150165,52.58291387701178
583,0.003992659951867056,144.7796067857408,0.015317635447656101,39.99840629661644,0.011023823343134426,52.631871487881924
584,0.003992970606087896,144.91420315884733,0.015318592746053596,40.033909865447114,0.011024666202470699,52.68082909875207
585,0.003993283954367346,145.04879953195382,0.015319559911554842,40.06941343427778,0.011025516714711385,52.72978670962222
586,0.003993599949568535,145.1833959050603,0.015320536762435204,40.104917003108454,0.011026374749575567,52.778744320492365
587,0.003993918544262545,145.31799227816686,0.015321523115830543,40.140420571939124,0.011027240175954805,52.82770193136251
588,0.003994239690730493,145.45258865127335,0.015322518787745511,40.175924140769794,0.011028112861918989,52.876659542232666
589,0.00399456334096564,145.58718502437983,0.015323523593061928,40.21142770960047,0.01102899267472219,52.92561715310281
590,0.003994889446675504,145.72178139748635,0.015324537345547149,40.24693127843114,0.011029879480808573,52.97457476397296
591,0.003995217959283981,145.85637777059287,0.015325559857862533,40.28243484726181,0.01103077314581833,53.02353237484311
592,0.003995548829933479,145.99097414369936,0.015326590941571901,40.31793841609248,0.011031673534593629,53.072489985713254
593,0.003995882009487069,146.12557051680585,0.015327630407150069,40.35344198492315,0.011032580511184616,53.1214475965834
594,0.0039962174485306335,146.26016688991237,0.015328678063991418,40.38894555375383,0.011033493938855434,53.17040520745355
595,0.0039965550973750374,146.3947632630189,0.015329733720418494,40.4244491225845,0.011034413680090286,53.219362818323695
596,0.003996894906058304,146.52935963612538,0.01533079718369066,40.45995269141517,0.011035339596599508,53.26832042919384
597,0.003997236824347801,146.66395600923187,0.015331868260012777,40.495456260245845,0.011036271549325669,53.317278040064
598,0.0039975808017424395,146.79855238233839,0.015332946754543945,40.53095982907651,0.011037209398449745,53.366235650934144
599,0.003997926787474876,146.9331487554449,0.015334032471406253,40.566463397907185,0.011038153003397253,53.41519326180429
600,0.003998274730513738,147.0677451285514,0.015335125213693606,40.601966966737855,0.011039102222844481,53.46415087267444
601,0.003998624579565841,147.20234150165788,0.01533622478348055,40.637470535568525,0.011040056914724688,53.513108483544585
602,0.003998976283078434,147.3369378747644,0.015337330981831179,40.6729741043992,0.011041016936234374,53.56206609441473
603,0.003999329789241442,147.47153424787092,0.015338443608808032,40.708477673229865,0.011041982143839564,53.61102370528488
604,0.003999685045989719,147.6061306209774,0.01533956246348107,40.74398124206054,0.011042952393282103,53.659981316155026
605,0.00400004200100532,147.74072699408393,0.015340687343936673,40.77948481089121,0.011043927539586017,53.70893892702517
606,0.0040004006017197655,147.87532336719045,0.015341818047286666,40.81498837972188,0.011044907437063843,53.75789653789532
607,0.004000760795316339,148.00991974029694,0.015342954369677388,40.85049194855256,0.01104589193932306,53.80685414876547
608,0.004001122528732368,148.14451611340343,0.015344096106298801,40.88599551738322,0.011046880899272471,53.855811759635614
609,0.004001485748661532,148.27911248650994,0.015345243051393632,40.9214990862139,0.011047874169128656,53.90476937050576
610,0.004001850401556172,148.41370885961646,0.015346394998266552,40.95700265504457,0.011048871600422453,53.95372698137591
611,0.00400221643362961,148.54830523272295,0.015347551739293377,40.99250622387524,0.011049873044005436,54.002684592246055
612,0.004002583790858477,148.68290160582944,0.01534871306593032,41.028009792705916,0.011050878350056439,54.0516422031162
613,0.004002952418985053,148.81749797893596,0.015349878768723273,41.06351336153658,0.011051887368088098,54.10059981398635
614,0.0040033222635196064,148.95209435204248,0.015351048637317103,41.099016930367256,0.011052899946953418,54.149557424856496
615,0.004003693269742754,149.08669072514897,0.015352222460465014,41.134520499197926,0.01105391593485237,54.19851503572664
616,0.004004065382707821,149.22128709825546,0.015353400026037922,41.170024068028596,0.011054935179338496,54.24747264659679
617,0.004004438547243211,149.35588347136198,0.015354581121033852,41.20552763685927,0.011055957527325562,54.29643025746694
618,0.004004812707954783,149.4904798444685,0.015355765531587384,41.24103120568994,0.011056982825094206,54.345387868337085
619,0.004005187809228242,149.62507621757499,0.015356953042979134,41.27653477452061,0.011058010918298639,54.39434547920723
620,0.004005563795231528,149.7596725906815,0.015358143439645252,41.31203834335128,0.011059041651973332,54.443303090077386
621,0.004005940609917223,149.89426896378802,0.015359336505186935,41.34754191218195,0.011060074870539768,54.49226070094753
622,0.004006318197024956,150.0288653368945,0.015360532022380028,41.38304548101263,0.011061110417813179,54.54121831181768
623,0.004006696500083825,150.163461710001,0.015361729773184576,41.4185490498433,0.011062148137009332,54.59017592268783
624,0.004007075462414814,150.29805808310752,0.015362929538754478,41.45405261867397,0.01106318787075131,54.639133533557974
625,0.004007455027133235,150.43265445621404,0.015364131099447108,41.48955618750465,0.011064229461076339,54.68809114442812
626,0.004007835137151158,150.56725082932053,0.01536533423483301,41.52505975633531,0.011065272749442617,54.73704875529827
627,0.004008215735179863,150.70184720242702,0.015366538723705605,41.56056332516599,0.01106631757673619,54.786006366168415
628,0.004008596763732291,150.83644357553354,0.015367744344090904,41.59606689399666,0.011067363783277802,54.83496397703856
629,0.0040089781651255,150.97103994864005,0.015368950873257292,41.63157046282733,0.011068411208829815,54.883921587908716
630,0.004009359881483142,151.10563632174654,0.015370158087725284,41.667074031658004,0.011069459692603114,54.93287919877886
631,0.004009741854737925,151.24023269485303,0.015371365763277366,41.70257760048867,0.01107050907326405,54.98183680964901
632,0.0040101240266341,151.37482906795955,0.015372573674967811,41.738081169319344,0.011071559188941395,55.03079442051916
633,0.004010506338729945,151.50942544106607,0.01537378159713254,41.773584738150014,0.011072609877233304,55.079752031389305
634,0.004010888732400256,151.64402181417256,0.015374989303399022,41.809088306980684,0.011073660975214328,55.12870964225945
635,0.004011271148838852,151.77861818727905,0.015376196566696167,41.84459187581136,0.011074712319442404,55.1776672531296
636,0.004011653529061072,151.9132145603856,0.015377403159264268,41.88009544464202,0.011075763745965896,55.226624863999746
637,0.004012035813906291,152.0478109334921,0.015378608852664961,41.9155990134727,0.011076815090330636,55.27558247486989
638,0.004012417944040434,152.18240730659858,0.01537981341779119,41.95110258230337,0.01107786618758698,55.32454008574004
639,0.004012799859958503,152.3170036797051,0.015381016624877217,41.98660615113404,0.011078916872296896,55.37349769661019
640,0.0040131815019871,152.4516000528116,0.01538221824350865,42.02210971996472,0.011079966978541057,55.422455307480334
641,0.0040135628102869626,152.5861964259181,0.015383418042632473,42.05761328879538,0.011081016339925944,55.47141291835048
642,0.004013943724855503,152.7207927990246,0.015384615790567123,42.09311685762606,0.011082064789590982,55.52037052922063
643,0.0040143241855293554,152.8553891721311,0.015385811255012566,42.12862042645673,0.011083112160215687,55.569328140090775
644,0.0040147041319869205,152.98998554523763,0.015387004203060408,42.1641239952874,0.011084158284026802,55.61828575096092
645,0.004015083503750926,153.12458191834412,0.015388194401204015,42.199627564118074,0.011085202992805498,55.66724336183107
646,0.004015462240190978,153.2591782914506,0.015389381615348672,42.235131132948744,0.01108624611789453,55.716200972701216
647,0.004015840280526135,153.39377466455713,0.015390565610821715,42.270634701779414,0.011087287490205466,55.76515858357136
648,0.0040162175638274724,153.52837103766365,0.015391746152382738,42.306138270610084,0.011088326940225882,55.81411619444151
649,0.004016594029020654,153.66296741077014,0.015392923004233776,42.341641839440754,0.011089364298026604,55.86307380531166
650,0.0040169696148885155,153.79756378387663,0.01539409593002953,42.37714540827143,0.011090399393268934,55.912031416181804
651,0.004017344260073647,153.93216015698314,0.015395264692887595,42.4126489771021,0.01109143205521192,55.96098902705195
652,0.004017717903080973,154.06675653008966,0.0153964290553987,42.44815254593277,0.011092462112719609,56.009946637922106
653,0.004018090482280353,154.20135290319615,0.015397588779636978,42.48365611476345,0.011093489394268338,56.05890424879225
654,0.0040184619359091706,154.33594927630267,0.015398743627170256,42.51915968359411,0.011094513727954013,56.1078618596624
655,0.004018832202074938,154.4705456494092,0.01539989335907032,42.55466325242479,0.011095534941499422,56.15681947053255
656,0.004019201218757892,154.60514202251568,0.015401037735923263,42.59016682125546,0.011096552862261543,56.205777081402694
657,0.004019568923813607,154.73973839562217,0.01540217651783977,42.62567039008613,0.011097567317238866,56.25473469227284
658,0.004019935254975604,154.8743347687287,0.01540330946446547,42.661173958916805,0.011098578133078733,56.30369230314299
659,0.004020300149857962,155.0089311418352,0.015404436334991292,42.69667752774747,0.011099585136084684,56.352649914013135
660,0.004020663545957939,155.1435275149417,0.015405556888163812,42.732181096578145,0.011100588152223805,56.40160752488328
661,0.00402102538065859,155.27812388804819,0.015406670882295633,42.767684665408815,0.0111015870071341,56.45056513575343
662,0.00402138559123139,155.4127202611547,0.015407778075275777,42.803188234239485,0.011102581526131864,56.499522746623576
663,0.004021744114838865,155.54731663426122,0.015408878224580064,42.83869180307016,0.011103571534219064,56.54848035749372
664,0.004022100888537216,155.6819130073677,0.01540997108728153,42.874195371900825,0.011104556856090731,56.59743796836388
665,0.004022455849278957,155.8165093804742,0.015411056420060857,42.9096989407315,0.011105537316142361,56.646395579234024
666,0.004022808933915546,155.95110575358072,0.015412133979216765,42.94520250956217,0.011106512738477327,56.69535319010417
667,0.004023160079200025,156.08570212668724,0.015413203520676487,42.98070607839284,0.011107482946914281,56.74431080097432
668,0.004023509221789657,156.22029849979373,0.015414264800006185,43.01620964722352,0.011108447764994598,56.793268411844466
669,0.004023856298248575,156.35489487290025,0.015415317572421426,43.05171321605418,0.011109407015989788,56.84222602271461
670,0.004024201245050419,156.48949124600676,0.015416361592797623,43.08721678488486,0.011110360522908945,56.89118363358476
671,0.004024543998580989,156.62408761911325,0.015417396615680524,43.12272035371553,0.011111308108506177,56.94014124445491
672,0.004024884495140891,156.75868399221974,0.015418422395296666,43.1582239225462,0.011112249595288073,56.989098855325054
673,0.004025222670948187,156.89328036532626,0.015419438685563886,43.193727491376876,0.011113184805521143,57.0380564661952
674,0.00402555846214105,157.02787673843278,0.015420445240101775,43.229231060207546,0.011114113561239284,57.08701407706535
675,0.004025891804780416,157.16247311153927,0.015421441812242209,43.264734629038216,0.011115035684251245,57.135971687935495
676,0.004026222634852644,157.29706948464576,0.01542242815503982,43.300238197868886,0.0111159509961481,57.18492929880564
677,0.004026550888272165,157.43166585775228,0.015423404021282512,43.335741766699556,0.011116859318310716,57.23388690967579
678,0.00402687650088415,157.5662622308588,0.015424369163501974,43.37124533553023,0.011117760471917239,57.282844520545936
679,0.004027199408467161,157.7008586039653,0.015425323333984184,43.4067489043609,0.011118654277950574,57.33180213141608
680,0.004027519546735819,157.83545497707178,0.015426266284779926,43.44225247319157,0.011119540557205869,57.38075974228623
681,0.004027836851343462,157.9700513501783,0.015427197767715315,43.47775604202225,0.011120419130298,57.429717353156384
682,0.004028151257884807,158.1046477232848,0.015428117534402312,43.51325961085291,0.011121289817669076,57.47867496402653
683,0.004028462701898617,158.2392440963913,0.015429025336249244,43.54876317968359,0.011122152439595925,57.52763257489668
684,0.004028771118870362,158.3738404694978,0.015429920924471345,43.58426674851426,0.011123006816197583,57.576590185766825
685,0.004029076444234882,158.5084368426043,0.01543080405010126,43.61977031734493,0.011123852767442814,57.62554779663697
686,0.004029378613379056,158.64303321571083,0.015431674463999585,43.65527388617561,0.01112469011315758,57.67450540750712
687,0.004029677561644466,158.77762958881732,0.015432531916865388,43.69077745500627,0.011125518673032572,57.72346301837727
688,0.00402997322433006,158.91222596192384,0.015433376159246743,43.72628102383695,0.011126338266630693,57.772420629247414
689,0.004030265536694821,159.04682233503036,0.01543420694155124,43.76178459266762,0.011127148713394566,57.82137824011756
690,0.004030554433960429,159.18141870813685,0.015435024014056529,43.79728816149829,0.011127949832654034,57.87033585098771
691,0.004030839851313929,159.31601508124334,0.01543582712692082,43.832791730328964,0.011128741443633669,57.919293461857855
692,0.004031121723910394,159.45061145434985,0.015436616030193421,43.86829529915963,0.011129523365460265,57.968251072728
693,0.00403139998687559,159.58520782745637,0.015437390473825256,43.903798867990304,0.011130295417170356,58.01720868359815
694,0.004031674575308642,159.71980420056286,0.015438150207679361,43.939302436820974,0.01113105741771769,58.066166294468296
695,0.0040319454242846945,159.85440057366935,0.015438894981541416,43.974806005651644,0.011131809185980756,58.11512390533844
696,0.004032212468857578,159.98899694677587,0.015439624545130242,44.01030957448232,0.011132550540770256,58.1640815162086
697,0.0040324756440624655,160.1235933198824,0.015440338648108301,44.045813143312984,0.011133281300836625,58.213039127078744
698,0.004032734884918537,160.25818969298888,0.01544103704009221,44.08131671214366,0.011134001284877501,58.26199673794889
699,0.004032990126431641,160.39278606609537,0.015441719470663213,44.11682028097433,0.01113471031154523,58.31095434881904
700,0.0040332413035969504,160.5273824392019,0.015442385689377674,44.152323849805,0.011135408199454352,58.359911959689185
701,0.004033488351401619,160.6619788123084,0.015443035445777574,44.18782741863568,0.011136094767189075,58.40886957055933
702,0.004033731204827441,160.7965751854149,0.015443668489400961,44.22333098746635,0.011136769833310769,58.45782718142948
703,0.0040339697988535025,160.9311715585214,0.015444284569792435,44.25883455629702,0.01113743321636543,58.50678479229963
704,0.004034204068458837,161.06576793162793,0.015444883436513596,44.29433812512769,0.011138084734891161,58.55574240316977
705,0.004034433948625073,161.20036430473442,0.015445464839153506,44.32984169395836,0.011138724207425635,58.60470001403992
706,0.004034659374339089,161.3349606778409,0.015446028527339123,44.365345262789035,0.011139351452513564,58.65365762491007
707,0.004034880280595652,161.46955705094743,0.015446574250745738,44.400848831619705,0.01113996628871414,58.702615235780215
708,0.0040350966024000744,161.60415342405395,0.015447101759107401,44.436352400450374,0.011140568534608517,58.75157284665036
709,0.004035308274770847,161.73874979716044,0.015447610802227344,44.47185596928105,0.01114115800880722,58.80053045752051
710,0.004035515232742284,161.87334617026693,0.01544810112998837,44.507359538111714,0.01114173452995762,58.849488068390656
711,0.004035717411367162,162.00794254337345,0.015448572492363252,44.54286310694239,0.01114229791675134,58.8984456792608
712,0.004035914745719356,162.14253891647996,0.015449024639425133,44.57836667577306,0.011142847987931699,58.94740329013095
713,0.0040361071708964694,162.27713528958645,0.015449457321357874,44.61387024460373,0.01114338456230113,58.996360901001104
714,0.004036294622022469,162.41173166269294,0.01544987028846643,44.64937381343441,0.011143907458728581,59.04531851187125
715,0.004036477034250312,162.54632803579946,0.015450263291187195,44.68487738226507,0.011144416496156936,59.0942761227414
716,0.004036654342764567,162.68092440890598,0.015450636080098328,44.72038095109575,0.011144911493610398,59.143233733611545
717,0.0040368264827840405,162.81552078201247,0.015450988405930085,44.75588451992642,0.011145392270201884,59.19219134448169
718,0.004036993389564394,162.95011715511896,0.015451320019575122,44.79138808875709,0.011145858645140408,59.24114895535184
719,0.004037154998400756,163.0847135282255,0.015451630672098789,44.826891657587765,0.01114631043773844,59.290106566221986
720,0.004037311244630341,163.219309901332,0.015451920114749414,44.86239522641843,0.011146747467419286,59.33906417709213
721,0.004037462063635053,163.3539062744385,0.015452188098968554,44.897898795249105,0.011147169553724422,59.38802178796228
722,0.004037607390844089,163.488502647545,0.015452434376401264,44.933402364079775,0.01114757651632085,59.43697939883243
723,0.004037747161736546,163.62309902065152,0.015452658698906312,44.968905932910445,0.011147968175008417,59.485937009702575
724,0.004037881311844013,163.757695393758,0.015452860818566406,45.00440950174112,0.011148344349727151,59.53489462057272
725,0.004038009776753169,163.8922917668645,0.015453040487698392,45.03991307057179,0.011148704860564563,59.58385223144287
726,0.004038132492108369,164.02688813997102,0.015453197458863432,45.07541663940246,0.011149049527762949,59.632809842313016
727,0.00403824939361423,164.16148451307754,0.01545333148487718,45.11092020823313,0.01114937817172668,59.68176745318316
728,0.004038360417038214,164.29608088618403,0.01545344231881992,45.1464237770638,0.011149690613029478,59.73072506405332
729,0.004038465498213206,164.43067725929052,0.0154535297140467,45.18192734589448,0.011149986672421678,59.779682674923464
730,0.00403856457304008,164.56527363239704,0.015453593424197444,45.21743091472515,0.011150266170837489,59.82864028579361
731,0.004038657577490275,164.69987000550356,0.015453633203207036,45.25293448355582,0.011150528929402227,59.87759789666376
732,0.004038744447608353,164.83446637861005,0.015453648805315407,45.288438052386496,0.011150774769439542,59.926555507533905
733,0.004038825119514559,164.96906275171654,0.015453639985077565,45.32394162121716,0.011151003512478642,59.97551311840405
734,0.004038899529407374,165.10365912482305,0.015453606497373644,45.359445190047836,0.011151214980261476,60.0244707292742
735,0.004038967613566069,165.23825549792957,0.015453548097418909,45.394948758878506,0.01115140899474994,60.073428340144346
736,0.004039029308353237,165.37285187103606,0.015453464540773745,45.430452327709176,0.011151585378133046,60.12238595101449
737,0.004039084550217345,165.50744824414258,0.015453355583353623,45.46595589653985,0.011151743952834067,60.17134356188464
738,0.004039133275695257,165.6420446172491,0.015453220981439052,45.501459465370516,0.011151884541517696,60.22030117275479
739,0.004039175421414768,165.7766409903556,0.015453060491685496,45.53696303420119,0.011152006967097169,60.269258783624934
740,0.004039210924097126,165.91123736346208,0.01545287387113327,45.57246660303186,0.011152111052741389,60.31821639449508
741,0.004039239720559541,166.0458337365686,0.015452660877217434,45.60797017186253,0.011152196621882004,60.36717400536523
742,0.00403926174771771,166.18043010967511,0.015452421267777626,45.64347374069321,0.011152263498220514,60.416131616235376
743,0.004039276942588311,166.3150264827816,0.015452154801067907,45.67897730952387,0.01115231150573532,60.46508922710552
744,0.004039285242291506,166.4496228558881,0.015451861235766558,45.71448087835455,0.011152340468688782,60.51404683797567
745,0.004039286584053437,166.5842192289946,0.01545154033098586,45.74998444718522,0.011152350211634257,60.563004448845824
746,0.004039280905208711,166.71881560210113,0.01545119184628186,45.78548801601589,0.011152340559423102,60.61196205971597
747,0.004039268143202883,166.85341197520762,0.015450815541664076,45.82099158484657,0.011152311337211698,60.66091967058612
748,0.0040392482355949295,166.9880083483141,0.015450411177605226,45.85649515367723,0.011152262370468404,60.709877281456265
749,0.004039221120059718,167.12260472142063,0.015449978515050894,45.89199872250791,0.011152193484980543,60.75883489232641
750,0.0040391867343904705,167.25720109452715,0.01544951731542917,45.92750229133858,0.011152104506861344,60.80779250319656
751,0.004039145016501216,167.39179746763364,0.015449027340660296,45.96300586016925,0.01115199526255686,60.856750114066706
752,0.004039095904429246,167.52639384074016,0.015448508353166237,45.998509428999924,0.011151865578852897,60.90570772493685
753,0.00403903933633755,167.66099021384667,0.015447960115880266,46.034012997830594,0.011151715282881884,60.954665335807
754,0.004038975250517253,167.79558658695316,0.015447382392256492,46.069516566661264,0.011151544202129764,61.00362294667715
755,0.004038903585390048,167.93018296005965,0.015446774946279374,46.105020135491934,0.011151352164442834,61.052580557547294
756,0.0040388242795106125,168.06477933316617,0.015446137542473206,46.140523704322604,0.011151138998034583,61.10153816841744
757,0.004038737271569027,168.1993757062727,0.015445469945911557,46.17602727315328,0.011150904531492506,61.15049577928759
758,0.0040386425003931786,168.33397207937918,0.015444771922226713,46.21153084198395,0.01115064859378489,61.199453390157736
759,0.0040385399049511625,168.46856845248567,0.01544404323761904,46.24703441081462,0.0111503710142676,61.24841100102788
760,0.004038429424353676,168.6031648255922,0.015443283658866375,46.2825379796453,0.01115007162269082,61.29736861189804
761,0.004038310997856402,168.7377611986987,0.015442492953333338,46.31804154847596,0.011149750249205781,61.346326222768184
762,0.004038184564862388,168.8723575718052,0.015441670888980628,46.35354511730664,0.011149406724371482,61.39528383363833
763,0.00403805006492441,169.0069539449117,0.015440817234374304,46.38904868613731,0.011149040879161371,61.44424144450848
764,0.004037907437747346,169.1415503180182,0.015439931758695012,46.42455225496798,0.011148652544970012,61.493199055378625
765,0.004037756623190515,169.27614669112472,0.015439014231747188,46.460055823798655,0.011148241553619726,61.54215666624877
766,0.0040375975612700395,169.4107430642312,0.015438064423968223,46.49555939262932,0.01114780773736722,61.59111427711892
767,0.004037430192161169,169.5453394373377,0.015437082106437619,46.531062961459995,0.011147350928910185,61.640071887989066
768,0.004037254456200619,169.67993581044422,0.01543606705088606,46.566566530290665,0.011146870961393867,61.68902949885921
769,0.004037070293888889,169.81453218355074,0.015435019029704511,46.602070099121335,0.011146367668417619,61.73798710972936
770,0.00403687764589258,169.94912855665723,0.015433937815953244,46.63757366795201,0.011145840884041448,61.78694472059951
771,0.004036676453046693,170.08372492976375,0.015432823183370827,46.673077236782675,0.011145290442792503,61.835902331469654
772,0.004036466656356929,170.21832130287027,0.015431674906383109,46.70858080561335,0.011144716179671561,61.8848599423398
773,0.004036248197001979,170.35291767597676,0.015430492760112133,46.74408437444402,0.011144117930159493,61.93381755320995
774,0.0040360210163358,170.48751404908325,0.015429276520385046,46.77958794327469,0.0111434955302237,61.982775164080095
775,0.0040357850558898865,170.62211042218976,0.015428025963742945,46.81509151210537,0.011142848816324508,62.03173277495024
776,0.004035540257375532,170.75670679529628,0.015426740867449718,46.85059508093603,0.011142177625421572,62.08069038582039
777,0.004035286562686083,170.89130316840277,0.015425421009500805,46.88609864976671,0.011141481794980217,62.129647996690544
778,0.0040350239138991825,171.02589954150926,0.01542406616863197,46.92160221859738,0.011140761162977792,62.17860560756069
779,0.004034752253279,171.16049591461578,0.015422676124328003,46.95710578742805,0.011140015567909962,62.22756321843084
780,0.004034471523278467,171.2950922877223,0.015421250656831396,46.992609356258725,0.011139244848797008,62.276520829300985
781,0.00403418166654148,171.4296886608288,0.015419789547150977,47.028112925089395,0.01113844884519007,62.32547844017113
782,0.004033882625905121,171.56428503393528,0.015418292577070516,47.063616493920065,0.011137627397177378,62.37443605104128
783,0.004033574344401844,171.6988814070418,0.015416759529157286,47.099120062750735,0.011136780345390479,62.423393661911426
784,0.004033256765261667,171.8334777801483,0.015415190186770565,47.134623631581405,0.011135907531010384,62.47235127278157
785,0.004032929831914354,171.9680741532548,0.01541358433407014,47.17012720041208,0.011135008795773739,62.52130888365172
786,0.004032593487991577,172.10267052636132,0.015411941756024748,47.20563076924275,0.011134083981978942,62.57026649452187
787,0.004032247677329078,172.23726689946784,0.015410262238420461,47.24113433807342,0.011133132932492247,62.619224105392014
788,0.004031892343968822,172.37186327257433,0.015408545567869067,47.2766379069041,0.011132155490753819,62.66818171626216
789,0.004031527432161127,172.50645964568082,0.015406791531816377,47.31214147573476,0.011131151500783788,62.71713932713231
790,0.004031152886366802,172.64105601878734,0.015404999918550523,47.34764504456544,0.011130120807188254,62.766096938002455
791,0.004030768651259259,172.77565239189386,0.015403170517210189,47.38314861339611,0.01112906325516528,62.8150545488726
792,0.00403037467172663,172.91024876500035,0.015401303117792805,47.41865218222678,0.011127978690510834,62.86401215974276
793,0.004029970892873857,173.04484513810684,0.015399397511162712,47.454155751057456,0.011126866959624733,62.912969770612904
794,0.004029557260024787,173.17944151121335,0.015397453489059278,47.48965931988812,0.011125727909516528,62.96192738148305
795,0.004029133718724246,173.31403788431987,0.015395470844104964,47.525162888718796,0.011124561387811382,63.0108849923532
796,0.004028700214740109,173.44863425742636,0.01539344936981336,47.560666457549466,0.011123367242755904,63.059842603223345
797,0.004028256694065356,173.58323063053285,0.01539138886059718,47.596170026380136,0.011122145323223963,63.10880021409349
798,0.0040278031029201185,173.71782700363937,0.015389289111776184,47.63167359521081,0.011120895478722468,63.15775782496364
799,0.004027339387753716,173.8524233767459,0.015387149919585105,47.667177164041476,0.011119617559397115,63.206715435833786
800,0.00402686549524668,173.98701974985238,0.015384971081181486,47.70268073287215,0.011118311416038109,63.25567304670393
801,0.004026381372312768,174.12161612295887,0.015382752394653509,47.73818430170282,0.011116976900085854,63.30463065757408
802,0.004025886966100968,174.25621249606542,0.015380493659027758,47.77368787053349,0.011115613863636617,63.35358826844423
803,0.004025382223997492,174.3908088691719,0.015378194674276938,47.80919143936417,0.011114222159448144,63.402545879314374
804,0.004024867093627753,174.5254052422784,0.015375855241327563,47.84469500819483,0.011112801640945271,63.45150349018452
805,0.00402434152285834,174.6600016153849,0.01537347516206759,47.88019857702551,0.011111352162225478,63.50046110105467
806,0.004023805459798973,174.79459798849143,0.015371054239354,47.91570214585618,0.011109873578064429,63.549418711924815
807,0.004023258852804457,174.92919436159792,0.015368592277020357,47.95120571468685,0.011108365743921478,63.59837632279496
808,0.004022701650476609,175.0637907347044,0.015366089079884286,47.98670928351753,0.011106828515945133,63.64733393366511
809,0.004022133801666191,175.19838710781093,0.01536354445375495,48.0222128523482,0.011105261750978498,63.69629154453526
810,0.004021555255474822,175.33298348091745,0.015360958205440433,48.05771642117887,0.011103665306564679,63.74524915540541
811,0.0040209659612568775,175.46757985402394,0.015358330142755103,48.09321999000954,0.011102039040952163,63.79420676627556
812,0.004020365868621383,175.60217622713043,0.015355660074526932,48.12872355884021,0.011100382813100147,63.843164377145705
813,0.0040197549274338905,175.73677260023695,0.015352947810604756,48.164227127670884,0.011098696482683863,63.89212198801585
814,0.004019133087818349,175.87136897334346,0.015350193161865493,48.199730696501554,0.011096979910099843,63.941079598886
815,0.004018500300158957,176.00596534644995,0.01534739594022131,48.235234265332224,0.011095232956471163,63.990037209756146
816,0.004017856515102006,176.14056171955644,0.015344555958626745,48.2707378341629,0.011093455483652653,64.0389948206263
817,0.004017201683557715,176.27515809266296,0.015341673031085783,48.306241402993564,0.011091647354236078,64.08795243149643
818,0.004016535756702046,176.40975446576948,0.015338746972658879,48.34174497182424,0.011089808431555267,64.1369100423666
819,0.004015858685978519,176.54435083887597,0.015335777599469932,48.37724854065491,0.011087938579691238,64.18586765323673
820,0.004015170423099999,176.6789472119825,0.015332764728713217,48.41275210948558,0.011086037663477254,64.23482526410689
821,0.004014470920050483,176.813543585089,0.015329708178660261,48.44825567831626,0.011084105548503888,64.28378287497702
822,0.004013760129086875,176.9481399581955,0.015326607768666666,48.48375924714692,0.01108214210112399,64.33274048584718
823,0.004013038002740738,177.082736331302,0.015323463319178905,48.5192628159776,0.011080147188457703,64.38169809671732
824,0.004012304493820049,177.2173327044085,0.015320274651741028,48.55476638480827,0.01107812067839736,64.43065570758748
825,0.0040115595554109235,177.35192907751502,0.015317041589001363,48.59026995363894,0.011076062439612407,64.47961331845762
826,0.004010803140879347,177.4865254506215,0.015313763954719128,48.625773522469615,0.011073972341554269,64.52857092932777
827,0.004010035203872877,177.621121823728,0.015310441573771028,48.66127709130028,0.01107185025446117,64.57752854019792
828,0.004009255698322344,177.75571819683452,0.015307074272157757,48.696780660130955,0.011069696049362933,64.62648615106806
829,0.004008464578443536,177.89031456994104,0.015303661877010509,48.732284228961625,0.011067509598085744,64.67544376193821
830,0.004007661798738866,178.02491094304753,0.01530020421659737,48.767787797792295,0.011065290773256874,64.72440137280836
831,0.004006847313999034,178.15950731615402,0.01529670112032971,48.80329136662297,0.011063039448309364,64.7733589836785
832,0.004006021079304674,178.29410368926054,0.01529315241876852,48.83879493545364,0.011060755497486682,64.82231659454865
833,0.004005183050027984,178.42870006236706,0.01528955794363065,48.87429850428431,0.01105843879584733,64.8712742054188
834,0.004004333181834349,178.56329643547355,0.01528591752779505,48.90980207311498,0.011056089219269444,64.92023181628895
835,0.004003471430683948,178.69789280858006,0.015282231005308938,48.94530564194565,0.011053706644455312,64.9691894271591
836,0.004002597752833347,178.83248918168658,0.015278498211393907,48.98080921077633,0.011051290948935897,65.01814703802924
837,0.004001712104837081,178.96708555479307,0.015274718982451993,49.016312779607,0.011048842011075307,65.06710464889939
838,0.004000814443549223,179.10168192789956,0.01527089315607168,49.05181634843767,0.011046359710075218,65.11606225976954
839,0.003999904726124938,179.23627830100608,0.015267020571033862,49.087319917268346,0.011043843925979277,65.16501987063968
840,0.00399898291002203,179.3708746741126,0.01526310106731775,49.12282348609901,0.011041294539677459,65.21397748150983
841,0.003998048953002463,179.5054710472191,0.0152591344861067,49.158327054929686,0.011038711432910395,65.26293509237999
842,0.0039971028131338794,179.64006742032558,0.015255120669794049,49.193830623760356,0.011036094488273647,65.31189270325012
843,0.003996144448791105,179.7746637934321,0.015251059461988821,49.229334192591025,0.01103344358922195,65.36085031412028
844,0.003995173818657637,179.90926016653862,0.01524695070752144,49.2648377614217,0.011030758620073444,65.40980792499042
845,0.003994190881727115,180.0438565396451,0.015242794252449354,49.300341330252365,0.011028039466013814,65.45876553586058
846,0.0039931955973047896,180.1784529127516,0.015238589944062622,49.33584489908304,0.01102528601310045,65.50772314673071
847,0.0039921879250089665,180.3130492858581,0.015234337630889452,49.37134846791371,0.011022498148266523,65.55668075760087
848,0.00399116782477244,180.44764565896463,0.015230037162701644,49.40685203674438,0.011019675759325054,65.605638368471
849,0.003990135256843921,180.58224203207112,0.015225688390520041,49.44235560557506,0.01101681873497292,65.65459597934117
850,0.0039890901817894375,180.7168384051776,0.015221291166619872,49.47785917440572,0.011013926964794852,65.7035535902113
851,0.003988032560493733,180.85143477828416,0.015216845344536064,49.5133627432364,0.011011000339267354,65.75251120108146
852,0.003986962354161646,180.98603115139065,0.015212350779068512,49.54886631206707,0.011008038749762625,65.8014688119516
853,0.003985879524319476,181.12062752449714,0.015207807326287251,49.58436988089774,0.011005042088552405,65.85042642282176
854,0.003984784032816335,181.25522389760366,0.015203214843537621,49.619873449728416,0.011002010248811821,65.89938403369189
855,0.0039836758418254885,181.38982027071017,0.01519857318944534,49.65537701855908,0.010998943124623153,65.94834164456205
856,0.003982554913845681,181.52441664381666,0.015193882223921542,49.690880587389756,0.010995840610979593,65.9972992554322
857,0.003981421211702447,181.65901301692315,0.015189141808167762,49.726384156220426,0.010992702603788939,66.04625686630234
858,0.003980274698549404,181.79360939002967,0.015184351804680831,49.761887725051096,0.010989528999877287,66.09521447717249
859,0.003979115337869543,181.9282057631362,0.01517951207725777,49.79739129388177,0.01098631969699263,66.14417208804264
860,0.003977943093476493,182.06280213624268,0.01517462249100058,49.83289486271244,0.010983074593808468,66.19312969891278
861,0.003976757929515778,182.19739850934917,0.015169682912320993,49.86839843154311,0.010979793589927352,66.24208730978293
862,0.003975559810466054,182.3319948824557,0.01516469320894518,49.90390200037378,0.010976476585884389,66.29104492065308
863,0.003974348701140344,182.4665912555622,0.015159653249918376,49.93940556920445,0.010973123483150713,66.34000253152323
864,0.003973124566687244,182.6011876286687,0.015154562905609466,49.97490913803513,0.010969734184136926,66.38896014239337
865,0.003971887372592126,182.7357840017752,0.015149422047715518,50.0104127068658,0.01096630859219647,66.43791775326352
866,0.003970637084678319,182.8703803748817,0.015144230549266235,50.04591627569647,0.010962846611628989,66.48687536413367
867,0.003969373669108281,183.00497674798822,0.015138988284628388,50.08141984452715,0.010959348147683633,66.53583297500381
868,0.003968097092384757,183.1395731210947,0.015133695129510148,50.11692341335781,0.010955813106562328,66.58479058587396
869,0.003966807321351917,183.27416949420123,0.0151283509609654,50.15242698218849,0.010952241395423008,66.63374819674411
870,0.003965504323196485,183.40876586730775,0.015122955657397966,50.18793055101916,0.010948632922382795,66.68270580761425
871,0.003964188065448853,183.54336224041424,0.01511750909856581,50.22343411984983,0.010944987596521164,66.7316634184844
872,0.00396285851598418,183.67795861352073,0.015112011165585134,50.258937688680504,0.010941305327883025,66.78062102935455
873,0.003961515643023473,183.81255498662725,0.01510646174093448,50.29444125751117,0.01093758602748181,66.8295786402247
874,0.003960159415134659,183.94715135973377,0.015100860708458693,50.329944826341844,0.010933829607302489,66.87853625109486
875,0.003958789801233643,184.08174773284026,0.015095207953372922,50.365448395172514,0.010930035980304564,66.92749386196499
876,0.003957406770585342,184.21634410594675,0.015089503362266474,50.400951964003184,0.010926205060424993,66.97645147283515
877,0.003956010292804719,184.35094047905326,0.015083746823106679,50.43645553283386,0.01092233676258112,67.02540908370528
878,0.003954600337857791,184.48553685215978,0.015077938225242643,50.471959101664524,0.010918431002673513,67.07436669457545
879,0.003953176876062625,184.62013322526627,0.015072077459408981,50.5074626704952,0.0109144876975888,67.12332430544558
880,0.0039517398780903245,184.75472959837276,0.01506616441772948,50.54296623932587,0.01091050676520244,67.17228191631574
881,0.003950289314965993,184.88932597147928,0.015060198993720693,50.57846980815654,0.010906488124381471,67.22123952718587
882,0.0039488251580696914,185.0239223445858,0.01505418108229549,50.61397337698722,0.01090243169498719,67.27019713805603
883,0.003947347379137378,185.1585187176923,0.015048110579766542,50.64947694581788,0.010898337397877829,67.31915474892617
884,0.003945855950261826,185.2931150907988,0.015041987383849747,50.68498051464856,0.01089420515491115,67.36811235979633
885,0.0039443508438935385,185.42771146390533,0.015035811393667598,50.72048408347923,0.01089003488894704,67.41706997066646
886,0.003942832032841646,185.56230783701182,0.015029582509752504,50.7559876523099,0.01088582652385002,67.46602758153662
887,0.003941299490274778,185.6969042101183,0.015023300634050022,50.791491221140575,0.01088157998449175,67.51498519240675
888,0.003939753189721935,185.83150058322482,0.015016965669922075,50.826994789971245,0.010877295196753463,67.56394280327692
889,0.003938193105073338,185.96609695633134,0.015010577522150062,50.862498358801915,0.010872972087528392,67.61290041414706
890,0.003936619210581263,186.10069332943783,0.015004136096937949,50.898001927632585,0.010868610584724117,67.66185802501721
891,0.003935031480860864,186.23528970254432,0.014997641301915285,50.933505496463255,0.010864210617264896,67.71081563588736
892,0.003933429890890976,186.36988607565084,0.014991093046140143,50.96900906529393,0.010859772115093945,67.7597732467575
893,0.003931814416014912,186.50448244875736,0.014984491240102045,51.0045126341246,0.01085529500917567,67.80873085762765
894,0.003930185031941236,186.63907882186385,0.014977835795724785,51.04001620295527,0.010850779231497881,67.8576884684978
895,0.003928541714744525,186.77367519497034,0.014971126626369204,51.07551977178595,0.010846224715073936,67.90664607936795
896,0.0039268844408661165,186.90827156807686,0.014964363646835937,51.11102334061661,0.010841631393944857,67.95560369023809
897,0.003925213187114842,187.04286794118337,0.014957546773368044,51.14652690944729,0.010836999203181399,68.00456130110824
898,0.003923527930667746,187.17746431428986,0.014950675923653636,51.18203047827796,0.010832328078886094,68.05351891197839
899,0.003921828649070783,187.31206068739635,0.014943751016828415,51.21753404710863,0.010827617958195215,68.10247652284853
900,0.003920115320239509,187.44665706050287,0.01493677197347815,51.253037615939306,0.010822868779280749,68.15143413371868
901,0.003918387922459755,187.5812534336094,0.014929738715641117,51.28854118476997,0.010818080481352275,68.20039174458883
902,0.003916646434388284,187.71584980671588,0.01492265116681045,51.324044753600646,0.010813253004658846,68.24934935545897
903,0.003914890835053435,187.8504461798224,0.014915509251936463,51.359548322431316,0.010808386290490801,68.29830696632912
904,0.003913121103855747,187.98504255292892,0.014908312897428902,51.395051891261986,0.010803480281181544,68.34726457719927
905,0.003911337220568578,188.1196389260354,0.014901062031159103,51.430555460092656,0.010798534920109272,68.39622218806943
906,0.003909539165338702,188.2542352991419,0.014893756582462166,51.46605902892333,0.010793550151698687,68.44517979893956
907,0.003907726918686888,188.38883167224841,0.014886396482138992,51.501562597754,0.010788525921422622,68.49413740980972
908,0.003905900461508475,188.52342804535493,0.014878981662458317,51.53706616658467,0.010783462175803678,68.54309502067986
909,0.0039040597750739235,188.65802441846142,0.01487151205715865,51.57256973541534,0.010778358862415762,68.59205263155002
910,0.0039022048410293497,188.7926207915679,0.01486398760145016,51.60807330424602,0.010773215929885647,68.64101024242015
911,0.0039003356413970566,188.92721716467443,0.014856408232016543,51.64357687307669,0.010768033327894411,68.68996785329031
912,0.0038984521585760388,189.06181353778095,0.014848773887016754,51.67908044190736,0.010762811007178925,68.73892546416045
913,0.0038965543753424767,189.19640991088744,0.014841084506086765,51.71458401073803,0.010757548919533212,68.7878830750306
914,0.003894642274850218,189.33100628399393,0.014833340030341181,51.7500875795687,0.010752247017809828,68.83684068590074
915,0.0038927158406312375,189.46560265710045,0.014825540402374864,51.78559114839938,0.010746905255921162,68.8857982967709
916,0.0038907750565960915,189.60019903020697,0.014817685566264472,51.82109471723005,0.010741523588840722,68.93475590764103
917,0.00388881990703435,189.73479540331346,0.014809775467569916,51.856598286060716,0.010736101972604349,68.9837135185112
918,0.003886850376615013,189.86939177641997,0.014801810053335808,51.892101854891386,0.010730640364311423,69.03267112938133
919,0.003884866450386922,190.0039881495265,0.0147937892720928,51.927605423722056,0.010725138722125983,69.08162874025149
920,0.0038828681137791457,190.13858452263298,0.014785713073858897,51.96310899255273,0.010719597005277862,69.13058635112164
921,0.0038808553526013517,190.27318089573947,0.014777581410140708,51.9986125613834,0.010714015174063727,69.17954396199178
922,0.0038788281530441737,190.407777268846,0.0147693942339346,52.03411613021407,0.010708393189848106,69.22850157286193
923,0.0038767865016795496,190.5423736419525,0.014761151499727865,52.06961969904474,0.010702731015064363,69.27745918373208
924,0.0038747303854610587,190.676970015059,0.014752853163499752,52.10512326787542,0.010697028613215628,69.32641679460222
925,0.0038726597917242305,190.8115663881655,0.014744499182722495,52.14062683670609,0.010691285948875714,69.37537440547237
926,0.0038705747081868485,190.946162761272,0.014736089516362254,52.17613040553676,0.010685502987689936,69.42433201634252
927,0.0038684751229492364,191.08075913437852,0.014727624124880004,52.21163397436743,0.01067967969637594,69.47328962721267
928,0.0038663610244945284,191.21535550748501,0.014719102970232368,52.2471375431981,0.010673816042724478,69.52224723808281
929,0.003864232401688924,191.3499518805915,0.014710526015872393,52.28264111202878,0.010667911995600108,69.57120484895296
930,0.0038620892437819295,191.48454825369802,0.014701893226750268,52.31814468085945,0.0106619675249419,69.6201624598231
931,0.003859931540406587,191.61914462680454,0.01469320456931397,52.35364824969012,0.010655982601764074,69.66912007069325
932,0.003857759281579685,191.75374099991103,0.014684460011509862,52.38915181852079,0.010649957198156592,69.7180776815634
933,0.0038555724577019517,191.88833737301752,0.014675659522783248,52.42465538735146,0.010643891287285722,69.76703529243355
934,0.0038533710595582407,192.02293374612407,0.014666803074078827,52.460158956182134,0.01063778484339456,69.8159929033037
935,0.0038511550783177024,192.15753011923056,0.014657890637841148,52.495662525012804,0.010631637841803498,69.86495051417384
936,0.0038489245055339264,192.29212649233705,0.014648922188014946,52.531166093843474,0.010625450258910658,69.91390812504399
937,0.003846679333145087,192.42672286544357,0.014639897700045462,52.566669662674144,0.010619222072192291,69.96286573591414
938,0.003844419553474067,192.56131923855008,0.0146308171508787,52.60217323150482,0.010612953260203116,70.0118233467843
939,0.0038421451592285626,192.69591561165657,0.014621680518961597,52.63767680033549,0.010606643802576645,70.06078095765443
940,0.0038398561435011793,192.83051198476306,0.014612487784242173,52.67318036916616,0.010600293680025429,70.10973856852459
941,0.0038375524997695093,192.96510835786958,0.014603238928169598,52.70868393799683,0.01059390287434131,70.15869617939472
942,0.003835234221896201,193.0997047309761,0.014593933933694209,52.7441875068275,0.010587471368395586,70.20765379026489
943,0.003832901304129004,193.2343011040826,0.014584572785267475,52.77969107565818,0.010580999146139162,70.25661140113502
944,0.003830553741100808,193.36889747718908,0.014575155468841902,52.81519464448885,0.01057448619260265,70.30556901200518
945,0.00382819152782966,193.5034938502956,0.014565681971870865,52.85069821331952,0.010567932493896441,70.35452662287531
946,0.0038258146597187777,193.63809022340212,0.014556152283308409,52.88620178215019,0.010561338037210705,70.40348423374547
947,0.0038234231325565333,193.7726865965086,0.014546566393608969,52.92170535098086,0.010554702810815393,70.4524418446156
948,0.003821016942516438,193.9072829696151,0.014536924294727058,52.957208919811535,0.010548026804060154,70.50139945548577
949,0.0038185960861570984,194.04187934272161,0.014527225980116867,52.992712488642205,0.010541310007374256,70.5503570663559
950,0.0038161605604221708,194.17647571582813,0.014517471444731839,53.028216057472875,0.010534552412266411,70.59931467722606
951,0.003813710362640294,194.31107208893462,0.014507660685024161,53.063719626303545,0.010527754011324629,70.6482722880962
952,0.0038112454905250056,194.44566846204114,0.014497793698944213,53.09922319513422,0.010520914798215958,70.69722989896636
953,0.0038087659421746525,194.58026483514763,0.014487870485939972,53.13472676396489,0.010514034767686243,70.7461875098365
954,0.003806271716072278,194.71486120825415,0.01447789104695632,53.17023033279556,0.010507113915559807,70.79514512070665
955,0.003803762811085499,194.84945758136064,0.014467855384434344,53.20573390162623,0.010500152238739109,70.8441027315768
956,0.003801239226466373,194.98405395446716,0.014457763502310544,53.2412374704569,0.010493149735204356,70.89306034244694
957,0.0037987009618512388,195.11865032757365,0.014447615406015996,53.27674103928758,0.01048610640401308,70.94201795331709
958,0.003796148017260558,195.25324670068017,0.014437411102475482,53.31224460811825,0.010479022245299662,70.99097556418724
959,0.0037935803930987284,195.38784307378668,0.014427150600106511,53.34774817694892,0.01047189726027483,71.03993317505739
960,0.003790998090153894,195.52243944689317,0.014416833908818347,53.38325174577959,0.010464731451225114,71.08889078592753
961,0.0037884011095977344,195.6570358199997,0.014406461040010934,53.41875531461026,0.010457524821512257,71.13784839679768
962,0.0037857894529852425,195.79163219310618,0.01439603200657378,53.454258883440936,0.01045027737557258,71.18680600766783
963,0.0037831631222544895,195.9262285662127,0.014385546822884801,53.489762452271606,0.010442989118916321,71.23576361853797
964,0.003780522119726369,196.0608249393192,0.014375005504809094,53.525266021102276,0.010435660058126938,71.28472122940812
965,0.0037778664481043396,196.1954213124257,0.014364408069697653,53.560769589932946,0.01042829020086034,71.33367884027827
966,0.003775196110474142,196.3300176855322,0.014353754536386033,53.59627315876362,0.010420879555844118,71.38263645114841
967,0.003772511110303503,196.46461405863872,0.014343044925192977,53.63177672759429,0.010413428132876719,71.43159406201856
968,0.0037698114514418367,196.5992104317452,0.01433227925791896,53.66728029642496,0.010405935942826568,71.48055167288871
969,0.003767097138119916,196.73380680485172,0.014321457557844686,53.70278386525563,0.010398402997631182,71.52950928375887
970,0.0037643681749495467,196.8684031779582,0.014310579849729558,53.7382874340863,0.010390829310296217,71.578466894629
971,0.0037616245669232105,197.00299955106473,0.014299646159810053,53.77379100291698,0.010383214894894473,71.62742450549916
972,0.0037588663194137104,197.13759592417122,0.014288656515798082,53.80929457174765,0.010375559766564913,71.6763821163693
973,0.0037560934381737875,197.27219229727774,0.014277610946879252,53.84479814057832,0.01036786394151155,71.72533972723946
974,0.0037533059293357422,197.40678867038423,0.014266509483711113,53.88030170940899,0.010360127437002395,71.77429733810959
975,0.0037505037994110205,197.54138504349075,0.014255352158421348,53.91580527823966,0.010352350271368285,71.82325494897975
976,0.0037476870552898035,197.67598141659727,0.01424413900460588,53.95130884707034,0.010344532464001736,71.87221255984988
977,0.0037448557042405765,197.81057778970376,0.014232870057326957,53.98681241590101,0.010336674035355702,71.92117017072005
978,0.0037420097539096818,197.94517416281028,0.014221545353111178,54.02231598473168,0.010328775006942351,71.97012778159018
979,0.003739149212320868,198.07977053591677,0.014210164929947432,54.05781955356235,0.010320835401331746,72.01908539246034
980,0.003736274087874813,198.21436690902328,0.014198728827284856,54.09332312239302,0.010312855242150542,72.06804300333047
981,0.0037333843893486416,198.34896328212977,0.014187237086030665,54.12882669122369,0.010304834554080593,72.11700061420063
982,0.003730480125895431,198.4835596552363,0.014175689748547979,54.16433026005436,0.010296773362857581,72.16595822507077
983,0.0037275613070436955,198.61815602834278,0.01416408685865357,54.19983382888503,0.010288671695269539,72.21491583594093
984,0.003724627942696866,198.7527524014493,0.01415242846161557,54.2353373977157,0.0102805295791554,72.26387344681108
985,0.003721680043132751,198.8873487745558,0.014140714604151144,54.27084096654638,0.010272347043403466,72.31283105768122
986,0.003718717619002986,199.0219451476623,0.014128945334424072,54.30634453537705,0.01026412411794985,72.36178866855137
987,0.003715740681332471,199.1565415207688,0.014117120702042307,54.34184810420772,0.0102558608337769,72.41074627942152
988,0.0037127492415187906,199.29113789387532,0.01410524075805548,54.37735167303839,0.010247557222911555,72.45970389029166
989,0.0037097433113316295,199.4257342669818,0.014093305554952345,54.41285524186906,0.010239213318423687,72.50866150116181
990,0.0037067229029121634,199.56033064008832,0.014081315146658184,54.44835881069974,0.010230829154424404,72.55761911203196
991,0.003703688028772447,199.69492701319484,0.014069269588532149,54.48386237953041,0.0102224047660643,72.6065767229021
992,0.0037006387017947855,199.82952338630133,0.014057168937364571,54.51936594836108,0.010213940189531685,72.65553433377225
993,0.003697574935231088,199.96411975940785,0.014045013251374193,54.55486951719175,0.010205435462050778,72.7044919446424
994,0.0036944967427022224,200.09871613251434,0.01403280259020537,54.590373086022424,0.01019689062187985,72.75344955551255
995,0.003691404138197336,200.23331250562086,0.014020537014925245,54.625876654853094,0.010188305708309347,72.8024071663827
996,0.0036882971360731867,200.36790887872735,0.0140082165880208,54.661380223683764,0.010179680761659964,72.85136477725284
997,0.0036851757510534423,200.50250525183387,0.013995841373395951,54.696883792514434,0.010171015823280703,72.90032238812299
998,0.0036820399982279792,200.63710162494036,0.013983411436368522,54.732387361345104,0.010162310935546853,72.94927999899313
999,0.003678889893052161,200.77169799804688,0.013970926843667198,54.76789093017578,0.010153566141857999,72.99823760986328


==> visu/old/tikz_csvs_diagonal_force_v1/hist_1e-07/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00070,0.05745609477162361,0.04163490608334541,0.9866553544998169
1,1,00010,0.04908024147152901,0.03473275899887085,0.9847437739372253
2,2,00030,0.09322232007980347,0.07171356678009033,1.0075697898864746
3,3,00050,0.0535721518099308,0.03091731294989586,0.9832678437232971


==> visu/old/tikz_csvs_diagonal_force_v1/hist_1e-07/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,18.45278966355747,0.04908024147152901,19.370944445394063,0.03091731294989586,33.76610862898033,0.9832678437232971
1,18.46768633467504,0.04912442773640215,19.388982849641586,0.030958150040816975,33.78492431324947,0.9832921699957328
2,18.4824547359641,0.049168614001275306,19.406894806341548,0.03099898713173809,33.80350258563793,0.9833164962681683
3,18.497094583406405,0.04921280026614845,19.424679984507282,0.031039824222659204,33.82184313188068,0.983340822540604
4,18.51160559609289,0.0492569865310216,19.442338056083834,0.03108066131358032,33.83994564354196,0.9833651488130396
5,18.52598749623599,0.04930117279589474,19.459868695961347,0.031121498404501437,33.85780981802961,0.9833894750854751
6,18.54024000918188,0.049345359060767896,19.477271581988486,0.031162335495422553,33.875435358609266,0.9834138013579108
7,18.554362863422533,0.04938954532564104,19.494546394985676,0.03120317258634367,33.89282197441746,0.9834381276303464
8,18.56835579060771,0.04943373159051419,19.51169281875826,0.031244009677264782,33.90996938047536,0.983462453902782
9,18.58221852555684,0.049477917855387334,19.528710540109564,0.0312848467681859,33.92687729770226,0.9834867801752176
10,18.595950806270753,0.049522104120260486,19.545599248853836,0.031325683859107015,33.94354545292802,0.9835111064476533
11,18.60955237394328,0.04956629038513363,19.56235863782909,0.03136652095002813,33.95997357890607,0.9835354327200888
12,18.623022972972837,0.04961047665000678,19.57898840290986,0.03140735804094925,33.97616141432651,0.9835597589925245
13,18.636362350973734,0.049654662914879924,19.59548824301981,0.03144819513187036,33.99210870382747,0.9835840852649601
14,18.649570258787506,0.04969884917975308,19.61185786014427,0.03148903222279148,34.00781519800784,0.9836084115373958
15,18.662646450494037,0.04974303544462622,19.628096959342642,0.03152986931371259,34.02328065343893,0.9836327378098313
16,18.675590683422605,0.04978722170949937,19.64420524876072,0.031570706404633705,34.03850483267641,0.9836570640822669
17,18.688402718162777,0.049831407974372514,19.660182439642888,0.031611543495554825,34.053487504271295,0.9836813903547026
18,18.70108231857522,0.04987559423924567,19.676028246344174,0.03165238058647594,34.06822844278132,0.9837057166271381
19,18.71362925180233,0.04991978050411881,19.69174238634226,0.03169321767739706,34.082727428782164,0.9837300428995738
20,18.72604328827882,0.04996396676899196,19.707324580249338,0.03173405476831817,34.0969842488777,0.9837543691720094
21,18.738324201742095,0.050008153033865105,19.722774551823846,0.03177489185923928,34.11099869571078,0.983778695444445
22,18.75047176924258,0.05005233929873826,19.738092027982134,0.0318157289501604,34.124770567973535,0.9838030217168806
23,18.762485771153855,0.0500965255636114,19.753276738809937,0.031856566041081516,34.138299670417396,0.9838273479893163
24,18.774365991182723,0.05014071182848455,19.768328417573866,0.031897403132002636,34.15158581386258,0.9838516742617518
25,18.786112216379117,0.050184898093357695,19.783246800732613,0.03193824022292375,34.16462881520819,0.9838760005341874
26,18.797724237145886,0.05022908435823085,19.7980316279482,0.03197907731384486,34.177428497441085,0.9839003268066231
27,18.80920184724845,0.050273270623103994,19.812682642097002,0.03201991440476598,34.18998468964516,0.9839246530790586
28,18.82054484382435,0.05031745688797714,19.827199589280706,0.032060751495687094,34.20229722701037,0.9839489793514943
29,18.831753027392647,0.050361643152850286,19.841582218837168,0.032101588586608214,34.21436595084105,0.9839733056239299
30,18.842826201863176,0.05040582941772344,19.85583028335106,0.03214242567752933,34.22619070856445,0.9839976318963655
31,18.853764174545713,0.050450015682596584,19.869943538664522,0.03218326276845044,34.23777135373906,0.9840219581688011
32,18.864566756158982,0.05049420194746973,19.883921743887605,0.03222409985937156,34.24910774606221,0.9840462844412368
33,18.87523376083954,0.050538388212342876,19.897764661408633,0.03226493695029267,34.26019975137787,0.9840706107136723
34,18.88576500615052,0.05058257447721603,19.911472056904444,0.03230577404121379,34.27104724168423,0.984094936986108
35,18.896160313090267,0.050626760742089175,19.925043699350464,0.032346611132134905,34.28165009514082,0.9841192632585436
36,18.906419506100796,0.05067094700696232,19.938479361030748,0.03238744822305602,34.29200819607531,0.9841435895309792
37,18.916542413076176,0.050715133271835466,19.951778817547826,0.03242828531397714,34.30212143499035,0.9841679158034148
38,18.92652886537073,0.05075931953670862,19.96494184783242,0.03246912240489825,34.31198970857022,0.9841922420758504
39,18.936378697807136,0.050803505801581765,19.977968234153128,0.03250995949581937,34.32161291968677,0.9842165683482861
40,18.946091748684346,0.05084769206645491,19.99085776212585,0.03255079658674048,34.33099097740552,0.9842408946207216
41,18.955667859785443,0.05089187833132806,20.00361022072321,0.032591633677661595,34.34012379699162,0.9842652208931573
42,18.965106876385295,0.05093606459620121,20.016225402283805,0.032632470768582715,34.34901129991504,0.9842895471655929
43,18.97440864725809,0.050980250861074355,20.028703102521277,0.03267330785950383,34.35765341385597,0.9843138734380285
44,18.983573024684773,0.0510244371259475,20.04104312053338,0.03271414495042495,34.366050072709996,0.9843381997104641
45,18.99259986446029,0.05106862339082065,20.053245258810794,0.03275498204134606,34.37420121659269,0.9843625259828997
46,19.001489025900725,0.0511128096556938,20.06530932324589,0.03279581913226717,34.38210679184413,0.9843868522553353
47,19.01024037185029,0.051156995920566946,20.077235123141353,0.03283665622318829,34.38976675103342,0.9844111785277709
48,19.018853768688196,0.05120118218544009,20.089022471218644,0.032877493314109406,34.39718105296247,0.9844355048002066
49,19.027329086335357,0.05124536845031324,20.100671183626396,0.032918330405030526,34.40434966266993,0.9844598310726421
50,19.03566619826096,0.05128955471518639,20.112181079948588,0.03295916749595164,34.41127255143484,0.9844841573450778
51,19.043864981488905,0.051333740980059536,20.123551983212703,0.03300000458687275,34.41794969677974,0.9845084836175134
52,19.05192531660412,0.05137792724493268,20.134783719897662,0.03304084167779387,34.42438108247385,0.984532809889949
53,19.059847087758683,0.05142211350980583,20.14587611994167,0.033081678768714984,34.43056669853598,0.9845571361623846
54,19.06763018267787,0.05146629977467898,20.156829016749924,0.033122515859636104,34.436506541236895,0.9845814624348203
55,19.075274492665994,0.05151048603955213,20.1676422472022,0.033163352950557216,34.442200613101754,0.9846057887072558
56,19.082779912612164,0.05155467230442527,20.178315651660263,0.03320419004147833,34.44764892291228,0.9846301149796914
57,19.09014634099587,0.05159885856929842,20.18884907397523,0.03324502713239945,34.45285148570847,0.9846544412521271
58,19.097373679892407,0.05164304483417157,20.1992423614947,0.03328586422332056,34.45780832279016,0.9846787675245626
59,19.10446183497819,0.05168723109904472,20.209495365069838,0.03332670131424168,34.46251946171847,0.9847030937969983
60,19.111410715535925,0.05173141736391786,20.21960793906225,0.033367538405162794,34.46698493631685,0.9847274200694339
61,19.11822023445961,0.05177560362879101,20.229579941350785,0.03340837549608391,34.47120478667185,0.9847517463418696
62,19.124890308259417,0.05181978989366416,20.239411233338178,0.03344921258700503,34.4751790591338,0.9847760726143051
63,19.131420857066402,0.05186397615853731,20.24910167995754,0.03349004967792614,34.47890780631722,0.9848003988867408
64,19.13781180463709,0.05190816242341045,20.258651149678755,0.03353088676884726,34.48239108710071,0.9848247251591764
65,19.144063078357938,0.0519523486882836,20.268059514514686,0.03357172385976837,34.48562896662696,0.9848490514316119
66,19.150174609249596,0.05199653495315675,20.277326650027295,0.033612560950689485,34.48862151630235,0.9848733777040476
67,19.156146331971062,0.0520407212180299,20.286452435333608,0.033653398041610605,34.49136881379622,0.9848977039764832
68,19.161978184823678,0.052084907482903044,20.295436753111527,0.03369423513253172,34.49387094304001,0.9849220302489188
69,19.167670109754997,0.05212909374777619,20.304279489605534,0.03373507222345284,34.496127994226114,0.9849463565213544
70,19.173222052362473,0.05217328001264934,20.31298053463223,0.03377590931437395,34.4981400638065,0.9849706827937901
71,19.178633961897024,0.05221746627752249,20.32153978158576,0.03381674640529506,34.49990725449101,0.9849950090662256
72,19.18390579126645,0.052261652542395634,20.329957127443073,0.03385758349621618,34.50142967524556,0.9850193353386613
73,19.189037497038694,0.05230583880726878,20.338232472769064,0.033898420587137296,34.50270744128989,0.9850436616110969
74,19.194029039444953,0.05235002507214193,20.34636572172158,0.033939257678058415,34.503740674095226,0.9850679878835324
75,19.198880382382654,0.05239421133701508,20.354356782056264,0.03398009476897953,34.504529501381654,0.9850923141559681
76,19.20359149341828,0.052438397601888224,20.362205565131276,0.03402093185990064,34.50507405711517,0.9851166404284037
77,19.20816234379002,0.05248258386676137,20.36991198591187,0.03406176895082176,34.50537448150461,0.9851409667008393
78,19.212592908410315,0.05252677013163452,20.377475962974835,0.034102606041742874,34.50543092099821,0.9851652929732749
79,19.216883165868214,0.05257095639650767,20.384897418512793,0.03414344313266399,34.50524352827996,0.9851896192457106
80,19.221033098431626,0.052615142661380815,20.392176278338333,0.034184280223585106,34.50481246226578,0.9852139455181461
81,19.225042692049357,0.05265932892625396,20.39931247188805,0.03422511731450622,34.504137888099294,0.9852382717905818
82,19.228911936353068,0.052703515191127114,20.406305932226402,0.03426595440542734,34.50321997714751,0.9852625980630174
83,19.232640824659036,0.05274770145600026,20.413156596049447,0.03430679149634845,34.502058906996176,0.985286924335453
84,19.23622935396979,0.052791887720873405,20.41986440368843,0.03434762858726957,34.50065486144486,0.9853112506078886
85,19.239677524975576,0.05283607398574655,20.426429299113217,0.034388465678190684,34.49900803050184,0.9853355768803242
86,19.24298534205569,0.052880260250619704,20.43285122993561,0.0344293027691118,34.497118610378756,0.9853599031527599
87,19.246152813279643,0.05292444651549285,20.43913014741252,0.03447013986003292,34.49498680348495,0.9853842294251954
88,19.24917995040821,0.052968632780365996,20.44526600644893,0.03451097695095403,34.49261281842156,0.9854085556976311
89,19.252066768894274,0.05301281904523914,20.451258765600844,0.03455181404187515,34.48999686997543,0.9854328819700667
90,19.254813287883586,0.053057005310112294,20.457108387077948,0.03459265113279626,34.487139179112766,0.9854572082425023
91,19.257419530215287,0.05310119157498544,20.46281483674624,0.034633488223717375,34.48403997297244,0.9854815345149379
92,19.259885522422373,0.053145377839858586,20.46837808413045,0.034674325314638495,34.4806994848592,0.9855058607873736
93,19.262211294731955,0.05318956410473173,20.473798102416346,0.03471516240555961,34.47711795423653,0.9855301870598091
94,19.264396881065363,0.053233750369604885,20.47907486845287,0.03475599949648073,34.473295626719235,0.9855545133322448
95,19.266442319038124,0.05327793663447803,20.484208362754174,0.03479683658740184,34.46923275406592,0.9855788396046804
96,19.26834764995978,0.053322122899351176,20.48919856950147,0.03483767367832295,34.46492959417111,0.9856031658771159
97,19.270112918833536,0.05336630916422432,20.494045476544727,0.03487851076924407,34.46038641105706,0.9856274921495516
98,19.271738174355807,0.053410495429097475,20.49874907540428,0.034919347860165185,34.45560347486557,0.9856518184219872
99,19.273223468915546,0.05345468169397062,20.503309361272233,0.0349601849510863,34.45058106184932,0.9856761446944228
100,19.274568858593447,0.05349886795884377,20.50772633301375,0.03500102204200742,34.445319454362924,0.9857004709668584
101,19.27577440316106,0.05354305422371691,20.511999993168192,0.03504185913292853,34.43981894085401,0.9857247972392941
102,19.27684016607961,0.053587240488590066,20.516130347950092,0.03508269622384965,34.43407981585389,0.9857491235117296
103,19.27776621449883,0.05363142675346321,20.520117407250027,0.03512353331477076,34.428102379967825,0.9857734497841653
104,19.278552619255514,0.05367561301833636,20.523961184635294,0.03516437040569188,34.4218869398654,0.9857977760566009
105,19.279199454871982,0.0537197992832095,20.52766169735046,0.035205207496612996,34.41543380827043,0.9858221023290364
106,19.279706799554386,0.053763985548082656,20.531218966317798,0.03524604458753411,34.40874330395048,0.9858464286014721
107,19.28007473519084,0.0538081718129558,20.534633016137505,0.03528688167845523,34.401815751706614,0.9858707548739077
108,19.280303347349424,0.05385235807782895,20.53790387508785,0.03532771876937634,34.3946514823624,0.9858950811463434
109,19.280392725276027,0.053896544342702093,20.541031575125118,0.035368555860297454,34.387250832753,0.9859194074187789
110,19.280342961892025,0.053940730607575246,20.544016151883433,0.035409392951218574,34.379614145713774,0.9859437336912146
111,19.280154153791848,0.05398491687244839,20.546857644674446,0.03545023004213969,34.37174177006887,0.9859680599636502
112,19.279826401240324,0.05402910313732154,20.549556096486846,0.03549106713306081,34.36363406061958,0.9859923862360858
113,19.279359808169957,0.054073289402194684,20.552111553985732,0.03553190422398192,34.35529137813205,0.9860167125085214
114,19.278754482177987,0.05411747566706784,20.554524067511878,0.03557274131490304,34.34671408932539,0.9860410387809571
115,19.278010534523315,0.05416166193194098,20.556793691080777,0.03561357840582415,34.33790256685906,0.9860653650533926
116,19.277128080123305,0.05420584819681413,20.55892048238161,0.035654415496745265,34.32885718932001,0.9860896913258282
117,19.276107237550406,0.054250034461687274,20.560904502776026,0.035695252587666385,34.31957834121008,0.9861140175982639
118,19.274948129028616,0.05429422072656043,20.56274581729678,0.0357360896785875,34.310066412932606,0.9861383438706994
119,19.273650880429827,0.05433840699143357,20.564444494646246,0.03577692676950861,34.30032180077892,0.9861626701431351
120,19.272215621269982,0.05438259325630672,20.56600060719475,0.03581776386042973,34.29034490691493,0.9861869964155707
121,19.270642484705114,0.054426779521179865,20.56741423097878,0.03585860095135084,34.28013613936719,0.9862113226880063
122,19.26893160752722,0.05447096578605302,20.568685445699053,0.03589943804227196,34.269695912008565,0.9862356489604419
123,19.26708313015997,0.05451515205092616,20.5698143347184,0.035940275133193075,34.259024644544056,0.9862599752328776
124,19.265097196654285,0.05455933831579931,20.570800985059552,0.035981112224114195,34.24812276249632,0.9862843015053131
125,19.262973954683765,0.054603524580672455,20.571645487402737,0.03602194931503531,34.23699069719054,0.9863086277777487
126,19.260713555539958,0.05464771084554561,20.572347936083162,0.03606278640595642,34.22562888573967,0.9863329540501844
127,19.25831615412747,0.054691897110418754,20.572908429088315,0.03610362349687754,34.21403777102906,0.9863572803226199
128,19.255781908958948,0.0547360833752919,20.573327068055168,0.03614446058779865,34.20221780170073,0.9863816065950556
129,19.2531109821499,0.054780269640165045,20.573603958267174,0.036185297678719766,34.19016943213798,0.9864059328674912
130,19.250303539413366,0.0548244559050382,20.573739208651162,0.036226134769640886,34.17789312244923,0.9864302591399268
131,19.24735975005443,0.054868642169911344,20.573732931774078,0.036266971860562,34.165389338451654,0.9864545854123624
132,19.24427978696461,0.05491282843478449,20.573585243839556,0.03630780895148312,34.15265855165511,0.9864789116847981
133,19.241063826616077,0.054957014699657636,20.57329626468437,0.03634864604240423,34.13970123924528,0.9865032379572337
134,19.237712049055713,0.05500120096453079,20.57286611777472,0.03638948313332535,34.12651788406667,0.9865275642296693
135,19.23422463789906,0.055045387229403935,20.5722949302024,0.036430320224246464,34.11310897460564,0.9865518905021049
136,19.230601780324104,0.05508957349427708,20.571582832680768,0.03647115731516758,34.099475004973144,0.9865762167745405
137,19.226843667064863,0.055133759759150226,20.570729959540632,0.036511994406088696,34.08561647488711,0.9866005430469761
138,19.22295049240493,0.05517794602402338,20.569736448725937,0.03655283149700981,34.071533889654404,0.9866248693194117
139,19.21892245417076,0.055222132288896525,20.56860244178935,0.03659366858793092,34.057227760153225,0.9866491955918474
140,19.21475975372487,0.05526631855376967,20.56732808388766,0.03663450567885204,34.042698602814724,0.9866735218642829
141,19.210462595958898,0.05531050481864282,20.56591352377706,0.036675342769773155,34.02794693960426,0.9866978481367186
142,19.206031189286477,0.05535469108351597,20.564358913808285,0.036716179860694274,34.01297329800323,0.9867221744091542
143,19.201465745635993,0.055398877348389115,20.562664409921567,0.03675701695161539,33.99777821098995,0.9867465006815898
144,19.19676648044318,0.05544306361326226,20.5608301716415,0.03679785404253651,33.98236221702032,0.9867708269540254
145,19.19193361264358,0.05548724987813541,20.558856362071722,0.03683869113345762,33.96672586000875,0.986795153226461
146,19.186967364664852,0.05553143614300856,20.55674314788945,0.03687952822437873,33.9508696893088,0.9868194794988966
147,19.18186796241894,0.055575622407881706,20.554490699339922,0.03692036531529985,33.93479425969287,0.9868438057713322
148,19.176635635294094,0.05561980867275485,20.552099190230606,0.036961202406220965,33.91850013133278,0.9868681320437679
149,19.17127061614673,0.055663994937628,20.54956879792535,0.03700203949714208,33.901987869779326,0.9868924583162034
150,19.16577314129319,0.05570818120250115,20.546899703338347,0.0370428765880632,33.8852580459417,0.9869167845886391
151,19.16014345050131,0.055752367467374296,20.544092090927954,0.03708371367898431,33.86831123606727,0.9869411108610747
152,19.15438178698185,0.05579655373224744,20.541146148690395,0.03712455076990543,33.851148021720604,0.9869654371335103
153,19.14848839737985,0.05584073999712059,20.53806206815327,0.03716538786082654,33.83376898976207,0.9869897634059459
154,19.14246353176572,0.05588492626199374,20.534840044368995,0.03720622495174766,33.81617473232722,0.9870140896783816
155,19.136307443626308,0.055929112526866887,20.53148027590802,0.037247062042668776,33.79836584680497,0.9870384159508172
156,19.130020389855744,0.05597329879174003,20.527982964851972,0.03728789913358989,33.78034293581585,0.9870627422232527
157,19.123602630746202,0.05601748505661318,20.524348316786607,0.03732873622451101,33.76210660719024,0.9870870684956884
158,19.11705442997845,0.05606167132148633,20.520576540794643,0.03736957331543212,33.74365747394652,0.987111394768124
159,19.110376054612342,0.05610585758635948,20.516667849448467,0.037410410406353234,33.724996154268595,0.9871357210405596
160,19.10356777507711,0.05615004385123262,20.512622458802653,0.037451247497274354,33.706123271483136,0.9871600473129952
161,19.09662986516154,0.05619423011610577,20.508440588386385,0.037492084588195466,33.687039454037446,0.9871843735854309
162,19.08956260200398,0.05623841638097892,20.50412246119572,0.037532921679116586,33.667745335476326,0.9872086998578664
163,19.082366266082293,0.05628260264585207,20.499668303685716,0.0375737587700377,33.64824155441863,0.9872330261303021
164,19.075041141203535,0.05632678891072521,20.49507834576241,0.03761459586095882,33.628528754534656,0.9872573524027377
165,19.067587514493617,0.05637097517559836,20.490352820774657,0.03765543295187993,33.608607584522275,0.9872816786751732
166,19.060005676386794,0.05641516144047151,20.485491965505865,0.037696270042801044,33.58847869808312,0.9873060049476089
167,19.05229592061496,0.05645934770534466,20.48049602016552,0.037737107133722164,33.56814275389886,0.9873303312200445
168,19.04445854419689,0.056503533970217804,20.475365228380664,0.03777794422464328,33.547600415607455,0.9873546574924801
169,19.0364938474273,0.05654772023509095,20.47009983718713,0.03781878131556439,33.5268523517782,0.9873789837649157
170,19.028402133865786,0.0565919064999641,20.464700097020735,0.03785961840648551,33.505899235887924,0.9874033100373514
171,19.020183710325593,0.05663609276483725,20.459166261708273,0.03790045549740662,33.48474174629609,0.9874276363097869
172,19.011838886862318,0.056680279029710394,20.453498588458405,0.03794129258832774,33.463380566219584,0.9874519625822226
173,19.003367976762412,0.05672446529458354,20.4476973378524,0.037982129679248855,33.441816383708385,0.9874762888546582
174,18.994771296531574,0.05676865155945669,20.44176277383471,0.038022966770169975,33.42004989161997,0.9875006151270938
175,18.98604916588305,0.05681283782432984,20.435695163703485,0.03806380386109109,33.3980817875936,0.9875249413995294
176,18.97720190772571,0.056857024089202984,20.429494778100864,0.0381046409520122,33.37591277402541,0.987549267671965
177,18.968229848152085,0.05690121035407614,20.423161891003193,0.03814547804293332,33.35354355804227,0.9875735939444006
178,18.959133316426215,0.05694539661894928,20.416696779711085,0.03818631513385443,33.330974851475624,0.9875979202168362
179,18.949912644971395,0.05698958288382243,20.410099724839334,0.038227152224775546,33.30820737083557,0.9876222464892719
180,18.940568169357775,0.057033769148695575,20.403371010306724,0.038267989315696666,33.28524183728473,0.9876465727617075
181,18.931100228289832,0.05707795541356872,20.39651092332569,0.03830882640661778,33.26207897661161,0.9876708990341431
182,18.921509163593726,0.05712214167844187,20.38951975439183,0.0383496634975389,33.23871951920347,0.9876952253065787
183,18.911795320204508,0.05716632794331502,20.38239779727331,0.03839050058846001,33.21516420002023,0.9877195515790144
184,18.901959046153223,0.057210514208188165,20.37514534900012,0.03843133767938113,33.19141375856706,0.9877438778514499
185,18.892000692553854,0.05725470047306132,20.367762709853213,0.038472174770302243,33.16746893886685,0.9877682041238856
186,18.881920613590175,0.057298886737934464,20.360250183353507,0.038513011861223356,33.14333048943349,0.9877925303963212
187,18.871719166502455,0.05734307300280761,20.352608076250714,0.038553848952144476,33.118999163244,0.9878168566687567
188,18.861396711574045,0.057387259267680756,20.344836698512143,0.03859468604306559,33.094475717710566,0.9878411829411924
189,18.850953612117813,0.0574314455325539,20.33693636331126,0.0386355231339867,33.06976091465284,0.987865509213628
190,18.840390234462525,0.057475631797427054,20.32890738701617,0.03867636022490782,33.04485552027031,0.9878898354860636
191,18.829706947939023,0.0575198180623002,20.320750089178002,0.038717197315828934,33.019760305113195,0.9879141617584992
192,18.81890412486632,0.057564004327173346,20.31246479251908,0.038758034406750054,32.99447604405486,0.9879384880309349
193,18.807982140537572,0.0576081905920465,20.304051822921064,0.03879887149767117,32.96900351626298,0.9879628143033704
194,18.796941373205907,0.057652376856919645,20.295511509412876,0.03883970858859229,32.94334350517035,0.987987140575806
195,18.785782204070173,0.05769656312179279,20.286844184158575,0.0388805456795134,32.91749679844681,0.9880114668482417
196,18.774505017260527,0.057740749386665936,20.27805018244505,0.03892138277043451,32.891464187969845,0.9880357931206772
197,18.76311019982391,0.05778493565153908,20.2691298426696,0.03896221986135563,32.86524646979493,0.9880601193931129
198,18.75159814170943,0.057829121916412235,20.260083506327433,0.039003056952276745,32.83884444412699,0.9880844456655485
199,18.739969235753602,0.05787330818128538,20.250911517998958,0.03904389404319786,32.8122589152905,0.9881087719379841
200,18.728223877665467,0.05791749444615853,20.24161422533703,0.03908473113411898,32.78549069169952,0.9881330982104197
201,18.716362466011613,0.05796168071103168,20.232191979054043,0.03912556822504009,32.75854058582818,0.9881574244828554
202,18.704385402201076,0.058005866975904825,20.22264513290887,0.03916640531596121,32.731409414180916,0.988181750755291
203,18.69229309047011,0.05805005324077797,20.21297404369373,0.03920724240688232,32.70409799726212,0.9882060770277266
204,18.680085937866842,0.05809423950565112,20.203179071220916,0.03924807949780344,32.67660715954545,0.9882304033001622
205,18.667764354235864,0.05813842577052426,20.19326057830938,0.039288916588724555,32.6489377294442,0.9882547295725979
206,18.655328752202617,0.058182612035397416,20.183218930771233,0.03932975367964567,32.621090539280374,0.9882790558450334
207,18.642779547157765,0.05822679830027056,20.173054497398084,0.03937059077056679,32.5930664252535,0.988303382117469
208,18.63011715724138,0.05827098456514371,20.16276764994732,0.0394114278614879,32.564866227410604,0.9883277083899047
209,18.617342003327053,0.05831517083001686,20.152358763128188,0.039452264952409014,32.53649078961486,0.9883520346623402
210,18.604454509005883,0.058359357094890006,20.141828214587832,0.03949310204333013,32.50794095951412,0.9883763609347759
211,18.59145510057038,0.05840354335976315,20.131176384897167,0.039533939134251246,32.4792175885099,0.9884006872072115
212,18.578344206998203,0.0584477296246363,20.120403657536663,0.039574776225172366,32.450321531726416,0.9884250134796471
213,18.565122259935855,0.058491915889509444,20.10951041888198,0.03961561331609348,32.42125364797804,0.9884493397520827
214,18.551789693682235,0.0585361021543826,20.098497058189537,0.0396564504070146,32.39201479973861,0.9884736660245184
215,18.53834694517209,0.05858028841925574,20.087363967581908,0.03969728749793571,32.36260585310916,0.9884979922969539
216,18.524794453959355,0.05862447468412889,20.076111542033154,0.039738124588856824,32.333027677785545,0.9885223185693895
217,18.511132662200417,0.05866866094900204,20.064740179354015,0.039778961679777944,32.303281147027235,0.9885466448418252
218,18.49736201463722,0.05871284721387519,20.053250280176986,0.03981979877069906,32.27336713762469,0.9885709711142607
219,18.483482958580325,0.05875703347874833,20.04164224794131,0.03986063586162017,32.2432865298665,0.9885952973866964
220,18.46949594389184,0.05880121974362148,20.02991648887781,0.03990147295254129,32.21304020750791,0.988619623659132
221,18.455401422968244,0.058845406008494625,20.018073411993672,0.0399423100434624,32.182629057737714,0.9886439499315676
222,18.441199850723113,0.05888959227336778,20.00611342905706,0.03998314713438352,32.15205397114528,0.9886682762040032
223,18.42689168456977,0.05893377853824092,19.994036954581645,0.040023984225304635,32.12131584168799,0.9886926024764389
224,18.412477384403797,0.05897796480311407,19.981844405811056,0.040064821316225754,32.09041556665878,0.9887169287488744
225,18.397957412585463,0.05902215106798722,19.969536202703168,0.04010565840714687,32.059354046651976,0.98874125502131
226,18.38333223392209,0.05906633733286037,19.957112767914307,0.04014649549806798,32.02813218553119,0.9887655812937457
227,18.368602315650264,0.059110523597733514,19.94457452678336,0.0401873325889891,31.996750890395397,0.9887899075661813
228,18.353768127417972,0.05915470986260666,19.931921907315775,0.04022816967991021,31.965211071545856,0.9888142338386169
229,18.33883014126669,0.059198896127479805,19.919155340167432,0.040269006770831325,31.93351364245192,0.9888385601110525
230,18.323788831613285,0.05924308239235296,19.90627525862844,0.040309843861752445,31.90165951971838,0.9888628863834882
231,18.308644675231925,0.059287268657226104,19.893282098606818,0.04035068095267356,31.869649623051203,0.9888872126559237
232,18.29339815123581,0.05933145492209925,19.88017629861205,0.04039151804359468,31.837484875223417,0.9889115389283594
233,18.278049741058858,0.0593756411869724,19.866958299738606,0.04043235513451579,31.80516620204142,0.988935865200795
234,18.26259992843732,0.05941982745184555,19.853628545649265,0.04047319222543691,31.772694532311437,0.9889601914732306
235,18.24704919939124,0.059464013716718694,19.840187482558427,0.04051402931635802,31.7400707978042,0.9889845177456662
236,18.231398042205853,0.05950819998159184,19.826635559215262,0.040554866407279136,31.70729593322185,0.9890088440181019
237,18.215646947412985,0.059552386246464986,19.81297322688679,0.040595703498200256,31.67437087616306,0.9890331702905374
238,18.199796407772176,0.05959657251133814,19.79920093934087,0.04063654058912137,31.64129656708807,0.989057496562973
239,18.183846918251913,0.059640758776211285,19.785319152829057,0.04067737768004248,31.608073949285156,0.9890818228354087
240,18.16779897601065,0.05968494504108443,19.7713283260694,0.0407182147709636,31.574703968835465,0.9891061491078442
241,18.151653080377795,0.05972913130595758,19.75722892022912,0.040759051861884714,31.541187574577748,0.9891304753802799
242,18.135409732834603,0.05977331757083073,19.743021398907196,0.040799888952805834,31.50752571807456,0.9891548016527155
243,18.119069436994998,0.059817503835703875,19.728706228116867,0.040840726043726946,31.47371935357682,0.9891791279251511
244,18.102632698586284,0.05986169010057702,19.714283876268027,0.040881563134648066,31.439769437988453,0.9892034541975867
245,18.086100025429815,0.05990587636545017,19.69975481414955,0.04092240022556918,31.40567693083164,0.9892277804700224
246,18.06947192742155,0.05995006263032332,19.685119514911477,0.04096323731649029,31.371442794212136,0.9892521067424579
247,18.052748916512545,0.059994248895196466,19.67037845404717,0.04100407440741141,31.337067992782806,0.9892764330148935
248,18.03593150668938,0.06003843516006961,19.655532109375343,0.041044911498332524,31.30255349370949,0.9893007592873292
249,18.01902021395448,0.060082621424942764,19.64058096102198,0.04108574858925364,31.26790026663506,0.9893250855597647
250,18.002015556306386,0.06012680768981591,19.62552549140223,0.04112658568017476,31.23310928364336,0.9893494118322004
251,17.98491805371993,0.060170993954689056,19.610366185202146,0.04116742277109587,31.198181519224715,0.989373738104636
252,17.967728228126354,0.0602151802195622,19.595103529360397,0.04120825986201699,31.16311795023954,0.9893980643770717
253,17.950446603393345,0.06025936648443535,19.57973801304982,0.0412490969529381,31.12791955588297,0.9894223906495072
254,17.933073705305006,0.0603035527493085,19.564270127658972,0.04128993404385922,31.092587317648544,0.9894467169219429
255,17.915610061541756,0.060347739014181646,19.548700366773538,0.041330771134780335,31.057122219292665,0.9894710431943785
256,17.898056201660125,0.06039192527905479,19.533029226157662,0.04137160822570145,31.0215252467992,0.989495369466814
257,17.88041265707254,0.060436111543927945,19.51725720373523,0.04141244531662257,30.98579738834222,0.9895196957392497
258,17.86267996102702,0.06048029780880109,19.50138479957102,0.04145328240754368,30.949939634251216,0.9895440220116853
259,17.844858648586758,0.06052448407367424,19.485412515851827,0.04149411949846479,30.913952976974365,0.9895683482841209
260,17.8269492566097,0.06056867033854738,19.469340856867454,0.04153495658938591,30.877838411041836,0.9895926745565565
261,17.808952323728043,0.06061285660342053,19.453170328991646,0.041575793680307026,30.841596933030626,0.9896170008289922
262,17.790868390327628,0.06065704286829368,19.436901440662986,0.041616630771228146,30.80522954152766,0.9896413271014277
263,17.77269799852732,0.06070122913316683,19.42053470236562,0.04165746786214926,30.7687372370929,0.9896656533738634
264,17.754441692158323,0.06074541539803997,19.40407062661,0.04169830495307038,30.73212102222402,0.989689979646299
265,17.736100016743368,0.060789601662913126,19.3875097279135,0.04173914204399149,30.695381901319372,0.9897143059187345
266,17.717673519475944,0.06083378792778627,19.370852522780957,0.041779979134912604,30.65852088064109,0.9897386321911702
267,17.69916274919938,0.06087797419265942,19.354099529685175,0.041820816225833723,30.62153896827885,0.9897629584636058
268,17.68056825638591,0.06092216045753256,19.337251269047293,0.041861653316754836,30.584437174113834,0.9897872847360414
269,17.66189059311569,0.06096634672240571,19.320308263217157,0.04190249040767595,30.547216509780746,0.989811611008477
270,17.64313031305571,0.06101053298727886,19.30327103645355,0.04194332749859707,30.50987798863239,0.9898359372809127
271,17.624287971438733,0.06105471925215201,19.286140114904406,0.04198416458951818,30.47242262570234,0.9898602635533482
272,17.605364125042072,0.061098905517025154,19.268916026586915,0.0420250016804393,30.43485143766759,0.9898845898257839
273,17.586359332166417,0.06114309178189831,19.251599301367584,0.042065838771360414,30.397165442812813,0.9899089160982195
274,17.56727415261455,0.06118727804677145,19.23419047094221,0.042106675862281534,30.35936566099277,0.9899332423706552
275,17.548109147670004,0.0612314643116446,19.216690068815833,0.04214751295320265,30.321453113595712,0.9899575686430907
276,17.52886488007573,0.061275650576517744,19.199098630282535,0.04218835004412376,30.2834288235057,0.9899818949155264
277,17.509541914012633,0.06131983684139089,19.18141669240527,0.04222918713504488,30.24529381506696,0.990006221187962
278,17.49014081507813,0.06136402310626404,19.163644793995573,0.04227002422596599,30.207049114045507,0.9900305474603975
279,17.470662150264623,0.06140820937113719,19.145783475593213,0.042310861316887105,30.168695747592672,0.9900548737328332
280,17.451106487937942,0.061452395636010335,19.12783327944579,0.042351698407808225,30.13023474420842,0.9900792000052688
281,17.43147439781572,0.06149658190088349,19.10979474948831,0.04239253549872934,30.09166713370388,0.9901035262777044
282,17.411766450945763,0.06154076816575663,19.091668431322596,0.04243337258965046,30.052993947163593,0.99012785255014
283,17.391983219684327,0.06158495443062978,19.073454872196763,0.04247420968057157,30.014216216909574,0.9901521788225757
284,17.372125277674407,0.061629140695502925,19.055154620984535,0.04251504677149269,29.975334976463536,0.9901765050950112
285,17.35219319982395,0.06167332696037607,19.036768228164586,0.0425558838624138,29.936351260509106,0.9902008313674469
286,17.332187562284002,0.061717513225249224,19.01829624579975,0.042596720953334916,29.897266104855795,0.9902251576398825
287,17.31210894242693,0.06176169949012237,18.99973922751623,0.042637558044256035,29.85808054640122,0.990249483912318
288,17.291957918824423,0.061805885754995515,18.98109772848272,0.04267839513517715,29.818795623093415,0.9902738101847537
289,17.271735071225628,0.06185007201986867,18.9623723053895,0.04271923222609826,29.779412373894004,0.9902981364571893
290,17.251440980535186,0.061894258284741814,18.943563516427453,0.04276006931701938,29.739931838741562,0.9903224627296249
291,17.231076228791174,0.06193844454961496,18.92467192126705,0.042800906407940494,29.70035505851288,0.9903467890020605
292,17.210641399143107,0.061982630814488106,18.905698081037265,0.04284174349886161,29.660683074987134,0.9903711152744962
293,17.190137075829867,0.06202681707936125,18.886642558304473,0.042882580589782726,29.620916930808008,0.9903954415469317
294,17.169563844157587,0.062071003344234404,18.867505917051243,0.042923417680703846,29.58105766944576,0.9904197678193674
295,17.14892229047753,0.06211518960910755,18.848288722655155,0.04296425477162496,29.54110633516116,0.990444094091803
296,17.12821300216391,0.062159375873980696,18.82899154186751,0.04300509186254607,29.501063972967586,0.9904684203642385
297,17.10743656759172,0.06220356213885385,18.809614942792013,0.04304592895346719,29.460931628593137,0.9904927466366742
298,17.086593576114492,0.062247748403726995,18.790159494863435,0.043086766044388304,29.420710348444533,0.9905170729091098
299,17.065684618042077,0.06229193466860014,18.770625768826207,0.04312760313530942,29.380401179569233,0.9905413991815455
300,17.04471028461837,0.06233612093347329,18.751014336712938,0.04316844022623054,29.340005169617754,0.990565725453981
301,17.02367116799898,0.06238030719834643,18.731325771823,0.04320927731715165,29.29952336680679,0.9905900517264167
302,17.002567861228965,0.062424493463219585,18.711560648700925,0.04325011440807276,29.258956819882346,0.9906143779988523
303,16.981400958220448,0.06246867972809273,18.69171954311489,0.04329095149899388,29.218306578082114,0.9906387042712879
304,16.960171053730292,0.06251286599296588,18.671803032035093,0.043331788589915,29.17757369109757,0.9906630305437235
305,16.93887874333768,0.06255705225783903,18.6518116936121,0.043372625680836115,29.136759209038004,0.9906873568161592
306,16.917524623421752,0.06260123852271217,18.631746107155173,0.04341346277175723,29.095864182392685,0.9907116830885947
307,16.896109291139144,0.06264542478758532,18.61160685311055,0.04345429986267835,29.054889661993037,0.9907360093610303
308,16.874633344401598,0.06268961105245847,18.591394513039702,0.04349513695359946,29.013836698976707,0.990760335633466
309,16.853097381853487,0.06273379731733161,18.571109669597522,0.04353597404452057,28.972706344749806,0.9907846619059015
310,16.831502002849323,0.06277798358220477,18.55075290651052,0.04357681113544169,28.931499650949327,0.9908089881783372
311,16.809847807431343,0.06282216984707792,18.530324808554994,0.043617648226362805,28.890217669406475,0.9908333144507728
312,16.788135396306956,0.06286635611195106,18.509825961535107,0.04365848531728392,28.848861452110192,0.9908576407232084
313,16.76636537082624,0.06291054237682421,18.489256952260988,0.04369932240820504,28.807432051168643,0.990881966995644
314,16.744538332959483,0.06295472864169735,18.468618368526815,0.04374015949912616,28.765930518773665,0.9909062932680797
315,16.72265488527458,0.0629989149065705,18.44791079908881,0.04378099659004727,28.724357907163103,0.9909306195405152
316,16.700715630914555,0.06304310117144366,18.427134833643265,0.04382183368096838,28.68271526858327,0.9909549458129508
317,16.678721173575024,0.0630872874363168,18.406291062804506,0.0438626707718895,28.64100365525322,0.9909792720853865
318,16.656672117481598,0.06313147370118995,18.385380078082854,0.043903507862810616,28.599224119327246,0.991003598357822
319,16.634569067367366,0.06317565996606309,18.364402471862558,0.04394434495373173,28.55737771285738,0.9910279246302577
320,16.61241262845033,0.06321984623093624,18.343358837379682,0.04398518204465285,28.51546548775785,0.9910522509026933
321,16.59020340641084,0.06326403249580939,18.32224976870002,0.04402601913557396,28.47348849576764,0.9910765771751289
322,16.567942007369066,0.06330821876068253,18.301075860696905,0.044066856226495074,28.43144778841335,0.9911009034475645
323,16.54562903786236,0.06335240502555568,18.279837709029117,0.044107693317416194,28.389344416972904,0.9911252297200002
324,16.523265104822755,0.06339659129042884,18.258535910118656,0.044148530408337314,28.347179432439322,0.9911495559924358
325,16.5008508155544,0.06344077755530197,18.237171061128578,0.044189367499258426,28.304953885483716,0.9911738822648714
326,16.478386777710945,0.06348496382017513,18.215743759940775,0.04423020459017954,28.26266882641806,0.991198208537307
327,16.455873599273037,0.06352915008504828,18.19425460513372,0.04427104168110066,28.220325305159967,0.9912225348097427
328,16.433311888525772,0.06357333634992142,18.17270419596029,0.04431187877202177,28.177924371195623,0.9912468610821782
329,16.410702254036075,0.06361752261479457,18.15109313232544,0.044352715862942885,28.1354670735427,0.9912711873546138
330,16.38804530463024,0.06366170887966771,18.12942201476396,0.044393552953864004,28.092954460715312,0.9912955136270495
331,16.365341649371334,0.06370589514454086,18.107691444418244,0.04443439004478512,28.050387580687083,0.991319839899485
332,16.342591897536714,0.06375008140941402,18.0859020230159,0.04447522713570623,28.007767480854465,0.9913441661719207
333,16.31979665859548,0.06379426767428716,18.064054352847535,0.04451606422662735,27.96509520800101,0.9913684924443563
334,16.296956542185967,0.06383845393916031,18.042149036744412,0.04455690131754847,27.922371808261875,0.9913928187167919
335,16.274072158093286,0.06388264020403345,18.02018667805612,0.04459773840846958,27.879598327086295,0.9914171449892275
336,16.251144116226776,0.0639268264689066,17.99816788062828,0.044638575499390695,27.83677580920307,0.9914414712616632
337,16.228173026597585,0.06397101273377975,17.97609324878017,0.044679412590311815,27.793905298584,0.9914657975340987
338,16.205159499296215,0.06401519899865289,17.953963387282457,0.04472024968123293,27.750987838407404,0.9914901238065343
339,16.182104144470028,0.06405938526352604,17.93177890133478,0.04476108677215404,27.70802447102359,0.99151445007897
340,16.159007572300894,0.0641035715283992,17.90954039654347,0.04480192386307516,27.66501623791852,0.9915387763514055
341,16.135870392982742,0.06414775779327234,17.88724847889919,0.04484276095399627,27.621964179677477,0.9915631026238412
342,16.112693216699146,0.06419194405814549,17.864903754754557,0.044883598044917386,27.578869335950834,0.9915874288962768
343,16.08947665360104,0.06423613032301864,17.842506830801863,0.044924435135838506,27.535732745417874,0.9916117551687124
344,16.06622131378429,0.06428031658789178,17.82005831405066,0.044965272226759626,27.492555445750927,0.991636081441148
345,16.042927807267397,0.06432450285276493,17.79755881180549,0.04500610931768074,27.44933847358048,0.9916604077135837
346,16.019596743969228,0.06436868911763807,17.775008931643498,0.04504694640860185,27.406082864460323,0.9916847339860193
347,15.996228733686664,0.06441287538251123,17.752409281392108,0.04508778349952297,27.36278965283195,0.9917090602584548
348,15.972824386072407,0.06445706164738438,17.729760469106736,0.045128620590444084,27.319459871988776,0.9917333865308905
349,15.949384310612734,0.06450124791225752,17.707063103048398,0.0451694576813652,27.276094554042437,0.9917577128033261
350,15.925909116605276,0.06454543417713067,17.684317791661467,0.045210294772286316,27.2326947298872,0.9917820390757617
351,15.902399413136868,0.06458962044200381,17.661525143551337,0.04525113186320743,27.18926142916444,0.9918063653481973
352,15.878855809061394,0.06463380670687696,17.638685767462114,0.04529196895412854,27.145795680229213,0.991830691620633
353,15.855278912977669,0.06467799297175011,17.615800272254358,0.04533280604504966,27.102298510114935,0.9918550178930685
354,15.831669333207362,0.06472217923662327,17.592869266882794,0.04537364313597078,27.058770944498303,0.9918793441655042
355,15.808027677772928,0.0647663655014964,17.569893360374063,0.045414480226891894,27.01521400766532,0.9919036704379398
356,15.784354554375593,0.06481055176636956,17.546873161804456,0.04545531731781301,26.97162872247749,0.9919279967103753
357,15.760650570373382,0.0648547380312427,17.52380928027769,0.04549615440873413,26.92801611033605,0.991952322982811
358,15.736916332759149,0.06489892429611585,17.500702324902704,0.04553699149965524,26.884377191149227,0.9919766492552466
359,15.713152448138676,0.064943110560989,17.47755290477143,0.04557782859057635,26.840712983297525,0.9920009755276822
360,15.689359522708784,0.06498729682586214,17.454361628936624,0.04561866568149747,26.79702450359905,0.9920253018001178
361,15.665538162235475,0.0650314830907353,17.43112910638972,0.045659502772418585,26.753312767276906,0.9920496280725535
362,15.64168897203217,0.06507566935560843,17.407855946038637,0.0457003398633397,26.70957878792475,0.992073954344989
363,15.6178125569379,0.06511985562048159,17.38454275668569,0.04574117695426082,26.665823577472416,0.9920982806174247
364,15.593909521295632,0.06516404188535474,17.361190147005473,0.04578201404518194,26.622048146153652,0.9921226068898603
365,15.569980468930552,0.06520822815022788,17.337798725522784,0.04582285113610305,26.578253502471966,0.9921469331622959
366,15.546026003128423,0.06525241441510103,17.31436910059056,0.04586368822702416,26.5344406531668,0.9921712594347315
367,15.522046726614029,0.06529660067997417,17.290901880367826,0.04590452531794528,26.490610603180716,0.9921955857071671
368,15.498043241529572,0.06534078694484732,17.267397672797728,0.045945362408866396,26.446764355626854,0.9922199119796027
369,15.474016149413213,0.06538497320972048,17.243857085585503,0.04598619949978751,26.40290291175441,0.9922442382520383
370,15.449966051177611,0.06542915947459363,17.220280726176554,0.04602703659070863,26.35902727091716,0.992268564524474
371,15.425893547088481,0.06547334573946677,17.196669201734508,0.04606787368162974,26.315138430539815,0.9922928907969096
372,15.401799236743233,0.06551753200433992,17.173023119119335,0.046108710772550854,26.271237386085744,0.9923172170693452
373,15.377683719049708,0.06556171826921306,17.14934308486545,0.046149547863471974,26.227325131023484,0.9923415433417808
374,15.353547592204851,0.06560590453408621,17.125629705159906,0.04619038495439309,26.183402656795614,0.9923658696142165
375,15.329391453673548,0.06565009079895937,17.10188358582058,0.046231222045314206,26.13947095278573,0.992390195886652
376,15.305215900167465,0.0656942770638325,17.078105332274383,0.04627205913623532,26.095531006285768,0.9924145221590877
377,15.28102152762389,0.06573846332870566,17.054295549535546,0.04631289622715644,26.051583802464368,0.9924388484315233
378,15.256808931184747,0.0657826495935788,17.03045484218392,0.04635373331807755,26.007630324335523,0.9924631747039588
379,15.232578705175543,0.06582683585845195,17.00658381434328,0.046394570408998664,25.96367155272518,0.9924875009763945
380,15.208331443084472,0.0658710221233251,16.98268306965973,0.046435407499919784,25.91970846624106,0.9925118272488301
381,15.184067737541506,0.06591520838819824,16.958753211280072,0.0464762445908409,25.875742041240414,0.9925361535212657
382,15.15978818029757,0.0659593946530714,16.934794841830314,0.04651708168176201,25.83177325179782,0.9925604797937013
383,15.135493362203785,0.06600358091794453,16.910808563394088,0.04655791877268313,25.78780306967524,0.992584806066137
384,15.111183873190726,0.06604776718281768,16.886794977491213,0.04659875586360425,25.743832464290072,0.9926091323385725
385,15.086860302247828,0.06609195344769084,16.86275468505629,0.04663959295452536,25.699862402683472,0.9926334586110082
386,15.062523237402754,0.06613613971256399,16.83868828641725,0.046680430045446475,25.655893849490667,0.9926577848834438
387,15.038173265700891,0.06618032597743713,16.81459638127405,0.046721267136367595,25.611927766909535,0.9926821111558793
388,15.013810973184874,0.06622451224231028,16.7904795686774,0.04676210422728871,25.567965114669445,0.992706437428315
389,14.989436944874221,0.06626869850718342,16.76633844700744,0.04680294131820982,25.524006850001182,0.9927307637007506
390,14.965051764744935,0.06631288477205657,16.742173613952588,0.04684377840913094,25.4800539276072,0.9927550899731862
391,14.940656015709315,0.06635707103692973,16.71798566648836,0.04688461550005205,25.436107299629818,0.9927794162456218
392,14.916250279595708,0.06640125730180287,16.69377520085626,0.046925452590973166,25.392167915622636,0.9928037425180575
393,14.891835137128373,0.06644544356667602,16.6695428125427,0.046966289681894285,25.348236722519687,0.9928280687904931
394,14.867411167907466,0.06648962983154916,16.645289096258036,0.047007126772815405,25.304314664606036,0.9928523950629287
395,14.842978950388972,0.06653381609642231,16.621014645915555,0.04704796386373652,25.2604026834872,0.9928767213353643
396,14.818539061864831,0.06657800236129546,16.59672005461057,0.04708880095465763,25.21650171806094,0.9929010476078
397,14.794092078443088,0.0666221886261686,16.572405914599607,0.04712963804557875,25.1726127044872,0.9929253738802355
398,14.769638575028058,0.06666637489104175,16.548072817279557,0.04717047513649986,25.128736576158392,0.9929497001526711
399,14.745179125300684,0.0667105611559149,16.523721353166938,0.047211312227420976,25.08487426367077,0.9929740264251068
400,14.720714301698848,0.06675474742078805,16.49935211187722,0.047252149318342096,25.041026694796102,0.9929983526975423
401,14.696244675397848,0.0667989336856612,16.474965682104155,0.04729298640926321,24.99719479445137,0.993022678969978
402,14.67177081629087,0.06684311995053435,16.450562651599252,0.04733382350018432,24.953379484671615,0.9930470052424136
403,14.647293292969627,0.06688730621540749,16.426143607151186,0.04737466059110544,24.90958168458083,0.9930713315148492
404,14.622812672704967,0.06693149248028064,16.401709134565404,0.04741549768202656,24.865802310362916,0.9930956577872848
405,14.598329521427672,0.06697567874515378,16.377259818643683,0.047456334772947674,24.822042275234843,0.9931199840597205
406,14.57384440370925,0.06701986501002694,16.35279624316379,0.04749717186386879,24.778302489417957,0.993144310332156
407,14.549357882742841,0.06706405127490009,16.328318990859227,0.047538008954789907,24.73458386010943,0.9931686366045916
408,14.524870520324207,0.06710823753977323,16.303828643398997,0.04757884604571102,24.690887291455912,0.9931929628770273
409,14.50038287683277,0.06715242380464638,16.279325781367454,0.04761968313663213,24.647213684525255,0.9932172891494628
410,14.475895511212805,0.06719661006951952,16.25481098424422,0.04766052022755325,24.603563937278736,0.9932416154218985
411,14.45140898095459,0.06724079633439267,16.230284830384157,0.047701357318474365,24.559938944544236,0.9932659416943341
412,14.426923842075805,0.06728498259926582,16.205747896997423,0.04774219440939548,24.516339597989834,0.9932902679667697
413,14.402440649102871,0.06732916886413896,16.181200760129546,0.0477830315003166,24.472766786095388,0.9933145942392053
414,14.377959955052413,0.06737335512901212,16.156643994641666,0.04782386859123772,24.429221394127293,0.993338920511641
415,14.353482311412886,0.06741754139388526,16.13207817419073,0.04786470568215883,24.385704304111282,0.9933632467840765
416,14.32900826812616,0.06746172765875841,16.107503871209808,0.04790554277307994,24.342216394805337,0.9933875730565122
417,14.304538373569295,0.06750591392363156,16.08292165688852,0.04794637986400106,24.298758541674786,0.9934118993289478
418,14.28007317453638,0.06755010018850471,16.05833210115346,0.047987216954922175,24.255331616865334,0.9934362256013834
419,14.255613216220407,0.06759428645337785,16.03373577264874,0.04802805404584329,24.211936489177617,0.993460551873819
420,14.23115904219528,0.067638472718251,16.009133238716593,0.04806889113676441,24.168574024040566,0.9934848781462546
421,14.206711194397936,0.06768265898312414,15.984525065378044,0.04810972822768552,24.12524508348742,0.9935092044186903
422,14.182270213110508,0.0677268452479973,15.959911817313671,0.04815056531860663,24.081950526128765,0.9935335306911258
423,14.157836636942594,0.06777103151287045,15.935294057844418,0.04819140240952775,24.03869120712801,0.9935578569635615
424,14.13341100281367,0.06781521777774359,15.910672348912517,0.04823223950044887,23.995467978176748,0.9935821832359971
425,14.108993845935476,0.06785940404261674,15.886047251062468,0.048273076591369986,23.952281687469476,0.9936065095084327
426,14.084585699794633,0.06790359030748988,15.861419323422066,0.0483139136822911,23.909133179678236,0.9936308357808683
427,14.060187096135254,0.06794777657236303,15.836789123683577,0.04835475077321222,23.866023295929434,0.993655162053304
428,14.035798564941711,0.06799196283723619,15.81215720808493,0.04839558786413333,23.822952873778807,0.9936794883257395
429,14.01142063442147,0.06803614910210933,15.787524131391027,0.048436424955054444,23.779922747186646,0.9937038145981751
430,13.98705383098801,0.06808033536698248,15.762890446875097,0.048477262045975564,23.73693374649511,0.9937281408706108
431,13.962698679243886,0.06812452163185562,15.738256706300202,0.04851809913689668,23.69398669840377,0.9937524671430463
432,13.938355701963808,0.06816870789672877,15.713623459900731,0.04855893622781779,23.651082425945564,0.993776793415482
433,13.914025420077936,0.06821289416160192,15.688991256364034,0.04859977331873891,23.60822174846377,0.9938011196879176
434,13.889708352655159,0.06825708042647508,15.66436064281216,0.04864061040966003,23.56540548158945,0.9938254459603532
435,13.865405016886541,0.06830126669134821,15.639732164783638,0.048681447500581135,23.52263443721681,0.9938497722327888
436,13.841115928068858,0.06834545295622137,15.615106366215311,0.048722284591502255,23.479909423481843,0.9938740985052245
437,13.816841599588209,0.0683896392210945,15.59048378942438,0.048763121682423374,23.437231244738996,0.99389842477766
438,13.792582542903736,0.06843382548596766,15.565864975090406,0.04880395877334449,23.394600701537975,0.9939227510500956
439,13.768339267531507,0.06847801175084081,15.541250462237464,0.0488447958642656,23.352018590602732,0.9939470773225313
440,13.744112281028418,0.06852219801571395,15.51664078821636,0.04888563295518672,23.30948570480843,0.9939714035949669
441,13.719902088976202,0.0685663842805871,15.492036488686983,0.04892647004610783,23.267002833159953,0.9939957298674025
442,13.695709194965666,0.06861057054546024,15.467438097600684,0.048967307137028945,23.22457076076923,0.9940200561398381
443,13.671534100580828,0.0686547568103334,15.442846147182774,0.049008144227950065,23.1821902688352,0.9940443824122738
444,13.647377305383362,0.06869894307520655,15.418261167915142,0.049048981318871185,23.13986213462089,0.9940687086847093
445,13.623239306897005,0.06874312934007969,15.393683688518921,0.04908981840979229,23.09758713143289,0.994093034957145
446,13.599120600592144,0.06878731560495284,15.369114235937253,0.04913065550071341,23.055366028600726,0.9941173612295806
447,13.575021679870492,0.06883150186982598,15.344553335318192,0.04917149259163453,23.013199591455653,0.9941416875020161
448,13.550943036049862,0.06887568813469913,15.320001509997635,0.04921232968255564,22.971088581309367,0.9941660137744518
449,13.526885158349073,0.06891987439957228,15.295459281482412,0.049253166773476756,22.929033755434876,0.9941903400468874
450,13.50284853387293,0.06896406066444544,15.270927169433394,0.049294003864397876,22.887035867045583,0.994214666319323
451,13.47883364759735,0.06900824692931858,15.24640569164881,0.04933484095531899,22.84509566527465,0.9942389925917586
452,13.454840982354558,0.06905243319419173,15.221895364047551,0.0493756780462401,22.803213895156382,0.9942633188641943
453,13.430871018818445,0.06909661945906487,15.197396700652618,0.04941651513716122,22.761391297605968,0.9942876451366298
454,13.406924235489996,0.06914080572393802,15.17291021357469,0.04945735222808234,22.71962860939957,0.9943119714090655
455,13.38300110868284,0.06918499198881117,15.148436412995755,0.04949818931900345,22.677926563155527,0.9943362976815011
456,13.359102112508936,0.06922917825368431,15.123975807152839,0.049539026409924566,22.63628588731586,0.9943606239539367
457,13.335227718864292,0.06927336451855746,15.099528902321882,0.049579863500845686,22.594707306125994,0.9943849502263723
458,13.311378397414945,0.0693175507834306,15.075096202801667,0.0496207005917668,22.55319153961753,0.994409276498808
459,13.287554615582874,0.06936173704830376,15.050678210897864,0.04966153768268791,22.511739303589145,0.9944336027712435
460,13.263756838532204,0.06940592331317691,15.026275426907175,0.04970237477360903,22.470351309587706,0.9944579290436791
461,13.23998552915539,0.06945010957805005,15.00188834910162,0.049743211864530144,22.429028264891443,0.9944822553161148
462,13.216241148059552,0.0694942958429232,14.977517473712837,0.04978404895545126,22.387770872491462,0.9945065815885503
463,13.192524153552991,0.06953848210779634,14.953163294916596,0.04982488604637238,22.34657983107345,0.994530907860986
464,13.168835001631727,0.06958266837266949,14.928826304817346,0.0498657231372935,22.30545583500145,0.9945552341334216
465,13.14517414596622,0.06962685463754265,14.90450699343287,0.0499065602282146,22.26439957429998,0.9945795604058573
466,13.121542037888197,0.0696710409024158,14.88020584867908,0.04994739731913572,22.223411734636542,0.9946038866782928
467,13.097939126377556,0.06971522716728894,14.855923356354886,0.04998823441005684,22.182492997305207,0.9946282129507285
468,13.074365858049411,0.06975941343216209,14.831660000127222,0.050029071500977955,22.141644039210323,0.9946525392231641
469,13.050822677141314,0.06980359969703523,14.8074162615161,0.05006990859189907,22.100865532849696,0.9946768654955996
470,13.027310025500476,0.06984778596190838,14.783192619879834,0.05011074568282019,22.06015814629769,0.9947011917680353
471,13.003828342571234,0.06989197222678153,14.758989552400378,0.0501515827737413,22.019522543190448,0.9947255180404709
472,12.980378065382572,0.06993615849165467,14.734807534068707,0.05019241986466241,21.978959382709405,0.9947498443129065
473,12.956959628535706,0.06998034475652783,14.710647037670402,0.05023325695558353,21.938469319565048,0.9947741705853421
474,12.933573464191953,0.07002453102140097,14.686508533771264,0.05027409404650465,21.898053003982728,0.9947984968577778
475,12.91022000206052,0.07006871728627412,14.66239249070309,0.05031493113742576,21.857711081686816,0.9948228231302133
476,12.88689966938661,0.07011290355114727,14.638299374549515,0.05035576822834688,21.81744419388528,0.994847149402649
477,12.863612890939487,0.07015708981602041,14.614229649132039,0.050396605319268,21.777252977255277,0.9948714756750846
478,12.840360089000772,0.07020127608089356,14.590183775996081,0.05043744241018911,21.737138063929173,0.9948958019475201
479,12.817141683352814,0.0702454623457667,14.566162214397215,0.050478279501110224,21.697100081478723,0.9949201282199558
480,12.79395809126716,0.07028964861063985,14.542165421287468,0.05051911659203134,21.657139652902305,0.9949444544923914
481,12.77080972749324,0.07033383487551301,14.518193851301792,0.050559953682952456,21.61725739661032,0.994968780764827
482,12.747697004247064,0.07037802114038616,14.494247956744566,0.05060079077387357,21.57745392641084,0.9949931070372626
483,12.724620331200153,0.0704222074052593,14.470328187576307,0.05064162786479469,21.537729851497247,0.9950174333096983
484,12.701580115468458,0.07046639367013245,14.446434991400448,0.05068246495571581,21.498085776434262,0.9950417595821338
485,12.678576761601564,0.07051057993500559,14.42256881345022,0.050723302046636914,21.458522301144228,0.9950660858545695
486,12.65561067157188,0.07055476619987874,14.398730096575662,0.050764139137558034,21.419040020895352,0.9950904121270051
487,12.632682244764052,0.0705989524647519,14.374919281230795,0.050804976228479154,21.379639526288415,0.9951147383994408
488,12.609791877964462,0.07064313872962504,14.35113680546084,0.05084581331940027,21.340321403243816,0.9951390646718763
489,12.586939965350798,0.07068732499449819,14.327383104889597,0.05088665041032138,21.30108623298971,0.9951633909443119
490,12.56412689848192,0.07073151125937133,14.30365861270693,0.0509274875012425,21.26193459205028,0.9951877172167476
491,12.541353066287611,0.07077569752424448,14.279963759656402,0.05096832459216361,21.222867052233486,0.9952120434891831
492,12.518618855058675,0.07081988378911763,14.256298974022965,0.051009161683084725,21.183884180618776,0.9952363697616188
493,12.495924648437045,0.07086407005399077,14.232664681620836,0.051049998774005845,21.14498653954683,0.9952606960340544
494,12.473270827406022,0.07090825631886392,14.209061305781448,0.051090835864926964,21.10617468660772,0.99528502230649
495,12.450657770280726,0.07095244258373706,14.185489267341577,0.05113167295584807,21.067449174629267,0.9953093485789256
496,12.428085852698533,0.07099662884861022,14.161948984631497,0.05117251004676919,21.0288105516674,0.9953336748513613
497,12.4055554476098,0.07104081511348337,14.138440873463352,0.05121334713769031,20.99025936099498,0.9953580011237968
498,12.383066925268592,0.07108500137835652,14.114965347119632,0.05125418422861142,20.95179614109096,0.9953823273962324
499,12.360620653223611,0.07112918764322966,14.091522816341692,0.051295021319532536,20.91342142563063,0.9954066536686681
500,12.338216996309203,0.07117337390810281,14.068113689318496,0.051335858410453655,20.875135743476214,0.9954309799411036
501,12.315856316636584,0.07121756017297595,14.044738371675463,0.05137669550137477,20.836939618665717,0.9954553062135393
502,12.293538973585047,0.0712617464378491,14.021397266463342,0.05141753259229588,20.798833570404767,0.9954796324859749
503,12.271265323793465,0.07130593270272226,13.998090774147371,0.051458369683217,20.76081811305667,0.9955039587584105
504,12.249035721151808,0.0713501189675954,13.974819292596418,0.05149920677413812,20.722893756132713,0.9955282850308461
505,12.22685051679281,0.07139430523246855,13.95158321707234,0.051540043865059226,20.68506100428442,0.9955526113032818
506,12.204710059083837,0.07143849149734169,13.928382940219398,0.051580880955980346,20.64732035729423,0.9955769375757173
507,12.182614693618788,0.07148267776221484,13.905218852053864,0.051621718046901466,20.609672310066486,0.995601263848153
508,12.160564763210196,0.071526864027088,13.882091339953718,0.05166255513782258,20.572117352620275,0.9956255901205886
509,12.138560607881438,0.07157105029196113,13.859000788648444,0.05170339222874369,20.53465597008078,0.9956499163930241
510,12.116602564859036,0.07161523655683429,13.835947580209032,0.05174422931966481,20.497288642671094,0.9956742426654598
511,12.094690968565196,0.07165942282170742,13.812932094038024,0.051785066410585924,20.460015845704906,0.9956985689378954
512,12.072826150610343,0.07170360908658058,13.789954706859735,0.05182590350150704,20.422838049579518,0.9957228952103311
513,12.051008439785925,0.07174779535145373,13.767015792710595,0.05186674059242816,20.385755719768177,0.9957472214827666
514,12.029238162057217,0.07179198161632688,13.744115722929605,0.051907577683349276,20.348769316812593,0.9957715477552023
515,12.007515640556363,0.07183616788120002,13.72125486614895,0.05194841477427038,20.31187929631722,0.9957958740276379
516,11.985841195575482,0.07188035414607317,13.69843358828468,0.0519892518651915,20.275086108942133,0.9958202003000735
517,11.964215144559958,0.07192454041094631,13.67565225252761,0.05203008895611262,20.238390200396132,0.9958445265725091
518,11.942637802101798,0.07196872667581947,13.652911219334284,0.052070926047033735,20.20179201143168,0.9958688528449448
519,11.921109479933225,0.07201291294069262,13.630210846418057,0.05211176313795485,20.16529197783843,0.9958931791173803
520,11.899630486920286,0.07205709920556576,13.60755148874037,0.05215260022887597,20.128890530437108,0.9959175053898159
521,11.87820112905665,0.07210128547043891,13.584933498502123,0.05219343731979708,20.092588095074408,0.9959418316622516
522,11.856821709457579,0.07214547173531205,13.562357225135132,0.05223427441071819,20.0563850926182,0.9959661579346871
523,11.835492528353939,0.0721896580001852,13.539823015293813,0.05227511150163931,20.020281938951204,0.9959904842071228
524,11.814213883086428,0.07223384426505836,13.517331212846912,0.05231594859256043,19.984279044967362,0.9960148104795584
525,11.79298606809991,0.07227803052993151,13.494882158869418,0.05235678568348154,19.948376816566643,0.996039136751994
526,11.771809374937854,0.07232221679480465,13.472476191634545,0.05239762277440266,19.912575654650045,0.9960634630244296
527,11.750684092236922,0.0723664030596778,13.450113646605956,0.05243845986532378,19.87687595511644,0.9960877892968653
528,11.729610505721736,0.07241058932455094,13.427794856430006,0.05247929695624489,19.841278108858006,0.9961121155693008
529,11.708588898199698,0.07245477558942409,13.405520150928155,0.052520134047166,19.80578250175588,0.9961364418417364
530,11.687619549556018,0.07249896185429724,13.383289857089547,0.05256097113808712,19.770389514677603,0.9961607681141721
531,11.666702736748848,0.07254314811917038,13.361104299063683,0.052601808229008236,19.735099523473224,0.9961850943866076
532,11.645838733804487,0.07258733438404354,13.338963798153246,0.05264264531992935,19.69991289897173,0.9962094206590433
533,11.625027811812867,0.07263152064891668,13.31686867280703,0.05268348241085047,19.66483000697844,0.9962337469314789
534,11.60427023892299,0.07267570691378983,13.294819238613043,0.05272431950177159,19.6298512082728,0.9962580732039145
535,11.583566280338673,0.07271989317866298,13.272815808291732,0.052765156592692694,19.59497685860453,0.9962823994763501
536,11.562916198314301,0.07276407944353612,13.250858691689283,0.052805993683613814,19.56020730869258,0.9963067257487858
537,11.542320252150766,0.07280826570840927,13.228948195771174,0.052846830774534934,19.525542904222256,0.9963310520212214
538,11.521778698191547,0.07285245197328241,13.207084624615746,0.052887667865456046,19.490983985843666,0.996355378293657
539,11.501291789818879,0.07289663823815556,13.185268279407955,0.05292850495637716,19.45653088916929,0.9963797045660926
540,11.48085977745012,0.07294082450302872,13.163499458433277,0.05296934204729828,19.42218394477354,0.9964040308385282
541,11.460482908534201,0.07298501076790187,13.141778457071705,0.05301017913821939,19.387943478190913,0.9964283571109638
542,11.440161427548226,0.07302919703277501,13.120105567791924,0.053051016229140505,19.353809809914587,0.9964526833833994
543,11.419895575994206,0.07307338329764816,13.098481080145572,0.053091853320061624,19.319783255395876,0.9964770096558351
544,11.399685592395938,0.0731175695625213,13.076905280761682,0.053132690410982744,19.28586412504406,0.9965013359282706
545,11.379531712295975,0.07316175582739445,13.055378453341248,0.05317352750190385,19.252052724224733,0.9965256622007063
546,11.359434168252797,0.0732059420922676,13.03390087865186,0.05321436459282497,19.218349353260727,0.9965499884731419
547,11.339393189838066,0.07325012835714075,13.012472834522603,0.05325520168374609,19.18475430743158,0.9965743147455774
548,11.319409003634002,0.0732943146220139,12.991094595838975,0.0532960387746672,19.15126787697313,0.9965986410180131
549,11.29948183323097,0.07333850088688704,12.969766434537977,0.053336875865588315,19.117890347078955,0.9966229672904487
550,11.279611899225083,0.07338268715176019,12.948488619603365,0.053377712956509435,19.084621997900367,0.9966472935628843
551,11.259799419216058,0.07342687341663334,12.92726141706101,0.05341855004743055,19.05146310454673,0.9966716198353199
552,11.240044607805123,0.07347105968150648,12.906085089974384,0.05345938713835166,19.018413937087423,0.9966959461077556
553,11.220347676593066,0.07351524594637963,12.884959898440208,0.05350022422927278,18.985474760552506,0.9967202723801911
554,11.200708834178478,0.07355943221125277,12.863886099584226,0.0535410613201939,18.952645834933804,0.9967445986526268
555,11.18112828615605,0.07360361847612593,12.842863947557111,0.053581898411115006,18.919927415186795,0.9967689249250624
556,11.161606235115045,0.07364780474099908,12.821893693530471,0.053622735502036126,18.887319751232923,0.996793251197498
557,11.142142880637902,0.07369199100587223,12.800975585693088,0.053663572592957245,18.854823087960433,0.9968175774699336
558,11.122738419298958,0.07373617727074537,12.780109869247186,0.05370440968387836,18.82243766522771,0.9968419037423693
559,11.103393044663289,0.07378036353561852,12.759296786404875,0.05374524677479947,18.790163717865017,0.9968662300148049
560,11.08410694728575,0.07382454980049166,12.738536576384766,0.05378608386572059,18.75800147567746,0.9968905562872404
561,11.06488031471006,0.07386873606536482,12.71782947540866,0.053826920956641704,18.7259511634471,0.9969148825596761
562,11.045713331468058,0.07391292233023797,12.697175716698416,0.053867758047562816,18.694013000936938,0.9969392088321117
563,11.026606179079128,0.0739571085951111,12.676575530472928,0.053908595138483936,18.662187202893648,0.9969635351045473
564,11.007559036049656,0.07400129485998426,12.656029143945267,0.053949432229405056,18.630473979050638,0.9969878613769829
565,10.988572077872742,0.0740454811248574,12.635536781319932,0.05399026932032616,18.598873534132004,0.9970121876494186
566,10.969645477027928,0.07408966738973055,12.615098663790217,0.05403110641124728,18.567386067856763,0.9970365139218541
567,10.95077940298116,0.0741338536546037,12.594715009535799,0.0540719435021684,18.536011774941787,0.9970608401942898
568,10.931974022184791,0.07417803991947684,12.574386033720348,0.054112780593089514,18.504750845107072,0.9970851664667254
569,10.913229498077756,0.07422222618435,12.554111948489357,0.05415361768401063,18.473603463079684,0.9971094927391609
570,10.894545991085902,0.07426641244922313,12.533892962968077,0.05419445477493175,18.442569808597845,0.9971338190115966
571,10.87592365862238,0.07431059871409629,12.513729283259563,0.05423529186585286,18.41165005641672,0.9971581452840322
572,10.857362655088242,0.07435478497896944,12.493621112442915,0.05427612895677397,18.38084437631285,0.9971824715564678
573,10.83886313187312,0.0743989712438426,12.473568650571574,0.05431696604769509,18.350152933088935,0.9972067978289034
574,10.820425237356044,0.07444315750871573,12.453572094671854,0.05435780313861621,18.319575886580086,0.9972311241013391
575,10.802049116906375,0.07448734377358888,12.433631638741508,0.05439864022953732,18.289113391658958,0.9972554503737746
576,10.783734912884924,0.07453153003846202,12.413747473748469,0.05443947732045844,18.258765598241183,0.9972797766462103
577,10.76548276464511,0.07457571630333518,12.393919787629763,0.05448031441137956,18.228532651291637,0.9973041029186459
578,10.747292808534333,0.07461990256820833,12.3741487652905,0.05452115150230067,18.198414690831036,0.9973284291910814
579,10.729165177895434,0.07466408883308147,12.354434588603024,0.05456198859322178,18.16841185194122,0.9973527554635171
580,10.711100003068244,0.07470827509795462,12.334777436406185,0.0546028256841429,18.138524264772713,0.9973770817359527
581,10.69309741139136,0.07475246136282776,12.315177484504787,0.054643662775064016,18.108752054551008,0.9974014080083883
582,10.675157527203941,0.07479664762770091,12.295634905669106,0.05468449986598513,18.079095341583024,0.9974257342808239
583,10.657280471847708,0.07484083389257407,12.276149869634573,0.05472533695690625,18.049554241265078,0.9974500605532596
584,10.639466363669035,0.0748850201574472,12.256722543101617,0.05476617404782737,18.020128864089592,0.9974743868256952
585,10.62171531802118,0.07492920642232036,12.237353089735608,0.054807011138748474,17.990819315652857,0.9974987130981308
586,10.604027447266615,0.0749733926871935,12.218041670166901,0.054847848229669594,17.961625696662082,0.9975230393705664
587,10.58640286077952,0.07501757895206665,12.198788441991116,0.05488868532059071,17.932548102944295,0.9975473656430021
588,10.568841664948382,0.0750617652169398,12.179593559769447,0.054929522411511826,17.90358662545334,0.9975716919154376
589,10.55134396317872,0.07510595148181295,12.160457175029157,0.05497035950243294,17.874741350278505,0.9975960181878732
590,10.533909855895933,0.0751501377466861,12.141379436264177,0.05501119659335406,17.84601235865326,0.9976203444603089
591,10.516539440548282,0.07519432401155925,12.122360488935895,0.05505203368427517,17.8173997269635,0.9976446707327444
592,10.499232811609982,0.07523851027643239,12.10340047547399,0.055092870775196284,17.788903526755902,0.9976689970051801
593,10.481990060584424,0.07528269654130554,12.084499535277459,0.055133707866117404,17.760523824747757,0.9976933232776157
594,10.464811276007534,0.07532688280617869,12.06565780471578,0.055174544957038524,17.732260682835623,0.9977176495500513
595,10.44769654345124,0.07537106907105183,12.046875417130176,0.05521538204795963,17.704114158104243,0.9977419758224869
596,10.430645945527033,0.07541525533592498,12.028152502834994,0.05525621913888075,17.676084302836887,0.9977663020949226
597,10.413659561889745,0.07545944160079812,12.00948918911929,0.05529705622980187,17.648171164524577,0.9977906283673581
598,10.396737469241314,0.07550362786567127,11.990885600248461,0.05533789332072298,17.620374785875672,0.9978149546397937
599,10.37987974133479,0.07554781413054443,11.972341857466072,0.055378730411644095,17.592695204826168,0.9978392809122294
600,10.363086448978404,0.07559200039541757,11.953858078995749,0.055419567502565215,17.56513245455033,0.9978636071846649
601,10.346357660039747,0.07563618666029072,11.935434380043294,0.05546040459348633,17.537686563470075,0.9978879334571006
602,10.32969343945011,0.07568037292516386,11.91707087279882,0.05550124168440744,17.510357555266534,0.9979122597295362
603,10.313093849208936,0.07572455919003701,11.8987676664391,0.05554207877532856,17.48314544889034,0.9979365860019718
604,10.296558948388341,0.07576874545491016,11.880524867130013,0.05558291586624967,17.456050258572123,0.9979609122744074
605,10.280088793137827,0.07581293171978332,11.862342578029116,0.055623752957170786,17.429071993834427,0.9979852385468431
606,10.26368343668906,0.07585711798465646,11.844220899288349,0.055664590048091905,17.402210659502533,0.9980095648192786
607,10.2473429293608,0.07590130424952961,11.826159928056887,0.055705427139013025,17.375466255715477,0.9980338910917143
608,10.231067318563912,0.07594549051440275,11.808159758484083,0.05574626422993414,17.348838777938475,0.9980582173641499
609,10.214856648806549,0.0759896767792759,11.79022048172257,0.05578710132085525,17.322328216974235,0.9980825436365856
610,10.198710961699394,0.07603386304414905,11.772342185931475,0.05582793841177637,17.295934558974675,0.9981068699090211
611,10.18263029596106,0.07607804930902219,11.754524956279777,0.05586877550269748,17.269657785453262,0.9981311961814567
612,10.16661468742357,0.07612223557389534,11.736768874949767,0.055909612593618596,17.24349787329755,0.9981555224538924
613,10.15066416903801,0.07616642183876848,11.719074021140646,0.055950449684539716,17.21745479478134,0.9981798487263279
614,10.134778770880207,0.07621060810364164,11.701440471072278,0.05599128677546083,17.191528517576906,0.9982041749987636
615,10.118958520156642,0.07625479436851479,11.683868297989001,0.05603212386638194,17.16571900476854,0.9982285012711992
616,10.103203441210367,0.07629898063338793,11.666357572163639,0.05607296095730306,17.140026214865074,0.9982528275436348
617,10.087513555527067,0.07634316689826108,11.648908360901586,0.05611379804822418,17.11445010181261,0.9982771538160704
618,10.071888881741303,0.07638735316313422,11.631520728545055,0.056154635139145294,17.088990615008534,0.998301480088506
619,10.056329435642752,0.07643153942800737,11.614194736477401,0.05619547223006641,17.063647699314544,0.9983258063609416
620,10.04083523018266,0.07647572569288053,11.596930443127624,0.056236309320987526,17.038421295069988,0.9983501326333772
621,10.025406275480371,0.07651991195775368,11.579727903974957,0.05627714641190864,17.013311338105833,0.9983744589058129
622,10.010042578829939,0.07656409822262682,11.562587171553599,0.05631798350282975,16.988317759758985,0.9983987851782484
623,9.994744144706875,0.07660828448749997,11.54550829545753,0.05635882059375087,16.963440486885396,0.9984231114506841
624,9.979510974775039,0.07665247075237311,11.52849132234555,0.056399657684671985,16.938679441875216,0.9984474377231197
625,9.964343067893566,0.07669665701724626,11.511536295946309,0.0564404947755931,16.914034542666744,0.9984717639955553
626,9.94924042012398,0.07674084328211941,11.494643257063519,0.05648133186651422,16.8895057027606,0.9984960902679909
627,9.934203024737375,0.07678502954699255,11.477812243581354,0.05652216895743534,16.86509283123514,0.9985204165404266
628,9.919230872221679,0.0768292158118657,11.461043290469838,0.05656300604835645,16.840795832760904,0.9985447428128621
629,9.904323950289097,0.07687340207673884,11.444336429790464,0.05660384313927756,16.81661460761525,0.9985690690852977
630,9.889482243883592,0.076917588341612,11.427691690701861,0.05664468023019868,16.79254905169822,0.9985933953577334
631,9.874705735188524,0.07696177460648515,11.411109099465644,0.056685517321119795,16.768599056547444,0.998617721630169
632,9.85999440363437,0.07700596087135829,11.394588679452333,0.05672635441204091,16.744764509353345,0.9986420479026046
633,9.84534822590654,0.07705014713623144,11.378130451147394,0.05676719150296203,16.721045292974964,0.9986663741750402
634,9.83076717595333,0.07709433340110458,11.361734432157457,0.05680802859388314,16.697441285955936,0.9986907004474759
635,9.816251224993945,0.07713851966597773,11.345400637216573,0.05684886568480425,16.673952362540113,0.9987150267199114
636,9.80180034152665,0.07718270593085089,11.329129078192612,0.05688970277572537,16.65057839268725,0.9987393529923471
637,9.787414491337032,0.07722689219572404,11.31291976409385,0.05693053986664649,16.627319242089865,0.9987636792647827
638,9.773093637506324,0.07727107846059718,11.296772701075543,0.056971376957567606,16.604174772189225,0.9987880055372182
639,9.758837740419883,0.07731526472547033,11.280687892446737,0.05701221404848872,16.581144840191413,0.9988123318096539
640,9.744646757775723,0.07735945099034347,11.264665338677117,0.05705305113940984,16.558229299084672,0.9988366580820895
641,9.730520644593184,0.07740363725521662,11.248705037404013,0.05709388823033095,16.535427997655756,0.9988609843545251
642,9.716459353221687,0.07744782352008978,11.2328069834395,0.057134725321252064,16.51274078050659,0.9988853106269607
643,9.7024628333496,0.07749200978496291,11.216971168777604,0.057175562412173184,16.490167488071524,0.9989096368993964
644,9.688531032013163,0.07753619604983607,11.20119758260167,0.057216399503094297,16.467707956634836,0.9989339631718319
645,9.6746638936056,0.0775803823147092,11.185486211291792,0.05725723659401541,16.445362018347204,0.9989582894442676
646,9.66086135988621,0.07762456857958236,11.169837038432338,0.05729807368493653,16.423129501243956,0.9989826157167032
647,9.647123369989668,0.07766875484445551,11.154250044819698,0.05733891077585765,16.401010229262276,0.9990069419891388
648,9.633449860435347,0.07771294110932865,11.138725208469998,0.05737974786677876,16.379004022258567,0.9990312682615744
649,9.619840765136766,0.0777571273742018,11.123262504627032,0.057420584957699874,16.357110696026957,0.99905559453401
650,9.606296015411157,0.07780131363907494,11.107861905770259,0.057461422048620994,16.335330062316935,0.9990799208064456
651,9.59281553998907,0.0778454999039481,11.092523381622915,0.05750225913954211,16.313661928851086,0.9991042470788812
652,9.579399265024126,0.07788968616882125,11.077246899160253,0.05754309623046322,16.292106099343997,0.9991285733513169
653,9.566047114102831,0.0779338724336944,11.062032422617849,0.05758393332138434,16.270662373520274,0.9991528996237524
654,9.552759008254512,0.07797805869856754,11.046879913500089,0.05762477041230545,16.249330547132804,0.9991772258961881
655,9.539534865961295,0.07802224496344069,11.031789330588685,0.057665607503226565,16.228110411981564,0.9992015521686237
656,9.526374603168275,0.07806643122831383,11.016760629951333,0.057706444594147685,16.207001755932595,0.9992258784410594
657,9.513278133293635,0.07811061749318698,11.001793764950518,0.057747281685068805,16.186004362936615,0.9992502047134949
658,9.50024536723899,0.07815480375806014,10.986888686252342,0.05778811877598992,16.16511801304769,0.9992745309859306
659,9.48727621339975,0.07819899002293328,10.972045341835527,0.05782895586691103,16.14434248244298,0.9992988572583662
660,9.474370577675572,0.07824317628780643,10.957263677000476,0.05786979295783215,16.123677543441634,0.9993231835308017
661,9.461528363480943,0.07828736255267957,10.942543634378502,0.05791063004875326,16.103122964523813,0.9993475098032374
662,9.4487494717558,0.07833154881755272,10.927885153941086,0.057951467139674376,16.082678510350803,0.999371836075673
663,9.436033800976293,0.07837573508242587,10.913288173009253,0.057992304230595496,16.062343941784263,0.9993961623481086
664,9.423381247165585,0.07841992134729901,10.898752626263143,0.05803314132151661,16.042119015905712,0.9994204886205442
665,9.410791703904753,0.07846410761217217,10.884278445751532,0.05807397841243772,16.022003486036567,0.9994448148929799
666,9.398265062343807,0.0785082938770453,10.86986556090158,0.05811481550335884,16.00199710175837,0.9994691411654154
667,9.385801211212735,0.07855248014191846,10.855513898528633,0.05815565259427996,15.982099608932112,0.9994934674378511
668,9.373400036832704,0.07859666640679161,10.8412233828461,0.058196489685201074,15.962310749719105,0.9995177937102867
669,9.361061423127282,0.07864085267166476,10.826993935475489,0.058237326776122186,15.94263026260093,0.9995421199827222
670,9.348785251633764,0.0786850389365379,10.812825475456474,0.058278163867043306,15.923057882399544,0.9995664462551579
671,9.336571401514597,0.07872922520141105,10.798717919257138,0.05831900095796442,15.903593340298332,0.9995907725275935
672,9.324419749568875,0.0787734114662842,10.784671180784244,0.05835983804888553,15.884236363862426,0.9996150988000291
673,9.312330170243898,0.07881759773115735,10.770685171393623,0.05840067513980665,15.864986677059097,0.9996394250724647
674,9.300302535646859,0.0788617839960305,10.756759799900712,0.058441512230727764,15.84584400027916,0.9996637513449004
675,9.288336715556548,0.07890597026090364,10.74289497259109,0.05848234932164888,15.82680805035759,0.9996880776173359
676,9.276432577435173,0.07895015652577679,10.729090593231199,0.05852318641257,15.807878540594341,0.9997124038897716
677,9.264589986440276,0.07899434279064993,10.715346563079114,0.05856402350349112,15.789055180775676,0.9997367301622072
678,9.252808805436667,0.07903852905552308,10.701662780895415,0.05860486059441223,15.77033767719556,0.9997610564346429
679,9.241088895008502,0.07908271532039624,10.688039142954153,0.05864569768533334,15.75172573267679,0.9997853827070784
680,9.22943011347141,0.07912690158526937,10.674475543053905,0.05868653477625446,15.73321904659215,0.999809708979514
681,9.217832316884657,0.07917108785014253,10.66097187252895,0.058727371867175575,15.714817314886483,0.9998340352519497
682,9.206295359063455,0.07921527411501567,10.647528020260498,0.05876820895809669,15.696520230098013,0.9998583615243852
683,9.194819091591294,0.07925946037988882,10.634143872687993,0.05880904604901781,15.678327481379814,0.9998826877968209
684,9.183403363832372,0.07930364664476197,10.620819313820613,0.05884988313993892,15.660238754522126,0.9999070140692565
685,9.17204802294409,0.07934783290963512,10.607554225248707,0.05889072023086003,15.642253731974026,0.9999313403416921
686,9.160752913889622,0.07939201917450826,10.594348486155445,0.05893155732178115,15.624372092865196,0.9999556666141277
687,9.149517879450535,0.07943620543938142,10.581201973328497,0.05897239441270227,15.606593513028223,0.9999799928865634
688,9.138342760239519,0.07948039170425455,10.568114561171816,0.059013231503623385,15.588917665021023,1.000004319158999
689,9.127227394713156,0.07952457796912771,10.55508612171749,0.0590540685945445,15.571344218148575,1.0000286454314344
690,9.116171619184776,0.07956876423400086,10.5421165246377,0.05909490568546562,15.553872838485452,1.0000529717038702
691,9.105175267837366,0.079612950498874,10.529205637256776,0.05913574277638673,15.536503188898877,1.0000772979763057
692,9.094238172736553,0.07965713676374715,10.516353324563292,0.059176579867307844,15.519234929070008,1.0001016242487415
693,9.083360163843672,0.07970132302862029,10.503559449222278,0.05921741695822896,15.50206771551797,1.000125950521177
694,9.072541069028851,0.07974550929349344,10.490823871587535,0.059258254049150076,15.485001201621294,1.0001502767936126
695,9.061780714084236,0.0797896955583666,10.47814644971396,0.05929909114007119,15.468035037641242,1.0001746030660483
696,9.051078922737204,0.07983388182323974,10.465527039370036,0.05933992823099231,15.45116887074516,1.0001989293384839
697,9.04043551666369,0.07987806808811289,10.452965494050359,0.05938076532191343,15.434402345028394,1.0002232556109194
698,9.029850315501575,0.07992225435298603,10.440461664988252,0.05942160241283454,15.4177351015379,1.0002475818833552
699,9.019323136864088,0.07996644061785918,10.428015401168457,0.059462439503755654,15.401166778295504,1.0002719081557907
700,9.00885379635335,0.08001062688273233,10.415626549339883,0.059503276594676774,15.384697010320561,1.0002962344282262
701,8.998442107573897,0.08005481314760549,10.403294954028532,0.05954411368559789,15.368325429653364,1.000320560700662
702,8.988087882146333,0.08009899941247862,10.391020457550338,0.059584950776519,15.352051665379065,1.0003448869730975
703,8.977790929720976,0.08014318567735178,10.378802900024233,0.05962578786744012,15.33587534365003,1.000369213245533
704,8.967551057991646,0.08018737194222492,10.366642119385217,0.05966662495836123,15.319796087709845,1.0003935395179688
705,8.957368072709404,0.08023155820709807,10.354537951397496,0.059707462049282345,15.303813517917296,1.0004178657904044
706,8.947241777696458,0.08027574447197122,10.342490229667735,0.059748299140203465,15.287927251769023,1.00044219206284
707,8.937171974860053,0.08031993073684436,10.330498785658355,0.059789136231124584,15.27213690392366,1.0004665183352757
708,8.927158464206432,0.08036411700171751,10.318563448700925,0.0598299733220457,15.256442086226144,1.0004908446077112
709,8.917201043854874,0.08040830326659065,10.30668404600958,0.05987081041296681,15.240842407730234,1.0005151708801467
710,8.907299510051764,0.0804524895314638,10.294860402694573,0.05991164750388793,15.22533747472333,1.0005394971525825
711,8.897453657184728,0.08049667579633696,10.283092341775875,0.05995248459480904,15.209926890750573,1.000563823425018
712,8.887663277796808,0.08054086206121011,10.271379684196802,0.059993321685730155,15.194610256637965,1.0005881496974536
713,8.877928162600712,0.08058504832608325,10.259722248837775,0.060034158776651275,15.179387170516891,1.0006124759698893
714,8.86824810049308,0.08062923459095639,10.248119852530133,0.06007499586757239,15.16425722784871,1.0006368022423249
715,8.85862287856883,0.08067342085582954,10.236572310069958,0.0601158329584935,15.149220021447988,1.0006611285147604
716,8.849052282135577,0.0807176071207027,10.22507943423205,0.06015667004941462,15.13427514150721,1.0006854547871962
717,8.839536094728013,0.08076179338557585,10.21364103578391,0.06019750714033574,15.119422175621498,1.0007097810596317
718,8.830074098122433,0.08080597965044899,10.202256923499828,0.06023834423125685,15.104660708812073,1.0007341073320672
719,8.82066607235125,0.08085016591532213,10.190926904174981,0.060279181322177966,15.089990323551158,1.000758433604503
720,8.811311795717572,0.08089435218019528,10.179650782639655,0.060320018413099086,15.07541059978659,1.0007827598769385
721,8.802011044809838,0.08093853844506843,10.1684283617735,0.0603608555040202,15.060921114965875,1.000807086149374
722,8.792763594516488,0.08098272470994158,10.157259442519841,0.06040169259494131,15.046521444060879,1.0008314124218098
723,8.783569218040666,0.08102691097481472,10.146143823900067,0.06044252968586243,15.032211159592958,1.0008557386942454
724,8.774427686914974,0.08107109723968788,10.13508130302809,0.060483366776783544,15.017989831656717,1.000880064966681
725,8.765338771016294,0.08111528350456101,10.124071675124807,0.06052420386770466,15.003857027945157,1.0009043912391167
726,8.756302238580606,0.08115946976943417,10.113114733532704,0.060565040958625777,14.989812313774843,1.0009287175115522
727,8.747317856217892,0.08120365603430732,10.102210269730456,0.060605878049546896,14.97585525210983,1.0009530437839878
728,8.738385388927055,0.08124784229918047,10.09135807334762,0.06064671514046801,14.961985403586933,1.0009773700564235
729,8.729504600110873,0.08129202856405361,10.080557932179339,0.06068755223138912,14.94820232654101,1.001001696328859
730,8.720675251591016,0.08133621482892675,10.069809632201165,0.06072838932231024,14.934505577029043,1.0010260226012946
731,8.711897103623068,0.0813804010937999,10.059112957583904,0.060769226413231354,14.920894708855583,1.0010503488737303
732,8.703169914911637,0.08142458735867306,10.048467690708483,0.06081006350415247,14.907369273597878,1.0010746751461659
733,8.694493442625435,0.08146877362354621,10.037873612180938,0.06085090059507359,14.893928820630496,1.0010990014186014
734,8.685867442412464,0.08151295988841935,10.02733050084741,0.0608917376859947,14.880572897150522,1.0011233276910372
735,8.677291668415169,0.08155714615329249,10.016838133809202,0.06093257477691581,14.867301048203142,1.0011476539634727
736,8.668765873285679,0.08160133241816564,10.006396286437884,0.06097341186783693,14.854112816705975,1.0011719802359083
737,8.660289808201059,0.08164551868303879,9.996004732390457,0.06101424895875805,14.841007743474632,1.001196306508344
738,8.651863222878589,0.08168970494791195,9.985663243624572,0.061055086049679165,14.82798536724834,1.0012206327807796
739,8.643485865591092,0.08173389121278508,9.975371590413767,0.06109592314060028,14.815045224714227,1.0012449590532153
740,8.63515748318228,0.08177807747765824,9.965129541362787,0.0611367602315214,14.80218685053364,1.0012692853256508
741,8.626877821082127,0.08182226374253138,9.954936863422938,0.06117759732244251,14.789409777366537,1.0012936115980864
742,8.618646623322293,0.08186645000740453,9.94479332190748,0.06121843441336362,14.776713535897233,1.0013179378705221
743,8.61046363255155,0.08191063627227768,9.93469868050707,0.06125927150428474,14.764097654859903,1.0013422641429577
744,8.60232859005126,0.08195482253715083,9.924652701305254,0.061300108595205856,14.751561661063537,1.0013665904153932
745,8.594241235750857,0.08199900880202397,9.914655144794002,0.06134094568612697,14.739105079417481,1.001390916687829
746,8.58620130824338,0.08204319506689711,9.904705769889285,0.06138178277704809,14.72672743295728,1.0014152429602645
747,8.578208544801008,0.08208738133177026,9.894804333946674,0.06142261986796921,14.714428242869369,1.0014395692327
748,8.570262681390638,0.08213156759664342,9.884950592777036,0.06146345695889032,14.702207028516897,1.0014638955051358
749,8.562363452689478,0.08217575386151657,9.87514430066219,0.061504294049811434,14.69006330746558,1.0014882217775714
750,8.554510592100673,0.08221994012638971,9.86538521037067,0.061545131140732554,14.677996595508443,1.001512548050007
751,8.546703831768925,0.08226412639126285,9.85567307317352,0.061585968231653666,14.666006406691714,1.0015368743224426
752,8.538942902596181,0.082308312656136,9.846007638860055,0.06162680532257478,14.654092253340703,1.0015612005948782
753,8.531227534257306,0.08235249892100915,9.836388655753776,0.0616676424134959,14.642253646084672,1.0015855268673137
754,8.523557455215789,0.0823966851858823,9.826815870728213,0.06170847950441701,14.630490093882512,1.0016098531397495
755,8.51593239273946,0.08244087145075545,9.81728902922288,0.061749316595338125,14.618801104049036,1.001634179412185
756,8.508352072916239,0.0824850577156286,9.807807875259215,0.061790153686259244,14.607186182279582,1.0016585056846206
757,8.500816220669902,0.08252924398050174,9.798372151456578,0.061830990777180364,14.595644832676026,1.0016828319570563
758,8.493324559775846,0.08257343024537489,9.788981599048286,0.06187182786810148,14.584176557772732,1.0017071582294919
759,8.485876812876894,0.08261761651024804,9.77963595789765,0.06191266495902259,14.572780858561426,1.0017314845019274
760,8.478472701499095,0.0826618027751212,9.770334966514085,0.06195350204994371,14.561457234517196,1.0017558107743632
761,8.471111946067559,0.08270598903999433,9.761078362069235,0.06199433914086482,14.550205183624408,1.0017801370467987
762,8.463794265922282,0.08275017530486747,9.751865880413082,0.062035176231785935,14.539024202401649,1.0018044633192342
763,8.456519379334004,0.08279436156974063,9.742697256090171,0.062076013322707055,14.52791378592776,1.00182878959167
764,8.449287003520086,0.08283854783461378,9.733572222355795,0.06211685041362817,14.51687342786755,1.0018531158641055
765,8.442096854660363,0.08288273409948693,9.724490511192226,0.06215768750454928,14.505902620497093,1.001877442136541
766,8.434948647913052,0.08292692036436007,9.715451853324977,0.0621985245954704,14.495000854729454,1.0019017684089768
767,8.427842097430622,0.08297110662923321,9.706455978239095,0.06223936168639151,14.48416762014071,1.0019260946814124
768,8.420776916375731,0.08301529289410636,9.697502614195457,0.06228019877731263,14.473402404994875,1.001950420953848
769,8.41375281693712,0.08305947915897952,9.688591488247116,0.062321035868233746,14.462704696269881,1.0019747472262837
770,8.406769510345548,0.08310366542385267,9.679722326255646,0.062361872959154865,14.452073979683489,1.0019990734987192
771,8.399826706889716,0.08314785168872582,9.67089485290753,0.06240271005007598,14.441509739718237,1.0020233997711547
772,8.392924115932201,0.08319203795359896,9.662108791730555,0.06244354714099709,14.431011459647383,1.0020477260435905
773,8.386061445925405,0.0832362242184721,9.653363865110228,0.06248438423191821,14.420578621560784,1.002072052316026
774,8.379238404427486,0.08328041048334525,9.644659794306214,0.06252522132283933,14.41021070638985,1.0020963785884616
775,8.372454698118332,0.0833245967482184,9.635996299468825,0.06256605841376045,14.39990719393348,1.0021207048608973
776,8.365710032815509,0.08336878301309156,9.627373099655442,0.06260689550468156,14.38966756288372,1.0021450311333329
777,8.3590041134902,0.0834129692779647,9.618789912847053,0.06264773259560266,14.379491290850988,1.0021693574057684
778,8.352336644283177,0.08345715554283784,9.610246455964731,0.06268856968652378,14.36937785438971,1.0021936836782042
779,8.345707328520758,0.08350134180771099,9.601742444886199,0.0627294067774449,14.359326729024193,1.0022180099506397
780,8.339115868730774,0.08354552807258414,9.593277594462329,0.06277024386836602,14.349337389273508,1.0022423362230752
781,8.332561966658512,0.0835897143374573,9.584851618533705,0.06281108095928714,14.339409308677272,1.002266662495511
782,8.326045323282695,0.08363390060233043,9.576464229947211,0.06285191805020825,14.329541959821416,1.0022909887679465
783,8.31956563883141,0.08367808686720359,9.568115140572578,0.06289275514112937,14.319734814363029,1.002315315040382
784,8.313122612798086,0.08372227313207672,9.559804061319,0.06293359223205047,14.309987343056067,1.0023396413128178
785,8.306715943957425,0.08376645939694988,9.551530702151709,0.06297442932297159,14.300299015777062,1.0023639675852534
786,8.300345330381367,0.08381064566182303,9.54329477210861,0.06301526641389271,14.290669301549855,1.0023882938576891
787,8.294010469455005,0.08385483192669618,9.53509597931687,0.06305610350481383,14.281097668571535,1.0024126201301247
788,8.287711057892553,0.08389901819156932,9.526934031009578,0.06309694059573495,14.27158358423739,1.0024369464025602
789,8.281446791753234,0.08394320445644246,9.518808633542347,0.06313777768665606,14.262126515166296,1.002461272674996
790,8.275217366457232,0.08398739072131561,9.510719492409962,0.06317861477757718,14.25272592722633,1.0024855989474315
791,8.269022476801593,0.08403157698618877,9.502666312263036,0.06321945186849828,14.243381285559451,1.002509925219867
792,8.262861816976134,0.08407576325106192,9.494648796924647,0.0632602889594194,14.234092054607009,1.0025342514923028
793,8.256735080579324,0.08411994951593506,9.486666649406995,0.06330112605034052,14.224857698135212,1.0025585777647383
794,8.25064196063419,0.0841641357808082,9.478719571928051,0.06334196314126164,14.215677679259718,1.0025829040371739
795,8.244582149604174,0.08420832204568135,9.470807265928235,0.06338280023218276,14.206551460471049,1.0026072303096096
796,8.238555339409002,0.0842525083105545,9.462929432087048,0.06342363732310387,14.197478503659962,1.0026315565820452
797,8.232561221440529,0.08429669457542766,9.455085770339746,0.06346447441402497,14.188458270141949,1.0026558828544807
798,8.226599486578584,0.0843408808403008,9.447275979893995,0.0635053115049461,14.179490220682593,1.0026802091269165
799,8.22066982520678,0.08438506710517395,9.439499759246539,0.06354614859586721,14.17057381552263,1.002704535399352
800,8.214771927228341,0.08442925337004709,9.431756806199843,0.06358698568678833,14.161708514402653,1.0027288616717875
801,8.208905482081871,0.08447343963492024,9.424046817878748,0.06362782277770945,14.152893776588087,1.0027531879442233
802,8.203070178757152,0.08451762589979339,9.416369490747133,0.06366865986863056,14.1441290608944,1.0027775142166588
803,8.197265705810894,0.08456181216466654,9.408724520624535,0.06370949695955168,14.135413825711376,1.0028018404890944
804,8.191491751382479,0.08460599842953968,9.401111602702818,0.06375033405047278,14.1267475290282,1.0028261667615301
805,8.185748003209683,0.08465018469441282,9.393530431562777,0.0637911711413939,14.118129628458446,1.0028504930339657
806,8.180034148644394,0.08469437095928598,9.385980701190794,0.06383200823231502,14.109559581264271,1.0028748193064012
807,8.17434987466828,0.08473855722415913,9.378462104995437,0.06387284532323614,14.10103684438138,1.002899145578837
808,8.168694867908474,0.08478274348903228,9.370974335824071,0.06391368241415726,14.092560874443718,1.0029234718512725
809,8.163068814653208,0.08482692975390542,9.36351708597948,0.06395451950507837,14.084131127807805,1.002947798123708
810,8.157471400867433,0.08487111601877856,9.35609004723642,0.06399535659599949,14.075747060577312,1.0029721243961438
811,8.15190231220843,0.08491530228365171,9.34869291085823,0.0640361936869206,14.067408128627854,1.0029964506685793
812,8.146361234041386,0.08495948854852486,9.341325367613395,0.06407703077784171,14.0591137876309,1.0030207769410149
813,8.140847851454948,0.08500367481339802,9.3339871077921,0.06411786786876283,14.050863493078399,1.0030451032134506
814,8.135361849276748,0.08504786107827116,9.326677821222752,0.06415870495968395,14.04265670030736,1.0030694294858862
815,8.129902912088912,0.08509204734314431,9.31939719728855,0.06419954205060507,14.034492864523612,1.0030937557583217
816,8.124470724243547,0.08513623360801745,9.31214492494396,0.06424037914152618,14.026371440826276,1.0031180820307575
817,8.119064969878167,0.0851804198728906,9.30492069273123,0.06428121623244729,14.018291884232175,1.003142408303193
818,8.11368533293116,0.08522460613776375,9.29772418879686,0.0643220533233684,14.010253649699452,1.0031667345756285
819,8.10833149715715,0.0852687924026369,9.29055510090809,0.06436289041428953,14.002256192151902,1.0031910608480643
820,8.103003146142381,0.08531297866751004,9.28341311646932,0.06440372750521065,13.99429896650305,1.0032153871204998
821,8.09769996332006,0.08535716493238318,9.276297922538545,0.06444456459613176,13.986381427679849,1.0032397133929354
822,8.092421631985653,0.08540135119725634,9.269209205843769,0.06448540168705287,13.978503030646632,1.0032640396653711
823,8.08716783531218,0.08544553746212949,9.262146652799382,0.06452623877797399,13.970663230429219,1.0032883659378067
824,8.08193825636546,0.08548972372700264,9.255109949522533,0.0645670758688951,13.962861482138182,1.0033126922102422
825,8.076732578119325,0.08553390999187578,9.248098781849455,0.06460791295981622,13.955097240992794,1.003337018482678
826,8.0715504834708,0.08557809625674892,9.241112835351828,0.06464875005073734,13.94736996234489,1.0033613447551135
827,8.066391655255252,0.08562228252162207,9.234151795353034,0.06468958714165846,13.939679101701966,1.003385671027549
828,8.06125577626153,0.08566646878649523,9.227215346944439,0.06473042423257958,13.932024114750917,1.0034099972999848
829,8.056142529247023,0.08571065505136838,9.22030317500166,0.06477126132350068,13.924404457381716,1.0034343235724204
830,8.05105159695271,0.08575484131624152,9.213414964200773,0.0648120984144218,13.916819585710316,1.0034586498448559
831,8.045982662118186,0.08579902758111467,9.2065503990345,0.0648529355053429,13.909268956102228,1.0034829761172916
832,8.040935407496628,0.08584321384598781,9.199709163828393,0.06489377259626403,13.90175202519584,1.0035073023897272
833,8.035909515869726,0.08588740011086096,9.192890942756975,0.06493460968718515,13.894268249925272,1.003531628662163
834,8.030904670062599,0.08593158637573411,9.186095419859834,0.06497544677810627,13.886817087543943,1.0035559549345985
835,8.025920552958652,0.08597577264060727,9.179322279057722,0.06501628386902739,13.879397995647091,1.003580281207034
836,8.020956847514398,0.0860199589054804,9.172571204168602,0.06505712095994849,13.872010432194978,1.0036046074794698
837,8.016013236774237,0.08606414517035355,9.165841878923656,0.0650979580508696,13.86465385553598,1.0036289337519053
838,8.011089403885203,0.0861083314352267,9.159133986983289,0.06513879514179072,13.857327724428961,1.0036532600243409
839,8.006185032111677,0.08615251770009985,9.152447211953087,0.06517963223271184,13.85003149806623,1.0036775862967766
840,8.001299804850033,0.086196703964973,9.145781237399717,0.06522046932363296,13.842764636096428,1.0037019125692122
841,7.996433405643273,0.08624089022984614,9.139135746866842,0.06526130641455408,13.835526598646664,1.0037262388416477
842,7.991585518195588,0.08628507649471928,9.132510423890963,0.06530214350547518,13.828316846345297,1.0037505651140834
843,7.986755826386901,0.08632926275959243,9.12590495201723,0.0653429805963963,13.821134840344426,1.003774891386519
844,7.981944014287356,0.08637344902446559,9.11931901481524,0.06538381768731741,13.813980042342028,1.0037992176589545
845,7.9771497661717605,0.08641763528933874,9.112752295894762,0.06542465477823853,13.806851914604314,1.0038235439313903
846,7.9723727665339945,0.08646182155421188,9.106204478921473,0.06546549186915965,13.799749919988177,1.0038478702038258
847,7.967612700101348,0.08650600781908503,9.0996752476326,0.06550632896008077,13.792673521962852,1.0038721964762614
848,7.962869251848854,0.08655019408395817,9.093164285852557,0.06554716605100189,13.785622184632196,1.0038965227486971
849,7.958142107013518,0.08659438034883132,9.08667127750856,0.065588003141923,13.778595372756824,1.0039208490211327
850,7.953430951108565,0.08663856661370448,9.080195906646125,0.06562884023284411,13.771592551775571,1.0039451752935682
851,7.948735469937586,0.08668275287857763,9.073737857444629,0.06566967732376522,13.764613187827466,1.003969501566004
852,7.944055349608658,0.08672693914345077,9.06729681423274,0.06571051441468634,13.7576567477737,1.0039938278384395
853,7.939390276548424,0.08677112540832391,9.060872461503873,0.06575135150560746,13.75072269921865,1.004018154110875
854,7.934739937516092,0.08681531167319706,9.054464483931545,0.06579218859652858,13.743810510531848,1.0040424803833108
855,7.930104019617422,0.08685949793807021,9.048072566384713,0.06583302568744968,13.736919650869481,1.0040668066557463
856,7.925482210318636,0.08690368420294337,9.041696393943088,0.0658738627783708,13.730049590195357,1.0040911329281819
857,7.920874197460286,0.0869478704678165,9.035335651912355,0.06591469986929191,13.72319979930237,1.0041154592006176
858,7.916279669271063,0.08699205673268964,9.02899002583939,0.06595553696021303,13.7163697498339,1.0041397854730532
859,7.911698314381569,0.0870362429975628,9.022659201527416,0.06599637405113415,13.70955891430446,1.0041641117454887
860,7.907129821838021,0.08708042926243595,9.016342865051097,0.06603721114205527,13.702766766120904,1.0041884380179245
861,7.902573881115901,0.0871246155273091,9.010040702771605,0.06607804823297639,13.695992779603541,1.00421276429036
862,7.898030182133571,0.08716880179218224,9.003752401351631,0.0661188853238975,13.689236430006513,1.0042370905627955
863,7.893498415265802,0.0872129880570554,8.997477647770339,0.06615972241481861,13.682497193538772,1.0042614168352313
864,7.8889782713572805,0.08725717432192853,8.991216129338287,0.06620055950573972,13.675774547384744,1.0042857431076668
865,7.884469441736037,0.08730136058680169,8.98496753371227,0.06624139659666084,13.669067969724669,1.0043100693801024
866,7.879971618226827,0.08734554685167484,8.978731548910154,0.06628223368758196,13.662376939755097,1.0043343956525381
867,7.875484493164457,0.08738973311654799,8.972507863325603,0.06632307077850308,13.655700937709462,1.0043587219249737
868,7.8710077594070444,0.08743391938142113,8.966296165742804,0.0663639078694242,13.649039444877898,1.0043830481974092
869,7.866541110349229,0.08747810564629427,8.960096145351118,0.0664047449603453,13.642391943627617,1.004407374469845
870,7.862084239935316,0.08752229191116742,8.953907491759661,0.06644558205126641,13.635757917423117,1.0044317007422805
871,7.857636842672382,0.08756647817604057,8.947729895011856,0.06648641914218753,13.629136850845743,1.004456027014716
872,7.853198613643291,0.08761066444091373,8.94156304559992,0.06652725623310865,13.622528229613739,1.0044803532871518
873,7.8487692485196705,0.08765485070578687,8.935406634479303,0.06656809332402977,13.61593154060218,1.0045046795595873
874,7.844348443574826,0.08769903697066,8.929260353083048,0.06660893041495089,13.609346271862218,1.0045290058320229
875,7.839935895696588,0.08774322323553316,8.923123893336117,0.066649767505872,13.602771912640872,1.0045533321044586
876,7.835531302400101,0.08778740950040631,8.916996947669654,0.06669060459679312,13.59620795340052,1.0045776583768942
877,7.83113436184056,0.08783159576527946,8.910879209035176,0.06673144168771422,13.589653885838043,1.0046019846493297
878,7.826744772825864,0.0878757820301526,8.904770370918733,0.06677227877863534,13.58310920290413,1.0046263109217655
879,7.822362234829217,0.08791996829502575,8.898670127354979,0.06681311586955646,13.576573398822644,1.004650637194201
880,7.817986448001683,0.0879641545598989,8.892578172941201,0.06685395296047758,13.570045969109184,1.0046749634666368
881,7.813617113184646,0.08800834082477205,8.88649420285128,0.0668947900513987,13.56352641059052,1.0046992897390723
882,7.809253931922232,0.0880525270896452,8.880417912849598,0.0669356271423198,13.557014221422968,1.0047236160115078
883,7.804896606473651,0.08809671335451835,8.874348999304871,0.06697646423324093,13.550508901111293,1.0047479422839436
884,7.800544839825484,0.08814089961939149,8.868287159203936,0.06701730132416203,13.544009950527505,1.0047722685563791
885,7.796198335703887,0.08818508588426463,8.862232090165449,0.06705813841508315,13.53751687192896,1.0047965948288147
886,7.791856798586759,0.08822927214913778,8.856183490453562,0.06709897550600427,13.53102916897697,1.0048209211012504
887,7.787519933715816,0.08827345841401094,8.850141058991495,0.06713981259692539,13.524546346755171,1.004845247373686
888,7.783187447108612,0.08831764467888409,8.844104495375051,0.06718064968784651,13.518067911787467,1.0048695736461215
889,7.778859045570494,0.08836183094375723,8.838073499886102,0.06722148677876762,13.511593372056177,1.0048938999185573
890,7.774534436706469,0.08840601720863037,8.832047773505945,0.06726232386968872,13.505122237020192,1.0049182261909928
891,7.770213328933039,0.08845020347350352,8.82602701792865,0.06730316096060984,13.498654017632441,1.0049425524634283
892,7.765895431489935,0.08849438973837667,8.82001093557432,0.06734399805153096,13.492188226357804,1.004966878735864
893,7.761580454451799,0.08853857600324982,8.813999229602278,0.06738483514245208,13.485724377190914,1.0049912050082996
894,7.757268108739791,0.08858276226812296,8.80799160392418,0.0674256722333732,13.479261985673292,1.0050155312807352
895,7.75295810613313,0.08862694853299612,8.801987763217088,0.06746650932429431,13.472800568910895,1.005039857553171
896,7.7486501592805554,0.08867113479786926,8.795987412936446,0.06750734641521543,13.466339645591624,1.0050641838256065
897,7.744343981711732,0.08871532106274241,8.789990259329008,0.06754818350613653,13.459878736002098,1.005088510098042
898,7.74003928784858,0.08875950732761556,8.783996009445655,0.06758902059705765,13.453417362044778,1.0051128363704778
899,7.735735793016519,0.08880369359248871,8.77800437115421,0.06762985768797877,13.446955047255294,1.0051371626429133
900,7.731433213455664,0.08884787985736185,8.772015053152126,0.06767069477889989,13.440491316818722,1.0051614889153488
901,7.7271312663319325,0.08889206612223499,8.766027764979114,0.06771153186982101,13.434025697586527,1.0051858151877846
902,7.722829669748079,0.08893625238710814,8.760042217029712,0.06775236896074212,13.427557718093333,1.0052101414602201
903,7.718528142754674,0.0889804386519813,8.754058120565775,0.06779320605166324,13.421086908572997,1.0052344677326557
904,7.714226405360988,0.08902462491685445,8.748075187728888,0.06783404314258434,13.414612800975158,1.0052587940050914
905,7.709924178545818,0.08906881118172759,8.742093131552712,0.06787488023350546,13.408134928981651,1.005283120277527
906,7.705621184268228,0.08911299744660073,8.736111665975253,0.06791571732442658,13.401652828022243,1.0053074465499625
907,7.701317145478225,0.08915718371147388,8.730130505851056,0.0679565544153477,13.39516603529084,1.0053317728223983
908,7.697011786127357,0.08920136997634703,8.724149366963323,0.06799739150626882,13.388674089761425,1.0053560990948338
909,7.692704831179234,0.08924555624122019,8.718167966035962,0.06803822859718993,13.38217653220362,1.0053804253672693
910,7.6883960066199775,0.08928974250609333,8.71218602074555,0.06807906568811103,13.375672905198382,1.005404751639705
911,7.684085039468588,0.08933392877096648,8.706203249733226,0.06811990277903215,13.369162753153748,1.0054290779121406
912,7.679771657787246,0.08937811503583962,8.700219372616516,0.06816073986995327,13.362645622319823,1.0054534041845762
913,7.6754555906915325,0.08942230130071277,8.694234110001064,0.0682015769608744,13.356121060804249,1.005477730457012
914,7.671136568360565,0.08946648756558592,8.68824718349229,0.06824241405179551,13.349588618587553,1.0055020567294475
915,7.6668143220470695,0.08951067383045908,8.682258315706978,0.06828325114271662,13.343047847537775,1.005526383001883
916,7.662488584087373,0.08955486009533221,8.676267230284775,0.06832408823363774,13.33649830142556,1.0055507092743188
917,7.6581590879113035,0.08959904636020535,8.67027365189964,0.06836492532455885,13.329939535939149,1.0055750355467543
918,7.653825568052032,0.0896432326250785,8.664277306271151,0.06840576241547996,13.323371108698622,1.0055993618191899
919,7.649487760155836,0.08968741888995166,8.658277920175795,0.06844659950640108,13.316792579270668,1.0056236880916256
920,7.645145400991755,0.08973160515482481,8.652275221458169,0.0684874365973222,13.310203509183061,1.0056480143640611
921,7.640798228461214,0.08977579141969795,8.646268939042056,0.06852827368824332,13.303603461938733,1.0056723406364967
922,7.636445981607521,0.08981997768457109,8.640258802941464,0.06856911077916443,13.296992003030013,1.0056966669089324
923,7.632088400625321,0.08986416394944424,8.63424454427158,0.06860994787008555,13.29036869995287,1.005720993181368
924,7.6277252268699565,0.0899083502143174,8.628225895259607,0.06865078496100666,13.283733122220442,1.0057453194538035
925,7.623356202866745,0.08995253647919055,8.622202589255572,0.06869162205192778,13.277084841376997,1.0057696457262393
926,7.618981072320178,0.08999672274406369,8.616174360743006,0.0687324591428489,13.270423431011803,1.0057939719986748
927,7.614599580123044,0.09004090900893684,8.61014094534957,0.06877329623377001,13.263748466772173,1.0058182982711106
928,7.610211472365473,0.09008509527380998,8.604102079857576,0.06881413332469113,13.257059526377404,1.0058426245435461
929,7.605816496343884,0.09012928153868313,8.598057502214438,0.06885497041561224,13.250356189631589,1.0058669508159817
930,7.60141440056988,0.09017346780355628,8.592006951543047,0.06889580750653335,13.243638038436988,1.0058912770884174
931,7.59700493477903,0.09021765406842944,8.585950168152037,0.06893664459745447,13.236904656807114,1.005915603360853
932,7.592587849939594,0.09026184033330258,8.579886893545984,0.06897748168837559,13.230155630879418,1.0059399296332885
933,7.588162898261149,0.09030602659817571,8.573816870435525,0.0690183187792967,13.223390548928123,1.0059642559057242
934,7.583729833203142,0.09035021286304887,8.56773984274738,0.06905915587021783,13.216609001377089,1.0059885821781598
935,7.579288409483366,0.09039439912792202,8.561655555634278,0.06909999296113893,13.209810580811903,1.0060129084505953
936,7.574838383086344,0.09043858539279517,8.555563755484828,0.06914083005206005,13.202994881992463,1.006037234723031
937,7.570379511271629,0.09048277165766831,8.54946418993328,0.06918166714298116,13.19616150186543,1.0060615609954666
938,7.565911552582022,0.09052695792254145,8.543356607869201,0.06922250423390228,13.18931003957592,1.0060858872679022
939,7.561434266851723,0.0905711441874146,8.537240759447082,0.0692633413248234,13.182440096479699,1.006110213540338
940,7.556947415214374,0.09061533045228776,8.531116396095829,0.06930417841574452,13.175551276155257,1.0061345398127735
941,7.5524507601110376,0.09065951671716091,8.524983270528196,0.06934501550666564,13.168643184415085,1.006158866085209
942,7.54794406529808,0.09070370298203405,8.518841136750105,0.06938585259758674,13.161715429317548,1.0061831923576448
943,7.543427095854978,0.0907478892469072,8.512689750069896,0.06942668968850786,13.154767621178381,1.0062075186300803
944,7.538899618192036,0.09079207551178034,8.506528867107482,0.06946752677942897,13.147799372581833,1.0062318449025158
945,7.534361400058022,0.09083626177665349,8.500358245803412,0.06950836387035009,13.140810298391933,1.0062561711749516
946,7.529812210547719,0.09088044804152665,8.494177645427852,0.06954920096127121,13.1338000157638,1.0062804974473871
947,7.5252518201093945,0.0909246343063998,8.487986826589477,0.06959003805219233,13.126768144154143,1.0063048237198227
948,7.52068000055218,0.09096882057127294,8.481785551244252,0.06963087514311345,13.119714305332307,1.0063291499922584
949,7.5160965250533645,0.09101300683614608,8.475573582704172,0.06967171223403455,13.11263812339113,1.006353476264694
950,7.511501168165607,0.09105719310101923,8.469350685645848,0.06971254932495566,13.105539224757067,1.0063778025371295
951,7.506893705824072,0.09110137936589238,8.463116626119051,0.06975338641587678,13.098417238200856,1.0064021288095653
952,7.502273915353459,0.09114556563076553,8.456871171555166,0.0697942235067979,13.091271794847838,1.0064264550820008
953,7.497641575474967,0.09118975189563867,8.450614090775508,0.06983506059771902,13.08410252818792,1.0064507813544363
954,7.492996466313157,0.09123393816051181,8.444345153999608,0.06987589768864014,13.076909074085616,1.006475107626872
955,7.488338369402743,0.09127812442538497,8.438064132853363,0.06991673477956124,13.069691070790213,1.0064994338993076
956,7.483667067695288,0.09132231069025812,8.431770800377107,0.06995757187048236,13.062448158945054,1.0065237601717432
957,7.478982345565816,0.09136649695513127,8.425464931033618,0.06999840896140347,13.055179981597378,1.006548086444179
958,7.474283988819341,0.09141068322000441,8.419146300715976,0.07003924605232459,13.04788618420801,1.0065724127166145
959,7.469571784697299,0.09145486948487756,8.412814686755388,0.07008008314324571,13.040566414660269,1.00659673898905
960,7.464845521883917,0.0914990557497507,8.406469867928884,0.07012092023416683,13.033220323269394,1.0066210652614858
961,7.460104990512464,0.09154324201462385,8.400111624466936,0.07016175732508795,13.025847562791837,1.0066453915339213
962,7.455349982171445,0.09158742827949701,8.393739738060976,0.07020259441600905,13.01844778843378,1.0066697178063568
963,7.450580289910684,0.09163161454437016,8.387353991870823,0.07024343150693017,13.01102065786018,1.0066940440787926
964,7.445795708247346,0.0916758008092433,8.380954170532034,0.07028426859785128,13.003565831203533,1.0067183703512281
965,7.440996033171839,0.09171998707411644,8.37454006016313,0.0703251056887724,12.99608297107218,1.0067426966236637
966,7.43618106215366,0.09176417333898959,8.368111448372755,0.07036594277969352,12.98857174255879,1.0067670228960994
967,7.43135059414715,0.09180835960386274,8.36166812426674,0.07040677987061464,12.981031813248913,1.006791349168535
968,7.426504429597134,0.0918525458687359,8.355209878455048,0.07044761696153576,12.973462853228638,1.0068156754409705
969,7.42164237044451,0.09189673213360904,8.348736503058658,0.07048845405245686,12.965864535092845,1.0068400017134063
970,7.416764220131721,0.09194091839848217,8.34224779171634,0.07052929114337797,12.958236533953286,1.0068643279858418
971,7.411869783608165,0.09198510466335533,8.335743539591325,0.07057012823429909,12.950578527445883,1.0068886542582773
972,7.406958867335506,0.09202929092822848,8.329223543377912,0.07061096532522021,12.94289019573854,1.006912980530713
973,7.402031279292894,0.09207347719310163,8.322687601307939,0.07065180241614133,12.93517122153885,1.0069373068031486
974,7.397086828982099,0.09211766345797477,8.316135513157205,0.07069263950706245,12.927421290100929,1.0069616330755844
975,7.392125327432561,0.09216184972284792,8.30956708025176,0.07073347659798356,12.919640089233068,1.00698595934802
976,7.387146587206363,0.09220603598772106,8.302982105474115,0.07077431368890467,12.911827309304497,1.0070102856204555
977,7.382150422403087,0.09225022225259422,8.296380393269366,0.07081515077982578,12.903982643252387,1.0070346118928912
978,7.377136648664617,0.09229440851746737,8.289761749651205,0.0708559878707469,12.89610578658892,1.0070589381653268
979,7.372105083179834,0.09233859478234052,8.283125982207856,0.07089682496166802,12.888196437407483,1.0070832644377623
980,7.367055544689225,0.09238278104721366,8.276472900107892,0.07093766205258914,12.880254296389426,1.007107590710198
981,7.361987853489404,0.0924269673120868,8.269802314105993,0.07097849914351026,12.872279066810695,1.0071319169826336
982,7.356901831437556,0.09247115357695995,8.26311403654856,0.07101933623443137,12.864270454547615,1.0071562432550691
983,7.351797301955789,0.0925153398418331,8.256407881379271,0.07106017332535249,12.85622816808325,1.007180569527505
984,7.346674090035387,0.09255952610670626,8.249683664144547,0.07110101041627359,12.84815191851364,1.0072048957999404
985,7.341532022240996,0.0926037123715794,8.242941201998878,0.07114184750719471,12.84004141955317,1.007229222072376
986,7.3363709267146975,0.09264789863645254,8.236180313710102,0.07118268459811583,12.83189638754058,1.0072535483448117
987,7.331190633180012,0.09269208490132569,8.229400819664573,0.07122352168903695,12.823716541444622,1.0072778746172473
988,7.325990972945823,0.09273627116619884,8.222602541872208,0.07126435877995807,12.815501602869297,1.0073022008896828
989,7.320771778910189,0.092780457431072,8.215785303971481,0.07130519587087918,12.807251296059224,1.0073265271621186
990,7.315532885564083,0.09282464369594513,8.208948931234282,0.07134603296180028,12.798965347905144,1.007350853434554
991,7.310274128995046,0.09286882996081829,8.202093250570723,0.0713868700527214,12.790643487948465,1.0073751797069896
992,7.304995346890752,0.09291301622569142,8.195218090533798,0.07142770714364252,12.782285448386435,1.0073995059794254
993,7.299696378542469,0.09295720249056458,8.188323281323985,0.07146854423456364,12.773890964077184,1.007423832251861
994,7.29437706484847,0.09300138875543773,8.181408654793753,0.07150938132548476,12.765459772543862,1.0074481585242965
995,7.289037248317311,0.09304557502031088,8.174474044451943,0.07155021841640587,12.75699161397943,1.0074724847967322
996,7.2836767730710665,0.09308976128518402,8.167519285468067,0.07159105550732699,12.748486231251336,1.0074968110691678
997,7.278295484848441,0.09313394755005716,8.160544214676554,0.07163189259824809,12.739943369905092,1.0075211373416033
998,7.272893231007813,0.09317813381493031,8.153548670580804,0.07167272968916921,12.731362778168902,1.007545463614039
999,7.267469860530187,0.09322232007980347,8.146532493357261,0.07171356678009033,12.722744206957753,1.0075697898864746


==> visu/old/tikz_csvs_diagonal_force_v1/hist_1e-08/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00068,0.03076346591114998,0.020491691306233406,0.9788309931755066
1,1,00008,0.04004112631082535,0.025955278426408768,0.9774630069732666
2,2,00028,0.1715807318687439,0.11105874925851822,0.957561194896698
3,3,00048,0.06170042231678963,0.038637492805719376,0.974138081073761


==> visu/old/tikz_csvs_diagonal_force_v1/hist_1e-08/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,5.709162474780853,0.03076346591114998,8.931632570736198,0.020491691306233406,15.121481401000969,0.957561194896698
1,5.713479057699886,0.030904424135331756,8.937865867432787,0.02058234902190136,15.133338850345341,0.9575824859860662
2,5.717757052772542,0.03104538235951353,8.94403806934195,0.020673006737569312,15.145155567849587,0.9576037770754343
3,5.72199638348261,0.031186340583695307,8.950149067352669,0.020763664453237265,15.156931848163161,0.9576250681648025
4,5.726196974234028,0.03132729880787708,8.956198753823754,0.020854322168905218,15.168667989041241,0.9576463592541707
5,5.73035875035408,0.031468257032058855,8.962187022588472,0.02094497988457317,15.180364291338492,0.9576676503435388
6,5.734481638096579,0.031609215256240636,8.968113768959164,0.021035637600241124,15.192021059002661,0.9576889414329071
7,5.738565564645016,0.03175017348042241,8.97397888973179,0.021126295315909076,15.203638599068128,0.9577102325222753
8,5.742610458115669,0.031891131704604184,8.979782283190415,0.02121695303157703,15.215217221648588,0.9577315236116434
9,5.746616247560682,0.03203208992878596,8.985523849111662,0.021307610747244982,15.226757239931308,0.9577528147010116
10,5.750582862971106,0.03217304815296774,8.991203488769083,0.021398268462912935,15.238258970169014,0.9577741057903798
11,5.754510235279914,0.03231400637714951,8.996821104937489,0.021488926178580885,15.249722731672668,0.9577953968797479
12,5.758398296364971,0.032454964601331286,9.002376601897232,0.02157958389424884,15.261148846805094,0.9578166879691161
13,5.762246979051981,0.03259592282551306,9.007869885438408,0.02167024160991679,15.27253764097237,0.9578379790584843
14,5.766056217117388,0.03273688104969484,9.013300862865037,0.021760899325584743,15.283889442616116,0.9578592701478524
15,5.769825945291247,0.032877839273876615,9.018669442999148,0.021851557041252696,15.295204583206713,0.9578805612372207
16,5.773556099260063,0.03301879749805839,9.023975536184842,0.02194221475692065,15.306483397233647,0.9579018523265889
17,5.777246615669594,0.03315975572224016,9.02921905429228,0.022032872472588602,15.317726222198415,0.957923143415957
18,5.780897432127609,0.03330071394642194,9.034399910721618,0.022123530188256555,15.328933398606122,0.9579444345053252
19,5.784508487206624,0.03344167217060372,9.039518020406877,0.022214187903924508,15.340105269955892,0.9579657255946934
20,5.788079720446595,0.03358263039478549,9.044573299819787,0.02230484561959246,15.351242182733262,0.9579870166840615
21,5.791611072357577,0.033723588618967265,9.04956566697352,0.022395503335260414,15.36234448640073,0.9580083077734297
22,5.795102484422345,0.033864546843149046,9.054495041426417,0.022486161050928367,15.373412533388773,0.9580295988627979
23,5.7985538990989784,0.03400550506733082,9.059361344285632,0.02257681876659632,15.384446679086649,0.958050889952166
24,5.8019652598234215,0.034146463291512594,9.06416449821071,0.022667476482264273,15.39544728183296,0.9580721810415342
25,5.805336511011978,0.03428742151569437,9.06890442741713,0.022758134197932225,15.406414702906112,0.9580934721309025
26,5.808667598063807,0.03442837973987615,9.073581057679775,0.02284879191360018,15.417349306514566,0.9581147632202706
27,5.811958467363353,0.03456933796405792,9.07819431633634,0.02293944962926813,15.428251459786948,0.9581360543096388
28,5.815209066282749,0.034710296188239696,9.082744132290685,0.023030107344936084,15.439121532761973,0.958157345399007
29,5.818419343184188,0.03485125441242147,9.087230436016139,0.023120765060604037,15.449959898378221,0.9581786364883751
30,5.821589247422249,0.03499221263660325,9.091653159558728,0.02321142277627199,15.460766932463745,0.9581999275777433
31,5.824718729346186,0.035133170860785025,9.096012236540355,0.023302080491939943,15.47154301372549,0.9582212186671115
32,5.827807740302186,0.0352741290849668,9.100307602161905,0.023392738207607896,15.482288523738575,0.9582425097564796
33,5.830856232635585,0.03541508730914858,9.104539193206323,0.02348339592327585,15.493003846935398,0.9582638008458478
34,5.833864159693046,0.035556045533330354,9.108706948041583,0.023574053638943798,15.503689370594575,0.958285091935216
35,5.836831475824702,0.03569700375751213,9.112810806623639,0.023664711354611755,15.514345484829713,0.9583063830245842
36,5.839758136386254,0.0358379619816939,9.1168507104993,0.023755369070279704,15.524972582578023,0.9583276741139524
37,5.842644097741045,0.035978920205875675,9.120826602809034,0.023846026785947657,15.535571059588756,0.9583489652033206
38,5.845489317262073,0.036119878430057456,9.124738428289728,0.02393668450161561,15.546141314411491,0.9583702562926887
39,5.848293753333999,0.03626083665423923,9.12858613327738,0.024027342217283563,15.55668374838425,0.9583915473820569
40,5.851057365355074,0.036401794878421004,9.132369665709724,0.024117999932951516,15.567198765621447,0.9584128384714251
41,5.853780113739068,0.036542753102602785,9.136088975128802,0.02420865764861947,15.577686773001664,0.9584341295607932
42,5.856461959917136,0.03668371132678456,9.139744012683472,0.02429931536428742,15.588148180155304,0.9584554206501614
43,5.859102866339647,0.03682466955096633,9.143334731131844,0.024389973079955374,15.598583399452016,0.9584767117395296
44,5.861702796477993,0.036965627775148106,9.146861084843682,0.024480630795623327,15.608992845988002,0.9584980028288977
45,5.864261714826323,0.03710658599932989,9.150323029802705,0.02457128851129128,15.619376937573168,0.958519293918266
46,5.8667795869032835,0.03724754422351166,9.15372052360886,0.024661946226959233,15.629736094718064,0.9585405850076342
47,5.869256379253676,0.037388502447693435,9.157053525480512,0.024752603942627186,15.640070740620715,0.9585618760970023
48,5.871692059450105,0.03752946067187521,9.160321996256574,0.02484326165829514,15.650381301153248,0.9585831671863705
49,5.874086596094576,0.03767041889605699,9.163525898398591,0.024933919373963092,15.66066820484849,0.9586044582757387
50,5.876439958820047,0.037811377120238764,9.166665195992733,0.025024577089631045,15.670931882885766,0.9586257493651068
51,5.87875211829196,0.03795233534442054,9.169739854751754,0.025115234805298998,15.68117276907809,0.958647040454475
52,5.881023046209708,0.03809329356860231,9.17274984201686,0.02520589252096695,15.691391299857237,0.9586683315438432
53,5.883252715308078,0.03823425179278409,9.175695126759539,0.025296550236634904,15.70158791425958,0.9586896226332113
54,5.885441099358655,0.038375210016965866,9.17857567958332,0.025387207952302857,15.71176305391279,0.9587109137225795
55,5.887588173171178,0.03851616824114764,9.181391472725444,0.02547786566797081,15.721917163019917,0.9587322048119478
56,5.8896939125948515,0.038657126465329414,9.18414248005852,0.025568523383638762,15.732050688345776,0.9587534959013159
57,5.891758294519642,0.038798084689511195,9.186828677092064,0.025659181099306712,15.742164079202132,0.9587747869906841
58,5.893781296877498,0.03893904291369297,9.189450040974023,0.025749838814974668,15.752257787431825,0.9587960780800523
59,5.895762898643558,0.03908000113787474,9.192006550492192,0.025840496530642618,15.762332267394573,0.9588173691694204
60,5.897703079837308,0.03922095936205652,9.194498186075597,0.025931154246310574,15.772387975951673,0.9588386602587886
61,5.899601821523694,0.0393619175862383,9.196924929795806,0.026021811961978523,15.782425372449662,0.9588599513481568
62,5.901459105814199,0.03950287581042007,9.199286765368166,0.026112469677646476,15.792444918705739,0.9588812424375249
63,5.9032749158678826,0.039643834034601845,9.201583678152986,0.02620312739331443,15.802447078991488,0.9589025335268931
64,5.9050492358923705,0.03978479225878362,9.203815655156655,0.026293785108982382,15.812432320017084,0.9589238246162614
65,5.906782051144811,0.0399257504829654,9.205982685032687,0.026384442824650335,15.822401110915221,0.9589451157056295
66,5.908473347932789,0.040066708707147174,9.20808475808271,0.026475100540318288,15.832353923224886,0.9589664067949977
67,5.910123113615194,0.04020766693132895,9.210121866257396,0.02656575825598624,15.842291230874993,0.9589876978843659
68,5.911731336603053,0.04034862515551073,9.2120940031573,0.026656415971654194,15.852213510167832,0.959008988973734
69,5.913298006360318,0.0404895833796925,9.214001164033668,0.026747073687322147,15.86212123976239,0.9590302800631022
70,5.9148231134046165,0.040630541603874276,9.215843345789155,0.0268377314029901,15.87201490065751,0.9590515711524704
71,5.916306649307958,0.04077149982805605,9.217620546978491,0.026928389118658053,15.881894976174893,0.9590728622418385
72,5.917748606697398,0.040912458052237824,9.219332767809071,0.027019046834326006,15.891761951941952,0.9590941533312067
73,5.919148979255664,0.041053416276419605,9.2209800101415,0.02710970454999396,15.901616315874493,0.959115444420575
74,5.920507761721737,0.04119437450060138,9.222562277490045,0.02720036226566191,15.911458558159287,0.959136735509943
75,5.92182494989139,0.04133533272478315,9.224079575023044,0.027291019981329864,15.921289171236445,0.9591580265993113
76,5.923100540617693,0.04147629094896493,9.225531909563236,0.027381677696997817,15.931108649781667,0.9591793176886795
77,5.9243345318114695,0.04161724917314671,9.226919289588041,0.02747233541266577,15.940917490688328,0.9592006087780476
78,5.92552692244171,0.04175820739732848,9.228241725229756,0.027562993128333723,15.950716193049429,0.9592218998674158
79,5.9266777125359456,0.041899165621510255,9.229499228275692,0.027653650844001676,15.960505258139385,0.959243190956784
80,5.9277869031805865,0.04204012384569203,9.23069181216826,0.027744308559669625,15.970285189395662,0.9592644820461521
81,5.928854496521209,0.04218108206987381,9.23181949200497,0.027834966275337582,15.980056492400276,0.9592857731355203
82,5.92988049576281,0.042322040294055584,9.232882284538373,0.02792562399100553,15.989819674861147,0.9593070642248885
83,5.930864905170002,0.04246299851823736,9.233880208175945,0.028016281706673488,15.999575246593286,0.9593283553142566
84,5.93180773006719,0.04260395674241914,9.23481328297989,0.028106939422341437,16.00932371949985,0.9593496464036249
85,5.932708976838696,0.04274491496660091,9.235681530666891,0.02819759713800939,16.019065607553053,0.9593709374929931
86,5.933568652928833,0.042885873190782686,9.23648497460779,0.028288254853677343,16.028801426774926,0.9593922285823612
87,5.934386766841947,0.04302683141496447,9.237223639827203,0.0283789125693453,16.038531695217923,0.9594135196717294
88,5.935163328142419,0.04316778963914624,9.23789755300306,0.02846957028501325,16.048256932945407,0.9594348107610976
89,5.935898347454616,0.043308747863328015,9.2385067424661,0.0285602280006812,16.05797766201196,0.9594561018504657
90,5.9365918364628065,0.04344970608750979,9.239051238199279,0.028650885716349155,16.06769440644359,0.9594773929398339
91,5.937243807911031,0.04359066431169156,9.23953107183713,0.028741543432017107,16.077407692217847,0.9594986840292021
92,5.937854275602934,0.043731622535873343,9.239946276665032,0.02883220114768506,16.087118047243255,0.9595199751185702
93,5.938423254401549,0.04387258076005512,9.240296887618452,0.028922858863353013,16.096826001340023,0.9595412662079384
94,5.938950760229046,0.04401353898423689,9.240582941282085,0.029013516579020966,16.106532086218817,0.9595625572973067
95,5.939436810066431,0.04415449720841867,9.24080447588894,0.02910417429468892,16.116236835460214,0.9595838483866748
96,5.939881421953212,0.044295455432600446,9.240961531319371,0.029194832010356872,16.12594078449502,0.959605139476043
97,5.940284614987014,0.04443641365678222,9.24105414910003,0.029285489726024825,16.135644470582125,0.9596264305654112
98,5.940646409323159,0.044577371880963994,9.241082372402758,0.029376147441692778,16.145348432788523,0.9596477216547793
99,5.940966826174197,0.04471833010514577,9.24104624604341,0.029466805157360727,16.155053211968227,0.9596690127441475
100,5.941245887809403,0.04485928832932755,9.240945816480622,0.029557462873028684,16.16475935074023,0.9596903038335157
101,5.941483617554227,0.04500024655350932,9.240781131814485,0.029648120588696633,16.17446739346798,0.9597115949228838
102,5.941680039789698,0.045141204777691096,9.240552241785199,0.02973877830436459,16.184177886237947,0.959732886012252
103,5.941835179951795,0.04528216300187288,9.24025919777162,0.02982943602003254,16.193891376837094,0.9597541771016203
104,5.941949064530768,0.04542312122605465,9.239902052789763,0.029920093735700495,16.203608414732134,0.9597754681909884
105,5.942021721070425,0.045564079450236425,9.239480861491227,0.030010751451368445,16.21332955104715,0.9597967592803566
106,5.942053178167367,0.0457050376744182,9.23899568016158,0.0301014091670364,16.223055338541684,0.9598180503697248
107,5.942043465470187,0.04584599589859997,9.238446566718633,0.03019206688270435,16.23278633158859,0.9598393414590929
108,5.9419926136786305,0.045986954122781754,9.237833580710703,0.030282724598372307,16.24252308615177,0.9598606325484611
109,5.941900654542703,0.04612791234696353,9.237156783314761,0.030373382314040256,16.252266159763764,0.9598819236378293
110,5.941767620861748,0.0462688705711453,9.236416237334556,0.030464040029708213,16.262016111503236,0.9599032147271974
111,5.941593546483473,0.04640982879532708,9.235612007198641,0.030554697745376162,16.271773501972287,0.9599245058165656
112,5.941378466302938,0.046550787019508856,9.23474415895836,0.030645355461044115,16.281538893273698,0.9599457969059338
113,5.941122416261506,0.04669174524369063,9.233812760285748,0.030736013176712068,16.29131284898801,0.959967087995302
114,5.940825433345743,0.04683270346787241,9.232817880471384,0.03082667089238002,16.301095934150478,0.9599883790846702
115,5.940487555586282,0.04697366169205418,9.231759590422165,0.030917328608047974,16.310888715227925,0.9600096701740384
116,5.940108822056642,0.04711461991623596,9.230637962659031,0.031007986323715927,16.32069176009545,0.9600309612634065
117,5.939689272872012,0.04725557814041773,9.229453071314605,0.03109864403938388,16.330505638013022,0.9600522523527747
118,5.939228949187983,0.047396536364599506,9.228204992130786,0.031189301755051833,16.340330919601953,0.9600735434421429
119,5.938727893199249,0.04753749458878129,9.226893802456274,0.031279959470719786,16.35016817682125,0.960094834531511
120,5.938186148138254,0.04767845281296306,9.225519581244017,0.03137061718638774,16.360017982943834,0.9601161256208792
121,5.937603758273808,0.047819411037144835,9.224082409048613,0.03146127490205569,16.36988091253266,0.9601374167102474
122,5.936980768909663,0.047960369261326616,9.222582368023637,0.03155193261772364,16.379757541416726,0.9601587077996155
123,5.936317226383036,0.04810132748550838,9.221019541918906,0.0316425903333916,16.389648446666907,0.9601799988889838
124,5.935613178063093,0.048242285709690164,9.219394016077676,0.03173324804905955,16.399554206571754,0.960201289978352
125,5.93486867234941,0.04838324393387194,9.217705877433787,0.0318239057647275,16.409475400613115,0.9602225810677201
126,5.934083758670363,0.04852420215805371,9.215955214508721,0.03191456348039545,16.41941260944167,0.9602438721570883
127,5.933258487481503,0.04866516038223549,9.214142117408638,0.03200522119606341,16.429366414852357,0.9602651632464565
128,5.93239291026387,0.048806118606417266,9.212266677821292,0.03209587891173136,16.439337399759648,0.9602864543358246
129,5.931487079522283,0.04894707683059904,9.21032898901293,0.032186536627399315,16.44932614817276,0.9603077454251928
130,5.930541048783573,0.04908803505478082,9.208329145825115,0.032277194343067264,16.45933324517073,0.960329036514561
131,5.929554872594791,0.049228993278962595,9.206267244671464,0.03236785205873522,16.46935927687738,0.9603503276039291
132,5.9285286065213585,0.04936995150314437,9.204143383534364,0.03245850977440317,16.47940483043619,0.9603716186932973
133,5.92746230714519,0.04951090972732615,9.20195766196158,0.032549167490071126,16.48947049398513,0.9603929097826656
134,5.926356032062769,0.049651867951507916,9.199710181062843,0.032639825205739076,16.49955685663083,0.9604142008720337
135,5.925209839883185,0.0497928261756897,9.197401043506336,0.032730482921407025,16.50966450842409,0.9604354919614019
136,5.924023790226126,0.04993378439987147,9.195030353515147,0.03282114063707498,16.51979404033345,0.9604567830507701
137,5.92279794371984,0.050074742624053245,9.192598216863647,0.03291179835274294,16.529946044219496,0.9604780741401382
138,5.921532361999042,0.050215700848235026,9.190104740873812,0.03300245606841089,16.54012111281009,0.9604993652295064
139,5.920227107702797,0.0503566590724168,9.187550034411464,0.03309311378407884,16.550319839673104,0.9605206563188746
140,5.918882244472343,0.050497617296598574,9.184934207882481,0.03318377149974679,16.560542819191443,0.9605419474082427
141,5.917497836948895,0.050638575520780355,9.182257373228921,0.03327442921541475,16.570790646536974,0.9605632384976109
142,5.916073950771397,0.05077953374496212,9.179519643925097,0.0333650869310827,16.581063917643434,0.9605845295869792
143,5.914610652574228,0.0509204919691439,9.17672113497358,0.03345574464675065,16.591363229181084,0.9606058206763473
144,5.913108009984883,0.051061450193325676,9.173861962901151,0.033546402362418605,16.601689178530325,0.9606271117657155
145,5.9115660916216095,0.05120240841750745,9.170942245754688,0.03363706007808656,16.612042363754334,0.9606484028550837
146,5.90998496709099,0.05134336664168923,9.167962103096993,0.03372771779375451,16.62242338357351,0.9606696939444518
147,5.908364706985511,0.051484324865871005,9.164921656002553,0.03381837550942246,16.632832837338327,0.96069098503382
148,5.906705382881063,0.05162528309005278,9.161821027053252,0.03390903322509042,16.64327132500268,0.9607122761231882
149,5.905007067334433,0.05176624131423456,9.15866034033401,0.033999690940758366,16.653739447097053,0.9607335672125563
150,5.903269833880723,0.051907199538416327,9.155439721428362,0.03409034865642632,16.66423780470159,0.9607548583019245
151,5.901493757030762,0.05204815776259811,9.152159297414002,0.03418100637209427,16.67476699941909,0.9607761493912927
152,5.899678912268455,0.05218911598677988,9.148819196858227,0.03427166408776223,16.685327633347896,0.9607974404806608
153,5.897825376048107,0.052330074210961655,9.145419549813353,0.03436232180343018,16.695920309054696,0.9608187315700291
154,5.895933225791698,0.052471032435143436,9.141960487812064,0.034452979519098134,16.706545629547264,0.9608400226593973
155,5.894002539886129,0.05261199065932521,9.138442143862683,0.034543637234766084,16.717204198247092,0.9608613137487654
156,5.892033397680423,0.052752948883506984,9.134864652444426,0.03463429495043404,16.727896618961942,0.9608826048381336
157,5.890025879482889,0.052893907107688765,9.131228149502542,0.03472495266610199,16.73862349585832,0.9609038959275018
158,5.887980066558246,0.05303486533187053,9.127532772443447,0.034815610381769946,16.749385433433876,0.9609251870168699
159,5.885896041124718,0.05317582355605231,9.123778660129762,0.034906268097437895,16.76018303648971,0.9609464781062381
160,5.883773886351072,0.053316781780234086,9.11996595287532,0.034996925813105845,16.7710169101026,0.9609677691956063
161,5.8816136863536395,0.05345774000441586,9.116094792440094,0.0350875835287738,16.781887659597164,0.9609890602849744
162,5.879415526193285,0.05359869822859764,9.112165322025072,0.03517824124444176,16.79279589051793,0.9610103513743427
163,5.877179491872342,0.053739656452779415,9.10817768626709,0.03526889896010971,16.80374220860136,0.9610316424637109
164,5.874905670331513,0.05388061467696119,9.104132031233593,0.035359556675777656,16.81472721974775,0.961052933553079
165,5.87259414944673,0.05402157290114297,9.100028504417338,0.03545021439144561,16.8257515299931,0.9610742246424472
166,5.870245018025973,0.054162531125324744,9.095867254731047,0.03554087210711357,16.836815745480898,0.9610955157318154
167,5.867858365806067,0.05430348934950652,9.091648432502009,0.03563152982278152,16.847920472433835,0.9611168068211835
168,5.865434283449419,0.0544444475736883,9.087372189466603,0.03572218753844947,16.859066317125436,0.9611380979105517
169,5.8629728625407385,0.054585405797870065,9.083038678764797,0.035812845254117424,16.870253885851646,0.9611593889999199
170,5.860474195583707,0.054726364022051846,9.078648054934561,0.035903502969785374,16.881483784902336,0.961180680089288
171,5.857938375997624,0.05486732224623362,9.074200473906252,0.03599416068545333,16.89275662053274,0.9612019711786562
172,5.855365498114002,0.055008280470415394,9.069696092996914,0.03608481840112128,16.904072998934833,0.9612232622680243
173,5.852755657173139,0.055149238694597175,9.065135070904557,0.036175476116789236,16.915433526208652,0.9612445533573926
174,5.85010894932064,0.05529019691877895,9.060517567702345,0.03626613383245719,16.92683880833354,0.9612658444467608
175,5.847425471603923,0.05543115514296072,9.055843744832764,0.03635679154812514,16.93828945113933,0.9612871355361289
176,5.844705321968663,0.0555721133671425,9.05111376510171,0.03644744926379309,16.949786060277496,0.9613084266254971
177,5.841948599255225,0.05571307159132427,9.046327792672539,0.03653810697946104,16.96132924119221,0.9613297177148653
178,5.839155403195047,0.05585402981550605,9.041485993060054,0.036628764695129,16.972919599091348,0.9613510088042334
179,5.836325834406994,0.055994988039687825,9.036588533124444,0.036719422410796954,16.98455773891748,0.9613722998936016
180,5.833459994393667,0.0561359462638696,9.031635581065162,0.0368100801264649,16.996244265318854,0.9613935909829698
181,5.83055798553769,0.05627690448805138,9.026627306414769,0.03690073784213285,17.00797978261969,0.9614148820723379
182,5.82761991109796,0.056417862712233154,9.0215638800327,0.03699139555780081,17.019764894792136,0.9614361731617062
183,5.824645875205846,0.05655882093641493,9.016445474098997,0.037082053273468765,17.03160020542596,0.9614574642510744
184,5.821635982861381,0.05669977916059671,9.011272262107987,0.037172710989136715,17.043486317699255,0.9614787553404425
185,5.818590339929394,0.056840737384778475,9.006044418861894,0.037263368704804664,17.055423834350144,0.9615000464298107
186,5.815509053135623,0.056981695608960256,9.000762120464419,0.03735402642047262,17.067413357646316,0.9615213375191789
187,5.812392230062786,0.05712265383314203,8.995425544314262,0.03744468413614058,17.079455489355595,0.961542628608547
188,5.809239979146629,0.057263612057323804,8.990034869098587,0.037535341851808526,17.091550830717626,0.9615639196979152
189,5.806052409671925,0.057404570281505585,8.98459027478644,0.037625999567476476,17.103699982412692,0.9615852107872834
190,5.802829631768452,0.05754552850568736,8.979091942622123,0.03771665728314443,17.115903544533303,0.9616065018766515
191,5.7995717564069285,0.05768648672986913,8.97354005511852,0.03780731499881239,17.12816211655464,0.9616277929660197
192,5.796278895394931,0.05782744495405091,8.967934796050343,0.03789797271448034,17.14047629730376,0.961649084055388
193,5.792951161372754,0.05796840317823269,8.962276350447382,0.03798863043014829,17.152846684931035,0.9616703751447561
194,5.789588667809264,0.05810936140241446,8.956564904587658,0.038079288145816244,17.16527387688041,0.9616916662341243
195,5.7861915289977,0.05825031962659624,8.950800645990551,0.0381699458614842,17.177758469858524,0.9617129573234925
196,5.782759860051457,0.05839127785077801,8.944983763409873,0.03826060357715215,17.19030105980618,0.9617342484128606
197,5.779293776899822,0.05853223607495979,8.939114446826899,0.0383512612928201,17.20290224186787,0.9617555395022288
198,5.775793396283693,0.058673194299141564,8.933192887443344,0.03844191900848805,17.215562610362056,0.961776830591597
199,5.772258835751261,0.05881415252332334,8.927219277674292,0.038532576724156005,17.228282758751256,0.9617981216809651
200,5.768690213653651,0.05895511074750512,8.92119381114109,0.03862323443982396,17.241063279612163,0.9618194127703333
201,5.765087649140548,0.05909606897168689,8.915116682664168,0.03871389215549191,17.25390476460566,0.9618407038597016
202,5.76145126215578,0.059237027195868666,8.908988088255857,0.03880454987115986,17.26680780444688,0.9618619949490697
203,5.757781173432873,0.05937798542005045,8.902808225113107,0.03889520758682782,17.2797729888752,0.9618832860384379
204,5.754077504490578,0.059518943644232214,8.896577291610209,0.03898586530249577,17.29280090662421,0.9619045771278061
205,5.750340377628359,0.059659901868413995,8.890295487291436,0.03907652301816372,17.305892145391685,0.9619258682171742
206,5.746569915921872,0.05980086009259577,8.88396301286366,0.03916718073383167,17.319047291809525,0.9619471593065424
207,5.742766243218378,0.05994181831677754,8.877580070188916,0.03925783844949963,17.332266931413674,0.9619684503959106
208,5.738929484132166,0.06008277654095932,8.87114686227692,0.039348496165167585,17.345551648614013,0.9619897414852787
209,5.735059764039912,0.0602237347651411,8.864663593277545,0.039439153880835534,17.358902026664254,0.9620110325746469
210,5.731157209076034,0.06036469298932287,8.858130468473261,0.039529811596503484,17.372318647631822,0.9620323236640151
211,5.727221946128002,0.06050565121350465,8.851547694271519,0.03962046931217144,17.385802092367687,0.9620536147533832
212,5.7232541028316275,0.06064660943768642,8.844915478197095,0.039711127027839396,17.399352940476227,0.9620749058427515
213,5.719253807566314,0.0607875676618682,8.838234028884406,0.039801784743507346,17.41297177028507,0.9620961969321197
214,5.715221189450299,0.060928525886049974,8.831503556069762,0.039892442459175295,17.426659158814893,0.9621174880214878
215,5.711156378335838,0.06106948411023175,8.824724270583586,0.03998310017484325,17.440415681749272,0.962138779110856
216,5.707059504804389,0.06121044233441353,8.8178963843426,0.04007375789051121,17.454241913404466,0.9621600702002242
217,5.702930700161749,0.0613514005585953,8.811020110341955,0.04016441560617916,17.468138426699237,0.9621813612895923
218,5.698770096433176,0.061492358782777076,8.804095662647338,0.04025507332184711,17.48210579312466,0.9622026523789605
219,5.694577826358472,0.06163331700695886,8.797123256387014,0.04034573103751506,17.496144582713896,0.9622239434683287
220,5.6903540233870515,0.061774275231140624,8.790103107743857,0.04043638875318302,17.51025536401202,0.9622452345576968
221,5.6860988216729655,0.061915233455322405,8.783035433947315,0.04052704646885097,17.524438704045807,0.962266525647065
222,5.681812356069921,0.06205619167950418,8.775920453265357,0.04061770418451892,17.53869516829367,0.9622878167364333
223,5.677494762126253,0.06219714990368595,8.768758384996367,0.04070836190018687,17.553025320654772,0.9623091078258014
224,5.673146176079882,0.062338108127867733,8.761549449461002,0.040799019615854824,17.56742972342024,0.9623303989151696
225,5.668766734853243,0.06247906635204951,8.754293867994019,0.04088967733152278,17.5819089372417,0.9623516900045378
226,5.664356576048187,0.06262002457623128,8.746991862936053,0.04098033504719073,17.596463521101125,0.9623729810939059
227,5.659915837940856,0.06276098280041306,8.739643657625367,0.04107099276285868,17.611094032281915,0.9623942721832741
228,5.655444659476537,0.06290194102459484,8.732249476389564,0.041161650478526636,17.62580102633749,0.9624155632726423
229,5.650943180264488,0.06304289924877661,8.724809544537258,0.04125230819419459,17.640585057061106,0.9624368543620104
230,5.646411540572735,0.06318385747295838,8.71732408834971,0.04134296590986254,17.655446676457203,0.9624581454513786
231,5.641849881322852,0.06332481569714016,8.709793335072423,0.04143362362553049,17.670386434709226,0.9624794365407469
232,5.637258344084711,0.06346577392132194,8.70221751290672,0.04152428134119845,17.68540488015099,0.962500727630115
233,5.632637071071214,0.06360673214550372,8.694596851001268,0.041614939056866404,17.700502559236625,0.9625220187194832
234,5.627986205132986,0.06374769036968549,8.68693157944357,0.041705596772534353,17.715680016509143,0.9625433098088514
235,5.623305889753068,0.06388864859386727,8.679221929251423,0.0417962544882023,17.730937794571737,0.9625646008982195
236,5.618596269041561,0.06402960681804903,8.67146813236437,0.04188691220387026,17.746276434057798,0.9625858919875877
237,5.613857487730266,0.06417056504223081,8.663670421635056,0.041977569919538216,17.761696473599507,0.9626071830769559
238,5.609089691167291,0.0643115232664126,8.655829030820616,0.042068227635206165,17.77719844979941,0.962628474166324
239,5.604293025311643,0.06445248149059438,8.647944194574002,0.042158885350874115,17.7927828971997,0.9626497652556922
240,5.599467636727784,0.06459343971477614,8.640016148435262,0.04224954306654207,17.808450348252443,0.9626710563450604
241,5.594613672580179,0.06473439793895791,8.632045128822813,0.04234020078221003,17.824201333289693,0.9626923474344286
242,5.5897312806278165,0.06487535616313969,8.624031373024685,0.04243085849787798,17.840036380493636,0.9627136385237968
243,5.584820609218703,0.06501631438732147,8.615975119189699,0.042521516213545926,17.855956015866745,0.962734929613165
244,5.579881807284343,0.06515727261150325,8.607876606318655,0.04261217392921388,17.871960763202,0.9627562207025331
245,5.574915024334196,0.06529823083568502,8.599736074255466,0.04270283164488183,17.888051144053122,0.9627775117919013
246,5.569920410450104,0.06543918905986679,8.59155376367827,0.04279348936054979,17.904227677704853,0.9627988028812695
247,5.5648981162807125,0.06558014728404857,8.583329916090507,0.04288414707621774,17.92049088114325,0.9628200939706376
248,5.559848293035865,0.06572110550823035,8.575064773811976,0.04297480479188569,17.93684126902607,0.9628413850600058
249,5.5547710924809675,0.06586206373241213,8.566758579969854,0.043065462507553644,17.95327935365313,0.962862676149374
250,5.549666666931349,0.0660030219565939,8.558411578489691,0.0431561202232216,17.969805644936773,0.9628839672387421
251,5.544535169246592,0.06614398018077568,8.550024014086384,0.04324677793888955,17.986420650372317,0.9629052583281104
252,5.539376752824847,0.06628493840495744,8.541596132255107,0.0433374356545575,18.003124875008606,0.9629265494174786
253,5.534191571597125,0.06642589662913922,8.533128179262228,0.043428093370225455,18.019918821418557,0.9629478405068467
254,5.528979780021581,0.066566854853321,8.524620402136195,0.04351875108589341,18.03680298966979,0.9629691315962149
255,5.52374153307776,0.06670781307750279,8.5160730486584,0.04360940880156136,18.05377787729531,0.9629904226855831
256,5.518476986260843,0.06684877130168455,8.507486367354009,0.04370006651722931,18.070843979264183,0.9630117137749512
257,5.513186295575867,0.06698972952586632,8.498860607482763,0.04379072423289727,18.08800178795236,0.9630330048643194
258,5.507869617531924,0.0671306877500481,8.490196019029783,0.04388138194856522,18.10525179311345,0.9630542959536876
259,5.50252710913635,0.06727164597422988,8.481492852696311,0.04397203966423317,18.122594481849635,0.9630755870430557
260,5.49715892788889,0.06741260419841166,8.472751359890452,0.04406269737990112,18.140030338582594,0.963096878132424
261,5.491765231775852,0.06755356242259343,8.463971792717892,0.04415335509556908,18.157559845024497,0.9631181692217922
262,5.486346179264236,0.06769452064677521,8.455154403972571,0.044244012811237035,18.175183480149048,0.9631394603111603
263,5.480901929295856,0.06783547887095698,8.446299447127371,0.044334670526904985,18.192901720162617,0.9631607514005285
264,5.475432641281436,0.06797643709513876,8.437407176324742,0.044425328242572934,18.21071503847559,0.9631820424898967
265,5.469938475094702,0.06811739531932054,8.428477846367333,0.04451598595824089,18.22862390567271,0.9632033335792648
266,5.464419591066445,0.06825835354350232,8.419511712708587,0.04460664367390885,18.246628789486152,0.963224624668633
267,5.458876149978578,0.06839931176768409,8.410509031443333,0.044697301389576796,18.264730154765346,0.9632459157580012
268,5.453308313058173,0.06854026999186585,8.401470059298324,0.044787959105244746,18.282928463448336,0.9632672068473693
269,5.447716241971486,0.06868122821604764,8.3923950536228,0.044878616820912695,18.301224174534973,0.9632884979367375
270,5.442100098817967,0.06882218644022942,8.383284272378987,0.04496927453658065,18.319617744056835,0.9633097890261058
271,5.436460046124253,0.0689631446644112,8.374137974132605,0.04505993225224861,18.338109625048897,0.9633310801154739
272,5.43079624683815,0.06910410288859296,8.364956418043356,0.04515058996791656,18.356700267523074,0.9633523712048421
273,5.425108864322597,0.06924506111277473,8.355739863855376,0.04524124768358451,18.375390118437455,0.9633736622942103
274,5.419398062349627,0.06938601933695651,8.346488571887686,0.04533190539925246,18.394179621670027,0.9633949533835784
275,5.413664005094294,0.06952697756113829,8.337202803024613,0.04542256311492042,18.413069217990635,0.9634162444729466
276,5.4079068571286175,0.06966793578532007,8.32788281870621,0.04551322083058837,18.432059345031348,0.9634375355623148
277,5.402126783415483,0.06980889400950184,8.31852888091864,0.04560387854625632,18.451150437260246,0.9634588266516829
278,5.396323949302548,0.06994985223368362,8.309141252184558,0.045694536261924275,18.47034292595363,0.9634801177410511
279,5.390498520516138,0.07009081045786539,8.299720195553475,0.04578519397759223,18.48963723916661,0.9635014088304193
280,5.384650663155111,0.07023176868204717,8.290265974592096,0.04587585169326018,18.509033801707346,0.9635226999197875
281,5.378780543684742,0.07037272690622895,8.280778853374663,0.04596650940892813,18.528533035108598,0.9635439910091557
282,5.372888328930563,0.07051368513041073,8.271259096473258,0.046057167124596086,18.548135357600408,0.9635652820985239
283,5.366974186072217,0.0706546433545925,8.261706968948122,0.04614782484026404,18.567841184082788,0.963586573187892
284,5.361038282637286,0.07079560157877426,8.252122736337931,0.04623848255593199,18.58765092609838,0.9636078642772602
285,5.355080786495113,0.07093655980295605,8.242506664650076,0.04632914027159994,18.607564991805347,0.9636291553666284
286,5.349101865850624,0.07107751802713783,8.23285902035093,0.0464197979872679,18.62758378595022,0.9636504464559965
287,5.34310168923812,0.0712184762513196,8.223180070356097,0.046510455702935855,18.647707709840944,0.9636717375453647
288,5.33708042551508,0.07135943447550137,8.213470082020653,0.046601113418603804,18.667937161319955,0.9636930286347329
289,5.331038243855936,0.07150039269968315,8.203729323129373,0.04669177113427175,18.688272534737404,0.963714319724101
290,5.324975313745855,0.07164135092386492,8.193958061886947,0.04678242884993971,18.70871422092443,0.9637356108134693
291,5.318891804974503,0.0717823091480467,8.184156566908193,0.04687308656560766,18.729262607166596,0.9637569019028375
292,5.312787887629803,0.07192326737222848,8.17432510720824,0.046963744281275616,18.74991807717735,0.9637781929922056
293,5.3066637320916845,0.07206422559641026,8.164463952192738,0.047054401996943565,18.77068101107167,0.9637994840815738
294,5.300519509025826,0.07220518382059203,8.154573371648016,0.047145059712611515,18.791551785339742,0.963820775170942
295,5.29435538937739,0.0723461420447738,8.144653635731258,0.04723571742827947,18.812530772820804,0.9638420662603101
296,5.288171544364747,0.07248710026895558,8.13470501496067,0.04732637514394743,18.83361834267706,0.9638633573496783
297,5.281968145473197,0.07262805849313736,8.124727780205628,0.04741703285961538,18.854814860367718,0.9638846484390465
298,5.275745364448684,0.07276901671731914,8.114722202676825,0.047507690575283326,18.87612068762312,0.9639059395284146
299,5.269503373291503,0.07290997494150091,8.10468855391641,0.04759834829095128,18.897536182419035,0.9639272306177828
300,5.263242344249996,0.07305093316568267,8.094627105788124,0.04768900600661924,18.919061698950983,0.9639485217071511
301,5.25696244981425,0.07319189138986446,8.084538130467429,0.04777966372228719,18.94069758760876,0.9639698127965192
302,5.250663862709788,0.07333284961404624,8.074421900431616,0.04787032143795514,18.962444194951015,0.9639911038858874
303,5.244346755891248,0.07347380783822802,8.064278688449942,0.047960979153623094,18.984301863679974,0.9640123949752556
304,5.2380113025360675,0.07361476606240978,8.054108767573727,0.04805163686929105,19.00627093261627,0.9640336860646237
305,5.231657676038147,0.07375572428659156,8.043912411126463,0.048142294584959,19.02835173667393,0.9640549771539919
306,5.225286050001532,0.07389668251077333,8.03368989269393,0.04823295230062695,19.05054460683563,0.9640762682433601
307,5.218896598234069,0.07403764073495511,8.023441486114272,0.048323610016294906,19.07284987012682,0.9640975593327282
308,5.212489494741074,0.0741785989591369,8.013167465468129,0.04841426773196286,19.09526784959326,0.9641188504220964
309,5.206064913718983,0.07431955718331867,8.002868105068698,0.04850492544763081,19.11779886427446,0.9641401415114647
310,5.199623029549012,0.07446051540750044,7.992543679451849,0.04859558316329876,19.140443229179276,0.9641614326008328
311,5.193164016790805,0.07460147363168221,7.982194463366211,0.04868624087896672,19.1632012552636,0.964182723690201
312,5.186688050176084,0.07474243185586399,7.971820731763254,0.048776898594634674,19.186073249404217,0.9642040147795692
313,5.180195304602293,0.07488339008004577,7.9614227597873946,0.04886755631030262,19.209059514374726,0.9642253058689373
314,5.173685955126252,0.07502434830422755,7.9510008227660744,0.04895821402597057,19.232160348823918,0.9642465969583055
315,5.167160176957783,0.07516530652840932,7.940555196199854,0.04904887174163852,19.255376047248838,0.9642678880476737
316,5.160618145453361,0.07530626475259108,7.9300861557525,0.04913952945730648,19.27870689997341,0.9642891791370418
317,5.154060036109753,0.07544722297677287,7.919593977241087,0.049230187172974435,19.30215319312497,0.96431047022641
318,5.14748602455765,0.07558818120095465,7.909078936626083,0.049320844888642384,19.325715208608788,0.9643317613157782
319,5.140896286555314,0.07572913942513643,7.898541310001443,0.049411502604310334,19.34939322408696,0.9643530524051463
320,5.134290997982207,0.0758700976493182,7.887981373584711,0.04950216031997829,19.37318751295533,0.9643743434945146
321,5.1276703348326285,0.07601105587349997,7.877399403707126,0.04959281803564625,19.397098344318422,0.9643956345838828
322,5.121034473209359,0.07615201409768174,7.86679567680372,0.049683475751314196,19.421125982969002,0.9644169256732509
323,5.114383589317285,0.07629297232186352,7.856170469403423,0.049774133466982146,19.44527068936423,0.9644382167626191
324,5.107717859457052,0.0764339305460453,7.845524058119182,0.0498647911826501,19.469532719603414,0.9644595078519873
325,5.101037460018694,0.07657488877022708,7.834856719638077,0.04995544889831806,19.49391232540562,0.9644807989413554
326,5.094342567475275,0.07671584699440885,7.824168730711444,0.05004610661398601,19.51840975408746,0.9645020900307236
327,5.0876333583765305,0.07685680521859062,7.813460368144995,0.05013676432965396,19.543025248541042,0.9645233811200918
328,5.080910009342513,0.0769977634427724,7.802731908788963,0.050227422045321914,19.567759047212014,0.9645446722094599
329,5.074172697057237,0.07713872166695418,7.791983629528234,0.05031807976098987,19.59261138407784,0.9645659632988282
330,5.067421598262328,0.07727967989113596,7.781215807272499,0.05040873747665782,19.617582488626166,0.9645872543881964
331,5.060656889750671,0.07742063811531773,7.770428718946401,0.05049939519232577,19.64267258583335,0.9646085454775645
332,5.053878748360065,0.07756159633949951,7.759622641479707,0.050590052907993725,19.667881896143168,0.9646298365669327
333,5.04708735096688,0.07770255456368128,7.748797851797471,0.05068071062366168,19.69321063544567,0.9646511276563009
334,5.0402828744797175,0.07784351278786306,7.73795462681022,0.05077136833932963,19.718659015056176,0.964672418745669
335,5.0334654958330765,0.07798447101204484,7.727093243404127,0.05086202605499758,19.744227241694446,0.9646937098350372
336,5.026635391981017,0.07812542923622662,7.716213978431224,0.05095268377066554,19.76991551746401,0.9647150009244054
337,5.019792739890841,0.07826638746040838,7.705317108699605,0.05104334148633349,19.795724039831654,0.9647362920137735
338,5.01293771653676,0.07840734568459015,7.694402910963642,0.05113399920200144,19.82165300160706,0.9647575831031417
339,5.006070498893582,0.07854830390877193,7.683471661914208,0.05122465691766939,19.847702590922637,0.96477887419251
340,4.999191263930402,0.07868926213295371,7.672523638168926,0.05131531463333734,19.873872991213485,0.9648001652818781
341,4.992300188604287,0.0788302203571355,7.661559116262412,0.0514059723490053,19.90016438119755,0.9648214563712463
342,4.985397449853985,0.07897117858131726,7.650578372636549,0.051496630064673254,19.92657693485591,0.9648427474606145
343,4.978483224593619,0.07911213680549903,7.639581683630748,0.051587287780341204,19.953110821413276,0.9648640385499826
344,4.971557689706406,0.07925309502968081,7.628569325472249,0.05167794549600915,19.979766205318644,0.9648853296393508
345,4.9646210220383695,0.07939405325386259,7.617541574266413,0.05176860321167711,20.00654324622609,0.964906620728719
346,4.9576733983920676,0.07953501147804437,7.606498705987048,0.051859260927345066,20.03344209897578,0.9649279118180871
347,4.950714995520324,0.07967596970222614,7.595440996466727,0.051949918643013016,20.060462913575115,0.9649492029074553
348,4.943745990119962,0.07981692792640792,7.584368721387143,0.05204057635868097,20.087605835180348,0.9649704939968236
349,4.93676655882556,0.07995788615058969,7.57328215626946,0.05213123407434892,20.114871004076754,0.9649917850861917
350,4.929776878203197,0.08009884437477147,7.562181576464694,0.05222189179001687,20.142258555662988,0.9650130761755599
351,4.922777124744225,0.08023980259895325,7.551067257144096,0.05231254950568483,20.169768620430553,0.9650343672649281
352,4.915767474859029,0.08038076082313503,7.539939473289572,0.05240320722135278,20.1974013239458,0.9650556583542962
353,4.9087481048708215,0.0805217190473168,7.528798499684088,0.05249386493702073,20.225156786834646,0.9650769494436644
354,4.901719191009415,0.08066267727149856,7.517644610902126,0.05258452265268868,20.253035124762484,0.9650982405330326
355,4.894680909405035,0.08080363549568034,7.506478081300137,0.05267518036835664,20.28103644841676,0.9651195316224007
356,4.887633436082121,0.08094459371986212,7.4952991850070125,0.05276583808402459,20.30916086349254,0.9651408227117689
357,4.880576946953147,0.0810855519440439,7.484108195914585,0.052856495799692545,20.33740847067153,0.9651621138011371
358,4.873511617812445,0.08122651016822567,7.4729053876681375,0.052947153515360494,20.365779365608027,0.9651834048905052
359,4.866437624330054,0.08136746839240745,7.461691033656939,0.05303781123102845,20.39427363891224,0.9652046959798735
360,4.859355142045555,0.08150842661658922,7.45046540700479,0.0531284689466964,20.42289137613124,0.9652259870692417
361,4.852264346361945,0.081649384840771,7.439228780560599,0.053219126662364356,20.451632657735228,0.9652472781586098
362,4.845165412539497,0.08179034306495278,7.427981426888977,0.053309784378032306,20.480497559101416,0.965268569247978
363,4.838058515689653,0.08193130128913456,7.416723618260836,0.05340044209370026,20.50948615049551,0.9652898603373462
364,4.830943830768907,0.08207225951331633,7.405455626644046,0.05349109980936821,20.53859849705886,0.9653111514267143
365,4.823821532572728,0.0822132177374981,7.394177723694067,0.05358175752503617,20.567834658791487,0.9653324425160825
366,4.816691795729456,0.08235417596167988,7.382890180744646,0.05367241524070412,20.597194690536995,0.9653537336054507
367,4.809554794694257,0.08249513418586166,7.371593268798497,0.053763072956372074,20.62667864196744,0.9653750246948188
368,4.802410703743053,0.08263609241004344,7.360287258518045,0.05385373067204002,20.656286557568354,0.965396315784187
369,4.795259696966482,0.0827770506342252,7.348972420216148,0.05394438838770798,20.686018476623993,0.9654176068735553
370,4.788101948263871,0.08291800885840697,7.337649023846891,0.05403504610337593,20.715874433202764,0.9654388979629234
371,4.780937631337212,0.08305896708258875,7.326317338996358,0.054125703819043886,20.745854456142833,0.9654601890522916
372,4.773766919685175,0.08319992530677053,7.314977634873461,0.054216361534711835,20.775958569038004,0.9654814801416598
373,4.766589986597106,0.08334088353095231,7.303630180300777,0.054307019250379784,20.806186790223695,0.9655027712310279
374,4.759407005147062,0.08348184175513408,7.292275243705417,0.05439767696604774,20.836539132763203,0.9655240623203961
375,4.752218148187841,0.08362279997931586,7.28091309310992,0.05448833468171569,20.867015604434112,0.9655453534097643
376,4.7450235883450524,0.08376375820349763,7.269543996123167,0.05457899239738365,20.897616207714947,0.9655666444991324
377,4.737823498011176,0.08390471642767941,7.2581682199313295,0.054669650113051596,20.928340939772,0.9655879355885006
378,4.730618049339653,0.08404567465186119,7.24678603128884,0.05476030782871955,20.959189792446363,0.9656092266778689
379,4.723407414238992,0.08418663287604297,7.23539769650939,0.0548509655443875,20.990162752241197,0.965630517767237
380,4.716191764366876,0.08432759110022474,7.2240034814569505,0.05494162326005546,21.021259800309164,0.9656518088566052
381,4.708971271124303,0.0844685493244065,7.212603651536838,0.05503228097572341,21.052480912440107,0.9656730999459734
382,4.701746105649738,0.08460950754858829,7.201198471686783,0.055122938691391364,21.0838260590489,0.9656943910353415
383,4.694516438813274,0.08475046577277007,7.189788206368043,0.055213596407059314,21.11529520516353,0.9657156821247097
384,4.687282441210816,0.08489142399695185,7.178373119556545,0.05530425412272727,21.14688831041339,0.9657369732140779
385,4.680044283158292,0.08503238222113361,7.166953474734057,0.05539491183839522,21.178605329017774,0.965758264303446
386,4.672802134685855,0.0851733404453154,7.155529534879371,0.055485569554063176,21.210446209774585,0.9657795553928142
387,4.665556165532129,0.08531429866949716,7.144101562459545,0.055576227269731125,21.242410896049247,0.9658008464821825
388,4.6583065451384575,0.08545525689367894,7.132669819421153,0.05566688498539908,21.27449932576386,0.9658221375715506
389,4.65105344264318,0.08559621511786072,7.121234567181578,0.05575754270106703,21.30671143138652,0.9658434286609188
390,4.643797026875916,0.0857371733420425,7.109796066620329,0.05584820041673499,21.339047139921227,0.965864719750287
391,4.636537466351876,0.08587813156622427,7.098354578070392,0.05593885813240294,21.371506372896043,0.9658860108396551
392,4.62927492926619,0.08601908979040604,7.086910361309613,0.05602951584807089,21.404089046356304,0.9659073019290233
393,4.622009583488247,0.08616004801458782,7.075463675552114,0.05612017356373884,21.436795070851936,0.9659285930183915
394,4.614741596556071,0.0863010062387696,7.064014779439736,0.0562108312794068,21.46962435142788,0.9659498841077596
395,4.6074711356706946,0.08644196446295138,7.052563931033527,0.05630148899507475,21.502576787617645,0.9659711751971278
396,4.600198367690572,0.08658292268713315,7.041111387805245,0.0563921467107427,21.535652273431285,0.965992466286496
397,4.592923459125996,0.08672388091131492,7.029657406628914,0.056482804426410654,21.56885069734643,0.9660137573758641
398,4.585646576133547,0.0868648391354967,7.0182022437723965,0.056573462142078604,21.602171942302917,0.9660350484652324
399,4.578367884510559,0.08700579735967848,7.006746154889017,0.05666411985774656,21.63561588568969,0.9660563395546006
400,4.571087549689603,0.08714675558386026,6.995289395009202,0.05675477757341451,21.669182399339846,0.9660776306439687
401,4.563805736732993,0.08728771380804203,6.983832218532168,0.056845435289082466,21.702871349522646,0.9660989217333369
402,4.556522610327313,0.0874286720322238,6.972374879217648,0.056936093004750415,21.736682596932674,0.9661202128227051
403,4.5492383347779715,0.08756963025640557,6.960917630177629,0.05702675072041837,21.770615996685294,0.9661415039120732
404,4.541953074003761,0.08771058848058735,6.94946072386816,0.05711740843608632,21.80467139830928,0.9661627950014414
405,4.534666991531463,0.08785154670476913,6.938004412081169,0.05720806615175428,21.83884864573666,0.9661840860908096
406,4.527380250490451,0.08799250492895092,6.926548945936329,0.05729872386742223,21.873147577299214,0.9662053771801777
407,4.520093013607335,0.08813346315313268,6.915094575872956,0.057389381583090184,21.90756802572006,0.966226668269546
408,4.512805443200615,0.08827442137731445,6.903641551641956,0.05748003929875813,21.942109818107596,0.9662479593589142
409,4.505517701175364,0.08841537960149623,6.89219012229778,0.05757069701442609,21.97677277594925,0.9662692504482823
410,4.498229949017934,0.08855633782567801,6.88074053619046,0.05766135473009404,22.0115567151055,0.9662905415376505
411,4.4909423477906785,0.08869729604985979,6.869293040957638,0.057752012445761995,22.046461445804102,0.9663118326270187
412,4.483655058126713,0.08883825427404156,6.857847883516675,0.057842670161429945,22.081486772634577,0.9663331237163868
413,4.476368240224675,0.08897921249822333,6.8464053100567615,0.0579333278770979,22.116632494542895,0.966354414805755
414,4.46908205384353,0.0891201707224051,6.834965566031095,0.05802398559276585,22.15189840482641,0.9663757058951232
415,4.461796658297398,0.08926112894658689,6.823528896149083,0.05811464330843381,22.187284291129036,0.9663969969844913
416,4.454512212450387,0.08940208717076867,6.81209554436859,0.058205301024101756,22.222789935436598,0.9664182880738595
417,4.447228874711475,0.08954304539495045,6.800665753888222,0.05829595873976971,22.258415114072516,0.9664395791632278
418,4.439946803029398,0.08968400361913222,6.789239767139649,0.05838661645543766,22.29415959769362,0.9664608702525959
419,4.432666154887566,0.08982496184331398,6.777817825779982,0.05847727417110561,22.33002315128628,0.9664821613419641
420,4.4253870872990175,0.08996592006749576,6.766400170684168,0.05856793188677357,22.366005534162696,0.9665034524313323
421,4.418109756801384,0.09010687829167754,6.754987041937451,0.05865858960244152,22.40210649995749,0.9665247435207004
422,4.4108343194518795,0.09024783651585933,6.743578678827852,0.058749247318109474,22.438325796624497,0.9665460346100686
423,4.403560930822332,0.09038879474004109,6.732175319838707,0.05883990503377742,22.47466316643379,0.9665673256994368
424,4.396289745994217,0.09052975296422286,6.720777202641236,0.05893056274944538,22.511118345968967,0.9665886167888049
425,4.389020919553741,0.09067071118840464,6.7093845640871645,0.05902122046511333,22.547691066124646,0.9666099078781731
426,4.381754605586931,0.09081166941258642,6.697997640201377,0.059111878180781285,22.58438105210421,0.9666311989675413
427,4.374490957674764,0.0909526276367682,6.686616666174626,0.059202535896449235,22.62118802341779,0.9666524900569095
428,4.367230128888318,0.09109358586094997,6.675241876356269,0.05929319361211719,22.6581116938805,0.9666737811462777
429,4.359972271783943,0.09123454408513175,6.663873504247059,0.05938385132778514,22.69515177161086,0.9666950722356459
430,4.352717538398478,0.09137550230931352,6.652511782491979,0.0594745090434531,22.732307959029527,0.966716363325014
431,4.345466080244468,0.0915164605334953,6.641156942873119,0.059565166759121047,22.769579952858223,0.9667376544143822
432,4.338218048305435,0.09165741875767708,6.629809216302586,0.059655824474789,22.80696744411928,0.9667589455037504
433,4.330973593031156,0.09179837698185886,6.618468832815486,0.05974648219045695,22.84447011813319,0.9667802365931185
434,4.3237328643329835,0.09193933520604063,6.607136021562912,0.05983713990612491,22.882087654521985,0.9668015276824867
435,4.316496011579183,0.09208029343022239,6.59581101080502,0.05992779762179286,22.919819727205805,0.9668228187718549
436,4.3092631835903,0.09222125165440417,6.58449402790411,0.060018455337460815,22.95766600440299,0.966844109861223
437,4.302034528634569,0.09236220987858595,6.573185299317787,0.060109113053128764,22.99562614863388,0.9668654009505913
438,4.294810194423326,0.09250316810276774,6.561885050592142,0.06019977076879672,23.033699816718027,0.9668866920399595
439,4.287590328106475,0.0926441263269495,6.550593506354989,0.06029042848446467,23.071886659775053,0.9669079831293276
440,4.28037507626796,0.09278508455113127,6.539310890309155,0.060381086200132626,23.11018632322955,0.9669292742186958
441,4.273164584921288,0.09292604277531305,6.528037425225806,0.060471743915800576,23.14859844680713,0.966950565308064
442,4.265958999505063,0.09306700099949483,6.516773332937821,0.06056240163146853,23.187122664539793,0.9669718563974321
443,4.258758464878561,0.09320795922367661,6.50551883433322,0.06065305934713648,23.225758604767783,0.9669931474868003
444,4.251563125317327,0.09334891744785838,6.494274149348632,0.06074371706280443,23.264505890138206,0.9670144385761685
445,4.244373124508805,0.09348987567204016,6.483039496962817,0.06083437477847239,23.303364137610828,0.9670357296655366
446,4.237188605548,0.09363083389622193,6.471815095190229,0.06092503249414034,23.34233295846061,0.9670570207549049
447,4.2300097109331585,0.09377179212040371,6.460601161074633,0.06101569020980829,23.381411958277084,0.9670783118442731
448,4.222836582561499,0.09391275034458549,6.449397910682763,0.06110634792547624,23.420600736971227,0.9670996029336412
449,4.215669361724952,0.09405370856876726,6.438205559098036,0.0611970056411442,23.459898888776866,0.9671208940230094
450,4.208508189105945,0.09419466679294904,6.427024320414311,0.06128766335681215,23.49930600225458,0.9671421851123776
451,4.201353204773208,0.09433562501713082,6.415854407729695,0.061378321072480105,23.538821660295504,0.9671634762017457
452,4.194204548177618,0.09447658324131258,6.404696033140406,0.061468978788148054,23.578445440125357,0.9671847672911139
453,4.187062358148067,0.09461754146549436,6.393549407734675,0.06155963650381601,23.618176913308716,0.9672060583804821
454,4.179926772887364,0.09475849968967615,6.382414741586699,0.06165029421948396,23.65801564575354,0.9672273494698502
455,4.172797929968176,0.09489945791385791,6.371292243750654,0.061740951935151916,23.697961197715955,0.9672486405592184
456,4.165675966328983,0.0950404161380397,6.3601821222547485,0.061831609650819866,23.738013123805253,0.9672699316485867
457,4.158561018270076,0.09518137436222146,6.349084584095326,0.06192226736648782,23.778170972989138,0.9672912227379548
458,4.151453221449589,0.09532233258640324,6.337999835231026,0.06201292508215577,23.818434288599278,0.967312513827323
459,4.144352710879554,0.09546329081058502,6.326928080576986,0.06210358279782373,23.858802608337008,0.9673338049166912
460,4.137259620921995,0.09560424903476679,6.315869523999101,0.06219424051349168,23.899275464279356,0.9673550960060593
461,4.130174085285048,0.09574520725894857,6.304824368308335,0.062284898229159634,23.93985238288528,0.9673763870954275
462,4.123096237019115,0.09588616548313035,6.293792815255075,0.06237555594482758,23.980532885002162,0.9673976781847957
463,4.116026208513059,0.09602712370731212,6.282775065523547,0.06246621366049554,24.021316485872532,0.9674189692741638
464,4.108964131490412,0.0961680819314939,6.271771318726272,0.06255687137616349,24.06220269514106,0.967440260363532
465,4.101910137005641,0.09630904015567567,6.260781773398589,0.06264752909183144,24.10319101686179,0.9674615514529002
466,4.094864355440414,0.09644999837985745,6.24980662699321,0.0627381868074994,24.144280949505593,0.9674828425422684
467,4.087826916499939,0.09659095660403923,6.238846075874849,0.06282884452316734,24.185471985967922,0.9675041336316366
468,4.080797949209297,0.096731914828221,6.227900315314878,0.0629195022388353,24.22676361357673,0.9675254247210048
469,4.0737775819098365,0.09687287305240277,6.216969539486067,0.06301015995450325,24.268155314100742,0.9675467158103729
470,4.066765942255581,0.09701383127658456,6.206053941457344,0.0631008176701712,24.309646563757862,0.9675680068997411
471,4.059763157209687,0.09715478950076632,6.195153713188629,0.06319147538583916,24.351236833223908,0.9675892979891093
472,4.052769353040921,0.0972957477249481,6.184269045525717,0.06328213310150711,24.39292558764155,0.9676105890784774
473,4.045784655320178,0.09743670594912987,6.173400128195205,0.06337279081717506,24.434712286629512,0.9676318801678456
474,4.038809188917032,0.09757766417331165,6.162547149799482,0.06346344853284303,24.47659638429242,0.9676531712572138
475,4.031843077996322,0.09771862239749343,6.151710297811777,0.06355410624851096,24.51857732922844,0.9676744623465819
476,4.024886446014765,0.0978595806216752,6.14088975857123,0.06364476396417892,24.56065456454332,0.9676957534359502
477,4.017939415717612,0.09800053884585698,6.130085717278071,0.06373542167984687,24.60282752785688,0.9677170445253184
478,4.011002109135328,0.09814149707003876,6.119298357988796,0.06382607939551482,24.645095651313397,0.9677383356146865
479,4.004074647580324,0.09828245529422053,6.108527863611426,0.06391673711118279,24.687458361596043,0.9677596267040547
480,3.9971571516436897,0.09842341351840231,6.097774415900833,0.06400739482685074,24.729915079934027,0.9677809177934229
481,3.9902497411920086,0.09856437174258409,6.087038195454084,0.06409805254251869,24.772465222113766,0.967802208882791
482,3.983352535364159,0.09870532996676586,6.076319381705863,0.06418871025818665,24.815108198494507,0.9678234999721592
483,3.976465652568181,0.09884628819094764,6.065618152923957,0.06427936797385458,24.857843414014027,0.9678447910615274
484,3.969589210478172,0.0989872464151294,6.054934686204758,0.06437002568952255,24.900670268204784,0.9678660821508955
485,3.9627233260312056,0.09912820463931118,6.044269157468873,0.0644606834051905,24.94358815520606,0.9678873732402637
486,3.955868115424297,0.09926916286349297,6.033621741456738,0.06455134112085845,24.986596463772496,0.967908664329632
487,3.9490236941114016,0.09941012108767473,6.0229926117243195,0.06464199883652641,25.029694577290556,0.9679299554190001
488,3.942190176800445,0.09955107931185651,6.012381940638866,0.06473265655219436,25.07288187379141,0.9679512465083683
489,3.935367677450391,0.0996920375360383,6.001789899374698,0.06482331426786231,25.116157725960157,0.9679725375977365
490,3.9285563092683438,0.09983299576022006,5.991216657909074,0.06491397198353026,25.159521501153506,0.9679938286871046
491,3.921756184706682,0.09997395398440184,5.980662385018101,0.06500462969919821,25.202972561411183,0.9680151197764728
492,3.9149674154602385,0.10011491220858361,5.970127248272701,0.06509528741486617,25.24651026347024,0.968036410865841
493,3.908190112463502,0.10025587043276539,5.959611414034643,0.06518594513053412,25.290133958779084,0.9680577019552091
494,3.9014243858878683,0.10039682865694717,5.949115047452613,0.06527660284620207,25.33384299351185,0.9680789930445773
495,3.8946703451389117,0.10053778688112894,5.9386383124583535,0.06536726056187003,25.37763670858293,0.9681002841339456
496,3.887928098853708,0.10067874510531072,5.928181371762864,0.06545791827753797,25.42151443966177,0.9681215752233137
497,3.881197754898179,0.1008197033294925,5.917744386852629,0.06554857599320593,25.465475517187933,0.9681428663126819
498,3.87447942036449,0.10096066155367427,5.907327517985946,0.06563923370887388,25.509519266386373,0.9681641574020501
499,3.8677732015684563,0.10110161977785605,5.896930924189272,0.06572989142454183,25.55364500728296,0.9681854484914182
500,3.861079204047021,0.10124257800203781,5.886554763253638,0.0658205491402098,25.597852054720228,0.9682067395807864
501,3.8543975325557374,0.1013835362262196,5.876199191731137,0.06591120685587774,25.642139718373386,0.9682280306701545
502,3.8477282910663027,0.10152449445040138,5.865864364931438,0.0660018645715457,25.68650730276657,0.9682493217595227
503,3.8410715827641346,0.10166545267458314,5.855550436918379,0.06609252228721366,25.73095410728929,0.9682706128488909
504,3.8344275100459573,0.10180641089876492,5.8452575605066155,0.06618318000288159,25.775479426213167,0.9682919039382591
505,3.827796174517462,0.1019473691229467,5.834985887258309,0.06627383771854956,25.82008254870886,0.9683131950276272
506,3.8211776769909687,0.10208832734712847,5.824735567479896,0.0663644954342175,25.864762758863307,0.9683344861169955
507,3.814572117483146,0.10222928557131025,5.814506750218897,0.06645515314988545,25.909519335697077,0.9683557772063636
508,3.8079795952127604,0.10237024379549202,5.804299583260784,0.06654581086555342,25.954351553182086,0.9683770682957318
509,3.8014002085984604,0.1025112020196738,5.79411421312591,0.06663646858122137,25.99925868025946,0.9683983593851
510,3.794834055256602,0.10265216024385558,5.7839507850665,0.06672712629688932,26.04423998085769,0.9684196504744682
511,3.7882812319991066,0.10279311846803735,5.77380944306368,0.06681778401255728,26.089294713910967,0.9684409415638363
512,3.781741834831357,0.10293407669221913,5.7636903298245965,0.06690844172822522,26.1344221333778,0.9684622326532045
513,3.7752159589501315,0.10307503491640091,5.753593586779546,0.06699909944389318,26.17962148825984,0.9684835237425726
514,3.768703698741576,0.10321599314058268,5.743519354079218,0.06708975715956113,26.224892022620956,0.9685048148319408
515,3.7622051477792064,0.10335695136476446,5.733467770591947,0.06718041487522908,26.270232975606497,0.968526105921309
516,3.755720398821956,0.10349790958894624,5.723438973901038,0.06727107259089704,26.315643581462844,0.9685473970106772
517,3.749249543812253,0.103638867813128,5.713433100302179,0.06736173030656498,26.361123069557173,0.9685686881000454
518,3.74279267387414,0.10377982603730979,5.703450284800848,0.06745238802223294,26.406670664397414,0.9685899791894136
519,3.7363498793114323,0.10392078426149155,5.693490661109847,0.06754304573790089,26.45228558565249,0.9686112702787817
520,3.7299212496059044,0.10406174248567333,5.683554361646838,0.06763370345356884,26.49796704817275,0.9686325613681499
521,3.723506873415519,0.10420270070985511,5.673641517531967,0.0677243611692368,26.543714262010667,0.9686538524575181
522,3.7171068385726986,0.10434365893403688,5.663752258585549,0.06781501888490475,26.589526432441694,0.9686751435468862
523,3.71072123208262,0.10448461715821866,5.653886713325777,0.0679056766005727,26.635402759985435,0.9686964346362544
524,3.7043501401215666,0.10462557538240044,5.644045008966528,0.06799633431624066,26.68134244042743,0.9687177257256226
525,3.697993648035296,0.10476653360658221,5.6342272714152095,0.0680869920319086,26.727344664838462,0.9687390168149907
526,3.691651840337456,0.10490749183076399,5.624433625270646,0.06817764974757656,26.773408619600936,0.968760307904359
527,3.685324800708043,0.10504845005494576,5.6146641938210715,0.06826830746324451,26.819533486426767,0.9687815989937272
528,3.6790126119918853,0.10518940827912754,5.604919099042118,0.06835896517891246,26.865718442379674,0.9688028900830953
529,3.672715356197174,0.10533036650330932,5.595198461594917,0.06844962289458043,26.911962659901725,0.9688241811724635
530,3.6664331144940245,0.10547132472749109,5.58550240082422,0.06854028061024837,26.95826530683197,0.9688454722618317
531,3.6601659672130777,0.10561228295167287,5.575831034756601,0.06863093832591632,27.00462554642929,0.9688667633511998
532,3.6539139938441396,0.10575324117585465,5.566184480098698,0.06872159604158429,27.05104253740018,0.968888054440568
533,3.647677273034863,0.10589419940003642,5.556562852235537,0.06881225375725222,27.097515433915664,0.9689093455299362
534,3.6414558825894465,0.1060351576242182,5.546966265228869,0.06890291147292019,27.144043385639435,0.9689306366193043
535,3.635249899467404,0.10617611584839996,5.537394831815635,0.06899356918858814,27.1906255377517,0.9689519277086726
536,3.629059399782338,0.10631707407258174,5.527848663406409,0.06908422690425609,27.237261030969016,0.9689732187980408
537,3.6228844588007716,0.10645803229676352,5.518327870083958,0.06917488461992405,27.283949001573127,0.9689945098874089
538,3.6167251509410154,0.10659899052094529,5.508832560601842,0.06926554233559198,27.33068858143311,0.9690158009767771
539,3.610581549772057,0.10673994874512707,5.499362842383048,0.06935620005125995,27.37747889803051,0.9690370920661453
540,3.604453728012511,0.10688090696930885,5.489918821518728,0.0694468577669279,27.424319074484174,0.9690583831555134
541,3.598341757529587,0.10702186519349062,5.480500602766947,0.06953751548259585,27.471208229575375,0.9690796742448816
542,3.592245709338104,0.1071628234176724,5.4711082895515215,0.06962817319826381,27.518145477773082,0.9691009653342498
543,3.586165653599541,0.10730378164185417,5.461741983960907,0.06971883091393176,27.565129929259495,0.9691222564236179
544,3.580101659621123,0.10744473986603595,5.452401786747133,0.06980948862959971,27.61216068995573,0.9691435475129861
545,3.5740537958549496,0.10758569809021773,5.443087797324803,0.06990014634526767,27.659236861547775,0.9691648386023544
546,3.5680221298971535,0.1077266563143995,5.4338001137701575,0.06999080406093561,27.706357541512624,0.9691861296917225
547,3.5620067284870993,0.10786761453858128,5.424538832820182,0.07008146177660357,27.753521823144606,0.9692074207810907
548,3.556007657506624,0.10800857276276306,5.415304049871789,0.07017211949227152,27.800728795581946,0.9692287118704589
549,3.55002498197931,0.10814953098694483,5.406095858981036,0.07026277720793947,27.84797754383352,0.969250002959827
550,3.5440587660697958,0.1082904892111266,5.396914352862418,0.07035343492360743,27.89526714880582,0.9692712940491952
551,3.538109073083122,0.10843144743530839,5.387759622888212,0.07044409263927538,27.94259668733011,0.9692925851385634
552,3.5321759654641256,0.10857240565949015,5.378631759087877,0.07053475035494333,27.98996523218981,0.9693138762279315
553,3.526259504796851,0.10871336388367193,5.369530850147504,0.0706254080706113,28.037371852148038,0.9693351673172997
554,3.520359751804027,0.1088543221078537,5.36045698340935,0.07071606578627923,28.084815611975408,0.969356458406668
555,3.5144767663465437,0.10899528033203548,5.351410244871388,0.0708067235019472,28.132295572477986,0.9693777494960361
556,3.508610607423007,0.10913623855621726,5.3423907191869535,0.07089738121761514,28.179810790525455,0.9693990405854043
557,3.502761333169298,0.10927719678039903,5.333398489664421,0.07098803893328309,28.22736031907948,0.9694203316747725
558,3.4969290008581853,0.10941815500458081,5.324433638266948,0.07107869664895106,28.274943207222293,0.9694416227641406
559,3.491113666898976,0.10955911322876259,5.315496245612276,0.07116935436461899,28.32255850018541,0.9694629138535088
560,3.4853153868371898,0.10970007145294436,5.306586390972582,0.07126001208028696,28.370205239378624,0.969484204942877
561,3.4795342153542865,0.10984102967712614,5.297704152274401,0.0713506697959549,28.41788246241912,0.9695054960322451
562,3.473770206267418,0.1099819879013079,5.288849606098582,0.07144132751162285,28.46558920316083,0.9695267871216133
563,3.4680234125292264,0.11012294612548969,5.280022827680321,0.07153198522729082,28.51332449172397,0.9695480782109815
564,3.4622938862276715,0.11026390434967147,5.271223890909246,0.07162264294295877,28.56108735452471,0.9695693693003496
565,3.456581678585901,0.11040486257385324,5.262452868329541,0.07171330065862672,28.608876814305148,0.9695906603897179
566,3.450886839962153,0.11054582079803502,5.253709831140155,0.07180395837429468,28.656691890163835,0.9696119514790861
567,3.4452094198496956,0.1106867790222168,5.244994849195045,0.07189461608996262,28.704531597583696,0.9696332425684542
568,3.4395494668768123,0.11082773724639856,5.236307991003478,0.07198527380563058,28.752394948467252,0.9696545336578224
569,3.4339070288068028,0.11096869547058034,5.227649323730406,0.07207593152129853,28.800280951162975,0.9696758247471906
570,3.428282152538049,0.11110965369476211,5.219018913196864,0.07216658923696648,28.848188610496166,0.9696971158365587
571,3.4226748841040924,0.11125061191894389,5.210416823880461,0.07225724695263444,28.896116927804655,0.9697184069259269
572,3.41708526867376,0.11139157014312567,5.2018431189159005,0.07234790466830239,28.94406490096342,0.9697396980152951
573,3.4115133505513295,0.11153252836730744,5.193297860095563,0.07243856238397034,28.992031524420657,0.9697609891046632
574,3.4059591731767185,0.11167348659148922,5.1847811078701485,0.0725292200996383,29.04001578922938,0.9697822801940315
575,3.4004227791257238,0.111814444815671,5.176292921349375,0.07261987781530624,29.088016683074823,0.9698035712833997
576,3.3949042101102873,0.11195540303985277,5.167833358302712,0.0727105355309742,29.136033190310684,0.9698248623727678
577,3.3894035069788018,0.11209636126403455,5.159402475160212,0.07280119324664215,29.18406429199117,0.969846153462136
578,3.3839207097164525,0.11223731948821633,5.1510003270133415,0.0728918509623101,29.232108965898973,0.9698674445515042
579,3.378455857445598,0.1123782777123981,5.142626967615914,0.07298250867797806,29.28016618658247,0.9698887356408723
580,3.373008988426178,0.11251923593657988,5.134282449385055,0.07307316639364601,29.328234925385942,0.9699100267302405
581,3.3675801400561642,0.11266019416076165,5.12596682340222,0.07316382410931396,29.376314150482784,0.9699313178196087
582,3.362169348872051,0.11280115238494343,5.1176801394142775,0.07325448182498191,29.424402826908505,0.9699526089089768
583,3.356776650549368,0.11294211060912521,5.109422445834638,0.07334513954064986,29.472499916593762,0.969973899998345
584,3.351402079903245,0.11308306883330697,5.101193789744439,0.07343579725631783,29.52060437839767,0.9699951910877133
585,3.346045670888996,0.11322402705748875,5.092994216893794,0.07352645497198577,29.568715168141225,0.9700164821770814
586,3.3407074566027535,0.11336498528167054,5.084823771703072,0.07361711268765372,29.616831238640902,0.9700377732664496
587,3.3353874692821286,0.1135059435058523,5.076682497264255,0.07370777040332169,29.6649515397424,0.9700590643558178
588,3.3300857403069077,0.11364690173003408,5.0685704353423375,0.07379842811898962,29.71307501835457,0.9700803554451859
589,3.3248023001997957,0.11378785995421585,5.060487626376775,0.07388908583465759,29.761200618483493,0.9701016465345541
590,3.3195371786271695,0.11392881817839763,5.052434109483001,0.07397974355032554,29.80932728126669,0.9701229376239223
591,3.3142904043998955,0.11406977640257941,5.0444099224539825,0.07407040126599349,29.85745394500757,0.9701442287132904
592,3.309062005474165,0.11421073462676118,5.036415101761827,0.07416105898166145,29.905579545209896,0.9701655198026586
593,3.3038520089523624,0.11435169285094296,5.028449682559467,0.0742517166973294,29.953703014612543,0.9701868108920269
594,3.298660441083984,0.11449265107512474,5.020513698682358,0.07434237441299735,30.001823283224326,0.970208101981395
595,3.2934873272665746,0.11463360929930651,5.012607182650266,0.07443303212866531,30.04993927835899,0.9702293930707632
596,3.2883326920467058,0.11477456752348829,5.004730165669082,0.07452368984433325,30.098049924670388,0.9702506841601314
597,3.283196559120994,0.11491552574767006,4.9968826776326996,0.07461434756000121,30.146154144187744,0.9702719752494995
598,3.2780789513371427,0.11505648397185184,4.989064747124951,0.07470500527566916,30.194250856351132,0.9702932663388677
599,3.2729798906950256,0.11519744219603362,4.981276401421576,0.07479566299133711,30.24233897804703,0.9703145574282359
600,3.2678993983478044,0.11533840042021538,4.973517666492255,0.07488632070700507,30.290417423644072,0.970335848517604
601,3.262837494603078,0.11547935864439716,4.965788567002702,0.07497697842267302,30.338485105028916,0.9703571396069722
602,3.2577941989240626,0.11562031686857895,4.958089126316787,0.07506763613834097,30.386540931642276,0.9703784306963404
603,3.2527695299308204,0.11576127509276071,4.950419366498723,0.07515829385400893,30.434583810515036,0.9703997217857085
604,3.247763505401496,0.1159022333169425,4.942779308315312,0.07524895156967687,30.482612646304567,0.9704210128750768
605,3.242776142273618,0.11604319154112426,4.935168971238218,0.07533960928534483,30.530626341331157,0.970442303964445
606,3.237807456645406,0.11618414976530604,4.927588373446318,0.07543026700101278,30.578623795614558,0.9704635950538131
607,3.2328574637771332,0.11632510798948782,4.920037531828083,0.07552092471668073,30.62660390691068,0.9704848861431813
608,3.2279261780925053,0.11646606621366959,4.912516461984012,0.0756115824323487,30.674565570748918,0.9705061772325495
609,3.2230136131800826,0.11660702443785137,4.905025178229131,0.07570224014801663,30.722507680466684,0.9705274683219176
610,3.218119781794736,0.11674798266203315,4.897563693595522,0.0757928978636846,30.77042912725128,0.9705487594112858
611,3.213244695859128,0.11688894088621492,4.890132019834917,0.07588355557935254,30.81832880017282,0.970570050500654
612,3.2083883664652344,0.1170298991103967,4.8827301674213315,0.07597421329502049,30.866205586221582,0.9705913415900221
613,3.2035508038758937,0.11717085733457848,4.875358145553749,0.07606487101068846,30.91405837035017,0.9706126326793904
614,3.198732017526398,0.11731181555876025,4.868015962158865,0.0761555287263564,30.961886035504513,0.9706339237687586
615,3.1939320160260998,0.11745277378294203,4.860703623893864,0.07624618644202436,31.00968746266625,0.9706552148581267
616,3.189150807160069,0.1175937320071238,4.853421136149251,0.07633684415769232,31.057461530890613,0.9706765059474949
617,3.184388397890773,0.11773469023130557,4.846168503051742,0.07642750187336025,31.105207117340036,0.9706977970368631
618,3.1796447943597896,0.11787564845548736,4.838945727467181,0.07651815958902822,31.152923097326536,0.9707190881262312
619,3.174920001889555,0.11801660667966912,4.831752811003534,0.07660881730469617,31.20060834434983,0.9707403792155994
620,3.17021402498514,0.1181575649038509,4.8245897540139,0.07669947502036412,31.248261730131397,0.9707616703049676
621,3.1655268673360606,0.11829852312803268,4.817456555599588,0.07679013273603208,31.29588212465756,0.9707829613943357
622,3.1608585318181217,0.11843948135221445,4.810353213613243,0.07688079045170003,31.34346839621567,0.9708042524837039
623,3.156209020495287,0.11858043957639623,4.803279724662009,0.07697144816736798,31.39101941143316,0.9708255435730722
624,3.1515783346215884,0.118721397800578,4.7962360841107445,0.07706210588303594,31.43853403531626,0.9708468346624403
625,3.1469664746430546,0.11886235602475978,4.789222286085286,0.07715276359870388,31.486011131288837,0.9708681257518085
626,3.1423734401996875,0.11900331424894156,4.78223832347575,0.07724342131437184,31.533449561231294,0.9708894168411767
627,3.137799230127453,0.11914427247312333,4.775284187939896,0.07733407903003979,31.580848185519613,0.9709107079305448
628,3.133243842460315,0.11928523069730511,4.768359869906519,0.07742473674570774,31.628205863064487,0.970931999019913
629,3.1287072744322937,0.11942618892148689,4.761465358578901,0.0775153944613757,31.675521451350495,0.9709532901092812
630,3.124189522479555,0.11956714714566866,4.754600641938303,0.07760605217704364,31.722793806475487,0.9709745811986493
631,3.1196905822425336,0.11970810536985044,4.747765706747495,0.0776967098927116,31.770021783189968,0.9709958722880175
632,3.1152104485680816,0.1198490635940322,4.740960538554349,0.07778736760837955,31.817204234936572,0.9710171633773858
633,3.1107491155116556,0.11999002181821398,4.734185121695456,0.0778780253240475,31.864340013889713,0.9710384544667539
634,3.106306576339522,0.12013098004239577,4.727439439299805,0.07796868303971546,31.91142797099524,0.9710597455561221
635,3.1018828235310023,0.12027193826657753,4.7207234732925,0.07805934075538341,31.958466956010223,0.9710810366454903
636,3.0974778487807444,0.12041289649075931,4.714037204398513,0.07814999847105136,32.0054558175428,0.9711023277348584
637,3.0930916430010207,0.1205538547149411,4.707380612146494,0.07824065618671933,32.05239340309215,0.9711236188242266
638,3.0887241963240655,0.12069481293912286,4.700753674872626,0.07833131390238726,32.09927855908849,0.9711449099135948
639,3.0843754981044227,0.12083577116330464,4.694156369724498,0.07842197161805523,32.146110130933195,0.9711662010029629
640,3.080045536921349,0.12097672938748641,4.687588672665059,0.07851262933372317,32.192886963039,0.9711874920923311
641,3.075734300581219,0.12111768761166819,4.6810505584765885,0.07860328704939112,32.23960789887025,0.9712087831816993
642,3.0714417761199813,0.12125864583584997,4.6745420007647125,0.07869394476505909,32.28627178098325,0.9712300742710674
643,3.0671679498056275,0.12139960406003174,4.668062971962479,0.07878460248072704,32.33287745106665,0.9712513653604357
644,3.0629128071407004,0.12154056228421352,4.66161344333445,0.07887526019639499,32.379423749981996,0.9712726564498039
645,3.058676332864825,0.1216815205083953,4.655193384980856,0.07896591791206295,32.425909517804214,0.971293947539172
646,3.0544585109572693,0.12182247873257707,4.648802765841787,0.07905657562773089,32.47233359386233,0.9713152386285402
647,3.0502593246395295,0.12196343695675885,4.642441553701415,0.07914723334339885,32.518694816780034,0.9713365297179084
648,3.0460787563779514,0.12210439518094063,4.636109715192276,0.0792378910590668,32.56499202451657,0.9713578208072765
649,3.041916787886374,0.1222453534051224,4.629807215799577,0.07932854877473475,32.61122405440747,0.9713791118966447
650,3.0377734001287964,0.12238631162930418,4.623534019865548,0.07941920649040271,32.65738974320596,0.9714004029860129
651,3.033648573322085,0.12252726985348594,4.6172900905938405,0.07950986420607066,32.70348792712154,0.971421694075381
652,3.02954228693869,0.12266822807766772,4.611075390053958,0.07960052192173861,32.74951744186565,0.9714429851647493
653,3.025454519709408,0.1228091863018495,4.604889879185731,0.07969117963740656,32.79547712268853,0.9714642762541175
654,3.021385249626158,0.12295014452603127,4.598733517803833,0.07978183735307451,32.8413658044204,0.9714855673434856
655,3.0173344539447893,0.12309110275021305,4.592606264602326,0.07987249506874247,32.88718232151716,0.9715068584328538
656,3.0133021091879133,0.12323206097439483,4.586508077159265,0.07996315278441042,32.93292550809521,0.971528149522222
657,3.0092881911477662,0.1233730191985766,4.580438911941317,0.08005381050007837,32.9785941979773,0.9715494406115901
658,3.0052926748890965,0.12351397742275838,4.574398724308433,0.08014446821574633,33.02418722473384,0.9715707317009583
659,3.0013155347520715,0.12365493564694015,4.568387468518564,0.08023512593141427,33.069703421720135,0.9715920227903265
660,2.9973567443552214,0.12379589387112193,4.56240509773239,0.08032578364708223,33.11514162212192,0.9716133138796946
661,2.9934162765984005,0.12393685209530371,4.556451564018126,0.08041644136275018,33.16050065899677,0.9716346049690628
662,2.9894941036657765,0.12407781031948548,4.5505268183563174,0.08050709907841813,33.20577936531152,0.9716558960584311
663,2.985590197028846,0.12421876854366726,4.54463081064472,0.0805977567940861,33.25097657398833,0.9716771871477992
664,2.9817045274494767,0.12435972676784904,4.5387634897031806,0.08068841450975404,33.296091117943945,0.9716984782371674
665,2.977837064982964,0.1245006849920308,4.532924803278575,0.080779072225422,33.34112183013179,0.9717197693265356
666,2.9739877789811313,0.12464164321621259,4.527114698049771,0.08086972994108996,33.386067543583536,0.9717410604159037
667,2.970156638095439,0.12478260144039435,4.521333119632639,0.08096038765675789,33.430927091450826,0.9717623515052719
668,2.966343610280121,0.12492355966457613,4.515580012585082,0.08105104537242586,33.47569930704691,0.9717836425946401
669,2.962548662795352,0.12506451788875791,4.509855320412121,0.0811417030880938,33.52038302388837,0.9718049336840082
670,2.958771762210433,0.1252054761129397,4.504158985570996,0.08123236080376176,33.56497707573688,0.9718262247733764
671,2.9550128744070046,0.12534643433712145,4.498490949476313,0.08132301851942972,33.60948029664094,0.9718475158627446
672,2.9512719645822734,0.12548739256130326,4.4928511525052315,0.08141367623509767,33.65389152097768,0.9718688069521128
673,2.9475489972522833,0.125628350785485,4.487239534002666,0.08150433395076562,33.69820958349467,0.971890098041481
674,2.943843936255183,0.1257693090096668,4.481656032286539,0.08159499166643358,33.74243331935172,0.9719113891308492
675,2.9401567447545434,0.12591026723384857,4.476100584653067,0.08168564938210152,33.786561564162724,0.9719326802202173
676,2.9364873852426765,0.12605122545803032,4.470573127382066,0.08177630709776948,33.83059315403753,0.9719539713095855
677,2.932835819543987,0.12619218368221213,4.465073595742309,0.08186696481343743,33.874526925623776,0.9719752623989537
678,2.9292020088183524,0.1263331419063939,4.459601923996898,0.08195762252910538,33.91836171614881,0.9719965534883218
679,2.925585913564507,0.12647410013057567,4.454158045408684,0.08204828024477334,33.96209636346151,0.97201784457769
680,2.92198749362347,0.12661505835475745,4.448741892245712,0.08213893796044128,34.00572970607424,0.9720391356670582
681,2.918406708181978,0.1267560165789392,4.443353395786689,0.08222959567610924,34.049260583204706,0.9720604267564263
682,2.9148435157759476,0.126896974803121,4.437992486326506,0.08232025339177719,34.092687834817866,0.9720817178457946
683,2.911297874293965,0.12703793302730276,4.432659093181771,0.08241091110744514,34.13601030166783,0.9721030089351628
684,2.907769740980779,0.12717889125148454,4.4273531446963785,0.0825015688231131,34.17922682533976,0.9721243000245309
685,2.9042590724408357,0.12731984947566632,4.422074568247119,0.08259222653878105,34.222336248291754,0.9721455911138991
686,2.9007658246418226,0.12746080769984808,4.416823290249303,0.082682884254449,34.26533741389677,0.9721668822032673
687,2.8972899529182334,0.1276017659240299,4.411599236162427,0.08277354197011697,34.30822916648448,0.9721881732926354
688,2.893831411974962,0.12774272414821164,4.406402330495871,0.0828641996857849,34.35101035138316,0.9722094643820036
689,2.890390155890903,0.12788368237239342,4.401232496814605,0.08295485740145286,34.39367981496155,0.9722307554713718
690,2.8869661381225873,0.1280246405965752,4.396089657744958,0.08304551511712081,34.43623640467074,0.9722520465607399
691,2.8835593115078297,0.12816559882075698,4.390973734980385,0.08313617283278876,34.478678969085955,0.9722733376501081
692,2.8801696282693934,0.12830655704493876,4.385884649287279,0.08322683054845673,34.521006357948856,0.9722946287394764
693,2.8767970400186846,0.12844751526912052,4.380822320510809,0.08331748826412468,34.56321742220723,0.9723159198288445
694,2.873441497759455,0.1285884734933023,4.375786667580783,0.08340814597979263,34.60531101406095,0.9723372109182127
695,2.8701029518915298,0.12872943171748408,4.370777608517537,0.08349880369546057,34.64728598700002,0.9723585020075809
696,2.866781352214558,0.12887038994166586,4.365795060437859,0.08358946141112854,34.68914119584626,0.972379793096949
697,2.8634766479317704,0.12901134816584764,4.360838939560931,0.08368011912679649,34.73087549679927,0.9724010841863172
698,2.8601887876537697,0.1291523063900294,4.355909161214305,0.08377077684246444,34.772487747472226,0.9724223752756854
699,2.8569177194023236,0.1292932646142112,4.351005639839898,0.08386143455813239,34.81397680693774,0.9724436663650535
700,2.8536633906141997,0.12943422283839295,4.346128289000022,0.08395209227380034,34.85534153576945,0.9724649574544217
701,2.850425748144986,0.12957518106257473,4.341277021383432,0.0840427499894683,34.896580796079945,0.97248624854379
702,2.8472047382729575,0.12971613928675652,4.336451748811397,0.08413340770513625,34.93769345156604,0.9725075396331581
703,2.8440003067029496,0.12985709751093827,4.331652382243815,0.0842240654208042,34.97867836755026,0.9725288307225263
704,2.8408123985702427,0.12999805573512008,4.326878831785324,0.08431472313647215,35.019534411018675,0.9725501218118945
705,2.837640958444479,0.13013901395930183,4.3221310066914596,0.08440538085214011,35.06026045066643,0.9725714129012626
706,2.834485930333578,0.1302799721834836,4.31740881537483,0.08449603856780806,35.10085535693713,0.9725927039906308
707,2.8313472576876855,0.1304209304076654,4.3127121654113125,0.08458669628347601,35.141318002064565,0.972613995079999
708,2.82822488340313,0.13056188863184714,4.308040963546273,0.08467735399914396,35.18164726011409,0.9726352861693671
709,2.825118749826393,0.13070284685602895,4.303395115700814,0.08476801171481192,35.22184200702385,0.9726565772587353
710,2.822028798758109,0.1308438050802107,4.2987745269780415,0.08485866943047987,35.261901120646016,0.9726778683481035
711,2.818954971457062,0.1309847633043925,4.2941791016693545,0.08494932714614782,35.30182348078797,0.9726991594374716
712,2.815897208644215,0.13112572152857427,4.289608743260756,0.08503998486181577,35.341607969253374,0.9727204505268399
713,2.8128554505067442,0.13126667975275602,4.285063354439188,0.08513064257748373,35.38125346988328,0.9727417416162081
714,2.809829636702095,0.13140763797693783,4.280542837098888,0.08522130029315168,35.420758868597154,0.9727630327055762
715,2.8068197063620475,0.13154859620111958,4.276047092347765,0.08531195800881963,35.460123053433726,0.9727843237949444
716,2.8038255980968008,0.13168955442530136,4.271576020513795,0.08540261572448758,35.49934491459196,0.9728056148843126
717,2.800847249999073,0.13183051264948314,4.267129521151441,0.08549327344015555,35.53842334447184,0.9728269059736807
718,2.797884599648208,0.13197147087366493,4.262707493048091,0.0855839311558235,35.57735723771515,0.9728481970630489
719,2.794937584114309,0.1321124290978467,4.258309834230516,0.08567458887149144,35.616145491246144,0.9728694881524171
720,2.7920061399623717,0.13225338732202846,4.25393644197135,0.0857652465871594,35.65478700431217,0.9728907792417852
721,2.789090203256443,0.13239434554621024,4.249587212795577,0.08585590430282736,35.693280678524225,0.9729120703311535
722,2.7861897095637898,0.13253530377039202,4.2452620424870595,0.0859465620184953,35.73162541789745,0.9729333614205217
723,2.783304593959074,0.1326762619945738,4.240960826095067,0.08603721973416326,35.769820128891524,0.9729546525098898
724,2.780434791028556,0.13281722021875558,4.236683457940827,0.0861278774498312,35.807863720450975,0.972975943599258
725,2.7775802348742937,0.13295817844293734,4.232429831624094,0.08621853516549915,35.84575510404549,0.9729972346886262
726,2.7747408591183635,0.13309913666711914,4.2281998400297445,0.08630919288116712,35.883493193710024,0.9730185257779943
727,2.771916596907101,0.1332400948913009,4.223993375334374,0.08639985059683507,35.92107690608494,0.9730398168673625
728,2.7691073809153326,0.13338105311548268,4.219810329012926,0.08649050831250302,35.958505160456006,0.9730611079567307
729,2.7663131433506445,0.13352201133966446,4.215650591845321,0.08658116602817097,35.9957768787943,0.9730823990460988
730,2.7635338159576435,0.1336629695638462,4.211514053923125,0.08667182374383893,36.032890985796094,0.973103690135467
731,2.7607693300222387,0.13380392778802802,4.207400604656206,0.08676248145950688,36.06984640892255,0.9731249812248353
732,2.758019616375938,0.13394488601220977,4.2033101327794276,0.08685313917517483,36.10664207843942,0.9731462723142034
733,2.755284605400142,0.13408584423639155,4.199242526359352,0.08694379689084278,36.14327692745661,0.9731675634035716
734,2.7525642270304673,0.13422680246057334,4.1951976728009495,0.08703445460651074,36.179749891968,0.9731888544929398
735,2.749858410761065,0.1343677606847551,4.191175458854339,0.08712511232217869,36.21605991088901,0.9732101455823079
736,2.747167085648956,0.1345087189089369,4.187175770621522,0.08721577003784664,36.252205926099535,0.9732314366716761
737,2.7444901803183814,0.13464967713311865,4.1831984935631485,0.08730642775351459,36.28818688247982,0.9732527277610443
738,2.7418276229651513,0.13479063535730043,4.17924351250529,0.08739708546918255,36.32400172794959,0.9732740188504124
739,2.739179341361014,0.1349315935814822,4.175310711646222,0.0874877431848505,36.3596494135106,0.9732953099397806
740,2.7365452628580322,0.13507255180566397,4.171399974563224,0.08757840090051845,36.395128893280486,0.9733166010291489
741,2.7339253143929634,0.13521351002984577,4.167511184219391,0.0876690586161864,36.430439124535134,0.973337892118517
742,2.731319422491658,0.13535446825402753,4.163644222970458,0.08775971633185436,36.46557906774727,0.9733591832078852
743,2.7287275132734594,0.1354954264782093,4.159798972571633,0.08785037404752231,36.500547686621914,0.9733804742972534
744,2.7261495124556148,0.1356363847023911,4.155975314184446,0.08794103176319026,36.535343948137914,0.9734017653866215
745,2.723585345357698,0.13577734292657287,4.152173128383607,0.08803168947885821,36.56996682258629,0.9734230564759897
746,2.721034936906036,0.13591830115075465,4.1483922951638705,0.08812234719452616,36.60441528360532,0.9734443475653579
747,2.7184982116381455,0.1360592593749364,4.144632693946925,0.08821300491019413,36.638688308222086,0.973465638654726
748,2.7159750937071783,0.13620021759911818,4.140894203588274,0.08830366262586208,36.67278487688872,0.9734869297440942
749,2.7134655068863722,0.13634117582329996,4.137176702384138,0.08839432034153002,36.7067039735206,0.9735082208334624
750,2.7109693745735113,0.13648213404748175,4.1334800680783665,0.08848497805719797,36.740444585534064,0.9735295119228305
751,2.708486619795393,0.13662309227166353,4.129804177869353,0.08857563577286594,36.77400570388404,0.9735508030121988
752,2.7060171652123026,0.13676405049584528,4.126148908416966,0.08866629348853389,36.80738632310154,0.973572094101567
753,2.7035609331224895,0.1369050087200271,4.1225141358494835,0.08875695120420184,36.84058544133094,0.9735933851909351
754,2.701117845466662,0.13704596694420884,4.118899735770535,0.08884760891986979,36.873602060367254,0.9736146762803033
755,2.698687823832474,0.13718692516839062,4.115305583266055,0.08893826663553775,36.90643518569324,0.9736359673696715
756,2.696270789459028,0.1373278833925724,4.111731552911249,0.0890289243512057,36.939083826516324,0.9736572584590396
757,2.6938666632413817,0.13746884161675416,4.108177518777549,0.08911958206687365,36.97154699580544,0.9736785495484078
758,2.691475365735055,0.13760979984093596,4.104643354439596,0.0892102397825416,37.0038237103277,0.973699840637776
759,2.6890968171605536,0.13775075806511772,4.101128932982218,0.08930089749820956,37.035912990684984,0.9737211317271441
760,2.686730937407883,0.1378917162892995,4.097634127007416,0.08939155521387751,37.067813861350295,0.9737424228165124
761,2.6843776460410833,0.13803267451348128,4.094158808641358,0.08948221292954546,37.099525350704084,0.9737637139058806
762,2.6820368623027573,0.13817363273766303,4.090702849541375,0.08957287064521341,37.13104649107035,0.9737850049952487
763,2.6797085051186045,0.13831459096184484,4.087266120902966,0.08966352836088137,37.16237631875259,0.9738062960846169
764,2.67739249310197,0.1384555491860266,4.083848493466812,0.08975418607654932,37.19351387406973,0.9738275871739851
765,2.675088744558381,0.13859650741020837,4.080449837525771,0.08984484379221727,37.224458201391705,0.9738488782633532
766,2.672797177490102,0.13873746563439016,4.077070022931922,0.08993550150788522,37.25520834917506,0.9738701693527214
767,2.670517709600685,0.1388784238585719,4.073708919103559,0.09002615922355318,37.28576336999832,0.9738914604420896
768,2.6682502582995244,0.13901938208275372,4.070366395032238,0.09011681693922113,37.316122320597266,0.9739127515314577
769,2.6659947407064224,0.13916034030693547,4.067042319289792,0.09020747465488908,37.34628426189994,0.973934042620826
770,2.6637510736561425,0.13930129853111725,4.063736560035361,0.09029813237055703,37.376248259061605,0.9739553337101942
771,2.6615191737029855,0.13944225675529903,4.060448985022438,0.09038879008622498,37.40601338149958,0.9739766247995623
772,2.6592989571253502,0.1395832149794808,4.057179461605891,0.09047944780189295,37.43557870292771,0.9739979158889305
773,2.6570903399303063,0.1397241732036626,4.053927856749011,0.0905701055175609,37.464943301391244,0.9740192069782987
774,2.654893237858168,0.13986513142784435,4.050694037030547,0.09066076323322884,37.49410625929958,0.9740404980676668
775,2.652707566387068,0.14000608965202613,4.047477868651742,0.0907514209488968,37.52306666346333,0.974061789157035
776,2.6505332407375346,0.1401470478762079,4.044279217443387,0.09084207866456476,37.55182360512563,0.9740830802464032
777,2.648370175877069,0.1402880061003897,4.041097948872853,0.0909327363802327,37.58037617999599,0.9741043713357713
778,2.6462182865247263,0.14042896432457147,4.03793392805114,0.09102339409590066,37.60872348828645,0.9741256624251395
779,2.644077487155695,0.14056992254875322,4.03478701973991,0.0911140518115686,37.636864634742466,0.9741469535145078
780,2.6419476920058775,0.14071088077293503,4.031657088358545,0.09120470952723657,37.66479872867624,0.9741682446038759
781,2.6398288150764775,0.14085183899711679,4.02854399799118,0.09129536724290452,37.692524884002545,0.9741895356932441
782,2.637720770138573,0.14099279722129857,4.025447612393737,0.09138602495857247,37.72004221926785,0.9742108267826123
783,2.6356234707377095,0.14113375544548035,4.0223677950009815,0.09147668267424042,37.747349857685805,0.9742321178719804
784,2.6335368301984787,0.1412747136696621,4.019304408933545,0.09156734038990838,37.77444692716976,0.9742534089613486
785,2.631460761629097,0.1414156718938439,4.0162573170049685,0.09165799810557633,37.80133256036281,0.9742747000507168
786,2.629395177925997,0.14155663011802566,4.013226381728741,0.09174865582124428,37.82800589467239,0.9742959911400849
787,2.627339991778403,0.14169758834220744,4.010211465325315,0.09183931353691223,37.854466072302294,0.9743172822294531
788,2.6252951156729116,0.14183854656638922,4.007212429729154,0.09192997125258019,37.88071224028219,0.9743385733188213
789,2.6232604618980773,0.14197950479057098,4.004229136595745,0.09202062896824814,37.90674355050187,0.9743598644081894
790,2.621235942548985,0.14212046301475278,4.001261447308625,0.09211128668391609,37.93255915974148,0.9743811554975577
791,2.6192214695318325,0.14226142123893454,3.998309222986399,0.09220194439958404,37.95815822970298,0.9744024465869259
792,2.6172169545685016,0.14240237946311632,3.9953723244897517,0.09229260211525199,37.98353992704137,0.974423737676294
793,2.615222309201136,0.1425433376872981,3.9924506124284598,0.09238325983091995,38.008703423395474,0.9744450287656622
794,2.6132374447967113,0.14268429591147985,3.9895439471683947,0.0924739175465879,38.03364789541877,0.9744663198550304
795,2.611262272551603,0.14282525413566166,3.986652188838521,0.09256457526225585,38.05837252480981,0.9744876109443985
796,2.609296703496157,0.14296621235984341,3.983775197337895,0.0926552329779238,38.08287649834268,0.9745089020337667
797,2.6073406484992505,0.1431071705840252,3.9809128323426464,0.09274589069359176,38.107159007896996,0.9745301931231349
798,2.605394018272855,0.14324812880820698,3.978064953312968,0.09283654840925971,38.13121925048796,0.974551484212503
799,2.6034567233765973,0.14338908703238873,3.975231419500087,0.09292720612492766,38.15505642829599,0.9745727753018713
800,2.6015286742223065,0.14353004525657054,3.9724120899532354,0.09301786384059561,38.17866974869635,0.9745940663912395
801,2.5996097810785734,0.1436710034807523,3.969606823526611,0.09310852155626358,38.20205842428844,0.9746153574806076
802,2.5976999540752956,0.14381196170493407,3.9668154788863403,0.09319917927193153,38.2252216729249,0.9746366485699758
803,2.5957991032082184,0.14395291992911585,3.9640379145174154,0.09328983698759948,38.2481587177406,0.974657939659344
804,2.5939071383434795,0.14409387815329763,3.96127398873064,0.09338049470326742,38.27086878718134,0.9746792307487121
805,2.592023969222139,0.14423483637747941,3.9585235596695605,0.09347115241893539,38.29335111503231,0.9747005218380803
806,2.590149505464715,0.14437579460166117,3.955786485317389,0.09356181013460334,38.31560494044647,0.9747218129274485
807,2.588283656575702,0.14451675282584298,3.953062623503917,0.09365246785027129,38.33762950797261,0.9747431040168166
808,2.586426331948103,0.14465771105002473,3.950351831912421,0.09374312556593924,38.35942406758323,0.9747643951061848
809,2.5845774408679345,0.1447986692742065,3.9476539680865588,0.0938337832816072,38.38098787470221,0.9747856861955531
810,2.5827368925187417,0.1449396274983883,3.944968889437255,0.09392444099727515,38.4023201902323,0.9748069772849212
811,2.5809045959861043,0.14508058572257004,3.9422964532495812,0.0940150987129431,38.423420280582334,0.9748282683742894
812,2.579080460262131,0.14522154394675185,3.939636516689613,0.09410575642861105,38.44428741769425,0.9748495594636576
813,2.5772643942499585,0.1453625021709336,3.9369889368112974,0.09419641414427901,38.46492087906992,0.9748708505530257
814,2.575456306768233,0.14550346039511539,3.934353570563288,0.09428707185994696,38.48531994779773,0.9748921416423939
815,2.573656106555594,0.14564441861929717,3.9317302747957807,0.09437772957561491,38.505483912579166,0.9749134327317621
816,2.5718637022751456,0.14578537684347892,3.929118906267341,0.09446838729128286,38.52541206775395,0.9749347238211302
817,2.5700790025189244,0.14592633506766073,3.9265193216517056,0.09455904500695081,38.54510371332797,0.9749560149104984
818,2.5683019158123637,0.14606729329184248,3.9239313775445868,0.09464970272261877,38.56455815499716,0.9749773059998667
819,2.566532350618737,0.14620825151602426,3.9213549304704585,0.09474036043828672,38.58377470417308,0.9749985970892348
820,2.5647702153436156,0.14634920974020604,3.9187898368893244,0.09483101815395467,38.60275267800982,0.975019888178603
821,2.5630154183392944,0.1464901679643878,3.9162359532034845,0.09492167586962262,38.62149139942732,0.9750411792679712
822,2.561267867909231,0.1466311261885696,3.9136931357642744,0.09501233358529058,38.63999019713623,0.9750624703573393
823,2.559527472312467,0.14677208441275136,3.91116124087881,0.09510299130095853,38.658248405664274,0.9750837614467075
824,2.557794139768035,0.14691304263693314,3.908640124816697,0.09519364901662648,38.67626536537806,0.9751050525360757
825,2.5560677784593735,0.14705400086111492,3.9061296438167434,0.09528430673229443,38.69404042250899,0.9751263436254438
826,2.55434829653872,0.14719495908529667,3.9036296540936455,0.0953749644479624,38.71157292917715,0.975147634714812
827,2.5526356021314967,0.14733591730947848,3.9011400118446704,0.09546562216363035,38.72886224341331,0.9751689258041802
828,2.5509296033406983,0.14747687553366023,3.8986605732563158,0.0955562798792983,38.74590772918399,0.9751902168935483
829,2.549230208251253,0.14761783375784202,3.896191194510954,0.09564693759496624,38.762708756414575,0.9752115079829166
830,2.5475373249343902,0.1477587919820238,3.8937317317934674,0.09573759531063421,38.779264701010554,0.9752327990722847
831,2.545850861451991,0.14789975020620558,3.8912820412978633,0.09582825302630216,38.79557494488276,0.9752540901616529
832,2.5441707258609276,0.14804070843038736,3.8888419792338706,0.0959189107419701,38.81163887596734,0.9752753812510211
833,2.5424968262174015,0.1481816666545691,3.886411401833528,0.09600956845763806,38.82745588824976,0.9752966723403893
834,2.540829070581257,0.14832262487875092,3.8839901653577433,0.09610022617330602,38.84302538178602,0.9753179634297574
835,2.5391673670203025,0.14846358310293267,3.881578126102854,0.09619088388897397,38.858346762724494,0.9753392545191256
836,2.537511623614606,0.14860454132711445,3.8791751404071517,0.09628154160464192,38.873419443327336,0.9753605456084937
837,2.5358617484607886,0.14874549955129623,3.876781064657398,0.09637219932030987,38.888242841992415,0.9753818366978619
838,2.5342176496763043,0.148886457775478,3.8743957552953288,0.09646285703597782,38.90281638327292,0.9754031277872302
839,2.532579235403708,0.1490274159996598,3.8720190688241267,0.09655351475164578,38.91713949789954,0.9754244188765984
840,2.530946413814918,0.14916837422384155,3.869650861814889,0.09664417246731373,38.93121162280026,0.9754457099659665
841,2.529319093115456,0.14930933244802333,3.8672909909130673,0.09673483018298168,38.945032201120796,0.9754670010553347
842,2.5276971815486897,0.1494502906722051,3.864939312844892,0.09682548789864963,38.958600682244615,0.9754882921447028
843,2.5260805874000525,0.14959124889638686,3.862595684423781,0.09691614561431759,38.97191652181268,0.975509583234071
844,2.524469219001255,0.14973220712056867,3.860259962556725,0.09700680332998554,38.984979181743014,0.9755308743234392
845,2.5228629847344886,0.14987316534475043,3.8579320042506526,0.09709746104565349,38.99778813024996,0.9755521654128074
846,2.5212617930366084,0.1500141235689322,3.8556116666187816,0.09718811876132144,39.01034284186318,0.9755734565021755
847,2.5196655524033122,0.150155081793114,3.853298806886941,0.0972787764769894,39.02264279744645,0.9755947475915437
848,2.5180741713933017,0.15029604001729574,3.850993282399884,0.09736943419265735,39.03468748421619,0.9756160386809118
849,2.516487558632434,0.15043699824147755,3.8486949506275714,0.0974600919083253,39.04647639575971,0.9756373297702801
850,2.514905622817856,0.1505779564656593,3.8464036691714383,0.09755074962399325,39.0580090320532,0.9756586208596483
851,2.5133282727221316,0.15071891468984108,3.8441192957706365,0.09764140733966122,39.0692848994795,0.9756799119490165
852,2.511755417197352,0.15085987291402286,3.841841688308265,0.09773206505532916,39.08030351084563,0.9757012030383846
853,2.510186965179231,0.15100083113820462,3.8395707048175645,0.09782272277099711,39.09106438539996,0.9757224941277528
854,2.508622825691191,0.15114178936238643,3.837306203488102,0.09791338048666506,39.101567048849276,0.9757437852171209
855,2.507062907848435,0.15128274758656818,3.8350480426719296,0.09800403820233303,39.111811033375425,0.9757650763064891
856,2.505507120861997,0.15142370581074996,3.83279608088972,0.09809469591800098,39.12179587765183,0.9757863673958573
857,2.503955374042793,0.15156466403493174,3.830550176836879,0.09818535363366893,39.13152112685978,0.9758076584852255
858,2.5024075768056395,0.15170562225911352,3.82831018938964,0.09827601134933688,39.14098633270389,0.9758289495745937
859,2.500863638673276,0.1518465804832953,3.8260759776111284,0.09836666906500484,39.15019105342875,0.9758502406639619
860,2.499323469280357,0.15198753870747705,3.8238474007574097,0.09845732678067279,39.15913485383337,0.97587153175333
861,2.4977869783774422,0.15212849693165884,3.821624318283512,0.09854798449634074,39.16781730528687,0.9758928228426982
862,2.4962540758349623,0.15226945515584062,3.819406589849418,0.09863864221200869,39.176237985743185,0.9759141139320664
863,2.494724671647173,0.1524104133800224,3.817194075326049,0.09872929992767664,39.18439647975582,0.9759354050214345
864,2.4931986759360996,0.15255137160420418,3.8149866348012047,0.0988199576433446,39.19229237849211,0.9759566961108027
865,2.491675998955456,0.15269232982838593,3.8127841285854975,0.09891061535901255,39.19992527974748,0.9759779872001709
866,2.490156551094554,0.15283328805256774,3.8105864172182495,0.0990012730746805,39.207294787958844,0.975999278289539
867,2.4886402428821985,0.1529742462767495,3.8083933614733674,0.09909193079034845,39.21440051421898,0.9760205693789072
868,2.4871269849905615,0.15311520450093127,3.8062048223652,0.09918258850601641,39.2212420762891,0.9760418604682755
869,2.485616688239047,0.15325616272511305,3.80402066115436,0.09927324622168436,39.22781909861199,0.9760631515576436
870,2.484109263598132,0.1533971209492948,3.8018407393535236,0.09936390393735231,39.23413121232532,0.9760844426470118
871,2.4826046221931977,0.15353807917347662,3.7996649187332125,0.09945456165302026,39.240178055273574,0.97610573373638
872,2.4811026753083425,0.15367903739765837,3.7974930613275335,0.09954521936868822,39.2459592720203,0.9761270248257481
873,2.479603334390174,0.15381999562184015,3.795325029439911,0.09963587708435617,39.25147451386067,0.9761483159151163
874,2.4781065110515943,0.15396095384602193,3.7931606856487785,0.09972653480002412,39.25672343883236,0.9761696070044845
875,2.4766121170755557,0.15410191207020368,3.7909998928132516,0.09981719251569207,39.261705711727544,0.9761908980938526
876,2.4751200644188094,0.1542428702943855,3.788842514078769,0.09990785023136003,39.26642100410402,0.9762121891832208
877,2.4736302652156357,0.15438382851856725,3.7866884128827127,0.09999850794702798,39.27086899429567,0.976233480272589
878,2.4721426317815487,0.15452478674274903,3.7845374529599973,0.10008916566269593,39.27504936742351,0.9762547713619572
879,2.470657076616996,0.1546657449669308,3.7823894983486275,0.10017982337836388,39.278961815406,0.9762760624513254
880,2.4691735124110314,0.15480670319111256,3.7802444133952404,0.10027048109403185,39.28260603696873,0.9762973535406936
881,2.467691852044972,0.15494766141529437,3.778102062760608,0.1003611388096998,39.285981737654666,0.9763186446300617
882,2.4662120085960435,0.15508861963947612,3.7759623114251157,0.10045179652536775,39.28908862983342,0.9763399357194299
883,2.4647338953409954,0.1552295778636579,3.7738250246942155,0.1005424542410357,39.29192643271061,0.9763612268087981
884,2.46325742575971,0.15537053608783968,3.7716900682038492,0.10063311195670366,39.29449487233675,0.9763825178981662
885,2.4617825135387905,0.15551149431202146,3.769557307925841,0.10072376967237161,39.29679368161603,0.9764038089875344
886,2.4603090725751207,0.15565245253620325,3.7674266101732625,0.10081442738803956,39.298822600314715,0.9764251000769026
887,2.4588370169794223,0.155793410760385,3.76529784160577,0.1009050851037075,39.300581375069285,0.9764463911662707
888,2.4573662610797795,0.15593436898456678,3.7631708692349117,0.10099574281937546,39.30206975939434,0.976467682255639
889,2.4558967194251564,0.15607532720874856,3.7610455604294084,0.10108640053504342,39.303287513690215,0.9764889733450072
890,2.454428306788883,0.15621628543293034,3.7589217829203974,0.10117705825071137,39.30423440525027,0.9765102644343753
891,2.4529609381721333,0.15635724365711212,3.756799404806655,0.10126771596637932,39.30491020826798,0.9765315555237435
892,2.451494528807381,0.15649820188129387,3.754678294559783,0.10135837368204727,39.3053147038437,0.9765528466131117
893,2.4500289941618294,0.15663916010547566,3.7525583210293716,0.10144903139771523,39.305447679991175,0.9765741377024798
894,2.4485642499408335,0.15678011832965744,3.750439353448126,0.10153968911338318,39.30530893164378,0.976595428791848
895,2.447100212091292,0.15692107655383922,3.748321261436963,0.10163034682905113,39.30489826066044,0.9766167198812162
896,2.4456367968050263,0.157062034778021,3.7462039150100828,0.10172100454471908,39.30421547583131,0.9766380109705843
897,2.4441739205221356,0.15720299300220278,3.744087184580004,0.10181166226038704,39.30326039288324,0.9766593020599525
898,2.442711499934337,0.15734395122638453,3.741970940962572,0.10190231997605499,39.302032834484784,0.9766805931493208
899,2.441249451988278,0.1574849094505663,3.7398550553819323,0.10199297769172294,39.300532630251155,0.9767018842386889
900,2.439787693888837,0.1576258676747481,3.7377393994754735,0.10208363540739089,39.298759616748725,0.9767231753280571
901,2.4383261431023993,0.15776682589892987,3.735623845298744,0.10217429312305885,39.29671363749935,0.9767444664174253
902,2.4368647173601126,0.15790778412311166,3.7335082653303298,0.1022649508387268,39.29439454298435,0.9767657575067934
903,2.4354033346611237,0.1580487423472934,3.7313925324767077,0.10235560855439475,39.29180219064831,0.9767870485961616
904,2.433941913275792,0.1581897005714752,3.729276520077056,0.1024462662700627,39.28893644490249,0.9768083396855298
905,2.432480371748886,0.15833065879565697,3.7271601019080483,0.10253692398573067,39.28579717712799,0.9768296307748979
906,2.431018628902757,0.15847161701983875,3.725043152188602,0.10262758170139862,39.282384265678736,0.9768509218642661
907,2.429556603840491,0.15861257524402053,3.7229255455845975,0.10271823941706656,39.278697595884005,0.9768722129536344
908,2.4280942159490406,0.1587535334682023,3.720807157213574,0.10280889713273451,39.27473706005099,0.9768935040430025
909,2.4266313849023358,0.15889449169238407,3.718687862649376,0.10289955484840246,39.27050255746649,0.9769147951323707
910,2.4251680306643744,0.15903544991656585,3.7165675379267853,0.10299021256407043,39.265993994399075,0.9769360862217389
911,2.4237040734922877,0.15917640814074763,3.714446059546106,0.10308087027973838,39.26121128410058,0.976957377311107
912,2.4222394339393922,0.1593173663649294,3.712323304477719,0.10317152799540633,39.256154346807,0.9769786684004752
913,2.420774032858208,0.1594583245891112,3.710199150166616,0.10326218571107428,39.25082310973981,0.9769999594898434
914,2.419307791403468,0.15959928281329294,3.7080734745368753,0.10335284342674224,39.245217507106744,0.9770212505792115
915,2.4178406310350966,0.15974024103747472,3.705946155996133,0.10344350114241019,39.23933748010161,0.9770425416685797
916,2.416372473521171,0.1598811992616565,3.7038170734399984,0.10353415885807814,39.23318297690523,0.977063832757948
917,2.4149032409408604,0.16002215748583828,3.7016861062564432,0.10362481657374609,39.22675395268476,0.977085123847316
918,2.4134328556873377,0.16016311571002007,3.69955313433016,0.10371547428941405,39.2200503695932,0.9771064149366843
919,2.411961240470679,0.16030407393420182,3.697418038046885,0.103806132005082,39.21307219676932,0.9771277060260525
920,2.4104883183207315,0.1604450321583836,3.6952806982976787,0.10389678972074995,39.205819410336105,0.9771489971154206
921,2.4090140125899637,0.16058599038256538,3.6931409964831876,0.1039874474364179,39.19829199339949,0.9771702882047888
922,2.407538246956296,0.16072694860674716,3.6909988145178563,0.10407810515208586,39.19048993604751,0.977191579294157
923,2.4060609454258985,0.16086790683092894,3.6888540348341134,0.10416876286775381,39.182413235347724,0.9772128703835251
924,2.404582032335979,0.16100886505511072,3.686706540386526,0.10425942058342176,39.17406189534559,0.9772341614728933
925,2.4031014323575395,0.16114982327929248,3.684556214655904,0.10435007829908971,39.165435927062006,0.9772554525622615
926,2.4016190704981146,0.16129078150347426,3.6824029416533883,0.10444073601475767,39.156535348490685,0.9772767436516296
927,2.400134872104484,0.16143173972765604,3.6802466059244945,0.10453139373042562,39.1473601845953,0.9772980347409979
928,2.3986487628653643,0.16157269795183782,3.678087092553118,0.10462205144609357,39.13791046730628,0.9773193258303661
929,2.3971606688140756,0.1617136561760196,3.675924287165513,0.10471270916176152,39.128186235517404,0.9773406169197342
930,2.3956705163311907,0.16185461440020135,3.673758075934228,0.10480336687742949,39.11818753508207,0.9773619080091024
931,2.39417823214715,0.16199557262438313,3.671588345582015,0.10489402459309743,39.107914418809315,0.9773831990984706
932,2.3926837433448673,0.1621365308485649,3.669414983385687,0.10498468230876538,39.09736694645956,0.9774044901878387
933,2.3911869773623007,0.1622774890727467,3.6672378771799625,0.10507534002443333,39.086545184740075,0.9774257812772069
934,2.389687861995006,0.16241844729692848,3.6650569153612524,0.10516599774010128,39.075449207300174,0.9774470723665751
935,2.3881863253986673,0.16255940552111026,3.6628719868914263,0.10525665545576925,39.06407909472616,0.9774683634559432
936,2.386682296091597,0.162700363745292,3.660682981301537,0.1053473131714372,39.05243493453597,0.9774896545453114
937,2.385175702957224,0.1628413219694738,3.658489788695501,0.10543797088710515,39.04051682117354,0.9775109456346797
938,2.383666475246546,0.16298228019365557,3.656292299753765,0.1055286286027731,39.02832485600297,0.9775322367240478
939,2.382154542580568,0.16312323841783735,3.6540904057369095,0.10561928631844106,39.01585914730232,0.977553527813416
940,2.380639834952711,0.16326419664201913,3.651883998489234,0.10570994403410901,39.00311981025719,0.9775748189027842
941,2.3791222827311973,0.16340515486620089,3.649672970442303,0.10580060174977696,38.99010696695408,0.9775961099921523
942,2.377601816661416,0.16354611309038267,3.647457214618446,0.1058912594654449,38.97682074637336,0.9776174010815205
943,2.376078367868261,0.16368707131456445,3.645236624634233,0.10598191718111287,38.963261284382064,0.9776386921708887
944,2.3745518678584454,0.16382802953874623,3.6430110947039074,0.10607257489678082,38.94942872372643,0.9776599832602568
945,2.373022248522794,0.163968987762928,3.640780519642781,0.10616323261244877,38.93532321402407,0.977681274349625
946,2.3714894421385058,0.16410994598710976,3.6385447948705982,0.10625389032811672,38.920944911756,0.9777025654389933
947,2.3699533813714013,0.16425090421129154,3.6363038164148507,0.10634454804378468,38.906293980258326,0.9777238565283614
948,2.3684139992781397,0.16439186243547332,3.634057480914074,0.10643520575945263,38.891370589713645,0.9777451476177296
949,2.3668712293084115,0.1645328206596551,3.6318056856210905,0.10652586347512058,38.87617491714213,0.9777664387070978
950,2.3653250053071107,0.16467377888383689,3.629548328406221,0.10661652119078853,38.86070714639315,0.9777877297964659
951,2.3637752615164733,0.16481473710801867,3.627285307760461,0.10670717890645649,38.84496746813442,0.9778090208858341
952,2.3622219325782114,0.16495569533220042,3.6250165227986204,0.10679783662212444,38.82895607984375,0.9778303119752023
953,2.360664953535594,0.1650966535563822,3.6227418732624197,0.10688849433779239,38.81267318579918,0.9778516030645704
954,2.359104259835531,0.16523761178056398,3.620461259523555,0.10697915205346034,38.79611899706743,0.9778728941539386
955,2.3575397873306168,0.16537857000474576,3.618174582586724,0.10706980976912829,38.7792937314949,0.9778941852433068
956,2.3559714722811482,0.16551952822892754,3.615881744092609,0.10716046748479625,38.76219761369706,0.977915476332675
957,2.354399251357131,0.1656604864531093,3.613582646320836,0.1072511252004642,38.74483087504585,0.9779367674220432
958,2.352823061640247,0.16580144467729108,3.61127719219288,0.10734178291613215,38.727193753660835,0.9779580585114114
959,2.351242840625804,0.16594240290147286,3.6089652852749423,0.1074324406318001,38.70928649439611,0.9779793496007795
960,2.3496585262246628,0.16608336112565464,3.6066468297807877,0.10752309834746807,38.691109348828554,0.9780006406901477
961,2.348070056765131,0.16622431934983642,3.604321730574546,0.10761375606313602,38.672662575247486,0.9780219317795159
962,2.3464773709948434,0.1663652775740182,3.60198989317347,0.10770441377880396,38.653946438640865,0.978043222868884
963,2.344880408082606,0.16650623579819995,3.599651223750663,0.10779507149447191,38.634961210682796,0.9780645139582522
964,2.343279107620222,0.16664719402238173,3.5973056291377628,0.10788572921013988,38.61570716972247,0.9780858050476204
965,2.341673409624293,0.16678815224656351,3.59495301682759,0.10797638692580783,38.59618460076937,0.9781070961369885
966,2.3400632545379927,0.1669291104707453,3.592593294976759,0.10806704464147578,38.576393795480946,0.9781283872263568
967,2.338448583232814,0.16707006869492708,3.590226372408251,0.10815770235714373,38.55633505214896,0.978149678315725
968,2.3368293370103,0.16721102691910883,3.5878521586139427,0.10824836007281169,38.536008675685764,0.9781709694050931
969,2.3352054576037338,0.1673519851432906,3.5854705637571116,0.10833901778847964,38.515414977610334,0.9781922604944613
970,2.333576887179821,0.1674929433674724,3.583081498674884,0.10842967550414759,38.49455427603403,0.9782135515838295
971,2.331943568340335,0.16763390159165417,3.580684874880664,0.10852033321981554,38.47342689564611,0.9782348426731976
972,2.330305444123744,0.16777485981583595,3.578280604566506,0.1086109909354835,38.452033167699,0.9782561337625658
973,2.3286624580068067,0.1679158180400177,3.5758686006054674,0.10870164865115145,38.430373429993395,0.978277424851934
974,2.3270145539061478,0.1680567762641995,3.5734487765539087,0.1087923063668194,38.40844802686295,0.9782987159413021
975,2.325361676179805,0.16819773448838127,3.5710210466537577,0.10888296408248735,38.38625730915885,0.9783200070306703
976,2.3237037696287586,0.16833869271256305,3.568585325834746,0.10897362179815531,38.363801634234136,0.9783412981200386
977,2.32204077949842,0.16847965093674483,3.566141529716594,0.10906427951382326,38.34108136592772,0.9783625892094067
978,2.3203726514801133,0.1686206091609266,3.563689574611167,0.10915493722949121,38.31809687454821,0.9783838802987749
979,2.3186993317125175,0.16876156738510836,3.5612293775245845,0.10924559494515916,38.294848536857465,0.9784051713881431
980,2.317020766783092,0.16890252560929014,3.558760856159302,0.10933625266082711,38.271336736053925,0.9784264624775112
981,2.315336903729473,0.16904348383347192,3.556283928916141,0.10942691037649507,38.24756186175573,0.9784477535668794
982,2.313647690040846,0.1691844420576537,3.553798514896297,0.10951756809216302,38.22352430998349,0.9784690446562476
983,2.3119530736592906,0.1693254002818355,3.5513045339032963,0.10960822580783097,38.199224483143,0.9784903357456157
984,2.3102530029811064,0.16946635850601724,3.548801906444912,0.10969888352349892,38.174662790007524,0.9785116268349839
985,2.308547426858101,0.16960731673019902,3.546290553735064,0.10978954123916689,38.14983964569999,0.9785329179243522
986,2.3068362945988707,0.1697482749543808,3.54377039769565,0.10988019895483483,38.12475547167488,0.9785542090137203
987,2.3051195559700406,0.16988923317856258,3.5412413609583595,0.10997085667050278,38.09941069569987,0.9785755001030885
988,2.303397161197483,0.17003019140274436,3.5387033668664456,0.11006151438617073,38.073805751837355,0.9785967911924567
989,2.301669060967518,0.17017114962692612,3.53615633947645,0.1101521721018387,38.04794108042553,0.9786180822818248
990,2.2999352064280782,0.1703121078511079,3.533600203559903,0.11024282981750665,38.02181712805949,0.978639373371193
991,2.298195549189857,0.17045306607528968,3.531034884604973,0.1103334875331746,37.995434347571624,0.9786606644605612
992,2.2964500413274247,0.17059402429947146,3.5284603088180844,0.11042414524884255,37.96879319801354,0.9786819555499293
993,2.294698635380324,0.17073498252365324,3.525876403125496,0.11051480296451051,37.94189414463363,0.9787032466392975
994,2.292941284354138,0.17087594074783502,3.523283095174843,0.11060546068017846,37.914737658859565,0.9787245377286657
995,2.291177941721534,0.17101689897201677,3.5206803133366327,0.11069611839584641,37.88732421827817,0.9787458288180338
996,2.289408561423281,0.17115785719619855,3.518067986705717,0.11078677611151436,37.85965430661257,0.9787671199074021
997,2.2876330978692434,0.17129881542038033,3.515446045102709,0.11087743382718232,37.83172841370404,0.9787884109967703
998,2.2858515059393474,0.17143977364456212,3.5128144190753776,0.11096809154285027,37.80354703549122,0.9788097020861384
999,2.284063740984524,0.1715807318687439,3.510173039899992,0.11105874925851822,37.775110673986276,0.9788309931755066


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-05/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00013,0.060656484216451645,0.04343275725841522,0.9863362312316895
1,1,00033,0.05114184319972992,0.03627035766839981,0.9813516736030579
2,2,00053,0.06350059807300568,0.053459763526916504,0.9928833842277527
3,3,00073,0.04094640910625458,0.020422756671905518,0.9807660579681396


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-05/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,18.98392333072794,0.04094640910625458,13.461587851412071,0.020422756671905518,56.98504045159579,0.9807660579681396
1,19.010003368470777,0.04096898587198706,13.482658191180088,0.02045582674883746,57.03438509209937,0.980778187423855
2,19.036042903143866,0.040991562637719546,13.503711721129864,0.020488896825769404,57.083435551961735,0.9807903168795703
3,19.062041897555872,0.04101413940345203,13.524748488368408,0.020521966902701347,57.13219137057264,0.9808024463352857
4,19.0880003161319,0.041036716169184514,13.545768541155674,0.02055503697963329,57.18065209406633,0.980814575791001
5,19.113918124912423,0.041059292934916995,13.56677192889591,0.020588107056565233,57.22881727533938,0.9808267052467163
6,19.139795291552144,0.041081869700649476,13.587758702128895,0.020621177133497176,57.276686474052795,0.9808388347024316
7,19.165631785318812,0.041104446466381964,13.608728912521084,0.02065424721042912,57.32425925664936,0.980850964158147
8,19.19142757709183,0.041127023232114444,13.629682612856652,0.020687317287361062,57.37153519635568,0.9808630936138623
9,19.21718263936101,0.04114959999784693,13.650619857028424,0.020720387364293005,57.41851387319653,0.9808752230695776
10,19.24289694622498,0.04117217676357941,13.671540700028714,0.02075345744122495,57.465194874001284,0.9808873525252929
11,19.26857047338979,0.0411947535293119,13.69244519794007,0.02078652751815689,57.511577792412865,0.9808994819810083
12,19.29420319816716,0.04121733029504438,13.7133334079259,0.02081959759508883,57.557662228896035,0.9809116114367236
13,19.319795099472934,0.04123990706077686,13.73420538822102,0.020852667672020774,57.603447790745385,0.980923740892439
14,19.34534615782519,0.04126248382650935,13.755061198122089,0.020885737748952717,57.64893409209306,0.9809358703481542
15,19.370856355342475,0.04128506059224183,13.775900897977948,0.02091880782588466,57.694120753916195,0.9809479998038696
16,19.396325675741856,0.04130763735797432,13.796724549179867,0.020951877902816603,57.73900740404415,0.9809601292595849
17,19.42175410433693,0.0413302141237068,13.817532214151704,0.020984947979748547,57.783593677165456,0.9809722587153002
18,19.447141628035723,0.04135279088943928,13.838323956339948,0.02101801805668049,57.8278792148344,0.9809843881710155
19,19.472488235338595,0.04137536765517177,13.859099840203676,0.021051088133612433,57.871863665477946,0.9809965176267309
20,19.497793916335926,0.04139794442090425,13.879859931204422,0.021084158210544376,57.91554668439963,0.9810086470824462
21,19.5230586627059,0.041420521186636736,13.900604295795954,0.02111722828747632,57.95892793379029,0.9810207765381616
22,19.548282467712035,0.041443097952369216,13.921333001413942,0.021150298364408262,58.00200708272705,0.9810329059938768
23,19.573465326200804,0.0414656747181017,13.942046116465548,0.021183368441340205,58.04478380718566,0.9810450354495922
24,19.59860723459903,0.041488251483834185,13.962743710318918,0.021216438518272148,58.08725779003861,0.9810571649053075
25,19.62370819091132,0.041510828249566666,13.983425853292587,0.02124950859520409,58.129428721066894,0.9810692943610229
26,19.64876819471734,0.04153340501529915,14.004092616644812,0.021282578672136034,58.171296296958005,0.9810814238167382
27,19.67378724716908,0.041555981781031634,14.024744072562765,0.021315648749067977,58.21286022131499,0.9810935532724535
28,19.69876535098798,0.041578558546764115,14.045380294151693,0.02134871882599992,58.254120204658726,0.9811056827281689
29,19.723702510462072,0.0416011353124966,14.066001355423964,0.021381788902931863,58.295075964429984,0.9811178121838842
30,19.748598731442883,0.04162371207822908,14.08660733128803,0.021414858979863807,58.33572722499744,0.9811299416395995
31,19.773454021342488,0.04164628884396157,14.107198297537298,0.02144792905679575,58.376073717654776,0.9811420710953148
32,19.798268389130264,0.04166886560969405,14.127774330838943,0.021480999133727693,58.41611518063006,0.9811542005510302
33,19.82304184532974,0.04169144237542653,14.148335508722583,0.021514069210659632,58.45585135908205,0.9811663300067455
34,19.84777440201527,0.04171401914115902,14.168881909568945,0.021547139287591575,58.49528200510893,0.9811784594624609
35,19.872466072808663,0.0417365959068915,14.189413612598374,0.02158020936452352,58.534406877744146,0.9811905889181761
36,19.89711687287576,0.04175917267262399,14.20993069785931,0.02161327944145546,58.57322574296457,0.9812027183738915
37,19.921726818922885,0.04178174943835647,14.23043324621667,0.021646349518387405,58.611738373686215,0.9812148478296068
38,19.946295929193287,0.04180432620408896,14.250921339340138,0.021679419595319348,58.64994454976998,0.9812269772853222
39,19.97082422346345,0.04182690296982144,14.271395059692402,0.02171248967225129,58.68784405802064,0.9812391067410374
40,19.99531172303935,0.04184947973555392,14.291854490517288,0.021745559749183234,58.72543669218816,0.9812512361967528
41,20.01975845075269,0.041872056501286406,14.312299715827818,0.021778629826115177,58.7627222529682,0.9812633656524681
42,20.044164430956908,0.04189463326701889,14.332730820394215,0.02181169990304712,58.79970054800245,0.9812754951081835
43,20.068529689523352,0.041917210032751374,14.353147889731815,0.021844769979979063,58.8363713918786,0.9812876245638987
44,20.09285425383711,0.041939786798483855,14.373551010088892,0.021877840056911006,58.87273460613014,0.9812997540196141
45,20.117138152793025,0.041962363564216336,14.393940268434445,0.02191091013384295,58.90879001923588,0.9813118834753294
46,20.141381416791422,0.041984940329948824,14.41431575244588,0.021943980210774892,58.94453746661945,0.9813240129310448
47,20.16558407773391,0.042007517095681304,14.434677550496623,0.021977050287706835,58.97997679064664,0.98133614238676
48,20.18974616901904,0.04203009386141379,14.455025751643696,0.02201012036463878,59.015107840627884,0.9813482718424754
49,20.213867725537902,0.04205267062714627,14.475360445615163,0.02204319044157072,59.0499304728115,0.9813604012981907
50,20.237948783669662,0.042075247392878753,14.495681722797576,0.022076260518502665,59.084444550387445,0.9813725307539061
51,20.261989381277058,0.04209782415861124,14.515989674223288,0.022109330595434608,59.11864994347968,0.9813846602096213
52,20.285989557701708,0.04212040092434372,14.536284391557762,0.02214240067236655,59.15254652914935,0.9813967896653367
53,20.309949353759524,0.04214297769007621,14.556565967086755,0.022175470749298494,59.18613419138711,0.9814089191210521
54,20.33386881173587,0.04216555445580869,14.576834493703469,0.022208540826230437,59.21941282111395,0.9814210485767674
55,20.357747975380825,0.04218813122154118,14.597090064895635,0.02224161090316238,59.25238231617638,0.9814331780324828
56,20.38158688990419,0.04221070798727366,14.617332774732539,0.022274680980094323,59.285042581343475,0.981445307488198
57,20.405385601970643,0.04223328475300614,14.637562717851958,0.022307751057026263,59.31739352830347,0.9814574369439134
58,20.429144159694594,0.04225586151873863,14.657779989447086,0.022340821133958206,59.349435075658334,0.9814695663996287
59,20.45286261263515,0.04227843828447111,14.677984685253325,0.02237389121089015,59.381167148923105,0.9814816958553441
60,20.476541011790918,0.042301015050203596,14.698176901535104,0.022406961287822092,59.4125896805167,0.9814938253110593
61,20.500179409594768,0.042323591815936076,14.718356735072573,0.022440031364754035,59.44370260976233,0.9815059547667747
62,20.52377785990851,0.04234616858166856,14.738524283148255,0.022473101441685978,59.47450588287759,0.98151808422249
63,20.54733641801756,0.042368745347401045,14.758679643533679,0.02250617151861792,59.50499945297417,0.9815302136782054
64,20.57085514062541,0.042391322113133525,14.778822914475898,0.022539241595549864,59.5351832800476,0.9815423431339206
65,20.59433408584822,0.04241389887886601,14.798954194684004,0.022572311672481808,59.56505733097636,0.981554472589636
66,20.61777331320911,0.042436475644598494,14.819073583315573,0.02260538174941375,59.59462157951148,0.9815666020453513
67,20.641172883632635,0.042459052410330975,14.839181179963031,0.022638451826345694,59.623876006273555,0.9815787315010667
68,20.664532859438978,0.04248162917606346,14.859277084640022,0.022671521903277637,59.6528205987449,0.9815908609567819
69,20.68785330433819,0.04250420594179594,14.879361397767678,0.02270459198020958,59.68145535126308,0.9816029904124973
70,20.71113428342437,0.04252678270752843,14.899434220160863,0.022737662057141523,59.70978026501402,0.9816151198682126
71,20.7343758631697,0.04254935947326091,14.919495653014382,0.022770732134073466,59.73779534802469,0.981627249323928
72,20.757578111418475,0.04257193623899339,14.939545797889108,0.02280380221100541,59.76550061515579,0.9816393787796432
73,20.780741097381096,0.04259451300472588,14.959584756698092,0.022836872287937352,59.79289608809394,0.9816515082353586
74,20.80386489162788,0.04261708977045836,14.979612631692625,0.022869942364869295,59.81998179534381,0.9816636376910739
75,20.826949566082945,0.04263966653619085,14.999629525448238,0.02290301244180124,59.84675777222007,0.9816757671467893
76,20.84999519401793,0.04266224330192333,15.019635540850686,0.02293608251873318,59.87322406083774,0.9816878966025046
77,20.873001850045675,0.04268482006765581,15.039630781081868,0.02296915259566512,59.89938071010632,0.9817000260582199
78,20.89596961011393,0.0427073968333883,15.059615349605737,0.023002222672597064,59.92522777571717,0.9817121555139353
79,20.918898551498764,0.04272997359912078,15.07958935015413,0.023035292749529007,59.95076532013721,0.9817242849696506
80,20.94178875279823,0.042752550364853266,15.09955288671259,0.02306836282646095,59.97599341259824,0.981736414425366
81,20.964640293925683,0.04277512713058575,15.11950606350614,0.023101432903392893,60.000912129087354,0.9817485438810812
82,20.987453256103215,0.042797703896318234,15.139448984985037,0.023134502980324836,60.025521552337196,0.9817606733367966
83,21.01022772185491,0.042820280662050715,15.159381755810463,0.02316757305725678,60.0498217718157,0.9817728027925119
84,21.03296377500017,0.042842857427783196,15.179304480840205,0.023200643134188723,60.0738128837157,0.9817849322482273
85,21.055661500646806,0.042865434193515684,15.199217265114314,0.023233713211120666,60.09749499094427,0.9817970617039425
86,21.07832098518425,0.042888010959248164,15.219120213840682,0.02326678328805261,60.12086820311205,0.9818091911596579
87,21.100942316276548,0.04291058772498065,15.239013432380652,0.023299853364984552,60.14393263652103,0.9818213206153732
88,21.1235255828554,0.04293316449071313,15.258897026234557,0.023332923441916495,60.16668841415559,0.9818334500710886
89,21.146070875113082,0.04295574125644561,15.278771101027248,0.023365993518848438,60.18913566566756,0.9818455795268038
90,21.16857828449536,0.0429783180221781,15.298635762493596,0.02339906359578038,60.211274527368005,0.9818577089825192
91,21.191047903694233,0.04300089478791058,15.318491116463957,0.023432133672712324,60.23310514221146,0.9818698384382345
92,21.213479826640793,0.04302347155364307,15.338337268849632,0.023465203749644267,60.25462765978723,0.9818819678939499
93,21.235874148497835,0.04304604831937555,15.358174325628285,0.02349827382657621,60.275842236303355,0.9818940973496652
94,21.25823096565257,0.04306862508510803,15.378002392829348,0.023531343903508153,60.29674903457719,0.9819062268053805
95,21.280550375709154,0.04309120185084052,15.397821576519409,0.023564413980440096,60.31734822401924,0.9819183562610958
96,21.302832477481253,0.043113778616573,15.417631982787576,0.02359748405737204,60.33763998062226,0.9819304857168112
97,21.325077370984474,0.04313635538230549,15.43743371773081,0.023630554134303983,60.357624486946676,0.9819426151725265
98,21.347285157428807,0.04315893214803797,15.457226887439287,0.023663624211235926,60.37730193210709,0.9819547446282418
99,21.369455939210948,0.043181508913770456,15.477011597981672,0.02369669428816787,60.396672511758325,0.9819668740839571
100,21.391589819906613,0.043204085679502936,15.496787955390438,0.023729764365099812,60.4157364280813,0.9819790035396725
101,21.413686904262764,0.04322666244523542,15.516556065647155,0.023762834442031755,60.43449388976856,0.9819911329953878
102,21.43574729818982,0.043249239210967905,15.536316034667747,0.023795904518963695,60.45294511200971,0.9820032624511031
103,21.457771108753715,0.043271815976700385,15.556067968287767,0.023828974595895638,60.471090316476705,0.9820153919068185
104,21.47975844416806,0.04329439274243287,15.575811972247637,0.02386204467282758,60.48892973130808,0.9820275213625338
105,21.501709413786063,0.043316969508165354,15.595548152177903,0.023895114749759524,60.50646359109473,0.9820396508182492
106,21.523624128092585,0.043339546273897835,15.615276613584456,0.023928184826691467,60.52369213686362,0.9820517802739644
107,21.545502698695962,0.04336212303963032,15.634997461833773,0.02396125490362341,60.54061561606231,0.9820639097296798
108,21.567345238319916,0.0433846998053628,15.654710802138124,0.023994324980555353,60.55723428254289,0.9820760391853951
109,21.58915186079531,0.04340727657109529,15.674416739540808,0.024027395057487296,60.57354839654589,0.9820881686411105
110,21.61092268105194,0.04342985333682777,15.694115378901357,0.02406046513441924,60.5895582246838,0.9821002980968258
111,21.632657815110164,0.04345243010256025,15.71380682488076,0.024093535211351182,60.60526403992449,0.9821124275525411
112,21.654357380072625,0.04347500686829274,15.733491181926663,0.024126605288283125,60.62066612157439,0.9821245570082564
113,21.676021494115737,0.04349758363402522,15.753168554258595,0.02415967536521507,60.63576475526139,0.9821366864639718
114,21.697650276481326,0.04352016039975771,15.77283904585318,0.02419274544214701,60.65056023291763,0.9821488159196871
115,21.719243847468018,0.04354273716549019,15.792502760429354,0.024225815519078955,60.665052852762116,0.9821609453754024
116,21.74080232842276,0.04356531393122267,15.812159801433591,0.024258885596010898,60.67924291928234,0.9821730748311177
117,21.76232584173212,0.04358789069695516,15.831810272025137,0.02429195567294284,60.69313074321794,0.9821852042868331
118,21.783814510813695,0.04361046746268764,15.851454275061228,0.024325025749874784,60.706716641540496,0.9821973337425484
119,21.80526846010732,0.043633044228420126,15.871091913082356,0.024358095826806727,60.72000093743738,0.9822094631982637
120,21.82668781506637,0.04365562099415261,15.890723288297501,0.024391165903738667,60.732983960291115,0.982221592653979
121,21.848072702148883,0.04367819775988509,15.910348502569413,0.02442423598067061,60.7456660456627,0.9822337221096944
122,21.869423248808758,0.043700774525617575,15.92996765739986,0.024457306057602553,60.75804753527068,0.9822458515654097
123,21.890739583486756,0.043723351291350056,15.949580853914952,0.024490376134534496,60.77012877697392,0.982257981021125
124,21.91202183560165,0.04374592805708254,15.969188192850392,0.02452344621146644,60.78191012475051,0.9822701104768403
125,21.93327013554109,0.043768504822815024,15.98878977453684,0.024556516288398382,60.79339193867951,0.9822822399325557
126,21.954484614652678,0.04379108158854751,16.008385698885213,0.024589586365330325,60.80457458492059,0.982294369388271
127,21.975665405234743,0.04381365835427999,16.02797606537204,0.024622656442262268,60.8154584356942,0.9823064988439864
128,21.99681264052729,0.04383623512001247,16.04756097302484,0.02465572651919421,60.826043869261454,0.9823186282997016
129,22.01792645470273,0.04385881188574496,16.06714052040749,0.024688796596126154,60.83633126990378,0.982330757755417
130,22.039006982856705,0.04388138865147744,16.08671480560566,0.024721866673058097,60.846321027902434,0.9823428872111324
131,22.06005436099874,0.04390396541720993,16.10628392621221,0.02475493674999004,60.85601353951736,0.9823550166668477
132,22.081068726042965,0.04392654218294241,16.125847979312674,0.024788006826921984,60.86540920696728,0.982367146122563
133,22.10205021579869,0.04394911894867489,16.145407061470706,0.024821076903853927,60.87450843840719,0.9823792755782783
134,22.122998968961056,0.04397169571440738,16.16496126871362,0.02485414698078587,60.883311647908215,0.9823914050339937
135,22.143915125101476,0.04399427248013986,16.184510696517883,0.024887217057717813,60.89181925543551,0.982403534489709
136,22.16479882465824,0.04401684924587235,16.204055439794704,0.024920287134649756,60.900031686826765,0.9824156639454243
137,22.185650208926855,0.04403942601160483,16.223595592875604,0.0249533572115817,60.90794937377025,0.9824277934011396
138,22.206469420050553,0.04406200277733731,16.24313124949803,0.024986427288513642,60.91557275378286,0.982439922856855
139,22.227256601010588,0.044084579543069796,16.262662502791027,0.025019497365445585,60.92290227018772,0.9824520523125703
140,22.248011895616614,0.04410715630880228,16.282189445260883,0.025052567442377528,60.929938372091925,0.9824641817682856
141,22.268735448496905,0.044129733074534765,16.301712168776888,0.02508563751930947,60.9366815143638,0.9824763112240009
142,22.289427405088684,0.044152309840267245,16.321230764557036,0.025118707596241414,60.94313215761015,0.9824884406797163
143,22.31008791162825,0.04417488660599973,16.34074532315386,0.025151777673173357,60.94929076815335,0.9825005701354316
144,22.33071711514119,0.044197463371732214,16.360255934440232,0.0251848477501053,60.955157818008146,0.982512699591147
145,22.35131516343248,0.044220040137464695,16.37976268759521,0.025217917827037244,60.96073378485811,0.9825248290468622
146,22.37188220507659,0.04424261690319718,16.39926567108997,0.025250987903969187,60.96601915203278,0.9825369585025776
147,22.392418389407496,0.04426519366892966,16.418764972673735,0.02528405798090113,60.9710144084831,0.9825490879582929
148,22.41292386650875,0.04428777043466215,16.43826067935975,0.02531712805783307,60.97572004875843,0.9825612174140083
149,22.43339878720336,0.04431034720039463,16.45775287741133,0.025350198134765013,60.980136572981806,0.9825733468697235
150,22.453843303043833,0.04433292396612711,16.477241652327923,0.025383268211696956,60.98426448682636,0.9825854763254389
151,22.474257566301983,0.0443555007318596,16.49672708883122,0.0254163382886289,60.988104301490445,0.9825976057811542
152,22.494641729958825,0.04437807749759208,16.516209270851334,0.025449408365560842,60.991656533673435,0.9826097352368696
153,22.514995947694423,0.04440065426332457,16.535688281512975,0.025482478442492785,60.994921705550944,0.9826218646925848
154,22.53532037387762,0.04442323102905705,16.555164203121773,0.025515548519424728,60.997900344749965,0.9826339941483002
155,22.55561516355585,0.04444580779478953,16.574637117150523,0.02554861859635667,61.00059298432386,0.9826461236040156
156,22.575880472444823,0.04446838456052202,16.59410710422559,0.025581688673288614,61.003000162727055,0.9826582530597309
157,22.596116456918217,0.0444909613262545,16.6135742441133,0.025614758750220557,61.005122423789985,0.9826703825154463
158,22.61632327399733,0.044513538091986986,16.633038615706408,0.0256478288271525,61.00696031669324,0.9826825119711615
159,22.636501081340697,0.04453611485771947,16.652500297010626,0.025680898904084443,61.0085143959422,0.9826946414268769
160,22.656650037233668,0.044558691623451954,16.67195936513119,0.025713968981016386,61.009785221341026,0.9827067708825922
161,22.676770300577964,0.044581268389184435,16.6914158962595,0.02574703905794833,61.010773357966784,0.9827189003383076
162,22.696862030881185,0.044603845154916916,16.710869965659796,0.025780109134880273,61.01147937614328,0.9827310297940228
163,22.716925388246338,0.0446264219206494,16.730321647655927,0.025813179211812216,61.011903851414786,0.9827431592497382
164,22.736960533361206,0.044648998686381884,16.749771015618137,0.02584624928874416,61.01204736451963,0.9827552887054535
165,22.756967627487874,0.044671575452114365,16.769218141949942,0.0258793193656761,61.01191050136359,0.9827674181611689
166,22.776946832452047,0.04469415221784685,16.788663098075066,0.02591238944260804,61.01149385299317,0.9827795476168841
167,22.796898310632447,0.04471672898357933,16.808105954424427,0.025945459519539985,61.01079801556877,0.9827916770725995
168,22.816822224950137,0.04473930574931182,16.82754678042319,0.025978529596471928,61.009823590337575,0.9828038065283148
169,22.836718738857826,0.0447618825150443,16.846985644477904,0.02601159967340387,61.008571183606485,0.9828159359840302
170,22.856588016329155,0.04478445928077679,16.866422613963675,0.026044669750335814,61.00704140671476,0.9828280654397454
171,22.876430221847926,0.04480703604650927,16.885857755211426,0.026077739827267757,61.00523487600658,0.9828401948954608
172,22.896245520397322,0.04482961281224175,16.905291133495222,0.0261108099041997,61.00315221280346,0.9828523243511761
173,22.91603407744914,0.04485218957797424,16.924722813019667,0.026143879981131643,61.00079404337647,0.9828644538068915
174,22.935796058952874,0.04487476634370672,16.94415285690735,0.026176950058063586,60.99816099891859,0.9828765832626067
175,22.95553163132495,0.04489734310943921,16.963581327186404,0.02621002013499553,60.995253715516306,0.9828887127183221
176,22.975240961437727,0.04491991987517169,16.983008284778077,0.026243090211927472,60.99207283412198,0.9829008421740374
177,22.994924216608695,0.04494249664090417,17.002433789484456,0.026276160288859415,60.98861900052505,0.9829129716297528
178,23.01458156458946,0.044965073406636656,17.021857899976183,0.02630923036579136,60.9848928653242,0.982925101085468
179,23.034213173554797,0.04498765017236914,17.0412806737803,0.0263423004427233,60.98089508389826,0.9829372305411834
180,23.05381921209167,0.045010226938101625,17.06070216726814,0.026375370519655245,60.97662631637809,0.9829493599968988
181,23.073399849188213,0.045032803703834105,17.080122435643343,0.026408440596587188,60.97208722761743,0.9829614894526141
182,23.09295525422268,0.045055380469566586,17.09954153292987,0.02644151067351913,60.96727848716402,0.9829736189083295
183,23.112485596952418,0.045077957235299074,17.118959511960178,0.026474580750451074,60.96220076923095,0.9829857483640447
184,23.131991047502723,0.045100534001031554,17.138376424363422,0.026507650827383017,60.95685475266683,0.9829978778197601
185,23.151471776355812,0.04512311076676404,17.157792320553764,0.02654072090431496,60.95124112092733,0.9830100072754754
186,23.170927954339614,0.04514568753249652,17.177207249718744,0.026573790981246903,60.94536056204494,0.9830221367311908
187,23.1903597526167,0.04516826429822901,17.19662125980776,0.026606861058178846,60.93921376860034,0.983034266186906
188,23.20976734267303,0.04519084106396149,17.2160343975206,0.02663993113511079,60.93280143769186,0.9830463956426214
189,23.22915089630684,0.04521341782969397,17.2354467082961,0.026673001212042732,60.92612427090668,0.9830585250983367
190,23.248510585617367,0.04523599459542646,17.254858236300834,0.026706071288974675,60.91918297428998,0.9830706545540521
191,23.267846582993656,0.04525857136115894,17.274269024417944,0.02673914136590662,60.91197825831599,0.9830827840097673
192,23.287159061103278,0.04528114812689142,17.29367911423602,0.02677221144283856,60.904510837857096,0.9830949134654827
193,23.30644819288111,0.04530372489262391,17.313088546038095,0.0268052815197705,60.89678143215406,0.983107042921198
194,23.32571415151797,0.04532630165835639,17.332497358790707,0.026838351596702444,60.888790764785654,0.9831191723769134
195,23.344957110449407,0.04534887842408888,17.35190559013305,0.026871421673634387,60.8805395636382,0.9831313018326286
196,23.364177243344255,0.04537145518982136,17.371313276366255,0.02690449175056633,60.87202856087515,0.983143431288344
197,23.38337472409343,0.045394031955553846,17.39072045244271,0.026937561827498274,60.8632584929064,0.9831555607440593
198,23.402549726798433,0.045416608721286326,17.410127151955507,0.026970631904430217,60.85423010035764,0.9831676901997747
199,23.421702425760103,0.04543918548701881,17.42953340712797,0.02700370198136216,60.844944128039494,0.98317981965549
200,23.44083299546712,0.045461762252751295,17.448939248803292,0.027036772058294103,60.83540132491655,0.9831919491112053
201,23.45994161058465,0.045484339018483776,17.46834470643423,0.027069842135226046,60.82560244407681,0.9832040785669206
202,23.479028445942944,0.04550691578421626,17.487749808072955,0.02710291221215799,60.815548242699556,0.983216208022636
203,23.49809367652584,0.045529492549948744,17.507154580360936,0.027135982289089932,60.80523948202557,0.9832283374783513
204,23.517137477459357,0.04555206931568123,17.526559048518976,0.027169052366021875,60.7946769273243,0.9832404669340666
205,23.536160024000225,0.04557464608141371,17.545963236337293,0.027202122442953818,60.78386134786399,0.983252596389782
206,23.55516149152438,0.04559722284714619,17.565367166165775,0.02723519251988576,60.77279351687902,0.9832647258454973
207,23.574142055515534,0.04561979961287868,17.58477085890423,0.027268262596817704,60.76147421153897,0.9832768553012127
208,23.593101891553584,0.04564237637861116,17.60417433399285,0.027301332673749647,60.749904212916775,0.9832889847569279
209,23.612041175303176,0.04566495314434364,17.623577609402698,0.027334402750681587,60.73808430595704,0.9833011142126433
210,23.630960082502128,0.04568752991007613,17.642980701626325,0.02736747282761353,60.726015279444205,0.9833132436683586
211,23.64985878894992,0.04571010667580861,17.662383625668483,0.027400542904545473,60.713697925970536,0.983325373124074
212,23.66873747049612,0.0457326834415411,17.681786395036962,0.027433612981477416,60.701133041904754,0.9833375025797892
213,23.68759630302884,0.04575526020727358,17.701189021733498,0.02746668305840936,60.688321427358616,0.9833496320355046
214,23.706435462463173,0.04577783697300607,17.720591516244824,0.027499753135341302,60.67526388615665,0.9833617614912199
215,23.725255124729593,0.04580041373873855,17.73999388753379,0.027532823212273246,60.661961225801896,0.9833738909469353
216,23.744055465762372,0.04582299050447103,17.759396143030617,0.02756589328920519,60.648414257445715,0.9833860204026506
217,23.76283666148801,0.045845567270203516,17.778798288624248,0.02759896336613713,60.63462379585331,0.9833981498583659
218,23.781598887813576,0.045868144035936,17.798200328653813,0.027632033443069075,60.62059065937339,0.9834102793140812
219,23.800342320615158,0.045890720801668484,17.81760226590018,0.027665103520001018,60.60631566990356,0.9834224087697966
220,23.819067135726172,0.045913297567400965,17.83700410157766,0.02769817359693296,60.59179965285975,0.9834345382255119
221,23.837773508925807,0.045935874333133446,17.856405835325766,0.027731243673864904,60.57704343714208,0.9834466676812272
222,23.856461615927337,0.045958451098865934,17.875807465201156,0.027764313750796847,60.56204785510283,0.9834587971369425
223,23.8751316323665,0.045981027864598414,17.895208987669584,0.02779738382772879,60.546813742513535,0.9834709265926579
224,23.89378373378985,0.0460036046303309,17.91461039759808,0.027830453904660733,60.53134193853212,0.9834830560483732
225,23.912418095643115,0.04602618139606338,17.93401168824714,0.027863523981592676,60.515633285670084,0.9834951855040885
226,23.931034893259515,0.046048758161795864,17.953412851263117,0.02789659405852462,60.499688629759376,0.9835073149598038
227,23.949634301848143,0.04607133492752835,17.972813876670653,0.027929664135456563,60.48350881991955,0.9835194444155192
228,23.968216496482228,0.04609391169326083,17.992214752865266,0.027962734212388506,60.4670947085246,0.9835315738712345
229,23.98678165208758,0.04611648845899332,18.01161546660605,0.02799580428932045,60.450447151169655,0.9835437033269498
230,24.005329943430773,0.0461390652247258,18.031016003008464,0.028028874366252392,60.43356700663864,0.9835558327826651
231,24.02386154510762,0.04616164199045829,18.050416345537283,0.028061944443184335,60.41645513686922,0.9835679622383805
232,24.042376631531376,0.04618421875619077,18.069816475999612,0.028095014520116278,60.399112406921816,0.9835800916940959
233,24.060875376921125,0.04620679552192325,18.08921637453807,0.02812808459704822,60.38153968494441,0.9835922211498112
234,24.079357955290092,0.04622937228765574,18.108616019624037,0.028161154673980164,60.363737842140026,0.9836043506055265
235,24.09782454043392,0.04625194905338822,18.12801538805108,0.028194224750912107,60.34570775273312,0.9836164800612418
236,24.116275305919068,0.046274525819120706,18.147414454928438,0.02822729482784405,60.32745029393604,0.9836286095169572
237,24.13471042507102,0.046297102584853186,18.166813193674678,0.028260364904775993,60.308966345915564,0.9836407389726725
238,24.153130070962717,0.04631967935058567,18.18621157601143,0.028293434981707936,60.290256791759276,0.9836528684283878
239,24.171534416402793,0.046342256116318155,18.205609571957265,0.02832650505863988,60.27132251744199,0.9836649978841031
240,24.189923633923932,0.046364832882050636,18.2250071498217,0.02835957513557182,60.25216441179185,0.9836771273398185
241,24.208297895771167,0.04638740964778312,18.244404276199297,0.028392645212503762,60.232783366457646,0.9836892567955338
242,24.226657373890237,0.046409986413515604,18.263800915963905,0.028425715289435705,60.213180275872936,0.9837013862512491
243,24.245002239915863,0.046432563179248085,18.28319703226302,0.02845878536636765,60.19335603722519,0.9837135157069644
244,24.263332665160142,0.04645513994498057,18.302592586512258,0.02849185544329959,60.17331155041887,0.9837256451626798
245,24.28164882060078,0.04647771671071305,18.32198753838998,0.028524925520231535,60.153047718044704,0.9837377746183951
246,24.299950876869552,0.04650029347644554,18.341381845831993,0.028557995597163478,60.1325654453427,0.9837499040741104
247,24.318239004240514,0.04652287024217802,18.360775465026414,0.02859106567409542,60.11186564017141,0.9837620335298257
248,24.33651337261845,0.04654544700791051,18.38016835040866,0.028624135751027364,60.09094921297077,0.9837741629855411
249,24.35477415152713,0.04656802377364299,18.399560454656513,0.028657205827959307,60.069817076731255,0.9837862924412564
250,24.37302151009775,0.04659060053937547,18.41895172868537,0.02869027590489125,60.04847014695754,0.9837984218969718
251,24.39125561705722,0.04661317730510796,18.4383421216436,0.02872334598182319,60.026909341635616,0.983810551352687
252,24.409476640716548,0.04663575407084044,18.457731580907986,0.028756416058755133,60.005135581198516,0.9838226808084024
253,24.42768474895923,0.04665833083657292,18.477120052079364,0.028789486135687076,59.98314978849226,0.9838348102641177
254,24.445880109229623,0.04668090760230541,18.496507478978312,0.02882255621261902,59.9609528887418,0.9838469397198331
255,24.464062888521287,0.04670348436803789,18.515893803641056,0.028855626289550962,59.938545809516896,0.9838590691755483
256,24.48223325336545,0.046726061133770376,18.535278966315392,0.028888696366482905,59.91592948069801,0.9838711986312637
257,24.50039136981932,0.04674863789950286,18.55466290545684,0.028921766443414848,59.89310483444203,0.9838833280869791
258,24.518537403454594,0.046771214665235344,18.57404555772485,0.02895483652034679,59.87007280514892,0.9838954575426944
259,24.53667151934578,0.046793791430967825,18.59342685797919,0.028987906597278734,59.846834329426265,0.9839075869984097
260,24.554793882058696,0.046816368196700306,18.6128067392764,0.029020976674210677,59.823390346056016,0.983919716454125
261,24.572904655638858,0.046838944962432794,18.63218513286646,0.02905404675114262,59.799741795960074,0.9839318459098404
262,24.591004003599956,0.046861521728165274,18.651561968189505,0.029087116828074563,59.77588962216607,0.9839439753655557
263,24.60909208891229,0.04688409849389776,18.670937172872694,0.029120186905006507,59.75183476977322,0.983956104821271
264,24.62716907399127,0.04690667525963024,18.690310672727247,0.02915325698193845,59.727578185918084,0.9839682342769863
265,24.64523512068584,0.046929252025362723,18.709682391745552,0.029186327058870393,59.70312081974036,0.9839803637327017
266,24.66329039026704,0.04695182879109521,18.729052252098434,0.029219397135802336,59.6784636223487,0.983992493188417
267,24.681335043416443,0.04697440555682769,18.74842017413256,0.02925246721273428,59.65360754678646,0.9840046226441324
268,24.699369240214722,0.04699698232256018,18.767786076367944,0.029285537289666222,59.62855354799747,0.9840167520998476
269,24.717393140130127,0.04701955908829266,18.787149875495608,0.029318607366598165,59.6033025827916,0.984028881555563
270,24.735406902007092,0.04704213585402514,18.806511486375364,0.029351677443530108,59.57785560981178,0.9840410110112783
271,24.753410684054728,0.04706471261975763,18.825870822033714,0.02938474752046205,59.552213589497015,0.9840531404669937
272,24.77140464383544,0.04708728938549011,18.84522779366192,0.029417817597393994,59.526377484051935,0.9840652699227089
273,24.78938893825348,0.0471098661512226,18.86458231061414,0.029450887674325937,59.5003482574086,0.9840773993784243
274,24.807363723543553,0.04713244291695508,18.883934280405754,0.02948395775125788,59.4741268751963,0.9840895288341396
275,24.825329155259453,0.047155019682687566,18.903283608711785,0.029517027828189824,59.44771430470327,0.984101658289855
276,24.843285388262665,0.047177596448420046,18.922630199365482,0.029550097905121767,59.42111151484667,0.9841137877455702
277,24.861232576711025,0.04720017321415253,18.94197395435698,0.02958316798205371,59.39431947613424,0.9841259172012856
278,24.879170874047407,0.047222749979885015,18.96131477383215,0.029616238058985653,59.36733916063401,0.9841380466570009
279,24.897100432988335,0.047245326745617496,18.980652556091556,0.029649308135917596,59.34017154193735,0.9841501761127163
280,24.91502140551277,0.04726790351134998,18.99998719758953,0.02968237821284954,59.31281759512604,0.9841623055684315
281,24.932933942850752,0.047290480277082464,19.019318592933374,0.029715448289781482,59.285278296737985,0.9841744350241469
282,24.95083819547218,0.047313057042814945,19.03864663488275,0.029748518366713425,59.257554624732734,0.9841865644798623
283,24.968734313075544,0.04733563380854743,19.057971214349116,0.029781588443645368,59.22964755845885,0.9841986939355776
284,24.986622444576685,0.04735821057427991,19.07729222039535,0.029814658520577308,59.20155807861676,0.984210823391293
285,25.004502738097628,0.0473807873400124,19.096609540235505,0.02984772859750925,59.17328716722888,0.9842229528470082
286,25.022375340955342,0.04740336410574488,19.115923059234646,0.029880798674441194,59.14483580760108,0.9842350823027236
287,25.0402403996506,0.04742594087147736,19.135232660908887,0.029913868751373137,59.116204984292985,0.9842472117584389
288,25.05809805985685,0.04744851763720985,19.1545382269255,0.02994693882830508,59.08739568308074,0.9842593412141543
289,25.075948466409017,0.04747109440294233,19.17383963710318,0.029980008905237023,59.05840889092464,0.9842714706698695
290,25.093791763292487,0.04749367116867482,19.193136769412437,0.030013078982168966,59.02924559593475,0.9842836001255849
291,25.111628093631936,0.0475162479344073,19.212429499976132,0.03004614905910091,58.99990678733712,0.9842957295813002
292,25.12945759968035,0.04753882470013979,19.231717703070117,0.030079219136032852,58.970393455439826,0.9843078590370156
293,25.147280422807917,0.04756140146587227,19.251001251124016,0.030112289212964796,58.9407065915992,0.9843199884927308
294,25.16509670349106,0.04758397823160475,19.270280014722157,0.03014535928989674,58.91084718818597,0.9843321179484462
295,25.182906581301406,0.047606554997337236,19.289553862604592,0.030178429366828678,58.88081623855143,0.9843442474041615
296,25.20071019489483,0.04762913176306972,19.308822661668295,0.03021149944376062,58.850614736993805,0.9843563768598769
297,25.218507682000535,0.0476517085288022,19.328086276968442,0.030244569520692564,58.82024367872443,0.9843685063155921
298,25.23629917941009,0.047674285294534685,19.34734457171985,0.030277639597624507,58.789704059833824,0.9843806357713075
299,25.254084822966554,0.047696862060267166,19.36659740729856,0.03031070967455645,58.75899687725955,0.9843927652270228
300,25.27186474755362,0.047719438825999654,19.38584464324349,0.030343779751488394,58.72812312874923,0.9844048946827382
301,25.289639087084737,0.047742015591732134,19.405086137258298,0.030376849828420337,58.69708381283162,0.9844170241384534
302,25.307407974492335,0.04776459235746462,19.424321745213295,0.03040991990535228,58.66587992877815,0.9844291535941688
303,25.32517154171697,0.0477871691231971,19.44355132114754,0.030442989982284223,58.63451247657436,0.9844412830498841
304,25.342929919696637,0.04780974588892958,19.46277471727105,0.030476060059216166,58.60298245688148,0.9844534125055995
305,25.36068323835596,0.04783232265466207,19.481991783967118,0.03050913013614811,58.57129087100774,0.9844655419613147
306,25.37843162659555,0.04785489942039455,19.50120236979479,0.030542200213080052,58.53943872087162,0.9844776714170301
307,25.39617521228125,0.04787747618612704,19.520406321491446,0.030575270290011995,58.507427008970005,0.9844898008727454
308,25.41391412223354,0.04790005295185952,19.53960348397553,0.03060834036694394,58.47525673834465,0.9845019303284608
309,25.43164848221688,0.047922629717592,19.558793700349366,0.03064141044387588,58.44292891254872,0.9845140597841762
310,25.449378416929154,0.04794520648332449,19.577976811902168,0.030674480520807824,58.410444535615134,0.9845261892398914
311,25.467104049991054,0.04796778324905697,19.597152658113103,0.030707550597739768,58.37780461201996,0.9845383186956068
312,25.48482550393556,0.04799036001478946,19.616321076654536,0.03074062067467171,58.34501014665419,0.9845504481513221
313,25.50254290019747,0.04801293678052194,19.635481903395366,0.030773690751603654,58.31206214478554,0.9845625776070375
314,25.52025635910287,0.04803551354625442,19.654634972404523,0.030806760828535597,58.2789616120307,0.9845747070627527
315,25.537965999858756,0.048058090311986906,19.673780115954536,0.03083983090546754,58.24570955431724,0.9845868365184681
316,25.555671940542535,0.04808066707771939,19.692917164525284,0.030872900982399483,58.21230697785562,0.9845989659741834
317,25.573374298091764,0.048103243843451875,19.712045946807848,0.030905971059331426,58.178754889102855,0.9846110954298988
318,25.591073188293663,0.048125820609184355,19.73116628970846,0.03093904113626337,58.14505429473138,0.984623224885614
319,25.608768725774944,0.04814839737491684,19.750278018352624,0.030972111213195312,58.11120620159606,0.9846353543413294
320,25.626461023991407,0.048170974140649324,19.769380956089346,0.031005181290127255,58.07721161670162,0.9846474837970447
321,25.64415019521779,0.048193550906381805,19.788474924495436,0.0310382513670592,58.04307154717002,0.9846596132527601
322,25.661836350537477,0.04821612767211429,19.80755974338003,0.03107132144399114,58.008787000208045,0.9846717427084754
323,25.679519599832382,0.04823870443784677,19.826635230789137,0.031104391520923085,57.97435898307482,0.9846838721641907
324,25.69720005177276,0.04826128120357926,19.84570120301038,0.031137461597855028,57.939788503049485,0.984696001619906
325,25.71487781380712,0.04828385796931174,19.864757474577793,0.03117053167478697,57.90507656739889,0.9847081310756214
326,25.732552992152147,0.04830643473504422,19.883803858276835,0.031203601751718914,57.87022418334534,0.9847202605313367
327,25.75022569178269,0.04832901150077671,19.902840165149403,0.031236671828650857,57.83523235803413,0.984732389987052
328,25.767896016421666,0.04835158826650919,19.921866204499054,0.0312697419055828,57.800102098503174,0.9847445194427673
329,25.785564068530256,0.04837416503224168,19.940881783896323,0.031302811982514736,57.764834411647094,0.9847566488984827
330,25.80322994929781,0.04839674179797416,19.959886709184154,0.03133588205944668,57.7294303041906,0.984768778354198
331,25.82089375863208,0.04841931856370664,19.97888078448345,0.03136895213637862,57.69389078265092,0.9847809078099133
332,25.838555595149302,0.04844189532943913,19.997863812198723,0.031402022213310565,57.65821685331162,0.9847930372656286
333,25.8562155561644,0.04846447209517161,20.01683559302393,0.03143509229024251,57.62240952218528,0.984805166721344
334,25.873873737681215,0.048487048860904096,20.035795925948328,0.03146816236717445,57.58646979498707,0.9848172961770594
335,25.891530234382763,0.04850962562663658,20.05474460826253,0.031501232444106395,57.550398677099295,0.9848294256327746
336,25.90918513962154,0.048532202392369064,20.073681435564634,0.03153430252103834,57.51419717354125,0.98484155508849
337,25.926838545409865,0.048554779158101545,20.092606201766458,0.03156737259797028,57.4778662889393,0.9848536845442053
338,25.94449054241026,0.048577355923834026,20.111518699099936,0.031600442674902224,57.44140702749148,0.9848658139999207
339,25.962141219925893,0.04859993268956651,20.130418718123586,0.03163351275183417,57.40482039294169,0.984877943455636
340,25.979790665890988,0.048622509455298994,20.149306047729112,0.03166658282876611,57.368107388542626,0.9848900729113513
341,25.997438966861406,0.048645086221031475,20.16818047514811,0.03169965290569805,57.33126901703054,0.9849022023670666
342,26.015086208005137,0.04866766298676396,20.187041785958893,0.031732722982629996,57.294306280588344,0.984914331822782
343,26.032732473092903,0.04869023975249644,20.20588976409343,0.03176579305956194,57.25722018082047,0.9849264612784973
344,26.0503778444888,0.04871281651822893,20.224724191844388,0.03179886313649388,57.220011718716165,0.9849385907342126
345,26.06802240314096,0.04873539328396141,20.243544849872286,0.031831933213425825,57.18268189462418,0.9849507201899279
346,26.085666228572286,0.0487579700496939,20.262351517212778,0.03186500329035777,57.14523170821806,0.9849628496456433
347,26.103309398871186,0.04878054681542638,20.281143971284017,0.03189807336728971,57.10766215846731,0.9849749791013586
348,26.120951990682407,0.04880312358115886,20.299921987894148,0.031931143444221655,57.0699742436065,0.9849871085570739
349,26.138594079197865,0.04882570034689135,20.318685341248894,0.0319642135211536,57.03216896110487,0.9849992380127892
350,26.156235738147558,0.04884827711262383,20.33743380395928,0.03199728359808554,56.9942473076359,0.9850113674685046
351,26.173877039790483,0.04887085387835631,20.356167147049423,0.032030353675017484,56.95621027904706,0.9850234969242199
352,26.191518054905643,0.0488934306440888,20.374885139964448,0.03206342375194943,56.91805887032966,0.9850356263799352
353,26.209158852783062,0.048916007409821285,20.39358755057854,0.03209649382888137,56.87979407558875,0.9850477558356505
354,26.226799501214856,0.048938584175553766,20.412274145203043,0.03212956390581331,56.84141688801266,0.9850598852913659
355,26.244440066486405,0.04896116094128625,20.43094468859469,0.032162633982745256,56.802928299845135,0.9850720147470812
356,26.262080613367456,0.048983737707018735,20.449598943963966,0.0321957040596772,56.76432930235123,0.9850841442027966
357,26.279721205103392,0.049006314472751215,20.468236672983526,0.03222877413660914,56.72562088579335,0.9850962736585118
358,26.297361903406465,0.049028891238483696,20.486857635796735,0.032261844213541085,56.686804039395476,0.9851084031142272
359,26.31500276844715,0.049051468004216184,20.50546159102633,0.03229491429047303,56.64787975131945,0.9851205325699426
360,26.33264385884546,0.049074044769948665,20.52404829578315,0.03232798436740497,56.60884900863126,0.9851326620256579
361,26.35028523166241,0.04909662153568115,20.542617505674983,0.032361054444336915,56.56971279727363,0.9851447914813732
362,26.36792694239141,0.04911919830141363,20.56116897481551,0.03239412452126886,56.53047210203645,0.9851569209370885
363,26.385569044949868,0.04914177506714612,20.57970245583335,0.0324271945982008,56.491127906527566,0.9851690503928039
364,26.403211591670644,0.0491643518328786,20.598217699881193,0.032460264675132744,56.451681193143784,0.9851811798485192
365,26.42085463329377,0.04918692859861108,20.616714456645074,0.03249333475206469,56.412132943041556,0.9851933093042345
366,26.438498218958028,0.04920950536434357,20.635192474353644,0.03252640482899663,56.37248413611006,0.9852054387599498
367,26.456142396192707,0.04923208213007605,20.653651499787657,0.03255947490592857,56.332735750938156,0.9852175682156652
368,26.47378721090935,0.04925465889580853,20.672091278289464,0.032592544982860516,56.292888764791684,0.9852296976713805
369,26.491432707393592,0.04927723566154102,20.690511553772648,0.03262561505979246,56.25294415357858,0.9852418271270958
370,26.509078928297,0.04929981242727351,20.708912068731724,0.0326586851367244,56.21290289182679,0.9852539565828111
371,26.52672591462902,0.04932238919300599,20.72729256425197,0.032691755213656346,56.17276595264967,0.9852660860385265
372,26.544373705748935,0.04934496595873847,20.74565278001929,0.03272482529058829,56.13253430772399,0.9852782154942418
373,26.562022339357924,0.049367542724470956,20.763992454330225,0.03275789536752023,56.092208927255605,0.9852903449499572
374,26.579671851491092,0.04939011949020344,20.782311324102025,0.032790965444452175,56.05179077995732,0.9853024744056724
375,26.59732227650966,0.04941269625593592,20.800609124882826,0.03282403552138412,56.01128083301665,0.9853146038613878
376,26.614973647093134,0.049435273021668405,20.818885590861882,0.03285710559831606,55.97068005207006,0.9853267333171031
377,26.63262599423154,0.049457849787400886,20.837140454879947,0.032890175675248004,55.92998940117481,0.9853388627728185
378,26.65027934721775,0.04948042655313337,20.85537344843968,0.03292324575217995,55.88920984278145,0.9853509922285337
379,26.667933733639828,0.049503003318865854,20.873584301716146,0.03295631582911189,55.848342337706356,0.9853631216842491
380,26.68558917937343,0.04952558008459834,20.891772743567472,0.03298938590604383,55.80738784510434,0.9853752511399644
381,26.7032457085743,0.04954815685033082,20.909938501545483,0.033022455982975776,55.76634732244146,0.9853873805956798
382,26.720903343670784,0.0495707336160633,20.9280813019065,0.03305552605990772,55.72522172546786,0.985399510051395
383,26.73856210535643,0.04959331038179579,20.946200869622185,0.03308859613683966,55.68401200819038,0.9854116395071104
384,26.75622201258257,0.04961588714752827,20.964296928390475,0.033121666213771606,55.64271912284768,0.9854237689628257
385,26.773883082551123,0.04963846391326075,20.982369200646588,0.03315473629070354,55.601344019878994,0.9854358984185411
386,26.79154533070726,0.04966104067899324,21.000417407574158,0.033187806367635485,55.55988764790313,0.9854480278742564
387,26.80920877073227,0.04968361744472572,21.018441269116355,0.03322087644456743,55.51835095368749,0.9854601573299717
388,26.826873414536415,0.04970619421045821,21.036440503987183,0.03325394652149937,55.476734882123594,0.9854722867856871
389,26.84453927225188,0.04972877097619069,21.054414829682777,0.033287016598431314,55.43504037620041,0.9854844162414024
390,26.862206352225783,0.04975134774192318,21.07236396249285,0.03332008667536326,55.393268376978156,0.9854965456971178
391,26.87987466101316,0.04977392450765566,21.090287617512132,0.0333531567522952,55.351419823562196,0.985508675152833
392,26.89754420337018,0.04979650127338814,21.10818550865196,0.03338622682922714,55.30949565307703,0.9855208046085484
393,26.91521498224726,0.049819078039120626,21.126057348651905,0.033419296906159086,55.267496800640544,0.9855329340642637
394,26.932886998782305,0.04984165480485311,21.14390284909145,0.03345236698309103,55.225424199337766,0.9855450635199791
395,26.95056025229404,0.049864231570585595,21.16172172040181,0.03348543706002297,55.18327878019745,0.9855571929756943
396,26.968234740275328,0.049886808336318075,21.179513671877746,0.033518507136954916,55.14106147216185,0.9855693224314097
397,26.98591045838666,0.04990938510205056,21.19727841168949,0.03355157721388686,55.09877320206779,0.985581451887125
398,27.003587400449568,0.049931961867783044,21.21501564689474,0.0335846472908188,55.0564148946146,0.9855935813428404
399,27.021265558440216,0.049954538633515524,21.23272508345072,0.033617717367750745,55.01398747234576,0.9856057107985556
400,27.038944922483044,0.04997711539924801,21.250406426226277,0.03365078744468269,54.97149185561719,0.985617840254271
401,27.056625480844353,0.04999969216498049,21.2680593790141,0.03368385752161463,54.92892896257906,0.9856299697099863
402,27.07430721992617,0.050022268930712974,21.285683644542956,0.033716927598546574,54.88629970914431,0.9856420991657017
403,27.091990124259937,0.05004484569644546,21.303278924490023,0.03374999767547852,54.843605008970435,0.9856542286214169
404,27.109674176500473,0.05006742246217794,21.320844919493254,0.03378306775241046,54.80084577343022,0.9856663580771323
405,27.127359357419863,0.05008999922791043,21.33838132916385,0.0338161378293424,54.75802291158955,0.9856784875328476
406,27.145045645901483,0.05011257599364291,21.355887852098746,0.033849207906274346,54.71513733018271,0.985690616988563
407,27.162733018934055,0.0501351527593754,21.373364185893173,0.03388227798320629,54.67218993358831,0.9857027464442782
408,27.18042145160578,0.05015772952510788,21.390810027153318,0.03391534806013823,54.62918162380522,0.9857148758999936
409,27.198110917098578,0.05018030629084036,21.408225071508976,0.033948418137070176,54.58611330042877,0.9857270053557089
410,27.21580138668231,0.05020288305657285,21.425609013626318,0.03398148821400212,54.54298586062697,0.9857391348114243
411,27.233492829709128,0.05022545982230533,21.44296154722069,0.03401455829093406,54.4998001991165,0.9857512642671397
412,27.25118521360792,0.05024803658803781,21.46028236506946,0.034047628367866005,54.456557208140914,0.9857633937228549
413,27.26887850387872,0.050270613353770296,21.477571159024944,0.03408069844479795,54.41325777744475,0.9857755231785703
414,27.28657266408731,0.050293190119502784,21.49482762002736,0.03411376852172989,54.36990279425201,0.9857876526342856
415,27.304267655859753,0.050315766885235265,21.51205143811785,0.034146838598661834,54.32649314324265,0.985799782090001
416,27.32196343887721,0.050338343650967746,21.52924230245157,0.03417990867559378,54.28302970652962,0.9858119115457162
417,27.33965997087053,0.05036092041670023,21.546399901310807,0.03421297875252572,54.23951336363603,0.9858240410014316
418,27.357357207615173,0.050383497182432714,21.56352392211811,0.034246048829457656,54.19594499147244,0.9858361704571469
419,27.375055102926076,0.050406073948165195,21.580614051449597,0.0342791189063896,54.15232546431436,0.9858482999128623
420,27.39275360865261,0.05042865071389768,21.597669975048145,0.03431218898332154,54.10865565377978,0.9858604293685775
421,27.41045267467362,0.05045122747963016,21.61469137783675,0.034345259060253486,54.064936428806845,0.9858725588242929
422,27.428152248892527,0.05047380424536265,21.631677943931887,0.03437832913718543,54.02116865563177,0.9858846882800082
423,27.44585227723247,0.05049638101109513,21.64862935665691,0.03441139921411737,53.977353197766284,0.9858968177357236
424,27.463552703631642,0.05051895777682762,21.66554529855552,0.034444469291049315,53.933490915978034,0.9859089471914388
425,27.481253470038496,0.0505415345425601,21.682425451405237,0.03447753936798126,53.889582668263934,0.9859210766471542
426,27.498954516407256,0.05056411130829258,21.699269496230983,0.0345106094449132,53.84562930983512,0.9859332061028695
427,27.516655780693284,0.05058668807402507,21.716077113318615,0.034543679521845144,53.80163169308848,0.9859453355585849
428,27.534357198848674,0.05060926483975755,21.732847982228577,0.03457674959877709,53.757590667592325,0.9859574650143001
429,27.552058704817867,0.05063184160549003,21.749581781809546,0.03460981967570903,53.71350708005812,0.9859695944700155
430,27.56976023053333,0.05065441837122252,21.766278190212148,0.034642889752640973,53.66938177432649,0.9859817239257308
431,27.587461705911288,0.050676995136955,21.78293688490267,0.03467595982957292,53.625215591339185,0.9859938533814462
432,27.605163058847644,0.050699571902687486,21.799557542676865,0.03470902990650486,53.58100936912495,0.9860059828371615
433,27.62286421521379,0.05072214866841997,21.816139839673724,0.0347420999834368,53.53676394277398,0.9860181122928768
434,27.640565098852694,0.050744725434152455,21.832683451389336,0.034775170060368746,53.49248014441957,0.9860302417485921
435,27.658265631574885,0.050767302199884935,21.84918805269077,0.03480824013730069,53.448158803217375,0.9860423712043075
436,27.675965733154648,0.050789878965617416,21.86565331782999,0.03484131021423263,53.40380074532469,0.9860545006600229
437,27.69366532132623,0.050812455731349904,21.88207892045776,0.034874380291164575,53.3594067938825,0.9860666301157381
438,27.71136431178012,0.050835032497082384,21.898464533637654,0.03490745036809652,53.314977768990744,0.9860787595714535
439,27.72906261815944,0.05085760926281487,21.91480982986002,0.03494052044502846,53.27051448769508,0.9860908890271688
440,27.74676015205639,0.05088018602854735,21.93111448105605,0.034973590521960404,53.2260177639601,0.9861030184828842
441,27.764456823008764,0.05090276279427984,21.947378158611798,0.03500666059889235,53.18148840865652,0.9861151479385994
442,27.78215253849659,0.05092533956001232,21.963600533382273,0.03503973067582429,53.13692722953679,0.9861272773943148
443,27.79984720393878,0.0509479163257448,21.97978127570556,0.035072800752756234,53.092335031218134,0.9861394068500301
444,27.81754072268992,0.05097049309147729,21.995920055416946,0.03510587082968818,53.047712615163,0.9861515363057455
445,27.835232996037096,0.05099306985720977,22.01201654186306,0.03513894090662012,53.003060779660025,0.9861636657614608
446,27.852923923196837,0.05101564662294225,22.028070403916068,0.03517201098355206,52.95838031980527,0.9861757952171761
447,27.8706134013121,0.05103822338867474,22.044081309987867,0.035205081060484006,52.9136720274835,0.9861879246728914
448,27.88830132544938,0.05106080015440722,22.060048928044313,0.03523815113741595,52.86893669134965,0.9862000541286068
449,27.90598758859585,0.05108337692013971,22.075972925619446,0.03527122121434789,52.82417509681043,0.986212183584322
450,27.9236720816566,0.05110595368587219,22.09185296982976,0.035304291291279835,52.77938802600608,0.9862243130400374
451,27.94135469345202,0.051128530451604676,22.107688727388478,0.03533736136821178,52.73457625779222,0.9862364424957527
452,27.95903531071514,0.051151107217337156,22.123479864619846,0.03537043144514372,52.689740567721515,0.9862485719514681
453,27.97671381808916,0.05117368398306964,22.13922604747343,0.035403501522075664,52.64488172802805,0.9862607014071834
454,27.99439009812504,0.051196260748802125,22.154926941538445,0.03543657159900761,52.60000050760468,0.9862728308628987
455,28.01206403127909,0.051218837514534606,22.1705822120581,0.03546964167593955,52.555097671992336,0.986284960318614
456,28.02973549591078,0.051241414280267086,22.186191523943954,0.035502711752871494,52.51017398335536,0.9862970897743294
457,28.047404368280546,0.051263991045999574,22.20175454179023,0.03553578182980344,52.465230200471524,0.9863092192300447
458,28.06507052254765,0.05128656781173206,22.217270929888272,0.03556885190673538,52.42026707870774,0.98632134868576
459,28.082733830768227,0.05130914457746454,22.232740352240832,0.03560192198366732,52.37528537000981,0.9863334781414753
460,28.10039416289334,0.05133172134319702,22.24816247257652,0.035634992060599266,52.330285822880754,0.9863456075971907
461,28.118051386767124,0.05135429810892951,22.263536954364206,0.03566806213753121,52.28526918236639,0.986357737052906
462,28.135705368125052,0.05137687487466199,22.278863460827388,0.03570113221446315,52.240236190038324,0.9863698665086214
463,28.153355970592234,0.05139945164039447,22.294141654958636,0.035734202291395095,52.195187583977244,0.9863819959643367
464,28.17100305568188,0.05142202840612696,22.309371199533985,0.03576727236832704,52.15012409875891,0.986394125420052
465,28.188646482793736,0.05144460517185944,22.32455175712739,0.03580034244525898,52.10504646543316,0.9864062548757674
466,28.206286109212744,0.05146718193759193,22.3396829901251,0.035833412522190924,52.059955411514736,0.9864183843314827
467,28.22392179010762,0.05148975870332441,22.354764560740136,0.03586648259912287,52.014851660960346,0.986430513787198
468,28.241553378529723,0.0515123354690569,22.369796131026682,0.03589955267605481,51.96973593416026,0.9864426432429133
469,28.259180725411795,0.05153491223478938,22.384777362894532,0.035932622752986754,51.92460894791562,0.9864547726986287
470,28.276803679566974,0.05155748900052186,22.399707918123507,0.0359656928299187,51.879471415429926,0.986466902154344
471,28.294422087687785,0.051580065766254346,22.414587458377888,0.03599876290685064,51.83432404628885,0.9864790316100593
472,28.31203579434522,0.05160264253198683,22.429415645220836,0.03603183298378258,51.78916754644757,0.9864911610657746
473,28.329644641987986,0.05162521929771931,22.444192140128806,0.036064903060714526,51.7440026182154,0.98650329052149
474,28.347248470941754,0.051647796063451795,22.458916604505973,0.03609797313764647,51.698829960241056,0.9865154199772053
475,28.364847119408537,0.051670372829184276,22.473588699698638,0.03613104321457841,51.653650267498165,0.9865275494329206
476,28.382440423466164,0.051692949594916764,22.48820808700963,0.036164113291510355,51.60846423127081,0.9865396788886359
477,28.40002821706783,0.051715526360649244,22.5027744277127,0.0361971833684423,51.56327253913926,0.9865518083443513
478,28.41761033204172,0.05173810312638173,22.517287383066936,0.03623025344537424,51.518075874965945,0.9865639378000666
479,28.43518659809074,0.05176067989211421,22.531746614331077,0.03626332352230618,51.47287491888136,0.986576067255782
480,28.45275684279239,0.051783256657846694,22.54615178277797,0.03629639359923812,51.427670347270414,0.9865881967114972
481,28.470320891598593,0.05180583342357918,22.560502549708872,0.036329463676170064,51.38246283275818,0.9866003261672126
482,28.487878567835747,0.05182841018931166,22.574798576467803,0.03636253375310201,51.337253044198796,0.9866124556229279
483,28.50542969270483,0.05185098695504415,22.58903952445591,0.03639560383003395,51.292041646657026,0.9866245850786433
484,28.522974085281522,0.05187356372077663,22.603225055145753,0.03642867390696589,51.24682930140192,0.9866367145343585
485,28.54051156251655,0.05189614048650912,22.61735483009564,0.036461743983897836,51.20161666588647,0.9866488439900739
486,28.558041939235988,0.0519187172522416,22.63142851096391,0.03649481406082978,51.156404393742044,0.9866609734457892
487,28.57556502814179,0.05194129401797408,22.645445759523206,0.03652788413776172,51.11119313475831,0.9866731029015046
488,28.59308063981227,0.05196387078370657,22.659406237674734,0.036560954214693665,51.06598353487753,0.9866852323572199
489,28.610588582702782,0.05198644754943905,22.673309607462514,0.03659402429162561,51.02077623617707,0.9866973618129352
490,28.62808866314645,0.05200902431517153,22.687155531087605,0.03662709436855755,50.97557187685898,0.9867094912686506
491,28.645580685355,0.052031601080904016,22.700943670922296,0.036660164445489495,50.93037109123964,0.9867216207243659
492,28.663064451419636,0.0520541778466365,22.71467368952429,0.03669323452242144,50.88517450973288,0.9867337501800812
493,28.68053976131216,0.052076754612368985,22.72834524965087,0.03672630459935338,50.83998275884484,0.9867458796357965
494,28.69800641288594,0.052099331378101466,22.741958014273063,0.036759374676285324,50.79479646115519,0.9867580090915119
495,28.715464201877246,0.05212190814383395,22.75551164658972,0.03679244475321727,50.74961623531273,0.9867701385472272
496,28.732912921906436,0.052144484909566434,22.769005810041623,0.03682551483014921,50.70444269601691,0.9867822680029426
497,28.750352364479426,0.052167061675298915,22.78244016832557,0.03685858490708115,50.659276454013785,0.9867943974586578
498,28.767782318989138,0.0521896384410314,22.7958143854084,0.036891654984013096,50.61411811607776,0.9868065269143732
499,28.78520257271707,0.05221221520676388,22.809128125541005,0.03692472506094504,50.56896828500747,0.9868186563700885
500,28.802612910835,0.052234791972496364,22.822381053272363,0.03695779513787698,50.52382755961008,0.9868307858258039
501,28.82001311640675,0.05225736873822885,22.835572833463438,0.03699086521480892,50.47869653469296,0.9868429152815191
502,28.837402970390016,0.05227994550396134,22.848703131301164,0.03702393529174086,50.43357580105276,0.9868550447372345
503,28.854782251638362,0.05230252226969382,22.86177161231235,0.037057005368672805,50.38846594546519,0.9868671741929498
504,28.872150736903286,0.0523250990354263,22.8747779423775,0.03709007544560475,50.34336755067489,0.9868793036486652
505,28.889508200836353,0.05234767580115879,22.887721787744734,0.03712314552253669,50.29828119538544,0.9868914331043804
506,28.90685441599141,0.05237025256689127,22.90060281504354,0.037156215599468634,50.25320745424955,0.9869035625600958
507,28.924189152827022,0.05239282933262375,22.91342069129859,0.03718928567640058,50.208146897859415,0.9869156920158111
508,28.941512179708827,0.05241540609835624,22.926175083943463,0.03722235575333252,50.16310009273677,0.9869278214715265
509,28.95882326291209,0.05243798286408872,22.938865660834363,0.03725542583026446,50.1180676013258,0.9869399509272417
510,28.9761221666244,0.052460559629821206,22.951492090263812,0.037288495907196406,50.07304998197899,0.9869520803829571
511,28.993408652948318,0.05248313639555369,22.96405404097428,0.03732156598412835,50.02804778895482,0.9869642098386724
512,29.010682481904272,0.052505713161286174,22.97655118217179,0.03735463606106029,49.98306157240174,0.9869763392943878
513,29.027943411433444,0.052528289927018655,22.98898318353948,0.037387706137992235,49.938091878356154,0.9869884687501032
514,29.045191197400815,0.052550866692751136,23.00134971525116,0.03742077621492418,49.89313924872891,0.9870005982058184
515,29.06242559359829,0.052573443458483624,23.01365044798477,0.03745384629185612,49.84820422129914,0.9870127276615338
516,29.079646351747908,0.052596020224216104,23.025885052935855,0.037486916368788065,49.803287329705604,0.9870248571172491
517,29.096853221505175,0.052618596989948585,23.03805320183099,0.03751998644572001,49.75838910343852,0.9870369865729645
518,29.11404595046246,0.05264117375568107,23.050154566941117,0.03755305652265195,49.71351006783162,0.9870491160286797
519,29.131224284152545,0.05266375052141355,23.0621888210949,0.037586126599583894,49.668650744054034,0.9870612454843951
520,29.148387966052194,0.05268632728714604,23.074155637692012,0.03761919667651584,49.62381164910472,0.9870733749401104
521,29.16553673758593,0.05270890405287852,23.086054690716377,0.03765226675344778,49.57899329580022,0.9870855043958258
522,29.182670338129792,0.05273148081861101,23.097885654749383,0.03768533683037972,49.53419619277396,0.987097633851541
523,29.19978850501527,0.05275405758434349,23.109648204983035,0.037718406907311666,49.48942084446198,0.9871097633072564
524,29.21689097353332,0.05277663435007597,23.12134201723305,0.03775147698424361,49.444667751103076,0.9871218927629717
525,29.23397747693848,0.05279921111580846,23.132966767951956,0.03778454706117555,49.39993740872476,0.9871340222186871
526,29.25104774645305,0.05282178788154094,23.144522134242106,0.037817617138107495,49.355230309143785,0.9871461516744023
527,29.268101511271464,0.05284436464727343,23.156007793868636,0.03785068721503944,49.31054693995242,0.9871582811301177
528,29.285138498564606,0.05286694141300591,23.167423425272425,0.03788375729197138,49.26588778451875,0.987170410585833
529,29.302158433484443,0.052889518178738396,23.178768707582933,0.037916827368903325,49.2212533219756,0.9871825400415484
530,29.319161039168506,0.052912094944470876,23.190043320631073,0.03794989744583527,49.176644027216646,0.9871946694972636
531,29.33614603674472,0.05293467171020336,23.201246944961976,0.03798296752276721,49.13206037089008,0.987206798952979
532,29.353113145336128,0.052957248475935845,23.212379261847726,0.038016037599699154,49.08750281939289,0.9872189284086943
533,29.37006208206584,0.052979825241668325,23.223439953300026,0.0380491076766311,49.042971834865185,0.9872310578644097
534,29.386992562062044,0.053002402007400806,23.23442870208285,0.03808217775356304,48.998467875184836,0.987243187320125
535,29.403904298463132,0.053024978773133294,23.245345191725026,0.03811524783049498,48.95399139396216,0.9872553167758403
536,29.420797002422866,0.053047555538865775,23.25618910653272,0.038148317907426926,48.909542840534776,0.9872674462315556
537,29.437670383115755,0.05307013230459826,23.266960131601973,0.03818138798435887,48.865122659962196,0.987279575687271
538,29.454524147742404,0.05309270907033074,23.27765795283106,0.03821445806129081,48.82073129302283,0.9872917051429864
539,29.471358001535133,0.05311528583606323,23.288282256932902,0.038247528138222756,48.77636917620661,0.9873038345987016
540,29.48817164776345,0.05313786260179571,23.298832731447348,0.0382805982151547,48.73203674171229,0.987315964054417
541,29.50496478773991,0.05316043936752819,23.309309064753425,0.03831366829208664,48.687734417442655,0.9873280935101323
542,29.52173712082585,0.05318301613326068,23.319710946081596,0.038346738369018585,48.64346262700036,0.9873402229658477
543,29.538488344437333,0.05320559289899316,23.330038065525816,0.03837980844595053,48.59922178968382,0.9873523524215629
544,29.555218154051186,0.05322816966472564,23.340290114055687,0.03841287852288247,48.555012320483435,0.9873644818772783
545,29.571926243211106,0.05325074643045813,23.350466783528454,0.038445948599814414,48.51083463007781,0.9873766113329936
546,29.588612303533896,0.05327332319619062,23.360567766701,0.03847901867674636,48.4666891248302,0.987388740788709
547,29.605276024715785,0.0532958999619231,23.370592757241717,0.0385120887536783,48.42257620678514,0.9874008702444242
548,29.621917094538865,0.05331847672765558,23.380541449742417,0.03854515883061024,48.378496273664695,0.9874129997001396
549,29.638535198877623,0.053341053493388066,23.390413539730076,0.038578228907542186,48.33444971886762,0.9874251291558549
550,29.655130021705556,0.05336363025912055,23.400208723678595,0.03861129898447413,48.290436931461564,0.9874372586115703
551,29.67170124510193,0.05338620702485303,23.409926699020474,0.03864436906140607,48.24645829618689,0.9874493880672855
552,29.688248549258624,0.053408783790585515,23.419567164158412,0.038677439138338016,48.202514193447016,0.9874615175230009
553,29.704771612486997,0.053431360556317996,23.429129818476856,0.03871050921526996,48.15860499931296,0.9874736469787162
554,29.72127011122504,0.053453937322050483,23.438614362353515,0.0387435792922019,48.114731085514066,0.9874857764344316
555,29.737743720044406,0.053476514087782964,23.44802049717076,0.038776649369133845,48.070892819442754,0.9874979058901469
556,29.754192111657744,0.05349909085351545,23.457347925327003,0.03880971944606579,48.02709056414563,0.9875100353458622
557,29.770614956925964,0.05352166761924793,23.466596350247997,0.03884278952299773,47.983324678328145,0.9875221648015775
558,29.787011924865773,0.05354424438498041,23.47576547639806,0.038875859599929674,47.939595516348064,0.9875342942572929
559,29.80338268265714,0.0535668211507129,23.484855009291266,0.03890892967686162,47.89590342821621,0.9875464237130082
560,29.81972689565099,0.05358939791644538,23.493864655502552,0.03894199975379356,47.85224875959458,0.9875585531687235
561,29.836044227376952,0.05361197468217786,23.502794122678743,0.0389750698307255,47.808631851795134,0.9875706826244388
562,29.85233433955122,0.05363455144791035,23.511643119549557,0.039008139907657446,47.76505304177875,0.9875828120801542
563,29.86859689208447,0.05365712821364283,23.520411355938485,0.03904120998458939,47.721512662154296,0.9875949415358695
564,29.88483154308997,0.05367970497937532,23.52909854277366,0.03907428006152133,47.67801104117789,0.9876070709915848
565,29.90103794889171,0.0537022817451078,23.53770439209864,0.039107350138453276,47.63454850275185,0.9876192004473002
566,29.91721576403266,0.05372485851084029,23.546228617083106,0.03914042021538522,47.59112536642599,0.9876313299030155
567,29.93336464128315,0.05374743527657277,23.554670932033503,0.03917349029231716,47.54774194739474,0.9876434593587309
568,29.949484231649322,0.05377001204230525,23.563031052403645,0.0392065603692491,47.50439855649873,0.9876555888144462
569,29.965574184381698,0.053792588808037736,23.57130869480519,0.03923963044618104,47.46109550022439,0.9876677182701615
570,29.981634146983836,0.05381516557377022,23.5795035770181,0.039272700523112984,47.4178330807041,0.9876798477258768
571,29.99766376522113,0.053837742339502705,23.58761541800102,0.03930577060004493,47.374611595716566,0.9876919771815922
572,30.013662683129645,0.053860319105235185,23.595643937901563,0.03933884067697687,47.331431338687246,0.9877041066373075
573,30.029630543025103,0.05388289587096767,23.603588858066534,0.03937191075390881,47.28829259868905,0.9877162360930228
574,30.04556698551196,0.053905472636700154,23.61144990105214,0.039404980830840756,47.24519566044308,0.9877283655487381
575,30.061471649492557,0.053928049402432635,23.61922679063403,0.0394380509077727,47.202140804319605,0.9877404950044535
576,30.077344172176442,0.05395062616816512,23.62691925181736,0.03947112098470464,47.15912830633914,0.9877526244601688
577,30.09318418908966,0.0539732029338976,23.6345270108467,0.039504191061636586,47.11615843817333,0.9877647539158841
578,30.108991334084337,0.053995779699630084,23.64204979521597,0.03953726113856853,47.0732314671484,0.9877768833715994
579,30.124765239348157,0.05401835646536257,23.64948733367821,0.03957033121550047,47.03034765624214,0.9877890128273148
580,30.14050553541411,0.05404093323109505,23.656839356255315,0.039603401292432415,46.9875072640919,0.9878011422830301
581,30.156211851170223,0.05406350999682754,23.664105594247744,0.03963647136936436,46.94471054498972,0.9878132717387454
582,30.17188381386946,0.05408608676256002,23.671285780244066,0.0396695414462963,46.90195774889112,0.9878254011944607
583,30.187521049139704,0.05410866352829251,23.678379648130516,0.039702611523228244,46.859249121410535,0.9878375306501761
584,30.20312318099381,0.05413124029402499,23.68538693310041,0.03973568160016019,46.81658490383035,0.9878496601058914
585,30.218689831839804,0.05415381705975747,23.692307371663567,0.03976875167709213,46.77396533309666,0.9878617895616068
586,30.234220622491158,0.05417639382548996,23.699140701655562,0.03980182175402407,46.73139064182825,0.987873919017322
587,30.24971517217715,0.05419897059122244,23.705886662247,0.03983489183095602,46.688861058314686,0.9878860484730374
588,30.265173098553376,0.05422154735695492,23.71254499395264,0.03986796190788796,46.64637680652142,0.9878981779287527
589,30.28059401771228,0.05424412412268741,23.719115438640493,0.0399010319848199,46.603938106092414,0.9879103073844681
590,30.29597754419385,0.054266700888419894,23.725597739540834,0.03993410206175184,46.56154517235302,0.9879224368401834
591,30.311323290996413,0.054289277654152375,23.73199164125512,0.03996717213868378,46.51919821631541,0.9879345662958987
592,30.326630869587454,0.054311854419884856,23.73829688976486,0.040000242215615725,46.47689744467751,0.9879466957516141
593,30.34189988991466,0.05433443118561734,23.7445132324404,0.04003331229254767,46.434643059833064,0.9879588252073294
594,30.35712996041691,0.054357007951349824,23.750640418049635,0.04006638236947961,46.39243525986868,0.9879709546630447
595,30.372320688035497,0.054379584717082305,23.756678196766636,0.040099452446411554,46.35027423857416,0.98798308411876
596,30.38747167822538,0.05440216148281479,23.76262632018021,0.0401325225233435,46.30816018544208,0.9879952135744754
597,30.40258253496653,0.05442473824854727,23.76848454130241,0.04016559260027544,46.26609328567408,0.9880073430301907
598,30.417652860775423,0.05444731501427976,23.774252614576906,0.040198662677207384,46.224073720185025,0.988019472485906
599,30.432682256716546,0.05446989178001224,23.779930295887333,0.04023173275413933,46.18210166560751,0.9880316019416213
600,30.44767032241412,0.05449246854574473,23.785517342565573,0.04026480283107127,46.14017729429663,0.9880437313973367
601,30.462616656063787,0.05451504531147721,23.791013513399893,0.04029787290800321,46.098300774334916,0.988055860853052
602,30.47752085444451,0.05453762207720969,23.79641856864309,0.040330942984935156,46.056472269537366,0.9880679903087674
603,30.492382512930472,0.05456019884294218,23.801732270020505,0.0403640130618671,46.01469193945663,0.9880801197644826
604,30.507201225503152,0.05458277560867466,23.806954380737963,0.04039708313879904,45.972959939388375,0.988092249220198
605,30.521976584763454,0.05460535237440714,23.812084665489685,0.040430153215730985,45.93127642037679,0.9881043786759133
606,30.536708181943922,0.05462792914013963,23.817122890466052,0.04046322329266293,45.8896415292198,0.9881165081316287
607,30.551395606921073,0.05465050590587211,23.822068823361345,0.04049629336959487,45.84805540847695,0.9881286375873439
608,30.566038448227843,0.054673082671604596,23.826922233381403,0.040529363446526814,45.806518196470776,0.9881407670430593
609,30.580636293066082,0.05469565943733708,23.831682891251177,0.04056243352345876,45.76503002729912,0.9881528964987746
610,30.595188727319158,0.054718236203069565,23.836350569222233,0.0405955036003907,45.723591030834726,0.98816502595449
611,30.60969533556468,0.054740812968802045,23.840925041080165,0.040628573677322644,45.68220133273829,0.9881771554102052
612,30.624155701087318,0.054763389734534526,23.845406082151932,0.04066164375425459,45.64086105445831,0.9881892848659206
613,30.638569405891637,0.054785966500267014,23.84979346931314,0.04069471383118653,45.59957031324405,0.9882014143216359
614,30.652936030715118,0.054808543265999494,23.854086980995202,0.04072778390811847,45.55832922214775,0.9882135437773513
615,30.667255155041268,0.05483112003173198,23.85828639719247,0.040760853985050416,45.51713789003367,0.9882256732330665
616,30.681526357112745,0.05485369679746446,23.86239149946924,0.04079392406198236,45.47599642158487,0.9882378026887819
617,30.69574921394462,0.05487627356319695,23.866402070966743,0.0408269941389143,45.43490491730998,0.9882499321444973
618,30.709923301337792,0.05489885032892943,23.870317896409993,0.040860064215846245,45.39386347355269,0.9882620616002126
619,30.724048193892347,0.05492142709466191,23.874138762114608,0.04089313429277819,45.35287218249482,0.988274191055928
620,30.738123465021204,0.0549440038603944,23.877864455993514,0.04092620436971013,45.31193113217015,0.9882863205116432
621,30.752148686963633,0.05496658062612688,23.881494767563595,0.040959274446642074,45.2710404064657,0.9882984499673586
622,30.76612343079907,0.05498915739185936,23.885029487952295,0.04099234452357402,45.23020008513629,0.9883105794230739
623,30.780047266460862,0.05501173415759185,23.888468409904043,0.04102541460050596,45.189410243806115,0.9883227088787893
624,30.793919762750207,0.05503431092332433,23.891811327786748,0.041058484677437904,45.14867095398317,0.9883348383345045
625,30.807740487350134,0.05505688768905682,23.895058037598066,0.04109155475436985,45.10798228306318,0.9883469677902199
626,30.821509006839577,0.0550794644547893,23.89820833697171,0.04112462483130179,45.06734429434016,0.9883590972459352
627,30.83522488670753,0.055102041220521786,23.901262025183605,0.04115769490823373,45.02675704701478,0.9883712267016506
628,30.848887691367334,0.055124617986254267,23.90421890315801,0.041190764985165676,44.98622059620321,0.9883833561573658
629,30.862496984171003,0.05514719475198675,23.90707877347354,0.04122383506209762,44.94573499294604,0.9883954856130812
630,30.876052327423658,0.055169771517719235,23.909841440369107,0.04125690513902956,44.9053002842175,0.9884076150687965
631,30.88955328239804,0.055192348283451716,23.912506709749824,0.041289975215961505,44.86491651293468,0.9884197445245119
632,30.902999409349107,0.055214925049184196,23.91507438919278,0.04132304529289345,44.824583717966995,0.9884318739802271
633,30.916390267528772,0.055237501814916684,23.91754428795278,0.04135611536982539,44.78430193414569,0.9884440034359425
634,30.92972541520062,0.05526007858064917,23.919916216967955,0.041389185446757334,44.744071192273566,0.9884561328916578
635,30.943004409654783,0.05528265534638165,23.922189988865394,0.04142225552368928,44.703891519134466,0.9884682623473732
636,30.95622680722293,0.05530523211211413,23.924365417966563,0.04145532560062122,44.66376293750515,0.9884803918030884
637,30.969392163293257,0.05532780887784662,23.92644232029277,0.041488395677553164,44.623685466161106,0.9884925212588038
638,30.982500032325596,0.0553503856435791,23.928420513570494,0.04152146575448511,44.58365911989276,0.9885046507145191
639,30.99554996786666,0.05537296240931158,23.93029981723663,0.04155453583141705,44.54368390950949,0.9885167801702345
640,31.008541522565267,0.05539553917504407,23.932080052443716,0.04158760590834899,44.50375984185657,0.9885289096259497
641,31.021474248187747,0.05541811594077655,23.933761042064987,0.041620675985280936,44.463886919819416,0.9885410390816651
642,31.03434769563337,0.05544069270650904,23.935342610699458,0.04165374606221288,44.4240651423404,0.9885531685373805
643,31.047161414949883,0.05546326947224152,23.93682458467687,0.04168681613914482,44.384294504425455,0.9885652979930958
644,31.0599149553491,0.05548584623797401,23.938206792062562,0.041719886216076765,44.34457499715666,0.9885774274488112
645,31.07260786522261,0.05550842300370649,23.93948906266229,0.04175295629300871,44.304906607705156,0.9885895569045264
646,31.085239692157543,0.05553099976943897,23.940671228026957,0.04178602636994065,44.265289319338066,0.9886016863602418
647,31.09780998295242,0.055553576535171456,23.941753121457268,0.041819096446872595,44.22572311143595,0.9886138158159571
648,31.110318283633056,0.05557615330090394,23.94273457800832,0.04185216652380454,44.18620795949811,0.9886259452716725
649,31.122764139468618,0.05559873006663642,23.943615434494095,0.04188523660073648,44.146743835160684,0.9886380747273877
650,31.13514709498764,0.055621306832368905,23.944395529491914,0.041918306677668424,44.10733070620222,0.9886502041831031
651,31.147466693994268,0.05564388359810139,23.94507470334678,0.04195137675460037,44.06796853656199,0.9886623336388184
652,31.159722479584385,0.055666460363833874,23.945652798175658,0.04198444683153231,44.02865728634593,0.9886744630945338
653,31.171913994162068,0.055689037129566354,23.9461296578717,0.04201751690846425,43.98939691184474,0.988686592550249
654,31.18404077945585,0.05571161389529884,23.94650512810836,0.042050586985396196,43.95018736554209,0.9886987220059644
655,31.196102376535254,0.05573419066103132,23.94677905634347,0.04208365706232814,43.91102859612906,0.9887108514616797
656,31.20809832582731,0.055756767426763804,23.946951291823236,0.04211672713926008,43.871920548516506,0.9887229809173951
657,31.220028167133204,0.05577934419249629,23.94702168558613,0.04214979721619202,43.83286316384787,0.9887351103731103
658,31.23189143964488,0.05580192095822877,23.94699009046674,0.04218286729312396,43.79385637951214,0.9887472398288257
659,31.243687681961905,0.05582449772396126,23.946856361099535,0.042215937370055905,43.75490012915693,0.988759369284541
660,31.255416432108234,0.05584707448969374,23.94662035392257,0.04224900744698785,43.7159943427017,0.9887714987402564
661,31.267077227549123,0.05586965125542623,23.94628192718109,0.04228207752391979,43.67713894635112,0.9887836281959717
662,31.27866960520812,0.05589222802115871,23.94584094093111,0.042315147600851734,43.63833386260817,0.988795757651687
663,31.290193101484096,0.05591480478689119,23.945297257042846,0.04234821767778368,43.599579010289645,0.9888078871074023
664,31.301647252268378,0.05593738155262368,23.944650739204164,0.04238128775471562,43.560874304535645,0.9888200165631177
665,31.31303159296191,0.05595995831835616,23.943901252923887,0.04241435783164756,43.522219656829286,0.988832146018833
666,31.3243456584925,0.05598253508408864,23.94304866553506,0.042447427908579506,43.48361497500445,0.9888442754745483
667,31.335588983332194,0.056005111849821126,23.94209284619815,0.04248049798551145,43.44506016326571,0.9888564049302637
668,31.34676110151459,0.05602768861555361,23.941033665904147,0.04251356806244339,43.406555122198355,0.988868534385979
669,31.35786154665234,0.056050265381286095,23.939870997477637,0.042546638139375335,43.36809974878466,0.9888806638416944
670,31.368889851954645,0.056072842147018576,23.93860471557976,0.04257970821630728,43.329693936418,0.9888927932974096
671,31.37984555024487,0.05609541891275106,23.93723469671112,0.04261277829323922,43.291337574917485,0.988904922753125
672,31.390728173978154,0.056117995678483544,23.935760819214604,0.042645848370171165,43.25303055054268,0.9889170522088403
673,31.40153725525914,0.056140572444216025,23.934182963278197,0.04267891844710311,43.21477274600812,0.9889291816645557
674,31.41227232585978,0.05616314920994851,23.932501010937642,0.04271198852403505,43.176564040500196,0.988941311120271
675,31.42293291723713,0.05618572597568099,23.930714846079056,0.042745058600966994,43.138404309688056,0.9889534405759863
676,31.43351856055126,0.056208302741413474,23.928824354441527,0.04277812867789894,43.100293425744574,0.9889655700317016
677,31.444028786683248,0.05623087950714596,23.926829423619562,0.04281119875483088,43.06223125735563,0.988977699487417
678,31.454463126253152,0.05625345627287845,23.924729943065547,0.04284426883176282,43.02421766974165,0.9889898289431323
679,31.464821109638137,0.05627603303861093,23.922525804092068,0.04287733890869476,42.986252524667165,0.9890019583988476
680,31.475102266990593,0.05629860980434341,23.920216899874216,0.0429104089856267,42.94833568046251,0.9890140878545629
681,31.48530612825633,0.0563211865700759,23.917803125451783,0.042943479062558645,42.91046699203374,0.9890262173102783
682,31.495432223192836,0.05634376333580838,23.91528437773143,0.04297654913949059,42.87264631088412,0.9890383467659936
683,31.505480081387628,0.05636634010154086,23.912660555488763,0.04300961921642253,42.83487348512617,0.9890504762217089
684,31.51544923227654,0.05638891686727335,23.909931559370346,0.043042689293354475,42.79714835949965,0.9890626056774242
685,31.525339205162243,0.05641149363300583,23.907097291895642,0.04307575937028642,42.75947077538754,0.9890747351331396
686,31.535149529232655,0.056434070398738316,23.904157657458903,0.04310882944721836,42.721840570832484,0.9890868645888549
687,31.544879733579492,0.0564566471644708,23.901112562330997,0.043141899524150304,42.684257580553265,0.9890989940445702
688,31.55452934721686,0.056479223930203284,23.897961914661128,0.04317496960108225,42.646721635961555,0.9891111235002855
689,31.564097899099906,0.056501800695935765,23.894705624478547,0.04320803967801419,42.60923256517863,0.9891232529560009
690,31.57358491814346,0.056524377461668246,23.891343603694164,0.04324110975494613,42.57179019305225,0.9891353824117162
691,31.58298993324085,0.056546954227400734,23.88787576610209,0.043274179831878076,42.53439434117334,0.9891475118674316
692,31.59231247328261,0.056569530993133214,23.88430202738116,0.04330724990881002,42.497044827894555,0.9891596413231469
693,31.601552067175376,0.056592107758865695,23.880622305096317,0.04334031998574196,42.45974146834528,0.9891717707788622
694,31.61070824386075,0.05661468452459818,23.87683651869998,0.043373390062673906,42.422484074450466,0.9891839002345776
695,31.619780532334246,0.05663726129033067,23.872944589533407,0.04340646013960585,42.38527245494771,0.9891960296902929
696,31.62876846166425,0.05665983805606315,23.868946440827827,0.04343953021653779,42.348106415404786,0.9892081591460082
697,31.63767156101108,0.05668241482179563,23.864841997705685,0.043472600293469735,42.310985758237386,0.9892202886017235
698,31.646489359646026,0.05670499158752812,23.860631187181735,0.04350567037040168,42.273910282726824,0.9892324180574389
699,31.655221386970496,0.0567275683532606,23.856313938164085,0.04353874044733362,42.23687978503795,0.9892445475131542
700,31.663867172535145,0.05675014511899308,23.85189018145516,0.043571810524265564,42.19989405823717,0.9892566769688695
701,31.67242624605911,0.05677272188472557,23.84735984975267,0.04360488060119751,42.16295289231053,0.9892688064245848
702,31.680898137449226,0.05679529865045805,23.842722877650445,0.04363795067812945,42.12605607418155,0.9892809358803002
703,31.68928237681932,0.05681787541619053,23.83797920163923,0.04367102075506139,42.089203387731416,0.9892930653360155
704,31.697578494509564,0.05684045218192302,23.833128760107435,0.043704090831993336,42.05239461381329,0.9893051947917308
705,31.705786021105787,0.056863028947655506,23.82817149334184,0.04373716090892528,42.01562953027645,0.9893173242474461
706,31.713904487458905,0.056885605713387986,23.823107343528168,0.04377023098585722,41.97890791197893,0.9893294537031615
707,31.7219334247044,0.05690818247912047,23.81793625475168,0.043803301062789166,41.942229530812234,0.9893415831588768
708,31.729872364281714,0.056930759244852955,23.81265817299768,0.04383637113972111,41.905594155714226,0.9893537126145922
709,31.73772083795382,0.056953336010585436,23.807273046151927,0.04386944121665305,41.86900155269396,0.9893658420703074
710,31.745478377826778,0.056975912776317916,23.801780824001042,0.043902511293584995,41.83245148484486,0.9893779715260228
711,31.75314451636926,0.056998489542050404,23.796181458232844,0.04393558137051694,41.79594371236937,0.9893901009817381
712,31.76071878643223,0.05702106630778289,23.79047490243659,0.04396865144744888,41.75947799259414,0.9894022304374535
713,31.76820072126853,0.057043643073515365,23.784661112103215,0.044001721524380824,41.7230540799912,0.9894143598931687
714,31.775589854552607,0.05706621983924785,23.778740044625458,0.04403479160131277,41.686671726197055,0.9894264893488841
715,31.782885720400188,0.05708879660498034,23.772711659297983,0.04406786167824471,41.65033068003219,0.9894386188045994
716,31.790087853388044,0.05711137337071282,23.7665759173174,0.04410093175517665,41.61403068752069,0.9894507482603148
717,31.797195788573728,0.0571339501364453,23.760332781782274,0.044134001832108596,41.577771491909694,0.9894628777160301
718,31.804209061515408,0.05715652690217779,23.753982217693014,0.04416707190904054,41.5415528336909,0.9894750071717454
719,31.811127208291634,0.05717910366791027,23.74752419195179,0.04420014198597248,41.505374450616635,0.9894871366274608
720,31.81794976552123,0.05720168043364275,23.740958673362325,0.044233212062904426,41.46923607772481,0.9894992660831761
721,31.82467627038316,0.05722425719937524,23.734285632629664,0.04426628213983637,41.433137447355136,0.9895113955388914
722,31.831306260636396,0.05724683396510773,23.72750504235988,0.04429935221676831,41.39707828917112,0.9895235249946067
723,31.837839274639858,0.05726941073084021,23.72061687705974,0.044332422293700255,41.3610583301799,0.9895356544503221
724,31.844274851372358,0.05729198749657269,23.713621113136295,0.0443654923706322,41.32507729475278,0.9895477839060374
725,31.85061253045254,0.057314564262305176,23.706517728896433,0.04439856244756414,41.28913490464558,0.9895599133617528
726,31.856851852158893,0.05733714102803766,23.699306704546373,0.044431632524496084,41.25323087901925,0.989572042817468
727,31.862992357449713,0.05735971779377014,23.691988022191115,0.04446470260142803,41.21736493446049,0.9895841722731834
728,31.869033587983168,0.057382294559502625,23.68456166583381,0.04449777267835997,41.181536785002535,0.9895963017288987
729,31.87497508613729,0.05740487132523511,23.67702762137513,0.04453084275529191,41.14574614214592,0.9896084311846141
730,31.880816395030063,0.05742744809096759,23.66938587661254,0.044563912832223856,41.10999271487944,0.9896205606403293
731,31.886557058539474,0.057450024856700074,23.661636421239514,0.0445969829091558,41.074276209700734,0.9896326900960447
732,31.892196621323585,0.05747260162243256,23.653779246844756,0.04463005298608774,41.038596330639244,0.98964481955176
733,31.897734628840656,0.05749517838816504,23.64581434691131,0.044663123063019686,41.00295277927334,0.9896569490074754
734,31.903170627369246,0.05751775515389752,23.637741716815654,0.04469619313995163,40.967345254757014,0.9896690784631906
735,31.908504164028322,0.05754033191963001,23.629561353826748,0.04472926321688357,40.931773453835426,0.989681207918906
736,31.913734786797377,0.05756290868536249,23.621273257104992,0.044762333293815515,40.89623707087208,0.9896933373746213
737,31.918862044536624,0.05758548545109497,23.6128774277012,0.04479540337074746,40.86073579786459,0.9897054668303367
738,31.923885487007087,0.05760806221682746,23.604373868555445,0.0448284734476794,40.82526932447195,0.9897175962860519
739,31.928804664890773,0.05763063898255995,23.595762584495933,0.044861543524611344,40.78983733803048,0.9897297257417673
740,31.933619129810864,0.05765321574829243,23.587043582237794,0.04489461360154329,40.75443952358093,0.9897418551974826
741,31.938328434351842,0.05767579251402491,23.5782168703818,0.04492768367847523,40.71907556388631,0.989753984653198
742,31.942932132079697,0.0576983692797574,23.56928245941311,0.04496075375540717,40.683745139455596,0.9897661141089132
743,31.947429777562082,0.05772094604548988,23.560240361699858,0.04499382383233912,40.64844792856534,0.9897782435646286
744,31.951820926388493,0.05774352281122236,23.55109059149183,0.04502689390927106,40.613183607281314,0.989790373020344
745,31.956105135190466,0.057766099576954846,23.541833164918955,0.045059963986203,40.5779518494824,0.9898025024760593
746,31.960281961661742,0.05778867634268733,23.532468099989874,0.04509303406313494,40.542752326878876,0.9898146319317747
747,31.964350964578447,0.05781125310841981,23.522995416590376,0.04512610414006688,40.507584709039996,0.9898267613874899
748,31.968311703819285,0.057833829874152295,23.513415136481825,0.045159174216998825,40.472448663410624,0.9898388908432053
749,31.9721637403857,0.05785640663988478,23.503727283299547,0.04519224429393077,40.43734385533891,0.9898510202989206
750,31.97590663642204,0.057878983405617264,23.493931882551152,0.04522531437086271,40.40226994809494,0.989863149754636
751,31.979539955235758,0.057901560171349745,23.484028961614843,0.045258384447794654,40.36722660289496,0.9898752792103512
752,31.983063261317543,0.05792413693708223,23.474018549737654,0.0452914545247266,40.33221347892365,0.9898874086660666
753,31.986476120361473,0.05794671370281471,23.46390067803364,0.04532452460165854,40.2972302333568,0.9898995381217819
754,31.989778099285214,0.057969290468547194,23.453675379482053,0.045357594678590483,40.26227652138401,0.9899116675774973
755,31.992968766250073,0.05799186723427968,23.443342688925455,0.04539066475552243,40.22735199623152,0.9899237970332125
756,31.996047690681202,0.05801444400001217,23.432902643067806,0.04542373483245437,40.19245630918505,0.9899359264889279
757,31.999014443287674,0.05803702076574464,23.422355280472466,0.04545680490938631,40.1575891096127,0.9899480559446432
758,32.001868596082616,0.05805959753147713,23.411700641560234,0.045489874986318256,40.122750044987995,0.9899601854003586
759,32.00460972240328,0.05808217429720962,23.400938768607254,0.0455229450632502,40.087938760912884,0.9899723148560738
760,32.007237396931124,0.0581047510629421,23.390069705742967,0.04555601514018214,40.05315490114051,0.9899844443117892
761,32.0097511957119,0.05812732782867458,23.379093498947945,0.045589085217114085,40.01839810760012,0.9899965737675045
762,32.01215069617567,0.05814990459440707,23.368010196051745,0.04562215529404603,39.983668020416474,0.9900087032232199
763,32.01443547715685,0.05817248136013955,23.356819846730698,0.04565522537097797,39.94896427793828,0.9900208326789351
764,32.016605118914235,0.05819505812587203,23.345522502505645,0.045688295447909914,39.914286516756086,0.9900329621346505
765,32.018659203150975,0.05821763489160452,23.33411821673966,0.04572136552484186,39.87963437173114,0.9900450915903658
766,32.020597313034536,0.058240211657337004,23.32260704463574,0.0457544356017738,39.84500747601329,0.9900572210460812
767,32.022419033216686,0.058262788423069485,23.3109890432344,0.045787505678705744,39.81040546106975,0.9900693505017965
768,32.02412394985341,0.058285365188801966,23.29926427141132,0.04582057575563769,39.775827956704774,0.9900814799575118
769,32.025711650624785,0.058307941954534453,23.287432789874853,0.04585364583256962,39.741274591085045,0.9900936094132271
770,32.02718172475492,0.058330518720266934,23.27549466116358,0.045886715909501566,39.70674499076296,0.9901057388689425
771,32.02853376303174,0.058353095485999415,23.263449949643803,0.04591978598643351,39.67223878069998,0.9901178683246579
772,32.02976735782688,0.0583756722517319,23.251298721506956,0.04595285606336545,39.63775558429217,0.9901299977803731
773,32.03088210311543,0.05839824901746439,23.23904104476706,0.045985926140297395,39.60329502339014,0.9901421272360885
774,32.031877594495754,0.058420825783196864,23.22667698925806,0.04601899621722934,39.56885671832812,0.9901542566918038
775,32.0327534292092,0.05844340254892935,23.214206626631185,0.04605206629416128,39.5344402879423,0.9901663861475192
776,32.0335092061598,0.05846597931466184,23.201630030352266,0.046085136371093224,39.500045349600356,0.9901785156032344
777,32.034144525933996,0.05848855608039432,23.188947275698972,0.04611820644802517,39.465671519219825,0.9901906450589498
778,32.03465899082024,0.0585111328461268,23.176158439758076,0.04615127652495711,39.431318411297354,0.9902027745146651
779,32.035052204828624,0.05853370961185929,23.16326360142264,0.046184346601889054,39.39698563892903,0.9902149039703805
780,32.035323773710445,0.05855628637759177,23.150262841389175,0.046217416678821,39.36267281383612,0.9902270334260957
781,32.03547330497776,0.05857886314332425,23.1371562421548,0.04625048675575294,39.32837954638893,0.9902391628818111
782,32.035500407922854,0.05860143990905674,23.1239438880143,0.04628355683268488,39.29410544563102,0.9902512923375264
783,32.035404693637744,0.058624016674789226,23.110625865057234,0.046316626909616826,39.25985011930337,0.9902634217932418
784,32.0351857750336,0.058646593440521706,23.097202261164938,0.04634969698654877,39.22561317386872,0.990275551248957
785,32.03484326686006,0.05866917020625419,23.08367316600754,0.04638276706348071,39.191394214535784,0.9902876807046724
786,32.03437678572465,0.058691746971986675,23.070038671040923,0.046415837140412655,39.15719284528368,0.9902998101603877
787,32.033785950112076,0.058714323737719155,23.05629886950366,0.0464489072173446,39.123008668886214,0.9903119396161031
788,32.0330703804034,0.058736900503451636,23.042453856413907,0.04648197729427654,39.088841286936365,0.9903240690718184
789,32.03222969889535,0.058759477269184124,23.028503728566307,0.046515047371208484,39.05469029987032,0.9903361985275337
790,32.0312635298194,0.05878205403491661,23.014448584528797,0.04654811744814043,39.020555306993664,0.990348327983249
791,32.03017149936093,0.058804630800649085,23.000288524639437,0.04658118752507237,38.986435906502116,0.9903604574389644
792,32.028953235678294,0.05882720756638157,22.98602365100319,0.046614257602004314,38.95233169551121,0.9903725868946797
793,32.0276083689218,0.05884978433211406,22.97165406748866,0.04664732767893626,38.918242270075325,0.990384716350395
794,32.02613653125272,0.05887236109784654,22.957179879724826,0.0466803977558682,38.884167225217766,0.9903968458061103
795,32.02453735686218,0.05889493786357902,22.942601195097716,0.04671346783280014,38.850106154949906,0.9904089752618257
796,32.022810481990035,0.05891751462931151,22.927918122747084,0.046746537909732086,38.81605865230091,0.9904211047175411
797,32.02095554494366,0.05894009139504399,22.91313077356303,0.04677960798666403,38.78202430933865,0.9904332341732563
798,32.01897218611674,0.05896266816077647,22.898239260182606,0.04681267806359597,38.74800271719575,0.9904453636289717
799,32.016860048007935,0.05898524492650896,22.883243696986398,0.046845748140527915,38.71399346609563,0.990457493084687
800,32.014618775239526,0.05900782169224145,22.868144200095045,0.04687881821745986,38.67999614537349,0.9904696225404024
801,32.012248014576,0.05903039845797393,22.852940887365786,0.0469118882943918,38.64601034350611,0.9904817519961177
802,32.00974741494261,0.05905297522370641,22.837633878388942,0.046944958371323744,38.612035648131254,0.990493881451833
803,32.007116627443786,0.059075551989438896,22.822223294484377,0.04697802844825569,38.578071646077746,0.9905060109075483
804,32.00435530538157,0.05909812875517138,22.806709258697897,0.04701109852518763,38.54411792338495,0.9905181403632637
805,32.00146310427395,0.05912070552090386,22.791091895797734,0.047044168602119574,38.51017406533291,0.990530269818979
806,31.99843968187314,0.059143282286636345,22.775371332270854,0.04707723867905152,38.476239656461786,0.9905423992746943
807,31.99528469818379,0.059165859052368826,22.759547696319352,0.04711030875598346,38.44231428060175,0.9905545287304096
808,31.99199781548114,0.059188435818101306,22.74362111785676,0.0471433788329154,38.408397520894084,0.990566658186125
809,31.9885786983291,0.059211012583833794,22.72759172850436,0.047176448909847346,38.37448895981776,0.9905787876418403
810,31.985027013598256,0.05923358934956628,22.71145966158746,0.04720951898677929,38.34058817921393,0.9905909170975556
811,31.981342430483835,0.05925616611529876,22.69522505213164,0.04724258906371123,38.30669476031079,0.9906030465532709
812,31.97752462052355,0.05927874288103124,22.67888803685896,0.047275659140643175,38.272808283748496,0.9906151760089863
813,31.97357325761545,0.05930131964676373,22.66244875418421,0.04730872921757512,38.23892832960398,0.9906273054647016
814,31.969488018035612,0.05932389641249621,22.64590734421102,0.04734179929450706,38.205054477415885,0.990639434920417
815,31.965268580455824,0.05934647317822869,22.629263948728074,0.047374869371439005,38.17118630620945,0.9906515643761322
816,31.960914625961166,0.05936904994396118,22.612518711205176,0.04740793944837095,38.137323394521026,0.9906636938318476
817,31.956425838067528,0.05939162670969367,22.595671776789402,0.04744100952530289,38.10346532042473,0.9906758232875629
818,31.951801902739042,0.05941420347542614,22.57872329230115,0.047474079602234834,38.06961166155355,0.9906879527432783
819,31.947042508405435,0.05943678024115863,22.56167340623019,0.04750714967916678,38.03576199512935,0.9907000821989935
820,31.942147345979325,0.05945935700689112,22.544522268731725,0.04754021975609872,38.00191589798234,0.9907122116547089
821,31.937116108873422,0.0594819337726236,22.527270031622372,0.04757328983303066,37.96807294658105,0.9907243411104243
822,31.93194849301763,0.05950451053835608,22.509916848376136,0.047606359909962606,37.93423271705349,0.9907364705661396
823,31.926644196876122,0.059527087304088566,22.492462874120413,0.04763942998689455,37.90039478521371,0.9907486000218549
824,31.921202921464275,0.05954966406982105,22.47490826563188,0.04767250006382649,37.86655872658637,0.9907607294775702
825,31.915624370365542,0.05957224083555353,22.45725318133244,0.047705570140758435,37.83272411643158,0.9907728589332856
826,31.90990824974827,0.059594817601286015,22.439497781285123,0.04773864021769038,37.79889052976976,0.9907849883890009
827,31.904054268382392,0.0596173943670185,22.421642227189935,0.04777171029462232,37.76505754140616,0.9907971178447162
828,31.898062137656044,0.059639971132750984,22.403686682379703,0.047804780371554265,37.73122472595743,0.9908092473004315
829,31.89193157159211,0.059662547898483465,22.38563131181594,0.04783785044848621,37.697391657872636,0.9908213767561469
830,31.885662286864655,0.05968512466421595,22.367476282084596,0.04787092052541815,37.663557911463265,0.9908335062118622
831,31.879254002815294,0.05970770142994843,22.349221761391906,0.047903990602350094,37.62972306092252,0.9908456356675776
832,31.87270644146946,0.059730278195680914,22.330867919560102,0.04793706067928204,37.59588668035557,0.9908577651232928
833,31.86601932755256,0.0597528549614134,22.312414928023177,0.04797013075621398,37.56204834379889,0.9908698945790082
834,31.85919238850607,0.05977543172714589,22.29386295982261,0.04800320083314592,37.528207625250445,0.9908820240347235
835,31.852225354503553,0.05979800849287836,22.275212189603067,0.04803627091007786,37.49436409868902,0.9908941534904389
836,31.84511795846649,0.05982058525861085,22.256462793608048,0.0480693409870098,37.46051733810395,0.9909062829461541
837,31.83786993608015,0.05984316202434334,22.2376149496756,0.048102411063941745,37.426666917516165,0.9909184124018695
838,31.830481025809263,0.05986573879007582,22.218668837233942,0.04813548114087369,37.39281241100458,0.9909305418575848
839,31.822950968913606,0.0598883155558083,22.199624637297042,0.04816855121780563,37.35895339273027,0.9909426713133002
840,31.81527950946357,0.05991089232154079,22.180482532460278,0.048201621294737575,37.32508943696125,0.9909548007690154
841,31.807466394355504,0.05993346908727327,22.161242706895983,0.04823469137166952,37.291220118097016,0.9909669302247308
842,31.799511373327096,0.05995604585300575,22.141905346349017,0.04826776144860146,37.257345010693115,0.9909790596804461
843,31.791414198972507,0.059978622618738237,22.122470638132295,0.048300831525533404,37.22346368948569,0.9909911891361615
844,31.78317462675756,0.060001199384470724,22.102938771122336,0.04833390160246535,37.18957572941605,0.9910033185918767
845,31.774792415034682,0.060023776150203205,22.083309935754734,0.04836697167939729,37.15568070565474,0.9910154480475921
846,31.766267325057836,0.060046352915935686,22.063584324019665,0.04840004175632923,37.12177819362745,0.9910275775033075
847,31.7575991209973,0.06006892968166817,22.043762129457352,0.048433111833261176,37.087867769037345,0.9910397069590228
848,31.748787569954395,0.060091506447400654,22.023843547153515,0.04846618191019312,37.053949007890864,0.9910518364147382
849,31.73983244197603,0.060114083213133135,22.003828773734757,0.04849925198712506,37.02002148652167,0.9910639658704534
850,31.730733510069197,0.06013665997886562,21.98371800736403,0.048532322064057005,36.98608478161509,0.9910760953261688
851,31.72149055021534,0.0601592367445981,21.963511447736007,0.04856539214098895,36.95213847023231,0.9910882247818841
852,31.712103341384623,0.060181813510330584,21.94320929607244,0.04859846221792089,36.918182129834676,0.9911003542375995
853,31.702571665550046,0.06020439027606307,21.92281175511752,0.048631532294852835,36.884215338307875,0.9911124836933147
854,31.692895307701562,0.06022696704179556,21.902319029133253,0.04866460237178478,36.85023767398615,0.9911246131490301
855,31.683074055859894,0.06024954380752804,21.88173132389471,0.04869767244871672,36.81624871567642,0.9911367426047454
856,31.67310770109045,0.06027212057326052,21.86104884668539,0.048730742525648664,36.78224804268202,0.9911488720604608
857,31.66299603751696,0.06029469733899301,21.840271806292463,0.04876381260258061,36.74823523482848,0.991161001516176
858,31.65273886233509,0.06031727410472549,21.819400413002086,0.04879688267951254,36.71420987248376,0.9911731309718914
859,31.642335975825908,0.06033985087045797,21.79843487859458,0.048829952756444486,36.680171536587316,0.9911852604276067
860,31.63178718136923,0.06036242763619046,21.777375416339734,0.04886302283337643,36.646119808668615,0.9911973898833221
861,31.621092285456868,0.060385004401922945,21.75622224099197,0.04889609291030837,36.61205427087638,0.9912095193390373
862,31.610251097705756,0.06040758116765542,21.73497556878556,0.048929162987240316,36.577974505997005,0.9912216487947527
863,31.59926343087091,0.06043015793338791,21.713635617429837,0.04896223306417226,36.54388009748378,0.991233778250468
864,31.58812910085836,0.060452734699120395,21.69220260610428,0.0489953031411042,36.50977062947511,0.9912459077061834
865,31.576847926737884,0.060475311464852875,21.67067675545375,0.049028373218036145,36.47564568682337,0.9912580371618986
866,31.56541973075564,0.060497888230585356,21.64905828758356,0.04906144329496809,36.44150485511469,0.991270166617614
867,31.55384433834669,0.060520464996317844,21.627347426054598,0.04909451337190003,36.407347720694254,0.9912822960733293
868,31.542121578147405,0.060543041762050324,21.60554439587847,0.049127583448831974,36.37317387068947,0.9912944255290447
869,31.53025128200772,0.060565618527782805,21.583649423512508,0.04916065352576392,36.338982893033425,0.99130655498476
870,31.518233285003262,0.06058819529351529,21.56166273685489,0.04919372360269586,36.304774376488226,0.9913186844404753
871,31.50606742544742,0.06061077205924778,21.53958456523967,0.0492267936796278,36.27054791066805,0.9913308138961907
872,31.493753544903186,0.06063334882498026,21.517415139431815,0.049259863756559746,36.23630308606409,0.991342943351906
873,31.481291488194934,0.06065592559071274,21.495154691622208,0.04929293383349169,36.20203949406403,0.9913550728076214
874,31.468681103420067,0.06067850235644523,21.47280345542264,0.04932600391042363,36.16775672697994,0.9913672022633366
875,31.455922241960547,0.06070107912217771,21.450361665860836,0.049359073987355576,36.13345437806765,0.991379331719052
876,31.443014758494204,0.06072365588791019,21.42782955937538,0.04939214406428752,36.09913204155144,0.9913914611747673
877,31.429958511006074,0.06074623265364268,21.405207373810683,0.04942521414121946,36.0647893126467,0.9914035906304827
878,31.416753360799447,0.06076880941937517,21.382495348411922,0.049458284218151405,36.0304257875828,0.9914157200861979
879,31.4033991725069,0.06079138618510764,21.359693723819944,0.04949135429508335,35.99604106362587,0.9914278495419133
880,31.389895814101102,0.06081396295084013,21.336802742066183,0.04952442437201529,35.96163473910163,0.9914399789976286
881,31.37624315690561,0.060836539716572616,21.313822646567548,0.049557494448947234,35.92720641341806,0.991452108453344
882,31.362441075605375,0.060859116482305096,21.290753682121313,0.04959056452587918,35.89275568708797,0.9914642379090592
883,31.34848944825724,0.06088169324803758,21.267596094899922,0.04962363460281112,35.85828216175159,0.9914763673647746
884,31.334388156300253,0.060904270013770065,21.244350132445884,0.04965670467974306,35.823785440198996,0.9914884968204899
885,31.320137084565854,0.060926846779502546,21.221016043666577,0.049689774756675006,35.789265126392245,0.9915006262762053
886,31.305736121287886,0.060949423545235026,21.197594078829045,0.04972284483360695,35.754720825489336,0.9915127557319205
887,31.291185158112533,0.060972000310967514,21.174084489554836,0.04975591491053889,35.720152143862705,0.9915248851876359
888,31.276484090108088,0.0609945770767,21.15048752881473,0.049788984987470836,35.68555868912656,0.9915370146433512
889,31.261632815774583,0.06101715384243248,21.12680345092353,0.04982205506440278,35.65094007015347,0.9915491440990666
890,31.24663123705325,0.06103973060816496,21.103032511534813,0.04985512514133472,35.616295897101864,0.9915612735547819
891,31.231479259335913,0.06106230737389745,21.079174967635655,0.049888195218266665,35.58162578143248,0.9915734030104972
892,31.216176791474176,0.06108488413962993,21.055231077541354,0.04992126529519861,35.54692933593573,0.9915855324662125
893,31.20072374578849,0.06110746090536241,21.031201100890122,0.04995433537213055,35.512206174747924,0.9915976619219279
894,31.185120038077088,0.0611300376710949,21.007085298637804,0.049987405449062494,35.47745591337817,0.9916097913776432
895,31.169365587624764,0.06115261443682738,20.982883933052506,0.05002047552599444,35.442678168726154,0.9916219208333585
896,31.153460317211522,0.06117519120255986,20.958597267709276,0.05005354560292638,35.40787255910537,0.9916340502890738
897,31.137404153121054,0.06119776796829235,20.934225567484763,0.05008661567985832,35.373038704264275,0.9916461797447892
898,31.121197025149105,0.06122034473402484,20.9097690985518,0.050119685756790266,35.338176225407196,0.9916583092005046
899,31.104838866611694,0.06124292149975732,20.88522812837406,0.05015275583372221,35.30328474521739,0.9916704386562198
900,31.088329614353132,0.0612654982654898,20.860602925700622,0.05018582591065415,35.26836388787434,0.9916825681119352
901,31.071669208753992,0.061288075031222286,20.83589376056057,0.050218895987586096,35.2334132790801,0.9916946975676505
902,31.05485759373883,0.06131065179695477,20.811100904257547,0.05025196606451804,35.198432546074635,0.9917068270233659
903,31.037894716783835,0.06133322856268725,20.78622462936431,0.05028503614144998,35.16342131766203,0.9917189564790811
904,31.020780528924277,0.061355805328419735,20.761265209717273,0.050318106218381925,35.12837922422737,0.9917310859347965
905,31.003514984761875,0.06137838209415222,20.736222920411024,0.05035117629531387,35.09330589775925,0.9917432153905118
906,30.98609804247191,0.0614009588598847,20.71109803779282,0.05038424637224581,35.05820097187,0.9917553448462272
907,30.968529663810305,0.061423535625617184,20.685890839457088,0.050417316449177754,35.023064081816194,0.9917674743019425
908,30.950809814120465,0.06144611239134967,20.660601604239908,0.0504503865261097,34.987894864519106,0.9917796037576578
909,30.93293846234003,0.06146868915708215,20.635230612213455,0.05048345660304164,34.95269295858497,0.9917917332133731
910,30.914915581007417,0.061491265922814634,20.609778144680448,0.050516526679973583,34.917458004325255,0.9918038626690885
911,30.896741146268273,0.06151384268854712,20.584244484168593,0.05054959675690553,34.88218964377672,0.9918159921248038
912,30.878415137881717,0.0615364194542796,20.558629914424987,0.05058266683383747,34.84688752072149,0.9918281215805191
913,30.859937539226493,0.06155899622001208,20.532934720410523,0.05061573691076941,34.81155128070692,0.9918402510362344
914,30.84130833730687,0.06158157298574457,20.507159188294267,0.050648806987701356,34.776180571065105,0.9918523804919498
915,30.822527522758545,0.06160414975147706,20.481303605447824,0.0506818770646333,34.7407750409343,0.9918645099476651
916,30.803595089854205,0.06162672651720954,20.45536826043971,0.05071494714156524,34.70533434127465,0.9918766394033804
917,30.784511036509112,0.06164930328294202,20.429353443029672,0.050748017218497185,34.66985812489301,0.9918887688590957
918,30.76527536428636,0.06167188004867451,20.403259444163037,0.05078108729542913,34.634346046456656,0.9919008983148111
919,30.74588807840218,0.06169445681440699,20.37708655596498,0.05081415737236107,34.59879776251823,0.9919130277705264
920,30.726349187730868,0.06171703358013947,20.350835071734856,0.050847227449293014,34.563212931529215,0.9919251572262417
921,30.706658704809712,0.061739610345871956,20.324505285940447,0.05088029752622496,34.527591213864405,0.991937286681957
922,30.686816645843738,0.061762187111604444,20.29809749421225,0.0509133676031569,34.49193227183682,0.9919494161376724
923,30.666823030710262,0.06178476387733692,20.271611993337714,0.050946437680088844,34.45623576971809,0.9919615455933878
924,30.646677882963232,0.061807340643069406,20.24504908125548,0.05097950775702078,34.420501373758526,0.991973675049103
925,30.62638122983761,0.06182991740880189,20.218409057049545,0.05101257783395272,34.38472875220186,0.9919858045048184
926,30.605933102253342,0.061852494174534374,20.19169222094355,0.051045647910884666,34.348917575309045,0.9919979339605337
927,30.58533353481938,0.061875070940266855,20.164898874294913,0.05107871798781661,34.31306751537099,0.9920100634162491
928,30.56458256583738,0.06189764770599934,20.138029319589,0.05111178806474855,34.27717824673249,0.9920221928719644
929,30.54368023730543,0.06192022447173182,20.111083860433283,0.051144858141680495,34.241249445804684,0.9920343223276797
930,30.522626594921373,0.061942801237464304,20.0840628015515,0.05117792821861244,34.20528079108881,0.992046451783395
931,30.501421688086193,0.06196537800319679,20.056966448777736,0.05121099829554438,34.16927196318838,0.9920585812391104
932,30.480065569907175,0.06198795476892928,20.029795109050585,0.051244068372476324,34.13322264483237,0.9920707106948257
933,30.458558297200796,0.06201053153466176,20.002549090407193,0.05127713844940827,34.09713252088893,0.992082840150541
934,30.43689993049561,0.06203310830039424,19.975228701977368,0.05131020852634021,34.061001278384715,0.9920949696062563
935,30.415090534034857,0.06205568506612673,19.94783425397763,0.051343278603272154,34.024828606522036,0.9921070990619717
936,30.39313017577903,0.06207826183185921,19.92036605770523,0.0513763486802041,33.98861419669606,0.992119228517687
937,30.37101892740812,0.06210083859759169,19.89282442553225,0.05140941875713604,33.95235774251208,0.9921313579734024
938,30.34875686432386,0.06212341536332418,19.865209670899528,0.05144248883406798,33.916058939802525,0.9921434874291176
939,30.32634406565169,0.06214599212905666,19.837522108310733,0.051475558910999926,33.879717486643926,0.992155616884833
940,30.30378061424264,0.06216856889478914,19.809762053326292,0.05150862898793187,33.8433330833737,0.9921677463405483
941,30.281066596674993,0.06219114566052163,19.78192982255739,0.05154169906486381,33.806905432606854,0.9921798757962637
942,30.258202103255805,0.062213722426254114,19.75402573365992,0.051574769141795755,33.770434239252516,0.9921920052519789
943,30.2351872280223,0.062236299191986595,19.726050105328365,0.0516078392187277,33.73391921053001,0.9922041347076943
944,30.212022068743025,0.062258875957719076,19.698003257289805,0.05164090929565964,33.69736005598698,0.9922162641634096
945,30.188706726918916,0.062281452723451564,19.669885510297757,0.051673979372591584,33.66075648751152,0.992228393619125
946,30.165241307784154,0.062304029489184044,19.641697186126073,0.05170704944952353,33.624108219353715,0.9922405230748402
947,30.141625920306883,0.062326606254916525,19.613438607562816,0.05174011952645547,33.58741496813566,0.9922526525305556
948,30.117860677189707,0.06234918302064901,19.585110098404126,0.051773189603387414,33.550676452873134,0.9922647819862709
949,30.09394569487019,0.0623717597863815,19.556711983448032,0.05180625968031936,33.51389239498531,0.9922769114419863
950,30.069881093520962,0.062394336552113974,19.5282445884883,0.0518393297572513,33.47706251831584,0.9922890408977016
951,30.045666997049768,0.06241691331784646,19.499708240308212,0.05187239983418324,33.44018654914411,0.9923011703534169
952,30.021303533099434,0.06243949008357895,19.47110326667439,0.051905469911115186,33.40326421620199,0.9923132998091323
953,29.996790833047584,0.06246206684931143,19.44242999633054,0.05193853998804713,33.36629525069037,0.9923254292648476
954,29.972129032006094,0.06248464361504391,19.413688758991224,0.05197161006497907,33.32927938629012,0.992337558720563
955,29.947318268820627,0.0625072203807764,19.384879885335586,0.052004680141911015,33.29221635918238,0.9923496881762782
956,29.922358686069764,0.06252979714650889,19.356003707001097,0.05203775021884296,33.25510590805738,0.9923618176319936
957,29.89725043006416,0.06255237391224136,19.327060556577237,0.0520708202957749,33.217947774134906,0.9923739470877089
958,29.871993650845337,0.06257495067797385,19.298050767599246,0.05210389037270684,33.18074170117276,0.9923860765434243
959,29.846588502184513,0.06259752744370634,19.268974674541692,0.05213696044963878,33.14348743548692,0.9923982059991395
960,29.82103514158115,0.06262010420943881,19.239832612812226,0.052170030526570724,33.10618472595983,0.9924103354548549
961,29.795333730261337,0.0626426809751713,19.210624918745204,0.05220310060350267,33.06883332405987,0.9924224649105702
962,29.769484433176082,0.06266525774090378,19.181351929595262,0.05223617068043461,33.031432983851126,0.9924345943662856
963,29.743487418999358,0.06268783450663626,19.15201398353099,0.05226924075736655,32.99398346200897,0.9924467238220008
964,29.717342860125978,0.06271041127236875,19.12261141962847,0.052302310834298496,32.95648451783321,0.9924588532777162
965,29.691050932669476,0.06273298803810123,19.093144577864905,0.05233538091123044,32.91893591326154,0.9924709827334315
966,29.664611816459562,0.06275556480383372,19.063613799112115,0.05236845098816238,32.88133741288277,0.9924831121891469
967,29.6380256950396,0.0627781415695662,19.03401942513014,0.052401521065094325,32.84368878394996,0.9924952416448621
968,29.61129275566382,0.06280071833529868,19.004361798560716,0.05243459114202627,32.80598979639338,0.9925073711005775
969,29.58441318929452,0.06282329510103117,18.97464126292082,0.05246766121895821,32.768240222833406,0.9925195005562928
970,29.557387190598874,0.06284587186676366,18.944858162596116,0.052500731295890155,32.73043983859269,0.9925316300120082
971,29.530214957945773,0.06286844863249613,18.915012842834486,0.0525338013728221,32.692588421710695,0.9925437594677234
972,29.50289669340233,0.06289102539822862,18.885105649739444,0.05256687144975404,32.65468575295192,0.9925558889234388
973,29.47543260273047,0.06291360216396111,18.8551369302636,0.052599941526685984,32.61673161582371,0.9925680183791541
974,29.447822895383077,0.06293617892969358,18.825107032202062,0.05263301160361793,32.5787257965824,0.9925801478348695
975,29.420067784500098,0.06295875569542607,18.795016304185868,0.05266608168054987,32.540668084250854,0.9925922772905849
976,29.39216748690456,0.06298133246115856,18.764865095675347,0.05269915175748181,32.50255827062611,0.9926044067463001
977,29.36412222309837,0.06300390922689103,18.73465375695351,0.052732221834413756,32.464396150292934,0.9926165362020155
978,29.33593221725778,0.06302648599262352,18.704382639119405,0.0527652919113457,32.42618152063486,0.9926286656577308
979,29.307597697229024,0.063049062758356,18.674052094081453,0.05279836198827764,32.38791418184561,0.9926407951134462
980,29.279118894523467,0.06307163952408848,18.643662474550755,0.052831432065209585,32.34959393694015,0.9926529245691614
981,29.25049604431284,0.06309421628982097,18.613214134034425,0.05286450214214153,32.311220591765476,0.9926650540248768
982,29.221729385424126,0.06311679305555346,18.58270742682883,0.05289757221907347,32.272793955013256,0.9926771834805921
983,29.192819160334423,0.06313936982128593,18.55214270801291,0.052930642296005415,32.234313838226456,0.9926893129363075
984,29.163765615165488,0.06316194658701842,18.521520333441405,0.05296371237293736,32.19578005581557,0.9927014423920227
985,29.134568999678383,0.0631845233527509,18.49084065973808,0.0529967824498693,32.15719242506291,0.9927135718477381
986,29.105229567267624,0.06320710011848339,18.460104044288975,0.053029852526801244,32.11855076613904,0.9927257013034534
987,29.075747574955418,0.06322967688421588,18.42931084523557,0.05306292260373319,32.079854902106646,0.9927378307591688
988,29.04612328338564,0.06325225364994835,18.39846142146798,0.05309599268066513,32.04110465893672,0.992749960214884
989,29.016356956817678,0.06327483041568084,18.36755613261814,0.05312906275759707,32.002299865512086,0.9927620896705994
990,28.986448863120085,0.06329740718141333,18.33659533905292,0.053162132834529016,31.963440353642895,0.9927742191263147
991,28.956399273764116,0.0633199839471458,18.30557940186729,0.05319520291146096,31.924525958071786,0.9927863485820301
992,28.926208463816998,0.06334256071287829,18.2745086828774,0.0532282729883929,31.885556516485174,0.9927984780377453
993,28.89587671193528,0.06336513747861078,18.243383544613714,0.053261343065324845,31.84653186952196,0.9928106074934607
994,28.865404300357728,0.06338771424434325,18.212204350314032,0.05329441314225679,31.807451860782578,0.992822736949176
995,28.8347915148982,0.06341029101007574,18.180971463916634,0.05332748321918873,31.76831633683778,0.9928348664048914
996,28.804038644938416,0.06343286777580823,18.14968525005324,0.053360553296120675,31.729125147237365,0.9928469958606067
997,28.77314598342058,0.0634554445415407,18.118346074042105,0.05339362337305262,31.68987814451862,0.992859125316322
998,28.742113826839542,0.06347802130727319,18.086954301880972,0.05342669344998456,31.650575184214738,0.9928712547720373
999,28.710942475235278,0.06350059807300568,18.055510300240126,0.053459763526916504,31.61121612486259,0.9928833842277527


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-06/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00012,0.047490496188402176,0.02492767758667469,0.9807985424995422
1,1,00032,0.07511726021766663,0.03626770153641701,0.9801502227783203
2,2,00052,0.12891407310962677,0.07289329171180725,0.9812859892845154
3,3,00072,0.059610672295093536,0.05602508783340454,0.9934604167938232


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-06/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,9.21380053560297,0.047490496188402176,12.062578622619549,0.02492767758667469,61.649058883401906,0.9801502227783203
1,9.225227400292386,0.0475720012704054,12.078888695689457,0.024975691214427574,61.67296070879835,0.9801635462958533
2,9.236600909240117,0.04765350635240863,12.095150238840446,0.02502370484218046,61.6964313522131,0.9801768698133864
3,9.247920855345182,0.04773501143441186,12.111363097710338,0.025071718469933345,61.71947048920874,0.9801901933309194
4,9.259187032625356,0.04781651651641509,12.127527119271962,0.025119732097686233,61.742077805894496,0.9802035168484524
5,9.270399236224993,0.047898021598418314,12.143642151837861,0.025167745725439117,61.76425299894039,0.9802168403659854
6,9.281557262422808,0.04797952668042154,12.159708045064942,0.025215759353192004,61.785995775593584,0.9802301638835186
7,9.292660908639618,0.04806103176242477,12.175724649959061,0.025263772980944888,61.80730585369302,0.9802434874010516
8,9.303709973446058,0.048142536844428,12.191691818879557,0.025311786608697776,61.82818296168397,0.9802568109185846
9,9.314704256570257,0.048224041926431226,12.207609405543696,0.02535980023645066,61.84862683863191,0.9802701344361177
10,9.325643558905474,0.04830554700843445,12.223477265031093,0.025407813864203543,61.86863723423703,0.9802834579536507
11,9.336527682517723,0.048387052090437685,12.239295253788038,0.02545582749195643,61.8882139088464,0.9802967814711837
12,9.34735643065332,0.04846855717244091,12.255063229631768,0.025503841119709315,61.90735663346739,0.9803101049887167
13,9.358129607746436,0.04855006225444414,12.270781051754685,0.025551854747462202,61.92606518978079,0.9803234285062498
14,9.368847019426589,0.048631567336447364,12.286448580728505,0.025599868375215086,61.94433937015179,0.9803367520237828
15,9.379508472526096,0.04871307241845059,12.302065678508335,0.025647882002967973,61.96217897764209,0.9803500755413158
16,9.390113775087517,0.04879457750045382,12.3176322084367,0.025695895630720857,61.97958382602197,0.9803633990588488
17,9.40066273637102,0.04887608258245705,12.3331480352475,0.02574390925847374,61.99655373977981,0.980376722576382
18,9.411155166861741,0.048957587664460275,12.348613025069898,0.02579192288622663,62.01308855413347,0.980390046093915
19,9.421590878277092,0.0490390927464635,12.364027045432145,0.025839936513979513,62.02918811504003,0.980403369611448
20,9.43196968357402,0.049120597828466735,12.379389965265352,0.0258879501417324,62.04485227920535,0.980416693128981
21,9.442291396956257,0.04920210291046996,12.394701654907177,0.025935963769485284,62.060080914093945,0.9804300166465141
22,9.452555833881497,0.04928360799247319,12.409961986105465,0.02598397739723817,62.07487389793678,0.9804433401640471
23,9.462762811068552,0.04936511307447641,12.425170832021802,0.026031991024991055,62.08923111974021,0.9804566636815801
24,9.472912146504461,0.049446618156479646,12.440328067235036,0.02608000465274394,62.10315247929444,0.9804699871991132
25,9.483003659451567,0.04952812323848287,12.455433567744688,0.026128018280496827,62.116637887180126,0.9804833107166462
26,9.493037170454535,0.0496096283204861,12.470487210974332,0.02617603190824971,62.12968726477623,0.9804966342341792
27,9.50301250134735,0.049691133402489325,12.485488875774905,0.026224045536002598,62.14230054426647,0.9805099577517122
28,9.512929475260258,0.04977263848449255,12.500438442427926,0.026272059163755482,62.15447766864623,0.9805232812692454
29,9.52278791662667,0.049854143566495784,12.515335792648674,0.02632007279150837,62.16621859172719,0.9805366047867784
30,9.532587651190028,0.04993564864849901,12.530180809589286,0.026368086419261253,62.17752327814451,0.9805499283043114
31,9.542328506010609,0.05001715373050224,12.544973377841789,0.02641610004701414,62.18839170336058,0.9805632518218445
32,9.552010309472323,0.05009865881250546,12.559713383441075,0.026464113674767024,62.198823853670255,0.9805765753393775
33,9.561632891289424,0.050180163894508696,12.574400713867789,0.02651212730251991,62.20881972620529,0.9805898988569105
34,9.57119608251321,0.05026166897651192,12.589035258051169,0.026560140930272796,62.21837932893766,0.9806032223744435
35,9.580699715538655,0.05034317405851515,12.603616906371805,0.02660815455802568,62.22750268068325,0.9806165458919766
36,9.590143624111025,0.050424679140518375,12.618145550664337,0.026656168185778567,62.23618981110512,0.9806298694095096
37,9.599527643332415,0.05050618422252161,12.63262108422007,0.02670418181353145,62.24444076071556,0.9806431929270426
38,9.60885160966826,0.050587689304524834,12.647043401789562,0.02675219544128434,62.252255580878504,0.9806565164445756
39,9.618115360953812,0.05066919438652806,12.661412399585073,0.026800209069037222,62.259634333811626,0.9806698399621088
40,9.627318736400541,0.050750699468531286,12.675727975283017,0.02684822269679011,62.26657709258675,0.9806831634796418
41,9.636461576602509,0.05083220455053451,12.689990028026306,0.026896236324542994,62.27308394113187,0.9806964869971748
42,9.645543723542696,0.050913709632537746,12.704198458426626,0.026944249952295878,62.27915497423074,0.9807098105147078
43,9.654565020599277,0.05099521471454097,12.718353168566663,0.026992263580048765,62.28479029752335,0.9807231340322409
44,9.663525312551855,0.0510767197965442,12.732454062002233,0.02704027720780165,62.28999002750563,0.9807364575497739
45,9.672424445587632,0.051158224878547424,12.746501043764368,0.027088290835554536,62.29475429152838,0.9807497810673069
46,9.681262267307554,0.05123972996055066,12.760494020361316,0.02713630446330742,62.29908322779623,0.98076310458484
47,9.690038626732393,0.051321235042553884,12.774432899780486,0.027184318091060304,62.30297698536602,0.980776428102373
48,9.698753374308778,0.05140274012455711,12.788317591490292,0.02723233171881319,62.306435724144855,0.980789751619906
49,9.70740636191519,0.051484245206560336,12.802148006441978,0.02728034534656608,62.30945961488738,0.980803075137439
50,9.7159974428679,0.05156575028856357,12.815924057071316,0.027328358974318963,62.312048839193096,0.9808163986549722
51,9.724526471926854,0.051647255370566796,12.829645657300281,0.027376372602071847,62.31420358950299,0.9808297221725052
52,9.732993305301516,0.05172876045257002,12.843312722538629,0.027424386229824734,62.315924069095814,0.9808430456900382
53,9.741397800656657,0.05181026553457325,12.856925169685411,0.027472399857577618,62.317210492083916,0.9808563692075712
54,9.749739817118087,0.051891770616576474,12.870482917130415,0.027520413485330505,62.3180630834087,0.9808696927251043
55,9.758019215278352,0.05197327569857971,12.883985884755546,0.02756842711308339,62.31848207883555,0.9808830162426373
56,9.766235857202364,0.052054780780582934,12.897433993936122,0.027616440740836273,62.31846772494856,0.9808963397601703
57,9.774389606432988,0.05213628586258616,12.910827167542115,0.02766445436858916,62.31802027914451,0.9809096632777033
58,9.782480327996575,0.05221779094458939,12.924165329939301,0.027712467996342045,62.31714000962678,0.9809229867952364
59,9.790507888408442,0.05229929602659262,12.937448406990358,0.027760481624094932,62.31582719539851,0.9809363103127694
60,9.798472155678304,0.052380801108595845,12.95067632605588,0.027808495251847816,62.31408212625564,0.9809496338303024
61,9.806372999315647,0.05246230619059907,12.963849015995338,0.027856508879600703,62.311905102779335,0.9809629573478355
62,9.81421029033505,0.0525438112726023,12.976966407167936,0.027904522507353587,62.3092964363279,0.9809762808653686
63,9.82198390126146,0.05262531635460553,12.990028431433434,0.027952536135106475,62.30625644902874,0.9809896043829016
64,9.829693706135407,0.05270682143660876,13.003035022152874,0.02800054976285936,62.302785473769276,0.9810029279004346
65,9.837339580518158,0.05278832651861198,13.015986114189246,0.028048563390612243,62.29888385418777,0.9810162514179677
66,9.844921401496844,0.05286983160061521,13.028881643908083,0.02809657701836513,62.29455194466391,0.9810295749355007
67,9.852439047689495,0.05295133668261844,13.041721549177971,0.028144590646118014,62.289790110308616,0.9810428984530337
68,9.859892399250043,0.05303284176462167,13.054505769371017,0.0281926042738709,62.28459872695345,0.9810562219705667
69,9.867281337873287,0.053114346846624895,13.0672342453632,0.028240617901623785,62.27897818113999,0.9810695454880998
70,9.874605746799752,0.05319585192862812,13.079906919534704,0.028288631529376673,62.272928870108494,0.9810828690056328
71,9.881865510820543,0.053277357010631354,13.092523735770136,0.028336645157129556,62.26645120178585,0.9810961925231658
72,9.889060516282115,0.05335886209263458,13.105084639458688,0.028384658784882444,62.259545594773925,0.9811095160406988
73,9.896190651091002,0.05344036717463781,13.117589577494238,0.028432672412635328,62.25221247833666,0.981122839558232
74,9.903255804718476,0.05352187225664103,13.130038498275368,0.02848068604038821,62.24445229238725,0.981136163075765
75,9.91025586820516,0.05360337733864426,13.142431351705309,0.0285286996681411,62.23626548747482,0.981149486593298
76,9.917190734165578,0.05368488242064749,13.154768089191808,0.028576713295893983,62.22765252477024,0.9811628101108311
77,9.92406029679265,0.05376638750265072,13.167048663646963,0.02862472692364687,62.21861387605245,0.9811761336283641
78,9.930864451862137,0.053847892584653945,13.179273029486916,0.028672740551399754,62.209150023693596,0.9811894571458971
79,9.937603096737014,0.05392939766665717,13.191441142631547,0.02872075417915264,62.19926146064364,0.9812027806634301
80,9.944276130371797,0.054010902748660404,13.203552960504052,0.028768767806905526,62.18894869041552,0.9812161041809632
81,9.950883453316804,0.05409240783066363,13.215608442030462,0.028816781434658413,62.17821222706898,0.9812294276984962
82,9.957424967722364,0.054173912912666856,13.227607547639089,0.028864795062411297,62.16705259519395,0.9812427512160292
83,9.963900577342965,0.05425541799467008,13.239550239259902,0.02891280869016418,62.15547032989445,0.9812560747335622
84,9.970310187541342,0.054336923076673316,13.251436480323841,0.02896082231791707,62.14346597677115,0.9812693982510954
85,9.97665370529251,0.05441842815867654,13.263266235762035,0.029008835945669952,62.13104009190387,0.9812827217686284
86,9.982931039187728,0.05449993324067977,13.275039472004972,0.02905684957342284,62.11819324183367,0.9812960452861614
87,9.989142099438414,0.054581438322682994,13.286756156981594,0.029104863201175724,62.104926003544676,0.9813093688036945
88,9.995286797880008,0.05466294340468622,13.298416260118296,0.029152876828928607,62.09123896444474,0.9813226923212275
89,10.001365047975737,0.054744448486689454,13.310019752337901,0.029200890456681495,62.077132722347166,0.9813360158387605
90,10.007376764820373,0.05482595356869268,13.321566606058513,0.029248904084434382,62.06260788545067,0.9813493393562935
91,10.013321865143887,0.054907458650695906,13.33305679519233,0.029296917712187266,62.04766507231899,0.9813626628738266
92,10.01920026731507,0.05498896373269913,13.344490295144396,0.02934493133994015,62.03230491186146,0.9813759863913596
93,10.025011891345073,0.055070468814702365,13.355867082811232,0.029392944967693038,62.0165280433117,0.9813893099088926
94,10.03075665889091,0.05515197389670559,13.367187136579448,0.02944095859544592,62.000335116205996,0.9814026334264256
95,10.036434493258865,0.05523347897870882,13.378450436324266,0.02948897222319881,61.98372679036268,0.9814159569439588
96,10.042045319407874,0.055314984060712044,13.389656963407962,0.029536985850951693,61.966703735859504,0.9814292804614918
97,10.047589063952824,0.05539648914271528,13.400806700678253,0.029584999478704577,61.94926663301136,0.9814426039790248
98,10.053065655167792,0.0554779942247185,13.411899632466604,0.029633013106457464,61.93141617234776,0.9814559274965579
99,10.058475022989235,0.05555949930672173,13.42293574458646,0.029681026734210348,61.91315305458884,0.9814692510140909
100,10.063817099019094,0.055641004388724956,13.43391502433143,0.029729040361963235,61.89447799062294,0.9814825745316239
101,10.069091816527862,0.05572250947072818,13.444837460473368,0.02977705398971612,61.87539170148202,0.9814958980491569
102,10.074299110457574,0.055804014552731415,13.455703043260419,0.029825067617469003,61.85589491831676,0.98150922156669
103,10.07943891742472,0.05588551963473464,13.466511764414964,0.02987308124522189,61.83598838237288,0.981522545084223
104,10.084511175723147,0.05596702471673787,13.47726361713151,0.029921094872974778,61.81567284496546,0.981535868601756
105,10.08951582532683,0.0560485297987411,13.48795859607451,0.029969108500727662,61.79494906745276,0.981549192119289
106,10.094452807892628,0.05613003488074433,13.498596697376124,0.030017122128480546,61.773817821211196,0.9815625156368222
107,10.099322066762959,0.05621153996274755,13.509177918633874,0.030065135756233433,61.75227988760938,0.9815758391543552
108,10.10412354696841,0.05629304504475078,13.51970225890827,0.030113149383986317,61.73033605797936,0.9815891626718882
109,10.108857195230291,0.056374550126754006,13.530169718720352,0.030161163011739205,61.70798713359167,0.9816024861894213
110,10.113522959963115,0.05645605520875724,13.54058030004915,0.03020917663949209,61.68523392562702,0.9816158097069543
111,10.118120791277025,0.056537560290760465,13.550934006329094,0.030257190267244972,61.66207725514761,0.9816291332244873
112,10.122650640980144,0.05661906537276369,13.561230842447356,0.03030520389499786,61.63851795307034,0.9816424567420203
113,10.127112462580868,0.05670057045476692,13.571470814741087,0.030353217522750747,61.61455686013743,0.9816557802595534
114,10.131506211290102,0.056782075536770144,13.581653930994644,0.03040123115050363,61.59019482688657,0.9816691037770864
115,10.13583184402341,0.05686358061877338,13.591780200436709,0.030449244778256515,61.5654327136231,0.9816824272946194
116,10.14008931940312,0.0569450857007766,13.601849633737329,0.030497258406009402,61.540271390389364,0.9816957508121524
117,10.144278597760355,0.05702659078277983,13.611862243004943,0.030545272033762286,61.51471173693355,0.9817090743296856
118,10.148399641136999,0.05710809586478306,13.621818041783275,0.030593285661515174,61.48875464268195,0.9817223978472186
119,10.1524524132876,0.05718960094678629,13.631717045048202,0.030641299289268058,61.46240100670445,0.9817357213647516
120,10.156436879681205,0.057271106028789515,13.641559269204542,0.03068931291702094,61.43565173768599,0.9817490448822846
121,10.160353007503128,0.05735261111079274,13.651344732082785,0.03073732654477383,61.40850775389394,0.9817623683998177
122,10.164200765656656,0.05743411619279597,13.66107345293573,0.030785340172526716,61.38096998314517,0.9817756919173507
123,10.167980124764695,0.0575156212747992,13.67074545243508,0.0308333538002796,61.35303936277534,0.9817890154348837
124,10.171691057171326,0.057597126356802426,13.68036075266797,0.030881367428032484,61.32471683960518,0.9818023389524168
125,10.175333536943329,0.05767863143880565,13.6899193771334,0.03092938105578537,61.2960033699066,0.9818156624699498
126,10.17890753987161,0.05776013652080888,13.699421350738662,0.030977394683538256,61.26689991937078,0.9818289859874828
127,10.182413043472577,0.057841641602812105,13.70886669979561,0.031025408311291143,61.237407463073524,0.9818423095050158
128,10.185850026989453,0.05792314668481534,13.718255452016965,0.031073421939044027,61.207526985439685,0.981855633022549
129,10.189218471393506,0.058004651766818564,13.727587636512466,0.03112143556679691,61.17725948021172,0.981868956540082
130,10.192518359385234,0.05808615684882179,13.736863283785025,0.031169449194549798,61.14660595041191,0.981882280057615
131,10.195749675395462,0.058167661930825024,13.746082425726764,0.031217462822302682,61.11556740830733,0.981895603575148
132,10.19891240558638,0.05824916701282825,13.755245095615024,0.03126547645005557,61.084144875375685,0.9819089270926811
133,10.202006537852531,0.058330672094831476,13.764351328108294,0.031313490077808454,61.05233938226848,0.9819222506102141
134,10.205032061821695,0.0584121771768347,13.773401159242068,0.03136150370556134,61.02015196877349,0.9819355741277471
135,10.20798896885574,0.05849368225883793,13.782394626424647,0.03140951733331422,60.987583683780066,0.9819488976452801
136,10.210877252051393,0.05857518734084116,13.791331768432892,0.03145753096106711,60.954635585241085,0.9819622211628132
137,10.213696906240935,0.05865669242284439,13.800212625407873,0.031505544588819996,60.921308740134414,0.9819755446803462
138,10.216447927992842,0.058738197504847614,13.8090372388505,0.03155355821657288,60.88760422442722,0.9819888681978792
139,10.219130315612352,0.05881970258685084,13.817805651617057,0.031601571844325764,60.85352312303648,0.9820021917154124
140,10.22174406914197,0.058901207668854066,13.826517907914695,0.031649585472078655,60.819066529790824,0.9820155152329454
141,10.224289190361885,0.0589827127508573,13.835174053296843,0.03169759909983154,60.78423554739208,0.9820288387504784
142,10.226765682790358,0.059064217832860526,13.843774134658577,0.03174561272758442,60.749031287374706,0.9820421622680114
143,10.229173551684,0.05914572291486375,13.852318200231903,0.03179362635533731,60.71345487006845,0.9820554857855445
144,10.231512804038005,0.059227227996866985,13.860806299581013,0.0318416399830902,60.67750742455749,0.9820688093030775
145,10.233783448586316,0.05930873307887021,13.869238483597435,0.03188965361084308,60.64119008863905,0.9820821328206105
146,10.235985495801716,0.05939023816087344,13.87761480449516,0.031937667238595965,60.604504008785256,0.9820954563381435
147,10.238118957895848,0.059471743242876664,13.88593531580568,0.03198568086634885,60.567450340101125,0.9821087798556766
148,10.240183848819179,0.05955324832487989,13.894200072372996,0.03203369449410173,60.53003024628232,0.9821221033732096
149,10.24218018426088,0.05963475340688312,13.902409130348536,0.032081708121854624,60.49224489957593,0.9821354268907426
150,10.24410798164865,0.05971625848888635,13.910562547186018,0.03212972174960751,60.454095480737124,0.9821487504082758
151,10.245967260148475,0.059797763570889576,13.918660381636272,0.03217773537736039,60.415583178987454,0.9821620739258088
152,10.247758040664296,0.0598792686528928,13.926702693741985,0.032225749005113276,60.37670919197242,0.9821753974433418
153,10.249480345837638,0.05996077373489603,13.934689544832391,0.03227376263286616,60.33747472571903,0.9821887209608748
154,10.251134200047144,0.06004227881689926,13.94262099751791,0.03232177626061905,60.29788099459116,0.9822020444784079
155,10.252719629408068,0.06012378389890249,13.950497115684701,0.032369789888371935,60.25792922124863,0.9822153679959409
156,10.254236661771673,0.06020528898090571,13.958317964489215,0.03241780351612482,60.21762063660219,0.9822286915134739
157,10.255685326724576,0.06028679406290895,13.966083610352605,0.0324658171438777,60.176956479768336,0.9822420150310069
158,10.257065655588022,0.06036829914491217,13.97379412095516,0.032513830771630586,60.1359379980274,0.98225533854854
159,10.258377681417088,0.0604498042269154,13.981449565230646,0.03256184439938348,60.09456644677776,0.982268662066073
160,10.259621438999815,0.060531309308918625,13.989050013360565,0.03260985802713636,60.052843089489514,0.982281985583606
161,10.260796964856283,0.06061281439092185,13.996595536768412,0.032657871654889245,60.01076919766191,0.9822953091011392
162,10.2619042972376,0.060694319472925085,14.004086208113836,0.032705885282642136,59.96834605077599,0.9823086326186722
163,10.26294347612484,0.06077582455492831,14.011522101286758,0.03275389891039502,59.925574936249255,0.9823219561362052
164,10.263914543227905,0.06085732963693154,14.018903291401422,0.032801912538147904,59.88245714938992,0.9823352796537382
165,10.264817541984307,0.06093883471893476,14.026229854790422,0.03284992616590079,59.83899399334874,0.9823486031712713
166,10.265652517557907,0.06102033980093799,14.033501868998638,0.03289793979365367,59.79518677907492,0.9823619266888043
167,10.266419516837567,0.06110184488294122,14.040719412777134,0.03294595342140656,59.751036825267796,0.9823752502063373
168,10.26711858843573,0.06118334996494445,14.047882566077005,0.032993967049159446,59.706545458328186,0.9823885737238703
169,10.267749782686948,0.061264855046947675,14.05499141004316,0.03304198067691233,59.66171401231346,0.9824018972414034
170,10.268313151646328,0.06134636012895091,14.06204602700806,0.033089994304665214,59.61654382888838,0.9824152207589364
171,10.268808749087922,0.061427865210954134,14.069046500485408,0.0331380079324181,59.57103625727552,0.9824285442764694
172,10.269236630503027,0.06150937029295736,14.075992915163765,0.03318602156017099,59.525192654209604,0.9824418677940024
173,10.269596853098443,0.06159087537496059,14.082885356900126,0.03323403518792387,59.47901438388694,0.9824551913115356
174,10.269889475794646,0.06167238045696381,14.08972391271347,0.03328204881567676,59.432502817916976,0.9824685148290686
175,10.270114559223899,0.061753885538967046,14.096508670778203,0.03333006244342964,59.38565933527293,0.9824818383466016
176,10.270272165728286,0.06183539062097027,14.103239720417594,0.033378076071182525,59.338485322242825,0.9824951618641347
177,10.270362359357698,0.0619168957029735,14.109917152097164,0.033426089698935416,59.29098217237774,0.9825084853816677
178,10.270385205867722,0.061998400784976725,14.116541057417965,0.0334741033266883,59.243151286444615,0.9825218088992007
179,10.270340772717486,0.06207990586697995,14.123111529109897,0.03352211695444118,59.19499407237456,0.9825351324167337
180,10.270229129067427,0.062161410948983184,14.129628661024906,0.033570130582194074,59.14651194521074,0.9825484559342668
181,10.270050345776996,0.06224291603098641,14.136092548130154,0.03361814420994695,59.09770632706047,0.9825617794517998
182,10.269804495402274,0.062324421112989636,14.142503286501166,0.03366615783769984,59.04857864704271,0.9825751029693328
183,10.269491652193555,0.06240592619499287,14.148860973314875,0.033714171465452726,58.999130341235116,0.9825884264868658
184,10.269111892092834,0.062487431276996096,14.155165706842674,0.03376218509320561,58.949362852625505,0.982601750004399
185,10.268665292731237,0.06256893635899932,14.161417586443385,0.0338101987209585,58.899277631057984,0.982615073521932
186,10.268151933426381,0.06265044144100256,14.1676167125562,0.033858212348711385,58.848876133181335,0.982628397039465
187,10.267571895179676,0.06273194652300577,14.173763186693556,0.03390622597646427,58.79815982239723,0.982641720556998
188,10.26692526067354,0.06281345160500901,14.179857111433986,0.03395423960421715,58.747130168805505,0.9826550440745311
189,10.266212114268566,0.06289495668701223,14.185898590414912,0.03400225323197004,58.6957886491545,0.9826683675920641
190,10.265432542000607,0.06297646176901546,14.191887728325383,0.03405026685972293,58.64413674678641,0.9826816911095971
191,10.26458663157781,0.06305796685101869,14.197824630898797,0.03409828048747581,58.59217595158242,0.9826950146271302
192,10.263674472377568,0.06313947193302191,14.203709404905549,0.034146294115228695,58.53990775991236,0.9827083381446632
193,10.262696155443406,0.06322097701502515,14.209542158145645,0.03419430774298158,58.487333674579304,0.9827216616621962
194,10.261651773481814,0.06330248209702838,14.215322999441279,0.03424232137073446,58.434455204764035,0.9827349851797292
195,10.260541420858996,0.0633839871790316,14.22105203862936,0.034290334998487354,58.38127386597346,0.9827483086972624
196,10.259365193597562,0.06346549226103483,14.226729386553997,0.03433834862624024,58.32779117998677,0.9827616322147954
197,10.258123189373153,0.06354699734303806,14.23235515505894,0.03438636225399312,58.27400867479586,0.9827749557323284
198,10.256815507511,0.06362850242504128,14.237929456979987,0.034434375881746006,58.21992788455595,0.9827882792498615
199,10.255442248982405,0.06371000750704452,14.243452406137338,0.03448238950949889,58.165550349528274,0.9828016027673945
200,10.254003516401177,0.06379151258904774,14.248924117327915,0.03453040313725178,58.11087761602311,0.9828149262849275
201,10.252499414019983,0.06387301767105097,14.254344706317642,0.034578416765004664,58.05591123634766,0.9828282498024605
202,10.250930047726639,0.06395452275305419,14.259714289833681,0.03462643039275755,58.00065276874861,0.9828415733199936
203,10.24929552504034,0.06403602783505742,14.265032985556637,0.03467444402051044,57.94510377735451,0.9828548968375266
204,10.247595955107823,0.06411753291706065,14.270300912112697,0.034722457648263316,57.889265832123094,0.9828682203550596
205,10.245831448699459,0.06419903799906387,14.275518189065785,0.03477047127601621,57.83314050878322,0.9828815438725926
206,10.244002118205271,0.0642805430810671,14.280684936909603,0.03481848490376909,57.77672938877605,0.9828948673901258
207,10.242108077630922,0.06436204816307034,14.285801277059711,0.034866498531521975,57.72003405920473,0.9829081909076588
208,10.240149442593594,0.06444355324507356,14.290867331845506,0.034914512159274866,57.66305611276925,0.9829215144251918
209,10.238126330317831,0.06452505832707679,14.295883224502218,0.03496252578702775,57.60579714771592,0.9829348379427248
210,10.236038859631304,0.06460656340908003,14.300849079162823,0.035010539414780634,57.5482587677776,0.9829481614602579
211,10.233887150960516,0.06468806849108324,14.305765020849943,0.03505855304253352,57.49044258211457,0.9829614849777909
212,10.23167132632645,0.06476957357308648,14.310631175467721,0.0351065666702864,57.432350205260335,0.9829748084953239
213,10.229391509340129,0.0648510786550897,14.315447669793638,0.03515458029803929,57.37398325706213,0.982988132012857
214,10.227047825198138,0.06493258373709293,14.320214631470295,0.035202593925792176,57.31534336262105,0.98300145553039
215,10.22464040067807,0.06501408881909615,14.32493218899721,0.03525060755354506,57.25643215223745,0.983014779047923
216,10.222169364133904,0.06509559390109938,14.329600471722488,0.035298621181297944,57.1972512613509,0.983028102565456
217,10.219634845491335,0.06517709898310262,14.334219609834559,0.03534663480905083,57.13780233047912,0.9830414260829892
218,10.217036976243016,0.06525860406510584,14.33878973435382,0.03539464843680372,57.07808700516548,0.9830547496005222
219,10.214375889443758,0.06534010914710907,14.34331097712425,0.0354426620645566,57.01810693591458,0.9830680731180552
220,10.211651719705667,0.0654216142291123,14.347783470805028,0.03549067569230949,56.957863778133984,0.9830813966355882
221,10.208864603193195,0.06550311931111552,14.352207348862082,0.03553868932006237,56.89735919207796,0.9830947201531213
222,10.206014677618148,0.06558462439311875,14.356582745559635,0.035586702947815255,56.83659484278648,0.9831080436706543
223,10.20310208223464,0.06566612947512199,14.360909795951693,0.035634716575568146,56.775572400023776,0.9831213671881873
224,10.200126957833955,0.0657476345571252,14.36518863587353,0.03568273020332103,56.71429353822251,0.9831346907057203
225,10.19708944673937,0.06582913963912844,14.36941940193313,0.03573074383107391,56.652759936422186,0.9831480142232534
226,10.193989692800912,0.06591064472113166,14.373602231502604,0.035778757458826804,56.590973278207194,0.9831613377407864
227,10.190827841390048,0.06599214980313489,14.377737262709582,0.03582677108657969,56.52893525165076,0.9831746612583194
228,10.187604039394312,0.06607365488513811,14.381824634428561,0.03587478471433257,56.46664754925206,0.9831879847758526
229,10.184318435211884,0.06615515996714134,14.385864486272254,0.035922798342085456,56.404111867876615,0.9832013082933856
230,10.180971178746088,0.06623666504914458,14.38985695858288,0.03597081196983834,56.34132990869646,0.9832146318109186
231,10.177562421399848,0.0663181701311478,14.393802192423465,0.03601882559759123,56.27830337712699,0.9832279553284516
232,10.174092316070068,0.06639967521315103,14.397700329569073,0.036066839225344115,56.21503398277009,0.9832412788459847
233,10.170561017141965,0.06648118029515426,14.40155151249806,0.036114852853097,56.1515234393514,0.9832546023635177
234,10.166968680483333,0.06656268537715748,14.405355884383251,0.03616286648084988,56.087773464657346,0.9832679258810507
235,10.163315463438737,0.06664419045916072,14.409113589083155,0.036210880108602767,56.02378578047807,0.9832812493985837
236,10.15960152482368,0.06672569554116395,14.412824771133092,0.03625889373635566,55.959562112544184,0.9832945729161168
237,10.155827024918683,0.06680720062316717,14.416489575736346,0.03630690736410854,55.89510419046351,0.9833078964336498
238,10.151992125463288,0.0668887057051704,14.420108148755265,0.036354920991861425,55.83041374766364,0.9833212199511828
239,10.148096989650067,0.06697021078717362,14.42368063670236,0.03640293461961431,55.76549252132775,0.983334543468716
240,10.1441417821185,0.06705171586917685,14.427207186731373,0.03645094824736719,55.70034225233361,0.983347866986249
241,10.14012666894884,0.06713322095118007,14.430687946628304,0.036498961875120084,55.63496468519188,0.983361190503782
242,10.1360518176559,0.0672147260331833,14.434123064802478,0.03654697550287297,55.56936156798495,0.983374514021315
243,10.131917397182788,0.06729623111518654,14.437512690277508,0.03659498913062585,55.503534652302285,0.9833878375388481
244,10.127723577894585,0.06737773619718976,14.44085697268231,0.03664300275837874,55.43748569318243,0.9834011610563811
245,10.123470531571957,0.06745924127919299,14.444156062242063,0.03669101638613162,55.371216449048944,0.9834144845739141
246,10.119158431404735,0.06754074636119622,14.447410109769152,0.03673903001388451,55.30472868164607,0.9834278080914471
247,10.114787451985391,0.06762225144319944,14.450619266654117,0.036787043641637394,55.23802415598055,0.9834411316089802
248,10.110357769302512,0.06770375652520268,14.45378368485654,0.03683505726939028,55.17110464025725,0.9834544551265132
249,10.10586956073417,0.06778526160720591,14.456903516895983,0.03688307089714317,55.10397190581459,0.9834677786440462
250,10.101323005041278,0.06786676668920913,14.459978915842823,0.03693108452489605,55.03662772706612,0.9834811021615794
251,10.096718282360847,0.06794827177121236,14.463010035309148,0.03697909815264894,54.969073881435236,0.9834944256791124
252,10.092055574199222,0.06802977685321558,14.4659970294396,0.03702711178040182,54.90131214929313,0.9835077491966454
253,10.08733506342525,0.06811128193521881,14.468940052902209,0.037075125408154705,54.83334431389674,0.9835210727141784
254,10.082556934263387,0.06819278701722203,14.471839260879216,0.037123139035907596,54.76517216132313,0.9835343962317115
255,10.077721372286755,0.06827429209922527,14.474694809057862,0.03717115266366048,54.696797480410865,0.9835477197492445
256,10.072828564410154,0.0683557971812285,14.477506853621227,0.037219166291413364,54.62822206269494,0.9835610432667775
257,10.067878698883005,0.06843730226323172,14.480275551238954,0.03726717991916625,54.559447702341615,0.9835743667843105
258,10.062871965282238,0.06851880734523495,14.483001059058065,0.03731519354691913,54.49047619608966,0.9835876903018436
259,10.057808554505144,0.06860031242723819,14.485683534693694,0.03736320717467202,54.421309343185136,0.9836010138193766
260,10.052688658762163,0.0686818175092414,14.488323136219833,0.037411220802424906,54.35194894531605,0.9836143373369096
261,10.047512471569606,0.06876332259124464,14.49092002216009,0.03745923443017779,54.28239680655276,0.9836276608544428
262,10.042280187742351,0.06884482767324787,14.49347435147839,0.037507248057930674,54.21265473328543,0.9836409843719758
263,10.036992003386471,0.06892633275525109,14.495986283569698,0.03755526168568356,54.142724534154326,0.9836543078895088
264,10.031648115891798,0.06900783783725432,14.498455978250739,0.03760327531343645,54.072608019993595,0.9836676314070418
265,10.026248723924468,0.06908934291925754,14.500883595750674,0.03765128894118933,54.00230700376511,0.9836809549245749
266,10.020794027419377,0.06917084800126078,14.503269296701816,0.03769930256894222,53.93182330049288,0.9836942784421079
267,10.015284227572618,0.069252353083264,14.505613242130297,0.03774731619669511,53.86115872720395,0.9837076019596409
268,10.009719526833841,0.06933385816526723,14.507915593446745,0.037795329824447985,53.790315102862806,0.9837209254771739
269,10.004100128898589,0.06941536324727046,14.510176512436967,0.037843343452200875,53.7192942483057,0.983734248994707
270,9.998426238700556,0.06949686832927368,14.512396161252596,0.03789135707995376,53.64809798618152,0.98374757251224
271,9.992698062403814,0.06957837341127691,14.514574702401767,0.03793937070770664,53.57672814088612,0.983760896029773
272,9.986915807394983,0.06965987849328015,14.516712298739758,0.037987384335459534,53.50518653849584,0.9837742195473062
273,9.981079682275356,0.06974138357528337,14.518809113459643,0.03803539796321242,53.433475006712,0.9837875430648392
274,9.97518989685297,0.0698228886572866,14.520865310082954,0.0380834115909653,53.361595374787136,0.9838008665823722
275,9.969246662134637,0.06990439373928983,14.522881052450296,0.038131425218718186,53.28954947346946,0.9838141900999052
276,9.963250190317915,0.06998589882129305,14.524856504712012,0.03817943884647107,53.217339134936395,0.9838275136174383
277,9.957200694783033,0.07006740390329629,14.526791831318807,0.03822745247422396,53.14496619272876,0.9838408371349713
278,9.951098390084786,0.0701489089852995,14.528687197012395,0.038275466101976845,53.07243248169166,0.9838541606525043
279,9.944943491944354,0.07023041406730274,14.530542766816126,0.03832347972972973,52.99973983790872,0.9838674841700373
280,9.938736217241111,0.07031191914930596,14.532358706025624,0.03837149335748261,52.92689009863623,0.9838808076875704
281,9.932476784004333,0.07039342423130919,14.534135180199424,0.038419506985235496,52.853885102244156,0.9838941312051034
282,9.92616541140493,0.07047492931331242,14.53587235514961,0.03846752061298839,52.780726688150295,0.9839074547226364
283,9.919802319747072,0.07055643439531564,14.537570396932445,0.03851553424074127,52.70741669675455,0.9839207782401694
284,9.913387730459796,0.07063793947731888,14.539229471839015,0.038563547868494155,52.633956969379156,0.9839341017577026
285,9.906921866088569,0.07071944455932211,14.540849746385858,0.03861156149624704,52.560349348205975,0.9839474252752356
286,9.900404950286807,0.07080094964132533,14.542431387305623,0.03865957512399992,52.486595676206214,0.9839607487927686
287,9.89383720780733,0.07088245472332856,14.543974561537707,0.038707588751752814,52.41269779708457,0.9839740723103017
288,9.887218864493805,0.0709639598053318,14.545479436218905,0.0387556023795057,52.338657555212826,0.9839873958278347
289,9.88055014727212,0.07104546488733501,14.54694617867406,0.03880361600725858,52.26447679556412,0.9840007193453677
290,9.873831284141719,0.07112696996933825,14.548374956406736,0.03885162963501147,52.19015736365426,0.9840140428629007
291,9.867062504166912,0.07120847505134147,14.549765937089854,0.038899643262764357,52.11570110547606,0.9840273663804338
292,9.86024403746811,0.0712899801333447,14.551119288556391,0.03894765689051724,52.04110986743383,0.9840406898979668
293,9.853376115213063,0.07137148521534792,14.552435178790041,0.038995670518270124,51.96638549628473,0.9840540134154998
294,9.846458969608005,0.07145299029735115,14.553713775915892,0.03904368414602301,51.89152983907329,0.9840673369330328
295,9.839492833888794,0.07153449537935438,14.55495524819112,0.0390916977737759,51.81654474306522,0.984080660450566
296,9.832477942312012,0.0716160004613576,14.556159763995701,0.03913971140152878,51.7414320556928,0.984093983968099
297,9.825414530145988,0.07169750554336084,14.557327491823084,0.03918772502928167,51.666193624481004,0.984107307485632
298,9.818302833661825,0.07177901062536407,14.55845860027094,0.03923573865703455,51.59083129699313,0.984120631003165
299,9.811143090124364,0.07186051570736729,14.559553258031857,0.039283752284787435,51.51534692076471,0.9841339545206981
300,9.803935537783111,0.07194202078937052,14.560611633884088,0.039331765912540326,51.439742343238365,0.9841472780382311
301,9.796680415863124,0.07202352587137376,14.561633896682295,0.03937977954029321,51.36401941170568,0.9841606015557641
302,9.789377964555873,0.07210503095337698,14.562620215348298,0.039427793168046094,51.28817997324211,0.9841739250732972
303,9.782028425010045,0.07218653603538021,14.563570758861838,0.03947580679579898,51.212225874642066,0.9841872485908302
304,9.774632039322327,0.07226804111738343,14.56448569625136,0.03952382042355186,51.136158962360945,0.9842005721083632
305,9.76718905052813,0.07234954619938666,14.565365196584809,0.03957183405130475,51.059981082450356,0.9842138956258962
306,9.759699702592311,0.07243105128138988,14.56620942896041,0.039619847679057636,50.98369408049246,0.9842272191434294
307,9.752164240399829,0.07251255636339311,14.567018562497509,0.03966786130681052,50.90729980154556,0.9842405426609624
308,9.744582909746363,0.07259406144539635,14.56779276632739,0.03971587493456341,50.83080009007473,0.9842538661784954
309,9.736955957328924,0.07267556652739957,14.568532209584115,0.03976388856231629,50.754196789890415,0.9842671896960284
310,9.7292836307364,0.0727570716094028,14.569237061395395,0.03981190219006918,50.677491744090254,0.9842805132135615
311,9.721566178440085,0.07283857669140603,14.569907490873454,0.03985991581782206,50.6006867949948,0.9842938367310945
312,9.713803849784172,0.07292008177340925,14.570543667105923,0.03990792944557495,50.523783784083115,0.9843071602486275
313,9.705996894976192,0.07300158685541248,14.571145759146749,0.03995594307332784,50.44678455193579,0.9843204837661605
314,9.698145565077454,0.07308309193741572,14.571713936007102,0.04000395670108072,50.369690938170876,0.9843338072836936
315,9.690250111993421,0.07316459701941894,14.572248366646342,0.040051970328833605,50.29250478137978,0.9843471308012266
316,9.682310788464072,0.07324610210142217,14.572749219962958,0.04009998395658649,50.215227919070614,0.9843604543187596
317,9.674327848054226,0.07332760718342539,14.573216664785543,0.04014799758433937,50.13786218760355,0.9843737778362928
318,9.666301545143828,0.07340911226542862,14.573650869863803,0.040196011212092264,50.06040942213039,0.9843871013538258
319,9.658232134918208,0.07349061734743184,14.574052003859554,0.04024402483984515,49.982871456534106,0.9844004248713588
320,9.65011987335832,0.07357212242943507,14.574420235337776,0.04029203846759803,49.90525012336459,0.9844137483888918
321,9.641965017230934,0.07365362751143831,14.574755732757644,0.040340052095350916,49.82754725378252,0.9844270719064249
322,9.633767824078802,0.07373513259344153,14.575058664463622,0.0403880657231038,49.74976467749609,0.9844403954239579
323,9.625528552210803,0.07381663767544476,14.575329198676542,0.04043607935085669,49.67190422269792,0.9844537189414909
324,9.61724746069205,0.073898142757448,14.575567503484752,0.040484092978609575,49.59396771600923,0.9844670424590239
325,9.608924809333967,0.07397964783945121,14.575773746835207,0.04053210660636246,49.51595698241701,0.984480365976557
326,9.600560858684346,0.07406115292145445,14.575948096524673,0.04058012023411535,49.43787384521124,0.98449368949409
327,9.592155870017374,0.07414265800345768,14.5760907201909,0.040628133861868226,49.35972012592954,0.984507013011623
328,9.583710105323622,0.0742241630854609,14.576201785303818,0.04067614748962112,49.281497644293815,0.9845203365291562
329,9.575223827300023,0.07430566816746413,14.57628145915679,0.040724161117374,49.2032082181512,0.9845336600466892
330,9.566697299339815,0.07438717324946735,14.576329908857845,0.040772174745126885,49.12485366341417,0.9845469835642222
331,9.558130785522444,0.07446867833147058,14.57634730132099,0.040820188372879776,49.046435794001795,0.9845603070817552
332,9.549524550603483,0.0745501834134738,14.576333803257484,0.04086820200063265,48.96795642177691,0.9845736305992883
333,9.540878860004474,0.07463168849547704,14.576289581167199,0.040916215628385544,48.88941735649162,0.9845869541168213
334,9.532193979802786,0.07471319357748027,14.576214801329956,0.04096422925613843,48.81082040572566,0.9846002776343543
335,9.523470176721421,0.07479469865948349,14.576109629796935,0.04101224288389131,48.73216737482488,0.9846136011518873
336,9.51470771811881,0.07487620374148672,14.575974232382062,0.0410602565116442,48.65346006684723,0.9846269246694204
337,9.505906871978597,0.07495770882348995,14.575808774653474,0.04110827013939708,48.57470028250148,0.9846402481869534
338,9.497067906899368,0.07503921390549317,14.575613421924972,0.04115628376714997,48.49588982008628,0.9846535717044864
339,9.48819109208438,0.07512071898749641,14.575388339247517,0.041204297394902854,48.41703047543651,0.9846668952220196
340,9.479276697331276,0.07520222406949964,14.575133691400765,0.04125231102265574,48.338124041861796,0.9846802187395526
341,9.470324993021759,0.07528372915150286,14.574849642884619,0.04130032465040863,48.25917231008918,0.9846935422570856
342,9.461336250111247,0.07536523423350609,14.57453635791082,0.04134833827816151,48.180177068205985,0.9847068657746186
343,9.452310740118516,0.07544673931550931,14.574194000394538,0.0413963519059144,48.101140101598794,0.9847201892921517
344,9.443248735115331,0.07552824439751255,14.573822733946056,0.04144436553366728,48.022063192900724,0.9847335128096847
345,9.434150507716026,0.07560974947951576,14.573422721862416,0.041492379161420165,47.94294812193154,0.9847468363272177
346,9.425016331067104,0.075691254561519,14.572994127119141,0.041540392789173056,47.86379666563796,0.9847601598447507
347,9.415846478836785,0.07577275964352223,14.572537112361974,0.04158840641692594,47.78461059804142,0.9847734833622838
348,9.406641225204563,0.07585426472552545,14.572051839898648,0.041636420044678824,47.70539169017883,0.9847868068798168
349,9.397400844850711,0.07593576980752868,14.571538471690701,0.041684433672431714,47.6261417100433,0.9848001303973498
350,9.388125612945819,0.07601727488953192,14.570997169345297,0.04173244730018459,47.54686242253178,0.984813453914883
351,9.378815805140267,0.07609877997153514,14.570428094107115,0.04178046092793748,47.46755558938948,0.984826777432416
352,9.369471697553696,0.07618028505353837,14.569831406850255,0.041828474555690366,47.38822296914638,0.984840100949949
353,9.360093566764487,0.0762617901355416,14.569207268070166,0.04187648818344325,47.30886631706946,0.984853424467482
354,9.350681689799188,0.07634329521754482,14.568555837875632,0.04192450181119614,47.229487385103624,0.9848667479850151
355,9.34123634412195,0.07642480029954805,14.56787727598078,0.04197251543894902,47.15008792181372,0.9848800715025481
356,9.331757807623948,0.07650630538155127,14.567171741697134,0.04202052906670191,47.07066967233407,0.9848933950200811
357,9.322246358612768,0.0765878104635545,14.566439393925691,0.04206854269445479,46.99123437831081,0.9849067185376141
358,9.312702275801811,0.07666931554555773,14.56568039114903,0.04211655632220768,46.91178377784452,0.9849200420551472
359,9.303125838299646,0.07675082062756096,14.564894891423485,0.04216456994996057,46.832319605440325,0.9849333655726802
360,9.293517325599403,0.07683232570956419,14.56408305237134,0.04221258357771345,46.752843591950935,0.9849466890902132
361,9.283877017568091,0.07691383079156741,14.563245031173036,0.042260597205466335,46.67335746451897,0.9849600126077463
362,9.274205194435957,0.07699533587357064,14.562380984559478,0.04230861083321922,46.593862946531885,0.9849733361252794
363,9.264502136785804,0.07707684095557388,14.5614910688043,0.0423566244609721,46.51436175755654,0.9849866596428124
364,9.254768125542313,0.0771583460375771,14.560575439716239,0.042404638088724994,46.43485561329456,0.9849999831603454
365,9.245003441961341,0.07723985111958033,14.55963425263152,0.04245265171647788,46.35534622552551,0.9850133066778785
366,9.235208367619231,0.07732135620158356,14.558667662406261,0.04250066534423076,46.2758353020512,0.9850266301954115
367,9.225383184402093,0.07740286128358678,14.557675823408962,0.04254867897198365,46.19632454664758,0.9850399537129445
368,9.215528174495073,0.07748436636559002,14.556658889512992,0.04259669259973653,46.116815659009404,0.9850532772304775
369,9.205643620371653,0.07756587144759325,14.555617014089144,0.04264470622748942,46.037310334695256,0.9850666007480106
370,9.195729804782879,0.07764737652959647,14.554550349998216,0.042692719855242305,45.95781026508,0.9850799242655436
371,9.18578701074664,0.07772888161159969,14.553459049583644,0.04274073348299519,45.878317137300265,0.9850932477830766
372,9.17581552153691,0.07781038669360292,14.55234326466417,0.04278874711074808,45.798832634199236,0.9851065713006097
373,9.165815620672994,0.07789189177560615,14.551203146526552,0.042836760738500956,45.719358434283144,0.9851198948181428
374,9.155787591908766,0.07797339685760937,14.550038845918316,0.04288477436625385,45.63989621166251,0.9851332183356758
375,9.145731719221896,0.0780549019396126,14.548850513040566,0.04293278799400673,45.56044763600172,0.9851465418532088
376,9.13564828680308,0.07813640702161584,14.5476382975408,0.042980801621759615,45.481014372472195,0.9851598653707418
377,9.125537579045272,0.07821791210361906,14.546402348505817,0.043028815249512506,45.40159808169917,0.9851731888882749
378,9.11539988053289,0.07829941718562229,14.54514281445464,0.04307682887726538,45.322200419708835,0.9851865124058079
379,9.10523547603104,0.07838092226762552,14.543859843331472,0.043124842505018274,45.242823037882914,0.9851998359233409
380,9.095044650474733,0.07846242734962874,14.542553582498725,0.04317285613277116,45.163467582906364,0.985213159440874
381,9.084827688958086,0.07854393243163198,14.541224178730083,0.04322086976052404,45.08413569671501,0.985226482958407
382,9.074584876723534,0.07862543751363521,14.539871778203599,0.04326888338827693,45.004829016451154,0.98523980647594
383,9.064316499151058,0.07870694259563843,14.538496526494852,0.043316897016029816,44.92554917441174,0.985253129993473
384,9.054022841747354,0.07878844767764165,14.537098568570139,0.0433649106437827,44.846297797996215,0.9852664535110062
385,9.043704190135077,0.07886995275964488,14.535678048779726,0.043412924271535584,44.767076509666715,0.9852797770285392
386,9.033360830042033,0.07895145784164811,14.53423511085113,0.04346093789928847,44.68788692688822,0.9852931005460722
387,9.022993047290381,0.07903296292365133,14.532769897882456,0.04350895152704136,44.6087306620893,0.9853064240636052
388,9.012601127785853,0.07911446800565457,14.531282552335792,0.04355696515479424,44.52960932261094,0.9853197475811383
389,9.002185357506965,0.0791959730876578,14.52977321603062,0.04360497878254713,44.45052451065638,0.9853330710986713
390,8.991746022494219,0.07927747816966102,14.528242030137305,0.04365299241030002,44.37147782324861,0.9853463946162043
391,8.981283408839328,0.07935898325166425,14.526689135170624,0.043701006038052895,44.292470852180784,0.9853597181337374
392,8.970797802674433,0.07944048833366749,14.525114670983337,0.043749019665805786,44.21350518396686,0.9853730416512704
393,8.96028949016133,0.0795219934156707,14.523518776759808,0.04379703329355867,44.13458239979992,0.9853863651688034
394,8.949758757480684,0.07960349849767394,14.52190159100968,0.04384504692131155,44.05570407550253,0.9853996886863364
395,8.93920589082127,0.07968500357967717,14.520263251561587,0.043893060549064444,43.97687178148155,0.9854130122038696
396,8.928631176369217,0.07976650866168039,14.518603895556943,0.04394107417681732,43.898087082682274,0.9854263357214026
397,8.918034900297227,0.07984801374368361,14.516923659443737,0.04398908780457021,43.81935153854377,0.9854396592389356
398,8.907417348753842,0.07992951882568686,14.515222678970428,0.044037101432323096,43.74066670295035,0.9854529827564686
399,8.896778807852707,0.08001102390769008,14.513501089179844,0.04408511506007598,43.662034124191564,0.9854663062740017
400,8.886119563661795,0.0800925289896933,14.511759024403158,0.04413312868782887,43.583455344914995,0.9854796297915347
401,8.875439902192717,0.08017403407169653,14.509996618253927,0.04418114231558175,43.5049319020795,0.9854929533090677
402,8.864740109389981,0.08025553915369976,14.508214003622133,0.04422915594333464,43.42646532691591,0.9855062768266007
403,8.854020471120274,0.08033704423570298,14.506411312668327,0.04427716957108752,43.348057144880826,0.9855196003441338
404,8.843281273161764,0.08041854931770621,14.504588676817807,0.04432518319884041,43.2697088756106,0.9855329238616668
405,8.832522801193413,0.08050005439970945,14.502746226754827,0.0443731968265933,43.191422032883,0.9855462473791998
406,8.821745340784274,0.08058155948171267,14.500884092416886,0.04442121045434618,43.113198124570935,0.985559570896733
407,8.810949177382822,0.0806630645637159,14.49900240298907,0.044469224082099065,43.035038652600704,0.985572894414266
408,8.800134596306306,0.08074456964571913,14.49710128689841,0.04451723770985195,42.95694511291028,0.985586217931799
409,8.789301882730076,0.08082607472772235,14.495180871808333,0.04456525133760483,42.87891899540418,0.985599541449332
410,8.778451321676954,0.08090757980972557,14.49324128461316,0.044613264965357724,42.80096178391635,0.9856128649668651
411,8.767583198006598,0.08098908489172882,14.49128265143263,0.04466127859311061,42.72307495616556,0.9856261884843981
412,8.756697796404904,0.08107058997373204,14.48930509760651,0.04470929222086349,42.645259983715796,0.9856395120019311
413,8.745795401373385,0.08115209505573526,14.487308747689223,0.04475730584861638,42.56751833193212,0.9856528355194641
414,8.734876297218596,0.08123360013773849,14.485293725444592,0.04480531947636926,42.48985145994495,0.9856661590369972
415,8.723940768041562,0.08131510521974172,14.483260153840547,0.04485333310412215,42.412260820607344,0.9856794825545302
416,8.71298909772721,0.08139661030174494,14.481208155043976,0.044901346731875035,42.33474786045261,0.9856928060720632
417,8.702021569933835,0.08147811538374818,14.479137850415574,0.04494936035962792,42.25731401965941,0.9857061295895964
418,8.691038468082578,0.08155962046575141,14.477049360504763,0.04499737398738081,42.179960732009256,0.9857194531071294
419,8.680040075346906,0.08164112554775463,14.474942805044677,0.045045387615133686,42.10268942484816,0.9857327766246624
420,8.669026674642117,0.08172263062975786,14.472818302947179,0.04509340124288658,42.02550151904873,0.9857461001421954
421,8.657998548614874,0.0818041357117611,14.470675972297965,0.04514141487063946,41.94839842896854,0.9857594236597285
422,8.646955979632748,0.08188564079376431,14.46851593035169,0.045189428498392345,41.87138156241673,0.9857727471772615
423,8.635899249773765,0.08196714587576753,14.466338293527176,0.045237442126145236,41.79445232061384,0.9857860706947945
424,8.624828640815993,0.08204865095777078,14.464143177402658,0.04528545575389812,41.71761209815191,0.9857993942123275
425,8.613744434227149,0.082130156039774,14.4619306967111,0.045333469381651004,41.640862282962004,0.9858127177298606
426,8.6026469111542,0.08221166112177722,14.459700965335555,0.04538148300940389,41.564204256275026,0.9858260412473936
427,8.591536352413012,0.08229316620378045,14.457454096304593,0.04542949663715677,41.487639392582736,0.9858393647649266
428,8.580413038478012,0.08237467128578368,14.455190201787772,0.04547751026490966,41.41116905960625,0.9858526882824598
429,8.56927724947186,0.0824561763677869,14.452909393091183,0.045525523892662546,41.33479461825699,0.9858660117999928
430,8.558129265155149,0.08253768144979014,14.45061178065304,0.04557353752041543,41.258517422601855,0.9858793353175258
431,8.54696936491614,0.08261918653179337,14.448297474039318,0.04562155114816832,41.1823388198279,0.9858926588350588
432,8.53579782776051,0.08270069161379659,14.445966581939476,0.0456695647759212,41.106260150208215,0.9859059823525919
433,8.524614932301098,0.08278219669579982,14.443619212162218,0.04571757840367409,41.03028274706411,0.9859193058701249
434,8.513420956747726,0.08286370177780306,14.441255471631303,0.04576559203142697,40.954407936735585,0.9859326293876579
435,8.502216178897008,0.08294520685980628,14.438875466381441,0.04581360565917986,40.878637038544866,0.9859459529051909
436,8.491000876122179,0.0830267119418095,14.43647930155422,0.04586161928693275,40.802971364760495,0.985959276422724
437,8.479775325362976,0.08310821702381274,14.434067081394105,0.045909632914685625,40.72741222056869,0.985972599940257
438,8.468539803115531,0.08318972210581596,14.431638909244482,0.045957646542438516,40.6519609040379,0.98598592345779
439,8.45729458542228,0.08327122718781918,14.429194887543797,0.0460056601701914,40.57661870608314,0.9859992469753232
440,8.446039947861907,0.08335273226982241,14.426735117821693,0.04605367379794428,40.50138691044209,0.9860125704928562
441,8.434776165539326,0.08343423735182565,14.424259700695263,0.046101687425697174,40.42626679363232,0.9860258940103892
442,8.42350351307567,0.08351574243382887,14.421768735865319,0.04614970105345005,40.351259624928026,0.9860392175279222
443,8.41222226459832,0.0835972475158321,14.419262322112754,0.04619771468120294,40.27636666632564,0.9860525410454553
444,8.400932693730958,0.08367875259783533,14.416740557294943,0.046245728308955826,40.20158917251052,0.9860658645629883
445,8.389635073583664,0.08376025767983855,14.4142035383422,0.04629374193670871,40.12692839083084,0.9860791880805213
446,8.378329676742995,0.08384176276184178,14.411651361254307,0.0463417555644616,40.05238556126496,0.9860925115980543
447,8.367016775262158,0.08392326784384502,14.4090841210971,0.046389769192214485,39.97796191638912,0.9861058351155874
448,8.355696640651178,0.08400477292584824,14.406501911999104,0.04643778281996737,39.90365868135234,0.9861191586331204
449,8.344369543867082,0.08408627800785146,14.403904827148228,0.04648579644772025,39.82947707384482,0.9861324821506534
450,8.33303575530414,0.0841677830898547,14.40129295878855,0.046533810075473137,39.75541830406587,0.9861458056681865
451,8.32169554478415,0.08424928817185792,14.398666398217113,0.04658182370322603,39.68148357470286,0.9861591291857196
452,8.310349181546705,0.08433079325386114,14.396025235780812,0.04662983733097891,39.60767408089607,0.9861724527032526
453,8.298996934239529,0.08441229833586437,14.393369560873339,0.046677850958731795,39.53399101021149,0.9861857762207856
454,8.28763907090885,0.08449380341786761,14.390699461932178,0.046725864586484686,39.46043554261689,0.9861990997383187
455,8.276275858989795,0.08457530849987083,14.388015026435667,0.04677387821423756,39.38700885045239,0.9862124232558517
456,8.26490756529679,0.08465681358187406,14.385316340900111,0.046821891841990454,39.313712098401105,0.9862257467733847
457,8.253534456014055,0.0847383186638773,14.382603490876974,0.04686990546974334,39.240546443467125,0.9862390702909177
458,8.242156796686086,0.08481982374588051,14.379876560950104,0.04691791909749622,39.16751303494701,0.9862523938084508
459,8.230774852208182,0.08490132882788375,14.377135634733044,0.04696593272524911,39.094613014401524,0.9862657173259838
460,8.219388886817024,0.08498283390988698,14.37438079486639,0.04701394635300199,39.021847515634676,0.9862790408435168
461,8.207999164081267,0.0850643389918902,14.371612123015204,0.04706195998075488,38.94921766466537,0.98629236436105
462,8.19660594689218,0.08514584407389342,14.36882969986651,0.047109973608507764,38.87672457970339,0.986305687878583
463,8.185209497454325,0.08522734915589666,14.366033605126816,0.04715798723626065,38.804369371125475,0.986319011396116
464,8.173810077276274,0.08530885423789988,14.36322391751973,0.04720600086401354,38.73215314144824,0.986332334913649
465,8.162407947161341,0.0853903593199031,14.360400714783621,0.047254014491766416,38.66007698530875,0.986345658431182
466,8.151003367198387,0.08547186440190634,14.357564073669334,0.04730202811951931,38.58814198943882,0.9863589819487151
467,8.139596596752638,0.08555336948390957,14.354714069937982,0.04735004174727219,38.516349232639584,0.9863723054662481
468,8.128187894456556,0.08563487456591279,14.351850778358783,0.047398055375025075,38.44469978576323,0.9863856289837811
469,8.116777518200731,0.08571637964791602,14.348974272706965,0.047446069002777966,38.373194711688214,0.9863989525013142
470,8.105365725124841,0.08579788472991925,14.346084625761742,0.04749408263053085,38.30183506529502,0.9864122760188472
471,8.093952771608619,0.08587938981192247,14.343181909304327,0.047542096258283734,38.23062189344885,0.9864255995363802
472,8.082538913262884,0.08596089489392571,14.340266194116019,0.04759010988603662,38.15955623497515,0.9864389230539133
473,8.071124404920608,0.08604239997592894,14.337337549976361,0.0476381235137895,38.088639120639456,0.9864522465714464
474,8.059709500628028,0.08612390505793216,14.33439604566134,0.04768613714154239,38.017871573126556,0.9864655700889794
475,8.048294453635771,0.08620541013993538,14.331441748941655,0.047734150769295276,37.94725460702096,0.9864788936065124
476,8.036879516390064,0.08628691522193863,14.32847472658105,0.04778216439704816,37.876789228783935,0.9864922171240454
477,8.025464940523964,0.08636842030394185,14.325495044334705,0.04783017802480105,37.806476436738244,0.9865055406415785
478,8.014050976848626,0.08644992538594506,14.322502766947682,0.04787819165255393,37.73631722104667,0.9865188641591115
479,8.00263787534462,0.0865314304679483,14.319497958153441,0.04792620528030682,37.6663125636909,0.9865321876766445
480,7.9912258851533,0.08661293554995153,14.31648068067241,0.0479742189080597,37.596463438457256,0.9865455111941775
481,7.979815254568207,0.08669444063195475,14.313450996210621,0.04802223253581259,37.52677081091634,0.9865588347117106
482,7.968406231026519,0.08677594571395798,14.3104089654584,0.04807024616356548,37.457235638402906,0.9865721582292436
483,7.956999061100538,0.08685745079596122,14.307354648089122,0.048118259791318355,37.387858870002766,0.9865854817467767
484,7.945593990489252,0.08693895587796444,14.304288102758031,0.048166273419071245,37.31864144653261,0.9865988052643098
485,7.934191264009893,0.08702046095996767,14.301209387101107,0.04821428704682413,37.24958430052398,0.9866121287818428
486,7.922791125589589,0.0871019660419709,14.298118557734012,0.04826230067457701,37.180688356207504,0.9866254522993758
487,7.911393818257036,0.08718347112397412,14.295015670251079,0.048310314302329904,37.1119545294939,0.9866387758169088
488,7.899999584134217,0.08726497620597734,14.291900779224374,0.04835832793008279,37.04338372796253,0.9866520993344419
489,7.88860866442818,0.08734648128798059,14.288773938202805,0.04840634155783567,36.9749768508438,0.9866654228519749
490,7.877221299422861,0.0874279863699838,14.285635199711317,0.048454355185588556,36.90673478900204,0.9866787463695079
491,7.865837728470945,0.08750949145198703,14.282484615250114,0.04850236881334144,36.83865842492501,0.986692069887041
492,7.8544581899857775,0.08759099653399026,14.27932223529397,0.04855038244109433,36.770748632707445,0.986705393404574
493,7.8430829214333375,0.08767250161599349,14.276148109291572,0.048598396068847215,36.70300627803498,0.986718716922107
494,7.831712159324255,0.08775400669799671,14.272962285664969,0.0486464096966001,36.635432218174664,0.98673204043964
495,7.820346139205853,0.08783551177999994,14.269764811809011,0.04869442332435299,36.56802730195896,0.9867453639571732
496,7.808985095654277,0.08791701686200318,14.266555734090925,0.048742436952105866,36.50079236977345,0.9867586874747062
497,7.797629262266652,0.0879985219440064,14.263335097849893,0.04879045057985876,36.43372825354427,0.9867720109922392
498,7.786278871653293,0.08808002702600963,14.260102947396728,0.04883846420761164,36.36683577672659,0.9867853345097722
499,7.774934155429971,0.08816153210801286,14.256859326013572,0.048886477835364525,36.30011575429002,0.9867986580273053
500,7.763595344210226,0.08824303719001608,14.253604275953693,0.048934491463117416,36.23356899271118,0.9868119815448383
501,7.752262667597732,0.0883245422720193,14.250337838441325,0.04898250509087029,36.16719628996051,0.9868253050623713
502,7.7409363541787055,0.08840604735402255,14.24706005367155,0.049030518718623184,36.100998435489394,0.9868386285799043
503,7.729616631514408,0.08848755243602577,14.243770960810274,0.04907853234637607,36.03497621022383,0.9868519520974374
504,7.71830372613362,0.08856905751802899,14.240470597994236,0.04912654597412895,35.96913038655228,0.9868652756149704
505,7.706997863525245,0.08865056260003222,14.237159002331087,0.04917455960188184,35.90346172831386,0.9868785991325034
506,7.69569926813094,0.08873206768203545,14.233836209899529,0.04922257322963472,35.83797099079307,0.9868919226500366
507,7.684408163337784,0.08881357276403867,14.2305022557495,0.04927058685738761,35.77265892070801,0.9869052461675696
508,7.673124771471015,0.0888950778460419,14.227157173902448,0.049318600485140494,35.7075262562024,0.9869185696851026
509,7.661849313786824,0.08897658292804514,14.22380099735163,0.04936661411289338,35.642573726837874,0.9869318932026356
510,7.6505820104652,0.08905808801004836,14.220433758062487,0.04941462774064627,35.57780205358337,0.9869452167201687
511,7.639323080602816,0.08913959309205159,14.21705548697308,0.04946264136839915,35.5132119488115,0.9869585402377017
512,7.628072742206001,0.08922109817405482,14.213666213994582,0.04951065499615204,35.448804116289246,0.9869718637552347
513,7.616831212183733,0.08930260325605804,14.210265968011807,0.04955866862390492,35.38457925116906,0.9869851872727677
514,7.605598706340709,0.08938410833806126,14.20685477688385,0.049606682251657805,35.32053803998629,0.9869985107903008
515,7.594375439370464,0.08946561342006451,14.203432667444723,0.049654695879410696,35.256681160650956,0.9870118343078338
516,7.583161624848557,0.08954711850206773,14.1999996655041,0.04970270950716358,35.19300928243986,0.9870251578253668
517,7.571957475225789,0.08962862358407095,14.196555795848084,0.049750723134916464,35.12952306599445,0.9870384813429
518,7.560763201821501,0.08971012866607418,14.193101082240055,0.049798736762669354,35.06622316331619,0.987051804860433
519,7.549579014816923,0.08979163374807742,14.189635547421563,0.04984675039042223,35.00311021775592,0.987065128377966
520,7.538405123248582,0.08987313883008063,14.186159213113289,0.04989476401817512,34.940184864015905,0.987078451895499
521,7.527241735001748,0.08995464391208387,14.182672100016047,0.049942777645928006,34.87744772814308,0.9870917754130321
522,7.516089056803978,0.0900361489940871,14.179174227811865,0.04999079127368089,34.814899427523336,0.9871050989305651
523,7.504947294218682,0.09011765407609032,14.175665615165109,0.05003880490143378,34.752540570882,0.9871184224480981
524,7.4938166516387525,0.09019915915809355,14.172146279723673,0.05008681852918666,34.69037175827875,0.9871317459656311
525,7.482697332280281,0.09028066424009679,14.168616238120197,0.05013483215693955,34.62839358110305,0.9871450694831642
526,7.471589538176305,0.0903621693221,14.165075505973402,0.05018284578469243,34.56660662207551,0.9871583930006972
527,7.460493470170616,0.09044367440410322,14.161524097889409,0.05023085941244532,34.505011455243995,0.9871717165182302
528,7.4494093279116385,0.09052517948610647,14.157962027463178,0.05027887304019821,34.443608645979346,0.9871850400357634
529,7.438337309846382,0.09060668456810969,14.154389307279956,0.050326886667951085,34.38239875098102,0.9871983635532964
530,7.427277613214409,0.09068818965011291,14.150805948916823,0.050374900295703975,34.321382318267204,0.9872116870708294
531,7.416230434041903,0.09076969473211614,14.147211962944235,0.05042291392345686,34.26055988718113,0.9872250105883624
532,7.4051959671358,0.09085119981411938,14.143607358927703,0.05047092755120974,34.199931988388215,0.9872383341058955
533,7.394174406077938,0.0909327048961226,14.139992145429453,0.050518941178962634,34.13949914387417,0.9872516576234285
534,7.383165943219318,0.09101420997812583,14.136366330010185,0.05056695480671552,34.07926186694918,0.9872649811409615
535,7.372170769674393,0.09109571506012906,14.13272991923088,0.0506149684344684,34.01922066224668,0.9872783046584945
536,7.3611890753154405,0.09117722014213228,14.129082918654639,0.050662982062221286,33.95937602572257,0.9872916281760276
537,7.350221048766976,0.09125872522413551,14.125425332848614,0.05071099568997417,33.8997284446603,0.9873049516935606
538,7.339266877400243,0.09134023030613875,14.121757165385965,0.05075900931772706,33.840278397670744,0.9873182752110936
539,7.328326747327774,0.09142173538814197,14.118078418847883,0.050807022945479945,33.781026354691804,0.9873315987286267
540,7.317400843397977,0.0915032404701452,14.114389094825672,0.05085503657323283,33.721972776996964,0.9873449222461598
541,7.306489349189843,0.09158474555214843,14.110689193922862,0.05090305020098572,33.66311811719247,0.9873582457636928
542,7.295592447007657,0.09166625063415165,14.10697871575742,0.050951063828738596,33.60446281922108,0.9873715692812258
543,7.28471031787581,0.09174775571615487,14.103257658963951,0.05099907745649149,33.54600731836847,0.9873848927987589
544,7.273843141533662,0.0918292607981581,14.09952602119603,0.05104709108424437,33.48775204126518,0.9873982163162919
545,7.262991096430484,0.09191076588016134,14.095783799128515,0.051095104711997255,33.429697405888895,0.9874115398338249
546,7.252154359720428,0.09199227096216456,14.092030988459957,0.051143118339750146,33.37184382157244,0.9874248633513579
547,7.241333107257601,0.09207377604416779,14.088267583915057,0.05119113196750302,33.31419168900674,0.987438186868891
548,7.230527513591184,0.09215528112617102,14.084493579247155,0.051239145595255914,33.256741400244124,0.987451510386424
549,7.219737751960619,0.09223678620817424,14.080708967240797,0.0512871592230088,33.19949333870727,0.987464833903957
550,7.20896399429085,0.09231829129017748,14.076913739714342,0.05133517285076168,33.14244787919264,0.9874781574214901
551,7.198206411187659,0.09239979637218071,14.073107887522614,0.05138318647851457,33.08560538787705,0.9874914809390232
552,7.187465171933031,0.09248130145418393,14.069291400559628,0.051431200106267456,33.02896622232474,0.9875048044565562
553,7.1767404444806076,0.09256280653618716,14.065464267761346,0.05147921373402034,32.97253073149169,0.9875181279740892
554,7.166032395451202,0.0926443116181904,14.061626477108494,0.051527227361773224,32.916299255736234,0.9875314514916222
555,7.155341190128375,0.09272581670019361,14.057778015629417,0.05157524098952611,32.860272126824654,0.9875447750091553
556,7.144666992454081,0.09280732178219683,14.053918869403022,0.051623254617279,32.80444966793719,0.9875580985266883
557,7.134009965024376,0.09288882686420007,14.050049023561726,0.05167126824503188,32.7488321936795,0.9875714220442213
558,7.123370269085199,0.0929703319462033,14.046168462294485,0.05171928187278477,32.693420010089255,0.9875847455617544
559,7.112748064528221,0.09305183702820652,14.042277168849854,0.05176729550053766,32.63821341464318,0.9875980690792874
560,7.102143509886737,0.09313334211020975,14.038375125539115,0.051815309128290535,32.58321269626944,0.9876113925968204
561,7.091556762331668,0.09321484719221299,14.034462313739446,0.051863322756043426,32.528418135354634,0.9876247161143535
562,7.080987977667588,0.0932963522742162,14.030538713897126,0.05191133638379631,32.47383000375409,0.9876380396318866
563,7.07043731032884,0.09337785735621944,14.026604305530832,0.051959350011549194,32.41944856480171,0.9876513631494196
564,7.059904913375718,0.09345936243822267,14.022659067234917,0.052007363639302084,32.36527407332093,0.9876646866669526
565,7.0493909384907125,0.09354086752022589,14.01870297668281,0.05205537726705496,32.31130677563296,0.9876780101844856
566,7.038895535974822,0.09362237260222912,14.014736010630415,0.05210339089480785,32.25754690957112,0.9876913337020187
567,7.028418854743938,0.09370387768423236,14.010758144919576,0.052151404522560736,32.203994704490334,0.9877046572195517
568,7.017961042325297,0.09378538276623558,14.006769354481584,0.05219941815031362,32.15065038127704,0.9877179807370847
569,7.007522244853989,0.0938668878482388,14.002769613340744,0.05224743177806651,32.097514152364326,0.9877313042546177
570,6.99710260706955,0.09394839293024203,13.998758894617978,0.05229544540581939,32.04458622174246,0.9877446277721508
571,6.986702272312623,0.09402989801224526,13.994737170534467,0.05234345903357228,31.991866784969684,0.9877579512896838
572,6.976321382521672,0.09411140309424848,13.990704412415383,0.05239147266132516,31.939356029188293,0.9877712748072169
573,6.965960078229767,0.09419290817625171,13.98666059069359,0.05243948628907805,31.887054133135535,0.98778459832475
574,6.955618498561459,0.09427441325825495,13.982605674913483,0.05248749991683094,31.83496126715753,0.987797921842283
575,6.945296781229704,0.09435591834025817,13.978539633734803,0.05253551354458382,31.783077593223545,0.987811245359816
576,6.934995062532851,0.0944374234222614,13.974462434936523,0.052583527172336705,31.731403264937803,0.987824568877349
577,6.924713477351719,0.09451892850426463,13.97037404542079,0.05263154080008959,31.679938427557033,0.9878378923948821
578,6.914452159146734,0.09460043358626785,13.966274431216899,0.05267955442784247,31.628683218003477,0.9878512159124151
579,6.9042112399551225,0.09468193866827108,13.962163557485304,0.052727568055595364,31.577637764878187,0.9878645394299481
580,6.893990850388198,0.09476344375027432,13.958041388521714,0.05277558168334825,31.526802188479422,0.9878778629474811
581,6.883791119628697,0.09484494883227754,13.95390788776117,0.05282359531110113,31.47617660081658,0.9878911864650142
582,6.873612175428193,0.09492645391428076,13.949763017782217,0.05287160893885402,31.425761105624414,0.9879045099825472
583,6.863454144104578,0.095007958996284,13.94560674031111,0.0529196225666069,31.375555798381786,0.9879178335000803
584,6.853317150539623,0.09508946407828722,13.94143901622605,0.05296763619435979,31.32556076632853,0.9879311570176134
585,6.843201318176588,0.09517096916029044,13.937259805561473,0.053015649822112675,31.275776088477503,0.9879444805351464
586,6.83310676901792,0.09525247424229367,13.93306906751238,0.05306366344986556,31.226201835636765,0.9879578040526794
587,6.8230336236230125,0.09533397932429691,13.928866760438705,0.05311167707761845,31.176838070424747,0.9879711275702124
588,6.812982001106041,0.09541548440630013,13.924652841869747,0.053159690705371326,31.12768484728631,0.9879844510877455
589,6.802952019133858,0.09549698948830336,13.920427268508611,0.05320770433312422,31.078742212513667,0.9879977746052785
590,6.792943793923966,0.0955784945703066,13.916189996236717,0.0532557179608771,31.03001020426297,0.9880110981228115
591,6.782957440242565,0.09565999965230981,13.911940980118336,0.053303731588629985,30.98148885257124,0.9880244216403445
592,6.772993071402651,0.09574150473431305,13.907680174405183,0.053351745216382876,30.93317817937813,0.9880377451578776
593,6.7630507992622135,0.09582300981631628,13.903407532541028,0.05339975884413575,30.88507819854337,0.9880510686754106
594,6.753130734222475,0.0959045148983195,13.899123007166374,0.053447772471888644,30.83718891586408,0.9880643921929437
595,6.74323298522622,0.09598601998032272,13.894826550123156,0.05349578609964153,30.78951032909978,0.9880777157104768
596,6.733357659756176,0.09606752506232596,13.890518112459482,0.05354379972739441,30.742042427985332,0.9880910392280098
597,6.723504863833505,0.09614903014432918,13.886197644434434,0.0535918133551473,30.694785194256447,0.9881043627455428
598,6.7136747020162995,0.0962305352263324,13.881865095522876,0.053639826982900186,30.647738601668124,0.9881176862630758
599,6.703867277398208,0.09631204030833564,13.877520414420331,0.05368784061065307,30.600902616013894,0.9881310097806089
600,6.694082691607106,0.09639354539033887,13.873163549047879,0.053735854238405954,30.55427719514963,0.9881443332981419
601,6.684321044803838,0.09647505047234209,13.868794446557093,0.05378386786615884,30.50786228901333,0.9881576568156749
602,6.674582435681032,0.09655655555434532,13.864413053335035,0.05383188149391173,30.461657839645195,0.9881709803332079
603,6.664866961461985,0.09663806063634856,13.860019315009264,0.05387989512166461,30.415663781212217,0.988184303850741
604,6.655174717899623,0.09671956571835177,13.855613176452895,0.0539279087494175,30.36988004002879,0.988197627368274
605,6.6455057992755195,0.09680107080035501,13.851194581789684,0.05397592237717039,30.324306534577616,0.988210950885807
606,6.635860298398994,0.09688257588235824,13.846763474399175,0.054023936004923265,30.278943175534586,0.9882242744033402
607,6.626238306606289,0.09696408096436146,13.842319796921855,0.054071949632676156,30.233789865792083,0.9882375979208732
608,6.616639913759789,0.09704558604636468,13.837863491264365,0.05411996326042904,30.188846500477865,0.9882509214384062
609,6.607065208247342,0.09712709112836793,13.83339449860473,0.05416797688818192,30.14411296698308,0.9882642449559392
610,6.59751427698164,0.09720859621037115,13.82891275939765,0.054215990515934814,30.099589144983987,0.9882775684734723
611,6.587987205399653,0.09729010129237436,13.824418213379797,0.05426400414368769,30.055274906464497,0.9882908919910053
612,6.578484077462162,0.0973716063743776,13.819910799575165,0.05431201777144058,30.01117011574301,0.9883042155085383
613,6.56900497565334,0.09745311145638083,13.815390456300461,0.054360031399193466,29.967274629495396,0.9883175390260713
614,6.559549980980419,0.09753461653838405,13.810857121170507,0.05440804502694635,29.92358829677834,0.9883308625436044
615,6.55011917297341,0.09761612162038728,13.806310731103697,0.05445605865469924,29.88011095905688,0.9883441860611374
616,6.540712629684913,0.09769762670239052,13.801751222327482,0.054504072282452125,29.83684245022777,0.9883575095786705
617,6.5313304276899835,0.09777913178439374,13.797178530383881,0.05455208591020501,29.793782596645308,0.9883708330962035
618,6.5219726420860695,0.09786063686639697,13.792592590135033,0.05460009953795789,29.75093121714739,0.9883841566137366
619,6.5126393464930254,0.0979421419484002,13.787993335768792,0.05464811316571078,29.708288123079647,0.9883974801312696
620,6.503330613053196,0.09802364703040342,13.783380700804319,0.05469612679346367,29.665853118324215,0.9884108036488026
621,6.4940465124315585,0.09810515211240664,13.778754618097755,0.05474414042121655,29.62362599932477,0.9884241271663357
622,6.484787113815948,0.09818665719440989,13.774115019847887,0.054792154048969435,29.581606555111808,0.9884374506838687
623,6.475552484917353,0.0982681622764131,13.769461837601852,0.054840167676722326,29.539794567332144,0.9884507742014017
624,6.466342691970267,0.09834966735841633,13.764795002260904,0.0548881813044752,29.49818981027468,0.9884640977189347
625,6.457157799733118,0.09843117244041956,13.76011444408616,0.054936194932228094,29.456792050896404,0.9884774212364678
626,6.447997871488778,0.09851267752242279,13.755420092704421,0.05498420855998098,29.415601048852572,0.9884907447540008
627,6.438862969045125,0.09859418260442601,13.750711877114,0.05503222218773386,29.374616556523183,0.9885040682715338
628,6.429753152735678,0.09867568768642924,13.745989725690581,0.05508023581548675,29.33383831903932,0.988517391789067
629,6.420668481420312,0.09875719276843248,13.741253566193123,0.05512824944323963,29.29326607431562,0.9885307153066
630,6.411609012486034,0.0988386978504357,13.736503325769771,0.05517626307099252,29.252899553074958,0.988544038824133
631,6.402574801847824,0.09892020293243893,13.731738930963818,0.055224276698745405,29.21273847887759,0.988557362341666
632,6.3935659039495585,0.09900170801444216,13.72696030771967,0.05527229032649829,29.172782568152197,0.988570685859199
633,6.384582371764994,0.09908321309644538,13.722167381388868,0.05532030395425118,29.133031530223718,0.9885840093767321
634,6.375624256798808,0.0991647181784486,13.717360076736115,0.055368317582004056,29.093485067341568,0.9885973328942651
635,6.366691609087737,0.09924622326045185,13.712538317945338,0.05541633120975695,29.05414287471168,0.9886106564117981
636,6.357784477201768,0.09932772834245507,13.70770202862578,0.05546434483750983,29.01500464052507,0.9886239799293312
637,6.348902908245383,0.09940923342445829,13.702851131818118,0.055512358465262715,28.976070045986678,0.9886373034468642
638,6.3400469478588946,0.09949073850646152,13.697985550000606,0.055560372093015606,28.937338765348045,0.9886506269643972
639,6.331216640219851,0.09957224358846475,13.693105205095232,0.05560838572076849,28.898810465936158,0.9886639504819303
640,6.322412028044492,0.09965374867046797,13.688210018473928,0.055656399348521374,28.86048480818451,0.9886772739994634
641,6.313633152589275,0.0997352537524712,13.683299910964784,0.05570441297627426,28.822361445664406,0.9886905975169964
642,6.30488005365249,0.09981675883447444,13.678374802858288,0.05575242660402714,28.78444002511449,0.9887039210345294
643,6.296152769575926,0.09989826391647766,13.673434613913596,0.05580044023178003,28.746720186474356,0.9887172445520624
644,6.287451337246589,0.09997976899848089,13.668479263364837,0.055848453859532916,28.709201562914924,0.9887305680695955
645,6.278775792098529,0.10006127408048412,13.663508669927413,0.0558964674872858,28.671883780868953,0.9887438915871285
646,6.270126168114704,0.10014277916248734,13.658522751804343,0.05594448111503869,28.634766460065308,0.9887572151046615
647,6.261502497828905,0.10022428424449056,13.653521426692645,0.05599249474279157,28.59784921355987,0.9887705386221946
648,6.252904812327773,0.10030578932649381,13.648504611789697,0.05604050837054446,28.561131647766725,0.9887838621397276
649,6.244333141252879,0.10038729440849703,13.643472223799664,0.05608852199829734,28.524613362492964,0.9887971856572606
650,6.235787512802844,0.10046879949050025,13.638424178939925,0.05613653562605023,28.488293950969826,0.9888105091747937
651,6.227267953735554,0.10055030457250348,13.63336039294752,0.05618454925380311,28.452172999886002,0.9888238326923268
652,6.218774489370437,0.10063180965450672,13.628280781085628,0.056232562881556,28.416250089420725,0.9888371562098598
653,6.210307143590794,0.10071331473650993,13.623185258150073,0.056280576509308886,28.38052479327736,0.9888504797273928
654,6.201865938846197,0.10079481981851317,13.61807373847582,0.05632859013706177,28.34499667871544,0.9888638032449258
655,6.193450896154979,0.1008763249005164,13.612946135943531,0.05637660376481465,28.30966530658651,0.9888771267624589
656,6.185062035106751,0.10095782998251962,13.607802363986101,0.056424617392567544,28.274530231366843,0.9888904502799919
657,6.176699373865005,0.10103933506452285,13.602642335595263,0.05647263102032043,28.23959100119036,0.9889037737975249
658,6.168362929169795,0.10112084014652609,13.597465963328153,0.05652064464807331,28.204847157885013,0.988917097315058
659,6.160052716340452,0.1012023452285293,13.59227315931394,0.056568658275826196,28.170298237006055,0.988930420832591
660,6.1517687492783875,0.10128385031053252,13.587063835260459,0.05661667190357908,28.135943767869527,0.988943744350124
661,6.1435110404699556,0.10136535539253577,13.581837902460858,0.05666468553133197,28.10178327358912,0.9889570678676571
662,6.1352796009893815,0.10144686047453899,13.576595271800272,0.056712699159084855,28.06781627110964,0.9889703913851902
663,6.127074440501741,0.10152836555654221,13.571335853762498,0.05676071278683774,28.03404227124244,0.9889837149027232
664,6.118895567266023,0.10160987063854544,13.566059558436713,0.05680872641459062,28.000460778701004,0.9889970384202562
665,6.1107429881382505,0.10169137572054868,13.560766295524182,0.05685674004234351,27.967071292134946,0.9890103619377892
666,6.102616708574654,0.1017728808025519,13.555455974345005,0.0569047536700964,27.933873304167705,0.9890236854553223
667,6.094516732634919,0.10185438588455513,13.550128503844862,0.05695276729784928,27.900866301431172,0.9890370089728553
668,6.086443062985502,0.10193589096655836,13.544783792601782,0.057000780925602165,27.868049764600638,0.9890503324903883
669,6.078395700902991,0.10201739604856158,13.539421748832927,0.05704879455335505,27.835423168432847,0.9890636560079213
670,6.070374646277544,0.10209890113056481,13.534042280401398,0.05709680818110794,27.802985981801204,0.9890769795254544
671,6.0623798976163865,0.10218040621256805,13.52864529482303,0.057144821808860824,27.770737667731147,0.9890903030429874
672,6.054411452047375,0.10226191129457127,13.523230699273247,0.05719283543661371,27.73867768343837,0.9891036265605205
673,6.046469305322606,0.10234341637657449,13.517798400593872,0.05724084906436659,27.70680548036578,0.9891169500780536
674,6.038553451822108,0.10242492145857773,13.512348305300003,0.057288862692119476,27.675120504217404,0.9891302735955866
675,6.030663884557591,0.10250642654058095,13.506880319586879,0.05733687631987237,27.643622194998642,0.9891435971131196
676,6.022800595176235,0.10258793162258417,13.501394349336747,0.05738488994762525,27.612309987052086,0.9891569206306526
677,6.01496357396457,0.1026694367045874,13.495890300125772,0.057432903575378134,27.581183309093838,0.9891702441481857
678,6.007152809852404,0.10275094178659064,13.490368077230928,0.05748091720313102,27.55024158425286,0.9891835676657187
679,5.999368290416803,0.10283244686859386,13.484827585636925,0.05752893083088391,27.519484230107544,0.9891968911832517
680,5.991610001886145,0.10291395195059709,13.479268730043135,0.05757694445863679,27.488910658722506,0.9892102147007847
681,5.983877929144227,0.10299545703260032,13.473691414870526,0.05762495808638968,27.458520276688304,0.9892235382183178
682,5.976172055734436,0.10307696211460354,13.468095544268614,0.05767297171414256,27.428312485158457,0.9892368617358508
683,5.968492363863964,0.10315846719660678,13.462481022122423,0.057720985341895445,27.39828667988635,0.9892501852533839
684,5.9608388344081185,0.10323997227861001,13.456847752059463,0.057768998969648336,27.368442251266828,0.989263508770917
685,5.953211446914645,0.10332147736061323,13.451195637456697,0.05781701259740122,27.33877858437031,0.98927683228845
686,5.945610179608141,0.10340298244261645,13.445524581447534,0.057865026225154104,27.30929505898465,0.989290155805983
687,5.938035009394517,0.1034844875246197,13.43983448692883,0.05791303985290699,27.279991049652523,0.989303479323516
688,5.9304859118655235,0.10356599260662291,13.434125256567894,0.05796105348065987,27.250865925709313,0.9893168028410491
689,5.922962861303318,0.10364749768862613,13.428396792809487,0.05800906710841276,27.221919051323784,0.9893301263585821
690,5.915465830685106,0.10372900277062937,13.422648997882874,0.058057080736165646,27.193149785536164,0.9893434498761151
691,5.907994791687839,0.1038105078526326,13.416881773808823,0.05810509436391853,27.164557482296395,0.9893567733936481
692,5.900549714692961,0.10389201293463582,13.411095022406656,0.058153107991671414,27.136141490505153,0.9893700969111812
693,5.8931305687912054,0.10397351801663905,13.40528864530129,0.058201121619424305,27.107901154052293,0.9893834204287142
694,5.8857373217874756,0.10405502309864229,13.399462543930284,0.05824913524717719,27.079835811855183,0.9893967439462473
695,5.8783699402057525,0.1041365281806455,13.3936166195509,0.05829714887493007,27.051944797901157,0.9894100674637804
696,5.871028389294064,0.10421803326264874,13.387750773247149,0.05834516250268296,27.024227441284623,0.9894233909813134
697,5.863712633029528,0.10429953834465197,13.381864905936883,0.05839317613043584,26.99668306624715,0.9894367144988464
698,5.85642263412343,0.10438104342665519,13.375958918378835,0.05844118975818873,26.969310992218805,0.9894500380163794
699,5.849158354026357,0.10446254850865841,13.37003271117972,0.058489203385941615,26.94211053385728,0.9894633615339125
700,5.841919752933398,0.10454405359066166,13.364086184801298,0.0585372170136945,26.915081001087213,0.9894766850514455
701,5.834706789789396,0.10462555867266488,13.358119239567465,0.05858523064144738,26.888221699142044,0.9894900085689785
702,5.82751942229424,0.1047070637546681,13.352131775671339,0.058633244269200274,26.86153192860349,0.9895033320865115
703,5.82035760690822,0.10478856883667133,13.34612369318235,0.05868125789695316,26.83501098544115,0.9895166556040446
704,5.813221298857441,0.10487007391867456,13.340094892053326,0.05872927152470604,26.80865816105464,0.9895299791215776
705,5.806110452139284,0.10495157900067778,13.334045272127607,0.058777285152458926,26.782472742313107,0.9895433026391107
706,5.799025019527904,0.10503308408268101,13.327974733146114,0.05882529878021181,26.75645401159617,0.9895566261566437
707,5.7919649525798205,0.10511458916468425,13.32188317475447,0.0588733124079647,26.730601246834993,0.9895699496741768
708,5.784930201639508,0.10519609424668747,13.3157704965101,0.058921326035717585,26.70491372155206,0.9895832731917098
709,5.77792071584508,0.1052775993286907,13.309636597889313,0.05896933966347047,26.679390704903746,0.9895965967092428
710,5.770936443134003,0.10535910441069393,13.303481378294425,0.05901735329122335,26.65403146172052,0.9896099202267759
711,5.763977330248864,0.10544060949269715,13.297304737060848,0.05906536691897624,26.628835252547326,0.9896232437443089
712,5.757043322743194,0.10552211457470037,13.291106573464205,0.05911338054672913,26.60380133368629,0.9896365672618419
713,5.750134364987331,0.10560361965670362,13.28488678672741,0.05916139417448201,26.578928957237267,0.9896498907793749
714,5.743250400174351,0.10568512473870684,13.278645276027795,0.059209407802234895,26.55421737113837,0.989663214296908
715,5.736391370326021,0.10576662982071006,13.272381940504188,0.05925742142998778,26.529665819208986,0.989676537814441
716,5.729557216298826,0.10584813490271329,13.266096679264024,0.05930543505774067,26.505273541190448,0.989689861331974
717,5.7227478777900345,0.10592963998471652,13.259789391390445,0.059353448685493554,26.481039772786655,0.9897031848495071
718,5.715963293343805,0.10601114506671974,13.253459975949376,0.05940146231324644,26.45696374570818,0.9897165083670402
719,5.709203400357355,0.10609265014872298,13.247108331996634,0.05944947594099932,26.43304468771171,0.9897298318845732
720,5.702468135087164,0.10617415523072621,13.240734358585016,0.05949748956875221,26.40928182264212,0.9897431554021062
721,5.6957574326552365,0.10625566031272943,13.23433795477137,0.0595455031965051,26.3856743704755,0.9897564789196392
722,5.689071227055387,0.10633716539473266,13.227919019623702,0.05959351682425798,26.3622215473603,0.9897698024371723
723,5.682409451159612,0.1064186704767359,13.221477452228228,0.059641530452010864,26.33892256565857,0.9897831259547053
724,5.675772036724466,0.10650017555873911,13.215013151696475,0.05968954407976375,26.315776633989437,0.9897964494722383
725,5.669158914397506,0.10658168064074235,13.208526017172318,0.05973755770751664,26.292782957270404,0.9898097729897714
726,5.662570013723776,0.10666318572274558,13.20201594783908,0.05978557133526952,26.269940736758784,0.9898230965073044
727,5.656005263152341,0.1067446908047488,13.195482842926577,0.05983358496302241,26.247249170095284,0.9898364200248375
728,5.649464590042848,0.10682619588675202,13.188926601718155,0.05988159859077529,26.22470745134527,0.9898497435423705
729,5.642947920672157,0.10690770096875525,13.182347123557768,0.059929612218528175,26.202314771041287,0.9898630670599036
730,5.636455180240987,0.10698920605075848,13.175744307857002,0.059977625846281066,26.180070316225578,0.9898763905774366
731,5.6299862928806395,0.1070707111327617,13.169118054102116,0.06002563947403395,26.157973270491546,0.9898897140949696
732,5.62354118165972,0.10715221621476494,13.162468261861067,0.060073653101786834,26.1360228140275,0.9899030376125026
733,5.6171197685909435,0.10723372129676817,13.155794830790532,0.06012166672953972,26.114218123658446,0.9899163611300357
734,5.610721974637963,0.10731522637877139,13.149097660642926,0.06016968035729261,26.092558372887844,0.9899296846475687
735,5.604347719722232,0.10739673146077462,13.142376651273407,0.06021769398504549,26.071042731941503,0.9899430081651017
736,5.597996922729923,0.10747823654277786,13.135631702646872,0.060265707612798376,26.049670367809448,0.9899563316826347
737,5.591669501518885,0.10755974162478107,13.128862714844932,0.06031372124055126,26.02844044428783,0.9899696552001678
738,5.585365372925625,0.10764124670678431,13.122069588072925,0.060361734868304144,26.007352122022898,0.9899829787177008
739,5.579084452772353,0.10772275178878754,13.115252222666852,0.060409748496057035,25.9864045585527,0.9899963022352339
740,5.572826655874047,0.10780425687079076,13.108410519100365,0.06045776212380992,25.965596908350026,0.990009625752767
741,5.566591896045564,0.10788576195279398,13.101544377991697,0.0605057757515628,25.944928322865085,0.9900229492703
742,5.5603800861087915,0.10796726703479721,13.09465370011062,0.06055378937931569,25.92439795056843,0.990036272787833
743,5.55419113789984,0.10804877211680045,13.087738386385361,0.06060180300706858,25.904004936992862,0.990049596305366
744,5.5480249622762585,0.10813027719880366,13.080798337909542,0.06064981663482146,25.88374842477745,0.9900629198228991
745,5.541881469124301,0.1082117822808069,13.07383345594906,0.060697830262574345,25.863627553709684,0.9900762433404321
746,5.53576056736623,0.10829328736281013,13.066843641949013,0.06074584389032723,25.843641460767646,0.9900895668579651
747,5.5296621649676485,0.10837479244481335,13.059828797540565,0.06079385751808011,25.823789280164053,0.9901028903754981
748,5.523586168944865,0.10845629752681658,13.052788824547825,0.060841871145833004,25.80407014338848,0.9901162138930312
749,5.517532485372313,0.10853780260881982,13.04572362499471,0.06088988477358589,25.784483179249563,0.9901295374105642
750,5.5115010193899865,0.10861930769082304,13.038633101111795,0.06093789840133877,25.76502751391906,0.9901428609280973
751,5.505491675210912,0.10870081277282627,13.031517155343135,0.060985912029091656,25.745702270973926,0.9901561844456304
752,5.499504356128669,0.1087823178548295,13.024375690353097,0.06103392565684454,25.72650657143931,0.9901695079631634
753,5.493538964524923,0.10886382293683272,13.017208609033169,0.06108193928459743,25.707439533831668,0.9901828314806964
754,5.487595401877017,0.10894532801883594,13.010015814508748,0.061129952912350315,25.688500274200795,0.9901961549982294
755,5.481673568765558,0.10902683310083917,13.002797210145918,0.0611779665401032,25.66968790617389,0.9902094785157625
756,5.475773364882096,0.10910833818284241,12.99555269955821,0.06122598016785608,25.65100154099782,0.9902228020332955
757,5.4698946890367655,0.10918984326484563,12.988282186613372,0.06127399379560897,25.632440287581375,0.9902361255508285
758,5.464037439166003,0.10927134834684886,12.980985575440073,0.06132200742336186,25.614003252539298,0.9902494490683615
759,5.458201512340292,0.10935285342885209,12.973662770434649,0.06137002105111474,25.59568954023437,0.9902627725858946
760,5.452386804771919,0.10943435851085531,12.966313676267783,0.061418034678867625,25.577498252820575,0.9902760961034276
761,5.446593211822776,0.10951586359285854,12.958938197891204,0.06146604830662051,25.559428490285036,0.9902894196209607
762,5.440820628012191,0.10959736867486178,12.95153624054435,0.0615140619343734,25.541479350492843,0.9903027431384938
763,5.435068947024779,0.109678873756865,12.944107709761033,0.061562075562126284,25.523649929227275,0.9903160666560268
764,5.429338061718328,0.10976037883886823,12.936652511376053,0.06161008918987917,25.50593932023459,0.9903293901735598
765,5.423627864131719,0.10984188392087146,12.929170551531838,0.06165810281763205,25.48834661526606,0.9903427136910928
766,5.41793824549286,0.10992338900287468,12.921661736685026,0.06170611644538494,25.47087090412017,0.9903560372086259
767,5.412269096226654,0.11000489408487792,12.91412597361306,0.061754130073137826,25.45351127468642,0.9903693607261589
768,5.4066203059630045,0.11008639916688114,12.906563169420753,0.06180214370089071,25.436266812987483,0.9903826842436919
769,5.400991763544827,0.11016790424888437,12.898973231546812,0.061850157328643594,25.419136603221354,0.9903960077612249
770,5.395383357036099,0.11024940933088759,12.891356067770396,0.06189817095639648,25.402119727805037,0.990409331278758
771,5.38979497372994,0.11033091441289082,12.883711586217586,0.06194618458414937,25.38521526741665,0.990422654796291
772,5.384226500156704,0.11041241949489405,12.876039695367925,0.06199419821190225,25.36842230103732,0.9904359783138241
773,5.378677822092101,0.11049392457689727,12.868340304060817,0.06204221183965514,25.351739905995622,0.9904493018313572
774,5.37314882456535,0.1105754296589005,12.860613321502036,0.06209022546740802,25.335167158007714,0.9904626253488902
775,5.367639391867345,0.11065693474090374,12.852858657270117,0.06213823909516091,25.318703131221692,0.9904759488664232
776,5.362149407558854,0.11073843982290696,12.845076221322774,0.062186252722913796,25.302346898259366,0.9904892723839562
777,5.356678754478728,0.11081994490491019,12.837265924003288,0.06223426635066668,25.28609753025817,0.9905025959014893
778,5.3512273147521485,0.11090144998691341,12.829427676046864,0.062282279978419564,25.26995409691453,0.9905159194190223
779,5.345794969798876,0.11098295506891664,12.821561388586975,0.06233029360617245,25.253915666525526,0.9905292429365553
780,5.340381600341545,0.11106446015091988,12.813666973161684,0.06237830723392534,25.2379813060315,0.9905425664540883
781,5.334987086413962,0.1111459652329231,12.80574434171995,0.06242632086167822,25.22215008105767,0.9905558899716214
782,5.329611307369421,0.11122747031492633,12.79779340662789,0.062474334489431106,25.206421055957268,0.9905692134891544
783,5.324254141889059,0.11130897539692955,12.789814080675036,0.06252234811718399,25.190793293853055,0.9905825370066875
784,5.318915467990202,0.11139048047893278,12.781806277080575,0.06257036174493688,25.175265856679562,0.9905958605242206
785,5.313595163034763,0.11147198556093602,12.773769909499546,0.06261837537268977,25.159837805225294,0.9906091840417536
786,5.308293103737631,0.11155349064293923,12.765704892029028,0.06266638900044265,25.14450819917409,0.9906225075592866
787,5.303009166175085,0.11163499572494247,12.757611139214294,0.06271440262819553,25.129276097148,0.9906358310768196
788,5.297743225793237,0.1117165008069457,12.749488566054957,0.06276241625594842,25.114140556748676,0.9906491545943527
789,5.292495157416484,0.11179800588894892,12.741337088011072,0.06281042988370131,25.099100634598727,0.9906624781118857
790,5.2872648352559635,0.11187951097095215,12.733156621009227,0.0628584435114542,25.084155386384417,0.9906758016294187
791,5.282052132918054,0.11196101605295537,12.724947081448608,0.06290645713920708,25.069303866896874,0.9906891251469517
792,5.276856923412859,0.1120425211349586,12.716708386207024,0.06295447076695995,25.054545130073286,0.9907024486644848
793,5.271679079162728,0.11212402621696184,12.70844045264693,0.06300248439471284,25.03987822903935,0.9907157721820178
794,5.266518472010797,0.11220553129896506,12.700143198621408,0.06305049802246573,25.025302216150184,0.9907290956995509
795,5.261374973229508,0.11228703638096829,12.69181654248013,0.06309851165021862,25.0108161430319,0.990742419217084
796,5.256248453529182,0.11236854146297152,12.683460403075284,0.0631465252779715,24.996419060622966,0.990755742734617
797,5.251138783066585,0.11245004654497474,12.675074699767492,0.06319453890572438,24.982110019215636,0.99076906625215
798,5.246045831453509,0.11253155162697798,12.666659352431672,0.06324255253347727,24.967888068496578,0.990782389769683
799,5.240969467765369,0.1126130567089812,12.658214281462918,0.06329056616123016,24.953752257588892,0.990795713287216
800,5.235909560549803,0.11269456179098443,12.649739407782295,0.06333857978898305,24.939701635092746,0.9908090368047491
801,5.230865977835293,0.11277606687298766,12.641234652842675,0.06338659341673593,24.925735249125896,0.9908223603222821
802,5.2258385871397985,0.11285757195499088,12.632699938634463,0.0634346070444888,24.911852147365497,0.9908356838398151
803,5.22082725547938,0.11293907703699411,12.624135187691374,0.0634826206722417,24.898051377088464,0.9908490073573482
804,5.215831849376859,0.11302058211899733,12.615540323096141,0.06353063429999459,24.884331985211794,0.9908623308748812
805,5.210852234870473,0.11310208720100057,12.606915268486189,0.06357864792774748,24.870693018334087,0.9908756543924143
806,5.205888277522534,0.1131835922830038,12.598259948059308,0.06362666155550036,24.857133522775545,0.9908889779099473
807,5.20093984242811,0.11326509736500702,12.589574286579268,0.06367467518325325,24.843652544618593,0.9909023014274804
808,5.196006794223699,0.11334660244701025,12.580858209381422,0.06372268881100612,24.83024912974841,0.9909156249450134
809,5.191088997095925,0.11342810752901349,12.572111642378282,0.06377070243875901,24.81692232389269,0.9909289484625464
810,5.1861863147902305,0.1135096126110167,12.563334512065051,0.0638187160665119,24.80367117266269,0.9909422719800794
811,5.181298610619576,0.11359111769301994,12.554526745525141,0.06386672969426478,24.790494721592914,0.9909555954976125
812,5.17642574747315,0.11367262277502316,12.545688270435644,0.06391474332201767,24.77739201618075,0.9909689190151455
813,5.171567587825081,0.11375412785702639,12.536819015072787,0.06396275694977055,24.764362101927208,0.9909822425326785
814,5.166723993743153,0.11383563293902962,12.527918908317346,0.06401077057752344,24.751404024376342,0.9909955660502116
815,5.1618948268975355,0.11391713802103284,12.518987879660045,0.06405878420527633,24.738516829154577,0.9910088895677446
816,5.157079948569495,0.11399864310303608,12.510025859206898,0.06410679783302921,24.725699562011037,0.9910222130852777
817,5.152279219660137,0.1140801481850393,12.501032777684546,0.0641548114607821,24.712951268857154,0.9910355366028107
818,5.147492500699135,0.11416165326704253,12.492008566445545,0.06420282508853498,24.700270995804956,0.9910488601203438
819,5.14271965185346,0.11424315834904576,12.482953157473627,0.06425083871628787,24.687657789207663,0.9910621836378768
820,5.137960532936123,0.11432466343104898,12.473866483388935,0.06429885234404076,24.67511069569842,0.9910755071554098
821,5.133215003414904,0.11440616851305221,12.464748477453218,0.06434686597179365,24.66262876222897,0.9910888306729428
822,5.128482922421106,0.11448767359505545,12.455599073575005,0.06439487959954653,24.650211036109454,0.9911021541904759
823,5.123764148758277,0.11456917867705867,12.446418206314714,0.0644428932272994,24.637856565046913,0.9911154777080089
824,5.11905854091096,0.1146506837590619,12.437205810889772,0.0644909068550523,24.625564397183652,0.9911288012255419
825,5.11436595705343,0.11473218884106512,12.427961823179686,0.06453892048280518,24.6133335811367,0.991142124743075
826,5.109686255058426,0.11481369392306835,12.418686179731061,0.06458693411055808,24.60116316603595,0.991155448260608
827,5.105019292505896,0.11489519900507159,12.409378817762612,0.06463494773831095,24.589052201562225,0.991168771778141
828,5.100364926691728,0.1149767040870748,12.40003967517011,0.06468296136606383,24.57699973798633,0.9911820952956741
829,5.095723014636472,0.11505820916907804,12.390668690531342,0.06473097499381672,24.565004826206764,0.9911954188132072
830,5.091093413094087,0.11513971425108126,12.381265803110992,0.06477898862156961,24.553066517787904,0.9912087423307402
831,5.086475978560652,0.11522121933308449,12.371830952865508,0.0648270022493225,24.541183864998075,0.9912220658482732
832,5.081870567283097,0.11530272441508772,12.36236408044793,0.06487501587707538,24.52935592084689,0.9912353893658062
833,5.0772770352679135,0.11538422949709094,12.35286512721269,0.06492302950482826,24.517581739123717,0.9912487128833393
834,5.07269523828987,0.11546573457909418,12.343334035220355,0.06497104313258115,24.505860374434832,0.9912620364008723
835,5.068125031900723,0.11554723966109741,12.333770747242376,0.06501905676033404,24.49419088224056,0.9912753599184053
836,5.063566271437913,0.11562874474310063,12.324175206765755,0.06506707038808693,24.482572318893304,0.9912886834359383
837,5.059018812033258,0.11571024982510386,12.314547357997718,0.0651150840158398,24.47100374167436,0.9913020069534714
838,5.054482508621653,0.11579175490710708,12.304887145870307,0.06516309764359268,24.45948420883053,0.9913153304710045
839,5.049957215949742,0.11587325998911031,12.29519451604498,0.06521111127134557,24.448012779612235,0.9913286539885375
840,5.045442788584592,0.11595476507111355,12.285469414917154,0.06525912489909846,24.436588514309214,0.9913419775060706
841,5.0409390809223655,0.11603627015311677,12.275711789620718,0.06530713852685135,24.42521047428735,0.9913553010236036
842,5.036445947196973,0.11611777523512,12.265921588032494,0.06535515215460423,24.41387772202576,0.9913686245411366
843,5.031963241488722,0.11619928031712322,12.25609875877667,0.06540316578235711,24.402589321152824,0.9913819480586696
844,5.02749081773295,0.11628078539912645,12.24624325122922,0.06545117941011,24.391344336482106,0.9913952715762027
845,5.023028529728669,0.11636229048112968,12.23635501552225,0.06549919303786289,24.380141834049155,0.9914085950937357
846,5.018576231147167,0.1164437955631329,12.22643400254832,0.06554720666561578,24.368980881147102,0.9914219186112687
847,5.01413377554062,0.11652530064513614,12.216480163964746,0.06559522029336866,24.357860546362186,0.9914352421288017
848,5.009701016350698,0.11660680572713937,12.206493452197833,0.06564323392112155,24.346779899610098,0.9914485656463348
849,5.005277806917139,0.11668831080914259,12.196473820447103,0.06569124754887443,24.335738012171177,0.9914618891638678
850,5.000864000486313,0.11676981589114582,12.186421222689443,0.06573926117662732,24.32473395672537,0.9914752126814009
851,4.99645945021981,0.11685132097314904,12.176335613683277,0.06578727480438021,24.313766807388703,0.991488536198934
852,4.992064009202951,0.11693282605515228,12.166216948972643,0.06583528843213309,24.302835639746796,0.991501859716467
853,4.987677530453348,0.11701433113715551,12.15606518489124,0.06588330205988598,24.291939530891085,0.991515183234
854,4.983299866929406,0.11709583621915873,12.14588027856648,0.06593131568763885,24.281077559453138,0.991528506751533
855,4.978930871538834,0.11717734130116196,12.13566218792343,0.06597932931539174,24.270248805638975,0.9915418302690661
856,4.974570397147133,0.11725884638316518,12.125410871688803,0.06602734294314463,24.259452351264244,0.9915551537865991
857,4.970218296586065,0.11734035146516841,12.115126289394823,0.06607535657089751,24.248687279788214,0.9915684773041321
858,4.965874422662119,0.11742185654717165,12.104808401383096,0.0661233701986504,24.237952676347646,0.9915818008216651
859,4.961538628164941,0.11750336162917487,12.09445716880845,0.06617138382640328,24.227247627791463,0.9915951243391982
860,4.957210765875771,0.1175848667111781,12.08407255364271,0.06621939745415617,24.21657122271432,0.9916084478567312
861,4.952890688575837,0.11766637179318133,12.073654518678445,0.06626741108190906,24.205922551489863,0.9916217713742643
862,4.948578249054756,0.11774787687518455,12.063203027532676,0.06631542470966195,24.19530070630538,0.9916350948917974
863,4.944273300118897,0.11782938195718778,12.05271804465054,0.06636343833741483,24.184704781194228,0.9916484184093304
864,4.939975694599738,0.117910887039191,12.042199535308914,0.0664114519651677,24.17413387206915,0.9916617419268634
865,4.9356852853622,0.11799239212119424,12.031647465620006,0.0664594655929206,24.163587076755906,0.9916750654443964
866,4.931401925312955,0.11807389720319747,12.021061802534895,0.06650747922067349,24.153063495025883,0.9916883889619295
867,4.927125467408735,0.11815540228520069,12.010442513847035,0.06655549284842638,24.14256222862845,0.9917017124794625
868,4.922855764664588,0.11823690736720392,11.999789568195737,0.06660350647617926,24.13208238132426,0.9917150359969955
869,4.918592670162144,0.11831841244920714,11.989102935069559,0.06665152010393213,24.121623058917265,0.9917283595145285
870,4.914336037057845,0.11839991753121037,11.978382584809705,0.06669953373168502,24.111183369286703,0.9917416830320616
871,4.910085718591154,0.11848142261321361,11.96762848861338,0.06674754735943791,24.100762422419763,0.9917550065495946
872,4.905841568092745,0.11856292769521683,11.956840618537068,0.0667955609871908,24.09035933044311,0.9917683300671277
873,4.901603438992667,0.11864443277722006,11.946018947499805,0.06684357461494368,24.07997320765468,0.9917816535846607
874,4.897371184828488,0.1187259378592233,11.935163449286378,0.06689158824269656,24.069603170555407,0.9917949771021938
875,4.893144659253423,0.11880744294122651,11.924274098550516,0.06693960187044945,24.059248337880128,0.9918083006197268
876,4.888923716044421,0.11888894802322975,11.913350870818023,0.06698761549820234,24.048907830629492,0.9918216241372598
877,4.884708209110242,0.11897045310523297,11.902393742489865,0.06703562912595523,24.038580772100648,0.9918349476547929
878,4.880497992499501,0.1190519581872362,11.891402690845217,0.06708364275370811,24.02826628791782,0.9918482711723259
879,4.8762929204087,0.11913346326923943,11.880377694044476,0.06713165638146099,24.017963506063623,0.9918615946898589
880,4.872092847190216,0.11921496835124265,11.869318731132221,0.06717967000921388,24.00767155690926,0.9918749182073919
881,4.867897627360279,0.11929647343324588,11.85822578204014,0.06722768363696677,23.997389573244558,0.991888241724925
882,4.863707115606918,0.1193779785152491,11.84709882758991,0.06727569726471966,23.98711669030874,0.991901565242458
883,4.859521166797876,0.11945948359725234,11.835937849496045,0.06732371089247254,23.976852045819996,0.9919148887599911
884,4.855339635988507,0.11954098867925557,11.824742830368661,0.06737172452022541,23.966594780005387,0.9919282122775241
885,4.851162378429642,0.11962249376125879,11.81351375371626,0.0674197381479783,23.956344035630448,0.9919415357950572
886,4.84698924957542,0.11970399884326202,11.80225060394842,0.0674677517757312,23.946098958028742,0.9919548593125902
887,4.842820105091102,0.11978550392526525,11.790953366378488,0.06751576540348408,23.935858695130687,0.9919681828301232
888,4.8386548008608585,0.11986700900726847,11.779622027226173,0.06756377903123696,23.92562239749326,0.9919815063476562
889,4.834493192995507,0.11994851408927171,11.768256573620132,0.06761179265898984,23.915389218328553,0.9919948298651893
890,4.830335137840243,0.12003001917127493,11.756856993600529,0.06765980628674273,23.90515831353216,0.9920081533827223
891,4.826180491982337,0.12011152425327816,11.745423276121503,0.06770781991449562,23.89492884171232,0.9920214769002553
892,4.822029112258788,0.12019302933528139,11.733955411053643,0.06775583354224851,23.884699964217933,0.9920348004177884
893,4.817880855763965,0.12027453441728461,11.72245338918637,0.06780384717000139,23.874470845166357,0.9920481239353214
894,4.813735579857199,0.12035603949928785,11.710917202230316,0.06785186079775428,23.86424065147202,0.9920614474528545
895,4.809593142170365,0.12043754458129108,11.699346842819647,0.06789987442550716,23.85400855287372,0.9920747709703875
896,4.805453400615411,0.1205190496632943,11.68774230451432,0.06794788805326005,23.84377372196232,0.9920880944879206
897,4.801316213391872,0.12060055474529753,11.67610358180233,0.06799590168101294,23.833535334208232,0.9921014180054536
898,4.797181438994339,0.12068205982730075,11.664430670101911,0.06804391530876581,23.82329256798817,0.9921147415229866
899,4.793048936219907,0.12076356490930398,11.65272356576364,0.0680919289365187,23.81304460461277,0.9921280650405196
900,4.78891856417558,0.12084506999130722,11.640982266072587,0.06813994256427158,23.80279062835308,0.9921413885580527
901,4.784790182285648,0.12092657507331044,11.629206769250317,0.06818795619202447,23.79252982646686,0.9921547120755857
902,4.780663650299028,0.12100808015531367,11.617397074456953,0.06823596981977736,23.782261389225603,0.9921680355931187
903,4.77653882829657,0.12108958523731689,11.605553181793114,0.06828398344753026,23.77198450994044,0.9921813591106518
904,4.772415576698341,0.12117109031932012,11.593675092301847,0.06833199707528313,23.761698384987866,0.9921946826281848
905,4.768293756270848,0.12125259540132335,11.581762807970488,0.06838001070303601,23.75140221383605,0.9922080061457179
906,4.764173228134254,0.12133410048332657,11.569816331732529,0.0684280243307889,23.741095199070596,0.9922213296632509
907,4.760053853769537,0.1214156055653298,11.557835667469382,0.06847603795854179,23.730776546419012,0.992234653180784
908,4.7559354950256285,0.12149711064733304,11.545820820012128,0.06852405158629468,23.72044546477699,0.992247976698317
909,4.751818014126508,0.12157861572933626,11.53377179514323,0.06857206521404756,23.71010116623303,0.99226130021585
910,4.74770127367826,0.12166012081133949,11.521688599598175,0.06862007884180044,23.69974286609293,0.992274623733383
911,4.743585136676097,0.12174162589334271,11.509571241067079,0.06866809246955333,23.68936978290506,0.9922879472509161
912,4.739469466511348,0.12182313097534594,11.497419728196277,0.06871610609730622,23.678981138484488,0.9923012707684491
913,4.7353541269784065,0.12190463605734918,11.485234070589822,0.06876411972505911,23.668576157936872,0.9923145942859821
914,4.731238982281633,0.1219861411393524,11.473014278810982,0.06881213335281199,23.658154069683118,0.9923279178035151
915,4.727123897042238,0.12206764622135563,11.460760364383635,0.06886014698056486,23.647714105482905,0.9923412413210482
916,4.723008736305103,0.12214915130335885,11.44847233979369,0.06890816060831775,23.637255500457865,0.9923545648385813
917,4.718893365545591,0.12223065638536208,11.436150218490427,0.06895617423607064,23.626777493116176,0.9923678883561143
918,4.714777650676285,0.12231216146736532,11.423794014887765,0.06900418786382354,23.61627932537427,0.9923812118736474
919,4.710661458053716,0.12239366654936853,11.411403744365545,0.06905220149157641,23.605760242581027,0.9923945353911804
920,4.706544654485036,0.12247517163137177,11.398979423270704,0.06910021511932929,23.595219493540156,0.9924078589087134
921,4.702427107234652,0.122556676713375,11.38652106891847,0.06914822874708218,23.58465633053244,0.9924211824262464
922,4.698308684030826,0.12263818179537822,11.374028699593449,0.06919624237483507,23.574070009338808,0.9924345059437795
923,4.694189253072222,0.12271968687738145,11.361502334550714,0.06924425600258796,23.563459789262158,0.9924478294613125
924,4.690068683034434,0.12280119195938467,11.348941994016812,0.06929226963034084,23.552824933149044,0.9924611529788455
925,4.685946843076448,0.1228826970413879,11.336347699190767,0.06934028325809372,23.542164707412066,0.9924744764963785
926,4.68182360284708,0.12296420212339114,11.323719472244981,0.0693882968858466,23.53147838205112,0.9924878000139116
927,4.677698832491358,0.12304570720539436,11.311057336326167,0.0694363105135995,23.520765230674307,0.9925011235314447
928,4.673572402656883,0.12312721228739759,11.298361315556145,0.06948432414135239,23.510024530520177,0.9925144470489777
929,4.6694441845001196,0.12320871736940081,11.285631435032688,0.06953233776910527,23.499255562477668,0.9925277705665108
930,4.6653140496926655,0.12329022245140404,11.27286772083023,0.06958035139685814,23.488457611106938,0.9925410940840438
931,4.661181870427476,0.12337172753340728,11.260070200000598,0.06962836502461103,23.477629964660437,0.9925544176015768
932,4.657047519425032,0.1234532326154105,11.24723890057367,0.06967637865236392,23.466771915102875,0.9925677411191098
933,4.65291086993948,0.12353473769741373,11.234373851558004,0.06972439228011681,23.455882758130983,0.9925810646366429
934,4.648771795764714,0.12361624277941696,11.221475082941385,0.06977240590786969,23.444961793194054,0.9925943881541759
935,4.64463017124043,0.12369774786142018,11.208542625691358,0.06982041953562258,23.434008323513286,0.9926077116717089
936,4.640485871258119,0.12377925294342342,11.195576511755725,0.06986843316337546,23.4230216561009,0.9926210351892419
937,4.6363387712670265,0.12386075802542663,11.182576774062964,0.06991644679112835,23.412001101780056,0.992634358706775
938,4.632188747280068,0.12394226310742987,11.169543446522617,0.06996446041888124,23.40094597520356,0.992647682224308
939,4.628035675879689,0.1240237681894331,11.156476564025654,0.07001247404663412,23.3898555948722,0.9926610057418411
940,4.6238794342236895,0.12410527327143632,11.143376162444733,0.07006048767438701,23.378729283154644,0.9926743292593742
941,4.619719900051002,0.12418677835343955,11.130242278634512,0.07010850130213989,23.367566366304196,0.9926876527769072
942,4.615556951687422,0.12426828343544277,11.117074950431793,0.07015651492989278,23.356366174478264,0.9927009762944402
943,4.6113904680512805,0.124349788517446,11.103874216655726,0.07020452855764567,23.345128041755846,0.9927142998119732
944,4.607220328659101,0.12443129359944924,11.090640117107931,0.07025254218539854,23.333851306154944,0.9927276233295063
945,4.6030464136311755,0.12451279868145246,11.077372692572528,0.07030055581315144,23.32253530965078,0.9927409468470393
946,4.598868603697119,0.12459430376345569,11.06407198481621,0.07034856944090431,23.311179398192795,0.9927542703645723
947,4.59468678020136,0.12467580884545892,11.050738036588193,0.0703965830686572,23.29978292172138,0.9927675938821053
948,4.590500825108594,0.12475731392746214,11.03737089162017,0.0704445966964101,23.288345234185464,0.9927809173996384
949,4.586310621009189,0.12483881900946538,11.023970594626205,0.07049261032416299,23.276865693558754,0.9927942409171715
950,4.582116051124538,0.1249203240914686,11.010537191302557,0.07054062395191586,23.265343661856278,0.9928075644347045
951,4.5779169993123645,0.12500182917347183,10.99707072832749,0.07058863757966874,23.253778505150635,0.9928208879522376
952,4.573713350071991,0.12508333425547508,10.983571253361049,0.07063665120742163,23.24216959358815,0.9928342114697706
953,4.569504988549544,0.1251648393374783,10.97003881504474,0.07068466483517452,23.23051630140421,0.9928475349873036
954,4.565291800543116,0.12524634441948151,10.956473463001219,0.07073267846292741,23.218818006939557,0.9928608585048366
955,4.561073672507884,0.12532784950148473,10.942875247833896,0.07078069209068029,23.20707409265532,0.9928741820223697
956,4.556850491561177,0.12540935458348795,10.929244221126522,0.07082870571843317,23.19528394514781,0.9928875055399027
957,4.552622145487481,0.1254908596654912,10.915580435442706,0.07087671934618606,23.183446955164204,0.9929008290574357
958,4.548388522743426,0.12557236474749442,10.90188394432542,0.07092473297393895,23.171562517616884,0.9929141525749687
959,4.544149512462683,0.12565386982949767,10.888154802296416,0.07097274660169184,23.15963003159759,0.9929274760925018
960,4.539905004460854,0.12573537491150089,10.874393064855653,0.07102076022944472,23.147648900392458,0.9929407996100348
961,4.535654889240267,0.1258168799935041,10.860598788480617,0.07106877385719759,23.135618531495602,0.9929541231275679
962,4.5313990579947685,0.12589838507550732,10.846772030625633,0.07111678748495048,23.123538336623067,0.992967446645101
963,4.527137402614424,0.12597989015751054,10.832912849721149,0.07116480111270337,23.111407731726636,0.992980770162634
964,4.522869815690198,0.1260613952395138,10.819021305172937,0.07121281474045627,23.09922613700673,0.992994093680167
965,4.518596190518569,0.12614290032151704,10.805097457361263,0.07126082836820914,23.08699297692638,0.9930074171977
966,4.514316421106093,0.12622440540352026,10.791141367640018,0.07130884199596202,23.074707680223796,0.993020740715233
967,4.5100304021739275,0.12630591048552348,10.777153098335802,0.07135685562371491,23.06236967992484,0.9930340642327661
968,4.505738029162287,0.1263874155675267,10.763132712746973,0.0714048692514678,23.049978413356243,0.9930473877502991
969,4.501439198234871,0.12646892064952991,10.749080275142632,0.07145288287922069,23.037533322157635,0.9930607112678321
970,4.497133806283214,0.12655042573153316,10.73499585076157,0.07150089650697357,23.025033852293248,0.9930740347853652
971,4.492821750931014,0.12663193081353638,10.720879505811194,0.07154891013472645,23.012479454064582,0.9930873583028982
972,4.488502930538375,0.12671343589553963,10.70673130746636,0.07159692376247934,22.999869582121576,0.9931006818204313
973,4.484177244206029,0.12679494097754285,10.692551323868226,0.07164493739023223,22.98720369547422,0.9931140053379643
974,4.479844591779491,0.12687644605954607,10.678339624122998,0.07169295101798512,22.97448125750376,0.9931273288554974
975,4.4755048738531595,0.12695795114154929,10.664096278300697,0.071740964645738,22.961701735973925,0.9931406523730304
976,4.471157991774376,0.1270394562235525,10.64982135743379,0.07178897827349089,22.948864603041145,0.9931539758905634
977,4.466803847647418,0.12712096130555575,10.6355149335159,0.07183699190124376,22.935969335265973,0.9931672994080964
978,4.462442344337462,0.127202466387559,10.621177079500336,0.07188500552899665,22.923015413623077,0.9931806229256295
979,4.458073385474467,0.12728397146956222,10.606807869298738,0.07193301915674954,22.910002323510962,0.9931939464431625
980,4.453696875457024,0.12736547655156544,10.592407377779502,0.07198103278450242,22.896929554762753,0.9932072699606955
981,4.449312719456147,0.12744698163356866,10.5779756807663,0.07202904641225531,22.883796601655497,0.9932205934782286
982,4.444920823419013,0.12752848671557188,10.563512855036496,0.07207706004000819,22.870602962919282,0.9932339169957616
983,4.440521094072641,0.12760999179757512,10.549018978319536,0.07212507366776108,22.857348141747327,0.9932472405132947
984,4.436113438927541,0.12769149687957834,10.534494129295272,0.07217308729551397,22.84403164580453,0.9932605640308277
985,4.431697766281274,0.1277730019615816,10.519938387592287,0.07222110092326685,22.830652987236455,0.9932738875483608
986,4.427273985221994,0.1278545070435848,10.505351833786108,0.07226911455101974,22.817211682678117,0.9932872110658938
987,4.422842005631916,0.12793601212558803,10.490734549397478,0.07231712817877262,22.803707253261855,0.9933005345834268
988,4.418401738190735,0.12801751720759125,10.476086616890468,0.07236514180652551,22.79013922462637,0.9933138581009598
989,4.413953094378994,0.12809902228959447,10.461408119670642,0.0724131554342784,22.77650712692432,0.9933271816184929
990,4.409495986481399,0.1281805273715977,10.446699142083117,0.07246116906203129,22.762810494829655,0.9933405051360259
991,4.40503032759008,0.12826203245360096,10.431959769410648,0.07250918268978417,22.749048867546048,0.9933538286535589
992,4.400556031607799,0.12834353753560418,10.417190087871564,0.07255719631753704,22.73522178881382,0.993367152171092
993,4.3960730132510895,0.1284250426176074,10.402390184617776,0.07260520994528993,22.721328806916617,0.993380475688625
994,4.391581188053376,0.12850654769961062,10.387560147732689,0.07265322357304282,22.70736947468908,0.9933937992061581
995,4.387080472368,0.12858805278161384,10.372700066229065,0.07270123720079572,22.69334334952369,0.9934071227236911
996,4.382570783371227,0.12866955786361708,10.357810030046855,0.07274925082854859,22.679249993375933,0.9934204462412242
997,4.3780520390651745,0.1287510629456203,10.342890130050993,0.07279726445630147,22.665088972772054,0.9934337697587572
998,4.3735241582806985,0.12883256802762355,10.327940458029154,0.07284527808405436,22.650859858814524,0.9934470932762902
999,4.3689870606802215,0.12891407310962677,10.312961106689462,0.07289329171180725,22.63656222718746,0.9934604167938232


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-07/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00051,0.07521051168441772,0.04652678966522217,0.9886693358421326
1,1,00071,0.21469084918498993,0.10484922677278519,0.9791783690452576
2,2,00011,0.10095861554145813,0.056144677102565765,0.982767641544342
3,3,00031,0.06611859053373337,0.05662071704864502,0.9955618977546692


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-07/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,5.374446114526827,0.06611859053373337,13.932709728007694,0.04652678966522217,37.292304446466524,0.9791783690452576
1,5.378579444978133,0.06626731151336425,13.946090720307428,0.046585170483147656,37.34444230270972,0.9791947689738956
2,5.38267695927384,0.06641603249299514,13.959375509249975,0.046643551301073144,37.396425737978184,0.9792111689025337
3,5.386738585396527,0.06656475347262603,13.972563822919277,0.04670193211899863,37.448254179792244,0.9792275688311717
4,5.390764252175047,0.06671347445225692,13.98565539169645,0.04676031293692412,37.499927059484534,0.9792439687598098
5,5.394753889287495,0.0668621954318878,13.998649948271648,0.04681869375484961,37.5514438122127,0.9792603686884478
6,5.398707427264157,0.0670109164115187,14.011547227655832,0.046877074572775096,37.602803876979294,0.9792767686170859
7,5.402624797490416,0.06715963739114958,14.02434696719245,0.04693545539070059,37.6540066966441,0.9792931685457239
8,5.406505932209628,0.06730835837078047,14.037048906569044,0.04699383620862608,37.70505171794181,0.979309568474362
9,5.410350764525978,0.06745707935041136,14.049652787828778,0.04705221702655157,37.75593839149637,0.979325968403
10,5.414159228407295,0.06760580033004224,14.062158355381872,0.047110597844477055,37.80666617183783,0.979342368331638
11,5.417931258687837,0.06775452130967313,14.07456535601694,0.04716897866240254,37.85723451741639,0.9793587682602761
12,5.421666791071047,0.06790324228930401,14.086873538912283,0.04722735948032803,37.90764289061595,0.9793751681889141
13,5.425365762132282,0.06805196326893491,14.099082655647052,0.04728574029825352,37.957890757772184,0.9793915681175522
14,5.429028109321493,0.06820068424856579,14.11119246021234,0.04734412111617901,38.00797758918379,0.9794079680461902
15,5.432653770965901,0.06834940522819669,14.123202709022209,0.047402501934104495,38.0579028591288,0.9794243679748283
16,5.436242686272612,0.06849812620782757,14.135113160924586,0.04746088275202998,38.107666045877856,0.9794407679034663
17,5.439794795331223,0.06864684718745845,14.146923577212098,0.04751926356995547,38.15726663171013,0.9794571678321045
18,5.44331003911638,0.06879556816708934,14.158633721632835,0.04757764438788096,38.20670410292393,0.9794735677607425
19,5.446788359490311,0.06894428914672023,14.170243360400963,0.04763602520580645,38.255977949854135,0.9794899676893805
20,5.450229699205329,0.06909301012635112,14.181752262207318,0.04769440602373194,38.305087666882386,0.9795063676180186
21,5.453634001906294,0.069241731105982,14.193160198229853,0.04775278684165743,38.35403275245191,0.9795227675466566
22,5.457001212133048,0.0693904520856129,14.204466942144027,0.04781116765958292,38.402812709081964,0.9795391674752947
23,5.460331275322817,0.06953917306524378,14.21567227013309,0.047869548477508406,38.45142704337762,0.9795555674039327
24,5.4636241378125785,0.06968789404487466,14.226775960898262,0.047927929295433894,38.49987526604626,0.9795719673325708
25,5.466879746841394,0.06983661502450556,14.237777795668848,0.04798631011335938,38.54815689190644,0.9795883672612088
26,5.470098050552712,0.06998533600413644,14.24867755821223,0.04804469093128487,38.596271439904015,0.9796047671898469
27,5.473278997996639,0.07013405698376733,14.25947503484377,0.04810307174921036,38.64421843312116,0.9796211671184849
28,5.4764225391321615,0.07028277796339821,14.270170014436655,0.048161452567135846,38.69199739879029,0.979637567047123
29,5.479528624829362,0.07043149894302911,14.28076228843156,0.048219833385061334,38.73960786830499,0.979653966975761
30,5.482597206871575,0.07058021992265999,14.291251650846327,0.04827821420298682,38.787049377233004,0.979670366904399
31,5.485628237957522,0.07072894090229088,14.301637898285438,0.04833659502091231,38.83432146532692,0.9796867668330371
32,5.4886216717034095,0.07087766188192177,14.311920829949479,0.0483949758388378,38.881423676534524,0.9797031667616751
33,5.491577462644996,0.07102638286155265,14.322100247644439,0.048453356656763286,38.92835555901127,0.9797195666903132
34,5.494495566239616,0.07117510384118354,14.332175955790953,0.048511737474688774,38.97511666513038,0.9797359666189512
35,5.4973759388681795,0.07132382482081442,14.342147761433425,0.04857011829261427,39.02170655149527,0.9797523665475893
36,5.50021853783713,0.07147254580044532,14.352015474249047,0.04862849911053976,39.0681247789471,0.9797687664762273
37,5.503023321380372,0.0716212667800762,14.361778906556752,0.048686879928465245,39.114370912578636,0.9797851664048655
38,5.505790248661164,0.0717699877597071,14.371437873326006,0.04874526074639073,39.160444521740914,0.9798015663335035
39,5.508519279773965,0.07191870873933798,14.38099219218556,0.04880364156431622,39.20634518005672,0.9798179662621415
40,5.511210375746268,0.07206742971896887,14.390441683432055,0.04886202238224171,39.25207246542742,0.9798343661907796
41,5.513863498540378,0.07221615069859975,14.399786170038553,0.048920403200167197,39.29762596004374,0.9798507661194176
42,5.516478611055161,0.07236487167823064,14.409025477662933,0.048978784018092685,39.34300525039663,0.9798671660480557
43,5.519055677127768,0.07251359265786153,14.418159434656232,0.04903716483601817,39.38820992728335,0.9798835659766937
44,5.521594661535302,0.07266231363749241,14.427187872070814,0.04909554565394366,39.433239585820054,0.9798999659053318
45,5.524095529996473,0.07281103461712331,14.436110623668517,0.04915392647186915,39.47809382544754,0.9799163658339698
46,5.5265582491732,0.07295975559675419,14.444927525928602,0.049212307289794636,39.52277224994169,0.9799327657626079
47,5.528982786672184,0.07310847657638508,14.453638418055679,0.04927068810772013,39.56727446742105,0.9799491656912459
48,5.5313691110464465,0.07325719755601597,14.462243141987482,0.04932906892564562,39.611600090356355,0.9799655656198839
49,5.5337171917968275,0.07340591853564685,14.470741542402527,0.04938744974357111,39.65574873557779,0.979981965548522
50,5.536026999373454,0.07355463951527774,14.47913346672771,0.049445830561496595,39.69972002428158,0.97999836547716
51,5.538298505177162,0.07370336049490862,14.487418765145751,0.04950421137942208,39.74351358204067,0.9800147654057981
52,5.540531681560893,0.07385208147453952,14.49559729060255,0.04956259219734757,39.787129038809184,0.9800311653344361
53,5.542726501831048,0.0740008024541704,14.503668898814432,0.04962097301527306,39.83056602893152,0.9800475652630742
54,5.544882940248808,0.0741495234338013,14.511633448275273,0.04967935383319855,39.87382419114857,0.9800639651917122
55,5.547000972031415,0.07429824441343218,14.51949080026355,0.049737734651124035,39.91690316860625,0.9800803651203503
56,5.549080573353416,0.07444696539306306,14.527240818849222,0.04979611546904952,39.95980260885939,0.9800967650489883
57,5.551121721347878,0.07459568637269395,14.534883370900555,0.04985449628697501,40.002522163881494,0.9801131649776263
58,5.553124394107553,0.07474440735232483,14.542418326090814,0.0499128771049005,40.04506149006823,0.9801295649062645
59,5.555088570686021,0.07489312833195573,14.549845556904828,0.04997125792282599,40.08742024824481,0.9801459648349025
60,5.5570142310987825,0.07504184931158661,14.55716493864548,0.050029638740751475,40.12959810367306,0.9801623647635406
61,5.558901356324324,0.0751905702912175,14.564376349440042,0.05008801955867696,40.17159472605441,0.9801787646921786
62,5.560749928305142,0.07533929127084839,14.571479670246436,0.05014640037660246,40.21340978953859,0.9801951646208167
63,5.562559929948725,0.07548801225047927,14.578474784859347,0.050204781194527946,40.25504297272585,0.9802115645494547
64,5.564331345128516,0.07563673323011016,14.58536157991626,0.050263162012453434,40.29649395867522,0.9802279644780928
65,5.56606415868481,0.07578545420974106,14.592139944903334,0.05032154283037892,40.33776243490673,0.9802443644067308
66,5.5677583564256405,0.07593417518937194,14.598809772161216,0.05037992364830441,40.37884809340737,0.9802607643353688
67,5.569413925127614,0.07608289616900282,14.605370956890699,0.0504383044662299,40.41975063063675,0.9802771642640069
68,5.57103085253671,0.07623161714863372,14.611823397158274,0.050496685284155386,40.46046974752883,0.9802935641926449
69,5.572609127369045,0.0763803381282646,14.618166993901585,0.050555066102080874,40.50100514949913,0.980309964121283
70,5.574148739311597,0.0765290591078955,14.624401650934754,0.05061344692000636,40.541356546445996,0.980326364049921
71,5.575649679022895,0.07667778008752638,14.630527274953565,0.05067182773793185,40.581523652755955,0.9803427639785591
72,5.577111938133667,0.07682650106715727,14.636543775540586,0.05073020855585734,40.6215061873065,0.9803591639071971
73,5.578535509247454,0.07697522204678815,14.642451065170123,0.050788589373782826,40.661303873470956,0.9803755638358352
74,5.579920385941184,0.07712394302641903,14.64824905921309,0.05084697019170832,40.70091643911909,0.9803919637644732
75,5.581266562765707,0.07727266400604993,14.653937675941739,0.05090535100963381,40.74034361662268,0.9804083636931112
76,5.582574035246296,0.07742138498568081,14.659516836534282,0.0509637318275593,40.779585142857194,0.9804247636217494
77,5.583842799883108,0.0775701059653117,14.664986465079394,0.051022112645484785,40.818640759203596,0.9804411635503874
78,5.585072854151604,0.07771882694494259,14.6703464885806,0.05108049346341027,40.85751021155195,0.9804575634790255
79,5.5862641965029365,0.07786754792457348,14.675596836960535,0.05113887428133576,40.896193250302815,0.9804739634076635
80,5.5874168263642945,0.07801626890420436,14.680737443065082,0.05119725509926125,40.93468963037071,0.9804903633363016
81,5.588530744139213,0.07816498988383525,14.685768242667407,0.05125563591718674,40.97299911118338,0.9805067632649396
82,5.589605951207844,0.07831371086346614,14.690689174471865,0.051314016735112225,41.01112145668629,0.9805231631935777
83,5.590642449927186,0.07846243184309702,14.695500180117769,0.05137239755303771,41.04905643534159,0.9805395631222157
84,5.591640243631281,0.07861115282272792,14.700201204183065,0.0514307783709632,41.08680382013063,0.9805559630508538
85,5.5925993366313715,0.0787598738023588,14.704792194187874,0.05148915918888869,41.12436338855442,0.9805723629794918
86,5.5935197342160095,0.0789085947819897,14.709273100597905,0.05154754000681418,41.16173492263539,0.9805887629081298
87,5.594401442651147,0.07905731576162058,14.713643876827765,0.051605920824739665,41.19891820891736,0.9806051628367679
88,5.595244469180172,0.07920603674125146,14.71790447924413,0.05166430164266515,41.235913038464965,0.9806215627654059
89,5.596048822023909,0.07935475772088235,14.72205486716879,0.05172268246059065,41.272719206866256,0.980637962694044
90,5.596814510380585,0.07950347870051323,14.726095002881614,0.051781063278516136,41.30933651423037,0.980654362622682
91,5.597541544425757,0.07965219968014413,14.730024851623316,0.051839444096441624,41.34576476518872,0.9806707625513201
92,5.598229935312194,0.07980092065977501,14.733844381598185,0.05189782491436711,41.382003768893995,0.9806871624799581
93,5.598879695169737,0.0799496416394059,14.737553563976618,0.0519562057322926,41.41805333902095,0.9807035624085962
94,5.599490837105095,0.08009836261903679,14.74115237289758,0.05201458655021809,41.453913293763314,0.9807199623372342
95,5.60006337520163,0.08024708359866767,14.744640785470917,0.052072967368143576,41.489583455835536,0.9807363622658722
96,5.600597324519084,0.08039580457829856,14.748018781779543,0.052131348186069064,41.52506365246933,0.9807527621945104
97,5.601092701093276,0.08054452555792946,14.751286344881521,0.05218972900399455,41.560353715413356,0.9807691621231484
98,5.601549521935757,0.08069324653756034,14.754443460812002,0.05224810982192004,41.59545348093267,0.9807855620517865
99,5.601967805033431,0.08084196751719122,14.75749011858505,0.05230649063984553,41.630362789804735,0.9808019619804245
100,5.602347569348137,0.08099068849682212,14.760426310195339,0.052364871457771016,41.66508148732017,0.9808183619090626
101,5.602688834816182,0.081139409476453,14.763252030619725,0.05242325227569651,41.69960942327798,0.9808347618377006
102,5.602991622347855,0.08128813045608389,14.765967277818694,0.052481633093622,41.73394645198592,0.9808511617663387
103,5.603255953826885,0.08143685143571477,14.768572052737687,0.05254001391154749,41.76809243225574,0.9808675616949767
104,5.6034818521098675,0.08158557241534567,14.771066359308293,0.052598394729472975,41.80204722740148,0.9808839616236147
105,5.603669341025651,0.08173429339497655,14.773450204449325,0.05265677554739846,41.83581070523759,0.9809003615522528
106,5.603818445374697,0.08188301437460743,14.775723598067778,0.05271515636532395,41.86938273807358,0.9809167614808908
107,5.603929190928373,0.08203173535423833,14.77788655305962,0.05277353718324944,41.90276320271344,0.9809331614095289
108,5.604001604428239,0.08218045633386921,14.779939085310525,0.05283191800117493,41.93595198044983,0.9809495613381669
109,5.60403571358528,0.0823291773135001,14.781881213696417,0.052890298819100415,41.9689489570619,0.980965961266805
110,5.604031547079098,0.08247789829313099,14.783712960083925,0.0529486796370259,42.00175402281071,0.980982361195443
111,5.603989134557067,0.08262661927276188,14.785434349330702,0.05300706045495139,42.03436707243653,0.9809987611240811
112,5.603908506633463,0.08277534025239276,14.78704540928561,0.05306544127287688,42.06678800515248,0.9810151610527191
113,5.6037896948885315,0.08292406123202364,14.788546170788795,0.05312382209080237,42.09901672464233,0.9810315609813571
114,5.603632731867544,0.08307278221165454,14.789936667671615,0.053182202908727855,42.13105313905498,0.9810479609099952
115,5.603437651079789,0.08322150319128542,14.791216936756467,0.05324058372665334,42.162897160999066,0.9810643608386332
116,5.60320448699755,0.08337022417091632,14.79238701785646,0.05329896454457884,42.194548707539056,0.9810807607672714
117,5.602933275055024,0.0835189451505472,14.793446953774989,0.053357345362504326,42.22600770018939,0.9810971606959094
118,5.602624051647222,0.08366766613017809,14.794396790305152,0.053415726180429814,42.257274064910426,0.9811135606245475
119,5.602276854128808,0.08381638710980897,14.795236576229074,0.0534741069983553,42.288347732100874,0.9811299605531855
120,5.601891720812926,0.08396510808943985,14.795966363317081,0.05353248781628079,42.31922863659443,0.9811463604818236
121,5.601468690969964,0.08411382906907075,14.79658620632674,0.05359086863420628,42.34991671765191,0.9811627604104616
122,5.6010078048263034,0.08426255004870165,14.797096163001807,0.053649249452131766,42.38041191895603,0.9811791603390996
123,5.6005091035630095,0.08441127102833253,14.797496294071017,0.053707630270057254,42.41071418860607,0.9811955602677377
124,5.5999726293144985,0.08455999200796341,14.797786663246752,0.05376601108798274,42.44082347910945,0.9812119601963757
125,5.599398425167161,0.0847087129875943,14.797967337223596,0.05382439190590823,42.470739747377365,0.9812283601250138
126,5.598786535157948,0.08485743396722518,14.798038385676756,0.05388277272383372,42.500462954715815,0.9812447600536518
127,5.598137004272919,0.08500615494685607,14.797999881260342,0.053941153541759206,42.52999306682086,0.9812611599822899
128,5.597449878445756,0.08515487592648696,14.79785189960554,0.0539995343596847,42.55933005376948,0.9812775599109279
129,5.596725204556234,0.08530359690611786,14.797594519318658,0.05405791517761019,42.58847389001344,0.981293959839566
130,5.595963030428656,0.08545231788574874,14.797227821979028,0.054116295995535676,42.61742455437123,0.981310359768204
131,5.595163404830256,0.08560103886537962,14.79675189213679,0.054174676813461164,42.64618203002113,0.981326759696842
132,5.594326377469555,0.08574975984501051,14.79616681731057,0.05423305763138665,42.67474630449292,0.9813431596254801
133,5.593451998994688,0.0858984808246414,14.795472687984983,0.05429143844931214,42.703117369659196,0.9813595595541181
134,5.592540320991691,0.08604720180427228,14.794669597608058,0.05434981926723763,42.73129522172807,0.9813759594827562
135,5.591591395982742,0.08619592278390317,14.793757642588517,0.054408200085163116,42.75927986123418,0.9813923594113942
136,5.590605277424386,0.08634464376353407,14.79273692229292,0.054466580903088604,42.78707129303122,0.9814087593400324
137,5.589582019705699,0.08649336474316495,14.791607539042692,0.05452496172101409,42.81466952628136,0.9814251592686704
138,5.5885216781464315,0.08664208572279583,14.790369598111022,0.05458334253893958,42.8420745744484,0.9814415591973085
139,5.587424308995104,0.08679080670242673,14.789023207719644,0.05464172335686507,42.86928645528664,0.9814579591259465
140,5.586289969427075,0.08693952768205761,14.787568479035478,0.054700104174790556,42.8963051908337,0.9814743590545845
141,5.585118717542571,0.0870882486616885,14.786005526167152,0.054758484992716044,42.92313080739926,0.9814907589832226
142,5.583910612364667,0.08723696964131938,14.784334466161393,0.05481686581064153,42.94976333555624,0.9815071589118606
143,5.582665713837249,0.08738569062095028,14.782555418999305,0.05487524662856702,42.97620281013182,0.9815235588404987
144,5.58138408282293,0.08753441160058116,14.780668507592505,0.054933627446492515,43.0024492701957,0.9815399587691367
145,5.5800657811009255,0.08768313258021204,14.77867385777915,0.054992008264418,43.02850275905199,0.9815563586977748
146,5.578710871364902,0.08783185355984294,14.776571598319816,0.05505038908234349,43.054363324227246,0.9815727586264128
147,5.577319417220784,0.08798057453947382,14.774361860893283,0.05510876990026898,43.08003101746097,0.9815891585550509
148,5.575891483184527,0.08812929551910471,14.772044780092157,0.05516715071819447,43.10550589469454,0.9816055584836889
149,5.574427134679851,0.0882780164987356,14.769620493418401,0.055225531536119955,43.130788016061366,0.981621958412327
150,5.57292643803594,0.08842673747836649,14.767089141278731,0.05528391235404544,43.15587744587432,0.981638358340965
151,5.571389460485106,0.08857545845799737,14.764450866979864,0.05534229317197093,43.18077425261623,0.981654758269603
152,5.5698162701604215,0.08872417943762825,14.761705816723676,0.05540067398989642,43.20547850892798,0.9816711581982411
153,5.568206936093302,0.08887290041725915,14.75885413960222,0.05545905480782191,43.22999029159656,0.9816875581268791
154,5.566561528211073,0.08902162139689004,14.755895987592627,0.0555174356257474,43.254309681544186,0.9817039580555172
155,5.564880117334482,0.08917034237652093,14.75283151555185,0.05557581644367289,43.27843676381609,0.9817203579841552
156,5.56316277517519,0.0893190633561518,14.74966088121134,0.05563419726159838,43.30237162756953,0.9817367579127934
157,5.56140957433322,0.0894677843357827,14.746384245171559,0.055692578079523866,43.32611436606009,0.9817531578414314
158,5.559620588294372,0.08961650531541358,14.743001770896372,0.055750958897449354,43.34966507663132,0.9817695577700695
159,5.5577958914276,0.08976522629504446,14.739513624707339,0.05580933971537484,43.37302386070067,0.9817859576987075
160,5.555935558982362,0.08991394727467536,14.735919975777854,0.05586772053330033,43.39619082374779,0.9818023576273455
161,5.554039667085926,0.09006266825430626,14.73222099612719,0.05592610135122582,43.419166075302286,0.9818187575559836
162,5.552108292740649,0.09021138923393714,14.728416860614391,0.055984482169151306,43.44194972892947,0.9818351574846216
163,5.550141513821217,0.09036011021356802,14.724507746932087,0.056042862987076794,43.464541902219054,0.9818515574132597
164,5.548139409071844,0.09050883119319891,14.720493835600127,0.05610124380500228,43.48694271677026,0.9818679573418977
165,5.546102058103455,0.0906575521728298,14.716375309959147,0.05615962462292777,43.50915229818019,0.9818843572705358
166,5.544029541390818,0.09080627315246068,14.712152356163973,0.05621800544085326,43.53117077602892,0.9819007571991738
167,5.541921940269644,0.09095499413209157,14.707825163176938,0.056276386258778746,43.55299828386671,0.9819171571278119
168,5.539779336933664,0.09110371511172247,14.703393922761057,0.056334767076704234,43.574634959199784,0.9819335570564499
169,5.5376018144316586,0.09125243609135335,14.698858829473082,0.05639314789462972,43.596080943477105,0.9819499569850879
170,5.535389456664462,0.09140115707098423,14.694220080656446,0.05645152871255521,43.61733638207586,0.981966356913726
171,5.5331423483819275,0.09154987805061512,14.689477876434086,0.056509909530480705,43.63840142428685,0.981982756842364
172,5.530860575179869,0.091698599030246,14.684632419701142,0.05656829034840619,43.6592762233007,0.9819991567710021
173,5.528544223496951,0.0918473200098769,14.679683916117522,0.05662667116633168,43.67996093619309,0.9820155566996401
174,5.52619338061157,0.09199604098950778,14.674632574100393,0.05668505198425717,43.70045572391074,0.9820319566282782
175,5.523808134638677,0.09214476196913868,14.669478604816506,0.05674343280218266,43.720760751255405,0.9820483565569162
176,5.521388574526586,0.09229348294876956,14.664222222174418,0.056801813620108145,43.740876186870366,0.9820647564855544
177,5.518934790053746,0.09244220392840044,14.658863642816614,0.05686019443803363,43.76080220322393,0.9820811564141924
178,5.516446871825467,0.09259092490803134,14.653403086111485,0.05691857525595912,43.78053897659567,0.9820975563428304
179,5.513924911270637,0.09273964588766222,14.647840774145209,0.05697695607388461,43.800086687059846,0.9821139562714685
180,5.511369000638382,0.09288836686729311,14.642176931713493,0.0570353368918101,43.81944551847039,0.9821303562001065
181,5.508779232994712,0.093037087846924,14.63641178631323,0.05709371770973559,43.83861565844588,0.9821467561287446
182,5.506155702219127,0.09318580882655489,14.630545568134012,0.05715209852766108,43.85759729835255,0.9821631560573826
183,5.503498503001193,0.09333452980618577,14.624578510049542,0.05721047934558657,43.87639063328978,0.9821795559860207
184,5.500807730837083,0.09348325078581665,14.618510847608917,0.057268860163512056,43.89499586207282,0.9821959559146587
185,5.4980834820260895,0.09363197176544755,14.61234281902782,0.057327240981437544,43.91341318721741,0.9822123558432968
186,5.49532585366711,0.09378069274507844,14.606074665179566,0.05738562179936303,43.93164281492307,0.9822287557719348
187,5.492534943655087,0.09392941372470932,14.59970662958607,0.05744400261728852,43.94968495505727,0.9822451557005728
188,5.489710850677437,0.0940781347043402,14.593238958408662,0.05750238343521401,43.96753982113847,0.9822615556292109
189,5.486853674210424,0.0942268556839711,14.586671900438823,0.057560764253139496,43.98520763031897,0.9822779555578489
190,5.483963514515533,0.09437557666360198,14.580005707088793,0.057619145071064984,44.00268860336928,0.982294355486487
191,5.481040472635778,0.09452429764323286,14.573240632382051,0.05767752588899047,44.01998296466004,0.982310755415125
192,5.478084650392006,0.09467301862286376,14.56637693294373,0.05773590670691596,44.03709094214561,0.9823271553437631
193,5.475096150379166,0.09482173960249465,14.559414867990851,0.05779428752484145,44.05401276734656,0.9823435552724011
194,5.472075075962533,0.09497046058212553,14.552354699322525,0.057852668342766936,44.070748675333064,0.9823599552010392
195,5.4690215312739205,0.09511918156175642,14.545196691309974,0.057911049160692424,44.08729890470626,0.9823763551296772
196,5.465935621207849,0.09526790254138731,14.53794111088649,0.05796942997861791,44.10366369758205,0.9823927550583154
197,5.462817451417697,0.09541662352101819,14.530588227537251,0.0580278107965434,44.11984329957235,0.9824091549869534
198,5.459667128311816,0.09556534450064907,14.523138313289056,0.058086191614468895,44.135837959767734,0.9824255549155914
199,5.4564847590496095,0.09571406548027997,14.515591642699945,0.05814457243239438,44.15164793071999,0.9824419548442295
200,5.4532704515376,0.09586278645991086,14.50794849284868,0.05820295325031987,44.16727346842308,0.9824583547728675
201,5.45002431442545,0.09601150743954175,14.500209143324152,0.05826133406824536,44.182714832296185,0.9824747547015056
202,5.446746457101965,0.09616022841917263,14.492373876214698,0.05831971488617085,44.197972285164276,0.9824911546301436
203,5.443436989691062,0.09630894939880352,14.484442976097236,0.058378095704096335,44.21304609324093,0.9825075545587817
204,5.440096023047715,0.0964576703784344,14.476416730026386,0.05843647652202182,44.227936526108884,0.9825239544874197
205,5.436723668753865,0.0966063913580653,14.46829542752342,0.05849485733994731,44.24264385670193,0.9825403544160578
206,5.43332003911431,0.09675511233769618,14.460079360565125,0.0585532381578728,44.257168361286084,0.9825567543446958
207,5.42988524715256,0.09690383331732708,14.451768823572582,0.05861161897579829,44.271510319441084,0.9825731542733338
208,5.426419406606672,0.09705255429695796,14.443364113399806,0.05866999979372378,44.28567001404128,0.9825895542019719
209,5.422922631925047,0.09720127527658884,14.434865529322316,0.05872838061164927,44.29964773123629,0.9826059541306099
210,5.419395038262209,0.09734999625621973,14.426273373025573,0.05878676142957476,44.313443760432385,0.982622354059248
211,5.415836741474557,0.09749871723585063,14.417587948593328,0.058845142247500246,44.3270583942729,0.982638753987886
212,5.412247858116081,0.09764743821548151,14.408809562495883,0.058903523065425734,44.34049192861953,0.9826551539165241
213,5.408628505434059,0.09779615919511239,14.399938523578225,0.05896190388335122,44.3537446625319,0.9826715538451621
214,5.404978801364728,0.09794488017474329,14.39097514304807,0.05902028470127671,44.366816898249155,0.9826879537738002
215,5.401298864528923,0.09809360115437417,14.381919734463814,0.0590786655192022,44.37970894116927,0.9827043537024382
216,5.397588814227694,0.09824232213400505,14.372772613722368,0.059137046337127686,44.39242109983037,0.9827207536310762
217,5.393848770437899,0.09839104311363595,14.363534099046918,0.059195427155053174,44.40495368589001,0.9827371535597144
218,5.390078853807761,0.09853976409326684,14.35420451097455,0.05925380797297866,44.41730701410566,0.9827535534883524
219,5.386279185652421,0.09868848507289772,14.344784172343829,0.05931218879090415,44.42948140231504,0.9827699534169905
220,5.382449887949432,0.0988372060525286,14.33527340828222,0.05937056960882964,44.4414771714152,0.9827863533456285
221,5.378591083334263,0.0989859270321595,14.325672546193463,0.059428950426755126,44.453294645343234,0.9828027532742666
222,5.374702895095759,0.09913464801179038,14.315981915744835,0.059487331244680614,44.46493415105526,0.9828191532029046
223,5.370785447171576,0.09928336899142126,14.306201848854291,0.0595457120626061,44.476396018506414,0.9828355531315427
224,5.366838864143599,0.09943208997105216,14.296332679677558,0.05960409288053159,44.487680580630254,0.9828519530601807
225,5.36286327123333,0.09958081095068305,14.286374744595093,0.059662473698457084,44.49878817331846,0.9828683529888187
226,5.358858794297253,0.09972953193031393,14.276328382198976,0.05972085451638257,44.509719135400054,0.9828847529174568
227,5.354825559822183,0.09987825290994481,14.266193933279697,0.05977923533430806,44.520473808620274,0.9829011528460948
228,5.350763694920574,0.10002697388957571,14.255971740812836,0.05983761615223355,44.53105253762064,0.9829175527747329
229,5.3466733273258225,0.10017569486920659,14.245662149945687,0.059895996970159036,44.54145566991719,0.9829339527033709
230,5.342554585387535,0.10032441584883747,14.235265507983762,0.059954377788084524,44.55168355588005,0.982950352632009
231,5.338407598066777,0.10047313682846837,14.224782164377222,0.06001275860601001,44.56173654871212,0.982966752560647
232,5.334232494931301,0.10062185780809926,14.214212470707196,0.0600711394239355,44.57161500442836,0.9829831524892851
233,5.330029406150749,0.10077057878773014,14.20355678067204,0.06012952024186099,44.58131928183392,0.9829995524179231
234,5.325798462491832,0.10091929976736103,14.19281545007348,0.060187901059786476,44.5908497425036,0.9830159523465611
235,5.321539795313488,0.10106802074699192,14.181988836802695,0.06024628187771197,44.60020675075986,0.9830323522751993
236,5.317253536562027,0.1012167417266228,14.17107730082629,0.06030466269563746,44.60939067365167,0.9830487522038373
237,5.312939818766234,0.10136546270625368,14.16008120417219,0.06036304351356295,44.61840188093327,0.9830651521324754
238,5.30859877503247,0.10151418368588458,14.14900091091545,0.060421424331488435,44.62724074504199,0.9830815520611134
239,5.304230539039746,0.10166290466551547,14.137836787163991,0.06047980514941392,44.63590764107729,0.9830979519897515
240,5.29983524503477,0.10181162564514636,14.126589201044219,0.06053818596733941,44.64440294677838,0.9831143519183895
241,5.295413027826978,0.10196034662477724,14.1152585226866,0.0605965667852649,44.652727042503095,0.9831307518470276
242,5.290964022783548,0.10210906760440813,14.103845124211134,0.06065494760319039,44.6608803112055,0.9831471517756656
243,5.286488365824384,0.10225778858403903,14.092349379712736,0.060713328421115875,44.6688631384142,0.9831635517043036
244,5.281986193417095,0.10240650956366991,14.080771665246548,0.06077170923904136,44.67667591221062,0.9831799516329417
245,5.277457642571928,0.10255523054330079,14.06911235881318,0.06083009005696685,44.6843190232064,0.9831963515615797
246,5.272902850836718,0.10270395152293169,14.057371840343858,0.06088847087489234,44.691792864521915,0.9832127514902178
247,5.268321956291784,0.10285267250256257,14.045550491685486,0.06094685169281783,44.699097831763616,0.9832291514188558
248,5.263715097544825,0.10300139348219345,14.033648696585638,0.061005232510743315,44.706234323002064,0.9832455513474939
249,5.259082413725795,0.10315011446182434,14.021666840677492,0.0610636133286688,44.71320273874958,0.9832619512761319
250,5.254424044481754,0.10329883544145524,14.00960531146464,0.06112199414659429,44.72000348193807,0.98327835120477
251,5.249740129971701,0.10344755642108612,13.997464498305877,0.061180374964519786,44.7266369578963,0.983294751133408
252,5.245030810861396,0.103596277400717,13.985244792399868,0.061238755782445274,44.7331035743278,0.983311151062046
253,5.240296228318153,0.1037449983803479,13.972946586769766,0.06129713660037076,44.73940374128826,0.9833275509906841
254,5.235536524005628,0.10389371935997878,13.96057027624775,0.06135551741829625,44.74553787116275,0.9833439509193221
255,5.230751840078576,0.10404244033960966,13.948116257459496,0.06141389823622174,44.75150637864348,0.9833603508479603
256,5.2259423191776,0.10419116131924056,13.935584928808554,0.061472279054147226,44.75730968070683,0.9833767507765983
257,5.22110810442388,0.10433988229887145,13.92297669046067,0.061530659872072714,44.76294819659103,0.9833931507052364
258,5.216249339413887,0.10448860327850233,13.910291944328058,0.0615890406899982,44.768422347772976,0.9834095506338744
259,5.211366168214074,0.10463732425813321,13.897531094053548,0.06164742150792369,44.77373255794584,0.9834259505625125
260,5.206458735355559,0.10478604523776411,13.884694544994716,0.06170580232584918,44.77887925299592,0.9834423504911505
261,5.2015271858287875,0.10493476621739499,13.87178270420792,0.061764183143774666,44.78386286097996,0.9834587504197886
262,5.196571665078178,0.10508348719702587,13.858795980432276,0.06182256396170016,44.78868381210209,0.9834751503484266
263,5.191592318996756,0.10523220817665677,13.845734784073557,0.06188094477962565,44.79334253869107,0.9834915502770646
264,5.186589293920771,0.10538092915628766,13.832599527188034,0.06193932559755114,44.79783947517714,0.9835079502057027
265,5.181562736624292,0.10552965013591854,13.819390623466262,0.061997706415476625,44.802175058068904,0.9835243501343407
266,5.176512794313801,0.10567837111554942,13.806108488216783,0.06205608723340211,44.80634972593048,0.9835407500629788
267,5.17143961462276,0.10582709209518032,13.792753538349768,0.0621144680513276,44.81036391935818,0.9835571499916168
268,5.166343345606169,0.1059758130748112,13.779326192360607,0.06217284886925309,44.814218080957474,0.9835735499202549
269,5.161224135735109,0.10612453405444208,13.765826870313433,0.06223122968717858,44.81791265531975,0.9835899498488929
270,5.156082133891271,0.10627325503407298,13.752255993824567,0.062289610505104065,44.82144808899924,0.983606349777531
271,5.150917489361474,0.10642197601370387,13.738613986045937,0.06234799132302955,44.82482483048953,0.983622749706169
272,5.145730351832163,0.10657069699333475,13.72490127164841,0.06240637214095504,44.82804333020058,0.983639149634807
273,5.140520871383898,0.10671941797296564,13.71111827680506,0.06246475295888053,44.831104040435136,0.9836555495634451
274,5.135289198485833,0.10686813895259653,13.697265429174415,0.06252313377680602,44.83400741536558,0.9836719494920831
275,5.130035483990181,0.10701685993222743,13.683343157883597,0.0625815145947315,44.836753911010575,0.9836883494207213
276,5.124759879126655,0.10716558091185831,13.669351893511458,0.06263989541265699,44.83934398521156,0.9837047493493593
277,5.119462535496919,0.10731430189148919,13.655292068071605,0.06269827623058248,44.841778097609485,0.9837211492779974
278,5.114143605069005,0.10746302287112008,13.641164114995423,0.06275665704850797,44.844056709621235,0.9837375492066354
279,5.108803240171733,0.10761174385075097,13.62696846911501,0.06281503786643346,44.84618028441637,0.9837539491352735
280,5.103441593489117,0.10776046483038185,13.612705566646053,0.06287341868435894,44.84814928689346,0.9837703490639115
281,5.0980588180547475,0.10790918581001274,13.598375845170697,0.06293179950228445,44.8499641836567,0.9837867489925495
282,5.092655067246187,0.10805790678964364,13.583979743620322,0.06299018032020992,44.85162544299241,0.9838031489211876
283,5.08723049477933,0.10820662776927452,13.56951770225826,0.06304856113813542,44.85313353484546,0.9838195488498256
284,5.081785254702769,0.1083553487489054,13.55499016266252,0.0631069419560609,44.85448893079576,0.9838359487784637
285,5.076319501392142,0.1085040697285363,13.540397567708382,0.0631653227739864,44.855692104034716,0.9838523487071017
286,5.0708333895444735,0.10865279070816718,13.525740361551051,0.06322370359191187,44.85674352934161,0.9838687486357398
287,5.0653270741725125,0.10880151168779806,13.511018989608122,0.06328208440983737,44.857643683060076,0.9838851485643778
288,5.059800710599041,0.10895023266742895,13.496233898542144,0.06334046522776286,44.85839304307449,0.9839015484930159
289,5.054254454451196,0.10909895364705985,13.481385536243039,0.06339884604568835,44.85899208878635,0.9839179484216539
290,5.048688461654773,0.10924767462669073,13.466474351810518,0.06345722686361384,44.859441301090705,0.9839343483502919
291,5.043102888428517,0.10939639560632161,13.451500795536452,0.06351560768153933,44.8597411623525,0.98395074827893
292,5.0374978912784085,0.1095451165859525,13.43646531888717,0.06357398849946481,44.859892156382955,0.983967148207568
293,5.031873626991949,0.10969383756558339,13.42136837448577,0.0636323693173903,44.85989476841597,0.9839835481362061
294,5.026230252632423,0.10984255854521427,13.406210416094329,0.06369075013531579,44.85974948508447,0.9839999480648441
295,5.02056792553317,0.10999127952484516,13.390991898596127,0.06374913095324128,44.85945679439674,0.9840163479934823
296,5.01488680329183,0.11014000050447606,13.375713277977784,0.06380751177116677,44.85901718571286,0.9840327479221203
297,5.009187043764602,0.11028872148410694,13.360375011311389,0.06386589258909225,44.858431149720964,0.9840491478507584
298,5.003468805060484,0.11043744246373782,13.344977556736584,0.06392427340701774,44.85769917841371,0.9840655477793964
299,4.9977322455355,0.11058616344336872,13.329521373442613,0.06398265422494323,44.85682176506462,0.9840819477080344
300,4.991977523786944,0.1107348844229996,13.314006921650323,0.06404103504286872,44.855799404204326,0.9840983476366725
301,4.986204798647588,0.11088360540263048,13.298434662594145,0.0640994158607942,44.85463259159713,0.9841147475653105
302,4.98041422917991,0.11103232638226138,13.282805058504039,0.0641577966787197,44.85332182421724,0.9841311474939486
303,4.974605974670302,0.11118104736189227,13.267118572587394,0.06421617749664518,44.851867600225205,0.9841475474225866
304,4.96878019462328,0.11132976834152315,13.251375669010919,0.06427455831457067,44.8502704189443,0.9841639473512247
305,4.962937048755676,0.11147848932115403,13.23557681288246,0.06433293913249616,44.84853078083692,0.9841803472798627
306,4.957076696990848,0.11162721030078493,13.219722470232853,0.06439131995042165,44.84664918748098,0.9841967472085008
307,4.9511992994528615,0.11177593128041582,13.203813107997666,0.06444970076834713,44.844626141546364,0.9842131471371388
308,4.94530501646069,0.1119246522600467,13.187849193998991,0.06450808158627264,44.84246214677128,0.9842295470657769
309,4.9393940085223855,0.11207337323967759,13.171831196927162,0.06456646240419811,44.840157707938836,0.9842459469944149
310,4.933466436329267,0.11222209421930848,13.155759586322436,0.06462484322212361,44.83771333085331,0.9842623469230529
311,4.927522460750099,0.11237081519893936,13.139634832556704,0.06468322404004909,44.83512952231678,0.984278746851691
312,4.921562242825263,0.11251953617857025,13.123457406815096,0.06474160485797459,44.83240679010557,0.984295146780329
313,4.9155859437609255,0.11266825715820114,13.107227781077668,0.06479998567590006,44.82954564294667,0.9843115467089671
314,4.909593724923215,0.11281697813783204,13.090946428100937,0.06485836649382556,44.82654659049442,0.9843279466376051
315,4.90358574783238,0.11296569911746292,13.074613821399524,0.06491674731175105,44.82341014330684,0.9843443465662433
316,4.897562174156956,0.1131144200970938,13.058230435227664,0.06497512812967654,44.82013681282241,0.9843607464948813
317,4.891523165707932,0.1132631410767247,13.041796744560763,0.06503350894760203,44.81672711133647,0.9843771464235194
318,4.885468884432906,0.11341186205635558,13.025313225076939,0.06509188976552752,44.81318155197797,0.9843935463521574
319,4.879399492410242,0.11356058303598646,13.008780353138482,0.065150270583453,44.80950064868604,0.9844099462807954
320,4.873315151843233,0.11370930401561735,12.992198605773353,0.06520865140137849,44.80568491618654,0.9844263462094335
321,4.867216025054261,0.11385802499524825,12.975568460656675,0.06526703221930398,44.80173486996899,0.9844427461380715
322,4.861102274478946,0.11400674597487913,12.958890396092125,0.06532541303722947,44.79765102626294,0.9844591460667096
323,4.854974062660309,0.11415546695451001,12.942164890993428,0.06538379385515496,44.79343390201504,0.9844755459953476
324,4.848831552242922,0.1143041879341409,12.925392424865734,0.06544217467308044,44.78908401486559,0.9844919459239857
325,4.842674905967075,0.11445290891377179,12.908573477787051,0.06550055549100593,44.78460188312543,0.9845083458526237
326,4.836504286662921,0.11460162989340267,12.891708530389622,0.06555893630893142,44.779988025752615,0.9845247457812618
327,4.83031985724464,0.11475035087303356,12.874798063841308,0.06561731712685691,44.77524296232952,0.9845411457098998
328,4.824121780704601,0.11489907185266446,12.857842559826976,0.0656756979447824,44.77036721303948,0.9845575456385378
329,4.8179102201075175,0.11504779283229534,12.840842500529838,0.06573407876270788,44.76536129864378,0.9845739455671759
330,4.811685338584608,0.11519651381192622,12.82379836861282,0.06579245958063337,44.76022574045877,0.9845903454958139
331,4.805447299327763,0.11534523479155712,12.80671064719991,0.06585084039855886,44.754961060332676,0.984606745424452
332,4.79919626558371,0.115493955771188,12.789579819857476,0.06590922121648435,44.749567780622705,0.98462314535309
333,4.792932400648179,0.11564267675081888,12.772406370575617,0.06596760203440984,44.74404642417197,0.9846395452817281
334,4.786655867860074,0.11579139773044977,12.75519078374948,0.06602598285233532,44.7383975142869,0.9846559452103661
335,4.780366830595647,0.11594011871008067,12.737933544160592,0.06608436367026083,44.73262157471399,0.9846723451390043
336,4.774065452262672,0.11608883968971155,12.720635136958174,0.0661427444881863,44.726719129617344,0.9846887450676423
337,4.767751896294625,0.11623756066934243,12.703296047640439,0.0662011253061118,44.72069070355576,0.9847051449962803
338,4.761426326144868,0.11638628164897333,12.685916762035944,0.06625950612403728,44.71453682145981,0.9847215449249184
339,4.755088905280834,0.11653500262860422,12.668497766284876,0.06631788694196278,44.70825800860956,0.9847379448535564
340,4.748739797178223,0.1166837236082351,12.651039546820378,0.06637626775988825,44.70185479061146,0.9847543447821945
341,4.742379165315185,0.11683244458786599,12.633542590349851,0.06643464857781375,44.69532769337622,0.9847707447108325
342,4.736007173166536,0.11698116556749688,12.616007383836301,0.06649302939573924,44.688677243095775,0.9847871446394706
343,4.72962398419795,0.11712988654712776,12.598434414479627,0.06655141021366473,44.6819039662212,0.9848035445681086
344,4.723229761860171,0.11727860752675864,12.580824169697957,0.06660979103159022,44.67500838944003,0.9848199444967467
345,4.716824669583234,0.11742732850638954,12.563177137108987,0.0666681718495157,44.66799103965397,0.9848363444253847
346,4.71040887077068,0.11757604948602043,12.545493804511302,0.0667265526674412,44.66085244395629,0.9848527443540227
347,4.703982528793782,0.11772477046565132,12.52777465986573,0.06678493348536668,44.65359312960977,0.9848691442826608
348,4.697545806985781,0.1178734914452822,12.510020191276672,0.06684331430329217,44.64621362402442,0.9848855442112988
349,4.691098868636123,0.11802221242491309,12.492230886973477,0.06690169512121766,44.638714454735236,0.9849019441399369
350,4.6846418769847045,0.11817093340454397,12.4744072352918,0.06696007593914315,44.63109614938007,0.9849183440685749
351,4.678174995216122,0.11831965438417485,12.456549724654977,0.06701845675706863,44.62335923567733,0.984934743997213
352,4.671698386453939,0.11846837536380575,12.438658843555416,0.06707683757499412,44.61550424140435,0.984951143925851
353,4.665212213754945,0.11861709634343665,12.420735080535993,0.06713521839291961,44.607531694374956,0.9849675438544891
354,4.658716640103433,0.11876581732306753,12.402778924171464,0.0671935992108451,44.599442122418026,0.9849839437831271
355,4.652211828405482,0.11891453830269841,12.384790863049894,0.06725198002877059,44.59123605335505,0.9850003437117651
356,4.645697941483245,0.1190632592823293,12.366771385754085,0.06731036084669607,44.58291401497887,0.9850167436404033
357,4.639175142069252,0.11921198026196018,12.348720980843051,0.06736874166462156,44.57447653503171,0.9850331435690413
358,4.632643592800713,0.11936070124159107,12.330640136833473,0.06742712248254705,44.565924141183196,0.9850495434976794
359,4.626103456213834,0.11950942222122196,12.312529342181193,0.06748550330047254,44.55725736100935,0.9850659434263174
360,4.6195548947381475,0.11965814320085286,12.294389085262718,0.06754388411839803,44.54847672197033,0.9850823433549555
361,4.612998070690837,0.11980686418048374,12.27621985435676,0.06760226493632351,44.53958275138955,0.9850987432835935
362,4.606433146271094,0.11995558516011462,12.258022137625755,0.06766064575424902,44.53057597643187,0.9851151432122316
363,4.599860283554458,0.12010430613974551,12.239796423097461,0.06771902657217449,44.521456924082365,0.9851315431408696
364,4.59327964448719,0.1202530271193764,12.221543198646504,0.06777740739009999,44.512226121124776,0.9851479430695077
365,4.5866913908806435,0.12040174809900728,12.203262951976052,0.06783578820802547,44.502884094120766,0.9851643429981457
366,4.58009568440565,0.12055046907863817,12.184956170599364,0.06789416902595097,44.49343136938819,0.9851807429267837
367,4.573492686586913,0.12069919005826907,12.166623341821541,0.06795254984387644,44.483868472980234,0.9851971428554218
368,4.566882558797416,0.12084791103789995,12.148264952721114,0.06801093066180194,44.47419593066455,0.9852135427840598
369,4.560265462252835,0.12099663201753083,12.129881490131842,0.06806931147972743,44.46441426790205,0.9852299427126979
370,4.553641558005976,0.12114535299716173,12.111473440624382,0.06812769229765292,44.45452400982612,0.9852463426413359
371,4.547011006941212,0.12129407397679262,12.09304129048808,0.06818607311557841,44.44452568122154,0.985262742569974
372,4.540373969768933,0.1214427949564235,12.07458552571276,0.0682444539335039,44.434419806504216,0.985279142498612
373,4.533730607020018,0.12159151593605438,12.05610663197054,0.06830283475142938,44.42420690969991,0.9852955424272501
374,4.527081079040302,0.12174023691568528,12.03760509459769,0.06836121556935487,44.413887514424154,0.9853119423558881
375,4.52042554598508,0.12188895789531616,12.019081398576517,0.06841959638728036,44.40346214386153,0.9853283422845261
376,4.513764167813594,0.12203767887494704,12.000536028517253,0.06847797720520585,44.39293132074485,0.9853447422131643
377,4.507097104283567,0.12218639985457794,11.98196946864004,0.06853635802313134,44.3822955673355,0.9853611421418023
378,4.500424514945715,0.12233512083420883,11.963382202756879,0.06859473884105682,44.37155540540227,0.9853775420704404
379,4.4937465591383035,0.12248384181383971,11.944774714253665,0.06865311965898231,44.36071135620201,0.9853939419990784
380,4.487063395981701,0.1226325627934706,11.926147486072228,0.0687115004769078,44.3497639404586,0.9854103419277165
381,4.480375184372942,0.12278128377310149,11.90750100069242,0.06876988129483329,44.338713678343595,0.9854267418563545
382,4.473682082980327,0.12293000475273237,11.888835740114233,0.06882826211275878,44.32756108945582,0.9854431417849926
383,4.466984250238008,0.12307872573236325,11.87015218583998,0.06888664293068426,44.31630669280166,0.9854595417136306
384,4.460281844340614,0.12322744671199415,11.851450818856465,0.06894502374860975,44.304951006774935,0.9854759416422686
385,4.453575023237874,0.12337616769162504,11.832732119617248,0.06900340456653524,44.293494549137264,0.9854923415709067
386,4.446863944629265,0.12352488867125593,11.813996568024903,0.06906178538446073,44.28193783699868,0.9855087414995447
387,4.440148765958674,0.1236736096508868,11.795244643413358,0.06912016620238622,44.2702813867977,0.9855251414281828
388,4.433429644409065,0.1238223306305177,11.776476824530247,0.0691785470203117,44.258525714282015,0.9855415413568208
389,4.4267067368971835,0.12397105161014858,11.757693589519306,0.0692369278382372,44.246671334488596,0.9855579412854589
390,4.419980200068254,0.12411977258977946,11.73889541590285,0.06929530865616268,44.2347187617252,0.9855743412140969
391,4.41325019029071,0.12426849356941036,11.720082780564216,0.06935368947408818,44.222668509550125,0.985590741142735
392,4.406516863650933,0.12441721454904126,11.701256159730374,0.06941207029201366,44.210521090754,0.985607141071373
393,4.399780375948009,0.12456593552867214,11.682416028954425,0.06947045110993916,44.19827701733976,0.985623541000011
394,4.3930408826885055,0.12471465650830302,11.66356286309831,0.06952883192786463,44.18593680050447,0.9856399409286491
395,4.386298539081258,0.12486337748793391,11.644697136315422,0.06958721274579013,44.17350095062002,0.9856563408572871
396,4.379553500032188,0.12501209846756478,11.62581932203339,0.06964559356371562,44.16096997721402,0.9856727407859253
397,4.3728059201391165,0.12516081944719568,11.606929892936822,0.06970397438164111,44.148344388951806,0.9856891407145633
398,4.366055953686622,0.12530954042682657,11.58802932095012,0.0697623551995666,44.1356246936169,0.9857055406432014
399,4.359303754640899,0.12545826140645747,11.569118077220388,0.06982073601749209,44.12281139809323,0.9857219405718394
400,4.352549476644631,0.12560698238608836,11.550196632100342,0.06987911683541757,44.10990500834627,0.9857383405004775
401,4.3457932730119,0.12575570336571923,11.531265455131283,0.06993749765334306,44.09690602940481,0.9857547404291155
402,4.339035296723097,0.12590442434535012,11.512325015026155,0.06999587847126855,44.08381496534238,0.9857711403577535
403,4.3322757004198635,0.12605314532498102,11.493375779652597,0.07005425928919404,44.070632319259225,0.9857875402863916
404,4.325514636400049,0.1262018663046119,11.47441821601611,0.07011264010711953,44.05735859326465,0.9858039402150296
405,4.318752256612676,0.12635058728424278,11.455452790243251,0.07017102092504501,44.04399428845809,0.9858203401436677
406,4.311988712652948,0.12649930826387368,11.436479967564871,0.0702294017429705,44.03053990491208,0.9858367400723057
407,4.305224155757258,0.12664802924350455,11.41750021229944,0.07028778256089599,44.01699594165398,0.9858531400009438
408,4.298458736798217,0.12679675022313544,11.398513987836402,0.07034616337882148,44.00336289664839,0.9858695399295818
409,4.291692606279718,0.12694547120276634,11.379521756619612,0.07040454419674697,43.98964126677916,0.9858859398582199
410,4.284925914332009,0.12709419218239723,11.36052398013081,0.07046292501467245,43.975831547832605,0.9859023397868579
411,4.27815881070678,0.12724291316202813,11.341521118873173,0.07052130583259794,43.96193423447915,0.9859187397154959
412,4.271391444772291,0.127391634141659,11.322513632354909,0.07057968665052343,43.94794982025683,0.985935139644134
413,4.264623965508498,0.1275403551212899,11.303501979072935,0.07063806746844892,43.93387879755368,0.985951539572772
414,4.2578565215022195,0.12768907610092078,11.2844866164966,0.0706964482863744,43.91972165759018,0.9859679395014102
415,4.251089260942314,0.12783779708055165,11.26546800105148,0.0707548291042999,43.90547889040316,0.9859843394300482
416,4.244322331614873,0.12798651806018255,11.246446588103211,0.0708132099222254,43.891150984827746,0.9860007393586863
417,4.237555880898455,0.12813523903981344,11.227422831941446,0.07087159074015087,43.87673842848162,0.9860171392873243
418,4.230790055759325,0.1282839600194443,11.208397185763804,0.07092997155807637,43.862241707747174,0.9860335392159624
419,4.224025002746713,0.1284326809990752,11.189370101659936,0.07098835237600185,43.84766130775579,0.9860499391446004
420,4.21726086798812,0.1285814019787061,11.170342030595627,0.07104673319392735,43.83299771237078,0.9860663390732385
421,4.210497797184615,0.12873012295833697,11.151313422397005,0.07110511401185282,43.81825140417122,0.9860827390018765
422,4.20373593560617,0.1288788439379679,11.132284725734738,0.07116349482977832,43.80342286443513,0.9860991389305145
423,4.196975428087029,0.12902756491759876,11.113256388108429,0.07122187564770381,43.788512573123555,0.9861155388591526
424,4.190216419021069,0.12917628589722965,11.094228855830936,0.0712802564656293,43.773521008864705,0.9861319387877906
425,4.183459052357216,0.12932500687686055,11.075202574012854,0.07133863728355479,43.75844864893745,0.9861483387164287
426,4.176703471594871,0.12947372785649142,11.056177986547048,0.07139701810148028,43.74329596925575,0.9861647386450667
427,4.16994981977935,0.1296224488361223,11.037155536093252,0.07145539891940576,43.72806344435215,0.9861811385737048
428,4.163198239497367,0.1297711698157532,11.018135664062715,0.07151377973733125,43.71275154736314,0.9861975385023428
429,4.15644887287253,0.12991989079538407,10.999118810602981,0.07157216055525674,43.697360750012315,0.9862139384309809
430,4.149701861560857,0.13006861177501497,10.980105414582674,0.07163054137318223,43.681891522596075,0.9862303383596189
431,4.142957346746325,0.13021733275464586,10.961095913576408,0.07168892219110772,43.666344333967004,0.9862467382882569
432,4.136215469136446,0.13036605373427673,10.94209074384974,0.0717473030090332,43.650719651519594,0.986263138216895
433,4.1294763689578495,0.13051477471390763,10.923090340344205,0.07180568382695869,43.635017941174624,0.986279538145533
434,4.122740185951913,0.13066349569353852,10.904095136662448,0.07186406464488418,43.61923966736359,0.9862959380741712
435,4.116007059370402,0.1308122166731694,10.8851055650534,0.07192244546280967,43.603385293014796,0.9863123380028092
436,4.109277127971134,0.1309609376528003,10.866122056397554,0.07198082628073516,43.58745527953723,0.9863287379314473
437,4.10255053001369,0.13110965863243118,10.847145040192308,0.07203920709866064,43.571450086806884,0.9863451378600853
438,4.095827403255113,0.13125837961206208,10.82817494453738,0.07209758791658613,43.55537017315147,0.9863615377887234
439,4.089107884945673,0.13140710059169297,10.809212196120335,0.07215596873451162,43.539215995336164,0.9863779377173614
440,4.0823921118246265,0.13155582157132384,10.790257220202143,0.07221434955243711,43.522988008548694,0.9863943376459994
441,4.075680220116018,0.13170454255095473,10.77131044060285,0.0722727303703626,43.506686666385335,0.9864107375746375
442,4.068972345524506,0.13185326353058563,10.752372279687332,0.07233111118828808,43.49031242083709,0.9864271375032755
443,4.062268623231212,0.1320019845102165,10.73344315835109,0.07238949200621358,43.47386572227456,0.9864435374319136
444,4.055569187889592,0.1321507054898474,10.714523496006205,0.07244787282413906,43.45734701943493,0.9864599373605516
445,4.048874173621346,0.1322994264694783,10.695613710567262,0.07250625364206456,43.44075675940752,0.9864763372891897
446,4.042183714012346,0.13244814744910915,10.676714218437493,0.07256463445999004,43.4240953876203,0.9864927372178277
447,4.035497942108587,0.13259686842874008,10.65782543449486,0.07262301527791554,43.40736334782554,0.9865091371464658
448,4.028816990412185,0.13274558940837095,10.63894777207837,0.07268139609584101,43.390561082087366,0.9865255370751038
449,4.022140990877369,0.1328943103880018,10.62008164297432,0.07273977691376651,43.37368903076706,0.9865419370037418
450,4.015470074906528,0.13304303136763274,10.601227457402782,0.072798157731692,43.3567476325108,0.9865583369323799
451,4.008804373346287,0.1331917523472636,10.582385624004049,0.07285653854961749,43.339737324235976,0.9865747368610179
452,4.002144016483579,0.1333404733268945,10.563556549825227,0.07291491936754298,43.32265854111754,0.986591136789656
453,3.9954891340417813,0.1334891943065254,10.544740640306921,0.07297330018546846,43.3055117165762,0.986607536718294
454,3.9888398551768645,0.13363791528615626,10.525938299269978,0.07303168100339395,43.28829728226414,0.9866239366469322
455,3.982196308473555,0.13378663626578716,10.507149928902322,0.07309006182131944,43.27101566805363,0.9866403365755702
456,3.9755586219415626,0.13393535724541805,10.488375929745917,0.07314844263924493,43.25366730202298,0.9866567365042083
457,3.9689269230117947,0.13408407822504892,10.469616700683755,0.07320682345717042,43.236252610445185,0.9866731364328463
458,3.9623013385326233,0.13423279920467981,10.450872638926999,0.0732652042750959,43.218772017774945,0.9866895363614843
459,3.955681994766185,0.1343815201843107,10.432144140002165,0.07332358509302139,43.20122594663587,0.9867059362901224
460,3.9490690173846876,0.13453024116394158,10.413431597738423,0.07338196591094688,43.18361481780943,0.9867223362187604
461,3.942462531466763,0.1346789621435725,10.394735404254979,0.07344034672887237,43.16593905022152,0.9867387361473985
462,3.9358626614938506,0.13482768312320337,10.376055949948558,0.07349872754679786,43.1481990609316,0.9867551360760365
463,3.9292695313465904,0.13497640410283426,10.357393623480958,0.07355710836472334,43.130395265120264,0.9867715360046746
464,3.9226832643012743,0.13512512508246516,10.338748811766731,0.07361548918264883,43.112528076077716,0.9867879359333126
465,3.9161039830263,0.13527384606209603,10.320121899960915,0.07367387000057432,43.09459790519151,0.9868043358619507
466,3.9095318095786653,0.13542256704172692,10.301513271446902,0.07373225081849981,43.0766051619362,0.9868207357905887
467,3.902966865400499,0.13557128802135782,10.282923307824374,0.0737906316364253,43.05855025386076,0.9868371357192267
468,3.896409271315613,0.13572000900098868,10.264352388897324,0.07384901245435078,43.04043358657776,0.9868535356478648
469,3.889859147526079,0.13586872998061958,10.245800892662217,0.07390739327227627,43.02225556375258,0.9868699355765028
470,3.883316613608853,0.13601745096025047,10.227269195296184,0.07396577409020177,43.00401658709184,0.9868863355051409
471,3.876781788512413,0.13616617193988134,10.208757671145396,0.07402415490812725,42.98571705633275,0.9869027354337789
472,3.8702547905534317,0.13631489291951224,10.190266692713408,0.07408253572605275,42.96735736923165,0.986919135362417
473,3.8637357374134873,0.13646361389914313,10.171796630649759,0.07414091654397822,42.94893792155448,0.986935535291055
474,3.857224746135794,0.136612334878774,10.153347853738515,0.07419929736190373,42.93045910706483,0.9869519352196932
475,3.850721933121964,0.13676105585840492,10.134920728887037,0.07425767817982921,42.911921317514626,0.9869683351483312
476,3.8442274141288166,0.1369097768380358,10.116515621114754,0.0743160589977547,42.893324942633164,0.9869847350769693
477,3.837741304265187,0.13705849781766669,10.098132893542086,0.07437443981568019,42.87467037011713,0.9870011350056073
478,3.8312637179888007,0.13720721879729758,10.079772907379457,0.07443282063360568,42.85595798562003,0.9870175349342453
479,3.824794769103156,0.13735593977692845,10.06143602191639,0.07449120145153117,42.83718817274247,0.9870339348628834
480,3.8183345707544385,0.13750466075655934,10.04312259451072,0.07454958226945665,42.81836131302284,0.9870503347915214
481,3.8118832354284837,0.13765338173619024,10.024832980577907,0.07460796308738214,42.79947778592631,0.9870667347201595
482,3.805440874947753,0.1378021027158211,10.006567533580434,0.07466634390530763,42.78053796883638,0.9870831346487975
483,3.799007600468343,0.137950823695452,9.988326605017324,0.07472472472323312,42.761542237044694,0.9870995345774356
484,3.7925835224770443,0.1380995446750829,9.97011054441375,0.0747831055411586,42.74249096374196,0.9871159345060736
485,3.786168750788407,0.13824826565471376,9.951919699310736,0.0748414863590841,42.72338452000788,0.9871323344347117
486,3.7797633945418507,0.1383969866343447,9.933754415254992,0.07489986717700958,42.70422327480337,0.9871487343633497
487,3.7733675621988167,0.13854570761397556,9.915615035788813,0.07495824799493507,42.68500759495989,0.9871651342919877
488,3.766981361539922,0.13869442859360645,9.897501902440103,0.07501662881286056,42.66573784517191,0.9871815342206258
489,3.76060489966218,0.13884314957323735,9.879415354712513,0.07507500963078605,42.64641438798747,0.9871979341492638
490,3.754238282976231,0.1389918705528682,9.861355730075639,0.07513339044871153,42.627037583798966,0.9872143340779019
491,3.7478816172036065,0.1391405915324991,9.843323363955388,0.07519177126663702,42.60760779083581,0.9872307340065399
492,3.7415350073740377,0.13928931251213,9.825318589724374,0.07525015208456251,42.58812536515455,0.987247133935178
493,3.7351985578227866,0.13943803349176087,9.807341738692497,0.075308532902488,42.56859066063196,0.987263533863816
494,3.728872372188007,0.13958675447139177,9.789393140097557,0.07536691372041349,42.549004028955345,0.9872799337924542
495,3.7225565534081504,0.13973547545102266,9.771473121096019,0.07542529453833897,42.52936581961574,0.9872963337210922
496,3.7162512037193904,0.13988419643065353,9.753582006753863,0.07548367535626446,42.509676379899375,0.9873127336497302
497,3.7099564246530883,0.14003291741028442,9.735720120037541,0.07554205617418996,42.48993605487922,0.9873291335783683
498,3.703672317033293,0.14018163838991532,9.717887781805073,0.07560043699211544,42.47014518740856,0.9873455335070063
499,3.697398980974264,0.1403303593695462,9.700085310797164,0.07565881781004094,42.45030411811189,0.9873619334356444
500,3.691136515878033,0.1404790803491771,9.682313023628549,0.07571719862796641,42.4304131853787,0.9873783333642824
501,3.684885020432007,0.14062780132880798,9.66457123477932,0.07577557944589192,42.4104727253553,0.9873947332929205
502,3.6786445926065863,0.14077652230843887,9.646860256586478,0.0758339602638174,42.390483071938014,0.9874111332215585
503,3.672415329652829,0.14092524328806977,9.629180399235498,0.07589234108174289,42.37044455676521,0.9874275331501966
504,3.666197328100148,0.14107396426770064,9.611531970752036,0.07595072189966838,42.35035750921158,0.9874439330788346
505,3.6599906837540304,0.14122268524733153,9.593915276993776,0.07600910271759387,42.330222256379955,0.9874603330074726
506,3.653795491693808,0.14137140622696243,9.57633062164234,0.07606748353551936,42.31003912309508,0.9874767329361107
507,3.6476118462704443,0.1415201272065933,9.558778306195315,0.07612586435344484,42.28980843189727,0.9874931328647487
508,3.6414398411043587,0.1416688481862242,9.541258629958413,0.07618424517137033,42.26953050303535,0.9875095327933868
509,3.6352795690832957,0.14181756916585508,9.523771890037711,0.07624262598929582,42.249205654460546,0.9875259327220248
510,3.6291311223602145,0.14196629014548595,9.506318381332031,0.07630100680722131,42.22883420181949,0.9875423326506629
511,3.622994592351211,0.14211501112511687,9.488898396525393,0.0763593876251468,42.20841645844927,0.9875587325793009
512,3.6168700697334932,0.14226373210474774,9.4715122260796,0.07641776844307228,42.18795273536992,0.987575132507939
513,3.6107576444433582,0.1424124530843786,9.454160158226944,0.07647614926099777,42.16744334127973,0.987591532436577
514,3.604657405674232,0.14256117406400953,9.43684247896299,0.07653453007892326,42.1468885825489,0.987607932365215
515,3.5985694418747354,0.1427098950436404,9.4195594720395,0.07659291089684875,42.12628876321319,0.9876243322938532
516,3.592493840746765,0.1428586160232713,9.402311418957455,0.07665129171477424,42.105644184969755,0.9876407322224912
517,3.5864306892436373,0.1430073370029022,9.385098598960177,0.07670967253269972,42.08495514717005,0.9876571321511293
518,3.580380073568246,0.14315605798253306,9.367921289026583,0.07676805335062521,42.064221946816055,0.9876735320797673
519,3.5743420791712577,0.14330477896216395,9.350779763864553,0.0768264341685507,42.04344487855352,0.9876899320084054
520,3.568316790749351,0.14345349994179485,9.333674295904359,0.07688481498647619,42.02262423466814,0.9877063319370434
521,3.562304292243475,0.14360222092142572,9.31660515529229,0.07694319580440168,42.00176030507986,0.9877227318656815
522,3.5563046668371494,0.1437509419010566,9.2995726098843,0.07700157662232716,41.98085337733832,0.9877391317943195
523,3.5503179969548047,0.1438996628806875,9.282576925239844,0.07705995744025265,41.95990373661759,0.9877555317229575
524,3.5443443642601435,0.14404838386031837,9.265618364615769,0.07711833825817815,41.93891166571184,0.9877719316515956
525,3.538383849654541,0.1441971048399493,9.24869718896035,0.07717671907610363,41.917877445031266,0.9877883315802336
526,3.5324365332754923,0.14434582581958016,9.231813656907411,0.07723509989402913,41.89680135259709,0.9878047315088717
527,3.5265024944950656,0.14449454679921106,9.214968024770613,0.0772934807119546,41.87568366403771,0.9878211314375097
528,3.5205818119184213,0.14464326777884196,9.198160546537759,0.0773518615298801,41.85452465258368,0.9878375313661478
529,3.5146745633823477,0.14479198875847282,9.181391473865329,0.0774102423478056,41.8333245890651,0.9878539312947858
530,3.508780825953823,0.14494070973810372,9.164661056073033,0.07746862316573108,41.81208374190612,0.9878703312234239
531,3.5029006759286396,0.1450894307177346,9.147969540138504,0.07752700398365657,41.7908023771227,0.9878867311520619
532,3.497034188830035,0.14523815169736548,9.131317170692146,0.07758538480158206,41.76948075831736,0.9879031310807
533,3.4911814394073653,0.14538687267699638,9.114704190012024,0.07764376561950755,41.74811914667695,0.987919531009338
534,3.4853425016348263,0.14553559365662727,9.098130838018923,0.07770214643743303,41.726717800968686,0.987935930937976
535,3.479517448710189,0.14568431463625814,9.081597352271501,0.07776052725535852,41.7052769775362,0.9879523308666142
536,3.4737063530535806,0.14583303561588903,9.065103967961544,0.07781890807328401,41.683796930297675,0.9879687307952522
537,3.4679092863062984,0.14598175659551993,9.048650917909345,0.0778772888912095,41.662277910741246,0.9879851307238903
538,3.462126319329663,0.1461304775751508,9.032238432559215,0.07793566970913499,41.64072016792334,0.9880015306525283
539,3.456357522203885,0.14627919855478172,9.015866739975058,0.07799405052706047,41.619123948465095,0.9880179305811664
540,3.4506029642270035,0.1464279195344126,8.999536065836118,0.07805243134498596,41.597489496549976,0.9880343305098044
541,3.444862713913815,0.14657664051404348,8.983246633432795,0.07811081216291145,41.57581705392038,0.9880507304384425
542,3.4391368389948744,0.14672536149367438,8.966998663662595,0.07816919298083694,41.55410685987655,0.9880671303670805
543,3.4334254064155094,0.14687408247330525,8.950792375026191,0.07822757379876243,41.53235915127273,0.9880835302957185
544,3.4277284823348695,0.14702280345293614,8.93462798362359,0.07828595461668791,41.510574162515574,0.9880999302243566
545,3.4220461321250237,0.14717152443256704,8.91850570315043,0.0783443354346134,41.48875212556238,0.9881163301529946
546,3.4163784203700827,0.1473202454121979,8.902425744894373,0.07840271625253889,41.46689326991846,0.9881327300816327
547,3.410725410865344,0.1474689663918288,8.88638831773161,0.07846109707046439,41.444997822635614,0.9881491300102707
548,3.4050871666164992,0.1476176873714597,8.87039362812352,0.07851947788838987,41.423066008309505,0.9881655299389088
549,3.3994637498388527,0.14776640835109056,8.85444188011336,0.07857785870631537,41.40109804907951,0.9881819298675468
550,3.3938552219565787,0.14791512933072148,8.83853327532318,0.07863623952424084,41.37909416462538,0.9881983297961849
551,3.388261643602029,0.14806385031035235,8.822668012950734,0.07869462034216634,41.357054572167335,0.9882147297248229
552,3.382683074615046,0.14821257128998325,8.80684628976661,0.07875300116009182,41.334979486464114,0.9882311296534609
553,3.377119574042336,0.14836129226961414,8.791068300111379,0.07881138197801732,41.31286911981108,0.988247529582099
554,3.37157120013687,0.148510013249245,8.775334235892958,0.0788697627959428,41.290723682040664,0.988263929510737
555,3.3660380103573053,0.1486587342288759,8.75964428658397,0.0789281436138683,41.26854338051964,0.9882803294393752
556,3.360520061367462,0.1488074552085068,8.743998639219345,0.07898652443179377,41.24632842015001,0.9882967293680132
557,3.355017409035818,0.14895617618813767,8.72839747839391,0.07904490524971927,41.22407900336651,0.9883131292966513
558,3.349530108435047,0.14910489716776856,8.7128409862602,0.07910328606764475,41.20179533013753,0.9883295292252893
559,3.3440582138415857,0.14925361814739946,8.6973293425263,0.07916166688557025,41.17947759796369,0.9883459291539274
560,3.3386017787352404,0.14940233912703033,8.681862724453858,0.07922004770349574,41.15712600187787,0.9883623290825654
561,3.3331608557988206,0.14955106010666122,8.666441306856157,0.07927842852142122,41.13474073444438,0.9883787290112034
562,3.3277354969178146,0.14969978108629212,8.651065262096374,0.07933680933934671,41.112321985759095,0.9883951289398415
563,3.3223257531800954,0.14984850206592298,8.635734760085871,0.0793951901572722,41.0898699434499,0.9884115288684795
564,3.3169316748756534,0.1499972230455539,8.620449968282646,0.07945357097519769,41.06738479267608,0.9884279287971176
565,3.3115533114963833,0.15014594402518477,8.605211051689908,0.07951195179312318,41.04486671612897,0.9884443287257556
566,3.306190711735881,0.15029466500481567,8.590018172854709,0.07957033261104866,41.02231589403134,0.9884607286543937
567,3.3008439234892912,0.15044338598444656,8.574871491866746,0.07962871342897415,40.9997325041393,0.9884771285830317
568,3.2955129938531824,0.15059210696407743,8.559771166357265,0.07968709424689964,40.9771167217412,0.9884935285116698
569,3.290197969125454,0.15074082794370833,8.544717351498024,0.07974547506482513,40.95446871965981,0.9885099284403078
570,3.2848988948052873,0.15088954892333922,8.529710200000455,0.07980385588275062,40.9317886682515,0.9885263283689458
571,3.2796158155931154,0.1510382699029701,8.514749862114863,0.0798622367006761,40.909076735408526,0.9885427282975839
572,3.274348775390637,0.15118699088260099,8.499836485629785,0.07992061751860159,40.886333086559404,0.9885591282262219
573,3.2690978173008647,0.15133571186223188,8.484970215871424,0.07997899833652708,40.863557884669305,0.98857552815486
574,3.2638629836282016,0.15148443284186275,8.470151195703224,0.08003737915445258,40.840751290242814,0.988591928083498
575,3.2586443158785485,0.15163315382149367,8.455379565525574,0.08009575997237806,40.81791346132347,0.9886083280121362
576,3.253441854759464,0.15178187480112454,8.440655463275528,0.08015414079030356,40.79504455349694,0.9886247279407742
577,3.2482556401803255,0.1519305957807554,8.425979024426775,0.08021252160822903,40.77214471989063,0.9886411278694123
578,3.243085711252555,0.15207931676038633,8.411350381989596,0.08027090242615453,40.7492141111779,0.9886575277980503
579,3.2379321062898674,0.1522280377400172,8.39676966651103,0.08032928324408001,40.72625287557701,0.9886739277266883
580,3.2327948628085386,0.1523767587196481,8.382237006075057,0.08038766406200551,40.70326115885455,0.9886903276553264
581,3.2276740175277276,0.152525479699279,8.367752526302997,0.08044604487993098,40.68023910432781,0.9887067275839644
582,3.2225696063698237,0.15267420067890985,8.3533163503539,0.08050442569785649,40.657186852865394,0.9887231275126025
583,3.217481664460818,0.15282292165854075,8.338928598925166,0.08056280651578196,40.63410454289094,0.9887395274412405
584,3.212410226130724,0.15297164263817165,8.32458939025317,0.08062118733370746,40.610992310384525,0.9887559273698786
585,3.2073553249140225,0.1531203636178025,8.310298840114093,0.08067956815163294,40.5878502888856,0.9887723272985166
586,3.202316993550134,0.1532690845974334,8.296057061824763,0.08073794896955844,40.5646786094946,0.9887887272271547
587,3.197295263983938,0.1534178055770643,8.281864166243702,0.08079632978748393,40.541477400877156,0.9888051271557927
588,3.192290167366316,0.15356652655669517,8.267720261772206,0.08085471060540941,40.51824678926531,0.9888215270844307
589,3.1873017340547247,0.1537152475363261,8.25362545435558,0.0809130914233349,40.49498689846103,0.9888379270130688
590,3.18232999361381,0.15386396851595696,8.239579847484464,0.08097147224126039,40.471697849839636,0.9888543269417068
591,3.1773749748160505,0.15401268949558786,8.225583542196267,0.08102985305918588,40.44837976235223,0.9888707268703449
592,3.17243670564243,0.15416141047521875,8.211636637076708,0.08108823387711137,40.42503275252936,0.9888871267989829
593,3.1675152132831452,0.15431013145484962,8.197739228261483,0.08114661469503685,40.40165693448335,0.988903526727621
594,3.1626105241383495,0.15445885243448051,8.183891409438015,0.08120499551296234,40.378252419913366,0.988919926656259
595,3.1577226638189226,0.1546075734141114,8.170093271847323,0.08126337633088783,40.354819318107126,0.9889363265848972
596,3.1528516571472798,0.15475629439374228,8.15634490428601,0.08132175714881332,40.33135773594605,0.9889527265135352
597,3.1479975281582004,0.15490501537337317,8.142646393108318,0.0813801379667388,40.30786777790816,0.9889691264421733
598,3.1431603000997077,0.15505373635300407,8.128997822228351,0.0814385187846643,40.28434954607232,0.9889855263708113
599,3.138339995433962,0.15520245733263494,8.11539927312235,0.08149689960258978,40.26080314012155,0.9890019262994493
600,3.133536635838198,0.15535117831226583,8.101850824831095,0.08155528042051527,40.23722865734754,0.9890183262280874
601,3.1287502422056894,0.15549989929189673,8.088352553962423,0.08161366123844077,40.213626192655454,0.9890347261567254
602,3.1239808346467437,0.1556486202715276,8.07490453469384,0.08167204205636625,40.18999583856662,0.9890511260853635
603,3.119228432489732,0.15579734125115852,8.061506838775218,0.08173042287429175,40.16633768522455,0.9890675260140015
604,3.114493054282155,0.15594606223078938,8.048159535531662,0.08178880369221722,40.142651820398456,0.9890839259426396
605,3.109774717791722,0.15609478321042028,8.034862691866387,0.08184718451014272,40.11893832948829,0.9891003258712776
606,3.105073440007484,0.15624350419005117,8.021616372263795,0.0819055653280682,40.09519729552858,0.9891167257999157
607,3.1003892371409862,0.15639222516968204,8.008420638792575,0.0819639461459937,40.07142879919476,0.9891331257285537
608,3.0957221246274487,0.15654094614931294,7.995275551108986,0.08202232696391917,40.04763291880633,0.9891495256571917
609,3.091072117126991,0.15668966712894383,7.982181166460145,0.08208070778184468,40.02380973033334,0.9891659255858298
610,3.0864392285258746,0.1568383881085747,7.9691375396875355,0.08213908859977015,39.99995930740093,0.9891823255144678
611,3.0818234719377804,0.1569871090882056,7.956144723230501,0.08219746941769565,39.97608172129381,0.9891987254431059
612,3.077224859705121,0.1571358300678365,7.943202767129941,0.08225585023562113,39.95217704096317,0.9892151253717439
613,3.0726434034003853,0.15728455104746736,7.930311719032023,0.08231423105354663,39.9282453330303,0.989231525300382
614,3.068079113827496,0.15743327202709828,7.917471624192092,0.08237261187147212,39.90428666179389,0.98924792522902
615,3.063532001023225,0.15758199300672915,7.904682525478574,0.0824309926893976,39.88030108923393,0.9892643251576582
616,3.0590020742586153,0.15773071398636004,7.891944463377071,0.08248937350732309,39.856288675018924,0.9892807250862962
617,3.054489342040451,0.15787943496599094,7.879257475994491,0.08254775432524858,39.8322494765111,0.9892971250149342
618,3.049993812112741,0.1580281559456218,7.866621599063338,0.08260613514317407,39.80818354877166,0.9893135249435723
619,3.0455154914582456,0.1581768769252527,7.854036865946044,0.08266451596109956,39.78409094456837,0.9893299248722103
620,3.0410543863000297,0.1583255979048836,7.841503307639445,0.08272289677902504,39.759971714379915,0.9893463248008484
621,3.0366105021030467,0.15847431888451446,7.829020952779333,0.08278127759695053,39.73582590640371,0.9893627247294864
622,3.0321838435757407,0.15862303986414536,7.8165898276451,0.08283965841487602,39.711653566561324,0.9893791246581245
623,3.027774414671697,0.15877176084377626,7.804209956164517,0.08289803923280151,39.687454738505366,0.9893955245867625
624,3.0233822185913115,0.15892048182340712,7.791881359918567,0.082956420050727,39.66322946362514,0.9894119245154006
625,3.019007257783486,0.15906920280303802,7.779604058146409,0.08301480086865248,39.63897778105482,0.9894283244440386
626,3.014649533947365,0.1592179237826689,7.767378067750414,0.08307318168657797,39.61469972767867,0.9894447243726766
627,3.0103090480340873,0.15936664476229978,7.75520340330131,0.08313156250450346,39.590395338138464,0.9894611243013147
628,3.0059858002485766,0.1595153657419307,7.74308007704343,0.08318994332242896,39.56606464484097,0.9894775242299527
629,3.001679790051365,0.15966408672156157,7.731008098900059,0.08324832414035443,39.541707677964204,0.9894939241585908
630,2.997391016160421,0.15981280770119247,7.718987476478826,0.08330670495827994,39.517324465465094,0.9895103240872288
631,2.993119476553041,0.15996152868082336,7.707018215077284,0.08336508577620541,39.492915033085744,0.9895267240158669
632,2.9888651684677447,0.16011024966045423,7.69510031768848,0.08342346659413091,39.468479404362384,0.9895431239445049
633,2.984628088406202,0.16025897064008512,7.683233785006728,0.08348184741205639,39.44401760063091,0.989559523873143
634,2.9804082321351997,0.16040769161971602,7.671418615433353,0.08354022822998189,39.41952964103606,0.989575923801781
635,2.976205594688624,0.1605564125993469,7.659654805082665,0.08359860904790736,39.39501554253832,0.989592323730419
636,2.9720201703694755,0.16070513357897778,7.6479423477878905,0.08365698986583286,39.370475319920914,0.9896087236590572
637,2.967851952751917,0.16085385455860868,7.636281235107309,0.08371537068375834,39.34590898579926,0.9896251235876952
638,2.96370093468334,0.16100257553823955,7.6246714563304,0.08377375150168384,39.32131655062699,0.9896415235163333
639,2.9595671082864614,0.16115129651787047,7.613112998484154,0.08383213231960931,39.2966980227058,0.9896579234449713
640,2.9554504649614577,0.16130001749750134,7.60160584633939,0.08389051313753482,39.27205340819168,0.9896743233736094
641,2.9513509953881094,0.1614487384771322,7.590149982417245,0.0839488939554603,39.247382711104756,0.9896907233022474
642,2.9472686895279834,0.16159745945676313,7.578745386995703,0.08400727477338579,39.22268593333655,0.9897071232308855
643,2.9432035366266485,0.161746180436394,7.5673920381162345,0.08406565559131128,39.1979630746589,0.9897235231595235
644,2.9391555252158947,0.1618949014160249,7.5560899115905205,0.08412403640923677,39.173214132731445,0.9897399230881616
645,2.9351246431160125,0.16204362239565578,7.544838981007259,0.08418241722716226,39.14843910311181,0.9897563230167996
646,2.9311108774380648,0.16219234337528665,7.533639217739065,0.08424079804508774,39.1236379792624,0.9897727229454376
647,2.9271142145862097,0.16234106435491755,7.522490590949469,0.08429917886301323,39.09881075256072,0.9897891228740757
648,2.9231346402600398,0.16248978533454844,7.511393067599987,0.08435755968093872,39.073957412307614,0.9898055228027137
649,2.919172139456948,0.1626385063141793,7.500346612457277,0.08441594049886421,39.04907794573533,0.9898219227313518
650,2.9152266964745204,0.1627872272938102,7.489351188100399,0.0844743213167897,39.024172338018275,0.9898383226599898
651,2.9112982949129558,0.1629359482734411,7.4784067549281446,0.08453270213471518,38.99924057228023,0.9898547225886279
652,2.907386917677512,0.16308466925307197,7.467513271166447,0.08459108295264067,38.97428262960536,0.9898711225172659
653,2.90349254698097,0.1632333902327029,7.4566706928759015,0.08464946377056616,38.94929848904567,0.9898875224459041
654,2.8996151643461383,0.16338211121233376,7.445878973959351,0.08470784458849165,38.92428812763195,0.9899039223745421
655,2.8957547506083645,0.16353083219196465,7.43513806616955,0.08476622540641715,38.89925152038262,0.9899203223031801
656,2.8919112859180895,0.16367955317159555,7.424447919116938,0.08482460622434262,38.87418864031248,0.9899367222318182
657,2.8880847497434123,0.16382827415122642,7.413808480277445,0.08488298704226813,38.84909945844404,0.9899531221604562
658,2.8842751208726902,0.1639769951308573,7.403219695000464,0.0849413678601936,38.823983943815314,0.9899695220890943
659,2.8804823774171577,0.1641257161104882,7.392681506516798,0.0849997486781191,38.79884206349133,0.9899859220177323
660,2.876706496813571,0.16427443709011907,7.3821938559467934,0.08505812949604458,38.773673782573006,0.9900023219463704
661,2.872947455826877,0.16442315806974997,7.3717566823084635,0.08511651031397008,38.74847906420767,0.9900187218750084
662,2.8692052305529105,0.16457187904938086,7.361369922525766,0.08517489113189555,38.72325786959814,0.9900351218036465
663,2.8654797964211083,0.16472060002901173,7.351033511436897,0.08523327194982105,38.69801015801453,0.9900515217322845
664,2.86177112819725,0.16486932100864263,7.340747381802736,0.08529165276774653,38.67273588680283,0.9900679216609225
665,2.858079199986229,0.16501804198827352,7.330511464315276,0.08535003358567203,38.647435011395956,0.9900843215895606
666,2.8544039852348364,0.1651667629679044,7.320325687606227,0.0854084144035975,38.62210748532457,0.9901007215181986
667,2.850745456734572,0.1653154839475353,7.310189978255621,0.085466795221523,38.596753260226926,0.9901171214468367
668,2.847103586624487,0.16546420492716618,7.300104260800557,0.0855251760394485,38.57137228585985,0.9901335213754747
669,2.8434783463940327,0.16561292590679708,7.290068457743967,0.08558355685737398,38.5459645101085,0.9901499213041128
670,2.8398697068859544,0.16576164688642797,7.28008248956349,0.08564193767529947,38.5205298789987,0.9901663212327508
671,2.8362776382991832,0.16591036786605884,7.270146274720408,0.08570031849322496,38.49506833670589,0.990182721161389
672,2.8327021101917693,0.16605908884568973,7.2602597296686735,0.08575869931115045,38.469579825567706,0.990199121090027
673,2.8291430914838327,0.16620780982532063,7.250422768863988,0.08581708012907593,38.44406428609419,0.990215521018665
674,2.8256005504605315,0.1663565308049515,7.2406353047729715,0.08587546094700142,38.418521656978186,0.9902319209473031
675,2.8220744547750547,0.1665052517845824,7.230897247882398,0.08593384176492691,38.39295187510811,0.9902483208759411
676,2.818564771451641,0.1666539727642133,7.221208506708489,0.0859922225828524,38.36735487557728,0.9902647208045792
677,2.815071466888616,0.16680269374384415,7.211568987806319,0.08605060340077789,38.3417305916971,0.9902811207332172
678,2.8115945068614434,0.16695141472347508,7.201978595779246,0.08610898421870337,38.31607895500656,0.9902975206618553
679,2.8081338565258194,0.16710013570310595,7.192437233288441,0.08616736503662886,38.29039989528534,0.9903139205904933
680,2.80468948042076,0.16724885668273684,7.182944801062485,0.08622574585455435,38.26469334056437,0.9903303205191314
681,2.8012613424717303,0.16739757766236774,7.173501197907006,0.08628412667247984,38.238959217137946,0.9903467204477694
682,2.7978494059937886,0.1675462986419986,7.164106320714434,0.08634250749040534,38.21319744957469,0.9903631203764074
683,2.7944536336947445,0.1676950196216295,7.154760064473804,0.08640088830833081,38.18740796072977,0.9903795203050455
684,2.79107398767835,0.1678437406012604,7.145462322280579,0.08645926912625632,38.16159067175725,0.9903959202336835
685,2.7877104294475012,0.16799246158089126,7.1362129853466305,0.08651764994418179,38.13574550212124,0.9904123201623216
686,2.784362919907461,0.16814118256052216,7.127011943010201,0.08657603076210729,38.109872369608425,0.9904287200909596
687,2.7810314193691106,0.16828990354015305,7.117859082745999,0.08663441158003277,38.08397119033909,0.9904451200195977
688,2.7777158875522057,0.16843862451978392,7.108754290175292,0.08669279239795827,38.05804187878102,0.9904615199482357
689,2.7744162835886663,0.16858734549941481,7.099697449076142,0.08675117321588374,38.03208434775971,0.9904779198768738
690,2.7711325660258805,0.1687360664790457,7.09068844139362,0.08680955403380924,38.00609850847261,0.9904943198055118
691,2.767864692830024,0.16888478745867658,7.081727147250165,0.08686793485173472,37.98008427049959,0.9905107197341498
692,2.7646126213894036,0.1690335084383075,7.072813444955933,0.08692631566966022,37.954041541816956,0.990527119662788
693,2.7613763085178213,0.16918222941793837,7.063947211019279,0.0869846964875857,37.92797022880932,0.990543519591426
694,2.7581557104579475,0.16933095039756926,7.055128320157227,0.0870430773055112,37.9018702362814,0.9905599195200641
695,2.754950782884726,0.16947967137720016,7.04635664530607,0.08710145812343668,37.87574146747234,0.9905763194487021
696,2.751761480908785,0.16962839235683103,7.037632057631972,0.08715983894136217,37.84958382406652,0.9905927193773402
697,2.7485877590798733,0.16977711333646192,7.028954426541674,0.08721821975928766,37.82339720620801,0.9906091193059782
698,2.7454295713903147,0.16992583431609282,7.020323619693228,0.08727660057721315,37.79718151251244,0.9906255192346163
699,2.742286871278476,0.17007455529572368,7.011739503006806,0.08733498139513864,37.77093664008042,0.9906419191632543
700,2.7391596116322536,0.17022327627535458,7.003201940675575,0.08739336221306412,37.74466248450955,0.9906583190918924
701,2.736047744792585,0.17037199725498547,6.994710795176587,0.08745174303098961,37.71835893990914,0.9906747190205304
702,2.7329512225569625,0.17052071823461634,6.986265927281781,0.0875101238489151,37.692025898911666,0.9906911189491684
703,2.729869996182978,0.17066943921424726,6.977867196069004,0.08756850466684059,37.66566325268669,0.9907075188778065
704,2.726804016391883,0.17081816019387813,6.969514458933099,0.08762688548476608,37.63927089095455,0.9907239188064445
705,2.7237532333721495,0.170966881173509,6.961207571597045,0.08768526630269156,37.61284870199896,0.9907403187350826
706,2.72071759678307,0.17111560215313992,6.95294638812315,0.08774364712061705,37.58639657268094,0.9907567186637206
707,2.7176970557583613,0.1712643231327708,6.944730760924303,0.08780202793854254,37.559914388451176,0.9907731185923587
708,2.7146915589097818,0.17141304411240169,6.936560540775276,0.08786040875646803,37.53340203336534,0.9907895185209967
709,2.7117010543307725,0.17156176509203258,6.928435576824068,0.08791878957439353,37.50685939009561,0.9908059184496348
710,2.7087254896001096,0.17171048607166345,6.920355716603313,0.087977170392319,37.48028633994612,0.9908223183782728
711,2.705764811785573,0.17185920705129434,6.912320806041732,0.0880355512102445,37.453682762865824,0.9908387183069108
712,2.70281896744763,0.17200792803092524,6.904330689475652,0.08809393202816998,37.42704853746157,0.990855118235549
713,2.699887902643135,0.1721566490105561,6.896385209660527,0.08815231284609548,37.40038354101363,0.990871518164187
714,2.6969715629290407,0.172305369990187,6.888484207782578,0.08821069366402096,37.37368764948761,0.9908879180928251
715,2.6940698933661316,0.1724540909698179,6.880627523470407,0.08826907448194646,37.346960737550326,0.9909043180214631
716,2.6911828385227645,0.17260281194944876,6.872814994806726,0.08832745529987193,37.32020267858188,0.9909207179501012
717,2.6883103424786214,0.1727515329290797,6.8650464583400685,0.08838583611779743,37.29341334469141,0.9909371178787392
718,2.6854523488284934,0.17290025390871055,6.857321749096614,0.08844421693572291,37.26659260673023,0.9909535178073773
719,2.6826088006860496,0.17304897488834145,6.849640700591991,0.08850259775364841,37.23974033430646,0.9909699177360153
720,2.679779640687651,0.17319769586797235,6.8420031448431775,0.08856097857157388,37.21285639579857,0.9909863176646533
721,2.6769648109961546,0.1733464168476032,6.834408912380408,0.08861935938949939,37.1859406583701,0.9910027175932914
722,2.6741642533047427,0.1734951378272341,6.826857832259168,0.08867774020742487,37.15899298798454,0.9910191175219294
723,2.6713779088407605,0.173643858806865,6.819349732072166,0.08873612102535036,37.132013249418954,0.9910355174505675
724,2.66860571836957,0.17379257978649587,6.811884437961416,0.08879450184327585,37.105001306278965,0.9910519173792055
725,2.665847622198412,0.17394130076612677,6.804461774630307,0.08885288266120134,37.07795702101217,0.9910683173078436
726,2.6631035601802875,0.17409002174575766,6.797081565355756,0.08891126347912683,37.05088025492455,0.9910847172364816
727,2.6603734717178438,0.17423874272538853,6.78974363200037,0.08896964429705231,37.02377086819302,0.9911011171651197
728,2.6576572957672755,0.17438746370501942,6.78244779502466,0.0890280251149778,36.99662871988212,0.9911175170937577
729,2.654954970842243,0.17453618468465032,6.775193873499296,0.08908640593290329,36.96945366795667,0.9911339170223957
730,2.6522664350177947,0.1746849056642812,6.76798168511739,0.08914478675082878,36.942245569298365,0.9911503169510338
731,2.6495916259343018,0.1748336266439121,6.7608110462068245,0.08920316756875427,36.91500427971981,0.9911667168796718
732,2.6469304808014122,0.17498234762354298,6.753681771742619,0.08926154838667975,36.88772965397856,0.99118311680831
733,2.644282936402004,0.17513106860317387,6.746593675359327,0.08931992920460524,36.86042154579391,0.991199516736948
734,2.6416489290961596,0.17527978958280477,6.739546569363473,0.08937831002253073,36.833079807859775,0.9912159166655861
735,2.639028394825147,0.17542851056243564,6.732540264746007,0.08943669084045622,36.805704291861424,0.9912323165942241
736,2.6364212691154068,0.17557723154206653,6.725574571194823,0.08949507165838172,36.77829484848964,0.9912487165228622
737,2.6338274870825593,0.17572595252169743,6.7186492971073,0.0895534524763072,36.750851327456225,0.9912651164515002
738,2.631246983435415,0.1758746735013283,6.71176424960284,0.0896118332942327,36.72337357750844,0.9912815163801382
739,2.628679692479993,0.1760233944809592,6.704919234535507,0.08967021411215817,36.695861446444695,0.9912979163087763
740,2.6261255481235573,0.17617211546059008,6.6981140565066255,0.08972859493008367,36.66831478113055,0.9913143162374143
741,2.623584483878657,0.17632083644022095,6.691348518877466,0.08978697574800915,36.640733427512195,0.9913307161660524
742,2.6210564328671713,0.17646955741985187,6.684622423781915,0.08984535656593465,36.61311723063362,0.9913471160946904
743,2.6185413278243796,0.17661827839948274,6.6779355721392255,0.08990373738386012,36.585466034650885,0.9913635160233285
744,2.616039101103017,0.17676699937911364,6.67128776366673,0.08996211820178562,36.55777968284812,0.9913799159519665
745,2.613549684677362,0.17691572035874453,6.664678796892651,0.0900204990197111,36.53005801765189,0.9913963158806046
746,2.611073010147317,0.1770644413383754,6.658108469168876,0.0900788798376366,36.50230088064852,0.9914127158092426
747,2.6086090087425005,0.1772131623180063,6.651576576683815,0.09013726065556207,36.47450811259755,0.9914291157378806
748,2.6061576113263554,0.1773618832976372,6.645082914475234,0.09019564147348758,36.446679553449144,0.9914455156665187
749,2.6037187484002517,0.17751060427726806,6.638627276443156,0.09025402229141306,36.4188150423589,0.9914619155951567
750,2.601292350107606,0.17765932525689895,6.632209455362748,0.09031240310933855,36.39091441770273,0.9914783155237948
751,2.5988783462380116,0.17780804623652985,6.625829242897264,0.09037078392726404,36.362977517094365,0.9914947154524328
752,2.5964766662313625,0.17795676721616072,6.619486429610989,0.09042916474518953,36.335004177399,0.991511115381071
753,2.5940872391819982,0.1781054881957916,6.613180804982226,0.09048754556311502,36.30699423475115,0.991527515309709
754,2.5917099938428465,0.1782542091754225,6.606912157416275,0.0905459263810405,36.27894752456834,0.9915439152383471
755,2.5893448586295795,0.17840293015505337,6.600680274258461,0.09060430719896599,36.250863881568776,0.9915603151669851
756,2.5869917616247684,0.1785516511346843,6.594484941807172,0.09066268801689148,36.22274313978616,0.9915767150956232
757,2.584650630582053,0.17870037211431516,6.5883259453269165,0.09072106883481697,36.19458513258613,0.9915931150242612
758,2.5823213929303117,0.17884909309394606,6.582203069061391,0.09077944965274246,36.16638969268137,0.9916095149528992
759,2.5800039757778346,0.17899781407357696,6.576116096246588,0.09083783047066794,36.13815665214813,0.9916259148815373
760,2.577698305916517,0.17914653505320782,6.570064809123895,0.09089621128859343,36.10988584244275,0.9916423148101753
761,2.5754043098260313,0.17929525603283872,6.56404898895323,0.09095459210651892,36.08157709441687,0.9916587147388134
762,2.573121913678039,0.1794439770124696,6.558068416026191,0.09101297292444441,36.05323023833403,0.9916751146674514
763,2.5708510433403746,0.17959269799210048,6.552122869679204,0.09107135374236991,36.02484510388469,0.9916915145960895
764,2.5685916243812534,0.17974141897173138,6.546212128306714,0.09112973456029538,35.99642152020421,0.9917079145247275
765,2.566343582073485,0.17989013995136227,6.540335969374355,0.09118811537822089,35.96795931588687,0.9917243144533656
766,2.5641068413986763,0.18003886093099314,6.534494169432181,0.09124649619614636,35.93945831900416,0.9917407143820036
767,2.5618813270514527,0.18018758191062406,6.528686504127851,0.09130487701407186,35.910918357118824,0.9917571143106416
768,2.5596669634436813,0.18033630289025493,6.522912748219881,0.09136325783199734,35.88233925730298,0.9917735142392797
769,2.5574636747086887,0.1804850238698858,6.517172675590869,0.09142163864992284,35.85372084615359,0.9917899141679177
770,2.5552713847054935,0.18063374484951672,6.5114660592607585,0.09148001946784831,35.82506294980784,0.9918063140965558
771,2.553090017023036,0.1807824658291476,6.505792671400078,0.09153840028577381,35.79636539396139,0.9918227140251938
772,2.550919494984411,0.18093118680877848,6.500152283343242,0.09159678110369929,35.76762800388252,0.991839113953832
773,2.5487597416511094,0.18107990778840938,6.494544665601795,0.09165516192162479,35.738850604430354,0.99185551388247
774,2.5466106798272525,0.18122862876804025,6.488969587877731,0.09171354273955026,35.710033020070135,0.9918719138111081
775,2.5444722320638395,0.18137734974767114,6.483426819076762,0.09177192355747577,35.68117507489015,0.9918883137397461
776,2.5423443206629894,0.18152607072730204,6.477916127321633,0.09183030437540125,35.652276592617326,0.9919047136683841
777,2.5402268676821906,0.1816747917069329,6.472437279965426,0.09188868519332674,35.62333739663421,0.9919211135970222
778,2.538119794938548,0.1818235126865638,6.466990043604872,0.09194706601125223,35.5943573099962,0.9919375135256602
779,2.5360230240130326,0.1819722336661947,6.46157418409367,0.09200544682917772,35.565336155446076,0.9919539134542983
780,2.5339364762547403,0.18212095464582556,6.456189466555804,0.0920638276471032,35.53627375543244,0.9919703133829363
781,2.5318600727851353,0.18226967562545648,6.450835655398873,0.0921222084650287,35.50716993212508,0.9919867133115744
782,2.529793734502317,0.18241839660508735,6.445512514327416,0.09218058928295418,35.47802450743203,0.9920031132402124
783,2.5277373820852636,0.18256711758471825,6.440219806356245,0.09223897010087967,35.44883730301501,0.9920195131688505
784,2.5256909359980995,0.18271583856434914,6.434957293823773,0.09229735091880516,35.419608140307844,0.9920359130974885
785,2.5236543164943446,0.18286455954398,6.429724738405341,0.09235573173673065,35.390336840530864,0.9920523130261265
786,2.521627443621176,0.1830132805236109,6.424521901126562,0.09241411255465613,35.361023224709356,0.9920687129547646
787,2.519610237223683,0.1831620015032418,6.419348542376645,0.09247249337258162,35.33166711368932,0.9920851128834026
788,2.517602616949128,0.18331072248287267,6.414204421921727,0.09253087419050711,35.30226832815324,0.9921015128120407
789,2.5156045022511995,0.18345944346250356,6.4090892989181985,0.0925892550084326,35.2728266886386,0.9921179127406787
790,2.513615812394272,0.18360816444213446,6.404002931926033,0.0926476358263581,35.24334201555229,0.9921343126693168
791,2.511636466457661,0.18375688542176533,6.398945078922115,0.09270601664428357,35.21381412918939,0.9921507125979548
792,2.5096663833398796,0.18390560640139622,6.393915497313543,0.09276439746220908,35.18424284974763,0.992167112526593
793,2.5077054817628888,0.18405432738102712,6.388913943950966,0.09282277828013455,35.15462799734597,0.992183512455231
794,2.505753680276357,0.18420304836065798,6.383940175141869,0.09288115909806005,35.124969392040306,0.992199912383869
795,2.503810897261904,0.1843517693402889,6.378993946663899,0.09293953991598553,35.09526685383939,0.9922163123125071
796,2.501877050937358,0.18450049031991977,6.374075013778144,0.09299792073391103,35.06552020272336,0.9922327122411451
797,2.4999520593609974,0.18464921129955067,6.369183131242441,0.0930563015518365,35.035729258658186,0.9922491121697832
798,2.498035840435802,0.18479793227918156,6.36431805332464,0.093114682369762,35.00589384161425,0.9922655120984212
799,2.496128311913694,0.18494665325881243,6.359479533815895,0.09317306318768748,34.97601377158193,0.9922819120270593
800,2.4942293913997773,0.18509537423844333,6.354667326043913,0.09323144400561298,34.946088868588774,0.9922983119556973
801,2.4923389963565823,0.18524409521807422,6.3498811828862305,0.09328982482353845,34.91611895271505,0.9923147118843354
802,2.4904570441082967,0.1853928161977051,6.345120856783435,0.09334820564146395,34.88610384411239,0.9923311118129734
803,2.488583451844999,0.18554153717733599,6.34038609975242,0.09340658645938944,34.85604336301845,0.9923475117416114
804,2.4867181366268887,0.18569025815696688,6.335676663399594,0.09346496727731493,34.82593732977445,0.9923639116702495
805,2.484861015388515,0.18583897913659775,6.3309922989341,0.09352334809524042,34.79578556484232,0.9923803115988875
806,2.4830120049429936,0.18598770011622867,6.326332757181011,0.0935817289131659,34.76558788882063,0.9923967115275256
807,2.4811710219862326,0.18613642109585954,6.321697788594512,0.0936401097310914,34.73534412246168,0.9924131114561636
808,2.4793379831011424,0.18628514207549043,6.317087143271075,0.09369849054901688,34.70505408668708,0.9924295113848017
809,2.477512804761847,0.18643386305512133,6.312500570962611,0.09375687136694237,34.67471760260634,0.9924459113134397
810,2.475695403337893,0.1865825840347522,6.307937821089616,0.09381525218486786,34.64433449153128,0.9924623112420778
811,2.473885695098447,0.1867313050143831,6.30339864275429,0.09387363300279335,34.61390457499458,0.9924787111707158
812,2.4720835962164975,0.186880025994014,6.29888278475365,0.09393201382071883,34.5834276747653,0.992495111099354
813,2.470289022773044,0.18702874697364485,6.294389995592622,0.09399039463864432,34.55290361286609,0.992511511027992
814,2.468501890761284,0.18717746795327575,6.289920023497109,0.09404877545656981,34.52233221158884,0.99252791095663
815,2.4667221160907955,0.18732618893290665,6.285472616427047,0.0941071562744953,34.49171329351194,0.9925443108852681
816,2.4649496145917125,0.1874749099125375,6.281047522089447,0.09416553709242079,34.461046681517665,0.9925607108139061
817,2.463184302018895,0.1876236308921684,6.276644487951411,0.09422391791034629,34.43033219880675,0.9925771107425442
818,2.4614260940560966,0.1877723518717993,6.272263261253125,0.09428229872827176,34.399569668916946,0.9925935106711822
819,2.45967490632012,0.18792107285143017,6.26790358902083,0.09434067954619726,34.36875891573845,0.9926099105998203
820,2.457930654364968,0.1880697938310611,6.26356521807979,0.09439906036412274,34.33789976353093,0.9926263105284583
821,2.4561932536859943,0.18821851481069196,6.259247895067208,0.09445744118204824,34.306992036938965,0.9926427104570964
822,2.4544626197240373,0.18836723579032286,6.254951366445157,0.09451582199997371,34.27603556101053,0.9926591103857344
823,2.4527386678695566,0.18851595676995375,6.250675378513442,0.09457420281789922,34.24503016121116,0.9926755103143724
824,2.451021313466755,0.18866467774958462,6.246419677422482,0.09463258363582469,34.21397566344243,0.9926919102430105
825,2.4493104718176997,0.18881339872921551,6.242184009186137,0.09469096445375019,34.182871894057584,0.9927083101716485
826,2.4476060581864334,0.1889621197088464,6.237968119694537,0.09474934527167567,34.15171867987699,0.9927247101002866
827,2.4459079878030745,0.18911084068847728,6.2337717547268445,0.09480772608960117,34.12051584820669,0.9927411100289246
828,2.444216175867914,0.18925956166810817,6.2295946599640475,0.09486610690752664,34.089263226852395,0.9927575099575627
829,2.442530537555506,0.18940828264773907,6.2254365810016665,0.09492448772545214,34.05796064413818,0.9927739098862007
830,2.4408509880187443,0.18955700362736994,6.221297263362485,0.09498286854337763,34.0266079289205,0.9927903098148388
831,2.4391774423929338,0.18970572460700086,6.217176452509216,0.09504124936130312,33.995204910606574,0.9928067097434768
832,2.437509815799857,0.18985444558663173,6.213073893857159,0.09509963017922861,33.96375141916978,0.9928231096721148
833,2.435848023351825,0.1900031665662626,6.2089893327868255,0.0951580109971541,33.932247285165055,0.992839509600753
834,2.434191980155722,0.19015188754589352,6.204922514656527,0.09521639181507958,33.90069233974716,0.992855909529391
835,2.4325416013170487,0.19030060852552438,6.20087318481494,0.09527477263300507,33.8690864146846,0.9928723094580291
836,2.4308968019439425,0.19044932950515528,6.196841088613644,0.09533315345093056,33.83742934237784,0.9928887093866671
837,2.429257497151198,0.19059805048478617,6.192825971419614,0.09539153426885605,33.805720955874285,0.9929051093153052
838,2.42762360206428,0.19074677146441704,6.188827578627705,0.09544991508678154,33.773961088885045,0.9929215092439432
839,2.425995031823316,0.19089549244404794,6.184845655673065,0.09550829590470702,33.74214957579979,0.9929379091725813
840,2.4243717015870896,0.19104421342367883,6.180879948043567,0.09556667672263251,33.71028625170496,0.9929543091012193
841,2.422753526537019,0.1911929344033097,6.176930201292162,0.095625057540558,33.67837095239766,0.9929707090298573
842,2.4211404218811263,0.1913416553829406,6.172996161049226,0.09568343835848349,33.64640351440265,0.9929871089584954
843,2.4195323028579976,0.1914903763625715,6.169077573034856,0.09574181917640898,33.61438377498884,0.9930035088871334
844,2.4179290847407264,0.19163909734220239,6.165174183071137,0.09580019999433448,33.58231157218435,0.9930199088157715
845,2.416330682840859,0.19178781832183325,6.161285737094387,0.09585858081225995,33.55018674479307,0.9930363087444095
846,2.4147370125123135,0.19193653930146415,6.157411981167336,0.09591696163018545,33.518009132409276,0.9930527086730476
847,2.4131479891553016,0.19208526028109504,6.153552661491297,0.09597534244811093,33.485778575435575,0.9930691086016856
848,2.4115635282202303,0.19223398126072594,6.1497075244182815,0.09603372326603643,33.453494915096314,0.9930855085303237
849,2.409983545211596,0.1923827022403568,6.145876316463092,0.0960921040839619,33.42115799345544,0.9931019084589617
850,2.4084079556918656,0.1925314232199877,6.142058784315355,0.0961504849018874,33.38876765343133,0.9931183083875997
851,2.406836675285348,0.1926801441996186,6.138254674851549,0.09620886571981288,33.35632373881153,0.9931347083162378
852,2.405269619682053,0.19282886517924946,6.13446373514695,0.09626724653773838,33.32382609427058,0.9931511082448758
853,2.403706704641533,0.19297758615888036,6.130685712487578,0.09632562735566386,33.29127456538311,0.993167508173514
854,2.402147845996724,0.19312630713851126,6.126920354382075,0.09638400817358936,33.25866899864189,0.993183908102152
855,2.4005929596577635,0.19327502811814215,6.123167408573556,0.09644238899151483,33.22600924147088,0.9932003080307901
856,2.3990419616158003,0.19342374909777302,6.119426623051416,0.09650076980944033,33.19329514224282,0.9932167079594281
857,2.39749476794679,0.1935724700774039,6.115697746063095,0.09655915062736582,33.16052655029349,0.9932331078880662
858,2.395951294815285,0.1937211910570348,6.111980526125801,0.09661753144529131,33.127703315937666,0.9932495078167042
859,2.3944114584781966,0.19386991203666568,6.108274712038181,0.0966759122632168,33.09482529048323,0.9932659077453423
860,2.392875175288562,0.19401863301629657,6.104580052891972,0.09673429308114229,33.06189232624858,0.9932823076739803
861,2.391342361699282,0.19416735399592747,6.10089629808358,0.09679267389906777,33.02890427657549,0.9932987076026183
862,2.389812934266858,0.19431607497555836,6.097223197325635,0.09685105471699326,32.99586099584635,0.9933151075312564
863,2.388286809655105,0.19446479595518923,6.093560500658496,0.09690943553491875,32.962762339498504,0.9933315074598944
864,2.386763904638859,0.19461351693482012,6.089907958461705,0.09696781635284424,32.929608164038285,0.9933479073885325
865,2.3852441361076675,0.19476223791445102,6.086265321465401,0.09702619717076973,32.896398327058336,0.9933643073171705
866,2.3837274210694623,0.1949109588940819,6.082632340761689,0.09708457798869521,32.86313268725004,0.9933807072458086
867,2.3822136766542252,0.19505967987371278,6.079008767815956,0.0971429588066207,32.82981110442096,0.9933971071744466
868,2.380702820117636,0.19520840085334368,6.075394354478153,0.09720133962454619,32.79643343950726,0.9934135071030847
869,2.3791947688447026,0.19535712183297457,6.071788852994002,0.09725972044247168,32.762999554590685,0.9934299070317227
870,2.377689440353382,0.19550584281260544,6.068192016016198,0.09731810126039717,32.7295093129124,0.9934463069603607
871,2.376186752298186,0.19565456379223634,6.064603596615519,0.09737648207832267,32.69596257888677,0.9934627068889988
872,2.3746866224737673,0.19580328477186723,6.061023348291915,0.09743486289624814,32.66235921811822,0.9934791068176368
873,2.373188968818495,0.1959520057514981,6.057451024985533,0.09749324371417364,32.6286990974133,0.993495506746275
874,2.3716937094180146,0.196100726731129,6.053886381087708,0.09755162453209912,32.59498208479748,0.993511906674913
875,2.3702007625087904,0.1962494477107599,6.050329171451884,0.09761000535002462,32.56120804952831,0.9935283066035511
876,2.3687100464816346,0.19639816869039078,6.0467791514045,0.0976683861679501,32.527376862110515,0.9935447065321891
877,2.367221479885219,0.19654688967002165,6.043236076755815,0.0977267669858756,32.4934883943091,0.9935611064608272
878,2.3657349814295734,0.19669561064965255,6.039699703810689,0.09778514780380107,32.45954251916581,0.9935775063894652
879,2.364250469989566,0.19684433162928344,6.03616978937931,0.09784352862172657,32.42553911101123,0.9935939063181032
880,2.362767864608369,0.1969930526089143,6.032646090787864,0.09790190943965205,32.39147804547985,0.9936103062467413
881,2.3612870845009066,0.1971417735885452,6.0291283658891555,0.09796029025757755,32.357359199524836,0.9936267061753793
882,2.359808049057288,0.1972904945681761,6.025616373073184,0.09801867107550302,32.323182451431116,0.9936431061040174
883,2.3583306778462263,0.197439215547807,6.022109871277641,0.09807705189342852,32.28894768083001,0.9936595060326554
884,2.3568548906184343,0.19758793652743786,6.0186086199983855,0.09813543271135401,32.25465476871184,0.9936759059612935
885,2.3553806073100096,0.19773665750706876,6.015112379299842,0.0981938135292795,32.22030359744204,0.9936923058899315
886,2.353907748045804,0.19788537848669965,6.011620909825357,0.09825219434720499,32.185894050772376,0.9937087058185696
887,2.3524362331427664,0.19803409946633055,6.008133972807483,0.09831057516513048,32.15142601385686,0.9937251057472076
888,2.3509659831132823,0.19818282044596142,6.004651330078232,0.09836895598305596,32.11689937326449,0.9937415056758456
889,2.3494969186684838,0.1983315414255923,6.001172744079252,0.09842733680098145,32.08231401699177,0.9937579056044837
890,2.348028960721549,0.1984802624052232,5.9976979778719555,0.09848571761890694,32.047669834478576,0.9937743055331217
891,2.3465620303909875,0.19862898338485407,5.994226795147592,0.09854409843683243,32.01296671661889,0.9937907054617598
892,2.345096049003894,0.19877770436448497,5.990758960237261,0.09860247925475792,31.97820455577681,0.9938071053903978
893,2.3436309380992033,0.19892642534411586,5.987294238121868,0.0986608600726834,31.943383245797207,0.993823505319036
894,2.342166619430911,0.19907514632374676,5.9838323944420235,0.09871924089060889,31.90850268202123,0.993839905247674
895,2.3407030149712877,0.19922386730337763,5.980373195507882,0.09877762170853438,31.873562761298103,0.9938563051763121
896,2.339240046914067,0.19937258828300852,5.976916408308926,0.09883600252645987,31.838563381998863,0.9938727051049501
897,2.3377776376776236,0.19952130926263942,5.973461800523686,0.09889438334438536,31.80350444402835,0.9938891050335881
898,2.336315709908124,0.19967003024227029,5.970009140529405,0.09895276416231086,31.768385848838733,0.9939055049622262
899,2.334854186482668,0.19981875122190118,5.9665581974116435,0.09901114498023633,31.73320749944305,0.9939219048908642
900,2.333392990512402,0.19996747220153208,5.96310874097382,0.09906952579816183,31.697969300426905,0.9939383048195023
901,2.3319320453456225,0.20011619318116297,5.959660541746701,0.09912790661608731,31.66267115796183,0.9939547047481403
902,2.3304712745708605,0.20026491416079384,5.956213370997814,0.09918628743401281,31.627312979816573,0.9939711046767784
903,2.329010602019934,0.20041363514042473,5.952767000740815,0.09924466825193828,31.59189467537182,0.9939875046054164
904,2.3275499517710014,0.20056235612005563,5.94932120374479,0.09930304906986379,31.55641615563008,0.9940039045340545
905,2.3260892481515825,0.2007110770996865,5.945875753543494,0.09936142988778926,31.52087733323063,0.9940203044626925
906,2.3246284157415604,0.2008597980793174,5.942430424444519,0.09941981070571476,31.485278122459082,0.9940367043913305
907,2.323167379376173,0.2010085190589483,5.938984991538424,0.09947819152364024,31.449618439261947,0.9940531043199686
908,2.3217060641489757,0.20115724003857918,5.935539230707768,0.09953657234156574,31.413898201257695,0.9940695042486066
909,2.320244395414794,0.20130596101821005,5.932092918636115,0.09959495315949121,31.37811732774774,0.9940859041772447
910,2.3187822987926436,0.20145468199784095,5.928645832816948,0.09965333397741671,31.34227573973073,0.9941023041058827
911,2.317319700168644,0.20160340297747184,5.925197751562543,0.0997117147953422,31.306373359911664,0.9941187040345209
912,2.3158565256989054,0.20175212395710274,5.9217484540127545,0.09977009561326769,31.270410112716014,0.9941351039631589
913,2.314392701812397,0.2019008449367336,5.918297720143756,0.09982847643119318,31.23438592430002,0.994151503891797
914,2.3129281552137955,0.2020495659163645,5.914845330776711,0.09988685724911867,31.198300722562927,0.994167903820435
915,2.3114628128863144,0.2021982868959954,5.91139106758637,0.09994523806704415,31.16215443715746,0.994184303749073
916,2.309996602094512,0.20234700787562626,5.907934713109626,0.10000361888496964,31.12594699950187,0.9942007036777111
917,2.308529450387077,0.20249572885525716,5.90447605075397,0.10006199970289513,31.089678342792258,0.9942171036063491
918,2.3070612855996018,0.20264444983488805,5.90101486480591,0.10012038052082062,31.053348402011395,0.9942335035349872
919,2.305592035857324,0.20279317081451895,5.897550940439317,0.1001787613387461,31.016957113942212,0.9942499034636252
920,2.304121629577857,0.20294189179414981,5.894084063723696,0.1002371421566716,30.980504417177464,0.9942663033922633
921,2.302649995473894,0.2030906127737807,5.890614021632399,0.10029552297459708,30.94399025213134,0.9942827033209013
922,2.3011770625558974,0.2032393337534116,5.887140602050768,0.10035390379252257,30.9074145610489,0.9942991032495394
923,2.299702760134758,0.20338805473304247,5.883663593784213,0.10041228461044807,30.870777288019234,0.9943155031781774
924,2.298227017824444,0.20353677571267337,5.880182786566228,0.10047066542837355,30.834078378983346,0.9943319031068155
925,2.2967497655446203,0.20368549669230426,5.876697971066315,0.10052904624629905,30.79731778174709,0.9943483030354535
926,2.2952709335232533,0.20383421767193516,5.87320893889789,0.10058742706422452,30.760495445990617,0.9943647029640915
927,2.29379045229919,0.20398293865156603,5.869715482626055,0.10064580788215002,30.72361132327765,0.9943811028927296
928,2.2923082527247187,0.20413165963119692,5.866217395775365,0.1007041887000755,30.68666536706817,0.9943975028213676
929,2.290824265968107,0.20428038061082782,5.8627144728374825,0.100762569518001,30.6496575327258,0.9944139027500057
930,2.2893384235161176,0.20442910159045868,5.859206509278794,0.10082095033592647,30.61258777753064,0.9944303026786437
931,2.2878506571765076,0.20457782257008958,5.855693301547925,0.10087933115385198,30.5754560606864,0.9944467026072819
932,2.286360899080498,0.20472654354972047,5.8521746470832205,0.10093771197177745,30.538262343332725,0.9944631025359199
933,2.2848690816852315,0.20487526452935137,5.848650344320133,0.10099609278970295,30.50100658855355,0.994479502464558
934,2.283375137776199,0.20502398550898224,5.845120192698554,0.10105447360762843,30.46368876138742,0.994495902393196
935,2.2818790004696488,0.20517270648861313,5.841583992670054,0.10111285442555393,30.426308828836,0.994512302321834
936,2.28038060321498,0.20532142746824403,5.838041545705099,0.1011712352434794,30.38886675987422,0.9945287022504721
937,2.2788798797970995,0.2054701484478749,5.834492654300139,0.1012296160614049,30.35136252546029,0.9945451021791101
938,2.2773767643387726,0.2056188694275058,5.830937121984665,0.10128799687933039,30.313796098543925,0.9945615021077482
939,2.2758711913029424,0.20576759040713669,5.827374753328186,0.10134637769725588,30.27616745407613,0.9945779020363862
940,2.274363095495027,0.20591631138676758,5.823805353947137,0.10140475851518137,30.23847656901684,0.9945943019650243
941,2.2728524120652027,0.20606503236639845,5.8202287305117055,0.10146313933310686,30.200723422346304,0.9946107018936623
942,2.2713390765106523,0.20621375334602934,5.816644690752602,0.10152152015103234,30.162907995071045,0.9946271018223004
943,2.2698230246778044,0.20636247432566024,5.813053043467746,0.10157990096895783,30.125030270235428,0.9946435017509384
944,2.268304192764541,0.2065111953052911,5.809453598528897,0.10163828178688332,30.087090232927387,0.9946599016795764
945,2.2667825173223854,0.206659916284922,5.805846166888199,0.10169666260480881,30.049087870289426,0.9946763016082145
946,2.265257935258671,0.2068086372645529,5.802230560584655,0.1017550434227343,30.0110231715259,0.9946927015368525
947,2.263730383838682,0.2069573582441838,5.79860659275054,0.10181342424065978,29.972896127910232,0.9947091014654906
948,2.2621998006877773,0.20710607922381466,5.794974077617732,0.10187180505858527,29.93470673279557,0.9947255013941286
949,2.2606661237934853,0.20725480020344555,5.7913328305239755,0.10193018587651076,29.896454981619957,0.9947419013227667
950,2.2591292915075845,0.20740352118307645,5.787682667919078,0.10198856669443626,29.85814087191679,0.9947583012514047
951,2.257589242548149,0.20755224216270735,5.784023407371017,0.10204694751236174,29.819764403321194,0.9947747011800429
952,2.256045916001589,0.2077009631423382,5.780354867571991,0.10210532833028724,29.78132557757849,0.9947911011086809
953,2.2544992513246505,0.2078496841219691,5.7766768683443965,0.10216370914821271,29.742824398550663,0.9948075010373189
954,2.252949188346402,0.2079984051016,5.77298923064672,0.10222208996613821,29.704260872224594,0.994823900965957
955,2.2513956672701982,0.20814712608123087,5.769291776579379,0.10228047078406369,29.665635006720528,0.994840300894595
956,2.249838628675617,0.20829584706086177,5.765584329390459,0.10233885160198919,29.626946812296772,0.9948567008232331
957,2.248278013520376,0.20844456804049266,5.76186671348141,0.10239723241991466,29.58819630135941,0.9948731007518711
958,2.2467137631422265,0.20859328902012356,5.758138754412646,0.10245561323784017,29.54938348846785,0.9948895006805092
959,2.245145819260821,0.20874200999975442,5.754400278909088,0.10251399405576564,29.510508390342473,0.9949059006091472
960,2.243574123979563,0.20889073097938532,5.750651114865615,0.10257237487369114,29.47157102586999,0.9949223005377853
961,2.241998619787427,0.20903945195901621,5.746891091352464,0.10263075569161662,29.432571416112655,0.9949387004664233
962,2.240419249560764,0.20918817293864708,5.743120038620535,0.10268913650954212,29.39350958431191,0.9949551003950613
963,2.2388359565650733,0.20933689391827798,5.739337788106642,0.10274751732746759,29.354385555897412,0.9949715003236994
964,2.2372486844567594,0.20948561489790887,5.735544172438664,0.1028058981453931,29.31519935849223,0.9949879002523374
965,2.235657377284865,0.20963433587753977,5.731739025440663,0.10286427896331858,29.275951021917976,0.9950043001809755
966,2.2340619794927714,0.20978305685717064,5.727922182137883,0.10292265978124407,29.236640578203485,0.9950207001096135
967,2.232462435919891,0.20993177783680153,5.724093478761699,0.10298104059916956,29.197268061587803,0.9950371000382516
968,2.2308586918033217,0.21008049881643243,5.720252752754497,0.10303942141709505,29.15783350852901,0.9950534999668896
969,2.229250692779488,0.2102292197960633,5.716399842774468,0.10309780223502053,29.118336957707022,0.9950698998955277
970,2.2276383848857533,0.2103779407756942,5.712534588700329,0.10315618305294602,29.07877845003174,0.9950862998241657
971,2.2260217145620103,0.21052666175532508,5.708656831635969,0.10321456387087151,29.039158028647122,0.9951026997528039
972,2.224400628652249,0.21067538273495598,5.704766413915039,0.103272944688797,28.999475738937242,0.9951190996814419
973,2.222775074406099,0.21082410371458685,5.700863179105431,0.10333132550672249,28.959731628530477,0.9951354996100799
974,2.221144999480349,0.21097282469421774,5.696946972013721,0.10338970632464797,28.91992574730532,0.995151899538718
975,2.219510351940447,0.21112154567384864,5.693017638689513,0.10344808714257346,28.88005814739618,0.995168299467356
976,2.2178710802619666,0.21127026665347953,5.689075026429724,0.10350646796049895,28.84012888319714,0.9951846993959941
977,2.2162271333320636,0.2114189876331104,5.685118983782778,0.10356484877842445,28.80013801136743,0.9952010993246321
978,2.2145784604508965,0.2115677086127413,5.681149360552738,0.10362322959634993,28.76008559083461,0.9952174992532702
979,2.2129250113330303,0.2117164295923722,5.677166007803363,0.10368161041427543,28.719971682801678,0.9952338991819082
980,2.2112667361088145,0.21186515057200306,5.673168777862086,0.1037399912322009,28.679796350748475,0.9952502991105463
981,2.209603585325739,0.21201387155163395,5.669157524323915,0.1037983720501264,28.639559660438934,0.9952666990391843
982,2.207935509949764,0.21216259253126485,5.665132102055271,0.10385675286805188,28.599261679922257,0.9952830989678223
983,2.2062624613666295,0.21231131351089574,5.661092367197734,0.10391513368597738,28.558902479539498,0.9952994988964604
984,2.2045843913831353,0.2124600344905266,5.657038177171738,0.10397351450390285,28.518482131926405,0.9953158988250984
985,2.2029012522284064,0.2126087554701575,5.6529693906801635,0.10403189532182835,28.47800071201597,0.9953322987537365
986,2.2012129965551233,0.2127574764497884,5.648885867711884,0.10409027613975383,28.43745829704478,0.9953486986823745
987,2.1995195774407406,0.21290619742941927,5.644787469545208,0.10414865695767933,28.396854966553473,0.9953650986110126
988,2.1978209483886717,0.21305491840905016,5.640674058751279,0.1042070377756048,28.356190802392774,0.9953814985396506
989,2.196117063329458,0.21320363938868106,5.636545499197367,0.1042654185935303,28.315465888725267,0.9953978984682887
990,2.1944078766219075,0.21335236036831196,5.632401656050122,0.10432379941145578,28.274680312029258,0.9954142983969267
991,2.1926933430542133,0.21350108134794282,5.628242395778718,0.10438218022938128,28.233834161100646,0.9954306983255647
992,2.190973417845049,0.21364980232757372,5.624067586157945,0.10444056104730677,28.192927527056582,0.9954470982542029
993,2.1892480566446375,0.2137985233072046,5.619877096271223,0.10449894186523226,28.151960503339364,0.9954634981828409
994,2.187517215535802,0.21394724428683548,5.6156707965135295,0.10455732268315775,28.110933185716355,0.995479898111479
995,2.1857808510349823,0.21409596526646638,5.611448558594273,0.10461570350108323,28.0698456722852,0.995496298040117
996,2.184038920093241,0.21424468624609727,5.6072102555400765,0.10467408431900872,28.028698063474643,0.9955126979687551
997,2.182291380097235,0.21439340722572817,5.602955761697486,0.10473246513693421,27.98749046204754,0.9955290978973931
998,2.18053818887017,0.21454212820535903,5.598684952735621,0.1047908459548597,27.946222973101413,0.9955454978260312
999,2.178779304672728,0.21469084918498993,5.594397705648731,0.10484922677278519,27.904895704073162,0.9955618977546692


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-08/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00069,0.07407400012016296,0.06013286113739014,0.9921250939369202
1,1,00009,0.08996450901031494,0.06053535267710686,0.9817853569984436
2,2,00029,0.04116441309452057,0.042036592960357666,0.9865386486053467
3,3,00049,0.06645774096250534,0.03250448405742645,0.9806327223777771


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-08/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,8.859177436706089,0.04116441309452057,16.346800108607532,0.03250448405742645,57.91198415809078,0.9806327223777771
1,8.87284457078966,0.04121326203938122,16.366028320477614,0.032532542984973684,57.971140853610976,0.9806442262532117
2,8.886503020596361,0.04126211098424188,16.38520532126726,0.03256060191252091,58.03000865136854,0.9806557301286463
3,8.900152860827776,0.04131095992910253,16.404330992034716,0.03258866084006814,58.08858697259305,0.9806672340040808
4,8.913794167071433,0.04135980887396319,16.42340521518043,0.03261671976761536,58.14687524558295,0.9806787378795154
5,8.927427015792684,0.041408657818823844,16.442427874451532,0.03264477869516259,58.20487290572321,0.98069024175495
6,8.94105148432652,0.041457506763684496,16.461398854946154,0.03267283762270982,58.26257939549685,0.9807017456303846
7,8.954667650869277,0.041506355708545155,16.480318043117805,0.03270089655025705,58.319994164499775,0.9807132495058192
8,8.968275594470285,0.04155520465340581,16.49918532677964,0.03272895547780427,58.37711666945174,0.9807247533812538
9,8.981875395023392,0.041604053598266466,16.518000595108745,0.0327570144053515,58.433946374212724,0.9807362572566883
10,8.995467133258435,0.04165290254312712,16.536763738650297,0.03278507333289873,58.49048274979338,0.9807477611321229
11,9.009050890732611,0.04170175148798778,16.55547464932176,0.03281313226044596,58.54672527436851,0.9807592650075575
12,9.022626749821752,0.04175060043284843,16.574133220416968,0.03284119118799318,58.60267343328696,0.9807707688829921
13,9.03619479371154,0.04179944937770908,16.592739346610248,0.03286925011554041,58.658326719086084,0.9807822727584266
14,9.049755106388616,0.04184829832256974,16.61129292396039,0.03289730904308764,58.71368463150323,0.9807937766338611
15,9.063307772631614,0.04189714726743039,16.629793849914673,0.03292536797063487,58.7687466774847,0.9808052805092957
16,9.076852878002118,0.04194599621229105,16.64824202331276,0.03295342689818209,58.82351237119663,0.9808167843847303
17,9.09039050883552,0.041994845157151704,16.66663734439064,0.03298148582572932,58.87798123403819,0.9808282882601649
18,9.103920752231819,0.042043694102012356,16.68497971478441,0.03300954475327655,58.93215279464967,0.9808397921355995
19,9.117443696046312,0.042092543046873016,16.703269037534145,0.03303760368082378,58.986026588923494,0.980851296011034
20,9.130959428880228,0.04214139199173367,16.72150521708757,0.033065662608371,59.039602160011675,0.9808627998864686
21,9.144468040071267,0.04219024093659433,16.739688159303846,0.03309372153591823,59.092879058338326,0.9808743037619032
22,9.157969619684069,0.04223908988145498,16.757817771457162,0.033121780463465464,59.14585684160653,0.9808858076373378
23,9.1714642585006,0.04228793882631563,16.775893962240378,0.03314983939101269,59.19853507480809,0.9808973115127724
24,9.18495204801046,0.04233678777117629,16.79391664176859,0.03317789831855992,59.25091333022978,0.980908815388207
25,9.198433080401104,0.04238563671603694,16.811885721582634,0.03320595724610714,59.3029911874646,0.9809203192636415
26,9.211907448548013,0.0424344856608976,16.82980111465256,0.033234016173654374,59.3547682334174,0.9809318231390761
27,9.225375246004756,0.042483334605758254,16.847662735381054,0.0332620751012016,59.40624406231336,0.9809433270145107
28,9.238836566993005,0.04253218355061891,16.86547049960681,0.03329013402874883,59.457418275703176,0.9809548308899453
29,9.25229150639245,0.042581032495479565,16.88322432460784,0.03331819295629605,59.5082904824728,0.9809663347653799
30,9.265740159730665,0.04262988144034022,16.900924129104776,0.033346251883843284,59.55886029884802,0.9809778386408144
31,9.279182623172883,0.042678730385200876,16.91856983326405,0.03337431081139051,59.609127348401664,0.980989342516249
32,9.292618993511693,0.04272757933006153,16.936161358701142,0.03340236973893774,59.65909126205749,0.9810008463916836
33,9.3060493681567,0.04277642827492219,16.953698628483615,0.03343042866648496,59.70875167809871,0.9810123502671182
34,9.319473845124058,0.04282527721978284,16.97118156713428,0.033458487594032194,59.75810824217139,0.9810238541425528
35,9.332892523025993,0.04287412616464349,16.988610100634162,0.03348654652157942,59.80716060729027,0.9810353580179874
36,9.346305501060208,0.04292297510950415,17.00598415642551,0.03351460544912665,59.85590843384155,0.9810468618934219
37,9.35971287899925,0.0429718240543648,17.023303663414705,0.03354266437667387,59.90435138959013,0.9810583657688565
38,9.373114757179785,0.04302067299922546,17.040568551975156,0.0335707233042211,59.95248914968168,0.9810698696442911
39,9.386511236491826,0.043069521944086114,17.0577787539501,0.03359878223176833,60.00032139664689,0.9810813735197256
40,9.399902418367883,0.043118370888946767,17.074934202655406,0.03362684115931556,60.0478478204048,0.9810928773951602
41,9.413288404772059,0.043167219833807426,17.09203483288227,0.03365490008686278,60.09506811826598,0.9811043812705947
42,9.426669298189044,0.04321606877866808,17.109080580899917,0.03368295901441001,60.14198199493528,0.9811158851460293
43,9.44004520161311,0.04326491772352874,17.126071384458186,0.033711017941957244,60.188589162514745,0.9811273890214639
44,9.453416218536969,0.04331376666838939,17.14300718279012,0.03373907686950447,60.23488934050402,0.9811388928968985
45,9.466782452940635,0.04336261561325005,17.15988791661451,0.0337671357970517,60.28088225580487,0.9811503967723331
46,9.480144009280165,0.0434114645581107,17.1767135281383,0.03379519472459892,60.32656764272094,0.9811619006477676
47,9.49350099247639,0.04346031350297135,17.19348396105904,0.033823253652146154,60.3719452429599,0.9811734045232022
48,9.506853507903546,0.04350916244783201,17.210199160567235,0.03385131257969338,60.417014805632576,0.9811849083986368
49,9.520201661377866,0.043558011392692664,17.226859073348663,0.03387937150724061,60.46177608725624,0.9811964122740714
50,9.53354555914612,0.04360686033755332,17.2434636475866,0.03390743043478783,60.50622885175315,0.981207916149506
51,9.546885307874062,0.043655709282413975,17.260012832964062,0.033935489362335064,60.55037287045139,0.9812194200249406
52,9.560221014634879,0.04370455822727463,17.276506580665913,0.03396354828988229,60.59420792208289,0.9812309239003751
53,9.573552786897514,0.043753407172135286,17.292944843380987,0.03399160721742952,60.637733792785355,0.9812424277758097
54,9.586880732514988,0.04380225611699594,17.309327575304113,0.03401966614497674,60.68095027609964,0.9812539316512443
55,9.600204959712652,0.0438511050618566,17.325654732138112,0.034047725072523974,60.723857172969346,0.9812654355266789
56,9.613525577076368,0.04389995400671725,17.34192627109571,0.0340757840000712,60.766454291737595,0.9812769394021135
57,9.626842693540663,0.04394880295157791,17.358142150901447,0.03410384292761843,60.80874144814774,0.981288443277548
58,9.640156418376803,0.04399765189643856,17.374302331793473,0.03413190185516565,60.8507184653395,0.9812999471529826
59,9.653466861180863,0.04404650084129921,17.390406775525335,0.034159960782712884,60.892385173847316,0.9813114510284172
60,9.666774131861693,0.04409534978615987,17.406455445367662,0.03418801971026011,60.93374141159599,0.9813229549038518
61,9.680078340628853,0.044144198731020524,17.422448306109878,0.03421607863780734,60.97478702390004,0.9813344587792864
62,9.693379597980528,0.044193047675881184,17.438385324061752,0.03424413756535456,61.01552186345869,0.981345962654721
63,9.706678014691354,0.044241896620741836,17.454266467054968,0.034272196492901794,61.055945790352965,0.9813574665301555
64,9.719973701800226,0.04429074556560249,17.47009170444462,0.034300255420449025,61.09605867204021,0.9813689704055901
65,9.73326677059806,0.04433959451046315,17.48586100711065,0.03432831434799625,61.13586038335167,0.9813804742810246
66,9.74655733261547,0.0443884434553238,17.501574347459233,0.03435637327554348,61.17535080648797,0.9813919781564592
67,9.75984549961048,0.04443729240018446,17.51723169942408,0.034384432203090703,61.214529831012605,0.9814034820318938
68,9.773131383556098,0.04448614134504511,17.532833038467743,0.034412491130637934,61.25339735384678,0.9814149859073283
69,9.786415096627936,0.04453499028990576,17.54837834158279,0.03444055005818516,61.29195327926584,0.9814264897827629
70,9.799696751191732,0.04458383923476642,17.563867587292997,0.03446860898573239,61.330197518891936,0.9814379936581975
71,9.812976459790846,0.044632688179627074,17.57930075565442,0.03449666791327961,61.36812999168864,0.9814494975336321
72,9.82625433513374,0.04468153712448773,17.594677828256458,0.034524726840826844,61.405750623953125,0.9814610014090667
73,9.839530490081378,0.044730386069348385,17.60999878822282,0.03455278576837407,61.44305934931168,0.9814725052845013
74,9.852805037634635,0.04477923501420904,17.62526362021249,0.0345808446959213,61.48005610871115,0.9814840091599358
75,9.866078090921638,0.044828083959069696,17.640472310420535,0.03460890362346852,61.5167408504125,0.9814955130353704
76,9.87934976318508,0.04487693290393035,17.655624846578995,0.034636962551015754,61.5531135299817,0.981507016910805
77,9.892620167769504,0.04492578184879101,17.670721217957585,0.03466502147856298,61.58917411028403,0.9815185207862396
78,9.90588941810855,0.04497463079365166,17.68576141536441,0.03469308040611021,61.624922561474435,0.9815300246616742
79,9.919157627712188,0.04502347973851232,17.700745431146622,0.03472113933365743,61.6603588609898,0.9815415285371087
80,9.932424910153875,0.04507232868337297,17.715673259190982,0.034749198261204664,61.69548299353875,0.9815530324125433
81,9.945691379057738,0.04512117762823362,17.730544894924392,0.03477725718875189,61.73029495109468,0.9815645362879779
82,9.958957148085693,0.04517002657309428,17.745360335314373,0.03480531611629912,61.76479473288501,0.9815760401634125
83,9.972222330924527,0.045218875517954935,17.76011957886945,0.03483337504384634,61.79898234538227,0.9815875440388471
84,9.985487041273002,0.045267724462815594,17.774822625639537,0.034861433971393574,61.832857802292736,0.9815990479142817
85,9.998751392828872,0.045316573407676246,17.789469477216194,0.034889492898940805,61.86642112454827,0.9816105517897162
86,10.012015499275929,0.045365422352536905,17.804060136732872,0.03491755182648803,61.89967234029442,0.9816220556651508
87,10.025279474270976,0.04541427129739756,17.818594608865105,0.03494561075403526,61.93261148488036,0.9816335595405854
88,10.038543431430817,0.04546312024225821,17.833072899830594,0.034973669681582484,61.96523860084641,0.98164506341602
89,10.05180748431922,0.04551196918711887,17.847495017389292,0.035001728609129715,61.99755373791462,0.9816565672914546
90,10.065071746433812,0.04556081813197952,17.861860970843377,0.03502978753667694,62.029556952975554,0.981668071166889
91,10.07833633119304,0.04560966707684018,17.876170771037202,0.03505784646422417,62.06124831007814,0.9816795750423236
92,10.091601351923016,0.04565851602170083,17.89042443035717,0.035085905391771394,62.09262788041441,0.9816910789177582
93,10.10486692184443,0.045707364966561484,17.90462196273156,0.035113964319318625,62.123695742310026,0.9817025827931928
94,10.118133154059391,0.04575621391142214,17.91876338363027,0.03514202324686585,62.15445198120997,0.9817140866686274
95,10.131400161538268,0.045805062856282795,17.93284871006452,0.03517008217441308,62.18489668966603,0.9817255905440619
96,10.144668057106536,0.045853911801143454,17.946877960586505,0.035198141101960304,62.21502996732234,0.9817370944194965
97,10.15793695343157,0.045902760746004106,17.96085115528896,0.035226200029507534,62.244851920903436,0.9817485982949311
98,10.17120696300946,0.04595160969086476,17.97476831580468,0.03525425895705476,62.27436266419919,0.9817601021703657
99,10.184478198151803,0.04600045863572542,17.98862946530599,0.03528231788460199,62.30356231805122,0.9817716060458003
100,10.197750770972476,0.04604930758058607,18.002434628504115,0.03531037681214921,62.33245101033728,0.9817831099212349
101,10.211024793374417,0.04609815652544673,18.01618383164856,0.035338435739696444,62.361028875958155,0.9817946137966694
102,10.224300377036375,0.04614700547030738,18.029877102526356,0.03536649466724367,62.38929605682165,0.981806117672104
103,10.237577633399685,0.04619585441516803,18.043514470461282,0.0353945535947909,62.417252701827735,0.9818176215475386
104,10.250856673655008,0.04624470336002869,18.05709596631302,0.03542261252233812,62.444898966851966,0.9818291254229732
105,10.264137608729069,0.046293552304889345,18.070621622476274,0.035450671449885354,62.472235014731254,0.9818406292984078
106,10.277420549271408,0.046342401249750004,18.08409147287977,0.035478730377432585,62.49926101524673,0.9818521331738423
107,10.290705605641119,0.046391250194610656,18.097505552985254,0.03550678930497981,62.525977145107845,0.9818636370492769
108,10.303992887893578,0.04644009913947131,18.11086389978638,0.03553484823252703,62.55238358793478,0.9818751409247115
109,10.31728250576719,0.04648894808433197,18.124166551807612,0.035562907160074264,62.578480534243035,0.9818866448001461
110,10.330574568670116,0.04653779702919262,18.137413549102945,0.035590966087621495,62.6042681814253,0.9818981486755807
111,10.34386918566701,0.04658664597405328,18.15060493325469,0.03561902501516872,62.62974673373448,0.9819096525510153
112,10.357166465465767,0.04663549491891393,18.16374074737212,0.03564708394271595,62.65491640226504,0.9819211564264498
113,10.370466516404262,0.04668434386377459,18.176821036090068,0.035675142870263174,62.67977740493659,0.9819326603018844
114,10.383769446437093,0.04673319280863524,18.18984584556751,0.035703201797810405,62.70432996647463,0.981944164177319
115,10.397075363122344,0.046782041753495894,18.202815223485985,0.03573126072535763,62.72857431839262,0.9819556680527536
116,10.410384373608343,0.04683089069835655,18.215729219048086,0.03575931965290486,62.75251069897202,0.981967171928188
117,10.423696584620425,0.046879739643217205,18.228587882975773,0.035787378580452084,62.77613935324575,0.9819786758036226
118,10.43701210244772,0.046928588588077864,18.241391267508707,0.035815437507999315,62.799460532976575,0.9819901796790572
119,10.45033103292993,0.04697743753293852,18.254139426402446,0.03584349643554654,62.82247449663901,0.9820016835544918
120,10.463653481444133,0.047026286477799176,18.266832414926657,0.03587155536309377,62.84518150939848,0.9820131874299264
121,10.476979552891596,0.04707513542265983,18.27947028986322,0.035899614290640994,62.867581843092665,0.982024691305361
122,10.490309351684596,0.04712398436752048,18.292053109504266,0.035927673218188225,62.889675776210424,0.9820361951807955
123,10.503642981733261,0.04717283331238114,18.3045809336502,0.03595573214573545,62.911463593871666,0.9820476990562301
124,10.51698054643242,0.04722168225724179,18.317053823607594,0.03598379107328268,62.93294558780585,0.9820592029316647
125,10.530322148648487,0.04727053120210245,18.32947184218706,0.036011850000829904,62.954122056332295,0.9820707068070993
126,10.54366789070633,0.0473193801469631,18.341835053701082,0.036039908928377135,62.97499330433806,0.9820822106825339
127,10.557017874376191,0.047368229091823755,18.35414352396173,0.036067967855924365,62.995559643256954,0.9820937145579685
128,10.570372200860614,0.047417078036684414,18.36639732027835,0.03609602678347159,63.01582139104704,0.982105218433403
129,10.58373097078139,0.047465926981545066,18.378596511455182,0.036124085711018813,63.0357788721699,0.9821167223088376
130,10.597094284166527,0.047514775926405725,18.390741167788924,0.036152144638566044,63.05543241756762,0.9821282261842722
131,10.610462240437233,0.04756362487126638,18.40283136106621,0.036180203566113275,63.074782364640875,0.9821397300597068
132,10.623834938394964,0.04761247381612703,18.41486716456105,0.0362082624936605,63.093829057225435,0.9821512339351414
133,10.637212476208433,0.04766132276098769,18.42684865303222,0.03623632142120773,63.11257284557049,0.982162737810576
134,10.650594951400693,0.04771017170584834,18.438775902720536,0.036264380348754954,63.131014086314764,0.9821742416860105
135,10.663982460836241,0.047759020650709,18.450648991346114,0.036292439276302185,63.14915314246356,0.9821857455614451
136,10.677375100708126,0.04780786959556965,18.462467998105563,0.03632049820384941,63.16699038336448,0.9821972494368797
137,10.690772966525117,0.047856718540430304,18.4742330036691,0.03634855713139664,63.1845261846847,0.9822087533123143
138,10.704176153098889,0.04790556748529096,18.485944090177604,0.036376616058943864,63.201760928386264,0.9822202571877489
139,10.71758475453122,0.047954416430151615,18.497601341239612,0.036404674986491095,63.218695002702184,0.9822317610631834
140,10.730998864201279,0.048003265375012275,18.509204841928266,0.03643273391403832,63.2353288021113,0.982243264938618
141,10.744418574752862,0.04805211431987293,18.520754678778182,0.03646079284158555,63.25166272731444,0.9822547688140525
142,10.75784397808175,0.04810096326473358,18.53225093978225,0.036488851769132774,63.267697185209556,0.9822662726894871
143,10.771275165323042,0.04814981220959424,18.543693714388397,0.036516910696680005,63.283432588865836,0.9822777765649217
144,10.78471222683855,0.04819866115445489,18.555083093496258,0.03654496962422723,63.298869357498546,0.9822892804403562
145,10.798155252204243,0.04824751009931555,18.56641916945381,0.03657302855177446,63.314007916444154,0.9823007843157908
146,10.811604330197682,0.0482963590441762,18.577702036053935,0.036601087479321684,63.32884869713396,0.9823122881912254
147,10.825059548785578,0.04834520798903686,18.588931788530928,0.036629146406868915,63.343392137068456,0.98232379206666
148,10.838520995111296,0.04839405693389751,18.60010852355691,0.036657205334416146,63.357638679790554,0.9823352959420946
149,10.85198875548247,0.048442905878758165,18.61123233923821,0.03668526426196337,63.371588774860086,0.9823467998175291
150,10.865462915358641,0.048491754823618824,18.622303335111713,0.036713323189510594,63.385242877826556,0.9823583036929637
151,10.87894355933893,0.048540603768479476,18.633321612141067,0.036741382117057825,63.398601450202726,0.9823698075683983
152,10.89243077114977,0.048589452713340135,18.6442872727129,0.036769441044605056,63.411664959437005,0.9823813114438329
153,10.905924633632663,0.04863830165820079,18.655200420632937,0.03679749997215228,63.424433878887086,0.9823928153192675
154,10.919425228732031,0.048687150603061446,18.666061161122066,0.03682555889969951,63.43690868779197,0.9824043191947021
155,10.932932637483047,0.0487359995479221,18.676869600812353,0.036853617827246735,63.44908987124465,0.9824158230701366
156,10.946446939999582,0.04878484849278275,18.68762584774297,0.036881676754793966,63.46097792016387,0.9824273269455712
157,10.959968215462162,0.04883369743764341,18.698330011356084,0.03690973568234119,63.47257333126676,0.9824388308210058
158,10.973496542105991,0.04888254638250406,18.70898220249268,0.03693779460988842,63.483876607040244,0.9824503346964404
159,10.987031997209023,0.04893139532736472,18.71958253338831,0.036965853537435645,63.494888255712894,0.982461838571875
160,11.000574657080088,0.04898024427222537,18.730131117668787,0.036993912464982875,63.50560879122591,0.9824733424473095
161,11.014124597047076,0.049029093217086026,18.740628070345828,0.0370219713925301,63.516038733205015,0.9824848463227441
162,11.027681891445182,0.049077942161946685,18.75107350781263,0.03705003032007733,63.5261786069311,0.9824963501981787
163,11.041246613605178,0.04912679110680734,18.761467547839366,0.037078089247624554,63.53602894331132,0.9825078540736133
164,11.054818835841793,0.049175640051667996,18.771810309568643,0.037106148175171785,63.54559027884936,0.9825193579490479
165,11.068398629442097,0.04922448899652865,18.7821019135109,0.03713420710271901,63.55486315561658,0.9825308618244825
166,11.081986064653993,0.0492733379413893,18.79234248153972,0.03716226603026624,63.56384812122196,0.982542365699917
167,11.095581210674743,0.04932218688624996,18.802532136887105,0.037190324957813464,63.572545728782316,0.9825538695753515
168,11.109184135639543,0.04937103583111061,18.812671004138686,0.037218383885360695,63.580956536892316,0.9825653734507861
169,11.122794906610212,0.04941988477597127,18.822759209228856,0.037246442812907926,63.58908110959432,0.9825768773262207
170,11.136413589563873,0.04946873372083192,18.83279687943586,0.03727450174045515,63.59692001634798,0.9825883812016553
171,11.150040249381771,0.049517582665692575,18.842784143376818,0.037302560668002374,63.604473831999755,0.9825998850770898
172,11.163674949838104,0.049566431610553234,18.85272113100269,0.037330619595549605,63.61174313675204,0.9826113889525244
173,11.17731775358894,0.049615280555413886,18.862607973593168,0.037358678523096836,63.61872851613258,0.982622892827959
174,11.190968722161205,0.049664129500274545,18.872444803751527,0.03738673745064406,63.6254305609633,0.9826343967033936
175,11.204627915941728,0.0497129784451352,18.882231755399403,0.03741479637819129,63.631849867329144,0.9826459005788282
176,11.218295394166386,0.04976182738999585,18.891968963771504,0.037442855305738515,63.63798703654652,0.9826574044542628
177,11.231971214909262,0.04981067633485651,18.901656565410292,0.037470914233285746,63.64384267513216,0.9826689083296973
178,11.245655435071924,0.04985952527971716,18.91129469816055,0.03749897316083297,63.649417394771234,0.9826804122051319
179,11.259348110372772,0.04990837422457782,18.920883501163964,0.0375270320883802,63.654711812285555,0.9826919160805665
180,11.27304929533642,0.04995722316943847,18.930423114853554,0.037555091015927425,63.6597265496015,0.9827034199560011
181,11.286759043283208,0.050006072114299124,18.939913680948138,0.037583149943474656,63.66446223371808,0.9827149238314357
182,11.300477406318741,0.05005492105915978,18.949355342446673,0.03761120887102188,63.668919496674604,0.9827264277068702
183,11.314204435323523,0.05010377000402044,18.95874824362255,0.03763926779856911,63.67309897551821,0.9827379315823048
184,11.327940179942674,0.050152618948881095,18.96809253001784,0.037667326726116335,63.67700131227118,0.9827494354577394
185,11.341684688575718,0.05020146789374175,18.977388348437493,0.037695385653663566,63.68062715389851,0.982760939333174
186,11.355438008366445,0.050250316838602406,18.98663584694344,0.03772344458121079,63.68397715227482,0.9827724432086086
187,11.369200185192856,0.05029916578346306,18.995835174848665,0.03775150350875802,63.68705196415148,0.9827839470840432
188,11.382971263657197,0.05034801472832372,19.0049864827112,0.037779562436305245,63.68985225112333,0.9827954509594777
189,11.396751287076059,0.05039686367318437,19.014089922328093,0.037807621363852476,63.69237867959556,0.9828069548349123
190,11.410540297470572,0.05044571261804502,19.02314564672929,0.037835680291399706,63.69463192075027,0.9828184587103469
191,11.424338335556685,0.05049456156290568,19.03215381017143,0.03786373921894693,63.696612650512904,0.9828299625857815
192,11.438145440735497,0.05054341050776633,19.04111456813167,0.037891798146494154,63.69832154951848,0.9828414664612161
193,11.451961651083728,0.05059225945262699,19.05002807730136,0.037919857074041385,63.69975930307797,0.9828529703366505
194,11.465787003344229,0.050641108397487644,19.058894495579707,0.037947916001588616,63.70092660114433,0.9828644742120851
195,11.479621532916592,0.050689957342348296,19.06771398206739,0.03797597492913584,63.70182413827833,0.9828759780875197
196,11.49346527384787,0.050738806287208955,19.076486697060055,0.03800403385668307,63.70245261361444,0.9828874819629543
197,11.507318258823338,0.05078765523206961,19.085212802041845,0.038032092784230295,63.702812730826615,0.9828989858383889
198,11.521180519157392,0.05083650417693027,19.09389245967879,0.038060151711777526,63.70290519809376,0.9829104897138234
199,11.5350520847845,0.05088535312179092,19.1025258338122,0.03808821063932475,63.70273072806525,0.982921993589258
200,11.548932984250275,0.05093420206665157,19.11111308945195,0.03811626956687198,63.70229003782627,0.9829334974646926
201,11.562823244702598,0.05098305101151223,19.119654392769746,0.038144328494419205,63.70158384886307,0.9829450013401272
202,11.576722891882884,0.05103189995637288,19.128149911092322,0.038172387421966436,63.700612887028036,0.9829565052155618
203,11.590631950117398,0.05108074890123354,19.13659981289457,0.03820044634951366,63.69937788250474,0.9829680090909964
204,11.604550442308684,0.051129597846094194,19.145004267792636,0.03822850527706089,63.69787956977285,0.9829795129664309
205,11.618478389927091,0.051178446790954846,19.15336344653693,0.038256564204608115,63.69611868757292,0.9829910168418655
206,11.632415813002385,0.051227295735815505,19.161677521005124,0.038284623132155346,63.69409597887106,0.9830025207173001
207,11.646362730115454,0.05127614468067616,19.16994666419503,0.03831268205970257,63.6918121908235,0.9830140245927347
208,11.660319158390122,0.051324993625536816,19.178171050217493,0.0383407409872498,63.68926807474125,0.9830255284681693
209,11.674285113485046,0.05137384257039747,19.18635085428917,0.038368799914797025,63.68646438605424,0.9830370323436038
210,11.688260609585733,0.05142269151525812,19.194486252725298,0.038396858842344256,63.683401884275824,0.9830485362190384
211,11.70224565939663,0.05147154046011878,19.202577422932375,0.03842491776989149,63.68008133296681,0.983060040094473
212,11.716240274133314,0.05152038940497943,19.210624543400804,0.03845297669743871,63.67650349969978,0.9830715439699076
213,11.730244463514826,0.05156923834984009,19.218627793697465,0.038481035624985935,63.67266915602286,0.9830830478453422
214,11.744258235756032,0.05161808729470074,19.226587354458275,0.038509094552533166,63.66857907742383,0.9830945517207768
215,11.75828159756015,0.051666936239561395,19.23450340738063,0.0385371534800804,63.66423404329384,0.9831060555962113
216,11.772314554111352,0.051715785184422054,19.242376135215835,0.03856521240762762,63.65963483689133,0.9831175594716459
217,11.786357109067463,0.05176463412928271,19.250205721761496,0.03859327133517485,63.654782245305505,0.9831290633470805
218,11.800409264552775,0.051813483074143366,19.257992351853787,0.038621330262722076,63.64967705942007,0.983140567222515
219,11.814471021150968,0.05186233201900402,19.265736211359766,0.038649389190269307,63.64432007387652,0.9831520710979496
220,11.828542377898124,0.05191118096386468,19.273437487169534,0.03867744811781653,63.63871208703799,0.9831635749733841
221,11.84262333227585,0.05196002990872533,19.28109636718842,0.03870550704536376,63.632853900952185,0.9831750788488187
222,11.85671388020451,0.05200887885358599,19.28871304032907,0.038733565972910985,63.62674632131488,0.9831865827242533
223,11.870814016036562,0.05205772779844664,19.2962876965035,0.038761624900458216,63.62039015743302,0.9831980865996879
224,11.884923732550002,0.05210657674330729,19.303820526615095,0.03878968382800544,63.6137862221881,0.9832095904751225
225,11.899043020941924,0.05215542568816795,19.311311722550542,0.03881774275555267,63.60693533199887,0.983221094350557
226,11.913171870822161,0.052204274633028604,19.31876147717174,0.038845801683099895,63.5998383067846,0.9832325982259916
227,11.927310270207078,0.05225312357788926,19.326169984307647,0.038873860610647126,63.59249596992791,0.9832441021014262
228,11.941458205513428,0.052301972522749915,19.333537438746042,0.03890191953819435,63.58490914823784,0.9832556059768608
229,11.955615661552358,0.05235082146761057,19.340864036225287,0.03892997846574158,63.577078671912346,0.9832671098522954
230,11.969782621523498,0.052399670412471226,19.348149973426022,0.038958037393288805,63.56900537450131,0.98327861372773
231,11.983959067009172,0.05244851935733188,19.355395447962778,0.038986096320836036,63.560690092869066,0.9832901176031645
232,11.998144977968732,0.05249736830219254,19.36260065837559,0.03901415524838327,63.55213366715738,0.9833016214785991
233,12.012340332732965,0.05254621724705319,19.369765804121528,0.03904221417593049,63.543336940747594,0.9833131253540337
234,12.026545107998672,0.05259506619191384,19.37689108556618,0.039070273103477715,63.53430076022344,0.9833246292294683
235,12.040759278823305,0.0526439151367745,19.383976703975094,0.039098332031024946,63.52502597533341,0.9833361331049029
236,12.054982818619752,0.05269276408163515,19.391022861505174,0.03912639095857218,63.515513438953555,0.9833476369803374
237,12.069215699151215,0.05274161302649581,19.398029761196018,0.0391544498861194,63.50576400704929,0.983359140855772
238,12.083457890526223,0.052790461971356464,19.40499760696121,0.03918250881366663,63.49577853863819,0.9833706447312066
239,12.097709361193733,0.052839310916217117,19.41192660357956,0.039210567741213856,63.48555789575207,0.9833821486066412
240,12.111970077938391,0.052888159861077776,19.418816956686307,0.03923862666876109,63.47510294339969,0.9833936524820758
241,12.126240005875843,0.05293700880593843,19.425668872764277,0.03926668559630831,63.46441454952835,0.9834051563575104
242,12.140519108448238,0.05298585775079909,19.43248255913496,0.03929474452385554,63.45349358498651,0.9834166602329449
243,12.154807347419782,0.05303470669565974,19.439258223949583,0.039322803451402766,63.44234092348579,0.9834281641083795
244,12.169104682872444,0.05308355564052039,19.445996076180112,0.03935086237895,63.43095744156358,0.983439667983814
245,12.183411073201789,0.05313240458538105,19.452696325610212,0.03937892130649722,63.41934401854412,0.9834511718592486
246,12.197726475112887,0.05318125353024171,19.45935918282616,0.03940698023404445,63.407501536501584,0.9834626757346832
247,12.212050843616382,0.05323010247510236,19.465984859207722,0.039435039161591676,63.395430880221554,0.9834741796101177
248,12.22638413202466,0.053278951419963014,19.47257356691896,0.03946309808913891,63.383132937163566,0.9834856834855523
249,12.24072629194815,0.053327800364823666,19.479125518899025,0.03949115701668613,63.37060859742242,0.9834971873609869
250,12.25507727329172,0.053376649309684325,19.485640928852877,0.03951921594423336,63.35785875369063,0.9835086912364215
251,12.269437024251213,0.053425498254544984,19.49212001124199,0.039547274871780586,63.34488430122011,0.9835201951118561
252,12.28380549131009,0.053474347199405636,19.49856298127497,0.039575333799327816,63.331686137784715,0.9835316989872906
253,12.298182619236222,0.05352319614426629,19.504970054898166,0.03960339272687504,63.31826516364123,0.9835432028627252
254,12.312568351078772,0.05357204508912695,19.511341448786247,0.03963145165442227,63.30462228149197,0.9835547067381598
255,12.326962628165187,0.0536208940339876,19.517677380332664,0.039659510581969495,63.29075839644632,0.9835662106135944
256,12.341365390098376,0.05366974297884826,19.52397806764017,0.039687569509516726,63.276674415983166,0.983577714489029
257,12.355776574753925,0.05371859192370891,19.530243729511213,0.03971562843706396,63.26237124991198,0.9835892183644636
258,12.37019611827749,0.05376744086856956,19.536474585438334,0.03974368736461118,63.24784981033521,0.9836007222398981
259,12.384623955082322,0.05381628981343022,19.54267085559451,0.03977174629215841,63.2331110116099,0.9836122261153327
260,12.399060017846843,0.053865138758290874,19.54883276082342,0.039799805219705636,63.218155770310105,0.9836237299907673
261,12.41350423751243,0.053913987703151534,19.554960522629763,0.03982786414725287,63.202985005187884,0.9836352338662019
262,12.42795654328127,0.053962836648012186,19.56105436316942,0.03985592307480009,63.18759963713572,0.9836467377416365
263,12.44241686261435,0.05401168559287284,19.567114505239662,0.03988398200234732,63.17200058914814,0.983658241617071
264,12.456885121229583,0.0540605345377335,19.573141172269267,0.039912040929894546,63.15618878628413,0.9836697454925056
265,12.47136124310003,0.05410938348259415,19.57913458830863,0.03994009985744178,63.14016515562812,0.9836812493679402
266,12.485845150452281,0.05415823242745481,19.5850949780198,0.039968158784989,63.12393062625246,0.9836927532433748
267,12.500336763764924,0.05420708137231546,19.591022566666524,0.03999621771253623,63.10748612917898,0.9837042571188094
268,12.51483600176718,0.05425593031717611,19.59691758010419,0.040024276640083456,63.09083259734159,0.983715760994244
269,12.52934278143761,0.05430477926203677,19.602780244769793,0.04005233556763069,63.07397096554727,0.9837272648696784
270,12.543857018002992,0.054353628206897424,19.608610787671818,0.04008039449517791,63.05690217043812,0.983738768745113
271,12.558378624937319,0.05440247715175808,19.61440943638012,0.04010845342272514,63.039627150453825,0.9837502726205476
272,12.572907513960864,0.054451326096618735,19.620176419015735,0.040136512350272366,63.0221468457937,0.9837617764959822
273,12.587443595039463,0.05450017504147939,19.625911964240657,0.0401645712778196,63.004462198377794,0.9837732803714168
274,12.601986776383843,0.054549023986340046,19.63161630124761,0.04019263020536682,62.98657415180959,0.9837847842468513
275,12.616536964449118,0.0545978729312007,19.63728965974976,0.04022068913291405,62.96848365133758,0.9837962881222859
276,12.631094063934398,0.05464672187606136,19.64293226997038,0.040248748060461276,62.950191643818115,0.9838077919977205
277,12.645657977782514,0.05469557082092201,19.6485443626325,0.04027680698800851,62.9316990776764,0.9838192958731551
278,12.660228607179896,0.05474441976578266,19.654126168948505,0.04030486591555574,62.9130069028692,0.9838307997485897
279,12.674805851556535,0.05479326871064332,19.659677920609727,0.04033292484310296,62.89411607084669,0.9838423036240243
280,12.689389608586113,0.05484211765550398,19.66519984977596,0.040360983770650186,62.87502753451534,0.9838538074994588
281,12.703979774186227,0.05489096660036463,19.67069218906499,0.04038904269819742,62.855742248198936,0.9838653113748934
282,12.71857624251875,0.054939815545225285,19.67615517154202,0.04041710162574465,62.83626116760158,0.983876815250328
283,12.733178905990336,0.054988664490085944,19.68158903070916,0.04044516055329187,62.816585249769545,0.9838883191257626
284,12.747787655253,0.055037513434946596,19.686994000494792,0.0404732194808391,62.79671545305434,0.9838998230011972
285,12.762402379204877,0.055086362379807255,19.692370315242947,0.040501278408386326,62.77665273707393,0.9839113268766317
286,12.77702296499109,0.05513521132466791,19.697718209702675,0.04052933733593356,62.75639806267575,0.9839228307520663
287,12.791649298004721,0.05518406026952856,19.703037919017287,0.04055739626348078,62.73595239189887,0.9839343346275009
288,12.806281261887932,0.05523290921438922,19.708329678713707,0.04058545519102801,62.71531668793716,0.9839458385029355
289,12.820918738533203,0.05528175815924987,19.713593724691652,0.040613514118575236,62.6944919151006,0.9839573423783701
290,12.835561608084703,0.05533060710411053,19.718830293212882,0.04064157304612247,62.67347903877863,0.9839688462538047
291,12.850209748939761,0.05537945604897118,19.72403962089038,0.04066963197366969,62.652279025402365,0.9839803501292392
292,12.864863037750505,0.055428304993831834,19.72922194467749,0.04069769090121692,62.63089284240802,0.9839918540046738
293,12.879521349425584,0.05547715393869249,19.734377501857054,0.040725749828764146,62.609321458198394,0.9840033578801084
294,12.894184557132032,0.055526002883553145,19.739506530030507,0.04075380875631138,62.587565842106414,0.984014861755543
295,12.908852532297265,0.055574851828413804,19.744609267106945,0.04078186768385861,62.56562696435776,0.9840263656309775
296,12.923525144611187,0.055623700773274456,19.749685951292157,0.04080992661140583,62.54350579603371,0.984037869506412
297,12.938202262028431,0.05567254971813511,19.754736821077646,0.040837985538953056,62.521203309034064,0.9840493733818466
298,12.952883750770727,0.05572139866299577,19.759762115229613,0.04086604446650029,62.49872047604006,0.9840608772572812
299,12.96756947532937,0.05577024760785642,19.7647620727779,0.04089410339404752,62.47605827047727,0.9840723811327158
300,12.982259298467856,0.05581909655271708,19.769736933004936,0.04092216232159474,62.45321766647952,0.9840838850081504
301,12.996953081224591,0.05586794549757773,19.77468693543465,0.040950221249141966,62.43019963885074,0.9840953888835849
302,13.011650682915768,0.05591679444243838,19.77961231982134,0.0409782801766892,62.40700516302907,0.9841068927590195
303,13.026351961138337,0.05596564338729904,19.784513326138512,0.04100633910423643,62.383635215049694,0.9841183966344541
304,13.04105677177311,0.056014492332159695,19.789390194567744,0.04103439803178365,62.36009077150909,0.9841299005098887
305,13.055764968987997,0.056063341277020354,19.794243165487476,0.04106245695933088,62.33637280952718,0.9841414043853233
306,13.07047640524134,0.056112190221881006,19.799072479461785,0.04109051588687811,62.31248230671155,0.9841529082607579
307,13.085190931285405,0.05616103916674166,19.80387837722916,0.04111857481442534,62.28842024112076,0.9841644121361924
308,13.099908396169969,0.05620988811160232,19.808661099691236,0.04114663374197256,62.264187591228776,0.984175916011627
309,13.114628647246022,0.05625873705646297,19.8134208879015,0.04117469266951979,62.23978533588736,0.9841874198870616
310,13.129351530169636,0.05630758600132363,19.81815798305399,0.04120275159706702,62.21521445429076,0.9841989237624962
311,13.144076888905891,0.05635643494618428,19.82287262647197,0.04123081052461425,62.190475925939076,0.9842104276379308
312,13.15880456573299,0.05640528389104493,19.82756505959657,0.04125886945216147,62.16557073060328,0.9842219315133653
313,13.173534401246432,0.05645413283590559,19.832235523975438,0.0412869283797087,62.14049984828765,0.9842334353887999
314,13.188266234363352,0.05650298178076625,19.836884261251317,0.041314987307255926,62.11526425919493,0.9842449392642345
315,13.202999902326962,0.0565518307256269,19.84151151315067,0.04134304623480316,62.08986494369003,0.9842564431396691
316,13.217735240711109,0.056600679670487555,19.846117521472234,0.04137110516235039,62.064302882265295,0.9842679470151037
317,13.232472083424959,0.056649528615348214,19.850702528075562,0.04139916408989761,62.03857905550332,0.9842794508905383
318,13.2472102627178,0.05669837756020887,19.855266774869584,0.041427223017444836,62.01269444404245,0.9842909547659728
319,13.261949609183958,0.056747226505069526,19.859810503801118,0.04145528194499207,61.98665002854081,0.9843024586414074
320,13.276689951767846,0.05679607544993018,19.864333956843353,0.0414833408725393,61.960446789641885,0.984313962516842
321,13.291431117769111,0.05684492439479083,19.868837375984338,0.04151139980008652,61.93408570793807,0.9843254663922765
322,13.306172932847918,0.05689377333965148,19.87332100321547,0.041539458727633746,61.90756776393536,0.984336970267711
323,13.320915221030333,0.05694262228451214,19.877785080519928,0.04156751765518098,61.88089393801937,0.9843484741431456
324,13.335657804713831,0.0569914712293728,19.882229849861105,0.04159557658272821,61.85406521042023,0.9843599780185802
325,13.35040050467293,0.05704032017423345,19.886655553171042,0.04162363551027543,61.82708256117655,0.9843714818940148
326,13.36514314006493,0.057089169119094105,19.891062432338835,0.04165169443782266,61.79994697010146,0.9843829857694494
327,13.379885528435775,0.057138018063954764,19.895450729199013,0.04167975336536989,61.77265941674747,0.984394489644884
328,13.394627485726001,0.057186867008815416,19.89982068551994,0.04170781229291712,61.74522088037291,0.9844059935203185
329,13.409368826276864,0.057235715953676075,19.90417254299217,0.04173587122046434,61.71763233990582,0.9844174973957531
330,13.424109362836504,0.05728456489853673,19.908506543216795,0.04176393014801157,61.689894773910574,0.9844290012711877
331,13.438848906566271,0.05733341384339738,19.912822927693803,0.0417919890755588,61.662009160553055,0.9844405051466223
332,13.453587267047169,0.05738226278825804,19.917121937810425,0.04182004800310603,61.63397647756757,0.9844520090220569
333,13.468324252286378,0.05743111173311869,19.9214038148294,0.04184810693065325,61.60579770222105,0.9844635128974915
334,13.48305966872391,0.05747996067797935,19.92566879987735,0.04187616585820048,61.5774738112802,0.984475016772926
335,13.497793321239392,0.05752880962284,19.92991713393304,0.04190422478574771,61.54900578097705,0.9844865206483606
336,13.512525013158905,0.057577658567700654,19.93414905781569,0.04193228371329494,61.52039458697627,0.9844980245237952
337,13.527254546262023,0.05762650751256131,19.938364812173255,0.04196034264084217,61.491641204339885,0.9845095283992298
338,13.541981720788858,0.05767535645742197,19.94256463747069,0.04198840156838939,61.462746607494765,0.9845210322746644
339,13.556706335447299,0.057724205402282625,19.946748773978218,0.04201646049593662,61.433711770198705,0.984532536150099
340,13.57142818742032,0.05777305434714328,19.95091746175961,0.04204451942348385,61.40453766550814,0.9845440400255335
341,13.586147072373404,0.05782190329200393,19.955070940660413,0.04207257835103108,61.37522526574329,0.9845555439009681
342,13.600862784462073,0.05787075223686459,19.959209450296207,0.0421006372785783,61.34577554245618,0.9845670477764027
343,13.615575116339526,0.05791960118172525,19.96333323004086,0.04212869620612553,61.316189466397084,0.9845785516518373
344,13.630283859164395,0.0579684501265859,19.967442519014735,0.04215675513367276,61.28646800748281,0.9845900555272719
345,13.644988802608587,0.05801729907144655,19.971537556072942,0.04218481406121999,61.256612134762236,0.9846015594027064
346,13.659689734865248,0.058066148016307204,19.97561857979356,0.04221287298876721,61.226622816385095,0.9846130632781409
347,13.674386442656822,0.05811499696116786,19.979685828465854,0.04224093191631444,61.196501019567805,0.9846245671535755
348,13.689078711243221,0.05816384590602852,19.983739540078506,0.04226899084386167,61.16624771056386,0.9846360710290101
349,13.703766324430092,0.058212694850889174,19.987779952307832,0.0422970497714089,61.13586385462881,0.9846475749044447
350,13.718449064577197,0.058261543795749826,19.991807302505983,0.04232510869895612,61.10535041598947,0.9846590787798792
351,13.733126712606886,0.05831039274061048,19.99582182768917,0.04235316762650335,61.07470835781137,0.9846705826553138
352,13.747799048012673,0.05835924168547114,19.999823764525885,0.04238122655405058,61.04393864216806,0.9846820865307484
353,13.762465848867917,0.058408090630331796,20.00381334932509,0.04240928548159781,61.013042230007535,0.984693590406183
354,13.777126891834596,0.05845693957519245,20.00779081802445,0.04243734440914503,60.98202008112181,0.9847050942816176
355,13.791781952172201,0.0585057885200531,20.011756406178545,0.04246540333669226,60.95087315411482,0.9847165981570521
356,13.806430803746691,0.05855463746491375,20.015710348947064,0.04249346226423949,60.91960240637225,0.9847281020324867
357,13.821073219039594,0.05860348640977441,20.01965288108304,0.04252152119178672,60.8882087940285,0.9847396059079213
358,13.835708969157153,0.05865233535463507,20.023584236921074,0.04254958011933395,60.85669327193672,0.9847511097833559
359,13.850337823839624,0.05870118429949572,20.02750465036552,0.04257763904688117,60.82505679363731,0.9847626136587905
360,13.864959551470626,0.058750033244356376,20.03141435487874,0.0426056979744284,60.79330031132824,0.9847741175342251
361,13.87957391908661,0.058798882189217035,20.035313583469346,0.04263375690197563,60.761424775832495,0.9847856214096596
362,13.8941806923864,0.05884773113407769,20.039202568680373,0.04266181582952286,60.72943113656875,0.9847971252850942
363,13.908779635740878,0.058896580078938346,20.043081542577575,0.04268987475707008,60.697320341520324,0.9848086291605288
364,13.923370512202682,0.058945429023799,20.046950736737628,0.04271793368461731,60.66509333720609,0.9848201330359634
365,13.937953083516089,0.05899427796865965,20.050810382236406,0.04274599261216454,60.63275106864844,0.984831636911398
366,13.952527110126905,0.05904312691352031,20.054660709637204,0.04277405153971177,60.60029447934451,0.9848431407868325
367,13.967092351192505,0.05909197585838096,20.05850194897904,0.04280211046725899,60.567724511235724,0.9848546446622671
368,13.98164856459194,0.05914082480324162,20.062334329764873,0.04283016939480622,60.53504210467915,0.9848661485377017
369,13.996195506936111,0.05918967374810227,20.06615808094993,0.04285822832235345,60.50224819841621,0.9848776524131363
370,14.010732933578101,0.059238522692962925,20.06997343092995,0.04288628724990068,60.46934372954429,0.9848891562885709
371,14.025260598623511,0.059287371637823584,20.073780607529503,0.0429143461774479,60.43632963348689,0.9849006601640055
372,14.039778254940934,0.05933622058268424,20.077579837990292,0.042942405104995134,60.40320684396601,0.9849121640394399
373,14.0542856541725,0.059385069527544895,20.08137134895945,0.04297046403254236,60.369976292969916,0.9849236679148745
374,14.068782546744515,0.05943391847240555,20.085155366477895,0.04299852296008959,60.33663891072743,0.9849351717903091
375,14.083268681878174,0.0594827674172662,20.08893211596863,0.04302658188763681,60.30319562567728,0.9849466756657437
376,14.097743807600358,0.05953161636212686,20.092701822225123,0.04305464081518404,60.26964736444117,0.9849581795411783
377,14.112207670754522,0.05958046530698752,20.096464709399648,0.04308269974273127,60.23599505179325,0.9849696834166128
378,14.126660017011659,0.05962931425184817,20.100221000991674,0.0431107586702785,60.202239610633235,0.9849811872920474
379,14.141100590881347,0.05967816319670882,20.103970919836236,0.04313881759782573,60.168381961957536,0.984992691167482
380,14.155529135722873,0.059727012141569474,20.10771468809235,0.04316687652537295,60.13442302483256,0.9850041950429166
381,14.169945393756446,0.05977586108643013,20.11145252723142,0.04319493545292018,60.10036371636495,0.9850156989183512
382,14.184349106074471,0.05982471003129079,20.115184658025676,0.04322299438046741,60.06620495167509,0.9850272027937857
383,14.198740012652916,0.059873558976151445,20.11891130053662,0.04325105330801464,60.03194764386896,0.9850387066692203
384,14.213117852362757,0.0599224079210121,20.122632674103478,0.04327911223556186,59.997592704012064,0.9850502105446549
385,14.227482362981482,0.05997125686587275,20.126348997331696,0.04330717116310909,59.96314104110012,0.9850617144200895
386,14.241833281204691,0.06002010581073341,20.130060488081433,0.04333523009065632,59.928593562033406,0.9850732182955241
387,14.25617034265775,0.06006895475559407,20.13376736345607,0.04336328901820355,59.893951171588995,0.9850847221709587
388,14.270493281907534,0.06011780370045472,20.137469839790754,0.04339134794575077,59.85921477239546,0.9850962260463932
389,14.284801832474235,0.06016665264531537,20.141168132640935,0.043419406873298,59.82438526490412,0.9851077299218278
390,14.299095726843245,0.060215501590176024,20.144862456770966,0.04344746580084523,59.78946354736396,0.9851192337972624
391,14.313374696477101,0.06026435053503668,20.148553026142665,0.04347552472839246,59.7544505157946,0.985130737672697
392,14.327638471827509,0.06031319947989734,20.152240053903945,0.04350358365593968,59.71934706396152,0.9851422415481316
393,14.341886782347434,0.060362048424757994,20.15592375237745,0.043531642583486914,59.684154083347984,0.9851537454235662
394,14.356119356503255,0.060410897369618646,20.15960433304922,0.04355970151103414,59.64887246313056,0.9851652492990007
395,14.370335921786992,0.060459746314479305,20.163282006557335,0.04358776043858137,59.61350309015273,0.9851767531744353
396,14.384536204728594,0.06050859525933996,20.16695698268066,0.04361581936612859,59.57804684890082,0.9851882570498699
397,14.398719930908282,0.06055744420420062,20.170629470327547,0.043643878293675824,59.54250462147638,0.9851997609253045
398,14.41288682496899,0.06060629314906127,20.174299677524587,0.04367193722122305,59.50687728757293,0.985211264800739
399,14.427036610628829,0.06065514209392192,20.17796781140539,0.04369999614877028,59.47116572444857,0.9852227686761735
400,14.441169010693626,0.06070399103878258,20.181634078199387,0.04372805507631751,59.43537080690481,0.9852342725516081
401,14.45528374706955,0.06075283998364324,20.18529868322063,0.043756114003864734,59.39949340725816,0.9852457764270427
402,14.469380540775752,0.06080168892850389,20.188961830856684,0.04378417293141196,59.363534395317494,0.9852572803024773
403,14.483459111957107,0.060850537873364544,20.192623724557485,0.04381223185895919,59.32749463835874,0.9852687841779119
404,14.497519179896981,0.060899386818225196,20.19628456682424,0.04384029078650642,59.291375001102246,0.9852802880533464
405,14.511560463030083,0.060948235763085855,20.199944559198357,0.043868349714053644,59.2551763456864,0.985291791928781
406,14.525582678955345,0.060997084707946514,20.203603902250432,0.04389640864160087,59.218899531645285,0.9853032958042156
407,14.53958554444888,0.061045933652807166,20.20726279556923,0.0439244675691481,59.182545415884135,0.9853147996796502
408,14.553568775476993,0.06109478259766782,20.210921437750677,0.04395252649669533,59.14611485265719,0.9853263035550848
409,14.567532087209226,0.06114363154252847,20.21458002638697,0.04398058542424255,59.10960869354216,0.9853378074305194
410,14.581475194031485,0.06119248048738913,20.218238758055595,0.04400864435178978,59.073027787418354,0.9853493113059539
411,14.595397809559172,0.06124132943224979,20.22189782830849,0.04403670327933701,59.03637298044294,0.9853608151813885
412,14.60929964665042,0.06129017837711044,20.225557431661166,0.04406476220688424,58.9996451160294,0.9853723190568231
413,14.623180417419354,0.06133902732197109,20.229217761581882,0.04409282113443146,58.96284503482266,0.9853838229322577
414,14.63703983324939,0.061387876266831745,20.23287901048088,0.044120880061978694,58.92597357467791,0.9853953268076923
415,14.650877604806585,0.061436725211692404,20.23654136969959,0.04414893898952592,58.8890315706375,0.9854068306831268
416,14.66469344205306,0.06148557415655306,20.240205029499947,0.04417699791707315,58.85201985491013,0.9854183345585614
417,14.678487054260426,0.061534423101413716,20.243870179053683,0.04420505684462037,58.81493925684654,0.985429838433996
418,14.692258150023296,0.06158327204627437,20.247537006431678,0.044233115772167604,58.777790602919154,0.9854413423094306
419,14.706006437272803,0.06163212099113502,20.25120569859334,0.04426117469971483,58.74057471669947,0.9854528461848652
420,14.719731623290183,0.06168096993599568,20.25487644137604,0.04428923362726206,58.70329241883809,0.9854643500602998
421,14.733433414720395,0.06172981888085634,20.258549419484552,0.04431729255480928,58.66594452704103,0.9854758539357343
422,14.747111517585779,0.06177866782571699,20.262224816480547,0.044345351482356514,58.62853185604994,0.9854873578111689
423,14.760765637299745,0.06182751677057764,20.265902814772147,0.04437341040990374,58.591055217620756,0.9854988616866034
424,14.774395478680532,0.061876365715438295,20.269583595603464,0.04440146933745097,58.553515420502734,0.985510365562038
425,14.788000745964954,0.061925214660298954,20.273267339044235,0.0444295282649982,58.515913270417734,0.9855218694374726
426,14.801581142822215,0.06197406360515961,20.276954223979455,0.044457587192545424,58.47824957003972,0.9855333733129071
427,14.815136372367768,0.062022912550020265,20.280644428099087,0.04448564612009265,58.44052511897394,0.9855448771883417
428,14.82866613717718,0.06207176149488092,20.284338127887757,0.04451370504763988,58.40274071373826,0.9855563810637763
429,14.842170139300045,0.062120610439741576,20.288035498614555,0.04454176397518711,58.36489714774087,0.9855678849392109
430,14.855648080273923,0.06216945938460223,20.291736714322838,0.044569822902734334,58.32699521126192,0.9855793888146455
431,14.869099661138323,0.06221830832946289,20.29544194782009,0.04459788183028156,58.28903569143305,0.98559089269008
432,14.882524582448696,0.06226715727432354,20.29915137066781,0.04462594075782879,58.25101937221943,0.9856023965655146
433,14.895922544290473,0.06231600621918419,20.30286515317145,0.04465399968537602,58.21294703439814,0.9856139004409492
434,14.909293246293123,0.06236485516404485,20.30658346437042,0.044682058612923244,58.17481945554046,0.9856254043163838
435,14.922636387644248,0.06241370410890551,20.3103064720281,0.044710117540470475,58.136637409992176,0.9856369081918184
436,14.935951667103687,0.06246255305376616,20.314034342621916,0.0447381764680177,58.09840166885622,0.985648412067253
437,14.94923878301764,0.06251140199862681,20.317767241333474,0.04476623539556493,58.060112999971814,0.9856599159426875
438,14.962497433332864,0.06256025094348747,20.321505332038704,0.044794294323112153,58.02177216789744,0.9856714198181221
439,14.975727315610818,0.06260909988834812,20.325248777298096,0.044822353250659384,57.98337993389181,0.9856829236935567
440,14.988928127041905,0.06265794883320878,20.328997738346942,0.04485041217820661,57.94493705589723,0.9856944275689913
441,15.002099564459657,0.06270679777806944,20.332752375085647,0.04487847110575384,57.906444288519445,0.9857059314444259
442,15.015241324355017,0.06275564672293009,20.336512846070082,0.04490653003330106,57.867902383011305,0.9857174353198604
443,15.028353102890584,0.06280449566779074,20.340279308502005,0.044934588960848294,57.829312087254394,0.985728939195295
444,15.041434595914888,0.06285334461265141,20.344051918219492,0.04496264788839552,57.790674145743196,0.9857404430707296
445,15.05448549897671,0.06290219355751206,20.347830829687457,0.04499070681594275,57.75198929956551,0.9857519469461642
446,15.067505507339362,0.06295104250237271,20.351616195988193,0.04501876574348998,57.71325828638686,0.9857634508215988
447,15.080494315995052,0.06299989144723336,20.355408168811977,0.045046824671037204,57.67448184043291,0.9857749546970334
448,15.09345161967919,0.06304874039209402,20.35920689844775,0.04507488359858443,57.635660692474225,0.9857864585724679
449,15.10637711288476,0.06309758933695467,20.363012533773777,0.04510294252613166,57.596795569807796,0.9857979624479024
450,15.11927048987669,0.06314643828181533,20.366825222248448,0.04513100145367889,57.55788719624068,0.985809466323337
451,15.132131444706182,0.06319528722667599,20.37064510990108,0.045159060381226114,57.51893629207535,0.9858209701987716
452,15.144959671225163,0.06324413617153664,20.374472341322765,0.04518711930877334,57.479943574093625,0.9858324740742062
453,15.157754863100614,0.06329298511639729,20.37830705965732,0.04521517823632057,57.44090975553895,0.9858439779496407
454,15.170516713829013,0.06334183406125796,20.382149406592234,0.0452432371638678,57.40183554610223,0.9858554818250753
455,15.183244916750699,0.06339068300611861,20.3859995223497,0.045271296091415024,57.36272165190558,0.9858669857005099
456,15.195939165064315,0.06343953195097926,20.389857545677724,0.045299355018962255,57.32356877548855,0.9858784895759445
457,15.20859915184121,0.06348838089583991,20.393723613841242,0.04532741394650948,57.28437761579068,0.9858899934513791
458,15.22122457003984,0.06353722984070057,20.39759786261332,0.04535547287405671,57.24514886813802,0.9859014973268136
459,15.23381511252022,0.06358607878556122,20.401480426266414,0.045383531801603934,57.20588322422764,0.9859130012022482
460,15.246370472058299,0.06363492773042188,20.40537143756368,0.045411590729151165,57.16658137211452,0.9859245050776828
461,15.258890341360406,0.06368377667528254,20.40927102775033,0.04543964965669839,57.127243996194814,0.9859360089531174
462,15.271374413077668,0.06373262562014319,20.413179326545084,0.04546770858424562,57.08787177719312,0.985947512828552
463,15.283822379820432,0.06378147456500385,20.41709646213164,0.045495767511792844,57.048465392147634,0.9859590167039866
464,15.29623393417263,0.0638303235098645,20.421022561150217,0.045523826439340075,57.00902551439778,0.9859705205794211
465,15.308608768706256,0.06387917245472516,20.424957748689167,0.0455518853668873,56.96955281356815,0.9859820244548557
466,15.320946575995725,0.06392802139958581,20.42890214827666,0.04557994429443453,56.93004795555654,0.9859935283302903
467,15.333247048632275,0.06397687034444646,20.432855881872364,0.04560800322198176,56.890511602519744,0.9860050322057249
468,15.34550987923837,0.06402571928930711,20.43681906985928,0.045636062149528984,56.85094441286195,0.9860165360811595
469,15.357734760482073,0.06407456823416778,20.44079183103556,0.04566412107707621,56.81134704121932,0.986028039956594
470,15.369921385091404,0.06412341717902843,20.444774282606453,0.04569218000462344,56.77172013844879,0.9860395438320286
471,15.382069445868733,0.06417226612388909,20.44876654017624,0.04572023893217067,56.73206435161453,0.9860510477074632
472,15.394178635705114,0.06422111506874974,20.45276871774031,0.045748297859717894,56.69238032397707,0.9860625515828978
473,15.406248647594616,0.0642699640136104,20.456780927677237,0.04577635678726512,56.65266869497859,0.9860740554583324
474,15.418279174648658,0.06431881295847106,20.460803280740954,0.04580441571481235,56.61293010023239,0.986085559333767
475,15.430269910110331,0.06436766190333171,20.464835886052995,0.04583247464235958,56.57316517151048,0.9860970632092014
476,15.442220547368663,0.06441651084819236,20.468878851094786,0.045860533569906804,56.533374536731856,0.986108567084636
477,15.454130779972948,0.06446535979305301,20.472932281699986,0.045888592497454035,56.493558819950785,0.9861200709600706
478,15.466000301646947,0.06451420873791366,20.476996282046954,0.04591665142500126,56.45371864134547,0.9861315748355052
479,15.477828806303197,0.06456305768277433,20.48107095465121,0.04594471035254849,56.41385461720633,0.9861430787109398
480,15.489615988057189,0.06461190662763498,20.485156400358015,0.045972769280095714,56.37396735992652,0.9861545825863743
481,15.501361541241593,0.06466075557249563,20.489252718335,0.046000828207642945,56.3340574779886,0.9861660864618089
482,15.51306516042046,0.06470960451735629,20.49336000606486,0.04602888713519017,56.29412557595549,0.9861775903372435
483,15.52472654040335,0.06475845346221695,20.49747835933812,0.0460569460627374,56.25417225445898,0.9861890942126781
484,15.536345376259504,0.0648073024070776,20.50160787224596,0.046085004990284624,56.21419811019104,0.9862005980881127
485,15.547921363331932,0.06485615135193826,20.505748637173138,0.046113063917831855,56.17420373589118,0.9862121019635472
486,15.559454197251544,0.06490500029679891,20.50990074479094,0.04614112284537908,56.13418972033801,0.9862236058389818
487,15.570943573951183,0.06495384924165956,20.51406428405027,0.04616918177292631,56.094156648338576,0.9862351097144164
488,15.582389189679672,0.06500269818652021,20.518239342174695,0.04619724070047354,56.05410510072031,0.986246613589851
489,15.593790741015846,0.06505154713138088,20.52242600465369,0.046225299628020765,56.01403565431907,0.9862581174652856
490,15.605147924882502,0.06510039607624153,20.52662435523586,0.04625335855556799,55.97394888197148,0.9862696213407202
491,15.61646043856039,0.06514924502110218,20.530834475922298,0.04628141748311522,55.93384535250489,0.9862811252161547
492,15.627727979702115,0.06519809396596285,20.535056446959945,0.04630947641066245,55.89372563073003,0.9862926290915893
493,15.638950246346031,0.0652469429108235,20.539290346835116,0.046337535338209675,55.8535902774298,0.9863041329670239
494,15.650126936930121,0.06529579185568415,20.543536252266996,0.0463655942657569,55.81343984935222,0.9863156368424585
495,15.661257750305792,0.0653446408005448,20.547794238201305,0.04639365319330413,55.7732748992012,0.9863271407178931
496,15.672342385751715,0.06539348974540546,20.55206437780396,0.04642171212085136,55.7330959756298,0.9863386445933277
497,15.683380542987535,0.06544233869026611,20.556346742454842,0.046449771048398585,55.69290362322975,0.9863501484687622
498,15.694371922187637,0.06549118763512676,20.560641401741684,0.046477829975945815,55.65269838252512,0.9863616523441968
499,15.705316223994803,0.06554003657998743,20.56494842345395,0.04650588890349304,55.6124807899637,0.9863731562196314
500,15.716213149533878,0.06558888552484808,20.569267873576816,0.04653394783104027,55.57225137791144,0.9863846600950659
501,15.727062400425387,0.06563773446970873,20.5735998162853,0.046562006758587494,55.53201067464107,0.9863961639705005
502,15.737863678799087,0.0656865834145694,20.577944313938353,0.046590065686134725,55.49175920432876,0.986407667845935
503,15.74861668730752,0.06573543235943005,20.582301427073112,0.04661812461368195,55.45149748704471,0.9864191717213696
504,15.759321129139483,0.0657842813042907,20.586671214399185,0.04664618354122918,55.4112260387482,0.9864306755968042
505,15.769976708033512,0.06583313024915136,20.59105373279304,0.046674242468776404,55.37094537127852,0.9864421794722388
506,15.780583128291251,0.06588197919401201,20.595449037292468,0.046702301396323635,55.33065599234993,0.9864536833476734
507,15.791140094790844,0.06593082813887266,20.599857181091103,0.04673036032387086,55.290358405544566,0.9864651872231079
508,15.801647313000245,0.06597967708373333,20.604278215533043,0.04675841925141809,55.25005311030772,0.9864766910985425
509,15.812104488990471,0.06602852602859398,20.608712190107546,0.04678647817896532,55.209740601939465,0.9864881949739771
510,15.822511329448883,0.06607737497345463,20.6131591524438,0.046814537106512545,55.169421371590374,0.9864996988494117
511,15.832867541692313,0.06612622391831528,20.617619148305767,0.04684259603405977,55.129095906255,0.9865112027248463
512,15.84317283368024,0.06617507286317595,20.62209222158714,0.046870654961607,55.08876468876792,0.9865227066002809
513,15.853426914027835,0.0662239218080366,20.62657841430632,0.04689871388915423,55.048428197796014,0.9865342104757154
514,15.863629492019047,0.06627277075289725,20.631077766601543,0.046926772816701455,55.008086907834894,0.98654571435115
515,15.873780277619545,0.0663216196977579,20.63559031672604,0.04695483174424868,54.967741289203,0.9865572182265846
516,15.88387898148969,0.06637046864261856,20.640116101043304,0.04698289067179591,54.927391808038394,0.9865687221020192
517,15.893925314997393,0.06641931758747921,20.644655154022406,0.04701094959934314,54.88703892629172,0.9865802259774538
518,15.903918990230963,0.06646816653233988,20.649207508233435,0.047039008526890365,54.84668310172321,0.9865917298528883
519,15.913859720011885,0.06651701547720053,20.65377319434302,0.047067067454437596,54.80632478789757,0.9866032337283229
520,15.923747217907536,0.06656586442206118,20.65835224110987,0.04709512638198482,54.76596443418145,0.9866147376037575
521,15.933581198243871,0.06661471336692183,20.66294467538049,0.04712318530953205,54.72560248573694,0.9866262414791921
522,15.94336137611803,0.0666635623117825,20.667550522084902,0.047151244237079275,54.68523938351944,0.9866377453546267
523,15.9530874674109,0.06671241125664315,20.67216980423251,0.047179303164626506,54.644875564273114,0.9866492492300613
524,15.962759188799621,0.0667612602015038,20.676802542908,0.04720736209217373,54.604511460529004,0.9866607531054958
525,15.972376257770023,0.06681010914636445,20.68144875726736,0.04723542101972096,54.564147500599276,0.9866722569809304
526,15.981938392629031,0.0668589580912251,20.686108464533977,0.047263479947268185,54.52378410857612,0.9866837608563649
527,15.991445312516973,0.06690780703608576,20.690781679994796,0.047291538874815416,54.483421704326275,0.9866952647317995
528,16.00089673741987,0.06695665598094643,20.695468416996594,0.04731959780236264,54.44306070349219,0.986706768607234
529,16.010292388181618,0.06700550492580708,20.70016868694233,0.04734765672990987,54.40270151748542,0.9867182724826686
530,16.019631986516167,0.06705435387066773,20.70488249928759,0.0473757156574571,54.36234455348607,0.9867297763581032
531,16.028915255019594,0.0671032028155284,20.709609861537075,0.047403774585004325,54.32199021443964,0.9867412802335378
532,16.03814191718211,0.06715205176038905,20.714350779241244,0.04743183351255155,54.28163889905652,0.9867527841089724
533,16.04731169740004,0.0672009007052497,20.719105255992996,0.04745989244009878,54.24129100180753,0.986764287984407
534,16.056424320987734,0.06724974965011035,20.72387329342446,0.04748795136764601,54.200946912923676,0.9867757918598415
535,16.065479514189363,0.067298598594971,20.72865489120384,0.047516010295193235,54.16060701839372,0.9867872957352761
536,16.07447700419071,0.06734744753983166,20.73345004703239,0.04754406922274046,54.120271699964164,0.9867987996107107
537,16.08341651913087,0.06739629648469232,20.738258756641496,0.04757212815028769,54.079941335135636,0.9868103034861453
538,16.092297788113882,0.06744514542955297,20.743081013789734,0.04760018707783492,54.039616297163185,0.9868218073615799
539,16.101120541220297,0.06749399437441363,20.747916810260158,0.047628246005382145,53.99929695505455,0.9868333112370145
540,16.10988450951869,0.06754284331927428,20.7527661358576,0.047656304932929376,53.95898367357077,0.986844815112449
541,16.118589425077072,0.06759169226413494,20.757628978406018,0.0476843638604766,53.91867681322326,0.9868563189878836
542,16.12723502097428,0.0676405412089956,20.76250532374609,0.04771242278802383,53.87837673027472,0.9868678228633182
543,16.135821031311245,0.06768939015385625,20.767395155732693,0.047740481715571055,53.83808377673804,0.9868793267387528
544,16.144347191222252,0.0677382390987169,20.772298456232626,0.047768540643118286,53.79779830037768,0.9868908306141874
545,16.152813236886054,0.06778708804357755,20.777215205122378,0.04779659957066551,53.757520644707185,0.986902334489622
546,16.16121890553699,0.0678359369884382,20.78214538028594,0.04782465849821274,53.717251148990925,0.9869138383650565
547,16.16956393547598,0.06788478593329887,20.787088957612774,0.047852717425759965,53.676990148243576,0.9869253422404911
548,16.177848066081456,0.06793363487815952,20.79204591099586,0.047880776353307196,53.63673797323207,0.9869368461159257
549,16.186071037820255,0.06798248382302018,20.797016212329773,0.04790883528085442,53.59649495047392,0.9869483499913603
550,16.19423259225839,0.06803133276788083,20.801999831508954,0.04793689420840165,53.55626140223941,0.9869598538667949
551,16.202332472071788,0.0680801817127415,20.806996736425972,0.04796495313594888,53.51603764655225,0.9869713577422293
552,16.21037042105691,0.06812903065760215,20.812006892969947,0.047993012063496106,53.475823997190545,0.9869828616176639
553,16.218346184141346,0.0681778796024628,20.817030265025032,0.04802107099104333,53.43562076368806,0.9869943654930985
554,16.22625950739431,0.06822672854732345,20.822066814469004,0.04804912991859056,53.39542825133559,0.9870058693685331
555,16.234110138037025,0.0682755774921841,20.82711650117193,0.04807718884613779,53.35524676118213,0.9870173732439677
556,16.241897824453115,0.06832442643704476,20.832179282994918,0.048105247773685016,53.315076590038096,0.9870288771194022
557,16.24962231619884,0.06837327538190542,20.83725511578903,0.04813330670123224,53.27491803047489,0.9870403809948368
558,16.257283364013283,0.06842212432676607,20.842343953394185,0.04816136562877947,53.23477137082844,0.9870518848702714
559,16.264880719828486,0.06847097327162673,20.847445747638215,0.0481894245563267,53.19463689520059,0.987063388745706
560,16.27241413677945,0.06851982221648739,20.85256044833603,0.048217483483873926,53.15451488346298,0.9870748926211406
561,16.27988336921411,0.06856867116134804,20.857688003288814,0.04824554241142115,53.11440561125721,0.9870863964965751
562,16.287288172703207,0.0686175201062087,20.862828358283398,0.04827360133896838,53.07430934999901,0.9870979003720097
563,16.29462830405008,0.06866636905106935,20.86798145709162,0.04830166026651561,53.03422636688026,0.9871094042474443
564,16.301903521300364,0.06871521799593,20.8731472414699,0.048329719194062835,52.9941569248735,0.9871209081228789
565,16.309113583751667,0.06876406694079065,20.878325651158804,0.04835777812161006,52.95410128273268,0.9871324119983135
566,16.316258251963077,0.06881291588565132,20.883516623882777,0.04838583704915729,52.91405969499796,0.9871439158737481
567,16.323337287764666,0.06886176483051197,20.888720095349917,0.04841389597670452,52.874032411998336,0.9871554197491826
568,16.330350454266856,0.06891061377537262,20.89393599925188,0.04844195490425175,52.83401967985681,0.9871669236246172
569,16.337297515869743,0.06895946272023327,20.89916426726386,0.048470013831798976,52.79402174049167,0.9871784275000518
570,16.34417823827233,0.06900831166509394,20.90440482904468,0.0484980727593462,52.75403883162201,0.9871899313754864
571,16.350992388481643,0.0690571606099546,20.909657612236952,0.04852613168689343,52.714071186770866,0.987201435250921
572,16.357739734821813,0.06910600955481525,20.91492254246736,0.04855419061444066,52.674119035271005,0.9872129391263555
573,16.36442004694304,0.0691548584996759,20.920199543347028,0.048582249541987886,52.634182602266904,0.9872244430017901
574,16.371033095830498,0.06920370744453655,20.925488536471956,0.04861030846953511,52.59426210872071,0.9872359468772247
575,16.37757865381313,0.0692525563893972,20.930789441423613,0.04863836739708234,52.55435777141618,0.9872474507526593
576,16.384056494572377,0.06930140533425787,20.93610217576957,0.04866642632462957,52.5144698029649,0.9872589546280939
577,16.390466393150806,0.06935025427911852,20.941426655064234,0.048694485252176796,52.47459841180933,0.9872704585035283
578,16.396808125960682,0.06939910322397917,20.94676279284973,0.04872254417972402,52.43474380222782,0.9872819623789629
579,16.403081470792426,0.06944795216883982,20.9521105006568,0.04875060310727125,52.3949061743414,0.9872934662543975
580,16.40928620682298,0.06949680111370049,20.95746968800585,0.04877866203481848,52.35508572411914,0.9873049701298321
581,16.415422114624132,0.06954565005856114,20.962840262408093,0.048806720962365706,52.31528264338173,0.9873164740052667
582,16.421488976170703,0.0695944990034218,20.968222129366755,0.04883477988991293,52.27549711980861,0.9873279778807013
583,16.427486574848682,0.06964334794828245,20.97361519237842,0.04886283881746016,52.23572933694313,0.9873394817561358
584,16.43341469546325,0.0696921968931431,20.979019352934436,0.04889089774500739,52.19597947419993,0.9873509856315704
585,16.439273124246725,0.06974104583800375,20.984434510522412,0.048918956672554616,52.156247706868754,0.987362489507005
586,16.445061648866456,0.06978989478286442,20.989860562627868,0.04894701560010184,52.116534206122246,0.9873739933824396
587,16.45078005843253,0.06983874372772507,20.995297404735908,0.04897507452764907,52.07683913902156,0.9873854972578742
588,16.45642814350554,0.06988759267258572,21.000744930333042,0.0490031334551963,52.037162668524395,0.9873970011333087
589,16.462005696104107,0.06993644161744637,21.006203030909077,0.04903119238274353,51.99750495348943,0.9874085050087433
590,16.467512509712435,0.06998529056230704,21.011671595959108,0.04905925131029076,51.957866148684595,0.9874200088841779
591,16.472948379287697,0.07003413950716769,21.017150512985623,0.04908731023783798,51.918246404793315,0.9874315127596125
592,16.4783131012674,0.07008298845202834,21.02263966750069,0.04911536916538521,51.87864586842312,0.9874430166350471
593,16.483606473576604,0.070131837396889,21.028138943028225,0.04914342809293244,51.83906468211065,0.9874545205104817
594,16.488828295635077,0.07018068634174965,21.033648221106393,0.049171487020479666,51.799502984330495,0.9874660243859162
595,16.493978368364356,0.0702295352866103,21.039167381290078,0.04919954594802689,51.75996090950198,0.9874775282613508
596,16.499056494194736,0.07027838423147097,21.04469630115345,0.04922760487557412,51.72043858799841,0.9874890321367854
597,16.504062477072136,0.07032723317633162,21.050234856292658,0.04925566380312135,51.68093614615255,0.98750053601222
598,16.5089961224649,0.07037608212119227,21.055782920328568,0.049283722730668576,51.641453706266084,0.9875120398876546
599,16.513857237370498,0.07042493106605294,21.061340364909636,0.0493117816582158,51.60199138661699,0.9875235437630892
600,16.51864563032214,0.07047378001091359,21.066907059714882,0.04933984058576303,51.56254930146926,0.9875350476385237
601,16.523361111395314,0.07052262895577424,21.07248287245694,0.04936789951331026,51.52312756107901,0.9875465515139583
602,16.528003492214182,0.0705714779006349,21.07806766888519,0.049395958440857486,51.48372627170484,0.9875580553893928
603,16.532572585957976,0.07062032684549555,21.083661312789033,0.04942401736840471,51.44434553561426,0.9875695592648274
604,16.537068207367195,0.0706691757903562,21.089263666001226,0.04945207629595194,51.40498545109624,0.987581063140262
605,16.54149017274981,0.07071802473521686,21.094874588401318,0.04948013522349917,51.36564611246632,0.9875925670156965
606,16.545838299987302,0.07076687368007752,21.1004939379192,0.049508194151046396,51.326327610077605,0.9876040708911311
607,16.55011240854067,0.07081572262493817,21.106121570538722,0.04953625307859362,51.28703003032914,0.9876155747665657
608,16.554312319456287,0.07086457156979882,21.11175734030143,0.04956431200614085,51.24775345567681,0.9876270786420003
609,16.558437855371736,0.07091342051465949,21.117401099310406,0.04959237093368808,51.2084979646405,0.9876385825174349
610,16.562488840521475,0.07096226945952014,21.12305269773416,0.04962042986123531,51.16926363181519,0.9876500863928694
611,16.566465100742498,0.07101111840438079,21.12871198381067,0.04964848878878254,51.13005052787997,0.987661590268304
612,16.570366463479818,0.07105996734924144,21.134378803851497,0.04967654771632976,51.09085871960943,0.9876730941437386
613,16.574192757791923,0.0711088162941021,21.140053002245967,0.04970460664387699,51.05168826988127,0.9876845980191732
614,16.577943814356118,0.07115766523896275,21.14573442146552,0.04973266557142422,51.01253923768812,0.9876961018946078
615,16.58161946547376,0.07120651418382341,21.151422902068052,0.04976072449897145,50.973411678146924,0.9877076057700424
616,16.585219545075432,0.07125536312868407,21.157118282702463,0.04978878342651867,50.93430564251087,0.9877191096454769
617,16.588743888726007,0.07130421207354472,21.16282040011322,0.0498168423540659,50.8952211781777,0.9877306135209115
618,16.592192333629633,0.07135306101840537,21.16852908914506,0.04984490128161313,50.85615832870178,0.9877421173963461
619,16.595564718634602,0.07140190996326604,21.17424418274774,0.04987296020916036,50.81711713380425,0.9877536212717807
620,16.598860884238157,0.07145075890812669,21.179965511980953,0.04990101913670758,50.77809762938537,0.9877651251472153
621,16.602080672591185,0.07149960785298734,21.185692906019266,0.04992907806425481,50.73909984753331,0.9877766290226498
622,16.605223927502863,0.07154845679784799,21.19142619215721,0.04995713699180204,50.700123816536866,0.9877881328980844
623,16.60829049444512,0.07159730574270864,21.19716519581441,0.049985195919349266,50.66116956089599,0.987799636773519
624,16.61128022055712,0.0716461546875693,21.202909740540886,0.05001325484689649,50.62223710133475,0.9878111406489536
625,16.61419295464959,0.07169500363242996,21.208659648022348,0.05004131377444372,50.583326454810575,0.9878226445243882
626,16.617028547209035,0.07174385257729061,21.214414738085686,0.05006937270199095,50.54443763452752,0.9878341483998228
627,16.619786850401947,0.07179270152215127,21.22017482870447,0.050097431629538176,50.50557064994726,0.9878456522752573
628,16.62246771807884,0.07184155046701193,21.225939736004605,0.0501254905570854,50.46672550680299,0.9878571561506918
629,16.62507100577823,0.07189039941187259,21.23170927427005,0.05015354948463263,50.42790220710758,0.9878686600261264
630,16.62759657073053,0.07193924835673324,21.237483255948625,0.05018160841217986,50.389100749169735,0.987880163901561
631,16.63004427186183,0.07198809730159389,21.24326149165794,0.05020966733972709,50.35032112760383,0.9878916677769956
632,16.632413969797625,0.07203694624645454,21.249043790191386,0.05023772626727432,50.31156333334443,0.9879031716524301
633,16.634705526866412,0.0720857951913152,21.254829958524244,0.05026578519482154,50.27282735365642,0.9879146755278647
634,16.636918807103214,0.07213464413617586,21.260619801819857,0.05029384412236877,50.234113172149314,0.9879261794032993
635,16.639053676253038,0.07218349308103651,21.266413123435935,0.050321903049916,50.19542076878923,0.9879376832787339
636,16.64111000177418,0.07223234202589716,21.27220972493091,0.05034996197746323,50.15675011991339,0.9879491871541685
637,16.64308765284153,0.07228119097075782,21.278009406070424,0.05037802090501045,50.11810119824085,0.987960691029603
638,16.644986500349688,0.07233003991561848,21.28381196483387,0.05040607983255768,50.07947397288718,0.9879721949050376
639,16.64680641691608,0.07237888886047913,21.28961719742106,0.05043413876010491,50.04086840937704,0.9879836987804722
640,16.64854727688392,0.07242773780533979,21.295424898258943,0.05046219768765214,50.00228446965909,0.9879952026559068
641,16.650208956325137,0.07247658675020044,21.301234860008467,0.05049025661519936,49.96372211211718,0.9880067065313414
642,16.651791333043143,0.07252543569506109,21.307046873571494,0.05051831554274659,49.92518129158561,0.988018210406776
643,16.65329428657559,0.07257428463992174,21.312860728097807,0.05054637447029382,49.88666195936208,0.9880297142822105
644,16.65471769819699,0.0726231335847824,21.318676210992226,0.05057443339784105,49.84816406322308,0.9880412181576451
645,16.656061450921257,0.07267198252964306,21.324493107921796,0.05060249232538827,49.809687547435644,0.9880527220330797
646,16.65732542950417,0.07272083147450371,21.330311202823093,0.0506305512529355,49.77123235277296,0.9880642259085143
647,16.658509520445726,0.07276968041936438,21.336130277909586,0.05065861018048273,49.732798416527864,0.9880757297839489
648,16.659613611992448,0.07281852936422503,21.341950113679086,0.05068666910802996,49.694385672528654,0.9880872336593834
649,16.660637594139555,0.07286737830908568,21.34777048892136,0.05071472803557718,49.65599405115134,0.988098737534818
650,16.66158135863307,0.07291622725394634,21.353591180725694,0.05074278696312441,49.617623479335705,0.9881102414102526
651,16.662444798971862,0.07296507619880699,21.35941196448871,0.05077084589067164,49.5792738805992,0.9881217452856872
652,16.663227810409552,0.07301392514366764,21.365232613922124,0.050798904818218873,49.540945175053345,0.9881332491611218
653,16.66393028995637,0.07306277408852829,21.371052901060686,0.0508269637457661,49.50263727941628,0.9881447530365564
654,16.66455213638092,0.07311162303338896,21.37687259627018,0.05085502267331332,49.46435010702974,0.9881562569119908
655,16.66509325021185,0.07316047197824961,21.382691468255494,0.05088308160086055,49.42608356787191,0.9881677607874254
656,16.665553533739445,0.07320932092311026,21.38850928406881,0.05091114052840778,49.387837568576465,0.98817926466286
657,16.665932891017118,0.07325816986797093,21.39432580911786,0.05093919945595501,49.349612012444105,0.9881907685382946
658,16.666231227862845,0.07330701881283158,21.400140807174253,0.05096725838350223,49.31140679945997,0.9882022724137292
659,16.666448451860493,0.07335586775769223,21.405954040381953,0.05099531731104946,49.27322182630841,0.9882137762891637
660,16.666584472361063,0.07340471670255289,21.411765269265743,0.05102337623859669,49.23505698639024,0.9882252801645983
661,16.66663920048386,0.07345356564741354,21.417574252739872,0.05105143516614392,49.196912169836196,0.9882367840400329
662,16.666612549117577,0.07350241459227419,21.423380748116738,0.05107949409369114,49.15878726352443,0.9882482879154675
663,16.6665044329213,0.07355126353713484,21.429184511115647,0.05110755302123837,49.12068215109568,0.9882597917909021
664,16.666314768325392,0.07360011248199551,21.43498529587169,0.0511356119487856,49.082596712970954,0.9882712956663366
665,16.666043473532365,0.07364896142685616,21.440782854944676,0.05116367087633283,49.04453082636545,0.9882827995417712
666,16.665690468517603,0.07369781037171681,21.446576939328175,0.05119172980388005,49.00648436530644,0.9882943034172058
667,16.665255675030025,0.07374665931657748,21.452367298458626,0.05121978873142728,48.96845720064887,0.9883058072926404
668,16.664739016592705,0.07379550826143813,21.45815368022452,0.05124784765897451,48.93044920009345,0.988317311168075
669,16.66414041850333,0.07384435720629878,21.463935830975693,0.05127590658652174,48.892460228201045,0.9883288150435096
670,16.663459807834652,0.07389320615115944,21.46971349553268,0.05130396551406896,48.85449014641088,0.9883403189189441
671,16.66269711343482,0.07394205509602009,21.475486417196183,0.05133202444161619,48.81653881305668,0.9883518227943787
672,16.661852265927646,0.07399090404088074,21.48125433775655,0.05136008336916342,48.77860608338501,0.9883633266698133
673,16.66092519771277,0.07403975298574139,21.48701699750342,0.051388142296710654,48.74069180957022,0.9883748305452479
674,16.659915842965784,0.07408860193060206,21.49277413523541,0.05141620122425788,48.70279584073297,0.9883863344206825
675,16.658824137638234,0.07413745087546271,21.498525488269856,0.0514442601518051,48.664918022956776,0.988397838296117
676,16.657650019457577,0.07418629982032338,21.504270792452697,0.05147231907935233,48.627058199306845,0.9884093421715516
677,16.656393427927043,0.07423514876518403,21.510009782168375,0.051500378006899564,48.58921620984525,0.9884208460469862
678,16.655054304325393,0.07428399771004468,21.51574219034986,0.05152843693444679,48.55139189164998,0.9884323499224208
679,16.653632591706675,0.07433284665490533,21.52146774848875,0.05155649586199401,48.51358507883222,0.9884438537978553
680,16.65212823489982,0.07438169559976598,21.5271861866454,0.05158455478954124,48.475795602554086,0.9884553576732898
681,16.650541180508206,0.07443054454462664,21.532897233459195,0.051612613717088474,48.438023291046406,0.9884668615487244
682,16.648871376909128,0.07447939348948729,21.538600616158874,0.0516406726446357,48.40026796962668,0.988478365424159
683,16.647118774253205,0.07452824243434794,21.544296060572925,0.05166873157218292,48.36252946071672,0.9884898692995936
684,16.645283324463716,0.07457709137920861,21.54998329114004,0.05169679049973015,48.32480758386228,0.9885013731750282
685,16.64336498123582,0.07462594032406926,21.55566203091971,0.05172484942727738,48.287102155748954,0.9885128770504628
686,16.641363700035754,0.07467478926892993,21.561332001602818,0.05175290835482461,48.24941299022208,0.9885243809258973
687,16.63927943809993,0.07472363821379058,21.566992923522363,0.05178096728237183,48.21173989830427,0.9885358848013319
688,16.63711215443395,0.07477248715865123,21.57264451566424,0.05180902620991906,48.17408268821547,0.9885473886767665
689,16.634861809811568,0.07482133610351188,21.578286495678086,0.05183708513746629,48.136441165389236,0.9885588925522011
690,16.632528366773563,0.07487018504837253,21.583918579888216,0.05186514406501352,48.098815132492916,0.9885703964276357
691,16.630111789626543,0.07491903399323319,21.589540483304628,0.05189320299256074,48.06120438944567,0.9885819003030702
692,16.62761204444169,0.07496788293809384,21.595151919634073,0.05192126192010797,48.023608733438806,0.9885934041785048
693,16.62502909905341,0.0750167318829545,21.600752601291212,0.0519493208476552,47.98602795895242,0.9886049080539394
694,16.62236292305793,0.07506558082781516,21.606342239409823,0.051977379775202434,47.948461857775996,0.988616411929374
695,16.61961348781181,0.07511442977267581,21.611920543854115,0.05200543870274966,47.91091021902668,0.9886279158048086
696,16.616780766430395,0.07516327871753647,21.61748722323009,0.05203349763029688,47.87337282917001,0.9886394196802432
697,16.613864733786198,0.07521212766239713,21.62304198489695,0.05206155655784411,47.83584947203694,0.9886509235556777
698,16.61086536650721,0.07526097660725778,21.628584534978657,0.052089615485391344,47.79833992884472,0.9886624274311123
699,16.607782642975124,0.07530982555211843,21.634114578375442,0.05211767441293857,47.76084397821554,0.9886739313065469
700,16.604616543323527,0.07535867449697908,21.63963181877552,0.05214573334048579,47.7233613961976,0.9886854351819815
701,16.601367049435993,0.07540752344183974,21.645135958666753,0.05217379226803302,47.685891956282504,0.9886969390574161
702,16.598034144944112,0.07545637238670039,21.650626699348464,0.052201851195580254,47.64843542942638,0.9887084429328507
703,16.594617815225476,0.07550522133156105,21.656103740943266,0.05222991012312748,47.61099158406894,0.9887199468082852
704,16.591118047401565,0.0755540702764217,21.66156678240899,0.0522579690506747,47.57356018615486,0.9887314506837198
705,16.58753483033558,0.07560291922128237,21.667015521550688,0.05228602797822193,47.53614099915182,0.9887429545591543
706,16.58386815463023,0.07565176816614302,21.672449655032654,0.052314086905769164,47.49873378407052,0.9887544584345889
707,16.580118012625427,0.07570061711100368,21.677868878390544,0.05234214583331639,47.4613382994863,0.9887659623100234
708,16.576284398395906,0.07574946605586433,21.683272886043603,0.05237020476086361,47.42395430155925,0.988777466185458
709,16.572367307748845,0.07579831500072498,21.68866137130685,0.05239826368841084,47.38658154405267,0.9887889700608926
710,16.56836673822133,0.07584716394558563,21.69403402640343,0.052426322615958074,47.34921977835482,0.9888004739363272
711,16.564282689077828,0.07589601289044628,21.69939054247697,0.0524543815435053,47.31186875349868,0.9888119778117618
712,16.56011516130758,0.07594486183530694,21.704730609604052,0.05248244047105252,47.27452821618377,0.9888234816871964
713,16.555864157621887,0.0759937107801676,21.71005391680665,0.05251049939859975,47.23719791079461,0.9888349855626309
714,16.551529682451424,0.07604255972502826,21.715360152064758,0.052538558326146984,47.199877579422754,0.9888464894380655
715,16.547111741943393,0.07609140866988892,21.72064900232897,0.052566617253694214,47.16256696188677,0.9888579933135001
716,16.5426103439587,0.07614025761474957,21.72592015353319,0.05259467618124144,47.12526579575448,0.9888694971889347
717,16.538025498069008,0.07618910655961023,21.731173290607366,0.05262273510878866,47.08797381636163,0.9888810010643693
718,16.533357215553764,0.07623795550447088,21.736408097490305,0.05265079403633589,47.05069075683424,0.9888925049398039
719,16.52860550939717,0.07628680444933153,21.741624257142515,0.052678852963883124,47.01341634810886,0.9889040088152384
720,16.523770394285073,0.07633565339419218,21.74682145155915,0.05270691189143035,46.97615031895509,0.988915512690673
721,16.518851886601816,0.07638450233905283,21.75199936178299,0.05273497081897757,46.93889239599451,0.9889270165661076
722,16.513850004427024,0.0764333512839135,21.757157667917458,0.0527630297465248,46.90164230372333,0.9889385204415422
723,16.508764767532337,0.07648220022877415,21.762296049139742,0.052791088674072034,46.86439976453293,0.9889500243169768
724,16.503596197378062,0.0765310491736348,21.76741418371391,0.05281914760161926,46.82716449873265,0.9889615281924113
725,16.498344317109826,0.07657989811849547,21.772511749004178,0.05284720652916648,46.789936224568955,0.9889730320678459
726,16.49300915155511,0.07662874706335612,21.777588421488087,0.05287526545671371,46.75271465824836,0.9889845359432805
727,16.48759072721977,0.07667759600821678,21.7826438767699,0.052903324384260944,46.71549951395826,0.9889960398187151
728,16.482089072284474,0.07672644495307743,21.787677789593907,0.05293138331180817,46.67829050388992,0.9890075436941497
729,16.476504216601125,0.07677529389793808,21.792689833857903,0.05295944223935539,46.641087338257975,0.9890190475695843
730,16.47083619168918,0.07682414284279873,21.797679682626615,0.05298750116690262,46.60388972532353,0.9890305514450188
731,16.465085030731977,0.07687299178765938,21.80264700814526,0.053015560094449854,46.56669737141567,0.9890420553204533
732,16.45925076857292,0.07692184073252005,21.807591481853105,0.05304361902199708,46.529509980953165,0.9890535591958879
733,16.453333441711745,0.0769706896773807,21.812512774397124,0.0530716779495443,46.49232725646645,0.9890650630713225
734,16.44733308830058,0.07701953862224135,21.817410555645633,0.05309973687709153,46.45514889861954,0.989076566946757
735,16.44124974814009,0.07706838756710202,21.822284494702057,0.053127795804638764,46.41797460623165,0.9890880708221916
736,16.43508346267549,0.07711723651196267,21.827134259918687,0.05315585473218599,46.380804076300755,0.9890995746976262
737,16.428834274992525,0.07716608545682332,21.831959518910523,0.05318391365973322,46.343637004023485,0.9891110785730608
738,16.422502229813432,0.07721493440168398,21.83675993856912,0.05321197258728044,46.30647308281878,0.9891225824484954
739,16.416087373492807,0.07726378334654463,21.841535185076534,0.053240031514827674,46.26931200434937,0.98913408632393
740,16.40958975401347,0.07731263229140528,21.84628492391926,0.053268090442374905,46.23215345854555,0.9891455901993645
741,16.40300942098225,0.07736148123626593,21.85100881990229,0.05329614936992213,46.19499713362526,0.9891570940747991
742,16.396346425625726,0.0774103301811266,21.8557065371631,0.05332420829746935,46.15784271611802,0.9891685979502337
743,16.389600820785947,0.07745917912598725,21.860377739185825,0.053352267225016584,46.12068989088658,0.9891801018256683
744,16.382772660916068,0.07750802807084792,21.865022088815344,0.053380326152563815,46.08353834115087,0.9891916057011029
745,16.375862002075987,0.07755687701570857,21.869639248271504,0.05340838508011104,46.0463877485084,0.9892031095765375
746,16.368868901927893,0.07760572596056922,21.874228879163326,0.05343644400765826,46.00923779295823,0.989214613451972
747,16.361793419731796,0.07765457490542987,21.878790642503283,0.05346450293520549,45.972088152922986,0.9892261173274066
748,16.354635616341007,0.07770342385029053,21.883324198721635,0.053492561862752724,45.93493850527287,0.9892376212028412
749,16.34739555419757,0.07775227279515118,21.88782920768072,0.05352062079029995,45.89778852534631,0.9892491250782758
750,16.340073297327677,0.07780112174001183,21.892305328689424,0.05354867971784717,45.860637886974175,0.9892606289537104
751,16.332668911336985,0.07784997068487248,21.896752220517552,0.0535767386453944,45.82348626250183,0.989272132829145
752,16.325182463405962,0.07789881962973315,21.90116954141032,0.053604797572941634,45.786333322813505,0.9892836367045795
753,16.317614022285145,0.0779476685745938,21.905556949102852,0.05363285650048886,45.74917873735298,0.9892951405800141
754,16.309963658290368,0.07799651751945447,21.909914100834737,0.05366091542803608,45.712022174148025,0.9893066444554487
755,16.30223144329795,0.07804536646431512,21.914240653364594,0.05368897435558331,45.67486329983266,0.9893181483308833
756,16.29441745073986,0.07809421540917577,21.918536262984695,0.053717033283130544,45.637701779672,0.9893296522063177
757,16.286521755598827,0.07814306435403642,21.9228005855356,0.05374509221067777,45.6005372775817,0.9893411560817523
758,16.278544434403393,0.07819191329889708,21.927033276420858,0.053773151138225,45.563369456154675,0.9893526599571869
759,16.270485565222998,0.07824076224375773,21.931233990621717,0.05380121006577222,45.52619797668217,0.9893641638326215
760,16.262345227662934,0.07828961118861838,21.93540238271187,0.053829268993319454,45.4890224991786,0.9893756677080561
761,16.254123502859333,0.07833846013347905,21.939538106872238,0.053857327920866685,45.451842682402784,0.9893871715834907
762,16.245820473474097,0.0783873090783397,21.943640816905774,0.05388538684841391,45.4146581838825,0.9893986754589252
763,16.237436223689798,0.07843615802320035,21.947710166252325,0.05391344577596113,45.37746865993718,0.9894101793343598
764,16.2289708392045,0.07848500696806102,21.951745808003494,0.053941504703508364,45.34027376570258,0.9894216832097944
765,16.220424407226638,0.07853385591292167,21.95574739491753,0.053969563631055595,45.30307315515207,0.989433187085229
766,16.211797016469774,0.07858270485778232,21.959714579434284,0.05399762255860282,45.26586648112141,0.9894446909606636
767,16.203088757147356,0.07863155380264297,21.963647013690135,0.05402568148615004,45.22865339533147,0.9894561948360981
768,16.194299720967464,0.07868040274750362,21.967544349533014,0.054053740413697274,45.19143354841319,0.9894676987115327
769,16.18543000112748,0.07872925169236428,21.971406238537377,0.054081799341244505,45.154206589928776,0.9894792025869673
770,16.17647969230877,0.07877810063722493,21.975232332019257,0.05410985826879173,45.1169721683968,0.9894907064624019
771,16.167448890671295,0.0788269495820856,21.979022281051343,0.05413791719633895,45.079729931314894,0.9895022103378365
772,16.15833769384824,0.07887579852694625,21.982775736478036,0.054165976123886184,45.04247952518489,0.9895137142132711
773,16.149146200940546,0.07892464747180691,21.986492348930568,0.054194035051433415,45.00522059553415,0.9895252180887056
774,16.139874512511494,0.07897349641666757,21.990171768842153,0.05422209397898064,44.96795278694065,0.9895367219641402
775,16.130522730581184,0.07902234536152822,21.993813646463106,0.05425015290652786,44.93067574305596,0.9895482258395748
776,16.12109095862103,0.07907119430638887,21.997417631876054,0.054278211834075094,44.89338910663031,0.9895597297150094
777,16.11157930154822,0.07912004325124952,22.00098337501109,0.054306270761622324,44.856092519534094,0.989571233590444
778,16.101987865720147,0.07916889219611017,22.004510525661033,0.05433432968916955,44.81878562278308,0.9895827374658785
779,16.092316758928785,0.07921774114097083,22.00799873349662,0.05436238861671678,44.78146805656138,0.9895942413413131
780,16.08256609039511,0.07926659008583148,22.011447648081802,0.054390447544264,44.74413946024671,0.9896057452167477
781,16.072735970763418,0.07931543903069214,22.014856918888967,0.054418506471811234,44.70679947243187,0.9896172490921823
782,16.062826512095654,0.0793642879755528,22.018226195314252,0.054446565399358465,44.66944773095048,0.9896287529676168
783,16.0528378278657,0.07941313692041346,22.021555126692853,0.05447462432690569,44.632083872898534,0.9896402568430513
784,16.042770032953698,0.07946198586527412,22.02484336231432,0.05450268325445291,44.59470753466182,0.9896517607184859
785,16.032623243640245,0.07951083481013477,22.028090551437906,0.054530742182000144,44.55731835193626,0.9896632645939205
786,16.022397577600643,0.07955968375499542,22.031296343307904,0.054558801109547375,44.51991595975341,0.9896747684693551
787,16.012093153899123,0.07960853269985607,22.03446038716901,0.0545868600370946,44.48249999250371,0.9896862723447897
788,16.001710092982997,0.07965738164471672,22.037582332281687,0.05461491896464182,44.44507008396179,0.9896977762202243
789,15.991248516676844,0.07970623058957738,22.04066182793757,0.054642977892189054,44.40762586730812,0.9897092800956588
790,15.980708548176633,0.07975507953443804,22.04369852347483,0.054671036819736285,44.370166975154454,0.9897207839710934
791,15.970090312043874,0.0798039284792987,22.04669206829359,0.05469909574728351,44.332693039566955,0.989732287846528
792,15.959393934199664,0.07985277742415935,22.049642111871346,0.05472715467483073,44.295203692091555,0.9897437917219626
793,15.94861954191881,0.07990162636902001,22.052548303778387,0.054755213602377964,44.25769856377574,0.9897552955973972
794,15.93776726382389,0.07995047531388066,22.0554102936932,0.054783272529925195,44.22017728519389,0.9897667994728317
795,15.926837229879258,0.07999932425874132,22.058227731417947,0.05481133145747242,44.18263948647051,0.9897783033482663
796,15.9158295713851,0.08004817320360197,22.06100026689386,0.05483939038501964,44.14508479730563,0.9897898072237009
797,15.90474442097143,0.08009702214846262,22.063727550216736,0.054867449312566874,44.107512846996535,0.9898013110991355
798,15.893581912592074,0.08014587109332327,22.066409231652365,0.054895508240114105,44.0699232644632,0.9898128149745701
799,15.882342181518645,0.08019472003818393,22.069044961651983,0.05492356716766133,44.03231567827151,0.9898243188500047
800,15.871025364334486,0.08024356898304459,22.07163439086774,0.05495162609520856,43.994689716658634,0.9898358227254392
801,15.859631598928637,0.08029241792790524,22.074177170168166,0.054979685022755784,43.95704500755482,0.9898473266008738
802,15.848161024489713,0.08034126687276591,22.076672950653624,0.055007743950303015,43.919381178608766,0.9898588304763084
803,15.836613781499862,0.08039011581762656,22.079121383671794,0.055035802877850246,43.88169785721087,0.989870334351743
804,15.824990011728609,0.08043896476248721,22.081522120833124,0.05506386180539747,43.84399467051862,0.9898818382271776
805,15.813289858226774,0.08048781370734787,22.083874814026295,0.055091920732944694,43.806271245478335,0.9898933421026122
806,15.801513465320312,0.08053666265220852,22.086179115433676,0.055119979660491925,43.768527208850564,0.9899048459780467
807,15.789660978604182,0.08058551159706917,22.08843467754683,0.055148038588039155,43.730762187233275,0.9899163498534813
808,15.777732544936166,0.08063436054192982,22.0906411531819,0.05517609751558638,43.69297580708762,0.9899278537289158
809,15.765728312430712,0.08068320948679047,22.092798195495135,0.055204156443133603,43.65516769475816,0.9899393576043504
810,15.753648430452744,0.08073205843165114,22.094905457998298,0.055232215370680834,43.61733747650049,0.989950861479785
811,15.74149304961146,0.08078090737651179,22.096962594574126,0.055260274298228065,43.57948477850282,0.9899623653552195
812,15.729262321754131,0.08082975632137246,22.098969259491778,0.05528833322577529,43.541609226911824,0.9899738692306541
813,15.716956399959882,0.08087860526623311,22.10092510742223,0.05531639215332251,43.503710447854225,0.9899853731060887
814,15.704575438533446,0.08092745421109376,22.10282979345377,0.055344451080869744,43.46578806746212,0.9899968769815233
815,15.692119592998946,0.08097630315595442,22.104682973107344,0.055372510008416975,43.42784171189615,0.9900083808569579
816,15.67958902009363,0.08102515210081507,22.106484302352012,0.0554005689359642,43.389871007370736,0.9900198847323924
817,15.666983877761634,0.08107400104567572,22.10823343762032,0.05542862786351142,43.351875580175715,0.990031388607827
818,15.654304325147693,0.08112284999053637,22.10993003582372,0.055456686791058654,43.3138550567016,0.9900428924832616
819,15.641550522590874,0.08117169893539704,22.111573754367914,0.055484745718605885,43.275809063462624,0.9900543963586962
820,15.628722631618306,0.08122054788025769,22.11316425116823,0.05551280464615311,43.237737227121976,0.9900659002341308
821,15.615820814938878,0.08126939682511834,22.11470118466499,0.05554086357370033,43.19963917451334,0.9900774041095654
822,15.60284523643693,0.08131824576997901,22.116184213838824,0.055568922501247564,43.16151453266602,0.9900889079849999
823,15.58979606116598,0.08136709471483966,22.117612998226043,0.055596981428794795,43.12336292882801,0.9901004118604345
824,15.576673455342396,0.08141594365970031,22.11898719793388,0.055625040356342026,43.08518399049109,0.9901119157358691
825,15.563477586339076,0.08146479260456096,22.12030647365584,0.05565309928388925,43.0469773454122,0.9901234196113037
826,15.550208622679147,0.08151364154942162,22.12157048668695,0.055681158211436474,43.00874262163865,0.9901349234867383
827,15.536866734029603,0.08156249049428227,22.122778898939043,0.055709217138983705,42.97047944753092,0.9901464273621728
828,15.523452091195024,0.08161133943914292,22.123931372955965,0.055737276066530936,42.93218745178773,0.9901579312376074
829,15.509964866111195,0.08166018838400359,22.125027571928843,0.05576533499407816,42.89386626346735,0.990169435113042
830,15.496405231838796,0.08170903732886424,22.126067159711262,0.055793393921625384,42.85551551201259,0.9901809389884766
831,15.482773362557047,0.08175788627372489,22.127049800834452,0.055821452849172615,42.81713482727357,0.9901924428639112
832,15.469069433557358,0.08180673521858556,22.12797516052246,0.055849511776719846,42.77872383953266,0.9902039467393458
833,15.455293621237008,0.08185558416344621,22.12884290470728,0.05587757070426707,42.740282179526034,0.9902154506147802
834,15.441446103092748,0.08190443310830686,22.129652700043977,0.055905629631814294,42.70180947846703,0.9902269544902148
835,15.427527057714485,0.08195328205316751,22.1304042139258,0.055933688559361525,42.66330536807104,0.9902384583656494
836,15.413536664778908,0.08200213099802817,22.131097114499227,0.055961747486908756,42.62476948057887,0.990249962241084
837,15.399475105043145,0.08205097994288882,22.13173107067902,0.05598980641445598,42.586201448778,0.9902614661165186
838,15.385342560338387,0.08209982888774947,22.13230575216325,0.056017865342003204,42.54760090602753,0.9902729699919531
839,15.371139213563538,0.08214867783261014,22.132820829448306,0.056045924269550434,42.50896748628051,0.9902844738673877
840,15.356865248678874,0.08219752677747079,22.133275973843837,0.056073983197097665,42.47030082410864,0.9902959777428223
841,15.342520850699641,0.08224637572233146,22.133670857487715,0.05610204212464489,42.43160055472316,0.9903074816182569
842,15.328106205689746,0.08229522466719211,22.134005153360924,0.05613010105219211,42.39286631399944,0.9903189854936915
843,15.313621500755351,0.08234407361205276,22.134278535302467,0.056158159979739344,42.354097738499306,0.990330489369126
844,15.299066924038538,0.08239292255691341,22.134490678024203,0.056186218907286575,42.31529446549546,0.9903419932445606
845,15.284442664710966,0.08244177150177406,22.134641257125686,0.056214277834833806,42.27645613299231,0.9903534971199952
846,15.269748912967476,0.08249062044663472,22.134729949108916,0.05624233676238103,42.23758237975028,0.9903650009954298
847,15.25498586001978,0.08253946939149537,22.134756431393168,0.056270395689928254,42.19867284530799,0.9903765048708644
848,15.240153698090076,0.08258831833635602,22.134720382329636,0.056298454617475485,42.15972717000657,0.990388008746299
849,15.225252620404714,0.08263716728121669,22.134621481216193,0.056326513545022716,42.12074499501017,0.9903995126217335
850,15.210282821187844,0.08268601622607734,22.134459408311997,0.05635457247256994,42.081725962330204,0.9904110164971681
851,15.195244495655075,0.082734865170938,22.13423384485216,0.056382631400117164,42.042669714847264,0.9904225203726027
852,15.180137840007134,0.08278371411579866,22.133944473062293,0.056410690327664395,42.00357589633525,0.9904340242480373
853,15.164963051423516,0.08283256306065931,22.133590976173085,0.056438749255211626,41.964444151481686,0.9904455281234719
854,15.149720328056166,0.08288141200551996,22.133173038434798,0.05646680818275885,41.925274125911756,0.9904570319989064
855,15.13440986902313,0.08293026095038061,22.132690345131767,0.056494867110306074,41.88606546620998,0.990468535874341
856,15.119031874402266,0.08297910989524127,22.132142582596803,0.056522926037853305,41.846817819944185,0.9904800397497756
857,15.10358654522486,0.08302795884010192,22.131529438225613,0.056550984965400536,41.80753083568557,0.9904915436252102
858,15.088074083469378,0.08307680778496258,22.13085060049115,0.05657904389294776,41.76820416303249,0.9905030475006448
859,15.072494692055106,0.08312565672982324,22.130105758957928,0.056607102820494984,41.72883745263235,0.9905145513760792
860,15.05684857483585,0.08317450567468389,22.129294604296298,0.056635161748042215,41.68943035620375,0.9905260552515138
861,15.041135936593665,0.08322335461954455,22.128416828296682,0.056663220675589446,41.64998252655867,0.9905375591269484
862,15.02535698303252,0.0832722035644052,22.12747212388376,0.05669127960313667,41.61049361762445,0.990549063002383
863,15.00951192077204,0.08332105250926586,22.1264601851306,0.056719338530683894,41.57096328446544,0.9905605668778176
864,14.99360095734119,0.08336990145412651,22.125380707272804,0.056747397458231125,41.531391183306475,0.9905720707532522
865,14.977624301172037,0.08341875039898716,22.124233386722505,0.056775456385778356,41.4917769715524,0.9905835746286867
866,14.961582161593443,0.08346759934384781,22.123017921082425,0.05680351531332559,41.45212030781148,0.9905950785041213
867,14.945474748824815,0.08351644828870847,22.121734009159816,0.05683157424087281,41.412420851916266,0.9906065823795559
868,14.929302273969872,0.08356529723356913,22.12038135098038,0.056859633168420035,41.37267826494693,0.9906180862549905
869,14.913064949010353,0.08361414617842979,22.11895964780213,0.056887692095967266,41.332892209250424,0.9906295901304251
870,14.89676298679981,0.08366299512329045,22.11746860212923,0.056915751023514496,41.29306234846366,0.9906410940058596
871,14.880396601057356,0.0837118440681511,22.11590791772575,0.05694380995106172,41.2531883475341,0.9906525978812942
872,14.863966006361446,0.08376069301301176,22.1142772996294,0.056971868878608944,41.21326987274282,0.9906641017567288
873,14.84747141814365,0.08380954195787241,22.11257645416517,0.056999927806156175,41.1733065917234,0.9906756056321634
874,14.830913052682458,0.08385839090273306,22.110805088959,0.057027986733703406,41.13329817348473,0.990687109507598
875,14.814291127097064,0.08390723984759371,22.1089629129513,0.05705604566125063,41.09324428843145,0.9906986133830326
876,14.797605859341186,0.08395608879245436,22.10704963641048,0.057084104588797854,41.05314460838658,0.9907101172584671
877,14.780857468196876,0.08400493773731502,22.10506497094643,0.057112163516345085,41.01299880661019,0.9907216211339017
878,14.764046173268333,0.08405378668217568,22.1030086295239,0.057140222443892316,40.972806557821905,0.9907331250093363
879,14.74717219497578,0.08410263562703633,22.100880326475867,0.05716828137143954,40.93256753822101,0.9907446288847709
880,14.730235754549247,0.084151484571897,22.098679777516836,0.057196340298986764,40.892281425508756,0.9907561327602055
881,14.713237074022468,0.08420033351675765,22.096406699756063,0.057224399226533995,40.851947898906786,0.99076763663564
882,14.696176376226745,0.0842491824616183,22.09406081171076,0.057252458154081226,40.81156663917925,0.9907791405110746
883,14.679053884784775,0.08429803140647896,22.09164183331922,0.05728051708162845,40.77113732865258,0.9907906443865092
884,14.661869824104604,0.08434688035133961,22.089149485953865,0.057308576009175674,40.730659651237566,0.9908021482619438
885,14.644624419373447,0.08439572929620026,22.086583492434297,0.057336634936722905,40.69013329244772,0.9908136521373783
886,14.627317896551652,0.08444457824106091,22.083943577040205,0.057364693864270136,40.64955793941955,0.9908251560128128
887,14.609950482366568,0.08449342718592158,22.081229465524295,0.05739275279181737,40.60893328093439,0.9908366598882474
888,14.592522404306502,0.08454227613078223,22.078440885125097,0.05742081171936459,40.56825900743851,0.990848163763682
889,14.575033890614648,0.08459112507564288,22.075577564579756,0.057448870646911815,40.52753481106111,0.9908596676391166
890,14.557485170282998,0.08463997402050355,22.072639234136705,0.057476929574459046,40.486760385635904,0.9908711715145512
891,14.539876473046366,0.0846888229653642,22.069625625568378,0.05750498850200628,40.44593542672016,0.9908826753899858
892,14.522208029376285,0.08473767191022485,22.066536472183707,0.0575330474295535,40.40505963161603,0.9908941792654203
893,14.504480070475038,0.0847865208550855,22.063371508840717,0.057561106357100725,40.364132699387845,0.9909056831408549
894,14.486692828269616,0.08483536979994616,22.06013047195894,0.057589165284647956,40.32315433088329,0.9909171870162895
895,14.46884653540574,0.08488421874480681,22.056813099531812,0.05761722421219519,40.28212422875209,0.9909286908917241
896,14.450941425241867,0.08493306768966746,22.053419131139027,0.05764528313974241,40.24104209746696,0.9909401947671587
897,14.432977731843213,0.08498191663452813,22.049948307958758,0.057673342067289635,40.199907643340545,0.9909516986425932
898,14.414955689975812,0.08503076557938878,22.046400372779868,0.057701400994836866,40.15872057454617,0.9909632025180278
899,14.39687553510051,0.08507961452424943,22.042775070014027,0.057729459922384097,40.11748060113619,0.9909747063934624
900,14.378737503367091,0.0851284634691101,22.0390721457078,0.05775751884993132,40.076187435062515,0.990986210268897
901,14.360541831608312,0.08517731241397075,22.035291347554587,0.057785577777478545,40.03484079019319,0.9909977141443316
902,14.342288757334,0.0852261613588314,22.031432424906583,0.057813636705025775,39.99344038233276,0.9910092180197662
903,14.32397851872513,0.08527501030369206,22.02749512878661,0.057841695632573006,39.95198592924013,0.9910207218952007
904,14.305611354627967,0.08532385924855271,22.023479211899915,0.05786975456012023,39.91047715064886,0.9910322257706353
905,14.287187504548166,0.08537270819341336,22.01938442864586,0.057897813487667454,39.86891376828314,0.9910437296460699
906,14.268707208644901,0.08542155713827401,22.01521053512956,0.057925872415214685,39.827295505877885,0.9910552335215045
907,14.250170707725035,0.08547040608313468,22.01095728917348,0.057953931342761916,39.78562208919614,0.9910667373969391
908,14.23157824323726,0.08551925502799533,22.006624450328886,0.05798199027030915,39.74389324604895,0.9910782412723737
909,14.212930057266279,0.085568103972856,22.0022117798873,0.05801004919785637,39.702108706310916,0.9910897451478082
910,14.194226392526987,0.08561695291771665,21.99771904089184,0.058038108125403595,39.66026820194031,0.9911012490232427
911,14.175467492358651,0.0856658018625773,21.993145998148474,0.058066167052950826,39.61837146699433,0.9911127528986773
912,14.156653600719162,0.08571465080743795,21.98849241823725,0.05809422598049806,39.57641823765112,0.9911242567741119
913,14.137784962179207,0.0857634997522986,21.983758069523397,0.05812228490804528,39.53440825222315,0.9911357606495464
914,14.118861821916557,0.08581234869715926,21.97894272216838,0.058150343835592505,39.49234125117689,0.991147264524981
915,14.099884425710263,0.08586119764201991,21.974046148140868,0.058178402763139736,39.450216977149395,0.9911587684004156
916,14.080853019934967,0.08591004658688056,21.969068121227647,0.05820646169068697,39.40803517496723,0.9911702722758502
917,14.06176785155514,0.08595889553174123,21.964008417044404,0.05823452061823419,39.365795591661225,0.9911817761512848
918,14.042629168119387,0.08600774447660188,21.958866813046498,0.058262579545781415,39.32349797648514,0.9911932800267194
919,14.023437217754742,0.08605659342146255,21.9536430885396,0.058290638473328646,39.28114208093188,0.9912047839021539
920,14.004192249160994,0.0861054423663232,21.948337024690296,0.05831869740087588,39.23872765875193,0.9912162877775885
921,13.984894511604999,0.08615429131118385,21.942948404536562,0.0583467563284231,39.19625446596764,0.9912277916530231
922,13.965544254915017,0.0862031402560445,21.937477012998208,0.058374815255970325,39.153722260891485,0.9912392955284577
923,13.946141729475087,0.08625198920090515,21.93192263688723,0.058402874183517556,39.11113080414171,0.9912507994038923
924,13.926687186219375,0.0863008381457658,21.92628506491804,0.05843093311106479,39.0684798586604,0.9912623032793269
925,13.90718087662655,0.08634968709062646,21.92056408771766,0.05845899203861201,39.025769189727214,0.9912738071547614
926,13.887623052714204,0.08639853603548713,21.914759497835842,0.058487050966159235,38.982998564977166,0.991285311030196
927,13.86801396703323,0.08644738498034778,21.90887108975503,0.058515109893706466,38.94016775441585,0.9912968149056306
928,13.848353872662253,0.08649623392520843,21.902898659900373,0.0585431688212537,38.89727653043699,0.9913083187810652
929,13.82864302320205,0.0865450828700691,21.896842006649493,0.05857122774880093,38.854324667835634,0.9913198226564998
930,13.808881672770037,0.08659393181492975,21.890700930342305,0.05859928667634815,38.81131194382556,0.9913313265319343
931,13.789070075994665,0.0866427807597904,21.884475233290676,0.058627345603895376,38.76823813805388,0.9913428304073689
932,13.769208488009934,0.08669162970465105,21.878164719788025,0.058655404531442606,38.72510303261817,0.9913543342828035
933,13.749297164449873,0.0867404786495117,21.87176919611883,0.05868346345898984,38.681906412079165,0.9913658381582381
934,13.729336361443032,0.08678932759437236,21.865288470568082,0.05871152238653706,38.63864806347761,0.9913773420336727
935,13.709326335606999,0.08683817653923301,21.85872235343057,0.058739581314084285,38.59532777634884,0.9913888459091071
936,13.689267344042898,0.08688702548409367,21.85207065702018,0.058767640241631516,38.55194534273763,0.9914003497845417
937,13.669159644329996,0.08693587442895433,21.84533319567906,0.05879569916917875,38.508500557213004,0.9914118536599763
938,13.649003494520155,0.08698472337381499,21.838509785786684,0.05882375809672597,38.4649932168828,0.9914233575354109
939,13.628799153132483,0.08703357231867564,21.831600245768822,0.058851817024273195,38.4214231214078,0.9914348614108455
940,13.608546879147864,0.0870824212635363,21.824604396106487,0.058879875951820426,38.377790073017685,0.99144636528628
941,13.588246932003555,0.08713127020839695,21.817522059344736,0.05890793487936766,38.33409387652283,0.9914578691617146
942,13.567899571587805,0.0871801191532576,21.810353060101356,0.05893599380691488,38.29033433933,0.9914693730371492
943,13.547505058234439,0.08722896809811825,21.803097225075557,0.058964052734462105,38.24651127145553,0.9914808769125838
944,13.527063652717533,0.0872778170429789,21.795754383056487,0.058992111662009336,38.20262448554079,0.9914923807880184
945,13.506575616246003,0.08732666598783956,21.788324364931682,0.05902017058955657,38.15867379686335,0.991503884663453
946,13.48604121045829,0.08737551493270022,21.78080700369545,0.05904822951710379,38.11465902335226,0.9915153885388875
947,13.465460697417047,0.08742436387756088,21.77320213445712,0.059076288444651015,38.07057998560054,0.9915268924143221
948,13.444834339603748,0.08747321282242154,21.76550959444926,0.059104347372198246,38.02643650688026,0.9915383962897567
949,13.424162399913477,0.0875220617672822,21.75772922303571,0.05913240629974548,37.982228413153045,0.9915499001651913
950,13.403445141649533,0.08757091071214285,21.749860861719654,0.05916046522729271,37.9379555330848,0.9915614040406259
951,13.38268282851823,0.0876197596570035,21.741904354151465,0.05918852415483993,37.89361769805775,0.9915729079160605
952,13.361875724623564,0.08766860860186415,21.73385954613655,0.059216583082387156,37.84921474218484,0.991584411791495
953,13.341024094462009,0.0877174575467248,21.725726285643024,0.05924464200993439,37.80474650231976,0.9915959156669296
954,13.320128202917228,0.08776630649158546,21.717504422809416,0.05927270093748162,37.76021281807109,0.9916074195423642
955,13.299188315254854,0.08781515543644612,21.70919380995211,0.05930075986502884,37.71561353181374,0.9916189234177988
956,13.2782046971173,0.08786400438130677,21.700794301572863,0.059328818792576066,37.67094848870285,0.9916304272932334
957,13.257177614518492,0.08791285332616743,21.692305754366068,0.0593568777201233,37.626217536683185,0.991641931168668
958,13.236107333838723,0.08796170227102809,21.68372802722608,0.05938493664767053,37.58142052650276,0.9916534350441025
959,13.214994121819435,0.08801055121588874,21.67506098125431,0.05941299557521775,37.536557311723655,0.9916649389195371
960,13.193838245558082,0.0880594001607494,21.666304479766296,0.059441054502764976,37.491627748735354,0.9916764427949717
961,13.172639972502921,0.08810824910561005,21.657458388298675,0.05946911343031221,37.446631696764065,0.9916879466704062
962,13.151399570447895,0.0881570980504707,21.648522574616045,0.05949717235785944,37.40156901788385,0.9916994505458407
963,13.130117307527511,0.08820594699533135,21.63949690871772,0.05952523128540666,37.356439577029676,0.9917109544212753
964,13.108793452211668,0.088254795940192,21.630381262844402,0.059553290212953885,37.3112432420083,0.9917224582967099
965,13.087428273300585,0.08830364488505267,21.621175511484772,0.059581349140501116,37.265979883507,0.9917339621721445
966,13.066022039919677,0.08835249382991332,21.61187953138193,0.05960940806804835,37.22064937510595,0.9917454660475791
967,13.04457502151447,0.08840134277477399,21.602493201539836,0.05963746699559557,37.17525159328792,0.9917569699230137
968,13.02308748784553,0.08845019171963464,21.5930164032295,0.059665525923142795,37.12978641745046,0.9917684737984482
969,13.001559708983363,0.0884990406644953,21.583449019995246,0.059693584850690026,37.084253729913485,0.9917799776738828
970,12.979991955303406,0.08854788960935595,21.573790937660743,0.05972164377823726,37.03865341593109,0.9917914815493174
971,12.958384497480935,0.0885967385542166,21.564042044335018,0.05974970270578449,36.992985363700676,0.991802985424752
972,12.93673760648606,0.08864558749907725,21.55420223041833,0.05977776163333171,36.94724946437448,0.9918144893001866
973,12.915051553578689,0.0886944364439379,21.54427138860795,0.059805820560878936,36.90144561206658,0.9918259931756211
974,12.893326610303522,0.08874328538879855,21.534249413903844,0.05983387948842617,36.8555737038641,0.9918374970510557
975,12.871563048485026,0.08879213433365922,21.524136203614276,0.0598619384159734,36.80963363983575,0.9918490009264903
976,12.849761140222475,0.08884098327851987,21.513931657361287,0.05988999734352062,36.76362532304268,0.9918605048019249
977,12.827921157884951,0.08888983222338054,21.503635677086084,0.059918056271067846,36.71754865954494,0.9918720086773595
978,12.80604337410637,0.08893868116824119,21.493248167054283,0.05994611519861508,36.671403558412024,0.991883512552794
979,12.784128061780532,0.08898753011310184,21.482769033861164,0.05997417412616231,36.62518993173078,0.9918950164282286
980,12.762175494056153,0.0890363790579625,21.472198186436728,0.06000223305370953,36.57890769461575,0.9919065203036632
981,12.740185944331955,0.08908522800282315,21.46153553605063,0.060030291981256756,36.532556765214835,0.9919180241790978
982,12.7181596862517,0.0891340769476838,21.450780996317118,0.06005835090880399,36.4861370647194,0.9919295280545324
983,12.696096993699284,0.08918292589254445,21.439934483199803,0.06008640983635122,36.4396485173714,0.991941031929967
984,12.673998140793843,0.08923177483740512,21.42899591501631,0.06011446876389844,36.393091050473224,0.9919525358054015
985,12.651863401884833,0.08928062378226577,21.417965212442887,0.060142527691445666,36.34646459439261,0.9919640396808361
986,12.629693051547145,0.08932947272712642,21.40684229851885,0.0601705866189929,36.2997690825722,0.9919755435562707
987,12.60748736457621,0.08937832167198709,21.39562709865095,0.06019864554654013,36.253004451536526,0.9919870474317052
988,12.585246615983166,0.08942717061684774,21.384319540617685,0.06022670447408735,36.20617064089924,0.9919985513071398
989,12.562971080989941,0.08947601956170839,21.372919554573418,0.060254763401634576,36.159267593370345,0.9920100551825743
990,12.54066103502443,0.08952486850656904,21.36142707305245,0.06028282232918181,36.112295254763104,0.9920215590580089
991,12.518316753715672,0.0895737174514297,21.349842030973,0.06031088125672904,36.06525357400046,0.9920330629334435
992,12.495938512888948,0.08962256639629035,21.338164365641052,0.06033894018427626,36.01814250312351,0.9920445668088781
993,12.473526588561043,0.089671415341151,21.32639401675409,0.06036699911182349,35.97096199729523,0.9920560706843127
994,12.451081256935328,0.08972026428601167,21.314530926404778,0.060395058039370716,35.9237120148087,0.9920675745597473
995,12.42860279439707,0.08976911323087232,21.302575039084488,0.06042311696691795,35.876392517092334,0.9920790784351818
996,12.406091477508511,0.08981796217573297,21.29052630168673,0.06045117589446518,35.82900346871774,0.9920905823106164
997,12.383547583004136,0.08986681112059364,21.278384663510522,0.0604792348220124,35.78154483740279,0.992102086186051
998,12.360971387785924,0.08991566006545429,21.266150076263617,0.060507293749559626,35.73401659401924,0.9921135900614856
999,12.338363168918484,0.08996450901031494,21.253822494065613,0.06053535267710686,35.68641871259722,0.9921250939369202


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-09/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00067,0.045647915452718735,0.044949233531951904,0.9923465847969055
1,1,00007,0.06971607357263565,0.04524654150009155,0.9869722127914429
2,2,00027,0.03541641682386398,0.03807806968688965,0.9927722811698914
3,3,00047,0.04330708459019661,0.029577795416116714,0.9785163402557373


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-09/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,21.790155667761873,0.03541641682386398,24.215060359849133,0.029577795416116714,25.46372103120567,0.9785163402557373
1,21.822238489291482,0.03545075081460349,24.2448938584727,0.029593479846631205,25.493121916595072,0.9785306104668626
2,21.85420162908152,0.03548508480534301,24.27468493208446,0.029609164277145692,25.522478510328334,0.9785448806779878
3,21.886044451363517,0.035519418796082516,24.304433672575453,0.029624848707660183,25.55179103029218,0.9785591508891132
4,21.917766322510822,0.035553752786822025,24.334140173977787,0.029640533138174673,25.581059697220407,0.9785734211002384
5,21.949366611063265,0.03558808677756154,24.363804532459262,0.02965621756868916,25.610284734686182,0.9785876913113637
6,21.98084468775184,0.03562242076830105,24.39342684631797,0.02967190199920365,25.639466369092382,0.978601961522489
7,22.012199925523348,0.03565675475904056,24.42300721597657,0.02968758642971814,25.668604829661763,0.9786162317336142
8,22.043431699564987,0.035691088749780074,24.452545743976657,0.02970327086023263,25.697700348428793,0.9786305019447396
9,22.07453938732888,0.03572542274051958,24.482042534972916,0.02971895529074712,25.726753160226853,0.9786447721558649
10,22.105522368556628,0.03575975673125909,24.511497695727186,0.029734639721261606,25.755763502680896,0.9786590423669901
11,22.13638002530375,0.03579409072199861,24.54091133510248,0.029750324151776097,25.784731616197,0.9786733125781154
12,22.1671117419641,0.035828424712738116,24.570283564056762,0.029766008582290587,25.813657743950596,0.9786875827892406
13,22.197716905294264,0.03586275870347763,24.59961449563673,0.029781693012805074,25.842542131877188,0.9787018530003659
14,22.22819490443787,0.03589709269421714,24.6289042449715,0.029797377443319565,25.87138502866141,0.9787161232114913
15,22.258545130949884,0.03593142668495665,24.658152929266084,0.029813061873834056,25.900186685726304,0.9787303934226165
16,22.28876697882085,0.035965760675696165,24.68736066779484,0.029828746304348543,25.928947357222317,0.9787446636337418
17,22.318859844501027,0.036000094666435674,24.716527581894795,0.029844430734863033,25.95766730001597,0.978758933844867
18,22.348823126924554,0.03603442865717518,24.745653794958848,0.029860115165377524,25.986346773679777,0.9787732040559923
19,22.37865622753354,0.0360687626479147,24.774739432428913,0.02987579959589201,26.01498604047935,0.9787874742671177
20,22.40835855030203,0.03610309663865421,24.80378462178888,0.0298914840264065,26.043585365361622,0.9788017444782429
21,22.43792950176003,0.036137430629393716,24.832789492557524,0.029907168456920992,26.072145015945708,0.9788160146893682
22,22.46736849101737,0.03617176462013323,24.861754176281323,0.02992285288743548,26.100665262508127,0.9788302849004934
23,22.496674929787567,0.03620609861087274,24.89067880652715,0.02993853731794997,26.129146377972305,0.9788445551116187
24,22.52584823241164,0.03624043260161225,24.919563518874767,0.029954221748464457,26.157588637896062,0.978858825322744
25,22.5548878158818,0.036274766592351765,24.948408450909447,0.029969906178978947,26.18599232045932,0.9788730955338693
26,22.583793099865122,0.036309100583091274,24.977213742214246,0.029985590609493438,26.214357706451615,0.9788873657449946
27,22.612563506727184,0.03634343457383078,25.005979534362304,0.030001275040007925,26.2426850792595,0.9789016359561199
28,22.641198461555575,0.0363777685645703,25.034705970909013,0.030016959470522415,26.27097472485348,0.9789159061672451
29,22.669697392183373,0.03641210255530981,25.0633931973841,0.030032643901036906,26.299226931776506,0.9789301763783704
30,22.698059729212545,0.036446436546049316,25.092041361283574,0.030048328331551393,26.327441991127795,0.9789444465894956
31,22.726284906037314,0.03648077053678883,25.12065061206158,0.030064012762065884,26.35562019655356,0.978958716800621
32,22.754372358867386,0.03651510452752834,25.149221101122187,0.030079697192580374,26.383761844230534,0.9789729870117463
33,22.782321526751183,0.03654943851826785,25.177752981811008,0.03009538162309486,26.411867232853886,0.9789872572228715
34,22.810131851598953,0.036583772509007365,25.206246409406816,0.030111066053609352,26.439936663623264,0.9790015274339968
35,22.83780277820581,0.03661810649974687,25.234701541112948,0.030126750484123842,26.46797044022868,0.979015797645122
36,22.865333754274744,0.03665244049048638,25.263118536048648,0.03014243491463833,26.495968868837984,0.9790300678562474
37,22.892724230439487,0.0366867744812259,25.291497555240408,0.03015811934515282,26.523932258079952,0.9790443380673727
38,22.91997366028737,0.03672110847196541,25.319838761613042,0.030173803775667307,26.551860919032553,0.9790586082784979
39,22.947081500382033,0.03675544246270492,25.348142319980788,0.030189488206181798,26.579755165208276,0.9790728784896232
40,22.97404721028613,0.03678977645344443,25.37640839703825,0.03020517263669629,26.607615312538478,0.9790871487007485
41,23.000870252583905,0.03682411044418394,25.404637161351257,0.030220857067210775,26.635441679358415,0.9791014189118737
42,23.02755009290368,0.036858444434923456,25.43282878334767,0.030236541497725266,26.663234586394953,0.9791156891229991
43,23.05408619994028,0.036892778425662964,25.46098343530797,0.030252225928239757,26.69099435674878,0.9791299593341243
44,23.080478045477395,0.03692711241640247,25.48910129135589,0.030267910358754244,26.71872131588073,0.9791442295452496
45,23.106725104409804,0.03696144640714199,25.51718252744889,0.030283594789268734,26.746415791596213,0.9791584997563749
46,23.13282685476554,0.0369957803978815,25.545227321368493,0.030299279219783225,26.77407811402959,0.9791727699675001
47,23.158782777727986,0.037030114388621006,25.57323585271058,0.030314963650297712,26.80170861562999,0.9791870401786255
48,23.18459235765786,0.03706444837936052,25.60120830287561,0.030330648080812202,26.82930763114265,0.9792013103897507
49,23.210255082115072,0.03709878237010003,25.629144855058648,0.030346332511326693,26.856875497596924,0.979215580600876
50,23.235770441880586,0.03713311636083954,25.657045694239436,0.03036201694184118,26.884412554287334,0.9792298508120013
51,23.26113793097811,0.037167450351579055,25.684911007172225,0.03037770137235567,26.91191914275886,0.9792441210231265
52,23.28635704669567,0.037201784342318564,25.71274098237565,0.03039338580287016,26.939395606790452,0.9792583912342518
53,23.311427289607213,0.03723611833305807,25.740535810122385,0.030409070233384648,26.966842292378388,0.9792726614453771
54,23.336348163593968,0.03727045232379759,25.768295682428832,0.03042475466389914,26.994259547721185,0.9792869316565024
55,23.361119175865788,0.0373047863145371,25.79602079304457,0.030440439094413626,27.021647723200203,0.9793012018676277
56,23.3857398369824,0.037339120305276606,25.82371133744189,0.030456123524928116,27.049007171365396,0.9793154720787529
57,23.41020966087452,0.03737345429601612,25.851367512805073,0.030471807955442607,27.07633824691809,0.9793297422898782
58,23.434528164864854,0.03740778828675563,25.878989518019686,0.030487492385957094,27.10364130669294,0.9793440125010036
59,23.45869486968909,0.037442122277495146,25.906577553661734,0.030503176816471585,27.13091670964045,0.9793582827121288
60,23.48270929951662,0.037476456268234655,25.934131821986757,0.030518861246986075,27.15816481681217,0.9793725529232541
61,23.506570981971354,0.037510790258974164,25.96165252691879,0.030534545677500562,27.18538599134057,0.9793868231343793
62,23.530279448152267,0.03754512424971368,25.989139874039303,0.030550230108015053,27.21258059842283,0.9794010933455046
63,23.553834232653905,0.03757945824045319,26.016594070575987,0.030565914538529543,27.23974900530292,0.97941536355663
64,23.577234873586814,0.0376137922311927,26.044015325391484,0.03058159896904403,27.266891581253542,0.9794296337677552
65,23.600480912597792,0.03764812622193221,26.07140384897208,0.03059728339955852,27.294008697559526,0.9794439039788805
66,23.62357189489005,0.03768246021267172,26.09875985341614,0.03061296783007301,27.321100727496844,0.9794581741900057
67,23.646507369243306,0.03771679420341123,26.126083552422685,0.0306286522605875,27.3481680463182,0.979472444401131
68,23.669286888033724,0.037751128194150746,26.153375161279754,0.03064433669110199,27.375211031231757,0.9794867146122563
69,23.691910007253718,0.037785462184890255,26.180634896852652,0.030660021121616476,27.40223006138408,0.9795009848233815
70,23.71437628653169,0.037819796175629763,26.20786297757221,0.030675705552130967,27.429225517841314,0.9795152550345069
71,23.736685289151648,0.03785413016636928,26.235059623422888,0.030691389982645458,27.456197783570243,0.9795295252456321
72,23.758836582072632,0.03788846415710879,26.262225055930827,0.030707074413159945,27.483147243420866,0.9795437954567574
73,23.780829735948135,0.0379227981478483,26.289359498151857,0.030722758843674435,27.510074284104782,0.9795580656678827
74,23.802664325145315,0.03795713213858781,26.316463174659287,0.030738443274188926,27.536979294178593,0.9795723358790079
75,23.824339927764104,0.03799146612932732,26.343536311531775,0.030754127704703413,27.56386266402449,0.9795866060901333
76,23.845856125656248,0.03802580012006683,26.370579136341043,0.030769812135217903,27.59072478582992,0.9796008763012586
77,23.86721250444414,0.038060134110806346,26.397591878139487,0.030785496565732394,27.617566053567927,0.9796151465123838
78,23.88840865353958,0.038094468101545854,26.424574767447726,0.03080118099624688,27.644386862980095,0.9796294167235091
79,23.909444166162412,0.03812880209228536,26.45152803624216,0.03081686542676137,27.67118761155423,0.9796436869346343
80,23.930318639359008,0.03816313608302488,26.47845191794226,0.030832549857275862,27.69796869850599,0.9796579571457597
81,23.951031674020633,0.03819747007376439,26.505346647397975,0.03084823428779035,27.724730524758797,0.979672227356885
82,23.971582874901685,0.038231804064503896,26.53221246087695,0.03086391871830484,27.75147349292359,0.9796864975680102
83,23.991971850637825,0.03826613805524341,26.559049596051665,0.03087960314881933,27.778198007280135,0.9797007677791355
84,24.01219821376391,0.03830047204598292,26.585858291986597,0.030895287579333817,27.804904473753883,0.9797150379902607
85,24.032261580731877,0.03833480603672244,26.612638789125157,0.030910972009848308,27.831593299899453,0.979729308201386
86,24.052161571928423,0.038369140027461945,26.639391329276673,0.030926656440362795,27.858264894877305,0.9797435784125114
87,24.07189781169261,0.038403474018201454,26.666116155603287,0.030942340870877286,27.88491966943458,0.9797578486236366
88,24.09146992833328,0.03843780800894097,26.69281351260668,0.030958025301391776,27.911558035884212,0.9797721188347619
89,24.110877554146352,0.03847214199968048,26.719483646114835,0.030973709731906263,27.938180408084264,0.9797863890458872
90,24.130120325432003,0.03850647599041999,26.74612680326867,0.030989394162420754,27.964787201417057,0.9798006592570124
91,24.1491978825117,0.0385408099811595,26.772743232508624,0.031005078592935244,27.991378832768312,0.9798149294681378
92,24.168109869745056,0.03857514397189901,26.79933318356116,0.03102076302344973,28.017955720505825,0.979829199679263
93,24.186855935546582,0.03860947796263852,26.825896907425182,0.031036447453964222,28.044518284459702,0.9798434698903883
94,24.205435732402314,0.038643811953378036,26.852434656358408,0.031052131884478713,28.07106694589846,0.9798577401015136
95,24.22384891688622,0.038678145944117545,26.878946683863674,0.0310678163149932,28.09760212751012,0.9798720103126388
96,24.242095149676565,0.038712479934857054,26.905433244675162,0.03108350074550769,28.1241242533805,0.9798862805237641
97,24.260174095572026,0.03874681392559657,26.9318945947445,0.031099185176022177,28.150633748970396,0.9799005507348894
98,24.278085423507758,0.03878114791633608,26.95833099122693,0.031114869606536668,28.177131041094995,0.9799148209460147
99,24.295828806571247,0.03881548190707559,26.984742692467293,0.03113055403705116,28.203616557901924,0.97992909115714
100,24.31340392201802,0.0388498158978151,27.01112995798597,0.031146238467565646,28.230090728849454,0.9799433613682652
101,24.33081045128724,0.03888414988855461,27.03749304846479,0.031161922898080136,28.256553984684572,0.9799576315793905
102,24.348048080017104,0.03891848387929412,27.06383222573286,0.031177607328594627,28.28300675742075,0.9799719017905157
103,24.365116498060168,0.038952817870033636,27.090147752752323,0.031193291759109114,28.309449480316914,0.9799861720016411
104,24.382015399498393,0.038987151860773145,27.116439893604024,0.031208976189623604,28.33588258785395,0.9800004422127664
105,24.398744482658167,0.03902148585151266,27.142708913473204,0.031224660620138095,28.362306515712156,0.9800147124238916
106,24.415303450125077,0.03905581984225217,27.168955078635,0.031240345050652582,28.388721700751304,0.9800289826350169
107,24.431692008758596,0.03909015383299168,27.195178656440042,0.03125602948116707,28.415128580985535,0.9800432528461422
108,24.447909869706564,0.039124487823731194,27.221379915299813,0.03127171391168156,28.441527595562164,0.9800575230572675
109,24.463956748419513,0.0391588218144707,27.247559124672065,0.03128739834219605,28.46791918473879,0.9800717932683928
110,24.479832364664887,0.03919315580521021,27.2737165550462,0.03130308277271054,28.49430378986036,0.980086063479518
111,24.49553644254103,0.03922748979594973,27.299852477928482,0.03131876720322503,28.5206818533377,0.9801003336906433
112,24.511068710491067,0.039261823786689236,27.325967165827254,0.03133445163373952,28.547053818621983,0.9801146039017686
113,24.52642890131659,0.039296157777428745,27.352060892238104,0.031350136064254006,28.573420130184232,0.9801288741128938
114,24.54161675219121,0.03933049176816826,27.378133931629,0.0313658204947685,28.59978123349196,0.9801431443240192
115,24.556632004673915,0.03936482575890777,27.404186559425234,0.03138150492528299,28.62613757498481,0.9801574145351444
116,24.5714744047223,0.03939915974964728,27.430219051994484,0.031397189355797474,28.652489602052377,0.9801716847462697
117,24.5861437027056,0.039433493740386794,27.45623168663177,0.03141287378631197,28.67883776301072,0.980185954957395
118,24.600639653417552,0.0394678277311263,27.482224741544208,0.031428558216826455,28.70518250707904,0.9802002251685202
119,24.614962016089155,0.03950216172186581,27.50819849583597,0.03144424264734094,28.731524284356244,0.9802144953796456
120,24.62911055440116,0.03953649571260533,27.534153229492976,0.031459927077855436,28.757863545797488,0.9802287655907709
121,24.643085036496487,0.039570829703344836,27.560089223367587,0.03147561150836992,28.78420074319034,0.9802430358018961
122,24.656885234992387,0.039605163694084344,27.58600675916338,0.03149129593888441,28.81053632913249,0.9802573060130214
123,24.67051092699254,0.03963949768482386,27.611906119419647,0.031506980369398904,28.836870757005162,0.9802715762241466
124,24.683961894098843,0.03967383167556337,27.63778758749602,0.03152266479991339,28.863204480953023,0.980285846435272
125,24.69723792242317,0.03970816566630288,27.663651447556973,0.03153834923042788,28.889537955857463,0.9803001166463973
126,24.71033880259884,0.03974249965704239,27.68949798455631,0.03155403366094237,28.915871637314016,0.9803143868575225
127,24.723264329792002,0.0397768336477819,27.715327484221525,0.03156971809145686,28.942205981608133,0.9803286570686478
128,24.736014303712768,0.03981116763852141,27.74114023303825,0.03158540252197135,28.968541445690875,0.980342927279773
129,24.748588528626225,0.03984550162926093,27.76693651823453,0.03160108695248584,28.99487848715618,0.9803571974908983
130,24.76098681336326,0.039879835620000435,27.7927166277651,0.03161677138300033,29.021217564214012,0.9803714677020237
131,24.773208971331186,0.039914169610739944,27.81848085029567,0.031632455813514815,29.04755913566858,0.9803857379131489
132,24.78525482052421,0.03994850360147946,27.84422947518707,0.03164814024402931,29.07390366089375,0.9804000081242742
133,24.79712418353371,0.03998283759221897,27.86996279247937,0.031663824674543796,29.100251599807436,0.9804142783353994
134,24.808816887558365,0.040017171582958484,27.89568109287609,0.03167950910505828,29.126603412848233,0.9804285485465247
135,24.82033276441404,0.04005150557369799,27.921384667728127,0.03169519353557278,29.152959560950706,0.98044281875765
136,24.831671650543548,0.0400858395644375,27.947073809017887,0.031710877966087264,29.179320505520913,0.9804570889687753
137,24.842833387026225,0.04012017355517702,27.972748809343187,0.03172656239660175,29.205686708411825,0.9804713591799006
138,24.85381781958728,0.040154507545916526,27.998409961901253,0.03174224682711624,29.232058631898703,0.9804856293910259
139,24.864624798607,0.040188841536656035,28.02405756047257,0.03175793125763073,29.258436738654222,0.9804998996021511
140,24.875254179129776,0.04022317552739555,28.04969189940475,0.03177361568814522,29.284821491725005,0.9805141698132764
141,24.8857058208729,0.04025750951813506,28.07531327359641,0.03178930011865971,29.311213354504027,0.9805284400244016
142,24.895979588235228,0.04029184350887457,28.100921978480883,0.0318049845491742,29.337612790709464,0.980542710235527
143,24.906075350305613,0.040326177499614084,28.126518310010024,0.03182066897968869,29.364020264356924,0.9805569804466523
144,24.9159929808712,0.04036051149035359,28.152102564637865,0.031836353410203175,29.39043623973588,0.9805712506577775
145,24.92573235842547,0.0403948454810931,28.17767503930439,0.03185203784071767,29.41686118138445,0.9805855208689028
146,24.935293366176158,0.04042917947183262,28.203236031419053,0.031867722271232156,29.443295554064147,0.980599791080028
147,24.944675892052945,0.040463513462572126,28.228785838844484,0.03188340670174664,29.469739822736155,0.9806140612911534
148,24.953879828714964,0.04049784745331164,28.254324759880067,0.03189909113226114,29.49619445253361,0.9806283315022787
149,24.962905073558126,0.04053218144405115,28.279853093245393,0.031914775562775624,29.522659908738866,0.9806426017134039
150,24.971751528722237,0.04056651543479066,28.305371138063897,0.03193045999329011,29.54913665675809,0.9806568719245292
151,24.980419101097976,0.040600849425530175,28.33087919384626,0.031946144423804605,29.575625162094973,0.9806711421356545
152,24.988907702333588,0.040635183416269684,28.356377560473867,0.03196182885431909,29.60212589032527,0.9806854123467798
153,24.99721724884147,0.04066951740700919,28.38186653818228,0.03197751328483358,29.628639307073904,0.9806996825579051
154,25.005347661804535,0.04070385139774871,28.40734642754461,0.03199319771534807,29.655165877987017,0.9807139527690303
155,25.01329886718235,0.04073818538848822,28.43281752945483,0.03200888214586256,29.681706068707967,0.9807282229801556
156,25.02107079571712,0.040772519379227726,28.45828014511123,0.03202456657637705,29.708260344851702,0.9807424931912809
157,25.02866338293948,0.04080685336996724,28.48373457599967,0.03204025100689154,29.734829171979356,0.9807567634024061
158,25.03607656917405,0.04084118736070675,28.509181123876807,0.03205593543740603,29.76141301557283,0.9807710336135315
159,25.043310299544828,0.04087552135144626,28.53462009075347,0.032071619867920516,29.788012341009072,0.9807853038246567
160,25.05036452398037,0.040909855342185775,28.560051778877877,0.03208730429843501,29.814627613535666,0.980799574035782
161,25.0572391972188,0.04094418933292528,28.585476490718786,0.0321029887289495,29.841259298243994,0.9808138442469073
162,25.063934278812564,0.04097852332366479,28.61089452894874,0.032118673159463984,29.867907860043445,0.9808281144580325
163,25.07044973313306,0.04101285731440431,28.63630619642727,0.03213435758997847,29.894573763638256,0.9808423846691579
164,25.076785529375,0.04104719130514382,28.66171179618401,0.032150042020492965,29.921257473499267,0.9808566548802831
165,25.082941641560623,0.041081525295883325,28.68711163140179,0.03216572645100745,29.947959453839673,0.9808709250914084
166,25.08891804854367,0.04111585928662284,28.712506005399845,0.032181410881521946,29.97468016858912,0.9808851953025337
167,25.094714734013195,0.04115019327736235,28.7378952216168,0.03219709531203643,30.001420081367833,0.9808994655136589
168,25.10033168649714,0.04118452726810186,28.76327958359385,0.03221277974255092,30.02817965546229,0.9809137357247842
169,25.10576889936574,0.041218861258841374,28.788659394957755,0.03222846417306541,30.054959353796853,0.9809280059359096
170,25.111026370834697,0.04125319524958088,28.814034959403905,0.0322441486035799,30.081759638910558,0.9809422761470348
171,25.116104103968173,0.04128752924032039,28.83940658067928,0.03225983303409439,30.10858097293107,0.9809565463581601
172,25.121002106681566,0.04132186323105991,28.864774562565596,0.032275517464608876,30.135423817547704,0.9809708165692853
173,25.125720391744096,0.041356197221799416,28.890139208862184,0.03229120189512337,30.162288633986762,0.9809850867804106
174,25.130258976781175,0.041390531212538925,28.915500823368976,0.03230688632563786,30.189175882985502,0.980999356991536
175,25.134617884276587,0.04142486520327844,28.94085970986956,0.032322570756152344,30.216086024766447,0.9810136272026612
176,25.13879714157443,0.04145919919401795,28.966216172114077,0.03233825518666684,30.24301951901161,0.9810278974137865
177,25.142796780880914,0.04149353318475746,28.991570513802134,0.032353939617181325,30.269976824836476,0.9810421676249117
178,25.146616839265896,0.041527867175496974,29.0169230385658,0.03236962404769581,30.296958400765348,0.981056437836037
179,25.15025735866422,0.04156220116623648,29.042274049952532,0.032385308478210306,30.323964704704203,0.9810707080471623
180,25.153718385876893,0.041596535156976,29.067623851408015,0.03240099290872479,30.350996193914675,0.9810849782582876
181,25.156999972571995,0.04163086914771551,29.092972746259143,0.03241667733923928,30.378053324990727,0.9810992484694129
182,25.160102175285424,0.041665203138455016,29.118321037696923,0.032432361769753774,30.405136553830186,0.9811135186805381
183,25.163025055421414,0.04169953712919453,29.143669028759255,0.03244804620026826,30.4322463356103,0.9811277888916634
184,25.165768679252878,0.04173387111993404,29.169017022313977,0.03246373063078275,30.459383124761747,0.9811420591027887
185,25.16833311792147,0.04176820511067355,29.194365321041637,0.03247941506129724,30.486547374942585,0.9811563293139139
186,25.170718447437544,0.041802539101413065,29.21971422741835,0.03249509949181173,30.51373953901384,0.9811705995250393
187,25.172924748679797,0.041836873092152574,29.245064043698783,0.03251078392232622,30.54096006901109,0.9811848697361646
188,25.17495210739478,0.04187120708289208,29.270415071898896,0.03252646835284071,30.568209416121096,0.9811991399472898
189,25.1768006141962,0.0419055410736316,29.295767613778875,0.0325421527833552,30.595488030655872,0.9812134101584151
190,25.17847036456392,0.04193987506437111,29.32112197082597,0.032557837213869685,30.622796362025554,0.9812276803695403
191,25.179961458842897,0.041974209055110616,29.346478444237384,0.03257352164438418,30.650134858713784,0.9812419505806657
192,25.18127400224176,0.04200854304585013,29.371837334903063,0.032589206074898666,30.67750396825177,0.981256220791791
193,25.182408104831318,0.04204287703658964,29.39719894338863,0.03260489050541315,30.70490413719252,0.9812704910029162
194,25.183363881542732,0.042077211027329156,29.42256356991821,0.03262057493592764,30.73233581108527,0.9812847612140415
195,25.184141452165584,0.042111545018068665,29.447931514357307,0.032636259366442134,30.759799434449462,0.9812990314251667
196,25.184740941345655,0.042145879008808174,29.47330307619562,0.03265194379695662,30.78729545075025,0.981313301636292
197,25.18516247858253,0.04218021299954769,29.49867855452998,0.032667628227471115,30.81482430237149,0.9813275718474174
198,25.185406198227003,0.0422145469902872,29.524058248047147,0.0326833126579856,30.842386430589855,0.9813418420585426
199,25.18547223947825,0.04224888098102671,29.549442455006766,0.03269899708850009,30.86998227555172,0.9813561122696679
200,25.185360746380795,0.04228321497176622,29.574831473224165,0.03271468151901458,30.89761227624487,0.9813703824807932
201,25.18507186782126,0.04231754896250573,29.600225600053307,0.03273036594952907,30.925276870474317,0.9813846526919184
202,25.184605757524935,0.04235188295324524,29.6256251323696,0.03274605038004356,30.9529764948365,0.9813989229030438
203,25.183962574052096,0.042386216943984756,29.651030366552906,0.032761734810558045,30.980711584693527,0.981413193114169
204,25.183142480794146,0.042420550934724265,29.676441598470355,0.03277741924107254,31.008482574149106,0.9814274633252943
205,25.182145645969488,0.04245488492546377,29.701859123459265,0.032793103671587026,31.036289896020314,0.9814417335364196
206,25.1809722426193,0.04248921891620329,29.727283236310143,0.03280878810210151,31.064133981814678,0.9814560037475448
207,25.179622448602956,0.0425235529069428,29.75271423124955,0.03282447253261601,31.092015261704546,0.9814702739586701
208,25.17809644659335,0.04255788689768231,29.778152401923034,0.032840156963130494,31.11993416450032,0.9814845441697954
209,25.176394424071958,0.04259222088842182,29.803598041378145,0.03285584139364498,31.147891117626266,0.9814988143809207
210,25.174516573323668,0.04262655487916133,29.829051442047387,0.032871525824159475,31.175886547094937,0.981513084592046
211,25.172463091431474,0.04266088886990084,29.854512895731137,0.03288721025467396,31.203920877481934,0.9815273548031712
212,25.170234180270867,0.042695222860640356,29.879982693580708,0.03290289468518845,31.23199453190069,0.9815416250142965
213,25.167830046504093,0.042729556851379864,29.905461126081367,0.032918579115702944,31.260107931977004,0.9815558952254217
214,25.165250901574133,0.04276389084211937,29.93094848303526,0.03293426354621743,31.288261497825033,0.9815701654365471
215,25.162496961698537,0.04279822483285889,29.95644505354458,0.03294994797673192,31.316455648020785,0.9815844356476724
216,25.159568447863,0.0428325588235984,29.981951125994527,0.03296563240724641,31.34469079957676,0.9815987058587976
217,25.15646558581474,0.042866892814337906,30.00746698803639,0.0329813168377609,31.372967367919497,0.9816129760699229
218,25.15318860605566,0.04290122680507742,30.032992926570707,0.032997001268275386,31.40128576686174,0.9816272462810482
219,25.149737743835324,0.04293556079581693,30.05852922773027,0.03301268569878988,31.42964640857894,0.9816415164921735
220,25.14611323914369,0.04296989478655644,30.084076176863327,0.03302837012930437,31.458049703584077,0.9816557867032988
221,25.14231533670365,0.043004228777295955,30.10963405851669,0.033044054559818854,31.48649606070282,0.981670056914424
222,25.13834428596335,0.043038562768035464,30.135203156418946,0.03305973899033335,31.51498588704873,0.9816843271255493
223,25.134200341088324,0.04307289675877497,30.160783753463544,0.033075423420847835,31.543519587998503,0.9816985973366746
224,25.129883760953366,0.04310723074951449,30.186376131692114,0.03309110785136232,31.572097567166992,0.9817128675477999
225,25.125394809134264,0.043141564740254,30.211980572277653,0.03310679228187681,31.600720226384006,0.9817271377589252
226,25.120733753899238,0.04317589873099351,30.23759735550776,0.033122476712391304,31.62938796566654,0.9817414079700504
227,25.115900868200278,0.04321023272173302,30.263226760767928,0.03313816114290579,31.658101183198255,0.9817556781811757
228,25.110896429664145,0.04324456671247253,30.28886906652486,0.033153845573420285,31.686860275301825,0.981769948392301
229,25.10572072058327,0.04327890070321204,30.314524550309752,0.03316953000393477,31.715665636415956,0.9817842186034262
230,25.10037402790637,0.043313234693951555,30.34019348870171,0.03318521443444926,31.744517659070695,0.9817984888145516
231,25.094856643228923,0.043347568684691064,30.365876157311057,0.033200898864963746,31.77341673386314,0.9818127590256769
232,25.089168862783367,0.04338190267543058,30.391572830762808,0.03321658329547824,31.802363249433146,0.9818270292368021
233,25.083310987429137,0.04341623666617009,30.417283782680002,0.03323226772599273,31.831357592439133,0.9818412994479274
234,25.07728332264246,0.0434505706569096,30.443009285667287,0.033247952156507214,31.86040014753366,0.9818555696590526
235,25.071086178505993,0.04348490464764911,30.468749611294307,0.03326363658702171,31.88949129734051,0.981869839870178
236,25.06471986969818,0.04351923863838862,30.494505030079253,0.033279321017536195,31.918631422429186,0.9818841100813033
237,25.058184715482483,0.04355357262912814,30.520275811472445,0.03329500544805068,31.947820901290704,0.9818983802924285
238,25.05148103969633,0.043587906619867646,30.54606222383985,0.033310689878565176,31.977060110316298,0.9819126505035538
239,25.044609170739925,0.043622240610607155,30.57186453444675,0.033326374309079664,32.0063494237707,0.981926920714679
240,25.037569441564777,0.04365657460134667,30.59768300944132,0.03334205873959415,32.035689213769814,0.9819411909258043
241,25.030362189662117,0.04369090859208618,30.623517913838384,0.033357743170108645,32.065079850256765,0.9819554611369297
242,25.02298775705102,0.04372524258282569,30.649369511503036,0.03337342760062313,32.094521700977985,0.9819697313480549
243,25.015446490266356,0.043759576573565204,30.675238065134426,0.03338911203113762,32.12401513146111,0.9819840015591802
244,25.007738740346568,0.04379391056430471,30.701123836249575,0.03340479646165211,32.15356050498826,0.9819982717703054
245,24.999864862821205,0.04382824455504422,30.727027085167077,0.0334204808921666,32.183158182576804,0.9820125419814307
246,24.99182521769825,0.04386257854578374,30.752948070991074,0.03343616532268109,32.212808522952734,0.982026812192556
247,24.983620169451278,0.043896912536523246,30.778887051595042,0.03345184975319558,32.24251188252893,0.9820410824036813
248,24.97525008700637,0.043931246527262754,30.804844283605725,0.03346753418371007,32.272268615381634,0.9820553526148066
249,24.96671534372885,0.04396558051800227,30.830820022387165,0.033483218614224555,32.30207907322736,0.9820696228259319
250,24.958016317409854,0.04399991450874178,30.85681452202462,0.03349890304473905,32.3319436053999,0.9820838930370571
251,24.949153390252587,0.04403424849948129,30.88282803530859,0.033514587475253536,32.361862558827326,0.9820981632481824
252,24.940126948858502,0.0440685824902208,30.908860813718984,0.03353027190576802,32.39183627800886,0.9821124334593077
253,24.93093738421322,0.04410291648096031,30.93491310740914,0.03354595633628252,32.421865104993245,0.982126703670433
254,24.921585091672235,0.04413725047169982,30.960985165189996,0.033561640766797005,32.45194937935459,0.9821409738815583
255,24.912070470946453,0.04417158446243934,30.987077234514324,0.03357732519731149,32.482089438169375,0.9821552440926835
256,24.902393926087527,0.044205918453178845,31.01318956146094,0.03359300962782598,32.512285615996696,0.9821695143038088
257,24.89255586547297,0.044240252443918354,31.039322390718993,0.03360869405834047,32.542538244852736,0.982183784514934
258,24.882556701791096,0.04427458643465787,31.06547596557227,0.03362437848885496,32.57284765418993,0.9821980547260594
259,24.872396852025755,0.04430892042539738,31.091650527883573,0.033640062919369454,32.60321417087439,0.9822123249371847
260,24.862076737440844,0.04434325441613689,31.11784631807911,0.03365574734988394,32.63363811916336,0.9822265951483099
261,24.851596783564688,0.0443775884068764,31.144063575133018,0.03367143178039843,32.66411982068468,0.9822408653594352
262,24.84095742017415,0.04441192239761591,31.170302536551755,0.033687116210912915,32.69465959441172,0.9822551355705605
263,24.830159081278584,0.04444625638835542,31.19656343835876,0.03370280064142741,32.72525775664414,0.9822694057816858
264,24.81920220510362,0.044480590379094936,31.22284651507892,0.033718485071941896,32.755914620985834,0.9822836759928111
265,24.808087234074677,0.044514924369834445,31.24915199972334,0.03373416950245638,32.7866304983216,0.9822979462039363
266,24.79681461480036,0.044549258360573954,31.27548012377392,0.03374985393297088,32.817405696796726,0.9823122164150616
267,24.785384798055635,0.04458359235131347,31.301831117168135,0.033765538363485365,32.84824052179516,0.9823264866261869
268,24.773798238764805,0.04461792634205298,31.328205208283855,0.03378122279399985,32.879135275918,0.9823407568373121
269,24.762055395984294,0.04465226033279249,31.3546026239241,0.033796907224514346,32.91009025896218,0.9823550270484375
270,24.750156732885248,0.044686594323532,31.381023589301957,0.03381259165502883,32.94110576789887,0.9823692972595627
271,24.738102716735973,0.04472092831427151,31.407468328025544,0.03382827608554332,32.972182096853544,0.982383567470688
272,24.725893818884124,0.04475526230501102,31.43393706208296,0.033843960516057814,33.003319537083414,0.9823978376818133
273,24.71353051473875,0.044789596295750536,31.460430011827306,0.0338596449465723,33.03451837695606,0.9824121078929385
274,24.701013283752157,0.044823930286490045,31.486947395961778,0.03387532937708679,33.06577890193145,0.9824263781040639
275,24.688342609401523,0.044858264277229554,31.513489431524864,0.03389101380760128,33.09710139453802,0.9824406483151891
276,24.675518979170427,0.04489259826796907,31.54005633387542,0.03390669823811577,33.12848613435358,0.9824549185263144
277,24.662542884530097,0.04492693225870858,31.566648316678037,0.033922382668630256,33.15993339798444,0.9824691887374397
278,24.649414820920526,0.044961266249448094,31.593265591888283,0.03393806709914475,33.19144345904466,0.9824834589485649
279,24.636135287731385,0.0449956002401876,31.619908369738006,0.03395375152965924,33.22301658813725,0.9824977291596902
280,24.622704788282775,0.04502993423092711,31.646576858720856,0.033969435960173724,33.254653052830804,0.9825119993708156
281,24.609123829805768,0.04506426822166663,31.673271265577664,0.03398512039068821,33.28635311764221,0.9825262695819408
282,24.595392923422757,0.045098602212406136,31.69999179528201,0.034000804821202706,33.31811704401627,0.9825405397930661
283,24.58151258412772,0.04513293620314565,31.726738651025727,0.03401648925171719,33.34994509030426,0.9825548100041913
284,24.56748333076615,0.04516727019388516,31.753512034204654,0.03403217368223169,33.381837511745346,0.9825690802153166
285,24.553305686014937,0.04520160418462467,31.78031214440421,0.034047858112746174,33.41379456044659,0.982583350426442
286,24.538980176362006,0.045235938175364185,31.807139179385214,0.03406354254326066,33.44581648536338,0.9825976206375672
287,24.52450733208581,0.045270272166103694,31.833993335069692,0.03407922697377515,33.47790353227994,0.9826118908486925
288,24.509887687234627,0.0453046061568432,31.860874805526734,0.03409491140428964,33.51005594378964,0.9826261610598177
289,24.495121779605665,0.04533894014758272,31.88778378295836,0.03411059583480413,33.54227395927742,0.982640431270943
290,24.480210150724055,0.04537327413832223,31.914720457685647,0.03412628026531862,33.57455781489738,0.9826547014820683
291,24.465153345821612,0.045407608129061736,31.941685018134635,0.03414196469583311,33.606907743556704,0.9826689716931936
292,24.449951913815422,0.04544194211980125,31.96867765082255,0.0341576491263476,33.63932397489643,0.9826832419043189
293,24.434606407286317,0.04547627611054076,31.995698540343884,0.034173333556862084,33.67180673527104,0.9826975121154441
294,24.419117382457117,0.04551061010128027,32.022747869356714,0.03418901798737658,33.70435624773117,0.9827117823265694
295,24.403485399170727,0.045544944092019785,32.04982581856892,0.034204702417891066,33.736972732004645,0.9827260525376947
296,24.38771102086806,0.04557927808275929,32.07693256672459,0.03422038684840555,33.76965640447814,0.98274032274882
297,24.371794814565824,0.0456136120734988,32.10406829059046,0.03423607127892005,33.802407478178814,0.9827545929599453
298,24.355737350834083,0.04564794606423832,32.131233164942344,0.034251755709434534,33.835226162756214,0.9827688631710706
299,24.339539203773683,0.04568228005497783,32.15842736255175,0.03426744013994902,33.86811266446382,0.9827831333821958
300,24.323200950993552,0.045716614045717335,32.18565105417245,0.034283124570463515,33.90106718614278,0.9827974035933211
301,24.30672317358777,0.04575094803645685,32.212904408527166,0.034298809000978,33.9340899272005,0.9828116738044463
302,24.2901064561125,0.04578528202719636,32.240187592294376,0.03431449343149249,33.967181083597566,0.9828259440155717
303,24.273351386562794,0.04581961601793587,32.26750077009505,0.03433017786200698,34.00034084782653,0.982840214226697
304,24.256458556349166,0.045853950008675384,32.29484410447957,0.03434586229252147,34.03356940889616,0.9828544844378222
305,24.239428560274096,0.04588828399941489,32.32221775591469,0.03436154672303596,34.0668669523138,0.9828687546489475
306,24.222261996508287,0.0459226179901544,32.349621882770556,0.03437723115355045,34.10023366006787,0.9828830248600727
307,24.20495946656682,0.04595695198089392,32.377056641307746,0.03439291558406494,34.13366971061244,0.982897295071198
308,24.18752157528516,0.045991285971633426,32.40452218566445,0.034408600014579425,34.167175278847026,0.9829115652823234
309,24.16994893079494,0.046025619962372935,32.43201866784374,0.03442428444509392,34.20075053610278,0.9829258354934486
310,24.152242144499674,0.04605995395311245,32.45954623770078,0.03443996887560841,34.23439565012549,0.9829401057045739
311,24.134401831050276,0.04609428794385196,32.48710504293025,0.034455653306122894,34.26811078505774,0.9829543759156992
312,24.116428608320412,0.04612862193459147,32.51469522905374,0.03447133773663738,34.30189610142214,0.9829686461268244
313,24.098323097381716,0.046162955925330984,32.54231693940733,0.034487022167151875,34.335751756108124,0.9829829163379498
314,24.08008592247893,0.04619728991607049,32.56997031512901,0.03450270659766636,34.369677902352436,0.982997186549075
315,24.061717711004732,0.04623162390681,32.597655495146505,0.034518391028180856,34.4036746897248,0.9830114567602003
316,24.043219093474562,0.04626595789754952,32.62537261616488,0.03453407545869534,34.43774226411177,0.9830257269713256
317,24.024590703501268,0.046300291888289026,32.65312181265437,0.03454975988920983,34.471880767700604,0.9830399971824508
318,24.005833177769567,0.046334625879028535,32.68090321683825,0.03456544431972432,34.506090338965436,0.9830542673935762
319,23.986947156010373,0.04636895986976805,32.708716958680775,0.03458112875023881,34.54037111264801,0.9830685376047014
320,23.967933280975068,0.04640329386050756,32.73656316587511,0.0345968131807533,34.57472321974721,0.9830828078158267
321,23.948792198409464,0.04643762785124707,32.76444196383159,0.03461249761126779,34.60914678750005,0.983097078026952
322,23.92952455702781,0.046471961841986584,32.792353475665664,0.03462818204178228,34.64364193936841,0.9831113482380772
323,23.910131008486537,0.04650629583272609,32.82029782218635,0.034643866472296767,34.678208795023735,0.9831256184492025
324,23.89061220735789,0.04654062982346561,32.84827512188437,0.034659550902811254,34.71284747033198,0.9831398886603278
325,23.87096881110347,0.04657496381420512,32.87628549092063,0.03467523533332575,34.74755807734068,0.9831541588714531
326,23.851201480047592,0.046609297804944626,32.904329043114636,0.034690919763840235,34.78234072426102,0.9831684290825784
327,23.831310877350525,0.04664363179568414,32.93240588993308,0.03470660419435472,34.81719551545663,0.9831826992937036
328,23.811297668981613,0.04667796578642365,32.96051614047843,0.034722288624869216,34.85212255142904,0.9831969695048289
329,23.79116252369223,0.046712299777163166,32.98865990147759,0.0347379730553837,34.887121928802195,0.9832112397159543
330,23.77090611298868,0.046746633767902675,33.01683727727075,0.03475365748589819,34.92219374030825,0.9832255099270795
331,23.75052911110486,0.046780967758642183,33.045048369800185,0.034769341916412684,34.95733807477693,0.9832397801382048
332,23.730032194974882,0.0468153017493817,33.07329327859914,0.03478502634692717,34.992555017118384,0.98325405034933
333,23.70941604420556,0.04684963574012121,33.10157210078094,0.03480071077744166,35.02784464831151,0.9832683205604553
334,23.68868134104871,0.04688396973086072,33.129884931028016,0.03481639520795615,35.06320704539022,0.9832825907715806
335,23.667828770373426,0.04691830372160023,33.15823186158104,0.03483207963847064,35.098642281429946,0.9832968609827059
336,23.646859019638136,0.04695263771233974,33.186612982228226,0.034847764068985126,35.13415042553636,0.9833111311938312
337,23.62577277886262,0.04698697170307925,33.21502838029467,0.03486344849949962,35.16973154282856,0.9833254014049564
338,23.60457074059983,0.047021305693818766,33.243478140631666,0.03487913293001411,35.20538569443133,0.9833396716160817
339,23.58325359990768,0.047055639684558274,33.27196234560626,0.034894817360528595,35.241112937458624,0.983353941827207
340,23.561822054320654,0.04708997367529778,33.30048107509086,0.03491050179104309,35.276913325002916,0.9833682120383322
341,23.540276803821314,0.0471243076660373,33.32903440645274,0.034926186221557576,35.3127869061225,0.9833824822494576
342,23.51861855081171,0.04715864165677681,33.35762241454397,0.03494187065207206,35.3487337258294,0.9833967524605829
343,23.496848000084675,0.047192975647516316,33.38624517169103,0.03495755508258655,35.38475382507735,0.9834110226717081
344,23.474965858795002,0.04722730963825583,33.4149027476849,0.034973239513101044,35.42084724074994,0.9834252928828334
345,23.452972836430497,0.04726164362899534,33.443595209770855,0.03498892394361553,35.4570140056486,0.9834395630939586
346,23.430869644782973,0.04729597761973485,33.47232262263867,0.035004608374130025,35.493254148482464,0.983453833305084
347,23.40865699791909,0.047330311610474365,33.501085048412705,0.03502029280464451,35.52956769385518,0.9834681035162093
348,23.386335612151093,0.047364645601213874,33.529882546642135,0.035035977235159,35.56595466225333,0.9834823737273345
349,23.363906206007506,0.04739897959195338,33.55871517429131,0.035051661665673486,35.60241507003861,0.9834966439384598
350,23.34136950020362,0.0474333135826929,33.58758298573011,0.03506734609618798,35.63894892943324,0.983510914149585
351,23.318726217612014,0.04746764757343241,33.6164860327244,0.03508303052670247,35.67555624851106,0.9835251843607103
352,23.295977083232813,0.047501981564171916,33.64542436442674,0.03509871495721696,35.71223703118649,0.9835394545718357
353,23.273122824164023,0.04753631555491143,33.67439802736685,0.03511439938773145,35.748991277204105,0.9835537247829609
354,23.25016416957166,0.04757064954565094,33.70340706544252,0.035130083818245936,35.78581898212831,0.9835679949940862
355,23.227101850659775,0.04760498353639045,33.73245151991035,0.03514576824876042,35.82272013733282,0.9835822652052114
356,23.203936600640464,0.047639317527129965,33.76153142937669,0.03516145267927492,35.85969472999216,0.9835965354163367
357,23.180669154703764,0.047673651517869474,33.790646829788614,0.035177137109789404,35.89674274306991,0.9836108056274621
358,23.157300249987387,0.04770798550860898,33.81979775442507,0.03519282154030389,35.93386415530875,0.9836250758385873
359,23.13383062554643,0.0477423194993485,33.84898423388801,0.035208505970818385,35.971058941224186,0.9836393460497126
360,23.110261022323037,0.04777665349008801,33.878206296093644,0.03522419040133287,36.00832707109154,0.9836536162608379
361,23.086592183115886,0.047810987480827516,33.90746396626386,0.03523987483184736,36.04566851093853,0.9836678864719631
362,23.062824852549603,0.04784532147156703,33.936757266917624,0.03525555926236185,36.08308322253592,0.9836821566830884
363,23.038959777044216,0.04787965546230654,33.96608621786243,0.03527124369287634,36.12057116338818,0.9836964268942137
364,23.01499770478435,0.04791398945304605,33.995450836186116,0.03528692812339083,36.15813228672668,0.983710697105339
365,22.99093938568847,0.047948323443785565,34.02485113624838,0.03530261255390532,36.19576654149737,0.9837249673164643
366,22.966785571377997,0.047982657434525074,34.05428712967266,0.03531829698441981,36.23347387235571,0.9837392375275895
367,22.94253701514635,0.04801699142526458,34.08375882533803,0.035333981414934296,36.271254219658076,0.9837535077387148
368,22.918194471927936,0.0480513254160041,34.1132662293712,0.03534966584544879,36.309107519451764,0.98376777794984
369,22.89375869826705,0.04808565940674361,34.14280934513849,0.03536535027596328,36.34703370346859,0.9837820481609654
370,22.869230452286686,0.04811999339748312,34.17238817323806,0.035381034706477764,36.38503269911675,0.9837963183720907
371,22.844610493657346,0.04815432738822263,34.20200271149222,0.03539671913699226,36.42310442947316,0.9838105885832159
372,22.819899583565654,0.04818866137896214,34.2316529549396,0.035412403567506745,36.4612488132761,0.9838248587943412
373,22.795098484683045,0.048222995369701656,34.261338895827734,0.03542808799802123,36.49946576491746,0.9838391290054664
374,22.770207961134346,0.048257329360441165,34.29106052360555,0.03544377242853572,36.537755194437246,0.9838533992165918
375,22.745228778466185,0.04829166335118067,34.32081782491597,0.03545945685905021,36.576117007514604,0.9838676694277171
376,22.720161703615524,0.04832599734192019,34.350610783588586,0.0354751412895647,36.61455110546075,0.9838819396388423
377,22.695007504877978,0.0483603313326597,34.380439380632524,0.035490825720079194,36.65305738521571,0.9838962098499676
378,22.669766951876156,0.048394665323399214,34.41030359422929,0.03550651015059368,36.69163573933808,0.9839104800610929
379,22.64444081552793,0.04842899931413872,34.44020339972581,0.03552219458110817,36.7302860560006,0.9839247502722182
380,22.6190298680146,0.04846333330487823,34.470138769627475,0.035537879011622656,36.769008218983664,0.9839390204833435
381,22.59353488274912,0.04849766729561775,34.500109673591304,0.03555356344213715,36.80780210766895,0.9839532906944687
382,22.567956634344114,0.048532001286357256,34.530116078419205,0.03556924787265164,36.84666759703555,0.983967560905594
383,22.542295898580008,0.048566335277096764,34.56015794805141,0.035584932303166124,36.88560455765045,0.9839818311167193
384,22.51655345237298,0.04860066926783628,34.59023524355986,0.03560061673368062,36.924612855666574,0.9839961013278445
385,22.490730073742927,0.04863500325857579,34.62034792314175,0.035616301164195105,36.96369235281704,0.9840103715389699
386,22.4648265417814,0.0486693372493153,34.650495942113224,0.03563198559470959,37.0028429064081,0.9840246417500951
387,22.438843636619424,0.04870367124005481,34.68067925290313,0.035647670025224086,37.04206436931573,0.9840389119612204
388,22.412782139395375,0.04873800523079432,34.710897805046734,0.03566335445573857,37.08135658998041,0.9840531821723457
389,22.386642832222737,0.04877233922153383,34.74115154517978,0.03567903888625306,37.12071941240247,0.9840674523834709
390,22.360426498157832,0.04880667321227335,34.771440417032494,0.035694723316767554,37.160152676137656,0.9840817225945963
391,22.334133921167574,0.048841007203012855,34.801764361423636,0.03571040774728204,37.19965621629275,0.9840959928057216
392,22.307765886097094,0.048875341193752364,34.832123316254766,0.03572609217779653,37.23922986352112,0.9841102630168468
393,22.2813231786374,0.04890967518449188,34.86251721650462,0.03574177660831102,37.27887344402063,0.9841245332279721
394,22.25480658529304,0.04894400917523139,34.89294599422338,0.03575746103882551,37.31858677952553,0.9841388034390973
395,22.228216893349547,0.0489783431659709,34.92340957852731,0.03577314546934,37.358369687308375,0.9841530736502226
396,22.201554890841113,0.04901267715671041,34.953907895593325,0.03578882989985449,37.398221980172124,0.984167343861348
397,22.17482136651808,0.04904701114744992,34.98444086865359,0.03580451433036898,37.43814346644888,0.9841816140724732
398,22.148017109814383,0.04908134513818943,35.01500841799052,0.035820198760883465,37.47813394999635,0.9841958842835985
399,22.121142910815074,0.049115679128928946,35.045610460931506,0.03583588319139796,37.51819323019441,0.9842101544947237
400,22.09419956022378,0.049150013119668455,35.07624691184398,0.035851567621912446,37.55832110194443,0.984224424705849
401,22.067187849330118,0.049184347110407964,35.10691768213049,0.03586725205242693,37.59851735566251,0.9842386949169744
402,22.040108569977054,0.04921868110114748,35.13762268022392,0.03588293648294143,37.63878177728067,0.9842529651280996
403,22.01296251452841,0.04925301509188699,35.16836181158273,0.035898620913455914,37.679114148244196,0.9842672353392249
404,21.98575047583615,0.0492873490826265,35.19913497868637,0.0359143053439704,37.719514245507455,0.9842815055503501
405,21.958473247207788,0.04932168307336601,35.22994208103079,0.03592998977448489,37.75998184153355,0.9842957757614754
406,21.93113162237373,0.04935601706410552,35.26078301512403,0.03594567420499938,37.80051670429217,0.9843100459726007
407,21.90372639545464,0.04939035105484503,35.29165767448178,0.03596135863551387,37.84111859725792,0.984324316183726
408,21.876258360928745,0.049424685045584546,35.32256594962335,0.035977043066028364,37.8817872794089,0.9843385863948513
409,21.84872831359919,0.049459019036324055,35.35350772806742,0.03599272749654285,37.922522505225416,0.9843528566059766
410,21.821137048561344,0.049493353027063564,35.38448289432807,0.03600841192705734,37.963324024688895,0.9843671268171018
411,21.793485361170145,0.04952768701780308,35.415491329910886,0.036024096357571825,38.0041915832809,0.9843813970282271
412,21.765774047007405,0.04956202100854259,35.4465329133091,0.03603978078808632,38.045124921981994,0.9843956672393523
413,21.738003901849126,0.0495963549992821,35.47760751999985,0.036055465218600806,38.08612377727272,0.9844099374504777
414,21.710175721632837,0.04963068899002161,35.50871502244066,0.03607114964911529,38.12718788113121,0.984424207661603
415,21.682290302424907,0.04966502298076112,35.539855290065866,0.03608683407962979,38.168316961032424,0.9844384778727282
416,21.654348440387885,0.04969935697150063,35.57102818928312,0.036102518510144274,38.20951073995179,0.9844527480838535
417,21.626350931747837,0.049733690962240146,35.60223358347026,0.03611820294065876,38.25076893636117,0.9844670182949787
418,21.598298572761678,0.049768024952979655,35.63347133297192,0.036133887371173255,38.29209126423118,0.9844812885061041
419,21.57019215968456,0.04980235894371917,35.66474129509652,0.03614957180168774,38.33347743303117,0.9844955587172294
420,21.54203248873722,0.04983669293445868,35.69604332411322,0.03616525623220223,38.37492714772941,0.9845098289283546
421,21.513820356073364,0.04987102692519819,35.727377271249026,0.036180940662716723,38.41644010879591,0.9845240991394799
422,21.485556557747046,0.0499053609159377,35.75874298468595,0.03619662509323121,38.458016012199224,0.9845383693506052
423,21.45724188968016,0.04993969490667721,35.790140309558325,0.0362123095237457,38.49965454941127,0.9845526395617304
424,21.428877147629766,0.04997402889741673,35.82156908795024,0.03622799395426019,38.54135540740815,0.9845669097728558
425,21.400463127155643,0.05000836288815624,35.85302915889294,0.03624367838477468,38.58311826866958,0.984581179983981
426,21.3720006235877,0.050042696878895745,35.884520358362536,0.036259362815289166,38.62494281118209,0.9845954501951063
427,21.343490431993516,0.05007703086963526,35.91604251927766,0.03627504724580366,38.66682870844042,0.9846097204062316
428,21.31493334714585,0.05011136486037477,35.947595471497216,0.03629073167631815,38.70877562944947,0.9846239906173568
429,21.286330163490206,0.05014569885111428,35.979179041818405,0.036306416106832634,38.75078323872641,0.9846382608284822
430,21.257681675112412,0.050180032841853794,36.01079305397463,0.03632210053734713,38.79285119630256,0.9846525310396074
431,21.22898867570624,0.0502143668325933,36.04243732863368,0.036337784967861615,38.834979157727474,0.9846668012507327
432,21.200251958541042,0.05024870082333281,36.074111683395884,0.0363534693983761,38.877166774069565,0.984681071461858
433,21.17147231642945,0.05028303481407233,36.105815932792524,0.036369153828890596,38.919413691918365,0.9846953416729832
434,21.142650541695087,0.050317368804811836,36.13754988828414,0.03638483825940508,38.96171955339136,0.9847096118841085
435,21.113787426140313,0.050351702795551345,36.169313358259146,0.03640052268991957,39.004083996132906,0.9847238820952338
436,21.084883761014023,0.05038603678629086,36.201106148032466,0.03641620712043406,39.046506653319604,0.9847381523063591
437,21.055940336979532,0.05042037077703037,36.232928059844184,0.03643189155094855,39.08898715366337,0.9847524225174844
438,21.026957944082348,0.05045470476776988,36.26477889285847,0.03644757598146304,39.13152512141468,0.9847666927286096
439,20.997937371718184,0.050489038758509394,36.296658443162514,0.03646326041197753,39.174120176368476,0.9847809629397349
440,20.968879408600937,0.0505233727492489,36.32856650376545,0.03647894484249202,39.2167719338639,0.9847952331508603
441,20.93978484273063,0.05055770673998841,36.36050286459773,0.03649462927300651,39.25948000479229,0.9848095033619855
442,20.910654461361517,0.05059204073072793,36.39246731251016,0.036510313703520994,39.30224399560107,0.9848237735731108
443,20.88148905097023,0.050626374721467436,36.42445963127346,0.03652599813403549,39.3450635082961,0.984838043784236
444,20.852289397223927,0.050660708712206945,36.456479601577485,0.036541682564549975,39.38793814044804,0.9848523139953613
445,20.82305628494847,0.05069504270294646,36.48852700103106,0.03655736699506446,39.430867485196785,0.9848665842064867
446,20.793790498096804,0.05072937669368597,36.520601604161484,0.036573051425578956,39.4738511312564,0.9848808544176119
447,20.764492819717216,0.05076371068442548,36.55270318241432,0.03658873585609344,39.51688866292033,0.9848951246287372
448,20.73516403192177,0.050798044675164994,36.58483150415337,0.03660442028660793,39.559979660066276,0.9849093948398624
449,20.70580491585475,0.0508323786659045,36.6169863346606,0.036620104717122424,39.603123698163465,0.9849236650509877
450,20.676416251661202,0.05086671265664401,36.64916743613621,0.03663578914763691,39.64632034827609,0.984937935262113
451,20.64699881845551,0.05090104664738353,36.681374567698896,0.0366514735781514,39.68956917706876,0.9849522054732383
452,20.617553394290056,0.050935380638123036,36.71360748538616,0.03666715800866589,39.73286974681642,0.9849664756843636
453,20.58808075612392,0.050969714628862545,36.74586594215462,0.03668284243918038,39.776221615406115,0.9849807458954889
454,20.558581679791715,0.05100404861960206,36.77814968788063,0.03669852686969487,39.819624336345555,0.9849950161066141
455,20.5290569399724,0.05103838261034157,36.8104584693609,0.03671421130020936,39.8630774587692,0.9850092863177394
456,20.49950731015825,0.05107271660108108,36.84279203031315,0.03672989573072385,39.90658052744445,0.9850235565288646
457,20.46993356262385,0.051107050591820594,36.87515011137703,0.036745580161238335,39.95013308278068,0.98503782673999
458,20.44033646839518,0.0511413845825601,36.907532450115006,0.03676126459175283,39.99373466083191,0.9850520969511153
459,20.410716797218786,0.05117571857329961,36.939938781013396,0.036776949022267316,40.03738479330788,0.9850663671622405
460,20.381075317531014,0.05121005256403913,36.972368835483586,0.0367926334527818,40.08108300758095,0.9850806373733658
461,20.35141279642733,0.05124438655477864,37.004822341863246,0.0368083178832963,40.12482882669145,0.985094907584491
462,20.32172999963176,0.051278720545518144,37.037299025417674,0.036824002313810784,40.168621769357074,0.9851091777956164
463,20.292027691466302,0.05131305453625766,37.06979860834134,0.03683968674432527,40.21246134998028,0.9851234480067417
464,20.262306634820597,0.051347388526997176,37.1023208097594,0.036855371174839766,40.25634707865631,0.9851377182178669
465,20.232567591121533,0.05138172251773668,37.13486534572939,0.03687105560535425,40.30027846118134,0.9851519884289922
466,20.202811320302974,0.05141605650847619,37.16743192924304,0.03688674003586874,40.34425499906038,0.9851662586401174
467,20.173038580775696,0.05145039049921571,37.20002027022818,0.03690242446638323,40.38827618951754,0.9851805288512427
468,20.143250129397217,0.05148472448995521,37.23263007555073,0.03691810889689772,40.43234152550249,0.9851947990623681
469,20.113446721441868,0.05151905848069473,37.26526104901675,0.03693379332741221,40.47645049569881,0.9852090692734933
470,20.08362911057095,0.05155339247143424,37.29791289137482,0.0369494777579267,40.520602584537016,0.9852233394846186
471,20.053798048802904,0.051587726462173744,37.330585300318184,0.03696516218844119,40.56479727219923,0.9852376096957439
472,20.02395428648362,0.05162206045291326,37.36327797048732,0.036980846618955676,40.60903403463076,0.9852518799068691
473,19.99409857225692,0.051656394443652776,37.39599059347237,0.03699653104947016,40.65331234354912,0.9852661501179945
474,19.964231653035014,0.051690728434392284,37.428722857815934,0.03701221547998466,40.69763166645366,0.9852804203291197
475,19.934354273969156,0.05172506242513179,37.46147444901564,0.037027899910499144,40.7419914666354,0.985294690540245
476,19.90446717842034,0.05175939641587131,37.49424504952715,0.03704358434101363,40.78639120318697,0.9853089607513703
477,19.87457110793021,0.05179373040661082,37.52703433876711,0.037059268771528125,40.830830331012336,0.9853232309624955
478,19.844666802191853,0.051828064397350326,37.55984199311611,0.03707495320204261,40.875308300839286,0.9853375011736208
479,19.81475499902101,0.05186239838808984,37.59266768592206,0.0370906376325571,40.919824559225006,0.9853517713847461
480,19.78483643432716,0.05189673237882935,37.62551108750332,0.037106322063071594,40.964378548572874,0.9853660415958714
481,19.754911842084763,0.05193106636956886,37.65837186515214,0.03712200649358608,41.00896970713847,0.9853803118069967
482,19.724981954304695,0.051965400360308375,37.691249683138246,0.03713769092410057,41.053597469042614,0.9853945820181219
483,19.695047501005767,0.051999734351047884,37.72414420271237,0.03715337535461506,41.09826126428206,0.9854088522292472
484,19.66510921018628,0.05203406834178739,37.757055082109964,0.03716905978512955,41.142960518740324,0.9854231224403724
485,19.63516780779577,0.05206840233252691,37.78998197655508,0.037184744215644036,41.187694654201344,0.9854373926514978
486,19.605224017706945,0.05210273632326642,37.82292453826435,0.03720042864615853,41.23246308835654,0.9854516628626231
487,19.575278561687565,0.052137070314005926,37.85588241645088,0.03721611307667302,41.277265234820646,0.9854659330737483
488,19.545332159372556,0.05217140430474544,37.88885525732852,0.037231797507187504,41.32210050314309,0.9854802032848736
489,19.515385528236312,0.05220573829548495,37.92184270411616,0.037247481937702,41.36696829881831,0.985494473495999
490,19.485439383564948,0.05224007228622446,37.95484439704194,0.037263166368216485,41.41186802329747,0.9855087437071242
491,19.455494438428822,0.052274406276963975,37.987859973347916,0.03727885079873097,41.45679907400495,0.9855230139182495
492,19.425551403655135,0.052308740267703484,38.02088906729449,0.03729453522924546,41.501760844346286,0.9855372841293747
493,19.39561098780066,0.05234307425844299,38.053931310165225,0.037310219659759954,41.54675272372318,0.9855515543405
494,19.365673897124594,0.05237740824918251,38.086986330271515,0.03732590409027444,41.59177409754582,0.9855658245516253
495,19.33574083556159,0.05241174223992202,38.12005375295762,0.037341588520788935,41.63682434724552,0.9855800947627505
496,19.305812504694853,0.052446076230661526,38.1531332006056,0.03735727295130342,41.681902850290065,0.9855943649738759
497,19.27588960372942,0.05248041022140104,38.18622429264048,0.03737295738181791,41.72700898019204,0.9856086351850011
498,19.245972829465565,0.05251474421214055,38.21932664553547,0.037388641812332396,41.77214210652869,0.9856229053961264
499,19.216062876272336,0.05254907820288006,38.2524398728173,0.03740432624284689,41.81730159495053,0.9856371756072517
500,19.186160436061243,0.052583412193619575,38.28556358507165,0.03742001067336138,41.862486807197364,0.9856514458183769
501,19.156266198260067,0.052617746184359084,38.31869738994878,0.03743569510387587,41.90769710111179,0.9856657160295023
502,19.12638084978684,0.05265208017509859,38.35184089216907,0.03745137953439036,41.952931830653284,0.9856799862406276
503,19.096505075023938,0.05268641416583811,38.38499369352894,0.037467063964904845,41.99819034591241,0.9856942564517528
504,19.066639555792342,0.05272074815657762,38.418155392906606,0.03748274839541933,42.043471993125245,0.9857085266628781
505,19.03678497132603,0.052755082147317126,38.45132558626814,0.037498432825933826,42.08877611468744,0.9857227968740033
506,19.00694199824652,0.05278941613805664,38.48450386667352,0.037514117256448314,42.134102049170764,0.9857370670851286
507,18.9771113105376,0.05282375012879616,38.51768982428288,0.03752980168696281,42.179449131335616,0.985751337296254
508,18.947293579520128,0.05285808411953566,38.550883046362785,0.037545486117477295,42.22481669214564,0.9857656075073792
509,18.91748947382702,0.052892418110275174,38.58408311729266,0.03756117054799178,42.27020405878693,0.9857798777185045
510,18.887699659378463,0.05292675210101469,38.617289618571334,0.03757685497850627,42.315610554678784,0.9857941479296297
511,18.857924799357175,0.05296108609175419,38.650502128823696,0.03759253940902076,42.361035499491436,0.985808418140755
512,18.828165554183826,0.05299542008249371,38.68372022380733,0.03760822383953525,42.406478209161165,0.9858226883518804
513,18.79842258149276,0.05302975407323322,38.7169434764195,0.03762390827004974,42.45193799590566,0.9858369585630056
514,18.768696536107665,0.053064088063972725,38.750171456704045,0.03763959270056423,42.497414168242116,0.9858512287741309
515,18.738988070017523,0.05309842205471224,38.78340373185845,0.03765527713107872,42.54290603099832,0.9858654989852561
516,18.709297832352775,0.05313275604545176,38.81663986624102,0.037670961561593205,42.588412885335195,0.9858797691963814
517,18.679626469361494,0.05316709003619126,38.84987942137818,0.03768664599210769,42.63393402875814,0.9858940394075068
518,18.649974624385827,0.053201424026930774,38.88312195597186,0.037702330422622186,42.6794687551358,0.985908309618632
519,18.62034293783856,0.05323575801767029,38.916367025906936,0.037718014853136674,42.725016354716246,0.9859225798297573
520,18.590732047179944,0.0532700920084098,38.94961418425898,0.03773369928365117,42.77057611414373,0.9859368500408826
521,18.56114258689447,0.05330442599914931,38.98286298130176,0.037749383714165655,42.816147316475615,0.9859511202520078
522,18.531575188468047,0.05333875998988882,39.01611296451529,0.03776506814468014,42.861729241199484,0.9859653904631331
523,18.502030480365253,0.05337309398062833,39.049363678593565,0.03778075257519463,42.90732116424986,0.9859796606742584
524,18.472509088006678,0.05340742797136784,39.082614665452795,0.03779643700570912,42.9529223580274,0.9859939308853837
525,18.443011633746572,0.053441761962107356,39.115865464239285,0.03781212143622361,42.99853209141413,0.986008201096509
526,18.413538736850608,0.053476095952846865,39.14911561133795,0.037827805866738104,43.04414962979059,0.9860224713076342
527,18.38409101347379,0.053510429943586374,39.182364640380506,0.03784349029725259,43.089774235057796,0.9860367415187595
528,18.354669076638523,0.05354476393432589,39.215612082254005,0.03785917472776708,43.13540516565055,0.9860510117298847
529,18.32527353621301,0.0535790979250654,39.248857465109396,0.037874859158281565,43.181041676557825,0.9860652819410101
530,18.295904998889604,0.05361343191580491,39.282100314370204,0.03789054358879606,43.22668301934052,0.9860795521521354
531,18.26656406816346,0.05364776590654442,39.31534015274126,0.037906228019310546,43.27232844214932,0.9860938223632606
532,18.237251344311424,0.05368209989728393,39.348576500217725,0.03792191244982504,43.31797718974555,0.9861080925743859
533,18.20796742437094,0.05371643388802344,39.38180887409394,0.03793759688033953,43.36362850351512,0.9861223627855112
534,18.17871290211927,0.053750767878762956,39.41503678897267,0.037953281310854015,43.409281621491566,0.9861366329966365
535,18.14948836805284,0.053785101869502465,39.448259756774206,0.0379689657413685,43.45493577837435,0.9861509032077618
536,18.12029440936679,0.053819435860241974,39.48147728674577,0.037984650171882996,43.50059020554573,0.986165173418887
537,18.09113160993468,0.05385376985098149,39.51468888547087,0.03800033460239748,43.54624413109172,0.9861794436300123
538,18.062000550288417,0.053888103841721,39.54789405687889,0.03801601903291198,43.59189677982099,0.9861937138411376
539,18.03290180759834,0.05392243783246051,39.58109230225473,0.038031703463426464,43.63754737328428,0.9862079840522628
540,18.003835955653493,0.05395677182320002,39.6142831202485,0.03804738789394095,43.68319512979406,0.9862222542633882
541,17.974803564842105,0.05399110581393953,39.64746600688544,0.03806307232445544,43.728839264443714,0.9862365244745134
542,17.945805202132252,0.05402543980467904,39.68064045557584,0.03807875675496993,43.774478989129804,0.9862507946856387
543,17.916841431052692,0.054059773795418556,39.713805957125075,0.03809444118548442,43.82011351256738,0.986265064896764
544,17.8879128116739,0.054094107786158065,39.746961999743874,0.038110125615998906,43.86574204031432,0.9862793351078892
545,17.859019900589306,0.05412844177689757,39.780108069058514,0.0381258100465134,43.9113637747911,0.9862936053190146
546,17.83016325089671,0.05416277576763709,39.813243648121215,0.03814149447702789,43.95697791529885,0.9863078755301398
547,17.80134341217992,0.0541971097583766,39.84636821742065,0.038157178907542375,44.00258365804186,0.9863221457412651
548,17.772560930490506,0.05423144374911611,39.87948125489254,0.03817286333805686,44.04818019614763,0.9863364159523904
549,17.74381634832985,0.05426577773985562,39.91258223593037,0.038188547768571356,44.09376671968772,0.9863506861635156
550,17.715110204631355,0.05430011173059513,39.945670633396105,0.03820423219908584,44.13934241569873,0.9863649563746409
551,17.686443034742776,0.05433444572133464,39.978745917631215,0.03821991662960034,44.184906468203245,0.9863792265857663
552,17.657815370408876,0.054368779712074156,40.01180755646761,0.038235601060114824,44.23045805823063,0.9863934967968915
553,17.62922773975422,0.05440311370281367,40.04485501523884,0.03825128549062931,44.27599636384061,0.9864077670080168
554,17.60068066726612,0.05443744769355317,40.07788775679121,0.0382669699211438,44.32152056013966,0.986422037219142
555,17.57217467377783,0.05447178168429269,40.11090524149525,0.03828265435165829,44.367029819308996,0.9864363074302673
556,17.543710276452003,0.054506115675032205,40.14390692725701,0.03829833878217278,44.4125233106212,0.9864505776413927
557,17.515287988764225,0.054540449665771706,40.17689226952968,0.03831402321268727,44.45800020046435,0.9864648478525179
558,17.486908320486787,0.05457478365651122,40.20986072132521,0.03832970764320176,44.50345965236348,0.9864791180636432
559,17.45857177767278,0.05460911764725074,40.24281173322608,0.03834539207371625,44.54890082700225,0.9864933882747684
560,17.430278862640215,0.05464345163799024,40.275744753397134,0.038361076504230734,44.594322882247326,0.9865076584858937
561,17.402030073956453,0.054677785628729755,40.308659227597545,0.03837676093474523,44.639724973166174,0.986521928697019
562,17.373825906422812,0.05471211961946927,40.341554599192825,0.038392445365259716,44.68510625205363,0.9865361989081443
563,17.345666851059445,0.05474645361020877,40.374430309167096,0.03840812979577421,44.73046586845395,0.9865504691192696
564,17.317553395090243,0.05478078760094829,40.40728579613524,0.0384238142262887,44.775802969181676,0.9865647393303949
565,17.28948602192819,0.054815121591687804,40.440120496355334,0.038439498656803184,44.82111669834403,0.9865790095415201
566,17.26146521116076,0.05484945558242731,40.47293384374112,0.03845518308731767,44.86640619736787,0.9865932797526454
567,17.233491438535523,0.05488378957316682,40.505725269874574,0.038470867517832165,44.91167060501821,0.9866075499637706
568,17.205565175946067,0.05491812356390634,40.53849420401856,0.03848655194834665,44.95690905742364,0.986621820174896
569,17.177686891418055,0.054952457554645846,40.57124007312963,0.03850223637886114,45.00212068809913,0.9866360903860213
570,17.14985704909548,0.054986791545385355,40.603962301870965,0.03851792080937563,45.047304627969055,0.9866503605971465
571,17.12207610922714,0.05502112553612487,40.63666031262522,0.03853360523989012,45.09246000539283,0.9866646308082718
572,17.094344528153428,0.05505545952686438,40.66933352550776,0.03854928967040461,45.13758594618372,0.986678901019397
573,17.06666275829316,0.05508979351760389,40.7019813583798,0.0385649741009191,45.18268157363876,0.9866931712305224
574,17.039031248130705,0.055124127508343404,40.734603226861594,0.03858065853143359,45.22774600855775,0.9867074414416477
575,17.011450442203405,0.05515846149908291,40.767198544346044,0.038596342961948076,45.27277836926943,0.9867217116527729
576,16.983920781089047,0.05519279548982242,40.79976672201198,0.03861202739246257,45.317777771655145,0.9867359818638982
577,16.95644270139368,0.05522712948056194,40.83230716883787,0.03862771182297706,45.362743329172574,0.9867502520750234
578,16.92901663573958,0.055261463471301446,40.86481929161549,0.038643396253491544,45.40767415288228,0.9867645222861487
579,16.901643012753453,0.055295797462040955,40.89730249496375,0.03865908068400603,45.452569351467666,0.9867787924972741
580,16.87432225705488,0.05533013145278047,40.92975618134254,0.038674765114520525,45.49742803126351,0.9867930627083993
581,16.847054789244897,0.05536446544351998,40.96217975106674,0.03869044954503501,45.54224929628022,0.9868073329195246
582,16.8198410258949,0.05539879943425949,40.99457260232035,0.038706133975549506,45.58703224822671,0.9868216031306499
583,16.79268137953568,0.055433133424999004,41.026934131170684,0.03872181840606399,45.63177598653488,0.9868358733417751
584,16.765576258646718,0.05546746741573851,41.0592637315826,0.03873750283657848,45.676479608388576,0.9868501435529005
585,16.738526067645694,0.05550180140647802,41.09156079543299,0.03875318726709297,45.7211422087442,0.9868644137640257
586,16.711531206878217,0.05553613539721754,41.12382471252526,0.03876887169760746,45.76576288035814,0.986878683975151
587,16.684592072607742,0.055570469387957046,41.156054870603846,0.03878455612812195,45.81034071381158,0.9868929541862763
588,16.65770905700575,0.055604803378696555,41.18825065536899,0.03880024055863644,45.85487479753547,0.9869072243974015
589,16.630882548142132,0.05563913736943607,41.22041145049148,0.03881592498915093,45.89936421783827,0.9869214946085269
590,16.604112929975805,0.05567347136017558,41.25253663762761,0.03883160941966542,45.943808058926585,0.9869357648196521
591,16.577400582345483,0.05570780535091509,41.28462559643407,0.038847293850179904,45.98820540293717,0.9869500350307774
592,16.550745880960765,0.055742139341654603,41.31667770458316,0.0388629782806944,46.03255532995778,0.9869643052419027
593,16.524149197393424,0.05577647333239411,41.34869233777778,0.038878662711208885,46.07685691805537,0.9869785754530279
594,16.497610899068807,0.05581080732313362,41.38066886976696,0.03889434714172338,46.121109243301575,0.9869928456641532
595,16.47113134925762,0.05584514131387314,41.41260667236103,0.038910031572237866,46.16531137979844,0.9870071158752785
596,16.44471090706786,0.055879475304612646,41.44450511544717,0.03892571600275235,46.209462399706794,0.9870213860864038
597,16.41834992743692,0.055913809295352154,41.47636356700504,0.03894140043326684,46.25356137326817,0.9870356562975291
598,16.392048761123963,0.05594814328609167,41.508181393122335,0.038957084863781334,46.29760736883513,0.9870499265086543
599,16.365807754702587,0.05598247727683118,41.53995795801061,0.03897276929429582,46.34159945289737,0.9870641967197796
600,16.339627250553608,0.05601681126757069,41.571692624021146,0.03898845372481031,46.38553669010656,0.987078466930905
601,16.313507586858048,0.0560511452583102,41.6033847516609,0.0390041381553248,46.4294181433025,0.9870927371420302
602,16.287449097590525,0.05608547924904972,41.635033699608506,0.03901982258583929,46.47324287354396,0.9871070073531555
603,16.26145211251264,0.05611981323978922,41.66663882473047,0.039035507016353777,46.517009940131146,0.9871212775642807
604,16.235516957166745,0.056154147230528736,41.69819948209743,0.03905119144686827,46.56071840063482,0.987135547775406
605,16.209643952869857,0.05618848122126825,41.729715025000374,0.03906687587738276,46.60436731092296,0.9871498179865313
606,16.183833416707873,0.056222815212007754,41.761184804967215,0.039082560307897245,46.64795572518791,0.9871640881976566
607,16.158085661529878,0.05625714920274727,41.79260817177921,0.03909824473841174,46.69148269597358,0.9871783584087819
608,16.132400995942813,0.056291483193486785,41.82398447348755,0.039113929168926226,46.73494727420242,0.9871926286199071
609,16.106779724306342,0.05632581718422629,41.855313056430205,0.03912961359944071,46.77834850920455,0.9872068988310324
610,16.081222146727818,0.0563601511749658,41.88659326524858,0.0391452980299552,46.82168544874301,0.9872211690421577
611,16.05572855905765,0.05639448516570532,41.91782444290447,0.039160982460469694,46.86495713904109,0.9872354392532829
612,16.030299252884816,0.05642881915644483,41.94900593069699,0.03917666689098418,46.90816262481378,0.9872497094644083
613,16.004934515532547,0.056463153147184336,41.98013706827976,0.039192351321498675,46.95130094929125,0.9872639796755336
614,15.979634630054317,0.05649748713792385,42.01121719367794,0.03920803575201316,46.99437115424892,0.9872782498866588
615,15.954399875230049,0.05653182112866336,42.04224564330554,0.03922372018252765,47.037372280034845,0.9872925200977841
616,15.929230525562502,0.05656615511940287,42.073221751982814,0.039239404613042136,47.08030336559745,0.9873067903089093
617,15.904126851273887,0.056600489110142385,42.104144852953624,0.03925508904355663,47.12316344851565,0.9873210605200347
618,15.879089118302801,0.056634823100881894,42.13501427790298,0.03927077347407112,47.16595156502283,0.98733533073116
619,15.854117588301225,0.0566691570916214,42.16582935697469,0.03928645790458561,47.20866675003896,0.9873496009422852
620,15.829212518631902,0.05670349108236092,42.19658941878902,0.0393021423351001,47.251308037198456,0.9873638711534105
621,15.804374162365834,0.05673782507310043,42.227293790460536,0.039317826765614586,47.29387445887651,0.9873781413645357
622,15.779602768280052,0.056772159063839936,42.25794179761595,0.03933351119612907,47.33636504621933,0.987392411575661
623,15.754898580855613,0.05680649305457945,42.288532764412125,0.03934919562664357,47.37877882917222,0.9874066817867864
624,15.730261840275794,0.05684082704531896,42.31906601355403,0.039364880057158054,47.42111483650828,0.9874209519979116
625,15.705692782424538,0.05687516103605847,42.34954086631307,0.03938056448767255,47.46337209585714,0.9874352222090369
626,15.681191638885092,0.056909495026797985,42.37995664254514,0.039396248918187035,47.50554963373376,0.9874494924201622
627,15.656758636938918,0.056943829017537494,42.410312660709,0.03941193334870152,47.547646475566864,0.9874637626312874
628,15.63239399956477,0.056978163008277,42.440608237884774,0.03942761777921601,47.58966164573005,0.9874780328424128
629,15.608097945438042,0.05701249699901652,42.47084268979228,0.0394433022097305,47.631594167566135,0.987492303053538
630,15.583870688930315,0.05704683098975603,42.501015330809714,0.03945898664024499,47.67344306342217,0.9875065732646633
631,15.559712440109145,0.057081164980495536,42.531125473992276,0.03947467107075948,47.715207354673964,0.9875208434757886
632,15.535623404738024,0.05711549897123505,42.561172431090945,0.03949035550127397,47.75688606175746,0.9875351136869138
633,15.51160378427668,0.05714983296197456,42.59115551257123,0.03950603993178846,47.79847820419755,0.9875493838980391
634,15.48765377588142,0.05718416695271407,42.62107402763213,0.039521724362302946,47.83998280063711,0.9875636541091644
635,15.463773572405877,0.057218500943453585,42.65092728422523,0.03953740879281744,47.881398868868445,0.9875779243202897
636,15.439963362401896,0.05725283493419309,42.68071458907355,0.03955309322333193,47.92272542585871,0.987592194531415
637,15.416223330120587,0.0572871689249326,42.71043524769092,0.039568777653846414,47.96396148778316,0.9876064647425402
638,15.392553655513717,0.05732150291567212,42.74008856440111,0.03958446208436091,48.00510607005439,0.9876207349536655
639,15.368954514235257,0.05735583690641163,42.769673842357186,0.039600146514875395,48.04615818734999,0.9876350051647907
640,15.345426077643136,0.057390170897151135,42.799190383560884,0.03961583094538988,48.08711685364388,0.9876492753759161
641,15.32196851280123,0.05742450488789065,42.828637488882165,0.03963151537590437,48.127981082235834,0.9876635455870414
642,15.298581982481647,0.05745883887863016,42.85801445807874,0.03964719980641886,48.168749885781246,0.9876778157981666
643,15.275266645167088,0.05749317286936967,42.88732058981564,0.03966288423693335,48.20942227632116,0.9876920860092919
644,15.252022655053517,0.057527506860109184,42.91655518168509,0.039678568667447844,48.24999726531222,0.9877063562204172
645,15.228850162053101,0.05756184085084869,42.94571753022618,0.03969425309796233,48.29047386365632,0.9877206264315425
646,15.205749311797216,0.0575961748415882,42.97480693094482,0.03970993752847682,48.33085108173279,0.9877348966426678
647,15.182720245639839,0.05763050883232772,43.00382267833368,0.039725621958991306,48.37112792942407,0.987749166853793
648,15.159763100661014,0.05766484282306723,43.03276406589221,0.0397413063895058,48.411303416151625,0.9877634370649183
649,15.136878009670678,0.057699176813806735,43.06163038614676,0.03975699082002029,48.45137655090172,0.9877777072760436
650,15.114065101212535,0.05773351080454625,43.09042093067079,0.03977267525053478,48.49134634225789,0.9877919774871688
651,15.091324499568316,0.05776784479528577,43.11913499010508,0.03978835968104927,48.531211798430796,0.9878062476982942
652,15.068656324762173,0.05780217878602527,43.14777185417817,0.039804044111563755,48.570971927288326,0.9878205179094194
653,15.04606069256523,0.057836512776764784,43.176330811726636,0.03981972854207824,48.61062573638808,0.9878347881205447
654,15.023537714500495,0.0578708467675043,43.20481115071573,0.039835412972592736,48.65017223300389,0.98784905833167
655,15.001087497847873,0.0579051807582438,43.23321215825979,0.03985109740310722,48.68961042416002,0.9878633285427952
656,14.9787101456494,0.05793951474898332,43.261533120643,0.03986678183362172,48.72893931666134,0.9878775987539206
657,14.95640575671476,0.05797384873972283,43.28977332334002,0.039882466264136204,48.768157917122096,0.9878918689650458
658,14.93417442562697,0.05800818273046234,43.31793205103682,0.03989815069465069,48.80726523199819,0.9879061391761711
659,14.912016242748251,0.05804251672120185,43.346008587651475,0.03991383512516518,48.84626026761749,0.9879204093872964
660,14.889931294226159,0.058076850711941366,43.37400221635516,0.03992951955567967,48.88514203021076,0.9879346795984216
661,14.86791966199991,0.058111184702680875,43.40191221959305,0.03994520398619416,48.92390952594239,0.987948949809547
662,14.845981423806917,0.058145518693420384,43.42973787910546,0.03996088841670865,48.96256176094141,0.9879632200206723
663,14.824116653189524,0.0581798526841599,43.45747847594899,0.03997657284722314,49.001097741331925,0.9879774902317975
664,14.802325419501981,0.05821418667489941,43.48513329051762,0.03999225727773763,49.039516473266104,0.9879917604429228
665,14.780607787917596,0.05824852066563892,43.51270160256408,0.040007941708252115,49.07781696295092,0.988006030654048
666,14.758963819436094,0.05828285465637843,43.54018269122115,0.04002362613876661,49.11599821668458,0.9880203008651733
667,14.737393570891234,0.05831718864711794,43.56757583502307,0.040039310569281096,49.15405924088342,0.9880345710762987
668,14.715897094958564,0.05835152263785745,43.594880311927035,0.04005499499979558,49.191999042114915,0.9880488412874239
669,14.69447444016344,0.058385856628596966,43.62209539933467,0.04007067943031008,49.22981662712848,0.9880631114985492
670,14.6731256508892,0.058420190619336475,43.64922037411367,0.040086363860824564,49.26751100288665,0.9880773817096744
671,14.651850767385596,0.058454524610075984,43.67625451261948,0.04010204829133905,49.30508117659628,0.9880916519207997
672,14.630649825777393,0.0584888586008155,43.70319709071702,0.04011773272185354,49.342526155739876,0.988105922131925
673,14.609522858073177,0.05852319259155501,43.73004738380246,0.04013341715236803,49.37984494810641,0.9881201923430503
674,14.588469892174379,0.05855752658229452,43.75680466682507,0.04014910158288252,49.41703656182458,0.9881344625541756
675,14.56749095188449,0.05859186057303403,43.78346821430919,0.040164786013397014,49.454100005390394,0.9881487327653009
676,14.546586056918494,0.05862619456377354,43.81003730037617,0.0401804704439115,49.49103428770193,0.9881630029764261
677,14.525755222912466,0.05866052855451305,43.83651119876641,0.04019615487442599,49.52783841809029,0.9881772731875514
678,14.504998461433393,0.058694862545252566,43.86288918286148,0.040211839304940475,49.564511406349254,0.9881915433986767
679,14.484315779989245,0.058729196535992075,43.88917052570631,0.04022752373545497,49.60105226276814,0.988205813609802
680,14.463707182039114,0.05876353052673158,43.91535450003132,0.040243208165969456,49.63745999816298,0.9882200838209273
681,14.443172667003681,0.0587978645174711,43.94144037827483,0.04025889259648395,49.673733623907964,0.9882343540320525
682,14.422712230275835,0.05883219850821061,43.96742743260526,0.04027457702699844,49.709872151966955,0.9882486242431778
683,14.402325863231443,0.058866532498950117,43.99331493494366,0.040290261457512924,49.745874594924715,0.988262894454303
684,14.38201355324036,0.05890086648968963,44.019102156986065,0.04030594588802741,49.78173996601985,0.9882771646654284
685,14.361775283677675,0.05893520048042914,44.04478837022605,0.040321630318541905,49.81746727917462,0.9882914348765537
686,14.34161103393504,0.05896953447116865,44.07037284597727,0.04033731474905639,49.85305554902618,0.9883057050876789
687,14.321520779432271,0.059003868461908165,44.09585485539612,0.040352999179570886,49.88850379096137,0.9883199752988042
688,14.301504491629151,0.059038202452647674,44.12123366950433,0.040368683610085374,49.923811021144815,0.9883342455099294
689,14.281562138037355,0.05907253644338718,44.146508559211746,0.04038436804059986,49.95897625655231,0.9883485157210548
690,14.261693682232627,0.0591068704341267,44.17167879533915,0.04040005247111435,49.99399851500216,0.9883627859321801
691,14.241899083867114,0.05914120442486621,44.196743648641,0.04041573690162884,50.02887681518644,0.9883770561433053
692,14.222178298681898,0.059175538415605716,44.22170238982833,0.04043142133214333,50.06361017670448,0.9883913263544306
693,14.202531278519723,0.05920987240634523,44.24655428959176,0.040447105762657816,50.098197620090964,0.9884055965655559
694,14.18295797133787,0.05924420639708475,44.27129861862439,0.04046279019317231,50.13263816685091,0.9884198667766811
695,14.163458321221302,0.05927854038782425,44.295934647644856,0.0404784746236868,50.16693083949088,0.9884341369878065
696,14.144032268395854,0.059312874378563765,44.320461647420416,0.040494159054201284,50.20107466154901,0.9884484071989317
697,14.124679749241757,0.05934720836930328,44.34487888879011,0.04050984348471577,50.235068657628155,0.988462677410057
698,14.105400696307264,0.05938154236004278,44.36918564268786,0.040525527915230265,50.268911853427156,0.9884769476211823
699,14.086195038322419,0.0594158763507823,44.393381180165726,0.04054121234574475,50.30260327577269,0.9884912178323075
700,14.067062700213114,0.059450210341521814,44.417464772417205,0.040556896776259246,50.33614195265091,0.9885054880434329
701,14.048003603115243,0.059484544332261316,44.44143569080048,0.040572581206773733,50.36952691323885,0.9885197582545581
702,14.029017664389036,0.05951887832300083,44.465293206861844,0.04058826563728822,50.40275718793751,0.9885340284656834
703,14.010104797633629,0.05955321231374035,44.48903659235903,0.04060395006780271,50.43583180840188,0.9885482986768087
704,13.991264912701737,0.059587546304479856,44.5126651192847,0.0406196344983172,50.468749807572415,0.9885625688879339
705,13.972497915714559,0.059621880295219365,44.536178059889856,0.04063531892883169,50.50151021970963,0.9885768390990592
706,13.953803709076809,0.05965621428595888,44.559574686707485,0.04065100335934618,50.534112080422595,0.9885911093101845
707,13.935182191491968,0.05969054827669839,44.582854272576,0.04066668778986067,50.566554426702254,0.9886053795213098
708,13.916633257977669,0.0597248822674379,44.6060160906629,0.04068237222037516,50.59883629695281,0.9886196497324351
709,13.898156799881264,0.059759216258177414,44.62905941448843,0.040698056650889644,50.63095673102314,0.9886339199435603
710,13.879752704895573,0.05979355024891692,44.65198351794922,0.04071374108140414,50.66291477024005,0.9886481901546856
711,13.86142085707478,0.05982788423965643,44.67478767534199,0.040729425511918625,50.694709457436716,0.988662460365811
712,13.843161136850513,0.05986221823039595,44.69747116138738,0.04074510994243312,50.726339836987364,0.9886767305769362
713,13.824973421048078,0.059896552221135456,44.72003325125361,0.040760794372947606,50.75780495483845,0.9886910007880615
714,13.806857582902863,0.059930886211874965,44.74247322058047,0.04077647880346209,50.78910385853886,0.9887052709991867
715,13.78881349207691,0.05996522020261448,44.76479034550302,0.04079216323397658,50.8202355972727,0.988719541210312
716,13.770841014675637,0.05999955419335399,44.78698390267561,0.040807847664491075,50.85119922189064,0.9887338114214373
717,13.752940013264734,0.0600338881840935,44.809053169295645,0.04082353209500556,50.88199378494156,0.9887480816325626
718,13.735110346887204,0.060068222174833014,44.830997423127705,0.040839216525520056,50.91261834070404,0.9887623518436879
719,13.7173518710806,0.06010255616557252,44.852815942527464,0.04085490095603454,50.943071945217746,0.9887766220548131
720,13.699664437894338,0.06013689015631203,44.87450800646563,0.04087058538654903,50.973353656316064,0.9887908922659384
721,13.682047895907267,0.06017122414705155,44.896072894552155,0.04088626981706352,51.00346253365617,0.9888051624770637
722,13.664502090245348,0.060205558137791056,44.91750988706015,0.04090195424757801,51.033397638750266,0.988819432688189
723,13.647026862599436,0.060239892128530564,44.93881826495002,0.0409176386780925,51.06315803499973,0.9888337028993143
724,13.629622051243317,0.06027422611927008,44.959997309893694,0.040933323108606985,51.09274278772356,0.9888479731104396
725,13.612287491051822,0.06030856011000959,44.98104630429863,0.04094900753912148,51.12215096419135,0.9888622433215648
726,13.595023013519114,0.0603428941007491,45.00196453133209,0.040964691969635966,51.15138163365435,0.9888765135326901
727,13.57782844677711,0.06037722809148861,45.02275127494531,0.04098037640015045,51.18043386737661,0.9888907837438153
728,13.560703615614093,0.06041156208222812,45.04340581989773,0.04099606083066494,51.20930673866772,0.9889050539549407
729,13.543648341493412,0.06044589607296763,45.063927451781225,0.041011745261179434,51.237999322911286,0.988919324166066
730,13.526662442572373,0.06048023006370715,45.084315457044376,0.04102742969169392,51.26651069759877,0.9889335943771912
731,13.509745733721237,0.060514564054446655,45.10456912301681,0.041043114122208416,51.29483994236056,0.9889478645883165
732,13.492898026542402,0.060548898045186164,45.1246877379334,0.0410587985527229,51.32298613899561,0.9889621347994417
733,13.47611912938969,0.06058323203592568,45.14467059095872,0.04107448298323739,51.35094837150393,0.988976405010567
734,13.459408847387792,0.06061756602666519,45.164516972211295,0.04109016741375188,51.37872572611736,0.9889906752216924
735,13.442766982451841,0.0606519000174047,45.184226172788016,0.04110585184426637,51.406317291330716,0.9890049454328176
736,13.426193333307136,0.06068623400814421,45.203797484788474,0.04112153627478086,51.43372215793288,0.9890192156439429
737,13.409687695508994,0.06072056799888372,45.223230201339405,0.04113722070529535,51.46093941903786,0.9890334858550682
738,13.393249861462722,0.06075490198962323,45.24252361661907,0.04115290513580984,51.48796817011576,0.9890477560661934
739,13.376879620443756,0.060789235980362746,45.26167702588164,0.041168589566324326,51.514807509023754,0.9890620262773188
740,13.3605767586179,0.06082356997110226,45.28068972548176,0.04118427399683881,51.541456536036776,0.989076296488444
741,13.344341059061717,0.060857903961841764,45.29956101289882,0.04119995842735331,51.56791435387944,0.9890905666995693
742,13.32817230178302,0.06089223795258128,45.31829018676153,0.041215642857867794,51.5941800677555,0.9891048369106946
743,13.31207026374153,0.060926571943320795,45.33687654687239,0.04123132728838229,51.62025278537847,0.9891191071218198
744,13.296034718869658,0.0609609059340603,45.35531939423207,0.041247011718896776,51.646131617004656,0.9891333773329452
745,13.280065438093331,0.06099523992479981,45.373618031064005,0.04126269614941126,51.67181567546129,0.9891476475440704
746,13.264162189353074,0.06102957391553933,45.39177176083883,0.04127838057992575,51.69730407617841,0.9891619177551957
747,13.248324737625119,0.06106390790627883,45.409779888298885,0.041294065010440244,51.722595937219275,0.989176187966321
748,13.232552844942626,0.061098241897018346,45.42764171948271,0.04130974944095473,51.747690379310605,0.9891904581774462
749,13.216846270417136,0.06113257588775786,45.44535656174958,0.041325433871469225,51.772586525874345,0.9892047283885715
750,13.201204770259999,0.061166909878497364,45.462923723803975,0.04134111830198371,51.797283503055354,0.9892189985996968
751,13.185628097803987,0.06120124386923688,45.48034251572013,0.0413568027324982,51.82178043975527,0.9892332688108221
752,13.170116003525067,0.061235577859976395,45.497612248966576,0.041372487163012686,51.84607646766015,0.9892475390219474
753,13.15466823506419,0.061269911850715904,45.51473223643055,0.04138817159352718,51.87017072127186,0.9892618092330726
754,13.13928453724927,0.06130424584145541,45.531701792442604,0.04140385602404167,51.89406233793824,0.9892760794441979
755,13.123964652117223,0.06133857983219493,45.54852023280112,0.041419540454556154,51.917750457883024,0.9892903496553233
756,13.108708318936158,0.06137291382293444,45.56518687479676,0.04143522488507065,51.941234224236126,0.9893046198664485
757,13.093515274227649,0.061407247813673946,45.58170103723702,0.041450909315585135,51.96451278306361,0.9893188900775738
758,13.078385251789111,0.06144158180441346,45.5980620404707,0.04146659374609962,51.98758528339739,0.989333160288699
759,13.063317982716299,0.06147591579515297,45.614269206412494,0.04148227817661411,52.01045087726606,0.9893474304998243
760,13.048313195425907,0.06151024978589248,45.63032185856735,0.041497962607128604,52.03310871972366,0.9893617007109496
761,13.033370615678237,0.061544583776631995,45.64621932205503,0.04151364703764309,52.05555796887915,0.9893759709220749
762,13.018489966600038,0.061578917767371504,45.66196092363462,0.041529331468157585,52.077797785928226,0.9893902411332002
763,13.00367096870735,0.06161325175811101,45.67754599172889,0.04154501589867207,52.099827335180585,0.9894045113443254
764,12.988913339928526,0.06164758574885053,45.69297385644889,0.04156070032918656,52.121645784090774,0.9894187815554507
765,12.974216795627335,0.06168191973959004,45.708243849618285,0.041576384759701046,52.143252303287355,0.989433051766576
766,12.95958104862611,0.061716253730329546,45.72335530479786,0.04159206919021554,52.16464606660213,0.9894473219777012
767,12.945005809229027,0.06175058772106906,45.738307557309916,0.04160775362073003,52.18582625110061,0.9894615921888266
768,12.93049078524551,0.06178492171180857,45.75309994426266,0.04162343805124452,52.2067920371089,0.9894758623999518
769,12.916035682013653,0.06181925570254808,45.76773180457461,0.04163912248175901,52.227542608245926,0.9894901326110771
770,12.90164020242376,0.061853589693287594,45.782202478999025,0.041654806912273495,52.248077151450175,0.9895044028222024
771,12.88730404694202,0.0618879236840271,45.7965113101482,0.04167049134278798,52.268394857009824,0.9895186730333276
772,12.873026913634186,0.06192225767476661,45.81065764251784,0.04168617577330248,52.28849491859157,0.989532943244453
773,12.85880849818939,0.06195659166550613,45.82464082251134,0.041701860203816964,52.30837653326938,0.9895472134555783
774,12.844648493944034,0.061990925656245636,45.83846019846418,0.04171754463433146,52.32803890155341,0.9895614836667035
775,12.830546591905748,0.062025259646985145,45.852115120668124,0.041733229064845945,52.34748122741874,0.9895757538778288
776,12.816502480777439,0.06205959363772466,45.86560494139549,0.04174891349536043,52.36670271833374,0.989590024088954
777,12.802515846981416,0.06209392762846417,45.87892901492344,0.04176459792587492,52.38570258528945,0.9896042943000793
778,12.788586374683586,0.06212826161920368,45.89208669755817,0.04178028235638941,52.40448004282709,0.9896185645112047
779,12.77471374581773,0.062162595609943194,45.90507734765905,0.0417959667869039,52.42303430906629,0.9896328347223299
780,12.760897640109857,0.0621969296006827,45.917900325662835,0.04181165121741839,52.441364605735025,0.9896471049334552
781,12.747137735102605,0.06223126359142221,45.93055499410783,0.04182733564793288,52.45947015819599,0.9896613751445804
782,12.733433706179754,0.06226559758216173,45.943040717657894,0.04184302007844737,52.47735019547566,0.9896756453557057
783,12.719785226590773,0.062299931572901236,45.955356863126646,0.041858704508961855,52.49500395029207,0.9896899155668311
784,12.706191967475442,0.062334265563640745,45.96750279950143,0.04187438893947635,52.51243065908269,0.9897041857779563
785,12.692653597888553,0.06236859955438026,45.97947789796732,0.041890073369990836,52.529629562032994,0.9897184559890816
786,12.679169784824648,0.062402933545119776,45.99128153193118,0.041905757800505324,52.54659990310258,0.9897327262002069
787,12.665740193242874,0.06243726753585928,46.00291307704555,0.04192144223101982,52.56334093005437,0.9897469964113321
788,12.652364486091802,0.062471601526598794,46.01437191123256,0.041937126661534305,52.579851894481905,0.9897612666224574
789,12.639042324334426,0.06250593551733831,46.02565741470789,0.04195281109204879,52.596132051836044,0.9897755368335827
790,12.625773366973124,0.06254026950807781,46.0367689700045,0.04196849552256328,52.612180661452925,0.989789807044708
791,12.612557271074701,0.06257460349881733,46.047705961996556,0.04198417995307777,52.62799698658112,0.9898040772558333
792,12.599393691795537,0.06260893748955684,46.05846777792307,0.04199986438359226,52.6435802944087,0.9898183474669585
793,12.586282282406716,0.06264327148029634,46.06905380741177,0.042015548814106754,52.658929856090396,0.9898326176780838
794,12.573222694319217,0.06267760547103586,46.07946344250266,0.04203123324462124,52.674044946774295,0.989846887889209
795,12.560214577109237,0.06271193946177538,46.08969607767174,0.04204691767513573,52.688924845629344,0.9898611581003344
796,12.54725757854345,0.06274627345251488,46.099751109854616,0.042062602105650215,52.70356883587131,0.9898754283114597
797,12.534351344604362,0.0627806074432544,46.10962793847001,0.04207828653616471,52.71797620478925,0.9898896985225849
798,12.521495519515755,0.06281494143399391,46.11932596544333,0.042093970966679196,52.732146243773414,0.9899039687337102
799,12.508689745768086,0.06284927542473343,46.128844595230085,0.04210965539719369,52.74607824834009,0.9899182389448354
800,12.495933664144012,0.06288360941547293,46.138183234839346,0.04212533982770818,52.759771518158765,0.9899325091559608
801,12.483226913743879,0.06291794340621244,46.14734129385712,0.042141024258222665,52.77322535707802,0.9899467793670861
802,12.470569132011335,0.06295227739695194,46.15631818446964,0.04215670868873715,52.78643907315173,0.9899610495782113
803,12.45795995475889,0.06298661138769146,46.165113321486714,0.042172393119251646,52.79941197866494,0.9899753197893366
804,12.445399016193582,0.06302094537843098,46.17372612236485,0.04218807754976613,52.81214339015975,0.9899895900004619
805,12.432885948942658,0.06305527936917049,46.182156007230525,0.04220376198028063,52.82463262846092,0.9900038602115871
806,12.420420384079263,0.06308961335991,46.19040239890321,0.042219446410795114,52.836879018702085,0.9900181304227125
807,12.408001951148169,0.06312394735064951,46.19846472291853,0.0422351308413096,52.848881890349894,0.9900324006338377
808,12.39563027819159,0.06315828134138901,46.2063424075512,0.04225081527182409,52.8606405772311,0.990046670844963
809,12.38330499177492,0.06319261533212853,46.21403488383801,0.04226649970233858,52.87215441755649,0.9900609410560883
810,12.3710257170126,0.06322694932286804,46.221541585600704,0.04228218413285307,52.88342275394656,0.9900752112672135
811,12.358792077593947,0.06326128331360756,46.228861949468836,0.042297868563367556,52.89444493345653,0.9900894814783389
812,12.346603695809026,0.06329561730434706,46.235995414902554,0.04231355299388205,52.905220307600985,0.9901037516894641
813,12.334460192574536,0.06332995129508658,46.24294142421526,0.04232923742439654,52.9157482323792,0.9901180219005894
814,12.322361187459741,0.06336428528582608,46.24969942259635,0.042344921854911025,52.92602806829881,0.9901322921117147
815,12.310306298712376,0.0633986192765656,46.2562688581337,0.04236060628542552,52.93605918040112,0.9901465623228399
816,12.298295143284633,0.06343295326730511,46.2626491818363,0.042376290715940006,52.945840938285464,0.9901608325339653
817,12.28632733685908,0.06346728725804462,46.26883984765665,0.04239197514645449,52.955372716132906,0.9901751027450905
818,12.274402493874678,0.06350162124878413,46.27484031251319,0.04240765957696899,52.964653892730794,0.9901893729562158
819,12.26252022755274,0.06353595523952364,46.28065003631259,0.042423344007483474,52.97368385149664,0.9902036431673411
820,12.250680149922959,0.06357028923026314,46.286268481972044,0.04243902843799796,52.98246198050193,0.9902179133784663
821,12.238881871849388,0.06360462322100266,46.29169511544146,0.04245471286851245,52.99098767249586,0.9902321835895916
822,12.2271250030565,0.06363895721174218,46.29692940572557,0.04247039729902694,52.999260324929004,0.990246453800717
823,12.215409152155171,0.06367329120248169,46.301970824905986,0.04248608172954143,53.00727933997651,0.9902607240118422
824,12.203733926668738,0.06370762519322119,46.30681884816316,0.04250176616005592,53.01504412456202,0.9902749942229675
825,12.192098933059004,0.06374195918396071,46.311472953798344,0.04251745059057041,53.022554090379785,0.9902892644340927
826,12.180503776752303,0.06377629317470021,46.31593262325535,0.0425331350210849,53.029808653918934,0.990303534645218
827,12.168948062165502,0.06381062716543973,46.32019734114233,0.042548819451599385,53.0368072364854,0.9903178048563434
828,12.157431392732068,0.06384496115617924,46.32426659525348,0.04256450388211388,53.04354926422519,0.9903320750674686
829,12.145953370928053,0.06387929514691876,46.328139876590605,0.042580188312628366,53.05003416814681,0.9903463452785939
830,12.134513598298172,0.06391362913765826,46.331816679384644,0.04259587274314286,53.0562613841437,0.9903606154897191
831,12.12311167548176,0.06394796312839778,46.335296501117156,0.04261155717365735,53.062230353016915,0.9903748857008444
832,12.111747202238837,0.06398229711913728,46.338578842541594,0.042627241604171834,53.06794052049661,0.9903891559119697
833,12.100419777476079,0.06401663110987679,46.34166320770466,0.04264292603468632,53.073391337264745,0.990403426123095
834,12.089128999272809,0.06405096510061631,46.3445491039675,0.042658610465200815,53.07858225897673,0.9904176963342203
835,12.07787446490699,0.06408529909135582,46.34723604202672,0.0426742948957153,53.08351274628309,0.9904319665453456
836,12.06665577088119,0.06411963308209533,46.34972353593556,0.042689979326229796,53.088182264850936,0.9904462367564708
837,12.055472512948498,0.06415396707283484,46.352011103124674,0.04270566375674428,53.092590285385896,0.9904605069675961
838,12.044324286138503,0.06418830106357436,46.35409826442312,0.04272134818725877,53.09673628365287,0.9904747771787213
839,12.033210684783178,0.06422263505431386,46.355984544079064,0.04273703261777326,53.10061974049739,0.9904890473898467
840,12.022131302542777,0.06425696904505337,46.35766946978042,0.04275271704828775,53.10424014186668,0.990503317600972
841,12.011085732431722,0.06429130303579289,46.35915257267553,0.04276840147880224,53.10759697883027,0.9905175878120972
842,12.00007356684444,0.06432563702653239,46.36043338739353,0.042784085909316726,53.11068974760097,0.9905318580232225
843,11.989094397581198,0.06435997101727191,46.36151145206487,0.04279977033983122,53.11351794955497,0.9905461282343477
844,11.978147815873886,0.06439430500801142,46.36238630834159,0.04281545477034571,53.11608109125264,0.9905603984454731
845,11.96723341241182,0.06442863899875093,46.363057501417444,0.042831139200860194,53.11837868445842,0.9905746686565984
846,11.95635077736745,0.06446297298949044,46.363524580048164,0.04284682363137469,53.12041024616101,0.9905889388677236
847,11.9454995004221,0.06449730698022996,46.36378709657134,0.042862508061889175,53.12217529859317,0.9906032090788489
848,11.934679170791645,0.06453164097096947,46.36384460692647,0.04287819249240366,53.12367336925153,0.9906174792899742
849,11.92388937725216,0.06456597496170897,46.363696670674685,0.042893876922918156,53.12490399091607,0.9906317495010994
850,11.913129708165508,0.06460030895244849,46.36334285101849,0.04290956135343264,53.12586670166953,0.9906460197122248
851,11.902399751504975,0.06463464294318799,46.36278271482146,0.04292524578394713,53.1265610449167,0.99066028992335
852,11.891699094880753,0.06466897693392751,46.362015832627705,0.04294093021446162,53.12698656940342,0.9906745601344753
853,11.881027325565473,0.06470331092466702,46.361041778681255,0.04295661464497611,53.12714282923549,0.9906888303456006
854,11.870384030519658,0.06473764491540654,46.35986013094545,0.0429722990754906,53.127029383897465,0.9907031005567258
855,11.859768796417157,0.06477197890614604,46.358470471122104,0.04298798350600509,53.12664579827112,0.9907173707678512
856,11.849181209670482,0.06480631289688556,46.35687238467063,0.04300366793651958,53.12599164265395,0.9907316409789764
857,11.838620856456192,0.06484064688762506,46.35506546082704,0.04301935236703407,53.12506649277732,0.9907459111901017
858,11.828087322740123,0.06487498087836457,46.35304929262281,0.043035036797548554,53.12386992982462,0.990760181401227
859,11.817580194302684,0.06490931486910409,46.3508234769037,0.04305072122806305,53.122401540449026,0.9907744516123522
860,11.807099056763994,0.0649436488598436,46.34838761434839,0.043066405658577535,53.12066091679131,0.9907887218234775
861,11.796643495609057,0.06497798285058311,46.34574130948705,0.04308209008909203,53.11864765649738,0.9908029920346028
862,11.786213096212826,0.06501231684132262,46.342884170719834,0.043097774519606516,53.11636136273555,0.9908172622457281
863,11.775807443865238,0.06504665083206213,46.33981581033512,0.043113458950121,53.113801644213886,0.9908315324568534
864,11.765426123796207,0.06508098482280164,46.33653584452786,0.04312914338063549,53.1109681151971,0.9908458026679786
865,11.755068721200542,0.06511531881354116,46.33304389341757,0.043144827811149984,53.10786039552347,0.9908600728791039
866,11.744734821262798,0.06514965280428067,46.32933958106638,0.04316051224166447,53.10447811062144,0.9908743430902293
867,11.734424009182112,0.06518398679502017,46.32542253549691,0.043176196672178965,53.100820891526176,0.9908886133013545
868,11.724135870196905,0.06521832078575969,46.32129238871003,0.04319188110269345,53.09688837489579,0.9909028835124798
869,11.713869989609618,0.06525265477649919,46.316948776702446,0.04320756553320794,53.09268020302761,0.990917153723605
870,11.703625952811297,0.06528698876723871,46.312391339484336,0.04322324996372243,53.088196023873834,0.9909314239347303
871,11.693403345306171,0.06532132275797822,46.30761972109659,0.04323893439423692,53.08343549105775,0.9909456941458556
872,11.683201752736135,0.06535565674871774,46.302633569628235,0.04325461882475141,53.07839826388895,0.9909599643569809
873,11.673020760905187,0.06538999073945724,46.297432537233504,0.043270303255265895,53.07308400737872,0.9909742345681062
874,11.662859955803762,0.06542432473019676,46.29201628014888,0.04328598768578039,53.067492392255545,0.9909885047792314
875,11.65271892363306,0.06545865872093626,46.28638445871003,0.043301672116294876,53.06162309497993,0.9910027749903567
876,11.642597250829219,0.06549299271167577,46.28053673736856,0.04331735654680936,53.05547579775927,0.991017045201482
877,11.632494524087491,0.06552732670241529,46.274472784708685,0.04333304097732386,53.04905018856253,0.9910313154126072
878,11.622410330386314,0.0655616606931548,46.26819227346377,0.043348725407838344,53.042345961134735,0.9910455856237326
879,11.6123442570113,0.06559599468389431,46.26169488053267,0.04336440983835283,53.03536281501129,0.9910598558348578
880,11.602295891579134,0.06563032867463382,46.254980286996066,0.043380094268867325,53.02810045553182,0.9910741260459831
881,11.592264822061477,0.06566466266537334,46.24804817813259,0.04339577869938181,53.0205585938544,0.9910883962571084
882,11.582250636808675,0.06569899665611284,46.24089824343482,0.0434114631298963,53.01273694696941,0.9911026664682336
883,11.57225292457347,0.06573333064685236,46.23353017662516,0.043427147560410786,53.00463523771231,0.991116936679359
884,11.562271274534616,0.06576766463759187,46.225943675671594,0.04344283199092528,52.99625319477778,0.9911312068904843
885,11.552305276320372,0.06580199862833137,46.218138442803294,0.04345851642143977,52.98759055273248,0.9911454771016095
886,11.542354520031964,0.06583633261907089,46.21011418452608,0.04347420085195426,52.97864705202803,0.9911597473127348
887,11.532418596266938,0.0658706666098104,46.20187061163781,0.04348988528246875,52.969422439013925,0.99117401752386
888,11.522497096142422,0.0659050006005499,46.193407439243536,0.043505569712983236,52.959916465949576,0.9911882877349854
889,11.512589611318303,0.06593933459128942,46.18472438677058,0.04352125414349772,52.9501288910176,0.9912025579461107
890,11.50269573402033,0.06597366858202894,46.17582117798348,0.04353693857401222,52.940059478335236,0.9912168281572359
891,11.492815057063119,0.06600800257276845,46.16669754099879,0.043552623004526704,52.929707997966275,0.9912310983683612
892,11.482947173873058,0.06604233656350796,46.157353208299675,0.0435683074350412,52.9190742259334,0.9912453685794864
893,11.47309167851112,0.06607667055424747,46.1477879167505,0.043583991865555685,52.90815794422937,0.9912596387906117
894,11.463248165695619,0.06611100454498697,46.13800140761113,0.04359967629607017,52.896958940828476,0.9912739090017371
895,11.453416230824807,0.06614533853572649,46.127993426551214,0.04361536072658466,52.88547700969771,0.9912881792128623
896,11.443595469999435,0.066179672526466,46.117763723664204,0.04363104515709915,52.8737119508078,0.9913024494239876
897,11.433785480045195,0.06621400651720552,46.107312053481344,0.04364672958761364,52.8616635701439,0.9913167196351129
898,11.423985858535056,0.06624834050794502,46.096638174985465,0.043662414018128134,52.849331679716364,0.9913309898462381
899,11.414196203811485,0.06628267449868454,46.085741851624604,0.04367809844864262,52.83671609757045,0.9913452600573635
900,11.404416115008651,0.06631700848942404,46.07462285132549,0.04369378287915711,52.82381664779794,0.9913595302684887
901,11.394645192074396,0.06635134248016356,46.06328094650697,0.043709467309671596,52.81063316054524,0.991373800479614
902,11.384883035792239,0.06638567647090307,46.051715914093144,0.04372515174018609,52.7971654720246,0.9913880706907393
903,11.375129247803166,0.06642001046164259,46.03992753552646,0.04374083617070058,52.7834134245231,0.9914023409018645
904,11.365383430627398,0.06645434445238209,46.02791559678061,0.043756520601215064,52.76937686641198,0.9914166111129898
905,11.355645187685981,0.0664886784431216,46.015679888373256,0.04377220503172956,52.755055652156095,0.991430881324115
906,11.345914123322355,0.0665230124338611,46.0032202053787,0.043787889462244045,52.740449642322034,0.9914451515352404
907,11.336189842823702,0.06655734642460062,45.99053634744028,0.04380357389275853,52.72555870358834,0.9914594217463657
908,11.326471952442322,0.06659168041534014,45.977628118782704,0.04381925832327302,52.710382708752746,0.9914736919574909
909,11.31676005941677,0.06662601440607965,45.96449532822417,0.04383494275378751,52.6949215367406,0.9914879621686162
910,11.307053771992981,0.06666034839681916,45.95113778918835,0.043850627184302,52.679175072613795,0.9915022323797414
911,11.297352699445192,0.06669468238755867,45.93755531971628,0.043866311614816494,52.66314320757799,0.9915165025908668
912,11.287656452096858,0.06672901637829817,45.92374774247801,0.04388199604533098,52.64682583899051,0.9915307728019921
913,11.277964641341352,0.06676335036903769,45.909714884784066,0.04389768047584547,52.63022287036786,0.9915450430131173
914,11.268276879662611,0.0667976843597772,45.89545657859692,0.043913364906359956,52.61333421139293,0.9915593132242426
915,11.25859278065566,0.06683201835051672,45.88097266054212,0.04392904933687445,52.59615977792212,0.991573583435368
916,11.248911959046985,0.06686635234125622,45.86626297191939,0.04394473376738894,52.5786994919923,0.9915878536464932
917,11.239234030714822,0.06690068633199574,45.85132735871349,0.04396041819790343,52.56095328182671,0.9916021238576185
918,11.229558612709342,0.06693502032273524,45.836165671604924,0.04397610262841792,52.54292108184318,0.9916163940687437
919,11.219885323272631,0.06696935431347475,45.820777765980566,0.043991787058932405,52.52460283265798,0.991630664279869
920,11.210213781858675,0.06700368830421427,45.80516350194402,0.04400747148944689,52.505998481093684,0.9916449344909943
921,11.200543609153117,0.06703802229495379,45.78932274432585,0.044023155919961386,52.48710798018416,0.9916592047021195
922,11.19087442709294,0.0670723562856933,45.77325536269373,0.04403884035047587,52.467931289180314,0.9916734749132449
923,11.18120585888603,0.0671066902764328,45.75696123136226,0.04405452478099037,52.44846837355535,0.9916877451243701
924,11.171537529030585,0.0671410242671723,45.74044022940284,0.044070209211504854,52.428719205010104,0.9917020153354954
925,11.161869063334422,0.06717535825791182,45.72369224065312,0.04408589364201934,52.4086837614778,0.9917162855466207
926,11.15220008893416,0.06720969224865134,45.70671715372653,0.04410157807253383,52.38836202712908,0.9917305557577459
927,11.142530234314272,0.06724402623939085,45.68951486202146,0.04411726250304832,52.367753992375434,0.9917448259688713
928,11.132859129325979,0.06727836023013037,45.67208526373042,0.04413294693356281,52.34685965387579,0.9917590961799965
929,11.123186405206074,0.06731269422086987,45.654428261848885,0.044148631364077304,52.32567901453762,0.9917733663911218
930,11.11351169459555,0.06734702821160937,45.63654376418408,0.04416431579459179,52.304212083523176,0.9917876366022471
931,11.103834631558152,0.06738136220234889,45.618431683363575,0.04418000022510628,52.282458876251994,0.9918019068133723
932,11.094154851598786,0.0674156961930884,45.600091936843675,0.044195684655620765,52.260419414404566,0.9918161770244976
933,11.084471991681756,0.06745003018382792,45.581524446917676,0.04421136908613526,52.23809372592552,0.991830447235623
934,11.074785690248921,0.06748436417456743,45.5627291407239,0.044227053516649746,52.21548184502665,0.9918447174467482
935,11.065095587237696,0.06751869816530694,45.543705950253674,0.04424273794716423,52.19258381218958,0.9918589876578735
936,11.055401324098899,0.06755303215604644,45.52445481235896,0.04425842237767873,52.169399674168645,0.9918732578689987
937,11.045702543814485,0.06758736614678595,45.50497566875999,0.044274106808193214,52.14592948399221,0.991887528080124
938,11.035998890915176,0.06762170013752547,45.4852684660526,0.0442897912387077,52.122173300966004,0.9919017982912494
939,11.026290011497869,0.06765603412826499,45.46533315571547,0.04430547566922219,52.09813119067519,0.9919160685023746
940,11.01657555324298,0.0676903681190045,45.44516969411711,0.04432116009973668,52.0738032249839,0.9919303387134999
941,11.006855165431633,0.067724702109744,45.42477804252283,0.04433684453025117,52.04918948203912,0.9919446089246251
942,10.997128498962681,0.0677590361004835,45.404158167101244,0.044352528960765664,52.02429004627066,0.9919588791357504
943,10.987395206369618,0.06779337009122302,45.383310038931,0.04436821339128015,51.999105008392405,0.9919731493468757
944,10.977654941837349,0.06782770408196254,45.36223363400688,0.04438389782179464,51.97363446540339,0.991987419558001
945,10.967907361218804,0.06786203807270205,45.34092893324617,0.044399582252309125,51.94787852058704,0.9920016897691263
946,10.958152122051413,0.06789637206344157,45.31939592249447,0.04441526668282362,51.921837283514094,0.9920159599802516
947,10.948388883573456,0.06793070605418107,45.29763459253163,0.044430951113338106,51.895510870040425,0.9920302301913768
948,10.938617306740221,0.06796504004492059,45.275644939077274,0.0444466355438526,51.86889940230714,0.9920445004025021
949,10.928837054240107,0.06799937403566009,45.25342696279626,0.04446231997436709,51.842003008741614,0.9920587706136273
950,10.919047790510476,0.0680337080263996,45.23098066930404,0.044478004404881574,51.814821824055876,0.9920730408247527
951,10.909249181753458,0.06806804201713912,45.20830606917158,0.04449368883539606,51.7873559892461,0.992087311035878
952,10.899440895951521,0.06810237600787863,45.1854031779304,0.044509373265910555,51.7596056515916,0.9921015812470032
953,10.889622602882982,0.06813670999861814,45.16227201607731,0.04452505769642504,51.73157096465364,0.9921158514581285
954,10.879793974137282,0.06817104398935765,45.138912609078794,0.044540742126939536,51.70325208827429,0.9921301216692537
955,10.869954683130201,0.06820537798009715,45.115324987375566,0.044556426557454024,51.6746491885736,0.9921443918803791
956,10.860104405118854,0.06823971197083667,45.09150918638661,0.04457211098796851,51.64576243794915,0.9921586620915044
957,10.850242817216582,0.06827404596157619,45.06746524651329,0.044587795418483,51.61659201507424,0.9921729323026296
958,10.84036959840767,0.0683083799523157,45.04319321314304,0.04460347984899749,51.58713810489298,0.9921872025137549
959,10.830484429561931,0.0683427139430552,45.018693136653155,0.04461916427951198,51.557400898620635,0.9922014727248802
960,10.820586993449115,0.06837704793379472,44.99396507241408,0.04463484871002647,51.52738059373935,0.9922157429360055
961,10.810676974753232,0.06841138192453422,44.9690090807928,0.04465053314054096,51.49707739399552,0.9922300131471308
962,10.800754060086597,0.06844571591527374,44.943825227155884,0.04466621757105545,51.466491509396825,0.992244283358256
963,10.790817938003883,0.06848004990601325,44.918413581872336,0.044681902001569934,51.43562315620725,0.9922585535693813
964,10.780868299015898,0.06851438389675277,44.89277422031636,0.04469758643208443,51.404472556946544,0.9922728237805066
965,10.770904835603263,0.06854871788749227,44.86690722286997,0.044713270862598915,51.37303994038352,0.9922870939916318
966,10.760927242229906,0.06858305187823178,44.8408126749251,0.0447289552931134,51.34132554153224,0.9923013642027572
967,10.75093521535647,0.06861738586897129,44.81449066688599,0.044744639723627896,51.30932960164925,0.9923156344138824
968,10.740928453453465,0.0686517198597108,44.78794129417111,0.044760324154142384,51.27705236822777,0.9923299046250077
969,10.730906657014359,0.06868605385045032,44.76116465721485,0.04477600858465687,51.24449409499326,0.992344174836133
970,10.720869528568453,0.06872038784118983,44.73416086146922,0.04479169301517136,51.21165504189833,0.9923584450472582
971,10.71081677269363,0.06875472183192935,44.706930017405234,0.04480737744568585,51.178535475117656,0.9923727152583836
972,10.70074809602894,0.06878905582266885,44.67947224051411,0.04482306187620034,51.145135667042695,0.9923869854695088
973,10.690663207287031,0.06882338981340835,44.65178765130833,0.04483874630671483,51.1114558962748,0.9924012556806341
974,10.680561817266405,0.06885772380414787,44.623876375322574,0.04485443073722932,51.07749644762091,0.9924155258917594
975,10.670443638863558,0.06889205779488738,44.59573854311418,0.04487011516774381,51.043257612087906,0.9924297961028846
976,10.660308387084932,0.0689263917856269,44.56737429026387,0.044885799598258294,51.00873968687307,0.9924440663140099
977,10.650155779058698,0.06896072577636642,44.538783757375825,0.04490148402877279,50.97394297536101,0.9924583365251353
978,10.639985534046419,0.06899505976710592,44.50996709007793,0.044917168459287275,50.93886778711516,0.9924726067362605
979,10.629797373454517,0.06902939375784542,44.48092443902164,0.04493285288980177,50.90351443787107,0.9924868769473858
980,10.619591020845608,0.06906372774858494,44.45165595988168,0.044948537320316256,50.867883249529626,0.992501147158511
981,10.609366201949673,0.06909806173932445,44.42216181335558,0.04496422175083074,50.83197455014771,0.9925154173696363
982,10.599122644675054,0.06913239573006397,44.39244216516312,0.04497990618134523,50.795788673934204,0.9925296875807617
983,10.588860079119316,0.06916672972080348,44.36249718604526,0.044995590611859725,50.75932596123878,0.9925439577918869
984,10.578578237579913,0.06920106371154298,44.332327051763436,0.04501127504237421,50.722586758544196,0.9925582280030122
985,10.568276854564743,0.06923539770228249,44.30193194309803,0.045026959472888706,50.68557141845978,0.9925724982141374
986,10.55795566680248,0.069269731693022,44.27131204584717,0.04504264390340319,50.64828029971138,0.9925867684252627
987,10.547614413252823,0.06930406568376152,44.24046755082501,0.04505832833391768,50.61071376713301,0.992601038636388
988,10.537252835116512,0.06933839967450103,44.20939865385992,0.04507401276443217,50.57287219165777,0.9926153088475133
989,10.526870675845219,0.06937273366524055,44.17810555579265,0.04508969719494666,50.53475595030874,0.9926295790586386
990,10.516467681151292,0.06940706765598005,44.14658846247411,0.04510538162546115,50.49636542618985,0.9926438492697638
991,10.506043599017284,0.06944140164671957,44.11484758476282,0.045121066055975635,50.45770100847429,0.9926581194808891
992,10.495598179705382,0.06947573563745907,44.08288313852264,0.04513675048649013,50.418763092398585,0.9926723896920144
993,10.48513117576663,0.06951006962819858,44.05069534461993,0.045152434917004616,50.379552079248946,0.9926866599031396
994,10.474642342050023,0.0695444036189381,44.01828442892048,0.0451681193475191,50.34006837635134,0.992700930114265
995,10.464131435711405,0.06957873760967762,43.985650622286585,0.0451838037780336,50.30031239706257,0.9927152003253903
996,10.453598216222241,0.06961307160041712,43.95279416057364,0.045199488208548085,50.260284560759914,0.9927294705365155
997,10.443042445378191,0.06964740559115663,43.91971528462664,0.04521517263906258,50.21998529282658,0.9927437407476408
998,10.432463887307543,0.06968173958189613,43.88641424027659,0.045230857069577066,50.17941502464451,0.992758010958766
999,10.421862308479493,0.06971607357263565,43.85289127833643,0.04524654150009155,50.13857419358101,0.9927722811698914


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-10/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00026,0.07179990410804749,0.050567060708999634,0.9876433610916138
1,1,00006,0.06933844089508057,0.07331877946853638,1.00279700756073
2,2,00046,0.05625401809811592,0.02910354919731617,0.9925845265388489
3,3,00066,0.31019076704978943,0.26863211393356323,0.8817656636238098


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-10/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,3.2255795744077167,0.05625401809811592,3.404462686036486,0.02910354919731617,2.5609778567274453,0.8817656636238098
1,3.2266571546273437,0.05650820903800748,3.407036306320064,0.029343317530385486,2.5626978806324234,0.8818868161202432
2,3.227712305149061,0.05676239997789905,3.409586213372152,0.029583085863454803,2.5644100984077656,0.8820079686166765
3,3.2287450131280773,0.05701659091779061,3.412112359248652,0.02982285419652412,2.5661145611979332,0.8821291211131099
4,3.229755266265676,0.05727078185768218,3.414614696582147,0.030062622529593436,2.5678113207032087,0.8822502736095432
5,3.230743052809865,0.057524972797573744,3.4170931785839787,0.030302390862662752,2.569500429178902,0.8823714261059766
6,3.2317083615560156,0.05777916373746531,3.4195477590463157,0.03054215919573207,2.571181939434502,0.8824925786024099
7,3.2326511818474755,0.058033354677356874,3.4219783923441915,0.030781927528801385,2.572855904832831,0.8826137310988433
8,3.2335715035761683,0.05828754561724844,3.424385033437523,0.0310216958618707,2.5745223792891365,0.8827348835952766
9,3.2344693171831596,0.058541736557140005,3.4267676378731124,0.03126146419494002,2.576181417270189,0.88285603609171
10,3.2353446136592163,0.05879592749703157,3.429126161786619,0.031501232528009335,2.5778330737933324,0.8829771885881433
11,3.2361973845453367,0.059050118436923135,3.431460561904516,0.03174100086107865,2.5794774044255004,0.8830983410845767
12,3.2370276219332625,0.059304309376814704,3.4337707955460224,0.03198076919414797,2.581114465282233,0.88321949358101
13,3.2378353184659674,0.059558500316706266,3.436056820625014,0.032220537527217284,2.5827443130266405,0.8833406460774434
14,3.2386204673381314,0.059812691256597834,3.4383185956519067,0.0324603058602866,2.584367004868339,0.8834617985738767
15,3.2393830622965836,0.060066882196489396,3.4405560797355297,0.03270007419335592,2.5859825985623837,0.8835829510703102
16,3.240123097640736,0.060321073136380965,3.442769232584961,0.032939842526425234,2.5875911524081388,0.8837041035667434
17,3.240840568222987,0.06057526407627253,3.4449580145113536,0.03317961085949455,2.5891927252481564,0.8838252560631769
18,3.241535469449108,0.060829455016164095,3.4471223864297307,0.03341937919256387,2.590787376466989,0.8839464085596102
19,3.2422077972786085,0.06108364595605566,3.449262309860761,0.03365914752563318,2.592375165990014,0.8840675610560436
20,3.2428575482250817,0.061337836895947226,3.451377746932512,0.0338989158587025,2.5939561542821927,0.8841887135524769
21,3.2434847193565233,0.06159202783583879,3.453468660382178,0.034138684191771816,2.5955304023468346,0.8843098660489103
22,3.244089308295637,0.06184621877573035,3.4555350135577876,0.03437845252484113,2.5970979717243043,0.8844310185453436
23,3.2446713132201133,0.06210040971562192,3.4575767704198848,0.03461822085791045,2.598658924490725,0.884552171041777
24,3.2452307328628893,0.06235460065551349,3.459593895543192,0.034857989190979766,2.6002133232566416,0.8846733235382103
25,3.2457675665123853,0.06260879159540504,3.4615863541182406,0.03509775752404908,2.6017612311656486,0.8847944760346437
26,3.246281814012726,0.06286298253529661,3.4635541119529925,0.0353375258571184,2.6033027118930123,0.884915628531077
27,3.2467734757639324,0.06311717347518818,3.4654971354744193,0.035577294190187715,2.6048378296442474,0.8850367810275104
28,3.247242552722097,0.06337136441507975,3.4674153917300763,0.03581706252325703,2.606366649153661,0.8851579335239437
29,3.2476890463995356,0.0636255553549713,3.4693088483896393,0.03605683085632634,2.6078892356828938,0.8852790860203771
30,3.248112958864926,0.06387974629486287,3.4711774737464247,0.036296599189395665,2.609405655019402,0.8854002385168104
31,3.248514292743409,0.06413393723475444,3.473021236718882,0.036536367522464974,2.6109159734749405,0.8855213910132438
32,3.248893051216686,0.06438812817464601,3.474840106852064,0.0367761358555343,2.61242025788399,0.8856425435096771
33,3.2492492380230806,0.06464231911453756,3.476634054319074,0.03701590418860361,2.6139185756021837,0.8857636960061105
34,3.249582857457592,0.06489651005442913,3.478403049922486,0.03725567252167293,2.6154109945046815,0.8858848485025438
35,3.249893914371913,0.0651507009943207,3.480147065095741,0.03749544085474224,2.616897582984537,0.8860060009989772
36,3.25018241417444,0.06540489193421227,3.4818660719045207,0.037735209187811564,2.618378409951016,0.8861271534954105
37,3.2504483628302525,0.06565908287410382,3.4835600430480973,0.03797497752088087,2.619853544827909,0.8862483059918439
38,3.2506917668610735,0.0659132738139954,3.4852289518606527,0.0382147458539502,2.6213230575517983,0.8863694584882772
39,3.250912633345214,0.06616746475388696,3.4868727723125827,0.038454514187019506,2.6227870185703064,0.8864906109847106
40,3.2511109699174856,0.06642165569377853,3.4884914790117687,0.03869428252008883,2.624245498840306,0.8866117634811439
41,3.2512867847691016,0.06667584663367009,3.490085047204825,0.03893405085315814,2.6256985698261253,0.8867329159775773
42,3.2514400866475497,0.06693003757356165,3.491653452778326,0.039173819186227456,2.6271463034976916,0.8868540684740107
43,3.25157088485645,0.06718422851345322,3.4931966722600056,0.03941358751929677,2.628588772328677,0.886975220970444
44,3.251679189255382,0.06743841945334478,3.4947146828199314,0.03965335585236609,2.6300260492946053,0.8870963734668774
45,3.2517650102597027,0.06769261039323635,3.496207462271651,0.039893124185435405,2.6314582078709194,0.8872175259633107
46,3.2518283588403314,0.06794680133312792,3.4976749890733205,0.04013289251850472,2.6328853220310466,0.8873386784597441
47,3.25186924652352,0.06820099227301948,3.4991172423287997,0.04037266085157404,2.634307466244404,0.8874598309561774
48,3.251887685390602,0.06845518321291105,3.5005342017887275,0.040612429184643355,2.635724715474411,0.8875809834526108
49,3.2518836880777156,0.06870937415280261,3.5019258478515694,0.04085219751771267,2.637137145176446,0.8877021359490441
50,3.2518572677755064,0.06896356509269418,3.5032921615646386,0.04109196585078199,2.6385448312957824,0.8878232884454775
51,3.251808438228816,0.06921775603258574,3.504633124625094,0.041331734183851304,2.6399478502655107,0.8879444409419108
52,3.2517372137363387,0.0694719469724773,3.5059487193809096,0.04157150251692062,2.6413462790044195,0.8880655934383442
53,3.2516436091502627,0.06972613791236887,3.507238928831825,0.04181127084998994,2.64274019491484,0.8881867459347775
54,3.2515276398758903,0.06998032885226044,3.5085037366302565,0.042051039183059254,2.644129675880496,0.8883078984312109
55,3.2513893218712338,0.070234519792152,3.509743127082201,0.04229080751612857,2.645514800264283,0.8884290509276442
56,3.2512286716465915,0.07048871073204356,3.5109570851480947,0.04253057584919789,2.64689564690606,0.8885502034240776
57,3.2510457062641045,0.07074290167193513,3.51214559644366,0.0427703441822672,2.64827229512038,0.8886713559205109
58,3.250840443337284,0.0709970926118267,3.513308647240722,0.04301011251533652,2.6496448246942244,0.8887925084169443
59,3.250612901030533,0.07125128355171825,3.5144462244679953,0.043249880848405836,2.651013315884678,0.8889136609133776
60,3.2503630980586284,0.07150547449160982,3.515558315711849,0.04348964918147515,2.652377849416606,0.889034813409811
61,3.2500910536861944,0.07175966543150139,3.5166449092170464,0.04372941751454447,2.6537385064802805,0.8891559659062443
62,3.249796787727149,0.07201385637139296,3.517705993887453,0.043969185847613786,2.6550953687289973,0.8892771184026778
63,3.249480320544135,0.07226804731128453,3.5187415592867235,0.0442089541806831,2.6564485182766524,0.889398270899111
64,3.249141673047916,0.07252223825117608,3.5197515956389593,0.04444872251375242,2.6577980376953017,0.8895194233955445
65,3.248780866696774,0.07277642919106765,3.5207360938293415,0.044688490846821735,2.659144010012678,0.8896405758919778
66,3.248397923495861,0.07303062013095922,3.5216950454047358,0.04492825917989105,2.660486518709706,0.8897617283884112
67,3.247992865996549,0.07328481107085077,3.522628442574274,0.04516802751296037,2.6618256477179596,0.8898828808848445
68,3.2475657172957457,0.07353900201074234,3.5235362782099062,0.045407795846029685,2.6631614814171236,0.8900040333812779
69,3.247116501035198,0.07379319295063391,3.5244185458469213,0.045647564179099,2.664494104632399,0.8901251858777112
70,3.246645241400767,0.07404738389052548,3.5252752396844564,0.04588733251216832,2.665823602631907,0.8902463383741446
71,3.246151963121688,0.07430157483041705,3.526106354585963,0.046127100845237634,2.6671500611240413,0.8903674908705779
72,3.24563669146981,0.0745557657703086,3.526911886079655,0.04636686917830695,2.668473566254822,0.8904886433670113
73,3.2450994522588035,0.07480995671020017,3.5276918303589273,0.04660663751137627,2.669794204605191,0.8906097958634446
74,3.2445402718433614,0.07506414765009174,3.5284461842827506,0.046846405844445584,2.6711120631883114,0.890730948359878
75,3.2439591771183713,0.0753183385899833,3.529174945376035,0.0470861741775149,2.6724272294468157,0.8908521008563113
76,3.2433561955180674,0.07557252952987487,3.5298781118299707,0.04732594251058422,2.6737397912500422,0.8909732533527447
77,3.2427313550151617,0.07582672046976643,3.5305556825023396,0.04756571084365353,2.675049836891241,0.891094405849178
78,3.2420846841199564,0.076080911409658,3.531207656917799,0.04780547917672285,2.6763574550847498,0.8912155583456114
79,3.2414162118794336,0.07633510234954956,3.5318340352681425,0.048045247509792166,2.677662734963145,0.8913367108420447
80,3.2407259678763234,0.07658929328944113,3.5324348184125305,0.04828501584286148,2.6789657660743766,0.8914578633384781
81,3.2400139822281546,0.0768434842293327,3.533010007877693,0.0485247841759308,2.680266638378856,0.8915790158349115
82,3.2392802855862812,0.07709767516922425,3.533559605858109,0.04876455250900011,2.6815654422465345,0.8917001683313448
83,3.2385249091348896,0.07735186610911582,3.5340836152161543,0.04900432084206943,2.682862268453958,0.8918213208277782
84,3.2377478845899854,0.07760605704900739,3.5345820394822285,0.04924408917513874,2.6841572081812752,0.8919424733242115
85,3.236949244198361,0.07786024798889896,3.5350548828548463,0.049483857508208065,2.6854503530092466,0.8920636258206449
86,3.2361290207365365,0.07811443892879052,3.5355021502007107,0.049723625841277375,2.6867417949162005,0.8921847783170782
87,3.2352872475096905,0.07836862986868208,3.5359238470547516,0.0499633941743467,2.6880316262749875,0.8923059308135116
88,3.2344239583505616,0.07862282080857365,3.5363199796201434,0.05020316250741601,2.689319939849896,0.8924270833099449
89,3.2335391876183293,0.07887701174846522,3.53669055476829,0.05044293084048533,2.690606828793542,0.8925482358063783
90,3.2326329701974856,0.07913120268835677,3.5370355800387863,0.05068269917355464,2.691892386643734,0.8926693883028116
91,3.2317053414966703,0.07938539362824834,3.537355063639351,0.050922467506623964,2.693176707320324,0.892790540799245
92,3.2307563374475006,0.07963958456813991,3.5376490144457327,0.051162235839693274,2.69445988512201,0.8929116932956783
93,3.229785994503368,0.07989377550803148,3.53791744200159,0.0514020041727626,2.6957420147231406,0.8930328457921117
94,3.228794349638227,0.08014796644792305,3.5381603565183406,0.05164177250583191,2.697023191170465,0.893153998288545
95,3.227781440345352,0.0804021573878146,3.5383777688749856,0.05188154083890123,2.69830350987989,0.8932751507849784
96,3.2267473046360853,0.08065634832770617,3.538569690617909,0.05212130917197054,2.69958306663318,0.8933963032814117
97,3.225691981038555,0.08091053926759773,3.5387361339606462,0.05236107750503986,2.7008619575746593,0.8935174557778451
98,3.224615508596382,0.0811647302074893,3.5388771117836253,0.05260084583810917,2.702140279207866,0.8936386082742784
99,3.223517926867356,0.08141892114738086,3.5389926376338843,0.052840614171178496,2.7034181283922045,0.8937597607707118
100,3.2223992759221076,0.08167311208727243,3.5390827257247577,0.053080382504247806,2.7046956023395485,0.8938809132671451
101,3.221259596342743,0.081927303027164,3.5391473909355384,0.05332015083731713,2.705972798610844,0.8940020657635785
102,3.2200989292214715,0.08218149396705555,3.5391866488111114,0.05355991917038644,2.7072498151126703,0.8941232182600118
103,3.2189173161592097,0.08243568490694712,3.5392005155615585,0.05379968750345576,2.708526750093783,0.8942443707564453
104,3.217714799264163,0.08268987584683869,3.5391890080617374,0.05403945583652507,2.709803702141629,0.8943655232528785
105,3.2164914211503897,0.08294406678673025,3.5391521438508393,0.054279224169594395,2.711080770178846,0.894486675749312
106,3.215247224936351,0.08319825772662182,3.539089941131903,0.054518992502663705,2.7123580534597282,0.8946078282457453
107,3.2139822542434304,0.08345244866651338,3.539002418771322,0.05475876083573303,2.713635651566676,0.8947289807421787
108,3.2126965531944442,0.08370663960640495,3.5388895962983087,0.05499852916880234,2.7149136644066107,0.894850133238612
109,3.2113901664121274,0.08396083054629652,3.538751493904343,0.05523829750187166,2.7161921922073837,0.8949712857350454
110,3.210063139017599,0.08421502148618808,3.5385881324425825,0.05547806583494097,2.717471335514137,0.8950924382314787
111,3.208715516628815,0.08446921242607965,3.538399533427254,0.055717834168010294,2.718751195185669,0.8952135907279121
112,3.2073473453589934,0.08472340336597121,3.5381857190330144,0.055957602501079604,2.7200318723907477,0.8953347432243454
113,3.205958671815029,0.08497759430586277,3.5379467120942887,0.05619737083414892,2.7213134686044267,0.8954558957207788
114,3.2045495430958804,0.08523178524575434,3.5376825361045694,0.05643713916721824,2.7225960856043168,0.8955770482172121
115,3.203120006790947,0.0854859761856459,3.537393215215708,0.05667690750028755,2.7238798254668515,0.8956982007136455
116,3.2016701109784185,0.08574016712553748,3.5370787742371563,0.05691667583335687,2.725164790563517,0.8958193532100788
117,3.200199904223614,0.08599435806542904,3.5367392386352026,0.057156444166426186,2.726451083557067,0.8959405057065122
118,3.198709435577296,0.0862485490053206,3.536374634532166,0.0573962124994955,2.727738807397705,0.8960616582029455
119,3.1971987545739693,0.08650273994521217,3.5359849887055668,0.05763598083256482,2.7290280653192633,0.8961828106993789
120,3.19566791123016,0.08675693088510372,3.5355703285872795,0.057875749165634136,2.7303189608353353,0.8963039631958123
121,3.1941169560426763,0.08701112182499529,3.535130682262644,0.05811551749870345,2.731611597735399,0.8964251156922456
122,3.19254593998685,0.08726531276488686,3.534666078469557,0.05835528583177277,2.7329060800809275,0.896546268188679
123,3.1909549145147653,0.08751950370477843,3.534176546597545,0.058595054164842085,2.73420251220145,0.8966674206851123
124,3.189343931553458,0.08777369464467,3.533662116686791,0.0588348224979114,2.7355009986906205,0.8967885731815457
125,3.187713043503109,0.08802788558456157,3.533122819427155,0.05907459083098072,2.736801644402241,0.896909725677979
126,3.1860623032352122,0.08828207652445312,3.5325586861571523,0.059314359164050035,2.7381045544462808,0.8970308781744124
127,3.1843917640907256,0.08853626746434469,3.5319697488629136,0.05955412749711935,2.7394098341848627,0.8971520306708457
128,3.182701479878208,0.08879045840423624,3.531356040177117,0.05979389583018867,2.7407175892282334,0.8972731831672791
129,3.180991504871932,0.08904464934412781,3.53071759337789,0.060033664163257984,2.7420279254307047,0.8973943356637124
130,3.1792618938099864,0.08929884028401938,3.5300544423876885,0.0602734324963273,2.743340948886592,0.8975154881601458
131,3.177512701892354,0.08955303122391095,3.529366621772148,0.06051320082939662,2.744656765926102,0.8976366406565791
132,3.1757439847789763,0.08980722216380252,3.528654166738909,0.060752969162465933,2.745975483111236,0.8977577931530125
133,3.173955798587801,0.09006141310369407,3.527917113136415,0.06099273749553525,2.747297207231634,0.8978789456494458
134,3.172148199892808,0.09031560404358564,3.5271554974526826,0.061232505828604566,2.7486220453004337,0.8980000981458792
135,3.170321245722022,0.0905697949834772,3.526369356814052,0.06147227416167388,2.749950104550078,0.8981212506423125
136,3.168474993555508,0.09082398592336877,3.5255587289838997,0.0617120424947432,2.75128149242813,0.8982424031387459
137,3.166609501323346,0.09107817686326034,3.5247236523613346,0.061951810827812516,2.7526163165930404,0.8983635556351792
138,3.1647248274035955,0.0913323678031519,3.523864165979869,0.06219157916088183,2.7539546849099246,0.8984847081316126
139,3.1628210306202327,0.09158655874304347,3.522980309506053,0.06243134749395115,2.7552967054462854,0.8986058606280459
140,3.1608981702410808,0.09184074968293504,3.522072123238092,0.06267111582702047,2.7566424864677526,0.8987270131244793
141,3.158956305975721,0.0920949406228266,3.5211396481044352,0.06291088416008978,2.7579921364337725,0.8988481656209126
142,3.1569954979733823,0.09234913156271816,3.52018292566234,0.0631506524931591,2.7593457639932977,0.898969318117346
143,3.15501580682082,0.09260332250260972,3.519201998096403,0.06339042082622842,2.7607034779804387,0.8990904706137793
144,3.153017293540176,0.09285751344250129,3.5181969082170803,0.06363018915929773,2.7620653874101246,0.8992116231102127
145,3.151000019586821,0.09311170438239286,3.5171676994591654,0.06386995749236704,2.7634316014737115,0.899332775606646
146,3.1489640468471847,0.09336589532228443,3.51611441588025,0.06410972582543636,2.7648022295346006,0.8994539281030794
147,3.146909437636565,0.093620086262176,3.5150371021591598,0.06434949415850569,2.766177381123815,0.8995750805995127
148,3.1448362546969264,0.09387427720206756,3.5139358035943618,0.064589262491575,2.7675571659355773,0.8996962330959462
149,3.1427445611946743,0.09412846814195912,3.512810566102348,0.06482903082464431,2.7689416938228515,0.8998173855923794
150,3.1406344207184262,0.09438265908185067,3.511661436215991,0.06506879915771363,2.7703310747928844,0.8999385380888129
151,3.138505897276751,0.09463685002174224,3.510488461082877,0.06530856749078295,2.771725419002706,0.9000596905852462
152,3.1363590552959097,0.09489104096163381,3.509291688463613,0.06554833582385226,2.773124836754638,0.9001808430816796
153,3.134193959617566,0.09514523190152538,3.50807116673011,0.06578810415692157,2.7745294384917667,0.9003019955781129
154,3.1320106754964914,0.09539942284141695,3.5068269448638345,0.0660278724899909,2.7759393347933985,0.9004231480745463
155,3.129809268598249,0.09565361378130852,3.505559072454044,0.06626764082306022,2.777354636370512,0.9005443005709796
156,3.1275898049968665,0.09590780472120007,3.504267599695993,0.06650740915612953,2.7787754540611793,0.900665453067413
157,3.12535235117249,0.09616199566109164,3.5029525773891135,0.06674717748919884,2.7802018988259674,0.9007866055638463
158,3.1230969740090266,0.0964161866009832,3.501614056935171,0.06698694582226816,2.781634081743345,0.9009077580602797
159,3.120823740791767,0.09667037754087476,3.5002520903363985,0.06722671415533749,2.7830721140050425,0.9010289105567131
160,3.1185327192050036,0.09692456848076633,3.4988667301936034,0.0674664824884068,2.784516106911418,0.9011500630531464
161,3.116223977329616,0.0971787594206579,3.4974580297042475,0.0677062508214761,2.785966171866799,0.9012712155495798
162,3.1138975836406644,0.09743295036054947,3.49602604266051,0.06794601915454543,2.7874224203748024,0.9013923680460131
163,3.11155360700495,0.09768714130044104,3.494570823447317,0.06818578748761474,2.7888849640336524,0.9015135205424465
164,3.109192116678569,0.0979413322403326,3.493092427040353,0.06842555582068405,2.7903539145314635,0.9016346730388798
165,3.106813182304454,0.09819552318022416,3.4915909090040476,0.06866532415375337,2.791829383641528,0.9017558255353132
166,3.1044168739098947,0.09844971412011572,3.490066325489533,0.0689050924868227,2.7933114832175727,0.9018769780317465
167,3.102003261904053,0.09870390506000729,3.488518733232586,0.069144860819892,2.7948003251890086,0.9019981305281799
168,3.099572417075458,0.09895809599989885,3.4869481895515366,0.06938462915296131,2.796296021556154,0.9021192830246132
169,3.097124410589485,0.09921228693979042,3.485354752345161,0.06962439748603064,2.7977986843854667,0.9022404355210466
170,3.0946593139858347,0.09946647787968199,3.483738480090546,0.06986416581909996,2.7993084258047274,0.9023615880174799
171,3.0921771991759788,0.09972066881957355,3.482099431840931,0.07010393415216927,2.800825357998246,0.9024827405139133
172,3.0896781384406076,0.09997485975946512,3.480437667223526,0.07034370248523858,2.8023495932020124,0.9026038930103466
173,3.0871622044270586,0.10022905069935667,3.478753246437309,0.0705834708183079,2.803881243698879,0.90272504550678
174,3.084629470146732,0.10048324163924824,3.477046230250793,0.07082323915137723,2.8054204218136816,0.9028461980032133
175,3.082080008972492,0.10073743257913981,3.4753166799997817,0.07106300748444654,2.8069672399083885,0.9029673504996467
176,3.0795138946360607,0.10099162351903138,3.4735646575850865,0.07130277581751585,2.808521810377202,0.90308850299608
177,3.0769312012253907,0.10124581445892294,3.471790225470236,0.07154254415058517,2.8100842456416726,0.9032096554925134
178,3.0743320031820316,0.10150000539881451,3.469993446679151,0.07178231248365449,2.8116546581457866,0.9033308079889467
179,3.0717163752984815,0.10175419633870607,3.468174384793804,0.0720220808167238,2.8132331603510314,0.9034519604853801
180,3.0690843927155265,0.10200838727859764,3.466333103951851,0.07226184914979311,2.814819864731478,0.9035731129818134
181,3.066436130919565,0.10226257821848919,3.4644696688442416,0.07250161748286243,2.8164148837688163,0.9036942654782468
182,3.063771665739927,0.10251676915838076,3.462584144712814,0.07274138581593176,2.8180183299473973,0.9038154179746801
183,3.0610910733461734,0.10277096009827233,3.4606765973478533,0.07298115414900107,2.819630315749266,0.9039365704711135
184,3.058394430245385,0.1030251510381639,3.4587470930856417,0.07322092248207038,2.8212509536491615,0.9040577229675468
185,3.0556818132794463,0.10327934197805547,3.4567956988059763,0.0734606908151397,2.822880356109534,0.9041788754639802
186,3.0529532996223074,0.10353353291794704,3.4548224819296727,0.07370045914820902,2.8245186355755187,0.9043000279604135
187,3.0502089667772405,0.10378772385783859,3.4528275104160424,0.07394022748127833,2.8261659044699323,0.9044211804568469
188,3.047448892574087,0.10404191479773016,3.4508108527603447,0.07417999581434764,2.8278222751882183,0.9045423329532802
189,3.044673155166484,0.10429610573762171,3.448772577991229,0.07441976414741697,2.829487860093425,0.9046634854497136
190,3.0418818330290915,0.10455029667751328,3.44671275566814,0.07465953248048629,2.8311627715111296,0.9047846379461469
191,3.0390750049547974,0.10480448761740485,3.4446314558787163,0.0748993008135556,2.832847121724387,0.9049057904425803
192,3.03625275005192,0.10505867855729642,3.442528749236154,0.07513906914662491,2.834541022968649,0.9050269429390136
193,3.033415147741395,0.10531286949718799,3.4404047068765613,0.07537883747969423,2.8362445874266737,0.905148095435447
194,3.030562277753953,0.10556706043707954,3.4382594004562828,0.07561860581276356,2.837957927223427,0.9052692479318803
195,3.0276942201272847,0.10582125137697111,3.4360929021492113,0.07585837414583287,2.839681154420986,0.9053904004283138
196,3.0248110552032,0.10607544231686267,3.4339052846440667,0.07609814247890218,2.841414381013406,0.905511552924747
197,3.021912863624773,0.10632963325675424,3.4316966211416697,0.0763379108119715,2.843157718921612,0.9056327054211805
198,3.0189997263334774,0.1065838241966458,3.4294669853521795,0.07657767914504082,2.8449112799882474,0.9057538579176139
199,3.016071724566311,0.10683801513653737,3.4272164514923236,0.07681744747811013,2.846675175972532,0.9058750104140472
200,3.0131289398529155,0.10709220607642894,3.424945094282602,0.07705721581117944,2.8484495185451184,0.9059961629104805
201,3.010171454012678,0.10734639701632051,3.4226529889444657,0.07729698414424876,2.8502344192829208,0.9061173154069139
202,3.0071993491518283,0.10760058795621207,3.4203402111974888,0.07753675247731809,2.8520299896639374,0.9062384679033473
203,3.0042127076605283,0.10785477889610363,3.418006837256507,0.0777765208103874,2.853836341062089,0.9063596203997806
204,3.0012116122099446,0.10810896983599519,3.4156529438287433,0.07801628914345671,2.855653584742009,0.906480772896214
205,2.998196145749321,0.10836316077588676,3.4132786081109145,0.07825605747652603,2.8574818318538684,0.9066019253926473
206,2.9951663915030347,0.10861735171577833,3.4108839077863147,0.07849582580959535,2.8593211934281637,0.9067230778890807
207,2.992122432967645,0.1088715426556699,3.4084689210218833,0.07873559414266466,2.8611717803705004,0.906844230385514
208,2.989064353908939,0.10912573359556146,3.4060337264652474,0.07897536247573397,2.8630337034563897,0.9069653828819474
209,2.985992238358956,0.10937992453545303,3.403578403241755,0.0792151308088033,2.864907073326006,0.9070865353783807
210,2.982906170613019,0.10963411547534459,3.401103030951482,0.07945489914187262,2.8667920004789758,0.9072076878748141
211,2.9798062352267434,0.10988830641523616,3.3986076896662185,0.07969466747494193,2.868688595269118,0.9073288403712474
212,2.9766925170130465,0.11014249735512771,3.396092459926446,0.07993443580801124,2.870596967899221,0.9074499928676808
213,2.9735651010391457,0.11039668829501928,3.3935574227382856,0.08017420414108056,2.8725172284157723,0.9075711453641141
214,2.9704240726235485,0.11065087923491085,3.391002659570435,0.08041397247414989,2.874449486703718,0.9076922978605475
215,2.9672695173330332,0.11090507017480242,3.3884282523510834,0.0806537408072192,2.876393852481188,0.9078134503569808
216,2.964101520979627,0.11115926111469399,3.3858342834648107,0.0808935091402885,2.878350435294239,0.9079346028534142
217,2.9609201696175687,0.11141345205458554,3.383220835749467,0.08113327747335783,2.88031934451158,0.9080557553498475
218,2.95772554954027,0.11166764299447711,3.3805879924930347,0.08137304580642715,2.8823006893192806,0.9081769078462809
219,2.9545177472772677,0.11192183393436866,3.3779358374304764,0.08161281413949646,2.8842945787155108,0.9082980603427142
220,2.9512968495911682,0.11217602487426023,3.3752644547405564,0.08185258247256577,2.88630112150524,0.9084192128391476
221,2.948062943474582,0.1124302158141518,3.372573929042657,0.0820923508056351,2.8883204262949427,0.9085403653355809
222,2.944816116147059,0.11268440675404337,3.369864345393568,0.08233211913870442,2.890352601487316,0.9086615178320143
223,2.9415564550520075,0.11293859769393494,3.3671357892842635,0.08257188747177373,2.892397755275965,0.9087826703284476
224,2.9382840478536156,0.11319278863382651,3.3643883466366593,0.08281165580484304,2.894455995640117,0.908903822824881
225,2.934998982433755,0.11344697957371806,3.361622103800358,0.08305142413791236,2.8965274303392934,0.9090249753213143
226,2.9317013468888926,0.11370117051360963,3.3588371475493735,0.08329119247098167,2.8986121669080247,0.9091461278177477
227,2.928391229526982,0.11395536145350119,3.356033565078839,0.08353096080405098,2.9007103126505136,0.909267280314181
228,2.9250687188643565,0.11420955239339275,3.3532114440017025,0.0837707291371203,2.9028219746353425,0.9093884328106144
229,2.921733903622616,0.11446374333328432,3.3503708723454015,0.08401049747018963,2.9049472596901333,0.9095095853070477
230,2.918386872725505,0.11471793427317589,3.3475119385485264,0.08425026580325894,2.9070862743962467,0.9096307378034811
231,2.915027715295786,0.11497212521306746,3.3446347314574645,0.08449003413632825,2.909239125083448,0.9097518902999144
232,2.911656520652109,0.11522631615295903,3.341739340323028,0.08472980246939757,2.9114059178245926,0.9098730427963478
233,2.9082733783058714,0.11548050709285058,3.3388258547970735,0.08496957080246689,2.9135867584302835,0.9099941952927811
234,2.904878377958079,0.11573469803274215,3.3358943649290946,0.0852093391355362,2.915781752443569,0.9101153477892145
235,2.9014716094961956,0.11598888897263371,3.332944961162811,0.08544910746860551,2.9179910051345894,0.9102365002856478
236,2.8980531629909896,0.11624307991252528,3.329977734332733,0.08568887580167484,2.920214621495272,0.9103576527820813
237,2.894623128693377,0.11649727085241685,3.3269927756607194,0.08592864413474416,2.9224527062339782,0.9104788052785145
238,2.891181597031261,0.11675146179230841,3.323990176752516,0.08616841246781347,2.9247053637701974,0.910599957774948
239,2.8877286586063597,0.11700565273219998,3.320970029594279,0.08640818080088278,2.9269726982291955,0.9107211102713813
240,2.88426440419104,0.11725984367209154,3.3179324265490844,0.0866479491339521,2.929254813436703,0.9108422627678147
241,2.8807889247251364,0.1175140346119831,3.3148774603534314,0.08688771746702142,2.9315518129135674,0.9109634152642481
242,2.877302311312774,0.11776822555187466,3.3118052241137175,0.08712748580009073,2.933863799870446,0.9110845677606814
243,2.873804655219183,0.11802241649176623,3.3087158113027093,0.08736725413316004,2.9361908772024528,0.9112057202571148
244,2.870296047867511,0.1182766074316578,3.305609315756002,0.08760702246622937,2.938533147483854,0.9113268727535481
245,2.8667765808356314,0.11853079837154937,3.302485831668453,0.08784679079929869,2.9408907129627315,0.9114480252499815
246,2.863246345852944,0.11878498931144094,3.29934545359062,0.088086559132368,2.9432636755556514,0.9115691777464148
247,2.8597054347971818,0.11903918025133249,3.296188276425167,0.08832632746543731,2.9456521368423596,0.9116903302428482
248,2.856153939691204,0.11929337119122406,3.2930143954232727,0.08856609579850663,2.9480561980604403,0.9118114827392815
249,2.8525919526997914,0.11954756213111563,3.289823906181017,0.08880586413157596,2.9504759601000203,0.9119326352357149
250,2.8490195661264384,0.1198017530710072,3.28661690463576,0.08904563246464527,2.952911523498427,0.9120537877321482
251,2.8454368724101413,0.12005594401089875,3.2833934870625043,0.08928540079771458,2.9553629884349033,0.9121749402285816
252,2.841843964122181,0.12031013495079032,3.2801537500702485,0.0895251691307839,2.95783045472527,0.9122960927250149
253,2.8382409339629104,0.12056432589068189,3.2768977905983276,0.08976493746385322,2.9603140218166435,0.9124172452214483
254,2.834627874758531,0.12081851683057346,3.2736257059127407,0.09000470579692253,2.9628137887821095,0.9125383977178816
255,2.831004879457872,0.12107270777046501,3.2703375936024663,0.09024447412999184,2.965329854315443,0.912659550214315
256,2.827372041129167,0.12132689871035658,3.2670335515757687,0.09048424246306117,2.9678623167258005,0.9127807027107483
257,2.8237294529568264,0.12158108965024815,3.2637136780564915,0.09072401079613049,2.9704112739324326,0.9129018552071817
258,2.82007720823821,0.1218352805901397,3.2603780715803388,0.0909637791291998,2.9729768234593896,0.913023007703615
259,2.816415400380396,0.12208947153003127,3.257026830991146,0.09120354746226911,2.975559062430253,0.9131441602000484
260,2.8127441228969507,0.12234366246992284,3.2536600554371415,0.09144331579533843,2.9781580875628384,0.9132653126964817
261,2.8090634694046925,0.12259785340981441,3.2502778443671967,0.09168308412840774,2.980773995163946,0.9133864651929151
262,2.805373533620462,0.12285204434970597,3.2468802975270634,0.09192285246147706,2.9834068811240666,0.9135076176893484
263,2.8016744093578803,0.12310623528959753,3.243467514955604,0.09216262079454637,2.9860568409121493,0.9136287701857818
264,2.7979661905241175,0.1233604262294891,3.240039596981009,0.0924023891276157,2.988723969570316,0.9137499226822151
265,2.794248971116651,0.12361461716938067,3.2365966442170055,0.092642157460685,2.9914083617086398,0.9138710751786485
266,2.79052284522003,0.12386880810927223,3.2331387575590593,0.09288192579375433,2.994110111499875,0.9139922276750818
267,2.7867879070026325,0.1241229990491638,3.229666038180558,0.09312169412682364,2.996829312674247,0.9141133801715152
268,2.783044250713428,0.12437718998905536,3.226178587528997,0.09336146245989296,2.999566058514196,0.9142345326679485
269,2.7792919706787376,0.12463138092894693,3.222676507322148,0.09360123079296227,3.002320441849179,0.9143556851643819
270,2.7755311612989906,0.12488557186883849,3.2191598995442194,0.0938409991260316,3.005092555050437,0.9144768376608152
271,2.7717619170454877,0.12513976280873007,3.2156288664420076,0.0940807674591009,3.0078824900258003,0.9145979901572486
272,2.767984332457159,0.1253939537486216,3.212083510521045,0.09432053579217023,3.010690338214469,0.9147191426536819
273,2.7641985021373197,0.1256481446885132,3.2085239345417333,0.09456030412523954,3.01351619058185,0.9148402951501153
274,2.760404520750438,0.12590233562840475,3.2049502415154687,0.09480007245830886,3.0163601376143414,0.9149614476465486
275,2.7566024830188893,0.12615652656829632,3.2013625347007655,0.09503984079137817,3.0192222693141915,0.915082600142982
276,2.752792483719718,0.1264107175081879,3.197760917599361,0.0952796091244475,3.022102675194302,0.9152037526394154
277,2.748974617681401,0.12666490844807946,3.1941454939523224,0.0955193774575168,3.0250014442730877,0.9153249051358487
278,2.745148979780611,0.12691909938797102,3.1905163677361434,0.09575914579058613,3.02791866506933,0.915446057632282
279,2.7413156649389765,0.12717329032786256,3.186873643158828,0.09599891412365544,3.0308544255970373,0.9155672101287154
280,2.7374747681198484,0.12742748126775416,3.1832174246559752,0.09623868245672476,3.033808813360303,0.9156883626251489
281,2.733626384325071,0.1276816722076457,3.179547816886851,0.09647845078979407,3.036781915348212,0.9158095151215822
282,2.729770608591739,0.12793586314753727,3.175864924730456,0.0967182191228634,3.0397738180297162,0.9159306676180156
283,2.725907535988977,0.12819005408742884,3.1721688532815855,0.0969579874559327,3.0427846073485343,0.9160518201144489
284,2.722037261614704,0.1284442450273204,3.16845970784688,0.09719775578900203,3.045814368718086,0.9161729726108823
285,2.7181598805924088,0.12869843596721198,3.16473759394088,0.09743752412207134,3.048863187016388,0.9162941251073156
286,2.7142754880679236,0.12895262690710352,3.161002617282061,0.09767729245514066,3.0519311465810217,0.916415277603749
287,2.710384179206199,0.12920681784699511,3.15725488378887,0.09791706078820997,3.0550183312040495,0.9165364301001823
288,2.70648604918809,0.12946100878688666,3.153494499575757,0.0981568291212793,3.0581248241270047,0.9166575825966157
289,2.702581193207127,0.12971519972677822,3.1497215709491977,0.0983965974543486,3.061250708035832,0.916778735093049
290,2.698669706466309,0.1299693906666698,3.1459362044037116,0.09863636578741793,3.064396065055904,0.9168998875894824
291,2.6947516841748853,0.13022358160656136,3.1421385066178766,0.09887613412048724,3.067560976746985,0.9170210400859157
292,2.690827221545145,0.13047777254645293,3.1383285844503384,0.09911590245355656,3.0707455240982715,0.9171421925823491
293,2.6868964137892135,0.13073196348634447,3.1345065449358107,0.09935567078662587,3.073949787523384,0.9172633450787824
294,2.68295935611584,0.13098615442623607,3.1306724952810763,0.09959543911969519,3.0771738468554295,0.9173844975752158
295,2.679016143727208,0.1312403453661276,3.1268265428609823,0.0998352074527645,3.080417781342035,0.9175056500716491
296,2.675066871815724,0.1314945363060192,3.122968795214431,0.10007497578583383,3.0836816696404177,0.9176268025680825
297,2.6711116355608344,0.13174872724591075,3.119099360040363,0.10031474411890313,3.0869655898124475,0.9177479550645158
298,2.6671505301258267,0.13200291818580231,3.11521834519374,0.10055451245197246,3.0902696193197654,0.9178691075609492
299,2.663183650654647,0.13225710912569388,3.1113258586815293,0.10079428078504177,3.093593835018856,0.9179902600573825
300,2.659211092268716,0.13251130006558542,3.10742200865867,0.10103404911811109,3.0969383131562016,0.9181114125538159
301,2.6552329500637466,0.13276549100547702,3.1035069034240497,0.1012738174511804,3.100303129363387,0.9182325650502492
302,2.651249319106574,0.13301968194536856,3.0995806514164754,0.10151358578424972,3.1036883586522777,0.9183537175466826
303,2.6472602944319807,0.13327387288526016,3.095643361210634,0.10175335411731903,3.10709407541016,0.9184748700431159
304,2.643265971039533,0.1335280638251517,3.0916951415130587,0.10199312245038836,3.1105203533949504,0.9185960225395493
305,2.639266443890417,0.13378225476504327,3.0877361011580877,0.10223289078345767,3.113967265730365,0.9187171750359826
306,2.6352618079042833,0.13403644570493484,3.0837663491038247,0.10247265911652699,3.117434884901158,0.918838327532416
307,2.6312521579560926,0.1342906366448264,3.0797859944280908,0.1027124274495963,3.1209232827483477,0.9189594800288493
308,2.6272375888729727,0.13454482758471797,3.075795146324382,0.10295219578266562,3.124432530464442,0.9190806325252827
309,2.6232181954310705,0.13479901852460952,3.071793914097819,0.10319196411573493,3.1279626985887345,0.919201785021716
310,2.619194072352418,0.1350532094645011,3.0677824071610997,0.10343173244880426,3.131513857002574,0.9193229375181494
311,2.6151653143018025,0.13530740040439265,3.063760735030445,0.10367150078187357,3.1350860749246454,0.9194440900145827
312,2.6111320158836353,0.13556159134428422,3.0597290073215504,0.10391126911494289,3.138679420906323,0.9195652425110161
313,2.607094271638837,0.1358157822841758,3.055687333745528,0.1041510374480122,3.1422939628269675,0.9196863950074494
314,2.603052176041716,0.13606997322406736,3.0516358241048556,0.10439080578108152,3.1459297678893137,0.9198075475038828
315,2.5990058234968667,0.13632416416395893,3.0475745882893235,0.10463057411415083,3.149586902614807,0.9199287000003161
316,2.5949553083360604,0.13657835510385047,3.0435037362719717,0.10487034244722016,3.1532654328390324,0.9200498524967495
317,2.59090072481515,0.13683254604374206,3.039423378105043,0.10511011078028946,3.1569654237070823,0.9201710049931828
318,2.5868421671109836,0.1370867369836336,3.035333623915921,0.10534987911335879,3.1606869396690254,0.9202921574896162
319,2.5827797293183106,0.1373409279235252,3.031234583903078,0.1055896474464281,3.1644300444753144,0.9204133099860496
320,2.578713505446715,0.13759511886341674,3.027126368332015,0.10582941577949742,3.16819480117229,0.9205344624824829
321,2.574643589417535,0.1378493098033083,3.023009087531211,0.10606918411256673,3.171981272097649,0.9206556149789163
322,2.570570075060804,0.13810350074319988,3.0188828518880664,0.10630895244563604,3.1757895188759417,0.9207767674753496
323,2.566493056112191,0.13835769168309142,3.0147477718448497,0.10654872077870536,3.1796196024141303,0.920897919971783
324,2.5624126262099476,0.13861188262298302,3.010603957894644,0.10678848911177467,3.1834715828970994,0.9210190724682163
325,2.5583288788918708,0.13886607356287456,3.006451520577297,0.107028257444844,3.187345519783265,0.9211402249646498
326,2.554241907592259,0.13912026450276616,3.0022905704753686,0.1072680257779133,3.1912414718001223,0.921261377461083
327,2.550151805638888,0.1393744554426577,2.9981212182100836,0.10750779411098263,3.1951594969399015,0.9213825299575165
328,2.5460586662499876,0.13962864638254927,2.993943574437287,0.10774756244405194,3.199099652455157,0.9215036824539498
329,2.5419625825312284,0.13988283732244083,2.989757749843393,0.10798733077712126,3.2030619948544636,0.9216248349503832
330,2.537863647472715,0.1401370282623324,2.985563855141348,0.10822709911019057,3.207046579898053,0.9217459874468165
331,2.533761953945988,0.14039121920222397,2.9813620010665867,0.1084668674432599,3.211053462593549,0.9218671399432499
332,2.5296575947010336,0.1406454101421155,2.977152298372995,0.1087066357763292,3.2150826971916713,0.9219882924396832
333,2.5255506623633,0.1408996010820071,2.972934857828875,0.10894640410939853,3.219134337181968,0.9221094449361166
334,2.521441249430726,0.14115379202189865,2.968709790212912,0.10918617244246784,3.223208435288611,0.9222305974325499
335,2.5173294482707727,0.14140798296179022,2.964477206310143,0.10942594077553716,3.2273050434661705,0.9223517499289833
336,2.513215351117467,0.1416621739016818,2.960237216907934,0.10966570910860647,3.2314242128954165,0.9224729024254166
337,2.509099050068452,0.14191636484157336,2.955989932791953,0.1099054774416758,3.235565993979187,0.92259405492185
338,2.504980637082049,0.14217055578146492,2.951735464742154,0.1101452457747451,3.2397304363382156,0.9227152074182833
339,2.500860203974323,0.14242474672135647,2.9474739235287575,0.11038501410781443,3.243917588807049,0.9228363599147167
340,2.4967378424161635,0.14267893766124806,2.943205419908243,0.11062478244088374,3.2481274994299216,0.92295751241115
341,2.492613643930368,0.1429331286011396,2.9389300646193393,0.11086455077395306,3.252360215456732,0.9230786649075834
342,2.4884876998887404,0.14318731954103117,2.934647968379019,0.11110431910702237,3.2566157833389555,0.9231998174040167
343,2.4843601015091927,0.14344151048092274,2.930359241878503,0.1113440874400917,3.260894248725672,0.9233209699004501
344,2.4802309398528624,0.1436957014208143,2.9260639957792662,0.111583855773161,3.265195656459536,0.9234421223968834
345,2.4761003058212356,0.14394989236070588,2.921762340709044,0.11182362410623033,3.269520050572845,0.9235632748933168
346,2.4719682901532782,0.14420408330059742,2.9174543872578513,0.11206339243929964,3.273867474283585,0.9236844273897501
347,2.467834983422581,0.14445827424048902,2.9131402459740054,0.11230316077236896,3.2782379699915003,0.9238055798861835
348,2.4637004760345125,0.14471246518038056,2.9088200273601474,0.11254292910543827,3.28263157927424,0.9239267323826168
349,2.459564858223378,0.14496665612027215,2.904493841869275,0.11278269743850759,3.287048342883478,0.9240478848790502
350,2.4554282200496016,0.1452208470601637,2.900161799900785,0.1130224657715769,3.291488300741066,0.9241690373754835
351,2.451290651396896,0.14547503800005526,2.8958240117965084,0.11326223410464623,3.2959514919352584,0.9242901898719169
352,2.4471522419694667,0.14572922893994683,2.891480587836766,0.11350200243771554,3.3004379547168923,0.9244113423683502
353,2.4430130812892097,0.1459834198798384,2.8871316382364234,0.11374177077078486,3.304947726495677,0.9245324948647836
354,2.438873258692928,0.14623761081972997,2.882777273140951,0.11398153910385417,3.309480843836421,0.9246536473612169
355,2.434732863329554,0.1464918017596215,2.8784176026224935,0.11422130743692349,3.314037342455383,0.9247747998576503
356,2.4305919841573846,0.1467459926995131,2.8740527366759467,0.1144610757699928,3.318617257216551,0.9248959523540836
357,2.4264507099413337,0.14700018363940465,2.86968278521504,0.11470084410306212,3.3232206221280505,0.925017104850517
358,2.422309129250177,0.14725437457929622,2.865307858068424,0.11494061243613143,3.3278474703384786,0.9251382573469504
359,2.418167330453831,0.14750856551918778,2.860928064975768,0.11518038076920076,3.332497834133367,0.9252594098433837
360,2.4140254017206244,0.14776275645907935,2.856543515583867,0.11542014910227007,3.3371717449315925,0.925380562339817
361,2.4098834310145936,0.14801694739897092,2.8521543194427528,0.11565991743533939,3.341869233281869,0.9255017148362504
362,2.4057415060927814,0.14827113833886246,2.8477605860018094,0.1158996857684087,3.3465903288592265,0.9256228673326838
363,2.4015997145025474,0.14852532927875406,2.8433624246059095,0.11613945410147802,3.3513350604615546,0.9257440198291171
364,2.397458143578899,0.1487795202186456,2.8389599444915428,0.11637922243454733,3.3561034560061813,0.9258651723255505
365,2.393316880441819,0.14903371115853717,2.834553254782964,0.11661899076761666,3.360895542526422,0.9259863248219838
366,2.3891760119936203,0.14928790209842874,2.830142464488346,0.11685875910068597,3.365711346168245,0.9261074773184172
367,2.385035624916301,0.1495420930383203,2.8257276824959416,0.11709852743375529,3.370550892186875,0.9262286298148505
368,2.380895805668917,0.14979628397821187,2.82130901757025,0.1173382957668246,3.3754142049435236,0.926349782311284
369,2.3767566404849667,0.15005047491810342,2.816886578348204,0.11757806409989392,3.3803013079020516,0.9264709348077173
370,2.3726182153697812,0.150304665857995,2.812460473335351,0.11781783243296323,3.3852122236257505,0.9265920873041507
371,2.3684806160979406,0.15055885679788655,2.8080308109020553,0.11805760076603256,3.390146973774102,0.926713239800584
372,2.364343928210683,0.15081304773777815,2.8035976992797043,0.11829736909910187,3.3951055790995612,0.9268343922970174
373,2.3602082370133464,0.1510672386776697,2.7991612465569267,0.11853713743217119,3.400088059444431,0.9269555447934507
374,2.3560736275728065,0.15132142961756126,2.794721560675819,0.1187769057652405,3.40509443373771,0.9270766972898841
375,2.351940184714937,0.15157562055745283,2.7902787494281807,0.11901667409830982,3.4101247199919724,0.9271978497863174
376,2.347807993022081,0.1518298114973444,2.785832920451767,0.11925644243137913,3.4151789353003474,0.9273190022827508
377,2.343677136830527,0.15208400243723597,2.7813841812265383,0.11949621076444845,3.420257095833425,0.9274401547791841
378,2.3395477002280143,0.1523381933771275,2.7769326390709352,0.11973597909751776,3.4253592168363105,0.9275613072756175
379,2.3354197670512296,0.1525923843170191,2.7724784011381542,0.11997574743058709,3.4304853126255956,0.9276824597720508
380,2.3312934208833394,0.15284657525691064,2.768021574412439,0.1202155157636564,3.4356353965864774,0.9278036122684842
381,2.3271687450515173,0.1531007661968022,2.7635622657053784,0.12045528409672572,3.4408094811697945,0.9279247647649175
382,2.323045822624493,0.15335495713669378,2.759100581652218,0.12069505242979503,3.446007577889212,0.9280459172613509
383,2.318924736410115,0.15360914807658535,2.7546366287081874,0.12093482076286435,3.451229697318327,0.9281670697577842
384,2.3148055689529228,0.15386333901647692,2.7501705131448313,0.12117458909593366,3.4564758490879113,0.9282882222542176
385,2.3106884025317376,0.15411752995636846,2.7457023410463535,0.12141435742900297,3.4617460418831105,0.9284093747506509
386,2.3065733191572573,0.15437172089626006,2.741232218305979,0.1216541257620723,3.4670402834407223,0.9285305272470843
387,2.3024604005696796,0.1546259118361516,2.736760250622323,0.1218938940951416,3.472358580546465,0.9286516797435176
388,2.2983497282363237,0.15488010277604317,2.732286543495768,0.12213366242821093,3.477700939032353,0.928772832239951
389,2.2942413833492763,0.15513429371593473,2.7278112022248657,0.12237343076128024,3.4830673637740115,0.9288939847363843
390,2.2901354468230464,0.1553884846558263,2.723334331902734,0.12261319909434956,3.488457858688129,0.9290151372328177
391,2.286031999292234,0.15564267559571787,2.7188560374134862,0.12285296742741887,3.493872426729837,0.929136289729251
392,2.2819311211092215,0.1558968665356094,2.7143764234286527,0.1230927357604882,3.4993110698902328,0.9292574422256844
393,2.277832892341857,0.156151057475501,2.7098955944036334,0.1233325040935575,3.504773789193835,0.9293785947221177
394,2.273737392771185,0.15640524841539255,2.7054136545741496,0.12357227242662683,3.5102605846961694,0.9294997472185511
395,2.2696447018891597,0.15665943935528415,2.700930707952718,0.12381204075969614,3.5157714554813007,0.9296208997149844
396,2.265554898896392,0.1569136302951757,2.6964468583251326,0.12405180909276546,3.5213063996594895,0.9297420522114178
397,2.261468062699901,0.15716782123506726,2.691962209246964,0.12429157742583477,3.5268654143647895,0.9298632047078512
398,2.2573842719108885,0.15742201217495883,2.6874768640400664,0.1245313457589041,3.5324484957527784,0.9299843572042845
399,2.253303604842522,0.1576762031148504,2.682990925789108,0.1247711140919734,3.53805563899825,0.9301055097007178
400,2.2492261395077304,0.15793039405474196,2.6785044973381043,0.1250108824250427,3.5436868382929823,0.9302266621971512
401,2.2451519536170235,0.1581845849946335,2.6740176812869723,0.12525065075811204,3.549342086843511,0.9303478146935846
402,2.2410811245763136,0.1584387759345251,2.669530579988098,0.12549041909118136,3.5550213768689716,0.9304689671900179
403,2.237013729484769,0.15869296687441664,2.6650432955429166,0.12573018742425068,3.5607246995989885,0.9305901196864513
404,2.232949845132661,0.1589471578143082,2.660555929798508,0.12596995575732,3.566452045271526,0.9307112721828846
405,2.228889547999245,0.15920134875419978,2.6560685843442062,0.1262097240903893,3.5722034031308896,0.930832424679318
406,2.2248329142506478,0.15945553969409135,2.651581360508224,0.12644949242345863,3.57797876142564,0.9309535771757513
407,2.220780019737768,0.15970973063398292,2.647094359354295,0.12668926075652792,3.5837781074066744,0.9310747296721847
408,2.216730939994198,0.15996392157387446,2.6426076816783235,0.12692902908959725,3.589601427325215,0.931195882168618
409,2.2126857502341575,0.16021811251376605,2.6381214280050584,0.12716879742266657,3.5954487064309526,0.9313170346650514
410,2.2086445253504423,0.1604723034536576,2.633635698584776,0.1274085657557359,3.601319928970148,0.9314381871614847
411,2.2046073399123878,0.16072649439354916,2.629150593389981,0.12764833408880522,3.6072150781838115,0.9315593396579182
412,2.2005742681638525,0.16098068533344073,2.624666212112123,0.12788810242187454,3.61313413630588,0.9316804921543514
413,2.196545384021212,0.1612348762733323,2.620182654158325,0.12812787075494383,3.6190770845615114,0.9318016446507849
414,2.1925207610713695,0.16148906721322387,2.6157000186481363,0.12836763908801316,3.6250439031653086,0.9319227971472182
415,2.188500472569784,0.1617432581531154,2.6112184044102893,0.12860740742108245,3.631034571319699,0.9320439496436516
416,2.1844845914385136,0.161997449093007,2.606737909979484,0.12884717575415178,3.637049067213237,0.9321651021400849
417,2.180473190264273,0.16225164003289855,2.6022586335931823,0.1290869440872211,3.6430873680190574,0.9322862546365183
418,2.176466341296507,0.16250583097279014,2.597780673188417,0.12932671242029042,3.6491494498932617,0.9324074071329516
419,2.1724641164454854,0.16276002191268168,2.5933041263986256,0.12956648075335975,3.6552352879734484,0.932528559629385
420,2.1684665872804025,0.16301421285257325,2.588829090550489,0.12980624908642907,3.6613448563771716,0.9326497121258183
421,2.1644738250275037,0.16326840379246482,2.584355662660799,0.13004601741949837,3.66747812820056,0.9327708646222517
422,2.160485900568223,0.1635225947323564,2.5798839394333326,0.1302857857525677,3.6736350755168505,0.932892017118685
423,2.1565028844373377,0.16377678567224796,2.5754140172557496,0.13052555408563699,3.6798156693750776,0.9330131696151184
424,2.1525248468211386,0.1640309766121395,2.5709459921965045,0.1307653224187063,3.6860198797987183,0.9331343221115517
425,2.1485518575556153,0.1642851675520311,2.566479960001774,0.13100509075177563,3.692247675784425,0.9332554746079851
426,2.1445839861246623,0.16453935849192264,2.562016016092411,0.13124485908484496,3.6984990253007504,0.9333766271044184
427,2.1406213016582956,0.1647935494318142,2.5575542555608997,0.13148462741791428,3.704773895286996,0.9334977796008518
428,2.136663872930891,0.16504774037170578,2.5530947731683455,0.1317243957509836,3.7110722516519896,0.9336189320972851
429,2.132711768359435,0.16530193131159734,2.5486376633414705,0.1319641640840529,3.717394059273027,0.9337400845937185
430,2.128765056001794,0.1655561222514889,2.5441830201696307,0.13220393241712222,3.723739281994722,0.9338612370901518
431,2.124823803555,0.16581031319138045,2.539730937401856,0.13244370075019152,3.7301078826280336,0.9339823895865852
432,2.120888078353548,0.16606450413127205,2.5352815084438975,0.13268346908326084,3.736499822949203,0.9341035420830185
433,2.116957947367723,0.1663186950711636,2.5308348263553038,0.13292323741633016,3.742915063698854,0.9342246945794519
434,2.1130334772019292,0.16657288601105516,2.5263909838465097,0.1331630057493995,3.749353564581017,0.9343458470758852
435,2.1091147340930423,0.16682707695094673,2.5219500732759434,0.1334027740824688,3.7558152842623063,0.9344669995723186
436,2.105201783908779,0.1670812678908383,2.5175121866471537,0.13364254241553813,3.76230018037106,0.934588152068752
437,2.1012946921460838,0.16733545883072987,2.5130774156059554,0.13388231074860743,3.768808209496526,0.9347093045651853
438,2.0973935239295303,0.1675896497706214,2.508645851437594,0.13412207908167675,3.775339327188154,0.9348304570616186
439,2.093498344009736,0.167843840710513,2.5042175850639286,0.13436184741474605,3.7818934879548696,0.934951609558052
440,2.0896092167618097,0.16809803165040454,2.4997927070406307,0.13460161574781537,3.78847064526438,0.9350727620544854
441,2.0857262061837916,0.16835222259029614,2.4953713075544095,0.1348413840808847,3.7950707515425712,0.9351939145509187
442,2.081849375895133,0.16860641353018768,2.490953476420248,0.13508115241395402,3.8016937581729446,0.9353150670473521
443,2.0779787891351766,0.16886060447007925,2.4865393030786644,0.13532092074702334,3.8083396154960223,0.9354362195437854
444,2.0741145087616673,0.16911479540997082,2.4821288765929888,0.13556068908009267,3.8150082728089103,0.9355573720402188
445,2.0702565972492692,0.1693689863498624,2.477722285646665,0.13580045741316196,3.821699678364771,0.9356785245366521
446,2.0664051166881054,0.16962317728975396,2.4733196185405584,0.13604022574623129,3.8284137793724877,0.9357996770330855
447,2.062560128782313,0.1698773682296455,2.468920963190307,0.13627999407930058,3.835150521996208,0.9359208295295188
448,2.0587216948486176,0.1701315591695371,2.4645264071236643,0.1365197624123699,3.841909851355088,0.9360419820259522
449,2.0548898758149243,0.17038575010942864,2.4601360374778847,0.13675953074543923,3.8486917115229646,0.9361631345223855
450,2.051064732218919,0.1706399410493202,2.455749940997118,0.13699929907850855,3.8554960455281275,0.9362842870188189
451,2.0472463242067054,0.17089413198921177,2.4513682040298246,0.13723906741157788,3.862322795353088,0.9364054395152522
452,2.043434711531434,0.17114832292910334,2.4469909125262115,0.13747883574464717,3.869171901934477,0.9365265920116856
453,2.0396299535519704,0.1714025138689949,2.4426181520356907,0.1377186040777165,3.876043305162862,0.9366477445081189
454,2.03583210923157,0.17165670480888645,2.438250007704358,0.1379583724107858,3.882936943882746,0.9367688970045523
455,2.0320412371365704,0.17191089574877805,2.4338865642724845,0.1381981407438551,3.8898527558924654,0.9368900495009856
456,2.028257395435109,0.1721650866886696,2.4295279060720407,0.13843790907692444,3.896790677944277,0.937011201997419
457,2.0244806418958445,0.17241927762856116,2.4251741170242314,0.13867767740999376,3.9037506457443447,0.9371323544938523
458,2.020711033886712,0.17267346856845273,2.420825280637057,0.13891744574306308,3.9107325939529107,0.9372535069902858
459,2.016948628373682,0.1729276595083443,2.416481480002891,0.1391572140761324,3.9177364561843704,0.937374659486719
460,2.013193481919546,0.17318185044823586,2.4121427977960836,0.1393969824092017,3.9247621650075297,0.9374958119831525
461,2.0094456506827134,0.1734360413881274,2.407809316270578,0.13963675074227103,3.9318096519457675,0.9376169644795858
462,2.0057051904160312,0.173690232328019,2.4034811172575608,0.13987651907534032,3.9388788474773704,0.9377381169760192
463,2.0019721564656203,0.17394442326791054,2.399158282163119,0.14011628740840965,3.9459696810358222,0.9378592694724525
464,1.998246603769722,0.17419861420780214,2.3948408919659254,0.14035605574147897,3.9530820810101766,0.9379804219688859
465,1.9945285868575773,0.17445280514769368,2.3905290272149498,0.1405958240745483,3.960215974745435,0.9381015744653192
466,1.9908181598483077,0.17470699608758525,2.3862227680271797,0.14083559240761762,3.967371288543058,0.9382227269617526
467,1.9871153764498255,0.17496118702747682,2.3819221940853725,0.14107536074068694,3.9745479476613856,0.9383438794581859
468,1.983420289957754,0.17521537796736839,2.377627384635825,0.14131512907375623,3.981745876316252,0.9384650319546193
469,1.979732953254374,0.17546956890725995,2.3733384184861652,0.14155489740682556,3.9889649976814927,0.9385861844510526
470,1.9760534188075773,0.1757237598471515,2.3690553740031643,0.14179466573989485,3.996205233889647,0.938707336947486
471,1.972381738669845,0.1759779507870431,2.364778329110572,0.14203443407296418,4.003466506032554,0.9388284894439193
472,1.9687179644772477,0.17623214172693463,2.360507361286974,0.1422742024060335,4.010748734162141,0.9389496419403527
473,1.9650621474484504,0.1764863326668262,2.35624254756367,0.14251397073910282,4.018051837291114,0.939070794436786
474,1.9614143383837468,0.17674052360671777,2.3519839645225735,0.14275373907217215,4.025375733393815,0.9391919469332194
475,1.9577745876641082,0.17699471454660934,2.347731688294135,0.14299350740524147,4.03272033940706,0.9393130994296528
476,1.9541429452502492,0.1772489054865009,2.343485794555285,0.14323327573831077,4.040085571230986,0.9394342519260861
477,1.950519460681709,0.17750309642639245,2.3392463585273995,0.1434730440713801,4.047471343730054,0.9395554044225194
478,1.9469041830759575,0.17775728736628404,2.3350134549742925,0.14371281240444939,4.054877570733999,0.9396765569189528
479,1.9432971611275118,0.17801147830617559,2.330787158200222,0.1439525807375187,4.0623041650388405,0.9397977094153862
480,1.939698443107076,0.17826566924606715,2.3265675420479255,0.14419234907058803,4.069751038407965,0.9399188619118195
481,1.936108076860696,0.17851986018595872,2.3223546798966734,0.14443211740365736,4.077218101573275,0.9400400144082529
482,1.9325261098089312,0.1787740511258503,2.318148644660351,0.14467188573672668,4.084705264236282,0.9401611669046862
483,1.9289525889460502,0.17902824206574186,2.313949508785553,0.144911654069796,4.092212435069381,0.9402823194011196
484,1.9253875608392352,0.1792824330056334,2.3097573442497086,0.1451514224028653,4.099739521717031,0.9404034718975529
485,1.921831071627813,0.179536623945525,2.3055722225592263,0.14539119073593462,4.107286430797115,0.9405246243939863
486,1.9182831670224987,0.17979081488541654,2.301394214747664,0.14563095906900392,4.114853067902208,0.9406457768904196
487,1.914743892304657,0.18004500582530814,2.2972233913739135,0.14587072740207324,4.122439337601026,0.940766929386853
488,1.9112132923255871,0.18029919676519968,2.293059822520421,0.14611049573514256,4.130045143439812,0.9408880818832863
489,1.9076914115058194,0.18055338770509125,2.2889035777914177,0.1463502640682119,4.1376703879438255,0.9410092343797197
490,1.9041782938344314,0.1808075786449828,2.28475472631118,0.1465900324012812,4.145314972618827,0.941130386876153
491,1.9006739828683832,0.18106176958487435,2.280613336722312,0.14682980073435054,4.152978797952699,0.9412515393725864
492,1.8971785217318713,0.18131596052476595,2.2764794771840484,0.14706956906741983,4.160661763416978,0.9413726918690197
493,1.8936919531157008,0.1815701514646575,2.272353215370583,0.14730933740048915,4.168363767468582,0.9414938443654531
494,1.890214319276668,0.18182434240454906,2.2682346184694184,0.14754910573355845,4.176084707551426,0.9416149968618864
495,1.886745662036971,0.18207853334444063,2.26412375317974,0.14778887406662777,4.183824480098242,0.9417361493583198
496,1.8832860227836363,0.1823327242843322,2.2600206857108134,0.1480286423996971,4.191582980532282,0.9418573018547531
497,1.879835442467956,0.18258691522422377,2.255925481780402,0.14826841073276642,4.19936010326923,0.9419784543511865
498,1.876393961604951,0.18284110616411534,2.251838206613211,0.14850817906583574,4.207155741718988,0.9420996068476198
499,1.8729616202728476,0.1830952971040069,2.247758924939356,0.14874794739890507,4.214969788287674,0.9422207593440532
500,1.8695384581125765,0.18334948804389847,2.243687700992846,0.14898771573197436,4.222802134379549,0.9423419118404865
501,1.8661245143272827,0.18360367898379001,2.2396245985101015,0.1492274840650437,4.2306526703989915,0.94246306433692
502,1.8627198276818564,0.18385786992368158,2.2355696807284895,0.14946725239811298,4.238521285752617,0.9425842168333533
503,1.8593244365024897,0.18411206086357315,2.2315230103848815,0.1497070207311823,4.246407868851336,0.9427053693297867
504,1.8559383786762358,0.18436625180346472,2.227484649714236,0.14994678906425163,4.254312307112475,0.94282652182622
505,1.8525616916505978,0.1846204427433563,2.2234546604482075,0.15018655739732095,4.262234486962019,0.9429476743226534
506,1.8491944124331317,0.18487463368324786,2.2194331038137713,0.15042632573039028,4.270174293836771,0.9430688268190867
507,1.8458365775910677,0.18512882462313943,2.2154200405318805,0.1506660940634596,4.278131612186705,0.9431899793155201
508,1.8424882232509465,0.185383015563031,2.211415530816142,0.1509058623965289,4.286106325477202,0.9433111318119534
509,1.8391493850982785,0.18563720650292254,2.2074196343715133,0.15114563072959822,4.294098316191492,0.9434322843083868
510,1.835820098377213,0.1858913974428141,2.2034324103930314,0.15138539906266751,4.302107465832988,0.9435534368048201
511,1.8325003978902379,0.18614558838270567,2.199453917564554,0.15162516739573684,4.310133654927809,0.9436745893012535
512,1.8291903179978817,0.18639977932259724,2.1954842140575384,0.15186493572880616,4.318176763027204,0.9437957417976868
513,1.8258898926184446,0.1866539702624888,2.1915233575298254,0.15210470406187548,4.326236668710155,0.9439168942941202
514,1.8225991552277416,0.18690816120238038,2.187571405124467,0.1523444723949448,4.334313249585927,0.9440380467905535
515,1.8193181388588688,0.18716235214227195,2.183628413468565,0.1525842407280141,4.342406382296714,0.9441591992869869
516,1.8160468761019783,0.1874165430821635,2.179694438672132,0.15282400906108343,4.3505159425202695,0.9442803517834202
517,1.8127853991040777,0.18767073402205506,2.175769536326988,0.15306377739415272,4.358641804972698,0.9444015042798536
518,1.8095337395688493,0.18792492496194663,2.1718537615056683,0.15330354572722205,4.366783843411142,0.944522656776287
519,1.8062919287564778,0.1881791159018382,2.167947168760363,0.15354331406029137,4.374941930636617,0.9446438092727203
520,1.8030599974835047,0.18843330684172976,2.164049812121874,0.1537830823933607,4.383115938496882,0.9447649617691536
521,1.799837976122693,0.18868749778162133,2.160161745098604,0.15402285072643002,4.391305737889306,0.944886114265587
522,1.7966258946029174,0.1889416887215129,2.1562830206755614,0.1542626190594993,4.3995111987637925,0.9450072667620204
523,1.7934237824090622,0.18919587966140447,2.1524136913133916,0.15450238739256864,4.4077321901257696,0.9451284192584537
524,1.790231668581945,0.189450070601296,2.148553808947433,0.15474215572563796,4.415968580039239,0.9452495717548871
525,1.7870495817182535,0.18970426154118758,2.1447034249867998,0.15498192405870728,4.424220235629824,0.9453707242513204
526,1.7838775499705015,0.18995845248107915,2.1408625903134806,0.15522169239177658,4.432487023087845,0.9454918767477538
527,1.7807156010470007,0.19021264342097072,2.137031355281468,0.1554614607248459,4.440768807671533,0.9456130292441871
528,1.777563762211851,0.19046683436086229,2.133209769715909,0.15570122905791522,4.449065453710201,0.9457341817406205
529,1.7744220602849494,0.19072102530075385,2.1293978829122797,0.15594099739098455,4.457376824607452,0.9458553342370538
530,1.771290521642011,0.19097521624064542,2.125595743635584,0.15618076572405384,4.465702782844531,0.9459764867334872
531,1.7681691722146142,0.191229407180537,2.1218034001195747,0.15642053405712317,4.47404318998357,0.9460976392299205
532,1.765058037490258,0.19148359812042853,2.118020900066003,0.1566603023901925,4.482397906671043,0.9462187917263539
533,1.7619571425124394,0.1917377890603201,2.114248290643885,0.15690007072326181,4.490766792641091,0.9463399442227872
534,1.7588665118807443,0.19199198000021167,2.1104856184887986,0.1571398390563311,4.4991497067190656,0.9464610967192206
535,1.7557861697509611,0.19224617094010324,2.1067329297021984,0.15737960738940043,4.5075465068249345,0.9465822492156539
536,1.7527161398352074,0.1925003618799948,2.1029902698507597,0.15761937572246976,4.515957049976917,0.9467034017120873
537,1.7496564454020715,0.19275455281988638,2.0992576839657433,0.15785914405553908,4.524381192294973,0.9468245542085206
538,1.7466071092767792,0.19300874375977795,2.095535216542385,0.15809891238860838,4.532818789004509,0.946945706704954
539,1.7435681538413674,0.1932629346996695,2.091822911539306,0.1583386807216777,4.541269694439997,0.9470668592013873
540,1.7405396010348824,0.19351712563956106,2.088120812377953,0.15857844905474702,4.549733762048714,0.9471880116978207
541,1.7375214723535923,0.19377131657945262,2.08442896194206,0.15881821738781635,4.558210844394445,0.947309164194254
542,1.7345137888512134,0.1940255075193442,2.080747402577128,0.15905798572088564,4.566700793161352,0.9474303166906874
543,1.7315165711391616,0.19427969845923576,2.0770761760899363,0.15929775405395497,4.575203459157729,0.9475514691871207
544,1.728529839386808,0.19453388939912733,2.0734153237480744,0.1595375223870243,4.583718692319962,0.9476726216835542
545,1.725553613321765,0.1947880803390189,2.0697648862794975,0.1597772907200936,4.592246341716363,0.9477937741799874
546,1.7225879122301777,0.19504227127891047,2.066124903872106,0.1600170590531629,4.600786255551219,0.9479149266764209
547,1.719632754957041,0.195296462218802,2.0624954161733466,0.16025682738623223,4.6093382811687045,0.9480360791728542
548,1.716688159906524,0.19555065315869358,2.058876462289843,0.16049659571930155,4.617902265057018,0.9481572316692876
549,1.7137541450423197,0.19580484409858515,2.0552680807870436,0.16073636405237088,4.626478052852376,0.9482783841657209
550,1.7108307278880086,0.19605903503847671,2.0516703096888964,0.16097613238544017,4.6350654893432255,0.9483995366621543
551,1.707917925527432,0.19631322597836828,2.048083186477546,0.1612159007185095,4.643664418474329,0.9485206891585876
552,1.7050157546050935,0.19656741691825985,2.044506748093057,0.16145566905157882,4.6522746833510435,0.948641841655021
553,1.7021242313265672,0.19682160785815142,2.0409410309331584,0.16169543738464814,4.660896126243539,0.9487629941514544
554,1.6992433714589268,0.197075798798043,2.0373860708530103,0.16193520571771744,4.669528588591059,0.9488841466478877
555,1.6963731903311903,0.19732998973793453,2.033841903164997,0.16217497405078676,4.678171911006308,0.949005299144321
556,1.6935137028347798,0.1975841806778261,2.0303085626385444,0.1624147423838561,4.686825933279793,0.9491264516407544
557,1.6906649234239985,0.19783837161771767,2.0267860834999563,0.1626545107169254,4.695490494384217,0.9492476041371878
558,1.6878268661165248,0.19809256255760924,2.0232744994322798,0.1628942790499947,4.704165432478941,0.9493687566336211
559,1.6849995444939192,0.1983467534975008,2.0197738435751873,0.16313404738306403,4.712850584914506,0.9494899091300544
560,1.6821829717021504,0.19860094443739237,2.01628414852489,0.16337381571613335,4.721545788237132,0.9496110616264878
561,1.6793771604521375,0.19885513537728394,2.0128054463340694,0.16361358404920268,4.730250878193278,0.9497322141229212
562,1.6765821230203053,0.19910932631717548,2.009337768511831,0.16385335238227197,4.7389656897342585,0.9498533666193545
563,1.6737978712491568,0.19936351725706705,2.0058811460236865,0.1640931207153413,4.7476900570209235,0.9499745191157879
564,1.6710244165478634,0.19961770819695862,2.0024356092915556,0.16433288904841062,4.756423813428324,0.9500956716122212
565,1.6682617698928683,0.1998718991368502,1.9990011881937906,0.16457265738147994,4.7651667915504,0.9502168241086546
566,1.6655099418285069,0.20012609007674176,1.9955779120652275,0.16481242571454924,4.773918823204816,0.9503379766050879
567,1.6627689424676433,0.20038028101663333,1.9921658096972559,0.16505219404761856,4.782679739437733,0.9504591291015213
568,1.6600387814923194,0.2006344719565249,1.9887649093379163,0.16529196238068788,4.791449370528616,0.9505802815979546
569,1.6573194681544252,0.20088866289641646,1.985375238692017,0.1655317307137572,4.800227545995193,0.950701434094388
570,1.6546110112763774,0.201142853836308,1.9819968249212767,0.1657714990468265,4.80901409459828,0.9508225865908213
571,1.6519134192518217,0.20139704477619957,1.978629694644486,0.16601126737989583,4.817808844346838,0.9509437390872547
572,1.649226700046342,0.20165123571609114,1.9752738739376987,0.16625103571296515,4.826611622502872,0.951064891583688
573,1.646550861198191,0.2019054266559827,1.971929388334439,0.16649080404603447,4.835422255586552,0.9511860440801214
574,1.6438859098190346,0.20215961759587428,1.9685962628259364,0.16673057237910377,4.844240569381197,0.9513071965765547
575,1.6412318525947094,0.20241380853576585,1.965274521861379,0.1669703407121731,4.853066388938471,0.9514283490729881
576,1.6385886957859972,0.20266799947565742,1.961964189348195,0.16721010904524242,4.861899538583436,0.9515495015694214
577,1.6359564452294153,0.20292219041554896,1.9586652886523515,0.1674498773783117,4.870739841919814,0.9516706540658548
578,1.6333351063380197,0.20317638135544053,1.9553778425986794,0.16768964571138104,4.879587121835161,0.9517918065622881
579,1.6307246841022254,0.2034305722953321,1.9521018734712206,0.16792941404445036,4.888441200506147,0.9519129590587215
580,1.6281251830906385,0.20368476323522366,1.948837403013596,0.16816918237751968,4.89730189940379,0.9520341115551548
581,1.6255366074509092,0.20393895417511523,1.9455844524293995,0.16840895071058898,4.90616903929888,0.9521552640515882
582,1.6229589609105903,0.2041931451150068,1.9423430423826047,0.1686487190436583,4.915042440267239,0.9522764165480215
583,1.6203922467780196,0.20444733605489837,1.9391131929980117,0.16888848737672763,4.923921921695217,0.9523975690444549
584,1.6178364679432122,0.20470152699478994,1.9358949238616987,0.16912825570979695,4.932807302285034,0.9525187215408882
585,1.6152916268787672,0.20495571793468148,1.9326882540215058,0.16936802404286624,4.941698400060344,0.9526398740373216
586,1.6127577256407903,0.20520990887457305,1.9294932019875342,0.16960779237593557,4.950595032371646,0.9527610265337549
587,1.6102347658698302,0.20546409981446462,1.9263097857326794,0.1698475607090049,4.959497015901918,0.9528821790301883
588,1.6077227487918315,0.2057182907543562,1.9231380226931705,0.17008732904207421,4.968404166672103,0.9530033315266216
589,1.6052216752190978,0.20597248169424776,1.9199779297691446,0.1703270973751435,4.977316300046806,0.953124484023055
590,1.6027315455512725,0.20622667263413932,1.9168295233252377,0.17056686570821283,4.986233230739853,0.9532456365194883
591,1.6002523597763307,0.2064808635740309,1.913692819191195,0.17080663404128216,4.995154772820044,0.9533667890159218
592,1.5977841174715914,0.20673505451392246,1.9105678326625108,0.17104640237435148,5.004080739716835,0.9534879415123552
593,1.595326817804735,0.206989245453814,1.9074545785010821,0.17128617070742078,5.013010944226053,0.9536090940087885
594,1.5928804595348396,0.20724343639370557,1.9043530709358878,0.1715259390404901,5.021945198515738,0.9537302465052218
595,1.5904450410134352,0.20749762733359714,1.901263323663692,0.17176570737355942,5.030883314131925,0.9538513990016552
596,1.5880205601855624,0.2077518182734887,1.8981853498497614,0.17200547570662875,5.039825102004473,0.9539725514980886
597,1.5856070145908518,0.20800600921338028,1.8951191621286134,0.17224524403969804,5.0487703724529585,0.9540937039945219
598,1.5832044013646156,0.20826020015327185,1.8920647726047775,0.17248501237276737,5.0577189351926215,0.9542148564909552
599,1.5808127172389517,0.20851439109316341,1.8890221928535829,0.1727247807058367,5.066670599340273,0.9543360089873886
600,1.5784319585438626,0.20876858203305496,1.8859914339219672,0.172964549038906,5.075625173420266,0.954457161483822
601,1.576062121208385,0.20902277297294652,1.8829725063293052,0.1732043173719753,5.084582465370514,0.9545783139802553
602,1.5737032007617386,0.2092769639128381,1.8799654200682565,0.17344408570504463,5.093542282548561,0.9546994664766887
603,1.571355192334483,0.20953115485272966,1.8769701846056388,0.17368385403811396,5.102504431737618,0.954820618973122
604,1.5690180906596871,0.20978534579262123,1.8739868088833207,0.17392362237118328,5.111468719152689,0.9549417714695554
605,1.5666918900741176,0.2100395367325128,1.8710153013191326,0.17416339070425257,5.120434950446665,0.9550629239659887
606,1.5643765845194366,0.21029372767240437,1.8680556698078026,0.1744031590373219,5.129402930716561,0.9551840764624221
607,1.56207216754341,0.21054791861229594,1.8651079217219104,0.17464292737039122,5.138372464509628,0.9553052289588554
608,1.5597786323011342,0.21080210955218748,1.8621720639128625,0.17488269570346054,5.147343355829667,0.9554263814552888
609,1.5574959715562728,0.21105630049207905,1.8592481027118901,0.17512246403652984,5.156315408143199,0.9555475339517221
610,1.5552241776823053,0.21131049143197062,1.8563360439310626,0.17536223236959916,5.165288424385835,0.9556686864481555
611,1.55296324266379,0.21156468237186218,1.8534358928643266,0.1756020007026685,5.174262206968509,0.9557898389445888
612,1.5507131580976399,0.21181887331175375,1.8505476542885648,0.1758417690357378,5.1832365577839115,0.9559109914410222
613,1.5484739151944098,0.21207306425164532,1.8476713324646723,0.1760815373688071,5.192211278212771,0.9560321439374555
614,1.5462455047795964,0.2123272551915369,1.8448069311386521,0.17632130570187643,5.201186169130358,0.9561532964338889
615,1.5440279172949511,0.21258144613142846,1.841954453542739,0.17656107403494575,5.210161030912809,0.9562744489303222
616,1.5418211427998063,0.21283563707132,1.8391139023965333,0.17680084236801508,5.2191356634436845,0.9563956014267556
617,1.5396251709724103,0.21308982801121157,1.8362852799081602,0.17704061070108437,5.228109866120401,0.9565167539231889
618,1.5374399911112784,0.21334401895110314,1.8334685877754477,0.1772803790341537,5.237083437860777,0.9566379064196223
619,1.535265592136554,0.2135982098909947,1.8306638271871267,0.17752014736722302,5.246056177109526,0.9567590589160556
620,1.533101962591383,0.21385240083088627,1.8278709988240445,0.17775991570029234,5.255027881844914,0.956880211412489
621,1.5309490906432983,0.21410659177077784,1.8250901028604058,0.17799968403336164,5.26399834958526,0.9570013639089223
622,1.5288069640856174,0.2143607827106694,1.8223211389650278,0.17823945236643096,5.2729673773956565,0.9571225164053557
623,1.5266755703388526,0.21461497365056095,1.819564106302614,0.17847922069950029,5.281934761894535,0.957243668901789
624,1.5245548964521296,0.21486916459045252,1.8168190035350555,0.1787189890325696,5.2909002992604215,0.9573648213982224
625,1.5224449291046238,0.2151233555303441,1.8140858288227408,0.1789587573656389,5.299863785238565,0.9574859738946557
626,1.5203456546070002,0.21537754647023566,1.8113645798258904,0.17919852569870823,5.30882501514775,0.9576071263910891
627,1.5182570589028725,0.21563173741012723,1.8086552537059126,0.17943829403177755,5.317783783886963,0.9577282788875224
628,1.5161791275702674,0.2158859283500188,1.8059578471267712,0.17967806236484687,5.326739885942249,0.9578494313839558
629,1.5141118458231047,0.21614011928991037,1.8032723562563815,0.17991783069791617,5.33569311539349,0.9579705838803891
630,1.5120551985126847,0.21639431022980193,1.8005987767680143,0.1801575990309855,5.344643265921196,0.9580917363768225
631,1.5100091701291918,0.21664850116969347,1.7979371038417278,0.18039736736405482,5.353590130813427,0.9582128888732558
632,1.507973744803202,0.21690269210958504,1.7952873321658145,0.18063713569712414,5.362533502972643,0.9583340413696892
633,1.5059489063072098,0.2171568830494766,1.792649455938266,0.18087690403019344,5.371473174922562,0.9584551938661225
634,1.503934638057158,0.21741107398936818,1.7900234688682537,0.18111667236326276,5.380408938815175,0.958576346362556
635,1.5019309231139846,0.21766526492925975,1.787409364177636,0.18135644069633208,5.389340586437613,0.9586974988589894
636,1.4999377441851758,0.21791945586915132,1.784807134602477,0.1815962090294014,5.398267909219147,0.9588186513554227
637,1.4979550836263318,0.2181736468090429,1.7822167723945812,0.1818359773624707,5.407190698238214,0.958939803851856
638,1.495982923442745,0.21842783774893446,1.7796382693230535,0.18207574569554003,5.4161087442294065,0.9590609563482894
639,1.4940212452909836,0.218682028688826,1.777071616675875,0.18231551402860935,5.425021837590483,0.9591821088447228
640,1.4920700304804897,0.21893621962871757,1.7745168052614888,0.18255528236167867,5.433929768389466,0.9593032613411561
641,1.4901292599751872,0.21919041056860913,1.7719738254104156,0.18279505069474797,5.4428323263717315,0.9594244138375894
642,1.4881989143950978,0.2194446015085007,1.7694426669768784,0.1830348190278173,5.451729300967085,0.9595455663340228
643,1.486278974017969,0.21969879244839227,1.7669233193404463,0.18327458736088661,5.460620481296909,0.9596667188304562
644,1.4843694187809127,0.21995298338828384,1.7644157714077,0.1835143556939559,5.469505656181262,0.9597878713268895
645,1.4824702282820503,0.2202071743281754,1.761920011613907,0.18375412402702523,5.478384614146119,0.9599090238233229
646,1.4805813817821716,0.22046136526806695,1.7594360279247203,0.18399389236009456,5.48725714343047,0.9600301763197562
647,1.478702858206401,0.22071555620795852,1.7569638078378924,0.18423366069316388,5.496123031993609,0.9601513288161896
648,1.4768346361458744,0.2209697471478501,1.754503338385005,0.18447342902623318,5.504982067522278,0.9602724813126229
649,1.4749766938594258,0.22122393808774166,1.7520546061332145,0.1847131973593025,5.513834037437988,0.9603936338090563
650,1.473129009275282,0.22147812902763322,1.7496175971870198,0.18495296569237182,5.522678728904198,0.9605147863054896
651,1.4712915599927685,0.2217323199675248,1.7471922971900409,0.18519273402544115,5.531515928833684,0.960635938801923
652,1.4694643232840239,0.22198651090741636,1.7447786913268142,0.18543250235851044,5.5403454238957455,0.9607570912983563
653,1.4676472760957224,0.22224070184730793,1.7423767643246084,0.18567227069157977,5.549167000523597,0.9608782437947897
654,1.4658403950508077,0.22249489278719947,1.7399865004552553,0.1859120390246491,5.557980444921676,0.960999396291223
655,1.4640436564502348,0.22274908372709104,1.7376078835369912,0.1861518073577184,5.566785543072954,0.9611205487876564
656,1.4622570362747198,0.2230032746669826,1.7352408969363244,0.1863915756907877,5.575582080746371,0.9612417012840897
657,1.4604805101864993,0.22325746560687418,1.7328855235699094,0.18663134402385703,5.584369843504188,0.9613628537805231
658,1.4587140535311007,0.22351165654676575,1.7305417459064403,0.18687111235692636,5.593148616709353,0.9614840062769564
659,1.4569576413391172,0.22376584748665732,1.7282095459685634,0.18711088068999568,5.601918185532995,0.9616051587733898
660,1.455211248327994,0.22402003842654888,1.7258889053347999,0.18735064902306497,5.610678334961766,0.9617263112698231
661,1.4534748489038216,0.22427422936644045,1.723579805141485,0.1875904173561343,5.619428849805378,0.9618474637662565
662,1.4517484171631412,0.224528420306332,1.7212822260847294,0.18783018568920362,5.628169514703978,0.9619686162626898
663,1.4500319268947515,0.22478261124622356,1.7189961484223828,0.18806995402227294,5.636900114135707,0.9620897687591232
664,1.4483253515815293,0.22503680218611513,1.716721551976026,0.18830972235534224,5.645620432424106,0.9622109212555565
665,1.4466286644022595,0.2252909931260067,1.714458416132969,0.18854949068841156,5.654330253745715,0.9623320737519899
666,1.444941838233465,0.22554518406589827,1.7122067198482678,0.1887892590214809,5.663029362137491,0.9624532262484232
667,1.4432648456512536,0.22579937500578984,1.7099664416467568,0.1890290273545502,5.671717541504429,0.9625743787448566
668,1.4415976589331674,0.2260535659456814,1.7077375596250928,0.1892687956876195,5.680394575627063,0.9626955312412899
669,1.4399402500600433,0.22630775688557295,1.7055200514538131,0.18950856402068883,5.689060248168999,0.9628166837377233
670,1.438292590717877,0.22656194782546452,1.7033138943794142,0.18974833235375815,5.697714342684548,0.9629378362341566
671,1.4366546522996972,0.22681613876535608,1.7011190652264387,0.18998810068682748,5.706356642626271,0.96305898873059
672,1.4350264059074507,0.22707032970524765,1.698935540399576,0.19022786901989677,5.714986931352544,0.9631801412270233
673,1.4334078223538853,0.22732452064513922,1.6967632958857821,0.1904676373529661,5.723604992135241,0.9633012937234567
674,1.431798872164451,0.2275787115850308,1.6946023072564098,0.19070740568603542,5.732210608167269,0.9634224462198901
675,1.4301995255792008,0.22783290252492236,1.692452549669352,0.19094717401910474,5.740803562570226,0.9635435987163234
676,1.4286097525547024,0.22808709346481393,1.6903139978712023,0.19118694235217404,5.749383638402063,0.9636647512127567
677,1.4270295227659542,0.22834128440470547,1.6881866261994238,0.19142671068524336,5.757950618664714,0.9637859037091902
678,1.4254588056083102,0.22859547534459704,1.6860704085845373,0.19166647901831269,5.766504286311707,0.9639070562056236
679,1.423897570199413,0.2288496662844886,1.6839653185523193,0.191906247351382,5.775044424255917,0.9640282087020569
680,1.422345785381129,0.22910385722438018,1.6818713292260115,0.1921460156844513,5.783570815377149,0.9641493611984902
681,1.4208034197214943,0.22935804816427174,1.6797884133285477,0.19238578401752063,5.792083242529897,0.9642705136949236
682,1.4192704415166664,0.2296122391041633,1.677716543184793,0.19262555235058995,5.800581488551006,0.964391666191357
683,1.417746818792881,0.22986643004405488,1.6756556907237892,0.19286532068365927,5.809065336267338,0.9645128186877903
684,1.4162325193084158,0.23012062098394642,1.6736058274810246,0.19310508901672857,5.817534568503553,0.9646339711842237
685,1.4147275105555608,0.230374811923838,1.6715669246007039,0.1933448573497979,5.825988968089739,0.964755123680657
686,1.4132317597625956,0.23062900286372956,1.6695389528380398,0.19358462568286722,5.834428317869222,0.9648762761770904
687,1.4117452338957706,0.23088319380362113,1.6675218825615523,0.19382439401593654,5.8428524007062,0.9649974286735237
688,1.4102678996612963,0.2311373847435127,1.6655156837553826,0.19406416234900584,5.851260999493577,0.9651185811699571
689,1.4087997235073373,0.23139157568340427,1.6635203260216147,0.19430393068207516,5.859653897160601,0.9652397336663904
690,1.4073406716260122,0.23164576662329583,1.6615357785826146,0.19454369901514448,5.8680308766807086,0.9653608861628238
691,1.4058907099553999,0.2318999575631874,1.6595620102833792,0.1947834673482138,5.876391721079183,0.9654820386592571
692,1.4044498041815507,0.23215414850307894,1.6575989895938936,0.1950232356812831,5.8847362134409895,0.9656031911556905
693,1.4030179197405037,0.2324083394429705,1.6556466846115034,0.19526300401435243,5.893064136918499,0.9657243436521238
694,1.4015950218203082,0.23266253038286208,1.6537050630633003,0.19550277234742175,5.901375274739226,0.9658454961485572
695,1.400181075363052,0.23291672132275365,1.6517740923085116,0.19574254068049107,5.9096694102136516,0.9659666486449905
696,1.3987760450668947,0.23317091226264522,1.6498537393409094,0.19598230901356037,5.917946326742976,0.9660878011414239
697,1.3973798953881051,0.2334251032025368,1.6479439707912247,0.1962220773466297,5.926205807826852,0.9662089536378572
698,1.3959925905431048,0.23367929414242836,1.646044752929575,0.19646184567969902,5.934447637071241,0.9663301061342906
699,1.3946140945105148,0.23393348508231993,1.6441560516679017,0.19670161401276834,5.942671598196105,0.9664512586307239
700,1.3932443710332105,0.23418767602221147,1.642277832562421,0.19694138234583763,5.950877475043277,0.9665724111271573
701,1.3918833836203777,0.23444186696210303,1.6404100608160777,0.19718115067890696,5.959065051584159,0.9666935636235906
702,1.390531095549576,0.2346960579019946,1.6385527012810193,0.19742091901197628,5.967234111927591,0.966814716120024
703,1.3891874698688036,0.23495024884188617,1.6367057184610734,0.1976606873450456,5.975384440327553,0.9669358686164573
704,1.387852469398572,0.23520443978177774,1.6348690765142373,0.1979004556781149,5.983515821191038,0.9670570211128907
705,1.3865260567339788,0.2354586307216693,1.633042739255176,0.19814022401118422,5.991628039085749,0.967178173609324
706,1.3852081942467878,0.23571282166156088,1.631226670157735,0.19837999234425355,5.999720878747969,0.9672993261057574
707,1.3838988440875144,0.23596701260145242,1.6294208323574555,0.19861976067732284,6.007794125090297,0.9674204786021907
708,1.3825979681875138,0.236221203541344,1.6276251886541035,0.19885952901039217,6.015847563209456,0.9675416310986241
709,1.3813055282610722,0.23647539448123556,1.6258397015142103,0.1990992973434615,6.023880978394044,0.9676627835950574
710,1.3800214858075035,0.23672958542112713,1.6240643330736158,0.1993390656765308,6.031894156132383,0.9677839360914908
711,1.378745802113249,0.2369837763610187,1.6222990451400274,0.1995788340096001,6.039886882120214,0.9679050885879241
712,1.3774784382539815,0.23723796730091026,1.6205437991955831,0.19981860234266943,6.047858942268567,0.9680262410843575
713,1.376219355096712,0.23749215824080183,1.6187985563994274,0.20005837067573876,6.055810122711464,0.9681473935807909
714,1.3749685133019,0.2377463491806934,1.617063277590293,0.20029813900880808,6.063740209813718,0.9682685460772242
715,1.3737258733255702,0.23800054012058494,1.6153379232890916,0.20053790734187737,6.07164899017873,0.9683896985736575
716,1.3724913954214255,0.2382547310604765,1.6136224537015154,0.2007776756749467,6.07953625065623,0.9685108510700909
717,1.3712650396429726,0.23850892200036808,1.6119168287206436,0.20101744400801602,6.087401778350019,0.9686320035665243
718,1.3700467658456432,0.23876311294025965,1.6102210079295587,0.20125721234108535,6.0952453606257855,0.9687531560629576
719,1.3688365336889208,0.23901730388015122,1.6085349506039721,0.20149698067415464,6.10306678511879,0.9688743085593909
720,1.3676343026384719,0.23927149482004278,1.606858615714855,0.20173674900722396,6.110865839741677,0.9689954610558243
721,1.3664400319682777,0.23952568575993435,1.6051919619310784,0.2019765173402933,6.118642312692191,0.9691166135522578
722,1.3652536807627706,0.23977987669982592,1.6035349476220624,0.2022162856733626,6.126395992460883,0.969237766048691
723,1.3640752079189713,0.24003406763971746,1.6018875308604292,0.2024560540064319,6.134126667838918,0.9693589185451245
724,1.3629045721486306,0.24028825857960903,1.6002496694246657,0.20269582233950123,6.141834127925712,0.9694800710415578
725,1.3617417319803717,0.2405424495195006,1.5986213208017954,0.20293559067257055,6.14951816213673,0.9696012235379912
726,1.3605866457618365,0.24079664045939217,1.597002442190053,0.20317535900563988,6.157178560211131,0.9697223760344245
727,1.3594392716618333,0.24105083139928374,1.5953929905015682,0.20341512733870917,6.1648151122195305,0.9698435285308579
728,1.3582995676724878,0.2413050223391753,1.5937929223650569,0.2036548956717785,6.172427608571634,0.9699646810272912
729,1.3571674916113934,0.24155921327906688,1.5922021941285187,0.20389466400484782,6.1800158400239935,0.9700858335237246
730,1.3560430011237674,0.24181340421895842,1.5906207618619401,0.20413443233791714,6.1875795976876145,0.9702069860201579
731,1.3549260536846062,0.24206759515884999,1.5890485813600044,0.20437420067098644,6.1951186730356875,0.9703281385165913
732,1.353816606600844,0.24232178609874155,1.5874856081448088,0.20461396900405576,6.202632857911217,0.9704492910130246
733,1.352714617013511,0.24257597703863312,1.5859317974685851,0.20485373733712509,6.210121944534684,0.970570443509458
734,1.3516200418998972,0.2428301679785247,1.5843871043164324,0.2050935056701944,6.217585725511657,0.9706915960058913
735,1.3505328380757136,0.24308435891841626,1.5828514834090457,0.2053332740032637,6.225023993840477,0.9708127485023247
736,1.349452962197257,0.24333854985830783,1.5813248892054603,0.20557304233633303,6.232436542919818,0.970933900998758
737,1.3483803707635762,0.2435927407981994,1.5798072759057955,0.20581281066940235,6.239823166556356,0.9710550534951914
738,1.3473150201186384,0.24384693173809094,1.578298597454007,0.20605257900247168,6.2471836589723,0.9711762059916247
739,1.3462568664534975,0.2441011226779825,1.5767988075406412,0.20629234733554097,6.254517814813047,0.9712973584880581
740,1.3452058658084647,0.24435531361787408,1.5753078596055987,0.2065321156686103,6.261825429154687,0.9714185109844914
741,1.3441619740752766,0.24460950455776564,1.5738257068408998,0.20677188400167962,6.26910629751163,0.9715396634809248
742,1.3431251469992682,0.2448636954976572,1.572352302193456,0.20701165233474894,6.276360215844084,0.9716608159773581
743,1.3420953401815447,0.24511788643754878,1.570887598367847,0.20725142066781824,6.283586980565669,0.9717819684737915
744,1.3410725090811533,0.24537207737744035,1.5694315478290997,0.20749118900088756,6.290786388550852,0.9719031209702248
745,1.3400566090172568,0.24562626831733192,1.5679841028054753,0.20773095733395688,6.297958237142527,0.9720242734666582
746,1.339047595171309,0.24588045925722346,1.5665452152912576,0.2079707256670262,6.305102324159476,0.9721454259630915
747,1.3380454225892273,0.24613465019711503,1.5651148370495478,0.2082104940000955,6.312218447903849,0.9722665784595249
748,1.3370500461835677,0.2463888411370066,1.563692919615061,0.20845026233316483,6.319306407168606,0.9723877309559582
749,1.3360614207357009,0.24664303207689817,1.5622794142969303,0.20869003066623415,6.326366001245026,0.9725088834523916
750,1.3350795008979865,0.24689722301678974,1.560874272181508,0.20892979899930347,6.333397029930061,0.9726300359488249
751,1.3341042411959478,0.2471514139566813,1.5594774441351809,0.20916956733237277,6.340399293533825,0.9727511884452583
752,1.3331355960304483,0.24740560489657287,1.5580888808071767,0.2094093356654421,6.347372592886945,0.9728723409416917
753,1.3321735196798667,0.2476597958364644,1.5567085326323844,0.20964910399851142,6.354316729347947,0.972993493438125
754,1.3312179663022705,0.24791398677635598,1.5553363498341715,0.20988887233158074,6.361231504810661,0.9731146459345583
755,1.3302688899375916,0.24816817771624755,1.5539722824272082,0.21012864066465003,6.368116721711543,0.9732357984309917
756,1.3293262445098013,0.24842236865613912,1.5526162802202892,0.21036840899771936,6.374972183036977,0.9733569509274251
757,1.3283899838290827,0.2486765595960307,1.5512682928191666,0.21060817733078868,6.381797692330649,0.9734781034238584
758,1.3274600615940053,0.24893075053592226,1.5499282696293766,0.210847945663858,6.388593053700807,0.9735992559202917
759,1.3265364313936967,0.24918494147581383,1.5485961598590756,0.2110877139969273,6.395358071827516,0.9737204084167251
760,1.3256190467100155,0.2494391324157054,1.5472719125218743,0.21132748232999662,6.402092551969972,0.9738415609131585
761,1.3247078609197218,0.24969332335559694,1.545955476439677,0.21156725066306595,6.408796299973671,0.9739627134095918
762,1.323802827296647,0.2499475142954885,1.5446468002455207,0.21180701899613527,6.415469122277699,0.9740838659060252
763,1.3229038990138642,0.2502017052353801,1.5433458323864186,0.21204678732920457,6.422110825921853,0.9742050184024585
764,1.3220110291458567,0.25045589617527164,1.542052521126203,0.2122865556622739,6.428721218553888,0.974326170898892
765,1.3211241706706827,0.2507100871151632,1.540766814548371,0.2125263239953432,6.435300108436615,0.9744473233953252
766,1.3202432764721432,0.2509642780550548,1.5394886605589342,0.21276609232841254,6.441847304455088,0.9745684758917587
767,1.3193682993419467,0.2512184689949464,1.538218006889264,0.21300586066148183,6.448362616123658,0.974689628388192
768,1.3184991919818705,0.2514726599348379,1.5369548010989442,0.21324562899455116,6.454845853593135,0.9748107808846254
769,1.317635907005923,0.25172685087472946,1.5356989905786225,0.21348539732762048,6.461296827657777,0.9749319333810587
770,1.3167783969425046,0.251981041814621,1.5344505225528615,0.21372516566068978,6.467715349762411,0.9750530858774921
771,1.315926614236564,0.2522352327545126,1.533209344082993,0.2139649339937591,6.4741012320094145,0.9751742383739254
772,1.3150805112517565,0.2524894236944042,1.5319754020699723,0.21420470232682842,6.480454287165733,0.9752953908703588
773,1.3142400402725982,0.25274361463429573,1.530748643257232,0.21444447065989775,6.486774328669825,0.9754165433667921
774,1.313405153506618,0.2529978055741873,1.529529014233538,0.21468423899296704,6.493061170638675,0.9755376958632255
775,1.312575803086508,0.25325199651407887,1.528316461435846,0.21492400732603636,6.499314627874656,0.9756588483596588
776,1.3117519410722736,0.2535061874539704,1.5271109311521553,0.2151637756591057,6.505534515872496,0.9757800008560922
777,1.3109335194533789,0.253760378393862,1.525912369524367,0.215403543992175,6.5117206508260965,0.9759011533525255
778,1.310120490150891,0.25401456933375355,1.5247207225511388,0.2156433123252443,6.517872849635453,0.9760223058489589
779,1.3093128050196206,0.2542687602736451,1.523535936090741,0.21588308065831363,6.523990929913417,0.9761434583453922
780,1.3085104158502632,0.2545229512135367,1.5223579558639124,0.21612284899138295,6.530074709992564,0.9762646108418256
781,1.307713274371535,0.2547771421534283,1.521186727456716,0.21636261732445228,6.536124008931906,0.9763857633382589
782,1.3069213322523066,0.2550313330933198,1.5200221963233922,0.21660238565752157,6.542138646523702,0.9765069158346923
783,1.3061345411037344,0.25528552403321136,1.5188643077892139,0.2168421539905909,6.548118443300153,0.9766280683311256
784,1.3053528524813913,0.2555397149731029,1.5177130070533393,0.21708192232366022,6.554063220540083,0.976749220827559
785,1.3045762178873885,0.2557939059129945,1.5165682391916642,0.21732169065672954,6.559972800275643,0.9768703733239923
786,1.3038045887725027,0.2560480968528861,1.5154299491596728,0.21756145898979884,6.565847005298944,0.9769915258204257
787,1.3030379165382937,0.25630228779277764,1.514298081795288,0.21780122732286816,6.571685659168638,0.977112678316859
788,1.3022761525392208,0.2565564787326692,1.5131725818217199,0.2180409956559375,6.577488586216563,0.9772338308132924
789,1.3015192480847573,0.2568106696725608,1.5120533938503122,0.2182807639890068,6.5832556115542324,0.9773549833097257
790,1.3007671544415005,0.2570648606124524,1.51094046238339,0.2185205323220761,6.588986561079433,0.9774761358061591
791,1.3000198228352795,0.2573190515523439,1.509833731817099,0.21876030065514543,6.594681261482658,0.9775972883025925
792,1.2992772044532566,0.25757324249223545,1.5087331464442533,0.21900006898821475,6.600339540253613,0.9777184407990258
793,1.2985392504460287,0.257827433432127,1.5076386504571713,0.21923983732128408,6.605961225687661,0.9778395932954591
794,1.2978059119297247,0.2580816243720186,1.5065501879505137,0.21947960565435337,6.611546146892219,0.9779607457918925
795,1.2970771399880958,0.2583358153119102,1.5054677029241215,0.2197193739874227,6.617094133793114,0.9780818982883259
796,1.2963528856746072,0.25859000625180173,1.5043911392858473,0.21995914232049202,6.622605017140974,0.9782030507847592
797,1.2956331000145207,0.25884419719169327,1.5033204408543863,0.22019891065356134,6.628078628517523,0.9783242032811925
798,1.2949177340069777,0.25909838813158487,1.5022555513621045,0.22043867898663064,6.633514800341851,0.9784453557776259
799,1.2942067386270768,0.2593525790714764,1.5011964144578647,0.22067844731969996,6.638913365876708,0.9785665082740593
800,1.2935000648279444,0.259606770011368,1.5001429737098475,0.22091821565276928,6.644274159234672,0.9786876607704926
801,1.2927976635428076,0.25986096095125955,1.4990951726083728,0.2211579839858386,6.649597015384398,0.978808813266926
802,1.2920994856870567,0.2601151518911511,1.4980529545687147,0.2213977523189079,6.654881770156713,0.9789299657633593
803,1.291405482160305,0.2603693428310427,1.4970162629339145,0.22163752065197723,6.660128260250803,0.9790511182597927
804,1.290715603848448,0.2606235337709343,1.4959850409775914,0.22187728898504655,6.665336323240243,0.979172270756226
805,1.2900298016257128,0.2608777247108258,1.4949592319067477,0.22211705731811587,6.670505797579106,0.9792934232526594
806,1.2893480263567059,0.26113191565071736,1.4939387788645728,0.22235682565118517,6.675636522607941,0.9794145757490927
807,1.2886702288984562,0.2613861065906089,1.4929236249332394,0.2225965939842545,6.680728338559808,0.9795357282455261
808,1.287996360102453,0.2616402975305005,1.491913713136702,0.22283636231732382,6.6857810865661875,0.9796568807419594
809,1.2873263708166796,0.2618944884703921,1.4909089864434844,0.22307613065039314,6.690794608662937,0.9797780332383929
810,1.286660211887641,0.26214867941028364,1.4899093877694698,0.22331589898346244,6.69576874779616,0.9798991857348262
811,1.2859978341623872,0.2624028703501752,1.48891485998068,0.22355566731653176,6.700703347828068,0.9800203382312596
812,1.285339188490533,0.2626570612900668,1.4879253458960566,0.22379543564960108,6.70559825354276,0.9801414907276929
813,1.2846842257262718,0.26291125222995837,1.4869407882902328,0.2240352039826704,6.710453310652064,0.9802626432241263
814,1.284032896730382,0.2631654431698499,1.4859611298963031,0.2242749723157397,6.715268365801212,0.9803837957205596
815,1.2833851523722322,0.26341963410974145,1.4849863134085886,0.22451474064880902,6.720043266574608,0.980504948216993
816,1.2827409435317787,0.263673825049633,1.4840162814853952,0.22475450898187835,6.724777861501446,0.9806261007134263
817,1.2821002211015573,0.2639280159895246,1.4830509767517688,0.22499427731494767,6.729472000061392,0.9807472532098597
818,1.2814629359886724,0.2641822069294162,1.482090341802245,0.22523404564801697,6.734125532690136,0.980868405706293
819,1.2808290391167774,0.2644363978693077,1.481134319203593,0.2254738139810863,6.738738310784992,0.9809895582027264
820,1.2801984814280516,0.26469058880919927,1.4801828514975548,0.22571358231415561,6.743310186710381,0.9811107106991597
821,1.2795712138851703,0.26494477974909086,1.4792358812035789,0.22595335064722494,6.747841013803346,0.9812318631955931
822,1.2789471874732703,0.2651989706889824,1.478293350821548,0.22619311898029423,6.752330646378993,0.9813530156920264
823,1.2783263532019098,0.265453161628874,1.477355202834501,0.22643288731336356,6.75677893973587,0.9814741681884598
824,1.2777086621070208,0.26570735256876554,1.476421379711351,0.22667265564643288,6.761185750161375,0.9815953206848931
825,1.2770940652528568,0.2659615435086571,1.475491823909594,0.2269124239795022,6.765550934937072,0.9817164731813265
826,1.2764825137339342,0.2662157344485487,1.4745664778780152,0.2271521923125715,6.7698743523439555,0.9818376256777598
827,1.2758739586769696,0.2664699253884403,1.473645284059385,0.22739196064564082,6.774155861667751,0.9819587781741932
828,1.275268351242807,0.2667241163283318,1.4727281848931553,0.22763172897871015,6.778395323204078,0.9820799306706265
829,1.2746656426283423,0.26697830726822336,1.4718151228181409,0.22787149731177947,6.7825925982636655,0.9822010831670599
830,1.274065784068441,0.2672324982081149,1.4709060402752017,0.22811126564484877,6.786747549177444,0.9823222356634932
831,1.273468726837847,0.2674866891480065,1.4700008797099153,0.2283510339779181,6.7908600393016725,0.9824433881599266
832,1.27287442225309,0.2677408800878981,1.4690995835752414,0.2285908023109874,6.794929933022957,0.9825645406563599
833,1.2722828216743804,0.26799507102778963,1.4682020943341838,0.2288305706440567,6.798957095763294,0.9826856931527933
834,1.271693876507504,0.2682492619676812,1.467308354462439,0.22907033897712603,6.8029413939850025,0.9828068456492267
835,1.2711075382057042,0.26850345290757277,1.466418306451046,0.22931010731019535,6.806882695195686,0.98292799814566
836,1.2705237582715618,0.26875764384746437,1.4655318928090213,0.22954987564326468,6.810780867953098,0.9830491506420933
837,1.269942488258868,0.2690118347873559,1.46464905606599,0.22978964397633397,6.8146357818700025,0.9831703031385267
838,1.269363679774486,0.26926602572724745,1.4637697387748116,0.2300294123094033,6.818447307618952,0.9832914556349601
839,1.2687872844802128,0.269520216667139,1.4628938835141945,0.23026918064247262,6.822215316937057,0.9834126081313934
840,1.2682132540946278,0.2697744076070306,1.4620214328913042,0.23050894897554194,6.825939682630731,0.9835337606278267
841,1.2676415403949395,0.2700285985469222,1.4611523295443645,0.23074871730861124,6.829620278580334,0.9836549131242601
842,1.2670720952188206,0.2702827894868137,1.460286516145252,0.23098848564168056,6.8332569797448075,0.9837760656206935
843,1.2665048704662403,0.27053698042670526,1.4594239354020795,0.2312282539747499,6.83684966216627,0.9838972181171268
844,1.2659398181012866,0.27079117136659686,1.4585645300617736,0.2314680223078192,6.840398202974577,0.9840183706135602
845,1.265376890153982,0.2710453623064884,1.4577082429126444,0.2317077906408885,6.8439024803917965,0.9841395231099935
846,1.2648160387220937,0.27129955324638,1.456855016786946,0.23194755897395783,6.847362373736685,0.9842606756064269
847,1.2642572159729335,0.27155374418627154,1.456004794563429,0.23218732730702715,6.850777763429106,0.9843818281028602
848,1.2637003741451536,0.2718079351261631,1.455157519169885,0.23242709564009648,6.8541485309943715,0.9845029805992936
849,1.263145465550532,0.2720621260660547,1.4543131335856814,0.23266686397316577,6.857474559067613,0.9846241330957269
850,1.2625924425757529,0.2723163170059463,1.4534715808442895,0.2329066323062351,6.860755731398031,0.9847452855921603
851,1.262041257684178,0.2725705079458378,1.4526328040358032,0.23314640063930442,6.863991932853131,0.9848664380885936
852,1.2614918634176102,0.27282469888572936,1.4517967463094457,0.23338616897237374,6.867183049422941,0.984987590585027
853,1.2609442123980523,0.2730788898256209,1.4509633508760742,0.23362593730544304,6.870328968224123,0.9851087430814603
854,1.2603982573294519,0.2733330807655125,1.4501325610106675,0.23386570563851236,6.873429577504116,0.9852298955778938
855,1.2598539509994473,0.2735872717054041,1.449304320054811,0.23410547397158168,6.87648476664515,0.985351048074327
856,1.2593112462810976,0.27384146264529563,1.4484785714191704,0.234345242304651,6.879494426168295,0.9854722005707605
857,1.258770096134609,0.27409565358518717,1.4476552585859523,0.2345850106377203,6.882458447737385,0.9855933530671938
858,1.2582304536090527,0.27434984452507877,1.446834325111362,0.23482477897078963,6.885376724162981,0.9857145055636272
859,1.257692271844074,0.27460403546497036,1.4460157146280481,0.23506454730385895,6.888249149406202,0.9858356580600605
860,1.2571555040715945,0.2748582264048619,1.445199370847536,0.23530431563692827,6.891075618582578,0.9859568105564939
861,1.2566201036175044,0.27511241734475345,1.444385237562655,0.23554408396999757,6.893856027965822,0.9860779630529272
862,1.2560860239033498,0.275366608284645,1.4435732586499552,0.2357838523030669,6.896590274991558,0.9861991155493606
863,1.2555532184480076,0.2756207992245366,1.4427633780721114,0.23602362063613622,6.8992782582610035,0.9863202680457939
864,1.2550216408693566,0.2758749901644282,1.4419555398803205,0.23626338896920554,6.901919877544627,0.9864414205422273
865,1.2544912448859362,0.2761291811043197,1.4411496882166885,0.23650315730227484,6.904515033785709,0.9865625730386606
866,1.2539619843186,0.27638337204421126,1.4403457673166036,0.23674292563534416,6.907063629103918,0.986683725535094
867,1.2534338130921594,0.27663756298410286,1.4395437215111042,0.23698269396841348,6.909565566798779,0.9868048780315273
868,1.2529066852370192,0.2768917539239944,1.4387434952292342,0.2372224623014828,6.912020751353145,0.9869260305279607
869,1.2523805548908042,0.277145944863886,1.4379450330003862,0.2374622306345521,6.914429088436571,0.987047183024394
870,1.251855376299978,0.27740013580377754,1.4371482794566366,0.23770199896762143,6.916790484908697,0.9871683355208274
871,1.251331103821453,0.2776543267436691,1.4363531793350712,0.23794176730069075,6.919104848822529,0.9872894880172607
872,1.2508076919241913,0.2779085176835607,1.4355596774800952,0.23818153563376007,6.921372089427704,0.9874106405136941
873,1.2502850951907973,0.27816270862345227,1.4347677188457384,0.23842130396682937,6.923592117173696,0.9875317930101275
874,1.2497632683191024,0.2784168995633438,1.4339772484979438,0.2386610722998987,6.925764843712973,0.9876529455065608
875,1.2492421661237394,0.27867109050323535,1.433188211616851,0.23890084063296801,6.927890181904114,0.9877740980029941
876,1.2487217435377078,0.2789252814431269,1.4324005534990643,0.23914060896603734,6.929968045814864,0.9878952504994275
877,1.2482019556139332,0.2791794723830185,1.4316142195599102,0.23938037729910663,6.93199835072514,0.9880164029958609
878,1.2476827575268143,0.2794336633229101,1.4308291553356858,0.23962014563217596,6.933981013130001,0.9881375554922942
879,1.2471641045737631,0.2796878542628016,1.4300453064858951,0.23985991396524528,6.93591595074257,0.9882587079887275
880,1.2466459521767348,0.27994204520269317,1.4292626187954727,0.2400996822983146,6.937803082496883,0.9883798604851609
881,1.246128255883751,0.28019623614258476,1.428481038176996,0.2403394506313839,6.939642328550709,0.9885010129815943
882,1.2456109713704093,0.28045042708247636,1.42770051067289,0.24057921896445322,6.941433610288314,0.9886221654780276
883,1.2450940544413893,0.2807046180223679,1.426920982457613,0.24081898729752255,6.943176850323184,0.988743317974461
884,1.2445774610319447,0.28095880896225944,1.426142399839839,0.24105875563059187,6.9448719725006764,0.9888644704708943
885,1.2440611472093899,0.281212999902151,1.4253647092646213,0.24129852396366117,6.946518901900644,0.9889856229673277
886,1.2435450691745742,0.2814671908420426,1.424587857315549,0.2415382922967305,6.9481175648399995,0.989106775463761
887,1.2430291832633487,0.2817213817819342,1.4238117907168886,0.2417780606297998,6.94966788887523,0.9892279279601944
888,1.2425134459480238,0.2819755727218257,1.4230364563357163,0.24201782896286914,6.951169802804855,0.9893490804566277
889,1.2419978138388164,0.28222976366171726,1.4222618011840353,0.24225759729593843,6.95262323667185,0.9894702329530611
890,1.2414822436852873,0.28248395460160886,1.4214877724208836,0.24249736562900776,6.954028121765999,0.9895913854494944
891,1.2409666923777718,0.2827381455415004,1.4207143173544279,0.24273713396207708,6.955384390626223,0.9897125379459278
892,1.2404511169487973,0.282992336481392,1.4199413834440457,0.2429769022951464,6.956691977042819,0.9898336904423611
893,1.2399354745744942,0.28324652742128353,1.419168918302396,0.2432166706282157,6.9579508160596975,0.9899548429387945
894,1.239419722575995,0.2835007183611751,1.4183968696974758,0.24345643896128502,6.959160843976516,0.9900759954352278
895,1.2389038184208263,0.28375490930106667,1.4176251855546649,0.24369620729435434,6.960321998350811,0.9901971479316612
896,1.2383877197242878,0.28400910024095827,1.4168538139587596,0.24393597562742364,6.96143421800004,0.9903183004280945
897,1.237871384250826,0.2842632911808498,1.4160827031559906,0.24417574396049296,6.962497443003599,0.990439452924528
898,1.237354769915393,0.28451748212074135,1.4153118015560322,0.2444155122935623,6.96351161470477,0.9905606054209612
899,1.236837834784801,0.2847716730606329,1.4145410577339945,0.2446552806266316,6.964476675712629,0.9906817579173947
900,1.2363205370790622,0.2850258640005245,1.4137704204324062,0.2448950489597009,6.965392569903899,0.990802910413828
901,1.2358028351727222,0.2852800549404161,1.412999838563183,0.24513481729277023,6.966259242424748,0.9909240629102614
902,1.2352846875961818,0.2855342458803076,1.4122292612095824,0.24537458562583955,6.967076639692543,0.9910452154066947
903,1.2347660530370104,0.28578843682019917,1.4114586376281477,0.24561435395890888,6.967844709397549,0.9911663679031281
904,1.2342468903412462,0.28604262776009076,1.410687917250636,0.24585412229197817,6.968563400504566,0.9912875203995614
905,1.233727158514692,0.28629681869998236,1.4099170496859355,0.2460938906250475,6.969232663254535,0.9914086728959948
906,1.2332068167241963,0.2865510096398739,1.409145984721969,0.24633365895811682,6.96985244916607,0.9915298253924281
907,1.2326858242989251,0.28680520057976544,1.4083746723275818,0.24657342729118614,6.970422711036963,0.9916509778888615
908,1.2321641407316255,0.287059391519657,1.4076030626544211,0.24681319562425544,6.9709434029456085,0.9917721303852948
909,1.2316417256798782,0.2873135824595486,1.4068311060387972,0.24705296395732476,6.971414480252398,0.9918932828817282
910,1.23111853896734,0.2875677733994402,1.4060587530035327,0.24729273229039408,6.971835899601057,0.9920144353781615
911,1.2305945405849754,0.2878219643393317,1.405285954259801,0.2475325006234634,6.97220761891992,0.9921355878745949
912,1.2300696906922797,0.28807615527922326,1.4045126607089473,0.2477722689565327,6.972529597423169,0.9922567403710283
913,1.22954394961849,0.28833034621911485,1.4037388234442973,0.24801203728960203,6.9728017956120105,0.9923778928674616
914,1.229017277863788,0.2885845371590064,1.402964393752954,0.24825180562267135,6.973024175275798,0.9924990453638949
915,1.2284896361004898,0.288838728098898,1.4021893231175773,0.24849157395574067,6.973196699493115,0.9926201978603283
916,1.2279609851742301,0.28909291903878953,1.401413563218154,0.24873134228880997,6.973319332632782,0.9927413503567617
917,1.2274312861051295,0.28934710997868107,1.4006370659337501,0.2489711106218793,6.973392040354848,0.992862502853195
918,1.226900500088958,0.28960130091857267,1.3998597833442523,0.24921087895494862,6.973414789611489,0.9929836553496283
919,1.2263685884982842,0.28985549185846426,1.399081667732092,0.24945064728801794,6.973387548647882,0.9931048078460617
920,1.2258355128836154,0.2901096827983558,1.3983026715839608,0.24969041562108724,6.973310287003015,0.9932259603424951
921,1.2253012349745263,0.29036387373824735,1.3975227475925045,0.24993018395415656,6.973182975510455,0.9933471128389284
922,1.2247657166807802,0.2906180646781389,1.3967418486580105,0.2501699522872259,6.9730055862990445,0.9934682653353618
923,1.2242289200934346,0.2908722556180305,1.3959599278900765,0.2504097206202952,6.972778092793569,0.9935894178317951
924,1.2236908074859434,0.2911264465579221,1.3951769386092652,0.2506494889533645,6.9725004697153485,0.9937105703282285
925,1.2231513413152415,0.2913806374978136,1.3943928343487473,0.25088925728643385,6.972172693082801,0.9938317228246618
926,1.2226104842228225,0.29163482843770516,1.3936075688559286,0.2511290256195031,6.971794740211936,0.9939528753210952
927,1.2220681990358069,0.29188901937759676,1.3928210960940615,0.2513687939525725,6.971366589716797,0.9940740278175285
928,1.2215244487679975,0.29214321031748836,1.3920333702438448,0.25160856228564177,6.970888221509862,0.9941951803139619
929,1.2209791966209242,0.2923974012573799,1.391244345705007,0.2518483306187111,6.970359616802383,0.9943163328103952
930,1.2204324059848812,0.29265159219727144,1.3904539770978763,0.2520880989517804,6.969780758104672,0.9944374853068286
931,1.2198840404399487,0.292905783137163,1.3896622192649362,0.25232786728484974,6.969151629226343,0.9945586378032619
932,1.219334063757009,0.2931599740770546,1.3888690272723647,0.25256763561791906,6.968472215276497,0.9946797902996953
933,1.2187824398987483,0.29341416501694617,1.388074356411562,0.25280740395098833,6.967742502663849,0.9948009427961286
934,1.2182291330206514,0.2936683559568377,1.3872781622006607,0.2530471722840577,6.966962479096808,0.994922095292562
935,1.21767410747198,0.29392254689672925,1.386480400386023,0.253286940617127,6.966132133583517,0.9950432477889953
936,1.217117327796747,0.29417673783662085,1.3856810269437223,0.2535267089501963,6.965251456431809,0.9951644002854287
937,1.2165587587346762,0.2944309287765124,1.3848799980810123,0.2537664772832656,6.9643204392491525,0.995285552781862
938,1.215998365222151,0.294685119716404,1.3840772702377766,0.25400624561633495,6.9633390749425,0.9954067052782954
939,1.2154361123931556,0.29493931065629553,1.3832728000879693,0.25424601394940427,6.962307357718123,0.9955278577747287
940,1.214871965580201,0.29519350159618707,1.3824665445410358,0.25448578228247354,6.961225283081371,0.9956490102711621
941,1.214305890315243,0.29544769253607867,1.3816584607433227,0.2547255506155429,6.9600928478363935,0.9957701627675954
942,1.2137378523305915,0.29570188347597026,1.380848506079469,0.2549653189486122,6.9589100500857946,0.9958913152640289
943,1.2131678175598029,0.2959560744158618,1.380036638173786,0.25520508728168156,6.9576768892302505,0.9960124677604622
944,1.2125957521385675,0.29621026535575334,1.3792228148916208,0.25544485561475083,6.956393365968059,0.9961336202568956
945,1.212021622405584,0.2964644562956449,1.3784069943407018,0.25568462394782016,6.955059482294661,0.9962547727533289
946,1.2114453949034205,0.2967186472355365,1.3775891348724758,0.2559243922808895,6.953675241502079,0.9963759252497623
947,1.210867036379371,0.2969728381754281,1.3767691950834227,0.2561641606139588,6.952240648178337,0.9964970777461956
948,1.2102865137862955,0.2972270291153196,1.375947133816362,0.2564039289470281,6.950755708206793,0.996618230242629
949,1.209703794283449,0.29748122005521116,1.3751229101617377,0.2566436972800974,6.949220428765462,0.9967393827390623
950,1.2091188452373058,0.29773541099510276,1.3742964834588922,0.2568834656131668,6.947634818326236,0.9968605352354957
951,1.2085316342223653,0.29798960193499435,1.373467813297327,0.25712323394623604,6.945998886654108,0.9969816877319291
952,1.2079421290219527,0.2982437928748859,1.3726368595179392,0.25736300227930536,6.944312644806305,0.9971028402283624
953,1.2073502976290058,0.29849798381477743,1.371803582214255,0.2576027706123747,6.942576105131376,0.9972239927247957
954,1.2067561082468499,0.298752174754669,1.3709679417336371,0.257842538945444,6.940789281268241,0.9973451452212291
955,1.2061595292899667,0.29900636569456057,1.3701298986784851,0.25808230727851333,6.938952188145187,0.9974662977176625
956,1.2055605293847473,0.29926055663445217,1.3692894139074152,0.2583220756115826,6.9370648419788035,0.9975874502140958
957,1.204959077370237,0.2995147475743437,1.3684464485364263,0.258561843944652,6.935127260272863,0.9977086027105291
958,1.2043551422988663,0.29976893851423525,1.3676009639400522,0.25880161227772125,6.933139461817173,0.9978297552069625
959,1.2037486934371762,0.30002312945412685,1.3667529217524963,0.25904138061079063,6.9311014666863535,0.9979509077033959
960,1.2031397002665267,0.3002773203940184,1.3659022838687531,0.2592811489438599,6.929013296238583,0.9980720601998292
961,1.2025281324837978,0.30053151133391,1.365049012445711,0.2595209172769292,6.926874973114267,0.9981932126962626
962,1.2019139600020805,0.3007857022738015,1.3641930699032443,0.25976068560999854,6.924686521234694,0.9983143651926959
963,1.2012971529513523,0.30103989321369307,1.3633344189252858,0.2600004539430678,6.9224479658006,0.9984355176891293
964,1.2006776816791467,0.30129408415358466,1.3624730224608863,0.2602402222761372,6.920159333290718,0.9985566701855626
965,1.200055516751209,0.30154827509347626,1.3616088437252574,0.26047999060920646,6.917820651460244,0.998677822681996
966,1.1994306289521426,0.3018024660333678,1.3607418462007996,0.26071975894227584,6.9154319493393,0.9987989751784293
967,1.1988029892860421,0.30205665697325934,1.359871993638116,0.2609595272753451,6.9129932572312764,0.9989201276748627
968,1.1981725689771179,0.3023108479131509,1.3589992500570067,0.26119929560841443,6.910504606711206,0.999041280171296
969,1.19753933947031,0.3025650388530425,1.3581235797474527,0.26143906394148375,6.907966030624013,0.9991624326677294
970,1.196903272431888,0.3028192297929341,1.3572449472705803,0.2616788322745531,6.905377563082773,0.9992835851641627
971,1.1962643397500425,0.3030734207328256,1.3563633174596132,0.2619186006076224,6.902739239466875,0.9994047376605961
972,1.195622513535466,0.30332761167271716,1.3554786554208065,0.26215836894069167,6.900051096420176,0.9995258901570294
973,1.19497776612192,0.30358180261260875,1.3545909265343654,0.26239813727376105,6.8973131718490635,0.9996470426534628
974,1.1943300700667956,0.30383599355250035,1.3537000964553525,0.2626379056068303,6.894525504920516,0.9997681951498961
975,1.1936793981516587,0.3040901844923919,1.3528061311145718,0.26287767393989964,6.8916881360600675,0.9998893476463295
976,1.1930257233827861,0.30434437543228343,1.3519089967194455,0.26311744227296896,6.888801106949753,1.0000105001427628
977,1.1923690189916922,0.304598566372175,1.3510086597548692,0.2633572106060383,6.885864460526007,1.0001316526391961
978,1.191709258435642,0.30485275731206657,1.3501050869840556,0.2635969789391076,6.88287824097748,1.0002528051356296
979,1.1910464153981555,0.30510694825195817,1.349198245449359,0.2638367472721769,6.879842493742855,1.000373957632063
980,1.1903804637895,0.3053611391918497,1.3482881024730866,0.26407651560524625,6.876757265508572,1.0004951101284962
981,1.1897113777471715,0.30561533013174125,1.3473746256582961,0.2643162839383155,6.8736226042065285,1.0006162626249295
982,1.189039131636365,0.3058695210716328,1.346457782889572,0.2645560522713849,6.870438559011715,1.000737415121363
983,1.1883637000504357,0.3061237120115244,1.3455375423337936,0.26479582060445417,6.867205180339852,1.0008585676177963
984,1.1876850578113471,0.306377902951416,1.344613872440879,0.2650355889375235,6.863922519844883,1.0009797201142296
985,1.1870031799701088,0.3066320938913075,1.3436867419445226,0.2652753572705928,6.860590630416514,1.001100872610663
986,1.1863180418072041,0.30688628483119906,1.3427561198629117,0.26551512560366214,6.85720956617765,1.0012220251070965
987,1.1856296188330073,0.30714047577109066,1.3418219754994272,0.26575489393673146,6.853779382481837,1.0013431776035298
988,1.1849378867881872,0.3073946667109822,1.3408842784433315,0.26599466226980073,6.850300135910569,1.001464330099963
989,1.1842428216441037,0.3076488576508738,1.3399429985704385,0.2662344306028701,6.846771884270639,1.0015854825963963
990,1.183544399603191,0.30790304859076534,1.338998106043772,0.2664741989359394,6.843194686591387,1.0017066350928299
991,1.18284259709933,0.30815723953065693,1.338049571314201,0.2667139672690087,6.839568603121939,1.0018277875892632
992,1.1821373907982118,0.3084114304705485,1.3370973651210702,0.266953735602078,6.835893695328355,1.0019489400856965
993,1.1814287575976883,0.30866562141044007,1.3361414584928033,0.26719350393514735,6.832170025890771,1.0020700925821298
994,1.1807166746281132,0.3089198123503316,1.335181822747501,0.26743327226821667,6.828397658700462,1.0021912450785633
995,1.1800011192526716,0.30917400329022315,1.334218429493517,0.26767304060128594,6.824576658856918,1.0023123975749966
996,1.1792820690676993,0.30942819423011475,1.3332512506300214,0.2679128089343553,6.820707092664776,1.0024335500714299
997,1.1785595019029917,0.3096823851700063,1.3322802583475482,0.2681525772674246,6.816789027630784,1.0025547025678634
998,1.177833395822101,0.3099365761098979,1.3313054251285263,0.26839234560049396,6.812822532460733,1.0026758550642967
999,1.1771037291226227,0.31019076704978943,1.3303267237477978,0.26863211393356323,6.8088076770562465,1.00279700756073


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-11/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00025,0.049047186970710754,0.03598939627408981,0.9800419807434082
1,1,00005,0.041980065405368805,0.04701464623212814,0.9815506339073181
2,2,00045,0.07056307047605515,0.0446145161986351,0.9865296483039856
3,3,00065,0.047108691185712814,0.031293418258428574,0.974118173122406


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-11/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,27.522022428351264,0.041980065405368805,31.81334691911282,0.031293418258428574,37.98153043026167,0.974118173122406
1,27.555061614433733,0.04200867702205618,31.852768761474678,0.03130915522336721,38.04744372465625,0.9741305970214866
2,27.58792534937183,0.04203728863874355,31.892075648236897,0.03132489218830585,38.1133294978934,0.9741430209205674
3,27.62061295783495,0.04206590025543092,31.931267294163618,0.03134062915324449,38.17918777862557,0.974155444819648
4,27.653123768334652,0.0420945118721183,31.970343417343244,0.03135636611818313,38.24501859726809,0.9741678687187286
5,27.68545711325292,0.042123123488805675,32.00930373919985,0.031372103083121765,38.3108219859657,0.9741802926178094
6,27.71761232887023,0.04215173510549305,32.04814798450425,0.0313878400480604,38.37659797855878,0.97419271651689
7,27.749588755393585,0.04218034672218042,32.08687588138507,0.03140357701299904,38.442346610554466,0.9742051404159706
8,27.781385736984344,0.04220895833886779,32.12548716133959,0.03141931397793768,38.50806791909193,0.9742175643150512
9,27.813002621785998,0.042237569955555165,32.16398155924459,0.03143505094287632,38.57376194291066,0.974229988214132
10,27.84443876195178,0.042266181572242545,32.20235881336698,0.031450787907814956,38.639428722315174,0.9742424121132126
11,27.87569351367216,0.04229479318892992,32.24061866537427,0.031466524872753594,38.70506829914528,0.9742548360122932
12,27.906766237202245,0.04232340480561729,32.278760860344974,0.03148226183769223,38.77068071674083,0.974267259911374
13,27.937656296889024,0.04235201642230466,32.31678514677891,0.03149799880263087,38.83626601990625,0.9742796838104546
14,27.968363061198453,0.042380628038992035,32.354691276607255,0.03151373576756951,38.90182425488014,0.9742921077095352
15,27.998885902742494,0.04240923965567941,32.3924790052026,0.03152947273250815,38.967355469299335,0.974304531608616
16,28.029224198305926,0.04243785127236679,32.43014809138872,0.031545209697446785,39.0328597121628,0.9743169555076966
17,28.059377328873097,0.04246646288905416,32.467698297450404,0.031560946662385424,39.09833703380049,0.9743293794067772
18,28.089344679654502,0.04249507450574153,32.50512938914295,0.03157668362732406,39.16378748583627,0.9743418033058578
19,28.119125640113232,0.042523686122428905,32.542441135701694,0.0315924205922627,39.22921112115398,0.9743542272049386
20,28.148719603991307,0.04255229773911628,32.57963330985123,0.03160815755720134,39.294607993859934,0.9743666511040192
21,28.17812596933582,0.04258090935580365,32.61670568781472,0.03162389452213998,39.35997815925093,0.9743790750030998
22,28.207344138525002,0.04260952097249103,32.653658049322836,0.031639631487078615,39.42532167377689,0.9743914989021806
23,28.236373518294066,0.0426381325891784,32.690490177622706,0.03165536845201725,39.49063859500327,0.9744039228012612
24,28.265213519761005,0.042666744205865775,32.72720185948665,0.03167110541695589,39.55592898157848,0.9744163467003418
25,28.293863558452188,0.04269535582255315,32.76379288522085,0.03168684238189453,39.62119289319597,0.9744287705994226
26,28.322323054327747,0.04272396743924052,32.80026304867384,0.03170257934683317,39.686430390556,0.9744411944985032
27,28.350591431806976,0.04275257905592789,32.83661214724482,0.031718316311771806,39.75164153533257,0.9744536183975838
28,28.37866811979343,0.042781190672615266,32.87283998189184,0.031734053276710444,39.81682639013431,0.9744660422966644
29,28.406552551699956,0.042809802289302645,32.90894635713995,0.03174979024164908,39.881985018468626,0.9744784661957452
30,28.434244165473494,0.04283841390599002,32.94493108108904,0.03176552720658772,39.947117484702304,0.9744908900948258
31,28.461742403619837,0.04286702552267739,32.9807939654217,0.03178126417152636,40.01222385402761,0.9745033139939064
32,28.489046713228163,0.04289563713936476,33.016534825410716,0.031797001136465,40.0773041924231,0.9745157378929872
33,28.51615654599537,0.042924248756052136,33.05215347992673,0.031812738101403636,40.142358566614256,0.9745281617920678
34,28.54307135825036,0.04295286037273951,33.0876497514455,0.031828475066342274,40.2073870440391,0.9745405856911484
35,28.569790610978075,0.04298147198942689,33.12302346605509,0.03184421203128091,40.27238969280852,0.9745530095902292
36,28.596313769843388,0.04301008360611426,33.15827445346293,0.03185994899621955,40.337366581666394,0.9745654334893098
37,28.622640305214894,0.04303869522280163,33.19340254700277,0.03187568596115819,40.4023177799548,0.9745778573883904
38,28.648769692188434,0.043067306839489006,33.22840758364139,0.03189142292609683,40.46724335757328,0.974590281287471
39,28.674701410610545,0.04309591845617638,33.26328940398526,0.031907159891035465,40.5321433849414,0.9746027051865518
40,28.700434945101676,0.04312453007286375,33.29804785228691,0.0319228968559741,40.59701793295777,0.9746151290856324
41,28.7259697850793,0.04315314168955113,33.33268277645138,0.03193863382091274,40.66186707296465,0.974627552984713
42,28.751305424780778,0.0431817533062385,33.36719402804228,0.03195437078585138,40.7266908767072,0.9746399768837938
43,28.776441363286132,0.043210364922925876,33.401581462287865,0.03197010775079002,40.79148941629276,0.9746524007828744
44,28.801377104540588,0.04323897653961325,33.43584493808686,0.031985844715728656,40.85626276415433,0.974664824681955
45,28.82611215737697,0.04326758815630062,33.46998431801419,0.032001581680667295,40.92101099301195,0.9746772485810358
46,28.850646035537924,0.043296199772987994,33.503999468326555,0.03201731864560593,40.98573417582794,0.9746896724801164
47,28.87497825769794,0.043324811389675366,33.53789025896784,0.03203305561054457,41.05043238577315,0.974702096379197
48,28.89910834748523,0.043353423006362746,33.57165656357433,0.03204879257548321,41.11510569618429,0.9747145202782777
49,28.923035833503388,0.04338203462305012,33.605298259479866,0.03206452954042185,41.17975418052536,0.9747269441773584
50,28.946760249352913,0.04341064623973749,33.63881522772078,0.032080266505360486,41.24437791234542,0.974739368076439
51,28.970281133652517,0.043439257856424864,33.67220735304067,0.032096003470299124,41.30897696524203,0.9747517919755196
52,28.993598030060262,0.043467869473112236,33.70547452389505,0.03211174043523776,41.37355141281939,0.9747642158746004
53,29.01671048729451,0.04349648108979961,33.73861663245585,0.0321274774001764,41.438101328646496,0.974776639773681
54,29.039618059154698,0.04352509270648699,33.77163357461575,0.03214321436511504,41.50262678622025,0.9747890636727616
55,29.0623203045419,0.04355370432317436,33.804525249992324,0.03215895133005368,41.567127858923385,0.9748014875718424
56,29.084816787479248,0.043582315939861734,33.83729156193206,0.032174688294992315,41.631604619982326,0.974813911470923
57,29.1071070771321,0.043610927556549106,33.86993241751426,0.03219042525993095,41.6960571424301,0.9748263353700036
58,29.129190747828073,0.04363953917323648,33.9024477275547,0.03220616222486959,41.760485499063435,0.9748387592690843
59,29.151067379076864,0.04366815078992385,33.934837406609205,0.03222189918980823,41.824889762403274,0.974851183168165
60,29.172736555589864,0.04369676240661123,33.967101372976956,0.03223763615474687,41.88927000465175,0.9748636070672456
61,29.194197867299593,0.043725374023298604,33.99923954870384,0.032253373119685506,41.953626297654864,0.9748760309663262
62,29.215450909378944,0.043753985639985976,34.03125185958544,0.032269110084624145,42.017958712859894,0.974888454865407
63,29.236495282260215,0.04378259725667335,34.063138235169944,0.03228484704956278,42.08226732127284,0.9749008787644876
64,29.257330591653968,0.04381120887336072,34.094898608760886,0.03230058401450142,42.146552193420874,0.9749133026635682
65,29.27795644856765,0.043839820490048094,34.126532917419766,0.03231632097944006,42.21081339930966,0.974925726562649
66,29.298372469324047,0.04386843210673547,34.15804110196847,0.0323320579443787,42.27505100838067,0.9749381504617296
67,29.318578275579522,0.043897043723422846,34.189423106991484,0.032347794909317336,42.3392650894735,0.9749505743608102
68,29.338573494342057,0.04392565534011022,34.22067888083805,0.032363531874255974,42.40345571078251,0.9749629982598909
69,29.358357757989097,0.04395426695679759,34.25180837562408,0.03237926883919461,42.467622939816906,0.9749754221589716
70,29.377930704285163,0.043982878573484964,34.28281154723395,0.03239500580413325,42.53176684335725,0.9749878460580522
71,29.397291976399273,0.04401149019017234,34.31368835532206,0.03241074276907189,42.59588748741782,0.9750002699571328
72,29.416441222922217,0.04404010180685971,34.34443876331437,0.03242647973401053,42.65998493720363,0.9750126938562136
73,29.435378097883458,0.04406871342354709,34.375062738409596,0.032442216698949165,42.72405925706766,0.9750251177552942
74,29.45410226076804,0.04409732504023446,34.405560251580425,0.032457953663887804,42.788110510472976,0.9750375416543748
75,29.472613376533104,0.044125936656921834,34.43593127757437,0.03247369062882644,42.8521387599499,0.9750499655534556
76,29.49091111562433,0.04415454827360921,34.46617579491464,0.03248942759376508,42.91614406705315,0.9750623894525362
77,29.508995153992032,0.04418315989029658,34.49629378590073,0.03250516455870372,42.980126492324004,0.9750748133516168
78,29.526865173107165,0.04421177150698395,34.526285236608935,0.03252090152364236,43.04408609524691,0.9750872372506975
79,29.544520859977037,0.04424038312367133,34.55615013689254,0.032536638488580995,43.108022934209444,0.9750996611497782
80,29.561961907160843,0.044268994740358704,34.58588848038205,0.03255237545351963,43.17193706645892,0.9751120850488588
81,29.57918801278495,0.044297606357046077,34.615500264485135,0.03256811241845827,43.23582854806469,0.9751245089479395
82,29.596198880558017,0.04432621797373345,34.644985490386404,0.03258384938339691,43.29969743387536,0.9751369328470202
83,29.612994219785847,0.04435482959042082,34.674344163046996,0.03259958634833555,43.36354377747601,0.9751493567461008
84,29.62957374538602,0.044383441207108194,34.70357629120417,0.032615323313274186,43.42736763115062,0.9751617806451814
85,29.64593717790233,0.04441205282379557,34.732681887370475,0.032631060278212824,43.491169045839385,0.9751742045442622
86,29.66208424351904,0.044440664440482947,34.761660967832924,0.03264679724315146,43.55494807109605,0.9751866284433428
87,29.678014674074788,0.04446927605717032,34.79051355265196,0.0326625342080901,43.61870475505049,0.9751990523424234
88,29.69372820707639,0.04449788767385769,34.819239665660255,0.03267827117302874,43.682439144365524,0.9752114762415041
89,29.709224585712388,0.044526499290545064,34.8478393344613,0.03269400813796738,43.74615128419738,0.9752239001405848
90,29.72450355886635,0.04455511090723244,34.876312590427915,0.032709745102906015,43.80984121815263,0.9752363240396654
91,29.739564881129922,0.044583722523919816,34.90465946870044,0.032725482067844654,43.87350898825102,0.975248747938746
92,29.754408312815727,0.04461233414060719,34.93288000818496,0.03274121903278329,43.937154634883086,0.9752611718378268
93,29.769033619969992,0.04464094575729456,34.96097425155121,0.03275695599772193,44.00077819676808,0.9752735957369074
94,29.78344057438492,0.044669557373981934,34.988942245230334,0.03277269296266057,44.064379710916825,0.975286019635988
95,29.79762895361089,0.04469816899066931,35.016784039412485,0.03278842992759921,44.12795921258976,0.9752984435350688
96,29.81159854096839,0.04472678060735668,35.04449968804431,0.032804166892537845,44.19151673525495,0.9753108674341494
97,29.82534912555971,0.04475539222404405,35.0720892488262,0.03281990385747648,44.25505231055128,0.97532329133323
98,29.838880502280432,0.04478400384073143,35.099552783209376,0.03283564082241512,44.31856596824619,0.9753357152323107
99,29.852192471830655,0.044812615457418804,35.126890356392806,0.03285137778735376,44.3820577361968,0.9753481391313914
100,29.865284840726048,0.04484122707410618,35.15410203731999,0.0328671147522924,44.44552764030776,0.975360563030472
101,29.878157421308565,0.04486983869079355,35.181187898675546,0.03288285171723103,44.508975704494915,0.9753729869295527
102,29.89081003175703,0.04489845030748092,35.20814801688164,0.032898588682169674,44.57240195064393,0.9753854108286334
103,29.903242496097427,0.044927061924168295,35.23498247209412,0.032914325647108306,44.635806398569095,0.975397834727714
104,29.915454644212932,0.044955673540855674,35.261691348198795,0.03293006261204695,44.699189065977265,0.9754102586267946
105,29.927446311853785,0.04498428515754305,35.288274732807125,0.03294579957698558,44.762549968426896,0.9754226825258754
106,29.939217340646863,0.04501289677423042,35.31473271725209,0.03296153654192422,44.825889119287204,0.975435106424956
107,29.95076757810501,0.04504150839091779,35.341065396583716,0.03297727350686286,44.88920652970249,0.9754475303240366
108,29.96209687763617,0.045070120007605165,35.367272869564445,0.0329930104718015,44.95250220855101,0.9754599542231173
109,29.973205098552263,0.04509873162429254,35.393355238664356,0.033008747436740135,45.01577616240736,0.975472378122198
110,29.984092106077767,0.04512734324097992,35.419312610056224,0.03302448440167877,45.07902839550163,0.9754848020212786
111,29.994757771358145,0.04515595485766729,35.44514509361041,0.03304022136661741,45.14225890968427,0.9754972259203593
112,30.005201971467958,0.04518456647435466,35.470852802889524,0.03305595833155605,45.205467704386166,0.97550964981944
113,30.015424589418796,0.045213178091042035,35.49643585514298,0.03307169529649469,45.268654776578224,0.9755220737185206
114,30.025425514166905,0.04524178970772941,35.52189437130134,0.033087432261433326,45.33182012073898,0.9755344976176012
115,30.035204640620595,0.04527040132441678,35.54722847597055,0.033103169226371965,45.39496372881179,0.975546921516682
116,30.044761869647413,0.04529901294110415,35.57243829742589,0.0331189061913106,45.45808559016767,0.9755593454157626
117,30.054097108081073,0.04532762455779153,35.597523967605824,0.03313464315624924,45.52118569157071,0.9755717693148432
118,30.06321026872811,0.045356236174478905,35.622485622105756,0.03315038012118788,45.584264017138466,0.9755841932139239
119,30.07210127037429,0.04538484779116628,35.647323400171445,0.03316611708612652,45.64732054830603,0.9755966171130046
120,30.080770037790835,0.04541345940785365,35.67203744469233,0.033181854051065156,45.71035526378681,0.9756090410120852
121,30.08921650174029,0.04544207102454102,35.69662790219475,0.033197591016003794,45.773368139539194,0.9756214649111659
122,30.09744059898226,0.045470682641228395,35.72109492283489,0.03321332798094243,45.836359148728334,0.9756338888102466
123,30.105442272278783,0.045499294257915775,35.7454386603916,0.03322906494588107,45.89932826168809,0.9756463127093272
124,30.113221470399573,0.04552790587460315,35.769659272259034,0.03324480191081971,45.96227544588829,0.9756587366084079
125,30.12077814812691,0.04555651749129052,35.79375691943914,0.03326053887575835,46.02520066589709,0.9756711605074886
126,30.1281122662603,0.04558512910797789,35.817731766533925,0.033276275840696985,46.08810388334359,0.9756835844065692
127,30.135223791620955,0.045613740724665265,35.84158398173763,0.033292012805635623,46.15098505688569,0.9756960083056498
128,30.142112697055943,0.04564235234135264,35.86531373682861,0.03330774977057426,46.213844142172526,0.9757084322047305
129,30.14877896144211,0.04567096395804002,35.88892120716123,0.0333234867355129,46.27668109181058,0.9757208561038112
130,30.15522256968974,0.04569957557472739,35.91240657165739,0.03333922370045154,46.339495855326554,0.9757332800028918
131,30.161443512746004,0.04572818719141476,35.93577001279802,0.033354960665390176,46.402288379136166,0.9757457039019725
132,30.167441787598108,0.045756798808102135,35.959011716614256,0.033370697630328815,46.465058606508016,0.9757581278010532
133,30.17321739727619,0.04578541042478951,35.98213187267873,0.03338643459526745,46.527806477527875,0.9757705517001338
134,30.178770350856006,0.04581402204147688,36.00513067409629,0.03340217156020609,46.59053192906806,0.9757829755992145
135,30.184100663461315,0.04584263365816425,36.02800831749494,0.03341790852514473,46.65323489475214,0.9757953994982952
136,30.189208356266015,0.04587124527485163,36.05076500301627,0.03343364549008337,46.71591530491987,0.9758078233973758
137,30.19409345649607,0.045899856891539005,36.073400934306,0.033449382455022006,46.77857308659737,0.9758202472964564
138,30.198755997431107,0.04592846850822638,36.09591631850421,0.033465119419960644,46.841208163462014,0.9758326711955371
139,30.203196018405833,0.04595708012491375,36.11831136623535,0.03348085638489928,46.90382045581093,0.9758450950946178
140,30.207413564811127,0.04598569174160112,36.140586291598225,0.03349659334983792,46.96640988052637,0.9758575189936984
141,30.211408688094927,0.0460143033582885,36.16274131215572,0.03351233031477656,47.02897635104698,0.9758699428927791
142,30.215181445762845,0.046042914974975875,36.18477664892433,0.0335280672797152,47.0915197773343,0.9758823667918598
143,30.218731901378497,0.04607152659166325,36.20669252636364,0.033543804244653835,47.15404006583954,0.9758947906909404
144,30.222060124563633,0.04610013820835062,36.228489172365485,0.033559541209592474,47.216537119475674,0.975907214590021
145,30.225166190997953,0.04612874982503799,36.25016681824309,0.03357527817453111,47.27901083758472,0.9759196384891018
146,30.22805018241869,0.046157361441725366,36.27172569871988,0.03359101513946975,47.341461115905446,0.9759320623881824
147,30.230712186619957,0.04618597305841274,36.29316605191829,0.03360675210440839,47.40388784654624,0.975944486287263
148,30.23315229745178,0.04621458467510012,36.31448811934831,0.03362248906934703,47.46629091795277,0.9759569101863437
149,30.235370614818926,0.04624319629178749,36.33569214589583,0.033638226034285665,47.52867021487931,0.9759693340854244
150,30.237367244679447,0.04627180790847486,36.35677837981093,0.0336539629992243,47.59102561835698,0.975981757984505
151,30.23914229904298,0.046300419525162236,36.37774707269594,0.03366969996416294,47.653357005667836,0.9759941818835857
152,30.24069589596877,0.04632903114184961,36.39859847949328,0.03368543692910158,47.71566425031432,0.9760066057826664
153,30.242028159563418,0.04635764275853698,36.41933285847322,0.03370117389404022,47.77794722198901,0.976019029681747
154,30.24313921997846,0.04638625437522435,36.439950471221465,0.033716910858978856,47.840205786549596,0.9760314535808277
155,30.24402921340757,0.04641486599191173,36.46045158262653,0.033732647823917494,47.902439805989346,0.9760438774799084
156,30.244698282083558,0.046443477608599106,36.48083646086696,0.03374838478885613,47.96464913840772,0.976056301378989
157,30.245146574275143,0.04647208922528648,36.50110537739842,0.03376412175379477,48.02683363798639,0.9760687252780696
158,30.24537424428339,0.04650070084197385,36.52125860694058,0.03377985871873341,48.08899315496005,0.9760811491771503
159,30.245381452437947,0.04652931245866122,36.54129642746389,0.03379559568367205,48.15112753559083,0.976093573076231
160,30.24516836509303,0.0465579240753486,36.56121912017608,0.033811332648610685,48.21323662213979,0.9761059969753116
161,30.244735154623058,0.046586535692035975,36.58102696950864,0.033827069613549324,48.275320252844175,0.9761184208743923
162,30.24408199941819,0.04661514730872335,36.60072026310305,0.03384280657848796,48.33737826189018,0.976130844773473
163,30.243209083879393,0.04664375892541072,36.620299291796854,0.0338585435434266,48.39941047938595,0.9761432686725536
164,30.242116598413464,0.04667237054209809,36.63976434960958,0.03387428050836524,48.461416731339895,0.9761556925716343
165,30.240804739427652,0.046700982158785466,36.6591157337285,0.03389001747330388,48.5233968396345,0.976168116470715
166,30.239273709324046,0.04672959377547284,36.67835374449427,0.033905754438242515,48.585350622000284,0.9761805403697956
167,30.237523716493754,0.04675820539216022,36.69747868538631,0.03392149140318115,48.64727789199535,0.9761929642688763
168,30.23555497531079,0.04678681700884759,36.7164908630081,0.03393722836811979,48.70917845897951,0.9762053881679569
169,30.233367706125662,0.04681542862553496,36.73539058707233,0.03395296533305843,48.77105212809227,0.9762178120670376
170,30.230962135258793,0.046844040242222336,36.75417817038583,0.03396870229799707,48.83289870022776,0.9762302359661182
171,30.2283384949936,0.04687265185890971,36.772853928834344,0.033984439262935706,48.89471797201561,0.9762426598651989
172,30.225497023569353,0.04690126347559708,36.791418181367234,0.034000176227874344,48.9565097357972,0.9762550837642796
173,30.222437965173782,0.046929875092284454,36.80987124998191,0.03401591319281298,49.01827377960231,0.9762675076633602
174,30.2191615699354,0.04695848670897183,36.82821345970815,0.03403165015775162,49.080009887131055,0.9762799315624409
175,30.2156680939156,0.046987098325659206,36.846445138592344,0.03404738712269026,49.141717837731306,0.9762923554615216
176,30.21195779910044,0.04701570994234658,36.86456661768136,0.0340631240876289,49.203397406376446,0.9763047793606022
177,30.20803095339226,0.04704432155903395,36.882578231006576,0.034078861052567536,49.26504836364846,0.9763172032596829
178,30.203887830600948,0.047072933175721324,36.90048031556742,0.034094598017506174,49.32667047571596,0.9763296271587635
179,30.199528710435004,0.0471015447924087,36.91827321131503,0.03411033498244481,49.38826350431583,0.9763420510578442
180,30.194953878492342,0.047130156409096076,36.935957261135535,0.03412607194738345,49.44982720673204,0.9763544749569248
181,30.190163626250808,0.04715876802578345,36.9535328108334,0.03414180891232209,49.511361335780265,0.9763668988560055
182,30.18515825105849,0.04718737964247082,36.97100020911442,0.03415754587726073,49.57286563978745,0.9763793227550862
183,30.17993805612372,0.047215991259158194,36.98835980756872,0.034173282842199365,49.63433986257459,0.9763917466541668
184,30.17450335050485,0.047244602875845566,37.00561196065344,0.034189019807138,49.69578374343919,0.9764041705532475
185,30.16885444909977,0.04727321449253294,37.02275702567546,0.03420475677207664,49.757197017138836,0.9764165944523282
186,30.162991672635172,0.04730182610922032,37.03979536277379,0.03422049373701528,49.81857941387237,0.9764290183514088
187,30.15691534765556,0.04733043772590769,37.05672733490195,0.03423623070195392,49.87993065926697,0.9764414422504895
188,30.150625806511986,0.047359049342595064,37.073553307810116,0.034251967666892556,49.941250474360075,0.9764538661495701
189,30.144123387350568,0.047387660959282436,37.09027365002713,0.034267704631831195,50.00253857558518,0.9764662900486508
190,30.137408434100728,0.04741627257596981,37.10688873284241,0.03428344159676983,50.06379467475462,0.9764787139477314
191,30.130481296463174,0.04744488419265718,37.12339893028767,0.03429917856170847,50.12501847904824,0.9764911378468121
192,30.12334232989767,0.047473495809344554,37.13980461911846,0.03431491552664711,50.1862096909977,0.9765035617458928
193,30.11599189561049,0.047502107426031934,37.15610617879563,0.03433065249158575,50.24736800847106,0.9765159856449734
194,30.108430360541696,0.047530719042719306,37.17230399146664,0.034346389456524386,50.308493124662704,0.9765284095440541
195,30.10065809735208,0.04755933065940668,37.18839844194665,0.034362126421463024,50.369584728078934,0.9765408334431348
196,30.092675484409945,0.04758794227609405,37.204389917699544,0.03437786338640166,50.430642502523796,0.9765532573422154
197,30.084482905777545,0.047616553892781424,37.22027880881879,0.0343936003513403,50.491666127090355,0.9765656812412961
198,30.07608075119736,0.047645165509468804,37.236065508008146,0.03440933731627894,50.55265527614692,0.9765781051403767
199,30.067469416078087,0.047673777126156176,37.25175041056221,0.03442507428121758,50.61360961932701,0.9765905290394574
200,30.058649301480354,0.04770238874284355,37.267333914346835,0.034440811246156215,50.674528821516375,0.976602952938538
201,30.049620814102212,0.04773100035953092,37.28281641977949,0.03445654821109485,50.73541254284606,0.9766153768376187
202,30.040384366264426,0.047759611976218294,37.29819832980931,0.03447228517603349,50.79626043868085,0.9766278007366994
203,30.030940375895398,0.04778822359290567,37.313480049897144,0.03448802214097213,50.85707215960825,0.97664022463578
204,30.021289266515996,0.04781683520959304,37.328661987995424,0.03450375910591077,50.91784735143282,0.9766526485348607
205,30.01143146722403,0.04784544682628042,37.34374455452788,0.034519496070849406,50.978585655165936,0.9766650724339414
206,30.001367412678484,0.04787405844296779,37.35872816236916,0.034535233035788045,51.03928670701614,0.976677496333022
207,29.991097543083598,0.047902670059655164,37.373613226824205,0.03455097000072668,51.09995013838473,0.9766899202321027
208,29.98062230417259,0.04793128167634254,37.388400165607685,0.03456670696566532,51.160575575856384,0.9767023441311833
209,29.969942147191226,0.04795989329302991,37.40308939882307,0.03458244393060396,51.22116264119355,0.976714768030264
210,29.95905752888107,0.04798850490971728,37.41768134894176,0.0345981808955426,51.28171095132792,0.9767271919293447
211,29.947968911462578,0.04801711652640466,37.43217644078195,0.034613917860481236,51.34222011835789,0.9767396158284253
212,29.936676762617893,0.048045728143092034,37.44657510148745,0.034629654825419874,51.40268974954151,0.976752039727506
213,29.925181555473387,0.04807433975977941,37.4608777605063,0.03464539179035851,51.4631194472899,0.9767644636265866
214,29.91348376858202,0.04810295137646678,37.47508484956934,0.03466112875529715,51.5235088091661,0.9767768875256673
215,29.90158388590543,0.04813156299315415,37.48919680266854,0.03467686572023579,51.583857427879344,0.976789311424748
216,29.889482396795767,0.048160174609841525,37.50321405603531,0.03469260268517443,51.64416489127986,0.9768017353238286
217,29.87717979597733,0.048188786226528904,37.51713704811863,0.034708339650113065,51.704430782359026,0.9768141592229093
218,29.864676583527945,0.04821739784321628,37.530966219563034,0.034724076615051704,51.76465467924457,0.9768265831219899
219,29.8519732648601,0.04824600945990365,37.544702013186495,0.03473981357999034,51.82483615519939,0.9768390070210706
220,29.839070350701867,0.04827462107659102,37.5583448739582,0.03475555054492898,51.88497477861777,0.9768514309201513
221,29.82596835707757,0.048303232693278395,37.57189524897616,0.03477128750986762,51.945070113027185,0.9768638548192319
222,29.812667805288232,0.04833184430996577,37.58535358744475,0.03478702447480626,52.005121717086,0.9768762787183126
223,29.79916922189181,0.04836045592665314,37.598720340652,0.034802761439744895,52.06512914458145,0.9768887026173932
224,29.785473138683134,0.04838906754334052,37.61199596194699,0.03481849840468353,52.125091944433024,0.9769011265164739
225,29.771580092673688,0.04841767916002789,37.625180906716906,0.03483423536962217,52.18500966069131,0.9769135504155546
226,29.757490626071142,0.048446290776715265,37.638275632364056,0.03484997233456081,52.2448818325376,0.9769259743146352
227,29.743205286258622,0.04847490239340264,37.65128059828282,0.03486570929949945,52.30470799428848,0.9769383982137159
228,29.728724625773783,0.04850351401009001,37.66419626583639,0.034881446264438086,52.36448767539571,0.9769508221127965
229,29.71404920228764,0.04853212562677739,37.677023098333464,0.034897183229376724,52.42422040044971,0.9769632460118772
230,29.699179578583227,0.04856073724346476,37.689761561004794,0.03491292019431536,52.483905689180375,0.9769756699109579
231,29.68411632253393,0.048589348860152135,37.70241212097959,0.034928657159254,52.543543056463605,0.9769880938100385
232,29.668860007081694,0.04861796047683951,37.71497524726188,0.03494439412419264,52.603132012323535,0.9770005177091192
233,29.653411210214934,0.04864657209352688,37.7274514107067,0.03496013108913128,52.66267206193531,0.9770129416081998
234,29.637770514946297,0.04867518371021425,37.739841083996204,0.034975868054069915,52.72216270563297,0.9770253655072805
235,29.621938509290118,0.048703795326901625,37.752144741615595,0.034991605019008554,52.78160343891314,0.9770377894063612
236,29.605915786239745,0.048732406943589004,37.7643628598291,0.03500734198394719,52.840993752439175,0.9770502133054418
237,29.589702943744577,0.04876101856027638,37.776495916655605,0.03502307894888583,52.90033313205045,0.9770626372045225
238,29.573300584686933,0.04878963017696375,37.78854439184443,0.03503881591382447,52.95962105876694,0.9770750611036031
239,29.55670931685863,0.04881824179365112,37.80050876685081,0.03505455287876311,53.01885700879741,0.9770874850026838
240,29.539929752937468,0.048846853410338495,37.81238952481137,0.035070289843701745,53.0780404535448,0.9770999089017645
241,29.522962510463387,0.04887546502702587,37.824187150519435,0.03508602680864038,53.137170859617534,0.9771123328008451
242,29.505808211814447,0.04890407664371324,37.8359021304003,0.03510176377357902,53.196247688836394,0.9771247566999258
243,29.48846748418265,0.04893268826040062,37.847534952486306,0.03511750073851766,53.25527039824202,0.9771371805990064
244,29.470940959549438,0.04896129987708799,37.859086106391935,0.0351332377034563,53.31423844010736,0.9771496044980871
245,29.45322927466112,0.048989911493775365,37.87055608328872,0.035148974668394936,53.373151261946155,0.9771620283971678
246,29.435333071003942,0.04901852311046274,37.881945375880036,0.035164711633333574,53.43200830652173,0.9771744522962484
247,29.41725299477909,0.04904713472715011,37.89325447837588,0.03518044859827221,53.49080901186092,0.9771868761953291
248,29.39898969687738,0.04907574634383749,37.904483886467474,0.03519618556321085,53.549552811263396,0.9771993000944097
249,29.380543832853824,0.04910435796052486,37.915634097301805,0.03521192252814949,53.6082391333144,0.9772117239934904
250,29.361916062901898,0.049132969577212235,37.92670560945611,0.03522765949308813,53.666867401894976,0.9772241478925711
251,29.34310705182771,0.04916158119389961,37.93769892291212,0.035243396458026766,53.72543703619728,0.9772365717916517
252,29.324117469023914,0.04919019281058698,37.94861453903047,0.035259133422965404,53.783947450738246,0.9772489956907324
253,29.304947988443374,0.04921880442727435,37.95945296052471,0.03527487038790404,53.84239805536859,0.977261419589813
254,29.28559928857277,0.049247416043961725,37.97021469143548,0.03529060735284268,53.90078825529206,0.9772738434888937
255,29.26607205240584,0.049276027660649105,37.98090023710442,0.03530634431778132,53.95911745107801,0.9772862673879744
256,29.246366967416563,0.04930463927733648,37.991510104148155,0.03532208128271996,54.017385038674746,0.977298691287055
257,29.226484725532067,0.04933325089402385,38.002044800431996,0.035337818247658595,54.075590409428266,0.9773111151861357
258,29.206426023105337,0.04936186251071122,38.01250483504376,0.03535355521259723,54.13373295009599,0.9773235390852163
259,29.1861915608878,0.049390474127398595,38.02289071826733,0.03536929217753587,54.1918120428643,0.977335962984297
260,29.165782044001656,0.04941908574408597,38.033202961556256,0.03538502914247451,54.24982706536332,0.9773483868833777
261,29.14519818191204,0.04944769736077334,38.04344207750721,0.03540076610741315,54.30777739068729,0.9773608107824583
262,29.124440688399005,0.04947630897746072,38.05360857983336,0.035416503072351786,54.36566238741077,0.977373234681539
263,29.103510281529296,0.04950492059414809,38.06370298333773,0.035432240037290424,54.42348141960544,0.9773856585806197
264,29.082407683627938,0.049533532210835465,38.073725803886376,0.03544797700222906,54.48123384686171,0.9773980824797003
265,29.06113362124969,0.04956214382752284,38.083677558381545,0.0354637139671677,54.53891902430643,0.977410506378781
266,29.039688825150243,0.04959075544421021,38.09355876473481,0.03547945093210634,54.59653630262086,0.9774229302778616
267,29.018074030257246,0.04961936706089759,38.10336994183998,0.03549518789704498,54.65408502806379,0.9774353541769423
268,28.99628997564126,0.04964797867758496,38.11311160954612,0.035510924861983616,54.71156454248997,0.9774477780760229
269,28.974337404486356,0.049676590294272335,38.122784288630335,0.035526661826922254,54.76897418337204,0.9774602019751036
270,28.952217064060655,0.04970520191095971,38.1323885007706,0.03554239879186089,54.82631328381987,0.9774726258741843
271,28.92992970568671,0.04973381352764708,38.141924768518464,0.03555813575679953,54.88358117260543,0.9774850497732649
272,28.907476084711586,0.04976242514433445,38.15139361527166,0.03557387272173817,54.940777174183495,0.9774974736723456
273,28.884856960476913,0.049791036761021826,38.160795565246715,0.03558960968667681,54.99790060871278,0.9775098975714263
274,28.86207309628866,0.049819648377709205,38.17013114345148,0.035605346651615445,55.05495079208221,0.9775223214705069
275,28.839125259386822,0.04984825999439658,38.179400875657535,0.03562108361655408,55.11192703593281,0.9775347453695876
276,28.816014220914845,0.04987687161108395,38.18860528837259,0.03563682058149272,55.16882864768034,0.9775471692686682
277,28.792740755888946,0.04990548322777132,38.19774490881281,0.03565255754643136,55.225654930542674,0.9775595931677489
278,28.769305643167293,0.049934094844458696,38.20682026487506,0.03566829451137,55.28240518356262,0.9775720170668295
279,28.74570966541893,0.049962706461146075,38.215831885109125,0.035684031476308636,55.33907870163428,0.9775844409659102
280,28.72195360909264,0.04999131807783344,38.2247802986898,0.035699768441247275,55.39567477552669,0.9775968648649909
281,28.698038264385524,0.05001992969452082,38.23366603538906,0.03571550540618591,55.45219269191308,0.9776092887640715
282,28.673964425211587,0.05004854131120819,38.24248962554799,0.03573124237112455,55.50863173339581,0.9776217126631522
283,28.649732889169996,0.050077152927895566,38.251251600048825,0.03574697933606319,55.56499117853189,0.9776341365622329
284,28.62534445751329,0.05010576454458294,38.25995249028685,0.03576271630100183,55.62127030186347,0.9776465604613135
285,28.600799935115393,0.05013437616127031,38.26859282814226,0.035778453265940466,55.67746837394402,0.9776589843603942
286,28.57610013043947,0.05016298777795769,38.27717314595199,0.035794190230879104,55.733584661365235,0.9776714082594749
287,28.551245855505673,0.05019159939464506,38.285693976481454,0.03580992719581774,55.78961842678849,0.9776838321585555
288,28.52623792585867,0.050220211011332436,38.294155852896296,0.03582566416075638,55.845568928972085,0.9776962560576361
289,28.501077160535065,0.05024882262801981,38.302559308734054,0.03584140112569502,55.901435422801555,0.9777086799567168
290,28.475764382030682,0.05027743424470718,38.310904877875785,0.03585713809063366,55.95721715931768,0.9777211038557975
291,28.450300416267684,0.050306045861394554,38.31919309451764,0.035872875055572295,56.01291338574963,0.9777335277548781
292,28.42468609256152,0.050334657478081926,38.32742449314241,0.035888612020510934,56.06852334554424,0.9777459516539588
293,28.39892224358778,0.050363269094769306,38.33559960849105,0.03590434898544957,56.124046278395554,0.9777583755530395
294,28.373009705348913,0.05039188071145668,38.34371897553412,0.03592008595038821,56.179481420279245,0.9777707994521201
295,28.346949317140737,0.05042049232814405,38.35178312944318,0.03593582291532685,56.23482800348306,0.9777832233512008
296,28.320741921518856,0.050449103944831424,38.35979260556221,0.03595155988026548,56.29008525663751,0.9777956472502815
297,28.29438836426496,0.050477715561518796,38.36774793937899,0.035967296845204125,56.345252404751555,0.9778080711493621
298,28.267889494352964,0.050506327178206176,38.375649666496315,0.035983033810142756,56.40032866924355,0.9778204950484427
299,28.24124616391504,0.05053493879489354,38.383498322603415,0.0359987707750814,56.455313267975754,0.9778329189475234
300,28.214459228207417,0.05056355041158092,38.39129444344705,0.03601450774002003,56.51020541528608,0.9778453428466041
301,28.187529545576233,0.050592162028268294,38.399038564802886,0.03603024470495868,56.56500432202522,0.9778577667456847
302,28.160457977423103,0.050620773644955666,38.40673122244657,0.03604598166989731,56.6197091955897,0.9778701906447654
303,28.133245388170593,0.05064938526164304,38.41437295212496,0.036061718634835954,56.67431923995535,0.9778826145438461
304,28.10589264522767,0.05067799687833041,38.42196428952723,0.036077455599774585,56.728833655715505,0.9778950384429267
305,28.078400618954856,0.05070660849501779,38.42950577025605,0.03609319256471323,56.783251640115125,0.9779074623420074
306,28.050770182629442,0.050735220111705163,38.43699792979857,0.03610892952965186,56.83757238708546,0.977919886241088
307,28.023002212410432,0.050763831728392536,38.4444413034976,0.03612466649459051,56.89179508728319,0.9779323101401687
308,27.995097587303455,0.05079244334507991,38.451836426522576,0.03614040345952914,56.94591892812532,0.9779447340392493
309,27.967057189125562,0.05082105496176728,38.45918383384068,0.036156140424467784,56.999943093827106,0.97795715793833
310,27.938881902469838,0.050849666578454654,38.46648406018777,0.036171877389406415,57.053866765437675,0.9779695818374107
311,27.91057261467001,0.05087827819514203,38.47373764003943,0.03618761435434506,57.10768912088058,0.9779820057364913
312,27.882130215764832,0.050906889811829406,38.48094510758195,0.03620335131928369,57.161409334990495,0.977994429635572
313,27.853555598462457,0.05093550142851678,38.48810699668331,0.03621908828422234,57.21502657955026,0.9780068535346527
314,27.82484965810461,0.05096411304520415,38.49522384086408,0.03623482524916097,57.26854002333252,0.9780192774337333
315,27.796013292630754,0.050992724661891524,38.50229617326848,0.03625056221409961,57.321948832137394,0.978031701332814
316,27.76704740254206,0.051021336278578897,38.50932452663521,0.036266299179038244,57.37525216883051,0.9780441252318947
317,27.737952890865337,0.051049947895266276,38.51630943326849,0.03628203614397689,57.42844919338565,0.9780565491309753
318,27.70873066311688,0.05107855951195364,38.52325142500889,0.03629777310891552,57.48153906292296,0.9780689730300559
319,27.679381627266075,0.05110717112864102,38.53015103320436,0.036313510073854166,57.53452093174975,0.9780813969291366
320,27.64990669369915,0.051135782745328394,38.537008788681064,0.0363292470387928,57.587393951401424,0.9780938208282173
321,27.62030677518259,0.051164394362015767,38.54382522171438,0.036344984003731436,57.6401572706823,0.9781062447272979
322,27.590582786826616,0.05119300597870314,38.55060086199976,0.036360720968670074,57.69281003570761,0.9781186686263786
323,27.560735646048528,0.05122161759539051,38.55733623862372,0.03637645793360871,57.74535138994322,0.9781310925254593
324,27.5307662725359,0.05125022921207789,38.564031880034705,0.03639219489854735,57.79778047425039,0.9781435164245399
325,27.500675588209827,0.051278840828765264,38.57068831401408,0.03640793186348599,57.850096426926676,0.9781559403236206
326,27.470464517187896,0.051307452445452637,38.577306067647015,0.03642366882842463,57.90229838374707,0.9781683642227013
327,27.44013398574727,0.05133606406214001,38.58388566729352,0.036439405793363265,57.95438547800964,0.9781807881217819
328,27.40968492228754,0.05136467567882738,38.590427638559305,0.0364551427583019,58.006356840576814,0.9781932120208625
329,27.379118257293573,0.051393287295514754,38.5969325062668,0.03647087972324054,58.058211599919716,0.9782056359199433
330,27.348434923298278,0.05142189891220213,38.60340079442615,0.03648661668817918,58.10994888216002,0.9782180598190239
331,27.31763585484523,0.051450510528889506,38.60983302620619,0.03650235365311782,58.161567811116704,0.9782304837181045
332,27.28672198845137,0.05147912214557688,38.616229723905434,0.036518090618056456,58.213067508348885,0.9782429076171852
333,27.255694262569392,0.05150773376226425,38.62259140892316,0.036533827582995095,58.264447093199024,0.9782553315162659
334,27.224553617550335,0.051536345378951624,38.62891860173038,0.03654956454793373,58.31570568284035,0.9782677554153465
335,27.193300995605878,0.051564956995639,38.635211821841025,0.03656530151287237,58.36684239232059,0.9782801793144272
336,27.16193734077069,0.051593568612326376,38.64147158778287,0.03658103847781101,58.417856334605915,0.9782926032135079
337,27.13046359886473,0.05162218022901375,38.64769841706879,0.03659677544274965,58.46874662062914,0.9783050271125885
338,27.098880717455355,0.05165079184570112,38.65389282616782,0.036612512407688286,58.51951235933424,0.9783174510116692
339,27.06718964581951,0.051679403462388494,38.66005533047633,0.036628249372626924,58.57015265772095,0.9783298749107499
340,27.03539133490579,0.05170801507907587,38.66618644428923,0.03664398633756556,58.62066662089383,0.9783422988098305
341,27.00348673729642,0.05173662669576324,38.67228668077115,0.0366597233025042,58.67105335210688,0.9783547227089111
342,26.971476807169267,0.05176523831245061,38.67835655192775,0.03667546026744284,58.72131195281126,0.9783671466079918
343,26.939362500259705,0.05179384992913799,38.6843965685769,0.03669119723238148,58.77144152270047,0.9783795705070725
344,26.907144773822473,0.051822461545825364,38.69040724032011,0.036706934197320115,58.82144115976014,0.9783919944061531
345,26.87482458659349,0.05185107316251274,38.696389075513814,0.03672267116225875,58.87130996031424,0.9784044183052338
346,26.842402898751583,0.05187968477920011,38.70234258124073,0.03673840812719739,58.92104701907124,0.9784168422043145
347,26.809880671880208,0.05190829639588748,38.708268263281354,0.03675414509213603,58.97065142917465,0.9784292661033951
348,26.777258868929117,0.05193690801257486,38.71416662608535,0.03676988205707467,59.02012228224937,0.9784416900024757
349,26.74453845417601,0.05196551962926223,38.72003817274312,0.036785619022013306,59.06945866845072,0.9784541139015565
350,26.711720393187996,0.05199413124594961,38.725883404957294,0.036801355986951945,59.11865967651117,0.9784665378006371
351,26.678805652783296,0.05202274286263698,38.73170282301436,0.03681709295189058,59.16772439379159,0.9784789616997177
352,26.645795200992623,0.05205135447932435,38.73749692575626,0.03683282991682922,59.21665190632878,0.9784913855987984
353,26.6126900070207,0.052079966096011725,38.74326621055212,0.03684856688176786,59.26544129888316,0.9785038094978791
354,26.57949104120769,0.0521085777126991,38.749011173269956,0.0368643038467065,59.31409165499059,0.9785162333969597
355,26.546199274990595,0.05213718932938648,38.754732308248435,0.036880040811645136,59.36260205701036,0.9785286572960404
356,26.512815680864655,0.05216580094607385,38.76043010826874,0.036895777776583774,59.41097158617357,0.9785410811951211
357,26.479341232344655,0.05219441256276122,38.76610506452646,0.03691151474152241,59.45919932263525,0.9785535050942017
358,26.445776903926284,0.052223024179448595,38.771757666603506,0.03692725170646105,59.50728434552309,0.9785659289932824
359,26.412123671047404,0.05225163579613597,38.777388402440124,0.03694298867139969,59.55522573298605,0.9785783528923631
360,26.378382510049356,0.05228024741282334,38.78299775830695,0.03695872563633833,59.6030225622472,0.9785907767914437
361,26.344554398138193,0.05230885902951071,38.78858621877711,0.036974462601276965,59.650673909652284,0.9786032006905243
362,26.31064031334597,0.05233747064619809,38.79415426669843,0.036990199566215604,59.69817885072105,0.978615624589605
363,26.276641234491873,0.052366082262885465,38.799702383165624,0.03700593653115424,59.74553646019616,0.9786280484886857
364,26.242558141143554,0.05239469387957284,38.80523104749264,0.03702167349609288,59.79274581209651,0.9786404723877663
365,26.208392013578223,0.05242330549626021,38.810740737185014,0.03703741046103152,59.83980597976678,0.978652896286847
366,26.174143832743887,0.05245191711294758,38.816231927912284,0.03705314742597016,59.88671603592719,0.9786653201859277
367,26.139814580220524,0.05248052872963496,38.82170509348052,0.037068884390908795,59.9334750527272,0.9786777440850083
368,26.10540523818129,0.05250914034632233,38.827160705804886,0.03708462135584743,59.98008210179541,0.978690167984089
369,26.070916789353596,0.05253775196300971,38.83259923488226,0.03710035832078607,60.02653625428968,0.9787025918831697
370,26.036350216980395,0.05256636357969708,38.838021148764,0.03711609528572471,60.07283658095116,0.9787150157822503
371,26.001706504781268,0.05259497519638445,38.84342691352871,0.03713183225066335,60.11898215215407,0.9787274396813309
372,25.966986636913624,0.052623586813071825,38.848816993255056,0.037147569215601986,60.164972037958265,0.9787398635804117
373,25.932191597933866,0.0526521984297592,38.85419184999482,0.037163306180540624,60.21080530815934,0.9787522874794923
374,25.897322372758566,0.05268081004644658,38.859551943745814,0.03717904314547926,60.2564810323429,0.9787647113785729
375,25.86237994662568,0.05270942166313395,38.86489773242505,0.0371947801104179,60.30199827993531,0.9787771352776536
376,25.8273653050557,0.05273803327982132,38.87022967184191,0.03721051707535654,60.347356120254425,0.9787895591767343
377,25.792279433812887,0.052766644896508695,38.8755482156714,0.03722625404029518,60.39255362256414,0.9788019830758149
378,25.757123318866476,0.05279525651319607,38.88085381542753,0.037241991005233815,60.437589856125314,0.9788144069748956
379,25.721897946351934,0.05282386812988344,38.88614692043671,0.037257727970172454,60.48246389024678,0.9788268308739763
380,25.68660430253218,0.05285247974657081,38.891427977811325,0.03727346493511109,60.527174794340056,0.9788392547730569
381,25.651243373758867,0.05288109136325819,38.896697432423345,0.03728920190004973,60.571721637970036,0.9788516786721375
382,25.615816146433716,0.052909702979945565,38.901955726878,0.03730493886498837,60.61610349090818,0.9788641025712183
383,25.580323606969728,0.05293831459663294,38.9072033014876,0.03732067582992701,60.66031942318344,0.9788765264702989
384,25.544766741752643,0.05296692621332031,38.91244059424545,0.037336412794865645,60.704368505136934,0.9788889503693795
385,25.509146537102204,0.05299553783000768,38.91766804079982,0.03735214975980428,60.74824980747347,0.9789013742684602
386,25.4734639792336,0.05302414944669506,38.922886074428014,0.03736788672474292,60.79196240131277,0.9789137981675409
387,25.437720054218914,0.05305276106338243,38.928095126010575,0.03738362368968156,60.83550535824447,0.9789262220666215
388,25.401915747948472,0.05308137268006981,38.93329562400558,0.0373993606546202,60.878877750379075,0.9789386459657022
389,25.366052046092474,0.05310998429675718,38.93848799442302,0.037415097619558836,60.922078650401055,0.9789510698647829
390,25.33012993406242,0.05313859591344455,38.94367266079926,0.037430834584497474,60.9651071316214,0.9789634937638635
391,25.294150396972704,0.053167207530131926,38.94885004417163,0.03744657154943611,61.00796226803027,0.9789759176629441
392,25.258114419602208,0.0531958191468193,38.9540205630532,0.03746230851437475,61.050643134350025,0.9789883415620249
393,25.222022986355952,0.05322443076350668,38.959184633407475,0.03747804547931339,61.093148806086326,0.9790007654611055
394,25.18587708122682,0.05325304238019405,38.9643426686234,0.03749378244425203,61.13547835958308,0.9790131893601861
395,25.149677687757215,0.05328165399688142,38.969495079490315,0.037509519409190666,61.17763087207387,0.9790256132592668
396,25.113425789000885,0.053310265613568796,38.97464227417313,0.037525256374129304,61.219605421733476,0.9790380371583475
397,25.077122367484762,0.05333887723025617,38.979784658187555,0.03754099333906794,61.261401087732686,0.9790504610574281
398,25.040768405170816,0.05336748884694354,38.98492263437547,0.03755673030400658,61.30301695028976,0.9790628849565088
399,25.004364883418013,0.05339610046363091,38.99005660288038,0.03757246726894522,61.344452090721816,0.9790753088555895
400,24.967912782944268,0.05342471208031829,38.99518696112304,0.03758820423388386,61.385705591499594,0.9790877327546701
401,24.93141308378854,0.053453323697005665,39.00031410377716,0.037603941198822495,61.42677653629842,0.9791001566537507
402,24.89486676527289,0.05348193531369304,39.005438422745186,0.03761967816376113,61.46766401005131,0.9791125805528315
403,24.85827480596468,0.05351054693038041,39.010560307134355,0.03763541512869977,61.50836709899998,0.9791250044519121
404,24.821638183638754,0.05353915854706778,39.015680143232665,0.03765115209363841,61.54888489074925,0.9791374283509927
405,24.784957875239755,0.05356777016375516,39.020798314485134,0.03766688905857705,61.58921647431827,0.9791498522500734
406,24.7482348568445,0.053596381780442535,39.0259152014701,0.037682626023515686,61.62936094019163,0.9791622761491541
407,24.71147010362437,0.05362499339712991,39.031031181875704,0.037698362988454324,61.6693173803736,0.9791747000482347
408,24.67466458980781,0.05365360501381728,39.036146630476445,0.03771409995339296,61.709084888439186,0.9791871239473154
409,24.637819288642895,0.05368221663050465,39.04126191910988,0.0377298369183316,61.74866255958498,0.9791995478463961
410,24.600935172359982,0.053710828247192026,39.04637741665349,0.03774557388327024,61.78804949068325,0.9792119717454767
411,24.564013212134377,0.0537394398638794,39.05149348900165,0.03776131084820888,61.82724478033227,0.9792243956445573
412,24.527054378049183,0.05376805148056678,39.05661049904271,0.037777047813147516,61.86624752890884,0.9792368195436381
413,24.49005963905814,0.05379666309725415,39.061728806636275,0.037792784778086154,61.90505683861842,0.9792492434427187
414,24.45302996294855,0.05382527471394152,39.06684876859054,0.03780852174302479,61.943671813548846,0.9792616673417993
415,24.415966316304342,0.053853886330628896,39.071970738639855,0.03782425870796343,61.982091559720644,0.97927409124088
416,24.378869664469164,0.05388249794731627,39.07709506742233,0.03783999567290207,62.02031518513736,0.9792865151399607
417,24.341740971509576,0.05391110956400365,39.08222210245768,0.03785573263784071,62.05834179983883,0.9792989390390413
418,24.3045812001784,0.053939721180691014,39.08735218812511,0.037871469602779345,62.09617051595119,0.979311362938122
419,24.267391311877965,0.05396833279737839,39.09248566564145,0.03788720656771798,62.133800447736895,0.9793237868372027
420,24.230172266623743,0.053996944414065766,39.097622873039334,0.03790294353265662,62.171230711647546,0.9793362107362833
421,24.192925023007756,0.05402555603075314,39.10276414514561,0.03791868049759526,62.20846042637328,0.9793486346353639
422,24.155650538162305,0.05405416764744051,39.107909813559814,0.0379344174625339,62.24548871289399,0.9793610585344447
423,24.118349767723767,0.054082779264127884,39.113060206632866,0.037950154427472536,62.282314694528424,0.9793734824335253
424,24.081023665796305,0.05411139088081526,39.11821564944591,0.037965891392411175,62.31893749698652,0.9793859063326059
425,24.043673184915978,0.054140002497502636,39.12337646378921,0.03798162835734981,62.35535624841847,0.9793983302316867
426,24.006299276014655,0.05416861411419001,39.12854296814133,0.03799736532228845,62.3915700794638,0.9794107541307673
427,23.968902888384264,0.05419722573087738,39.133715477648394,0.03801310228722709,62.42757812330313,0.9794231780298479
428,23.931484969640998,0.054225837347564754,39.13889430410349,0.03802883925216573,62.463379515706826,0.9794356019289286
429,23.894046465689698,0.054254448964252126,39.14407975592627,0.038044576217104366,62.498973395083645,0.9794480258280093
430,23.85658832068834,0.0542830605809395,39.14927213814272,0.038060313182043004,62.534358902531864,0.9794604497270899
431,23.819111477012576,0.05431167219762688,39.154471752365005,0.03807605014698164,62.56953518188725,0.9794728736261705
432,23.78161687522051,0.05434028381431425,39.159678896771545,0.03809178711192028,62.604501379772586,0.9794852975252513
433,23.74410545401741,0.054368895431001624,39.164893866087276,0.03810752407685892,62.63925664564532,0.9794977214243319
434,23.706578150220704,0.054397507047688996,39.17011695156397,0.03812326104179756,62.67380013184795,0.9795101453234125
435,23.66903589872498,0.05442611866437637,39.17534844096083,0.038138998006736195,62.708130993655494,0.9795225692224933
436,23.63147963246717,0.05445473028106375,39.18058861852519,0.038154734971674834,62.74224838932288,0.9795349931215739
437,23.59391028239186,0.054483341897751114,39.18583776497336,0.03817047193661347,62.77615148013474,0.9795474170206545
438,23.556328777416574,0.054511953514438494,39.191096157471705,0.03818620890155211,62.80983943045225,0.9795598409197352
439,23.518736044397468,0.054540565131125866,39.19636406961786,0.03820194586649075,62.84331140775991,0.9795722648188159
440,23.481133008094847,0.05456917674781324,39.20164177142208,0.038217682831429386,62.876566582714695,0.9795846887178965
441,23.443520591139,0.05459778836450061,39.20692952928883,0.038233419796368025,62.90960412919207,0.9795971126169771
442,23.405899713996103,0.054626399981187984,39.21222760599848,0.03824915676130666,62.94242322433345,0.9796095365160579
443,23.36827129493425,0.054655011597875364,39.2175362606892,0.0382648937262453,62.97502304859184,0.9796219604151385
444,23.330636249989595,0.054683623214562736,39.22285574883906,0.03828063069118394,63.00740278578,0.9796343843142191
445,23.292995492932718,0.05471223483125011,39.228186322248284,0.03829636765612258,63.03956162311591,0.9796468082132999
446,23.255349935234992,0.05474084644793748,39.233528229021594,0.038312104621061216,63.07149875126785,0.9796592321123805
447,23.21770048603519,0.054769458064624854,39.23888171355092,0.038327841585999854,63.10321336440199,0.9796716560114611
448,23.180048052106187,0.05479806968131223,39.2442470164981,0.03834357855093849,63.134704660226994,0.9796840799105418
449,23.14239353782181,0.0548266812979996,39.24962437477787,0.03835931551587713,63.16597184003848,0.9796965038096225
450,23.10473784512383,0.05485529291468698,39.25501402154102,0.03837505248081577,63.197014108765785,0.9797089277087031
451,23.067081873489112,0.05488390453137435,39.26041618615766,0.03839078944575441,63.22783067501555,0.9797213516077837
452,23.029426519896855,0.054912516148061724,39.26583109420081,0.038406526410693045,63.25842075111683,0.9797337755068645
453,22.991772678796043,0.0549411277647491,39.27125896743001,0.038422263375631684,63.28878355316428,0.9797461994059451
454,22.954121242073008,0.05496973938143647,39.27670002377522,0.03843800034057032,63.31891830106372,0.9797586233050257
455,22.91647309901914,0.05499835099812385,39.28215447732093,0.03845373730550896,63.34882421857505,0.9797710472041065
456,22.878829136298812,0.055026962614811215,39.287622538290336,0.0384694742704476,63.37850053335487,0.9797834711031871
457,22.841190237917267,0.055055574231498594,39.29310441302981,0.03848521123538624,63.40794647700106,0.9797958950022677
458,22.803557285188976,0.05508418584818597,39.29860030399354,0.038500948200324875,63.437161285095755,0.9798083189013485
459,22.76593115670582,0.05511279746487334,39.304110409728324,0.03851668516526351,63.46614419724571,0.9798207428004291
460,22.72831272830563,0.05514140908156071,39.309634924858585,0.03853242213020215,63.4948944571271,0.9798331666995097
461,22.69070287304083,0.055170020698248085,39.31517404007158,0.03854815909514079,63.52341131252637,0.9798455905985903
462,22.653102461147263,0.055198632314935464,39.32072794210281,0.03856389606007943,63.55169401538225,0.9798580144976711
463,22.61551236001308,0.05522724393162284,39.326296813721555,0.038579633025018066,63.579741821826346,0.9798704383967517
464,22.57793343414797,0.05525585554831021,39.33188083371669,0.038595369989956704,63.60755399222564,0.9798828622958323
465,22.540366545152335,0.05528446716499758,39.3374801768827,0.03861110695489534,63.63512979122257,0.9798952861949131
466,22.502812551686826,0.055313078781684955,39.343095014005804,0.03862684391983398,63.66246848777474,0.9799077100939937
467,22.46527230944192,0.05534169039837233,39.34872551185036,0.03864258088477262,63.68956935519661,0.9799201339930743
468,22.427746671107734,0.0553703020150597,39.35437183314545,0.03865831784971126,63.7164316711986,0.979932557892155
469,22.390236486343944,0.05539891363174708,39.36003413657163,0.038674054814649896,63.743054717925844,0.9799449817912357
470,22.352742601749966,0.05542752524843445,39.365712576747896,0.038689791779588534,63.76943778199897,0.9799574056903163
471,22.315265860835197,0.055456136865121824,39.371407304218934,0.03870552874452717,63.79558015455184,0.9799698295893969
472,22.27780710398951,0.0554847484818092,39.37711846544243,0.03872126570946581,63.82148113127075,0.9799822534884777
473,22.2403671684539,0.05551336009849657,39.38284620277668,0.03873700267440445,63.8471400124316,0.9799946773875583
474,22.202946888291287,0.05554197171518395,39.3885906544684,0.03875273963934309,63.87255610293924,0.9800071012866389
475,22.165547094357592,0.055570583331871315,39.394351954640705,0.038768476604281725,63.89772871236423,0.9800195251857197
476,22.12816861427275,0.055599194948558694,39.40013023328129,0.03878421356922036,63.922657154979454,0.9800319490848003
477,22.090812272392252,0.05562780656524607,39.40592561623088,0.038799950534159,63.947340749798265,0.9800443729838809
478,22.053478889778557,0.05565641818193344,39.41173822517187,0.03881568749909764,63.97177882061036,0.9800567968829617
479,22.016169284172847,0.05568502979862081,39.417568177617035,0.03883142446403628,63.99597069601725,0.9800692207820423
480,21.97888426996694,0.055713641415308185,39.42341558689873,0.038847161428974916,64.01991570946936,0.9800816446811229
481,21.94162465817537,0.055742253031995564,39.429280562158,0.038862898393913554,64.04361319930064,0.9800940685802035
482,21.904391256407663,0.05577086464868294,39.43516320833414,0.03887863535885219,64.06706250876402,0.9801064924792843
483,21.86718486884076,0.05579947626537031,39.4410636261543,0.03889437232379083,64.09026298606538,0.9801189163783649
484,21.830006296191748,0.05582808788205768,39.44698191212339,0.03891010928872947,64.11321398439908,0.9801313402774455
485,21.79285633569062,0.055856699498745055,39.452918158514194,0.03892584625366811,64.13591486198138,0.9801437641765263
486,21.75573578105332,0.05588531111543243,39.45887245335768,0.038941583218606746,64.15836498208336,0.9801561880756069
487,21.718645422455012,0.0559139227321198,39.46484488043348,0.038957320183545384,64.18056371306554,0.9801686119746875
488,21.681586046503412,0.05594253434880718,39.47083551926072,0.03897305714848402,64.20251042840997,0.9801810358737683
489,21.644558436212506,0.05597114596549455,39.4768444450889,0.03898879411342266,64.22420450675224,0.9801934597728489
490,21.607563370976244,0.055999757582181925,39.48287172888912,0.0390045310783613,64.24564533191477,0.9802058836719295
491,21.570601626542597,0.0560283691988693,39.488917437345485,0.03902026804329994,64.2668322929377,0.9802183075710101
492,21.533673974987764,0.05605698081555667,39.494981632846645,0.039036005008238575,64.28776478411069,0.9802307314700909
493,21.496781184690533,0.05608559243224405,39.50106437347774,0.03905174197317721,64.30844220500306,0.9802431553691715
494,21.459924020306936,0.05611420404893142,39.507165713012355,0.03906747893811585,64.32886396049551,0.9802555792682521
495,21.423103242744972,0.056142815665618795,39.513285700904866,0.03908321590305449,64.34902946080976,0.9802680031673329
496,21.386319609139672,0.05617142728230617,39.5194243822829,0.03909895286799313,64.36893812153777,0.9802804270664135
497,21.349573872828277,0.05620003889899354,39.52558179794005,0.03911468983293176,64.38858936367217,0.9802928509654941
498,21.31286678332564,0.05622865051568091,39.53175798432885,0.039130426797870405,64.40798261363477,0.9803052748645749
499,21.27619908629987,0.056257262132368285,39.5379529735539,0.039146163762809036,64.42711730330463,0.9803176987636555
500,21.239571523548097,0.056285873749055665,39.54416679336531,0.03916190072774768,64.44599287004723,0.9803301226627361
501,21.202984832972597,0.05631448536574304,39.55039946715222,0.03917763769268631,64.4646087567416,0.9803425465618167
502,21.16643974855691,0.05634309698243041,39.55665101393674,0.03919337465762496,64.48296441180804,0.9803549704608975
503,21.129937000342395,0.05637170859911778,39.562921448367966,0.03920911162256359,64.50105928923439,0.9803673943599781
504,21.093477314404804,0.056400320215805155,39.56921078071625,0.039224848587502234,64.51889284860363,0.9803798182590587
505,21.05706141283118,0.056428931832492535,39.57551901686776,0.039240585552440865,64.53646455511944,0.9803922421581395
506,21.020690013697,0.0564575434491799,39.58184615831921,0.03925632251737951,64.5537738796316,0.9804046660572201
507,20.984363831043314,0.05648615506586728,39.588192202172785,0.03927205948231814,64.57082029866214,0.9804170899563007
508,20.948083574854454,0.05651476668255465,39.594557141131425,0.03928779644725679,64.58760329442978,0.9804295138553815
509,20.9118499510356,0.056543378299242025,39.60094096349418,0.03930353341219542,64.60412235487401,0.9804419377544621
510,20.875663661390778,0.0565719899159294,39.60734365315192,0.039319270377134063,64.62037697368001,0.9804543616535427
511,20.839525403601034,0.05660060153261677,39.61376518958318,0.039335007342072695,64.63636665030175,0.9804667855526233
512,20.80343587120277,0.05662921314930415,39.62020554785028,0.03935074430701134,64.6520908899854,0.9804792094517041
513,20.767395753566394,0.05665782476599152,39.62666469859571,0.03936648127194997,64.66754920379168,0.9804916333507847
514,20.73140573587508,0.056686436382678895,39.63314260803871,0.039382218236888616,64.68274110861898,0.9805040572498653
515,20.69546649910381,0.05671504799936627,39.63963923797198,0.03939795520182725,64.69766612722488,0.9805164811489461
516,20.659578719998663,0.05674365961605364,39.64615454575887,0.03941369216676589,64.71232378824735,0.9805289050480267
517,20.623743071056275,0.05677227123274101,39.65268848433053,0.039429429131704524,64.72671362622654,0.9805413289471073
518,20.58796022050353,0.056800882849428386,39.659241002183514,0.03944516609664317,64.74083518162506,0.9805537528461881
519,20.552230832277484,0.056829494466115765,39.665812043377414,0.0394609030615818,64.75468800084784,0.9805661767452687
520,20.516555566005575,0.05685810608280314,39.67240154753293,0.039476640026520446,64.76827163626264,0.9805786006443493
521,20.4809350769859,0.05688671769949051,39.67900944983001,0.03949237699145908,64.78158564621896,0.98059102454343
522,20.445370016167878,0.05691532931617788,39.68563568100633,0.03950811395639772,64.79462959506715,0.9806034484425107
523,20.4098610301331,0.056943940932865256,39.692280167355946,0.039523850921336354,64.80740305317637,0.9806158723415913
524,20.374408761076324,0.056972552549552635,39.6989428307282,0.039539587886275,64.8199055969535,0.9806282962406719
525,20.339013846786816,0.05700116416624,39.70562358852686,0.03955532485121363,64.83213680886021,0.9806407201397527
526,20.303676920629798,0.05702977578292738,39.71232235370954,0.039571061816152275,64.84409627742981,0.9806531440388333
527,20.26839861152829,0.05705838739961475,39.71903903478722,0.03958679878109091,64.85578359728501,0.9806655679379139
528,20.233179543944992,0.057086999016302126,39.72577353582424,0.03960253574602955,64.86719836915327,0.9806779918369947
529,20.198020337864552,0.0571156106329895,39.73252575643821,0.03961827271096818,64.87834019988273,0.9806904157360753
530,20.162921608775964,0.05714422224967687,39.73929559180047,0.03963400967590683,64.88920870245813,0.9807028396351559
531,20.12788396765525,0.05717283386636425,39.74608293263658,0.03964974664084546,64.89980349601544,0.9807152635342365
532,20.092908020948407,0.05720144548305162,39.75288766522713,0.039665483605784105,64.91012420585643,0.9807276874333173
533,20.05799437055448,0.057230057099738996,39.75970967140874,0.039681220570722736,64.92017046346251,0.9807401113323979
534,20.023143613808962,0.05725866871642637,39.766548828575395,0.03969695753566138,64.92994190650883,0.9807525352314785
535,19.98835634346741,0.05728728033311374,39.773405009679884,0.03971269450060001,64.93943817887725,0.9807649591305593
536,19.953633147689285,0.057315891949801114,39.78027808323553,0.03972843146553866,64.94865893066874,0.9807773830296399
537,19.91897461002202,0.057344503566488486,39.78716791331825,0.03974416843047729,64.95760381821631,0.9807898069287205
538,19.884381309385333,0.057373115183175866,39.79407435956869,0.03975990539541593,64.96627250409655,0.9808022308278013
539,19.849853820055834,0.05740172679986324,39.800997277194675,0.039775642360354566,64.97466465714074,0.9808146547268819
540,19.815392711651732,0.05743033841655061,39.80793651697397,0.039791379325293204,64.98277995244635,0.9808270786259625
541,19.78099854911791,0.057458950033237984,39.81489192525714,0.03980711629023184,64.99061807138729,0.9808395025250431
542,19.746671892711227,0.057487561649925356,39.82186334397074,0.03982285325517048,64.99817870162404,0.9808519264241239
543,19.71241329798593,0.057516173266612736,39.82885061062068,0.03983859022010912,65.00546153711305,0.9808643503232045
544,19.678223315779533,0.0575447848833001,39.835853558295945,0.03985432718504776,65.01246627811628,0.9808767742222851
545,19.644102492198662,0.05757339649998748,39.84287201567237,0.039870064149986395,65.01919263120978,0.9808891981213659
546,19.610051368605404,0.057602008116674853,39.849905807016874,0.03988580111492503,65.02564030929177,0.9809016220204465
547,19.576070481603722,0.057630619733362226,39.856954752191676,0.03990153807986367,65.03180903159087,0.9809140459195271
548,19.542160363026152,0.0576592313500496,39.86401866665897,0.03991727504480231,65.03769852367328,0.9809264698186079
549,19.508321539920797,0.05768784296673697,39.87109736148576,0.03993301200974095,65.0433085174496,0.9809388937176885
550,19.474554534538495,0.05771645458342435,39.87819064334889,0.039948748974679586,65.04863875118161,0.9809513176167691
551,19.44085986432029,0.05774506620011172,39.88529831454032,0.039964485939618224,65.05368896948822,0.9809637415158498
552,19.40723804188505,0.057773677816799096,39.89242017297277,0.03998022290455686,65.05845892335107,0.9809761654149305
553,19.373689575017487,0.05780228943348647,39.89955601218536,0.0399959598694955,65.0629483701196,0.9809885893140111
554,19.340214966656234,0.05783090105017384,39.90670562134974,0.04001169683443414,65.06715707351603,0.9810010132130917
555,19.306814714882304,0.05785951266686122,39.91386878527626,0.04002743379937278,65.07108480363952,0.9810134371121725
556,19.273489312907788,0.057888124283548587,39.92104528442052,0.040043170764311416,65.07473133696988,0.9810258610112531
557,19.240239249064636,0.057916735900235966,39.928234894890075,0.040058907729250054,65.0780964563712,0.9810382849103337
558,19.207065006793965,0.05794534751692334,39.93543738845134,0.04007464469418869,65.08117995109474,0.9810507088094145
559,19.173967064635324,0.05797395913361071,39.9426525325369,0.04009038165912733,65.08398161678136,0.9810631327084951
560,19.140945896216383,0.058002570750298084,39.94988009025284,0.04010611862406597,65.08650125546373,0.9810755566075757
561,19.10800197024283,0.058031182366985457,39.95711982038648,0.04012185558900461,65.08873867556791,0.9810879805066564
562,19.075135750488503,0.058059793983672836,39.96437147741425,0.040137592553943245,65.0906936919146,0.9811004044057371
563,19.042347695785725,0.0580884056003602,39.97163481150986,0.04015332951888188,65.09236612571982,0.9811128283048177
564,19.009638260015954,0.05811701721704758,39.978909568552645,0.04016906648382052,65.09375580459535,0.9811252522038983
565,18.977007892100705,0.058145628833734954,39.9861954901362,0.04018480344875916,65.0948625625486,0.9811376761029791
566,18.94445703599257,0.058174240450422326,39.99349231357722,0.0402005404136978,65.09568623998204,0.9811501000020597
567,18.911986130666655,0.058202852067109706,40.000799771924605,0.040216277378636436,65.09622668369227,0.9811625239011403
568,18.879595610112197,0.05823146368379707,40.00811759396874,0.040232014343575075,65.0964837468686,0.9811749478002211
569,18.847285903324334,0.05826007530048445,40.015445504251076,0.04024775130851371,65.09645728909125,0.9811873716993017
570,18.81505743429636,0.05828868691717182,40.02278322307389,0.04026348827345235,65.09614717632903,0.9811997955983823
571,18.78291062201192,0.058317298533859196,40.03013046651032,0.04027922523839099,65.09555328093671,0.981212219497463
572,18.750845880437755,0.05834591015054657,40.037486946414646,0.04029496220332963,65.09467548165192,0.9812246433965437
573,18.71886361851646,0.05837452176723394,40.0448523704327,0.040310699168268266,65.09351366359151,0.9812370672956243
574,18.686964240159593,0.05840313338392132,40.05222644201265,0.040326436133206904,65.09206771824769,0.981249491194705
575,18.6551481442411,0.05843174500060869,40.05960886041592,0.04034217309814554,65.09033754348359,0.9812619150937857
576,18.623415724590778,0.058460356617296066,40.06699932072837,0.04035791006308418,65.08832304352848,0.9812743389928663
577,18.59176736998825,0.05848896823398344,40.07439751387173,0.04037364702802282,65.08602412897247,0.9812867628919469
578,18.560203464156963,0.05851757985067081,40.08180312661521,0.04038938399296146,65.08344071676092,0.9812991867910277
579,18.528724385758572,0.058546191467358184,40.089215841587375,0.040405120957900095,65.08057273018844,0.9813116106901083
580,18.497330508387503,0.05857480308404556,40.0966353372883,0.040420857922838734,65.07742009889223,0.9813240345891889
581,18.46602220056583,0.058603414700732936,40.10406128810181,0.04043659488777737,65.07398275884536,0.9813364584882696
582,18.434799825738303,0.0586320263174203,40.11149336430814,0.04045233185271601,65.07026065234928,0.9813488823873503
583,18.403663742267696,0.05866063793410768,40.11893123209664,0.04046806881765465,65.06625372802638,0.9813613062864309
584,18.372614303430435,0.058689249550795054,40.12637455357885,0.040483805782593286,65.06196194081153,0.9813737301855116
585,18.341651857412348,0.05871786116748243,40.13382298680172,0.040499542747531925,65.05738525194374,0.9813861540845923
586,18.310776747304786,0.058746472784169806,40.14127618576106,0.04051527971247056,65.0525236289573,0.9813985779836729
587,18.27998931110096,0.05877508440085717,40.148733800415286,0.0405310166774092,65.04737704567219,0.9814110018827535
588,18.249289881692427,0.05880369601754455,40.15619547669931,0.04054675364234784,65.04194548218445,0.9814234257818343
589,18.218678786866032,0.058832307634231924,40.16366085653871,0.04056249060728648,65.03622892485622,0.9814358496809149
590,18.188156349300876,0.0588609192509193,40.17112957786406,0.040578227572225116,65.03022736630489,0.9814482735799955
591,18.15772288656566,0.05888953086760667,40.178601274625564,0.040593964537163754,65.02394080539236,0.9814606974790762
592,18.127378711116243,0.05891814248429404,40.18607557680789,0.04060970150210239,65.01736924721354,0.9814731213781569
593,18.097124130293437,0.05894675410098142,40.19355211044515,0.04062543846704103,65.01051270308503,0.9814855452772375
594,18.066959446321107,0.05897536571766879,40.201030497636246,0.04064117543197967,65.00337119053252,0.9814979691763182
595,18.036884956304366,0.05900397733435617,40.20851035656029,0.04065691239691831,64.99594473327832,0.9815103930753989
596,18.00690095222825,0.05903258895104354,40.215991301492345,0.040672649361856945,64.98823336122908,0.9815228169744795
597,17.97700772095639,0.05906120056773091,40.22347294281932,0.040688386326795584,64.9802371104618,0.9815352408735601
598,17.94720554423013,0.059089812184418285,40.230954887056185,0.04070412329173422,64.97195602321052,0.9815476647726409
599,17.91749469866776,0.05911842380110566,40.238436736862255,0.04071986025667286,64.96339014785245,0.9815600886717215
600,17.887875455764068,0.05914703541779304,40.2459180910578,0.0407355972216115,64.95453953889317,0.9815725125708021
601,17.858348081890114,0.0591756470344804,40.2533985446409,0.04075133418655014,64.94540425695217,0.9815849364698828
602,17.828912838293206,0.05920425865116778,40.26087768880436,0.040767071151488775,64.93598436874754,0.9815973603689635
603,17.799569981097225,0.059232870267855155,40.268355110953024,0.04078280811642741,64.92627994708076,0.9816097842680441
604,17.770319761303064,0.05926148188454253,40.2758303947212,0.04079854508136605,64.91629107082036,0.9816222081671248
605,17.741162424789408,0.05929009350122991,40.2833031199903,0.04081428204630469,64.90601782488591,0.9816346320662055
606,17.712098212313755,0.05931870511791727,40.29077286290675,0.04083001901124333,64.89546030023169,0.9816470559652861
607,17.68312735951354,0.05934731673460465,40.298239195900045,0.040845755976181966,64.88461859382926,0.9816594798643667
608,17.654250096907777,0.059375928351292025,40.305701687701045,0.040861492941120604,64.87349280865028,0.9816719037634475
609,17.625466649898613,0.0594045399679794,40.31315990336055,0.04087722990605924,64.86208305364929,0.9816843276625281
610,17.596777238773406,0.05943315158466677,40.32061340426791,0.04089296687099788,64.85038944374496,0.9816967515616087
611,17.568182078706855,0.05946176320135414,40.328061748170065,0.04090870383593652,64.83841209980227,0.9817091754606894
612,17.539681379763465,0.05949037481804152,40.3355044891906,0.04092444080087516,64.82615114861346,0.9817215993597701
613,17.51127534690028,0.05951898643472889,40.34294117784914,0.040940177765813796,64.81360672287953,0.9817340232588507
614,17.482964179969677,0.05954759805141627,40.35037136108087,0.040955914730752434,64.8007789611901,0.9817464471579314
615,17.454748073722676,0.05957620966810364,40.35779458225631,0.04097165169569107,64.78766800800409,0.9817588710570121
616,17.426627217812243,0.05960482128479101,40.36521038120126,0.04098738866062971,64.77427401362992,0.9817712949560927
617,17.39860179679696,0.059633432901478385,40.372618294216984,0.04100312562556835,64.76059713420455,0.9817837188551733
618,17.3706719901449,0.05966204451816576,40.380017854100565,0.04101886259050699,64.74663753167297,0.9817961427542541
619,17.34283797223774,0.05969065613485314,40.387408590165506,0.041034599555445625,64.73239537376769,0.9818085666533347
620,17.315099912375132,0.0597192677515405,40.394790028262406,0.04105033652038426,64.71787083398644,0.9818209905524153
621,17.287457974779247,0.05974787936822788,40.40216169080007,0.0410660734853229,64.70306409157118,0.981833414451496
622,17.259912318599657,0.059776490984915255,40.40952309676655,0.04108181045026154,64.68797533148573,0.9818458383505767
623,17.23246309791834,0.05980510260160263,40.41687376175059,0.04109754741520018,64.67260474439404,0.9818582622496573
624,17.205110461754995,0.05983371421829001,40.424213197963184,0.041113284380138816,64.65695252663673,0.981870686148738
625,17.177854554072606,0.05986232583497737,40.431540914259266,0.041129021345077454,64.64101888020862,0.9818831100478187
626,17.150695513783113,0.05989093745166475,40.43885641615977,0.04114475831001609,64.62480401273584,0.9818955339468993
627,17.123633474753525,0.059919549068352125,40.446159205873705,0.04116049527495473,64.60830813745162,0.98190795784598
628,17.096668565812053,0.0599481606850395,40.45344878232049,0.04117623223989337,64.59153147317265,0.9819203817450607
629,17.069800910754605,0.05997677230172687,40.46072464115254,0.04119196920483201,64.57447424427565,0.9819328056441413
630,17.043030628351477,0.06000538391841424,40.467986274777935,0.041207706169770646,64.5571366806719,0.9819452295432219
631,17.016357832354267,0.06003399553510162,40.47523317238337,0.041223443134709284,64.53951901778323,0.9819576534423026
632,16.98978263150304,0.06006260715178899,40.48246481995724,0.04123918009964792,64.52162149651669,0.9819700773413833
633,16.96330512953367,0.06009121876847637,40.48968070031291,0.04125491706458656,64.50344436323995,0.9819825012404639
634,16.936925425185493,0.06011983038516374,40.496880293112206,0.0412706540295252,64.48498786975482,0.9819949251395446
635,16.910643612209114,0.06014844200185111,40.504063074889096,0.04128639099446384,64.46625227327183,0.9820073490386253
636,16.884459779374478,0.060177053618538486,40.51122851907348,0.041302127959402475,64.44723783638482,0.9820197729377059
637,16.858374010479146,0.06020566523522586,40.518376096015224,0.04131786492434111,64.42794482704338,0.9820321968367866
638,16.832386384356816,0.06023427685191324,40.525505273008406,0.04133360188927975,64.40837351852694,0.9820446207358673
639,16.80649697488609,0.0602628884686006,40.53261551431569,0.04134933885421839,64.38852418941828,0.9820570446349479
640,16.78070585099939,0.06029150008528798,40.53970628119283,0.04136507581915703,64.36839712357539,0.9820694685340285
641,16.755013076692148,0.060320111701975355,40.54677703191346,0.041380812784095666,64.34799261010484,0.9820818924331092
642,16.729418711032263,0.06034872331866273,40.55382722179403,0.041396549749034305,64.32731094333377,0.9820943163321899
643,16.70392280816967,0.06037733493535011,40.56085630321888,0.04141228671397294,64.30635242278268,0.9821067402312705
644,16.67852541734624,0.06040594655203747,40.567863725665454,0.04142802367891158,64.28511735313629,0.9821191641303512
645,16.65322658290578,0.06043455816872485,40.57484893572983,0.04144376064385022,64.2636060442157,0.9821315880294319
646,16.62802634430443,0.060463169785412225,40.58181137715229,0.04145949760878886,64.24181881095038,0.9821440119285125
647,16.60292473612107,0.0604917814020996,40.588750490843054,0.041475234573727496,64.2197559733481,0.9821564358275932
648,16.57792178806809,0.06052039301878697,40.595665714908314,0.041490971538666134,64.19741785646667,0.9821688597266739
649,16.553017525002325,0.06054900463547434,40.602556484676285,0.04150670850360477,64.17480479038502,0.9821812836257545
650,16.52821196693621,0.06057761625216172,40.60942223272352,0.04152244546854341,64.15191711017263,0.9821937075248351
651,16.503505129049188,0.06060622786884909,40.616262388901355,0.04153818243348205,64.12875515586059,0.9822061314239158
652,16.478897021699197,0.06063483948553647,40.62307638036251,0.04155391939842069,64.10531927241125,0.9822185553229965
653,16.454387650434597,0.06066345110222384,40.62986363158787,0.041569656363359325,64.0816098096889,0.9822309792220771
654,16.429977016006085,0.06069206271891121,40.6366235644134,0.041585393328297963,64.0576271224282,0.9822434031211578
655,16.40566511437895,0.06072067433559859,40.64335559805727,0.0416011302932366,64.03337157020422,0.9822558270202385
656,16.381451936745542,0.06074928595228596,40.65005914914708,0.04161686725817524,64.00884351740238,0.9822682509193191
657,16.357337469537818,0.06077789756897334,40.65673363174732,0.04163260422311388,63.98404333318612,0.9822806748183998
658,16.33332169444031,0.060806509185660704,40.66337845738682,0.041648341188052516,63.958971391466484,0.9822930987174805
659,16.30940458840309,0.06083512080234808,40.6699930350866,0.041664078152991155,63.93362807087146,0.9823055226165611
660,16.28558612365507,0.060863732419035456,40.676576771387644,0.04167981511792979,63.9080137547131,0.9823179465156417
661,16.261866267717494,0.06089234403572283,40.68312907037897,0.04169555208286843,63.88212883095675,0.9823303704147224
662,16.238244983417566,0.06092095565241021,40.68964933372578,0.04171128904780707,63.85597369218866,0.9823427943138031
663,16.214722228902353,0.060949567269097574,40.69613696069779,0.04172702601274571,63.82954873558523,0.9823552182128837
664,16.191297957652854,0.06097817888578495,40.7025913481977,0.041742762977684346,63.80285436287831,0.9823676421119644
665,16.167972118498305,0.061006790502472326,40.709011890789746,0.041758499942622984,63.77589098032506,0.9823800660110451
666,16.144744655630625,0.0610354021191597,40.71539798072855,0.04177423690756162,63.74865899867512,0.9823924899101257
667,16.121615508619126,0.06106401373584707,40.72174900798793,0.04178997387250026,63.721158833136705,0.9824049138092064
668,16.098584612425366,0.061092625352534444,40.728064360290006,0.0418057108374389,63.69339090334454,0.9824173377082871
669,16.075651897418243,0.06112123696922182,40.734343423134305,0.04182144780237754,63.66535563332753,0.9824297616073677
670,16.05281728938928,0.06114984858590919,40.74058557982713,0.041837184767316175,63.63705345147418,0.9824421855064484
671,16.03008070956804,0.06117846020259657,40.74679021151102,0.041852921732254814,63.60848479049997,0.9824546094055291
672,16.00744207463785,0.06120707181928394,40.752956697194236,0.04186865869719345,63.579650087414805,0.9824670333046097
673,15.98490129675162,0.061235683435971314,40.75908441378061,0.04188439566213209,63.55054978348784,0.9824794572036903
674,15.962458283547875,0.06126429505265869,40.765172736099316,0.04190013262707073,63.521184324214815,0.982491881102771
675,15.940112938167047,0.06129290666934606,40.77122103693485,0.04191586959200937,63.49155415928377,0.9825043050018517
676,15.917865159267814,0.06132151828603344,40.77722868705717,0.041931606556948005,63.461659742542075,0.9825167289009323
677,15.895714841043814,0.06135012990272081,40.7831950552519,0.04194734352188664,63.43150153196082,0.982529152800013
678,15.873661873240357,0.061378741519408184,40.789119508350716,0.04196308048682528,63.40107998960147,0.9825415766990937
679,15.851706141171476,0.061407353136095556,40.795001411261815,0.04197881745176392,63.37039558158228,0.9825540005981743
680,15.829847525737048,0.06143596475278293,40.800840127000534,0.04199455441670256,63.33944877804237,0.982566424497255
681,15.808085903440201,0.06146457636947031,40.80663501672003,0.042010291381641196,63.30824005310826,0.9825788483963356
682,15.786421146404816,0.061493187986157674,40.8123854397422,0.042026028346579834,63.27676988485871,0.9825912722954163
683,15.76485312239323,0.061521799602845054,40.818090753588585,0.04204176531151847,63.24503875529116,0.982603696194497
684,15.743381694824205,0.061550411219532426,40.823750314011484,0.04205750227645711,63.21304715028525,0.9826161200935776
685,15.722006722790933,0.0615790228362198,40.8293634750251,0.04207323924139575,63.180795559568764,0.9826285439926583
686,15.700728061079325,0.06160763445290717,40.8349295889369,0.04208897620633439,63.14828447668351,0.9826409678917389
687,15.679545560186442,0.061636246069594544,40.84044800637903,0.042104713171273025,63.115514398948584,0.9826533917908196
688,15.658459066339095,0.061664857686281924,40.84591807633975,0.042120450136211664,63.082485827426126,0.9826658156899003
689,15.637468421512658,0.06169346930296929,40.8513391461952,0.0421361871011503,63.049199266886895,0.9826782395889809
690,15.616573463449948,0.06172208091965667,40.856710561741025,0.04215192406608894,63.01565522577337,0.9826906634880616
691,15.595774025680445,0.06175069253634404,40.86203166722431,0.04216766103102758,62.98185421616523,0.9827030873871423
692,15.575069937539519,0.061779304153031414,40.86730180537541,0.04218339799596621,62.94779675374483,0.9827155112862229
693,15.55446102418791,0.061807915769718794,40.87252031744014,0.042199134960904855,62.91348335776001,0.9827279351853035
694,15.533947106631409,0.06183652738640616,40.87768654321178,0.042214871925843486,62.87891455098976,0.9827403590843842
695,15.513528001740553,0.06186513900309354,40.88279982106343,0.04223060889078213,62.84409085970806,0.9827527829834649
696,15.493203522270715,0.06189375061978091,40.88785948798028,0.04224634585572076,62.80901281364945,0.9827652068825455
697,15.472973476882139,0.061922362236468284,40.89286487959203,0.04226208282065941,62.77368094597167,0.9827776307816262
698,15.452837670160264,0.06195097385315566,40.89781533020549,0.04227781978559804,62.73809579322072,0.9827900546807069
699,15.432795902636176,0.06197958546984303,40.90271017283713,0.042293556750536684,62.70225789529622,0.9828024785797875
700,15.412847970807226,0.06200819708653041,40.90754873924581,0.042309293715475316,62.666167795413685,0.9828149024788682
701,15.392993667157779,0.062036808703217775,40.91233035996556,0.04232503068041396,62.62982604007007,0.9828273263779488
702,15.373232780180157,0.062065420319905154,40.91705436433843,0.04234076764535259,62.59323317900726,0.9828397502770295
703,15.35356509439573,0.06209403193659253,40.92172008054752,0.04235650461029124,62.556389765177585,0.9828521741761101
704,15.33399039037613,0.0621226435532799,40.92632683564997,0.04237224157522987,62.51929635470603,0.9828645980751908
705,15.314508444764657,0.06215125516996727,40.93087395561006,0.042387978540168514,62.48195350685531,0.9828770219742715
706,15.295119030297824,0.062179866786654645,40.9353607653325,0.042403715505107145,62.44436178399105,0.9828894458733521
707,15.275821915827038,0.062208478403342024,40.939786588695554,0.04241945247004579,62.40652175154388,0.9829018697724328
708,15.256616866340472,0.06223709002002939,40.94415074858457,0.04243518943498442,62.368433977974604,0.9829142936715135
709,15.237503642984997,0.06226570163671677,40.948452566925276,0.04245092639992307,62.330099034739334,0.9829267175705941
710,15.218482003088388,0.06229431325340414,40.95269136471733,0.0424666633648617,62.291517496251544,0.9829391414696748
711,15.199551700181551,0.062322924870091514,40.95686646206784,0.04248240032980034,62.25268993984733,0.9829515653687555
712,15.180712484020974,0.062351536486778894,40.96097717822507,0.042498137294738975,62.21361694575051,0.9829639892678361
713,15.1619641006113,0.06238014810346626,40.96502283161207,0.04251387425967762,62.174299097034776,0.9829764131669168
714,15.14330629222799,0.06240875972015364,40.96900273986044,0.04252961122461625,62.13473697958928,0.9829888370659974
715,15.124738797440239,0.06243737133684101,40.97291621984422,0.042545348189554896,62.09493118208211,0.9830012609650781
716,15.106261351133904,0.062465982953528384,40.9767625877137,0.04256108515449353,62.054882295926014,0.9830136848641587
717,15.08787368453464,0.06249459457021576,40.98054115892941,0.04257682211943217,62.0145909152405,0.9830261087632394
718,15.069575525231173,0.06252320618690313,40.9842512482961,0.042592559084370804,61.97405763681722,0.9830385326623201
719,15.051366597198664,0.06255181780359051,40.98789216999677,0.04260829604930945,61.93328306008546,0.9830509565614007
720,15.03324662082226,0.06258042942027787,40.991463237626846,0.04262403301424808,61.89226778707426,0.9830633804604814
721,15.015215312920711,0.06260904103696525,40.994963764228274,0.042639769979186726,61.85101242237803,0.9830758043595621
722,14.997272386770195,0.06263765265365262,40.99839306232377,0.04265550694412536,61.80951757312212,0.9830882282586427
723,14.979417552128167,0.06266626427034,41.00175044395105,0.042671243909064,61.76778384892509,0.9831006521577234
724,14.961650515257453,0.06269487588702738,41.00503522069714,0.042686980874002634,61.7258118618649,0.983113076056804
725,14.943970978950405,0.06272348750371474,41.00824670373273,0.04270271783894128,61.68360222644265,0.9831254999558847
726,14.926378642553118,0.06275209912040212,41.01138420384656,0.04271845480387991,61.64115555954898,0.9831379238549653
727,14.908873201989937,0.06278071073708949,41.01444703147984,0.042734191768818555,61.59847248042647,0.983150347754046
728,14.891454349787882,0.06280932235377687,41.017434496760714,0.042749928733757186,61.55555361063564,0.9831627716531267
729,14.874121775101377,0.06283793397046425,41.02034590953878,0.04276566569869583,61.51239957402109,0.9831751955522073
730,14.856875163736975,0.06286654558715161,41.023180579419645,0.04278140266363446,61.46901099667408,0.983187619451288
731,14.83971419817821,0.062895157203839,41.0259378157994,0.04279713962857311,61.425388506898884,0.9832000433503687
732,14.822638557610649,0.06292376882052636,41.028616927899364,0.04281287659351174,61.38153273517945,0.9832124672494493
733,14.80564791794693,0.06295238043721374,41.03121722480061,0.042828613558450385,61.33744431414071,0.98322489114853
734,14.788741951852053,0.06298099205390112,41.03373801547867,0.042844350523389016,61.293123878517925,0.9832373150476106
735,14.771920328768655,0.06300960367058848,41.03617860883818,0.04286008748832766,61.24857206511964,0.9832497389466913
736,14.755182714942437,0.06303821528727585,41.03853831374764,0.04287582445326629,61.20378951279526,0.983262162845772
737,14.738528773447754,0.06306682690396323,41.04081643907409,0.04289156141820494,61.15877686239832,0.9832745867448526
738,14.721958164213218,0.06309543852065061,41.04301229371793,0.04290729838314357,61.1135347567533,0.9832870106439333
739,14.705470544047483,0.06312405013733798,41.04512518664757,0.042923035348082214,61.06806384062275,0.9832994345430139
740,14.689065566665066,0.06315266175402535,41.047154426934334,0.042938772313020845,61.02236476067077,0.9833118584420946
741,14.672742882712322,0.06318127337071272,41.049099323787196,0.04295450927795949,60.97643816543028,0.9833242823411753
742,14.656502139793496,0.0632098849874001,41.05095918658759,0.04297024624289812,60.93028470527038,0.9833367062402559
743,14.640342982496861,0.06323849660408748,41.05273332492424,0.04298598320783676,60.88390503236026,0.9833491301393366
744,14.624265052420995,0.06326710822077485,41.05442104862799,0.0430017201727754,60.837299800637126,0.9833615540384172
745,14.608267988201062,0.06329571983746222,41.05602166780661,0.04301745713771404,60.790469665771994,0.9833739779374979
746,14.592351425535336,0.06332433145414959,41.05753449287971,0.043033194102652675,60.743415285137935,0.9833864018365785
747,14.576514997211625,0.06335294307083697,41.05895883461346,0.04304893106759131,60.6961373177744,0.9833988257356592
748,14.560758333133982,0.06338155468752435,41.06029400415557,0.04306466803252995,60.64863642435538,0.9834112496347399
749,14.545081060349348,0.06341016630421172,41.06153931307003,0.04308040499746859,60.600913267157694,0.9834236735338205
750,14.529482803074353,0.0634387779208991,41.06269407337197,0.04309614196240723,60.55296851002564,0.9834360974329012
751,14.513963182722222,0.06346738953758646,41.06375759756256,0.043111878927345866,60.50480281833962,0.9834485213319819
752,14.498521817929685,0.06349600115427384,41.064729198663734,0.043127615892284504,60.45641685898487,0.9834609452310625
753,14.48315832458407,0.06352461277096122,41.0656081902531,0.04314335285722314,60.40781130031654,0.9834733691301432
754,14.467872315850407,0.06355322438764859,41.06639388649869,0.04315908982216178,60.358986812129075,0.9834857930292238
755,14.45266340219861,0.06358183600433595,41.0670856021938,0.04317482678710042,60.309944065623405,0.9834982169283045
756,14.437531191430761,0.06361044762102333,41.06768265279173,0.04319056375203906,60.26068373337668,0.9835106408273852
757,14.422475288708503,0.06363905923771071,41.0681843544406,0.043206300716977696,60.21120648930786,0.9835230647264658
758,14.407495296580434,0.06366767085439808,41.06859002401803,0.043222037681916334,60.16151300864751,0.9835354886255465
759,14.392590815009605,0.06369628247108546,41.068898979165965,0.04323777464685497,60.11160396790754,0.9835479125246271
760,14.377761441401105,0.06372489408777282,41.06911053832529,0.04325351161179361,60.06148004484739,0.9835603364237078
761,14.363006770629708,0.0637535057044602,41.069224020770584,0.04326924857673225,60.011141918444196,0.9835727603227885
762,14.348326395067577,0.06378211732114758,41.069238746644714,0.04328498554167089,59.96059026886317,0.9835851842218691
763,14.33371990461203,0.06381072893783495,41.06915403699353,0.043300722506609525,59.909825777424146,0.9835976081209498
764,14.319186886713398,0.06383934055452233,41.068969213800436,0.04331645947154816,59.85884912657279,0.9836100320200304
765,14.304726926402932,0.06386795217120969,41.06868360002095,0.0433321964364868,59.807660999849276,0.9836224559191111
766,14.290339606320725,0.06389656378789707,41.068296519617284,0.04334793340142544,59.75626208185988,0.9836348798181918
767,14.27602450674381,0.06392517540458445,41.06780729759281,0.04336367036636408,59.704653058244126,0.9836473037172724
768,14.261781205614191,0.06395378702127182,41.06721526002652,0.043379407331302716,59.652834615646356,0.9836597276163531
769,14.247609278566983,0.0639823986379592,41.06651973410752,0.043395144296241354,59.60080744168736,0.9836721515154337
770,14.233508298958657,0.06401101025464656,41.06572004816934,0.04341088126117999,59.54857222493219,0.9836845754145144
771,14.219477837895218,0.06403962187133394,41.064815531724314,0.04342661822611863,59.496129654862166,0.9836969993135951
772,14.205517464260563,0.06406823348802132,41.0638055154979,0.04344235519105727,59.44348042184716,0.9837094232126757
773,14.191626744744836,0.06409684510470869,41.06268933146292,0.04345809215599591,59.390625217114,0.9837218471117564
774,14.177805243872767,0.06412545672139605,41.06146631287376,0.043473829120934546,59.337564732719414,0.983734271010837
775,14.16405252403218,0.06415406833808343,41.06013579430055,0.043489566085873184,59.2842996615208,0.9837466949099177
776,14.150368145502473,0.06418267995477081,41.05869711166324,0.04350530305081182,59.230830697149614,0.9837591188089984
777,14.136751666483145,0.06421129157145818,41.05714960226569,0.04352104001575046,59.17715853398055,0.983771542708079
778,14.123202643122386,0.06423990318814556,41.055492604829674,0.0435367769806891,59.12328386710498,0.9837839666071597
779,14.109720629545684,0.06426851480483292,41.053725459528756,0.04355251394562774,59.0692073923047,0.9837963905062403
780,14.096305177884503,0.0642971264215203,41.05184750802228,0.043568250910566375,59.01492980602162,0.983808814405321
781,14.082955838304972,0.06432573803820768,41.04985809348908,0.04358398787550501,58.96045180533187,0.9838212383044017
782,14.069672159036617,0.06435434965489505,41.04775656066134,0.04359972484044365,58.90577408792024,0.9838336622034823
783,14.056453686401134,0.06438296127158243,41.04554225585823,0.04361546180538229,58.850897352050396,0.983846086102563
784,14.0432999648412,0.06441157288826979,41.04321452701953,0.04363119877032093,58.795822296540194,0.9838585100016436
785,14.03021053694927,0.06444018450495717,41.04077272373925,0.043646935735259566,58.74054962073433,0.9838709339007243
786,14.017184943496488,0.06446879612164455,41.038216197299086,0.043662672700198205,58.6850800244801,0.983883357799805
787,14.004222723461552,0.06449740773833192,41.03554430070182,0.04367840966513684,58.629414208098474,0.9838957816988856
788,13.991323414059618,0.0645260193550193,41.03275638870471,0.04369414663007548,58.573552872359855,0.9839082055979663
789,13.978486550771278,0.06455463097170666,41.029851817852744,0.04370988359501412,58.517496718460045,0.983920629497047
790,13.96571166737148,0.06458324258839404,41.02682994651183,0.04372562055995276,58.46124644799198,0.9839330533961276
791,13.952998295958562,0.06461185420508142,41.02369013490193,0.043741357524891396,58.404802762922216,0.9839454772952083
792,13.940345966983235,0.06464046582176879,41.02043174513008,0.043757094489830034,58.34816636556751,0.9839579011942889
793,13.9277542092776,0.06466907743845615,41.01705414122335,0.04377283145476867,58.291337958567304,0.9839703250933696
794,13.915222550084202,0.06469768905514353,41.0135566891617,0.04378856841970731,58.234318244861385,0.9839827489924502
795,13.902750515085105,0.06472630067183091,41.009938756910834,0.04380430538464595,58.177107927664665,0.9839951728915309
796,13.890337628430943,0.06475491228851828,41.00619971445479,0.04382004234958459,58.11970771044543,0.9840075967906116
797,13.877983412770003,0.06478352390520566,41.00233893382862,0.043835779314523225,58.062118296898596,0.9840200206896922
798,13.865687389277333,0.06481213552189302,40.99835578915089,0.043851516279461863,58.004340390923836,0.9840324445887729
799,13.853449077683843,0.0648407471385804,40.99424965665611,0.0438672532444005,57.94637469660393,0.9840448684878536
800,13.84126799630541,0.06486935875526778,40.99001991472702,0.04388299020933914,57.88822191817935,0.9840572923869342
801,13.829143662072013,0.06489797037195515,40.98566594392691,0.04389872717427778,57.82988276002496,0.9840697162860149
802,13.81707559055683,0.06492658198864253,40.98118712703167,0.043914464139216416,57.77135792663231,0.9840821401850955
803,13.805063296005393,0.06495519360532989,40.97658284906186,0.043930201104155055,57.71264812258225,0.9840945640841762
804,13.793106291364687,0.06498380522201727,40.97185249731464,0.04394593806909369,57.65375405252558,0.9841069879832568
805,13.781204088312297,0.06501241683870465,40.96699546139562,0.04396167503403233,57.594676421160266,0.9841194118823375
806,13.769356197285534,0.06504102845539202,40.96201113325055,0.04397741199897097,57.53541593321221,0.9841318357814182
807,13.757562127510532,0.0650696400720794,40.95689890719695,0.04399314896390961,57.475973293410746,0.9841442596804988
808,13.745821387031398,0.06509825168876676,40.95165817995564,0.044008885928848246,57.416349206469434,0.9841566835795795
809,13.734133482739287,0.06512686330545414,40.94628835068213,0.044024622893786884,57.35654437706682,0.9841691074786602
810,13.722497920401539,0.06515547492214152,40.94078882099789,0.04404035985872552,57.29655950982293,0.9841815313777408
811,13.71091420469076,0.06518408653882889,40.93515899502155,0.04405609682366416,57.23639530928058,0.9841939552768215
812,13.699381839213878,0.06521269815551627,40.92939827939995,0.0440718337886028,57.17605247988709,0.9842063791759021
813,13.68790032654126,0.06524130977220363,40.92350608333908,0.04408757075354144,57.11553172597144,0.9842188030749828
814,13.676469168235714,0.06526992138889101,40.91748181863491,0.044103307718480075,57.05483375172688,0.9842312269740634
815,13.665087864881594,0.06529853300557838,40.9113248997041,0.044119044683418714,56.99395926119086,0.9842436508731441
816,13.653755916113742,0.06532714462226576,40.90503474361458,0.04413478164835735,56.93290895822811,0.9842560747722248
817,13.642472820646564,0.06535575623895312,40.898610770115994,0.04415051861329599,56.871683546508834,0.9842684986713054
818,13.631238076302976,0.0653843678556405,40.892052401670085,0.04416625557823463,56.81028372949198,0.9842809225703861
819,13.620051180043367,0.06541297947232788,40.88535906348083,0.04418199254317327,56.74871021040865,0.9842933464694668
820,13.608911627994562,0.06544159108901525,40.878530183524575,0.044197729508111905,56.68696369224106,0.9843057703685474
821,13.597818915478694,0.06547020270570263,40.87156519257998,0.04421346647305054,56.62504487770646,0.9843181942676281
822,13.586772537042144,0.06549881432238999,40.86446352425782,0.04422920343798918,56.56295446924152,0.9843306181667087
823,13.575771986484344,0.06552742593907737,40.85722461503068,0.04424494040292782,56.500693168981954,0.9843430420657894
824,13.56481675688666,0.06555603755576475,40.84984790426253,0.04426067736786646,56.43826167874777,0.98435546596487
825,13.553906340641166,0.06558464917245212,40.84233283423809,0.044276414332805096,56.37566070002576,0.9843678898639507
826,13.543040229479402,0.0656132607891395,40.83467885019218,0.044292151297743734,56.31289093395531,0.9843803137630314
827,13.532217914501139,0.06564187240582686,40.82688540033877,0.04430788826268237,56.24995308130911,0.984392737662112
828,13.521438886203041,0.06567048402251424,40.81895193590005,0.04432362522762101,56.18684784247893,0.9844051615611927
829,13.510702634507368,0.06569909563920162,40.81087791113529,0.04433936219255965,56.1235759174619,0.9844175854602734
830,13.500008648790576,0.06572770725588899,40.80266278336951,0.04435509915749829,56.060138005841864,0.984430009359354
831,13.489356417911889,0.06575631887257637,40.79430601302205,0.044370836122436925,55.99653480677604,0.9844424332584347
832,13.478745430241883,0.06578493048926373,40.785807063635026,0.044386573087375564,55.932767018982034,0.9844548571575154
833,13.468175173690945,0.06581354210595111,40.77716540190157,0.0444023100523142,55.86883534071997,0.984467281056596
834,13.457645135737764,0.06584215372263849,40.76838049769398,0.04441804701725284,55.80474046978056,0.9844797049556766
835,13.447154803457732,0.06587076533932586,40.75945182409168,0.04443378398219148,55.74048310347008,0.9844921288547573
836,13.436703663551288,0.06589937695601322,40.75037885740902,0.04444952094713012,55.67606393859888,0.984504552753838
837,13.426291202372278,0.0659279885727006,40.74116107722297,0.044465257912068755,55.611483671464676,0.9845169766529186
838,13.41591690595618,0.06595660018938798,40.73179796640061,0.04448099487700739,55.546742997841015,0.9845294005519993
839,13.405580260048357,0.06598521180607535,40.7222890111265,0.04449673184194603,55.48184261296621,0.98454182445108
840,13.395280750132194,0.06601382342276273,40.71263370092985,0.04451246880688467,55.416783211527225,0.9845542483501606
841,13.385017861457225,0.06604243503945009,40.70283152871157,0.04452820577182331,55.351565487649054,0.9845666722492413
842,13.37479107906718,0.06607104665613747,40.69288199077115,0.044543942736761946,55.286190134884386,0.984579096148322
843,13.364599887827982,0.06609965827282485,40.68278458683332,0.044559679701700584,55.22065784619831,0.9845915200474026
844,13.354443772455705,0.06612826988951222,40.672538820074685,0.04457541666663922,55.15496931395903,0.9846039439464832
845,13.34432221754442,0.0661568815061996,40.66214419715,0.04459115363157786,55.089125229925436,0.984616367845564
846,13.33423470759406,0.06618549312288696,40.65160022821848,0.0446068905965165,55.02312628523841,0.9846287917446446
847,13.324180727038131,0.06621410473957434,40.640906426969764,0.04462262756145514,54.9569731704065,0.9846412156437252
848,13.31415976027145,0.06624271635626172,40.630062310649855,0.044638364526393776,54.89066657529718,0.9846536395428059
849,13.304171291677752,0.06627132797294909,40.61906740008678,0.044654101491332414,54.82420718912835,0.9846660634418866
850,13.294214805657237,0.06629993958963647,40.60792121971612,0.04466983845627105,54.75759570045482,0.9846784873409672
851,13.284289786654112,0.06632855120632383,40.59662329760642,0.04468557542120969,54.690832797160326,0.9846909112400479
852,13.274395719183964,0.06635716282301121,40.585173165484306,0.04470131238614833,54.62391916644981,0.9847033351391286
853,13.264532087861156,0.06638577443969859,40.573570358759525,0.04471704935108697,54.556855494836675,0.9847157590382092
854,13.254698377426102,0.06641438605638596,40.561814416549794,0.044732786316025605,54.489642468136196,0.9847281829372898
855,13.24489407277246,0.06644299767307332,40.5499048817054,0.04474852328096424,54.422280771455554,0.9847406068363705
856,13.235118658974292,0.0664716092897607,40.53784130083372,0.04476426024590288,54.35477108918787,0.9847530307354512
857,13.225371621313116,0.06650022090644808,40.52562322432347,0.04477999721084152,54.28711410500034,0.9847654546345318
858,13.215652445304888,0.06652883252313545,40.51325020636883,0.04479573417578016,54.21931050182815,0.9847778785336125
859,13.205960616726921,0.06655744413982283,40.50072180499338,0.044811471140718796,54.15136096186853,0.9847903024326932
860,13.196295621644698,0.06658605575651019,40.488037582073815,0.044827208105657435,54.08326616656976,0.9848027263317738
861,13.186656946438612,0.06661466737319757,40.4751971033635,0.04484294507059607,54.015026796625776,0.9848151502308545
862,13.177044077830665,0.06664327898988495,40.46219993851585,0.04485868203553471,53.946643531971034,0.9848275741299352
863,13.167456502911016,0.06667189060657232,40.44904566110748,0.04487441900047335,53.878117051770225,0.9848399980290158
864,13.157893709164467,0.0667005022232597,40.43573384866123,0.04489015596541199,53.80944803441424,0.9848524219280964
865,13.148355184496925,0.06672911383994706,40.422264082668896,0.044905892930350626,53.74063715751281,0.9848648458271771
866,13.138840417261667,0.06675772545663444,40.40863594861389,0.044921629895289264,53.671685097890936,0.9848772697262578
867,13.129348896285613,0.06678633707332182,40.39484903599362,0.0449373668602279,53.602592531579646,0.9848896936253384
868,13.119880110895465,0.06681494869000919,40.38090293834176,0.04495310382516654,53.533360133812245,0.9849021175244191
869,13.110433550943736,0.06684356030669657,40.36679725325015,0.04496884079010518,53.463988579021716,0.9849145414234998
870,13.101008706834751,0.06687217192338393,40.35253158239072,0.04498457775504382,53.3944785408295,0.9849269653225804
871,13.091605069550482,0.06690078354007131,40.33810553153712,0.045000314719982455,53.32483069204636,0.9849393892216611
872,13.082222130676344,0.06692939515675869,40.32351871058604,0.04501605168492109,53.25504570466733,0.9849518131207418
873,13.072859382426879,0.06695800677344606,40.308770733578584,0.04503178864985973,53.18512424986434,0.9849642370198224
874,13.063516317671308,0.06698661839013342,40.29386121872117,0.04504752561479837,53.115066997984684,0.984976660918903
875,13.054192429959034,0.0670152300068208,40.2787897884064,0.04506326257973701,53.04487461854606,0.9849890848179838
876,13.044887213545037,0.06704384162350818,40.263556069233715,0.045078999544675646,52.974547780235554,0.9850015087170644
877,13.035600163415149,0.06707245324019555,40.24815969202973,0.045094736509614285,52.904087150902534,0.985013932616145
878,13.026330775311228,0.06710106485688293,40.23260029186853,0.04511047347455292,52.833493397557525,0.9850263565152257
879,13.017078545756254,0.0671296764735703,40.21687750809162,0.04512621043949156,52.76276718637124,0.9850387804143064
880,13.007842972079288,0.06715828809025767,40.20099098432774,0.0451419474044302,52.69190918266823,0.985051204313387
881,12.998623552440364,0.06718689970694505,40.18494036851245,0.04515768436936884,52.62092005092642,0.9850636282124677
882,12.989419785855237,0.06721551132363242,40.16872531290753,0.045173421334307476,52.54980045477681,0.9850760521115484
883,12.980231172220048,0.0672441229403198,40.15234547412011,0.045189158299246114,52.47855105699783,0.985088476010629
884,12.971057212335886,0.06727273455700716,40.13580051312167,0.04520489526418475,52.407172519516166,0.9851008999097096
885,12.961897407933197,0.06730134617369454,40.11909009526675,0.04522063222912339,52.335665503403995,0.9851133238087904
886,12.95275126169615,0.06732995779038192,40.102213890311575,0.04523636919406203,52.264030668880345,0.985125747707871
887,12.943618277286841,0.06735856940706929,40.085171572432216,0.04525210615900067,52.1922686753062,0.9851381716069516
888,12.93449795936938,0.06738718102375667,40.067962820242855,0.045267843123939305,52.12038018118563,0.9851505955060323
889,12.92538981363392,0.06741579264044403,40.050587316813605,0.045283580088877944,52.0483658441671,0.985163019405113
890,12.916293346820492,0.06744440425713141,40.033044749688166,0.04529931705381658,51.97622632103932,0.9851754433041936
891,12.907208066742816,0.06747301587381879,40.01533481090133,0.04531505401875522,51.9039622677329,0.9851878672032743
892,12.898133482311907,0.06750162749050616,39.997457196996216,0.04533079098369386,51.83157433932242,0.985200291102355
893,12.88906910355961,0.06753023910719352,39.97941160904125,0.045346527948632497,51.75906319002281,0.9852127150014356
894,12.880014441662006,0.0675588507238809,39.961197752647024,0.045362264913571135,51.68642947319236,0.9852251389005162
895,12.870969008962721,0.06758746234056828,39.94281533798285,0.04537800187850977,51.613673841332165,0.985237562799597
896,12.861932318996075,0.06761607395725565,39.92426407979312,0.04539373884344841,51.5407969460895,0.9852499866986776
897,12.852903886510116,0.06764468557394303,39.90554369741342,0.04540947580838704,51.467799438255156,0.9852624105977582
898,12.843883227489568,0.0676732971906304,39.8866539147865,0.04542521277332569,51.39468196776653,0.985274834496839
899,12.83486985917861,0.06770190880731777,39.86759446047797,0.04544094973826432,51.321445183711155,0.9852872583959196
900,12.825863300103562,0.06773052042400515,39.8483650676917,0.045456686703202964,51.2480897343244,0.9852996822950002
901,12.816863070095417,0.06775913204069252,39.82896547428513,0.045472423668141596,51.17461626699338,0.9853121061940809
902,12.807868690312276,0.0677877436573799,39.80939542278425,0.04548816063308024,51.10102542826092,0.9853245300931616
903,12.798879683261642,0.06781635527406726,39.78965466039847,0.04550389759801887,51.027317863823924,0.9853369539922422
904,12.78989557282256,0.06784496689075464,39.76974293903502,0.04551963456295752,50.953494218538445,0.9853493778913228
905,12.780915884267687,0.06787357850744202,39.749660015313516,0.04553537152789615,50.87955513642098,0.9853618017904036
906,12.771940144285177,0.06790219012412939,39.72940565057986,0.045551108492834794,50.80550126065397,0.9853742256894842
907,12.76296788100044,0.06793080174081677,39.70897961092026,0.045566845457773425,50.73133323358481,0.9853866495885648
908,12.753998623997816,0.06795941335750413,39.68838166717484,0.04558258242271207,50.65705169673109,0.9853990734876455
909,12.745031904342047,0.06798802497419151,39.66761159495104,0.0455983193876507,50.582657290785825,0.9854114973867262
910,12.736067254599684,0.06801663659087889,39.646669174636834,0.04561405635258935,50.508150655617136,0.9854239212858068
911,12.727104208860297,0.06804524820756626,39.62555419141373,0.04562979331752798,50.433532430273935,0.9854363451848875
912,12.718142302757592,0.06807385982425362,39.604266435269366,0.04564553028246662,50.35880325299177,0.9854487690839682
913,12.709181073490367,0.068102471440941,39.582805701010216,0.045661267247405254,50.283963761192936,0.9854611929830488
914,12.700220059843353,0.06813108305762838,39.561171788273626,0.0456770042123439,50.2090145914934,0.9854736168821294
915,12.691258802207903,0.06815969467431575,39.53936450154004,0.04569274117728253,50.13395637970578,0.9854860407812102
916,12.682296842602524,0.06818830629100313,39.51738365014468,0.045708478142221176,50.05878976084668,0.9854984646802908
917,12.673333724693311,0.0682169179076905,39.49522904828914,0.04572421510715981,49.98351536913735,0.9855108885793714
918,12.6643689938142,0.06824552952437787,39.47290051505274,0.04573995207209845,49.90813383801058,0.9855233124784522
919,12.655402196987112,0.06827414114106525,39.450397874403635,0.045755689037037084,49.83264580011781,0.9855357363775328
920,12.646432882941925,0.06830275275775262,39.42772095520952,0.04577142600197573,49.75705188733025,0.9855481602766134
921,12.637460602136324,0.06833136437444,39.40486959124854,0.04578716296691436,49.68135273074627,0.9855605841756941
922,12.628484906775507,0.06835997599112736,39.381843621219375,0.045802899931853006,49.60554896069894,0.9855730080747748
923,12.619505350831712,0.06838858760781474,39.35864288875159,0.04581863689679164,49.529641206757645,0.9855854319738554
924,12.610521490063675,0.06841719922450212,39.335267242415455,0.04583437386173028,49.453630097736536,0.985597855872936
925,12.601532882035851,0.06844581084118949,39.31171653573167,0.04585011082666891,49.37751626169924,0.9856102797720168
926,12.592539086137538,0.06847442245787687,39.287990627180726,0.04586584779160756,49.30130032596751,0.9856227036710974
927,12.583539663601869,0.06850303407456423,39.264089380212226,0.04588158475654619,49.22498291712351,0.985635127570178
928,12.574534177524594,0.06853164569125161,39.240012663253694,0.045897321721484835,49.1485646610182,0.9856475514692588
929,12.565522192882801,0.068560257307939,39.215760349719446,0.045913058686423466,49.07204618277978,0.9856599753683394
930,12.556503276553402,0.06858886892462636,39.19133231801893,0.04592879565136211,48.99542810681638,0.98567239926742
931,12.547476997331508,0.06861748054131372,39.16672845156507,0.04594453261630074,48.918711056824804,0.9856848231665007
932,12.538442925948663,0.0686460921580011,39.141948638782274,0.04596026958123939,48.841895655799455,0.9856972470655814
933,12.52940063509091,0.06867470377468848,39.11699277311407,0.04597600654617802,48.76498252603531,0.985709670964662
934,12.520349699416712,0.06870331539137585,39.09186075303075,0.045991743511116664,48.68797228913775,0.9857220948637426
935,12.5112896955747,0.06873192700806323,39.06655248203667,0.046007480476055296,48.6108655660285,0.9857345187628234
936,12.502220202221304,0.0687605386247506,39.04106786867712,0.04602321744099394,48.53366297695572,0.985746942661904
937,12.493140800038205,0.06878915024143797,39.015406826545345,0.04603895440593257,48.4563651414981,0.9857593665609846
938,12.484051071749626,0.06881776185812535,38.98956927428891,0.04605469137087122,48.37897267857178,0.9857717904600654
939,12.474950602139494,0.06884637347481272,38.963555135616154,0.04607042833580985,48.30148620644425,0.985784214359146
940,12.465838978068428,0.0688749850915001,38.93736433930218,0.046086165300748494,48.22390634273535,0.9857966382582266
941,12.456715788490573,0.06890359670818746,38.910996819194764,0.046101902265687125,48.14623370442789,0.9858090621573073
942,12.447580624470264,0.06893220832487484,38.88445251421981,0.04611763923062577,48.068468907877865,0.985821486056388
943,12.43843307919858,0.06896081994156222,38.85773136838691,0.0461333761955644,47.99061256881834,0.9858339099554686
944,12.429272748009675,0.06898943155824959,38.8308333307942,0.04614911316050305,47.91266530237058,0.9858463338545492
945,12.420099228396994,0.06901804317493697,38.8037583556335,0.04616485012544168,47.834627723050936,0.98585875775363
946,12.410912120029323,0.06904665479162433,38.776506402194634,0.04618058709038032,47.75650044478207,0.9858711816527106
947,12.401711024766666,0.06907526640831171,38.74907743487011,0.046196324055318955,47.67828408089735,0.9858836055517912
948,12.39249554667597,0.0691038780249991,38.72147142315905,0.04621206102025759,47.5999792441515,0.985896029450872
949,12.383265292046717,0.06913248964168646,38.69368834167116,0.04622779798519623,47.521586546731434,0.9859084533499526
950,12.374019869406274,0.06916110125837382,38.665728170130386,0.04624353495013487,47.443106600260876,0.9859208772490332
951,12.364758889535176,0.0691897128750612,38.63759089337829,0.04625927191507351,47.364540015811265,0.985933301148114
952,12.355481965482209,0.06921832449174858,38.60927650137728,0.046275008880012146,47.28588740391288,0.9859457250471946
953,12.346188712579307,0.06924693610843595,38.5807849892135,0.046290745844950784,47.2071493745596,0.9859581489462752
954,12.336878748456316,0.06927554772512333,38.55211635709945,0.04630648280988942,47.12832653722085,0.9859705728453558
955,12.327551693055586,0.0693041593418107,38.52327061037661,0.04632221977482806,47.04941950084937,0.9859829967444366
956,12.318207168646401,0.06933277095849807,38.49424775951742,0.0463379567397667,46.970428873893226,0.9859954206435172
957,12.308844799839237,0.06936138257518545,38.465047820127396,0.04635369370470534,46.89135526430097,0.9860078445425978
958,12.299464213599874,0.06938999419187282,38.43567081294675,0.046369430669643975,46.812199279533075,0.9860202684416786
959,12.290065039263318,0.0694186058085602,38.40611676385191,0.046385167634582614,46.7329615265735,0.9860326923407592
960,12.280646908547578,0.06944721742524756,38.376385703856776,0.04640090459952125,46.653642611934934,0.9860451162398398
961,12.271209455567263,0.06947582904193494,38.34647766911364,0.04641664156445989,46.57424314167052,0.9860575401389206
962,12.261752316847035,0.06950444065862232,38.31639270091397,0.04643237852939853,46.49476372138551,0.9860699640380012
963,12.252275131334867,0.06953305227530969,38.28613084568897,0.04644811549433717,46.41520495624272,0.9860823879370818
964,12.242777540415148,0.06956166389199707,38.255692155009754,0.046463852459275805,46.33556745097508,0.9860948118361624
965,12.233259187921636,0.06959027550868443,38.225076685587396,0.04647958942421444,46.25585180989392,0.9861072357352432
966,12.223719720150209,0.06961888712537181,38.19428449927275,0.04649532638915308,46.17605863690168,0.9861196596343238
967,12.214158785871488,0.0696474987420592,38.163315663055975,0.04651106335409172,46.09618853549739,0.9861320835334044
968,12.204576036343266,0.06967611035874656,38.13217024906581,0.04652680031903036,46.01624210878878,0.9861445074324852
969,12.19497112532277,0.06970472197543393,38.100848334568695,0.046542537283968996,45.93621995950427,0.9861569313315658
970,12.185343709078756,0.0697333335921213,38.06935000196753,0.046558274248907634,45.856122689998664,0.9861693552306464
971,12.175693446403466,0.06976194520880868,38.03767533880033,0.04657401121384627,45.77595090226526,0.9861817791297272
972,12.166019998624376,0.06979055682549605,38.005824437738475,0.04658974817878491,45.695705197948,0.9861942030288078
973,12.156323029615764,0.06981916844218343,37.973797396584914,0.04660548514372355,45.61538617834726,0.9862066269278884
974,12.146602205810185,0.0698477800588708,37.94159431827195,0.04662122210866219,45.534994444432684,0.986219050826969
975,12.13685719620967,0.06987639167555817,37.90921531085892,0.046636959073600825,45.45453059685194,0.9862314747260498
976,12.127087672396858,0.06990500329224555,37.87666048752956,0.046652696038539464,45.373995235943624,0.9862438986251304
977,12.117293308545884,0.06993361490893292,37.84392996658919,0.0466684330034781,45.29338896174304,0.986256322524211
978,12.10747378143313,0.0699622265256203,37.81102387146153,0.04668416996841674,45.21271237399461,0.9862687464232918
979,12.0976287704478,0.06999083814230767,37.77794233068557,0.04669990693335538,45.13196607216404,0.9862811703223724
980,12.087757957602324,0.07001944975899504,37.74468547791181,0.04671564389829402,45.05115065544423,0.986293594221453
981,12.077861027542593,0.07004806137568242,37.71125345189856,0.046731380863232655,44.9702667227676,0.9863060181205338
982,12.067937667558017,0.07007667299236979,37.67764639650791,0.04674711782817129,44.889314872818346,0.9863184420196144
983,12.057987567591423,0.07010528460905717,37.64386446070145,0.04676285479310993,44.80829570403838,0.986330865918695
984,12.04801042024878,0.07013389622574454,37.60990779853578,0.04677859175804857,44.727209814640304,0.9863432898177756
985,12.038005920808725,0.07016250784243191,37.57577656915776,0.04679432872298721,44.64605780261618,0.9863557137168564
986,12.027973767231977,0.0701911194591193,37.54147093679951,0.046810065687925846,44.56484026575052,0.986368137615937
987,12.017913660170525,0.07021973107580666,37.50699107077336,0.046825802652864484,44.48355780162617,0.9863805615150176
988,12.007825302976652,0.07024834269249404,37.4723371454662,0.04684153961780312,44.40221100763659,0.9863929854140984
989,11.997708401711835,0.0702769543091814,37.43750934033394,0.04685727658274176,44.3208004809981,0.986405409313179
990,11.987562665155398,0.07030556592586878,37.402507839895605,0.0468730135476804,44.23932681875576,0.9864178332122596
991,11.97738780481307,0.07033417754255615,37.367332833727176,0.04688875051261904,44.15779061779554,0.9864302571113404
992,11.967183534925306,0.07036278915924353,37.33198451645521,0.046904487477557676,44.07619247485661,0.986442681010421
993,11.956949572475498,0.0703914007759309,37.296463087750304,0.046920224442496314,43.99453298653708,0.9864551049095016
994,11.94668563719794,0.07042001239261828,37.26076875232029,0.04693596140743495,43.912812749306845,0.9864675288085822
995,11.936391451585703,0.07044862400930565,37.22490171990306,0.04695169837237359,43.831032359516236,0.986479952707663
996,11.926066740898284,0.07047723562599302,37.188862205259426,0.04696743533731223,43.7491924134088,0.9864923766067436
997,11.915711233169096,0.0705058472426804,37.15265042816553,0.04698317230225087,43.667293507126985,0.9865048005058242
998,11.905324659212788,0.07053445885936777,37.116266613405145,0.046998909267189505,43.58533623672417,0.986517224404905
999,11.894906752632398,0.07056307047605515,37.07971099076169,0.04701464623212814,43.50332119817671,0.9865296483039856


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-12/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00004,0.08634910732507706,0.06245160102844238,0.9896799921989441
1,1,00024,0.06229725852608681,0.031880080699920654,0.9926217198371887
2,2,00044,0.4528804421424866,0.467430055141449,0.8570615649223328
3,3,00064,0.0417352057993412,0.02676519751548767,0.9842850565910339


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-12/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,1.9969258300782164,0.0417352057993412,1.8443117736822607,0.02676519751548767,2.1825855877802516,0.8570615649223328
1,1.9978237524479303,0.04214676259247748,1.844830401586524,0.027206303479077223,2.1839225305339163,0.8571972607730984
2,1.9987076625018956,0.04255831938561377,1.8453364530544178,0.027647409442666773,2.1852529875373072,0.857332956623864
3,1.9995775467946415,0.04296987617875005,1.845829923220486,0.02808851540625632,2.1865769978273093,0.8574686524746297
4,2.0004333922243003,0.043381432971886326,1.846310807520876,0.028529621369845874,2.1878946008581575,0.8576043483253952
5,2.001275186033232,0.04379298976502261,1.8467791016936128,0.028970727333435427,2.189205836500944,0.8577400441761609
6,2.0021029158086425,0.04420454655815889,1.8472348017788591,0.029411833297024976,2.190510745043085,0.8578757400269265
7,2.002916569483181,0.04461610335129517,1.8476779041191658,0.029852939260614525,2.191809367187793,0.8580114358776921
8,2.003716135335526,0.04502766014443146,1.8481084053597097,0.030294045224204078,2.1931017440535028,0.8581471317284577
9,2.004501601990965,0.045439216937567736,1.8485263024485228,0.03073515118779363,2.194387917173309,0.8582828275792234
10,2.00527295842195,0.045850773730704016,1.8489315926367071,0.03117625715138318,2.1956679284943568,0.858418523429989
11,2.006030193948649,0.0462623305238403,1.8493242734786413,0.03161736311497273,2.1969418203772344,0.8585542192807546
12,2.0067732982394815,0.04667388731697658,1.8497043428321724,0.03205846907856228,2.1982096355953367,0.8586899151315203
13,2.0075022613116356,0.04708544411011286,1.8500717988587991,0.03249957504215183,2.199471417334207,0.8588256109822858
14,2.0082170735315827,0.04749700090324915,1.8504266400238434,0.03294068100574138,2.200727209190875,0.8589613068330515
15,2.008917725615568,0.047908557696385426,1.8507688650966085,0.03338178696933093,2.201977055173154,0.8590970026838171
16,2.0096042086300923,0.048320114489521705,1.8510984731505298,0.033822892932920484,2.2032209996989436,0.8592326985345827
17,2.010276513992385,0.04873167128265799,1.8514154635633089,0.03426399889651004,2.204459087595486,0.8593683943853483
18,2.010934633470853,0.04914322807579427,1.8517198360170406,0.03470510486009959,2.205691364098636,0.859504090236114
19,2.011578559185526,0.04955478486893056,1.8520115904983285,0.035146210823689135,2.206917874852076,0.8596397860868795
20,2.012208283608483,0.049966341662066836,1.8522907272983837,0.03558731678727869,2.208138665906543,0.8597754819376452
21,2.012823799564269,0.050377898455203116,1.8525572470131209,0.03602842275086824,2.209353783719023,0.8599111777884109
22,2.0134251002302936,0.0507894552483394,1.8528111505432348,0.036469528714457786,2.210563275151916,0.8600468736391764
23,2.014012179137219,0.05120101204147568,1.8530524390942704,0.03691063467804734,2.2117671874722085,0.8601825694899421
24,2.0145850301693358,0.05161256883461196,1.8532811141766783,0.03735174064163689,2.2129655683505978,0.8603182653407077
25,2.0151436475649205,0.05202412562774825,1.8534971776058629,0.03779284660522644,2.214158465860625,0.8604539611914733
26,2.015688025916586,0.052435682420884526,1.8537006315022135,0.038233952568815996,2.2153459284777597,0.8605896570422389
27,2.016218160171611,0.052847239214020805,1.8538914782911293,0.03867505853240554,2.216528005078496,0.8607253528930046
28,2.0167340456322607,0.05325879600715709,1.8540697207030294,0.039116164495995094,2.2177047449394025,0.8608610487437701
29,2.0172356779560947,0.05367035280029337,1.8542353617733527,0.03955727045958465,2.2188761977361735,0.8609967445945358
30,2.0177230531562556,0.05408190959342965,1.8543884048425454,0.03999837642317419,2.2200424135426484,0.8611324404453015
31,2.0181961676017495,0.054493466386565936,1.8545288535560394,0.040439482386763745,2.221203442829814,0.861268136296067
32,2.0186550180177103,0.054905023179702216,1.8546567118642159,0.0408805883503533,2.2223593364648,0.8614038321468327
33,2.0190996014856495,0.055316579972838495,1.8547719840223595,0.04132169431394285,2.223510145709832,0.8615395279975983
34,2.019529915443696,0.05572813676597478,1.854874674590601,0.0417628002775324,2.2246559222211912,0.8616752238483639
35,2.0199459576868133,0.05613969355911106,1.8549647884338474,0.04220390624112195,2.2257967180481324,0.8618109196991295
36,2.020347726367016,0.05655125035224734,1.8550423307217012,0.0426450122047115,2.2269325856318036,0.8619466155498952
37,2.0207352199935613,0.056962807145383626,1.8551073069283683,0.04308611816830105,2.2280635778041247,0.8620823114006607
38,2.021108437433131,0.057374363938519905,1.8551597228325543,0.0435272241318906,2.2291897477866685,0.8622180072514264
39,2.021467377909999,0.057785920731656185,1.855199584517349,0.04396833009548015,2.2303111491895073,0.8623537031021921
40,2.021812041006187,0.05819747752479247,1.8552268983700988,0.044409436059069704,2.231427836010044,0.8624893989529576
41,2.022142426661603,0.05860903431792875,1.8552416710822697,0.04485054202265926,2.2325398626318314,0.8626250948037233
42,2.0224585351741666,0.05902059111106503,1.8552439096492974,0.04529164798624881,2.2336472838233616,0.8627607906544889
43,2.0227603671999224,0.059432147904201316,1.8552336213704241,0.045732753949838355,2.2347501547368456,0.8628964865052545
44,2.023047923753138,0.059843704697337595,1.855210813848528,0.04617385991342791,2.2358485309069636,0.8630321823560201
45,2.0233212062063886,0.060255261490473874,1.8551754949899366,0.04661496587701746,2.2369424682496106,0.8631678782067858
46,2.023580216290625,0.06066681828361016,1.8551276730042336,0.047056071840607006,2.238032023060609,0.8633035740575513
47,2.023824956095232,0.06107837507674644,1.8550673564040494,0.04749717780419656,2.239117252014405,0.863439269908317
48,2.0240554280680696,0.06148993186988272,1.854994554004843,0.04793828376778611,2.240198212162758,0.8635749657590825
49,2.024271635015503,0.061901488663019005,1.8549092749246714,0.04837938973137566,2.2412749609333944,0.8637106616098482
50,2.0244735801024127,0.062313045456155285,1.854811528583949,0.048820495694965216,2.2423475561286486,0.8638463574606139
51,2.0246612668521995,0.06272460224929156,1.854701324705193,0.04926160165855476,2.2434160559240888,0.8639820533113794
52,2.0248346991467683,0.06313615904242785,1.854578673312759,0.049702707622144314,2.2444805188671264,0.8641177491621451
53,2.0249938812264987,0.06354771583556412,1.8544435847325655,0.05014381358573387,2.2455410038755863,0.8642534450129107
54,2.0251388176902068,0.06395927262870041,1.854296069591806,0.05058491954932341,2.2465975702362893,0.8643891408636764
55,2.025269513495086,0.0643708294218367,1.8541361388186501,0.051026025512912965,2.247650277603589,0.8645248367144419
56,2.025385973956639,0.06478238621497298,1.8539638036419324,0.05146713147650252,2.2486991859978986,0.8646605325652076
57,2.025488204748592,0.06519394300810925,1.8537790755908308,0.05190823744009207,2.2497443558042085,0.8647962284159731
58,2.0255762119027994,0.06560549980124554,1.8535819664945357,0.05234934340368162,2.2507858477705693,0.8649319242667388
59,2.0256500018091277,0.06601705659438181,1.8533724884819012,0.05279044936727117,2.2518237230065656,0.8650676201175045
60,2.0257095812153336,0.0664286133875181,1.8531506539810922,0.05323155533086072,2.252858042981764,0.86520331596827
61,2.02575495722692,0.06684017018065438,1.8529164757192156,0.05367266129445027,2.2538888695241575,0.8653390118190357
62,2.025786137306984,0.06725172697379067,1.8526699667219426,0.05411376725803982,2.254916264818564,0.8654747076698013
63,2.025803129276048,0.06766328376692694,1.852411140313118,0.05455487322162937,2.255940291405039,0.865610403520567
64,2.0258059413118783,0.06807484056006323,1.8521400101143581,0.054995979185218924,2.25696101217724,0.8657460993713325
65,2.0257945819492846,0.0684863973531995,1.8518565900446404,0.055437085148808476,2.2579784903807885,0.8658817952220982
66,2.025769060079915,0.06889795414633579,1.8515608943198762,0.05587819111239803,2.2589927896116118,0.8660174910728637
67,2.0257293849520286,0.06930951093947207,1.8512529374524784,0.056319297075987575,2.2600039738142614,0.8661531869236294
68,2.025675566170257,0.06972106773260836,1.8509327342509128,0.05676040303957713,2.261012107280214,0.8662888827743951
69,2.0256076136953514,0.07013262452574463,1.8506002998192423,0.05720150900316668,2.2620172546461554,0.8664245786251606
70,2.0255255378439174,0.07054418131888092,1.8502556495566556,0.057642614966756225,2.2630194808922486,0.8665602744759263
71,2.0254293492881335,0.07095573811201719,1.8498987991569895,0.05808372093034578,2.264018851340372,0.8666959703266919
72,2.025319059055456,0.07136729490515348,1.8495297646082354,0.05852482689393533,2.265015431652356,0.8668316661774575
73,2.0251946785283117,0.07177885169828976,1.8491485621920372,0.05896593285752488,2.266009287828185,0.8669673620282231
74,2.0250562194437736,0.07219040849142605,1.848755208483178,0.059407038821114436,2.267000486204191,0.8671030578789888
75,2.0249036938932266,0.07260196528456232,1.8483497203490558,0.05984814478470398,2.267989093451222,0.8672387537297543
76,2.024737114322013,0.07301352207769861,1.8479321149491463,0.060289250748293534,2.2689751765728006,0.86737444958052
77,2.024556493529073,0.07342507887083488,1.8475024097344561,0.060730356711883086,2.2699588029032505,0.8675101454312856
78,2.0243618446665623,0.07383663566397117,1.847060622446965,0.06117146267547263,2.2709400401058257,0.8676458412820512
79,2.0241531812394618,0.07424819245710745,1.8466067711190566,0.061612568639062185,2.271918956170793,0.8677815371328169
80,2.02393051710517,0.07465974925024374,1.846140874072938,0.06205367460265174,2.2728956194135232,0.8679172329835825
81,2.0236938664730832,0.07507130604338001,1.8456629499200485,0.06249478056624129,2.2738700984725493,0.8680529288343481
82,2.023443243904162,0.0754828628365163,1.8451730175604575,0.06293588652983084,2.2748424623076082,0.8681886246851137
83,2.0231786643104823,0.07589441962965257,1.8446710961822521,0.06337699249342038,2.2758127801976675,0.8683243205358794
84,2.022900142954775,0.07630597642278886,1.844157205260911,0.06381809845700995,2.276781121738929,0.8684600163866449
85,2.0226076954499472,0.07671753321592514,1.843631364558672,0.06425920442059949,2.2777475568428223,0.8685957122374106
86,2.0223013377585963,0.07712909000906143,1.843093594123884,0.06470031038418904,2.278712155733969,0.8687314080881762
87,2.0219810861925045,0.0775406468021977,1.8425439142903526,0.06514141634777859,2.2796749889481434,0.8688671039389418
88,2.021646957412122,0.07795220359533399,1.84198234567667,0.06558252231136814,2.2806361273301983,0.8690027997897075
89,2.021298968426037,0.07836376038847026,1.841408909185538,0.0660236282749577,2.2815956420319843,0.8691384956404731
90,2.020937136590429,0.07877531718160655,1.8408236260030797,0.06646473423854725,2.282553604510252,0.8692741914912387
91,2.0205614796085136,0.07918687397474283,1.8402265175981376,0.0669058402021368,2.2835100865245295,0.8694098873420043
92,2.020172015529967,0.07959843076787912,1.8396176057215663,0.06734694616572634,2.284465160134986,0.86954558319277
93,2.019768762750344,0.08000998756101539,1.838996912405507,0.0677880521293159,2.285418897700273,0.8696812790435355
94,2.019351740010473,0.08042154435415168,1.838364459962659,0.06822915809290545,2.2863713718753584,0.8698169748943012
95,2.018920966395849,0.08083310114728795,1.8377202709855367,0.068670264056495,2.2873226556093282,0.8699526707450668
96,2.0184764613360047,0.08124465794042424,1.8370643683457146,0.06911137002008455,2.288272822143188,0.8700883665958324
97,2.0180182446038684,0.08165621473356052,1.8363967751930665,0.0695524759836741,2.289221945007627,0.870224062446598
98,2.0175463363151134,0.08206777152669681,1.8357175149549891,0.06999358194726366,2.290170098020783,0.8703597582973637
99,2.0170607569274868,0.08247932831983308,1.8350266113356195,0.0704346879108532,2.291117355285975,0.8704954541481293
100,2.0165615272401327,0.08289088511296937,1.834324088315037,0.07087579387444276,2.292063791189433,0.8706311499988949
101,2.016048668392896,0.08330244190610564,1.8336099701484612,0.0713168998380323,2.2930094803979943,0.8707668458496606
102,2.0155222018656147,0.08371399869924193,1.8328842813654336,0.07175800580162185,2.293954497856793,0.8709025417004261
103,2.0149821494773974,0.08412555549237821,1.8321470467689926,0.0721991117652114,2.294898918786937,0.8710382375511918
104,2.0144285333858925,0.0845371122855145,1.8313982914348363,0.07264021772880096,2.2958428186831474,0.8711739334019574
105,2.013861376086536,0.08494866907865077,1.8306380407104768,0.07308132369239051,2.296786273311407,0.871309629252723
106,2.013280700411793,0.08536022587178706,1.829866320214381,0.07352242965598006,2.297729358706568,0.8714453251034886
107,2.0126865295303835,0.08577178266492333,1.829083155835106,0.07396353561956961,2.298672151169964,0.8715810209542543
108,2.0120788869464916,0.08618333945805962,1.8282885737304195,0.07440464158315915,2.2996147272669827,0.8717167168050199
109,2.0114577964989677,0.0865948962511959,1.8274826003264133,0.07484574754674872,2.300557163824644,0.8718524126557855
110,2.010823282360513,0.08700645304433219,1.826665262316606,0.07528685351033826,2.301499537929146,0.8719881085065512
111,2.010175369036852,0.08741800983746846,1.8258365866610338,0.07572795947392781,2.3024419269233936,0.8721238043573167
112,2.009514081365894,0.08782956663060475,1.8249966005853344,0.07616906543751736,2.303384408404528,0.8722595002080824
113,2.008839444516873,0.08824112342374102,1.8241453315798186,0.07661017140110692,2.304327060221413,0.872395196058848
114,2.0081514839894927,0.0886526802168773,1.8232828073985328,0.07705127736469647,2.3052699604721316,0.8725308919096136
115,2.007450225613035,0.08906423701001359,1.822409056058311,0.07749238332828601,2.306213187501443,0.8726665877603792
116,2.006735695545475,0.08947579380314988,1.8215241058378182,0.07793348929187557,2.3071568198982413,0.8728022836111449
117,2.0060079202725727,0.08988735059628615,1.820627985276583,0.07837459525546511,2.3081009364929828,0.8729379794619105
118,2.0052669266069554,0.09029890738942244,1.8197207231740204,0.07881570121905467,2.3090456163551116,0.8730736753126761
119,2.004512741687185,0.09071046418255871,1.8188023485884457,0.07925680718264422,2.309990938790457,0.8732093711634418
120,2.0037453929768168,0.091122020975695,1.8178728908360773,0.07969791314623377,2.310936983338616,0.8733450670142073
121,2.0029649082634395,0.09153357776883128,1.8169323794900316,0.08013901910982332,2.311883829770332,0.873480762864973
122,2.0021713156577077,0.09194513456196757,1.8159808443793068,0.08058012507341288,2.3128315580848375,0.8736164587157386
123,2.0013646435923604,0.09235669135510384,1.8150183155877586,0.08102123103700243,2.3137802485072023,0.8737521545665042
124,2.0005449208212225,0.09276824814824013,1.8140448234530644,0.08146233700059197,2.3147299814856446,0.8738878504172698
125,1.999712176418202,0.0931798049413764,1.8130603985656804,0.08190344296418153,2.315680837688846,0.8740235462680355
126,1.9988664397762665,0.09359136173451268,1.812065071767788,0.08234454892777107,2.3166328980032374,0.8741592421188011
127,1.9980077406064127,0.09400291852764897,1.8110588741522293,0.08278565489136062,2.3175862435302683,0.8742949379695667
128,1.99713610893662,0.09441447532078526,1.810041837061438,0.08322676085495018,2.3185409555836785,0.8744306338203324
129,1.9962515751107945,0.09482603211392153,1.8090139920863546,0.08366786681853973,2.319497115686727,0.8745663296710979
130,1.9953541697876984,0.09523758890705782,1.8079753710653386,0.08410897278212928,2.3204548055694296,0.8747020255218636
131,1.9944439239398681,0.09564914570019409,1.806926006083067,0.08455007874571882,2.3214141071657663,0.8748377213726292
132,1.9935208688525206,0.09606070249333037,1.8058659294694261,0.08499118470930839,2.3223751026108834,0.8749734172233948
133,1.9925850361224453,0.09647225928646666,1.804795173798393,0.08543229067289793,2.323337874238267,0.8751091130741604
134,1.991636457656887,0.09688381607960295,1.8037137718869087,0.08587339663648748,2.3243025045769197,0.8752448089249261
135,1.9906751656724149,0.09729537287273922,1.8026217567937426,0.08631450260007703,2.325269076348508,0.8753805047756916
136,1.9897011926937782,0.0977069296658755,1.8015191618183475,0.08675560856366658,2.326237672464493,0.8755162006264573
137,1.9887145715527526,0.09811848645901178,1.8004060204997043,0.08719671452725614,2.3272083760232656,0.875651896477223
138,1.9877153353869743,0.09853004325214806,1.7992823666151616,0.08763782049084569,2.32818127030724,0.8757875923279885
139,1.9867035176387586,0.09894160004528435,1.7981482341792625,0.08807892645443524,2.3291564387799597,0.8759232881787542
140,1.985679152053911,0.09935315683842064,1.7970036574425658,0.08852003241802478,2.330133965083159,0.8760589840295198
141,1.984642272680525,0.09976471363155691,1.7958486708904569,0.08896113838161435,2.331113933033845,0.8761946798802854
142,1.9835929138677675,0.1001762704246932,1.7946833092419487,0.08940224434520389,2.3320964266213293,0.876330375731051
143,1.9825311102646521,0.10058782721782947,1.7935076074484786,0.08984335030879344,2.333081530004275,0.8764660715818167
144,1.9814568968188027,0.10099938401096575,1.792321600692691,0.09028445627238299,2.334069327507712,0.8766017674325822
145,1.980370308775205,0.10141094080410204,1.7911253243872172,0.09072556223597254,2.33505990362004,0.8767374632833479
146,1.9792713816749432,0.10182249759723833,1.7899188141734421,0.0911666681995621,2.336053342990029,0.8768731591341136
147,1.9781601513539322,0.1022340543903746,1.7887021059202657,0.09160777416315165,2.337049730423787,0.8770088549848791
148,1.977036653941629,0.10264561118351088,1.7874752357228536,0.0920488801267412,2.338049150881735,0.8771445508356448
149,1.9759009258597429,0.10305716797664716,1.7862382399013828,0.09248998609033074,2.3390516894755473,0.8772802466864104
150,1.9747530038209251,0.10346872476978344,1.7849911549997755,0.09293109205392029,2.340057431465097,0.877415942537176
151,1.9735929248274549,0.10388028156291973,1.7837340177844287,0.09337219801750984,2.3410664622553705,0.8775516383879416
152,1.9724207261699085,0.10429183835605602,1.7824668652429314,0.0938133039810994,2.342078867393386,0.8776873342387073
153,1.971236445425821,0.10470339514919229,1.781189734582777,0.09425440994468895,2.343094732565082,0.8778230300894728
154,1.9700401204583358,0.10511495194232857,1.7799026632300685,0.0946955159082785,2.344114143592207,0.8779587259402385
155,1.9688317894148408,0.10552650873546486,1.7786056888282107,0.09513662187186805,2.34513718642918,0.878094421791004
156,1.967611490725599,0.10593806552860113,1.7772988492366006,0.0955777278354576,2.3461639471599582,0.8782301176417697
157,1.9663792631023624,0.10634962232173742,1.7759821825293063,0.09601883379904715,2.34719451199487,0.8783658134925354
158,1.9651351455369799,0.1067611791148737,1.7746557269937404,0.0964599397626367,2.348228967267453,0.878501509343301
159,1.9638791772999906,0.10717273590800998,1.7733195211293231,0.09690104572622625,2.3492673994312705,0.8786372051940666
160,1.962611397939209,0.10758429270114626,1.7719736036461398,0.0973421516898158,2.3503098950567107,0.8787729010448322
161,1.961331847278299,0.10799584949428255,1.770618013463591,0.09778325765340536,2.351356540827787,0.8789085968955979
162,1.960040565415337,0.10840740628741882,1.7692527897090349,0.09822436361699491,2.352407423538915,0.8790442927463634
163,1.9587375927213637,0.10881896308055511,1.7678779717164204,0.09866546958058446,2.3534626300916788,0.8791799885971291
164,1.957422969838928,0.1092305198736914,1.766493599024915,0.09910657554417401,2.354522247491584,0.8793156844478947
165,1.9560967376806186,0.10964207666682767,1.765099711377526,0.09954768150776355,2.355586362844809,0.8794513802986603
166,1.9547589374275849,0.11005363345996395,1.7636963487197115,0.0999887874713531,2.3566550633549275,0.879587076149426
167,1.9534096105280498,0.11046519025310024,1.7622835511979864,0.10042989343494266,2.3577284363196274,0.8797227720001916
168,1.95204879869581,0.11087674704623651,1.7608613591585214,0.10087099939853221,2.35880656912743,0.8798584678509572
169,1.950676543908728,0.1112883038393728,1.759429813145735,0.10131210536212176,2.3598895492543672,0.8799941637017228
170,1.949292888407214,0.11169986063250908,1.7579889539008757,0.10175321132571132,2.360977464260679,0.8801298595524885
171,1.9478978746926963,0.11211141742564536,1.7565388223606018,0.10219431728930087,2.362070401787482,0.880265555403254
172,1.9464915455260838,0.11252297421878164,1.755079459655551,0.1026354232528904,2.363168449553428,0.8804012512540197
173,1.945073943926217,0.11293453101191793,1.753610907108905,0.10307652921647996,2.364271695351353,0.8805369471047853
174,1.9436451131683117,0.1133460878050542,1.7521332062349453,0.10351763518006951,2.365380227044919,0.8806726429555509
175,1.9422050967823885,0.11375764459819049,1.7506463987376044,0.10395874114365906,2.3664941325652378,0.8808083388063166
176,1.9407539385516999,0.11416920139132677,1.7491505265090108,0.10439984710724862,2.3676134999074874,0.8809440346570822
177,1.9392916825111395,0.11458075818446305,1.7476456316280249,0.10484095307083817,2.368738417127521,0.8810797305078478
178,1.93781837294565,0.11499231497759933,1.7461317563587708,0.10528205903442772,2.3698689723384585,0.8812154263586134
179,1.936334054388614,0.11540387177073562,1.7446089431491587,0.10572316499801727,2.371005253707266,0.8813511222093791
180,1.9348387716202426,0.11581542856387189,1.7430772346294074,0.10616427096160683,2.3721473494513394,0.8814868180601446
181,1.9333325696659502,0.11622698535700818,1.7415366736105513,0.10660537692519637,2.373295347835059,0.8816225139109103
182,1.9318154937947214,0.11663854215014446,1.73998730308295,0.10704648288878592,2.3744493371663435,0.8817582097616758
183,1.9302875895174698,0.11705009894328074,1.7384291662147844,0.10748758885237547,2.3756094057931976,0.8818939056124415
184,1.9287489025853866,0.11746165573641702,1.7368623063505533,0.10792869481596502,2.3767756421002346,0.8820296014632071
185,1.9271994789882811,0.11787321252955331,1.7352867670095595,0.10836980077955458,2.377948134505212,0.8821652973139728
186,1.925639364952912,0.11828476932268958,1.733702591884391,0.10881090674314413,2.37912697145553,0.8823009931647384
187,1.9240686069413089,0.11869632611582587,1.732109824839397,0.10925201270673368,2.3803122414247473,0.882436689015504
188,1.9224872516490894,0.11910788290896215,1.7305085099091584,0.10969311867032322,2.3815040329090653,0.8825723848662697
189,1.920895346003761,0.11951943970209843,1.7288986912969508,0.11013422463391277,2.3827024344238183,0.8827080807170352
190,1.9192929371630205,0.11993099649523471,1.7272804133732047,0.11057533059750232,2.3839075344999445,0.8828437765678009
191,1.9176800725130403,0.120342553288371,1.725653720673956,0.11101643656109188,2.3851194216804505,0.8829794724185664
192,1.916056799666751,0.12075411008150727,1.724018657899295,0.11145754252468143,2.3863381845168745,0.8831151682693321
193,1.914423166462112,0.12116566687464356,1.7223752699118093,0.11189864848827098,2.387563911565724,0.8832508641200977
194,1.9127792209603744,0.12157722366777984,1.7207236017350176,0.11233975445186054,2.388796691384924,0.8833865599708633
195,1.9111250114443386,0.12198878046091612,1.7190636985518033,0.11278086041545009,2.390036612530239,0.883522255821629
196,1.9094605864165992,0.1224003372540524,1.7173956057028388,0.11322196637903964,2.3912837635517015,0.8836579516723946
197,1.907785994597788,0.12281189404718869,1.7157193686850074,0.11366307234262918,2.392538232990017,0.8837936475231603
198,1.9061012849248027,0.12322345084032496,1.7140350331498189,0.11410417830621873,2.3938001093729784,0.8839293433739258
199,1.9044065065490325,0.12363500763346125,1.7123426449018198,0.11454528426980828,2.395069481211855,0.8840650392246915
200,1.9027017088345743,0.12404656442659753,1.710642249896999,0.11498639023339784,2.3963464369977814,0.884200735075457
201,1.9009869413564409,0.1244581212197338,1.7089338942411894,0.11542749619698739,2.3976310651981434,0.8843364309262227
202,1.8992622538987627,0.12486967801287009,1.7072176241884631,0.11586860216057694,2.398923454252943,0.8844721267769883
203,1.8975276964529808,0.1252812348060064,1.705493486139521,0.1163097081241665,2.400223692571173,0.884607822627754
204,1.8957833192160332,0.12569279159914265,1.703761526640084,0.11675081408775603,2.4015318685271634,0.8847435184785195
205,1.8940291725885352,0.12610434839227894,1.7020217923792704,0.11719192005134559,2.4028480704569404,0.8848792143292852
206,1.8922653071729496,0.12651590518541522,1.7002743301879746,0.11763302601493514,2.4041723866545697,0.8850149101800509
207,1.8904917737717533,0.12692746197855148,1.6985191870372414,0.11807413197852469,2.40550490536848,0.8851506060308164
208,1.8887086233855923,0.1273390187716878,1.696756410036633,0.11851523794211424,2.406845714797811,0.8852863018815821
209,1.8869159072114357,0.12775057556482405,1.6949860464325932,0.1189563439057038,2.4081949030887144,0.8854219977323476
210,1.8851136766407173,0.12816213235796034,1.6932081436068085,0.11939744986929335,2.40955255833069,0.8855576935831133
211,1.8833019832574736,0.12857368915109663,1.6914227490745626,0.1198385558328829,2.410918768552873,0.8856933894338789
212,1.881480878836474,0.1289852459442329,1.6896299104830894,0.12027966179647245,2.4122936217203588,0.8858290852846445
213,1.8796504153413458,0.1293968027373692,1.6878296756099196,0.12072076776006199,2.4136772057304756,0.8859647811354101
214,1.8778106449226897,0.12980835953050546,1.6860220923612244,0.12116187372365154,2.4150696084090932,0.8861004769861758
215,1.8759616199161913,0.13021991632364177,1.684207208770156,0.1216029796872411,2.4164709175068984,0.8862361728369414
216,1.8741033928407274,0.13063147311677803,1.6823850729951833,0.12204408565083065,2.417881220695668,0.886371868687707
217,1.8722360163964624,0.13104302990991432,1.6805557333184227,0.1224851916144202,2.4193006055645516,0.8865075645384727
218,1.8703595434629405,0.1314545867030506,1.67871923814397,0.12292629757800975,2.420729159616328,0.8866432603892382
219,1.8684740270971738,0.13186614349618686,1.6768756359962218,0.12336740354159931,2.4221669702636746,0.8867789562400039
220,1.8665795205317197,0.13227770028932317,1.6750249755182005,0.12380850950518885,2.423614124825412,0.8869146520907695
221,1.8646760771727573,0.13268925708245943,1.6731673054698675,0.1242496154687784,2.4250707105227702,0.8870503479415351
222,1.862763750598155,0.13310081387559572,1.671302674726443,0.12469072143236795,2.426536814475615,0.8871860437923007
223,1.8608425945555322,0.133512370668732,1.6694311322767148,0.12513182739595752,2.428012523698703,0.8873217396430664
224,1.8589126629603188,0.1339239274618683,1.667552727221346,0.12557293335954706,2.429497925097914,0.887457435493832
225,1.8569740098938046,0.13433548425500458,1.6656675087711807,0.1260140393231366,2.430993105466473,0.8875931313445976
226,1.8550266896011864,0.13474704104814084,1.6637755262455467,0.12645514528672616,2.4324981514811905,0.8877288271953633
227,1.8530707564896074,0.13515859784127715,1.6618768290705535,0.12689625125031573,2.4340131496986714,0.8878645230461288
228,1.851106265126195,0.1355701546344134,1.659971466777388,0.12733735721390527,2.435538186551546,0.8880002188968945
229,1.849133270236089,0.1359817114275497,1.6580594890006077,0.1277784631774948,2.4370733483446685,0.8881359147476601
230,1.847151826700467,0.13639326822068598,1.656140945476433,0.12821956914108434,2.4386187212513435,0.8882716105984257
231,1.845161989554566,0.13680482501382224,1.6542158860410314,0.1286606751046739,2.440174391309516,0.8884073064491913
232,1.843163813985695,0.13721638180695855,1.6522843606288058,0.12910178106826348,2.441740444417989,0.888543002299957
233,1.8411573553312497,0.1376279386000948,1.6503464192706752,0.12954288703185302,2.4433169663326124,0.8886786981507226
234,1.8391426690767123,0.1380394953932311,1.6484021120923544,0.12998399299544255,2.44490404266248,0.8888143940014882
235,1.8371198108536588,0.13845105218636738,1.6464514893126339,0.13042509895903212,2.4465017588661264,0.8889500898522539
236,1.8350888364377504,0.13886260897950367,1.6444946012416515,0.13086620492262166,2.44811020024771,0.8890857857030194
237,1.833049801746729,0.13927416577263996,1.6425314982791699,0.13130731088621123,2.4497294519532113,0.8892214815537851
238,1.8310027628384025,0.13968572256577622,1.640562230912843,0.13174841684980076,2.4513595989665995,0.8893571774045507
239,1.8289477759086301,0.14009727935891253,1.6385868497164875,0.1321895228133903,2.453000726106032,0.8894928732553163
240,1.8268848972893008,0.1405088361520488,1.6366054053483494,0.13263062877697987,2.4546529180200176,0.8896285691060819
241,1.8248141834463079,0.14092039294518507,1.6346179485493673,0.13307173474056944,2.4563162591836045,0.8897642649568476
242,1.8227356909775208,0.14133194973832136,1.632624530141437,0.13351284070415897,2.45799083389455,0.8898999608076131
243,1.8206494766107528,0.14174350653145762,1.6306252010256717,0.1339539466677485,2.459676726269496,0.8900356566583788
244,1.8185555972017233,0.14215506332459393,1.628620012180661,0.13439505263133808,2.461374020240133,0.8901713525091445
245,1.8164541097320188,0.1425666201177302,1.6266090146607302,0.13483615859492762,2.4630827995493707,0.89030704835991
246,1.8143450713070477,0.14297817691086648,1.6245922595941942,0.13527726455851719,2.4648031477475185,0.8904427442106757
247,1.8122285391539943,0.14338973370400276,1.622569798181614,0.13571837052210672,2.4665351481884317,0.8905784400614413
248,1.8101045706197665,0.14380129049713905,1.6205416816940499,0.13615947648569626,2.4682788840256937,0.8907141359122069
249,1.807973223168943,0.14421284729027534,1.6185079614713112,0.13660058244928583,2.470034438208764,0.8908498317629725
250,1.8058345543817147,0.1446244040834116,1.6164686889202105,0.1370416884128754,2.4718018934791566,0.8909855276137382
251,1.8036886219518244,0.1450359608765479,1.614423915512809,0.13748279437646493,2.473581332366592,0.8911212234645037
252,1.8015354836845043,0.14544751766968417,1.6123736927846684,0.13792390034005447,2.475372837185164,0.8912569193152694
253,1.7993751974944057,0.14585907446282045,1.6103180723330959,0.138365006303644,2.4771764900294957,0.8913926151660351
254,1.7972078214035356,0.14627063125595674,1.608257105815391,0.13880611226723358,2.4789923727709007,0.8915283110168006
255,1.7950334135391786,0.146682188049093,1.6061908449470919,0.13924721823082314,2.4808205670535566,0.8916640068675663
256,1.7928520321318238,0.1470937448422293,1.6041193415002184,0.13968832419441268,2.4826611542906423,0.8917997027183319
257,1.7906637355130894,0.14750530163536557,1.6020426473015166,0.14012943015800222,2.4845142156605227,0.8919353985690975
258,1.7884685821136386,0.14791685842850186,1.5999608142307027,0.1405705361215918,2.486379832102897,0.8920710944198631
259,1.7862666304611006,0.14832841522163814,1.5978738942187043,0.14101164208518135,2.4882580843149564,0.8922067902706288
260,1.7840579391779845,0.14873997201477443,1.5957819392459034,0.1414527480487709,2.490149052747561,0.8923424861213943
261,1.781842566979591,0.14915152880791072,1.5936850013403774,0.14189385401236043,2.4920528176013934,0.89247818197216
262,1.779620572671925,0.14956308560104697,1.5915831325761407,0.14233495997594997,2.493969458823118,0.8926138778229256
263,1.7773920151496037,0.1499746423941833,1.589476385071385,0.14277606593953954,2.4958990561015613,0.8927495736736912
264,1.7751569533937634,0.15038619918731955,1.5873648109867213,0.1432171719031291,2.4978416888638644,0.8928852695244569
265,1.7729154464699648,0.15079775598045583,1.5852484625234193,0.14365827786671864,2.499797436271654,0.8930209653752225
266,1.7706675535260954,0.15120931277359212,1.5831273919216482,0.14409938383030818,2.5017663772172196,0.8931566612259881
267,1.7684133337902725,0.15162086956672838,1.5810016514587177,0.14454048979389775,2.50374859031968,0.8932923570767537
268,1.7661528465687417,0.1520324263598647,1.578871293447318,0.14498159575748729,2.5057441539211487,0.8934280529275194
269,1.763886151243776,0.15244398315300095,1.5767363702337605,0.14542270172107685,2.5077531460829223,0.8935637487782849
270,1.761613307271575,0.15285553994613724,1.5745969341962198,0.1458638076846664,2.5097756445816546,0.8936994446290506
271,1.759334374180156,0.15326709673927352,1.572453037742973,0.14630491364825593,2.511811726905524,0.8938351404798162
272,1.7570494115672546,0.1536786535324098,1.5703047333106441,0.1467460196118455,2.5138614702504385,0.8939708363305818
273,1.7547584790982134,0.1540902103255461,1.5681520733624437,0.14718712557543506,2.515924951516198,0.8941065321813475
274,1.7524616365038779,0.15450176711868235,1.5659951103864125,0.1476282315390246,2.5180022473026953,0.8942422280321131
275,1.750158943578486,0.15491332391181867,1.5638338968936651,0.14806933750261414,2.5200934339061085,0.8943779238828787
276,1.7478504601775602,0.15532488070495493,1.561668485416633,0.1485104434662037,2.522198587315091,0.8945136197336443
277,1.7455362462157973,0.1557364374980912,1.5594989285073098,0.14895154942979325,2.524317783206963,0.89464931558441
278,1.743216361664959,0.1561479942912275,1.5573252787354968,0.1493926553933828,2.5264510969439256,0.8947850114351755
279,1.740890866551759,0.15655955108436376,1.5551475886870492,0.14983376135697235,2.528598603569261,0.8949207072859412
280,1.7385598209557522,0.15697110787750007,1.552965910962123,0.1502748673205619,2.5307603778035275,0.8950564031367068
281,1.7362232850072257,0.15738266467063633,1.5507802981734238,0.15071597328415146,2.5329364940407997,0.8951920989874724
282,1.7338813188850817,0.15779422146377262,1.5485908029444575,0.15115707924774102,2.5351270263448566,0.8953277948382381
283,1.7315339828147298,0.1582057782569089,1.546397477907779,0.15159818521133056,2.5373320484454203,0.8954634906890037
284,1.729181337065972,0.1586173350500452,1.5442003757032448,0.1520392911749201,2.539551633734378,0.8955991865397693
285,1.7268234419508943,0.15902889184318147,1.5419995489762668,0.15248039713850967,2.5417858552620123,0.8957348823905349
286,1.7244603578217483,0.15944044863631773,1.5397950503760673,0.1529215031020992,2.5440347857332353,0.8958705782413006
287,1.7220921450688447,0.15985200542945405,1.5375869325539342,0.15336260906568877,2.5462984975038214,0.8960062740920661
288,1.7197188641184407,0.1602635622225903,1.5353752481614786,0.1538037150292783,2.5485770625766717,0.8961419699428318
289,1.7173405754306288,0.1606751190157266,1.5331600498488969,0.15424482099286785,2.550870552598039,0.8962776657935974
290,1.7149573394972228,0.16108667580886288,1.5309413902632276,0.15468592695645741,2.553179038853811,0.896413361644363
291,1.712569216839654,0.16149823260199914,1.5287193220466175,0.15512703292004695,2.555502592265748,0.8965490574951287
292,1.710176268006856,0.16190978939513545,1.5264938978345846,0.15556813888363652,2.5578412833877597,0.8966847533458943
293,1.7077785535731604,0.1623213461882717,1.5242651702542864,0.15600924484722606,2.5601951824021882,0.8968204491966599
294,1.7053761341361853,0.162732902981408,1.5220331919227863,0.15645035081081562,2.562564359116072,0.8969561450474255
295,1.7029690703147318,0.16314445977454428,1.5197980154453263,0.15689145677440516,2.5649488829574434,0.8970918408981912
296,1.7005574227466775,0.16355601656768057,1.5175596934135984,0.15733256273799473,2.567348822971605,0.8972275367489567
297,1.69814125208687,0.16396757336081685,1.51531827840402,0.15777366870158427,2.5697642478174525,0.8973632325997224
298,1.6957206190050254,0.1643791301539531,1.5130738229760117,0.1582147746651738,2.5721952257637533,0.897498928450488
299,1.6932955841836255,0.16479068694708943,1.5108263796702759,0.15865588062876337,2.574641824685485,0.8976346243012536
300,1.6908662083158195,0.16520224374022568,1.50857600100708,0.1590969865923529,2.57710411206013,0.8977703201520192
301,1.6884325521033199,0.16561380053336197,1.5063227394845384,0.15953809255594248,2.5795821549640263,0.8979060160027849
302,1.6859946762543105,0.16602535732649826,1.5040666475769044,0.15997919851953202,2.58207602006868,0.8980417118535505
303,1.6835526414813473,0.16643691411963452,1.5018077777328538,0.16042030448312158,2.584585773637123,0.8981774077043161
304,1.6811065084992651,0.16684847091277083,1.4995461823737823,0.16086141044671112,2.5871114815202607,0.8983131035550818
305,1.6786563380230861,0.1672600277059071,1.4972819138920967,0.16130251641030066,2.589653209153213,0.8984487994058473
306,1.676202190765929,0.16767158449904337,1.4950150246495166,0.16174362237389023,2.592211021551708,0.898584495256613
307,1.6737441274369207,0.16808314129217966,1.492745566975372,0.16218472833747977,2.5947849833084256,0.8987201911073786
308,1.671282208739112,0.16849469808531595,1.4904735931649085,0.16262583430106933,2.5973751585894083,0.8988558869581442
309,1.6688164953673905,0.16890625487845223,1.4881991554775953,0.16306694026465887,2.599981611130426,0.8989915828089098
310,1.6663470480064035,0.16931781167158852,1.4859223061354316,0.16350804622824844,2.6026044042333996,0.8991272786596755
311,1.663873927328475,0.16972936846472478,1.4836430973212649,0.16394915219183798,2.6052436007627864,0.899262974510441
312,1.6613971939915315,0.17014092525786106,1.481361581177102,0.16439025815542752,2.6078992631420173,0.8993986703612067
313,1.6589169086370272,0.17055248205099735,1.479077809802432,0.16483136411901708,2.610571453349917,0.8995343662119724
314,1.6564331318878738,0.17096403884413364,1.4767918352525493,0.16527247008260662,2.613260232917126,0.8996700620627379
315,1.65394592434637,0.17137559563726992,1.4745037095368783,0.1657135760461962,2.615965662922576,0.8998057579135036
316,1.6514553465921376,0.1717871524304062,1.4722134846173047,0.16615468200978573,2.6186878039899106,0.8999414537642692
317,1.648961459180059,0.17219870922354247,1.4699212124065089,0.1665957879733753,2.6214267162839855,0.9000771496150348
318,1.646464322638215,0.17261026601667875,1.4676269447663028,0.16703689393696483,2.624182459507309,0.9002128454658004
319,1.6439639974658318,0.17302182280981504,1.4653307335059713,0.1674779999005544,2.626955092896562,0.900348541316566
320,1.6414605441312249,0.17343337960295133,1.4630326303806165,0.16791910586414394,2.629744675219063,0.9004842371673316
321,1.6389540230697512,0.1738449363960876,1.4607326870895065,0.16836021182773347,2.6325512647692966,0.9006199330180973
322,1.63644449468176,0.1742564931892239,1.458430955274428,0.16880131779132304,2.635374919365426,0.900755628868863
323,1.6339320193305515,0.17466804998236016,1.4561274865180427,0.16924242375491258,2.6382156963458048,0.9008913247196285
324,1.6314166573403366,0.17507960677549644,1.4538223323422468,0.16968352971850215,2.6410736525655456,0.9010270205703942
325,1.6288984689942012,0.17549116356863273,1.4515155442065377,0.17012463568209168,2.6439488443930363,0.9011627164211597
326,1.626377514532074,0.17590272036176902,1.4492071735063798,0.17056574164568125,2.646841327706537,0.9012984122719254
327,1.6238538541486962,0.1763142771549053,1.446897271571581,0.1710068476092708,2.6497511578907185,0.901434108122691
328,1.6213275479916003,0.1767258339480416,1.444585889664666,0.17144795357286036,2.6526783898332797,0.9015698039734567
329,1.6187986561590868,0.17713739074117785,1.442273078979262,0.1718890595364499,2.655623077921514,0.9017054998242222
330,1.6162672386982089,0.17754894753431413,1.439958890638481,0.17233016550003943,2.6585852760389415,0.9018411956749879
331,1.6137333556027584,0.17796050432745042,1.437643375693313,0.172771271463629,2.6615650375619233,0.9019768915257536
332,1.611197066811261,0.1783720611205867,1.4353265851210202,0.17321237742721854,2.66456241535628,0.9021125873765191
333,1.6086584322049686,0.178783617913723,1.4330085698235362,0.1736534833908081,2.6675774617739645,0.9022482832272848
334,1.6061175116058628,0.17919517470685928,1.4306893806258705,0.17409458935439764,2.6706102286496884,0.9023839790780503
335,1.603574364774658,0.17960673149999554,1.4283690682745187,0.1745356953179872,2.673660767297627,0.902519674928816
336,1.6010290514088124,0.18001828829313182,1.426047683435875,0.17497680128157675,2.6767291285080708,0.9026553707795816
337,1.59848163114054,0.1804298450862681,1.4237252766946518,0.1754179072451663,2.679815362544148,0.9027910666303472
338,1.5959321635348342,0.1808414018794044,1.4214018985523025,0.17585901320875585,2.6829195191385264,0.9029267624811128
339,1.5933807080874864,0.18125295867254068,1.4190775994254512,0.1763001191723454,2.686041647490124,0.9030624583318785
340,1.5908273242231175,0.18166451546567697,1.416752429644326,0.17674122513593496,2.6891817962608733,0.9031981541826442
341,1.588272071293211,0.18207607225881323,1.414426439451197,0.1771823310995245,2.6923400135724416,0.9033338500334097
342,1.5857150085741525,0.1824876290519495,1.4120996789988216,0.17762343706311406,2.6955163470030308,0.9034695458841754
343,1.5831561952652717,0.1828991858450858,1.4097721983488931,0.1780645430267036,2.6987108435841174,0.903605241734941
344,1.5805956904868932,0.18331074263822209,1.4074440474704943,0.17850564899029314,2.7019235497972875,0.9037409375857066
345,1.5780335532783905,0.18372229943135837,1.4051152762385577,0.1789467549538827,2.7051545115710045,0.9038766334364722
346,1.5754698425962455,0.18413385622449466,1.402785934432333,0.17938786091747225,2.708403774277465,0.9040123292872378
347,1.5729046173121137,0.18454541301763092,1.400456071733853,0.1798289668810618,2.711671382729422,0.9041480251380034
348,1.5703379362108947,0.1849569698107672,1.3981257377264147,0.18027007284465135,2.7149573811770233,0.9042837209887691
349,1.56776985798881,0.1853685266039035,1.395794981893057,0.18071117880824092,2.7182618133047107,0.9044194168395348
350,1.5652004412514824,0.18578008339703977,1.3934638536150512,0.18115228477183046,2.7215847222280667,0.9045551126903003
351,1.562629744512027,0.18619164019017606,1.3911324021703912,0.18159339073542002,2.7249261504907447,0.904690808541066
352,1.560057826189142,0.18660319698331235,1.3888006767322953,0.18203449669900956,2.728286140061353,0.9048265043918315
353,1.557484744605211,0.1870147537764486,1.3864687263677071,0.1824756026625991,2.7316647323304117,0.9049622002425972
354,1.5549105579844047,0.1874263105695849,1.3841366000358095,0.18291670862618867,2.7350619681072685,0.9050978960933628
355,1.552335324450798,0.18783786736272118,1.3818043465865384,0.1833578145897782,2.7384778876170848,0.9052335919441284
356,1.5497591020264823,0.18824942415585746,1.3794720147591069,0.18379892055336777,2.7419125304978027,0.905369287794894
357,1.5471819486296934,0.18866098094899375,1.3771396531805316,0.1842400265169573,2.745365935797124,0.9055049836456597
358,1.5446039220729402,0.18907253774213004,1.3748073103641687,0.18468113248054688,2.7488381419695447,0.9056406794964252
359,1.542025080061142,0.1894840945352663,1.3724750347082537,0.18512223844413642,2.7523291868733715,0.9057763753471909
360,1.5394454801897703,0.18989565132840258,1.370142874494448,0.18556334440772598,2.75583910776775,0.9059120711979566
361,1.536865179943001,0.19030720812153887,1.3678108778863916,0.18600445037131552,2.7593679413097396,0.9060477670487221
362,1.5342842366918685,0.19071876491467515,1.3654790929282634,0.18644555633490506,2.762915723551397,0.9061834628994878
363,1.5317027076924288,0.19113032170781144,1.3631475675433458,0.18688666229849463,2.7664824899368456,0.9063191587502534
364,1.5291206500839316,0.19154187850094773,1.360816349532596,0.18732776826208417,2.770068275299413,0.906454854601019
365,1.526538120886993,0.19195343529408398,1.358485486573226,0.18776887422567373,2.773673113858744,0.9065905504517846
366,1.5239551770017823,0.19236499208722027,1.3561550262172861,0.18820998018926327,2.7772970392179563,0.9067262463025503
367,1.5213718752062098,0.19277654888035656,1.353825015890257,0.18865108615285284,2.780940084360786,0.9068619421533158
368,1.518788272154127,0.19318810567349284,1.3514955028896471,0.18909219211644238,2.7846022816488007,0.9069976380040815
369,1.5162044243735275,0.19359966246662913,1.349166534383598,0.18953329808003191,2.788283662818566,0.9071333338548471
370,1.5136203882647628,0.19401121925976542,1.3468381574094948,0.18997440404362148,2.7919842589788986,0.9072690297056127
371,1.5110362200987564,0.19442277605290167,1.344510418872586,0.19041551000721102,2.79570410060807,0.9074047255563784
372,1.5084519760152344,0.19483433284603796,1.342183365544606,0.19085661597080059,2.7994432175510804,0.907540421407144
373,1.5058677120209567,0.19524588963917425,1.3398570440624087,0.19129772193439012,2.8032016390169354,0.9076761172579096
374,1.503283483987959,0.19565744643231053,1.3375315009266044,0.1917388278979797,2.806979393575933,0.9078118131086752
375,1.5006993476517996,0.19606900322544682,1.3352067825002074,0.19217993386156923,2.8107765091569776,0.9079475089594409
376,1.4981153586098184,0.1964805600185831,1.3328829350072868,0.19262103982515877,2.814593013044899,0.9080832048102064
377,1.4955315723193978,0.19689211681171936,1.3305600045316275,0.19306214578874833,2.8184289318778286,0.9082189006609721
378,1.4929480440962364,0.19730367360485565,1.3282380370153948,0.19350325175233787,2.82228429164454,0.9083545965117377
379,1.4903648291126261,0.19771523039799194,1.3259170782578111,0.19394435771592744,2.8261591176818683,0.9084902923625033
380,1.4877819823957412,0.19812678719112822,1.323597173913834,0.19438546367951698,2.8300534346720934,0.908625988213269
381,1.4851995588259326,0.1985383439842645,1.3212783694928467,0.19482656964310655,2.833967266640376,0.9087616840640346
382,1.48261761313503,0.1989499007774008,1.3189607103573515,0.19526767560669608,2.8379006369522215,0.9088973799148002
383,1.4800361999046545,0.19936145757053705,1.3166442417216746,0.19570878157028565,2.841853568310934,0.9090330757655658
384,1.4774553735645355,0.19977301436367334,1.314329008650675,0.1961498875338752,2.845826082755115,0.9091687716163315
385,1.474875188390841,0.20018457115680963,1.3120150560584616,0.19659099349746473,2.8498182016561517,0.909304467467097
386,1.4722956985045097,0.2005961279499459,1.3097024287071193,0.1970320994610543,2.853829945715787,0.9094401633178627
387,1.4697169578695979,0.2010076847430822,1.3073911712054416,0.19747320542464383,2.8578613349636246,0.9095758591686283
388,1.4671390202916292,0.20141924153621849,1.3050813280076685,0.1979143113882334,2.8619123887547464,0.9097115550193939
389,1.464561939415957,0.20183079832935474,1.3027729434122377,0.19835541735182294,2.865983125767264,0.9098472508701596
390,1.4619857687261315,0.20224235512249103,1.300466061560535,0.1987965233154125,2.8700735639999713,0.9099829467209252
391,1.4594105615422792,0.20265391191562732,1.2981607264356625,0.19923762927900204,2.874183720769941,0.9101186425716908
392,1.4568363710194878,0.2030654687087636,1.2958569818612042,0.1996787352425916,2.8783136127102185,0.9102543384224564
393,1.4542632501462016,0.2034770255018999,1.2935548715000085,0.20011984120618115,2.8824632557674827,0.9103900342732221
394,1.451691251742625,0.20388858229503617,1.2912544388529708,0.2005609471697707,2.8866326651997305,0.9105257301239876
395,1.4491204284591346,0.20430013908817243,1.2889557272578291,0.20100205313336025,2.8908218555740377,0.9106614259747533
396,1.4465508327746996,0.20471169588130872,1.2866587798879672,0.2014431590969498,2.8950308407642575,0.9107971218255189
397,1.4439825169953127,0.205123252674445,1.2843636397512201,0.20188426506053936,2.8992596339488332,0.9109328176762845
398,1.4414155332524303,0.2055348094675813,1.2820703496886967,0.2023253710241289,2.903508247608539,0.9110685135270502
399,1.4388499335014175,0.20594636626071758,1.279778952373601,0.20276647698771846,2.907776693524335,0.9112042093778158
400,1.436285769520007,0.20635792305385386,1.277489490310069,0.203207582951308,2.91206498277516,0.9113399052285814
401,1.4337230929067653,0.20676947984699012,1.2752020058320082,0.20364868891489754,2.91637312573582,0.911475601079347
402,1.4311619550795665,0.2071810366401264,1.272916541101948,0.2040897948784871,2.920701132074856,0.9116112969301127
403,1.4286024072740782,0.2075925934332627,1.2706331381098983,0.20453090084207665,2.925049010752422,0.9117469927808782
404,1.4260445005422553,0.20800415022639898,1.2683518386722141,0.2049720068056662,2.9294167700182534,0.9118826886316439
405,1.423488285750842,0.20841570701953527,1.266072684430471,0.20541311276925575,2.9338044174095685,0.9120183844824095
406,1.420933813579885,0.20882726381267155,1.2637957168503473,0.20585421873284532,2.938211959749082,0.9121540803331751
407,1.4183811345212556,0.2092388206058078,1.2615209772205143,0.20629532469643486,2.942639403142956,0.9122897761839407
408,1.4158302988771796,0.2096503773989441,1.2592485066515353,0.2067364306600244,2.9470867529788607,0.9124254720347064
409,1.41328135675878,0.21006193419208039,1.2569783460747743,0.20717753662361396,2.9515540139239738,0.912561167885472
410,1.4107343580846279,0.21047349098521667,1.2547105362413107,0.2076186425872035,2.95604118992308,0.9126968637362376
411,1.4081893525792992,0.21088504777835296,1.2524451177208626,0.20805974855079307,2.960548284196647,0.9128325595870033
412,1.4056463897719484,0.21129660457148924,1.2501821309007215,0.2085008545143826,2.9650752992389195,0.9129682554377688
413,1.403105518994886,0.2117081613646255,1.2479216159846915,0.20894196047797217,2.9696222368160963,0.9131039512885345
414,1.4005667893821678,0.2121197181577618,1.2456636129920404,0.2093830664415617,2.9741890979644454,0.9132396471393001
415,1.3980302498681951,0.21253127495089807,1.2434081617564565,0.20982417240515128,2.9787758829885354,0.9133753429900657
416,1.3954959491863221,0.21294283174403436,1.2411553019250166,0.21026527836874082,2.9833825914593977,0.9135110388408313
417,1.3929639358674777,0.21335438853717065,1.2389050729571598,0.21070638433233035,2.988009222212807,0.913646734691597
418,1.3904342582387907,0.21376594533030693,1.2366575141236726,0.21114749029591992,2.992655773347518,0.9137824305423626
419,1.3879069644222317,0.2141775021234432,1.2344126645056814,0.21158859625950946,2.9973222422235333,0.9139181263931282
420,1.3853821023332598,0.21458905891657948,1.2321705629936528,0.21202970222309903,3.002008625460454,0.9140538222438939
421,1.3828597196794843,0.21500061570971576,1.2299312482864053,0.21247080818668856,3.0067149189357676,0.9141895180946594
422,1.3803398639593314,0.21541217250285205,1.2276947588901255,0.21291191415027813,3.0114411177832534,0.9143252139454251
423,1.377822582460725,0.21582372929598834,1.2254611331173995,0.21335302011386767,3.01618721639132,0.9144609097961907
424,1.3753079222597768,0.21623528608912462,1.2232304090862438,0.21379412607745724,3.0209532084014636,0.9145966056469563
425,1.3727959302194843,0.21664684288226088,1.2210026247191563,0.21423523204104677,3.025739086706656,0.9147323014977219
426,1.370286652988443,0.21705839967539717,1.2187778177421655,0.2146763380046363,3.0305448434498463,0.9148679973484876
427,1.367780136999567,0.21746995646853345,1.2165560256838968,0.21511744396822588,3.0353704700224324,0.9150036931992531
428,1.3652764284688172,0.21788151326166974,1.2143372858746417,0.21555854993181542,3.0402159570627534,0.9151393890500188
429,1.362775573393948,0.21829307005480603,1.2121216354454412,0.21599965589540499,3.0450812944546715,0.9152750849007845
430,1.3602776175532534,0.2187046268479423,1.209909111327172,0.21644076185899452,3.049966471326091,0.91541078075155
431,1.3577826065043344,0.21911618364107857,1.2076997502496492,0.2168818678225841,3.0548714760475937,0.9155464766023157
432,1.355290585582868,0.21952774043421486,1.2054935887407305,0.21732297378617363,3.0597962962310095,0.9156821724530813
433,1.3528015999013947,0.21993929722735114,1.2032906631254354,0.21776407974976317,3.0647409187281123,0.9158178683038469
434,1.3503156943481098,0.22035085402048743,1.201091009525069,0.21820518571335273,3.0697053296292354,0.9159535641546125
435,1.3478329135856693,0.22076241081362372,1.1988946638563591,0.21864629167694227,3.0746895142620163,0.9160892600053782
436,1.345353302050006,0.22117396760676,1.1967016618305977,0.21908739764053184,3.079693457190099,0.9162249558561437
437,1.3428769039491562,0.22158552439989626,1.194512038952796,0.21952850360412138,3.084717142211868,0.9163606517069094
438,1.340403763262095,0.22199708119303255,1.1923258305208446,0.21996960956771094,3.0897605523592677,0.9164963475576751
439,1.3379339237375865,0.22240863798616883,1.1901430716246884,0.22041071553130048,3.094823669896557,0.9166320434084406
440,1.3354674288930417,0.22282019477930512,1.1879637971455028,0.22085182149489002,3.099906476319192,0.9167677392592063
441,1.333004322013388,0.2232317515724414,1.185788041754887,0.2212929274584796,3.105008952352632,0.9169034351099719
442,1.330544646149951,0.2236433083655777,1.183615839914061,0.22173403342206913,3.11013107795128,0.9170391309607375
443,1.328088444119344,0.22405486515871395,1.1814472258730744,0.2221751393856587,3.115272832297341,0.9171748268115031
444,1.3256357585023728,0.22446642195185024,1.179282233670025,0.22261624534924823,3.1204341937998095,0.9173105226622688
445,1.323186631642948,0.22487797874498652,1.177120897130283,0.2230573513128378,3.1256151400934145,0.9174462185130343
446,1.3207411056470106,0.2252895355381228,1.1749632498657303,0.22349845727642734,3.130815648037624,0.9175819143638
447,1.3182992223814667,0.2257010923312591,1.1728093252740033,0.2239395632400169,3.1360356937156535,0.9177176102145657
448,1.3158610234731352,0.22611264912439538,1.170659156537749,0.22438066920360644,3.1412752524335277,0.9178533060653312
449,1.3134265503077054,0.22652420591753164,1.1685127766238894,0.22482177516719598,3.1465342987191827,0.9179890019160969
450,1.3109958440287053,0.22693576271066793,1.166370218282894,0.22526288113078555,3.151812806321525,0.9181246977668625
451,1.3085689455364842,0.2273473195038042,1.1642315140480626,0.22570398709437509,3.157110748209623,0.9182603936176281
452,1.306145895487202,0.2277588762969405,1.1620966962348187,0.22614509305796465,3.1624280965718157,0.9183960894683937
453,1.3037267342918328,0.22817043309007679,1.1599657969400103,0.2265861990215542,3.167764822814953,0.9185317853191594
454,1.3013115021151789,0.22858198988321307,1.1578388480412218,0.22702730498514376,3.1731208975635896,0.9186674811699249
455,1.2989002388748974,0.22899354667634933,1.1557158811960933,0.2274684109487333,3.1784962906592478,0.9188031770206906
456,1.2964929842405333,0.22940510346948562,1.1535969278416514,0.22790951691232286,3.1838909711596735,0.9189388728714563
457,1.2940897776325728,0.2298166602626219,1.1514820191936488,0.2283506228759124,3.1893049073381596,0.9190745687222218
458,1.2916906582214973,0.2302282170557582,1.1493711862459137,0.22879172883950194,3.194738066682897,0.9192102645729875
459,1.289295664926859,0.23063977384889447,1.1472644597697066,0.2292328348030915,3.2001904158962944,0.919345960423753
460,1.286904836416359,0.23105133064203076,1.1451618703130897,0.22967394076668105,3.2056619208944257,0.9194816562745187
461,1.2845182111049447,0.23146288743516702,1.1430634482003048,0.2301150467302706,3.211152546806394,0.9196173521252843
462,1.28213582715391,0.2318744442283033,1.1409692235311584,0.23055615269386015,3.216662257973833,0.91975304797605
463,1.2797577224700192,0.2322860010214396,1.1388792261804197,0.23099725865744972,3.222191017950358,0.9198887438268155
464,1.2773839347046265,0.23269755781457588,1.1367934857972273,0.23143836462103926,3.2277387895010916,0.9200244396775812
465,1.275014501252823,0.23310911460771216,1.134712031804503,0.2318794705846288,3.2333055346021755,0.9201601355283469
466,1.2726494592525834,0.23352067140084845,1.1326348933983779,0.23232057654821836,3.238891214440357,0.9202958313791124
467,1.2702888455839307,0.2339322281939847,1.1305620995476284,0.2327616825118079,3.2444957894125994,0.920431527229878
468,1.2679326968681102,0.234343784987121,1.1284936789931186,0.23320278847539747,3.2501192191256916,0.9205672230806436
469,1.2655810494667736,0.23475534178025728,1.1264296602472554,0.233643894438987,3.2557614623958844,0.9207029189314093
470,1.263233939481181,0.23516689857339357,1.1243700715934521,0.23408500040257657,3.2614224772486278,0.9208386147821749
471,1.2608914027514047,0.23557845536652985,1.1223149410856017,0.2345261063661661,3.267102220918223,0.9209743106329406
472,1.2585534748555536,0.23599001215966614,1.1202642965475587,0.23496721232975565,3.272800649847627,0.9211100064837061
473,1.2562201911090043,0.2364015689528024,1.1182181655726333,0.23540831829334521,3.278517719688195,0.9212457023344718
474,1.2538915865636455,0.23681312574593869,1.116176575523091,0.23584942425693475,3.2842533852994715,0.9213813981852373
475,1.2515676960071338,0.23722468253907497,1.1141395535296672,0.23629053022052432,3.290007600749071,0.921517094036003
476,1.2492485539621625,0.23763623933221126,1.1121071264910865,0.23673163618411386,3.295780319312485,0.9216527898867686
477,1.2469341946857377,0.23804779612534754,1.1100793210735942,0.23717274214770342,3.301571493473036,0.9217884857375342
478,1.2446246521684734,0.23845935291848383,1.1080561637104964,0.23761384811129296,3.3073810749217416,0.9219241815882999
479,1.2423199601338908,0.2388709097116201,1.106037680601712,0.23805495407488253,3.31320901455733,0.9220598774390655
480,1.2400201520377347,0.23928246650475637,1.104023897713331,0.23849606003847207,3.319055262486163,0.9221955732898311
481,1.2377252610672995,0.23969402329789266,1.1020148407771837,0.2389371660020616,3.3249197680223053,0.9223312691405967
482,1.235435320140767,0.24010558009102895,1.1000105352904217,0.23937827196565117,3.330802479687546,0.9224669649913624
483,1.2331503619065562,0.24051713688416523,1.0980110065151054,0.2398193779292407,3.3367033452114514,0.9226026608421279
484,1.2308704187426855,0.24092869367730152,1.0960162794778032,0.24026048389283028,3.342622311531526,0.9227383566928936
485,1.2285955227561458,0.24134025047043778,1.094026378969199,0.24070158985641982,3.3485593247932854,0.9228740525436592
486,1.2263257057822845,0.24175180726357406,1.0920413295437108,0.24114269582000938,3.3545143303504865,0.9230097483944248
487,1.224060999384206,0.24216336405671035,1.0900611555191182,0.24158380178359892,3.3604872727652633,0.9231454442451905
488,1.2218014348521766,0.24257492084984664,1.0880858809761984,0.2420249077471885,3.3664780958084144,0.9232811400959561
489,1.2195470432030486,0.24298647764298292,1.0861155297583749,0.24246601371077803,3.3724867424596026,0.9234168359467217
490,1.217297855179691,0.2433980344361192,1.0841501254713726,0.24290711967436757,3.3785131549076977,0.9235525317974873
491,1.215053901250434,0.24380959122925547,1.0821896914828837,0.24334822563795713,3.3845572745510717,0.923688227648253
492,1.2128152116085265,0.24422114802239175,1.080234250922246,0.24378933160154667,3.3906190419979287,0.9238239234990185
493,1.210581816171603,0.24463270481552804,1.0782838266801245,0.24423043756513624,3.39669839706674,0.9239596193497842
494,1.2083537445811645,0.24504426160866433,1.0763384414082102,0.24467154352872578,3.4027952787865923,0.9240953152005498
495,1.2061310262020708,0.2454558184018006,1.0743981175189217,0.24511264949231534,3.4089096253976967,0.9242310110513154
496,1.2039136901220426,0.2458673751949369,1.0724628771851226,0.24555375545590488,3.4150413743517984,0.9243667069020811
497,1.2017017651511788,0.24627893198807316,1.0705327423398423,0.24599486141949442,3.421190462312736,0.9245024027528467
498,1.1994952798214822,0.24669048878120944,1.0686077346760128,0.246435967383084,3.4273568251569557,0.9246380986036123
499,1.1972942623864025,0.24710204557434573,1.0666878756462104,0.24687707334667353,3.4335403979740544,0.9247737944543779
500,1.1950987408203826,0.24751360236748202,1.0647731864624075,0.2473181793102631,3.4397411150674313,0.9249094903051436
501,1.1929087428184255,0.2479251591606183,1.062863688095738,0.24775928527385263,3.4459589099548564,0.9250451861559091
502,1.1907242957956687,0.2483367159537546,1.060959401276267,0.2482003912374422,3.4521937153691917,0.9251808820066748
503,1.188545426886969,0.24874827274689085,1.059060346492773,0.24864149720103174,3.45844546325902,0.9253165778574404
504,1.1863721629465038,0.24915982954002713,1.0571665439925408,0.24908260316462127,3.464714084789431,0.925452273708206
505,1.1842045305473805,0.24957138633316342,1.0552780137811602,0.24952370912821084,3.470999510342712,0.9255879695589717
506,1.182042555981259,0.2499829431262997,1.0533947756223376,0.24996481509180038,3.4773016695191874,0.9257236654097373
507,1.1798862652579862,0.25039449991943596,1.0515168490377163,0.25040592105538995,3.4836204911380095,0.9258593612605029
508,1.1777356841052422,0.2508060567125723,1.0496442533067063,0.2508470270189795,3.4899559032379837,0.9259950571112685
509,1.175590837968199,0.25121761350570854,1.0477770074663222,0.251288132982569,3.496307833078503,0.9261307529620342
510,1.1734517520091894,0.2516291702988448,1.0459151303110332,0.2517292389461586,3.502676207140392,0.9262664488127997
511,1.1713184511073882,0.2520407270919811,1.0440586403926204,0.25217034490974816,3.509060951126913,0.9264021446635654
512,1.1691909598585082,0.2524522838851174,1.0422075560200466,0.2526114508733377,3.515461989964673,0.926537840514331
513,1.1670693025745043,0.2528638406782537,1.0403618952593312,0.25305255683692723,3.5218792478046943,0.9266735363650966
514,1.1649535032832896,0.25327539747138994,1.0385216759334372,0.2534936628005168,3.5283126480233795,0.9268092322158623
515,1.1628435857284656,0.25368695426452625,1.0366869156221703,0.25393476876410637,3.534762113223639,0.9269449280666279
516,1.160739573369064,0.2540985110576625,1.0348576316620814,0.2543758747276959,3.541227565235962,0.9270806239173935
517,1.1586414893792978,0.25451006785079877,1.0330338411463833,0.25481698069128544,3.5477089251195224,0.9272163197681591
518,1.1565493566483263,0.2549216246439351,1.0312155609248754,0.25525808665487504,3.554206113163393,0.9273520156189248
519,1.1544631977800308,0.2553331814370714,1.0294028076038786,0.2556991926184645,3.560719048887673,0.9274877114696903
520,1.152383035092805,0.25574473823020766,1.0275955975461766,0.2561402985820541,3.5672476510447777,0.927623407320456
521,1.150308890619352,0.2561562950233439,1.0257939468709716,0.25658140454564365,3.5737918376206244,0.9277591031712216
522,1.1482407861064956,0.25656785181648023,1.0239978714538447,0.2570225105092332,3.5803515258359857,0.9278947990219872
523,1.1461787430150074,0.2569794086096165,1.022207386926729,0.2574636164728228,3.5869266321477378,0.9280304948727529
524,1.1441227825194376,0.25739096540275275,1.0204225086778902,0.25790472243641227,3.59351707225027,0.9281661907235185
525,1.1420729255079631,0.25780252219588906,1.0186432518519166,0.25834582840000186,3.6001227610768267,0.928301886574284
526,1.1400291925822474,0.2582140789890254,1.0168696313497199,0.2587869343635914,3.6067436128009387,0.9284375824250497
527,1.137991604057309,0.25862563578216163,1.0151016618285444,0.25922804032718094,3.6133795408378373,0.9285732782758154
528,1.1359601799614034,0.2590371925752979,1.0133393577019842,0.25966914629077054,3.6200304578459455,0.9287089741265809
529,1.1339349400359167,0.2594487493684342,1.0115827331400133,0.26011025225436,3.626696275728408,0.9288446699773466
530,1.131915903735271,0.25986030616157046,1.009831802069019,0.2605513582179496,3.6333769056345684,0.9289803658281122
531,1.1299030902268412,0.2602718629547067,1.0080865781718529,0.26099246418153915,3.6400722579616027,0.9291160616788778
532,1.1278965183908818,0.26068341974784304,1.006347074887882,0.2614335701451287,3.646782242356051,0.9292517575296434
533,1.1258962068204692,0.26109497654097935,1.0046133054130566,0.2618746761087183,3.653506767715508,0.9293874533804091
534,1.1239021738214516,0.26150653333411555,1.002885282699983,0.2623157820723078,3.660245742190247,0.9295231492311746
535,1.121914437412412,0.26191809012725187,1.0011630194580068,0.26275688803589736,3.66699907318493,0.9296588450819403
536,1.1199330153246432,0.2623296469203882,0.9994465281533047,0.2631979939994869,3.6737666673603067,0.929794540932706
537,1.1179579250021345,0.26274120371352444,0.9977358210089868,0.26363909996307644,3.680548430634987,0.9299302367834715
538,1.115989183601568,0.2631527605066607,0.996030910005207,0.26408020592666603,3.687344268187249,0.9300659326342372
539,1.1140268079923281,0.263564317299797,0.9943318068792826,0.2645213118902556,3.6941540844567977,0.9302016284850028
540,1.1120708147565237,0.26397587409293327,0.9926385231258226,0.2649624178538451,3.7009777831466737,0.9303373243357684
541,1.110121220189017,0.26438743088606953,0.9909510699968661,0.2654035238174347,3.7078152672251057,0.930473020186534
542,1.108178040297469,0.26479898767920584,0.9892694585020293,0.2658446297810242,3.714666438927394,0.9306087160372997
543,1.1062412908023953,0.26521054447234216,0.9875936994086602,0.2662857357446138,3.7215311997579033,0.9307444118880652
544,1.1043109871372299,0.2656221012654784,0.9859238032420056,0.2667268417082033,3.7284094504920136,0.9308801077388309
545,1.102387144448404,0.2660336580586147,0.9842597802853824,0.26716794767179286,3.735301091178096,0.9310158035895966
546,1.1004697775954337,0.266445214851751,0.9826016405803625,0.26760905363538245,3.742206021139574,0.9311514994403621
547,1.0985589011510233,0.26685677164488725,0.9809493939269643,0.26805015959897194,3.7491241389770087,0.9312871952911278
548,1.0966545294011727,0.2672683284380235,0.9793030498838509,0.26849126556256153,3.756055342570135,0.9314228911418934
549,1.0947566763453027,0.2676798852311598,0.9776626177685426,0.26893237152615107,3.762999529080049,0.931558586992659
550,1.092865355696388,0.26809144202429613,0.9760281066576344,0.2693734774897406,3.7699565949513403,0.9316942828434246
551,1.090980580881104,0.2685029988174324,0.9743995253870219,0.2698145834533302,3.7769264359142514,0.9318299786941903
552,1.0891023650399794,0.26891455561056865,0.9727768825521392,0.27025568941691974,3.7839089469869513,0.9319656745449558
553,1.0872307210275676,0.26932611240370496,0.9711601865082019,0.2706967953805093,3.790904022477757,0.9321013703957215
554,1.0853656614126237,0.2697376691968412,0.9695494453704622,0.2711379013440988,3.7979115559873957,0.9322370662464872
555,1.0835071984782945,0.2701492259899775,0.9679446670144695,0.27157900730768836,3.804931440411333,0.9323727620972527
556,1.081655344222318,0.2705607827831138,0.9663458590763425,0.27202011327127795,3.8119635679421453,0.9325084579480184
557,1.079810110357238,0.2709723395762501,0.9647530289530492,0.2724612192348675,3.8190078300718175,0.932644153798784
558,1.0779715083106247,0.2713838963693863,0.9631661838026941,0.27290232519845703,3.8260641175942194,0.9327798496495496
559,1.0761395492253085,0.2717954531625226,0.9615853305448147,0.2733434311620466,3.8331323206075067,0.9329155455003152
560,1.0743142439596263,0.27220700995565894,0.9600104758606893,0.2737845371256361,3.840212328516552,0.9330512413510809
561,1.0724956030876773,0.2726185667487952,0.958441626193648,0.2742256430892257,3.847304030035499,0.9331869372018464
562,1.0706836368995873,0.27303012354193146,0.9568787877493977,0.27466674905281524,3.8544073131902534,0.9333226330526121
563,1.0688783554017889,0.27344168033506777,0.955321966496352,0.2751078550164048,3.8615220653210214,0.9334583289033778
564,1.0670797683173086,0.27385323712820403,0.9537711681659706,0.2755489609799944,3.868648173084906,0.9335940247541433
565,1.0652878850860659,0.2742647939213403,0.952226398253109,0.27599006694358386,3.8757855224585525,0.933729720604909
566,1.0635027148651828,0.2746763507144766,0.9506876620163717,0.27643117290717345,3.8829339987407243,0.9338654164556746
567,1.061724266529307,0.2750879075076129,0.9491549644784808,0.276872278870763,3.8900934865550436,0.9340011123064402
568,1.0599525486709402,0.2754994643007492,0.9476283104266465,0.2773133848343525,3.8972638698526536,0.9341368081572058
569,1.0581875696007814,0.27591102109388543,0.9461077044129496,0.27775449079794207,3.90444503191497,0.9342725040079715
570,1.0564293373480802,0.27632257788702175,0.9445931507547308,0.27819559676153166,3.911636855356411,0.934408199858737
571,1.054677859660999,0.276734134680158,0.9430846535349904,0.2786367027251212,3.918839222127248,0.9345438957095027
572,1.0529331440069873,0.27714569147329426,0.9415822166027915,0.27907780868871074,3.9260520135163635,0.9346795915602684
573,1.0511951975731675,0.2775572482664306,0.9400858435736783,0.2795189146523003,3.933275110154132,0.9348152874110339
574,1.0494640272667273,0.2779688050595669,0.9385955378300952,0.27996002061588987,3.940508392015328,0.9349509832617996
575,1.0477396397153271,0.27838036185270315,0.9371113025218207,0.2804011265794794,3.9477517384219665,0.9350866791125652
576,1.046022041267515,0.2787919186458394,0.9356331405664038,0.28084223254306895,3.9550050280463127,0.9352223749633308
577,1.0443112379931525,0.2792034754389757,0.934161054649613,0.2812833385066585,3.9622681389138092,0.9353580708140964
578,1.042607235683854,0.279615032232112,0.9326950472258901,0.281724444470248,3.96954094840609,0.9354937666648621
579,1.0409100398534283,0.28002658902524824,0.9312351205188136,0.2821655504338376,3.9768233332639764,0.9356294625156276
580,1.0392196557383413,0.28043814581838455,0.92978127652157,0.28260665639742716,3.984115169590588,0.9357651583663933
581,1.0375360882981801,0.28084970261152087,0.9283335169974328,0.2830477623610167,3.991416332854357,0.9359008542171589
582,1.035859342216132,0.28126125940465707,0.9268918434802487,0.28348886832460624,3.9987266978922182,0.9360365500679245
583,1.0341894218994712,0.2816728161977934,0.9254562572749329,0.28392997428819583,4.00604613891267,0.9361722459186901
584,1.0325263314800583,0.2820843729909297,0.9240267594579722,0.28437108025178537,4.01337452949902,0.9363079417694558
585,1.0308700748148478,0.28249592978406596,0.9226033508779344,0.2848121862153749,4.020711742612512,0.9364436376202214
586,1.0292206554864043,0.2829074865772022,0.9211860321559874,0.28525329217896445,4.028057650595615,0.936579333470987
587,1.0275780768034326,0.28331904337033853,0.9197748036864235,0.285694398142554,4.035412125175252,0.9367150293217527
588,1.0259423418013167,0.2837306001634748,0.9183696656371955,0.2861355041061436,4.0427750374660505,0.9368507251725182
589,1.0243134532426645,0.28414215695661105,0.916970617950456,0.2865766100697331,4.050146257973728,0.9369864210232839
590,1.0226914136178684,0.28455371374974736,0.9155776603431067,0.28701771603332266,4.057525656598349,0.9371221168740494
591,1.0210762251456715,0.2849652705428837,0.9141907923073554,0.2874588219969122,4.06491310263777,0.9372578127248151
592,1.0194678897737461,0.28537682733601993,0.9128100131112795,0.2878999279605018,4.072308464790959,0.9373935085755807
593,1.0178664091792804,0.2857883841291562,0.9114353217993978,0.28834103392409133,4.0797116111614935,0.9375292044263464
594,1.0162717847695748,0.2861999409222925,0.9100667171932498,0.28878213988768087,4.087122409260937,0.937664900277112
595,1.01468401768265,0.28661149771542876,0.9087041978919809,0.2892232458512704,4.094540726012379,0.9378005961278776
596,1.0131031087878626,0.287023054508565,0.9073477622729383,0.28966435181485994,4.10196642775392,0.9379362919786433
597,1.0115290586865302,0.28743461130170134,0.9059974084922703,0.29010545777844954,4.109399380242165,0.9380719878294088
598,1.0099618677125675,0.28784616809483765,0.9046531344855361,0.2905465637420391,4.116839448655857,0.9382076836801745
599,1.008401535933132,0.2882577248879739,0.9033149379683207,0.2909876697056286,4.124286497599387,0.93834337953094
600,1.006848063149276,0.28866928168111017,0.9019828164368593,0.29142877566921815,4.131740391106483,0.9384790753817057
601,1.0053014488966128,0.2890808384742465,0.9006567671686659,0.2918698816328077,4.139200992643771,0.9386147712324713
602,1.003761692445989,0.28949239526738274,0.8993367872231718,0.2923109875963973,4.146668165114528,0.938750467083237
603,1.0022287928041644,0.289903952060519,0.8980228734423705,0.2927520935599868,4.1541417708622905,0.9388861629340026
604,1.0007027487145084,0.2903155088536553,0.896715022451469,0.29319319952357636,4.161621671674645,0.9390218587847682
605,0.9991835586576967,0.2907270656467916,0.8954132306595454,0.2936343054871659,4.169107728786948,0.9391575546355339
606,0.9976712208524243,0.29113862243992783,0.8941174942602165,0.2940754114507555,4.176599802886067,0.9392932504862994
607,0.9961657332561218,0.29155017923306414,0.8928278092323099,0.29451651741434504,4.184097754114255,0.9394289463370651
608,0.9946670935656861,0.29196173602620046,0.8915441713405431,0.2949576233779346,4.191601442072887,0.9395646421878306
609,0.9931752992182165,0.2923732928193367,0.8902665761362105,0.2953987293415241,4.199110725826397,0.9397003380385963
610,0.9916903473917614,0.292784849612473,0.8889950189578764,0.29583983530511365,4.206625463906079,0.9398360338893619
611,0.9902122350060727,0.2931964064056093,0.8877294949320759,0.29628094126870325,4.2141455143140565,0.9399717297401275
612,0.9887409587233715,0.29360796319874555,0.8864699989740215,0.2967220472322928,4.221670734527148,0.9401074255908932
613,0.9872765149491184,0.29401951999188186,0.8852165257883164,0.2971631531958823,4.229200981500878,0.9402431214416588
614,0.9858188998327981,0.2944310767850181,0.8839690698696752,0.29760425915947186,4.23673611167343,0.9403788172924245
615,0.984368109268708,0.2948426335781544,0.8827276255036511,0.29804536512306146,4.244275980969623,0.94051451314319
616,0.9829241388967571,0.2952541903712907,0.8814921867673695,0.298486471086651,4.251820444805005,0.9406502089939557
617,0.9814869841032754,0.29566574716442695,0.8802627475302675,0.29892757705024053,4.259369358089832,0.9407859048447212
618,0.980056640021828,0.29607730395756326,0.8790393014548412,0.2993686830138301,4.266922575233227,0.9409216006954869
619,0.9786331015340428,0.2964888607506995,0.8778218419973992,0.2998097889774196,4.2744799501471995,0.9410572965462525
620,0.9772163632704403,0.29690041754383584,0.8766103624088205,0.3002508949410092,4.282041336250844,0.9411929923970181
621,0.9758064196112781,0.2973119743369721,0.875404855735323,0.30069200090459874,4.289606586474465,0.9413286882477838
622,0.9744032646874004,0.29772353113010835,0.8742053148192335,0.3011331068681883,4.297175553263723,0.9414643840985494
623,0.9730068923810953,0.29813508792324467,0.8730117322997675,0.3015742128317778,4.304748088583901,0.941600079949315
624,0.971617296326964,0.2985466447163809,0.8718241006138137,0.30201531879536736,4.31232404392405,0.9417357758000806
625,0.9702344699127918,0.29895820150951724,0.870642411996725,0.30245642475895695,4.319903270301324,0.9418714716508463
626,0.9688584062804362,0.2993697583026535,0.8694666584831162,0.3028975307225465,4.3274856182651575,0.9420071675016118
627,0.9674890983267139,0.29978131509578976,0.868296831907667,0.30333863668613603,4.335070937901655,0.9421428633523775
628,0.9661265387043019,0.30019287188892607,0.8671329239059309,0.30377974264972557,4.342659078837821,0.9422785592031431
629,0.9647707198226452,0.30060442868206233,0.8659749259151514,0.30422084861331516,4.350249890245972,0.9424142550539087
630,0.9634216338488707,0.30101598547519864,0.8648228291750832,0.3046619545769047,4.357843220848073,0.9425499509046744
631,0.962079272708712,0.3014275422683349,0.8636766247288199,0.30510306054049424,4.365438918920098,0.94268564675544
632,0.9607436280874391,0.3018390990614712,0.8625363034236264,0.3055441665040838,4.373036832296491,0.9428213426062055
633,0.9594146914307975,0.3022506558546075,0.8614018559117793,0.3059852724676733,4.380636808374577,0.9429570384569712
634,0.958092453945955,0.30266221264774373,0.8602732726514104,0.3064263784312629,4.388238694118993,0.9430927343077369
635,0.9567769066024556,0.30307376944088005,0.8591505439073588,0.30686748439485245,4.395842336066184,0.9432284301585024
636,0.955468040133182,0.3034853262340163,0.8580336597520262,0.307308590358442,4.4034475803289395,0.9433641260092681
637,0.9541658450353234,0.3038968830271526,0.8569226100662393,0.30774969632203153,4.411054272600835,0.9434998218600337
638,0.952870311571355,0.3043084398202889,0.8558173845401186,0.3081908022856211,4.41866225816085,0.9436355177107993
639,0.9515814297700197,0.30471999661342514,0.8547179726739497,0.30863190824921066,4.426271381877905,0.9437712135615649
640,0.9502991894273214,0.30513155340656145,0.8536243637790637,0.3090730142128002,4.433881488215409,0.9439069094123306
641,0.9490235801075233,0.3055431101996977,0.8525365469787208,0.30951412017638974,4.441492421235937,0.9440426052630961
642,0.9477545911441557,0.305954666992834,0.8514545112090005,0.3099552261399793,4.449104024605821,0.9441783011138618
643,0.9464922116410284,0.3063662237859703,0.8503782452196958,0.3103963321035689,4.45671614159978,0.9443139969646275
644,0.9452364304732505,0.3067777805791066,0.8493077375752152,0.3108374380671584,4.4643286151056145,0.944449692815393
645,0.9439872362882614,0.30718933737224285,0.8482429766554868,0.31127854403074795,4.471941287628923,0.9445853886661587
646,0.9427446175068634,0.3076008941653791,0.8471839506568707,0.3117196499943375,4.4795540012977435,0.9447210845169243
647,0.9415085623242637,0.3080124509585154,0.8461306475930741,0.3121607559579271,4.487166597867355,0.9448567803676899
648,0.9402790587111247,0.3084240077516517,0.845083055296074,0.3126018619215166,4.494778918724988,0.9449924762184555
649,0.9390560944146182,0.308835564544788,0.844041161417042,0.31304296788510616,4.5023908048946195,0.9451281720692212
650,0.93783965695949,0.30924712133792426,0.8430049534272775,0.3134840738486957,4.510002097041717,0.9452638679199867
651,0.9366297336491275,0.3096586781310605,0.8419744186191435,0.31392517981228524,4.517612635478127,0.9453995637707524
652,0.9354263115666362,0.31007023492419683,0.8409495441070074,0.31436628577587483,4.525222260166828,0.9455352596215181
653,0.9342293775759236,0.3104817917173331,0.8399303168281891,0.31480739173946437,4.532830810726812,0.9456709554722836
654,0.9330389183227871,0.3108933485104694,0.8389167235439113,0.3152484977030539,4.540438126437984,0.9458066513230493
655,0.9318549202360107,0.31130490530360566,0.8379087508402552,0.31568960366664345,4.548044046245975,0.9459423471738149
656,0.9306773695284675,0.311716462096742,0.8369063851291225,0.31613070963023304,4.555648408767123,0.9460780430245805
657,0.9295062521982282,0.31212801888987823,0.8359096126492002,0.3165718155938226,4.563251052293353,0.9462137388753461
658,0.9283415540296761,0.3125395756830145,0.8349184194669315,0.3170129215574121,4.5708518147971375,0.9463494347261118
659,0.9271832605946283,0.3129511324761508,0.8339327914774901,0.31745402752100166,4.5784505339364205,0.9464851305768773
660,0.9260313572534646,0.31336268926928706,0.8329527144057602,0.3178951334845912,4.586047047059666,0.946620826427643
661,0.9248858291562596,0.3137742460624234,0.8319781738073208,0.3183362394481808,4.5936411912107795,0.9467565222784087
662,0.9237466612439249,0.31418580285555964,0.8310091550694327,0.31877734541177033,4.601232803134157,0.9468922181291742
663,0.9226138382493524,0.3145973596486959,0.830045643412034,0.31921845137535987,4.608821719279739,0.9470279139799399
664,0.9214873446985682,0.3150089164418322,0.8290876238887344,0.3196595573389494,4.616407775807995,0.9471636098307055
665,0.9203671649118904,0.31542047323496847,0.8281350813878201,0.32010066330253895,4.623990808595056,0.9472993056814711
666,0.919253283005092,0.3158320300281048,0.8271880006332564,0.32054176926612854,4.631570653237752,0.9474350015322367
667,0.9181456828905717,0.31624358682124104,0.8262463661857009,0.3209828752297181,4.639147145058739,0.9475706973830024
668,0.9170443482785278,0.31665514361437735,0.8253101624435158,0.3214239811933076,4.646720119111564,0.9477063932337679
669,0.915949262678141,0.3170667004075136,0.8243793736437878,0.32186508715689716,4.65428941018587,0.9478420890845336
670,0.9148604093987597,0.31747825720064987,0.8234539838633488,0.32230619312048675,4.661854852812475,0.9479777849352993
671,0.9137777715510925,0.3178898139937862,0.8225339770198051,0.3227472990840763,4.6694162812685605,0.9481134807860648
672,0.9127013320484065,0.31830137078692244,0.8216193368725658,0.3231884050476658,4.676973529582873,0.9482491766368305
673,0.9116310736077307,0.31871292758005876,0.8207100470238784,0.32362951101125537,4.68452643154089,0.9483848724875961
674,0.9105669787510628,0.319124484373195,0.8198060909198672,0.3240706169748449,4.692074820690012,0.9485205683383617
675,0.9095090298065855,0.3195360411663313,0.8189074518515749,0.3245117229384345,4.69961853034483,0.9486562641891273
676,0.9084572089098839,0.3199475979594676,0.8180141129560095,0.32495282890202404,4.707157393592348,0.948791960039893
677,0.9074114980051708,0.32035915475260385,0.8171260572171937,0.3253939348656136,4.714691243297196,0.9489276558906585
678,0.9063718788465148,0.32077071154574016,0.8162432674672182,0.3258350408292031,4.722219912106972,0.9490633517414242
679,0.9053383329990775,0.3211822683388764,0.8153657263872989,0.3262761467927927,4.729743232457452,0.9491990475921899
680,0.9043108418403498,0.32159382513201273,0.8144934165088382,0.32671725275638225,4.737261036577918,0.9493347434429554
681,0.9032893865613992,0.322005381925149,0.8136263202144882,0.3271583587199718,4.74477315649648,0.9494704392937211
682,0.9022739481681163,0.32241693871828525,0.812764419739219,0.3275994646835613,4.752279424045388,0.9496061351444867
683,0.9012645074824723,0.32282849551142156,0.8119076971713897,0.32804057064715086,4.75977967086633,0.9497418309952523
684,0.9002610451437753,0.3232400523045578,0.8110561344538234,0.32848167661074046,4.767273728415846,0.9498775268460179
685,0.8992635416099349,0.32365160909769414,0.8102097133848845,0.32892278257433,4.774761427970659,0.9500132226967836
686,0.8982719771587308,0.3240631658908304,0.8093684156195595,0.32936388853791954,4.782242600633016,0.9501489185475491
687,0.8972863318890845,0.32447472268396665,0.8085322226705427,0.3298049945015091,4.789717077336151,0.9502846143983148
688,0.8963065857223379,0.32488627947710297,0.8077011159093226,0.3302461004650986,4.797184688849611,0.9504203102490805
689,0.8953327184035341,0.3252978362702392,0.8068750765672726,0.3306872064286882,4.804645265784696,0.950556006099846
690,0.8943647095027042,0.32570939306337554,0.8060540857367456,0.33112831239227775,4.812098638599905,0.9506917019506116
691,0.8934025384161572,0.3261209498565118,0.8052381243721707,0.3315694183558673,4.81954463760635,0.9508273978013773
692,0.8924461843677755,0.3265325066496481,0.8044271732911515,0.3320105243194568,4.826983092973173,0.9509630936521429
693,0.891495626410312,0.32694406344278437,0.8036212131755708,0.3324516302830464,4.834413834733063,0.9510987895029085
694,0.8905508434266952,0.32735562023592063,0.8028202245726949,0.33289273624663596,4.841836692787691,0.9512344853536742
695,0.8896118141313353,0.32776717702905694,0.8020241878962832,0.3333338422102255,4.849251496913166,0.9513701812044397
696,0.888678517071435,0.3281787338221932,0.8012330834276976,0.33377494817381503,4.856658076765591,0.9515058770552054
697,0.8877509306283043,0.3285902906153295,0.8004468913170182,0.3342160541374046,4.8640562618864776,0.951641572905971
698,0.8868290330186807,0.3290018474084658,0.7996655915841585,0.33465716010099417,4.871445881708349,0.9517772687567366
699,0.8859128022960502,0.32941340420160203,0.7988891641199865,0.3350982660645837,4.8788267655601665,0.9519129646075022
700,0.8850022163519743,0.32982496099473835,0.7981175886874436,0.33553937202817324,4.886198742672938,0.9520486604582679
701,0.8840972529174204,0.3302365177878746,0.797350844922672,0.3359804779917628,4.893561642185222,0.9521843563090335
702,0.8831978895640948,0.3306480745810109,0.7965889123361392,0.3364215839553524,4.9009152931486515,0.9523200521597991
703,0.8823041037057808,0.3310596313741472,0.7958317703137686,0.3368626899189419,4.908259524533552,0.9524557480105648
704,0.8814158725996782,0.3314711881672835,0.7950793981180704,0.33730379588253145,4.915594165234436,0.9525914438613303
705,0.880533173347748,0.33188274496041975,0.7943317748892755,0.337744901846121,4.922919044075653,0.952727139712096
706,0.87965598289806,0.332294301753556,0.7935888796464718,0.33818600780971053,4.930233989816894,0.9528628355628616
707,0.8787842780461436,0.3327058585466923,0.7928506912887429,0.3386271137733001,4.937538831158859,0.9529985314136272
708,0.8779180354363405,0.3331174153398286,0.7921171885963081,0.33906821973688966,4.944833396748783,0.9531342272643928
709,0.8770572315631638,0.3335289721329649,0.7913883502316653,0.3395093257004792,4.952117515186101,0.9532699231151585
710,0.8762018427726572,0.33394052892610115,0.7906641547407357,0.33995043166406874,4.959391015028041,0.9534056189659241
711,0.8753518452637575,0.3343520857192374,0.7899445805540106,0.34039153762765834,4.966653724795211,0.9535413148166897
712,0.8745072150896618,0.3347636425123737,0.7892296059877004,0.3408326435912479,4.973905472977297,0.9536770106674554
713,0.8736679281591968,0.33517519930551,0.7885192092448845,0.3412737495548374,4.981146088038614,0.9538127065182209
714,0.8728339602381897,0.3355867560986463,0.7878133684166639,0.34171485551842695,4.988375398423832,0.9539484023689866
715,0.872005286950844,0.33599831289178256,0.7871120614833167,0.3421559614820165,4.995593232563542,0.9540840982197522
716,0.8711818837811158,0.33640986968491887,0.7864152663154521,0.3425970674456061,5.0027994188799845,0.9542197940705178
717,0.8703637260740953,0.33682142647805513,0.78572296067517,0.3430381734091956,5.009993785792631,0.9543554899212834
718,0.8695507890373877,0.3372329832711914,0.7850351222172196,0.34347927937278516,5.01717616172392,0.9544911857720491
719,0.8687430477425003,0.3376445400643277,0.7843517284901602,0.3439203853363747,5.024346375104891,0.9546268816228147
720,0.8679404771262283,0.33805609685746396,0.7836727569375243,0.3443614912999643,5.031504254380836,0.9547625774735803
721,0.8671430519920462,0.3384676536506003,0.7829981848989813,0.34480259726355383,5.038649628017042,0.954898273324346
722,0.8663507470114995,0.33887921044373653,0.7823279896115036,0.3452437032271434,5.0457823245044,0.9550339691751115
723,0.8655635367255995,0.3392907672368728,0.7816621482105329,0.3456848091907329,5.052902172365169,0.9551696650258772
724,0.8647813955462188,0.3397023240300091,0.7810006377311487,0.34612591515432245,5.06000900015859,0.9553053608766428
725,0.8640042977574934,0.34011388082314536,0.7803434351092381,0.34656702111791204,5.067102636486662,0.9554410567274084
726,0.8632322175172201,0.3405254376162817,0.779690517182667,0.3470081270815016,5.074182909999765,0.955576752578174
727,0.862465128858262,0.34093699440941794,0.7790418606924512,0.3474492330450911,5.081249649402423,0.9557124484289397
728,0.8617030056899517,0.34134855120255425,0.7783974422839304,0.34789033900868066,5.088302683458992,0.9558481442797053
729,0.8609458217995002,0.3417601079956905,0.777757238507942,0.3483314449722702,5.095341840999334,0.9559838401304709
730,0.8601935508534029,0.34217166478882677,0.7771212258219975,0.3487725509358598,5.102366950924596,0.9561195359812366
731,0.859446166398852,0.3425832215819631,0.7764893805914577,0.34921365689944933,5.109377842212848,0.9562552318320021
732,0.8587036418651479,0.34299477837509934,0.7758616790907109,0.34965476286303887,5.116374343924878,0.9563909276827678
733,0.8579659505651127,0.34340633516823565,0.7752380975043501,0.3500958688266284,5.123356285209834,0.9565266235335333
734,0.8572330656965064,0.3438178919613719,0.7746186119283538,0.350536974790218,5.130323495311012,0.956662319384299
735,0.8565049603434415,0.34422944875450817,0.7740031983712645,0.35097808075380754,5.137275803571514,0.9567980152350646
736,0.8557816074778033,0.3446410055476445,0.7733918327553694,0.3514191867173971,5.1442130394400305,0.9569337110858303
737,0.855062979960669,0.34505256234078074,0.7727844909178826,0.3518602926809866,5.151135032476532,0.9570694069365959
738,0.8543490505437278,0.34546411913391706,0.7721811486121268,0.35230139864457616,5.158041612357972,0.9572051027873615
739,0.8536397918707028,0.3458756759270533,0.7715817815087156,0.35274250460816575,5.164932608884076,0.9573407986381272
740,0.8529351764787758,0.34628723272018963,0.7709863651967371,0.3531836105717553,5.171807851982988,0.9574764944888927
741,0.8522351768000104,0.3466987895133259,0.7703948751849373,0.35362471653534483,5.178667171717075,0.9576121903396584
742,0.8515397651627773,0.34711034630646215,0.7698072869029047,0.35406582249893437,5.185510398288573,0.957747886190424
743,0.8508489137931811,0.34752190309959846,0.7692235757022537,0.35450692846252396,5.192337362045387,0.9578835820411896
744,0.8501625948164881,0.3479334598927347,0.7686437168578116,0.3549480344261135,5.199147893486744,0.9580192778919552
745,0.8494807802585541,0.34834501668587103,0.7680676855688018,0.35538914038970304,5.2059418232689785,0.9581549737427209
746,0.8488034420472524,0.3487565734790073,0.7674954569600305,0.3558302463532926,5.212718982211212,0.9582906695934864
747,0.8481305520139056,0.34916813027214355,0.7669270060830716,0.3562713523168821,5.219479201301098,0.9584263654442521
748,0.8474620818947138,0.34957968706527986,0.7663623079174535,0.3567124582804717,5.226222311700501,0.9585620612950176
749,0.8467980033321876,0.3499912438584161,0.7658013373718444,0.35715356424406125,5.232948144751277,0.9586977571457833
750,0.8461382878765779,0.35040280065155244,0.7652440692852387,0.3575946702076508,5.239656531980923,0.958833452996549
751,0.8454829069873089,0.3508143574446887,0.7646904784281426,0.3580357761712403,5.246347305108318,0.9589691488473145
752,0.844831832034411,0.351225914237825,0.7641405395037606,0.35847688213482987,5.253020296049449,0.9591048446980802
753,0.8441850342999525,0.35163747103096127,0.7635942271491817,0.35891798809841946,5.259675336923096,0.9592405405488458
754,0.8435424849794734,0.3520490278240975,0.7630515159365647,0.359359094062009,5.266312260056514,0.9593762363996114
755,0.8429041551834185,0.35246058461723384,0.7625123803743238,0.35980020002559854,5.272930897991183,0.959511932250377
756,0.8422700159385719,0.3528721414103701,0.7619767949083145,0.3602413059891881,5.279531083488474,0.9596476281011427
757,0.8416400381894888,0.3532836982035064,0.7614447339230188,0.36068241195277767,5.28611264953532,0.9597833239519082
758,0.8410141927999311,0.35369525499664267,0.7609161717427293,0.3611235179163672,5.292675429349964,0.9599190198026739
759,0.8403924505542999,0.35410681178977893,0.7603910826327349,0.36156462387995675,5.299219256387574,0.9600547156534396
760,0.8397747821590692,0.35451836858291524,0.7598694408005034,0.3620057298435463,5.305743964345961,0.9601904115042051
761,0.8391611582442208,0.3549299253760515,0.7593512203968666,0.3624468358071358,5.312249387171259,0.9603261073549708
762,0.8385515493646757,0.3553414821691878,0.7588363955172022,0.3628879417707254,5.318735359063581,0.9604618032057364
763,0.8379459260017283,0.3557530389623241,0.7583249402026173,0.36332904773431496,5.325201714482654,0.960597499056502
764,0.8373442585644791,0.3561645957554604,0.7578168284411294,0.3637701536979045,5.3316482881535325,0.9607331949072676
765,0.8367465173912665,0.35657615254859665,0.7573120341688485,0.36421125966149404,5.338074915072221,0.9608688907580333
766,0.8361526727510992,0.3569877093417329,0.7568105312711573,0.36465236562508363,5.344481430511294,0.9610045866087988
767,0.8355626948450879,0.3573992661348692,0.7563122935838912,0.36509347158867317,5.350867670025599,0.9611402824595645
768,0.8349765538078758,0.3578108229280055,0.7558172948945168,0.3655345775522627,5.357233469457821,0.9612759783103302
769,0.8343942197090684,0.3582223797211418,0.7553255089433115,0.36597568351585225,5.363578664944145,0.9614116741610957
770,0.8338156625546642,0.35863393651427805,0.7548369094245394,0.3664167894794418,5.369903092919882,0.9615473700118614
771,0.8332408522884832,0.35904549330741437,0.7543514699876279,0.3668578954430314,5.376206590125072,0.961683065862627
772,0.8326697587935941,0.3594570501005506,0.7538691642383445,0.3672990014066209,5.382488993610053,0.9618187617133926
773,0.8321023518937429,0.3598686068936869,0.7533899657399694,0.36774010737021046,5.3887501407411165,0.9619544575641582
774,0.8315386013547783,0.3602801636868232,0.7529138480144699,0.3681812133338,5.3949898692060625,0.9620901534149239
775,0.8309784768860774,0.36069172047995945,0.7524407845436721,0.3686223192973896,5.401208017019763,0.9622258492656894
776,0.8304219481419699,0.36110327727309577,0.7519707487704332,0.3690634252609791,5.4074044225297815,0.9623615451164551
777,0.8298689847231611,0.361514834066232,0.7515037140998094,0.36950453122456867,5.413578924421882,0.9624972409672208
778,0.8293195561781544,0.3619263908593683,0.7510396539002259,0.3699456371881582,5.419731361725609,0.9626329368179863
779,0.828773632004672,0.3623379476525046,0.7505785415046441,0.37038674315174774,5.425861573819844,0.962768632668752
780,0.8282311816510748,0.36274950444564086,0.7501203502117267,0.37082784911533734,5.4319694004383186,0.9629043285195176
781,0.8276921745177792,0.36316106123877717,0.7496650532870041,0.3712689550789269,5.438054681675149,0.9630400243702832
782,0.8271565799586764,0.36357261803191343,0.7492126239640354,0.3717100610425164,5.444117257990326,0.9631757202210488
783,0.8266243672825465,0.36398417482504974,0.7487630354455714,0.37215116700610595,5.450156970215273,0.9633114160718145
784,0.8260955057544715,0.364395731618186,0.748316260904715,0.37259227296969555,5.456173659558271,0.96344711192258
785,0.8255699645972502,0.36480728841132226,0.7478722734860785,0.3730333789332851,5.462167167610012,0.9635828077733457
786,0.8250477129928063,0.3652188452044586,0.7474310463069421,0.3734744848968746,5.468137336349014,0.9637185036241114
787,0.8245287200836,0.36563040199759483,0.7469925524584082,0.37391559086046416,5.4740840081471,0.9638541994748769
788,0.824012954974033,0.36604195879073115,0.7465567650065557,0.3743566968240537,5.480007025774869,0.9639898953256426
789,0.8235003867318561,0.3664535155838674,0.7461236569935914,0.3747978027876433,5.485906232407111,0.9641255911764082
790,0.8229909843895723,0.36686507237700366,0.7456932014390009,0.37523890875123284,5.491781471628242,0.9642612870271738
791,0.8224847169458381,0.36727662917014,0.7452653713406957,0.3756800147148224,5.497632587437691,0.9643969828779394
792,0.8219815533668644,0.36768818596327624,0.744840139676161,0.3761211206784119,5.503459424255354,0.9645326787287051
793,0.8214814625878135,0.36809974275641255,0.7444174794035997,0.37656222664200145,5.509261826926922,0.9646683745794706
794,0.820984413514196,0.3685112995495488,0.7439973634630742,0.37700333260559105,5.5150396407293165,0.9648040704302363
795,0.8204903750232635,0.3689228563426851,0.7435797647776486,0.3774444385691806,5.520792711375996,0.964939766281002
796,0.8199993159654008,0.3693344131358214,0.7431646562545257,0.3778855445327701,5.526520885022332,0.9650754621317675
797,0.8195112051655157,0.36974596992895764,0.7427520107861845,0.37832665049635966,5.53222400827096,0.9652111579825331
798,0.8190260114244243,0.37015752672209395,0.7423418012515136,0.37876775645994926,5.5379019281770745,0.9653468538332988
799,0.8185437035202381,0.3705690835152302,0.7419340005169449,0.3792088624235388,5.54355449225375,0.9654825496840644
800,0.8180642502097443,0.3709806403083665,0.7415285814375819,0.37964996838712833,5.549181548477213,0.96561824553483
801,0.8175876202297876,0.3713921971015028,0.7411255168583287,0.3800910743507179,5.554782945292162,0.9657539413855957
802,0.8171137822986453,0.37180375389463904,0.740724779615014,0.3805321803143074,5.560358531616979,0.9658896372363612
803,0.8166427051174043,0.37221531068777536,0.740326342535516,0.380973286277897,5.565908156849035,0.9660253330871269
804,0.8161743573713318,0.3726268674809116,0.7399301784408818,0.38141439224148654,5.571431670869865,0.9661610289378925
805,0.8157087077312462,0.37303842427404793,0.7395362601464464,0.3818554982050761,5.576928924050444,0.9662967247886581
806,0.8152457248548824,0.3734499810671842,0.7391445604629477,0.3822966041686656,5.5823997672563275,0.9664324206394237
807,0.8147853773882575,0.3738615378603205,0.7387550521976411,0.3827377101322552,5.5878440518529,0.9665681164901894
808,0.8143276339670308,0.37427309465345676,0.7383677081554101,0.38317881609584475,5.5932616297105096,0.966703812340955
809,0.8138724632178629,0.374684651446593,0.7379825011398728,0.3836199220594343,5.598652353209606,0.9668395081917206
810,0.813419833759771,0.37509620823972933,0.73759940395449,0.38406102802302383,5.604016075245933,0.9669752040424863
811,0.8129697142054815,0.3755077650328656,0.7372183894036669,0.38450213398661337,5.609352649235582,0.9671108998932518
812,0.8125220731627786,0.3759193218260019,0.7368394302938533,0.38494323995020296,5.614661929120156,0.9672465957440175
813,0.8120768792358526,0.37633087861913816,0.7364624994346421,0.3853843459137925,5.619943769371804,0.9673822915947831
814,0.811634101026641,0.3767424354122744,0.7360875696398627,0.38582545187738204,5.625198024998336,0.9675179874455487
815,0.81119370713617,0.37715399220541074,0.7357146137286739,0.3862665578409716,5.630424551548224,0.9676536832963143
816,0.8107556661658911,0.377565548998547,0.7353436045266536,0.3867076638045611,5.63562320511568,0.96778937914708
817,0.8103199467190142,0.3779771057916833,0.7349745148668834,0.3871487697681507,5.640793842345655,0.9679250749978456
818,0.809886517401838,0.37838866258481957,0.7346073175910331,0.38758987573174025,5.645936320438805,0.9680607708486112
819,0.8094553468250771,0.3788002193779559,0.734241985550441,0.3880309816953298,5.651050497156524,0.9681964666993769
820,0.8090264036051856,0.37921177617109214,0.7338784916071909,0.38847208765891933,5.656136230825841,0.9683321625501424
821,0.8085996563656762,0.3796233329642284,0.7335168086351861,0.3889131936225089,5.661193380344422,0.9684678584009081
822,0.8081750737384372,0.3800348897573647,0.7331569095212216,0.38935429958609846,5.666221805185428,0.9686035542516737
823,0.8077526243650456,0.38044644655050097,0.7327987671660513,0.389795405549688,5.67122136540247,0.9687392501024393
824,0.8073322768980755,0.3808580033436373,0.7324423544854536,0.39023651151327754,5.676191921634441,0.9688749459532049
825,0.8069140000024042,0.38126956013677354,0.7320876444112919,0.3906776174768671,5.6811333351104185,0.9690106418039706
826,0.8064977623565136,0.3816811169299098,0.7317346098925754,0.3911187234404567,5.686045467654483,0.9691463376547362
827,0.8060835326537891,0.3820926737230461,0.7313832238965124,0.3915598294040462,5.690928181690525,0.9692820335055018
828,0.8056712796038119,0.3825042305161824,0.7310334594095628,0.39200093536763575,5.695781340247084,0.9694177293562675
829,0.8052609719336521,0.3829157873093187,0.7306852894384868,0.3924420413312253,5.700604806962075,0.969553425207033
830,0.8048525783891523,0.38332734410245495,0.7303386870113906,0.3928831472948149,5.705398446087605,0.9696891210577987
831,0.8044460677362115,0.38373890089559126,0.7299936251787675,0.3933242532584044,5.710162122494643,0.9698248169085643
832,0.8040414087620639,0.3841504576887275,0.7296500770145374,0.39376535922199396,5.714895701677796,0.9699605127593299
833,0.8036385702765524,0.3845620144818638,0.7293080156170798,0.3942064651855835,5.719599049759969,0.9700962086100955
834,0.8032375211133987,0.3849735712750001,0.7289674141102674,0.39464757114917304,5.724272033497025,0.9702319044608612
835,0.8028382301314707,0.38538512806813635,0.7286282456444927,0.39508867711276263,5.7289145202824745,0.9703676003116268
836,0.8024406662160432,0.38579668486127267,0.7282904833976925,0.39552978307635217,5.733526378152051,0.9705032961623924
837,0.8020447982800557,0.3862082416544089,0.727954100576369,0.3959708890399417,5.73810747578837,0.9706389920131581
838,0.801650595265367,0.3866197984475452,0.727619070416606,0.39641199500353125,5.742657682525452,0.9707746878639236
839,0.8012580261440025,0.3870313552406815,0.727285366185083,0.39685310096712084,5.747176868353336,0.9709103837146893
840,0.8008670599194009,0.38744291203381775,0.7269529611800849,0.3972942069307104,5.751664903922566,0.9710460795654549
841,0.8004776656276521,0.38785446882695407,0.7266218287325066,0.3977353128942999,5.756121660548741,0.9711817754162205
842,0.8000898123387354,0.3882660256200903,0.7262919422068567,0.39817641885788946,5.760547010216987,0.9713174712669861
843,0.7997034691577498,0.38867758241322664,0.7259632750022549,0.398617524821479,5.7649408255864065,0.9714531671177518
844,0.7993186052261397,0.3890891392063629,0.7256358005534267,0.3990586307850686,5.769302979994553,0.9715888629685174
845,0.7989351897229195,0.38950069599949916,0.7253094923316932,0.39949973674865813,5.77363334746181,0.971724558819283
846,0.7985531918658888,0.38991225279263547,0.7249843238459589,0.39994084271224767,5.777931802695817,0.9718602546700487
847,0.798172580912847,0.39032380958577173,0.7246602686436935,0.4003819486758372,5.782198221095805,0.9719959505208142
848,0.7977933261628002,0.39073536637890804,0.7243373003119107,0.4008230546394268,5.786432478756971,0.9721316463715799
849,0.7974153969571656,0.3911469231720443,0.7240153924781434,0.40126416060301634,5.790634452474763,0.9722673422223455
850,0.7970387626809694,0.39155847996518056,0.7236945188114134,0.4017052665666059,5.794804019749201,0.9724030380731111
851,0.7966633927640414,0.3919700367583169,0.7233746530231988,0.4021463725301954,5.798941058789132,0.9725387339238767
852,0.7962892566822026,0.39238159355145313,0.7230557688683962,0.40258747849378496,5.803045448516459,0.9726744297746424
853,0.7959163239584499,0.39279315034458945,0.7227378401462784,0.40302858445737455,5.807117068570385,0.972810125625408
854,0.7955445641641359,0.3932047071377257,0.7224208407014501,0.4034696904209641,5.811155799311571,0.9729458214761736
855,0.7951739469201412,0.393616263930862,0.7221047444247956,0.4039107963845536,5.815161521826331,0.9730815173269391
856,0.7948044418980444,0.3940278207239983,0.7217895252544263,0.40435190234814317,5.819134117930757,0.9732172131777048
857,0.7944360188212864,0.39443937751713454,0.7214751571766221,0.4047930083117327,5.82307347017481,0.9733529090284705
858,0.7940686474663279,0.39485093431027085,0.7211616142267671,0.4052341142753223,5.826979461846433,0.973488604879236
859,0.7937022976638037,0.3952624911034071,0.7208488704902842,0.40567522023891184,5.830851976975602,0.9736243007300017
860,0.793336939299671,0.3956740478965434,0.7205369001035627,0.4061163262025014,5.834690900338351,0.9737599965807673
861,0.7929725423163525,0.3960856046896797,0.7202256772548824,0.4065574321660909,5.838496117460783,0.973895692431533
862,0.7926090767138748,0.39649716148281594,0.7199151761853335,0.4069985381296805,5.842267514623025,0.9740313882822985
863,0.7922465125509999,0.39690871827595225,0.7196053711897328,0.40743964409327005,5.8460049788632125,0.9741670841330642
864,0.7918848199463531,0.3973202750690885,0.7192962366175326,0.4078807500568596,5.849708397981372,0.9743027799838297
865,0.7915239690795449,0.3977318318622248,0.7189877468737288,0.4083218560204491,5.8533776605433525,0.9744384758345954
866,0.7911639301922871,0.3981433886553611,0.7186798764197624,0.40876296198403866,5.857012655884656,0.9745741716853611
867,0.7908046735895041,0.3985549454484974,0.7183725997744161,0.40920406794762826,5.860613274114288,0.9747098675361267
868,0.7904461696404376,0.39896650224163366,0.7180658915147077,0.4096451739112178,5.864179406118575,0.9748455633868923
869,0.7900883887797475,0.3993780590347699,0.7177597262767785,0.41008627987480734,5.867710943564938,0.9749812592376579
870,0.7897313015086056,0.39978961582790623,0.717454078756776,0.4105273858383969,5.871207778905639,0.9751169550884236
871,0.7893748783957847,0.4002011726210425,0.7171489237117333,0.41096849180198647,5.874669805381496,0.9752526509391891
872,0.7890190900787412,0.4006127294141788,0.7168442359604436,0.411409597765576,5.878096917025603,0.9753883467899548
873,0.7886639072646932,0.40102428620731506,0.7165399903843294,0.41185070372916555,5.881489008666959,0.9755240426407203
874,0.7883093007316919,0.4014358430004513,0.7162361619283065,0.4122918096927551,5.8848459759341365,0.975659738491486
875,0.7879552413296877,0.40184739979358763,0.7159327256016459,0.4127329156563446,5.888167715258859,0.9757954343422517
876,0.7876016999815906,0.4022589565867239,0.7156296564788276,0.4131740216199342,5.891454123879587,0.9759311301930172
877,0.7872486476843236,0.4026705133798602,0.7153269297003915,0.41361512758352376,5.89470509984507,0.9760668260437829
878,0.786896055509873,0.40308207017299647,0.715024520473783,0.4140562335471133,5.897920542017851,0.9762025218945485
879,0.78654389460633,0.4034936269661328,0.714722404074194,0.41449733951070283,5.901100350077761,0.9763382177453142
880,0.7861921361989276,0.40390518375926904,0.7144205558453985,0.41493844547429237,5.904244424525356,0.9764739135960797
881,0.785840751591072,0.4043167405524053,0.7141189512005843,0.41537955143788197,5.907352666685366,0.9766096094468454
882,0.7854897121653668,0.4047282973455416,0.7138175656231784,0.4158206574014715,5.910424978710063,0.9767453052976109
883,0.7851389893846328,0.40513985413867787,0.7135163746676684,0.41626176336506104,5.9134612635826524,0.9768810011483766
884,0.7847885547929203,0.4055514109318142,0.7132153539604189,0.4167028693286506,5.916461425120572,0.9770166969991423
885,0.784438380016516,0.40596296772495044,0.7129144792004826,0.4171439752922402,5.919425367978824,0.9771523928499078
886,0.7840884367649439,0.4063745245180867,0.7126137261604063,0.4175850812558297,5.922352997653214,0.9772880887006735
887,0.7837386968319601,0.406786081311223,0.7123130706870328,0.41802618721941925,5.925244220483619,0.9774237845514391
888,0.7833891320965413,0.40719763810435927,0.712012488702296,0.4184672931830088,5.928098943657178,0.9775594804022048
889,0.7830397145238664,0.4076091948974956,0.7117119562040132,0.41890839914659833,5.930917075211454,0.9776951762529703
890,0.7826904161662943,0.40802075169063184,0.7114114492666694,0.4193495051101879,5.933698524037612,0.977830872103736
891,0.7823412091643316,0.40843230848376816,0.7111109440422002,0.41979061107377746,5.936443199883489,0.9779665679545015
892,0.7819920657475982,0.4088438652769044,0.7108104167607655,0.420231717037367,5.93915101335671,0.9781022638052672
893,0.7816429582357837,0.4092554220700407,0.7105098437315218,0.42067282300095654,5.941821875927705,0.9782379596560329
894,0.7812938590395981,0.409666978863177,0.7102092013433859,0.42111392896454614,5.944455699932746,0.9783736555067984
895,0.780944740661718,0.41007853565631325,0.7099084660657966,0.4215550349281357,5.947052398576909,0.9785093513575641
896,0.7805955756977232,0.41049009244944956,0.7096076144494687,0.4219961408917252,5.949611885937042,0.9786450472083297
897,0.7802463368370294,0.4109016492425858,0.7093066231271427,0.42243724685531475,5.952134076964674,0.9787807430590953
898,0.7798969968638144,0.4113132060357221,0.7090054688143297,0.4228783528189043,5.954618887488883,0.9789164389098609
899,0.779547528657936,0.4117247628288584,0.7087041283100505,0.4233194587824939,5.95706623421918,0.9790521347606266
900,0.7791979051958452,0.41213631962199465,0.7084025784975694,0.4237605647460834,5.959476034748291,0.9791878306113921
901,0.7788480995514927,0.41254787641513097,0.7081007963451224,0.42420167070967296,5.9618482075549695,0.9793235264621578
902,0.7784980848972273,0.4129594332082672,0.7077987589066411,0.4246427766732625,5.964182672006725,0.9794592223129235
903,0.7781478345046905,0.41337099000140354,0.70749644332247,0.4250838826368521,5.966479348362563,0.979594918163689
904,0.7777973217457017,0.4137825467945398,0.7071938268200793,0.42552498860044163,5.968738157775643,0.9797306140144547
905,0.7774465200931389,0.41419410358767605,0.7068908867147716,0.4259660945640312,5.970959022295952,0.9798663098652203
906,0.7770954031218117,0.41460566038081237,0.706587600410385,0.4264072005276207,5.973141864872912,0.980002005715986
907,0.776743944509328,0.4150172171739486,0.7062839453999875,0.42684830649121025,5.97528660935795,0.9801377015667515
908,0.7763921180369538,0.41542877396708494,0.7059798992665688,0.42728941245479984,5.97739318050707,0.9802733974175172
909,0.7760398975904669,0.4158403307602212,0.705675439683726,0.4277305184183894,5.979461503983345,0.9804090932682827
910,0.7756872571610027,0.41625188755335746,0.7053705444163431,0.4281716243819789,5.981491506359414,0.9805447891190484
911,0.7753341708458954,0.41666344434649377,0.7050651913212654,0.42861273034556846,5.9834831151199115,0.980680484969814
912,0.7749806128495099,0.41707500113963003,0.704759358347969,0.42905383630915805,5.985436258663893,0.9808161808205796
913,0.774626557484069,0.41748655793276634,0.7044530235392236,0.4294949422727476,5.987350866307206,0.9809518766713452
914,0.7742719791704721,0.4178981147259026,0.7041461650317506,0.42993604823633713,5.989226868284821,0.9810875725221109
915,0.7739168524391091,0.4183096715190389,0.7038387610568761,0.43037715419992667,5.99106419575316,0.9812232683728765
916,0.7735611519306658,0.4187212283121752,0.7035307899411766,0.4308182601635162,5.992862780792346,0.9813589642236421
917,0.773204852396922,0.41913278510531143,0.703222230107121,0.4312593661271058,5.994622556408459,0.9814946600744078
918,0.7728479287015462,0.41954434189844775,0.7029130600737062,0.43170047209069534,5.996343456535724,0.9816303559251733
919,0.7724903558208781,0.419955898691584,0.7026032584570872,0.4321415780542849,5.998025416038685,0.981766051775939
920,0.7721321088447094,0.4203674554847203,0.7022928039712008,0.4325826840178744,5.999668370714332,0.9819017476267046
921,0.7717731629770538,0.4207790122778566,0.7019816754283851,0.43302378998146396,6.001272257294205,0.9820374434774702
922,0.771413493536912,0.42119056907099284,0.7016698517399933,0.43346489594505355,6.002837013446447,0.9821731393282358
923,0.7710530759590303,0.42160212586412915,0.7013573119169996,0.4339060019086431,6.00436257777783,0.9823088351790015
924,0.7706918857946499,0.4220136826572654,0.7010440350706023,0.43434710787223263,6.005848889835749,0.9824445310297671
925,0.770329898712251,0.4224252394504017,0.7007300004128195,0.43478821383582217,6.007295890110171,0.9825802268805327
926,0.7699670904982903,0.422836796243538,0.7004151872570796,0.43522931979941176,6.008703520035561,0.9827159227312984
927,0.7696034370579293,0.4232483530366743,0.7000995750188063,0.4356704257630013,6.010071721992752,0.9828516185820639
928,0.7692389144157581,0.42365990982981055,0.6997831432159975,0.43611153172659084,6.011400439310803,0.9829873144328296
929,0.7688734987165102,0.4240714666229468,0.699465871469799,0.4365526376901804,6.012689616268803,0.9831230102835952
930,0.7685071662257719,0.4244830234160831,0.6991477395050709,0.4369937436537699,6.013939198097647,0.9832587061343608
931,0.7681398933306822,0.4248945802092194,0.6988287271509517,0.4374348496173595,6.015149130981779,0.9833944019851264
932,0.7677716565406292,0.4253061370023557,0.6985088143414119,0.43787595558094905,6.016319362060883,0.9835300978358921
933,0.7674024324879354,0.42571769379549196,0.6981879811158064,0.4383170615445386,6.017449839431561,0.9836657936866577
934,0.767032197928539,0.4261292505886282,0.697866207619418,0.4387581675081281,6.0185405121489515,0.9838014895374233
935,0.7666609297426668,0.42654080738176453,0.6975434741039964,0.4391992734717177,6.019591330228335,0.983937185388189
936,0.766288604935499,0.4269523641749008,0.6972197609282914,0.43964037943530726,6.020602244646676,0.9840728812389545
937,0.7659152006378297,0.4273639209680371,0.6968950485585801,0.4400814853988968,6.021573207344158,0.9842085770897202
938,0.7655406941067165,0.42777547776117336,0.6965693175691883,0.44052259136248634,6.022504171225652,0.9843442729404858
939,0.7651650627261262,0.4281870345543097,0.6962425486430056,0.4409636973260759,6.023395090162176,0.9844799687912514
940,0.7647882840075714,0.42859859134744593,0.6959147225719962,0.44140480328966547,6.024245918992301,0.984615664642017
941,0.7644103355907399,0.4290101481405822,0.6955858202577013,0.441845909253255,6.025056613523523,0.9847513604927827
942,0.7640311952441188,0.4294217049337185,0.6952558227117397,0.44228701521684455,6.025827130533596,0.9848870563435483
943,0.7636508408656087,0.42983326172685477,0.6949247110562969,0.4427281211804341,6.026557427771838,0.9850227521943139
944,0.7632692504831325,0.4302448185199911,0.6945924665246138,0.4431692271440236,6.027247463960398,0.9851584480450796
945,0.7628864022552367,0.43065637531312734,0.6942590704614668,0.4436103331076132,6.027897198795465,0.9852941438958451
946,0.7625022744716846,0.4310679321062636,0.6939245043236418,0.44405143907120276,6.028506592948479,0.9854298397466108
947,0.7621168455540426,0.4314794888993999,0.6935887496804033,0.4444925450347923,6.029075608067263,0.9855655355973764
948,0.7617300940562606,0.43189104569253617,0.6932517882139578,0.44493365099838184,6.029604206777151,0.985701231448142
949,0.761341998665243,0.4323026024856725,0.6929136017199105,0.44537475696197143,6.030092352682063,0.9858369272989076
950,0.7609525382014135,0.43271415927880874,0.692574172107716,0.44581586292556097,6.030540010365539,0.9859726231496733
951,0.7605616916192725,0.43312571607194505,0.6922334814011243,0.4462569688891505,6.030947145391753,0.9861083190004389
952,0.7601694380079478,0.4335372728650813,0.6918915117386201,0.44669807485274005,6.031313724306468,0.9862440148512045
953,0.7597757565917364,0.43394882965821757,0.6915482453738554,0.4471391808163296,6.031639714637977,0.9863797107019701
954,0.7593806267306402,0.4343603864513539,0.6912036646760783,0.4475802867799192,6.031925084897987,0.9865154065527357
955,0.7589840279208953,0.43477194324449014,0.6908577521305537,0.4480213927435087,6.03216980458247,0.9866511024035014
956,0.7585859397954908,0.43518350003762646,0.6905104903389792,0.44846249870709826,6.032373844172492,0.986786798254267
957,0.7581863421246846,0.4355950568307627,0.6901618620198955,0.4489036046706878,6.032537175134982,0.9869224941050326
958,0.7577852148165072,0.436006613623899,0.6898118500090894,0.4493447106342774,6.032659769923479,0.9870581899557982
959,0.7573825379172624,0.4364181704170353,0.6894604372599928,0.4497858165978669,6.03274160197884,0.9871938858065639
960,0.7569782916120177,0.43682972721017155,0.6891076068440735,0.45022692256145647,6.032782645729898,0.9873295816573295
961,0.7565724562250894,0.43724128400330786,0.6887533419512223,0.450668028525046,6.032782876594102,0.9874652775080951
962,0.756165012220518,0.4376528407964441,0.6883976258901328,0.45110913448863554,6.032742270978108,0.9876009733588607
963,0.7557559402025389,0.43806439758958043,0.6880404420886759,0.45155024045222514,6.0326608062783285,0.9877366692096263
964,0.7553452209160444,0.4384759543827167,0.6876817740942677,0.4519913464158147,6.032538460881457,0.987872365060392
965,0.7549328352470371,0.43888751117585295,0.6873216055742323,0.4524324523794042,6.032375214164944,0.9880080609111576
966,0.7545187642230788,0.43929906796898927,0.6869599203161578,0.45287355834299375,6.032171046497443,0.9881437567619232
967,0.75410298901373,0.4397106247621255,0.6865967022282474,0.45331466430658335,6.031925939239215,0.9882794526126888
968,0.753685490930982,0.44012218155526184,0.6862319353396634,0.4537557702701729,6.031639874742494,0.9884151484634545
969,0.7532662514296831,0.4405337383483981,0.6858656038008664,0.4541968762337624,6.031312836351821,0.9885508443142201
970,0.7528452521079556,0.44094529514153435,0.6854976918839474,0.45463798219735196,6.030944808404339,0.9886865401649857
971,0.7524224747076069,0.44135685193467067,0.6851281839829548,0.4550790881609415,6.030535776230039,0.9888222360157513
972,0.7519979011145329,0.4417684087278069,0.6847570646142156,0.4555201941245311,6.030085726151987,0.9889579318665169
973,0.7515715133591127,0.44217996552094324,0.6843843184166498,0.45596130008812064,6.029594645486504,0.9890936277172826
974,0.7511432936165985,0.4425915223140795,0.6840099301520797,0.4564024060517102,6.029062522543303,0.9892293235680482
975,0.7507132242074958,0.4430030791072158,0.6836338847055323,0.4568435120152997,6.028489346625603,0.9893650194188138
976,0.7502812875979371,0.44341463590035207,0.6832561670855377,0.4572846179788893,6.02787510803019,0.9895007152695794
977,0.7498474664000487,0.44382619269348833,0.6828767624244186,0.45772572394247885,6.02721979804745,0.9896364111203451
978,0.7494117433723092,0.44423774948662464,0.6824956559785771,0.4581668299060684,6.026523408961365,0.9897721069711107
979,0.748974101419902,0.4446493062797609,0.6821128331287725,0.4586079358696579,6.025785934049468,0.9899078028218763
980,0.7485345235950585,0.4450608630728972,0.6817282793803964,0.45904904183324746,6.025007367582758,0.9900434986726419
981,0.7480929930973954,0.4454724198660335,0.6813419803637384,0.45949014779683706,6.024187704825584,0.9901791945234075
982,0.7476494932742453,0.44588397665916973,0.6809539218342494,0.4599312537604266,6.023326942035492,0.9903148903741732
983,0.7472040076209774,0.44629553345230605,0.6805640896727955,0.46037235972401613,6.022425076463025,0.9904505862249388
984,0.7467565197813136,0.4467070902454423,0.6801724698859094,0.4608134656876057,6.021482106351501,0.9905862820757044
985,0.7463070135476351,0.4471186470385786,0.6797790486060331,0.4612545716511952,6.020498030936733,0.99072197792647
986,0.7458554728612834,0.4475302038317149,0.679383812091756,0.4616956776147848,6.019472850446734,0.9908576737772357
987,0.7454018818128535,0.4479417606248512,0.6789867467280474,0.46213678357837434,6.0184065661013735,0.9909933696280012
988,0.7449462246424781,0.44835331741798745,0.6785878390264828,0.4625778895419639,6.017299180111994,0.9911290654787669
989,0.7444884857401076,0.4487648742111237,0.6781870756254628,0.4630189955055534,6.016150695680997,0.9912647613295325
990,0.7440286496457799,0.44917643100426,0.6777844432904289,0.463460101469143,6.014961117001387,0.9914004571802981
991,0.7435667010498843,0.4495879877973963,0.6773799289140721,0.46390120743273255,6.013730449256287,0.9915361530310638
992,0.7431026247934186,0.4499995445905326,0.676973519516534,0.4643423133963221,6.012458698618402,0.9916718488818294
993,0.742636405868237,0.45041110138366885,0.6765652022456052,0.46478341935991163,6.011145872249457,0.991807544732595
994,0.7421680294172931,0.4508226581768051,0.6761549643769155,0.46522452532350117,6.009791978299603,0.9919432405833606
995,0.7416974807348735,0.4512342149699414,0.6757427933141187,0.46566563128709076,6.008397025906769,0.9920789364341263
996,0.7412247452668259,0.4516457717630777,0.6753286765890723,0.4661067372506803,6.00696102519599,0.9922146322848918
997,0.7407498086107781,0.452057328556214,0.674912601862011,0.46654784321426984,6.005483987278694,0.9923503281356575
998,0.7402726565163521,0.45246888534935026,0.6744945569217139,0.4669889491778594,6.003965924251959,0.992486023986423
999,0.7397932748853685,0.4528804421424866,0.674074529685666,0.467430055141449,6.002406849197716,0.9926217198371887


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-13/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00003,0.033771973103284836,0.024936718866229057,0.9809708595275879
1,1,00023,0.07426241785287857,0.03504544496536255,0.9842073321342468
2,2,00043,0.04048633202910423,0.027659349143505096,0.9823601245880127
3,3,00063,0.07920162379741669,0.03929950296878815,0.9843834042549133


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-13/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,11.574024621214253,0.033771973103284836,40.0166374574311,0.024936718866229057,128.21966186011838,0.9809708595275879
1,11.582953683665526,0.03381744822910479,40.06109086972976,0.02495109602749288,128.38583637501793,0.9809742754882759
2,11.591833084431336,0.03386292335492474,40.10536528576506,0.024965473188756703,128.5516808949698,0.980977691448964
3,11.600662794988386,0.03390839848074469,40.149460364587,0.024979850350020524,128.71719469119287,0.9809811074096519
4,11.609442788167408,0.03395387360656464,40.19337577047842,0.02499422751128435,128.8823770448344,0.9809845233703399
5,11.618173038154808,0.033999348732384596,40.23711117296712,0.02500860467254817,129.047227246923,0.9809879393310279
6,11.626853520494219,0.034044823858204544,40.28066624683795,0.025022981833811995,129.21174459843002,0.980991355291716
7,11.635484212088047,0.0340902989840245,40.32404067214453,0.025037358995075816,129.37592841025597,0.980994771252404
8,11.644065091198906,0.034135774109844454,40.36723413422079,0.02505173615633964,129.53977800328437,0.980998187213092
9,11.652596137451065,0.0341812492356644,40.41024632369218,0.025066113317603462,129.70329270840773,0.98100160317378
10,11.661077331831796,0.034226724361484356,40.45307693648684,0.025080490478867287,129.86647186648656,0.981005019134468
11,11.669508656692686,0.034272199487304304,40.49572567384627,0.025094867640131108,130.02931482843513,0.981008435095156
12,11.677890095750902,0.03431767461312426,40.53819224233599,0.025109244801394932,130.19182095520674,0.9810118510558441
13,11.68622163409038,0.03436314973894421,40.58047635385573,0.025123621962658754,130.35398961781812,0.9810152670165321
14,11.694503258163,0.03440862486476416,40.6225777256497,0.025137999123922578,130.51582019736765,0.9810186829772201
15,11.702734955789666,0.03445409999058411,40.6644960803162,0.0251523762851864,130.67731208505248,0.981022098937908
16,11.710916716161355,0.034499575116404065,40.70623114581737,0.025166753446450224,130.83846468218562,0.9810255148985961
17,11.719048529840121,0.03454505024222402,40.74778265548845,0.025181130607714045,130.99927740021275,0.9810289308592841
18,11.727130388760017,0.03459052536804397,40.78915034804688,0.02519550776897787,131.15974966072838,0.9810323468199721
19,11.735162286227991,0.03463600049386392,40.83033396760113,0.02520988493024169,131.31988089549196,0.9810357627806602
20,11.743144216924712,0.03468147561968387,40.871333263659366,0.025224262091505516,131.47967054644332,0.9810391787413482
21,11.751076176905347,0.034726950745503825,40.91214799113771,0.025238639252769337,131.63911806571784,0.9810425947020361
22,11.758958163600283,0.03477242587132377,40.95277791036844,0.02525301641403316,131.79822291566802,0.9810460106627242
23,11.766790175815805,0.03481790099714373,40.993222787107705,0.025267393575296983,131.9569845688452,0.9810494266234122
24,11.774572213734693,0.03486337612296368,41.03348239254324,0.025281770736560807,132.1154025080789,0.9810528425841002
25,11.782304278916797,0.03490885124878363,41.07355650330167,0.02529614789782463,132.27347622642523,0.9810562585447882
26,11.789986374299541,0.034954326374603585,41.113444901455615,0.025310525059088453,132.43120522721946,0.9810596745054763
27,11.797618504198363,0.03499980150042353,41.1531473745305,0.025324902220352274,132.58858902405018,0.9810630904661642
28,11.805200674307123,0.03504527662624349,41.19266371551121,0.0253392793816161,132.74562714083632,0.9810665064268522
29,11.81273289169844,0.035090751752063436,41.23199372284836,0.02535365654287992,132.9023191117814,0.9810699223875403
30,11.820215164823981,0.03513622687788339,41.271137200464395,0.025368033704143745,133.05866448139182,0.9810733383482283
31,11.827647503514683,0.03518170200370334,41.31009395775944,0.025382410865407566,133.2146628045142,0.9810767543089163
32,11.835029918980949,0.03522717712952329,41.34886380961688,0.02539678802667139,133.37031364635249,0.9810801702696044
33,11.842362423812748,0.03527265225534325,41.3874465764086,0.025411165187935212,133.52561658242138,0.9810835862302923
34,11.84964503197969,0.035318127381163196,41.425842084000166,0.025425542349199037,133.68057119862053,0.9810870021909803
35,11.856877758831043,0.03536360250698315,41.46405016375549,0.025439919510462858,133.8351770912061,0.9810904181516683
36,11.864060621095685,0.0354090776328031,41.50207065254148,0.025454296671726682,133.9894338668385,0.9810938341123564
37,11.871193636881998,0.035454552758623054,41.53990339273225,0.025468673832990504,134.14334114252821,0.9810972500730444
38,11.878276825677716,0.035500027884443,41.57754823221324,0.02548305099425433,134.29689854570782,0.9811006660337324
39,11.885310208349717,0.035545503010262956,41.61500502438488,0.02549742815551815,134.4501057142089,0.9811040819944205
40,11.892293807143751,0.03559097813608291,41.65227362816617,0.025511805316781974,134.6029622962763,0.9811074979551084
41,11.899227645684128,0.03563645326190286,41.68935390799791,0.025526182478045795,134.75546795057582,0.9811109139157964
42,11.906111748973323,0.035681928387722814,41.72624573384567,0.02554055963930962,134.90762234620135,0.9811143298764845
43,11.912946143391551,0.03572740351354276,41.76294898120254,0.02555493680057344,135.05942516268198,0.9811177458371725
44,11.919730856696287,0.03577287863936272,41.79946353109161,0.025569313961837266,135.21087608998823,0.9811211617978605
45,11.926465918021698,0.035818353765182664,41.83578927006811,0.025583691123101087,135.36197482853822,0.9811245777585484
46,11.933151357878058,0.03586382889100262,41.871926090221486,0.02559806828436491,135.51272108920344,0.9811279937192365
47,11.939787208151083,0.035909304016822574,41.90787388917686,0.025612445445628733,135.66311459331405,0.9811314096799245
48,11.946373502101213,0.03595477914264252,41.94363257009674,0.025626822606892558,135.81315507266362,0.9811348256406125
49,11.952910274362852,0.03600025426846248,41.9792020416819,0.02564119976815638,135.96284226952005,0.9811382416013006
50,11.959397560943536,0.036045729394282425,42.01458221817247,0.025655576929420203,136.112175936599,0.9811416575619886
51,11.965835399223046,0.03609120452010238,42.04977301934846,0.025669954090684025,136.26115583712854,0.9811450735226765
52,11.972223827952465,0.03613667964592233,42.08477437053016,0.02568433125194785,136.40978174479793,0.9811484894833646
53,11.978562887253199,0.03618215477174228,42.11958620257823,0.02569870841321167,136.5580534437664,0.9811519054440526
54,11.98485261861591,0.03622762989756223,42.15420845189358,0.025713085574475495,136.70597072869026,0.9811553214047406
55,11.991093064899415,0.036273105023382185,42.18864106041688,0.025727462735739316,136.8535334047249,0.9811587373654286
56,11.997284270329512,0.03631858014920214,42.22288397562793,0.02574183989700314,137.00074128750225,0.9811621533261167
57,12.003426280497772,0.03636405527502209,42.256937150544644,0.025756217058266962,137.14759420313231,0.9811655692868047
58,12.009519142360242,0.03640953040084204,42.290800543721915,0.025770594219530787,137.29409198822833,0.9811689852474926
59,12.015562904236136,0.03645500552666199,42.32447411925002,0.025784971380794608,137.44023448991317,0.9811724012081807
60,12.02155761580642,0.036500480652481945,42.35795784675299,0.025799348542058433,137.58602156576558,0.9811758171688687
61,12.02750332811238,0.03654595577830189,42.39125170138645,0.025813725703322254,137.73145308387993,0.9811792331295567
62,12.033400093554109,0.03659143090412185,42.42435566383552,0.02582810286458608,137.87652892283555,0.9811826490902448
63,12.039247965888952,0.036636906029941796,42.4572697203121,0.0258424800258499,138.02124897170185,0.9811860650509328
64,12.045047000229891,0.03668238115576175,42.48999386255217,0.025856857187113724,138.16561313003675,0.9811894810116207
65,12.050797253043857,0.036727856281581706,42.52252808781262,0.025871234348377545,138.30962130788504,0.9811928969723087
66,12.056498782150015,0.03677333140740165,42.554872398868014,0.02588561150964137,138.45327342577596,0.9811963129329968
67,12.062151646717975,0.03681880653322161,42.58702680400689,0.02589998867090519,138.59656941472076,0.9811997288936848
68,12.067755907265939,0.036864281659041556,42.61899131702794,0.025914365832169016,138.73950921620948,0.9812031448543728
69,12.073311625658818,0.03690975678486151,42.65076595723584,0.025928742993432837,138.88209278220782,0.9812065608150609
70,12.07881886510625,0.03695523191068146,42.68235074943686,0.025943120154696662,139.02432007515296,0.9812099767757488
71,12.084277690160617,0.037000707036501414,42.71374572393415,0.025957497315960483,139.16619106794968,0.9812133927364368
72,12.089688166714954,0.03704618216232137,42.74495091652291,0.025971874477224308,139.30770574397127,0.9812168086971249
73,12.095050362000821,0.037091657288141316,42.775966368485044,0.02598625163848813,139.44886409702565,0.9812202246578129
74,12.10036434458615,0.03713713241396127,42.80679212658383,0.026000628799751953,139.58966613140777,0.9812236406185009
75,12.105630184372963,0.03718260753978122,42.83742824305804,0.026015005961015775,139.73011186183595,0.9812270565791888
76,12.110847952595114,0.037228082665601174,42.867874775616094,0.0260293831222796,139.8702013134803,0.9812304725398769
77,12.116017721815917,0.03727355779142112,42.89813178742967,0.02604376028354342,140.00993452192728,0.9812338885005649
78,12.121139565925741,0.03731903291724108,42.92819934712727,0.026058137444807245,140.1493115332014,0.9812373044612529
79,12.126213560139552,0.03736450804306103,42.95807752878732,0.026072514606071066,140.2883324037633,0.981240720421941
80,12.131239780994385,0.03740998316888098,42.98776641193125,0.02608689176733489,140.42699720045064,0.981244136382629
81,12.136218306346766,0.037455458294700934,43.01726608151603,0.026101268928598712,140.5653060005268,0.981247552343317
82,12.14114921537009,0.03750093342052088,43.04657662792668,0.026115646089862537,140.7032588916437,0.981250968304005
83,12.146032588551925,0.03754640854634084,43.07569814696834,0.026130023251126358,140.84085597183844,0.981254384264693
84,12.150868507691264,0.037591883672160785,43.10463073985829,0.026144400412390183,140.9780973495238,0.981257800225381
85,12.155657055895718,0.03763735879798074,43.13337451321734,0.026158777573654004,141.11498314347824,0.981261216186069
86,12.16039831757868,0.03768283392380069,43.16192957906146,0.02617315473491783,141.25151348283583,0.9812646321467571
87,12.16509237845639,0.03772830904962064,43.19029605479265,0.02618753189618165,141.38768850707527,0.9812680481074451
88,12.16973932554497,0.0377737841754406,43.21847406318989,0.026201909057445474,141.52350836600888,0.981271464068133
89,12.174339247157413,0.037819259301260545,43.24646373239967,0.026216286218709296,141.6589732197712,0.9812748800288211
90,12.178892232900484,0.0378647344270805,43.27426519592633,0.02623066337997312,141.7940832388068,0.9812782959895091
91,12.183398373671594,0.03791020955290045,43.30187859262205,0.02624504054123694,141.9288386038581,0.9812817119501971
92,12.187857761655602,0.0379556846787204,43.329304066676706,0.026259417702500766,142.0632395059581,0.9812851279108852
93,12.192270490321576,0.03800115980454035,43.356541767607276,0.026273794863764587,142.19728614638967,0.9812885438715732
94,12.196636654419477,0.038046634930360305,43.383591850247264,0.026288172025028412,142.33097873672705,0.9812919598322611
95,12.200956349976815,0.03809211005618025,43.41045447473553,0.026302549186292233,142.46431749876675,0.9812953757929491
96,12.205229674295216,0.03813758518200021,43.43712980650519,0.026316926347556058,142.59730266454622,0.9812987917536372
97,12.209456725946982,0.03818306030782016,43.46361801627197,0.02633130350881988,142.72993447629642,0.9813022077143252
98,12.21363760477153,0.03822853543364011,43.489919280022534,0.026345680670083704,142.86221318648072,0.9813056236750132
99,12.217772411871849,0.038274010559460066,43.51603377900234,0.026360057831347525,142.99413905773062,0.9813090396357013
100,12.221861249610841,0.038319485685280014,43.54196169970345,0.02637443499261135,143.12571236283512,0.9813124555963892
101,12.225904221607633,0.03836496081109997,43.56770323385191,0.02638881215387517,143.25693338474608,0.9813158715570772
102,12.229901432733856,0.03841043593691992,43.59325857839498,0.026403189315138995,143.3878024165663,0.9813192875177653
103,12.233852989109815,0.03845591106273987,43.61862793548806,0.026417566476402816,143.51831976148435,0.9813227034784533
104,12.23775899810066,0.038501386188559826,43.64381151248137,0.02643194363766664,143.6484857328104,0.9813261194391413
105,12.241619568312466,0.038546861314379774,43.66880952190635,0.026446320798930462,143.77830065392595,0.9813295353998293
106,12.245434809588277,0.03859233644019973,43.693622181461876,0.026460697960194287,143.90776485829744,0.9813329513605173
107,12.249204833004086,0.03863781156601968,43.71824971400015,0.026475075121458108,144.0368786894042,0.9813363673212053
108,12.252929750864773,0.03868328669183963,43.742692347512374,0.026489452282721933,144.16564250077224,0.9813397832818933
109,12.256609676699961,0.03872876181765958,43.766950315114144,0.026503829443985754,144.29405665592805,0.9813431992425814
110,12.260244725259868,0.038774236943479534,43.791023855030595,0.02651820660524958,144.4221215283837,0.9813466152032694
111,12.263835012511041,0.03881971206929949,43.81491321058135,0.0265325837665134,144.54983750161645,0.9813500311639574
112,12.267380655632104,0.03886518719511944,43.83861863016518,0.026546960927777224,144.6772049690478,0.9813534471246455
113,12.270881773009393,0.03891066232093939,43.862140367244315,0.026561338089041046,144.8042243340221,0.9813568630853334
114,12.274338484232576,0.03895613744675934,43.88547868032871,0.02657571525030487,144.93089600978487,0.9813602790460214
115,12.277750910090212,0.039001612572579294,43.908633832959914,0.02659009241156869,145.05722041946063,0.9813636950067094
116,12.281119172565235,0.03904708769839924,43.93160609369471,0.026604469572832516,145.18319799603034,0.9813671109673975
117,12.284443394830419,0.0390925628242192,43.954395736088536,0.026618846734096337,145.3088291823085,0.9813705269280855
118,12.287723701243767,0.039138037950039145,43.97700303867863,0.026633223895360162,145.43411443091964,0.9813739428887734
119,12.290960217343853,0.0391835130758591,43.99942828496701,0.026647601056623983,145.55905420427993,0.9813773588494615
120,12.294153069845116,0.039228988201679055,44.02167176340308,0.026661978217887808,145.68364897454717,0.9813807748101495
121,12.297302386633094,0.039274463327499,44.0437337673661,0.02667635537915163,145.80789922364738,0.9813841907708375
122,12.300408296759608,0.03931993845331896,44.065614595147366,0.026690732540415454,145.93180544320393,0.9813876067315256
123,12.303470930437914,0.039365413579138905,44.08731454993212,0.026705109701679275,146.05536813451712,0.9813910226922136
124,12.306490419037749,0.03941088870495886,44.108833939781306,0.0267194868629431,146.178587808559,0.9813944386529015
125,12.3094668950804,0.03945636383077881,44.13017307761299,0.02673386402420692,146.30146498594686,0.9813978546135895
126,12.312400492233653,0.03950183895659876,44.15133228118361,0.026748241185470745,146.4240001968963,0.9814012705742776
127,12.315291345306742,0.03954731408241871,44.172311873068914,0.026762618346734567,146.54619398119462,0.9814046865349656
128,12.318139590245202,0.039592789208238666,44.193112180644796,0.02677699550799839,146.6680468881933,0.9814081024956536
129,12.320945364125718,0.03963826433405862,44.213733536067664,0.026791372669262212,146.789559476785,0.9814115184563417
130,12.32370880515088,0.03968373945987857,44.234176276254836,0.026805749830526037,146.91073231533073,0.9814149344170296
131,12.326430052643913,0.03972921458569852,44.25444074286451,0.026820126991789858,147.03156598168067,0.9814183503777176
132,12.329109247043354,0.03977468971151847,44.2745272822756,0.026834504153053683,147.15206106312064,0.9814217663384057
133,12.331746529897664,0.039820164837338426,44.29443624556727,0.026848881314317504,147.27221815634732,0.9814251822990937
134,12.334342043859813,0.03986563996315838,44.31416798849829,0.02686325847558133,147.39203786743857,0.9814285982597817
135,12.33689593268179,0.03991111508897833,44.333722871486145,0.02687763563684515,147.51152081182317,0.9814320142204697
136,12.339408341209081,0.039956590214798283,44.3531012595859,0.026892012798108975,147.63066761425023,0.9814354301811578
137,12.341879415375086,0.04000206534061823,44.372303522468805,0.026906389959372796,147.74947890875794,0.9814388461418457
138,12.344309302195505,0.040047540466438186,44.39133003440082,0.02692076712063662,147.86795533864236,0.9814422621025337
139,12.346698149762648,0.040093015592258134,44.410181174220696,0.02693514428190044,147.98609755642548,0.9814456780632218
140,12.349046107239715,0.04013849071807809,44.428857325317985,0.026949521443164266,148.103906223823,0.9814490940239098
141,12.35135332485503,0.04018396584389804,44.44735887561076,0.026963898604428087,148.22138201171163,0.9814525099845978
142,12.353619953896198,0.04022944096971799,44.46568621752317,0.026978275765691912,148.33852560010095,0.9814559259452859
143,12.355846146704257,0.040274916095537946,44.483839747962676,0.026992652926955733,148.4553376780759,0.9814593419059738
144,12.358032056667748,0.040320391221357894,44.50181986829717,0.027007030088219558,148.57181894381094,0.9814627578666618
145,12.360177838216742,0.04036586634717785,44.5196269843318,0.02702140724948338,148.68797010448793,0.9814661738273498
146,12.362283646816843,0.0404113414729978,44.53726150628559,0.027035784410747204,148.80379187629006,0.9814695897880379
147,12.364349638963105,0.04045681659881775,44.55472384876789,0.027050161572011025,148.91928498434322,0.9814730057487259
148,12.366375972173936,0.0405022917246377,44.57201443075454,0.02706453873327485,149.03445016270427,0.9814764217094138
149,12.36836280498493,0.040547766850457655,44.589133675563865,0.02707891589453867,149.1492881543298,0.9814798376701019
150,12.370310296942685,0.0405932419762776,44.60608201083244,0.027093293055802496,149.2637997109976,0.9814832536307899
151,12.372218608598521,0.04063871710209756,44.622859868490615,0.027107670217066317,149.37798559331713,0.9814866695914779
152,12.374087901502214,0.04068419222791751,44.639467684737916,0.02712204737833014,149.4918465706643,0.9814900855521659
153,12.37591833819563,0.04072966735373746,44.65590590001812,0.027136424539593963,149.60538342117218,0.981493501512854
154,12.377710082206347,0.040775142479557415,44.6721749589942,0.027150801700857787,149.71859693164654,0.981496917473542
155,12.379463298041218,0.04082061760537736,44.68827531052303,0.02716517886212161,149.8314878975744,0.9815003334342299
156,12.38117815117989,0.04086609273119732,44.704207407629916,0.027179556023385433,149.9440571230619,0.981503749394918
157,12.382854808068288,0.04091156785701727,44.71997170748283,0.027193933184649254,150.0563054208005,0.981507165355606
158,12.384493436112024,0.04095704298283722,44.7355686713666,0.02720831034591308,150.16823361202717,0.981510581316294
159,12.386094203669805,0.041002518108657175,44.75099876465674,0.0272226875071769,150.2798425264849,0.9815139972769821
160,12.387657280046753,0.04104799323447712,44.76626245679312,0.027237064668440725,150.3911330023827,0.9815174132376701
161,12.389182835487718,0.04109346836029708,44.781360221253564,0.027251441829704546,150.50210588635488,0.981520829198358
162,12.390671041170526,0.041138943486117026,44.796292535527016,0.02726581899096837,150.61276203342015,0.981524245159046
163,12.392122069199171,0.04118441861193698,44.811059881086706,0.027280196152232192,150.72310230694075,0.9815276611197341
164,12.393536092597008,0.04122989373775693,44.82566274336307,0.027294573313496016,150.83312757858036,0.9815310770804221
165,12.394913285299854,0.04127536886357688,44.84010161171639,0.027308950474759838,150.94283872826236,0.9815344930411101
166,12.396253822149076,0.04132084398939684,44.85437697940935,0.027323327636023662,151.05223664413168,0.9815379090017982
167,12.397557878884616,0.041366319115216786,44.86848934357934,0.027337704797287483,151.1613222224898,0.9815413249624861
168,12.398825632138005,0.04141179424103674,44.882439205210616,0.027352081958551308,151.27009636779638,0.9815447409231741
169,12.400057259425296,0.04145726936685669,44.8962270691062,0.02736645911981513,151.37855999258517,0.9815481568838622
170,12.401252939139985,0.041502744492676644,44.909853443859674,0.027380836281078954,151.4867140174249,0.9815515728445502
171,12.402412850545872,0.04154821961849659,44.923318841826685,0.027395213442342775,151.59455937089263,0.9815549888052382
172,12.403537173769891,0.041593694744316546,44.936623779096415,0.0274095906036066,151.70209698952905,0.9815584047659262
173,12.404626089794894,0.041639169870136494,44.94976877546272,0.02742396776487042,151.8093278177757,0.9815618207266142
174,12.405679780452402,0.04168464499595645,44.962754354395194,0.027438344926134246,151.91625280792965,0.9815652366873022
175,12.40669842841531,0.041730120121776404,44.97558104300995,0.027452722087398067,152.02287292011522,0.9815686526479902
176,12.407682217190535,0.04177559524759635,44.988249372040364,0.02746709924866189,152.12918912224214,0.9815720686086783
177,12.408631331111664,0.04182107037341631,45.00075987580748,0.027481476409925713,152.23520238991966,0.9815754845693663
178,12.409545955331522,0.041866545499236255,45.013113092190366,0.027495853571189537,152.34091370645356,0.9815789005300543
179,12.410426275814729,0.04191202062505621,45.025309562596256,0.02751023073245336,152.44632406277645,0.9815823164907423
180,12.411272479330197,0.041957495750876164,45.037349831930506,0.027524607893717183,152.5514344574051,0.9815857324514303
181,12.412084753443603,0.04200297087669611,45.04923444856635,0.027538985054981004,152.6562458963921,0.9815891484121183
182,12.412863286509824,0.04204844600251606,45.06096396431461,0.027553362216244826,152.7607593932774,0.9815925643728063
183,12.413608267665321,0.042093921128336015,45.07253893439308,0.02756773937750865,152.86497596903982,0.9815959803334944
184,12.414319886820488,0.04213939625415597,45.083959917395845,0.027582116538772475,152.96889665204768,0.9815993962941824
185,12.414998334651987,0.04218487137997592,45.095227475262426,0.027596493700036296,153.07252247800946,0.9816028122548703
186,12.41564380259501,0.04223034650579587,45.10634217324673,0.027610870861300117,153.1758544899239,0.9816062282155584
187,12.416256482835525,0.04227582163161582,45.117304579885875,0.027625248022563942,153.27889373802978,0.9816096441762464
188,12.416836568302488,0.042321296757435775,45.12811526696881,0.027639625183827767,153.38164127975548,0.9816130601369344
189,12.417384252660007,0.04236677188325573,45.138774809504845,0.027654002345091588,153.484098179672,0.9816164760976225
190,12.417899730299474,0.04241224700907568,45.14928378569195,0.02766837950635541,153.58626550942088,0.9816198920583105
191,12.418383196331671,0.042457722134895626,45.159642776884965,0.027682756667619234,153.68814434770454,0.9816233080189984
192,12.418834846578825,0.04250319726071558,45.169852367563614,0.027697133828883058,153.78973578019222,0.9816267239796864
193,12.419254877566637,0.042548672386535535,45.17991314530039,0.02771151099014688,153.8910408994928,0.9816301399403745
194,12.419643486516282,0.04259414751235548,45.1898257007283,0.0277258881514107,153.99206080507716,0.9816335559010625
195,12.420000871336356,0.04263962263817544,45.19959062750842,0.027740265312674525,154.09279660326666,0.9816369718617505
196,12.420327230614813,0.042685097763995386,45.20920852229737,0.02775464247393835,154.19324940714225,0.9816403878224386
197,12.420622763610847,0.04273057288981534,45.21867998471458,0.02776901963520217,154.29342033649516,0.9816438037831265
198,12.42088767024676,0.042776048015635296,45.22800561730945,0.027783396796465992,154.39331051778913,0.9816472197438145
199,12.421122151099771,0.042821523141455244,45.2371860255284,0.027797773957729817,154.49292108411,0.9816506357045026
200,12.421326407393831,0.0428669982672752,45.2462218176817,0.02781215111899364,154.5922531750741,0.9816540516651906
201,12.421500640991358,0.042912473393095146,45.255113604910214,0.027826528280257463,154.6913079368141,0.9816574676258786
202,12.421645054384982,0.0429579485189151,45.26386200115207,0.027840905441521284,154.79008652189887,0.9816608835865666
203,12.421759850689238,0.043003423644735056,45.272467623109044,0.02785528260278511,154.88859008930226,0.9816642995472546
204,12.421845233632231,0.043048898770555004,45.28093109021294,0.027869659764048933,154.98681980430618,0.9816677155079426
205,12.421901407547265,0.04309437389637495,45.28925302459185,0.027884036925312754,155.08477683848483,0.9816711314686306
206,12.421928577364458,0.04313984902219491,45.29743405103616,0.027898414086576576,155.18246236962736,0.9816745474293187
207,12.421926948602305,0.04318532414801486,45.305474796964575,0.0279127912478404,155.27987758168504,0.9816779633900067
208,12.421896727359222,0.04323079927383481,45.313375892389935,0.027927168409104225,155.3770236647136,0.9816813793506947
209,12.421838120305067,0.043276274399654764,45.321137969884894,0.027941545570368046,155.4739018148153,0.9816847953113828
210,12.421751334672622,0.04332174952547471,45.32876166454759,0.027955922731631867,155.57051323408112,0.9816882112720707
211,12.42163657824905,0.04336722465129467,45.33624761396707,0.027970299892895692,155.66685913053186,0.9816916272327587
212,12.421494059367316,0.04341269977711462,45.34359645818868,0.027984677054159517,155.76294071805958,0.9816950431934467
213,12.421323986897596,0.04345817490293457,45.35080883967927,0.027999054215423338,155.8587592163684,0.9816984591541348
214,12.421126570238643,0.04350365002875452,45.3578854032924,0.02801343137668716,155.95431585091492,0.9817018751148228
215,12.420902019309139,0.04354912515457447,45.364826796233324,0.028027808537950984,156.04961185284853,0.9817052910755107
216,12.420650544538997,0.04359460028039443,45.37163366802389,0.02804218569921481,156.1446484589553,0.9817087070361988
217,12.420372356860671,0.043640075406214375,45.3783066704674,0.02805656286047863,156.23942691157782,0.9817121229968868
218,12.420067667700408,0.04368555053203433,45.38484645761326,0.02807094002174245,156.3339484585935,0.9817155389575748
219,12.419736688969484,0.04373102565785428,45.391253685721665,0.028085317183006275,156.42821435331857,0.9817189549182629
220,12.41937963305544,0.04377650078367423,45.397529013228,0.0280996943442701,156.5222258544505,0.9817223708789509
221,12.418996712813234,0.04382197590949419,45.40367310070734,0.02811407150553392,156.61598422602572,0.9817257868396388
222,12.41858814155644,0.043867451035314135,45.40968661083867,0.028128448666797742,156.70949073733814,0.9817292028003268
223,12.418154133048358,0.04391292616113409,45.4155702083692,0.028142825828061567,156.8027466629001,0.9817326187610149
224,12.417694901493157,0.04395840128695404,45.4213245600784,0.02815720298932539,156.89575328234136,0.9817360347217029
225,12.417210661526932,0.04400387641277399,45.42695033474204,0.028171580150589213,156.98851188038432,0.9817394506823909
226,12.416701628208811,0.04404935153859394,45.43244820309618,0.028185957311853034,157.08102374676176,0.981742866643079
227,12.416168017011966,0.044094826664413896,45.437818837800975,0.02820033447311686,157.1732901761572,0.981746282603767
228,12.415610043814654,0.044140301790233843,45.44306291340448,0.028214711634380683,157.26531246814082,0.9817496985644549
229,12.415027924891218,0.0441857769160538,45.44818110630631,0.028229088795644505,157.35709192710547,0.981753114525143
230,12.414421876903054,0.04423125204187375,45.45317409472121,0.028243465956908326,157.44862986220235,0.981756530485831
231,12.413792116889585,0.0442767271676937,45.458042558642695,0.02825784311817215,157.53992758727597,0.981759946446519
232,12.413138862259178,0.044322202293513656,45.46278717980636,0.02827222027943597,157.63098642079933,0.981763362407207
233,12.412462330780075,0.044367677419333604,45.467408641653364,0.028286597440699796,157.7218076858086,0.981766778367895
234,12.411762740571291,0.04441315254515356,45.47190762929364,0.028300974601963617,157.81239270983738,0.981770194328583
235,12.411040310093473,0.04445862767097351,45.47628482946921,0.028315351763227442,157.90274282485086,0.981773610289271
236,12.41029525813977,0.04450410279679346,45.48054093051727,0.028329728924491263,157.99285936718337,0.9817770262499591
237,12.409527803826673,0.04454957792261341,45.48467662233335,0.028344106085755088,158.08274367745332,0.9817804422106471
238,12.408738166584826,0.044595053048433364,45.48869259633429,0.02835848324701891,158.1723971005335,0.9817838581713351
239,12.40792656614982,0.04464052817425332,45.492589545421225,0.028372860408282734,158.26182098545067,0.9817872741320232
240,12.407093222553009,0.04468600330007327,45.496368163942506,0.028387237569546555,158.35101668532215,0.9817906900927111
241,12.406238356112231,0.04473147842589322,45.5000291476565,0.02840161473081038,158.43998555730272,0.9817941060533991
242,12.405362187422591,0.04477695355171317,45.50357319369444,0.0284159918920742,158.52872896251685,0.9817975220140871
243,12.404464937347175,0.044822428677533124,45.507001000523125,0.028430369053338025,158.61724826597577,0.9818009379747752
244,12.403546827007775,0.04486790380335308,45.5103132679076,0.028444746214601847,158.70554483650943,0.9818043539354632
245,12.40260807777559,0.04491337892917303,45.51351069687378,0.02845912337586567,158.7936200467119,0.9818077698961512
246,12.401648911261901,0.044958854054992975,45.51659398967108,0.028473500537129492,158.88147527287632,0.9818111858568392
247,12.400669549308747,0.04500432918081293,45.519563849734894,0.028487877698393317,158.96911189489308,0.9818146018175272
248,12.399670213979592,0.045049804306632885,45.522420981649105,0.02850225485965714,159.05653129621638,0.9818180177782152
249,12.39865112754994,0.04509527943245283,45.52516609110857,0.028516632020920963,159.14373486377644,0.9818214337389033
250,12.397612512497993,0.04514075455827279,45.52779988488147,0.028531009182184784,159.23072398791334,0.9818248496995913
251,12.396554591495235,0.045186229684092735,45.53032307077173,0.02854538634344861,159.31750006230635,0.9818282656602793
252,12.395477587397062,0.04523170480991269,45.53273635758131,0.02855976350471243,159.4040644839038,0.9818316816209672
253,12.394381723233352,0.045277179935732645,45.535040455072554,0.028574140665976255,159.49041865285207,0.9818350975816553
254,12.393267222199041,0.04532265506155259,45.537236073930444,0.028588517827240076,159.57656397242474,0.9818385135423433
255,12.39213430764471,0.04536813018737255,45.5393239257248,0.0286028949885039,159.66250184895108,0.9818419295030313
256,12.39098320306711,0.045413605313192495,45.54130472287254,0.02861727214976772,159.7482336917449,0.9818453454637194
257,12.389814132099723,0.04545908043901245,45.543179178599836,0.028631649311031546,159.83376091303253,0.9818487614244074
258,12.38862731850329,0.045504555564832405,45.5449480069043,0.028646026472295368,159.9190849278808,0.9818521773850953
259,12.387422986156329,0.04555003069065235,45.546611922517116,0.028660403633559192,160.0042071541284,0.9818555933457834
260,12.386201359045668,0.0455955058164723,45.548171640865114,0.028674780794823013,160.08912901229615,0.9818590093064714
261,12.384962661256921,0.045640980942292256,45.54962787803297,0.028689157956086838,160.17385192554866,0.9818624252671594
262,12.383707116964999,0.04568645606811221,45.550981350725195,0.02870353511735066,160.25837731958708,0.9818658412278474
263,12.382434950424594,0.04573193119393216,45.55223277622829,0.028717912278614484,160.3427066225964,0.9818692571885355
264,12.381146385960664,0.04577740631975211,45.55338287237273,0.028732289439878305,160.42684126515155,0.9818726731492234
265,12.37984164795889,0.04582288144557206,45.5544323574951,0.02874666660114213,160.51078268017818,0.9818760891099114
266,12.37852096085616,0.045868356571392016,45.55538195040008,0.02876104376240595,160.59453230284774,0.9818795050705995
267,12.377184549131007,0.04591383169721197,45.55623237032254,0.028775420923669776,160.67809157050706,0.9818829210312875
268,12.375832637294076,0.04595930682303192,45.556984336889506,0.028789798084933597,160.7614619226175,0.9818863369919755
269,12.374465449878567,0.04600478194885187,45.55763857008229,0.02880417524619742,160.8446448006842,0.9818897529526636
270,12.373083211430664,0.04605025707467182,45.55819579019848,0.028818552407461243,160.92764164815026,0.9818931689133515
271,12.37168614649999,0.046095732200491776,45.55865671781394,0.028832929568725067,161.01045391035623,0.9818965848740395
272,12.370274479630023,0.046141207326311724,45.55902207374499,0.02884730672998889,161.09308303444442,0.9819000008347275
273,12.368848435348525,0.04618668245213168,45.559292579010325,0.028861683891252713,161.1755304693038,0.9819034167954156
274,12.367408238157982,0.04623215757795163,45.55946895479316,0.028876061052516534,161.25779766546083,0.9819068327561036
275,12.365954112525998,0.04627763270377158,45.559551922403294,0.02889043821378036,161.3398860750373,0.9819102487167916
276,12.364486282875735,0.04632310782959154,45.55954220323919,0.02890481537504418,161.42179715165773,0.9819136646774796
277,12.363004973576311,0.046368582955411485,45.55944051875013,0.028919192536308005,161.5035323503764,0.9819170806381676
278,12.361510408933235,0.04641405808123144,45.559247590398236,0.028933569697571826,161.58509312760103,0.9819204965988556
279,12.360002813178793,0.04645953320705139,45.55896413962077,0.02894794685883565,161.6664809410164,0.9819239125595437
280,12.358482410462486,0.04650500833287134,45.558590887792164,0.028962324020099472,161.74769724950752,0.9819273285202317
281,12.35694942484141,0.04655048345869129,45.558128556186304,0.028976701181363296,161.82874351308283,0.9819307444809197
282,12.355404080270695,0.046595958584511245,45.557577865938704,0.028991078342627118,161.9096211927969,0.9819341604416076
283,12.3538466005939,0.04664143371033119,45.556939538008784,0.029005455503890942,161.99033175067342,0.9819375764022957
284,12.35227720953343,0.04668690883615115,45.55621429314213,0.029019832665154763,162.0708766496275,0.9819409923629837
285,12.350696130680937,0.0467323839619711,45.555402851832824,0.029034209826418588,162.15125735338842,0.9819444083236717
286,12.349103587487749,0.04677785908779105,45.55450593428578,0.02904858698768241,162.23147532642466,0.9819478242843598
287,12.347499803255273,0.046823334213611005,45.5535242603791,0.029062964148946234,162.31153203384994,0.9819512402450478
288,12.345885001125431,0.04686880933943095,45.5524585496266,0.029077341310210055,162.3914289413776,0.9819546562057357
289,12.344259404071055,0.04691428446525091,45.55130952114013,0.02909171847147388,162.47116751520963,0.9819580721664237
290,12.342623234886336,0.04695975959107086,45.5500778935922,0.0291060956327377,162.55074922197807,0.9819614881271118
291,12.340976716177234,0.04700523471689081,45.54876438517848,0.029120472794001526,162.63017552864957,0.9819649040877998
292,12.339320070351924,0.04705070984271076,45.54736971358039,0.029134849955265347,162.70944790246344,0.9819683200484878
293,12.337653519611223,0.04709618496853071,45.54589459592776,0.02914922711652917,162.78856781085568,0.9819717360091759
294,12.335977285939038,0.04714166009435067,45.544339748761594,0.029163604277792993,162.86753672135066,0.9819751519698638
295,12.334291591092805,0.047187135220170616,45.5427058879967,0.029177981439056817,162.9463561015146,0.9819785679305518
296,12.332596656593957,0.04723261034599057,45.54099372888461,0.02919235860032064,163.02502741885954,0.9819819838912399
297,12.330892703718366,0.04727808547181052,45.53920398597638,0.029206735761584463,163.1035521407676,0.9819853998519279
298,12.329179953486825,0.047323560597630474,45.537337373085535,0.029221112922848284,163.1819317344109,0.9819888158126159
299,12.32745862665551,0.04736903572345043,45.53539460325108,0.02923549008411211,163.26016766667206,0.9819922317733039
300,12.325728943706462,0.047414510849270376,45.53337638870052,0.02924986724537593,163.3382614040641,0.981995647733992
301,12.32399112483809,0.047459985975090324,45.53128344081299,0.029264244406639755,163.41621441265033,0.9819990636946799
302,12.32224538995565,0.04750546110091028,45.52911647008242,0.029278621567903576,163.49402815796446,0.9820024796553679
303,12.32049195866176,0.047550936226730234,45.52687618608084,0.0292929987291674,163.57170410493012,0.982005895616056
304,12.318731050246923,0.04759641135255018,45.52456329742165,0.029307375890431222,163.64924371778028,0.982009311576744
305,12.316962883680036,0.047641886478370137,45.52217851172301,0.029321753051695047,163.72664845997696,0.982012727537432
306,12.315187677598946,0.047687361604190084,45.51972253557142,0.029336130212958868,163.80391979413363,0.98201614349812
307,12.313405650300979,0.04773283673001004,45.51719607448511,0.029350507374222692,163.88105918191863,0.982019559458808
308,12.31161701973351,0.047778311855829994,45.51459983287782,0.029364884535486514,163.95806808400584,0.982022975419496
309,12.309822003484522,0.04782378698164994,45.511934514022414,0.029379261696750338,164.03494795996212,0.982026391380184
310,12.308020818773203,0.0478692621074699,45.50920082001474,0.02939363885801416,164.11170026818525,0.9820298073408721
311,12.306213682440521,0.047914737233289845,45.50639945173747,0.029408016019277984,164.1883264658037,0.9820332233015601
312,12.304400810939843,0.0479602123591098,45.5035311088241,0.029422393180541805,164.26482800862686,0.982036639262248
313,12.302582420327548,0.04800568748492975,45.50059648962297,0.02943677034180563,164.3412063510353,0.9820400552229361
314,12.300758726253676,0.0480511626107497,45.49759629116145,0.02945114750306945,164.41746294590257,0.9820434711836241
315,12.298929943952551,0.04809663773656965,45.494531209110214,0.029465524664333276,164.49359924452605,0.9820468871443121
316,12.297096288233455,0.048142112862389605,45.491401937747455,0.029479901825597097,164.5696166965484,0.9820503031050002
317,12.295257973471319,0.04818758798820956,45.4882091699235,0.02949427898686092,164.64551674984776,0.9820537190656882
318,12.293415213597394,0.04823306311402951,45.484953597025196,0.029508656148124743,164.72130085048715,0.9820571350263761
319,12.291568222089968,0.04827853823984946,45.4816359089406,0.029523033309388567,164.7969704426139,0.9820605509870641
320,12.28971721196509,0.04832401336566941,45.47825679402378,0.02953741047065239,164.8725269683961,0.9820639669477522
321,12.287862395767323,0.048369488491489365,45.47481693905952,0.029551787631916213,164.94797186790996,0.9820673829084402
322,12.28600398556048,0.04841496361730932,45.47131702922843,0.029566164793180034,165.02330657908826,0.9820707988691282
323,12.284142192918424,0.04846043874312927,45.467757748071875,0.02958054195444386,165.098532537623,0.9820742148298163
324,12.28227722891584,0.048505913868949216,45.464139777457255,0.02959491911570768,165.17365117688612,0.9820776307905043
325,12.280409304119065,0.04855138899476917,45.460463797543184,0.029609296276971505,165.24866392784736,0.9820810467511922
326,12.27853862857691,0.048596864120589126,45.45673048674497,0.029623673438235326,165.3235722189917,0.9820844627118803
327,12.27666541181152,0.04864233924640907,45.45294052170013,0.02963805059949915,165.39837747623716,0.9820878786725683
328,12.27478986280923,0.04868781437222903,45.449094577233936,0.029652427760762972,165.4730811228523,0.9820912946332563
329,12.272912190011471,0.048733289498048976,45.445193326325274,0.029666804922026797,165.54768457937382,0.9820947105939443
330,12.271032601305668,0.04877876462386893,45.44123744007244,0.029681182083290618,165.62218926352378,0.9820981265546324
331,12.26915130401618,0.048824239749688886,45.43722758765921,0.029695559244554443,165.69659659012746,0.9821015425153203
332,12.267268504895256,0.048869714875508834,45.43316443632089,0.029709936405818264,165.7709079710304,0.9821049584760083
333,12.265384410113999,0.04891519000132879,45.4290486513106,0.02972431356708209,165.84512481501898,0.9821083744366964
334,12.263499225253373,0.048960665127148736,45.4248808958657,0.02973869072834591,165.9192485277227,0.9821117903973844
335,12.261613155295223,0.04900614025296869,45.420661831174215,0.029753067889609734,165.99328051156155,0.9821152063580724
336,12.259726404613305,0.04905161537878864,45.41639211634155,0.029767445050873555,166.06722216563637,0.9821186223187605
337,12.25783917696438,0.049097090504608594,45.41207240835725,0.02978182221213738,166.14107488564895,0.9821220382794484
338,12.255951675479272,0.04914256563042854,45.40770336206188,0.0297961993734012,166.2148400638315,0.9821254542401364
339,12.254064102654008,0.0491880407562485,45.40328563011414,0.029810576534665026,166.28851908886392,0.9821288702008244
340,12.252176660340943,0.04923351588206845,45.39881986295804,0.029824953695928847,166.3621133457789,0.9821322861615125
341,12.250289549739932,0.0492789910078884,45.394306708790175,0.02983933085719267,166.43562421587941,0.9821357021222005
342,12.248402971389519,0.049324466133708354,45.38974681352729,0.029853708018456493,166.50905307666767,0.9821391180828885
343,12.24651712515815,0.0493699412595283,45.38514082077387,0.029868085179720318,166.58240130176577,0.9821425340435765
344,12.244632210235416,0.04941541638534826,45.38048937178991,0.02988246234098414,166.65567026080566,0.9821459500042645
345,12.242748425123333,0.04946089151116821,45.37579310545882,0.029896839502247963,166.72886131937653,0.9821493659649525
346,12.240865967627622,0.04950636663698816,45.37105265825553,0.029911216663511785,166.80197583892723,0.9821527819256406
347,12.238985034849037,0.04955184176280811,45.366268664214665,0.02992559382477561,166.87501517668628,0.9821561978863286
348,12.237105823174735,0.04959731688862806,45.36144175489899,0.02993997098603943,166.94798068557958,0.9821596138470166
349,12.23522852826963,0.04964279201444802,45.356572559367876,0.029954348147303255,167.02087371414748,0.9821630298077045
350,12.23335334506782,0.049688267140267965,45.35166170414603,0.029968725308567076,167.0936956064624,0.9821664457683926
351,12.231480467764023,0.04973374226608792,45.34670981319232,0.0299831024698309,167.16644770204604,0.9821698617290806
352,12.229610089805037,0.04977921739190787,45.34171750786878,0.029997479631094722,167.23913133578708,0.9821732776897686
353,12.227742403881253,0.04982469251772782,45.33668540690983,0.030011856792358547,167.31174783785838,0.9821766936504567
354,12.225877601918164,0.04987016764354778,45.331614126391536,0.030026233953622368,167.3842985336349,0.9821801096111447
355,12.224015875067941,0.049915642769367725,45.32650427970116,0.030040611114886193,167.4567847436109,0.9821835255718326
356,12.222157413701026,0.04996111789518767,45.32135647750681,0.030054988276150014,167.5292077833209,0.9821869415325207
357,12.220302407397728,0.05000659302100763,45.31617132772729,0.03006936543741384,167.60156896324233,0.9821903574932087
358,12.218451044939913,0.05005206814682758,45.31094943550209,0.03008374259867766,167.6738695887429,0.9821937734538967
359,12.216603514302664,0.05009754327264754,45.30569140316153,0.030098119759941484,167.746110959969,0.9821971894145847
360,12.214760002646011,0.050143018398467486,45.30039783019723,0.030112496921205305,167.81829437178118,0.9822006053752728
361,12.212920696306687,0.050188493524287434,45.29506931323245,0.030126874082469127,167.89042111365725,0.9822040213359607
362,12.211085780789904,0.05023396865010739,45.28970644599297,0.03014125124373295,167.96249246962543,0.9822074372966487
363,12.209255440761183,0.05027944377592734,45.284309819277865,0.030155628404996776,168.0345097181849,0.9822108532573368
364,12.207429860038202,0.05032491890174729,45.27888002093061,0.030170005566260597,168.10647413219783,0.9822142692180248
365,12.205609221582687,0.05037039402756724,45.27341763581026,0.03018438272752442,168.17838697883684,0.9822176851787128
366,12.203793707492341,0.050415869153387194,45.26792324576299,0.030198759888788243,168.2502495194889,0.9822211011394009
367,12.201983498992798,0.05046134427920715,45.26239742959356,0.030213137050052068,168.32206300967658,0.9822245171000888
368,12.20017877642962,0.050506819405027104,45.2568407630372,0.03022751421131589,168.3938286989763,0.9822279330607768
369,12.198379719260332,0.05055229453084705,45.25125381873158,0.03024189137257971,168.4655478309376,0.9822313490214648
370,12.196586506046483,0.050597769656667,45.245637166188935,0.030256268533843535,168.53722164300132,0.9822347649821529
371,12.19479931444576,0.050643244782486954,45.23999137176848,0.03027064569510736,168.60885136641872,0.9822381809428409
372,12.193018321204129,0.05068871990830691,45.23431699864891,0.03028502285637118,168.68043822617022,0.9822415969035289
373,12.191243702148016,0.05073419503412686,45.228614606801166,0.030299400017635002,168.75198344088483,0.982245012864217
374,12.189475632176514,0.050779670159946805,45.22288475296136,0.030313777178898826,168.82348822275893,0.9822484288249049
375,12.187714285253664,0.05082514528576676,45.21712799060392,0.03032815434016265,168.89495377747588,0.9822518447855929
376,12.18595983440073,0.050870620411586714,45.211344869914925,0.030342531501426472,168.96638130412816,0.982255260746281
377,12.184212451688547,0.05091609553740667,45.205535937765575,0.030356908662690293,169.03777199512257,0.982258676706969
378,12.182472308229883,0.05096157066322662,45.199701737685984,0.030371285823954118,169.1091270361288,0.982262092667657
379,12.18073957417187,0.051007045789046565,45.19384280983911,0.030385662985217943,169.18044760597036,0.9822655086283449
380,12.179014418688448,0.05105252091486652,45.187959690994816,0.030400040146481764,169.25173487656198,0.982268924589033
381,12.177297009972865,0.051097996040686475,45.18205291450425,0.030414417307745585,169.3229900128122,0.982272340549721
382,12.17558751523021,0.05114347116650642,45.1761230102744,0.03042879446900941,169.39421417257273,0.982275756510409
383,12.173886100670002,0.05118894629232638,45.1701705047428,0.030443171630273234,169.46540850653273,0.9822791724710971
384,12.172192931498792,0.051234421418146325,45.1641959208525,0.030457548791537056,169.53657415814237,0.9822825884317851
385,12.17050817191284,0.05127989654396628,45.158199778027225,0.030471925952800877,169.60771226354507,0.982286004392473
386,12.168831985090817,0.051325371669786235,45.15218259214676,0.0304863031140647,169.67882395150133,0.9822894203531611
387,12.16716453318655,0.05137084679560618,45.14614487552249,0.030500680275328526,169.74991034328372,0.9822928363138491
388,12.165505977321809,0.05141632192142613,45.140087136873255,0.030515057436592347,169.82097255262707,0.9822962522745371
389,12.163856477579147,0.051461797047246086,45.13400988130131,0.03052943459785617,169.89201168563253,0.9822996682352251
390,12.162216192994775,0.05150727217306604,45.127913610268564,0.030543811759119993,169.96302884070658,0.9823030841959132
391,12.160585281551477,0.051552747298885995,45.12179882157306,0.030558188920383818,170.03402510845387,0.9823065001566011
392,12.1589639001716,0.05159822242470594,45.115666009325544,0.03057256608164764,170.10500157162798,0.9823099161172891
393,12.157352204710032,0.05164369755052589,45.109515663926416,0.03058694324291146,170.17595930503933,0.9823133320779772
394,12.15575034994728,0.051689172676345846,45.10334827204278,0.030601320404175285,170.24689937548018,0.9823167480386652
395,12.15415848958257,0.0517346478021658,45.09716431658583,0.03061569756543911,170.31782284164748,0.9823201639993532
396,12.152576776226988,0.05178012292798575,45.090964276688325,0.03063007472670293,170.38873075406542,0.9823235799600413
397,12.151005361396674,0.051825598053805697,45.08474862768233,0.030644451887966752,170.45962415500836,0.9823269959207293
398,12.149444395506071,0.05187107317962565,45.07851784107727,0.030658829049230577,170.5305040784243,0.9823304118814172
399,12.147894027861204,0.051916548305445606,45.0722723845381,0.0306732062104944,170.6013715498579,0.9823338278421052
400,12.146354406653014,0.05196202343126556,45.06601272186377,0.030687583371758222,170.67222758637436,0.9823372438027933
401,12.144825678950745,0.05200749855708551,45.05973931296585,0.030701960533022044,170.7430731964832,0.9823406597634813
402,12.14330799069537,0.05205297368290546,45.05345261384747,0.030716337694285868,170.81390938006223,0.9823440757241693
403,12.141801486693062,0.05209844880872541,45.047153076582376,0.030730714855549693,170.88473712828485,0.9823474916848574
404,12.140306310608732,0.052143923934545366,45.04084114929438,0.030745092016813514,170.95555742353008,0.9823509076455453
405,12.138822604959604,0.052189399060365314,45.03451727613687,0.030759469178077335,171.02637123933633,0.9823543236062333
406,12.13735051110882,0.05223487418618527,45.0281818972726,0.03077384633934116,171.09717954030015,0.9823577395669214
407,12.135890169259133,0.05228034931200522,45.021835448853864,0.030788223500604985,171.16798328200468,0.9823611555276094
408,12.134441718446617,0.05232582443782517,45.01547836300267,0.030802600661868806,171.23878341095653,0.9823645714882974
409,12.13300529653445,0.05237129956364513,45.00911106779131,0.030816977823132627,171.3095808645117,0.9823679874489853
410,12.131581040206722,0.052416774689465075,45.00273398722307,0.03083135498439645,171.38037657079,0.9823714034096734
411,12.130169084962326,0.05246224981528502,44.99634754121329,0.030845732145660276,171.4511714486012,0.9823748193703614
412,12.128769565108863,0.05250772494110498,44.98995214557059,0.030860109306924097,171.52196640738327,0.9823782353310494
413,12.12738261375663,0.05255320006692493,44.98354821197824,0.03087448646818792,171.59276234713232,0.9823816512917375
414,12.126008362812648,0.05259867519274489,44.97713614797602,0.030888863629451743,171.6635601583032,0.9823850672524255
415,12.124646942974726,0.052644150318564835,44.97071635694205,0.030903240790715568,171.73436072176625,0.9823884832131135
416,12.123298483725604,0.05268962544438478,44.964289238075075,0.03091761795197939,171.8051649087204,0.9823918991738015
417,12.121963113327128,0.05273510057020474,44.95785518637681,0.03093199511324321,171.8759735806238,0.9823953151344895
418,12.12064095881449,0.05278057569602469,44.95141459263471,0.030946372274507035,171.94678758912232,0.9823987310951775
419,12.11933214599052,0.05282605082184464,44.94496784340485,0.03096074943577086,172.01760777597815,0.9824021470558655
420,12.11803679942,0.05287152594766459,44.938515320995045,0.03097512659703468,172.0884349729983,0.9824055630165536
421,12.116755042424103,0.05291700107348454,44.932057403448376,0.030989503758298502,172.15927000196422,0.9824089789772416
422,12.115486997074791,0.0529624761993045,44.92559446452674,0.031003880919562327,172.23011367456078,0.9824123949379295
423,12.114232784189362,0.05300795132512445,44.91912687369484,0.03101825808082615,172.30096679230653,0.9824158108986176
424,12.112992523324973,0.0530534264509444,44.91265499610427,0.031032635242089972,172.37183014648332,0.9824192268593056
425,12.111766332773264,0.05309890157676435,44.90617919257798,0.031047012403353794,172.4427045180671,0.9824226428199936
426,12.11055432955502,0.0531443767025843,44.89969981959489,0.03106138956461762,172.51359067766134,0.9824260587806817
427,12.109356629414892,0.05318985182840426,44.89321722927481,0.031075766725881443,172.58448938541358,0.9824294747413697
428,12.108173346816173,0.053235326954224206,44.88673176936357,0.031090143887145264,172.655401390976,0.9824328907020576
429,12.107004594935626,0.053280802080044154,44.88024378321846,0.031104521048409085,172.72632743340796,0.9824363066627456
430,12.105850485658372,0.05332627720586411,44.87375360979385,0.03111889820967291,172.79726824112555,0.9824397226234337
431,12.104711129572824,0.053371752331684064,44.867261583627155,0.031133275370936735,172.86822453181657,0.9824431385841217
432,12.1035866359657,0.05341722745750402,44.86076803482491,0.031147652532200556,172.93919701240247,0.9824465545448097
433,12.102477112817068,0.053462702583323966,44.85427328904926,0.031162029693464377,173.0101863789451,0.9824499705054978
434,12.101382666795459,0.053508177709143914,44.847777667504594,0.0311764068547282,173.08119331658318,0.9824533864661857
435,12.100303403253037,0.05355365283496387,44.841281486924494,0.031190784015992026,173.15221849948077,0.9824568024268737
436,12.099239426220818,0.053599127960783824,44.83478505955889,0.031205161177255848,173.22326259074677,0.9824602183875617
437,12.098190838403962,0.05364460308660377,44.82828869316149,0.03121953833851967,173.29432624238703,0.9824636343482498
438,12.097157741177115,0.05369007821242373,44.821792690977524,0.031233915499783493,173.3654100952102,0.9824670503089378
439,12.09614023457979,0.053735553338243675,44.815297351731644,0.031248292661047318,173.436514778792,0.9824704662696258
440,12.09513841731184,0.05378102846406363,44.80880296961611,0.03126266982231114,173.50764091139658,0.9824738822303138
441,12.094152386728977,0.053826503589883584,44.80230983427934,0.03127704698357496,173.57878909991538,0.9824772981910018
442,12.093182238838322,0.05387197871570353,44.79581823081456,0.031291424144838785,173.6499599398036,0.9824807141516898
443,12.092228068294062,0.05391745384152348,44.789328439748786,0.03130580130610261,173.72115401501713,0.9824841301123779
444,12.09128996839312,0.053962928967343435,44.78284073703212,0.03132017846736643,173.7923718979497,0.9824875460730659
445,12.090368031070927,0.05400840409316339,44.776355394027185,0.03133455562863025,173.86361414937062,0.9824909620337539
446,12.08946234689721,0.054053879218983344,44.76987267749894,0.03134893278989408,173.93488131836276,0.9824943779944418
447,12.088573005071881,0.05409935434480329,44.76339284960467,0.0313633099511579,174.0061739422611,0.9824977939551299
448,12.087700093420937,0.05414482947062324,44.756916167884256,0.031377687112421726,174.07749254659163,0.9825012099158179
449,12.086843698392485,0.054190304596443195,44.75044288525076,0.031392064273685544,174.14883764501047,0.9825046258765059
450,12.086003905052765,0.05423577972226315,44.74397324998119,0.03140644143494937,174.22020973924677,0.982508041837194
451,12.085180797082266,0.0542812548480831,44.73750750570756,0.03142081859621319,174.29160931902803,0.982511457797882
452,12.084374456771904,0.054326729973903046,44.73104589140829,0.03143519575747701,174.36303686204988,0.9825148737585699
453,12.083584965019234,0.054372205099723,44.72458864139968,0.031449572918740835,174.43449283389097,0.982518289719258
454,12.082812401324766,0.054417680225542955,44.71813598532786,0.03146395008000466,174.50597768795717,0.982521705679946
455,12.082056843788294,0.05446315535136291,44.71168814816087,0.031478327241268485,174.57749186543518,0.982525121640634
456,12.081318369105322,0.05450863047718286,44.705245350181016,0.03149270440253231,174.64903579523485,0.982528537601322
457,12.080597052563544,0.054554105603002806,44.698807806977534,0.03150708156379613,174.7206098939202,0.9825319535620101
458,12.079892968039365,0.05459958072882276,44.692375729439526,0.03152145872505995,174.79221456565267,0.982535369522698
459,12.079206187994519,0.054645055854642716,44.68594932374906,0.031535835886323776,174.86385020214666,0.982538785483386
460,12.078536783472716,0.054690530980462664,44.67952879137466,0.031550213047587594,174.93551718261617,0.9825422014440741
461,12.077884824096365,0.05473600610628262,44.67311432906496,0.03156459020885142,175.00721587369353,0.9825456174047621
462,12.07725037806337,0.054781481232102566,44.66670612884269,0.03157896737011524,175.0789466294034,0.9825490333654501
463,12.076633512143964,0.05482695635792252,44.66030437799892,0.03159334453137907,175.15070979109367,0.9825524493261382
464,12.076034291677633,0.054872431483742476,44.6539092590875,0.031607721692642886,175.22250568738468,0.9825558652868261
465,12.075452780570076,0.054917906609562424,44.647520949919844,0.03162209885390671,175.29433463411544,0.9825592812475141
466,12.074889041290252,0.05496338173538237,44.64113962355995,0.031636476015170535,175.36619693429057,0.9825626972082021
467,12.074343134867469,0.05500885686120233,44.63476544831966,0.03165085317643436,175.43809287802787,0.9825661131688902
468,12.073815120888558,0.05505433198702228,44.62839858775423,0.03166523033769818,175.51002274250638,0.9825695291295782
469,12.073305057495089,0.055099807112842236,44.622039200658165,0.031679607498962,175.58198679191435,0.9825729450902662
470,12.072813001380656,0.055145282238662184,44.61568744106121,0.03169398466022583,175.65398527739882,0.9825763610509543
471,12.072339007788251,0.05519075736448213,44.60934345822479,0.03170836182148965,175.72601843701437,0.9825797770116422
472,12.071883130507656,0.05523623249030209,44.60300739663857,0.03172273898275347,175.79808649567357,0.9825831929723302
473,12.071445421872937,0.05528170761612204,44.59667939601733,0.031737116144017294,175.8701896651001,0.9825866089330183
474,12.071025932759984,0.05532718274194199,44.59035959129809,0.03175149330528112,175.9423281437651,0.9825900248937063
475,12.070624712584122,0.05537265786776194,44.58404811263753,0.03176587046654494,176.0145021168679,0.9825934408543943
476,12.070241809297789,0.05541813299358189,44.57774508540969,0.03178024762780876,176.08671175625886,0.9825968568150822
477,12.069877269388254,0.05546360811940185,44.57145063020377,0.031794624789072586,176.15895722040923,0.9826002727757703
478,12.069531137875439,0.0555090832452218,44.56516486282249,0.03180900195033641,176.23123865434667,0.9826036887364583
479,12.06920345830978,0.05555455837104175,44.55888789428047,0.031823379111600235,176.30355618963839,0.9826071046971463
480,12.068894272770148,0.0556000334968617,44.5526198308029,0.03183775627286405,176.3759099443184,0.9826105206578344
481,12.068603621861866,0.05564550862268165,44.54636077382461,0.03185213343412788,176.44830002284533,0.9826139366185224
482,12.068331544714745,0.05569098374850161,44.54011081998933,0.0318665105953917,176.5207265160694,0.9826173525792103
483,12.068078078981227,0.055736458874321555,44.533870061149095,0.03188088775665553,176.59318950119106,0.9826207685398984
484,12.067843260834564,0.0557819340001415,44.52763858436417,0.031895264917919344,176.66568904169057,0.9826241845005864
485,12.067627124967089,0.05582740912596146,44.52141647190294,0.03190964207918317,176.7382251873145,0.9826276004612744
486,12.067429704588527,0.05587288425178141,44.51520380124235,0.031924019240446994,176.81079797401526,0.9826310164219624
487,12.067251031424377,0.05591835937760137,44.50900064506839,0.03193839640171082,176.88340742392694,0.9826344323826505
488,12.067091135714382,0.055963834503421316,44.502807071276926,0.031952773562974636,176.956053545294,0.9826378483433384
489,12.066950046211023,0.05600930962924126,44.49662314297485,0.03196715072423846,177.02873633246006,0.9826412643040264
490,12.066827790178126,0.05605478475506122,44.49044891848136,0.031981527885502285,177.1014557658126,0.9826446802647145
491,12.0667243933895,0.05610025988088117,44.48428445132964,0.03199590504676611,177.17421181174643,0.9826480962254025
492,12.066639880127639,0.05614573500670112,44.4781297902687,0.03201028220802993,177.247004422624,0.9826515121860905
493,12.066574273182535,0.056191210132521076,44.47198497926551,0.03202465936929375,177.31983353673715,0.9826549281467786
494,12.066527593850493,0.056236685258341024,44.465850057507424,0.03203903653055758,177.3926990782687,0.9826583441074666
495,12.066499861933064,0.05628216038416098,44.45972505940482,0.0320534136918214,177.4656009572553,0.9826617600681545
496,12.066491095736009,0.05632763550998093,44.45361001459406,0.03206779085308522,177.53853906955035,0.9826651760288425
497,12.066501312068354,0.05637311063580088,44.44750494794058,0.032082168014349044,177.61151329678773,0.9826685919895306
498,12.0665305262415,0.05641858576162083,44.441409879542434,0.03209654517561287,177.684523506346,0.9826720079502186
499,12.066578752068391,0.056464060887440784,44.435324824733925,0.03211092233687669,177.75756955131357,0.9826754239109066
500,12.066646001862772,0.05650953601326074,44.42924979408957,0.03212529949814051,177.8306512704568,0.9826788398715947
501,12.066732286438489,0.056555011139080694,44.423184793428355,0.032139676659404336,177.9037684881715,0.9826822558322826
502,12.066837615108858,0.05660048626490064,44.41712982381813,0.03215405382066816,177.9769210144794,0.9826856717929706
503,12.066961995686125,0.05664596139072059,44.41108488158041,0.032168430981931985,178.05010864496842,0.9826890877536587
504,12.067105434480961,0.056691436516540544,44.40504995829532,0.0321828081431958,178.12333116076385,0.9826925037143467
505,12.067267936302041,0.0567369116423605,44.39902504080686,0.03219718530445963,178.1965883285117,0.9826959196750347
506,12.067449504455686,0.05678238676818045,44.3930101112284,0.03221156246572345,178.26987990033285,0.9826993356357226
507,12.067650140745567,0.056827861894000395,44.38700514694838,0.03222593962698728,178.3432056138111,0.9827027515964107
508,12.06786984547249,0.05687333701982035,44.38101012063641,0.032240316788251094,178.4165651919333,0.9827061675570987
509,12.068108617434216,0.056918812145640305,44.37502500024945,0.03225469394951492,178.4899583430905,0.9827095835177867
510,12.068366453925396,0.05696428727146026,44.36904974903836,0.032269071110778744,178.56338476103483,0.9827129994784748
511,12.06864335073752,0.05700976239728021,44.36308432555467,0.03228344827204257,178.6368441248545,0.9827164154391628
512,12.068939302158972,0.057055237523100155,44.35712868365757,0.032297825433306386,178.71033609894698,0.9827198313998508
513,12.069254300975135,0.05710071264892011,44.351182772521234,0.03231220259457021,178.78386033299253,0.9827232473605388
514,12.069588338468549,0.057146187774740065,44.34524653664227,0.032326579755834035,178.85741646192858,0.9827266633212268
515,12.06994140441918,0.05719166290056001,44.339319915847575,0.03234095691709786,178.93100410592427,0.9827300792819148
516,12.070313487104702,0.05723713802637997,44.333402845302274,0.03235533407836168,179.0046228703566,0.9827334952426028
517,12.070704573300876,0.057282613152199915,44.327495255518045,0.0323697112396255,179.078272345786,0.9827369112032909
518,12.071114648281993,0.05732808827801987,44.321597072361634,0.03238408840088933,179.15195210793357,0.9827403271639789
519,12.071543695821383,0.057373563403839825,44.315708217063595,0.03239846556215315,179.2256617176585,0.9827437431246668
520,12.071991698191976,0.05741903852965977,44.30982860622735,0.03241284272341697,179.29940072093927,0.9827471590853549
521,12.07245863616695,0.05746451365547972,44.30395815183837,0.032427219884680794,179.3731686488374,0.9827505750460429
522,12.072944489020436,0.057509988781299676,44.2980967612738,0.03244159704594462,179.4469650175072,0.9827539910067309
523,12.073449234528283,0.05755546390711963,44.292244337312084,0.03245597420720844,179.52078932814868,0.982757406967419
524,12.073972848968902,0.057600939032939585,44.28640077814305,0.03247035136847226,179.59464106699156,0.982760822928107
525,12.074515307124171,0.05764641415875953,44.2805659773781,0.032484728529736086,179.66851970528867,0.9827642388887949
526,12.075076582280401,0.05769188928457948,44.27473982406074,0.03249910569099991,179.74242469929848,0.9827676548494829
527,12.075656646229374,0.057737364410399436,44.268922202677224,0.032513482852263735,179.81635549025566,0.982771070810171
528,12.076255469269446,0.05778283953621939,44.263112993167596,0.03252786001352755,179.89031150435463,0.982774486770859
529,12.076873020206728,0.05782831466203934,44.25731207093685,0.03254223717479138,179.96429215274617,0.982777902731547
530,12.07750926635629,0.05787378978785929,44.25151930686639,0.0325566143360552,180.03829683152517,0.9827813186922351
531,12.078164173543506,0.05791926491367924,44.24573456732571,0.03257099149731903,180.11232492168912,0.982784734652923
532,12.078837706105382,0.057964740039499196,44.239957714184314,0.032585368658582844,180.18637578915468,0.982788150613611
533,12.079529826892015,0.05801021516531915,44.23418860482382,0.03259974581984667,180.26044878472953,0.9827915665742991
534,12.080240497268075,0.0580556902911391,44.228427092150476,0.032614122981110494,180.33454324410346,0.9827949825349871
535,12.080969677114387,0.05810116541695905,44.222673024607644,0.03262850014237432,180.4086584878362,0.9827983984956751
536,12.081717324829544,0.058146640542779,44.216926246188756,0.032642877303638136,180.48279382134706,0.982801814456363
537,12.082483397331618,0.05819211566859896,44.211186596450375,0.03265725446490196,180.5569485349046,0.9828052304170511
538,12.083267850059915,0.058237590794418904,44.20545391052552,0.032671631626165785,180.63112190361716,0.9828086463777391
539,12.0840706369768,0.05828306592023885,44.19972801913721,0.03268600878742961,180.70531318742408,0.9828120623384271
540,12.0848917105696,0.05832854104605881,44.19400874861229,0.03270038594869343,180.7795216310878,0.9828154782991152
541,12.085731021852553,0.05837401617187876,44.18829592089541,0.03271476310995725,180.8537464641864,0.9828188942598032
542,12.08658852036883,0.05841949129769872,44.1825893535633,0.03272914027122108,180.92798690110706,0.9828223102204912
543,12.087464154192636,0.058464966423518665,44.176888859839195,0.0327435174324849,181.00224214104327,0.9828257261811792
544,12.08835786993135,0.05851044154933861,44.1711942486076,0.03275789459374872,181.07651136797438,0.9828291421418672
545,12.089269612727758,0.05855591667515857,44.16550532442915,0.032772271755012544,181.15079375069158,0.9828325581025552
546,12.090199326262315,0.05860139180097852,44.15982188755579,0.03278664891627637,181.22508844276388,0.9828359740632432
547,12.091146952755523,0.05864686692679847,44.15414373394617,0.032801026077540194,181.29939458255316,0.9828393900239313
548,12.092112432970318,0.058692342052618425,44.14847065528118,0.03281540323880401,181.37371129319388,0.9828428059846193
549,12.093095706214562,0.05873781717843837,44.1428024389798,0.032829780400067836,181.44803768262187,0.9828462219453072
550,12.094096710343576,0.05878329230425833,44.137138868215146,0.03284415756133166,181.52237284354618,0.9828496379059953
551,12.095115381762762,0.05882876743007828,44.131479721930695,0.03285853472259548,181.59671585345197,0.9828530538666833
552,12.096151655430251,0.05887424255589823,44.12582477485675,0.0328729118838593,181.6710657746135,0.9828564698273713
553,12.09720546485966,0.05891971768171818,44.120173797527194,0.03288728904512313,181.74542165409846,0.9828598857880594
554,12.098276742122877,0.05896519280753813,44.114526556296305,0.03290166620638695,181.8197825237429,0.9828633017487474
555,12.099365417852928,0.05901066793335809,44.10888281335592,0.03291604336765078,181.89414740018427,0.9828667177094353
556,12.100471421246901,0.05905614305917804,44.103242326752806,0.032930420528914595,181.9685152848471,0.9828701336701233
557,12.101594680068938,0.05910161818499799,44.09760485040607,0.03294479769017842,182.04288516396548,0.9828735496308114
558,12.102735120653293,0.05914709331081794,44.091970134125134,0.032959174851442244,182.11725600855775,0.9828769655914994
559,12.103892667907438,0.059192568436637893,44.08633792362745,0.03297355201270606,182.19162677446292,0.9828803815521874
560,12.105067245315247,0.05923804356245785,44.08070796055685,0.032987929173969886,182.26599640233187,0.9828837975128755
561,12.10625877494025,0.059283518688277796,44.07507998250186,0.03300230633523371,182.34036381763806,0.9828872134735634
562,12.107467177428916,0.059328993814097744,44.06945372301433,0.033016683496497536,182.4147279306854,0.9828906294342514
563,12.108692372014042,0.0593744689399177,44.06382891162814,0.03303106065776136,182.48908763661717,0.9828940453949395
564,12.109934276518176,0.059419944065737654,44.05820527387829,0.03304543781902518,182.5634418154259,0.9828974613556275
565,12.11119280735711,0.05946541919155761,44.05258253132005,0.033059814980289,182.6377893319634,0.9829008773163155
566,12.112467879543427,0.059510894317377556,44.046960401548375,0.03307419214155283,182.71212903595216,0.9829042932770035
567,12.113759406690141,0.059556369443197504,44.04133859821749,0.033088569302816645,182.7864597619972,0.9829077092376916
568,12.115067301014355,0.05960184456901746,44.035716831060725,0.03310294646408047,182.86078032959878,0.9829111251983795
569,12.116391473341007,0.059647319694837414,44.03009480591048,0.033117323625344294,182.9350895431656,0.9829145411590675
570,12.117731833106683,0.05969279482065736,44.0244722247184,0.03313170078660812,183.00938619203248,0.9829179571197556
571,12.119088288363468,0.05973826994647731,44.01884878557584,0.033146077947871944,183.0836690504596,0.9829213730804436
572,12.12046074578288,0.059783745072297265,44.01322418273436,0.03316045510913576,183.15793687767908,0.9829247890411316
573,12.121849110659854,0.05982922019811722,44.00759810662656,0.033174832270399586,183.23218841788074,0.9829282050018195
574,12.123253286916785,0.059874695323937174,44.00197024388702,0.03318920943166341,183.30642240024784,0.9829316209625076
575,12.12467317710764,0.05992017044975712,43.99634027737346,0.03320358659292723,183.38063753895972,0.9829350369231956
576,12.126108682422128,0.05996564557557707,43.99070788618808,0.03321796375419105,183.45483253322593,0.9829384528838836
577,12.127559702689924,0.060011120701397025,43.98507274569911,0.03323234091545488,183.52900606730864,0.9829418688445717
578,12.12902613638496,0.06005659582721698,43.97943452756249,0.0332467180767187,183.60315681051597,0.9829452848052597
579,12.130507880629775,0.060102070953036935,43.97379289974382,0.03326109523798253,183.67728341725308,0.9829487007659476
580,12.132004831199911,0.06014754607885688,43.96814752654042,0.033275472399246345,183.75138452702913,0.9829521167266357
581,12.133516882528408,0.06019302120467683,43.96249806860357,0.03328984956051017,183.8254587644829,0.9829555326873237
582,12.1350439277103,0.060238496330496785,43.95684418296102,0.033304226721773994,183.8995047394061,0.9829589486480117
583,12.136585858507212,0.06028397145631674,43.95118552303954,0.03331860388303781,183.97352104676793,0.9829623646086997
584,12.138142565352018,0.06032944658213669,43.945521738687795,0.033332981044301636,184.04750626673945,0.9829657805693878
585,12.139713937353527,0.060374921707956636,43.93985247619926,0.03334735820556546,184.12145896471992,0.9829691965300758
586,12.141299862301247,0.06042039683377659,43.934177378335455,0.033361735366829286,184.19537769136312,0.9829726124907637
587,12.14290022667021,0.060465871959596545,43.92849608434915,0.03337611252809311,184.26926098260438,0.9829760284514518
588,12.14451491562586,0.0605113470854165,43.922808230008,0.03339048968935693,184.34310735968916,0.9829794444121398
589,12.146143813028957,0.06055682221123645,43.91711344761809,0.03340486685062075,184.41691532920152,0.9829828603728278
590,12.1477868014406,0.060602297337056396,43.91141136604789,0.03341924401188458,184.49068338309695,0.9829862763335159
591,12.149443762127264,0.06064777246287635,43.905701610752175,0.033433621173148395,184.5644099987176,0.9829896922942039
592,12.151114575065915,0.060693247588696306,43.899983803796204,0.03344799833441222,184.63809363885375,0.9829931082548918
593,12.152799118949158,0.060738722714516254,43.8942575638801,0.033462375495676044,184.7117327517456,0.9829965242155798
594,12.154497271190479,0.0607841978403362,43.88852250636334,0.03347675265693987,184.78532577113398,0.9829999401762679
595,12.156208907929505,0.060829672966156156,43.88277824328934,0.033491129818203694,184.85887111627602,0.9830033561369559
596,12.157933904037339,0.06087514809197611,43.87702438341039,0.03350550697946751,184.9323671920094,0.9830067720976439
597,12.159672133121962,0.060920623217796066,43.87126053221254,0.033519884140731336,185.00581238876038,0.983010188058332
598,12.161423467533655,0.060966098343616014,43.86548629194081,0.03353426130199516,185.07920508258272,0.9830136040190199
599,12.163187778370522,0.06101157346943596,43.85970126162441,0.03354863846325898,185.15254363520637,0.9830170199797079
600,12.164964935484031,0.06105704859525592,43.85390503710222,0.0335630156245228,185.22582639407779,0.983020435940396
601,12.166754807484615,0.06110252372107587,43.84809721104841,0.03357739278578663,185.2990516923713,0.983023851901084
602,12.168557261747356,0.06114799884689582,43.842277372998154,0.03359176994705045,185.37221784905796,0.983027267861772
603,12.170372164417694,0.061193473972715774,43.83644510937352,0.03360614710831428,185.44532316892736,0.98303068382246
604,12.17219938041719,0.06123894909853572,43.830600003509545,0.033620524269578095,185.5183659426461,0.983034099783148
605,12.174038773449368,0.06128442422435568,43.82474163568043,0.03363490143084192,185.5913444467693,0.983037515743836
606,12.175890206005576,0.06132989935017563,43.81886958312584,0.033649278592105744,185.66425694381243,0.983040931704524
607,12.177753539370935,0.06137537447599558,43.81298342007743,0.03366365575336956,185.73710168227944,0.9830443476652121
608,12.179628633630312,0.06142084960181553,43.80708271778539,0.033678032914633386,185.80987689670928,0.9830477636259001
609,12.181515347674372,0.06146632472763548,43.80116704454534,0.03369241007589721,185.88258080772033,0.983051179586588
610,12.183413539205645,0.06151179985345544,43.795235965725055,0.033706787237161036,185.9552116220556,0.9830545955472761
611,12.185323064744694,0.06155727497927539,43.78928904379167,0.03372116439842486,186.02776753262887,0.9830580115079641
612,12.18724377963628,0.06160275010509534,43.783325838338726,0.03373554155968868,186.10024671857119,0.9830614274686521
613,12.189175538055643,0.06164822523091529,43.777345906113545,0.0337499187209525,186.17264734527862,0.9830648434293401
614,12.191118193014768,0.06169370035673524,43.77134880104464,0.03376429588221633,186.24496756446047,0.9830682593900282
615,12.193071596368743,0.0617391754825552,43.76533407426929,0.033778673043480145,186.31720551418834,0.9830716753507162
616,12.195035598822157,0.061784650608375145,43.75930127416121,0.03379305020474397,186.38935931894602,0.9830750913114041
617,12.197010049935551,0.06183012573419509,43.753249946358444,0.033807427366007795,186.46142708968307,0.9830785072720922
618,12.198994798131915,0.06187560086001505,43.74717963379122,0.03382180452727162,186.53340692385143,0.9830819232327802
619,12.200989690703226,0.061921075985835,43.741089876710106,0.033836181688535444,186.6052969054871,0.9830853391934682
620,12.202994573817058,0.06196655111165496,43.734980212714134,0.03385055884979926,186.67709510523656,0.9830887551541563
621,12.205009292523222,0.062012026237474906,43.72885017677919,0.033864936011063086,186.7487995804133,0.9830921711148443
622,12.20703369076046,0.062057501363294854,43.72269930128638,0.03387931317232691,186.82040837506435,0.9830955870755322
623,12.209067611363192,0.06210297648911481,43.71652711605061,0.03389369033359073,186.8919195200251,0.9830990030362202
624,12.21111089606831,0.06214845161493476,43.71033314834926,0.03390806749485455,186.96333103296394,0.9831024189969083
625,12.213163385522002,0.06219392674075471,43.70411692295095,0.03392244465611838,187.03464091843878,0.9831058349575963
626,12.215224919286655,0.06223940186657466,43.69787796214446,0.0339368218173822,187.10584716796646,0.9831092509182843
627,12.217295335847785,0.062284876992394614,43.69161578576771,0.03395119897864603,187.17694776008366,0.9831126668789724
628,12.219374472621007,0.06233035211821457,43.68532991123686,0.033965576139909845,187.24794066038015,0.9831160828396603
629,12.221462165959085,0.062375827244034523,43.679019853575575,0.03397995330117367,187.31882382158727,0.9831194988003483
630,12.223558251158973,0.06242130236985447,43.6726851254443,0.033994330462437494,187.3895951836243,0.9831229147610364
631,12.225662562468969,0.06246677749567442,43.666325237169744,0.03400870762370131,187.46025267366238,0.9831263307217244
632,12.227774933095846,0.06251225262149437,43.65993969677434,0.03402308478496514,187.53079420618678,0.9831297466824124
633,12.229895195212094,0.06255772774731433,43.653528010005985,0.03403746194622896,187.6012176830598,0.9831331626431004
634,12.23202317996315,0.06260320287313428,43.64708968036765,0.034051839107492786,187.67152099358398,0.9831365786037884
635,12.234158717474699,0.06264867799895424,43.640624209147305,0.03406621626875661,187.7417020145669,0.9831399945644764
636,12.23630163686004,0.06269415312477418,43.634131095447806,0.03408059343002043,187.81175861038582,0.9831434105251644
637,12.238451766227447,0.06273962825059413,43.62760983621687,0.03409497059128425,187.8816886330538,0.9831468264858525
638,12.240608932687607,0.06278510337641409,43.62105992627728,0.03410934775254808,187.9514899222862,0.9831502424465405
639,12.242772962361101,0.06283057850223403,43.61448085835703,0.034123724913811895,188.02116030556783,0.9831536584072285
640,12.244943680385916,0.06287605362805399,43.60787212311958,0.03413810207507572,188.09069759822398,0.9831570743679166
641,12.247120910925,0.06292152875387394,43.60123320919431,0.034152479236339545,188.16009960347506,0.9831604903286045
642,12.249304477173865,0.0629670038796939,43.594563603206936,0.03416685639760337,188.22936411253426,0.9831639062892925
643,12.251494201368233,0.06301247900551385,43.58786278981006,0.034181233558867194,188.2984889046497,0.9831673222499805
644,12.253689904791713,0.0630579541313338,43.5811302517138,0.03419561072013101,188.36747174719233,0.9831707382106686
645,12.255891407783533,0.06310342925715375,43.5743654697165,0.034209987881394836,188.43631039571056,0.9831741541713566
646,12.258098529746302,0.0631489043829737,43.56756792273551,0.03422436504265866,188.50500259403123,0.9831775701320445
647,12.260311089153813,0.06319437950879365,43.56073708783807,0.03423874220392248,188.573546074307,0.9831809860927326
648,12.262528903558891,0.0632398546346136,43.55387244027221,0.0342531193651863,188.64193855709345,0.9831844020534206
649,12.264751789601284,0.06328532976043355,43.54697345349779,0.03426749652645013,188.71017775143758,0.9831878180141086
650,12.266979563015578,0.0633308048862535,43.54003959921758,0.03428187368771395,188.7782613549419,0.9831912339747967
651,12.269212038639159,0.06337628001207346,43.533070347408376,0.03429625084897778,188.8461870538433,0.9831946499354847
652,12.271449030420225,0.06342175513789342,43.526065166352296,0.034310628010241595,188.91395252308985,0.9831980658961726
653,12.273690351425815,0.06346723026371337,43.519023522667986,0.03432500517150542,188.9815554264183,0.9832014818568606
654,12.275935813849896,0.06351270538953331,43.511944881342004,0.034339382332769244,189.04899341643232,0.9832048978175487
655,12.278185229021464,0.06355818051535327,43.50482870576026,0.03435375949403306,189.1162641346811,0.9832083137782367
656,12.280438407412712,0.06360365564117322,43.49767445773945,0.03436813665529689,189.1833652117395,0.9832117297389247
657,12.282695158647199,0.06364913076699316,43.490481597558585,0.03438251381656071,189.2502942672877,0.9832151456996128
658,12.284955291508092,0.06369460589281312,43.483249583990656,0.034396890977824536,189.3170489101928,0.9832185616603007
659,12.287218613946418,0.06374008101863307,43.47597787433418,0.03441126813908836,189.38362673859012,0.9832219776209887
660,12.28948493308935,0.06378555614445303,43.46866592444498,0.03442564530035218,189.45002533996845,0.9832253935816768
661,12.291754055248552,0.06383103127027298,43.46131318876789,0.034440022461616,189.51624229123968,0.9832288095423648
662,12.294025785928536,0.06387650639609294,43.45391912036861,0.03445439962287983,189.58227515884943,0.9832322255030528
663,12.296299929835063,0.06392198152191288,43.446483170965514,0.034468776784143645,189.6481214988347,0.9832356414637408
664,12.298576290883576,0.06396745664773283,43.439004790961576,0.03448315394540747,189.71377885692505,0.9832390574244289
665,12.30085467220766,0.06401293177355279,43.43148342947631,0.034497531106671295,189.77924476861227,0.9832424733851168
666,12.303134876167551,0.06405840689937274,43.423918534377755,0.03451190826793512,189.8445167592638,0.9832458893458048
667,12.305416704358661,0.06410388202519268,43.41630955231453,0.034526285429198944,189.90959234418582,0.9832493053064929
668,12.307699957620144,0.06414935715101264,43.408655928747876,0.03454066259046276,189.97446902871366,0.9832527212671809
669,12.309984436043495,0.06419483227683259,43.400957107983785,0.034555039751726586,190.03914430831094,0.9832561372278689
670,12.312269938981164,0.06424030740265255,43.39321253320516,0.03456941691299041,190.10361566866163,0.983259553188557
671,12.314556265055236,0.0642857825284725,43.38542164650397,0.03458379407425423,190.16788058573573,0.9832629691492449
672,12.316843212166104,0.06433125765429244,43.3775838889135,0.03459817123551805,190.23193652590635,0.9832663851099329
673,12.319130577501186,0.0643767327801124,43.36969870044056,0.03461254839678188,190.29578094602505,0.9832698010706209
674,12.32141815754369,0.06442220790593235,43.361765520097805,0.0346269255580457,190.35941129352923,0.983273217031309
675,12.323705748081377,0.06446768303175231,43.353783785935995,0.03464130271930953,190.42282500650867,0.983276632991997
676,12.325993144215373,0.06451315815757225,43.3457529350764,0.034655679880573345,190.4860195138244,0.983280048952685
677,12.32828014036901,0.0645586332833922,43.337672403743056,0.03467005704183717,190.54899223518962,0.983283464913373
678,12.330566530296679,0.06460410840921216,43.32954162729524,0.034684434203100994,190.61174058126647,0.983286880874061
679,12.33285210709274,0.06464958353503211,43.32136004025983,0.03469881136436481,190.6742619537613,0.983290296834749
680,12.33513666320042,0.06469505866085207,43.31312707636372,0.03471318852562864,190.73655374551998,0.9832937127954371
681,12.33741999042077,0.06474053378667201,43.30484216856627,0.03472756568689246,190.79861334062429,0.9832971287561251
682,12.339701879921645,0.06478600891249196,43.29650474909176,0.034741942848156286,190.8604381144888,0.983300544716813
683,12.341982122246685,0.06483148403831192,43.28811424946187,0.03475632000942011,190.92202543395825,0.983303960677501
684,12.344260507324355,0.06487695916413187,43.27967010052815,0.03477069717068393,190.98337265740574,0.9833073766381891
685,12.346536824476987,0.06492243428995181,43.271171732504484,0.03478507433194775,191.04447713483137,0.9833107925988771
686,12.348810862429854,0.06496790941577177,43.262618574999664,0.03479945149321158,191.10533620796164,0.9833142085595651
687,12.351082409320279,0.06501338454159172,43.254010057049854,0.034813828654475396,191.1659472103517,0.9833176245202532
688,12.353351252706744,0.06505885966741168,43.24534560715109,0.03482820581573922,191.2263074674736,0.9833210404809412
689,12.355617179578045,0.06510433479323163,43.23662465329181,0.034842582977003045,191.286414296842,0.9833244564416291
690,12.357879976362462,0.06514980991905159,43.22784662298543,0.03485696013826687,191.34626500809378,0.9833278724023172
691,12.360139428936943,0.06519528504487153,43.21901094330279,0.034871337299530694,191.40585690309265,0.9833312883630052
692,12.362395322636337,0.06524076017069148,43.21011704090472,0.03488571446079451,191.46518727604197,0.9833347043236932
693,12.364647442262608,0.06528623529651142,43.20116434207452,0.03490009162205834,191.52425341358807,0.9833381202843812
694,12.366895572094107,0.06533171042233138,43.19215227275053,0.03491446878332216,191.58305259491448,0.9833415362450693
695,12.36913949589485,0.06537718554815133,43.18308025855861,0.03492884594458598,191.6415820918466,0.9833449522057572
696,12.37137899692382,0.06542266067397129,43.17394772484462,0.034943223105849804,191.69983916896655,0.9833483681664452
697,12.373613857944271,0.06546813579979124,43.16475409670693,0.03495760026711363,191.7578210837211,0.9833517841271333
698,12.375843861233095,0.0655136109256112,43.15549879902892,0.03497197742837745,191.81552508650648,0.9833552000878213
699,12.378068788590154,0.06555908605143115,43.1461812565114,0.03498635458964128,191.87294842079905,0.9833586160485093
700,12.380288421347672,0.0656045611772511,43.13680089370512,0.035000731750905095,191.93008832325071,0.9833620320091974
701,12.382502540379631,0.06565003630307105,43.127357135043134,0.03501510891216892,191.98694202379926,0.9833654479698853
702,12.384710926111183,0.065695511428891,43.11784940487328,0.035029486073432745,192.04350674577665,0.9833688639305733
703,12.386913358528078,0.06574098655471095,43.10827712749058,0.03504386323469656,192.09977970601813,0.9833722798912613
704,12.389109617186122,0.0657864616805309,43.09863972716954,0.03505824039596039,192.15575811497166,0.9833756958519494
705,12.391299481220631,0.06583193680635085,43.08893662819659,0.03507261755722421,192.21143917680786,0.9833791118126374
706,12.393482729355927,0.06587741193217081,43.079167254902394,0.035086994718488036,192.2668200895307,0.9833825277733254
707,12.39565913991482,0.06592288705799076,43.06933103169411,0.03510137187975186,192.3218980450884,0.9833859437340134
708,12.397828490828132,0.06596836218381072,43.05942738308774,0.03511574904101568,192.376670229485,0.9833893596947014
709,12.399990559644223,0.06601383730963067,43.04945573374026,0.0351301262022795,192.4311338228925,0.9833927756553894
710,12.402145123538531,0.06605931243545062,43.039415508481994,0.03514450336354333,192.4852859997655,0.9833961916160775
711,12.404291959323135,0.06610478756127057,43.029306132348665,0.035158880524807146,192.5391239289434,0.9833996075767655
712,12.40643084345631,0.06615026268709051,43.01912703061358,0.03517325768607097,192.5926447737859,0.9834030235374535
713,12.40856155205213,0.06619573781291047,43.00887762881979,0.035187634847334795,192.64584569226477,0.9834064394981414
714,12.410683860890057,0.06624121293873042,42.99855735281208,0.03520201200859862,192.69872383709188,0.9834098554588295
715,12.412797545424535,0.06628668806455038,42.98816562876908,0.035216389169862444,192.75127635582092,0.9834132714195175
716,12.414902380794633,0.06633216319037033,42.97770188323524,0.03523076633112626,192.80350039098465,0.9834166873802055
717,12.416998141833659,0.06637763831619028,42.96716554315273,0.03524514349239009,192.85539308019105,0.9834201033408936
718,12.419084603078819,0.06642311344201024,42.95655603589341,0.03525952065365391,192.9069515562423,0.9834235193015816
719,12.421161538780854,0.06646858856783018,42.945872789290696,0.03527389781491773,192.95817294726194,0.9834269352622695
720,12.423228722913716,0.06651406369365014,42.93511523167129,0.035288274976181554,193.0090543768017,0.9834303512229575
721,12.425285929184227,0.06655953881947008,42.924282791887066,0.03530265213744538,193.0595929639717,0.9834337671836456
722,12.427332931041786,0.06660501394529003,42.91337489934669,0.035317029298709196,193.10978582353775,0.9834371831443336
723,12.429369501688019,0.06665048907110999,42.90239098404733,0.03533140645997302,193.15963006606066,0.9834405991050216
724,12.431395414086525,0.06669596419692994,42.89133047660626,0.035345783621236845,193.20912279800515,0.9834440150657097
725,12.433410440972551,0.0667414393227499,42.88019280829238,0.03536016078250067,193.25826112186095,0.9834474310263976
726,12.435414354862719,0.06678691444856985,42.868977411057784,0.035374537943764495,193.3070421362629,0.9834508469870856
727,12.437406928064743,0.0668323895743898,42.857683717569145,0.03538891510502831,193.3554629361111,0.9834542629477737
728,12.439387932687158,0.06687786470020975,42.8463111612391,0.03540329226629214,193.40352061269172,0.9834576789084617
729,12.441357140649064,0.0669233398260297,42.83485917625758,0.03541766942755596,193.45121225379768,0.9834610948691497
730,12.443314323689844,0.06696881495184964,42.82332719762307,0.03543204658881978,193.49853494385056,0.9834645108298377
731,12.445259253378932,0.0670142900776696,42.8117146611738,0.035446423750083604,193.54548576402203,0.9834679267905257
732,12.44719170112555,0.06705976520348955,42.80002100361885,0.03546080091134743,193.5920617923564,0.9834713427512137
733,12.449111438188464,0.0671052403293095,42.78824566256924,0.03547517807261125,193.6382601038928,0.9834747587119017
734,12.451018235685737,0.06715071545512946,42.77638807656889,0.03548955523387508,193.68407777079054,0.9834781746725898
735,12.452911864604506,0.06719619058094942,42.76444768512556,0.035503932395138896,193.72951186244262,0.9834815906332778
736,12.454792095810738,0.06724166570676937,42.75242392874168,0.03551830955640272,193.7745594456183,0.9834850065939658
737,12.45665870005898,0.06728714083258931,42.740316248945135,0.035532686717666545,193.81921758457025,0.9834884225546539
738,12.45851144800216,0.06733261595840927,42.72812408831996,0.03554706387893036,193.86348334116104,0.9834918385153418
739,12.460350110201329,0.06737809108422921,42.71584689053695,0.03556144104019419,193.90735377499496,0.9834952544760298
740,12.46217445713545,0.06742356621004916,42.703484100384216,0.03557581820145801,193.95082594354326,0.9834986704367178
741,12.463984259211166,0.06746904133586912,42.69103516379768,0.03559019536272184,193.9938969022619,0.9835020863974059
742,12.465779286772577,0.06751451646168907,42.67849952789139,0.03560457252398566,194.0365637047179,0.9835055023580939
743,12.467559310110989,0.06755999158750903,42.665876640987854,0.03561894968524948,194.07882340272207,0.9835089183187818
744,12.46932409947473,0.06760546671332898,42.65316595264828,0.035633326846513304,194.12067304645703,0.9835123342794699
745,12.471073425078874,0.06765094183914894,42.6403669137027,0.03564770400777713,194.16210968458842,0.9835157502401579
746,12.47280705711505,0.06769641696496888,42.627478976279974,0.035662081169040946,194.20313036440893,0.9835191662008459
747,12.474524765761185,0.06774189209078883,42.61450159383778,0.03567645833030477,194.2437321319571,0.983522582161534
748,12.476226321191273,0.06778736721660877,42.60143422119251,0.035690835491568595,194.28391203214642,0.983525998122222
749,12.477911493585152,0.06783284234242873,42.588276314549,0.03570521265283242,194.32366710889318,0.98352941408291
750,12.479580053138244,0.06787831746824868,42.57502733153022,0.035719589814096245,194.3629944052446,0.9835328300435979
751,12.481231770071327,0.06792379259406864,42.561686731206905,0.03573396697536006,194.40189096350701,0.983536246004286
752,12.482866414640277,0.06796926771988859,42.54825397412698,0.03574834413662389,194.44035382537464,0.983539661964974
753,12.484483757145814,0.06801474284570855,42.534728522345056,0.03576272129788771,194.4783800320584,0.983543077925662
754,12.486083567943254,0.0680602179715285,42.52110983945164,0.03577709845915153,194.5159666244149,0.9835464938863501
755,12.487665617452235,0.06810569309734844,42.50739739060238,0.035791475620415354,194.5531106430759,0.983549909847038
756,12.48922967616646,0.0681511682231684,42.49359064254717,0.03580585278167918,194.58980912857794,0.983553325807726
757,12.490775514663401,0.06819664334898835,42.47968906365915,0.035820229942943003,194.62605912149343,0.9835567417684141
758,12.492302903614046,0.0682421184748083,42.46569212396358,0.03583460710420683,194.6618576625536,0.9835601577291021
759,12.493811613792577,0.06828759360062825,42.45159929516665,0.035848984265470646,194.69720179279318,0.9835635736897901
760,12.495301416086104,0.0683330687264482,42.43741005068417,0.03586336142673447,194.73208855366642,0.9835669896504781
761,12.496772081504337,0.06837854385226816,42.42312386567012,0.035877738587998295,194.76651498718633,0.9835704056111662
762,12.498223381189282,0.06842401897808811,42.408740217045185,0.03589211574926211,194.80047813604713,0.9835738215718541
763,12.49965508642492,0.06846949410390807,42.394258583525,0.03590649291052594,194.83397504376933,0.9835772375325421
764,12.501066968646867,0.06851496922972801,42.37967844564854,0.03592087007178976,194.86700275481832,0.9835806534932302
765,12.502458799452047,0.06856044435554796,42.36499928580614,0.03593524723305359,194.8995583147373,0.9835840694539182
766,12.503830350608322,0.06860591948136792,42.350220588267604,0.03594962439431741,194.93163877028445,0.9835874854146062
767,12.505181394064145,0.06865139460718786,42.33534183921003,0.03596400155558123,194.96324116956566,0.9835909013752943
768,12.50651170195818,0.06869686973300781,42.32036252674566,0.035978378716845054,194.99436256215478,0.9835943173359822
769,12.507821046628914,0.06874234485882777,42.305282140949544,0.03599275587810888,195.02499999923867,0.9835977332966702
770,12.509109200624263,0.06878781998464772,42.29010017388708,0.036007133039372696,195.05515053374188,0.9836011492573582
771,12.510375936711167,0.06883329511046768,42.27481611964145,0.03602151020063652,195.08481122046618,0.9836045652180463
772,12.511621027885163,0.06887877023628763,42.25942947434095,0.036035887361900346,195.11397911621083,0.9836079811787343
773,12.512844247379942,0.06892424536210759,42.24393973618615,0.03605026452316417,195.14265127991757,0.9836113971394222
774,12.514045368676923,0.06896972048792753,42.22834640547701,0.036064641684427995,195.17082477279715,0.9836148131001103
775,12.515224165514763,0.06901519561374748,42.212648984639785,0.03607901884569181,195.19849665846334,0.9836182290607983
776,12.516380411898895,0.06906067073956743,42.19684697825382,0.03609339600695564,195.2256640030658,0.9836216450214863
777,12.51751388211104,0.06910614586538738,42.180939893078275,0.03610777316821946,195.25232387542337,0.9836250609821744
778,12.518624350718675,0.06915162099120734,42.16492723807872,0.03612215032948328,195.27847334715705,0.9836284769428624
779,12.519711592584542,0.06919709611702729,42.14880852445344,0.036136527490747104,195.30410949282302,0.9836318929035504
780,12.520775382876083,0.06924257124284725,42.1325832656599,0.03615090465201093,195.32922939004624,0.9836353088642383
781,12.521815497074899,0.0692880463686672,42.11625097744077,0.036165281813274754,195.3538301196536,0.9836387248249264
782,12.52283171098616,0.06933352149448715,42.09981117785004,0.03617965897453858,195.37790876580743,0.9836421407856144
783,12.523823800748037,0.0693789966203071,42.08326338727889,0.036194036135802396,195.401462416139,0.9836455567463024
784,12.524791542841072,0.06942447174612705,42.06660712848144,0.03620841329706622,195.42448816188286,0.9836489727069905
785,12.525734714097563,0.06946994687194699,42.049841926600436,0.036222790458330045,195.44698309800583,0.9836523886676785
786,12.526653091710918,0.06951542199776695,42.032967309192685,0.03623716761959386,195.46894432334997,0.9836558046283664
787,12.52754645324498,0.0695608971235869,42.0159828062544,0.03625154478085769,195.4903689407576,0.9836592205890545
788,12.528414576643359,0.06960637224940686,41.99888795024645,0.03626592194212151,195.51125405720637,0.9836626365497425
789,12.529257240238714,0.06965184737522681,41.98168227611942,0.03628029910338534,195.5315967839469,0.9836660525104305
790,12.530074222762035,0.06969732250104677,41.964365321338526,0.03629467626464916,195.55139423663263,0.9836694684711185
791,12.530865303351902,0.06974279762686672,41.94693662590841,0.03630905342591298,195.57064353545792,0.9836728844318066
792,12.531630261563704,0.06978827275268666,41.92939573239775,0.036323430587176804,195.589341805284,0.9836763003924945
793,12.532368877378872,0.06983374787850662,41.91174218596383,0.03633780774844063,195.60748617578037,0.9836797163531825
794,12.533080931214048,0.06987922300432656,41.89397553437682,0.036352184909704446,195.62507378155482,0.9836831323138706
795,12.53376620393027,0.06992469813014651,41.876095328043974,0.03636656207096827,195.64210176228755,0.9836865482745586
796,12.534424476842112,0.06997017325596647,41.85810112003374,0.036380939232232096,195.65856726286486,0.9836899642352466
797,12.535055531726801,0.07001564838178642,41.83999246609962,0.03639531639349592,195.67446743351258,0.9836933801959347
798,12.535659150833315,0.07006112350760638,41.82176892470397,0.036409693554759745,195.6897994299297,0.9836967961566226
799,12.536235116891469,0.07010659863342633,41.80343005704154,0.03642407071602356,195.7045604134218,0.9837002121173106
800,12.536783213120959,0.07015207375924629,41.78497542706293,0.03643844787728739,195.71874755103437,0.9837036280779986
801,12.537303223240379,0.07019754888506623,41.76640460149798,0.03645282503855121,195.73235801568597,0.9837070440386867
802,12.537794931476238,0.07024302401088618,41.74771714987881,0.03646720219981503,195.74538898630183,0.9837104599993747
803,12.538258122571923,0.07028849913670612,41.72891264456283,0.036481579361078854,195.75783764794664,0.9837138759600627
804,12.538692581796651,0.07033397426252608,41.70999066075561,0.03649595652234268,195.76970119195823,0.9837172919207507
805,12.539098094954394,0.07037944938834603,41.69095077653354,0.036510333683606504,195.78097681607824,0.9837207078814387
806,12.539474448392772,0.07042492451416599,41.6717925728663,0.03652471084487033,195.79166172458952,0.9837241238421267
807,12.539821429011926,0.07047039963998594,41.652515633639304,0.036539088006134146,195.8017531284446,0.9837275398028148
808,12.540138824273356,0.0705158747658059,41.63311954567581,0.03655346516739797,195.81124824539927,0.9837309557635028
809,12.54042642220874,0.07056134989162585,41.613603898759024,0.036567842328661795,195.8201443001465,0.9837343717241908
810,12.54068401142871,0.07060682501744579,41.59396828565396,0.03658221948992561,195.82843852444847,0.9837377876848787
811,12.540911381131624,0.07065230014326575,41.574212302129084,0.03659659665118944,195.83612815726775,0.9837412036455668
812,12.54110832111228,0.0706977752690857,41.55433554697801,0.03661097381245326,195.84321044489906,0.9837446196062548
813,12.541274621770626,0.07074325039490564,41.53433762204074,0.03662535097371709,195.84968264110307,0.9837480355669428
814,12.541410074120417,0.0707887255207256,41.51421813222497,0.03663972813498091,195.85554200723774,0.9837514515276309
815,12.541514469797871,0.07083420064654555,41.493976685527144,0.03665410529624473,195.8607858123877,0.9837548674883189
816,12.541587601070265,0.07087967577236551,41.47361289305327,0.036668482457508554,195.86541133349854,0.9837582834490068
817,12.541629260844509,0.07092515089818546,41.45312636903974,0.03668285961877238,195.86941585550642,0.9837616994096949
818,12.541639242675714,0.07097062602400542,41.43251673087383,0.036697236780036196,195.87279667146967,0.9837651153703829
819,12.541617340775685,0.07101610114982536,41.41178359911405,0.03671161394130002,195.87555108269936,0.9837685313310709
820,12.541563350021416,0.07106157627564531,41.390926597510465,0.036725991102563846,195.87767639889026,0.9837719472917589
821,12.541477065963537,0.07110705140146527,41.36994535302463,0.03674036826382767,195.87916993825104,0.983775363252447
822,12.541358284834736,0.07115252652728521,41.34883949584953,0.036754745425091495,195.88002902763463,0.983778779213135
823,12.541206803558147,0.07119800165310516,41.32760865942926,0.03676912258635531,195.8802510026682,0.9837821951738229
824,12.541022419755691,0.07124347677892512,41.306252480478506,0.03678349974761914,195.87983320788285,0.983785611134511
825,12.540804931756409,0.07128895190474507,41.284770599002,0.03679787690888296,195.87877299684334,0.983789027095199
826,12.540554138604737,0.07133442703056503,41.26316265831363,0.03681225407014678,195.87706773227717,0.983792443055887
827,12.54026984006876,0.07137990215638498,41.241428305055436,0.036826631231410605,195.87471478620358,0.9837958590165751
828,12.539951836648427,0.07142537728220494,41.219567189216505,0.03684100839267443,195.87171154006293,0.983799274977263
829,12.539599929583733,0.07147085240802488,41.19757896415153,0.036855385553938254,195.86805538484407,0.983802690937951
830,12.539213920862867,0.07151632753384483,41.17546328659941,0.03686976271520208,195.86374372121367,0.983806106898639
831,12.538793613230315,0.07156180265966477,41.15321981670141,0.036884139876465896,195.85877395964343,0.9838095228593271
832,12.53833881019493,0.07160727778548473,41.13084821801937,0.03689851703772972,195.85314352053894,0.9838129388200151
833,12.537849316037985,0.07165275291130468,41.10834815755365,0.036912894198993546,195.8468498343649,0.9838163547807031
834,12.537324935821161,0.07169822803712464,41.08571930576084,0.03692727136025736,195.83989034177398,0.9838197707413912
835,12.536765475394514,0.0717437031629446,41.062961336571355,0.03694164852152119,195.83226249373382,0.9838231867020791
836,12.536170741404394,0.07178917828876455,41.04007392740688,0.03695602568278501,195.8239637516523,0.9838266026627671
837,12.535540541301351,0.0718346534145845,41.017056759197544,0.03697040284404884,195.81499158750285,0.9838300186234552
838,12.534874683347962,0.07188012854040444,40.99390951639898,0.03698478000531266,195.8053434839538,0.9838334345841432
839,12.534172976626664,0.0719256036662244,40.970631887009134,0.03699915716657648,195.7950169344901,0.9838368505448312
840,12.533435231047502,0.07197107879204434,40.947223562585016,0.037013534327840304,195.78400944354064,0.9838402665055191
841,12.532661257355901,0.0720165539178643,40.9236842382591,0.03702791148910413,195.77231852660066,0.9838436824662072
842,12.531850867140314,0.07206202904368425,40.90001361275571,0.03704228865036795,195.7599417103604,0.9838470984268952
843,12.53100387283992,0.0721075041695042,40.87621138840706,0.03705666581163177,195.74687653282484,0.9838505143875832
844,12.530120087752206,0.07215297929532416,40.85227727116923,0.037071042972895596,195.73312054343953,0.9838539303482713
845,12.529199326040564,0.07219845442114411,40.82821097063793,0.03708542013415942,195.71867130321345,0.9838573463089593
846,12.528241402741816,0.07224392954696407,40.80401220006401,0.037099797295423245,195.70352638484206,0.9838607622696472
847,12.527246133773701,0.07228940467278401,40.7796806763689,0.03711417445668706,195.68768337282967,0.9838641782303353
848,12.526213335942344,0.07233487979860397,40.75521612015965,0.03712855161795089,195.6711398636117,0.9838675941910233
849,12.525142826949654,0.0723803549244239,40.73061825574416,0.03714292877921471,195.6538934656764,0.9838710101517113
850,12.52403442540069,0.07242583005024386,40.7058868111458,0.03715730594047853,195.63594179968595,0.9838744261123993
851,12.522887950810997,0.07247130517606382,40.68102151811807,0.037171683101742355,195.61728249859786,0.9838778420730874
852,12.521703223613887,0.07251678030188377,40.65602211215911,0.03718606026300618,195.5979132077848,0.9838812580337754
853,12.520480065167686,0.07256225542770373,40.630888332525835,0.037200437424270004,195.57783158515542,0.9838846739944633
854,12.519218297762912,0.07260773055352368,40.60561992224807,0.03721481458553383,195.55703530127226,0.9838880899551514
855,12.517917744629461,0.07265320567934364,40.58021662814235,0.037229191746797646,195.53552203947598,0.9838915059158394
856,12.516578229943693,0.07269868080516358,40.554678200825656,0.03724356890806147,195.51328949599494,0.9838949218765274
857,12.515199578835514,0.07274415593098353,40.5290043947288,0.037257946069325296,195.49033538007143,0.9838983378372155
858,12.513781617395395,0.07278963105680347,40.503194968109824,0.03727232323058911,195.46665741407878,0.9839017537979035
859,12.51232417268135,0.07283510618262343,40.47724968306697,0.03728670039185294,195.44225333363403,0.9839051697585914
860,12.510827072725881,0.07288058130844338,40.45116830555172,0.03730107755311676,195.41712088771948,0.9839085857192794
861,12.509290146542853,0.07292605643426334,40.42495060538137,0.03731545471438059,195.39125783879294,0.9839120016799675
862,12.507713224134346,0.07297153156008329,40.39859635625166,0.03732983187564441,195.364661962914,0.9839154176406555
863,12.506096136497458,0.07301700668590325,40.37210533574904,0.03734420903690823,195.33733104984913,0.9839188336013435
864,12.50443871563105,0.0730624818117232,40.34547732536276,0.037358586198172054,195.30926290319152,0.9839222495620316
865,12.502740794542463,0.07310795693754314,40.318712110496904,0.03737296335943588,195.2804553404747,0.9839256655227195
866,12.50100220725417,0.0731534320633631,40.291809480482044,0.0373873405206997,195.2509061932862,0.9839290814834075
867,12.4992227888104,0.07319890718918305,40.26476922858683,0.03740171768196352,195.2206133073809,0.9839324974440955
868,12.497402375283688,0.07324438231500299,40.237591152029324,0.037416094843227346,195.18957454279396,0.9839359134047836
869,12.495540803781424,0.07328985744082295,40.21027505198818,0.03743047200449117,195.15778777395292,0.9839393293654716
870,12.493637912452298,0.0733353325666429,40.182820733613525,0.037444849165754995,195.1252508897896,0.9839427453261596
871,12.49169354049275,0.07338080769246286,40.155228006037866,0.03745922632701881,195.09196179385117,0.9839461612868476
872,12.489707528153328,0.07342628281828281,40.12749668238648,0.03747360348828264,195.0579184044108,0.9839495772475356
873,12.487679716745031,0.07347175794410277,40.09962657978795,0.03748798064954646,195.02311865457773,0.9839529932082236
874,12.485609948645585,0.07351723306992271,40.07161751938424,0.03750235781081028,194.98756049240544,0.9839564091689117
875,12.483498067305684,0.07356270819574266,40.043469326340684,0.037516734972074105,194.95124188100766,0.9839598251295997
876,12.48134391725516,0.07360818332156262,40.01518182985581,0.03753111213333793,194.91416079865235,0.9839632410902877
877,12.479147344109132,0.07365365844738256,39.9867548631709,0.037545489294601754,194.87631523888382,0.9839666570509756
878,12.47690819457409,0.07369913357320251,39.958188263579366,0.03755986645586558,194.83770321062138,0.9839700730116637
879,12.474626316453922,0.07374460869902247,39.92948187243595,0.037574243617129396,194.79832273827498,0.9839734889723517
880,12.472301558655923,0.07379008382484242,39.900635535165726,0.03758862077839322,194.75817186183548,0.9839769049330397
881,12.469933771196704,0.07383555895066238,39.87164910127288,0.037602997939657046,194.7172486369942,0.9839803208937278
882,12.467522805208102,0.07388103407648233,39.84252242434931,0.03761737510092086,194.6755511352465,0.9839837368544158
883,12.465068512943006,0.07392650920230229,39.81325536208302,0.03763175226218469,194.63307744398918,0.9839871528151037
884,12.462570747781147,0.07397198432812223,39.78384777626634,0.03764612942344851,194.58982566662183,0.9839905687757918
885,12.460029364234835,0.07401745945394218,39.754299532803934,0.03766050658471234,194.54579392266578,0.9839939847364798
886,12.457444217954635,0.07406293457976212,39.724610501720534,0.03767488374597616,194.50098034784864,0.9839974006971678
887,12.454815165735013,0.07410840970558208,39.6947805571687,0.03768926090723998,194.45538309421661,0.9840008166578558
888,12.452142065519913,0.07415388483140203,39.664809577435996,0.037703638068503804,194.40900033022433,0.9840042326185439
889,12.449424776408282,0.07419935995722199,39.63469744495242,0.03771801522976763,194.36183024085386,0.9840076485792318
890,12.446663158659552,0.07424483508304194,39.604444046297324,0.03773239239103145,194.31387102769574,0.9840110645399198
891,12.443857073699077,0.0742903102088619,39.57404927220617,0.03774676955229527,194.26512090905712,0.9840144805006079
892,12.441006384123494,0.07433578533468185,39.54351301757727,0.037761146713559096,194.21557812005832,0.9840178964612959
893,12.438110953706047,0.0743812604605018,39.512835181478096,0.03777552387482292,194.1652409127305,0.9840213124219839
894,12.435170647401868,0.07442673558632175,39.48201566715154,0.037789901036086745,194.11410755611246,0.984024728382672
895,12.432185331353178,0.07447221071214169,39.45105438202194,0.03780427819735056,194.0621763363471,0.98402814434336
896,12.429154872894461,0.07451768583796164,39.41995123770084,0.03781865535861439,194.0094455567768,0.9840315603040479
897,12.426079140557578,0.0745631609637816,39.3887061499927,0.03783303251987821,193.95591353803832,0.9840349762647359
898,12.422958004076815,0.07460863608960155,39.3573190389003,0.03784740968114203,193.90157861815703,0.984038392225424
899,12.419791334393896,0.07465411121542151,39.32578982862985,0.037861786842405855,193.84643915264044,0.984041808186112
900,12.416579003662921,0.07469958634124146,39.29411844759617,0.03787616400366968,193.7904935145707,0.9840452241468
901,12.413320885255288,0.07474506146706142,39.26230482842744,0.037890541164933504,193.7337400946945,0.984048640107488
902,12.410016853764505,0.07479053659288136,39.23034890796983,0.03790491832619733,193.6761773015259,0.984052056068176
903,12.406666785010998,0.07483601171870131,39.19825062729194,0.03791929548746115,193.61780356141367,0.984055472028864
904,12.403270556046841,0.07488148684452126,39.16600993168904,0.03793367264872497,193.55861731865187,0.9840588879895521
905,12.39982804516044,0.07492696197034121,39.13362677068707,0.037948049809988796,193.49861703556718,0.9840623039502401
906,12.396339131881149,0.07497243709616117,39.10110109804658,0.037962426971252614,193.4378011925974,0.9840657199109281
907,12.392803696983847,0.07501791222198112,39.06843287176616,0.03797680413251644,193.37616828837866,0.984069135871616
908,12.38922162249346,0.07506338734780107,39.03562205408612,0.03799118129378026,193.31371683984247,0.9840725518323041
909,12.385592791689408,0.07510886247362103,39.00266861149158,0.03800555845504409,193.25044538230188,0.9840759677929921
910,12.381917089110024,0.07515433759944098,38.96957251471558,0.03801993561630791,193.1863524695266,0.9840793837536801
911,12.37819440055689,0.07519981272526093,38.93633373874192,0.03803431277757173,193.1214366738247,0.9840827997143682
912,12.37442461309915,0.07524528785108088,38.90295226280773,0.038048689938835555,193.05569658615002,0.9840862156750562
913,12.370607615077734,0.07529076297690082,38.86942807040607,0.03806306710009938,192.98913081615882,0.9840896316357441
914,12.366743296109544,0.07533623810272078,38.83576114928812,0.0380774442613632,192.92173799230534,0.9840930475964322
915,12.362831547091597,0.07538171322854073,38.801951491465154,0.03809182142262702,192.8535167619203,0.9840964635571202
916,12.35887226020507,0.07542718835436069,38.76799909321056,0.038106198583890846,192.78446579129178,0.9840998795178082
917,12.354865328919345,0.07547266348018064,38.73390395506142,0.03812057574515467,192.71458376574475,0.9841032954784962
918,12.350810647995946,0.0755181386060006,38.699666081819984,0.038134952906418496,192.64386938972044,0.9841067114391843
919,12.346708113492447,0.07556361373182055,38.66528548255499,0.03814933006768231,192.5723213868542,0.9841101273998722
920,12.342557622766329,0.07560908885764049,38.63076217060267,0.03816370722894614,192.4999385000532,0.9841135433605602
921,12.33835907447876,0.07565456398346045,38.596096163567715,0.03817808439020996,192.42671949157273,0.9841169593212483
922,12.334112368598333,0.0757000391092804,38.56128748332398,0.03819246155147378,192.35266314309212,0.9841203752819363
923,12.32981740640474,0.07574551423510034,38.52633615601485,0.038206838712737605,192.27776825578974,0.9841237912426243
924,12.32547409049239,0.0757909893609203,38.49124221205372,0.03822121587400143,192.2020336504138,0.9841272072033124
925,12.321082324773979,0.07583646448674025,38.45600568612395,0.03823559303526525,192.1254581673713,0.9841306231640004
926,12.316642014483993,0.0758819396125602,38.42062661717891,0.03824997019652907,192.0480406667694,0.9841340391246883
927,12.312153066182145,0.07592741473838016,38.38510504844159,0.0382643473577929,191.96978002851796,0.9841374550853763
928,12.30761538775679,0.07597288986420012,38.34944102740421,0.03827872451905672,191.89067515238162,0.9841408710460644
929,12.303028888428239,0.07601836499002006,38.31363460582753,0.038293101680320546,191.81072495806902,0.9841442870067524
930,12.298393478752036,0.07606384011584001,38.27768583974,0.038307478841584364,191.72992838526932,0.9841477029674404
931,12.293709070622192,0.07610931524165997,38.24159478943663,0.03832185600284819,191.64828439374955,0.9841511189281285
932,12.288975577274332,0.07615479036747991,38.205361519477904,0.03833623316411201,191.5657919634191,0.9841545348888164
933,12.284192913288809,0.07620026549329986,38.16898609868829,0.03835061032537583,191.48245009437935,0.9841579508495044
934,12.27936099459373,0.07624574061911982,38.13246860015451,0.038364987486639655,191.39825780700252,0.9841613668101925
935,12.274479738467978,0.07629121574493977,38.095809101223864,0.03837936464790348,191.3132141419933,0.9841647827708805
936,12.26954906354411,0.07633669087075973,38.05900768350217,0.038393741809167305,191.2273181604524,0.9841681987315685
937,12.264568889811247,0.07638216599657968,38.02206443285159,0.03840811897043113,191.1405689439397,0.9841716146922564
938,12.259539138617889,0.07642764112239964,37.98497943938826,0.03842249613169495,191.05296559453626,0.9841750306529445
939,12.25445973267465,0.07647311624821958,37.94775279747964,0.03843687329295877,190.96450723490545,0.9841784466136325
940,12.249330596056982,0.07651859137403953,37.91038460574184,0.038451250454222596,190.87519300835345,0.9841818625743205
941,12.244151654207807,0.07656406649985947,37.872874967036694,0.038465627615486414,190.78502207888837,0.9841852785350086
942,12.238922833940087,0.07660954162567943,37.835223988468464,0.03848000477675024,190.69399363127903,0.9841886944956966
943,12.233644063439359,0.07665501675149938,37.79743178138074,0.03849438193801406,190.60210687111237,0.9841921104563846
944,12.228315272266201,0.07670049187731934,37.75949846135275,0.03850875909927789,190.5093610248464,0.9841955264170726
945,12.222936391358633,0.07674596700313929,37.72142414819581,0.03852313626054171,190.41575533988515,0.9841989423777606
946,12.21750735303446,0.07679144212895925,37.68320896594932,0.03853751342180553,190.32128908459526,0.9842023583384486
947,12.212028090993577,0.0768369172547792,37.644853042876704,0.038551890583069355,190.22596154839817,0.9842057742991366
948,12.206498540320185,0.07688239238059914,37.606356511461286,0.03856626774433318,190.12977204180015,0.9842091902598247
949,12.200918637484971,0.0769278675064191,37.56771950840174,0.038580644905597,190.03271989646808,0.9842126062205127
950,12.195288320347224,0.07697334263223904,37.528942174607465,0.03859502206686082,189.93480446524097,0.9842160221812006
951,12.18960752815688,0.077018817758059,37.49002465519388,0.03860939922812465,189.83602512221583,0.9842194381418887
952,12.183876201556533,0.07706429288387895,37.450967099477324,0.03862377638938847,189.73638126279346,0.9842228541025767
953,12.178094282583366,0.0771097680096989,37.41176966096998,0.038638153550652296,189.63587230371067,0.9842262700632647
954,12.172261714671027,0.07715524313551886,37.3724324973745,0.038652530711916114,189.53449768308332,0.9842296860239528
955,12.166378442651455,0.07720071826133881,37.332955770578366,0.03866690787317994,189.43225686049004,0.9842331019846408
956,12.160444412756643,0.07724619338715877,37.293339646648406,0.03868128503444376,189.3291493169766,0.9842365179453287
957,12.15445957262034,0.07729166851297871,37.25358429582474,0.03869566219570758,189.22517455512568,0.9842399339060167
958,12.148423871279693,0.07733714363879866,37.21368989251464,0.038710039356971405,189.12033209907474,0.9842433498667048
959,12.142337259176838,0.0773826187646186,37.17365661528651,0.03872441651823523,189.0146214946018,0.9842467658273928
960,12.13619968816042,0.07742809389043856,37.13348464686329,0.038738793679499055,188.9080423091246,0.9842501817880808
961,12.130011111487079,0.07747356901625851,37.09317417411589,0.03875317084076288,188.80059413176264,0.9842535977487689
962,12.123771483822837,0.07751904414207847,37.05272538805642,0.0387675480020267,188.69227657337282,0.9842570137094568
963,12.117480761244469,0.07756451926789842,37.01213848383121,0.03878192516329052,188.58308926658876,0.9842604296701448
964,12.111138901240782,0.07760999439371838,36.97141366071371,0.038796302324554346,188.47303186585845,0.9842638456308329
965,12.104745862713859,0.07765546951953833,36.93055112209718,0.038810679485818164,188.36210404748135,0.9842672615915209
966,12.098301605980232,0.07770094464535827,36.889551075487105,0.03882505664708199,188.2503055096448,0.9842706775522089
967,12.091806092771996,0.07774641977117823,36.848413732493704,0.038839433808345813,188.1376359724587,0.9842740935128969
968,12.085259286237871,0.07779189489699817,36.807139308824006,0.03885381096960964,188.02409517798998,0.9842775094735849
969,12.078661150944193,0.07783737002281813,36.76572802427384,0.03886818813087346,187.9096828902957,0.9842809254342729
970,12.072011652875876,0.07788284514863808,36.724180102719686,0.03888256529213728,187.7943988954553,0.9842843413949609
971,12.065310759437274,0.07792832027445803,36.682495772110265,0.038896942453401105,187.6782430015969,0.984287757355649
972,12.058558439453014,0.07797379540027799,36.64067526445815,0.03891131961466493,187.56121503895193,0.984291173316337
973,12.051754663168763,0.07801927052609794,36.59871881583099,0.03892569677592875,187.443314859836,0.984294589277025
974,12.044899402251932,0.0780647456519179,36.55662666634262,0.03894007393719257,187.32454233872076,0.984298005237713
975,12.037992629792331,0.07811022077773784,36.51439906014416,0.0389544510984564,187.2048973722563,0.984301421198401
976,12.031034320302753,0.0781556959035578,36.47203624541467,0.03896882825972022,187.08437987927854,0.984304837159089
977,12.024024449719512,0.07820117102937775,36.42953847435194,0.038983205420984046,186.9629898008339,0.984308253119777
978,12.016962995402917,0.07824664615519769,36.38690600316288,0.038997582582247864,186.84072710022366,0.9843116690804651
979,12.009849936137684,0.07829212128101765,36.34413909205378,0.03901195974351169,186.71759176302766,0.9843150850411531
980,12.0026852521333,0.0783375964068376,36.3012380052206,0.03902633690477551,186.59358379710667,0.984318501001841
981,11.995468925024326,0.07838307153265756,36.258203010838834,0.03904071406603933,186.46870323261842,0.9843219169625291
982,11.988200937870628,0.07842854665847751,36.21503438105333,0.039055091227303156,186.3429501220841,0.9843253329232171
983,11.980881275157575,0.07847402178429747,36.17173239196802,0.03906946838856698,186.2163245403566,0.9843287488839051
984,11.97350992279615,0.0785194969101174,36.128297323635344,0.039083845549830805,186.08882658466473,0.9843321648445932
985,11.966086868123032,0.07856497203593736,36.08472946004562,0.03909822271109463,185.9604563746256,0.9843355808052812
986,11.958612099900614,0.07861044716175732,36.04102908911621,0.03911259987235845,185.83121405226098,0.9843389967659691
987,11.95108560831693,0.07865592228757726,35.99719650268046,0.03912697703362227,185.70109978201282,0.9843424127266571
988,11.94350738498558,0.07870139741339721,35.953231996476674,0.0391413541948861,185.57011375075803,0.9843458286873452
989,11.935877422945541,0.07874687253921717,35.909135870136765,0.039155731356149914,185.4382561678215,0.9843492446480332
990,11.92819571666098,0.07879234766503712,35.86490842717467,0.03917010851741374,185.3055272649892,0.9843526606087212
991,11.920462262020951,0.07883782279085708,35.82054997497497,0.039184485678677564,185.17192729651924,0.9843560765694093
992,11.912677056339081,0.07888329791667703,35.77606082478092,0.03919886283994139,185.03745653915266,0.9843594925300972
993,11.904840098353166,0.07892877304249699,35.731441291682586,0.03921324000120521,184.90211529212286,0.9843629084907852
994,11.89695138822472,0.07897424816831693,35.686691694604804,0.03922761716246903,184.76590387715862,0.9843663244514733
995,11.889010927538497,0.07901972329413688,35.64181235629481,0.039241994323732855,184.62882263851952,0.9843697404121613
996,11.881018719301899,0.07906519841995682,35.59680360331004,0.03925637148499668,184.49087194294663,0.9843731563728493
997,11.872974767944381,0.07911067354577678,35.5516657660055,0.0392707486462605,184.35205217972396,0.9843765723335373
998,11.864879079316761,0.07915614867159673,35.50639917852099,0.03928512580752432,184.21236376064928,0.9843799882942253
999,11.856731660690503,0.07920162379741669,35.46100417876842,0.03929950296878815,184.07180712007198,0.9843834042549133


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-15/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00022,0.03858119249343872,0.029494166374206543,0.9912673234939575
1,1,00002,0.07026341557502747,0.04654403030872345,0.9742330312728882
2,2,00042,0.04552915319800377,0.032189711928367615,0.9907341003417969
3,3,00062,0.10051111876964569,0.06253597140312195,0.9743068814277649


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-15/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,10.753480333619454,0.03858119249343872,20.11936829677771,0.029494166374206543,29.22557815654652,0.9742330312728882
1,10.764984478239118,0.03864318441163312,20.138448778519173,0.029527241254115367,29.236418604868422,0.9742500826164529
2,10.776435119724836,0.03870517632982752,20.157428921276953,0.02956031613402419,29.247157018240404,0.9742671339600174
3,10.78783213785545,0.03876716824802193,20.176308559433984,0.029593391013933015,29.25779352302469,0.9742841853035821
4,10.79917541371285,0.03882916016621633,20.195087529830595,0.02962646589384184,29.268328247921236,0.9743012366471467
5,10.810464829685099,0.03889115208441073,20.213765671768055,0.029659540773750666,29.278761323965988,0.9743182879907114
6,10.821700269469478,0.038953144002605126,20.232342827012044,0.02969261565365949,29.289092884527,0.974335339334276
7,10.832881618075522,0.03901513592079953,20.250818839796022,0.029725690533568314,29.2993230653013,0.9743523906778406
8,10.844008761827958,0.03907712783899393,20.269193556824476,0.029758765413477137,29.309452004311485,0.9743694420214053
9,10.855081588369613,0.03913911975718833,20.287466827276067,0.02979184029338596,29.31947984190225,0.9743864933649699
10,10.866099986664265,0.03920111167538273,20.305638502806683,0.029824915173294785,29.32940672073687,0.9744035447085345
11,10.877063846999414,0.03926310359357713,20.32370843755237,0.02985799005320361,29.339232785793687,0.9744205960520992
12,10.887973060989038,0.03932509551177154,20.341676488132162,0.029891064933112433,29.34895818436192,0.9744376473956637
13,10.898827521576237,0.03938708742996594,20.35954251365081,0.029924139813021257,29.358583066038637,0.9744546987392284
14,10.909627123035877,0.03944907934816034,20.377306375701423,0.02995721469293008,29.36810758272437,0.9744717500827931
15,10.92037176097715,0.03951107126635474,20.39496793836795,0.029990289572838908,29.377531888619334,0.9744888014263577
16,10.931061332346065,0.039573063184549145,20.412527068227615,0.030023364452747732,29.386856140219393,0.9745058527699223
17,10.941695735427912,0.039635055102743545,20.429983634353206,0.030056439332656556,29.396080496311953,0.974522904113487
18,10.952274869849646,0.039697047020937945,20.4473375083153,0.03008951421256538,29.40520511797191,0.9745399554570516
19,10.96279863658222,0.039759038939132345,20.464588564184307,0.030122589092474204,29.414230168556838,0.9745570068006162
20,10.97326693794288,0.039821030857326745,20.481736678532517,0.030155663972383027,29.42315581370385,0.9745740581441809
21,10.983679677597362,0.03988302277552115,20.49878173043593,0.03018873885229185,29.43198222132366,0.9745911094877455
22,10.994036760562071,0.03994501469371555,20.515723601476047,0.030221813732200675,29.440709561597302,0.9746081608313101
23,11.004338093206192,0.04000700661190995,20.53256217574155,0.0302548886121095,29.449338006970972,0.9746252121748747
24,11.014583583253721,0.04006899853010435,20.54929733982984,0.030287963492018323,29.45786773215152,0.9746422635184394
25,11.024773139785479,0.04013099044829876,20.565928982848536,0.03032103837192715,29.466298914101827,0.9746593148620041
26,11.034906673241021,0.04019298236649316,20.58245699641676,0.030354113251835974,29.474631732035434,0.9746763662055686
27,11.044984095420544,0.04025497428468756,20.59888127466643,0.030387188131744798,29.482866367412825,0.9746934175491333
28,11.055005319486677,0.04031696620288196,20.615201714243387,0.030420263011653622,29.491003003935013,0.974710468892698
29,11.064970259966268,0.040378958121076364,20.631418214308425,0.030453337891562446,29.499041827539628,0.9747275202362625
30,11.074878832752066,0.040440950039270764,20.647530676538207,0.03048641277147127,29.50698302639525,0.9747445715798272
31,11.084730955104384,0.04050294195746516,20.66353900512609,0.030519487651380094,29.514826790896343,0.9747616229233919
32,11.09452654565268,0.04056493387565956,20.67944310678285,0.030552562531288917,29.522573313658043,0.9747786742669565
33,11.104265524397094,0.04062692579385396,20.695242890737262,0.03058563741119774,29.53022278951036,0.9747957256105211
34,11.113947812709913,0.04068891771204837,20.71093826873664,0.030618712291106565,29.53777541549374,0.9748127769540857
35,11.12357333333699,0.04075090963024277,20.726529155047196,0.030651787171015393,29.54523139085225,0.9748298282976504
36,11.133142010399109,0.04081290154843717,20.74201546645434,0.030684862050924216,29.552590917029022,0.974846879641215
37,11.142653769393268,0.04087489346663157,20.757397122262876,0.03071793693083304,29.55985419766011,0.9748639309847796
38,11.152108537193946,0.040936885384825976,20.772674044297084,0.030751011810741864,29.56702143856883,0.9748809823283443
39,11.161506242054257,0.040998877303020376,20.78784615690065,0.030784086690650688,29.57409284775994,0.9748980336719089
40,11.170846813607096,0.041060869221214776,20.802913386936595,0.030817161570559512,29.581068635413743,0.9749150850154735
41,11.180130182866202,0.041122861139409175,20.817875663786992,0.030850236450468336,29.58794901388018,0.9749321363590382
42,11.18935628222717,0.041184853057603575,20.83273291935264,0.03088331133037716,29.59473419767245,0.9749491877026029
43,11.198525045468399,0.04124684497579798,20.8474850880526,0.030916386210285984,29.601424403461372,0.9749662390461674
44,11.207636407751984,0.04130883689399238,20.86213210682368,0.030949461090194808,29.608019850068835,0.9749832903897321
45,11.216690305624557,0.04137082881218678,20.876673915119717,0.030982535970103635,29.614520758461605,0.9750003417332967
46,11.225686677018068,0.04143282073038118,20.891110454910866,0.03101561085001246,29.620927351744957,0.9750173930768613
47,11.234625461250499,0.04149481264857559,20.905441670682695,0.031048685729921283,29.62723985515624,0.975034444420426
48,11.243506599026528,0.04155680456676999,20.91966750943525,0.031081760609830106,29.633458496058363,0.9750514957639906
49,11.252330032438127,0.04161879648496439,20.933787920681926,0.03111483548973893,29.63958350393319,0.9750685471075552
50,11.261095704965127,0.04168078840315879,20.947802856448334,0.031147910369647754,29.645615110374887,0.9750855984511199
51,11.269803561475687,0.04174278032135319,20.961712271270997,0.031180985249556578,29.65155354908325,0.9751026497946845
52,11.27845354822673,0.041804772239547594,20.97551612219594,0.031214060129465402,29.6573990558566,0.9751197011382492
53,11.287045612864326,0.041866764157741994,20.989214368777226,0.031247135009374226,29.663151868585302,0.9751367524818138
54,11.29557970442399,0.041928756075936394,21.002806973075348,0.03128020988928305,29.668812227244544,0.9751538038253784
55,11.304055773330955,0.04199074799413079,21.016293899655516,0.031313284769191874,29.674380373887338,0.9751708551689431
56,11.31247377140036,0.0420527399123252,21.02967511558587,0.0313463596491007,29.679856552637418,0.9751879065125076
57,11.3208336518374,0.0421147318305196,21.04295059043556,0.03137943452900952,29.68524100968203,0.9752049578560723
58,11.329135369237408,0.042176723748714,21.056120296272745,0.03141250940891835,29.690533993264758,0.975222009199637
59,11.337378879585879,0.0422387156669084,21.069184207662467,0.03144558428882717,29.695735753677884,0.9752390605432016
60,11.345564140258443,0.042300707585102806,21.082142301664458,0.031478659168735997,29.700846543255402,0.9752561118867662
61,11.35369111002077,0.042362699503297206,21.09499455783079,0.031511734048644824,29.705866616365256,0.9752731632303309
62,11.361759749028433,0.042424691421491606,21.107740958203475,0.031544808928553644,29.710796229401833,0.9752902145738955
63,11.369770018826708,0.042486683339686006,21.120381487311953,0.03157788380846247,29.715635640778338,0.9753072659174601
64,11.377721882350297,0.042548675257880406,21.132916132170436,0.03161095868837129,29.720385110919082,0.9753243172610248
65,11.38561530392302,0.04261066717607481,21.145344882275207,0.03164403356828012,29.725044902251756,0.9753413686045894
66,11.393450249257453,0.04267265909426921,21.15766772960179,0.03167710844818894,29.7296152791993,0.975358419948154
67,11.401226685454475,0.04273465101246361,21.16988466860203,0.03171018332809777,29.73409650817259,0.9753754712917186
68,11.408944581002789,0.04279664293065801,21.18199569620103,0.03174325820800659,29.738488857561652,0.9753925226352833
69,11.416603905778384,0.04285863484885241,21.194000811794073,0.031776333087915415,29.742792597728226,0.975409573978848
70,11.424204631043919,0.04292062676704682,21.205900017243355,0.03180940796782424,29.747008000997305,0.9754266253224125
71,11.43174672944807,0.04298261868524122,21.217693316874662,0.03184248284773306,29.75113534164901,0.9754436766659772
72,11.439230175024823,0.04304461060343562,21.229380717473973,0.03187555772764189,29.755174895910347,0.9754607280095419
73,11.446654943192684,0.04310660252163002,21.24096222828387,0.03190863260755071,29.7591269419466,0.9754777793531064
74,11.454021010753866,0.043168594439824425,21.252437861,0.03194170748745954,29.762991759853428,0.9754948306966711
75,11.461328355893396,0.043230586358018824,21.263807629767246,0.03197478236736836,29.76676963164772,0.9755118820402358
76,11.468576958178177,0.043292578276213224,21.275071551175998,0.032007857247277186,29.770460841259517,0.9755289333838003
77,11.475766798555997,0.043354570194407624,21.286229644258157,0.032040932127186006,29.774065674523165,0.975545984727365
78,11.482897859354459,0.04341656211260203,21.297281930483173,0.03207400700709483,29.777584419168633,0.9755630360709296
79,11.489970124279884,0.04347855403079643,21.308228433753893,0.03210708188700366,29.781017364812747,0.9755800874144943
80,11.496983578416152,0.04354054594899083,21.31906918040233,0.03214015676691248,29.784364802950336,0.9755971387580589
81,11.503938208223465,0.04360253786718523,21.329804199185407,0.03217323164682131,29.78762702694536,0.9756141901016235
82,11.51083400153709,0.04366452978537963,21.34043352128051,0.03220630652673013,29.79080433202174,0.9756312414451882
83,11.517670947566005,0.04372652170357404,21.350957180280975,0.032239381406638956,29.793897015254593,0.9756482927887528
84,11.524449036891538,0.043788513621768436,21.361375212191522,0.03227245628654778,29.796905375560893,0.9756653441323174
85,11.531168261465902,0.043850505539962836,21.371687655423525,0.032305531166456604,29.799829713690364,0.9756823954758821
86,11.537828614610715,0.043912497458157236,21.381894550790243,0.032338606046365424,29.802670332216177,0.9756994468194468
87,11.544430091015442,0.043974489376351636,21.391995941501914,0.03237168092627425,29.80542753552568,0.9757164981630113
88,11.55097268673579,0.04403648129454604,21.401991873160807,0.03240475580618307,29.808101629810935,0.975733549506576
89,11.557456399192032,0.04409847321274044,21.411882393756105,0.0324378306860919,29.810692923059364,0.9757506008501406
90,11.563881227167332,0.04416046513093484,21.421667553658764,0.03247090556600073,29.813201725043992,0.9757676521937052
91,11.57024717080593,0.04422245704912925,21.431347405616243,0.03250398044590955,29.815628347314252,0.9757847035372699
92,11.576554231611341,0.04428444896732365,21.440922004747154,0.032537055325818375,29.817973103185857,0.9758017548808345
93,11.582802412444478,0.04434644088551805,21.4503914085358,0.032570130205727195,29.820236307731427,0.9758188062243991
94,11.588991717521713,0.04440843280371245,21.459755676826656,0.03260320508563602,29.82241827777053,0.9758358575679638
95,11.595122152412904,0.04447042472190685,21.46901487181871,0.03263627996554484,29.824519331859896,0.9758529089115284
96,11.601193724039339,0.044532416640101255,21.478169058059766,0.03266935484545367,29.826539790283455,0.9758699602550931
97,11.607206440671657,0.044594408558295655,21.487218302440606,0.03270242972536249,29.828479975042285,0.9758870115986576
98,11.613160311927706,0.044656400476490055,21.496162674189115,0.03273550460527132,29.8303402098448,0.9759040629422223
99,11.619055348770328,0.044718392394684454,21.505002244864244,0.03276857948518014,29.832120820096296,0.975921114285787
100,11.624891563505127,0.044780384312878854,21.51373708834996,0.032801654365088966,29.833822132889058,0.9759381656293515
101,11.630668969778158,0.04484237623107326,21.522367280849053,0.03283472924499779,29.835444476991974,0.9759552169729162
102,11.636387582573573,0.04490436814926766,21.53089290087688,0.03286780412490661,29.83698818284026,0.9759722683164809
103,11.642047418211206,0.04496636006746206,21.539314029255006,0.03290087900481544,29.83845358252511,0.9759893196600454
104,11.647648494344132,0.04502835198565646,21.547630749104776,0.03293395388472426,29.839841009783235,0.9760063710036101
105,11.653190829956126,0.04509034390385087,21.555843145840758,0.03296702876463309,29.84115079998641,0.9760234223471748
106,11.658674445359125,0.04515233582204527,21.563951307164167,0.03300010364454191,29.842383290130847,0.9760404736907394
107,11.664099362190603,0.04521432774023967,21.571955323056137,0.033033178524450736,29.84353881882668,0.976057525034304
108,11.669465603410915,0.04527631965843407,21.579855285770932,0.033066253404359564,29.84461772628721,0.9760745763778687
109,11.674773193300561,0.04533831157662847,21.58765128982908,0.033099328284268384,29.845620354318207,0.9760916277214333
110,11.680022157457426,0.04540030349482287,21.595343432010413,0.03313240316417721,29.846547046307084,0.9761086790649979
111,11.685212522793973,0.04546229541301727,21.60293181134702,0.03316547804408603,29.84739814721206,0.9761257304085625
112,11.690344317534363,0.04552428733121167,21.61041652911611,0.03319855292399486,29.848174003551243,0.9761427817521272
113,11.695417571211536,0.04558627924940607,21.617797688832812,0.03323162780390368,29.848874963391616,0.9761598330956919
114,11.70043231466424,0.04564827116760048,21.625075396242863,0.03326470268381251,29.849501376338054,0.9761768844392564
115,11.705388580034022,0.04571026308579488,21.632249759315243,0.03329777756372133,29.85005359352219,0.9761939357828211
116,11.710286400762145,0.04577225500398928,21.63932088823471,0.033330852443630155,29.850531967591294,0.9762109871263858
117,11.71512581158649,0.04583424692218368,21.646288895394235,0.033363927323538975,29.85093685269701,0.9762280384699503
118,11.71990684853836,0.04589623884037808,21.65315389538741,0.0333970022034478,29.851268604484144,0.976245089813515
119,11.724629548939298,0.045958230758572485,21.659916005000703,0.03343007708335663,29.8515275800793,0.9762621411570797
120,11.729293951397793,0.046020222676766885,21.666575343205704,0.03346315196326545,29.851714138079508,0.9762791925006442
121,11.733900095805982,0.046082214594961285,21.673132031151226,0.03349622684317428,29.851828638540788,0.9762962438442089
122,11.73844802333629,0.046144206513155685,21.679586192155394,0.0335293017230831,29.85187144296664,0.9763132951877735
123,11.742937776438014,0.04620619843135009,21.68593795169758,0.033562376602991925,29.85184291429652,0.9763303465313382
124,11.747369398833865,0.04626819034954449,21.692187437410325,0.033595451482900746,29.851743416894188,0.9763473978749028
125,11.751742935516472,0.04633018226773889,21.69833477907114,0.03362852636280957,29.851573316536083,0.9763644492184674
126,11.75605843274482,0.04639217418593329,21.704380108594243,0.03366160124271839,29.851332980399604,0.9763815005620321
127,11.760315938040666,0.0464541661041277,21.710323560022243,0.03369467612262722,29.851022777051316,0.9763985519055967
128,11.76451550018487,0.0465161580223221,21.716165269517703,0.03372775100253604,29.85064307643513,0.9764156032491613
129,11.768657169213736,0.0465781499405165,21.72190537535468,0.03376082588244487,29.850194249860447,0.976432654592726
130,11.772740996415237,0.0466401418587109,21.7275440179101,0.033793900762353696,29.849676669990206,0.9764497059362905
131,11.776767034325257,0.0467021337769053,21.733081339655183,0.033826975642262516,29.849090710828875,0.9764667572798552
132,11.780735336723751,0.046764125695099704,21.738517485146698,0.033860050522171344,29.848436747710487,0.9764838086234199
133,11.784645958630875,0.0468261176132941,21.743852601018176,0.033893125402080164,29.84771515728647,0.9765008599669845
134,11.788498956303062,0.0468881095314885,21.749086835971045,0.03392620028198899,29.84692631751355,0.9765179113105491
135,11.792294387229049,0.0469501014496829,21.754220340765713,0.03395927516189781,29.84607060764155,0.9765349626541138
136,11.796032310125877,0.0470120933678773,21.75925326821254,0.03399235004180664,29.845148408201144,0.9765520139976784
137,11.79971278493484,0.04707408528607171,21.764185773162776,0.034025424921715466,29.8441601009916,0.976569065341243
138,11.80333587281737,0.04713607720426611,21.769018012499405,0.03405849980162429,29.843106069068327,0.9765861166848077
139,11.806901636150906,0.04719806912246051,21.773750145127938,0.03409157468153311,29.841986696730643,0.9766031680283723
140,11.810410138524714,0.047260061040654916,21.7783823319671,0.034124649561441935,29.840802369509213,0.976620219371937
141,11.813861444735636,0.047322052958849316,21.7829147359395,0.03415772444135076,29.839553474153593,0.9766372707155015
142,11.817255620783833,0.047384044877043716,21.787347521962175,0.03419079932125958,29.838240398619693,0.9766543220590662
143,11.820592733868475,0.047446036795238115,21.791680856937138,0.03422387420116841,29.836863532057183,0.9766713734026309
144,11.823872852383365,0.047508028713432515,21.79591490974176,0.03425694908107723,29.835423264796937,0.9766884247461954
145,11.82709604591255,0.04757002063162692,21.8000498512192,0.03429002396098606,29.83391998833816,0.9767054760897601
146,11.830262385225879,0.04763201254982132,21.80408585416865,0.03432309884089488,29.8323540953359,0.9767225274333248
147,11.833371942274514,0.04769400446801572,21.808023093335624,0.034356173720803705,29.830725979588095,0.9767395787768893
148,11.83642479018641,0.04775599638621012,21.811861745402112,0.03438924860071253,29.829036036022835,0.976756630120454
149,11.839421003261748,0.04781798830440452,21.81560198897668,0.03442232348062135,29.827284660685468,0.9767736814640187
150,11.842360656968326,0.04787998022259893,21.819244004584537,0.03445539836053018,29.825472250725692,0.9767907328075833
151,11.84524382793691,0.04794197214079333,21.82278797465749,0.034488473240439,29.823599204384692,0.9768077841511479
152,11.848070593956546,0.04800396405898773,21.826234083523897,0.03452154812034783,29.821665920981903,0.9768248354947126
153,11.850841033969845,0.04806595597718213,21.829582517398492,0.03455462300025665,29.81967280090229,0.9768418868382772
154,11.853555228068192,0.04812794789537653,21.83283346437219,0.034587697880165476,29.817620245583,0.9768589381818418
155,11.856213257486969,0.048189939813570934,21.835987114401842,0.034620772760074296,29.815508657500374,0.9768759895254064
156,11.858815204600678,0.048251931731765334,21.83904365929989,0.034653847639983124,29.813338440156713,0.9768930408689711
157,11.86136115291808,0.048313923649959734,21.842003292723977,0.034686922519891944,29.81110999806711,0.9769100922125357
158,11.863851187077268,0.04837591556815414,21.844866210166515,0.03471999739980077,29.80882373674617,0.9769271435561003
159,11.866285392840698,0.04843790748634854,21.847632608944174,0.0347530722797096,29.80648006269474,0.976944194899665
160,11.868663857090201,0.04849989940454294,21.850302688187345,0.03478614715961842,29.8040793833865,0.9769612462432297
161,11.870986667821935,0.04856189132273734,21.852876648829486,0.034819222039527246,29.80162210725478,0.9769782975867942
162,11.873253914141328,0.04862388324093174,21.855354693596464,0.03485229691943607,29.7991086436789,0.9769953489303589
163,11.875465686257954,0.048685875159126146,21.85773702699585,0.034885371799344894,29.796539402970865,0.9770124002739236
164,11.877622075480389,0.048747867077320546,21.86002385530607,0.034918446679253715,29.793914796361864,0.9770294516174881
165,11.87972317421104,0.048809858995514946,21.862215386565644,0.03495152155916254,29.791235235988694,0.9770465029610528
166,11.881769075940914,0.048871850913709346,21.864311830562237,0.03498459643907136,29.78850113488025,0.9770635543046174
167,11.883759875244364,0.048933842831903746,21.86631339882172,0.03501767131898019,29.78571290694382,0.9770806056481821
168,11.885695667773806,0.04899583475009815,21.868220304597187,0.03505074619888901,29.782870966951698,0.9770976569917467
169,11.887576550254398,0.04905782666829255,21.870032762857893,0.03508382107879784,29.77997573052705,0.9771147083353113
170,11.889402620478661,0.04911981858648695,21.871750990278134,0.035116895958706665,29.777027614130727,0.977131759678876
171,11.891173977301118,0.04918181050468136,21.873375205226125,0.035149970838615485,29.77402703504714,0.9771488110224406
172,11.892890720632836,0.04924380242287576,21.87490562775277,0.03518304571852431,29.77097441137063,0.9771658623660052
173,11.894552951435982,0.04930579434107016,21.876342479580412,0.03521612059843313,29.767870161991635,0.9771829137095699
174,11.896160771718327,0.04936778625926456,21.87768598409154,0.03524919547834196,29.764714706582815,0.9771999650531344
175,11.89771428452771,0.04942977817745896,21.87893636631742,0.03528227035825078,29.761508465585194,0.9772170163966991
176,11.899213593946495,0.049491770095653365,21.88009385292671,0.03531534523815961,29.758251860194196,0.9772340677402638
177,11.900658805085962,0.049553762013847764,21.88115867221401,0.035348420118068435,29.754945312345846,0.9772511190838284
178,11.902050024080692,0.049615753932042164,21.88213105408835,0.035381494997977256,29.75158924470255,0.977268170427393
179,11.903387358082906,0.049677745850236564,21.883011230061705,0.03541456987788608,29.74818408063926,0.9772852217709577
180,11.90467091525678,0.049739737768430964,21.883799433237332,0.035447644757794904,29.744730244229377,0.9773022731145223
181,11.905900804772733,0.04980172968662537,21.88449589829822,0.03548071963770373,29.741228160230662,0.9773193244580869
182,11.907077136801668,0.04986372160481977,21.885100861495363,0.03551379451761255,29.737678254071156,0.9773363758016516
183,11.908200022509194,0.04992571352301417,21.88561456063608,0.03554686939752138,29.73408095183501,0.9773534271452162
184,11.909269574049828,0.04998770544120857,21.88603723507222,0.0355799442774302,29.730436680248502,0.9773704784887808
185,11.910285904561137,0.05004969735940297,21.886369125688418,0.035613019157339026,29.726745866665397,0.9773875298323454
186,11.91124912815789,0.05011168927759738,21.886610474890208,0.03564609403724785,29.723008939053337,0.9774045811759101
187,11.912159359926147,0.050173681195791776,21.886761526592153,0.035679168917156674,29.719226325979104,0.9774216325194748
188,11.913016715917333,0.050235673113986176,21.886822526205933,0.0357122437970655,29.715398456594574,0.9774386838630393
189,11.913821313142295,0.05029766503218058,21.886793720628397,0.03574531867697432,29.711525760622365,0.977455735206604
190,11.914573269565308,0.05035965695037498,21.88667535822953,0.03577839355688315,29.70760866834147,0.9774727865501687
191,11.915272704098069,0.05042164886856938,21.88646768884046,0.03581146843679197,29.703647610573146,0.9774898378937332
192,11.91591973659366,0.05048364078676378,21.886170963741343,0.0358445433167008,29.699643018666002,0.9775068892372979
193,11.916514487840486,0.05054563270495818,21.88578543564929,0.03587761819660962,29.695595324482273,0.9775239405808626
194,11.91705707955618,0.05060762462315259,21.88531135870619,0.035910693076518445,29.691504960382883,0.9775409919244272
195,11.917547634381489,0.05066961654134699,21.884748988466562,0.035943767956427265,29.68737235921322,0.9775580432679918
196,11.917986275874128,0.05073160845954139,21.884098581885326,0.03597684283633609,29.683197954288612,0.9775750946115564
197,11.918373128502614,0.05079360037773579,21.883360397305538,0.03600991771624491,29.678982179379858,0.9775921459551211
198,11.918708317640071,0.05085559229593019,21.882534694446132,0.03604299259615374,29.674725468698682,0.9776091972986857
199,11.918991969558014,0.050917584214124595,21.881621734389597,0.03607606747606257,29.67042825688322,0.9776262486422503
200,11.919224211420097,0.050979576132318995,21.88062177956964,0.03610914235597139,29.66609097898341,0.977643299985815
201,11.919405171275853,0.051041568050513395,21.879535093758783,0.036142217235880215,29.661714070446603,0.9776603513293796
202,11.919534978054408,0.051103559968707794,21.87836194205598,0.036175292115789036,29.65729796710268,0.9776774026729442
203,11.919613761558145,0.051165551886902194,21.877102590874188,0.03620836699569786,29.652843105149614,0.9776944540165089
204,11.919641652456397,0.0512275438050966,21.875757307927852,0.036241441875606684,29.648349921138806,0.9777115053600736
205,11.919618782279052,0.051289535723291,21.874326362220472,0.03627451675551551,29.643818851960425,0.9777285567036381
206,11.919545283410201,0.0513515276414854,21.872810024032045,0.03630759163542434,29.639250334828724,0.9777456080472028
207,11.919421289081704,0.05141351955967981,21.871208564906503,0.03634066651533316,29.63464480726732,0.9777626593907675
208,11.91924693336679,0.05147551147787421,21.869522257639172,0.03637374139524198,29.630002707094732,0.977779710734332
209,11.919022351173586,0.05153750339606861,21.867751376264142,0.036406816275150806,29.625324472409087,0.9777967620778967
210,11.918747678238656,0.05159949531426301,21.865896196041664,0.036439891155059634,29.620610541574127,0.9778138134214613
211,11.918423051120516,0.051661487232457406,21.863956993445452,0.036472966034968454,29.615861353203876,0.9778308647650259
212,11.91804860719311,0.05172347915065181,21.861934046150072,0.03650604091487728,29.611077346148118,0.9778479161085906
213,11.917624484639294,0.05178547106884621,21.859827633018178,0.0365391157947861,29.606258959477586,0.9778649674521552
214,11.917150822444277,0.05184746298704061,21.85763803408784,0.03657219067469493,29.6014066324691,0.9778820187957199
215,11.916627760389046,0.05190945490523501,21.855365530559784,0.03660526555460375,29.59652080459106,0.9778990701392845
216,11.916055439043788,0.05197144682342941,21.853010404784595,0.03663834043451258,29.591601915487935,0.9779161214828491
217,11.915433999761275,0.05203343874162382,21.850572940249993,0.036671415314421404,29.586650404966353,0.9779331728264138
218,11.914763584670244,0.05209543065981822,21.84805342156798,0.036704490194330225,29.5816667129795,0.9779502241699783
219,11.914044336668743,0.05215742257801262,21.845452134462025,0.03673756507423905,29.57665127961263,0.977967275513543
220,11.913276399417484,0.052219414496207026,21.84276936575424,0.03677063995414787,29.57160454506812,0.9779843268571077
221,11.912459917333154,0.052281406414401425,21.840005403352496,0.0368037148340567,29.566526949650523,0.9780013782006723
222,11.911595035581719,0.052343398332595825,21.837160536237555,0.03683678971396552,29.56141893375203,0.9780184295442369
223,11.910681900071719,0.052405390250790225,21.83423505445017,0.03686986459387435,29.55628093783685,0.9780354808878016
224,11.909720657447536,0.052467382168984625,21.83122924907819,0.03690293947378317,29.551113402427205,0.9780525322313662
225,11.908711455082651,0.05252937408717903,21.82814341224361,0.036936014353691995,29.545916768087743,0.9780695835749308
226,11.90765444107288,0.05259136600537343,21.824977837089644,0.036969089233600816,29.540691475410917,0.9780866349184955
227,11.906549764229604,0.05265335792356783,21.82173281776777,0.03700216411350964,29.535437965002004,0.9781036862620601
228,11.905397574072976,0.05271534984176223,21.81840864942477,0.03703523899341847,29.530156677464195,0.9781207376056247
229,11.904198020825131,0.05277734175995663,21.81500562818972,0.03706831387332729,29.52484805338364,0.9781377889491893
230,11.902951255403341,0.05283933367815104,21.811524051161022,0.03710138875323612,29.519512533314458,0.978154840292754
231,11.901657429413207,0.05290132559634544,21.80796421639341,0.03713446363314494,29.51415055776404,0.9781718916363187
232,11.900316695141806,0.05296331751453984,21.80432642288489,0.037167538513053766,29.508762567177747,0.9781889429798832
233,11.898929205550836,0.05302530943273424,21.80061097056377,0.037200613392962587,29.50334900192417,0.9782059943234479
234,11.897495114269727,0.05308730135092864,21.796818160275585,0.037233688272871414,29.497910302280154,0.9782230456670126
235,11.896014575588792,0.053149293269123044,21.792948293770067,0.037266763152780234,29.492446908415815,0.9782400970105771
236,11.894487744452299,0.05321128518731744,21.7890016736881,0.03729983803268906,29.486959260379614,0.9782571483541418
237,11.892914776451581,0.05327327710551184,21.78497860354866,0.03733291291259788,29.481447798083373,0.9782741996977065
238,11.89129582781812,0.05333526902370625,21.780879387735716,0.03736598779250671,29.47591296128732,0.978291251041271
239,11.8896310554166,0.05339726094190065,21.776704331485224,0.03739906267241554,29.470355189585156,0.9783083023848357
240,11.887920616737992,0.05345925286009505,21.772453740871974,0.03743213755232436,29.46477492238899,0.9783253537284003
241,11.886164669892581,0.05352124477828945,21.768127922796577,0.037465212432233184,29.459172598914694,0.978342405071965
242,11.884363373603028,0.05358323669648385,21.76372718497231,0.037498287312142005,29.453548658166497,0.9783594564155296
243,11.882516887197372,0.053645228614678256,21.759251835912092,0.03753136219205083,29.447903538922354,0.9783765077590942
244,11.880625370602088,0.053707220532872656,21.754702184915327,0.03756443707195965,29.442237679718886,0.9783935591026589
245,11.87868898433506,0.053769212451067055,21.750078542054855,0.03759751195186848,29.43655151883646,0.9784106104462235
246,11.876707889498617,0.053831204369261455,21.745381218163825,0.03763058683177731,29.430845494284227,0.9784276617897881
247,11.874682247772505,0.053893196287455855,21.740610524822618,0.03766366171168613,29.42512004378512,0.9784447131333528
248,11.872612221406898,0.05395518820565026,21.735766774345713,0.03769673659159495,29.419375604761207,0.9784617644769175
249,11.870497973215349,0.05401718012384466,21.730850279768635,0.037729811471503776,29.413612614318343,0.978478815820482
250,11.86833966656779,0.05407917204203906,21.725861354834805,0.0377628863514126,29.407831509231507,0.9784958671640467
251,11.866137465383481,0.05414116396023347,21.72080031398248,0.03779596123132142,29.402032725929836,0.9785129185076114
252,11.863891534123976,0.05420315587842786,21.71566747233162,0.03782903611123025,29.396216700481716,0.9785299698511759
253,11.861602037786072,0.05426514779662227,21.710463145670843,0.03786211099113907,29.39038386857987,0.9785470211947406
254,11.859269141894766,0.05432713971481667,21.70518765044428,0.0378951858710479,29.384534665526406,0.9785640725383052
255,11.856893012496183,0.05438913163301107,21.699841303738527,0.03792826075095672,29.378669526218268,0.9785811238818698
256,11.854473816150522,0.054451123551205474,21.69442442326953,0.037961335630865546,29.372788885131595,0.9785981752254345
257,11.852011719924985,0.05451311546939987,21.688937327369555,0.037994410510774373,29.366893176307862,0.9786152265689991
258,11.849506891386701,0.054575107387594274,21.683380334974057,0.038027485390683194,29.360982833338205,0.9786322779125638
259,11.84695949859566,0.054637099305788674,21.677753765608642,0.03806056027059202,29.355058289348975,0.9786493292561284
260,11.844369710097618,0.05469909122398307,21.672057939376028,0.03809363515050084,29.34911997698681,0.978666380599693
261,11.841737694917017,0.05476108314217748,21.666293176942943,0.03812671003040967,29.343168328403735,0.9786834319432577
262,11.839063622549903,0.05482307506037188,21.66045979952712,0.03815978491031849,29.337203775242735,0.9787004832868222
263,11.836347662956834,0.05488506697856628,21.654558128884247,0.03819285979022732,29.331226748622164,0.9787175346303869
264,11.833589986555777,0.05494705889676069,21.648588487294937,0.038225934670136144,29.32523767912195,0.9787345859739516
265,11.830790764215026,0.05500905081495508,21.642551197551708,0.038259009550044965,29.31923699676807,0.9787516373175161
266,11.827950167246097,0.055071042733149486,21.63644658294599,0.038292084429953785,29.313225131018115,0.9787686886610808
267,11.82506836739663,0.055133034651343886,21.630274967255115,0.03832515930986261,29.307202510746528,0.9787857400046455
268,11.822145536843292,0.055195026569538286,21.62403667472933,0.03835823418977144,29.301169564229845,0.9788027913482101
269,11.81918184818467,0.05525701848773269,21.617732030078834,0.03839130906968026,29.295126719131996,0.9788198426917747
270,11.816177474434179,0.055319010405927085,21.61136135846081,0.03842438394958909,29.289074402489568,0.9788368940353394
271,11.813132589012945,0.05538100232412149,21.604924985466482,0.03845745882949791,29.283013040697405,0.978853945378904
272,11.81004736574272,0.05544299424231589,21.598423237108157,0.038490533709406735,29.276943059493505,0.9788709967224686
273,11.806921978838776,0.05550498616051029,21.591856439806364,0.038523608589315556,29.270864883944704,0.9788880480660332
274,11.803756602902789,0.0555669780787047,21.58522492037687,0.03855668346922438,29.264778938431977,0.9789050994095979
275,11.800551412915762,0.0556289699968991,21.578529006017856,0.03858975834913321,29.258685646635836,0.9789221507531626
276,11.797306584230904,0.0556909619150935,21.57176902429701,0.03862283322904203,29.252585431521773,0.9789392020967271
277,11.794022292566556,0.0557529538332879,21.564945303138668,0.03865590810895085,29.24647871532566,0.9789562534402918
278,11.790698713999072,0.0558149457514823,21.55805817081098,0.03868898298885968,29.240365919539215,0.9789733047838565
279,11.787336024955748,0.055876937669676705,21.551107955913114,0.038722057868768506,29.23424746489579,0.978990356127421
280,11.783934402207713,0.055938929587871104,21.5440949873624,0.038755132748677326,29.228123771355094,0.9790074074709857
281,11.780494022862861,0.056000921506065504,21.537019594381572,0.038788207628586154,29.221995258089777,0.9790244588145504
282,11.777015064358737,0.05606291342425991,21.529882106486017,0.038821282508494974,29.215862343470143,0.9790415101581149
283,11.773497704455496,0.056124905342454304,21.52268285347098,0.0388543573884038,29.209725445050125,0.9790585615016796
284,11.769942121228784,0.05618689726064871,21.515422165398892,0.03888743226831262,29.203584979552804,0.9790756128452442
285,11.766348493062697,0.05624888917884311,21.50810037258661,0.03892050714822145,29.19744136285597,0.9790926641888089
286,11.762716998642698,0.05631088109703751,21.500717805592792,0.038953582028130276,29.19129500997814,0.9791097155323735
287,11.759047816948556,0.05637287301523192,21.493274795205167,0.0389866569080391,29.185146335063422,0.9791267668759381
288,11.755341127247279,0.05643486493342631,21.48577167242795,0.03901973178794792,29.178995751368284,0.9791438182195028
289,11.751597109086072,0.056496856851620716,21.47820876846919,0.039052806667856745,29.172843671246437,0.9791608695630674
290,11.74781594228528,0.056558848769815116,21.470586414728192,0.03908588154776557,29.166690506134998,0.979177920906632
291,11.743997806931358,0.056620840688009516,21.462904942782938,0.03911895642767439,29.16053666654021,0.9791949722501967
292,11.740142883369808,0.05668283260620392,21.455164684377536,0.03915203130758322,29.15438256202323,0.9792120235937612
293,11.736251352198185,0.05674482452439832,21.447365971409724,0.03918510618749205,29.148228601185984,0.9792290749373259
294,11.73232339425904,0.05680681644259272,21.43950913591834,0.03921818106740087,29.142075191657014,0.9792461262808906
295,11.72835919063293,0.05686880836078713,21.431594510070873,0.03925125594730969,29.13592274007764,0.9792631776244552
296,11.724358922631383,0.05693080027898152,21.423622426151006,0.039284330827218515,29.12977165208745,0.9792802289680198
297,11.720322771789931,0.05699279219717593,21.415593216546213,0.03931740570712734,29.123622332310617,0.9792972803115845
298,11.716250919861084,0.05705478411537033,21.407507213735368,0.03935048058703616,29.11747518434177,0.9793143316551491
299,11.712143548807356,0.05711677603356473,21.39936475027637,0.03938355546694499,29.111330610732065,0.9793313829987137
300,11.708000840794297,0.057178767951759135,21.391166158793816,0.03941663034685381,29.10518901297524,0.9793484343422784
301,11.703822978183519,0.05724075986995353,21.382911771966707,0.03944970522676264,29.099050791493646,0.979365485685843
302,11.699610143525721,0.057302751788147935,21.374601922516163,0.03948278010667146,29.09291634562468,0.9793825370294077
303,11.695362519553772,0.057364743706342335,21.366236943193172,0.039515854986580286,29.0867860736065,0.9793995883729723
304,11.691080289175739,0.057426735624536734,21.357817166766388,0.03954892986648911,29.080660372564555,0.9794166397165369
305,11.686763635467978,0.05748872754273114,21.349342926009943,0.039582004746397934,29.074539638497704,0.9794336910601016
306,11.682412741668198,0.057550719460925534,21.34081455369128,0.039615079626306754,29.068424266264543,0.9794507424036661
307,11.67802779116856,0.05761271137911994,21.332232382559052,0.03964815450621558,29.06231464956968,0.9794677937472308
308,11.673608967508784,0.05767470329731434,21.323596745331034,0.03968122938612441,29.056211180950108,0.9794848450907955
309,11.669156454369244,0.05773669521550874,21.31490797468204,0.03971430426603323,29.050114251761574,0.97950189643436
310,11.664670435564098,0.05779868713370315,21.30616640323192,0.039747379145942056,29.04402425216496,0.9795189477779247
311,11.66015109503443,0.05786067905189755,21.297372363533565,0.03978045402585088,29.037941571113006,0.9795359991214894
312,11.655598616841386,0.05792267097009195,21.288526188060956,0.039813528905759704,29.031866596336393,0.979553050465054
313,11.651013185159332,0.057984662888286354,21.279628209197234,0.039846603785668525,29.025799714330585,0.9795701018086186
314,11.646394984269035,0.058046654806480746,21.270678759222807,0.03987967866557735,29.01974131034231,0.9795871531521833
315,11.641744198550828,0.05810864672467515,21.26167817030352,0.03991275354548618,29.013691768356235,0.9796042044957479
316,11.637061012477826,0.05817063864286955,21.25262677447883,0.039945828425395,29.007651471081566,0.9796212558393125
317,11.632345610609114,0.05823263056106395,21.243524903650002,0.03997890330530382,29.001620799938806,0.9796383071828771
318,11.627598177582982,0.05829462247925836,21.234372889568395,0.04001197818521265,28.995600135046413,0.9796553585264418
319,11.622818898110157,0.05835661439745275,21.225171063823744,0.040045053065121475,28.989589855207942,0.9796724098700064
320,11.61800795696705,0.05841860631564716,21.2159197578325,0.040078127945030295,28.9835903378981,0.979689461213571
321,11.613165538989021,0.05848059823384156,21.206619302826173,0.04011120282493912,28.97760195925063,0.9797065125571357
322,11.608291829063651,0.05854259015203596,21.197270029839768,0.04014427770484794,28.971625094044448,0.9797235639007004
323,11.603387012124047,0.058604582070230365,21.187872269700208,0.04017735258475677,28.96566011569093,0.9797406152442649
324,11.598451273142132,0.058666573988424765,21.17842635301485,0.04021042746466559,28.95970739622092,0.9797576665878296
325,11.593484797121974,0.058728565906619165,21.168932610159946,0.04024350234457442,28.95376730627165,0.9797747179313943
326,11.588487769093124,0.058790557824813565,21.159391371269287,0.040276577224483245,28.947840215074244,0.9797917692749588
327,11.583460374103968,0.058852549743007965,21.149802966222744,0.040309652104392066,28.941926490440053,0.9798088206185235
328,11.57840279721509,0.05891454166120237,21.140167724634928,0.04034272698430089,28.936026498748873,0.9798258719620881
329,11.573315223492664,0.05897653357939677,21.1304859758439,0.040375801864209714,28.9301406049354,0.9798429233056528
330,11.568197838001842,0.05903852549759117,21.12075804889986,0.04040887674411854,28.924269172476848,0.9798599746492174
331,11.563050825800186,0.05910051741578558,21.11098427255394,0.04044195162402736,28.91841256338028,0.979877025992782
332,11.557874371931089,0.05916250933397997,21.101164975247,0.04047502650393619,28.91257113816986,0.9798940773363467
333,11.552668661417224,0.05922450125217438,21.091300485098493,0.040508101383845016,28.906745255874704,0.9799111286799113
334,11.547433879254026,0.05928649317036878,21.081391129895355,0.040541176263753836,28.900935274015545,0.9799281800234759
335,11.542170210403155,0.05934848508856318,21.071437237080932,0.04057425114366266,28.895141548593287,0.9799452313670406
336,11.536877839786015,0.059410477006757584,21.061439133743974,0.040607326023571484,28.88936443407581,0.9799622827106051
337,11.53155695227727,0.05947246892495198,21.05139714660767,0.04064040090348031,28.88360428338597,0.9799793340541698
338,11.526207732698374,0.05953446084314638,21.04131160201869,0.04067347578338913,28.877861447889213,0.9799963853977345
339,11.520830365811133,0.05959645276134078,21.03118282593632,0.04070655066329796,28.872136277381266,0.9800134367412991
340,11.51542503631128,0.05965844467953518,21.02101114392163,0.04073962554320678,28.866429120076255,0.9800304880848637
341,11.509991928822068,0.05972043659772959,21.010796881126634,0.04077270042311561,28.86074032259382,0.9800475394284284
342,11.504531227887874,0.05978242851592399,21.000540362283612,0.04080577530302443,28.855070229947987,0.980064590771993
343,11.49904311796785,0.05984442043411839,20.990241911694326,0.040838850182933255,28.849419185534344,0.9800816421155576
344,11.49352778342954,0.059906412352312796,20.979901853219427,0.04087192506284208,28.843787531118423,0.9800986934591223
345,11.487985408542588,0.05996840427050719,20.969520510267827,0.0409049999427509,28.838175606823697,0.9801157448026869
346,11.482416177472395,0.060030396188701596,20.95909820578609,0.04093807482265972,28.83258375111968,0.9801327961462515
347,11.476820274273853,0.060092388106895996,20.94863526224799,0.04097114970256855,28.827012300810154,0.9801498474898162
348,11.471197882885054,0.060154380025090395,20.93813200164398,0.04100422458247738,28.821461591021343,0.9801668988333808
349,11.465549187121049,0.0602163719432848,20.927588745470803,0.0410372994623862,28.815931955190187,0.9801839501769455
350,11.459874370667633,0.060278363861479195,20.917005814721108,0.041070374342295025,28.81042372505297,0.98020100152051
351,11.454173617075098,0.0603403557796736,20.90638352987314,0.041103449222203846,28.804937230633247,0.9802180528640747
352,11.448447109752085,0.060402347697868,20.895722210880415,0.04113652410211267,28.799472800230678,0.9802351042076394
353,11.442695031959396,0.0604643396160624,20.88502217716157,0.041169598982021494,28.794030760409427,0.9802521555512039
354,11.436917566803846,0.06052633153425681,20.87428374759011,0.04120267386193032,28.788611435986745,0.9802692068947686
355,11.431114897232153,0.0605883234524512,20.863507240484335,0.04123574874183915,28.783215150021643,0.9802862582383333
356,11.425287206024821,0.06065031537064561,20.852692973597236,0.04126882362174797,28.777842223803496,0.9803033095818979
357,11.419434675790066,0.06071230728884001,20.84184126410647,0.041301898501656796,28.772492976841168,0.9803203609254625
358,11.413557488957766,0.06077429920703441,20.830952428604377,0.041334973381565616,28.767167726851078,0.9803374122690272
359,11.407655827773395,0.060836291125228814,20.820026783088064,0.041368048261474444,28.76186678974703,0.9803544636125918
360,11.401729874292046,0.060898283043423214,20.809064642949537,0.041401123141383264,28.756590479628425,0.9803715149561564
361,11.395779810372414,0.060960274961617614,20.79806632296585,0.04143419802129209,28.751339108769614,0.980388566299721
362,11.389805817670837,0.06102226687981202,20.78703213728934,0.04146727290120092,28.74611298760886,0.9804056176432857
363,11.383808077635353,0.06108425879800641,20.775962399437947,0.04150034778110974,28.740912424737537,0.9804226689868503
364,11.37778677149976,0.06114625071620082,20.764857422285477,0.04153342266101856,28.735737726889262,0.9804397203304149
365,11.371742080277745,0.06120824263439522,20.75371751805203,0.04156649754092739,28.73058919892915,0.9804567716739796
366,11.365674184756974,0.06127023455258962,20.742542998294432,0.041599572420836214,28.725467143843325,0.9804738230175443
367,11.359583265493276,0.061332226470784026,20.731334173896705,0.041632647300745035,28.720371862727998,0.9804908743611088
368,11.35346950280478,0.06139421838897842,20.72009135506063,0.04166572218065386,28.715303654779134,0.9805079257046735
369,11.347333076766136,0.061456210307172826,20.708814851296328,0.04169879706056268,28.71026281728191,0.9805249770482382
370,11.341174167202722,0.061518202225367226,20.697504971412922,0.04173187194047151,28.705249645600304,0.9805420283918027
371,11.334992953684889,0.061580194143561626,20.68616202350922,0.04176494682038033,28.70026443316676,0.9805590797353674
372,11.328789615522233,0.06164218606175603,20.674786314964482,0.04179802170028916,28.695307471471818,0.980576131078932
373,11.322564331757878,0.06170417797995043,20.663378152429242,0.041831096580197985,28.69037905005421,0.9805931824224966
374,11.316317281162814,0.06176616989814483,20.651937841816157,0.041864171460106805,28.685479456490068,0.9806102337660613
375,11.310048642230209,0.06182816181633923,20.640465688290927,0.041897246340015626,28.680608976383642,0.9806272851096259
376,11.303758593169809,0.06189015373453363,20.62896199626327,0.04193032121992445,28.67576789335668,0.9806443364531906
377,11.29744731190231,0.06195214565272804,20.617427069377978,0.04196339609983328,28.670956489038733,0.9806613877967552
378,11.291114976053777,0.06201413757092244,20.60586121050596,0.0419964709797421,28.666175043057244,0.9806784391403198
379,11.284761762950097,0.06207612948911684,20.5942647217354,0.04202954585965093,28.66142383302768,0.9806954904838845
380,11.27838784961144,0.062138121407311245,20.58263790436297,0.04206262073955975,28.65670313454408,0.980712541827449
381,11.271993412746763,0.06220011332550564,20.57098105888506,0.042095695619468576,28.652013221168758,0.9807295931710137
382,11.265578628748317,0.062262105243700044,20.55929448498909,0.042128770499377396,28.6473543644235,0.9807466445145784
383,11.259143673686212,0.062324097161894444,20.547578481544882,0.042161845379286224,28.642726833779424,0.980763695858143
384,11.25268872330297,0.062386089080088844,20.535833346596082,0.04219492025919505,28.63813089664778,0.9807807472017076
385,11.246213953008143,0.06244808099828325,20.524059377351616,0.04222799513910387,28.63356681837054,0.9807977985452723
386,11.239719537872933,0.06251007291647764,20.51225687017726,0.04226107001901269,28.629034862211064,0.9808148498888369
387,11.233205652624834,0.06257206483467205,20.50042612058719,0.04229414489892152,28.624535289344877,0.9808319012324015
388,11.226672471642335,0.06263405675286646,20.48856742323567,0.04232721977883035,28.620068358850467,0.9808489525759662
389,11.220120168949602,0.06269604867106085,20.47668107190873,0.04236029465873917,28.615634327700185,0.9808660039195308
390,11.213548918211222,0.06275804058925526,20.46476735951594,0.042393369538647994,28.611233450751385,0.9808830552630954
391,11.206958892726968,0.06282003250744966,20.452826578082224,0.042426444418556815,28.606865980737183,0.98090010660666
392,11.200350265426591,0.06288202442564406,20.440859018739758,0.04245951929846564,28.602532168257802,0.9809171579502247
393,11.193723208864608,0.06294401634383846,20.428864971719882,0.04249259417837446,28.598232261771688,0.9809342092937894
394,11.187077895215182,0.06300600826203286,20.4168447263451,0.04252566905828329,28.5939665075868,0.9809512606373539
395,11.180414496266964,0.06306800018022726,20.404798571021153,0.04255874393819212,28.58973514985196,0.9809683119809186
396,11.173733183418006,0.06312999209842166,20.392726793229095,0.04259181881810094,28.58553843054822,0.9809853633244833
397,11.167034127670686,0.06319198401661606,20.380629679517504,0.042624893698009765,28.581376589480612,0.9810024146680478
398,11.160317499626654,0.06325397593481047,20.36850751549467,0.042657968577918585,28.577249864269163,0.9810194660116125
399,11.15358346948183,0.06331596785300486,20.35636058582092,0.04269104345782741,28.573158490341264,0.9810365173551772
400,11.14683220702139,0.06337795977119927,20.34418917420093,0.04272411833773623,28.569102700922826,0.9810535686987417
401,11.140063881614836,0.06343995168939368,20.33199356337616,0.04275719321764506,28.565082727030347,0.9810706200423064
402,11.133278662211033,0.06350194360758807,20.319774035117288,0.04279026809755389,28.561098797462737,0.981087671385871
403,11.12647671733333,0.06356393552578248,20.30753087021677,0.04282334297746271,28.557151138793216,0.9811047227294357
404,11.11965821507467,0.06362592744397687,20.295264348481393,0.04285641785737153,28.55323997536162,0.9811217740730003
405,11.112823323092744,0.06368791936217127,20.28297474872493,0.042889492737280356,28.54936552926594,0.9811388254165649
406,11.105972208605179,0.06374991128036567,20.270662348760837,0.04292256761718918,28.54552802035523,0.9811558767601296
407,11.099105038384746,0.06381190319856007,20.258327425395027,0.042955642497098004,28.54172766622132,0.9811729281036942
408,11.092221978754605,0.06387389511675448,20.24597025441868,0.04298871737700683,28.53796468219142,0.9811899794472588
409,11.085323195583566,0.06393588703494887,20.233591110601132,0.04302179225691565,28.53423928132048,0.9812070307908235
410,11.07840885428139,0.06399787895314328,20.221190267682815,0.04305486713682448,28.53055167438368,0.9812240821343882
411,11.07147911979413,0.06405987087133769,20.208767998368256,0.0430879420167333,28.52690206986922,0.9812411334779527
412,11.064534156599473,0.06412186278953208,20.19632457431914,0.04312101689664213,28.523290673970493,0.9812581848215174
413,11.057574128702123,0.06418385470772649,20.183860266147438,0.043154091776550954,28.519717690579476,0.981275236165082
414,11.050599199629243,0.0642458466259209,20.171375343408602,0.043187166656459774,28.51618332127906,0.9812922875086466
415,11.04360953242587,0.06430783854411529,20.15887007459477,0.043220241536368595,28.512687765336143,0.9813093388522113
416,11.036605289650423,0.0643698304623097,20.146344727128113,0.04325331641627742,28.509231219694655,0.9813263901957759
417,11.029586633370183,0.06443182238050409,20.133799567354167,0.04328639129618625,28.50581387896854,0.9813434415393405
418,11.022553725156834,0.06449381429869849,20.121234860535296,0.04331946617609507,28.50243593543499,0.9813604928829052
419,11.015506726082055,0.06455580621689289,20.108650870844134,0.0433525410560039,28.499097579027598,0.9813775442264698
420,11.008445796713076,0.06461779813508729,20.09604786135717,0.04338561593591272,28.495798997329718,0.9813945955700345
421,11.001371097108333,0.0646797900532817,20.083426094048335,0.043418690815821545,28.49254037556795,0.9814116469135991
422,10.994282786813121,0.06474178197147609,20.070785829782686,0.043451765695730366,28.489321896605418,0.9814286982571637
423,10.987181024855266,0.0648037738896705,20.058127328310114,0.04348484057563919,28.486143740935514,0.9814457496007284
424,10.980065969740867,0.0648657658078649,20.04545084825917,0.04351791545554802,28.48300608667545,0.981462800944293
425,10.972937779450023,0.0649277577260593,20.03275664713088,0.04355099033545684,28.479909109560033,0.9814798522878576
426,10.965796611432623,0.0649897496442537,20.0200449812927,0.04358406521536567,28.476852982935476,0.9814969036314223
427,10.95864262260416,0.06505174156244811,20.007316105972443,0.04361714009527449,28.473837877753276,0.9815139549749868
428,10.951475969341548,0.0651137334806425,19.994570275252375,0.043650214975183316,28.4708639625642,0.9815310063185515
429,10.944296807479024,0.06517572539883691,19.98180774206324,0.043683289855092136,28.467931403512342,0.9815480576621162
430,10.937105292304036,0.0652377173170313,19.9690287581785,0.043716364735000963,28.465040364329383,0.9815651090056808
431,10.929901578553164,0.06529970923522571,19.95623357420848,0.04374943961490979,28.462191006328645,0.9815821603492454
432,10.922685820408107,0.0653617011534201,19.943422439594723,0.04378251449481861,28.45938348839953,0.9815992116928101
433,10.915458171491666,0.06542369307161451,19.930595602604264,0.04381558937472743,28.45661796700189,0.9816162630363747
434,10.908218784863765,0.06548568498980892,19.917753310324088,0.04384866425463626,28.453894596160545,0.9816333143799393
435,10.900967813017521,0.06554767690800331,19.904895808655574,0.043881739134545086,28.451213527459835,0.981650365723504
436,10.893705407875323,0.06560966882619772,19.892023342309027,0.04391481401445391,28.448574910038253,0.9816674170670686
437,10.886431720784959,0.06567166074439212,19.879136154798267,0.043947888894362734,28.445978890583355,0.9816844684106333
438,10.87914690251576,0.06573365266258652,19.866234488435293,0.043980963774271555,28.443425613326344,0.9817015197541978
439,10.87185110325479,0.06579564458078092,19.853318584324967,0.04401403865418038,28.440915220037184,0.9817185710977625
440,10.864544472603054,0.06585763649897533,19.84038868235983,0.0440471135340892,28.438447850019525,0.9817356224413272
441,10.857227159571751,0.06591962841716972,19.827445021214903,0.04408018841399803,28.436023640105837,0.9817526737848917
442,10.84989931257854,0.06598162033536413,19.8144878383426,0.04411326329390686,28.433642724652575,0.9817697251284564
443,10.842561079443861,0.06604361225355852,19.801517369967712,0.04414633817381568,28.431305235535405,0.9817867764720211
444,10.83521260738727,0.06610560417175293,19.788533851082367,0.0441794130537245,28.429011302144737,0.9818038278155856
445,10.827854043023816,0.06616759608994732,19.775537515441176,0.044212487933633325,28.426761051380836,0.9818208791591503
446,10.82048553236043,0.06622958800814173,19.76252859555635,0.04424556281354215,28.424554607649757,0.981837930502715
447,10.81310722079238,0.06629157992633614,19.749507322692917,0.04427863769345097,28.42239209285865,0.9818549818462796
448,10.805719253099737,0.06635357184453053,19.73647392686396,0.0443117125733598,28.42027362641162,0.9818720331898442
449,10.798321773443849,0.06641556376272494,19.72342863682601,0.04434478745326862,28.418199325205478,0.9818890845334088
450,10.790914925363916,0.06647755568091934,19.710371680074367,0.04437786233317745,28.416169303625615,0.9819061358769735
451,10.783498851773508,0.06653954759911374,19.697303282838593,0.04441093721308627,28.414183673542116,0.9819231872205381
452,10.776073694957194,0.06660153951730814,19.684223670078026,0.044444012092995096,28.4122425443055,0.9819402385641027
453,10.768639596567159,0.06666353143550253,19.671133065477356,0.04447708697290392,28.410346022743273,0.9819572899076674
454,10.761196697619848,0.06672552335369694,19.658031691442243,0.044510161852812744,28.408494213155862,0.981974341251232
455,10.753745138492691,0.06678751527189133,19.64491976909504,0.044543236732721564,28.40668721731308,0.9819913925947966
456,10.746285058920794,0.06684950719008574,19.631797518270538,0.04457631161263039,28.404925134450522,0.9820084439383613
457,10.738816597993711,0.06691149910828015,19.618665157511806,0.04460938649253922,28.403208061266064,0.982025495281926
458,10.731339894152237,0.06697349102647454,19.605522904066063,0.04464246137244804,28.401536091916473,0.9820425466254905
459,10.72385508518521,0.06703548294466895,19.59237097388062,0.044675536252356866,28.39990931801409,0.9820595979690552
460,10.716362308226387,0.06709747486286335,19.5792095815989,0.04470861113226569,28.398327828623582,0.9820766493126198
461,10.70886169975131,0.06715946678105775,19.56603894055649,0.044741686012174514,28.396791710258896,0.9820937006561844
462,10.70135339557423,0.06722145869925215,19.55285926277729,0.044774760892083335,28.395301046880085,0.9821107519997491
463,10.693837530845059,0.06728345061744656,19.539670758969688,0.04480783577199216,28.393855919890466,0.9821278033433137
464,10.686314240046354,0.06734544253564095,19.526473638522816,0.04484091065190099,28.392456408133693,0.9821448546868784
465,10.678783656990317,0.06740743445383536,19.513268109502878,0.04487398553180981,28.391102587891027,0.982161906030443
466,10.671245914815863,0.06746942637202975,19.50005437864948,0.04490706041171864,28.389794532878632,0.9821789573740076
467,10.663701145985677,0.06753141829022416,19.486832651372133,0.04494013529162746,28.388532314244976,0.9821960087175723
468,10.65614948228335,0.06759341020841855,19.473603131746685,0.044973210171536285,28.387316000568394,0.9822130600611368
469,10.6485910548105,0.06765540212661296,19.460366022511923,0.045006285051445105,28.38614565785454,0.9822301114047015
470,10.64102599398396,0.06771739404480737,19.447121525066166,0.04503935993135393,28.38502134953427,0.9822471627482662
471,10.633454429532994,0.06777938596300176,19.433869839463956,0.04507243481126276,28.383943136461223,0.9822642140918307
472,10.625876490496514,0.06784137788119617,19.420611164412794,0.04510550969117158,28.382911076909792,0.9822812654353954
473,10.618292305220383,0.06790336979939057,19.40734569726993,0.0451385845710804,28.381925226573063,0.9822983167789601
474,10.610702001354705,0.06796536171758497,19.394073634039252,0.04517165945098923,28.380985638560823,0.9823153681225247
475,10.603105705851164,0.06802735363577937,19.38079516936818,0.045204734330898055,28.380092363397797,0.9823324194660893
476,10.595503544960401,0.06808934555397378,19.367510496544668,0.045237809210806876,28.379245449021703,0.982349470809654
477,10.587895644229423,0.06815133747216817,19.35421980749422,0.045270884090715696,28.378444940781776,0.9823665221532186
478,10.58028212849902,0.06821332939036258,19.340923292777028,0.04530395897062453,28.377690881437026,0.9823835734967832
479,10.572663121901263,0.06827532130855697,19.32762114158512,0.04533703385053335,28.376983311154806,0.9824006248403478
480,10.56503874785697,0.06833731322675138,19.314313541739565,0.04537010873044217,28.37632226750941,0.9824176761839125
481,10.557409129073282,0.06839930514494577,19.30100067968778,0.045403183610351,28.375707785480742,0.9824347275274771
482,10.549774387541195,0.06846129706314018,19.28768274050088,0.045436258490259826,28.375139897453103,0.9824517788710417
483,10.542134644533178,0.06852328898133458,19.274359907871062,0.045469333370168646,28.37461863321406,0.9824688302146064
484,10.5344900206008,0.06858528089952898,19.261032364109063,0.04550240825007747,28.374144019953413,0.9824858815581711
485,10.526840635572391,0.06864727281772338,19.247700290141715,0.045535483129986294,28.37371608226225,0.9825029329017356
486,10.519186608550754,0.06870926473591779,19.234363865509497,0.04556855800989512,28.373334842132074,0.9825199842453003
487,10.51152805791088,0.06877125665411218,19.221023268364206,0.04560163288980394,28.373000318954066,0.982537035588865
488,10.50386510129771,0.06883324857230659,19.207678675466624,0.04563470776971277,28.372712529518402,0.9825540869324295
489,10.496197855623938,0.068895240490501,19.19433026218432,0.0456677826496216,28.372471488013684,0.9825711382759942
490,10.488526437067843,0.06895723240869539,19.18097820248944,0.04570085752953042,28.372277206026446,0.9825881896195588
491,10.480850961071132,0.0690192243268898,19.16762266895659,0.04573393240943924,28.372129692540764,0.9826052409631235
492,10.473171542336857,0.06908121624508419,19.154263832760805,0.045767007289348065,28.37202895393795,0.9826222923066881
493,10.465488294827312,0.0691432081632786,19.14090186367552,0.04580008216925689,28.371974993996346,0.9826393436502527
494,10.457801331762015,0.06920520008147299,19.127536930070622,0.04583315704916571,28.37196781389121,0.9826563949938174
495,10.450110765615689,0.0692671919996674,19.114169198910602,0.04586623192907453,28.372007412194694,0.982673446337382
496,10.442416708116282,0.0693291839178618,19.100798835752684,0.04589930680898336,28.37209378487588,0.9826904976809466
497,10.434719270243038,0.0693911758360562,19.087426004745105,0.04593238168889219,28.372226925300986,0.9827075490245113
498,10.427018562224553,0.0694531677542506,19.074050868625374,0.04596545656880101,28.372406824233583,0.9827246003680759
499,10.419314693536938,0.06951515967244501,19.060673588718625,0.045998531448709835,28.372633469834945,0.9827416517116405
500,10.41160777290194,0.0695771515906394,19.04729432493606,0.04603160632861866,28.3729068476645,0.9827587030552052
501,10.403897908285135,0.06963914350883381,19.03391323577338,0.04606468120852748,28.37322694068032,0.9827757543987699
502,10.396185206894156,0.06970113542702822,19.02053047830932,0.046097756088436304,28.373593729239772,0.9827928057423344
503,10.38846977517694,0.06976312734522261,19.007146208204233,0.04613083096834513,28.374007191100233,0.9828098570858991
504,10.380751718820004,0.069825119263417,18.993760579698744,0.04616390584825396,28.374467301419877,0.9828269084294637
505,10.373031142746758,0.06988711118161141,18.980373745612447,0.04619698072816278,28.37497403275855,0.9828439597730283
506,10.365308151115872,0.06994910309980581,18.96698585734263,0.0462300556080716,28.375527355078813,0.982861011116593
507,10.357582847319641,0.07001109501800021,18.95359706486314,0.046263130487980426,28.376127235746957,0.9828780624601576
508,10.349855333982397,0.07007308693619461,18.940207516723216,0.046296205367889254,28.376773639534196,0.9828951138037222
509,10.342125712958959,0.07013507885438902,18.92681736004644,0.046329280247798074,28.377466528617987,0.9829121651472869
510,10.334394085333116,0.07019707077258341,18.9134267405297,0.0463623551277069,28.378205862583272,0.9829292164908515
511,10.326660551416124,0.07025906269077782,18.900035802442268,0.04639543000761573,28.378991598424015,0.9829462678344162
512,10.318925210745254,0.07032105460897223,18.886644688624884,0.04642850488752455,28.379823690544704,0.9829633191779807
513,10.31118816208237,0.07038304652716662,18.873253540488886,0.04646157976743337,28.38070209076198,0.9829803705215454
514,10.303449503412535,0.07044503844536101,18.85986249801546,0.0464946546473422,28.38162674830636,0.9829974218651101
515,10.295709331942634,0.07050703036355543,18.846471699754915,0.046527729527251024,28.382597609824025,0.9830144732086746
516,10.28796774410008,0.07056902228174983,18.833081282825987,0.046560804407159845,28.38361461937881,0.9830315245522393
517,10.280224835531472,0.07063101419994422,18.819691382915206,0.04659387928706867,28.384677718454057,0.983048575895804
518,10.27248070110137,0.07069300611813863,18.806302134276393,0.0466269541669775,28.38578684595482,0.9830656272393686
519,10.26473543489104,0.07075499803633303,18.792913669730098,0.04666002904688632,28.386941938209993,0.9830826785829332
520,10.256989130197262,0.07081698995452743,18.77952612066319,0.04669310392679514,28.388142928974574,0.9830997299264979
521,10.249241879531159,0.07087898187272183,18.76613961702843,0.04672617880670397,28.38938974943205,0.9831167812700625
522,10.241493774617059,0.07094097379091624,18.75275428734417,0.046759253686612795,28.390682328196768,0.9831338326136271
523,10.233744906391395,0.07100296570911063,18.739370258694045,0.046792328566521615,28.39202059131664,0.9831508839571917
524,10.225995365001635,0.07106495762730504,18.72598765672676,0.046825403446430436,28.39340446227556,0.9831679353007564
525,10.218245239805228,0.07112694954549945,18.712606605655893,0.04685847832633926,28.39483386199629,0.983184986644321
526,10.210494619368614,0.07118894146369384,18.699227228259833,0.04689155320624809,28.396308708843215,0.9832020379878856
527,10.202743591466234,0.07125093338188823,18.68584964588166,0.04692462808615691,28.397828918625216,0.9832190893314503
528,10.194992243079586,0.07131292530008265,18.672473978429174,0.04695770296606574,28.399394404598713,0.983236140675015
529,10.18724066039633,0.07137491721827705,18.65910034437492,0.046990777845974566,28.40100507747071,0.9832531920185795
530,10.17948892880938,0.07143690913647144,18.64572886075633,0.047023852725883386,28.40266084540201,0.9832702433621442
531,10.171737132916071,0.07149890105466584,18.632359643175807,0.047056927605792206,28.40436161401038,0.9832872947057089
532,10.163985356517342,0.07156089297286025,18.618992805801025,0.047090002485701034,28.40610728637403,0.9833043460492734
533,10.156233682616943,0.07162288489105464,18.605628461365132,0.04712307736560986,28.407897763034992,0.9833213973928381
534,10.148482193420685,0.07168487680924905,18.592266721167093,0.04715615224551868,28.40973294200263,0.9833384487364027
535,10.140730970335722,0.07174686872744346,18.57890769507205,0.0471892271254275,28.41161271875729,0.9833555000799673
536,10.132980093969849,0.07180886064563785,18.56555149151176,0.04722230200533633,28.413536986254016,0.983372551423532
537,10.125229644130846,0.07187085256383226,18.552198217485074,0.04725537688524516,28.415505634926312,0.9833896027670966
538,10.11747969982586,0.07193284448202666,18.538847978558465,0.04728845176515398,28.417518552690105,0.9834066541106613
539,10.109730339260802,0.07199483640022106,18.525500878866616,0.047321526645062804,28.419575624947537,0.9834237054542259
540,10.101981639839774,0.07205682831841545,18.512157021113055,0.04735460152497163,28.421676734591365,0.9834407567977905
541,10.094233678164542,0.07211882023660987,18.49881650657086,0.04738767640488045,28.423821762008718,0.9834578081413552
542,10.08648653003405,0.07218081215480426,18.485479435083395,0.04742075128478927,28.426010585085642,0.9834748594849198
543,10.078740270443912,0.07224280407299866,18.472145905065094,0.0474538261646981,28.428243079211278,0.9834919108284844
544,10.070994973586005,0.07230479599119306,18.458816013502343,0.04748690104460693,28.430519117282326,0.9835089621720491
545,10.063250712848049,0.07236678790938747,18.445489855954353,0.04751997592451575,28.43283856970757,0.9835260135156138
546,10.055507560813233,0.07242877982758186,18.432167526554128,0.04755305080442457,28.43520130441235,0.9835430648591783
547,10.047765589259852,0.07249077174577627,18.418849118009454,0.0475861256843334,28.437607186843508,0.983560116202743
548,10.040024869161025,0.07255276366397068,18.405534721604003,0.04761920056424222,28.440056079973797,0.9835771675463076
549,10.032285470684373,0.07261475558216507,18.392224427198368,0.04765227544415104,28.442547844307043,0.9835942188898722
550,10.0245474631918,0.07267674750035948,18.37891832323129,0.04768535032405987,28.44508233788293,0.9836112702334369
551,10.01681091523924,0.07273873941855388,18.36561649672084,0.0477184252039687,28.447659416282068,0.9836283215770015
552,10.009075894576501,0.07280073133674828,18.35231903326569,0.04775150008387752,28.4502789326311,0.9836453729205661
553,10.001342468147069,0.07286272325494267,18.339026017046407,0.04778457496378634,28.45294073760792,0.9836624242641308
554,9.993610702087999,0.07292471517313708,18.32573753082685,0.047817649843695166,28.455644679446962,0.9836794756076954
555,9.98588066172981,0.07298670709133148,18.312453655955572,0.04785072472360399,28.45839060394448,0.9836965269512601
556,9.978152411596428,0.07304869900952587,18.299174472367266,0.047883799603512814,28.461178354464163,0.9837135782948246
557,9.970426015405126,0.07311069092772028,18.28590005858431,0.04791687448342164,28.464007771942597,0.9837306296383893
558,9.962701536066541,0.07317268284591469,18.272630491718324,0.04794994936333047,28.466878694894866,0.983747680981954
559,9.954979035684687,0.07323467476410908,18.25936584747177,0.04798302424323929,28.469790959420333,0.9837647323255185
560,9.947258575557003,0.07329666668230349,18.24610620013964,0.04801609912314811,28.47274439920838,0.9837817836690832
561,9.93954021617445,0.0733586586004979,18.23285162261116,0.04804917400305694,28.47573884554437,0.9837988350126479
562,9.931824017221626,0.07342065051869229,18.219602186371564,0.048082248882965764,28.478774127315415,0.9838158863562124
563,9.924110037576892,0.07348264243688668,18.206357961503887,0.048115323762874584,28.48185007101683,0.9838329376997771
564,9.916398335312579,0.0735446343550811,18.193119016690854,0.048148398642783405,28.48496650075776,0.9838499890433418
565,9.90868896769517,0.0736066262732755,18.179885419216774,0.04818147352269223,28.488123238267818,0.9838670403869064
566,9.900981991185548,0.07366861819146989,18.166657234969513,0.04821454840260106,28.49132010290316,0.983884091730471
567,9.893277461439252,0.0737306101096643,18.15343452844249,0.04824762328250988,28.494556911652978,0.9839011430740356
568,9.885575433306787,0.0737926020278587,18.140217362736756,0.04828069816241871,28.497833479145903,0.9839181944176003
569,9.877875960833947,0.0738545939460531,18.127005799563065,0.048313773042327535,28.501149617656605,0.9839352457611649
570,9.87017909726216,0.0739165858642475,18.11379989924407,0.048346847922236355,28.504505137112435,0.9839522971047295
571,9.862484895028892,0.0739785777824419,18.100599720716502,0.048379922802145175,28.50789984510001,0.9839693484482942
572,9.854793405768051,0.0740405697006363,18.08740532153341,0.048412997682054,28.511333546872223,0.9839863997918589
573,9.84710468031044,0.0741025616188307,18.07421675786648,0.04844607256196283,28.514806045354984,0.9840034511354234
574,9.83941876868423,0.07416455353702511,18.061034084508385,0.04847914744187165,28.518317141154235,0.9840205024789881
575,9.83173572011547,0.0742265454552195,18.047857354875127,0.04851222232178047,28.521866632562947,0.9840375538225528
576,9.824055583028612,0.0742885373734139,18.03468662100854,0.0485452972016893,28.52545431556831,0.9840546051661173
577,9.816378405047086,0.07435052929160832,18.021521933578747,0.048578372081598126,28.52907998385886,0.984071656509682
578,9.808704232993897,0.07441252120980271,18.008363341886678,0.048611446961506946,28.532743428831886,0.9840887078532466
579,9.80103311289224,0.0744745131279971,17.995210893866673,0.04864452184141577,28.536444439600515,0.9841057591968112
580,9.793365089966153,0.07453650504619151,17.9820646360891,0.0486775967213246,28.540182803001677,0.9841228105403759
581,9.785700208641213,0.07459849696438592,17.968924613763008,0.04871067160123342,28.543958303603006,0.9841398618839405
582,9.778038512545233,0.07466048888258031,17.955790870738884,0.04874374648114224,28.547770723710915,0.9841569132275052
583,9.770380044509011,0.07472248080077472,17.94266344951138,0.04877682136105107,28.55161984337807,0.9841739645710698
584,9.762724846567103,0.07478447271896912,17.92954239122212,0.048809896240959896,28.555505440411192,0.9841910159146344
585,9.755072959958614,0.07484646463716352,17.916427735662605,0.04884297112086872,28.559427290378952,0.9842080672581991
586,9.747424425128031,0.07490845655535792,17.903319521277037,0.048876046000777544,28.56338516661963,0.9842251186017636
587,9.739779281726086,0.07497044847355233,17.89021778516532,0.04890912088068637,28.567378840249674,0.9842421699453283
588,9.732137568610638,0.07503244039174672,17.87712256308604,0.04894219576059519,28.571408080171047,0.984259221288893
589,9.724499323847581,0.07509443230994112,17.864033889459463,0.04897527064050401,28.575472653079967,0.9842762726324575
590,9.716864584711798,0.07515642422813554,17.85095179737067,0.04900834552041284,28.57957232347483,0.9842933239760222
591,9.709233387688139,0.07521841614632993,17.83787631857262,0.04904142040032167,28.583706853664626,0.9843103753195869
592,9.701605768472405,0.07528040806452432,17.82480748348938,0.04907449528023049,28.587876003777318,0.9843274266631515
593,9.693981761972388,0.07534239998271873,17.811745321219277,0.04910757016013931,28.592079531768057,0.9843444780067161
594,9.68636140230894,0.07540439190091314,17.79868985953818,0.049140645040048135,28.5963171934283,0.9843615293502808
595,9.678744722817044,0.07546638381910753,17.785641124902806,0.04917371991995696,28.600588742393654,0.9843785806938454
596,9.671131756046925,0.07552837573730194,17.772599142454062,0.04920679479986578,28.604893930153168,0.98439563203741
597,9.66352253376522,0.07559036765549634,17.759563936020385,0.04923986967977461,28.60923250605778,0.9844126833809747
598,9.65591708695613,0.07565235957369074,17.74653552812124,0.04927294455968344,28.613604217329254,0.9844297347245393
599,9.648315445822615,0.07571435149188514,17.733513939970532,0.04930601943959226,28.618008809069096,0.984446786068104
600,9.64071763978764,0.07577634341007955,17.720499191480158,0.04933909431950108,28.622446024267276,0.9844638374116685
601,9.633123697495428,0.07583833532827394,17.707491301263538,0.049372169199409906,28.626915603811877,0.9844808887552332
602,9.625533646812734,0.07590032724646834,17.694490286639226,0.04940524407931873,28.631417286497438,0.9844979400987979
603,9.617947514830153,0.07596231916466274,17.68149616363454,0.049438318959227553,28.63595080903479,0.9845149914423624
604,9.610365327863487,0.07602431108285715,17.668508946989263,0.049471393839136374,28.640515906059985,0.9845320427859271
605,9.602787111455093,0.07608630300105154,17.655528650159344,0.0495044687190452,28.645112310143762,0.9845490941294918
606,9.59521289037527,0.07614829491924595,17.64255528532068,0.04953754359895403,28.649739751800904,0.9845661454730563
607,9.587642688623705,0.07621028683744036,17.629588863372906,0.04957061847886285,28.654397959499754,0.984583196816621
608,9.580076529430908,0.07627227875563475,17.616629393943267,0.049603693358771676,28.659086659671736,0.9846002481601857
609,9.572514435259695,0.07633427067382915,17.603676885390485,0.049636768238680504,28.663805576721067,0.9846172995037503
610,9.564956427806695,0.07639626259202356,17.59073134480871,0.049669843118589324,28.668554433034195,0.9846343508473149
611,9.557402528003882,0.07645825451021795,17.577792778031455,0.049702917998498145,28.673332948989916,0.9846514021908795
612,9.54985275602013,0.07652024642841235,17.564861189635643,0.04973599287840697,28.678140842968986,0.9846684535344442
613,9.5423071312628,0.07658223834660677,17.551936582945633,0.0497690677583158,28.68297783136405,0.9846855048780088
614,9.53476567237938,0.07664423026480116,17.539018960037346,0.04980214263822462,28.687843628589636,0.9847025562215734
615,9.527228397259085,0.07670622218299555,17.52610832174234,0.04983521751813344,28.69273794709219,0.9847196075651381
616,9.51969532303455,0.07676821410118996,17.513204667652023,0.049868292398042274,28.697660497360175,0.9847366589087027
617,9.512166466083524,0.07683020601938437,17.50030799612187,0.049901367277951095,28.70261098793422,0.9847537102522673
618,9.504641842030596,0.07689219793757876,17.48741830427562,0.049934442157859915,28.70758912541747,0.984770761595832
619,9.497121465748918,0.07695418985577317,17.474535588009623,0.04996751703776874,28.712594614485624,0.9847878129393967
620,9.48960535136202,0.07701618177396757,17.461659841997125,0.05000059191767757,28.717627157897624,0.9848048642829612
621,9.482093512245577,0.07707817369216197,17.44879105969266,0.05003366679758639,28.72268645650594,0.9848219156265259
622,9.474585961029257,0.07714016561035637,17.435929233336434,0.05006674167749521,28.727772209267055,0.9848389669700905
623,9.467082709598568,0.07720215752855078,17.42307435395879,0.05009981655740404,28.73288411325208,0.9848560183136551
624,9.459583769096746,0.07726414944674517,17.410226411384663,0.050132891437312865,28.738021863657355,0.9848730696572198
625,9.45208914992665,0.07732614136493957,17.397385394238114,0.050165966317221686,28.74318515381524,0.9848901210007844
626,9.444598861752702,0.07738813328313399,17.384551289946888,0.05019904119713051,28.748373675204583,0.9849071723443491
627,9.43711291350286,0.07745012520132838,17.371724084746994,0.05023211607703934,28.753587117461958,0.9849242236879137
628,9.42963131337058,0.07751211711952277,17.35890376368736,0.05026519095694816,28.758825168392285,0.9849412750314783
629,9.422154068816836,0.07757410903771718,17.346090310634455,0.05029826583685698,28.764087513979824,0.984958326375043
630,9.414681186572167,0.07763610095591159,17.333283708277055,0.05033134071676581,28.769373838399222,0.9849753777186075
631,9.407212672638728,0.07769809287410598,17.320483938130934,0.050364415596674636,28.774683824026553,0.9849924290621722
632,9.399748532292381,0.07776008479230039,17.307690980543683,0.050397490476583456,28.780017151450533,0.9850094804057369
633,9.392288770084814,0.07782207671049479,17.29490481469947,0.05043056535649228,28.78537349948339,0.9850265317493014
634,9.384833389845676,0.07788406862868918,17.28212541862395,0.050463640236401104,28.790752545172825,0.9850435830928661
635,9.377382394684737,0.07794606054688359,17.269352769189112,0.05049671511630993,28.796153963812415,0.9850606344364308
636,9.369935786994093,0.078008052465078,17.256586842118224,0.05052978999621875,28.801577428953724,0.9850776857799954
637,9.36249356845037,0.07807004438327239,17.24382761199077,0.05056286487612758,28.807022612417377,0.98509473712356
638,9.355055740016965,0.07813203630146678,17.231075052247466,0.05059593975603641,28.812489184304656,0.9851117884671247
639,9.347622301946307,0.0781940282196612,17.218329135195265,0.05062901463594523,28.81797681300908,0.9851288398106893
640,9.340193253782171,0.0782560201378556,17.205589832012443,0.05066208951585405,28.823485165227698,0.9851458911542539
641,9.332768594361962,0.07831801205604999,17.192857112753657,0.050695164395762875,28.8290139059735,0.9851629424978186
642,9.325348321819071,0.0783800039742444,17.18013094635515,0.0507282392756717,28.834562698586186,0.9851799938413832
643,9.317932433585241,0.0784419958924388,17.167411300639834,0.05076131415558052,28.84013120474468,0.9851970451849478
644,9.310520926392957,0.0785039878106332,17.154698142322548,0.05079438903548934,28.845719084478638,0.9852140965285124
645,9.303113796277847,0.0785659797288276,17.141991437015264,0.05082746391539818,28.851325996180403,0.9852311478720771
646,9.295711038581139,0.07862797164702201,17.12929114923239,0.050860538795307,28.856951596616963,0.9852481992156418
647,9.288312647952107,0.0786899635652164,17.11659724239602,0.05089361367521582,28.86259554094191,0.9852652505592063
648,9.280918618350565,0.07875195548341081,17.103909678841298,0.050926688555124645,28.868257482707566,0.985282301902771
649,9.273528943049381,0.07881394740160522,17.091228419821807,0.05095976343503347,28.873937073877077,0.9852993532463357
650,9.266143614637006,0.07887593931979961,17.078553425514936,0.05099283831494229,28.879633964836366,0.9853164045899002
651,9.258762625020035,0.078937931237994,17.065884655027325,0.051025913194851114,28.88534780440672,0.9853334559334649
652,9.251385965425785,0.07899992315618841,17.053222066400334,0.05105898807475994,28.891078239856796,0.9853505072770296
653,9.24401362640491,0.07906191507438282,17.04056561661554,0.05109206295466877,28.89682491691503,0.9853675586205942
654,9.236645597834036,0.07912390699257721,17.02791526160029,0.05112513783457759,28.90258747978196,0.9853846099641588
655,9.229281868918383,0.07918589891077162,17.01527095623319,0.051158212714486416,28.90836557114268,0.9854016613077234
656,9.221922428194482,0.07924789082896602,17.002632654349817,0.05119128759439524,28.91415883217937,0.9854187126512881
657,9.21456726353285,0.07930988274716042,16.99000030874823,0.051224362474304064,28.919966902583482,0.9854357639948527
658,9.20721636214072,0.07937187466535482,16.977373871194708,0.051257437354212884,28.92578942056907,0.9854528153384173
659,9.19986971056479,0.07943386658354923,16.96475329242938,0.05129051223412171,28.93162602288442,0.985469866681982
660,9.192527294693992,0.07949585850174362,16.952138522171992,0.05132358711403054,28.937476344825498,0.9854869180255466
661,9.185189099762276,0.07955785041993801,16.93952950912763,0.05135666199393936,28.943340020248346,0.9855039693691112
662,9.177855110351437,0.07961984233813243,16.926926200992508,0.05138973687384818,28.949216681581856,0.9855210207126759
663,9.170525310393952,0.07968183425632683,16.91432854445976,0.05142281175375701,28.955105959840715,0.9855380720562406
664,9.163199683175833,0.07974382617452122,16.901736485225317,0.051455886633665834,28.961007484637847,0.9855551233998051
665,9.155878211339513,0.07980581809271563,16.889149967993745,0.051488961513574655,28.966920884198167,0.9855721747433698
666,9.148560876886757,0.07986781001091003,16.876568936484162,0.05152203639348348,28.972845785370488,0.9855892260869344
667,9.141247661181582,0.07992980192910443,16.86399333343615,0.05155511127339231,28.978781813641298,0.985606277430499
668,9.133938544953214,0.07999179384729883,16.85142310061574,0.05158818615330113,28.984728593147484,0.9856233287740637
669,9.126633508299053,0.08005378576549324,16.838858178821372,0.05162126103320995,28.99068574668945,0.9856403801176283
670,9.119332530687679,0.08011577768368763,16.826298507889923,0.05165433591311878,28.996652895744262,0.9856574314611929
671,9.112035590961854,0.08017776960188204,16.813744026702743,0.051687410793027605,29.00262966047881,0.9856744828047576
672,9.104742667341565,0.08023976152007645,16.801194673191766,0.051720485672936425,29.00861565976311,0.9856915341483222
673,9.097453737427095,0.08030175343827084,16.788650384345537,0.051753560552845246,29.014610511183264,0.9857085854918869
674,9.090168778202083,0.08036374535646523,16.77611109621542,0.05178663543275407,29.020613831055186,0.9857256368354514
675,9.082887766036638,0.08042573727465965,16.763576743921686,0.0518197103126629,29.026625234437653,0.9857426881790161
676,9.075610676690475,0.08048772919285405,16.751047261659764,0.05185278519257172,29.032644335145775,0.9857597395225808
677,9.068337485316034,0.08054972111104844,16.73852258270638,0.05188586007248055,29.038670745764396,0.9857767908661453
678,9.061068166461663,0.08061171302924285,16.72600263942586,0.051918934952389376,29.044704077661564,0.98579384220971
679,9.053802694074806,0.08067370494743725,16.71348736327635,0.051952009832298196,29.050743941002104,0.9858108935532747
680,9.046541041505206,0.08073569686563165,16.700976684816137,0.051985084712207016,29.056789944760855,0.9858279448968393
681,9.039283181508125,0.08079768878382605,16.688470533709935,0.052018159592115844,29.06284169673671,0.9858449962404039
682,9.032029086247618,0.08085968070202046,16.67596883873527,0.05205123447202467,29.0688988035659,0.9858620475839686
683,9.024778727299783,0.08092167262021485,16.6634715277888,0.05208430935193349,29.074960870735758,0.9858790989275332
684,9.017532075656051,0.08098366453840926,16.650978527892768,0.05211738423184231,29.08102750259838,0.9858961502710978
685,9.010289101726507,0.08104565645660367,16.638489765201367,0.052150459111751146,29.08709830238437,0.9859132016146624
686,9.00304977534322,0.08110764837479806,16.62600516500723,0.05218353399165997,29.093172872216563,0.9859302529582271
687,8.995814065763586,0.08116964029299245,16.613524651747873,0.05221660887156879,29.099250813123884,0.9859473043017917
688,8.988581941673697,0.08123163221118687,16.601048149012204,0.052249683751477614,29.105331725055116,0.9859643556453563
689,8.981353371191753,0.08129362412938126,16.58857557954704,0.05228275863138644,29.111415206892875,0.985981406988921
690,8.974128321871447,0.08135561604757566,16.576106865263665,0.05231583351129526,29.117500856467203,0.9859984583324857
691,8.966906760705411,0.08141760796577006,16.563641927244365,0.05234890839120408,29.12358827056993,0.9860155096760502
692,8.959688654128653,0.08147959988396447,16.551180685749063,0.05238198327111291,29.129677044968364,0.9860325610196149
693,8.952473968022044,0.08154159180215886,16.5387230602219,0.05241505815102174,29.135766774419345,0.9860496123631796
694,8.945262667715786,0.08160358372035327,16.526268969297924,0.05244813303093056,29.141857052683278,0.9860666637067441
695,8.938054717992934,0.08166557563854768,16.513818330809666,0.052481207910839385,29.147947472538185,0.9860837150503088
696,8.93085008309291,0.08172756755674207,16.501371061793947,0.05251428279074821,29.154037625793883,0.9861007663938735
697,8.923648726715065,0.08178955947493648,16.48892707849847,0.05254735767065703,29.16012710330572,0.986117817737438
698,8.916450612022224,0.08185155139313088,16.476486296388643,0.05258043255056585,29.16621549498953,0.9861348690810027
699,8.909255701644282,0.08191354331132528,16.464048630154252,0.05261350743047468,29.172302389834787,0.9861519204245673
700,8.902063957681797,0.08197553522951967,16.45161399371633,0.05264658231038351,29.178387375919634,0.986168971768132
701,8.894875341709609,0.08203752714771408,16.439182300233867,0.05267965719029233,29.184470040424724,0.9861860231116966
702,8.887689814780483,0.08209951906590848,16.426753462110693,0.05271273207020115,29.190549969647556,0.9862030744552612
703,8.880507337428767,0.08216151098410288,16.414327391002274,0.052745806950109976,29.196626749016854,0.9862201257988259
704,8.873327869674048,0.08222350290229728,16.401903997822615,0.0527788818300188,29.2026999631065,0.9862371771423905
705,8.866151371024865,0.08228549482049169,16.389483192751115,0.052811956709927624,29.208769195650685,0.9862542284859551
706,8.858977800482405,0.08234748673868608,16.37706488523948,0.05284503158983645,29.214834029557238,0.9862712798295198
707,8.85180711654423,0.08240947865688049,16.364648984018654,0.05287810646974528,29.220894046922837,0.9862883311730845
708,8.844639277208028,0.0824714705750749,16.35223539710575,0.0529111813496541,29.22694882904704,0.986305382516649
709,8.837474239975366,0.08253346249326929,16.339824031811037,0.05294425622956292,29.232997956446816,0.9863224338602137
710,8.830311961855472,0.08259545441146368,16.327414794744897,0.05297733110947175,29.23904100887104,0.9863394852037783
711,8.823152399369025,0.0826574463296581,16.315007591824845,0.053010405989380574,29.245077565314663,0.9863565365473429
712,8.81599550855199,0.0827194382478525,16.302602328282575,0.053043480869289394,29.25110720403396,0.9863735878909076
713,8.808841244959408,0.08278143016604689,16.290198908670945,0.053076555749198215,29.257129502560097,0.9863906392344722
714,8.801689563669273,0.0828434220842413,16.277797236871095,0.05310963062910705,29.26314403771442,0.9864076905780368
715,8.794540419286381,0.0829054140024357,16.265397216099505,0.05314270550901587,29.26915038562269,0.9864247419216015
716,8.787393765946218,0.0829674059206301,16.25299874891509,0.05317578038892469,29.275148121729764,0.9864417932651661
717,8.780249557318836,0.0830293978388245,16.240601737226317,0.05320885526883352,29.28113682081413,0.9864588446087308
718,8.77310774661278,0.08309138975701891,16.228206082298357,0.053241930148742345,29.28711605700262,0.9864758959522953
719,8.765968286579017,0.0831533816752133,16.215811684760205,0.053275005028651165,29.29308540378505,0.98649294729586
720,8.758831129514858,0.08321537359340771,16.203418444611895,0.053308079908559985,29.29904443402863,0.9865099986394247
721,8.751696227267937,0.08327736551160211,16.19102626123163,0.05334115478846881,29.304992719993077,0.9865270499829892
722,8.744563531240175,0.0833393574297965,16.178635033383046,0.05337422966837764,29.31092983334501,0.9865441013265539
723,8.737432992391767,0.0834013493479909,16.166244659222393,0.05340730454828646,29.316855345172723,0.9865611526701186
724,8.730304561245186,0.08346334126618532,16.153855036305774,0.05344037942819529,29.322768826000928,0.9865782040136831
725,8.723178187889218,0.08352533318437971,16.141466061596418,0.053473454308104115,29.328669845805493,0.9865952553572478
726,8.716053821982964,0.0835873251025741,16.129077631471937,0.053506529188012936,29.33455797402818,0.9866123067008125
727,8.708931412759917,0.08364931702076851,16.116689641731607,0.053539604067921756,29.340432779591513,0.9866293580443771
728,8.701810909032014,0.08371130893896292,16.104301987603677,0.05357267894783058,29.34629383091318,0.9866464093879417
729,8.694692259193713,0.08377330085715731,16.09191456375268,0.05360575382773941,29.352140695921612,0.9866634607315063
730,8.687575411226085,0.08383529277535172,16.079527264286767,0.05363882870764823,29.35797294206982,0.986680512075071
731,8.680460312700923,0.08389728469354613,16.067139982765053,0.05367190358755705,29.36379013635097,0.9866975634186356
732,8.673346910784861,0.08395927661174052,16.05475261220496,0.05370497846746588,29.369591845312858,0.9867146147622002
733,8.666235152243505,0.08402126852993493,16.04236504508961,0.053738053347374706,29.37537763507283,0.9867316661057649
734,8.659124983445585,0.08408326044812933,16.029977173375233,0.05377112822728353,29.381147071332716,0.9867487174493296
735,8.65201635036711,0.08414525236632373,16.017588888498494,0.053804203107192354,29.38689971939331,0.9867657687928941
736,8.644909198595549,0.08420724428451812,16.005200081383997,0.05383727798710118,29.39263514417002,0.9867828201364588
737,8.637803473334014,0.08426923620271254,15.992810642451667,0.05387035286701,29.39835291020678,0.9867998714800235
738,8.630699119405472,0.08433122812090693,15.980420461624188,0.05390342774691882,29.40405258169168,0.986816922823588
739,8.623596081256933,0.08439322003910132,15.96802942833446,0.05393650262682765,29.409733722471547,0.9868339741671527
740,8.616494302963707,0.08445521195729573,15.955637431533098,0.05396957750673648,29.415395896066865,0.9868510255107174
741,8.60939372823362,0.08451720387549014,15.943244359695864,0.0540026523866453,29.421038665686712,0.9868680768542819
742,8.602294300411282,0.08457919579368453,15.930850100831192,0.05403572726655412,29.426661594243665,0.9868851281978466
743,8.595195962482334,0.08464118771187894,15.918454542487652,0.054068802146462945,29.43226424436878,0.9869021795414112
744,8.588098657077744,0.08470317963007334,15.90605757176153,0.05410187702637177,29.43784617842625,0.9869192308849759
745,8.58100232647808,0.08476517154826774,15.893659075304273,0.05413495190628059,29.44340695852871,0.9869362822285405
746,8.57390691261781,0.08482716346646214,15.881258939330085,0.05416802678618942,29.44894614655194,0.9869533335721051
747,8.566812357089614,0.08488915538465655,15.868857049623443,0.05420110166609825,29.454463304149822,0.9869703849156698
748,8.559718601148727,0.08495114730285094,15.856453291546664,0.05423417654600707,29.45995799276929,0.9869874362592344
749,8.55262558571724,0.08501313922104534,15.844047550047476,0.05426725142591589,29.46542977366527,0.987004487602799
750,8.545533251388466,0.08507513113923974,15.831639709666586,0.054300326305824716,29.470878207915668,0.9870215389463637
751,8.538441538431288,0.08513712305743415,15.819229654545268,0.05433340118573354,29.476302856435993,0.9870385902899282
752,8.53135038679454,0.08519911497562854,15.806817268432958,0.05436647606564236,29.48170327999501,0.9870556416334929
753,8.52425973611136,0.08526110689382295,15.794402434694875,0.054399550945551184,29.487079039228753,0.9870726929770576
754,8.517169525703608,0.08532309881201736,15.7819850363196,0.05443262582546002,29.492429694656195,0.9870897443206222
755,8.510079694586235,0.08538509073021175,15.769564955926748,0.05446570070536884,29.497754806693848,0.9871067956641868
756,8.502990181471716,0.08544708264840616,15.75714207577455,0.05449877558527766,29.503053935670767,0.9871238470077515
757,8.495900924774453,0.08550907456660056,15.744716277767509,0.054531850465186486,29.50832664184346,0.9871408983513161
758,8.488811862615211,0.08557106648479496,15.732287443464065,0.054564925345095314,29.513572485410847,0.9871579496948807
759,8.481722932825553,0.08563305840298935,15.719855454084223,0.054598000225004134,29.51879102652922,0.9871750010384454
760,8.474634072952284,0.08569505032118377,15.707420190517237,0.054631075104912954,29.523981825326914,0.98719205238201
761,8.467545220261924,0.08575704223937816,15.694981533329232,0.05466414998482178,29.529144441919634,0.9872091037255747
762,8.460456311745146,0.08581903415757255,15.682539362770957,0.05469722486473061,29.534278436425048,0.9872261550691392
763,8.453367284121281,0.08588102607576696,15.67009355878539,0.05473029974463943,29.539383368977823,0.9872432064127039
764,8.44627807384278,0.08594301799396137,15.65764400101547,0.05476337462454826,29.54445879974447,0.9872602577562686
765,8.43918861709972,0.08600500991215576,15.645190568811774,0.054796449504457084,29.54950428893826,0.9872773090998331
766,8.432098849824287,0.08606700183035017,15.632733141240212,0.054829524384365905,29.554519396834106,0.9872943604433978
767,8.42500870769531,0.08612899374854457,15.620271597089749,0.054862599264274725,29.559503683783493,0.9873114117869625
768,8.417918126142759,0.08619098566673897,15.607805814880095,0.05489567414418355,29.56445671022904,0.987328463130527
769,8.410827040352267,0.08625297758493337,15.595335672869432,0.05492874902409238,29.56937803672004,0.9873455144740917
770,8.403735385269684,0.08631496950312778,15.582861049062117,0.0549618239040012,29.57426722392643,0.9873625658176564
771,8.396643095605597,0.08637696142132217,15.570381821216428,0.05499489878391002,29.579123832654332,0.987379617161221
772,8.38955010583988,0.08643895333951657,15.557897866852272,0.05502797366381885,29.58394742386055,0.9873966685047856
773,8.382456350226267,0.08650094525771099,15.545409063258916,0.055061048543727675,29.58873755866746,0.9874137198483502
774,8.375361762796881,0.08656293717590538,15.532915287502732,0.055094123423636496,29.593493798377875,0.9874307711919149
775,8.368266277366835,0.08662492909409977,15.520416416434932,0.05512719830354532,29.59821570448954,0.9874478225354795
776,8.36116982753878,0.08668692101229418,15.50791232669929,0.05516027318345415,29.602902838710545,0.9874648738790441
777,8.354072346707513,0.08674891293048859,15.495402894739915,0.05519334806336297,29.607554762973297,0.9874819252226088
778,8.346973768064544,0.08681090484868298,15.482887996808966,0.05522642294327179,29.61217103944991,0.9874989765661734
779,8.33987402460269,0.08687289676687739,15.470367508974403,0.05525949782318062,29.61675123056662,0.987516027909738
780,8.33277304912069,0.08693488868507179,15.457841307127765,0.055292572703089446,29.62129489901863,0.9875330792533027
781,8.325670774227795,0.08699688060326619,15.445309266991885,0.055325647582998266,29.625801607784794,0.9875501305968674
782,8.318567132348395,0.08705887252146059,15.432771264128661,0.05535872246290709,29.630270920142106,0.9875671819404319
783,8.311462055726611,0.087120864439655,15.420227173946785,0.05539179734281592,29.634702399680947,0.9875842332839966
784,8.304355476430942,0.08718285635784939,15.407676871709533,0.05542487222272474,29.639095610318968,0.9876012846275612
785,8.297247326358875,0.08724484827604378,15.395120232542485,0.05545794710263356,29.643450116316348,0.9876183359711258
786,8.290137537241513,0.0873068401942382,15.382557131441288,0.05549102198254239,29.64776548229016,0.9876353873146905
787,8.283026040648236,0.0873688321124326,15.369987443279415,0.05552409686245122,29.652041273229,0.9876524386582551
788,8.275912767991308,0.08743082403062699,15.357411042815908,0.05555717174236004,29.656277054507644,0.9876694900018198
789,8.268797650530537,0.0874928159488214,15.344827804703133,0.05559024662226886,29.660472391901344,0.9876865413453844
790,8.26168061937793,0.0875548078670158,15.332237603494537,0.055623321502177685,29.664626851600957,0.987703592688949
791,8.25456160550233,0.0876167997852102,15.319640313652378,0.05565639638208651,29.668740000226734,0.9877206440325137
792,8.24744053973408,0.0876787917034046,15.3070358095555,0.05568947126199533,29.672811404843408,0.9877376953760783
793,8.240317352769683,0.08774078362159901,15.29442396550705,0.05572254614190416,29.67684063297441,0.9877547467196429
794,8.23319197517646,0.0878027755397934,15.281804655742231,0.05575562102181299,29.68082725261638,0.9877717980632076
795,8.226064337397208,0.08786476745798781,15.269177754436065,0.05578869590172181,29.684770832253605,0.9877888494067721
796,8.218934369754894,0.08792675937618222,15.256543135711084,0.05582177078163063,29.688670940872445,0.9878059007503368
797,8.211802002457292,0.08798875129437661,15.243900673645108,0.055854845661539455,29.69252714797571,0.9878229520939015
798,8.204667165601677,0.088050743212571,15.231250242278946,0.05588792054144828,29.69633902359709,0.9878400034374661
799,8.197529789179502,0.08811273513076541,15.218591715624157,0.0559209954213571,29.700106138315302,0.9878570547810307
800,8.190389803081056,0.08817472704895982,15.205924967670732,0.055954070301265924,29.70382806326868,0.9878741061245954
801,8.183247137100167,0.08823671896715421,15.193249872394833,0.05598714518117475,29.707504370169303,0.98789115746816
802,8.176101720938869,0.08829871088534862,15.180566303766525,0.05602022006108358,29.711134631317286,0.9879082088117246
803,8.168953484212082,0.08836070280354302,15.167874135757458,0.0560532949409924,29.71471841961503,0.9879252601552893
804,8.16180235645231,0.08842269472173742,15.155173242348578,0.056086369820901226,29.71825530858142,0.9879423114988539
805,8.1546482671143,0.08848468663993182,15.14246349753784,0.05611944470081005,29.721744872366042,0.9879593628424185
806,8.14749114557976,0.08854667855812623,15.129744775347879,0.056152519580718874,29.7251866857633,0.9879764141859831
807,8.140330921162029,0.08860867047632062,15.117016949833722,0.056185594460627694,29.728580324226616,0.9879934655295478
808,8.13316752311075,0.08867066239451502,15.10427989509045,0.05621866934053652,29.731925363882336,0.9880105168731125
809,8.126000880616576,0.08873265431270944,15.091533485260882,0.05625174422044535,29.735221381544058,0.988027568216677
810,8.118830922815857,0.08879464623090383,15.078777594543233,0.05628481910035417,29.738467954726534,0.9880446195602417
811,8.111657578795315,0.08885663814909822,15.066012097198788,0.05631789398026299,29.741664661659666,0.9880616709038064
812,8.104480777596736,0.08891863006729263,15.05323686755954,0.05635096886017182,29.74481108130251,0.9880787222473709
813,8.097300448221656,0.08898062198548704,15.040451780035852,0.056384043740080644,29.74790679335724,0.9880957735909356
814,8.090116519636055,0.08904261390368143,15.027656709124074,0.056417118619989465,29.750951378283066,0.9881128249345003
815,8.082928920775021,0.08910460582187583,15.014851529414182,0.05645019349989829,29.75394441730996,0.9881298762780649
816,8.075737580547447,0.08916659774007024,15.002036115597399,0.05648326837980712,29.75688549245278,0.9881469276216295
817,8.068542427840711,0.08922858965826463,14.989210342473811,0.05651634325971594,29.759774186524872,0.9881639789651941
818,8.06134339152536,0.08929058157645904,14.976374084959948,0.05654941813962476,29.762610083151927,0.9881810303087588
819,8.054140400459776,0.08935257349465345,14.963527218096395,0.05658249301953359,29.765392766785713,0.9881980816523234
820,8.04693338349486,0.08941456541284784,14.950669617055361,0.056615567899442415,29.76812182271777,0.988215132995888
821,8.039722269478712,0.08947655733104223,14.937801157148277,0.056648642779351235,29.770796837093165,0.9882321843394527
822,8.032506987261288,0.08953854924923665,14.924921713833319,0.056681717659260056,29.773417396923897,0.9882492356830173
823,8.025287465699087,0.08960054116743105,14.912031162722972,0.05671479253916889,29.775983090102923,0.9882662870265819
824,8.018063633659795,0.08966253308562544,14.899129379591596,0.05674786741907771,29.778493505417224,0.9882833383701466
825,8.010835420026972,0.08972452500381985,14.886216240382918,0.05678094229898653,29.780948232561734,0.9883003897137113
826,8.003602753704696,0.08978651692201425,14.873291621217565,0.05681401717889536,29.783346862152616,0.9883174410572758
827,7.996365563622228,0.08984850884020865,14.86035539840057,0.056847092058804186,29.785688985740773,0.9883344924008405
828,7.989123778738657,0.08991050075840305,14.847407448428857,0.056880166938713006,29.787974195825303,0.9883515437444051
829,7.981877328047557,0.08997249267659746,14.834447647998724,0.056913241818621826,29.790202085866717,0.9883685950879697
830,7.974626140581632,0.09003448459479185,14.821475874013313,0.056946316698530654,29.79237225030057,0.9883856464315344
831,7.967370145417345,0.09009647651298626,14.808492003590057,0.05697939157843948,29.794484284550393,0.988402697775099
832,7.960109271679572,0.09015846843118067,14.79549591406813,0.0570124664583483,29.796537785041227,0.9884197491186636
833,7.952843448546225,0.09022046034937506,14.782487483015855,0.05704554133825713,29.798532349212707,0.9884368004622283
834,7.945572605252867,0.09028245226756945,14.769466588238132,0.057078616218165956,29.80046757553227,0.9884538518057929
835,7.938296671097359,0.09034444418576387,14.756433107783845,0.05711169109807478,29.802343063508278,0.9884709031493576
836,7.931015575444463,0.09040643610395827,14.743386919953213,0.0571447659779836,29.804158413703085,0.9884879544929221
837,7.923729247730444,0.09046842802215266,14.730327903305184,0.057177840857892424,29.80591322774611,0.9885050058364868
838,7.916437617467685,0.09053041994034706,14.717255936664777,0.05721091573780125,29.807607108346865,0.9885220571800515
839,7.909140614249294,0.09059241185854147,14.704170899130443,0.05724399061771007,29.809239659307785,0.988539108523616
840,7.901838167753686,0.09065440377673586,14.691072670081336,0.05727706549761889,29.810810485537303,0.9885561598671807
841,7.894530207749165,0.09071639569493027,14.677961129184673,0.05731014037752772,29.812319193062628,0.9885732112107454
842,7.887216664098517,0.09077838761312468,14.66483615640298,0.05734321525743655,29.813765389042587,0.98859026255431
843,7.879897466763584,0.09084037953131907,14.651697632001408,0.05737629013734537,29.815148681780407,0.9886073138978746
844,7.872572545809815,0.09090237144951348,14.638545436554935,0.057409365017254195,29.816468680736435,0.9886243652414393
845,7.86524183141084,0.09096436336770788,14.625379450955647,0.05744243989716302,29.817724996540857,0.9886414165850039
846,7.857905253853016,0.09102635528590228,14.612199556419942,0.05747551477707184,29.818917241006247,0.9886584679285685
847,7.8505627435399745,0.09108834720409667,14.599005634495729,0.05750858965698066,29.820045027140324,0.9886755192721332
848,7.843214230997148,0.09115033912229108,14.585797567069612,0.05754166453688949,29.821107969158316,0.9886925706156978
849,7.835859646876315,0.09121233104048548,14.572575236374067,0.05757473941679832,29.822105682495568,0.9887096219592624
850,7.8284989219601115,0.09127432295867988,14.559338524994569,0.05760781429670714,29.823037783819977,0.988726673302827
851,7.821131987166533,0.09133631487687428,14.546087315876733,0.05764088917661596,29.82390389104435,0.9887437246463917
852,7.813758773553456,0.09139830679506869,14.53282149233342,0.05767396405652479,29.824703623338802,0.9887607759899564
853,7.806379212323122,0.09146029871326308,14.519540938051831,0.05770703893643361,29.825436601143,0.9887778273335209
854,7.7989932348266215,0.09152229063145749,14.506245537100545,0.057740113816342434,29.8261024461785,0.9887948786770856
855,7.7916007725683745,0.0915842825496519,14.492935173936603,0.05777318869625126,29.82670078146084,0.9888119300206503
856,7.784201757210592,0.09164627446784629,14.479609733412516,0.05780626357616009,29.82723123131178,0.9888289813642148
857,7.7767961205777425,0.09170826638604068,14.466269100783283,0.05783933845606891,29.82769342137137,0.9888460327077795
858,7.769383794660978,0.0917702583042351,14.452913161713347,0.05787241333597773,29.828086978609957,0.9888630840513442
859,7.761964711622602,0.0918322502224295,14.439541802283596,0.05790548821588656,29.828411531340244,0.9888801353949087
860,7.754538803800461,0.09189424214062389,14.426154908998274,0.057938563095795384,29.828666709229186,0.9888971867384734
861,7.747106003712387,0.0919562340588183,14.412752368791931,0.057971637975704204,29.828852143309895,0.988914238082038
862,7.73966624406059,0.0920182259770127,14.399334069036271,0.05800471285561303,29.82896746599349,0.9889312894256027
863,7.732219457736056,0.0920802178952071,14.38589989754708,0.05803778773552186,29.82901231108085,0.9889483407691673
864,7.724765577822923,0.0921422098134015,14.372449742591039,0.05807086261543068,29.828986313774354,0.9889653921127319
865,7.717304537602864,0.09220420173159591,14.358983492892575,0.0581039374953395,29.82888911068957,0.9889824434562966
866,7.709836270559439,0.0922661936497903,14.345501037640632,0.05813701237524833,29.828720339866862,0.9889994947998612
867,7.702360710382434,0.09232818556798471,14.3320022664955,0.058170087255157155,29.828479640782938,0.9890165461434258
868,7.694877790972225,0.09239017748617911,14.31848706959553,0.058203162135065975,29.828166654362384,0.9890335974869905
869,7.687387446444073,0.09245216940437351,14.304955337563873,0.058236237014974795,29.827781022989118,0.9890506488305552
870,7.6798896111324435,0.0925141613225679,14.291406961515207,0.05826931189488362,29.827322390517764,0.9890677001741197
871,7.672384219595315,0.09257615324076232,14.277841833062393,0.05830238677479245,29.82679040228501,0.9890847515176844
872,7.6648712066184554,0.09263814515895671,14.264259844323135,0.05833546165470127,29.826184705120863,0.989101802861249
873,7.6573505072196975,0.0927001370771511,14.250660887926635,0.0583685365346101,29.825504947359928,0.9891188542048136
874,7.649822056653193,0.09276212899534551,14.237044857020154,0.058401611414518925,29.824750778852508,0.9891359055483783
875,7.64228579041367,0.09282412091353992,14.223411645275643,0.058434686294427746,29.823921850975786,0.9891529568919429
876,7.634741644240661,0.09288611283173431,14.20976114689624,0.058467761174336566,29.823017816644814,0.9891700082355075
877,7.62718955412271,0.09294810474992872,14.196093256622833,0.05850083605424539,29.822038330323526,0.9891870595790722
878,7.619629456301591,0.09301009666812313,14.182407869740537,0.05853391093415422,29.820983048035693,0.9892041109226368
879,7.612061287276496,0.09307208858631752,14.16870488208519,0.05856698581406304,29.81985162737579,0.9892211622662015
880,7.604484983808202,0.09313408050451193,14.154984190049753,0.05860006069397186,29.818643727519767,0.989238213609766
881,7.596900482923246,0.09319607242270633,14.141245690590761,0.05863313557388069,29.81735900923586,0.9892552649533307
882,7.589307721918054,0.09325806434090073,14.127489281234693,0.058666210453789516,29.81599713489525,0.9892723162968954
883,7.581706638363091,0.09332005625909512,14.113714860084345,0.05869928533369834,29.814557768482707,0.9892893676404599
884,7.574097170106949,0.09338204817728954,14.099922325825121,0.058732360213607164,29.81304057560716,0.9893064189840246
885,7.5664792552804885,0.09344404009548393,14.086111577731387,0.05876543509351599,29.811445223512195,0.9893234703275893
886,7.558852832300878,0.09350603201367833,14.072282515672693,0.05879850997342481,29.80977138108659,0.9893405216711538
887,7.551217839875692,0.09356802393187273,14.058435040120045,0.05883158485333363,29.80801871887448,0.9893575730147185
888,7.543574217006956,0.09363001585006714,14.044569052152088,0.05886465973324246,29.806186909085973,0.9893746243582832
889,7.535921902995177,0.09369200776826153,14.03068445346132,0.05889773461315129,29.804275625607186,0.9893916757018478
890,7.528260837443373,0.09375399968645594,14.016781146360213,0.05893080949306011,29.802284544010543,0.9894087270454124
891,7.520590960261062,0.09381599160465035,14.002859033787344,0.05896388437296893,29.80021334156488,0.989425778388977
892,7.512912211668263,0.09387798352284474,13.988918019313477,0.05899695925287776,29.7980616972455,0.9894428297325417
893,7.505224532199453,0.09393997544103914,13.974958007147645,0.05903003413278658,29.795829291744305,0.9894598810761063
894,7.497527862707527,0.09400196735923355,13.960978902143122,0.0590631090126954,29.79351580747946,0.9894769324196709
895,7.489822144367727,0.09406395927742794,13.946980609803468,0.05909618389260423,29.79112092860562,0.9894939837632356
896,7.482107318681555,0.09412595119562234,13.932963036288463,0.05912925877251306,29.78864434102346,0.9895110351068003
897,7.47438332748068,0.09418794311381674,13.918926088420053,0.05916233365242188,29.786085732389576,0.9895280864503648
898,7.466650112930816,0.09424993503201115,13.904869673688214,0.0591954085323307,29.7834447921261,0.9895451377939295
899,7.458907617535576,0.09431192695020554,13.890793700256854,0.059228483412239526,29.78072121143031,0.9895621891374942
900,7.451155784140327,0.09437391886839995,13.876698076969607,0.05926155829214835,29.77791468328435,0.9895792404810587
901,7.443394555936004,0.09443591078659436,13.862582713355675,0.05929463317205717,29.77502490246431,0.9895962918246234
902,7.435623876462932,0.09449790270478875,13.848447519635515,0.059327708051966,29.77205156555017,0.989613343168188
903,7.427843689614585,0.09455989462298316,13.834292406726655,0.05936078293187483,29.76899437093472,0.9896303945117526
904,7.420053939641382,0.09462188654117756,13.820117286249324,0.05939385781178365,29.76585301883305,0.9896474458553173
905,7.412254571154428,0.09468387845937196,13.80592207053214,0.05942693269169247,29.762627211291715,0.9896644971988819
906,7.404445529129227,0.09474587037756635,13.791706672617709,0.059460007571601296,29.759316652197892,0.9896815485424466
907,7.396626758909411,0.09480786229576077,13.777471006268257,0.059493082451510124,29.75592104728845,0.9896985998860112
908,7.388798206210415,0.09486985421395516,13.763214985971144,0.059526157331418944,29.7524401041589,0.9897156512295758
909,7.380959817123157,0.09493184613214956,13.748938526944402,0.059559232211327764,29.74887353227257,0.9897327025731405
910,7.37311153811767,0.09499383805034396,13.734641545142194,0.05959230709123659,29.74522104296913,0.989749753916705
911,7.3652533160467435,0.09505582996853837,13.720323957260309,0.05962538197114542,29.741482349473664,0.9897668052602697
912,7.357385098149537,0.09511782188673276,13.705985680741513,0.05965845685105424,29.737657166905283,0.9897838566038344
913,7.349506832055136,0.09517981380492717,13.691626633780961,0.05969153173096307,29.733745212285818,0.989800907947399
914,7.34161846578615,0.09524180572312158,13.677246735331515,0.059724606610871894,29.72974620454845,0.9898179592909636
915,7.333719947762235,0.09530379764131597,13.66284590510907,0.059757681490780715,29.725659864546177,0.9898350106345283
916,7.325811226803626,0.09536578955951037,13.648424063597757,0.059790756370689535,29.721485915060242,0.989852061978093
917,7.317892252134635,0.09542778147770478,13.633981132055236,0.05982383125059836,29.71722408080878,0.9898691133216575
918,7.30996297338712,0.09548977339589917,13.61951703251783,0.05985690613050719,29.712874088454573,0.9898861646652222
919,7.302023340603963,0.09555176531409357,13.605031687805724,0.05988998101041601,29.708435666613976,0.9899032160087868
920,7.294073304242472,0.09561375723228799,13.590525021528006,0.05992305589032483,29.70390854586457,0.9899202673523514
921,7.286112815177837,0.09567574915048238,13.575996958087787,0.059956130770233665,29.69929245875347,0.9899373186959161
922,7.278141824706472,0.09573774106867677,13.561447422687237,0.059989205650142485,29.694587139805336,0.9899543700394807
923,7.270160284549412,0.09579973298687118,13.546876341332556,0.060022280530051306,29.689792325530256,0.9899714213830454
924,7.262168146855653,0.09586172490506559,13.532283640838905,0.06005535540996013,29.684907754431922,0.98998847272661
925,7.254165364205463,0.09592371682325998,13.517669248835391,0.06008843028986896,29.679933167014802,0.9900055240701746
926,7.246151889613687,0.09598570874145439,13.503033093769869,0.06012150516977778,29.674868305792693,0.9900225754137393
927,7.238127676533017,0.0960477006596488,13.488375104913818,0.0601545800496866,29.669712915295737,0.9900396267573038
928,7.230092678857247,0.09610969257784319,13.473695212367105,0.06018765492959543,29.66446674207831,0.9900566781008685
929,7.222046850924489,0.0961716844960376,13.458993347062778,0.060220729809504256,29.659129534726503,0.9900737294444332
930,7.213990147520397,0.096233676414232,13.44426944077174,0.060253804689413076,29.653701043865524,0.9900907807879977
931,7.205922523881324,0.09629566833242639,13.429523426107433,0.060286879569321904,29.64818102216711,0.9901078321315624
932,7.197843935697482,0.09635766025062079,13.414755236530475,0.06031995444923073,29.64256922435673,0.9901248834751271
933,7.189754339116079,0.0964196521688152,13.399964806353253,0.06035302932913955,29.6368654072211,0.9901419348186917
934,7.181653690744426,0.0964816440870096,13.385152070744443,0.06038610420904837,29.63106932961492,0.9901589861622563
935,7.173541947652999,0.09654363600520399,13.37031696573354,0.0604191790889572,29.625180752468207,0.990176037505821
936,7.165419067378515,0.0966056279233984,13.355459428215312,0.06045225396886603,29.619199438793235,0.9901930888493856
937,7.157285007926957,0.0966676198415928,13.340579395954236,0.06048532884877485,29.61312515369147,0.9902101401929502
938,7.149139727776579,0.0967296117597872,13.325676807588845,0.06051840372868367,29.606957664360422,0.9902271915365148
939,7.140983185880878,0.0967916036779816,13.310751602636092,0.060551478608592495,29.600696740100318,0.9902442428800795
940,7.132815341671558,0.09685359559617601,13.295803721495624,0.06058455348850132,29.594342152321225,0.9902612942236441
941,7.124636155061468,0.0969155875143704,13.280833105454056,0.06061762836841014,29.58789367454879,0.9902783455672087
942,7.11644558644748,0.09697757943256481,13.265839696689131,0.06065070324831897,29.58135108243189,0.9902953969107734
943,7.108243596713383,0.09703957135075922,13.250823438273944,0.0606837781282278,29.574714153748268,0.9903124482543381
944,7.1000301472327365,0.09710156326895361,13.235784274181011,0.06071685300813662,29.567982668411275,0.9903294995979026
945,7.09180519987169,0.097163555187148,13.220722149286363,0.06074992788804544,29.561156408476165,0.9903465509414673
946,7.083568716991773,0.09722554710534241,13.205637009373566,0.060783002767954265,29.5542351581463,0.990363602285032
947,7.075320661452681,0.09728753902353682,13.190528801137738,0.06081607764786309,29.547218703779343,0.9903806536285965
948,7.0670609966150195,0.09734953094173121,13.175397472189452,0.06084915252777191,29.540106833893255,0.9903977049721612
949,7.058789686343005,0.09741152285992562,13.16024297105865,0.06088222740768074,29.53289933917264,0.9904147563157258
950,7.0505066950071775,0.09747351477812002,13.1450652471985,0.06091530228758956,29.525596012474207,0.9904318076592905
951,7.042211987487052,0.09753550669631442,13.129864250989192,0.06094837716749839,29.518196648832927,0.9904488590028551
952,7.033905529173761,0.09759749861450882,13.114639933741701,0.06098145204740721,29.510701045467776,0.9904659103464197
953,7.025587285972657,0.09765949053270323,13.099392247701516,0.061014526927316036,29.503109001787404,0.9904829616899844
954,7.017257224305901,0.09772148245089762,13.084121146052293,0.061047601807224856,29.495420319395798,0.990500013033549
955,7.008915311115015,0.09778347436909203,13.068826582919485,0.061080676687133684,29.48763480209781,0.9905170643771136
956,7.000561513863403,0.09784546628728644,13.05350851337392,0.06111375156704251,29.47975225590454,0.9905341157206783
957,6.992195800538861,0.09790745820548083,13.038166893435351,0.06114682644695133,29.47177248903924,0.9905511670642428
958,6.983818139656026,0.09796945012367522,13.022801680075897,0.06117990132686016,29.46369531194153,0.9905682184078075
959,6.975428500258843,0.09803144204186963,13.00741283122354,0.06121297620676898,29.455520537274026,0.9905852697513722
960,6.967026851922966,0.09809343396006404,12.992000305765457,0.06124605108667781,29.447247979926427,0.9906023210949368
961,6.9586131647581375,0.09815542587825843,12.976564063551422,0.06127912596658663,29.43887745702108,0.9906193724385014
962,6.950187409410553,0.09821741779645284,12.961104065397048,0.061312200846495454,29.430408787917887,0.9906364237820661
963,6.941749557065192,0.09827940971464724,12.945620273087112,0.061345275726404275,29.421841794219162,0.9906534751256307
964,6.933299579448109,0.09834140163284164,12.930112649378655,0.0613783506063131,29.413176299774953,0.9906705264691953
965,6.924837448828695,0.09840339355103604,12.914581158004248,0.06141142548622193,29.40441213068669,0.99068757781276
966,6.91636313802195,0.09846538546923045,12.899025763675022,0.06144450036613075,29.395549115313365,0.9907046291563246
967,6.90787662039066,0.09852737738742484,12.883446432083762,0.06147757524603958,29.386587084274947,0.9907216804998892
968,6.899377869847591,0.09858936930561923,12.867843129907907,0.0615106501259484,29.377525870457475,0.9907387318434538
969,6.890866860857653,0.09865136122381366,12.852215824812525,0.061543725005857225,29.368365309017406,0.9907557831870185
970,6.882343568440007,0.09871335314200805,12.83656448545322,0.061576799885766045,29.359105237385847,0.9907728345305832
971,6.873807968170173,0.09877534506020244,12.820889081479,0.06160987476567487,29.349745495273492,0.9907898858741477
972,6.865260036182072,0.09883733697839685,12.8051895835351,0.06164294964558369,29.34028592467351,0.9908069372177124
973,6.85669974917009,0.09889932889659125,12.789465963265746,0.06167602452549252,29.330726369867325,0.9908239885612771
974,6.848127084391063,0.09896132081478565,12.773718193316881,0.06170909940540134,29.321066677427428,0.9908410399048416
975,6.839542019666242,0.09902331273298005,12.757946247338833,0.06174217428531017,29.311306696221898,0.9908580912484063
976,6.830944533383261,0.09908530465117446,12.742150099988939,0.061775249165218996,29.301446277418226,0.990875142591971
977,6.822334604498032,0.09914729656936885,12.726329726934114,0.061808324045127816,29.29148527448698,0.9908921939355356
978,6.813712212536636,0.09920928848756326,12.71048510485338,0.06184139892503664,29.281423543206188,0.9909092452791002
979,6.805077337597173,0.09927128040575767,12.694616211440355,0.061874473804945464,29.27126094166365,0.9909262966226648
980,6.796429960351583,0.09933327232395206,12.678723025405628,0.06190754868485429,29.260997330262224,0.9909433479662295
981,6.787770062047439,0.09939526424214645,12.6628055264792,0.06194062356476311,29.25063257172201,0.9909603993097941
982,6.779097624509699,0.09945725616034087,12.64686369541275,0.06197369844467194,29.24016653108436,0.9909774506533587
983,6.770412630142455,0.09951924807853527,12.630897513981957,0.06200677332458076,29.229599075715104,0.9909945019969234
984,6.761715061930614,0.09958123999672966,12.614906964988677,0.06203984820448959,29.218930075307842,0.991011553340488
985,6.753004903441566,0.09964323191492407,12.598892032263167,0.062072923084398414,29.20815940188711,0.9910286046840526
986,6.744282138826829,0.09970522383311847,12.582852700666173,0.062105997964307234,29.197286929811494,0.9910456560276173
987,6.735546752823651,0.09976721575131287,12.566788956091013,0.06213907284421606,29.1863125357765,0.991062707371182
988,6.726798730756582,0.09982920766950727,12.550700785465608,0.06217214772412488,29.175236098818093,0.9910797587147465
989,6.718038058539015,0.09989119958770168,12.534588176754434,0.06220522260403371,29.16405750031469,0.9910968100583112
990,6.709264722674703,0.09995319150589607,12.518451118960474,0.06223829748394253,29.15277662399054,0.9911138614018759
991,6.70047871025923,0.10001518342409048,12.502289602127057,0.06227137236385136,29.14139335591827,0.9911309127454404
992,6.691680008981468,0.10007717534228489,12.48610361733969,0.06230444724376018,29.129907584521526,0.9911479640890051
993,6.682868607124985,0.10013916726047928,12.469893156727839,0.062337522123669005,29.118319200577506,0.9911650154325697
994,6.674044493569431,0.10020115917867367,12.453658213466621,0.062370597003577825,29.106628097219446,0.9911820667761343
995,6.665207657791896,0.10026315109686808,12.437398781778487,0.06240367188348665,29.094834169938988,0.991199118119699
996,6.656358089868227,0.10032514301506248,12.421114856934828,0.06243674676339548,29.082937316588378,0.9912161694632636
997,6.64749578047431,0.10038713493325688,12.404806435257548,0.0624698216433043,29.07093743738324,0.9912332208068283
998,6.6386207208873405,0.10044912685145128,12.38847351412056,0.06250289652321313,29.058834434903876,0.9912502721503929
999,6.629732902987037,0.10051111876964569,12.372116091951263,0.06253597140312195,29.046628214097893,0.9912673234939575


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-18/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00001,0.04216180741786957,0.05196201801300049,0.9966033697128296
1,1,00061,0.06435032933950424,0.03698151558637619,0.9868544936180115
2,2,00021,0.1142696887254715,0.10411753505468369,0.9920517206192017
3,3,00041,0.07383318245410919,0.04985895752906799,0.9785781502723694


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-18/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,8.788721313684976,0.04216180741786957,11.803357918350736,0.03698151558637619,24.657431316671218,0.9785781502723694
1,8.804672554272448,0.04223398747923854,11.817292670163832,0.03704871880906719,24.694703162651003,0.9785961935350725
2,8.820596499742129,0.04230616754060751,11.83115092166144,0.03711592203175819,24.731934146032238,0.9786142367977757
3,8.83649292094465,0.04237834760197648,11.844932384456417,0.03718312525444919,24.769124282586176,0.9786322800604789
4,8.852361588888362,0.04245052766334545,11.858636771859844,0.03725032847714018,24.806273590236117,0.978650323323182
5,8.868202274744807,0.04252270772471442,11.872263798893227,0.03731753169983118,24.843382089046898,0.9786683665858852
6,8.884014749854169,0.04259488778608339,11.885813182300659,0.03738473492252218,24.88044980121768,0.9786864098485883
7,8.899798785730775,0.04266706784745236,11.899284640560913,0.03745193814521318,24.91747675107149,0.9787044531112915
8,8.91555415406858,0.04273924790882133,11.912677893899515,0.03751914136790418,24.954462965044605,0.9787224963739947
9,8.931280626746677,0.04281142797019031,11.925992664300722,0.03758634459059518,24.991408471678866,0.9787405396366978
10,8.946977975834795,0.04288360803155928,11.93922867551947,0.03765354781328618,25.02831330161044,0.978758582899401
11,8.962645973598852,0.04295578809292825,11.95238565309326,0.037720751035977176,25.065177487560447,0.9787766261621041
12,8.97828439250648,0.04302796815429722,11.965463324353985,0.03778795425866817,25.102001064323417,0.9787946694248073
13,8.993893005232572,0.04310014821566619,11.978461418439704,0.03785515748135917,25.138784068759012,0.9788127126875105
14,9.009471584664855,0.04317232827703516,11.991379666306347,0.03792236070405017,25.175526539780154,0.9788307559502136
15,9.025019903909449,0.04324450833840413,12.004217800739378,0.03798956392674117,25.2122285183431,0.9788487992129168
16,9.040537736296464,0.0433166883997731,12.016975556365388,0.038056767149432166,25.248890047435296,0.97886684247562
17,9.056024855385584,0.04338886846114207,12.029652669663623,0.038123970372123166,25.285511172066485,0.9788848857383231
18,9.071481034971677,0.043461048522511044,12.042248878977476,0.038191173594814165,25.322091939256634,0.9789029290010264
19,9.086906049090409,0.043533228583880014,12.05476392452588,0.038258376817505164,25.35863239802403,0.9789209722637295
20,9.102299672023875,0.043605408645248984,12.067197548414663,0.03832558004019616,25.39513259937462,0.9789390155264327
21,9.11766167830623,0.043677588706617955,12.079549494647857,0.038392783262887156,25.431592596291154,0.9789570587891359
22,9.132991842729343,0.043749768767986925,12.09181950913889,0.038459986485578156,25.468012443720568,0.978975102051839
23,9.14828994034845,0.043821948829355896,12.104007339721777,0.038527189708269155,25.504392198562847,0.9789931453145422
24,9.163555746487834,0.043894128890724866,12.116112736162197,0.038594392930960154,25.540731919657766,0.9790111885772453
25,9.178789036746496,0.043966308952093844,12.128135450168536,0.038661596153651154,25.577031667774857,0.9790292318399485
26,9.193989587003838,0.044038489013462814,12.140075235402836,0.03872879937634215,25.613291505600166,0.9790472751026517
27,9.20915717342538,0.044110669074831785,12.151931847491724,0.03879600259903315,25.649511497722948,0.9790653183653548
28,9.224291572468461,0.044182849136200755,12.163705044037204,0.038863205821724145,25.685691710625157,0.979083361628058
29,9.239392560887953,0.044255029197569726,12.175394584627465,0.038930409044415144,25.721832212667536,0.9791014048907611
30,9.25445991574201,0.044327209258938696,12.187000230847536,0.038997612267106144,25.757933074077506,0.9791194481534643
31,9.269493414397788,0.04439938932030767,12.198521746289936,0.03906481548979714,25.79399436693495,0.9791374914161675
32,9.284492834537202,0.04447156938167664,12.209958896565224,0.03913201871248814,25.830016165161215,0.9791555346788706
33,9.299457954162689,0.04454374944304561,12.221311449312484,0.03919922193517914,25.86599854450462,0.9791735779415738
34,9.31438855160298,0.04461592950441458,12.232579174209746,0.03926642515787014,25.901941582527826,0.9791916212042769
35,9.329284405518864,0.04468810956578355,12.243761842984323,0.03933362838056114,25.937845358593105,0.9792096644669801
36,9.344145294908994,0.04476028962715252,12.254859229423086,0.03940083160325213,25.9737099538508,0.9792277077296833
37,9.358970999115677,0.04483246968852149,12.265871109382662,0.03946803482594313,26.00953545122465,0.9792457509923864
38,9.373761297830667,0.04490464974989046,12.276797260799565,0.03953523804863413,26.04532193539698,0.9792637942550896
39,9.388515971101006,0.04497682981125943,12.287637463700236,0.03960244127132513,26.081069492796782,0.9792818375177927
40,9.40323479933483,0.0450490098726284,12.298391500211022,0.03966964449401613,26.116778211584336,0.9792998807804959
41,9.417917563307213,0.04512118993399737,12.309059154568097,0.03973684771670713,26.15244818163768,0.9793179240431991
42,9.432564044166005,0.04519336999536635,12.319640213127258,0.03980405093939813,26.188079494536996,0.9793359673059022
43,9.447174023437675,0.04526555005673532,12.330134464373693,0.03987125416208913,26.223672243552173,0.9793540105686054
44,9.461747283033183,0.04533773011810429,12.340541698931654,0.03993845738478012,26.259226523627245,0.9793720538313085
45,9.476283605253853,0.04540991017947326,12.35086170957404,0.04000566060747112,26.294742431364764,0.9793900970940117
46,9.490782772797225,0.04548209024084223,12.361094291231932,0.04007286383016212,26.33022006501296,0.9794081403567149
47,9.505244568762969,0.0455542703022112,12.371239241003998,0.04014006705285312,26.365659524449544,0.979426183619418
48,9.51966877665875,0.04562645036358017,12.381296358165901,0.04020727027554412,26.401060911167306,0.9794442268821212
49,9.534055180406156,0.04569863042494914,12.39126544417953,0.04027447349823512,26.4364243282577,0.9794622701448243
50,9.54840356434659,0.04577081048631811,12.401146302702223,0.04034167672092612,26.471749880397518,0.9794803134075275
51,9.562713713247181,0.04584299054768708,12.410938739595878,0.04040887994361711,26.50703767383254,0.9794983566702307
52,9.576985412306726,0.045915170609056054,12.420642562935996,0.04047608316630811,26.54228781636109,0.9795163999329339
53,9.59121844716161,0.045987350670425024,12.43025758302062,0.04054328638899911,26.5775004173207,0.9795344431956371
54,9.605412603891752,0.046059530731793995,12.439783612379227,0.04061048961169011,26.61267558756979,0.9795524864583403
55,9.619567669026539,0.046131710793162965,12.449220465781483,0.04067769283438111,26.64781343947414,0.9795705297210434
56,9.633683429550793,0.046203890854531936,12.458567960245986,0.04074489605707211,26.682914086889973,0.9795885729837466
57,9.647759672910727,0.04627607091590091,12.467825915048852,0.040812099279763106,26.717977645146945,0.9796066162464497
58,9.661796187019904,0.046348250977269884,12.47699415173227,0.040879302502454105,26.753004231033948,0.9796246595091529
59,9.675792760265223,0.046420431038638854,12.486072494112943,0.040946505725145105,26.787993962781556,0.979642702771856
60,9.689749181512894,0.046492611100007825,12.495060768290447,0.0410137089478361,26.82294696004631,0.9796607460345592
61,9.703665240114432,0.046564791161376795,12.503958802655525,0.0410809121705271,26.85786334389299,0.9796787892972624
62,9.71754072591263,0.046636971222745766,12.51276642789825,0.041148115393218096,26.89274323677997,0.9796968325599655
63,9.731375429247583,0.046709151284114736,12.521483477016154,0.041215318615909095,26.927586762541594,0.9797148758226687
64,9.745169140962679,0.046781331345483707,12.530109785322225,0.041282521838600095,26.962394046370434,0.9797329190853719
65,9.758921652410617,0.04685351140685268,12.538645190452835,0.041349725061291094,26.99716521480238,0.979750962348075
66,9.772632755459421,0.04692569146822165,12.547089532375582,0.041416928283982093,27.031900395698365,0.9797690056107782
67,9.786302242498454,0.04699787152959062,12.55544265339703,0.041484131506673086,27.066599718227987,0.9797870488734813
68,9.799929906444468,0.04707005159095959,12.56370439817038,0.041551334729364085,27.101263312851046,0.9798050921361845
69,9.813515540747616,0.04714223165232856,12.57187461370302,0.041618537952055085,27.135891311302235,0.9798231353988877
70,9.827058939397505,0.04721441171369753,12.579953149363998,0.041685741174746084,27.17048384657251,0.9798411786615908
71,9.840559896929221,0.0472865917750665,12.587939856891428,0.04175294439743708,27.205041052892298,0.979859221924294
72,9.854018208429405,0.04735877183643547,12.595834590399763,0.04182014762012808,27.239563065712726,0.9798772651869971
73,9.867433669542272,0.04743095189780444,12.603637206386999,0.04188735084281908,27.274050021689902,0.9798953084497003
74,9.8808060764757,0.04750313195917341,12.61134756374178,0.04195455406551008,27.308502058666257,0.9799133517124035
75,9.89413522600727,0.04757531202054238,12.618965523750422,0.04202175728820108,27.342919315651827,0.9799313949751066
76,9.90742091549034,0.04764749208191136,12.626490950103811,0.04208896051089207,27.37730193280826,0.9799494382378098
77,9.920662942860108,0.04771967214328033,12.63392370890425,0.04215616373358307,27.411650051429636,0.9799674815005129
78,9.933861106639696,0.0477918522046493,12.641263668672178,0.04222336695627407,27.445963813925037,0.9799855247632161
79,9.947015205946226,0.04786403226601827,12.648510700352798,0.04229057017896507,27.480243363799154,0.9800035680259193
80,9.960125040496877,0.04793621232738724,12.655664677322633,0.04235777340165607,27.51448884563602,0.9800216112886224
81,9.973190410615004,0.04800839238875621,12.66272547539596,0.04242497662434707,27.54870040507975,0.9800396545513256
82,9.986211117236193,0.04808057245012518,12.669692972831152,0.04249217984703807,27.582878188815272,0.9800576978140287
83,9.999186961914374,0.04815275251149415,12.67656705033693,0.04255938306972906,27.61702234455175,0.9800757410767319
84,10.012117746827897,0.04822493257286312,12.683347591078528,0.04262658629242006,27.651133021002877,0.9800937843394351
85,10.025003274785629,0.048297112634232094,12.690034480683728,0.04269378951511106,27.685210367868848,0.9801118276021382
86,10.03784334923306,0.048369292695601064,12.696627607248828,0.04276099273780206,27.719254535816525,0.9801298708648414
87,10.05063777425839,0.048441472756970035,12.703126861344497,0.04282819596049306,27.75326567646287,0.9801479141275447
88,10.063386354598642,0.048513652818339005,12.70953213602153,0.04289539918318406,27.787243942353644,0.9801659573902478
89,10.076088895645745,0.048585832879707976,12.715843326816506,0.04296260240587506,27.821189486946764,0.980184000652951
90,10.088745203452659,0.04865801294107695,12.722060331757366,0.04302980562856606,27.855102464592402,0.9802020439156541
91,10.101355084739463,0.04873019300244592,12.728183051368836,0.04309700885125706,27.888983030513096,0.9802200871783573
92,10.113918346899482,0.048802373063814894,12.73421138867782,0.04316421207394805,27.92283134078652,0.9802381304410605
93,10.126434798005363,0.048874553125183864,12.740145249218642,0.04323141529663905,27.956647552325467,0.9802561737037636
94,10.138904246815216,0.048946733186552835,12.745984541038197,0.04329861851933005,27.9904318228577,0.9802742169664668
95,10.151326502778698,0.049018913247921805,12.751729174701016,0.04336582174202105,28.0241843109086,0.9802922602291699
96,10.163701376043132,0.049091093309290776,12.757379063294202,0.04343302496471205,28.057905175780604,0.9803103034918731
97,10.176028677459614,0.049163273370659746,12.762934122432315,0.043500228187403046,28.09159457753448,0.9803283467545763
98,10.188308218589123,0.04923545343202872,12.768394270262068,0.043567431410094046,28.125252676968657,0.9803463900172794
99,10.200539811708618,0.04930763349339769,12.773759427467017,0.04363463463278504,28.158879635601625,0.9803644332799826
100,10.212723269817165,0.04937981355476666,12.779029517272065,0.04370183785547604,28.19247561565147,0.9803824765426857
101,10.224858406642019,0.04945199361613563,12.784204465447926,0.04376904107816704,28.22604078001539,0.9804005198053889
102,10.236945036644757,0.0495241736775046,12.789284200315443,0.043836244300858036,28.259575292251892,0.980418563068092
103,10.248982975027356,0.04959635373887357,12.794268652749818,0.043903447523549036,28.29307931655991,0.9804366063307952
104,10.26097203773831,0.04966853380024254,12.799157756184732,0.043970650746240035,28.326553017759686,0.9804546495934984
105,10.272912041478726,0.04974071386161151,12.803951446616367,0.044037853968931034,28.35999656127176,0.9804726928562015
106,10.284802803708427,0.04981289392298048,12.808649662607316,0.04410505719162203,28.39341011309901,0.9804907361189047
107,10.29664414265204,0.04988507398434945,12.813252345290397,0.044172260414313026,28.42679383980586,0.9805087793816079
108,10.3084358773051,0.04995725404571842,12.817759438372338,0.044239463637004026,28.46014790849747,0.980526822644311
109,10.320177827440137,0.05002943410708739,12.822170888137384,0.044306666859695025,28.493472486801625,0.9805448659070142
110,10.331869813612757,0.05010161416845637,12.826486643450776,0.044373870082386024,28.52676774284753,0.9805629091697173
111,10.343511657167735,0.05017379422982534,12.830706655762143,0.044441073305077024,28.560033845246394,0.9805809524324205
112,10.355103180245102,0.05024597429119431,12.834830879108754,0.04450827652776802,28.593270963070147,0.9805989956951237
113,10.366644205786208,0.05031815435256328,12.838859270118714,0.04457547975045902,28.6264792658332,0.9806170389578268
114,10.37813455753981,0.05039033441393225,12.842791788013997,0.04464268297315002,28.659658923471085,0.98063508222053
115,10.389574060068124,0.05046251447530122,12.846628394613404,0.044709886195841014,28.692810106320884,0.9806531254832331
116,10.400962538752918,0.05053469453667019,12.850369054335403,0.044777089418532014,28.72593298509986,0.9806711687459363
117,10.412299819801543,0.05060687459803916,12.854013734200876,0.04484429264122301,28.759027730887023,0.9806892120086395
118,10.42358573025301,0.05067905465940813,12.857562403835718,0.04491149586391401,28.792094515102015,0.9807072552713426
119,10.434820097984021,0.050751234720777104,12.861015035473375,0.04497869908660501,28.82513350948387,0.9807252985340458
120,10.446002751715039,0.050823414782146074,12.864371603957249,0.04504590230929601,28.858144886072562,0.9807433417967489
121,10.457133521016301,0.050895594843515045,12.867632086742972,0.04511310553198701,28.891128817187788,0.9807613850594522
122,10.468212236313864,0.05096777490488402,12.870796463900621,0.045180308754678,28.924085475407665,0.9807794283221554
123,10.479238728895634,0.05103995496625299,12.873864718116787,0.04524751197736901,28.95701503355052,0.9807974715848585
124,10.490212830917377,0.05111213502762196,12.876836834696526,0.04531471520006,28.989917664652065,0.9808155148475617
125,10.501134375408741,0.051184315088990934,12.87971280156524,0.045381918422751,29.022793541947102,0.9808335581102648
126,10.512003196279252,0.051256495150359904,12.882492609270418,0.045449121645442,29.0556428388482,0.980851601372968
127,10.522819128324329,0.051328675211728875,12.885176250983257,0.045516324868133,29.088465728924348,0.9808696446356712
128,10.533582007231246,0.051400855273097845,12.887763722500194,0.045583528090824,29.121262385882304,0.9808876878983743
129,10.544291669585155,0.051473035334466816,12.89025502224434,0.04565073131351499,29.15403298354493,0.9809057311610775
130,10.554947952875018,0.051545215395835786,12.892650151266754,0.045717934536206,29.186777695831328,0.9809237744237806
131,10.565550695499605,0.05161739545720476,12.894949113247648,0.04578513775889699,29.21949669673511,0.9809418176864838
132,10.576099736773434,0.05168957551857373,12.89715191449747,0.04585234098158799,29.25219016030575,0.980959860949187
133,10.58659491693273,0.0517617555799427,12.89925856395787,0.04591954420427899,29.284858260626855,0.9809779042118901
134,10.597036077141352,0.05183393564131167,12.901269073202545,0.04598674742696999,29.31750117179625,0.9809959474745933
135,10.607423059496728,0.05190611570268064,12.903183456438006,0.04605395064966099,29.35011906790428,0.9810139907372964
136,10.617755707035778,0.05197829576404961,12.905001730504187,0.04612115387235199,29.382712123015096,0.9810320339999996
137,10.628033863740814,0.05205047582541858,12.90672391487498,0.04618835709504299,29.415280511145227,0.9810500772627028
138,10.638257374545438,0.05212265588678755,12.908350031658646,0.04625556031773398,29.447824406242155,0.9810681205254059
139,10.648426085340441,0.05219483594815652,12.909880105598095,0.04632276354042498,29.48034398216562,0.9810861637881091
140,10.65853984297966,0.05226701600952549,12.911314164071074,0.04638996676311598,29.5128394126659,0.9811042070508122
141,10.668598495285863,0.05233919607089446,12.912652237090251,0.04645716998580698,29.54531087136389,0.9811222503135154
142,10.678601891056577,0.05241137613226343,12.91389435730315,0.04652437320849798,29.57775853172941,0.9811402935762186
143,10.688549880069951,0.05248355619363241,12.915040559992015,0.046591576431188976,29.6101825670625,0.9811583368389217
144,10.698442313090569,0.05255573625500138,12.916090883073535,0.046658779653879975,29.642583150472056,0.9811763801016249
145,10.708279041875269,0.05262791631637035,12.917045367098448,0.04672598287657097,29.674960454854414,0.981194423364328
146,10.71805991917895,0.05270009637773932,12.917904055251075,0.046793186099261974,29.70731465287473,0.9812124666270312
147,10.727784798760348,0.05277227643910829,12.918666993348682,0.04686038932195297,29.739645916945264,0.9812305098897344
148,10.737453535387823,0.05284445650047726,12.919334229840779,0.046927592544643966,29.77195441920561,0.9812485531524375
149,10.747065984845108,0.05291663656184623,12.919905815808281,0.046994795767334965,29.804240331501024,0.9812665964151407
150,10.756622003937068,0.0529888166232152,12.920381804962553,0.047061998990025965,29.836503825363828,0.9812846396778439
151,10.766121450495415,0.05306099668458417,12.92076225364436,0.047129202212716964,29.868745071992127,0.981302682940547
152,10.775564183384445,0.053133176745953144,12.921047220822683,0.04719640543540796,29.90096424222854,0.9813207262032502
153,10.784950062506717,0.053205356807322114,12.921236768093427,0.04726360865809896,29.93316150654164,0.9813387694659533
154,10.794278948808747,0.053277536868691085,12.921330959678036,0.047330811880789955,29.965337035004445,0.9813568127286565
155,10.803550704286693,0.05334971693006006,12.921329862421965,0.047398015103480955,29.99749099727469,0.9813748559913598
156,10.812765191991971,0.05342189699142903,12.921233545793047,0.047465218326171954,30.029623562573676,0.9813928992540629
157,10.821922276036933,0.053494077052798,12.921042081879769,0.04753242154886295,30.061734899666604,0.9814109425167661
158,10.831021821600448,0.053566257114166974,12.920755545389396,0.04759962477155395,30.09382517684297,0.9814289857794692
159,10.840063694933537,0.053638437175535944,12.920374013646011,0.04766682799424495,30.125894561895436,0.9814470290421724
160,10.849047763364931,0.053710617236904915,12.919897566588434,0.04773403121693595,30.15794322210029,0.9814650723048756
161,10.85797389530665,0.053782797298273885,12.919326286768019,0.047801234439626944,30.189971324196133,0.9814831155675787
162,10.866841960259546,0.053854977359642855,12.91866025934635,0.04786843766231795,30.221979034365546,0.9815011588302819
163,10.875651828818834,0.053927157421011826,12.917899572092818,0.04793564088500894,30.25396651821414,0.981519202092985
164,10.8844033726796,0.053999337482380796,12.917044315382071,0.04800284410769994,30.285933940749633,0.9815372453556882
165,10.89309646464229,0.05407151754374977,12.916094582191384,0.04807004733039094,30.31788146636366,0.9815552886183914
166,10.901730978618184,0.05414369760511874,12.915050468097881,0.04813725055308194,30.34980925881061,0.9815733318810945
167,10.910306789634838,0.05421587766648771,12.91391207127566,0.04820445377577294,30.381717481188325,0.9815913751437977
168,10.918823773841526,0.05428805772785668,12.912679492492815,0.04827165699846394,30.41360629591704,0.9816094184065008
169,10.927281808514637,0.05436023778922565,12.911352835108307,0.04833886022115494,30.445475864721324,0.981627461669204
170,10.935680772063067,0.05443241785059462,12.909932205068786,0.04840606344384593,30.477326348609427,0.9816455049319072
171,10.944020544033592,0.05450459791196359,12.90841771090522,0.04847326666653693,30.50915790785263,0.9816635481946103
172,10.95230100511619,0.05457677797333256,12.906809463729482,0.04854046988922793,30.54097070196734,0.9816815914573135
173,10.9605220371494,0.05464895803470153,12.905107577230785,0.04860767311191893,30.572764889694263,0.9816996347200166
174,10.968683523125579,0.0547211380960705,12.903312167672013,0.04867487633460993,30.604540628979418,0.9817176779827198
175,10.976785347196206,0.05479331815743947,12.901423353885951,0.04874207955730093,30.636298076953366,0.981735721245423
176,10.984827394677131,0.05486549821880845,12.899441257271377,0.04880928277999193,30.668037389913536,0.9817537645081261
177,10.992809552053792,0.05493767828017742,12.897366001789063,0.04887648600268292,30.699758723303564,0.9817718077708293
178,11.000731706986432,0.05500985834154639,12.895197713957668,0.048943689225373926,30.731462231694533,0.9817898510335324
179,11.008593748315274,0.05508203840291536,12.89293652284949,0.04901089244806492,30.763148068764448,0.9818078942962356
180,11.016395566065679,0.05515421846428433,12.890582560086145,0.04907809567075592,30.79481638728072,0.9818259375589388
181,11.024137051453275,0.0552263985256533,12.888135959834099,0.04914529889344692,30.826467339080086,0.9818439808216419
182,11.031818096889062,0.05529857858702227,12.885596858800103,0.04921250211613792,30.85810107504856,0.9818620240843451
183,11.039438595984485,0.05537075864839124,12.882965396226535,0.049279705338828916,30.889717745104097,0.9818800673470482
184,11.046998443556504,0.05544293870976021,12.880241713886583,0.049346908561519916,30.921317498176407,0.9818981106097514
185,11.054497535632601,0.055515118771129184,12.877425956079378,0.049414111784210915,30.952900482188532,0.9819161538724546
186,11.061935769455784,0.055587298832498154,12.874518269624957,0.04948131500690191,30.98446684403681,0.9819341971351577
187,11.06931304348957,0.055659478893867124,12.871518803859157,0.04954851822959291,31.01601672957377,0.9819522403978609
188,11.07662925742291,0.0557316589552361,12.868427710628392,0.049615721452283906,31.047550283588464,0.981970283660564
189,11.083884312175119,0.05580383901660507,12.865245144284284,0.049682924674974906,31.079067649786918,0.9819883269232672
190,11.091078109900756,0.05587601907797404,12.861971261678237,0.049750127897665905,31.11056897077551,0.9820063701859705
191,11.098210553994486,0.05594819913934301,12.858606222155863,0.049817331120356904,31.142054388040094,0.9820244134486736
192,11.105281549095903,0.056020379200711984,12.855150187551317,0.049884534343047904,31.173524041929507,0.9820424567113768
193,11.112291001094341,0.056092559262080954,12.851603322181507,0.049951737565738896,31.20497807163633,0.98206049997408
194,11.119238817133622,0.056164739323449925,12.84796579284021,0.050018940788429896,31.236416615177603,0.9820785432367831
195,11.12612490561682,0.056236919384818895,12.844237768792068,0.050086144011120895,31.267839809378344,0.9820965864994863
196,11.132949176210944,0.056309099446187866,12.840419421766487,0.050153347233811894,31.299247789852153,0.9821146297621894
197,11.139711539851636,0.056381279507556836,12.836510925951409,0.050220550456502894,31.330640690983692,0.9821326730248926
198,11.146411908747801,0.05645345956892581,12.832512457986995,0.05028775367919389,31.36201864590949,0.9821507162875958
199,11.153050196386227,0.05652563963029478,12.828424196959189,0.05035495690188489,31.393381786501692,0.9821687595502989
200,11.159626317536164,0.05659781969166375,12.824246324393165,0.050422160124575885,31.42473024334933,0.9821868028130021
201,11.166140188253872,0.05666999975303272,12.81997902424671,0.05048936334726689,31.456064145739653,0.9822048460757052
202,11.17259172588713,0.05674217981440169,12.815622482903418,0.050556566569957884,31.487383621642117,0.9822228893384084
203,11.178980849079736,0.05681435987577066,12.811176889165871,0.05062376979264888,31.51868879768965,0.9822409326011116
204,11.185307477775925,0.05688653993713963,12.806642434248646,0.05069097301533988,31.54997979916162,0.9822589758638147
205,11.19157153322481,0.0569587199985086,12.80201931177124,0.05075817623803088,31.581256749965263,0.9822770191265179
206,11.197772937984745,0.05703090005987757,12.797307717750893,0.05082537946072188,31.612519772620015,0.982295062389221
207,11.203911615927666,0.05710308012124654,12.792507850595296,0.05089258268341288,31.64376898823938,0.9823131056519242
208,11.20998749224342,0.05717526018261551,12.787619911095192,0.05095978590610388,31.675004516512836,0.9823311489146274
209,11.216000493444005,0.05724744024398449,12.782644102416885,0.05102698912879487,31.706226475690507,0.9823491921773305
210,11.221950547367832,0.05731962030535346,12.77758063009462,0.05109419235148587,31.737434982564942,0.9823672354400337
211,11.227837583183922,0.05739180036672243,12.772429702022897,0.05116139557417687,31.768630152454797,0.9823852787027368
212,11.233661531396049,0.0574639804280914,12.76719152844864,0.05122859879686787,31.799812099186866,0.98240332196544
213,11.239422323846885,0.05753616048946037,12.761866321963272,0.05129580201955887,31.830980935081048,0.9824213652281432
214,11.245119893722084,0.05760834055082934,12.75645429749472,0.05136300524224987,31.86213677093285,0.9824394084908463
215,11.25075417555432,0.05768052061219831,12.750955672299268,0.05143020846494087,31.893279715995998,0.9824574517535495
216,11.256325105227313,0.05775270067356728,12.745370665953343,0.05149741168763186,31.92440987796771,0.9824754950162526
217,11.261832619979792,0.05782488073493625,12.739699500345171,0.05156461491032287,31.95552736297119,0.9824935382789558
218,11.267276658409424,0.05789706079630522,12.733942399666361,0.05163181813301386,31.98663227553997,0.982511581541659
219,11.272657160476719,0.0579692408576742,12.728099590403364,0.05169902135570486,32.017724718600626,0.9825296248043621
220,11.277974067508874,0.05804142091904317,12.722171301328835,0.05176622457839586,32.048804793458416,0.9825476680670653
221,11.283227322203583,0.05811360098041214,12.716157763492895,0.05183342780108686,32.07987259978023,0.9825657113297684
222,11.28841686863282,0.05818578104178111,12.710059210214311,0.05190063102377786,32.11092823557934,0.9825837545924716
223,11.293542652246561,0.05825796110315008,12.703875877071544,0.05196783424646886,32.14197179719844,0.9826017978551748
224,11.298604619876473,0.05833014116451905,12.697608001893709,0.052035037469159856,32.173003379295835,0.9826198411178779
225,11.303602719739562,0.058402321225888024,12.691255824751455,0.05210224069185085,32.20402307482901,0.9826378843805812
226,11.308536901441778,0.058474501287256994,12.684819587947711,0.05216944391454185,32.23503097503864,0.9826559276432844
227,11.31340711598158,0.058546681348625965,12.678299536008367,0.05223664713723285,32.26602716943386,0.9826739709059875
228,11.318213315753454,0.058618861409994935,12.67169591567285,0.05230385035992385,32.297011745777674,0.9826920141686907
229,11.322955454551376,0.058691041471363906,12.665008975884554,0.052371053582614846,32.32798479007095,0.9827100574313938
230,11.327633487572262,0.058763221532732876,12.658238967781273,0.052438256805305845,32.35894638653807,0.982728100694097
231,11.332247371419347,0.05883540159410185,12.651386144685421,0.052505460027996845,32.38989661761089,0.9827461439568002
232,11.336797064105525,0.05890758165547082,12.644450762094255,0.05257266325068784,32.42083556391569,0.9827641872195033
233,11.341282525056645,0.05897976171683979,12.637433077669927,0.052639866473378844,32.45176330425746,0.9827822304822065
234,11.345703715114777,0.05905194177820876,12.630333351229504,0.052707069696069836,32.48267991560586,0.9828002737449096
235,11.350060596541399,0.05912412183957773,12.623151844734831,0.052774272918760835,32.51358547307971,0.9828183170076128
236,11.354353133020572,0.0591963019009467,12.615888822282354,0.052841476141451835,32.54448004993442,0.982836360270316
237,11.358581289662048,0.05926848196231567,12.60854455009281,0.052908679364142834,32.57536371754693,0.9828544035330191
238,11.362745033004337,0.05934066202368464,12.601119296500851,0.05297588258683383,32.606236545400805,0.9828724467957223
239,11.366844331017727,0.05941284208505361,12.59361333194455,0.053043085809524826,32.63709860107401,0.9828904900584254
240,11.370879153107259,0.05948502214642258,12.58602692895484,0.05311028903221583,32.66794995022393,0.9829085333211286
241,11.374849470115645,0.05955720220779155,12.578360362144839,0.053177492254906825,32.69879065657425,0.9829265765838318
242,11.378755254326151,0.05962938226916052,12.570613908199093,0.05324469547759783,32.72962078190024,0.9829446198465349
243,11.382596479465418,0.05970156233052949,12.562787845862733,0.05331189870028882,32.76044038601697,0.9829626631092381
244,11.386373120706246,0.05977374239189847,12.554882455930535,0.05337910192297982,32.79124952676514,0.9829807063719412
245,11.390085154670311,0.05984592245326744,12.546898021235883,0.05344630514567082,32.82204825999704,0.9829987496346444
246,11.39373255943086,0.05991810251463641,12.538834826639658,0.05351350836836182,32.85283663956507,0.9830167928973476
247,11.397315314515332,0.05999028257600538,12.530693159019023,0.05358071159105282,32.88361471730774,0.9830348361600507
248,11.400833400907926,0.06006246263737435,12.522473307256146,0.05364791481374381,32.914382543037334,0.9830528794227539
249,11.404286801052145,0.06013464269874332,12.514175562226782,0.05371511803643482,32.94514016452605,0.983070922685457
250,11.407675498853262,0.06020682276011229,12.505800216788838,0.05378232125912581,32.97588762749513,0.9830889659481602
251,11.41099947968075,0.06027900282148126,12.497347565770788,0.05384952448181681,33.00662497560157,0.9831070092108634
252,11.41425873037064,0.06035118288285024,12.488817905960044,0.05391672770450781,33.037352250424846,0.9831250524735665
253,11.417453239227864,0.06042336294421921,12.480211536091215,0.05398393092719881,33.068069491456505,0.9831430957362697
254,11.420582996028504,0.06049554300558818,12.4715287568343,0.05405113414988981,33.09877673608688,0.9831611389989728
255,11.423647992022012,0.06056772306695715,12.462769870782786,0.0541183373725808,33.12947401959374,0.983179182261676
256,11.426648219933373,0.06063990312832612,12.453935182441656,0.05418554059527181,33.1601613751293,0.9831972255243792
257,11.429583673965208,0.06071208318969509,12.445024998215336,0.0542527438179628,33.190838833710266,0.9832152687870823
258,11.432454349799832,0.060784263251064063,12.436039626395532,0.0543199470406538,33.221506424205124,0.9832333120497855
259,11.43526024460125,0.060856443312433034,12.426979377149,0.0543871502633448,33.25216417332329,0.9832513553124888
260,11.4380013570171,0.060928623373802004,12.417844562505245,0.0544543534860358,33.28281210560293,0.9832693985751919
261,11.440677687180541,0.061000803435170975,12.408635496344097,0.0545215567087268,33.31345024340041,0.9832874418378951
262,11.443289236712094,0.061072983496539945,12.399352494383269,0.05458875993141779,33.344078606879805,0.9833054851005982
263,11.445836008721411,0.061145163557908916,12.389995874165773,0.0546559631541088,33.374697214001436,0.9833235283633014
264,11.448318007809002,0.061217343619277886,12.380565955047306,0.05472316637679979,33.40530608051028,0.9833415716260046
265,11.450735240067894,0.06128952368064686,12.371063058183516,0.054790369599490796,33.43590521992701,0.9833596148887077
266,11.453087713085251,0.06136170374201583,12.36148750651724,0.05485757282218179,33.466494643536414,0.9833776581514109
267,11.455375435943914,0.0614338838033848,12.351839624765592,0.05492477604487279,33.49707436037757,0.983395701414114
268,11.457598419223897,0.06150606386475377,12.34211973940706,0.05499197926756379,33.52764437723253,0.9834137446768172
269,11.459756675003835,0.06157824392612274,12.332328178668458,0.055059182490254786,33.5582046986179,0.9834317879395204
270,11.461850216862345,0.06165042398749171,12.322465272511835,0.055126385712945786,33.58875532677407,0.9834498312022235
271,11.463879059879357,0.06172260404886068,12.312531352621306,0.05519358893563678,33.61929626165459,0.9834678744649267
272,11.465843220637373,0.06179478411022965,12.3025267523898,0.055260792158327784,33.649827500918136,0.9834859177276298
273,11.46774271722267,0.06186696417159862,12.292451806905746,0.05532799538101878,33.680349039917914,0.983503960990333
274,11.469577569226441,0.06193914423296759,12.282306852939671,0.055395198603709776,33.71086087169279,0.9835220042530362
275,11.471347797745883,0.06201132429433656,12.272092228930743,0.055462401826400776,33.74136298695694,0.9835400475157393
276,11.473053425385213,0.06208350435570553,12.261808274973225,0.055529605049091775,33.771855374092446,0.9835580907784425
277,11.47469447625664,0.06215568441707451,12.25145533280288,0.055596808271782774,33.802338019139164,0.9835761340411456
278,11.47627097598126,0.06222786447844348,12.241033745783277,0.05566401149447377,33.832810905786495,0.9835941773038488
279,11.477782951689907,0.06230004453981245,12.230543858892053,0.05573121471716477,33.863274015363565,0.983612220566552
280,11.479230432023929,0.06237222460118142,12.219986018707095,0.055798417939855766,33.89372732683236,0.9836302638292551
281,11.480613447135905,0.06244440466255039,12.209360573392654,0.05586562116254677,33.9241708167785,0.9836483070919583
282,11.481932028690306,0.06251658472391936,12.198667872685387,0.055932824385237764,33.95460445940212,0.9836663503546614
283,11.4831862098641,0.06258876478528833,12.187908267880347,0.056000027607928764,33.98502822651145,0.9836843936173646
284,11.484376025347267,0.0626609448466573,12.17708211181689,0.05606723083061976,34.015442087513726,0.9837024368800678
285,11.485501511343289,0.06273312490802628,12.166189758864519,0.05613443405331076,34.04584600940791,0.9837204801427709
286,11.486562705569545,0.06280530496939525,12.155231564908686,0.05620163727600176,34.07623995677588,0.9837385234054741
287,11.48755964725767,0.06287748503076422,12.144207887336492,0.056268840498692754,34.10662389177661,0.9837565666681772
288,11.488492377153825,0.06294966509213319,12.13311908502235,0.05633604372138376,34.13699777413787,0.9837746099308804
289,11.489360937518923,0.06302184515350216,12.121965518313587,0.05640324694407475,34.167361561148184,0.9837926531935836
290,11.490165372128782,0.06309402521487113,12.11074754901596,0.05647045016676575,34.197715207651385,0.9838106964562867
291,11.490905726274214,0.0631662052762401,12.099465540379136,0.05653765338945675,34.22805866603853,0.9838287397189899
292,11.491582046761057,0.06323838533760907,12.08811985708211,0.05660485661214775,34.25839188624167,0.983846782981693
293,11.492194381910133,0.06331056539897804,12.07671086521853,0.05667205983483875,34.28871481572628,0.9838648262443963
294,11.492742781557144,0.06338274546034701,12.065238932282018,0.05673926305752974,34.31902739948537,0.9838828695070995
295,11.49322729705251,0.06345492552171599,12.053704427151374,0.05680646628022075,34.34932958003361,0.9839009127698026
296,11.493647981261123,0.06352710558308496,12.042107720075784,0.05687366950291174,34.379621297400284,0.9839189560325058
297,11.49400488856207,0.06359928564445393,12.030449182659888,0.05694087272560275,34.409902489123766,0.983936999295209
298,11.494298074848242,0.0636714657058229,12.01872918784891,0.05700807594829374,34.44017309024441,0.9839550425579121
299,11.494527597525927,0.06374364576719187,12.006948109913598,0.05707527917098474,34.47043303330052,0.9839730858206153
300,11.494693515514294,0.06381582582856084,11.995106324435216,0.05714248239367574,34.50068224832182,0.9839911290833184
301,11.494795889244847,0.06388800588992981,11.98320420829043,0.05720968561636674,34.530920662823114,0.9840091723460216
302,11.494834780660778,0.06396018595129878,11.971242139636153,0.05727688883905774,34.561148201800606,0.9840272156087247
303,11.494810253216285,0.06403236601266775,11.959220497894346,0.05734409206174873,34.591364787725595,0.9840452588714279
304,11.494722371875792,0.06410454607403672,11.947139663736726,0.05741129528443974,34.62157034053999,0.9840633021341311
305,11.494571203113134,0.06417672613540569,11.93500001906951,0.05747849850713073,34.65176477765026,0.9840813453968342
306,11.494356814910649,0.06424890619677466,11.922801947018003,0.05754570172982173,34.681948013924334,0.9840993886595374
307,11.49407927675821,0.06432108625814363,11.91054583191122,0.05761290495251273,34.712119961686206,0.9841174319222405
308,11.493738659652193,0.0643932663195126,11.898232059266416,0.05768010817520373,34.74228053071058,0.9841354751849437
309,11.493335036094376,0.06446544638088157,11.88586101577358,0.05774731139789473,34.772429628220266,0.9841535184476469
310,11.49286848009076,0.06453762644225056,11.873433089279882,0.05781451462058572,34.80256715888084,0.98417156171035
311,11.49233906715034,0.06460980650361953,11.860948668774078,0.057881717843276725,34.83269302479725,0.9841896049730532
312,11.491746874283788,0.0646819865649885,11.848408144370861,0.05794892106596772,34.86280712550879,0.9842076482357563
313,11.491091980002082,0.06475416662635747,11.835811907295165,0.058016124288658724,34.89290935798704,0.9842256914984595
314,11.490374464315053,0.06482634668772644,11.823160349866447,0.05808332751134972,34.922999616631465,0.9842437347611627
315,11.489594408729872,0.06489852674909541,11.810453865482895,0.058150530734040716,34.95307779326518,0.9842617780238658
316,11.488751896249468,0.06497070681046438,11.797692848605621,0.058217733956731715,34.98314377713329,0.984279821286569
317,11.48784701137087,0.06504288687183335,11.784877694742788,0.058284937179422715,35.01319745489867,0.9842978645492722
318,11.486879840083489,0.06511506693320232,11.772008800433717,0.058352140402113714,35.04323871063956,0.9843159078119753
319,11.485850469867312,0.06518724699457129,11.759086563232948,0.05841934362480471,35.07326742584556,0.9843339510746785
320,11.484758989691045,0.06525942705594026,11.746111381694242,0.05848654684749571,35.10328347941667,0.9843519943373816
321,11.483605490010182,0.06533160711730923,11.73308365535459,0.058553750070186705,35.133286747659604,0.9843700376000848
322,11.482390062764999,0.0654037871786782,11.720003784718127,0.058620953292877705,35.16327710428598,0.984388080862788
323,11.481112801378472,0.06547596724004717,11.706872171240057,0.058688156515568704,35.193254420408955,0.9844061241254911
324,11.479773800754138,0.06554814730141614,11.69368921731052,0.0587553597382597,35.223218564542776,0.9844241673881943
325,11.478373157273886,0.06562032736278511,11.680455326238427,0.0588225629609507,35.25316940260002,0.9844422106508974
326,11.476910968795647,0.06569250742415408,11.667170902235252,0.058889766183641695,35.283106797888976,0.9844602539136006
327,11.475387334651064,0.06576468748552305,11.653836350398812,0.0589569694063327,35.31303061111364,0.9844782971763038
328,11.473802355643045,0.06583686754689203,11.640452076697004,0.059024172629023694,35.342940700371365,0.984496340439007
329,11.472156134043273,0.065909047608261,11.627018487951485,0.05909137585171469,35.372836921150714,0.9845143837017102
330,11.470448773589625,0.06598122766962997,11.613535991821369,0.05915857907440569,35.40271912633215,0.9845324269644133
331,11.468680379483539,0.06605340773099894,11.600004996786856,0.05922578229709669,35.432587166184796,0.9845504702271165
332,11.466851058387295,0.06612558779236791,11.586425912132846,0.05929298551978769,35.462440888367404,0.9845685134898197
333,11.46496091842123,0.06619776785373688,11.572799147932521,0.059360188742478684,35.49228013792682,0.9845865567525228
334,11.463010069160891,0.06626994791510585,11.559125115030902,0.05942739196516969,35.522104757296496,0.984604600015226
335,11.460998621634086,0.06634212797647482,11.545404225028378,0.05949459518786068,35.55191458629767,0.9846226432779291
336,11.458926688317902,0.06641430803784379,11.531636890264203,0.05956179841055169,35.58170946213796,0.9846406865406323
337,11.45679438313563,0.06648648809921276,11.51782352379998,0.05962900163324268,35.61148921941171,0.9846587298033355
338,11.454601821453611,0.06655866816058173,11.503964539403103,0.05969620485593368,35.641253690098864,0.9846767730660386
339,11.452349120078036,0.0666308482219507,11.490060351530202,0.05976340807862468,35.67100270356673,0.9846948163287418
340,11.45003639725164,0.06670302828331967,11.476111375310527,0.05983061130131568,35.70073608656911,0.9847128595914449
341,11.447663772650358,0.06677520834468864,11.462118026529353,0.05989781452400668,35.73045366324729,0.9847309028541481
342,11.44523136737989,0.06684738840605761,11.448080721611323,0.05996501774669767,35.76015525512946,0.9847489461168513
343,11.44273930397219,0.06691956846742658,11.433999877603796,0.06003222096938868,35.78984068113307,0.9847669893795544
344,11.440187706381895,0.06699174852879555,11.419875912160188,0.06009942419207967,35.81950975756481,0.9847850326422576
345,11.43757669998268,0.06706392859016452,11.405709243523246,0.06016662741477067,35.8491622981208,0.9848030759049607
346,11.434906411563531,0.0671361086515335,11.391500290508343,0.06023383063746167,35.87879811388936,0.9848211191676639
347,11.43217696932496,0.06720828871290246,11.377249472486763,0.06030103386015267,35.90841701335117,0.9848391624303671
348,11.429388502875135,0.06728046877427143,11.362957209368934,0.06036823708284367,35.93801880238121,0.9848572056930702
349,11.426541143225942,0.0673526488356404,11.348623921587674,0.06043544030553466,35.967603284249265,0.9848752489557734
350,11.423635022788982,0.06742482889700938,11.3342500300814,0.060502643528225666,35.99717025962321,0.9848932922184765
351,11.420670275371489,0.06749700895837836,11.319835956277366,0.06056984675091666,36.026719526570105,0.9849113354811797
352,11.41764703617217,0.06756918901974733,11.305382122074823,0.060637049973607665,36.056250880557286,0.9849293787438829
353,11.414565441776984,0.0676413690811163,11.290888949828233,0.06070425319629866,36.085764114456154,0.984947422006586
354,11.411425630154852,0.06771354914248527,11.27635686233042,0.06077145641898966,36.115259018543384,0.9849654652692892
355,11.408227740653269,0.06778572920385424,11.261786282795743,0.060838659641680656,36.144735380503796,0.9849835085319923
356,11.40497191399388,0.06785790926522321,11.247177634843244,0.060905862864371656,36.17419298543193,0.9850015517946955
357,11.401658292267953,0.06793008932659218,11.232531342479799,0.060973066087062655,36.20363161583627,0.9850195950573987
358,11.398287018931805,0.06800226938796115,11.217847830083246,0.06104026930975365,36.23305105164131,0.9850376383201018
359,11.394858238802136,0.06807444944933012,11.203127522385516,0.061107472532444654,36.2624510701897,0.985055681582805
360,11.391372098051303,0.0681466295106991,11.188370844455758,0.061174675755135646,36.29183144624699,0.9850737248455081
361,11.38782874420251,0.06821880957206806,11.173578221683456,0.061241878977826646,36.32119195200375,0.9850917681082113
362,11.384228326124948,0.06829098963343704,11.158750079761543,0.061309082200517645,36.35053235707959,0.9851098113709146
363,11.380570994028838,0.068363169694806,11.143886844669508,0.061376285423208644,36.37985242852581,0.9851278546336177
364,11.376856899460428,0.06843534975617498,11.128988942656502,0.061443488645899644,36.409151930829594,0.9851458978963209
365,11.373086195296882,0.06850752981754395,11.11405680022445,0.061510691868590636,36.438430625918414,0.9851639411590241
366,11.369259035741148,0.06857970987891292,11.099090844111142,0.06157789509128164,36.46768827316313,0.9851819844217272
367,11.365375576316705,0.06865188994028189,11.084091501273353,0.061645098313972635,36.49692462938257,0.9852000276844304
368,11.36143597386227,0.06872407000165086,11.069059198869923,0.06171230153666364,36.52613944884675,0.9852180709471335
369,11.357440386526424,0.06879625006301983,11.053994364244893,0.061779504759354634,36.55533248328275,0.9852361142098367
370,11.353388973762161,0.0688684301243888,11.038897424910587,0.06184670798204563,36.58450348187846,0.9852541574725399
371,11.349281896321386,0.06894061018575777,11.023768808530736,0.06191391120473663,36.613652191286356,0.985272200735243
372,11.345119316249313,0.06901279024712674,11.008608942903585,0.06198111442742763,36.64277835562989,0.9852902439979462
373,11.340901396878813,0.06908497030849571,10.993418255945018,0.06204831765011863,36.6718817165073,0.9853082872606493
374,11.336628302824698,0.06915715036986468,10.978197175671683,0.062115520872809624,36.70096201299715,0.9853263305233525
375,11.332300199977894,0.06922933043123365,10.962946130184111,0.06218272409550063,36.730018981662454,0.9853443737860557
376,11.32791725549961,0.06930151049260264,10.947665547649885,0.06224992731819162,36.75905235655752,0.9853624170487588
377,11.323479637815364,0.0693736905539716,10.932355856286744,0.06231713054088262,36.78806186923264,0.985380460311462
378,11.318987516609,0.06944587061534058,10.917017484345774,0.06238433376357362,36.81704724873878,0.9853985035741651
379,11.314441062816599,0.06951805067670955,10.901650860094556,0.06245153698626462,36.84600822163489,0.9854165468368683
380,11.309840448620323,0.06959023073807852,10.886256411800355,0.06251874020895562,36.874944511992666,0.9854345900995715
381,11.30518584744221,0.06966241079944749,10.870834567713288,0.06258594343164661,36.903855841403015,0.9854526333622746
382,11.300477433937882,0.06973459086081646,10.855385756049538,0.06265314665433762,36.932741928981045,0.9854706766249778
383,11.295715383990192,0.06980677092218543,10.839910404974571,0.06272034987702861,36.961602491373945,0.9854887198876809
384,11.290899874702786,0.0698789509835544,10.824408942586345,0.06278755309971962,36.99043724276616,0.9855067631503841
385,11.286031084393626,0.06995113104492337,10.808881796898575,0.06285475632241061,37.019245894886446,0.9855248064130873
386,11.281109192588419,0.07002331110629234,10.793329395823964,0.0629219595451016,37.048028157013384,0.9855428496757904
387,11.276134380013985,0.07009549116766131,10.777752167157498,0.06298916276779261,37.07678373598368,0.9855608929384936
388,11.271106828591556,0.07016767122903028,10.762150538559727,0.0630563659904836,37.105512336198245,0.9855789362011967
389,11.266026721430016,0.07023985129039925,10.746524937540075,0.06312356921317461,37.13421365962832,0.9855969794638999
390,11.260894242819067,0.07031203135176822,10.730875791440168,0.0631907724358656,37.16288740582422,0.9856150227266031
391,11.255709578222316,0.0703842114131372,10.715203527417184,0.0632579756585566,37.19153327192145,0.9856330659893062
392,11.250472914270311,0.07045639147450616,10.69950857242722,0.0633251788812476,37.2201509526486,0.9856511092520094
393,11.245184438753508,0.07052857153587513,10.683791353208676,0.0633923821039386,37.24874014033378,0.9856691525147125
394,11.239844340615168,0.0706007515972441,10.668052296265673,0.0634595853266296,37.277300524913734,0.9856871957774157
395,11.23445280994418,0.07067293165861308,10.652291827851489,0.06352678854932059,37.30583179394084,0.9857052390401189
396,11.229010037967827,0.07074511171998205,10.636510373952,0.0635939917720116,37.3343336325901,0.985723282302822
397,11.22351621704449,0.07081729178135102,10.620708360269196,0.06366119499470259,37.362805723668984,0.9857413255655253
398,11.217971540656277,0.07088947184271999,10.604886212204654,0.0637283982173936,37.391247747623375,0.9857593688282285
399,11.212376203401586,0.07096165190408896,10.589044354843095,0.06379560144008459,37.41965938254762,0.9857774120909316
400,11.206730400987608,0.07103383196545793,10.573183212935938,0.06386280466277558,37.44804030419208,0.9857954553536348
401,11.201034330222772,0.0711060120268269,10.557303210884884,0.06393000788546659,37.47639018597076,0.9858134986163379
402,11.195288189009101,0.07117819208819587,10.541404772725548,0.06399721110815759,37.504708698971434,0.9858315418790411
403,11.18949217633454,0.07125037214956484,10.525488322111098,0.06406441433084858,37.53299551196332,0.9858495851417443
404,11.183646492265176,0.07132255221093381,10.509554282295925,0.06413161755353958,37.56125029140635,0.9858676284044474
405,11.17775133793744,0.07139473227230278,10.493603076119363,0.06419882077623058,37.58947270145904,0.9858856716671506
406,11.171806915550217,0.07146691233367175,10.477635125989437,0.06426602399892158,37.6176624039891,0.9859037149298537
407,11.165813428356891,0.07153909239504072,10.461650853866598,0.06433322722161258,37.6458190585818,0.9859217581925569
408,11.159771080657347,0.07161127245640969,10.445650681247585,0.06440043044430357,37.67394232254841,0.9859398014552601
409,11.153680077789886,0.07168345251777866,10.429635029149223,0.06446763366699457,37.702031850937175,0.9859578447179632
410,11.147540626123115,0.07175563257914763,10.413604318092313,0.06453483688968557,37.730087296541726,0.9859758879806664
411,11.141352933047727,0.0718278126405166,10.397558968085544,0.06460204011237658,37.75810830991121,0.9859939312433695
412,11.13511720696826,0.07189999270188557,10.381499398609446,0.06466924333506757,37.78609453935896,0.9860119745060727
413,11.12883365729477,0.07197217276325454,10.365426028600357,0.06473644655775856,37.81404563097387,0.9860300177687759
414,11.122502494434464,0.07204435282462351,10.34933927643447,0.06480364978044957,37.84196122862957,0.986048061031479
415,11.11612392978325,0.07211653288599248,10.333239559911876,0.06487085300314056,37.869840973993654,0.9860661042941822
416,11.109698175717238,0.07218871294736146,10.31712729624068,0.06493805622583157,37.897684506539385,0.9860841475568853
417,11.1032254455842,0.07226089300873043,10.301002902021128,0.06500525944852256,37.92549146355498,0.9861021908195885
418,11.096705953694936,0.07233307307009941,10.28486679322981,0.06507246267121355,37.95326148015441,0.9861202340822917
419,11.090139915314596,0.07240525313146838,10.268719385203863,0.06513966589390456,37.98099418928693,0.9861382773449948
420,11.083527546653961,0.07247743319283735,10.252561092625262,0.06520686911659555,38.00868922174913,0.986156320607698
421,11.076869064860634,0.07254961325420632,10.236392329505106,0.06527407233928656,38.036346206194644,0.9861743638704011
422,11.070164688010209,0.07262179331557529,10.220213509168007,0.06534127556197755,38.06396476914544,0.9861924071331043
423,11.063414635097345,0.07269397337694426,10.204025044236449,0.06540847878466856,38.09154453500172,0.9862104503958075
424,11.05661912602681,0.07276615343831323,10.187827346615277,0.06547568200735955,38.11908512605439,0.9862284936585106
425,11.049778381604472,0.0728383334996822,10.171620827476152,0.06554288523005056,38.14658616249549,0.9862465369212138
426,11.042892623528203,0.07291051356105117,10.155405897242126,0.06561008845274155,38.17404726242858,0.9862645801839169
427,11.035962074378766,0.07298269362242014,10.1391829655722,0.06567729167543254,38.2014680418816,0.9862826234466201
428,11.02898695761061,0.07305487368378911,10.12295244134597,0.06574449489812355,38.22884811481724,0.9863006667093233
429,11.021967497542647,0.07312705374515809,10.10671473264833,0.06581169812081454,38.256187093145016,0.9863187099720264
430,11.014903919348955,0.07319923380652706,10.090470246754181,0.06587890134350555,38.28348458673181,0.9863367532347296
431,11.007796449049406,0.07327141386789603,10.074219390113246,0.06594610456619654,38.3107402034154,0.9863547964974329
432,11.0006453135003,0.073343593929265,10.05796256833488,0.06601330778888753,38.3379535490142,0.986372839760136
433,10.993450740384883,0.07341577399063397,10.041700186172978,0.06608051101157854,38.36512422734125,0.9863908830228392
434,10.986212958203847,0.07348795405200294,10.025432647510918,0.06614771423426954,38.39225184021415,0.9864089262855423
435,10.978932196265777,0.07356013411337191,10.009160355346568,0.06621491745696054,38.41933598746897,0.9864269695482455
436,10.971608684677541,0.07363231417474088,9.992883711777306,0.06628212067965153,38.446376266971384,0.9864450128109487
437,10.964242654334612,0.07370449423610985,9.97660311798516,0.06634932390234254,38.47337227462953,0.9864630560736518
438,10.956834336911378,0.07377667429747883,9.960318974221964,0.06641652712503353,38.500323604405374,0.986481099336355
439,10.949383964851375,0.0738488543588478,9.94403167979456,0.06648373034772453,38.527229848328645,0.9864991425990581
440,10.941891771357465,0.07392103442021677,9.927741633050104,0.06655093357041553,38.55409059650848,0.9865171858617613
441,10.93435799038199,0.07399321448158575,9.911449231361374,0.06661813679310652,38.58090543714654,0.9865352291244645
442,10.926782856616857,0.07406539454295472,9.89515487111218,0.06668534001579753,38.60767395654878,0.9865532723871676
443,10.919166605483582,0.07413757460432369,9.87885894768281,0.06675254323848853,38.63439573913983,0.9865713156498708
444,10.911509473123292,0.07420975466569266,9.862561855435557,0.06681974646117952,38.661070367475105,0.9865893589125739
445,10.903811696386672,0.07428193472706163,9.846263987700262,0.06688694968387052,38.68769742225316,0.9866074021752771
446,10.896073512823865,0.0743541147884306,9.829965736759984,0.06695415290656152,38.71427648233026,0.9866254454379803
447,10.888295160674339,0.07442629484979957,9.813667493836675,0.06702135612925252,38.740807124732584,0.9866434887006834
448,10.88047687885669,0.07449847491116854,9.797369649076952,0.06708855935194352,38.76728892467004,0.9866615319633866
449,10.872618906958415,0.07457065497253751,9.78107259153791,0.06715576257463451,38.79372145554862,0.9866795752260897
450,10.864721485225644,0.07464283503390648,9.76477670917302,0.0672229657973255,38.82010428898536,0.9866976184887929
451,10.856784854552803,0.07471501509527545,9.748482388818065,0.06729016902001651,38.84643699482113,0.986715661751496
452,10.848809256472261,0.07478719515664442,9.732190016177185,0.0673573722427075,38.872719141133565,0.9867337050141992
453,10.84079493314394,0.07485937521801339,9.715899975808927,0.06742457546539851,38.89895029425217,0.9867517482769024
454,10.832742127344833,0.07493155527938236,9.699612651112428,0.0674917786880895,38.92513001877123,0.9867697915396055
455,10.824651082458551,0.07500373534075133,9.683328424313608,0.0675589819107805,38.951257877564096,0.9867878348023087
456,10.816522042464776,0.0750759154021203,9.667047676451455,0.0676261851334715,38.97733343179625,0.9868058780650119
457,10.808355251928694,0.07514809546348927,9.650770787364403,0.06769338835616251,39.003356240940704,0.986823921327715
458,10.800150955990391,0.07522027552485824,9.634498135676738,0.0677605915788535,39.02932586279147,0.9868419645904182
459,10.791909400354204,0.07529245558622721,9.618230098785087,0.0678277948015445,39.05524185347697,0.9868600078531213
460,10.783630831278032,0.07536463564759618,9.601967052844984,0.0678949980242355,39.08110376747584,0.9868780511158245
461,10.775315495562616,0.07543681570896515,9.58570937275752,0.06796220124692649,39.10691115763021,0.9868960943785277
462,10.766963640540784,0.07550899577033413,9.56945743215602,0.0680294044696175,39.13266357516069,0.9869141376412308
463,10.758575514066631,0.0755811758317031,9.553211603392857,0.06809660769230849,39.1583605696799,0.986932180903934
464,10.750151364504717,0.07565335589307207,9.53697225752627,0.06816381091499948,39.18400168920847,0.9869502241666371
465,10.741691440719181,0.07572553595444104,9.520739764307308,0.06823101413769049,39.20958648018874,0.9869682674293403
466,10.733195992062832,0.07579771601581001,9.50451449216682,0.0682982173603815,39.23511448749997,0.9869863106920436
467,10.724665268366234,0.07586989607717898,9.488296808202545,0.06836542058307249,39.26058525447242,0.9870043539547467
468,10.716099519926704,0.07594207613854795,9.472087078166231,0.06843262380576348,39.285998322902685,0.9870223972174499
469,10.707498997497341,0.07601425619991692,9.455885666450886,0.06849982702845447,39.311353233069156,0.987040440480153
470,10.698863952275968,0.07608643626128589,9.439692936078062,0.06856703025114548,39.33664952374649,0.9870584837428562
471,10.690194635894066,0.07615861632265486,9.423509248685251,0.06863423347383649,39.36188673222004,0.9870765270055594
472,10.681491300405698,0.07623079638402383,9.407334964513316,0.06870143669652748,39.387064394302406,0.9870945702682625
473,10.672754198276348,0.0763029764453928,9.391170442394053,0.06876863991921847,39.412182044347695,0.9871126135309657
474,10.663983582371781,0.07637515650676177,9.375016039737767,0.06883584314190948,39.437239215267304,0.9871306567936688
475,10.655179705946862,0.07644733656813074,9.358872112521002,0.06890304636460048,39.46223543854431,0.987148700056372
476,10.646342822634326,0.07651951662949971,9.342739015274288,0.06897024958729148,39.487170244250315,0.9871667433190752
477,10.637473186433542,0.07659169669086868,9.326617101069997,0.06903745280998247,39.51204316106022,0.9871847865817783
478,10.628571051699241,0.07666387675223765,9.31050672151028,0.06910465603267346,39.536853716267096,0.9872028298444815
479,10.619636673130229,0.07673605681360662,9.29440822671506,0.06917185925536447,39.561601435799155,0.9872208731071846
480,10.610670305758045,0.0768082368749756,9.27832196531017,0.06923906247805547,39.586285844234524,0.9872389163698878
481,10.601672204935637,0.07688041693634456,9.262248284415495,0.06930626570074647,39.61090646481744,0.987256959632591
482,10.592642626325977,0.07695259699771353,9.246187529633238,0.06937346892343746,39.63546281947315,0.9872750028952941
483,10.583581825890667,0.0770247770590825,9.230140045036263,0.06944067214612847,39.65995442882508,0.9872930461579973
484,10.574490059878528,0.07709695712045148,9.214106173156546,0.06950787536881947,39.68438081220995,0.9873110894207004
485,10.565367584814151,0.07716913718182045,9.198086254973664,0.06957507859151046,39.70874148769414,0.9873291326834036
486,10.55621465748645,0.07724131724318942,9.182080629903394,0.06964228181420146,39.733035972088786,0.9873471759461068
487,10.547031534937162,0.07731349730455839,9.166089635786403,0.06970948503689245,39.75726378096732,0.9873652192088099
488,10.537818474449356,0.07738567736592737,9.15011360887702,0.06977668825958346,39.781424428680914,0.9873832624715131
489,10.528575733535916,0.07745785742729634,9.134152883832076,0.06984389148227446,39.805517428373996,0.9874013057342163
490,10.519303569927985,0.07753003748866531,9.118207793699877,0.06991109470496545,39.82954229200186,0.9874193489969194
491,10.510002241563415,0.07760221755003428,9.102278669909193,0.06997829792765645,39.85349853034613,0.9874373922596226
492,10.5006720065752,0.07767439761140325,9.086365842258402,0.07004550115034745,39.87738565303157,0.9874554355223257
493,10.491313123279866,0.07774657767277222,9.070469638904694,0.07011270437303845,39.901203168541564,0.9874734787850289
494,10.481925850165881,0.0778187577341412,9.05459038635336,0.07017990759572945,39.924950584236036,0.987491522047732
495,10.472510445882012,0.07789093779551017,9.038728409447172,0.07024711081842044,39.94862740636721,0.9875095653104352
496,10.463067169225706,0.07796311785687914,9.022884031355872,0.07031431404111144,39.972233140095604,0.9875276085731384
497,10.453596279131432,0.0780352979182481,9.00705757356571,0.07038151726380244,39.99576728950795,0.9875456518358415
498,10.44409803465901,0.07810747797961708,8.99124935586913,0.07044872048649345,40.019229357633044,0.9875636950985447
499,10.43457269498194,0.07817965804098605,8.975459696354488,0.07051592370918444,40.04261884645884,0.9875817383612479
500,10.425020519375716,0.07825183810235502,8.959688911395904,0.07058312693187543,40.065935256948656,0.9875997816239511
501,10.415441767206122,0.07832401816372399,8.943937315643183,0.07065033015456643,40.08917808905839,0.9876178248866543
502,10.405836697917533,0.07839619822509296,8.928205222011833,0.07071753337725743,40.11234684175387,0.9876358681493574
503,10.396205571021177,0.07846837828646193,8.912492941673193,0.07078473659994844,40.13544101302707,0.9876539114120606
504,10.386548646083426,0.07854055834783091,8.896800784044627,0.07085193982263943,40.15846009991356,0.9876719546747638
505,10.376866182714064,0.07861273840919988,8.881129056779827,0.07091914304533042,40.181403598508645,0.9876899979374669
506,10.367158440554519,0.07868491847056885,8.865478065759195,0.07098634626802143,40.20427100398569,0.9877080412001701
507,10.357425679266147,0.07875709853193782,8.849848115080361,0.07105354949071244,40.227061810612604,0.9877260844628732
508,10.34766815851846,0.0788292785933068,8.834239507048734,0.07112075271340343,40.24977551176835,0.9877441277255764
509,10.337886137977371,0.07890145865467577,8.818652542168193,0.07118795593609442,40.272411599961316,0.9877621709882796
510,10.32807987729343,0.07897363871604474,8.803087519131862,0.07125515915878541,40.29496956684584,0.9877802142509827
511,10.318249636090062,0.0790458187774137,8.787544734812972,0.07132236238147642,40.3174489032398,0.9877982575136859
512,10.308395673951793,0.07911799883878268,8.772024484255835,0.07138956560416743,40.33984909914106,0.987816300776389
513,10.298518250412489,0.07919017890015165,8.756527060666901,0.07145676882685842,40.36216964374616,0.9878343440390922
514,10.288617624943573,0.07926235896152062,8.741052755405908,0.07152397204954941,40.38441002546696,0.9878523873017954
515,10.278694056942257,0.07933453902288959,8.725601857977143,0.07159117527224042,40.406569731947585,0.9878704305644985
516,10.268747805719778,0.07940671908425856,8.710174656020804,0.07165837849493141,40.42864825008296,0.9878884738272017
517,10.258779130489625,0.07947889914562753,8.694771435304437,0.07172558171762242,40.45064506603558,0.9879065170899048
518,10.248788290355753,0.0795510792069965,8.679392479714494,0.07179278494031341,40.472559665253456,0.987924560352608
519,10.23877554430085,0.07962325926836547,8.664038071247973,0.0718599881630044,40.49439153248679,0.9879426036153112
520,10.22874115117455,0.07969543932973444,8.648708490004164,0.07192719138569541,40.516140151806844,0.9879606468780143
521,10.218685369681683,0.07976761939110341,8.633404014176506,0.07199439460838641,40.537805006622975,0.9879786901407175
522,10.208608458370529,0.07983979945247238,8.618124920044522,0.0720615978310774,40.55938557969965,0.9879967334034206
523,10.198510675621055,0.07991197951384135,8.602871481965856,0.0721288010537684,40.580881353175386,0.9880147766661238
524,10.188392279633199,0.07998415957521032,8.587643972368438,0.07219600427645939,40.60229180857963,0.988032819928827
525,10.17825352841511,0.0800563396365793,8.572442661742702,0.0722632074991504,40.62361642685097,0.9880508631915301
526,10.16809467977145,0.08012851969794826,8.55726781863396,0.0723304107218414,40.64485468835413,0.9880689064542333
527,10.157915991291652,0.08020069975931723,8.542119709634823,0.0723976139445324,40.666006072898895,0.9880869497169364
528,10.147717720338242,0.0802728798206862,8.52699859937777,0.07246481716722339,40.68707005975725,0.9881049929796396
529,10.137500124035121,0.08034505988205518,8.511904750527767,0.0725320203899144,40.70804612768159,0.9881230362423428
530,10.127263459255886,0.08041723994342415,8.49683842377506,0.0725992236126054,40.72893375492194,0.9881410795050459
531,10.117007982612172,0.08048942000479312,8.481799877827987,0.0726664268352964,40.74973241924491,0.9881591227677491
532,10.106733950441969,0.08056160006616209,8.466789369405952,0.07273363005798739,40.770441597951134,0.9881771660304522
533,10.096441618797995,0.08063378012753106,8.451807153232474,0.07280083328067838,40.79106076789271,0.9881952092931554
534,10.086131243436059,0.08070596018890003,8.436853482028358,0.07286803650336938,40.811589405492484,0.9882132525558587
535,10.075803079803435,0.080778140250269,8.421928606504945,0.07293523972606039,40.83202698676058,0.9882312958185618
536,10.06545738302728,0.08085032031163797,8.407032775357493,0.07300244294875138,40.85237298731378,0.988249339081265
537,10.05509440790303,0.08092250037300694,8.39216623525862,0.07306964617144238,40.872626882393014,0.9882673823439682
538,10.044714408882854,0.08099468043437591,8.377329230851892,0.07313684939413338,40.8927881468809,0.9882854256066713
539,10.034317640064085,0.08106686049574488,8.362522004745513,0.07320405261682439,40.912856255321,0.9883034688693745
540,10.023904355177708,0.08113904055711385,8.347744797506083,0.07327125583951538,40.93283068193536,0.9883215121320776
541,10.013474807576838,0.08121122061848282,8.332997847652484,0.07333845906220637,40.95271090064217,0.9883395553947808
542,10.003029250225236,0.08128340067985179,8.318281391649878,0.07340566228489737,40.972496385074976,0.988357598657484
543,9.99256793568585,0.08135558074122076,8.303595663903796,0.07347286550758837,40.99218660860019,0.9883756419201871
544,9.982091116109348,0.08142776080258973,8.288940896754331,0.07354006873027938,41.01178104433566,0.9883936851828903
545,9.971599043222719,0.0814999408639587,8.274317320470463,0.07360727195297037,41.03127916516818,0.9884117284455934
546,9.961091968317856,0.08157212092532767,8.259725163244422,0.07367447517566136,41.05068044377278,0.9884297717082966
547,9.950570142240196,0.08164430098669664,8.24516465118625,0.07374167839835237,41.069984352630314,0.9884478149709998
548,9.940033815377356,0.08171648104806561,8.230636008318383,0.07380888162104336,41.08919036404612,0.9884658582337029
549,9.929483237647819,0.08178866110943459,8.216139456570392,0.07387608484373437,41.10829795016752,0.9884839014964061
550,9.918918658489634,0.08186084117080356,8.201675215773815,0.07394328806642536,41.127306583003254,0.9885019447591092
551,9.90834032684915,0.08193302123217253,8.187243503657076,0.07401049128911635,41.14621573444127,0.9885199880218124
552,9.897748491169768,0.0820052012935415,8.172844535840538,0.07407769451180736,41.16502487626651,0.9885380312845156
553,9.887143399380738,0.08207738135491047,8.158478525831653,0.07414489773449837,41.183733480180315,0.9885560745472187
554,9.876525298885966,0.08214956141627945,8.144145685020206,0.07421210095718936,41.20234101781809,0.9885741178099219
555,9.865894436552875,0.08222174147764842,8.129846222673681,0.07427930417988035,41.22084696076803,0.988592161072625
556,9.855251058701274,0.08229392153901739,8.115580345932717,0.07434650740257134,41.23925078058878,0.9886102043353282
557,9.844595411092275,0.08236610160038636,8.101348259806693,0.07441371062526235,41.25755194882891,0.9886282475980314
558,9.833927738917232,0.08243828166175533,8.087150167169407,0.07448091384795336,41.27574993704473,0.9886462908607345
559,9.82324828678673,0.0825104617231243,8.07298626875485,0.07454811707064435,41.29384421681827,0.9886643341234377
560,9.81255729871959,0.08258264178449327,8.058856763153106,0.07461532029333534,41.31183425977664,0.9886823773861408
561,9.801855018131914,0.08265482184586224,8.044761846806342,0.07468252351602635,41.329719537609805,0.988700420648844
562,9.791141687826169,0.08272700190723122,8.030701714004937,0.07474972673871735,41.34749952208939,0.9887184639115472
563,9.78041754998032,0.08279918196860019,8.016676556883679,0.07481692996140835,41.365173685086404,0.9887365071742503
564,9.769682846136973,0.08287136202996916,8.002686565418074,0.07488413318409934,41.38274149859068,0.9887545504369535
565,9.758937817192574,0.08294354209133813,7.988731927420792,0.07495133640679033,41.40020243472887,0.9887725936996566
566,9.74818270338665,0.0830157221527071,7.9748128285381945,0.07501853962948134,41.41755596578233,0.9887906369623598
567,9.737417744291072,0.08308790221407607,7.960929452246985,0.07508574285217234,41.434801564206644,0.988808680225063
568,9.726643178799378,0.08316008227544504,7.947081979850944,0.07515294607486334,41.4519387026494,0.9888267234877661
569,9.715859245116128,0.08323226233681401,7.9332705904777905,0.07522014929755433,41.46896685396893,0.9888447667504694
570,9.7050661807463,0.08330444239818299,7.91949546107614,0.07528735252024533,41.485885491252354,0.9888628100131726
571,9.69426422248473,0.08337662245955196,7.905756766412595,0.07535455574293634,41.50269408783435,0.9888808532758757
572,9.683453606405592,0.08344880252092093,7.892054679068904,0.07542175896562733,41.51939211731593,0.9888988965385789
573,9.672634567851937,0.0835209825822899,7.878389369439251,0.07548896218831833,41.535979053582416,0.988916939801282
574,9.661807341425247,0.08359316264365887,7.864761005727645,0.07555616541100932,41.552454370822296,0.9889349830639852
575,9.65097216097507,0.08366534270502785,7.851169753945434,0.07562336863370032,41.56881754354496,0.9889530263266884
576,9.640129259588672,0.08373752276639682,7.837615777908895,0.07569057185639133,41.58506804660016,0.9889710695893915
577,9.629278869580757,0.08380970282776579,7.824099239236973,0.07575777507908232,41.60120535519604,0.9889891128520947
578,9.618421222483223,0.08388188288913476,7.810620297349066,0.07582497830177332,41.61722894491706,0.9890071561147978
579,9.607556549034957,0.08395406295050373,7.797179109462992,0.07589218152446431,41.633138291743435,0.989025199377501
580,9.596685079171714,0.0840262430118727,7.783775830592997,0.07595938474715531,41.648932872068926,0.9890432426402042
581,9.585807042016,0.08409842307324167,7.770410613547925,0.07602658796984632,41.66461216271965,0.9890612859029073
582,9.574922665867046,0.08417060313461064,7.7570836089294435,0.07609379119253731,41.6801756409719,0.9890793291656105
583,9.564032178190807,0.08424278319597961,7.743794965130422,0.0761609944152283,41.69562278457147,0.9890973724283136
584,9.553135805610017,0.08431496325734858,7.730544828333376,0.07622819763791931,41.71095307175151,0.9891154156910168
585,9.542233773894313,0.08438714331871755,7.717333342509068,0.07629540086061032,41.72616598125123,0.98913345895372
586,9.531326307950396,0.08445932338008652,7.704160649415158,0.07636260408330131,41.74126099233379,0.9891515022164231
587,9.520413631812238,0.08453150344145549,7.691026888595006,0.0764298073059923,41.75623758480552,0.9891695454791263
588,9.50949596863138,0.08460368350282446,7.677932197376563,0.0764970105286833,41.77109523903392,0.9891875887418294
589,9.498573540667243,0.08467586356419343,7.664876710871357,0.0765642137513743,41.78583343596567,0.9892056320045326
590,9.48764656927752,0.0847480436255624,7.651860561973621,0.07663141697406531,41.8004516571458,0.9892236752672358
591,9.476715274908614,0.08482022368693137,7.6388838813594955,0.0766986201967563,41.81494938473553,0.9892417185299389
592,9.465779877086147,0.08489240374830034,7.625946797486339,0.0767658234194473,41.829326101530945,0.9892597617926421
593,9.454840594405514,0.08496458380966931,7.613049436592159,0.0768330266421383,41.84358129098079,0.9892778050553452
594,9.443897644522485,0.08503676387103828,7.600191922695154,0.0769002298648293,41.85771443720561,0.9892958483180484
595,9.432951244143911,0.08510894393240725,7.58737437759334,0.0769674330875203,41.87172502501571,0.9893138915807516
596,9.422001609018432,0.08518112399377623,7.574596920864293,0.07703463631021129,41.885612539929056,0.9893319348434547
597,9.411048953927287,0.0852533040551452,7.561859669864998,0.07710183953290228,41.89937646819042,0.9893499781061579
598,9.400093492675168,0.08532548411651417,7.549162739731818,0.07716904275559329,41.913016296789095,0.989368021368861
599,9.389135438081148,0.08539766417788314,7.536506243380535,0.0772362459782843,41.926531513477464,0.9893860646315642
600,9.378175001969655,0.08546984423925211,7.523890291506539,0.07730344920097529,41.93992160678878,0.9894041078942674
601,9.36721239516152,0.08554202430062108,7.511314992585065,0.07737065242366628,41.95318606605615,0.9894221511569705
602,9.356247827465086,0.08561420436199005,7.498780452871607,0.07743785564635729,41.9663243814304,0.9894401944196737
603,9.34528150766739,0.08568638442335902,7.486286776402379,0.07750505886904828,41.97933604389793,0.9894582376823768
604,9.334313643525396,0.08575856448472799,7.4738340649949,0.07757226209173929,41.992220545299816,0.9894762809450801
605,9.323344441757301,0.08583074454609696,7.461422418248695,0.07763946531443028,42.00497737834895,0.9894943242077833
606,9.312374108033907,0.08590292460746593,7.449051933546084,0.07770666853712127,42.01760603664912,0.9895123674704864
607,9.301402846970067,0.0859751046688349,7.436722706053075,0.07777387175981228,42.03010601471279,0.9895304107331896
608,9.290430862116178,0.08604728473020387,7.424434828720384,0.07784107498250328,42.04247680797886,0.9895484539958928
609,9.279458355949775,0.08611946479157284,7.4121883922845315,0.07790827820519428,42.05471791283152,0.9895664972585959
610,9.26848552986715,0.08619164485294181,7.399983485269054,0.07797548142788527,42.06682882661786,0.9895845405212991
611,9.25751258417509,0.08626382491431078,7.387820193985817,0.07804268465057626,42.078809047666155,0.9896025837840022
612,9.246539718082651,0.08633600497567975,7.375698602536435,0.07810988787326727,42.09065807530355,0.9896206270467054
613,9.235567129692999,0.08640818503704872,7.363618792813798,0.07817709109595827,42.102375409874675,0.9896386703094086
614,9.224595015995357,0.0864803650984177,7.351580844503692,0.07824429431864927,42.11396055275936,0.9896567135721117
615,9.213623572856987,0.08655254515978666,7.339584835086516,0.07831149754134026,42.12541300639034,0.9896747568348149
616,9.202652995015262,0.08662472522115564,7.327630839839115,0.07837870076403126,42.13673227427183,0.989692800097518
617,9.191683476069816,0.0866969052825246,7.3157189318367255,0.07844590398672227,42.14791786099702,0.9897108433602212
618,9.18071520847474,0.08676908534389358,7.303849181954989,0.07851310720941326,42.1589692722663,0.9897288866229244
619,9.169748383530901,0.08684126540526255,7.292021658872096,0.07858031043210426,42.16988601490466,0.9897469298856275
620,9.158783191378276,0.08691344546663153,7.2802364290710075,0.07864751365479525,42.18066759688021,0.9897649731483307
621,9.14781982098841,0.0869856255280005,7.26849355684182,0.07871471687748625,42.19131352732174,0.9897830164110338
622,9.13685846015693,0.08705780558936947,7.256793104284176,0.07878192010017726,42.20182331653623,0.989801059673737
623,9.125899295496115,0.08712998565073844,7.245135131309818,0.07884912332286825,42.21219647602726,0.9898191029364402
624,9.1149425124276,0.08720216571210741,7.233519695645213,0.07891632654555925,42.22243251851235,0.9898371461991433
625,9.103988295175087,0.08727434577347638,7.22194685283431,0.07898352976825025,42.23253095794096,0.9898551894618465
626,9.093036826757183,0.08734652583484535,7.210416656241355,0.07905073299094126,42.24249130951178,0.9898732327245496
627,9.082088288980302,0.08741870589621432,7.198929157053859,0.07911793621363225,42.25231308969102,0.9898912759872528
628,9.071142862431637,0.0874908859575833,7.187484404285604,0.07918513943632324,42.261995816229685,0.989909319249956
629,9.060200726472225,0.08756306601895227,7.176082444779792,0.07925234265901424,42.27153900818139,0.9899273625126591
630,9.049262059230077,0.08763524608032124,7.164723323212284,0.07931954588170524,42.28094218591962,0.9899454057753623
631,9.038327037593415,0.0877074261416902,7.15340708209493,0.07938674910439625,42.290204871155815,0.9899634490380654
632,9.027395837203946,0.08777960620305918,7.142133761779,0.07945395232708724,42.2993265869567,0.9899814923007686
633,9.016468632450259,0.08785178626442815,7.130903400458702,0.07952115554977823,42.30830685776148,0.9899995355634718
634,9.005545596461285,0.08792396632579712,7.119716034174821,0.07958835877246924,42.317145209399904,0.9900175788261749
635,8.994626901099831,0.08799614638716609,7.108571696818437,0.07965556199516023,42.32584116910931,0.9900356220888781
636,8.983712716956225,0.08806832644853507,7.097470420134744,0.07972276521785124,42.33439426555227,0.9900536653515812
637,8.972803213342011,0.08814050650990404,7.086412233726966,0.07978996844054223,42.34280402883363,0.9900717086142844
638,8.961898558283746,0.08821268657127301,7.075397165060367,0.07985717166323322,42.351069990518425,0.9900897518769877
639,8.950998918516868,0.08828486663264198,7.064425239466353,0.07992437488592423,42.35919168364858,0.9901077951396908
640,8.94010445947968,0.08835704669401095,7.053496480146697,0.07999157810861524,42.36716864276084,0.990125838402394
641,8.929215345307373,0.08842922675537992,7.042610908177803,0.08005878133130623,42.37500040390334,0.9901438816650971
642,8.918331738826168,0.0885014068167489,7.031768542515129,0.08012598455399722,42.38268650465347,0.9901619249278003
643,8.907453801547529,0.08857358687811787,7.020969399997649,0.08019318777668821,42.390226484134644,0.9901799681905035
644,8.89658169366247,0.08864576693948684,7.010213495352444,0.08026039099937922,42.397619883033656,0.9901980114532066
645,8.885715574035938,0.0887179470008558,6.9995008411993815,0.08032759422207023,42.404866243617555,0.9902160547159098
646,8.87485560020129,0.08879012706222478,6.988831448055876,0.08039479744476122,42.411965109751016,0.990234097978613
647,8.864001928354863,0.08886230712359375,6.97820532434174,0.08046200066745221,42.41891602691325,0.9902521412413161
648,8.853154713350607,0.08893448718496272,6.967622476384143,0.08052920389014322,42.425718542215016,0.9902701845040193
649,8.842314108694847,0.08900666724633169,6.957082908422662,0.08059640711283422,42.432372204415415,0.9902882277667224
650,8.831480266541089,0.08907884730770066,6.946586622614411,0.08066361033552522,42.43887656393916,0.9903062710294256
651,8.820653337684945,0.08915102736906963,6.9361336190392535,0.08073081355821621,42.44523117289329,0.9903243142921287
652,8.809833471559138,0.0892232074304386,6.925723895705143,0.0807980167809072,42.45143558508383,0.9903423575548319
653,8.79902081622858,0.08929538749180757,6.915357448553511,0.0808652200035982,42.45748935603295,0.9903604008175351
654,8.788215518385584,0.08936756755317654,6.905034271464775,0.08093242322628921,42.46339204299552,0.9903784440802382
655,8.77741772334511,0.08943974761454551,6.894754356263922,0.0809996264489802,42.46914320497598,0.9903964873429414
656,8.766627575040134,0.08951192767591448,6.884517692726183,0.0810668296716712,42.47474240274471,0.9904145306056445
657,8.75584521601712,0.08958410773728345,6.874324268582793,0.0811340328943622,42.4801891988551,0.9904325738683477
658,8.745070787431533,0.08965628779865242,6.864174069526851,0.0812012361170532,42.48548315766,0.9904506171310509
659,8.734304429043512,0.0897284678600214,6.854067079219258,0.0812684393397442,42.49062384532803,0.990468660393754
660,8.72354627921356,0.08980064792139036,6.844003279294739,0.0813356425624352,42.4956108298605,0.9904867036564572
661,8.712796474898393,0.08987282798275933,6.833982649367964,0.08140284578512619,42.50044368110767,0.9905047469191604
662,8.702055151646839,0.0899450080441283,6.82400516703974,0.0814700490078172,42.505121970785225,0.9905227901818635
663,8.691322443595839,0.09001718810549728,6.81407080790331,0.0815372522305082,42.50964527249057,0.9905408334445667
664,8.680598483466552,0.09008936816686625,6.804179545550713,0.08160445545319919,42.51401316171937,0.9905588767072698
665,8.669883402560538,0.09016154822823522,6.794331351579251,0.08167165867589019,42.51822521588176,0.990576919969973
666,8.659177330756046,0.09023372828960419,6.784526195598018,0.08173886189858118,42.522281014318466,0.9905949632326762
667,8.648480396504382,0.09030590835097316,6.7747640452345355,0.08180606512127218,42.52618013831727,0.9906130064953793
668,8.63779272682639,0.09037808841234213,6.765044866141461,0.08187326834396319,42.52992217112899,0.9906310497580825
669,8.627114447309005,0.0904502684737111,6.755368622003386,0.08194047156665418,42.533506697983675,0.9906490930207856
670,8.616445682101917,0.09052244853508007,6.745735274543692,0.08200767478934518,42.536933306106604,0.9906671362834888
671,8.605786553914326,0.09059462859644904,6.736144783531523,0.08207487801203618,42.540201584734405,0.990685179546192
672,8.595137184011776,0.09066680865781801,6.726597106788825,0.08214208123472719,42.54331112513102,0.9907032228088952
673,8.584497692213112,0.09073898871918698,6.717092200197465,0.08220928445741818,42.546261520603466,0.9907212660715984
674,8.573868196887508,0.09081116878055595,6.707630017706425,0.08227648768010917,42.54905236651802,0.9907393093343015
675,8.5632488149516,0.09088334884192492,6.698210511339085,0.08234369090280017,42.55168326031574,0.9907573525970047
676,8.552639661866714,0.09095552890329389,6.6888336312005965,0.08241089412549117,42.554153801528436,0.9907753958597079
677,8.542040851636184,0.09102770896466286,6.679499325485303,0.08247809734818218,42.556463591794376,0.990793439122411
678,8.53145249680278,0.09109988902603183,6.67020754048428,0.08254530057087317,42.55861223487388,0.9908114823851142
679,8.520874708446215,0.0911720690874008,6.66095822059291,0.08261250379356416,42.56059933666503,0.9908295256478173
680,8.510307596180748,0.09124424914876977,6.651751308318573,0.08267970701625517,42.562424505219234,0.9908475689105205
681,8.499751268152915,0.09131642921013874,6.642586744288394,0.08274691023894618,42.56408735075676,0.9908656121732237
682,8.489205831039296,0.09138860927150771,6.633464467257073,0.08281411346163717,42.565587485682144,0.9908836554359268
683,8.478671390044449,0.09146078933287669,6.624384414114778,0.08288131668432816,42.566924524599685,0.99090169869863
684,8.468148048898883,0.09153296939424566,6.615346519895148,0.08294851990701915,42.56809808432884,0.9909197419613331
685,8.457635909857148,0.09160514945561463,6.606350717783319,0.08301572312971016,42.56910778391942,0.9909377852240363
686,8.447135073696044,0.09167732951698361,6.597396939124083,0.08308292635240117,42.56995324466697,0.9909558284867395
687,8.436645639712898,0.09174950957835258,6.588485113430072,0.08315012957509216,42.5706340901279,0.9909738717494426
688,8.426167705723932,0.09182168963972155,6.57961516839004,0.08321733279778315,42.571149946134746,0.9909919150121458
689,8.41570136806276,0.09189386970109052,6.570787029877213,0.08328453602047416,42.57150044081111,0.991009958274849
690,8.405246721578962,0.09196604976245949,6.562000621957716,0.08335173924316515,42.57168520458681,0.9910280015375521
691,8.39480385963675,0.09203822982382846,6.553255866899057,0.08341894246585616,42.571703870212886,0.9910460448002553
692,8.384372874113756,0.09211040988519743,6.544552685178704,0.08348614568854715,42.571556072776445,0.9910640880629584
693,8.373953855399872,0.0921825899465664,6.53589099549271,0.08355334891123814,42.57124144971561,0.9910821313256616
694,8.363546892396247,0.09225477000793537,6.52727071476442,0.08362055213392915,42.570759640834304,0.9911001745883647
695,8.353152072514334,0.09232695006930434,6.518691758153256,0.08368775535662015,42.57011028831702,0.9911182178510679
696,8.34276948167505,0.09239913013067332,6.510154039063558,0.08375495857931115,42.569293036743495,0.9911362611137711
697,8.332399204308048,0.09247131019204229,6.501657469153482,0.08382216180200214,42.56830753310342,0.9911543043764742
698,8.322041323351048,0.09254349025341126,6.493201958344001,0.08388936502469313,42.56715342681095,0.9911723476391774
699,8.311695920249315,0.09261567031478023,6.4847874148279345,0.08395656824738414,42.56583036971927,0.9911903909018805
700,8.301363074955198,0.0926878503761492,6.476413745079084,0.08402377147007514,42.564338016135096,0.9912084341645837
701,8.29104286592778,0.09276003043751817,6.468080853861394,0.08409097469276614,42.562676022832996,0.9912264774272869
702,8.280735370132623,0.09283221049888715,6.459788644238205,0.08415817791545713,42.56084404906978,0.99124452068999
703,8.270440663041613,0.09290439056025612,6.451537017581563,0.08422538113814813,42.55884175659883,0.9912625639526932
704,8.260158818632899,0.0929765706216251,6.443325873581596,0.08429258436083914,42.55666880968427,0.9912806072153963
705,8.24988990939093,0.09304875068299406,6.435155110255962,0.08435978758353013,42.55432487511511,0.9912986504780995
706,8.23963400630659,0.09312093074436303,6.427024623959325,0.08442699080622112,42.55180962221936,0.9913166937408027
707,8.229391178877435,0.093193110805732,6.418934309392944,0.08449419402891212,42.54912272287818,0.9913347370035059
708,8.219161495108022,0.09326529086710098,6.41088405961429,0.08456139725160312,42.54626385153971,0.9913527802662091
709,8.20894502151033,0.09333747092846995,6.4028737660467305,0.08462860047429413,42.543232685233015,0.9913708235289123
710,8.198741823104292,0.09340965098983892,6.394903318489289,0.08469580369698512,42.54002890358196,0.9913888667916154
711,8.188551963418403,0.09348183105120789,6.386972605126434,0.08476300691967611,42.53665218881897,0.9914069100543186
712,8.178375504490457,0.09355401111257686,6.379081512537968,0.08483021014236712,42.53310222579885,0.9914249533170217
713,8.168212506868349,0.09362619117394583,6.371229925708935,0.08489741336505811,42.52937870201225,0.9914429965797249
714,8.158063029610986,0.0936983712353148,6.36341772803962,0.08496461658774912,42.525481307599385,0.9914610398424281
715,8.147927130289307,0.09377055129668377,6.3556448013555835,0.08503181981044011,42.521409735363605,0.9914790831051312
716,8.137804864987363,0.09384273135805274,6.347911025917767,0.0850990230331311,42.51716368078472,0.9914971263678344
717,8.127696288303547,0.09391491141942171,6.340216280432633,0.08516622625582211,42.512742842032445,0.9915151696305375
718,8.117601453351876,0.09398709148079068,6.3325604420624035,0.08523342947851312,42.5081469199797,0.9915332128932407
719,8.107520411763385,0.09405927154215965,6.324943386435299,0.08530063270120411,42.50337561821603,0.9915512561559439
720,8.097453213687617,0.09413145160352862,6.317364987655881,0.0853678359238951,42.49842864306056,0.991569299418647
721,8.08739990779421,0.09420363166489759,6.309825118315411,0.0854350391465861,42.493305703575146,0.9915873426813502
722,8.077360541274572,0.09427581172626656,6.302323649502285,0.0855022423692771,42.4880065115777,0.9916053859440533
723,8.067335159843667,0.09434799178763553,6.2948604508125205,0.08556944559196811,42.48253078165481,0.9916234292067565
724,8.05732380774188,0.0944201718490045,6.287435390360285,0.0856366488146591,42.47687823117485,0.9916414724694597
725,8.047326527736978,0.09449235191037347,6.2800483347884715,0.08570385203735009,42.47104858030073,0.9916595157321628
726,8.037343361126178,0.09456453197174244,6.272699149279343,0.0857710552600411,42.465041552002916,0.991677558994866
727,8.02737434773831,0.09463671203311141,6.265387697565217,0.0858382584827321,42.45885687207176,0.9916956022575691
728,8.017419525936049,0.09470889209448038,6.258113841939199,0.0859054617054231,42.4524942691303,0.9917136455202723
729,8.007478932618278,0.09478107215584936,6.25087744326596,0.08597266492811409,42.44595347464701,0.9917316887829755
730,7.997552603222511,0.09485325221721833,6.243678360992574,0.08603986815080508,42.439234222947974,0.9917497320456786
731,7.987640571727435,0.0949254322785873,6.236516453159392,0.08610707137349609,42.43233625122945,0.9917677753083818
732,7.977742870655538,0.09499761233995627,6.229391576410971,0.0861742745961871,42.42525929957014,0.9917858185710849
733,7.967859531075819,0.09506979240132524,6.2223035860070475,0.08624147781887809,42.41800311094378,0.9918038618337881
734,7.957990582606612,0.09514197246269421,6.215252335833545,0.08630868104156908,42.41056743123077,0.9918219050964913
735,7.948136053418475,0.09521415252406318,6.208237678413645,0.08637588426426009,42.40295200923075,0.9918399483591944
736,7.938295970237201,0.09528633258543215,6.201259464918886,0.08644308748695109,42.395156596674425,0.9918579916218976
737,7.928470358346907,0.09535851264680112,6.1943175451803265,0.08651029070964208,42.387180948235795,0.9918760348846007
738,7.918659241593208,0.09543069270817009,6.187411767699716,0.08657749393233308,42.37902482154367,0.9918940781473039
739,7.908862642386503,0.09550287276953906,6.180541979660749,0.08664469715502407,42.370687977193704,0.9919121214100071
740,7.899080581705323,0.09557505283090803,6.173708026940329,0.08671190037771508,42.36217017876032,0.9919301646727102
741,7.889313079099798,0.095647232892277,6.166909754119891,0.08677910360040608,42.35347119280801,0.9919482079354134
742,7.879560152695207,0.09571941295364597,6.160147004496762,0.08684630682309707,42.34459078890305,0.9919662511981167
743,7.86982181919561,0.09579159301501494,6.153419620095548,0.08691351004578807,42.33552873962536,0.9919842944608198
744,7.860098093887565,0.09586377307638391,6.146727441679577,0.08698071326847907,42.326284820579296,0.992002337723523
745,7.8503889906439674,0.09593595313775288,6.140070308762374,0.08704791649117007,42.316858810405726,0.9920203809862261
746,7.84069452192794,0.09600813319912185,6.133448059619163,0.08711511971386107,42.30725049079269,0.9920384242489293
747,7.831014698796833,0.09608031326049082,6.126860531298432,0.08718232293655206,42.29745964648684,0.9920564675116325
748,7.821349530906311,0.0961524933218598,6.120307559633498,0.08724952615924306,42.28748606530489,0.9920745107743356
749,7.811699026514517,0.09622467338322876,6.113788979254137,0.08731672938193406,42.27732953814407,0.9920925540370388
750,7.8020631924863455,0.09629685344459774,6.107304623598248,0.08738393260462507,42.266989858993476,0.9921105972997419
751,7.792442034297783,0.0963690335059667,6.100854324923524,0.08745113582731606,42.25646682494476,0.9921286405624451
752,7.782835556040348,0.09644121356733569,6.094437914319187,0.08751833905000705,42.24576023620329,0.9921466838251483
753,7.773243760425611,0.09651339362870466,6.0880552217177355,0.08758554227269805,42.234869896098346,0.9921647270878514
754,7.7636666487898,0.09658557369007363,6.081706075906742,0.08765274549538905,42.22379561109411,0.9921827703505546
755,7.754104221098505,0.0966577537514426,6.075390304540663,0.08771994871808006,42.21253719080002,0.9922008136132577
756,7.744556475951454,0.09672993381281157,6.069107734152699,0.08778715194077105,42.201094447981674,0.9922188568759609
757,7.735023410587367,0.09680211387418054,6.062858190166661,0.08785435516346204,42.1894671985706,0.9922369001386641
758,7.725505020888933,0.09687429393554951,6.056641496908888,0.08792155838615305,42.17765526167483,0.9922549434013672
759,7.716001301387828,0.09694647399691848,6.0504574776201885,0.08798876160884406,42.16565845958954,0.9922729866640704
760,7.706512245269833,0.09701865405828745,6.044305954467802,0.08805596483153505,42.153476617806454,0.9922910299267735
761,7.697037844380048,0.09709083411965642,6.038186748557395,0.08812316805422604,42.14110956502436,0.9923090731894767
762,7.687578089228161,0.0971630141810254,6.0320996799450795,0.08819037127691703,42.128557133158886,0.9923271164521799
763,7.678132968993836,0.09723519424239437,6.026044567649459,0.08825757449960804,42.11581915735281,0.992345159714883
764,7.668702471532154,0.09730737430376334,6.020021229663705,0.08832477772229905,42.10289547598519,0.9923632029775862
765,7.6592865833791475,0.0973795543651323,6.014029482967654,0.08839198094499004,42.0897859306814,0.9923812462402893
766,7.649885289757414,0.09745173442650128,6.00806914353992,0.08845918416768103,42.07649036632315,0.9923992895029925
767,7.640498574581802,0.09752391448787025,6.002140026370052,0.08852638739037204,42.06300863105728,0.9924173327656957
768,7.631126420465202,0.09759609454923922,5.996241945470682,0.08859359061306303,42.049340576305674,0.9924353760283988
769,7.621768808724397,0.0976682746106082,5.990374713889734,0.08866079383575404,42.03548605677447,0.992453419291102
770,7.6124257193859854,0.09774045467197717,5.984538143722624,0.08872799705844503,42.02144493046371,0.9924714625538051
771,7.603097131192406,0.09781263473334614,5.978732046124488,0.08879520028113602,42.00721705867588,0.9924895058165083
772,7.59378302160802,0.09788481479471511,5.972956231322438,0.08886240350382703,41.99280230602532,0.9925075490792115
773,7.584483366825295,0.09795699485608408,5.96721050862783,0.08892960672651803,41.97820054044768,0.9925255923419146
774,7.575198141771033,0.09802917491745305,5.961494686448554,0.08899680994920903,41.96341163320801,0.9925436356046178
775,7.565927320112696,0.09810135497882203,5.955808572301336,0.08906401317190002,41.94843545891,0.992561678867321
776,7.556670874264823,0.098173535040191,5.95015197282407,0.08913121639459101,41.93327189550513,0.9925797221300242
777,7.547428775395485,0.09824571510155997,5.944524693788141,0.08919841961728202,41.91792082430036,0.9925977653927274
778,7.538200993432843,0.09831789516292894,5.938926540110805,0.08926562283997302,41.90238212996782,0.9926158086554305
779,7.52898749707178,0.09839007522429791,5.933357315867545,0.08933282606266402,41.88665570055224,0.9926338519181337
780,7.519788253780575,0.09846225528566688,5.927816824304448,0.08940002928535501,41.870741427479935,0.9926518951808369
781,7.510603229807705,0.09853443534703585,5.922304867850627,0.08946723250804602,41.85463920556679,0.99266993844354
782,7.501432390188674,0.09860661540840482,5.916821248130621,0.08953443573073702,41.83834893302702,0.9926879817062432
783,7.492275698752932,0.09867879546977379,5.9113657659768135,0.08960163895342801,41.821870511480405,0.9927060249689463
784,7.48313311813086,0.09875097553114276,5.9059382214418825,0.089668842176119,41.80520384596071,0.9927240682316495
785,7.4740046097608435,0.09882315559251173,5.900538413811237,0.08973604539881,41.78834884492407,0.9927421114943527
786,7.46489013389639,0.0988953356538807,5.8951661416154835,0.089803248621501,41.77130542025588,0.9927601547570558
787,7.455789649613337,0.09896751571524967,5.889821202642891,0.08987045184419201,41.75407348727911,0.992778198019759
788,7.446703114817117,0.09903969577661864,5.884503393951868,0.089937655066883,41.73665296476166,0.9927962412824621
789,7.437630486250103,0.09911187583798761,5.879212511883443,0.090004858289574,41.71904377492448,0.9928142845451653
790,7.428571719499008,0.09918405589935658,5.873948352073762,0.090072061512265,41.701245843448085,0.9928323278078685
791,7.419526769002367,0.09925623596072555,5.868710709466594,0.09013926473495601,41.68325909948048,0.9928503710705716
792,7.410495588058077,0.09932841602209452,5.863499378325829,0.090206467957647,41.66508347564413,0.9928684143332748
793,7.401478128831003,0.0994005960834635,5.858314152247993,0.090273671180338,41.64671890804374,0.9928864575959779
794,7.3924743423606465,0.09947277614483246,5.85315482417476,0.09034087440302899,41.628165336272275,0.9929045008586811
795,7.3834841785689,0.09954495620620143,5.848021186405485,0.09040807762572,41.609422703418474,0.9929225441213843
796,7.3745075862678355,0.0996171362675704,5.842913030609719,0.090475280848411,41.59049095607412,0.9929405873840874
797,7.365544513167578,0.09968931632893938,5.837830147839745,0.09054248407110199,41.57137004433989,0.9929586306467906
798,7.356594905884236,0.09976149639030835,5.832772328543098,0.09060968729379298,41.552059921832544,0.9929766739094937
799,7.34765870994789,0.09983367645167732,5.827739362575105,0.09067689051648399,41.53256054569125,0.9929947171721969
800,7.338735869810652,0.09990585651304629,5.822731039211419,0.09074409373917498,41.5128718765847,0.9930127604349
801,7.3298263288547805,0.09997803657441526,5.817747147160546,0.09081129696186599,41.492993878716376,0.9930308036976032
802,7.320930029400856,0.10005021663578423,5.8127874745763854,0.09087850018455698,41.47292651983138,0.9930488469603064
803,7.31204691271602,0.1001223966971532,5.807851809070755,0.09094570340724797,41.45266977122311,0.9930668902230095
804,7.303176919022257,0.10019457675852217,5.802939937725928,0.09101290662993898,41.43222360773821,0.9930849334857127
805,7.294319987504773,0.10026675681989114,5.798051647107155,0.09108010985262999,41.411588007783266,0.9931029767484159
806,7.285476056320384,0.10033893688126011,5.793186723275194,0.09114731307532098,41.39076295333026,0.993121020011119
807,7.2766450626060015,0.10041111694262908,5.788344951798831,0.09121451629801197,41.36974842992311,0.9931390632738222
808,7.267826942487144,0.10048329700399805,5.783526117767396,0.09128171952070296,41.34854442668217,0.9931571065365253
809,7.2590216310865285,0.10055547706536702,5.778730005803271,0.09134892274339397,41.32715093631026,0.9931751497992285
810,7.250229062532707,0.10062765712673599,5.773956400074409,0.09141612596608498,41.30556795509882,0.9931931930619318
811,7.241449169968746,0.10069983718810496,5.769205084306822,0.09148332918877597,41.28379548293178,0.9932112363246349
812,7.232681885560988,0.10077201724947393,5.764475841797084,0.09155053241146696,41.261833523292374,0.9932292795873381
813,7.223927140507829,0.1008441973108429,5.7597684554248,0.09161773563415797,41.239682083266935,0.9932473228500412
814,7.215184865048585,0.10091637737221187,5.755082707665114,0.09168493885684897,41.21734117355045,0.9932653661127444
815,7.206454988472385,0.10098855743358084,5.750418380601147,0.09175214207953997,41.194810808452125,0.9932834093754476
816,7.197737439127124,0.10106073749494981,5.745775255936476,0.09181934530223096,41.17209100589894,0.9933014526381507
817,7.189032144428468,0.10113291755631879,5.741153115007572,0.09188654852492195,41.14918178744121,0.9933194959008539
818,7.180339030868893,0.10120509761768777,5.736551738796249,0.09195375174761296,41.12608317825675,0.993337539163557
819,7.17165802402681,0.10127727767905674,5.73197090794208,0.09202095497030396,41.1027952071562,0.9933555824262602
820,7.162989048575689,0.10134945774042571,5.727410402754824,0.09208815819299496,41.07931790658616,0.9933736256889634
821,7.154332028293259,0.10142163780179468,5.722870003226817,0.09215536141568595,41.05565131263413,0.9933916689516665
822,7.145686886070761,0.10149381786316365,5.7183494890453685,0.09222256463837696,41.03179546503326,0.9934097122143697
823,7.137053543922225,0.10156599792453262,5.713848639605134,0.09228976786106796,41.00775040716518,0.9934277554770728
824,7.128431922993805,0.10163817798590159,5.70936723402048,0.09235697108375895,40.98351618606482,0.993445798739776
825,7.119821943573157,0.10171035804727056,5.704905051137817,0.09242417430644995,40.95909285242375,0.9934638420024792
826,7.111223525098854,0.10178253810863953,5.7004618695479445,0.09249137752914094,40.93448046059493,0.9934818852651823
827,7.102636586169853,0.1018547181700085,5.696037467598355,0.09255858075183195,40.90967906859489,0.9934999285278855
828,7.094061044555001,0.10192689823137747,5.6916316234055335,0.09262578397452295,40.884688738108004,0.9935179717905886
829,7.0854968172025785,0.10199907829274645,5.687244114867232,0.09269298719721394,40.8595095344905,0.9935360150532918
830,7.076943820249886,0.10207125835411542,5.682874719674734,0.09276019041990494,40.834141526772505,0.993554058315995
831,7.068401969032861,0.10214343841548439,5.678523215325093,0.09282739364259594,40.808584787662056,0.9935721015786981
832,7.059871178095763,0.10221561847685336,5.674189379133355,0.09289459686528694,40.78283939354776,0.9935901448414013
833,7.051351361200858,0.10228779853822233,5.669872988244757,0.09296180008797794,40.75690542450273,0.9936081881041045
834,7.04284243133817,0.1023599785995913,5.665573819646916,0.09302900331066893,40.730782964285986,0.9936262313668076
835,7.034344300735251,0.10243215866096028,5.661291650181977,0.09309620653335993,40.704472100346166,0.9936442746295108
836,7.0258568808669954,0.10250433872232925,5.657026256558754,0.09316340975605093,40.677972923823695,0.9936623178922139
837,7.0173800824654915,0.10257651878369822,5.652777415364855,0.09323061297874194,40.65128552955426,0.9936803611549171
838,7.008913815529901,0.1026486988450672,5.648544903078757,0.09329781620143293,40.62441001606982,0.9936984044176203
839,7.000457989336367,0.10272087890643616,5.6443284960818865,0.09336501942412392,40.59734648560154,0.9937164476803234
840,6.992012512447981,0.10279305896780513,5.640127970670655,0.09343222264681492,40.570095044082834,0.9937344909430266
841,6.983577292724744,0.1028652390291741,5.635943103068479,0.09349942586950592,40.54265580114986,0.9937525342057297
842,6.97515223733359,0.10293741909054308,5.631773669437779,0.09356662909219693,40.515028870144555,0.9937705774684329
843,6.966737252758422,0.10300959915191205,5.62761944589194,0.09363383231488792,40.48721436811589,0.993788620731136
844,6.958332244810181,0.10308177921328102,5.623480208507253,0.09370103553757891,40.45921241582273,0.9938066639938392
845,6.9499371186369565,0.10315395927464999,5.619355733334826,0.09376823876026992,40.43102313773359,0.9938247072565425
846,6.941551778734102,0.10322613933601896,5.615245796412472,0.09383544198296093,40.40264666203019,0.9938427505192456
847,6.933176128954403,0.10329831939738793,5.611150173776567,0.09390264520565192,40.374083120606876,0.9938607937819488
848,6.924810072518241,0.1033704994587569,5.607068641473867,0.09396984842834291,40.34533264907386,0.993878837044652
849,6.916453512023821,0.10344267952012587,5.603000975573321,0.0940370516510339,40.3163953867566,0.9938968803073551
850,6.908106349457391,0.10351485958149484,5.598946952177829,0.09410425487372491,40.28727147669793,0.9939149235700583
851,6.899768486203499,0.10358703964286381,5.594906347435976,0.09417145809641592,40.25796106565841,0.9939329668327614
852,6.891439823055277,0.10365921970423278,5.590878937553746,0.09423866131910691,40.22846430411822,0.9939510100954646
853,6.883120260224737,0.10373139976560175,5.586864498806192,0.0943058645417979,40.19878134627629,0.9939690533581678
854,6.874809697353097,0.10380357982697072,5.582862807549073,0.09437306776448891,40.16891235005192,0.9939870966208709
855,6.866508033521131,0.10387575988833969,5.578873640230475,0.0944402709871799,40.13885747708468,0.9940051398835741
856,6.8582151672595195,0.10394793994970866,5.574896773402363,0.0945074742098709,40.108616892735945,0.9940231831462772
857,6.849930996559249,0.10402012001107763,5.570931983732152,0.0945746774325619,40.07819076608736,0.9940412264089804
858,6.841655418881992,0.1040923000724466,5.566979048014179,0.09464188065525289,40.04757926994188,0.9940592696716836
859,6.833388331170552,0.10416448013381557,5.5630377431812095,0.0947090838779439,40.01678258082455,0.9940773129343867
860,6.825129629859282,0.10423666019518454,5.5591078463158405,0.0947762871006349,39.98580087898073,0.9940953561970899
861,6.81687921088454,0.10430884025655351,5.555189134661923,0.0948434903233259,39.95463434837698,0.994113399459793
862,6.808636969695162,0.10438102031792248,5.551281385635908,0.09491069354601689,39.9232831767001,0.9941314427224962
863,6.800402801262932,0.10445320037929146,5.547384376838183,0.09497789676870788,39.89174755535783,0.9941494859851994
864,6.792176600093091,0.10452538044066043,5.543497886064351,0.09504509999139889,39.860027679476566,0.9941675292479025
865,6.783958260234834,0.1045975605020294,5.539621691316485,0.0951123032140899,39.828123747901444,0.9941855725106057
866,6.775747675291836,0.10466974056339837,5.535755570814333,0.09517950643678089,39.79603596319642,0.9942036157733088
867,6.767544738432781,0.10474192062476734,5.53189930300649,0.09524670965947188,39.76376453164156,0.994221659036012
868,6.759349342401899,0.10481410068613631,5.528052666581534,0.09531391288216289,39.73130966323316,0.9942397022987152
869,6.751161379529525,0.10488628074750528,5.524215440479102,0.09538111610485389,39.69867157168195,0.9942577455614183
870,6.742980741742654,0.10495846080887425,5.520387403900958,0.09544831932754488,39.66585047441294,0.9942757888241215
871,6.734807320575511,0.10503064087024322,5.516568336321984,0.09551552255023588,39.63284659256228,0.9942938320868246
872,6.726641007180114,0.10510282093161219,5.512758017501156,0.09558272577292687,39.59966015097653,0.9943118753495278
873,6.718481692336876,0.10517500099298116,5.50895622749246,0.09564992899561787,39.56629137821197,0.994329918612231
874,6.710329266465175,0.10524718105435013,5.505162746655783,0.09571713221830888,39.53274050653089,0.9943479618749341
875,6.702183619633948,0.1053193611157191,5.501377355667738,0.09578433544099987,39.49900777190105,0.9943660051376373
876,6.694044641572292,0.10539154117708809,5.497599835532463,0.09585153866369087,39.46509341399286,0.9943840484003404
877,6.685912221680053,0.10546372123845706,5.49382996759237,0.09591874188638187,39.430997676178585,0.9944020916630436
878,6.677786249038437,0.10553590129982603,5.490067533538847,0.09598594510907288,39.3967208055282,0.9944201349257468
879,6.669666612420605,0.105608081361195,5.486312315422919,0.09605314833176387,39.36226305280817,0.9944381781884499
880,6.66155320030227,0.10568026142256397,5.482564095665859,0.09612035155445486,39.327624672478386,0.9944562214511532
881,6.653445900872317,0.10575244148393294,5.478822657069751,0.09618755477714586,39.29280592269044,0.9944742647138564
882,6.645344602043387,0.10582462154530191,5.4750877828280125,0.09625475799983686,39.25780706528424,0.9944923079765595
883,6.637249191462487,0.10589680160667088,5.471359256535872,0.09632196122252787,39.22262836578448,0.9945103512392627
884,6.629159556521584,0.10596898166803985,5.467636862200787,0.09638916444521886,39.1872700933983,0.9945283945019658
885,6.621075584368197,0.10604116172940882,5.463920384252819,0.09645636766790985,39.15173252101309,0.994546437764669
886,6.612997161915992,0.10611334179077779,5.460209607554966,0.09652357089060086,39.116015925191384,0.9945644810273722
887,6.6049241758553645,0.10618552185214676,5.456504317413441,0.09659077411329185,39.08012058616868,0.9945825242900753
888,6.59685651266402,0.10625770191351573,5.452804299587901,0.09665797733598286,39.044046787849375,0.9946005675527785
889,6.588794058617548,0.1063298819748847,5.449109340301622,0.09672518055867385,39.00779481780447,0.9946186108154816
890,6.580736699799978,0.10640206203625367,5.445419226251636,0.09679238378136484,38.97136496726579,0.9946366540781848
891,6.572684322114354,0.10647424209762264,5.441733744618805,0.09685958700405585,38.9347575311232,0.994654697340888
892,6.564636811293273,0.10654642215899161,5.438052683077843,0.09692679022674686,38.89797280792156,0.9946727406035911
893,6.556594052909425,0.10661860222036058,5.434375829807301,0.09699399344943785,38.86101109985466,0.9946907838662943
894,6.54855593238613,0.10669078228172955,5.430702973499484,0.09706119667212884,38.8238727127623,0.9947088271289974
895,6.5405223350078385,0.10676296234309852,5.427033903370325,0.09712839989481983,38.7865579561253,0.9947268703917006
896,6.532493145930657,0.1068351424044675,5.423368409169196,0.09719560311751084,38.74906714306237,0.9947449136544038
897,6.524468250192831,0.10690732246583647,5.419706281188686,0.09726280634020185,38.71140059032349,0.9947629569171069
898,6.516447532725231,0.10697950252720544,5.416047310274299,0.09733000956289284,38.673558618286506,0.9947810001798101
899,6.508430878361804,0.1070516825885744,5.412391287834114,0.09739721278558383,38.63554155095167,0.9947990434425132
900,6.500418171850045,0.10712386264994338,5.408738005848391,0.09746441600827484,38.59734971593805,0.9948170867052164
901,6.4924092978614185,0.10719604271131235,5.405087256879112,0.09753161923096584,38.5589834444763,0.9948351299679196
902,6.484404141001776,0.10726822277268132,5.401438834079482,0.09759882245365684,38.52044307140454,0.9948531732306227
903,6.476402585821766,0.10734040283405029,5.397792531203353,0.09766602567634783,38.48172893516412,0.9948712164933259
904,6.46840451682721,0.10741258289541926,5.3941481426146165,0.09773322889903882,38.442841377791964,0.994889259756029
905,6.460409818489466,0.10748476295678823,5.390505463296516,0.09780043212172983,38.40378074491646,0.9949073030187322
906,6.452418375255783,0.1075569430181572,5.386864288860918,0.09786763534442083,38.36454738575102,0.9949253462814354
907,6.444430071559612,0.10762912307952617,5.383224415557531,0.09793483856711183,38.325141653089716,0.9949433895441385
908,6.436444791830923,0.10770130314089514,5.379585640283038,0.09800204178980282,38.28556390329914,0.9949614328068417
909,6.428462420506471,0.10777348320226413,5.375947760590206,0.09806924501249382,38.24581449631345,0.9949794760695448
910,6.420482842040074,0.1078456632636331,5.372310574696915,0.09813644823518482,38.20589379562923,0.994997519332248
911,6.412505940912832,0.10791784332500207,5.368673881495138,0.09820365145787582,38.165802168297,0.9950155625949512
912,6.40453160164335,0.10799002338637104,5.365037480559857,0.09827085468056682,38.12553998491626,0.9950336058576543
913,6.396559708797913,0.10806220344774001,5.361401172157918,0.09833805790325781,38.08510761962812,0.9950516491203576
914,6.388590147000667,0.10813438350910898,5.357764757256839,0.09840526112594881,38.04450545010982,0.9950696923830608
915,6.380622800943736,0.10820656357047795,5.354128037533541,0.09847246434863982,38.00373385756707,0.9950877356457639
916,6.3726575553973435,0.10827874363184692,5.3504908153830275,0.09853966757133081,37.962793226726504,0.9951057789084671
917,6.364694295219879,0.10835092369321589,5.346852893927005,0.0986068707940218,37.92168394582959,0.9951238221711702
918,6.356732905367965,0.10842310375458486,5.343214077022435,0.0986740740167128,37.8804064066248,0.9951418654338734
919,6.348773270906478,0.10849528381595383,5.339574169270036,0.0987412772394038,37.83896100436181,0.9951599086965766
920,6.340815277018535,0.1085674638773228,5.33593297602271,0.09880848046209481,37.79734813778175,0.9951779519592797
921,6.332858809015466,0.10863964393869177,5.33229030339392,0.0988756836847858,37.755568209110834,0.9951959952219829
922,6.324903752346735,0.10871182400006074,5.3286459582659935,0.0989428869074768,37.713621624053864,0.995214038484686
923,6.316949992609855,0.10878400406142971,5.324999748298369,0.0990100901301678,37.67150879178405,0.9952320817473892
924,6.308997415560242,0.10885618412279868,5.321351481935793,0.09907729335285881,37.629230124936704,0.9952501250100924
925,6.301045907121057,0.10892836418416765,5.317700968416417,0.0991444965755498,37.586786039600405,0.9952681682727955
926,6.293095353393012,0.10900054424553662,5.314048017779879,0.0992116997982408,37.5441769553104,0.9952862115354987
927,6.285145640664116,0.1090727243069056,5.310392440875272,0.09927890302093179,37.50140329503796,0.9953042547982018
928,6.2771966554194325,0.10914490436827456,5.306734049369099,0.09934610624362279,37.45846548518316,0.995322298060905
929,6.26924828435075,0.10921708442964354,5.303072655753113,0.0994133094663138,37.41536395556754,0.9953403413236082
930,6.261300414366265,0.1092892644910125,5.299408073352142,0.09948051268900479,37.37209913942309,0.9953583845863113
931,6.253352932600169,0.10936144455238148,5.295740116331797,0.09954771591169578,37.328671473385036,0.9953764278490145
932,6.245405726422269,0.10943362461375045,5.292068599706164,0.09961491913438679,37.28508139748216,0.9953944711117176
933,6.237458683447506,0.10950580467511942,5.288393339345396,0.09968212235707778,37.24132935512941,0.9954125143744208
934,6.2295116915454685,0.10957798473648839,5.2847141519832626,0.09974932557976879,37.19741579311635,0.995430557637124
935,6.221564638849861,0.10965016479785736,5.281030855224605,0.09981652880245978,37.153341161599066,0.9954486008998271
936,6.213617413767914,0.10972234485922633,5.277343267552766,0.09988373202515079,37.10910591409206,0.9954666441625303
937,6.205669904989792,0.1097945249205953,5.273651208336906,0.09995093524784178,37.0647105074563,0.9954846874252334
938,6.19772200149791,0.10986670498196427,5.269954497839302,0.10001813847053277,37.02015540189119,0.9955027306879366
939,6.189773592576249,0.10993888504333324,5.266252957222527,0.10008534169322378,36.97544106092408,0.9955207739506398
940,6.1818245678196035,0.11001106510470221,5.262546408556611,0.10015254491591477,36.93056795140196,0.9955388172133429
941,6.173874817142792,0.11008324516607118,5.258834674826107,0.10021974813860578,36.885536543479134,0.9955568604760461
942,6.165924230789833,0.11015542522744017,5.255117579937084,0.10028695136129677,36.84034731060864,0.9955749037387492
943,6.157972699343069,0.11022760528880914,5.251394948724082,0.10035415458398778,36.795000729531274,0.9955929470014524
944,6.150020113732224,0.1102997853501781,5.247666606956965,0.10042135780667877,36.74949728026691,0.9956109902641556
945,6.142066365243461,0.11037196541154708,5.243932381347734,0.10048856102936977,36.7038374461015,0.9956290335268587
946,6.1341113455283445,0.11044414547291605,5.240192099557247,0.10055576425206077,36.658021713577824,0.9956470767895619
947,6.126154946612794,0.11051632553428502,5.236445590201891,0.10062296747475176,36.61205057248596,0.995665120052265
948,6.118197060905962,0.11058850559565399,5.232692682860168,0.10069017069744277,36.5659245158496,0.9956831633149683
949,6.110237581209074,0.11066068565702296,5.228933208079233,0.10075737392013376,36.51964403991845,0.9957012065776715
950,6.10227640072423,0.11073286571839193,5.225166997381329,0.10082457714282476,36.473209644154224,0.9957192498403746
951,6.094313413063133,0.1108050457797609,5.221393883270205,0.10089178036551576,36.42662183122076,0.9957372931030778
952,6.08634851225579,0.11087722584112987,5.217613699237397,0.10095898358820676,36.379881106973976,0.995755336365781
953,6.0783815927591505,0.11094940590249884,5.213826279768503,0.10102618681089776,36.33298798044797,0.9957733796284841
954,6.070412549465686,0.11102158596386781,5.210031460349341,0.10109339003358875,36.28594296384513,0.9957914228911873
955,6.062441277711943,0.11109376602523678,5.2062290774720745,0.10116059325627975,36.238746572523695,0.9958094661538904
956,6.054467673287013,0.11116594608660575,5.202418968641231,0.10122779647897075,36.191399324987685,0.9958275094165936
957,6.046491632440976,0.11123812614797472,5.198600972379682,0.10129499970166175,36.14390174287248,0.9958455526792968
958,6.038513051893268,0.11131030620934369,5.19477492823453,0.10136220292435275,36.09625435093408,0.9958635959419999
959,6.030531828841007,0.11138248627071266,5.1909406767829385,0.10142940614704375,36.048457677038336,0.9958816392047031
960,6.022547860967272,0.11145466633208163,5.187098059637885,0.10149660936973474,36.00051225214614,0.9958996824674062
961,6.014561046449298,0.1115268463934506,5.1832469194538415,0.10156381259242574,35.95241861030278,0.9959177257301094
962,6.006571283966658,0.11159902645481957,5.17938709993239,0.10163101581511674,35.904177288624645,0.9959357689928126
963,5.998578472709342,0.11167120651618855,5.175518445827759,0.10169821903780774,35.85578882728848,0.9959538122555157
964,5.990582512385818,0.11174338657755752,5.171640802952299,0.10176542226049874,35.80725376951593,0.9959718555182189
965,5.982583303231011,0.11181556663892649,5.167754018181875,0.10183262548318973,35.7585726615622,0.995989898780922
966,5.974580746014242,0.11188774670029546,5.163857939461192,0.10189982870588074,35.709746052704425,0.9960079420436252
967,5.966574742047093,0.11195992676166443,5.159952415809049,0.10196703192857173,35.66077449522599,0.9960259853063284
968,5.958565193191218,0.1120321068230334,5.1560372973235316,0.10203423515126274,35.6116585444052,0.9960440285690315
969,5.950552001866111,0.11210428688440237,5.152112435187104,0.10210143837395373,35.562398758501125,0.9960620718317347
970,5.942535071056787,0.11217646694577134,5.1481776816716645,0.10216864159664472,35.51299569874206,0.9960801150944378
971,5.93451430432142,0.11224864700714031,5.144232890143495,0.10223584481933573,35.463449929309334,0.996098158357141
972,5.926489605798927,0.11232082706850928,5.14027791506818,0.10230304804202672,35.4137620173251,0.9961162016198442
973,5.918460880216461,0.11239300712987825,5.1363126120153915,0.10237025126471773,35.36393253284003,0.9961342448825473
974,5.910428032896887,0.11246518719124722,5.1323368376636775,0.10243745448740872,35.31396204881678,0.9961522881452505
975,5.902390969766149,0.1125373672526162,5.128350449805106,0.10250465771009973,35.26385114111786,0.9961703314079536
976,5.894349597360615,0.11260954731398518,5.12435330734989,0.10257186093279072,35.21360038849076,0.9961883746706568
977,5.886303822834332,0.11268172737535415,5.120345270330907,0.10263906415548171,35.163210372555646,0.99620641793336
978,5.878253553966232,0.11275390743672312,5.116326199908164,0.10270626737817272,35.11268167778836,0.9962244611960631
979,5.870198699167261,0.11282608749809209,5.112295958373176,0.10277347060086371,35.06201489150791,0.9962425044587663
980,5.862139167487473,0.11289826755946106,5.10825440915329,0.10284067382355472,35.0112106038611,0.9962605477214694
981,5.854074868623011,0.11297044762083003,5.104201416815912,0.10290787704624571,34.96026940780985,0.9962785909841726
982,5.846005712923077,0.113042627682199,5.100136847072686,0.10297508026893672,34.90919189911372,0.9962966342468758
983,5.837931611396796,0.11311480774356797,5.096060566783577,0.10304228349162771,34.857978676316534,0.996314677509579
984,5.829852475720041,0.11318698780493694,5.091972443960901,0.10310948671431872,34.80663034073244,0.9963327207722822
985,5.8217682182421715,0.11325916786630591,5.087872347773268,0.10317668993700971,34.755147496430006,0.9963507640349853
986,5.813678751992713,0.11333134792767488,5.083760148549458,0.1032438931597007,34.70353075021618,0.9963688072976885
987,5.805583990687983,0.11340352798904385,5.079635717782221,0.1033110963823917,34.651780711622514,0.9963868505603917
988,5.797483848737631,0.11347570805041282,5.075498928132013,0.1033782996050827,34.599897992888906,0.9964048938230948
989,5.789378241251119,0.11354788811178179,5.0713496534306355,0.1034455028277737,34.5478832089501,0.996422937085798
990,5.781267084044137,0.11362006817315076,5.0671877686848426,0.1035127060504647,34.49573697741739,0.9964409803485011
991,5.773150293644937,0.11369224823451973,5.063013150079816,0.1035799092731557,34.44345991856432,0.9964590236112043
992,5.7650277873006255,0.1137644282958887,5.058825674982641,0.1036471124958467,34.391052655312556,0.9964770668739075
993,5.7568994829833535,0.11383660835725767,5.054625221945635,0.10371431571853769,34.33851581321308,0.9964951101366106
994,5.748765299396471,0.11390878841862664,5.0504116707096545,0.1037815189412287,34.285850020432264,0.9965131533993138
995,5.740625155980569,0.11398096847999561,5.046184902207307,0.10384872216391969,34.23305590773489,0.996531196662017
996,5.732478972919512,0.11405314854136459,5.041944798566098,0.1039159253866107,34.18013410846996,0.9965492399247201
997,5.7243266711463345,0.11412532860273356,5.037691243111493,0.10398312860930169,34.12708525855155,0.9965672831874233
998,5.716168172349122,0.11419750866410253,5.033424120369923,0.10405033183199269,34.07390999644454,0.9965853264501264
999,5.7080033989767855,0.1142696887254715,5.029143316071703,0.10411753505468369,34.020608963147104,0.9966033697128296


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-20/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00060,0.04365352913737297,0.03228498995304108,0.9776579141616821
1,1,00020,0.038835275918245316,0.035221733152866364,0.9758807420730591
2,2,00040,0.04253615066409111,0.031116601079702377,0.9789036512374878
3,3,00000,0.05572708696126938,0.036368343979120255,0.9797900915145874


==> visu/old/tikz_csvs_diagonal_force_v1/hist_5e-20/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,44.86786484314897,0.038835275918245316,103.2827546054925,0.031116601079702377,113.09020267168525,0.9758807420730591
1,44.9312283889265,0.0388521846380081,103.3978225395551,0.031121858079601696,113.25770075500664,0.9758846553357633
2,44.994334812437764,0.03886909335777089,103.51245045662888,0.03112711507950101,113.42499411477183,0.9758885685984675
3,45.05718284086298,0.03888600207753368,103.62663750688377,0.03113237207940033,113.59208273010296,0.9758924818611718
4,45.119771206275175,0.038902910797296464,103.74038285342135,0.031137629079299647,113.75896659006791,0.975896395123876
5,45.1820986456909,0.03891981951705925,103.8536856723097,0.031142886079198965,113.92564569372382,0.9759003083865803
6,45.24416390112064,0.03893672823682204,103.96654515261856,0.03114814307909828,114.09212005004163,0.9759042216492845
7,45.30596571961922,0.038953636956584825,104.07896049645281,0.031153400078997598,114.25838967786157,0.9759081349119887
8,45.36750285333609,0.03897054567634761,104.19093091898574,0.031158657078896916,114.42445460589722,0.9759120481746929
9,45.42877405956538,0.0389874543961104,104.30245564849189,0.03116391407879623,114.59031487268939,0.9759159614373972
10,45.48977810079613,0.039004363115873186,104.41353392637984,0.03116917107869555,114.7559705265286,0.9759198747001014
11,45.550513744762036,0.03902127183563597,104.52416500722352,0.031174428078594867,114.92142162549436,0.9759237879628057
12,45.610979764491354,0.03903818055539876,104.634348158793,0.031179685078494182,115.08666823737629,0.9759277012255099
13,45.67117493835658,0.03905508927516155,104.7440826620859,0.0311849420783935,115.25171043962558,0.9759316144882141
14,45.731098050123904,0.039071997994924335,104.85336781135699,0.03119019907829282,115.41654831935526,0.9759355277509183
15,45.79074788900275,0.03908890671468712,104.96220291414724,0.031195456078192137,115.5811819732841,0.9759394410136226
16,45.85012324969504,0.0391058154344499,105.07058729131369,0.03120071307809145,115.7456115076864,0.9759433542763268
17,45.90922293244436,0.03912272415421269,105.17852027705706,0.03120597007799077,115.90983703836547,0.975947267539031
18,45.96804574308494,0.039139632873975476,105.28600121894947,0.031211227077890088,116.0738586906328,0.9759511808017353
19,46.02659049309057,0.03915654159373826,105.39302947796214,0.031216484077789403,116.23767659922527,0.9759550940644395
20,46.08485599962341,0.03917345031350105,105.49960442849175,0.03122174107768872,116.40129090830726,0.9759590073271437
21,46.14284108558242,0.03919035903326384,105.60572545838617,0.03122699807758804,116.56470177141145,0.975962920589848
22,46.20054457965201,0.039207267753026624,105.71139196897012,0.031232255077487357,116.72790935138447,0.9759668338525522
23,46.25796531635024,0.03922417647278941,105.8166033750704,0.031237512077386672,116.89091382035718,0.9759707471152564
24,46.31510213607697,0.0392410851925522,105.92135910503983,0.03124276907728599,117.05371535971963,0.9759746603779607
25,46.37195388516194,0.039257993912314985,106.02565860078047,0.03124802607718531,117.2163141600351,0.9759785736406649
26,46.428519415912476,0.03927490263207777,106.1295013177677,0.03125328307708462,117.37871042103836,0.9759824869033691
27,46.48479758666129,0.03929181135184056,106.23288672507218,0.03125854007698394,117.54090435157278,0.9759864001660734
28,46.54078726181396,0.03930872007160335,106.33581430538143,0.03126379707688326,117.70289616953285,0.9759903134287776
29,46.596487311896304,0.039325628791366134,106.43828355502207,0.03126905407678258,117.86468610183036,0.9759942266914818
30,46.65189661360148,0.03934253751112892,106.54029398397947,0.031274311076681896,118.026274384366,0.975998139954186
31,46.70701404983714,0.03935944623089171,106.64184511591877,0.03127956807658121,118.18766126194006,0.9760020532168903
32,46.761838509772176,0.039376354950654495,106.7429364882041,0.031284825076480526,118.34884698824692,0.9760059664795945
33,46.81636888888343,0.03939326367041728,106.84356765191694,0.031290082076379844,118.50983182580869,0.9760098797422988
34,46.87060408900219,0.03941017239018007,106.94373817187555,0.03129533907627916,118.67061604591443,0.976013793005003
35,46.92454301836044,0.039427081109942856,107.04344762665144,0.03130059607617848,118.83119992858282,0.9760177062677072
36,46.97818459163707,0.03944398982970564,107.14269560858763,0.0313058530760778,118.99158376252414,0.9760216195304114
37,47.03152773000379,0.03946089854946843,107.24148172381403,0.03131111007597712,119.1517678450777,0.9760255327931157
38,47.08457136117087,0.03947780726923122,107.3398055922643,0.03131636707587643,119.31175248214298,0.9760294460558199
39,47.13731441943275,0.039494715988994004,107.43766684769047,0.031321624075775746,119.47153798816979,0.9760333593185242
40,47.18975584571331,0.03951162470875679,107.53506513767788,0.031326881075675064,119.63112468606414,0.9760372725812284
41,47.24189458761116,0.03952853342851958,107.63200012365881,0.03133213807557438,119.79051290715373,0.9760411858439326
42,47.293729599444546,0.039545442148282366,107.7284714809266,0.0313373950754737,119.94970299114627,0.9760450991066368
43,47.345259842296215,0.03956235086804515,107.82447889864757,0.03134265207537302,120.10869528606395,0.976049012369341
44,47.39648428405786,0.03957925958780794,107.92002207987403,0.03134790907527234,120.26749014817123,0.9760529256320453
45,47.447401899474556,0.03959616830757073,108.01510074155505,0.03135316607517165,120.42608794196154,0.9760568388947496
46,47.49801167018895,0.039613077027333514,108.10971461454797,0.03135842307507097,120.58448904006023,0.9760607521574538
47,47.54831258478516,0.039629985747096294,108.20386344362853,0.031363680074970285,120.74269382318658,0.976064665420158
48,47.59830363883255,0.03964689446685908,108.29754698750011,0.0313689370748696,120.90070268010915,0.9760685786828622
49,47.64798383492921,0.03966380318662187,108.39076501880353,0.03137419407476892,121.0585160075768,0.9760724919455664
50,47.69735218274528,0.039680711906384655,108.48351732412458,0.03137945107466824,121.21613421024374,0.9760764052082707
51,47.74640769906604,0.03969762062614744,108.57580370400268,0.03138470807456756,121.37355770065261,0.976080318470975
52,47.79514940783472,0.03971452934591023,108.66762397293705,0.03138996507446687,121.53078689913484,0.9760842317336792
53,47.84357634019521,0.039731438065673017,108.75897795939451,0.03139522207436619,121.68782223376928,0.9760881449963834
54,47.8916875345344,0.039748346785435804,108.84986550581372,0.031400479074265505,121.84466414033444,0.9760920582590876
55,47.939482036524375,0.03976525550519859,108.9402864686119,0.031405736074164824,122.00131306223672,0.9760959715217918
56,47.986958899164364,0.03978216422496138,109.0302407181883,0.03141099307406414,122.15776945043228,0.976099884784496
57,48.03411718282241,0.039799072944724165,109.11972813892903,0.03141625007396346,122.3140337634072,0.9761037980472004
58,48.0809559552769,0.03981598166448695,109.20874862920962,0.03142150707386277,122.47010646707493,0.9761077113099046
59,48.127474291757736,0.03983289038424974,109.29730210139827,0.03142676407376209,122.62598803473188,0.9761116245726088
60,48.17367127498734,0.039849799104012526,109.38538848185777,0.03143202107366141,122.7816789470068,0.976115537835313
61,48.21954599522136,0.03986670782377531,109.47300771094633,0.031437278073560726,122.93717969178597,0.9761194510980172
62,48.26509755028922,0.0398836165435381,109.56015974301923,0.031442535073460044,123.09249076413275,0.9761233643607214
63,48.31032504563433,0.03990052526330089,109.64684454642804,0.03144779207335936,123.24761266626408,0.9761272776234258
64,48.35522759435405,0.039917433983063674,109.73306210352087,0.03145304907325868,123.40254590744581,0.97613119088613
65,48.39980431723949,0.03993434270282646,109.81881241064022,0.03145830607315799,123.55729100394527,0.9761351041488342
66,48.44405434281487,0.03995125142258925,109.90409547812253,0.03146356307305731,123.71184847897773,0.9761390174115384
67,48.48797680737692,0.039968160142352036,109.98891133029397,0.03146882007295663,123.86621886262907,0.9761429306742426
68,48.53157085503361,0.03998506886211482,110.0732600054689,0.03147407707285595,124.02040269177829,0.976146843936947
69,48.57483563774303,0.04000197758187761,110.15714155594472,0.031479334072755265,124.17440051004256,0.9761507571996512
70,48.61777031535174,0.0400188863016404,110.24055604799862,0.03148459107265458,124.32821286772172,0.9761546704623554
71,48.6603740556329,0.040035795021403184,110.32350356188162,0.0314898480725539,124.48184032171943,0.9761585837250596
72,48.70264603432419,0.04005270374116597,110.40598419181302,0.03149510507245321,124.63528343545818,0.9761624969877638
73,48.74458543516541,0.04006961246092876,110.48799804597466,0.03150036207235253,124.78854277885124,0.976166410250468
74,48.78619144993585,0.040086521180691545,110.56954524650274,0.03150561907225185,124.94161892819395,0.9761703235131723
75,48.82746327849129,0.04010342990045433,110.65062592948117,0.03151087607215117,125.09451246611181,0.9761742367758766
76,48.86840012880077,0.04012033862021712,110.73124024493234,0.031516133072050485,125.2472239815026,0.9761781500385808
77,48.9090012169832,0.040137247339979906,110.8113883568089,0.031521390071949804,125.39975406945493,0.976182063301285
78,48.94926576734343,0.04015415605974269,110.89107044298345,0.03152664707184912,125.55210333116112,0.9761859765639892
79,48.989193012408236,0.04017106477950547,110.97028669523858,0.03153190407174843,125.7042723738863,0.9761898898266934
80,49.028782192961984,0.04018797349926826,111.0490373192559,0.03153716107164775,125.85626181085766,0.9761938030893977
81,49.06803255808191,0.04020488221903105,111.12732253460432,0.03154241807154707,126.00807226121015,0.976197716352102
82,49.10694336517319,0.040221790938793835,111.20514257472746,0.03154767507144639,126.159704349926,0.9762016296148062
83,49.14551388000372,0.04023869965855662,111.28249768693146,0.031552932071345706,126.31115870775119,0.9762055428775104
84,49.18374337673854,0.04025560837831941,111.35938813237053,0.031558189071245024,126.46243597110615,0.9762094561402146
85,49.221631137974015,0.040272517098082196,111.43581418603308,0.031563446071144335,126.61353678204668,0.9762133694029188
86,49.259176454771634,0.04028942581784498,111.5117761367274,0.031568703071043654,126.76446178817942,0.9762172826656231
87,49.29637862669165,0.04030633453760777,111.58727428706477,0.03157396007094297,126.91521164254897,0.9762211959283273
88,49.33323696182622,0.04032324325737056,111.66230895344458,0.03157921707084229,127.06578700363136,0.9762251091910316
89,49.369750776832426,0.040340151977133344,111.7368804660363,0.03158447407074161,127.21618853522057,0.9762290224537358
90,49.405919396964826,0.04035706069689613,111.81098916876304,0.031589731070640927,127.36641690634254,0.97623293571644
91,49.441742156107836,0.04037396941665892,111.88463541928233,0.031594988070540245,127.51647279121407,0.9762368489791442
92,49.4772183968076,0.040390878136421705,111.95781958896808,0.031600245070439556,127.66635686915619,0.9762407622418485
93,49.51234747030383,0.04040778685618449,112.03054206289058,0.031605502070338874,127.81606982447954,0.9762446755045527
94,49.547128736561056,0.04042469557594728,112.10280323979666,0.03161075907023819,127.96561234647541,0.976248588767257
95,49.58156156429968,0.04044160429571007,112.1746035320884,0.03161601607013751,128.11498512930058,0.9762525020299612
96,49.615645331026734,0.040458513015472854,112.24594336580242,0.03162127307003683,128.2641888718895,0.9762564152926654
97,49.649379423066186,0.04047542173523564,112.31682318058688,0.03162653006993615,128.413224277911,0.9762603285553696
98,49.68276323558907,0.04049233045499843,112.3872434296792,0.031631787069835465,128.56209205567998,0.9762642418180739
99,49.715796172643216,0.040509239174761215,112.45720457988278,0.03163704406973478,128.71079291804102,0.9762681550807781
100,49.748477647182625,0.040526147894524,112.52670711154249,0.031642301069634095,128.8593275823575,0.9762720683434823
101,49.78080708109653,0.04054305661428679,112.59575151852023,0.03164755806953341,129.00769677039457,0.9762759816061866
102,49.81278390523816,0.040559965334049576,112.66433830816912,0.03165281506943273,129.15590120822992,0.9762798948688908
103,49.844407559453124,0.04057687405381236,112.7324680013081,0.03165807206933205,129.3039416262083,0.976283808131595
104,49.87567749260744,0.04059378277357515,112.80014113219453,0.03166332906923137,129.4518187588464,0.9762877213942993
105,49.90659316261533,0.04061069149333794,112.86735824849742,0.031668586069130686,129.5995333447424,0.9762916346570035
106,49.937154036466495,0.040627600213100724,112.93411991126891,0.03167384306903,129.74708612650792,0.9762955479197077
107,49.967359590253196,0.04064450893286351,113.00042669491633,0.031679100068929315,129.89447785070487,0.976299461182412
108,49.997209309196954,0.0406614176526263,113.06627918717187,0.031684357068828634,130.0417092677271,0.9763033744451162
109,50.026702687674835,0.04067832637238908,113.13167798906365,0.03168961406872795,130.18878113175882,0.9763072877078204
110,50.055839229245514,0.040695235092151866,113.1966237148844,0.03169487106862727,130.33569420067778,0.9763112009705247
111,50.0846184466748,0.04071214381191465,113.26111699216042,0.03170012806852659,130.48244923596377,0.9763151142332289
112,50.11303986196103,0.04072905253167744,113.32515846162006,0.031705385068425906,130.62904700262888,0.9763190274959331
113,50.141103006359856,0.04074596125144023,113.3887487771604,0.03171064206832522,130.77548826915285,0.9763229407586373
114,50.168807420409,0.040762869971203014,113.45188860581511,0.031715899068224536,130.92177380736362,0.9763268540213416
115,50.19615265395226,0.0407797786909658,113.51457862771939,0.031721156068123854,131.06790439239418,0.9763307672840458
116,50.22313826616352,0.04079668741072859,113.57681953607663,0.03172641306802317,131.2138808025844,0.9763346805467501
117,50.24976382557016,0.040813596130491375,113.63861203712241,0.03173167006792249,131.3597038193887,0.9763385938094543
118,50.276028910076164,0.04083050485025416,113.69995685008949,0.03173692706782181,131.50537422730437,0.9763425070721585
119,50.30193310698492,0.04084741357001695,113.76085470717071,0.03174218406772113,131.65089281380082,0.9763464203348627
120,50.32747601302157,0.040864322289779736,113.82130635348256,0.03174744106762044,131.79626036922585,0.976350333597567
121,50.35265723435507,0.040881231009542524,113.88131254702718,0.031752698067519756,131.94147768670715,0.9763542468602712
122,50.37747638661984,0.04089813972930531,113.94087405865419,0.031757955067419075,132.08654556210712,0.9763581601229755
123,50.40193309493698,0.0409150484490681,113.99999167202157,0.03176321206731839,132.23146479390243,0.9763620733856797
124,50.42602699393522,0.040931957168830885,114.05866618355614,0.03176846906721771,132.37623618311702,0.9763659866483839
125,50.44975772777147,0.04094886588859367,114.11689840241367,0.03177372606711703,132.52086053324962,0.9763698999110881
126,50.47312495015091,0.04096577460835646,114.17468915043747,0.03177898306701634,132.66533865017956,0.9763738131737923
127,50.496128324346856,0.040982683328119246,114.23203926211767,0.03178424006691566,132.80967134206716,0.9763777264364966
128,50.51876752322003,0.04099959204788203,114.28894958454823,0.03178949706681498,132.9538594193077,0.9763816396992009
129,50.54104222923765,0.04101650076764482,114.34542097738505,0.031794754066714295,133.09790369440984,0.9763855529619051
130,50.5629521344921,0.04103340948740761,114.40145431280195,0.031800011066613613,133.241804981928,0.9763894662246093
131,50.58449694071906,0.041050318207170394,114.45705047544728,0.03180526806651293,133.3855640983889,0.9763933794873135
132,50.605676359315474,0.04106722692693318,114.51221036239885,0.03181052506641225,133.52918186219665,0.9763972927500177
133,50.62649011135693,0.04108413564669597,114.56693488311905,0.03181578206631156,133.67265909353225,0.976401206012722
134,50.646937927614815,0.041101044366458755,114.62122495940886,0.03182103906621088,133.81599661430693,0.9764051192754263
135,50.66701954857299,0.04111795308622154,114.67508152536148,0.0318262960661102,133.95919524803983,0.9764090325381305
136,50.686734724444065,0.04113486180598433,114.72850552731511,0.031831553066009516,134.10225581978978,0.9764129458008347
137,50.70608321518535,0.04115177052574712,114.7814979238054,0.031836810065908834,134.2451791560809,0.9764168590635389
138,50.725064790514296,0.041168679245509904,114.83405968551732,0.03184206706580815,134.3879660848073,0.9764207723262431
139,50.74367922992374,0.04118558796527269,114.8861917952358,0.03184732406570747,134.53061743513754,0.9764246855889475
140,50.76192632269651,0.04120249668503548,114.93789524779677,0.03185258106560678,134.67313403744032,0.9764285988516517
141,50.7798058679198,0.04121940540479826,114.98917105003669,0.0318578380655061,134.81551672321518,0.9764325121143559
142,50.79731767449911,0.041236314124561045,115.04002022074198,0.03186309506540542,134.95776632497052,0.9764364253770601
143,50.81446156117174,0.04125322284432383,115.0904437905975,0.031868352065304736,135.09988367617532,0.9764403386397643
144,50.83123735651993,0.04127013156408662,115.14044280213503,0.031873609065204055,135.24186961115805,0.9764442519024685
145,50.847644898983596,0.041287040283849406,115.19001830968021,0.03187886606510337,135.38372496501083,0.9764481651651729
146,50.863684036872606,0.04130394900361219,115.23917137930009,0.03188412306500269,135.52545057351475,0.9764520784278771
147,50.87935462837876,0.04132085772337498,115.28790308874858,0.031889380064902,135.66704727307015,0.9764559916905813
148,50.894656541587224,0.04133776644313777,115.33621452741319,0.03189463706480132,135.80851590057446,0.9764599049532855
149,50.9095896544877,0.041354675162900555,115.38410679625918,0.03189989406470064,135.94985729337355,0.9764638182159897
150,50.92415385498502,0.04137158388266334,115.43158100777454,0.03190515106459996,136.0910722891604,0.9764677314786939
151,50.93834904090954,0.04138849260242613,115.47863828591404,0.031910408064499275,136.2321617258793,0.9764716447413982
152,50.95217512002694,0.041405401322188916,115.52527976604219,0.03191566506439859,136.37312644165064,0.9764755580041025
153,50.965632010047734,0.0414223100419517,115.57150659487641,0.031920922064297905,136.513967274696,0.9764794712668067
154,50.97871963863622,0.04143921876171449,115.61731993042902,0.03192617906419722,136.65468506324217,0.9764833845295109
155,50.99143794341923,0.04145612748147728,115.66272094194896,0.03193143606409654,136.79528064541975,0.9764872977922151
156,51.00378687199431,0.041473036201240064,115.7077108098626,0.03193669306399586,136.93575485921448,0.9764912110549193
157,51.01576638193744,0.04148994492100285,115.75229072571457,0.03194195006389518,137.076108542345,0.9764951243176236
158,51.027376440810585,0.04150685364076564,115.79646189210737,0.031947207063794496,137.216342532193,0.9764990375803279
159,51.038617026168495,0.041523762360528425,115.84022552264099,0.031952464063693814,137.35645766572847,0.9765029508430321
160,51.04948812556539,0.04154067108029121,115.88358284185132,0.031957721063593125,137.4964547794134,0.9765068641057363
161,51.05998973656101,0.041557579800054,115.92653508514877,0.031962978063492443,137.63633470910102,0.9765107773684405
162,51.07012186672637,0.04157448851981679,115.96908349875572,0.03196823506339176,137.7760982899869,0.9765146906311447
163,51.079884533649036,0.041591397239579574,116.0112293396435,0.03197349206329108,137.915746356487,0.976518603893849
164,51.08927776493798,0.04160830595934236,116.0529738754693,0.0319787490631904,138.05527974216818,0.9765225171565532
165,51.098301598228076,0.04162521467910515,116.09431838451181,0.031984006063089716,138.1946992796732,0.9765264304192575
166,51.10695608118408,0.041642123398867935,116.13526415560689,0.031989263062989035,138.33400580062528,0.9765303436819617
167,51.11524127150427,0.04165903211863072,116.17581248808231,0.031994520062888346,138.47320013552743,0.9765342569446659
168,51.123157236923554,0.04167594083839351,116.21596469169258,0.031999777062787664,138.61228311370837,0.9765381702073701
169,51.13070405521634,0.041692849558156296,116.25572208655191,0.03200503406268698,138.7512555632273,0.9765420834700744
170,51.13788181419876,0.041709758277919076,116.29508600306848,0.0320102910625863,138.8901183107528,0.9765459967327786
171,51.14469061173059,0.04172666699768186,116.33405778187637,0.03201554806248562,139.02887218153995,0.9765499099954829
172,51.151130555716776,0.04174357571744465,116.37263877376851,0.03202080506238494,139.16751799930967,0.9765538232581871
173,51.157201764108436,0.04176048443720744,116.4108303396278,0.032026062062284255,139.30605658615352,0.9765577365208913
174,51.162904364903476,0.041777393156970224,116.4486338503585,0.032031319062183566,139.4444887624802,0.9765616497835955
175,51.16823849614678,0.04179430187673301,116.48605068681726,0.032036576062082885,139.58281534692088,0.9765655630462998
176,51.17320430593,0.0418112105964958,116.52308223974252,0.0320418330619822,139.72103715620864,0.976569476309004
177,51.17780195239088,0.041828119316258586,116.55972990968479,0.03204709006188152,139.85915500515625,0.9765733895717083
178,51.182031603712105,0.04184502803602137,116.59599510693536,0.03205234706178084,139.99716970653594,0.9765773028344125
179,51.185893438119855,0.04186193675578416,116.63187925145526,0.03205760406168016,140.13508207098516,0.9765812160971167
180,51.18938764388174,0.04187884547554695,116.66738377280295,0.032062861061579476,140.2728929069536,0.9765851293598209
181,51.192514419304516,0.041895754195309734,116.70251011006229,0.03206811806147879,140.41060302060905,0.9765890426225252
182,51.1952739727312,0.04191266291507252,116.73725971176947,0.032073375061378105,140.54821321571816,0.9765929558852294
183,51.19766652253779,0.04192957163483531,116.7716340358396,0.03207863206127742,140.6857242936244,0.9765968691479336
184,51.19969229712966,0.041946480354598095,116.8056345494929,0.03208388906117674,140.82313705312887,0.9766007824106379
185,51.20135153493734,0.04196338907436088,116.83926272918026,0.03208914606107606,140.960452290397,0.9766046956733421
186,51.20264448441204,0.04198029779412367,116.87252006050849,0.03209440306097538,141.09767079890625,0.9766086089360463
187,51.20357140402058,0.041997206513886456,116.90540803816478,0.032099660060874696,141.23479336934784,0.9766125221987506
188,51.204132562240105,0.042014115233649243,116.93792816584113,0.03210491706077401,141.37182078953413,0.9766164354614548
189,51.204328237552026,0.04203102395341203,116.97008195615791,0.032110174060673326,141.50875384432607,0.976620348724159
190,51.20415871843592,0.04204793267317482,117.00187093058716,0.032115431060572644,141.64559331556646,0.9766242619868633
191,51.2036243033627,0.042064841392937605,117.03329661937522,0.03212068806047196,141.78233998196194,0.9766281752495675
192,51.202725300787485,0.04208175011270039,117.06436056146532,0.03212594506037128,141.91899461903677,0.9766320885122717
193,51.20146202914199,0.04209865883246318,117.095064304419,0.0321312020602706,142.0555579990358,0.976636001774976
194,51.19983481682654,0.042115567552225966,117.12540940433801,0.03213645906016991,142.1920308908328,0.9766399150376802
195,51.19784400220154,0.04213247627198875,117.15539742578484,0.03214171606006923,142.32841405985914,0.9766438283003844
196,51.19548993357867,0.04214938499175154,117.1850299417034,0.032146973059968546,142.46470826803815,0.9766477415630886
197,51.19277296921142,0.04216629371151433,117.214308533339,0.032152230059867865,142.60091427366822,0.9766516548257929
198,51.18969347728545,0.042183202431277114,117.24323479015798,0.03215748705976718,142.7370328313778,0.9766555680884971
199,51.18625183590834,0.0422001111510399,117.27181030976686,0.0321627440596665,142.8730646920299,0.9766594813512014
200,51.18244843309888,0.04221701987080269,117.300036697831,0.03216800105956582,143.0090106026312,0.9766633946139056
201,51.17828366677614,0.042233928590565475,117.32791556799306,0.03217325805946513,143.14487130626242,0.9766673078766098
202,51.17375794474787,0.04225083731032826,117.35544854179076,0.03217851505936445,143.28064754200852,0.976671221139314
203,51.16887168469854,0.04226774603009104,117.38263724857438,0.03218377205926377,143.4163400448689,0.9766751344020183
204,51.163625314177025,0.04228465474985383,117.40948332542358,0.032189029059163085,143.5519495456681,0.9766790476647226
205,51.15801927058377,0.04230156346961662,117.43598841706442,0.0321942860590624,143.68747677098662,0.9766829609274268
206,51.152054001157545,0.042318472189379404,117.46215417578517,0.03219954305896172,143.82292244309727,0.976686874190131
207,51.14572996296174,0.04233538090914219,117.48798226135244,0.03220480005886104,143.9582872798512,0.9766907874528352
208,51.13904762287032,0.04235228962890498,117.51347434092621,0.03221005705876035,144.09357199463477,0.9766947007155394
209,51.13200745755322,0.042369198348667765,117.53863208897529,0.03221531405865967,144.22877729627655,0.9766986139782436
210,51.12460995346136,0.04238610706843055,117.56345718719142,0.03222057105855899,144.36390388895907,0.976702527240948
211,51.11685560681128,0.04240301578819334,117.58795132440393,0.032225828058458306,144.49895247215156,0.9767064405036522
212,51.10874492356928,0.042419924507956126,117.61211619649325,0.032231085058357624,144.63392374054777,0.9767103537663564
213,51.100278419435135,0.04243683322771891,117.63595350630446,0.03223634205825694,144.7688183839535,0.9767142670290606
214,51.09145661982536,0.0424537419474817,117.65946496356052,0.03224159905815626,144.9036370872453,0.9767181802917648
215,51.08228005985613,0.04247065066724449,117.68265228477463,0.03224685605805557,145.0383805302789,0.976722093554469
216,51.0727492843257,0.042487559387007275,117.70551719316302,0.03225211305795489,145.17304938780288,0.9767260068171734
217,51.06286484769633,0.04250446810677006,117.72806141855631,0.03225737005785421,145.30764432939293,0.9767299200798776
218,51.05262731407595,0.04252137682653285,117.7502866973117,0.032262627057753526,145.44216601939132,0.9767338333425818
219,51.04203725719923,0.042538285546295636,117.7721947722238,0.032267884057652844,145.57661511679657,0.976737746605286
220,51.03109526040834,0.04255519426605842,117.79378739243576,0.03227314105755216,145.71099227522353,0.9767416598679902
221,51.01980191663321,0.04257210298582121,117.81506631334967,0.032278398057451474,145.84529814281368,0.9767455731306944
222,51.00815782837136,0.042589011705584,117.83603329653693,0.03228365505735079,145.97953336215082,0.9767494863933988
223,50.996163607667384,0.042605920425346784,117.85669010964786,0.03228891205725011,146.11369857019713,0.976753399656103
224,50.983819876091886,0.04262282914510957,117.8770385263215,0.03229416905714943,146.24779439823428,0.9767573129188072
225,50.9711272647201,0.04263973786487236,117.89708032609464,0.03229942605704875,146.38182147175522,0.9767612261815114
226,50.958086414110056,0.042656646584635145,117.91681729431063,0.032304683056948065,146.51578041042623,0.9767651394442156
227,50.94469797428021,0.04267355530439793,117.93625122202828,0.03230994005684738,146.64967182799884,0.9767690527069198
228,50.93096260468683,0.04269046402416072,117.9553839059296,0.032315197056746695,146.78349633222797,0.9767729659696242
229,50.91688097420088,0.042707372743923507,117.97421714822819,0.03232045405664601,146.9172545248095,0.9767768792323284
230,50.902453761084416,0.042724281463686294,117.9927527565765,0.03232571105654533,147.0509470013237,0.9767807924950326
231,50.88768165296664,0.04274119018344908,118.01099254397339,0.03233096805644465,147.18457435112902,0.9767847057577368
232,50.872565346819535,0.04275809890321186,118.02893832867096,0.03233622505634397,147.31813715732596,0.976788619020441
233,50.857105548933006,0.04277500762297465,118.04659193408146,0.032341482056243286,147.45163599667148,0.9767925322831452
234,50.84130297488972,0.042791916342737435,118.0639551886836,0.032346739056142604,147.58507143949882,0.9767964455458495
235,50.825158349539414,0.04280882506250022,118.08102992592866,0.032351996056041915,147.71844404965748,0.9768003588085538
236,50.808672406972825,0.04282573378226301,118.09781798414654,0.03235725305594123,147.8517543844587,0.976804272071258
237,50.79184589049525,0.042842642502025796,118.1143212064512,0.03236251005584055,147.98500299457143,0.9768081853339622
238,50.77467955259963,0.04285955122178858,118.13054144064601,0.03236776705573987,148.1181904239883,0.9768120985966664
239,50.757174154939186,0.04287645994155137,118.14648053912885,0.03237302405563919,148.25131720994236,0.9768160118593706
240,50.73933046829982,0.04289336866131416,118.16214035879696,0.032378281055538506,148.38438388282907,0.9768199251220749
241,50.72114927257185,0.042910277381076944,118.17752276095132,0.032383538055437824,148.51739096614864,0.9768238383847792
242,50.702631356721554,0.04292718610083973,118.19262961120116,0.032388795055337136,148.65033897644858,0.9768277516474834
243,50.683777518762135,0.04294409482060252,118.20746277936786,0.032394052055236454,148.78322842324698,0.9768316649101876
244,50.66458856572443,0.042961003540365306,118.22202413938881,0.03239930905513577,148.91605980895122,0.9768355781728918
245,50.645065313627086,0.04297791226012809,118.2363155692209,0.03240456605503509,149.0488336288263,0.976839491435596
246,50.62520858744638,0.04299482097989088,118.2503389507441,0.03240982305493441,149.18155037089483,0.9768434046983003
247,50.605019221085655,0.04301172969965367,118.26409616966421,0.03241508005483373,149.31421051588643,0.9768473179610045
248,50.58449805734431,0.043028638419416454,118.27758911541613,0.032420337054733045,149.44681453718275,0.9768512312237088
249,50.56364594788639,0.04304554713917924,118.29081968106622,0.032425594054632356,149.57936290074315,0.976855144486413
250,50.542463753208814,0.04306245585894203,118.30378976321508,0.032430851054531674,149.71185606502576,0.9768590577491172
251,50.52095234260916,0.043079364578704815,118.31650126189948,0.03243610805443099,149.84429448095847,0.9768629710118214
252,50.49911259415307,0.0430962732984676,118.32895608049459,0.03244136505433031,149.97667859184122,0.9768668842745257
253,50.47694539464125,0.04311318201823039,118.34115612561594,0.03244662205422963,150.10900883329782,0.9768707975372299
254,50.45445163957606,0.043130090737993176,118.35310330702085,0.03245187905412895,150.24128563322364,0.9768747107999342
255,50.431632233127765,0.04314699945775596,118.36479953751012,0.032457136054028266,150.37350941171366,0.9768786240626384
256,50.40848808810031,0.04316390817751875,118.37624673282919,0.03246239305392758,150.50568058098636,0.9768825373253426
257,50.38502012589676,0.04318081689728154,118.38744681156939,0.032467650053826895,150.63779954535198,0.9768864505880468
258,50.361229276484316,0.043197725617044325,118.39840169506876,0.03247290705372621,150.76986670114212,0.9768903638507511
259,50.33711647835898,0.04321463433680711,118.40911330731299,0.03247816405362553,150.9018824366151,0.9768942771134553
260,50.31268267850978,0.0432315430565699,118.41958357483585,0.03248342105352485,151.03384713195524,0.9768981903761595
261,50.287928832382654,0.043248451776332686,118.42981442661988,0.03248867805342417,151.1657611591791,0.9769021036388638
262,50.26285590384392,0.04326536049609547,118.43980779399654,0.03249393505332348,151.2976248820668,0.976906016901568
263,50.23746486514338,0.04328226921585826,118.44956561054644,0.0324991920532228,151.42943865613302,0.9769099301642722
264,50.21175669687704,0.04329917793562105,118.4590898119994,0.032504449053122116,151.56120282855932,0.9769138434269765
265,50.18573238794939,0.043316086655383834,118.46838233613434,0.032509706053021434,151.69291773810212,0.9769177566896807
266,50.159392935535436,0.043332995375146614,118.477445122679,0.03251496305292075,151.82458371509472,0.9769216699523849
267,50.13273934504222,0.0433499040949094,118.4862801132096,0.03252022005282007,151.9562010813562,0.9769255832150892
268,50.10577263007003,0.04336681281467219,118.49488925105044,0.03252547705271939,152.08777015012546,0.9769294964777934
269,50.07849381237324,0.043383721534434976,118.50327448117318,0.0325307340526187,152.21929122604024,0.9769334097404977
270,50.050903921820755,0.04340063025419776,118.51143775009622,0.03253599105251802,152.350764605047,0.9769373230032019
271,50.02300399635609,0.04341753897396055,118.51938100578388,0.032541248052417336,152.48219057436143,0.9769412362659061
272,49.99479508195705,0.04343444769372334,118.52710619754549,0.032546505052316654,152.6135694124238,0.9769451495286103
273,49.96627823259518,0.043451356413486124,118.53461527593433,0.03255176205221597,152.74490138883533,0.9769490627913145
274,49.937454510194605,0.04346826513324891,118.54191019264672,0.03255701905211529,152.87618676429025,0.9769529760540188
275,49.90832498459074,0.0434851738530117,118.54899290042063,0.03256227605201461,153.0074257905573,0.9769568893167231
276,49.878890733488525,0.043502082572774485,118.55586535293455,0.03256753305191392,153.1386187103882,0.9769608025794273
277,49.849152842420295,0.04351899129253727,118.56252950470616,0.03257279005181324,153.26976575750479,0.9769647158421315
278,49.81911240470334,0.04353590001230006,118.56898731099095,0.03257804705171256,153.40086715650887,0.9769686291048357
279,49.78877052139709,0.043552808732062846,118.5752407276807,0.032583304051611875,153.53192312287018,0.9769725423675399
280,49.7581283012599,0.04356971745182563,118.58129171120206,0.03258856105151119,153.66293386283692,0.9769764556302442
281,49.72718686070556,0.04358662617158842,118.58714221841493,0.03259381805141051,153.793899573425,0.9769803688929485
282,49.69594732375941,0.04360353489135121,118.59279420651086,0.03259907505130983,153.9248204423296,0.9769842821556527
283,49.66441082201412,0.043620443611113995,118.59824963291149,0.03260433205120914,154.05569664791528,0.9769881954183569
284,49.632578494585076,0.04363735233087678,118.60351045516671,0.03260958905110846,154.1865283591285,0.9769921086810611
285,49.60045148806552,0.04365426105063957,118.60857863085306,0.03261484605100778,154.31731573548888,0.9769960219437653
286,49.56803095648124,0.043671169770402356,118.61345611747203,0.032620103050907095,154.4480589270025,0.9769999352064695
287,49.53531806124502,0.04368807849016514,118.61814487234813,0.032625360050806414,154.57875807415448,0.9770038484691739
288,49.50231397111066,0.04370498720992793,118.6226468525273,0.03263061705070573,154.70941330782298,0.9770077617318781
289,49.46901986212671,0.04372189592969072,118.62696401467505,0.03263587405060504,154.84002474927294,0.9770116749945823
290,49.43543691758986,0.043738804649453504,118.63109831497474,0.03264113105050436,154.97059251007119,0.9770155882572865
291,49.40156632799804,0.04375571336921629,118.63505170902563,0.03264638805040368,155.10111669207606,0.9770195015199907
292,49.367409291003064,0.04377262208897908,118.63882615174136,0.032651645050303,155.23159738737823,0.9770234147826949
293,49.332967011363145,0.04378953080874186,118.64242359724791,0.032656902050202316,155.36203467824726,0.9770273280453993
294,49.298240700894844,0.043806439528504645,118.64584599878214,0.032662159050101634,155.49242863709796,0.9770312413081035
295,49.263231578424936,0.04382334824826743,118.64909530858988,0.03266741605000095,155.62277932646217,0.9770351545708077
296,49.227940869741765,0.04384025696803022,118.65217347782426,0.032672673049900264,155.75308679891256,0.9770390678335119
297,49.192369807546406,0.04385716568779301,118.65508245644413,0.03267793004979958,155.88335109705466,0.9770429810962161
298,49.156519631403434,0.043874074407555794,118.65782419311246,0.0326831870496989,156.01357225347144,0.9770468943589203
299,49.120391587691444,0.04389098312731858,118.66040063509453,0.03268844404959822,156.1437502906725,0.9770508076216247
300,49.08398692955316,0.04390789184708137,118.66281372815688,0.03269370104949754,156.27388522106378,0.9770547208843289
301,49.04730691684536,0.043924800566844155,118.66506541646523,0.032698958049396855,156.40397704692253,0.9770586341470331
302,49.01035281608838,0.04394170928660694,118.66715764248364,0.03270421504929617,156.5340257603241,0.9770625474097373
303,48.97312590041542,0.04395861800636973,118.66909234687293,0.032709472049195484,156.6640313431374,0.9770664606724415
304,48.93562744952145,0.043975526726132516,118.67087146838928,0.0327147290490948,156.79399376697222,0.9770703739351457
305,48.89785874961186,0.0439924354458953,118.67249694378332,0.03271998604899412,156.923912993132,0.97707428719785
306,48.85982109335085,0.04400934416565809,118.67397070769886,0.03272524304889344,157.05378897258663,0.9770782004605543
307,48.82151577980943,0.04402625288542088,118.67529469257188,0.03273050004879276,157.1836216459505,0.9770821137232585
308,48.78294411441324,0.044043161605183664,118.67647082852973,0.032735757048692075,157.31341094341252,0.9770860269859627
309,48.74410740888996,0.04406007032494645,118.67750104329005,0.032741014048591394,157.44315678473487,0.9770899402486669
310,48.705006981216584,0.04407697904470924,118.67838726206041,0.032746271048490705,157.57285907920354,0.9770938535113711
311,48.66564415556622,0.044093887764472026,118.67913140743738,0.03275152804839002,157.70251772558424,0.9770977667740754
312,48.62602026225479,0.04411079648423481,118.67973539930621,0.03275678504828934,157.8321326120985,0.9771016800367797
313,48.586136637687346,0.0441277052039976,118.6802011547404,0.03276204204818866,157.96170361640483,0.9771055932994839
314,48.545994624304114,0.04414461392376039,118.68053058790149,0.03276729904808798,158.0912306055323,0.9771095065621881
315,48.505595570526296,0.044161522643523174,118.68072560993892,0.032772556047987296,158.2207134358821,0.9771134198248923
316,48.46494083070156,0.04417843136328596,118.68078812889001,0.032777813047886614,158.35015195318167,0.9771173330875965
317,48.42403176504932,0.04419534008304875,118.68072004958022,0.032783070047785925,158.47954599244386,0.9771212463503008
318,48.382869739605766,0.044212248802811535,118.6805232735233,0.032788327047685244,158.608895377946,0.9771251596130051
319,48.34145612616843,0.04422915752257432,118.68019969882207,0.03279358404758456,158.73819992321478,0.9771290728757093
320,48.29979230224077,0.04424606624233711,118.67975122006862,0.03279884104748388,158.86745943096273,0.9771329861384135
321,48.25787965097631,0.044262974962099896,118.67917972824539,0.0328040980473832,158.99667369309336,0.9771368994011177
322,48.21571956112258,0.04427988368186268,118.67848711062608,0.03280935504728252,159.12584249065821,0.9771408126638219
323,48.17331342696486,0.04429679240162547,118.67767525067666,0.032814612047181835,159.25496559381972,0.9771447259265262
324,48.130662648269535,0.04431370112138826,118.67674602795681,0.032819869047081146,159.38404276183343,0.9771486391892305
325,48.0877686302273,0.044330609841151045,118.67570131802132,0.032825126046980464,159.5130737430312,0.9771525524519347
326,48.044632783396146,0.04434751856091383,118.6745429923219,0.03283038304687978,159.64205827478537,0.9771564657146389
327,48.001256523644,0.04436442728067662,118.67327291810886,0.0328356400467791,159.7709960834688,0.9771603789773431
328,47.9576412720913,0.0443813360004394,118.67189295833333,0.03284089704667842,159.89988688446348,0.9771642922400473
329,47.91378845505303,0.044398244720202186,118.67040497154956,0.03284615404657774,160.02873038210282,0.9771682055027516
330,47.86969950398085,0.04441515343996497,118.66881081181731,0.03285141104647705,160.15752626966184,0.9771721187654558
331,47.82537585540485,0.04443206215972776,118.66711232860469,0.03285666804637637,160.28627422934346,0.9771760320281601
332,47.78081895087508,0.04444897087949055,118.66531136669093,0.032861925046275685,160.41497393224645,0.9771799452908643
333,47.73603023690277,0.044465879599253334,118.66340976606976,0.032867182046175,160.54362503832868,0.9771838585535685
334,47.69101116490151,0.04448278831901612,118.66140936185256,0.03287243904607432,160.67222719641896,0.9771877718162728
335,47.645763191128076,0.04449969703877891,118.6593119841722,0.03287769604597364,160.80078004416254,0.977191685078977
336,47.60028777662306,0.044516605758541695,118.6571194580868,0.03288295304587296,160.92928320801502,0.9771955983416812
337,47.55458638715136,0.04453351447830448,118.65483360348387,0.03288821004577227,161.05773630323176,0.9771995116043855
338,47.50866049314236,0.04455042319806727,118.65245623498467,0.03289346704567159,161.18613893383917,0.9772034248670897
339,47.46251156962995,0.04456733191783006,118.64998916184899,0.032898724045570905,161.31449069260137,0.9772073381297939
340,47.416141096192355,0.044584240637592844,118.64743418787977,0.032903981045470224,161.44279116103536,0.9772112513924982
341,47.36955055689172,0.04460114935735563,118.64479311132851,0.03290923804536954,161.57103990935994,0.9772151646552024
342,47.3227414402136,0.04461805807711842,118.64206772480068,0.03291449504526886,161.69923649649283,0.9772190779179066
343,47.27571523900606,0.044634966796881205,118.63925981516122,0.03291975204516818,161.8273804700437,0.9772229911806108
344,47.228473450418754,0.04465187551664399,118.6363711634409,0.03292500904506749,161.95547136628844,0.9772269044433151
345,47.18101757584178,0.04466878423640678,118.63340354474225,0.03293026604496681,162.0835087101396,0.9772308177060193
346,47.1333491208443,0.044685692956169566,118.63035872814643,0.032935523044866126,162.2114920151646,0.9772347309687236
347,47.085469595113025,0.04470260167593235,118.62723847661995,0.032940780044765444,162.3394207835382,0.9772386442314278
348,47.037380512390456,0.04471951039569514,118.62404454692198,0.03294603704466476,162.46729450604295,0.977242557494132
349,46.98908339041304,0.04473641911545793,118.62077868951174,0.03295129404456408,162.5951126620655,0.9772464707568362
350,46.94057975084908,0.044753327835220715,118.61744264845632,0.0329565510444634,162.7228747195744,0.9772503840195405
351,46.89187111923655,0.0447702365549835,118.61403816133895,0.03296180804436271,162.85058013509362,0.9772542972822447
352,46.84295902492055,0.04478714527474629,118.61056695916731,0.03296706504426203,162.9782283537245,0.977258210544949
353,46.79384500099089,0.044804053994509076,118.60703076628245,0.03297232204416135,163.10581880910138,0.9772621238076532
354,46.74453058421924,0.04482096271427186,118.60343130026776,0.032977579044060665,163.2333509233954,0.9772660370703574
355,46.69501731499638,0.04483787143403464,118.59977027185857,0.03298283604395998,163.3608241073141,0.9772699503330616
356,46.645306737268925,0.04485478015379743,118.59604938485187,0.0329880930438593,163.48823776008288,0.9772738635957658
357,46.59540039847634,0.04487168887356022,118.5922703360166,0.03299335004375861,163.61559126942169,0.9772777768584701
358,46.5452998494876,0.044888597593323004,118.58843481500394,0.03299860704365793,163.74288401157028,0.9772816901211744
359,46.49500664453747,0.04490550631308579,118.58454450425845,0.03300386404355725,163.8701153512425,0.9772856033838786
360,46.44452234116309,0.04492241503284858,118.58060107892905,0.03300912104345657,163.99728464165736,0.9772895166465828
361,46.393848500140116,0.044939323752611365,118.5766062067809,0.033014378043355885,164.1243912244944,0.977293429909287
362,46.34298668541881,0.04495623247237415,118.57256154810705,0.033019635043255204,164.25143442992572,0.9772973431719912
363,46.291938464059974,0.04497314119213694,118.56846875564115,0.03302489204315452,164.37841357657285,0.9773012564346955
364,46.24070540617085,0.04499004991189973,118.5643294744699,0.03303014904305383,164.50532797153957,0.9773051696973998
365,46.18928908484072,0.045006958631662514,118.56014534194637,0.03303540604295315,164.63217691037,0.977309082960104
366,46.13769107607661,0.0450238673514253,118.55591798760346,0.03304066304285247,164.75895967708254,0.9773129962228082
367,46.08591295873855,0.04504077607118809,118.55164903306782,0.03304592004275179,164.88567554412901,0.9773169094855124
368,46.03395631447518,0.045057684790950875,118.54734009197414,0.033051177042651106,165.01232377243002,0.9773208227482166
369,45.98182272765875,0.04507459351071366,118.54299276987999,0.033056434042550424,165.13890361133477,0.9773247360109208
370,45.92951378532031,0.04509150223047645,118.53860866418084,0.03306169104244974,165.2654142986576,0.9773286492736252
371,45.87703107708475,0.045108410950239236,118.53418936402576,0.033066948042349054,165.39185506063933,0.9773325625363294
372,45.82437619510568,0.04512531967000202,118.52973645023322,0.03307220504224837,165.51822511198455,0.9773364757990336
373,45.77155073400025,0.04514222838976481,118.5252514952077,0.03307746204214769,165.644523655824,0.9773403890617378
374,45.71855629078384,0.0451591371095276,118.52073606285637,0.03308271904204701,165.7707498837485,0.977344302324442
375,45.66539446480468,0.045176045829290384,118.5161917085065,0.033087976041946326,165.896902975796,0.9773482155871462
376,45.61206685767841,0.04519295454905317,118.51161997882306,0.033093233041845645,166.022982100444,0.9773521288498506
377,45.55857507322241,0.04520986326881596,118.50702241172694,0.03309849004174496,166.14898641462145,0.9773560421125548
378,45.50492071739038,0.045226771988578746,118.50240053631357,0.033103747041644274,166.27491506372564,0.977359955375259
379,45.45110539820635,0.04524368070834153,118.49775587277193,0.03310900404154359,166.40076718159295,0.9773638686379632
380,45.39713072569905,0.04526058942810432,118.49308993230414,0.03311426104144291,166.52654189053584,0.9773677819006674
381,45.34299831183597,0.04527749814786711,118.48840421704537,0.03311951804134223,166.6522383013331,0.9773716951633716
382,45.28870977045742,0.045294406867629894,118.48370021998437,0.03312477504124155,166.77785551322594,0.977375608426076
383,45.234266717210566,0.04531131558739268,118.4789794248843,0.033130032041140865,166.90339261393285,0.9773795216887802
384,45.179670769483295,0.04532822430715547,118.47424330620423,0.03313528904104018,167.02884867967,0.9773834349514844
385,45.124923546338096,0.045345133026918255,118.46949332902089,0.033140546040939495,167.15422277512522,0.9773873482141886
386,45.07002666844585,0.04536204174668104,118.46473094895119,0.03314580304083881,167.27951395349803,0.9773912614768928
387,45.01498175801972,0.04537895046644383,118.45995761207487,0.03315106004073813,167.4047212564937,0.977395174739597
388,44.959790438748655,0.045395859186206616,118.45517475485809,0.03315631704063745,167.5298437143222,0.9773990880023014
389,44.904454335731145,0.0454127679059694,118.45038380407703,0.03316157404053677,167.65488034571632,0.9774030012650056
390,44.84897507540889,0.045429676625732184,118.44558617674234,0.033166831040436086,167.77983015795562,0.9774069145277098
391,44.79335428550025,0.04544658534549497,118.44078328002406,0.033172088040335404,167.90469214684344,0.977410827790414
392,44.737593594933905,0.04546349406525776,118.4359765111768,0.033177345040234715,168.02946529675037,0.9774147410531182
393,44.68169463378229,0.045480402785020545,118.43116725746577,0.033182602040134034,168.15414858061135,0.9774186543158224
394,44.62565903319518,0.04549731150478333,118.42635689609307,0.03318785904003335,168.27874095992783,0.9774225675785267
395,44.56948842533298,0.04551422022454612,118.42154679412465,0.03319311603993267,168.4032413847897,0.977426480841231
396,44.51318444330026,0.045531128944308906,118.4167383084177,0.03319837303983199,168.52764879390165,0.9774303941039352
397,44.45674872107915,0.04554803766407169,118.41193278554871,0.033203630039731306,168.65196211456396,0.9774343073666394
398,44.40018289346273,0.04556494638383448,118.4071315617418,0.03320888703963062,168.776180262719,0.9774382206293436
399,44.34348859598842,0.04558185510359727,118.40233596279795,0.033214144039529936,168.9003021429516,0.9774421338920478
400,44.28666746487136,0.045598763823360054,118.39754730402443,0.033219401039429254,169.0243266484945,0.9774460471547521
401,44.229721136937734,0.04561567254312284,118.39276689016509,0.03322465803932857,169.14825266125328,0.9774499604174564
402,44.1726512495582,0.04563258126288563,118.38799601533074,0.03322991503922789,169.27207905183596,0.9774538736801606
403,44.115459440581205,0.045649489982648415,118.38323596293077,0.03323517203912721,169.39580467953732,0.9774577869428648
404,44.058147348266466,0.0456663987024112,118.37848800560462,0.03324042903902653,169.51942839238814,0.977461700205569
405,44.00071661121819,0.04568330742217399,118.3737534051543,0.03324568603892584,169.6429490271588,0.9774656134682733
406,43.94316886831856,0.04570021614193678,118.36903341247722,0.033250943038825156,169.76636540936832,0.9774695267309775
407,43.88550575866115,0.045717124861699564,118.36432926749968,0.033256200038724475,169.889676353312,0.9774734399936817
408,43.82772892148435,0.04573403358146235,118.35964219911102,0.03326145703862379,170.01288066208986,0.977477353256386
409,43.76983999610478,0.04575094230122514,118.35497342509808,0.03326671403852311,170.13597712761683,0.9774812665190902
410,43.71184062185079,0.045767851020987925,118.35032415208059,0.03327197103842243,170.25896453062944,0.9774851797817944
411,43.65373243799598,0.04578475974075071,118.34569557544678,0.03327722803832175,170.3818416407384,0.9774890930444987
412,43.595517083692684,0.0458016684605135,118.34108887929003,0.03328248503822106,170.5046072164178,0.9774930063072029
413,43.53719619790565,0.045818577180276286,118.33650523634546,0.03328774203812038,170.6272600050405,0.9774969195699071
414,43.478771419345534,0.04583548590003907,118.33194580792787,0.033292999038019695,170.7497987429095,0.9775008328326114
415,43.42024438640258,0.04585239461980186,118.32741174386967,0.03329825603791901,170.8722221552716,0.9775047460953156
416,43.361616737080375,0.04586930333956465,118.32290418245974,0.03330351303781833,170.99452895632686,0.9775086593580198
417,43.30289010892958,0.04588621205932743,118.31842425038276,0.03330877003771765,171.1167178492845,0.9775125726207241
418,43.24406613898164,0.045903120779090215,118.31397306265919,0.03331402703761696,171.23878752635494,0.9775164858834283
419,43.18514646368277,0.045920029498853,118.30955172258591,0.03331928403751628,171.36073666878852,0.9775203991461325
420,43.12613271882789,0.04593693821861579,118.3051613216773,0.0333245410374156,171.48256394690986,0.9775243124088367
421,43.06702653949445,0.045953846938378576,118.3008029396073,0.033329798037314916,171.60426802013447,0.977528225671541
422,43.00782955997662,0.04597075565814136,118.29647764415148,0.033335055037214234,171.72584753698135,0.9775321389342452
423,42.94854341371935,0.04598766437790415,118.29218649113052,0.03334031203711355,171.84730113513197,0.9775360521969495
424,42.88916973325253,0.04600457309766694,118.28793052435354,0.03334556903701287,171.96862744142538,0.9775399654596537
425,42.82971015012538,0.046021481817429724,118.2837107755627,0.03335082603691218,172.08982507189987,0.9775438787223579
426,42.77016629484066,0.04603839053719251,118.279528264378,0.0333560830368115,172.21089263183015,0.9775477919850621
427,42.71053979678916,0.0460552992569553,118.27538399824289,0.03336134003671082,172.33182871574743,0.9775517052477664
428,42.650832284184276,0.046072207976718085,118.27127897237061,0.033366597036610136,172.45263190745493,0.9775556185104706
429,42.59104538399645,0.04608911669648087,118.2672141696909,0.033371854036509455,172.57330078008928,0.9775595317731749
430,42.53118072188818,0.04610602541624366,118.2631905607977,0.03337711103640877,172.69383389611937,0.9775634450358791
431,42.471239922148435,0.04612293413600645,118.25920910389716,0.03338236803630809,172.81422980739057,0.9775673582985833
432,42.41122460762786,0.046139842855769234,118.2552707447566,0.0333876250362074,172.93448705516514,0.9775712715612875
433,42.351136399673614,0.04615675157553202,118.2513764166539,0.03339288203610672,173.0546041701448,0.9775751848239917
434,42.290976918064565,0.04617366029529481,118.24752704032765,0.03339813903600604,173.17457967248976,0.977579098086696
435,42.230747780946466,0.046190569015057595,118.243723523928,0.03340339603590536,173.29441207188262,0.9775830113494003
436,42.170450604767325,0.04620747773482038,118.23996676296807,0.033408653035804675,173.4140998675305,0.9775869246121045
437,42.11008700421281,0.04622438645458317,118.23625764027602,0.03341391003570399,173.53364154821193,0.9775908378748087
438,42.04965859214186,0.046241295174345956,118.23259702594807,0.03341916703560331,173.6530355923203,0.9775947511375129
439,41.98916697952245,0.04625820389410874,118.22898577730162,0.03342442403550262,173.77228046788923,0.9775986644002171
440,41.92861377536725,0.04627511261387153,118.22542473882969,0.03342968103540194,173.8913746326147,0.9776025776629214
441,41.86800058666968,0.04629202133363432,118.22191474215558,0.03343493803530126,174.01031653392153,0.9776064909256257
442,41.80732901834001,0.046308930053397104,118.21845660598838,0.03344019503520058,174.12910460896427,0.9776104041883299
443,41.746600673141565,0.04632583877315989,118.21505113607923,0.033445452035099896,174.24773728469899,0.9776143174510341
444,41.685817151627056,0.04634274749292268,118.21169912517809,0.033450709034999214,174.36621297788503,0.9776182307137383
445,41.62498005207516,0.046359656212685466,118.20840135299126,0.03345596603489853,174.48453009515802,0.9776221439764425
446,41.56409097042711,0.04637656493244825,118.20515858613973,0.03346122303479784,174.60268703303228,0.9776260572391468
447,41.503151500223545,0.04639347365221104,118.20197157811803,0.03346648003469716,174.7206821779748,0.9776299705018511
448,41.442163232541404,0.04641038237197383,118.1988410692538,0.03347173703459648,174.83851390640882,0.9776338837645553
449,41.3811277559312,0.046427291091736614,118.19576778666823,0.0334769940344958,174.95618058478846,0.9776377970272595
450,41.32004665635408,0.0464441998114994,118.192752444237,0.033482251034395116,175.07368056960334,0.9776417102899637
451,41.258921517119404,0.04646110853126219,118.18979574255196,0.033487508034294435,175.19101220745424,0.9776456235526679
452,41.19775391882234,0.04647801725102497,118.18689836888362,0.03349276503419375,175.3081738350584,0.9776495368153721
453,41.13654543928154,0.046494925970787755,118.18406099714416,0.033498022034093064,175.42516377932625,0.9776534500780765
454,41.075297653477215,0.04651183469055054,118.18128428785135,0.03350327903399238,175.54198035736778,0.9776573633407807
455,41.014012133489175,0.04652874341031333,118.17856888809312,0.0335085360338917,175.65862187656978,0.9776612766034849
456,40.95269044843525,0.046545652130076116,118.17591543149271,0.03351379303379102,175.77508663460347,0.9776651898661891
457,40.891334164409564,0.046562560849838903,118.17332453817454,0.03351905003369034,175.89137291950237,0.9776691031288933
458,40.82994484442139,0.04657946956960169,118.17079681473118,0.033524307033589655,176.0074790096711,0.9776730163915975
459,40.768524048333916,0.04659637828936448,118.1683328541904,0.03352956403348897,176.123403173964,0.9776769296543019
460,40.70707333280333,0.046613287009127265,118.16593323598349,0.033534821033388285,176.23914367169485,0.9776808429170061
461,40.645594251218064,0.04663019572889005,118.16359852591405,0.0335400780332876,176.3546987527163,0.9776847561797103
462,40.58408835363821,0.04664710444865284,118.16132927612745,0.03354533503318692,176.47006665743055,0.9776886694424145
463,40.52255718673517,0.046664013168415626,118.15912602508119,0.03355059203308624,176.5852456168654,0.9776925827051187
464,40.46100229373151,0.04668092188817841,118.15698929751582,0.03355584903298556,176.7002338527072,0.9776964959678229
465,40.39942521434112,0.0466978306079412,118.15491960442675,0.033561106032884876,176.81502957733917,0.9777004092305273
466,40.337827484709244,0.04671473932770399,118.15291744303664,0.03356636303278419,176.92963099389678,0.9777043224932315
467,40.276210637353145,0.046731648047466774,118.15098329676854,0.033571620032683505,177.04403629632813,0.9777082357559357
468,40.21457620110275,0.04674855676722956,118.14911763521997,0.03357687703258282,177.15824366941183,0.9777121490186399
469,40.15292570104154,0.04676546548699235,118.14732091413725,0.03358213403248214,177.27225128883543,0.9777160622813441
470,40.091260658447716,0.046782374206755135,118.1455935753913,0.03358739103238146,177.3860573212352,0.9777199755440484
471,40.029582590735565,0.04679928292651792,118.14393604695336,0.03359264803228078,177.49965992421588,0.9777238888067527
472,39.967893011396995,0.04681619164628071,118.14234874287206,0.033597905032180096,177.61305724645126,0.9777278020694569
473,39.90619342994342,0.0468331003660435,118.14083206325098,0.03360316203207941,177.72624742770418,0.9777317153321611
474,39.84448535184774,0.046850009085806284,118.13938639422693,0.033608419031978726,177.83922859886877,0.9777356285948653
475,39.78277027848682,0.04686691780556907,118.13801210794905,0.033613676031878044,177.95199888204655,0.9777395418575695
476,39.721049707083736,0.04688382652533186,118.1367095625586,0.03361893303177736,178.06455639058512,0.9777434551202738
477,39.65932513065078,0.046900735245094645,118.13547910216954,0.03362419003167668,178.17689922912115,0.977747368382978
478,39.59759803793239,0.046917643964857425,118.13432105684987,0.033629447031576,178.28902549364133,0.9777512816456823
479,39.53586991334836,0.04693455268462021,118.13323574260353,0.03363470403147532,178.40093327154705,0.9777551949083865
480,39.47414223693754,0.046951461404383,118.13222346135336,0.03363996103137463,178.51262064167815,0.9777591081710907
481,39.4124164843014,0.046968370124145786,118.13128450092454,0.033645218031273946,178.6240856743956,0.9777630214337949
482,39.35069412654835,0.04698527884390857,118.13041913502892,0.033650475031173264,178.73532643162244,0.9777669346964992
483,39.28897663023767,0.04700218756367136,118.12962762324997,0.03365573203107258,178.84634096688976,0.9777708479592034
484,39.22726545732435,0.04701909628343415,118.12891021102877,0.0336609890309719,178.95712732539963,0.9777747612219077
485,39.16556206510378,0.047036005003196935,118.12826712965028,0.03366624603087122,179.06768354409215,0.9777786744846119
486,39.10386790615692,0.04705291372295972,118.12769859623079,0.03367150303077053,179.17800765167215,0.9777825877473161
487,39.04218442829559,0.04706982244272251,118.12720481370599,0.03367676003066985,179.28809766869344,0.9777865010100203
488,38.98051307450816,0.047086731162485296,118.12678597081964,0.03368201703056917,179.397951607603,0.9777904142727246
489,38.91885528290545,0.04710363988224808,118.12644224211326,0.033687274030468485,179.50756747278874,0.9777943275354288
490,38.857212486666924,0.04712054860201087,118.12617378791624,0.0336925310303678,179.6169432606451,0.977798240798133
491,38.79558611398713,0.04713745732177366,118.12598075433715,0.03369778803026712,179.7260769596422,0.9778021540608373
492,38.73397758802262,0.047154366041536444,118.12586327325533,0.03370304503016644,179.83496655035515,0.9778060673235415
493,38.67238832683874,0.04717127476129923,118.1258214623136,0.03370830203006575,179.94361000555057,0.9778099805862457
494,38.610819743357176,0.04718818348106202,118.12585542491148,0.03371355902996507,180.05200529023273,0.97781389384895
495,38.54927324530353,0.047205092200824805,118.12596525019939,0.03371881602986439,180.16015036169415,0.9778178071116542
496,38.48775023515522,0.04722200092058759,118.12615101307334,0.033724073029763706,180.26804316958336,0.9778217203743584
497,38.426252110089735,0.04723890964035038,118.1264127741707,0.033729330029663024,180.375681655972,0.9778256336370627
498,38.36478026193318,0.047255818360113166,118.12675057986645,0.03373458702956234,180.48306375540673,0.9778295468997669
499,38.30333607710906,0.047272727079875954,118.12716446227026,0.03373984402946166,180.59018739495795,0.9778334601624711
500,38.241920936587434,0.04728963579963874,118.12765443922447,0.03374510102936097,180.69705049430792,0.9778373734251754
501,38.18053621583447,0.04730654451940153,118.12822051430261,0.03375035802926029,180.8036509657842,0.9778412866878796
502,38.119183284762,0.047323453239164315,118.12886267680891,0.03375561502915961,180.90998671443302,0.9778451999505838
503,38.05786350767774,0.0473403619589271,118.12958090177825,0.033760872029058926,181.0160556380887,0.977849113213288
504,37.99657824323561,0.04735727067868989,118.13037514997735,0.033766129028958244,181.12185562742815,0.9778530264759923
505,37.935328844386504,0.047374179398452676,118.13124536790613,0.03377138602885756,181.22738456602133,0.9778569397386965
506,37.874116658329264,0.04739108811821546,118.13219148780031,0.03377664302875688,181.33264033042175,0.9778608530014008
507,37.81294302646202,0.04740799683797825,118.13321342763463,0.03378190002865619,181.4376207902021,0.977864766264105
508,37.75180928433392,0.04742490555774104,118.1343110911266,0.03378715702855551,181.5423238080296,0.9778686795268092
509,37.690716761597095,0.047441814277503824,118.13548436774138,0.03379241402845483,181.64674723973786,0.9778725927895134
510,37.629666781958974,0.04745872299726661,118.13673313269709,0.03379767102835415,181.75088893438294,0.9778765060522177
511,37.56866066313506,0.0474756317170294,118.13805724697113,0.033802928028253465,181.8547467342967,0.9778804193149219
512,37.50769971680179,0.047492540436792186,118.13945655730707,0.03380818502815278,181.95831847517874,0.9778843325776262
513,37.44678524854991,0.04750944915655497,118.1409308962225,0.0338134420280521,182.06160198613443,0.9778882458403304
514,37.385918557838245,0.04752635787631776,118.14248008201727,0.03381869902795141,182.1645950897524,0.9778921591030346
515,37.32510093794763,0.04754326659608055,118.14410391878295,0.03382395602785073,182.26729560217808,0.9778960723657388
516,37.26433367593533,0.04756017531584333,118.14580219641279,0.03382921302775005,182.36970133317226,0.977899985628443
517,37.20361805258961,0.047577084035606114,118.14757469061233,0.03383447002764937,182.47181008616633,0.9779038988911473
518,37.14295534238509,0.0475939927553689,118.149421162911,0.033839727027548686,182.5736196583559,0.9779078121538516
519,37.08234681343787,0.04761090147513169,118.1513413606744,0.033844984027448004,182.67512784074148,0.9779117254165558
520,37.02179372746142,0.047627810194894475,118.15333501711723,0.03385024102734732,182.77633241820766,0.97791563867926
521,36.96129733972269,0.04764471891465726,118.15540185131715,0.03385549802724663,182.87723116959828,0.9779195519419642
522,36.90085889899857,0.04766162763442005,118.15754156822914,0.03386075502714595,182.97782186777752,0.9779234652046684
523,36.840479647532746,0.047678536354182836,118.15975385870088,0.03386601202704527,183.07810227968685,0.9779273784673727
524,36.78016082099291,0.04769544507394562,118.1620383994887,0.03387126902694459,183.17807016644065,0.977931291730077
525,36.719903648428264,0.04771235379370841,118.16439485327439,0.033876526026843906,183.2777232833688,0.9779352049927812
526,36.65970935222747,0.0477292625134712,118.16682286868269,0.033881783026743224,183.37705938009782,0.9779391182554854
527,36.59957914807707,0.047746171233233985,118.16932208029947,0.03388704002664254,183.47607620062786,0.9779430315181896
528,36.539514244919914,0.04776307995299677,118.17189210869084,0.033892297026541854,183.5747714833957,0.9779469447808938
529,36.47951584491436,0.04777998867275956,118.17453256042286,0.03389755402644117,183.67314296133395,0.977950858043598
530,36.419585143393675,0.047796897392522346,118.17724302808193,0.03390281102634049,183.7711883619678,0.9779547713063024
531,36.35972332882573,0.04781380611228513,118.1800230902962,0.03390806802623981,183.86890540745662,0.9779586845690066
532,36.29993158277328,0.04783071483204792,118.18287231175736,0.03391332502613913,183.9662918146947,0.9779625978317108
533,36.24021107985441,0.04784762355181071,118.18579024324353,0.033918582026038445,184.0633452953538,0.977966511094415
534,36.180562987703496,0.047864532271573494,118.18877642164249,0.033923839025937756,184.16006355598407,0.9779704243571192
535,36.1209884669325,0.04788144099133628,118.19183036997609,0.033929096025837074,184.25644429806124,0.9779743376198236
536,36.061488671092654,0.04789834971109907,118.1949515974251,0.03393435302573639,184.3524852180698,0.9779782508825278
537,36.00206474663662,0.047915258430861855,118.19813959935479,0.03393961002563571,184.44818400758325,0.977982164145232
538,35.942717832880795,0.04793216715062464,118.2013938573414,0.03394486702553503,184.54353835333004,0.9779860774079362
539,35.88344906196828,0.04794907587038743,118.20471383919933,0.03395012402543435,184.6385459372562,0.9779899906706404
540,35.82425955883211,0.04796598459015021,118.20809899900877,0.033955381025333665,184.7332044366242,0.9779939039333446
541,35.765150441158816,0.047982893309913,118.2115487771446,0.03396063802523298,184.82751152406195,0.977997817196049
542,35.70612281935257,0.047999802029675784,118.21506260030543,0.033965895025132295,184.9214648676479,0.9780017304587532
543,35.64717779649955,0.04801671074943857,118.21863988154381,0.03397115202503161,185.01506213099267,0.9780056437214574
544,35.58831646833284,0.04803361946920136,118.22228002029686,0.03397640902493093,185.10830097330657,0.9780095569841616
545,35.52953992319753,0.048050528188964145,118.22598240241794,0.03398166602483025,185.20117904946468,0.9780134702468658
546,35.47084924201644,0.04806743690872693,118.22974640020865,0.03398692302472957,185.29369401010288,0.97801738350957
547,35.412245498256134,0.04808434562848972,118.23357137245193,0.033992180024628886,185.38584350168662,0.9780212967722743
548,35.353729757893355,0.048101254348252506,118.23745666444552,0.0339974370245282,185.4776251665628,0.9780252100349786
549,35.29530307938187,0.04811816306801529,118.24140160803654,0.034002694024427516,185.5690366430773,0.9780291232976828
550,35.2369665136197,0.04813507178777808,118.2454055216564,0.034007951024326834,185.66007556562718,0.978033036560387
551,35.178721103916814,0.04815198050754087,118.2494677103566,0.03401320802422615,185.75073956473094,0.9780369498230912
552,35.120567885963176,0.048168889227303655,118.2535874658453,0.03401846502412547,185.8410262671257,0.9780408630857954
553,35.06250788779728,0.04818579794706644,118.2577640665244,0.03402372202402479,185.93093329583763,0.9780447763484997
554,35.004542129774954,0.04820270666682923,118.2619967775276,0.0340289790239241,186.0204582702361,0.978048689611204
555,34.946671624538695,0.048219615386592016,118.26628485075892,0.03403423602382342,186.10959880615158,0.9780526028739082
556,34.88889737698747,0.0482365241063548,118.27062752493194,0.034039493023722736,186.19835251593017,0.9780565161366124
557,34.83122038424677,0.04825343282611759,118.27502402560997,0.034044750023622054,186.28671700850532,0.9780604293993166
558,34.77364163563921,0.04827034154588038,118.27947356524658,0.03405000702352137,186.37468988949615,0.9780643426620208
559,34.71616211265553,0.048287250265643164,118.28397534322717,0.03405526402342069,186.4622687612796,0.9780682559247251
560,34.658782788925926,0.04830415898540595,118.28852854591092,0.03406052102332001,186.54945122304642,0.9780721691874293
561,34.60150463019197,0.04832106770516874,118.2931323466737,0.03406577802321932,186.63623487091976,0.9780760824501336
562,34.54432859427875,0.048337976424931525,118.2977859059514,0.03407103502311864,186.72261729801153,0.9780799957128378
563,34.4872556310677,0.04835488514469431,118.30248837128423,0.03407629202301796,186.80859609449595,0.978083908975542
564,34.4302866824695,0.0483717938644571,118.30723887736139,0.034081549022917275,186.8941688477086,0.9780878222382462
565,34.37342268239775,0.048388702584219886,118.31203654606678,0.03408680602281659,186.97933314221703,0.9780917355009505
566,34.316664556742836,0.048405611303982674,118.316880486525,0.03409206302271591,187.06408655989466,0.9780956487636547
567,34.260013223346384,0.04842252002374546,118.32176979514836,0.03409732002261523,187.14842668000784,0.978099562026359
568,34.203469591976,0.04843942874350825,118.32670355568439,0.03410257702251454,187.23235107930623,0.9781034752890632
569,34.14703456430058,0.048456337463271035,118.331680839264,0.03410783402241386,187.31585733208158,0.9781073885517674
570,34.090709033865906,0.04847324618303382,118.33670070445041,0.03411309102231318,187.39894301027113,0.9781113018144716
571,34.03449388607084,0.04849015490279661,118.34176219728867,0.034118348022212495,187.48160568352952,0.9781152150771759
572,33.97838999814376,0.048507063622559396,118.34686435135586,0.034123605022111814,187.5638429193045,0.9781191283398801
573,33.9223982391197,0.04852397234232218,118.35200618781201,0.03412886202201113,187.64565228292483,0.9781230416025843
574,33.86651946981756,0.04854088106208497,118.35718671545149,0.03413411902191045,187.7270313376917,0.9781269548652886
575,33.81075454281809,0.04855778978184776,118.36240493075536,0.03413937602180976,187.80797764493963,0.9781308681279928
576,33.75510430244212,0.048574698501610544,118.36765981794403,0.03414463302170908,187.88848876414022,0.978134781390697
577,33.69956958472932,0.04859160722137333,118.37295034903079,0.0341498900216084,187.96856225297583,0.9781386946534013
578,33.64415121741731,0.04860851594113611,118.37827548387598,0.034155147021507716,188.04819566741634,0.9781426079161055
579,33.58885001992131,0.0486254246608989,118.38363417024163,0.034160404021407034,188.12738656180852,0.9781465211788097
580,33.533666803314155,0.048642333380661686,118.38902534384704,0.03416566102130635,188.20613248896507,0.978150434441514
581,33.478602370306795,0.04865924210042447,118.39444792842454,0.03417091802120567,188.2844310002422,0.9781543477042182
582,33.423657515229195,0.04867615082018726,118.39990083577634,0.03417617502110498,188.3622796456146,0.9781582609669224
583,33.368833024011714,0.04869305953995005,118.40538296583183,0.0341814320210043,188.43967597377963,0.9781621742296267
584,33.31412967416692,0.048709968259712834,118.41089320670541,0.03418668902090362,188.51661753222112,0.9781660874923309
585,33.259548234771856,0.04872687697947562,118.41643043475506,0.03419194602080294,188.59310186730227,0.9781700007550351
586,33.20508946645069,0.04874378569923841,118.42199351464147,0.034197203020702255,188.66912652435582,0.9781739140177393
587,33.15075412135789,0.048760694419001195,118.4275812993879,0.03420246002060157,188.74468904776276,0.9781778272804436
588,33.0965429431618,0.04877760313876398,118.43319263044042,0.03420771702050089,188.81978698102884,0.9781817405431478
589,33.04245666702874,0.04879451185852677,118.43882633772908,0.0342129740204002,188.894417866889,0.9781856538058521
590,32.988496019607354,0.048811420578289556,118.44448123972937,0.03421823102029952,188.96857924737293,0.9781895670685563
591,32.93466171901365,0.04882832929805234,118.45015614352451,0.03422348802019884,189.04226866389885,0.9781934803312605
592,32.88095447481627,0.04884523801781513,118.45584984486814,0.03422874502009816,189.11548365736428,0.9781973935939647
593,32.827374988022434,0.04886214673757792,118.46156112824792,0.034234002019997475,189.1882217682262,0.978201306856669
594,32.7739239510641,0.048879055457340705,118.46728876694932,0.034239259019896794,189.2604805365785,0.9782052201193732
595,32.72060204778474,0.04889596417710349,118.47303152312026,0.03424451601979611,189.3322575022571,0.9782091333820775
596,32.667409953426464,0.04891287289686628,118.4787881478363,0.03424977301969542,189.403550204907,0.9782130466447817
597,32.61434833461767,0.048929781616629066,118.48455738116644,0.03425503001959474,189.47435618407644,0.9782169599074859
598,32.56141784936105,0.04894669033639185,118.49033795223932,0.03426028701949406,189.54467297930887,0.9782208731701901
599,32.50861914702222,0.04896359905615464,118.49612857931015,0.03426554401939338,189.61449813022392,0.9782247864328943
600,32.45595286831852,0.04898050777591743,118.50192796982827,0.034270801019292696,189.68382917659872,0.9782286996955987
601,32.40341964530853,0.048997416495680214,118.50773482050512,0.034276058019192014,189.75266365846022,0.9782326129583029
602,32.351020101381906,0.049014325215442994,118.51354781738272,0.034281315019091325,189.82099911617973,0.9782365262210071
603,32.29875485124961,0.04903123393520578,118.51936563590306,0.034286572018990644,189.8888330905419,0.9782404394837113
604,32.2466245009348,0.04904814265496857,118.52518694097769,0.03429182901888996,189.95616312284994,0.9782443527464155
605,32.19462964776404,0.049065051374731355,118.53101038705786,0.03429708601878928,190.0229867550052,0.9782482660091197
606,32.14277088035878,0.04908196009449414,118.53683461820563,0.0343023430186886,190.0893015295897,0.9782521792718241
607,32.091048778627645,0.04909886881425693,118.5426582681649,0.034307600018587917,190.1551049899587,0.9782560925345283
608,32.03946391375889,0.04911577753401972,118.5484799604335,0.034312857018487235,190.22039468033586,0.9782600057972325
609,31.988016848213483,0.049132686253782504,118.55429830833558,0.034318114018386546,190.28516814588374,0.9782639190599367
610,31.936708135718494,0.04914959497354529,118.56011191509458,0.034323371018285864,190.349422932809,0.9782678323226409
611,31.885538321261052,0.04916650369330808,118.56591937390665,0.03432862801818518,190.41315658844303,0.9782717455853451
612,31.834507941082673,0.049183412413070865,118.57171926801476,0.0343338850180845,190.4763666613253,0.9782756588480495
613,31.783617522674078,0.04920032113283365,118.57751017078311,0.03433914201798382,190.53905070129673,0.9782795721107537
614,31.73286758477043,0.04921722985259644,118.58329064577234,0.03434439901788314,190.60120625959243,0.9782834853734579
615,31.682258637347125,0.049234138572359226,118.58905924681491,0.034349656017782455,190.66283088892564,0.9782873986361621
616,31.631791181615817,0.04925104729212201,118.59481451809128,0.03435491301768177,190.72392214356935,0.9782913118988663
617,31.581465710021078,0.0492679560118848,118.60055499420646,0.034360170017581085,190.78447757946125,0.9782952251615705
618,31.53128270623748,0.04928486473164759,118.60627920026705,0.0343654270174804,190.8444947542763,0.9782991384242749
619,31.481242645167058,0.049301773451410374,118.61198565195885,0.03437068401737972,190.90397122752262,0.9783030516869791
620,31.431345992937263,0.04931868217117316,118.61767285562479,0.03437594101727904,190.96290456063485,0.9783069649496833
621,31.38159320689936,0.04933559089093595,118.62333930834366,0.03438119801717836,191.02129231705874,0.9783108782123875
622,31.331984735627273,0.049352499610698736,118.62898349800889,0.03438645501707767,191.07913206233377,0.9783147914750917
623,31.282521018916867,0.04936940833046152,118.63460390340828,0.03439171201697699,191.1364213641975,0.9783187047377959
624,31.233202487785654,0.04938631705022431,118.64019899430383,0.034396969016876305,191.19315779266006,0.9783226180005002
625,31.184029564473093,0.0494032257699871,118.64576723151221,0.034402226016775624,191.2493389200997,0.9783265312632045
626,31.135002662441032,0.049420134489749884,118.65130706698561,0.03440748301667494,191.30496232135656,0.9783304445259087
627,31.086122186374908,0.04943704320951267,118.65681694389322,0.03441274001657426,191.360025573818,0.9783343577886129
628,31.037388532185215,0.04945395192927546,118.66229529670292,0.03441799701647358,191.41452625750208,0.9783382710513171
629,30.98880208700949,0.049470860649038245,118.66774055126359,0.03442325401637289,191.46846195515934,0.9783421843140213
630,30.940363229214682,0.04948776936880103,118.6731511248879,0.03442851101627221,191.5218302523587,0.9783460975767256
631,30.892072328400005,0.04950467808856382,118.67852542643526,0.034433768016171526,191.57462873756307,0.9783500108394299
632,30.84392974540024,0.049521586808326606,118.68386185639564,0.034439025016070844,191.62685500224313,0.9783539241021341
633,30.795935832289423,0.049538495528089393,118.68915880697348,0.03444428201597016,191.67850664095337,0.9783578373648383
634,30.74809093238511,0.04955540424785218,118.69441466217208,0.03444953901586948,191.7295812514182,0.9783617506275425
635,30.700395380252843,0.04957231296761497,118.69962779787859,0.0344547960157688,191.78007643463366,0.9783656638902467
636,30.652849501711287,0.049589221687377755,118.70479658194924,0.03446005301566811,191.82998979495332,0.978369577152951
637,30.605453613837696,0.04960613040714054,118.70991937429504,0.03446531001556743,191.87931894016552,0.9783734904156552
638,30.558208024973833,0.04962303912690333,118.7149945269679,0.034470567015466747,191.92806148160588,0.9783774036783595
639,30.511113034732325,0.049639947846666116,118.72002038424719,0.034475824015366065,191.9762150342342,0.9783813169410637
640,30.464168934003464,0.0496568565664289,118.72499528272652,0.03448108101526538,192.02377721672158,0.9783852302037679
641,30.41737600496244,0.04967376528619168,118.72991755140131,0.0344863380151647,192.07074565155102,0.9783891434664721
642,30.370734521076983,0.04969067400595447,118.73478551175614,0.03449159501506402,192.11711796510417,0.9783930567291764
643,30.324244747115493,0.04970758272571726,118.73959747785312,0.03449685201496333,192.16289178773962,0.9783969699918806
644,30.277906939155535,0.049724491445480044,118.74435175642031,0.03450210901486265,192.20806475390398,0.9784008832545849
645,30.231721344592835,0.04974140016524283,118.74904664694039,0.03450736601476197,192.25263450221001,0.9784047965172891
646,30.18568820215063,0.04975830888500562,118.75368044174004,0.034512623014661285,192.29659867552365,0.9784087097799933
647,30.139807741889527,0.049775217604768406,118.75825142607954,0.034517880014560604,192.3399549210648,0.9784126230426975
648,30.094080185217727,0.04979212632453119,118.76275787824258,0.03452313701445992,192.38270089049203,0.9784165363054018
649,30.048505744901725,0.04980903504429398,118.76719806962652,0.03452839401435924,192.42483423999042,0.978420449568106
650,30.003084625077346,0.04982594376405677,118.77157026483331,0.03453365101425855,192.46635263036487,0.9784243628308102
651,29.95781702126142,0.049842852483819554,118.77587272176018,0.03453890801415787,192.50725372713532,0.9784282760935145
652,29.912703120363545,0.04985976120358234,118.7801036916911,0.03454416501405719,192.5475352006162,0.9784321893562187
653,29.867743100698583,0.04987666992334513,118.78426141938851,0.034549422013956506,192.5871947260176,0.9784361026189229
654,29.822937131999428,0.049893578643107915,118.78834414318518,0.034554679013855824,192.62622998353098,0.9784400158816272
655,29.77828537543021,0.0499104873628707,118.79235009507659,0.03455993601375514,192.6646386584169,0.9784439291443314
656,29.733787983599942,0.04992739608263349,118.79627750081366,0.03456519301365446,192.70241844109805,0.9784478424070356
657,29.68944510057657,0.049944304802396276,118.80012457999558,0.03457045001355377,192.73956702725408,0.9784517556697399
658,29.645256861901437,0.04996121352215906,118.80388954616322,0.03457570701345309,192.77608211790204,0.9784556689324441
659,29.601223394604183,0.04997812224192185,118.80757060689254,0.03458096401335241,192.81196141949636,0.9784595821951483
660,29.557344817218002,0.04999503096168464,118.81116596388861,0.034586221013251726,192.84720264401483,0.9784634954578526
661,29.51362123979546,0.050011939681447425,118.81467381307976,0.034591478013151045,192.8818035090466,0.9784674087205568
662,29.470052763924464,0.05002884840121021,118.81809234471203,0.03459673501305036,192.9157617378849,0.978471321983261
663,29.42663948274492,0.050045757120973,118.82141974344384,0.03460199201294968,192.94907505961982,0.9784752352459652
664,29.38338148096564,0.05006266584073578,118.82465418844114,0.03460724901284899,192.98174120922573,0.9784791485086695
665,29.3402788348816,0.050079574560498566,118.82779385347271,0.03461250601274831,193.01375792764804,0.9784830617713737
666,29.297331612391854,0.05009648328026135,118.83083690700568,0.03461776301264763,193.04512296190148,0.978486975034078
667,29.254539873017627,0.05011339200002414,118.83378151230133,0.03462302001254695,193.07583406515192,0.9784908882967822
668,29.211903667920822,0.05013030071978693,118.83662582751131,0.034628277012446265,193.10588899681008,0.9784948015594864
669,29.169423039923025,0.050147209439549714,118.83936800577388,0.03463353401234558,193.13528552262346,0.9784987148221906
670,29.127098023524894,0.0501641181593125,118.84200619531063,0.034638791012244895,193.16402141476397,0.9785026280848949
671,29.084928644925853,0.05018102687907529,118.84453853952321,0.03464404801214421,193.19209445191564,0.9785065413475992
672,29.042914922044325,0.050197935598838075,118.8469631770905,0.03464930501204353,193.21950241936668,0.9785104546103034
673,29.001056864538228,0.05021484431860086,118.84927824206585,0.03465456201194285,193.24624310910204,0.9785143678730076
674,28.959354473825943,0.05023175303836365,118.8514818639747,0.03465981901184217,193.27231431988614,0.9785182811357118
675,28.917807743107645,0.05024866175812644,118.85357216791232,0.034665076011741486,193.29771385735916,0.978522194398416
676,28.876416657387015,0.050265570477889224,118.8555472746418,0.034670333011640804,193.3224395341237,0.9785261076611202
677,28.835181193493412,0.05028247919765201,118.85740530069222,0.034675590011540115,193.3464891698323,0.9785300209238246
678,28.794101320104303,0.0502993879174148,118.85914435845712,0.034680847011439433,193.36986059127872,0.9785339341865288
679,28.75317699776817,0.050316296637177585,118.860762556293,0.03468610401133875,193.39255163248953,0.978537847449233
680,28.712408178927788,0.05033320535694037,118.86225799861825,0.03469136101123807,193.41456013480766,0.9785417607119372
681,28.671794807943872,0.05035011407670316,118.86362878601207,0.03469661801113739,193.43588394698688,0.9785456739746414
682,28.631336821119127,0.050367022796465946,118.86487301531363,0.034701875011036706,193.45652092527854,0.9785495872373456
683,28.59103414672262,0.05038393151622873,118.86598877972156,0.034707132010936025,193.4764689335187,0.97855350050005
684,28.55088670501457,0.05040084023599152,118.86697416889321,0.034712389010835336,193.49572584321876,0.9785574137627542
685,28.51089440827152,0.05041774895575431,118.86782726904468,0.034717646010734654,193.51428953365613,0.9785613270254584
686,28.471057160811824,0.050434657675517094,118.86854616305052,0.03472290301063397,193.53215789195752,0.9785652402881626
687,28.431374859021666,0.05045156639527988,118.86912893054368,0.03472816001053329,193.54932881319286,0.9785691535508668
688,28.391847391381155,0.05046847511504267,118.86957364801587,0.03473341701043261,193.5658002004608,0.978573066813571
689,28.35247463849106,0.050485383834805456,118.86987838891778,0.03473867401033193,193.5815699649763,0.9785769800762754
690,28.313256473099795,0.05050229255456824,118.87004122375959,0.03474393101023124,193.59663602615976,0.9785808933389796
691,28.274192760130774,0.05051920127433103,118.87006022021147,0.034749188010130556,193.61099631172667,0.9785848066016838
692,28.235283356710113,0.05053610999409382,118.86993344320447,0.034754445010029875,193.62464875777158,0.978588719864388
693,28.19652811219475,0.050553018713856604,118.86965895503138,0.03475970200992919,193.63759130885964,0.9785926331270922
694,28.157926868200803,0.05056992743361939,118.86923481544756,0.03476495900982851,193.6498219181123,0.9785965463897964
695,28.119479458632433,0.05058683615338218,118.86865908177218,0.03477021600972783,193.6613385472942,0.9786004596525008
696,28.081185709711,0.050603744873144965,118.86792980898939,0.03477547300962715,193.6721391669012,0.978604372915205
697,28.04304544000444,0.05062065359290775,118.86704504984962,0.03478073000952646,193.68222175624888,0.9786082861779092
698,28.0050584604572,0.05063756231267054,118.86600285497106,0.03478598700942578,193.69158430355662,0.9786121994406134
699,27.967224574420385,0.050654471032433326,118.86480127294104,0.034791244009325095,193.70022480603734,0.9786161127033176
700,27.9295435776823,0.05067137975219611,118.86343835041782,0.03479650100922441,193.7081412699826,0.9786200259660218
701,27.892015258499303,0.0506882884719589,118.86191213223209,0.03480175800912373,193.7153317108492,0.9786239392287261
702,27.85463939762704,0.05070519719172169,118.8602206614888,0.03480701500902305,193.7217941533456,0.9786278524914304
703,27.817415768351943,0.05072210591148447,118.85836197966904,0.03481227200892237,193.7275266315192,0.9786317657541346
704,27.780344136523148,0.050739014631247255,118.85633412673184,0.03481752900882168,193.73252718884135,0.9786356790168388
705,27.743424260584703,0.05075592335101004,118.85413514121618,0.034822786008721,193.7367938782929,0.978639592279543
706,27.706655891608087,0.05077283207077283,118.85176306034307,0.034828043008620316,193.74032476245125,0.9786435055422472
707,27.67003877332509,0.050789740790535616,118.84921592011747,0.034833300008519634,193.74311791357454,0.9786474188049515
708,27.633572642161027,0.0508066495102984,118.84649175543052,0.03483855700841895,193.74517141368773,0.9786513320676558
709,27.597257227268237,0.05082355823006119,118.84358860016164,0.03484381400831827,193.74648335466776,0.97865524533036
710,27.56109225055991,0.05084046694982398,118.8405044872807,0.03484907100821759,193.74705183832828,0.9786591585930642
711,27.52507742674429,0.050857375669586764,118.8372374489503,0.0348543280081169,193.74687497650433,0.9786630718557684
712,27.489212463359078,0.05087428438934955,118.83378551662793,0.03485958500801622,193.74595089113734,0.9786669851184726
713,27.45349706080634,0.05089119310911234,118.83014672116826,0.034864842007915536,193.7442777143593,0.9786708983811769
714,27.41793091238746,0.050908101828875126,118.82631909292542,0.034870099007814855,193.7418535885769,0.9786748116438811
715,27.382513704338656,0.05092501054863791,118.82230066185522,0.03487535600771417,193.73867666655548,0.9786787249065854
716,27.34724511586664,0.0509419192684007,118.81808945761749,0.03488061300761349,193.73474511150286,0.9786826381692896
717,27.312124819184678,0.05095882798816349,118.81368350967833,0.03488587000751281,193.73005709715324,0.9786865514319938
718,27.277152479548896,0.050975736707926274,118.80908084741232,0.03489112700741212,193.7246108078499,0.978690464694698
719,27.242327755294873,0.05099264542768906,118.80427950020486,0.03489638400731144,193.71840443862834,0.9786943779574023
720,27.207650297874608,0.05100955414745185,118.79927749755433,0.03490164100721076,193.71143619530082,0.9786982912201065
721,27.17311975189368,0.051026462867214635,118.7940728691743,0.034906898007110075,193.7037042945364,0.9787022044828108
722,27.13873575514885,0.05104337158697742,118.78866364509577,0.03491215500700939,193.6952069639449,0.978706117745515
723,27.104497938665716,0.05106028030674021,118.78304785576918,0.03491741200690871,193.68594244215973,0.9787100310082192
724,27.07040592673689,0.051077189026502996,118.77722353216662,0.03492266900680803,193.67590897891822,0.9787139442709234
725,27.03645933696034,0.05109409774626578,118.77118870588384,0.03492792600670734,193.66510483514372,0.9787178575336277
726,27.002657780278042,0.05111100646602856,118.76494140924217,0.03493318300660666,193.65352828302997,0.9787217707963319
727,26.969000861014848,0.05112791518579135,118.75847967539062,0.03493844000650598,193.6411776061175,0.9787256840590361
728,26.935488176917772,0.05114482390555414,118.75180153840758,0.034943697006405296,193.62805109937742,0.9787295973217404
729,26.90211931919547,0.051161732625316925,118.74490503340277,0.034948954006304614,193.61414706929332,0.9787335105844446
730,26.86889387255789,0.05117864134507971,118.7377881966189,0.03495421100620393,193.59946383393876,0.9787374238471488
731,26.835811415256366,0.0511955500648425,118.73044906553332,0.03495946800610325,193.58399972305827,0.9787413371098531
732,26.80287151912386,0.051212458784605286,118.72288567895961,0.03496472500600256,193.5677530781515,0.9787452503725573
733,26.77007374961555,0.05122936750436807,118.71509607714907,0.03496998200590188,193.55072225254605,0.9787491636352615
734,26.7374176658496,0.05124627622413086,118.70707830189205,0.0349752390058012,193.5329056114806,0.9787530768979658
735,26.704902820648215,0.05126318494389365,118.69883039661934,0.034980496005700516,193.5143015321858,0.97875699016067
736,26.67252876057902,0.051280093663656434,118.69035040650331,0.034985753005599834,193.4949084039584,0.9787609034233743
737,26.640295025996537,0.05129700238341922,118.6816363785588,0.03499101000549915,193.47472462824513,0.9787648166860785
738,26.608201151084074,0.05131391110318201,118.6726863617445,0.034996267005398464,193.45374861871545,0.9787687299487827
739,26.576246663895816,0.051330819822944795,118.66349840706326,0.03500152400529778,193.4319788013456,0.9787726432114869
740,26.544431086399047,0.05134772854270758,118.65407056766321,0.0350067810051971,193.40941361448978,0.9787765564741912
741,26.512753934516766,0.05136463726247037,118.64440089893812,0.03501203800509642,193.38605150896439,0.9787804697368954
742,26.48121471817046,0.05138154598223316,118.63448745862797,0.03501729500499574,193.3618909481181,0.9787843829995997
743,26.449812941323138,0.051398454701995944,118.62432830691901,0.035022552004895055,193.33693040791596,0.9787882962623039
744,26.41854810202261,0.05141536342175873,118.6139215065443,0.035027809004794366,193.31116837700833,0.9787922095250081
745,26.387419692444933,0.05143227214152152,118.6032651228833,0.035033066004693685,193.2846033568148,0.9787961227877123
746,26.35642719893817,0.051449180861284305,118.59235722406201,0.035038323004593,193.25723386159228,0.9788000360504165
747,26.325570102066308,0.05146608958104709,118.58119588105245,0.03504358000449232,193.22905841851838,0.9788039493131208
748,26.29484787665347,0.05148299830080988,118.56977916777223,0.03504883700439164,193.20007556775863,0.9788078625758251
749,26.264259991828233,0.051499907020572666,118.55810516118405,0.03505409400429096,193.17028386254978,0.9788117758385293
750,26.23380591106826,0.05151681574033545,118.5461719413945,0.035059351004190276,193.1396818692656,0.9788156891012335
751,26.203485092245135,0.05153372446009824,118.53397759175348,0.03506460800408959,193.10826816750014,0.9788196023639377
752,26.173296987669353,0.05155063317986103,118.5215201989525,0.035069865003988905,193.0760413501337,0.9788235156266419
753,26.14324104413557,0.051567541899623814,118.50879785312375,0.03507512200388822,193.04300002340972,0.9788274288893462
754,26.113316702968035,0.0515844506193866,118.49580864793809,0.03508037900378754,193.00914280701042,0.9788313421520505
755,26.083523400066245,0.05160135933914939,118.48255068070362,0.03508563600368686,192.97446833412764,0.9788352554147547
756,26.053860565950746,0.051618268058912176,118.46902205246323,0.03509089300358618,192.93897525153093,0.9788391686774589
757,26.024327625809182,0.05163517677867496,118.45522086809281,0.035096150003485496,192.90266221964944,0.9788430819401631
758,25.99492399954258,0.05165208549843775,118.4411452363985,0.03510140700338481,192.86552791263398,0.9788469952028673
759,25.965649101811664,0.05166899421820054,118.42679327021412,0.035106664003284126,192.8275710184327,0.9788509084655715
760,25.93650234208352,0.051685902937963324,118.41216308649825,0.035111921003183444,192.78879023886492,0.9788548217282759
761,25.907483124678386,0.05170281165772611,118.39725280643115,0.03511717800308276,192.7491842896892,0.9788587349909801
762,25.878590848816593,0.0517197203774889,118.38206055551136,0.03512243500298208,192.7087519006693,0.9788626482536843
763,25.84982490866573,0.051736629097251685,118.366584463652,0.0351276920028814,192.66749181565422,0.9788665615163885
764,25.821184693387977,0.05175353781701447,118.35082266527706,0.03513294900278072,192.62540279263777,0.9788704747790927
765,25.79266958718758,0.05177044653677725,118.33477329941715,0.03513820600268003,192.58248360383183,0.9788743880417969
766,25.76427896935852,0.05178735525654004,118.3184345098052,0.035143463002579346,192.53873303573857,0.9788783013045013
767,25.73601221433237,0.051804263976302826,118.3018044449718,0.035148720002478664,192.49414988921606,0.9788822145672055
768,25.70786869172623,0.051821172696065614,118.28488125834028,0.03515397700237798,192.44873297954084,0.9788861278299097
769,25.679847766390953,0.0518380814158284,118.26766310832159,0.0351592340022773,192.40248113648758,0.9788900410926139
770,25.651948798459415,0.05185499013559119,118.25014815840878,0.03516449100217662,192.3553932043844,0.9788939543553181
771,25.62417114339499,0.051871898855353975,118.2323345772713,0.03516974800207594,192.30746804218478,0.9788978676180223
772,25.596514152040164,0.05188880757511676,118.21422053884906,0.03517500500197525,192.2587045235377,0.9789017808807267
773,25.568977170665303,0.05190571629487955,118.19580422244584,0.03518026200187457,192.20910153684997,0.9789056941434309
774,25.541559541017605,0.051922625014642336,118.17708381282306,0.035185519001773885,192.15865798534665,0.9789096074061351
775,25.51426060037008,0.05193953373440512,118.15805750029259,0.0351907760016732,192.1073727871489,0.9789135206688393
776,25.48707968157079,0.05195644245416791,118.13872348080963,0.03519603300157252,192.0552448753258,0.9789174339315435
777,25.46001611309219,0.0519733511739307,118.11907995606526,0.03520129000147184,192.00227319796426,0.9789213471942477
778,25.433069219080547,0.051990259893693484,118.09912513357844,0.03520654700137116,191.94845671823705,0.978925260456952
779,25.406238319405578,0.05200716861345627,118.07885722678802,0.03521180400127047,191.8937944144623,0.9789291737196563
780,25.37952272971014,0.05202407733321906,118.05827445514404,0.03521706100116979,191.83828528016053,0.9789330869823605
781,25.352921761460095,0.052040986052981845,118.03737504419922,0.035222318001069106,191.7819283241317,0.9789370002450647
782,25.326434721994268,0.05205789477274463,118.01615722569957,0.035227575000968424,191.7247225705027,0.9789409135077689
783,25.3000609145745,0.05207480349250742,117.99461923767504,0.03523283200086774,191.66666705879544,0.9789448267704731
784,25.27379963843594,0.05209171221227021,117.97275932452958,0.03523808900076706,191.60776084399237,0.9789487400331774
785,25.247650188837234,0.052108620932032994,117.95057573713116,0.03524334600066638,191.54800299659342,0.9789526532958817
786,25.221611857111018,0.05212552965179578,117.92806673290107,0.03524860300056569,191.48739260267163,0.9789565665585859
787,25.19568393071443,0.05214243837155857,117.90523057590306,0.03525386000046501,191.42592876393752,0.9789604798212901
788,25.16986569327975,0.05215934709132135,117.88206553693234,0.035259117000364326,191.36361059780546,0.9789643930839943
789,25.14415642466507,0.052176255811084135,117.85856989360363,0.035264374000263644,191.30043723743674,0.9789683063466985
790,25.11855540100517,0.05219316453084692,117.83474193043948,0.03526963100016296,191.23640783181418,0.9789722196094028
791,25.09306189476248,0.05221007325060971,117.81057993895777,0.03527488800006228,191.17152154579344,0.978976132872107
792,25.067675174777975,0.052226981970372496,117.78608221775914,0.0352801449999616,191.1057775601556,0.9789800461348113
793,25.04239450632233,0.05224389069013528,117.76124707261371,0.03528540199986091,191.0391750716691,0.9789839593975155
794,25.01721915114713,0.05226079940989807,117.73607281654773,0.03529065899976023,190.97171329315395,0.9789878726602197
795,24.992148367536046,0.05227770812966086,117.71055776992966,0.03529591599965955,190.90339145352033,0.9789917859229239
796,24.967181410356268,0.052294616849423645,117.68470026055607,0.035301172999558865,190.83420879784188,0.9789956991856282
797,24.94231753110985,0.05231152556918643,117.65849862373663,0.03530642999945818,190.7641645874035,0.9789996124483324
798,24.917555977985216,0.05232843428894922,117.63195120237943,0.0353116869993575,190.69325809975066,0.9790035257110367
799,24.892895995908738,0.052345343008712006,117.6050563470752,0.03531694399925682,190.6214886287487,0.9790074389737409
800,24.86833682659629,0.05236225172847479,117.5778124161817,0.03532220099915613,190.5488554846446,0.9790113522364451
801,24.843877708605035,0.05237916044823758,117.55021777590719,0.03532745799905545,190.47535799410159,0.9790152654991494
802,24.81951787738506,0.05239606916800037,117.52227080039384,0.03533271499895477,190.40099550027043,0.9790191787618536
803,24.795256565331236,0.052412977887763154,117.49396987180069,0.035337971998854086,190.32576736283374,0.9790230920245578
804,24.77109300183504,0.05242988660752594,117.4653133803858,0.035343228998753404,190.24967295805203,0.979027005287262
805,24.7470264133365,0.05244679532728873,117.43629972458865,0.03534848599865272,190.17271167882012,0.9790309185499663
806,24.72305602337608,0.052463704047051515,117.4069273111113,0.03535374299855204,190.09488293472663,0.9790348318126705
807,24.699181052646743,0.0524806127668143,117.37719455500002,0.03535899999845135,190.0161861520839,0.9790387450753748
808,24.675400719045925,0.05249752148657709,117.34709987972533,0.03536425699835067,189.93662077399767,0.979042658338079
809,24.65171423772763,0.05251443020633988,117.31664171726294,0.03536951399824999,189.85618626040792,0.9790465716007832
810,24.628120821154596,0.052531338926102664,117.28581850817307,0.035374770998149306,189.77488208813082,0.9790504848634874
811,24.604619679150332,0.05254824764586545,117.2546287016801,0.035380027998048624,189.69270775091286,0.9790543981261917
812,24.581210018951346,0.05256515636562824,117.22307075575121,0.035385284997947936,189.60966275948755,0.9790583113888959
813,24.557891045259336,0.052582065085391025,117.19114313717498,0.035390541997847254,189.5257466416008,0.9790622246516002
814,24.534661960293402,0.05259897380515381,117.15884432163932,0.03539579899774657,189.4409589420788,0.9790661379143044
815,24.511521963842284,0.0526158825249166,117.1261727938089,0.03540105599764589,189.35529922286474,0.9790700511770086
816,24.48847025331662,0.052632791244679386,117.09312704740236,0.03540631299754521,189.26876706305774,0.9790739644397128
817,24.465506023801197,0.05264969996444217,117.05970558526855,0.03541156999744453,189.18136205896337,0.979077877702417
818,24.44262846810725,0.05266660868420496,117.02590691946295,0.035416826997343845,189.0930838241482,0.9790817909651213
819,24.419836776824734,0.05268351740396775,116.99172957132299,0.035422083997243156,189.00393198946017,0.9790857042278256
820,24.397130138374642,0.052700426123730534,116.95717207154337,0.035427340997142474,188.913906203098,0.9790896174905298
821,24.374507739061244,0.05271733484349332,116.92223296025037,0.03543259799704179,188.8230061306273,0.979093530753234
822,24.351968763124425,0.05273424356325611,116.88691078707646,0.03543785499694111,188.731231455049,0.9790974440159382
823,24.329512392791955,0.052751152283018896,116.85120411123336,0.03544311199684043,188.63858187681376,0.9791013572786424
824,24.307137808331763,0.05276806100278168,116.81511150158558,0.03544836899673975,188.54505711388992,0.9791052705413467
825,24.28484418810421,0.05278496972254447,116.77863153672297,0.035453625996639065,188.45065690177637,0.979109183804051
826,24.26263070861435,0.05280187844230726,116.74176280503264,0.03545888299653838,188.35538099356964,0.9791130970667552
827,24.24049654456415,0.05281878716207004,116.70450390477073,0.035464139996437695,188.25922915997506,0.9791170103294594
828,24.21844086890472,0.052835695881832824,116.6668534441335,0.03546939699633701,188.1622011893735,0.9791209235921636
829,24.19646285288853,0.05285260460159561,116.62881004132791,0.03547465399623633,188.0642968878304,0.9791248368548678
830,24.17456166612153,0.0528695133213584,116.59037232464163,0.03547991099613565,187.96551607916228,0.979128750117572
831,24.15273647661535,0.052886422041121185,116.55153893251261,0.03548516799603497,187.86585860494398,0.9791326633802764
832,24.13098645083936,0.05290333076088397,116.51230851359804,0.035490424995934286,187.76532432457412,0.9791365766429806
833,24.10931075377278,0.05292023948064676,116.47267972684304,0.0354956819958336,187.66391311528105,0.9791404899056848
834,24.08770854895672,0.052937148200409546,116.43265124154817,0.035500938995732916,187.5616248721876,0.979144403168389
835,24.066178998546135,0.052954056920172334,116.39222173743735,0.035506195995632234,187.4584595083189,0.9791483164310932
836,24.04472126336186,0.05297096563993512,116.35138990472443,0.03551145299553155,187.35441695464732,0.9791522296937974
837,24.023334502942447,0.05298787435969791,116.3101544441796,0.03551670999543087,187.24949716013344,0.9791561429565018
838,24.002017875596056,0.053004783079460695,116.26851406719535,0.03552196699533019,187.1437000917506,0.979160056219206
839,23.980770538452262,0.05302169179922348,116.2264674958513,0.03552722399522951,187.03702573450522,0.9791639694819102
840,23.95959164751381,0.05303860051898627,116.18401346297948,0.03553248099512882,186.92947409149514,0.9791678827446144
841,23.938480357708315,0.053055509238749056,116.14115071222774,0.035537737995028136,186.821045183913,0.9791717960073186
842,23.917435822939876,0.05307241795851184,116.09787799812422,0.035542994994927454,186.71173905108753,0.9791757092700228
843,23.89645719614069,0.05308932667827463,116.05419408613957,0.03554825199482677,186.60155575052144,0.9791796225327272
844,23.875543629322518,0.05310623539803742,116.01009775275003,0.03555350899472609,186.49049535791207,0.9791835357954314
845,23.854694273628134,0.053123144117800204,115.9655877854989,0.03555876599462541,186.3785579671669,0.9791874490581356
846,23.833908279382722,0.05314005283756299,115.92066298305825,0.03556402299452473,186.26574369045997,0.9791913623208398
847,23.81318479614511,0.05315696155732578,115.87532215528935,0.03556927999442404,186.1520526582298,0.979195275583544
848,23.792522972759013,0.053173870277088565,115.82956412330313,0.03557453699432336,186.03748501921777,0.9791991888462482
849,23.77192195740417,0.05319077899685135,115.78338771951962,0.035579793994222675,185.92204094050243,0.9792031021089526
850,23.751380897647394,0.05320768771661413,115.7367917877273,0.03558505099412199,185.80572060751595,0.9792070153716568
851,23.730898940493486,0.05322459643637692,115.68977518314128,0.03559030799402131,185.68852422405527,0.979210928634361
852,23.710475232436178,0.05324150515613971,115.64233677246122,0.03559556499392063,185.5704520123362,0.9792148418970652
853,23.690108919508894,0.053258413875902494,115.59447543392886,0.03560082199381995,185.45150421298575,0.9792187551597694
854,23.669799147335404,0.05327532259566528,115.5461900573845,0.03560607899371926,185.33168108507766,0.9792226684224736
855,23.64954506118044,0.05329223131542807,115.49747954432333,0.03561133599361858,185.21098290616303,0.979226581685178
856,23.629345806000188,0.053309140035190855,115.4483428079507,0.035616592993517895,185.0894099722823,0.9792304949478822
857,23.60920052649266,0.05332604875495364,115.39877877323752,0.035621849993417214,184.9669625979724,0.9792344082105864
858,23.589108367147993,0.05334295747471643,115.34878637697415,0.03562710699331653,184.84364111631783,0.9792383214732906
859,23.569068472298614,0.053359866194479216,115.29836456782455,0.03563236399321585,184.71944587893802,0.9792422347359948
860,23.54907998616929,0.053376774914242,115.24751230637905,0.03563762099311517,184.59437725601927,0.979246147998699
861,23.529142052927085,0.05339368363400479,115.19622856520743,0.03564287799301448,184.46843563634192,0.9792500612614033
862,23.509253816731235,0.05341059235376758,115.14451232891011,0.0356481349929138,184.34162142728826,0.9792539745241076
863,23.489414421782776,0.053427501073530365,115.09236259417034,0.035653391992813116,184.21393505484448,0.9792578877868118
864,23.469623012374207,0.05344440979329315,115.03977836980454,0.035658648992712434,184.08537696364976,0.979261801049516
865,23.44987873293892,0.05346131851305594,114.98675867681223,0.03566390599261175,183.95594761697797,0.9792657143122202
866,23.43018072810056,0.053478227232818726,114.93330254842598,0.03566916299251107,183.82564749676618,0.9792696275749244
867,23.410528142722228,0.05349513595258151,114.87940903015995,0.03567441999241039,183.6944771036384,0.9792735408376287
868,23.39092012195556,0.0535120446723443,114.82507717985861,0.0356796769923097,183.56243695690875,0.979277454100333
869,23.371355811289668,0.05352895339210709,114.77030606774369,0.03568493399220902,183.42952759458404,0.9792813673630372
870,23.35183435659996,0.053545862111869874,114.7150947764622,0.03569019099210834,183.2957495733852,0.9792852806257414
871,23.33235490419678,0.05356277083163266,114.65944240113198,0.035695447992007655,183.1611034687733,0.9792891938884456
872,23.312916600873983,0.05357967955139545,114.60334804938816,0.03570070499190697,183.02558987492483,0.9792931071511499
873,23.293518593957256,0.053596588271158235,114.54681084142786,0.03570596199180629,182.88920940477658,0.9792970204138541
874,23.274160031352373,0.05361349699092102,114.48982991005514,0.03571121899170561,182.7519626900194,0.9793009336765583
875,23.254840061593292,0.05363040571068381,114.43240440072465,0.03571647599160492,182.61385038109648,0.9793048469392626
876,23.23555783389007,0.0536473144304466,114.37453347158501,0.03572173299150424,182.47487314722053,0.9793087602019668
877,23.216312498176627,0.053664223150209384,114.31621629352173,0.03572698999140356,182.33503167639688,0.979312673464671
878,23.197103205158385,0.05368113186997217,114.25745205019875,0.035732246991302875,182.19432667539286,0.9793165867273753
879,23.177929106359716,0.05369804058973496,114.19823993810041,0.035737503991202194,182.05275886978,0.9793204999900795
880,23.15878935417123,0.053714949309497745,114.13857916657179,0.035742760991101505,181.91032900392324,0.9793244132527837
881,23.139683101896892,0.05373185802926053,114.07846895785897,0.03574801799100082,181.7670378409743,0.979328326515488
882,23.120609503801052,0.05374876674902332,114.01790854714861,0.03575327499090014,181.62288616288552,0.9793322397781922
883,23.101567715155134,0.053765675468786106,113.9568971826069,0.03575853199079946,181.47787477042897,0.9793361530408964
884,23.082556892284337,0.05378258418854889,113.89543412541734,0.03576378899069878,181.3320044831607,0.9793400663036007
885,23.063576192614033,0.05379949290831168,113.83351864981896,0.035769045990598096,181.18527613945957,0.9793439795663049
886,23.044624774716073,0.05381640162807447,113.77115004314253,0.035774302990497414,181.03769059651228,0.9793478928290091
887,23.02570179835486,0.053833310347837254,113.70832760584767,0.035779559990396725,180.8892487303017,0.9793518060917134
888,23.006806424533252,0.05385021906760004,113.64505065155744,0.035784816990296044,180.73995143561712,0.9793557193544176
889,22.98793781553829,0.05386712778736282,113.58131850709445,0.03579007399019536,180.5897996260697,0.9793596326171218
890,22.969095134986752,0.05388403650712561,113.51713051251457,0.03579533099009468,180.43879423405082,0.9793635458798261
891,22.950277547870474,0.053900945226888396,113.45248602114059,0.035800587989994,180.28693621076883,0.9793674591425303
892,22.93148422060154,0.05391785394665118,113.38738439959565,0.035805844989893316,180.13422652622822,0.9793713724052345
893,22.91271432105723,0.05393476266641397,113.32182502783517,0.035811101989792635,179.98066616921412,0.9793752856679387
894,22.893967018624803,0.05395167138617676,113.25580729917925,0.035816358989691946,179.82625614729835,0.979379198930643
895,22.875241484246054,0.053968580105939544,113.18933062034279,0.035821615989591264,179.67099748685126,0.9793831121933472
896,22.856536890461726,0.05398548882570233,113.12239441146701,0.03582687298949058,179.5148912329945,0.9793870254560515
897,22.837852411455614,0.05400239754546512,113.05499810614842,0.0358321299893899,179.35793844963467,0.9793909387187557
898,22.819187223098638,0.054019306265227905,112.98714115146856,0.03583738698928922,179.20014021943797,0.9793948519814599
899,22.800540502992504,0.05403621498499069,112.91882300802183,0.03584264398918854,179.0414976438097,0.9793987652441641
900,22.781911430513315,0.05405312370475348,112.85004314994399,0.035847900989087855,178.8820118428967,0.9794026785068684
901,22.76329918685491,0.054070032424516266,112.78080106493877,0.03585315798898717,178.72168395559524,0.9794065917695726
902,22.74470295507199,0.054086941144279053,112.71109625430459,0.035858414988886485,178.56051513949836,0.9794105050322769
903,22.726121920123024,0.05410384986404184,112.64092823296065,0.0358636719887858,178.39850657093245,0.9794144182949811
904,22.70755526891299,0.05412075858380463,112.57029652947159,0.03586892898868512,178.2356594448969,0.9794183315576853
905,22.689002190335813,0.054137667303567415,112.49920068607264,0.03587418598858444,178.07197497509935,0.9794222448203895
906,22.670461875316647,0.0541545760233302,112.42764025869278,0.03587944298848376,177.90745439389377,0.9794261580830937
907,22.65193351685393,0.05417148474309299,112.35561481697877,0.035884699988383076,177.74209895231465,0.979430071345798
908,22.633416310061193,0.054188393462855776,112.2831239443169,0.03588995698828239,177.57590992001306,0.9794339846085023
909,22.61490945220862,0.05420530218261856,112.21016723785543,0.035895213988181705,177.40888858529004,0.9794378978712065
910,22.596412142764443,0.05422221090238135,112.13674430852546,0.035900470988081024,177.2410362550305,0.9794418111339107
911,22.577923583436064,0.05423911962214414,112.06285478106199,0.03590572798798034,177.07235425473604,0.9794457243966149
912,22.55944297821096,0.05425602834190692,111.98849829402309,0.03591098498787966,176.9028439284565,0.9794496376593191
913,22.5409695333973,0.054272937061669704,111.91367449980999,0.03591624198777898,176.73250663882203,0.9794535509220234
914,22.522502457664437,0.05428984578143249,111.83838306468473,0.035921498987678296,176.5613437669728,0.9794574641847277
915,22.50404096208309,0.05430675450119528,111.76262366878908,0.03592675598757761,176.38935671259,0.9794613774474319
916,22.485584260165247,0.054323663220958066,111.68639600616088,0.035932012987476926,176.21654689382353,0.9794652907101361
917,22.467131567903905,0.05434057194072085,111.60969978475109,0.035937269987376244,176.04291574732218,0.9794692039728403
918,22.448682103812544,0.05435748066048364,111.53253472643995,0.03594252698727556,175.86846472815947,0.9794731172355445
919,22.430235088964324,0.05437438938024643,111.45490056705157,0.03594778398717488,175.69319530986255,0.9794770304982487
920,22.411789747031072,0.054391298100009214,111.37679705636927,0.0359530409870742,175.51710898433646,0.9794809437609531
921,22.393345304322,0.054408206819772,111.29822395814884,0.03595829798697352,175.34020726189198,0.9794848570236573
922,22.374900989822187,0.05442511553953479,111.21918105013262,0.03596355498687283,175.16249167116771,0.9794887702863615
923,22.35645603523078,0.054442024259297575,111.13966812406093,0.035968811986772146,174.98396375915738,0.9794926835490657
924,22.338009674999,0.05445893297906036,111.05968498568551,0.035974068986671465,174.80462509113642,0.9794965968117699
925,22.319561146367818,0.05447584169882315,110.97923145477948,0.03597932598657078,174.62447725065476,0.9795005100744741
926,22.30110968940541,0.054492750418585936,110.898307365149,0.0359845829864701,174.4435218395221,0.9795044233371785
927,22.282654547044377,0.05450965913834872,110.81691256464231,0.03598983998636942,174.2617604777659,0.9795083365998827
928,22.264194965118662,0.05452656785811151,110.73504691515984,0.03599509698626874,174.07919480358143,0.9795122498625869
929,22.245730192400238,0.0545434765778743,110.65271029266273,0.03600035398616805,173.89582647334902,0.9795161631252911
930,22.227259480635492,0.054560385297637085,110.56990258717985,0.03600561098606737,173.71165716155565,0.9795200763879953
931,22.20878208458141,0.05457729401739987,110.48662370281669,0.036010867985966685,173.52668856078344,0.9795239896506995
932,22.190297262041415,0.05459420273716266,110.40287355776076,0.036016124985866003,173.34092238169137,0.9795279029134039
933,22.17180427390098,0.054611111456925446,110.31865208428839,0.03602138198576532,173.1543603529683,0.9795318161761081
934,22.153302384163023,0.05462802017668823,110.23395922876946,0.03602663898566464,172.96700422127833,0.9795357294388123
935,22.1347908599829,0.05464492889645102,110.14879495167278,0.03603189598556396,172.778855751275,0.9795396427015165
936,22.11626897170323,0.05466183761621381,110.06315922756946,0.03603715298546327,172.58991672551733,0.9795435559642207
937,22.097735992888445,0.054678746335976594,109.97705204513665,0.03604240998536259,172.40018894445438,0.979547469226925
938,22.079191200359,0.05469565505573938,109.89047340716013,0.036047666985261906,172.20967422640325,0.9795513824896293
939,22.060633874225353,0.05471256377550217,109.80342333053679,0.036052923985161224,172.0183744074974,0.9795552957523335
940,22.042063297921665,0.054729472495264955,109.71590184627524,0.03605818098506054,171.82629134162704,0.9795592090150377
941,22.023478758239204,0.05474638121502774,109.62790899949742,0.03606343798495986,171.6334269004506,0.9795631222777419
942,22.004879545359458,0.05476328993479053,109.53944484943841,0.03606869498485917,171.43978297330477,0.9795670355404461
943,21.98626495288705,0.054780198654553316,109.4505094694452,0.03607395198475849,171.24536146718603,0.9795709488031504
944,21.967634277882212,0.054797107374316104,109.36110294697683,0.03607920898465781,171.0501643067239,0.9795748620658546
945,21.94898682089312,0.05481401609407889,109.27122538360132,0.036084465984557126,170.85419343412536,0.9795787753285589
946,21.93032188598787,0.05483092481384168,109.18087689499416,0.036089722984456445,170.65745080911006,0.9795826885912631
947,21.911638780786213,0.054847833533604465,109.0900576109342,0.03609497998435576,170.45993840891884,0.9795866018539673
948,21.892936816490923,0.05486474225336725,108.998767675301,0.036100236984255074,170.2616582282185,0.9795905151166715
949,21.874215307918973,0.05488165097313004,108.90700724606893,0.03610549398415439,170.0626122790792,0.9795944283793758
950,21.855473573532336,0.054898559692892826,108.81477649530373,0.03611075098405371,169.86280259094445,0.97959834164208
951,21.836710935468567,0.05491546841265561,108.72207560915548,0.03611600798395303,169.66223121057027,0.9796022549047843
952,21.817926719571005,0.0549323771324184,108.62890478785316,0.03612126498385235,169.46090020195624,0.9796061681674885
953,21.799120255418806,0.05494928585218119,108.5352642456968,0.036126521983751665,169.2588116463507,0.9796100814301927
954,21.78029087635652,0.054966194571943974,108.44115421105062,0.03613177898365098,169.0559676421501,0.9796139946928969
955,21.76143791952353,0.054983103291706754,108.34657492633453,0.036137035983550295,168.85237030487315,0.9796179079556012
956,21.742560725883045,0.05500001201146954,108.25152664801439,0.03614229298344961,168.64802176712627,0.9796218212183054
957,21.723658640250957,0.05501692073123233,108.15600964659396,0.03614754998334893,168.44292417853885,0.9796257344810096
958,21.70473101132425,0.055033829450995116,108.06002420660334,0.03615280698324825,168.23707970569703,0.9796296477437139
959,21.685777191709185,0.0550507381707579,107.96357062658916,0.03615806398314757,168.0304905321075,0.9796335610064181
960,21.66679653794921,0.05506764689052069,107.86664921910219,0.036163320983046886,167.82315885816865,0.9796374742691223
961,21.647788410552444,0.05508455561028348,107.7692603106862,0.036168577982946204,167.6150869010636,0.9796413875318266
962,21.628752174019013,0.055101464330046264,107.67140424186454,0.036173834982845515,167.40627689476116,0.9796453007945308
963,21.609687196867977,0.05511837304980905,107.57308136712697,0.03617909198274483,167.1967310899382,0.979649214057235
964,21.59059285166399,0.05513528176957184,107.47429205491582,0.03618434898264415,166.98645175390945,0.9796531273199393
965,21.571468515043648,0.055152190489334625,107.37503668761147,0.03618960598254347,166.77544117058727,0.9796570405826435
966,21.55231356774154,0.05516909920909741,107.27531566151703,0.03619486298244279,166.56370164044932,0.9796609538453477
967,21.533127394615963,0.0551860079288602,107.17512938684214,0.036200119982342106,166.3512354804265,0.979664867108052
968,21.513909384674374,0.055202916648622986,107.07447828768733,0.036205376982241425,166.13804502390067,0.9796687803707562
969,21.494658931098474,0.05521982536838577,106.97336280202607,0.036210633982140736,165.9241326206228,0.9796726936334604
970,21.47537543126907,0.055236734088148554,106.87178338168766,0.036215890982040054,165.70950063663827,0.9796766068961646
971,21.456058286790483,0.05525364280791134,106.76974049233857,0.03622114798193937,165.4941514542428,0.9796805201588689
972,21.436706903514825,0.05527055152767413,106.6672346134641,0.03622640498183869,165.2780874719469,0.9796844334215731
973,21.41732069156582,0.055287460247436915,106.56426623834795,0.03623166198173801,165.06131110435842,0.9796883466842774
974,21.397899065362374,0.0553043689671997,106.4608358740531,0.03623691898163733,164.84382478217753,0.9796922599469816
975,21.37844144364183,0.05532127768696249,106.35694404140003,0.036242175981536645,164.62563095211038,0.9796961732096858
976,21.358947249482924,0.055338186406725276,106.25259127494658,0.036247432981435956,164.40673207678992,0.97970008647239
977,21.33941591032834,0.05535509512648806,106.1477781229644,0.036252689981335275,164.18713063472882,0.9797039997350943
978,21.319846858007086,0.05537200384625085,106.04250514741807,0.03625794698123459,163.96682912027967,0.9797079129977985
979,21.30023952875642,0.05538891256601364,105.93677292394116,0.03626320398113391,163.74583004351294,0.9797118262605028
980,21.280593363243593,0.055405821285776424,105.83058204181205,0.03626846098103323,163.5241359302091,0.979715739523207
981,21.260907806587138,0.05542273000553921,105.72393310393062,0.03627371798093255,163.30174932176791,0.9797196527859112
982,21.241182308377947,0.055439638725302,105.61682672679231,0.036278974980831866,163.0786727751251,0.9797235660486154
983,21.221416322699994,0.055456547445064786,105.5092635404636,0.03628423198073118,162.85490886270148,0.9797274793113196
984,21.20160930815071,0.05547345616482757,105.40124418855453,0.036289488980630495,162.63046017236002,0.9797313925740239
985,21.181760727861096,0.05549036488459036,105.29276932819371,0.03629474598052981,162.4053293072789,0.9797353058367282
986,21.16187004951551,0.05550727360435315,105.18383962999943,0.03630000298042913,162.1795188859407,0.9797392190994324
987,21.141936745371048,0.055524182324115934,105.07445577805319,0.03630525998032845,161.9530315420376,0.9797431323621366
988,21.12196029227672,0.05554109104387872,104.96461846986995,0.03631051698022777,161.72586992438377,0.9797470456248408
989,21.101940171692267,0.05555799976364151,104.85432841637034,0.036315773980127086,161.49803669686125,0.979750958887545
990,21.081875869706607,0.055574908483404295,104.74358634185003,0.0363210309800264,161.26953453837365,0.9797548721502493
991,21.061766877056044,0.05559181720316708,104.63239298395006,0.036326287979925716,161.04036614271425,0.9797587854129536
992,21.04161268914209,0.05560872592292987,104.52074909362642,0.036331544979825034,160.81053421856132,0.9797626986756578
993,21.021412806049003,0.055625634642692656,104.40865543511788,0.03633680197972435,160.5800414893361,0.979766611938362
994,21.001166732560982,0.05564254336245544,104.29611278591511,0.03634205897962367,160.34889069319715,0.9797705252010662
995,20.98087397817904,0.05565945208221823,104.1831219367273,0.03634731597952299,160.11708458289695,0.9797744384637704
996,20.96053405713763,0.05567636080198102,104.06968369145011,0.03635257297942231,159.88462592577525,0.9797783517264747
997,20.94014648842079,0.055693269521743805,103.95579886713124,0.03635782997932162,159.65151750361412,0.979782264989179
998,20.91971079577812,0.05571017824150659,103.84146829393688,0.036363086979220936,159.41776211263064,0.9797861782518832
999,20.89922650774036,0.05572708696126938,103.72669281511676,0.036368343979120255,159.18336256333018,0.9797900915145874


==> visu/old/tikz_csvs_diagonal_force_v2/hist_0.0005/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00434,0.06830348074436188,0.04282763600349426,0.9918045401573181
1,1,00474,0.05117962509393692,0.04009246826171875,0.996328592300415
2,2,00394,0.04218139871954918,0.028940558433532715,0.9912347793579102
3,3,00414,0.03800952434539795,0.030667662620544434,0.9862990379333496
4,4,00534,0.05576677247881889,0.025569234043359756,0.987689733505249
5,5,00294,0.04734642431139946,0.034033194184303284,0.9892793297767639
6,6,00374,0.044254109263420105,0.032819896936416626,0.9813902974128723
7,7,00554,0.06067274138331413,0.03588731586933136,0.9898424744606018
8,8,00334,0.0294940248131752,0.02550843358039856,0.987975537776947
9,9,00494,0.06104712188243866,0.04096037149429321,0.9919154644012451
10,10,00914,0.040326494723558426,0.018210340291261673,0.9790453910827637
11,11,00634,0.13163518905639648,0.10726457834243774,0.9646987915039062
12,12,00034,0.028488794341683388,0.022509019821882248,0.9838014245033264
13,13,00054,0.12484020739793777,0.07661271095275879,0.9781647324562073
14,14,00254,0.04283585399389267,0.019335925579071045,0.9941529631614685
15,15,00514,0.06688148528337479,0.02251778170466423,0.9749377369880676
16,16,00834,0.04053854942321777,0.03251868486404419,0.9908348321914673
17,17,00874,0.04261243715882301,0.028294408693909645,0.982146680355072
18,18,00614,0.07623244822025299,0.04668382182717323,0.9782892465591431
19,19,00594,0.0468880720436573,0.02446948178112507,0.9852297306060791
20,20,00974,0.09470248222351074,0.05425236374139786,0.9859135746955872
21,21,00774,0.05519098788499832,0.044972896575927734,0.9918185472488403
22,22,00994,0.08232812583446503,0.08341079950332642,0.9577791094779968
23,23,00014,0.06522513180971146,0.062399834394454956,0.9982891082763672
24,24,00454,0.04701771214604378,0.031223144382238388,0.9859081506729126
25,25,00214,0.058878351002931595,0.04432886838912964,0.9840245842933655
26,26,00234,0.04655173420906067,0.02358955889940262,0.9935450553894043
27,27,00814,0.0550428107380867,0.03314220905303955,0.9897055625915527
28,28,00934,0.03895748406648636,0.029738254845142365,0.9790679812431335
29,29,00954,0.05564303323626518,0.040649592876434326,0.988448977470398
30,30,00794,0.052872054278850555,0.035582005977630615,0.9973552823066711
31,31,00654,0.05944838374853134,0.029690787196159363,0.9798439145088196
32,32,00354,0.031802911311388016,0.035376522690057755,0.9802793860435486
33,33,00094,0.10569274425506592,0.07286536693572998,0.9801539778709412
34,34,00114,0.08791855722665787,0.05682166665792465,0.9766311645507812
35,35,00134,0.05441120266914368,0.0468900203704834,0.991760790348053
36,36,00154,0.05385305732488632,0.030501574277877808,0.983634889125824
37,37,00074,0.031571559607982635,0.036794692277908325,0.9953503012657166
38,38,00674,0.06093860790133476,0.02988404408097267,0.9912813305854797
39,39,00854,0.057004112750291824,0.03053142875432968,0.9720994234085083
40,40,00174,0.06441564112901688,0.0380544513463974,0.9840331077575684
41,41,00194,0.0795825943350792,0.04914712905883789,0.992631196975708
42,42,00274,0.05918164178729057,0.02646421082317829,0.9730789065361023
43,43,00314,0.01910526677966118,0.03408995270729065,0.9897913932800293
44,44,00694,0.05130298435688019,0.02934098243713379,0.9874149560928345
45,45,00734,0.09016246348619461,0.04421961307525635,1.0000706911087036
46,46,00754,0.08970261365175247,0.05527901649475098,0.9975801706314087
47,47,00894,0.04701057821512222,0.02063092589378357,0.9913323521614075
48,48,00574,0.045187462121248245,0.07182323932647705,1.012024998664856
49,49,00714,0.043640512973070145,0.02681823819875717,0.9837088584899902


==> visu/old/tikz_csvs_diagonal_force_v2/hist_0.0005/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,3.4315420581604594,0.01910526677966118,13.521491275821472,0.018210340291261673,2.3946527241234263,0.9577791094779968
1,3.47311027317211,0.019217909344502754,13.658497650882545,0.01829948367269428,2.405389621022833,0.9578334096673731
2,3.515036477725367,0.019330551909344334,13.795852699606185,0.01838862705412689,2.4159678083949343,0.9578877098567493
3,3.557322019095047,0.01944319447418591,13.933540592932783,0.0184777704355595,2.426387561757936,0.9579420100461256
4,3.599968225558906,0.019555837039027486,14.071545306864596,0.018566913816992107,2.436649253075751,0.9579963102355018
5,3.6429764057847596,0.01966847960386906,14.209850625470882,0.018656057198424718,2.44675334977551,0.958050610424878
6,3.686347848205879,0.01978112216871064,14.34844014398514,0.018745200579857325,2.456700413688998,0.9581049106142543
7,3.730083820384647,0.019893764733552217,14.487297271994196,0.018834343961289933,2.466491099920597,0.9581592108036304
8,3.774185568364429,0.020006407298393793,14.626405236718398,0.018923487342722544,2.4761261556443994,0.9582135109930067
9,3.81865431600972,0.020119049863235372,14.765747086382602,0.01901263072415515,2.4856064188333065,0.9582678111823829
10,3.8634912643345274,0.020231692428076948,14.905305693677402,0.01910177410558776,2.494932816922999,0.9583221113717592
11,3.9086975908190493,0.020344334992918524,15.045063759309864,0.01919091748702037,2.5041063654138234,0.9583764115611354
12,3.9542744487146626,0.0204569775577601,15.185003815643157,0.019280060868452978,2.5131281664137273,0.9584307117505116
13,4.0002229663372475,0.02056962012260168,15.325108230424568,0.019369204249885585,2.52199940712537,0.9584850119398879
14,4.046544246348941,0.020682262687443255,15.465359210600806,0.019458347631318193,2.5307213582809958,0.9585393121292641
15,4.093239365028351,0.02079490525228483,15.605738806220106,0.019547491012750804,2.5392953725281617,0.9585936123186404
16,4.1403093715292885,0.02090754781712641,15.746228914420158,0.01963663439418341,2.547722882770017,0.9586479125080166
17,4.187755287128156,0.021020190381967986,15.886811283500924,0.01972577777561602,2.55600540046367,0.9587022126973929
18,4.2355781044600285,0.021132832946809562,16.02746751708158,0.01981492115704863,2.5641445138802808,0.9587565128867691
19,4.283778786743558,0.021245475511651138,16.168179078340277,0.019904064538481238,2.572141886330498,0.9588108130761454
20,4.332358266994846,0.021358118076492717,16.308927294336083,0.019993207919913845,2.579999254359258,0.9588651132655215
21,4.381317447230329,0.021470760641334293,16.449693360411683,0.020082351301346456,2.5877184259134838,0.9589194134548977
22,4.43065719765894,0.02158340320617587,16.59045834467579,0.020171494682779064,2.5953012784865868,0.958973713644274
23,4.48037835586359,0.02169604577101745,16.731203192564184,0.02026063806421167,2.6027497572438882,0.9590280138336502
24,4.530481725972169,0.021808688335859024,16.871908731478023,0.020349781445644283,2.610065873132566,0.9590823140230265
25,4.580968077818297,0.0219213309007006,17.012555675498117,0.02043892482707689,2.6172517009803915,0.9591366142124027
26,4.6318381460919325,0.022033973465542176,17.153124630173966,0.020528068208509498,2.6243093775869135,0.959190914401779
27,4.683092629480085,0.022146616030383755,17.293596097385954,0.020617211589942105,2.631241099811223,0.9592452145911552
28,4.734732189797847,0.02225925859522533,17.433950480279492,0.020706354971374717,2.6380491226602527,0.9592995147805314
29,4.786757451109986,0.022371901160066907,17.57416808826939,0.020795498352807324,2.6447357573815133,0.9593538149699077
30,4.83916899884329,0.022484543724908483,17.714229142113133,0.020884641734239935,2.6513033695641446,0.9594081151592839
31,4.891967378889975,0.022597186289750062,17.854113779051243,0.020973785115672543,2.6577543772524295,0.9594624153486602
32,4.945153096702397,0.02270982885459164,17.993802058013312,0.02106292849710515,2.6640912490753097,0.9595167155380364
33,4.998726616379361,0.022822471419433214,18.13327396488782,0.021152071878537758,2.6703165023959703,0.9595710157274125
34,5.052688359744322,0.022935113984274794,18.272509417854085,0.02124121525997037,2.676432701485307,0.9596253159167888
35,5.1070387054157615,0.02304775654911637,18.411488272774573,0.021330358641402977,2.682442455722684,0.959679616106165
36,5.161777987870121,0.023160399113957945,18.550190328645705,0.021419502022835584,2.6883484178281813,0.9597339162955413
37,5.21690649649758,0.023273041678799525,18.688595333105184,0.021508645404268195,2.6941532821294314,0.9597882164849175
38,5.272424474651034,0.0233856842436411,18.82668298799407,0.021597788785700803,2.699859782866853,0.9598425166742938
39,5.328332118688678,0.023498326808482677,18.964432954971524,0.02168693216713341,2.7054706925406142,0.95989681686367
40,5.384629577010508,0.023610969373324256,19.101824861180155,0.02177607554856602,2.7109888203027355,0.9599511170530463
41,5.441316949089209,0.023723611938165832,19.23883830495992,0.02186521892999863,2.7164170103974543,0.9600054172424225
42,5.498394284495777,0.023836254503007408,19.37545286160857,0.021954362311431237,2.721758140653217,0.9600597174317987
43,5.555861581920328,0.023948897067848984,19.511648089186235,0.022043505692863848,2.7270151210290585,0.960114017621175
44,5.613718788188507,0.02406153963269056,19.647403534362137,0.022132649074296455,2.7321908922184863,0.9601683178105512
45,5.6719657972739626,0.02417418219753214,19.78269873830111,0.022221792455729063,2.7372884243135616,0.9602226179999274
46,5.730602449307334,0.024286824762373715,19.91751324258755,0.02231093583716167,2.7423107155318633,0.9602769181893036
47,5.789628529582265,0.02439946732721529,20.05182659518455,0.02240007921859428,2.7472607910088462,0.9603312183786799
48,5.849043767558854,0.02451210989205687,20.185618356425834,0.02248922260002689,2.752141701657986,0.9603855185680561
49,5.90884783586511,0.024624752456898446,20.318868105037883,0.0225783659814595,2.7569565231009308,0.9604398187574323
50,5.969040349296936,0.024737395021740022,20.45155544419009,0.022667509362892108,2.7617083546697403,0.9604941189468086
51,6.029620863817097,0.0248500375865816,20.583660007570177,0.022756652744324715,2.766400318483186,0.9605484191361848
52,6.09058887555378,0.024962680151423177,20.715161465482375,0.022845796125757323,2.7710355585987383,0.9606027193255611
53,6.151943819799267,0.025075322716264753,20.846039530965967,0.022934939507189934,2.775617240242097,0.9606570195149373
54,6.2136850700092925,0.025187965281106332,20.97627396593125,0.02302408288862254,2.780148549115393,0.9607113197043136
55,6.275811936803676,0.025300607845947908,21.105844587310628,0.023113226270055152,2.7846326907855694,0.9607656198936898
56,6.3383236669687815,0.025413250410789484,21.234731273221875,0.02320236965148776,2.789072890153879,0.960819920083066
57,6.4012194424624544,0.02552589297563106,21.362913969140866,0.023291513032920368,2.7934723910075054,0.9608742202724423
58,6.464498379421987,0.025638535540472636,21.490372694081344,0.023380656414352975,2.7978344556539123,0.9609285204618184
59,6.528159527175816,0.025751178105314215,21.61708754677844,0.023469799795785586,2.8021623646387064,0.9609828206511947
60,6.592201867259465,0.02586382067015579,21.743038711873524,0.023558943177218194,2.806459416547023,0.9610371208405709
61,6.6566243124365165,0.025976463234997367,21.868206466097455,0.0236480865586508,2.8107289278889573,0.9610914210299472
62,6.721425705725166,0.026089105799838946,21.992571184449233,0.023737229940083412,2.8149742330688454,0.9611457212193234
63,6.786604819431003,0.026201748364680522,22.116113346367456,0.02382637332151602,2.8191986844381995,0.9612000214086996
64,6.852160354186813,0.026314390929522098,22.238813541891297,0.023915516702948628,2.823405652432068,0.9612543215980759
65,6.918090937999937,0.026427033494363678,22.360652477808415,0.024004660084381235,2.8275985257880545,0.9613086217874521
66,6.984395125307963,0.026539676059205253,22.481610983786695,0.024093803465813846,2.8317807118473786,0.9613629219768284
67,7.051071396043404,0.02665231862404683,22.601670018486832,0.024182946847246454,2.8359556369370105,0.9614172221662046
68,7.118118154708081,0.02676496118888841,22.720810675652896,0.024272090228679065,2.840126746831747,0.9614715223555809
69,7.185533729457927,0.026877603753729985,22.83901419017779,0.024361233610111672,2.84429750729488,0.9615258225449571
70,7.2533163711988795,0.02699024631857156,22.956261944140582,0.02445037699154428,2.8484714046961384,0.9615801227343334
71,7.321464252694638,0.027102888883413136,23.07253547281283,0.024539520372976888,2.8526519467049956,0.9616344229237095
72,7.389975467686978,0.027215531448254712,23.18781647063077,0.0246286637544095,2.856842663057769,0.9616887231130857
73,7.458848030029337,0.02732817401309629,23.30208679713032,0.024717807135842106,2.861047106396242,0.961743023302462
74,7.528079872834441,0.027440816577937868,23.41532848284196,0.024806950517274717,2.8652688531758437,0.9617973234918382
75,7.59766884763669,0.027553459142779443,23.527523735142445,0.024896093898707325,2.869511504641005,0.9618516236812145
76,7.6676127235700156,0.027666101707621023,23.638654944060193,0.024985237280139933,2.873778687865055,0.9619059238705907
77,7.737909186561955,0.0277787442724626,23.74870468803152,0.02507438066157254,2.878074056852166,0.961960224059967
78,7.808555838544756,0.027891386837304175,23.85765573960452,0.02516352404300515,2.8824012936984467,0.9620145242493432
79,7.879550196684121,0.028004029402145754,23.965491071087655,0.02525266742443776,2.8867641098092824,0.9620688244387194
80,7.95088969262642,0.02811667196698733,24.07219386014007,0.025341810805870366,2.8911662471697372,0.9621231246280957
81,8.02257167176513,0.028229314531828906,24.177747495300547,0.025430954187302977,2.8956114796649643,0.9621774248174719
82,8.094593392527148,0.028341957096670485,24.28213558145218,0.025520097568735585,2.900103614447046,0.9622317250068482
83,8.166952025679773,0.028454599661512057,24.385341945219793,0.025609240950168193,2.9046464933449734,0.9622860251962244
84,8.23964465365912,0.028567242226353637,24.487350640297134,0.0256983843316008,2.909243994314056,0.9623403253856005
85,8.312668269920586,0.028679884791195213,24.58814595270089,0.02578752771303341,2.913900032921118,0.9623946255749768
86,8.386019778312216,0.02879252735603679,24.68771240594865,0.02587667109446602,2.918618563861642,0.962448925764353
87,8.459695992471598,0.028905169920878368,24.786034766157904,0.02596581447589863,2.9234035825049918,0.9625032259537293
88,8.53369363524705,0.029017812485719944,24.883098047063257,0.026054957857331237,2.9282591264636992,0.9625575261431055
89,8.608009338143763,0.02913045505056152,24.97888751494898,0.026144101238763845,2.9331892771827732,0.9626118263324818
90,8.682639640795639,0.0292430976154031,25.073388693494085,0.026233244620196453,2.9381981615448973,0.962666126521858
91,8.757580990463495,0.029355740180244675,25.166587368527225,0.026322388001629064,2.9432899534872514,0.9627204267112343
92,8.8328297415603,0.02946838274508625,25.258469592688613,0.02641153138306167,2.9484688756258755,0.9627747269006105
93,8.908382155204139,0.02958102530992783,25.3490216899964,0.026500674764494282,2.9537392008830508,0.9628290270899867
94,8.984234398799563,0.029693667874769406,25.438230260314548,0.02658981814592689,2.9591052541135276,0.962883327279363
95,9.060382545647945,0.029806310439610982,25.52608218372011,0.026678961527359497,2.9645714137251757,0.9629376274687392
96,9.136822574587539,0.02991895300445256,25.612564624766772,0.026768104908792105,2.9701421132896884,0.9629919276581155
97,9.213550369663762,0.030031595569294134,25.697665036642533,0.026857248290224713,2.9758218431388417,0.9630462278474916
98,9.290561719830471,0.030144238134135713,25.78137116521903,0.026946391671657324,2.981615151942208,0.9631005280368679
99,9.367852318682635,0.03025688069897729,25.863671052989744,0.027035535053089935,2.987526648261445,0.9631548282262441
100,9.445417764221148,0.030369523263818865,25.944553042895254,0.027124678434522542,2.993561002077264,0.9632091284156203
101,9.523253558650305,0.030482165828660444,26.02400578203286,0.02721382181595515,2.9997229462844204,0.9632634286049966
102,9.601355108208367,0.03059480839350202,26.102018225248308,0.027302965197387757,3.0060172781504617,0.9633177287943728
103,9.679717723031997,0.030707450958343596,26.1785796386078,0.027392108578820365,3.012448860734102,0.9633720289837491
104,9.758336617054798,0.030820093523185176,26.25367960274765,0.027481251960252976,3.0190226242587372,0.9634263291731253
105,9.837206907940665,0.03093273608802675,26.32730801610009,0.027570395341685584,3.025743567437119,0.9634806293625016
106,9.916323617052356,0.031045378652868327,26.399455097992604,0.027659538723118195,3.0326167587430097,0.9635349295518778
107,9.995681669455651,0.031158021217709907,26.470111391619533,0.027748682104550802,3.0396473376258117,0.963589229741254
108,10.075275893959718,0.031270663782551486,26.539267766883583,0.02783782548598341,3.0468405156641087,0.9636435299306303
109,10.155101023193897,0.03138330634739306,26.606915423105686,0.027926968867416017,3.05420157765451,0.9636978301200064
110,10.235151693721484,0.03149594891223464,26.67304589160143,0.02801611224884863,3.0617358826318126,0.9637521303093827
111,10.315422446190711,0.03160859147707621,26.737651038122582,0.028105255630281236,3.0694488648168035,0.9638064304987589
112,10.395907725523454,0.03172123404191779,26.800723065161947,0.028194399011713847,3.0773460344884502,0.9638607306881352
113,10.47660188114175,0.03183387660675936,26.862254514120224,0.028283542393146455,3.085432978776698,0.9639150308775114
114,10.557499167232741,0.03194651917160094,26.922238267333405,0.028372685774579062,3.093715362372972,0.9639693310668876
115,10.638593743051995,0.03205916173644252,26.980667549959495,0.02846182915601167,3.102198928154868,0.9640236312562639
116,10.719879673265666,0.03217180430128409,27.03753593172323,0.028550972537444277,3.110889497722267,0.9640779314456401
117,10.801350928331718,0.03228444686612567,27.09283732851775,0.02864011591887689,3.119792971841958,0.9641322316350164
118,10.88300138492018,0.03239708943096725,27.1465660038621,0.0287292593003095,3.1289153307980393,0.9641865318243926
119,10.964824826372956,0.032509731995808824,27.19871657021373,0.028818402681742107,3.1382626346455167,0.9642408320137689
120,11.046814943203055,0.032622374560650404,27.24928399013487,0.028907546063174715,3.1478410233649385,0.9642951322031451
121,11.12896533363347,0.03273501712549198,27.29826357731236,0.028996689444607322,3.1576567169155507,0.9643494323925214
122,11.211269504175771,0.032847659690333555,27.345650997429985,0.02908583282603993,3.167716015185154,0.9644037325818975
123,11.293720870248567,0.032960302255175135,27.39144226889276,0.02917497620747254,3.1780252978348793,0.9644580327712737
124,11.37631275683567,0.033072944820016714,27.435633763402777,0.02926411958890515,3.1885910240367767,0.96451233296065
125,11.459038399184184,0.03318558738485829,27.47822220638616,0.02935326297033776,3.199419732103519,0.9645666331500262
126,11.541890943542407,0.033298229949699866,27.5192046772708,0.029442406351770367,3.2105180390081385,0.9646209333394025
127,11.624863447937392,0.033410872514541445,27.558578609614678,0.029531549733202975,3.221892639793195,0.9646752335287787
128,11.707948882992323,0.03352351507938302,27.596341791084633,0.029620693114635582,3.2335503068683358,0.964729533718155
129,11.791140132783388,0.0336361576442246,27.63249236328571,0.029709836496068193,3.245497889195553,0.9647838339075312
130,11.874429995736108,0.033748800209066177,27.667028821440955,0.0297989798775008,3.2577423113615445,0.9648381340969074
131,11.957811185560898,0.03386144277390775,27.69995001392208,0.029888123258933412,3.270290572537239,0.9648924342862837
132,12.041276332227797,0.03397408533874933,27.731255141630978,0.02997726664036602,3.2831497453238887,0.9649467344756599
133,12.124817982979962,0.03408672790359091,27.760943757232855,0.030066410021798627,3.2963269744862242,0.9650010346650362
134,12.208428603385794,0.03419937046843248,27.789015764241185,0.030155553403231235,3.3098294755728612,0.9650553348544124
135,12.29210057842942,0.03431201303327406,27.815471415955106,0.030244696784663842,3.3236645334242993,0.9651096350437885
136,12.375826213639103,0.03442465559811564,27.840311314250094,0.030333840166096453,3.3378395005698556,0.9651639352331648
137,12.459597736253395,0.03453729816295721,27.86353640822253,0.030422983547529064,3.3523617955133815,0.965218235422541
138,12.543407296424581,0.03464994072779879,27.885147992689017,0.030512126928961672,3.3672389009099786,0.9652725356119173
139,12.627246968458994,0.03476258329264037,27.905147706541786,0.03060127031039428,3.382478361634352,0.9653268358012935
140,12.711108752093857,0.03487522585748194,27.923537530960715,0.030690413691826887,3.3980877827425613,0.9653811359906698
141,12.794984573810153,0.034987868422323515,27.940319787483585,0.030779557073259495,3.4140748273286463,0.965435436180046
142,12.878866288181033,0.035100510987165094,27.955497135935623,0.030868700454692106,3.430447214278537,0.9654897363694223
143,12.962745679255308,0.035213153552006674,27.96907257221981,0.030957843836124713,3.4472127159225763,0.9655440365587985
144,13.046614461975464,0.035325796116848246,27.98104942596929,0.031046987217557324,3.4643791555895156,0.9655983367481747
145,13.13046428362962,0.035438438681689825,27.991431358063654,0.031136130598989932,3.481954405064153,0.965652636937551
146,13.214286725336887,0.035551081246531405,28.000222358010475,0.03122527398042254,3.499946381951053,0.9657069371269272
147,13.298073303565536,0.03566372381137298,28.007426741194095,0.03131441736185515,3.5183630469477145,0.9657612373163035
148,13.381815471683309,0.035776366376214556,28.013049145993257,0.03140356074328776,3.5372124010292443,0.9658155375056796
149,13.465504621539171,0.035889008941056136,28.017094530769796,0.03149270412472037,3.556502482548499,0.9658698376950559
150,13.549132085075945,0.03600165150589771,28.01956817073008,0.03158184750615298,3.5762413642540225,0.9659241378844321
151,13.632689135973088,0.03611429407073929,28.02047565466158,0.031670990887585584,3.5964371502301007,0.9659784380738083
152,13.716166991318767,0.03622693663558087,28.019822881546546,0.03176013426901819,3.6170979727615076,0.9660327382631846
153,13.799556813310687,0.03633957920042244,28.017616057055168,0.0318492776504508,3.6382319891275374,0.9660870384525608
154,13.882849710984802,0.03645222176526402,28.01386168992057,0.03193842103188341,3.6598473783281267,0.9661413386419371
155,13.966036741971077,0.0365648643301056,28.008566588197997,0.032027564413316015,3.6819523377465617,0.9661956388313133
156,14.049108914275585,0.03667750689494717,28.001737855410738,0.03211670779474863,3.7045550797526388,0.9662499390206896
157,14.132057188088222,0.03679014945978875,27.99338288658542,0.03220585117618124,3.7276638282499337,0.9663042392100658
158,14.214872477614794,0.03690279202463033,27.983509364179167,0.032294994557613844,3.7512868151722536,0.966358539399442
159,14.297545652933225,0.0370154345894719,27.972125253901627,0.03238413793904645,3.775432276932395,0.9664128395888183
160,14.380067541872513,0.03712807715431348,27.95923880043433,0.03247328132047906,3.8001084508283323,0.9664671397781945
161,14.462428931913754,0.03724071971915506,27.944858523050428,0.032562424701911674,3.825323571410848,0.9665214399675707
162,14.544620572112375,0.03735336228399663,27.928993211137808,0.03265156808334428,3.8510858668174555,0.9665757401569469
163,14.626633175040597,0.037466004848838205,27.911651919628408,0.03274071146477689,3.8774035550759707,0.9666300403463232
164,14.708457418749232,0.03757864741367979,27.89284396433677,0.0328298548462095,3.9042848403841477,0.9666843405356994
165,14.790083948747839,0.037691289978521364,27.872578917211168,0.032918998227642104,3.931737909368016,0.9667386407250756
166,14.871503380002403,0.037803932543362936,27.85086660150015,0.03300814160907471,3.959770927324621,0.9667929409144519
167,14.952706298949511,0.03791657510820452,27.827717086838007,0.03309728499050732,3.988392034453442,0.9668472411038281
168,15.033683265525978,0.038029217673046095,27.803140684252124,0.03318642837193993,4.01760934208072,0.9669015412932044
169,15.114424815213251,0.03814186023788767,27.7771479410958,0.03327557175337254,4.047430928882207,0.9669558414825806
170,15.19492146109528,0.03825450280272925,27.74974963590967,0.03336471513480515,4.077864837107622,0.9670101416719569
171,15.275163695929097,0.038367145367570826,27.720956773215207,0.03345385851623776,4.108919068812326,0.9670644418613331
172,15.355141994227047,0.0384797879324124,27.690780578243782,0.033543001897670364,4.140601582100223,0.9671187420507094
173,15.434846814349772,0.03859243049725398,27.659232491604524,0.03363214527910297,4.17292028738249,0.9671730422400855
174,15.514268600608816,0.03870507306209556,27.62632416389475,0.03372128866053559,4.205883043656457,0.9672273424294617
175,15.593397785378018,0.03881771562693713,27.592067450256298,0.033810432041968194,4.2394976548090115,0.967281642618838
176,15.672224791212686,0.03893035819177871,27.55647440488125,0.0338995754234008,4.273771865948705,0.9673359428082142
177,15.750740032975443,0.03904300075662029,27.519557275470834,0.03398871880483341,4.3087133597708025,0.9673902429975905
178,15.828933919967987,0.03915564332146186,27.481328497650875,0.03407786218626602,4.344329752959429,0.9674445431869667
179,15.90679685806763,0.03926828588630344,27.441800689347385,0.034167005567698625,4.380628592630279,0.967498843376343
180,15.984319251867653,0.03938092845114502,27.40098664512616,0.03425614894913123,4.417617352818998,0.9675531435657192
181,16.061491506820673,0.03949357101598659,27.358899330499586,0.03434529233056384,4.45530343101744,0.9676074437550954
182,16.13830403138382,0.03960621358082817,27.315551876204637,0.034434435711996454,4.4936941447626015,0.9676617439444717
183,16.21474723916506,0.03971885614566975,27.270957572455533,0.03452357909342906,4.532796728281314,0.9677160441338479
184,16.290811551069456,0.03983149871051132,27.225129863174622,0.03461272247486167,4.57261832919425,0.9677703443232242
185,16.366487397444654,0.0399441412753529,27.178082340205172,0.034701865856294284,4.613166005281977,0.9678246445126004
186,16.44176522022459,0.04005678384019448,27.129828737509822,0.03479100923772689,4.654446721317391,0.9678789447019766
187,16.516635475070437,0.040169426405036054,27.08038292535795,0.0348801526191595,4.69646734596629,0.9679332448913528
188,16.59108863350807,0.040282068969877634,27.029758904505854,0.03496929600059211,4.739234648758834,0.967987545080729
189,16.665115185061072,0.04039471153471921,26.97797080037324,0.035058439382024714,4.782755297135855,0.9680418452701053
190,16.738705639378367,0.040507354099560786,26.925032857219403,0.03514758276345732,4.827035853571265,0.9680961454594815
191,16.81185052835579,0.04061999666440236,26.870959432322884,0.03523672614488993,4.872082772772886,0.9681504456488578
192,16.884540408250576,0.040732639229243944,26.815764990167914,0.03532586952632254,4.917902398965176,0.968204745838234
193,16.9567658617881,0.04084528179408552,26.759464096641153,0.035415012907755145,4.964500963253867,0.9682590460276103
194,17.028517500260044,0.04095792435892709,26.702071413242262,0.03550415628918775,5.0118845810757335,0.9683133462169865
195,17.099785965613094,0.041070566923768675,26.643601691311538,0.03559329967062037,5.060059249734652,0.9683676464063627
196,17.1705619325276,0.04118320948861025,26.58406976627822,0.035682443052052974,5.109030846024725,0.968421946595739
197,17.240836110485333,0.04129585205345182,26.523490551932454,0.03577158643348558,5.158805123943399,0.9684762467851152
198,17.310599245825653,0.0414084946182934,26.461879034724596,0.035860729814918196,5.209387712493376,0.9685305469744915
199,17.379842123789313,0.04152113718313498,26.399250268094804,0.035949873196350804,5.260784113575689,0.9685848471638676
200,17.448555570549438,0.04163377974797655,26.335619366836095,0.03603901657778341,5.312999699974612,0.9686391473532439
201,17.516730455228842,0.04174642231281813,26.27100150149431,0.03612815995921602,5.366039713433394,0.9686934475426201
202,17.584357691903,0.04185906487765971,26.20541189280769,0.03621730334064863,5.419909262822624,0.9687477477319963
203,17.651428241588313,0.04197170744250128,26.138865806189276,0.036306446722081234,5.474613322401382,0.9688020479213726
204,17.71793311421488,0.04208435000734286,26.071378546255236,0.03639559010351384,5.5301567301693675,0.9688563481107488
205,17.78386337058324,0.04219699257218444,26.002965451401625,0.03648473348494645,5.586544186311402,0.9689106483001251
206,17.849210124304655,0.042309635137026014,25.933641888432874,0.03657387686637906,5.643780251733152,0.9689649484895013
207,17.913964543724326,0.04242227770186759,25.86342324724446,0.036663020247811665,5.701869346686858,0.9690192486788776
208,17.978117853827076,0.04253492026670917,25.79232493556259,0.03675216362924428,5.7608157494880485,0.9690735488682538
209,18.04166133812507,0.042647562831550745,25.720362373743594,0.03684130701067689,5.8206235953197005,0.96912784905763
210,18.10458634052713,0.042760205396392324,25.64755098963543,0.036930450392109494,5.8812968751245736,0.9691821492470063
211,18.16688426718923,0.042872847961233904,25.573906213503975,0.03701959377354211,5.942839434583533,0.9692364494363825
212,18.228546588345726,0.042985490526075476,25.499443473026318,0.037108737154974716,6.005254973178529,0.9692907496257587
213,18.289564840121137,0.043098133090917055,25.424178188353622,0.037197880536407324,6.068547043338474,0.9693450498151349
214,18.349930626321907,0.043210775655758635,25.34812576724565,0.03728702391783993,6.132719049666216,0.9693993500045112
215,18.40963562020808,0.04332341822060021,25.271301600279156,0.03737616729927254,6.19777424824461,0.9694536501938874
216,18.46867156624441,0.04343606078544179,25.193721056132297,0.03746531068070515,6.263715746019543,0.9695079503832637
217,18.527030281830797,0.043548703350283366,25.115399476947076,0.037554454062137754,6.330546500257794,0.9695622505726399
218,18.5847036590117,0.04366134591512494,25.036352173771682,0.03764359744357036,6.398269318076484,0.9696165507620161
219,18.641683666164464,0.04377398847996651,24.956594422084574,0.03773274082500297,6.466886856043723,0.9696708509513924
220,18.697962349666213,0.0438866310448081,24.87614145740222,0.037821884206435584,6.536401619844976,0.9697251511407686
221,18.75353183553928,0.04399927360964967,24.79500847097196,0.03791102758786819,6.606815964014554,0.9697794513301449
222,18.808384331075025,0.04411191617449124,24.71321060555165,0.0380001709693008,6.678132091728529,0.9698337515195211
223,18.86251212643587,0.04422455873933283,24.630762951277696,0.038089314350733414,6.750352054656432,0.9698880517088974
224,18.915907596235527,0.0443372013041744,24.54768054162271,0.03817845773216602,6.823477752867812,0.9699423518982736
225,18.96856320109735,0.04444984386901597,24.463978349444105,0.03826760111359863,6.897510934792744,0.9699966520876497
226,19.02047148919074,0.04456248643385755,24.37967128312515,0.038356744495031236,6.97245319723098,0.970050952277026
227,19.07162509774563,0.04467512899869913,24.29477418280914,0.038445887876463844,7.048305985406422,0.9701052524664022
228,19.122016754545005,0.044787771563540704,24.209301816728175,0.03853503125789645,7.125070593066229,0.9701595526557785
229,19.171639279395585,0.044900414128382284,24.123268877627208,0.03862417463932906,7.202748162617827,0.9702138528451547
230,19.22048558557654,0.04501305669322386,24.036689979284336,0.03871331802076167,7.281339685304198,0.970268153034531
231,19.268548681266456,0.045125699258065435,23.949579653128136,0.038802461402194274,7.360846001410393,0.9703224532239072
232,19.315821670948665,0.045238341822907015,23.861952344952655,0.03889160478362688,7.441267800500573,0.9703767534132834
233,19.362297756794757,0.045350984387748594,23.773822411730663,0.038980748165059496,7.522605621681158,0.9704310536026597
234,19.40797024002681,0.045463626952590167,23.685204118525707,0.039069891546492104,7.604859853887121,0.9704853537920359
235,19.452832522258163,0.045576269517431746,23.596111635503394,0.03915903492792471,7.688030736187008,0.9705396539814122
236,19.496878106812993,0.045688912082273325,23.506559035042045,0.039248178309357326,7.7721183581061,0.9705939541707884
237,19.540100600024832,0.0458015546471149,23.416560288943327,0.039337321690789934,7.857122659960863,0.9706482543601647
238,19.582493712514253,0.04591419721195648,23.326129265742555,0.03942646507222254,7.943043433203991,0.9707025545495408
239,19.62405126044586,0.046026839776798056,23.235279728119096,0.03951560845365515,8.0298803207771,0.970756854738917
240,19.66476716676486,0.04613948234163963,23.144025330406702,0.039604751835087756,8.11763281746423,0.9708111549282933
241,19.70463546241331,0.04625212490648121,23.052379616203623,0.039693895216520364,8.206300270249782,0.9708654551176695
242,19.743650287526428,0.04636476747132279,22.960356016082436,0.03978303859795297,8.295881878671242,0.9709197553070458
243,19.781805892609043,0.04647741003616436,22.867967845399136,0.03987218197938558,8.38637669516792,0.970974055496422
244,19.819096639692567,0.04659005260100594,22.775228302201413,0.03996132536081819,8.477783625421607,0.9710283556857983
245,19.855517003472592,0.04670269516584752,22.682150465235434,0.0400504687422508,8.570101428686879,0.9710826558751745
246,19.89106157242755,0.04681533773068909,22.588747292050712,0.04013961212368341,8.66332871810735,0.9711369560645507
247,19.925725049918498,0.046927980295530664,22.495031617202475,0.040228755505116016,8.75746396101848,0.971191256253927
248,19.95950225527051,0.04704062286037225,22.40101615055093,0.040317898886548624,8.852505479230713,0.9712455564433032
249,19.99238812483571,0.04715326542521382,22.306713475656647,0.04040704226798124,8.948451449293668,0.9712998566326795
250,20.024377713038415,0.047265907990055395,22.212136048271283,0.040496185649413846,9.045299902738428,0.9713541568220556
251,20.055466193402587,0.04737855055489698,22.117296194922623,0.040585329030846454,9.143048726296087,0.9714084570114319
252,20.085648859561793,0.04749119311973855,22.022206111593363,0.04067447241227906,9.241695662090995,0.9714627572008081
253,20.114921126252106,0.047603835684580126,21.926877862492265,0.04076361579371167,9.341238307807146,0.9715170573901843
254,20.143278530288057,0.047716478249421705,21.831323378916803,0.040852759175144276,9.441674116826368,0.9715713575795606
255,20.170716731522013,0.047829120814263285,21.735554458206167,0.040941902556576884,9.543000398337169,0.9716256577689368
256,20.197231513787145,0.04794176337910486,21.63958276278346,0.04103104593800949,9.645214317413403,0.9716799579583131
257,20.222818785824398,0.048054405943946436,21.543419819285642,0.0411201893194421,9.748312895060675,0.9717342581476893
258,20.24747458219349,0.048167048508788016,21.447077017780362,0.041209332700874714,9.8522930082331,0.9717885583370656
259,20.271195064168424,0.04827969107362959,21.350565611067847,0.04129847608230732,9.957151389815674,0.9718428585264418
260,20.293976520617562,0.04839233363847117,21.25389671406682,0.04138761946373993,10.062884628575148,0.971897158715818
261,20.315815368868563,0.04850497620331275,21.157081303282727,0.04147676284517254,10.169489169078155,0.9719514589051943
262,20.33670815555845,0.04861761876815432,21.060130216357102,0.04156590622660515,10.276961311577129,0.9720057590945705
263,20.356651557468883,0.0487302613329959,20.963054151696202,0.04165504960803776,10.38529721186267,0.9720600592839467
264,20.375642382346957,0.04884290389783748,20.865863668177575,0.041744192989470366,10.4944928810879,0.9721143594733229
265,20.39367756971162,0.04895554646267905,20.768569184932865,0.041833336370902974,10.604544185557215,0.9721686596626992
266,20.410754191645967,0.04906818902752063,20.67118098120529,0.04192247975233558,10.715446846488572,0.9722229598520754
267,20.42686945357541,0.04918083159236221,20.573709196279935,0.04201162313376819,10.82719643974587,0.9722772600414517
268,20.44202069503209,0.04929347415720378,20.47616382948537,0.042100766515200796,10.939788395542736,0.9723315602308279
269,20.45620539040538,0.04940611672204536,20.37855474026475,0.042189909896633404,11.053217998122737,0.9723858604202041
270,20.469421149678848,0.04951875928688694,20.28089164831464,0.04227905327806601,11.167480385412842,0.9724401606095804
271,20.481665719153533,0.04963140185172851,20.183184133789737,0.042368196659498626,11.2825705486556,0.9724944607989566
272,20.492936982157804,0.04974404441657009,20.085441637571893,0.042457340040931234,11.398483332020716,0.9725487609883329
273,20.503232959743713,0.04985668698141167,19.98767346160126,0.04254648342236384,11.51521343219868,0.9726030611777091
274,20.51255181136997,0.049969329546253244,19.88988876926814,0.042635626803796456,11.632755397977427,0.9726573613670854
275,20.52089183557138,0.050081972111094816,19.792096585863263,0.04272477018522906,11.751103629808396,0.9727116615564616
276,20.528251470614993,0.0501946146759364,19.694305799085036,0.04281391356666167,11.870252379359373,0.9727659617458377
277,20.534629295142764,0.050307257240777975,19.596525159601562,0.04290305694809428,11.99019574906248,0.972820261935214
278,20.540024028800616,0.050419899805619554,19.498763281665703,0.042992200329526886,12.110927691655183,0.9728745621245902
279,20.544434532854066,0.05053254237046113,19.401028643781384,0.043081343710959494,12.232442009721396,0.9729288623139665
280,20.54785981079003,0.050645184935302706,19.30332958941908,0.0431704870923921,12.354732355236173,0.9729831625033427
281,20.550299008904908,0.050757827500144286,19.20567432777863,0.04325963047382471,12.477792229113742,0.973037462692719
282,20.551751416878776,0.05087047006498586,19.10807093459769,0.043348773855257317,12.601614980766167,0.9730917628820952
283,20.552216468335367,0.05098311262982744,19.01052735300369,0.04343791723668993,12.726193807674907,0.9731460630714714
284,20.55169374138782,0.05109575519466901,18.91305139440766,0.04352706061812254,12.851521754979563,0.9732003632608477
285,20.550182959169963,0.05120839775951059,18.815650739437764,0.043616203999555146,12.977591715086232,0.9732546634502239
286,20.547683990352798,0.05132104032435217,18.718332938911136,0.043705347380987754,13.104396427303573,0.9733089636396002
287,20.544196849646077,0.05143368288919374,18.621105414841683,0.04379449076242037,13.231928477505281,0.9733632638289764
288,20.53972169828453,0.05154632545403532,18.5239754614825,0.043883634143852976,13.360180297827293,0.9734175640183527
289,20.53425884449853,0.0516589680188769,18.426950246400658,0.043972777525285583,13.489144166402392,0.9734718642077288
290,20.527808743968915,0.05177161058371847,18.33003681158296,0.04406192090671819,13.618812207136756,0.973526164397105
291,20.52037200026555,0.05188425314856005,18.233242074570708,0.0441510642881508,13.749176389532918,0.9735804645864813
292,20.511949365269192,0.05199689571340163,18.136572829621645,0.044240207669583406,13.880228528563533,0.9736347647758575
293,20.502541739576404,0.0521095382782432,18.040035748897633,0.044329351051016014,14.011960284600356,0.9736890649652338
294,20.492150172887033,0.05222218084308478,17.943637383676187,0.04441849443244862,14.14436316340295,0.97374336515461
295,20.480775864373776,0.05233482340792636,17.84738416558408,0.04450763781388123,14.277428516171895,0.9737976653439863
296,20.468420163033425,0.052447465972767934,17.751282407851733,0.044596781195313843,14.411147539669033,0.9738519655333625
297,20.45508456801931,0.052560108537609514,17.65533830658644,0.04468592457674645,14.545511276413832,0.9739062657227388
298,20.440770728954405,0.052672751102451086,17.55955794206304,0.04477506795817906,14.680510614954182,0.973960565912115
299,20.42548044622454,0.052785393667292665,17.463947280030425,0.04486421133961167,14.816136290220534,0.9740148661014912
300,20.409215671251303,0.052898036232134245,17.368512173032386,0.04495335472104428,14.95237888396585,0.9740691662908675
301,20.391978506743957,0.05301067879697582,17.273258361741345,0.04504249810247689,15.089228825295928,0.9741234664802436
302,20.373771206929764,0.0531233213618174,17.178191476303404,0.045131641483909496,15.226676391294246,0.9741777666696199
303,20.354596177762286,0.053235963926658976,17.083317037693583,0.045220784865342104,15.36471170774549,0.9742320668589961
304,20.334455977106828,0.05334860649150055,16.98864045907952,0.04530992824677471,15.503324749961635,0.9742863670483723
305,20.31335331490257,0.05346124905634213,16.894167047192557,0.04539907162820732,15.642505343714593,0.9743406672377486
306,20.29129105330065,0.05357389162118371,16.79990200370495,0.045488215009639926,15.782243166279336,0.9743949674271248
307,20.26827220677757,0.05368653418602528,16.70585042661162,0.045577358391072534,15.92252774758945,0.9744492676165011
308,20.244299942223197,0.05379917675086686,16.61201731161565,0.04566650177250514,16.063348471513105,0.9745035678058773
309,20.219377579002725,0.05391181931570844,16.51840755351609,0.045755645153937756,16.204694577246713,0.9745578679952536
310,20.19350858899197,0.05402446188055001,16.425025947597085,0.045844788535370364,16.346555160834022,0.9746121681846298
311,20.16669659658505,0.05413710444539159,16.331877191016996,0.04593393191680297,16.488919176811816,0.9746664683740061
312,20.138945378674006,0.05424974701023316,16.238965884196844,0.046023075298235586,16.631775439985837,0.9747207685633823
313,20.110258864599444,0.05436238957507474,16.14629653220675,0.04611221867966819,16.775112627337382,0.9747750687527585
314,20.08064113607152,0.05447503213991632,16.053873546149525,0.0462013620611008,16.918919280068152,0.9748293689421348
315,20.050096427060605,0.054587674704757894,15.961701244540471,0.04629050544253341,17.06318380577864,0.9748836691315109
316,20.018629123656748,0.05470031726959947,15.869783854682623,0.046379648823966016,17.207894480789037,0.9749379693208872
317,19.986243763897207,0.05481295983444105,15.778125514036315,0.046468792205398624,17.353039452597898,0.9749922695102634
318,19.9529450375614,0.054925602399282625,15.68673027158265,0.04655793558683123,17.498606742485126,0.9750465696996397
319,19.918737785932446,0.055038244964124204,15.595602089179753,0.04664707896826384,17.644584248260607,0.9751008698890159
320,19.883627001524463,0.055150887528965784,15.504744842911352,0.046736222349696446,17.790959747155046,0.9751551700783921
321,19.847617827775004,0.055263530093807356,15.414162324426876,0.04682536573112906,17.937720898858622,0.9752094702677684
322,19.81071555870177,0.055376172658648935,15.323858242272541,0.04691450911256167,18.084855248705903,0.9752637704571446
323,19.772925638522914,0.055488815223490515,15.233836223212665,0.047003652493994276,18.232350231008343,0.9753180706465209
324,19.73425366124016,0.05560145778833209,15.144099813540834,0.04709279587542689,18.380193172532262,0.9753723708358971
325,19.69470537018391,0.055714100353173666,15.054652480380375,0.0471819392568595,18.52837129612737,0.9754266710252734
326,19.65428665751983,0.05582674291801524,14.965497612973472,0.047271082638292106,18.676871724498685,0.9754809712146496
327,19.61300356371586,0.05593938548285682,14.876638523958771,0.04736022601972471,18.82568148412585,0.9755352714040257
328,19.570862276969258,0.0560520280476984,14.788078450636876,0.04744936940115732,18.974787509329346,0.975589571593402
329,19.52786913259277,0.05616467061253997,14.699820556223415,0.04753851278258993,19.124176646475657,0.9756438717827782
330,19.484030612359177,0.05627731317738155,14.611867931089337,0.047627656164022536,19.273835658331624,0.9756981719721545
331,19.439353343803838,0.05638995574222313,14.52422359398822,0.047716799545455144,19.42375122855456,0.9757524721615307
332,19.393844099484117,0.0565025983070647,14.436890493270223,0.04780594292688775,19.5739099663232,0.975806772350907
333,19.34750979619554,0.05661524087190628,14.34987150808245,0.04789508630832036,19.72429841110472,0.9758610725402832
334,19.30035749414347,0.05672788343674786,14.26316944955569,0.04798422968975297,19.87490303755608,0.9759153727296594
335,19.252394396070336,0.05684052600158943,14.17678706197711,0.04807337307118558,20.025710260554895,0.9759696729190357
336,19.203627846337266,0.05695316856643101,14.090727023948984,0.04816251645261819,20.176706440361453,0.9760239731084119
337,19.154065329959757,0.05706581113127259,14.0049919495332,0.0482516598340508,20.327877887902353,0.9760782732977882
338,19.103714471596994,0.05717845369611416,13.919584389381543,0.04834080321548341,20.47921087017663,0.9761325734871644
339,19.052583034493875,0.05729109626095574,13.834506831851675,0.04842994659691602,20.63069161577928,0.9761868736765407
340,19.000678919375748,0.057403738825797315,13.749761704108728,0.048519089978348626,20.78230632053572,0.9762411738659168
341,18.948010163294903,0.057516381390638895,13.665351373212589,0.04860823335978123,20.93404115325002,0.976295474055293
342,18.894584938428654,0.057629023955480474,13.581278147190812,0.04869737674121384,21.08588226155052,0.9763497742446693
343,18.840411550828545,0.057741666520322046,13.497544276097232,0.04878652012264645,21.237815777839707,0.9764040744340455
344,18.78549843912009,0.057854309085163626,13.414151953056285,0.048875663504079056,21.38982782533626,0.9764583746234218
345,18.729854173153004,0.057966951650005205,13.331103315293227,0.048964806885511664,21.541904524206505,0.976512674812798
346,18.67348745260127,0.05807959421484678,13.248400445150128,0.04905395026694427,21.694031997777742,0.9765669750021743
347,18.616407105512913,0.05819223677968836,13.16604537108798,0.049143093648376886,21.846196378832207,0.9766212751915505
348,18.558622086809173,0.058304879344529936,13.084040068674916,0.04923223702980949,21.998383815969643,0.9766755753809268
349,18.500141476732892,0.05841752190937151,13.002386461560592,0.0493213804112421,22.15058048003679,0.976729875570303
350,18.440974479245718,0.05853016447421309,12.921086422437103,0.049410523792674715,22.302772570616263,0.9767841757596792
351,18.38113042037415,0.05864280703905467,12.840141773986403,0.04949966717410732,22.454946322566414,0.9768384759490555
352,18.320618746504273,0.05875544960389624,12.75955428981441,0.04958881055553993,22.607088012610635,0.9768927761384317
353,18.25944902262501,0.05886809216873782,12.679325695372127,0.04967795393697254,22.7591839659621,0.9769470763278079
354,18.19763093051983,0.05898073473357939,12.599457668863717,0.049767097318405146,22.911220562984337,0.9770013765171841
355,18.135174266906986,0.05909337729842097,12.519951842141964,0.04985624069983775,23.06318424587314,0.9770556767065603
356,18.072088941528193,0.05920601986326255,12.44080980159113,0.04994538408127036,23.21506152536021,0.9771099768959366
357,18.00838497518591,0.05931866242810412,12.362033088997553,0.05003452746270297,23.366838987424103,0.9771642770853128
358,17.944072497729238,0.0594313049929457,12.283623202408016,0.05012367084413558,23.518503300007993,0.9772185772746891
359,17.879161745988647,0.05954394755778728,12.205581596976302,0.05021281422556819,23.67004121972979,0.9772728774640653
360,17.813663061659593,0.059656590122628854,12.127909685797885,0.0503019576070008,23.821439598582007,0.9773271776534416
361,17.747586889135494,0.05976923268747043,12.050608840733235,0.050391100988433406,23.972685390611918,0.9773814778428178
362,17.680943773289986,0.05988187525231201,11.973680393219702,0.05048024436986601,24.123765658572758,0.9774357780321941
363,17.61374435720911,0.059994517817153585,11.897125635072314,0.05056938775129862,24.274667580543042,0.9774900782215703
364,17.54599937987352,0.060107160381995164,11.820945819273616,0.050658531132731235,24.42537845649963,0.9775443784109465
365,17.477719673791277,0.060219802946836744,11.745142160752813,0.05074767451416384,24.575885714841583,0.9775986786003228
366,17.408916162581587,0.060332445511678316,11.669715837154268,0.05083681789559645,24.726176918854723,0.9776529787896989
367,17.339599858509942,0.060445088076519896,11.594667989595703,0.05092596127702906,24.87623977311164,0.9777072789790752
368,17.269781859975286,0.06055773064136147,11.51999972341613,0.051015104658461666,25.026062129792336,0.9777615791684514
369,17.199473348949684,0.06067037320620305,11.44571210891375,0.05110424803989427,25.175631994929397,0.9778158793578277
370,17.128685588371116,0.06078301577104463,11.371806182073955,0.05119339142132689,25.324937534558185,0.9778701795472039
371,17.05742991949013,0.0608956583358862,11.298282945287564,0.051282534802759495,25.473967080771324,0.9779244797365801
372,16.9857177591709,0.06100830090072778,11.22514336805945,0.0513716781841921,25.622709137667915,0.9779787799259564
373,16.913560597147608,0.06112094346556936,11.152388387707632,0.05146082156562471,25.771152387188035,0.9780330801153326
374,16.84096999323683,0.06123358603041093,11.080018910053028,0.05154996494705732,25.91928569483026,0.9780873803047089
375,16.767957574506713,0.06134622859525251,11.008035810099887,0.051639108328489926,26.067098115237805,0.9781416804940851
376,16.694535032403945,0.06145887116009409,10.936439932707003,0.05172825170992253,26.214578897651233,0.9781959806834614
377,16.62071411983927,0.06157151372493566,10.865232093249848,0.05181739509135515,26.361717491218513,0.9782502808728376
378,16.546506648232675,0.06168415628977724,10.79441307827359,0.051906538472787755,26.508503550155442,0.9783045810622137
379,16.471924484519057,0.06179679885461882,10.7239836461371,0.05199568185422036,26.65492693874976,0.97835888125159
380,16.396979548115556,0.06190944141946039,10.653944527647957,0.05208482523565297,26.80097773620215,0.9784131814409662
381,16.32168380785147,0.06202208398430197,10.584296426688521,0.05217396861708558,26.946646241297177,0.9784674816303425
382,16.24604927886214,0.062134726549143544,10.515040020832995,0.052263111998518186,27.09192297689821,0.9785217818197187
383,16.170088019447537,0.062247369113985124,10.446175961955511,0.0523522553799508,27.23679869425978,0.978576082009095
384,16.093812127897156,0.0623600116788267,10.37770487682925,0.05244139876138341,27.381264377149872,0.9786303821984712
385,16.01723373928219,0.062472654243668276,10.309627367716454,0.052530542142816015,27.525311245780575,0.9786846823878474
386,15.940365022216271,0.06258529680850985,10.24194401294941,0.05261968552424862,27.66893076053526,0.9787389825772237
387,15.863218175586217,0.06269793937335144,10.174655367502192,0.05270882890568123,27.812114625491443,0.9787932827665999
388,15.785805425253958,0.062810581938193,10.10776196355323,0.05279797228711384,27.954854791732107,0.9788475829559762
389,15.708139020731029,0.06292322450303459,10.041264311038438,0.05288711566854645,28.0971434604411,0.9789018831453524
390,15.630231231827175,0.06303586706787617,9.97516289819496,0.05297625904997906,28.23897308577576,0.9789561833347287
391,15.552094345274309,0.06314850963271773,9.909458192095252,0.05306540243141167,28.380336377516624,0.9790104835241048
392,15.473740661327295,0.06326115219755932,9.844150639171493,0.053154545812844275,28.521226303485342,0.979064783713481
393,15.39518249034331,0.0633737947624009,9.779240665730049,0.05324368919427688,28.661636091726788,0.9791190839028573
394,15.31643214934094,0.06348643732724246,9.71472867845593,0.05333283257570949,28.801559232456032,0.9791733840922335
395,15.23750195854071,0.06359907989208405,9.650615064906972,0.0534219759571421,28.94098947976034,0.9792276842816098
396,15.158404237888787,0.06371172245692562,9.586900193997614,0.05351111933857471,29.079920853059388,0.979281984470986
397,15.079151303565117,0.0638243650217672,9.523584416472042,0.05360026272000732,29.218347638313848,0.9793362846603623
398,14.999755464477891,0.06393700758660878,9.460668065366427,0.05368940610143993,29.356264388984513,0.9793905848497385
399,14.92022901874592,0.06404965015145035,9.398151456460157,0.053778549482872536,29.493665926736984,0.9794448850391148
400,14.840584250170448,0.06416229271629192,9.336034888715703,0.05386769286430514,29.630547341890786,0.979499185228491
401,14.760833424698205,0.06427493528113351,9.27431864470695,0.05395683624573775,29.766903993608384,0.9795534854178672
402,14.680988786877526,0.06438757784597508,9.213002991035662,0.054045979627170365,29.90273150982753,0.9796077856072435
403,14.601062556308952,0.06450022041081666,9.152088178735927,0.05413512300860297,30.038025786928745,0.9796620857966197
404,14.521066924092208,0.06461286297565824,9.091574443666161,0.05422426639003558,30.1727829891414,0.9797163859859959
405,14.441014049271526,0.06472550554049981,9.031462006888548,0.05431340977146819,30.306999547687443,0.9797706861753721
406,14.360916055280589,0.06483814810534139,8.971751075035511,0.054402553152900796,30.44067215965617,0.9798249863647484
407,14.280785026389296,0.06495079067018297,8.912441840662993,0.0544916965343334,30.57379778662007,0.9798792865541246
408,14.200633004154016,0.06506343323502455,8.853534482590186,0.05458083991576602,30.70637365298124,0.9799335867435008
409,14.120471983872953,0.06517607579986612,8.795029166225536,0.054669983297198625,30.838397244054462,0.9799878869328771
410,14.04031391104869,0.0652887183647077,8.736926043878524,0.05475912667863123,30.969866303885684,0.9800421871222533
411,13.960170677859526,0.06540136092954928,8.67922525505711,0.05484827006006384,31.100778832806668,0.9800964873116296
412,13.880054119641493,0.06551400349439085,8.62192692675044,0.05493741344149645,31.23113308472542,0.9801507875010058
413,13.799976011382848,0.06562664605923244,8.565031173696513,0.055026556822929056,31.36092756415762,0.9802050876903821
414,13.719948064232915,0.06573928862407401,8.508538098634519,0.05511570020436166,31.490161022994865,0.9802593878797583
415,13.63998192202697,0.06585193118891558,8.45244779254157,0.05520484358579428,31.618832457015735,0.9803136880691345
416,13.560089157829077,0.06596457375375717,8.396760334853441,0.055293986967226885,31.746941102139814,0.9803679882585108
417,13.480281270494727,0.06607721631859874,8.34147579366915,0.05538313034865949,31.874486430427467,0.9804222884478869
418,13.400569681254943,0.06618985888344031,8.286594225938936,0.0554722737300921,32.0014681458273,0.9804765886372632
419,13.320965730323762,0.0663025014482819,8.232115677635498,0.05556141711152471,32.12788617967463,0.9805308888266394
420,13.241480673530877,0.06641514401312347,8.178040183908093,0.055650560492957316,32.25374068594333,0.9805851890160157
421,13.162125678981246,0.06652778657796504,8.124367769219281,0.05573970387438993,32.37903203625461,0.9806394892053919
422,13.082911823743244,0.06664042914280663,8.071098447464063,0.05582884725582254,32.50376081464631,0.9806937893947681
423,13.003850090567525,0.0667530717076482,8.018232222071072,0.055917990637255145,32.627927812104616,0.9807480895841444
424,12.924951364637895,0.06686571427248977,7.965769086085668,0.05600713401868775,32.75153402086615,0.9808023897735206
425,12.846226430356197,0.06697835683733136,7.9137090222346975,0.05609627740012036,32.87458062848923,0.9808566899628969
426,12.767685968162962,0.06709099940217293,7.862052002972557,0.05618542078155297,32.997069011702436,0.9809109901522731
427,12.689340551395333,0.0672036419670145,7.810797990508549,0.05627456416298558,33.11900073003345,0.9809652903416494
428,12.611200643183981,0.06731628453185609,7.759946936815193,0.05636370754441819,33.24037751922337,0.9810195905310256
429,12.533276593391015,0.06742892709669766,7.709498783617335,0.0564528509258508,33.36120128442966,0.9810738907204017
430,12.455578635589928,0.06754156966153924,7.659453462361922,0.056541994307283405,33.48147409322798,0.981128190909778
431,12.378116884089742,0.06765421222638082,7.6098108941682705,0.05663113768871601,33.60119816840941,0.9811824910991542
432,12.300901331004713,0.0677668547912224,7.560570989758687,0.05672028107014862,33.720375880587376,0.9812367912885305
433,12.223941843371064,0.06787949735606397,7.511733649369323,0.056809424451581235,33.839009740614806,0.9812910914779067
434,12.147248160312573,0.06799213992090555,7.463298762641192,0.05689856783301384,33.95710239181739,0.981345391667283
435,12.070829890256334,0.06810478248574713,7.415266208491216,0.05698771121444645,34.07465660205282,0.9813996918566592
436,11.994696508200121,0.0682174250505887,7.367635854963302,0.05707685459587906,34.191675255596564,0.9814539920460355
437,11.918857353033053,0.06833006761543028,7.320407559059361,0.057165997977311665,34.30816134486462,0.9815082922354117
438,11.843321624910814,0.06844271018027184,7.2735811665502945,0.05725514135874427,34.42411796197805,0.9815625924247879
439,11.768098382686787,0.06855535274511343,7.227156511766894,0.05734428474017688,34.53954829017599,0.9816168926141642
440,11.693196541400667,0.06866799530995502,7.181133417370734,0.057433428121609495,34.654455595082936,0.9816711928035404
441,11.618624869825698,0.06878063787479657,7.135511694105099,0.0575225715030421,34.76884321584042,0.9817254929929167
442,11.544391988075766,0.06889328043963816,7.090291140525952,0.05761171488447471,34.882714556105036,0.9817797931822929
443,11.470506365274035,0.06900592300447975,7.045471542713138,0.05770085826590732,34.99607307492365,0.981834093371669
444,11.396976317283757,0.0691185655693213,7.0010526739618735,0.057790001647339925,35.10892227749296,0.9818883935610453
445,11.32381000450275,0.06923120813416289,6.957034294454683,0.05787914502877253,35.22126570580582,0.9819426937504215
446,11.25101542972291,0.06934385069900448,6.913416150913967,0.05796828841020515,35.333106929200554,0.9819969939397978
447,11.178600436055358,0.06945649326384604,6.870197976235357,0.058057431791637755,35.44444953481167,0.982051294129174
448,11.106572704922593,0.06956913582868762,6.827379489102136,0.05814657517307036,35.55529711793533,0.9821055943185503
449,11.034939754118813,0.06968177839352921,6.784960393580902,0.05823571855450297,35.665653272315076,0.9821598945079265
450,10.963708935939016,0.06979442095837077,6.742940378698797,0.05832486193593558,35.775521580356404,0.9822141946973028
451,10.892887435378004,0.06990706352321235,6.701319118002589,0.058414005317368185,35.88490560327631,0.982268494886679
452,10.822482268400451,0.07001970608805393,6.6600962690998795,0.0585031486988008,35.99380887119964,0.9823227950760552
453,10.752500280282327,0.0701323486528955,6.619271473182905,0.05859229208023341,36.10223487320535,0.9823770952654315
454,10.682948144025016,0.07024499121773708,6.578844354535132,0.058681435461666015,36.21018704733419,0.9824313954548077
455,10.613832358842622,0.07035763378257866,6.538814520021214,0.05877057884309862,36.31766877056487,0.9824856956441839
456,10.54515924872322,0.07047027634742023,6.499181558560661,0.05885972222453123,36.42468334876703,0.9825399958335601
457,10.476934961064808,0.07058291891226182,6.459945040585649,0.05894886560596384,36.531234006639046,0.9825942960229364
458,10.409165465386561,0.07069556147710339,6.421104517483508,0.059038008987396445,36.63732387763951,0.9826485962123126
459,10.341856552115855,0.07080820404194496,6.3826595210243635,0.05912715236882906,36.7429559939203,0.9827028964016888
460,10.275013831451826,0.07092084660678655,6.344609562774469,0.05921629575026167,36.84813327626993,0.9827571965910651
461,10.208642732305819,0.07103348917162812,6.306954133495745,0.059305439131694275,36.952858524076014,0.9828114967804413
462,10.142748501319062,0.07114613173646969,6.269692702532197,0.05939458251312688,37.057134405313455,0.9828657969698176
463,10.0773362019583,0.07125877430131128,6.232824717183679,0.05948372589455949,37.16096344657116,0.9829200971591938
464,10.012410713689397,0.07137141686615285,6.196349602067804,0.0595728692759921,37.26434802312045,0.9829743973485701
465,9.94797673122939,0.07148405943099442,6.160266758470458,0.05966201265742471,37.36729034903794,0.9830286975379463
466,9.884038763877243,0.07159670199583601,6.124575563685754,0.05975115603885732,37.46979246738966,0.9830829977273225
467,9.820601134923518,0.07170934456067758,6.089275370346037,0.05984029942028993,37.57185624048589,0.9831372979166988
468,9.757667981138963,0.07182198712551915,6.0543655057426475,0.059929442801722535,37.673483340213416,0.9831915981060749
469,9.695243252342513,0.07193462969036074,6.019845271138266,0.06001858618315514,37.77467523845911,0.9832458982954512
470,9.63333071104832,0.07204727225520231,5.985713941071479,0.06010772956458775,37.87543319762533,0.9833001984848274
471,9.571933932192154,0.07215991482004389,5.951970762654452,0.060196872946020365,37.97575826125393,0.9833544986742037
472,9.511056302937074,0.07227255738488547,5.91861495486445,0.06028601632745297,38.07565124476284,0.9834087988635799
473,9.45070102255827,0.07238519994972704,5.885645707830007,0.06037515970888558,38.17511272630437,0.9834630990529561
474,9.390871102406898,0.07249784251456862,5.8530621821126285,0.06046430309031819,38.274143037757256,0.9835173992423324
475,9.33156936595295,0.0726104850794102,5.820863507984839,0.060553446471750795,38.372742255856146,0.9835716994317086
476,9.272798448906782,0.07272312764425178,5.789048784705441,0.0606425898531834,38.47091019347102,0.9836259996210849
477,9.214560799419024,0.07283577020909335,5.757617079792885,0.06073173323461601,38.56864639104366,0.9836802998104611
478,9.156858678358773,0.07294841277393493,5.726567428297614,0.060820876616048625,38.66595010819041,0.9837345999998374
479,9.099694159669562,0.0730610553387765,5.695898832074319,0.06091001999748123,38.762820315478244,0.9837889001892136
480,9.043069130802673,0.07317369790361808,5.665610259055001,0.06099916337891384,38.85925568638631,0.9838432003785899
481,8.986985293227612,0.07328634046845967,5.635700642523742,0.06108830676034645,38.95525458945659,0.983897500567966
482,8.93144416301903,0.07339898303330124,5.606168880394227,0.061177450141779055,39.050815080647006,0.9839518007573422
483,8.876447071519667,0.07351162559814281,5.57701383449081,0.06126659352321166,39.145934895890996,0.9840061009467185
484,8.821995166078823,0.0736242681629844,5.548234329834202,0.06135573690464428,39.24061144387491,0.9840604011360947
485,8.768089410865649,0.07373691072782597,5.519829153932695,0.061444880286076885,39.33484179904214,0.984114701325471
486,8.7147305877567,0.07384955329266754,5.491797056079862,0.06153402366750949,39.42862269482825,0.9841690015148472
487,8.661919297297034,0.07396219585750913,5.464136746659766,0.0616231670489421,39.5219505171397,0.9842233017042235
488,8.6096559597342,0.0740748384223507,5.436846896460566,0.06171231043037471,39.61482129808127,0.9842776018935997
489,8.55794081612423,0.07418748098719227,5.4099261359975905,0.061801453811807315,39.707230709942124,0.9843319020829759
490,8.506773929508993,0.07430012355203386,5.383373054846771,0.06189059719323993,39.79917405944617,0.9843862022723522
491,8.456155186164006,0.07441276611687543,5.357186200989462,0.06197974057467254,39.89064628227815,0.9844405024617284
492,8.406084296915788,0.074525408681717,5.331364080169567,0.062068883956105145,39.981641937888604,0.9844948026511047
493,8.356560798527958,0.07463805124655859,5.305905155264028,0.06215802733753775,40.0721552045889,0.9845491028404809
494,8.307584055155086,0.07475069381140015,5.28080784566754,0.06224717071897036,40.162179874942055,0.984603403029857
495,8.259153259863242,0.07486333637624173,5.256070526692522,0.06233631410040297,40.251709351457016,0.9846577032192333
496,8.211267436216435,0.07497597894108332,5.231691528985279,0.062425457481835575,40.34073664259371,0.9847120034086095
497,8.163925439927693,0.07508862150592488,5.20766913795929,0.06251460086326818,40.429254359085704,0.9847663035979858
498,8.117125960573832,0.07520126407076647,5.1840015932465615,0.0626037442447008,40.51725471058737,0.984820603787362
499,8.070867523372792,0.07531390663560805,5.160687088168004,0.0626928876261334,40.60472950265239,0.9848749039767383
500,8.025148491022403,0.07542654920044961,5.13772376922367,0.06278203100756602,40.69167013404985,0.9849292041661145
501,7.979967065599358,0.0755391917652912,5.115109735603875,0.06287117438899861,40.778067594423916,0.9849835043554908
502,7.93532129051735,0.07565183433013278,5.092843038721942,0.06296031777043123,40.86391246230517,0.985037804544867
503,7.891209052543005,0.07576447689497434,5.070921681769619,0.06304946115186384,40.94919490347631,0.9850921047342432
504,7.847628083868415,0.07587711945981593,5.0493436192958345,0.06313860453329645,41.03390466970058,0.9851464049236195
505,7.804575964239074,0.07598976202465751,5.028106756809794,0.06322774791472906,41.11803109781739,0.9852007051129957
506,7.762050123135832,0.07610240458949907,5.007208950409159,0.06331689129616166,41.20156310921024,0.9852550053023719
507,7.720047842009533,0.07621504715434066,4.986648006434113,0.06340603467759427,41.28448920965241,0.9853093054917481
508,7.678566256567143,0.07632768971918223,4.966421681148141,0.06349517805902688,41.366797489534825,0.9853636056811244
509,7.637602359107838,0.0764403322840238,4.946527680446219,0.0635843214404595,41.44847562448081,0.9854179058705006
510,7.597153000907732,0.07655297484886539,4.926963659591227,0.0636734648218921,41.52951087635154,0.9854722060598768
511,7.557214894651934,0.07666561741370696,4.907727222979215,0.06376260820332472,41.609890094647035,0.9855265062492531
512,7.517784616912303,0.07677825997854854,4.888815923934319,0.06385175158475731,41.68959971830446,0.9855808064386293
513,7.478858610669696,0.07689090254339012,4.870227264533861,0.06394089496618993,41.76862577790018,0.9856351066280056
514,7.440433187879098,0.0770035451082317,4.851958695464419,0.06403003834762253,41.846953898254995,0.9856894068173818
515,7.4025045320761995,0.07711618767307327,4.83400761590932,0.06411918172905515,41.92456930144784,0.9857437070067581
516,7.365068701023975,0.07722883023791485,4.816371373468307,0.06420832511048775,42.0014568102392,0.9857980071961343
517,7.328121629397715,0.07734147280275643,4.799047264109772,0.06429746849192036,42.07760085190683,0.9858523073855106
518,7.291659131507005,0.077454115367598,4.782032532156193,0.06438661187335297,42.152985462493994,0.9859066075748868
519,7.255676904053147,0.07756675793243958,4.765324370303239,0.06447575525478558,42.22759429147462,0.985960907764263
520,7.220170528920502,0.07767940049728116,4.748919919672964,0.06456489863621818,42.301410606832285,0.9860152079536392
521,7.185135476000117,0.07779204306212273,4.732816269901587,0.06465404201765079,42.3744173005574,0.9860695081430154
522,7.150567106044194,0.07790468562696432,4.717010459262192,0.06474318539908341,42.446596894559406,0.9861238083323917
523,7.116460673549803,0.07801732819180589,4.70149947482278,0.06483232878051601,42.517931546995904,0.9861781085217679
524,7.082811329670197,0.07812997075664746,4.686280252639904,0.06492147216194863,42.58840305901864,0.9862324087111441
525,7.0496141251522495,0.07824261332148905,4.671349677988328,0.06501061554338122,42.657992881932614,0.9862867089005204
526,7.0168640132984095,0.07835525588633062,4.656704585626801,0.06509975892481384,42.72668212476914,0.9863410090898966
527,6.984555852951511,0.07846789845117219,4.642341760100339,0.06518890230624644,42.79445156227015,0.9863953092792729
528,6.95268441150096,0.07858054101601378,4.628257936079057,0.06527804568767906,42.86128164328184,0.9864496094686491
529,6.921244367908661,0.07869318358085535,4.614449798733818,0.06536718906911167,42.9271524995535,0.9865039096580254
530,6.89023031575303,0.07880582614569692,4.600913984148759,0.06545633245054427,42.992043954941266,0.9865582098474016
531,6.85963676628961,0.07891846871053851,4.587647079770775,0.06554547583197688,43.05593553500948,0.9866125100367779
532,6.82945815152662,0.07903111127538008,4.574645624896045,0.06563461921340949,43.118806477028166,0.986666810226154
533,6.799688827313855,0.07914375384022165,4.5619061111935455,0.0657237625948421,43.18063574036201,0.9867211104155302
534,6.770323076443373,0.07925639640506324,4.54942498326559,0.0658129059762747,43.241402017242635,0.9867754106049065
535,6.741355111760374,0.07936903896990481,4.537198639245264,0.06590204935770733,43.301083743924366,0.9868297107942827
536,6.712779079282664,0.07948168153474638,4.525223431430712,0.06599119273913992,43.35965911221195,0.986884010983659
537,6.684589061327138,0.07959432409958797,4.513495666956046,0.06608033612057254,43.41710608135695,0.9869383111730352
538,6.656779079641771,0.07970696666442954,4.502011608498831,0.06616947950200514,43.47340239031524,0.9869926113624115
539,6.629343098541408,0.07981960922927112,4.4907674750237625,0.06625862288343776,43.528525570358006,0.9870469115517877
540,6.602275028045949,0.0799322517941127,4.479759442562449,0.06634776626487035,43.58245295802831,0.9871012117411639
541,6.575568727019295,0.08004489435895427,4.46898364502886,0.06643690964630297,43.635161708435966,0.9871555119305402
542,6.549218006307528,0.08015753692379585,4.458436175070245,0.06652605302773558,43.686628808880485,0.9872098121199164
543,6.52321663187476,0.08027017948863743,4.448113084953047,0.06661519640916819,43.73683109279385,0.9872641123092927
544,6.497558327935254,0.080382822053479,4.438010387483472,0.0667043397906008,43.785745253993504,0.9873184124986689
545,6.472236780080103,0.08049546461832058,4.428124056962292,0.0667934831720334,43.83334786123416,0.987372712688045
546,6.447245638397177,0.08060810718316216,4.418450030173333,0.06688262655346601,43.879615373050726,0.9874270128774213
547,6.422578520582717,0.08072074974800372,4.408984207405243,0.06697176993489862,43.924524152877225,0.9874813130667975
548,6.3982290150431265,0.08083339231284531,4.3997224535059,0.06706091331633124,43.96805048443398,0.9875356132561738
549,6.374190683985576,0.0809460348776869,4.390660598968986,0.06715005669776383,44.010170587369075,0.98758991344555
550,6.3504570664959035,0.08105867744252845,4.381794441052003,0.06723920007919645,44.05086063314271,0.9876442136349263
551,6.3270216816023295,0.08117132000737004,4.373119744925216,0.06732834346062905,44.09009676114072,0.9876985138243025
552,6.303878031323793,0.08128396257221163,4.36463224485074,0.06741748684206167,44.12785509500589,0.9877528140136788
553,6.281019603701257,0.08139660513705319,4.356327645391145,0.06750663022349426,44.16411175917155,0.987807114203055
554,6.258439875810735,0.08150924770189477,4.348201622646786,0.06759577360492688,44.198842895584846,0.9878614143924312
555,6.236132316756725,0.08162189026673634,4.340249825521152,0.06768491698635949,44.232024680605264,0.9879157145818075
556,6.2140903906446034,0.08173453283157793,4.332467877013371,0.0677740603677921,44.26363334206277,0.9879700147711837
557,6.192307559530696,0.0818471753964195,4.324851375537126,0.06786320374922471,44.29364517646271,0.98802431496056
558,6.17077728634879,0.08195981796126107,4.317395896265058,0.06795234713065731,44.322036566319696,0.9880786151499361
559,6.149493037811702,0.08207246052610266,4.310096992497842,0.06804149051208992,44.34878399760675,0.9881329153393124
560,6.128448287286733,0.08218510309094423,4.302950197056975,0.06813063389352253,44.37386407730256,0.9881872155286886
561,6.10763651764371,0.0822977456557858,4.295951023700422,0.06821977727495515,44.39725355102186,0.9882415157180648
562,6.087051224074439,0.08241038822062739,4.289094968560097,0.06830892065638774,44.418929320711,0.9882958159074411
563,6.0666859168823715,0.08252303078546896,4.2823775116002425,0.06839806403782037,44.43886846239384,0.9883501160968173
564,6.046534124241299,0.08263567335031054,4.275794118095738,0.06848720741925296,44.457048243949124,0.9884044162861936
565,6.026589394921926,0.08274831591515212,4.269340240129248,0.06857635080068558,44.47344614290358,0.9884587164755698
566,6.006845300985265,0.0828609584799937,4.263011318106272,0.06866549418211819,44.488039864223076,0.9885130166649461
567,5.987295440441628,0.08297360104483527,4.25680278228695,0.0687546375635508,44.50080735808366,0.9885673168543223
568,5.967933439874317,0.08308624360967684,4.250710054333636,0.0688437809449834,44.51172683760626,0.9886216170436986
569,5.948752957026795,0.08319888617451843,4.24472854887308,0.06893292432641601,44.52077679653581,0.9886759172330748
570,5.929747683352433,0.08331152873936,4.238853675072181,0.06902206770784862,44.52793602684778,0.988730217422451
571,5.910911346525812,0.08342417130420157,4.233080838226163,0.06911121108928123,44.53318363626419,0.9887845176118272
572,5.892237712914581,0.08353681386904316,4.227405441358043,0.06920035447071383,44.53649906566063,0.9888388178012034
573,5.873720590010985,0.08364945643388473,4.221822886828271,0.06928949785214644,44.537862106346566,0.9888931179905797
574,5.855353828822071,0.0837620989987263,4.216328577953391,0.06937864123357906,44.5372529172012,0.9889474181799559
575,5.837131326217811,0.08387474156356789,4.210917920632557,0.06946778461501166,44.5346520416461,0.9890017183693322
576,5.819047027236166,0.08398738412840946,4.205586324980731,0.06955692799644428,44.53004042443719,0.9890560185587084
577,5.801094927344304,0.08410002669325103,4.200329206967429,0.06964607137787687,44.523399428258166,0.9891103187480846
578,5.783269074655218,0.08421266925809262,4.19514199005979,0.0697352147593095,44.514710850097316,0.9891646189374609
579,5.765563572098921,0.08432531182293419,4.190020106868832,0.0698243581407421,44.50395693738975,0.9892189191268371
580,5.747972579547476,0.08443795438777577,4.184959000797669,0.06991350152217471,44.49112040390827,0.9892732193162134
581,5.730490315893184,0.08455059695261735,4.17995412769054,0.07000264490360732,44.47618444538471,0.9893275195055896
582,5.713111061079239,0.08466323951745892,4.175000957481462,0.07009178828503992,44.459132754844674,0.9893818196949659
583,5.695829158082174,0.0847758820823005,4.170094975841283,0.07018093166647253,44.43994953763902,0.989436119884342
584,5.678639014845498,0.08488852464714208,4.165231685822021,0.07027007504790514,44.41861952615491,0.9894904200737182
585,5.661535106163942,0.08500116721198366,4.16040660949724,0.07035921842933776,44.39512799418994,0.9895447202630945
586,5.644511975517732,0.08511380977682523,4.155615289597352,0.07044836181077035,44.369460770973426,0.9895990204524707
587,5.627564236856354,0.08522645234166681,4.150853291138624,0.07053750519220298,44.341604254818606,0.989653320641847
588,5.610686576331358,0.08533909490650839,4.146116203044778,0.07062664857363557,44.311545426390225,0.9897076208312232
589,5.593873753977671,0.08545173747134996,4.14139963975999,0.07071579195506819,44.27927186157287,0.9897619210205995
590,5.577120605343038,0.08556438003619155,4.136699242852179,0.07080493533650078,44.244771743923756,0.9898162212099757
591,5.560422043065127,0.08567702260103312,4.1320106826054275,0.0708940787179334,44.20803387669754,0.9898705213993519
592,5.543773058395996,0.08578966516587469,4.1273296596004325,0.07098322209936601,44.169047694427405,0.9899248215887282
593,5.5271687226735065,0.08590230773071628,4.122651906281872,0.07107236548079862,44.12780327405008,0.9899791217781044
594,5.510604188739413,0.08601495029555785,4.117973188511588,0.07116150886223123,44.08429134556079,0.9900334219674807
595,5.494074692303852,0.08612759286039942,4.113289307106517,0.07125065224366384,44.03850330218677,0.9900877221568569
596,5.477575553255938,0.086240235425241,4.108596099360303,0.07133979562509644,43.9904312100655,0.9901420223462332
597,5.461102176920323,0.08635287799008258,4.103889440547538,0.07142893900652905,43.94006781741817,0.9901963225356093
598,5.444650055259423,0.08646552055492415,4.099165245409625,0.07151808238796167,43.88740656320574,0.9902506227249855
599,5.428214768021288,0.08657816311976572,4.094419469621224,0.07160722576939427,43.8324415852586,0.9903049229143618
600,5.411791983832882,0.08669080568460731,4.089648111236324,0.07169636915082689,43.77516772786911,0.990359223103738
601,5.39537746123873,0.08680344824944888,4.084847212112952,0.07178551253225948,43.71558054883751,0.9904135232931143
602,5.378967049684867,0.08691609081429046,4.080012859315569,0.0718746559136921,43.6536763259639,0.9904678234824905
603,5.362556690448054,0.08702873337913204,4.075141186494278,0.0719637992951247,43.589452062977706,0.9905221236718668
604,5.346142417510243,0.08714137594397361,4.070228375239858,0.07205294267655732,43.52290549489697,0.990576423861243
605,5.329720358378364,0.08725401850881519,4.065270656413844,0.07214208605798993,43.45403509281141,0.9906307240506192
606,5.313286734849442,0.08736666107365677,4.060264311452732,0.07223122943942253,43.38284006808377,0.9906850242399955
607,5.296837863721181,0.08747930363849835,4.055205673645506,0.07232037282085514,43.30932037596228,0.9907393244293717
608,5.2803701574480915,0.08759194620333992,4.050091129383726,0.07240951620228775,43.233476718602596,0.990793624618748
609,5.263880124743382,0.0877045887681815,4.044917119383334,0.07249865958372036,43.1553105474932,0.9908479248081241
610,5.247364371126701,0.08781723133302308,4.039680139877498,0.07258780296515296,43.074824065281064,0.9909022249975004
611,5.230819599418024,0.08792987389786465,4.034376743779756,0.07267694634658559,42.992020226998754,0.9909565251868766
612,5.214242610177887,0.08804251646270624,4.029003541816762,0.07276608972801818,42.906902740684856,0.9910108253762528
613,5.197630302094223,0.08815515902754781,4.023557203629999,0.0728552331094508,42.81947606740343,0.9910651255656291
614,5.18097967231614,0.08826780159238938,4.018034458845824,0.0729443764908834,42.72974542065831,0.9911194257550053
615,5.1642878167349275,0.08838044415723097,4.012432098113235,0.07303351987231602,42.63771676520429,0.9911737259443816
616,5.147551930212658,0.08849308672207254,4.006746974108837,0.07312266325374861,42.54339681525603,0.9912280261337578
617,5.130769306758785,0.08860572928691411,4.0009760025083985,0.07321180663518123,42.44679303209779,0.9912823263231341
618,5.113937339655102,0.0887183718517557,3.9951161629245906,0.07330095001661384,42.34791362109428,0.9913366265125103
619,5.0970535215295465,0.08883101441659727,3.989164499810338,0.07339009339804645,42.24676752810967,0.9913909267018866
620,5.080115444379283,0.08894365698143884,3.983118123327431,0.07347923677947905,42.143364435336316,0.9914452268912628
621,5.063120799543553,0.08905629954628043,3.976974210179925,0.07356838016091166,42.037714756539295,0.991499527080639
622,5.046067377626819,0.089168942111122,3.970730004411995,0.07365752354234427,41.92982963172263,0.9915538272700152
623,5.028953068372738,0.08928158467596357,3.96438281816987,0.07374666692377688,41.81972092122297,0.9916081274593914
624,5.011775860489526,0.08939422724080515,3.957930032427571,0.0738358103052095,41.707401199238646,0.9916624276487677
625,4.9945338414272875,0.08950686980564673,3.9513690976761437,0.07392495368664209,41.59288374680152,0.9917167278381439
626,4.977225197107974,0.0896195123704883,3.944697534576151,0.07401409706807471,41.47618254420028,0.9917710280275202
627,4.959848211608534,0.08973215493532988,3.9379129345732387,0.07410324044950731,41.35731226286422,0.9918253282168964
628,4.942401266797951,0.08984479750017146,3.9310129604765334,0.07419238383093993,41.23628825671883,0.9918796284062726
629,4.924882841928906,0.08995744006501304,3.9239953469998032,0.07428152721237254,41.11312655302005,0.9919339285956489
630,4.907291513184635,0.09007008262985461,3.916857901265194,0.07437067059380514,40.98784384268331,0.9919882287850251
631,4.8896259531818185,0.0901827251946962,3.909598503269499,0.07445981397523775,40.86045747011541,0.9920425289744014
632,4.871884930430238,0.09029536775953777,3.902215106312898,0.07454895735667036,40.730985422563215,0.9920968291637776
633,4.854067308749883,0.09040801032437934,3.8947057373901592,0.07463810073810297,40.59944631899147,0.9921511293531539
634,4.836172046646377,0.09052065288922093,3.8870684975442713,0.07472724411953557,40.46585939850539,0.99220542954253
635,4.818198196645513,0.0906332954540625,3.879301562182614,0.07481638750096818,40.330244508326004,0.9922597297319062
636,4.800144904587661,0.09074593801890407,3.871403181355682,0.07490553088240079,40.19262209134297,0.9923140299212825
637,4.78201140888295,0.09085858058374566,3.8633716799984903,0.07499467426383341,40.05301317324994,0.9923683301106587
638,4.763797039728076,0.09097122314858723,3.855205458134804,0.075083817645266,39.911439349283555,0.992422630300035
639,4.745501218285542,0.0910838657134288,3.8469029910443115,0.07517296102669863,39.76792277058235,0.9924769304894112
640,4.727123455826317,0.09119650827827039,3.838462829393002,0.07526210440813122,39.622486130177265,0.9925312306787875
641,4.7086633528367345,0.09130915084311196,3.8298835993268794,0.07535124778956384,39.47515264863693,0.9925855308681637
642,4.690120598090568,0.09142179340795353,3.8211640025293505,0.07544039117099645,39.325946059380676,0.99263983105754
643,4.671494967687249,0.09153443597279512,3.8123028162424806,0.07552953455242906,39.17489059367824,0.9926941312469162
644,4.652786324057139,0.09164707853763669,3.803298893252477,0.07561867793386166,39.02201096535352,0.9927484314362924
645,4.6339946149347755,0.09175972110247826,3.7941511618396864,0.07570782131529427,38.867332355213016,0.9928027316256687
646,4.615119872301152,0.09187236366731985,3.7848586256934977,0.07579696469672688,38.710880395211916,0.9928570318150449
647,4.596162211295925,0.09198500623216142,3.775420363792483,0.07588610807815949,38.5526811523836,0.9929113320044212
648,4.577121829100539,0.092097648797003,3.7658355302502162,0.07597525145959211,38.39276111254664,0.9929656321937973
649,4.557999003793332,0.09221029136184458,3.7561033541271804,0.0760643948410247,38.231147163807975,0.9930199323831735
650,4.538794093177567,0.09232293392668615,3.746223139209186,0.07615353822245732,38.06786657988899,0.9930742325725498
651,4.51950753358337,0.09243557649152773,3.736194263752838,0.07624268160388992,37.902947003280815,0.993128532761926
652,4.500139838644704,0.0925482190563693,3.7260161801984397,0.07633182498532254,37.73641642826154,0.9931828329513023
653,4.480691598052283,0.09266086162121089,3.7156884148509635,0.07642096836675513,37.56830318378685,0.9932371331406785
654,4.461163476283529,0.09277350418605246,3.705210567529502,0.07651011174818775,37.39863591627674,0.9932914333300548
655,4.441556211310568,0.09288614675089403,3.6945823111858527,0.07659925512962036,37.2274435723165,0.993345733519431
656,4.421870613287328,0.09299878931573562,3.683803391492717,0.07668839851105297,37.054755381294726,0.9934000337088073
657,4.402107563216739,0.09311143188057719,3.6728736264021573,0.07677754189248558,36.88060083799137,0.9934543338981835
658,4.3822680115991375,0.09322407444541876,3.661792905674893,0.07686668527391818,36.70500968514352,0.9935086340875597
659,4.362352977062857,0.09333671701026035,3.650561190381043,0.07695582865535079,36.52801189600228,0.993562934276936
660,4.342363544978066,0.09344935957510192,3.639178512372958,0.0770449720367834,36.3496376569023,0.9936172344663121
661,4.3223008660549285,0.09356200213994349,3.6276449737307876,0.07713411541821602,36.169917349862764,0.9936715346556884
662,4.302166154927071,0.09367464470478508,3.6159607461814325,0.07722325879964861,35.98888153523856,0.9937258348450646
663,4.28196068872145,0.09378728726962665,3.6041260704915477,0.07731240218108124,35.80656093444045,0.9937801350344408
664,4.261685805615606,0.09389992983446822,3.592141255835315,0.07740154556251383,35.622986412742385,0.9938344352238171
665,4.241342903383386,0.09401257239930981,3.580006679137593,0.07749068894394645,35.43818896219463,0.9938887354131933
666,4.220933437930117,0.09412521496415138,3.567722784393273,0.07757983232537904,35.252199684659374,0.9939430356025696
667,4.200458921818288,0.09423785752899295,3.555290081963392,0.07766897570681167,35.065049774989596,0.9939973357919458
668,4.179920922784743,0.09435050009383454,3.5427091478488912,0.07775811908824427,34.87677050436147,0.9940516359813221
669,4.159321062250384,0.09446314265867611,3.5299806229425834,0.07784726246967688,34.687393203786016,0.9941059361706983
670,4.138661013823422,0.09457578522351769,3.517105212260178,0.07793640585110949,34.49694924780964,0.9941602363600746
671,4.117942501797123,0.09468842778835927,3.50408368415104,0.0780255492325421,34.30547003842237,0.9942145365494508
672,4.097167299643088,0.09480107035320084,3.4909168694894395,0.0781146926139747,34.11298698918838,0.994268836738827
673,4.076337228500988,0.09491371291804242,3.4776056608470243,0.07820383599540731,33.91953150961682,0.9943231369282032
674,4.055454155665776,0.095026355482884,3.464151011647276,0.07829297937683993,33.72513498977884,0.9943774371175794
675,4.03451999307329,0.09513899804772558,3.450553935302697,0.07838212275827253,33.52982878519942,0.9944317373069557
676,4.013536695785196,0.09525164061256715,3.4368155043354354,0.07847126613970515,33.333644202023166,0.9944860374963319
677,3.9925062604742276,0.09536428317740873,3.4229368494821864,0.07856040952113774,33.13661248247519,0.9945403376857082
678,3.9714307239106144,0.09547692574225031,3.4089191587839913,0.07864955290257036,32.93876479062964,0.9945946378750844
679,3.9503121614506096,0.09558956830709188,3.394763676661829,0.07873869628400296,32.74013219849139,0.9946489380644606
680,3.9291526855280106,0.09570221087193345,3.38047170297858,0.07882783966543558,32.54074567241108,0.9947032382538369
681,3.9079544441495537,0.09581485343677504,3.3660445920882744,0.07891698304686819,32.340636059837855,0.9947575384432131
682,3.8867196193950186,0.09592749600161661,3.351483751873209,0.0790061264283008,32.13983407642248,0.9948118386325894
683,3.8654504259229223,0.09604013856645818,3.3367906427697736,0.0790952698097334,31.938370293479558,0.9948661388219656
684,3.8441491094825886,0.09615278113129977,3.321966776783665,0.07918441319116601,31.736275125820427,0.9949204390113419
685,3.8228179454334312,0.09626542369614134,3.307013716495215,0.07927355657259862,31.53357881995896,0.994974739200718
686,3.801459237272243,0.09637806626098291,3.2919330740555686,0.07936269995403122,31.330311442703966,0.9950290393900942
687,3.780075315169233,0.0964907088258245,3.2767265101744067,0.07945184333546385,31.12650287014546,0.9950833395794705
688,3.7586685345136033,0.09660335139066607,3.261395733099897,0.07954098671689644,30.922182777034358,0.9951376397688467
689,3.737241274469382,0.09671599395550765,3.2459424975916087,0.07963013009832906,30.717380626570325,0.995191939958223
690,3.715795936542224,0.09682863652034923,3.230368603887046,0.07971927347976165,30.51212566059346,0.9952462401475992
691,3.694334943157888,0.0969412790851908,3.214675896662473,0.07980841686119428,30.306446890193648,0.9953005403369755
692,3.6728607362530425,0.09705392165003238,3.1988662639887195,0.07989756024262687,30.10037308673467,0.9953548405263517
693,3.6513757758790932,0.09716656421487396,3.1829416362825746,0.07998670362405949,29.893932773298957,0.995409140715728
694,3.6298825388196154,0.09727920677971554,3.166903985254486,0.0800758470054921,29.687154216554248,0.9954634409051042
695,3.608383517222035,0.09739184934455711,3.150755322853123,0.0801649903869247,29.480065419047232,0.9955177410944804
696,3.586881217244141,0.0975044919093987,3.134497700207459,0.08025413376835731,29.272694111917943,0.9955720412838567
697,3.565378157715981,0.09761713447424027,3.1181332065669833,0.08034327714978992,29.06506774804511,0.9956263414732329
698,3.543876868817708,0.09772977703908184,3.101663968240626,0.08043242053122253,28.85721349561511,0.9956806416626092
699,3.5223798907738724,0.09784241960392343,3.0850921475349913,0.08052156391265514,28.649158232116758,0.9957349418519853
700,3.5008897725646757,0.097955062168765,3.068419941692442,0.08061070729408776,28.440928538760105,0.9957892420413615
701,3.4794090706546497,0.09806770473360657,3.051649581829632,0.08069985067552035,28.232550695317357,0.9958435422307378
702,3.457940347739231,0.09818034729844816,3.034783331876964,0.08078899405695297,28.024050675383215,0.995897842420114
703,3.436486171509618,0.09829298986328973,3.0178234875195966,0.08087813743838558,27.81545414205173,0.9959521426094903
704,3.4150491134363694,0.0984056324281313,3.0007723751403885,0.08096728081981819,27.606786444005795,0.9960064427988665
705,3.3936317475720608,0.09851827499297289,2.9836323507653906,0.0810564242012508,27.398072612014705,0.9960607429882428
706,3.372236649373442,0.09863091755781446,2.9664057990123003,0.0811455675826834,27.18933735583755,0.996115043177619
707,3.3508663945433144,0.09874356012265603,2.949095132042365,0.08123471096411601,26.980605061520492,0.9961693433669953
708,3.329523557892526,0.0988562026874976,2.931702788516182,0.08132385434554862,26.77189978909097,0.9962236435563715
709,3.308210712222359,0.09896884525233919,2.9142312325538517,0.08141299772698123,26.56324527063577,0.9962779437457477
710,3.286930427227526,0.09908148781718076,2.8966829526998565,0.08150214110841383,26.354664908758338,0.996332243935124
711,3.2656852684200226,0.09919413038202234,2.87906046089313,0.08159128448984644,26.14618177541093,0.9963865441245001
712,3.2444777960741096,0.09930677294686392,2.861366291442654,0.08168042787127905,25.937818611083923,0.9964408443138764
713,3.223310564192545,0.0994194155117055,2.8436030000089865,0.08176957125271166,25.729597824360535,0.9964951445032526
714,3.2021861194942263,0.09953205807654707,2.8257731625920655,0.08185871463414426,25.521541491811938,0.9965494446926288
715,3.18110700042347,0.09964470064138865,2.8078793745256343,0.08194785801557689,25.313671358233755,0.9966037448820051
716,3.160075736180966,0.09975734320623023,2.789924249478609,0.08203700139700949,25.106008837210744,0.9966580450713813
717,3.1390948457765098,0.0998699857710718,2.771910418463695,0.0821261447784421,24.89857501200305,0.9967123452607576
718,3.1181668371036446,0.09998262833591338,2.7538405288535595,0.08221528815987471,24.69139063673754,0.9967666454501338
719,3.0972942060362216,0.10009527090075496,2.735717243404826,0.08230443154130732,24.48447613790257,0.9968209456395101
720,3.0764794355468696,0.10020791346559653,2.7175432392901575,0.08239357492273992,24.277851616129045,0.9968752458288863
721,3.055724994847488,0.10032055603043812,2.6993212071386625,0.08248271830417253,24.071536848249057,0.9969295460182626
722,3.0350333385516657,0.10043319859527969,2.68105385008489,0.08257186168560514,23.865551289623223,0.9969838462076388
723,3.014406905858969,0.10054584116012126,2.6627438828265753,0.08266100506703775,23.659914076718618,0.997038146397015
724,2.9938481197611564,0.10065848372496285,2.644394030691397,0.08275014844847035,23.454644029934805,0.9970924465863913
725,2.9733593862701397,0.10077112628980442,2.62600702871289,0.08283929182990296,23.249759656660064,0.9971467467757674
726,2.9529430936675998,0.10088376885464599,2.6075856207156938,0.08292843521133557,23.045279154545625,0.9972010469651437
727,2.932601611776229,0.10099641141948758,2.589132558410313,0.08301757859276819,22.841220414992215,0.9972553471545199
728,2.9123372912523835,0.10110905398432915,2.570650600497518,0.0831067219742008,22.63760102683013,0.9973096473438962
729,2.8921524628999786,0.10122169654917072,2.5521425117824967,0.0831958653556334,22.434438280180846,0.9973639475332724
730,2.872049437005559,0.10133433911401231,2.533611062298917,0.08328500873706601,22.23174917049428,0.9974182477226486
731,2.852030502694256,0.10144698167885388,2.515059026442968,0.08337415211849862,22.029550402742924,0.9974725479120249
732,2.8320979273064264,0.10155962424369545,2.4964891821174784,0.08346329549993123,21.827858395763435,0.9975268481014011
733,2.812253955794852,0.10167226680853704,2.477904309886192,0.08355243888136384,21.62668928673237,0.9975811482907774
734,2.792500810142148,0.10178490937337861,2.459307192138254,0.08364158226279644,21.426058935766488,0.9976354484801536
735,2.7728406887981514,0.10189755193822018,2.44070061226298,0.08373072564422905,21.22598293062879,0.9976897486695299
736,2.7532757661370963,0.10201019450306176,2.4220873538349257,0.08381986902566166,21.026476591536916,0.9977440488589061
737,2.7338081919341954,0.10212283706790334,2.403470199809287,0.08390901240709427,20.827554976055616,0.9977983490482822
738,2.7144400908613684,0.10223547963274492,2.3848519317276846,0.08399815578852687,20.629232884060997,0.9978526492376585
739,2.695173562001842,0.10234812219758649,2.3662353289342706,0.08408729916995948,20.43152486277327,0.9979069494270347
740,2.6760106783832374,0.10246076476242807,2.3476231678022246,0.0841764425513921,20.234445211831215,0.997961249616411
741,2.6569534865288658,0.10257340732726965,2.3290182209705885,0.08426558593282471,20.038007988411866,0.9980155498057872
742,2.6380040060268475,0.10268604989211122,2.3104232565914002,0.08435472931425732,19.842227012375044,0.9980698499951635
743,2.619164229116728,0.1027986924569528,2.291841037587139,0.08444387269568993,19.647115871424496,0.9981241501845397
744,2.6004361202932147,0.10291133502179438,2.2732743209184156,0.08453301607712253,19.45268792627389,0.998178450373916
745,2.5818216159266516,0.10302397758663595,2.254725856861837,0.08462215945855514,19.258956315809417,0.9982327505632922
746,2.5633226238998748,0.10313662015147754,2.236198388298034,0.08471130283998775,19.06593396223216,0.9982870507526684
747,2.5449410232610274,0.10324926271631911,2.217694650009745,0.08480044622142036,18.87363357617844,0.9983413509420447
748,2.5266786638919725,0.10336190528116068,2.1992173679898923,0.08488958960285296,18.682067661801838,0.9983956511314209
749,2.508537366191866,0.10347454784600227,2.1807692587595953,0.08497873298428557,18.491248521809243,0.9984499513207972
750,2.49051892077551,0.10358719041084384,2.162353028695998,0.08506787636571818,18.301188262444146,0.9985042515101733
751,2.4726250881860574,0.10369983297568541,2.143971373369839,0.08515701974715079,18.111898798399146,0.9985585516995495
752,2.4548575986216563,0.103812475540527,2.1256269768926583,0.0852461631285834,17.92339185766371,0.9986128518889258
753,2.4372181516756104,0.10392511810536857,2.1073225112735408,0.08533530651001602,17.735678986283883,0.998667152078302
754,2.419708416089635,0.10403776067021014,2.0890606357852968,0.08542444989144862,17.54877155303481,0.9987214522676783
755,2.4023300295197854,0.10415040323505173,2.070843996339928,0.08551359327288123,17.362680753994773,0.9987757524570545
756,2.3850845983146183,0.1042630457998933,2.052675224873318,0.08560273665431384,17.177417617016374,0.9988300526464308
757,2.367973697305181,0.10437568836473488,2.0345569387389775,0.08569188003574645,16.992993006081523,0.998884352835807
758,2.3509988696063733,0.10448833092957646,2.0164917401107507,0.08578102341717905,16.809417625541702,0.9989386530251833
759,2.3341616264292853,0.10460097349441803,1.9984822153943365,0.08587016679861166,16.626702024231225,0.9989929532145595
760,2.3174634469040507,0.1047136160592596,1.980530934647508,0.08595931018004427,16.444856599449295,0.9990472534039357
761,2.300905777912829,0.10482625862410119,1.9626404510088844,0.08604845356147688,16.26389160080756,0.999101553593312
762,2.2844900339324745,0.10493890118894277,1.9448133001351366,0.08613759694290948,16.083817133932182,0.9991558537826881
763,2.268217596886461,0.10505154375378434,1.9270519996464794,0.08622674032434209,15.904643164021191,0.9992101539720644
764,2.252089816005695,0.10516418631862591,1.9093590485803185,0.0863158837057747,15.726379519252932,0.9992644541614406
765,2.2361080076977546,0.1052768288834675,1.8917369268529125,0.08640502708720732,15.549035894035605,0.9993187543508169
766,2.220273455424179,0.10538947144830907,1.8741880947289251,0.08649417046863993,15.372621852099758,0.9993730545401931
767,2.204587409585418,0.10550211401315064,1.856714992298695,0.08658331385007254,15.197146829430197,0.9994273547295693
768,2.1890510874130293,0.10561475657799223,1.8393200389631328,0.08667245723150514,15.022620137029115,0.9994816549189456
769,2.173665672868735,0.1057273991428338,1.8220056329260814,0.08676160061293775,14.849050963515607,0.9995359551083218
770,2.158432316549996,0.10584004170767537,1.8047741506939956,0.08685074399437036,14.676448377553676,0.9995902552976981
771,2.143352135601679,0.10595268427251696,1.78762794658283,0.08693988737580297,14.504821330108951,0.9996445554870743
772,2.128426213633527,0.10606532683735853,1.7705693522319912,0.08702903075723557,14.334178656534487,0.9996988556764506
773,2.1136556006429963,0.1061779694022001,1.7536006761252154,0.08711817413866818,14.164529078479104,0.9997531558658268
774,2.0990413129431826,0.10629061196704169,1.7367242031182546,0.08720731752010079,13.995881205625128,0.999807456055203
775,2.0845843330954925,0.10640325453188326,1.7199421939732387,0.0872964609015334,13.828243537249522,0.9998617562445793
776,2.0702856098467044,0.10651589709672483,1.7032568848995921,0.087385604282966,13.661624463611103,0.9999160564339554
777,2.0561460580701323,0.10662853966156642,1.6866704871013873,0.08747474766439861,13.49603226716139,0.9999703566233317
778,2.0421665587106226,0.106741182226408,1.6701851863309995,0.08756389104583123,13.331475123586966,1.000024656812708
779,2.028347958733015,0.10685382479124957,1.6538031424489636,0.08765303442726384,13.167961102673974,1.0000789570020843
780,2.014691071073862,0.10696646735609115,1.6375264889899475,0.08774217780869645,13.00549816900331,1.0001332571914605
781,2.001196674596139,0.10707910992093272,1.6213573327346622,0.08783132119012906,12.844094182477843,1.0001875573808368
782,1.9878655140466288,0.1071917524857743,1.605297753287688,0.08792046457156166,12.683756898681231,1.0002418575702128
783,1.9746983000158096,0.10730439505061588,1.589349802661066,0.08800960795299427,12.524493969070043,1.000296157759589
784,1.9616957089000149,0.10741703761545746,1.573515504863579,0.08809875133442688,12.366312941006932,1.0003504579489653
785,1.948858382865598,0.10752968018029903,1.5577968554956299,0.08818789471585949,12.2092212576305,1.0004047581383415
786,1.936186929814955,0.10764232274514061,1.5421958213496345,0.0882770380972921,12.053226257570218,1.0004590583277178
787,1.923681923354231,0.10775496530998219,1.5267143400158445,0.0883661814787247,11.898335174507748,1.000513358517094
788,1.9113439027624681,0.10786760787482376,1.5113543194935346,0.08845532486015731,11.74455513658808,1.0005676587064702
789,1.8991733729621196,0.10798025043966533,1.4961176378074712,0.08854446824158992,11.591893165686502,1.0006219588958465
790,1.8871708044907474,0.10809289300450692,1.481006142629618,0.08863361162302252,11.440356176530175,1.0006762590852227
791,1.8753366334737822,0.10820553556934849,1.4660216509059938,0.08872275500445514,11.28995097568547,1.000730559274599
792,1.8636712615982147,0.10831817813419006,1.4511659484886694,0.08881189838588775,11.140684260410243,1.0007848594639752
793,1.8521750560871757,0.10843082069903165,1.436440789772804,0.08890104176732036,10.992562617377471,1.0008391596533515
794,1.8408483496752643,0.10854346326387322,1.4218478973387298,0.08899018514875297,10.845592521276599,1.0008934598427277
795,1.82969144058456,0.1086561058287148,1.4073889615990183,0.08907932853018558,10.699780333292532,1.000947760032104
796,1.8187045925013239,0.10876874839355638,1.393065640450518,0.08916847191161818,10.555132299474048,1.0010020602214802
797,1.8078880345532808,0.10888139095839795,1.3788795589313247,0.08925761529305079,10.411654548991727,1.0010563604108564
798,1.7972419612874797,0.10899403352323953,1.3648323088826753,0.0893467586744834,10.269353092292803,1.0011106606002327
799,1.7867665326487496,0.10910667608808111,1.3509254486157574,0.089435902055916,10.128233819157686,1.001164960789609
800,1.7764618739587363,0.10921931865292268,1.3371605025834254,0.08952504543734861,9.98830249666549,1.0012192609789852
801,1.766328075895503,0.10933196121776426,1.323538961056823,0.08961418881878122,9.849564767069586,1.0012735611683614
802,1.756365194473813,0.10944460378260584,1.3100622798069266,0.08970333220021383,9.71202614559501,1.0013278613577377
803,1.7465732510260674,0.10955724634744742,1.2967318797910112,0.08979247558164645,9.575692018158785,1.001382161547114
804,1.7369522321839728,0.10966988891228899,1.2835491468440834,0.08988161896307906,9.440567639020864,1.0014364617364901
805,1.72750208986106,0.10978253147713057,1.2705154313752718,0.08997076234451166,9.306658128370854,1.0014907619258664
806,1.718222741236089,0.10989517404197215,1.2576320480692413,0.09005990572594427,9.173968469858107,1.0015450621152426
807,1.7091140687374595,0.11000781660681372,1.2449002755926533,0.09014904910737688,9.042503508066702,1.0015993623046189
808,1.700175920028767,0.1101204591716553,1.2323213563057183,0.09023819248880949,8.912267945947558,1.001653662493995
809,1.691408107995596,0.11023310173649688,1.219896495978893,0.0903273358702421,8.783266342205733,1.0017079626833711
810,1.6828104107337039,0.11034574430133845,1.2076268635147798,0.0904164792516747,8.655503108658811,1.0017622628727474
811,1.6743825715387692,0.11045838686618004,1.1955135906752938,0.09050562263310731,8.528982507562061,1.0018165630621236
812,1.6661242988978355,0.11057102943102161,1.183557771814159,0.09059476601453992,8.403708648910639,1.0018708632514999
813,1.658035266482634,0.11068367199586318,1.1717604636148196,0.09068390939597253,8.279685487726669,1.0019251634408761
814,1.6501151131450082,0.11079631456070477,1.160122684833834,0.09077305277740513,8.156916821333224,1.0019794636302524
815,1.6423634429145804,0.11090895712554634,1.1486454160498432,0.09086219615883774,8.035406286622278,1.0020337638196286
816,1.6347798249989034,0.11102159969038791,1.1373295994182195,0.09095133954027036,7.915157357323493,1.0020880640090049
817,1.6273637937863168,0.11113424225522948,1.1261761384314666,0.09104048292170297,7.796173341275245,1.002142364198381
818,1.620114848851717,0.11124688482007107,1.1151858976854854,0.09112962630313558,7.678457377708657,1.0021966643877573
819,1.6130324549654802,0.11135952738491264,1.1043597026518241,0.09121876968456819,7.562012434545893,1.0022509645771336
820,1.6061160421057994,0.11147216994975422,1.0936983394560147,0.09130791306600079,7.446841305719467,1.0023052647665098
821,1.5993650054746629,0.1115848125145958,1.0832025546621036,0.0913970564474334,7.332946608517175,1.002359564955886
822,1.5927787055177516,0.11169745507943737,1.0728730550635284,0.09148619982886601,7.220330780959041,1.0024138651452623
823,1.5863564679485118,0.11181009764427895,1.0627105074804297,0.09157534321029862,7.108996079207413,1.0024681653346386
824,1.580097583776688,0.11192274020912053,1.052715538563575,0.09166448659173122,6.998944575019873,1.0025224655240148
825,1.5740013093415715,0.1120353827739621,1.042888734604981,0.09175362997316383,6.890178153245857,1.002576765713391
826,1.5680668663502815,0.11214802533880368,1.03323064135542,0.09184277335459644,6.782698509372833,1.0026310659027673
827,1.5622934419213328,0.11226066790364526,1.0237417638489232,0.09193191673602905,6.676507147125947,1.0026853660921435
828,1.5566801886338155,0.11237331046848684,1.014422566234452,0.09202106011746165,6.571605376126664,1.0027396662815198
829,1.5512262245824608,0.11248595303332841,1.0052734716148666,0.09211020349889427,6.467994309610895,1.002793966470896
830,1.5459306334389016,0.11259859559817,0.9962948618933767,0.09219934688032688,6.365674862215191,1.0028482666602723
831,1.5407924645194326,0.11271123816301157,0.9874870776275978,0.09228849026175949,6.264647747831184,1.0029025668496485
832,1.5358107328595743,0.11282388072785314,0.9788504178914104,0.0923776336431921,6.164913477533242,1.0029568670390248
833,1.5309844192957431,0.11293652329269473,0.9703851401447625,0.0924667770246247,6.066472357582736,1.0030111672284008
834,1.5263124705543374,0.1130491658575363,0.9620914601115967,0.09255592040605731,5.969324487510851,1.003065467417777
835,1.5217937993485542,0.11316180842237787,0.9539695516660669,0.09264506378748992,5.873469758286283,1.0031197676071533
836,1.517427284483227,0.11327445098721946,0.9460195467272149,0.09273420716892253,5.778907850566413,1.0031740677965295
837,1.5132117709680173,0.11338709355206103,0.938241535162291,0.09282335055035514,5.6856382330377695,1.0032283679859058
838,1.5091460701392336,0.1134997361169026,0.9306355646988875,0.09291249393178774,5.593660160848322,1.003282668175282
839,1.5052289597906117,0.11361237868174419,0.9232016408460647,0.09300163731322035,5.502972674131186,1.0033369683646582
840,1.5014591843133405,0.11372502124658576,0.9159397268246526,0.09309078069465296,5.413574596626119,1.0033912685540345
841,1.497835454845624,0.11383766381142733,0.9088497435069064,0.09317992407608558,5.325464534397873,1.0034455687434107
842,1.4943564494321062,0.11395030637626892,0.9019315693657062,0.09326906745751819,5.238640874654594,1.003499868932787
843,1.4910208131934064,0.11406294894111049,0.89518504043346,0.0933582108389508,5.153101784667688,1.0035541691221632
844,1.4878271585060816,0.11417559150595206,0.8886099502709314,0.0934473542203834,5.06884521079593,1.0036084693115395
845,1.4847740651932864,0.11428823407079364,0.8822060499461416,0.09353649760181601,4.985868877612512,1.0036627695009157
846,1.4818600807263977,0.11440087663563522,0.8759730480235454,0.09362564098324862,4.90417028714015,1.003717069690292
847,1.4790837204378897,0.1145135192004768,0.8699106105636677,0.09371478436468123,4.8237467181925915,1.0037713698796682
848,1.476443467745696,0.11462616176531837,0.864018361133371,0.09380392774611383,4.744595225824781,1.0038256700690444
849,1.4739377743893327,0.11473880433015995,0.8582958808269471,0.09389307112754644,4.66671264089215,1.0038799702584207
850,1.4715650606780266,0.11485144689500153,0.8527427082982126,0.09398221450897905,4.590095569720927,1.003934270447797
851,1.4693237157510695,0.1149640894598431,0.8473583398037856,0.09407135789041166,4.514740393887443,1.0039885706371732
852,1.4672120978506429,0.11507673202468469,0.8421422292577219,0.09416050127184426,4.44064327011045,1.0040428708265494
853,1.4652285346073337,0.11518937458952626,0.8370937882976918,0.09424964465327687,4.367800130254187,1.0040971710159257
854,1.4633713233385335,0.11530201715436783,0.8322123863628721,0.09433878803470949,4.2962066814435005,1.004151471205302
855,1.4616387313599408,0.11541465971920942,0.8274973507837207,0.0944279314161421,4.225858406290822,1.0042057713946781
856,1.4600289963103383,0.11552730228405099,0.8229479668838091,0.09451707479757471,4.156750563235907,1.0042600715840544
857,1.4585403264898344,0.11563994484889256,0.8185634780938817,0.09460621817900731,4.088878186995937,1.0043143717734306
858,1.4571709012117258,0.11575258741373415,0.8143430860783001,0.09469536156043992,4.022236089129127,1.0043686719628067
859,1.4559188711681423,0.11586522997857572,0.8102859508740397,0.09478450494187253,3.956818858707304,1.004422972152183
860,1.4547823588096114,0.11597787254341729,0.8063911910423943,0.09487364832330514,3.892620863103207,1.0044772723415591
861,1.4537594587386715,0.11609051510825888,0.8026578838335378,0.09496279170473775,3.8296362488837805,1.0045315725309354
862,1.4528482381176526,0.11620315767310045,0.7990850653641024,0.09505193508617035,3.7678589428161633,1.0045858727203116
863,1.4520467370907282,0.11631580023794202,0.7956717308079098,0.09514107846760296,3.707282652981692,1.0046401729096879
864,1.451352969220317,0.11642844280278361,0.7924168346000011,0.09523022184903557,3.647900869998307,1.0046944730990641
865,1.4507649219379264,0.11654108536762518,0.7893192906540939,0.09531936523046818,3.5897068683501967,1.0047487732884404
866,1.450280557009489,0.11665372793246676,0.7863779725936159,0.0954085086119008,3.532693707824478,1.0048030734778166
867,1.4498978110152383,0.11676637049730834,0.7835917139964096,0.0954976519933334,3.4768542350519938,1.0048573736671929
868,1.4496145958441564,0.11687901306214991,0.7809593086532582,0.09558679537476601,3.4221810851536505,1.004911673856569
869,1.4494287992030173,0.11699165562699149,0.7784795108403322,0.09567593875619862,3.368666683489237,1.0049659740459453
870,1.4493382851400216,0.11710429819183307,0.7761510356056573,0.09576508213763123,3.3163032475082574,1.0050202742353216
871,1.4493408945830084,0.11721694075667465,0.7739725590697213,0.09585422551906383,3.2650827887012404,1.0050745744246978
872,1.449434445892226,0.11732958332151622,0.7719427187403027,0.09594336890049644,3.214997114650906,1.005128874614074
873,1.4496167354275984,0.11744222588635779,0.7700601138416097,0.09603251228192905,3.166037831180055,1.0051831748034503
874,1.449885538130456,0.11755486845119938,0.7683233056578161,0.09612165566336166,3.118196344597069,1.0052374749928266
875,1.450238608119626,0.11766751101604095,0.7667308178910601,0.09621079904479427,3.071463864035809,1.0052917751822028
876,1.450673679301811,0.11778015358088252,0.7652811370339725,0.09629994242622687,3.025831403889109,1.005346075371579
877,1.4511884659961474,0.11789279614572411,0.7639727127567958,0.09638908580765948,2.981289786334085,1.0054003755609553
878,1.4517806635728019,0.11800543871056568,0.7628039583091415,0.09647822918909209,2.937829643948292,1.0054546757503315
879,1.4524479491054976,0.11811808127540725,0.761773250936422,0.09656737257052471,2.8954414224136444,1.0055089759397078
880,1.4531879820377904,0.11823072384024884,0.7608789323109983,0.09665651595195732,2.8541153833084274,1.005563276129084
881,1.4539984048629337,0.11834336640509041,0.760119308978058,0.09674565933338992,2.813841606984272,1.0056175763184603
882,1.4548768438171498,0.11845600896993198,0.7594926528162453,0.09683480271482253,2.774609995526938,1.0056718765078365
883,1.4558209095860983,0.11856865153477357,0.7589972015130473,0.09692394609625514,2.7364102757996034,1.0057261766972128
884,1.45682819802432,0.11868129409961514,0.7586311590549274,0.09701308947768775,2.6992320025656893,1.005780476886589
885,1.4578962908874458,0.11879393666445671,0.7583926962321994,0.09710223285912035,2.6630645616913715,1.005834777075965
886,1.4590227565768839,0.1189065792292983,0.7582799511586185,0.09719137624055296,2.62789717342379,1.0058890772653413
887,1.460205150896761,0.11901922179413987,0.7582910298056482,0.09728051962198557,2.593718895746067,1.0059433774547175
888,1.4614410178228048,0.11913186435898145,0.7584240065513749,0.09736966300341818,2.560518627804538,1.0059976776440938
889,1.4627278902828957,0.11924450692382303,0.7586769247439968,0.09745880638485079,2.528285113407729,1.00605197783347
890,1.464063290948964,0.1193571494886646,0.7590477972798484,0.09754794976628339,2.4970069445958525,1.0061062780228462
891,1.4654447330399234,0.11946979205350618,0.7595346071958602,0.097637093147716,2.4666725652781154,1.0061605782122225
892,1.4668697211352821,0.11958243461834776,0.7601353082763893,0.09772623652914862,2.437270274936483,1.0062148784015987
893,1.4683357519991012,0.11969507718318934,0.7608478256743153,0.09781537991058123,2.408788232394051,1.006269178590975
894,1.4698403154139175,0.11980771974803091,0.7616700565462969,0.09790452329201384,2.381214459646585,1.0063234787803512
895,1.4713808950242597,0.1199203623128725,0.7625998707020699,0.09799366667344644,2.354536845754561,1.0063777789697275
896,1.4729549691893624,0.12003300487771407,0.7636351112676634,0.09808281005487905,2.3287431507951792,1.0064320791591037
897,1.474560011844671,0.12014564744255564,0.7647735953623878,0.09817195343631166,2.3038210098716485,1.00648637934848
898,1.4761934933717202,0.12025829000739723,0.7660131147894447,0.09826109681774427,2.279757937178354,1.0065406795378562
899,1.47785288147596,0.1203709325722388,0.7673514367400016,0.09835024019917687,2.2565413301200437,1.0065949797272324
900,1.479535642072071,0.12048357513708037,0.7687863045105495,0.09843938358060948,2.234158473483571,1.0066492799166087
901,1.481239240176338,0.12059621770192194,0.7703154382333606,0.09852852696204209,2.2125965436596733,1.006703580105985
902,1.4829611408055943,0.12070886026676353,0.771936535619853,0.0986176703434747,2.191842612914051,1.0067578802953612
903,1.4846988098822806,0.1208215028316051,0.7736472727166468,0.0987068137249073,2.1718836537052266,1.0068121804847374
904,1.486449715145113,0.12093414539644667,0.7754453046740972,0.09879595710633993,2.1527065430476893,1.0068664806741137
905,1.4882113270648802,0.12104678796128826,0.777328266527066,0.09888510048777253,2.1342980669187623,1.00692078086349
906,1.4899811197648554,0.12115943052612983,0.7792937739876995,0.09897424386920514,2.1166449247068115,1.0069750810528661
907,1.4917565719453136,0.1212720730909714,0.7813394242499416,0.09906338725063775,2.0997337336998867,1.0070293812422424
908,1.4935351678116255,0.12138471565581299,0.7834627968055307,0.09915253063207036,2.0835510336123693,1.0070836814316186
909,1.495314398005407,0.12149735822065456,0.7856614542711912,0.09924167401350296,2.0680832911481413,1.0071379816209949
910,1.4970917605381717,0.12161000078549614,0.7879329432267377,0.09933081739493557,2.0533169045984763,1.007192281810371
911,1.4988647617269573,0.12172264335033772,0.7902747950637882,0.09941996077636818,2.0392382084726894,1.0072465819997471
912,1.500630917131362,0.1218352859151793,0.7926845268447663,0.09950910415780079,2.0258334781602363,1.0073008821891234
913,1.502387752491441,0.12194792848002087,0.7951596421718885,0.0995982475392334,2.013088934621823,1.0073551823784996
914,1.504132804665887,0.12206057104486245,0.7976976320657746,0.099687390920666,2.000990749108213,1.0074094825678759
915,1.505863622569953,0.12217321360970403,0.8002959758533651,0.09977653430209861,1.989525047904696,1.0074637827572521
916,1.5075777681125093,0.1222858561745456,0.8029521420647633,0.09986567768353122,1.9786779170995679,1.0075180829466284
917,1.5092728171316896,0.12239849873938718,0.8056635893386502,0.09995482106496384,1.9684354073744161,1.0075723831360046
918,1.5109463603285285,0.12251114130422876,0.8084277673358908,0.10004396444639645,1.958783538814857,1.0076266833253809
919,1.5125960041980113,0.12262378386907033,0.8112421176609427,0.10013310782782905,1.949708305739476,1.007680983514757
920,1.5142193719569588,0.12273642643391192,0.8141040747906639,0.10022225120926166,1.941195681545241,1.0077352837041333
921,1.5158141044681523,0.12284906899875349,0.8170110670101256,0.10031139459069427,1.9332316235674365,1.0077895838935096
922,1.5173778611601065,0.12296171156359506,0.8199605173549903,0.10040053797212688,1.92580207795231,1.0078438840828858
923,1.5189083209419243,0.12307435412843665,0.8229498445600495,0.10048968135355948,1.9188929845402227,1.007898184272262
924,1.5204031831126177,0.12318699669327822,0.8259764640134651,0.10057882473499209,1.912490281757688,1.0079524844616383
925,1.5218601682643265,0.12329963925811979,0.8290377887162825,0.1006679681164247,1.9065799115160602,1.0080067846510146
926,1.5232770191788396,0.12341228182296138,0.8321312302467485,0.10075711149785731,1.9011478241149482,1.0080610848403908
927,1.524651501716842,0.12352492438780295,0.8352541997289779,0.10084625487928991,1.8961799831483852,1.008115385029767
928,1.5259814056992884,0.12363756695264452,0.838404108805494,0.10093539826072252,1.8916623704115125,1.0081696852191433
929,1.527264545780345,0.1237502095174861,0.8415783706131601,0.10102454164215513,1.8875809908059489,1.0082239854085195
930,1.5284987623113133,0.12386285208232768,0.8447744007620197,0.10111368502358775,1.883921877241544,1.0082782855978958
931,1.5296819221949505,0.12397549464716925,0.8479896183165426,0.10120282840502036,1.8806710955324633,1.008332585787272
932,1.5308119197296461,0.12408813721201083,0.8512214467787818,0.10129197178645297,1.8778147492854296,1.0083868859766483
933,1.5318866774428694,0.12420077977685241,0.8544673150729292,0.10138111516788557,1.8753389847779671,1.0084411861660245
934,1.5329041469133327,0.12431342234169399,0.8577246585307478,0.10147025854931818,1.873229995824343,1.0084954863554008
935,1.53386230958133,0.12442606490653556,0.8609909198773729,0.10155940193075079,1.8714740286271025,1.0085497865447768
936,1.534759177546698,0.12453870747137714,0.8642635502169405,0.1016485453121834,1.8700573866117876,1.008604086734153
937,1.53559279435386,0.12465135003621872,0.8675400100175215,0.101737688693616,1.8689664352426953,1.0086583869235293
938,1.5363612357634187,0.12476399260106029,0.8708177700948153,0.10182683207504861,1.868187606817209,1.0087126871129055
939,1.5370626105098022,0.12487663516590188,0.874094312594067,0.10191597545648122,1.867707405236436,1.0087669873022818
940,1.5376950610444,0.12498927773074345,0.8773671319696648,0.10200511883791383,1.8675124107497851,1.008821287491658
941,1.5382567642637361,0.12510192029558503,0.880633735961855,0.10209426221934643,1.8675892846710527,1.0088755876810342
942,1.538745932222149,0.1252145628604266,0.88389164657004,0.10218340560077906,1.8679247740636091,1.0089298878704105
943,1.539160812828511,0.12532720542526818,0.8871384010220852,0.10227254898221166,1.8685057163922478,1.0089841880597867
944,1.539499690526495,0.12543984799010977,0.8903715527390959,0.10236169236364427,1.869319044139213,1.009038488249163
945,1.5397608869579542,0.12555249055495132,0.8935886722950883,0.10245083574507688,1.870351789381946,1.0090927884385392
946,1.539942761608925,0.1256651331197929,0.8967873483710034,0.10253997912650949,1.8715910883300086,1.0091470886279155
947,1.540043712437843,0.1257777756846345,0.8999651887024972,0.1026291225079421,1.8730241858186907,1.0092013888172917
948,1.540062176485525,0.12589041824947605,0.9031198210209462,0.1027182658893747,1.8746384397567377,1.009255689006668
949,1.5399966304665111,0.12600306081431764,0.9062488939871081,0.10280740927080731,1.8764213255256394,1.0093099891960442
950,1.5398455913413536,0.12611570337915923,0.9093500781168734,0.10289655265223992,1.8783604403279555,1.0093642893854204
951,1.539607616869476,0.12622834594400079,0.9124210666985441,0.10298569603367252,1.880443507482026,1.0094185895747967
952,1.5392813061422095,0.12634098850884237,0.9154595767010877,0.10307483941510513,1.8826583806605373,1.009472889764173
953,1.5388653000956602,0.12645363107368396,0.9184633496728016,0.10316398279653774,1.8849930480703212,1.0095271899535492
954,1.5383582820030521,0.12656627363852552,0.9214301526298407,0.10325312617797035,1.887435636570802,1.0095814901429254
955,1.5377589779462009,0.1266789162033671,0.9243577789340455,0.10334226955940297,1.8899744157284568,1.0096357903323017
956,1.5370661572658264,0.1267915587682087,0.9272440491595324,0.10343141294083558,1.892597801804769,1.009690090521678
957,1.5362786329903753,0.12690420133305025,0.9300868119474999,0.10352055632226818,1.8952943616749764,1.0097443907110542
958,1.535395262243076,0.12701684389789183,0.932883944848705,0.10360969970370079,1.8980528166751007,1.0097986909004304
959,1.5344149466269623,0.12712948646273342,0.9356333551530804,0.1036988430851334,1.9008620463746488,1.0098529910898066
960,1.5333366325875881,0.12724212902757498,0.9383329807059614,0.103787986466566,1.9037110922724334,1.0099072912791829
961,1.5321593117532142,0.12735477159241657,0.9409807907103975,0.10387712984799861,1.9065891614129158,1.0099615914685591
962,1.530882021252235,0.12746741415725815,0.9435747865150369,0.10396627322943122,1.9094856299206324,1.0100158916579351
963,1.5295038440076287,0.1275800567220997,0.9461130023870645,0.10405541661086383,1.91239004645013,1.0100701918473114
964,1.5280239090082672,0.1276926992869413,0.9485935062697035,0.10414455999229644,1.9152921355488393,1.0101244920366876
965,1.5264413915568749,0.12780534185178288,0.9510144005237723,0.10423370337372904,1.9181818009306484,1.0101787922260639
966,1.5247555134945179,0.12791798441662444,0.9533738226528231,0.10432284675516165,1.921049128657527,1.0102330924154401
967,1.5229655434014515,0.12803062698146603,0.9556699460113766,0.10441199013659426,1.9238843902269878,1.0102873926048164
968,1.5210707967742305,0.12814326954630761,0.9579009804957879,0.10450113351802688,1.9266780455628878,1.0103416927941926
969,1.5190706361789654,0.12825591211114917,0.9600651732172893,0.10459027689945949,1.9294207459073673,1.0103959929835689
970,1.5169644713806238,0.12836855467599076,0.9621608091567552,0.1046794202808921,1.9321033366116116,1.010450293172945
971,1.5147517594483435,0.12848119724083235,0.9641862118007589,0.1047685636623247,1.934716859823247,1.0105045933623213
972,1.5124320048366702,0.1285938398056739,0.9661397437584942,0.10485770704375731,1.9372525570681725,1.0105588935516976
973,1.5100047594426933,0.1287064823705155,0.9680198073591448,0.10494685042518992,1.9397018717248062,1.0106131937410738
974,1.507469622639081,0.12881912493535708,0.9698248452293045,0.10503599380662253,1.9420564513885947,1.01066749393045
975,1.5048262412830002,0.12893176750019864,0.9715533408500593,0.10512513718805513,1.944308150124887,1.0107217941198263
976,1.5020743097009248,0.12904441006504022,0.9732038190933484,0.10521428056948774,1.9464490306082318,1.0107760943092026
977,1.4992135696494004,0.1291570526298818,0.9747748467372515,0.10530342395092035,1.948471366146237,1.0108303944985788
978,1.4962438102518025,0.12926969519472337,0.9762650329598455,0.10539256733235296,1.9503676425862864,1.010884694687955
979,1.4931648679111444,0.12938233775956495,0.9776730298112987,0.10548171071378556,1.9521305601033372,1.0109389948773313
980,1.4899766261990428,0.12949498032440654,0.978997532663886,0.10557085409521819,1.9537530348672503,1.0109932950667075
981,1.4866790157209446,0.1296076228892481,0.9802372806396072,0.1056599974766508,1.9552282005881054,1.0110475952560838
982,1.483272013957718,0.12972026545408968,0.9813910570151375,0.1057491408580834,1.956549409938066,1.01110189544546
983,1.4797556450837657,0.12983290801893127,0.9824576896038163,0.10583828423951601,1.9577102358484235,1.0111561956348363
984,1.4761299797618115,0.12994555058377283,0.9834360511144256,0.10592742762094862,1.9587044726806166,1.0112104958242125
985,1.4723951349145168,0.1300581931486144,0.9843250594865157,0.10601657100238122,1.9595261372699952,1.0112647960135888
986,1.468551273473138,0.130170835713456,0.9851236782020456,0.10610571438381383,1.9601694698413217,1.011319096202965
987,1.4645986041034216,0.13028347827829756,0.9858309165731328,0.10619485776524644,1.9606289347950199,1.011373396392341
988,1.4605373809089344,0.13039612084313912,0.9864458300057194,0.10628400114667905,1.9608992213633303,1.0114276965817173
989,1.4563679031121,0.13050876340798073,0.9869675202389756,0.10637314452811165,1.9609752441356025,1.0114819967710935
990,1.452090514713184,0.1306214059728223,0.9873951355602865,0.10646228790954426,1.9608521434521033,1.0115362969604698
991,1.447705604127457,0.13073404853766385,0.987727870995677,0.10655143129097687,1.9605252856657915,1.011590597149846
992,1.4432136038008838,0.13084669110250546,0.9879649684755555,0.10664057467240948,1.9599902632716464,1.0116448973392222
993,1.4386149898045788,0.13095933366734702,0.9881057169756676,0.1067297180538421,1.9592428949032452,1.0116991975285985
994,1.433910281408352,0.13107197623218858,0.9881494526331746,0.1068188614352747,1.9582792251964043,1.0117534977179747
995,1.429100040633694,0.1311846187970302,0.9880955588377899,0.10690800481670731,1.9570955245197934,1.011807797907351
996,1.4241848717865193,0.13129726136187175,0.987943466297916,0.10699714819813992,1.9556882885725992,1.0118620980967272
997,1.4191654209700006,0.1314099039267133,0.9876926530817581,0.10708629157957253,1.9540542378493828,1.0119163982861035
998,1.4140423755779004,0.13152254649155493,0.987342644633393,0.10717543496100514,1.9521903169724253,1.0119706984754797
999,1.4088164637687668,0.13163518905639648,0.9868930137638036,0.10726457834243774,1.950093693891994,1.012024998664856


==> visu/old/tikz_csvs_diagonal_force_v2/hist_0.001/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00735,0.028802884742617607,0.027231216430664062,0.9869275689125061
1,1,00715,0.03787664324045181,0.020227640867233276,0.9830449223518372
2,2,00575,0.051118262112140656,0.036472879350185394,0.9828130006790161
3,3,00895,0.03239712864160538,0.03212004899978638,0.9890038371086121
4,4,00755,0.06361787766218185,0.03983643651008606,0.9884827733039856
5,5,00635,0.07423010468482971,0.04172611981630325,0.9787933826446533
6,6,00475,0.02831895276904106,0.030067116022109985,0.991519570350647
7,7,00455,0.08475251495838165,0.04711040481925011,0.9821720719337463
8,8,00435,0.04055265337228775,0.02074088528752327,0.9837369918823242
9,9,00555,0.059623606503009796,0.043779075145721436,0.9895190596580505
10,10,00535,0.06354013085365295,0.051152825355529785,0.9874812960624695
11,11,00375,0.03601062670350075,0.019533216953277588,0.9892153739929199
12,12,00395,0.026552120223641396,0.022115150466561317,0.9916695356369019
13,13,00295,0.050030723214149475,0.05548304319381714,0.9938125014305115
14,14,00495,0.0347275473177433,0.018339037895202637,0.983494758605957
15,15,00415,0.05319034308195114,0.04034769535064697,0.9879587888717651
16,16,00335,0.0782749354839325,0.041169196367263794,0.9832238554954529
17,17,00775,0.08623981475830078,0.040392324328422546,0.9919033050537109
18,18,00815,0.0319577232003212,0.017109401524066925,0.9789073467254639
19,19,00795,0.0431627482175827,0.021356776356697083,0.9843418002128601
20,20,00975,0.058403924107551575,0.04417473077774048,0.9908955693244934
21,21,00515,0.013355886563658714,0.029193580150604248,0.9961050748825073
22,22,00035,0.057482507079839706,0.03206317871809006,0.9851527214050293
23,23,00055,0.05224156379699707,0.0413656160235405,0.9800629019737244
24,24,00255,0.13137054443359375,0.09122983366250992,0.9780837893486023
25,25,00615,0.05013559013605118,0.02542988210916519,0.9788335561752319
26,26,00875,0.07906707376241684,0.038215309381484985,0.9882125854492188
27,27,00835,0.061481721699237823,0.04167109727859497,0.9869881868362427
28,28,00915,0.05555182695388794,0.05049009248614311,0.9791496396064758
29,29,00855,0.05007005110383034,0.0254107266664505,0.9800102710723877
30,30,00595,0.054997894912958145,0.03840821981430054,0.9713255167007446
31,31,00695,0.05231081321835518,0.02119327150285244,0.9761763215065002
32,32,00015,0.054844629019498825,0.02306707575917244,0.9822623133659363
33,33,00935,0.02383323945105076,0.020434439182281494,0.9930134415626526
34,34,00955,0.17704074084758759,0.2022937536239624,0.9009880423545837
35,35,00655,0.04283520206809044,0.02678016573190689,0.9794780611991882
36,36,00995,0.04948179051280022,0.02726002410054207,0.9822888970375061
37,37,00215,0.15226271748542786,0.09309054911136627,0.9760413765907288
38,38,00675,0.04653589800000191,0.025373445823788643,0.9967309832572937
39,39,00235,0.04492789879441261,0.023297244682908058,0.9774082899093628
40,40,00355,0.05307929590344429,0.038261592388153076,0.9744443297386169
41,41,00095,0.028284944593906403,0.026421280577778816,0.9841403961181641
42,42,00115,0.053706131875514984,0.03115095943212509,0.9850952625274658
43,43,00135,0.031003642827272415,0.020702898502349854,0.9835148453712463
44,44,00155,0.047124121338129044,0.04395678639411926,0.9805290699005127
45,45,00075,0.04358552023768425,0.03987306356430054,0.9867259860038757
46,46,00275,0.07222109287977219,0.03886977955698967,0.9785014986991882
47,47,00175,0.06051027774810791,0.037265777587890625,0.9926740527153015
48,48,00195,0.041150759905576706,0.04480487108230591,0.9906014204025269
49,49,00315,0.0475037582218647,0.050853192806243896,0.9957826733589172


==> visu/old/tikz_csvs_diagonal_force_v2/hist_0.001/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,4.063620473137065,0.013355886563658714,14.516514988179274,0.017109401524066925,1.311816411538676,0.9009880423545837
1,4.121479905933401,0.01351973526664563,14.665173250956762,0.017294771245888643,1.3116535702035248,0.9010838811342662
2,4.179845038141332,0.013683583969632545,14.813261291801501,0.017480140967710358,1.311165167473149,0.9011797199139485
3,4.238714591490573,0.013847432672619462,14.96073991496453,0.017665510689532076,1.3103515670222594,0.901275558693631
4,4.298087181401093,0.014011281375606378,15.107570066449965,0.017850880411353794,1.3092133744739092,0.9013713974733133
5,4.357961316687625,0.014175130078593293,15.253712854032823,0.018036250133175512,1.3077514366481975,0.9014672362529957
6,4.418335399303811,0.014338978781580209,15.399129566976699,0.018221619854997227,1.3059668405123075,0.9015630750326781
7,4.479207724125802,0.014502827484567125,15.543781695431084,0.018406989576818945,1.3038609118336464,0.9016589138123605
8,4.540576478775207,0.01466667618755404,15.687630949488865,0.018592359298640664,1.301435213538499,0.9017547525920429
9,4.602439743481115,0.014830524890540956,15.830639277885096,0.018777729020462382,1.2986915437789446,0.9018505913717253
10,4.664795490980947,0.014994373593527873,15.97276888631907,0.018963098742284096,1.2956319337114988,0.9019464301514076
11,4.727641586459767,0.015158222296514787,16.11398225538242,0.019148468464105815,1.2922586449911853,0.9020422689310901
12,4.790975787527739,0.015322070999501704,16.254242158076803,0.019333838185927533,1.2885741669855253,0.9021381077107724
13,4.854795744235233,0.01548591970248862,16.393511676905604,0.019519207907749248,1.2845812137130665,0.9022339464904549
14,4.919098999125139,0.015649768405475536,16.531754220525066,0.019704577629570966,1.2802827205119252,0.9023297852701372
15,4.983882987321858,0.01581361710846245,16.668933539940756,0.019889947351392684,1.275681840443844,0.9024256240498196
16,5.04914503665637,0.015977465811449366,16.80501374423702,0.020075317073214402,1.2707819404401692,0.902521462829502
17,5.114882367826751,0.016141314514436282,16.93995931582693,0.020260686795036117,1.2655865971960902,0.9026173016091844
18,5.1810920945935,0.0163051632174232,17.07373512521234,0.020446056516857835,1.2600995928204057,0.9027131403888669
19,5.247771224008893,0.016469011920410115,17.20630644524361,0.020631426238679553,1.2543249102480087,0.9028089791685492
20,5.3149166566796096,0.01663286062339703,17.33763896487046,0.020816795960501268,1.2482667284229565,0.9029048179482316
21,5.382525187061854,0.016796709326383948,17.46769880237584,0.021002165682322986,1.2419294172603912,0.903000656727914
22,5.450593503788057,0.01696055802937086,17.59645251808572,0.021187535404144704,1.235317532395549,0.9030964955075964
23,5.519118190024246,0.017124406732357777,17.723867126549397,0.021372905125966422,1.2284358097290171,0.9031923342872787
24,5.588095723857176,0.017288255435344693,17.849910108184957,0.021558274847788137,1.22128915977702,0.9032881730669612
25,5.657522478710214,0.01745210413833161,17.974549420386456,0.021743644569609855,1.2138826618365384,0.9033840118466435
26,5.727394723786917,0.017615952841318526,18.097753508089877,0.021929014291431573,1.2062215579745692,0.903479850626326
27,5.797708624541257,0.01777980154430544,18.219491313796222,0.022114384013253288,1.1983112468518797,0.9035756894060083
28,5.868460243173406,0.01794365024729236,18.339732287051007,0.022299753735075006,1.1901572773910054,0.9036715281856907
29,5.939645539149871,0.01810749895027927,18.458446393380473,0.022485123456896725,1.1817653422993193,0.9037673669653731
30,6.011260369746916,0.018271347653266188,18.575604122685974,0.022670493178718443,1.1731412714572782,0.9038632057450555
31,6.0833004906159385,0.018435196356253104,18.691176497098773,0.022855862900540157,1.164291025183047,0.9039590445247379
32,6.15576155636966,0.01859904505924002,18.805135078298726,0.023041232622361876,1.1552206873838868,0.9040548833044203
33,6.2286391211878165,0.018762893762226937,18.91745197430111,0.023226602344183594,1.1459364586057728,0.9041507220841027
34,6.301928639441102,0.01892674246521385,19.028099845716856,0.02341197206600531,1.1364446489919307,0.9042465608637851
35,6.375625466332015,0.019090591168200766,19.13705191149258,0.023597341787827027,1.1267516711616172,0.9043423996434675
36,6.449724858551284,0.019254439871187683,19.24428195413733,0.023782711509648745,1.1168640330204027,0.9044382384231499
37,6.5242219749485635,0.0194182885741746,19.349764324444333,0.023968081231470463,1.1067883305131396,0.9045340772028323
38,6.599111877215989,0.019582137277161515,19.453473945716382,0.024153450953292178,1.0965312403306569,0.9046299159825146
39,6.674389530583232,0.01974598598014843,19.55538631750497,0.024338820675113896,1.0860995125818418,0.9047257547621971
40,6.7500498045226704,0.019909834683135348,19.655477518873166,0.024524190396935614,1.075499963441731,0.9048215935418794
41,6.826087473463275,0.02007368338612226,19.753724211194207,0.02470956011875733,1.064739467787315,0.9049174323215619
42,6.9024972175118045,0.020237532089109177,19.850103640497327,0.024894929840579047,1.0538249518314937,0.9050132711012442
43,6.9792736231799255,0.020401380792096094,19.944593639373807,0.025080299562400765,1.0427633857667222,0.9051091098809266
44,7.05641118411583,0.02056522949508301,20.03717262845676,0.025265669284222483,1.0315617764285383,0.905204948660609
45,7.133904301838959,0.020729078198069927,20.127819617488466,0.0254510390060442,1.0202271599902573,0.9053007874402914
46,7.211747286476453,0.02089292690105684,20.216514205990073,0.025636408727865916,1.0087665946987021,0.9053966262199737
47,7.289934357499935,0.021056775604043756,20.303236583548756,0.025821778449687634,0.9971871536619275,0.9054924649996562
48,7.368459644461226,0.021220624307030672,20.38796752973811,0.02600714817150935,0.9854959176983976,0.9055883037793385
49,7.447317187725688,0.02138447301001759,20.47068841368777,0.026192517893331067,0.9736999682581786,0.905684142559021
50,7.526500939201829,0.021548321713004505,20.551381193318964,0.026377887615152786,0.9618063804251326,0.9057799813387034
51,7.606004763065809,0.021712170415991418,20.630028414262767,0.026563257336974504,0.9498222160101958,0.9058758201183857
52,7.685822436479653,0.021876019118978338,20.70661320847843,0.026748627058796222,0.9377545167442038,0.9059716588980682
53,7.765947650301768,0.02203986782196525,20.781119292589338,0.026933996780617937,0.9256102975797971,0.9060674976777505
54,7.846374009788676,0.022203716524952167,20.85353096595398,0.027119366502439655,0.9133965401102809,0.906163336457433
55,7.927095035286619,0.022367565227939083,20.92383310849041,0.02730473622426137,0.9011201861143833,0.9062591752371153
56,8.008104162911948,0.022531413930926,20.99201117827182,0.027490105946083088,0.8887881312341328,0.9063550140167977
57,8.089394745219135,0.022695262633912916,21.058051208911447,0.027675475667904806,0.8764072187941578,0.9064508527964801
58,8.170960051855358,0.02285911133689983,21.12193980675524,0.027860845389726524,0.8639842337689432,0.9065466915761625
59,8.252793270200534,0.02302296003988675,21.18366414790001,0.028046215111548242,0.8515258969056491,0.9066425303558449
60,8.334887505991878,0.02318680874287366,21.24321197505563,0.028231584833369957,0.8390388590083105,0.9067383691355273
61,8.417235783931995,0.023350657445860578,21.300571594268877,0.028416954555191675,0.8265296953902912,0.9068342079152096
62,8.499831048279653,0.023514506148847494,21.35573187152708,0.02860232427701339,0.8140049005000549,0.9069300466948921
63,8.58266616342233,0.023678354851834407,21.408682229258925,0.028787693998835108,0.8014708827263755,0.9070258854745744
64,8.665733914429842,0.023842203554821327,21.45941264275013,0.028973063720656826,0.7889339593872707,0.9071217242542569
65,8.749027007588241,0.02400605225780824,21.507913636490752,0.029158433442478544,0.7764003519080004,0.9072175630339392
66,8.832538070913396,0.024169900960795156,21.55417628047126,0.029343803164300263,0.7638761811916264,0.9073134018136216
67,8.916259654643618,0.024333749663782073,21.598192186443438,0.029529172886121977,0.7513674631866597,0.9074092405933041
68,9.00018423171084,0.02449759836676899,21.639953504162413,0.029714542607943695,0.7388801046546492,0.9075050793729864
69,9.08430419818987,0.024661447069755905,21.679452917625074,0.02989991232976541,0.7264198991409672,0.9076009181526689
70,9.16861187372536,0.02482529577274282,21.71668364132008,0.03008528205158713,0.7139925231516365,0.9076967569323512
71,9.253099501936179,0.024989144475729738,21.751639416504016,0.030270651773408846,0.701603532537866,0.9077925957120336
72,9.337759250796884,0.02515299317871665,21.78431450751737,0.030456021495230565,0.6892583590908192,0.907888434491716
73,9.422583212996312,0.025316841881703567,21.81470369815405,0.030641391217052283,0.6769623073473413,0.9079842732713984
74,9.507563406273034,0.025480690584690484,21.84280228809686,0.030826760938873998,0.664720551608403,0.9080801120510807
75,9.592691773727758,0.025644539287677397,21.86860608943107,0.031012130660695716,0.6525381331702188,0.9081759508307632
76,9.67796018411281,0.025808387990664317,21.89211142324754,0.03119750038251743,0.6404199577690346,0.9082717896104455
77,9.763360432098768,0.02597223669365123,21.913315116345906,0.03138287010433915,0.6283707932387913,0.908367628390128
78,9.848884238518613,0.026136085396638146,21.932214498047866,0.03156823982616087,0.6163952673819174,0.9084634671698103
79,9.934523250589663,0.026299934099625062,21.948807397129638,0.031753609547982585,0.6044978660517423,0.9085593059494927
80,10.02026904211375,0.02646378280261198,21.963092138881883,0.0319389792698043,0.592682931446065,0.9086551447291751
81,10.106113113656209,0.026627631505598895,21.97506754230491,0.032124348991626014,0.5809546606096893,0.9087509835088575
82,10.192046892704152,0.026791480208585808,21.984732917445683,0.03230971871344773,0.5693171041447593,0.90884682228854
83,10.278061733804904,0.026955328911572728,21.992088062882615,0.03249508843526945,0.5577741651262063,0.9089426610682223
84,10.364148918685213,0.02711917761455964,21.99713326336337,0.03268045815709117,0.5463295982200617,0.9090384998479047
85,10.45029965635223,0.027283026317546557,21.99986928759975,0.03286582787891289,0.5349870090020767,0.9091343386275871
86,10.536505083177172,0.027446875020533473,22.000297386223103,0.033051197600734605,0.5237498534730791,0.9092301774072695
87,10.622756262962728,0.027610723723520386,21.998419289902976,0.033236567322556324,0.5126214377683777,0.9093260161869519
88,10.709044186995326,0.027774572426507306,21.99423720763037,0.03342193704437804,0.5016049180569672,0.9094218549666343
89,10.795359774083497,0.02793842112949422,21.987753825166727,0.03360730676619976,0.4907033006273379,0.9095176937463166
90,10.881693870583732,0.028102269832481135,21.978972303658406,0.03379267648802148,0.479919442155182,0.9096135325259991
91,10.968037250415062,0.02826611853546805,21.967896278415935,0.03397804620984319,0.46925605014918975,0.9097093713056814
92,11.054380615064,0.028429967238454968,21.9545298578562,0.03416341593166491,0.45871568357020515,0.9098052100853639
93,11.140714593581356,0.028593815941441884,21.938877622605062,0.034348785653486626,0.4483007536188382,0.9099010488650462
94,11.227029742572519,0.028757664644428797,21.920944624757137,0.034534155375308344,0.4380135246870993,0.9099968876447286
95,11.31331654618311,0.028921513347415717,21.900736387288354,0.034719525097130055,0.4278561154683911,0.910092726424411
96,11.399565416081508,0.02908536205040263,21.878258903616615,0.03490489481895177,0.4178305002212213,0.9101885652040934
97,11.48576669144055,0.029249210753389546,21.853518637304507,0.03509026454077349,0.4079385101806647,0.9102844039837757
98,11.571910638919935,0.029413059456376463,21.826522521897985,0.03527563426259521,0.3981818351126466,0.9103802427634582
99,11.657987452651685,0.02957690815936338,21.797277960893375,0.03546100398441693,0.3885620250048455,0.9104760815431406
100,11.743987254230646,0.029740756862350295,21.7657928278253,0.035646373706238646,0.3790804918890549,0.910571920322823
101,11.829900092712112,0.02990460556533721,21.73207546646639,0.035831743428060364,0.36973851178862244,0.9106677591025054
102,11.91571594461902,0.030068454268324125,21.696134691130098,0.03601711314988208,0.3605372267856307,0.9107635978821877
103,12.001424713960757,0.03023230297131104,21.65797978706641,0.0362024828717038,0.35147764720131314,0.9108594366618702
104,12.087016232266153,0.030396151674297957,21.617620510940185,0.03638785259352552,0.3425606538842431,0.9109552754415525
105,12.172480258632953,0.030560000377284874,21.575067091381023,0.03657322231534723,0.33378700059972355,0.911051114221235
106,12.257806479796201,0.03072384908027179,21.530330229593275,0.03675859203716895,0.3251573165148373,0.9111469530009173
107,12.342984510218136,0.030887697783258703,21.483421100014226,0.036943961758990666,0.3166721087725703,0.9112427917805997
108,12.428003892202153,0.03105154648624562,21.43435135100778,0.037129331480812384,0.3083317651494396,0.9113386305602821
109,12.512854096033218,0.031215395189232536,21.383133105581038,0.037314701202634096,0.3001365567900737,0.9114344693399645
110,12.597524520147704,0.03137924389221945,21.329778962110503,0.037500070924455814,0.2920866410131969,0.9115303081196469
111,12.682004491335018,0.031543092595206365,21.274301995064143,0.03768544064627753,0.2841820641825415,0.9116261468993293
112,12.766283264973836,0.031706941298193285,21.21671575570575,0.03787081036809925,0.2764227646372089,0.9117219856790116
113,12.850350025305628,0.0318707900011802,21.15703427276726,0.03805618008992097,0.26880857567512284,0.9118178244586941
114,12.934193885748266,0.03203463870416712,21.09527205307481,0.03824154981174269,0.26133922858420394,0.9119136632383764
115,13.017803889252328,0.03219848740715403,21.03144408211399,0.038426919533564405,0.25401435571506986,0.9120095020180589
116,13.101169008702994,0.03236233611014094,20.965565824519654,0.03861228925538612,0.24683349359002346,0.9121053407977413
117,13.184278147370216,0.03252618481312786,20.897653224475683,0.03879765897720784,0.2397960860424218,0.9122011795774236
118,13.267120139409915,0.03269003351611478,20.827722706009716,0.03898302869902956,0.23290148738110023,0.9122970183571061
119,13.349683750419052,0.032853882219101696,20.755791173168323,0.03916839842085128,0.22614896557461822,0.9123928571367884
120,13.431957678047167,0.03301773092208861,20.681876010057717,0.03935376814267299,0.21953770544978052,0.9124886959164709
121,13.513930552667325,0.03318157962507552,20.60599508073547,0.03953913786449471,0.21306681189970428,0.9125845346961532
122,13.59559093810892,0.03334542832806244,20.528166728938565,0.039724507586316425,0.206735313096066,0.9126803734758356
123,13.676927332455312,0.03350927703104936,20.44840977763362,0.039909877308138136,0.20054216370106695,0.912776212255518
124,13.757928168908721,0.033673125734036274,20.366743528374847,0.040095247029959855,0.19448624807404483,0.9128720510352004
125,13.83858181672512,0.03383697443702319,20.283187760456183,0.04028061675178157,0.18856638346854676,0.9129678898148827
126,13.91887658222171,0.0340008231400101,20.19776272984352,0.04046598647360329,0.18278132321510746,0.9130637285945652
127,13.998800709859447,0.03416467184299702,20.110489167874114,0.04065135619542501,0.1771297598858397,0.9131595673742475
128,14.078342383403177,0.03432852054598394,20.021388279709917,0.04083672591724673,0.17161032843641408,0.91325540615393
129,14.157489727161755,0.03449236924897085,19.93048174253241,0.041022095639068445,0.16622160932184207,0.9133512449336123
130,14.236230807310593,0.034656217951957766,19.837791703466706,0.041207465360890164,0.16096213158198452,0.9134470837132947
131,14.314553633298848,0.034820066654944686,19.74334077722333,0.04139283508271188,0.15583037589350818,0.9135429224929772
132,14.39244615934351,0.0349839153579316,19.64715204344633,0.0415782048045336,0.15082477758462898,0.9136387612726595
133,14.46989628601263,0.03514776406091852,19.549249043757246,0.04176357452635532,0.14594372960950058,0.913734600052342
134,14.546891861899638,0.03531161276390543,19.44965577848455,0.04194894424817703,0.1411855854792598,0.9138304388320243
135,14.623420685390782,0.035475461466892344,19.348396703069355,0.04213431396999875,0.13654866214660807,0.9139262776117067
136,14.699470506527636,0.035639310169879264,19.245496724138132,0.042319683691820466,0.13203124284147427,0.9140221163913891
137,14.775029028966413,0.035803158872866184,19.1409811952344,0.04250505341364218,0.12763157985492865,0.9141179551710715
138,14.850083912035801,0.0359670075758531,19.03487591220153,0.042690423135463895,0.12334789726923415,0.9142137939507539
139,14.924622772894912,0.03613085627884001,18.92720710820994,0.04287579285728561,0.11917839363156044,0.9143096327304363
140,14.998633188792844,0.03629470498182692,18.81800144842216,0.04306116257910733,0.11512124456957411,0.9144054715101186
141,15.072102699431198,0.03645855368481384,18.70728602429038,0.04324653230092905,0.11117460534678127,0.9145013102898011
142,15.145018809430807,0.03662240238780076,18.595088347481713,0.04343190202275077,0.10733661335615517,0.9145971490694834
143,15.217368990903829,0.036786251090787675,18.48143634342682,0.043617271744572486,0.1036053905502693,0.9146929878491659
144,15.289140686132162,0.03695009979377459,18.36635834448899,0.043802641466394204,0.0999790458067788,0.9147888266288482
145,15.360321310353076,0.0371139484967615,18.249883082750703,0.04398801118821592,0.09645567722780937,0.9148846654085306
146,15.430898254652798,0.03727779719974842,18.132039682416256,0.04417338091003764,0.09303337437235401,0.914980504188213
147,15.500858888968564,0.03744164590273534,18.012857651829272,0.04435875063185936,0.08971022042068615,0.9150763429678954
148,15.570190565199793,0.03760549460572225,17.892366875104933,0.04454412035368107,0.08648429426996149,0.9151721817475779
149,15.638880620428436,0.037769343308709166,17.770597603377514,0.04472949007550279,0.08335367256053332,0.9152680205272602
150,15.706916380248884,0.03793319201169608,17.64758044566469,0.044914859797324506,0.08031643163231035,0.9153638593069426
151,15.774285162207248,0.038097040714683,17.523346359350665,0.045100229519146225,0.07737064941099424,0.915459698086625
152,15.84097427935005,0.03826088941766992,17.397926640291168,0.045285599240967936,0.07451440722379941,0.9155555368663074
153,15.906971043881917,0.03842473812065683,17.271352912544017,0.045470968962789654,0.071745791544742,0.9156513756459898
154,15.972262770931845,0.038588586823643745,17.14365711772983,0.04565633868461137,0.06906289566936238,0.9157472144256722
155,16.03683678242745,0.038752435526630664,17.01487150402809,0.04584170840643309,0.06646382131919996,0.9158430532053545
156,16.100680411076308,0.03891628422961758,16.885028614814633,0.04602707812825481,0.06394668017612878,0.915938891985037
157,16.163781004453703,0.0390801329326045,16.75416127694743,0.04621244785007653,0.06150959534708551,0.9160347307647193
158,16.226125929195344,0.03924398163559141,16.622302588708052,0.046397817571898245,0.0591507027595225,0.9161305695444018
159,16.287702575294045,0.03940783033857832,16.489485907407186,0.04658318729371996,0.05686815248831245,0.9162264083240841
160,16.348498360498844,0.03957167904156524,16.355744836662993,0.04676855701554168,0.05466011001464132,0.9163222471037665
161,16.408500734814847,0.03973552774455216,16.221113213362084,0.0469539267373634,0.052524757417791314,0.9164180858834489
162,16.467697185102267,0.039899376447539076,16.085625094313343,0.04713929645918511,0.05046029450053461,0.9165139246631313
163,16.526075239772506,0.04006322515052599,15.949314742605354,0.04732466618100683,0.04846493984919613,0.9166097634428136
164,16.58362247357922,0.0402270738535129,15.812216613679269,0.04751003590282855,0.04653693182926924,0.9167056022224961
165,16.640326512502245,0.04039092255649982,15.674365341129034,0.047695405624650265,0.044674529517777006,0.9168014410021785
166,16.696175038721698,0.04055477125948674,15.535795722241666,0.047880775346471977,0.04287601357342893,0.9168972797818609
167,16.75115579567989,0.040718619962473654,15.39654270329096,0.048066145068293695,0.041139687045815394,0.9169931185615433
168,16.805256593228084,0.04088246866546057,15.256641364598304,0.04825151479011541,0.03946387612492758,0.9170889573412256
169,16.858465312855376,0.04104631736844748,15.116126905374767,0.04843688451193713,0.03784693083223349,0.9171847961209081
170,16.910769912996408,0.0412101660714344,14.975034628359332,0.04862225423375885,0.036287225654763486,0.9172806349005904
171,16.96215843441478,0.04137401477442132,14.833399924268239,0.04880762395558057,0.034783160123506324,0.9173764736802729
172,17.012619005658763,0.04153786347740823,14.69125825607106,0.048992993677402286,0.03333315933764526,0.9174723124599552
173,17.062139848585673,0.041701712180395145,14.548645143109402,0.049178363399224004,0.031935674436013195,0.9175681512396376
174,17.110709283951326,0.04186556088338206,14.405596145074297,0.04936373312104572,0.03058918301735162,0.91766399001932
175,17.15831573706056,0.04202940958636898,14.262146845859068,0.04954910284286743,0.029292189510812867,0.9177598287990024
176,17.20494774347496,0.0421932582893559,14.118332837304196,0.04973447256468915,0.02804322549833013,0.9178556675786848
177,17.25059395477352,0.04235710699234281,13.974189702851467,0.04991984228651087,0.026840849990338415,0.9179515063583672
178,17.29524314436216,0.042520955695329724,13.829753001124349,0.05010521200833259,0.025683649656495545,0.9180473451380495
179,17.338884213327336,0.04268480439831664,13.685058249452183,0.050290581730154306,0.024570239012914913,0.918143183917732
180,17.381506196329617,0.042848653101303556,13.540140907355722,0.050475951451976024,0.02349926056756762,0.9182390226974144
181,17.4230982675322,0.043012501804290476,13.395036360011412,0.05066132117379774,0.022469384925392865,0.9183348614770968
182,17.463649746559835,0.04317635050727739,13.24977990171251,0.050846690895619454,0.021479310854732536,0.9184307002567792
183,17.503150104483044,0.0433401992102643,13.104406719344217,0.05103206061744117,0.02052776531669454,0.9185265390364615
184,17.54158896982274,0.04350404791325122,12.9589518758911,0.05121743033926289,0.01961350345898323,0.918622377816144
185,17.57895613457017,0.04366789661623814,12.813450293994057,0.05140280006108461,0.018735308575824665,0.9187182165958263
186,17.615241560216777,0.043831745319225054,12.667936739574724,0.051588169782906326,0.017891992035493562,0.9188140553755088
187,17.6504353837888,0.04399559402221197,12.522445805544569,0.051773539504728044,0.017082393177041574,0.9189098941551911
188,17.68452792388125,0.04415944272519888,12.377011895616391,0.05195890922654976,0.016305379177706733,0.9190057329348735
189,17.71750968668558,0.0443232914281858,12.231669208235111,0.052144278948371474,0.015559844892564022,0.9191015717145559
190,17.749371372005726,0.04448714013117272,12.08645172064502,0.05232964867019319,0.014844712667860777,0.9191974104942383
191,17.78010387925664,0.04465098883415963,11.941393173110395,0.05251501839201491,0.014158932129549053,0.9192932492739206
192,17.809698313439874,0.044814837537146546,11.79652705330587,0.05270038811383663,0.013501479948414804,0.9193890880536031
193,17.838145991090236,0.044978686240133466,11.65188658089274,0.05288575783565835,0.012871359583261119,0.9194849268332854
194,17.865438446187795,0.04514253494312038,11.507504692297504,0.053071127557480065,0.012267601003494244,0.9195807656129679
195,17.89156743602951,0.0453063836461073,11.363414025707865,0.05325649727930178,0.011689260392509199,0.9196766043926502
196,17.91652494705434,0.04547023234909421,11.219646906301703,0.053441867001123494,0.011135419833166934,0.9197724431723326
197,17.94030320061624,0.045634081052081124,11.076235331723733,0.05362723672294521,0.01060518697669411,0.919868281952015
198,17.962894658698747,0.045797929755068044,10.933210957824521,0.05381260644476693,0.01009769469623682,0.9199641207316974
199,17.98429202956561,0.04596177845805496,10.790605084675553,0.05399797616658865,0.009612100726323812,0.9200599595113799
200,18.00448827334113,0.04612562716104188,10.648448642874195,0.05418334588841037,0.009147587289423649,0.9201557982910622
201,18.023476607514553,0.04628947586402879,10.506772180151623,0.054368715610232085,0.00870336071074817,0.9202516370707446
202,18.041250512362424,0.0464533245670157,10.365605848296122,0.0545540853320538,0.008278651022448298,0.920347475850427
203,18.057803736282878,0.04661717327000262,10.224979390404098,0.054739455053875515,0.007872711558264267,0.9204433146301094
204,18.073130301036294,0.046781021972989535,10.084922128470152,0.05492482477569723,0.0074848185397079605,0.9205391534097918
205,18.087224506886052,0.046944870675976455,9.945462951327421,0.05511019449751895,0.0071142706547676045,0.9206349921894742
206,18.10008093763379,0.04710871937896337,9.806630302948458,0.05529556421934067,0.006760388630136349,0.9207308309691565
207,18.11169446554333,0.04727256808195029,9.668452171116732,0.05548093394116239,0.006422514797883022,0.920826669748839
208,18.122060256147492,0.0474364167849372,9.530956076477853,0.055666303662984105,0.006100012657490461,0.9209225085285213
209,18.131173772932108,0.047600265487924114,9.394169061979484,0.055851673384805824,0.005792266434107685,0.9210183473082038
210,18.139030781891773,0.04776411419091103,9.258117682707788,0.056037043106627535,0.0054986806338655145,0.9211141860878861
211,18.145627355951593,0.047927962893897946,9.12282799612809,0.05622241282844925,0.00521867959703033,0.9212100248675685
212,18.150959879249612,0.048091811596884866,8.988325552736622,0.05640778255027097,0.004951707049771063,0.9213058636472509
213,18.155025051274578,0.04825566029987178,8.854635387129594,0.05659315227209269,0.004697225655243496,0.9214017024269333
214,18.157819890853798,0.04841950900285869,8.721782009495222,0.05677852199391441,0.004454716564693495,0.9214975412066158
215,18.159341739985692,0.04858335770584561,8.589789397533712,0.056963891715736126,0.004223678969217359,0.9215933799862981
216,18.159588267512476,0.048747206408832525,8.458680988809771,0.057149261437557844,0.004003629652800948,0.9216892187659805
217,18.15855747262758,0.048911055111819444,8.328479673541104,0.057334631159379555,0.0037941025472234954,0.9217850575456629
218,18.156247688213362,0.04907490381480636,8.199207787826316,0.05752000088120127,0.003594648289365144,0.9218808963253453
219,18.152657584004178,0.04923875251779328,8.070887107314627,0.05770537060302299,0.0034048337814468737,0.9219767351050276
220,18.14778616957061,0.04940260122078019,7.943538841319236,0.05789074032484471,0.0032242417546752425,0.9220725738847101
221,18.141632797120153,0.0495664499237671,7.817183627375692,0.05807611004666643,0.0030524703367568067,0.9221684126643924
222,18.134197164110407,0.04973029862675402,7.691841526245956,0.058261479768488146,0.00288913262369422,0.9222642514440749
223,18.12547931567054,0.049894147329740936,7.567532017368204,0.058446849490309864,0.002733856256267714,0.9223600902237572
224,18.115479646827268,0.050057996032727856,7.444273994751733,0.058632219212131576,0.002586283001556519,0.9224559290034396
225,18.104198904531536,0.05022184473571477,7.322085763316105,0.058817588933953294,0.0024460683398461877,0.922551767783122
226,18.091638189482364,0.05038569343870168,7.200985035672634,0.05900295865577501,0.0023128810572221946,0.9226476065628044
227,18.07779895774459,0.0505495421416886,7.0809889293460095,0.05918832837759673,0.0021864028441414027,0.9227434453424868
228,18.06268302215718,0.050713390844675514,6.962113964433388,0.05937369809941845,0.0020663279002309967,0.9228392841221692
229,18.046292553529277,0.050877239547662434,6.844376061697445,0.059559067821240166,0.0019523625455554982,0.9229351229018516
230,18.02863008162112,0.05104108825064935,6.727790541089607,0.059744437543061885,0.0018442248385554584,0.923030961681534
231,18.009698495907227,0.05120493695363627,6.612372120699121,0.0599298072648836,0.0017416442008471678,0.9231268004612164
232,17.989501046119564,0.05136878565662318,6.498134916123043,0.060115176986705314,0.0016443610490498729,0.9232226392408988
233,17.968041342568377,0.05153263435961009,6.385092440251844,0.06030054670852703,0.0015521264337797804,0.9233184780205812
234,17.945323356238895,0.05169648306259701,6.273257603464747,0.06048591643034875,0.001464701685940317,0.9234143168002635
235,17.921351418662066,0.051860331765583925,6.162642714228683,0.06067128615217047,0.0013818580704076302,0.923510155579946
236,17.896130221557762,0.052024180468570845,6.053259480094022,0.06085665587399219,0.001303376447202914,0.9236059943596283
237,17.869664816249326,0.05218802917155776,5.945119009080164,0.061042025595813905,0.001229046940215269,0.9237018331393108
238,17.8419606128482,0.05235187787454467,5.838231811443361,0.06122739531763562,0.0011586686135320323,0.9237976719189931
239,17.813023379207824,0.05251572657753159,5.732607801819,0.061412765039457334,0.001092049155408367,0.9238935106986755
240,17.78285923964639,0.052679575280518504,5.628256301730171,0.06159813476127905,0.001029004569901818,0.9239893494783579
241,17.75147467343771,0.05284342398350542,5.525186042453949,0.06178350448310077,0.0009693588761749785,0.9240851882580403
242,17.71887651307039,0.053007272686492336,5.423405168236518,0.06196887420492249,0.0009129438154640068,0.9241810270377226
243,17.68507194227516,0.053171121389479256,5.3229212398481325,0.06215424392674421,0.0008595985656906492,0.9242768658174051
244,17.650068493820772,0.05333497009246617,5.223741238468396,0.062339613648565925,0.0008091694636906929,0.9243727045970874
245,17.61387404707902,0.05349881879545308,5.125871569892216,0.06252498337038764,0.0007615097350140237,0.9244685433767699
246,17.576496825359666,0.05366266749844,5.029318069046721,0.06271035309220935,0.0007164792312474301,0.9245643821564522
247,17.537945393016187,0.053826516201426915,4.934086004808778,0.06289572281403108,0.0006739441747956716,0.9246602209361346
248,17.498228652323828,0.053990364904413835,4.840180085113214,0.06308109253585278,0.0006337769110530431,0.9247560597158171
249,17.457355840131196,0.05415421360740075,4.747604462340886,0.06326646225767452,0.0005958556678840028,0.9248518984954994
250,17.415336524287316,0.05431806231038766,4.656362738976448,0.06345183197949622,0.0005600643223288606,0.9249477372751819
251,17.372180599845976,0.05448191101337458,4.56645797352477,0.06363720170131795,0.0005262921744386873,0.9250435760548642
252,17.327898285049663,0.05464575971636149,4.477892686675515,0.06382257142313966,0.0004944337281417132,0.9251394148345466
253,17.282500117095417,0.05480960841934841,4.390668867704677,0.06400794114496137,0.0004643884790334005,0.925235253614229
254,17.23599694768526,0.054973457122335326,4.304787981102507,0.0641933108667831,0.0004360607089806876,0.9253310923939114
255,17.188399938364157,0.055137305825322246,4.220250973416478,0.06437868058860481,0.0004093592874238561,0.9254269311735938
256,17.139720555648463,0.05530115452830916,4.137058280298609,0.06456405031042653,0.0003841974792554772,0.9255227699532762
257,17.089970565948256,0.05546500323129607,4.055209833745894,0.06474942003224825,0.0003604927591537991,0.9256186087329585
258,17.03916203028713,0.05562885193428299,3.9747050695230253,0.06493478975406997,0.0003381666322418923,0.925714447512641
259,16.987307298822994,0.055792700637269904,3.89554293475638,0.06512015947589168,0.00031714446094401516,0.9258102862923233
260,16.934419005174064,0.055956549340256824,3.817721895688361,0.0653055291977134,0.000297355297905354,0.9259061250720058
261,16.880510060553984,0.05612039804324374,3.7412399455813428,0.0654908989195351,0.00027873172484197935,0.9260019638516881
262,16.825593647720634,0.05628424674623066,3.6660946127603613,0.06567626864135684,0.00026120969718368615,0.9260978026313705
263,16.769683214742933,0.05644809544921757,3.592282968784104,0.06586163836317854,0.0002447283943734556,0.926193641411053
264,16.712792468590575,0.05661194415220448,3.51980163673344,0.06604700808500027,0.0002292300756843614,0.9262894801907353
265,16.65493536855157,0.0567757928551914,3.448646799607359,0.06623237780682198,0.00021465994141537867,0.9263853189704178
266,16.59612611948257,0.056939641558178315,3.3788142088159057,0.06641774752864371,0.00020096599932712308,0.9264811577501001
267,16.536379164897426,0.057103490261165235,3.310299192760233,0.06660311725046542,0.0001880989361776178,0.9265769965297825
268,16.4757091798993,0.05726733896415215,3.2430966654896523,0.06678848697228713,0.00017601199421992257,0.9266728353094649
269,16.41413106396199,0.05743118766713906,3.1772011354262917,0.06697385669410885,0.0001646608525223708,0.9267686740891473
270,16.35165993356629,0.05759503637012598,3.112606714147606,0.06715922641593057,0.0001540035129744236,0.9268645128688296
271,16.288311114697045,0.057758885073112894,3.0493071252176795,0.06734459613775229,0.0001440001908406717,0.9269603516485121
272,16.22410013520741,0.05792273377609981,2.9872957130581392,0.067529965859574,0.0001346132097280248,0.9270561904281944
273,16.159042717055975,0.058086582479086726,2.926565451849973,0.06771533558139572,0.000125806900831205,0.9271520292078769
274,16.09315476842351,0.058250431182073646,2.8671089544576693,0.06790070530321743,0.00011754750632436213,0.9272478679875592
275,16.026452375715596,0.05841427988506056,2.808918481367335,0.06808607502503916,0.00010980308676718607,0.9273437067672416
276,15.958951795457608,0.05857812858804747,2.751985949630897,0.06827144474686087,0.00010254343239675295,0.927439545546924
277,15.890669446088994,0.05874197729103439,2.6963029418084,0.0684568144686826,9.573997817730035e-05,0.9275353843266064
278,15.8216218996633,0.058905825994021305,2.6418607149012137,0.0686421841905043,8.936572248311471e-05,0.9276312231062888
279,15.751825873461085,0.059069674697008225,2.588650209268631,0.06882755391232603,8.339514929100539e-05,0.9277270618859712
280,15.681298221522463,0.05923352339999514,2.5366620575212635,0.06901292363414774,7.780415376190943e-05,0.9278229006656536
281,15.610055926106458,0.05939737210298205,2.4858865933843264,0.06919829335596946,7.256997109282223e-05,0.927918739445336
282,15.538116089084172,0.05956122080596897,2.436313860524778,0.06938366307779117,6.76711085230959e-05,0.9280145782250184
283,15.465495923272936,0.05972506950895588,2.3879336213360527,0.06956903279961289,6.308728038156473e-05,0.9281104170047008
284,15.39221274371873,0.0598889182119428,2.3407353656748677,0.06975440252143461,5.8799346063183146e-05,0.9282062557843832
285,15.318283958933998,0.060052766914929716,2.2947083195445606,0.06993977224325633,5.4789250826924437e-05,0.9283020945640655
286,15.243727062098328,0.060216615617916636,2.249841453719972,0.07012514196507805,5.1039969308757266e-05,0.928397933343748
287,15.168559622229116,0.06038046432090355,2.2061234923089876,0.07031051168689977,4.7535451646661176e-05,0.9284937721234303
288,15.092799275329774,0.06054431302389046,2.163542921246309,0.07049588140872148,4.426057211680865e-05,0.9285896109031128
289,15.016463715522702,0.06070816172687738,2.122087996715277,0.07068125113054319,4.120108018315758e-05,0.9286854496827951
290,14.939570686174351,0.060872010429864294,2.081746753493802,0.07086662085236492,3.8343553864941034e-05,0.9287812884624775
291,14.862137971019957,0.061035859132851214,2.0425070132209524,0.07105199057418662,3.567535532960515e-05,0.9288771272421599
292,14.784183385295018,0.06119970783583813,2.004356392580762,0.07123736029600836,3.318458862103712e-05,0.9289729660218423
293,14.70572476688105,0.06136355653882504,1.9672823114004248,0.07142273001783006,3.086005943592064e-05,0.9290688048015247
294,14.626779967472844,0.06152740524181196,1.9312720006600697,0.07160809973965179,2.869123686336744e-05,0.9291646435812071
295,14.54736684377442,0.06169125394479887,1.8963125104118073,0.0717934694614735,2.666821700588597e-05,0.9292604823608894
296,14.467503248731111,0.06185510264778579,1.8623907176058005,0.07197883918329522,2.478168840205657e-05,0.9293563211405719
297,14.387207022804677,0.062018951350772705,1.8294933338216628,0.07216420890511693,2.302289917410122e-05,0.9294521599202543
298,14.30649598529879,0.062182800053759625,1.7976069129034484,0.07234957862693865,2.138362582581967e-05,0.9295479986999367
299,14.225387925741757,0.06234664875674654,1.7667178584970302,0.07253494834876037,1.9856143619080466e-05,0.9296438374796191
300,14.1439005953336,0.06251049745973344,1.736812431488722,0.07272031807058209,1.8433198459296873e-05,0.9297396762593014
301,14.062051698464272,0.06267434616272037,1.7078767573443774,0.0729056877924038,1.7107980222925795e-05,0.9298355150389839
302,13.979858884309847,0.06283819486570728,1.679896833348362,0.07309105751422552,1.5874097462213028e-05,0.9299313538186662
303,13.89733973851336,0.06300204356869421,1.6528585357420413,0.07327642723604724,1.4725553424900798e-05,0.9300271925983487
304,13.814511774956951,0.06316589227168112,1.6267476267616896,0.07346179695786895,1.3656723328732432e-05,0.930123031378031
305,13.731392427631688,0.06332974097466804,1.6015497615758592,0.07364716667969068,1.2662332832962607e-05,0.9302188701577134
306,13.647999042611577,0.06349358967765495,1.5772504951225643,0.07383253640151238,1.1737437651123314e-05,0.9303147089373958
307,13.564348870137826,0.06365743838064186,1.5538352888466713,0.07401790612333412,1.0877404251549745e-05,0.9304105477170782
308,13.480459056819688,0.06382128708362877,1.5312895173382541,0.07420327584515582,1.0077891594128343e-05,0.9305063864967605
309,13.39634663795763,0.06398513578661569,1.50959847487269,0.07438864556697755,9.334833853851716e-06,0.930602225276443
310,13.312028529994787,0.06414898448960261,1.4887473818535324,0.07457401528879926,8.644424083671663e-06,0.9306980640561253
311,13.227521523102407,0.06431283319258953,1.4687213911592816,0.07475938501062097,8.003098771067623e-06,0.9307939028358078
312,13.142842273904687,0.06447668189557644,1.4495055943954003,0.07494475473244269,7.407523244651774e-06,0.9308897416154902
313,13.0580072983485,0.06464053059856337,1.4310850280529444,0.07513012445426441,6.8545778888805405e-06,0.9309855803951725
314,12.97303296472311,0.06480437930155028,1.413444679575399,0.07531549417608613,6.341345126743696e-06,0.931081419174855
315,12.887935486834897,0.06496822800453719,1.3965694933353456,0.07550086389790785,5.865097131999381e-06,0.9311772579545373
316,12.80273091734208,0.0651320767075241,1.3804443765227346,0.07568623361972956,5.4232842341415955e-06,0.9312730967342198
317,12.717435141253963,0.06529592541051102,1.365054204946591,0.07587160334155127,5.01352398093696e-06,0.9313689355139021
318,12.632063869599236,0.06545977411349793,1.350383828752063,0.076056973063373,4.633590824857349e-06,0.9314647742935845
319,12.546632633267587,0.06562362281648484,1.336418078054822,0.0762423427851947,4.281406401282665e-06,0.9315606130732669
320,12.461156777028913,0.06578747151947177,1.323141768494793,0.07642771250701644,3.955030367742826e-06,0.9316564518529493
321,12.37565145373379,0.06595132022245868,1.3105397067113593,0.07661308222883814,3.6526517749078533e-06,0.9317522906326317
322,12.290131618699004,0.06611516892544561,1.29859669574208,0.07679845195065987,3.372580941337811e-06,0.9318481294123141
323,12.204612024281811,0.06627901762843252,1.2872975403471045,0.07698382167248158,3.1132418053404556e-06,0.9319439681919964
324,12.11910721464592,0.06644286633141944,1.2766270522613823,0.0771691913943033,2.8731647284980527e-06,0.9320398069716789
325,12.033631520722585,0.06660671503440635,1.266570055376838,0.07735456111612501,2.6509797266621846e-06,0.9321356457513612
326,11.948199055369495,0.06677056373739326,1.257111390856614,0.07753993083794673,2.4454101053423873e-06,0.9322314845310437
327,11.862823708730293,0.06693441244038018,1.2482359221835093,0.07772530055976845,2.2552664775576137e-06,0.9323273233107261
328,11.777519143796948,0.06709826114336709,1.2399285401446838,0.07791067028159017,2.079441143266619e-06,0.9324231620904084
329,11.692298792177501,0.06726210984635402,1.2321741677546811,0.07809604000341189,1.916902810537986e-06,0.9325190008700909
330,11.607175850071044,0.06742595854934093,1.2249577651187433,0.0782814097252336,1.7666916396070105e-06,0.9326148396497732
331,11.52216327445173,0.06758980725232784,1.2182643342383757,0.07846677944705532,1.627914591905673e-06,0.9327106784294557
332,11.43727377946351,0.06775365595531477,1.2120789237610254,0.07865214916887703,1.4997410670790259e-06,0.932806517209138
333,11.352519833026836,0.06791750465830168,1.2063866336756628,0.07883751889069876,1.381398811856818e-06,0.9329023559888204
334,11.267913653658615,0.0680813533612886,1.201172619956009,0.07902288861252046,1.2721700855032283e-06,0.9329981947685028
335,11.183467207506265,0.0682452020642755,1.196422099153007,0.0792082583343422,1.171388067354246e-06,0.9330940335481852
336,11.09919220559657,0.06840905076726242,1.192120352938102,0.0793936280561639,1.0784334927351815e-06,0.9331898723278675
337,11.01510010129994,0.06857289947024933,1.188252732598741,0.07957899777798563,9.927315042734677e-07,0.93328571110755
338,10.931202088010204,0.06873674817323625,1.1848046634874367,0.07976436749980734,9.137487063388413e-07,0.9333815498872323
339,10.847509097040128,0.06890059687622317,1.1817616494255883,0.07994973722162906,8.409904110060486e-07,0.9334773886669148
340,10.764031795732453,0.06906444557921008,1.1791092770631688,0.08013510694345077,7.739980645910418e-07,0.9335732274465971
341,10.680780585786097,0.06922829428219701,1.1768332201952432,0.08032047666527249,7.123468444195504e-07,0.9336690662262795
342,10.597765601796949,0.06939214298518392,1.1749192440361533,0.08050584638709421,6.556434160864686e-07,0.9337649050059619
343,10.514996710012447,0.06955599168817084,1.1733532094520898,0.08069121610891593,6.035238420215737e-07,0.9338607437856443
344,10.432483507298974,0.06971984039115775,1.172121077152619,0.08087658583073765,5.556516327251949e-07,0.9339565825653267
345,10.350235320320966,0.06988368909414466,1.171208911841603,0.08106195555255936,5.117159325478967e-07,0.9340524213450091
346,10.268261204930145,0.07004753779713158,1.1706028863278117,0.08124732527438108,4.7142983238955723e-07,0.9341482601246915
347,10.186569945763443,0.07021138650011849,1.170289285595376,0.0814326949962028,4.3452880216122145e-07,0.9342440989043739
348,10.105170056047788,0.0703752352031054,1.1702545108340923,0.08161806471802452,4.0076923631207763e-07,0.9343399376840563
349,10.024069777609757,0.07053908390609233,1.1704850834294473,0.08180343443984622,3.699271061535953e-07,0.9344357764637387
350,9.943277081087958,0.07070293260907924,1.1709676489120702,0.08198880416166794,3.4179671313383347e-07,0.9345316152434211
351,9.862799666345785,0.07086678131206617,1.1716889808661968,0.08217417388348966,3.1618953761028384e-07,0.9346274540231034
352,9.782644963081971,0.07103063001505308,1.1726359847965702,0.08235954360531138,2.9293317805677726e-07,0.9347232928027859
353,9.702820131636336,0.07119447871804,1.1737957019530443,0.0825449133271331,2.7187037600496425e-07,0.9348191315824682
354,9.623332063987773,0.07135832742102691,1.1751553131120582,0.08273028304895481,2.528581223782703e-07,0.9349149703621507
355,9.544187384941464,0.07152217612401382,1.176702142313954,0.08291565277077653,2.3576684121463767e-07,0.935010809141833
356,9.465392453502133,0.07168602482700073,1.1784236605550098,0.08310102249259825,2.2047964710598065e-07,0.9351066479215154
357,9.386953364429939,0.07184987352998765,1.1803074894329049,0.08328639221441997,2.0689167299781516e-07,0.9352024867011978
358,9.308875949975551,0.07201372223297457,1.1823414047442098,0.08347176193624169,1.9490946530220606e-07,0.9352983254808802
359,9.231165781790748,0.07217757093596149,1.1845133400323573,0.0836571316580634,1.8445044357351784e-07,0.9353941642605625
360,9.15382817301064,0.0723414196389484,1.1868113900844355,0.08384250137988512,1.754424222879281e-07,0.935490003040245
361,9.07686818050381,0.07250526834193532,1.1892238143749985,0.08402787110170684,1.6782319254842338e-07,0.9355858418199274
362,9.000290607286033,0.07266911704492224,1.1917390404550132,0.08421324082352856,1.6154016181393014e-07,0.9356816805996098
363,8.924100005093573,0.07283296574790915,1.1943456672839092,0.08439861054535026,1.5655005001998138e-07,0.9357775193792922
364,8.84830067711178,0.07299681445089606,1.1970324685026152,0.08458398026717198,1.5281864072430794e-07,0.9358733581589745
365,8.772896680854357,0.07316066315388298,1.1997883956453654,0.0847693499889937,1.5032058617102688e-07,0.935969196938657
366,8.697891831189047,0.07332451185686989,1.2026025812879522,0.08495471971081542,1.4903926542573215e-07,0.9360650357183393
367,8.6232897035049,0.0734883605598568,1.205464342130028,0.08514008943263714,1.4896669498911549e-07,0.9361608744980218
368,8.549093637016522,0.07365220926284373,1.2083631820089717,0.08532545915445885,1.5010349155161987e-07,0.9362567132777041
369,8.475306738200471,0.07381605796583064,1.2112887948427575,0.08551082887628057,1.5245888680553314e-07,0.9363525520573865
370,8.40193188435888,0.07397990666881757,1.2142310674992116,0.08569619859810229,1.5605079448562037e-07,0.9364483908370689
371,8.328971727305404,0.07414375537180448,1.2171800825889612,0.08588156831992401,1.6090593006547825e-07,0.9365442296167513
372,8.256428697168383,0.0743076040747914,1.2201261211793593,0.08606693804174573,1.6705998379493783e-07,0.9366400683964337
373,8.184305006306202,0.07447145277777831,1.223059665426584,0.08625230776356745,1.7455784802575906e-07,0.9367359071761161
374,8.112602653329665,0.07463530148076522,1.2259714011231324,0.08643767748538916,1.834539000381446e-07,0.9368317459557984
375,8.041323427226143,0.07479915018375213,1.2288522201578334,0.08662304720721088,1.9381234185211158e-07,0.9369275847354809
376,7.9704689115803005,0.07496299888673905,1.2316932228855517,0.0868084169290326,2.0570759878399366e-07,0.9370234235151633
377,7.900040488886104,0.07512684758972597,1.234485720403696,0.0869937866508543,2.1922477879316374e-07,0.9371192622948457
378,7.830039344944782,0.07529069629271289,1.2372212367326711,0.08717915637267602,2.3446019495575432e-07,0.9372151010745281
379,7.760466473343379,0.0754545449956998,1.239891510897408,0.08736452609449774,2.5152195370318744e-07,0.9373109398542104
380,7.691322680008626,0.07561839369868673,1.2424884989071208,0.08754989581631946,2.705306117756718e-07,0.9374067786338929
381,7.62260858783063,0.07578224240167364,1.2450043756304767,0.08773526553814118,2.9161990516191314e-07,0.9375026174135752
382,7.5543246413511005,0.07594609110466055,1.247431536563375,0.0879206352599629,3.149375536330547e-07,0.9375984561932577
383,7.486471111510705,0.07610993980764746,1.2497625994865997,0.08810600498178461,3.406461448251256e-07,0.93769429497294
384,7.419048100450158,0.07627378851063438,1.2519904060106377,0.08829137470360633,3.6892410218957593e-07,0.9377901337526224
385,7.352055546359729,0.07643763721362129,1.2541080230050186,0.08847674442542805,3.999667415076111e-07,0.9378859725323048
386,7.28549322837176,0.07660148591660822,1.2561087439096181,0.08866211414724977,4.3398742106266143e-07,0.9379818113119872
387,7.219360771490927,0.07676533461959513,1.257986089925398,0.08884748386907149,4.712187909761833e-07,0.9380776500916695
388,7.1536576515569035,0.07692918332258204,1.2597338110821956,0.0890328535908932,5.119141476490264e-07,0.938173488871352
389,7.088383200234274,0.07709303202556896,1.261345887181219,0.08921822331271492,5.563488997012841e-07,0.9382693276510343
390,7.023536610024277,0.07725688072855588,1.2628165286100173,0.08940359303453664,6.048221522844763e-07,0.9383651664307168
391,6.959116939293475,0.0774207294315428,1.264140177027823,0.08958896275635836,6.576584171358194e-07,0.9384610052103991
392,6.895123117313972,0.07758457813452971,1.265311505919242,0.08977433247818006,7.152094562749564e-07,0.9385568439900815
393,6.831553949310286,0.07774842683751662,1.266325421014414,0.08995970220000178,7.778562677904432e-07,0.9386526827697639
394,6.768408121507824,0.07791227554050353,1.2671770605738737,0.0901450719218235,8.46011222749741e-07,0.9387485215494463
395,6.705684206177987,0.07807612424349046,1.2678617955364992,0.09033044164364522,9.201203628707154e-07,0.9388443603291288
396,6.643380666675097,0.07823997294647737,1.2683752295290527,0.09051581136546694,1.0006658692404572e-06,0.9389401991088111
397,6.581495862460303,0.07840382164946429,1.2687131987359763,0.09070118108728865,1.0881687130388546e-06,0.9390360378884935
398,6.5200280541077795,0.0785676703524512,1.2688717716282567,0.09088655080911037,1.1831914999351472e-06,0.9391318766681759
399,6.458975408288658,0.07873151905543811,1.2688472485503268,0.09107192053093209,1.2863415205736843e-06,0.9392277154478583
400,6.398336002727972,0.07889536775842504,1.268636161164128,0.09125729025275381,1.3982740203530467e-06,0.9393235542275407
401,6.338107831130404,0.07905921646141195,1.2682352717496475,0.09144265997457553,1.5196957025228039e-06,0.9394193930072231
402,6.278288808070297,0.07922306516439886,1.267641572361378,0.09162802969639725,1.651368479502089e-06,0.9395152317869054
403,6.218876773841782,0.07938691386738578,1.2668522838403626,0.09181339941821896,1.7941134882261577e-06,0.9396110705665879
404,6.159869499264888,0.07955076257037269,1.2658648546816211,0.09199876914004068,1.948815386302154e-06,0.9397069093462702
405,6.101264690443482,0.07971461127335962,1.2646769597569896,0.0921841388618624,2.116426946751075e-06,0.9398027481259527
406,6.043059993471284,0.07987845997634653,1.2632864988935257,0.0923695085836841,2.297973970191085e-06,0.939898586905635
407,5.985252999082005,0.08004230867933344,1.261691595307881,0.09255487830550582,2.4945605344159923e-06,0.9399944256853174
408,5.927841247239977,0.08020615738232036,1.259890593897173,0.09274024802732754,2.707374602513579e-06,0.9400902644649998
409,5.870822231667689,0.08037000608530727,1.2578820593871172,0.09292561774914926,2.9376940118792835e-06,0.9401861032446822
410,5.814193404306765,0.0805338547882942,1.2556647743383649,0.09311098747097098,3.18689286779491e-06,0.9402819420243647
411,5.75795217970906,0.08069770349128111,1.2532377370121468,0.0932963571927927,3.456448366574513e-06,0.940377780804047
412,5.702095939354651,0.08086155219426802,1.2506001590965738,0.09348172691461441,3.7479480747281864e-06,0.9404736195837294
413,5.646622035893696,0.08102540089725493,1.2477514632950786,0.09366709663643613,4.063097692058894e-06,0.9405694583634118
414,5.59152779730913,0.08118924960024186,1.2446912807787012,0.09385246635825785,4.403729328202033e-06,0.9406652971430942
415,5.53681053099749,0.08135309830322877,1.241419448504122,0.09403783608007957,4.771810323724486e-06,0.9407611359227765
416,5.48246752776505,0.08151694700621569,1.237936006399485,0.09422320580190129,5.169452648652775e-06,0.940856974702459
417,5.42849606573684,0.0816807957092026,1.234241194420296,0.094408575523723,5.59892291306068e-06,0.9409528134821413
418,5.374893414176099,0.08184464441218951,1.2303354494778163,0.09459394524554472,6.062653026270959e-06,0.9410486522618238
419,5.321656837211808,0.08200849311517644,1.2262194022425845,0.09477931496736644,6.563251543151645e-06,0.9411444910415061
420,5.268783597472285,0.08217234181816335,1.2218938738258494,0.09496468468918814,7.1035157380965854e-06,0.9412403298211885
421,5.216270959622722,0.08233619052115027,1.2173598723418937,0.09515005441100986,7.686444449383108e-06,0.9413361686008709
422,5.164116193804881,0.08250003922413718,1.2126185893543744,0.09533542413283158,8.315251738907724e-06,0.9414320073805533
423,5.112316578977186,0.08266388792712409,1.2076713962099883,0.0955207938546533,8.993381414593443e-06,0.9415278461602357
424,5.060869406153562,0.08282773663011102,1.202519840262914,0.09570616357647502,9.724522465284473e-06,0.9416236849399181
425,5.0097719815397035,0.08299158533309793,1.197165640993659,0.09589153329829674,1.0512625460439917e-05,0.9417195237196005
426,4.959021629565298,0.08315543403608484,1.1916106860260587,0.09607690302011845,1.1361919969678045e-05,0.9418153624992829
427,4.908615695811126,0.08331928273907176,1.1858570270463415,0.09626227274194017,1.2276933059972583e-05,0.9419112012789652
428,4.858551549829973,0.08348313144205867,1.179906875628316,0.09644764246376189,1.3262508931217582e-05,0.9420070400586477
429,4.80882658786038,0.0836469801450456,1.173762598968831,0.09663301218558361,1.4323829753918354e-05,0.9421028788383301
430,4.759438235432552,0.08381082884803251,1.167426715537833,0.09681838190740533,1.5466437775926814e-05,0.9421987176180124
431,4.710383949865693,0.08397467755101942,1.1609018906474236,0.09700375162922704,1.6696258768415035e-05,0.9422945563976949
432,4.661661222656323,0.08413852625400634,1.1541909319444463,0.09718912135104876,1.8019626884677643e-05,0.9423903951773772
433,4.613267581757134,0.08430237495699325,1.147296784831248,0.09737449107287048,1.9443311008989683e-05,0.9424862339570597
434,4.565200593746155,0.08446622365998017,1.1402225278193172,0.09755986079469219,2.0974542676320574e-05,0.942582072736742
435,4.5174578658861595,0.08463007236296709,1.1329713678206486,0.0977452305165139,2.262104564769234e-05,0.9426779115164244
436,4.470037048074147,0.084793921065954,1.1255466353816923,0.09793060023833562,2.4391067229800602e-05,0.9427737502961068
437,4.4229358346812315,0.08495776976894091,1.1179517798648877,0.09811596996015734,2.6293411431830862e-05,0.9428695890757892
438,4.376151966282983,0.08512161847192784,1.1101903645828026,0.09830133968197906,2.833747405651418e-05,0.9429654278554715
439,4.329683231280741,0.08528546717491475,1.1022660618899482,0.09848670940380078,3.053327982712223e-05,0.943061266635154
440,4.283527467414231,0.08544931587790167,1.0941826482374477,0.0986720791256225,3.289152165650702e-05,0.9431571054148363
441,4.2376825631661905,0.08561316458088858,1.0859439991956894,0.09885744884744421,3.542360216930578e-05,0.9432529441945188
442,4.192146459059656,0.08577701328387549,1.077554084450193,0.09904281856926593,3.814167759313995e-05,0.9433487829742011
443,4.146917148848666,0.08594086198686242,1.0690169627759236,0.09922818829108765,4.105870414003156e-05,0.9434446217538835
444,4.101992680603428,0.08610471068984933,1.06033677699527,0.09941355801290937,4.4188487004284926e-05,0.943540460533566
445,4.057371157690817,0.08626855939283624,1.0515177489249605,0.09959892773473109,4.754573210882695e-05,0.9436362993132483
446,4.013050739651415,0.08643240809582316,1.0425641743171417,0.0997842974565528,5.11461007375083e-05,0.9437321380929308
447,3.969029642974308,0.08659625679881007,1.03348041779985,0.09996966717837452,5.5006267196690556e-05,0.9438279768726131
448,3.92530614177087,0.086760105501797,1.0242709078221162,0.10015503690019623,5.9143979655716174e-05,0.9439238156522956
449,3.8818785683490282,0.08692395420478391,1.014940131608834,0.10034040662201794,6.357812432172748e-05,0.9440196544319779
450,3.8387453136894156,0.08708780290777082,1.0054926301305926,0.10052577634383966,6.832879311115524e-05,0.9441154932116603
451,3.795904827825034,0.08725165161075774,0.9959329930935328,0.10071114606566138,7.341735498635474e-05,0.9442113319913427
452,3.7533556201260736,0.08741550031374465,0.9862658539542914,0.1008965157874831,7.886653113317643e-05,0.9443071707710251
453,3.7110962594915486,0.08757934901673158,0.9764958849650275,0.10108188550930482,8.470047416182612e-05,0.9444030095507074
454,3.6691253744496803,0.08774319771971849,0.9666277922534224,0.10126725523112654,9.094485152086356e-05,0.9444988483303899
455,3.627441653168749,0.0879070464227054,0.9566663109425301,0.10145262495294825,9.762693332166903e-05,0.9445946871100722
456,3.5860438433804807,0.08807089512569231,0.9466162003152023,0.10163799467476997,0.00010477568477793389,0.9446905258897547
457,3.5449307522178977,0.08823474382867924,0.9364822390277766,0.10182336439659169,0.000112421863473197,0.944786364669437
458,3.5041012459697205,0.08839859253166615,0.926269220377599,0.10200873411841341,0.00012059812167674347,0.9448822034491194
459,3.4635542497534377,0.08856244123465307,0.9159819476288236,0.10219410384023513,0.00012933911393723147,0.9449780422288019
460,3.423288747109209,0.08872628993763998,0.9056252294008785,0.10237947356205684,0.00013868161019100437,0.9450738810084842
461,3.383303779516842,0.08889013864062689,0.8952038751238055,0.10256484328387856,0.00014866461463161225,0.9451697197881667
462,3.3435984458380665,0.08905398734361382,0.8847226905646072,0.10275021300570028,0.00015932949059495362,0.945265558567849
463,3.3041719016864746,0.08921783604660073,0.8741864734285867,0.10293558272752198,0.00017072009172454627,0.9453613973475314
464,3.2650233587274045,0.08938168474958764,0.8636000090395209,0.1031209524493437,0.00018288289968958787,0.9454572361272138
465,3.2261520839102102,0.08954553345257456,0.8529680661024056,0.10330632217116542,0.00019586716873911758,0.9455530749068962
466,3.187557398635296,0.08970938215556147,0.8422953925523204,0.10349169189298714,0.00020972507738397386,0.9456489136865786
467,3.149238677858347,0.0898732308585484,0.8315867114928496,0.10367706161480886,0.00022451188750945082,0.945744752466261
468,3.111195349134256,0.09003707956153531,0.8208467172273248,0.10386243133663058,0.00024028611123014904,0.9458405912459433
469,3.0734268916031824,0.09020092826452222,0.8100800713860176,0.1040478010584523,0.0002571096858102848,0.9459364300256258
470,3.035932834921288,0.09036477696750914,0.7992913991522176,0.10423317078027401,0.0002750481569814767,0.9460322688053081
471,2.9987127581386606,0.09052862567049605,0.7884852855900066,0.10441854050209573,0.00029417087100237603,0.9461281075849906
472,2.9617662885268903,0.09069247437348298,0.7776662720763553,0.10460391022391745,0.00031455117581336944,0.9462239463646729
473,2.925093100358922,0.09085632307646989,0.7668388528399892,0.10478927994573917,0.0003362666316525118,0.9463197851443553
474,2.888692913643649,0.0910201717794568,0.7560074716093442,0.10497464966756088,0.0003593992315077691,0.9464156239240377
475,2.852565492817815,0.09118402048244371,0.7451765183716992,0.1051600193893826,0.0003840356317941612,0.9465114627037201
476,2.81671064539777,0.09134786918543063,0.7343503262454527,0.10534538911120432,0.0004102673936533109,0.9466073014834024
477,2.781128220593545,0.09151171788841755,0.723533168467313,0.10553075883302603,0.00043819123528699886,0.9467031402630849
478,2.7458181078878727,0.09167556659140447,0.7127292554959871,0.10571612855484774,0.00046790929574521653,0.9467989790427673
479,2.7107802355825257,0.09183941529439138,0.7019427322338186,0.10590149827666946,0.0004995294106034612,0.9468948178224497
480,2.6760145693146113,0.09200326399737829,0.6911776753675875,0.10608686799849118,0.0005331653999742636,0.9469906566021321
481,2.6415211105451517,0.09216711270036522,0.6804380908295593,0.1062722377203129,0.0005689373693096689,0.9470864953818144
482,2.6072998950225315,0.09233096140335213,0.6697279113796978,0.10645760744213462,0.0006069720234654384,0.9471823341614969
483,2.573350991223153,0.09249481010633905,0.6590509943097249,0.10664297716395633,0.0006474029945064718,0.9472781729411792
484,2.5396744987717423,0.09265865880932596,0.6484111192696159,0.10682834688577805,0.0006903711837489726,0.9473740117208617
485,2.5062705468437128,0.09282250751231287,0.6378119862168853,0.10701371660759977,0.0007360251185427632,0.947469850500544
486,2.4731392925518434,0.0929863562152998,0.6272572134888788,0.10719908632942149,0.0007845213243138384,0.9475656892802264
487,2.4402809193197066,0.09315020491828671,0.6167503359981245,0.10738445605124321,0.0008360247123945762,0.9476615280599088
488,2.407695635244001,0.09331405362127362,0.6062948035506003,0.10756982577306493,0.0008907089841862758,0.9477573668395912
489,2.3753836714481436,0.09347790232426054,0.5958939792866444,0.10775519549488664,0.0009487570522053748,0.9478532056192736
490,2.343345280429235,0.09364175102724745,0.5855511382440648,0.10794056521670836,0.0010103614785824814,0.947949044398956
491,2.3115807344006054,0.09380559973023438,0.5752694660428297,0.10812593493853007,0.0010757249315892486,0.9480448831786383
492,2.2800903236320673,0.09396944843322129,0.5650520576906148,0.10831130466035178,0.0011450606607864666,0.9481407219583208
493,2.2488743547898853,0.0941332971362082,0.5549019165082564,0.1084966743821735,0.0012185929913917529,0.9482365607380032
494,2.217933149278573,0.09429714583919512,0.5448219531741083,0.10868204410399522,0.0012965578384831061,0.9483323995176856
495,2.1872670415864484,0.09446099454218203,0.53481498488607,0.10886741382581694,0.001379203241662208,0.948428238297368
496,2.1568763776368463,0.09462484324516895,0.5248837346399776,0.10905278354763866,0.0014667899208120694,0.9485240770770503
497,2.1267615131469464,0.09478869194815587,0.5150308306228825,0.10923815326946038,0.0015595918535999097,0.9486199158567328
498,2.096922811995957,0.09495254065114278,0.5052588057196283,0.1094235229912821,0.001657896875378685,0.9487157546364151
499,2.06736064460449,0.0951163893541297,0.4955700971310147,0.10960889271310381,0.0017620073021609873,0.9488115934160976
500,2.0380753863267884,0.0952802380571166,0.48596704610169444,0.10979426243492553,0.0018722405773388552,0.9489074321957799
501,2.0090674158575084,0.09544408676010353,0.47645189775587005,0.10997963215674725,0.0019889299428440814,0.9490032709754623
502,1.9803371136546455,0.09560793546309045,0.46702680103871985,0.11016500187856897,0.0021124251354414747,0.9490991097551447
503,1.9518848603801346,0.09577178416607736,0.4576938087613929,0.11035037160039068,0.0022430931088692,0.9491949485348271
504,1.9237110353596387,0.09593563286906427,0.4484548777473027,0.1105357413222124,0.002381318782536007,0.9492907873145094
505,1.8958160150629273,0.0960994815720512,0.4393118690773818,0.1107211110440341,0.0025275058175071416,0.9493866260941919
506,1.86820017160624,0.09626333027503811,0.4302665484318215,0.11090648076585582,0.0026820774205061704,0.9494824648738742
507,1.8408638712779253,0.09642717897802502,0.4213205865258076,0.11109185048767754,0.002845477176674966,0.9495783036535567
508,1.8138074730886113,0.09659102768101194,0.41247555963661514,0.11127722020949926,0.003018169911842157,0.9496741424332391
509,1.7870313273471043,0.09675487638399885,0.4037329502194081,0.11146258993132098,0.003200642585046234,0.9497699812129214
510,1.7605357742631185,0.09691872508698578,0.395094147608999,0.1116479596531427,0.00339340521208166,0.9498658199926039
511,1.7343211425779494,0.09708257378997269,0.38656044880476065,0.11183332937496442,0.0035969918208221445,0.9499616587722862
512,1.7083877482240446,0.0972464224929596,0.3781330593358519,0.11201869909678613,0.0038119614391002358,0.9500574975519687
513,1.682735893014462,0.09741027119594652,0.36981309420383596,0.11220406881860785,0.004038899115904195,0.950153336331651
514,1.6573658633630943,0.09757411989893343,0.361601578899758,0.11238943854042957,0.004278416976679113,0.9502491751113334
515,1.632277929036449,0.09773796860192036,0.3534994504926952,0.11257480826225129,0.0045311553134969535,0.9503450138910158
516,1.6074723419378203,0.09790181730490727,0.3455075587867554,0.112760177984073,0.0047977837108871485,0.9504408526706982
517,1.5829493349244845,0.09806566600789418,0.33762666754350257,0.11294554770589472,0.00507900220809281,0.9505366914503806
518,1.5587091206586383,0.0982295147108811,0.3298574557667204,0.11313091742771644,0.005375542498545424,0.950632530230063
519,1.534751890492619,0.098393363413868,0.32220051904645314,0.11331628714953816,0.005688169167319691,0.9507283690097453
520,1.5110778133889642,0.09855721211685493,0.31465637095922716,0.11350165687135987,0.006017680967359103,0.9508242077894278
521,1.4876870348758031,0.09872106081984185,0.30722544452135403,0.11368702659318158,0.006364912135226237,0.9509200465691101
522,1.4645796760379517,0.09888490952282876,0.29990809369223403,0.1138723963150033,0.006730733747162206,0.9510158853487926
523,1.4417558325441502,0.09904875822581567,0.2927045949245446,0.11405776603682502,0.007116055116197139,0.9511117241284749
524,1.4192155737106809,0.0992126069288026,0.2856151487582589,0.11424313575864674,0.007521825231085697,0.9512075629081573
525,1.3969589416016857,0.09937645563178951,0.27863988145540197,0.11442850548046846,0.007949034237792576,0.9513034016878397
526,1.374985950166354,0.09954030433477642,0.27177884667251256,0.11461387520229017,0.008398714964287018,0.9513992404675221
527,1.3532965844131588,0.09970415303776334,0.26503202716777224,0.11479924492411189,0.008871944489350081,0.9514950792472046
528,1.33189079962124,0.09986800174075025,0.25839933653981,0.11498461464593361,0.00936984575612765,0.9515909180268869
529,1.3107685205889816,0.10003185044373718,0.2518806209952035,0.11516998436775533,0.009893589231123955,0.9516867568065693
530,1.2899296409198244,0.10019569914672409,0.24547566114176078,0.11535535408957705,0.010444394609312123,0.9517825955862517
531,1.2693740223452445,0.100359547849711,0.2391841738046676,0.11554072381139877,0.011023532566055748,0.9518784343659341
532,1.2491014940848406,0.10052339655269792,0.233005813862663,0.11572609353322048,0.011632326556465214,0.9519742731456164
533,1.2291118522434064,0.10068724525568483,0.22694017610143233,0.1159114632550422,0.012272154662854723,0.9520701119252989
534,1.2094048592448,0.10085109395867176,0.22098679708145846,0.1160968329768639,0.012944451490880068,0.9521659507049812
535,1.1899802433024425,0.10101494266165867,0.215145157017639,0.11628220269868562,0.0136507101149837,0.9522617894846637
536,1.1708376979261554,0.10117879136464558,0.20941468166800176,0.11646757242050734,0.014392484073677667,0.952357628264346
537,1.1519768814651044,0.1013426400676325,0.2037947442289508,0.11665294214232906,0.015171389415245049,0.9524534670440284
538,1.1333974166864857,0.10150648877061941,0.19828466723449384,0.11683831186415078,0.015989106794333872,0.9525493058237108
539,1.115098890389623,0.10167033747360633,0.19288372445699925,0.1170236815859725,0.016847383619972022,0.9526451446033932
540,1.0970808530551002,0.10183418617659325,0.18759114280707592,0.11720905130779422,0.017748036255412755,0.9527409833830756
541,1.0793428185284737,0.10199803487958016,0.1824061042302404,0.11739442102961593,0.018692952270280366,0.952836822162758
542,1.0618842637381634,0.10216188358256707,0.17732774759812084,0.11757979075143765,0.01968409274535552,0.9529326609424404
543,1.0447046284470087,0.10232573228555399,0.1723551705919883,0.11776516047325937,0.020723494630390707,0.9530284997221228
544,1.0278033150369994,0.10248958098854091,0.1674874315765099,0.11795053019508109,0.021813273155253984,0.9531243385018052
545,1.0111796883266653,0.10265342969152783,0.1627235514616728,0.1181358999169028,0.02295562429465263,0.9532201772814876
546,0.9948330754205369,0.10281727839451474,0.1580625155509085,0.11832126963872452,0.02415282728671407,0.95331601606117
547,0.9787627655901515,0.10298112709750165,0.15350327537353128,0.11850663936054624,0.025407247205548652,0.9534118548408523
548,0.9629680101859577,0.10314497580048858,0.14904475049966504,0.11869200908236795,0.026721337587997926,0.9535076936205348
549,0.9474480225795536,0.10330882450347549,0.1446858303359253,0.11887737880418967,0.02809764311458939,0.9536035324002171
550,0.9322019781355747,0.1034726732064624,0.1404253759002018,0.11906274852601138,0.029538802344808508,0.9536993711798996
551,0.9172290142126331,0.10363652190944932,0.1362622215739504,0.1192481182478331,0.03104755050659767,0.9537952099595819
552,0.9025282301926195,0.10380037061243623,0.13219517683050175,0.11943348796965482,0.0326267223400919,0.9538910487392643
553,0.8880986875376824,0.10396421931542316,0.12822302793796095,0.11961885769147654,0.03427925499538006,0.9539868875189467
554,0.8739394098742315,0.10412806801841007,0.12434453963535304,0.11980422741329826,0.03600819098419161,0.9540827262986291
555,0.8600493831032366,0.10429191672139698,0.12055845678075747,0.11998959713511997,0.037816681185168025,0.9541785650783114
556,0.846427555536131,0.1044557654243839,0.11686350597023629,0.12017496685694169,0.039707987902499346,0.9542744038579939
557,0.8330728380556136,0.10461961412737081,0.1132583971264556,0.12036033657876341,0.04168548797744554,0.9543702426376763
558,0.8199841043006104,0.10478346283035773,0.10974182505596847,0.12054570630058513,0.043752675952395695,0.9544660814173587
559,0.8071601908746979,0.10494731153334465,0.10631247097420338,0.12073107602240685,0.0459131672868339,0.9545619201970411
560,0.7945998975772396,0.10511116023633156,0.10296900399728809,0.12091644574422857,0.048170701624724574,0.9546577589767234
561,0.7823019876565269,0.10527500893931847,0.09971008259989825,0.12110181546605028,0.05052914611255426,0.9547535977564059
562,0.770265188084192,0.10543885764230539,0.09653435603840901,0.12128718518787199,0.052992498767309465,0.9548494365360882
563,0.7584881898501459,0.10560270634529231,0.09344046573868942,0.1214725549096937,0.055564891893603946,0.9549452753157707
564,0.7469696482773526,0.10576655504827923,0.09042704664796308,0.12165792463151542,0.058250595548926934,0.955041114095453
565,0.7357081833556834,0.10593040375126614,0.08749272855021217,0.12184329435333714,0.06105402105614596,0.9551369528751354
566,0.7247023800941554,0.10609425245425305,0.08463613734468572,0.12202866407515886,0.06397972456202132,0.9552327916548178
567,0.713950788890825,0.10625810115723996,0.08185589628713663,0.12221403379698058,0.06703241064070088,0.9553286304345002
568,0.7034519259196426,0.10642194986022689,0.07915062719346848,0.1223994035188023,0.07021693594075329,0.9554244692141826
569,0.6932042735335673,0.1065857985632138,0.0765189516055509,0.12258477324062401,0.07353831287453076,0.955520307993865
570,0.683206280683234,0.10674964726620072,0.0739594919190149,0.12277014296244573,0.07700171334820823,0.9556161467735473
571,0.6734563633505203,0.10691349596918763,0.07147087247290437,0.12295551268426745,0.08061247253110465,0.9557119855532298
572,0.6639529049963073,0.10707734467217456,0.069051720601116,0.12314088240608917,0.08437609266240971,0.9558078243329121
573,0.6546942570218022,0.10724119337516147,0.06670066764562232,0.12332625212791089,0.08829824689372706,0.9559036631125946
574,0.6456787392427484,0.10740504207814838,0.06441634993151854,0.1235116218497326,0.09238478316532323,0.9559995018922769
575,0.6369046403759022,0.1075688907811353,0.06219740970399543,0.12369699157155432,0.09664172811428898,0.9560953406719593
576,0.6283702185371436,0.10773273948412221,0.060042496027387704,0.12388236129337604,0.10107529101226563,0.9561911794516418
577,0.620073701750602,0.10789658818710914,0.05795026564649437,0.12406773101519775,0.10569186773067178,0.9562870182313241
578,0.6120132884682147,0.10806043689009605,0.055919383810422565,0.12425310073701946,0.11049804473099933,0.9563828570110066
579,0.6041871480991197,0.10822428559308296,0.05394852505923806,0.12443847045884118,0.11550060307760192,0.9564786957906889
580,0.5965934215483212,0.10838813429606987,0.052036373973764566,0.1246238401806629,0.12070652247057725,0.9565745345703713
581,0.5892302217640765,0.10855198299905679,0.050181625888900544,0.12480920990248462,0.12612298529573623,0.9566703733500537
582,0.5820956342934533,0.10871583170204371,0.04838298757087069,0.12499457962430634,0.13175738068907855,0.9567662121297361
583,0.5751877178455572,0.10887968040503063,0.04663917785886192,0.12517994934612806,0.1376173086124757,0.9568620509094184
584,0.5685045048619022,0.10904352910801754,0.04494892827152772,0.1253653190679498,0.14371058393774044,0.9569578896891009
585,0.5620440020934484,0.10920737781100445,0.04331098357888409,0.1255506887897715,0.15004524053548685,0.9570537284687832
586,0.5558041911838323,0.10937122651399137,0.041724102340136904,0.1257360585115932,0.15662953536571247,0.9571495672484657
587,0.5497830292583294,0.10953507521697829,0.04018705740802799,0.12592142823341493,0.1634719525662013,0.957245406028148
588,0.5439784495181182,0.1096989239199652,0.038698636400299136,0.12610679795523666,0.17058120753542264,0.9573412448078304
589,0.5383883618394147,0.10986277262295212,0.0372576421389017,0.12629216767705836,0.17796625100570948,0.9574370835875128
590,0.5330106533770782,0.11002662132593903,0.035862893057607564,0.12647753739888007,0.18563627310313258,0.9575329223671952
591,0.5278431891723069,0.11019047002892596,0.03451322357869239,0.12666290712070177,0.19360070738954022,0.9576287611468777
592,0.5228838127640365,0.11035431873191287,0.0332074844593833,0.1268482768425235,0.2018692348828121,0.95772459992656
593,0.5181303468037013,0.11051816743489978,0.03194454310877891,0.12703364656434524,0.21045178805077616,0.9578204387062424
594,0.5135805936730139,0.1106820161378867,0.030723283875968944,0.12721901628616694,0.21935855477404023,0.9579162774859248
595,0.5092323361044441,0.11084586484087361,0.029542608310087533,0.12740438600798865,0.22859998227338788,0.9580121162656072
596,0.5050833378040883,0.11100971354386054,0.02840143539305506,0.12758975572981038,0.23818678099636098,0.9581079550452896
597,0.501131344076653,0.11117356224684745,0.027298701745765576,0.1277751254516321,0.2481299284584962,0.958203793824972
598,0.4973740824522483,0.11133741094983436,0.026233361808490088,0.12796049517345381,0.25844067303347584,0.9582996326046543
599,0.4938092633147747,0.11150125965282127,0.025204387996270235,0.12814586489527552,0.26913053768738554,0.9583954713843368
600,0.4904345805316204,0.11166510835580819,0.024210770830087113,0.12833123461709725,0.2802113236509786,0.9584913101640191
601,0.4872477120844666,0.11182895705879511,0.02325151904458876,0.12851660433891898,0.2916951140248689,0.9585871489437016
602,0.484246320700969,0.11199280576178203,0.022325659673163592,0.1287019740607407,0.3035942773111896,0.9586829877233839
603,0.4814280544871205,0.11215665446476894,0.021432238111151667,0.1288873437825624,0.3159214708663651,0.9587788265030663
604,0.4787905475601057,0.11232050316775585,0.020570318157982118,0.12907271350438412,0.32868964426817465,0.9588746652827487
605,0.47633142068146905,0.11248435187074277,0.019738982039025386,0.12925808322620583,0.34191204259148167,0.9589705040624311
606,0.4740482818904331,0.11264820057372969,0.018937330407943345,0.12944345294802756,0.35560220958544536,0.9590663428421136
607,0.471938727137214,0.1128120492767166,0.018164482330323157,0.12962882266984926,0.36977399074632555,0.9591621816217959
608,0.4700003409161889,0.11297589797970352,0.017419575249368227,0.12981419239167097,0.38444153627833344,0.9592580204014783
609,0.46823069689878916,0.11313974668269043,0.016701764934418373,0.1299995621134927,0.3996193039363858,0.9593538591811607
610,0.46662735856599213,0.11330359538567734,0.01601022541306405,0.13018493183531443,0.415322061742854,0.9594496979608431
611,0.46518787984030163,0.11346744408866427,0.015344148887609658,0.13037030155713614,0.4315648905719213,0.9595455367405255
612,0.46390980571710866,0.11363129279165118,0.014702745636632673,0.13055567127895784,0.4483631865932862,0.9596413755202079
613,0.46279067289533987,0.1137951414946381,0.014085243902378624,0.13074104100077957,0.46573266356859255,0.9597372142998902
614,0.4618280104073013,0.11395899019762501,0.013490889764717113,0.1309264107226013,0.4836893549919782,0.9598330530795727
615,0.46101934024763536,0.11412283890061194,0.012918947002375924,0.131111780444423,0.5022496160678771,0.959928891859255
616,0.4603621780013134,0.11428668760359885,0.012368696942156598,0.1312971501662447,0.5214301255173616,0.9600247306389375
617,0.45985403347059106,0.11445053630658576,0.011839438296825003,0.13148251988806645,0.5412478872052516,0.9601205694186198
618,0.45949241130086155,0.11461438500957268,0.011330486992354515,0.13166788960988818,0.5617202315801654,0.9602164081983022
619,0.45927481160534045,0.11477823371255959,0.010841175985186337,0.13185325933170988,0.5828648169183139,0.9603122469779846
620,0.4591987305885227,0.11494208241554651,0.010370855070159397,0.1320386290535316,0.6046996303637281,0.960408085757667
621,0.4592616611683543,0.11510593111853343,0.009918890679745954,0.1322239987753533,0.6272429887551972,0.9605039245373493
622,0.4594610935970654,0.11526977982152034,0.009484665675213574,0.13240936849717502,0.6505135392325081,0.9605997633170318
623,0.45979451608060273,0.11543362852450725,0.00906757913032125,0.13259473821899675,0.6745302596119876,0.9606956020967141
624,0.46025941539661885,0.11559747722749417,0.00866704610813934,0.13278010794081846,0.6993124585238353,0.9607914408763966
625,0.4608532775109555,0.1157613259304811,0.008282497431568088,0.13296547766264016,0.7248797753010499,0.960887279656079
626,0.4615735881925697,0.115925174633468,0.007913379448114596,0.1331508473844619,0.751252179612038,0.9609831184357613
627,0.46241783362685107,0.11608902333645492,0.007559153789469788,0.13333621710628363,0.7784499708274798,0.9610789572154438
628,0.4633835010272671,0.11625287203944183,0.007219297126411781,0.13352158682810533,0.8064937771118488,0.9611747959951261
629,0.46446807924528044,0.11641672074242874,0.006893300919544826,0.13370695654992704,0.8354045542316787,0.9612706347748086
630,0.46566905937848135,0.11658056944541567,0.006580671166367763,0.13389232627174877,0.8652035840698905,0.9613664735544909
631,0.46698393537685734,0.11674441814840258,0.006280928145147627,0.1340776959935705,0.8959124728386112,0.9614623123341733
632,0.46841020464714567,0.1169082668513895,0.005993606156057741,0.1342630657153922,0.9275531489796285,0.9615581511138557
633,0.469945368655184,0.11707211555437641,0.005718253260024256,0.1344484354372139,0.9601478607450109,0.9616539898935381
634,0.47158693352618875,0.11723596425736332,0.005454431015707107,0.1346338051590356,0.9937191734469407,0.9617498286732205
635,0.4733324106428723,0.11739981296035025,0.005201714215025538,0.13481917488085735,1.0282899663694447,0.9618456674529029
636,0.4751793172413144,0.11756366166333716,0.00495969061762162,0.13500454460267908,1.0638834293310264,0.9619415062325852
637,0.47712517700449236,0.11772751036632408,0.0047279606846394595,0.13518991432450078,1.1005230588910928,0.9620373450122677
638,0.4791675206533658,0.11789135906931099,0.0045061373121812465,0.13537528404632249,1.1382326541892032,0.96213318379195
639,0.48130388653541345,0.11805520777229792,0.00429384556478544,0.13556065376814422,1.1770363124102852,0.9622290225716325
640,0.4835318212105013,0.11821905647528483,0.004090722409257141,0.13574602348996595,1.2169584238650026,0.9623248613513149
641,0.4858488800339673,0.11838290517827174,0.003896416449164533,0.13593139321178765,1.2580236666782552,0.9624207001309972
642,0.48825262773678857,0.11854675388125865,0.003710587660300313,0.13611676293360936,1.3002570010766425,0.9625165389106797
643,0.49074063900269255,0.11871060258424557,0.003532907127392598,0.1363021326554311,1.3436836632657183,0.962612377690362
644,0.49331049904207613,0.1188744512872325,0.0033630567823343307,0.13648750237725282,1.3883291588907143,0.9627082164700445
645,0.49595980416256663,0.1190382999902194,0.003200729144185771,0.13667287209907453,1.434219256070319,0.9628040552497268
646,0.4986861623360805,0.11920214869320632,0.003045627061191409,0.13685824182089623,1.4813799779982304,0.9628998940294092
647,0.5014871937621928,0.11936599739619323,0.002897463455037964,0.13704361154271796,1.5298375951022893,0.9629957328090916
648,0.5043605314276579,0.11952984609918015,0.002755961067567206,0.13722898126453967,1.5796186167565256,0.963091571588774
649,0.5073038216618795,0.11969369480216707,0.002620852210143436,0.1374143509863614,1.6307497825363013,0.9631874103684563
650,0.5103147246881508,0.11985754350515399,0.0024918785158640653,0.1375997207081831,1.6832580530125811,0.9632832491481388
651,0.5133909151704552,0.1200213922081409,0.0023687906947876826,0.1377850904300048,1.7371706000759761,0.9633790879278211
652,0.5165300827556173,0.12018524091112781,0.0022513482923430285,0.13797046015182654,1.792514796787372,0.9634749267075036
653,0.5197299326105923,0.12034908961411472,0.0021393194510702655,0.13815582987364827,1.8493182067463183,0.9635707654871859
654,0.5229881859546606,0.12051293831710165,0.002032480675834389,0.13834119959546998,1.9076085729748904,0.9636666042668683
655,0.5263025805862996,0.12067678702008856,0.0019306166026397463,0.13852656931729168,1.9674138063088022,0.9637624430465508
656,0.5296708714044979,0.12084063572307548,0.0018335197711643783,0.1387119390391134,2.0287619732944537,0.9638582818262331
657,0.5330908309242427,0.12100448442606239,0.0017409904011221227,0.13889730876093515,2.091681283584409,0.9639541206059155
658,0.5365602497859558,0.12116833312904932,0.00165283617255091,0.13908267848275685,2.156200076831055,0.9640499593855979
659,0.540076937258588,0.12133218183203623,0.0015688720101160172,0.13926804820457855,2.2223468090717167,0.9641457981652803
660,0.5436387217361291,0.12149603053502314,0.001488919871508313,0.13945341792640029,2.29015003860615,0.9642416369449627
661,0.5472434512272385,0.12165987923801005,0.0014128085400083913,0.13963878764822202,2.3596384113605757,0.9643374757246451
662,0.5508889938377348,0.12182372794099697,0.0013403734212792092,0.13982415737004372,2.4308406457404317,0.9644333145043275
663,0.5545732382456452,0.1219875766439839,0.0012714563444422128,0.14000952709186543,2.50378551696694,0.9645291532840099
664,0.5582940941685408,0.12215142534697081,0.0012059053674840113,0.14019489681368713,2.578501840901089,0.9646249920636922
665,0.5620494928228512,0.12231527404995772,0.0011435745870333857,0.14038026653550886,2.655018457351115,0.9647208308433747
666,0.5658373873748705,0.12247912275294463,0.0010843239525418723,0.1405656362573306,2.7333642128685534,0.964816669623057
667,0.5696557533831487,0.12264297145593155,0.001028019084894272,0.1407510059791523,2.8135679430300935,0.9649125084027395
668,0.573502589231971,0.12280682015891847,0.0009745310994694107,0.140936375700974,2.895658454211839,0.9650083471824218
669,0.5773759165556103,0.12297066886190539,0.0009237364336657973,0.14112174542279574,2.979664504854385,0.9651041859621042
670,0.5812737806530675,0.1231345175648923,0.0008755166789010642,0.14130711514461747,3.065614786227018,0.9652000247417867
671,0.5851942508929593,0.12329836626787921,0.0008297584170890746,0.14149248486643917,3.1535379026906654,0.965295863521469
672,0.5891354211082781,0.12346221497086612,0.0007863530615936717,0.14167785458826088,3.243462351469496,0.9653917023011513
673,0.5930954099806923,0.12362606367385305,0.0007451967026536821,0.1418632243100826,3.3354165019332735,0.9654875410808338
674,0.5970723614140948,0.12378991237683996,0.0007061899572693939,0.14204859403190434,3.429428574398915,0.9655833798605162
675,0.6010644448970855,0.12395376107982688,0.0006692378235368387,0.14223396375372604,3.525526618459333,0.9656792186401986
676,0.6050698558540919,0.12411760978281379,0.0006342495394127687,0.14241933347554775,3.623738490847588,0.965775057419881
677,0.6090868159848152,0.1242814584858007,0.0006011384458897352,0.14260470319736948,3.7240918328436523,0.9658708961995633
678,0.6131135735917219,0.12444530718878763,0.000569821854557704,0.14279007291919119,3.826614047238274,0.9659667349792458
679,0.6171484038952663,0.12460915589177454,0.0005402209195257475,0.14297544264101292,3.931332274859524,0.9660625737589281
680,0.6211896093365831,0.12477300459476146,0.0005122605136751149,0.14316081236283462,4.038273370679661,0.9661584125386106
681,0.6252355198673366,0.12493685329774837,0.00048586910921237633,0.14334618208465635,4.14746387950924,0.9662542513182929
682,0.6292844932264778,0.1251007020007353,0.000460978662489586,0.14353155180647806,4.258930011298213,0.9663500900979753
683,0.6333349152036174,0.12526455070372222,0.0004375245030564791,0.14371692152829976,4.372697616052481,0.9664459288776577
684,0.6373851998887683,0.12542839940670913,0.0004154452269082401,0.1439022912501215,4.488792158387694,0.9665417676573401
685,0.6414337899082012,0.12559224810969605,0.0003946825938910124,0.1440876609719432,4.607238691730459,0.9666376064370225
686,0.6454791566461537,0.12575609681268296,0.0003751814292261105,0.14427303069376493,4.72806183219076,0.9667334452167049
687,0.6495198004521825,0.12591994551566987,0.0003568895291131732,0.14445840041558664,4.8512857321173595,0.9668292839963872
688,0.6535542508339066,0.1260837942186568,0.00033975757037145866,0.14464377013740837,4.97693405336218,0.9669251227760697
689,0.6575810666349514,0.1262476429216437,0.00032373902407821563,0.14482913985923007,5.105029940267127,0.9670209615557521
690,0.6615988361978749,0.1264114916246306,0.0003087900731624241,0.1450145095810518,5.235595992399942,0.9671168003354345
691,0.6656061775118872,0.12657534032761752,0.00029486953391217094,0.1451998793028735,5.368654237058982,0.9672126391151169
692,0.6696017383451935,0.12673918903060444,0.0002819387813536646,0.14538524902469524,5.504226101567357,0.9673084778947992
693,0.673584196361788,0.12690303773359135,0.0002699616784601561,0.14557061874651694,5.642332385386221,0.9674043166744817
694,0.6775522592225471,0.12706688643657826,0.0002589045091490604,0.14575598846833868,5.782993232064459,0.967500155454164
695,0.6815046646704959,0.12723073513956518,0.0002487359150260297,0.14594135819016038,5.926228101058126,0.9675959942338465
696,0.6854401806001084,0.1273945838425521,0.00023942683583511008,0.1461267279119821,6.072055739438144,0.9676918330135288
697,0.6893576051105567,0.12755843254553903,0.00023095045357472889,0.14631209763380382,6.220494153521556,0.9677876717932112
698,0.6932557665427962,0.12772228124852594,0.00022328214023984507,0.14649746735562552,6.371560580446192,0.9678835105728936
699,0.6971335235004352,0.12788612995151286,0.00021639940915144372,0.14668283707744725,6.525271459725999,0.967979349352576
700,0.7009897648543173,0.12804997865449977,0.00021028186983531694,0.14686820679926896,6.681642404808077,0.9680751881322583
701,0.7048234097307748,0.12821382735748668,0.00020491118641301575,0.1470535765210907,6.840688174670548,0.9681710269119408
702,0.7086334074835474,0.12837767606047362,0.00020027103946885496,0.1472389462429124,7.002422645483415,0.9682668656916231
703,0.7124187376493389,0.12854152476346054,0.00019634709135785833,0.14742431596473413,7.166858782373189,0.9683627044713056
704,0.716178409887048,0.12870537346644745,0.00019312695492066745,0.14760968568655583,7.334008611314596,0.968458543250988
705,0.7199114639006903,0.12886922216943436,0.00019060016557251834,0.14779505540837756,7.503883191191556,0.9685543820306703
706,0.7236169693460641,0.12903307087242127,0.00018875815673462452,0.14798042513019927,7.676492586051696,0.9686502208103527
707,0.727294025721241,0.1291969195754082,0.0001875942385774452,0.148165794852021,7.851845837598038,0.9687460595900351
708,0.7309417622409577,0.1293607682783951,0.0001871035800465817,0.1483511645738427,8.029950937942738,0.9688418983697176
709,0.7345593376950204,0.129524616981382,0.0001872831941432434,0.14853653429566444,8.210814802667887,0.9689377371493999
710,0.7381459402908561,0.12968846568436893,0.00018813192643248245,0.14872190401748614,8.394443244218706,0.9690335759290823
711,0.7417007874803505,0.12985231438735584,0.00018965044675362363,0.14890727373930787,8.580840945675266,0.9691294147087647
712,0.7452231257711428,0.13001616309034275,0.00019184124410853034,0.14909264346112958,8.770011434928373,0.9692252534884471
713,0.7487122305225618,0.13018001179332966,0.000194708624704573,0.14927801318295128,8.961957059306647,0.9693210922681295
714,0.7521674057264108,0.13034386049631658,0.00019825871313032924,0.149463382904773,9.156678960680615,0.9694169310478119
715,0.7555879837728252,0.1305077091993035,0.00020249945664321041,0.14964875262659472,9.354177051091433,0.9695127698274942
716,0.7589733252014452,0.13067155790229043,0.00020744063254931962,0.14983412234841645,9.554449988930035,0.9696086086071767
717,0.7623228184381676,0.13083540660527734,0.00021309385865689816,0.15001949207023815,9.75749515571474,0.969704447386859
718,0.7656358795177666,0.13099925530826426,0.0002194726067857714,0.15020486179205988,9.963308633492872,0.9698002861665415
719,0.7689119517926642,0.13116310401125117,0.0002265922193161078,0.1503902315138816,10.171885182914524,0.9698961249462239
720,0.7721505056281964,0.13132695271423808,0.00023446992876075337,0.15057560123570332,10.383218222003531,0.9699919637259062
721,0.7753510380846866,0.13149080141722502,0.00024312488034616947,0.15076097095752503,10.59729980567377,0.9700878025055886
722,0.7785130725866967,0.13165465012021194,0.00025257815758780955,0.15094634067934676,10.814120606015011,0.970183641285271
723,0.781636158579825,0.13181849882319885,0.00026285281084633853,0.15113171040116846,11.03366989339614,0.9702794800649535
724,0.7847198711754367,0.13198234752618576,0.00027397388885176216,0.1513170801229902,11.25593551840892,0.9703753188446358
725,0.7877638107837314,0.13214619622917267,0.00028596847318292296,0.1515024498448119,11.480903894699658,0.9704711576243182
726,0.7907676027355747,0.1323100449321596,0.0002988657156902416,0.1516878195666336,11.708559982710433,0.9705669964040006
727,0.7937308968935236,0.1324738936351465,0.00031269687884979334,0.15187318928845533,11.938887274376581,0.970662835183683
728,0.7966533672525054,0.1326377423381334,0.00032749537903697576,0.15205855901027704,12.171867778800534,0.9707586739633653
729,0.7995347115306047,0.13280159104112033,0.00034329683270808195,0.15224392873209877,12.407482008947403,0.9708545127430478
730,0.8023746507504484,0.13296543974410724,0.00036013910547786206,0.15242929845392048,12.645708969380832,0.9709503515227301
731,0.8051729288116739,0.13312928844709415,0.00037806236408110915,0.1526146681757422,12.886526145083009,0.9710461903024126
732,0.8079293120549854,0.13329313715008106,0.0003971091312057187,0.1528000378975639,13.129909491375201,0.9711420290820949
733,0.8106435888183231,0.13345698585306798,0.0004173243431843496,0.15298540761938564,13.375833424981186,0.9712378678617773
734,0.8133155689856533,0.1336208345560549,0.00043875541053096397,0.15317077734120735,13.624270816247554,0.9713337066414597
735,0.8159450835289395,0.13378468325904183,0.0004614522813079032,0.15335614706302908,13.875192982561314,0.9714295454211421
736,0.818531984043816,0.13394853196202874,0.00048546750730795124,0.15354151678485078,14.12856968297612,0.9715253842008245
737,0.8210761422795394,0.13411238066501566,0.000510856313034914,0.15372688650667252,14.384369114085628,0.9716212229805069
738,0.8235774496637691,0.13427622936800257,0.0005376766674647763,0.15391225622849422,14.64255790715261,0.9717170617601893
739,0.8260358168227379,0.13444007807098948,0.000565989358568125,0.15409762595031595,14.90310112652683,0.9718129005398717
740,0.8284511730974061,0.13460392677397642,0.0005958580705727401,0.15428299567213766,15.16596226936713,0.9719087393195541
741,0.830823466056158,0.13476777547696334,0.0006273494639436415,0.15446836539395936,15.431103266681406,0.9720045780992365
742,0.8331526610046366,0.13493162417995025,0.0006605332580555701,0.1546537351157811,15.698484485713466,0.9721004168789189
743,0.835438740493297,0.13509547288293716,0.0006954823165309104,0.1548391048376028,15.96806473367725,0.9721962556586012
744,0.8376817038232648,0.13525932158592407,0.0007322727352135657,0.15502447455942453,16.23980126286768,0.9722920944382837
745,0.8398815665510901,0.135423170288911,0.0007709839327466874,0.15520984428124623,16.513649777144632,0.972387933217966
746,0.8420383599929896,0.1355870189918979,0.000811698743719438,0.15539521400306797,16.78956443981603,0.9724837719976485
747,0.8441521307291553,0.1357508676948848,0.0008545035143448223,0.15558058372488967,17.067497882912978,0.9725796107773308
748,0.8462229401087243,0.13591471639787173,0.000899488200627748,0.1557659534467114,17.34740121787939,0.9726754495570132
749,0.8482508637559906,0.13607856510085864,0.0009467464689786044,0.1559513231685331,17.629224047665303,0.9727712883366956
750,0.8502359910784347,0.13624241380384555,0.0009963757992245677,0.15613669289035484,17.912914480242755,0.972867127116378
751,0.8521784247771501,0.13640626250683247,0.001048477589966521,0.15632206261217654,18.19841914352938,0.9729629658960603
752,0.8540782803602315,0.13657011120981938,0.0011031572662260165,0.15650743233399828,18.485683201735096,0.9730588046757428
753,0.855935685659691,0.1367339599128063,0.0011605243893217838,0.15669280205581998,18.774650373113307,0.9731546434554252
754,0.8577507803524494,0.13689780861579323,0.0012206927689116655,0.15687817177764168,19.065262949124808,0.9732504822351076
755,0.8595237154859529,0.13706165731878014,0.0012837805771304257,0.15706354149946342,19.357461815001816,0.9733463210147899
756,0.8612546530089573,0.13722550602176706,0.0013499104647495671,0.15724891122128512,19.651186471702143,0.9734421597944724
757,0.8629437653079823,0.13738935472475397,0.0014192096792800327,0.15743428094310685,19.946375059243895,0.9735379985741548
758,0.8645912347499783,0.13755320342774088,0.0014918101849333409,0.15761965066492856,20.242964381414264,0.9736338373538371
759,0.8661972532316848,0.13771705213072782,0.0015678487843513917,0.1578050203867503,20.540889931823994,0.9737296761335196
760,0.8677620217361761,0.13788090083371474,0.0016474672420091815,0.157990390108572,20.84008592130738,0.9738255149132019
761,0.8692857498970682,0.13804474953670165,0.0017308124091894072,0.15817575983039373,21.140485306631955,0.9739213536928844
762,0.8707686555708455,0.13820859823968856,0.001818036350420961,0.15836112955221543,21.44201982051422,0.9740171924725667
763,0.8722109644177436,0.13837244694267548,0.0019092964712680478,0.15854649927403716,21.74462000290129,0.9741130312522491
764,0.873612909491619,0.1385362956456624,0.0020047556473492224,0.15873186899585887,22.04821523351123,0.9742088700319315
765,0.8749747308392164,0.1387001443486493,0.0021045823544600384,0.1589172387176806,22.3527337655879,0.9743047088116139
766,0.8762966751092133,0.13886399305163621,0.00220895079966506,0.1591026084395023,22.658102760859215,0.9744005475912962
767,0.8775789951714251,0.13902784175462313,0.002318041053219057,0.15928797816132403,22.964248325650843,0.9744963863709787
768,0.8788219497465092,0.13919169045761004,0.0024320391811692562,0.15947334788314574,23.27109554814064,0.9745922251506611
769,0.8800258030465112,0.13935553916059695,0.002551137378483785,0.15965871760496744,23.578568536702004,0.9746880639303435
770,0.8811908244265514,0.13951938786358387,0.002675534102543516,0.15984408732678917,23.88659045931806,0.9747839027100258
771,0.8823172880479524,0.1396832365665708,0.0028054342068271638,0.16002945704861088,24.195083584011318,0.9748797414897082
772,0.8834054725530579,0.13984708526955772,0.0029410490746121327,0.1602148267704326,24.503969320267235,0.9749755802693907
773,0.8844556607520061,0.14001093397254463,0.0030825967525047113,0.16040019649225432,24.813168261393173,0.975071419049073
774,0.8854681393216601,0.14017478267553155,0.0032303020836065136,0.16058556621407605,25.122600227788027,0.9751672578287555
775,0.8864431985169046,0.14033863137851846,0.0033843968401151272,0.16077093593589775,25.432184311060865,0.9752630966084378
776,0.8873811318944782,0.14050248008150537,0.003545119855149264,0.16095630565771948,25.741838918970974,0.9753589353881202
777,0.8882822360494865,0.14066632878449228,0.0037127171535799633,0.1611416753795412,26.051481821124952,0.9754547741678026
778,0.8891468103647313,0.1408301774874792,0.003887442081642241,0.16132704510136292,26.361030195400463,0.975550612947485
779,0.8899751567729446,0.1409940261904661,0.004069555435091557,0.16151241482318462,26.670400675029896,0.9756464517271674
780,0.8907675795320089,0.14115787489345305,0.004259325585662963,0.16169778454500636,26.979509396311133,0.9757422905068498
781,0.8915243850132124,0.14132172359643996,0.0044570286055810576,0.16188315426682806,27.288272046876504,0.9758381292865321
782,0.8922458815025642,0.14148557229942688,0.004662948389861407,0.1620685239886498,27.596603914485083,0.9759339680662146
783,0.89293237901517,0.1416494210024138,0.004877376776134864,0.1622538937104715,27.904419936267505,0.9760298068458969
784,0.8935841891226373,0.1418132697054007,0.005100613661719451,0.1624392634322932,28.211634748386942,0.9761256456255794
785,0.8942016247934694,0.14197711840838761,0.005332967117654233,0.16262463315411493,28.518162736043603,0.9762214844052617
786,0.8947850002463612,0.14214096711137453,0.005574753499403083,0.16281000287593664,28.823918083785298,0.9763173231849441
787,0.8953346308163016,0.14230481581436144,0.005826297553927722,0.16299537259775837,29.128814826050757,0.9764131619646266
788,0.8958508328333578,0.14246866451734835,0.006087932522821009,0.16318074231958007,29.43276689790332,0.9765090007443089
789,0.8963339235139872,0.14263251322033527,0.006360000241184531,0.1633661120414018,29.735688185892805,0.9766048395239914
790,0.8967842208647003,0.1427963619233222,0.006642851231925618,0.1635514817632235,30.037492578982793,0.9767006783036737
791,0.8972020435978837,0.14296021062630912,0.006936844795143766,0.16373685148504524,30.338094019500403,0.9767965170833561
792,0.8975877110595496,0.14312405932929603,0.0072423490922659565,0.16392222120686695,30.637406554034055,0.9768923558630385
793,0.8979415431687772,0.14328790803228295,0.007559741224586925,0.16410759092868868,30.935344384239773,0.9769881946427209
794,0.8982638603685644,0.14345175673526986,0.007889407305860335,0.16429296065051038,31.23182191748174,0.9770840334224032
795,0.8985549835878122,0.14361560543825677,0.008231742528583837,0.16447833037233212,31.52675381726735,0.9771798722020857
796,0.8988152342141136,0.14377945414124368,0.008587151223611079,0.16466370009415382,31.82005505340375,0.977275710981768
797,0.8990449340770319,0.1439433028442306,0.008956046912721349,0.16484906981597552,32.111640951836556,0.9773715497614505
798,0.89924440544149,0.1441071515472175,0.009338852353770192,0.16503443953779726,32.401427244098535,0.9774673885411328
799,0.899413971010919,0.14427100025020442,0.00973599957803917,0.16521980925961896,32.68933011633057,0.9775632273208152
800,0.8995539539397555,0.14443484895319136,0.010147929919399891,0.1654051789814407,32.97526625780365,0.9776590661004976
801,0.8996646778548852,0.14459869765617828,0.010575094034901408,0.1655905487032624,33.259152908906174,0.97775490488018
802,0.8997464668855968,0.1447625463591652,0.011017951916387873,0.16577591842508413,33.54090790852713,0.9778507436598625
803,0.899799645701602,0.1449263950621521,0.011476972892748252,0.16596128814690583,33.82044974079789,0.9779465824395448
804,0.8998245395586584,0.14509024376513902,0.011952635622400657,0.16614665786872757,34.097697581136046,0.9780424212192271
805,0.8998214743513192,0.14525409246812593,0.012445428075606557,0.16633202759054927,34.37257134154107,0.9781382599989096
806,0.8997907766723138,0.14541794117111284,0.012955847506214462,0.166517397312371,34.644991715096126,0.978234098778592
807,0.8997327738780548,0.14558178987409975,0.01348440041242592,0.1667027670341927,34.914880219631726,0.9783299375582744
808,0.8996477941597608,0.14574563857708667,0.014031602486182423,0.16688813675601444,35.18215924050459,0.9784257763379568
809,0.8995361666196547,0.1459094872800736,0.014597978550765695,0.16707350647783614,35.44675207244306,0.9785216151176391
810,0.8993982213517082,0.14607333598306052,0.015184062486210842,0.16725887619965787,35.70858296042947,0.9786174538973216
811,0.8992342895263804,0.14623718468604743,0.01579039714212948,0.16744424592147958,35.967577139564135,0.9787132926770039
812,0.8990447034787958,0.14640103338903435,0.01641753423754492,0.16762961564330128,36.223660873887425,0.9788091314566864
813,0.8988297967997972,0.14656488209202126,0.017066034247343133,0.16781498536512302,36.47676149411142,0.9789049702363687
814,0.8985899044293086,0.14672873079500817,0.01773646627494789,0.16800035508694472,36.726807434230984,0.9790008090160511
815,0.8983253627514294,0.14689257949799508,0.018429407910835655,0.16818572480876645,36.97372826698586,0.9790966477957335
816,0.8980365096906855,0.147056428200982,0.019145445076505948,0.16837109453058816,37.217454738131416,0.9791924865754159
817,0.8977236848088622,0.1472202769039689,0.01988517185353628,0.1685564642524099,37.457918799503084,0.9792883253550982
818,0.8973872294018319,0.14738412560695582,0.020649190297353178,0.1687418339742316,37.69505364083315,0.9793841641347807
819,0.8970274865957955,0.14754797430994276,0.0214381102353624,0.16892720369605332,37.928793720309145,0.979480002914463
820,0.8966448014423674,0.14771182301292968,0.02225254904908732,0.16911257341787503,38.15907479383737,0.9795758416941455
821,0.8962395210119161,0.1478756717159166,0.023093131439980912,0.16929794313969676,38.38583394300424,0.9796716804738279
822,0.8958119944845923,0.1480395204189035,0.023960489178579392,0.16948331286151846,38.60900960170376,0.9797675192535102
823,0.8953625732384766,0.14820336912189042,0.02485526083668635,0.1696686825833402,38.828541581428304,0.9798633580331927
824,0.8948916109342768,0.14836721782487733,0.02577809150228366,0.1698540523051619,39.04437109519525,0.979959196812875
825,0.8943994635960278,0.14853106652786424,0.026729632476882714,0.1700394220269836,39.25644078011055,0.9800550355925575
826,0.8938864896872376,0.14869491523085115,0.027710540955043047,0.17022479174880534,39.46469471854751,0.9801508743722398
827,0.8933530501819471,0.14885876393383807,0.028721479685802003,0.17041016147062704,39.66907845794501,0.9802467131519222
828,0.8927995086301679,0.149022612636825,0.029763116615780322,0.17059553119244877,39.869539029208596,0.9803425519316046
829,0.8922262312171887,0.14918646133981192,0.0308361245137379,0.17078090091427048,40.0660249637231,0.980438390711287
830,0.8916335868162424,0.14935031004279883,0.0319411805763842,0.1709662706360922,40.258486308964464,0.9805342294909694
831,0.8910219470340378,0.14951415874578575,0.033078966015259996,0.17115164035791391,40.446874642723984,0.9806300682706518
832,0.8903916862486914,0.14967800744877266,0.034250165624533896,0.17133701007973565,40.63114308593702,0.9807259070503341
833,0.889743181639587,0.14984185615175957,0.035455467329573914,0.17152237980155735,40.8112463141335,0.9808217458300166
834,0.889076813208727,0.15000570485474649,0.03669556171618779,0.17170774952337908,40.987140567507,0.9809175846096989
835,0.8883929637931453,0.1501695535577334,0.03797114154043643,0.1718931192452008,41.15878365962366,0.9810134233893814
836,0.8876920190679766,0.1503334022607203,0.03928290121896575,0.17207848896702252,41.32613498477206,0.9811092621690638
837,0.8869743675397933,0.15049725096370722,0.04063153629981397,0.17226385868884422,41.48915552397742,0.9812051009487461
838,0.8862404005298405,0.15066109966669416,0.04201774291369478,0.17244922841066596,41.647807849692036,0.9813009397284286
839,0.8854905121468272,0.15082494836968108,0.04344221720576812,0.17263459813248766,41.80205612917756,0.9813967785081109
840,0.884725099248944,0.150988797072668,0.044905654747955805,0.17281996785430936,41.95186612660635,0.9814926172877934
841,0.8839445613948106,0.1511526457756549,0.0464087499318799,0.1730053375761311,42.097205203894745,0.9815884560674757
842,0.8831493007830701,0.15131649447864182,0.0479521953425346,0.1731907072979528,42.23804232030064,0.9816842948471581
843,0.8823397221803829,0.15148034318162873,0.04953668111284044,0.17337607701977453,42.374348030801656,0.9817801336268405
844,0.8815162328375838,0.15164419188461564,0.05116289425925179,0.17356144674159624,42.50609448328984,0.9818759724065229
845,0.8806792423938008,0.15180804058760256,0.052831517998638076,0.17374681646341797,42.63325541460219,0.9819718111862052
846,0.8798291627683634,0.15197188929058947,0.054543231046673725,0.17393218618523967,42.75580614542551,0.9820676499658877
847,0.878966408040341,0.1521357379935764,0.05629870689803083,0.1741175559070614,42.87372357409865,0.98216348874557
848,0.8780913943155912,0.15229958669656332,0.05809861308868018,0.1743029256288831,42.9869861693526,0.9822593275252525
849,0.8772045395812214,0.15246343539955023,0.05994361044066594,0.17448829535070484,43.09557396201471,0.9823551663049348
850,0.8763062635473904,0.15262728410253715,0.06183435228973544,0.17467366507252655,43.19946853571932,0.9824510050846172
851,0.8753969874764133,0.15279113280552406,0.06377148369626545,0.17485903479434828,43.298653016653866,0.9825468438642997
852,0.8744771339991516,0.15295498150851097,0.06575564063994079,0.17504440451616998,43.39311206238337,0.982642682643982
853,0.8735471269187086,0.15311883021149789,0.06778744919870172,0.17522977423799171,43.482831849788404,0.9827385214236644
854,0.872607391001466,0.1532826789144848,0.06986752471250118,0.17541514395981342,43.56780006215515,0.9828343602033468
855,0.8716583517555411,0.1534465276174717,0.07199647093245971,0.17560051368163512,43.64800587545789,0.9829301989830292
856,0.8707004351967615,0.15361037632045862,0.0741748791560419,0.17578588340345686,43.7234399438747,0.9830260377627116
857,0.869734067602286,0.15377422502344557,0.07640332734891754,0.17597125312527856,43.79409438457626,0.983121876542394
858,0.868759675252032,0.15393807372643248,0.07868237925422139,0.1761566228471003,43.85996276182796,0.9832177153220764
859,0.8677776841580919,0.1541019224294194,0.08101258348994325,0.176341992568922,43.92104007044985,0.9833135541017588
860,0.8667885197823566,0.1542657711324063,0.08339447263524527,0.17652736229074373,43.9773227186724,0.9834093928814411
861,0.8657926067425852,0.15442961983539322,0.08582856230652455,0.17671273201256543,44.02880851043411,0.9835052316611236
862,0.8647903685071915,0.15459346853838013,0.08831535022409032,0.17689810173438716,44.07549662715917,0.9836010704408059
863,0.8637822270790498,0.15475731724136704,0.09085531527035216,0.17708347145620887,44.117387609060806,0.9836969092204884
864,0.862768602668631,0.15492116594435396,0.09344891654047496,0.1772688411780306,44.154483336009456,0.9837927480001707
865,0.8617499133568389,0.15508501464734087,0.09609659238646637,0.1774542108998523,44.18678700800989,0.9838885867798531
866,0.8607265747479048,0.15524886335032778,0.09879875945573133,0.17763958062167404,44.21430312532677,0.9839844255595355
867,0.8596989996127544,0.15541271205331472,0.10155581172513657,0.17782495034349574,44.23703746830218,0.9840802643392179
868,0.8586675975232726,0.15557656075630164,0.10436811953169356,0.17801032006531745,44.25499707690355,0.9841761031189002
869,0.8576327744779105,0.15574040945928855,0.10723602860097545,0.17819568978713918,44.26819023004406,0.9842719418985827
870,0.856594932519121,0.15590425816227546,0.110159859074438,0.17838105950896088,44.276626424714436,0.9843677806782651
871,0.8555544693431099,0.15606810686526237,0.11313990453684991,0.17856642923078261,44.28031635496511,0.9844636194579475
872,0.8545117779024296,0.1562319555682493,0.11617643104504866,0.17875179895260432,44.27927189077713,0.9845594582376299
873,0.8534672460019531,0.1563958042712362,0.11926967615929922,0.17893716867442605,44.27350605685955,0.9846552970173122
874,0.8524212558887907,0.1565596529742231,0.12241984797854005,0.17912253839624775,44.26303301140887,0.9847511357969947
875,0.8513741838367305,0.15672350167721003,0.12562712418084565,0.1793079081180695,44.24786802486765,0.984846974576677
876,0.8503263997258018,0.15688735038019697,0.1288916510704453,0.1794932778398912,44.228027458714976,0.9849428133563595
877,0.8492782666175772,0.15705119908318388,0.1322135426326922,0.17967864756171292,44.20352874432394,0.9850386521360418
878,0.8482301403268496,0.1572150477861708,0.13559287959836216,0.17986401728353463,44.17439036191693,0.9851344909157242
879,0.8471823689903298,0.1573788964891577,0.13902970851872581,0.18004938700535636,44.14063181965136,0.9852303296954066
880,0.8461352926330311,0.15754274519214462,0.1425240408528207,0.18023475672717806,44.102273632863735,0.985326168475089
881,0.8450892427330144,0.15770659389513153,0.14607585206840726,0.1804201264489998,44.05933730350281,0.9854220072547714
882,0.8440445417851861,0.15787044259811844,0.14968508075806788,0.1806054961708215,44.0118452997765,0.9855178460344538
883,0.8430015028648439,0.15803429130110536,0.15335162777196173,0.1807908658926432,43.95982103604118,0.9856136848141361
884,0.8419604291916847,0.15819814000409227,0.1570753553687385,0.18097623561446494,43.90328885295422,0.9857095235938186
885,0.8409216136949902,0.15836198870707918,0.16085608638612564,0.18116160533628664,43.84227399791647,0.985805362373501
886,0.839885338580715,0.15852583741006612,0.1646936034327292,0.18134697505810837,43.77680260582265,0.9859012011531834
887,0.8388518749012104,0.15868968611305304,0.16858764810256577,0.18153234477993008,43.70690168014106,0.9859970399328658
888,0.8378214821283196,0.15885353481603995,0.17253792021388445,0.1817177145017518,43.63259907434184,0.9860928787125481
889,0.8367944077305849,0.15901738351902686,0.1765440770737948,0.1819030842235735,43.553923473687504,0.9861887174922306
890,0.8357708867553056,0.15918123222201377,0.18060573277025618,0.18208845394539525,43.47090437740488,0.9862845562719129
891,0.8347511414161974,0.1593450809250007,0.18472245749295274,0.18227382366721695,43.383572081247465,0.9863803950515954
892,0.8337353806873862,0.1595089296279876,0.18889377688458592,0.18245919338903868,43.291957660465094,0.9864762338312777
893,0.832723799904488,0.1596727783309745,0.19311917142409113,0.1826445631108604,43.196092953185826,0.9865720726109601
894,0.8317165803735033,0.15983662703396143,0.19739807584330413,0.18282993283268212,43.096010544224576,0.9866679113906425
895,0.8307138889882686,0.16000047573694837,0.201729878578542,0.18301530255450382,42.99174374931964,0.9867637501703249
896,0.8297158778571886,0.16016432443993528,0.2061139212585907,0.18320067227632553,42.88332659980859,0.9868595889500072
897,0.8287226839399708,0.1603281731429222,0.21054949823054284,0.18338604199814726,42.770793827741564,0.9869554277296897
898,0.8277344286950823,0.1604920218459091,0.21503585612490927,0.18357141171996896,42.65418085144052,0.987051266509372
899,0.8267512177386221,0.16065587054889602,0.21957219346141832,0.1837567814417907,42.5335237614988,0.9871471052890545
900,0.8257731405153156,0.16081971925188293,0.2241576602968556,0.1839421511636124,42.40885930722682,0.9872429440687369
901,0.8248002699823024,0.16098356795486984,0.22879135791630947,0.18412752088543413,42.28022488353655,0.9873387828484192
902,0.8238326623063911,0.16114741665785676,0.2334723385690969,0.18431289060725584,42.147658518263185,0.9874346216281016
903,0.8228703565754357,0.16131126536084367,0.2381996052506599,0.18449826032907757,42.01119885992009,0.987530460407784
904,0.8219133745244729,0.16147511406383058,0.2429721115316428,0.18468363005089927,41.87088516587926,0.9876262991874665
905,0.8209617202772336,0.16163896276681752,0.2477887614353401,0.184868999772721,41.72675729096897,0.9877221379671488
906,0.8200153801036526,0.16180281146980444,0.25264840936463356,0.1850543694945427,41.578855676479606,0.9878179767468312
907,0.8190743221939365,0.16196666017279135,0.25754986007952707,0.18523973921636444,41.42722133957079,0.9879138155265136
908,0.8181384964497779,0.16213050887577826,0.26249186872628033,0.18542510893818615,41.27189586306109,0.988009654306196
909,0.817207834293246,0.16229435757876517,0.2674731409191447,0.18561047866000788,41.112921385596245,0.9881054930858784
910,0.8162822484938798,0.1624582062817521,0.27249233287559166,0.18579584838182958,40.95034059217287,0.9882013318655608
911,0.8153616330144856,0.162622054984739,0.27754805160592116,0.18598121810365129,40.784196705012114,0.9882971706452431
912,0.81444586287611,0.1627859036877259,0.2826388551580128,0.18616658782547302,40.61453347475752,0.9883930094249256
913,0.8135347940426401,0.16294975239071283,0.2877632529179611,0.18635195754729472,40.441395171990116,0.9884888482046079
914,0.8126282633254551,0.16311360109369977,0.29291970596726447,0.18653732726911645,40.264826579032956,0.9885846869842904
915,0.8117260883085268,0.16327744979668668,0.29810662749712813,0.18672269699093816,40.084872982036345,0.9886805257639727
916,0.8108280672943394,0.1634412984996736,0.3033223832804225,0.1869080667127599,39.901580163314456,0.9887763645436551
917,0.8099339792709696,0.1636051472026605,0.30856529220172035,0.1870934364345816,39.71499439392322,0.9888722033233375
918,0.8090435839006408,0.16376899590564742,0.3138336268457849,0.18727880615640333,39.52516242644847,0.9889680421030199
919,0.8081566215300364,0.16393284460863433,0.3191256141447762,0.18746417587822503,39.332131487993415,0.9890638808827024
920,0.8072728132226231,0.16409669331162124,0.32443943608440406,0.18764954560004676,39.135949273333196,0.9891597196623847
921,0.8063918608132071,0.16426054201460816,0.3297732304691143,0.18783491532186847,38.936663938224704,0.9892555584420671
922,0.8055134469849186,0.16442439071759507,0.3351250917463707,0.1880202850436902,38.73432409283856,0.9893513972217495
923,0.8046372353687811,0.16458823942058198,0.3404930718899553,0.1882056547655119,38.52897879529908,0.9894472360014319
924,0.803762870665993,0.16475208812356892,0.3458751813421773,0.18839102448733364,38.32067754530528,0.9895430747811143
925,0.8028899787930213,0.16491593682655584,0.3512693900147295,0.18857639420915534,38.10947027780613,0.9896389135607967
926,0.8020181670495653,0.16507978552954275,0.35667362834790184,0.18876176393097704,37.8954073567157,0.989734752340479
927,0.8011470243094264,0.16524363423252966,0.36208578842773137,0.18894713365279878,37.67853956863318,0.9898305911201615
928,0.8002761212342732,0.16540748293551658,0.3675037251605862,0.18913250337462048,37.45891811655615,0.9899264298998438
929,0.7994050105102756,0.1655713316385035,0.37292525750460787,0.1893178730964422,37.23659461355203,0.9900222686795263
930,0.7985332271075299,0.1657351803414904,0.3783481697573025,0.18950324281826392,37.01162107637628,0.9901181074592086
931,0.7976602885621775,0.16589902904447731,0.3837702128985398,0.18968861254008565,36.784049919002335,0.990213946238891
932,0.7967856952810787,0.16606287774746423,0.38918910598805295,0.18987398226190735,36.55393394605296,0.9903097850185734
933,0.7959089308688749,0.16622672645045114,0.394602537616509,0.19005935198372909,36.321326346097905,0.9904056237982558
934,0.795029462477235,0.16639057515343808,0.4000081674090779,0.1902447217055508,36.0862806848087,0.9905014625779383
935,0.7941467411760517,0.166554423856425,0.4054036275803659,0.19043009142737252,35.84885089793882,0.9905973013576206
936,0.7932602023463213,0.1667182725594119,0.41078652453946146,0.19061546114919423,35.60909128411208,0.990693140137303
937,0.7923692660944065,0.16688212126239882,0.4161544405437914,0.19080083087101596,35.36705649740373,0.9907889789169854
938,0.7914733376873495,0.16704596996538573,0.42150493540034145,0.19098620059283766,35.122801539683365,0.9908848176966678
939,0.7905718080088758,0.16720981866837265,0.4268355482127591,0.19117157031465937,34.87638175271453,0.9909806564763501
940,0.7896640540356892,0.16737366737135956,0.43214379917273826,0.1913569400364811,34.62785280997806,0.9910764952560326
941,0.7887494393336385,0.16753751607434647,0.4374271913940028,0.1915423097583028,34.37727070821655,0.9911723340357149
942,0.7878273145732984,0.16770136477733338,0.4426832127871445,0.19172767948012454,34.12469175866837,0.9912681728153974
943,0.7868970180644791,0.16786521348032032,0.44790933797344734,0.19191304920194624,33.87017257799027,0.9913640115950797
944,0.7859578763091593,0.16802906218330724,0.4531030302358093,0.19209841892376797,33.61377007883899,0.9914598503747621
945,0.7850092045722872,0.16819291088629415,0.45826174350472515,0.19228378864558968,33.35554146011232,0.9915556891544445
946,0.7840503074699008,0.16835675958928106,0.4633829243772834,0.1924691583674114,33.09554419682246,0.9916515279341269
947,0.7830804795739552,0.16852060829226798,0.468464014167015,0.1926545280892331,32.83383602960395,0.9917473667138093
948,0.7820990060332469,0.1686844569952549,0.47350245098238436,0.19283989781105484,32.570474953830775,0.9918432054934917
949,0.7811051632097885,0.1688483056982418,0.4784956718316238,0.19302526753287655,32.30551920834707,0.9919390442731741
950,0.7800982193299607,0.16901215440122871,0.4834411147515905,0.19321063725469828,32.039027263791105,0.9920348830528565
951,0.779077435149757,0.16917600310421563,0.48833622095820317,0.19339600697651999,31.77105781050987,0.9921307218325388
952,0.7780420646333999,0.16933985180720254,0.4931784370160239,0.19358137669834172,31.501669746059363,0.9922265606122213
953,0.7769913556445982,0.16950370051018948,0.49796521702443736,0.19376674642016342,31.230922162283374,0.9923223993919037
954,0.7759245506496935,0.1696675492131764,0.5026940248178875,0.19395211614198513,30.958874331964285,0.992418238171586
955,0.774840887431912,0.1698313979161633,0.5073623361775281,0.19413748586380686,30.685585695044875,0.9925140769512685
956,0.7737395998159471,0.16999524661915022,0.5119676410516398,0.19432285558562856,30.41111584442399,0.9926099157309508
957,0.7726199184020477,0.17015909532213713,0.5165074457821314,0.1945082253074503,30.135524511313733,0.9927057545106333
958,0.7714810713088027,0.17032294402512405,0.5209792753343624,0.194693595029272,29.85887155017363,0.9928015932903156
959,0.7703222849237801,0.17048679272811096,0.5253806755275614,0.19487896475109373,29.5812169232077,0.992897432069998
960,0.7691427846611648,0.17065064143109787,0.5297092152630224,0.19506433447291543,29.30262068444332,0.9929932708496804
961,0.7679417957255462,0.17081449013408478,0.5339624887473008,0.19524970419473717,29.02314296337978,0.9930891096293628
962,0.7667185438809698,0.17097833883707172,0.5381381177075543,0.19543507391655887,28.74284394822814,0.9931849484090451
963,0.7654722562243819,0.17114218754005864,0.5422337535962249,0.1956204436383806,28.461783868731995,0.9932807871887276
964,0.7642021619625687,0.17130603624304555,0.5462470797821849,0.1958058133602023,28.18002297859372,0.9933766259684099
965,0.7629074931917024,0.17146988494603246,0.5501758137255313,0.19599118308202404,27.897621537497745,0.9934724647480924
966,0.7615874856785865,0.17163373364901938,0.5540177091331551,0.19617655280384574,27.61463979275747,0.9935683035277747
967,0.7602413796426948,0.1717975823520063,0.5577705580922764,0.19636192252566748,27.33113796058003,0.9936641423074571
968,0.7588684205381014,0.1719614310549932,0.56143219317909,0.19654729224748918,27.04717620697715,0.9937599810871396
969,0.7574678598343829,0.17212527975798012,0.565000489539733,0.19673266196931088,26.762814628318868,0.9938558198668219
970,0.7560389557955887,0.17228912846096703,0.5684733669407764,0.19691803169113262,26.4781132315599,0.9939516586465044
971,0.7545809742563689,0.17245297716395394,0.5718487917864726,0.19710340141295432,26.193131914137908,0.9940474974261867
972,0.753093189394352,0.17261682586694088,0.5751247791000389,0.19728877113477605,25.90793044357506,0.9941433362058691
973,0.7515748844978669,0.1727806745699278,0.5782993944662627,0.19747414085659776,25.622568436783865,0.9942391749855515
974,0.7500253527281185,0.1729445232729147,0.5813707559327903,0.1976595105784195,25.337105339111115,0.9943350137652339
975,0.7484438978749157,0.17310837197590162,0.584337035867467,0.1978448803002412,25.051600403121608,0.9944308525449163
976,0.7468298351050707,0.17327222067888853,0.5871964627691809,0.19803025002206293,24.766112667157994,0.9945266913245987
977,0.7451824917026005,0.17343606938187545,0.5899473230296917,0.19821561974388463,24.480700933680257,0.994622530104281
978,0.7435012077998499,0.17359991808486236,0.592587962644,0.19840098946570636,24.195423747418705,0.9947183688839635
979,0.7417853370986971,0.17376376678784927,0.5951167888668593,0.19858635918752807,23.910339373356596,0.9948142076636458
980,0.7400342475809868,0.17392761549083618,0.5975322718131232,0.1987717289093498,23.62550577455931,0.9949100464433283
981,0.7382473222073712,0.17409146419382313,0.5998329459996651,0.1989570986311715,23.340980589885696,0.9950058852230106
982,0.7364239596037377,0.17425531289681004,0.6020174118267025,0.1991424683529932,23.056821111588437,0.995101724002693
983,0.7345635747344273,0.17441916159979695,0.6040843369964296,0.19932783807481494,22.773084262843465,0.9951975627823755
984,0.7326655995614648,0.17458301030278386,0.6060324578669422,0.19951320779663664,22.489826575219325,0.9952934015620578
985,0.7307294836890319,0.17474685900577078,0.6078605807395367,0.19969857751845838,22.207104166116782,0.9953892403417401
986,0.7287546949924388,0.1749107077087577,0.6095675830775363,0.19988394724028008,21.92497271620504,0.9954850791214226
987,0.7267407202308777,0.1750745564117446,0.6111524146549154,0.2000693169621018,21.64348744687764,0.995580917901105
988,0.7246870656432378,0.17523840511473152,0.612614098633066,0.20025468668392352,21.36270309775132,0.9956767566807874
989,0.7225932575263186,0.17540225381771843,0.6139517325641671,0.20044005640574525,21.082673904235165,0.9957725954604698
990,0.7204588427947656,0.17556610252070534,0.6151644893197123,0.20062542612756695,20.803453575201072,0.9958684342401521
991,0.7182833895220994,0.17572995122369228,0.6162516179428594,0.20081079584938868,20.52509527076901,0.9959642730198346
992,0.7160664874622329,0.1758937999266792,0.6172124444233692,0.2009961655712104,20.24765158024841,0.9960601117995169
993,0.7138077485508726,0.1760576486296661,0.6180463723940194,0.20118153529303212,19.971174500245617,0.9961559505791994
994,0.711506807386264,0.17622149733265302,0.6187528837474805,0.20136690501485383,19.695715412979204,0.9962517893588817
995,0.70916332168873,0.17638534603563993,0.619331539172766,0.20155227473667556,19.42132506481303,0.9963476281385641
996,0.7067769727385049,0.17654919473862685,0.6197819786104732,0.20173764445849726,19.148053545048484,0.9964434669182465
997,0.7043474657913839,0.17671304344161376,0.6201039216261613,0.20192301418031897,18.875950264985597,0.9965393056979289
998,0.701874530471732,0.17687689214460067,0.6202971677013179,0.2021083839021407,18.605063937293366,0.9966351444776114
999,0.6993579211424389,0.17704074084758759,0.6203615964414962,0.2022937536239624,18.33544255570208,0.9967309832572937


==> visu/old/tikz_csvs_diagonal_force_v2/hist_0.005/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00476,0.8739393353462219,0.8562944531440735,0.9765227437019348
1,1,00316,0.9873672127723694,0.9603692889213562,0.9988152384757996
2,2,00276,0.7186231017112732,0.469635546207428,0.9914652109146118
3,3,00756,0.9392600655555725,0.9419865012168884,0.9936254620552063
4,4,00876,0.7268030047416687,0.7055653929710388,0.9808096885681152
5,5,00976,0.9379702210426331,0.9344671368598938,0.9933096766471863
6,6,00636,1.058135747909546,0.727079451084137,1.0404324531555176
7,7,00576,0.8206192255020142,0.7968826293945312,0.9750414490699768
8,8,00836,58.26422882080078,39.15200424194336,391.8460388183594
9,9,00616,0.8779204487800598,0.8818988800048828,0.967393159866333
10,10,00936,0.8756749033927917,0.8538602590560913,0.9972924590110779
11,11,00516,0.7409075498580933,0.6590746641159058,1.0075098276138306
12,12,00036,0.7806119918823242,0.7615090012550354,1.0243384838104248
13,13,00056,0.9324698448181152,0.9216133952140808,0.9919450283050537
14,14,00256,1.8791923522949219,0.864296555519104,1.4011183977127075
15,15,00376,0.7664259076118469,0.7332519292831421,0.9143508672714233
16,16,00396,0.5989431142807007,0.4496399760246277,0.8759906888008118
17,17,00716,0.8428035974502563,0.8458378314971924,0.9815676808357239
18,18,00696,0.9484803080558777,0.9389733076095581,0.9951304197311401
19,19,00996,2.3791894912719727,0.921515166759491,1.7181445360183716
20,20,00416,0.8768173456192017,0.686859130859375,1.2125866413116455
21,21,00296,0.7963756918907166,0.7812062501907349,0.9638367295265198
22,22,00336,2.86545991897583,1.2744524478912354,1.6850253343582153
23,23,00456,295.6790771484375,85.416259765625,226.43527221679688
24,24,00496,1.0185120105743408,0.9597729444503784,1.013360619544983
25,25,00016,0.9083136916160583,0.9134300947189331,0.987486720085144
26,26,00216,0.7317413687705994,0.6986870169639587,0.897866427898407
27,27,00676,0.912717342376709,0.8881973028182983,0.9998843669891357
28,28,00236,0.7993530631065369,0.688478410243988,0.9660282135009766
29,29,00816,0.6007573008537292,0.36331820487976074,1.0016013383865356
30,30,00856,0.841299295425415,0.7448622584342957,0.9719067811965942
31,31,00436,0.6855844259262085,0.5448826551437378,0.9356783628463745
32,32,00536,0.16949160397052765,0.08281928300857544,0.9707218408584595
33,33,00556,0.9440317153930664,0.9029032588005066,1.010499358177185
34,34,00076,0.8298490047454834,0.8351435661315918,0.9892799854278564
35,35,00096,0.06830674409866333,0.08522650599479675,0.9946779608726501
36,36,00116,51.301631927490234,13.89199161529541,32.90305709838867
37,37,00136,38.57861328125,19.13081169128418,21.739032745361328
38,38,00156,0.7407493591308594,0.627170741558075,1.0580706596374512
39,39,00356,0.9997942447662354,0.9712316393852234,1.0026164054870605
40,40,00956,0.853415846824646,0.8542467951774597,0.9853183031082153
41,41,00196,0.8545684218406677,0.8529855608940125,0.9689314365386963
42,42,00596,0.7620133757591248,0.6222029328346252,1.0112930536270142
43,43,00656,0.8365882039070129,0.658919095993042,0.9991148114204407
44,44,00176,0.792153000831604,0.7195672988891602,0.9557915925979614
45,45,00736,0.9253973960876465,0.9209282398223877,0.9932769536972046
46,46,00796,1.0523823499679565,0.7452253103256226,1.043151617050171
47,47,00916,0.811290979385376,0.8160272836685181,0.9807684421539307
48,48,00896,0.9067776203155518,0.9184988141059875,1.0013880729675293
49,49,00776,65.62847900390625,26.63292121887207,45.14197540283203


==> visu/old/tikz_csvs_diagonal_force_v2/hist_0.005/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,0.018063486298141834,0.06830674409866333,0.057145109579247594,0.08281928300857544,0.012837177382179276,0.8759906888008118
1,0.018075558926889817,0.3642134211800836,0.05722849136405655,0.1682381423505338,0.012843015946530738,1.2673520983399094
2,0.01808374804762979,0.6601200982615039,0.05730143895656508,0.25365700169249217,0.012846601588156306,1.658713507879007
3,0.018088051270049307,0.9560267753429241,0.05736391576584427,0.3390758610344506,0.012847933753310883,2.0500749174181045
4,0.018088468812489378,1.2519334524243444,0.05741589107211786,0.42449472037640895,0.012847013095823995,2.441436326957202
5,0.01808500350214514,1.5478401295057647,0.05745734005594987,0.5099135797183674,0.012843841475657505,2.8327977364962997
6,0.018077660772373782,1.843746806587185,0.057488243821936846,0.5953324390603257,0.012838421956374116,3.2241591460353978
7,0.018066448657112696,2.139653483668605,0.057508589416871946,0.6807512984022841,0.012830758801520629,3.6155205555744954
8,0.018051377782415445,2.4355601607500255,0.057518369842357024,0.7661701577442425,0.01282085746993129,4.0068819651135925
9,0.018032461355117466,2.7314668378314457,0.05751758406184398,0.8515890170862008,0.01280872460995769,4.39824337465269
10,0.01800971514864803,3.027373514912866,0.0575062370020961,0.9370078764281592,0.012794368052633606,4.789604784191788
11,0.01798315748600907,3.3232801919942863,0.057484339549065545,1.0224267357701176,0.012777796803783803,5.180966193730886
12,0.01795280921994606,3.6191868690757065,0.05745190853819178,1.107845595112076,0.012759021035087765,5.572327603269984
13,0.017918693710340387,3.915093546157127,0.05740896673913209,1.1932644544540343,0.01273805207411023,5.963689012809081
14,0.017880836798856704,4.211000223238547,0.05735554283494309,1.2786833137959928,0.012714902393311906,6.355050422348179
15,0.017839266780883146,4.506906900319967,0.05729167139573925,1.364102173137951,0.012689585598054894,6.7464118318872766
16,0.01779401437480625,4.802813577401388,0.057217392846861594,1.4495210324799095,0.012662116413618696,7.137773241426374
17,0.017745112688666593,5.098720254482808,0.05713275343159692,1.534939891821868,0.0126325106712438,7.529134650965472
18,0.01769259718424471,5.394626931564228,0.05703780516849497,1.6203587511638262,0.012600785293221095,7.920496060504569
19,0.017636505638631266,5.690533608645648,0.05693260580333777,1.7057776105057847,0.01256695827704646,8.311857470043666
20,0.01757687810333855,5.986440285727069,0.05681721875582275,1.791196469847743,0.012531048678661146,8.703218879582764
21,0.01751375686101444,6.282346962808489,0.056691713061027264,1.8766153291897014,0.012493076594799398,9.094580289121863
22,0.01744718637982328,6.578253639889909,0.05655616330572984,1.9620341885316597,0.012453063144466099,9.48594169866096
23,0.017377213265561527,6.874160316971329,0.05641064955966908,2.047453047873618,0.012411030449568107,9.877303108200058
24,0.017303886211579175,7.17006699405275,0.056255257301828156,2.1328719072155766,0.012367001614723849,10.268664517739156
25,0.017227255946581237,7.46597367113417,0.056090077341839066,2.218290766557535,0.012321000706276923,10.660025927278253
26,0.017147375180386414,7.76188034821559,0.05591520573660637,2.303709625899493,0.012273052730540116,11.051387336817351
27,0.01706429854772283,8.05778702529701,0.055730743702257494,2.389128485241452,0.01222318361129719,11.442748746356449
28,0.01697808255014362,8.35369370237843,0.05553679752153053,2.47454734458341,0.01217142016659068,11.834110155895546
29,0.01688878549614735,8.649600379459851,0.055333478446717814,2.5599662039253683,0.01211779008482457,12.225471565434644
30,0.01679646743959084,8.94550705654127,0.055120902598287946,2.6453850632673266,0.01206232190021164,12.616832974973741
31,0.01670119011648406,9.241413733622691,0.054899190859314814,2.7308039226092853,0.01200504496759559,13.008194384512839
32,0.01660301688025869,9.537320410704112,0.05466846876584632,2.8162227819512435,0.01194598943667914,13.399555794051937
33,0.016502012635603955,9.833227087785533,0.054428866393351344,2.901641641293202,0.011885186225689579,13.790917203591034
34,0.016398243770964854,10.129133764866953,0.05418051823938722,2.9870605006351605,0.011822666994513712,14.182278613130132
35,0.016291778089799543,10.425040441948372,0.05392356310263503,3.0724793599771187,0.011758464117334938,14.57364002266923
36,0.016182684740693794,10.720947119029793,0.05365814395845318,3.157898219319077,0.011692610654805327,14.965001432208327
37,0.01607103414643166,11.016853796111214,0.053384407831104895,3.2433170786610352,0.011625140325786033,15.356362841747424
38,0.015956897932122523,11.312760473192633,0.05310250566281761,3.328735938002994,0.011556087478689825,15.747724251286522
39,0.01584034885248528,11.608667150274053,0.052812592179836394,3.414154797344952,0.011485487062459594,16.13908566082562
40,0.015721460718391214,11.904573827355474,0.052514825755636575,3.4995736566869105,0.011413374597217044,16.530447070364716
41,0.015600308322767376,12.200480504436895,0.052209368271463025,3.584992516028869,0.011339786144615895,16.921808479903817
42,0.015476967365962565,12.496387181518315,0.05189638497436683,3.6704113753708274,0.011264758277934175,17.313169889442914
43,0.015351514380678099,12.792293858599734,0.05157604433291231,3.7558302347127857,0.01118832805193994,17.704531298982012
44,0.015224026656565422,13.088200535681155,0.05124851789072868,3.841249094054744,0.011110532972565151,18.09589270852111
45,0.015094582164592227,13.384107212762576,0.05091398011808339,3.9266679533967026,0.01103141096642213,18.487254118060207
46,0.01496325948127836,13.680013889843995,0.05057260826165507,4.01208681273866,0.010951000350197134,18.878615527599305
47,0.014830137712902128,13.975920566925415,0.050224582192685434,4.0975056720806196,0.010869339799955182,19.269976937138402
48,0.014695296419776828,14.271827244006836,0.04987008425369045,4.182924531422578,0.010786468320390446,19.6613383466775
49,0.014558815540696213,14.567733921088257,0.04950929910391178,4.268343390764536,0.01070242521405599,20.052699756216597
50,0.014420775317646605,14.863640598169678,0.0491424135636897,4.353762250106494,0.010617250050606496,20.444061165755695
51,0.014281256220882037,15.159547275251096,0.04876961645793951,4.439181109448453,0.010530982636087267,20.835422575294793
52,0.0141403388744572,15.455453952332517,0.04839109845891204,4.524599968790411,0.010443662982302463,21.22678398483389
53,0.013998103982311636,15.751360629413938,0.04800705192842031,4.610018828132369,0.010355331276295034,21.618145394372988
54,0.013854632254996512,16.047267306495357,0.047617670759711433,4.695437687474328,0.010266027849970421,22.009506803912085
55,0.01371000433713378,16.34317398357678,0.047223150219164484,4.7808565468162865,0.010175793149895576,22.400868213451183
56,0.013564300735695135,16.6390806606582,0.04682368678799162,4.866275406158245,0.010084667707304316,22.79222962299028
57,0.013417601749186343,16.934987337739617,0.04641947800411953,4.951694265500203,0.009992692108339423,23.183591032529378
58,0.013269987397819963,17.23089401482104,0.046010722304426675,5.037113124842161,0.009899906964561332,23.574952442068476
59,0.013121537354757292,17.52680069190246,0.045597618867508814,5.1225319841841195,0.009806352883752497,23.966313851607573
60,0.01297233087849758,17.822707368983878,0.04518036745714459,5.207950843526078,0.009712070441045993,24.35767526114667
61,0.012822446746490317,18.1186140460653,0.044759168266629186,5.293369702868037,0.009617100150405967,24.74903667068577
62,0.01267196319004322,18.41452072314672,0.044334221764142236,5.378788562209995,0.009521482436487037,25.140398080224866
63,0.012520957830596108,18.71042740022814,0.04390572853931342,5.464207421551953,0.009425257606898737,25.531759489763964
64,0.012369507617427692,19.00633407730956,0.043473889151144945,5.549626280893912,0.009328465824900416,25.92312089930306
65,0.012217688766859485,19.30224075439098,0.0430389039774487,5.63504514023587,0.009231147082551088,26.31448230884216
66,0.012065576703017814,19.598147431472402,0.042600973065950724,5.720463999577828,0.00913334117433793,26.705843718381256
67,0.011913246000212051,19.89405410855382,0.042160295987212625,5.805882858919786,0.009035087671306112,27.097205127920354
68,0.011760770326983505,20.189960785635243,0.041717071689516015,5.8913017182617455,0.00893642589571186,27.48856653745945
69,0.011608222391876923,20.485867462716662,0.04127149835585158,5.976720577603704,0.008837394896219592,27.87992794699855
70,0.011455673890982402,20.78177413979808,0.04082377326314995,6.062139436945662,0.008738033423663135,28.271289356537647
71,0.011303195457292952,21.077680816879504,0.04037409264388811,6.14755829628762,0.008638379907389873,28.662650766076744
72,0.011150856611919054,21.373587493960923,0.0399226515501996,6.2329771556295785,0.008538472432205943,29.054012175615842
73,0.010998725717198475,21.66949417104234,0.03946964372061268,6.318396014971537,0.008438348715939315,29.44537358515494
74,0.010846869931736135,21.965400848123764,0.03901526144953561,6.403814874313495,0.008338046087636816,29.836734994694037
75,0.0106953551674053,22.261307525205183,0.038559695459603346,6.489233733655454,0.008237601466409962,30.228096404233135
76,0.010544246048338186,22.557214202286602,0.03810313477699506,6.5746525929974124,0.008137051340943502,30.619457813772232
77,0.01039360587193039,22.853120879368024,0.03764576660982651,6.660071452339371,0.008036431749679607,31.01081922331133
78,0.010243496571880421,23.149027556449443,0.03718777622971633,6.745490311681329,0.007935778261689404,31.402180632850428
79,0.010093978683281974,23.444934233530866,0.03672934685661977,6.830909171023287,0.007835125958242735,31.793542042389525
80,0.009945111309783476,23.740840910612285,0.03627065954701849,6.9163280303652455,0.007734509415085813,32.18490345192862
81,0.009796952092825812,24.036747587693704,0.03581189308554862,7.001746889707204,0.007633962685435474,32.57626486146772
82,0.009649557182966223,24.332654264775126,0.03535322388014521,7.087165749049163,0.007533519283697671,32.96762627100682
83,0.009502981213292698,24.628560941856545,0.034894825860774366,7.172584608391121,0.007433212169916789,33.358987680545916
84,0.009357277274930189,24.924467618937967,0.034436870381819314,7.258003467733079,0.007333073734961422,33.75034909008502
85,0.009212496894636914,25.220374296019386,0.033979526128181586,7.343422327075038,0.007233135786451063,34.14171049962411
86,0.009068690014485637,25.516280973100805,0.033522959025151386,7.428841186416996,0.007133429535427316,34.53307190916321
87,0.008925904973621992,25.812187650182228,0.03306733215209769,7.514260045758954,0.007033985583772164,34.924433318702306
88,0.008784188492088849,26.108094327263647,0.03261280566002095,7.599678905100912,0.006934833912374787,35.31579472824141
89,0.008643585656702823,26.404001004345066,0.032159536693006995,7.6850977644428715,0.006836003870047517,35.7071561377805
90,0.008504139908966205,26.699907681426488,0.03170767931361485,7.77051662378483,0.006737524163190538,36.0985175473196
91,0.008365893034994886,26.995814358507907,0.031257384432225255,7.855935483126788,0.006639422846204012,36.489878956858696
92,0.008228885157440014,27.291721035589326,0.030808799740371432,7.941354342468746,0.00654172731264526,36.8812403663978
93,0.00809315472937882,27.58762771267075,0.030362069648068556,8.026773201810705,0.0064444642871279425,37.27260177593689
94,0.007958738530147294,27.883534389752167,0.02991733522515211,8.112192061152664,0.006347659817959069,37.66396318547599
95,0.007825671663085102,28.17944106683359,0.029474734146630772,8.197610920494622,0.006251339270508957,38.05532459501509
96,0.007693987555160887,28.47534774391501,0.029034400642053686,8.28302977983658,0.006155527321308307,38.44668600455419
97,0.007563717958443812,28.771254420996428,0.028596465448887224,8.368448639178538,0.006060247952865839,38.83804741409328
98,0.007434892953385114,29.06716109807785,0.028161055769890593,8.453867498520497,0.005965524449199016,39.22940882363238
99,0.007307540953871482,29.36306777515927,0.027728295234475495,8.539286357862455,0.005871379392069761,39.62077023317148
100,0.0071816887140101005,29.65897445224069,0.02729830386402923,8.624705217204413,0.005777834657916139,40.01213164271058
101,0.007057361336603565,29.95488112932211,0.026871198041176585,8.710124076546371,0.00568491141547047,40.40349305224967
102,0.0069345822832709535,30.25078780640353,0.026447090482950603,8.79554293588833,0.005592630124053423,40.79485446178877
103,0.006813373386170024,30.546694483484952,0.02602609021783819,8.880961795230288,0.005501010532533191,41.18621587132787
104,0.006693754861273868,30.84260116056637,0.02560830256666162,8.966380654572246,0.005410071678937997,41.57757728086697
105,0.006575745323154072,31.13850783764779,0.025193829127253244,9.051799513914204,0.005319831890709818,41.96893869040606
106,0.006459361801221161,31.434414514729212,0.024782767762875937,9.137218373256163,0.005230308785586352,42.360300099945164
107,0.006344619757372042,31.73032119181063,0.024375212594338155,9.222637232598123,0.005141519273098008,42.75166150948426
108,0.006231533104992992,32.02622786889205,0.0239712539957486,9.308056091940081,0.005053479556665882,43.14302291902336
109,0.0061201142292660144,32.32213454597347,0.023570978593851273,9.39347495128204,0.004966205136286498,43.53438432856245
110,0.0060103740087253995,32.618041223054895,0.02317446927087893,9.478893810623997,0.004879710811788327,43.925745738101554
111,0.005902321838010765,32.913947900136314,0.02278180517085856,9.564312669965956,0.004794010686644979,44.31710714764065
112,0.005795965651762156,33.20985457721773,0.022393061709299972,9.649731529307914,0.004709118172329283,44.70846855717975
113,0.005691311949602397,33.50576125429915,0.022008310586195037,9.735150388649872,0.004625045993192379,45.09982996671884
114,0.0055883658221513805,33.80166793138057,0.021627619802252408,9.82056924799183,0.0045418061918513376,45.491191376257945
115,0.005487130978016894,34.097574608462,0.021251053678289424,9.905988107333789,0.004459410135068787,45.88255278579704
116,0.005387609771706093,34.393481285543416,0.020878672877700757,9.991406966675747,0.004377868520107557,46.27391419533614
117,0.005289803232402017,34.689387962624835,0.020510534431920434,10.076825826017705,0.00429719138154322,46.665275604875234
118,0.00519371109354926,34.985294639706254,0.020146691768791802,10.162244685359664,0.004217388098517155,47.056637014414335
119,0.005099331823193138,35.28120131678767,0.019787194743757803,10.247663544701622,0.004138467402412587,47.44799842395343
120,0.005006662655016933,35.57710799386909,0.019432089673782158,10.33308240404358,0.0040604373849359296,47.83935983349253
121,0.004915699620021927,35.87301467095052,0.019081419373909912,10.41850126338554,0.003983305506585602,48.230721243031624
122,0.004826437578795492,36.16892134803194,0.01873522319637446,10.503920122727498,0.003907078605490402,48.622082652570725
123,0.004738870254312805,36.464828025113356,0.01839353707215661,10.589338982069457,0.0038317629065995145,49.01344406210982
124,0.004652990265218384,36.760734702194775,0.01805639355490012,10.674757841411415,0.003757364031206094,49.40480547164892
125,0.004568789159534181,37.05664137927619,0.017723821867086674,10.760176700753373,0.003683887006786452,49.796166881188014
126,0.00448625744874169,37.35254805635762,0.017395847948372605,10.845595560095331,0.003611336277136826,50.187528290727116
127,0.004405384642186297,37.64845473343904,0.017072494505988887,10.93101441943729,0.0035397157127898078,50.57888970026621
128,0.00432615928175282,37.94436141052046,0.01675378106710508,11.016433278779248,0.003469028621692515,50.97025110980531
129,0.004248568976762203,38.240268087601876,0.01643972403305763,11.101852138121206,0.0033992777601287425,51.36161251934441
130,0.00417260043904015,38.536174764683295,0.016130336735342452,11.187270997463164,0.0033304653438674357,51.752973928883506
131,0.004098239518109579,38.83208144176472,0.015825629493271813,11.272689856805123,0.0032625930595198928,52.14433533842261
132,0.004025471236459719,39.12798811884614,0.015525609673195107,11.35810871614708,0.0031956620760884256,52.5356967479617
133,0.003954279824845876,39.42389479592756,0.01523028174918374,11.443527575489039,0.0031296730566891928,52.9270581575008
134,0.0038846487575749924,39.71980147300898,0.014939647365080161,11.528946434830997,0.0030646261704323175,53.318419567039896
135,0.00381656078773329,40.0157081500904,0.014653705397811875,11.614365294172956,0.003000521104442475,53.709780976579
136,0.003749997982313573,40.31161482717182,0.01437245202187152,11.699784153514916,0.002937357076003467,54.10114238611809
137,0.0036849417572009705,40.60752150425324,0.014095880774864962,11.785203012856874,0.002875132844810523,54.49250379565719
138,0.003621372911977242,40.90342818133466,0.01382398262403017,11.870621872198832,0.0028138467253143867,54.88386520519629
139,0.0035592716645050466,41.19933485841608,0.013556746033630359,11.95604073154079,0.002753496599141459,55.27522661473539
140,0.0034986176852550015,41.4952415354975,0.013294157033126383,12.041459590882749,0.002694079927574706,55.66658802427448
141,0.0034393901313396116,41.79114821257892,0.013036199286033947,12.126878450224707,0.0026355937640802165,56.05794943381358
142,0.0033815676802196777,42.087054889660344,0.012782854159373061,12.212297309566665,0.002578034766864783,56.44931084335268
143,0.0033251285630501,42.38296156674176,0.012534100793618108,12.297716168908623,0.002521399211450094,56.84067225289178
144,0.0032700505976334315,42.67886824382318,0.012289916173058716,12.383135028250582,0.002465683003249592,57.23203366243087
145,0.0032163112209510126,42.9747749209046,0.012050275196482958,12.46855388759254,0.0024108816901343712,57.62339507196997
146,0.003163887521242922,43.27068159798602,0.011815150748096224,12.553972746934498,0.0023569904749748878,58.01475648150907
147,0.0031127562696093786,43.566588275067446,0.011584513768590942,12.639391606276456,0.0023040042281456297,58.40611789104817
148,0.003062893951107766,43.862494952148865,0.01135833332628389,12.724810465618415,0.002251917499980349,58.79747930058726
149,0.0030142767953208003,44.15840162923028,0.011136576688240111,12.810229324960373,0.0022007245331657843,59.188840710126364
150,0.0029668808063728564,44.4543083063117,0.010919209391304249,12.895648184302333,0.0021504192750623026,59.58020211966546
151,0.002920681792372854,44.75021498339312,0.010706195312962186,12.981067043644291,0.002100995389940215,59.97156352920456
152,0.002875655394263577,45.04612166047454,0.01049749674195803,13.06648590298625,0.0020524462711210547,60.36292493874365
153,0.002831777114058643,45.342028337555966,0.01029307444859372,13.151904762328208,0.0020047650530134278,60.754286348282754
154,0.0027890223424497846,45.637935014637385,0.010092887754640687,13.237323621670166,0.001957944623033563,61.14564775782185
155,0.0027473663857684686,45.933841691718804,0.009896894602795333,13.322742481012124,0.0019119776334010445,61.53700916736095
156,0.0027067844922872234,46.22974836880022,0.009705051625612355,13.408161340354082,0.0018668565128007243,61.92837057690004
157,0.0026672518778474196,46.52565504588164,0.00951731421385246,13.49358019969604,0.0018225734779021853,62.319731986439145
158,0.0026287437508015067,46.82156172296307,0.009333636584183149,13.578999059037999,0.0017791205447285896,62.71109339597824
159,0.002591235336259104,47.11746840004449,0.009153971846173952,13.664417918379957,0.0017364895398671552,63.10245480551734
160,0.0025547018996274927,47.413375077125906,0.008978272068529776,13.749836777721915,0.0016946721115140059,63.493816215056434
161,0.0025191187694384126,47.709281754207325,0.00880648834450852,13.835255637063874,0.0016536597403464589,63.885177624595535
162,0.0024844613594542015,48.005188431288744,0.008638570856471644,13.920674496405832,0.0016134437502163435,64.27653903413463
163,0.0024507051900475576,48.30109510837017,0.008474468939518764,14.00609335574779,0.0015740153186583241,64.66790044367373
164,0.0024178259088503276,48.59700178545159,0.008314131144159978,14.09151221508975,0.001535365487207617,65.05926185321283
165,0.0023857993106678713,48.89290846253301,0.008157505297982062,14.176931074431709,0.0014974851715219089,65.45062326275192
166,0.0023546013566566387,49.18881513961443,0.008004538566267051,14.262349933773667,0.0014603651713027258,65.84198467229102
167,0.0023242081927636613,49.484721816695846,0.007855177511524475,14.347768793115625,0.001423996180011854,66.23334608183012
168,0.0022945961674276736,49.78062849377727,0.007709368151900743,14.433187652457583,0.0013883687943788668,66.62470749136922
169,0.0022657418485426237,50.07653517085869,0.007567056018431727,14.518606511799542,0.0013534735236961422,67.01606890090831
170,0.0022376220396852025,50.37244184794011,0.0074281862111071255,14.6040253711415,0.001319300798898217,67.40743031044741
171,0.002210213795609035,50.66834852502153,0.007292703453717439,14.689444230483458,0.001285840981422619,67.79879171998651
172,0.00218349443700902,50.96425520210295,0.007160552147456975,14.774863089825416,0.0012530843718497567,68.19015312952561
173,0.002157441564560165,51.260161879184366,0.007031676423258508,14.860281949167375,0.0012210212183197627,68.5815145390647
174,0.0021320330722360667,51.55606855626579,0.006906020192837648,14.945700808509333,0.001189641724724543,68.9728759486038
175,0.0021072471599130212,51.85197523334721,0.006783527198427329,15.031119667851291,0.0011589360586736772,69.3642373581429
176,0.0020830623452663902,52.14788191042863,0.00666414106118495,15.11653852719325,0.0011288943592330592,69.755598767682
177,0.0020594574749667046,52.44378858751005,0.0065478053282570755,15.201957386535208,0.001099506744435583,70.14696017722109
178,0.0020364117351834993,52.73969526459147,0.006434463518488747,15.287376245877168,0.001070763318563424,70.53832158676019
179,0.002013904661405645,53.035601941672894,0.00632405916676652,15.372795105219126,0.0010426541792018338,70.92968299629929
180,0.001991916147587462,53.33150861875431,0.006216535866986643,15.458213964561084,0.0010151694240645834,71.32104440583839
181,0.0019704264546304986,53.62741529583573,0.006111837313641588,15.543632823903042,0.0009882991575915615,71.71240581537748
182,0.0019494162182113971,53.92332197291715,0.0060099073420203965,15.629051683245,0.0009620334973192265,72.10376722491658
183,0.0019288664559667453,54.21922864999857,0.00591068996702005,15.714470542586959,0.0009363625800249573,72.49512863445568
184,0.001908758574046296,54.51513532707999,0.005814129420567138,15.799889401928917,0.0009112765676465065,72.88649004399478
185,0.0018890743730463563,54.811042004161415,0.005720170187650771,15.885308261270875,0.0008867656529780944,73.27785145353387
186,0.0018697960533355595,55.106948681242834,0.00562875704096967,15.970727120612834,0.0008628200651448527,73.66921286307297
187,0.0018509062197855867,55.40285535832425,0.005539835074197896,16.056145979954792,0.0008394300748575669,74.06057427261207
188,0.0018323878859197481,55.69876203540567,0.005453349733875492,16.141564839296752,0.0008165859994498866,74.45193568215117
189,0.0018142244774926436,55.99466871248709,0.005369246849931873,16.22698369863871,0.0007942782077003521,74.84329709169026
190,0.0017963998355143883,56.29057538956852,0.0052874726648512995,16.31240255798067,0.000772497124441794,75.23465850122936
191,0.00177889821873315,56.586482066649936,0.0052079738614914115,16.397821417322625,0.0007512332349608312,75.62601991076846
192,0.0017617043055899364,56.882388743731354,0.00513069758956698,16.483240276664585,0.0007304770891903604,76.01738132030756
193,0.0017448031956598083,57.17829542081277,0.005055591490812722,16.56865913600654,0.0007102193056980863,76.40874272984667
194,0.0017281804105937996,57.47420209789419,0.0049826037228399836,16.6540779953485,0.0006904505754743084,76.80010413938575
195,0.0017118218945760288,57.77010877497562,0.0049116829817036295,16.739496854690458,0.000671161665522274,77.19146554892485
196,0.001695714014310542,58.06601545205704,0.00484277852319646,16.824915714032418,0.0006523434222545988,77.58282695846395
197,0.0016798435585525576,58.361922129138456,0.004775840182889736,16.910334573374374,0.0006339867746992986,77.97418836800306
198,0.0016641977371988342,58.657828806219875,0.0047108183949392595,16.995753432716334,0.0006160827375191514,78.36554977754214
199,0.001648764179951934,58.953735483301294,0.004647664209677738,17.08117229205829,0.0005986224138481622,78.75691118708124
200,0.0016335309345731673,59.24964216038272,0.004586329310014751,17.16659115140025,0.0005815969979490112,79.14827259662034
201,0.001618486464739023,59.54554883746414,0.004526766026666778,17.25201001074221,0.0005649977776954479,79.53963400615945
202,0.0016036196475158573,59.84145551454556,0.004468927352240433,17.337428870084167,0.0005488161368836424,79.93099541569853
203,0.0015889197704675939,60.13736219162698,0.004412766954192774,17.422847729426127,0.0005330435573766034,80.32235682523763
204,0.0015743765284111197,60.433268868708396,0.004358239186693373,17.508266588768084,0.0005176716210857919,80.71371823477674
205,0.0015599800198340106,60.729175545789815,0.004305299101413278,17.593685448110044,0.0005026920117941261,81.10507964431584
206,0.0015457207429891043,61.02508222287124,0.004253902457266739,17.679104307452,0.00048809651682459824,81.49644105385492
207,0.0015315895916803825,61.32098889995266,0.0042040057291319955,17.76452316679396,0.00047387702855876477,81.88780246339402
208,0.0015175778507544534,61.61689557703408,0.004155566115577898,17.849942026135917,0.0004600255458093864,82.27916387293313
209,0.0015036771913118545,61.9128022541155,0.004108541545623506,17.935360885477877,0.0004465341750515104,82.67052528247223
210,0.0014898796656521932,62.20870893119692,0.004062890684558286,18.020779744819833,0.0004333951315162959,83.06188669201131
211,0.0014761777019670526,62.50461560827834,0.0040185729388506255,18.106198604161793,0.00042060074015188523,83.45324810155041
212,0.0014625640987943566,62.80052228535976,0.003975548460172797,18.19161746350375,0.00040814343645562595,83.84460951108952
213,0.0014490320192477783,63.09642896244118,0.003933778148570622,18.27703632284571,0.00039601576718191505,84.23597092062862
214,0.0014355749850345325,63.3923356395226,0.0038932236548062634,18.36245518218767,0.000384210390929953,84.6273323301677
215,0.0014221868702747388,63.68824231660402,0.0038538473819026194,18.447874041529627,0.00037272007861563657,85.0186937397068
216,0.0014088618951353165,63.98414899368544,0.003815612485917912,18.533292900871587,0.0003615377138318273,85.4100551492459
217,0.0013955946192911637,64.28005567076686,0.003778482875979044,18.618711760213543,0.00035065629310116343,85.80141655878501
218,0.0013823799352261604,64.57596234784828,0.0037424232136022335,18.704130619555503,0.00034006892602557763,86.1927779683241
219,0.001369213061386307,64.87186902492971,0.003707398911329417,18.78954947889746,0.0003297688353366117,86.5841393778632
220,0.001356089535197073,65.16777570201113,0.0036733761307087224,18.87496833823942,0.0003197493568506035,86.9755007874023
221,0.0013430052059567959,65.46368237909255,0.003640321779647234,18.960387197581376,0.0003100039393327329,87.3668621969414
222,0.0013299562276177356,65.75958905617397,0.0036082035091640034,19.045806056923336,0.0003005261442738981,87.75822360648048
223,0.0013169390514661343,66.05549573325538,0.0035769897095710907,19.131224916265293,0.000291309645584301,88.14958501601959
224,0.0013039504187123824,66.3514024103368,0.003546649506110091,19.216643775607253,0.0002823482292075882,88.54094642555869
225,0.0012909873530021379,66.64730908741822,0.0035171527540714047,19.30206263494921,0.00027363579265930564,88.93230783509779
226,0.0012780471528589946,66.94321576449964,0.0034884700334230404,19.38748149429117,0.0002651663444933703,89.32366924463687
227,0.0012651273840690283,67.23912244158106,0.0034605726429755208,19.472900353633126,0.00025693400370019456,89.71503065417598
228,0.0012522258720172909,67.53502911866248,0.0034334325941089735,19.558319212975086,0.00024893299904001596,90.10639206371508
229,0.0012393406939860574,67.8309357957439,0.0034070226040881463,19.643738072317046,0.00024115766831492145,90.49775347325418
230,0.0012264701714243742,68.12684247282533,0.0033813160889905724,19.729156931659002,0.0002336024575829706,90.88911488279327
231,0.0012136128621981776,68.42274914990675,0.0033562871562727373,19.814575791000962,0.00022626192031775268,91.28047629233237
232,0.0012007675528299883,68.71865582698817,0.0033319105969985548,19.89999465034292,0.0002191307165166248,91.67183770187147
233,0.001187933250736942,69.01456250406959,0.0033081618777539446,19.98541350968488,0.00021220361176080515,92.06319911141057
234,0.0011751091764756066,69.310469181151,0.0032850171322708526,20.070832369026835,0.000205475476230407,92.45456052094966
235,0.001162294756001816,69.60637585823243,0.0032624531527834224,20.156251228368795,0.00019894128367742194,92.84592193048876
236,0.0011494896129534452,69.90228253531384,0.00324044738113855,20.24167008771075,0.0001925961103595787,93.23728334002786
237,0.0011366935609638169,70.19818921239526,0.0032189778996824215,20.32708894705271,0.00018643513393790814,93.62864474956696
238,0.0011239065960131365,70.49409588947668,0.003198023421944078,20.412507806394668,0.00018045363234078153,94.02000615910605
239,0.0011111288888251143,70.7900025665581,0.003177563283136454,20.497926665736628,0.00017464698259708238,94.41136756864515
240,0.0010983607773156546,71.08590924363952,0.003157577430494722,20.583345525078585,0.0001690106596411092,94.80272897818425
241,0.0010856027591002288,71.38181592072095,0.0031380464134711425,20.668764384420545,0.00016354023509170128,95.19409038772335
242,0.0010728554840663145,71.67772259780237,0.0031189513738050377,20.754183243762505,0.0001582313760080165,95.58545179726244
243,0.0010601197470169826,71.97362927488379,0.003100274035485825,20.83960210310446,0.00015307984362428686,95.97681320680154
244,0.0010473964803915084,72.26953595196521,0.003081996694626437,20.92502096244642,0.0001480814920658134,96.36817461634064
245,0.0010346867470685866,72.56544262904663,0.0030641022092638102,21.010439821788378,0.00014323226704836113,96.75953602587974
246,0.0010219917332575088,72.86134930612805,0.0030465739891024856,21.095858681130338,0.00013852820456304932,97.15089743541883
247,0.0010093127414823925,73.15725598320947,0.0030293959852166963,21.181277540472294,0.0001339654295487384,97.54225884495793
248,0.0009966511836643275,73.45316266029089,0.003012552679725688,21.266696399814254,0.00012954015455384665,97.93362025449703
249,0.0009840085743060315,73.7490693373723,0.002996029075456376,21.35211525915621,0.00012524867838943992,98.32498166403613
250,0.0009713865237834012,74.04497601445372,0.002979810685606781,21.43753411849817,0.00012108738477536698,98.71634307357522
251,0.0009587867317480748,74.34088269153516,0.002963883523423055,21.522952977840127,0.00011705274098113567,99.10770448311432
252,0.0009462109806449143,74.63678936861658,0.0029482340919022567,21.608371837182087,0.00011314129646314701,99.49906589265342
253,0.0009336611293480604,74.932696045698,0.0029328493735324263,21.693790696524044,0.00010934968149983311,99.89042730219252
254,0.0009211391069190063,75.22860272277941,0.0029177168200808404,21.779209555866004,0.00010567460582616985,100.28178871173161
255,0.0009086469064898897,75.52450939986083,0.0029028243424407494,21.86462841520796,0.00010211285726896767,100.67315012127071
256,0.0008961865792750021,75.82041607694225,0.0028881603005462293,21.95004727454992,9.86613003842703e-05,101.06451153080981
257,0.00088376022871327,76.11632275402367,0.0028737134933642396,22.03546613389188,9.531687509812644e-05,101.45587294034891
258,0.0008713700047442766,76.41222943110509,0.0028594731489723023,22.120884993233837,9.207659535192983e-05,101.84723434988801
259,0.0008590180982201489,76.70813610818651,0.002845428914729683,22.206303852575797,8.89375477534629e-05,102.2385957594271
260,0.0008467067354554566,77.00404278526793,0.0028315708475493617,22.291722711917753,8.589689023470989e-05,102.6299571689662
261,0.0008344381729170364,77.29994946234935,0.00281788940427747,22.377141571259713,8.295185071745075e-05,103.0213185785053
262,0.0008222146920554799,77.59585613943078,0.0028043754321863896,22.46256043060167,8.009972578758184e-05,103.4126799880444
263,0.0008100385942798001,77.8917628165122,0.0027910201595870714,22.54797928994363,7.733787937905275e-05,103.80404139758349
264,0.0007979121960766187,78.18766949359362,0.0027778151865656773,22.633398149285586,7.466374146825566e-05,104.19540280712259
265,0.0007858378242750108,78.48357617067504,0.002764752475849061,22.718817008627546,7.207480677964378e-05,104.58676421666169
266,0.000773817811457969,78.77948284775646,0.002751824343803151,22.804235867969503,6.956863350330686e-05,104.9781256262008
267,0.0007618544915212523,79.07538952483787,0.002739023451567749,22.889654727311463,6.71428420251773e-05,105.36948703573988
268,0.0007499501953802225,79.3712962019193,0.0027263427963308403,22.97507358665342,6.479511367049449e-05,105.76084844527898
269,0.0007381072468250776,79.66720287900071,0.002713775702744966,23.06049244599538,6.252318946110396e-05,106.15220985481808
270,0.0007263279585247415,79.96310955608213,0.002701315814487849,23.145911305337336,6.032486888712459e-05,106.54357126435718
271,0.0007146146281794791,80.25901623316355,0.0026889570859689425,23.231330164679296,5.8198008693470566e-05,106.93493267389627
272,0.0007029695348221631,80.55492291024498,0.0026766937741832158,23.316749024021256,5.6140521681674585e-05,107.32629408343537
273,0.0006913949352679563,80.8508295873264,0.002664520430713051,23.402167883363212,5.4150375527416944e-05,107.71765549297447
274,0.0006798930607119892,81.14673626440782,0.002652431893878744,23.487586742705172,5.22255916141237e-05,108.10901690251357
275,0.0006684661134745227,81.44264294148924,0.002640423281037749,23.57300560204713,5.0364243882964436e-05,108.50037831205266
276,0.0006571162638928727,81.73854961857066,0.0026284899810324236,23.65842446138909,4.8564457699538024e-05,108.89173972159176
277,0.0006458456473592825,82.03445629565208,0.0026166276467857047,23.743843320731045,4.682440873750685e-05,109.28310113113086
278,0.0006346563615037503,82.3303629727335,0.00260483218804384,23.829262180073005,4.5142321879400076e-05,109.67446254066996
279,0.0006235504635207286,82.62626964981492,0.002593099764264968,23.914681039414962,4.3516470134781936e-05,110.06582395020905
280,0.0006125299676384363,82.92217632689633,0.002581426777652055,24.000099898756922,4.194517357594491e-05,110.45718535974815
281,0.000601596842729447,83.21808300397775,0.0025698098663284596,24.08551875809888,4.042679829126512e-05,110.84854676928725
282,0.0005907530100610456,83.51398968105917,0.0025582458976540897,24.17093761744084,3.895975535632407e-05,111.23990817882635
283,0.0005800003411837799,83.8098963581406,0.0025467319616799154,24.256356476782795,3.754249982288073e-05,111.63126958836544
284,0.0005693406559564853,84.10580303522202,0.0025352653647383694,24.341775336124755,3.617352972574921e-05,112.02263099790454
285,0.0005587757207059675,84.40170971230344,0.0025238436231669634,24.427194195466715,3.4851385107617666e-05,112.41399240744364
286,0.0005483072465194255,84.69761638938486,0.002512464457162254,24.51261305480867,3.3574647061819545e-05,112.80535381698274
287,0.000537936887667598,84.99352306646628,0.002501125784761132,24.59803191415063,3.234193679304879e-05,113.19671522652183
288,0.0005276662401565218,85.2894297435477,0.0024898257159462413,24.683450773492588,3.115191469599216e-05,113.58807663606093
289,0.0005174968404057001,85.58533642062912,0.002478562546872205,24.768869632834548,3.0003279451831667e-05,113.97943804560003
290,0.0005074301640503914,85.88124309771054,0.0024673347542092158,24.854288492176504,2.889476714255457e-05,114.37079945513914
291,0.0004974676248656629,86.17714977479196,0.0024561409896004067,24.939707351518464,2.782515038299108e-05,114.76216086467822
292,0.0004876105738097571,86.47305645187338,0.0024449800742293924,25.02512621086042,2.679323747048612e-05,115.15352227421732
293,0.0004778602981842606,86.7689631289548,0.0024338509934942127,25.11054507020238,2.579787155209619e-05,115.54488368375642
294,0.000468218020908496,87.06486980603623,0.0024227528917839195,25.195963929544337,2.4837929809190213e-05,115.93624509329553
295,0.00045868489990549864,87.36077648311765,0.002411685067353948,25.281382788886297,2.39123226593204e-05,116.32760650283461
296,0.00044926202759686313,87.65668316019907,0.002400646967296423,25.366801648228254,2.3019992975218e-05,116.71896791237371
297,0.00043995043050372597,87.95258983728048,0.0023896381826014725,25.452220507570214,2.2159915320758982e-05,117.11032932191281
298,0.00043075106895106144,88.2484965143619,0.0023786584433057086,25.53763936691217,2.133109520373389e-05,117.50169073145192
299,0.000421664836872456,88.54440319144332,0.002367707613723919,25.62305822625413,2.0532568345247756e-05,117.893052140991
300,0.00041269256171247036,88.84030986852474,0.002356785687760146,25.70847708559609,1.9763399965567658e-05,118.2844135505301
301,0.00040383500442365714,89.13621654560616,0.0023458927842943027,25.793895944938047,1.902268408622872e-05,118.6757749600692
302,0.0003950928595552901,89.43212322268758,0.002335029142640511,25.879314804280007,1.8309542848200782e-05,119.0671363696083
303,0.00038646675543081244,89.728029899769,0.002324195118073452,25.964733663621963,1.7623125845913182e-05,119.4584977791474
304,0.0003779572544110037,90.02393657685042,0.002313391177419028,26.050152522963923,1.6962609476929603e-05,119.8498591886865
305,0.00036956485323983134,90.31984325393185,0.002302617894705768,26.13557138230588,1.6327196307057837e-05,120.2412205982256
306,0.00036128998346995835,90.61574993101327,0.0022918759468734317,26.22099024164784,1.571611445067768e-05,120.6325820077647
307,0.00035313301196484204,90.91165660809469,0.0022811661095354383,26.306409100989796,1.512861696606329e-05,121.02394341730378
308,0.000345094241474374,91.20756328517611,0.002270489252791782,26.391827960331756,1.4563981265474425e-05,121.41530482684288
309,0.00033717391128099957,91.50346996225753,0.002259846337089271,26.477246819673713,1.4021508539787661e-05,121.80666623638199
310,0.000329372197913246,91.79937663933894,0.0022492384091259915,26.562665679015673,1.350052319743455e-05,122.19802764592109
311,0.00032168921592361477,92.09528331642036,0.0022386665977970938,26.64808453835763,1.3000372317413313e-05,122.58938905546017
312,0.0003141250187277842,92.39118999350178,0.002228132110179068,26.73350339769959,1.2520425116136492e-05,122.98075046499928
313,0.0003066795995020808,92.6870966705832,0.0022176362275498846,26.81892225704155,1.2060072427877152e-05,123.37211187453838
314,0.0002993528921362077,92.98300334766462,0.0022071803014424756,26.904341116383506,1.1618726198573058e-05,123.76347328407748
315,0.0002921447722382178,93.27891002474605,0.0021967657497292217,26.989759975725466,1.1195818992748421e-05,124.15483469361656
316,0.00028505505818875957,93.57481670182747,0.0021863940527352545,27.075178835067423,1.079080351331097e-05,124.54619610315567
317,0.0002780835122416303,93.87072337890889,0.002176066749378568,27.160597694409383,1.0403152133982222e-05,124.93755751269477
318,0.0002712298416677165,94.16663005599031,0.002165785433335074,27.24601655375134,1.0032356444117245e-05,125.32891892223387
319,0.00026449369993942383,94.46253673307173,0.0021555517492269417,27.3314354130933,9.677926805671343e-06,125.72028033177295
320,0.000257874687952735,94.75844341015315,0.002145367388832734,27.416854272435256,9.339391922069397e-06,126.11164174131206
321,0.00025137235528406696,95.05435008723457,0.0021352340873179985,27.502273131777216,9.016298418735222e-06,126.50300315085116
322,0.00024498620147914965,95.35025676431599,0.0021251536194852143,27.587691991119172,8.708210435037048e-06,126.89436456039026
323,0.00023871567737117884,95.6461634413974,0.0021151277960421164,27.673110850461132,8.414709227406456e-06,127.28572596992936
324,0.00023256018642554783,95.94207011847882,0.0021051584598876555,27.75852970980309,8.135392783388387e-06,127.67708737946845
325,0.00022651908610850483,96.23797679556024,0.002095247482415001,27.84394856914505,7.86987544637964e-06,128.06844878900756
326,0.0002205916892771395,96.53388347264168,0.0020853967598311973,27.929367428487005,7.617787550815146e-06,128.45981019854665
327,0.0002147772655881478,96.8297901497231,0.002075608209493267,28.014786287828965,7.378775067560247e-06,128.85117160808574
328,0.0002090750429228767,97.12569682680451,0.0020658837662607395,28.100205147170925,7.152499259269775e-06,129.24253301762485
329,0.00020348420882621183,97.42160350388593,0.0020562253788647495,28.18562400651288,6.938636345473947e-06,129.63389442716394
330,0.0001980039119569258,97.71751018096735,0.0020466350062940623,28.27104286585484,6.736877177152662e-06,130.02525583670302
331,0.00019263326354716033,98.01341685804877,0.0020371146141985315,28.356461725196798,6.546926920560378e-06,130.41661724624214
332,0.00018737133886878165,98.30932353513019,0.002027666171310688,28.441880584538758,6.368504750064792e-06,130.80797865578123
333,0.00018221717870440393,98.60523021221161,0.0020182916458863246,28.527299443880715,6.201343549762822e-06,131.19934006532034
334,0.00017716979082094565,98.90113688929303,0.0020089930021651077,28.612718303222675,6.045189623639172e-06,131.59070147485943
335,0.00017222815144364288,99.19704356637445,0.001999772196852425,28.69813716256463,5.899802414032453e-06,131.98206288439852
336,0.00016739120672851096,99.49295024345588,0.001990631175623816,28.78355602190659,5.76495422817584e-06,132.37342429393763
337,0.00016265787423130955,99.7888569205373,0.00198157186965352,28.868974881248548,5.640429972579265e-06,132.76478570347672
338,0.0001580270443711381,100.08476359761872,0.0019725961921687875,28.954393740590508,5.526026895021185e-06,133.1561471130158
339,0.00015349758188685093,100.38067027470014,0.001963706035031782,29.039812599932464,5.42155433391908e-06,133.54750852255492
340,0.0001490683272845554,100.67657695178156,0.0019549032653510146,29.125231459274424,5.326833474848123e-06,133.938869932094
341,0.00014473809827451466,100.97248362886297,0.0019461897221244038,29.21065031861638,5.2416971139786315e-06,134.33023134163312
342,0.0001405056911958615,101.2683903059444,0.0019375672129161624,29.29606917795834,5.165989428203525e-06,134.7215927511722
343,0.00013636988242758219,101.56429698302581,0.0019290375105698388,29.3814880373003,5.099565751727648e-06,135.1129541607113
344,0.00013232942978431208,101.86020366010723,0.0019206023499599768,29.466906896642257,5.042292358891656e-06,135.5043155702504
345,0.00012838307389554244,102.15611033718865,0.0019122634247849082,29.552325755984217,4.994046253003877e-06,135.8956769797895
346,0.00012452953956691932,102.45201701427007,0.0019040223844033499,29.637744615326174,4.954714960954017e-06,136.2870383893286
347,0.00012076753712237235,102.7479236913515,0.001895880830717537,29.723163474668134,4.9241963333835115e-06,136.6783997988677
348,0.00011709576372589064,103.04383036843292,0.001887840315105701,29.80858233401009,4.902398350187717e-06,137.0697612084068
349,0.00011351290468181882,103.33973704551434,0.0018799023354067828,29.89400119335205,4.889238931125889e-06,137.4611226179459
350,0.0001100176347126307,103.63564372259576,0.0018720683329603578,29.979420052694007,4.884645751315502e-06,137.852484027485
351,0.00010660861921318808,103.93155039967718,0.001864339689704752,30.064838912035967,4.888556061387956e-06,138.24384543702408
352,0.0001032845154805714,104.2274570767586,0.0018567177253364523,30.150257771377923,4.900916512083502e-06,138.6352068465632
353,0.00010004397391862561,104.52336375384002,0.0018492036945338742,30.235676630719883,4.921682983063572e-06,139.02656825610228
354,9.688563921643813e-05,104.81927043092143,0.0018417987842486438,30.32109549006184,4.950820415719576e-06,139.41792966564137
355,9.380815150002202e-05,105.11517710800285,0.0018345041110675417,30.4065143494038,4.988302649757612e-06,139.80929107518048
356,9.081014745654608e-05,105.41108378508427,0.0018273207186482693,30.49193320874576,5.034112263339239e-06,140.20065248471957
357,8.789026143051032e-05,105.70699046216569,0.0018202495752322207,30.577352068087716,5.088240416559276e-06,140.59201389425868
358,8.504712649133267e-05,106.00289713924712,0.0018132915712374127,30.662770927429676,5.150686698041838e-06,140.98337530379777
359,8.22793754718665e-05,106.29880381632854,0.0018064475169347438,30.748189786771633,5.221458974437128e-06,141.37473671333686
360,7.958564197742908e-05,106.59471049340996,0.001799718140210685,30.833608646113593,5.300573242601619e-06,141.76609812287597
361,7.696456136497858e-05,106.89061717049138,0.0017931040844195326,30.91902750545555,5.3880534842455e-06,142.15745953241506
362,7.441477169213363e-05,107.1865238475728,0.00178660590632825,31.00444636479751,5.483931522831956e-06,142.54882094195415
363,7.193491463578091e-05,107.48243052465422,0.001780224074156924,31.089865224139466,5.588246882513602e-06,142.94018235149326
364,6.952363638007246e-05,107.77833720173564,0.0017739589657177895,31.175284083481426,5.7010466488925414e-06,143.33154376103235
365,6.717958847366246e-05,108.07424387881706,0.0017678108666556824,31.260702942823382,5.8223853313914865e-06,143.72290517057147
366,6.490142865608661e-05,108.37015055589848,0.0017617799687927615,31.346121802165342,5.952324727024421e-06,144.11426658011055
367,6.268782165323332e-05,108.6660572329799,0.0017558663685802028,31.4315406615073,6.090933785356543e-06,144.50562798964964
368,6.053743994190109e-05,108.96196391006131,0.0017500700656595037,31.51695952084926,6.238288474444466e-06,144.89698939918875
369,5.84489644834868e-05,109.25787058714275,0.0017443909615359504,31.602378380191215,6.3944716475489516e-06,145.28835080872784
370,5.6421085426887414e-05,109.55377726422417,0.0017388288583666542,31.687797239533175,6.5595729104143194e-06,145.67971221826693
371,5.445250278074168e-05,109.84968394130559,0.001733383457865491,31.773216098875135,6.733688488909568e-06,146.07107362780604
372,5.254192705518103e-05,110.145590618387,0.0017280543603271359,31.858634958217092,6.916921096828611e-06,146.46243503734513
373,5.068807987329174e-05,110.44149729546842,0.0017228410637722487,31.944053817559052,7.109379803648724e-06,146.85379644688425
374,4.888969455253306e-05,110.73740397254984,0.0017177429632157645,32.02947267690101,7.311179902047803e-06,147.24515785642333
375,4.714551665638777e-05,111.03331064963126,0.0017127593500600577,32.114891536242965,7.522442774984066e-06,147.63651926596242
376,4.545430451655436e-05,111.32921732671268,0.0017078894116146458,32.20031039558493,7.743295762143075e-06,148.02788067550154
377,4.381482972602553e-05,111.6251240037941,0.0017031322307439153,32.285729254926885,7.973872025560132e-06,148.41924208504062
378,4.222587760342351e-05,111.92103068087552,0.0016984867856441985,32.37114811426884,8.214310414228389e-06,148.8106034945797
379,4.068624762899402e-05,112.21693735795695,0.0016939519497513947,32.4565669736108,8.464755327505903e-06,149.20196490411882
380,3.919475385268542e-05,112.51284403503837,0.0016895264917801108,32.54198583295276,8.72535657713734e-06,149.5933263136579
381,3.7750225274766e-05,112.80875071211979,0.0016852090758951816,32.62740469229472,8.99626924771006e-06,149.98468772319703
382,3.63515061994555e-05,113.10465738920121,0.0016809982620162,32.712823551636674,9.27765355536644e-06,150.3760491327361
383,3.499745656206831e-05,113.40056406628263,0.0016768925062555563,32.79824241097863,9.569674704599087e-06,150.7674105422752
384,3.3686952230185425e-05,113.69647074336405,0.00167289016149026,32.883661270320594,9.872502742957927e-06,151.15877195181432
385,3.241888527939311e-05,113.99237742044546,0.0016689894780676628,32.96908012966255,1.0186312413503135e-05,151.5501333613534
386,3.1192164244140555e-05,114.28828409752688,0.0016651886046449922,33.05449898900451,1.0511283004841585e-05,151.94149477089252
387,3.000571434428653e-05,114.5841907746083,0.0016614855891624349,33.13991784834647,1.084759819858835e-05,152.3328561804316
388,2.8858477687916926e-05,114.88009745168972,0.0016578783799492888,33.22533670768843,1.1195445914100551e-05,152.7242175899707
389,2.7749413451030412e-05,115.17600412877114,0.0016543648269625399,33.310755567030384,1.1555018150333952e-05,153.1155789995098
390,2.667749803469801e-05,115.47191080585257,0.0016509426831570026,33.39617442637234,1.1926510824679066e-05,153.5069404090489
391,2.564172520031374e-05,115.76781748293399,0.0016476096059859719,33.481593285714304,1.2310123608638244e-05,153.89830181858798
392,2.4641106183560964e-05,116.06372416001541,0.001644363159031158,33.56701214505626,1.2706059760210486e-05,154.2896632281271
393,2.3674669787726696e-05,116.35963083709683,0.0016412008137604438,33.65243100439822,1.3114525952856446e-05,154.68102463766618
394,2.274146245700212e-05,116.65553751417825,0.0016381199514118477,33.73784986374017,1.3535732100922569e-05,155.0723860472053
395,2.1840548330411337e-05,116.95144419125967,0.0016351178650018607,33.82326872308214,1.396989118140835e-05,155.4637474567444
396,2.097100927701379e-05,117.24735086834109,0.00163219176145614,33.90868758242409,1.4417219051968665e-05,155.85510886628347
397,2.0131944913029157e-05,117.5432575454225,0.0016293387638603456,33.99410644176605,1.4877934265047837e-05,156.2464702758226
398,1.932247260153275e-05,117.83916422250392,0.0016265559138287362,34.079525301108006,1.5352257878050543e-05,156.63783168536168
399,1.8541727435370977e-05,118.13507089958534,0.0016238401739879296,34.16494416044997,1.5840413259461483e-05,157.02919309490076
400,1.7788862203943837e-05,118.43097757666678,0.0016211884305730806,34.250363019791926,1.6342625890831856e-05,157.42055450443988
401,1.7063047344501206e-05,118.7268842537482,0.0016185974961335221,34.33578187913388,1.6859123164560255e-05,157.81191591397896
402,1.63634708785942e-05,119.02279093082961,0.0016160641123447643,34.42120073847585,1.7390134177401934e-05,158.20327732351808
403,1.5689338334321634e-05,119.31869760791103,0.0016135849529235588,34.5066195978178,1.793588951964847e-05,158.59463873305717
404,1.503987265500402e-05,119.61460428499245,0.0016111566266425836,34.59203845715976,1.8496621059929335e-05,158.98600014259625
405,1.4414314094914262e-05,119.91051096207387,0.0016087756804411275,34.677457316501716,1.9072561725594346e-05,159.37736155213537
406,1.381192010268609e-05,120.20641763915529,0.001606438602628013,34.76287617584368,1.966394527864421e-05,159.76872296167446
407,1.323196519301497e-05,120.50232431623671,0.0016041418261728366,34.848295035185636,2.0271006087187513e-05,160.16008437121354
408,1.2673740807257635e-05,120.79823099331813,0.0016018817320814522,34.93371389452759,2.0893978892408794e-05,160.55144578075266
409,1.2136555163528767e-05,121.09413767039955,0.0015996546528515131,35.01913275386955,2.1533098571043633e-05,160.94280719029175
410,1.1619733096883171e-05,121.39004434748097,0.0015974568760037267,35.10455161321151,2.218859989336646e-05,161.33416859983086
411,1.1122615890162811e-05,121.6859510245624,0.0015952846476843551,35.18997047255347,2.2860717276704152e-05,161.72553000936995
412,1.0644561096077153e-05,121.98185770164382,0.0015931341763343989,35.275389331895425,2.3549684534501834e-05,162.11689141890903
413,1.0184942351075019e-05,122.27776437872524,0.0015910016364207536,35.36080819123739,2.4255734620973984e-05,162.50825282844815
414,9.74314918155482e-06,122.57367105580666,0.0015888831722245679,35.446227050579346,2.497909937138716e-05,162.89961423798724
415,9.318586802948136e-06,122.86957773288808,0.0015867749016818798,35.5316459099213,2.5720009238028956e-05,163.29097564752632
416,8.910675912199614e-06,123.1654844099695,0.001584672920271579,35.61706476926326,2.647869302192946e-05,163.68233705706544
417,8.518852474154315e-06,123.46139108705091,0.0015825733049456175,35.70248362860522,2.7255377600411218e-05,164.07369846660453
418,8.142567502350325e-06,123.75729776413233,0.001580472118096334,35.78790248794718,2.8050287650556878e-05,164.46505987614364
419,7.781286834701989e-06,124.05320444121375,0.0015783654115556964,35.873321347289135,2.8863645368690405e-05,164.85642128568273
420,7.434490904545447e-06,124.34911111829517,0.001576249230621209,35.95874020663109,2.96956701859835e-05,165.24778269522182
421,7.1016745075056576e-06,124.64501779537659,0.0015741196181031647,36.044159065973055,3.054657848030653e-05,165.63914410476093
422,6.782346564629655e-06,124.94092447245802,0.0015719726183879232,36.12957792531501,3.141658328445524e-05,166.03050551430002
423,6.476029882217623e-06,125.23683114953944,0.0015698042815118158,36.21499678465697,3.2305893990898064e-05,166.4218669238391
424,6.182260908769516e-06,125.53273782662086,0.001567610667240302,36.300415643998925,3.3214716053195644e-05,166.81322833337822
425,5.90058948945121e-06,125.82864450370228,0.0015653878491469514,36.38583450334089,3.414325068425929e-05,167.2045897429173
426,5.6305786184700144e-06,126.1245511807837,0.0015631319186868529,36.471253362682845,3.509169455162546e-05,167.59595115245642
427,5.371804189735831e-06,126.42045785786512,0.0015608389892590299,36.5566722220248,3.606023946993277e-05,167.9873125619955
428,5.123854746169889e-06,126.71636453494654,0.001558505200252466,36.642091081366765,3.704907209080227e-05,168.3786739715346
429,4.886331228009717e-06,127.01227121202795,0.0015561267210703936,36.72750994070872,3.8058373590329774e-05,168.7700353810737
430,4.658846720444574e-06,127.30817788910937,0.0015536997551274484,36.81292880005068,3.908831935441255e-05,169.1613967906128
431,4.441026200902352e-06,127.60408456619079,0.0015512205438144426,36.898347659392634,4.0139078662143446e-05,169.55275820015189
432,4.2325062862948105e-06,127.89999124327221,0.001548685370425468,36.9837665187346,4.121081436751416e-05,169.944119609691
433,4.032934980515012e-06,128.19589792035364,0.0015460905640421437,37.069185378076554,4.2303682579683305e-05,170.3354810192301
434,3.841971422467081e-06,128.49180459743505,0.0015434325033698618,37.15460423741851,4.3417832342073846e-05,170.7268424287692
435,3.6592856348951207e-06,128.78771127451648,0.0015407076205209802,37.24002309676047,4.4553405310574225e-05,171.1182038383083
436,3.484558274265553e-06,129.0836179515979,0.0015379124047399835,37.32544195610243,4.571053543113104e-05,171.50956524784738
437,3.3174803819434696e-06,129.37952462867932,0.0015350434060657078,37.41086081544439,4.688934861702659e-05,171.9009266573865
438,3.157753136891896e-06,129.67543130576075,0.0015320972389258549,37.496279674786344,4.808996242614817e-05,172.29228806692558
439,3.0050876101094582e-06,129.97133798284216,0.0015290705856590852,37.5816985341283,4.9312485738564895e-05,172.68364947646467
440,2.859204521010205e-06,130.2672446599236,0.0015259601999601288,37.667117393470264,5.055701843473575e-05,173.07501088600378
441,2.7198339959376413e-06,130.563151337005,0.0015227629102434498,37.75253625281222,5.182365107468258e-05,173.46637229554287
442,2.586715328992376e-06,130.85905801408643,0.0015194756229211235,37.83795511215418,5.311246457847182e-05,173.85773370508198
443,2.459596745342328e-06,131.15496469116783,0.0015160953255907497,37.92337397149614,5.442352990835342e-05,174.24909511462107
444,2.338235167172361e-06,131.45087136824927,0.0015126190901293037,38.0087928308381,5.575690775291965e-05,174.64045652416016
445,2.222395982420055e-06,131.74677804533067,0.001509044075689061,38.09421169018005,5.711264821364643e-05,175.03181793369927
446,2.111852816432833e-06,132.0426847224121,0.0015053675315917746,38.17963054952201,5.849079049419381e-05,175.42317934323836
447,2.0063873066721218e-06,132.3385913994935,0.0015015868001175454,38.26504940886397,5.989136259284664e-05,175.81454075277745
448,1.9057888805794012e-06,132.63449807657494,0.001497699319184921,38.35046826820593,6.131438099848061e-05,176.20590216231656
449,1.8098545367098992e-06,132.93040475365638,0.0014937026249189395,38.435887127547886,6.275985039044983e-05,176.59726357185565
450,1.718388629229557e-06,133.22631143073778,0.0014895943541040216,38.52130598688984,6.422776334279293e-05,176.98862498139476
451,1.6312026558621863e-06,133.5222181078192,0.0014853722465187913,38.606724846231806,6.571810003316222e-05,177.37998639093385
452,1.5481150493647295e-06,133.81812478490062,0.0014810341471500567,38.69214370557376,6.723082795688454e-05,177.77134780047294
453,1.4689509725997538e-06,134.11403146198205,0.0014765780082833947,38.77756256491572,6.876590164656679e-05,178.16270921001205
454,1.3935421172664582e-06,134.40993813906346,0.001472001891467976,38.862981424257676,7.032326239766021e-05,178.55407061955114
455,1.3217265063430473e-06,134.7058448161449,0.0014673039693534297,38.94840028359964,7.190283800040486e-05,178.94543202909026
456,1.2533483002860932e-06,135.0017514932263,0.001462482527396748,39.033819142941596,7.350454247857205e-05,179.33679343862934
457,1.1882576070248013e-06,135.29765817030773,0.0014575359654374633,39.11923800228355,7.512827583543203e-05,179.72815484816843
458,1.1263102957814212e-06,135.59356484738913,0.0014524627991394663,39.204656861625516,7.677392380736542e-05,180.11951625770755
459,1.0673678147418173e-06,135.88947152447057,0.0014472616612980862,39.29007572096747,7.844135762554631e-05,180.51087766724663
460,1.011297012594331e-06,136.185378201552,0.0014419313030112312,39.37549458030943,8.013043378612065e-05,180.90223907678572
461,9.579699639483825e-07,136.4812848786334,0.0014364705947135738,39.460913439651385,8.184099382930088e-05,181.29360048632483
462,9.072637986387318e-07,136.77719155571484,0.0014308785270730176,39.54633229899335,8.357286412780132e-05,181.68496189586392
463,8.590605349156495e-07,137.07309823279624,0.0014251542117488271,39.631751158335305,8.53258556850315e-05,182.07632330540304
464,8.132469165158273e-07,137.36900490987767,0.0014192968820110376,39.71717001767726,8.70997639434647e-05,182.46768471494212
465,7.697142536040795e-07,137.66491158695908,0.0014133058932209543,39.80258887701922,8.889436860359439e-05,182.8590461244812
466,7.283582675708375e-07,137.9608182640405,0.001407180723172763,39.88800773636118,9.070943345388806e-05,183.25040753402033
467,6.890789396662446e-07,138.25672494112192,0.0014009209722964518,39.97342659570314,9.254470621213913e-05,183.6417689435594
468,6.517803634471768e-07,138.55263161820335,0.001394526363722455,40.058845455045095,9.439991837861818e-05,184.0331303530985
469,6.163706010097837e-07,138.84853829528475,0.00138799674320863,40.14426431438705,9.62747851014124e-05,184.42449176263762
470,5.827615429761734e-07,139.1444449723662,0.0013813320789303727,40.229683173729015,9.8169005054336e-05,184.8158531721767
471,5.508687722006237e-07,139.44035164944762,0.0013745324611348507,40.31510203307097,0.00010008226032779275,185.20721458171582
472,5.206114311572738e-07,139.73625832652903,0.0013675981016605353,40.40052089241293,0.0001020142163329504,185.5985759912549
473,4.919120929683231e-07,140.03216500361046,0.001360529333323422,40.48593975175489,0.00010396452171959267,185.989937400794
474,4.646966360290022e-07,140.32807168069186,0.0013533266091714494,40.57135861109685,0.00010593280830798862,186.3812988103331
475,4.388941221828738e-07,140.6239783577733,0.0013459905016088834,40.656777470438804,0.00010791869103512374,186.7726602198722
476,4.144366783988263e-07,140.9198850348547,0.001338521701392536,40.74219632978076,0.00010992176791561257,187.16402162941128
477,3.9125938189878857e-07,141.21579171193613,0.0013309210165019102,40.827615189122724,0.00011194162001760764,187.5553830389504
478,3.693001486833964e-07,141.51169838901754,0.0013231893708855133,40.91303404846468,0.0001139778114540041,187.94674444848948
479,3.4849962540085834e-07,141.80760506609897,0.0013153278030856958,40.99845290780664,0.00011602988938922776,188.3381058580286
480,3.288010845028978e-07,142.10351174318038,0.0013073374647446351,41.083871767148594,0.00011809738406187453,188.72946726756768
481,3.101503226300016e-07,142.3994184202618,0.001299219618994113,41.16929062649056,0.00012017980882346242,189.12082867710677
482,2.924955621671222e-07,142.69532509734324,0.001290975638731958,41.254709485832514,0.00012227666019353224,189.5121900866459
483,2.7578735590976923e-07,142.99123177442465,0.0012826070047881487,41.34012834517447,0.0001243874179313234,189.90355149618497
484,2.5997849477953566e-07,143.28713845150608,0.0012741153039836862,41.425547204516434,0.00012651154512423454,190.29491290572406
485,2.450239185273202e-07,143.5830451285875,0.0012655022270854964,41.51096606385839,0.00012864848829325263,190.68627431526318
486,2.308806293617834e-07,143.87895180566892,0.0012567695666607175,41.59638492320035,0.00013079767751552696,191.07763572480226
487,2.1750760844014722e-07,144.17485848275032,0.001247919214833889,41.6818037825423,0.00013295852656423733,191.46899713434138
488,2.048657351579637e-07,144.47076515983176,0.0012389531609505954,41.76722264188427,0.00013513043306589214,191.86035854388047
489,1.9291770917429006e-07,144.76667183691316,0.0012298734891512942,41.85264150122622,0.00013731277867516572,192.25171995341955
490,1.816279751084653e-07,145.0625785139946,0.0012206823758591039,41.93806036056818,0.00013950492926737102,192.64308136295867
491,1.7096264984471162e-07,145.35848519107603,0.0012113820871854264,42.023479219910136,0.00014170623514863487,193.03444277249775
492,1.6088945238078216e-07,145.65439186815743,0.001201974976257378,42.1088980792521,0.00014391603128383263,193.42580418203684
493,1.5137763615704986e-07,145.95029854523887,0.0011924634804710524,42.194316938594056,0.00014613363754230262,193.81716559157596
494,1.423979238026904e-07,146.24620522232027,0.0011828501186747099,42.27973579793601,0.000148358358961352,194.20852700111504
495,1.3392244423588525e-07,146.5421118994017,0.0011731374882860705,42.36515465727797,0.00015058948602753556,194.59988841065416
496,1.2592467205545444e-07,146.8380185764831,0.001163328262347907,42.45057351661993,0.00015282629497566686,194.99124982019325
497,1.1837936916173606e-07,147.13392525356454,0.001153425186526217,42.53599237596189,0.00015506804810550267,195.38261122973233
498,1.1126252854513829e-07,147.42983193064595,0.0011434310760552351,42.621411235303846,0.0001573139941160085,195.77397263927145
499,1.0455132018136564e-07,147.72573860772738,0.001133348812633663,42.70683009464581,0.0001595633684571017,196.16533404881054
500,9.82240389730333e-08,148.02164528480878,0.0011231813412764223,42.792248953987766,0.0001618153936987319,196.55669545834962
501,9.226005467807652e-08,148.31755196189022,0.0011129316671263311,42.87766781332972,0.00016406927991714708,196.94805686788874
502,8.663976376618159e-08,148.61345863897165,0.00110260285223007,42.96308667267168,0.00016632422509815613,197.33941827742782
503,8.134454314526337e-08,148.90936531605306,0.001092198012282814,43.04850553201364,0.00016857941555718827,197.73077968696694
504,7.635670570090239e-08,149.2052719931345,0.0010817203133459347,43.1339243913556,0.00017083402637591106,198.12214109650603
505,7.165945759256336e-08,149.5011786702159,0.0010711729685421003,43.219343250697555,0.00017308722185515867,198.5135025060451
506,6.723685725134213e-08,149.79708534729733,0.0010605592347321584,43.30476211003951,0.0001753381559838853,198.90486391558423
507,6.307377602498908e-08,150.09299202437873,0.0010498824091781116,43.390180969381476,0.00017758597292384185,199.29622532512332
508,5.9155860416929415e-08,150.38889870146016,0.001039145826196487,43.47559982872343,0.00017982980750964875,199.6875867346624
509,5.5469495867052486e-08,150.68480537854157,0.001028352853806338,43.56101868806539,0.00018206878576391058,200.07894814420152
510,5.200177202305935e-08,150.980712055623,0.0010175068903761331,43.646437547407345,0.00018430202542699806,200.4703095537406
511,4.8740449452245435e-08,151.2766187327044,0.0010066113612736583,43.73185640674931,0.00018652863650109842,200.86167096327972
512,4.567392774464954e-08,151.57252540978584,0.0009956697155230686,43.817275266091265,0.00018874772180810942,201.2530323728188
513,4.279121495960987e-08,151.86843208686727,0.0009846854224731258,43.90269412543322,0.0001909583775609329,201.6443937823579
514,4.008189836884353e-08,152.16433876394868,0.0009736619684806138,43.988112984775185,0.00019315969394770064,202.035755191897
515,3.753611645028401e-08,152.4602454410301,0.0009626028536128444,44.07353184411714,0.00019535075572843917,202.4271166014361
516,3.514453208801894e-08,152.75615211811152,0.0009515115883730726,44.1589507034591,0.00019753064284366503,202.8184780109752
517,3.28983069347673e-08,153.05205879519295,0.0009403916904526066,44.244369562801054,0.00019969843103437342,203.2098394205143
518,3.07890768944618e-08,153.34796547227435,0.0009292466815132387,44.32978842214302,0.00020185319247287124,203.6012008300534
519,2.880892868359445e-08,153.6438721493558,0.000918080084003617,44.415207281484975,0.00020399399640387547,203.9925622395925
520,2.6950377431100566e-08,153.9397788264372,0.0009068954180129932,44.50062614082693,0.00020611990979528622,204.3839236491316
521,2.5206345277640375e-08,154.23568550351862,0.0008956961981657639,44.58604500016889,0.0002082299979980224,204.77528505867068
522,2.3570140936241826e-08,154.53159218060003,0.0008844859305600622,44.67146385951085,0.00021032332541428794,205.1666464682098
523,2.203544017733752e-08,154.82749885768146,0.0008732681097535783,44.75688271885281,0.00021239895617362217,205.55800787774888
524,2.0596267202312546e-08,155.1234055347629,0.0008620462157996607,44.842301578194764,0.0002144559548160692,205.949369287288
525,1.924697687072887e-08,155.4193122118443,0.0008508237113366522,44.92772043753672,0.0002164933869817865,206.34073069682708
526,1.7982237747448933e-08,155.71521888892573,0.0008396040387332912,45.013139296878684,0.0002185103201063957,206.73209210636617
527,1.6797015936911696e-08,156.01112556600714,0.0008283906172928794,45.09855815622064,0.00022050582412137012,207.12345351590528
528,1.5686559672832305e-08,156.30703224308857,0.0008171868405188117,45.1839770155626,0.00022247897215873092,207.51481492544437
529,1.4646384632607153e-08,156.60293892016998,0.0008059960734439313,45.26939587490456,0.00022442884125932242,207.90617633498346
530,1.3672259946685819e-08,156.8988455972514,0.0007948216500260544,45.35481473424652,0.00022635451308391564,208.29753774452257
531,1.2760194874151071e-08,157.1947522743328,0.0007836668706118618,45.440233593588474,0.00022825507462638706,208.68889915406166
532,1.190642611669476e-08,157.49065895141425,0.000772534999471261,45.52565245293043,0.0002301296189282051,209.08026056360077
533,1.1107405744118977e-08,157.78656562849565,0.0007614292624041509,45.611071312272394,0.0002319772457934485,209.47162197313986
534,1.0359789705402527e-08,158.08247230557708,0.0007503528444214355,45.69649017161435,0.00023379706250357924,209.86298338267895
535,9.660426900277493e-09,158.37837898265852,0.0007393088875019401,45.78190903095631,0.00023558818453117767,210.25434479221806
536,9.006348787133101e-09,158.67428565973992,0.0007283004884268316,45.86732789029826,0.00023734973625185105,210.64570620175715
537,8.394759503926614e-09,158.97019233682136,0.000717330696692934,45.95274674964023,0.0002390808516535164,211.03706761129624
538,7.823026479619562e-09,159.26609901390276,0.0007064025125062503,46.03816560898218,0.00024078067504225997,211.42842902083535
539,7.288671514474266e-09,159.5620056909842,0.0006955188848568426,46.12358446832414,0.00024244836174397013,211.81979043037444
540,6.789362308348082e-09,159.8579123680656,0.0006846827096761031,46.209003327666096,0.00024408307880094542,212.21115183991355
541,6.322904416896955e-09,160.15381904514703,0.0006738968280773166,46.29442218700806,0.00024568400566267375,212.60251324945264
542,5.8872336163619055e-09,160.44972572222844,0.0006631640246802771,46.379841046350016,0.0002472503348699859,212.99387465899173
543,5.480408658346751e-09,160.74563239930987,0.0006524870260205927,46.46525990569197,0.0002487812727317855,213.38523606853084
544,5.100604396715552e-09,161.0415390763913,0.000641868499044201,46.550678765033936,0.00025027603999356707,213.77659747806993
545,4.746105269433341e-09,161.3374457534727,0.0006313110496874694,46.63609762437589,0.0002517338724969313,214.16795888760902
546,4.415299118852668e-09,161.63335243055414,0.0006208172215431395,46.72151648371785,0.00025315402182932183,214.55932029714813
547,4.106671334605767e-09,161.92925910763554,0.0006103894946122553,46.806935343059806,0.0002545357559632097,214.95068170668722
548,3.8187993038989165e-09,162.22516578471698,0.0006000302841420889,46.89235420240177,0.0002558783598839625,215.34204311622634
549,3.5503471546251475e-09,162.52107246179838,0.0005897419395499595,46.977773061743726,0.00025718113620564734,215.73340452576542
550,3.300060777309452e-09,162.81697913887982,0.0005795267434327181,47.06319192108568,0.0002584434057740223,216.1247659353045
551,3.0667631124816964e-09,163.11288581596122,0.0005693869106615813,47.14861078042764,0.0002596645082559915,216.51612734484362
552,2.849349690632195e-09,163.40879249304265,0.000559324587561848,47.2340296397696,0.00026084380271480453,216.9074887543827
553,2.6467844124497068e-09,163.70469917012406,0.0005493418511769629,47.31944849911156,0.0002619806681703039,217.2988501639218
554,2.458095557564378e-09,164.0006058472055,0.000539440708616248,47.404867358453515,0.0002630745041435286,217.6902115734609
555,2.282372010526628e-09,164.29651252428692,0.0005296230964855677,47.49028621779548,0.00026412473118501273,218.081572983
556,2.1187596932415e-09,164.59241920136833,0.0005198908804000342,47.575705077137435,0.0002651307913861241,218.47293439253912
557,1.966458193550712e-09,164.88832587844976,0.0005102458545778179,47.66112393647939,0.0002660921488728132,218.8642958020782
558,1.8247175801104105e-09,165.18423255553117,0.0005006897415140104,47.74654279582135,0.0002670082902811598,219.2556572116173
559,1.6928353941512424e-09,165.4801392326126,0.0004912241917333842,47.83196165516331,0.00026787872521413,219.6470186211564
560,1.5701538091315377e-09,165.776045909694,0.0004818507836208571,47.91738051450527,0.0002687029866789677,220.0383800306955
561,1.4560569497009247e-09,166.07195258677544,0.0004725710233283104,48.002799373847225,0.00026948063150468443,220.42974144023458
562,1.3499683617851629e-09,166.36785926385684,0.0004633863447564154,48.08821823318918,0.000270211240739115,220.8211028497737
563,1.2513486259795264e-09,166.66376594093828,0.0004542981096099887,48.173637092531145,0.0002708944200250501,221.21246425931278
564,1.1596931068019088e-09,166.95967261801968,0.0004453076075253481,48.2590559518731,0.0002715297999549652,221.6038256688519
565,1.074529830705348e-09,167.25557929510111,0.0004364160562680683,48.34447481121506,0.0002721170364039055,221.99518707839098
566,9.95417486085417e-10,167.55148597218255,0.0004276246019994877,48.429893670557014,0.00027265581084010416,222.38654848793007
567,9.219435388396331e-10,167.84739264926395,0.000418934319610231,48.51531252989898,0.00027314583061294016,222.7779098974692
568,8.537224573455349e-10,168.14329932634539,0.0004103462131189871,48.600731389240934,0.00027358682921787495,223.16927130700827
569,7.903940410208271e-10,168.4392060034268,0.00040186121613469564,48.68615024858289,0.00027397856653802924,223.56063271654736
570,7.316218469133394e-10,168.73511268050822,0.00039348019238029483,48.771569107924854,0.0002743208290620947,223.95199412608648
571,6.770917090418202e-10,169.03101935758963,0.0003852039362760898,48.85698796726681,0.00027461343007830375,224.34335553562556
572,6.265103454699307e-10,169.32692603467106,0.0003770331735807916,48.94240682660877,0.0002748562098442122,224.73471694516468
573,5.79604048346669e-10,169.62283271175247,0.00036896856208823886,49.027825685950724,0.0002750490357320741,225.12607835470376
574,5.361174523862482e-10,169.9187393888339,0.0003610106923777703,49.11324454529269,0.0002751918023496315,225.51743976424285
575,4.958123774906475e-10,170.2146460659153,0.0003531600886162003,49.198663404634644,0.00027528443163615666,225.90880117378197
576,4.5846674143773433e-10,170.51055274299674,0.000345417209409309,49.2840822639766,0.0002753268729336326,226.30016258332105
577,4.2387353876868495e-10,170.80645942007817,0.0003377824487007701,49.36950112331856,0.00027531910303297375,226.69152399286017
578,3.918398822095629e-10,171.10236609715957,0.000330256136716376,49.45491998266052,0.0002752611261952339,227.08288540239926
579,3.6218610315468344e-10,171.398272774241,0.00032283854095145446,49.54033884200248,0.00027515297414777175,227.47424681193834
580,3.3474490792344013e-10,171.6941794513224,0.0003155298671993224,49.62575770134443,0.0002749947060553788,227.86560822147746
581,3.0936058667829474e-10,171.99008612840385,0.00030833026061864407,49.71117656068639,0.00027478640846640784,228.25696963101655
582,2.8588827205991286e-10,172.28599280548525,0.0003012398068375411,49.79659542002835,0.00027452819523397245,228.64833104055563
583,2.641932447560175e-10,172.58189948256668,0.00029425853309231437,49.88201427937031,0.00027422020741231273,229.03969245009475
584,2.4415028337430685e-10,172.8778061596481,0.0002873864093986259,49.967433138712266,0.0002738626131284671,229.43105385963383
585,2.2564305613626815e-10,173.17371283672952,0.0002806233497530151,50.05285199805423,0.00027345560742940807,229.82241526917295
586,2.085635520490643e-10,173.46961951381093,0.00027396921336262704,50.138270857396186,0.00027299941210484,230.21377667871204
587,1.9281154934637073e-10,173.76552619089236,0.00026742380590101983,50.22368971673814,0.0002724942754858843,230.60513808825112
588,1.782941191170322e-10,174.0614328679738,0.00026098688078799316,50.3091085760801,0.0002719404722199065,230.99649949779024
589,1.649251621625209e-10,174.3573395450552,0.00025465814049132295,50.39452743542206,0.0002713383030217747,231.38786090732933
590,1.5262497724090708e-10,174.65324622213663,0.000248437237848376,50.47994629476402,0.0002706880944018621,231.7792223168684
591,1.413198589666367e-10,174.94915289921803,0.0002423237774055536,50.565365154105976,0.0002699901983711406,232.17058372640753
592,1.3094172374197176e-10,175.24505957629947,0.00023631731677357942,50.65078401344793,0.0002692449921237374,232.56194513594662
593,1.2142776219799824e-10,175.54096625338087,0.00023041736799663662,50.736202872789896,0.0002684528776973586,232.95330654548573
594,1.1272011672055643e-10,175.8368729304623,0.00022462339893343633,50.82162173213185,0.00026761428161200493,233.34466795502482
595,1.0476558272987209e-10,176.1327796075437,0.00021893483464827655,50.90704059147381,0.00026672965448743576,233.7360293645639
596,9.751533247202575e-11,176.42868628462514,0.0002133510588102467,50.992459450815765,0.0002657994706398671,234.12739077410302
597,9.092466016610893e-11,176.72459296170655,0.00020787141509872345,51.07787831015773,0.0002648242276583995,234.5187521836421
598,8.495274743305705e-11,177.02049963878798,0.00020249520861336748,51.163297169499685,0.0002638044459617189,234.9101135931812
599,7.956244801108779e-11,177.31640631586941,0.0001972217072868641,51.24871602884164,0.0002627406683356098,235.3014750027203
600,7.472009083844661e-11,177.61231299295082,0.00019205014329869315,51.334134888183605,0.0002616334594518718,235.6928364122594
601,7.039530065714203e-11,177.90821967003225,0.00018697971448826446,51.41955374752556,0.00026048340536922353,236.0841978217985
602,6.656083536163205e-11,178.20412634711366,0.00018200958576578078,51.50497260686752,0.0002592911130168235,236.4755592313376
603,6.319243938422459e-11,178.5000330241951,0.0001771388905192753,51.590391466209475,0.00025805720966103827,236.86692064087669
604,6.02687124745132e-11,178.7959397012765,0.0001723667320162711,51.67581032555144,0.0002567823423561148,237.2582820504158
605,5.777099329360876e-11,179.09184637835793,0.000167692184798598,51.761229184893395,0.00025546717737943953,237.6496434599549
606,5.568325730548582e-11,179.38775305543933,0.00016311429606892774,51.84664804423535,0.00025411239965206407,238.04100486949397
607,5.3992028507580603e-11,179.68365973252077,0.000158632087067652,51.93206690357731,0.00025271871214520975,238.4323662790331
608,5.2686304601078786e-11,179.97956640960217,0.0001542445544387804,52.01748576291927,0.00025128683527347173,238.82372768857218
609,5.1757495258235375e-11,180.2754730866836,0.0001499506715835724,52.10290462226123,0.00024981750627545016,239.2150890981113
610,5.1199373199802176e-11,180.57137976376504,0.00014574939000068282,52.188323481603184,0.0002483114785825672,239.60645050765038
611,5.1008037850331754e-11,180.86728644084644,0.00014163964061165472,52.27374234094514,0.0002467695211768104,239.99781191718947
612,5.118189139296642e-11,181.16319311792788,0.00013762033507063888,52.359161200287105,0.0002451924179381836,240.38917332672858
613,5.172162709846911e-11,181.45909979500928,0.00013369036705727257,52.44458005962906,0.00024358096698263036,240.78053473626767
614,5.263022985586583e-11,181.7550064720907,0.0001298486135517126,52.52999891897102,0.00024193597999121769,241.17189614580676
615,5.391298888431927e-11,182.05091314917212,0.00012609393609085996,52.61541777831298,0.0002402582815313696,241.56325755534587
616,5.5577522657896247e-11,182.34681982625355,0.00012242518200487507,52.70083663765494,0.00023854870837093905,241.95461896488496
617,5.763381612687637e-11,182.64272650333496,0.00011884118563313036,52.786255496996894,0.00023680810878592387,242.34598037442407
618,6.009427037135919e-11,182.9386331804164,0.0001153407695188048,52.87167435633885,0.00023503734186262147,242.73734178396316
619,6.297376487528939e-11,183.23453985749782,0.00011192274558137067,52.957093215680814,0.00023323727679502683,243.12870319350225
620,6.628973266181503e-11,183.53044653457923,0.00010858591626628504,53.04251207502277,0.0002314087921782754,243.52006460304136
621,7.006224858426961e-11,183.82635321166066,0.00010532907567123496,53.12793093436473,0.00022955277529893554,243.91142601258045
622,7.431413112117302e-11,184.12225988874206,0.0001021510106483554,53.21334979370668,0.00022767012142294388,244.30278742211954
623,7.907105807866871e-11,184.4181665658235,9.905050188187514e-05,53.29876865304865,0.00022576173308198872,244.69414883165865
624,8.436169665985078e-11,184.7140732429049,9.602632494069914e-05,53.384187512390604,0.00022382851935912954,245.08551024119774
625,9.021784841773064e-11,185.00997991998634,9.307725130548463e-05,53.46960637173256,0.00022187139517443338,245.47687165073685
626,9.667460966719622e-11,185.30588659706774,9.020204936982342e-05,53.555025231074524,0.00021989128057142433,245.86823306027594
627,1.0377054799152965e-10,185.60179327414917,8.73994854151783e-05,53.64044409041648,0.00021788910000510646,246.25959446981503
628,1.1154789554083926e-10,185.89769995123058,8.46683245592766e-05,53.72586294975844,0.00021586578163232552,246.65095587935414
629,1.2005275988353657e-10,186.193606628312,8.20073316777057e-05,53.81128180910039,0.00021382225660523284,247.04231728889323
630,1.2933535323763962e-10,186.48951330539344,7.941527229850107e-05,53.89670066844236,0.0002117594583685884,247.43367869843232
631,1.3945024097663447e-10,186.78541998247485,7.689091346955975e-05,53.98211952778431,0.00020967832196163713,247.82504010797143
632,1.5045661037483375e-10,187.08132665955628,7.443302459875536e-05,54.06753838712627,0.00020757978332528192,248.21640151751052
633,1.6241856062991912e-10,187.3772333366377,7.204037826667092e-05,54.152957246468226,0.00020546477861525656,248.60776292704963
634,1.7540541527582636e-10,187.67314001371912,6.971175101190658e-05,54.23837610581019,0.00020333424352199633,248.99912433658872
635,1.8949205817737073e-10,187.96904669080052,6.744592408895854e-05,54.323794965152146,0.00020118911259787238,249.3904857461278
636,2.0475929437937157e-10,188.26495336788196,6.524168419869913e-05,54.4092138244941,0.00019903031859246838,249.78184715566692
637,2.212942371675021e-10,188.56086004496336,6.309782419153077e-05,54.49463268383606,0.00019685879179652844,250.173208565206
638,2.3919072278606707e-10,188.8567667220448,6.101314374331826e-05,54.58005154317802,0.00019467545939521165,250.5645699747451
639,2.585497543492686e-10,189.1526733991262,5.898645000423502e-05,54.66547040251998,0.00019248124483125834,250.9559313842842
640,2.794799765778562e-10,189.44858007620763,5.701655822069385e-05,54.750889261861936,0.00019027706717866206,251.3472927938233
641,3.0209818309204826e-10,189.74448675328907,5.5102292330568696e-05,54.8363081212039,0.00018806384052741132,251.73865420336242
642,3.2652985809497586e-10,190.04039343037047,5.324248553193386e-05,54.921726980545856,0.0001858424733798559,252.1300156129015
643,3.5290975438842615e-10,190.3363001074519,5.143598082558424e-05,55.00714583988781,0.00018361386805922683,252.5213770224406
644,3.813825097745986e-10,190.6322067845333,4.968163153162299e-05,55.09256469922977,0.0001813789201308122,252.9127384319797
645,4.1210330401452033e-10,190.92811346161474,4.797830178043108e-05,55.17798355857173,0.0001791385178362851,253.3040998415188
646,4.452385586351343e-10,191.22402013869615,4.632486697835638e-05,55.26340241791369,0.00017689354154163528,253.6954612510579
647,4.809666820039922e-10,191.51992681577758,4.4720214248484655e-05,55.348821277255645,0.0001746448631991589,254.086822660597
648,5.194788622221955e-10,191.81583349285899,4.316324284687578e-05,55.4342401365976,0.0001723933458239134,254.47818407013608
649,5.609799105238638e-10,192.11174016994042,4.165286455466978e-05,55.519658995939565,0.000170139842985039,254.8695454796752
650,6.056891580133309e-10,192.40764684702182,4.018800404648848e-05,55.60507785528152,0.00016788519831231966,255.26090688921428
651,6.538414087203264e-10,192.70355352410326,3.8767599235570497e-05,55.69049671462348,0.0001656302450183223,255.65226829875337
652,7.056879521082961e-10,192.9994602011847,3.739060159610623e-05,55.775915573965435,0.0001633758054364515,256.0436297082925
653,7.614976383324551e-10,193.2953668782661,3.6055976463240824e-05,55.8613344333074,0.0001611226905752078,256.4349911178316
654,8.215580197117842e-10,193.59127355534753,3.4762703311240454e-05,55.946753292649355,0.0001588716996889319,256.82635252737066
655,8.861765620535421e-10,193.88718023242893,3.3509776010320124e-05,56.03217215199131,0.00015662361986528158,257.2177139369098
656,9.556819296503852e-10,194.18308690951037,3.229620306265357e-05,56.117591011333275,0.00015437922562967494,257.6090753464489
657,1.0304253479580948e-09,194.47899358659177,3.112100781808756e-05,56.20300987067523,0.00015213927856689462,258.00043675598795
658,1.110782048157927e-09,194.7749002636732,2.9983228670099197e-05,56.28842873001719,0.00014990452696003582,258.39179816552706
659,1.1971527980102104e-09,195.0708069407546,2.8881919232540902e-05,56.373847589359144,0.00014767570544695592,258.7831595750662
660,1.2899655236167601e-09,195.36671361783604,2.781614849772636e-05,56.45926644870111,0.0001454535346943471,259.17452098460524
661,1.3896770269277684e-09,195.66262029491745,2.678500097641688e-05,56.544685308043064,0.00014323872108954649,259.56588239414435
662,1.4967748040557218e-09,195.95852697199888,2.5787576820274697e-05,56.63010416738502,0.00014103195645016512,259.95724380368347
663,1.6117789696928876e-09,196.2544336490803,2.4822991927352577e-05,56.71552302672698,0.0001388339177515926,260.3486052132225
664,1.7352442931723811e-09,196.55034032616172,2.3890378031194547e-05,56.80094188606894,0.00013664526687241538,260.73996662276164
665,1.8677623519638137e-09,196.84624700324315,2.298888277412542e-05,56.8863607454109,0.00013446665035776536,261.13132803230076
666,2.009963808654684e-09,197.14215368032455,2.2117669765305772e-05,56.971779604752854,0.00013229869920058514,261.5226894418399
667,2.162520817737564e-09,197.438060357406,2.1275918624136807e-05,57.05719846409481,0.00013014202864078376,261.91405085137893
668,2.326149568800499e-09,197.7339670344874,2.0462825009591264e-05,57.142617323436774,0.0001279972379822251,262.30541226091805
669,2.5016129730053703e-09,198.02987371156883,1.9677600636053936e-05,57.22803618277873,0.00012586491042748357,262.69677367045716
670,2.689723500034011e-09,198.32578038865023,1.891947327624786e-05,57.31345504212069,0.00012374561293026433,263.0881350799962
671,2.8913461729879803e-09,198.62168706573166,1.8187686751825042e-05,57.39887390146265,0.0001216398960653775,263.47949648953534
672,3.107401729041186e-09,198.9175937428131,1.7481500912195895e-05,57.48429276080461,0.00011954829391613335,263.87085789907445
673,3.3388699539694305e-09,199.2135004198945,1.680019160216589e-05,57.56971162014656,0.00011747132397900133,264.2622193086135
674,3.5867931990134663e-09,199.50940709697593,1.6143050618949155e-05,57.65513047948852,0.0001154094870853616,264.6535807181526
675,3.8522800888750605e-09,199.80531377405734,1.550938565911945e-05,57.74054933883048,0.0001133632673401624,265.04494212769174
676,4.136509429997969e-09,200.10122045113877,1.4898520256056284e-05,57.82596819817244,0.00011133313207727067,265.4363035372308
677,4.440734328646611e-09,200.39712712822018,1.4309793708436955e-05,57.911387057514396,0.00010931953183129084,265.8276649467699
678,4.766286528667638e-09,200.6930338053016,1.374256100032066e-05,57.99680591685635,0.00010732290032561801,266.21902635630903
679,5.1145809791982094e-09,200.98894048238301,1.3196192713361874e-05,58.082224776198316,0.00010534365447646014,266.6103877658481
680,5.487120642976475e-09,201.28484715946445,1.2670074931685e-05,58.16764363554027,0.00010338219441256208,267.0017491753872
681,5.8855015563064395e-09,201.58075383654585,1.2163609139943824e-05,58.25306249488223,0.00010143890351034747,267.3931105849263
682,6.311418152140186e-09,201.8766605136273,1.1676212115081162e-05,58.338481354224186,9.951414844417452e-05,267.78447199446543
683,6.766668858153584e-09,202.17256719070872,1.1207315812296337e-05,58.42390021356615,9.760827925139767e-05,268.1758334040045
684,7.253161982120498e-09,202.46847386779012,1.0756367245719139e-05,58.509319072908106,9.572162941190695e-05,268.5671948135436
685,7.772921897322556e-09,202.76438054487156,1.0322828364279233e-05,58.59473793225006,9.385451594181558e-05,268.9585562230827
686,8.328095541172833e-09,203.06028722195296,9.906175923251982e-06,58.680156791592026,9.200723950094001e-05,269.3499176326218
687,8.92095924068455e-09,203.3561938990344,9.505901351951798e-06,58.76557565093398,9.018008451372322e-05,269.7412790421609
688,9.553925878869038e-09,203.6521005761158,9.121510618032252e-06,58.85099451027594,8.837331930323392e-05,270.1326404517
689,1.0229552416615725e-08,203.94800725319723,8.75252408884582e-06,58.936413369617895,8.658719623786426e-05,270.52400186123907
690,1.0950547785074598e-08,204.24391393027864,8.39847639030276e-06,59.02183222895986,8.482195189034496e-05,270.9153632707782
691,1.1719781164041107e-08,204.53982060736007,8.058916263659685e-06,59.107251088301815,8.307780720869095e-05,271.3067246803173
692,1.2540290662323679e-08,204.83572728444148,7.733406420657677e-06,59.19266994764377,8.135496769867717e-05,271.69808608985636
693,1.3415292416565255e-08,205.1316339615229,7.421523397418842e-06,59.27808880698573,7.965362361744386e-05,272.0894474993955
694,1.4348190125477606e-08,205.42754063860434,7.1228574074996785e-06,59.36350766632769,7.797395017782875e-05,272.4808089089346
695,1.5342585036948097e-08,205.72344731568575,6.8370121944885185e-06,59.44892652566965,7.631610776300644e-05,272.87217031847365
696,1.640228640597313e-08,206.01935399276718,6.563604884523434e-06,59.534345385011605,7.468024215102734e-05,273.26353172801277
697,1.7531322441874262e-08,206.31526066984858,6.302265839095994e-06,59.61976424435357,7.306648474883634e-05,273.6548931375519
698,1.873395176375684e-08,206.61116734693002,6.052638508495187e-06,59.705183103695525,7.147495283534798e-05,274.046254547091
699,2.0014675383670227e-08,206.90707402401142,5.814379286234182e-06,59.79060196303748,6.99057498131597e-05,274.43761595663005
700,2.1378249237432766e-08,207.20298070109286,5.587157364792644e-06,59.87602082237944,6.835896546847731e-05,274.82897736616917
701,2.2829697283580443e-08,207.49888737817426,5.370654592994505e-06,59.9614396817214,6.683467623883224e-05,275.2203387757083
702,2.437432519140137e-08,207.7947940552557,5.164565335331881e-06,60.04685854106336,6.533294548816482e-05,275.61170018524734
703,2.6017734639501818e-08,208.0907007323371,4.968596333532297e-06,60.132277400405314,6.385382378884973e-05,276.00306159478646
704,2.776583824684495e-08,208.38660740941853,4.782466570657769e-06,60.21769625974727,6.239734921024833e-05,276.3944230043256
705,2.962487515867779e-08,208.68251408649996,4.605907138011239e-06,60.303115119089234,6.096354761336219e-05,276.78578441386463
706,3.160142731023552e-08,208.97842076358137,4.438661105115769e-06,60.38853397843119,5.955243295117385e-05,277.17714582340375
707,3.370243639157612e-08,209.2743274406628,4.280483393020561e-06,60.47395283777315,5.8164007574263015e-05,277.56850723294286
708,3.593522153734286e-08,209.5702341177442,4.131140651176891e-06,60.559371697115104,5.6798262541284185e-05,277.9598686424819
709,3.830749776569949e-08,209.86614079482564,3.990411138116258e-06,60.64479055645707,5.545517793390164e-05,278.35123005202104
710,4.0827395191092707e-08,210.16204747190704,3.85808460615192e-06,60.730209415799024,5.413472317578124e-05,278.74259146156015
711,4.350347903591648e-08,210.45795414898848,3.7339621903144153e-06,60.81562827514098,5.283685735524026e-05,279.13395287109927
712,4.634477046652438e-08,210.75386082606988,3.617856301720766e-06,60.901047134482944,5.156152955116375e-05,279.5253142806383
713,4.936076827941774e-08,211.04976750315132,3.5095905255664402e-06,60.9864659938249,5.030867916180382e-05,279.91667569017744
714,5.256147146376813e-08,211.34567418023272,3.4089995239183615e-06,61.07188485316686,4.907823623608183e-05,280.30803709971656
715,5.5957402666761895e-08,211.64158085731415,3.315928943476969e-06,61.15730371250881,4.787012180701898e-05,280.6993985092556
716,5.955963258853169e-08,211.9374875343956,3.2302353284646694e-06,61.24272257185078,4.668424822693055e-05,281.09075991879473
717,6.337980533372068e-08,212.233394211477,3.1517860387874916e-06,61.32814143119273,4.552051950402612e-05,281.48212132833385
718,6.743016474693711e-08,212.52930088855842,3.080459173606494e-06,61.41356029053469,4.437883164006204e-05,281.8734827378729
719,7.172358175955568e-08,212.82520756563983,3.0161435004452904e-06,61.49897914987665,4.325907296870345e-05,282.264844147412
720,7.627358277549051e-08,213.12111424272126,2.9587383899495904e-06,61.58439800921861,4.21611244942629e-05,282.65620555695114
721,8.109437912366297e-08,213.41702091980267,2.9081537564044992e-06,61.66981686856057,4.1084860230483256e-05,283.0475669664902
722,8.620089760498215e-08,213.7129275968841,2.86431000410532e-06,61.75523572790252,4.003014753905039e-05,283.4389283760293
723,9.160881216165968e-08,214.0088342739655,2.8271379796673195e-06,61.84065458724448,3.8996847467524776e-05,283.8302897855684
724,9.733457669669381e-08,214.30474095104694,2.796578930350013e-06,61.92607344658644,3.7984815086388806e-05,284.2216511951075
725,1.0339545907124467e-07,214.60064762812834,2.7725844684614114e-06,62.0114923059284,3.6993899824918776e-05,284.6130126046466
726,1.098095763075408e-07,214.89655430520978,2.7551165418977582e-06,62.096911165270356,3.602394580559949e-05,285.0043740141857
727,1.1659593102472657e-07,215.1924609822912,2.7441474108643136e-06,62.18233002461232,3.507479217680488e-05,285.39573542372483
728,1.2377444913485405e-07,215.4883676593726,2.739659630812805e-06,62.267748883954276,3.414627344348253e-05,285.7870968332639
729,1.3136601882588505e-07,215.78427433645405,2.741646041621289e-06,62.35316774329623,3.3238219795583687e-05,286.178458242803
730,1.3939253085820134e-07,216.08018101353545,2.750109763032269e-06,62.43858660263819,3.2350457433996674e-05,286.5698196523421
731,1.4787692020067264e-07,216.37608769061688,2.7650641963549993e-06,62.52400546198015,3.148280889374364e-05,286.9611810618812
732,1.5684320903179072e-07,216.6719943676983,2.786533032428064e-06,62.60942432132211,3.0635093364214445e-05,287.3525424714203
733,1.663165511308075e-07,216.96790104477972,2.814550265828438e-06,62.694843180664066,2.9807127006221533e-05,287.7439038809594
734,1.7632327768308052e-07,217.26380772186113,2.8491602153032517e-06,62.78026204000602,2.899872326566487e-05,288.13526529049847
735,1.868909445231159e-07,217.55971439894256,2.8904175503907213e-06,62.865680899347986,2.8209693183608814e-05,288.5266267000376
736,1.9804838083786726e-07,217.85562107602397,2.938387324186608e-06,62.95109975868994,2.743984570258205e-05,288.9179881095767
737,2.0982573935198925e-07,218.1515277531054,2.9931450122027352e-06,63.0365186180319,2.668898796891847e-05,289.30934951911576
738,2.2225454801557675e-07,218.44743443018683,3.054776557254016e-06,63.121937477373855,2.5956925630966552e-05,289.70071092865487
739,2.3536776321388345e-07,218.74334110726824,3.1233784203004537e-06,63.20735633671582,2.5243463133007587e-05,290.092072338194
740,2.491998245171908e-07,219.03924778434967,3.1990576371604915e-06,63.292775196057775,2.4548404004725273e-05,290.48343374773305
741,2.6378671098763373e-07,219.33515446143107,3.281931881001942e-06,63.37819405539973,2.3871551146083015e-05,290.87479515727216
742,2.79165999058382e-07,219.6310611385125,3.3721295305066024e-06,63.463612914741695,2.3212707107472575e-05,291.2661565668113
743,2.9537692199888747e-07,219.9269678155939,3.46978974359429e-06,63.54903177408365,2.2571674365004086e-05,291.6575179763504
744,3.124604309783042e-07,220.22287449267534,3.57506253658212e-06,63.63445063342561,2.1948255590818167e-05,292.04887938588945
745,3.304592577372801e-07,220.51878116975675,3.6881088686437585e-06,63.719869492767565,2.1342253918306916e-05,292.44024079542856
746,3.494179788764202e-07,220.81468784683818,3.8091007314239276e-06,63.80528835210953,2.0753473202140554e-05,292.8316022049677
747,3.6938308176758856e-07,221.11059452391962,3.938221243651985e-06,63.890707211451485,2.0181718272999982e-05,293.22296361450674
748,3.904030320920647e-07,221.40650120100102,4.075664750588754e-06,63.97612607079344,1.9626795186927672e-05,293.61432502404585
749,4.125283430071796e-07,221.70240787808245,4.2216369281292035e-06,64.0615449301354,1.9088511469213497e-05,294.00568643358497
750,4.3581164594055144e-07,221.99831455516386,4.376354891373854e-06,64.14696378947735,1.8566676352738645e-05,294.397047843124
751,4.603077630085083e-07,222.2942212322453,4.540047307470033e-06,64.23238264881931,1.806110101070888e-05,294.78840925266314
752,4.860737810523754e-07,222.5901279093267,4.712954512514219e-06,64.31780150816128,1.757159878371458e-05,295.17977066220226
753,5.131691272835389e-07,222.88603458640813,4.895328632294905e-06,64.40322036750324,1.70979854010593e-05,295.5711320717413
754,5.416556465250164e-07,223.18194126348953,5.087433706645292e-06,64.4886392268452,1.664007919630645e-05,295.96249348128043
755,5.71597680034136e-07,223.47784794057097,5.289545817163176e-06,64.57405808618715,1.6197701316998996e-05,296.35385489081955
756,6.030621458874698e-07,223.77375461765237,5.501953218045063e-06,64.65947694552911,1.5770675928510062e-05,296.7452163003586
757,6.361186209057955e-07,224.0696612947338,5.72495646976999e-06,64.74489580487106,1.5358830411990762e-05,297.1365777098977
758,6.7083942409299e-07,224.36556797181524,5.958868575357313e-06,64.83031466421302,1.496199555638416e-05,297.52793911943684
759,7.072997015591341e-07,224.66147464889664,6.204015118911687e-06,64.91573352355499,1.4580005744478587e-05,297.91930052897595
760,7.455775128939611e-07,224.95738132597808,6.46073440615673e-06,65.00115238289695,1.4212699132978997e-05,298.310661938515
761,7.857539189527281e-07,225.25328800305948,6.7293776066483425e-06,65.0865712422389,1.385991782657792e-05,298.7020233480541
762,8.279130710122853e-07,225.54919468014091,7.0103088973461595e-06,65.17199010158086,1.3521508046012054e-05,299.09338475759324
763,8.721423012505592e-07,225.84510135722232,7.3039056072113154e-06,65.25740896092282,1.3197320290093017e-05,299.4847461671323
764,9.185322144982648e-07,226.14100803430375,7.610558362486663e-06,65.34282782026477,1.2887209491703982e-05,299.8761075766714
765,9.67176781206598e-07,226.43691471138516,7.930671232304757e-06,65.42824667960673,1.2591035167758463e-05,300.26746898621053
766,1.018173431570065e-06,226.7328213884666,8.26466187425666e-06,65.51366553894869,1.2308661563117186e-05,300.6588303957496
767,1.0716231507381777e-06,227.028728065548,8.612961679544828e-06,65.59908439829066,1.2039957788463786e-05,301.0501918052887
768,1.1276305750448693e-06,227.32463474262943,8.976015917330281e-06,65.68450325763261,1.1784797952141223e-05,301.4415532148278
769,1.1863040891787988e-06,227.62054141971086,9.354283877874962e-06,65.76992211697457,1.154306128595229e-05,301.8329146243669
770,1.2477559242123996e-06,227.91644809679227,9.748239014067267e-06,65.85534097631653,1.131463226492977e-05,302.224276033906
771,1.3121022564017967e-06,228.2123547738737,1.0158369080909059e-05,65.94075983565848,1.109940072108329e-05,302.6156374434451
772,1.379463306663805e-06,228.5082614509551,1.0585176272531068e-05,66.02617869500044,1.0897261951130328e-05,303.0069988529842
773,1.4499634406306042e-06,228.80416812803654,1.1029177356292803e-05,66.1115975543424,1.070811681822025e-05,303.3983602625233
774,1.5237312691761574e-06,229.10007480511794,1.1490903803512605e-05,66.19701641368437,1.0531871847661243e-05,303.7897216720624
775,1.6008997493027482e-06,229.39598148219937,1.197090191636274e-05,66.28243527302632,1.0368439316660108e-05,304.1810830816015
776,1.6816062852693376e-06,229.69188815928078,1.2469732950455368e-05,66.36785413236828,1.021773733808511e-05,304.5724444911406
777,1.7659928298372862e-06,229.9877948363622,1.2987973232633045e-05,66.45327299171024,1.0079689938262698e-05,304.9638059006797
778,1.8542059855022198e-06,230.28370151344362,1.3526214273469823e-05,66.53869185105219,9.954227128818808e-06,305.3551673102188
779,1.946397105574619e-06,230.57960819052505,1.4085062873978713e-05,66.62411071039415,9.841284972574827e-06,305.74652871975786
780,2.042722394964497e-06,230.87551486760648,1.4665141226010888e-05,66.7095295697361,9.740805643508501e-06,306.137890129297
781,2.143343010519287e-06,231.1714215446879,1.52670870058258e-05,66.79494842907806,9.652737480789685e-06,306.5292515388361
782,2.2484251607569524e-06,231.46732822176932,1.5891553460300025e-05,66.88036728842003,9.577035036899451e-06,306.92061294837515
783,2.358140204829339e-06,231.76323489885073,1.6539209485235892e-05,66.96578614776199,9.513659119841494e-06,307.31197435791427
784,2.472664750544313e-06,232.05914157593216,1.721073969522403e-05,67.05120500710395,9.462576829453128e-06,307.7033357674534
785,2.5921807512677675e-06,232.35504825301356,1.7906844484503977e-05,67.1366238664459,9.42376158782267e-06,308.09469717699244
786,2.7168756015200144e-06,232.650954930095,1.8628240078262986e-05,67.22204272578786,9.39719316381891e-06,308.48605858653156
787,2.8469422310736828e-06,232.9468616071764,1.937565857380502e-05,67.30746158512981,9.382857691737473e-06,308.87741999607067
788,2.982579197353887e-06,233.24276828425783,2.0149847971016585e-05,67.39288044447177,9.380747684067644e-06,309.2687814056098
789,3.1239907759336562e-06,233.53867496133924,2.0951572191550898e-05,67.47829930381374,9.390862038382147e-06,309.66014281514884
790,3.271387048911662e-06,233.83458163842067,2.1781611086146146e-05,67.5637181631557,9.413206038351327e-06,310.05150422468796
791,3.4249839909514306e-06,234.1304883155021,2.2640760429491853e-05,67.64913702249765,9.447791348881897e-06,310.4428656342271
792,3.5850035527552706e-06,234.4263949925835,2.352983190205031e-05,67.73455588183961,9.494636005379243e-06,310.83422704376613
793,3.7516737417392395e-06,234.72230166966494,2.4449653058240297e-05,67.81997474118157,9.553764397131256e-06,311.22558845330525
794,3.925228699668143e-06,235.01820834674635,2.5401067280387336e-05,67.90539360052352,9.625207244810321e-06,311.61694986284436
795,4.105908777004541e-06,235.31411502382778,2.6384933717841364e-05,67.99081245986548,9.709001572089231e-06,312.0083112723834
796,4.293960603717828e-06,235.6100217009092,2.7402127210666032e-05,68.07623131920744,9.805190671365571e-06,312.39967268192254
797,4.489637156294704e-06,235.90592837799062,2.8453538197300284e-05,68.16165017854941,9.913824063588138e-06,312.79103409146165
798,4.693197820685078e-06,236.20183505507202,2.9540072605595196e-05,68.24706903789136,1.0034957452178134e-05,313.1823955010007
799,4.90490845091285e-06,236.49774173215346,3.066265172663309e-05,68.33248789723332,1.0168652671037209e-05,313.5737569105398
800,5.125041423074577e-06,236.7936484092349,3.1822212070734015e-05,68.41790675657528,1.0314977626633012e-05,313.96511832007894
801,5.353875684444141e-06,237.0895550863163,3.301970520506326e-05,68.50332561591723,1.0474006234153318e-05,314.356479729618
802,5.591696797396544e-06,237.38546176339773,3.425609757225528e-05,68.58874447525919,1.0645818347718504e-05,314.7478411391571
803,5.838796977858658e-06,237.68136844047913,3.5532370289476e-05,68.67416333460115,1.0830499684641906e-05,315.13920254869623
804,6.095475127991367e-06,237.97727511756057,3.6849518927352246e-05,68.75958219394312,1.1028141743727851e-05,315.53056395823535
805,6.362036862801959e-06,238.27318179464197,3.820855326820357e-05,68.84500105328507,1.1238841717596484e-05,315.9219253677744
806,6.638794530383599e-06,238.5690884717234,3.961049704302411e-05,68.93041991262703,1.1462702399025136e-05,316.3132867773135
807,6.926067225473524e-06,238.8649951488048,4.1056387646665576e-05,69.01583877196899,1.1699832081295424e-05,316.70464818685264
808,7.224180796020294e-06,239.16090182588624,4.254727583069125e-05,69.10125763131094,1.1950344452537242e-05,317.0960095963917
809,7.533467842446675e-06,239.45680850296765,4.4084225373375134e-05,69.1866764906529,1.2214358484059834e-05,317.4873710059308
810,7.854267709293496e-06,239.75271518004908,4.566831272634133e-05,69.27209534999486,1.2491998312661695e-05,317.8787324154699
811,8.186926468927256e-06,240.0486218571305,4.730062663734739e-05,69.35751420933683,1.2783393116912581e-05,318.270093825009
812,8.531796896994394e-06,240.34452853421192,4.8982267748732595e-05,69.44293306867878,1.3088676987401621e-05,318.6614552345481
813,8.889238439303647e-06,240.64043521129335,5.0714348171073104e-05,69.52835192802074,1.340798879094663e-05,319.0528166440872
814,9.259617169817614e-06,240.93634188837476,5.2497991031596186e-05,69.6137707873627,1.374147202876296e-05,319.4441780536263
815,9.64330573943658e-06,241.2322485654562,5.433432999693309e-05,69.69918964670465,1.4089274688590562e-05,319.8355394631654
816,1.0040683315257119e-05,241.5281552425376,5.622450876980619e-05,69.78460850604661,1.4451549090781259e-05,320.2269008727045
817,1.0452135509991096e-05,241.82406191961903,5.816968055926923e-05,69.87002736538857,1.4828451728350243e-05,320.61826228224356
818,1.0878054301231597e-05,242.11996859670043,6.017100752414352e-05,69.95544622473052,1.5220143100999063e-05,321.0096236917827
819,1.1318837940257572e-05,242.41587527378186,6.222966018931648e-05,70.0408650840725,1.5626787543119215e-05,321.4009851013218
820,1.1774890850069686e-05,242.71178195086327,6.434681683459422e-05,70.12628394341445,1.6048553045790664e-05,321.7923465108609
821,1.2246623512357785e-05,243.0076886279447,6.65236628558318e-05,70.2117028027564,1.648561107279117e-05,322.18370792039997
822,1.2734452343101847e-05,243.30359530502614,6.876139009808429e-05,70.29712166209836,1.69381363706377e-05,322.5750693299391
823,1.3238799556517646e-05,243.59950198210754,7.106119616056247e-05,70.38254052144032,1.740630677268381e-05,322.9664307394782
824,1.3760093017062338e-05,243.89540865918897,7.342428367319689e-05,70.46795938078228,1.7890302997302673e-05,323.35779214901726
825,1.4298766079224067e-05,244.19131533627038,7.585185954465827e-05,70.55337824012423,1.8390308440190034e-05,323.7491535585564
826,1.4855257414827609e-05,244.4872220133518,7.834513418170552e-05,70.6387970994662,1.8906508960823707e-05,324.1405149680955
827,1.5430010827596177e-05,244.78312869043322,8.090532067977244e-05,70.72421595880816,1.943909266312567e-05,324.53187637763455
828,1.6023475054721576e-05,245.07903536751465,8.353363398474385e-05,70.80963481815012,1.9988249670374885e-05,324.92323778717366
829,1.6636103555202246e-05,245.37494204459605,8.62312900258995e-05,70.89505367749207,2.0554171894425465e-05,325.3145991967128
830,1.7268354284723874e-05,245.6708487216775,8.899950482005341e-05,70.98047253683403,2.113705279929214e-05,325.70596060625184
831,1.792068945686667e-05,245.9667553987589,9.183949354694994e-05,71.06589139617599,2.1737087159169793e-05,326.09732201579095
832,1.8593575290438595e-05,246.26266207584032,9.475246959602032e-05,71.15131025551794,2.2354470810960157e-05,326.48868342533007
833,1.9287481742746077e-05,246.55856875292176,9.77396435846466e-05,71.2367291148599,2.2989400401386834e-05,326.8800448348692
834,2.0002882228631098e-05,246.85447543000316,0.00010080222234812212,71.32214797420187,2.364207312878633e-05,327.27140624440824
835,2.074025332511747e-05,247.1503821070846,0.00010394140790154053,71.40756683354383,2.4312686479668944e-05,327.66276765394736
836,2.1500074461525478e-05,247.446288784166,0.00010715839637389732,71.49298569288578,2.5001437960151397e-05,328.05412906348647
837,2.228282759493476e-05,247.74219546124743,0.0001104543769147247,71.57840455222774,2.570852482237232e-05,328.44549047302553
838,2.3088996870888954e-05,248.03810213832884,0.00011383053057363181,71.6638234115697,2.6434143786007245e-05,328.83685188256464
839,2.3919068269259934e-05,248.33400881541027,0.00011728802915317657,71.74924227091165,2.717849075500829e-05,329.22821329210376
840,2.4773529235205656e-05,248.62991549249168,0.00012082803403553476,71.83466113025361,2.7941760529703903e-05,329.6195747016428
841,2.5652868295179614e-05,248.9258221695731,0.00012445169498348648,71.92007998959558,2.8724146514399945e-05,330.01093611118193
842,2.6557574657968638e-05,249.2217288466545,0.00012816014891628896,72.00549884893753,2.952584042063354e-05,330.40229752072105
843,2.7488137800763068e-05,249.51763552373595,0.00013195451866106266,72.09091770827949,3.0347031966239134e-05,330.7936589302601
844,2.8445047040280823e-05,249.81354220081738,0.00013583591168035364,72.17633656762145,3.118790857039634e-05,331.1850203397992
845,2.9428791088997234e-05,250.10944887789879,0.00013980541877660533,72.2617554269634,3.204865504483514e-05,331.57638174933834
846,3.043985759655373e-05,250.40535555498022,0.0001438641127743133,72.34717428630536,3.292945328138767e-05,331.9677431588774
847,3.1478732676443515e-05,250.70126223206162,0.00014801304718069398,72.43259314564732,3.3830481936081266e-05,332.3591045684165
848,3.2545900418105366e-05,250.99716890914306,0.00015225325482575106,72.51801200498927,3.475191610997723e-05,332.7504659779556
849,3.364184238457316e-05,251.29307558622446,0.00015658574648268032,72.60343086433124,3.569392702697188e-05,333.14182738749474
850,3.4767037095868425e-05,251.5889822633059,0.00016101150946958893,72.6888497236732,3.665668170878155e-05,333.5331887970338
851,3.592195949834135e-05,251.8848889403873,0.0001655315062336004,72.77426858301516,3.7640342647348055e-05,333.9245502065729
852,3.710708042020349e-05,252.18079561746873,0.00017014667291841587,72.85968744235711,3.8645067474902856e-05,334.31591161611203
853,3.832286601351704e-05,252.47670229455014,0.0001748579179164938,72.94510630169907,3.9671008631946435e-05,334.7072730256511
854,3.956977718294317e-05,252.77260897163157,0.00017966612040705727,73.03052516104103,4.071831303340257e-05,335.0986344351902
855,4.08482690015767e-05,253.068515648713,0.00018457212888117687,73.11594402038298,4.178712173321711e-05,335.4899958447293
856,4.2158790114228755e-05,253.3644223257944,0.00018957675965524423,73.20136287972495,4.287756958768381e-05,335.8813572542684
857,4.3501782128549706e-05,253.66032900287584,0.00019468079537419072,73.28678173906691,4.398978491778515e-05,336.2727186638075
858,4.4877678994414544e-05,253.95623567995725,0.00019988498350587502,73.37220059840887,4.5123889170845393e-05,336.6640800733466
859,4.6286906372029775e-05,254.25214235703868,0.0002051900348280876,73.45761945775082,4.6279996581804204e-05,337.05544148288567
860,4.7729880989245426e-05,254.54804903412008,0.00021059662190969463,73.54303831709278,4.7458213834428245e-05,337.4468028924248
861,4.920700998859761e-05,254.84395571120152,0.0002161053775874773,73.62845717643474,4.865863972278007e-05,337.8381643019639
862,5.071869026462952e-05,255.13986238828292,0.00022171689344027562,73.71387603577669,4.988136481328249e-05,338.22952571150296
863,5.2265307792080324e-05,255.43576906536435,0.00022743171826209008,73.79929489511865,5.1126471107716624e-05,338.6208871210421
864,5.384723694555732e-05,255.73167574244576,0.00023325035653584642,73.88471375446062,5.2394031707501195e-05,339.0122485305812
865,5.546483981134347e-05,256.0275824195272,0.00023917326690954516,73.97013261380258,5.3684110479612244e-05,339.4036099401203
866,5.711846549201858e-05,256.3234890966086,0.00024520086067662296,74.05555147314453,5.499676172450446e-05,339.79497134965936
867,5.880844940461617e-05,256.61939577369003,0.00025133350026229943,74.14097033248649,5.633202984640566e-05,340.1863327591985
868,6.053511257305356e-05,256.91530245077143,0.00025757149771781396,74.22638919182845,5.768994902636136e-05,340.5776941687376
869,6.229876091561724e-05,257.2112091278529,0.00026391511322443415,74.3118080511704,5.907054289841291e-05,340.96905557827665
870,6.409968452831153e-05,257.5071158049343,0.00027036455360917726,74.39722691051236,6.047382422929957e-05,341.36041698781577
871,6.593815696490714e-05,257.8030224820157,0.0002769199708742136,74.48264576985433,6.189979460207659e-05,341.7517783973549
872,6.781443451455923e-05,258.0989291590971,0.00028358146074194653,74.56806462919629,6.334844410405327e-05,342.14313980689394
873,6.972875547789092e-05,258.3948358361786,0.00029034906121781025,74.65348348853824,6.481975101945323e-05,342.53450121643306
874,7.168133944246595e-05,258.69074251326,0.00029722275117282157,74.7389023478802,6.631368152720476e-05,342.9258626259722
875,7.367238655860986e-05,258.9866491903414,0.00030420244894797764,74.82432120722216,6.7830189404277e-05,343.31722403551123
876,7.570207681654954e-05,259.28255586742284,0.0003112880109825925,74.90974006656411,6.936921573497487e-05,343.70858544505035
877,7.777056932588019e-05,259.57846254450425,0.0003184792304686898,74.99515892590607,7.093068862661232e-05,344.09994685458946
878,7.987800159839295e-05,259.87436922158565,0.0003257758360335903,75.08057778524802,7.251452293198399e-05,344.4913082641285
879,8.202448883530504e-05,260.17027589866706,0.00033317749045282737,75.16599664459,7.412061997905882e-05,344.88266967366764
880,8.42101232199779e-05,260.4661825757485,0.0003406837893955526,75.25141550393195,7.574886730831521e-05,345.27403108320675
881,8.643497321720682e-05,260.7620892528299,0.00034829426020461396,75.33683436327391,7.739913841814576e-05,345.66539249274587
882,8.869908288020857e-05,261.0579959299113,0.000356008360713425,75.42225322261586,7.907129251875124e-05,346.0567539022849
883,9.100247116642693e-05,261.35390260699273,0.0003638254781018396,75.50767208195782,8.076517429494906e-05,346.44811531182404
884,9.334513126331267e-05,261.6498092840742,0.00037174492779316805,75.59309094129978,8.24806136783139e-05,346.83947672136316
885,9.572702992523452e-05,261.9457159611556,0.00037976595239450154,75.67850980064173,8.421742562907186e-05,347.2308381309022
886,9.814810682270458e-05,262.241622638237,0.00038788772068249253,75.7639286599837,8.597540992816623e-05,347.62219954044133
887,0.00010060827390509805,262.53752931531847,0.00039610932663671834,75.84934751932566,8.775435097990053e-05,348.01356094998044
888,0.0001031074147780633,262.83343599239987,0.00040442978852276535,75.93476637866762,8.9554017625575e-05,348.4049223595195
889,0.00010564538409683544,263.1293426694813,0.00041284804802710877,76.02018523800957,9.137416296851676e-05,348.7962837690586
890,0.00010822200697665016,263.4252493465627,0.0004213629694458791,76.10560409735153,9.321452421090001e-05,349.18764517859773
891,0.00011083707842147954,263.72115602364414,0.00042997333892955884,76.19102295669349,9.507482250275243e-05,349.5790065881368
892,0.00011349036277229793,264.01706270072555,0.0004386778637856235,76.27644181603544,9.695476280353086e-05,349.9703679976759
893,0.00011618159317610066,264.31296937780695,0.0004474751718411184,76.3618606753774,9.88540337566402e-05,350.361729407215
894,0.00011891047107687229,264.60887605488836,0.00045636381086709807,76.44727953471937,0.00010077230757727211,350.7530908167541
895,0.00012167666572972488,264.9047827319698,0.0004653422480668465,76.53269839406133,0.00010270923995391715,351.1444522262932
896,0.00012447981373938952,265.2006894090512,0.000474408869629736,76.61811725340328,0.00010466446996390103,351.5358136358323
897,0.00012731951862426629,265.4965960861326,0.00048356198035251296,76.70353611274524,0.00010663762000328861,351.9271750453714
898,0.00013019535040719303,265.7925027632141,0.0004927998033297843,76.7889549720872,0.0001086282957314797,352.3185364549105
899,0.00013310684523410265,266.0884094402955,0.000502120479715391,76.87437383142915,0.00011063608603081657,352.7098978644496
900,0.00013605350502171904,266.3843161173769,0.0005115220685563092,76.95979269077111,0.0001126605629815028,353.1012592739887
901,0.00013903479713540614,266.6802227944583,0.0005210025467006511,77.04521155011308,0.00011470128185212885,353.4926206835278
902,0.0001420501540982827,266.97612947153976,0.000530559808781265,77.13063040945504,0.00011675778110607733,353.8839820930669
903,0.00014509897333267986,267.27203614862117,0.000540191667276384,77.216049268797,0.00011882958242407096,354.275343502606
904,0.0001481806169350001,267.5679428257026,0.0005498958526486594,77.30146812813895,0.00012091619074310946,354.66670491214506
905,0.00015129441148499254,267.863849502784,0.0005596700135638791,77.3868869874809,0.0001230170943120268,355.0580663216842
906,0.00015443964789044757,268.15975617986544,0.000569511717190559,77.47230584682286,0.00012513176476387924,355.4494277312233
907,0.00015761558126826153,268.45566285694684,0.0005794184495815313,77.55772470616482,0.000127259657205365,355.84078914076235
908,0.00016082143086280644,268.75156953402825,0.0005893876161385396,77.64314356550678,0.00012940021032345256,356.23215055030147
909,0.0001640563800024725,269.0474762111097,0.0005994165421608001,77.72856242484875,0.000131552846509374,356.6235119598406
910,0.00016731957609524107,269.3433828881911,0.0006095024734783431,77.8139812841907,0.0001337169720001315,357.0148733693797
911,0.00017061013066407924,269.6392895652725,0.0006196425771709095,77.89940014353266,0.000135891977037631,357.40623477891876
912,0.00017392711942291396,269.9351962423539,0.0006298339423730147,77.98481900287462,0.00013807723604555294,357.7975961884579
913,0.00017726958239388876,270.2311029194354,0.0006400735811657455,78.07023786221657,0.00014027210782403005,358.188957597997
914,0.00018063652406655688,270.5270095965168,0.0006503584295557164,78.15565672155853,0.0001424759357622023,358.58031900753605
915,0.00018402691359962458,270.8229162735982,0.0006606853485415163,78.24107558090049,0.0001446880480686821,358.97168041707516
916,0.00018743968506577735,271.1188229506796,0.0006710511252678684,78.32649444024246,0.0001469077580199449,359.3630418266143
917,0.00019087373774009196,271.41472962776106,0.0006814524742676022,78.41191329958441,0.00014913436422664286,359.75440323615334
918,0.0001943279364324665,271.71063630484247,0.0006918860387914495,78.49733215892637,0.0001513671509178124,360.14576464569245
919,0.00019780111186443866,272.0065429819239,0.0007023483922255225,78.58275101826833,0.00015360538824291803,360.53712605523157
920,0.00020129206109070739,272.30244965900533,0.0007128360395962466,78.66816987761028,0.00015584833259166833,360.9284874647706
921,0.00020479954796559754,272.59835633608674,0.0007233454191623903,78.75358873695224,0.0001580952269314967,361.31984887430974
922,0.00020832230365466423,272.89426301316814,0.0007338729040937186,78.8390075962942,0.00016034530116258591,361.71121028384886
923,0.0002118590271915344,273.19016969024955,0.0007444148042356527,78.92442645563615,0.0001625977724902954,362.1025716933879
924,0.0002154083860800467,273.486076367331,0.0007549673679592465,79.00984531497812,0.00016485184581481682,362.49393310292703
925,0.0002189690169416552,273.7819830444124,0.0007655267840956053,79.09526417432008,0.00016710671413786254,362.88529451246615
926,0.00022253952620801754,274.0778897214938,0.0007760891839538119,79.18068303366204,0.00016936155898617287,363.27665592200526
927,0.00022611849085858938,274.3737963985752,0.0007866506434212414,79.26610189300399,0.0001716155508515953,363.6680173315443
928,0.00022970445920299343,274.6697030756567,0.0007972071851450703,79.35152075234595,0.00017386784964747013,364.05937874108344
929,0.00023329595170784863,274.9656097527381,0.0008077547807936396,79.4369396116879,0.0001761176051810306,364.45074015062255
930,0.00023689146186768416,275.2615164298195,0.0008182893533962073,79.52235847102986,0.00017836395764150222,364.8421015601616
931,0.00024048945711946314,275.55742310690096,0.0008288067797595146,79.60777733037183,0.0001806060381035624,365.2334629697007
932,0.00024408837980019,275.85332978398236,0.0008393028929594516,79.69319618971379,0.00018284296904579406,365.62482437923984
933,0.00024768664814699777,276.14923646106377,0.0008497734849060153,79.77861504905574,0.0001850738648837501,366.0161857887789
934,0.0002512826573390131,276.44514313814517,0.0008602143089795897,79.8640339083977,0.00018729783251721736,366.407547198318
935,0.00025487478058025786,276.74104981522663,0.0008706210827365039,79.94945276773966,0.00018951397189124222,366.79890860785713
936,0.0002584613702227334,277.03695649230804,0.0008809894906816846,80.03487162708161,0.0001917213765704689,367.1902700173962
937,0.0002620407589287984,277.33286316938944,0.0008913151871060909,80.12029048642357,0.00019391913432630615,367.5816314269353
938,0.00026561126087183543,277.62876984647085,0.0009015937989865484,80.20570934576553,0.00019610632773642473,367.9729928364744
939,0.00026917117297416485,277.9246765235523,0.000911820928945445,80.2911282051075,0.00019828203479606215,368.3643542460135
940,0.00027271877618106487,278.2205832006337,0.0009219921582676591,80.37654706444945,0.0002004453295405945,368.7557156555526
941,0.00027625233676970907,278.5164898777151,0.0009321030499720068,80.46196592379141,0.00020259528267880706,369.1470770650917
942,0.0002797701076917388,278.8123965547966,0.0009421491519343441,80.54738478313337,0.00020473096223628704,369.5384384746308
943,0.0002832703299481301,279.108303231878,0.0009521260000594087,80.63280364247532,0.00020685143420833075,369.9297998841699
944,0.0002867512339949599,279.4042099089594,0.0009620291214983616,80.71822250181728,0.00020895576322174937,370.321161293709
945,0.00029021104117857944,279.7001165860408,0.0009718540379089,80.80364136115924,0.0002110430132049271,370.7125227032481
946,0.00029364796519867046,279.99602326312225,0.0009815962687547359,80.88906022050121,0.00021311224806548688,371.10388411278717
947,0.00029706021359757293,280.29192994020366,0.0009912513346411265,80.97447907984316,0.00021516253237488267,371.4952455223263
948,0.00030044598927423776,280.58783661728506,0.0010008147606830953,81.05989793918512,0.00021719293205923337,371.8866069318654
949,0.00030380349202106636,280.88374329436647,0.0010102820799028631,81.14531679852708,0.00021920251509569894,372.27796834140446
950,0.00030713092008188256,281.17964997144793,0.0010196488366529723,81.23073565786903,0.00022119035221368087,372.6693297509436
951,0.0003104264717291899,281.47555664852933,0.001028910590061507,81.31615451721099,0.00022315551760011655,373.0606911604827
952,0.00031368834685885697,281.77146332561074,0.001038062917495729,81.40157337655295,0.00022509708960813062,373.45205257002175
953,0.0003169147486002865,282.0673700026922,0.0010471014180404353,81.48699223589492,0.00022701415146829103,373.84341397956086
954,0.0003201038849401048,282.3632766797736,0.0010560217159872336,81.57241109523687,0.000228905792001703,374.2347753891
955,0.00032325397035736636,282.659183356855,0.0010648194643309466,81.65782995457883,0.0002307711063341806,374.62613679863904
956,0.0003263632274682084,282.9550900339364,0.0010734903482692425,81.74324881392079,0.0002326091966107088,375.01749820817815
957,0.00032942988867787777,283.2509967110179,0.0010820300887016217,81.82866767326274,0.00023441917270941348,375.40885961771727
958,0.00033245219783800857,283.5469033880993,0.0010904344457237998,81.9140865326047,0.00023620015295425177,375.8002210272564
959,0.0003354284119070065,283.8428100651807,0.0010986992221135446,81.99950539194666,0.00023795126482562305,376.19158243679544
960,0.00033835680261135894,284.1387167422621,0.0011068202668039716,82.08492425128861,0.0002396716456681051,376.58294384633456
961,0.00034123565810568356,284.43462341934355,0.001114793478340307,82.17034311063058,0.00024136044339451084,376.9743052558737
962,0.00034406328462929884,284.73053009642496,0.0011226148083161088,82.25576196997254,0.00024301681718546665,377.36566666541273
963,0.0003468380081570954,285.02643677350636,0.001130280264784947,82.3411808293145,0.00024463993818370753,377.75702807495185
964,0.0003495581760424624,285.3223434505878,0.001137785915643517,82.42659968865645,0.00024622899018228895,378.14838948449096
965,0.000352222158650033,285.6182501276692,0.0011451278919822146,82.51201854799841,0.00024778317030591527,378.53975089403
966,0.00035482835097599947,285.91415680475063,0.0011523023913991605,82.59743740734037,0.00024930168968459123,378.93111230356914
967,0.00035737517425375487,286.21006348183204,0.001159305681273744,82.68285626668232,0.000250783774118802,379.32247371310825
968,0.0003598610775426196,286.5059701589135,0.0011661341019957273,82.76827512602429,0.0002522286647354414,379.7138351226473
969,0.00036228453929742214,286.8018768359949,0.0011727840701460206,82.85369398536625,0.0002536356186337072,380.1051965321864
970,0.0003646440689167248,287.0977835130763,0.0011792520816252686,82.9391128447082,0.0002550039095201939,380.49655794172554
971,0.00036693820826748434,287.39369019015777,0.0011855347147264206,83.02453170405016,0.0002563328283324243,380.88791935126466
972,0.0003691655331839741,287.6895968672392,0.0011916286331475291,83.10995056339212,0.00025762168385006884,381.2792807608037
973,0.0003713246549388205,287.9855035443206,0.001197530588941064,83.19536942273407,0.00025886980329311546,381.67064217034283
974,0.000373414221684019,288.281410221402,0.0012032374253960962,83.28078828207603,0.0002600765329062626,382.06200357988195
975,0.0003754329198598508,288.57731689848345,0.0012087460798497784,83.36620714141799,0.00026124123852882706,382.453364989421
976,0.00037737947556963706,288.87322357556485,0.0012140535864246138,83.45162600075996,0.00026236330614946976,382.8447263989601
977,0.0003792526559183298,289.16913025264626,0.001219157078688095,83.53704486010191,0.0002634421424450563,383.23608780849924
978,0.00038105127031296,289.46503692972766,0.001224053792231378,83.62246371944387,0.0002644771753029944,383.6274492180383
979,0.00038277417172303445,289.7609436068091,0.0012287410671637414,83.70788257878583,0.00026546785432640066,384.0188106275774
980,0.00038442025789900663,290.0568502838905,0.0012332163505196815,83.79330143812778,0.0002664136513214707,384.4101720371165
981,0.0003859884725470184,290.35275696097193,0.0012374771985755983,83.87872029746974,0.0002673140607664515,384.8015334466556
982,0.00038747780645815384,290.6486636380534,0.0012415212790731257,83.9641391568117,0.00026816860026162827,385.1928948561947
983,0.0003888872985905169,290.9445703151348,0.001245346373346281,84.04955801615367,0.00026897681095976595,385.5842562657338
984,0.00039021603710251494,291.2404769922162,0.00124895037834971,84.13497687549562,0.0002697382579764678,385.9756176752729
985,0.00039146316033578484,291.5363836692976,0.001252331308585442,84.22039573483758,0.0002704525307799355,386.366979084812
986,0.00039262785774628507,291.83229034637907,0.0012554872979256735,84.30581459417954,0.0002711192435596404,386.7583404943511
987,0.00039370937078214105,292.1281970234605,0.0012584166013292473,84.3912334535215,0.0002717380355734442,387.1497019038902
988,0.0003947069937069181,292.4241037005419,0.001261117596449613,84.47665231286345,0.0002723085714727285,387.5410633134293
989,0.0003956200743670648,292.7200103776233,0.0012635887851321916,84.5620711722054,0.00027283054160512403,387.9324247229684
990,0.00039644801490236497,293.01591705470474,0.0012658287947992163,84.64749003154736,0.0002733036622944557,388.3237861325075
991,0.0003971902723983087,293.31182373178615,0.0012678363797202542,84.73290889088933,0.00027372767609754923,388.71514754204657
992,0.00039784635947939226,293.60773040886755,0.0012696104221667586,84.81832775023129,0.00027410235203757257,389.1065089515857
993,0.00039841584484243375,293.903637085949,0.0012711499334491624,84.90374660957325,0.00027442748581361605,389.4978703611248
994,0.00039889835372909025,294.1995437630304,0.001272454054835159,84.9891654689152,0.0002747028999862446,389.88923177066386
995,0.0003992935683368527,294.4954504401118,0.001273522058347979,85.07458432825716,0.0002749284441387851,390.28059318020297
996,0.0003996012281678841,294.79135711719323,0.001274353347443622,85.16000318759912,0.00027510399501414455,390.6719545897421
997,0.00039982113031516943,295.0872637942747,0.0012749474575661653,85.24542204694107,0.00027522945662698193,391.06331599928114
998,0.0003999531296855326,295.3831704713561,0.0012753040565804236,85.33084090628304,0.00027530476035109386,391.45467740882026
999,0.0003999971391591814,295.6790771484375,0.0012754229450813927,85.416259765625,0.00027532986498189876,391.8460388183594


==> visu/old/tikz_csvs_diagonal_force_v2/hist_0.01/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00177,0.7196612358093262,0.6143021583557129,0.859831690788269
1,1,00917,29.133928298950195,7.841357707977295,10.865217208862305
2,2,00797,1.0858310461044312,0.9295492768287659,1.0889276266098022
3,3,00737,0.8953579664230347,0.8887017369270325,0.9927420616149902
4,4,00597,0.951089084148407,0.6989538669586182,0.9944834113121033
5,5,00657,0.9979624152183533,0.969749391078949,0.9993298649787903
6,6,00897,0.9936611652374268,0.9679083824157715,1.0000008344650269
7,7,00957,0.9884641170501709,0.9654503464698792,0.9991552233695984
8,8,00317,1.1242583990097046,0.9393259286880493,1.0990774631500244
9,9,00477,0.9124879240989685,0.9162116646766663,0.9959093928337097
10,10,00977,1.5938184261322021,0.5661571621894836,1.2085200548171997
11,11,00277,1.7411682605743408,0.749602198600769,1.3460071086883545
12,12,00777,0.998170018196106,0.9703927636146545,1.00217866897583
13,13,00617,0.8714204430580139,0.862213671207428,0.9882872700691223
14,14,00757,1.1977005004882812,0.6823251247406006,1.07990300655365
15,15,00637,0.9726971983909607,0.9560948014259338,0.9968103766441345
16,16,00937,0.9893590807914734,0.9584715366363525,0.9950048923492432
17,17,00877,0.8660464882850647,0.8181959390640259,0.9986054301261902
18,18,00837,1.1304378509521484,0.8244483470916748,1.0616230964660645
19,19,00577,0.9104936718940735,0.915372908115387,0.9980607628822327
20,20,00257,1.1179838180541992,0.9148945212364197,1.0604113340377808
21,21,00717,1.828568458557129,0.618003785610199,1.2261875867843628
22,22,00697,0.759296178817749,0.7462393641471863,1.0209259986877441
23,23,00997,0.8590933084487915,0.8655403852462769,1.020369052886963
24,24,00437,2.3455519676208496,0.8022529482841492,1.4184725284576416
25,25,00517,3.662371873855591,1.3139523267745972,1.8933831453323364
26,26,00017,1.1356855630874634,0.6402523517608643,1.0660463571548462
27,27,00037,14.395108222961426,4.233761787414551,5.852919578552246
28,28,00057,0.9122035503387451,0.8994672894477844,1.000785231590271
29,29,00677,19.72724151611328,5.609708786010742,7.468419551849365
30,30,00357,0.8476588726043701,0.8469551801681519,0.9930795431137085
31,31,00417,3.236839771270752,1.151961088180542,1.8574882745742798
32,32,00537,3.1856424808502197,1.1122369766235352,1.6729415655136108
33,33,00237,1.2351876497268677,0.6263989210128784,1.076634168624878
34,34,00297,4.891244888305664,1.4355047941207886,2.1194064617156982
35,35,00337,0.9325689077377319,0.7870016694068909,1.0139609575271606
36,36,00397,0.966766893863678,0.9613040685653687,0.9990265369415283
37,37,00457,0.7955132126808167,0.7783534526824951,0.9833158850669861
38,38,00217,12.930489540100098,3.568131923675537,4.916243076324463
39,39,00497,1.2559380531311035,0.645930826663971,1.0898091793060303
40,40,00377,1.3999842405319214,0.6162707805633545,1.1247541904449463
41,41,00817,6.202828407287598,2.350743055343628,3.180269956588745
42,42,00857,0.8712907433509827,0.8386679291725159,0.9778666496276855
43,43,00197,7.979325294494629,2.4338362216949463,3.303835868835449
44,44,00077,0.9327982664108276,0.9398266077041626,0.9930806159973145
45,45,00097,0.9182772636413574,0.9121871590614319,0.9906240105628967
46,46,00117,16.132360458374023,5.824309349060059,10.870410919189453
47,47,00137,0.857924222946167,0.8217402100563049,0.9943845868110657
48,48,00157,4.697190284729004,1.4585331678390503,2.126312255859375
49,49,00557,5.938908100128174,1.885289192199707,2.690941333770752


==> visu/old/tikz_csvs_diagonal_force_v2/hist_0.01/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,0.12103508339116792,0.7196612358093262,0.436180565590042,0.5661571621894836,0.30602868541687206,0.859831690788269
1,0.12130983901486064,0.7481039455822399,0.4381824224054696,0.5734396452183003,0.30678175374658756,0.8698522906164985
2,0.12157181952259861,0.7765466553551538,0.4401464962804505,0.5807221282471169,0.30751002944357697,0.8798728904447278
3,0.12182095815096979,0.8049893651280675,0.4420722231630377,0.5880046112759335,0.308213351963768,0.8898934902729573
4,0.12205719261900583,0.8334320749009813,0.44395904950973036,0.5952870943047501,0.3088915673398496,0.8999140901011867
5,0.12228046515857183,0.8618747846738951,0.4458064325675365,0.6025695773335668,0.30954452824386935,0.9099346899294161
6,0.1224907225420364,0.8903174944468089,0.4476138406510949,0.6098520603623834,0.31017209404682206,0.9199552897576455
7,0.1226879161072025,0.9187602042197227,0.4493807534146518,0.6171345433912,0.31077413087519273,0.929975889585875
8,0.12287200177947873,0.9472029139926365,0.45110666211869127,0.6244170264200166,0.31135051166442196,0.9399964894141044
9,0.12304294009127696,0.9756456237655502,0.4527910698910292,0.6316995094488334,0.3119011162092615,0.9500170892423337
10,0.12320069619862128,1.004088333538464,0.4544334919821742,0.6389819924776499,0.31242583121098816,0.9600376890705632
11,0.12334523989495746,1.0325310433113777,0.4560334560147704,0.6462644755064666,0.3129245503214503,0.9700582888987925
12,0.12347654562215385,1.0609737530842915,0.4575905022269382,0.6535469585352832,0.31339717418392105,0.980078888727022
13,0.12359459247868777,1.0894164628572054,0.45910418370932937,0.6608294415640998,0.31384361047073406,0.9900994885552514
14,0.12369936422501192,1.1178591726301192,0.4605740666357287,0.6681119245929165,0.31426377391767957,1.0001200883834809
15,0.12379084928610128,1.1463018824030329,0.46199973048702264,0.6753944076217331,0.3146575863551424,1.0101406882117103
16,0.12386904075117873,1.1747445921759467,0.4633807682683754,0.6826768906505497,0.3150249767359647,1.0201612880399398
17,0.12393393637062444,1.2031873019488604,0.4647167867194469,0.6899593736793663,0.31536588116001707,1.030181887868169
18,0.1239855385500737,1.2316300117217742,0.46600740651749967,0.697241856708183,0.31568024289546587,1.0402024876963984
19,0.12402385434171127,1.260072721494688,0.46725226247324003,0.7045243397369996,0.3159680123967254,1.050223087524628
20,0.12404889543277253,1.288515431267602,0.46845100371924886,0.7118068227658162,0.3162291473190867,1.0602436873528573
21,0.12406067813126397,1.3169581410405156,0.46960329389086314,0.7190893057946328,0.31646361253001615,1.0702642871810868
22,0.12405922334891878,1.3454008508134294,0.47070881129937153,0.7263717888234494,0.31667138011711915,1.080284887009316
23,0.12404455658140355,1.373843560586343,0.4717672490973931,0.7336542718522661,0.31685242939276703,1.0903054868375455
24,0.1240167078857976,1.402286270359257,0.47277831543632043,0.7409367548810827,0.3170067468953874,1.100326086665775
25,0.12397571185536467,1.4307289801321708,0.47374173361570393,0.7482192379098993,0.3171343263874198,1.1103466864940044
26,0.12392160759164406,1.4591716899050846,0.4746572422244705,0.755501720938716,0.31723516884994096,1.1203672863222338
27,0.1238544386738844,1.4876143996779982,0.47552459527386753,0.7627842039675325,0.3173092824739655,1.1303878861504633
28,0.12377425312585212,1.516057109450912,0.4763435623220371,0.7700666869963493,0.3173566826484325,1.1404084859786927
29,0.12368110338004301,1.5444998192238257,0.47711392859012414,0.7773491700251658,0.31737739194488707,1.150429085806922
30,0.12357504623933101,1.5729425289967396,0.47783549506983247,0.7846316530539825,0.3173714400988717,1.1604496856351514
31,0.1234561428360892,1.6013852387696534,0.47850807862235234,0.7919141360827991,0.3173388639880378,1.1704702854633808
32,0.12332445858882057,1.6298279485425673,0.47913151206858196,0.7991966191116158,0.31727970760700286,1.1804908852916103
33,0.123180063156337,1.658270658315481,0.479705644270581,0.8064791021404324,0.3171940220389644,1.1905114851198397
34,0.12302303038952798,1.6867133680883948,0.48023034020419125,0.813761585169249,0.3170818654240962,1.2005320849480692
35,0.12285343828076307,1.7151560778613084,0.4807054810227754,0.8210440681980656,0.3169433029247506,1.2105526847762986
36,0.12267136891097194,1.7435987876342223,0.48113096411202827,0.8283265512268823,0.31677840668748986,1.2205732846045279
37,0.12247690839444948,1.7720414974071361,0.48150670313581617,0.8356090342556989,0.31658725580197633,1.2305938844327573
38,0.12227014682143451,1.80048420718005,0.48183262807301935,0.8428915172845155,0.3163699362567501,1.2406144842609867
39,0.12205117819851292,1.8289269169529636,0.4821086852453458,0.8501740003133321,0.3161265408919254,1.2506350840892162
40,0.1218201003868962,1.8573696267258775,0.48233483733610355,0.8574564833421487,0.31585716934883906,1.2606556839174456
41,0.12157701503863076,1.8858123364987913,0.4825110633999138,0.8647389663709654,0.3155619280166883,1.2706762837456749
42,0.12132202753079183,1.914255046271705,0.4826373588633686,0.872021449399782,0.31524092997619124,1.2806968835739045
43,0.1210552468977188,1.9426977560446188,0.4827137355166288,0.8793039324285987,0.3148942949403132,1.2907174834021338
44,0.12077678576135197,1.9711404658175327,0.48274022149597456,0.8865864154574152,0.3145221491920969,1.3007380832303632
45,0.12048676025972761,1.9995831755904463,0.48271686125732827,0.893868898486232,0.31412462551964127,1.3107586830585927
46,0.12018528997369439,2.02802588536336,0.48264371554076624,0.9011513815150485,0.31370186314827114,1.3207792828868221
47,0.11987249785191227,2.0564685951362742,0.48252086132605887,0.9084338645438652,0.31325400766994543,1.3307998827150516
48,0.11954851013419776,2.0849113049091876,0.48234839177926847,0.9157163475726817,0.3127812109699525,1.3408204825432808
49,0.11921345627327916,2.1133540146821015,0.4821264161904567,0.9229988306014985,0.3122836311509383,1.3508410823715102
50,0.11886746885502841,2.1417967244550153,0.48185505990254585,0.930281313630315,0.3117614324543234,1.3608616821997397
51,0.11851068351723523,2.1702394342279288,0.4815344642313984,0.9375637966591317,0.3112147851791577,1.3708822820279691
52,0.11814323886699073,2.198682144000843,0.48116478637717625,0.9448462796879483,0.3106438655984675,1.3809028818561986
53,0.11776527639674991,2.2271248537737565,0.4807461993270506,0.9521287627167649,0.3100488558731529,1.3909234816844278
54,0.11737694039914082,2.2555675635466703,0.48027889174934313,0.9594112457455816,0.3094299439634883,1.4009440815126575
55,0.11697837788059019,2.284010273319584,0.47976306787918255,0.9666937287743982,0.30878732353828814,1.4109646813408867
56,0.11656973847383696,2.312452983092498,0.4791989473957651,0.9739762118032148,0.30812119388179565,1.4209852811691162
57,0.11615117434940286,2.340895692865412,0.47858676529131877,0.9812586948320314,0.30743175979835435,1.4310058809973456
58,0.1157228401260933,2.3693384026383253,0.4779267717318755,0.988541177860848,0.30671923151492764,1.441026480825575
59,0.11528489278059798,2.3977811124112396,0.4772192319099593,0.9958236608896647,0.30598382458152584,1.4510470806538045
60,0.1148374915562663,2.426223822184153,0.47646442588930593,1.0031061439184814,0.30522575976960775,1.4610676804820337
61,0.11438079787112664,2.454666531957067,0.4756626484417377,1.010388626947298,0.3044452629685223,1.4710882803102634
62,0.11391497522522445,2.4831092417299807,0.4748142088763212,1.0176711099761147,0.30364256508005305,1.4811088801384926
63,0.11344018910735128,2.511551951502894,0.4739194308609364,1.0249535930049312,0.30281790191113744,1.491129479966722
64,0.11295660690123625,2.5399946612758084,0.4729786522364038,1.032236076033748,0.30197151406482653,1.5011500797949515
65,0.11246439779127435,2.568437371048722,0.47199222482330594,1.0395185590625644,0.3011036468295553,1.511170679623181
66,0.11196373266786301,2.5968800808216357,0.4709605142216583,1.0468010420913811,0.3002145500667918,1.5211912794514104
67,0.11145478403241962,2.6253227905945495,0.46988389960358085,1.0540835251201977,0.2993044780971369,1.5312118792796396
68,0.1109377259021523,2.6537655003674634,0.4687627734991317,1.0613660081490144,0.29837368958494775,1.5412324791078693
69,0.11041273371465571,2.6822082101403772,0.467597541575465,1.068648491177831,0.29742244742155255,1.5512530789360985
70,0.10987998423240344,2.7106509199132907,0.46638862240948603,1.0759309742066476,0.29645101860713235,1.561273678764328
71,0.10933965544720764,2.7390936296862045,0.4651364472541704,1.0832134572354644,0.2954596741313428,1.5712942785925574
72,0.10879192648471736,2.7675363394591184,0.46384145979873254,1.0904959402642809,0.29444868885274755,1.5813148784207869
73,0.10823697750902447,2.795979049232032,0.4625041159228206,1.0977784232930974,0.29341834137713746,1.5913354782490163
74,0.10767498962744704,2.824421759004946,0.4611248834449242,1.1050609063219141,0.29236891393481157,1.6013560780772456
75,0.10710614479555908,2.85286446877786,0.45970424186518566,1.1123433893507308,0.29130069225689126,1.6113766779054752
76,0.10653062572253401,2.881307178550774,0.45824268210280944,1.1196258723795474,0.2902139654507461,1.6213972777337045
77,0.10594861577686879,2.909749888323687,0.4567407062282623,1.1269083554083639,0.28910902587460163,1.631417877561934
78,0.10536029889255592,2.938192598096601,0.45519882719046867,1.1341908384371806,0.2879861690114072,1.6414384773901634
79,0.10476585947576687,2.966635307869515,0.4536175685392015,1.1414733214659973,0.28684569334203897,1.6514590772183926
80,0.10416548231211331,2.9950780176424288,0.45199746414287545,1.1487558044948138,0.2856879002179097,1.6614796770466222
81,0.10355935247454674,3.0235207274153426,0.4503390579019505,1.1560382875236304,0.2845130937330641,1.6715002768748515
82,0.10294765523196106,3.0519634371882565,0.4486429034581585,1.163320770552447,0.28332158059583223,1.681520876703081
83,0.10233057595855768,3.08040614696117,0.44690956389976283,1.1706032535812638,0.2821136700001165,1.6915414765313104
84,0.10170830004403288,3.1088488567340837,0.44513961146307196,1.1778857366100803,0.2808896734963851,1.7015620763595398
85,0.10108101280464651,3.1372915665069976,0.4433336272304165,1.185168219638897,0.2796499048624486,1.7115826761877693
86,0.10044889939522882,3.1657342762799114,0.44149220082481616,1.1924507026677138,0.27839467997409095,1.7216032760159985
87,0.09981214472218117,3.1941769860528253,0.43961593010155475,1.1997331856965303,0.27712431667562887,1.7316238758442282
88,0.09917093335752575,3.222619695825739,0.4377054208368803,1.2070156687253468,0.2758391346504741,1.7416444756724574
89,0.09852544945405606,3.2510624055986526,0.43576128641406053,1.2142981517541636,0.2745394552917685,1.7516650755006868
90,0.09787587666164123,3.2795051153715664,0.43378414750701394,1.2215806347829803,0.27322560157316483,1.7616856753289163
91,0.09722239804473314,3.3079478251444803,0.43177463176173697,1.2288631178117968,0.27189789791982694,1.7717062751571457
92,0.09656519600112566,3.336390534917394,0.4297333734757617,1.2361456008406133,0.27055667007971396,1.7817268749853752
93,0.09590445218201203,3.364833244690308,0.4276610132758569,1.24342808386943,0.2692022449952259,1.7917474748136044
94,0.09524034741338691,3.393275954463222,0.4255581977942114,1.2507105668982468,0.2678349506752739,1.801768074641834
95,0.09457306161883612,3.4217186642361352,0.42342557934331077,1.2579930499270633,0.2664551160678469,1.8117886744700633
96,0.09390277374375622,3.450161374009049,0.42126381558974385,1.2652755329558798,0.26506307093313997,1.8218092742982928
97,0.09322966168104449,3.478604083781963,0.41907356922715516,1.2725580159846965,0.2636591457173144,1.8318298741265222
98,0.09255390219829869,3.507046793554877,0.4168555076485733,1.2798404990135133,0.2622436714269509,1.8418504739547514
99,0.09187567086656209,3.5354895033277907,0.41461030261833093,1.2871229820423298,0.26081697950426497,1.851871073782981
100,0.09119514199065029,3.5639322131007045,0.4123386299438043,1.2944054650711463,0.2593794017031444,1.8618916736112103
101,0.09051248854109363,3.592374922873618,0.41004116914718897,1.3016879480999632,0.2579312699660762,1.8719122734394398
102,0.08982788208772532,3.620817632646532,0.407718603137532,1.3089704311287798,0.25647291630201946,1.8819328732676692
103,0.08914149273494738,3.6492603424194456,0.40537161788323545,1.3162529141575963,0.2550046726652893,1.8919534730958987
104,0.08845348905870072,3.6777030521923595,0.40300090208525025,1.323535397186413,0.25352687083550873,1.9019740729241281
105,0.08776403804516716,3.7061457619652733,0.40060714685116994,1.3308178802152297,0.25203984229868676,1.9119946727523576
106,0.08707330503122719,3.734588471738187,0.3981910453704396,1.3381003632440462,0.25054391812948185,1.9220152725805868
107,0.08638145364669671,3.7630311815111006,0.39575329259088304,1.3453828462728628,0.2490394288747037,1.9320358724088162
108,0.08568864575836341,3.7914738912840145,0.39329458489675984,1.3526653293016795,0.24752670443810965,1.9420564722370457
109,0.08499504141584245,3.8199166010569283,0.3908156197885542,1.3599478123304962,0.24600607396654836,1.9520770720652751
110,0.0843007987992685,3.848359310829842,0.38831709556469407,1.3672302953593127,0.24447786573750294,1.9620976718935046
111,0.08360607416883944,3.876802020602756,0.3857997110054007,1.3745127783881292,0.2429424070480828,1.972118271721734
112,0.08291102181622681,3.90524473037567,0.3832641650588637,1.381795261416946,0.24140002410551403,1.9821388715499633
113,0.0822157940178633,3.9336874401485833,0.38071115652993004,1.3890777444457627,0.23985104191917772,1.9921594713781927
114,0.08152054099011881,3.962130149921497,0.3781413837714988,1.3963602274745792,0.2382957841942382,2.002180071206422
115,0.08082541084637328,3.990572859694411,0.37555554437880007,1.4036427105033957,0.23673457322690963,2.012200671034652
116,0.08013054955599286,4.019015569467324,0.3729543348867465,1.4109251935322125,0.23516772980140294,2.022221270862881
117,0.07943610090521427,4.047458279240239,0.37033845047052727,1.4182076765610292,0.2335955730885942,2.0322418706911103
118,0.0787422064599417,4.075900989013153,0.3677085846496204,1.4254901595898457,0.23201842054645483,2.04226247051934
119,0.07804900553045624,4.1043436987860655,0.3650654289953915,1.4327726426186624,0.23043658782228396,2.052283070347569
120,0.07735663513803898,4.13278640855898,0.3624096728424444,1.4400551256474792,0.22885038865677648,2.0623036701757984
121,0.07666522998350622,4.161229118331894,0.3597420030038818,1.4473376086762957,0.2272601347899665,2.072324270004028
122,0.0759749224176524,4.1896718281048075,0.3570631034906335,1.4546200917051122,0.22566613586907655,2.0823448698322577
123,0.07528584241359632,4.218114537877721,0.3543736552350021,1.461902574733929,0.22406869935830723,2.092365469660487
124,0.0745981175410249,4.246557247650635,0.3516743358185749,1.4691850577627457,0.22246813045059613,2.102386069488716
125,0.07391187294232501,4.274999957423549,0.3489658192046408,1.4764675407915622,0.2208647319813772,2.112406669316946
126,0.07322723131059486,4.303442667196462,0.34624877547525224,1.4837500238203787,0.21925880434436754,2.122427269145175
127,0.07254431286952322,4.331885376969376,0.343523870573063,1.4910325068491954,0.21765064540940404,2.1324478689734043
128,0.07186323535512464,4.360328086742291,0.3407917660480688,1.4983149898780121,0.21604055044236145,2.142468468801634
129,0.07118411399931575,4.388770796515204,0.3380531188093759,1.5055974729068287,0.2144288120271659,2.1524890686298637
130,0.07050706151531813,4.4172135062881175,0.3353085808821104,1.5128799559356452,0.2128157199899328,2.162509668458093
131,0.06983218808487068,4.445656216061032,0.3325587991695845,1.520162438964462,0.21120156132524173,2.172530268286322
132,0.06915960134723327,4.474098925833945,0.3298044152208255,1.5274449219932786,0.20958662012457163,2.182550868114552
133,0.06848940638996268,4.502541635606859,0.32704606500356825,1.5347274050220951,0.2079711775069089,2.192571467942781
134,0.06782170574144024,4.530984345379773,0.3242843786828085,1.5420098880509117,0.20635551155154402,2.2025920677710102
135,0.06715659936512913,4.559427055152687,0.3215199804050097,1.5492923710797284,0.20473989723307026,2.21261266759924
136,0.06649418465553847,4.587869764925601,0.3187534880880461,1.5565748541085451,0.20312460635859522,2.2226332674274696
137,0.06583455643587029,4.616312474698514,0.31598551321696694,1.5638573371373616,0.20150990750717437,2.232653867255699
138,0.06517780695732418,4.644755184471428,0.3132166606456527,1.5711398201661784,0.19989606597147597,2.242674467083928
139,0.06452402590003324,4.673197894244342,0.3104475284044367,1.5784223031949949,0.19828334370168335,2.2526950669121577
140,0.06387330037560403,4.701640604017255,0.30767870751375564,1.5857047862238116,0.19667199925163992,2.262715666740387
141,0.06322571493123283,4.730083313790169,0.3049107818038863,1.5929872692526281,0.19506228772723908,2.272736266568616
142,0.06258135155536856,4.758526023563083,0.30214432774082645,1.6002697522814449,0.19345446073706274,2.282756866396846
143,0.06194028968489263,4.786968733335997,0.29937991425836297,1.6075522353102614,0.19184876634526946,2.2927774662250755
144,0.06130260621378471,4.815411443108911,0.29661810259637694,1.614834718339078,0.19024544902672694,2.3027980660533047
145,0.06066837550324316,4.843854152881825,0.2938594461454156,1.6221172013678946,0.18864474962439276,2.312818665881534
146,0.06003766939322739,4.872296862654738,0.29110449029757124,1.6293996843967113,0.18704690530893342,2.3228392657097636
147,0.05941055721538923,4.900739572427652,0.28835377230368914,1.636682167425528,0.18545214954058029,2.332859865537993
148,0.058787105807359526,4.929182282200566,0.28560782113692973,1.6439646504543446,0.1838607120332138,2.342880465366222
149,0.05816737952835573,4.957624991973479,0.28286715736269774,1.6512471334831613,0.18227281872066736,2.3529010651944517
150,0.05755144027607544,4.986067701746394,0.2801322930149551,1.6585296165119778,0.18068869172524385,2.3629216650226814
151,0.05693934750484045,5.014510411519307,0.2774037314789209,1.6658120995407946,0.17910854932843048,2.37294226485091
152,0.05633115824495526,5.042953121292221,0.2746819673801588,1.673094582569611,0.17753260594380094,2.38296286467914
153,0.05572692712324419,5.071395831065135,0.27196748648005264,1.6803770655984278,0.1759610720920939,2.3929834645073695
154,0.055126706384729336,5.099838540838048,0.26926076557765655,1.6876595486272443,0.17439415437844832,2.4030040643355988
155,0.0545305459154132,5.1282812506109625,0.2665622724179105,1.694942031656061,0.17283205547178299,2.413024664163828
156,0.05393849326612807,5.156723960383876,0.26387246560620087,1.7022245146848776,0.17127497408630188,2.4230452639920577
157,0.05335059367741425,5.18516667015679,0.2611917945292429,1.7095069977136943,0.1697231049651067,2.433065863820287
158,0.052766890105389604,5.213609379929704,0.25852069928225946,1.7167894807425108,0.16817663886589743,2.443086463648516
159,0.05218742324857203,5.242052089702617,0.2558596106024212,1.7240719637713275,0.16663576254873877,2.453107063476746
160,0.051612231575616334,5.270494799475531,0.253208949808514,1.731354446800144,0.16510065876587365,2.4631276633049755
161,0.05104135135392779,5.298937509248445,0.25056912874679144,1.7386369298289608,0.16357150625355635,2.4731482631332047
162,0.05047481667911273,5.327380219021359,0.24794054974296603,1.7459194128577773,0.1620484797258852,2.483168862961434
163,0.04991265950522911,5.3558229287942725,0.2453236055602918,1.753201895886594,0.16053174987060861,2.4931894627896636
164,0.04935490967579714,5.384265638567187,0.24271867936368285,1.7604843789154105,0.1590214833468769,2.503210062617893
165,0.048801594955532504,5.4127083483401,0.24012614468980975,1.7677668619442273,0.15751784278491532,2.513230662446122
166,0.0482527410627632,5.441151058113014,0.23754636542311483,1.775049344973044,0.15602098678758924,2.5232512622743517
167,0.047708371702492085,5.469593767885928,0.2349796957776766,1.7823318280018605,0.15453106993383237,2.5332718621025814
168,0.047168508600066744,5.498036477658841,0.23242648028485774,1.7896143110306773,0.15304824278391022,2.5432924619308106
169,0.0466331715354187,5.526479187431756,0.22988705378666238,1.7968967940594938,0.15157265188648572,2.55331306175904
170,0.04610237837783497,5.554921897204669,0.2273617414347256,1.8041792770883105,0.15010443978745872,2.5633336615872695
171,0.045576145121223065,5.583364606977582,0.2248508586948571,1.811461760117127,0.14864374504054623,2.5733542614154987
172,0.045054485919833756,5.611807316750497,0.22235471135705462,1.8187442431459437,0.14719070221956898,2.583374861243728
173,0.04453741312440404,5.64025002652341,0.21987359555090116,1.8260267261747603,0.14574544193241515,2.5933954610719576
174,0.04402493731868339,5.668692736296324,0.21740779776625757,1.833309209203577,0.1443080908366437,2.6034160609001873
175,0.043517067356308024,5.697135446069238,0.21495759487915805,1.8405916922323935,0.14287877165669446,2.6134366607284165
176,0.04301381039798697,5.725578155842152,0.21252325418281273,1.8478741752612102,0.14145760320266945,2.6234572605566457
177,0.04251517194896429,5.7540208656150655,0.2101050334236214,1.8551566582900267,0.14004470039065003,2.6334778603848754
178,0.042021155896723346,5.782463575387979,0.20770318084209627,1.8624391413188435,0.13864017426451455,2.6434984602131046
179,0.041531764548898085,5.810906285160893,0.20531793521859384,1.86972162434766,0.13724413201921737,2.653519060041334
180,0.04104699867135779,5.839348994933807,0.20294952592374788,1.8770041073764767,0.1358566770254956,2.6635396598695635
181,0.04056685752643176,5.867791704706721,0.20059817297349872,1.8842865904052932,0.13447790885596422,2.673560259697793
182,0.04009133891124137,5.896234414479634,0.19826408708860918,1.89156907343411,0.13310792331256133,2.6835808595260224
183,0.03962043919610687,5.924677124252548,0.1959474697585549,1.8988515564629267,0.13174681245530734,2.6936014593542517
184,0.03915415336299767,5.953119834025462,0.19364851330967955,1.9061340394917432,0.13039466463233781,2.7036220591824813
185,0.038692475043994895,5.9815625437983755,0.1913674009774945,1.91341652252056,0.12905156451117347,2.7136426590107106
186,0.03823539655973568,6.01000525357129,0.18910430698301403,1.9206990055493764,0.1277175931111856,2.72366325883894
187,0.03778290895780974,6.038447963344203,0.18685939661300227,1.9279814885781932,0.1263928278372205,2.7336838586671695
188,0.03733500205107863,6.0668906731171175,0.18463282630401726,1.9352639716070097,0.12507734251434285,2.743704458495399
189,0.036891664455890094,6.095333382890031,0.18242474373012987,1.9425464546358264,0.12377120742365767,2.753725058323628
190,0.036452883630158354,6.123776092662944,0.1802352878941972,1.949828937664643,0.12247448933917261,2.7637456581518576
191,0.03601864591128494,6.152218802435859,0.17806458922256843,1.9571114206934597,0.12118725156566171,2.7737662579800872
192,0.03558893655389251,6.180661512208772,0.17591276966310054,1.9643939037222762,0.11990955397748843,2.7837868578083165
193,0.03516373976734635,6.209104221981686,0.17377994278635947,1.971676386751093,0.11864145305835125,2.7938074576365457
194,0.03474303875303902,6.2375469317546,0.1716662138898841,1.9789588697799094,0.1173830019419109,2.8038280574647754
195,0.034326815741413455,6.265989641527514,0.1695716801053867,1.9862413528087262,0.11613425045326041,2.813848657293005
196,0.03391505202870162,6.294432351300427,0.16749643050876659,1.9935238358375427,0.11489524515119758,2.823869257121234
197,0.033507728013355574,6.322875061073341,0.16544054623281057,2.0008063188663594,0.11366602937126143,2.8338898569494635
198,0.03310482323214945,6.351317770846255,0.16340410058245564,2.008088801895176,0.11244664326949429,2.843910456777693
199,0.03270631639593118,6.379760480619169,0.161387159152489,2.015371284923993,0.11123712386688875,2.8539310566059224
200,0.032312185425003186,6.408203190392083,0.159389779947559,2.022653767952809,0.110037505094482,2.8639516564341516
201,0.031922407484113145,6.436645900164996,0.1574120135043727,2.029936250981626,0.10884781783905889,2.8739722562623813
202,0.031536959017035286,6.46508860993791,0.15545390301595763,2.037218734010443,0.10766808998942523,2.8839928560906105
203,0.03115581578072482,6.493531319710824,0.1535154844578589,2.044501217039259,0.10649834648321348,2.89401345591884
204,0.030778952879027814,6.521974029483737,0.1515967867161514,2.051783700068076,0.10533860935418304,2.9040340557470694
205,0.030406344795930074,6.550416739256652,0.1496978317171457,2.0590661830968924,0.10418889777997808,2.9140546555752986
206,0.03003796542832967,6.578859449029565,0.14781863455865987,2.066348666125709,0.10304922813030538,2.9240752554035283
207,0.02967378811831742,6.607302158802479,0.14595920364274084,2.073631149154526,0.1019196140154962,2.9340958552317575
208,0.029313785684952232,6.635744868575393,0.14411954080971326,2.0809136321833424,0.1008000663354153,2.944116455059987
209,0.02895793045551668,6.664187578348306,0.1422996414734345,2.088196115212159,0.09969059332868192,2.9541370548882164
210,0.02860619429624111,6.6926302881212205,0.1404994947576405,2.095478598240976,0.09859120062216681,2.964157654716446
211,0.028258548642484005,6.721072997894134,0.13871908363326374,2.102761081269792,0.09750189128073067,2.9741782545446753
212,0.027914964528357195,6.749515707667048,0.13695838505660557,2.110043564298609,0.09642266585716927,2.9841988543729046
213,0.02757541261578612,6.777958417439962,0.1352173701082532,2.1173260473274254,0.09535352244233185,2.9942194542011342
214,0.027239863222994966,6.806401127212875,0.13349600413262266,2.124608530356242,0.09429445671537877,3.0042400540293634
215,0.026908286352407804,6.834843836985789,0.13179424687802008,2.131891013385059,0.09324546199414559,3.014260653857593
216,0.0265806517179578,6.863286546758703,0.13011205263710945,2.1391734964138753,0.09220652928558168,3.0242812536858223
217,0.026256928771796632,6.891729256531617,0.1284493703876789,2.146455979442692,0.09117764733623049,3.034301853514052
218,0.025937086730397456,6.9201719663045305,0.12680614393359882,2.153738462471509,0.09015880268272211,3.0443224533422812
219,0.025621094600045316,6.948614676077445,0.1251823120458678,2.161020945500325,0.08914997970224489,3.0543430531705105
220,0.025308921201709595,6.977057385850358,0.12357780860364034,2.168303428529142,0.08815116066296853,3.06436365299874
221,0.025000535195293442,7.005500095623272,0.12199256273514095,2.1755859115579588,0.08716232577438793,3.0743842528269694
222,0.024695905103256567,7.033942805396186,0.12042649895835919,2.182868394586775,0.08618345323755855,3.084404852655199
223,0.024394999333607507,7.062385515169099,0.11887953732143157,2.190150877615592,0.08521451929519715,3.0944254524834283
224,0.024097786202262668,7.090828224942014,0.11735159354261729,2.1974333606444083,0.08425549828161728,3.1044460523116575
225,0.023804233954770066,7.119270934714927,0.11584257914977016,2.204715843673225,0.08330636267247607,3.114466652139887
226,0.023514310787395985,7.14771364448784,0.1143524016192202,2.2119983267020418,0.08236708313430365,3.1244872519681164
227,0.023227984867573624,7.176156354260755,0.11288096451397367,2.2192808097308583,0.08143762857379007,3.134507851796346
228,0.022945224353713482,7.204599064033668,0.11142816762114692,2.226563292759675,0.0805179661868069,3.1445284516245753
229,0.022665997414375225,7.233041773806582,0.10999390708854848,2.2338457757884917,0.07960806150713567,3.154549051452805
230,0.02239027224680228,7.261484483579496,0.10857807556033039,2.241128258817308,0.07870787845488399,3.164569651281034
231,0.022118017094819913,7.28992719335241,0.10718056231162469,2.2484107418461248,0.07781737938456293,3.1745902511092634
232,0.021849200266098986,7.3183699031253235,0.10580125338209459,2.2556932248749413,0.07693652513280567,3.184610850937493
233,0.021583790148787363,7.346812612898237,0.10444003170831913,2.262975707903758,0.07606527506570623,3.1946314507657223
234,0.021321755227511993,7.375255322671151,0.10309677725494414,2.2702581909325747,0.0752035871257557,3.204652050593952
235,0.021063064098754785,7.403698032444065,0.1017713671445274,2.2775406739613913,0.07435141787835897,3.214672650422181
236,0.020807685485606173,7.432140742216979,0.10046367578601127,2.2848231569902078,0.07350872255791,3.224693250250411
237,0.020555588251900448,7.460583451989892,0.09917357500175791,2.2921056400190247,0.07267545511340913,3.23471385007864
238,0.0203067414157375,7.489026161762806,0.0979009341530861,2.2993881230478412,0.07185156825360395,3.2447344499068693
239,0.020061114162396188,7.51746887153572,0.0966456202642473,2.3066706060766577,0.07103701349163631,3.254755049735099
240,0.01981867585664463,7.5459115813086335,0.09540749814478643,2.3139530891054747,0.0702317411891806,3.264775649563328
241,0.019579396054453323,7.574354291081548,0.09418643051023125,2.3212355721342908,0.06943570060005576,3.274796249391558
242,0.019343244514117494,7.602797000854461,0.09298227810105762,2.3285180551631077,0.06864883991329795,3.284816849219787
243,0.019110191206795007,7.6312397106273755,0.09179489979988281,2.3358005381919242,0.06787110629567872,3.294837449048017
244,0.018880206326467072,7.659682420400289,0.09062415274683744,2.3430830212207407,0.0671024459336557,3.304858048876246
245,0.01865326029932879,7.688125130173202,0.08946989245307273,2.3503655042495577,0.06634280407474298,3.3148786487044752
246,0.018429323792617382,7.716567839946117,0.08833197291236111,2.357647987278374,0.06559212506828893,3.324899248532705
247,0.018208367722885865,7.74501054971903,0.08721024671074866,2.3649304703071907,0.06485035240565086,3.334919848360934
248,0.017990363263730266,7.773453259491944,0.08610456513422432,2.3722129533360077,0.06411742875975515,3.344940448189164
249,0.017775281852979222,7.801895969264858,0.08501477827437022,2.3794954363648237,0.0633932960240334,3.354961048017393
250,0.017563095199354235,7.830338679037771,0.0839407351319594,2.3867779193936407,0.0626778953507251,3.3649816478456223
251,0.017353775288609884,7.858781388810685,0.08288228371847396,2.394060402422457,0.06197116718853874,3.375002247673852
252,0.01714729438916312,7.887224098583599,0.08183927115551339,2.4013428854512737,0.06127305131966272,3.385022847502081
253,0.01694362505722091,7.915666808356513,0.0808115437720689,2.4086253684800907,0.0605834868961198,3.395043447330311
254,0.016742740141416107,7.944109518129427,0.07979894719964187,2.415907851508907,0.059902412475457675,3.40506404715854
255,0.01654461278696112,7.972552227902341,0.07880132646518452,2.4231903345377237,0.05922976605577019,3.4150846469867697
256,0.016349216439329607,8.000994937675255,0.07781852608184527,2.4304728175665407,0.058565485110044134,3.425105246814999
257,0.01615652484747606,8.029437647448168,0.07685039013750361,2.437755300595357,0.0579095066198263,3.435125846643228
258,0.015966512066603735,8.057880357221082,0.07589676238107919,2.4450377836241737,0.05726176710820761,3.445146446471458
259,0.015779152460491504,8.086323066993995,0.07495748630660559,2.4523202666529906,0.05662220267212036,3.455167046299687
260,0.015594420703389802,8.114765776766909,0.07403240523505857,2.4596027496818067,0.055990749013945795,3.4651876461279167
261,0.015412291781496655,8.143208486539823,0.0731213623939306,2.4668852327106237,0.055367341472430456,3.475208245956146
262,0.01523274099402444,8.171651196312737,0.07222420099454978,2.47416771573944,0.05475191505290824,3.4852288457843756
263,0.015055743953868156,8.200093906085652,0.07134076430713661,2.4814501987682567,0.054144404456829255,3.495249445612605
264,0.01488127658788624,8.228536615858564,0.07047089573360006,2.4887326817970736,0.053544744110592624,3.505270045440834
265,0.01470931513680475,8.256979325631479,0.0696144388780735,2.49601516482589,0.05295286819368519,3.5152906452690638
266,0.014539836154756215,8.285422035404391,0.06877123761519263,2.5032976478547067,0.05236871066612565,3.525311245097293
267,0.01437281650846384,8.313864745177305,0.06794113615612156,2.5105801308835236,0.05179220529521528,3.5353318449255227
268,0.014208233376082556,8.34230745495022,0.06712397911233335,2.5178626139123397,0.051223285681597626,3.545352444753752
269,0.014046064245707732,8.370750164723134,0.0663196115571526,2.5251450969411566,0.050661885284628165,3.555373044581981
270,0.013886286913562834,8.399192874496048,0.06552787908507254,2.532427579969973,0.05010793744705745,3.565393644410211
271,0.013728879481877147,8.42763558426896,0.06474862786885652,2.5397100629987897,0.04956137541903048,3.57541424423844
272,0.013573820356464544,8.456078294041875,0.06398170471443877,2.5469925460276066,0.0490221323814054,3.5854348440666697
273,0.01342108824401468,8.484521003814788,0.06322695711364003,2.554275029056423,0.04849014146839654,3.595455443894899
274,0.013270662149107272,8.512963713587702,0.06248423329471382,2.5615575120852396,0.047965335789544775,3.6054760437231286
275,0.013122521370960928,8.541406423360616,0.06175338227074283,2.5688399951140566,0.04744764845102181,3.615496643551358
276,0.012976645499927138,8.56984913313353,0.0610342538859055,2.576122478142873,0.04693701257627166,3.625517243379587
277,0.012833014413740605,8.598291842906445,0.06032669885963252,2.5834049611716896,0.04643336132599648,3.6355378432078167
278,0.012691608273536655,8.626734552679357,0.059630568828678274,2.590687444200506,0.045936627917492236,3.645558443036046
279,0.012552407519646522,8.655177262452272,0.05894571638712952,2.597969927229323,0.04544674564334027,3.6555790428642756
280,0.012415392867181409,8.683619972225184,0.0582719951243773,2.6052524102581396,0.044963647889461965,3.665599642692505
281,0.01228054530141558,8.712062681998098,0.05760925966107876,2.612534893286956,0.04448726815254333,3.6756202425207345
282,0.01214784607297949,8.740505391771013,0.0569573656831361,2.6198173763157726,0.04401754005683689,3.6856408423489637
283,0.012017276692873063,8.768948101543927,0.05631616997372195,2.6270998593445896,0.043554397370348726,3.695661442177193
284,0.011888818927309534,8.79739081131684,0.05568553044338123,2.634382342373406,0.04309777402041833,3.7056820420054226
285,0.011762454792400207,8.825833521089754,0.055065306158239284,2.6416648254022226,0.04264760410870024,3.715702641833652
286,0.011638166548690142,8.854276230862668,0.05445535736634974,2.648947308431039,0.04220382192555492,3.7257232416618815
287,0.011515936695554799,8.88271894063558,0.05385554552221377,2.656229791459856,0.04176636196385879,3.7357438414901107
288,0.01139574796546743,8.911161650408495,0.05326573330950502,2.6635122744886726,0.04133515893224182,3.7457644413183404
289,0.011277583318147216,8.93960436018141,0.05268578466203386,2.670794757517489,0.04091014776776192,3.7557850411465696
290,0.01116142593459738,8.968047069954324,0.05211556478298756,2.6780772405463056,0.04049126364802615,3.765805640974799
291,0.011047259211043105,8.996489779727236,0.051554940162480745,2.6853597235751225,0.04007844200276779,3.7758262408030285
292,0.010935066752778302,9.02493248950015,0.051003778593454285,2.692642206603939,0.039671618524889575,3.7858468406312578
293,0.01082483236793062,9.053375199273065,0.05046194918595817,2.6999246896327556,0.03927072918098308,3.7958674404594874
294,0.01071654006115357,9.081817909045977,0.04992932237985783,2.7072071726615725,0.03887571022133422,3.8058880402877167
295,0.010610174027254709,9.110260618818891,0.04940576995600098,2.714489655690389,0.038486498189425664,3.815908640115946
296,0.010505718644768588,9.138703328591806,0.0488911650458842,2.7217721387192055,0.038103029930946226,3.8259292399441756
297,0.010403158469483,9.16714603836472,0.04838538213985842,2.729054621748022,0.03772524260231826,3.835949839772405
298,0.010302478227926942,9.195588748137633,0.04788829709391265,2.736337104776839,0.03735307367875342,3.8459704396006344
299,0.010203662810828443,9.224031457910547,0.04739978713507647,2.7436195878056555,0.03698646096184787,3.8559910394288637
300,0.010106697266550483,9.252474167683461,0.04691973086548002,2.750902070834472,0.03662534258672784,3.8660116392570933
301,0.01001156679451264,9.280916877456374,0.04644800826511372,2.7581845538632885,0.03626965702875659,3.8760322390853226
302,0.009918256738606374,9.309359587229288,0.0459845006933267,2.7654670368921055,0.035919343109813436,3.886052838913552
303,0.009826752580611461,9.337802297002202,0.0455290908891055,2.772749519920922,0.03557434000415666,3.8960734387417815
304,0.00973703993362078,9.366245006775117,0.045081662970173755,2.7800320029497385,0.03523458724388085,3.9060940385700107
305,0.009649104535480863,9.39468771654803,0.0446421024309532,2.787314485978555,0.03490002472398017,3.9161146383982404
306,0.009562932242255021,9.423130426320943,0.044210296139427945,2.794596969007372,0.03457059270702866,3.9261352382264696
307,0.009478509021716021,9.451573136093858,0.04378613233295167,2.8018794520361885,0.03424623182748878,3.9361558380546993
308,0.009395820946874842,9.48001584586677,0.04336950061303954,2.809161935065005,0.033926883095659624,3.9461764378829285
309,0.009314854189552,9.508458555639685,0.0429602919391849,2.8164444180938215,0.033612487901275474,3.9561970377111577
310,0.00923559501399784,9.536901265412599,0.04255839862174182,2.8237269011226385,0.03330298801676666,3.9662176375393874
311,0.009158029770567695,9.565343975185511,0.04216371431391352,2.831009384151455,0.032998325600193126,3.9762382373676166
312,0.009082144889457978,9.593786684958426,0.04177613400288717,2.8382918671802715,0.03269844319786213,3.9862588371958463
313,0.009007926874508923,9.62222939473134,0.04139555400015483,2.8455743502090884,0.03240328374664142,3.9962794370240755
314,0.008935362297079455,9.650672104504254,0.041021871931060196,2.852856833237905,0.032112790575978115,4.006300036852305
315,0.008864437789999619,9.679114814277167,0.04065498672361089,2.8601393162667215,0.03182690740963517,4.016320636680534
316,0.00879514004160575,9.707557524050081,0.04029479859659474,2.867421799295538,0.03154557836715542,4.026341236508763
317,0.008727455789863383,9.736000233822995,0.03994120904703935,2.874704282324355,0.03126874796506442,4.036361836336994
318,0.008661371816582716,9.764442943595908,0.039594120837052736,2.8819867653531714,0.030996361117822953,4.0463824361652225
319,0.008596874941731236,9.792885653368822,0.039253437980083204,2.889269248381988,0.0307283631385389,4.056403035993452
320,0.00853395201784811,9.821328363141737,0.03891906572663552,2.8965517314108045,0.030464699739450103,4.066423635821682
321,0.008472589924564424,9.84977107291465,0.0385909105494808,2.9038342144396214,0.030205317032187616,4.076444235649911
322,0.008412775563233539,9.878213782687563,0.03826888012839601,2.911116697468438,0.029950161527829918,4.08646483547814
323,0.008354495851675386,9.906656492460478,0.03795288333446913,2.9183991804972544,0.029699180136758492,4.09648543530637
324,0.008297737719038552,9.935099202233392,0.03764283021400545,2.925681663526071,0.029452320168323953,4.106506035134599
325,0.00824248810078362,9.963541912006304,0.03733863197206938,2.932964146554888,0.0292095293303333,4.1165266349628284
326,0.008188733933791258,9.991984621779219,0.03704020095569678,2.9402466295837044,0.028970755728367655,4.126547234791058
327,0.008136462151598235,10.020427331552133,0.03674745063680967,2.947529112612521,0.028735947864939722,4.136567834619287
328,0.008085659679764446,10.048870041325047,0.03646029559486831,2.9548115956413374,0.028505054638500747,4.146588434447517
329,0.008036313431373843,10.07731275109796,0.0361786514992913,2.9620940786701544,0.028278025342306178,4.156609034275746
330,0.007988410302671927,10.105755460870874,0.03590243509167588,2.969376561698971,0.02805480966314844,4.166629634103975
331,0.007941937168842483,10.134198170643788,0.03563156416784938,2.9766590447277874,0.027835357679966314,4.176650233932206
332,0.007896880879925823,10.162640880416701,0.035365957559781766,2.9839415277566044,0.02761961986233959,4.186670833760434
333,0.00785322825688081,10.191083590189615,0.035105535117389265,2.991224010785421,0.027407547068876617,4.196691433588663
334,0.007810966087792767,10.21952629996253,0.03485021769025674,2.9985064938142374,0.02719909054550424,4.206712033416894
335,0.007770081124229118,10.247969009735444,0.03459992710930837,3.005788976843054,0.026994201923667565,4.2167326332451225
336,0.00773056007774454,10.276411719508356,0.03435458616845233,3.013071459871871,0.026792833218447155,4.226753233073352
337,0.007692389616537205,10.30485442928127,0.03411411860622748,3.0203539429006874,0.026594936826602283,4.236773832901582
338,0.007655556362257577,10.333297139054185,0.03387844908747625,3.027636425929504,0.02640046552454702,4.246794432729811
339,0.007620046886971027,10.361739848827098,0.033647503185070225,3.0349189089583204,0.026209372466266683,4.25681503255804
340,0.007585847710275401,10.390182558600012,0.03342120736171143,3.0422013919871373,0.026021611181181944,4.26683563238627
341,0.007552945296574562,10.418625268372926,0.03319948895183345,3.049483875015954,0.02583713557196722,4.276856232214499
342,0.00752132605250872,10.447067978145839,0.03298227614362469,3.0567663580447704,0.02565589991233033,4.286876832042728
343,0.007490976324542256,10.475510687918753,0.032769497961195514,3.064048841073587,0.02547785884475966,4.296897431870958
344,0.0074618823967096334,10.503953397691667,0.03256108424691083,3.071331324102404,0.025302967378245354,4.306918031699187
345,0.007434030488519783,10.532396107464582,0.032356965643907526,3.0786138071312203,0.025131180885980414,4.316938631527417
346,0.007407406753019254,10.560838817237494,0.03215707357881699,3.085896290160037,0.02496245510304777,4.326959231355646
347,0.007381997275014294,10.589281527010408,0.031961340244710694,3.0931787731888534,0.024796746124098733,4.336979831183875
348,0.007357788069451884,10.617724236783323,0.03176969858428729,3.1004612562176703,0.024634010401028476,4.3470004310121055
349,0.0073347650799596015,10.646166946556235,0.03158208227331767,3.107743739246487,0.024474204740653926,4.357021030840334
350,0.007312914177544062,10.67460965632915,0.03139842570436464,3.1150262222753033,0.02431728630239832,4.367041630668564
351,0.007292221159447641,10.703052366102064,0.031218663970792482,3.1223087053041203,0.024163212595988387,4.377062230496794
352,0.007272671748162896,10.731495075874978,0.03104273285108104,3.129591188332937,0.02401194147916779,4.387082830325022
353,0.00725425159060419,10.75993778564789,0.030870568793458366,3.1368736713617533,0.023863431155431568,4.397103430153252
354,0.007236946257435673,10.788380495420805,0.030702108900864743,3.14415615439057,0.023717640171785893,4.407124029981482
355,0.007220741242554929,10.81682320519372,0.030537290916260718,3.151438637419387,0.023574527416536838,4.417144629809711
356,0.007205621962731201,10.845265914966632,0.030376053208290475,3.1587211204482033,0.023434052117112022,4.42716522963794
357,0.007191573757397208,10.873708624739546,0.030218334757311335,3.16600360347702,0.02329617383791876,4.43718582946617
358,0.007178581888593388,10.90215133451246,0.030064075141799568,3.1732860865058363,0.023160852478241883,4.447206429294399
359,0.007166631541063248,10.930594044285375,0.02991321452514162,3.1805685695346533,0.02302804827018453,4.457227029122628
360,0.00715570782249849,10.959036754058287,0.02976569364281957,3.18785105256347,0.022897721776654757,4.467247628950858
361,0.007145795763932399,10.987479463831201,0.02962145378999818,3.1951335355922863,0.022769833889400678,4.477268228779087
362,0.007136880320279932,11.015922173604116,0.029480436809521206,3.202416018621103,0.022644345827096825,4.487288828607317
363,0.007128946371022869,11.044364883377028,0.029342585080322857,3.2096985016499198,0.02252121913348384,4.497309428435546
364,0.0071219787210381694,11.072807593149943,0.02920784150626058,3.2169809846787363,0.022400415675563827,4.507330028263776
365,0.007115962101567791,11.101250302922857,0.029076149505373575,3.224263467707553,0.02228189764185333,4.5173506280920055
366,0.007110881171327944,11.12969301269577,0.028947452999572108,3.2315459507363697,0.022165627540695496,4.527371227920234
367,0.0071067205177558004,11.158135722468684,0.02882169640476063,3.2388284337651863,0.022051568198633277,4.537391827748464
368,0.007103464658391501,11.186578432241598,0.028698824621398146,3.2461109167940028,0.02193968275884496,4.547412427576694
369,0.00710109804239331,11.215021142014512,0.02857878302549808,3.2533933998228193,0.0218299346796432,4.557433027404922
370,0.007099605052183634,11.243463851787425,0.02846151746006928,3.2606758828516362,0.021722287733038574,4.567453627233152
371,0.0070989700052235295,11.271906561560339,0.028346974226999666,3.2679583658804527,0.021616706003368805,4.577474227061382
372,0.007099177155913325,11.300349271333253,0.028235100079382555,3.2752408489092693,0.02151315388599407,4.5874948268896105
373,0.007100210697616829,11.328791981106166,0.028125842214286163,3.2825233319380858,0.021411596086058908,4.59751542671784
374,0.007102054764806579,11.35723469087908,0.028019148265965195,3.2898058149669027,0.021311997617321457,4.60753602654607
375,0.007104693435327532,11.385677400651995,0.027914966299513885,3.2970882979957192,0.021214323801049928,4.617556626374299
376,0.007108110732776442,11.414120110424909,0.02781324480495815,3.3043707810245357,0.02111854026498634,4.627577226202529
377,0.0071122906289942545,11.442562820197821,0.027713932691785313,3.3116532640533523,0.02102461294237783,4.637597826030758
378,0.007117217046668666,11.471005529970736,0.027616979283908077,3.318935747082169,0.02093250807107478,4.647618425858987
379,0.0071228738620439875,11.49944823974365,0.027522334315059915,3.3262182301109857,0.02084219219269581,4.657639025687217
380,0.0071292449077354145,11.527890949516562,0.02742994792461792,3.3335007131398022,0.02075363215185894,4.667659625515446
381,0.007136313975644727,11.556333659289477,0.027339770653849037,3.3407831961686187,0.02066679509547817,4.677680225343676
382,0.007144064819974394,11.584776369062391,0.027251753442575098,3.3480656791974357,0.020581648472125028,4.6877008251719054
383,0.0071524811603370635,11.613219078835305,0.02716584762625137,3.355348162226252,0.02049816003145378,4.697721425000134
384,0.007161546684957263,11.641661788608218,0.02708200493345339,3.3626306452550687,0.020416297823689526,4.707742024828364
385,0.007171245053962257,11.670104498381132,0.02700017748376608,3.3699131282838857,0.020336030199178054,4.717762624656594
386,0.0071815599027587745,11.698547208154046,0.02692031778606871,3.377195611312702,0.020257325807995972,4.727783224484822
387,0.007192474845492504,11.726989917926959,0.02684237873720938,3.3844780943415187,0.020180153599619936,4.737803824313052
388,0.007203973478586979,11.755432627699873,0.026766313621061664,3.391760577370335,0.02010448282265346,4.747824424141282
389,0.007216039384358677,11.783875337472788,0.02669207610795634,3.399043060399152,0.02003028302460968,4.7578450239695105
390,0.007228656134704954,11.812318047245702,0.026619620254480204,3.4063255434279687,0.01995752405174835,4.767865623797741
391,0.007241807294861499,11.840760757018614,0.026548900503634315,3.413608026456785,0.01988617604896556,4.77788622362597
392,0.007255476427225939,11.869203466791529,0.026479871685343107,3.4208905094856017,0.019816209459733843,4.787906823454199
393,0.007269647095244194,11.897646176564443,0.026412489017305883,3.4281729925144186,0.019747595026091202,4.797927423282429
394,0.007284302867356234,11.926088886337356,0.02634670810618189,3.435455475543235,0.019680303788676877,4.807948023110658
395,0.007299427320997721,11.95453159611027,0.026282484949099696,3.4427379585720517,0.01961430708681149,4.817968622938888
396,0.007315004046654191,11.982974305883184,0.026219775935481773,3.450020441600868,0.019549576558619865,4.827989222767117
397,0.007331016651964254,12.011417015656097,0.026158537849174473,3.457302924629685,0.01948608414119383,4.838009822595346
398,0.007347448765868413,12.039859725429011,0.026098727870873847,3.4645854076585016,0.01942380207079308,4.848030422423576
399,0.007364284042799982,12.068302435201925,0.02604030358083706,3.471867890687318,0.019362702883081465,4.858051022251805
400,0.007381506166914661,12.09674514497484,0.02598322296186961,3.4791503737161347,0.019302759413396462,4.868071622080034
401,0.007399098856355266,12.125187854747752,0.025927444402577583,3.4864328567449516,0.019243944797049228,4.878092221908264
402,0.007417045867548173,12.153630564520666,0.025872926700874946,3.493715339773768,0.019186232469652863,4.8881128217364935
403,0.007435330999527929,12.18207327429358,0.02581962906773481,3.5009978228025846,0.01912959616747628,4.898133421564723
404,0.007453938098286648,12.210515984066493,0.025767511131174273,3.5082803058314016,0.019074009927820986,4.908154021392952
405,0.007472851061144628,12.238958693839407,0.025716532940461667,3.515562788860218,0.01901944808941838,4.918174621221182
406,0.0074920538411387865,12.267401403612322,0.025666654970535593,3.5228452718890346,0.018965885292844643,4.928195221049411
407,0.007511530451425432,12.295844113385236,0.025617838126624347,3.530127754917851,0.018913296480950834,4.93821582087764
408,0.0075312649696939495,12.324286823158149,0.025570043749054756,3.537410237946668,0.018861656899305187,4.94823642070587
409,0.007551241542587935,12.352729532931063,0.02552323361823936,3.5446927209754846,0.018810942096645213,4.9582570205340994
410,0.00757144439013041,12.381172242703977,0.025477369959830326,3.551975204004301,0.018761127925336577,4.968277620362328
411,0.007591857810149668,12.40961495247689,0.0254324154500292,3.5592576870331176,0.018712190541836166,4.978298220190558
412,0.007612466182702451,12.438057662249804,0.025388333221040896,3.5665401700619346,0.018664106407156728,4.988318820018788
413,0.007633253974490972,12.466500372022718,0.025345086866660597,3.573822653090751,0.01861685228732999,4.998339419847017
414,0.007654205743270602,12.494943081795633,0.02530264044798237,3.5811051361195676,0.018570405253865795,5.008360019675246
415,0.007675306142244819,12.523385791568545,0.025260958499217917,3.588387619148384,0.01852474268420447,5.018380619503476
416,0.00769653992444413,12.55182850134146,0.025220006033614305,3.595670102177201,0.018479842262159558,5.028401219331705
417,0.007717891947085771,12.580271211114374,0.02517974854945919,3.6029525852060176,0.01843568197834834,5.038421819159934
418,0.007739347175910933,12.608713920887286,0.02514015203616223,3.610235068234834,0.01839224013060732,5.048442418988164
419,0.007760890689496307,12.6371566306602,0.02510118298040164,3.6175175512636506,0.01834949532439012,5.0584630188163935
420,0.007782507683536829,12.665599340433115,0.02506280837232438,3.6248000342924676,0.018307426473144928,5.068483618644623
421,0.007804183475096469,12.694042050206027,0.02502499571178893,3.632082517321284,0.01826601279866908,5.078504218472852
422,0.007825903506824028,12.722484759978942,0.024987713014639684,3.6393650003501006,0.0182252338314379,5.088524818301082
423,0.00784765335113083,12.750927469751856,0.024950928819001704,3.6466474833789175,0.01818506941090549,5.098545418129311
424,0.00786941871432738,12.77937017952477,0.024914612191585046,3.653929966407734,0.018145499685774648,5.10856601795754
425,0.007891185440715995,12.807812889297683,0.024878732733987784,3.6612124494365506,0.01810650511423365,5.11858661778577
426,0.00791293951663648,12.836255599070597,0.024843260588986858,3.668494932465367,0.018068066464157175,5.128607217613999
427,0.007934667074461985,12.864698308843511,0.024808166446806314,3.675777415494184,0.01803016481326915,5.138627817442229
428,0.007956354396542253,12.893141018616424,0.024773421551352103,3.6830598985230005,0.017992781549264977,5.148648417270458
429,0.00797798791909144,12.921583728389338,0.02473899770640321,3.690342381551817,0.017955898369890838,5.1586690170986875
430,0.007999554236017788,12.950026438162253,0.024704867281748748,3.6976248645806336,0.017919497282977877,5.168689616926917
431,0.008021040102692509,12.978469147935167,0.024671003219260818,3.7049073476094505,0.01788356060642882,5.178710216755146
432,0.008042432439655226,13.00691185770808,0.024637379038893084,3.712189830638267,0.01784807096815502,5.188730816583376
433,0.008063718336253405,13.035354567480994,0.024603968844595148,3.7194723136670835,0.017813011305961763,5.198751416411605
434,0.0080848850542133,13.063797277253908,0.024570747330133,3.7267547966959,0.017778364867379607,5.208772016239835
435,0.008105920031139876,13.09223998702682,0.024537689784805892,3.734037279724717,0.017744115209440022,5.218792616068064
436,0.008126810883943444,13.120682696799735,0.02450477209905025,3.7413197627535335,0.01771024619839307,5.228813215896293
437,0.0081475454121905,13.149125406572649,0.02447197076992114,3.74860224578235,0.01767674200936547,5.238833815724523
438,0.008168111601376636,13.177568116345563,0.024439262906442404,3.7558847288111665,0.01764358712595709,5.248854415552752
439,0.008188497626119211,13.206010826118476,0.024406626234816285,3.7631672118399835,0.017610766339774226,5.258875015380982
440,0.008208691853267685,13.23445353589139,0.024374039103483996,3.7704496948688,0.017578264749897862,5.268895615209211
441,0.008228682844929454,13.262896245664304,0.024341480488028252,3.7777321778976165,0.017546067762285313,5.278916215037441
442,0.008248459361409223,13.291338955437217,0.024308929995909695,3.7850146609264335,0.017514161089103916,5.28893681486567
443,0.008268010364059922,13.319781665210131,0.024276367871028787,3.79229714395525,0.017482530747994898,5.298957414693899
444,0.008287325018043249,13.348224374983046,0.024243774998105084,3.7995796269840665,0.017451163061266504,5.308978014522129
445,0.008306392694998025,13.376667084755958,0.024211132906866103,3.806862110012883,0.017420044655014663,5.318998614350358
446,0.00832520297561464,13.405109794528872,0.024178423776038044,3.8141445930417,0.017389162458170147,5.3290192141785875
447,0.008343745652113753,13.433552504301787,0.024145630437130947,3.8214270760705165,0.017358503701471087,5.339039814006817
448,0.008362010730627822,13.461995214074701,0.02411273637801087,3.828709559099333,0.01732805591635972,5.349060413835046
449,0.00837998843348371,13.490437923847614,0.024079725746252143,3.8359920421281495,0.017297806933802222,5.359081013663276
450,0.008397669201385011,13.518880633620528,0.024046583352262837,3.8432745251569664,0.01726774488303101,5.369101613491505
451,0.0084150436954926,13.547323343393442,0.02401329467217655,3.850557008185783,0.017237858190208392,5.379122213319735
452,0.00843210279940213,13.575766053166355,0.023979845850504333,3.8578394912145995,0.01720813557701095,5.389142813147964
453,0.008448837621017141,13.604208762939269,0.02394622370254026,3.865121974243416,0.017178566059133944,5.399163412976193
454,0.008465239494316592,13.632651472712183,0.02391241571651481,3.872404457272233,0.017149138944715172,5.409184012804423
455,0.008481299981015733,13.661094182485098,0.02387841005549005,3.8796869403010494,0.017119843832677766,5.419204612632652
456,0.00849701087211921,13.68953689225801,0.02384419555899114,3.886969423329866,0.01709067061099138,5.4292252124608815
457,0.008512364189365466,13.717979602030924,0.023809761744368628,3.8942519063586825,0.017061609454851745,5.439245812289111
458,0.00852735218656146,13.746422311803839,0.0237750988078865,3.9015343893874994,0.01703265082477792,5.449266412117341
459,0.008541967350806971,13.774865021576751,0.023740197625530944,3.908816872416316,0.017003785464627455,5.45928701194557
460,0.008556202403607679,13.803307731349665,0.023705049753535122,3.9160993554451324,0.016975004399529075,5.469307611773799
461,0.008570050301876297,13.83175044112258,0.023669647428615326,3.9233818384739494,0.01694629893373309,5.479328211602029
462,0.008583504238821255,13.860193150895494,0.023633983567914418,3.930664321502766,0.016917660648379528,5.489348811430258
463,0.008596557644722289,13.888635860668407,0.02359805176864837,3.9379468045315824,0.016889081399184103,5.499369411258487
464,0.008609204187592574,13.917078570441321,0.023561846307451978,3.945229287560399,0.016860553314042417,5.509390011086717
465,0.008621437773726974,13.945521280214235,0.02352536213942035,3.952511770589216,0.016832068790552584,5.519410610914947
466,0.00863325254813609,13.973963989987148,0.023488594896842546,3.9597942536180324,0.01680362049345674,5.529431210743176
467,0.008644642894865936,14.002406699760062,0.023451540887624363,3.967076736646849,0.01677520135200196,5.539451810571405
468,0.008655603437203016,14.030849409532976,0.023414197093397253,3.9743592196756654,0.016746804557221186,5.549472410399635
469,0.008666129037764798,14.05929211930589,0.02337656116731069,3.9816417027044824,0.016718423559134696,5.559493010227864
470,0.008676214798475523,14.087734829078803,0.023338631431505535,3.988924185733299,0.016690052063872987,5.569513610056093
471,0.008685856060427466,14.116177538851717,0.023300406874266003,3.9962066687621154,0.01666168403072188,5.579534209884323
472,0.008695048403627755,14.144620248624632,0.023261887146848483,4.003489151790932,0.016633313669090637,5.589554809712553
473,0.008703787646631024,14.173062958397544,0.02322307255998516,4.010771634819749,0.016604935435404256,5.5995754095407815
474,0.008712069846058124,14.201505668170459,0.023183964080060956,4.018054117848566,0.0165765440299207,5.609596009369011
475,0.00871989129600137,14.229948377943373,0.02314456332496257,4.025336600877382,0.016548134393474558,5.619616609197241
476,0.00872724852731664,14.258391087716285,0.023104872559598467,4.032619083906199,0.016519701704148102,5.62963720902547
477,0.008734138306802969,14.2868337974892,0.02306489469108871,4.039901566935015,0.016491241373870973,5.639657808853699
478,0.008740557636270133,14.315276507262114,0.023024633263624417,4.047184049963832,0.01646274904495006,5.649678408681929
479,0.008746503751494938,14.343719217035028,0.022984092452996232,4.054466532992649,0.01643422058653084,5.659699008510159
480,0.008751974121066961,14.37216192680794,0.022943277060791478,4.061749016021466,0.016405652090991693,5.669719608338387
481,0.008756966445124505,14.400604636580855,0.022902192508260307,4.069031499050282,0.016377039870272742,5.679740208166617
482,0.008761478653981676,14.42904734635377,0.02286084482985113,4.076313982079098,0.016348380452140945,5.689760807994847
483,0.008765508906647557,14.457490056126682,0.022819240666415573,4.083596465107915,0.016319670576392973,5.6997814078230755
484,0.008769055589238435,14.485932765899596,0.022777387258084078,4.090878948136732,0.016290907190997694,5.709802007651305
485,0.00877211731328421,14.51437547567251,0.02273529243681286,4.098161431165549,0.016262087448180244,5.719822607479535
486,0.008774692913930161,14.542818185445425,0.02269296461860357,4.105443914194365,0.01623320870044917,5.7298432073077645
487,0.008776781448035256,14.571260895218337,0.02265041279539708,4.112726397223181,0.01620426849656906,5.739863807135993
488,0.00877838219216828,14.599703604991252,0.02260764652664307,4.120008880251998,0.016175264577480277,5.749884406964223
489,0.008779494640503234,14.628146314764166,0.02256467593054732,4.127291363280815,0.01614619487216808,5.759905006792453
490,0.008780118502615286,14.656589024537078,0.022521511674998818,4.134573846309632,0.016117057493483054,5.769925606620681
491,0.008780253701178894,14.685031734309993,0.022478164968179122,4.141856329338448,0.016087850733915235,5.779946206448911
492,0.008779900369569554,14.713474444082907,0.02243464754885654,4.149138812367265,0.016058573061323873,5.789966806277141
493,0.008779058849370833,14.741917153855821,0.02239097167636787,4.156421295396081,0.016029223114625346,5.79998740610537
494,0.00877772968778835,14.770359863628734,0.022347150120290864,4.163703778424898,0.01599979969944127,5.810008005933599
495,0.008775913634972437,14.798802573401648,0.022303196149810727,4.170986261453715,0.015970301783709437,5.820028605761829
496,0.00877361164125124,14.827245283174562,0.022259123522783912,4.178268744482532,0.01594072849325969,5.830049205590059
497,0.008770824854276193,14.855687992947475,0.022214946474503273,4.185551227511348,0.015911079107357392,5.840069805418287
498,0.008767554616081653,14.88413070272039,0.022170679706168237,4.192833710540164,0.015881353054216767,5.850090405246517
499,0.008763802460060767,14.912573412493304,0.02212633837306445,4.200116193568981,0.015851549906486805,5.860111005074747
500,0.008759570107859533,14.941016122266216,0.022081938072456935,4.207398676597798,0.015821669376712137,5.8701316049029755
501,0.00875485946619111,14.96945883203913,0.022037494831201803,4.214681159626615,0.015791711312771434,5.880152204731205
502,0.00874967262357254,14.997901541812045,0.021993025093080987,4.221963642655431,0.01576167569329615,5.890172804559435
503,0.008744011846986033,15.026344251584959,0.0219485457058653,4.229246125684248,0.015731562623071845,5.9001934043876645
504,0.00873787957846702,15.054786961357872,0.021904073908110982,4.236528608713064,0.01570137232842521,5.910214004215893
505,0.008731278431621277,15.083229671130786,0.021859627315695213,4.243811091741881,0.015671105152599025,5.920234604044123
506,0.008724211188073394,15.1116723809037,0.021815223908096384,4.251093574770698,0.01564076155111816,5.930255203872353
507,0.008716680793848991,15.140115090676613,0.021770882014424946,4.258376057799515,0.015610342087148949,5.940275803700581
508,0.008708690355693027,15.168557800449527,0.021726620299211026,4.265658540828331,0.015579847426854986,5.950296403528811
509,0.008700243137326725,15.197000510222441,0.021682457747955096,4.272941023857147,0.015549278334751926,5.960317003357041
510,0.008691342555645513,15.225443219995356,0.02163841365244827,4.280223506885964,0.015518635669064066,5.97033760318527
511,0.008681992176860552,15.253885929768268,0.021594507595868978,4.287505989914781,0.015487920377085546,5.980358203013499
512,0.008672195712586404,15.282328639541182,0.02155075943766288,4.294788472943598,0.015457133490548853,5.990378802841729
513,0.008661957015877438,15.310771349314097,0.021507189298213335,4.302070955972414,0.015426276121003502,6.0003994026699585
514,0.008651280077215589,15.33921405908701,0.021463817543309532,4.309353439001231,0.015395349455207624,6.010420002498187
515,0.008640169020452119,15.367656768859923,0.021420664768420004,4.316635922030047,0.01536435475053527,6.020440602326417
516,0.008628628098706126,15.396099478632838,0.021377751782779193,4.323918405058864,0.01533329333040216,6.030461202154647
517,0.008616661690222465,15.424542188405752,0.021335099593294934,4.331200888087681,0.015302166579712813,6.040481801982876
518,0.008604274294191819,15.452984898178665,0.021292729388285015,4.338483371116498,0.01527097594033161,6.050502401811105
519,0.008591470526535765,15.481427607951579,0.021250662521051067,4.345765854145314,0.01523972290658075,6.060523001639335
520,0.008578255115659543,15.509870317724493,0.021208920493298204,4.35304833717413,0.015208409020767737,6.070543601467564
521,0.008564632898175384,15.538313027497406,0.02116752493840909,4.360330820202947,0.015177035868745204,6.080564201295793
522,0.008550608814599249,15.56675573727032,0.021126497604581292,4.367613303231764,0.015145605075505766,6.090584801124023
523,0.008536187905023761,15.595198447043234,0.021085860337836687,4.374895786260581,0.015114118300814616,6.100605400952253
524,0.008521375304770297,15.623641156816149,0.02104563506491228,4.382178269289397,0.015082577234882573,6.110626000780482
525,0.008506176240023009,15.652083866589061,0.021005843776041578,4.389460752318213,0.015050983594082214,6.120646600608711
526,0.008490596023447757,15.680526576361975,0.020966508507636,4.39674323534703,0.015019339116709772,6.130667200436941
527,0.008474640049798806,15.70896928613489,0.020927651324876003,4.404025718375847,0.014987645558795388,6.14068780026517
528,0.008458313791516204,15.737411995907802,0.020889294304221415,4.411308201404664,0.014955904689964333,6.150708400093399
529,0.008441622794316737,15.765854705680717,0.02085145951585124,4.41859068443348,0.014924118289351671,6.160728999921629
530,0.008424572672781452,15.79429741545363,0.020814169006042448,4.425873167462297,0.01489228814157306,6.1707495997498585
531,0.008407169105942539,15.822740125226543,0.020777444779498448,4.433155650491113,0.014860416032753981,6.180770199578088
532,0.008389417832872595,15.851182834999458,0.02074130878163702,4.44043813351993,0.01482850374661998,6.190790799406317
533,0.008371324648279152,15.879625544772372,0.020705782880848397,4.447720616548747,0.014796553060650275,6.200811399234547
534,0.008352895398107367,15.908068254545286,0.020670888850733857,4.455003099577564,0.014764565742297151,6.210831999062776
535,0.008334135975153764,15.936510964318199,0.020636648352335512,4.46228558260638,0.014732543545273414,6.220852598891005
536,0.008315052314693958,15.964953674091113,0.020603082916367883,4.469568065635196,0.014700488205910175,6.230873198719235
537,0.008295650390127213,15.993396383864027,0.020570213925462186,4.476850548664013,0.014668401439587345,6.240893798547464
538,0.008275936208640708,16.02183909363694,0.020538062596434214,4.48413303169283,0.014636284937238812,6.250914398375693
539,0.008255915806896365,16.050281803409852,0.02050664996258662,4.491415514721647,0.014604140361934602,6.260934998203923
540,0.00823559524674306,16.07872451318277,0.020475996856056874,4.498697997750463,0.01457196934554203,6.2709555980321525
541,0.00821498061095707,16.10716722295568,0.020446123890221886,4.50598048077928,0.014539773485467943,6.280976197860382
542,0.008194077999013475,16.135609932728595,0.020417051442170455,4.513262963808096,0.014507554341483937,6.290996797688611
543,0.008172893522891378,16.16405264250151,0.020388799635254858,4.520545446836913,0.01447531343263648,6.301017397516841
544,0.008151433302915562,16.192495352274424,0.020361388321732808,4.52782792986573,0.01444305223424395,6.31103799734507
545,0.008129703463637453,16.22093806204734,0.020334837065511136,4.5351104128945465,0.014410772174982154,6.321058597173299
546,0.008107710129757906,16.24938077182025,0.020309165125002436,4.542392895923363,0.0143784746340602,6.331079197001529
547,0.008085459422094585,16.277823481593167,0.020284391436106282,4.549675378952179,0.01434616093848843,6.341099796829758
548,0.008062957453596493,16.306266191366078,0.020260534595326122,4.556957861980996,0.014313832360439885,6.351120396657988
549,0.008040210325408251,16.334708901138992,0.020237612843033572,4.564240345009813,0.014281490114706996,6.361140996486217
550,0.008017224122986636,16.363151610911906,0.020215644046891138,4.5715228280386295,0.014249135356254833,6.371161596314447
551,0.007994004912271927,16.39159432068482,0.02019464568544515,4.578805311067446,0.01421676917787242,6.381182196142676
552,0.00797055873591647,16.420037030457735,0.02017463483190003,4.5860877940962625,0.014184392607923422,6.391202795970905
553,0.00794689160957287,16.448479740230646,0.020155628138085312,4.593370277125079,0.014152006608197426,6.401223395799135
554,0.00792300951824422,16.476922450003563,0.020137641818626838,4.600652760153896,0.014119612071863064,6.411243995627364
555,0.00789891841269862,16.505365159776474,0.02012069163533323,4.6079352431827125,0.014087209821524093,6.421264595455594
556,0.007874624205950271,16.53380786954939,0.020104792881809087,4.615217726211529,0.014054800607379396,6.431285195283823
557,0.007850132769809424,16.562250579322303,0.020089960368305876,4.6225002092403455,0.014022385105487967,6.4413057951120525
558,0.007825449931503175,16.590693289095217,0.020076208406821793,4.6297826922691625,0.013989963916139783,6.451326394940282
559,0.007800581470369404,16.61913599886813,0.020063550796461584,4.637065175297979,0.013957537562333233,6.461346994768511
560,0.007775533114625743,16.647578708641042,0.020052000809067105,4.6443476583267955,0.013925106488360024,6.471367594596741
561,0.007750310538215605,16.67602141841396,0.020041571175129808,4.651630141355612,0.0138926710584981,6.48138819442497
562,0.007724919357733285,16.70446412818687,0.02003227406999557,4.6589126243844285,0.013860231555813226,6.4914087942532
563,0.007699365129429775,16.732906837959785,0.02002412110037273,4.6661951074132455,0.013827788181069701,6.501429394081429
564,0.00767365334630134,16.7613495477327,0.02001712329115368,4.673477590442062,0.013795341051750601,6.511449993909658
565,0.007647789435262375,16.789792257505614,0.020011291072560625,4.6807600734708785,0.013762890201187998,6.521470593737888
566,0.007621778754404308,16.818234967278528,0.02000663426762548,4.6880425564996955,0.01373043557780328,6.531491193566117
567,0.007595626590342108,16.84667767705144,0.02000316208001417,4.6953250395285115,0.013697977044457842,6.5415117933943465
568,0.007569338155649892,16.875120386824353,0.020000883082205302,4.7026075225573285,0.013665514377914263,6.551532393222576
569,0.007542918586387135,16.903563096597267,0.01999980520403289,4.7098900055861455,0.013633047268407875,6.561552993050806
570,0.007516372939716781,16.93200580637018,0.019999935721602687,4.7171724886149615,0.013600575319328852,6.571573592879035
571,0.0074897061916165885,16.960448516143096,0.020001281246591743,4.7244549716437785,0.013568098047014423,6.581594192707264
572,0.0074629232346849475,16.98889122591601,0.020003847715940173,4.7317374546725945,0.013535614880651319,6.591614792535494
573,0.007436028876042248,17.017333935688924,0.020007640381944282,4.7390199377014115,0.013503125162287763,6.601635392363723
574,0.007409027835328953,17.045776645461835,0.02001266380275982,4.7463024207302285,0.01347062814695497,6.611655992191952
575,0.007381924742801246,17.07421935523475,0.02001892183332392,4.7535849037590445,0.013438123002897482,6.621676592020182
576,0.0073547241375252915,17.102662065007664,0.020026417616704147,4.7608673867878615,0.013405608811911858,6.631697191848412
577,0.007327430465670815,17.131104774780578,0.020035153575882692,4.768149869816678,0.013373084569793097,6.641717791676641
578,0.007300048078904792,17.159547484553492,0.020045131405983557,4.7754323528454945,0.0133405491868881,6.65173839150487
579,0.0072725812328859295,17.187990194326407,0.02005635206695051,4.7827148358743115,0.013308001488755395,6.6617589913331
580,0.007245034085860451,17.21643290409932,0.020068815776682954,4.7899973189031275,0.013275440216930204,6.671779591161329
581,0.007217410697359746,17.24487561387223,0.02008252200463689,4.7972798019319445,0.013242864029793995,6.681800190989558
582,0.007189715027000215,17.273318323645146,0.020097469465897813,4.804562284960761,0.013210271503547547,6.691820790817788
583,0.007161950933385736,17.30176103341806,0.020113656115731963,4.8118447679895775,0.013177661133286245,6.701841390646017
584,0.007134122173112853,17.330203743190975,0.020131079144622182,4.8191272510183945,0.013145031334176679,6.7118619904742465
585,0.007106232399878979,17.35864645296389,0.020149734973794346,4.826409734047211,0.013112380442733171,6.721882590302476
586,0.007078285163693557,17.387089162736803,0.020169619251239865,4.8336922170760275,0.013079706718192988,6.731903190130706
587,0.00705028391019223,17.415531872509717,0.020190726848239676,4.840974700104844,0.013047008343988776,6.741923789958935
588,0.0070222319800539185,17.443974582282628,0.02021305185639457,4.848257183133661,0.01301428342931693,6.751944389787164
589,0.0069941326085205474,17.472417292055543,0.020236587585166606,4.8555396661624775,0.012981530010800168,6.761964989615394
590,0.006965988925019226,17.500860001828457,0.020261326559935768,4.862822149191294,0.012948746054242923,6.771985589443623
591,0.0069378039528864574,17.52930271160137,0.020287260520575997,4.8701046322201105,0.012915929456477767,6.782006189271852
592,0.006909580609193955,17.557745421374285,0.02031438042055409,4.877387115248927,0.012883078047301249,6.792026789100082
593,0.006881321704675508,17.5861881311472,0.02034267642655467,4.884669598277744,0.012850189591497226,6.802047388928312
594,0.006853029943754348,17.614630840920114,0.020372137918634316,4.8919520813065605,0.012817261790946015,6.8120679887565405
595,0.006824707924670207,17.643073550693025,0.02040275349090722,4.899234564335377,0.012784292286817364,6.82208858858477
596,0.006796358139705356,17.67151626046594,0.020434510952764516,4.906517047364194,0.012751278661845267,6.832109188413
597,0.006767982975508778,17.699958970238853,0.020467397330629234,4.91379953039301,0.012718218442682621,6.842129788241229
598,0.006739584713517427,17.728401680011768,0.020501398870248107,4.921082013421827,0.01268510910233373,6.852150388069458
599,0.006711165530473649,17.756844389784682,0.0205365010395214,4.9283644964506435,0.01265194806266235,6.862170987897688
600,0.006682727499037584,17.785287099557596,0.0205726885318712,4.93564697947946,0.012618732696973287,6.872191587725918
601,0.0066542725884934035,17.81372980933051,0.020609945270148724,4.942929462508277,0.01258546033266514,6.882212187554146
602,0.006625802665548086,17.84217251910342,0.020648254411080164,4.950211945537093,0.012552128253952036,6.892232787382376
603,0.006597319495221409,17.870615228876336,0.020687598350250816,4.95749442856591,0.012518733704651968,6.902253387210606
604,0.006568824741825742,17.89905793864925,0.02072795872762632,4.964776911594727,0.012485273891039348,6.9122739870388346
605,0.006540319970034113,17.927500648422164,0.020769316433609877,4.972059394623543,0.012451745984759413,6.922294586867064
606,0.006511806646035029,17.95594335819508,0.020811651615633576,4.97934187765236,0.012418147125801946,6.932315186695294
607,0.006483286138772393,17.984386067967993,0.02085494368528169,4.986624360681177,0.012384474425531904,6.942335786523524
608,0.006454759721268806,18.012828777740907,0.020899171325943523,4.993906843709993,0.01235072496977433,6.952356386351752
609,0.006426228572030503,18.041271487513818,0.020944312500992678,5.00118932673881,0.012316895821951045,6.962376986179982
610,0.006397693776532068,18.069714197286732,0.020990344462489555,5.008471809767626,0.012282984026266496,6.972397586008212
611,0.0063691563287790335,18.098156907059646,0.02103724376040319,5.015754292796443,0.012248986610940083,6.9824181858364405
612,0.006340617132946389,18.12659961683256,0.021084986252348437,5.02303677582526,0.012214900591482386,6.99243878566467
613,0.006312077005091001,18.155042326605475,0.02113354711383361,5.030319258854076,0.01218072297401255,7.0024593854929
614,0.0062835366749358045,18.18348503637839,0.021182900849014145,5.037601741882893,0.012146450758614091,7.0124799853211295
615,0.006254996787723728,18.211927746151304,0.021233021301946334,5.04488422491171,0.012112080942726467,7.022500585149358
616,0.006226457906139034,18.240370455924214,0.021283881668335704,5.052166707940526,0.012077610524569545,7.032521184977588
617,0.006197920512293909,18.26881316569713,0.02133545450777393,5.059449190969343,0.01204303650659835,7.042541784805818
618,0.006169385009778026,18.297255875470043,0.021387711756457414,5.066731673998159,0.01200835589898515,7.052562384634046
619,0.006140851725768663,18.325698585242957,0.021440624740380925,5.074014157026976,0.011973565723126115,7.062582984462276
620,0.006112320913199027,18.35414129501587,0.021494164188998712,5.081296640055793,0.01193866301516988,7.072603584290506
621,0.00608379275298239,18.382584004788786,0.021548300249345564,5.088579123084609,0.01190364482956496,7.0826241841187345
622,0.0060552673562895174,18.411026714561697,0.02160300250060962,5.095861606113426,0.01186850824262335,7.092644783946964
623,0.006026744766876884,18.43946942433461,0.021658239969148386,5.103144089142243,0.011833250356097471,7.102665383775194
624,0.0059982249634631755,18.467912134107525,0.021713981143939434,5.110426572171059,0.01179786830076752,7.1126859836034235
625,0.0059697078621514495,18.49635484388044,0.02177019399245613,5.117709055199876,0.011762359240036522,7.122706583431652
626,0.005941193318894405,18.524797553653354,0.02182684597695925,5.124991538228693,0.011726720373530175,7.132727183259882
627,0.005912681132000083,18.553240263426268,0.021883904071194307,5.132274021257509,0.01169094894069869,7.142747783088112
628,0.0058841710446753395,18.581682973199182,0.02194133477748453,5.139556504286326,0.011655042224417798,7.15276838291634
629,0.0058556627476044855,18.610125682972093,0.021999104144208664,5.146838987315142,0.011618997554586098,7.16278898274457
630,0.005827155881560285,18.638568392745007,0.02205717778365298,5.154121470343959,0.011582812311716024,7.1728095825728
631,0.00579865004004469,18.66701110251792,0.02211552089022594,5.161403953372776,0.011546483930515513,7.182830182401029
632,0.00577014477195654,18.695453812290836,0.022174098259024198,5.168686436401592,0.01151000990345776,7.192850782229258
633,0.005741639584283501,18.72389652206375,0.02223287430473793,5.175968919430409,0.011473387784336148,7.202871382057488
634,0.005713133944815477,18.752339231836665,0.0222918130808834,5.183251402459226,0.011436615191801789,7.212891981885718
635,0.005684627284876778,18.78078194160958,0.022350878299350226,5.190533885488042,0.011399689812880837,7.222912581713946
636,0.005656119002074265,18.80922465138249,0.022410033350250755,5.197816368516859,0.011362609406468894,7.232933181542176
637,0.005627608463058701,18.837667361155404,0.022469241322058343,5.205098851545675,0.011325371806799975,7.242953781370406
638,0.005599095006296629,18.86611007092832,0.022528465022021507,5.212381334574492,0.01128797492688723,7.252974381198635
639,0.005570577944849914,18.894552780701233,0.02258766699684016,5.219663817603309,0.01125041676193296,7.262994981026864
640,0.005542056569160341,18.922995490474147,0.022646809553590417,5.226946300632125,0.011212695392705222,7.273015580855094
641,0.005513530149836428,18.95143820024706,0.022705854780883904,5.234228783660942,0.011174808988878649,7.2830361806833235
642,0.005484997940439841,18.979880910019975,0.022764764570247217,5.241511266689759,0.011136755812336844,7.293056780511552
643,0.00545645918026863,19.008323619792886,0.022823500637707356,5.248793749718575,0.011098534220433895,7.303077380339782
644,0.005427913097134675,19.0367663295658,0.02288202454556838,5.256076232747392,0.011060142669212713,7.313097980168012
645,0.005399358910132655,19.065209039338715,0.02294029772436446,5.263358715776209,0.011021579716577636,7.323118579996241
646,0.005370795832397929,19.09365174911163,0.022998281494974467,5.270641198805025,0.010982844025419058,7.33313917982447
647,0.0053422230738506965,19.122094458884543,0.02305593709088291,5.277923681833842,0.010943934366687735,7.3431597796527
648,0.005313639843923923,19.150537168657458,0.023113225680571926,5.285206164862658,0.010904849622416612,7.353180379480929
649,0.005285045354272403,19.178979878430372,0.02317010839002893,5.292488647891475,0.010865588788687755,7.363200979309158
650,0.005256438821460575,19.207422588203283,0.02322654632535437,5.299771130920292,0.010826150978542459,7.373221579137388
651,0.005227819469626488,19.235865297976197,0.023282500595453996,5.307053613949108,0.010786535424832272,7.3832421789656175
652,0.0051991865331196185,19.26430800774911,0.023337932334799843,5.314336096977925,0.01074674148300892,7.393262778793847
653,0.005170539259110062,19.292750717522026,0.02339280272624406,5.321618580006742,0.010706768633851133,7.403283378622076
654,0.005141876910166781,19.32119342729494,0.02344707302386974,5.328901063035558,0.01066661648612635,7.413303978450306
655,0.005113198766802653,19.349636137067854,0.023500704575862855,5.336183546064375,0.010626284779185575,7.423324578278535
656,0.005084504129984019,19.37807884684077,0.023553658847389098,5.343466029093191,0.01058577338548926,7.433345178106764
657,0.005055792323602577,19.40652155661368,0.02360589744345979,5.350748512122008,0.0105450823130627,7.443365777934994
658,0.00502706269690743,19.434964266386594,0.02365738213177065,5.358030995150825,0.010504211707879052,7.453386377763223
659,0.004998314626895294,19.463406976159508,0.023708074865497503,5.365313478179641,0.01046316185616832,7.463406977591453
660,0.004969547520656698,19.491849685932422,0.02375793780603274,5.372595961208458,0.010421933186650741,7.473427577419682
661,0.004940760817676346,19.520292395705336,0.02380693334564658,5.379878444237275,0.010380526272692968,7.483448177247912
662,0.004911953992085615,19.54873510547825,0.023855024130057127,5.387160927266091,0.010338941834385591,7.493468777076141
663,0.0048831265548654,19.577177815251165,0.023902173080893364,5.394443410294908,0.010297180740540547,7.50348937690437
664,0.004854278055997508,19.605620525024076,0.0239483434180349,5.401725893323725,0.010255244010606996,7.5135099767326
665,0.0048254080865628565,19.63406323479699,0.023993498681813146,5.409008376352541,0.010213132816504508,7.523530576560829
666,0.004796516280784866,19.662505944569904,0.024037602755057796,5.416290859381358,0.010170848484372117,7.533551176389058
667,0.004767602318016384,19.69094865434282,0.024080619884973176,5.423573342410174,0.010128392496232192,7.543571776217288
668,0.004738665924668714,19.719391364115733,0.024122514704829068,5.430855825438991,0.010085766491568001,7.5535923760455175
669,0.004709706876081208,19.747834073888647,0.024163252255450348,5.438138308467808,0.010042972268813831,7.563612975873747
670,0.004680724998330106,19.77627678366156,0.02420279800649064,5.445420791496624,0.01000001178675677,7.573633575701976
671,0.00465172016997531,19.804719493434472,0.024241117877474554,5.452703274525441,0.009956887165849122,7.583654175530206
672,0.0046226923237437986,19.833162203207387,0.024278178258593817,5.459985757554258,0.009913600689430757,7.593674775358435
673,0.004593641448148627,19.8616049129803,0.024313946031242536,5.467268240583074,0.009870154804860391,7.603695375186664
674,0.004564567589042331,19.890047622753215,0.02434838858827722,5.474550723611891,0.009826552124555202,7.613715975014894
675,0.004535470851103763,19.91849033252613,0.024381473853986885,5.481833206640707,0.00978279542693815,7.623736574843123
676,0.004506351399257433,19.946933042299044,0.024413170303759703,5.489115689669524,0.009738887657292214,7.633757174671353
677,0.004477209460024494,19.975375752071955,0.024443446983431816,5.496398172698341,0.009694831928521217,7.643777774499582
678,0.004448045322804554,20.00381846184487,0.024472273528305107,5.503680655727157,0.009650631521816635,7.6537983743278115
679,0.004418859341087675,20.032261171617783,0.024499620181820374,5.510963138755974,0.009606289887230017,7.663818974156041
680,0.004389651933595866,20.060703881390697,0.024525457813872786,5.518245621784791,0.009561810644150648,7.67383957398427
681,0.004360423585353538,20.089146591163612,0.024549757938757043,5.525528104813607,0.009517197581688236,7.6838601738125
682,0.00433117484868647,20.117589300936526,0.024572492732729483,5.532810587842424,0.009472454658960336,7.693880773640729
683,0.004301906344148862,20.14603201070944,0.024593635051175015,5.540093070871241,0.009427586005284322,7.703901373468959
684,0.004272618761378134,20.17447472048235,0.024613158445366972,5.547375553900057,0.009382595920273915,7.713921973297188
685,0.004243312859877281,20.202917430255265,0.024631037178808338,5.554658036928874,0.00933748887384013,7.723942573125417
686,0.004213989469724567,20.23136014002818,0.024647246243142927,5.56194051995769,0.00929226950609672,7.733963172953647
687,0.004184649492210464,20.259802849801094,0.024661761373625832,5.569223002986507,0.009246942627170174,7.743983772781876
688,0.004155293900401828,20.28824555957401,0.02467455906414232,5.576505486015324,0.009201513216914373,7.7540043726101056
689,0.004125923739633381,20.316688269346923,0.02468561658176509,5.58378796904414,0.009155986424530234,7.764024972438335
690,0.0040965401279265635,20.345130979119837,0.0246949119808401,5.591070452072957,0.009110367568090362,7.774045572266565
691,0.004067144256336052,20.373573688892748,0.02470242411659129,5.598352935101774,0.009064662133969316,7.784066172094794
692,0.004037737389224092,20.402016398665662,0.02470813265823521,5.60563541813059,0.009018875776179564,7.794086771923023
693,0.004008320864463098,20.430459108438576,0.024712018101596893,5.612917901159407,0.008973014315613736,7.804107371751253
694,0.003978896093566856,20.45890181821149,0.0247140617812185,5.620200384188223,0.008927083739193585,7.814127971579482
695,0.003949464561750827,20.487344527984405,0.0247142458819529,5.62748286721704,0.008881090198926198,7.8241485714077115
696,0.003920027827922096,20.51578723775732,0.024712553450034723,5.634765350245857,0.008835040010867948,7.834169171235941
697,0.003890587524599581,20.544229947530233,0.024708968403621558,5.642047833274673,0.008788939653996962,7.844189771064171
698,0.003861145357765173,20.572672657303144,0.024703475542798937,5.64933031630349,0.008742795768994635,7.8542103708924
699,0.003831703106646489,20.60111536707606,0.02469606055904248,5.656612799332307,0.008696615156936954,7.864230970720629
700,0.0038022626234321625,20.629558076848973,0.024686710044131643,5.663895282361123,0.008650404777896482,7.874251570548859
701,0.003772825832920371,20.658000786621887,0.024675411498509447,5.67117776538994,0.008604171749455691,7.884272170377088
702,0.003743394732101636,20.6864434963948,0.02466215333908339,5.678460248418757,0.008557923345132492,7.894292770205317
703,0.00371397138967678,20.714886206167716,0.024646924906462777,5.685742731447573,0.008511666992719063,7.904313370033547
704,0.0036845579455111396,20.74332891594063,0.024629716471628597,5.69302521447639,0.008465410272534573,7.914333969861776
705,0.00365515661002605,20.77177162571354,0.024610519242032086,5.700307697505206,0.008419160915593134,7.9243545696900055
706,0.003625769663528733,20.800214335486455,0.024589325367118872,5.707590180534023,0.00837292680168775,7.934375169518235
707,0.003596399455481834,20.82865704525937,0.024566127943275874,5.71487266356284,0.008326715957391371,7.944395769346465
708,0.0035670484037137198,20.857099755032284,0.024540921018198585,5.722155146591656,0.008280536553976247,7.954416369174694
709,0.0035377189935708957,20.885542464805198,0.024513699594677,5.729437629620473,0.008234396905252522,7.964436969002923
710,0.0035084137770138055,20.913985174578112,0.0244844596337985,5.73672011264929,0.008188305465327422,7.974457568831153
711,0.0034791353716573615,20.942427884351027,0.024453198057566943,5.744002595678106,0.00814227082628606,7.984478168659382
712,0.003449886459757644,20.970870594123937,0.024419912750937238,5.751285078706923,0.00809630171579515,7.994498768487611
713,0.0034206697871460964,20.99931330389685,0.024384602563265398,5.758567561735739,0.008050406994630875,8.00451936831584
714,0.0033914881621128147,21.027756013669766,0.024347267309174272,5.765850044764556,0.008004595654132142,8.01453996814407
715,0.003362344454240269,21.05619872344268,0.024307907768835946,5.773132527793373,0.007958876813580656,8.0245605679723
716,0.003333241593189086,21.084641433215594,0.024266525687671757,5.780415010822189,0.007913259717508852,8.034581167800528
717,0.003304182567437405,21.11308414298851,0.02422312377547172,5.787697493851006,0.00786775373293736,8.044601767628759
718,0.0032751704229753787,21.141526852761423,0.02417770570493551,5.794979976879823,0.00782236834654321,8.054622367456988
719,0.0032462082619563906,21.169969562534334,0.02413027610963723,5.802262459908639,0.007777113161760089,8.064642967285216
720,0.0032172992413066854,21.198412272307248,0.024080840581417216,5.809544942937456,0.007731997895812225,8.074663567113447
721,0.0031884465712949403,21.226854982080162,0.02402940566720392,5.816827425966273,0.0076870323766832305,8.084684166941678
722,0.003159653514063513,21.255297691853077,0.023975978865269868,5.824109908995089,0.0076422265400214115,8.094704766769905
723,0.003130923382122984,21.28374040162599,0.023920568620925692,5.831392392023906,0.0075975904259827694,8.104725366598135
724,0.0031022595368117053,21.312183111398905,0.023863184321656853,5.838674875052722,0.007553134176013619,8.114745966426366
725,0.0030736653867219936,21.34062582117182,0.02380383629170805,5.845957358081539,0.007508868029573867,8.124766566254593
726,0.0030451443860947352,21.36906853094473,0.0237425357861206,5.853239841110356,0.0074648023208025655,8.134787166082823
727,0.0030167000331840143,21.397511240717645,0.023679294984228605,5.860522324139172,0.007420947475127486,8.144807765911054
728,0.0029883358685935347,21.42595395049056,0.02361412698261985,5.867804807167989,0.007377314005819914,8.154828365739283
729,0.002960055473586513,21.454396660263473,0.02354704578756818,5.875087290196806,0.007333912510496274,8.164848965567511
730,0.002931862468370711,21.482839370036388,0.023478066306943948,5.882369773225622,0.007290753667568243,8.174869565395742
731,0.0029037605103603933,21.511282079809302,0.02340720434160978,5.889652256254439,0.0072478482326427795,8.18489016522397
732,0.0028757532924167943,21.539724789582213,0.023334476576309354,5.896934739283256,0.007205207034873559,8.1949107650522
733,0.002847844541068848,21.568167499355127,0.023259900570056852,5.904217222312072,0.007162840973265464,8.20493136488043
734,0.002820038014715843,21.59661020912804,0.023183494746035403,5.911499705340889,0.007120761012933653,8.214951964708659
735,0.0027923375018136364,21.625052918900955,0.02310527838101304,5.918782188369705,0.007078978181318651,8.224972564536888
736,0.002764746819046108,21.65349562867387,0.023025271594284892,5.926064671398522,0.0070375035643591415,8.234993164365118
737,0.0027372698094834894,21.681938338446784,0.022943495336150935,5.933347154427339,0.006996348302623954,8.245013764193347
738,0.0027099103407291405,21.7103810482197,0.02285997137593858,5.940629637456155,0.006955523587404744,8.255034364021576
739,0.0026826723030564247,21.73882375799261,0.022774722289579632,5.947912120484972,0.006915040656770931,8.265054963849806
740,0.0026555596075372155,21.767266467765523,0.022687771446752082,5.955194603513789,0.006874910791588551,8.275075563678035
741,0.0026285761841636154,21.795709177538438,0.022599142997596414,5.962477086542605,0.006835145311504324,8.285096163506264
742,0.0026017259799643857,21.824151887311352,0.02250886185901719,5.969759569571422,0.006795755570896629,8.295116763334494
743,0.002575012957117652,21.852594597084266,0.02241695370058062,5.977042052600238,0.006756752954794978,8.305137363162723
744,0.002548441091061265,21.88103730685718,0.022323444930018893,5.984324535629055,0.006718148874769228,8.315157962990952
745,0.0025220143686023578,21.909480016630095,0.02222836267835271,5.991607018657872,0.0066799547647903405,8.325178562819183
746,0.0024957367860274442,21.937922726403006,0.02213173478464298,5.998889501686688,0.006642182077064071,8.335199162647411
747,0.0024696123472145027,21.96636543617592,0.022033589780383493,6.006171984715505,0.006604842277838993,8.34521976247564
748,0.0024436450617483286,21.994808145948834,0.021933956873546462,6.013454467744322,0.006567946843190464,8.35524036230387
749,0.002417838943040568,22.02325085572175,0.02183286593229238,6.020736950773138,0.006531507254782068,8.3652609621321
750,0.002392198006455614,22.051693565494663,0.021730347468356514,6.028019433801955,0.006495534995605793,8.375281561960328
751,0.00236672626744368,22.080136275267577,0.021626432620124442,6.035301916830772,0.006460041545702525,8.385302161788559
752,0.002341427739682238,22.10857898504049,0.021521153135408547,6.042584399859588,0.006425038377864451,8.39532276161679
753,0.002316306433226996,22.137021694813402,0.021414541353938273,6.049866882888405,0.006390536953320493,8.405343361445016
754,0.0022913663526735344,22.165464404586317,0.02130663018957658,6.057149365917221,0.006356548717406423,8.415363961273247
755,0.0022666114953307313,22.19390711435923,0.021197453112275323,6.064431848946038,0.006323085095221121,8.425384561101477
756,0.002242045849406988,22.222349824132145,0.02108704412978229,6.071714331974855,0.006290157487270153,8.435405160929704
757,0.0022176733922102767,22.25079253390506,0.020975437769112808,6.078996815003671,0.006257777265098248,8.445425760757935
758,0.0021934980883630095,22.279235243677974,0.020862669057798787,6.086279298032488,0.006225955766912087,8.455446360586166
759,0.0021695238880326114,22.307677953450888,0.020748773504928198,6.093561781061305,0.006194704293194544,8.465466960414394
760,0.002145754725178737,22.3361206632238,0.020633787081988056,6.100844264090121,0.006164034102312042,8.475487560242623
761,0.0021221945158178893,22.364563372996713,0.020517746203523667,6.108126747118938,0.0061339564061161376,8.485508160070854
762,0.002098847156306374,22.393006082769627,0.020400687707627742,6.115409230147754,0.006104482365540798,8.495528759899083
763,0.0020757165216421904,22.42144879254254,0.02028264883627201,6.122691713176571,0.00607562308619666,8.505549359727311
764,0.002052806463786698,22.449891502315456,0.02016366721549444,6.129974196205388,0.006047389613963591,8.515569959555542
765,0.0020301208100066614,22.47833421208837,0.02004378083545547,6.137256679234204,0.006019792930582861,8.52559055938377
766,0.0020076633612373224,22.506776921861285,0.019923028030375895,6.144539162263021,0.005992843949250194,8.535611159212
767,0.0019854378904670808,22.535219631634195,0.019801447458369693,6.151821645291838,0.005966553510211062,8.54563175904023
768,0.0019634481411443163,22.56366234140711,0.01967907808118465,6.159104128320654,0.005940932376359378,8.555652358868459
769,0.0019416978256068804,22.592105051180024,0.01955595914386357,6.166386611349471,0.005915991228840975,8.565672958696688
770,0.0019201906235346614,22.620547760952938,0.019432130154339478,6.173669094378288,0.005891740662663025,8.575693558524918
771,0.001898930180425683,22.648990470725852,0.019307630862976603,6.180951577407104,0.005868191182310718,8.585714158353147
772,0.0018779201060960895,22.677433180498767,0.019182501242070805,6.188234060435921,0.005845353197372388,8.595734758181376
773,0.0018571639732043411,22.70587589027168,0.019056781465321675,6.195516543464737,0.0058232370181743355,8.605755358009606
774,0.0018366653157999308,22.734318600044592,0.018930511887288573,6.202799026493554,0.005801852851426581,8.615775957837835
775,0.0018164276278968433,22.762761309817506,0.018803733022843334,6.210081509522371,0.0057812107958807235,8.625796557666064
776,0.0017964543620720135,22.79120401959042,0.018676485526631842,6.217363992551187,0.005761320838001141,8.635817157494294
777,0.0017767489280888981,22.819646729363335,0.01854881017255647,6.224646475580004,0.005742192847650738,8.645837757322523
778,0.001757314691546347,22.84808943913625,0.01842074783329157,6.231928958608821,0.005723836573792371,8.655858357150752
779,0.0017381549725528477,22.876532148909163,0.01829233945984378,6.239211441637637,0.00570626164020723,8.665878956978982
780,0.0017192730444262052,22.904974858682078,0.018163626061168756,6.246493924666454,0.005689477541231289,8.675899556807213
781,0.001700672132418707,22.93341756845499,0.01803464868385639,6.25377640769527,0.005673493637511038,8.68592015663544
782,0.0016823554124677236,22.961860278227903,0.017905448391894892,6.261058890724087,0.0056583191517795865,8.69594075646367
783,0.0016643260099717774,22.990302988000817,0.017776066246526216,6.268341373752904,0.005643963164654492,8.705961356291901
784,0.0016465869985919283,23.01874569777373,0.017646543286202798,6.27562385678172,0.0056304346104582605,8.715981956120128
785,0.0016291413990784343,23.047188407546646,0.01751692050665703,6.282906339810537,0.005617742273062786,8.726002555948359
786,0.0016119921781225371,23.07563111731956,0.017387238841094,6.290188822839354,0.005605894781758962,8.73602315577659
787,0.0015951422472332156,23.10407382709247,0.017257539140517808,6.29747130586817,0.0055949006071524705,8.746043755604818
788,0.0015785944616387168,23.132516536865385,0.017127862154201937,6.304753788896987,0.005584768057086977,8.756064355433047
789,0.0015623516192126855,23.1609592466383,0.016998248510313615,6.312036271925804,0.0055755052725959715,8.766084955261277
790,0.0015464164594246102,23.189401956411213,0.016868738696701926,6.31931875495462,0.005567120223884249,8.776105555089506
791,0.0015307916623143723,23.217844666184128,0.01673937304185933,6.326601237983437,0.005559620706340321,8.786126154917735
792,0.0015154798474905997,23.246287375957042,0.016610191696066316,6.333883721012253,0.005553014336580865,8.796146754745966
793,0.0015004835731525304,23.274730085729956,0.016481234612727495,6.34116620404107,0.005547308548528386,8.806167354574194
794,0.0014858053351350822,23.303172795502867,0.016352541529909212,6.348448687069887,0.005542510589523218,8.816187954402423
795,0.0014714475659767705,23.33161550527578,0.01622415195208641,6.355731170098703,0.005538627516471116,8.826208554230654
796,0.0014574126340101657,23.360058215048696,0.016096105132107696,6.36301365312752,0.005535666192027498,8.836229154058882
797,0.0014437028424744863,23.38850092482161,0.01596844005338679,6.370296136156337,0.005533633280819631,8.846249753887111
798,0.001430320428649976,23.416943634594524,0.015841195412328205,6.377578619185153,0.005532535245707814,8.856270353715342
799,0.001417267563013687,23.44538634436744,0.01571440960099504,6.38486110221397,0.005532378344086869,8.86629095354357
800,0.0014045463484162505,23.473829054140353,0.015588120690026314,6.392143585242786,0.005533168624229027,8.8763115533718
801,0.0013921588192792548,23.502271763913264,0.015462366411811,6.399426068271603,0.005534911921669437,8.88633215320003
802,0.0013801069408127984,23.530714473686178,0.015337184143926076,6.40670855130042,0.005537613855635555,8.896352753028259
803,0.0013683926082528391,23.559157183459092,0.015212610892845008,6.413991034329236,0.005541279825521505,8.906373352856487
804,0.001357017646117879,23.587599893232007,0.015088683277923128,6.421273517358053,0.005545915007408742,8.916393952684718
805,0.0013459838074845953,23.61604260300492,0.014965437515666691,6.42855600038687,0.005551524350634136,8.926414552512947
806,0.0013352927732819928,23.644485312777835,0.014842909404290953,6.435838483415686,0.005558112574406816,8.936435152341177
807,0.0013249461516036413,23.67292802255075,0.01472113430857342,6.443120966444503,0.005565684164474886,8.946455752169406
808,0.0013149454770376083,23.70137073232366,0.014600147145007663,6.45040344947332,0.005574243369843361,8.956476351997635
809,0.001305292210013646,23.729813442096575,0.014479982367262941,6.457685932502136,0.005583794199544518,8.966496951825865
810,0.0012959877361672562,23.75825615186949,0.014360673951954657,6.464968415530953,0.005594340419461909,8.976517551654094
811,0.0012870333657202004,23.786698861642403,0.0142422553847304,6.472250898559769,0.005605885549209395,8.986538151482323
812,0.0012784303328770828,23.815141571415317,0.014124759646676002,6.479533381588586,0.005618432859066331,8.996558751310554
813,0.0012701797952376155,23.84358428118823,0.014008219201046074,6.486815864617403,0.005631985366970317,9.006579351138782
814,0.0012622828332241973,23.872026990961146,0.013892665980322903,6.494098347646219,0.005646545835568748,9.016599950967011
815,0.0012547404495244373,23.900469700734057,0.013778131373607257,6.501380830675036,0.005662116769330461,9.026620550795242
816,0.001247553568548286,23.92891241050697,0.013664646214345287,6.5086633137038525,0.00567870041171878,9.03664115062347
817,0.0012407230358994306,23.957355120279885,0.013552240768394131,6.515945796732669,0.005696298742427364,9.0466617504517
818,0.0012342496178606422,23.9857978300528,0.013440944722429692,6.523228279761486,0.005714913474680013,9.05668235027993
819,0.0012281340008927736,24.014240539825714,0.01333078717269933,6.530510762790302,0.005734546052595939,9.066702950108159
820,0.0012223767911471234,24.04268324959863,0.013221796614122084,6.537793245819119,0.00575519764862173,9.076723549936387
821,0.0012169785139908935,24.071125959371543,0.013114000929738768,6.5450757288479355,0.00577686916103139,9.086744149764618
822,0.0012119396135455154,24.099568669144453,0.013007427380514212,6.552358211876752,0.005799561211495826,9.096764749592847
823,0.0012072604522375947,24.128011378917368,0.012902102595493379,6.559640694905569,0.005823274142723096,9.106785349421077
824,0.001202941310362297,24.156454088690282,0.012798052562313486,6.5669231779343855,0.0058480080161708164,9.116805949249306
825,0.001198982385658969,24.184896798463196,0.012695302618073138,6.574205660963202,0.005873762609832122,9.126826549077535
826,0.0011953837928988605,24.21333950823611,0.012593877440560099,6.5814881439920185,0.005900537416096457,9.136847148905765
827,0.0011921455634847985,24.241782218009025,0.012493801039838907,6.5887706270208355,0.005928331639686693,9.146867748733994
828,0.001189267645062711,24.27022492778194,0.01239509675019897,6.596053110049652,0.005957144195673934,9.156888348562223
829,0.0011867499011449184,24.29866763755485,0.012297787222463835,6.6033355930784685,0.005986973707571276,9.166908948390454
830,0.0011845921107451257,24.327110347327764,0.012201894416662525,6.610618076107285,0.006017818505508077,9.176929548218682
831,0.001182793968025101,24.35555305710068,0.012107439595062896,6.6179005591361015,0.006049676624486039,9.186950148046911
832,0.0011813550819530113,24.383995766873593,0.01201444331556729,6.6251830421649185,0.006082545802718482,9.196970747875142
833,0.0011802749759734666,24.412438476646507,0.011922925425470493,6.632465525193735,0.006116423480054212,9.20699134770337
834,0.0011795530876892925,24.44088118641942,0.011832905055579686,6.6397480082225515,0.00615130679648747,9.2170119475316
835,0.0011791887685551371,24.469323896192336,0.011744400614696247,6.6470304912513685,0.006187192590755121,9.22703254735983
836,0.0011791812835829911,24.497766605965246,0.011657429784458476,6.6543129742801845,0.006224077399022702,9.237053147188059
837,0.0011795298110597768,24.52620931573816,0.011572009514544856,6.6615954573090015,0.006261957453660657,9.24707374701629
838,0.0011802334422771552,24.554652025511075,0.011488156018236965,6.6688779403378176,0.006300828682111911,9.257094346844518
839,0.00118129118127374,24.58309473528399,0.011405884768340804,6.6761604233666345,0.006340686705852563,9.267114946672747
840,0.0011827019445899503,24.611537445056904,0.011325210493465621,6.6834429063954515,0.006381526839446642,9.277135546500977
841,0.0011844645610357243,24.639980154829818,0.011246147174658758,6.6907253894242675,0.006423344089696518,9.287156146329206
842,0.0011865777714713934,24.66842286460273,0.011168708042395203,6.6980078724530845,0.006466133154890346,9.297176746157435
843,0.001189040228602,24.696865574375643,0.011092905573920144,6.705290355481901,0.006509888424147626,9.307197345985665
844,0.0011918504967853957,24.725308284148557,0.011018751490942922,6.7125728385107175,0.006554603976864444,9.317217945813894
845,0.0011950070518544705,24.75375099392147,0.010946256757680416,6.7198553215395345,0.0066002735822596565,9.327238545642123
846,0.0011985082809539045,24.782193703694386,0.01087543157924815,6.727137804568351,0.006646890699023137,9.337259145470354
847,0.0012023524823918381,24.8106364134673,0.010806285400396652,6.7344202875971675,0.006694448475067544,9.347279745298582
848,0.0012065378655069013,24.839079123240214,0.010738826904591218,6.741702770625984,0.006742939747384883,9.357300345126811
849,0.001211062550551066,24.867521833013125,0.010673064013432694,6.7489852536548005,0.006792357042008852,9.367320944955042
850,0.0012159245685887919,24.89596454278604,0.010609003886416746,6.7562677366836175,0.006842692574084455,9.37734154478327
851,0.0012211218614129797,24.924407252558954,0.010546652921029232,6.763550219712434,0.0068939382480460235,9.387362144611501
852,0.0012266522814782645,24.952849962331868,0.010486016753175039,6.7708327027412505,0.006946085657904585,9.39738274443973
853,0.0012325135918521955,24.981292672104782,0.010427100257937682,6.778115185770067,0.006999126087646062,9.407403344267959
854,0.0012387034661848733,25.009735381877697,0.010369907550666866,6.785397668798884,0.007053050511741225,9.417423944096189
855,0.0012452194886976434,25.03817809165061,0.010314441988391165,6.7926801518277005,0.007107849595768368,9.427444543924418
856,0.0012520591541914528,25.06662080142352,0.010260706171552761,6.799962634856517,0.007163513697150127,9.437465143752647
857,0.0012592198680755078,25.095063511196436,0.010208701946061471,6.8072451178853335,0.007220032866005094,9.447485743580877
858,0.0012666989464168615,25.12350622096935,0.010158430405664448,6.81452760091415,0.007277396846115338,9.457506343409106
859,0.00127449361601162,25.151948930742265,0.010109891894628999,6.821810083942967,0.007335595076010998,9.467526943237335
860,0.0012826010144784286,25.18039164051518,0.010063086010734704,6.8290925669717835,0.007394616690172467,9.477547543065565
861,0.0012910181903749306,25.208834350288093,0.010018011608571839,6.8363750500006,0.007454450520351371,9.487568142893794
862,0.0012997421033379092,25.237277060061007,0.009974666803142603,6.843657533029417,0.007515085097011124,9.497588742722023
863,0.0013087696242478242,25.265719769833918,0.009933048973761694,6.850940016058233,0.007576508650887655,9.507609342550253
864,0.0013180975354184724,25.294162479606833,0.00989315476825271,6.85822249908705,0.007638709114671278,9.517629942378482
865,0.0013277225308124885,25.322605189379747,0.009854980107436873,6.865504982115867,0.007701674124810443,9.527650542206711
866,0.0013376412162834554,25.35104789915266,0.009818520189910376,6.872787465144683,0.007765391023437726,9.537671142034942
867,0.0013478501098453468,25.379490608925575,0.009783769497106718,6.8800699481735,0.007829846860418951,9.54769174186317
868,0.0013583456419700582,25.40793331869849,0.009750721798640264,6.887352431202316,0.007895028395526077,9.557712341691401
869,0.0013691241559137823,25.436376028471404,0.009719370157927305,6.894634914231133,0.007960922100733856,9.56773294151963
870,0.0013801819080729786,25.464818738244315,0.009689706938080779,6.90191739725995,0.008027514162641405,9.577753541347859
871,0.0013915150683707033,25.49326144801723,0.009661723808074733,6.909199880288766,0.008094790485018608,9.587774141176089
872,0.0014031197206740152,25.521704157790143,0.009635411749174701,6.916482363317583,0.008162736691477684,9.597794741004318
873,0.0014149918632432542,25.550146867563058,0.00961076106162998,6.9237648463464,0.00823133812827064,9.607815340832547
874,0.0014271274092139043,25.578589577335972,0.009587761371623853,6.931047329375216,0.008300579867212379,9.617835940660777
875,0.0014395221871117746,25.607032287108886,0.00956640163847771,6.938329812404033,0.00837044670872969,9.627856540489006
876,0.001452171941402254,25.6354749968818,0.009546670162104974,6.945612295432849,0.008440923185036565,9.637877140317235
877,0.0014650723330743172,25.66391770665471,0.009528554590710779,6.952894778461666,0.008511993563435502,9.647897740145465
878,0.0014782189402600253,25.692360416427626,0.009512041928733218,6.960177261490483,0.008583641849744762,9.657918339973694
879,0.001491607258890197,25.72080312620054,0.009497118545021993,6.967459744519299,0.008655851791851932,9.667938939801923
880,0.0015052327033869284,25.749245835973454,0.00948377018125023,6.974742227548116,0.008728606883393036,9.677959539630153
881,0.0015190906073936222,25.77768854574637,0.009471981960555277,6.982024710576933,0.008801890367557276,9.687980139458382
882,0.001533176224543193,25.806131255519283,0.009461738396404115,6.989307193605749,0.008875685241017263,9.698000739286613
883,0.0015474847292650245,25.834573965292197,0.00945302340167915,6.996589676634566,0.008949974257983816,9.708021339114842
884,0.00156201121763134,25.863016675065108,0.009445820297979966,7.003872159663383,0.009024739934385498,9.71804193894307
885,0.0015767507082435307,25.891459384838022,0.009440111825136719,7.011154642692199,0.009099964552171986,9.728062538771301
886,0.001591698143159001,25.919902094610936,0.009435880150930725,7.018437125721016,0.00917563016374057,9.73808313859953
887,0.0016068483888590768,25.94834480438385,0.009433106881017783,7.025719608749832,0.00925171859648563,9.748103738427758
888,0.0016221962372584761,25.976787514156765,0.009431773069049817,7.033002091778649,0.009328211457469785,9.758124338255989
889,0.0016377364067567892,26.00523022392968,0.009431859226990223,7.040284574807466,0.009405090138216018,9.768144938084218
890,0.0016534635433324643,26.03367293370259,0.009433345335618494,7.047567057836282,0.009482335819620196,9.778165537912447
891,0.001669372221679668,26.062115643475504,0.009436210855219448,7.054849540865099,0.00955992947698255,9.788186137740677
892,0.0016854569463884146,26.09055835324842,0.009440434736452497,7.062132023893916,0.009637851885157134,9.798206737568906
893,0.0017017121531683217,26.119001063021333,0.009445995431396317,7.069414506922732,0.009716083623818475,9.808227337397135
894,0.0017181322101162732,26.147443772794247,0.009452870904764191,7.076696989951549,0.009794605082843709,9.818247937225365
895,0.0017347114190282924,26.17588648256716,0.009461038645285394,7.083979472980365,0.009873396467808992,9.828268537053594
896,0.0017514440167558441,26.204329192340076,0.009470475677247774,7.091261956009182,0.009952437805599118,9.838289136881823
897,0.0017683241766067554,26.232771902112987,0.009481158572196849,7.098544439037999,0.01003170895012846,9.848309736710053
898,0.0017853460097909208,26.2612146118859,0.009493063460786502,7.105826922066815,0.01011118958817168,9.858330336538282
899,0.001802503566910905,26.289657321658815,0.009506166044776526,7.113109405095632,0.010190859245303031,9.868350936366513
900,0.0018197908394974832,26.31810003143173,0.009520441609171995,7.120391888124449,0.010270697291941812,9.878371536194742
901,0.0018372017615901927,26.346542741204644,0.009535865034499692,7.127674371153265,0.010350682949502758,9.88839213602297
902,0.0018547302113628315,26.374985450977558,0.009552410809216514,7.134956854182082,0.010430795296649219,9.8984127358512
903,0.0018723700127938672,26.403428160750472,0.009570053042244866,7.142239337210899,0.010511013275646922,9.90843333567943
904,0.001890114937381624,26.431870870523383,0.009588765475630052,7.149521820239715,0.010591315698816795,9.918453935507658
905,0.001907958705904113,26.460313580296297,0.009608521497314592,7.156804303268532,0.010671681255084208,9.928474535335889
906,0.0019258949902232543,26.48875629006921,0.009629294154024253,7.164086786297348,0.01075208851662248,9.938495135164118
907,0.0019439174151332915,26.517198999842126,0.009651056164260732,7.171369269326165,0.010832515945588704,9.948515734992347
908,0.0019620195602530447,26.54564170961504,0.009673779931395789,7.178651752354982,0.010912941900949023,9.958536334820577
909,0.001980194961961669,26.574084419387955,0.00969743755686155,7.185934235383798,0.010993344645391041,9.968556934648806
910,0.0019984371153775105,26.60252712916087,0.009722000853431754,7.193216718412615,0.011073702352321052,9.978577534477035
911,0.0020167394763795877,26.63096983893378,0.009747441358588583,7.200499201441432,0.011153993112943109,9.988598134305265
912,0.002035095463671213,26.659412548706694,0.009773730347969778,7.207781684470248,0.011234194943417273,9.998618734133494
913,0.002053498460885167,26.68785525847961,0.009800838848890632,7.215064167499065,0.011314285792094602,10.008639333961725
914,0.0020719418187298347,26.716297968252523,0.009828737653935386,7.222346650527881,0.011394243546825474,10.018659933789953
915,0.002090418857175631,26.744740678025437,0.009857397334612623,7.229629133556698,0.011474046042338737,10.028680533618182
916,0.0021089228676810013,26.77318338779835,0.009886788255069117,7.236911616585515,0.011553671067688422,10.038701133446413
917,0.002127447115457223,26.801626097571265,0.00991688058585659,7.244194099614331,0.011633096373765084,10.048721733274641
918,0.0021459848417711906,26.830068807344176,0.009947644317745821,7.251476582643148,0.011712299680868433,10.05874233310287
919,0.002164529266285337,26.85851151711709,0.009979049275582425,7.258759065671965,0.011791258686338305,10.0687629329311
920,0.0021830735894337095,26.886954226890005,0.010011065132178712,7.266041548700781,0.011869951072240217,10.07878353275933
921,0.0022016109948332905,26.91539693666292,0.0100436614222359,7.273324031729598,0.011948354513102737,10.088804132587558
922,0.0022201346517295066,26.943839646435833,0.010076807556290902,7.280606514758415,0.01202644668370277,10.098824732415789
923,0.0022386377174748403,26.972282356208748,0.010110472834682072,7.287888997787231,0.012104205266895287,10.108845332244018
924,0.002257113340039451,27.000725065981662,0.010144626461527917,7.295171480816048,0.012181607961484408,10.118865932072246
925,0.002275554660552594,27.029167775754573,0.010179237558713037,7.302453963844864,0.012258632490131639,10.128886531900477
926,0.002293954815873656,27.057610485527487,0.010214275179875562,7.309736446873681,0.012335256607297836,10.138907131728706
927,0.0023123069411914846,27.0860531953004,0.01024970832438992,7.317018929902498,0.0124114581072154,10.148927731556936
928,0.0023306041726507435,27.114495905073316,0.010285505951339244,7.324301412931314,0.012487214831886514,10.158948331385165
929,0.0023488396500038994,27.14293861484623,0.01032163699347141,7.331583895960131,0.012562504679103857,10.168968931213394
930,0.0023670065192874386,27.171381324619144,0.010358070371132677,7.338866378988948,0.012637305610489882,10.178989531041625
931,0.002385097935520867,27.19982403439206,0.01039477500617305,7.346148862017764,0.012711595659550642,10.189010130869853
932,0.0024031070654269744,27.22826674416497,0.010431719835817237,7.353431345046581,0.012785352939740318,10.199030730698082
933,0.002421027090171863,27.256709453937884,0.010468873826495277,7.360713828075398,0.012858555652532364,10.209051330526313
934,0.002438851208123112,27.285152163710798,0.010506205987626683,7.367996311104214,0.012931182095493243,10.219071930354541
935,0.0024565726376244955,27.313594873483712,0.010543685385352207,7.375278794133031,0.013003210670354705,10.22909253018277
936,0.002474184619785592,27.342037583256626,0.010581281156206903,7.382561277161847,0.013074619891080427,10.239113130011
937,0.0024916804212845715,27.37048029302954,0.010618962520728702,7.389843760190664,0.013145388391922972,10.24913372983923
938,0.0025090533371824515,27.398923002802455,0.010656698796996149,7.397126243219481,0.013215494935466787,10.259154329667458
939,0.0025262966937470432,27.427365712575366,0.010694459414089428,7.404408726248297,0.013284918420653137,10.269174929495689
940,0.002543403851284823,27.45580842234828,0.010732213925468402,7.411691209277114,0.0133536378907827,10.279195529323918
941,0.0025603682069788402,27.484251132121194,0.010769932022261742,7.418973692305931,0.013421632541491604,10.289216129152146
942,0.0025771831977308905,27.51269384189411,0.01080758354646094,7.426256175334747,0.013488881728696769,10.299236728980377
943,0.0025938423030060043,27.541136551667023,0.010845138504013193,7.433538658363564,0.013555364976505932,10.309257328808606
944,0.0026103390476773744,27.569579261439937,0.010882567077807104,7.44082114139238,0.013621061985088681,10.319277928636836
945,0.0026266670048697895,27.598021971212848,0.01091983964054515,7.448103624421197,0.013685952638503605,10.329298528465065
946,0.002642819798799628,27.626464680985762,0.010956926767496837,7.455386107450014,0.0137500170124777,10.339319128293294
947,0.0026587911076094055,27.654907390758677,0.010993799249126615,7.46266859047883,0.01381323538213354,10.349339728121524
948,0.00267457466619494,27.68335010053159,0.011030428103590607,7.469951073507647,0.013875588229660056,10.359360327949753
949,0.0026901642690230847,27.711792810304505,0.011066784589096029,7.477233556536464,0.013937056251922557,10.369380927777982
950,0.002705553772938039,27.74023552007742,0.011102840216117642,7.48451603956528,0.01399762036800778,10.379401527606213
951,0.002720737099954183,27.768678229850334,0.011138566759465158,7.491798522594097,0.01405726172669976,10.389422127434441
952,0.002735708240033419,27.797120939623245,0.01117393627019588,7.499081005622914,0.014115961713882198,10.39944272726267
953,0.002750461253844958,27.82556364939616,0.011208921087366765,7.50636348865173,0.014173701959863196,10.4094633270909
954,0.0027649902755054914,27.854006359169073,0.01124349384962018,7.513645971680547,0.01423046434661814,10.41948392691913
955,0.0027792895152977184,27.882449068941987,0.011277627506597668,7.520928454709363,0.01428623101494655,10.429504526747358
956,0.0027933532623651515,27.910891778714902,0.011311295330176137,7.52821093773818,0.014340984371538811,10.439525126575589
957,0.0028071758873811433,27.939334488487816,0.011344470925520843,7.535493420766997,0.014394707095948655,10.449545726403818
958,0.002820751845190098,27.96777719826073,0.011377128241949794,7.542775903795813,0.01444738214746732,10.459566326232048
959,0.0028340756774188056,27.99621990803364,0.011409241583604075,7.55005838682463,0.014498992771895411,10.469586926060277
960,0.002847142015055881,28.024662617806555,0.011440785619918781,7.557340869853447,0.014549522508208417,10.479607525888506
961,0.002859945580997246,28.05310532757947,0.011471735395889313,7.564623352882263,0.014598955195111996,10.489628125716736
962,0.0028724811925556785,28.081548037352384,0.011502066342127838,7.57190583591108,0.014647274977483157,10.499648725544965
963,0.0028847437639323965,28.1099907471253,0.011531754284704899,7.579188318939896,0.014694466312693411,10.509669325373194
964,0.0028967283086487167,28.138433456898213,0.011560775454771126,7.586470801968713,0.014740513976810253,10.519689925201424
965,0.0029084299419357995,28.166876166671127,0.011589106497954133,7.59375328499753,0.01478540307067311,10.529710525029653
966,0.002919843883080556,28.195318876444038,0.011616724483525942,7.601035768026346,0.014829119025840245,10.539731124857882
967,0.0029309654577257915,28.223761586216952,0.011643606913336154,7.608318251055163,0.014871647610402872,10.549751724686113
968,0.0029417901001226763,28.252204295989866,0.011669731730506288,7.61560073408398,0.014912974934663082,10.559772324514341
969,0.002952313355333703,28.28064700576278,0.011695077327880941,7.622883217112796,0.014953087456672055,10.56979292434257
970,0.0029625308813842747,28.309089715535695,0.011719622556231383,7.630165700141613,0.014991971987625207,10.5798135241708
971,0.0029724384513611242,28.33753242530861,0.011743346732207343,7.63744818317043,0.015029615697110964,10.58983412399903
972,0.0029820319554557935,28.365975135081523,0.011766229646032985,7.644730666199246,0.015066006118209904,10.59985472382726
973,0.002991307402951442,28.394417844854434,0.011788251568943149,7.652013149228063,0.015101131152441168,10.609875323655489
974,0.003000260924151291,28.42286055462735,0.011809393260355938,7.659295632256879,0.015134979074553126,10.619895923483718
975,0.003008888772247021,28.451303264400263,0.011829635974778135,7.666578115285696,0.015167538537155165,10.629916523311948
976,0.0030171873251255543,28.479745974173177,0.011848961468439846,7.673860598314513,0.015198798575187897,10.639937123140177
977,0.003025153087112615,28.50818868394609,0.011867352005655024,7.681143081343329,0.015228748610228948,10.649957722968406
978,0.0030327826906515593,28.536631393719006,0.011884790364904701,7.688425564372146,0.01525737845463152,10.659978322796636
979,0.003040072897915991,28.56507410349192,0.011901259844639748,7.695708047400963,0.015284678315493348,10.669998922624865
980,0.00304702060235474,28.59351681326483,0.0119167442688005,7.702990530429779,0.015310638798453331,10.680019522453094
981,0.003053622830167842,28.621959523037745,0.011931227992050234,7.710273013458596,0.015335250911313669,10.690040122281324
982,0.0030598767417121518,28.65040223281066,0.01194469590472017,7.717555496487412,0.015358506067484966,10.700060722109553
983,0.003065779632835386,28.678844942583574,0.01195713343746344,7.724837979516229,0.015380396089252369,10.710081321937782
984,0.0030713289361373164,28.707287652356488,0.011968526565615922,7.732120462545046,0.015400913210860507,10.720101921766013
985,0.0030765222221570154,28.735730362129402,0.0119788618132618,7.739402945573862,0.015420050081415297,10.730122521594241
986,0.0030813572004850104,28.764173071902317,0.01198812625700204,7.746685428602679,0.01543779976760083,10.74014312142247
987,0.0030858317207993384,28.792615781675227,0.011996307529424087,7.753967911631496,0.015454155756209509,10.7501637212507
988,0.003089943773824523,28.82105849144814,0.01200339382227127,7.761250394660312,0.015469111956483877,10.76018432107893
989,0.003093691492212541,28.849501201221056,0.012009373889310598,7.768532877689129,0.015482662702268647,10.77020492090716
990,0.003097073151344955,28.87794391099397,0.01201423704889784,7.775815360717946,0.015494802753971438,10.780225520735389
991,0.0031000871700554125,28.906386620766884,0.012017973186238963,7.783097843746762,0.015505527300331109,10.790246120563618
992,0.003102732111271795,28.9348293305398,0.012020572755347122,7.790380326775579,0.015514831959992401,10.800266720391848
993,0.003105006682577365,28.963272040312713,0.012022026780694745,7.797662809804395,0.015522712782885964,10.810287320220077
994,0.003106909736690327,28.991714750085624,0.012022326858560278,7.804945292833212,0.015529166251412775,10.820307920048306
995,0.0031084402718612953,29.020157459858538,0.012021465158069494,7.812227775862029,0.015534189281432291,10.830328519876536
996,0.0031095974321881993,29.048600169631452,0.012019434421931353,7.819510258890845,0.015537779223053553,10.840349119704765
997,0.0031103805078482685,29.077042879404367,0.012016227966868742,7.826792741919662,0.01553993386122879,10.850369719532994
998,0.003110788935246783,29.10548558917728,0.012011839683744368,7.834075224948479,0.015540651416149113,10.860390319361224
999,0.003110822297082351,29.133928298950195,0.012006264037382686,7.841357707977295,0.015539930543442024,10.870410919189453


==> visu/old/tikz_csvs_diagonal_force_v2/hist_0.05/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00078,48.140533447265625,12.571891784667969,17.626264572143555
1,1,00098,3.517960786819458,1.2254917621612549,1.7751375436782837
2,2,00118,12.171207427978516,3.9705348014831543,5.769389629364014
3,3,00138,22.055805206298828,5.656508922576904,8.187431335449219
4,4,00158,3.5905978679656982,1.2460432052612305,1.8082695007324219
5,5,00198,349.57470703125,96.0676040649414,127.09639739990234
6,6,00558,217.64845275878906,59.48961639404297,79.15404510498047
7,7,00738,3.0322189331054688,0.8800561428070068,1.6562331914901733
8,8,00798,1.1566565036773682,0.6103451251983643,1.059720516204834
9,9,00178,111.55790710449219,30.05882453918457,40.60467529296875
10,10,00818,155.8075408935547,42.32875061035156,56.67667007446289
11,11,00278,1.327454924583435,0.5682919025421143,1.0884668827056885
12,12,00318,13.644915580749512,3.480699062347412,5.155759811401367
13,13,00478,141.41404724121094,38.307857513427734,51.44267654418945
14,14,00918,56.55481719970703,14.854957580566406,20.654926300048828
15,15,00758,25.906572341918945,6.961430072784424,9.608494758605957
16,16,00898,0.9290048480033875,0.9209461808204651,0.9845399856567383
17,17,00658,2.436121702194214,0.8691309690475464,1.3980765342712402
18,18,00778,71.9095230102539,19.107397079467773,26.250207901000977
19,19,00838,6.379415512084961,1.741857886314392,2.5912556648254395
20,20,00878,215.505126953125,59.74161148071289,78.3712387084961
21,21,00618,1.341558575630188,0.5896891951560974,1.1013628244400024
22,22,00678,34.34392547607422,8.858105659484863,12.60057544708252
23,23,00598,2.1505048274993896,0.5814776420593262,1.2702001333236694
24,24,00938,338.1114807128906,93.0929946899414,123.30204010009766
25,25,00978,4.5697712898254395,1.361738920211792,2.011869430541992
26,26,00638,15.972575187683105,4.147339344024658,6.003124713897705
27,27,00958,25.490690231323242,7.907256126403809,9.28288745880127
28,28,00578,3.3549177646636963,0.9276482462882996,1.6166870594024658
29,29,00858,3.0103187561035156,0.979404866695404,1.5497325658798218
30,30,00038,35.178707122802734,9.12380599975586,12.907559394836426
31,31,00058,41.060272216796875,10.767951965332031,15.037796974182129
32,32,00698,87.45610809326172,23.410425186157227,31.868070602416992
33,33,00718,82.94241333007812,22.148473739624023,30.223051071166992
34,34,00018,4.7476654052734375,1.5908409357070923,2.183209180831909
35,35,00998,36.27202606201172,9.369698524475098,13.331260681152344
36,36,00338,32.01003646850586,8.183221817016602,11.755399703979492
37,37,00418,89.83219909667969,24.131046295166016,32.851104736328125
38,38,00438,4.869517803192139,1.7019076347351074,2.355330467224121
39,39,00518,15.295506477355957,4.568723678588867,5.97731351852417
40,40,00458,0.891385555267334,0.8160890340805054,1.003659963607788
41,41,00538,175.45761108398438,47.749263763427734,63.841461181640625
42,42,00378,1.6958786249160767,0.6035383939743042,1.2113347053527832
43,43,00298,156.1179656982422,42.435428619384766,56.78838348388672
44,44,00258,7.783261299133301,1.9951627254486084,3.0567610263824463
45,45,00218,248.44862365722656,68.14741516113281,90.36247253417969
46,46,00238,25.40933609008789,6.481456279754639,9.39021110534668
47,47,00398,3.4265687465667725,1.1180511713027954,1.705504059791565
48,48,00498,104.95201110839844,28.23133659362793,38.214202880859375
49,49,00358,2.6275954246520996,0.8269112706184387,1.4269577264785767


==> visu/old/tikz_csvs_diagonal_force_v2/hist_0.05/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,0.0063874496021614135,0.891385555267334,0.023712240726205296,0.5682919025421143,0.017790078743405557,0.9845399856567383
1,0.00640413471868496,1.2404179090971463,0.023771536596125905,0.663886809611583,0.017834808852363413,1.1107780811664936
2,0.0064204536109627695,1.589450262926959,0.023829448510846923,0.7594817166810518,0.017878509329587865,1.237016176676249
3,0.00643640389818964,1.9384826167567715,0.02388596796380548,0.8550766237505205,0.017921173834008562,1.3632542721860044
4,0.006451983275352615,2.287514970586584,0.023941086737221492,0.9506715308199893,0.017962796238685567,1.4894923676957599
5,0.00646718951392039,2.636547324416396,0.023994796904573262,1.0462664378894582,0.018003370632640705,1.6157304632055152
6,0.006482020462505583,2.985579678246209,0.024047090832969242,1.1418613449589268,0.01804289132261226,1.7419685587152705
7,0.006496474047499657,3.3346120320760213,0.02409796118541465,1.2374562520283956,0.018081352834731945,1.868206654225026
8,0.006510548273680092,3.6836443859058337,0.024147400922972132,1.3330511590978644,0.01811874991612359,1.9944447497347813
9,0.006524241224789614,4.0326767397356456,0.024195403306815435,1.428646066167333,0.018155077536422724,2.1206828452445365
10,0.006537551064087218,4.381709093565458,0.024241961900175104,1.5242409732368019,0.018190330889216448,2.246920940754292
11,0.0065504760348707265,4.730741447395271,0.024287070570175397,1.6198358803062707,0.018224505393402868,2.373159036264047
12,0.006563014460970639,5.079773801225084,0.024330723489561626,1.7154307873757393,0.018257596694469642,2.4993971317738026
13,0.006575164747215083,5.428806155054896,0.02437291513831711,1.8110256944452081,0.018289600665690926,2.625635227283558
14,0.006586925379865691,5.777838508884709,0.02441364030516916,1.906620601514677,0.018320513409242276,2.7518733227933136
15,0.006598294927024144,6.1268708627145205,0.024452894088983188,2.0022155085841455,0.01835033125723315,2.878111418303069
16,0.006609272039009305,6.475903216544333,0.024490671900044808,2.0978104156536146,0.018379050772656325,3.0043495138128242
17,0.006619855448704682,6.824935570374146,0.024526969461228898,2.193405322723083,0.018406668750254138,3.1305876093225797
18,0.006630043971876212,7.173967924203958,0.024561782809055493,2.289000229792552,0.018433182217300947,3.256825704832335
19,0.006639836507460098,7.523000278033771,0.024595108294632035,2.3845951368620204,0.01845858843430165,3.3830638003420903
20,0.00664923203782071,7.872032631863583,0.024626942584481483,2.4801900439314895,0.01848288489560608,3.509301895851846
21,0.006658229628978391,8.221064985693395,0.02465728266125621,2.575784951000958,0.018506069329938833,3.635539991361601
22,0.006666828430807086,8.570097339523208,0.02468612582433718,2.671379858070427,0.018528139700844465,3.7617780868713564
23,0.00667502767720177,8.919129693353021,0.02471346969031862,2.7669747651398957,0.018549094207048162,3.888016182381112
24,0.006682826686215602,9.268162047182834,0.02473931219337752,2.8625696722093643,0.018568931282731266,4.014254277890867
25,0.006690224860166764,9.617194401012645,0.024763651585528408,2.9581645792788334,0.018587649597722168,4.1404923734006225
26,0.006697221685714981,9.966226754842458,0.024786486436763233,3.053759486348302,0.01860524805760226,4.266730468910378
27,0.006703816733907738,10.31525910867227,0.024807815635076166,3.1493543934177706,0.018621725803726955,4.3929685644201335
28,0.006710009660196124,10.664291462502083,0.024827638386373852,3.2449493004872396,0.018637082213162126,4.519206659929889
29,0.006715800204420487,11.013323816331896,0.024845954214270927,3.3405442075567082,0.018651316898535768,4.6454447554396445
30,0.006721188190765759,11.362356170161707,0.024862762959771207,3.436139114626177,0.018664429707805293,4.7716828509494
31,0.0067261735276866455,11.71138852399152,0.024878064780834926,3.531734021695646,0.01867642072394058,4.897920946459155
32,0.00673075620780271,12.060420877821333,0.024891860151832056,3.6273289287651145,0.01868729026452301,5.02415904196891
33,0.006734936307763407,12.409453231651145,0.02490414986288242,3.722923835834583,0.018697038881260855,5.150397137478666
34,0.006738713988083244,12.758485585480958,0.024914935019082946,3.818518742904052,0.01870566735942124,5.276635232988421
35,0.0067420894929471065,13.10751793931077,0.024924217039622523,3.9141136499735207,0.018713176717179248,5.402873328498177
36,0.006745063149985948,13.456550293140582,0.02493199765678514,4.009708557042989,0.018719568204884438,5.529111424007931
37,0.0067476353700229655,13.805582646970395,0.0249382789148418,4.105303464112458,0.018724843304245207,5.655349519517687
38,0.006749806646790407,14.154615000800208,0.024943063168832106,4.2008983711819265,0.018729003727431703,5.781587615027442
39,0.006751577556617219,14.50364735463002,0.02494635308323601,4.296493278251395,0.018732051416097587,5.907825710537198
40,0.006752948758087706,14.852679708459831,0.024948151630536677,4.392088185320865,0.018733988540321458,6.034063806046953
41,0.006753920991671447,15.201712062289644,0.0249484620896753,4.487683092390333,0.018734817497468397,6.160301901556709
42,0.006754495079324606,15.550744416119457,0.0249472880443987,4.583277999459802,0.018734540910972264,6.2865399970664635
43,0.00675467192406297,15.89977676994927,0.024944633381500752,4.6788729065292705,0.01873316162903974,6.412778092576219
44,0.006754452509506887,16.248809123779083,0.024940502288958565,4.77446781359874,0.018730682723276517,6.5390161880859745
45,0.006753837899398425,16.597841477608895,0.024934899253964495,4.8700627206682086,0.018727107487236504,6.66525428359573
46,0.006752829237090966,16.946873831438708,0.024927829060855118,4.965657627737677,0.01872243943489506,6.7914923791054855
47,0.0067514277450115776,17.29590618526852,0.024919296788938408,5.061252534807146,0.018716682299046824,6.917730474615241
48,0.006749634724096439,17.644938539098334,0.02490930781022004,5.156847441876614,0.01870984002962921,7.043968570124996
49,0.006747451553199626,17.993970892928143,0.02489786778703047,5.252442348946083,0.018701916791972466,7.170206665634751
50,0.006744879688475626,18.343003246757956,0.024884982669553746,5.3480372560155525,0.018692916964977182,7.296444761144507
51,0.00674192066273586,18.69203560058777,0.024870658693259627,5.443632163085021,0.018682845139220316,7.422682856654262
52,0.006738576084779602,19.04106795441758,0.02485490237624031,5.53922707015449,0.018671706114990742,7.548920952164018
53,0.006734847638699683,19.390100308247394,0.02483772051645314,5.634821977223958,0.018659504900255353,7.675159047673773
54,0.00673073708316329,19.739132662077207,0.024819120188871054,5.730416884293427,0.018646246708556826,7.801397143183529
55,0.006726246250668297,20.08816501590702,0.024799108742541837,5.8260117913628955,0.018631936956844227,7.927635238693283
56,0.006721377046775523,20.437197369736833,0.024777693797558273,5.921606698432365,0.018616581263237477,8.05387333420304
57,0.006716131449317293,20.786229723566645,0.024754883241940383,6.017201605501834,0.018600185444727017,8.180111429712795
58,0.006710511507582769,21.135262077396458,0.024730685228431585,6.112796512571302,0.018582755514809757,8.30634952522255
59,0.006704519341480441,21.484294431226267,0.02470510817121056,6.208391419640771,0.01856429768106263,8.432587620732306
60,0.006698157140678248,21.83332678505608,0.024678160742520206,6.303986326710239,0.01854481834265501,8.558825716242062
61,0.006691427163721749,22.182359138885893,0.024649851869215932,6.399581233779708,0.018524324087801202,8.685063811751816
62,0.006684331737130825,22.531391492715706,0.024620190729234586,6.4951761408491775,0.01850282169115451,8.811301907261571
63,0.006676873254475403,22.88042384654552,0.0245891867479862,6.590771047918646,0.01848031811114397,8.937540002771327
64,0.006669054175430623,23.22945620037533,0.02455684959467033,6.686365954988115,0.01845682048725538,9.063778098281082
65,0.0066608770248119745,23.578488554205144,0.024523189178518777,6.781960862057583,0.018432336137257855,9.190016193790838
66,0.006652344391590905,23.927520908034957,0.024488215644966702,6.877555769127052,0.01840687255437737,9.316254289300593
67,0.006643458927891356,24.27655326186477,0.02445193937175415,6.973150676196521,0.018380437404418692,9.442492384810349
68,0.006634223347967823,24.625585615694582,0.02441437096495978,7.06874558326599,0.018353038522837345,9.568730480320104
69,0.006624640427165334,24.974617969524395,0.024375521254969123,7.164340490335459,0.018324683911762712,9.69496857582986
70,0.006614713000862013,25.323650323354205,0.02433540129237894,7.259935397404927,0.01829538173697418,9.821206671339615
71,0.0066044439633946425,25.672682677184017,0.024294022343840305,7.355530304474396,0.01826514032483156,9.947444766849369
72,0.006593836266967818,26.02171503101383,0.024251395887841896,7.451125211543864,0.018233968159161517,10.073682862359124
73,0.006582892920547258,26.370747384843643,0.024207533610436184,7.546720118613334,0.01820187387810126,10.19992095786888
74,0.006571616988737767,26.719779738673456,0.02416244740091019,7.6423150256828025,0.018168866270901505,10.326159053378635
75,0.006560011590646438,27.06881209250327,0.02411614934740316,7.737909932752271,0.018134954274689793,10.45239714888839
76,0.0065480798987316655,27.41784444633308,0.02406865173247336,7.83350483982174,0.018100146971196152,10.578635244398146
77,0.006535825137638506,27.766876800162894,0.02401996702861594,7.929099746891208,0.018064453583442473,10.704873339907902
78,0.006523250583020964,28.115909153992707,0.023970107893734407,8.024694653960676,0.018027883472397248,10.831111435417657
79,0.0065103595603518225,28.46494150782252,0.023919087166567536,8.120289561030146,0.017990446133597467,10.957349530927413
80,0.0064971554437204876,28.81397386165233,0.0238669178620743,8.215884468099615,0.017952151193738997,11.083587626437168
81,0.006483641654619572,29.16300621548214,0.023813613166778737,8.311479375169084,0.01791300840723735,11.209825721946924
82,0.006469821660720664,29.512038569311954,0.02375918643407713,8.407074282238552,0.017873027652760415,11.33606381745668
83,0.006455698974639952,29.861070923141767,0.02370365117950989,8.50266918930802,0.01783221892973468,11.462301912966435
84,0.0064412771526943,30.21010327697158,0.023647021076000058,8.59826409637749,0.01779059235482679,11.588540008476189
85,0.006426559793648281,30.559135630801393,0.023589309949060996,8.693859003446958,0.017748158158402055,11.714778103985944
86,0.006411550537452841,30.908167984631206,0.023530531771975477,8.789453910516427,0.01770492668096141,11.8410161994957
87,0.006396253063976185,31.25720033846102,0.023470700660948113,8.885048817585895,0.017660908369558737,11.967254295005455
88,0.006380671091727396,31.60623269229083,0.023409830870234034,8.980643724655366,0.017616113774200092,12.09349239051521
89,0.006364808376573487,31.955265046120644,0.023347936787245352,9.076238631724834,0.01757055354422646,12.219730486024966
90,0.006348668710450429,32.30429739995046,0.023285032927638283,9.171833538794303,0.0175242384246819,12.345968581534722
91,0.006332255920068721,32.65332975378027,0.02322113393038285,9.267428445863771,0.017477179252668444,12.472206677044477
92,0.006315573865614172,33.00236210761008,0.023156254552817484,9.36302335293324,0.01742938695368973,12.598444772554233
93,0.006298626439444395,33.351394461439895,0.023090409665690894,9.458618260002709,0.017380872537984895,12.724682868063988
94,0.006281417564781725,33.70042681526971,0.02302361424819334,9.554213167072177,0.01733164709685424,12.850920963573744
95,0.006263951194402993,34.04945916909952,0.022955883382979596,9.649808074141646,0.01728172179897863,12.9771590590835
96,0.006246231309326912,34.39849152292933,0.022887232251185878,9.745402981211114,0.017231107886734022,13.103397154593253
97,0.006228261917499538,34.74752387675914,0.022817676127442777,9.840997888280583,0.017179816672502853,13.229635250103009
98,0.006210047052478442,35.09655623058895,0.022747230374886764,9.936592795350052,0.017127859534983896,13.355873345612764
99,0.006191590772116169,35.445588584418765,0.022675910440172094,10.032187702419522,0.01707524791550225,13.48211144112252
100,0.00617289715724356,35.79462093824858,0.02260373184848544,10.12778260948899,0.017021993314321034,13.608349536632275
101,0.006153970310353513,36.14365329207839,0.022530710198565587,10.22337751655846,0.016968107286956417,13.73458763214203
102,0.0061348143542857315,36.4926856459082,0.022456861157730015,10.318972423627928,0.01691360144049748,13.860825727651786
103,0.0061154334309130726,36.841717999738016,0.02238220045691086,10.414567330697396,0.016858487429932643,13.987063823161542
104,0.006095831699830008,37.19075035356783,0.022306743885702023,10.510162237766865,0.016802776954484084,14.113301918671297
105,0.006076013337043796,37.53978270739764,0.022230507287419876,10.605757144836334,0.016746481753951766,14.239540014181053
106,0.006055982533668874,37.888815061227454,0.022153506554179327,10.701352051905802,0.016689613605068612,14.365778109690808
107,0.006035743494625073,38.23784741505727,0.022075757621987567,10.796946958975271,0.01663218431786825,14.492016205200564
108,0.006015300437340143,38.58687976888708,0.021997276465857307,10.89254186604474,0.016574205732067006,14.61825430071032
109,0.005994657590457134,38.93591212271689,0.021918079094941673,10.988136773114208,0.016515689713461443,14.744492396220073
110,0.005973819192547232,39.284944476546706,0.021838181547692678,11.083731680183677,0.01645664815034307,14.870730491729828
111,0.005952789490828451,39.63397683037652,0.021757599887045263,11.179326587253147,0.016397092949931497,14.996968587239584
112,0.005931572739890804,39.98300918420633,0.021676350195628812,11.274921494322616,0.016337036034827633,15.12320668274934
113,0.0059101732004284094,40.332041538036144,0.021594448571007976,11.370516401392084,0.01627648933948826,15.249444778259095
114,0.005888595137979028,40.68107389186596,0.021511911120954914,11.466111308461553,0.016215464806723354,15.37568287376885
115,0.005866842821671609,41.03010624569577,0.021428753958754473,11.561706215531022,0.016153974384217507,15.501920969278606
116,0.005844920522982178,41.37913859952558,0.021344993198544417,11.65730112260049,0.016092030021076866,15.628159064788361
117,0.005822832514498718,41.728170953355395,0.021260644950692298,11.752896029669959,0.01602964366440287,15.754397160298117
118,0.005800583068695383,42.0772033071852,0.021175725317210806,11.848490936739427,0.015966827255894007,15.880635255807872
119,0.005778176456716593,42.42623566101501,0.021090250387213284,11.944085843808896,0.01590359272847699,16.00687335131763
120,0.005755616947171405,42.775268014844826,0.021004236232411117,12.039680750878365,0.01583995200296857,16.133111446827385
121,0.005732908804938657,43.12430036867464,0.02091769890265463,12.135275657947833,0.015775916984769038,16.25934954233714
122,0.005710056289983265,43.47333272250445,0.020830654421519143,12.230870565017302,0.015711499560588964,16.385587637846893
123,0.005687063656184189,43.822365076334265,0.02074311878193763,12.326465472086772,0.015646711595209913,16.51182573335665
124,0.005663935150174356,44.17139743016408,0.02065510794188178,12.42206037915624,0.01558156492828068,16.638063828866404
125,0.005640675010193094,44.52042978399389,0.020566637820092687,12.51765528622571,0.015516071371149893,16.76430192437616
126,0.005617287464951387,44.8694621378237,0.020477724291862818,12.613250193295178,0.015450242703736154,16.890540019885915
127,0.005593776732510328,45.218494491653516,0.020388383184870615,12.708845100364647,0.01538409067143684,17.01677811539567
128,0.005570147019173234,45.56752684548333,0.020298630275069174,12.804440007434115,0.015317626982076516,17.143016210905426
129,0.005546402518391716,45.91655919931314,0.02020848128263025,12.900034914503584,0.015250863302895983,17.26925430641518
130,0.005522547409686106,46.265591553142954,0.020117951867944985,12.995629821573052,0.015183811257582952,17.395492401924937
131,0.0054985858575805485,46.61462390697277,0.020027057627682726,13.091224728642521,0.015116482423345306,17.521730497434692
132,0.00547452201055316,46.96365626080258,0.01993581409090879,13.18681963571199,0.015048888328027773,17.647968592944448
133,0.005450360000001524,47.31268861463239,0.019844236715262868,13.282414542781458,0.014981040447273062,17.774206688454203
134,0.005426103939223873,47.661720968462205,0.019752340883198844,13.378009449850929,0.014912950201728132,17.90044478396396
135,0.005401757922416244,48.01075332229202,0.019660141898287256,13.473604356920397,0.014844628954296517,18.026682879473714
136,0.005377326023685927,48.35978567612183,0.019567654981581507,13.569199263989866,0.014776088007437538,18.15292097498347
137,0.005352812296081485,48.708818029951644,0.01947489526804872,13.664794171059334,0.014707338600513055,18.279159070493225
138,0.005328220770639588,49.05785038378146,0.01938187780306636,13.760389078128803,0.014638391907182562,18.40539716600298
139,0.005303555455448981,49.40688273761126,0.019288617538985506,13.855983985198272,0.01456925903284732,18.531635261512736
140,0.005278820334731784,49.755915091441075,0.01919512933176151,13.95157889226774,0.014499951012144175,18.657873357022492
141,0.005254019367942405,50.10494744527089,0.01910142793765323,14.047173799337209,0.014430478806489703,18.784111452532244
142,0.0052291564888842755,50.4539797991007,0.01900752800999121,14.142768706406677,0.014360853301675289,18.910349548042
143,0.0052042356048446255,50.80301215293051,0.018913444096016013,14.238363613476146,0.014291085305513724,19.036587643551755
144,0.005179260595747506,51.152044506760326,0.01881919063378704,14.333958520545615,0.014221185545537834,19.16282573906151
145,0.005154235313325272,51.50107686059014,0.01872478194916273,14.429553427615083,0.014151164666751651,19.289063834571266
146,0.005129163580308692,51.85010921441995,0.01863023225285275,14.525148334684554,0.014081033229434643,19.41530193008102
147,0.005104049189635853,52.199141568249765,0.01853555563754266,14.620743241754022,0.0140108017069994,19.541540025590777
148,0.005078895903680047,52.54817392207958,0.018440766075091663,14.71633814882349,0.013940480483903206,19.667778121100532
149,0.005053707453496753,52.89720627590939,0.018345877413804036,14.81193305589296,0.013870079853613878,19.794016216610288
150,0.005028487538089903,53.2462386297392,0.01825090337577439,14.907527962962428,0.013799610016630224,19.920254312120043
151,0.005003239823697502,53.595270983569016,0.018155857554307635,15.003122870031897,0.013729081078557404,20.0464924076298
152,0.004977967943096768,53.94430333739883,0.01806075341141349,15.098717777101365,0.013658503048237576,20.172730503139555
153,0.004952675494928864,54.29333569122864,0.017965604275376402,15.194312684170834,0.013587885835935886,20.29896859864931
154,0.004927366043043339,54.642368045058454,0.017870423338400596,15.289907591240302,0.013517239251582318,20.425206694159066
155,0.00490204311586233,54.99140039888827,0.017775223654331103,15.385502498309771,0.013446573003069246,20.55144478966882
156,0.004876710205764653,55.34043275271808,0.017680018136450357,15.48109740537924,0.013375896694605172,20.677682885178577
157,0.004851370768489759,55.68946510654789,0.01758481955535105,15.576692312448708,0.013305219825124505,20.803920980688332
158,0.004826028222561706,56.038497460377705,0.017489640536884916,15.672287219518179,0.013234551786753758,20.930159076198088
159,0.004800685948733087,56.38752981420752,0.017394493560187897,15.767882126587647,0.013163901863333907,21.056397171707843
160,0.0047753472894490135,56.736562168037324,0.017299390955781445,15.863477033657116,0.013093279228999279,21.1826352672176
161,0.004750015548331136,57.08559452186714,0.017204344903750085,15.959071940726584,0.013022692946812707,21.308873362727354
162,0.004724693989681734,57.43462687569695,0.017109367431995127,16.054666847796053,0.012952151967457082,21.43511145823711
163,0.0046993858380078345,57.78365922952676,0.01701447041456457,16.15026175486552,0.012881665127983256,21.561349553746865
164,0.004674094277565362,58.132691583356575,0.01691966557005888,16.24585666193499,0.01281124115061408,21.68758764925662
165,0.0046488224519233455,58.48172393718639,0.01682496446011258,16.34145156900446,0.012740888641604633,21.813825744766376
166,0.004623573463548045,58.8307562910162,0.01673037848795152,16.437046476073927,0.012670616090158423,21.94006384027613
167,0.004598350373407042,59.17978864484601,0.016635918897025447,16.532641383143396,0.01260043186739935,22.066301935785884
168,0.004573156200593201,59.528820998675826,0.016541596769715606,16.628236290212865,0.012530344225399373,22.19254003129564
169,0.004547993921968437,59.87785335250564,0.016447423026117243,16.723831197282333,0.01246036129626151,22.318778126805395
170,0.004522866471827231,60.22688570633545,0.016353408422896416,16.819426104351802,0.012390491091258048,22.44501622231515
171,0.004497776741579804,60.575918060165264,0.016259563552220854,16.91502101142127,0.012320741500023616,22.571254317824906
172,0.004472727579454819,60.92495041399508,0.016165898840764477,17.01061591849074,0.012251120289802837,22.69749241333466
173,0.0044477217902216,61.27398276782489,0.016072424548784995,17.106210825560208,0.012181635104752276,22.823730508844417
174,0.004422762134931652,61.6230151216547,0.01597915076927424,17.201805732629676,0.01211229346529627,22.949968604354172
175,0.004397851330679413,61.972047475484516,0.015886087427180565,17.29740063969915,0.01204310276753636,23.076206699863928
176,0.00437299205038215,62.32107982931433,0.01579324427870296,17.392995546768617,0.01197407028271376,23.202444795373683
177,0.004348186922578759,62.67011218314414,0.015700630910655995,17.488590453838086,0.011905203156724716,23.32868289088344
178,0.004323438531247409,63.019144536973954,0.015608256739905322,17.584185360907554,0.01183650840968799,23.454920986393194
179,0.004298749415641873,63.36817689080377,0.01551613101287281,17.679780267977023,0.011767992935564273,23.58115908190295
180,0.004274122070146303,63.71720924463358,0.015424262805110816,17.77537517504649,0.011699663501826888,23.707397177412705
181,0.004249558944148393,64.06624159846339,0.015332661020944766,17.87097008211596,0.011631526749183312,23.83363527292246
182,0.004225062441930655,64.4152739522932,0.0152413343931834,17.96656498918543,0.011563589191347043,23.959873368432216
183,0.004200634922579692,64.76430630612302,0.015150291482895881,18.062159896254897,0.011495857214859153,24.086111463941972
184,0.004176278699913234,65.11333865995283,0.015059540679255023,18.157754803324366,0.01142833707895904,24.212349559451727
185,0.004151996042424749,65.46237101378264,0.014969090199445765,18.253349710393834,0.011361034915503816,24.338587654961483
186,0.004127789173245445,65.81140336761246,0.014878948088638074,18.348944617463303,0.011293956728935586,24.46482575047124
187,0.004103660270123413,66.16043572144227,0.014789122220023503,18.44453952453277,0.011227108396296214,24.591063845980994
188,0.004079611465419721,66.50946807527208,0.014699620294914416,18.54013443160224,0.011160495667288673,24.71730194149075
189,0.004055644846121225,66.8585004291019,0.01461044984290496,18.63572933867171,0.011094124164384545,24.843540037000505
190,0.004031762453869851,67.20753278293171,0.014521618222093038,18.731324245741177,0.011027999382976888,24.96977813251026
191,0.004007966285008151,67.55656513676152,0.014433132619362101,18.826919152810646,0.010962126691577775,25.096016228020016
192,0.003984258290640844,67.90559749059133,0.014345000050721972,18.922514059880115,0.010896511332059851,25.222254323529768
193,0.003960640376712113,68.25462984442113,0.014257227361707609,19.018108966949583,0.010831158419941147,25.348492419039523
194,0.003937114404098428,68.60366219825094,0.014169821227834854,19.113703874019052,0.010766072944712433,25.47473051454928
195,0.003913682188716589,68.95269455208076,0.014082788155112236,19.20929878108852,0.010701259770206386,25.600968610059034
196,0.003890345501646776,69.30172690591057,0.013996134480607514,19.30489368815799,0.010636723635007742,25.72720670556879
197,0.003867106069270299,69.65075925974038,0.01390986637306825,19.400488595227458,0.010572469152903784,25.853444801078545
198,0.0038439655734218013,69.9997916135702,0.013823989833595169,19.49608350229693,0.010508500813374223,25.9796828965883
199,0.0038209256515556334,70.34882396740001,0.013738510696367152,19.5916784093664,0.010444822982119866,26.105920992098056
200,0.0037979878969261107,70.69785632122982,0.013653434629416986,19.687273316435867,0.010381439901629099,26.232159087607812
201,0.0037751538587813796,71.04688867505963,0.01356876713545653,19.782868223505336,0.010318355691781472,26.358397183117567
202,0.0037524250425706156,71.39592102888945,0.013484513552750403,19.878463130574804,0.010255574350487545,26.484635278627323
203,0.0037298029101642313,71.74495338271926,0.013400679056036906,19.974058037644273,0.010193099754364159,26.61087337413708
204,0.0037072888800868367,72.09398573654907,0.013317268657495088,20.06965294471374,0.010130935659444288,26.737111469646834
205,0.003684884327762644,72.44301809037889,0.013234287207756835,20.16524785178321,0.010069085701920654,26.86334956515659
206,0.0036625905857730102,72.7920504442087,0.013151739396962818,20.26084275885268,0.010007553398922233,26.989587660666345
207,0.0036404089441258096,73.14108279803851,0.01306962975586115,20.356437665922147,0.009946342149322806,27.1158257561761
208,0.003618340650536388,73.49011515186832,0.01298796265694757,20.452032572991616,0.0098854552345807,27.242063851685856
209,0.0035963869107197097,73.83914750569814,0.012906742315645906,20.547627480061085,0.009824895819608838,27.36830194719561
210,0.0035745488886934655,74.18817985952795,0.012825972791527888,20.643222387130553,0.00976466695367426,27.494540042705367
211,0.003552827707091786,74.53721221335776,0.012745657989570815,20.73881729420002,0.009704771571326206,27.620778138215123
212,0.0035312244474892808,74.88624456718757,0.012665801661452097,20.83441220126949,0.0096452124933519,27.747016233724878
213,0.0035097401507350806,75.23527692101739,0.012586407406879477,20.93000710833896,0.00958599242775918,27.873254329234634
214,0.0034883758172965626,75.5843092748472,0.0125074786749556,21.025602015408428,0.009527113970785088,27.99949242474439
215,0.0034671324076124797,75.93334162867701,0.012429018765576,21.121196922477896,0.009468579607929494,28.125730520254145
216,0.003446010842455133,76.28237398250683,0.012351030830858986,21.216791829547365,0.009410391715012933,28.2519686157639
217,0.0034250120033013256,76.63140633633664,0.012273517876606563,21.312386736616833,0.009352552559257758,28.378206711273656
218,0.003404136732711752,76.98043869016645,0.012196482763794994,21.407981643686302,0.009295064300391757,28.504444806783408
219,0.0033833858347185244,77.32947104399626,0.012119928210093897,21.50357655075577,0.009237928991773222,28.630682902293163
220,0.00336276007522052,77.67850339782608,0.0120438567914127,21.59917145782524,0.009181148581536838,28.75692099780292
221,0.0033422601823862373,78.02753575165589,0.01196827094347324,21.694766364894708,0.009124724913759276,28.883159093312674
222,0.0033218868470638605,78.3765681054857,0.011893172963407419,21.79036127196418,0.009068659729643748,29.00939718882243
223,0.0033016407231982077,78.72560045931552,0.011818565011378637,21.88595617903365,0.009012954668722675,29.135635284332185
224,0.003281522428254269,79.07463281314533,0.011744449112225901,21.981551086103117,0.00895761127007748,29.26187337984194
225,0.0032615325436470112,79.42366516697514,0.011670827157129535,22.077145993172586,0.008902630973574792,29.388111475351696
226,0.003241671615177157,79.77269752080495,0.011597700905297145,22.172740900242054,0.008848015121118125,29.51434957086145
227,0.0032219401534726378,80.12172987463477,0.011525071985668942,22.268335807311523,0.008793764957914185,29.640587666371207
228,0.0032023386344353882,80.47076222846458,0.011452941898641076,22.36393071438099,0.008739881633752975,29.766825761880963
229,0.0031828674996932263,80.81979458229439,0.011381312017806029,22.45952562145046,0.008686366204300883,29.893063857390718
230,0.0031635271570564856,81.1688269361242,0.011310183591708831,22.55512052851993,0.008633219632405861,30.019301952900474
231,0.003144317980979114,81.51785928995402,0.011239557745618066,22.650715435589397,0.00858044278941397,30.14554004841023
232,0.0031252403130239527,81.86689164378383,0.011169435483310591,22.746310342658866,0.008528036456496342,30.271778143919985
233,0.0031062944623318966,82.21592399761364,0.011099817688868809,22.841905249728335,0.008476001325985884,30.39801623942974
234,0.003087480706094646,82.56495635144346,0.011030705128489512,22.937500156797803,0.008424338002722838,30.524254334939496
235,0.003068799290030776,82.91398870527325,0.010962098452303197,23.033095063867272,0.008373047005408394,30.65049243044925
236,0.003050250428864812,83.26302105910307,0.010893998196202799,23.12868997093674,0.008322128767965703,30.776730525959007
237,0.0030318343068090814,83.61205341293288,0.010826404783680882,23.22428487800621,0.008271583640907326,30.902968621468762
238,0.0030135510780480135,83.9610857667627,0.010759318527674151,23.319879785075678,0.008221411892708497,31.029206716978518
239,0.0029954008672246468,84.3101181205925,0.01069273963241443,23.415474692145146,0.008171613711185424,31.155444812488273
240,0.0029773837699290564,84.65915047442232,0.010626668195284962,23.511069599214615,0.00812218920487782,31.28168290799803
241,0.0029594998531884613,85.00818282825213,0.010561104208681251,23.606664506284083,0.008073138404434988,31.407921003507784
242,0.0029417491559587134,85.35721518208194,0.01049604756187525,23.702259413353552,0.00802446126400476,31.53415909901754
243,0.0029241316896169373,85.70624753591176,0.010431498042882192,23.79785432042302,0.007976157662624512,31.660397194527295
244,0.0029066474384550644,86.05527988974157,0.010367455340328966,23.89344922749249,0.007928227405613575,31.786635290037047
245,0.0028892963601739974,86.40431224357138,0.01030391904532321,23.98904413456196,0.007880670225966443,31.912873385546803
246,0.0028720783863781687,86.7533445974012,0.01024088865332224,24.08463904163143,0.007833485785745947,32.03911148105656
247,0.002854993423070252,87.10237695123101,0.01017836356600087,24.1802339487009,0.007786673677475907,32.165349576566314
248,0.0028380413511457903,87.45140930506082,0.01011634309311735,24.275828855770367,0.007740233425532428,32.29158767207607
249,0.0028212220268874957,87.80044165889063,0.010054826454376513,24.371423762839836,0.007694164487533406,32.417825767585825
250,0.002804535282459012,88.14947401272045,0.00999381278128937,24.467018669909304,0.007648466255725429,32.54406386309558
251,0.002787980926397898,88.49850636655026,0.009933301119028286,24.562613576978773,0.007603138058367604,32.670301958605336
252,0.0027715587441076283,88.84753872038007,0.009873290428277016,24.65820848404824,0.007558179161111623,32.79654005411509
253,0.0027552684983483786,89.19657107420988,0.009813779587074797,24.75380339111771,0.007513588768377571,32.92277814962485
254,0.0027391099297264018,89.5456034280397,0.009754767392653744,24.84939829818718,0.007469366024724794,33.0490162451346
255,0.0027230827571817946,89.89463578186951,0.009696252563268835,24.944993205256647,0.007425510016217382,33.17525434064436
256,0.0027071866784744237,90.24366813569932,0.009638233740019814,25.040588112326116,0.007382019771783673,33.30149243615411
257,0.0026914213706678543,90.59270048952914,0.009580709488664227,25.136183019395585,0.007338894264569231,33.42773053166387
258,0.0026757864906110707,90.94173284335895,0.009523678301421009,25.231777926465053,0.00729613241328285,33.553968627173624
259,0.0026602816754178102,91.29076519718876,0.009467138598763946,25.327372833534522,0.007253733083535002,33.68020672268338
260,0.0026449065429433134,91.63979755101857,0.009411088731204343,25.42296774060399,0.007211695089168319,33.806444818193135
261,0.0026296606922583524,91.98882990484839,0.009355526981062354,25.51856264767346,0.007170017193579618,33.93268291370289
262,0.002614543704120332,92.3378622586782,0.009300451564226304,25.614157554742928,0.00712869811103297,34.058921009212646
263,0.0025995551414413178,92.68689461250801,0.009245860631899526,25.709752461812396,0.007087736507963441,34.1851591047224
264,0.002584694549752821,93.03592696633783,0.009191752272334023,25.805347368881865,0.007047131004271018,34.31139720023216
265,0.0025699614576672083,93.38495932016764,0.00913812451255062,25.900942275951333,0.007006880174604377,34.43763529574191
266,0.002555355377335545,93.73399167399745,0.009084975320044854,25.996537183020802,0.006966982549634015,34.56387339125167
267,0.0025408758049017843,94.08302402782726,0.009032302604478322,26.09213209009027,0.006927436617314422,34.690111486761424
268,0.0025265222209531132,94.43205638165708,0.008980104219354917,26.187726997159743,0.006888240824134925,34.81634958227118
269,0.00251229409096635,94.78108873548689,0.008928377963681412,26.28332190422921,0.00684939357635881,34.942587677780935
270,0.0024981908657502627,95.1301210893167,0.00887712158361223,26.37891681129868,0.006810893241250438,35.06882577329069
271,0.002484211981883669,95.47915344314652,0.008826332774077605,26.47451171836815,0.006772738148289982,35.195063868800446
272,0.0024703568621492296,95.82818579697633,0.008776009180395086,26.570106625437617,0.006734926590375504,35.3213019643102
273,0.0024566249159627828,96.17721815080614,0.00872614839986383,26.665701532507086,0.006697456825012093,35.44754005981996
274,0.002443015539798167,96.52625050463595,0.008676747983341298,26.761296439576554,0.006660327075487735,35.57377815532971
275,0.002429528117607356,96.87528285846577,0.008627805436802163,26.856891346646023,0.006623535532035694,35.70001625083947
276,0.0024161620212358884,97.22431521229558,0.008579318222878985,26.95248625371549,0.006587080352983139,35.826254346349224
277,0.0024029166108334426,97.57334756612539,0.008531283762384404,27.04808116078496,0.006550959665885788,35.95249244185898
278,0.0023897912352594916,97.92237991995519,0.00848369943581455,27.14367606785443,0.0065151715686482935,36.078730537368735
279,0.0023767852324839607,98.271412273785,0.008436562584833439,27.239270974923897,0.006479714130630264,36.20496863287849
280,0.0023638979299827906,98.62044462761482,0.008389870513738067,27.334865881993366,0.006444585393737623,36.331206728388246
281,0.00235112864512837,98.96947698144463,0.008343620490904037,27.430460789062835,0.006409783373499175,36.457444823898
282,0.0023384766855747167,99.31850933527444,0.008297809750211414,27.526055696132303,0.006375306060128227,36.58368291940775
283,0.002325941349637406,99.66754168910425,0.008252435492450727,27.621650603201772,0.006341151419569024,36.709921014917505
284,0.0023135219266681413,100.01657404293407,0.00820749488670886,27.71724551027124,0.006307317394528012,36.83615911042726
285,0.002301217697423936,100.36560639676388,0.008162985071734732,27.81284041734071,0.0062738019054896,36.962397205937016
286,0.0022890279344308477,100.71463875059369,0.008118903157284564,27.908435324410178,0.006240602851716497,37.08863530144677
287,0.002276951902342239,101.0636711044235,0.008075246225446683,28.004030231479646,0.006207718112234398,37.21487339695653
288,0.00226498885829151,101.41270345825332,0.008032011331945707,28.099625138549115,0.006175145546800941,37.34111149246628
289,0.0022531380522392602,101.76173581208313,0.00798919550742601,28.195220045618584,0.006142882996858947,37.46734958797604
290,0.0022413987273148797,102.11076816591294,0.007946795758714452,28.290814952688052,0.006110928286473748,37.593587683485794
291,0.0022297701201525067,102.45980051974276,0.007904809070062252,28.386409859757524,0.006079279223254622,37.71982577899555
292,0.002218251461221367,102.80883287357257,0.007863232404365974,28.482004766826993,0.006047933599260328,37.846063874505305
293,0.0022068419751504415,103.15786522740238,0.007822062704367626,28.57759967389646,0.006016889191888594,37.97230197001506
294,0.0021955408810474804,103.5068975812322,0.0077812968938338325,28.67319458096593,0.005986143764749647,38.098540065524816
295,0.0021843473928123305,103.85592993506201,0.007740931878714052,28.7687894880354,0.005955695068523735,38.22477816103457
296,0.0021732607194445835,104.20496228889182,0.007700964548277915,28.864384395104867,0.005925540841802627,38.35101625654433
297,0.0021622800653455453,104.55399464272163,0.007661391776231655,28.959979302174336,0.005895678811915109,38.47725435205408
298,0.0021514046306145137,104.90302699655145,0.0076222104218136985,29.055574209243805,0.005866106695736545,38.60349244756384
299,0.002140633611339391,105.25205935038126,0.007583417330869453,29.151169116313273,0.005836822200482453,38.72973054307359
300,0.0021299661998816256,105.60109170421107,0.0075450093369053605,29.24676402338274,0.005807823024486205,38.85596863858335
301,0.002119401585155496,105.95012405804088,0.007506983262122287,29.34235893045221,0.005779106857960886,38.982206734093104
302,0.002108938952901771,106.2991564118707,0.007469335918428353,29.43795383752168,0.005750671383745324,39.10844482960286
303,0.002098577485955739,106.64818876570051,0.007432064108431295,29.533548744591148,0.005722514278034471,39.234682925112615
304,0.002088316364509656,106.99722111953032,0.007395164626410437,29.629143651660616,0.0056946332110940695,39.36092102062237
305,0.002078154766369618,107.34625347336014,0.0073586342592684645,29.724738558730085,0.005667025847959804,39.487159116132126
306,0.002068091867206899,107.69528582718995,0.007322469787463051,29.820333465799553,0.005639689849121019,39.61339721164188
307,0.0020581268408037872,108.04431818101976,0.007286667985918532,29.915928372869022,0.005612622871188995,39.73963530715164
308,0.0020482588592939427,108.39335053484957,0.007251225624917763,30.01152327993849,0.005585822567550088,39.86587340266139
309,0.002038487093397326,108.74238288867939,0.007216139470974305,30.10711818700796,0.005559286589003645,39.99211149817115
310,0.0020288107126497402,109.0914152425092,0.00718140628768512,30.202713094077428,0.0055330125843849704,40.118349593680904
311,0.002019228885627019,109.44044759633901,0.007147022836563964,30.298308001146896,0.005506998201173399,40.24458768919066
312,0.0020097407801639064,109.78947995016883,0.007112985877855632,30.393902908216365,0.005481241086085636,40.370825784700415
313,0.0020003455635676957,110.13851230399864,0.007079292171331267,30.489497815285834,0.005455738885654513,40.49706388021017
314,0.00199104240282665,110.48754465782845,0.007045938477064929,30.585092722355302,0.00543048924679329,40.623301975719926
315,0.0019818304648132755,110.83657701165826,0.007012921556191638,30.680687629424774,0.005405489817345668,40.74954007122968
316,0.001972708916482502,111.18560936548808,0.006980238171647073,30.776282536494243,0.0053807382466217035,40.87577816673944
317,0.0019636769250648096,111.53464171931789,0.00694788508888918,30.87187744356371,0.005356232185919738,41.00201626224919
318,0.001954733658254387,111.8836740731477,0.00691585907660191,30.96747235063318,0.005331969289034545,41.12825435775895
319,0.0019458782843923554,112.23270642697751,0.006884156907381271,31.06306725770265,0.0053079472127518686,41.2544924532687
320,0.001937109972645139,112.58173878080731,0.006852775358403996,31.158662164772117,0.005284163617329528,41.38073054877846
321,0.0019284278931780334,112.93077113463713,0.006821711212079035,31.254257071841586,0.005260616166965274,41.506968644288214
322,0.0019198312173240469,113.27980348846694,0.006790961256682075,31.349851978911055,0.005237302530251578,41.63320673979797
323,0.0019113191177480675,113.62883584229675,0.006760522286973411,31.445446885980523,0.005214220380617555,41.759444835307725
324,0.0019028907686064389,113.97786819612656,0.006730391104799366,31.541041793049992,0.0051913673967582214,41.88568293081748
325,0.0018945453457020062,114.32690054995638,0.006700564519677527,31.63663670011946,0.005168741263051244,42.01192102632724
326,0.0018862820266346964,114.67593290378619,0.006671039349366056,31.73223160718893,0.005146339669961433,42.13815912183699
327,0.0018780999909477141,115.024965257616,0.006641812420417337,31.827826514258398,0.005124160314433169,42.26439721734675
328,0.0018699984202694216,115.37399761144582,0.0066128805687162145,31.923421421327866,0.0051022009002709085,42.3906353128565
329,0.001861976498450973,115.72302996527563,0.006584240640003092,32.019016328397335,0.005080459138508082,42.51687340836626
330,0.0018540334116997775,116.07206231910544,0.006555889490382159,32.1146112354668,0.005058932747764493,42.643111503876014
331,0.001846168348708864,116.42109467293525,0.0065278239868149885,32.21020614253627,0.005037619454592486,42.76934959938577
332,0.0018383805007822298,116.77012702676507,0.0065000410075998225,32.30580104960574,0.005016516993812059,42.895587694895525
333,0.0018306690619562347,117.11915938059488,0.0064725374428367555,32.40139595667521,0.0049956231088351755,43.02182579040527
334,0.0018230332291171338,117.46819173442469,0.006445310194879111,32.49699086374468,0.004974935551979432,43.14806388591503
335,0.0018154722021148017,117.8172240882545,0.006418356178771301,32.592585770814146,0.004954452084771346,43.274301981424784
336,0.0018079851838727476,118.16625644208432,0.006391672322673371,32.688180677883615,0.004934170478239446,43.40054007693454
337,0.0018005713804944844,118.51528879591413,0.006365255568272599,32.783775584953084,0.00491408851319738,43.526778172444295
338,0.0017932300013663277,118.86432114974394,0.006339102871182294,32.87937049202255,0.004894203980517263,43.65301626795405
339,0.001785960259256706,119.21335350357376,0.0063132112013281555,32.97496539909202,0.004874514681393478,43.77925436346381
340,0.0017787613704120621,119.56238585740357,0.006287577543322433,33.07056030616149,0.0048550184275971435,43.90549245897356
341,0.0017716325546493982,119.91141821123338,0.006262198896826087,33.16615521323096,0.0048357130417214286,44.03173055448332
342,0.0017645730354455798,120.2604505650632,0.006237072276899322,33.26175012030043,0.004816596357417976,44.15796864999307
343,0.0017575820400234348,120.60948291889301,0.006212194714340644,33.357345027369895,0.004797666219624596,44.28420674550283
344,0.0017506587994347486,120.95851527272282,0.006187563256014777,33.452939934439364,0.004778920484784479,44.410444841012584
345,0.0017438025486402188,121.30754762655263,0.0061631749651696295,33.54853484150883,0.004760357021057082,44.53668293652234
346,0.0017370125265864424,121.65657998038245,0.006139026921742618,33.6441297485783,0.004741973708520955,44.662921032032095
347,0.0017302879762800167,122.00561233421226,0.006115116222656536,33.73972465564777,0.004723768439368652,44.78915912754185
348,0.001723628144858817,122.35464468804207,0.006091439982105299,33.83531956271724,0.004705739118093974,44.915397223051606
349,0.0017170322836605376,122.70367704187188,0.00606799533182967,33.93091446978671,0.004687883661671697,45.04163531856136
350,0.0017104996482885423,123.0527093957017,0.0060447794213833676,34.02650937685618,0.004670199999730027,45.16787341407112
351,0.0017040294986751282,123.40174174953151,0.006021789418389666,34.12210428392565,0.0046526860747159345,45.29411150958087
352,0.0016976210991422414,123.75077410336132,0.005999022508788753,34.21769919099512,0.004635339842053581,45.42034960509063
353,0.0016912737184597328,124.09980645719114,0.005976475897076097,34.31329409806459,0.004618159270296038,45.546587700600384
354,0.0016849866299012144,124.44883881102095,0.005954146806532029,34.40888900513406,0.004601142341270434,45.67282579611014
355,0.001678759111297585,124.79787116485076,0.005932032479442718,34.504483912203526,0.004584287050216772,45.799063891619895
356,0.0016725904450882872,125.14690351868057,0.0059101301773128445,34.600078819272994,0.00456759140592055,45.92530198712965
357,0.0016664799183703648,125.49593587251039,0.005888437181070072,34.69567372634246,0.00455105343083939,46.051540082639406
358,0.0016604268229453824,125.8449682263402,0.005866950791261598,34.79126863341193,0.004534671161223824,46.17777817814916
359,0.0016544304553642688,126.19400058017001,0.005845668328242961,34.8868635404814,0.004518442647232417,46.30401627365892
360,0.0016484901169701433,126.54303293399983,0.005824587132359275,34.98245844755087,0.00450236595304141,46.43025436916867
361,0.0016426051139391926,126.89206528782964,0.005803704564119121,35.07805335462034,0.004486439156948999,46.55649246467843
362,0.0016367747573196394,127.24109764165945,0.005783018004361244,35.173648261689806,0.004470660351474453,46.68273056018818
363,0.0016309983630688873,127.59012999548925,0.005762524854414265,35.269243168759274,0.0044550276434522,46.80896865569794
364,0.0016252752520888641,127.93916234931906,0.005742222536249532,35.36483807582874,0.0044395391541210355,46.935206751207694
365,0.0016196047502596512,128.28819470314886,0.005722108492627371,35.46043298289821,0.004424193019208615,47.06144484671745
366,0.001613986188471426,128.6372270569787,0.005702180187236776,35.55602788996768,0.004408987389011336,47.187682942227205
367,0.0016084189026547837,128.98625941080851,0.0056824351048288,35.65162279703715,0.004393920428469804,47.31392103773696
368,0.0016029022338094785,129.33529176463833,0.005662870751343763,35.74721770410662,0.004378990317239951,47.440159133246716
369,0.0015974355280316513,129.68432411846814,0.005643484654032401,35.842812611176086,0.004364195249759992,47.56639722875647
370,0.0015920181365395591,130.03335647229795,0.005624274361571134,35.938407518245555,0.00434953343531331,47.69263532426623
371,0.0015866494156978898,130.38238882612777,0.005605237444171589,36.03400242531502,0.004335003098087426,47.81887341977598
372,0.0015813287270406776,130.73142117995758,0.005586371493684439,36.12959733238449,0.004320602477229121,47.94511151528574
373,0.001576055437292871,131.0804535337874,0.00556767412369782,36.22519223945396,0.004306329826895873,48.071349610795494
374,0.0015708289183906032,131.4294858876172,0.005549142969630304,36.32078714652343,0.004292183416303706,48.19758770630525
375,0.0015656485475001873,131.77851824144702,0.005530775688818624,36.4163820535929,0.0042781615297715235,48.323825801815005
376,0.0015605137070358946,132.12755059527683,0.005512569960600263,36.511976960662366,0.00426426246676207,48.45006389732476
377,0.0015554237846765358,132.47658294910664,0.00549452348639094,36.607571867731835,0.004250484541919613,48.576301992834516
378,0.0015503781733808865,132.82561530293646,0.005476633989757217,36.7031667748013,0.004236826085104397,48.70254008834427
379,0.0015453762714019964,133.17464765676627,0.0054588992164841645,36.79876168187077,0.00422328544142401,48.82877818385403
380,0.0015404174823004048,133.52368001059608,0.005441316934638332,36.89435658894024,0.0042098609712617205,48.95501627936378
381,0.0015355012149562983,133.8727123644259,0.0054238849346259724,36.98995149600971,0.004196551050301863,49.08125437487354
382,0.0015306268835806433,134.2217447182557,0.005406601029246693,37.08554640307918,0.004183354069552365,49.20749247038329
383,0.0015257939077253102,134.57077707208552,0.005389463053742585,37.18114131014865,0.00417026843536447,49.33373056589305
384,0.0015210017122922266,134.91980942591533,0.00537246886584284,37.276736217218115,0.004157292569449749,49.4599686614028
385,0.0015162497275415826,135.26884177974512,0.0053556163458040274,37.372331124287584,0.004144424908894426,49.58620675691255
386,0.0015115373890991052,135.61787413357493,0.005338903396445987,37.46792603135705,0.004131663906171131,49.71244485242231
387,0.0015068641379624291,135.96690648740474,0.005322327943183469,37.56352093842652,0.004119008029148093,49.838682947932064
388,0.0015022294205065856,136.31593884123455,0.005305887934053516,37.65911584549599,0.004106455761095844,49.96492104344182
389,0.001497632688488626,136.66497119506437,0.005289581339738692,37.75471075256546,0.004094005600691486,50.091159138951575
390,0.0014930733990513973,137.01400354889418,0.005273406153586127,37.85030565963493,0.0040816560620205704,50.21739723446133
391,0.0014885510147264896,137.363035902724,0.005257360391622504,37.945900566704395,0.004069405674576624,50.343635329971086
392,0.0014840650034363702,137.7120682565538,0.0052414420925649295,38.041495473773864,0.004057252983258357,50.46987342548084
393,0.0014796148384957127,138.06110061038362,0.005225649317827806,38.13709038084333,0.004045196548364602,50.5961115209906
394,0.0014751999986119474,138.41013296421343,0.005209980151525667,38.2326852879128,0.00403323494558701,50.72234961650035
395,0.0014708199678850262,138.75916531804324,0.005194432700472026,38.32828019498227,0.0040213667660005436,50.84858771201011
396,0.00146647423580643,139.10819767187306,0.005179005094174266,38.423875102051746,0.004009590616051768,50.97482580751986
397,0.001462162297257416,139.45723002570287,0.005163695484824574,38.519470009121214,0.003997905117544985,51.10106390302962
398,0.0014578836525065222,139.80626237953268,0.005148502047286925,38.61506491619068,0.003986308907626243,51.227301998539374
399,0.0014536378072063268,140.1552947333625,0.005133422979080158,38.71065982326015,0.003974800638765188,51.35354009404913
400,0.001449424272389475,140.5043270871923,0.00511845650035711,38.80625473032962,0.003963378978734854,51.479778189558886
401,0.0014452425644639808,140.85335944102212,0.005103600853879858,38.90184963739909,0.003952042610589311,51.60601628506864
402,0.0014410922052078008,141.20239179485193,0.005088854304991021,38.99744454446856,0.003940790232639264,51.7322543805784
403,0.0014369727217626866,141.55142414868175,0.0050742151415811764,39.093039451538026,0.003929620558425554,51.85849247608815
404,0.001432883646627319,141.90045650251156,0.005059681674052341,39.188634358607494,0.003918532316690594,51.98473057159791
405,0.001428824517649725,142.24948885634137,0.005045252235277531,39.28422926567696,0.003907524251347739,52.11096866710766
406,0.00142479487801898,142.59852121017119,0.005030925180556433,39.37982417274643,0.0038965951214485904,52.23720676261742
407,0.0014207942762561887,142.947553564001,0.005016698887567072,39.4754190798159,0.0038857437011482225,52.363444858127174
408,0.0014168222662047558,143.2965859178308,0.005002571756313611,39.57101398688537,0.0038749687796683545,52.48968295363693
409,0.0014128784070199282,143.64561827166062,0.004988542209070141,39.66660889395484,0.003864269161258443,52.615921049146685
410,0.0014089622631576265,143.99465062549044,0.004974608690320546,39.762203801024306,0.0038536436651546804,52.74215914465644
411,0.0014050734043625428,144.34368297932025,0.004960769666694345,39.857798708093775,0.003843091125536939,52.868397240166196
412,0.0014012114056555227,144.69271533315006,0.0049470236268985765,39.95339361516324,0.003832610391483596,52.99463533567595
413,0.0013973758473202035,145.04174768697987,0.004933369081645656,40.04898852223271,0.003822200326924252,53.12087343118571
414,0.0013935663148889293,145.3907800408097,0.004919804563577215,40.14458342930218,0.0038118598105903595,53.24711152669546
415,0.0013897823991279195,145.7398123946395,0.004906328627183894,40.24017833637165,0.0038015877359636944,53.37334962220522
416,0.0013860236960216918,146.0888447484693,0.004892939848721078,40.33577324344112,0.0037913830112227113,53.499587717714974
417,0.0013822898067567414,146.43787710229913,0.004879636826120563,40.431368150510586,0.003781244559186733,53.62582581322473
418,0.0013785803377044555,146.78690945612894,0.0048664181788981254,40.526963057580055,0.0037711713172579792,53.752063908734485
419,0.0013748949004032708,147.13594180995875,0.00485328254805699,40.62255796464952,0.003761162237361416,53.87830200424424
420,0.0013712331115400642,147.48497416378856,0.004840228595987175,40.71815287171899,0.0037512162858823993,54.004540099753996
421,0.0013675945929307624,147.83400651761838,0.004827255006360681,40.81374777878846,0.0037413324436021233,54.13077819526375
422,0.0013639789715001738,148.1830388714482,0.004814360484022552,40.90934268585793,0.0037315097056308207,54.25701629077351
423,0.0013603858792610374,148.532071225278,0.004801543754877763,41.0049375929274,0.0037217470813387414,54.38325438628326
424,0.0013568149532922624,148.88110357910782,0.0047888035657738925,41.100532499996866,0.003712043594284871,54.50949248179302
425,0.001353265835716384,149.23013593293763,0.0047761386843796615,41.196127407066335,0.003702398282143353,54.63573057730277
426,0.0013497381736761968,149.57916828676744,0.004763547899059207,41.291722314135804,0.0036928101966276603,54.76196867281253
427,0.0013462316193105816,149.92820064059725,0.004751030018742186,41.38731722120527,0.0036832784034124388,54.888206768322284
428,0.0013427458297295078,150.27723299442707,0.004738583872789632,41.48291212827474,0.0036738019820530387,55.01444486383204
429,0.0013392804669882063,150.62626534825688,0.004726208310855595,41.57850703534421,0.00366438002590272,55.140682959341795
430,0.0013358351980605116,150.9752977020867,0.004713902202744542,41.67410194241368,0.003655011642027519,55.26692105485155
431,0.001332409694811366,151.3243300559165,0.004701664438264522,41.76969684948315,0.0036456959511187528,55.393159150361306
432,0.001329003633968469,151.67336240974632,0.0046894939270760985,41.865291756552615,0.00363643208740316,55.51939724587106
433,0.0013256166970930861,152.02239476357613,0.0046773895985370295,41.960886663622084,0.0036272191985506695,55.64563534138082
434,0.0013222485705499944,152.37142711740594,0.004665350401542746,42.05648157069155,0.0036180564455797768,55.77187343689057
435,0.0013188989454765738,152.72045947123576,0.004653375304362564,42.15207647776102,0.0036089430027605373,55.89811153240033
436,0.0013155675177510236,153.06949182506557,0.004641463294471721,42.24767138483049,0.0035998780575151506,56.02434962791008
437,0.0013122539879597218,153.41852417889538,0.004629613378379154,42.34326629189996,0.003590860810316149,56.15058772341983
438,0.0013089580613637045,153.7675565327252,0.004617824581451126,42.43886119896943,0.0035818904745821647,56.27682581892959
439,0.001305679447864269,154.116588886555,0.004606095947730672,42.534456106038895,0.0035729662765713044,56.40306391443934
440,0.0013024178619677064,154.46562124038482,0.004594426539752843,42.630051013108364,0.003564087455272089,56.5293020099491
441,0.0012991730227491492,154.81465359421463,0.004582815438355856,42.72564592017783,0.0035552532622920097,56.655540105458854
442,0.0012959446538155386,155.16368594804445,0.004571261742488117,42.8212408272473,0.003546462961743644,56.78177820096861
443,0.0012927324832677119,155.51271830187426,0.004559764569011156,42.91683573431678,0.0035377158301283964,56.908016296478365
444,0.001289536243661613,155.86175065570407,0.004548323052498517,43.012430641386246,0.003529011156217824,57.03425439198812
445,0.0012863556719686132,156.21078300953388,0.004536936345030604,43.108025548455714,0.003520348240932579,57.160492487497876
446,0.0012831905095349594,156.5598153633637,0.00452560361598558,43.20362045552518,0.0035117263972189667,57.28673058300763
447,0.0012800405020403464,156.9088477171935,0.004514324051826303,43.29921536259465,0.003503144949923147,57.41296867851739
448,0.001276905399455609,157.25788007102332,0.004503096855883362,43.39481026966412,0.0034946032356629594,57.53920677402714
449,0.0012737849559995508,157.60691242485314,0.004491921248134279,43.49040517673359,0.0034861006026974473,57.6654448695369
450,0.0012706789300949023,157.95594477868295,0.004480796464978894,43.58600008380306,0.003477636410794024,57.791682965046654
451,0.0012675870843234173,158.30497713251276,0.004469721759011022,43.681594990872526,0.0034692100310933713,57.91792106055641
452,0.0012645091853801193,158.65400948634257,0.004458696398786416,43.777189897941994,0.0034608208459720484,58.044159156066165
453,0.001261445004026693,159.0030418401724,0.004447719668587105,43.87278480501146,0.003452468248902853,58.17039725157592
454,0.0012583943150440433,159.3520741940022,0.004436790868182171,43.96837971208093,0.0034441516443129657,58.296635347085676
455,0.001255356897184009,159.701106547832,0.004425909312585034,44.0639746191504,0.003435870447439898,58.42287344259543
456,0.001252332533120272,160.05013890166182,0.004415074331807334,44.15956952621987,0.003427624084185275,58.54911153810519
457,0.001249321009398437,160.39917125549164,0.004404285270609436,44.25516443328934,0.00341941199096651,58.67534963361494
458,0.0012463221163853172,160.74820360932145,0.004393541488247712,44.350759340358806,0.003411233614566371,58.8015877291247
459,0.0012433356482174271,161.09723596315126,0.004382842358218607,44.446354247428275,0.0034030884119805108,58.92782582463445
460,0.0012403614027487059,161.44626831698108,0.004372187267999631,44.54194915449774,0.003394975850262989,59.05406392014421
461,0.0012373991814974637,161.7953006708109,0.00436157561878734,44.63754406156721,0.003386895406369818,59.180302015653965
462,0.0012344487895925935,162.1443330246407,0.004351006825232406,44.73313896863668,0.003378846567000617,59.30654011116372
463,0.0012315100357190379,162.49336537847051,0.0043404803151718555,44.82873387570615,0.003370828828438381,59.432778206673476
464,0.001228582732062548,162.84239773230033,0.00432999552935864,44.92432878277562,0.0033628416963874305,59.55901630218323
465,0.0012256666942537357,163.19143008613014,0.0043195519211885434,45.019923689845086,0.003354884685809616,59.68525439769299
466,0.0012227617413114473,163.54046243995995,0.004309148956424624,45.115518596914555,0.0033469573207588073,59.81149249320274
467,0.0012198676955854767,163.88949479378977,0.0042987861129192345,45.21111350398402,0.003339059134213728,59.9377305887125
468,0.0012169843826986312,164.23852714761958,0.004288462880333789,45.30670841105349,0.0033311896679092258,60.06396868422225
469,0.00121411163148818,164.5875595014494,0.004278178759856351,45.40230331812296,0.003323348472165994,60.19020677973201
470,0.0012112492739466956,164.93659185527918,0.0042679332639172,45.49789822519243,0.003315535105718851,60.316444875241764
471,0.001208397145162329,165.285624209109,0.004257725915902443,45.5934931322619,0.0033077491355436284,60.44268297075152
472,0.0012055550832585167,165.6346565629388,0.004247556249865865,45.68908803933137,0.0032999901366827424,60.568921066261275
473,0.0012027229293331686,165.9836889167686,0.0042374238102391125,45.784682946400835,0.0032922576920694957,60.69515916177103
474,0.0011999005273973448,166.33272127059843,0.004227328151540337,45.880277853470304,0.00328455139235124,60.821397257280786
475,0.0011970877243134548,166.68175362442824,0.004217268838081442,45.97587276053977,0.0032768708357114183,60.94763535279054
476,0.0011942843697330032,167.03078597825805,0.004207245443674068,46.07146766760924,0.003269215627690591,61.0738734483003
477,0.0011914903160339092,167.37981833208786,0.004197257551334475,46.16706257467871,0.003261585381006534,61.20011154381005
478,0.0011887054182574363,167.72885068591768,0.004187304752987436,46.26265748174818,0.003253979715373467,61.32634963931981
479,0.001185929534044737,168.0778830397475,0.0041773866491692895,46.35825238881765,0.0032463982573205214,61.452587734829564
480,0.001183162523573079,168.4269153935773,0.004167502848730336,46.453847295887115,0.0032388406400095195,61.57882583033932
481,0.0011804042494917473,168.77594774740712,0.004157652968536665,46.549442202956584,0.0032313065030521552,61.705063925849075
482,0.0011776545768576784,169.12498010123693,0.00414783663317163,46.64503711002605,0.0032237954923266597,61.83130202135883
483,0.0011749133730708428,169.47401245506674,0.00413805347463707,46.74063201709552,0.003216307259794072,61.957540116868586
484,0.001172180507809416,169.82304480889655,0.004128303132054473,46.83622692416499,0.003208841463314149,62.08377821237834
485,0.0011694558529647741,170.17207716272637,0.004118585251366213,46.93182183123446,0.0032013977664610877,62.2100163078881
486,0.0011667392825763314,170.52110951655618,0.004108899485037034,47.02741673830393,0.0031939758383390756,62.33625440339785
487,0.0011640306727662766,170.870141870386,0.0040992454917559325,47.123011645373396,0.0031865753533978315,62.4624924989076
488,0.0011613299016742234,171.2191742242158,0.004089622936138605,47.218606552442864,0.0031791959912481895,62.588730594417356
489,0.00115863684939182,171.56820657804562,0.004080031488430622,47.31420145951234,0.0031718374364778502,62.71496868992711
490,0.0011559513978973504,171.91723893187543,0.004070470824211491,47.40979636658181,0.0031644993784673957,62.84120678543687
491,0.001153273430990368,172.26627128570524,0.00406094062409978,47.50539127365128,0.0031571815112066575,62.96744488094662
492,0.0011506028342263854,172.61530363953506,0.004051440573459454,47.600986180720746,0.003149883533111559,63.09368297645638
493,0.001147939494851676,172.96433599336487,0.004041970362107609,47.696581087790214,0.0031426051468415248,63.219921071966134
494,0.001145283301738208,173.31336834719468,0.004032529684023754,47.79217599485968,0.0031353460591175527,63.34615916747589
495,0.0011426341453187525,173.6624007010245,0.004023118237060818,47.88777090192915,0.0031281059805410784,63.472397262985645
496,0.0011399919175222172,174.0114330548543,0.004013735722658048,47.98336580899862,0.003120884625413711,63.5986353584954
497,0.001137356511709218,174.36046540868412,0.004004381845555973,48.07896071606809,0.0031136817115579563,63.724873454005156
498,0.0011347278226079523,174.70949776251393,0.003995056313513569,48.17455562313756,0.0031064969601390467,63.85111154951491
499,0.0011321057462503944,175.05853011634375,0.003985758837027861,48.270150530207026,0.00309933009548796,63.97734964502467
500,0.0011294901799088638,175.40756247017356,0.003976489129056048,48.365745437276495,0.0030921808449257482,64.10358774053442
501,0.0011268810220329934,175.75659482400337,0.003967246904740377,48.46134034434596,0.003085048938589289,64.22982583604417
502,0.0011242781721871498,176.10562717783318,0.00395803188113591,48.55693525141543,0.0030779341092585506,64.35606393155393
503,0.001121681530988337,176.454659531663,0.0039488437769413616,48.6525301584849,0.003070836092185485,64.4823020270637
504,0.0011190910000446164,176.8036918854928,0.003939682312233137,48.74812506555437,0.003063754624924666,64.60854012257344
505,0.0011165064818940969,177.15272423932262,0.0039305472082028035,48.84371997262384,0.0030566894471657485,64.73477821808319
506,0.0011139278799445218,177.50175659315244,0.003921438186898079,48.939314879693306,0.0030496403005679,64.86101631359296
507,0.0011113550984134966,177.85078894698225,0.0039123549709675605,49.034909786762775,0.0030426069285962682,64.98725440910272
508,0.0011087880422693964,178.19982130081206,0.0039032972834093156,49.13050469383224,0.0030355890763606114,65.11349250461247
509,0.0011062266171729864,178.54885365464187,0.003894264847323517,49.22609960090171,0.003028586490456181,65.23973060012223
510,0.001103670729419802,178.8978860084717,0.003885257385669276,49.32169450797118,0.0030215989188069987,65.36596869563198
511,0.0011011202858833187,179.2469183623015,0.003876274621025799,49.41728941504065,0.003014626110511554,65.49220679114174
512,0.0010985751939589544,179.5959507161313,0.003867316275358086,49.51288432211012,0.00300766781569112,65.61844488665149
513,0.001096035361508943,179.94498306996113,0.0038583820697872377,49.608479229179586,0.0030007237853407046,65.74468298216124
514,0.001093500696808107,180.29401542379094,0.003849471724365594,49.704074136249055,0.0029937937711827876,65.870921077671
515,0.0010909711084905805,180.64304777762075,0.0038405849578568084,49.799669043318524,0.0029868775255239193,65.99715917318075
516,0.0010884465054975042,180.99208013145056,0.003831721487521013,49.89526395038799,0.0029799748011142936,66.12339726869051
517,0.001085926797025738,181.34111248528038,0.0038228810289052235,49.99085885745746,0.0029730853510103587,66.24963536420026
518,0.0010834118924776287,181.6901448391102,0.003814063295639106,50.08645376452693,0.0029662089284406045,66.37587345971002
519,0.0010809017014118524,182.03917719294,0.003805267999236254,50.1820486715964,0.0029593452866745885,66.50211155521977
520,0.0010783961334953844,182.38820954676982,0.003796494848901118,50.27764357866587,0.002952494178895286,66.62834965072953
521,0.001075895098456621,182.73724190059963,0.00378774355134167,50.373238485735335,0.00294565535807489,66.75458774623928
522,0.0010733985060396888,183.08627425442944,0.0037790138105880016,50.468833392804804,0.0029388285768540976,66.88082584174904
523,0.0010709062659599684,183.43530660825925,0.003770305327816915,50.56442829987427,0.0029320135874250077,67.00706393725879
524,0.0010684182878608738,183.78433896208907,0.003761617801182654,50.66002320694374,0.0029252101414176976,67.13330203276855
525,0.0010659344812719144,184.13337131591888,0.003752950925653899,50.75561811401321,0.002918417989790555,67.2595401282783
526,0.001063454755568065,184.4824036697487,0.0037443043928571014,50.85121302108268,0.002911636882724454,67.38577822378807
527,0.001060979019930484,184.8314360235785,0.0037356778909263134,50.94680792815215,0.002904866569520845,67.51201631929781
528,0.0010585071833085996,185.18046837740832,0.003727071104359584,51.042402835221615,0.0028981067985038296,67.63825441480758
529,0.0010560391543835942,185.52950073123813,0.0037184837138820254,51.137997742291084,0.002891357316926301,67.76449251031733
530,0.0010535748415333177,185.87853308506794,0.003709915396315654,51.23359264936055,0.0028846178708802155,67.89073060582709
531,0.0010511141527986536,186.22756543889776,0.0037013658244561,51.32918755643002,0.002877888205211053,68.01696870133684
532,0.0010486569958513628,186.57659779272757,0.003692834666956258,51.42478246349949,0.0028711680634365398,68.1432067968466
533,0.0010462032779634258,186.92563014655738,0.0036843215882169655,51.52037737056896,0.002864457187669699,68.26944489235635
534,0.0010437529059779235,187.2746625003872,0.003675826248284813,51.61597227763843,0.002857755318546269,68.39568298786611
535,0.0010413057862814475,187.623694854217,0.0036673483027571153,51.711567184707896,0.00285106219515656,68.52192108337586
536,0.0010388618247781018,187.97272720804682,0.0036588874026941462,51.80716209177737,0.002844377554981803,68.64815917888562
537,0.0010364209268650787,188.32175956187663,0.0036504431945387017,51.90275699884684,0.0028377011338350266,68.77439727439537
538,0.0010339829974098532,188.67079191570645,0.00364201532004301,51.99835190591631,0.00283103266580652,68.90063536990513
539,0.001031547940729004,189.01982426953626,0.0036336034162031093,52.09394681298578,0.0028243718832139273,69.02687346541488
540,0.0010291156605686815,189.36885662336607,0.0036252071152006837,52.189541720055246,0.0028177185165569984,69.15311156092464
541,0.0010266860600867348,189.71788897719588,0.0036168260443524393,52.285136627124714,0.002811072294477054,69.27934965643439
542,0.0010242590418365202,190.0669213310257,0.003608459826067033,52.38073153419418,0.002804432943721178,69.40558775194415
543,0.0010218345077523958,190.4159536848555,0.003600108077809612,52.47632644126365,0.0027978001891111955,69.5318258474539
544,0.001019412359136926,190.76498603868532,0.0035917704120739915,52.57192134833312,0.0027911737535174256,69.65806394296366
545,0.0010169924966497933,191.11401839251513,0.0035834464363624706,52.66751625540259,0.0027845533578372775,69.78430203847341
546,0.0010145748202984453,191.46305074634495,0.0035751357531733376,52.76311116247206,0.002777938720978671,69.91054013398318
547,0.001012159229430467,191.81208310017476,0.0035668379599960564,52.858706069541526,0.002771329559848325,70.03677822949292
548,0.001009745622727704,192.16111545400457,0.0035585526493141562,52.954300976610995,0.0027647255893449183,70.16301632500269
549,0.0010073338982021325,192.5101478078344,0.0035502794086158212,53.04989588368046,0.002758126522357141,70.28925442051244
550,0.0010049239531934799,192.8591801616642,0.003542017820412186,53.14549079074993,0.0027515320697666214,70.4154925160222
551,0.0010025156843686137,193.208212515494,0.003533767462263308,53.2410856978194,0.002744941940455771,70.54173061153195
552,0.0010001089877226873,193.55724486932382,0.0035255279068118536,53.33668060488887,0.0027383558413205077,70.66796870704171
553,0.000997703758582046,193.90627722315364,0.0035172987218244135,53.43227551195834,0.0027317734772878935,70.79420680255146
554,0.0009952998916089115,194.25530957698345,0.0035090794702404876,53.527870419027806,0.0027251945513386265,70.92044489806122
555,0.0009928972808078155,194.60434193081323,0.003500869710229068,53.623465326097275,0.0027186187645344547,71.04668299357097
556,0.0009904958195338018,194.95337428464305,0.0034926689952528137,53.71906023316674,0.002712045816050419,71.17292108908073
557,0.0009880954005023895,195.30240663847286,0.0034844768741397565,53.81465514023621,0.0027054754032119536,71.29915918459048
558,0.0009856959158012874,195.65143899230267,0.003476292891162528,53.91025004730568,0.0026989072215368288,71.42539728010024
559,0.0009832972569038564,196.00047134613249,0.003468116586125013,54.00584495437515,0.0026923409647818773,71.55163537560999
560,0.0009808993146843141,196.3495036999623,0.0034599474944564143,54.10143986144462,0.0026857763249945083,71.67787347111975
561,0.0009785019794346734,196.6985360537921,0.0034517851473126588,54.19703476851409,0.0026792129925689682,71.8041115666295
562,0.0009761051408834031,197.04756840762192,0.003443629071685061,54.292629675583555,0.0026726506563073105,71.93034966213926
563,0.0009737086882158003,197.39660076145174,0.003435478790516214,54.388224582653024,0.0026660890034850403,72.05658775764901
564,0.0009713125100960676,197.74563311528155,0.0034273338228229962,54.48381948972249,0.0026595277199214016,72.18282585315876
565,0.0009689164946910704,198.09466546911136,0.003419193683826632,54.57941439679196,0.002652966490054235,72.30906394866852
566,0.0009665205296957713,198.44369782294117,0.003411057885089729,54.67500930386143,0.002646404997019414,72.43530204417827
567,0.0009641245023603231,198.792730176771,0.003402925934660185,54.7706042109309,0.0026398429227347227,72.56154013968803
568,0.0009617282995187938,199.1417625306008,0.003394797337221879,54.86619911800037,0.0026332799479882314,72.68777823519778
569,0.0009593318076195207,199.4907948844306,0.003386671594252072,54.961794025069835,0.0026267157525309975,72.81401633070755
570,0.000956934912757064,199.83982723826043,0.0033785482041853504,55.057388932139304,0.0026201500151741292,72.9402544262173
571,0.0009545375007057368,200.18885959209024,0.00337042666258409,55.15298383920877,0.0026135824138900834,73.06649252172706
572,0.0009521394569547032,200.53789194592005,0.0033623064623152584,55.24857874627824,0.0026070126259181603,73.1927306172368
573,0.0009497406667446065,200.88692429974986,0.0033541870937334687,55.34417365334771,0.002600440327874125,73.31896871274657
574,0.0009473410151057106,201.23595665357968,0.00334606804487017,55.43976856041718,0.00259386519586387,73.44520680825632
575,0.0009449403868975318,201.5849890074095,0.0033379488016288305,55.53536346748665,0.0025872869056010515,73.57144490376608
576,0.0009425386668499277,201.9340213612393,0.0033298288479859934,55.630958374556116,0.00258070513252863,73.69768299927583
577,0.0009401357396056233,202.28305371506912,0.0033217076661980777,55.726553281625584,0.002574119551944206,73.82392109478559
578,0.0009377314897641364,202.63208606889893,0.003313584737013779,55.82214818869505,0.0025675298391291046,73.95015919029534
579,0.0009353258019270865,202.98111842272874,0.003305459539891924,55.91774309576452,0.0025609356694810854,74.0763972858051
580,0.000932918560744841,203.33015077655855,0.00329733155322465,56.01333800283399,0.002554336718650618,74.20263538131485
581,0.0009305096509644794,203.67918313038837,0.0032892002545657456,56.10893290990346,0.0025477326626806053,74.32887347682461
582,0.0009280989574790356,204.02821548421818,0.003281065120863999,56.204527816972934,0.002541123178149487,74.45511157233436
583,0.0009256863653779914,204.377247838048,0.0032729256287014237,56.3001227240424,0.0025345079423175973,74.58134966784412
584,0.0009232717599989755,204.7262801918778,0.0032647812545361526,56.39571763111187,0.0025278866332767015,74.70758776335387
585,0.0009208550269806507,205.07531254570762,0.003256631474949899,56.49131253818134,0.0025212589301025928,74.83382585886363
586,0.000918436052316731,205.42434489953743,0.0032484757668997674,56.58690744525081,0.0025146245130106596,74.96006395437338
587,0.0009160147224111106,205.77337725336724,0.003240313607974273,56.68250235232028,0.0025079830635143002,75.08630204988314
588,0.0009135909241340576,206.12240960719706,0.003232144476653386,56.778097259389746,0.002501334264586089,75.2125401453929
589,0.0009111645448794326,206.47144196102687,0.003223967852572448,56.873692166459215,0.002494677800821587,75.33877824090266
590,0.0009087354726228977,206.82047431485668,0.0032157832167897375,56.96928707352868,0.0024880133586056615,75.4650163364124
591,0.0009063035959810708,207.1695066686865,0.00320759005205756,57.06488198059815,0.002481340626281232,75.59125443192217
592,0.0009038688042715919,207.5185390225163,0.003199387843096637,57.16047688766762,0.0024746592943203005,75.71749252743192
593,0.0009014309875740468,207.86757137634612,0.003191176076873644,57.25607179473709,0.002467969055497162,75.84373062294168
594,0.0008989900367917176,208.21660373017593,0.0031829542428816787,57.35166670180656,0.0024612696050636735,75.96996871845143
595,0.0008965458437141137,208.56563608400575,0.003174721833423482,57.447261608876026,0.0024545606409264475,76.09620681396119
596,0.0008940983010802372,208.91466843783556,0.0031664783438972452,57.542856515945495,0.0024478418638258803,76.22244490947094
597,0.0008916473026425388,209.26370079166537,0.0031582232730847795,57.63845142301496,0.00244111297751684,76.3486830049807
598,0.0008891927432315238,209.61273314549518,0.003149956123441857,57.73404633008443,0.0024343736889509532,76.47492110049045
599,0.0008867345188209562,209.961765499325,0.003141676401390549,57.8296412371539,0.0024276237084602907,76.60115919600021
600,0.000884272526593622,210.3107978531548,0.003133383617613349,57.92523614422337,0.0024208627499424018,76.72739729150996
601,0.0008818066650076016,210.65983020698462,0.0031250772873488764,58.02083105129284,0.0024140905310464952,76.85363538701972
602,0.0008793368338630045,211.00886256081444,0.0031167569306889825,58.116425958362306,0.002407306773360697,76.97987348252947
603,0.0008768629343691213,211.35789491464425,0.003108422072877038,58.212020865431775,0.0024005112026002154,77.10611157803923
604,0.0008743848692119437,211.70692726847406,0.0031000722446072135,58.307615772501244,0.0023937035487963097,77.23234967354898
605,0.0008719025426220071,212.05595962230387,0.0030917069823245434,58.40321067957071,0.0023868835464858898,77.35858776905874
606,0.000869415860442507,212.4049919761337,0.0030833258285255798,58.49880558664018,0.002380050934901682,77.48482586456849
607,0.0008669247301976368,212.7540243299635,0.0030749283320594205,58.59440049370965,0.0023732054581627506,77.61106396007825
608,0.0008644290611611082,213.1030566837933,0.00306651404842893,58.68999540077912,0.002366346865465303,77.737302055588
609,0.0008619287644247963,213.45208903762313,0.003058082540091919,58.78559030784859,0.0023594749112736063,77.86354015109777
610,0.0008594237529674643,213.80112139145294,0.0030496333767621097,58.881185214918055,0.002352589355510907,77.98977824660751
611,0.0008569139417235193,214.15015374528275,0.003041166135709663,58.976780121987524,0.002345689963750204,78.11601634211728
612,0.0008543992476517506,214.49918609911256,0.003032680402061083,59.07237502905699,0.002338776507404742,78.24225443762703
613,0.0008518795898040009,214.84821845294238,0.003024175769098266,59.16796993612646,0.0023318487639181,78.36849253313679
614,0.0008493548893937165,215.1972508067722,0.003015651838556538,59.26356484319593,0.0023249065169537388,78.49473062864654
615,0.0008468250698643418,215.546283160602,0.0030071082209214275,59.3591597502654,0.0023179495565838616,78.62096872415628
616,0.0008442900569574882,215.89531551443181,0.0029985445357240135,59.45475465733487,0.00231097767947747,78.74720681966605
617,0.0008417497787808476,216.24434786826163,0.002989960411834635,59.550349564404335,0.0023039906890874816,78.8734449151758
618,0.0008392041658757915,216.59338022209144,0.0029813554877547465,59.645944471473804,0.002296988395836754,78.99968301068556
619,0.0008366531512846086,216.94241257592125,0.0029727294119067603,59.74153937854327,0.0022899706173029233,79.1259211061953
620,0.0008340966706173327,217.29144492975107,0.0029640818429216335,59.83713428561274,0.0022829371784018814,79.25215920170507
621,0.0008315346621181181,217.64047728358088,0.0029554124499240487,59.93272919268221,0.0022758879115698004,79.37839729721482
622,0.0008289670667311018,217.9895096374107,0.0029467209128149533,60.02832409975168,0.0022688226569435484,79.50463539272458
623,0.0008263938281657184,218.3385419912405,0.002938006922551306,60.12391900682115,0.002261741262539375,79.63087348823433
624,0.0008238148929614117,218.68757434507032,0.002929270181422805,60.219513913890616,0.0022546435844297465,79.75711158374409
625,0.0008212302105516973,219.03660669890013,0.002920510403325435,60.315108820960084,0.0022475294869181957,79.88334967925384
626,0.0008186397333275365,219.38563905272994,0.002911727314031627,60.41070372802955,0.002240398842712059,80.0095877747636
627,0.0008160434166999585,219.73467140655976,0.0029029206514568752,60.50629863509902,0.0022332515330929846,80.13582587027335
628,0.0008134412191619062,220.08370376038957,0.0028940901659225853,60.60189354216849,0.002226087448085081,80.26206396578311
629,0.0008108331023492421,220.43273611421938,0.0028852356204150183,60.697488449237966,0.0022189064866205885,80.38830206129286
630,0.0008082190311008805,220.7817684680492,0.002876356790840131,60.793083356307434,0.0022117085567029495,80.51454015680262
631,0.000805598973517993,221.130800821879,0.002867453466274131,60.8886782633769,0.002204493575567166,80.64077825231237
632,0.0008029729010222528,221.47983317570882,0.0028585254492095973,60.98427317044637,0.002197261469837312,80.76701634782214
633,0.0008003407884130655,221.82886552953863,0.00284957255579697,61.07986807751584,0.0021900121756811114,80.89325444333188
634,0.000797702613923746,222.17789788336844,0.0028405946160812746,61.17546298458531,0.0021827456389614266,81.01949253884165
635,0.0007950583592766038,222.52693023719826,0.002831591474233878,61.27105789165478,0.0021754618153845967,81.1457306343514
636,0.0007924080097368886,222.87596259102807,0.0028225629887791504,61.366652798724246,0.002168160670645467,81.27196872986116
637,0.000789751554165557,223.22499494485788,0.002813509032815852,61.462247705793715,0.0021608421805690355,81.3982068253709
638,0.0007870889850708258,223.5740272986877,0.0028044294942331078,61.55784261286318,0.0021535063312485892,81.52444492088067
639,0.0007844202986584592,223.9230596525175,0.0027953242759208036,61.65343751993265,0.0021461531191802365,81.65068301639042
640,0.0007817454948807657,224.2720920063473,0.0027861932959742583,61.74903242700212,0.0021387825513937285,81.77692111190018
641,0.000779064577484256,224.6211243601771,0.0027770364878930425,61.84462733407159,0.002131394645579479,81.90315920740993
642,0.000776377554055931,224.97015671400692,0.0027678538007737726,61.94022224114106,0.0021239894302116534,82.02939730291969
643,0.0007736844360681554,225.31918906783673,0.002758645199496785,62.035817148210526,0.0021165669446672848,82.15563539842944
644,0.0007709852389220931,225.66822142166654,0.002749410664906508,62.131412055279995,0.0021091272393412696,82.2818734939392
645,0.0007682799819896531,226.01725377549636,0.0027401501939854364,62.22700696234946,0.0021016703757571827,82.40811158944895
646,0.0007655686886539309,226.36628612932617,0.0027308638000215772,62.32260186941893,0.002094196426673813,82.53434968495871
647,0.0007628513863480938,226.71531848315598,0.0027215515127692186,62.4181967764884,0.002086705476187338,82.66058778046846
648,0.00076012810659269,227.0643508369858,0.0027122133786029417,62.51379168355787,0.0020791976198290514,82.78682587597822
649,0.0007573988850313445,227.4133831908156,0.0027028494606647227,62.60938659062734,0.00207167296465855,82.91306397148797
650,0.0007546637614648131,227.76241554464542,0.0026934598390040434,62.70498149769681,0.0020641316293523275,83.03930206699773
651,0.0007519227798833632,228.11144789847523,0.0026840446107108834,62.800576404766275,0.002056573744287669,83.16554016250748
652,0.0007491759884974538,228.46048025230505,0.0026746038900415056,62.896171311835744,0.002048999451621804,83.29177825801725
653,0.0007464234397666871,228.80951260613486,0.0026651378085369186,62.99176621890521,0.002041408905366213,83.418016353527
654,0.0007436651904270043,229.15854495996467,0.0026556465151339375,63.08736112597468,0.0020338022714560407,83.54425444903676
655,0.0007409013015160984,229.50757731379449,0.0026461301762687483,63.18295603304415,0.0020261797278145564,83.6704925445465
656,0.000738131838397023,229.8566096676243,0.0026365889759728824,63.27855094011362,0.002018541464412567,83.79673064005627
657,0.0007353568707799687,230.2056420214541,0.0026270231159615204,63.37414584718309,0.002010887683322772,83.92296873556602
658,0.000732576472742185,230.55467437528392,0.0026174328157140625,63.469740754252555,0.002003218598768937,84.04920683107578
659,0.0007297907227460337,230.90370672911374,0.0026078183125468647,63.565335661322024,0.0019955344371699085,84.17544492658553
660,0.0007269997036551358,231.25273908294355,0.0025981798616781016,63.66093056839149,0.0019878354371783437,84.30168302209529
661,0.0007242035027486128,231.60177143677336,0.002588517736284658,63.75652547546096,0.001980121849714166,84.42792111760504
662,0.0007214022117333896,231.95080379060317,0.0025788322275510237,63.85212038253043,0.001972393937992656,84.5541592131148
663,0.0007185959267545429,232.299836144433,0.002569123644710106,63.9477152895999,0.001964651977547173,84.68039730862455
664,0.0007157847484036859,232.6488684982628,0.0025593923150759226,64.04331019666937,0.0019568962562464282,84.80663540413431
665,0.0007129687817253645,232.9979008520926,0.002549638584068126,64.13890510373884,0.0019491270743063065,84.93287349964406
666,0.0007101481362214594,233.34693320592243,0.0025398628152283062,64.2345000108083,0.0019413447442961761,85.05911159515381
667,0.0007073229258535725,233.69596555975224,0.0025300653902280575,64.33009491787777,0.0019335495911396783,85.18534969066357
668,0.000704493269043391,234.04499791358205,0.002520246708868742,64.42568982494724,0.0019257419521099483,85.31158778617332
669,0.0007016592886710161,234.39403026741186,0.0025104071890729397,64.52128473201671,0.0019179221768192446,85.43782588168308
670,0.0006988211120712448,234.74306262124168,0.002500547266867564,64.61687963908618,0.0019100906272029896,85.56406397719283
671,0.0006959788710277991,235.0920949750715,0.0024906673963586115,64.71247454615565,0.0019022476774981489,85.6903020727026
672,0.0006931327017654934,235.4411273289013,0.002480768049697516,64.80806945322512,0.0018943937142159978,85.81654016821234
673,0.0006902827449403268,235.79015968273112,0.002470849717039129,64.90366436029458,0.0018865291361092062,85.9427782637221
674,0.0006874291456275105,236.13919203656093,0.002460912906491292,64.99925926736405,0.0018786543541332616,86.06901635923185
675,0.0006845720533074039,236.48822439039074,0.002450958144056001,65.09485417443352,0.0018707697914022055,86.19525445474162
676,0.0006817116218493769,236.83725674422055,0.0024409859735621637,65.19044908150299,0.0018628758831386982,86.32149255025136
677,0.0006788480094935828,237.18628909805037,0.002430996956589967,65.28604398857246,0.0018549730766183794,86.44773064576113
678,0.0006759813788306399,237.53532145188018,0.0024209916723868423,65.38163889564193,0.0018470618311085634,86.57396874127087
679,0.0006731118967792344,237.88435380571,0.0024109707177750626,65.4772338027114,0.0018391426178012257,86.70020683678064
680,0.0006702397345616272,238.2333861595398,0.0024009347070509664,65.57282870978086,0.0018312159197403418,86.82644493229039
681,0.0006673650676770825,238.58241851336962,0.002390884271875863,65.66842361685033,0.0018232822317435329,86.95268302780015
682,0.0006644880758732113,238.93145086719943,0.002380820061158601,65.7640185239198,0.0018153420603180708,87.0789211233099
683,0.0006616089431152354,239.28048322102924,0.002370742740929871,65.85961343098927,0.00180739592357124,87.20515921881966
684,0.0006587278575531813,239.62951557485906,0.0023606529942082565,65.95520833805874,0.0017994443511150711,87.33139731432941
685,0.0006558450114870048,239.97854792868887,0.0023505515208580656,66.05080324512821,0.0017914878839654725,87.45763540983917
686,0.0006529606013296543,240.32758028251868,0.0023404390374390013,66.14639815219768,0.0017835270744357898,87.58387350534892
687,0.0006500748275680866,240.6766126363485,0.002330316277047711,66.24199305926714,0.0017755624860247986,87.71011160085868
688,0.0006471878947222332,241.0256449901783,0.0023201839891512474,66.33758796633661,0.001767594693299179,87.83634969636843
689,0.0006443000113019388,241.37467734400812,0.002310042939412533,66.43318287340608,0.001759624281770492,87.96258779187819
690,0.0006414113897618772,241.72370969783793,0.0022998939095078418,66.52877778047555,0.0017516518477667,88.08882588738794
691,0.0006385222464544542,242.07274205166775,0.0022897376969363966,66.62437268754502,0.0017436779982982508,88.2150639828977
692,0.0006356328015807199,242.42177440549756,0.002279575114822118,66.71996759461449,0.0017357033509187918,88.34130207840745
693,0.000632743279139292,242.77080675932737,0.0022694069917076117,66.81556250168396,0.0017277285335805205,88.46754017391721
694,0.0006298539068733184,243.11983911315718,0.0022592341713404663,66.91115740875343,0.0017197541844842566,88.59377826942696
695,0.0006269649162154828,243.468871466987,0.0022490575124519303,67.0067523158229,0.0017117809519242337,88.72001636493673
696,0.0006240765422310794,243.8179038208168,0.0022388778885280417,67.10234722289236,0.001703809494127717,88.84625446044647
697,0.0006211890235591701,244.16693617464662,0.002228696187573313,67.19794212996183,0.0016958404790894353,88.97249255595624
698,0.0006183026023518447,244.51596852847644,0.0022185133118670384,67.2935370370313,0.0016878745844009382,89.09873065146598
699,0.0006154175242116013,244.86500088230625,0.0022083301777123332,67.38913194410078,0.0016799124970748938,89.22496874697575
700,0.0006125340381268735,245.21403323613606,0.002198147715177969,67.48472685117025,0.0016719549133644117,89.3512068424855
701,0.0006096523964057152,245.56306558996587,0.002187966867833131,67.58032175823972,0.0016640025385774313,89.47744493799526
702,0.0006067728546076802,245.9120979437957,0.0021777885924751756,67.67591666530919,0.0016560560868862568,89.603683033505
703,0.0006038956714739031,246.2611302976255,0.0021676138588505125,67.77151157237866,0.001648116281132288,89.72992112901477
704,0.0006010211088554223,246.6101626514553,0.002157443649368684,67.86710647944813,0.0016401838526260359,89.85615922452452
705,0.0005981494316397555,246.95919500528512,0.002147278958809783,67.9627013865176,0.001632259540942453,89.98239732003428
706,0.0005952809076757613,247.30822735911494,0.002137120794025306,68.05829629358706,0.0016243440937117066,90.10863541554403
707,0.0005924158076968152,247.65725971294475,0.0021269701736325525,68.15389120065653,0.0016164382664054105,90.23487351105379
708,0.0005895544052423163,248.00629206677456,0.0021168281277026933,68.249486107726,0.0016085428221184388,90.36111160656354
709,0.000586696976577571,248.35532442060438,0.0021066956974426236,68.34508101479547,0.0016006585313463617,90.4873497020733
710,0.0005838438006120611,248.7043567744342,0.0020965739348707373,68.44067592186494,0.0015927861717586083,90.61358779758305
711,0.0005809951588161412,249.053389128264,0.002086463902486716,68.5362708289344,0.0015849265279674312,90.73982589309281
712,0.0005781513351361954,249.4024214820938,0.002076366672935501,68.63186573600387,0.0015770803912927458,90.86606398860256
713,0.0005753126159082692,249.75145383592363,0.00206628332866554,68.72746064307334,0.0015692485595229435,90.99230208411232
714,0.0005724792897702291,250.10048618975344,0.0020562149615814727,68.82305555014281,0.0015614318366717586,91.11854017962207
715,0.000569651647572468,250.44951854358325,0.0020461626726913603,68.91865045721228,0.0015536310327312769,91.24477827513184
716,0.0005668299822871899,250.79855089741307,0.002036127571748626,69.01424536428175,0.001545846963421179,91.37101637064158
717,0.0005640145889163183,251.14758325124288,0.0020261107768888144,69.10984027135122,0.0015380804499343073,91.49725446615133
718,0.0005612057643980493,251.4966156050727,0.0020161134142613426,69.20543517842069,0.0015303323186786554,91.6234925616611
719,0.0005584038075120922,251.8456479589025,0.0020061366176563574,69.30103008549015,0.0015226034010158678,91.74973065717084
720,0.0005556090187836313,252.19468031273232,0.0019961815281268613,69.39662499255962,0.0015148945329963488,91.8759687526806
721,0.0005528217003860451,252.54371266656213,0.001986249293606249,69.49221989962909,0.0015072065550910821,92.00220684819035
722,0.0005500421560424179,252.89274502039194,0.0019763410685214094,69.58781480669856,0.0014995403119202571,92.12844494370012
723,0.0005472706909258821,253.24177737422175,0.0019664580134015276,69.68340971376803,0.0014918966519788007,92.25468303920987
724,0.00054450761155883,253.59080972805157,0.001956601294482751,69.7790046208375,0.001484276427358924,92.38092113471963
725,0.000541753225711031,253.93984208188138,0.001946772083308885,69.87459952790697,0.0014766804934697741,92.50715923022938
726,0.0005390078422966935,254.28887443571116,0.0019369715563282417,69.97019443497643,0.0014691097087543134,92.63339732573914
727,0.000536271771270512,254.63790678954098,0.0019272008944868323,70.0657893420459,0.0014615649344035142,92.75963542124889
728,0.000533545323522739,254.9869391433708,0.0019174612828180358,70.16138424911537,0.0014540470340679845,92.88587351675865
729,0.0005308288107733163,255.3359714972006,0.0019077539100289245,70.25697915618484,0.001446556873567139,93.0121116122684
730,0.0005281225454651158,255.68500385103042,0.0018980799680833893,70.35257406325431,0.0014390953205960062,93.13834970777816
731,0.0005254268406563223,256.03403620486023,0.001888440651782237,70.44816897032378,0.0014316632444298003,93.26458780328791
732,0.0005227420099120013,256.38306855869007,0.0018788371583404193,70.54376387739325,0.0014242615156263556,93.39082589879767
733,0.0005200683671948994,256.73210091251985,0.00186927068696157,70.63935878446271,0.00141689100572655,93.51706399430742
734,0.0005174062267555078,257.0811332663497,0.0018597424384099812,70.73495369153218,0.0014095525869528035,93.64330208981718
735,0.000514755903021445,257.4301656201795,0.0018502536145802357,70.83054859860165,0.0014022471319058022,93.76954018532693
736,0.0005121177104861874,257.7791979740093,0.0018408054180646225,70.92614350567112,0.0013949755132595272,93.8957782808367
737,0.0005094919635972021,258.1282303278391,0.0018313990517185063,71.02173841274059,0.0013877386034547312,94.02201637634644
738,0.0005068789766435167,258.47726268166895,0.001822035718223853,71.11733331981006,0.0013805372743909503,94.1482544718562
739,0.0005042790636427788,258.82629503549873,0.001812716619651039,71.21292822687953,0.0013733723971172049,94.27449256736595
740,0.000501692538227835,259.1753273893286,0.0018034429570191392,71.308523133949,0.00136624484152146,94.40073066287572
741,0.0004991197135328893,259.52435974315836,0.0017942159298548596,71.40411804101846,0.0013591554760190108,94.52696875838546
742,0.0004965609020792727,259.8733920969882,0.00178503673575028,71.49971294808793,0.0013521051672398725,94.65320685389523
743,0.0004940164156608769,260.222424450818,0.0017759065699195847,71.5953078551574,0.0013450947797153164,94.77944494940498
744,0.000491486565229285,260.5714568046478,0.0017668266247549461,71.69090276222687,0.001338125175563662,94.90568304491474
745,0.0004889716607786641,260.9204891584776,0.001757798089381748,71.78649766929634,0.0013311972141754457,95.03192114042449
746,0.00048647201123043943,261.26952151230745,0.0017488221492132912,71.8820925763658,0.0013243117518980882,95.15815923593425
747,0.0004839879243178155,261.61855386613723,0.0017398999855051977,71.97768748343528,0.0013174696417201771,95.284397331444
748,0.00048151970647017915,261.9675862199671,0.0017310327749096382,72.07328239050474,0.0013106717329554895,95.41063542695376
749,0.0004790676626974327,262.31661857379686,0.0017222216890295954,72.16887729757421,0.0013039188709268721,95.53687352246351
750,0.00047663209647430023,262.6656509276267,0.0017134678939733118,72.26447220464368,0.0012972118966500979,95.66311161797327
751,0.000474213309624658,263.0146832814565,0.001704772549909104,72.36006711171315,0.0012905516465178302,95.78934971348302
752,0.000471811602205924,263.3637156352863,0.0016961368106207118,72.45566201878262,0.0012839389519837925,95.91558780899278
753,0.0004694272723935672,263.7127479891161,0.0016875618230633596,72.55125692585209,0.0012773746392473054,96.04182590450253
754,0.00046706061636576294,264.06178034294595,0.0016790487269206984,72.64685183292156,0.0012708595289382604,96.1680640000123
755,0.00046471192818826077,264.41081269677574,0.001670598654162801,72.74244673999102,0.001264394435802699,96.29430209552204
756,0.00046238149969949016,264.7598450506056,0.0016622127286053793,72.83804164706049,0.0012579801683890808,96.4205401910318
757,0.00046006962039596774,265.10887740443536,0.0016538920654704011,72.93363655412996,0.001251617528735398,96.54677828654155
758,0.00045777657731803416,265.4579097582652,0.0016456377709482715,73.02923146119943,0.0012453073120572142,96.67301638205132
759,0.00045550265493598293,265.806942112095,0.0016374509417617486,73.1248263682689,0.0012390503064367976,96.79925447756106
760,0.0004532481350366094,266.1559744659248,0.0016293326647317658,73.22042127533837,0.0012328472925134167,96.92549257307083
761,0.0004510132966102431,266.5050068197546,0.0016212840163453293,73.31601618240784,0.0012266990431749687,97.05173066858057
762,0.0004487984157382881,266.85403917358445,0.001613306062325659,73.4116110894773,0.001220606323251021,97.17796876409034
763,0.0004466037654813401,267.20307152741424,0.0016053998572047338,73.50720599654677,0.0012145698892074125,97.30420685960009
764,0.0004444296157678979,267.5521038812441,0.0015975664438984199,73.60280090361624,0.0012085904888425108,97.43044495510985
765,0.00044227623328374195,267.90113623507386,0.0015898068532843406,73.69839581068571,0.0012026688609852755,97.5566830506196
766,0.0004401438813619998,268.2501685889037,0.0015821221037826446,73.79399071775518,0.0011968057351952044,97.68292114612936
767,0.0004380328198739615,268.5992009427335,0.0015745132009398564,73.88958562482465,0.0011910018314643222,97.80915924163911
768,0.0004359433051206751,268.94823329656333,0.0015669811370159542,73.98518053189412,0.0011852578599213044,97.93539733714886
769,0.00043387558972537743,269.2972656503931,0.0015595268905748462,74.08077543896358,0.001179574520537849,98.06163543265862
770,0.00043182992252679465,269.6462980042229,0.0015521514260784,74.17637034603305,0.001173952502837444,98.18787352816837
771,0.00042980654847336175,269.99533035805274,0.0015448556934841936,74.27196525310252,0.0011683924856066017,98.31411162367813
772,0.00042780570851840406,270.3443627118825,0.001537640627847133,74.36756016017199,0.0011628951366087202,98.44034971918788
773,0.0004258276395163166,270.69339506571237,0.0015305071489251124,74.46315506724146,0.001157461112300643,98.56658781469764
774,0.00042387257411979744,271.04242741954215,0.0015234561607888508,74.55874997431093,0.001152091057552072,98.69282591020739
775,0.0004219407406781596,271.391459773372,0.0015164885514360811,74.6543448813804,0.001146785605367911,98.81906400571715
776,0.0004200323631367831,271.7404921272018,0.001509605192410225,74.74993978844986,0.0011415453766136791,98.9453021012269
777,0.0004181476609377301,272.0895244810316,0.001502806938423723,74.84553469551933,0.0011363709797440815,99.07154019673666
778,0.00041628684892157906,272.4385568348614,0.00149609462698616,74.9411296025888,0.0011312630105348737,99.19777829224641
779,0.00041445013723050974,272.78758918869124,0.0014894690780373303,75.03672450965827,0.0011262220518181024,99.32401638775617
780,0.0004126377312126862,273.136621542521,0.0014829310935854131,75.13231941672774,0.0011212486732208532,99.45025448326592
781,0.0004108498313279696,273.48565389635087,0.0014764814573503622,75.22791432379721,0.0011163434309075968,99.57649257877569
782,0.0004090866330550122,273.83468625018065,0.0014701209344127038,75.32350923086668,0.0011115068673262516,99.70273067428543
783,0.00040734832679975986,274.1837186040105,0.0014638502708678412,75.41910413793615,0.0011067395109580595,99.8289687697952
784,0.000405635097805412,274.5327509578403,0.0014576701934860348,75.51469904500561,0.0011020418760713862,99.95520686530494
785,0.00040394712606386913,274.8817833116701,0.0014515814093781845,75.61029395207508,0.0010974144624795413,100.08144496081471
786,0.00040228458622871497,275.2308156654999,0.001445584605667549,75.70588885914455,0.0010928577553027336,100.20768305632446
787,0.0004006476475297614,275.57984801932975,0.0014396804491675482,75.80148376621402,0.00108837222473424,100.33392115183422
788,0.00039903647368920095,275.92888037315953,0.0014338695860657664,75.89707867328349,0.0010839583258109159,100.46015924734397
789,0.0003974512228393993,276.27791272698937,0.001428152641614305,75.99267358035296,0.0010796164981881184,100.58639734285373
790,0.0003958920474423655,276.62694508081916,0.0014225302198265944,76.08826848742243,0.0010753471659191631,100.71263543836348
791,0.0003943590942109339,276.975977434649,0.0014170029031808104,76.1838633944919,0.0010711507372393855,100.83887353387324
792,0.00039285250403169817,277.3250097884788,0.0014115712523300034,76.27945830156138,0.0010670276043549273,100.96511162938299
793,0.00039137241188971967,277.6740421423086,0.001406235805819082,76.37505320863085,0.0010629781432363178,101.09134972489275
794,0.0003899189467950632,278.0230744961384,0.0014009970798087466,76.47064811570031,0.0010590027134169608,101.2175878204025
795,0.0003884922317111725,278.37210684996825,0.0013958555678065174,76.56624302276978,0.0010551016577965958,101.34382591591226
796,0.00038709238348513586,278.72113920379803,0.0013908117404049564,76.66183792983925,0.0010512753024498488,101.47006401142201
797,0.0003857195127798614,279.0701715576279,0.0013858660450271993,76.75743283690872,0.0010475239564399317,101.59630210693177
798,0.0003843737240082035,279.41920391145766,0.0013810189056799153,76.85302774397819,0.001043847911637597,101.72254020244152
799,0.0003830551152690625,279.7682362652875,0.0013762707227137952,76.94862265104766,0.0010402474425454183,101.84877829795128
800,0.00038176377828549554,280.1172686191173,0.001371621872591683,77.04421755811713,0.0010367228061274906,101.97501639346103
801,0.0003804997983448616,280.4663009729471,0.0013670727076644485,77.1398124651866,0.0010332742416446143,102.1012544889708
802,0.00037926325424103785,280.8153333267769,0.0013626235559547025,77.23540737225606,0.0010299019704950588,102.22749258448054
803,0.0003780542182187244,281.16436568060675,0.0013582747209484583,77.33100227932553,0.001026606196060974,102.3537306799903
804,0.00037687275591987844,281.51339803443653,0.0013540264813948373,77.426597186395,0.001023387103560524,102.47996877550005
805,0.0003757189263322918,281.8624303882664,0.0013498790911138994,77.52219209346447,0.0010202448599058167,102.60620687100982
806,0.0003745927817403486,282.21146274209616,0.0013458327788127076,77.61778700053394,0.0010171796135667087,102.73244496651957
807,0.0003734943676779813,282.560495095926,0.0013418877479097022,77.7133819076034,0.0010141914944405426,102.85868306202933
808,0.0003724237228838543,282.9095274497558,0.0013380441763674756,77.80897681467287,0.0010112806137278964,102.98492115753908
809,0.00037138087925879683,283.2585598035856,0.0013343022165340287,77.90457172174234,0.0010084470638143993,103.11115925304884
810,0.0003703658618255095,283.6075921574154,0.001330661994992591,78.00016662881181,0.00100569091815869,103.23739734855859
811,0.000369378688690566,283.95662451124525,0.001327123612420083,78.09576153588128,0.001003012231186566,103.36363544406835
812,0.00036841937100873376,284.30565686507504,0.001323687143454287,78.19135644295075,0.0010004110381914007,103.4898735395781
813,0.0003674879129496299,284.6546892189049,0.0013203526365698096,78.28695135002022,0.000997887355240865,103.61611163508786
814,0.00036658431166674063,285.00372157273466,0.0013171201139628968,78.38254625708969,0.0009954411790900287,103.74234973059761
815,0.0003657085572688127,285.3527539265645,0.0013139895714451694,78.47814116415915,0.0009930724871008837,103.86858782610737
816,0.00036486063279364685,285.7017862803943,0.0013109609783463385,78.57373607122862,0.0009907812371683436,103.99482592161712
817,0.0003640405141842998,286.05081863422413,0.0013080342774259709,78.66933097829809,0.0009885673676527673,104.12106401712688
818,0.0003632481702677221,286.3998509880539,0.0013052093847943428,78.76492588536756,0.0009864307973190605,104.24730211263663
819,0.0003624835627358384,286.74888334188375,0.001302486189842453,78.86052079243703,0.0009843714252823878,104.3735402081464
820,0.00036174664612909215,287.09791569571354,0.0012998645551812362,78.9561156995065,0.0009823891309605507,104.49977830365614
821,0.0003610373678224647,287.4469480495434,0.0012973443165900237,79.05171060657597,0.0009804837740330623,104.62601639916589
822,0.0003603556680139857,287.79598040337316,0.0012949252829742987,79.14730551364543,0.0009786551944069583,104.75225449467565
823,0.00035970147971574166,288.145012757203,0.0012926072363327863,79.2429004207149,0.000976903212189392,104.8784925901854
824,0.0003590747287474017,288.4940451110328,0.0012903899317339108,79.33849532778437,0.0009752276276670168,105.00473068569516
825,0.0003584753337322639,288.84307746486263,0.0012882730973016584,79.43409023485384,0.0009736282212922303,105.13096878120491
826,0.0003579032060958367,289.1921098186924,0.0012862564342108784,79.52968514192331,0.0009721047536762633,105.25720687671468
827,0.00035735825006696253,289.54114217252226,0.0012843396166920425,79.62528004899278,0.0009706569655891729,105.38344497222442
828,0.00035684036268148985,289.89017452635204,0.0012825222920454925,79.72087495606225,0.0009692845779667478,105.50968306773419
829,0.00035634943378850387,290.2392068801819,0.0012808040806651956,79.81646986313172,0.0009679872919243499,105.63592116324394
830,0.00035588534605911947,290.58823923401167,0.001279184576072022,79.91206477020118,0.000966764788777709,105.7621592587537
831,0.00035544797499783984,290.9372715878415,0.0012776633449565593,80.00765967727065,0.0009656167300706924,105.88839735426345
832,0.0003550371889564906,291.2863039416713,0.0012762399272314808,80.10325458434012,0.000964542757610052,106.01463544977321
833,0.00035465284915072457,291.63533629550113,0.0012749138360934565,80.19884949140959,0.0009635424935071742,106.14087354528296
834,0.0003542948096791054,291.9843686493309,0.001273684558094632,80.29444439847906,0.0009626155402268256,106.26711164079272
835,0.00035396291754476823,292.33340100316076,0.0012725515532236587,80.39003930554853,0.0009617614806429114,106.39334973630247
836,0.00035365701267965816,292.68243335699054,0.0012715142549962798,80.485634212618,0.0009609798781012438,106.51958783181223
837,0.00035337692797134476,293.0314657108204,0.0012705720705554595,80.58122911968746,0.0009602702764893198,106.64582592732198
838,0.0003531224892924117,293.38049806465017,0.0012697243807810454,80.67682402675693,0.000959632200313115,106.77206402283174
839,0.00035289351553241874,293.72953041848,0.0012689705404089553,80.7724189338264,0.0009590651547808712,106.89830211834149
840,0.00035268981863243,294.0785627723098,0.0012683098781598567,80.86801384089587,0.0009585686258938898,107.02454021385125
841,0.0003525112036221054,294.42759512613964,0.0012677416968773344,80.96360874796534,0.0009581420805443041,107.150778309361
842,0.00035235746865934953,294.7766274799694,0.0012672652736755044,81.0592036550348,0.0009577849666198271,107.27701640487076
843,0.00035222840507250874,295.12565983379926,0.0012668798600960526,81.15479856210428,0.0009574967131154548,107.40325450038051
844,0.00035212379740510996,295.47469218762905,0.0012665846822746678,81.25039346917374,0.000957276730252108,107.52949259589028
845,0.00035204342346313193,295.8237245414589,0.0012663789411168256,81.34598837624321,0.0009571244096021861,107.65573069140002
846,0.00035198705436479945,296.17275689528867,0.0012662618124828853,81.44158328331268,0.0009570391242220191,107.78196878690979
847,0.0003519544545928864,296.5217892491185,0.0012662324473824576,81.53717819038215,0.0009570202287911759,107.90820688241953
848,0.0003519453820495185,296.8708216029483,0.0012662899721779957,81.63277309745162,0.0009570670597586153,108.0344449779293
849,0.0003519595881134613,297.21985395677814,0.0012664334887975523,81.72836800452109,0.0009571789354956322,108.16068307343905
850,0.00035199681769987996,297.5688863106079,0.0012666620749566544,81.82396291159056,0.000957355156455574,108.28692116894881
851,0.00035205680932255196,297.91791866443776,0.001266974784389234,81.91955781866002,0.0009575950053402825,108.41315926445856
852,0.0003521392951585219,298.26695101826755,0.00126737064708755,82.0151527257295,0.0009578977472732239,108.53939735996832
853,0.00035224400111517673,298.6159833720974,0.0012678486695510396,82.11074763279896,0.0009582626299792632,108.66563545547807
854,0.0003523706468997231,298.9650157259272,0.001268407835044024,82.20634253986843,0.0009586888839710305,108.79187355098783
855,0.00035251894609105057,299.31404807975696,0.0012690471038622015,82.3019374469379,0.0009591757227418371,108.91811164649758
856,0.00035268860621395575,299.6630804335868,0.001269765413607839,82.39753235400737,0.0009597223429650854,109.04434974200734
857,0.00035287932881571024,300.0121127874166,0.0012705616794735958,82.49312726107684,0.0009603279247001159,109.17058783751709
858,0.00035309080954494445,300.3611451412464,0.001271434794534885,82.5887221681463,0.0009609916316044385,109.29682593302685
859,0.00035332273823282897,300.7101774950762,0.001272383630050681,82.68431707521577,0.0009617126111522787,109.4230640285366
860,0.00035357479897652616,301.05920984890605,0.0012734070357726954,82.77991198228524,0.0009624899948593877,109.54930212404636
861,0.00035384667022488487,301.40824220273583,0.0012745038402628094,82.87550688935471,0.0009633228985140354,109.67554021955611
862,0.0003541380248663563,301.7572745565657,0.0012756728512186705,82.97110179642418,0.0009642104224141289,109.80177831506587
863,0.000354448530319096,302.10630691039546,0.0012769128558073614,83.06669670349365,0.0009651516516103818,109.92801641057562
864,0.00035477784862323236,302.4553392642253,0.0012782226210070054,83.16229161056312,0.0009661456561554511,110.05425450608539
865,0.00035512563653526354,302.8043716180551,0.001279600893956236,83.25788651763258,0.000967191491358981,110.18049260159513
866,0.0003554915456245559,303.1534039718849,0.0012810464023113842,83.35348142470205,0.0009682881980484561,110.3067306971049
867,0.0003558752223719154,303.5024363257147,0.0012825578546112864,83.44907633177152,0.0009694348028357942,110.43296879261464
868,0.0003562763082701911,303.85146867954455,0.0012841339406495865,83.54467123884099,0.0009706303183895873,110.55920688812441
869,0.00035669443992688573,304.20050103337434,0.0012857733318544058,83.64026614591046,0.0009718737437129001,110.68544498363416
870,0.00035712924916873396,304.5495333872042,0.001287474681675257,83.73586105297993,0.000973164064426545,110.81168307914392
871,0.00035758036314821243,304.89856574103396,0.00128923662597707,83.8314559600494,0.0009745002530577305,110.93792117465367
872,0.00035804740445194926,305.2475980948638,0.0012910577834411969,83.92705086711887,0.000975881269333992,111.06415927016342
873,0.000358529991210991,305.5966304486936,0.0012929367559732575,84.02264577418833,0.0009773060604823043,111.19039736567318
874,0.000359027737212892,305.94566280252343,0.001294872129117679,84.1182406812578,0.0009787735615332774,111.31663546118293
875,0.0003595402520155858,306.2946951563532,0.0012968624724788056,84.21383558832727,0.0009802826956303316,111.44287355669269
876,0.00036006714106299727,306.64372751018306,0.0012989063401484054,84.30943049539674,0.0009818323743437424,111.56911165220244
877,0.0003606080058023575,306.99275986401284,0.0013010022711394378,84.40502540246621,0.000983421497989451,111.6953497477122
878,0.0003611624438031774,307.3417922178427,0.0013031487898259365,84.50062030953568,0.0009850489559525303,111.82158784322195
879,0.00036173004887783737,307.69082457167247,0.001305344406388834,84.59621521660515,0.0009867136270151852,111.94782593873171
880,0.00036231041120375135,308.0398569255023,0.0013075876172675754,84.69181012367461,0.0009884143796891848,112.07406403424146
881,0.0003629031174470595,308.3888892793321,0.0013098769056173714,84.78740503074408,0.0009901500725525982,112.20030212975122
882,0.000363507750887804,308.73792163316193,0.0013122107417719035,84.88299993781355,0.000991919554590713,112.32654022526097
883,0.00036412389154654394,309.0869539869917,0.0013145875837113357,84.97859484488302,0.0009937216655410293,112.45277832077073
884,0.0003647511163123619,309.43598634082156,0.001317005877535441,85.07418975195249,0.0009955552362421818,112.57901641628048
885,0.00036538899907221273,309.78501869465134,0.00131946405794169,85.16978465902197,0.0009974190889866846,112.70525451179024
886,0.0003660371108415718,310.1340510484812,0.0013219605487081116,85.26537956609144,0.000999312037877358,112.83149260729999
887,0.00036669501989632596,310.48308340231097,0.0013244937631807507,85.36097447316091,0.0010012328891873094,112.95773070280976
888,0.0003673622919058668,310.8321157561408,0.0013270621047655477,85.45656938023038,0.0010031804417233359,113.0839687983195
889,0.00036803849006732873,311.1811481099706,0.0013296639674244468,85.55216428729985,0.001005153487192618,113.21020689382927
890,0.00036872317524092404,311.53018046380043,0.0013322977361755557,85.64775919436931,0.0010071508105725599,113.33644498933901
891,0.0003694159060863241,311.8792128176302,0.0013349617875971658,85.74335410143878,0.0010091711904836448,113.46268308484878
892,0.0003701162392000341,312.22824517146006,0.0013376544903354402,85.83894900850825,0.0010112133995651626,113.58892118035853
893,0.0003708237292537066,312.57727752528984,0.0013403742056155834,85.93454391557772,0.0010132762048536725,113.71515927586829
894,0.00037153792913334493,312.9263098791197,0.0013431192877562902,86.03013882264719,0.0010153583681640434,113.84139737137804
895,0.00037225839007933796,313.27534223294947,0.001345888084687282,86.12573372971666,0.001017458646472951,113.9676354668878
896,0.000372984661827276,313.6243745867793,0.0013486789384697384,86.22132863678613,0.0010195757923046596,114.09387356239755
897,0.0003737162927494901,313.9734069406091,0.0013514901858194097,86.3169235438556,0.001021708554118959,114.22011165790731
898,0.000374452829997262,314.32243929443894,0.0013543201586322193,86.41251845092506,0.0010238556767010961,114.34634975341706
899,0.0003751938196436448,314.6714716482687,0.001357167184512151,86.50811335799453,0.0010260159015535609,114.47258784892682
900,0.0003759388068268466,315.02050400209856,0.0013600295873012142,86.603708265064,0.0010281879672895617,114.59882594443657
901,0.000376687335894108,315.36953635592835,0.0013629056876112787,86.69930317213347,0.0010303706100280477,114.72506403994633
902,0.0003774389505460296,315.7185687097582,0.0013657938033575815,86.79489807920294,0.0010325625637901221,114.85130213545608
903,0.0003781931939812842,316.067601063588,0.0013686922502936726,86.8904929862724,0.0010347625608966838,114.97754023096584
904,0.0003789496090416563,316.4166334174178,0.001371599342547627,86.98608789334187,0.0010369693323671475,115.10377832647559
905,0.00037970773835735693,316.7656657712476,0.0013745133931592727,87.08168280041134,0.0010391816083190864,115.23001642198535
906,0.0003804671244925471,317.11469812507744,0.0013774327146182483,87.17727770748081,0.0010413981183686348,115.3562545174951
907,0.000381227310091021,317.4637304789072,0.0013803556194026659,87.27287261455028,0.0010436175920314889,115.48249261300487
908,0.00038198783802198094,317.81276283273706,0.001383280420518162,87.36846752161975,0.001045838759124357,115.60873070851461
909,0.0003827482515258521,318.16179518656685,0.0013862054320371402,87.46406242868922,0.0010480603501666875,115.73496880402438
910,0.0003835080943600757,318.5108275403967,0.0013891289696379646,87.55965733575869,0.0010502810967825166,115.86120689953412
911,0.0003842669109448206,318.8598598942265,0.0013920493511439043,87.65525224282815,0.0010524997321022826,115.98744499504389
912,0.00038502424650855514,319.2088922480563,0.0013949648970616054,87.75084714989762,0.001054714991164431,116.11368309055364
913,0.0003857796472334218,319.5579246018861,0.0013978739311188877,87.84644205696709,0.0010569256113166592,116.2399211860634
914,0.0003865326604003508,319.90695695571594,0.0014007747808016233,87.94203696403656,0.0010591303326166332,116.36615928157315
915,0.0003872828345338563,320.2559893095457,0.0014036657778895047,88.03763187110603,0.0010613278982320134,116.49239737708291
916,0.00038802971954645917,320.60502166337557,0.0014065452589904746,88.1332267781755,0.0010635170548396343,116.61863547259266
917,0.0003887728668826683,320.95405401720535,0.0014094115660736018,88.22882168524497,0.0010656965530236628,116.74487356810242
918,0.0003895118296624707,321.3030863710352,0.0014122630470001795,88.32441659231444,0.0010678651476725796,116.87111166361217
919,0.0003902461628242633,321.652118724865,0.001415098056052848,88.4200114993839,0.0010700215983748275,116.99734975912193
920,0.0003909754232671753,322.0011510786948,0.0014179149544625092,88.51560640645337,0.0010721646698129475,117.12358785463168
921,0.00039169916999271545,322.3501834325246,0.0014207121109328176,88.61120131352284,0.0010742931321560613,117.24982595014144
922,0.00039241696424568783,322.69921578635444,0.0014234879021620501,88.70679622059231,0.0010764057614505147,117.37606404565119
923,0.0003931283696543218,323.0482481401842,0.0014262407133621166,88.80239112766178,0.0010785013400085503,117.50230214116094
924,0.00039383295236955154,323.39728049401407,0.0014289689387745209,88.89798603473125,0.0010805786567948193,117.6285402366707
925,0.0003945302812033899,323.74631284784385,0.001431670982183044,88.99358094180072,0.0010826365078105919,117.75477833218045
926,0.0003952199277663432,324.0953452016737,0.0014343452574229457,89.08917584887018,0.0010846736964755003,117.88101642769021
927,0.00039590146660380214,324.4443775555035,0.0014369901888864707,89.18477075593965,0.0010866890340066574,118.00725452319996
928,0.00039657447533135806,324.7934099093333,0.0014396042120244645,89.28036566300912,0.0010886813397949933,118.13349261870972
929,0.0003972385347689854,325.1424422631631,0.0014421857738438641,89.37596057007859,0.00109064944177865,118.25973071421947
930,0.0003978932290740357,325.49147461699295,0.001444733333400891,89.47155547714806,0.0010925921768132848,118.38596880972923
931,0.00039853814587298566,325.84050697082273,0.0014472453622897165,89.56715038421753,0.001094508391039128,118.51220690523898
932,0.00039917287639188684,326.18953932465257,0.0014497203451264104,89.662745291287,0.0010963969402446308,118.63844500074875
933,0.0003997970155854615,326.53857167848236,0.0014521567800279695,89.75834019835646,0.001098256690226567,118.7646830962585
934,0.0004004101622647887,326.8876040323122,0.0014545531790862301,89.85393510542593,0.0011000865171464282,118.89092119176826
935,0.00040101191922353036,327.236636386142,0.0014569080688364624,89.9495300124954,0.0011018853078829695,119.017159287278
936,0.0004016018933626433,327.5856687399718,0.0014592199907204582,90.04512491956487,0.0011036519603807482,119.14339738278777
937,0.00040217969581352476,327.9347010938016,0.0014614875015439167,90.14071982663434,0.0011053853839945234,119.26963547829752
938,0.000402744942059539,328.28373344763145,0.0014637091739279444,90.23631473370381,0.0011070844998293708,119.39587357380728
939,0.0004032972520558779,328.63276580146123,0.001465883596754469,90.33190964077328,0.0011087482410763474,119.52211166931703
940,0.00040383625034770185,328.981798155291,0.0014680093756054059,90.42750454784274,0.0011103755533436058,119.64834976482679
941,0.0004043615661865126,329.33083050912086,0.0014700851331953682,90.52309945491221,0.0011119653949827836,119.77458786033654
942,0.00040487283364470976,329.67986286295064,0.001472109509797764,90.61869436198168,0.0011135167374105516,119.9008259558463
943,0.0004053696917282864,330.0288952167805,0.0014740811636640946,90.71428926905115,0.0011150285654251836,120.02706405135605
944,0.0004058517844876089,330.37792757061027,0.0014759987714362765,90.80988417612062,0.0011164998775180064,120.15330214686581
945,0.0004063187611262459,330.7269599244401,0.0014778610285518287,90.90547908319009,0.001117929686179611,120.27954024237556
946,0.0004067702761077901,331.0759922782699,0.0014796666496417529,91.00107399025956,0.001119317018200695,120.40577833788532
947,0.00040720598926063923,331.42502463209973,0.0014814143689209384,91.09666889732902,0.0011206609149674081,120.53201643339507
948,0.0004076255658806834,331.7740569859295,0.0014831029405709376,91.1922638043985,0.0011219604327510756,120.65825452890483
949,0.00040802867683186324,332.12308933975936,0.0014847311391149606,91.28785871146796,0.0011232146429921953,120.78449262441458
950,0.0004084149986445566,332.47212169358914,0.0014862977597849178,91.38345361853743,0.0011244226325785622,120.91073071992435
951,0.0004087842136117487,332.821154047419,0.0014878016188803794,91.4790485256069,0.0011255835041174402,121.0369688154341
952,0.0004091360098829532,333.17018640124877,0.0014892415541193009,91.57464343267637,0.0011266963762016403,121.16320691094386
953,0.00040947008155584047,333.5192187550786,0.0014906164249803642,91.67023833974584,0.0011277603836694103,121.2894450064536
954,0.00040978612876553977,333.8682511089084,0.0014919251130368091,91.7658332468153,0.001128774677858029,121.41568310196337
955,0.00041008385777157675,334.21728346273824,0.0014931665222816092,91.86142815388477,0.0011297384268509941,121.54192119747312
956,0.0004103629810424123,334.566315816568,0.0014943395794438728,91.95702306095424,0.0011306508157187148,121.66815929298288
957,0.00041062321733754964,334.91534817039786,0.0014954432342963338,92.05261796802371,0.0011315110467525979,121.79439738849263
958,0.000410864291787175,335.26438052422765,0.0014964764599538168,92.14821287509318,0.0011323183396924495,121.92063548400239
959,0.00041108593596930374,335.6134128780575,0.0014974382531625576,92.24380778216265,0.0011330719319470825,122.04687357951214
960,0.00041128788798439693,335.9624452318873,0.0014983276345802564,92.33940268923212,0.0011337710788080556,122.1731116750219
961,0.0004114698925274234,336.3114775857171,0.001499143649046779,92.43499759630159,0.0011344150536564575,122.29934977053165
962,0.00041163170095733913,336.6605099395469,0.0014998853658453725,92.53059250337105,0.001135003148162651,122.42558786604141
963,0.0004117730713639544,337.00954229337674,0.0015005518789543133,92.62618741044052,0.0011355346724788978,122.55182596155116
964,0.0004118937686321641,337.3585746472065,0.0015011423072888888,92.72178231750999,0.001136008955424793,122.67806405706092
965,0.0004119935645035224,337.70760700103637,0.0015016557949336193,92.81737722457946,0.0011364253446654376,122.80430215257067
966,0.00041207223763513,338.05663935486615,0.0015020915113646387,92.91297213164893,0.001136783206882286,122.93054024808043
967,0.00041212957365582007,338.405671708696,0.0015024486516621444,93.0085670387184,0.0011370819279365879,123.05677834359018
968,0.00041216536521961983,338.7547040625258,0.0015027264367128501,93.10416194578787,0.0011373209130253869,123.18301643909994
969,0.00041217941205646624,339.1037364163556,0.001502924113402361,93.19975685285733,0.0011374995868300012,123.30925453460969
970,0.00041217152102016426,339.4527687701854,0.0015030409547974108,93.2953517599268,0.001137617393656934,123.43549263011946
971,0.000412141506133566,339.80180112401524,0.0015030762603178965,93.39094666699627,0.0011376737975711821,123.5617307256292
972,0.0004120891886309584,340.150833477845,0.0015030293558986464,93.48654157406574,0.0011376682825218732,123.68796882113897
973,0.0004120143969976458,340.49986583167487,0.0015028995941408884,93.58213648113521,0.0011376003524602026,123.81420691664871
974,0.0004119169670067154,340.84889818550465,0.0015026863544533432,93.67773138820468,0.0011374695314496264,123.94044501215846
975,0.00041179674175297336,341.1979305393345,0.0015023890431829308,93.77332629527415,0.0011372753637682845,124.06668310766823
976,0.00041165357168404456,341.5469628931643,0.0015020070937350307,93.86892120234361,0.0011370174140036065,124.19292120317797
977,0.00041148731462862555,341.8959952469941,0.0015015399666832678,93.96451610941308,0.0011366952671390891,124.31915929868774
978,0.0004112978358218866,342.2450276008239,0.0015009871498688145,94.06011101648257,0.0011363085286332122,124.44539739419749
979,0.00041108500792801447,342.59405995465374,0.0015003481584891561,94.15570592355203,0.0011358568244904817,124.57163548970725
980,0.00041084871105989614,342.94309230848353,0.001499622535176333,94.2513008306215,0.0011353398013245711,124.697873585217
981,0.00041058883279593695,343.29212466231337,0.0014988098500646283,94.34689573769097,0.0011347571264135638,124.82411168072676
982,0.0004103052681940149,343.64115701614315,0.0014979097008477027,94.44249064476044,0.0011341084877472783,124.95034977623651
983,0.00040999791980257086,343.990189369973,0.0014969217128251726,94.53808555182991,0.0011333935940666807,125.07658787174627
984,0.00040966669766883486,344.3392217238028,0.0014958455389386374,94.63368045889938,0.0011326121748953695,125.20282596725602
985,0.00040931151934419394,344.6882540776326,0.0014946808597971636,94.72927536596885,0.001131763980563156,125.32906406276578
986,0.00040893230988670536,345.0372864314624,0.001493427383692234,94.82487027303831,0.0011308487822217338,125.45530215827553
987,0.0004085290018607592,345.38631878529225,0.0014920848466021932,94.92046518010778,0.0011298663718524473,125.58154025378529
988,0.000408101535333901,345.73535113912203,0.001490653012186202,95.01606008717725,0.0011288165622661875,125.70777834929504
989,0.00040764985787081995,346.0843834929519,0.0014891316717677344,95.11165499424672,0.001127699187095421,125.8340164448048
990,0.0004071739245245143,346.43341584678166,0.0014875206443076537,95.20724990131619,0.0011265141007783803,125.96025454031455
991,0.0004066736978246464,346.7824482006115,0.001485819776366901,95.30284480838566,0.0011252611785354408,126.08649263582431
992,0.0004061491477630957,347.1314805544413,0.0014840289420588466,95.39843971545513,0.0011239403163377168,126.21273073133406
993,0.0004056002517767313,347.4805129082711,0.001482148042991347,95.4940346225246,0.0011225514308679054,126.33896882684382
994,0.0004050269947274114,347.8295452621009,0.0014801770081985662,95.58962952959406,0.0011210944594734257,126.46520692235357
995,0.0004044293688792314,348.17857761593075,0.001478115794062621,95.68522443666353,0.00111956936011188,126.59144501786334
996,0.0004038073738730382,348.52760996976053,0.001475964384225111,95.780819343733,0.0011179761112889,126.71768311337308
997,0.0004031610166982287,348.8766423235904,0.0014737227894885978,95.87641425080247,0.0011163147119884061,126.84392120888285
998,0.00040249031166185304,349.22567467742016,0.0014713910477081186,95.97200915787194,0.001114585181595358,126.9701593043926
999,0.0004017952803550463,349.57470703125,0.0014689692236728043,96.0676040649414,0.0011127875598110236,127.09639739990234


==> visu/old/tikz_csvs_diagonal_force_v2/hist_0.5/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00739,1.7924046516418457,1.159471035003662,1.216511845588684
1,1,00759,225.4569549560547,61.61795425415039,81.96377563476562
2,2,00079,127.6170654296875,35.168819427490234,46.739593505859375
3,3,00099,42.58885955810547,12.749625205993652,15.485430717468262
4,4,00119,113.56074523925781,30.610584259033203,41.32979965209961
5,5,00139,154.11764526367188,44.4000244140625,56.131561279296875
6,6,00159,1.0601606369018555,0.7004048824310303,1.0676943063735962
7,7,00559,193.80323791503906,53.83832931518555,70.65508270263672
8,8,00819,2.0949599742889404,0.7060399651527405,1.3085607290267944
9,9,00199,160.6320343017578,43.673301696777344,58.42609405517578
10,10,00779,76.12127685546875,20.229734420776367,27.737550735473633
11,11,00179,111.3118667602539,29.998167037963867,40.512962341308594
12,12,00799,2.044114828109741,0.8906869292259216,1.392602562904358
13,13,00639,1.3951936960220337,0.6113124489784241,1.1272879838943481
14,14,00959,145.71868896484375,39.47336959838867,53.00508499145508
15,15,00619,133.5706329345703,36.159423828125,48.59736633300781
16,16,00659,12351.20703125,3539.29296875,4568.3935546875
17,17,00879,104.67707824707031,30.25404930114746,38.31321716308594
18,18,00839,164.83624267578125,44.87932586669922,59.965797424316406
19,19,00919,62.26860046386719,18.346223831176758,22.64533233642578
20,20,00899,1.3913217782974243,0.6857492327690125,1.146832823753357
21,21,00579,64.23675537109375,18.693775177001953,23.318161010742188
22,22,00599,7.781599044799805,2.998508930206299,2.934577703475952
23,23,00939,115.09334564208984,31.05291175842285,41.88801574707031
24,24,00979,1.995288372039795,0.7201086282730103,1.3341268301010132
25,25,00999,167.30599975585938,45.50532913208008,60.849098205566406
26,26,00679,1.8409137725830078,0.9156064391136169,1.3127000331878662
27,27,00859,1.5087648630142212,0.6177328824996948,1.173787236213684
28,28,00039,124.18986511230469,33.60133743286133,45.19637680053711
29,29,00059,112.49201202392578,30.347667694091797,40.94805908203125
30,30,00719,139.1668243408203,37.822330474853516,50.66021728515625
31,31,00019,1.791948914527893,0.6712255477905273,1.2751644849777222
32,32,00359,460.9515686035156,127.14354705810547,167.57156372070312
33,33,00699,129.21612548828125,34.9738655090332,47.02094268798828
34,34,00219,353.3693542480469,102.68421173095703,179.83383178710938
35,35,00239,90.55668640136719,24.31899070739746,32.993900299072266
36,36,00439,61.8801383972168,17.98243522644043,22.475025177001953
37,37,00299,106.07391357421875,28.646434783935547,38.63312911987305
38,38,00499,162.2618408203125,44.11506652832031,59.02194595336914
39,39,00399,108.46016693115234,29.192968368530273,39.479164123535156
40,40,00419,117.100341796875,31.633302688598633,42.62316131591797
41,41,00479,123.4076919555664,33.54043960571289,44.941287994384766
42,42,00459,115.54169464111328,31.195436477661133,42.05926513671875
43,43,00519,2.0524837970733643,1.3655483722686768,1.1690046787261963
44,44,00339,138.2472686767578,37.451942443847656,50.29966735839844
45,45,00279,99.49787139892578,26.91957664489746,36.2882080078125
46,46,00319,95.27311706542969,25.560176849365234,34.694942474365234
47,47,00259,117.31676483154297,31.656789779663086,42.69466018676758
48,48,00379,87.50179290771484,23.401973724365234,31.87296485900879
49,49,00539,156.97206115722656,42.717952728271484,57.09485626220703


==> visu/old/tikz_csvs_diagonal_force_v2/hist_0.5/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,0.00048605499075764333,1.0601606369018555,0.0016977706960383276,0.6113124489784241,0.001312765587516804,1.0676943063735962
1,0.00048696051602787255,13.422670016894946,0.0017007709085391208,4.153536329159627,0.0013151847085016303,5.639592064512862
2,0.0004877505552903395,25.785179396888037,0.0017033671794207438,7.69576020934083,0.0013172925745150981,10.211489822652128
3,0.0004884245448888659,38.147688776881125,0.0017055576557937799,11.237984089522033,0.0013190876914215706,14.783387580791395
4,0.0004889820040292161,50.51019815687422,0.001707340774876359,14.780207969703236,0.0013205687879963074,19.35528533893066
5,0.0004894225353508941,62.87270753686731,0.001708715265852902,18.32243184988444,0.0013217348174267133,23.927183097069925
6,0.0004897458253993492,75.2352169168604,0.0017096801513839905,21.864655730065643,0.0013225849585461252,28.499080855209193
7,0.0004899516449977996,87.5977262968535,0.0017102347487648625,25.406879610246843,0.0013231186167981077,33.07097861334846
8,0.0004900398495180635,99.96023567684658,0.0017103786707305944,28.949103490428048,0.0013233354249296528,37.64287637148772
9,0.0004900103790499415,112.32274505683966,0.0017101118259066578,32.491327370609255,0.0013232352434121746,42.21477412962699
10,0.0004898632584688801,124.68525443683276,0.0017094344189041001,36.03355125079045,0.0013228181605896073,46.78667188776625
11,0.000489598597401804,137.04776381682586,0.0017083469500592272,39.57577513097166,0.001322084492553395,51.35856964590552
12,0.0004892165900911844,149.41027319681893,0.0017068502148182422,43.11799901115286,0.0013210347827446174,55.93046740404479
13,0.0004887175151575785,161.77278257681203,0.0017049453027678993,46.660222891334065,0.0013196698012839406,60.502365162184056
14,0.0004881017352610459,174.13529195680513,0.0017026335963138274,50.20244677151526,0.0013179905440305645,65.07426292032332
15,0.0004873696966620186,186.4978013367982,0.0016999167690087706,53.74467065169647,0.001315998231371754,69.64616067846258
16,0.0004865219286823677,198.8603107167913,0.0016967967835335677,57.28689453187767,0.0013136943067450376,74.21805843660185
17,0.00048555904306757847,211.2228200967844,0.001693275889334286,60.829118412058875,0.0013110804348955573,78.78995619474112
18,0.0004844817332511114,223.58532947677747,0.0016893566199194974,64.37134229224009,0.0013081584998715216,83.36185395288038
19,0.0004832907735221826,235.94783885677057,0.0016850417898222215,67.91356617242128,0.0013049306027611523,87.93375171101965
20,0.0004819870180983678,248.31034823676367,0.0016803344912316627,71.45579005260248,0.0013013990591749063,92.50564946915891
21,0.0004805714001045817,260.67285761675674,0.0016752380903003628,74.99801393278369,0.001297566396477219,97.07754722729818
22,0.0004790449304601391,273.0353669967499,0.0016697562231329588,78.54023781296489,0.0012934353507723895,101.64944498543744
23,0.0004774086966757609,285.39787637674294,0.0016638927914632159,82.08246169314609,0.0012890088636496385,106.22134274357671
24,0.0004756638615625239,297.760385756736,0.001657651958026555,85.6246855733273,0.0012842900786927656,110.79324050171599
25,0.00047381166185490425,310.12289513672914,0.0016510381416357386,89.1669094535085,0.001279282337760202,115.36513825985524
26,0.0004718534067501911,322.4854045167222,0.0016440560119678712,92.7091333336897,0.0012739891770416124,119.93703601799452
27,0.00046979047636669103,334.8479138967153,0.0016367104840713318,96.2513572138709,0.0012684143228975675,124.50893377613377
28,0.0004676243201232606,347.2104232767084,0.0016290067126016655,99.7935810940521,0.0012625616874891346,129.08083153427305
29,0.00046535645504282937,359.5729326567015,0.0016209500857959067,103.33580497423331,0.0012564353642045523,133.65272929241232
30,0.00046298846398269347,371.93544203669455,0.0016125462191951864,106.87802885441451,0.001250039622890488,138.22462705055156
31,0.0004605219937944698,384.2979514166877,0.0016038009491258505,110.42025273459572,0.0012433789048956236,142.79652480869083
32,0.00045795875341669834,396.66046079668075,0.0015947203259496863,113.96247661477692,0.0012364578179346487,147.3684225668301
33,0.00045530051190318847,409.0229701766738,0.0015853106070941648,117.50470049495812,0.001229281130780946,151.94032032496938
34,0.00045254909639028844,421.38547955666695,0.001575578249873941,121.04692437513933,0.0012218537677965273,156.51221808310865
35,0.0004497063900063425,433.74798893666,0.0015655299041151107,124.58914825532052,0.0012141808033079998,161.0841158412479
36,0.00044677432972668496,446.1104983166531,0.0015551724045940194,128.13137213550175,0.0012062674558375244,165.65601359938717
37,0.00044375490417758006,458.4730076966462,0.0015445127633026286,131.67359601568293,0.0011981190821979584,170.22791135752644
38,0.00044065015139259416,470.8355170766393,0.0015335581615526746,135.21581989586414,0.0011897411714614965,174.7998091156657
39,0.0004374621565249305,483.19802645663236,0.001522315941931043,138.75804377604533,0.0011811393388113038,179.37170687380495
40,0.00043419304951931707,495.5605358366255,0.0015107936001189336,142.30026765622654,0.0011723193192857667,183.94360463194423
41,0.0004308450027470756,507.92304521661856,0.001498998776587554,145.84249153640775,0.0011632869614250777,188.5155023900835
42,0.00042742022860803514,520.2855545966116,0.0014869392481831624,149.38471541658896,0.0011540482208299801,193.08740014822277
43,0.00042392097710298467,532.6480639766047,0.0014746229196144051,152.92693929677014,0.0011446091536425655,197.65929790636204
44,0.00042034953338037707,545.0105733565979,0.0014620578148549109,156.46916317695135,0.0011349759099590732,202.23119566450129
45,0.00041670821526101204,557.373082736591,0.0014492520684741999,160.01138705713257,0.0011251547271846686,206.80309342264056
46,0.0004129993707444319,569.735592116584,0.001436213916909911,163.55361093731375,0.001115151923340196,211.37499118077983
47,0.00040922537550076203,582.0981014965771,0.001422951689694404,167.09583481749496,0.0011049738903308995,215.9468889389191
48,0.000405388630351722,594.4606108765702,0.0014094738006486993,170.63805869767617,0.0010946270871870754,220.51878669705837
49,0.0004014915587445161,606.8231202565632,0.0013957887390566987,174.18028257785735,0.001084118033286579,225.09068445519762
50,0.00039753660422229057,619.1856296365564,0.0013819050608325112,177.72250645803857,0.001073453301569056,229.6625822133369
51,0.00039352622789481896,631.5481390165495,0.0013678313796936323,181.26473033821978,0.0010626395117516714,234.23447997147616
52,0.00038946290591303575,643.9106483965426,0.0013535763583525458,184.806954218401,0.0010516833235560362,238.80637772961543
53,0.00038534912695100066,656.2731577765356,0.0013391486997392159,188.34917809858217,0.0010405914299558856,243.37827548775468
54,0.00038118738969883007,668.6356671565287,0.001324557138266712,191.89140197876338,0.0010293705504549684,247.95017324589395
55,0.00037698020037006414,680.9981765365218,0.0013098104311520323,195.4336258589446,0.0010180274244044243,252.52207100403322
56,0.0003727300702268984,693.360685916515,0.0012949173498039762,198.97584973912578,0.0010065688043687853,257.0939687621725
57,0.0003684395131266207,705.723195296508,0.0012798866712896496,202.518073619307,0.0009950014495495364,261.66586652031174
58,0.00036411104309253656,718.0857046765011,0.0012647271698909522,206.0602974994882,0.0009833321192750043,266.23776427845104
59,0.0003597471719125802,730.4482140564942,0.0012494476087621153,209.60252137966938,0.000971567566565097,270.8096620365903
60,0.0003553504067687296,742.8107234364873,0.001234056731699025,213.1447452598506,0.0009597145317792236,275.3815597947295
61,0.00035092324790025507,755.1732328164803,0.0012185632550308118,216.6869691400318,0.0009477797363554747,279.9534575528688
62,0.0003464681863037326,767.5357421964735,0.0012029758596438056,220.22919302021302,0.0009357698766488881,284.52535531100807
63,0.00034198770147266986,779.8982515764666,0.0011873031831476292,223.7714169003942,0.0009236916178763754,289.09725306914737
64,0.00033748425917947116,792.2607609564596,0.0011715538121928528,227.3136407805754,0.0009115515881756097,293.6691508272866
65,0.0003329603093023807,804.6232703364527,0.0011557362749492408,230.85586466075662,0.0008993563727848781,298.24104858542586
66,0.0003284182836999248,816.9857797164458,0.0011398590337532407,234.3980885409378,0.0008871125083506335,302.81294634356516
67,0.0003238605941352609,829.348289096439,0.0011239304779329803,237.94031242111902,0.0008748264773691631,307.3848441017044
68,0.0003192896302527313,841.710798476432,0.0011079589168186152,241.48253630130023,0.0008625047027684739,311.9567418598437
69,0.0003147077576087951,854.0733078564251,0.0010919525729454567,245.02476018148144,0.0008501535426362063,316.52863961798295
70,0.00031011731575939443,866.4358172364182,0.001075919575456885,248.56698406166262,0.0008377792850990306,321.1005373761222
71,0.00030552061640568663,878.7983266164113,0.0010598679537136267,252.10920794184383,0.0008253881433586754,325.6724351342615
72,0.00030091994159995,891.1608359964043,0.0010438056311155243,255.65143182202505,0.0008129862508893874,330.24433289240073
73,0.0002963175420133419,903.5233453763975,0.0010277404191414853,259.19365570220623,0.0008005796568012964,334.81623065054004
74,0.00029171563526706265,915.8858547563906,0.0010116800116128553,262.73587958238744,0.000788174321373801,339.3881284086793
75,0.00028711640432834654,928.2483641363837,0.0009956319791850062,266.27810346256865,0.00077577611176276,343.9600261668185
76,0.00028252199597257594,940.6108735163767,0.000979603764071461,269.82032734274986,0.0007633907978849192,348.5319239249578
77,0.0002779345193126769,952.9733828963698,0.0009636026750044477,273.3625512229311,0.0007510240484826593,353.10382168309707
78,0.0002733560443968338,965.3358922763629,0.0009476358824352996,276.90477510311223,0.000738681427371793,357.6757194412363
79,0.0002687886008754201,977.698401656356,0.0009317104139776654,280.44699898329344,0.0007263683898748118,362.2476171993756
80,0.0002642341767379209,990.0609110363491,0.000915833150096058,283.98922286347465,0.0007140902794416055,366.81951495751485
81,0.0002596947171204877,1002.4234204163422,0.0009000108200417879,287.53144674365586,0.0007018523244593644,371.39141271565416
82,0.0002551721231846408,1014.7859297963353,0.0008842499980379178,291.0736706238371,0.0006896596352530051,375.9633104737934
83,0.00025066825106750566,1027.1484391763283,0.0008685570997143992,294.6158945040183,0.0006775172012771384,380.53520823193264
84,0.0002461849109038452,1039.5109485563214,0.00085293837879414,298.1581183841995,0.0006654298885002545,385.10710599007194
85,0.0002417238659200238,1051.8734579363145,0.0008373999240303057,301.70034226438065,0.0006534024369814701,389.6790037482112
86,0.00023728683159992064,1064.2359673163076,0.0008219476563947379,305.24256614456186,0.0006414394586398606,394.2509015063505
87,0.0002328754749226842,1076.5984766963006,0.0008065873265169628,308.7847900247431,0.0006295454352160725,398.82279926448973
88,0.00022849141367210695,1088.960986076294,0.0007913245123728443,312.3270139049243,0.0006177247164256064,403.394697022629
89,0.00022413621581728372,1101.323495456287,0.0007761646172215524,315.8692377851055,0.0006059815183028512,407.9665947807683
90,0.00021981139896409937,1113.68600483628,0.0007611128677891102,319.4114616652867,0.0005943199217346417,412.5384925389075
91,0.0002155184298769917,1126.0485142162731,0.0007461743126964309,322.95368554546786,0.0005827438711818386,417.1103902970468
92,0.0002112587240703196,1138.4110235962662,0.0007313538211293591,326.4959094256491,0.0005712571735871313,421.68228805518606
93,0.00020703364546856984,1150.7735329762593,0.0007166560817479079,330.0381333058303,0.0005598634974669917,426.2541858133253
94,0.0002028445061345346,1163.1360423562523,0.000702085601831514,333.5803571860115,0.0005485663721854553,430.8260835714646
95,0.0001986925660644947,1175.4985517362454,0.0006876467066568206,337.1225810661927,0.0005373691874071308,435.39798132960385
96,0.00019457903304935284,1187.8610611162385,0.0006733435391041721,340.6648049463739,0.0005262751927266133,439.96987908774315
97,0.00019050506260057402,1200.2235704962316,0.0006591800594887121,344.20702882655513,0.000515287497471225,444.5417768458824
98,0.00018647175793970252,1212.5860798762246,0.0006451600456116738,347.7492527067363,0.000504409070673797,449.11367460402164
99,0.0001824801700501474,1224.948589256218,0.0006312870930271872,351.2914765869175,0.0004936427412119799,453.68557236216094
100,0.00017853129778985365,1237.311098636211,0.0006175646155196713,354.8337004670987,0.0004829911981103819,458.2574701203002
101,0.00017462608806339863,1249.673608016204,0.0006039958457866184,358.3759243472799,0.00047245699100162755,462.8293678784394
102,0.00017076543605199345,1262.0361173961971,0.0005905838363213703,361.91814822746113,0.0004620425307422632,467.4012656365787
103,0.00016695018549980008,1274.3986267761902,0.0005773314604902496,365.46037210764234,0.0004517500901792592,471.973163394718
104,0.0001631811290549188,1286.7611361561833,0.0005642414137982267,369.00259598782355,0.00044158180506270885,476.5450611528573
105,0.00015945900866334452,1299.1236455361764,0.0005513162153371137,372.5448198680047,0.00043153967510017134,481.1169589109965
106,0.00015578451601414397,1311.4861549161694,0.0005385582094101016,376.0870437481859,0.0004216255651479865,485.68885666913576
107,0.00015215829303405587,1323.8486642961625,0.0005259695673263224,379.62926762836713,0.0004118412065347504,490.26075442727506
108,0.0001485809324296781,1336.2111736761556,0.0005135522893589534,383.17149150854834,0.00040218819851205135,494.8326521854143
109,0.00014505297827536898,1348.5736830561486,0.0005013082068602926,386.71371538872955,0.0003926680098274525,499.4045499435536
110,0.00014157492664495583,1360.9361924361417,0.0004892389845270952,390.25593926891077,0.0003832819804146331,503.97644770169285
111,0.00013814722628531867,1373.298701816135,0.0004773461228093947,393.798163149092,0.00037403132319551786,508.5483454598321
112,0.00013477027932989213,1385.661211196128,0.000465630960455944,397.34038702927313,0.00036491712598917176,513.1202432179714
113,0.00013144444205010736,1398.0237205761211,0.0004540946771893474,400.88261090945434,0.0003559403535221749,517.6921409761106
114,0.00012817002564278568,1410.3862299561142,0.00044273829650392463,404.42483478963555,0.00034710184953516227,522.2640387342499
115,0.00012494729705148045,1422.7487393361073,0.00043156268857929403,407.96705866981677,0.00033840233898018064,526.8359364923891
116,0.0001217764798197569,1435.1112487161004,0.000420568573302659,411.509282549998,0.00032984243030349374,531.4078342505285
117,0.00011865775497440145,1447.4737580960934,0.00040975652339277264,415.0515064301792,0.00032142261780846853,535.9797320086677
118,0.00011559126193654656,1459.8362674760865,0.00039912696761856175,418.59373031036034,0.0003131432840931676,540.551629766807
119,0.00011257709945870728,1472.1987768560796,0.00038868019410541964,422.13595419054155,0.00030500470255729364,545.1235275249462
120,0.00010961532658573091,1484.5612862360726,0.00037841635372220595,425.67817807072277,0.0002970070399731523,549.6954252830855
121,0.00010670596363767541,1496.9237956160657,0.0003683354635420402,429.220401950904,0.0002891503591153335,554.2673230412248
122,0.00010384899321264582,1509.2863049960588,0.00035843741037003653,432.7626258310852,0.00028143462144384745,558.839220799364
123,0.00010104436120763804,1521.648814376052,0.000348721954331198,436.3048497112664,0.0002738596898355099,563.4111185575033
124,9.829197785546138e-05,1534.0113237560452,0.00033918873251176227,439.8470735914476,0.0002664253313584244,567.9830163156425
125,9.559171877583466e-05,1546.3738331360382,0.00032983726264739643,443.38929747162877,0.0002591312200844806,572.5549140737818
126,9.29434260387817e-05,1558.7363425160313,0.00032066694685172484,446.93152135181,0.0002519769399348546,577.1268118319211
127,9.034690923848013e-05,1571.0988518960244,0.00031167707537879696,450.4737452319912,0.00024496198755359237,581.6987095900604
128,8.780194657575084e-05,1583.4613612760174,0.0003028668304132164,454.0159691121724,0.00023808577520443192,586.2706073481996
129,8.530828594741489e-05,1595.8238706560105,0.0002942352898817835,457.5581929923536,0.00023134763368612906,590.8425051063389
130,8.286564604077804e-05,1608.1863800360036,0.0002857814312806396,461.1004168725348,0.00022474681526164281,595.4144028644781
131,8.04737174315467e-05,1620.5488894159967,0.00027750413551204785,464.64264075271603,0.0002182824965966533,599.9863006226175
132,7.813216368352236e-05,1632.9113987959897,0.00026940219072509237,468.1848646328972,0.0002119537817029925,604.5581983807567
133,7.584062244846192e-05,1645.2739081759828,0.0002614742961547403,471.7270885130784,0.00020575970488268905,609.130096138896
134,7.359870656454295e-05,1657.636417555976,0.00025371906595387427,475.2693123932596,0.00019969923366845152,613.7019938970352
135,7.140600515191683e-05,1669.9989269359692,0.00024613503301306654,478.8115362734408,0.000193771271756545,618.2738916551745
136,6.926208470388268e-05,1682.3614363159622,0.00023872065276304868,482.35376015362203,0.00018797466192813797,622.8457894133138
137,6.716649017226828e-05,1694.7239456959553,0.00023147430695500288,485.89598403380324,0.00018230818895534495,627.417687171453
138,6.511874604565225e-05,1707.0864550759484,0.000224394307413986,489.43820791398446,0.0001767705824883166,631.9895849295923
139,6.31183574191167e-05,1719.4489644559415,0.00021747889976098383,492.9804317941656,0.00017136051991987483,636.5614826877315
140,6.116481105427356e-05,1731.8114738359345,0.00021072626709927778,496.5226556743468,0.00016607662922433653,641.1333804458708
141,5.925757642836101e-05,1744.1739832159276,0.000204134533661005,500.06487955452803,0.00016091749176730646,645.7052782040101
142,5.739610677126178e-05,1756.5364925959207,0.00019770176840997562,503.60710343470924,0.0001558816450833747,650.2771759621494
143,5.557984008935229e-05,1768.8990019759137,0.00019142598859701513,507.14932731489046,0.0001509675856187965,654.8490737202886
144,5.380820017514402e-05,1781.2615113559068,0.00018530516326428794,510.69155119507167,0.0001461737714363858,659.4209714784279
145,5.208059760173825e-05,1793.6240207358999,0.00017933721669525962,514.2337750752529,0.00014149862487999672,663.9928692365671
146,5.039643070116929e-05,1805.9865301158932,0.00017352003180714582,517.775998955434,0.00013694053519612394,668.5647669947065
147,4.875508652576769e-05,1818.3490394958862,0.0001678514534828974,521.3182228356153,0.0001324978611102966,673.1366647528457
148,4.715594179173116e-05,1830.7115488758793,0.0001623292918399619,524.8604467157965,0.00012816893335609376,677.708562510985
149,4.559836380414683e-05,1843.0740582558724,0.00015695132543325755,528.4026705959776,0.00012395205715475322,682.2804602691242
150,4.408171136276328e-05,1855.4365676358655,0.0001517153043899865,531.9448944761589,0.00011984551464349801,686.8523580272634
151,4.26053356478657e-05,1867.7990770158585,0.00014661895347411018,535.48711835634,0.00011584756725084592,691.4242557854027
152,4.1168581085661417e-05,1880.1615863958516,0.0001416599750784861,539.0293422365213,0.00011195645801731523,695.996153543542
153,3.977078619263808e-05,1892.5240957758447,0.0001368360521428685,542.5715661167025,0.00010817041386008055,700.5680513016813
154,3.841128439840686e-05,1904.8866051558377,0.00013214485099613912,546.1137899968837,0.00010448764778027418,705.1399490598205
155,3.7089404846597385e-05,1917.2491145358308,0.00012758402412133316,549.6560138770649,0.0001009063610117658,709.7118468179598
156,3.580447317342123e-05,1929.6116239158239,0.00012315121284218412,553.198237757246,9.742474511039135e-05,714.283744576099
157,3.4555812263569695e-05,1941.974133295817,0.00011884404993009983,556.7404616374273,9.404098398273001e-05,718.8556423342384
158,3.334274298316213e-05,1954.3366426758103,0.0001146601621306397,560.2826855176085,9.075325585366633e-05,723.4275400923776
159,3.216458488950812e-05,1966.6991520558033,0.00011059717260873343,563.8249093977897,8.755973517209073e-05,727.9994378505169
160,3.1020656917491945e-05,1979.0616614357964,0.00010665270331204141,567.3671332779709,8.445859445422915e-05,732.5713356086561
161,2.9910278042435917e-05,1991.4241708157895,0.0001028243772520114,570.9093571581521,8.144800606419847e-05,737.1432333667954
162,2.8832767919339758e-05,2003.7866801957825,9.910982070233949e-05,574.4515810383333,7.852614393151474e-05,741.7151311249347
163,2.7787447498438045e-05,2016.1491895757756,9.55066653146879e-05,577.9938049185145,7.569118520538371e-05,746.287028883074
164,2.6773639617058116e-05,2028.5116989557687,9.201255015165488e-05,581.5360287986957,7.294131184572056e-05,750.8589266412132
165,2.5790669567799956e-05,2040.8742083357618,8.862512363712986e-05,585.0782526788769,7.027471215094763e-05,755.4308243993524
166,2.4837865643098516e-05,2053.236717715755,8.534204542429236e-05,588.6204765590581,6.768958222272073e-05,760.0027221574917
167,2.3914559656265485e-05,2065.599227095748,8.216098818164896e-05,592.1627004392393,6.518412736783539e-05,764.574619915631
168,2.3020087439142135e-05,2077.961736475741,7.907963929761179e-05,595.7049243194206,6.275656343765449e-05,769.1465176737703
169,2.215378931652894e-05,2090.3242458557343,7.609570250424843e-05,599.2471481996017,6.0405118105491304e-05,773.7184154319095
170,2.1315010557590153e-05,2102.686755235727,7.320689942093179e-05,602.7893720797829,5.812803208246568e-05,778.2903131900488
171,2.0503101804460285e-05,2115.0492646157204,7.041097101873359e-05,606.3315959599641,5.592356027243467e-05,782.862210948188
172,1.9717419478310964e-05,2127.4117739957132,6.770567900649414e-05,609.8738198401453,5.378997286667272e-05,787.4341087063274
173,1.8957326163161216e-05,2139.7742833757065,6.508880713960142e-05,613.4160437203266,5.172555637905393e-05,792.0060064644666
174,1.8222190967742246e-05,2152.1367927556994,6.2558162452596e-05,616.9582676005077,4.9728614622552996e-05,796.5779042226059
175,1.7511389865750217e-05,2164.4993021356927,6.011157641680259e-05,620.500491480689,4.779746962795094e-05,801.1498019807451
176,1.6824306014844643e-05,2176.861811515686,5.774690602426496e-05,624.0427153608701,4.5930462505688e-05,805.7216997388844
177,1.616033005476983e-05,2189.224320895679,5.5462034799332895e-05,627.5849392410513,4.412595425186555e-05,810.2935974970237
178,1.5518860384996924e-05,2201.586830275672,5.325487373931515e-05,631.1271631212326,4.238232649944956e-05,814.865495255163
179,1.4899303422302702e-05,2213.949339655665,5.1123362185675465e-05,634.6693870014137,4.0697982215777144e-05,819.4373930133022
180,1.4301073838716304e-05,2226.3118490356583,4.906546862729962e-05,638.211610881595,3.9071346347511806e-05,824.0092907714414
181,1.3723594780281915e-05,2238.674358415651,4.707919143741943e-05,641.7538347617761,3.75008664142342e-05,828.5811885295807
182,1.3166298067097474e-05,2251.0368677956444,4.516255954581662e-05,645.2960586419573,3.598501305189033e-05,833.15308628772
183,1.262862437510309e-05,2263.3993771756373,4.331363304797781e-05,648.8382825221386,3.452228050735392e-05,837.7249840458593
184,1.2110023400102363e-05,2275.7618865556306,4.15305037529036e-05,652.3805064023197,3.3111187085387264e-05,842.2968818039985
185,1.1609954004510591e-05,2288.1243959356234,3.981129567130544e-05,655.922730282501,3.175027554931123e-05,846.8687795621378
186,1.112788434733084e-05,2300.4869053156167,3.8154165445955175e-05,659.4649541626821,3.0438113476717906e-05,851.440677320277
187,1.0663291997866735e-05,2312.84941469561,3.655730272596833e-05,663.0071780428634,2.9173293571575866e-05,856.0125750784164
188,1.0215664033685812e-05,2325.211924075603,3.501893048682656e-05,666.5494019230446,2.7954433934097023e-05,860.5844728365556
189,9.784497123351932e-06,2337.574433455596,3.353730529795259e-05,670.0916258032257,2.6780178289741807e-05,865.1563705946949
190,9.369297594448981e-06,2349.936942835589,3.2110717539666575e-05,673.633849683407,2.564919617875327e-05,869.7282683528341
191,8.969581487419439e-06,2362.2994522155823,3.073749157135407e-05,677.1760735635881,2.4560183107612957e-05,874.3001661109734
192,8.584874595743375e-06,2374.661961595575,2.9415985852681664e-05,680.7182974437694,2.3511860663817432e-05,878.8720638691127
193,8.214712492982807e-06,2387.0244709755684,2.8144593019693224e-05,684.2605213239506,2.2502976595373023e-05,883.443961627252
194,7.85864054721607e-06,2399.3869803555613,2.6921739917615962e-05,687.8027452041318,2.153230485640582e-05,888.0158593853912
195,7.516213923384296e-06,2411.7494897355546,2.5745887592197926e-05,691.344969084313,2.059864562027805e-05,892.5877571435304
196,7.186997574070228e-06,2424.1119991155474,2.4615531241386816e-05,694.8871929644941,1.9700825261596264e-05,897.1596549016697
197,6.870566219225027e-06,2436.4745084955407,2.35292001291473e-05,698.4294168446754,1.8837696308486062e-05,901.7315526598089
198,6.566504315355193e-06,2448.837017875534,2.2485457463197164e-05,701.9716407248566,1.8008137366498165e-05,906.3034504179483
199,6.2744060146758675e-06,2461.199527255527,2.1482900238422438e-05,705.5138646050378,1.721105301549599e-05,910.8753481760875
200,5.993875114731291e-06,2473.56203663552,2.05201590477125e-05,709.056088485219,1.644537368086006e-05,915.4472459342268
201,5.724524998976575e-06,2485.924546015513,1.959589786192893e-05,712.5983123654003,1.5710055480327316e-05,920.019143692366
202,5.465978568807371e-06,2498.2870553955063,1.870881378069959e-05,716.1405362455814,1.5004080047764579e-05,924.5910414505053
203,5.217868167516868e-06,2510.649564775499,1.785763675569762e-05,719.6827601257626,1.4326454335154413e-05,929.1629392086446
204,4.979835496650519e-06,2523.0120741554924,1.7041129288038512e-05,723.2249840059438,1.3676210394050602e-05,933.7348369667839
205,4.7515315252206555e-06,2535.3745835354853,1.6258086101394375e-05,726.767207886125,1.3052405137736306e-05,938.3067347249231
206,4.5326163922332455e-06,2547.7370929154786,1.55073337923927e-05,730.3094317663063,1.2454120085293912e-05,942.8786324830623
207,4.322759302970014e-06,2560.0996022954714,1.478773045983192e-05,733.8516556464874,1.1880461088769997e-05,947.4505302412016
208,4.121638419458218e-06,2572.4621116754647,1.4098165314210366e-05,737.3938795266687,1.1330558044591512e-05,952.022427999341
209,3.928940745550731e-06,2584.8246210554576,1.3437558269028054e-05,740.9361034068498,1.0803564590362719e-05,956.5943257574802
210,3.7443620070276493e-06,2597.187130435451,1.2804859515282962e-05,744.478327287031,1.0298657788142627e-05,961.1662235156194
211,3.5676065271200686e-06,2609.549639815444,1.2199049080544314e-05,748.0205511672123,9.815037795275046e-06,965.7381212737587
212,3.398387097845139e-06,2621.912149195437,1.1619136373946354e-05,751.5627750473934,9.351927523812035e-06,970.3100190318979
213,3.236424847530117e-06,2634.2746585754303,1.106415971840444e-05,755.1049989275747,8.908572289542472e-06,974.8819167900373
214,3.0814491048916585e-06,2646.637167955423,1.0533185871316596e-05,758.6472228077558,8.484239451605764e-06,979.4538145481765
215,2.9331972600245203e-06,2658.9996773354164,1.0025309534969907e-05,762.1894466879371,8.078218043640107e-06,984.0257123063158
216,2.791414622642319e-06,2671.3621867154093,9.53965285783206e-06,765.7316705681183,7.689818397382912e-06,988.597610064455
217,2.6558542779007614e-06,2683.7246960954026,9.075364927864352e-06,769.2738944482994,7.318371759609802e-06,993.1695078225943
218,2.526276940122062e-06,2696.0872054753954,8.631621258952485e-06,772.8161183284807,6.96322990326613e-06,997.7414055807336
219,2.402450804726955e-06,2708.4497148553887,8.207623271508187e-06,776.3583422086618,6.623764733614019e-06,1002.3133033388729
220,2.2841513986690855e-06,2720.8122242353816,7.802597768253688e-06,779.9005660888431,6.299367890185149e-06,1006.8852010970121
221,2.171161429654255e-06,2733.174733615375,7.4157964061590475e-06,783.4427899690243,5.989450345298719e-06,1011.4570988551513
222,2.063270634415413e-06,2745.537242995368,7.046495165461089e-06,786.9850138492055,5.693441999871659e-06,1016.0289966132906
223,1.960275626302243e-06,2757.899752375361,6.6939938166513796e-06,790.5272377293867,5.410791277217259e-06,1020.60089437143
224,1.861979742432602e-06,2770.2622617553543,6.357615386280158e-06,794.0694616095678,5.140964715497018e-06,1025.1727921295692
225,1.768192890641527e-06,2782.624771135347,6.036705622382608e-06,797.6116854897491,4.88344655945977e-06,1029.7446898877083
226,1.6787313964518452e-06,2794.9872805153404,5.7306324602944314e-06,801.1539093699303,4.6377383520716275e-06,1034.3165876458477
227,1.5934178502794766e-06,2807.3497898953333,5.438785489583833e-06,804.6961332501115,4.403358526610427e-06,1038.888485403987
228,1.5120809550750371e-06,2819.7122992753266,5.160575422789363e-06,808.2383571302927,4.179841999768303e-06,1043.4603831621262
229,1.4345553745926947e-06,2832.0748086553194,4.89543356661404e-06,811.780581010474,3.966739766277391e-06,1048.0322809202655
230,1.3606815824663052e-06,2844.4373180353127,4.64281129619014e-06,815.3228048906551,3.7636184955447884e-06,1052.6041786784047
231,1.290305712262469e-06,2856.7998274153056,4.402179532991415e-06,818.8650287708363,3.5700601307547876e-06,1057.176076436544
232,1.2232794086697077e-06,2869.162336795299,4.173028226934886e-06,822.4072526510175,3.3856614908691857e-06,1061.7479741946834
233,1.1594596799730558e-06,2881.524846175292,3.9548658431788975e-06,825.9494765311987,3.2100338759293344e-06,1066.3198719528225
234,1.0987087519533854e-06,2893.887355555285,3.747218854090234e-06,829.49170041138,3.0428026760376132e-06,1070.8917697109619
235,1.0408939233412898e-06,2906.2498649352783,3.549631236820413e-06,833.0339242915611,2.883606984370308e-06,1075.463667469101
236,9.858874229460622e-07,2918.612374315271,3.3616639768984797e-06,836.5761481717423,2.7320992145490577e-06,1080.0355652272403
237,9.335662685711279e-07,2930.9748836952645,3.1828945782170684e-06,840.1183720519235,2.5879447226738406e-06,1084.6074629853797
238,8.838121278186795e-07,2943.3373930752573,3.0129165797575783e-06,843.6605959321047,2.4508214342969887e-06,1089.1793607435188
239,8.365111808775828e-07,2955.6999024552506,2.8513390793714444e-06,847.202819812286,2.3204194765949053e-06,1093.7512585016582
240,7.915539853805298e-07,2968.0624118352434,2.6977862649058725e-06,850.7450436924671,2.196440815972358e-06,1098.3231562597973
241,7.488353434083369e-07,2980.4249212152367,2.5518969529350884e-06,854.2872675726484,2.0785989013125094e-06,1102.8950540179367
242,7.082541707117344e-07,2992.7874305952296,2.4133241353317754e-06,857.8294914528295,1.9666183130658443e-06,1107.466951776076
243,6.697133682134632e-07,3005.149939975223,2.281734533887895e-06,861.3717153330107,1.860234418350787e-06,1112.0388495342152
244,6.331196958465331e-07,3017.5124493552157,2.1568081631697046e-06,864.913939213192,1.7591930322201955e-06,1116.6107472923545
245,5.98383648777527e-07,3029.874958735209,2.038237901768343e-06,868.4561630933731,1.6632500852293828e-06,1121.1826450504936
246,5.654193360573986e-07,3042.2374681152023,1.9257290720847487e-06,871.9983869735544,1.57217129742372e-06,1125.754542808633
247,5.34144361735863e-07,3054.599977495195,1.8189990287664519e-06,875.5406108537355,1.4857318588472267e-06,1130.3264405667724
248,5.04479708469529e-07,3066.9624868751885,1.717776755892865e-06,879.0828347339168,1.403716116657241e-06,1134.8983383249115
249,4.7634962364820706e-07,3079.3249962551813,1.6218024729865316e-06,882.625058614098,1.3259172689150506e-06,1139.4702360830508
250,4.496815080583254e-07,3091.6875056351746,1.5308272499087313e-06,886.1672824942791,1.2521370651076726e-06,1144.04213384119
251,4.244058070972923e-07,3104.0500150151674,1.444612630680516e-06,889.7095063744604,1.1821855134419498e-06,1148.6140315993293
252,4.0045590454763713e-07,3116.4125243951607,1.362930266253125e-06,893.2517302546415,1.1158805949390287e-06,1153.1859293574687
253,3.777680189151764e-07,3128.7750337751536,1.285561556236051e-06,896.7939541348228,1.0530479843446085e-06,1157.7578271156078
254,3.562811023309882e-07,3141.137543155147,1.2122972995758796e-06,900.336178015004,9.935207778585075e-07,1162.3297248737472
255,3.3593674201287873e-07,3153.5000525351397,1.142937354164926e-06,903.8784018951852,9.371392276759604e-07,1166.9016226318863
256,3.166790642780556e-07,3165.862561915133,1.0772903053453363e-06,907.4206257753664,8.837504833222979e-07,1171.4735203900257
257,2.9845464109510245e-07,3178.2250712951263,1.015173143261862e-06,910.9628496555475,8.332083397529641e-07,1176.045418148165
258,2.8121239915987015e-07,3190.587580675119,9.564109490047759e-07,914.5050735357288,7.853729921812932e-07,1180.6173159063042
259,2.6490353147669113e-07,3202.9500900551125,9.008365894735633e-07,918.04729741591,7.401107975878734e-07,1185.1892136644435
260,2.4948141142334793e-07,3215.3125994351053,8.482904208817351e-07,921.5895212960912,6.972940428572034e-07,1189.7611114225826
261,2.349015092754125e-07,3227.6751088150986,7.986200008138683e-07,925.1317451762724,6.568007194796664e-07,1194.333009180722
262,2.2112131116302317e-07,3240.0376181950915,7.516798087370779e-07,928.6739690564536,6.185143047500021e-07,1198.9049069388614
263,2.0810024043076283e-07,3252.4001275750848,7.073309748612916e-07,932.2161929366348,5.823235493868069e-07,1203.4768046970005
264,1.9579958136915565e-07,3264.7626369550776,6.654410172351738e-07,935.758416816816,5.481222714917799e-07,1208.0487024551398
265,1.8418240528425633e-07,3277.125146335071,6.258835869579888e-07,939.3006406969972,5.158091567618931e-07,1212.620600213279
266,1.732134988700341e-07,3289.4876557150637,5.885382213814964e-07,942.8428645771784,4.852875648626787e-07,1217.1924979714183
267,1.6285929484657586e-07,3301.850165095057,5.532901051704878e-07,946.3850884573596,4.5646534186634535e-07,1221.7643957295577
268,1.530878048256766e-07,3314.2126744750503,5.200298390857268e-07,949.9273123375408,4.292546386543404e-07,1226.3362934876968
269,1.4386855436404915e-07,3326.575183855043,4.886532163485364e-07,953.4695362177221,4.0357173518032453e-07,1230.9081912458362
270,1.35172520163235e-07,3338.9376932350365,4.5906100644257004e-07,957.0117600979032,3.793368704863106e-07,1235.4800890039753
271,1.2697206937426944e-07,3351.3002026150293,4.311587462048011e-07,960.5539839780844,3.56474078361831e-07,1240.0519867621147
272,1.1924090096427103e-07,3363.6627119950226,4.048565380550156e-07,964.0962078582656,3.349110285335725e-07,1244.623884520254
273,1.1195398910138444e-07,3376.0252213750155,3.8006885521054737e-07,967.6384317384468,3.1457887327076355e-07,1249.1957822783932
274,1.0508752851387238e-07,3388.3877307550088,3.567143537311066e-07,971.1806556186281,2.954120992898353e-07,1253.7676800365325
275,9.861888177866584e-08,3400.7502401350016,3.347156912368615e-07,974.7228794988092,2.773483848404474e-07,1258.3395777946716
276,9.25265284942715e-08,3413.112749514995,3.139993521418378e-07,978.2651033789905,2.603284618537436e-07,1262.911475552811
277,8.679001629267608e-08,3425.4752588949877,2.9449547924376603e-07,981.8073272591716,2.442959830329569e-07,1267.4833733109504
278,8.138991364468714e-08,3437.837768274981,2.7613771151111275e-07,985.3495511393528,2.2919739376578434e-07,1272.0552710690895
279,7.630776441307952e-08,3450.200277654974,2.5886302790778596e-07,988.8917750195341,2.1498180873769706e-07,1276.6271688272288
280,7.152604410790958e-08,3462.562787034967,2.4261159709622156e-07,992.4339988997152,2.0160089312523495e-07,1281.199066585368
281,6.702811779845902e-08,3474.9252964149605,2.2732663285991843e-07,995.9762227798965,1.8900874824847686e-07,1285.7709643435073
282,6.279819963643082e-08,3487.2878057949533,2.129542550872511e-07,999.5184466600776,1.7716180156224888e-07,1290.3428621016467
283,5.88213139452589e-08,3499.6503151749466,1.9944335615927074e-07,1003.0606705402588,1.6601870086616273e-07,1294.9147598597858
284,5.5083257830713e-08,3512.0128245549395,1.8674547258543584e-07,1006.6028944204401,1.5554021261432735e-07,1299.4866576179252
285,5.157056526833822e-08,3524.3753339349328,1.7481466173257114e-07,1010.1451183006212,1.4568912420650843e-07,1304.0585553760643
286,4.827047262371338e-08,3536.7378433149256,1.6360738349394308e-07,1013.6873421808025,1.3643015014353593e-07,1308.6304531342037
287,4.517088556198843e-08,3549.100352694919,1.5308238674713983e-07,1017.2295660609836,1.2772984193103154e-07,1313.202350892343
288,4.2260347303700583e-08,3561.4628620749118,1.4320060045133522e-07,1020.7717899411649,1.195565016168343e-07,1317.7742486504821
289,3.952800818444506e-08,3573.825371454905,1.3392502923665031e-07,1024.3140138213462,1.1188009884901838e-07,1322.3461464086215
290,3.696359647660321e-08,3586.187880834898,1.252206533405181e-07,1027.8562377015273,1.046721913429703e-07,1326.9180441667606
291,3.4557390431981134e-08,3598.550390214891,1.17054332748327e-07,1031.3984615817085,9.790584864768417e-08,1331.4899419249
292,3.230019150491083e-08,3610.9128995948845,1.0939471539807929e-07,1034.9406854618896,9.155557910323077e-08,1336.0618396830394
293,3.0183298716083734e-08,3623.2754089748773,1.022121493113538e-07,1038.4829093420708,8.559725988321949e-08,1340.6337374411785
294,2.819848411813254e-08,3635.6379183548706,9.547859851551879e-08,1042.0251332222522,8.000807001801231e-08,1345.2056351993178
295,2.633796932475464e-08,3648.0004277348635,8.916756262486697e-08,1045.5673571024333,7.476642629646583e-08,1349.777532957457
296,2.4594403065953103e-08,3660.362937114857,8.32539999511198e-08,1049.1095809826145,6.985192194602718e-08,1354.3494307155963
297,2.2960839732786508e-08,3672.7254464948496,7.771425401662148e-08,1052.6518048627956,6.524526799313492e-08,1358.9213284737357
298,2.1430718875835827e-08,3685.087955874843,7.252598334640504e-08,1056.1940287429768,6.092823720802227e-08,1363.4932262318748
299,1.9997845622433762e-08,3697.4504652548358,6.76680944182612e-08,1059.7362526231582,5.688361054020613e-08,1368.0651239900142
300,1.865637197854185e-08,3709.812974634829,6.312067765288595e-08,1063.2784765033393,5.309512595316735e-08,1372.6370217481533
301,1.7400778982013858e-08,3722.175484014822,5.886494632916476e-08,1066.8207003835205,4.954742956894602e-08,1377.2089195062927
302,1.6225859674833757e-08,3734.537993394815,5.488317831263966e-08,1070.3629242637016,4.6226029035647037e-08,1381.7808172644318
303,1.5126702862777187e-08,3746.9005027748085,5.115866048819771e-08,1073.905148143883,4.3117249033086634e-08,1386.3527150225711
304,1.4098677631799672e-08,3759.2630121548013,4.76756357910136e-08,1077.4473720240642,4.0208188834091864e-08,1390.9246127807105
305,1.313741859131098e-08,3771.6255215347946,4.441925273276777e-08,1080.9895959042453,3.748668184121006e-08,1395.4965105388496
306,1.2238811815349403e-08,3783.9880309147875,4.1375517323133707e-08,1084.5318197844265,3.4941257020853145e-08,1400.068408296989
307,1.1398981453515258e-08,3796.350540294781,3.853124728948359e-08,1088.0740436646076,3.256110215914028e-08,1404.6403060551281
308,1.0614276984367569e-08,3808.7130496747736,3.587402850069135e-08,1091.616267544789,3.0336028865933624e-08,1409.2122038132675
309,9.881261084820891e-09,3821.075559054767,3.339217350382412e-08,1095.1584914249702,2.8256439255778846e-08,1413.7841015714068
310,9.196698089906586e-09,3833.4380684347598,3.107468208537704e-08,1098.7007153051513,2.6313294236652942e-08,1418.355999329546
311,8.557543018078278e-09,3845.800577814753,2.891120377155333e-08,1102.2429391853325,2.449808333959073e-08,1422.9278970876853
312,7.960931138048863e-09,3858.163087194746,2.68920021848815e-08,1105.7851630655136,2.2802796024406163e-08,1427.4997948458245
313,7.404168053938123e-09,3870.525596574739,2.500792117722709e-08,1109.327386945695,2.121989439883102e-08,1432.0716926039638
314,6.884720286294213e-09,3882.888105954732,2.325035266196205e-08,1112.8696108258762,1.9742287290484144e-08,1436.6435903621032
315,6.400206327318813e-09,3895.2506153347254,2.161120607072247e-08,1116.4118347060573,1.836330561312206e-08,1441.2154881202423
316,5.948388149381553e-09,3907.6131247147187,2.0082879362800252e-08,1119.9540585862385,1.7076678970640324e-08,1445.7873858783817
317,5.527163146648556e-09,3919.9756340947115,1.8658231517779513e-08,1123.4962824664196,1.587651344426592e-08,1450.3592836365208
318,5.134556490375622e-09,3932.338143474705,1.7330556444536733e-08,1127.038506346601,1.475727051031791e-08,1454.9311813946601
319,4.768713879126071e-09,3944.7006528546976,1.6093558242183005e-08,1130.5807302267822,1.3713747037809671e-08,1459.5030791527995
320,4.427894665866811e-09,3957.063162234691,1.4941327750923606e-08,1134.1229541069633,1.2741056317019206e-08,1464.0749769109386
321,4.110465344574363e-09,3969.425671614684,1.3868320333158752e-08,1137.6651779871445,1.1834610071968467e-08,1468.646874669078
322,3.8148933796432825e-09,3981.788180994677,1.2869334827430785e-08,1141.2074018673259,1.0990101411521756e-08,1473.2187724272171
323,3.53974136203508e-09,3994.15069037467,1.193949362005434e-08,1144.749625747507,1.0203488675539714e-08,1477.7906701853565
324,3.2836614767326103e-09,4006.513199754663,1.1074223781432643e-08,1148.2918496276882,9.470980134209589e-09,1482.3625679434958
325,3.0453902666771672e-09,4018.875709134656,1.0269239216177046e-08,1151.8340735078693,8.789019500309713e-09,1486.934465701635
326,2.8237436789590803e-09,4031.2382185146494,9.520523778195003e-09,1155.3762973880505,8.154272215761467e-09,1491.5063634597743
327,2.617612379610518e-09,4043.6007278946427,8.824315303905894e-09,1158.9185212682319,7.563612475373233e-09,1496.0782612179135
328,2.425957323909405e-09,4055.9632372746355,8.177090518678109e-09,1162.460745148413,7.014110952184252e-09,1500.6501589760528
329,2.2478055696476234e-09,4068.325746654629,7.575550773453998e-09,1166.0029690285942,6.5030231902807076e-09,1505.2220567341922
330,2.082246321343414e-09,4080.6882560346216,7.0166085703493455e-09,1169.5451929087753,6.027778632371347e-09,1509.7939544923313
331,1.928427193888536e-09,4093.050765414615,6.497374837770565e-09,1173.0874167889565,5.58597025078603e-09,1514.3658522504707
332,1.7855506846152303e-09,4105.413274794608,6.01514691729701e-09,1176.6296406691379,5.17534475189002e-09,1518.9377500086098
333,1.6528708432454945e-09,4117.775784174601,5.567397226221079e-09,1180.171864549319,4.793793325194318e-09,1523.5096477667491
334,1.5296901296477225e-09,4130.138293554594,5.151762561229542e-09,1183.7140884295002,4.439342909688481e-09,1528.0815455248885
335,1.4153564497715727e-09,4142.500802934587,4.766034010245539e-09,1187.2563123096813,4.1101479511251824e-09,1532.6534432830276
336,1.309260360562778e-09,4154.86331231458,4.408147440932154e-09,1190.7985361898627,3.8044826251482424e-09,1537.225341041167
337,1.2108324350752027e-09,4167.225821694573,4.076174535787795e-09,1194.3407600700439,3.520733502277964e-09,1541.7972387993061
338,1.1195407793977306e-09,4179.588331074567,3.768314345140885e-09,1197.882983950225,3.257392631848961e-09,1546.3691365574455
339,1.0348886933995726e-09,4191.9508404545595,3.482885330677777e-09,1201.4252078304062,3.013051023039327e-09,1550.9410343155848
340,9.564124676689129e-10,4204.313349834552,3.21831787341432e-09,1204.9674317105873,2.786392502134218e-09,1555.512932073724
341,8.836793093773734e-10,4216.675859214546,2.973147221249418e-09,1208.5096555907687,2.5761879261342794e-09,1560.0848298318633
342,8.162853901463913e-10,4229.038368594539,2.7460068524201654e-09,1212.0518794709499,2.3812897337503252e-09,1564.6567275900024
343,7.538540093218091e-10,4241.400877974532,2.5356222323114187e-09,1215.594103351131,2.2006268157197237e-09,1569.2286253481418
344,6.960338663805151e-10,4253.763387354525,2.3408049421628983e-09,1219.1363272313122,2.0331996872411418e-09,1573.8005231062812
345,6.424974364971866e-10,4266.125896734518,2.16044715926124e-09,1222.6785511114933,1.8780759461491576e-09,1578.3724208644203
346,5.929394435915882e-10,4278.488406114511,1.993516469207673e-09,1226.2207749916747,1.734386001243931e-09,1582.9443186225596
347,5.470754254568835e-10,4290.850915494504,1.8390509918126638e-09,1229.7629988718559,1.6013190559515243e-09,1587.5162163806988
348,5.046403858380091e-10,4303.213424874497,1.6961548030896787e-09,1233.305222752037,1.478119333219912e-09,1592.0881141388381
349,4.6538752858620305e-10,4315.575934254491,1.5639936367020875e-09,1236.8474466322182,1.3640825282549246e-09,1596.6600118969775
350,4.2908706926201835e-10,4327.9384436344835,1.4417908490609628e-09,1240.3896705123996,1.258552476369751e-09,1601.2319096551166
351,3.9552511979461183e-10,4340.300953014476,1.3288236330787218e-09,1243.9318943925807,1.160918023862705e-09,1605.803807413256
352,3.645026420304082e-10,4352.66346239447,1.2244194663552498e-09,1247.4741182727619,1.0706100904515404e-09,1610.375705171395
353,3.3583446621946477e-10,4365.025971774463,1.1279527803106845e-09,1251.016342152943,9.870989123787197e-10,1614.9476029295345
354,3.0934837069348744e-10,4377.388481154456,1.0388418374832875e-09,1254.5585660331242,9.09891455863251e-10,1619.5195006876738
355,2.8488421918592806e-10,4389.750990534449,9.565458048831487e-10,1258.1007899133056,8.38528991109893e-10,1624.091398445813
356,2.622931524318708e-10,4402.113499914442,8.805620119340776e-10,1261.6430137934867,7.725848175984603e-10,1628.6632962039523
357,2.4143683086426104e-10,4414.476009294435,8.104233821476327e-10,1265.1852376736679,7.116621318639434e-10,1633.2351939620914
358,2.221867253934194e-10,4426.838518674428,7.456960282567055e-10,1268.727461553849,6.553920294439421e-10,1637.8070917202308
359,2.0442345341924336e-10,4439.201028054421,6.859770010913529e-10,1272.2696854340302,6.034316331140996e-10,1642.3789894783702
360,1.8803615738016583e-10,4451.563537434415,6.308921830089106e-10,1275.8119093142116,5.554623399554203e-10,1646.9508872365093
361,1.729219232902578e-10,4463.9260468144075,5.800943171938892e-10,1279.3541331943927,5.111881802005825e-10,1651.5227849946486
362,1.5898523685599837e-10,4476.2885561944,5.332611646224103e-10,1282.8963570745739,4.703342811903343e-10,1656.0946827527878
363,1.4613747489758568e-10,4488.651065574394,4.900937809415444e-10,1286.438580954755,4.3264543013638054e-10,1660.6665805109271
364,1.3429642992638973e-10,4501.013574954387,4.5031490594702285e-10,1289.9808048349362,3.9788472973487523e-10,1665.2384782690665
365,1.2338586585059128e-10,4513.37608433438,4.1366745875427834e-10,1293.5230287151176,3.658323410051187e-10,1669.8103760272056
366,1.1333510289550681e-10,4525.738593714373,3.7991313214864173e-10,1297.0652525952987,3.3628430804222104e-10,1674.382273785345
367,1.0407862993368245e-10,4538.101103094366,3.4883107997134996e-10,1300.6074764754799,3.090514596710135e-10,1678.954171543484
368,9.555574252296606e-11,4550.463612474359,3.2021669175012806e-10,1304.149700355661,2.8395838327180196e-10,1683.5260693016235
369,8.771020504854348e-11,4562.826121854352,2.9388044911679885e-10,1307.6919242358424,2.608424663177357e-10,1688.0979670597628
370,8.048993545767424e-11,4575.188631234345,2.69646858870953e-10,1311.2341481160236,2.3955300141866804e-10,1692.669864817902
371,7.384671116373235e-11,4587.551140614339,2.4735345784847447e-10,1314.7763719962047,2.1995035090855875e-10,1697.2417625760413
372,6.773589477943778e-11,4599.9136499943315,2.2684988503784848e-10,1318.3185958763859,2.019051672429025e-10,1701.8136603341804
373,6.211617841799975e-11,4612.276159374324,2.0799701665601806e-10,1321.860819756567,1.852976656901264e-10,1706.3855580923198
374,5.694934537554756e-11,4624.638668754318,1.9066616015012582e-10,1325.4030436367484,1.7001694600687825e-10,1710.9574558504592
375,5.220004807883131e-11,4637.001178134311,1.7473830333218701e-10,1328.9452675169296,1.5596035998210475e-10,1715.5293536085983
376,4.783560124897148e-11,4649.363687514304,1.6010341508141655e-10,1332.4874913971107,1.4303292191937904e-10,1720.1012513667376
377,4.3825789295188725e-11,4661.726196894297,1.4665979426410994e-10,1336.0297152772919,1.311467593015471e-10,1724.6731491248768
378,4.0142687012104596e-11,4674.08870627429,1.3431346372429851e-10,1339.571939157473,1.2022060104679901e-10,1729.2450468830161
379,3.676049271058749e-11,4686.451215654283,1.2297760639038817e-10,1343.1141630376544,1.1017930092138104e-10,1733.8169446411555
380,3.365537296532826e-11,4698.813725034276,1.125720407242815e-10,1346.6563869178356,1.009533938215507e-10,1738.3888423992946
381,3.0805318212579666e-11,4711.176234414269,1.0302273291050845e-10,1350.1986107980167,9.247868277668418e-11,1742.960740157434
382,2.8190008478882674e-11,4723.538743794263,9.426134334429055e-11,1353.7408346781979,8.469585465689022e-11,1747.532637915573
383,2.5790688566308267e-11,4735.9012531742555,8.622480512956314e-11,1357.2830585583793,7.755012269256177e-11,1752.1045356737125
384,2.3590052061880616e-11,4748.263762554248,7.885493244141703e-11,1360.8252824385604,7.09908940303578e-11,1756.6764334318518
385,2.1572133578564122e-11,4760.626271934242,7.20980567425037e-11,1364.3675063187416,6.49714606604712e-11,1761.248331189991
386,1.9722208672601092e-11,4772.988781314235,6.590468897022813e-11,1367.9097301989227,5.944871215408515e-11,1765.8202289481303
387,1.802670091721188e-11,4785.351290694228,6.022920593132017e-11,1371.4519540791039,5.438286874796117e-11,1770.3921267062694
388,1.647309564582827e-11,4797.713800074221,5.502955925312913e-11,1374.9941779592853,4.9737233405431494e-11,1774.9640244644088
389,1.5049859909222594e-11,4810.076309454214,5.0267005347039265e-11,1378.5364018394664,4.547796157002234e-11,1779.535922222548
390,1.3746368220240017e-11,4822.438818834207,4.5905854939121243e-11,1382.0786257196476,4.1573847409756275e-11,1784.1078199806873
391,1.2552833687423433e-11,4834.8013282142,4.191324081689787e-11,1385.6208495998287,3.7996125427176215e-11,1788.6797177388266
392,1.1460244164751873e-11,4847.163837594193,3.825890252917089e-11,1389.1630734800099,3.4718286382532366e-11,1793.2516154969658
393,1.0460303069064964e-11,4859.526346974187,3.491498685860441e-11,1392.7052973601913,3.171590654564759e-11,1797.8235132551051
394,9.545374539623558e-12,4871.88885635418,3.185586296444393e-11,1396.2475212403724,2.896648935595424e-11,1802.3954110132443
395,8.708432635727756e-12,4884.251365734172,2.905795116566508e-11,1399.7897451205536,2.6449318630279784e-11,1806.9673087713836
396,7.943014288467112e-12,4896.613875114166,2.649956440326157e-11,1403.3319690007347,2.4145322514410827e-11,1811.539206529523
397,7.243175741579209e-12,4908.976384494159,2.4160761484541743e-11,1406.874192880916,2.203694742743127e-11,1816.111104287662
398,6.6034522341194136e-12,4921.338893874152,2.202321127246089e-11,1410.4164167610973,2.010804129755867e-11,1820.6830020458015
399,6.0188206942622916e-12,4933.701403254145,2.007006703939657e-11,1413.9586406412784,1.8343745434834626e-11,1825.2548998039406
400,5.484665229123576e-12,4946.063912634138,1.828585025759419e-11,1417.5008645214596,1.673039442975874e-11,1829.82679756208
401,4.9967452100782455e-12,4958.426422014131,1.6656343147975225e-11,1421.0430884016407,1.5255423507954562e-11,1834.3986953202193
402,4.5511657667050626e-12,4970.788931394124,1.5168489355311763e-11,1424.585312281822,1.3907282809368992e-11,1838.9705930783584
403,4.144350515273453e-12,4983.151440774117,1.3810302161113377e-11,1428.1275361620033,1.2675358096491593e-11,1843.5424908364978
404,3.773016359647788e-12,4995.513950154111,1.2570779686112438e-11,1431.6697600421844,1.1549897429777701e-11,1848.114388594637
405,3.4341502136732975e-12,5007.876459534104,1.1439826572157506e-11,1435.2119839223656,1.0521943379998243e-11,1852.6862863527763
406,3.1249875045685534e-12,5020.238968914096,1.0408181668765316e-11,1438.7542078025467,9.583270376756186e-12,1857.2581841109156
407,2.8429923266280897e-12,5032.601478294089,9.467351282712932e-12,1442.296431682728,8.726326820016657e-12,1861.8300818690548
408,2.5858391236745373e-12,5044.963987674083,8.609547579995048e-12,1445.8386555629093,7.944181607313337e-12,1866.4019796271941
409,2.351395787233885e-12,5057.326497054076,7.827631758371262e-12,1449.3808794430904,7.230474753427495e-12,1870.9738773853333
410,2.1377080653752627e-12,5069.689006434069,7.11506163570829e-12,1452.9231033232716,6.579371801882263e-12,1875.5457751434726
411,1.9429851845945326e-12,5082.051515814062,6.46584332449814e-12,1456.4653272034527,5.9855217486631e-12,1880.117672901612
412,1.7655865940603117e-12,5094.414025194055,5.8744866864210185e-12,1460.007551083634,5.4440182182408276e-12,1884.689570659751
413,1.6040097480137368e-12,5106.776534574048,5.3359642827260215e-12,1463.5497749638153,4.950363650337338e-12,1889.2614684178905
414,1.4568788481496068e-12,5119.139043954041,4.84567355662097e-12,1467.0919988439964,4.5004362730066115e-12,1893.8333661760296
415,1.32293447343139e-12,5131.501553334035,4.399402002894915e-12,1470.6342227241776,4.090459653587054e-12,1898.405263934169
416,1.2010240300352321e-12,5143.864062714028,3.993295097722588e-12,1474.176446604359,3.716974633986267e-12,1902.9771616923083
417,1.0900929590004726e-12,5156.22657209402,3.623826778112138e-12,1477.71867048454,3.3768134706531647e-12,1907.5490594504474
418,9.89176643711141e-13,5168.589081474013,3.287772275826691e-12,1481.2608943647213,3.067076012540832e-12,1912.1209572085868
419,8.973929635647846e-13,5180.951590854007,2.982183124916819e-12,1484.8031182449024,2.785107762426737e-12,1916.692854966726
420,8.139354441232848e-13,5193.314100234,2.704364175307889e-12,1488.3453421250836,2.5284796781889505e-12,1921.2647527248653
421,7.380669577035258e-13,5205.676609613993,2.451852457264525e-12,1491.887566005265,2.2949695810969048e-12,1925.8366504830046
422,6.691139317724096e-13,5218.039118993986,2.222397753061923e-12,1495.429789885446,2.0825450479066545e-12,1930.4085482411438
423,6.064610256772616e-13,5230.401628373979,2.0139447428883835e-12,1498.9720137656273,1.889347672607047e-12,1934.9804459992831
424,5.495462391854026e-13,5242.764137753972,1.824616601941421e-12,1502.5142376458084,1.7136785920843606e-12,1939.5523437574222
425,4.978564190404175e-13,5255.126647133965,1.6526999349082682e-12,1506.0564615259896,1.553985177803079e-12,1944.1242415155616
426,4.5092313228129884e-13,5267.489156513959,1.4966309425915885e-12,1509.598685406171,1.408848802878503e-12,1948.696139273701
427,4.0831887742747124e-13,5279.851665893952,1.3549827233948745e-12,1513.140909286352,1.2769736006786175e-12,1953.26803703184
428,3.6965360681990074e-13,5292.214175273944,1.2264536197625126e-12,1516.6831331665333,1.1571761373734623e-12,1957.8399347899795
429,3.345715354378152e-13,5304.576684653937,1.1098565265150644e-12,1520.2253570467144,1.0483759266823853e-12,1962.4118325481186
430,3.0274821339244304e-13,5316.939194033931,1.0041090843682388e-12,1523.7675809268958,9.495867204827262e-13,1966.983730306258
431,2.73887841044102e-13,5329.301703413924,9.082246878081211e-13,1527.309804807077,8.599085139671179e-13,1971.5556280643973
432,2.4772080730615827e-13,5341.664212793917,8.213042419481127e-13,1530.852028687258,7.785202086963201e-13,1976.1275258225364
433,2.2400143319782568e-13,5354.0267221739105,7.425286080440382e-13,1534.3942525674393,7.046728812158442e-13,1980.6994235806758
434,2.025059040956409e-13,5366.389231553903,6.711516820216483e-13,1537.9364764476204,6.376836089108251e-13,1985.271321338815
435,1.830303754185473e-13,5378.751740933896,6.064940547011128e-13,1541.4787003278018,5.769298084859841e-13,1989.8432190969543
436,1.653892376711218e-13,5391.114250313889,5.479372064109545e-13,1545.020924207983,5.218440458975477e-13,1994.4151168550936
437,1.4941352787017756e-13,5403.476759693883,4.94918192391413e-13,1548.563148088164,4.719092797492534e-13,1998.9870146132328
438,1.349494753982566e-13,5415.839269073876,4.4692477881670016e-13,1552.1053719683453,4.2665450311441334e-13,2003.5589123713721
439,1.2185717126912461e-13,5428.201778453868,4.0349099243595736e-13,1555.6475958485264,3.8565075147588247e-13,2008.1308101295112
440,1.1000935066093049e-13,5440.564287833861,3.6419304976345606e-13,1559.1898197287078,3.485074470019091e-13,2012.7027078876506
441,9.92902793771284e-14,5452.926797213855,3.28645634456185e-13,1562.732043608889,3.148690517125162e-13,2017.27460564579
442,8.959473563853928e-14,5465.289306593848,2.9649849401819023e-13,1566.27426748907,2.8441200425171066e-13,2021.846503403929
443,8.082707929635968e-14,5477.651815973841,2.674333292805884e-13,1569.8164913692513,2.5684191697827666e-13,2026.4184011620684
444,7.290040118973263e-14,5490.0143253538345,2.4116095223817817e-13,1573.3587152494326,2.3189101193385466e-13,2030.9902989202076
445,6.5735745956473e-14,5502.376834733827,2.1741868979099724e-13,1576.9009391296138,2.093157759522244e-13,2035.562196678347
446,5.926140214531313e-14,5514.73934411382,1.9596801275421737e-13,1580.443163009795,1.8889481674881606e-13,2040.1340944364863
447,5.341225397595335e-14,5527.101853493813,1.7659237117366826e-13,1583.985386889976,1.7042690328352375e-13,2044.7059921946254
448,4.812918955231216e-14,5539.464362873807,1.5909521852755447e-13,1587.5276107701573,1.5372917503214856e-13,2049.277889952765
449,4.335856075763625e-14,5551.8268722538,1.4329820881726434e-13,1591.0698346503386,1.386355060402025e-13,2053.849787710904
450,3.905169045016106e-14,5564.189381633792,1.2903955186075182e-13,1594.6120585305198,1.24995010775168e-13,2058.421685469043
451,3.516442293737553e-14,5576.551891013785,1.1617251330905427e-13,1598.154282410701,1.1267067984676839e-13,2062.9935832271826
452,3.1656714037871375e-14,5588.914400393779,1.0456404701810473e-13,1601.696506290882,1.0153813463593117e-13,2067.5654809853218
453,2.8492257344477493e-14,5601.276909773772,9.409354843113609e-14,1605.2387301710633,9.148449076805379e-14,2072.137378743461
454,2.5638143582826806e-14,5613.639419153765,8.465171856858484e-14,1608.7809540512446,8.240732119079493e-14,2076.7092765016005
455,2.3064550217569027e-14,5626.0019285337585,7.613952908860639e-14,1612.3231779314258,7.421371037597233e-14,2081.2811742597396
456,2.0744458695811736e-14,5638.364437913751,6.846727967794689e-14,1615.865401811607,6.681939186441222e-14,2085.8530720178787
457,1.865339693565772e-14,5650.726947293744,6.155373976533593e-14,1619.407625691788,6.014796201622775e-14,2090.4249697760183
458,1.6769204868374767e-14,5663.089456673737,5.5325367222725856e-14,1622.9498495719695,5.4130163421232135e-14,2094.9968675341574
459,1.5071821027143678e-14,5675.451966053731,4.971559733823473e-14,1626.4920734521506,4.870323196902727e-14,2099.5687652922966
460,1.3543088344760682e-14,5687.814475433724,4.4664195912793716e-14,1630.0342973323318,4.3810302079353715e-14,2104.1406630504357
461,1.216657747827445e-14,5700.176984813716,4.011667085421506e-14,1633.576521212513,3.9399865053909745e-14,2108.7125608085753
462,1.0927426121421868e-14,5712.539494193709,3.602373712131262e-14,1637.118745092694,3.542527593421724e-14,2113.2844585667144
463,9.812192896863572e-15,5724.902003573703,3.234083031022379e-14,1640.6609689728755,3.1844304639094894e-14,2117.8563563248536
464,8.808724540566738e-15,5737.264512953696,2.902766457831158e-14,1644.2031928530566,2.861872751261071e-14,2122.428254082993
465,7.906035201072078e-15,5749.627022333689,2.6047830970832416e-14,1647.7454167332378,2.5713955741477728e-14,2127.0001518411323
466,7.094196777622144e-15,5761.9895317136825,2.3368432554649084e-14,1651.287640613419,2.3098697402039848e-14,2131.5720495992714
467,6.364239313939226e-15,5774.352041093675,2.095975307405735e-14,1654.8298644936,2.074465017341955e-14,2136.143947357411
468,5.708060549505448e-15,5786.714550473668,1.8794956128598848e-14,1658.3720883737815,1.8626222006972272e-14,2140.71584511555
469,5.1183438081380275e-15,5799.077059853661,1.684981213361772e-14,1661.9143122539626,1.6720277274787508e-14,2145.2877428736892
470,4.588483475040399e-15,5811.439569233655,1.5102450563233844e-14,1665.4565361341438,1.500590613323773e-14,2149.8596406318284
471,4.11251737888108e-15,5823.802078613648,1.3533135194136782e-14,1668.998760014325,1.3464215033053583e-14,2154.431538389968
472,3.685065455293191e-15,5836.16458799364,1.2124060268790997e-14,1672.540983894506,1.2078136486540976e-14,2159.003436148107
473,3.301274122950807e-15,5848.527097373633,1.0859165679806356e-14,1676.0832077746875,1.0832256366657281e-14,2163.575333906246
474,2.9567658534803826e-15,5860.889606753627,9.723969444767484e-15,1679.6254316548686,9.712657162959435e-15,2168.147231664386
475,2.647593462287914e-15,5873.25211613362,8.705415894012454e-15,1683.1676555350498,8.706775757034096e-15,2172.719129422525
476,2.3701986892803683e-15,5885.614625513613,7.79173813390271e-15,1686.709879415231,7.803274405967884e-15,2177.291027180664
477,2.1213746767571734e-15,5897.977134893606,6.972333476107419e-15,1690.2521032954123,6.99192373766243e-15,2181.8629249388036
478,1.8982319867427e-15,5910.339644273599,6.237650640357968e-15,1693.7943271755935,6.263496667219708e-15,2186.434822696943
479,1.6981678320005352e-15,5922.702153653592,5.579087644921412e-15,1697.3365510557746,5.609672240030324e-15,2191.006720455082
480,1.518838224166405e-15,5935.064663033585,4.988899396557924e-15,1700.8787749359558,5.022948495342113e-15,2195.578618213221
481,1.3581327690930953e-15,5947.427172413579,4.460114080733753e-15,1704.420998816137,4.496563524639983e-15,2200.1505159713606
482,1.2141518638302805e-15,5959.789681793572,3.986457534089147e-15,1707.9632226963183,4.024423972778977e-15,2204.7224137294997
483,1.0851860718621865e-15,5972.1521911735645,3.562284855260011e-15,1711.5054465764995,3.60104029704563e-15,2209.294311487639
484,9.69697473477249e-16,5984.514700553557,3.1825185777317655e-15,1715.0476704566806,3.2214681607256236e-15,2213.8662092457785
485,8.663028066111616e-16,5996.877209933551,2.8425927900219128e-15,1718.5898943368618,2.8812553938070903e-15,2218.4381070039176
486,7.737582303414809e-16,6009.239719313544,2.5384026446489588e-15,1722.132118217043,2.576394004608931e-15,2223.0100047620567
487,6.909455585568314e-16,6021.602228693537,2.266258748523964e-15,1725.6743420972243,2.3032767728023286e-15,2227.5819025201963
488,6.168598253059928e-16,6033.96473807353,2.022845974021704e-15,1729.2165659774055,2.058657996871015e-15,2232.1538002783354
489,5.505980560680399e-16,6046.327247453523,1.805186272448089e-15,1732.7587898575866,1.8396180078838917e-15,2236.7256980364746
490,4.913491307832777e-16,6058.689756833516,1.6106051102779219e-15,1736.3010137377678,1.6435310968518578e-15,2241.2975957946137
491,4.383846350437616e-16,6071.052266213509,1.4367011837244123e-15,1739.8432376179492,1.4680365352020929e-15,2245.8694935527533
492,3.910506054529464e-16,6083.414775593503,1.2813190992211794e-15,1743.3854614981303,1.3110123972997062e-15,2250.4413913108924
493,3.487600839087768e-16,6095.777284973496,1.1425247365272675e-15,1746.9276853783115,1.170551920724252e-15,2255.0132890690315
494,3.1098640351966934e-16,6108.1397943534885,1.0185830376587075e-15,1750.4699092584926,1.044942164395748e-15,2259.585186827171
495,2.7725713609774715e-16,6120.502303733481,9.079379889401083e-16,1754.0121331386738,9.32644746847668e-16,2264.1570845853103
496,2.471486377517817e-16,6132.864813113475,8.091945853686297e-16,1757.5543570188552,8.322784671545909e-16,2268.7289823434494
497,2.2028113508210765e-16,6145.227322493468,7.2110258638595155e-16,1761.0965808990363,7.426036294147323e-16,2273.300880101589
498,1.9631429991421882e-16,6157.589831873461,6.425418902382933e-16,1764.6388047792175,6.625079084205665e-16,2277.872777859728
499,1.74943265445898e-16,6169.952341253454,5.725093705344925e-16,1768.1810286593986,5.909936093723735e-16,2282.4446756178672
500,1.5589504116864856e-16,6182.314850633447,5.101070335348722e-16,1771.7232525395798,5.271661883327802e-16,2287.0165733760064
501,1.3892528799901843e-16,6194.67736001344,4.545313682565382e-16,1775.2654764197612,4.7022391270768e-16,2291.588471134146
502,1.2381541875601326e-16,6207.039869393433,4.05063773786843e-16,1778.8077002999423,4.194485524830529e-16,2296.160368892285
503,1.1036999248140011e-16,6219.402378773427,3.6106195937059326e-16,1782.3499241801235,3.741970033502737e-16,2300.732266650424
504,9.841437415116526e-17,6231.76488815342,3.219522229812528e-16,1785.8921480603046,3.338937523086197e-16,2305.304164408564
505,8.779263409724655e-17,6244.1273975334125,2.8722252329701556e-16,1789.434371940486,2.9802410492834935e-16,2309.876062166703
506,7.836566397476258e-17,6256.489906913405,2.564162683654429e-16,1792.9765958206672,2.6612810126966393e-16,2314.447959924842
507,7.000948839494746e-17,6268.852416293399,2.2912675183472873e-16,1796.5188197008483,2.3779505455400545e-16,2319.0198576829816
508,6.261375341960754e-17,6281.214925673392,2.049921745275863e-16,1800.0610435810295,2.1265865313943786e-16,2323.5917554411208
509,5.608037499879384e-17,6293.577435053385,1.8369119540133798e-16,1803.6032674612106,1.903925722220772e-16,2328.16365319926
510,5.032233214772939e-17,6305.939944433378,1.6493896163525535e-16,1807.145491341392,1.7070654702518792e-16,2332.735550957399
511,4.5262591218218757e-17,6318.302453813371,1.484835727688071e-16,1810.6877152215732,1.5334286409683946e-16,2337.3074487155386
512,4.0833149039040006e-17,6330.664963193364,1.3410293853249336e-16,1814.2299391017543,1.3807323176211497e-16,2341.8793464736777
513,3.6974183992913715e-17,6343.027472573357,1.2160199431279268e-16,1817.7721629819355,1.246959948086775e-16,2346.451244231817
514,3.363330527728887e-17,6355.389981953351,1.1081024211640882e-16,1821.3143868621166,1.1303366216382346e-16,2351.0231419899565
515,3.0764891673952093e-17,6367.752491333344,1.0157958848560119e-16,1824.856610742298,1.0293071968217156e-16,2355.5950397480956
516,2.832951213905402e-17,6380.1150007133365,9.378245410130616e-17,1828.3988346224792,9.425170323851656e-17,2360.1669375062347
517,2.6293421430362472e-17,6392.477510093329,8.731013282696207e-17,1831.9410585026603,8.687951013994423e-17,2364.738835264374
518,2.4628124821401057e-17,6404.840019473323,8.207138072352065e-17,1835.4832823828415,8.071392946260763e-17,2369.3107330225134
519,2.33100067210084e-17,6417.202528853316,7.799121813314186e-17,1839.0255062630226,7.567037430697698e-17,2373.8826307806526
520,2.2320018729446705e-17,6429.565038233309,7.500993031127221e-17,1842.567730143204,7.167880117445503e-17,2378.4545285387917
521,2.1643423325701636e-17,6441.927547613302,7.308225430838062e-17,1846.1099540233852,6.868280371980126e-17,2383.0264262969313
522,2.1269590001733687e-17,6454.290056993295,7.21767418859785e-17,1849.6521779035663,6.66388700480876e-17,2387.5983240550704
523,2.1191841244439813e-17,6466.652566373288,7.227529021780506e-17,1853.1944017837475,6.551579452095747e-17,2392.1702218132095
524,2.1407346320863242e-17,6479.015075753281,7.337283399603852e-17,1856.7366256639289,6.529423673256444e-17,2396.742119571349
525,2.191706135233725e-17,6491.377585133275,7.547719435299657e-17,1860.27884954411,6.596642192753114e-17,2401.3140173294883
526,2.272571467408477e-17,6503.740094513268,7.860908173894749e-17,1863.8210734242912,6.7535978677561e-17,2405.8859150876274
527,2.384183697342464e-17,6516.1026038932605,8.280225158368311e-17,1867.3632973044723,7.001791112519464e-17,2410.4578128457665
528,2.527783618708284e-17,6528.465113273253,8.810381323012526e-17,1870.9055211846535,7.343870455726035e-17,2415.029710603906
529,2.705011762097952e-17,6540.827622653247,9.457469427878682e-17,1874.4477450648349,7.78365645010404e-17,2419.601608362045
530,2.917925023896668e-17,6553.19013203324,1.0229026413847927e-16,1877.989968945016,8.326179095692532e-17,2424.1735061201844
531,3.169018055499485e-17,6565.552641413233,1.11341122257211e-16,1881.5321928251972,8.977729080597036e-17,2428.745403878324
532,3.4612496060750744e-17,6577.915150793226,1.2183405822371264e-16,1885.0744167053783,9.745923287289958e-17,2433.317301636463
533,3.798074063262402e-17,6590.277660173219,1.3389319270065893e-16,1888.6166405855595,1.0639785159826112e-16,2437.889199394602
534,4.1834784892684596e-17,6602.640169553212,1.4766130999178808e-16,1892.1588644657409,1.1669840679130111e-16,2442.461097152742
535,4.622025505308268e-17,6615.002678933205,1.6330139497364808e-16,1895.701088345922,1.2848230851164688e-16,2447.032994910881
536,5.1189024356902165e-17,6627.365188313199,1.8099838915605163e-16,1899.2433122261032,1.418884177773947e-16,2451.60489266902
537,5.679977184627936e-17,6639.727697693192,2.0096118279150807e-16,1902.7855361062843,1.5707453553432126e-16,2456.176790427159
538,6.311861384594344e-17,6652.0902070731845,2.2342486225205624e-16,1906.3277599864657,1.742190941611735e-16,2460.7486881852988
539,7.02198142529784e-17,6664.452716453177,2.4865323435176017e-16,1909.8699838666469,1.9352306774524542e-16,2465.320585943438
540,7.818658047760327e-17,6676.815225833171,2.769416519359615e-16,1913.412207746828,2.1521211945768464e-16,2469.892483701577
541,8.711195269150155e-17,6689.177735213164,3.0862016790629975e-16,1916.9544316270092,2.395390066068671e-16,2474.4643814597166
542,9.709979491651224e-17,6701.540244593157,3.440570479276286e-16,1920.4966555071903,2.6678626636983155e-16,2479.0362792178557
543,1.0826589743460146e-16,6713.90275397315,3.8366267539451256e-16,1924.0388793873717,2.9726920781605785e-16,2483.608176975995
544,1.2073920102774673e-16,6726.265263353143,4.2789388584826127e-16,1927.5811032675529,3.3133923866640304e-16,2488.1800747341345
545,1.346631546720007e-16,6738.627772733136,4.772587719599372e-16,1931.123327147734,3.6938755829575345e-16,2492.7519724922736
546,1.5019721952258728e-16,6750.990282113129,5.323220044614263e-16,1934.6655510279152,4.1184925181561116e-16,2497.3238702504127
547,1.6751853334597108e-16,6763.352791493123,5.937107190500171e-16,1938.2077749080963,4.59207823688573e-16,2501.895768008552
548,1.8682375099094243e-16,6775.715300873116,6.621210243479326e-16,1941.7499987882777,5.120002132596221e-16,2506.4676657666914
549,2.0833107805501214e-16,6788.0778102531085,7.383251915065646e-16,1945.2922226684589,5.708223388692901e-16,2511.0395635248306
550,2.3228251660695043e-16,6800.440319633101,8.231795920484954e-16,1948.83444654864,6.363352218750502e-16,2515.6114612829697
551,2.5894634368420566e-16,6812.802829013095,9.176334570841004e-16,1952.3766704288212,7.09271746984336e-16,2520.1833590411093
552,2.88619845309346e-16,6825.165338393088,1.022738538174268e-15,1955.9188943090026,7.904441208355399e-16,2524.7552567992484
553,3.2163233097788143e-16,6837.527847773081,1.1396597578890777e-15,1959.4611181891837,8.807520967924306e-16,2529.3271545573875
554,3.5834845597724407e-16,6849.890357153074,1.2696869465935486e-15,1963.0033420693649,9.81192040488464e-16,2533.899052315527
555,3.9917188152139487e-16,6862.252866533067,1.4142477712370119e-15,1966.545565949546,1.0928669178192778e-15,2538.4709500736662
556,4.445493055465788e-16,6874.61537591306,1.5749219720019552e-15,1970.0877898297272,1.2169972948865896e-15,2543.0428478318054
557,4.949749001323134e-16,6886.977885293053,1.7534570336531916e-15,1973.6300137099086,1.3549334479012498e-15,2547.6147455899445
558,5.509951949098844e-16,6899.340394673046,1.951785430399143e-15,1977.1722375900897,1.508168690320495e-15,2552.186643348084
559,6.132144495235382e-16,6911.70290405304,2.172043596119953e-15,1980.7144614702709,1.6783540345881979e-15,2556.758541106223
560,6.823005622428528e-16,6924.0654134330325,2.4165927860233056e-15,1984.256685350452,1.867314316842483e-15,2561.3304388643623
561,7.589915662174257e-16,6936.427922813025,2.6880420112607668e-15,1987.7989092306332,2.0770659249262005e-15,2565.902336622502
562,8.441027696477046e-16,6948.790432193019,2.9892732448812267e-15,1991.3411331108146,2.3098362830697524e-15,2570.474234380641
563,9.385346013514797e-16,6961.152941573012,3.3234691158315502e-15,1994.8833569909957,2.56808526080118e-15,2575.04613213878
564,1.0432812288709884e-15,6973.515450953005,3.694143327664965e-15,1998.4255808711769,2.854528689072334e-15,2579.61802989692
565,1.1594400224279917e-15,6985.877960332998,4.105174060318002e-15,2001.967804751358,3.1721641833808617e-15,2584.189927655059
566,1.288221944737428e-15,6998.240469712991,4.560840636919105e-15,2005.5100286315392,3.524299491925706e-15,2588.761825413198
567,1.4309629539773996e-15,7010.602979092984,5.065863763249355e-15,2009.0522525117206,3.914583606684389e-15,2593.333723171337
568,1.5891365151346523e-15,7022.965488472977,5.625449675364073e-15,2012.5944763919017,4.34704089687375e-15,2597.9056209294768
569,1.7643673235514033e-15,7035.32799785297,6.245338561182753e-15,2016.1367002720829,4.826108547697106e-15,2602.477518687616
570,1.958446353849082e-15,7047.690507232964,6.931857654767859e-15,2019.678924152264,5.3566776127415186e-15,2607.049416445755
571,2.1733473575573216e-15,7060.0530166129565,7.69197943774924e-15,2023.2211480324454,5.944138016034671e-15,2611.6213142038946
572,2.4112449437983787e-15,7072.415525992949,8.533385421145207e-15,2026.7633719126266,6.5944278697819365e-15,2616.1932119620337
573,2.67453438933818e-15,7084.778035372943,9.464536022926171e-15,2030.3055957928077,7.314087506371956e-15,2620.765109720173
574,2.9658533372920764e-15,7097.140544752936,1.0494747102336702e-14,2033.8478196729889,8.11031865856505e-15,2625.3370074783124
575,3.2881055578473817e-15,7109.503054132929,1.1634273761514142e-14,2037.39004355317,8.991049260095845e-15,2629.9089052364516
576,3.644486959623026e-15,7121.865563512922,1.2894402078637174e-14,2040.9322674333514,9.965004380456253e-15,2634.4808029945907
577,4.0385140568252974e-15,7134.228072892915,1.4287549495020957e-14,2044.4744913135326,1.1041783852641086e-14,2639.05270075273
578,4.474055115277316e-15,7146.590582272908,1.5827374641624056e-14,2048.016715193714,1.2231947201413506e-14,2643.6245985108694
579,4.955364219809493e-15,7158.953091652901,1.7528897458707377e-14,2051.558939073895,1.3547106532468384e-14,2648.1964962690085
580,5.4871185265121645e-15,7171.315601032894,1.9408630536316922e-14,2055.1011629540762,1.500002810006969e-14,2652.7683940271477
581,6.074458986101316e-15,7183.678110412888,2.148472268327105e-14,2058.6433868342574,1.6604743332637913e-14,2657.3402917852873
582,6.723034849261934e-15,7196.0406197928805,2.3777115818916455e-14,2062.1856107144386,1.837667016274777e-14,2661.9121895434264
583,7.43905229146032e-15,7208.403129172873,2.6307716375553233e-14,2065.7278345946197,2.0332745580448715e-14,2666.4840873015655
584,8.229327523509044e-15,7220.765638552867,2.9100582500695216e-14,2069.270058474801,2.2491570407157596e-14,2671.055985059705
585,9.1013447852925e-15,7233.12814793286,3.218212845776885e-14,2072.812282354982,2.487356737205336e-14,2675.6278828178442
586,1.0063319653696726e-14,7245.490657312853,3.558134774213236e-14,2076.354506235163,2.7501153664414624e-14,2680.1997805759834
587,1.1124268132119233e-14,7257.853166692846,3.9330056557039623e-14,2079.8967301153443,3.0398929234174255e-14,2684.7716783341225
588,1.2294082028174364e-14,7270.215676072839,4.3463159432132366e-14,2083.438953995526,3.359388221971012e-14,2689.343576092262
589,1.358361116856751e-14,7282.578185452832,4.801893891594655e-14,2086.981177875707,3.7115612997104115e-14,2693.915473850401
590,1.5004753045827677e-14,7294.940694832825,5.3039371434632975e-14,2090.5234017558882,4.099657846945123e-14,2698.4873716085403
591,1.657055054089864e-14,7307.303204212818,5.8570471582414e-14,2094.0656256360694,4.527235834890781e-14,2703.05926936668
592,1.8295298418781162e-14,7319.665713592812,6.466266729626314e-14,2097.6078495162506,4.9981945328838696e-14,2707.631167124819
593,2.0194659351751725e-14,7332.0282229728045,7.137120856878613e-14,2101.1500733964317,5.5168061199333377e-14,2712.203064882958
594,2.2285790286480536e-14,7344.390732352797,7.875661257046382e-14,2104.692297276613,6.087750112740437e-14,2716.7749626410978
595,2.4587480037945855e-14,7356.753241732791,8.688514828635281e-14,2108.234521156794,6.71615085042103e-14,2721.346860399237
596,2.7120299064736193e-14,7369.115751112784,9.582936402428404e-14,2111.776745036975,7.407618295659963e-14,2725.918758157376
597,2.99067624575337e-14,7381.478260492777,1.0566866142281065e-13,2115.318968917157,8.168292433012587e-14,2730.490655915515
598,3.2971507255633756e-14,7393.84076987277,1.1648991987902646e-13,2118.861192797338,9.004891567656807e-14,2735.0625536736547
599,3.634148529574678e-14,7406.203279252763,1.2838817563039117e-13,2122.403416677519,9.924764852194698e-14,2739.634451431794
600,4.004617289344467e-14,7418.565788632756,1.4146736006234326e-13,2125.9456405577002,1.093594939523504e-13,2744.206349189933
601,4.411779876096976e-14,7430.928298012749,1.558411021765071e-13,2129.4878644378814,1.2047232333579926e-13,2748.7782469480726
602,4.8591591676176506e-14,7443.290807392742,1.7163360054442038e-13,2133.0300883180626,1.3268218280024665e-13,2753.3501447062117
603,5.350604953672143e-14,7455.653316772736,1.8898057049078193e-13,2136.5723121982437,1.4609402591219772e-13,2757.922042464351
604,5.890323156175979e-14,7468.015826152729,2.080302727003112e-13,2140.114536078425,1.6082250934864884e-13,2762.49394022249
605,6.482907554099972e-14,7480.378335532721,2.2894462992544284e-13,2143.656759958606,1.7699285672903554e-13,2767.0658379806296
606,7.133374217862299e-14,7492.740844912715,2.519004389905913e-13,2147.1989838387876,1.947417961750845e-13,2771.6377357387687
607,7.847198873799726e-14,7505.103354292708,2.7709068584492173e-13,2150.741207718969,2.1421857759699147e-13,2776.209633496908
608,8.630357436300516e-14,7517.465863672701,3.047259720121255e-13,2154.28343159915,2.355860761659022e-13,2780.7815312550474
609,9.48936996339357e-14,7529.828373052694,3.3503606142497166e-13,2157.825655479331,2.5902198892763415e-13,2785.3534290131865
610,1.0431348311109354e-13,7542.190882432687,3.682715573177822e-13,2161.3678793595122,2.8472013204283313e-13,2789.9253267713257
611,1.1464047782837573e-13,7554.55339181268,4.0470571958388045e-13,2164.9101032396934,3.1289184670683964e-13,2794.4972245294653
612,1.2595923092301908e-13,7566.915901192673,4.4463643379113834e-13,2168.4523271198746,3.437675224109419e-13,2799.0691222876044
613,1.383618898274183e-13,7579.278410572666,4.883883438900553e-13,2171.9945510000557,3.7759824685784173e-13,2803.6410200457435
614,1.5194885870547958e-13,7591.64091995266,5.363151615491812e-13,2175.536774880237,4.146575925409915e-13,2808.2129178038826
615,1.6682950909038058e-13,7604.003429332653,5.888021660156752e-13,2179.078998760418,4.552435507428375e-13,2812.7848155620222
616,1.8312294897406715e-13,7616.365938712645,6.462689094285149e-13,2182.6212226405996,4.996806245039907e-13,2817.3567133201614
617,2.0095885491249353e-13,7628.728448092639,7.09172143612567e-13,2186.163446520781,5.483220929673968e-13,2821.9286110783005
618,2.2047837204579258e-13,7641.090957472632,7.780089855576972e-13,2189.705670400962,6.015524604115316e-13,2826.50050883644
619,2.418350872906121e-13,7653.453466852625,8.533203400431093e-13,2193.247894281143,6.597901042591683e-13,2831.072406594579
620,2.6519608134407875e-13,7665.815976232618,9.356945992082297e-13,2196.7901181613242,7.234901373862021e-13,2835.6443043527183
621,2.9074306554691553e-13,7678.178485612611,1.0257716403027128e-12,2200.3323420415054,7.931475011627682e-13,2840.216202110858
622,3.186736100885388e-13,7690.540994992604,1.1242471443750266e-12,2203.8745659216866,8.69300306840947e-13,2844.788099868997
623,3.4920247050129916e-13,7702.903504372597,1.2318772602876788e-12,2207.4167898018677,9.525334441640562e-13,2849.359997627136
624,3.8256301988594987e-13,7715.26601375259,1.3494836401828732e-12,2210.959013682049,1.0434824774158251e-12,2853.9318953852753
625,4.1900879483801535e-13,7727.628523132584,1.4779588743728316e-12,2214.5012375622305,1.1428378505605263e-12,2858.503793143415
626,4.588151636066771e-13,7739.991032512577,1.6182723555989792e-12,2218.0434614424116,1.251349424649754e-12,2863.075690901554
627,5.022811256162405e-13,7752.353541892569,1.7714766047033636e-12,2221.585685322593,1.3698313722967986e-12,2867.647588659693
628,5.497312521172527e-13,7764.716051272562,1.9387140919884345e-12,2225.127909202774,1.4991674557477932e-12,2872.2194864178327
629,6.015177784121979e-13,7777.078560652556,2.1212245909182996e-12,2228.670133082955,1.6403167169189115e-12,2876.791384175972
630,6.580228588216213e-13,7789.441070032549,2.3203531033419107e-12,2232.2123569631362,1.7943196097256117e-12,2881.363281934111
631,7.196609963231899e-13,7801.803579412542,2.537558398105617e-12,2235.7545808433174,1.962304607109727e-12,2885.9351796922506
632,7.868816596107058e-13,7814.166088792535,2.77442220777831e-12,2239.2968047234986,2.1454953173812746e-12,2890.5070774503897
633,8.601721011857269e-13,7826.528598172528,3.03265913124626e-12,2242.8390286036797,2.345218146840284e-12,2895.078975208529
634,9.40060391013598e-13,7838.891107552521,3.3141272931552184e-12,2246.381252483861,2.5629105481379215e-12,2899.650872966668
635,1.0271186812511196e-12,7851.253616932514,3.6208398145976154e-12,2249.9234763640425,2.8001298964826556e-12,2904.2227707248076
636,1.1219667185886075e-12,7863.616126312508,3.954977153069346e-12,2253.4657002442236,3.05856303860675e-12,2908.7946684829467
637,1.2252756218469492e-12,7875.978635692501,4.318900373569694e-12,2257.007924124405,3.3400365623866536e-12,2913.366566241086
638,1.3377719436344603e-12,7888.341145072493,4.715165416795069e-12,2260.550148004586,3.646527838168798e-12,2917.9384639992254
639,1.4602420361020866e-12,7900.703654452486,5.146538434701443e-12,2264.092371884767,3.980176886199002e-12,2922.5103617573645
640,1.5935367421424553e-12,7913.06616383248,5.616012268287764e-12,2267.6345957649482,4.343299128099139e-12,2927.0822595155037
641,1.7385764347619914e-12,7925.428673212473,6.1268241473017145e-12,2271.1768196451294,4.738399084086901e-12,2931.6541572736432
642,1.8963564288204748e-12,7937.791182592466,6.6824746966985915e-12,2274.7190435253106,5.168185081608619e-12,2936.2260550317824
643,2.0679527908815805e-12,7950.1536919724595,7.2867483401135e-12,2278.2612674054917,5.635585045256922e-12,2940.7979527899215
644,2.2545285745572044e-12,7962.516201352452,7.943735196346422e-12,2281.8034912856733,6.143763442289231e-12,2945.3698505480606
645,2.4573405104606787e-12,7974.878710732445,8.657854570926359e-12,2285.3457151658545,6.696139462761368e-12,2949.9417483062
646,2.67774618171436e-12,7987.241220112438,9.433880151232674e-12,2288.8879390460356,7.296406518253369e-12,2954.5136460643394
647,2.9172117178905265e-12,7999.603729492432,1.0276967020419305e-11,2292.430162926217,7.948553148407348e-12,2959.0855438224785
648,3.177320042305152e-12,8011.966238872425,1.1192680612534824e-11,2295.972386806398,8.656885430029245e-12,2963.657441580618
649,3.459779709738486e-12,8024.328748252417,1.2187027738773398e-11,2299.514610686579,9.426050989346001e-12,2968.229339338757
650,3.7664343739268e-12,8036.69125763241,1.326648982274065e-11,2303.0568345667602,1.0261064724168231e-11,2972.8012370968963
651,4.099272926565661e-12,8049.053767012404,1.4438058491005454e-11,2306.5990584469414,1.1167336349198944e-11,2977.373134855036
652,4.460440352087781e-12,8061.416276392397,1.5709273674041506e-11,2310.1412823271226,1.2150699884569734e-11,2981.945032613175
653,4.852249345137762e-12,8073.77878577239,1.7088264381966376e-11,2313.683506207304,1.3217445214892714e-11,2986.516930371314
654,5.277192740463194e-12,8086.1412951523835,1.8583792329281448e-11,2317.2257300874853,1.4374351853698516e-11,2991.0888281294533
655,5.737956807888109e-12,8098.503804532376,2.02052985931244e-11,2320.7679539676665,1.5628725056114672e-11,2995.660725887593
656,6.237435468131411e-12,8110.866313912369,2.19629535003818e-11,2324.3101778478476,1.6988434431031547e-11,3000.232623645732
657,6.778745488490087e-12,8123.228823292362,2.386770995041327e-11,2327.852401728029,1.8461955212831288e-11,3004.804521403871
658,7.365242720829222e-12,8135.591332672356,2.5931360392103735e-11,2331.39462560821,2.005841236202268e-11,3009.3764191620107
659,8.000539447914562e-12,8147.953842052349,2.8166597686544578e-11,2334.936849488391,2.1787627673870667e-11,3013.94831692015
660,8.68852290789839e-12,8160.316351432341,3.05870800998408e-11,2338.4790733685722,2.3660170084329025e-11,3018.520214678289
661,9.433375070726545e-12,8172.678860812334,3.320750068439519e-11,2342.0212972487534,2.568740937331071e-11,3023.0921124364286
662,1.0239593744388838e-11,8185.041370192328,3.6043661321543553e-11,2345.5635211289346,2.7881573476582086e-11,3027.6640101945677
663,1.1112015093286404e-11,8197.40387957232,3.911255171364282e-11,2349.105745009116,3.025580962935918e-11,3032.235907952707
664,1.205583765555144e-11,8209.766388952314,4.243243362965714e-11,2352.6479688892973,3.282424957703145e-11,3036.807805710846
665,1.3076647950927158e-11,8222.128898332307,4.60229307250024e-11,2356.1901927694785,3.560207910137829e-11,3041.3797034689856
666,1.4180447775816788e-11,8234.4914077123,4.990512427386327e-11,2359.7324166496596,3.8605612124176324e-11,3045.9516012271247
667,1.5373683287336063e-11,8246.853917092294,5.4101655170501704e-11,2363.274640529841,4.1852369664256974e-11,3050.523498985264
668,1.6663275983669753e-11,8259.216426472287,5.863683257517231e-11,2366.816864410022,4.5361163938873536e-11,3055.0953967434034
669,1.8056655693745873e-11,8271.57893585228,6.353674960023273e-11,2370.359088290203,4.915218791569897e-11,3059.6672945015425
670,1.956179569520157e-11,8283.941445232273,6.882940645288852e-11,2373.9013121703842,5.324711063793855e-11,3064.2391922596817
671,2.1187250085844654e-11,8296.303954612265,7.454484147277475e-11,2377.4435360505654,5.766917866188104e-11,3068.8110900178212
672,2.2942193540305545e-11,8308.666463992258,8.07152705252796e-11,2380.985759930747,6.244332396380569e-11,3073.3829877759604
673,2.4836463590347195e-11,8321.028973372251,8.737523523516716e-11,2384.527983810928,6.759627869149708e-11,3077.9548855340995
674,2.6880605574353723e-11,8333.391482752244,9.456176056974742e-11,2388.0702076911093,7.315669715470001e-11,3082.5267832922386
675,2.9085920408866898e-11,8345.753992132239,1.0231452230646497e-10,2391.6124315712905,7.915528546875284e-11,3087.098681050378
676,3.1464515342682015e-11,8358.116501512231,1.1067602494654125e-10,2395.1546554514716,8.562493928632439e-11,3091.6705788085173
677,3.4029357861973886e-11,8370.479010892224,1.196917906640687e-10,2398.696879331653,9.260089007370654e-11,3096.2424765666565
678,3.679433292317947e-11,8382.841520272217,1.2941055990884372e-10,2402.239103211834,1.0012086041047967e-10,3100.814374324796
679,3.977430369896067e-11,8395.20402965221,1.3988450431121942e-10,2405.781327092015,1.082252288146137e-10,3105.386272082935
680,4.298517603147837e-11,8407.566539032203,1.5116945256840902e-10,2409.3235509721962,1.1695720461919827e-10,3109.9581698410743
681,4.64439667964598e-11,8419.929048412196,1.6332513002395808e-10,2412.8657748523774,1.2636301345199573e-10,3114.530067599214
682,5.0168876391130004e-11,8432.29155779219,1.764154126856294e-10,2416.407998732559,1.3649209389497726e-10,3119.101965357353
683,5.41793655690048e-11,8444.654067172183,1.9050859646157838e-10,2419.95022261274,1.4739730592787418e-10,3123.673863115492
684,5.849623685484842e-11,8457.016576552176,2.05677682430693e-10,2423.4924464929213,1.591351517876013e-10,3128.2457608736313
685,6.314172078370749e-11,8469.379085932169,2.220006790000555e-10,2427.0346703731025,1.7176600990418323e-10,3132.817658631771
686,6.813956721896753e-11,8481.741595312162,2.3956092184095436e-10,2430.5768942532836,1.8535438260359614e-10,3137.38955638991
687,7.351514201572392e-11,8494.104104692155,2.5844741253452613e-10,2434.119118133465,1.9996915829868163e-10,3141.961454148049
688,7.929552930750201e-11,8506.466614072147,2.787551768990908e-10,2437.661342013646,2.1568388892099636e-10,3146.5333519061887
689,8.550963970646182e-11,8518.829123452142,3.00585644013468e-10,2441.203565893827,2.3257708337922363e-10,3151.105249664328
690,9.21883247196979e-11,8531.191632832135,3.2404704699416454e-10,2444.7457897740082,2.507325178635275e-10,3155.677147422467
691,9.936449769710537e-11,8543.554142212128,3.492548466290938e-10,2448.28801365419,2.7023956384990526e-10,3160.249045180606
692,1.0707326163948404e-10,8555.91665159212,3.7633217901668323e-10,2451.830237534371,2.9119353469445653e-10,3164.8209429387457
693,1.1535204420917224e-10,8568.279160972113,4.054103284066872e-10,2455.372461414552,3.1369605174411476e-10,3169.392840696885
694,1.2424074029945085e-10,8580.641670352106,4.3662922648766756e-10,2458.9146852947333,3.378554309282797e-10,3173.964738455024
695,1.337818625333022e-10,8593.0041797321,4.70137979416206e-10,2462.4569091749145,3.6378709083442057e-10,3178.5366362131635
696,1.4402070007680227e-10,8605.366689112092,5.06095423934134e-10,2465.9991330550956,3.9161398331050477e-10,3183.1085339713027
697,1.5500548616748322e-10,8617.729198492087,5.446707139725844e-10,2469.541356935277,4.214670476778515e-10,3187.680431729442
698,1.667875747734128e-10,8630.09170787208,5.860439391954923e-10,2473.083580815458,4.5348568967952866e-10,3192.2523294875814
699,1.79421626814503e-10,8642.454217252072,6.30406776989964e-10,2476.625804695639,4.878182863321048e-10,3196.8242272457205
700,1.9296580639362527e-10,8654.816726632065,6.77963179467212e-10,2480.1680285758207,5.246227178920068e-10,3201.3961250038597
701,2.0748198750155337e-10,8667.179236012058,7.289300970948283e-10,2483.710252456002,5.640669281920707e-10,3205.968022761999
702,2.2303597167646184e-10,8679.54174539205,7.835382406396434e-10,2487.252476336183,6.063295146490456e-10,3210.5399205201384
703,2.396977171157424e-10,8691.904254772044,8.420328831595686e-10,2490.794700216364,6.516003492888329e-10,3215.1118182782775
704,2.575415797552087e-10,8704.266764152038,9.046747038433042e-10,2494.3369240965453,7.000812321830217e-10,3219.6837160364166
705,2.7664656684829503e-10,8716.629273532031,9.717406755579046e-10,2497.8791479767265,7.51986578737614e-10,3224.255613794556
706,2.970966035957664e-10,8728.991782912024,1.0435249980263906e-09,2501.4213718569076,8.075441423230176e-10,3228.8275115526953
707,3.189808133943344e-10,8741.354292292017,1.120340078620219e-09,2504.963595737089,8.66995773783158e-10,3233.3994093108345
708,3.423938122909613e-10,8753.71680167201,1.2025175628151688e-09,2508.50581961727,9.305982194105423e-10,3237.971307068974
709,3.674360182479389e-10,8766.079311052003,1.2904094164230835e-09,2512.048043497451,9.986239590240632e-10,3242.543204827113
710,3.942139758424139e-10,8778.441820431995,1.3843890617766615e-09,2515.5902673776327,1.0713620858362145e-09,3247.1151025852523
711,4.2284069704266793e-10,8790.80432981199,1.4848525701092048e-09,2519.132491257814,1.149119229846707e-09,3251.6870003433914
712,4.534360187221822e-10,8803.166839191983,1.5922199124367605e-09,2522.674715137995,1.232220526550147e-09,3256.258898101531
713,4.861269775913396e-10,8815.529348571976,1.7069362713149389e-09,2526.216939018176,1.321010632795897e-09,3260.83079585967
714,5.2104820324528e-10,8827.891857951969,1.8294734159085662e-09,2529.7591628983573,1.4158547916890948e-09,3265.4026936178093
715,5.583423300452394e-10,8840.254367331961,1.9603311428768243e-09,2533.3013867785385,1.5171399484719906e-09,3269.974591375949
716,5.981604285693122e-10,8852.616876711954,2.1000387856419265e-09,2536.8436106587196,1.625275919375217e-09,3274.546489134088
717,6.406624573870302e-10,8864.979386091947,2.249156794673246e-09,2540.385834538901,1.740696615478499e-09,3279.118386892227
718,6.86017735930515e-10,8877.34189547194,2.4082783914827183e-09,2543.928058419082,1.8638613236695145e-09,3283.6902846503667
719,7.344054392529934e-10,8889.704404851935,2.5780312990899587e-09,2547.4702822992635,1.9952560468381972e-09,3288.262182408506
720,7.860151154831797e-10,8902.066914231928,2.7590795517772002e-09,2551.0125061794447,2.1353949054920515e-09,3292.834080166645
721,8.41047226801576e-10,8914.42942361192,2.9521253870149047e-09,2554.554730059626,2.284821603024271e-09,3297.405977924784
722,8.997137147814522e-10,8926.791932991913,3.1579112224969886e-09,2558.096953939807,2.44411095691263e-09,3301.9778756829237
723,9.622385909539896e-10,8939.154442371906,3.3772217212828925e-09,2561.639177819988,2.6138704981711177e-09,3306.549773441063
724,1.0288585534727795e-09,8951.516951751899,3.6108859480976187e-09,2565.1814017001693,2.7947421414193255e-09,3311.121671199202
725,1.0998236307682397e-09,8963.879461131892,3.859779619894588e-09,2568.7236255803505,2.98740392797512e-09,3315.6935689573415
726,1.1753978530969376e-09,8976.241970511886,4.124827453836091e-09,2572.2658494605316,3.192571844415715e-09,3320.2654667154807
727,1.255859952904492e-09,8988.60447989188,4.407005615893538e-09,2575.808073340713,3.4110017190887478e-09,3324.83736447362
728,1.3415040949338281e-09,9000.966989271872,4.707344273314088e-09,2579.350297220894,3.6434911990892433e-09,3329.4092622317594
729,1.4326406370218564e-09,9013.329498651865,5.026930254241134e-09,2582.8925211010755,3.890881810250248e-09,3333.9811599898985
730,1.529596922538863e-09,9025.692008031858,5.366909817812602e-09,2586.4347449812567,4.154061102723893e-09,3338.5530577480376
731,1.6327181054342765e-09,9038.05451741185,5.728491538095352e-09,2589.976968861438,4.4339648847544175e-09,3343.124955506177
732,1.7423680088606552e-09,9050.417026791843,6.112949305240089e-09,2593.519192741619,4.731579547267677e-09,3347.6968532643164
733,1.8589300183548248e-09,9062.779536171836,6.521625447266888e-09,2597.0614166218,5.047944481919134e-09,3352.2687510224555
734,1.9828080105603174e-09,9075.142045551831,6.955933975908396e-09,2600.6036405019813,5.384154595257383e-09,3356.8406487805946
735,2.1144273184790197e-09,9087.504554931824,7.417363959950936e-09,2604.1458643821625,5.741362921669379e-09,3361.412546538734
736,2.2542357342422674e-09,9099.867064311817,7.907483029520057e-09,2607.6880882623436,6.120783337778793e-09,3365.9844442968733
737,2.402704550391325e-09,9112.22957369181,8.427941014757217e-09,2611.230312142525,6.523693380969928e-09,3370.5563420550125
738,2.560329640655829e-09,9124.592083071802,8.98047372232779e-09,2614.7725360227064,6.951437174703085e-09,3375.128239813152
739,2.72763258121471e-09,9136.954592451795,9.566906853185178e-09,2618.3147599028875,7.405428463277235e-09,3379.700137571291
740,2.905161813417944e-09,9149.317101831788,1.0189160064996679e-08,2621.8569837830687,7.88715375867929e-09,3384.2720353294303
741,3.09349384893915e-09,9161.679611211783,1.0849251182602277e-08,2625.39920766325,8.398175602134495e-09,3388.8439330875694
742,3.2932345183177567e-09,9174.042120591776,1.1549300559842475e-08,2628.941431543431,8.940135942943584e-09,3393.415830845709
743,3.505020263836448e-09,9186.404629971768,1.2291535596040749e-08,2632.483655423612,9.514759637155002e-09,3397.987728603848
744,3.729519477662235e-09,9198.767139351761,1.307829541036926e-08,2636.0258793037933,1.0123858068575054e-08,3402.5596263619873
745,3.967433886161133e-09,9211.129648731754,1.391203567725755e-08,2639.5681031839745,1.0769332894566319e-08,3407.131524120127
746,4.219499981273353e-09,9223.492158111747,1.479533362592593e-08,2643.1103270641556,1.145317991902371e-08,3411.703421878266
747,4.486490499810551e-09,9235.85466749174,1.5730893207033913e-08,2646.6525509443372,1.2177493094848783e-08,3416.275319636405
748,4.769215951507666e-09,9248.217176871734,1.6721550429333758e-08,2650.1947748245184,1.2944468658161657e-08,3420.8472173945447
749,5.0685261966291034e-09,9260.579686251727,1.777027886910361e-08,2653.7369987046995,1.3756409396403749e-08,3425.419115152684
750,5.385312073893516e-09,9272.94219563172,1.8880195355007698e-08,2657.2792225848807,1.461572905238574e-08,3429.991012910823
751,5.720507079440351e-09,9285.304705011713,2.005456583089211e-08,2660.821446465062,1.5524956866225854e-08,3434.562910668962
752,6.075089097518329e-09,9297.667214391706,2.1296811398868776e-08,2664.363670345243,1.6486742257004323e-08,3439.1348084271017
753,6.45008218352744e-09,9310.029723771699,2.2610514544873134e-08,2667.905894225424,1.7503859645829794e-08,3443.706706185241
754,6.846558399993713e-09,9322.392233151691,2.3999425548696424e-08,2671.4481181056053,1.8579213421872322e-08,3448.27860394338
755,7.265639705999323e-09,9334.754742531684,2.5467469080294428e-08,2674.9903419857865,1.9715843052760596e-08,3452.8505017015195
756,7.70849990052919e-09,9347.117251911679,2.7018750983962565e-08,2678.5325658659676,2.091692834057747e-08,3457.4223994596587
757,8.1763666201286e-09,9359.479761291672,2.8657565251730715e-08,2682.0747897461492,2.2185794824509396e-08,3461.994297217798
758,8.670523391197528e-09,9371.842270671665,3.038840118708731e-08,2685.6170136263304,2.352591933100834e-08,3466.5661949759374
759,9.192311737167765e-09,9384.204780051658,3.2215950759877075e-08,2689.1592375065115,2.4940935672125846e-08,3471.1380927340765
760,9.743133340731619e-09,9396.56728943165,3.414511615292816e-08,2692.7014613866927,2.643464049245453e-08,3475.7099904922156
761,1.0324452261202548e-08,9408.929798811643,3.618101750066891e-08,2696.243685266874,2.8010999264879417e-08,3480.2818882503548
762,1.0937797206996858e-08,9421.292308191636,3.832900081967049e-08,2699.785909147055,2.96741524350954e-08,3484.8537860084944
763,1.1584763863128882e-08,9433.65481757163,4.0594646130711464e-08,2703.328133027236,3.142842171458123e-08,3489.4256837666335
764,1.2267017273508223e-08,9446.017326951624,4.2983775771606126e-08,2706.8703569074173,3.3278316521445794e-08,3493.9975815247726
765,1.2986294277721213e-08,9458.379836331616,4.550246289965146e-08,2710.4125807875985,3.522854056826427e-08,3498.569479282912
766,1.3744406001861571e-08,9470.74234571161,4.815704018215613e-08,2713.95480466778,3.728399859571579e-08,3503.1413770410513
767,1.4543240402857736e-08,9483.104855091602,5.095410867308879e-08,2717.4970285479612,3.944980325050927e-08,3507.7132747991905
768,1.5384764865616714e-08,9495.467364471595,5.3900546873450424e-08,2721.0392524281424,4.17312821057417e-08,3512.28517255733
769,1.6271028852172567e-08,9507.829873851588,5.700351997250234e-08,2724.5814763083235,4.413398482147196e-08,3516.857070315469
770,1.7204166601889373e-08,9520.192383231582,6.027048926651067e-08,2728.1237001885047,4.666369044292968e-08,3521.4289680736083
771,1.818639988162364e-08,9532.554892611575,6.370922175115427e-08,2731.665924068686,4.9326414833374654e-08,3526.0008658317474
772,1.922004078460221e-08,9544.917401991568,6.7327799883228e-08,2735.208147948867,5.212841823822643e-08,3530.572763589887
773,2.0307494576612127e-08,9557.279911371561,7.113463150671239e-08,2738.750371829048,5.5076212976651346e-08,3535.144661348026
774,2.145126258793862e-08,9569.642420751554,7.513845993772486e-08,2742.2925957092293,5.8176571256363975e-08,3539.7165591061653
775,2.2653945149317064e-08,9582.004930131547,7.934837420227182e-08,2745.8348195894105,6.143653310692691e-08,3544.288456864305
776,2.3918244569989647e-08,9594.36743951154,8.377381942010887e-08,2749.377043469592,6.48634144263776e-08,3548.860354622444
777,2.524696815577592e-08,9606.729948891532,8.84246073273841e-08,2752.9192673497732,6.846481513550751e-08,3553.432252380583
778,2.6643031264879963e-08,9619.092458271527,9.331092693009312e-08,2756.4614912299544,7.224862743361522e-08,3558.0041501387223
779,2.8109460398960616e-08,9631.45496765152,9.844335527968151e-08,2760.0037151101355,7.622304414903712e-08,3562.576047896862
780,2.9649396326799105e-08,9643.817477031513,1.0383286836146346e-07,2763.5459389903167,8.039656717721411e-08,3567.147945655001
781,3.126609723768237e-08,9656.179986411506,1.0949085208578091e-07,2767.088162870498,8.47780159985091e-08,3571.71984341314
782,3.2962941921420585e-08,9668.542495791498,1.1542911337111709e-07,2770.630386750679,8.93765362674069e-08,3576.2917411712797
783,3.47434329716951e-08,9680.905005171491,1.2165989130761258e-07,2774.17261063086,9.420160846415639e-08,3580.863638929419
784,3.6611200009214356e-08,9693.267514551484,1.2819586838866632e-07,2777.7148345110413,9.926305659931615e-08,3585.435536687558
785,3.857000292092781e-08,9705.630023931479,1.350501817975133e-07,2781.257058391223,1.0457105696104937e-07,3590.0074344456975
786,4.0623735111317194e-08,9717.992533311472,1.4223643473486412e-07,2784.799282271404,1.1013614689438589e-07,3594.5793322038367
787,4.2776426761551576e-08,9730.355042691464,1.497687077728782e-07,2788.3415061515852,1.1596923360105248e-07,3599.151229961976
788,4.5032248092046795e-08,9742.717552071457,1.5766157021990122e-07,2791.8837300317664,1.2208160294779774e-07,3603.723127720115
789,4.739551262373268e-08,9755.08006145145,1.6593009147954033e-07,2795.4259539119475,1.2848492827050217e-07,3608.2950254782545
790,4.987068043308032e-08,9767.442570831443,1.7458985238680993e-07,2798.9681777921287,1.3519127916068283e-07,3612.8669232363936
791,5.246236139569169e-08,9779.805080211436,1.8365695650318774e-07,2802.51040167231,1.4221313022033963e-07,3617.4388209945328
792,5.517531841300219e-08,9792.16758959143,1.9314804135155027e-07,2806.052625552491,1.49563369770381e-07,3622.0107187526723
793,5.8014470616386237e-08,9804.530098971423,2.0308028957106094e-07,2809.594849432672,1.572553084972098e-07,3626.5826165108115
794,6.09848965427074e-08,9816.892608351416,2.1347143997118968e-07,2813.1370733128538,1.6530268802132754e-07,3631.1545142689506
795,6.409183727508199e-08,9829.255117731409,2.2433979846312566e-07,2816.679297193035,1.7371968937112453e-07,3635.72641202709
796,6.734069954237755e-08,9841.617627111402,2.357042488459834e-07,2820.221521073216,1.825209413443213e-07,3640.2983097852293
797,7.07370587706988e-08,9853.980136491395,2.4758426342421946e-07,2823.7637449533972,1.9172152873883297e-07,3644.8702075433685
798,7.428666207985546e-08,9866.342645871388,2.5999991343184503e-07,2827.3059688335784,2.013370004340986e-07,3649.4421053015076
799,7.799543121754689e-08,9878.70515525138,2.7297187923806716e-07,2830.8481927137595,2.1138337730324536e-07,3654.014003059647
800,8.186946542373941e-08,9891.067664631375,2.865214603081145e-07,2834.3904165939407,2.2187715993573796e-07,3658.5859008177863
801,8.591504421744944e-08,9903.430174011368,3.0067058489209706e-07,2837.932640474122,2.3283533614948901e-07,3663.1577985759254
802,9.013863009791073e-08,9915.79268339136,3.1544181941387195e-07,2841.474864354303,2.4427538827070835e-07,3667.729696334065
803,9.454687115182118e-08,9928.155192771354,3.308583775310189e-07,2845.017088234484,2.5621530015908327e-07,3672.301594092204
804,9.914660355814855e-08,9940.517702151346,3.469441288361518e-07,2848.5593121146658,2.6867356395525627e-07,3676.8734918503433
805,1.0394485398171618e-07,9952.88021153134,3.637236071689867e-07,2852.101535994847,2.81669186526863e-07,3681.445389608483
806,1.0894884184655507e-07,9965.242720911332,3.8122201850773006e-07,2855.643759875028,2.9522169558878496e-07,3686.017287366622
807,1.1416598147978309e-07,9977.605230291327,3.994652484075602e-07,2859.1859837552092,3.093511454726688e-07,3690.589185124761
808,1.1960388411654207e-07,9989.96773967132,4.1847986895322205e-07,2862.7282076353904,3.240781225201098e-07,3695.1610828829002
809,1.2527035975632063e-07,10002.330249051312,4.3829314519197903e-07,2866.2704315155715,3.394237500733702e-07,3699.73298064104
810,1.311734188607673e-07,10014.692758431305,4.589330410124772e-07,2869.8126553957527,3.5540969303692887e-07,3704.304878399179
811,1.3732127388291877e-07,10027.055267811298,4.804282244343752e-07,2873.354879275934,3.7205816198263293e-07,3708.876776157318
812,1.4372234061757372e-07,10039.417777191291,5.02808072272956e-07,2876.897103156115,3.8939191677070843e-07,3713.4486739154577
813,1.5038523936236985e-07,10051.780286571284,5.261026741423702e-07,2880.4393270362966,4.0743426965843997e-07,3718.020571673597
814,1.5731879587896445e-07,10064.142795951277,5.503428357605098e-07,2883.9815509164778,4.262090878679109e-07,3722.592469431736
815,1.6453204214356586e-07,10076.505305331271,5.755600815181344e-07,2887.523774796659,4.45740795583739e-07,3727.1643671898755
816,1.7203421687592906e-07,10088.867814711264,6.017866562742714e-07,2891.06599867684,4.660543753514479e-07,3731.7362649480147
817,1.7983476583582783e-07,10101.230324091257,6.290555263396136e-07,2894.6082225570212,4.871753688467737e-07,3736.308162706154
818,1.8794334187588122e-07,10113.59283347125,6.574003796092322e-07,2898.1504464372024,5.091298769859384e-07,3740.880060464293
819,1.9636980473956337e-07,10125.955342851243,6.868556248056499e-07,2901.6926703173835,5.319445593466767e-07,3745.4519582224325
820,2.051242205931386e-07,10138.317852231236,7.174563897930809e-07,2905.2348941975647,5.556466328696578e-07,3750.0238559805716
821,2.1421686128022345e-07,10150.680361611228,7.492385189235466e-07,2908.777118077746,5.802638698098374e-07,3754.5957537387108
822,2.2365820328765628e-07,10163.042870991223,7.822385693753798e-07,2912.319341957927,6.05824594907135e-07,3759.1676514968503
823,2.3345892641133182e-07,10175.405380371216,8.164938064447384e-07,2915.8615658381086,6.323576817458918e-07,3763.7395492549895
824,2.4362991211072226e-07,10187.767889751209,8.520421977507224e-07,2919.4037897182898,6.598925482726261e-07,3768.3114470131286
825,2.541822415407751e-07,10200.130399131202,8.889224063149297e-07,2922.946013598471,6.884591514416117e-07,3772.883344771268
826,2.6512719325001244e-07,10212.492908511194,9.27173782476399e-07,2926.488237478652,7.180879809581288e-07,3777.4552425294073
827,2.764762405337097e-07,10224.855417891187,9.668363546033244e-07,2930.0304613588332,7.488100520893819e-07,3782.0271402875464
828,2.882410484311555e-07,10237.21792727118,1.0079508185632458e-06,2933.5726852390144,7.806568975134115e-07,3786.5990380456856
829,3.0043347035614235e-07,10249.580436651175,1.0505585259140317e-06,2937.1149091191955,8.136605581767668e-07,3791.170935803825
830,3.1306554434999774e-07,10261.942946031168,1.0947014707784094e-06,2940.6571329993767,8.478535731320938e-07,3795.7428335619643
831,3.261494889466911e-07,10274.30545541116,1.1404222753656674e-06,2944.199356879558,8.832689683274464e-07,3800.3147313201034
832,3.396976986397382e-07,10286.667964791153,1.1877641741048552e-06,2947.7415807597395,9.199402443195981e-07,3804.886629078243
833,3.537227389409251e-07,10299.030474171146,1.236770996354708e-06,2951.2838046399206,9.57901362884461e-07,3809.458526836382
834,3.6823734102114063e-07,10311.392983551139,1.2874871476566564e-06,2954.8260285201018,9.971867324984716e-07,3814.0304245945213
835,3.832543959239315e-07,10323.755492931132,1.3399575894982094e-06,2958.368252400283,1.0378311926656456e-06,3818.602322352661
836,3.987869483427509e-07,10336.118002311125,1.394227817555382e-06,2961.910476280464,1.0798699970659262e-06,3823.1742201108
837,4.1484818995325324e-07,10348.48051169112,1.450343838384201e-06,2965.4527001606452,1.1233387955016526e-06,3827.746117868939
838,4.314514522923984e-07,10360.843021071112,1.5083521445326233e-06,2968.9949240408264,1.1682736146198772e-06,3832.3180156270782
839,4.4861019917661375e-07,10373.205530451105,1.5682996880459528e-06,2972.5371479210075,1.2147108373896822e-06,3836.889913385218
840,4.663380186516896e-07,10385.568039831098,1.630233852340447e-06,2976.0793718011887,1.2626871813148273e-06,3841.461811143357
841,4.846486144676605e-07,10397.93054921109,1.6942024224216398e-06,2979.6215956813703,1.3122396753635958e-06,3846.033708901496
842,5.035557970724454e-07,10410.293058591084,1.7602535534258057e-06,2983.1638195615515,1.3634056355989969e-06,3850.6056066596357
843,5.230734741186187e-07,10422.655567971076,1.8284357374651813e-06,2986.7060434417326,1.4162226394943332e-06,3855.177504417775
844,5.432156404783044e-07,10435.018077351071,1.8987977687594337e-06,2990.2482673219138,1.4707284989206278e-06,3859.749402175914
845,5.639963677618308e-07,10447.380586731064,1.971388707038585e-06,2993.790491202095,1.526961231794229e-06,3864.3212999340535
846,5.854297933365185e-07,10459.743096111057,2.0462578392045634e-06,2997.332715082276,1.5849590323748092e-06,3868.8931976921926
847,6.075301088426212e-07,10472.10560549105,2.1234546392414217e-06,3000.8749389624572,1.6447602402059833e-06,3873.465095450332
848,6.303115482042777e-07,10484.468114871042,2.2030287263667332e-06,3004.4171628426384,1.706403307692642e-06,3878.036993208471
849,6.537883751340746e-07,10496.830624251035,2.2850298214194967e-06,3007.9593867228195,1.769926766311447e-06,3882.6088909666105
850,6.779748701306642e-07,10509.193133631028,2.3695077014827336e-06,3011.5016106030007,1.8353691914529947e-06,3887.1807887247496
851,7.028853169697394e-07,10521.555643011023,2.4565121527419934e-06,3015.0438344831823,1.9027691658966253e-06,3891.7526864828887
852,7.285339886895181e-07,10533.918152391016,2.5460929215839213e-06,3018.5860583633635,1.97216524192113e-06,3896.3245842410283
853,7.549351330729266e-07,10546.280661771008,2.638299663942669e-06,3022.1282822435446,2.043595902057065e-06,3900.8964819991675
854,7.821029576294238e-07,10558.643171151001,2.7331818929045493e-06,3025.6705061237258,2.117099518489188e-06,3905.4683797573066
855,8.100516140805829e-07,10571.005680530994,2.8307889245854363e-06,3029.212730003907,2.192714311119819e-06,3910.0402775154457
856,8.387951823544357e-07,10583.368189910987,2.9311698222984813e-06,3032.754953884088,2.270478304306949e-06,3914.6121752735853
857,8.68347654094652e-07,10595.73069929098,3.034373339033491e-06,3036.2971777642692,2.350429282293489e-06,3919.1840730317244
858,8.987229156916881e-07,10608.093208670973,3.140447858272925e-06,3039.8394016444504,2.4326047433471537e-06,3923.7559707898636
859,9.299347308441116e-07,10620.455718050967,3.2494413331732857e-06,3043.3816255246315,2.517041852633012e-06,3928.327868548003
860,9.619967226593919e-07,10632.81822743096,3.36140122414451e-06,3046.923849404813,2.6037773938441547e-06,3932.8997663061423
861,9.949223553046522e-07,10645.180736810953,3.47637443486371e-06,3050.4660732849943,2.692847719618674e-06,3937.4716640642814
862,1.0287249152188776e-06,10657.543246190946,3.5944072467641297e-06,3054.0082971651755,2.7842887007742494e-06,3942.043561822421
863,1.0634174918993845e-06,10669.905755570939,3.715545252043351e-06,3057.5505210453566,2.8781356743948707e-06,3946.61545958056
864,1.0990129582764254e-06,10682.268264950932,3.839833285239695e-06,3061.0927449255378,2.9744233908074475e-06,3951.1873573386993
865,1.1355239506910385e-06,10694.630774330924,3.967315353429436e-06,3064.634968805719,3.073185959488957e-06,3955.7592550968384
866,1.172962848492439e-06,10706.993283710919,4.098034565101746e-06,3068.1771926859,3.174456793948385e-06,3960.331152854978
867,1.2113417532724218e-06,10719.355793090912,4.232033057772464e-06,3071.7194165660812,3.2782685556306736e-06,3964.903050613117
868,1.2506724677555522e-06,10731.718302470905,4.369351924402029e-06,3075.2616404462624,3.38465309689339e-06,3969.4749483712562
869,1.2909664743649847e-06,10744.080811850898,4.510031138687017e-06,3078.803864326444,3.493641403109938e-06,3974.046846129396
870,1.332234913485107e-06,10756.44332123089,4.654109479299216e-06,3082.346088206625,3.6052635339563576e-06,3978.618743887535
871,1.374488561443343e-06,10768.805830610883,4.801624453150126e-06,3085.8883120868063,3.7195485639424027e-06,3983.190641645674
872,1.417737808234668e-06,10781.168339990876,4.9526122177629924e-06,3089.4305359669875,3.8365245222502985e-06,3987.7625394038137
873,1.4619926350136186e-06,10793.53084937087,5.107107502838889e-06,3092.9727598471686,3.956218331948214e-06,3992.334437161953
874,1.5072625913796771e-06,10805.893358750864,5.2651435311072854e-06,3096.5149837273498,4.07865574864871e-06,3996.906334920092
875,1.5535567724833102e-06,10818.255868130856,5.426751938555669e-06,3100.057207607531,4.203861298685229e-06,4001.478232678231
876,1.6008837959807506e-06,10830.61837751085,5.591962694136924e-06,3103.599431487712,4.331858216883155e-06,4006.0501304363706
877,1.649251778867094e-06,10842.980886890842,5.760804019056904e-06,3107.1416553678932,4.462668384005037e-06,4010.6220281945098
878,1.6986683142181995e-06,10855.343396270835,5.933302305748991e-06,3110.6838792480744,4.596312263952408e-06,4015.193925952649
879,1.7491404478730322e-06,10867.705905650828,6.109482036645535e-06,3114.226103128256,4.732808840809609e-06,4019.7658237107885
880,1.8006746550891564e-06,10880.06841503082,6.289365702860327e-06,3117.768327008437,4.8721755558179705e-06,4024.3377214689276
881,1.8532768172051052e-06,10892.430924410815,6.472973722899822e-06,3121.3105508886183,5.0144282443716215e-06,4028.9096192270667
882,1.906952198344315e-06,10904.793433790808,6.660324361523741e-06,3124.8527747687995,5.15958107312841e-06,4033.4815169852063
883,1.961705422196395e-06,10917.155943170801,6.851433648879678e-06,3128.3949986489806,5.307646477332444e-06,4038.0534147433455
884,2.0175404489122e-06,10929.518452550794,7.046315300039103e-06,3131.9372225291618,5.458635098447124e-06,4042.6253125014846
885,2.0744605521502584e-06,10941.880961930787,7.24498063506516e-06,3135.479446409343,5.612555722199728e-06,4047.1972102596237
886,2.132468296312792e-06,10954.24347131078,7.447438499745925e-06,3139.021670289524,5.769415217140864e-06,4051.7691080177633
887,2.1915655140103875e-06,10966.605980690772,7.653695187128747e-06,3142.5638941697052,5.9292184738242295e-06,4056.3410057759024
888,2.2517532837950745e-06,10978.968490070767,7.86375435999444e-06,3146.106118049887,6.091968344714196e-06,4060.9129035340416
889,2.313031908202187e-06,10991.33099945076,8.077616974411868e-06,3149.648341930068,6.2576655849300235e-06,4065.484801292181
890,2.3754008921421055e-06,11003.693508830753,8.295281204516066e-06,3153.190565810249,6.426308793937485e-06,4070.0566990503203
891,2.438858921683291e-06,11016.056018210746,8.516742368654071e-06,3156.7327896904303,6.597894358300275e-06,4074.6285968084594
892,2.503403843268678e-06,11028.418527590738,8.741992857045089e-06,3160.2750135706115,6.772416395604021e-06,4079.200494566599
893,2.569032643407803e-06,11040.781036970731,8.971022061102248e-06,3163.8172374507926,6.949866699667789e-06,4083.772392324738
894,2.6357414288873415e-06,11053.143546350724,9.20381630456506e-06,3167.3594613309738,7.130234687158106e-06,4088.3442900828773
895,2.7035254075430243e-06,11065.506055730717,9.440358776591555e-06,3170.901685211155,7.3135073457213e-06,4092.9161878410164
896,2.7723788696360305e-06,11077.868565110712,9.680629466960571e-06,3174.443909091336,7.49966918375069e-06,4097.488085599156
897,2.8422951698769735e-06,11090.231074490704,9.924605103534376e-06,3177.9861329715172,7.688702181904944e-06,4102.059983357295
898,2.913266710140895e-06,11102.593583870697,1.0172259092132033e-05,3181.528356851699,7.880585746494473e-06,4106.631881115434
899,2.9852849229160545e-06,11114.95609325069,1.0423561458963364e-05,3185.07058073188,8.07529666485178e-06,4111.203778873573
900,3.058340255529695e-06,11127.318602630683,1.067847879577337e-05,3188.612804612061,8.272809062801775e-06,4115.7756766317125
901,3.132422155193362e-06,11139.681112010676,1.0936974207845118e-05,3192.1550284922423,8.473094364347425e-06,4120.3475743898525
902,3.2075190549100976e-06,11152.043621390669,1.1199007265008564e-05,3195.6972523724235,8.676121253684239e-06,4124.919472147992
903,3.283618360285432e-06,11164.406130770663,1.1464533955801384e-05,3199.2394762526046,8.881855639657573e-06,4129.491369906131
904,3.3607064372834327e-06,11176.768640150656,1.1733506644925076e-05,3202.7817001327858,9.090260622773215e-06,4134.06326766427
905,3.438768600968669e-06,11189.131149530649,1.2005874034138425e-05,3206.323924012967,9.301296464871791e-06,4138.635165422409
906,3.5177891052739175e-06,11201.493658910642,1.2281581126727299e-05,3209.866147893148,9.514920561574559e-06,4143.207063180548
907,3.5977511338328856e-06,11213.856168290635,1.25605691956871e-05,3213.4083717733297,9.731087417606339e-06,4147.778960938688
908,3.6786367919161703e-06,11226.218677670628,1.2842775755750648e-05,3216.950595653511,9.94974862509838e-06,4152.350858696827
909,3.7604270995076867e-06,11238.58118705062,1.3128134539391645e-05,3220.492819533692,1.0170852844972423e-05,4156.9227564549665
910,3.843101985557704e-06,11250.943696430615,1.3416575476928436e-05,3224.035043413873,1.0394345791502112e-05,4161.494654213106
911,3.926640283447355e-06,11263.306205810608,1.3708024680850479e-05,3227.5772672940543,1.0620170220147144e-05,4166.066551971245
912,4.0110197276983764e-06,11275.6687151906,1.4002404434483583e-05,3231.1194911742355,1.0848265918749875e-05,4170.638449729384
913,4.096216951960112e-06,11288.031224570594,1.4299633185106445e-05,3234.6617150544166,1.1078569702181736e-05,4175.210347487523
914,4.18220748830464e-06,11300.393733950586,1.4599625541625106e-05,3238.2039389345978,1.1311015410522102e-05,4179.782245245663
915,4.268965767859129e-06,11312.75624333058,1.4902292276906632e-05,3241.746162814779,1.1545533910847976e-05,4184.354143003802
916,4.356465122802886e-06,11325.118752710572,1.520754033486756e-05,3245.2883866949605,1.1782053102709164e-05,4188.926040761941
917,4.444677789754807e-06,11337.481262090565,1.5515272842406162e-05,3248.8306105751417,1.2020497927357263e-05,4193.49793852008
918,4.5335749145751035e-06,11349.84377147056,1.582538912626177e-05,3252.372834455323,1.2260790380793303e-05,4198.06983627822
919,4.623126558603089e-06,11362.206280850553,1.6137784734877026e-05,3255.915058335504,1.2502849530693125e-05,4202.641734036359
920,4.713301706351229e-06,11374.568790230545,1.6452351465331988e-05,3259.457282215685,1.2746591537263598e-05,4207.213631794498
921,4.804068274672849e-06,11386.931299610538,1.676897739541209e-05,3262.9995060958663,1.2991929678078024e-05,4211.785529552638
922,4.895393123419402e-06,11399.293808990531,1.7087546920864003e-05,3266.5417299760475,1.32387743769322e-05,4216.357427310777
923,4.98724206760055e-06,11411.656318370524,1.740794079788573e-05,3270.0839538562286,1.3487033236758011e-05,4220.929325068916
924,5.0795798910581315e-06,11424.018827750517,1.7730036190889124e-05,3273.6261777364098,1.373661107662302e-05,4225.501222827055
925,5.172370361662658e-06,11436.381337130511,1.8053706725564854e-05,3277.168401616591,1.3987409972840224e-05,4230.073120585194
926,5.2655762480385055e-06,11448.743846510504,1.837882254727116e-05,3280.7106254967725,1.4239329304204033e-05,4234.6450183433335
927,5.359159337821644e-06,11461.106355890497,1.8705250384758714e-05,3284.2528493769537,1.449226580136286e-05,4239.2169161014735
928,5.453080457450836e-06,11473.46886527049,1.9032853619236396e-05,3287.795073257135,1.4746113600330371e-05,4243.788813859613
929,5.547299493490989e-06,11485.831374650483,1.9361492358771127e-05,3291.337297137316,1.5000764300132527e-05,4248.360711617752
930,5.641775415484465e-06,11498.193884030476,1.9691023518008384e-05,3294.879521017497,1.5256107024577859e-05,4252.932609375891
931,5.736466300323537e-06,11510.556393410468,2.00213009031888e-05,3298.4217448976783,1.5512028488133283e-05,4257.50450713403
932,5.831329358134453e-06,11522.918902790463,2.035217530242771e-05,3301.9639687778595,1.576841306587924e-05,4262.076404892169
933,5.926320959660748e-06,11535.281412170456,2.068349458121433e-05,3305.5061926580406,1.6025142867510875e-05,4266.648302650308
934,6.021396665130853e-06,11547.643921550449,2.101510378307809e-05,3309.0484165382218,1.6282097815344306e-05,4271.220200408448
935,6.116511254591929e-06,11560.006430930442,2.1346845235359333e-05,3312.5906404184034,1.6539155726279686e-05,4275.7920981665875
936,6.211618759689396e-06,11572.368940310434,2.167855866001258e-05,3316.1328642985845,1.6796192397665426e-05,4280.363995924727
937,6.306672496868568e-06,11584.731449690427,2.2010081289360084e-05,3319.6750881787657,1.7053081696999234e-05,4284.935893682866
938,6.401625101972139e-06,11597.09395907042,2.2341247986703785e-05,3323.217312058947,1.7309695655395596e-05,4289.507791441005
939,6.49642856620434e-06,11609.456468450413,2.2671891371694335e-05,3326.759535939128,1.7565904564740693e-05,4294.079689199144
940,6.591034273429939e-06,11621.818977830408,2.3001841950345796e-05,3330.301759819309,1.7821577078448542e-05,4298.651586957283
941,6.685393038773282e-06,11634.1814872104,2.3330928249575182e-05,3333.8439836994903,1.807658031572478e-05,4303.223484715423
942,6.7794551484801495e-06,11646.543996590393,2.365897695613634e-05,3337.3862075796715,1.8330779969236606e-05,4307.795382473562
943,6.873170401002066e-06,11658.906505970386,2.3985813059808087e-05,3340.9284314598526,1.8584040416081252e-05,4312.367280231701
944,6.966488149260405e-06,11671.269015350379,2.4311260000687983e-05,3344.4706553400338,1.8836224831936533e-05,4316.939177989841
945,7.059357344044807e-06,11683.631524730372,2.4635139820432685e-05,3348.0128792202154,1.9087195308271145e-05,4321.51107574798
946,7.1517265784978946e-06,11695.994034110365,2.4957273317277873e-05,3351.5551031003965,1.933681297248508e-05,4326.082973506119
947,7.243544133635778e-06,11708.35654349036,2.527748020466215e-05,3355.0973269805777,1.9584938110843616e-05,4330.654871264258
948,7.334758024851255e-06,11720.719052870352,2.5595579273269446e-05,3358.639550860759,1.9831430294061904e-05,4335.226769022398
949,7.425316049344616e-06,11733.081562250345,2.5911388556297817e-05,3362.18177474094,2.007614850539038e-05,4339.798666780537
950,7.515165834424034e-06,11745.444071630338,2.6224725497753394e-05,3365.723998621121,2.0318951271046053e-05,4344.370564538676
951,7.604254886615881e-06,11757.80658101033,2.6535407123560778e-05,3369.2662225013023,2.055969679282682e-05,4348.942462296815
952,7.692530641522898e-06,11770.169090390324,2.684325021527441e-05,3372.8084463814835,2.079824308274259e-05,4353.5143600549545
953,7.779940514366113e-06,11782.531599770316,2.7148071486167028e-05,3376.3506702616646,2.1034448099489367e-05,4358.086257813094
954,7.866431951144572e-06,11794.89410915031,2.7449687759465987e-05,3379.892894141846,2.1268169886588667e-05,4362.658155571234
955,7.951952480345001e-06,11807.256618530304,2.774791614850078e-05,3383.4351180220274,2.149926671200877e-05,4367.230053329373
956,8.03644976513185e-06,11819.619127910297,2.8042574238520148e-05,3386.9773419022085,2.1727597209080827e-05,4371.801951087512
957,8.119871655946672e-06,11831.98163729029,2.8333480269930336e-05,3390.5195657823897,2.1953020518516764e-05,4376.373848845651
958,8.202166243444045e-06,11844.344146670282,2.862045332270209e-05,3394.061789662571,2.217539643133376e-05,4380.94574660379
959,8.283281911690144e-06,11856.706656050275,2.8903313501688416e-05,3397.604013542752,2.239458553248516e-05,4385.517644361929
960,8.363167391548765e-06,11869.069165430268,2.918188212259175e-05,3401.146237422933,2.261044934499522e-05,4390.0895421200685
961,8.441771814178416e-06,11881.431674810261,2.9455981898314126e-05,3404.6884613031143,2.2822850474391307e-05,4394.6614398782085
962,8.519044764563312e-06,11893.794184190256,2.9725437125421967e-05,3408.2306851832955,2.3031652753225224e-05,4399.233337636348
963,8.594936335000063e-06,11906.156693570249,2.9990073870453427e-05,3411.772909063477,2.3236721385473413e-05,4403.805235394487
964,8.669397178461526e-06,11918.519202950241,3.0249720155794053e-05,3415.315132943658,2.3437923090602687e-05,4408.377133152626
965,8.742378561758325e-06,11930.881712330234,3.0504206144845305e-05,3418.8573568238394,2.3635126247088328e-05,4412.949030910765
966,8.81383241841857e-06,11943.244221710227,3.0753364326208066e-05,3422.3995807040205,2.3828201035169393e-05,4417.520928668904
967,8.883711401205867e-06,11955.60673109022,3.0997029696603576e-05,3425.9418045842017,2.401701957862566e-05,4422.092826427043
968,8.951968934195715e-06,11967.969240470213,3.123503994225379e-05,3429.484028464383,2.420145608536098e-05,4426.664724185183
969,9.01855926433048e-06,11980.331749850207,3.146723561844269e-05,3433.026252344564,2.4381386986576955e-05,4431.2366219433225
970,9.083437512373275e-06,11992.6942592302,3.1693460326982156e-05,3436.568476224745,2.4556691074323164e-05,4435.808519701462
971,9.146559723181837e-06,12005.056768610193,3.191356089130652e-05,3440.1107001049263,2.472724963720939e-05,4440.380417459601
972,9.20788291522343e-06,12017.419277990186,3.212738752892222e-05,3443.6529239851075,2.4892946594068356e-05,4444.95231521774
973,9.267365129253184e-06,12029.781787370179,3.233479402094152e-05,3447.195147865289,2.5053668625358597e-05,4449.524212975879
974,9.324965476078709e-06,12042.144296750172,3.2535637878432156e-05,3450.73737174547,2.5209305302099786e-05,4454.096110734019
975,9.380644183335065e-06,12054.506806130164,3.272978050531857e-05,3454.2795956256514,2.535974921213523e-05,4458.668008492158
976,9.434362641195273e-06,12066.869315510157,3.291708735757439e-05,3457.8218195058325,2.550489608352038e-05,4463.239906250297
977,9.486083446942942e-06,12079.231824890152,3.309742809845044e-05,3461.3640433860137,2.564464490483839e-05,4467.811804008436
978,9.535770448335017e-06,12091.594334270145,3.327067674948789e-05,3464.906267266195,2.5778898042249284e-05,4472.3837017665755
979,9.583388785684417e-06,12103.956843650138,3.343671183707195e-05,3468.448491146376,2.5907561353082586e-05,4476.955599524715
980,9.628904932593945e-06,12116.31935303013,3.359541653428748e-05,3471.990715026557,2.6030544295788802e-05,4481.527497282854
981,9.672286735274941e-06,12128.681862410123,3.374667879784478e-05,3475.5329389067383,2.6147760036070025e-05,4486.099395040994
982,9.713503450386155e-06,12141.044371790116,3.389039149985115e-05,3479.07516278692,2.6259125549015395e-05,4490.671292799133
983,9.752525781330501e-06,12153.406881170109,3.402645255421101e-05,3482.617386667101,2.6364561717073866e-05,4495.243190557272
984,9.789325912949767e-06,12165.769390550104,3.415476503744656e-05,3486.159610547282,2.6463993423701795e-05,4499.815088315411
985,9.823877544559713e-06,12178.131899930097,3.427523730373799e-05,3489.7018344274634,2.6557349642530664e-05,4504.38698607355
986,9.85615592127073e-06,12190.49440931009,3.438778309399283e-05,3493.2440583076445,2.6644563521906775e-05,4508.9588838316895
987,9.886137863541782e-06,12202.856918690082,3.449232163876234e-05,3496.7862821878257,2.6725572464661872e-05,4513.530781589829
988,9.913801794918267e-06,12215.219428070075,3.4588777754833344e-05,3500.328506068007,2.6800318202981604e-05,4518.102679347969
989,9.939127767907353e-06,12227.581937450068,3.4677081935333627e-05,3503.870729948188,2.6868746868246425e-05,4522.674577106108
990,9.962097487947332e-06,12239.94444683006,3.4757170433199806e-05,3507.412953828369,2.6930809055727894e-05,4527.246474864247
991,9.982694335430682e-06,12252.306956210055,3.482898533786737e-05,3510.9551777085503,2.6986459884031358e-05,4531.818372622386
992,1.0000903385743708e-05,12264.669465590048,3.48924746450537e-05,3514.497401588732,2.7035659049185093e-05,4536.390270380525
993,1.0016711427288991e-05,12277.031974970041,3.4947592319516436e-05,3518.039625468913,2.707837087328457e-05,4540.962168138664
994,1.0030106977460096e-05,12289.394484350034,3.499429835068109e-05,3521.581849349094,2.711456434760979e-05,4545.534065896804
995,1.0041080296541574e-05,12301.756993730027,3.50325588010438e-05,3525.1240732292754,2.7144213170142423e-05,4550.1059636549435
996,1.0049623399510656e-05,12314.11950311002,3.506234584726735e-05,3528.6662971094565,2.716729577741968e-05,4554.677861413083
997,1.0055730065720647e-05,12326.482012490012,3.5083637813900696e-05,3532.2085209896377,2.7183795370670463e-05,4559.249759171222
998,1.0059395846449572e-05,12338.844521870005,3.509641919966484e-05,3535.750744869819,2.7193699936189715e-05,4563.821656929361
999,1.0060618070301242e-05,12351.20703125,3.5100680696260364e-05,3539.29296875,2.7197002259916318e-05,4568.3935546875


==> visu/old/tikz_csvs_diagonal_force_v2/hist_1e-07/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00210,0.04471588507294655,0.025764502584934235,0.9768643975257874
1,1,00650,0.03458371385931969,0.044389307498931885,0.9936853647232056
2,2,00670,0.053151246160268784,0.05635958909988403,0.9947697520256042
3,3,00810,0.04880063608288765,0.04142487049102783,0.9713422656059265
4,4,00090,0.04644636809825897,0.058213889598846436,1.0053094625473022
5,5,00110,0.03831147775053978,0.028603166341781616,0.9925459623336792
6,6,00130,0.11320430040359497,0.13255715370178223,0.9375497698783875
7,7,00150,0.03318721428513527,0.04128354787826538,0.9914153218269348
8,8,00070,0.10387099534273148,0.05204130336642265,0.9856718182563782
9,9,00250,0.05158856883645058,0.03306157514452934,0.9845119118690491
10,10,00470,0.02570377290248871,0.021764375269412994,0.9823868274688721
11,11,00750,0.3421156704425812,0.35332757234573364,0.8785193562507629
12,12,00830,0.0927436426281929,0.0545923225581646,0.9728994965553284
13,13,00590,0.06886668503284454,0.04514843225479126,0.9900674819946289
14,14,00790,0.038373298943042755,0.02833639457821846,0.9826812744140625
15,15,00170,0.08261986076831818,0.043958842754364014,0.9698699712753296
16,16,00190,0.2521718144416809,0.12997058033943176,0.9612137675285339
17,17,00430,0.06770555675029755,0.04044719040393829,0.9840189218521118
18,18,00530,0.24028383195400238,0.16239015758037567,0.9304494857788086
19,19,00570,0.05904108285903931,0.03539978340268135,0.9748646020889282
20,20,00850,0.03349464014172554,0.0339503288269043,0.9857295155525208
21,21,00910,0.05432751774787903,0.03623688220977783,0.9812003374099731
22,22,00990,0.054458197206258774,0.03571271896362305,0.9904608130455017
23,23,00310,0.07011778652667999,0.04092054441571236,0.9919906258583069
24,24,00690,0.05355110019445419,0.04209032654762268,0.9787357449531555
25,25,00950,0.4424780011177063,0.2220221757888794,1.0460379123687744
26,26,00730,0.0657869204878807,0.03904356807470322,0.9869558811187744
27,27,00510,0.0822300836443901,0.05922634154558182,0.9950664639472961
28,28,00630,0.24437673389911652,0.14751312136650085,1.0149452686309814
29,29,00890,0.2828507423400879,0.1846548318862915,0.9539554715156555
30,30,00930,0.28497830033302307,0.1772879660129547,0.9190921187400818
31,31,00970,0.06738258898258209,0.0360901840031147,0.9914147853851318
32,32,00550,0.038742151111364365,0.044634103775024414,1.0073215961456299
33,33,00770,0.04456409811973572,0.027624933049082756,0.9811924695968628
34,34,00330,0.3634945750236511,0.3494158387184143,0.8534250259399414
35,35,00410,0.0634278804063797,0.04360704869031906,0.9813802242279053
36,36,00450,0.080504409968853,0.04582267254590988,0.9810388684272766
37,37,00390,0.28811463713645935,0.2079523801803589,0.8971928954124451
38,38,00370,0.3035312592983246,0.25405269861221313,0.9010411500930786
39,39,00290,0.08712950348854065,0.051529936492443085,0.9875391125679016
40,40,00270,0.07534931600093842,0.05318140983581543,0.9943201541900635
41,41,00030,0.11708022654056549,0.05036332458257675,0.9657445549964905
42,42,00050,0.06012779101729393,0.03896328806877136,0.9890619516372681
43,43,00230,0.03639910742640495,0.028455713763833046,0.9847522377967834
44,44,00350,0.04662898927927017,0.03711201995611191,0.9830460548400879
45,45,00490,0.03870332986116409,0.027099937200546265,0.9900259375572205
46,46,00610,0.08567669987678528,0.056345097720623016,0.9860321283340454
47,47,00010,0.047483835369348526,0.018405798822641373,0.9919061660766602
48,48,00870,0.05059007182717323,0.04756566882133484,0.9778056144714355
49,49,00710,0.056050319224596024,0.03617599606513977,0.9763223528862


==> visu/old/tikz_csvs_diagonal_force_v2/hist_1e-07/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,4.983692569380692,0.02570377290248871,6.899064404598449,0.018405798822641373,0.6673232131004483,0.8534250259399414
1,5.009004931450042,0.02612096432212356,6.9341957215859935,0.018741055853195018,0.6706243047601929,0.8536178316320624
2,5.034112560701108,0.026538155741758412,6.968970249823215,0.019076312883748666,0.6738977797050958,0.8538106373241833
3,5.0590112645246545,0.026955347161393264,7.0033809067363295,0.01941156991430231,0.6771439497639102,0.8540034430163043
4,5.0836968740242385,0.02737253858102812,7.0374206608638845,0.019746826944855956,0.6803631518946349,0.8541962487084253
5,5.108165245208034,0.027789730000662972,7.071082534313584,0.0200820839754096,0.6835557478861128,0.8543890544005461
6,5.132412260176628,0.028206921420297824,7.10435960521077,0.02041734100596325,0.6867221240369781,0.8545818600926671
7,5.1564338283063185,0.028624112839932676,7.137245010137376,0.020752598036516894,0.6898626908122582,0.8547746657847881
8,5.180225887427383,0.029041304259567528,7.169731946560219,0.02108785506707054,0.692977882478019,0.854967471476909
9,5.2037844049969015,0.02945849567920238,7.201813675247404,0.021423112097624188,0.6960681567144543,0.85516027716903
10,5.227105379265564,0.029875687098837235,7.233483522671674,0.021758369128177833,0.6991339942078104,0.855353082861151
11,5.250184840438046,0.030292878518472087,7.26473488339958,0.022093626158731478,0.7021758982215973,0.8555458885532718
12,5.273018851826463,0.03071006993810694,7.2955612224652135,0.022428883189285126,0.7051943941475672,0.8557386942453928
13,5.295603510996354,0.03112726135774179,7.325956077727434,0.02276414021983877,0.7081900290369058,0.8559314999375138
14,5.317934950904823,0.03154445277737664,7.355913062209322,0.023099397250392416,0.7111633711121866,0.8561243056296347
15,5.340009341030276,0.031961644197011495,7.385425866418795,0.02343465428094606,0.7141150092605817,0.8563171113217557
16,5.36182288849333,0.03237883561664635,7.414488260649134,0.023769911311499706,0.717045552508885,0.8565099170138767
17,5.3833718391683965,0.0327960270362812,7.443094097258368,0.024105168342053354,0.7199556294809357,0.8567027227059977
18,5.404652478785502,0.03321321845591605,7.471237312926289,0.024440425372607,0.7228458878379809,0.8568955283981186
19,5.425661134021847,0.0336304098755509,7.498911930888014,0.024775682403160644,0.7257169937026311,0.8570883340902395
20,5.446394173582678,0.03404760129518576,7.526112063142955,0.025110939433714292,0.7285696310669814,0.8572811397823605
21,5.466848009271004,0.03446479271482061,7.552831912638044,0.025446196464267937,0.7314045011855494,0.8574739454744814
22,5.4870190970457084,0.034881984134455465,7.579065775424156,0.025781453494821582,0.7342223219536941,0.8576667511666024
23,5.506903938067605,0.03529917555409032,7.604808042784609,0.02611671052537523,0.7370238272721399,0.8578595568587234
24,5.5264990797329965,0.03571636697372517,7.630053203334615,0.026451967555928876,0.7398097663983011,0.8580523625508443
25,5.545801116694343,0.03613355839336002,7.654795845090662,0.02678722458648252,0.7425809032850986,0.8582451682429653
26,5.564806691867529,0.03655074981299487,7.679030657508756,0.02712248161703617,0.7453380159079399,0.8584379739350863
27,5.583512497425373,0.036967941232629725,7.702752433490395,0.02745773864758981,0.7480818955805782,0.8586307796272071
28,5.601915275776944,0.03738513265226458,7.725956071355345,0.02779299567814346,0.7508133462605755,0.8588235853193281
29,5.620011820532253,0.03780232407189943,7.748636576780125,0.028128252708697104,0.7535331838450606,0.8590163910114491
30,5.637798977451931,0.03821951549153428,7.770789064701212,0.02846350973925075,0.7562422354575279,0.85920919670357
31,5.655273645381494,0.03863670691116913,7.79240876118195,0.028798766769804397,0.7589413387264092,0.859402002395691
32,5.672432777169798,0.039053898330803985,7.813491005242239,0.029134023800358042,0.7616313410561382,0.859594808087812
33,5.689273380571282,0.03947108975043884,7.83403125065,0.029469280830911687,0.7643130988914488,0.8597876137799328
34,5.705792519131674,0.03988828117007369,7.854025067673451,0.029804537861465336,0.7669874769756665,0.8599804194720538
35,5.721987313056698,0.04030547258970854,7.873468144793366,0.03013979489201898,0.7696553476037018,0.8601732251641748
36,5.737854940063518,0.04072266400934339,7.892356290374286,0.030475051922572625,0.7723175898705027,0.8603660308562957
37,5.753392636214495,0.041139855428978245,7.910685434293899,0.030810308953126274,0.7749750889157181,0.8605588365484167
38,5.768597696732933,0.0415570468486131,7.928451629529674,0.031145565983679915,0.7776287351652682,0.8607516422405377
39,5.783467476800471,0.04197423826824795,7.945651053701899,0.031480823014233564,0.7802794235706121,0.8609444479326586
40,5.797999392335785,0.04239142968788281,7.962280010572324,0.03181608004478721,0.7829280528463862,0.8611372536247796
41,5.81219092075431,0.04280862110751766,7.97833493149761,0.032151337075340854,0.7855755247071682,0.8613300593169005
42,5.8260396017085965,0.04322581252715251,7.993812376836751,0.0324865941058945,0.7882227431040915,0.8615228650090214
43,5.839543037809073,0.04364300394678736,8.008709037311792,0.032821851136448144,0.7908706134619956,0.8617156707011424
44,5.852698895324883,0.044060195366422215,8.023021735321038,0.03315710816700179,0.7935200419178264,0.8619084763932634
45,5.8655049048645,0.04447738678605707,8.036747426204094,0.03349236519755544,0.7961719345609992,0.8621012820853844
46,5.877958862035871,0.04489457820569192,8.049883199458016,0.03382762222810909,0.7988271966763709,0.8622940877775053
47,5.890058628085772,0.04531176962532678,8.062426279903933,0.03416287925866273,0.8014867319905399,0.8624868934696263
48,5.901802130518207,0.04572896104496163,8.074374028803499,0.03449813628921638,0.804151441922098,0.8626796991617472
49,5.9131873636915016,0.04614615246459648,8.085723944924554,0.03483339331977002,0.8068222248365038,0.8628725048538681
50,5.9242123893939,0.046563343884231334,8.096473665555456,0.03516865035032367,0.8094999753062266,0.8630653105459891
51,5.9348753373974565,0.046980535303866186,8.10662096746741,0.03550390738087732,0.8121855833767584,0.8632581162381101
52,5.945174405989964,0.04739772672350104,8.116163767824457,0.035839164411430965,0.8148799338391218,0.863450921930231
53,5.955107862484736,0.04781491814313589,8.125100125040404,0.03617442144198461,0.8175839055094779,0.863643727622352
54,5.964674043708023,0.04823210956277074,8.133428239582386,0.03650967847253825,0.8202983705163954,0.863836533314473
55,5.973871356463914,0.048649300982405594,8.141146454720534,0.0368449355030919,0.8230241935963488,0.8640293390065938
56,5.982698277976513,0.049066492402040446,8.148253257223319,0.037180192533645545,0.8257622313980192,0.8642221446987148
57,5.991153356309215,0.0494836838216753,8.154747277998247,0.037515449564199194,0.8285133317958981,0.8644149503908358
58,5.99923521076099,0.04990087524131015,8.160627292677466,0.037850706594752835,0.8312783332137139,0.8646077560829567
59,6.006942532239441,0.050318066660945,8.165892222148011,0.038185963625306484,0.8340580639582091,0.8648005617750777
60,6.014274083610589,0.050735258080579854,8.170541133026354,0.038521220655860125,0.8368533415637011,0.8649933674671987
61,6.021228700025199,0.051152449500214706,8.174573238077004,0.03885647768641377,0.8396649721479139,0.8651861731593196
62,6.027805289221573,0.05156964091984956,8.177987896574827,0.03919173471696742,0.8424937497795332,0.8653789788514406
63,6.034002831804684,0.05198683233948441,8.18078461461107,0.03952699174752107,0.8453404558578679,0.8655717845435615
64,6.0398203815015865,0.05240402375911926,8.182963045342666,0.03986224877807471,0.848205858505071,0.8657645902356824
65,6.045257065393034,0.05282121517875411,8.184522989184819,0.04019750580862835,0.8510907119712675,0.8659573959278034
66,6.050312084121165,0.053238406598388965,8.185464393946699,0.040532762839182,0.8539957560529635,0.8661502016199244
67,6.054984712073305,0.05365559801802382,8.185787354910156,0.04086801986973565,0.856921715525104,0.8663430073120453
68,6.0592742975417675,0.054072789437658676,8.18549211485139,0.0412032769002893,0.859869299587078,0.8665358130041663
69,6.063180262859651,0.05448998085729353,8.184579064005522,0.04153853393084294,0.8628392013229854,0.8667286186962873
70,6.066702104512582,0.05490717227692838,8.183048739974106,0.04187379096139659,0.8658320971764758,0.8669214243884081
71,6.069839393226453,0.05532436369656323,8.180901827575573,0.04220904799195023,0.8688486464403968,0.8671142300805291
72,6.072591774031081,0.055741555116198084,8.17813915863868,0.04254430502250388,0.871889490761513,0.8673070357726501
73,6.074958966299845,0.056158746535832936,8.174761711739048,0.04287956205305753,0.8749552536605457,0.867499841464771
74,6.076940763765314,0.05657593795546779,8.170770611878924,0.043214819083611175,0.8780465400677165,0.867692647156892
75,6.078537034510922,0.05699312937510264,8.166167130110258,0.04355007611416482,0.881163935873996,0.867885452849013
76,6.079747720938663,0.05741032079473749,8.16095268310139,0.04388533314471846,0.88430800749826,0.868078258541134
77,6.080572839712967,0.057827512214372344,8.155128832647408,0.044220590175272106,0.8874793014704582,0.8682710642332548
78,6.0810124816807125,0.058244703634007196,8.148697285124541,0.044555847205825755,0.8906783440309943,0.8684638699253758
79,6.081066811767558,0.058661895053642055,8.141659890888787,0.0448911042363794,0.8939056407463951,0.8686566756174968
80,6.080736068850602,0.05907908647327691,8.13401864361911,0.045226361266933045,0.8971616761413848,0.8688494813096177
81,6.080020565607519,0.05949627789291176,8.125775679605484,0.04556161829748669,0.9004469133474806,0.8690422870017387
82,6.07892068834224,0.05991346931254661,8.116933276982227,0.045896875328040335,0.9037617937681429,0.8692350926938597
83,6.077436896787344,0.06033066073218146,8.107493854906904,0.04623213235859398,0.9071067367605536,0.8694278983859806
84,6.0755697238832465,0.060747852151816314,8.097459972685321,0.04656738938914763,0.9104821393340886,0.8696207040781015
85,6.07331977553437,0.061165043571451166,8.08683432884296,0.04690264641970128,0.9138883758654682,0.8698135097702225
86,6.070687730342415,0.06158223499108602,8.075619760143395,0.04723790345025492,0.9173257978306251,0.8700063154623434
87,6.067674339316902,0.06199942641072087,8.063819240554137,0.04757316048080856,0.9207947335533057,0.8701991211544644
88,6.064280425563149,0.06241661783035572,8.051435880160486,0.04790841751136221,0.9242954879703424,0.8703919268465854
89,6.060506883947911,0.06283380924999057,8.038472924027902,0.04824367454191586,0.92782834241363,0.8705847325387063
90,6.056354680742797,0.06325100066962543,8.024933751013467,0.04857893157246951,0.9313935544087245,0.8707775382308273
91,6.051824853245725,0.06366819208926028,8.01082187252713,0.048914188603023157,0.9349913574900298,0.8709703439229483
92,6.046918509380612,0.06408538350889513,7.996140931243218,0.0492494456335768,0.9386219610325351,0.8711631496150691
93,6.0416368272754974,0.06450257492852998,7.980894699763036,0.04958470266413044,0.9422855500999929,0.8713559553071901
94,6.035981054819361,0.06491976634816485,7.965087079229133,0.04991995969468409,0.9459822853094859,0.8715487609993111
95,6.029952509197846,0.06533695776779969,7.948722097891934,0.050255216725237736,0.9497123027123027,0.871741566691432
96,6.023552576408148,0.06575414918743455,7.9318039096295845,0.050590473755791385,0.953475713690998,0.871934372383553
97,6.016782710753346,0.06617134060706939,7.9143367924216115,0.050925730786345026,0.9572726048725476,0.872127178075674
98,6.009644434316373,0.06658853202670426,7.896325146777293,0.051260987816898675,0.9611030380575092,0.8723199837677948
99,6.002139336413981,0.0670057234463391,7.877773494119497,0.051596244847452316,0.964967050165033,0.8725127894599158
100,5.9942690730309405,0.06742291486597396,7.858686475124801,0.051931501878005965,0.9688646531936139,0.8727055951520368
101,5.98603536623475,0.0678401062856088,7.839068848020769,0.05226675890855961,0.9727958341974876,0.8728984008441577
102,5.9774400035711865,0.06825729770524366,7.818925486841216,0.052602015939113254,0.9767605552784846,0.8730912065362787
103,5.968484837440968,0.0686744891248785,7.798261379640385,0.0529372729696669,0.9807587535932346,0.8732840122283997
104,5.959171784457872,0.06909168054451337,7.777081626666922,0.05327253000022055,0.9847903413755953,0.8734768179205206
105,5.949502824788618,0.0695088719641482,7.755391438498565,0.05360778703077419,0.9888552059741234,0.8736696236126416
106,5.939480001474809,0.06992606338378307,7.73319613413853,0.05394304406132784,0.9929532099044586,0.8738624293047625
107,5.929105419737333,0.07034325480341792,7.710501139074477,0.05427830109188149,0.9970841909164984,0.8740552349968835
108,5.918381246263484,0.07076044622305278,7.68731198330119,0.05461355812243513,1.0012479620761507,0.8742480406890044
109,5.907309708477216,0.07117763764268763,7.663634299307747,0.05494881515298878,1.0054443118615866,0.8744408463811254
110,5.895893093792843,0.07159482906232248,7.639473820030425,0.05528407218354242,1.0096730042737738,0.8746336520732464
111,5.884133748852559,0.07201202048195733,7.614836376772176,0.05561932921409607,1.0139337789611746,0.8748264577653673
112,5.872034078748141,0.07242921190159218,7.589727897089867,0.05595458624464972,1.0182263513584628,0.8750192634574883
113,5.859596546227214,0.07284640332122704,7.564154402650213,0.05628984327520336,1.0225504128390643,0.8752120691496093
114,5.846823670884401,0.07326359474086189,7.538122007055586,0.05662510030575701,1.0269056308814029,0.8754048748417301
115,5.833718028337835,0.07368078616049674,7.511636913640708,0.056960357336310656,1.0312916492487094,0.8755976805338511
116,5.820282249391329,0.07409797758013159,7.484705413241367,0.0572956143668643,1.0357080881821898,0.8757904862259721
117,5.806519019182627,0.07451516899976644,7.457333881936226,0.057630871397417946,1.0401545446074667,0.875983291918093
118,5.792431076318149,0.0749323604194013,7.429528778762877,0.057966128427971594,1.0446305923541042,0.876176097610214
119,5.778021211994603,0.07534955183903615,7.401296643409266,0.058301385458525236,1.0491357823880731,0.876368903302335
120,5.76329226910786,0.075766743258671,7.372644093881579,0.058636642489078884,1.053669643057043,0.8765617089944558
121,5.7482471413495375,0.07618393467830586,7.343577824149814,0.05897189951963253,1.058231680348316,0.8767545146865768
122,5.732888772291647,0.0766011260979407,7.314104601772123,0.059307156550186174,1.0628213781592808,0.8769473203786978
123,5.717220154459778,0.07701831751757557,7.284231265499122,0.05964241358073982,1.067438198580268,0.8771401260708187
124,5.70124432839519,0.0774355089372104,7.253964722859303,0.059977670611293464,1.072081582189631,0.8773329317629397
125,5.684964381706228,0.07785270035684527,7.223311947726794,0.06031292764184711,1.0767509483609348,0.8775257374550607
126,5.668383448109523,0.07826989177648011,7.192279977872536,0.06064818467240076,1.081445695582145,0.8777185431471816
127,5.651504706461381,0.07868708319611498,7.160875912500144,0.0609834417029544,1.0861652017866352,0.8779113488393026
128,5.63433137977976,0.07910427461574981,7.129106909767625,0.06131869873350805,1.090908824695917,0.8781041545314235
129,5.616866734257294,0.07952146603538468,7.096980184296104,0.0616539557640617,1.0956759021739761,0.8782969602235444
130,5.599114078265812,0.07993865745501952,7.064503004666759,0.06198921279461534,1.1004657525930484,0.8784897659156654
131,5.581076761352705,0.08035584887465438,7.031682690907204,0.06232446982516899,1.1052776752107298,0.8786825716077864
132,5.562758173229668,0.08077304029428922,6.998526611968447,0.06265972685572263,1.110110950558326,0.8788753772999073
133,5.544161742754167,0.08119023171392409,6.965042183193651,0.06299498388627628,1.114964840840256,0.8790681829920283
134,5.525290936904144,0.08160742313355893,6.931236863779883,0.06333024091682993,1.1198385903444297,0.8792609886841493
135,5.5061492597462935,0.08202461455319379,6.897118154234038,0.06366549794738358,1.1247314258634886,0.8794537943762701
136,5.486740251398465,0.08244180597282864,6.8626935938241065,0.06400075497793722,1.1296425571267315,0.8796466000683911
137,5.467067486986511,0.0828589973924635,6.827970758027032,0.06433601200849087,1.1345711772426406,0.8798394057605121
138,5.447134575596082,0.08327618881209835,6.792957255974243,0.06467126903904451,1.139516463151901,0.8800322114526331
139,5.4269451592197955,0.0836933802317332,6.7576607278961145,0.06500652606959816,1.1444775760907133,0.880225017144754
140,5.406502911700167,0.08411057165136805,6.7220888425665,0.0653417831001518,1.1494536620643747,0.880417822836875
141,5.385811537668807,0.0845277630710029,6.6862492947485075,0.06567704013070544,1.1544438523308829,0.880610628528996
142,5.36487477148224,0.08494495449063776,6.650149802642639,0.06601229716125909,1.1594472638945394,0.8808034342211168
143,5.343696376154824,0.08536214591027261,6.613798105338522,0.06634755419181274,1.1644630000093348,0.8809962399132378
144,5.322280142289173,0.08577933732990746,6.577201960271304,0.06668281122236638,1.1694901506919966,0.8811890456053588
145,5.300629887004517,0.08619652874954231,6.540369140683879,0.06701806825292003,1.1745277932446037,0.8813818512974797
146,5.278749452863427,0.08661372016917716,6.503307433096068,0.06735332528347368,1.1795749927865364,0.8815746569896007
147,5.256642706797306,0.08703091158881202,6.466024634781866,0.06768858231402733,1.184630802795663,0.8817674626817217
148,5.234313539031095,0.08744810300844687,6.4285285512558845,0.06802383934458098,1.189694265658607,0.8819602683738426
149,5.211765862007575,0.08786529442808172,6.3908269937700375,0.06835909637513461,1.194764413229889,0.8821530740659635
150,5.189003609311715,0.08828248584771657,6.352927776821588,0.06869435340568826,1.1998402673997985,0.8823458797580845
151,5.166030734595438,0.08869967726735142,6.314838715673647,0.06902961043624191,1.2049208406708216,0.8825386854502054
152,5.142851210503232,0.08911686868698628,6.276567623889138,0.06936486746679554,1.2100051367424258,0.8827314911423264
153,5.1194690275990355,0.08953406010662113,6.2381223108792945,0.06970012449734919,1.2150921511039805,0.8829242968344474
154,5.095888193294726,0.08995125152625598,6.199510579467741,0.07003538152790284,1.220180871635685,0.8831171025265683
155,5.072112730780676,0.09036844294589083,6.16074022347113,0.07037063855845649,1.2252702792172006,0.8833099082186893
156,5.0481466779587505,0.09078563436552568,6.1218190252974,0.07070589558901014,1.2303593483438153,0.8835027139108103
157,5.023994086378077,0.09120282578516055,6.082754753562592,0.07104115261956379,1.2354470477499224,0.8836955196029311
158,4.999659020174103,0.0916200172047954,6.043555160727205,0.07137640965011743,1.2405323410395181,0.8838883252950521
159,4.975145555011148,0.09203720862443025,6.00422798075309,0.07171166668067108,1.2456141873235038,0.8840811309871731
160,4.9504577770289755,0.0924544000440651,5.964780926781742,0.07204692371122472,1.2506915418635267,0.884273936679294
161,4.925599781793657,0.09287159146369996,5.925221688835004,0.07238218074177837,1.2557633567220627,0.884466742371415
162,4.900575673253145,0.09328878288333481,5.885557931539009,0.07271743777233201,1.2608285814184563,0.884659548063536
163,4.875389562697886,0.09370597430296966,5.845797291872312,0.07305269480288565,1.265886163590654,0.884852353755657
164,4.850045567726843,0.09412316572260451,5.805947376938995,0.0733879518334393,1.2709350496622456,0.8850451594477778
165,4.824547811219276,0.09454035714223936,5.766015761767729,0.07372320886399295,1.2759741855145719,0.8852379651398988
166,4.79890042031259,0.09495754856187422,5.726009987137446,0.0740584658945466,1.2810025171634751,0.8854307708320197
167,4.77310752538666,0.09537473998150907,5.685937557430618,0.07439372292510024,1.286018991440435,0.8856235765241407
168,4.747173259054883,0.09579193140114392,5.6458059385147665,0.07472897995565389,1.2910225566776026,0.8858163822162617
169,4.721101755162342,0.09620912282077877,5.605622555653112,0.07506423698620754,1.296012163396479,0.8860091879083827
170,4.694897147791365,0.09662631424041362,5.565394791444986,0.07539949401676119,1.3009867649997686,0.8862019936005036
171,4.668563570274818,0.09704350566004848,5.525129983796868,0.07573475104731484,1.305945318466009,0.8863947992926245
172,4.642105154217426,0.09746069707968333,5.484835423924623,0.07607000807786847,1.310886785046566,0.8865876049847455
173,4.615526028525409,0.09787788849931818,5.444518354387737,0.07640526510842212,1.3158101309645847,0.8867804106768664
174,4.588830318444777,0.09829507991895303,5.404185967156124,0.07674052213897575,1.3207143281153944,0.8869732163689874
175,4.562022144608506,0.09871227133858788,5.36384540171022,0.0770757791695294,1.3255983547679344,0.8871660220611084
176,4.535105622092916,0.09912946275822274,5.32350374317494,0.07741103620008305,1.3304611962667547,0.8873588277532293
177,4.508084859483521,0.09954665417785759,5.2831680204881195,0.0777462932306367,1.3353018457340369,0.8875516334453503
178,4.480963957950623,0.09996384559749244,5.242845204603984,0.07808155026119035,1.3401193047711768,0.8877444391374713
179,4.453747010334884,0.10038103701712729,5.202542206732251,0.078416807291744,1.344912584159426,0.8879372448295921
180,4.426438100243148,0.10079822843676214,5.16226587661334,0.07875206432229764,1.3496807045590198,0.8881300505217131
181,4.399041301154788,0.101215419856397,5.1220230008302465,0.07908732135285129,1.354422697206273,0.8883228562138341
182,4.371560675538741,0.10163261127603185,5.081820301157512,0.07942257838340494,1.3591376046081225,0.888515661905955
183,4.344000273981557,0.1020498026956667,5.041664432947804,0.07975783541395857,1.3638244812334983,0.888708467598076
184,4.316364134326607,0.10246699411530155,5.001561983556498,0.08009309244451222,1.368482394200971,0.888901273290197
185,4.2886562808247195,0.10288418553493642,4.961519470804721,0.08042834947506587,1.3731104239621283,0.8890940789823178
186,4.260880723296426,0.10330137695457127,4.9215433414812,0.0807636065056195,1.3777076649800217,0.8892868846744388
187,4.233041456306046,0.10371856837420612,4.8816399698833,0.08109886353617315,1.382273226402108,0.8894796903665598
188,4.205142458347766,0.10413575979384097,4.841815656397632,0.0814341205667268,1.3868062327271087,0.8896724960586807
189,4.177187691043959,0.10455295121347583,4.802076626120495,0.08176937759728045,1.3913058244650995,0.8898653017508017
190,4.149181098355863,0.10497014263311068,4.762429027518465,0.0821046346278341,1.3957711587902453,0.8900581074429227
191,4.121126605806827,0.10538733405274553,4.7228789311294355,0.08243989165838775,1.4002014101855365,0.8902509131350436
192,4.093028119718311,0.10580452547238038,4.683432328304335,0.0827751486889414,1.404595771078909,0.8904437188271646
193,4.064889526458738,0.10622171689201523,4.6440951299897275,0.08311040571949503,1.4089534524700307,0.8906365245192855
194,4.036714691705388,0.10663890831165009,4.604873165551534,0.08344566275004868,1.4132736845471956,0.8908293302114065
195,4.008507459719504,0.10705609973128494,4.56577218164006,0.08378091978060233,1.4175557172936277,0.8910221359035274
196,3.9802716526346824,0.10747329115091979,4.526797841096444,0.08411617681115598,1.42179882108253,0.8912149415956484
197,3.9520110697587048,0.10789048257055464,4.487955721900695,0.08445143384170962,1.4260022872602356,0.8914077472877693
198,3.9237294868889716,0.10830767399018949,4.449251316161426,0.08478669087226326,1.4301654287168437,0.8916005529798903
199,3.8954306556415808,0.10872486540982434,4.410690029147355,0.08512194790281691,1.434287580443593,0.8917933586720113
200,3.8671183027942067,0.1091420568294592,4.372277178360676,0.08545720493337056,1.4383681000764172,0.8919861643641323
201,3.838796129642865,0.10955924824909405,4.33401799265229,0.0857924619639242,1.4424063684249848,0.8921789700562531
202,3.8104678113726527,0.1099764396687289,4.295917611378962,0.08612771899447785,1.4464017899865629,0.8923717757483741
203,3.782136996442539,0.11039363108836375,4.257981083602398,0.0864629760250315,1.450353793444096,0.8925645814404951
204,3.753807305984314,0.1108108225079986,4.220213367330185,0.08679823305558514,1.4542618321478558,0.892757387132616
205,3.725482333215717,0.11122801392763346,4.182619328798592,0.08713349008613878,1.458125384580023,0.892950192824737
206,3.6971656428678674,0.11164520534726831,4.1452037417971646,0.08746874711669243,1.461943954801577,0.893142998516858
207,3.6688607706269774,0.11206239676690316,4.10797128703497,0.08780400414724608,1.4657170728809263,0.8933358042089788
208,3.640571222590483,0.11247958818653801,4.07092655154847,0.08813926117779973,1.4694442953036204,0.8935286099010998
209,3.612300474737555,0.11289677960617286,4.034074028150829,0.08847451820835336,1.4731252053625918,0.8937214155932208
210,3.5840519724140645,0.11331397102580772,3.997418114922527,0.08880977523890701,1.4767594135283635,0.8939142212853417
211,3.5558291298320324,0.11373116244544257,3.9609631147431337,0.08914503226946066,1.4803465577986328,0.8941070269774627
212,3.5276353295835765,0.11414835386507742,3.9247132348640315,0.08948028930001431,1.4838863040266979,0.8942998326695837
213,3.4994739221693263,0.11456554528471227,3.888672586521863,0.08981554633056796,1.4873783462282215,0.8944926383617046
214,3.471348225541422,0.11498273670434714,3.852845184592529,0.0901508033611216,1.4908224068657945,0.8946854440538256
215,3.443261524660962,0.11539992812398199,3.8172349472854457,0.09048606039167524,1.494218237110811,0.8948782497459465
216,3.415217071069997,0.11581711954361684,3.7818456958778084,0.09082131742222889,1.4975656170822054,0.8950710554380674
217,3.3872180824780083,0.1162343109632517,3.7466811544886074,0.09115657445278254,1.5008643560616015,0.8952638611301884
218,3.359267742362849,0.11665150238288655,3.711744949892046,0.09149183148333619,1.504114292684395,0.8954566668223094
219,3.3313691995861605,0.1170686938025214,3.6770406113701113,0.09182708851388983,1.507315295106447,0.8956494725144303
220,3.3035255680231903,0.11748588522215625,3.642571570603887,0.09216234554444347,1.5104672611459602,0.8958422782065513
221,3.27573992620698,0.1179030766417911,3.6083411616033136,0.09249760257499712,1.5135701184001709,0.8960350838986723
222,3.248015316986914,0.11832026806142595,3.574352620675033,0.09283285960555077,1.5166238243365797,0.8962278895907931
223,3.2203547472015304,0.1187374594810608,3.5406090864278785,0.09316811663610441,1.519628366358392,0.8964206952829141
224,3.1927611873655715,0.11915465090069566,3.507113599815687,0.09350337366665806,1.5225837618438773,0.8966135009750351
225,3.1652375713711964,0.11957184232033051,3.473869104216945,0.09383863069721171,1.5254900581594557,0.8968063066671561
226,3.137786796203307,0.11998903373996536,3.4408784455509274,0.09417388772776535,1.528347332646262,0.896999112359277
227,3.110411721668875,0.12040622515960021,3.4081443724297906,0.094509144758319,1.5311556925800216,0.897191918051398
228,3.08311517014024,0.12082341657923507,3.375669536346262,0.09484440178887264,1.5339152751040788,0.8973847237435189
229,3.055899926312264,0.12124060799886992,3.34345649189636,0.09517965881942629,1.5366262471354943,0.8975775294356398
230,3.028768736973266,0.12165779941850477,3.311507697036757,0.09551491584997994,1.5392888052440719,0.8977703351277608
231,3.0017243107896237,0.12207499083813962,3.279825513376225,0.09585017288053357,1.5419031755043293,0.8979631408198818
232,2.974769318103981,0.12249218225777447,3.2484122065006646,0.09618542991108722,1.54446961332036,0.8981559465120027
233,2.9479063907469127,0.12290937367740933,3.2172699463312617,0.09652068694164087,1.5469884032236167,0.8983487522041237
234,2.9211381218619734,0.12332656509704418,3.1864008075151338,0.09685594397219452,1.549459858643671,0.8985415578962447
235,2.894467065744002,0.12374375651667903,3.1558067698480397,0.09719120100274817,1.5518843216520586,0.8987343635883656
236,2.8678957376905534,0.12416094793631388,3.1254897187285153,0.09752645803330182,1.5542621626793212,0.8989271692804865
237,2.841426613866371,0.12457813935594873,3.095451445642933,0.09786171506385545,1.5565937802054042,0.8991199749726075
238,2.815062131180715,0.12499533077558359,3.0656936486808677,0.0981969720944091,1.5588796004236587,0.8993127806647284
239,2.7888046871774965,0.12541252219521842,3.036217933080244,0.09853222912496275,1.5611200768786275,0.8995055863568494
240,2.7626566399379855,0.1258297136148533,3.007025811801623,0.0988674861555164,1.5633156900779384,0.8996983920489704
241,2.736620307996059,0.12624690503448815,2.9781187061310765,0.09920274318607004,1.5654669470786025,0.8998911977410913
242,2.7106979702657537,0.12666409645412302,2.949497946311011,0.09953800021662369,1.5675743810480889,0.9000840034332123
243,2.6848918659810312,0.12708128787375786,2.9211647721983676,0.09987325724717733,1.5696385508005226,0.9002768091253333
244,2.659204194647601,0.1274984792933927,2.8931203339495357,0.10020851427773098,1.571660040308496,0.9004696148174541
245,2.6336371160066245,0.12791567071302756,2.8653656927314084,0.10054377130828462,1.5736394581909223,0.9006624205095751
246,2.608192750010184,0.12833286213266243,2.8379018214579084,0.10087902833883827,1.5755774371774243,0.9008552262016961
247,2.582873176808306,0.12875005355229727,2.8107296055513715,0.10121428536939192,1.5774746335498426,0.901048031893817
248,2.557680436747417,0.1291672449719321,2.783849843728131,0.10154954239994556,1.5793317265614026,0.901240837585938
249,2.532616530380063,0.12958443639156697,2.7572632488076847,0.1018847994304992,1.581149417834155,0.901433643278059
250,2.507683418485696,0.13000162781120184,2.730970448544769,0.10222005646105285,1.5829284307353695,0.9016264489701799
251,2.4828830221023956,0.13041881923083667,2.7049719864837045,0.1025553134916065,1.5846695097335386,0.9018192546623008
252,2.458217222569317,0.1308360106504715,2.6792683228343406,0.10289057052216015,1.5863734197347037,0.9020120603544218
253,2.433687861579725,0.13125320207010638,2.653859835368972,0.1032258275527138,1.5880409453998907,0.9022048660465427
254,2.409296741244399,0.13167039348974124,2.6287468203395314,0.10356108458326743,1.5896728904444148,0.9023976717386637
255,2.38504562416527,0.13208758490937608,2.6039294934143937,0.10389634161382108,1.591270076919868,0.9025904774307847
256,2.3609362335190585,0.13250477632901092,2.5794079906341865,0.10423159864437473,1.592833344479663,0.9027832831229057
257,2.3369702531507937,0.1329219677486458,2.555182369385855,0.10456685567492838,1.594363549629003,0.9029760888150266
258,2.3131493276769626,0.13333915916828065,2.5312526093943695,0.10490211270548203,1.5958615649601815,0.9031688945071475
259,2.2894750625981444,0.1337563505879155,2.507618613731404,0.10523736973603566,1.5973282783741571,0.9033617001992685
260,2.2659490244209315,0.13417354200755033,2.4842802098402976,0.10557262676658931,1.5987645922893852,0.9035545058913894
261,2.2425727407889386,0.1345907334271852,2.4612371505766535,0.10590788379714296,1.6001714228388764,0.9037473115835104
262,2.2193477006227242,0.13500792484682006,2.4384891152638892,0.1062431408276966,1.6015496990565152,0.9039401172756314
263,2.1962753542684226,0.1354251162664549,2.4160357107630808,0.10657839785825025,1.602900362053693,0.9041329229677523
264,2.173357113654878,0.13584230768608974,2.393876472556463,0.1069136548888039,1.6042243641872995,0.9043257286598733
265,2.150594352459128,0.1362594991057246,2.372010865843865,0.10724891191935754,1.6055226682201815,0.9045185343519943
266,2.1279884062800014,0.13667669052535947,2.3504382866514737,0.10758416894991119,1.6067962464751766,0.9047113400441151
267,2.1055405728196526,0.1370938819449943,2.329158062952267,0.10791942598046483,1.608046079983839,0.9049041457362361
268,2.083252112072832,0.13751107336462914,2.3081694557974117,0.10825468301101848,1.6092731576310222,0.9050969514283571
269,2.0611242465236996,0.137928264784264,2.2874716604580323,0.10858994004157213,1.6104784752964647,0.905289757120478
270,2.0391581613499885,0.13834545620389888,2.267063807576674,0.10892519707212577,1.6116630349945804,0.905482562812599
271,2.0173550046343007,0.13876264762353374,2.246944964327819,0.10926045410267941,1.6128278440136097,0.90567536850472
272,1.9957158875823697,0.13917983904316858,2.227114135586829,0.10959571113323306,1.613973914055371,0.9058681741968408
273,1.9742418847480592,0.13959703046280342,2.2075702651066527,0.10993096816378671,1.615102260376815,0.9060609798889618
274,1.9529340342649295,0.14001422188243828,2.1883122367017056,0.11026622519434036,1.6162139009345855,0.9062537855810828
275,1.9317933380841594,0.14043141330207315,2.169338875438257,0.11060148222489401,1.617309855533841,0.9064465912732037
276,1.9108207622186295,0.140848604721708,2.1506489488307414,0.11093673925544764,1.6183911449825719,0.9066393969653247
277,1.89001723699296,0.14126579614134283,2.132241168043347,0.11127199628600129,1.6194587902526203,0.9068322026574457
278,1.8693836572993425,0.1416829875609777,2.1141141890962967,0.11160725331655494,1.6205138116486881,0.9070250083495666
279,1.8489208828589245,0.14210017898061256,2.0962666140762143,0.11194251034710859,1.6215572279865462,0.9072178140416876
280,1.8286297384885843,0.1425173704002474,2.078696992349976,0.11227776737766224,1.6225900557816835,0.9074106197338085
281,1.8085110143728875,0.14293456181988223,2.0614038217814525,0.11261302440821588,1.6236133084496562,0.9076034254259294
282,1.7885654663410424,0.1433517532395171,2.044385549950582,0.11294828143876952,1.6246279955193461,0.9077962311180504
283,1.7687938161486585,0.14376894465915196,2.0276405753741713,0.11328353846932317,1.6256351218603635,0.9079890368101714
284,1.7491967517641116,0.1441861360787868,2.011167248727887,0.11361879549987682,1.6266356869258238,0.9081818425022923
285,1.7297749276593302,0.14460332749842164,1.9949638740688505,0.11395405253043046,1.6276306840116859,0.9083746481944133
286,1.7105289651048197,0.1450205189180565,1.9790287100582948,0.11428930956098411,1.6286210995338695,0.9085674538865343
287,1.6914594524687359,0.14543771033769137,1.9633599711837573,0.11462456659153775,1.6296079123243234,0.9087602595786552
288,1.6725669455198147,0.1458549017573262,1.9479558289802374,0.1149598236220914,1.6305920929472237,0.9089530652707761
289,1.6538519677339731,0.14627209317696105,1.9328144132498337,0.11529508065264504,1.6315746030364529,0.9091458709628971
290,1.6353150106044174,0.14668928459659591,1.9179338132792956,0.11563033768319869,1.632556394655488,0.9093386766550181
291,1.6169565339550596,0.14710647601623078,1.9033120790550233,0.11596559471375234,1.633538409680837,0.909531482347139
292,1.5987769662570666,0.14752366743586562,1.8889472224749904,0.11630085174430599,1.6345215792100944,0.90972428803926
293,1.5807767049483643,0.14794085885550046,1.8748372185571018,0.11663610877485962,1.6355068229957015,0.909917093731381
294,1.5629561167559263,0.14835805027513532,1.8609800066435083,0.11697136580541327,1.6364950489054628,0.9101098994235018
295,1.5453155380206771,0.1487752416947702,1.8473734916004034,0.11730662283596692,1.6374871524108465,0.9103027051156228
296,1.5278552750248129,0.14919243311440503,1.8340155450128333,0.11764187986652057,1.6384840161040466,0.9104955108077438
297,1.5105756043214038,0.14960962453403986,1.8209040063740747,0.11797713689707422,1.6394865092447972,0.9106883164998647
298,1.4934767730660903,0.15002681595367473,1.8080366842691344,0.11831239392762785,1.6404954873378756,0.9108811221919857
299,1.476558999350712,0.1504440073733096,1.7954113575519213,0.1186476509581815,1.6415117917421833,0.9110739278841067
300,1.459822472538707,0.15086119879294443,1.7830257765156918,0.11898290798873515,1.6425362493123092,0.9112667335762276
301,1.443267353602113,0.1512783902125793,1.7708776640563377,0.1193181650192888,1.6435696720734008,0.9114595392683486
302,1.4268937754600333,0.15169558163221414,1.7589647168281048,0.11965342204984245,1.6446128569301421,0.9116523449604695
303,1.410701843318375,0.152112773051849,1.7472846063913716,0.1199886790803961,1.6456665854106398,0.9118451506525904
304,1.394691635010754,0.15252996447148384,1.7358349803520763,0.12032393611094973,1.6467316234459302,0.9120379563447114
305,1.3788632013403572,0.1529471558911187,1.7246134634924422,0.12065919314150338,1.6478087211857968,0.9122307620368324
306,1.3632165664226692,0.15336434731075355,1.7136176588926186,0.12099445017205702,1.6488986128515841,0.9124235677289533
307,1.3477517280288744,0.1537815387303884,1.7028451490429035,0.12132970720261067,1.6500020166266118,0.9126163734210743
308,1.33246865792982,0.15419873015002325,1.6922934969461787,0.12166496423316432,1.6511196345847483,0.9128091791131953
309,1.317367302240373,0.15461592156965812,1.681960247210252,0.12200022126371796,1.6522521526577092,0.9130019848053161
310,1.3024475817640613,0.15503311298929295,1.6718429271297632,0.1223354782942716,1.6534002406415673,0.9131947904974371
311,1.2877093923378258,0.15545030440892782,1.6619390477573657,0.12267073532482525,1.654564552242894,0.9133875961895581
312,1.2731526051767972,0.15586749582856266,1.6522461049638486,0.1230059923553789,1.6557457251649856,0.913580401881679
313,1.258777067218915,0.15628468724819752,1.6427615804869387,0.12334124938593255,1.6569443812345002,0.9137732075738
314,1.244582601469307,0.1567018786678324,1.6334829429684978,0.1236765064164862,1.6581611265688299,0.913966013265921
315,1.2305690073442745,0.15711907008746723,1.624407648979822,0.12401176344703983,1.6593965517844886,0.9141588189580419
316,1.216736061014765,0.1575362615071021,1.6155331440348157,0.12434702047759348,1.660651232246739,0.9143516246501628
317,1.2030835157492359,0.15795345292673693,1.6068568635907663,0.12468227750814713,1.661925728360616,0.9145444303422838
318,1.1896111022557527,0.1583706443463718,1.5983762340364958,0.1250175345387008,1.6632205859035112,0.9147372360344048
319,1.1763185290232476,0.15878783576600664,1.5900886736676552,0.12535279156925444,1.6645363363993786,0.9149300417265257
320,1.163205482661803,0.1592050271856415,1.5819915936489415,0.12568804859980806,1.6658734975346194,0.9151228474186467
321,1.150271628241856,0.15962221860527634,1.5740823989630317,0.1260233056303617,1.6672325736156075,0.9153156531107677
322,1.1375166096322236,0.1600394100249112,1.5663584893460387,0.12635856266091536,1.6686140560678346,0.9155084588028886
323,1.1249400498368485,0.16045660144454604,1.5588172602093047,0.126693819691469,1.6700184239765545,0.9157012644950095
324,1.1125415513301533,0.1608737928641809,1.5514561035473307,0.12702907672202265,1.671446144668765,0.9158940701871305
325,1.1003206963909236,0.16129098428381575,1.5442724088317155,0.1273643337525763,1.67289767433635,0.9160868758792514
326,1.0882770474346082,0.1617081757034506,1.5372635638909093,0.12769959078312992,1.6743734587001347,0.9162796815713724
327,1.0764101473439658,0.16212536712308545,1.5304269557756511,0.12803484781368357,1.6758739337145365,0.9164724872634934
328,1.064719519797948,0.16254255854272032,1.5237599716099541,0.12837010484423722,1.6773995263125183,0.9166652929556143
329,1.0532046695987576,0.16295974996235515,1.517259999427504,0.12870536187479087,1.6789506551904267,0.9168580986477353
330,1.0418650829969782,0.16337694138199002,1.5109244289933461,0.12904061890534452,1.680527731632289,0.9170509043398563
331,1.0307002280147104,0.16379413280162486,1.5047506526107735,0.12937587593589817,1.6821311603731204,0.9172437100319771
332,1.019709554766635,0.16421132422125972,1.4987360659132885,0.12971113296645181,1.6837613405006921,0.9174365157240981
333,1.0088924957789236,0.16462851564089456,1.4928780686415672,0.13004638999700546,1.6854186663952144,0.9176293214162191
334,0.9982484663059357,0.16504570706052943,1.4871740654053314,0.1303816470275591,1.6871035287063254,0.91782212710834
335,0.9877768646446311,0.16546289848016427,1.4816214664300744,0.13071690405811276,1.6888163153667486,0.918014932800461
336,0.9774770724466251,0.16588008989979913,1.4762176882885496,0.1310521610886664,1.6905574126418936,0.918207738492582
337,0.9673484550278407,0.16629728131943397,1.4709601546169893,0.13138741811922006,1.6923272062147137,0.9184005441847028
338,0.9573903616756811,0.16671447273906884,1.4658462968160013,0.1317226751497737,1.694126082305024,0.9185933498768238
339,0.9476021259536775,0.16713166415870367,1.4608735547360991,0.13205793218032735,1.6959544288224553,0.9187861555689448
340,0.9379830660035563,0.16754885557833854,1.4560393773478475,0.132393189210881,1.6978126365522286,0.9189789612610657
341,0.9285324848446762,0.16796604699797338,1.4513412233965859,0.13272844624143465,1.6997011003728386,0.9191717669531867
342,0.9192496706707775,0.16838323841760824,1.4467765620417379,0.1330637032719883,1.7016202205047193,0.9193645726453077
343,0.9101338971440112,0.1688004298372431,1.4423428734806885,0.13339896030254192,1.7035704037889403,0.9195573783374287
344,0.9011844236862006,0.16921762125687795,1.4380376495572196,0.13373421733309557,1.7055520649949474,0.9197501840295496
345,0.8924004957672884,0.16963481267651281,1.4338583943545546,0.13406947436364922,1.7075656281563056,0.9199429897216705
346,0.8837813451909465,0.17005200409614765,1.429802624772981,0.13440473139420286,1.7096115279333726,0.9201357954137914
347,0.8753261903772944,0.17046919551578252,1.4258678710921109,0.1347399884247565,1.7116902110018475,0.9203286011059124
348,0.8670342366427142,0.17088638693541736,1.4220516775178005,0.13507524545531013,1.7138021374660402,0.9205214067980334
349,0.8589046764767146,0.17130357835505222,1.418351602713766,0.13541050248586378,1.7159477822957143,0.9207142124901544
350,0.8509366898158326,0.17172076977468706,1.414765220317947,0.13574575951641743,1.718127636785349,0.9209070181822753
351,0.8431294443145325,0.17213796119432193,1.4112901194436682,0.13608101654697108,1.720342210034586,0.9210998238743963
352,0.835482095613097,0.17255515261395676,1.4079239051656656,0.13641627357752473,1.7225920304486373,0.9212926295665171
353,0.8279937876024681,0.17297234403359163,1.4046641989910336,0.13675153060807838,1.7248776472574234,0.9214854352586381
354,0.8206636526860499,0.17338953545322647,1.4015086393151748,0.13708678763863202,1.7271996320521337,0.9216782409507591
355,0.8134908120384222,0.17380672687286133,1.3984548818628246,0.13742204466918567,1.7295585803379234,0.9218710466428801
356,0.806474375860995,0.17422391829249617,1.395500600114249,0.13775730169973932,1.7319551131014408,0.922063852335001
357,0.7996134436345458,0.17464110971213104,1.3926434857166867,0.13809255873029297,1.7343898783918374,0.922256658027122
358,0.7929071043686711,0.17505830113176588,1.389881248881149,0.13842781576084662,1.7368635529138916,0.922449463719243
359,0.7863544368481254,0.17547549255140074,1.387211618764673,0.13876307279140027,1.7393768436319101,0.9226422694113638
360,0.7799545098760465,0.17589268397103558,1.384632343838134,0.13909832982195391,1.741930489383007,0.9228350751034848
361,0.7737063825140672,0.17630987539067045,1.3821411922397355,0.13943358685250756,1.7445252624983414,0.9230278807956058
362,0.7676091043193182,0.17672706681030528,1.3797359521142882,0.1397688438830612,1.7471619704309358,0.9232206864877267
363,0.7616617155783092,0.17714425822994015,1.3774144319384056,0.14010410091361486,1.7498414573886643,0.9234134921798477
364,0.7558632475377135,0.177561449649575,1.3751744608317427,0.1404393579441685,1.7525646059709072,0.9236062978719687
365,0.7502127226320419,0.17797864106920985,1.3730138888544061,0.14077461497472213,1.7553323388075444,0.9237991035640896
366,0.7447091547082293,0.1783958324888447,1.3709305872906727,0.14110987200527578,1.7581456201987518,0.9239919092562106
367,0.7393515492471315,0.17881302390847956,1.3689224489191714,0.14144512903582943,1.7610054577541945,0.9241847149483315
368,0.7341389035819554,0.1792302153281144,1.3669873882696433,0.14178038606638307,1.7639129040301593,0.9243775206404524
369,0.7290702071136245,0.17964740674774926,1.3651233418664563,0.14211564309693672,1.7668690581631634,0.9245703263325734
370,0.7241444415231051,0.18006459816738413,1.3633282684590178,0.14245090012749037,1.7698750674985875,0.9247631320246944
371,0.7193605809807014,0.18048178958701896,1.3616001492392278,0.142786157158044,1.7729321292128577,0.9249559377168153
372,0.7147175923523418,0.18089898100665383,1.3599369880461596,0.14312141418859764,1.776041491927758,0.9251487434089363
373,0.7102144354028795,0.18131617242628867,1.3583368115580985,0.1434566712191513,1.7792044573153751,0.9253415491010573
374,0.7058500629964195,0.18173336384592353,1.3567976694721322,0.14379192824970494,1.7824223816922424,0.9255343547931782
375,0.7016234212937069,0.18215055526555837,1.3553176346714422,0.14412718528025859,1.7856966776012433,0.9257271604852991
376,0.6975334499465878,0.18256774668519324,1.3538948033804752,0.14446244231081223,1.789028815379835,0.9259199661774201
377,0.6935790822895822,0.18298493810482808,1.352527295308171,0.14479769934136588,1.7924203247131094,0.926112771869541
378,0.6897592455285827,0.18340212952446294,1.3512132537794188,0.14513295637191953,1.795872796170345,0.926305577561662
379,0.686072860926718,0.18381932094409778,1.349950845854919,0.14546821340247318,1.79938788272356,0.926498383253783
380,0.6825188439874036,0.18423651236373265,1.348738262439641,0.14580347043302683,1.802967301246688,0.926691188945904
381,0.6790961046346157,0.18465370378336748,1.3475737183800476,0.14613872746358048,1.806612833993976,0.9268839946380248
382,0.6758035473904158,0.18507089520300235,1.3464554525502848,0.14647398449413412,1.8103263300562311,0.9270768003301458
383,0.6726400715497626,0.1854880866226372,1.3453817279275033,0.14680924152468777,1.814109706793486,0.9272696060222668
384,0.6696045713526418,0.18590527804227205,1.3443508316565356,0.14714449855524142,1.8179649512427971,0.9274624117143877
385,0.6666959361535522,0.1863224694619069,1.3433610751040652,0.14747975558579504,1.821894121499794,0.9276552174065087
386,0.6639130505883846,0.18673966088154176,1.3424107939025447,0.1478150126163487,1.8258993480726062,0.9278480230986297
387,0.6612547947387238,0.1871568523011766,1.3414983479839904,0.14815026964690234,1.8299828352069298,0.9280408287907506
388,0.6587200442936219,0.18757404372081146,1.3406221216038978,0.148485526677456,1.8341468621808945,0.9282336344828716
389,0.6563076707088721,0.1879912351404463,1.3397805233554436,0.14882078370800964,1.8383937845684126,0.9284264401749925
390,0.6540165413638275,0.18840842656008117,1.3389719861741758,0.14915604073856328,1.8427260354698083,0.9286192458671134
391,0.6518455197158074,0.188825617979716,1.3381949673334008,0.14949129776911693,1.8471461267084646,0.9288120515592344
392,0.6497934654521216,0.18924280939935087,1.3374479484304393,0.14982655479967058,1.8516566499921951,0.9290048572513554
393,0.6478592346397685,0.1896600008189857,1.336729435363976,0.15016181183022423,1.8562602780382298,0.9291976629434763
394,0.6460416798728362,0.19007719223862057,1.3360379583026736,0.15049706886077788,1.860959765660563,0.9293904686355973
395,0.6443396504176597,0.1904943836582554,1.33537207164528,0.15083232589133153,1.8657579508185065,0.9295832743277183
396,0.6427519923557672,0.19091157507789028,1.3347303539723847,0.15116758292188515,1.8706577556252872,0.9297760800198391
397,0.6412775487246689,0.19132876649752512,1.3341114079900689,0.1515028399524388,1.875662187315611,0.9299688857119601
398,0.6399151596565258,0.19174595791715998,1.3335138604656092,0.15183809698299244,1.880774339171027,0.9301616914040811
399,0.6386636625147437,0.19216314933679485,1.3329363621554517,0.1521733540135461,1.885997391402022,0.930354497096202
400,0.6375218920285423,0.19258034075642969,1.3323775877256505,0.15250861104409974,1.8913346119858285,0.930547302788323
401,0.6364886804255331,0.19299753217606455,1.3318362356649636,0.1528438680746534,1.8967893574588357,0.930740108480444
402,0.6355628575623689,0.1934147235956994,1.3313110281908023,0.15317912510520704,1.9023650736626243,0.9309329141725649
403,0.6347432510534903,0.19383191501533426,1.3308007111482347,0.15351438213576069,1.9080652964426412,0.9311257198646858
404,0.6340286863980299,0.1942491064349691,1.3303040539022353,0.15384963916631433,1.9138936522984968,0.9313185255568068
405,0.6334179871049141,0.19466629785460396,1.3298198492233677,0.15418489619686798,1.9198538589849607,0.9315113312489278
406,0.6329099748162077,0.1950834892742388,1.3293469131671074,0.15452015322742163,1.9259497260627323,0.9317041369410487
407,0.6325034694287485,0.19550068069387366,1.3288840849469843,0.15485541025797525,1.9321851553980838,0.9318969426331697
408,0.6321972892141187,0.1959178721135085,1.3284302268017392,0.1551906672885289,1.938564141610418,0.9320897483252906
409,0.6319902509369957,0.19633506353314337,1.3279842238566932,0.15552592431908255,1.9450907724670161,0.9322825540174116
410,0.6318811699719338,0.1967522549527782,1.3275449839794915,0.1558611813496362,1.9517692292240003,0.9324753597095325
411,0.6318688604186143,0.19716944637241307,1.3271114376304534,0.15619643838018984,1.9586037869127648,0.9326681654016535
412,0.6319521352156161,0.1975866377920479,1.3266825377076676,0.1565316954107435,1.9655988145710728,0.9328609710937744
413,0.6321298062527532,0.19800382921168277,1.3262572593870432,0.15686695244129714,1.9727587754180584,0.9330537767858954
414,0.632400684482013,0.1984210206313176,1.3258345999574952,0.1572022094718508,1.9800882269722895,0.9332465824780164
415,0.632763580027158,0.19883821205095248,1.3254135786514483,0.15753746650240444,1.9875918211123027,0.9334393881701373
416,0.6332173022920181,0.19925540347058732,1.3249932364708203,0.1578727235329581,1.9952743040788259,0.9336321938622583
417,0.633760660067529,0.19967259489022218,1.3245726360086878,0.15820798056351174,2.0031405164179343,0.9338249995543793
418,0.6343924616375569,0.20008978630985702,1.3241508612667945,0.15854323759406536,2.0111953928646122,0.9340178052465001
419,0.6351115148835517,0.2005069777294919,1.3237270174690787,0.158878494624619,2.0194439621660023,0.9342106109386211
420,0.6359166273880744,0.20092416914912672,1.323300230871393,0.15921375165517265,2.0278913468436315,0.9344034166307421
421,0.6368066065372393,0.2013413605687616,1.3228696485675895,0.1595490086857263,2.036542762894179,0.934596222322863
422,0.6377802596221154,0.20175855198839643,1.3224344382921296,0.15988426571627995,2.045403519428072,0.934789028014984
423,0.6388363939391256,0.2021757434080313,1.321993788219396,0.1602195227468336,2.0544790182453654,0.934981833707105
424,0.6399738168894895,0.20259293482766613,1.321546906759858,0.16055477977738725,2.0637747533483513,0.9351746393992258
425,0.6411913360777425,0.203010126247301,1.3210930223532635,0.1608900368079409,2.073296310390431,0.9353674450913468
426,0.6424877594093822,0.20342731766693584,1.3206313832590126,0.16122529383849454,2.0830493660606333,0.9355602507834678
427,0.6438618951876715,0.2038445090865707,1.3201612573438624,0.1615605508690482,2.093039687403329,0.9357530564755887
428,0.6453125522096428,0.20426170050620557,1.3196819318671322,0.16189580789960184,2.1032731310727244,0.9359458621677097
429,0.6468385398613403,0.2046788919258404,1.3191927132635506,0.16223106493015546,2.113755642521558,0.9361386678598307
430,0.6484386682123359,0.20509608334547527,1.3186929269238998,0.1625663219607091,2.1244932551236144,0.9363314735519516
431,0.650111748109559,0.2055132747651101,1.3181819169736022,0.16290157899126276,2.1354920892296807,0.9365242792440726
432,0.6518565912704724,0.20593046618474498,1.3176590460493998,0.1632368360218164,2.1467583511564263,0.9367170849361935
433,0.6536720103756338,0.2063476576043798,1.3171236950742577,0.16357209305237005,2.1582983321078646,0.9369098906283144
434,0.6555568191606712,0.20676484902401468,1.3165752630306535,0.1639073500829237,2.1701184070290673,0.9371026963204354
435,0.6575098325077151,0.20718204044364952,1.316013166732361,0.16424260711347735,2.1822250333916675,0.9372955020125564
436,0.6595298665363114,0.20759923186328438,1.3154368405949013,0.164577864144031,2.1946247499108664,0.9374883077046774
437,0.661615738693849,0.20801642328291922,1.3148457364047517,0.16491312117458465,2.2073241751935915,0.9376811133967983
438,0.6637662678455437,0.2084336147025541,1.314239323087479,0.1652483782051383,2.2203300063175706,0.9378739190889193
439,0.6659802743639892,0.20885080612218893,1.3136170864749117,0.16558363523569194,2.2336490173407775,0.9380667247810401
440,0.6682565802183255,0.2092679975418238,1.3129785290714646,0.16591889226624557,2.2472880577413044,0.9382595304731611
441,0.6705940090630383,0.20968518896145863,1.3123231698197648,0.16625414929679921,2.2612540507871084,0.9384523361652821
442,0.6729913863264255,0.2101023803810935,1.311650543865674,0.16658940632735286,2.2755539918354812,0.9386451418574031
443,0.6754475392987515,0.21051957180072833,1.31096020232284,0.1669246633579065,2.290194946562017,0.938837947549524
444,0.6779612972201253,0.2109367632203632,1.3102517120368933,0.16725992038846016,2.30518404911888,0.939030753241645
445,0.6805314913681135,0.21135395463999804,1.3095246553493871,0.1675951774190138,2.320528500221941,0.939223558933766
446,0.6831569551451245,0.2117711460596329,1.3087786298616089,0.16793043444956746,2.3362355651669104,0.9394163646258868
447,0.6858365241655799,0.21218833747926774,1.3080132481983593,0.1682656914801211,2.352312571774057,0.9396091703180078
448,0.6885690363428996,0.2126055288989026,1.307228137771806,0.16860094851067475,2.368766908261405,0.9398019760101288
449,0.6913533319763183,0.21302272031853745,1.30642294054552,0.1689362055412284,2.3856060210462244,0.9399947817022497
450,0.6941882538375563,0.2134399117381723,1.3055973127987848,0.16927146257178205,2.4028374124748084,0.9401875873943707
451,0.6970726472573604,0.21385710315780715,1.304750924891283,0.16960671960233567,2.420468638480241,0.9403803930864917
452,0.70000536021194,0.21427429457744201,1.303883461028253,0.16994197663288932,2.4385073061681193,0.9405731987786126
453,0.7029852434093077,0.21469148599707685,1.3029946190262112,0.17027723366344297,2.4569610713302503,0.9407660044707336
454,0.7060111503755446,0.21510867741671172,1.3020841100793183,0.17061249069399662,2.4758376358860805,0.9409588101628545
455,0.7090819375410089,0.21552586883634656,1.3011516585264922,0.17094774772455026,2.495144745251866,0.9411516158549754
456,0.7121964643264921,0.21594306025598142,1.3001970016193418,0.1712830047551039,2.5148901856376757,0.9413444215470964
457,0.7153535932293495,0.2163602516756163,1.299219889291005,0.17161826178565756,2.53508178127202,0.9415372272392174
458,0.7185521899096055,0.21677744309525113,1.298220083925977,0.1719535188162112,2.555727391554187,0.9417300329313383
459,0.7217911232760521,0.217194634514886,1.2971973601309916,0.17228877584676486,2.576834908134445,0.9419228386234593
460,0.7250692655723479,0.21761182593452083,1.2961515045070584,0.1726240328773185,2.5984122519219257,0.9421156443155803
461,0.72838549246313,0.2180290173541557,1.295082315422691,0.17295928990787215,2.6204673700203993,0.9423084500077011
462,0.7317386831201377,0.21844620877379053,1.2939896027884223,0.17329454693842578,2.6430082325921043,0.9425012556998221
463,0.7351277203083734,0.2188634001934254,1.2928731878326776,0.17362980396897942,2.6660428296495686,0.9426940613919431
464,0.7385514904722853,0.21928059161306024,1.2917329028790399,0.17396506099953307,2.689579167775648,0.942886867084064
465,0.7420088838219943,0.2196977830326951,1.2905685911250167,0.17430031803008672,2.7136252667721057,0.943079672776185
466,0.7454987944195633,0.22011497445232994,1.2893801064223205,0.17463557506064037,2.7381891562366363,0.943272478468306
467,0.7490201202653062,0.2205321658719648,1.288167313058759,0.17497083209119402,2.7632788720687764,0.943465284160427
468,0.7525717633841498,0.22094935729159965,1.2869300855417773,0.17530608912174767,2.788902452904894,0.9436580898525478
469,0.7561526299120461,0.2213665487112345,1.285668308383692,0.17564134615230131,2.8150679364826807,0.9438508955446688
470,0.7597616301824269,0.22178374013086935,1.2843818758886996,0.17597660318285496,2.841783355935015,0.9440437012367897
471,0.7633976788127173,0.22220093155050422,1.2830706919416803,0.1763118602134086,2.8690567360142465,0.9442365069289107
472,0.7670596947908885,0.22261812297013905,1.2817346697988643,0.17664711724396226,2.8968960892466153,0.9444293126210317
473,0.7707466015620619,0.22303531438977392,1.2803737318803896,0.1769823742745159,2.9253094120177683,0.9446221183131527
474,0.7744573271151485,0.22345250580940876,1.2789878095648104,0.17731763130506953,2.9543046805893662,0.9448149240052736
475,0.7781908040695356,0.22386969722904362,1.2775768429855883,0.17765288833562318,2.983889847047752,0.9450077296973945
476,0.7819459697617949,0.22428688864867846,1.276140780829605,0.17798814536617683,3.0140728351848165,0.9452005353895155
477,0.7857217663324265,0.22470408006831333,1.2746795801377355,0.17832340239673047,3.044861536311838,0.9453933410816364
478,0.7895171408126168,0.22512127148794817,1.2731932061075253,0.17865865942728412,3.0762638050070334,0.9455861467737574
479,0.7933310452110091,0.22553846290758303,1.2716816318979876,0.17899391645783777,3.10828745479724,0.9457789524658784
480,0.7971624366004774,0.22595565432721787,1.2701448384365688,0.17932917348839142,3.140940253774565,0.9459717581579993
481,0.8010102772048966,0.22637284574685274,1.268582814228305,0.17966443051894507,3.17422992014896,0.9461645638501203
482,0.8048735344858892,0.22679003716648757,1.2669955551671945,0.17999968754949872,3.20816411773721,0.9463573695422413
483,0.8087511812295496,0.22720722858612244,1.265383064349815,0.18033494458005236,3.242750451389367,0.9465501752343621
484,0.8126421956331265,0.2276244200057573,1.2637453518912212,0.180670201610606,3.277996462353745,0.9467429809264831
485,0.8165455613916512,0.22804161142539214,1.2620824347431168,0.18100545864115963,3.3139096235811203,0.9469357866186041
486,0.8204602677845002,0.228458802845027,1.260394336514358,0.18134071567171328,3.3504973349693157,0.947128592310725
487,0.8243853097618756,0.22887599426466185,1.2586810872937781,0.18167597270226693,3.387766918549498,0.947321398002846
488,0.8283196880311945,0.2292931856842967,1.2569427234753696,0.18201122973282058,3.4257256136149645,0.947514203694967
489,0.8322624091433567,0.22971037710393155,1.2551792875858285,0.18234648676337423,3.4643805717938223,0.9477070093870879
490,0.8362124855788959,0.23012756852356642,1.2533908281144837,0.18268174379392788,3.5037388520670554,0.9478998150792088
491,0.8401689358339757,0.23054475994320126,1.2515773993456196,0.18301700082448152,3.5438074157329456,0.9480926207713298
492,0.8441307845062267,0.23096195136283612,1.249739061193206,0.18335225785503517,3.584593121319473,0.9482854264634508
493,0.8480970623804002,0.23137914278247096,1.247875879038046,0.18368751488558882,3.626102719446258,0.9484782321555717
494,0.852066806513821,0.23179633420210582,1.2459879235673446,0.18402277191614247,3.668342847637671,0.9486710378476927
495,0.8560390603216196,0.23221352562174066,1.244075270616718,0.18435802894669612,3.71132002508812,0.9488638435398136
496,0.8600128736617202,0.23263071704137553,1.2421380010146381,0.18469328597724974,3.755040647382326,0.9490566492319346
497,0.8639873029195697,0.23304790846101037,1.2401762004293206,0.1850285430078034,3.799510981171236,0.9492494549240555
498,0.8679614110925797,0.23346509988064523,1.2381899592180667,0.18536380003835704,3.844737158806382,0.9494422606161765
499,0.8719342678742616,0.23388229130028007,1.236179372279047,0.18569905706891068,3.8907251729338013,0.9496350663082974
500,0.8759049497380365,0.23429948271991494,1.2341445389055454,0.18603431409946433,3.9374808710503286,0.9498278720004184
501,0.8798725400206873,0.23471667413954977,1.2320855626426526,0.18636957113001798,3.985009950023683,0.9500206776925393
502,0.8838361290054397,0.23513386555918464,1.2300025511464046,0.18670482816057163,4.03331795057899,0.9502134833846603
503,0.8877948140046401,0.23555105697881948,1.2278956160453844,0.18704008519112528,4.08241025175368,0.9504062890767813
504,0.8917476994420102,0.23596824839845434,1.2257648728047505,0.18737534222167893,4.132292065323572,0.9505990947689023
505,0.8956938969344483,0.23638543981808918,1.223610440592725,0.18771059925223257,4.182968430201878,0.9507919004610231
506,0.8996325253733638,0.23680263123772405,1.2214324421495086,0.18804585628278622,4.234444206814487,0.9509847061531441
507,0.9035627110054995,0.2372198226573589,1.2192310036586256,0.18838111331333984,4.286724071453408,0.9511775118452651
508,0.9074835875132363,0.23763701407699375,1.2170062546206986,0.1887163703438935,4.339812510611395,0.951370317537386
509,0.9113942960943395,0.2380542054966286,1.2147583277296339,0.18905162737444714,4.393713815300777,0.951563123229507
510,0.9152939855411246,0.23847139691626346,1.2124873587512155,0.1893868844050008,4.448432075358838,0.951755928921628
511,0.9191818123190152,0.2388885883358983,1.2101934864040942,0.18972214143555444,4.5039711737430075,0.9519487346137488
512,0.92305694064447,0.23930577975553316,1.2078768522431698,0.19005739846610809,4.560334780819151,0.9521415403058698
513,0.9269185425622414,0.23972297117516803,1.2055376005453404,0.19039265549666173,4.617526348645586,0.9523343459979908
514,0.9307657980219475,0.24014016259480286,1.2031758781976254,0.19072791252721538,4.675549105256311,0.9525271516901117
515,0.9345978949539226,0.24055735401443773,1.2007918345876296,0.19106316955776903,4.734406048947091,0.9527199573822327
516,0.9384140293443235,0.24097454543407257,1.198385621496355,0.19139842658832268,4.794099942567175,0.9529127630743537
517,0.9422134053094573,0.24139173685370743,1.1959573929933294,0.19173368361887633,4.854633307820535,0.9531055687664746
518,0.9459952351693068,0.24180892827334227,1.1935073053340515,0.19206894064942995,4.916008419580406,0.9532983744585956
519,0.9497587395202249,0.24222611969297714,1.191035516859721,0.1924041976799836,4.9782273002203015,0.9534911801507165
520,0.9535031473067629,0.24264331111261198,1.188542187899261,0.19273945471053724,5.04129171396549,0.9536839858428374
521,0.9572276958926118,0.24306050253224684,1.1860274806735907,0.1930747117410909,5.105203161269214,0.9538767915349584
522,0.9609316311306235,0.24347769395188168,1.1834915592021495,0.19340996877164454,5.169962873216653,0.9540695972270794
523,0.9646142074318831,0.24389488537151655,1.1809345892116538,0.1937452258021982,5.235571805961776,0.9542624029192004
524,0.968274687833803,0.24431207679115138,1.1783567380470523,0.19408048283275184,5.3020306352000315,0.9544552086113213
525,0.9719123440672115,0.24472926821078625,1.1757581745846912,0.1944157398633055,5.369339750682203,0.9546480143034423
526,0.9755264566224076,0.2451464596304211,1.1731390691476389,0.19475099689385914,5.437499250772704,0.9548408199955631
527,0.9791163148141471,0.24556365105005595,1.1704995934231748,0.19508625392441278,5.506508937057361,0.9550336256876841
528,0.9826812168455401,0.2459808424696908,1.167839920382408,0.19542151095496643,5.576368309004529,0.9552264313798051
529,0.9862204698708247,0.24639803388932566,1.1651602242020223,0.19575676798552005,5.647076558684805,0.9554192370719261
530,0.9897333900569885,0.2468152253089605,1.1624606801881021,0.1960920250160737,5.718632565552818,0.955612042764047
531,0.993219302644216,0.24723241672859536,1.1597414647020534,0.19642728204662735,5.791034891296909,0.955804848456168
532,0.9966775420051236,0.2476496081482302,1.1570027550885618,0.196762539077181,5.864281774760425,0.9559976541482889
533,1.0001074517027624,0.24806679956786507,1.1542447296055987,0.19709779610773465,5.93837112693996,0.9561904598404098
534,1.003508384547356,0.2484839909874999,1.1514675673564325,0.1974330531382883,6.0133005260649774,0.9563832655325308
535,1.0068797026517506,0.24890118240713477,1.1486714482236402,0.19776831016884194,6.0890672127643235,0.9565760712246518
536,1.0102207774855425,0.2493183738267696,1.1458565528050788,0.1981035671993956,6.165668085323482,0.9567688769167727
537,1.013530989927861,0.24973556524640447,1.1430230623518187,0.19843882422994924,6.243099695038863,0.9569616826088937
538,1.016809730318782,0.2501527566660393,1.1401711587079915,0.1987740812605029,6.3213582416729786,0.9571544883010147
539,1.0200563985093405,0.2505699480856742,1.1373010242525512,0.19910933829105654,6.400439569016122,0.9573472939931356
540,1.0232704039101181,0.25098713950530904,1.1344128418429176,0.19944459532161016,6.480339160559925,0.9575400996852566
541,1.0264511655383755,0.25140433092494385,1.1315067947604738,0.1997798523521638,6.561052135287228,0.9577329053773775
542,1.0295981120637192,0.2518215223445788,1.128583066657911,0.20011510938271745,6.642573243583758,0.9579257110694984
543,1.0327106818522502,0.2522387137642136,1.1256418415083798,0.2004503664132711,6.724896863277247,0.9581185167616194
544,1.0357883230092038,0.25265590518384845,1.1226833035564427,0.20078562344382475,6.808016995808379,0.9583113224537404
545,1.0388304934200263,0.2530730966034833,1.11970763727079,0.2011208804743784,6.891927262539126,0.9585041281458613
546,1.041836660789877,0.2534902880231181,1.116715027298706,0.20145613750493205,6.976620901204286,0.9586969338379823
547,1.0448063026815433,0.253907479442753,1.1137056584222627,0.2017913945354857,7.062090762510195,0.9588897395301033
548,1.0477389065517229,0.25432467086238786,1.1106797155162098,0.20212665156603934,7.148329306887298,0.9590825452222241
549,1.0506339697856624,0.25474186228202267,1.1076373835075473,0.202461908596593,7.235328601400575,0.9592753509143451
550,1.0534909997301467,0.2551590537016576,1.1045788473367548,0.20279716562714664,7.323080316823608,0.9594681566064661
551,1.0563095137247762,0.2555762451212924,1.1015042919206535,0.20313242265770026,7.4115757248817955,0.959660962298587
552,1.0590890391315604,0.25599343654092727,1.098413902116874,0.2034676796882539,7.500805695669126,0.959853767990708
553,1.0618291133627655,0.25641062796056213,1.0953078626899222,0.20380293671880756,7.590760695243995,0.960046573682829
554,1.0645292839070262,0.25682781938019694,1.0921863582788007,0.2041381937493612,7.681430783409769,0.96023937937495
555,1.0671891083536866,0.2572450107998318,1.089049573366175,0.20447345077991486,7.772805611683778,0.9604321850670708
556,1.0698081544153508,0.2576622022194667,1.0858976922490635,0.2048087078104685,7.8648744214614394,0.9606249907591918
557,1.072385999948641,0.2580793936391015,1.0827308990110183,0.20514396484102215,7.957626042378978,0.9608177964513127
558,1.0749222329731278,0.2584965850587364,1.0795493774957823,0.2054792218715758,8.05104889088063,0.9610106021434337
559,1.0774164516884202,0.2589137764783712,1.0763533112824009,0.20581447890212945,8.145130968994511,0.9612034078355547
560,1.0798682644894164,0.2593309678980061,1.073142883661759,0.2061497359326831,8.23985986332274,0.9613962135276757
561,1.082277289979671,0.25974815931764095,1.0699182776145275,0.20648499296323675,8.335222744249254,0.9615890192197966
562,1.0846431569828892,0.26016535073727576,1.0666796757904917,0.2068202499937904,8.431206365371336,0.9617818249119175
563,1.0869655045525248,0.2605825421569106,1.063427260489246,0.20715550702434402,8.527797063158143,0.9619746306040385
564,1.0892439819794575,0.2609997335765455,1.0601612136422234,0.20749076405489766,8.624980756841108,0.9621674362961594
565,1.091478248797767,0.2614169249961803,1.0568817167960507,0.2078260210854513,8.72274294854096,0.9623602419882804
566,1.0936679747885583,0.2618341164158152,1.0535889510971912,0.20816127811600496,8.821068723634669,0.9625530476804014
567,1.095812839981846,0.26225130783545003,1.0502830972778696,0.2084965351465586,8.919942751366671,0.9627458533725223
568,1.0979125346564906,0.2626684992550849,1.0469643356432408,0.20883179217711226,9.019349285708984,0.9629386590646433
569,1.0999667593381643,0.26308569067471976,1.0436328460598023,0.2091670492076659,9.119272166472857,0.9631314647567643
570,1.1019752247953456,0.2635028820943546,1.0402888079450026,0.20950230623821955,9.219694820676175,0.9633242704488851
571,1.1039376520333355,0.2639200735139895,1.0369324002580478,0.2098375632687732,9.320600264170569,0.9635170761410061
572,1.1058537722862887,0.2643372649336243,1.0335638014918667,0.21017282029932685,9.421971103530598,0.9637098818331271
573,1.1077233270072475,0.26475445635325917,1.0301831896662308,0.2105080773298805,9.523789538208632,0.963902687525248
574,1.1095460678561784,0.26517164777289404,1.0267907423219882,0.21084333436043412,9.626037362959066,0.964095493217369
575,1.1113217566860076,0.26558883919252885,1.0233866365164106,0.21117859139098777,9.728695970533229,0.96428829890949
576,1.1130501655266511,0.2660060306121637,1.019971048819616,0.21151384842154142,9.831746354649358,0.9644811046016109
577,1.1147310765670277,0.2664232220317986,1.0165441553120569,0.21184910545209507,9.935169113238672,0.9646739102937318
578,1.1163642821350734,0.2668404134514334,1.0131061315830492,0.21218436248264871,10.038944451970373,0.9648667159858528
579,1.117949584675733,0.2672576048710683,1.009657152730318,0.21251961951320236,10.143052188058142,0.9650595216779737
580,1.1194867967269437,0.2676747962907031,1.006197393360551,0.212854876543756,10.247471754349009,0.9652523273700947
581,1.1209757408936043,0.268091987710338,1.002727027590923,0.21319013357430966,10.352182203696625,0.9654451330622157
582,1.122416249819539,0.26850917912997285,0.9992462290515881,0.2135253906048633,10.457162213621093,0.9656379387543366
583,1.1238081661574464,0.26892637054960766,0.9957551708891037,0.21386064763541696,10.562390091255242,0.9658307444464576
584,1.1251513425368487,0.26934356196924253,0.9922540257707818,0.2141959046659706,10.667843778579119,0.9660235501385785
585,1.1264456415300381,0.2697607533888774,0.9887429658899334,0.21453116169652423,10.773500857943757,0.9662163558306995
586,1.127690935616028,0.2701779448085122,0.9852221629719944,0.21486641872707787,10.87933855788348,0.9664091615228204
587,1.1288871071425126,0.2705951362281471,0.9816917882815138,0.21520167575763152,10.985333759218603,0.9666019672149414
588,1.130034048285846,0.27101232764778194,0.978152012629979,0.21553693278818517,11.091463001447009,0.9667947729070623
589,1.1311316610090454,0.2714295190674168,0.9746030063844644,0.21587218981873882,11.197702489425476,0.9669875785991833
590,1.132179857017825,0.27184671048705167,0.9710449394770785,0.21620744684929247,11.304028100339393,0.9671803842913043
591,1.1331785577146745,0.2722639019066865,0.967477981415195,0.21654270387984612,11.410415390961164,0.9673731899834253
592,1.1341276941509877,0.27268109332632134,0.9639023012924464,0.21687796091039976,11.516839605194752,0.9675659956755461
593,1.1350272069772593,0.2730982847459562,0.9603180678004578,0.2172132179409534,11.62327568190675,0.9677588013676671
594,1.135877046391353,0.273515476165591,0.9567254492413102,0.21754847497150706,11.729698263041007,0.9679516070597881
595,1.13667717208486,0.27393266758522594,0.9531246135407014,0.2178837320020607,11.836081702015521,0.968144412751909
596,1.1374275531875588,0.27434985900486075,0.9495157282618018,0.21821898903261433,11.942400072399998,0.96833721844403
597,1.1381281682099973,0.2747670504244956,0.9458989606197679,0.21855424606316798,12.048627176870573,0.968530024136151
598,1.1387790049841955,0.2751842418441305,0.9422744774969104,0.21888950309372163,12.15473655643963,0.9687228298282718
599,1.1393800606025106,0.2756014332637653,0.9386424454584883,0.21922476012427528,12.260701499958241,0.9689156355203928
600,1.1399313413546606,0.27601862468340016,0.9350030307691142,0.21956001715482892,12.366495053886533,0.9691084412125138
601,1.1404328626629314,0.276435816103035,0.93135639940975,0.21989527418538257,12.47209003233027,0.9693012469046347
602,1.1408846490155888,0.2768530075226699,0.9277027170952765,0.22023053121593622,12.577459027338229,0.9694940525967557
603,1.1412867338985135,0.27727019894230476,0.924042149292616,0.22056578824648987,12.682574419456955,0.9696868582888767
604,1.1416391597250768,0.27768739036193957,0.9203748612393909,0.22090104527704352,12.787408388538978,0.9698796639809976
605,1.1419419777642834,0.27810458178157443,0.9167010179630978,0.22123630230759717,12.891932924798779,0.9700724696731186
606,1.1421952480671966,0.2785217732012093,0.9130207843007804,0.22157155933815081,12.996119840111994,0.9702652753652395
607,1.1423990393916774,0.27893896462084417,0.9093343249191828,0.22190681636870443,13.099940779553277,0.9704580810573604
608,1.1425534291254524,0.279356156040479,0.905641804335358,0.22224207339925808,13.203367233166059,0.9706508867494814
609,1.1426585032075418,0.27977334746011384,0.9019433869377278,0.22257733042981173,13.306370547959029,0.9708436924416024
610,1.1427143560480706,0.2801905388797487,0.8982392370075571,0.22291258746036538,13.408921940123808,0.9710364981337233
611,1.1427210904464815,0.2806077302993836,0.8945295187408386,0.22324784449091903,13.510992507466181,0.9712293038258443
612,1.1426788175081952,0.2810249217190184,0.8908143962705615,0.22358310152147268,13.612553242045099,0.9714221095179653
613,1.1425876565597242,0.28144211313865325,0.887094033689349,0.22391835855202633,13.71357504301278,0.9716149152100861
614,1.142447735062278,0.2818593045582881,0.8833685950724444,0.22425361558257997,13.814028729647776,0.9718077209022071
615,1.1422591885238929,0.282276495977923,0.8796382445010269,0.22458887261313362,13.913885054574223,0.9720005265943281
616,1.1420221604101073,0.2826936873975578,0.8759031460858414,0.22492412964368727,14.01311471715993,0.9721933322864491
617,1.1417368020532195,0.28311087881719266,0.8721634639911184,0.22525938667424092,14.111688377084068,0.97238613797857
618,1.1414032725601493,0.2835280702368275,0.8684193624587742,0.22559464370479454,14.209576668067978,0.972578943670691
619,1.141021738718953,0.2839452616564624,0.8646710058328567,0.2259299007353482,14.306750211759129,0.9727717493628119
620,1.1405923749039992,0.2843624530760972,0.8609185585842424,0.22626515776590184,14.403179631760503,0.9729645550549328
621,1.1401153629798635,0.28477964449573206,0.8571621853355379,0.22660041479645548,14.498835567795886,0.9731573607470538
622,1.139590892203954,0.28519683591536693,0.8534020508861931,0.22693567182700913,14.593688690002896,0.9733501664391748
623,1.1390191591279173,0.2856140273350018,0.8496383202377833,0.22727092885756278,14.687709713342835,0.9735429721312957
624,1.1384003674978507,0.2860312187546366,0.8458711586194668,0.22760618588811643,14.78086941211972,0.9737357778234167
625,1.1377347281533559,0.2864484101742715,0.8421007315135737,0.22794144291867008,14.873138634596799,0.9739285835155377
626,1.137022458925477,0.28686560159390634,0.8383272046813262,0.22827669994922373,14.964488317702406,0.9741213892076586
627,1.1362637845335488,0.2872827930135412,0.8345507441886622,0.22861195697977738,15.054889501813618,0.9743141948997796
628,1.135458936480999,0.28769998443317607,0.8307715164321446,0.22894721401033102,15.144313345607987,0.9745070005919005
629,1.1346081529501435,0.2881171758528109,0.8269896881649399,0.22928247104088464,15.232731140973264,0.9746998062840214
630,1.1337116786959964,0.28853436727244575,0.8232054265228411,0.2296177280714383,15.320114327963669,0.9748926119761424
631,1.1327697649391582,0.2889515586920806,0.8194188990503256,0.22995298510199194,15.406434509792197,0.9750854176682634
632,1.131782669257797,0.2893687501117155,0.81563027372662,0.2302882421325456,15.491663467848682,0.9752782233603843
633,1.1307506554787756,0.2897859415313503,0.8118397189917529,0.23062349916309924,15.575773176731563,0.9754710290525053
634,1.129673993567954,0.29020313295098515,0.8080474037725865,0.2309587561936529,15.658735819282601,0.9756638347446263
635,1.1285529595197183,0.29062032437062,0.8042534975087928,0.23129401322420653,15.740523801613758,0.9758566404367471
636,1.1273878352457634,0.2910375157902549,0.8004581701787686,0.23162927025476018,15.821109768114022,0.9760494461288681
637,1.1261789084631766,0.2914547072098897,0.7966615923254614,0.23196452728531383,15.900466616424977,0.9762422518209891
638,1.1249264725818628,0.29187189862952456,0.7928639350820904,0.23229978431586748,15.978567512374196,0.97643505751311
639,1.123630826591348,0.29228909004915943,0.7890653701977406,0.23263504134642113,16.055385904853924,0.976627863205231
640,1.1222922749470026,0.2927062814687943,0.7852660700628166,0.23297029837697475,16.130895540633738,0.976820668897352
641,1.1209111274557286,0.2931234728884291,0.781466207734326,0.2333055554075284,16.20507047909601,0.9770134745894729
642,1.119487699161151,0.29354066430806397,0.777665956960985,0.23364081243808205,16.277885106881556,0.9772062802815938
643,1.1180223102283513,0.29395785572769884,0.7738654922081168,0.2339760694686357,16.349314152434165,0.9773990859737148
644,1.1165152858281866,0.2943750471473337,0.7700649886823281,0.23431132649918934,16.41933270043264,0.9775918916658357
645,1.1149669560212399,0.2947922385669685,0.7662646223559432,0.234646583529743,16.487916206097786,0.9777846973579567
646,1.1133776556414328,0.2952094299866034,0.7624645699911768,0.23498184056029664,16.55504050936304,0.9779775030500777
647,1.1117477241793576,0.29562662140623824,0.7586650091640222,0.2353170975908503,16.620681848897533,0.9781703087421987
648,1.1100775056653567,0.2960438128258731,0.7548661182878408,0.23565235462140394,16.68481687596877,0.9783631144343196
649,1.1083673485523962,0.2964610042455079,0.7510680766366268,0.23598761165195759,16.74742266813473,0.9785559201264405
650,1.1066176055987778,0.2968781956651428,0.7472710643679357,0.23632286868251123,16.8084767427524,0.9787487258185614
651,1.104828633750729,0.29729538708477765,0.7434752625454468,0.23665812571306488,16.86795707029299,0.9789415315106824
652,1.1030007940249134,0.2977125785044125,0.7396808531611474,0.2369933827436185,16.925842087450587,0.9791343372028034
653,1.1011344513908976,0.2981297699240473,0.7358880191571162,0.23732863977417215,16.982110710034704,0.9793271428949244
654,1.0992299746536278,0.2985469613436822,0.7320969444468889,0.2376638968047258,17.036742345634732,0.9795199485870453
655,1.0972877363359483,0.29896415276331706,0.7283078139363792,0.23799915383527945,17.08971690604539,0.9797127542791663
656,1.095308112561203,0.2993813441829519,0.7245208135443453,0.2383344108658331,17.141014819442358,0.9799055599712871
657,1.093291482935967,0.2997985356025868,0.7207361302223717,0.23866966789638674,17.190617042298022,0.9800983656634081
658,1.0912382304329438,0.3002157270222216,0.7169539519743595,0.2390049249269404,17.238505071025564,0.9802911713555291
659,1.0891487412740712,0.30063291844185647,0.7131744678754909,0.23934018195749404,17.28466095334244,0.9804839770476501
660,1.0870234048138792,0.30105010986149133,0.7093978680906594,0.2396754389880477,17.329067299342352,0.980676782739771
661,1.0848626134231287,0.3014673012811262,0.7056243438923431,0.24001069601860134,17.371707292265825,0.980869588431892
662,1.0826667623727861,0.301884492700761,0.7018540876778984,0.240345953049155,17.41256469895987,0.981062394124013
663,1.0804362497183657,0.3023016841203959,0.6980872929862593,0.2406812100797086,17.45162388001746,0.9812551998161338
664,1.0781714761846712,0.30271887554003074,0.6943241545140199,0.24101646711026226,17.488869799587057,0.9814480055082548
665,1.0758728450509976,0.3031360669596656,0.6905648681308831,0.2413517241408159,17.52428803484359,0.9816408112003758
666,1.0735407620368023,0.3035532583793004,0.6868096308944537,0.24168698117136955,17.557864785112283,0.9818336168924967
667,1.0711756351879091,0.3039704497989353,0.6830586410643598,0.2420222382019232,17.589586880636535,0.9820264225846177
668,1.0687778747632695,0.30438764121857015,0.67931209811568,0.24235749523247685,17.619441790981792,0.9822192282767387
669,1.0663478931223185,0.304804832638205,0.6755702027516621,0.2426927522630305,17.647417633068027,0.9824120339688596
670,1.0638861046129702,0.3052220240578398,0.67183315691571,0.24302800929358415,17.67350317882241,0.9826048396609806
671,1.0613929254602745,0.3056392154774747,0.6681011638026235,0.2433632663241378,17.69768786244577,0.9827976453531015
672,1.0588687736557898,0.30605640689710956,0.6643744278690702,0.24369852335469144,17.71996178728536,0.9829904510452225
673,1.0563140688476873,0.3064735983167444,0.6606531548432747,0.2440337803852451,17.74031573230766,0.9831832567373434
674,1.053729232231638,0.30689078973637923,0.6569375517338991,0.2443690374157987,17.758741158164867,0.9833760624294644
675,1.0511146864425016,0.3073079811560141,0.6532278268381098,0.24470429444635236,17.775230212848996,0.9835688681215853
676,1.048470855446863,0.30772517257564896,0.649524189748799,0.245039551476906,17.789775736928526,0.9837616738137063
677,1.0457981644364418,0.30814236399528383,0.6458268513609512,0.24537480850745966,17.802371268361753,0.9839544795058273
678,1.0430970397224124,0.30855955541491864,0.6421360238771393,0.2457100655380133,17.813011046882703,0.9841472851979483
679,1.0403679086306516,0.3089767468345535,0.6384519208121201,0.24604532256856695,17.821690017954666,0.9843400908900691
680,1.0376111993979737,0.30939393825418837,0.6347747569965337,0.2463805795991206,17.828403836287578,0.9845328965821901
681,1.0348273410693458,0.30981112967382324,0.6311047485796674,0.24671583662967425,17.83314886891546,0.984725702274311
682,1.032016763396148,0.31022832109345805,0.6274421130312822,0.2470510936602279,17.83592219783069,0.984918507966432
683,1.0291798967354742,0.3106455125130929,0.6237870691424803,0.24738635069078155,17.836721622172284,0.985111313658553
684,1.0263171719505366,0.3110627039327278,0.6201398370256009,0.2477216077213352,17.835545659965526,0.985304119350674
685,1.0234290203121634,0.31147989535236265,0.6165006381131218,0.24805686475188882,17.83239354941116,0.9854969250427948
686,1.0205158734014506,0.3118970867719975,0.6128696951555583,0.24839212178244247,17.827265249722185,0.9856897307349158
687,1.0175781630135654,0.3123142781916323,0.6092472322183425,0.2487273788129961,17.820161441507267,0.9858825364270367
688,1.0146163210627446,0.3127314696112672,0.6056334746776633,0.24906263584354976,17.811083526699665,0.9860753421191577
689,1.0116307794885062,0.31314866103090205,0.602028649215261,0.2493978928741034,17.80003362803162,0.9862681478112787
690,1.0086219701630896,0.3135658524505369,0.598432983812152,0.24973314990465706,17.787014588053754,0.9864609535033997
691,1.005590324800161,0.31398304387017173,0.5948467077412828,0.2500684069352107,17.7720299677002,0.9866537591955206
692,1.0025362748647895,0.3144002352898066,0.5912700515590829,0.25040366396576436,17.755084044400277,0.9868465648876416
693,0.9994602514847333,0.31481742670944146,0.5877032470959209,0.250738920996318,17.73618180973781,0.9870393705797625
694,0.9963626853630305,0.3152346181290763,0.5841465274454372,0.25107417802687165,17.71532896665984,0.9872321762718834
695,0.9932440066919417,0.31565180954871114,0.5806001269527489,0.2514094350574253,17.692531926236807,0.9874249819640044
696,0.990104645068235,0.316069000968346,0.577064281201512,0.2517446920879789,17.6677978039768,0.9876177876561254
697,0.9869450294098527,0.31648619238798087,0.5735392269998257,0.2520799491185326,17.64113441569639,0.9878105933482464
698,0.9837655878739634,0.31690338380761574,0.5700252023649813,0.2524152061490862,17.612550272952017,0.9880033990403673
699,0.9805667477764117,0.31732057522725055,0.566522446507019,0.2527504631796399,17.582054578034903,0.9881962047324883
700,0.9773489355125933,0.3177377666468854,0.5630311998111162,0.2530857202101935,17.549657218534257,0.9883890104246091
701,0.9741125764797548,0.3181549580665203,0.5595517038187614,0.2534209772407472,17.515368761472693,0.9885818161167301
702,0.9708580950007397,0.31857214948615514,0.5560842012077386,0.2537562342713008,17.479200447019483,0.9887746218088511
703,0.9675859142491862,0.31898934090578995,0.552628935770882,0.2540914913018545,17.441164181786167,0.9889674275009721
704,0.9642964561761861,0.3194065323254248,0.5491861523936193,0.2544267483324081,17.40127253171069,0.989160233193093
705,0.9609901414384278,0.3198237237450597,0.5457560970302727,0.2547620053629618,17.359538714535997,0.989353038885214
706,0.9576673893278085,0.32024091516469455,0.5423390166791319,0.2550972623935154,17.315976591889612,0.9895458445773349
707,0.9543286177025472,0.32065810658432936,0.5389351593562681,0.255432519424069,17.27060066097047,0.9897386502694558
708,0.9509742429197846,0.3210752980039642,0.5355447740681076,0.2557677764546227,17.223426045851102,0.9899314559615768
709,0.947604679769692,0.3214924894235991,0.5321681107827395,0.2561030334851763,17.174468488401647,0.9901242616536978
710,0.944220341411085,0.32190968084323396,0.5288054203999604,0.25643829051572997,17.12374433884397,0.9903170673458187
711,0.9408216393085449,0.32232687226286877,0.525456954720053,0.2567735475462836,17.071270545944273,0.9905098730379397
712,0.9374089831710534,0.32274406368250363,0.5221229664112881,0.25710880457683727,17.017064646852287,0.9907026787300606
713,0.9339827808921469,0.3231612551021385,0.5188037089761522,0.2574440616073909,16.961144756595566,0.9908954844221816
714,0.9305434384915824,0.32357844652177337,0.5154994367162954,0.25777931863794457,16.903529557239125,0.9910882901143026
715,0.9270913600585183,0.32399563794140823,0.5122104046961944,0.2581145756684982,16.844238286718287,0.9912810958064235
716,0.9236269476962131,0.32441282936104304,0.5089368687055343,0.25844983269905186,16.78329072735529,0.9914739014985444
717,0.9201506014682356,0.3248300207806779,0.505679085220303,0.2587850897296055,16.720707194069544,0.9916667071906654
718,0.9166627193461862,0.3252472122003128,0.5024373113625987,0.25912034676015916,16.656508522291595,0.9918595128827863
719,0.913163697158921,0.32566440361994764,0.4992118048591557,0.25945560379071275,16.590716055590573,0.9920523185749073
720,0.9096539285432841,0.32608159503958245,0.4960028239985754,0.25979086082126646,16.523351633027364,0.9922451242670283
721,0.9061338048963287,0.3264987864592173,0.4928106275872871,0.26012611785182005,16.45443757624256,0.9924379299591493
722,0.9026037153290355,0.3269159778788522,0.48963547490420917,0.26046137488237375,16.38399667629134,0.9926307356512701
723,0.8990640466215092,0.32733316929848705,0.48647762565414865,0.26079663191292735,16.31205218023648,0.9928235413433911
724,0.8955151831796496,0.32775036071812186,0.4833373399199059,0.26113188894348105,16.238627777510874,0.9930163470355121
725,0.8919575069932919,0.3281675521377567,0.480214878113126,0.26146714597403464,16.163747586060662,0.993209152727633
726,0.8883913975957984,0.3285847435573916,0.47711050092386326,0.26180240300458835,16.087436138281728,0.993401958419754
727,0.8848172320251,0.32900193497702646,0.4740244692689017,0.26213766003514194,16.009718366760936,0.993594764111875
728,0.8812353847861698,0.32941912639666127,0.47095704423880086,0.26247291706569564,15.930619589834073,0.993787569803996
729,0.8776462278149141,0.32983631781629613,0.4679084870437103,0.26280817409624924,15.850165496972915,0.9939803754961168
730,0.8740501304434823,0.330253509235931,0.46487905895792614,0.2631434311268029,15.768382134013812,0.9941731811882378
731,0.870447459366963,0.33067070065556586,0.461869021263225,0.26347868815735653,15.685295888240148,0.9943659868803587
732,0.8668385786114643,0.3310878920752007,0.45887863519096567,0.2638139451879102,15.600933473330372,0.9945587925724797
733,0.8632238495035559,0.33150508349483554,0.45590816186298194,0.26414920221846383,15.515321914185844,0.9947515982646007
734,0.8596036306410703,0.3319222749144704,0.4529578622312645,0.2644844592490175,15.428488531649133,0.9949444039567217
735,0.8559782778652254,0.33233946633410527,0.45002799701645435,0.2648197162795711,15.340460927126458,0.9951372096488426
736,0.8523481442340698,0.3327566577537401,0.447118826645151,0.2651549733101248,15.25126696712699,0.9953300153409635
737,0.8487135799972236,0.33317384917337495,0.4442306111860535,0.2654902303406784,15.16093476773108,0.9955228210330844
738,0.8450749325718989,0.3335910405930098,0.44136361028494586,0.26582548737123207,15.06949267900031,0.9957156267252054
739,0.8414325465201801,0.3340082320126447,0.43851808309854035,0.2661607444017857,14.976969269342542,0.9959084324173264
740,0.8377867635275459,0.33442542343227954,0.43569428822719475,0.26649600143233937,14.883393309842893,0.9961012381094474
741,0.8341379223826074,0.33484261485191436,0.43289248364651933,0.266831258462893,14.788793758575368,0.9962940438015683
742,0.8304863589580502,0.3352598062715492,0.4301129266378888,0.2671665154934466,14.69319974490593,0.9964868494936893
743,0.8268324061927497,0.3356769976911841,0.4273558737178759,0.2675017725240003,14.596640553800222,0.9966796551858101
744,0.823176394075047,0.33609418911081895,0.424621580566632,0.2678370295545539,14.49914561014778,0.9968724608779311
745,0.8195186496271529,0.33651138053045376,0.42191030195521795,0.2681722865851076,14.40074446311583,0.9970652665700521
746,0.8158594968906642,0.33692857195008863,0.4192222916719239,0.2685075436156612,14.301466770542985,0.9972580722621731
747,0.8121992569131703,0.3373457633697235,0.41655780244758017,0.26884280064621485,14.201342283387078,0.997450877954294
748,0.8085382477359176,0.33776295478935836,0.4139170858798962,0.2691780576767685,14.100400830237277,0.997643683646415
749,0.804876784382518,0.33818014620899317,0.41130039235683713,0.26951331470732215,13.998672301902852,0.9978364893385359
750,0.8012151788486692,0.33859733762862804,0.4087079709790669,0.2698485717378758,13.896186636089881,0.9980292950306568
751,0.7975537400928653,0.3390145290482629,0.40614006948148107,0.27018382876842945,13.792973802177938,0.9982221007227778
752,0.7938927740280748,0.33943172046789777,0.40359693415385056,0.2705190857989831,13.689063786106244,0.9984149064148988
753,0.7902325835143547,0.3398489118875326,0.40107880976060245,0.27085434282953674,13.584486575382417,0.9986077121070197
754,0.7865734683523767,0.34026610330716744,0.3985859394597676,0.2711895998600904,13.479272144223073,0.9988005177991407
755,0.7829157252778506,0.3406832947268023,0.3961185647211133,0.27152485689064404,13.373450438837262,0.9989933234912617
756,0.7792596479567957,0.3411004861464372,0.39367692524349507,0.2718601139211977,13.267051362863636,0.9991861291833826
757,0.7756055269816581,0.341517677566072,0.39126125887145247,0.27219537095175134,13.160104762969777,0.9993789348755036
758,0.7719536498682298,0.34193486898570685,0.3888718015110779,0.272530627982305,13.052640414625815,0.9995717405676245
759,0.7683043010533562,0.3423520604053417,0.38650878704518865,0.27286588501285863,12.944688008060083,0.9997645462597455
760,0.7646577618933914,0.3427692518249766,0.38417244724783056,0.2732011420434123,12.836277134407633,0.9999573519518664
761,0.7610143106633881,0.3431864432446114,0.3818630116981449,0.27353639907396593,12.727437272058074,1.0001501576439873
762,0.7573742225569833,0.34360363466424626,0.37958070769363156,0.2738716561045196,12.618197773215654,1.0003429633361083
763,0.7537377696869646,0.3440208260838811,0.3773257601628376,0.2742069131350732,12.508587850676467,1.0005357690282293
764,0.7501052210864785,0.344438017503516,0.3750983915775063,0.2745421701656269,12.39863656483185,1.0007285747203503
765,0.7464768427108621,0.3448552089231508,0.37289882186422085,0.2748774271961805,12.288372810907207,1.0009213804124713
766,0.7428528974400633,0.34527240034278567,0.37072726831557334,0.27521268422673417,12.177825306443063,1.0011141861045922
767,0.7392336450816385,0.34568959176242053,0.36858394550089896,0.2755479412572878,12.067022579024492,1.001306991796713
768,0.7356193423742753,0.3461067831820554,0.3664690651766065,0.27588319828784147,11.955992954267456,1.001499797488834
769,0.7320102429918413,0.34652397460169027,0.36438283619614537,0.27621845531839506,11.8447645440695,1.001692603180955
770,0.7284065975479115,0.3469411660213251,0.36232546441964053,0.2765537123489487,11.733365235127476,1.001885408873076
771,0.7248086536007566,0.34735835744095994,0.36029715262324125,0.27688896937950236,11.621822677732455,1.002078214565197
772,0.7212166556587702,0.3477755488605948,0.3582981004082121,0.277224226410056,11.510164274845653,1.002271020257318
773,0.7176308451862978,0.3481927402802297,0.3563285041098111,0.27755948344060966,11.398417171459771,1.0024638259494387
774,0.7140514606098517,0.3486099316998645,0.35438855670599523,0.2778947404711633,11.28660824425233,1.0026566316415597
775,0.7104787373246803,0.34902712311949935,0.35247844772598635,0.27822999750171695,11.17476409153653,1.0028494373336807
776,0.70691290770167,0.3494443145391342,0.35059836315874576,0.2785652545322706,11.062911023510031,1.0030422430258017
777,0.7033542010945564,0.3498615059587691,0.3487484853613929,0.27890051156282425,10.951075052810129,1.0032350487179227
778,0.6998028438474079,0.3502786973784039,0.3469289929676129,0.2792357685933779,10.839281885376918,1.0034278544100437
779,0.6962590593023787,0.35069588879803876,0.3451400607960929,0.27957102562393155,10.72755691162679,1.0036206601021647
780,0.6927230678076882,0.3511130802176736,0.34338185975903074,0.2799062826544852,10.615925197941587,1.0038134657942854
781,0.689195086725813,0.3515302716373085,0.34165455677075934,0.28024153968503884,10.504411478474259,1.0040062714864064
782,0.6856753304418646,0.3519474630569433,0.3399583146565284,0.2805767967155925,10.393040147274007,1.0041990771785274
783,0.6821640103721319,0.35236465447657817,0.33829329206148995,0.28091205374614614,10.281835250732588,1.0043918828706484
784,0.67866133497277,0.35278184589621303,0.33665964335992943,0.2812473107766998,10.170820480354232,1.0045846885627694
785,0.6751675097486014,0.3531990373158479,0.33505751856478816,0.28158256780725344,10.060019165848656,1.0047774942548902
786,0.6716827372620232,0.3536162287354827,0.3334870632375252,0.2819178248378071,9.949454268549724,1.0049702999470111
787,0.6682072171419907,0.3540334201551176,0.3319484183983571,0.28225308186836073,9.839148375161319,1.0051631056391321
788,0.6647411460930581,0.35445061157475244,0.3304417204369284,0.2825883388989144,9.729123691826755,1.0053559113312531
789,0.6612847179044594,0.3548678029943873,0.3289671010234561,0.28292359592946803,9.619402038526259,1.0055487170233741
790,0.6578381234592086,0.3552849944140221,0.32752468702039406,0.2832588529600217,9.51000484379998,1.005741522715495
791,0.6544015507431967,0.355702185833657,0.3261146003946644,0.28359410999057527,9.400953139794941,1.005934328407616
792,0.6509751848542792,0.35611937725329185,0.32473695813050485,0.2839293670211289,9.292267557638173,1.0061271340997369
793,0.6475592080113209,0.3565365686729267,0.3233918721429771,0.28426462405168257,9.183968323130292,1.0063199397918579
794,0.644153799563198,0.3569537600925615,0.32207944919218506,0.2845998810822362,9.076075252762998,1.0065127454839788
795,0.6407591359977192,0.3573709515121964,0.3207997907982484,0.28493513811278987,8.96860775005484,1.0067055511760998
796,0.6373753909504829,0.35778814293183125,0.31955299315708313,0.2852703951433435,8.861584802204002,1.0068983568682208
797,0.634002735213618,0.3582053343514661,0.31833914705703503,0.28560565217389716,8.755024977057086,1.0070911625603418
798,0.6306413367444236,0.358622525771101,0.3171583377964133,0.2859409092044508,8.648946420390413,1.0072839682524626
799,0.6272913606738808,0.3590397171907358,0.3160106451019737,0.28627616623500446,8.5433668534991,1.0074767739445836
800,0.623952969315022,0.35945690861037066,0.3148961430484014,0.2866114232655581,8.438303571094727,1.0076695796367046
801,0.6206263221711561,0.35987410003000553,0.31381489997883855,0.28694668029611176,8.333773439504617,1.0078623853288255
802,0.6173115759439283,0.3602912914496404,0.3127669784265073,0.2872819373266654,8.229792895169831,1.0080551910209465
803,0.6140088845412034,0.3607084828692752,0.31175243503747596,0.28761719435721905,8.126377943439428,1.0082479967130675
804,0.6107183990847738,0.36112567428891007,0.3107713204946179,0.2879524513877727,8.023544157655916,1.0084408024051883
805,0.6074402679178684,0.36154286570854494,0.3098236794428095,0.28828770841832635,7.921306678525928,1.0086336080973093
806,0.6041746366124665,0.3619600571281798,0.30890955041541757,0.28862296544888,7.819680213775352,1.0088264137894303
807,0.6009216479763969,0.3623772485478146,0.3080289657621235,0.28895822247943365,7.718679038080762,1.0090192194815513
808,0.5976814420602249,0.3627944399674495,0.3071819515781321,0.2892934795099873,7.618316993273013,1.0092120251736723
809,0.5944541561639175,0.36321163138708434,0.3063685276348136,0.28962873654054094,7.518607488809113,1.0094048308657932
810,0.5912399248432786,0.3636288228067192,0.3055887073118267,0.2899639935710946,7.4195635025063105,1.0095976365579142
811,0.588038879916152,0.364046014226354,0.30484249753077003,0.29029925060164824,7.3211975815319015,1.009790442250035
812,0.5848511504683856,0.3644632056459889,0.3041298986904079,0.2906345076322019,7.223521843644576,1.009983247942156
813,0.5816768628595593,0.36488039706562375,0.30345090460352114,0.2909697646627555,7.126547978682235,1.010176053634277
814,0.5785161407284649,0.3652975884852586,0.3028055024354258,0.29130502169330913,7.030287250287027,1.010368859326398
815,0.5753691049983438,0.36571477990489343,0.30219367264420777,0.2916402787238628,6.934750497865425,1.010561665018519
816,0.572235873881874,0.3661319713245283,0.3016153889227218,0.2919755357544164,6.839948138775496,1.0107544707106397
817,0.5691165628859154,0.36654916274416316,0.3010706181423944,0.2923107927849701,6.745890170733697,1.0109472764027607
818,0.5660112848160045,0.366966354163798,0.30055932029888377,0.2926460498155237,6.6525861744384205,1.0111400820948817
819,0.5629201497806025,0.36738354558343284,0.3000814484596357,0.29298130684607737,6.5600453164006405,1.0113328877870027
820,0.5598432651950996,0.3678007370030677,0.2996369487133823,0.293316563876631,6.468276351975947,1.0115256934791237
821,0.5567807357855799,0.36821792842270257,0.29922576012162655,0.29365182090718467,6.377287628592499,1.0117184991712447
822,0.5537326635923419,0.36863511984233743,0.2988478146721581,0.2939870779377383,6.287087089167551,1.0119113048633657
823,0.5506991479731874,0.36905231126197224,0.2985030372346399,0.29432233496829197,6.1976822757048815,1.0121041105554864
824,0.5476802856064769,0.3694695026816071,0.2981913455183106,0.2946575919988456,6.109080333067758,1.0122969162476074
825,0.5446761704939598,0.369886694101242,0.29791265003184253,0.29499284902939926,6.021288012921192,1.0124897219397284
826,0.5416868939633854,0.37030388552087684,0.29766685404539767,0.2953281060599529,5.934311677833732,1.0126825276318494
827,0.5387125446708988,0.3707210769405117,0.2974538535549215,0.29566336309050656,5.848157305535397,1.0128753333239704
828,0.5357532086032262,0.3711382683601465,0.29727353724871286,0.2959986201210602,5.762830493323264,1.0130681390160914
829,0.5328089690796692,0.3715554597797814,0.2971257864763104,0.29633387715161386,5.67833646260736,1.0132609447082122
830,0.5298799067538987,0.37197265119941625,0.2970104752197341,0.2966691341821675,5.594680063591109,1.0134537504003331
831,0.5269660996155743,0.3723898426190511,0.29692747006711656,0.29700439121272115,5.511865780080125,1.0136465560924541
832,0.5240676229917859,0.3728070340386859,0.2968766301887632,0.2973396482432748,5.429897734409822,1.0138393617845751
833,0.5211845495483318,0.3732242254583208,0.29685780731567557,0.29767490527382845,5.3487796924882,1.0140321674766961
834,0.5183169492908528,0.37364141687795566,0.2968708457205731,0.2980101623043821,5.268515068945678,1.014224973168817
835,0.515464889565813,0.3740586082975905,0.29691558220144626,0.2983454193349357,5.189106932384718,1.0144177788609379
836,0.5126284350613625,0.37447579971722533,0.2969918460676752,0.29868067636548934,5.110558010723653,1.0146105845530589
837,0.5098076478080741,0.3748929911368602,0.2970994591287452,0.299015933396043,5.032870696628796,1.0148033902451798
838,0.5070025871795834,0.37531018255649506,0.2972382356855891,0.29935119042659664,4.956047053025658,1.0149961959373008
839,0.5042133098931312,0.37572737397612993,0.297407982524588,0.2996864474571503,4.880088818685877,1.0151890016294218
840,0.5014398700100303,0.37614456539576474,0.29760849891425806,0.30002170448770393,4.804997413882183,1.0153818073215428
841,0.49868231893607085,0.3765617568153996,0.29783957660465166,0.3003569615182576,4.730773946104343,1.0155746130136638
842,0.4959407054218715,0.3769789482350345,0.2981009998294995,0.30069221854881123,4.657419215832235,1.0157674187057846
843,0.49321507556320415,0.37739613965466934,0.29839254531111853,0.3010274755793649,4.584933722356874,1.0159602243979056
844,0.4905054728012899,0.37781333107430415,0.29871398226811147,0.3013627326099185,4.513317669646874,1.0161530300900266
845,0.4878119379230993,0.378230522493939,0.29906507242587926,0.3016979896404722,4.442570972251908,1.0163458357821475
846,0.48513450906166244,0.3786477139135739,0.2994455700299711,0.3020332466710258,4.372693261238029,1.0165386414742685
847,0.4824732216964062,0.37906490533320875,0.2998552218622887,0.30236850370157947,4.303683890150261,1.0167314471663893
848,0.47982810865354214,0.37948209675284356,0.3002937672601695,0.3027037607321331,4.235541940995806,1.0169242528585103
849,0.4771992001065084,0.3798992881724784,0.30076093813836186,0.30303901776268677,4.1682662302430264,1.0171170585506313
850,0.47458652357650116,0.3803164795921133,0.301256459013914,0.3033742747932404,4.101855314830807,1.0173098642427523
851,0.47199010393309504,0.38073367101174815,0.3017800470339874,0.30370953182379407,4.036307498183584,1.0175026699348733
852,0.4694099633949808,0.38115086243138296,0.3023314120066131,0.3040447888543477,3.971620836226027,1.0176954756269943
853,0.4668461215308353,0.38156805385101783,0.3029102564344021,0.30438004588490136,3.9077931433939095,1.0178882813191152
854,0.4642985952603446,0.3819852452706527,0.30351627555122,0.304715302915455,3.8448219986358962,1.018081087011236
855,0.4617673988553879,0.38240243669028756,0.30414915736183906,0.30505055994600866,3.7827047514005927,1.018273892703357
856,0.45925254394141446,0.3828196281099224,0.3048085826845729,0.3053858169765623,3.7214385276068835,1.018466698395478
857,0.4567540394990262,0.38323681952955724,0.30549422519690445,0.30572107400711596,3.661020235591167,1.018659504087599
858,0.45427189186577366,0.3836540109491921,0.30620575148411006,0.30605633103766955,3.601446572027848,1.01885230977972
859,0.4518061047382089,0.38407120236882697,0.3069428210908853,0.3063915880682232,3.54271402782,1.019045115471841
860,0.4493566791741843,0.38448839378846184,0.3077050865759751,0.30672684509877685,3.484818893955829,1.0192379211639617
861,0.44692361359543875,0.38490558520809665,0.3084921935698115,0.3070621021293305,3.4277572673263443,1.0194307268560827
862,0.4445069037904766,0.3853227766277315,0.3093037808351522,0.30739735915988414,3.371525056502939,1.0196235325482037
863,0.4421065429177652,0.3857399680473664,0.3101394803307282,0.3077326161904378,3.3161179874695756,1.0198163382403247
864,0.43972252150926494,0.38615715946700124,0.310998917277887,0.30806787322099144,3.2615316093068314,1.0200091439324457
865,0.4373548274743096,0.38657435088663605,0.3118817102302342,0.3084031302515451,3.2077612998255267,1.0202019496245667
866,0.43500344610386027,0.3869915423062709,0.31278747114626204,0.30873838728209874,3.154802271146593,1.0203947553166874
867,0.43266836007514636,0.3874087337259058,0.3137158054649588,0.3090736443126524,3.102649575223529,1.0205875610088084
868,0.43034954945671205,0.38782592514554065,0.31466631218439045,0.30940890134320603,3.051298109306925,1.0207803667009294
869,0.42804699171388944,0.38824311656517546,0.3156385839432399,0.3097441583737597,3.000742621346805,1.0209731723930504
870,0.42576066171470933,0.3886603079848103,0.3166322071052944,0.31007941540431333,2.9509777153309327,1.0211659780851714
871,0.4234905317362737,0.3890774994044452,0.3176467618468643,0.310414672434867,2.9019978565576543,1.0213587837772924
872,0.4212365714716044,0.38949469082408006,0.3186818222471186,0.3107499294654206,2.8537973768408103,1.0215515894694134
873,0.4189987480369834,0.38991188224371487,0.31973695638131716,0.3110851864959743,2.8063704796444306,1.0217443951615341
874,0.4167770259798001,0.39032907366334973,0.320811726416923,0.3114204435265279,2.7597112451462307,1.0219372008536551
875,0.4145713672869311,0.3907462650829846,0.3219056887125713,0.31175570055708157,2.713813635228661,1.0221300065457761
876,0.41238173139365314,0.39116345650261947,0.32301839391987347,0.3120909575876352,2.6686714983945183,1.0223228122378971
877,0.4102080751931177,0.3915806479222543,0.3241493870880309,0.31242621461818887,2.624278574607659,1.022515617930018
878,0.40805035304639736,0.39199783934188914,0.32529820777123525,0.3127614716487425,2.5806285000568727,1.0227084236221389
879,0.4059085167931165,0.392415030761524,0.3264643901388213,0.31309672867929617,2.5377148118412665,1.0229012293142599
880,0.4037825157626885,0.3928322221811589,0.32764746308815185,0.31343198570984976,2.4955309525778993,1.0230940350063809
881,0.4016722967861603,0.3932494136007937,0.3288469503601958,0.3137672427404034,2.45407027492948,1.0232868406985018
882,0.39957780420869343,0.39366660502042855,0.3300623706577709,0.31410249977095706,2.4133260460518215,1.0234796463906228
883,0.39749897990268257,0.3940837964400634,0.3312932377664156,0.3144377568015107,2.3732914519611032,1.0236724520827438
884,0.3954357632815291,0.3945009878596983,0.3325390606778559,0.31477301383206435,2.3339596018201716,1.0238652577748648
885,0.39338809131408337,0.39491817927933315,0.3337993437160261,0.315108270862618,2.2953235321432266,1.0240580634669856
886,0.39135589853976077,0.39533537069896796,0.3350735866656096,0.31544352789317165,2.257376210919297,1.0242508691591066
887,0.3893391170843509,0.3957525621186028,0.33636128490305267,0.3157787849237253,2.2201105416546842,1.0244436748512276
888,0.387337676676527,0.3961697535382377,0.33766192953001606,0.31611404195427895,2.1835193673331323,1.0246364805433485
889,0.3853515046650578,0.39658694495787256,0.33897500750921433,0.3164492989848326,2.147595474295329,1.0248292862354695
890,0.38338052603675116,0.39700413637750737,0.3403000018025999,0.31678455601538624,2.1123315960372957,1.0250220919275905
891,0.3814246634351102,0.39742132779714223,0.34163639151184816,0.3171198130459399,2.0777204169276735,1.0252148976197113
892,0.37948383717974066,0.3978385192167771,0.3429836520210892,0.31745507007649354,2.0437545758451012,1.0254077033118323
893,0.37755796528648977,0.39825571063641196,0.3443412551418394,0.3177903271070472,2.0104266697355597,1.0256005090039533
894,0.3756469634883436,0.3986729020560468,0.34570866926008376,0.31812558413760084,1.9777292570904792,1.0257933146960743
895,0.37375074525707713,0.39909009347568164,0.34708535948545005,0.3184608411681545,1.9456548613464228,1.0259861203881953
896,0.37186922182566995,0.3995072848953165,0.34847078780242546,0.31879609819870813,1.9141959742065242,1.0261789260803162
897,0.37000230221148883,0.39992447631495137,0.3498644132235588,0.3191313552292618,1.883345058885212,1.026371731772437
898,0.3681498932402408,0.4003416677345862,0.35126569194458945,0.31946661225981543,1.8530945532765128,1.026564537464558
899,0.3663118995707051,0.40075885915422105,0.35267407750144497,0.3198018692903691,1.823436873047063,1.026757343156679
900,0.3644882237202424,0.4011760505738559,0.3540890209290498,0.3201371263209227,1.79436441465475,1.0269501488488
901,0.362678766091086,0.4015932419934908,0.35550997092187986,0.3204723833514764,1.7658695582941746,1.027142954540921
902,0.36088342499741854,0.4020104334131256,0.35693637399620254,0.32080764038202997,1.737944670769518,1.027335760233042
903,0.35910209669322485,0.40242762483276046,0.3583676746539406,0.3211428974125836,1.7105821082965789,1.027528565925163
904,0.3573346754009418,0.4028448162523953,0.3598033155480875,0.32147815444313727,1.683774219234808,1.0277213716172837
905,0.35558105334088064,0.4032620076720302,0.3612427376496161,0.3218134114736909,1.6575133467501253,1.0279141773094047
906,0.35384112076143925,0.403679199091665,0.36268538041580956,0.32214866850424456,1.6317918314107358,1.0281069830015257
907,0.3521147659700922,0.40409639051129986,0.3641306819599429,0.3224839255347982,1.6066020137162942,1.0282997886936467
908,0.35040187536516065,0.40451358193093473,0.36557807922225133,0.32281918256535186,1.581936236561911,1.0284925943857677
909,0.34870233346835927,0.4049307733505696,0.36702700814210887,0.3231544395959055,1.5577868476386676,1.0286854000778884
910,0.3470160229581087,0.4053479647702044,0.36847690383134823,0.32348969662645916,1.5341462017715437,1.0288782057700094
911,0.345342824703622,0.40576515618983927,0.36992720074865104,0.3238249536570128,1.511006663196277,1.0290710114621304
912,0.34368261779974735,0.40618234760947414,0.37137733287492497,0.32416021068756645,1.4883606077764313,1.0292638171542514
913,0.34203527960256747,0.406599539029109,0.37282673388960796,0.3244954677181201,1.4662004251621945,1.0294566228463724
914,0.3404006857657481,0.40701673044874387,0.3742748373478102,0.32483072474867375,1.4445185208918723,1.0296494285384934
915,0.33877871027762474,0.4074339218683787,0.3757210768582209,0.3251659817792274,1.4233073184379255,1.0298422342306144
916,0.33716922549902484,0.40785111328801354,0.37716488626170924,0.32550123880978105,1.402559261198709,1.0300350399227352
917,0.33557210220181094,0.4082683047076484,0.3786056998105298,0.3258364958403347,1.3822668144368973,1.0302278456148561
918,0.3339872096081401,0.4086854961272833,0.3800429523480646,0.32617175287088834,1.3624224671667666,1.0304206513069771
919,0.33241441543042566,0.4091026875469181,0.38147607948901113,0.326507009901442,1.3430187339909405,1.0306134569990981
920,0.3308535859119885,0.40951987896655295,0.3829045177999459,0.32684226693199564,1.3240481568881208,1.030806262691219
921,0.3293045858683964,0.4099370703861878,0.3843277049801758,0.3271775239625493,1.305503306953367,1.03099906838334
922,0.32776727872946393,0.4103542618058227,0.38574508004279967,0.32751278099310294,1.2873767860920695,1.0311918740754609
923,0.3262415265819123,0.4107714532254575,0.3871560834958933,0.3278480380236566,1.2696612286685727,1.0313846797675819
924,0.3247271902126702,0.41118864464509236,0.3885601575237428,0.3281832950542102,1.2523493031114246,1.0315774854597028
925,0.3232241291527989,0.4116058360647272,0.38995674616803466,0.3285185520847638,1.2354337134758555,1.0317702911518238
926,0.3217322017220364,0.4120230274843621,0.3913452955089257,0.3288538091153175,1.2189072009648552,1.0319630968439448
927,0.3202512650739286,0.4124402189039969,0.3927252538459073,0.3291890661458711,1.2027625454102604,1.0321559025360658
928,0.31878117524155014,0.41285741032363177,0.3940960718783775,0.32952432317642477,1.186992566714864,1.0323487082281866
929,0.31732178718378257,0.41327460174326663,0.395457202885841,0.3298595802069784,1.1715901262564108,1.0325415139203076
930,0.31587295483214173,0.4136917931629015,0.39680810290765006,0.33019483723753207,1.156548128255175,1.0327343196124286
931,0.31443453113813313,0.4141089845825363,0.39814823092220214,0.3305300942680857,1.1418595211056586,1.0329271253045496
932,0.31300636812111365,0.4145261760021712,0.3994770490255105,0.33086535129863937,1.1275172986735555,1.0331199309966705
933,0.3115883169166501,0.41494336742180604,0.40079402260906133,0.331200608329193,1.1135145015591856,1.0333127366887915
934,0.3101802278253412,0.4153605588414409,0.40209862053687667,0.33153586535974666,1.099844218328212,1.0335055423809125
935,0.30878195036209594,0.4157777502610757,0.4033903153216952,0.3318711223903003,1.0864995867104472,1.0336983480730333
936,0.30739333330583757,0.4161949416807106,0.4046685833001862,0.33220637942085396,1.0734737947678228,1.0338911537651543
937,0.30601422474962175,0.41661213310034545,0.40593290480711675,0.3325416364514076,1.0607600820324639,1.0340839594572753
938,0.3046444721511347,0.4170293245199803,0.40718276434838274,0.33287689348196126,1.048351740615222,1.0342767651493963
939,0.30328392238356205,0.4174465159396152,0.4084176507728261,0.3332121505125149,1.0362421162859583,1.0344695708415172
940,0.3019324217867987,0.41786370735925,0.409637057442748,0.33354740754306855,1.0244246095260716,1.034662376533638
941,0.30058981621897557,0.41828089877888486,0.4108404824030431,0.3338826645736222,1.012892676553782,1.034855182225759
942,0.299255951108287,0.4186980901985197,0.4120274285488638,0.33421792160417585,1.001639830323281,1.03504798791788
943,0.29793067150508645,0.4191152816181546,0.41319740379174086,0.3345531786347295,0.990659641497944,1.035240793610001
944,0.29661382213423226,0.4195324730377894,0.4143499212240731,0.33488843566528315,0.9799457393982692,1.035433599302122
945,0.2953052474476571,0.41994966445742427,0.4154844992819082,0.3352236926958368,0.9694918129253023,1.035626404994243
946,0.2940047916771362,0.42036685587705913,0.41660066190593315,0.33555894972639044,0.9592916114596789,1.035819210686364
947,0.2927122988872298,0.420784047296694,0.41769793870059657,0.33589420675694404,0.9493389457370613,1.0360120163784847
948,0.2914276130283726,0.4212012387163288,0.4187758650912828,0.3362294637874977,0.9396276887001809,1.0362048220706057
949,0.29015057799008837,0.4216184301359637,0.4198339824794593,0.33656472081805133,0.9301517763279429,1.0363976277627267
950,0.28888103765429846,0.42203562155559854,0.4208718383957239,0.336899977848605,0.9209052084419045,1.0365904334548477
951,0.2876188359487047,0.4224528129752334,0.42188898665067115,0.33723523487915863,0.9118820494904893,1.0367832391469687
952,0.2863638169002131,0.4228700043948682,0.42288498748350584,0.3375704919097123,0.9030764293110541,1.0369760448390897
953,0.28511582468837654,0.4232871958145031,0.42385940770832886,0.3379057489402659,0.8944825438702267,1.0371688505312107
954,0.2838747036988315,0.42370438723413795,0.4248118208580225,0.3382410059708196,0.8860946559826303,1.0373616562233314
955,0.28264029857669387,0.4241215786537728,0.4257418073256617,0.3385762630013732,0.8779070960080123,1.0375544619154524
956,0.2814124542798958,0.4245387700734076,0.42664895450338314,0.33891152003192687,0.8699142625272254,1.0377472676075734
957,0.280191016132432,0.4249559614930425,0.42753285691864057,0.3392467770624805,0.8621106229968766,1.0379400732996944
958,0.278975829877489,0.42537315291267735,0.42839311636777927,0.33958203409303417,0.8544907143827766,1.0381328789918154
959,0.27776674173043053,0.4257903443323122,0.42922934204686153,0.3399172911235878,0.8470491437723509,1.0383256846839362
960,0.27656359843161055,0.42620753575194703,0.4300411506796789,0.34025254815414147,0.8397805889658829,1.0385184903760571
961,0.2753662472989894,0.4266247271715819,0.4308281666428852,0.3405878051846951,0.8326797990466391,1.0387112960681781
962,0.2741745362805235,0.42704191859121676,0.43159002208818853,0.34092306221524876,0.8257415949298175,1.0389041017602991
963,0.27298831400630136,0.42745911001085163,0.4323263570615431,0.3412583192458024,0.8189608698902958,1.0390969074524201
964,0.2718074298404009,0.42787630143048644,0.4330368196192736,0.34159357627635606,0.8123325900689803,1.039289713144541
965,0.27063173393243745,0.4282934928501213,0.43372106594108517,0.3419288333069097,0.8058517949577931,1.039482518836662
966,0.2694610772687813,0.42871068426975617,0.4343787604398908,0.34226409033746336,0.799513597863108,1.0396753245287829
967,0.26829531172340887,0.42912787568939104,0.4350095758684099,0.342599347368017,0.7933131863473742,1.0398681302209039
968,0.26713429010837064,0.4295450671090259,0.4356131934224781,0.34293460439857065,0.7872458226490148,1.0400609359130248
969,0.26597786622384373,0.4299622585286607,0.4361893028410232,0.34326986142912425,0.7813068440802022,1.0402537416051458
970,0.26482589490774067,0.4303794499482956,0.43673760250264904,0.3436051184596779,0.7754916634023693,1.0404465472972668
971,0.26367823208485713,0.43079664136793044,0.43725779951878896,0.34394037549023154,0.7697957691793401,1.0406393529893876
972,0.26253473481551987,0.4312138327875653,0.43774960982337335,0.3442756325207852,0.764214726107769,1.0408321586815086
973,0.2613952613437222,0.4316310242072001,0.4382127582589725,0.34461088955133884,0.7587441753247046,1.0410249643736296
974,0.2602596711447114,0.432048215626835,0.4386469786593707,0.3449461465818925,0.7533798346920343,1.0412177700657506
975,0.25912782497200815,0.43246540704646985,0.4390520139285299,0.34528140361244614,0.7481174990576072,1.0414105757578715
976,0.2579995849038333,0.4328825984661047,0.4394276161159053,0.3456166606429998,0.742953040492707,1.0416033814499925
977,0.25687481438891246,0.43329978988573953,0.4397735464880758,0.34595191767355343,0.7378824085057342,1.0417961871421135
978,0.2557533782916418,0.4337169813053744,0.4400895755966537,0.3462871747041071,0.7329016302318119,1.0419889928342343
979,0.2546351429365834,0.43413417272500926,0.44037548334244275,0.34662243173466073,0.7280068105979756,1.0421817985263553
980,0.25351997615227373,0.4345513641446441,0.4406310590358113,0.3469576887652144,0.7231941324638904,1.0423746042184763
981,0.2524077473143163,0.43496855556427894,0.44085610145325316,0.347292945795768,0.7184598567376919,1.0425674099105973
982,0.2512983273877387,0.4353857469839138,0.4410504188901109,0.3476282028263217,0.7138003224667373,1.0427602156027183
983,0.2501915889685932,0.43580293840354867,0.44121382920943353,0.3479634598568753,0.7092119469031082,1.0429530212948392
984,0.24908740632477563,0.43622012982318353,0.4413461598869504,0.34829871688742897,0.7046912255435879,1.0431458269869602
985,0.24798565543604256,0.43663732124281834,0.4414472480521372,0.3486339739179826,0.7002347321438515,1.043338632679081
986,0.2468862140332082,0.4370545126624532,0.44151694052535767,0.34896923094853627,0.6958391187067302,1.043531438371202
987,0.24578896163649716,0.4374717040820881,0.4415550938510662,0.3493044879790899,0.6915011154443691,1.043724244063323
988,0.24469377959303604,0.43788889550172294,0.44156157432705545,0.34963974500964357,0.687217530713954,1.043917049755444
989,0.2436005511134615,0.43830608692135775,0.4415362580297374,0.3499750020401972,0.6829852509269942,1.044109855447565
990,0.2425091613076297,0.4387232783409926,0.4414790308354513,0.35031025907075086,0.678801240431934,1.0443026611396857
991,0.2414194972194064,0.4391404697606275,0.44138978843778565,0.35064551610130446,0.6746625413698742,1.0444954668318067
992,0.24033144786052033,0.43955766118026235,0.4412684363609168,0.3509807731318581,0.6705662735034457,1.0446882725239277
993,0.23924490424346456,0.43997485259989716,0.44111488996895354,0.35131603016241175,0.6665096340185654,1.0448810782160487
994,0.23815975941342438,0.440392044019532,0.44092907447129254,0.3516512871929654,0.6624898972990317,1.0450738839081697
995,0.23707590847922533,0.4408092354391669,0.4407109249239838,0.35198654422351905,0.658504414673945,1.0452666896002907
996,0.2359932486432736,0.44122642685880176,0.4404603862271093,0.3523218012540727,0.6545506141377865,1.0454594952924117
997,0.23491167923048534,0.4416436182784366,0.44017741311818454,0.35265705828462635,0.6506260000432286,1.0456523009845324
998,0.23383110171618543,0.44206080969807143,0.4398619701615847,0.35299231531518,0.6467281527665942,1.0458451066766534
999,0.23275141975296013,0.4424780011177063,0.43951403173401293,0.35332757234573364,0.6428547283460025,1.0460379123687744


==> visu/old/tikz_csvs_diagonal_force_v2/hist_1e-08/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00088,0.25557056069374084,0.1679724156856537,0.9094601273536682
1,1,00108,0.08367065340280533,0.046247247606515884,0.9738075733184814
2,2,00128,0.04826334863901138,0.04851853847503662,1.0019898414611816
3,3,00148,0.06315156072378159,0.023962417617440224,0.9814414978027344
4,4,00468,0.06457380205392838,0.04757040739059448,0.995010495185852
5,5,00248,0.04918031021952629,0.022240666672587395,0.9827262759208679
6,6,00768,0.0885547325015068,0.056113362312316895,0.9953151941299438
7,7,00868,0.1956419050693512,0.23398655652999878,0.9031968712806702
8,8,00588,0.09094303846359253,0.060500435531139374,0.9866733551025391
9,9,00168,0.057441119104623795,0.033750925213098526,0.9849435687065125
10,10,00808,0.462840735912323,0.22949007153511047,1.014066219329834
11,11,00788,0.06315156072378159,0.023962417617440224,0.9814414978027344
12,12,00828,0.4561946392059326,0.4687957763671875,0.8600414395332336
13,13,00848,0.06265504658222198,0.04064929485321045,0.9906272292137146
14,14,00188,0.0641636773943901,0.042235732078552246,0.9943175315856934
15,15,00428,0.08924119174480438,0.05456559360027313,0.9848494529724121
16,16,00528,0.07989095896482468,0.05138189345598221,0.9865543842315674
17,17,00608,0.07781731337308884,0.07146161049604416,0.994041919708252
18,18,00888,0.054052211344242096,0.026319891214370728,0.9858264327049255
19,19,00908,0.09015049785375595,0.1138266921043396,0.9545140266418457
20,20,00928,0.06454065442085266,0.042596735060214996,0.9843766093254089
21,21,00948,0.0569215826690197,0.03163110464811325,0.9869742393493652
22,22,00968,0.09257302433252335,0.059686288237571716,0.9921693205833435
23,23,00988,0.07455886155366898,0.03747003525495529,0.9852589964866638
24,24,00508,0.1062425896525383,0.06377601623535156,1.0035496950149536
25,25,00308,0.277385950088501,0.19468025863170624,0.9017928242683411
26,26,00408,0.03836749121546745,0.04437905550003052,0.9904923439025879
27,27,00368,0.08222316205501556,0.05102186277508736,0.9822313785552979
28,28,00448,0.07507673650979996,0.05532582104206085,0.9799506068229675
29,29,00288,0.04977517947554588,0.031461749225854874,0.9708682298660278
30,30,00328,0.09579463303089142,0.04572856053709984,0.981182336807251
31,31,00388,0.0704706460237503,0.041775286197662354,0.9954580068588257
32,32,00488,0.06126963719725609,0.02604508399963379,0.9804048538208008
33,33,00028,0.046834107488393784,0.037023067474365234,0.9916279911994934
34,34,00048,0.04369985684752464,0.03305628523230553,0.9791165590286255
35,35,00068,0.06528589874505997,0.04160463809967041,0.9877988696098328
36,36,00628,0.036349959671497345,0.02948552370071411,0.9802272319793701
37,37,00228,0.449416846036911,0.45661354064941406,0.8659313917160034
38,38,00688,0.06000284478068352,0.026693163439631462,0.9792826175689697
39,39,00728,0.06084498390555382,0.060139358043670654,0.9989073276519775
40,40,00668,0.08776000887155533,0.03971433639526367,0.9865887761116028
41,41,00708,0.06942364573478699,0.03846753016114235,0.9836971759796143
42,42,00008,0.14868493378162384,0.12186598777770996,0.938352644443512
43,43,00648,0.06287173926830292,0.0553860068321228,0.9965028762817383
44,44,00748,0.09900502115488052,0.06076155602931976,0.9777697324752808
45,45,00548,0.049524467438459396,0.02745239809155464,0.9800582528114319
46,46,00208,0.0652407556772232,0.03808838129043579,0.9978153109550476
47,47,00348,0.1032513901591301,0.051294706761837006,0.9635915756225586
48,48,00268,0.06430955976247787,0.036953628063201904,0.9959731698036194
49,49,00568,0.0547456219792366,0.033088862895965576,0.987644374370575


==> visu/old/tikz_csvs_diagonal_force_v2/hist_1e-08/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,5.6130253082674635,0.036349959671497345,6.825306184848825,0.022240666672587395,1.053798141848885,0.8600414395332336
1,5.6445365051853225,0.03677687736543211,6.856854783762933,0.0226876687843938,1.056410664305963,0.860195618491989
2,5.6758020194754755,0.03720379505936686,6.88786351172052,0.023134670896200207,1.0589364108263517,0.8603497974507444
3,5.7068159627175294,0.037630712753301626,6.918324014673378,0.023581673008006614,1.0613751740651536,0.8605039764094997
4,5.737572473380032,0.03805763044723639,6.948228072516555,0.02402867511981302,1.0637267837533408,0.8606581553682551
5,5.768065718702289,0.038484548141171145,6.977567602960956,0.024475677231619426,1.065991106993641,0.8608123343270104
6,5.7982898965743646,0.03891146583510591,7.0063346653509235,0.024922679343425833,1.0681680485380405,0.8609665132857658
7,5.828239237414375,0.03933838352904067,7.034521464424214,0.02536968145523224,1.070257551046588,0.8611206922445211
8,5.857908006042325,0.039765301222975426,7.0621203540118795,0.025816683567038645,1.0722595953272704,0.8612748712032765
9,5.887290503549489,0.04019221891691019,7.089123840675593,0.02626368567884505,1.0741742005566817,0.8614290501620319
10,5.916381069162633,0.04061913661084495,7.115524587279941,0.026710687790651458,1.0760014244812484,0.8615832291207872
11,5.945174082102094,0.04104605430477971,7.141315416497285,0.027157689902457868,1.0777413635988091,0.8617374080795426
12,5.973663963432955,0.04147297199871447,7.166489314242839,0.027604692014264274,1.0793941533202758,0.8618915870382979
13,6.001845177908388,0.04189988969264923,7.191039433037617,0.02805169412607068,1.0809599681112263,0.8620457659970533
14,6.0297122358043795,0.04232680738658399,7.214959095296988,0.028498696237877087,1.0824390216131923,0.8621999449558087
15,6.057259694744915,0.04275372508051875,7.238241796542569,0.028945698349683493,1.0838315667444844,0.862354123914564
16,6.084482161516805,0.04318064277445351,7.260881208535324,0.0293927004614899,1.0851378957803641,0.8625083028733194
17,6.111374293873341,0.04360756046838827,7.282871182327679,0.029839702573296305,1.086358340412425,0.8626624818320747
18,6.137930802325831,0.04403447816232303,7.304205751232572,0.030286704685102712,1.0874932717870183,0.8628166607908301
19,6.164146451922276,0.044461395856257795,7.324879133707452,0.030733706796909118,1.0885431005225978,0.8629708397495854
20,6.190016064012305,0.04488831355019256,7.344885736151188,0.031180708908715524,1.089508276705871,0.8631250187083408
21,6.215534517997487,0.04531523124412731,7.364220155611991,0.031627711020521934,1.0903892898666288,0.8632791976670962
22,6.240696753066282,0.045742148938062076,7.38287718240451,0.03207471313232834,1.091186668931184,0.8634333766258515
23,6.265497769912747,0.04616906663199684,7.400851802634257,0.03252171524413475,1.0919009821543133,0.8635875555846069
24,6.289932632438151,0.046595984325931594,7.418139200627663,0.03296871735594115,1.0925328370296536,0.8637417345433622
25,6.313996469434752,0.04702290201986636,7.434734761266046,0.03341571946774756,1.093082880178482,0.8638959135021176
26,6.337684476250893,0.04744981971380112,7.450634072221933,0.033862721579553966,1.0935517972168496,0.8640500924608729
27,6.36099191643661,0.047876737407735875,7.465832926096115,0.03430972369136037,1.0939403126010319,0.8642042714196283
28,6.383914123368975,0.04830365510167064,7.48032732245406,0.03475672580316678,1.0942491894512862,0.8643584503783835
29,6.4064465018563785,0.0487305727956054,7.494113469760164,0.035203727914973185,1.0944792293539087,0.8645126293371389
30,6.4285845297209905,0.04915749048954016,7.507187787208603,0.03565073002677959,1.0946312721416076,0.8646668082958943
31,6.450323759358646,0.04958440818347492,7.5195469064494365,0.036097732138586,1.0947061956522157,0.8648209872546496
32,6.471659819275327,0.05001132587740968,7.531187673208856,0.036544734250392404,1.09470491546578,0.864975166213405
33,6.492588415599609,0.05043824357134444,7.54210714880235,0.03699173636219881,1.0946283846200782,0.8651293451721603
34,6.513105333570225,0.0508651612652792,7.552302611539862,0.037438738474005216,1.0944775933046358,0.8652835241309157
35,6.5332064389981115,0.05129207895921396,7.561771558021889,0.03788574058581162,1.094253568533311,0.865437703089671
36,6.552887679702173,0.05171899665314872,7.5705117043256385,0.03833274269761803,1.0939573737955477,0.8655918820484264
37,6.572145086918059,0.05214591434708348,7.578520987080474,0.038779744809424435,1.0935901086863977,0.8657460610071818
38,6.590974776679321,0.052572832041018244,7.58579756443188,0.03922674692123084,1.0931529085154361,0.8659002399659371
39,6.6093729511701955,0.052999749734953,7.592339816893274,0.03967374903303725,1.092646943894696,0.8660544189246925
40,6.627335900049443,0.05342666742888776,7.598146348085132,0.040120751144843654,1.0920734203057663,0.8662085978834478
41,6.644860001744492,0.053853585122822525,7.603215985360893,0.04056775325665006,1.0914335776462218,0.8663627768422032
42,6.661941724715342,0.05428050281675728,7.60754778031925,0.041014755368456474,1.0907286897555437,0.8665169558009586
43,6.678577628687563,0.054707420510692044,7.611141009202465,0.04146175748026287,1.089960063920721,0.8666711347597139
44,6.694764365853806,0.05513433820462681,7.613995173180489,0.041908759592069286,1.0891290403617295,0.8668253137184693
45,6.710498682043185,0.05556125589856156,7.616109998520664,0.042355761703875686,1.088236991697096,0.8669794926772246
46,6.725777417858048,0.055988173592496325,7.617485436642984,0.0428027638156821,1.0872853223897712,0.86713367163598
47,6.740597509777494,0.05641509128643109,7.618121664060821,0.0432497659274885,1.0862754681735431,0.8672878505947353
48,6.754955991227147,0.056842008980365843,7.618019082207261,0.04369676803929491,1.085208895460246,0.8674420295534907
49,6.768849993614625,0.057268926674300606,7.617178317147163,0.04414377015110131,1.0840871007280042,0.8675962085122461
50,6.782276747330247,0.05769584436823537,7.61560021917518,0.044590772262907724,1.08291160989081,0.8677503874710014
51,6.795233582712423,0.058122762062170125,7.613285862300051,0.045037774374714123,1.081683977649689,0.8679045664297568
52,6.807717930977314,0.05854967975610489,7.610236543615614,0.04548477648652054,1.0804057868257715,0.8680587453885121
53,6.819727325112269,0.05897659745003965,7.606453782558902,0.045931778598326936,1.0790786476755565,0.8682129243472675
54,6.831259400732634,0.059403515143974406,7.601939320056021,0.04637878071013335,1.077704197188697,0.8683671033060228
55,6.842311896901467,0.05983043283790917,7.596695117556311,0.04682578282193975,1.0762840983686355,0.8685212822647782
56,6.852882656911841,0.06025735053184393,7.590723355955627,0.04727278493374616,1.07482003949641,0.8686754612235336
57,6.862969629031244,0.06068426822577869,7.584026434409429,0.04771978704555257,1.0733137333780174,0.8688296401822889
58,6.872570867207836,0.06111118591971345,7.576606969036612,0.048166789157358975,1.0717669165756405,0.8689838191410443
59,6.881684531738132,0.06153810361364821,7.568467791515017,0.04861379126916538,1.070181348623173,0.8691379980997996
60,6.8903088898958185,0.06196502130758297,7.5596119475696275,0.04906079338097179,1.068558811226359,0.869292177058555
61,6.898442316521433,0.06239193900151773,7.55004269535458,0.049507795492778194,1.0669011074479922,0.8694463560173104
62,6.906083294572569,0.0628188566954525,7.539763503730106,0.0499547976045846,1.0652100608785298,0.8696005349760657
63,6.913230415634391,0.06324577438938725,7.528778050435717,0.050401799716391006,1.063487514792565,0.8697547139348211
64,6.9198823803901925,0.06367269208332202,7.5170902201609335,0.05084880182819741,1.061735331291553,0.8699088928935764
65,6.926037999051797,0.06409960977725677,7.504704102514862,0.05129580394000382,1.0599553904332282,0.8700630718523318
66,6.931696191749583,0.06452652747119153,7.491623989896248,0.051742806051810225,1.0581495893481525,0.8702172508110871
67,6.936855988881976,0.0649534451651263,7.4778543752653395,0.05218980816361663,1.0563198413438144,0.8703714297698425
68,6.9415165314242255,0.06538036285906106,7.463399949819288,0.05263681027542304,1.0544680749967728,0.8705256087285979
69,6.945677071196343,0.06580728055299581,7.44826560057269,0.053083812387229444,1.0525962332332601,0.8706797876873532
70,6.94933697109011,0.06623419824693058,7.432456407844984,0.05353081449903585,1.0507062723987486,0.8708339666461086
71,6.952495705254997,0.06666111594086534,7.415977642656524,0.05397781661084226,1.0488001613169273,0.8709881456048639
72,6.955152859242994,0.06708803363480009,7.398834764035116,0.05442481872264866,1.046879880338595,0.8711423245636193
73,6.957308130112256,0.06751495132873486,7.381033416234963,0.05487182083445507,1.044947420380935,0.8712965035223746
74,6.958961326489536,0.06794186902266962,7.362579425869971,0.055318822946261476,1.043004781957686,0.87145068248113
75,6.960112368591412,0.06836878671660437,7.3434787989634245,0.05576582505806788,1.0410539742007003,0.8716048614398854
76,6.960761288204317,0.06879570441053914,7.323737717916067,0.05621282716987429,1.0390970138733893,0.8717590403986407
77,6.9609082286233805,0.0692226221044739,7.3033625383948,0.056659829281680694,1.0371359243765947,0.8719132193573961
78,6.960553444550172,0.06964953979840866,7.282359786144014,0.0571068313934871,1.0351727347473645,0.8720673983161514
79,6.959697301949406,0.07007645749234342,7.2607361537219735,0.05755383350529351,1.0332094786512038,0.8722215772749068
80,6.95834027786468,0.07050337518627818,7.2384984971643105,0.05800083561709991,1.0312481933682693,0.8723757562336621
81,6.956482960193407,0.07093029288021294,7.215653832577082,0.05844783772890633,1.0292909187741095,0.8725299351924175
82,6.95412604742105,0.0713572105741477,7.19220933266169,0.05889483984071273,1.0273396963154187,0.8726841141511729
83,6.951270348314836,0.07178412826808246,7.168172323174022,0.05934184195251914,1.025396567981393,0.8728382931099281
84,6.947916781577102,0.07221104596201722,7.1435502793203,0.059788844064325546,1.023463575271212,0.8729924720686835
85,6.94406637545849,0.07263796365595199,7.118350822092054,0.06023584617613195,1.0215427581581902,0.8731466510274388
86,6.939720267331251,0.07306488134988674,7.092581714542741,0.06068284828793836,1.0196361540511618,0.8733008299861942
87,6.934879703222799,0.0734917990438215,7.066250858008509,0.061129850399744765,1.0177457967536303,0.8734550089449495
88,6.92954603730988,0.07391871673775627,7.039366288275691,0.06157685251155117,1.0158737154212667,0.8736091879037049
89,6.923720731373569,0.07434563443169102,7.011936171697632,0.06202385462335758,1.0140219335182763,0.8737633668624603
90,6.917405354215438,0.07477255212562578,6.983968801263368,0.06247085673516398,1.0121924677732275,0.8739175458212156
91,6.910601581035173,0.07519946981956055,6.955472592620882,0.06291785884697039,1.0103873271348847,0.874071724779971
92,6.90331119277002,0.0756263875134953,6.926456080057563,0.0633648609587768,1.0086085117285977,0.8742259037387263
93,6.8955360753963735,0.07605330520743006,6.896927912440489,0.0638118630705832,1.0068580118138386,0.8743800826974817
94,6.887278219193951,0.07648022290136483,6.866896849119289,0.0642588651823896,1.0051378067434091,0.874534261656237
95,6.878539717972841,0.07690714059529959,6.836371755794223,0.06470586729419602,1.003449863924922,0.8746884406149924
96,6.869322768263987,0.07733405828923434,6.805361600352228,0.06515286940600243,1.001796137785082,0.8748426195737478
97,6.85962966847337,0.07776097598316911,6.773875448673628,0.06559987151780883,1.0001785687373597,0.8749967985325031
98,6.849462818000494,0.07818789367710387,6.741922460412241,0.06604687362961523,0.9985990821535908,0.8751509774912585
99,6.838824716321512,0.07861481137103862,6.709511884751601,0.06649387574142164,0.9970595873400906,0.8753051564500138
100,6.827717962037574,0.07904172906497339,6.67665305614004,0.06694087785322805,0.995561976518813,0.8754593354087692
101,6.8161452518888375,0.07946864675890815,6.64335539000736,0.06738787996503445,0.9941081238141358,0.8756135143675245
102,6.804109379734684,0.0798955644528429,6.609628378465788,0.06783488207684085,0.992699884245822,0.8757676933262799
103,6.7916132355006535,0.08032248214677767,6.5754815859980225,0.06828188418864727,0.9913390927286904,0.8759218722850353
104,6.778659804092663,0.08074939984071243,6.540924645134967,0.06872888630045368,0.9900275630795868,0.8760760512437906
105,6.765252164279078,0.08117631753464719,6.505967252125981,0.06917588841226008,0.9887670870321617,0.876230230202546
106,6.751393487541169,0.08160323522858196,6.470619162604257,0.06962289052406648,0.9875594332600308,0.8763844091613013
107,6.737087036892628,0.08203015292251671,6.434890187250062,0.07006989263587289,0.9864063464088418,0.8765385881200567
108,6.722336165668656,0.08245707061645147,6.398790187454455,0.0705168947476793,0.9853095461378033,0.876692767078812
109,6.707144316285325,0.08288398831038624,6.362329070986219,0.0709638968594857,0.984270726171189,0.8768469460375674
110,6.6915150189697865,0.08331090600432099,6.325516787664535,0.0714108989712921,0.9832915533603664,0.8770011249963228
111,6.675451890462026,0.08373782369825575,6.2883633250400965,0.07185790108309852,0.9823736667568735,0.8771553039550781
112,6.658958632688778,0.08416474139219052,6.250878704087178,0.07230490319490493,0.9815186766970494,0.8773094829138335
113,6.642039031410294,0.08459165908612527,6.213072974909299,0.07275190530671133,0.9807281638987596,0.8774636618725888
114,6.6246969548406565,0.08501857678006003,6.17495621246093,0.07319890741851774,0.9800036785707061,0.8776178408313442
115,6.606936352242312,0.0854454944739948,6.136538512287804,0.07364590953032416,0.9793467395348461,0.8777720197900996
116,6.588761252495544,0.08587241216792955,6.097829986288288,0.07409291164213055,0.9787588333624005,0.8779261987488549
117,6.570175762643595,0.08629932986186431,6.058840758498267,0.07453991375393695,0.9782414135239693,0.8780803777076103
118,6.551184066414168,0.08672624755579908,6.0195809609018935,0.07498691586574337,0.9777958995542173,0.8782345566663656
119,6.531790422718014,0.08715316524973384,5.980060729270674,0.07543391797754978,0.9774236762316336,0.878388735625121
120,6.511999164125426,0.08758008294366859,5.94029019903309,0.07588092008935618,0.9771260927738262,0.8785429145838763
121,6.4918146953212865,0.08800700063760336,5.900279501177181,0.07632792220116258,0.9769044620488241,0.8786970935426317
122,6.471241491539523,0.08843391833153812,5.8600387581882085,0.07677492431296899,0.9767600598028453,0.8788512725013871
123,6.450284096977663,0.08886083602547287,5.8195780800237396,0.0772219264247754,0.9766941239049898,0.8790054514601424
124,6.428947123192348,0.08928775371940764,5.778907560128186,0.0776689285365818,0.976707853609293,0.8791596304188978
125,6.40723524747649,0.0897146714133424,5.7380372714890004,0.0781159306483882,0.9768024088345857,0.8793138093776531
126,6.385153211218938,0.09014158910727715,5.6969772627365804,0.07856293276019462,0.9769789094625878,0.8794679883364085
127,6.362705818247429,0.09056850680121192,5.655737554289866,0.07900993487200103,0.977238434654651,0.8796221672951638
128,6.339897933155575,0.09099542449514668,5.614328134549652,0.07945693698380743,0.9775820221875706,0.8797763462539192
129,6.316734479614767,0.09142234218908143,5.572758956141505,0.07990393909561383,0.9780106678088633,0.8799305252126746
130,6.293220438671734,0.0918492598830162,5.531039932210142,0.08035094120742024,0.9785253246119113,0.8800847041714299
131,6.269360847032618,0.09227617757695096,5.48918093276715,0.08079794331922666,0.9791269024313458,0.8802388831301853
132,6.245160795334352,0.09270309527088572,5.447191781093693,0.08124494543103306,0.979816267259064,0.8803930620889406
133,6.220625426404153,0.09313001296482049,5.405082250200046,0.08169194754283945,0.9805942406812227,0.880547241047696
134,6.195759933507986,0.09355693065875524,5.362862059343479,0.08213894965464587,0.9814615993365855,0.8807014200064514
135,6.170569558588775,0.09398384835269,5.320540870606187,0.08258595176645228,0.9824190743965493,0.8808555989652067
136,6.145059590495219,0.09441076604662477,5.278128285534745,0.08303295387825868,0.9834673510672023,0.8810097779239621
137,6.1192353632020176,0.09483768374055952,5.235633841842537,0.08347995599006508,0.9846070681137273,0.8811639568827174
138,6.093102254022319,0.09526460143449428,5.193067010176675,0.0839269581018715,0.9858388174074597,0.8813181358414728
139,6.06666568181326,0.09569151912842905,5.150437190950641,0.0843739602136779,0.9871631434959235,0.8814723148002281
140,6.039931105175356,0.0961184368223638,5.107753711244062,0.0848209623254843,0.9885805431961094,0.8816264937589834
141,6.012904020646623,0.09654535451629856,5.065025821770759,0.08526796443729072,0.9900914652113033,0.8817806727177387
142,5.985589960892203,0.09697227221023333,5.022262693916314,0.08571496654909712,0.991696309771698,0.8819348516764941
143,5.957994492890351,0.09739918990416808,4.979473416846215,0.08616196866090353,0.9933954282990934,0.8820890306352495
144,5.930123216115553,0.09782610759810284,4.936666994685681,0.08660897077270993,0.995189123095878,0.8822432095940048
145,5.901981760719661,0.09825302529203761,4.89385234377211,0.08705597288451634,0.9970776470585718,0.8823973885527602
146,5.873575785711742,0.09867994298597237,4.8510382899810836,0.08750297499632274,0.9990612034161178,0.8825515675115155
147,5.844910977137591,0.09910686067990712,4.808233566126816,0.08794997710812916,1.001139945493141,0.8827057464702709
148,5.815993046259546,0.09953377837384189,4.765446809437845,0.08839697921993556,1.0033139764983885,0.8828599254290262
149,5.786827727737547,0.09996069606777665,4.722686559108649,0.08884398133174197,1.0055833493385002,0.8830141043877816
150,5.7574207778121345,0.1003876137617114,4.6799612539279405,0.08929098344354837,1.0079480664573184,0.883168283346537
151,5.727777972490221,0.10081453145564617,4.637279229984199,0.08973798555535478,1.010408079700857,0.8833224623052923
152,5.697905105734388,0.10124144914958093,4.594648718449009,0.09018498766716118,1.0129632902081163,0.8834766412640477
153,5.667807987656488,0.10166836684351568,4.552077843438682,0.0906319897789676,1.0156135483278261,0.883630820222803
154,5.637492442716334,0.10209528453745045,4.50957461995461,0.091078991890774,1.018358653561291,0.8837849991815584
155,5.606964307926224,0.10252220223138521,4.4671469519026825,0.09152599400258041,1.0211983545313947,0.8839391781403138
156,5.576229431062027,0.10294911992531997,4.424802630192108,0.0919729961143868,1.0241323489778729,0.8840933570990691
157,5.545293668881602,0.10337603761925473,4.382549330913827,0.09241999822619322,1.0271602837789569,0.8842475360578245
158,5.5141628853513085,0.10380295531318949,4.340394613598772,0.09286700033799962,1.030281754999398,0.8844017150165798
159,5.482842949881244,0.10422987300712425,4.298345919556021,0.09331400244980603,1.0334963079649861,0.8845558939753352
160,5.451339735570047,0.10465679070105902,4.256410570290971,0.09376100456161243,1.0368034373635404,0.8847100729340905
161,5.419659117459862,0.10508370839499377,4.214595766003486,0.09420800667341885,1.040202587372442,0.8848642518928459
162,5.387806970802223,0.10551062608892853,4.172908584165996,0.09465500878522526,1.0436931518126804,0.8850184308516013
163,5.355789169335554,0.1059375437828633,4.131355978181422,0.09510201089703166,1.0472744743294413,0.8851726098103566
164,5.323611583574891,0.10636446147679805,4.0899447761207695,0.09554901300883807,1.0509458485991867,0.885326788769112
165,5.291280079114585,0.10679137917073281,4.04868167954016,0.09599601512064447,1.0547065185631992,0.8854809677278673
166,5.258800514944557,0.10721829686466758,4.007573262377011,0.09644301723245088,1.058555678687574,0.8856351466866227
167,5.226178741780816,0.10764521455860233,3.9666259699250754,0.09689001934425728,1.062492474249534,0.885789325645378
168,5.193420600410802,0.10807213225253709,3.92584611788789,0.0973370214560637,1.0665160016500668,0.8859435046041334
169,5.160531920054247,0.10849904994647186,3.8852398915102615,0.0977840235678701,1.0706253087527016,0.8860976835628888
170,5.127518516740097,0.10892596764040662,3.8448133447872563,0.09823102567967651,1.074819395248429,0.8862518625216441
171,5.094386191700129,0.10935288533434137,3.804572399750184,0.09867802779148291,1.07909721304652,0.8864060414803995
172,5.061140729779822,0.10977980302827614,3.764522845828965,0.09912502990328932,1.08345766669123,0.8865602204391548
173,5.0277878978670705,0.1102067207222109,3.7246703392902702,0.09957203201509572,1.0878996138041463,0.8867143993979102
174,4.994333443339267,0.11063363841614565,3.685020402750746,0.10001903412690213,1.0924218655520448,0.8868685783566655
175,4.960783092529329,0.11106055611008042,3.6455784247645764,0.10046603623870853,1.0970231871401186,0.8870227573154209
176,4.9271425492111804,0.11148747380401518,3.606349659484652,0.10091303835051495,1.1017022983302958,0.8871769362741763
177,4.893417493105176,0.11191439149794993,3.5673392263964936,0.10136004046232135,1.1064578739845483,0.8873311152329316
178,4.859613578404038,0.1123413091918847,3.528552110124094,0.10180704257412776,1.111288544632857,0.887485294191687
179,4.825736432319697,0.11276822688581946,3.4899931603067946,0.10225404468593416,1.1161928970657,0.8876394731504423
180,4.7917916536516065,0.11319514457975421,3.4516670915462275,0.10270104679774057,1.1211694749507262,0.8877936521091977
181,4.757784811376903,0.11362206227368898,3.413578483422382,0.10314804890954697,1.1262167794734224,0.887947831067953
182,4.7237214432629,0.11404897996762374,3.3757317805777616,0.10359505102135338,1.1313332700014405,0.8881020100267084
183,4.689607054502342,0.1144758976615585,3.338131292868626,0.10404205313315978,1.136517364772305,0.8882561889854638
184,4.655447116371795,0.11490281535549327,3.3007811955821764,0.1044890552449662,1.1417674416042354,0.8884103679442191
185,4.621247064913639,0.11532973304942802,3.263685529718636,0.1049360573567726,1.1470818386296753,0.8885645469029745
186,4.587012299641932,0.11575665074336278,3.2268482023370426,0.10538305946857901,1.1524588550513069,0.8887187258617298
187,4.552748182272649,0.11618356843729755,3.190272986963611,0.10583006158038541,1.1578967519200716,0.8888729048204852
188,4.5184600354785305,0.1166104861312323,3.153963524061422,0.10627706369219182,1.163393752934974,0.8890270837792406
189,4.4841531416689335,0.11703740382516706,3.117923321560276,0.10672406580399822,1.168948045264151,0.8891812627379959
190,4.449832741795005,0.11746432151910183,3.0821557554453807,0.10717106791580464,1.174557780386957,0.8893354416967513
191,4.41550403418045,0.11789123921303658,3.04666407040368,0.10761807002761103,1.1802210749565254,0.8894896206555066
192,4.381172173378212,0.11831815690697134,3.011451380526431,0.10806507213941745,1.1859360116825253,0.889643799614262
193,4.346842269053327,0.11874507460090611,2.9765206700668068,0.10851207425122386,1.1917006402335677,0.8897979785730172
194,4.312519384892204,0.11917199229484086,2.9418747942511057,0.10895907636303026,1.197512978158895,0.8899521575317726
195,4.278208537538587,0.11959890998877563,2.907516480142249,0.10940607847483667,1.2033710118288745,0.890106336490528
196,4.2439146955564,0.12002582768271039,2.873448327554189,0.10985308058664307,1.2092726973938153,0.8902605154492833
197,4.209642778419719,0.12045274537664515,2.8396728100158115,0.11030008269844949,1.2152159617606821,0.8904146944080387
198,4.175397655530022,0.12087966307057992,2.8061922757829603,0.11074708481025589,1.2211987035871363,0.890568873366794
199,4.141184145260941,0.12130658076451467,2.773008948897142,0.1111940869220623,1.227218794292487,0.8907230523255494
200,4.107007014030641,0.12173349845844943,2.74012493028949,0.1116410890338687,1.2332740790849754,0.8908772312843047
201,4.072870975401995,0.1221604161523842,2.7075421989285395,0.11208809114567511,1.2393623780048832,0.8910314102430601
202,4.038780689210673,0.12258733384631895,2.6752626130104065,0.11253509325748151,1.2454814869829836,0.8911855892018155
203,4.004740760721287,0.12301425154025371,2.6432879111898173,0.11298209536928792,1.2516291789136695,0.8913397681605708
204,3.9707557398116484,0.12344116923418848,2.611619713850665,0.11342909748109432,1.2578032047423626,0.8914939471193262
205,3.9368301201852622,0.12386808692812323,2.580259524414496,0.11387609959290074,1.2640012945664643,0.8916481260780815
206,3.9029683386121263,0.12429500462205799,2.5492087306855478,0.11432310170470714,1.2702211587494352,0.8918023050368369
207,3.869174774197849,0.12472192231599276,2.51846860623081,0.11477010381651355,1.2764604890472646,0.8919564839955922
208,3.8354537476811936,0.12514884000992751,2.488040311793682,0.11521710592831995,1.2827169597468828,0.8921106629543476
209,3.801809520760008,0.12557575770386226,2.4579248967397183,0.11566410804012636,1.288988228815782,0.892264841913103
210,3.7682462954455938,0.12600267539779703,2.428123300533002,0.11611111015193276,1.295271939062298,0.8924190208718583
211,3.7347682134454963,0.1264295930917318,2.3986363542416997,0.11655811226373917,1.3015657193059644,0.8925731998306137
212,3.701379355574696,0.12685651078566657,2.3694647820713057,0.11700511437554557,1.3078671855571944,0.892727378789369
213,3.668083741195167,0.12728342847960133,2.340609202924131,0.11745211648735199,1.3141739422058016,0.8928815577481244
214,3.6348853276837736,0.12771034617353608,2.3120701319835946,0.11789911859915839,1.3204835832175688,0.8930357367068797
215,3.6017880099284088,0.12813726386747082,2.2838479823218556,0.1183461207109648,1.3267936933383504,0.8931899156656351
216,3.5687956198523376,0.1285641815614056,2.2559430665293627,0.1187931228227712,1.333101849304916,0.8933440946243905
217,3.535911925966642,0.12899109925534036,2.228355598364887,0.11924012493457761,1.339405621062008,0.8934982735831458
218,3.5031406329506534,0.12941801694927513,2.20108569442465,0.11968712704638401,1.3457025729848004,0.8936524525419012
219,3.4704853812602847,0.1298449346432099,2.1741333758290833,0.12013412915819043,1.3519902651062292,0.8938066315006565
220,3.437949746764105,0.13027185233714464,2.147498569925916,0.12058113126999682,1.358266254348392,0.8939608104594119
221,3.405537240407035,0.13069877003107938,2.1211811120081228,0.12102813338180324,1.3645280957573802,0.8941149894181672
222,3.373251307901518,0.13112568772501415,2.0951807470454518,0.12147513549360964,1.370773343740901,0.8942691683769226
223,3.341095329445965,0.13155260541894892,2.0694971314281156,0.12192213760541605,1.3769995533078876,0.894423347335678
224,3.3090726194703493,0.1319795231128837,2.0441298347213728,0.12236913971722246,1.383204281309525,0.8945775262944333
225,3.277186426408703,0.13240644080681846,2.019078341429644,0.12281614182902886,1.3893850876808718,0.8947317052531887
226,3.2454399324983627,0.1328333585007532,1.994342052768895,0.12326314394083528,1.3955395366824959,0.894885884211944
227,3.2138362536057175,0.13326027619468794,1.969920288445997,0.12371014605264168,1.4016651981412935,0.8950400631706994
228,3.182378439078262,0.1336871938886227,1.9458122884438078,0.12415714816444809,1.4077596486899164,0.8951942421294548
229,3.1510694716227046,0.13411411158255748,1.9220172148107435,0.12460415027625449,1.4138204730039896,0.8953484210882101
230,3.11991226720888,0.13454102927649225,1.8985341534536162,0.12505115238806092,1.4198452650364706,0.8955026000469655
231,3.0889096749992264,0.13496794697042702,1.8753621159325589,0.1254981544998673,1.4258316292484505,0.8956567790057208
232,3.058064477303544,0.13539486466436176,1.8525000412568293,0.12594515661167371,1.4317771818356273,0.8958109579644762
233,3.0273793895587824,0.1358217823582965,1.829946797680402,0.1263921587234801,1.4376795519498478,0.8959651369232315
234,2.996857060333533,0.13624870005223128,1.8077011844961572,0.1268391608352865,1.4435363829148748,0.8961193158819869
235,2.9665000713569847,0.13667561774616604,1.7857619338276054,0.12728616294709294,1.4493453334358333,0.8962734948407423
236,2.93631093757198,0.13710253544010081,1.7641277124170665,0.12773316505889934,1.4551040788014746,0.8964276737994976
237,2.9062921072119035,0.13752945313403558,1.7427971234092214,0.12818016717070574,1.4608103120787106,0.896581852758253
238,2.87644596190106,0.13795637082797033,1.7217687081290434,0.12862716928251217,1.4664617452985973,0.8967360317170083
239,2.8467748167782183,0.13838328852190507,1.7010409478530841,0.12907417139431854,1.4720561106331327,0.8968902106757637
240,2.817280920642973,0.13881020621583984,1.6806122655731237,0.12952117350612496,1.4775911615622126,0.897044389634519
241,2.7879664561246114,0.1392371239097746,1.6604810277512874,0.12996817561793136,1.4830646740299616,0.8971985685932744
242,2.75883353987308,0.13966404160370938,1.6406455460656253,0.13041517772973776,1.4884744475898841,0.8973527475520298
243,2.72988422277173,0.14009095929764415,1.6211040791453257,0.1308621798415442,1.493818306538039,0.8975069265107851
244,2.7011204901714847,0.1405178769915789,1.601854834294663,0.1313091819533506,1.4990941010336825,0.8976611054695405
245,2.6725442621459927,0.14094479468551363,1.5828959692048108,0.131756184065157,1.50429970820661,0.8978152844282958
246,2.6441573937674727,0.1413717123794484,1.5642255936527556,0.13220318617696342,1.5094330332506567,0.8979694633870512
247,2.6159616754027977,0.14179863007338317,1.5458417711864845,0.1326501882887698,1.5144920105026018,0.8981236423458065
248,2.5879588330294556,0.14222554776731794,1.5277425207956787,0.13309719040057622,1.5194746045058996,0.8982778213045619
249,2.5601505285709893,0.1426524654612527,1.5099258185672253,0.13354419251238261,1.524378811058617,0.8984320002633173
250,2.5325383602515013,0.14307938315518745,1.492389599324772,0.13399119462418901,1.5292026582448899,0.8985861792220726
251,2.505123862968841,0.1435063008491222,1.475131758251708,0.13443819673599544,1.5339442074493668,0.8987403581808279
252,2.4779085086860357,0.14393321854305696,1.4581501524968838,0.13488519884780184,1.5386015543539655,0.8988945371395832
253,2.4508937068405707,0.14436013623699173,1.441442602762454,0.13533220095960824,1.5431728299164076,0.8990487160983386
254,2.4240808047710884,0.1447870539309265,1.4250068948732486,0.13577920307141467,1.547656201329889,0.8992028950570939
255,2.3974710881610863,0.14521397162486127,1.4088407813271147,0.13622620518322104,1.5520498729633894,0.8993570740158493
256,2.371065781499199,0.145640889318796,1.3929419828256528,0.13667320729502747,1.5563520872819898,0.8995112529746047
257,2.344866048555609,0.14606780701273075,1.3773081897848887,0.1371202094068339,1.5605611257466807,0.89966543193336
258,2.3188729928741876,0.14649472470666552,1.3619370638253372,0.13756721151864026,1.5646753096931532,0.8998196108921154
259,2.2930876582799073,0.1469216424006003,1.3468262392410333,0.1380142136304467,1.5686930011889781,0.8999737898508707
260,2.267511029401105,0.14734856009453506,1.3319733244470944,0.1384612157422531,1.5726126038687578,0.9001279688096261
261,2.2421440322061317,0.14777547778846983,1.3173759034053916,0.1389082178540595,1.5764325637466516,0.9002821477683814
262,2.2169875345539927,0.14820239548240458,1.3030315370279646,0.13935521996586592,1.5801513700058973,0.9004363267271368
263,2.1920423467584946,0.14862931317633932,1.2889377645578246,0.13980222207767232,1.5837675557647624,0.9005905056858922
264,2.1673092221654757,0.1490562308702741,1.2750921049268087,0.14024922418947872,1.587279698818559,0.9007446846446475
265,2.142788857742689,0.14948314856420886,1.2614920580901898,0.14069622630128514,1.5906864223572181,0.9008988636034029
266,2.1184818946818624,0.14991006625814363,1.2481351063377755,0.14114322841309151,1.593986395658032,0.9010530425621582
267,2.094388919012517,0.1503369839520784,1.235018715581209,0.14159023052489794,1.5971783347531698,0.9012072215209136
268,2.070510462227104,0.15076390164601314,1.2221403366172978,0.14203723263670434,1.6002610030715325,0.901361400479669
269,2.0468470019169764,0.15119081933994788,1.2094974063671102,0.14248423474851074,1.6032332120546327,0.9015155794384243
270,2.0233989624188147,0.15161773703388265,1.1970873490907028,0.14293123686031717,1.6060938217460732,0.9016697583971797
271,2.000166715471009,0.15204465472781742,1.1849075775773033,0.14337823897212357,1.6088417413543563,0.901823937355935
272,1.9771505808795857,0.1524715724217522,1.1729554943108134,0.14382524108392997,1.6114759297886363,0.9019781163146904
273,1.9543508271932208,0.15289849011568696,1.1612284926105327,0.1442722431957364,1.6139953961671603,0.9021322952734457
274,1.9317676723869306,0.1533254078096217,1.1497239577470135,0.14471924530754277,1.6163992002980783,0.9022864742322011
275,1.9094012845539472,0.15375232550355644,1.1384392680329618,0.1451662474193492,1.6186864531323573,0.9024406531909565
276,1.8872517826054214,0.1541792431974912,1.1273717958891691,0.1456132495311556,1.6208563171885775,0.9025948321497118
277,1.8653192369774463,0.15460616089142598,1.1165189088854248,0.146060251642962,1.622908006949329,0.9027490111084672
278,1.843603670345013,0.15503307858536075,1.1058779707564221,0.14650725375476842,1.6248407892290504,0.9029031900672225
279,1.8221050583424578,0.15545999627929552,1.0954463423926641,0.14695425586657482,1.6266539835130578,0.9030573690259779
280,1.800823330289981,0.15588691397323026,1.0852213828064057,0.14740125797838122,1.6283469622676539,0.9032115479847332
281,1.7797583699257962,0.156313831667165,1.0752004500726926,0.14784826009018762,1.6299191512210898,0.9033657269434886
282,1.7589100161435325,0.15674074936109977,1.0653809022455667,0.14829526220199404,1.6313700296153102,0.903519905902244
283,1.7382780637344175,0.15716766705503454,1.0557600982495245,0.14874226431380044,1.6326991304283205,0.9036740848609993
284,1.7178622641338877,0.1575945847489693,1.0463353987463357,0.14918926642560684,1.633906040567091,0.9038282638197547
285,1.6976623261721584,0.15802150244290408,1.0371041669773637,0.14963626853741324,1.6349904010309406,0.90398244277851
286,1.6776779168284135,0.15844842013683882,1.0280637695815023,0.15008327064921967,1.6359519070453068,0.9041366217372654
287,1.6579086619881471,0.15887533783077357,1.0192115773889117,0.15053027276102607,1.6367903081658974,0.9042908006960207
288,1.638354147203325,0.15930225552470834,1.010544966190709,0.15097727487283247,1.6375054083531964,0.9044449796547761
289,1.619013918454928,0.1597291732186431,1.0020613174848059,0.1514242769846389,1.638097066017316,0.9045991586135315
290,1.5998874829175138,0.16015609091257788,0.9937580191981005,0.1518712790964453,1.6385651940332389,0.9047533375722868
291,1.5809743097254092,0.16058300860651264,0.9856324663852276,0.1523182812082517,1.6389097597264788,0.9049075165310422
292,1.5622738307401534,0.1610099263004474,0.9776820619041107,0.1527652833200581,1.6391307848292285,0.9050616954897975
293,1.5437854413188223,0.16143684399438216,0.9699042170685368,0.15321228543186452,1.6392283454070844,0.9052158744485529
294,1.525508501082889,0.1618637616883169,0.962296352278033,0.15365928754367092,1.6392025717564387,0.9053700534073083
295,1.5074423346871997,0.16229067938225167,0.9548558976252857,0.15410628965547732,1.6390536482726905,0.9055242323660636
296,1.4895862325887934,0.16271759707618644,0.9475802934813891,0.15455329176728372,1.6387818132893763,0.905678411324819
297,1.4719394518151436,0.16314451477012118,0.94046699105922,0.15500029387909015,1.6383873588884312,0.9058325902835743
298,1.4545012167315077,0.16357143246405595,0.9335134529552136,0.15544729599089654,1.6378706306817419,0.9059867692423297
299,1.4372707198070613,0.16399835015799072,0.9267171536698616,0.15589429810270294,1.6372320275641838,0.906140948201085
300,1.4202471223794584,0.16442526785192546,0.9200755801072483,0.15634130021450934,1.6364720014383982,0.9062951271598404
301,1.4034295554174903,0.16485218554586023,0.9135862320539389,0.15678830232631577,1.6355910569115175,0.9064493061185958
302,1.3868171202815582,0.165279103239795,0.9072466226375632,0.15723530443812217,1.6345897509641378,0.9066034850773511
303,1.3704088894816162,0.16570602093372974,0.901054278765423,0.15768230654992857,1.6334686925917739,0.9067576640361064
304,1.3542039074322625,0.1661329386276645,0.8950067415434783,0.15812930866173497,1.6322285424191474,0.9069118429948617
305,1.338201191204741,0.16655985632159928,0.8891015666760599,0.1585763107735414,1.6308700122875892,0.9070660219536171
306,1.3223997312754878,0.16698677401553402,0.8833363248466708,0.1590233128853478,1.629393864815915,0.9072202009123724
307,1.306798492270975,0.1674136917094688,0.8777086020802344,0.1594703149971542,1.6278009129351094,0.9073743798711278
308,1.2913964137085758,0.16784060940340356,0.8722160000871723,0.1599173171089606,1.6260920193972264,0.9075285588298831
309,1.2761924107331473,0.1682675270973383,0.8668561365896631,0.16036431922076702,1.6242680962588474,0.9076827377886385
310,1.261185374849091,0.16869444479127307,0.8616266456304901,0.16081132133257342,1.622330104339567,0.9078369167473939
311,1.2463741746476273,0.16912136248520784,0.8565251778648307,0.16125832344437982,1.6202790526558717,0.9079910957061492
312,1.2317576565290171,0.16954828017914259,0.8515494008353917,0.16170532555618622,1.6181159978308965,0.9081452746649046
313,1.21733464541949,0.16997519787307735,0.8466969992312728,0.16215232766799265,1.6158420434805083,0.9082994536236599
314,1.203103945482665,0.17040211556701212,0.8419656751309469,0.16259932977979905,1.6134583395761692,0.9084536325824153
315,1.1890643408251815,0.17082903326094687,0.8373531482297504,0.16304633189160544,1.610966081785112,0.9086078115411707
316,1.1752145961963647,0.17125595095488164,0.8328571560522802,0.16349333400341184,1.6083665107882943,0.908761990499926
317,1.1615534576816864,0.1716828686488164,0.8284754541500878,0.16394033611521827,1.6056609115766836,0.9089161694586814
318,1.1480796533898063,0.17210978634275115,0.8242058162850717,0.16438733822702467,1.602850612726383,0.9090703484174367
319,1.1347918941329924,0.17253670403668592,0.8200460345989582,0.16483434033883107,1.5999369856531682,0.9092245273761921
320,1.1216888741007498,0.1729636217306207,0.815993919769272,0.16528134245063747,1.5969214438470047,0.9093787063349474
321,1.1087692715264212,0.17339053942455543,0.8120473011521905,0.1657283445624439,1.5938054420870804,0.9095328852937028
322,1.096031749346617,0.1738174571184902,0.808204026912678,0.1661753466742503,1.5905904756380123,0.9096870642524582
323,1.0834749558532955,0.17424437481242497,0.8044619641422878,0.1666223487860567,1.5872780794277652,0.9098412432112135
324,1.0710975253382997,0.1746712925063597,0.8008189989650397,0.16706935089786312,1.583869827207947,0.9099954221699689
325,1.0588980787302147,0.17509821020029448,0.797273036631745,0.16751635300966952,1.5803673306970638,0.9101496011287242
326,1.0468752242233963,0.17552512789422925,0.7938220016031808,0.16796335512147592,1.5767722387074226,0.9103037800874796
327,1.0350275578990005,0.175952045588164,0.7904638376225016,0.16841035723328232,1.573086236256278,0.9104579590462349
328,1.0233536643378895,0.17637896328209876,0.7871965077772568,0.16885735934508875,1.5693110436619229,0.9106121380049903
329,1.0118521172252963,0.17680588097603353,0.7840179945514176,0.16930436145689515,1.5654484156253776,0.9107663169637457
330,1.0005214799470865,0.17723279866996827,0.7809262998677735,0.16975136356870155,1.5615001402983402,0.910920495922501
331,0.9893603061775377,0.17765971636390304,0.7779194451210768,0.17019836568050795,1.557468038338112,0.9110746748812564
332,0.9783671404584996,0.1780866340578378,0.7749954712023118,0.17064536779231437,1.5533539619501575,0.9112288538400117
333,0.9675405187698445,0.17851355175177255,0.7721524385144529,0.17109236990412077,1.5491597939190656,0.9113830327987671
334,0.9568789690911006,0.17894046944570732,0.7693884269800673,0.17153937201592717,1.5448874466285079,0.9115372117575224
335,0.9463810119541887,0.1793673871396421,0.7667015360411318,0.17198637412773357,1.5405388610710584,0.9116913907162778
336,0.9360451609871698,0.17979430483357683,0.7640898846514045,0.17243337623954,1.5361160058484524,0.9118455696750332
337,0.9258699234489266,0.1802212225275116,0.7615516112617142,0.1728803783513464,1.5316208761631072,0.9119997486337885
338,0.9158538007547186,0.18064814022144637,0.7590848737984986,0.1733273804631528,1.5270554928016145,0.9121539275925439
339,0.905995288992533,0.18107505791538112,0.7566878496359344,0.1737743825749592,1.5224219011108973,0.9123081065512992
340,0.8962928794301813,0.18150197560931589,0.7543587355619966,0.17422138468676562,1.5177221699678531,0.9124622855100546
341,0.8867450590130945,0.18192889330325066,0.7520957477387609,0.17466838679857202,1.512958390743126,0.91261646446881
342,0.8773503108527604,0.1823558109971854,0.7498971216572917,0.17511538891037842,1.5081326762598732,0.9127706434275653
343,0.8681071147057763,0.18278272869112017,0.7477611120874074,0.17556239102218482,1.5032471597481376,0.9129248223863207
344,0.8590139474434786,0.18320964638505494,0.7456859930226499,0.17600939313399125,1.4983039937957194,0.913079001345076
345,0.8500692835121236,0.18363656407898968,0.7436700576207531,0.17645639524579765,1.4933053492961588,0.9132331803038314
346,0.8412715953836021,0.18406348177292445,0.741711618139913,0.17690339735760405,1.4882534143947133,0.9133873592625867
347,0.8326193539966685,0.18449039946685922,0.7398090058711423,0.17735039946941045,1.4831503934329628,0.9135415382213421
348,0.8241110291886851,0.18491731716079396,0.7379605710669981,0.17779740158121687,1.477998505892875,0.9136957171800975
349,0.8157450901178619,0.18534423485472873,0.7361646828669608,0.17824440369302327,1.472799985341063,0.9138498961388528
350,0.8075200056760186,0.1857711525486635,0.7344197292197336,0.17869140580482967,1.4675570783739276,0.9140040750976082
351,0.7994342448918572,0.18619807024259824,0.7327241168027234,0.17913840791663607,1.4622720435645382,0.9141582540563635
352,0.791486277324764,0.186624987936533,0.7310762709389605,0.1795854100284425,1.456947150411867,0.9143124330151189
353,0.7836745734491696,0.18705190563046778,0.7294746355117127,0.1800324121402489,1.451584678293243,0.9144666119738742
354,0.7759976050294811,0.18747882332440252,0.7279176728770281,0.1804794142520553,1.4461869154206393,0.9146207909326296
355,0.7684538454856163,0.1879057410183373,0.7264038637744464,0.18092641636386173,1.4407561578016392,0.914774969891385
356,0.7610417702491835,0.18833265871227206,0.7249317072361072,0.18137341847566812,1.4352947082057093,0.9149291488501403
357,0.7537598571103351,0.1887595764062068,0.723499720494475,0.18182042058747452,1.4298048751365702,0.9150833278088957
358,0.7466065865553484,0.18918649410014157,0.7221064388888965,0.18226742269928092,1.4242889718113556,0.915237506767651
359,0.7395804420949785,0.18961341179407634,0.7207504157711905,0.18271442481108735,1.4187493151472343,0.9153916857264064
360,0.7326799105836378,0.19004032948801108,0.7194302224104855,0.18316142692289375,1.4131882247562746,0.9155458646851617
361,0.725903482529458,0.19046724718194585,0.7181444478974756,0.18360842903470015,1.407608021949151,0.9157000436439171
362,0.719249652395302,0.19089416487588062,0.7168916990482967,0.18405543114650655,1.4020110287484808,0.9158542226026724
363,0.7127169188907881,0.19132108256981536,0.7156706003081929,0.18450243325831298,1.3963995669123421,0.9160084015614277
364,0.7063037852553965,0.19174800026375013,0.7144797936551455,0.18494943537011937,1.3907759569687939,0.9161625805201831
365,0.7000087595327421,0.1921749179576849,0.7133179385036262,0.18539643748192577,1.385142517261932,0.9163167594789384
366,0.693830354836078,0.19260183565161965,0.7121837116086304,0.18584343959373217,1.3795015630101666,0.9164709384376938
367,0.6877670896051241,0.19302875334555442,0.7110758069701417,0.1862904417055386,1.3738554053774183,0.9166251173964491
368,0.6818174878543004,0.19345567103948919,0.7099929357381659,0.186737443817345,1.3682063505577566,0.9167792963552045
369,0.6759800794124602,0.19388258873342393,0.7089338261184681,0.1871844459291514,1.3625566988742153,0.9169334753139599
370,0.6702534001542062,0.1943095064273587,0.7078972232791487,0.1876314480409578,1.3569087438922716,0.9170876542727152
371,0.6646359922229024,0.19473642412129347,0.7068818892581592,0.18807845015276423,1.3512647715487056,0.9172418332314706
372,0.6591264042454621,0.1951633418152282,0.7058866028718961,0.18852545226457063,1.3456270592963016,0.9173960121902259
373,0.6537231915390311,0.19559025950916298,0.7049101596249578,0.18897245437637702,1.3399978752650772,0.9175501911489813
374,0.6484249163096597,0.19601717720309775,0.7039513716211739,0.18941945648818342,1.334379477440487,0.9177043701077366
375,0.6432301478430805,0.1964440948970325,0.7030090674759991,0.18986645859998985,1.3287741128592363,0.917858549066492
376,0.6381374626876946,0.19687101259096726,0.7020820922303512,0.19031346071179625,1.3231840168231899,0.9180127280252474
377,0.6331454448298908,0.19729793028490203,0.7011693072659823,0.19076046282360265,1.3176114121318663,0.9181669069840027
378,0.6282526858618029,0.19772484797883677,0.7002695902224428,0.19120746493540905,1.3120585083341054,0.9183210859427581
379,0.6234577851416254,0.19815176567277154,0.6993818349157187,0.19165446704721548,1.3065275009992838,0.9184752649015134
380,0.6187593499466171,0.1985786833667063,0.6985049512585856,0.19210146915902188,1.3010205710086573,0.9186294438602688
381,0.6141559956189032,0.19900560106064105,0.6976378651827478,0.19254847127082828,1.2955398838671992,0.9187836228190241
382,0.6096463457042081,0.19943251875457582,0.696779518562795,0.19299547338263467,1.2900875890364547,0.9189378017777795
383,0.6052290320836415,0.1998594364485106,0.6959288691420322,0.1934424754944411,1.284665819288756,0.9190919807365349
384,0.6009026950986708,0.20028635414244533,0.6950848904602063,0.1938894776062475,1.2792766900832766,0.9192461596952902
385,0.5966659836693973,0.2007132718363801,0.6942465717831555,0.1943364797180539,1.2739222989643086,0.9194003386540456
386,0.5925175554062858,0.20114018953031487,0.693412918034422,0.19478348182986033,1.26860472498207,0.9195545176128009
387,0.5884560767154647,0.20156710722424964,0.6925829497288234,0.19523048394166673,1.263326028136532,0.9197086965715563
388,0.5844802228977362,0.20199402491818438,0.6917557029080094,0.19567748605347313,1.2580882488444627,0.9198628755303117
389,0.5805886782414287,0.20242094261211915,0.6909302290780033,0.19612448816527953,1.2528934074301674,0.920017054489067
390,0.5767801361092376,0.20284786030605392,0.6901055951487307,0.19657149027708595,1.2477435036400797,0.9201712334478224
391,0.5730532990191732,0.20327477799998867,0.6892808833755298,0.19701849238889235,1.2426405161816578,0.9203254124065777
392,0.569406878719767,0.20370169569392343,0.6884551913026364,0.19746549450069875,1.2375864022867127,0.9204795913653331
393,0.5658395962596728,0.2041286133878582,0.687627631708622,0.19791249661250515,1.2325830972995406,0.9206337703240884
394,0.5623501820518002,0.20455553108179295,0.686797332553777,0.19835949872431158,1.227632514290058,0.9207879492828438
395,0.5589373759321088,0.20498244877572772,0.6859634369294012,0.19880650083611798,1.2227365436921276,0.9209421282415992
396,0.5555999272132288,0.20540936646966249,0.6851251030089837,0.19925350294792438,1.2178970529673758,0.9210963072003545
397,0.5523365947330179,0.20583628416359723,0.6842815040012313,0.19970050505973078,1.2131158862945766,0.9212504861591099
398,0.5491461468982141,0.206263201857532,0.6834318281049123,0.2001475071715372,1.2083948642848845,0.9214046651178652
399,0.5460273617233202,0.20669011955146677,0.682575278465471,0.2005945092833436,1.2037357837229732,0.9215588440766206
400,0.5429790268648566,0.2071170372454015,0.6817110731333668,0.20104151139515,1.199140417334306,0.921713023035376
401,0.5399999396511214,0.20754395493933628,0.6808384450240922,0.2014885135069564,1.1946105135785667,0.9218672019941313
402,0.5370889071076053,0.20797087263327105,0.679956641879806,0.20193551561876283,1.1901477964694362,0.9220213809528867
403,0.5342447459781918,0.2083977903272058,0.6790649262325399,0.20238251773056923,1.1857539654207467,0.922175559911642
404,0.5314662827422847,0.20882470802114056,0.6781625753688982,0.20282951984237563,1.1814306951190807,0.9223297388703974
405,0.528752353628003,0.20925162571507533,0.6772488812962036,0.20327652195418203,1.177179635422903,0.9224839178291527
406,0.5261018046215777,0.20967854340901007,0.6763231507100116,0.20372352406598845,1.1730024112881978,0.9226380967879081
407,0.5235134914730892,0.21010546110294484,0.6753847049629237,0.20417052617779485,1.1689006227206937,0.9227922757466634
408,0.5209862796986807,0.2105323787968796,0.6744328800346343,0.20461752828960125,1.1648758447545915,0.9229464547054188
409,0.5185190445793817,0.21095929649081435,0.6734670265031193,0.20506453040140765,1.1609296274578689,0.9231006336641742
410,0.5161106711566777,0.21138621418474912,0.6724865095169018,0.20551153251321408,1.157063495964024,0.9232548126229295
411,0.5137600542249602,0.2118131318786839,0.6714907087683114,0.20595853462502048,1.1532789505302823,0.9234089915816849
412,0.511466098320983,0.21224004957261863,0.6704790184676408,0.20640553673682688,1.1495774666221759,0.9235631705404401
413,0.5092277177104622,0.2126669672665534,0.6694508473181329,0.20685253884863328,1.14596049502434,0.9237173494991955
414,0.5070438363719463,0.21309388496048817,0.6684056184916931,0.2072995409604397,1.1424294619775572,0.9238715284579508
415,0.5049133879780855,0.21352080265442291,0.6673427696052489,0.2077465430722461,1.138985769341778,0.9240257074167062
416,0.5028353158744232,0.21394772034835768,0.6662617526976579,0.2081935451840525,1.1356307947850985,0.9241798863754616
417,0.5008085730558413,0.21437463804229245,0.6651620342070776,0.20864054729585893,1.132365891998457,0.9243340653342169
418,0.4988321221407781,0.2148015557362272,0.664043094948692,0.20908754940766533,1.1291923909359523,0.9244882442929723
419,0.49690493534334007,0.21522847343016197,0.6629044300927117,0.20953455151947173,1.1261115980805296,0.9246424232517276
420,0.49502599444343076,0.21565539112409673,0.6617455491425412,0.20998155363127813,1.1231247967348905,0.924796602210483
421,0.4931942907550155,0.21608230881803148,0.6605659759130186,0.21042855574308456,1.1202332473373815,0.9249507811692383
422,0.49140882509263356,0.21650922651196625,0.6593652485086267,0.21087555785489095,1.1174381878026223,0.9251049601279937
423,0.48966860773627663,0.21693614420590102,0.6581429193015805,0.21132255996669735,1.1147408338866684,0.9252591390867491
424,0.4879726583947479,0.21736306189983576,0.656898554909686,0.21176956207850375,1.112142379576391,0.9254133180455044
425,0.48632000616760657,0.21778997959377053,0.6556317361738706,0.21221656419031018,1.1096439975028607,0.9255674970042598
426,0.484709689505812,0.2182168972877053,0.6543420581352853,0.21266356630211658,1.1072468393783885,0.9257216759630151
427,0.4831407561711702,0.21864381498164004,0.6530291300118785,0.21311056841392298,1.1049520364569754,0.9258758549217705
428,0.48161226319469197,0.2190707326755748,0.651692575174335,0.21355757052572938,1.1027607000178037,0.9260300338805258
429,0.4801232768339579,0.21949765036950958,0.6503320311212852,0.2140045726375358,1.1006739218714834,0.9261842128392812
430,0.4786728725295973,0.21992456806344432,0.6489471494536827,0.2144515747493422,1.098692774888695,0.9263383917980366
431,0.47726013486097524,0.2203514857573791,0.6475375958482463,0.2148985768611486,1.0968183135508545,0.9264925707567919
432,0.4758841575011825,0.22077840345131386,0.6461030500298678,0.215345578972955,1.0950515745224754,0.9266467497155473
433,0.47454404317142357,0.2212053211452486,0.6446432057428905,0.21579258108476143,1.0933935772448067,0.9268009286743026
434,0.4732389035948933,0.22163223883918337,0.6431577707211539,0.21623958319656783,1.0918453245503847,0.926955107633058
435,0.471967859450231,0.22205915653311814,0.6416464666567114,0.21668658530837423,1.0904078032980753,0.9271092865918134
436,0.47073004032463295,0.22248607422705288,0.6401090291671231,0.21713358742018063,1.0890819850282103,0.9272634655505687
437,0.4695245846667172,0.22291299192098765,0.6385452077612289,0.21758058953198706,1.0878688266373753,0.9274176445093241
438,0.46835063973920904,0.22333990961492242,0.6369547658033042,0.21802759164379346,1.0867692710724277,0.9275718234680794
439,0.46720736157153664,0.22376682730885716,0.6353374804755141,0.21847459375559986,1.085784248043289,0.9277260024268348
440,0.4660939149124066,0.22419374500279193,0.6336931427385657,0.21892159586740625,1.0849146747540557,0.9278801813855901
441,0.46500947318243513,0.2246206626967267,0.6320215572904724,0.21936859797921268,1.0841614566519686,0.9280343603443455
442,0.46395321842690435,0.22504758039066144,0.6303225425233495,0.21981560009101908,1.0835254881937553,0.9281885393031009
443,0.46292434126871546,0.22547449808459621,0.6285959304781402,0.22026260220282548,1.0830076536288695,0.9283427182618562
444,0.46192204086160005,0.22590141577853098,0.626841566797203,0.22070960431463188,1.082608827799122,0.9284968972206116
445,0.46094552484365464,0.22632833347246573,0.6250593106746708,0.2211566064264383,1.0823298769542142,0.9286510761793669
446,0.45999400929126344,0.2267552511664005,0.6232490348045039,0.2216036085382447,1.082171659582649,0.9288052551381223
447,0.4590667186734593,0.22718216886033527,0.6214106253261574,0.2220506106500511,1.082135027257508,0.9289594340968776
448,0.45816288580678416,0.22760908655427,0.6195439817677963,0.22249761276185753,1.0822208254965662,0.929113613055633
449,0.45728175181070196,0.22803600424820478,0.6176490169869692,0.22294461487366393,1.082429894636205,0.9292677920143884
450,0.45642256606360904,0.22846292194213955,0.615725657108692,0.22339161698547033,1.0827630707185891,0.9294219709731437
451,0.4555845861594985,0.2288898396360743,0.613773841460857,0.22383861909727673,1.0832211863915522,0.9295761499318991
452,0.45476707786531256,0.22931675733000906,0.6117935225069057,0.22428562120908316,1.0838050718206338,0.9297303288906544
453,0.4539693150790395,0.22974367502394383,0.6097846657757169,0.22473262332088956,1.0845155556127175,0.9298845078494098
454,0.4531905797885794,0.23017059271787857,0.6077472497886309,0.22517962543269596,1.0853534657506818,0.9300386868081651
455,0.45243016203142855,0.23059751041181334,0.6056812659835685,0.22562662754450236,1.086319630538513,0.9301928657669205
456,0.45168735985521313,0.2310244281057481,0.6035867186361844,0.22607362965630878,1.087414879556283,0.9303470447256759
457,0.4509614792791043,0.23145134579968285,0.6014636247780119,0.22652063176811518,1.0886400446244093,0.9305012236844312
458,0.45025183425614307,0.23187826349361762,0.5993120141115398,0.22696763387992158,1.0899959607766205,0.9306554026431866
459,0.44955774663650716,0.2323051811875524,0.5971319289221958,0.22741463599172798,1.0914834672410125,0.9308095816019419
460,0.4488785461317396,0.23273209888148713,0.5949234239871769,0.2278616381035344,1.0931034084286142,0.9309637605606973
461,0.4482135702799674,0.2331590165754219,0.5926865664811036,0.2283086402153408,1.0948566349288442,0.9311179395194527
462,0.4475621644121224,0.23358593426935667,0.5904214358784586,0.2287556423271472,1.0967440045112644,0.931272118478208
463,0.44692368161919105,0.2340128519632914,0.5881281238527786,0.2292026444389536,1.0987663831330032,0.9314262974369634
464,0.446297482720504,0.23443976965722618,0.5858067341725761,0.22964964655076003,1.1009246459512527,0.9315804763957187
465,0.44568293623307553,0.23486668735116095,0.583457382593966,0.23009664866256643,1.103219678340203,0.9317346553544741
466,0.4450794183420116,0.2352936050450957,0.5810801967499726,0.23054365077437283,1.1056523769117943,0.9318888343132294
467,0.4444863128719871,0.23572052273903046,0.578675316036511,0.23099065288617923,1.1082236505396872,0.9320430132719848
468,0.4439030112598048,0.23614744043296523,0.5762428914950193,0.23143765499798566,1.1109344213857768,0.9321971922307402
469,0.44332891252803536,0.23657435812689998,0.5737830856917363,0.23188465710979206,1.113785625928673,0.9323513711894955
470,0.4427634232597426,0.23700127582083474,0.5712960725936251,0.23233165922159846,1.1167782159934656,0.9325055501482509
471,0.44220595757429604,0.23742819351476951,0.5687820374409275,0.23277866133340486,1.11991315978219,0.9326597291070062
472,0.44165593710426304,0.23785511120870426,0.5662411766163649,0.23322566344521128,1.1231914429043002,0.9328139080657616
473,0.4411127909733806,0.23828202890263903,0.5636736975109778,0.23367266555701768,1.1266140694065756,0.932968087024517
474,0.4405759557756009,0.2387089465965738,0.5610798183866257,0.23411966766882408,1.1301820628017472,0.9331222659832722
475,0.44004487555519667,0.23913586429050854,0.5584597682351488,0.23456666978063048,1.1338964670952958,0.9332764449420275
476,0.43951900178792647,0.2395627819844433,0.5558137866342102,0.2350136718924369,1.1377583478096693,0.9334306239007829
477,0.43899779336323475,0.23998969967837808,0.5531421235998473,0.2354606740042433,1.141768793005368,0.9335848028595383
478,0.43848071656748555,0.24041661737231282,0.5504450394357383,0.2359076761160497,1.1459289142982245,0.9337389818182936
479,0.4379672450682049,0.2408435350662476,0.5477228045792305,0.2363546782278561,1.1502398478721914,0.933893160777049
480,0.43745685989932026,0.24127045276018236,0.5449756994441401,0.23680168033966253,1.1547027554870735,0.9340473397358043
481,0.43694904944737534,0.2416973704541171,0.5422040142603782,0.23724868245146893,1.1593188254804652,0.9342015186945597
482,0.4364433094387,0.24212428814805187,0.5394080489104238,0.23769568456327533,1.1640892737633346,0.934355697653315
483,0.4359391429275127,0.24255120584198664,0.5365881127626894,0.23814268667508176,1.1690153448085416,0.9345098766120704
484,0.43543606028493476,0.24297812353592138,0.5337445245018321,0.23858968878688816,1.1740983126316598,0.9346640555708258
485,0.4349335791888858,0.24340504122985615,0.5308776119560416,0.23903669089869456,1.179339481763501,0.9348182345295811
486,0.4344312246148394,0.24383195892379092,0.5279877119213733,0.23948369301050096,1.1847401882136046,0.9349724134883365
487,0.43392852882740557,0.24425887661772566,0.525075169983165,0.23993069512230739,1.190301800424156,0.9351265924470918
488,0.4334250313727175,0.24468579431166043,0.5221403403346068,0.24037769723411379,1.196025720213571,0.9352807714058472
489,0.43292027907158276,0.2451127120055952,0.5191835855925184,0.24082469934592018,1.201913383709219,0.9354349503646026
490,0.4324138260133787,0.24553962969952994,0.5162052766103995,0.24127170145772658,1.2079662622685252,0.9355891293233579
491,0.431905233550647,0.2459665473934647,0.5132057922888192,0.241718703569533,1.2141858633879117,0.9357433082821133
492,0.4313940702943629,0.24639346508739948,0.5101855193832162,0.2421657056813394,1.2205737315988594,0.9358974872408686
493,0.43087991210984045,0.24682038278133422,0.5071448523091788,0.2426127077931458,1.2271314493504586,0.936051666199624
494,0.43036234211323543,0.247247300475269,0.504084192945287,0.2430597099049522,1.2338606378778807,0.9362058451583793
495,0.4298409506686137,0.24767421816920376,0.5010039504335853,0.24350671201675864,1.2407629580559976,0.9363600241171347
496,0.42931533538554384,0.2481011358631385,0.49790454097777886,0.24395371412856504,1.2478401112376527,0.9365142030758901
497,0.42878510111717694,0.24852805355707328,0.49478638763922705,0.24440071624037144,1.2550938400758191,0.9366683820346454
498,0.4282498599587726,0.24895497125100804,0.4916499201308261,0.24484771835217783,1.262525929329123,0.9368225609934008
499,0.4277092312466342,0.2493818889449428,0.4884955746088659,0.24529472046398426,1.2701382066499747,0.9369767399521561
500,0.42716284155740786,0.24980880663887756,0.4853237934629608,0.24574172257579066,1.2779325433548199,0.9371309189109115
501,0.42661032470771076,0.2502357243328123,0.4821350251041334,0.24618872468759706,1.2859108551757075,0.9372850978696669
502,0.4260513217540385,0.25066264202674704,0.47892972375116044,0.24663572679940346,1.2940751029927242,0.9374392768284222
503,0.425485480992917,0.2510895597206818,0.47570834921527316,0.2470827289112099,1.302427293546518,0.9375934557871776
504,0.4249124579612513,0.2515164774146166,0.4724713666833093,0.2475297310230163,1.3109694801303489,0.9377476347459329
505,0.4243319154368302,0.25194339510855135,0.4692192464994255,0.24797673313482269,1.3197037632610904,0.9379018137046883
506,0.42374352343894334,0.2523703128024861,0.46595246394546613,0.24842373524662908,1.3286322913284223,0.9380559926634436
507,0.42314695922906764,0.2527972304964209,0.46267149902009996,0.2488707373584355,1.3377572612217756,0.938210171622199
508,0.42254190731157537,0.25322414819035566,0.4593768362168275,0.2493177394702419,1.3470809189342174,0.9383643505809544
509,0.4219280594344282,0.2536510658842904,0.45606896430096966,0.2497647415820483,1.356605560142858,0.9385185295397097
510,0.421305114589803,0.2540779835782252,0.4527483760857477,0.2502117436938547,1.3663335307649664,0.9386727084984651
511,0.42067277901461536,0.2545049012721599,0.44941556820756184,0.25065874580566117,1.3762672274893835,0.9388268874572204
512,0.42003076619088675,0.2549318189660947,0.44607104090059124,0.25110574791746754,1.386409098282465,0.9389810664159758
513,0.41937879684592283,0.25535873666002945,0.44271529777081225,0.2515527500292739,1.396761642868006,0.9391352453747311
514,0.41871659895224744,0.25578565435396416,0.43934884556956416,0.2519997521410804,1.407327413180629,0.9392894243334865
515,0.41804390772725836,0.25621257204789893,0.43597219396677633,0.25244675425288676,1.4181090137918504,0.9394436032922419
516,0.4173604656325552,0.2566394897418337,0.4325858553239575,0.25289375636469313,1.429109102308457,0.9395977822509972
517,0.4166660223728977,0.2570664074357685,0.42919034446708504,0.25334075847649956,1.4403303897423705,0.9397519612097526
518,0.41596033489475764,0.25749332512970324,0.4257861784595017,0.253787760588306,1.4517756408516416,0.9399061401685079
519,0.4152431673844089,0.257920242823638,0.4223738763749305,0.25423476270011236,1.4634476744517597,0.9400603191272633
520,0.4145142912655295,0.2583471605175728,0.41895395907073857,0.2546817648119188,1.47534936369692,0.9402144980860186
521,0.41377348519626167,0.25877407821150755,0.4155269489615629,0.2551287669237252,1.4874836363304977,0.940368677044774
522,0.41302053506569464,0.2592009959054423,0.41209336979341304,0.2555757690355316,1.4998534749042158,0.9405228560035294
523,0.412255233989731,0.25962791359937704,0.4086537464183724,0.256022771147338,1.5124619169655293,0.9406770349622846
524,0.41147738230629216,0.2600548312933118,0.40520860457001917,0.25646977325914444,1.525312055212491,0.94083121392104
525,0.41068678756982746,0.2604817489872466,0.40175847063967796,0.2569167753709508,1.538407037615698,0.9409853928797953
526,0.4098832645450881,0.2609086666811813,0.398303871453624,0.25736377748275724,1.5517500675066291,0.9411395718385507
527,0.4090666352001264,0.26133558437511606,0.39484533405135896,0.25781077959456367,1.5653444036320188,0.941293750797306
528,0.40823672869848593,0.26176250206905083,0.39138338546506957,0.25825778170637004,1.5791933601734476,0.9414479297560614
529,0.4073933813905438,0.2621894197629856,0.38791855250038876,0.2587047838181764,1.5933003067319274,0.9416021087148168
530,0.406536436803972,0.26261633745692037,0.38445136151857157,0.2591517859299829,1.6076686682766899,0.9417562876735721
531,0.4056657456332828,0.26304325515085514,0.3809823382202096,0.25959878804178926,1.6223019250577686,0.9419104666323275
532,0.40478116572842315,0.2634701728447899,0.377512007430577,0.26004579015359564,1.6372036124819382,0.9420646455910828
533,0.4038825620823901,0.2638970905387247,0.3740408928867431,0.26049279226540206,1.6523773209512747,0.9422188245498382
534,0.4029698068178279,0.26432400823265945,0.3705695170265485,0.2609397943772085,1.6678266956641208,0.9423730035085935
535,0.4020427791725858,0.26475092592659416,0.3670984007795585,0.26138679648901486,1.683555436377659,0.9425271824673489
536,0.4011013654841991,0.26517784362052893,0.3636280633600997,0.2618337986008213,1.6995672971319196,0.9426813614261043
537,0.400145459173269,0.2656047613144637,0.36015902206249223,0.2622808007126277,1.715866085934411,0.9428355403848596
538,0.3991749607257153,0.2660316790083984,0.35669179205857837,0.2627278028244341,1.7324556644052433,0.942989719343615
539,0.398189777673868,0.2664585967023332,0.3532268861976465,0.2631748049362405,1.749339947381996,0.9431438983023703
540,0.39718982457638774,0.26688551439626795,0.34976481480886756,0.26362180704804694,1.766522902483997,0.9432980772611257
541,0.39617502299697194,0.2673124320902027,0.34630608550632536,0.2640688091598533,1.784008549635681,0.943452256219881
542,0.395145301481841,0.2677393497841375,0.34285120299675104,0.26451581127165974,1.8018009605483096,0.9436064351786364
543,0.39410059553597354,0.26816626747807226,0.33940066889005444,0.26496281338346617,1.8199042581599834,0.9437606141373918
544,0.39304084759807356,0.26859318517200703,0.335954981512746,0.26540981549527254,1.8383226160331654,0.9439147930961471
545,0.3919660070142501,0.2690201028659418,0.33251463572433865,0.26585681760707897,1.8570602577096933,0.9440689720549025
546,0.3908760300103917,0.26944702055987657,0.32908012273682413,0.2663038197188854,1.8761214560225026,0.9442231510136578
547,0.3897708796632202,0.2698739382538113,0.3256519299373082,0.26675082183069176,1.8955105323640642,0.9443773299724132
548,0.38865052587000526,0.27030085594774605,0.32223054071388696,0.26719782394249814,1.9152318559108672,0.9445315089311686
549,0.3875149453169332,0.2707277736416808,0.3188164342848532,0.2676448260543046,1.9352898428037049,0.9446856878899239
550,0.3863641214461094,0.27115469133561554,0.315410085531307,0.268091828166111,1.9556889552835761,0.9448398668486793
551,0.38519804442118566,0.2715816090295503,0.3120119648332485,0.26853883027791736,1.9764337007825308,0.9449940458074346
552,0.38401671109160923,0.2720085267234851,0.30862253790922944,0.2689858323897238,1.9975286309695763,0.94514822476619
553,0.38282012495547324,0.27243544441741985,0.305242265659639,0.2694328345015302,2.0189783407509037,0.9453024037249453
554,0.3816082961209722,0.2728623621113546,0.30187160401368107,0.2698798366133366,2.040787467224608,0.9454565826837007
555,0.38038124126645106,0.2732892798052894,0.2985110037801223,0.270326838725143,2.0629606885891754,0.945610761642456
556,0.3791389835990438,0.27371619749922416,0.29516091050187,0.27077384083694944,2.085502723005948,0.9457649406012114
557,0.3778815528119005,0.2741431151931589,0.29182176431443796,0.2712208429487558,2.108418327414957,0.9459191195599668
558,0.37660898504000045,0.2745700328870937,0.28849399980835927,0.27166784506056224,2.131712296304068,0.9460732985187221
559,0.37532132281454966,0.2749969505810284,0.2851780458956062,0.27211484717236867,2.1553894604313952,0.9462274774774775
560,0.374018615015965,0.2754238682749632,0.2818743256800596,0.27256184928417504,2.179454685500412,0.9463816564362328
561,0.37270091682544826,0.27585078596889795,0.2785832563320856,0.27300885139598147,2.2039128707881073,0.9465358353949882
562,0.3713682896751513,0.27627770366283266,0.2753052489672616,0.27345585350778784,2.2287689477255093,0.9466900143537436
563,0.3700208011969372,0.27670462135676743,0.27204070852928963,0.27390285561959427,2.254027878431014,0.9468441933124989
564,0.36865852516975006,0.2771315390507022,0.2687900336771508,0.2743498577314007,2.279694654195867,0.9469983722712543
565,0.36728154146559033,0.27755845674463697,0.2655536166765193,0.27479685984320706,2.305774293922243,0.9471525512300096
566,0.36588993599411446,0.27798537443857174,0.26233184329548204,0.2752438619550135,2.332271842513472,0.947306730188765
567,0.36448380064586416,0.2784122921325065,0.2591250927045943,0.2756908640668199,2.3591923692165166,0.9474609091475203
568,0.36306323323413575,0.2788392098264413,0.25593373738128944,0.2761378661786263,2.3865409659168972,0.9476150881062757
569,0.3616283374355067,0.27926612752037605,0.25275814301867283,0.2765848682904327,2.4143227453856175,0.9477692670650311
570,0.3601792227290317,0.2796930452143108,0.2495986684387287,0.2770318704022391,2.4425428394787128,0.9479234460237864
571,0.35871600433411893,0.28011996290824553,0.2464556655099382,0.2774788725140455,2.471206397288864,0.9480776249825418
572,0.35723880314710943,0.2805468806021803,0.2433294790693435,0.27792587462585194,2.5003185832498076,0.9482318039412971
573,0.3557477456765774,0.2809737982961151,0.24022044684905897,0.2783728767376583,2.529884575193015,0.9483859829000525
574,0.35424296397736077,0.2814007159900498,0.23712889940723683,0.27881987884946474,2.559909562357399,0.9485401618588079
575,0.3527245955833531,0.28182763368398456,0.23405516006350094,0.27926688096127117,2.590398743351746,0.9486943408175632
576,0.3511927834390749,0.2822545513779193,0.23099954483884458,0.27971388307307754,2.6213573240702135,0.9488485197763186
577,0.3496476758300401,0.2826814690718541,0.2279623623999894,0.28016088518488397,2.6527905155614007,0.9490026987350739
578,0.3480894263119503,0.28310838676578887,0.22494391400821276,0.2806078872966904,2.684703531850665,0.9491568776938293
579,0.34651819363873454,0.28353530445972364,0.22194449347262366,0.28105488940849677,2.717101587716662,0.9493110566525846
580,0.34493414168946235,0.2839622221536584,0.2189643871078855,0.2815018915203032,2.7499898964217127,0.94946523561134
581,0.34333743939415706,0.2843891398475932,0.21600387369637408,0.28194889363210957,2.7833736673970644,0.9496194145700954
582,0.3417282606585347,0.28481605754152794,0.21306322445474657,0.282395895743916,2.8172581038826934,0.9497735935288507
583,0.34010678428769914,0.28524297523546266,0.21014270300491547,0.2828428978557224,2.851648400522761,0.9499277724876061
584,0.3384731939088184,0.28566989292939743,0.20724256534939628,0.2832898999675288,2.8865497409165983,0.9500819514463614
585,0.3368276778928198,0.2860968106233322,0.20436305985100736,0.2837369020793352,2.921967295125888,0.9502361304051167
586,0.3351704292751253,0.28652372831726697,0.2015044272169012,0.28418390419114165,2.9579062171389383,0.950390309363872
587,0.3335016456754663,0.28695064601120174,0.1986669004868892,0.284630906302948,2.9943716422916182,0.9505444883226274
588,0.33182152921680735,0.28737756370513645,0.19585070502603172,0.28507790841475444,3.0313686846467807,0.9506986672813827
589,0.33013028644341036,0.2878044813990712,0.19305605852146157,0.2855249105265608,3.0689024343315987,0.9508528462401381
590,0.328428128238079,0.288231399093006,0.19028317098339687,0.28597191263836724,3.10697795483444,0.9510070251988935
591,0.32671526973860926,0.28865831678694076,0.1875322447503134,0.28641891475017367,3.1456002802611014,0.9511612041576488
592,0.3249919302534915,0.28908523448087553,0.18480347449822132,0.28686591686198004,3.1847744125517736,0.9513153831164042
593,0.3232583331768888,0.2895121521748103,0.1820970472540144,0.28731291897378647,3.2245053186593524,0.9514695620751595
594,0.3215147059029403,0.289939069868745,0.17941314241283882,0.2877599210855929,3.2647979276892696,0.9516237410339149
595,0.3197612797394154,0.2903659875626798,0.17675193175943063,0.28820692319739927,3.305657128002608,0.9517779199926703
596,0.31799828982076406,0.29079290525661455,0.1741135794933754,0.2886539253092057,3.347087764282932,0.9519320989514256
597,0.316225975020597,0.2912198229505493,0.1714982422582344,0.28910092742101207,3.389094634567189,0.952086277910181
598,0.31444457786363594,0.2916467406444841,0.1689060691744804,0.2895479295328185,3.4316824872426803,0.9522404568689363
599,0.3126543444371738,0.29207365833841886,0.16633720187618956,0.2899949316446249,3.474856018010153,0.9523946358276917
600,0.31085552430207897,0.2925005760323536,0.16379177455142485,0.2904419337564313,3.5186198668147615,0.952548814786447
601,0.30904837040339145,0.29292749372628835,0.16126991398625357,0.2908889358682377,3.562978614744931,0.9527029937452024
602,0.3072331389805423,0.2933544114202231,0.15877173961233698,0.29133593798004415,3.607936780901375,0.9528571727039578
603,0.30541008947724374,0.2937813291141579,0.15629736355802193,0.2917829400918505,3.6534988192368414,0.9530113516627131
604,0.30357948445108157,0.29420824680809265,0.15384689070287186,0.29222994220365694,3.699669115367191,0.9531655306214685
605,0.3017415894828615,0.2946351645020274,0.15142041873557222,0.2926769443154633,3.7464519833561587,0.9533197095802238
606,0.29989667308573786,0.29506208219596214,0.14901803821513157,0.29312394642726974,3.793851662474058,0.9534738885389792
607,0.29804500661417516,0.2954889998898969,0.14663983263531774,0.29357094853907617,3.8418723139324373,0.9536280674977345
608,0.2961868641727782,0.2959159175838317,0.14428587849225122,0.29401795065088254,3.8905180175949896,0.9537822464564899
609,0.2943225225250308,0.29634283527776645,0.14195624535507947,0.29446495276268897,3.939792768667321,0.9539364254152453
610,0.2924522610019884,0.2967697529717012,0.13965099593966668,0.2949119548744954,3.9897004743659523,0.9540906043740006
611,0.29057636141095955,0.297196670665636,0.1373701861852142,0.29535895698630177,4.040244950568759,0.954244783332756
612,0.2886951079442204,0.2976235883595707,0.13511386533373645,0.2958059590981082,4.091429918447218,0.9543989622915113
613,0.286808787087801,0.29805050605350547,0.13288207601231997,0.2962529612099146,4.143259001083228,0.9545531412502667
614,0.2849176875303868,0.29847742374744024,0.1306748543180786,0.296699963321721,4.195735720071499,0.954707320209022
615,0.283022100072368,0.298904341441375,0.1284922299057304,0.2971469654335274,4.248863492108345,0.9548614991677774
616,0.2811223175350856,0.2993312591353098,0.1263342260777158,0.2975939675453338,4.302645625569882,0.9550156781265328
617,0.27921863467030644,0.29975817682924455,0.12420085987677063,0.2980409696571402,4.357085317080105,0.9551698570852881
618,0.27731134806997026,0.30018509452317926,0.12209214218087948,0.29848797176894665,4.412185648071428,0.9553240360440435
619,0.27540075607624576,0.30061201221711403,0.12000807780052268,0.298934973880753,4.467949581338136,0.9554782150027988
620,0.27348715869193524,0.3010389299110488,0.11794866557813175,0.29938197599255945,4.524379957585979,0.9556323939615542
621,0.2715708574912651,0.3014658476049836,0.11591389848967736,0.2998289781043659,4.581479491978978,0.9557865729203096
622,0.26965215553109884,0.30189276529891834,0.11390376374829976,0.30027598021617224,4.639250770684549,0.9559407518790649
623,0.26773135726261227,0.3023196829928531,0.11191824290989812,0.30072298232797867,4.697696247420255,0.9560949308378203
624,0.2658087684434638,0.3027466006867878,0.10995731198060076,0.30116998443978504,4.756818240002831,0.9562491097965756
625,0.26388469605049863,0.3031735183807226,0.10802094152602262,0.30161698655159147,4.816618926902307,0.956403288755331
626,0.26195944819302114,0.30360043607465736,0.10610909678223612,0.3020639886633979,4.8771003438018745,0.9565574677140863
627,0.26003333402667006,0.30402735376859213,0.10422173776836069,0.30251099077520427,4.938264380167094,0.9567116466728417
628,0.25810666366793034,0.3044542714625269,0.10235881940069413,0.3029579928870107,5.000112775825085,0.9568658256315971
629,0.2561797481093157,0.3048811891564617,0.10052029160830044,0.3034049949988171,5.0626471175567715,0.9570200045903524
630,0.2542528991352543,0.3053081068503964,0.09870609944996622,0.3038519971106235,5.125868835702811,0.9571741835491078
631,0.2523264292387083,0.30573502454433116,0.09691618323244565,0.3042989992224299,5.189779200786912,0.9573283625078631
632,0.25040065153856267,0.3061619422382659,0.095150478629911,0.3047460013342363,5.254379320157867,0.9574825414666185
633,0.24847587969780732,0.3065888599322007,0.09340891680452147,0.3051930034460427,5.319670134651629,0.9576367204253738
634,0.2465524278425461,0.30701577762613547,0.09169142452803349,0.30564000555784915,5.38565241527712,0.9577908993841291
635,0.2446306104818624,0.30744269532007024,0.08999792430436418,0.3060870076696555,5.452326759927152,0.9579450783428844
636,0.24271074242856625,0.30786961301400495,0.08832833449303049,0.30653400978146195,5.51969359011584,0.9580992573016398
637,0.24079313872085073,0.3082965307079397,0.08668256943338286,0.3069810118932684,5.587753147746272,0.9582534362603952
638,0.23887811454488603,0.3087234484018745,0.08506053956954945,0.30742801400507475,5.65650549190991,0.9584076152191505
639,0.23696598515837342,0.30915036609580926,0.08346215157601368,0.3078750161168812,5.725950495719024,0.9585617941779059
640,0.2350570658150838,0.30957728378974403,0.08188730848374824,0.30832201822868754,5.796087843176131,0.9587159731366612
641,0.23315167169040685,0.3100042014836788,0.08033590980681961,0.30876902034049397,5.866917026081851,0.9588701520954166
642,0.23125011780792903,0.3104311191776135,0.07880785166939486,0.3092160224523004,5.938437340982554,0.959024331054172
643,0.2293527189670642,0.3108580368715483,0.07730302693306769,0.30966302456410677,6.010647886161893,0.9591785100129273
644,0.2274597896717575,0.31128495456548305,0.07582132532442754,0.3101100266759132,6.083547558676994,0.9593326889716827
645,0.2255716440602791,0.3117118722594178,0.07436263356280305,0.3105570287877196,6.157135051442739,0.959486867930438
646,0.22368859583612868,0.3121387899533526,0.0729268354880983,0.311004030899526,6.231408850364862,0.9596410468891934
647,0.22181095820006616,0.31256570764728736,0.07151381218865241,0.3114510330113324,6.306367231526028,0.9597952258479487
648,0.21993904378328505,0.3129926253412221,0.07012344212905183,0.31189803512313885,6.3820082584263265,0.9599494048067041
649,0.21807316458174333,0.31341954303515684,0.06875560127782157,0.3123450372349452,6.458329779279561,0.9601035837654595
650,0.21621363189166706,0.3138464607290916,0.0674101632349252,0.31279203934675165,6.53532942436953,0.9602577627242148
651,0.21436075624623557,0.3142733784230264,0.06608699935900966,0.313239041458558,6.613004603467021,0.9604119416829702
652,0.21251484735346532,0.31470029611696115,0.06478597889431881,0.31368604357036445,6.6913525033109895,0.9605661206417255
653,0.2106762140352975,0.3151272138108959,0.06350696909721855,0.3141330456821709,6.770370085154597,0.9607202996004809
654,0.20884516416790225,0.31555413150483064,0.06224983536226054,0.31458004779397725,6.850054082380401,0.9608744785592362
655,0.20702200462320713,0.3159810491987654,0.061014441347724165,0.3150270499057837,6.930400998185386,0.9610286575179916
656,0.2052070412116558,0.3164079668927002,0.059800649100573054,0.3154740520175901,7.011407103339271,0.961182836476747
657,0.20340057862620328,0.31683488458663495,0.058608319180764715,0.3159210541293965,7.09306843401667,0.9613370154355023
658,0.2016029203875538,0.3172618022805697,0.057437310784850086,0.3163680562412029,7.175380789707367,0.9614911943942577
659,0.19981436879064232,0.3176887199745045,0.05628748186880867,0.31681505835300927,7.2583397312059486,0.961645373353013
660,0.19803522485236535,0.3181156376684392,0.05515868927005571,0.3172620604648157,7.341940578681962,0.9617995523117684
661,0.1962657882605597,0.31854255536237397,0.054050788828569604,0.3177090625766221,7.426178409834923,0.9619537312705237
662,0.19450635732423144,0.31896947305630874,0.052963635507079436,0.3181560646884285,7.511048058134483,0.9621079102292791
663,0.19275722892503275,0.3193963907502435,0.0518970835102618,0.3186030668002349,7.5965441111492655,0.9622620891880345
664,0.19101869846998568,0.3198233084441783,0.050850986402893414,0.31905006891204135,7.682660908964608,0.9624162681467898
665,0.18929105984544792,0.32025022613811305,0.049825197226905475,0.3194970710238477,7.7693925426934936,0.9625704471055452
666,0.18757460537231976,0.32067714383204776,0.04881956861729235,0.31994407313565415,7.856732853081624,0.9627246260643005
667,0.18586962576248145,0.32110406152598253,0.04783395291682421,0.3203910752474605,7.944675429207638,0.9628788050230559
668,0.18417641007646174,0.3215309792199173,0.04686820228951524,0.32083807735926695,8.033213607282608,0.9630329839818113
669,0.1824952456823213,0.32195789691385207,0.04592216883280228,0.3212850794710734,8.122340469548892,0.9631871629405666
670,0.18082641821575132,0.32238481460778684,0.044995704688387136,0.32173208158287975,8.212048843281682,0.963341341899322
671,0.1791702115413701,0.3228117323017216,0.04408866215169937,0.3221790836946862,8.302331299893147,0.9634955208580773
672,0.17752690771521148,0.3232386499956563,0.04320089377993774,0.3226260858064926,8.393180154143348,0.9636496998168327
673,0.17589678694839073,0.3236655676895911,0.04233225249864654,0.323073087918299,8.484587463457869,0.963803878775588
674,0.1742801275719377,0.32409248538352586,0.04148259170678862,0.3235200900301054,8.576545027355255,0.9639580577343434
675,0.17267720600278025,0.32451940307746063,0.04065176538027591,0.3239670921419118,8.669044386983959,0.9641122366930988
676,0.1710882967108647,0.3249463207713954,0.039839628173918507,0.3244140942537182,8.762076824772816,0.9642664156518541
677,0.1695136721873983,0.3253732384653302,0.039046035521756214,0.3248610963655246,8.85563336419547,0.9644205946106095
678,0.16795360291419456,0.3258001561592649,0.03827084373573925,0.325308098477331,8.949704769649136,0.9645747735693648
679,0.16640835733410617,0.32622707385319966,0.03751391010272003,0.3257551005891374,9.04428154645154,0.9647289525281202
680,0.16487820182252502,0.3266539915471344,0.03677509297972683,0.32620210270094385,9.139353940955475,0.9648831314868755
681,0.16336340065993105,0.3270809092410692,0.036054251887485705,0.3266491048127502,9.234911940783746,0.9650373104456309
682,0.16186421600546824,0.32750782693500397,0.03535124760215915,0.32709610692455665,9.330945275183854,0.9651914894043863
683,0.1603809078715274,0.32793474462893873,0.0346659422452746,0.3275431090363631,9.427443415505945,0.9653456683631416
684,0.15891373409931278,0.32836166232287345,0.03399819937181177,0.32799011114816945,9.524395575804197,0.965499847321897
685,0.15746295033537072,0.3287885800168082,0.03334788405642212,0.3284371132599759,9.62179071356141,0.9656540262806523
686,0.15602881000905588,0.329215497710743,0.03271486297775597,0.32888411537178225,9.719617530540356,0.9658082052394077
687,0.15461156431090955,0.32964241540467776,0.03209900450086824,0.3293311174835887,9.817864473760807,0.965962384198163
688,0.15321146217192724,0.3300693330986125,0.031500178757683156,0.3297781195953951,9.916519736604647,0.9661165631569184
689,0.15182875024368667,0.3304962507925473,0.030918257725490606,0.3302251217072015,10.015571260047759,0.9662707421156738
690,0.15046367287931306,0.330923168486482,0.030353115303454335,0.3306721238190079,10.115006734022131,0.9664249210744291
691,0.14911647211524967,0.3313500861804168,0.02980462738711029,0.33111912593081433,10.2148135989067,0.9665791000331845
692,0.14778738765381136,0.33177700387435155,0.029272671940834168,0.3315661280426207,10.314979047149127,0.9667332789919398
693,0.14647665684648817,0.3322039215682863,0.028757129068258915,0.3320131301544271,10.415490025016881,0.9668874579506952
694,0.14518451467797122,0.3326308392622211,0.028257881080624516,0.3324601322662335,10.51633323448061,0.9670416369094506
695,0.14391119375087327,0.33305775695615586,0.027774812563040877,0.3329071343780399,10.617495135229012,0.9671958158682059
696,0.14265692427110996,0.3334846746500906,0.027307810438649,0.33335413648984635,10.718961946813996,0.9673499948269612
697,0.14142193403391562,0.33391159234402534,0.02685676403066247,0.3338011386016527,10.820719650929922,0.9675041737857165
698,0.14020644841045896,0.3343385100379601,0.02642156512227533,0.33424814071345915,10.922753993822754,0.9676583527444719
699,0.1390106903350291,0.3347654277318949,0.026002108014422362,0.3346951428252656,11.025050488832838,0.9678125317032272
700,0.13783488029276048,0.33519234542582965,0.02559828958137685,0.33514214493707195,11.127594419068911,0.9679667106619826
701,0.13667923630786266,0.3356192631197644,0.02521000932417389,0.3355891470488784,11.230370840214816,0.968120889620738
702,0.13554397393232512,0.33604618081369914,0.024837169421847664,0.33603614916068475,11.333364583466519,0.9682750685794933
703,0.1344293062350613,0.3364730985076339,0.02447967478046974,0.3364831512724912,11.436560258601741,0.9684292475382487
704,0.13333544379146298,0.3369000162015687,0.024137433079979675,0.3369301533842976,11.539942257180622,0.968583426497004
705,0.1322625946733274,0.33732693389550344,0.02381035481879601,0.337377155496104,11.643494755875592,0.9687376054557594
706,0.13121096443912744,0.3377538515894382,0.023498353356199545,0.3378241576079104,11.74720171993259,0.9688917844145147
707,0.13018075612458888,0.338180769283373,0.023201344952480094,0.33827115971971683,11.851046906760761,0.9690459633732701
708,0.129172170233543,0.3386076869773077,0.02291924880683786,0.3387181618315232,11.955013869651493,0.9692001423320254
709,0.12818540472901982,0.33903460467124247,0.022651987093032448,0.33916516394332963,12.059085961623826,0.9693543212907808
710,0.12722065502454907,0.33946152236517724,0.022399484992772934,0.33961216605513606,12.163246339397833,0.9695085002495362
711,0.12627811397563424,0.339888440059112,0.022161670726841703,0.3400591681669424,12.267477967493916,0.9696626792082915
712,0.12535797187136705,0.3403153577530468,0.021938475583946918,0.34050617027874885,12.371763622455354,0.9698168581670469
713,0.12446041642614906,0.34074227544698155,0.0217298339472985,0.3409531723905552,12.47608589719594,0.9699710371258022
714,0.12358563277148532,0.34116919314091626,0.02153568331890194,0.34140017450236165,12.580427205468903,0.9701252160845576
715,0.1227338034478187,0.34159611083485103,0.021355964341566863,0.3418471766141681,12.68476978645753,0.970279395043313
716,0.12190510839637118,0.3420230285287858,0.02119062081862571,0.34229417872597445,12.789095709483846,0.9704335740020683
717,0.12109972495095873,0.34244994622272057,0.0210395997313597,0.3427411808377809,12.893386878836553,0.9705877529608237
718,0.12031782782974755,0.34287686391665534,0.020902851254129207,0.3431881829495873,12.997625038714398,0.970741931919579
719,0.11955958912691947,0.3433037816105901,0.020780328767206226,0.3436351850613937,13.101791778284865,0.9708961108783344
720,0.11882517830421455,0.3437306993045248,0.020671988867306864,0.3440821871732001,13.20586853685426,0.9710502898370897
721,0.11811476218231856,0.3441576169984596,0.02057779137582293,0.3445291892850065,13.30983660914988,0.9712044687958451
722,0.11742850493206546,0.34458453469239436,0.020497699344751045,0.3449761913968129,13.413677150711104,0.9713586477546005
723,0.11676656806542225,0.34501145238632913,0.020431679060319383,0.34542319350861933,13.517371183385974,0.9715128267133558
724,0.1161291104262273,0.3454383700802639,0.0203797000443112,0.3458701956204257,13.620899600933923,0.9716670056721112
725,0.11551628818065172,0.34586528777419867,0.02034173505308613,0.34631719773223213,13.724243174730162,0.9718211846308665
726,0.11492825480735443,0.3462922054681334,0.02031776007429965,0.34676419984403856,13.82738255957101,0.9719753635896219
727,0.11436516108730198,0.34671912316206815,0.020307754321322,0.34721120195584493,13.930298299575645,0.9721295425483772
728,0.11382715509322533,0.3471460408560029,0.020311700225358074,0.34765820406765136,14.032970834184608,0.9722837215071326
729,0.11331438217868606,0.3475729585499377,0.02032958342527034,0.3481052061794577,14.135380504250227,0.972437900465888
730,0.11282698496672403,0.34799987624387246,0.020361392755107274,0.34855220829126415,14.237507558218084,0.9725920794246433
731,0.11236510333806216,0.34842679393780723,0.020407120229339992,0.3489992104030706,14.339332158394555,0.9727462583833987
732,0.11192887441884107,0.34885371163174195,0.020466761025810645,0.34944621251487695,14.440834387300377,0.972900437342154
733,0.1115184325678591,0.3492806293256767,0.020540313466396065,0.3498932146266834,14.541994254106053,0.9730546163009094
734,0.11113390936329576,0.3497075470196115,0.020627778995390856,0.3503402167384898,14.642791701145045,0.9732087952596647
735,0.11077543358889198,0.35013446471354626,0.020729162155614603,0.3507872188502962,14.743206610504384,0.9733629742184201
736,0.11044313121956781,0.350561382407481,0.020844470562248307,0.3512342209621026,14.843218810687361,0.9735171531771755
737,0.11013712540645447,0.3509883001014158,0.02097371487440526,0.35168122307390903,14.942808083347032,0.9736713321359308
738,0.10985753646132092,0.3514152177953505,0.021116908764442756,0.3521282251857154,15.041954170084944,0.9738255110946862
739,0.10960448184037491,0.3518421354892853,0.02127406888502074,0.35257522729752183,15.140636779314686,0.9739796900534415
740,0.10937807612742005,0.35226905318322005,0.021445214833914324,0.3530222294093282,15.23883559318553,0.9741338690121969
741,0.10917843101635079,0.3526959708771548,0.0216303691165882,0.35346923152113463,15.336530274561781,0.9742880479709523
742,0.10900565529296899,0.3531228885710896,0.021829557106539825,0.35391623363294106,15.433700474056911,0.9744422269297076
743,0.1088598548161061,0.35354980626502436,0.022042807003420928,0.35436323574474743,15.530325837116864,0.974596405888463
744,0.10874113249803649,0.35397672395895907,0.022270149788945752,0.35481023785655386,15.626386011150657,0.9747505848472182
745,0.10864958828416765,0.35440364165289384,0.022511619180595684,0.3552572399683603,15.721860652702498,0.9749047638059736
746,0.10858531913199564,0.3548305593468286,0.022767251583130296,0.35570424208016665,15.816729434665188,0.9750589427647289
747,0.1085484189893137,0.3552574770407634,0.02303708603791622,0.3561512441919731,15.910972053527324,0.9752131217234843
748,0.10853897877166398,0.35568439473469815,0.023321164170083817,0.35659824630377945,16.00456823665376,0.9753673006822396
749,0.10855708633902285,0.3561113124286329,0.02361953013352526,0.3570452484155859,16.09749774959442,0.975521479640995
750,0.10860282647171245,0.35653823012256763,0.023932230553744948,0.3574922505273923,16.189740403416476,0.9756756585997504
751,0.10867628084553074,0.3569651478165024,0.024259314468577035,0.3579392526391987,16.281276062058584,0.9758298375585057
752,0.10877752800609565,0.3573920655104372,0.024600833266782716,0.3583862547510051,16.372084649701296,0.9759840165172611
753,0.10890664334239712,0.35781898320437194,0.024956840624542537,0.35883325686281153,16.462146158151256,0.9761381954760164
754,0.10906369905955568,0.3582459008983067,0.02532739243985908,0.3592802589746179,16.551440654233453,0.9762923744347718
755,0.10924876415078455,0.3586728185922415,0.02571254676488603,0.35972726108642433,16.63994828718995,0.9764465533935272
756,0.1094619043685539,0.3590997362861762,0.026112363736200163,0.3601742631982307,16.727649296079306,0.9766007323522825
757,0.10970318219496027,0.35952665398011097,0.026526905503034243,0.36062126531003713,16.814524017174172,0.9767549113110379
758,0.10997265681129953,0.35995357167404574,0.026956236153488924,0.36106826742184356,16.900552891351182,0.9769090902697932
759,0.11027038406684926,0.3603804893679805,0.02740042163874336,0.36151526953364993,16.985716471471484,0.9770632692285486
760,0.11059641644686333,0.3608074070619153,0.027859529695284477,0.36196227164545636,17.069995429746843,0.9772174481873039
761,0.11095080303978518,0.36123432475585004,0.028333629765174964,0.3624092737572628,17.15337056508622,0.9773716271460593
762,0.1113335895036859,0.36166124244978476,0.028822792914383704,0.36285627586906916,17.235822810421215,0.9775258061048147
763,0.11174481803193641,0.36208816014371953,0.029327091749199685,0.3633032779808756,17.317333240004377,0.97767998506357
764,0.11218452731812224,0.3625150778376543,0.02984660033075348,0.36375028009268195,17.39788307667787,0.9778341640223254
765,0.11265275252021219,0.36294199553158907,0.03038139408767251,0.3641972822044884,17.47745369910667,0.9779883429810807
766,0.1131495252239934,0.36336891322552384,0.030931549726892972,0.3646442843162948,17.55602664897446,0.9781425219398361
767,0.11367487340578572,0.3637958309194586,0.0314971451426577,0.3650912864281012,17.633583638137317,0.9782967008985914
768,0.11422882139445016,0.3642227486133933,0.0320782593237265,0.3655382885399076,17.710106555730132,0.9784508798573468
769,0.11481138983270857,0.3646496663073281,0.032674972258827546,0.36598529065171403,17.78557747522406,0.9786050588161022
770,0.11542259563778973,0.36507658400126286,0.033287364840379655,0.3664322927635204,17.85997866142924,0.9787592377748575
771,0.11606245196142302,0.36550350169519763,0.03391551876651778,0.36687929487532683,17.933292577440284,0.9789134167336129
772,0.11673096814919802,0.3659304193891324,0.03455951644145099,0.36732629698713326,18.005501891518833,0.9790675956923682
773,0.1174281496993115,0.36635733708306717,0.03521944087418956,0.36777329909893963,18.076589483911675,0.9792217746511236
774,0.11815399822072539,0.36678425477700194,0.035895375575672336,0.36822030121074606,18.146538453598694,0.979375953609879
775,0.1189085113907576,0.36721117247093665,0.03658740445433117,0.36866730332255243,18.215332124968374,0.9795301325686343
776,0.11969168291213318,0.3676380901648714,0.03729561171013063,0.36911430543435886,18.28295405441519,0.9796843115273897
777,0.12050350246951931,0.3680650078588062,0.038020081727117405,0.3695613075461653,18.349388036857494,0.979838490486145
778,0.12134395568557438,0.36849192555274096,0.038760898964521937,0.37000830965797166,18.414618112170956,0.9799926694449004
779,0.12221302407653807,0.36891884324667573,0.0395181478464509,0.3704553117697781,18.478628571533367,0.9801468484036557
780,0.12311068500739307,0.3693457609406105,0.04029191265021223,0.3709023138815845,18.5414039636789,0.9803010273624111
781,0.12403691164662928,0.3697726786345452,0.04108227739331547,0.3713493159933909,18.602929101056862,0.9804552063211665
782,0.12499167292064393,0.37019959632848,0.04188932571919329,0.3717963181051973,18.66318906589262,0.9806093852799218
783,0.1259749334678088,0.37062651402241475,0.04271314078168645,0.3722433202170037,18.72216921614574,0.9807635642386772
784,0.12698665359224093,0.3710534317163495,0.0435538051283429,0.3726903223288101,18.779855191363843,0.9809177431974325
785,0.1280267892173138,0.3714803494102843,0.044411400582574825,0.37313732444061654,18.836232918427896,0.9810719221561879
786,0.12909529183894045,0.37190726710421906,0.045286008124727335,0.3735843265524229,18.891288617185136,0.9812261011149432
787,0.13019210847867452,0.3723341847981538,0.046177707772106245,0.37403132866422933,18.945008805968005,0.9813802800736986
788,0.1313171816366598,0.37276110249208855,0.04708657845801798,0.37447833077603576,18.9973803069945,0.981534459032454
789,0.13247044924447404,0.3731880201860233,0.04801269790987627,0.37492533288784213,19.048390251648172,0.9816886379912093
790,0.13365184461790597,0.3736149378799581,0.04895614252642911,0.37537233499964856,19.09802608563338,0.9818428169499647
791,0.13486129640970623,0.37404185557389286,0.0499169872541618,0.37581933711145493,19.14627557400442,0.98199699590872
792,0.13609872856235813,0.3744687732678276,0.05089530546293482,0.37626633922326136,19.193126806064686,0.9821511748674754
793,0.1373640602609079,0.37489569096176234,0.05189116882091354,0.3767133413350678,19.238568200133802,0.9823053538262307
794,0.13865720588590305,0.3753226086556971,0.052904647168852216,0.37716034344687416,19.282588508179135,0.9824595327849861
795,0.13997807496648215,0.3757495263496319,0.05393580839379238,0.3776073455586806,19.32517682031023,0.9826137117437415
796,0.14132657213366054,0.37617644404356665,0.0549847183022367,0.378054347670487,19.366322569133263,0.9827678907024968
797,0.14270259707386518,0.3766033617375014,0.05605144049286691,0.3785013497822934,19.40601553396239,0.9829220696612522
798,0.14410604448275816,0.3770302794314362,0.057136036228866725,0.3789483518940998,19.444245844886904,0.9830762486200075
799,0.14553680401940527,0.3774571971253709,0.0582385643099182,0.3793953540059062,19.481003986691032,0.9832304275787629
800,0.1469947602608326,0.37788411481930567,0.05935908094394148,0.3798423561177126,19.51628080262488,0.9833846065375182
801,0.1484797926570242,0.37831103251324044,0.06049763961864267,0.38028935822951904,19.550067498023584,0.9835387854962736
802,0.14999177548641246,0.3787379502071752,0.061654290972945835,0.3807363603413254,19.58235564377381,0.983692964455029
803,0.1515305778119074,0.37916486790111,0.0628290826683762,0.38118336245313184,19.61313717962508,0.9838471434137843
804,0.153096063437523,0.37959178559504475,0.06402205926046954,0.38163036456493826,19.642404417344004,0.9840013223725397
805,0.15468809086564486,0.38001870328897946,0.06523326207028277,0.38207736667674463,19.670150043710308,0.984155501331295
806,0.1563065132550001,0.38044562098291423,0.06646272905608004,0.38252436878855106,19.69636712335268,0.9843096802900504
807,0.1579511783793759,0.380872538676849,0.06771049468526895,0.3829713709003575,19.72104910142309,0.9844638592488056
808,0.15962192858714025,0.3812994563707838,0.06897658980666936,0.38341837301216386,19.744189806108007,0.984618038207561
809,0.16131860076162563,0.38172637406471854,0.07026104152318809,0.3838653751239703,19.765783450975704,0.9847722171663164
810,0.16304102628241832,0.3821532917586533,0.07156387306498148,0.38431237723577666,19.78582463715778,0.9849263961250717
811,0.1647890309876179,0.382580209452588,0.07288510366318886,0.3847593793475831,19.80430835536449,0.9850805750838271
812,0.16656243513711375,0.3830071271465228,0.07422474842431333,0.3852063814593895,19.821229987732558,0.9852347540425824
813,0.16836105337693574,0.38343404484045757,0.07558281820533684,0.3856533835711959,19.83658530950451,0.9853889330013378
814,0.17018469470473702,0.38386096253439234,0.07695931948965246,0.3861003856830023,19.85037049053902,0.9855431119600931
815,0.17203316243645397,0.3842878802283271,0.0783542542638955,0.38654738779480874,19.862582096651458,0.9856972909188485
816,0.17390625417421135,0.3847147979222619,0.07976761989576035,0.3869943899066151,19.873217090784077,0.9858514698776039
817,0.1758037617755123,0.3851417156161966,0.08119940901289172,0.38744139201842154,19.882272834005384,0.9860056488363592
818,0.17772547132378125,0.38556863331013136,0.08264960938292985,0.3878883941302279,19.8897470863383,0.9861598277951146
819,0.17967116310030462,0.38599555100406613,0.08411820379480556,0.38833539624203434,19.895638007416988,0.9863140067538699
820,0.1816406115576252,0.3864224686980009,0.0856051699413655,0.38878239835384076,19.899944156972083,0.9864681857126253
821,0.18363358529445123,0.38684938639193567,0.08711048030341964,0.38922940046564714,19.90266449514419,0.9866223646713806
822,0.18564984703212,0.38727630408587044,0.08863410203530178,0.38967640257745356,19.903798382625972,0.986776543630136
823,0.18768915359268556,0.38770322177980515,0.09017599685202593,0.39012340468926,19.903345580632728,0.9869307225888914
824,0.18975125587866903,0.3881301394737399,0.0917361209181355,0.39057040680106636,19.901306250701822,0.9870849015476467
825,0.19183589885453128,0.3885570571676747,0.0933144247383318,0.3910174089128728,19.89768095432146,0.9872390805064021
826,0.19394282152992223,0.38898397486160946,0.09491085304997064,0.39146441102467916,19.89247065238897,0.9873932594651574
827,0.196071756944749,0.38941089255554423,0.09652534471752103,0.3919114131364856,19.885676704499435,0.9875474384239128
828,0.19822243215612584,0.389837810249479,0.09815783262907296,0.392358415248292,19.87730086806532,0.9877016173826682
829,0.200394568227243,0.3902647279434137,0.09980824359498822,0.3928054173600984,19.867345297267637,0.9878557963414235
830,0.20258788021821733,0.3906916456373485,0.10147649824878377,0.3932524194719048,19.85581254183973,0.9880099753001789
831,0.20480207717896323,0.39111856333128325,0.1031625109503339,0.39369942158371124,19.842705545684694,0.9881641542589342
832,0.20703686214413516,0.391545481025218,0.1048661896914901,0.3941464236955176,19.82802764532723,0.9883183332176896
833,0.20929193213019398,0.3919723987191528,0.10658743600420031,0.39459342580732404,19.81178256820134,0.9884725121764449
834,0.21156697813463404,0.39239931641308756,0.10832614487122094,0.39504042791913047,19.793974430774917,0.9886266911352003
835,0.2138616851374267,0.3928262341070223,0.11008220463951222,0.39548743003093684,19.774607736512902,0.9887808700939557
836,0.21617573210471627,0.39325315180095705,0.11185549693640437,0.39593443214274326,19.753687373680027,0.988935049052711
837,0.21850879199481615,0.3936800694948918,0.1136458965886207,0.39638143425454964,19.731218612985,0.9890892280114664
838,0.22086053176654993,0.3941069871888266,0.11545327154424975,0.39682843636635606,19.7072071050675,0.9892434069702217
839,0.22323061238997124,0.39453390488276135,0.117277482797749,0.3972754384781625,19.68165887783006,0.9893975859289771
840,0.22561868885951333,0.3949608225766961,0.11911838431806997,0.39772244058996886,19.654580333616284,0.9895517648877324
841,0.2280244102095945,0.39538774027063084,0.12097582297998939,0.3981694427017753,19.62597824623724,0.9897059438464878
842,0.23044741953273118,0.3958146579645656,0.12284963849872532,0.3986164448135817,19.595859757848583,0.9898601228052432
843,0.23288735400018437,0.3962415756585004,0.12473966336793195,0.3990634469253881,19.564232375679598,0.9900143017639985
844,0.23534384488517754,0.39666849335243515,0.1266457228011449,0.3995104490371945,19.53110396861707,0.9901684807227539
845,0.23781651758872552,0.3970954110463699,0.12856763467676224,0.3999574511490009,19.496482763645503,0.9903226596815092
846,0.24030499166809777,0.3975223287403047,0.13050520948664493,0.4004044532608073,19.46037734214681,0.9904768386402646
847,0.24280888086795518,0.3979492464342394,0.13245825028840505,0.40085145537261374,19.422796636060927,0.99063101759902
848,0.24532779315418404,0.39837616412817417,0.1344265526614684,0.4012984574844201,19.38374992391046,0.9907851965577753
849,0.2478613307504574,0.39880308182210894,0.13640990466698188,0.40174545959622654,19.34324682669131,0.9909393755165307
850,0.25040909017755464,0.3992299995160437,0.13840808681163808,0.40219246170803297,19.301297303632705,0.991093554475286
851,0.25297066229545323,0.3996569172099785,0.14042087201549103,0.40263946381983934,19.25791164782829,0.9912477334340414
852,0.25554563234823074,0.40008383490391325,0.1424480255838348,0.40308646593164577,19.213100481741346,0.9914019123927966
853,0.25813358001178277,0.40051075259784796,0.14448930518320716,0.40353346804345214,19.166874752587695,0.991556091351552
854,0.2607340794443915,0.40093767029178273,0.14654446082159178,0.40398047015525856,19.11924572759734,0.9917102703103073
855,0.2633466993401527,0.4013645879857175,0.14861323483287625,0.404427472267065,19.07022498915994,0.9918644492690627
856,0.26597100298527987,0.40179150567965227,0.1506953618656308,0.40487447437887136,19.019824429855163,0.9920186282278181
857,0.26860654831730596,0.40221842337358704,0.15279056887627002,0.4053214764906778,18.968056247371695,0.9921728071865734
858,0.2712528879871853,0.4026453410675218,0.1548985751266478,0.4057684786024842,18.91493293931863,0.9923269861453288
859,0.2739095694243181,0.4030722587614565,0.157019092186147,0.4062154807142906,18.860467297930892,0.9924811651040841
860,0.2765761349044952,0.4034991764553913,0.1591518239383139,0.406662482826097,18.804672404673042,0.9926353440628395
861,0.2792521216207785,0.40392609414932606,0.16129646659208513,0.4071094849379034,18.7475616247438,0.9927895230215948
862,0.2819370617573207,0.40435301184326083,0.16345270869765707,0.4075564870497098,18.689148601485673,0.9929437019803502
863,0.2846304825661221,0.4047799295371956,0.16562023116704003,0.40800348916151624,18.62944725070145,0.9930978809391056
864,0.2873319064467361,0.4052068472311304,0.16779870729934102,0.4084504912733226,18.568471754882182,0.9932520598978609
865,0.29004085102890975,0.4056337649250651,0.16998780281081344,0.40889749338512904,18.506236557348874,0.9934062388566163
866,0.29275682925817004,0.40606068261899986,0.17218717586970417,0.40934449549693547,18.442756356312707,0.9935604178153716
867,0.2954793494843404,0.4064876003129346,0.17439647713594134,0.40979149760874184,18.37804609885572,0.993714596774127
868,0.29820791555298487,0.4069145180068694,0.17661534980568203,0.41023849972054827,18.312120974835782,0.9938687757328823
869,0.3009420268997752,0.40734143570080417,0.17884342966075106,0.4106855018323547,18.24499641072057,0.9940229546916377
870,0.3036811786477602,0.40776835339473894,0.18108034512299634,0.41113250394416107,18.176688063351925,0.9941771336503931
871,0.3064248617075347,0.40819527108867365,0.18332571731357666,0.4115795060559675,18.10721181364585,0.9943313126091484
872,0.3091725628802862,0.4086221887826084,0.1855791601172002,0.41202650816777386,18.036583760230418,0.9944854915679038
873,0.3119237649637022,0.4090491064765432,0.18784028025132782,0.4124735102795803,17.964820213026588,0.9946396705266591
874,0.31467794686072575,0.40947602417047796,0.19010867734034884,0.4129205123913867,17.891937686773723,0.9947938494854145
875,0.3174345836911271,0.40990294186441273,0.19238394399473926,0.4133675145031931,17.817952894504845,0.9949480284441699
876,0.3201931469058798,0.4103298595583475,0.19466566589520304,0.4138145166149995,17.742882740973858,0.9951022074029252
877,0.322953104404302,0.4107567772522822,0.19695342188179238,0.41426151872680594,17.666744316040266,0.9952563863616806
878,0.3257139206539515,0.411183694946217,0.19924678404801052,0.4147085208386123,17.589554888012646,0.9954105653204359
879,0.3284750568132282,0.41161061264015175,0.20154531783988144,0.41515552295041874,17.5113318969557,0.9955647442791913
880,0.33123597085666173,0.4120375303340865,0.2038485821599768,0.4156025250622251,17.432092947965167,0.9957189232379466
881,0.33399611770285303,0.4124644480280213,0.20615612947638923,0.41604952717403154,17.351855804412306,0.995873102196702
882,0.3367549493450194,0.41289136572195606,0.20846750593662328,0.41649652928583797,17.270638381163177,0.9960272811554574
883,0.33951191498412403,0.4133182834158908,0.21078225148638988,0.41694353139764434,17.18845873777495,0.9961814601142127
884,0.34226646116453274,0.41374520110982554,0.21309989999327342,0.41739053350945077,17.105335071674602,0.9963356390729681
885,0.3450180319121638,0.4141721188037603,0.21541997937523866,0.4178375356212572,17.02128571132136,0.9964898180317234
886,0.347766068875089,0.4145990364976951,0.21774201173394492,0.41828453773306357,16.936329109357516,0.9966439969904788
887,0.35051001146652905,0.41502595419162985,0.220065513492832,0.41873153984487,16.850483835751973,0.9967981759492341
888,0.35324929701020935,0.4154528718855646,0.22238999553992628,0.41917854195667636,16.763768570938034,0.9969523549079895
889,0.3559833608880085,0.41587978957949934,0.2247149633753326,0.4196255440684828,16.67620209895058,0.9971065338667449
890,0.35871163668986505,0.4163067072734341,0.2270399172633501,0.4200725461802892,16.587803300564712,0.9972607128255002
891,0.3614335563658738,0.4167336249673689,0.2293643523891636,0.4205195482920956,16.49859114644118,0.9974148917842556
892,0.36414855038051963,0.41716054266130365,0.23168775902005534,0.420966550403902,16.408584690279564,0.9975690707430109
893,0.36685604786899956,0.4175874603552384,0.2340096226710645,0.42141355251570844,16.317803061984588,0.9977232497017663
894,0.36955547679555384,0.4180143780491732,0.2363294242750405,0.4218605546275148,16.226265460847184,0.9978774286605216
895,0.37224626411376616,0.4184412957431079,0.2386466403570128,0.42230755673932124,16.133991148745793,0.998031607619277
896,0.3749278359287519,0.41886821343704267,0.24096074321280478,0.42275455885112767,16.040999443368754,0.9981857865780324
897,0.3775996176611745,0.41929513113097744,0.24327120109181402,0.42320156096293404,15.947309711461957,0.9983399655367877
898,0.380261034213031,0.4197220488249122,0.24557747838388164,0.42364856307474047,15.852941362106254,0.9984941444955431
899,0.3829115101351208,0.420148966518847,0.2478790358101572,0.42409556518654684,15.75791384002526,0.9986483234542984
900,0.38555046979614466,0.42057588421278175,0.2501753306178804,0.42454256729835327,15.662246618928638,0.9988025024130538
901,0.38817733755334594,0.42100280190671646,0.25246581677897617,0.4249895694101597,15.565959194892484,0.9989566813718092
902,0.3907915379246349,0.42142971960065123,0.2547499451923784,0.42543657152196607,15.469071079781699,0.9991108603305645
903,0.39339249576210905,0.421856637294586,0.25702716388997204,0.4258835736337725,15.37160179471503,0.9992650392893199
904,0.39597963642689515,0.42228355498852077,0.259296918246055,0.4263305757455789,15.273570863576658,0.9994192182480752
905,0.39855238596524334,0.42271047268245554,0.261558651190215,0.4267775778573853,15.174997806578506,0.9995733972068306
906,0.4011101712857766,0.4231373903763903,0.26381180342350663,0.4272245799691917,15.075902133873491,0.9997275761655859
907,0.40365242033783444,0.423564308070325,0.2660558136378168,0.4276715820809981,14.976303339224552,0.9998817551243413
908,0.4061785622908101,0.4239912257642598,0.2682901187383014,0.4281185841928045,14.87622089373061,1.0000359340830967
909,0.4086880277144074,0.42441814345819456,0.2705141540687725,0.42856558630461095,14.775674239614172,1.000190113041852
910,0.41118024875973486,0.42484506115212933,0.2727273536399131,0.4290125884164173,14.674682784070498,1.0003442920006074
911,0.41365465934113815,0.4252719788460641,0.27492915036019455,0.42945959052822374,14.573265893183022,1.0004984709593627
912,0.4161106953187002,0.4256988965399989,0.2771189762693599,0.42990659264003017,14.471442885905685,1.000652649918118
913,0.41854779468130426,0.4261258142339336,0.2792962627743518,0.43035359475183654,14.36923302811706,1.0008068288768734
914,0.4209653977301858,0.42655273192786836,0.2814604408875397,0.43080059686364297,14.266655526745721,1.0009610078356288
915,0.4233629472628714,0.4269796496218031,0.2836109414671113,0.43124759897544934,14.163729523970451,1.0011151867943842
916,0.4257398887574163,0.4274065673157379,0.28574719545949306,0.43169460108725577,14.060474091498804,1.0012693657531395
917,0.4280956705568573,0.42783348500967266,0.2878686341436455,0.4321416031990622,13.956908224923406,1.0014235447118949
918,0.430429744053772,0.42826040270360743,0.2899746893770972,0.43258860531086857,13.853050838160412,1.0015777236706502
919,0.4327415638748677,0.42868732039754215,0.29206479384356565,0.433035607422675,13.748920757970325,1.0017319026294056
920,0.4350305880654955,0.4291142380914769,0.29413838130201303,0.4334826095344814,13.644536718565478,1.001886081588161
921,0.437296278273993,0.4295411557854117,0.29619488683698564,0.4339296116462878,13.53991735630332,1.0020402605469163
922,0.4395380999357781,0.42996807347934646,0.2982337471100862,0.4343766137580942,13.435081204468556,1.0021944395056717
923,0.44175552245706856,0.4303949911732812,0.3002544006124139,0.4348236158699006,13.33004668814723,1.002348618464427
924,0.4439480193981642,0.430821908867216,0.3022562879178249,0.435270617981707,13.224832119191635,1.0025027974231824
925,0.44611506865616724,0.4312488265611507,0.3042388519368441,0.43571762009351345,13.119455691279999,1.0026569763819377
926,0.4482561526470659,0.4316757442550855,0.3062015381710702,0.4361646222053198,13.013935475070692,1.002811155340693
927,0.45037075848706914,0.43210266194902025,0.3081437949679161,0.43661162431712625,12.9082894134548,1.0029653342994485
928,0.4524583781731025,0.432529579642955,0.3100650737755101,0.4370586264289327,12.802535316905448,1.0031195132582038
929,0.4545185087623724,0.4329564973368898,0.3119648293976031,0.43750562854073904,12.696690858927644,1.0032736922169592
930,0.45655065255088995,0.43338341503082456,0.31384252024831055,0.43795263065254547,12.590773571608047,1.0034278711757145
931,0.4585543172508714,0.4338103327247593,0.31569760860652135,0.4383996327643519,12.484800841268187,1.0035820501344699
932,0.46052901616690767,0.43423725041869404,0.3175295608698076,0.43884663487615827,12.378789904219504,1.0037362290932252
933,0.46247426837081085,0.4346641681126288,0.31933784780766916,0.4392936369879647,12.272757842622546,1.0038904080519806
934,0.4643895988750462,0.4350910858065636,0.3211219448139371,0.43974063909977107,12.166721580452595,1.004044587010736
935,0.46627453880464176,0.43551800350049835,0.3228813321581769,0.4401876412115775,12.060697879569954,1.004198765969491
936,0.46812862556749735,0.4359449211944331,0.32461549523591066,0.4406346433233839,11.95470333589713,1.0043529449282467
937,0.46995140302297944,0.43637183888836784,0.3263239248175009,0.4410816454351903,11.848754375705006,1.0045071238870018
938,0.47174242164872277,0.4367987565823026,0.3280061172955159,0.4415286475469967,11.742867252005015,1.0046613028457574
939,0.47350123870553856,0.4372256742762374,0.32966157493041415,0.44197564965880315,11.63705804105338,1.0048154818045125
940,0.47522741840033406,0.43765259197017214,0.33128980609437886,0.4424226517706095,11.531342638960137,1.004969660763268
941,0.4769205320469601,0.4380795096641069,0.332890325513132,0.44286965388241595,11.425736758414056,1.0051238397220232
942,0.4785801582248824,0.4385064273580417,0.334462654505562,0.4433166559942223,11.320255925511757,1.0052780186807788
943,0.48020588293560235,0.4389333450519764,0.336006321220999,0.44376365810602875,11.214915476703085,1.005432197639534
944,0.4817972997567214,0.43936026274591117,0.33752086087397043,0.4442106602178352,11.109730555841809,1.0055863765982895
945,0.4833540099935719,0.43978718043984594,0.3390058159762758,0.44465766232964155,11.004716111353689,1.0057405555570447
946,0.4848756228283258,0.4402140981337807,0.3404607365662158,0.445104664441448,10.899886893509656,1.0058947345158002
947,0.4863617554664887,0.4406410158277155,0.3418851804348106,0.4455516665532544,10.795257451815935,1.0060489134745554
948,0.4878120332807029,0.44106793352165025,0.3432787133488562,0.44599866866506077,10.690842132510186,1.0062030924333107
949,0.4892260899517681,0.44149485121558496,0.344640909270651,0.4464456707768672,10.586655076174178,1.006357271392066
950,0.49060356760680496,0.44192176890951973,0.3459713505742409,0.44689267288867357,10.482710215454079,1.0065114503508215
951,0.4919441169544749,0.4423486866034545,0.34726962825803026,0.44733967500048,10.379021272892688,1.0066656293095768
952,0.4932473974171783,0.44277560429738927,0.3485353421536008,0.4477866771122864,10.275601758873613,1.0068198082683322
953,0.4945130772601573,0.44320252199132404,0.34976810113059414,0.4482336792240928,10.17246496967449,1.0069739872270875
954,0.4957408337174202,0.4436294396852588,0.3509675232975067,0.4486806813358992,10.06962398563131,1.0071281661858429
955,0.4969303531144191,0.4440563573791935,0.3521332361982536,0.44912768344770565,9.967091669411532,1.0072823451445982
956,0.49808133098740437,0.4444832750731283,0.3532648770043576,0.449574685559512,9.864880664397926,1.0074365241033536
957,0.49919347219938626,0.44491019276706306,0.35436209270262703,0.45002168767131845,9.76300339317992,1.007590703062109
958,0.5002664910526343,0.44533711046099783,0.35542454027818055,0.4504686897831248,9.661472056152986,1.0077448820208643
959,0.5013001113976462,0.4457640281549326,0.35645188689269186,0.45091569189493125,9.560298630226935,1.0078990609796197
960,0.5022940667385252,0.44619094584886737,0.3574438100577178,0.4513626940067377,9.459494867639501,1.008053239938375
961,0.5032481003346921,0.4466178635428021,0.3583999978029872,0.45180969611854405,9.359072294876903,1.0082074188971304
962,0.504161965298885,0.44704478123673685,0.3593201488395249,0.4522566982303505,9.259042211698835,1.0083615978558857
963,0.5050354246913745,0.4474716989306716,0.3602039727174914,0.4527037003421569,9.159415690269238,1.008515776814641
964,0.5058682516103448,0.4478986166246064,0.36105118997862184,0.45315070245396327,9.060203574389206,1.0086699557733965
965,0.5066602292783815,0.44832553431854116,0.3618615323031524,0.4535977045657697,8.961416478833343,1.0088241347321518
966,0.5074111511250177,0.44875245201247593,0.3626347426511234,0.4540447066775761,8.863064788786836,1.0089783136909072
967,0.508120820865281,0.44917936970641065,0.3633705753979562,0.4544917087893825,8.765158659384474,1.0091324926496625
968,0.5087890525742003,0.4496062874003454,0.36406879646420454,0.4549387109011889,8.667708015347875,1.009286671608418
969,0.5094156707572212,0.4500332050942802,0.3647291834393789,0.4553857130129953,8.570722550721117,1.0094408505671733
970,0.5100005104164878,0.45046012278821496,0.36535152569975826,0.4558327151248017,8.474211728704702,1.0095950295259286
971,0.5105434171129523,0.4508870404821497,0.36593562452009576,0.45627971723660815,8.378184781584181,1.009749208484684
972,0.5110442470242668,0.4513139581760845,0.36648129317913886,0.4567267193484145,8.282650710754321,1.0099033874434393
973,0.5115028669984292,0.4517408758700192,0.3669883570588824,0.45717372146022095,8.187618286835892,1.0100575664021947
974,0.5119191546031419,0.452167793563954,0.3674566537374818,0.4576207235720274,8.093096049885967,1.01021174536095
975,0.5122929981708569,0.45259471125788875,0.367886033075757,0.45806772568383375,7.999092309697722,1.0103659243197054
976,0.5126242968394736,0.4530216289518235,0.36827635729722097,0.4585147277956402,7.905615146189729,1.0105201032784608
977,0.5129129605886706,0.4534485466457583,0.36862750106157344,0.45896172990744655,7.81267240988435,1.0106742822372161
978,0.513158910271836,0.45387546433969306,0.3689393515316051,0.459408732019253,7.72027172247132,1.0108284611959715
979,0.5133620776435863,0.45430238203362777,0.369211808433461,0.4598557341310594,7.628420477457241,1.0109826401547268
980,0.5135224053828497,0.45472929972756254,0.3694447841102181,0.4603027362428658,7.537125840897772,1.0111368191134822
981,0.5136398471114952,0.4551562174214973,0.3696382035687369,0.4607497383546722,7.446394752213136,1.0112909980722375
982,0.5137143674085021,0.4555831351154321,0.3697920045197518,0.4611967404664786,7.356233925082792,1.011445177030993
983,0.5137459418196495,0.45601005280936685,0.369906137411169,0.461643742578285,7.266649848419728,1.0115993559897483
984,0.5137345568627265,0.4564369705033016,0.3699805654545478,0.4620907446900914,7.1776487874212895,1.0117535349485036
985,0.5136802100282511,0.45686388819723633,0.37001526464474443,0.4625377468018978,7.08923678469685,1.011907713907259
986,0.5135829097756971,0.4572908058911711,0.3700102237727045,0.4629847489137042,7.001419661468358,1.0120618928660143
987,0.5134426755252302,0.4577177235851059,0.3699654444313927,0.46343175102551065,6.914203018843251,1.0122160718247697
988,0.513259537644955,0.45814464127904064,0.36988094101485697,0.463878753137317,6.82759223915905,1.012370250783525
989,0.5130335374336759,0.4585715589729754,0.3697567407104254,0.46432575524912345,6.741592487395713,1.0125244297422804
990,0.512764727099183,0.4589984766669102,0.3695928834840445,0.4647727573609299,6.656208712655931,1.0126786087010358
991,0.512453169732071,0.4594253943608449,0.36938942205876635,0.46521975947273625,6.5714456497102205,1.0128327876597911
992,0.5120989392751057,0.45985231205477967,0.36914642188640384,0.4656667615845427,6.487307820606965,1.0129869666185465
993,0.5117021204881537,0.46027922974871444,0.3688639611123723,0.4661137636963491,6.403799536343396,1.0131411455773018
994,0.5112628089086894,0.4607061474426492,0.36854213053374557,0.4665607658081555,6.320924898596864,1.0132953245360572
995,0.5107811108079114,0.461133065136584,0.36818103355055815,0.4670077679199619,6.238687801515624,1.0134495034948126
996,0.5102571431424765,0.46155998283051874,0.3677807861103874,0.4674547700317683,6.157091933565201,1.013603682453568
997,0.5096910335018897,0.46198690052445346,0.3673415166462597,0.4679017721435747,6.076140779430394,1.0137578614123233
998,0.509082920051575,0.46241381821838823,0.36686336600792613,0.46834877425538113,5.9958376219697405,1.0139120403710786
999,0.5084329514716533,0.462840735912323,0.3663464873865587,0.4687957763671875,5.91618554422252,1.014066219329834


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-05/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00993,0.04070413112640381,0.028591930866241455,0.9907339215278625
1,1,00633,0.05519142746925354,0.04043176770210266,0.9916447401046753
2,2,00033,0.041018154472112656,0.030380964279174805,0.9723134636878967
3,3,00053,0.066862091422081,0.03637944161891937,0.9827470779418945
4,4,00513,0.07388389855623245,0.03625883162021637,0.9816925525665283
5,5,00553,0.04853648692369461,0.027101512998342514,0.9784809350967407
6,6,00253,0.045571401715278625,0.04018247127532959,0.9868552088737488
7,7,00593,0.065501868724823,0.035454459488391876,0.9803394675254822
8,8,00013,0.0675932765007019,0.035823576152324677,0.9730582237243652
9,9,00613,0.044173553586006165,0.03199150785803795,0.9804859757423401
10,10,00213,0.1050381064414978,0.0711454525589943,0.9890626668930054
11,11,00233,0.08514763414859772,0.053917523473501205,0.978147566318512
12,12,00653,0.07870327681303024,0.06213027238845825,0.9725330471992493
13,13,00673,0.1296360194683075,0.0765148401260376,0.9872461557388306
14,14,00813,0.09858927130699158,0.05680382251739502,0.9954941272735596
15,15,00773,0.06879209727048874,0.03841724246740341,0.9839208126068115
16,16,00793,0.031016359105706215,0.020915789529681206,0.979284405708313
17,17,00833,0.05866866931319237,0.04707351326942444,0.9926653504371643
18,18,00753,0.05116255581378937,0.026946187019348145,0.9844637513160706
19,19,00733,0.034654371440410614,0.02922654151916504,0.9818839430809021
20,20,00093,0.07094756513834,0.02314205840229988,0.9864040613174438
21,21,00113,0.04379211366176605,0.04853945970535278,0.9956307411193848
22,22,00133,0.05272052437067032,0.050895482301712036,0.9807457327842712
23,23,00153,0.04424625262618065,0.040765248239040375,0.9835758805274963
24,24,00173,0.04733119532465935,0.034688811749219894,0.9796295762062073
25,25,00193,0.05757616460323334,0.038108259439468384,0.9867154955863953
26,26,00073,0.03674567490816116,0.044872939586639404,0.9944578409194946
27,27,00353,0.7167172431945801,0.7282240390777588,0.943608820438385
28,28,00693,0.05996285378932953,0.03220468387007713,0.9755309820175171
29,29,00413,0.07044487446546555,0.034994181245565414,0.9859210848808289
30,30,00473,0.1768559366464615,0.14295601844787598,0.9294024705886841
31,31,00393,0.40419915318489075,0.44076085090637207,0.8743195533752441
32,32,00313,0.04283400624990463,0.033068105578422546,0.983797013759613
33,33,00433,0.09068945795297623,0.07152283936738968,0.9845255613327026
34,34,00453,0.05037183687090874,0.028161007910966873,0.9681335091590881
35,35,00373,0.02798381820321083,0.01698438450694084,0.9799389243125916
36,36,00933,0.06285823881626129,0.024394124746322632,0.9755524396896362
37,37,00953,0.06655309349298477,0.04456821829080582,0.9812859892845154
38,38,00973,0.0783364549279213,0.04579994082450867,0.9922025799751282
39,39,00573,0.05202536657452583,0.024076826870441437,0.9852317571640015
40,40,00893,0.45280522108078003,0.15701211988925934,1.0048516988754272
41,41,00713,0.03661627322435379,0.025199150666594505,0.9861454367637634
42,42,00853,0.03989933431148529,0.029060065746307373,0.9848600029945374
43,43,00913,0.04951764643192291,0.02276960015296936,0.9797375798225403
44,44,00873,0.06443304568529129,0.04466642439365387,0.9901524782180786
45,45,00293,0.06153726577758789,0.03300045430660248,0.9807756543159485
46,46,00493,0.03986842930316925,0.04465482756495476,0.9771320223808289
47,47,00333,0.056854184716939926,0.028788842260837555,0.9739350080490112
48,48,00273,0.09539682418107986,0.07232564687728882,0.9900550246238708
49,49,00533,0.05822344869375229,0.034245073795318604,0.9900886416435242


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-05/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,5.512527484053594,0.02798381820321083,6.2902070738438285,0.01698438450694084,0.9074684390401607,0.8743195533752441
1,5.547213037901507,0.028673241051050038,6.32340264100469,0.017696336113117838,0.907368240057024,0.8744502161835527
2,5.581308871410661,0.02936266389888925,6.355668289122445,0.01840828771929483,0.9070677089786451,0.8745808789918611
3,5.614801887335504,0.030052086746728456,6.386988613986816,0.019120239325471827,0.906567044864624,0.8747115418001696
4,5.647679183305203,0.030741509594567666,6.41734864660952,0.01983219093164882,0.9058665792354734,0.8748422046084781
5,5.679928060366453,0.03143093244240687,6.446733865680849,0.020544142537825816,0.9049667757067996,0.8749728674167866
6,5.711536031418073,0.03212035529024608,6.475130209679728,0.021256094144002813,0.903868229477948,0.8751035302250951
7,5.742490829529483,0.03280977813808529,6.502524088622925,0.021968045750179806,0.9025716666758935,0.8752341930334036
8,5.772780416135084,0.0334992009859245,6.528902395439537,0.022679997356356802,0.9010779435553941,0.8753648558417121
9,5.802392989096865,0.034188623833763705,6.554252516957171,0.023391948962533795,0.8993880455566415,0.8754955186500205
10,5.8313169906274425,0.034878046681602916,6.578562344486788,0.02410390056871079,0.8975030862218503,0.875626181458329
11,5.859541115066036,0.03556746952944212,6.601820283993587,0.024815852174887784,0.8954243059724771,0.8757568442666376
12,5.8870543164999365,0.03625689237728133,6.624015265841755,0.02552780378106478,0.8931530707489304,0.875887507074946
13,5.913845816224056,0.03694631522512054,6.645136754101389,0.026239755387241777,0.8906908705148403,0.8760181698832545
14,5.939905110031503,0.03763573807295975,6.665174755406569,0.02695170699341877,0.8880393176282466,0.8761488326915631
15,5.965221975328077,0.038325160920798955,6.684119827353771,0.027663658599595766,0.8852001450821226,0.8762794954998715
16,5.98978647806384,0.039014583768638166,6.7019630864306885,0.028375610205772762,0.8821752046169705,0.87641015830818
17,6.013588979475055,0.039704006616477376,6.718696215465862,0.029087561811949755,0.878966464708352,0.8765408211164885
18,6.036620142629992,0.04039342946431658,6.734311470590187,0.029799513418126748,0.875576008432402,0.876671483924797
19,6.058870938772198,0.04108285231215579,6.748801687701933,0.030511465024303748,0.8720060312126044,0.8768021467331055
20,6.080332653455174,0.041772275159995,6.762160288427493,0.03122341663048074,0.8682588384512093,0.876932809541414
21,6.100996892462386,0.04246169800783421,6.774381285570732,0.031935368236657734,0.864336843048837,0.8770634723497225
22,6.120855587507014,0.043151120855673415,6.785459288044415,0.03264731984283473,0.8602425628161158,0.8771941351580309
23,6.13990100170575,0.043840543703512626,6.795389505277753,0.033359271449011726,0.85597861778109,0.8773247979663394
24,6.158125734821468,0.04452996655135183,6.8041677510948695,0.03407122305518872,0.8515477273965856,0.877455460774648
25,6.175522728269604,0.04521938939919104,6.811790447059576,0.03478317466136571,0.8469527076515416,0.8775861235829564
26,6.192085269883444,0.04590881224703025,6.8182546252824725,0.03549512626754271,0.8421964680907128,0.8777167863912649
27,6.20780699843365,0.04659823509486946,6.823557930687115,0.036207077873719705,0.8372820087471439,0.8778474491995734
28,6.222681907897777,0.047287657942708665,6.827698622732607,0.0369190294798967,0.8322124169918763,0.8779781120078819
29,6.236704351475529,0.047977080790547875,6.830675576590704,0.0376309810860737,0.8269908643055771,0.8781087748161904
30,6.249869045346024,0.04866650363838708,6.832488283776101,0.03834293269225069,0.8216206029767891,0.8782394376244989
31,6.262171072163388,0.04935592648622629,6.833136852229363,0.03905488429842768,0.8161049627315775,0.8783701004328074
32,6.273605884287423,0.0500453493340655,6.832622005852541,0.03976683590460468,0.8104473472995618,0.8785007632411159
33,6.284169306746215,0.05073477218190471,6.830945083498253,0.040478787510781676,0.8046512309211074,0.8786314260494243
34,6.293857539927995,0.05142419502974392,6.828108037413619,0.04119073911695867,0.7987201548008318,0.8787620888577329
35,6.302667161999648,0.052113617877583125,6.824113431141232,0.04190269072313567,0.7926577235124536,0.8788927516660413
36,6.3105951310497295,0.052803040725422336,6.8189644368798525,0.042614642329312655,0.7864676013600074,0.8790234144743498
37,6.31763878695397,0.05349246357326154,6.812664832308312,0.043326593935489655,0.7801535087006243,0.8791540772826584
38,6.323795852961708,0.05418188642110075,6.805218996876736,0.044038545541666654,0.7737192182339996,0.8792847400909668
39,6.32906443700177,0.05487130926893996,6.796631907569787,0.04475049714784364,0.7671685512636731,0.8794154028992753
40,6.333443032706778,0.05556073211677917,6.7869091341473435,0.04546244875402064,0.7605053739353743,0.8795460657075838
41,6.33693052015512,0.056250154964618375,6.776056833868688,0.04617440036019763,0.7537335934574642,0.8796767285158923
42,6.339526166330011,0.056939577812457585,6.764081745706771,0.046886351966374626,0.7468571543087037,0.8798073913242008
43,6.341229625295469,0.05762900066029679,6.750991184059902,0.047598303572551626,0.7398800344384338,0.8799380541325093
44,6.342040938089294,0.058318423508136,6.736793031968694,0.04831025517872862,0.7328062414642037,0.8800687169408178
45,6.341960532333408,0.05900784635597521,6.72149573384676,0.04902220678490561,0.7256398088720406,0.8801993797491262
46,6.340989221562219,0.05969726920381442,6.705108287734194,0.04973415839108261,0.7183847922240659,0.8803300425574347
47,6.33912820426994,0.060386692051653625,6.687640237083411,0.050446109997259604,0.7110452653787313,0.8804607053657433
48,6.336379062678139,0.061076114899492835,6.669101662087563,0.0511580616034366,0.7036253167282585,0.8805913681740517
49,6.332743761224979,0.061765537747332046,6.649503170562189,0.0518700132096136,0.6961290454582215,0.8807220309823602
50,6.328224644778022,0.06245496059517125,6.628855888391296,0.05258196481579059,0.6885605578339293,0.8808526937906688
51,6.322824436572609,0.06314438344301046,6.607171449549581,0.05329391642196758,0.6809239635182416,0.8809833565989772
52,6.316546235878222,0.06383380629084967,6.584461985712996,0.054005868028144575,0.6732233719252865,0.8811140194072857
53,6.30939351539546,0.06452322913868888,6.560740115470288,0.054717819634321575,0.6654628886146566,0.8812446822155942
54,6.301370118386488,0.06521265198652809,6.53601893314857,0.05542977124049857,0.6576466117300926,0.8813753450239027
55,6.292480255542179,0.0659020748343673,6.510311997266511,0.05614172284667556,0.6497786284872042,0.8815060078322112
56,6.282728501589354,0.0665914976822065,6.483633318628969,0.05685367445285256,0.6418630117140043,0.8816366706405196
57,6.272119791641818,0.06728092053004571,6.455997348077401,0.057565626059029554,0.6339038164483448,0.8817673334488282
58,6.260659417299096,0.06797034337788492,6.427418963910697,0.05827757766520655,0.6259050765960266,0.8818979962571366
59,6.24835302249711,0.06865976622572413,6.397913458991436,0.058989529271383546,0.6178708016532023,0.8820286590654451
60,6.235206599115172,0.06934918907356333,6.367496527552779,0.05970148087756054,0.6098049734967061,0.8821593218737537
61,6.221226482343999,0.07003861192140254,6.336184251721713,0.06041343248373753,0.6017115432455841,0.8822899846820621
62,6.206419345819554,0.07072803476924175,6.303993087774399,0.061125384089914525,0.593594428197001,0.8824206474903706
63,6.190792196527956,0.07141745761708096,6.270939852139756,0.061837335696091525,0.5854575088398222,0.8825513102986791
64,6.17435236948664,0.07210688046492017,6.237041707167615,0.06254928730226852,0.5773046259484612,0.8826819731069876
65,6.157107522207401,0.07279630331275938,6.2023161466779,0.06326123890844551,0.5691395777600634,0.8828126359152961
66,6.139065628947011,0.07348572616059859,6.166780981307593,0.06397319051462251,0.5609661172372912,0.8829432987236046
67,6.120234974751335,0.0741751490084378,6.1304543236722715,0.06468514212079951,0.5527879494193548,0.8830739615319131
68,6.10062414929907,0.07486457185627701,6.093354573359128,0.0653970937269765,0.5446087288634898,0.8832046243402216
69,6.080242040551404,0.07555399470411621,6.055500401768618,0.06610904533315348,0.5364320571788551,0.88333528714853
70,6.059097828213997,0.07624341755195542,6.01691073682178,0.0668209969393305,0.5282614806548646,0.8834659499568386
71,6.037200977017989,0.07693284039979463,5.977604747550432,0.06753294854550748,0.5201004879856436,0.883596612765147
72,6.014561229826708,0.07762226324763384,5.937601828587434,0.06824490015168447,0.5119525080921329,0.8837272755734555
73,5.991188600575106,0.07831168609547304,5.896921584574208,0.06895685175786148,0.5038209080433323,0.8838579383817641
74,5.967093367048836,0.07900110894331225,5.855583814502719,0.06966880336403847,0.4957089910777998,0.8839886011900725
75,5.942286063510253,0.07969053179115146,5.81360849600898,0.07038075497021545,0.4876199947263972,0.884119263998381
76,5.916777473178594,0.08037995463899067,5.771015769635223,0.07109270657639247,0.47955708903738137,0.8842499268066895
77,5.890578620571709,0.08106937748682988,5.727825923077603,0.07180465818256945,0.4715233749042764,0.884380589614998
78,5.863700763716885,0.08175880033466909,5.684059375436358,0.07251660978874644,0.46352188249722126,0.8845112524233065
79,5.836155386238314,0.0824482231825083,5.639736661485098,0.07322856139492344,0.45555556979811307,0.884641915231615
80,5.807954189328867,0.08313764603034751,5.594878415975741,0.07394051300110044,0.44762732123970916,0.8847725780399235
81,5.77910908361397,0.08382706887818672,5.549505357995508,0.07465246460727742,0.4397399464488419,0.8849032408482319
82,5.749632180915281,0.08451649172602592,5.503638275392076,0.07536441621345442,0.43189617909347316,0.8850339036565404
83,5.719535785922092,0.08520591457386513,5.457298009282904,0.07607636781963142,0.4240986758334284,0.885164566464849
84,5.688832387778322,0.08589533742170434,5.410505438664277,0.07678831942580841,0.41635001537434274,0.8852952292731574
85,5.657534651593013,0.08658476026954354,5.363281465135651,0.07750027103198541,0.4086526976241965,0.8854258920814659
86,5.625655409882288,0.08727418311738275,5.315646997754297,0.07821222263816241,0.40100914295187107,0.8855565548897745
87,5.5932076539507065,0.08796360596522196,5.26762293803517,0.0789241742443394,0.39342169154660894,0.8856872176980829
88,5.560204525220012,0.08865302881306117,5.219230165110451,0.0796361258505164,0.38589260287758975,0.8858178805063914
89,5.5266593065132055,0.08934245166090038,5.170489521062985,0.0803480774566934,0.3784240552524375,0.8859485433146999
90,5.492585413301889,0.09003187450873959,5.121421796447386,0.08106002906287038,0.3710181454733031,0.8860792061230084
91,5.457996384924822,0.0907212973565788,5.072047716012336,0.08177198066904738,0.36367688858923125,0.8862098689313169
92,5.422905875785523,0.09141072020441801,5.022387924637043,0.08248393227522438,0.3564022177432704,0.8863405317396253
93,5.387327646536843,0.09210014305225721,4.972462973494618,0.08319588388140137,0.349195984112657,0.8864711945479339
94,5.351275555260219,0.09278956590009642,4.922293306454561,0.08390783548757837,0.3420599569404996,0.8866018573562423
95,5.314763548647416,0.09347898874793563,4.871899246736247,0.08461978709375537,0.33499582365684005,0.8867325201645508
96,5.277805653192399,0.09416841159577484,4.821300983824722,0.08533173869993235,0.32800519008750584,0.8868631829728594
97,5.2404159664008905,0.09485783444361405,4.770518560659865,0.08604369030610935,0.3210895807484418,0.8869938457811678
98,5.202608648025218,0.09554725729145326,4.719571861109282,0.08675564191228635,0.31425043922356083,0.8871245085894763
99,5.164397911331759,0.09623668013929247,4.668480597735063,0.08746759351846334,0.30748912862387334,0.8872551713977848
100,5.1257980144084,0.09692610298713167,4.617264299863869,0.08817954512464034,0.3008069321255929,0.8873858342060933
101,5.086823251519151,0.09761552583497088,4.56594230196945,0.08889149673081732,0.29420505358496474,0.8875164970144018
102,5.047487944513053,0.09830494868281009,4.514533732376118,0.08960344833699432,0.2876846182273242,0.8876471598227103
103,5.007806434294353,0.0989943715306493,4.463057502291334,0.09031539994317132,0.2812466734078832,0.8877778226310188
104,4.96779307236077,0.09968379437848851,4.411532295174863,0.09102735154934831,0.274892189441904,0.8879084854393273
105,4.927462212416583,0.10037321722632772,4.359976556451658,0.09173930315552531,0.26862206050148,0.8880391482476357
106,4.886828202067116,0.10106264007416692,4.308408483574966,0.09245125476170231,0.26243710557644234,0.8881698110559443
107,4.845905374601031,0.10175206292200613,4.256846016445738,0.0931632063678793,0.25633806949670845,0.8883004738642527
108,4.8047080408667275,0.10244148576984534,4.2053068281938115,0.0938751579740563,0.25032562401336467,0.8884311366725612
109,4.763250481248886,0.10313090861768455,4.153808316325954,0.0945871095802333,0.24440036893586442,0.8885617994808698
110,4.721546937751216,0.10382033146552376,4.102367594245179,0.09529906118641028,0.23856283332250383,0.8886924622891782
111,4.679611606191066,0.10450975431336297,4.05100148314536,0.09601101279258728,0.2328134767215197,0.8888231250974867
112,4.637458628511595,0.10519917716120217,3.999726504284599,0.09672296439876428,0.2271526904600324,0.8889537879057952
113,4.595102085216833,0.10588860000904138,3.948558871640284,0.09743491600494127,0.22158079897805427,0.8890844507141037
114,4.552555987934988,0.10657802285688059,3.897514484948281,0.09814686761111827,0.21609806120488392,0.8892151135224122
115,4.509834272114897,0.1072674457047198,3.8466089231282075,0.09885881921729527,0.2107046719750682,0.8893457763307206
116,4.466950789860631,0.10795686855255901,3.7958574380962053,0.09957077082347225,0.20540076348116637,0.8894764391390292
117,4.4239193029088195,0.10864629140039822,3.74527494896615,0.10028272242964925,0.20018640676074606,0.8896071019473376
118,4.380753475753188,0.10933571424823743,3.6948760366397453,0.10099467403582625,0.19506161321469764,0.8897377647556461
119,4.337466868920588,0.11002513709607663,3.6446749387854704,0.10170662564200324,0.19002633615439948,0.8898684275639547
120,4.294072932402551,0.11071455994391584,3.59468554520584,0.10241857724818024,0.18508047237487585,0.8899990903722631
121,4.250584999246262,0.11140398279175505,3.544921393592012,0.10313052885435722,0.18022386375147806,0.8901297531805716
122,4.207016279308553,0.11209340563959426,3.495395665664286,0.10384248046053422,0.17545629885747,0.8902604159888801
123,4.163379853176403,0.11278282848743347,3.4461211836965893,0.10455443206671122,0.17077751459991264,0.8903910787971886
124,4.119688666257128,0.11347225133527268,3.3971104074225966,0.10526638367288821,0.16618719787141076,0.8905217416054971
125,4.075955523041306,0.11416167418311188,3.348375431320733,0.10597833527906521,0.16168498721524138,0.8906524044138056
126,4.032193081541231,0.11485109703095109,3.299927982274817,0.10669028688524221,0.15727047450143114,0.8907830672221141
127,3.9884138479074873,0.1155405198787903,3.2517794176067722,0.1074022384914192,0.1529432066115174,0.8909137300304226
128,3.94463017122601,0.11622994272662951,3.2039407234773667,0.1081141900975962,0.1487026871295487,0.891044392838731
129,3.9008542384978164,0.11691936557446872,3.156422513650583,0.1088261417037732,0.14454837803720724,0.8911750556470396
130,3.8570980698033233,0.11760878842230793,3.1092350286168458,0.10953809330995018,0.14047970141084243,0.891305718455348
131,3.813373513653043,0.11829821127014714,3.062388135069957,0.11025004491612718,0.1364960411182457,0.8914363812636565
132,3.7696922425261006,0.11898763411798634,3.015891325732251,0.11096199652230418,0.13259674451316839,0.8915670440719651
133,3.726065748597973,0.11967705696582555,2.9697537195221457,0.11167394812848117,0.12878112412557313,0.8916977068802735
134,3.68250533965851,0.12036647981366476,2.923984062057897,0.11238589973465817,0.12504845934567715,0.891828369688582
135,3.6390221352211207,0.12105590266150397,2.878590726491162,0.11309785134083516,0.12139799810001631,0.8919590324968905
136,3.595627062823862,0.12174532550934318,2.8335817146635387,0.11380980294701215,0.11782895851760276,0.892089695305199
137,3.5523308545228733,0.12243474835718239,2.7889646585790717,0.11452175455318915,0.11434053058464626,0.8922203581135075
138,3.5091440435784906,0.12312417120502159,2.744746822185453,0.11523370615936614,0.11093187778605891,0.892351020921816
139,3.4660769613340543,0.1238135940528608,2.700935103456256,0.11594565776554314,0.10760213873225993,0.8924816837301245
140,3.423139734287405,0.12450301690070001,2.6575360367665386,0.11665760937172014,0.1043504287697717,0.8926123465384329
141,3.3803422813546598,0.12519243974853922,2.614555795553673,0.11736956097789712,0.10117584157417946,0.8927430093467414
142,3.3376943113258633,0.12588186259637843,2.572000195255249,0.11808151258407412,0.09807745072416507,0.89287367215505
143,3.2952053205117675,0.12657128544421764,2.5298746965156114,0.11879346419025112,0.0950543112552893,0.8930043349633584
144,3.2528845905809485,0.12726070829205685,2.4881844086524305,0.11950541579642811,0.09210546119238389,0.8931349977716669
145,3.2107411865861413,0.12795013113989606,2.4469340933745363,0.12021736740260511,0.08922992305942135,0.8932656605799755
146,3.168783955178658,0.12863955398773524,2.406128168742147,0.12092931900878211,0.08642670536583175,0.8933963233882839
147,3.127021523009425,0.12932897683557448,2.3657707133604124,0.1216412706149591,0.08369480406828393,0.8935269861965924
148,3.085462295315166,0.13001839968341367,2.3258654707971376,0.1223532222211361,0.0810332040070998,0.8936576490049009
149,3.044114454687934,0.1307078225312529,2.2864158542154347,0.12306517382731309,0.07844088031637593,0.8937883118132094
150,3.002985960026187,0.1313972453790921,2.247424951211951,0.12377712543349008,0.07591679980719786,0.8939189746215179
151,2.962084545665324,0.1320866682269313,2.2088955288512486,0.12448907703966708,0.07345992232316569,0.8940496374298263
152,2.9214177206855574,0.1327760910747705,2.170830038886879,0.1252010286458441,0.0710692020676822,0.8941803002381349
153,2.8809927683947594,0.13346551392260972,2.1332306231596134,0.12591298025202108,0.06874358890245114,0.8943109630464433
154,2.84081674598384,0.13415493677044893,2.0960991191632985,0.12662493185819806,0.06648202961670392,0.8944416258547518
155,2.8008964843520756,0.13484435961828814,2.0594370657687437,0.12733688346437505,0.0642834691667827,0.8945722886630604
156,2.7612385880996504,0.13553378246612735,2.023245709096115,0.12804883507055204,0.06214685188570771,0.8947029514713688
157,2.7218494356845775,0.13622320531396653,1.9875260085262252,0.12876078667672905,0.060071122662441606,0.8948336142796773
158,2.6827351797410306,0.13691262816180577,1.9522786428412293,0.12947273828290604,0.05805522809069312,0.8949642770879858
159,2.643901747556029,0.13760205100964495,1.9175040164851982,0.13018468988908305,0.05609811758701784,0.8950949398962943
160,2.6053548417012586,0.1382914738574842,1.8832022659351482,0.13089664149526004,0.05419874447819698,0.8952256027046028
161,2.5670999408168114,0.13898089670532338,1.8493732661730957,0.13160859310143702,0.052356067057767526,0.8953562655129113
162,2.5291423005433837,0.13967031955316261,1.816016637249884,0.132320544707614,0.050569049611767655,0.8954869283212198
163,2.4914869545995395,0.1403597424010018,1.7831317509314797,0.13303249631379102,0.04883666341373792,0.8956175911295283
164,2.454138716000428,0.141049165248841,1.7507177374186702,0.133744447919968,0.04715788768907351,0.8957482539378367
165,2.4171021784143734,0.14173858809668022,1.7187734921310676,0.13445639952614502,0.045531710548868905,0.8958789167461453
166,2.3803817176535813,0.14242801094451943,1.6872976825465629,0.135168351132322,0.0439571298934991,0.8960095795544537
167,2.3439814932952245,0.14311743379235864,1.6562887550874001,0.135880302738499,0.04243315428610977,0.8961402423627622
168,2.307905450429055,0.14380685664019785,1.6257449420442363,0.13659225434467598,0.04095880379635958,0.8962709051710708
169,2.272157321527654,0.14449627948803706,1.5956642685296827,0.137304205950853,0.03953311081466812,0.8964015679793792
170,2.2367406284353595,0.14518570233587624,1.5660445594529613,0.13801615755702998,0.03815512083736599,0.8965322307876877
171,2.2016586844719064,0.14587512518371548,1.5368834465074863,0.138728109163207,0.036823893223119526,0.8966628935959962
172,2.1669145966467354,0.14656454803155466,1.5081783751633535,0.13944006076938398,0.035538501921028094,0.8967935564043047
173,2.132511267979872,0.1472539708793939,1.4799266116568903,0.14015201237556096,0.034298036170855487,0.8969242192126132
174,2.098451399925354,0.14794339372723309,1.452125249969599,0.14086396398173795,0.03310160117585724,0.8970548820209217
175,2.0647374948929795,0.14863281657507232,1.4247712187890218,0.14157591558791494,0.0319483187486907,0.8971855448292302
176,2.0313718588643614,0.1493222394229115,1.3978612884442598,0.14228786719409195,0.030837327930938848,0.8973162076375386
177,1.998356604098989,0.15001166227075072,1.3713920778090682,0.14299981880026894,0.029767785586758026,0.8974468704458471
178,1.96569365192628,0.15070108511858993,1.3453600611656515,0.14371177040644595,0.02873886697121645,0.8975775332541557
179,1.9333847356193201,0.15139050796642914,1.3197615750225387,0.14442372201262293,0.027749766273881895,0.8977081960624641
180,1.9014314033462199,0.15207993081426835,1.2945928248800604,0.14513567361879992,0.026799697138230032,0.8978388588707726
181,1.8698350211948673,0.15276935366210756,1.269849891937244,0.14584762522497693,0.025887893157479764,0.8979695216790812
182,1.8385967762669475,0.15345877650994677,1.2455287397341288,0.14655957683115392,0.025013608347418764,0.8981001844873896
183,1.8077176798370882,0.15414819935778598,1.221625220723726,0.1472715284373309,0.02417611759684768,0.8982308472956981
184,1.777198570572994,0.1548376222056252,1.1981350827681032,0.14798348004350792,0.02337471709624047,0.8983615101040066
185,1.7470401178125021,0.1555270450534644,1.175053975553302,0.1486954316496849,0.022608724745217145,0.8984921729123151
186,1.7172428248934546,0.15621646790130359,1.1523774569179828,0.1494073832558619,0.021877480539446693,0.8986228357206236
187,1.6878070325323815,0.1569058907491428,1.1301009990910218,0.1501193348620389,0.02118034693757979,0.898753498528932
188,1.65873292224797,0.157595313596982,1.1082199948334241,0.1508312864682159,0.020516709208807455,0.8988841613372406
189,1.6300205198253654,0.15828473644482122,1.0867297634802071,0.15154323807439288,0.019885975761654,0.899014824145549
190,1.6016696988173846,0.15897415929266043,1.0656255568781565,0.1522551896805699,0.01928757845456408,0.8991454869538575
191,1.573680184078763,0.15966358214049964,1.0449025652155453,0.15296714128674688,0.018720972888892528,0.8992761497621661
192,1.5460515553296201,0.16035300498833885,1.0245559227401875,0.15367909289292386,0.01818563868483694,0.8994068125704745
193,1.51878325074436,0.16104242783617806,1.0045807133624292,0.15439104449910088,0.017681079740879724,0.899537475378783
194,1.4918745705623153,0.16173185068401727,0.9849719761398924,0.15510299610527786,0.01720682447727441,0.8996681381870915
195,1.4653246807164528,0.16242127353185648,0.965724710641034,0.15581494771145485,0.016762426064096995,0.8997988009954
196,1.439132616476578,0.1631106963796957,0.9468338821848293,0.15652689931763186,0.01634746263437477,0.8999294638037085
197,1.4132972861034914,0.1638001192275349,0.9282944269541046,0.15723885092380885,0.015961537482773087,0.900060126612017
198,1.3878174745106502,0.1644895420753741,0.9101012569802555,0.15795080252998583,0.015604279250306618,0.9001907894203255
199,1.3626918469299385,0.1651789649232133,0.8922492649973511,0.15866275413616285,0.01527534209553187,0.900321452228634
200,1.337918952578244,0.1658683877710525,0.8747333291638221,0.15937470574233983,0.014974405852632384,0.9004521150369424
201,1.3134972283215942,0.16655781061889172,0.8575483176501429,0.16008665734851682,0.01470117617680555,0.900582777845251
202,1.2894250023336797,0.16724723346673093,0.8406890930911528,0.1607986089546938,0.014455384677325227,0.9007134406535594
203,1.265700497745698,0.16793665631457014,0.8241505169018688,0.16151056056087082,0.014236789038630772,0.9008441034618679
204,1.2423218362844979,0.16862607916240935,0.8079274534558429,0.1622225121670478,0.01404517312977148,0.9009747662701765
205,1.2192870418961217,0.16931550201024856,0.7920147741253136,0.1629344637732248,0.013880347102500377,0.9011054290784849
206,1.1965940443518792,0.17000492485808777,0.776407361182632,0.1636464153794018,0.013742147478292176,0.9012360918867934
207,1.1742406828342302,0.17069434770592698,0.7611001115626057,0.1643583669855788,0.013630437224527137,0.9013667546951019
208,1.1522247094997886,0.1713837705537662,0.746087940485604,0.16507031859175578,0.013545105820054961,0.9014974175034104
209,1.130543793016874,0.1720731934016054,0.7313657849414578,0.1657822701979328,0.01348606931032543,0.9016280803117189
210,1.1091955220751282,0.1727626162494446,0.7169286070343736,0.16649422180410978,0.013453270352239772,0.9017587431200274
211,1.088177408864768,0.17345203909728382,0.7027713971892287,0.16720617341028676,0.013446678248849422,0.9018894059283359
212,1.067486892523201,0.174141461945123,0.688889177219821,0.16791812501646378,0.0134662889739989,0.9020200687366443
213,1.047121342546738,0.17483088479296222,0.6752770032597849,0.16863007662264076,0.013512125186976994,0.9021507315449528
214,1.0270780621653055,0.17552030764080143,0.6619299685570508,0.16934202822881775,0.01358423623721247,0.9022813943532614
215,1.0073542916780918,0.17620973048864064,0.6488432061328835,0.17005397983499476,0.013682698159018817,0.9024120571615698
216,0.9879472117481889,0.17689915333647985,0.6360118913066771,0.17076593144117175,0.01380761365636376,0.9025427199698783
217,0.9688539466543655,0.17758857618431906,0.623431244087825,0.17147788304734873,0.013959112077606204,0.9026733827781868
218,0.9500715674982028,0.17827799903215827,0.6110965314361217,0.17218983465352575,0.014137349380117877,0.9028040455864953
219,0.9315970953649162,0.17896742187999748,0.5990030693922858,0.17290178625970273,0.014342508084673137,0.9029347083948038
220,0.9134275044362662,0.1796568447278367,0.5871462250803027,0.17361373786587972,0.014574797219463718,0.9030653712031123
221,0.895559725054082,0.1803462675756759,0.5755214185834295,0.17432568947205673,0.014834452253567082,0.9031960340114208
222,0.8779906467329545,0.1810356904235151,0.5641241246957873,0.17503764107823372,0.015121735019662973,0.9033266968197293
223,0.8607171211208211,0.18172511327135432,0.5529498745515862,0.1757495926844107,0.015436933625777692,0.9034573596280377
224,0.8437359649061681,0.1824145361191935,0.5419942571341425,0.17646154429058772,0.01578036235579455,0.9035880224363463
225,0.8270439626707385,0.18310395896703272,0.5312529206669024,0.1771734958967647,0.01615236155844988,0.9037186852446547
226,0.810637869686677,0.18379338181487193,0.5207215738888122,0.1778854475029417,0.01655329752451232,0.9038493480529632
227,0.7945144146571255,0.18448280466271114,0.5103959872164445,0.1785973991091187,0.01698356235181046,0.9039800108612718
228,0.7786703023994094,0.18517222751055035,0.5002719937953499,0.1793093507152957,0.0174435737977561,0.9041106736695802
229,0.763102216469977,0.18586165035838956,0.4903454904431995,0.18002130232147268,0.01793377511898947,0.9042413364778887
230,0.7478068217304017,0.18655107320622877,0.4806124384873282,0.1807332539276497,0.018454634897738985,0.9043719992861972
231,0.7327807668537754,0.18724049605406798,0.471068864499359,0.18144520553382668,0.019006646854496604,0.9045026620945057
232,0.7180206867709511,0.1879299189019072,0.4617108609296326,0.18215715714000366,0.019590329646549526,0.9046333249028142
233,0.7035232050561367,0.1886193417497464,0.452534586644218,0.18286910874618068,0.02020622665193367,0.9047639877111227
234,0.6892849362514395,0.1893087645975856,0.4435362673673285,0.18358106035235766,0.020854905738329124,0.9048946505194312
235,0.6753024881300228,0.18999818744542482,0.43471219603198463,0.18429301195853465,0.021536959016416442,0.9050253133277397
236,0.6615724638976116,0.19068761029326403,0.4260587330418188,0.18500496356471166,0.022253002577195747,0.9051559761360481
237,0.648091464332168,0.19137703314110321,0.41757230644692933,0.18571691517088865,0.02300367621276406,0.9052866389443567
238,0.6348560898616019,0.19206645598894242,0.4092494120367109,0.18642886677706563,0.02378964312002223,0.9054173017526651
239,0.6218629425794805,0.19275587883678164,0.4010866133526181,0.18714081838324262,0.024611589586798585,0.9055479645609736
240,0.6091086281987442,0.19344530168462085,0.39308054162380734,0.18785276998941963,0.02547022465984644,0.9056786273692822
241,0.5965897579435027,0.19413472453246006,0.3852278956286367,0.18856472159559662,0.02636627979418204,0.9058092901775906
242,0.584302950379069,0.19482414738029927,0.3775254414849753,0.1892766732017736,0.027300508483222265,0.9059399529858991
243,0.5722448331804141,0.19551357022813848,0.3699700123722955,0.18998862480795062,0.02827368586918022,0.9060706157942076
244,0.5604120448393242,0.1962029930759777,0.36255850818850355,0.1907005764141276,0.029286608333184774,0.9062012786025161
245,0.5488012363105581,0.1968924159238169,0.35528789514444703,0.1914125280203046,0.03034009306457328,0.9063319414108246
246,0.5374090725973973,0.1975818387716561,0.3481552052990384,0.1921244796264816,0.03143497760884468,0.906462604219133
247,0.5262322342769976,0.19827126161949532,0.3411575360378988,0.1928364312326586,0.032572119393734875,0.9065932670274416
248,0.5152674189660322,0.19896068446733453,0.3342920494984151,0.19354838283883558,0.033752395232903784,0.90672392983575
249,0.504511342727141,0.19965010731517374,0.3275559719440677,0.1942603344450126,0.03497670080673635,0.9068545926440585
250,0.49396074141677215,0.20033953016301292,0.3209465930908668,0.19497228605118958,0.0362459501197519,0.9069852554523671
251,0.4836123719750114,0.20102895301085213,0.3144612653886888,0.19568423765736656,0.03756107493416126,0.9071159182606755
252,0.47346301365808563,0.20171837585869135,0.3080974032602842,0.19639618926354357,0.038923024179124445,0.907246581068984
253,0.46350946921422204,0.20240779870653056,0.3018524823006755,0.19710814086972056,0.040332763335234764,0.9073772438772925
254,0.45374856600360547,0.20309722155436977,0.295724038439625,0.19782009247589755,0.04179127379386688,0.907507906685601
255,0.4441771570632203,0.20378664440220898,0.28970966706981943,0.19853204408207456,0.043299552190944696,0.9076385694939095
256,0.4347921221173723,0.2044760672500482,0.2838070221433503,0.19924399568825155,0.04485860971482161,0.907769232302218
257,0.4255903685347514,0.2051654900978874,0.2780138152390383,0.19995594729442853,0.04646947138789851,0.9078998951105265
258,0.41656883223289226,0.2058549129457266,0.2723278146030899,0.20066789890060555,0.048133175321685644,0.908030557918835
259,0.40772447853094934,0.20654433579356582,0.2667468441655214,0.20137985050678253,0.04985077194504706,0.9081612207271434
260,0.39905430295171057,0.20723375864140503,0.26126878253472874,0.20209180211295952,0.05162332320540711,0.908291883535452
261,0.3905553319738041,0.20792318148924424,0.25589156197252994,0.20280375371913653,0.05345190174267371,0.9084225463437604
262,0.38222462373507937,0.20861260433708345,0.2506131673519458,0.20351570532531352,0.055337590035788684,0.9085532091520689
263,0.3740592686881577,0.20930202718492263,0.2454316350999159,0.2042276569314905,0.05728147952171991,0.9086838719603775
264,0.36605639020917446,0.20999145003276184,0.2403450521271003,0.20493960853766752,0.059284669686895976,0.9088145347686859
265,0.3582131451607464,0.21068087288060106,0.2353515547468456,0.2056515601438445,0.06134826713100645,0.9089451975769944
266,0.3505267244102179,0.21137029572844027,0.23044932758532755,0.2063635117500215,0.06347338460319894,0.9090758603853029
267,0.3429943533042466,0.21205971857627948,0.22563660248482792,0.2070754633561985,0.06566114001077218,0.9092065231936114
268,0.3356132921008136,0.2127491414241187,0.2209116574020307,0.2077874149623755,0.06791265540046262,0.9093371860019199
269,0.32838083635974147,0.2134385642719579,0.21627281530315623,0.20849936656855247,0.07022905591251186,0.9094678488102284
270,0.321294317292816,0.2141279871197971,0.21171844305769144,0.2092113181747295,0.07261146870776027,0.9095985116185369
271,0.3143511020746216,0.21481740996763632,0.2072469503324037,0.20992326978090647,0.07506102186801242,0.9097291744268454
272,0.30754859411519275,0.21550683281547553,0.20285678848725608,0.21063522138708346,0.07757884327009436,0.9098598372351538
273,0.300884233295605,0.21619625566331474,0.19854644947478375,0.21134717299326047,0.08016605943395044,0.9099905000434624
274,0.2943554961676098,0.21688567851115395,0.19431446474441522,0.21205912459943746,0.08282379434525594,0.9101211628517708
275,0.2879598961184456,0.21757510135899316,0.19015940415315846,0.21277107620561445,0.08555316825311182,0.9102518256600793
276,0.2816949835019278,0.21826452420683234,0.18607987488400643,0.21348302781179143,0.08835529644337718,0.9103824884683878
277,0.27555834573694393,0.21895394705467155,0.18207452037335126,0.21419497941796845,0.09123128798833147,0.9105131512766963
278,0.26954760737446465,0.21964336990251077,0.17814201924862555,0.21490693102414543,0.09418224447334617,0.9106438140850048
279,0.263660430134176,0.22033279275034998,0.1742810842773265,0.21561888263032242,0.09720925870141153,0.9107744768933133
280,0.2578945129118375,0.2210222155981892,0.1704904613285179,0.21633083423649943,0.10031341337633581,0.9109051397016218
281,0.25224759175846373,0.2217116384460284,0.16676892834783277,0.21704278584267642,0.10349577976555784,0.9110358025099303
282,0.24671743983241742,0.2224010612938676,0.16311529434694122,0.2177547374488534,0.1067574163435597,0.9111664653182387
283,0.2413018673254929,0.22309048414170682,0.15952839840838662,0.21846668905503042,0.11009936741696419,0.9112971281265473
284,0.23599872136405772,0.22377990698954603,0.15600710870662915,0.2191786406612074,0.11352266173237473,0.9114277909348557
285,0.2308058858863145,0.22446932983738524,0.15255032154607276,0.2198905922673844,0.11702831106828662,0.9115584537431642
286,0.22572128149672743,0.22515875268522445,0.1491569604167978,0.2206025438735614,0.12061730881217539,0.9116891165514728
287,0.22074286529864517,0.22584817553306366,0.14582597506866152,0.2213144954797384,0.12429062852422625,0.9118197793597812
288,0.21586863070614423,0.22653759838090287,0.14255634060436587,0.22202644708591537,0.1280492224890338,0.9119504421680897
289,0.2110966072360908,0.22722702122874205,0.13934705659204522,0.2227383986920924,0.13189402025675862,0.9120811049763982
290,0.20642486028141835,0.22791644407658126,0.13619714619786438,0.22345035029826937,0.1358259271752891,0.9122117677847067
291,0.20185149086658863,0.22860586692442048,0.13310565533906746,0.22416230190444636,0.13984582291495617,0.9123424305930152
292,0.19737463538619401,0.22929528977225969,0.13007165185786437,0.22487425351062337,0.14395455998750536,0.9124730934013237
293,0.1929924653276413,0.2299847126200989,0.12709422471649612,0.22558620511680036,0.14815296226107427,0.9126037562096322
294,0.18870318697883526,0.2306741354679381,0.12417248321376041,0.22629815672297734,0.15244182347284466,0.9127344190179407
295,0.18450504112176702,0.23136355831577732,0.12130555622324504,0.22701010832915436,0.15682190574133914,0.9128650818262491
296,0.18039630271288487,0.23205298116361653,0.11849259145345799,0.22772205993533134,0.1612939380801812,0.9129957446345577
297,0.17637528055111706,0.23274240401145574,0.11573275473000641,0.22843401154150833,0.16585861491528972,0.9131264074428661
298,0.17244031693438353,0.23343182685929495,0.11302522929993099,0.22914596314768534,0.17051659460753618,0.9132570702511746
299,0.16858978730542376,0.23412124970713416,0.11036921515826073,0.22985791475386233,0.1752684979828552,0.9133877330594832
300,0.16482209988773577,0.23481067255497337,0.10776392839681069,0.23056986636003932,0.1801149068719653,0.9135183958677916
301,0.16113569531241395,0.23550009540281255,0.10520860057521435,0.23128181796621633,0.1850563626618742,0.9136490586761001
302,0.15752904623663755,0.23618951825065176,0.10270247811413558,0.23199376957239332,0.1900933648612152,0.9137797214844086
303,0.15400065695455195,0.23687894109849097,0.10024482171057676,0.2327057211785703,0.19522636968183008,0.9139103842927171
304,0.15054906300125356,0.23756836394633019,0.0978349057751656,0.23341767278474732,0.20045578863865493,0.9140410471010256
305,0.14717283075057314,0.2382577867941694,0.09547201789126748,0.2341296243909243,0.2057819871703993,0.914171709909334
306,0.14387055700732843,0.2389472096420086,0.0931554582957422,0.2348415759971013,0.2112052832831878,0.9143023727176426
307,0.140640868594692,0.23963663248984782,0.09088453938113553,0.2355535276032783,0.21672594621953128,0.914433035525951
308,0.1374824219373026,0.24032605533768703,0.08865858521906841,0.2362654792094553,0.22234419515505507,0.9145636983342595
309,0.1343939026407228,0.24101547818552624,0.08647693110455791,0.23697743081563227,0.2280601979252868,0.9146943611425681
310,0.13137402506782267,0.24170490103336545,0.08433892312098523,0.2376893824218093,0.23387406978491498,0.9148250239508765
311,0.12842153191264802,0.24239432388120466,0.08224391772539864,0.23840133402798627,0.23978587220193773,0.914955686759185
312,0.12553519377231195,0.24308374672904387,0.08019128135381991,0.23911328563416326,0.24579561168901415,0.9150863495674935
313,0.1227138087174205,0.24377316957688308,0.07818039004620202,0.23982523724034024,0.25190323867451886,0.915217012375802
314,0.11995620186152613,0.24446259242472226,0.07621062909067076,0.24053718884651726,0.2581086464155994,0.9153476751841105
315,0.11726122493007855,0.24515201527256147,0.07428139268666127,0.24124914045269424,0.26441166995563836,0.915478337992419
316,0.11462775582932058,0.24584143812040068,0.07239208362654762,0.24196109205887123,0.2708120851285045,0.9156090008007275
317,0.11205469821555723,0.2465308609682399,0.07054211299534931,0.24267304366504824,0.2773096076118018,0.915739663609036
318,0.10954098106519962,0.2472202838160791,0.06873089988808702,0.24338499527122523,0.2839038920316208,0.9158703264173444
319,0.10708555824597263,0.24790970666391832,0.06695787114434314,0.24409694687740222,0.2905945311208885,0.916000989225653
320,0.10468740808964569,0.24859912951175753,0.06522246109958026,0.24480889848357923,0.2973810549335817,0.9161316520339614
321,0.10234553296663138,0.24928855235959674,0.06352411135275471,0.24552085008975622,0.3042629301170703,0.9162623148422699
322,0.10005895886277388,0.24997797520743595,0.06186227054975819,0.2462328016959332,0.31123955924464397,0.9163929776505785
323,0.09782673495862866,0.25066739805527516,0.06023639418221253,0.24694475330211021,0.318310280210332,0.9165236404588869
324,0.09564793321151858,0.2513568209031144,0.05864594440113871,0.2476567049082872,0.325474365688083,0.9166543032671954
325,0.09352164794062941,0.2520462437509536,0.057090389845013,0.2483686565144642,0.332731022657109,0.9167849660755039
326,0.09144699541538763,0.25273566659879276,0.05556920548172509,0.2490806081206412,0.34007939199556086,0.9169156288838124
327,0.08942311344734982,0.253425089446632,0.054081872463945,0.2497925597268182,0.347518548144001,0.9170462916921209
328,0.08744916098581262,0.2541145122944712,0.05262787799740829,0.2505045113329952,0.355047498840684,0.9171769545004294
329,0.08552431771732977,0.25480393514231037,0.05120671522162677,0.2512164629391722,0.36266518493013095,0.9173076173087379
330,0.08364778366931461,0.2554933579901496,0.0498178831025328,0.2519284145453492,0.3703704802465991,0.9174382801170464
331,0.08181877881788421,0.25618278083798884,0.0484608863365642,0.2526403661515262,0.3781621915738754,0.9175689429253548
332,0.08003654270008294,0.256872203685828,0.047135235265703686,0.25335231775770317,0.3860390586828035,0.9176996057336634
333,0.07830033403061391,0.2575616265336672,0.04584044580298483,0.25406426936388016,0.3939997544476142,0.9178302685419718
334,0.07660943032318521,0.25825104938150645,0.044576039367980984,0.25477622097005714,0.4020428850424974,0.9179609313502803
335,0.07496312751656915,0.2589404722293457,0.043341542831800466,0.25548817257623413,0.4101669902190542,0.9180915941585889
336,0.07336073960545021,0.25962989507718487,0.04213648847111293,0.2562001241824111,0.41837054366582627,0.9182222569668973
337,0.0718015982761308,0.26031931792502405,0.040960413930738133,0.2569120757885881,0.426651953450504,0.9183529197752058
338,0.07028505254714915,0.2610087407728633,0.03981286219433566,0.25762402739476514,0.435009562545494,0.9184835825835143
339,0.06881046841484621,0.26169816362070253,0.03869338156273955,0.25833597900094213,0.4434416494373896,0.9186142453918228
340,0.0673772285039118,0.26238758646854166,0.03760152563948705,0.2590479306071191,0.4519464288205896,0.9187449082001313
341,0.06598473172292328,0.2630770093163809,0.03653685332310272,0.25975988221329616,0.46052205237545146,0.9188755710084398
342,0.0646323929248862,0.26376643216422013,0.035498928805702816,0.26047183381947314,0.4691666096309381,0.9190062338167483
343,0.0633196425727634,0.2644558550120593,0.03448732157749329,0.26118378542565013,0.47787812891173637,0.9191368966250567
344,0.062045926409980835,0.2651452778598985,0.03350160643674765,0.2618957370318271,0.48665457836967263,0.9192675594333652
345,0.060810705135882506,0.26583470070773774,0.03254136350485361,0.2626076886380041,0.49549386709894216,0.9193982222416738
346,0.05961345408609674,0.266524123555577,0.031606178246032096,0.2633196402441811,0.5043938463347405,0.9195288850499822
347,0.058453662917770134,0.26721354640341616,0.0306956414913382,0.26403159185035807,0.5133523107346745,0.9196595478582907
348,0.057330835299614726,0.26790296925125534,0.029809349466564206,0.26474354345653506,0.5223669997418734,0.9197902106665992
349,0.05624448860670883,0.2685923920990946,0.02894690382367581,0.26545549506271204,0.5314355990290971,0.9199208734749077
350,0.05519415361998118,0.2692818149469338,0.028107911675420875,0.26616744666888903,0.5405557420225129,0.9200515362832162
351,0.05417937423030312,0.269971237794773,0.027291985632761365,0.26687939827506607,0.5497250115038819,0.9201821990915247
352,0.05319970714710692,0.2706606606426122,0.026498743844788467,0.26759134988124306,0.5589409412897342,0.9203128618998332
353,0.052254721611443095,0.2713500834904514,0.025727810040792158,0.26830330148742004,0.5682010179857717,0.9204435247081417
354,0.051343999113381895,0.2720395063382906,0.02497881357416557,0.26901525309359703,0.5775026828148386,0.9205741875164501
355,0.05046713311366084,0.2727289291861298,0.024251389467836258,0.26972720469977407,0.5868433335165526,0.9207048503247587
356,0.049623728769476044,0.273418352033969,0.023545178460925707,0.27043915630595106,0.5962203263162446,0.9208355131330671
357,0.04881340266430944,0.27410777488180826,0.022859827056348262,0.27115110791212804,0.6056309779613024,0.9209661759413756
358,0.04803578254168113,0.27479719772964745,0.0221949875690733,0.27186305951830503,0.6150725678221436,0.9210968387496842
359,0.04729050704271278,0.27548662057748663,0.021550318174781896,0.272575011124482,0.6245423400556178,0.9212275015579926
360,0.04657722544738595,0.27617604342532587,0.020925482958660663,0.273286962730659,0.6340375058278701,0.9213581643663011
361,0.045895597419375204,0.2768654662731651,0.020320151964085698,0.27399891433683604,0.6435552455938669,0.9214888271746096
362,0.04524529275433529,0.2775548891210043,0.01973400124095902,0.274710865943013,0.6530927114307064,0.9216194899829181
363,0.044625991131519015,0.27824431196884347,0.019166712893468822,0.27542281754919,0.6626470294214659,0.9217501527912266
364,0.04403738186860326,0.2789337348166827,0.0186179751270568,0.276134769155367,0.6722153020863748,0.921880815599535
365,0.04347916367959677,0.2796231576645219,0.01808748229438234,0.276846720761544,0.6817946108579716,0.9220114784078436
366,0.04295104443570504,0.28031258051236113,0.017574934940084833,0.27755867236772097,0.6913820185965583,0.9221421412161521
367,0.042452740929027975,0.2810020033602003,0.01708003984415371,0.27827062397389796,0.7009745721426318,0.9222728040244605
368,0.04198397863896355,0.28169142620803955,0.01660251006372393,0.278982575580075,0.7105693049022925,0.9224034668327691
369,0.041544491501194915,0.28238084905587874,0.01614206497312493,0.279694527186252,0.7201632394618532,0.9225341296410775
370,0.041134021679135734,0.283070271903718,0.015698430302018045,0.28040647879242897,0.729753390227822,0.922664792449386
371,0.04075231933771352,0.28375969475155716,0.015271338171466258,0.28111843039860596,0.7393367660881024,0.9227954552576945
372,0.040399142419368386,0.28444911759939634,0.014860527127788467,0.28183038200478294,0.748910373090406,0.922926118066003
373,0.04007425642214971,0.2851385404472356,0.014465742174057843,0.28254233361095993,0.7584712171335469,0.9230567808743115
374,0.03977743417979389,0.28582796329507476,0.01408673479911093,0.28325428521713697,0.7680163066675442,0.92318744368262
375,0.039508455643668325,0.286517386142914,0.01372326300394316,0.28396623682331396,0.7775426553980828,0.9233181064909285
376,0.03926710766647104,0.2872068089907532,0.013375091325371107,0.28467818842949094,0.7870472849910195,0.923448769299237
377,0.03905318378757627,0.2878962318385924,0.013041990856851149,0.2853901400356679,0.7965272277725163,0.9235794321075455
378,0.0388664840199216,0.2885856546864316,0.012723739266348873,0.2861020916418449,0.8059795294203521,0.923710094915854
379,0.038706814638333364,0.28927507753427084,0.012420120811161122,0.2868140432480219,0.8154012516419449,0.9238407577241624
380,0.03857398796919306,0.28996450038211,0.01213092634959792,0.28752599485419894,0.8247894748346382,0.9239714205324709
381,0.038467822181348706,0.29065392322994926,0.011855953349438385,0.2882379464603759,0.8341413007236367,0.9241020833407795
382,0.03838814107818162,0.29134334607778845,0.011595005893079007,0.2889498980665529,0.8434538549732754,0.9242327461490879
383,0.03833477389074104,0.2920327689256277,0.011347894679299744,0.2896618496727299,0.8527242897670075,0.9243634089573964
384,0.038307555071864834,0.29272219177346687,0.011114437021577304,0.2903738012789069,0.8619497863517039,0.9244940717657049
385,0.038306324091208196,0.29341161462130605,0.010894456842880406,0.29108575288508387,0.8711275575418886,0.9246247345740134
386,0.03833092523110748,0.2941010374691453,0.010687784666887027,0.2917977044912609,0.880254850179392,0.9247553973823219
387,0.038381207383210075,0.29479046031698447,0.010494257605567514,0.2925096560974379,0.8893289475442226,0.9248860601906304
388,0.03845702384580748,0.2954798831648237,0.0103137193430821,0.2932216077036149,0.8983471717124271,0.9250167229989389
389,0.03855823212181221,0.2961693060126629,0.010146020115945816,0.29393355930979187,0.9073068858564952,0.9251473858072474
390,0.0386846937173255,0.29685872886050213,0.009991016689417452,0.29464551091596886,0.9162054964844928,0.9252780486155558
391,0.038836273940747006,0.2975481517083413,0.009848572330072816,0.29535746252214584,0.925040455613706,0.9254087114238644
392,0.03901284170238359,0.29823757455618055,0.009718556774526894,0.2960694141283229,0.9338092628749369,0.9255393742321728
393,0.039214269314518886,0.29892699740401973,0.00960084619427234,0.29678136573449987,0.9425094675436733,0.9256700370404813
394,0.039440432291911624,0.299616420251859,0.009495323156605107,0.29749331734067685,0.9511386704943212,0.9258006998487899
395,0.039691209152694716,0.30030584309969816,0.009401876581611719,0.29820526894685384,0.9596945260740499,0.9259313626570983
396,0.03996648121965408,0.3009952659475374,0.009320401695195053,0.2989172205530308,0.9681747438928726,0.9260620254654068
397,0.040266132421870215,0.3016846887953766,0.009250799978118797,0.2996291721592078,0.9765770905264303,0.9261926882737153
398,0.04059004909671208,0.30237411164321576,0.009192979111053544,0.30034112376538485,0.9848993911287103,0.9263233510820238
399,0.0409381197921772,0.303063534491055,0.009146852915609991,0.30105307537156184,0.9931395309513755,0.9264540138903323
400,0.04131023506957828,0.3037529573388942,0.009112341291347349,0.3017650269777388,1.0012954567672767,0.9265846766986408
401,0.041706287306581845,0.3044423801867334,0.009089370148747796,0.3024769785839158,1.0093651781952802,0.9267153395069493
402,0.04212617050060892,0.3051318030345726,0.009077871338149836,0.3031889301900928,1.0173467689240592,0.9268460023152577
403,0.042569780072614485,0.30582122588241184,0.009077782574636182,0.3039008817962698,1.0252383678327144,0.9269766651235662
404,0.043037012671266334,0.306510648730251,0.009089047358873772,0.30461283340244677,1.0330381800061033,0.9271073279318748
405,0.04352776597755086,0.30720007157809026,0.009111614893905984,0.3053247850086238,1.0407444776431038,0.9272379907401832
406,0.04404193850983598,0.30788949442592944,0.009145439997899277,0.3060367366148008,1.0483556008562507,0.9273686535484917
407,0.04457942942942983,0.3085789172737687,0.009190483012848548,0.3067486882209778,1.0558699583612041,0.9274993163568002
408,0.04514013834667526,0.30926834012160787,0.00924670970924801,0.30746063982715477,1.0632860280552066,0.9276299791651087
409,0.04572396512762853,0.3099577629694471,0.009314091186736081,0.30817259143333176,1.0706023574832144,0.9277606419734172
410,0.04633080970137185,0.3106471858172863,0.009392603770725353,0.30888454303950874,1.0778175641913315,0.9278913047817257
411,0.04696057186801809,0.31133660866512547,0.009482228905030787,0.3095964946456858,1.0849303359669045,0.9280219675900342
412,0.0476131511074672,0.3120260315129647,0.009582953040511214,0.31030844625186277,1.0919394309651325,0.9281526303983427
413,0.04828844638897952,0.3127154543608039,0.009694767519741939,0.31102039785803975,1.0988436777221826,0.9282832932066511
414,0.04898635598163703,0.31340487720864313,0.009817668457737969,0.31173234946421674,1.105641975055129,0.9284139560149597
415,0.049706777265764834,0.3140943000564823,0.009951656618750152,0.3124443010703937,1.1123332918491202,0.9285446188232681
416,0.050449606545392524,0.31478372290432155,0.010096737289158516,0.3131562526765707,1.1189166667326738,0.9286752816315766
417,0.05121473886183547,0.31547314575216073,0.010252920146489833,0.31386820428274775,1.1253912076419874,0.9288059444398852
418,0.052002067808484,0.31616256859999997,0.010420219124588468,0.31458015588892474,1.1317560912755757,0.9289366072481936
419,0.052811485346887496,0.31685199144783915,0.01059865227497285,0.3152921074951017,1.1380105624407257,0.9290672700565021
420,0.05364288162422877,0.3175414142956784,0.010788241624411566,0.3160040591012787,1.144153933293414,0.9291979328648106
421,0.054496144792282,0.3182308371435176,0.01098901302875661,0.3167160107074557,1.1501855824738885,0.9293285956731191
422,0.05537116082795645,0.3189202599913568,0.011200996023073893,0.3174279623136327,1.156104954139838,0.9294592584814276
423,0.05626781335552549,0.319609682839196,0.011424223668113574,0.3181399139198097,1.1619115568998595,0.929589921289736
424,0.057185983470648634,0.3202991056870352,0.011658732393166388,0.3188518655259867,1.1676049626497607,0.9297205840980446
425,0.058125549566291346,0.3209885285348744,0.011904561835355031,0.3195638171321637,1.173184805314661,0.9298512469063531
426,0.05908638716065457,0.3216779513827136,0.012161754675412405,0.3202757687383407,1.1786507795000292,0.9299819097146615
427,0.06006836872722654,0.32236737423055284,0.012430356470002598,0.32098772034451767,1.184002639055018,0.9301125725229701
428,0.0610713635270685,0.323056797078392,0.01271041548064313,0.32169967195069465,1.1892401955515797,0.9302432353312785
429,0.06209523744345406,0.32374621992623126,0.01300198249929113,0.3224116235568717,1.1943633166833105,0.930373898139587
430,0.06313985281897613,0.32443564277407044,0.013305110670659008,0.3231235751630487,1.1993719245877659,0.9305045609478956
431,0.06420506829524449,0.3251250656219097,0.013619855311330028,0.32383552676922567,1.2042659940965856,0.930635223756204
432,0.06529073865528986,0.32581448846974886,0.013946273725746392,0.32454747837540265,1.2090455509176756,0.9307658865645125
433,0.06639671466880083,0.3265039113175881,0.014284425019148221,0.32525942998157964,1.2137106697539706,0.930896549372821
434,0.06752284294031129,0.3271933341654273,0.014634369907544246,0.3259713815877566,1.218261472363503,0.9310272121811295
435,0.06866896576046437,0.3278827570132665,0.014996170524800248,0.32668333319393367,1.2226981255655136,0.931157874989438
436,0.0698349209604742,0.3285721798611057,0.015369890226935173,0.32739528480011065,1.227020839197668,0.9312885377977465
437,0.07102054176991064,0.3292616027089449,0.01575559339371901,0.32810723640628764,1.2312298640295032,0.931419200606055
438,0.07222565667792884,0.3299510255567841,0.01615334522767116,0.3288191880124646,1.2353254896372086,0.9315498634143634
439,0.07345008929806676,0.3306404484046233,0.016563211550562704,0.3295311396186416,1.2393080422452725,0.931680526222672
440,0.07469365823673618,0.33132987125246255,0.01698525859753021,0.3302430912248186,1.24317788254028,0.9318111890309805
441,0.07595617696552509,0.33201929410030173,0.017419552808913656,0.3309550428309956,1.2469354034625437,0.9319418518392889
442,0.07723745369743727,0.33270871694814097,0.017866160619936042,0.3316669944371726,1.2505810279811045,0.9320725146475974
443,0.078537291267185,0.33339813979598015,0.0183251482483461,0.3323789460433496,1.2541152068577939,0.9322031774559059
444,0.07985548701565869,0.3340875626438194,0.018796581480152313,0.3330908976495266,1.2575384164061536,0.9323338402642144
445,0.08119183267868682,0.3347769854916586,0.019280525453578935,0.3338028492557036,1.260851156250961,0.9324645030725229
446,0.08254611428020528,0.3354664083394978,0.019777044441381644,0.33451480086188057,1.264053947094174,0.9325951658808314
447,0.08391811202994828,0.336155831187337,0.020286201631664988,0.33522675246805755,1.2671473284931607,0.9327258286891399
448,0.08530760022577571,0.3368452540351762,0.020808058907348017,0.3359387040742346,1.270131856657011,0.9328564914974484
449,0.08671434716074349,0.3375346768830154,0.02134267662443033,0.3366506556804116,1.2730081022667812,0.9329871543057568
450,0.08813811503502708,0.3382240997308546,0.021890113389216533,0.33736260728658857,1.2757766483255224,0.9331178171140654
451,0.08957865987280379,0.33891352257869384,0.022450425834659785,0.33807455889276555,1.2784380880437587,0.9332484799223738
452,0.09103573144419351,0.339602945426533,0.02302366839599285,0.33878651049894254,1.2809930227662847,0.9333791427306823
453,0.09250907319236003,0.34029236827437226,0.02360989308581867,0.3394984621051195,1.2834420599458105,0.9335098055389909
454,0.09399842216586718,0.34098179112221144,0.02420914926883743,0.34021041371129657,1.2857858111691882,0.9336404683472993
455,0.09550350895638553,0.3416712139700507,0.024821483436392084,0.34092236531747355,1.2880248902416316,0.9337711311556078
456,0.09702405764183618,0.34236063681788986,0.025446938981020635,0.34163431692365054,1.2901599113343876,0.9339017939639163
457,0.09855978573506048,0.3430500596657291,0.026085555971205248,0.3423462685298275,1.2921914872011782,0.9340324567722248
458,0.10011040413809602,0.3437394825135683,0.02673737092651589,0.3430582201360045,1.29412022746859,0.9341631195805333
459,0.10167561710213999,0.3444289053614075,0.027402416593349656,0.3437701717421815,1.295946737005464,0.9342937823888418
460,0.10325512219327054,0.3451183282092467,0.028080721721470754,0.34448212334835854,1.297671614376237,0.9344244451971503
461,0.10484861026400136,0.3458077510570859,0.028772310841561417,0.3451940749545355,1.2992954503829222,0.9345551080054588
462,0.10645576543073076,0.3464971739049251,0.029477204043998992,0.3459060265607125,1.30081882670044,0.9346857708137672
463,0.10807626505715094,0.3471865967527643,0.030195416759075517,0.3466179781668895,1.302242314609613,0.9348164336220758
464,0.1097097797436718,0.34787601960060355,0.030926959538884077,0.3473299297730665,1.3035664738321422,0.9349470964303842
465,0.11135597332291317,0.34856544244844273,0.031671837841096534,0.34804188137924347,1.304791851471571,0.9350777592386927
466,0.1130145028613138,0.34925486529628197,0.032430051814862575,0.3487538329854205,1.3059189810641136,0.9352084220470013
467,0.11468501866689718,0.34994428814412115,0.03320159608906321,0.3494657845915975,1.3069483817429566,0.9353390848553097
468,0.11636716430323682,0.3506337109919604,0.033986459563154416,0.3501777361977745,1.307880557519479,0.9354697476636182
469,0.11806057660964876,0.3513231338397996,0.03478462520083907,0.35088968780395147,1.3087159966845483,0.9356004104719267
470,0.11976488572764399,0.3520125566876388,0.03559606982681018,0.35160163941012845,1.3094551713329066,0.9357310732802352
471,0.12147971513365893,0.352701979535478,0.036420763926807806,0.35231359101630544,1.3100985370133056,0.9358617360885437
472,0.12320468167808572,0.35339140238331723,0.037258671451235924,0.3530255426224825,1.3106465325069283,0.9359923988968522
473,0.12493939563061024,0.3540808252311564,0.03810974962258773,0.35373749422865947,1.3110995797362792,0.9361230617051607
474,0.12668346073186865,0.3547702480789956,0.03897394874692742,0.35444944583483645,1.3114580838065597,0.9362537245134691
475,0.12843647425141977,0.35545967092683484,0.03985121202968011,0.35516139744101344,1.3117224331812067,0.9363843873217776
476,0.13019802705203182,0.356149093774674,0.04074147539598019,0.3558733490471904,1.3118929999930953,0.9365150501300862
477,0.13196770366027424,0.35683851662251326,0.04164466731583047,0.3565853006533674,1.3119701404925568,0.9366457129383946
478,0.13374508234339522,0.35752793947035244,0.04256070863432452,0.3572972522595444,1.3119541956331744,0.9367763757467031
479,0.13552973519247088,0.3582173623181917,0.04348951240718378,0.35800920386572144,1.3118454917960098,0.9369070385550116
480,0.13732122821179274,0.35890678516603086,0.044430983741860226,0.3587211554718984,1.3116443416526367,0.9370377013633201
481,0.13911912141446806,0.3595962080138701,0.04538501964445719,0.3594331070780754,1.3113510451671404,0.9371683641716286
482,0.14092296892418976,0.3602856308617093,0.04635150887271531,0.3601450586842524,1.3109658907369204,0.9372990269799371
483,0.14273231908313827,0.3609750537095485,0.0473303317953124,0.3608570102904294,1.310489156471896,0.9374296897882456
484,0.14454671456596183,0.3616644765573877,0.04832136025772359,0.36156896189660637,1.3099211116114473,0.9375603525965541
485,0.14636569249978676,0.36235389940522694,0.04932445745488308,0.3622809135027834,1.3092620180781673,0.9376910154048625
486,0.14818878459019177,0.3630433222530661,0.050339477810889,0.3629928651089604,1.3085121321672106,0.9378216782131711
487,0.15001551725308718,0.3637327451009053,0.051366266865989295,0.3637048167151374,1.3076717063698258,0.9379523410214795
488,0.15184541175242566,0.36442216794874455,0.05240466117107956,0.36441676832131437,1.306740991329342,0.938083003829788
489,0.15367798434366733,0.36511159079658373,0.05345448818994391,0.36512871992749135,1.3057202379276986,0.9382136666380966
490,0.15551274642292334,0.36580101364442297,0.05451556620946351,0.36584067153366834,1.3046096995003138,0.938344329446405
491,0.15734920468168495,0.36649043649226215,0.05558770425801153,0.3665526231398454,1.3034096341768613,0.9384749922547135
492,0.15918686126705317,0.3671798593401014,0.05667070203224905,0.36726457474602237,1.3021203073453569,0.938605655063022
493,0.1610252139473656,0.36786928218794057,0.05776434983253174,0.36797652635219935,1.3007419942366143,0.9387363178713305
494,0.16286375628312552,0.3685587050357798,0.058868428507126945,0.36868847795837634,1.2992749826260666,0.938866980679639
495,0.16470197780312118,0.369248127883619,0.05998270940543928,0.3694004295645533,1.2977195756495814,0.9389976434879475
496,0.16653936418562718,0.36993755073145823,0.06110695434043114,0.3701123811707303,1.296076094729838,0.939128306296256
497,0.16837539744456925,0.3706269735792974,0.06224091556041986,0.37082433277690735,1.2943448826095745,0.9392589691045645
498,0.17020955612053415,0.37131639642713665,0.06338433573042393,0.37153628438308434,1.2925263064878314,0.939389631912873
499,0.17204131547649654,0.37200581927497584,0.06453694792322345,0.3722482359892613,1.2906207612551568,0.9395202947211815
500,0.17387014769813477,0.372695242122815,0.0656984756202886,0.3729601875954383,1.2886286728236231,0.9396509575294899
501,0.17569552209859965,0.37338466497065426,0.0668686327227245,0.3736721392016153,1.2865505015472392,0.9397816203377984
502,0.1775169053275995,0.37407408781849344,0.06804712357236825,0.3743840908077923,1.2843867457283609,0.9399122831461069
503,0.1793337615846575,0.3747635106663327,0.06923364298316378,0.3750960424139693,1.282137945205378,0.9400429459544154
504,0.18114555283639433,0.37545293351417186,0.07042787628293357,0.3758079940201463,1.2798046850170495,0.9401736087627239
505,0.18295173903768824,0.3761423563620111,0.07162949936564944,0.3765199456263233,1.277387599138558,0.9403042715710324
506,0.18475177835655485,0.3768317792098503,0.07283817875429983,0.3772318972325003,1.2748873742843818,0.9404349343793409
507,0.18654512740259183,0.3775212020576895,0.07405357167443397,0.37794384883867727,1.2723047537729453,0.9405655971876494
508,0.18833124145882457,0.3782106249055287,0.0752753261384561,0.37865580044485425,1.2696405414479348,0.9406962599959579
509,0.19010957471679352,0.37890004775336794,0.07650308104072648,0.3793677520510313,1.2668956056511114,0.9408269228042664
510,0.19187958051470755,0.3795894706012071,0.07773646626351857,0.3800797036572083,1.2640708832414167,0.9409575856125748
511,0.19364071157850177,0.38027889344904636,0.07897510279386319,0.38079165526338526,1.2611673836550779,0.9410882484208833
512,0.1953924202656192,0.38096831629688555,0.08021860285130297,0.38150360686956225,1.2581861930014318,0.9412189112291919
513,0.19713415881134563,0.38165773914472473,0.08146657002656217,0.38221555847573924,1.2551284781891623,0.9413495740375003
514,0.19886537957751452,0.38234716199256397,0.08271859943112769,0.3829275100819162,1.2519954910776145,0.9414802368458088
515,0.20058553530340528,0.38303658484040315,0.0839742778577211,0.3836394616880932,1.248788572647889,0.9416108996541173
516,0.20229407935865013,0.3837260076882424,0.08523318395162768,0.38435141329427025,1.245509157188373,0.9417415624624258
517,0.20399046599796244,0.38441543053608157,0.08649488839283366,0.38506336490044724,1.2421587764894975,0.9418722252707343
518,0.20567415061750496,0.3851048533839208,0.08775895408891288,0.3857753165066242,1.2387390640424025,0.9420028880790428
519,0.2073445900127025,0.38579427623176,0.0890249363785822,0.3864872681128012,1.2352517592363608,0.9421335508873513
520,0.20900124263731706,0.38648369907959923,0.09029238324583726,0.3871992197189782,1.2316987115498064,0.9422642136956598
521,0.21064356886358487,0.3871731219274384,0.0915608355445628,0.3879111713251552,1.22808188472989,0.9423948765039682
522,0.2122710312432315,0.38786254477527765,0.09282982723349607,0.3886231229313322,1.2244033609555318,0.9425255393122768
523,0.21388309476916526,0.38855196762311683,0.09409888562140842,0.3893350745375092,1.2206653449791445,0.9426562021205852
524,0.21547922713765852,0.3892413904709561,0.09536753162235725,0.3900470261436862,1.2168701682420298,0.9427868649288937
525,0.21705889901081754,0.38993081331879526,0.09663528002084049,0.3907589777498632,1.2130202929589236,0.9429175277372023
526,0.21862158427915085,0.39062023616663444,0.09790163974667652,0.39147092935604016,1.2091183161669037,0.9430481905455107
527,0.22016676032403587,0.3913096590144737,0.09916611415941534,0.39218288096221715,1.2051669737342428,0.9431788533538192
528,0.22169390827988808,0.39199908186231286,0.10042820134207073,0.3928948325683942,1.2011691443248045,0.9433095161621277
529,0.22320251329584073,0.3926885047101521,0.10168739440395265,0.3936067841745712,1.197127853313693,0.9434401789704362
530,0.2246920647967335,0.3933779275579913,0.10294318179236084,0.39431873578074816,1.1930462766501135,0.9435708417787447
531,0.22616205674321999,0.3940673504058305,0.10419504761288792,0.39503068738692515,1.1889277446633864,0.9437015045870532
532,0.22761198789079404,0.3947567732536697,0.10544247195806726,0.39574263899310214,1.1847757458082724,0.9438321673953617
533,0.22904136204754588,0.39544619610150894,0.10668493124408542,0.3964545905992791,1.1805939303460238,0.9439628302036702
534,0.2304496883304499,0.3961356189493481,0.1079218985552653,0.39716654220545616,1.1763861139574965,0.9440934930119786
535,0.23183648141999547,0.39682504179718736,0.10915284399601613,0.39787849381163315,1.1721562812850288,0.9442241558202872
536,0.2332012618129658,0.39751446464502654,0.11037723504992776,0.39859044541781014,1.1679085893998347,0.9443548186285956
537,0.23454355607317878,0.3982038874928658,0.11159453694567888,0.3993023970239871,1.1636473711918351,0.9444854814369041
538,0.23586289707999847,0.39889331034070497,0.11280421302941496,0.4000143486301641,1.1593771386790932,0.9446161442452126
539,0.2371588242744313,0.39958273318854415,0.11400572514323776,0.4007263002363411,1.1551025862340334,0.9447468070535211
540,0.23843088390262246,0.4002721560363834,0.11519853400943944,0.40143825184251813,1.1508285937239449,0.9448774698618296
541,0.23967862925656835,0.40096157888422257,0.11638209962010228,0.4021502034486951,1.146560229563323,0.9450081326701381
542,0.24090162091186512,0.4016510017320618,0.11755588163167204,0.4028621550548721,1.1423027536758197,0.9451387954784466
543,0.24209942696231312,0.402340424579901,0.11871933976410706,0.4035741066610491,1.1380616203637701,0.9452694582867551
544,0.24327162325120263,0.40302984742774023,0.11987193420419026,0.4042860582672261,1.1338424810832701,0.9454001210950636
545,0.24441779359910387,0.4037192702755794,0.1210131260125857,0.40499800987340306,1.1296511871231532,0.9455307839033721
546,0.24553753002799467,0.40440869312341865,0.12214237753421213,0.4057099614795801,1.1254937921862425,0.9456614467116805
547,0.24663043298155096,0.40509811597125783,0.12325915281149427,0.4064219130857571,1.121376554871383,0.945792109519989
548,0.24769611154144064,0.40578753881909707,0.12436291800005038,0.4071338646919341,1.117305941055007,0.9459227723282976
549,0.2487341836394537,0.40647696166693625,0.12545314178636255,0.40784581629811106,1.1132886261710804,0.946053435136606
550,0.24974427626531068,0.4071663845147755,0.12652929580697284,0.40855776790428805,1.1093314973883746,0.9461840979449145
551,0.2507260256699932,0.4078558073626147,0.12759085506873982,0.40926971951046504,1.1054416556842805,0.946314760753223
552,0.25167907756444424,0.40854523021045386,0.12863729836968954,0.409981671116642,1.101626417814332,0.9464454235615315
553,0.25260308731348613,0.4092346530582931,0.12966810871998277,0.41069362272281906,1.097893318176887,0.94657608636984
554,0.25349772012481453,0.4099240759061323,0.1306827737625253,0.41140557432899605,1.0942501105724594,0.9467067491781485
555,0.25436265123292207,0.4106134987539715,0.13168078619273635,0.41211752593517303,1.090704769857295,0.946837411986457
556,0.2551975660778157,0.4113029216018107,0.13266164417699508,0.41282947754135,1.0872654934910053,0.9469680747947655
557,0.25600216047839425,0.41199234444964994,0.13362485176927696,0.413541429147527,1.083940702977956,0.947098737603074
558,0.2567761408003521,0.4126817672974891,0.13456991932549442,0.414253380753704,1.080739045202448,0.9472294004113825
559,0.25751922411848693,0.41337119014532836,0.13549636391505582,0.41496533235988103,1.0776693936576627,0.9473600632196909
560,0.2582311383732858,0.41406061299316754,0.13640370972915353,0.415677283966058,1.0747408495684232,0.9474907260279994
561,0.25891162252167493,0.4147500358410068,0.13729148848529796,0.416389235572235,1.0719627429079772,0.9476213888363079
562,0.25956042668181595,0.41543945868884596,0.1381592398276106,0.417101187178412,1.069344633308975,0.9477520516446164
563,0.2601773122718441,0.4161288815366852,0.1390065117223971,0.417813138784589,1.066896310868959,0.9478827144529249
564,0.260762052142439,0.4168183043845244,0.13983286084851917,0.41852509039076596,1.064627796850644,0.9480133772612334
565,0.2613144307031323,0.41750772723236357,0.14063785298209402,0.419237041996943,1.062549344277328,0.9481440400695419
566,0.2618342440422532,0.4181971500802028,0.14142106337504587,0.41994899360312,1.0606714384238851,0.9482747028778504
567,0.2623213000404235,0.418886572928042,0.1421820771270525,0.420660945209297,1.0590047972036507,0.9484053656861589
568,0.26277541847751634,0.4195759957758812,0.14292048955042078,0.42137289681547396,1.057560371451679,0.9485360284944674
569,0.26319643113299607,0.4202654186237204,0.1436359065274441,0.42208484842165095,1.0563493451047417,0.9486666913027758
570,0.2635841818795641,0.42095484147155965,0.14432794485979583,0.42279680002782793,1.0553831352785015,0.9487973541110843
571,0.2639385267700398,0.42164426431939883,0.14499623260952235,0.423508751634005,1.0546733922422487,0.9489280169193929
572,0.26425933411740915,0.42233368716723807,0.1456404094312099,0.42422070324018196,1.0542319992915559,0.9490586797277013
573,0.2645464845679805,0.42302311001507725,0.1462601268949061,0.42493265484635895,1.054071072519207,0.9491893425360098
574,0.26479987116759235,0.4237125328629165,0.14685504879938938,0.42564460645253593,1.054202960484698,0.9493200053443183
575,0.2650193994208192,0.4244019557107557,0.14742485147539022,0.4263565580587129,1.054640243782548,0.9494506681526268
576,0.2652049873431339,0.4250913785585949,0.14796922407837895,0.4270685096648899,1.0553957345096443,0.9495813309609353
577,0.2653565655059797,0.4257808014064341,0.14848786887054782,0.42778046127106695,1.0564824756317301,0.9497119937692438
578,0.26547407707472376,0.4264702242542733,0.14898050149162503,0.42849241287724393,1.057913740249133,0.9498426565775523
579,0.2655574778394541,0.4271596471021125,0.14944685121817902,0.4292043644834209,1.0597030307616884,0.9499733193858608
580,0.26560673623860254,0.4278490699499517,0.1498866612110742,0.4299163160895979,1.0618640779328072,0.9501039821941692
581,0.26562183337536577,0.42853849279779094,0.15029968875076458,0.4306282676957749,1.0644108398524772,0.9502346450024778
582,0.26560276302691643,0.4292279156456301,0.15068570546011972,0.4313402193019519,1.0673575007989338,0.9503653078107862
583,0.2655495316463921,0.42991733849346936,0.1510444975144955,0.4320521709081289,1.0707184699986465,0.9504959706190947
584,0.2654621583576563,0.43060676134130854,0.15137586583877835,0.4327641225143059,1.0745083802840816,0.9506266334274033
585,0.26534067494283725,0.4312961841891478,0.1516796262911466,0.4334760741204829,1.0787420866487059,0.9507572962357117
586,0.2651851258226459,0.43198560703698696,0.1519556098333115,0.4341880257266599,1.083434664698547,0.9508879590440202
587,0.26499556802948665,0.4326750298848262,0.15220366268701468,0.43489997733283686,1.0886014089993659,0.9510186218523287
588,0.2647720711733813,0.4333644527326654,0.15242364647658002,0.43561192893901385,1.0942578313186635,0.9511492846606372
589,0.2645147174007204,0.43405387558050457,0.15261543835733285,0.43632388054519083,1.1004196587612614,0.9512799474689457
590,0.2642236013458774,0.4347432984283438,0.15277893112971855,0.4370358321513679,1.1071028317974594,0.9514106102772542
591,0.2638988300757133,0.435432721276183,0.1529140333389727,0.43774778375754486,1.1143235021822837,0.9515412730855627
592,0.2635405230270109,0.4361221441240222,0.15302066936021055,0.43845973536372185,1.1220980307643995,0.9516719358938712
593,0.26314881193688205,0.4368115669718614,0.15309877946882558,0.43917168696989883,1.130442985183113,0.9518025987021796
594,0.26272384076619487,0.43750098981970065,0.15314831989610395,0.4398836385760758,1.1393751374518235,0.9519332615104882
595,0.2622657656160744,0.43819041266753983,0.15316926286998242,0.4405955901822528,1.1489114614258058,0.9520639243187966
596,0.2617747546375348,0.43887983551537907,0.15316159664089607,0.44130754178842985,1.1590691301526717,0.9521945871271051
597,0.2612509879343069,0.43956925836321825,0.15312532549268076,0.44201949339460683,1.1698655131030016,0.9523252499354136
598,0.2606946574589278,0.4402586812110575,0.15306046973851775,0.4427314450007838,1.1813181732793347,0.9524559127437221
599,0.26010596690216575,0.4409481040588967,0.15296706570192317,0.4434433966069608,1.1934448642006472,0.9525865755520306
600,0.25948513157586034,0.4416375269067359,0.15284516568280931,0.4441553482131378,1.2062635267601869,0.9527172383603391
601,0.25883237828925676,0.4423269497545751,0.1526948379086597,0.4448672998193148,1.2197922859538282,0.9528479011686476
602,0.25814794521892565,0.4430163726024143,0.15251616647088478,0.4455792514254918,1.2340494474762407,0.9529785639769561
603,0.25743208177235666,0.4437057954502535,0.1523092512464368,0.4462912030316688,1.2490534941819766,0.9531092267852646
604,0.2566850484453264,0.4443952182980927,0.15207420780479078,0.4470031546378458,1.2648230824085993,0.9532398895935731
605,0.25590711667313865,0.44508464114593194,0.15181116730041,0.4477151062440228,1.281377038158409,0.9533705524018815
606,0.25509856867584507,0.4457740639937711,0.15152027635083756,0.44842705785019976,1.298734353136209,0.95350121521019
607,0.25425969729755404,0.44646348684161036,0.15120169690057134,0.44913900945637675,1.3169141806390416,0.9536318780184986
608,0.25339080583994533,0.44715290968944954,0.15085560607090187,0.4498509610625538,1.3359358312951417,0.953762540826807
609,0.25249220789010607,0.4478423325372888,0.1504821959959065,0.4505629126687308,1.3558187686483079,0.9538932036351155
610,0.25156422714281385,0.44853175538512796,0.15008167364481273,0.45127486427490776,1.3765826045842284,0.954023866443424
611,0.25060719721739083,0.4492211782329672,0.1496542606309625,0.45198681588108475,1.3982470945952652,0.9541545292517325
612,0.2496214614692629,0.4499106010808064,0.14920019300762388,0.45269876748726173,1.4208321328797107,0.954285192060041
613,0.24860737279635636,0.4506000239286456,0.1487197210509136,0.4534107190934387,1.4443577472722051,0.9544158548683495
614,0.24756529344047234,0.4512894467764848,0.14821310903011142,0.45412267069961576,1.4688440940012555,0.954546517676658
615,0.24649559478377955,0.451978869624324,0.14768063496566194,0.45483462230579275,1.4943114522701473,0.9546771804849665
616,0.2453986571405728,0.4526682924721632,0.1471225903751735,0.45554657391196973,1.5207802186574222,0.954807843293275
617,0.24427486954444733,0.4533577153200024,0.14653928000774208,0.4562585255181467,1.5482709013332188,0.9549385061015835
618,0.24312462953103672,0.45404713816784165,0.14593102156693805,0.4569704771243237,1.5768041140871063,0.9550691689098919
619,0.24194834291647854,0.45473656101568083,0.14529814542280942,0.4576824287305007,1.606400570164607,0.9551998317182004
620,0.24074642357175816,0.45542598386352007,0.14464099431326974,0.45839438033667773,1.6370810759073027,0.955330494526509
621,0.23951929319309948,0.45611540671135925,0.14395992303524652,0.4591063319428547,1.668866524193804,0.9554611573348174
622,0.23826738106856338,0.4568048295591985,0.14325529812598337,0.4598182835490317,1.7017778876772545,0.9555918201431259
623,0.23699112384102386,0.45749425240703767,0.14252749753489563,0.4605302351552087,1.7358362118158084,0.9557224829514344
624,0.23569096526768976,0.4581836752548769,0.14177691028639428,0.4612421867613857,1.7710626076926415,0.9558531457597429
625,0.2343673559763496,0.4588730981027161,0.14100393613409734,0.46195413836756266,1.807478244621441,0.9559838085680514
626,0.2330207532185062,0.45956252095055533,0.14020898520686267,0.46266608997373965,1.8451043425343268,0.9561144713763599
627,0.23165162061959013,0.4602519437983945,0.13939247764707977,0.4633780415799167,1.883962164149078,0.9562451341846684
628,0.2302604279264192,0.4609413666462337,0.13855484324167147,0.4640899931860937,1.92407300691134,0.9563757969929769
629,0.22884765075209373,0.46163078949407294,0.13769652104625554,0.46480194479227066,1.965458194709882,0.9565064598012853
630,0.22741377031850948,0.4623202123419121,0.13681795900293248,0.46551389639844765,2.0081390693611496,0.9566371226095939
631,0.22595927319666784,0.46300963518975136,0.13591961355216323,0.46622584800462463,2.0521369818604653,0.9567677854179023
632,0.22448465104497659,0.46369905803759054,0.13500194923920808,0.4669377996108016,2.097473283397371,0.9568984482262108
633,0.2229904003457236,0.4643884808854298,0.13406543831560594,0.46764975121697866,2.1441693161319795,0.9570291110345193
634,0.22147702213991538,0.46507790373326896,0.13311056033616991,0.46836170282315565,2.192246403730805,0.9571597738428278
635,0.2199450217606682,0.4657673265811082,0.1321378017519831,0.46907365442933263,2.2417258416593246,0.9572904366511363
636,0.21839490856534424,0.4664567494289474,0.13114765549987886,0.4697856060355096,2.2926288872295078,0.9574210994594448
637,0.21682719566662098,0.4671461722767866,0.13014062058889025,0.4704975576416866,2.344976749400935,0.9575517622677533
638,0.21524239966269185,0.4678355951246258,0.12911720168415583,0.4712095092478636,2.3987905783329566,0.9576824250760618
639,0.21364104036678258,0.46852501797246504,0.12807790868876495,0.47192146085404063,2.454091454688365,0.9578130878843703
640,0.2120236405361824,0.4692144408203042,0.12702325632403252,0.4726334124602176,2.5109003786861703,0.9579437506926788
641,0.21039072560097935,0.4699038636681434,0.12595376370867958,0.4733453640663946,2.5692382589030274,0.9580744135009872
642,0.20874282339269284,0.47059328651598265,0.12486995393740788,0.4740573156725716,2.6291259008236105,0.9582050763092957
643,0.2070804638729963,0.47128270936382183,0.12377235365934125,0.4747692672787486,2.690583995139043,0.9583357391176043
644,0.20540417886272122,0.47197213221166107,0.12266149265681027,0.47548121888492556,2.7536331057938255,0.9584664019259127
645,0.20371450177133366,0.47266155505950025,0.12153790342495062,0.4761931704911026,2.8182936577820463,0.9585970647342212
646,0.20201196732707413,0.4733509779073395,0.12040212075257853,0.4769051220972796,2.8845859246927996,0.9587277275425297
647,0.20029711130795216,0.47404040075517867,0.11925468130480417,0.4776170737034566,2.9525300160071395,0.9588583903508382
648,0.19857047027377742,0.4747298236030179,0.11809612320783491,0.47832902530963356,3.0221458641471695,0.9589890531591467
649,0.19683258129942613,0.4754192464508571,0.11692698563641479,0.47904097691581055,3.0934532112794133,0.9591197159674552
650,0.19508398170951596,0.47610866929869633,0.11574780840434061,0.47975292852198753,3.166471595875082,0.9592503787757637
651,0.19332520881468293,0.4767980921465355,0.11455913155848192,0.4804648801281646,3.2412203390283816,0.9593810415840722
652,0.19155679964963856,0.47748751499437475,0.11336149497672998,0.48117683173434156,3.317718530538149,0.9595117043923806
653,0.18977929071318905,0.47817693784221393,0.11215543797028638,0.48188878334051855,3.3959850147542325,0.9596423672006892
654,0.18799321771039482,0.4788663606900531,0.11094149889069671,0.48260073494669553,3.4760383761926543,0.9597730300089976
655,0.18619911529704664,0.47955578353789236,0.10972021474201993,0.4833126865528725,3.557896924924736,0.9599036928173061
656,0.18439751682663344,0.48024520638573154,0.10849212079851683,0.4840246381590495,3.6415786817436193,0.9600343556256146
657,0.18258895409997117,0.4809346292335708,0.1072577502282301,0.48473658976522654,3.727101363114079,0.9601650184339231
658,0.18077395711766372,0.48162405208140996,0.10601763372281357,0.48544854137140353,3.814482365909843,0.9602956812422316
659,0.17895305383556054,0.4823134749292492,0.10477229913395988,0.4861604929775805,3.9037387519452538,0.9604263440505401
660,0.1771267699233755,0.4830028977770884,0.10352227111676221,0.4868724445837575,3.9948872323080913,0.9605570068588486
661,0.175295628526623,0.4836923206249276,0.10226807078033191,0.4875843961899345,4.0879441514978065,0.9606876696671571
662,0.17346015003203433,0.4843817434727668,0.10101021534598414,0.4882963477961115,4.182925471379148,0.9608183324754656
663,0.17162085183660167,0.48507116632060604,0.09974921781328595,0.48900829940228846,4.279846754956991,0.9609489952837741
664,0.1697782481204028,0.4857605891684452,0.09848558663425028,0.4897202510084655,4.3787231499809,0.9610796580920825
665,0.16793284962335145,0.48645001201628446,0.09721982539594894,0.4904322026146425,4.479569372388362,0.961210320900391
666,0.16608516342601587,0.48713943486412364,0.09595243251179271,0.4911441542208195,4.582399689594317,0.9613409837086996
667,0.16423569273464433,0.4878288577119628,0.0946839009217279,0.49185610582699646,4.687227903637503,0.961471646517008
668,0.16238493667053086,0.48851828055980206,0.09341471780157024,0.49256805743317345,4.794067334194149,0.9616023093253165
669,0.16053339006385334,0.48920770340764125,0.0921453642816902,0.49328000903935043,4.902930801466234,0.961732972133625
670,0.15868154325210748,0.4898971262554805,0.09087631517524947,0.4939919606455275,5.013830608959165,0.9618636349419335
671,0.15682988188326244,0.49058654910331967,0.08960803871616752,0.49470391225170446,5.12677852615572,0.961994297750242
672,0.15497888672374724,0.4912759719511589,0.08834099630698981,0.49541586385788144,5.24178577110213,0.9621249605585505
673,0.15312903347139314,0.4919653947989981,0.08707564227680835,0.49612781546405843,5.358862992915226,0.962255623366859
674,0.1512807925734261,0.49265481764683733,0.08581242364937564,0.4968397670702354,5.478020254223691,0.9623862861751675
675,0.14943462904962287,0.4933442404946765,0.08455177992153294,0.4975517186764124,5.599267013557761,0.962516948983476
676,0.14759100232072486,0.49403366334251575,0.08329414285206213,0.49826367028258944,5.7226121076992005,0.9626476117917845
677,0.14575036604220257,0.49472308619035493,0.0820399362610584,0.49897562188876643,5.848063734005835,0.9627782746000929
678,0.14391316794346198,0.49541250903819417,0.08078957583989615,0.4996875734949434,5.975629432725505,0.9629089374084014
679,0.14207984967257462,0.49610193188603335,0.07954346897186114,0.5003995251011204,6.105316069311575,0.96303960021671
680,0.14025084664660695,0.49679135473387254,0.07830201456349266,0.5011114767072974,6.23712981675894,0.9631702630250184
681,0.13842658790763057,0.4974807775817118,0.07706560288667422,0.5018234283134744,6.371076137972535,0.9633009258333269
682,0.1366074959844723,0.49817020042955096,0.07583461543149568,0.5025353799196515,6.507159768184678,0.9634315886416354
683,0.13479398676026919,0.4988596232773902,0.07460942476989343,0.5032473315258283,6.645384697439013,0.9635622514499439
684,0.13298646934589284,0.4995490461252294,0.07339039443006014,0.5039592831320054,6.785754153155817,0.9636929142582524
685,0.13118534595928358,0.5002384689730686,0.07217787878161336,0.5046712347381823,6.928270582796048,0.9638235770665609
686,0.12939101181075044,0.5009278918209078,0.07097222293147862,0.5053831863443594,7.072935636641975,0.9639542398748694
687,0.1276038549942764,0.501617314668747,0.06977376263045315,0.5060951379505363,7.219750150710025,0.9640849026831779
688,0.1258242563848602,0.5023067375165862,0.0685828241903814,0.5068070895567134,7.368714129815232,0.9642155654914863
689,0.12405258954193174,0.5029961603644255,0.06739972441188338,0.5075190411628904,7.51982673080645,0.9643462282997949
690,0.12228922061886394,0.5036855832122646,0.06622477052254054,0.5082309927690674,7.673086245986225,0.9644768911081033
691,0.12053450827859598,0.5043750060601039,0.06505826012545654,0.5089429443752443,7.828490086739901,0.9646075539164118
692,0.11878880361539397,0.5050644289079431,0.06390048115807921,0.5096548959814213,7.986034767386561,0.9647382167247203
693,0.11705245008274395,0.5057538517557822,0.06275171186117015,0.5103668475875983,8.145715889277884,0.9648688795330288
694,0.1153257834273909,0.5064432746036215,0.061612220757795495,0.5110787991937753,8.30752812515674,0.9649995423413373
695,0.113609131629521,0.5071326974514607,0.06048226664219735,0.5117907507999524,8.471465203801019,0.9651302051496458
696,0.11190281484907366,0.5078221202992999,0.05936209857840164,0.5125027024061293,8.637519894969087,0.9652608679579543
697,0.11020714537817776,0.5085115431471391,0.05825195590840026,0.5132146540123064,8.805683994667742,0.9653915307662628
698,0.10852242759969456,0.5092009659949783,0.057152068269750264,0.5139266056184832,8.975948310762236,0.9655221935745713
699,0.10684895795183763,0.5098903888428175,0.05606265562240287,0.5146385572246603,9.14830264894958,0.9656528563828798
700,0.10518702489885019,0.5105798116906568,0.05498392828459289,0.5153505088308372,9.32273579911163,0.9657835191911882
701,0.10353690890770342,0.5112692345384959,0.0539160869775848,0.5160624604370143,9.49923552207485,0.9659141819994967
702,0.10189888243077419,0.5119586573863352,0.05285932287908818,0.5167744120431913,9.677788536788826,0.9660448448078053
703,0.10027320989446899,0.5126480802341744,0.05181381768512802,0.5174863636493683,9.858380507950445,0.9661755076161137
704,0.09866014769373434,0.5133375030820135,0.05077974368016598,0.5181983152555453,10.040996034090357,0.9663061704244222
705,0.09705994419240982,0.5140269259298528,0.049757263815248774,0.5189102668617223,10.225618636142963,0.9664368332327307
706,0.09547283972936521,0.514716348777692,0.04874653179396286,0.5196222184678992,10.412230746520926,0.9665674960410392
707,0.09389906663035451,0.5154057716255311,0.047747692165967234,0.5203341700740762,10.600813698711702,0.9666981588493477
708,0.09233884922552593,0.5160951944733704,0.04676088042786882,0.5210461216802532,10.79134771741855,0.9668288216576562
709,0.0907924038725172,0.5167846173212096,0.04578622313120332,0.5217580732864302,10.983811909266649,0.9669594844659647
710,0.08925993898505459,0.5174740401690487,0.044823837997281145,0.5224700248926073,11.178184254089064,0.9670901472742732
711,0.08774165506698256,0.5181634630168881,0.043873834038651235,0.5231819764987843,11.37444159681781,0.9672208100825817
712,0.08623774475164096,0.5188528858647272,0.042936311686933876,0.5238939281049613,11.572559639995774,0.9673514728908902
713,0.08474839284649188,0.5195423087125665,0.04201136292677509,0.5246058797111383,11.772512936929319,0.9674821356991986
714,0.08327377638292058,0.5202317315604057,0.0410990714356652,0.5253178313173152,11.974274885501428,0.9676127985075071
715,0.08181406467109965,0.5209211544082448,0.040199512729368406,0.5260297829234922,12.177817722660766,0.9677434613158157
716,0.08036941935982699,0.5216105772560841,0.039312754312707754,0.5267417345296692,12.383112519608774,0.9678741241241241
717,0.07893999450123299,0.5223000001039233,0.03843885583544604,0.5274536861358462,12.590129177699414,0.9680047869324326
718,0.07752593662024675,0.5229894229517624,0.03757786925300527,0.5281656377420232,12.798836425070014,0.9681354497407411
719,0.0761273847887163,0.5236788457996017,0.036729838991767516,0.5288775893482002,13.00920181402106,0.9682661125490496
720,0.07474447070407075,0.5243682686474409,0.0358948021186967,0.5295895409543772,13.2211917191586,0.9683967753573581
721,0.07337731877240304,0.52505769149528,0.03507278851502429,0.5303014925605541,13.434771336317874,0.9685274381656666
722,0.07202604619585994,0.5257471143431194,0.034263821053742975,0.5310134441667312,13.649904682284808,0.9686581009739751
723,0.0706907630642194,0.5264365371909585,0.03346791578065073,0.5317253957729082,13.866554595324558,0.9687887637822836
724,0.06937157245052102,0.5271259600387977,0.03268508209869099,0.5324373473790852,14.084682736538221,0.968919426590592
725,0.06806857051063807,0.527815382886637,0.03191532295533703,0.5331492989852622,14.30424959205745,0.9690500893989006
726,0.06678184658664835,0.5285048057344761,0.03115863503277001,0.5338612505914392,14.525214476091103,0.969180752207209
727,0.06551148331388085,0.5291942285823154,0.03041500894060093,0.5345732021976162,14.747535534837693,0.9693114150155175
728,0.06425755673150392,0.5298836514301546,0.029684429410892003,0.5352851538037932,14.971169751272354,0.969442077823826
729,0.06302013639651521,0.5305730742779938,0.02896687549523504,0.5359971054099701,15.196072950823437,0.9695727406321345
730,0.06179928550100209,0.531262497125833,0.028262320763645963,0.5367090570161471,15.422199807946326,0.969703403440443
731,0.060595060992530064,0.5319519199736722,0.02757073350503981,0.5374210086223241,15.649503853604852,0.9698340662487515
732,0.05940751369752019,0.5326413428215114,0.026892076929054567,0.5381329602285011,15.877937483670843,0.96996472905706
733,0.058236688447474476,0.5333307656693506,0.026226309368992864,0.5388449118346781,16.10745196824497,0.9700953918653685
734,0.05708262420790294,0.5340201885171898,0.02557338448565919,0.5395568634408551,16.337997461913737,0.970226054673677
735,0.055945354209814044,0.534709611365029,0.024933251471869915,0.5402688150470322,16.5695230149428,0.9703567174819855
736,0.054824906083618244,0.5353990342128683,0.024305855257421648,0.5409807666532092,16.8019765854131,0.9704873802902939
737,0.05372130199530033,0.5360884570607074,0.023691136714304017,0.5416927182593861,17.035305052307596,0.9706180430986024
738,0.05263455878471456,0.5367778799085466,0.023089032861952873,0.5424046698655631,17.26945422954906,0.970748705906911
739,0.05156468810585661,0.5374673027563859,0.02249947707233871,0.5431166214717401,17.50436888099286,0.9708793687152194
740,0.05051169656896009,0.5381567256042251,0.021922399274694266,0.5438285730779171,17.73999273637792,0.9710100315235279
741,0.04947558588427488,0.5388461484520642,0.021357726159689568,0.5445405246840941,17.976268508231623,0.9711406943318364
742,0.048456353007375906,0.5395355712999035,0.020805381382865615,0.5452524762902711,18.21313790973779,0.9712713571401449
743,0.04745399028585529,0.5402249941477427,0.020265285767145556,0.5459644278964481,18.450541673555357,0.9714020199484534
744,0.046468485607249324,0.5409144169955818,0.019737357504246916,0.546676379502625,18.688419571594782,0.9715326827567619
745,0.0454998225480524,0.5416038398434211,0.01922151235482212,0.547388331108802,18.926710435743875,0.9716633455650704
746,0.04454798052367021,0.5422932626912603,0.018717663847161652,0.548100282714979,19.16535217954045,0.9717940083733789
747,0.04361293493916569,0.5429826855390996,0.018225723474299512,0.5488122343211561,19.40428182078604,0.9719246711816873
748,0.04269465734064891,0.5436721083869387,0.01774560088936462,0.5495241859273331,19.64343550509557,0.9720553339899959
749,0.04179311556716708,0.5443615312347779,0.017277204099027502,0.5502361375335101,19.882748530372083,0.9721859967983043
750,0.04090827390294976,0.5450509540826172,0.016820439654899523,0.5509480891396871,20.122155372202563,0.9723166596066128
751,0.04004009322986142,0.5457403769304564,0.0163752128427428,0.551660040745864,20.361589710161446,0.9724473224149213
752,0.03918853117992217,0.5464297997782955,0.01594142786935783,0.552371992352041,20.60098445501397,0.9725779852232298
753,0.038353542287751834,0.5471192226261348,0.015518988047020255,0.553083943958218,20.840271776803938,0.9727086480315383
754,0.03753507814279691,0.547808645473974,0.015107795975342028,0.553795895564395,21.079383133816005,0.9728393108398468
755,0.03673308754120088,0.5484980683218132,0.014707753720439126,0.554507847170572,21.318249302399742,0.9729699736481553
756,0.035947516637179565,0.5491874911696524,0.014318762991292727,0.555219798776749,21.556800407633887,0.9731006364564638
757,0.03517830909376276,0.5498769140174916,0.013940725313194667,0.555931750382926,21.794965954822104,0.9732312992647723
758,0.03442540623277102,0.5505663368653309,0.013573542198174093,0.556643701989103,22.03267486179831,0.9733619620730808
759,0.033688747183888555,0.55125575971317,0.013217115312307284,0.55735565359528,22.26985549202484,0.9734926248813893
760,0.03296826903270413,0.5519451825610092,0.012871346639815996,0.558067605201457,22.506435688463274,0.9736232876896977
761,0.03226390696758957,0.5526346054088485,0.012536138643865505,0.558779556807634,22.742342808199393,0.9737539504980063
762,0.03157559442528481,0.5533240282566877,0.012211394423977897,0.559491508413811,22.97750375779542,0.9738846133063147
763,0.030903263235066796,0.5540134511045268,0.011897017869980668,0.560203460019988,23.211845029356486,0.9740152761146232
764,0.030246843761375857,0.5547028739523661,0.011592913812414124,0.560915411626165,23.445292737275977,0.9741459389229317
765,0.029606265044778295,0.5553922968002053,0.011298988169326427,0.561627363232342,23.677772655646255,0.9742766017312402
766,0.02898145494114506,0.5560817196480445,0.011015148089389012,0.562339314838519,23.909210256299357,0.9744072645395487
767,0.02837234025892959,0.5567711424958837,0.01074130209126818,0.5630512664446959,24.139530747460412,0.9745379273478572
768,0.027778846894427663,0.5574605653437229,0.010477360199193314,0.5637632180508729,24.36865911297965,0.9746685901561657
769,0.02720089996490936,0.5581499881915621,0.010223234074666143,0.5644751696570499,24.59652015211611,0.9747992529644742
770,0.02663842393951024,0.5588394110394013,0.00997883714425766,0.5651871212632269,24.82303851984527,0.9749299157727827
771,0.026091342767773654,0.5595288338872405,0.009744084723444103,0.5658990728694039,25.048138767661957,0.9750605785810912
772,0.025559580005741638,0.5602182567350797,0.009518894136436246,0.566611024475581,25.27174538484109,0.9751912413893996
773,0.025043058939487495,0.560907679582919,0.009303184831958944,0.567322976081758,25.49378284013342,0.9753219041977081
774,0.02454170270599326,0.5615971024307581,0.00909687849494111,0.568034927687935,25.714175623854693,0.9754525670060167
775,0.0240554344112726,0.5622865252785973,0.008899899154079991,0.5687468792941119,25.932848290343973,0.9755832298143251
776,0.023584177245645106,0.5629759481264366,0.008712173285244786,0.5694588309002889,26.149725500750566,0.9757138926226336
777,0.02312785459606968,0.5636653709742758,0.008533629910688376,0.5701707825064659,26.364732066116442,0.9758445554309421
778,0.022686390155448342,0.564354793822115,0.008364200694038345,0.5708827341126429,26.57779299072159,0.9759752182392506
779,0.022259708028812584,0.5650442166699542,0.008203820031040006,0.5715946857188199,26.78883351565373,0.9761058810475591
780,0.021847732836311137,0.5657336395177934,0.008052425136027188,0.5723066373249969,26.997779162566815,0.9762365438558676
781,0.021450389812916606,0.5664230623656326,0.007909956124098304,0.5730185889311739,27.204555777592805,0.9763672066641761
782,0.021067604904773482,0.5671124852134718,0.0077763560889769125,0.5737305405373508,27.409089575366473,0.9764978694724846
783,0.020699304862114354,0.567801908061311,0.007651571176538182,0.5744424921435278,27.61130718312809,0.976628532280793
784,0.020345417328671015,0.5684913309091503,0.0075355506539843565,0.5751544437497049,27.811135684867093,0.9767591950891016
785,0.020005870927512253,0.5691807537569894,0.007428246974653615,0.5758663953558819,28.008502665462515,0.97688985789741
786,0.019680595343243304,0.5698701766048286,0.007329615838448488,0.5765783469620589,28.2033362547893,0.9770205207057185
787,0.019369521400503752,0.5705595994526679,0.0072396162478713996,0.5772902985682359,28.395565171743456,0.977151183514027
788,0.01907258113870467,0.5712490223005071,0.00715821055965622,0.5780022501744129,28.585118768155866,0.9772818463223355
789,0.018789707882949012,0.5719384451483462,0.007085364531985582,0.5787142017805899,28.771927072545957,0.977412509130644
790,0.01852083631108102,0.5726278679961855,0.007021047367285537,0.5794261533867668,28.955920833683603,0.9775431719389525
791,0.018265902516816302,0.5733172908440247,0.0069652317505894575,0.5801381049929438,29.1370315639155,0.977673834747261
792,0.018024844068904228,0.574006713691864,0.006917893883464633,0.5808500565991208,29.315191582218187,0.9778044975555695
793,0.01779760006627959,0.5746961365397031,0.006879013513495732,0.5815620082052978,29.49033405693778,0.977935160363878
794,0.017584111189163112,0.5753855593875423,0.006848573959320105,0.5822739598114748,29.66239304817836,0.9780658231721865
795,0.017384319746073868,0.5760749822353816,0.0068265621312108785,0.5829859114176518,29.831303549796356,0.9781964859804949
796,0.017198169716718798,0.5767644050832207,0.006812968547204562,0.5836978630238289,29.9970015309686,0.9783271487888034
797,0.017025606790729397,0.5774538279310599,0.006807787344770519,0.5844098146300059,30.159423977287346,0.978457811597112
798,0.0168665784022181,0.5781432507788992,0.00681101628802056,0.5851217662361828,30.31850893135048,0.9785884744054204
799,0.016721033760129487,0.5788326736267384,0.006822656770457464,0.5858337178423598,30.47419553280531,0.9787191372137289
800,0.016588923874366494,0.5795220964745775,0.006842713813262049,0.5865456694485368,30.626424057809377,0.9788498000220374
801,0.016470201577673073,0.5802115193224168,0.006871196059119026,0.5872576210547138,30.775135957871758,0.9789804628303459
802,0.016364821543260043,0.580900942170256,0.006908115761582645,0.5879695726608908,30.92027389803623,0.9791111256386544
803,0.01627274029816248,0.5815903650180952,0.0069534887699837095,0.5886815242670678,31.06178179437183,0.9792417884469629
804,0.01619391623232152,0.5822797878659344,0.00700733450988045,0.5893934758732448,31.199604850736446,0.9793724512552714
805,0.01612830960338627,0.5829692107137736,0.007069675959056338,0.5901054274794217,31.33368959477398,0.9795031140635799
806,0.016075882537235235,0.5836586335616128,0.007140539619068742,0.5908173790855987,31.463983913115975,0.9796337768718884
807,0.01603659902421947,0.584348056409452,0.007219955482353204,0.5915293306917757,31.59043708575111,0.9797644396801969
808,0.016010424911133737,0.5850374792572912,0.007307956994888985,0.5922412822979527,31.712999819530584,0.9798951024885053
809,0.01599732788892496,0.5857269021051305,0.007404581014432225,0.5929532339041298,31.831624280778158,0.9800257652968138
810,0.015997277476150665,0.5864163249529697,0.007509867764324425,0.5936651855103068,31.946264126971876,0.9801564281051224
811,0.016010244998203697,0.5871057478008088,0.007623860782884833,0.5943771371164838,32.056874537469625,0.9802870909134308
812,0.016036203562322833,0.5877951706486481,0.007746606868396132,0.5950890887226608,32.163412243247556,0.9804177537217393
813,0.016075128028412246,0.5884845934964873,0.007878156019694651,0.5958010403288377,32.26583555562349,0.9805484165300478
814,0.016126994975696404,0.5891740163443265,0.008018561372377149,0.5965129919350147,32.364104393938625,0.9806790793383563
815,0.016191782665240323,0.5898634391921657,0.008167879130637585,0.5972249435411917,32.458180312169794,0.9808097421466648
816,0.01626947099836856,0.5905528620400049,0.008326168494749216,0.5979368951473687,32.54802652444839,0.9809404049549733
817,0.016360041471019642,0.5912422848878441,0.008493491584208479,0.5986488467535457,32.633607929462165,0.9810710677632818
818,0.016463477124076545,0.5919317077356834,0.00866991335655882,0.5993607983597227,32.714891133714616,0.9812017305715903
819,0.0165797624897166,0.5926211305835225,0.008855501521914957,0.6000727499658997,32.7918444736227,0.9813323933798987
820,0.016708883533828444,0.5933105534313617,0.009050326453209414,0.6007847015720766,32.86443803643094,0.9814630561882073
821,0.016850827594546265,0.593999976279201,0.009254461092185239,0.6014966531782537,32.932643679922386,0.9815937189965157
822,0.01700558331695582,0.5946893991270401,0.009467980851161444,0.6022086047844307,32.99643505090907,0.9817243818048242
823,0.017173140584029897,0.5953788219748793,0.009690963510599745,0.6029205563906077,33.055787602483576,0.9818550446131327
824,0.017353490443853814,0.5960682448227186,0.009923489112503283,0.6036325079967847,33.11067861001763,0.9819857074214412
825,0.017546625033205955,0.5967576676705578,0.010165639849680892,0.6043444596029617,33.16108718589209,0.9821163702297497
826,0.017752537497561206,0.597447090518397,0.010417499950913426,0.6050564112091387,33.20699429294574,0.9822470330380582
827,0.017971221907588653,0.5981365133662362,0.010679155562061053,0.6057683628153157,33.24838275663115,0.9823776958463667
828,0.018202673172217992,0.5988259362140754,0.010950694623153116,0.6064803144214926,33.28523727586645,0.9825083586546752
829,0.018446886948353936,0.5995153590619147,0.011232206741506377,0.6071922660276696,33.31754443257507,0.9826390214629837
830,0.018703859547318912,0.6002047819097538,0.011523783060919605,0.6079042176338466,33.34529269990464,0.9827696842712922
831,0.018973587838110616,0.600894204757593,0.011825516126995974,0.6086161692400236,33.36847244911864,0.9829003470796006
832,0.019256069147561252,0.6015836276054323,0.012137499748649168,0.6093281208462006,33.387075955156625,0.9830310098879091
833,0.019551301157491395,0.6022730504532714,0.012459828855851712,0.6100400724523777,33.401097400858106,0.9831616726962177
834,0.019859281798953538,0.6029624733011106,0.012792599353687838,0.6107520240585547,33.41053287984862,0.9832923355045261
835,0.020180009143662737,0.6036518961489499,0.013135907972778518,0.6114639756647317,33.41538039808639,0.9834229983128346
836,0.020513481292716955,0.6043413189967891,0.013489852116148409,0.6121759272709086,33.415639874070195,0.9835536611211431
837,0.02085969626271203,0.6050307418446282,0.013854529702609643,0.6128878788770856,33.41131313770996,0.9836843239294516
838,0.021218651869358892,0.6057201646924675,0.014230039006742072,0.6135998304832626,33.402403927863205,0.9838149867377601
839,0.02159034560871405,0.6064095875403067,0.01461647849555333,0.6143117820894396,33.38891788854145,0.9839456495460686
840,0.02197477453613922,0.607099010388146,0.01501394666190617,0.6150237336956166,33.37086256379252,0.9840763123543771
841,0.022371935143105807,0.6077884332359851,0.015422541854806796,0.6157356853017936,33.3482473912654,0.9842069751626856
842,0.022781823231966,0.6084778560838243,0.0158423621066511,0.6164476369079706,33.32108369446614,0.984337637970994
843,0.02320443378881349,0.6091672789316636,0.016273504957530698,0.6171595885141475,33.28938467371383,0.9844683007793026
844,0.023639760854560113,0.6098567017795028,0.01671606727670687,0.6178715401203245,33.25316539580826,0.984598963587611
845,0.024087797394358595,0.6105461246273419,0.01717014508136427,0.6185834917265015,33.21244278242029,0.9847296263959195
846,0.024548535165502552,0.6112355474751812,0.017635833352761074,0.6192954433326786,33.167235597218756,0.9848602892042281
847,0.025021964583938516,0.6119249703230204,0.018113225849898867,0.6200073949388556,33.117564431748164,0.9849909520125365
848,0.025508074589528938,0.6126143931708595,0.01860241492084032,0.6207193465450326,33.06345169007251,0.985121614820845
849,0.026006852510204938,0.6133038160186988,0.019103491311805772,0.6214312981512096,33.0049215722024,0.9852522776291535
850,0.026518283925151095,0.613993238866538,0.01961654397418898,0.6221432497573866,32.94200005632253,0.985382940437462
851,0.027042352527169505,0.6146826617143772,0.020141659869634825,0.6228552013635635,32.87471487983959,0.9855136032457705
852,0.027579039984367965,0.6153720845622164,0.020678923773327175,0.6235671529697405,32.80309551926925,0.985644266054079
853,0.02812832580132355,0.6160615074100556,0.021228418075642592,0.6242791045759175,32.727173168984095,0.9857749288623875
854,0.028690187179872866,0.6167509302578948,0.021790222582328826,0.6249910561820945,32.646980718844326,0.985905591670696
855,0.02926459887968254,0.6174403531057341,0.022364414313372535,0.6257030077882715,32.56255273073405,0.9860362544790044
856,0.029851533078756643,0.6181297759535732,0.02295106730072779,0.6264149593944485,32.473925414026645,0.986166917287313
857,0.03045095923403795,0.6188191988014125,0.02355025238508046,0.6271269110006255,32.38113660000593,0.9862975800956214
858,0.031062843942261484,0.6195086216492517,0.024162037011828712,0.6278388626068026,32.28422571526504,0.9864282429039299
859,0.03168715080122382,0.6201980444970908,0.024786485026466607,0.6285508142129795,32.18323375411412,0.9865589057122384
860,0.03232384027162832,0.62088746734493,0.025423656469562024,0.6292627658191565,32.07820325001982,0.9866895685205469
861,0.0329728695396697,0.6215768901927693,0.026073607371524435,0.6299747174253335,31.969178246108452,0.9868202313288554
862,0.03363419238052568,0.6222663130406085,0.026736389547363647,0.6306866690315105,31.85620426475797,0.9869508941371639
863,0.0343077590229183,0.6229557358884477,0.02741205039164633,0.6313986206376875,31.739328276310687,0.9870815569454724
864,0.034993516014914024,0.6236451587362869,0.02810063267386067,0.6321105722438645,31.61859866693653,0.9872122197537809
865,0.035691406091129384,0.6243345815841261,0.02880217433440323,0.6328225238500415,31.49406520567676,0.9873428825620894
866,0.03640136804151086,0.6250240044319654,0.029516708281409374,0.6335344754562184,31.365779010698482,0.9874735453703979
867,0.03712333658185677,0.6257134272798045,0.030244262188650332,0.6342464270623954,31.233792514795418,0.9876042081787063
868,0.037857242226252696,0.6264028501276437,0.030984858294723822,0.6349583786685724,31.098159430162035,0.9877348709870148
869,0.0386030111615852,0.627092272975483,0.03173851320377182,0.6356703302747494,30.958934712479348,0.9878655337953234
870,0.03936056512430825,0.6277816958233222,0.032505237687960035,0.6363822818809265,30.816174524339914,0.9879961966036318
871,0.04012982127962699,0.6284711186711613,0.033285036491956514,0.6370942334871035,30.669936198049648,0.9881268594119403
872,0.04091069210326948,0.6291605415190006,0.03407790813965473,0.6378061850932805,30.52027819783952,0.9882575222202488
873,0.04170308526601414,0.6298499643668398,0.03488384474338318,0.6385181366994575,30.367260081519376,0.9883881850285573
874,0.0425069035211394,0.630539387214679,0.03570283181584995,0.6392300883056344,30.210942461610355,0.9885188478368658
875,0.04332204459496272,0.6312288100625182,0.036534848085073304,0.6399420399118114,30.05138696598971,0.9886495106451743
876,0.04414840108063338,0.6319182329103574,0.037379865312550255,0.6406539915179884,29.888656198082018,0.9887801734534828
877,0.044985860335343374,0.6326076557581967,0.038237848114915665,0.6413659431241654,29.72281369663485,0.9889108362617913
878,0.04583430438111786,0.6332970786060358,0.039108753789349956,0.6420778947303424,29.55392389510869,0.9890414990700997
879,0.046693609809348044,0.633986501453875,0.039992532142991,0.6427898463365194,29.382052080720726,0.9891721618784083
880,0.04756364768922121,0.6346759243017143,0.040889125326607115,0.6435017979426964,29.2072643531769,0.9893028246867167
881,0.048444283480207975,0.6353653471495535,0.04179846767279122,0.6442137495488733,29.02962758312491,0.9894334874950252
882,0.049335376948760334,0.6360547699973926,0.04272048553893382,0.6449257011550503,28.849209370366165,0.9895641503033337
883,0.050236782089370303,0.6367441928452319,0.04365509715523199,0.6456376527612274,28.666078001859233,0.9896948131116422
884,0.051148347050140305,0.6374336156930711,0.044602212477993716,0.6463496043674044,28.48030240955278,0.9898254759199507
885,0.05206991406301024,0.6381230385409102,0.045561733048493994,0.6470615559735814,28.29195212807925,0.9899561387282592
886,0.05300131937878438,0.6388124613887495,0.046533551857637495,0.6477735075797584,28.10109725234644,0.9900868015365677
887,0.053942393207097705,0.6395018842365887,0.047517553216681094,0.6484854591859354,27.90780839506026,0.9902174643448762
888,0.05489295966145783,0.640191307084428,0.04851361263426951,0.6491974107921124,27.712156644213458,0.9903481271531847
889,0.05585283670949348,0.6408807299322671,0.04952159670003225,0.6499093623982893,27.514213520572486,0.9904787899614932
890,0.056821836128541164,0.6415701527801063,0.05054136297498627,0.6506213140044663,27.314050935200736,0.9906094527698016
891,0.057799763466689004,0.6422595756279456,0.051572759888990634,0.6513332656106433,27.111741147043208,0.9907401155781101
892,0.05878641800940175,0.6429489984757848,0.05261562664548789,0.6520452172168203,26.907356720615237,0.9908707783864187
893,0.05978159275184089,0.6436384213236239,0.05366979313376999,0.6527571688229973,26.700970483820058,0.9910014411947271
894,0.06078507437698966,0.6443278441714632,0.05473507984899748,0.6534691204291743,26.4926554859313,0.9911321040030356
895,0.06179664323968714,0.6450172670193024,0.05581129782019583,0.6541810720353514,26.28248495577123,0.9912627668113441
896,0.06281607335667576,0.6457066898671415,0.05689824854644938,0.6548930236415283,26.07053226011471,0.9913934296196526
897,0.06384313240275248,0.6463961127149808,0.05799572394150655,0.6556049752477053,25.85687086235251,0.9915240924279611
898,0.06487758171311572,0.64708553556282,0.05910350628700196,0.6563169268538823,25.641574281441745,0.9916547552362696
899,0.06591917629199093,0.6477749584106592,0.06022136819449486,0.6570288784600593,25.424716051171593,0.9917854180445781
900,0.06696766482761163,0.6484643812584984,0.06134907257651878,0.6577408300662363,25.206369679779634,0.9919160808528866
901,0.06802278971363046,0.6491538041063376,0.062486372626826193,0.6584527816724133,24.986608609940273,0.992046743661195
902,0.06908428707702093,0.6498432269541768,0.06363301181000322,0.6591647332785903,24.765506179157548,0.9921774064695036
903,0.07015188681253286,0.6505326498020161,0.06478872386062572,0.6598766848847673,24.54313558058856,0.992308069277812
904,0.07122531262375292,0.6512220726498552,0.06595323279211433,0.6605886364909442,24.319569824323075,0.9924387320861205
905,0.07230428207081538,0.6519114954976944,0.06712625291543706,0.6613005880971212,24.094881699148353,0.9925693948944291
906,0.07338850662480041,0.6526009183455337,0.06830748886780194,0.6620125397032982,23.869143734822053,0.9927000577027375
907,0.07447769172885679,0.6532903411933729,0.06949663565146862,0.6627244913094753,23.642428164876367,0.992830720511046
908,0.07557153686606692,0.653979764041212,0.07069337868279568,0.6634364429156523,23.41480688998412,0.9929613833193545
909,0.07666973563407879,0.6546691868890513,0.07189739385163686,0.6641483945218293,23.18635144190117,0.993092046127663
910,0.07777197582650817,0.6553586097368905,0.0731083475911792,0.6648603461280063,22.957132948016945,0.9932227089359715
911,0.0788779395211182,0.6560480325847297,0.07432589695830877,0.6655722977341832,22.727222096525974,0.99335337174428
912,0.07998730317477178,0.6567374554325689,0.07554968972457955,0.6662842493403602,22.496689102248087,0.9934840345525885
913,0.0810997377251396,0.6574268782804081,0.07677936447784532,0.6669962009465372,22.265603673116452,0.993614697360897
914,0.08221490869914821,0.6581163011282474,0.07801455073460103,0.6677081525527142,22.03403497734999,0.9937453601692054
915,0.08333247632813866,0.6588057239760865,0.0792548690630729,0.6684201041588912,21.802051611332345,0.993876022977514
916,0.08445209566969872,0.6594951468239257,0.08049993121707724,0.6691320557650682,21.56972156821404,0.9940066857858224
917,0.08557341673612427,0.660184569671765,0.08174934028065611,0.6698440073712452,21.33711220725419,0.9941373485941309
918,0.08669608462946182,0.6608739925196042,0.08300269082348767,0.6705559589774222,21.104290223921407,0.9942680114024394
919,0.08781973968306643,0.6615634153674433,0.08425956906705141,0.6712679105835991,20.871321620765034,0.9943986742107479
920,0.08894401760961389,0.6622528382152826,0.08551955306151385,0.6719798621897762,20.638271679075146,0.9945293370190564
921,0.0900685496554841,0.6629422610631218,0.08678221287329022,0.6726918137959532,20.405204931343654,0.9946599998273649
922,0.0911929627614371,0.663631683910961,0.08804711078322046,0.6734037654021302,20.172185134539045,0.9947906626356734
923,0.09231687972948951,0.6643211067588002,0.08931380149528256,0.6741157170083072,19.939275244211082,0.9949213254439819
924,0.0934399193958868,0.6650105296066394,0.09058183235575194,0.6748276686144842,19.70653738942987,0.9950519882522904
925,0.09456169681006882,0.6656999524544787,0.09185074358270436,0.6755396202206612,19.474032848576325,0.9951826510605989
926,0.09568182341951094,0.6663893753023178,0.0931200685057407,0.6762515718268381,19.2418220259923,0.9953133138689073
927,0.09679990726031654,0.667078798150157,0.09438933381579692,0.6769635234330151,19.009964429496925,0.9954439766772158
928,0.09791555315342859,0.6677682209979963,0.09565805982489291,0.6776754750391921,18.778518648779958,0.9955746394855244
929,0.09902836290632555,0.6684576438458355,0.0969257607356535,0.6783874266453691,18.54754233467882,0.9957053022938328
930,0.10013793552004865,0.6691470666936746,0.09819194492042124,0.6790993782515461,18.31709217934412,0.9958359651021413
931,0.10124386740141311,0.6698364895415139,0.09945611520976927,0.6798113298577231,18.087223897304423,0.9959666279104498
932,0.10234575258023494,0.6705259123893531,0.10071776919020427,0.6805232814639002,17.857992207425998,0.9960972907187583
933,0.10344318293140983,0.6712153352371923,0.10197639951083358,0.6812352330700772,17.62945081578251,0.9962279535270668
934,0.10453574840166618,0.6719047580850315,0.10323149419876408,0.6819471846762541,17.401652399428958,0.9963586163353753
935,0.10562303724080943,0.6725941809328707,0.10448253698297578,0.6826591362824311,17.174648591086836,0.9964892791436838
936,0.10670463623726616,0.67328360378071,0.10572900762640511,0.6833710878886081,16.948489964740794,0.9966199419519923
937,0.10778013095773636,0.6739730266285491,0.10697038226595981,0.6840830394947851,16.72322602214782,0.9967506047603008
938,0.10884910599074696,0.6746624494763883,0.10820613376017055,0.6847949911009621,16.498905180257385,0.9968812675686093
939,0.10991114519389714,0.6753518723242276,0.10943573204417066,0.6855069427071391,16.275574759546465,0.9970119303769177
940,0.11096583194458556,0.6760412951720668,0.11065864449168718,0.6862188943133161,16.05328097325902,0.9971425931852262
941,0.11201274939399164,0.6767307180199059,0.11187433628370876,0.686930845919493,15.832068917558118,0.9972732559935348
942,0.11305148072409126,0.6774201408677452,0.11308227078348419,0.68764279752567,15.611982562578861,0.9974039188018432
943,0.11408160940746863,0.6781095637155844,0.11428190991749732,0.688354749131847,15.393064744382766,0.9975345816101517
944,0.11510271946969203,0.6787989865634236,0.11547271456204801,0.6890667007380241,15.17535715780762,0.9976652444184602
945,0.11611439575401043,0.6794884094112628,0.11665414493505756,0.6897786523442011,14.958900350206367,0.9977959072267687
946,0.11711622418812369,0.680177832259102,0.1178256609927126,0.6904906039503781,14.743733716071889,0.9979265700350772
947,0.11810779205277472,0.6808672551069412,0.11898672283054243,0.6912025555565551,14.529895492536651,0.9980572328433857
948,0.119088688251913,0.6815566779547804,0.1201367910885198,0.6919145071627321,14.317422755742763,0.9981878956516942
949,0.1200585035841666,0.6822461008026196,0.12127532735976733,0.692626458768909,14.106351418072734,0.9983185584600027
950,0.12101683101536156,0.6829355236504588,0.12240179460243943,0.693338410375086,13.896716226232599,0.9984492212683111
951,0.12196326595182674,0.6836249464982981,0.12351565755434152,0.694050361981263,13.688550760176057,0.9985798840766197
952,0.12289740651421185,0.6843143693461372,0.12461638314984506,0.69476231358744,13.481887432864006,0.9987105468849281
953,0.12381885381155146,0.6850037921939764,0.125703440938645,0.695474265193617,13.276757490840046,0.9988412096932366
954,0.12472721221530084,0.6856932150418157,0.12677630350590094,0.696186216799794,13.073191015620555,0.9989718725015451
955,0.1256220896330695,0.6863826378896549,0.1278344468933004,0.696898168405971,12.871216925878935,0.9991025353098536
956,0.12650309778177765,0.687072060737494,0.12887735102057443,0.697610120012148,12.670862980415553,0.9992331981181621
957,0.12736985245995672,0.6877614835853333,0.1299045001069908,0.698322071618325,12.472155781898957,0.9993638609264706
958,0.12822197381891648,0.6884509064331725,0.13091538309234904,0.699034023224502,12.275120781363372,0.9994945237347791
959,0.1290590866325023,0.6891403292810118,0.1319094940569976,0.699745974830679,12.079782283450896,0.9996251865430876
960,0.12988082056516098,0.6898297521288509,0.13288633264038818,0.700457926436856,11.886163452380712,0.999755849351396
961,0.1306868104380397,0.6905191749766901,0.1338454044576832,0.701169878043033,11.694286318629016,0.9998865121597046
962,0.13147669649283825,0.6912085978245294,0.13478622151393213,0.70188182964921,11.50417178630893,1.0000171749680131
963,0.13225012465313957,0.6918980206723685,0.13570830261532923,0.702593781255387,11.315839641227743,1.0001478377763215
964,0.1330067467829422,0.6925874435202077,0.13661117377706675,0.703305732861564,11.129308559608788,1.00027850058463
965,0.1337462209421212,0.693276866368047,0.13749436862730025,0.7040176844677409,10.944596117458003,1.0004091633929386
966,0.13446821163854553,0.6939662892158862,0.13835742880674295,0.7047296360739179,10.761718800561766,1.000539826201247
967,0.13517239007658363,0.6946557120637253,0.1391999043634074,0.7054415876800949,10.580692015090587,1.0006704890095555
968,0.13585843440172995,0.6953451349115646,0.14002135414201988,0.7061535392862719,10.401530098798977,1.000801151817864
969,0.13652602994108765,0.6960345577594038,0.14082134616763392,0.706865490892449,10.224246332796781,1.0009318146261725
970,0.13717486943945084,0.696723980607243,0.14159945802297255,0.707577442498626,10.048852953873363,1.001062477434481
971,0.13780465329072672,0.6974134034550822,0.14235527721904137,0.708289394104803,9.875361167358827,1.0011931402427896
972,0.13841508976444764,0.6981028263029214,0.14308840155855176,0.70900134571098,9.703781160500533,1.001323803051098
973,0.13900589522712492,0.6987922491507607,0.143798439491706,0.7097132973171569,9.534122116332888,1.0014544658594065
974,0.13957679435820167,0.6994816719985998,0.14448501046390422,0.7104252489233339,9.366392228024248,1.0015851286677149
975,0.14012752036036702,0.700171094846439,0.14514774525493754,0.7111372005295109,9.200598713678643,1.0017157914760235
976,0.14065781516400033,0.7008605176942783,0.14578628630924337,0.7118491521356879,9.036747831573232,1.001846454284332
977,0.14116742962551795,0.7015499405421175,0.1464002880568092,0.7125611037418649,8.874844895807696,1.0019771170926404
978,0.14165612371940323,0.7022393633899566,0.1469894172243198,0.7132730553480419,8.714894292348546,1.002107779900949
979,0.14212366672370674,0.7029287862377959,0.14755335313615325,0.7139850069542188,8.556899495447611,1.0022384427092574
980,0.14256983739880702,0.7036182090856351,0.14809178800484699,0.7146969585603958,8.400863084408789,1.0023691055175659
981,0.14299442415923536,0.7043076319334743,0.1486044272106614,0.7154089101665729,8.246786760689764,1.0024997683258743
982,0.14339722523836937,0.7049970547813135,0.14909098956988595,0.7161208617727499,8.094671365310443,1.002630431134183
983,0.143778048845811,0.7056864776291527,0.14955120759154536,0.7168328133789269,7.944516896553639,1.0027610939424914
984,0.14413671331727146,0.706375900476992,0.14998482772217442,0.7175447649851039,7.796322527931001,1.0028917567507998
985,0.14447304725679436,0.7070653233248312,0.15039161057834985,0.7182567165912809,7.650086626397647,1.0030224195591084
986,0.14478688967115483,0.7077547461726703,0.15077133116667693,0.7189686681974579,7.505806770794654,1.0031530823674168
987,0.14507809009628347,0.7084441690205096,0.15112377909094915,0.7196806198036348,7.363479770494013,1.0032837451757253
988,0.14534650871557042,0.7091335918683488,0.15144875874621186,0.7203925714098118,7.223101684232126,1.003414407984034
989,0.14559201646991463,0.7098230147161879,0.15174608949947882,0.7211045230159888,7.084667839106564,1.0035450707923423
990,0.14581449515939374,0.7105124375640272,0.15201560585686683,0.7218164746221658,6.948172849716237,1.0036757336006508
991,0.1460138375364369,0.7112018604118664,0.1522571576169323,0.7225284262283428,6.8136106374275105,1.0038063964089594
992,0.14618994739039412,0.7118912832597056,0.15247061001000817,0.7232403778345198,6.680974449744671,1.0039370592172678
993,0.14634273962340508,0.7125807061075448,0.152655843823362,0.7239523294406968,6.550256879763237,1.0040677220255763
994,0.14647214031747935,0.713270128955384,0.15281275551200962,0.7246642810468739,6.421449885689548,1.004198384833885
995,0.1465780867927105,0.7139595518032232,0.15294125729504107,0.7253762326530508,6.294544810407419,1.0043290476421933
996,0.14666052765655668,0.7146489746510625,0.15304127723733216,0.7260881842592278,6.169532401068863,1.0044597104505018
997,0.14671942284412948,0.7153383974989016,0.15311275931653473,0.7268001358654048,6.046402828696322,1.0045903732588102
998,0.14675474364944416,0.7160278203467408,0.15315566347525766,0.7275120874715818,5.925145707772326,1.0047210360671188
999,0.14676647274759377,0.7167172431945801,0.15316996565837054,0.7282240390777588,5.805750115803781,1.0048516988754272


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-06/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00032,0.05867622047662735,0.02984004095196724,0.9748581051826477
1,1,00052,0.08423607051372528,0.060366809368133545,0.9948261976242065
2,2,00392,0.06568652391433716,0.05617906153202057,0.9879673719406128
3,3,00412,0.04728563874959946,0.03444436937570572,0.9841477274894714
4,4,00352,0.16132472455501556,0.07766357064247131,0.9659600853919983
5,5,00292,0.05432359129190445,0.028815966099500656,0.9872511625289917
6,6,00372,0.05916875973343849,0.04504713416099548,0.9848843812942505
7,7,00232,0.05548727884888649,0.03816158324480057,0.9803580641746521
8,8,00272,0.053051505237817764,0.027549628168344498,0.9875836372375488
9,9,00512,0.07109493017196655,0.04109865427017212,0.9832198619842529
10,10,00252,0.07120664417743683,0.03711535036563873,0.9824312329292297
11,11,00332,0.07341350615024567,0.043808162212371826,0.9872474074363708
12,12,00492,0.05193547531962395,0.028957344591617584,0.9790661334991455
13,13,00452,0.040276698768138885,0.05191728472709656,0.9983617067337036
14,14,00612,0.37849488854408264,0.41201597452163696,0.8862362504005432
15,15,00872,0.0900518074631691,0.053620681166648865,0.9871036410331726
16,16,00592,0.04641342535614967,0.030156105756759644,0.9766298532485962
17,17,00012,0.11999812722206116,0.081690713763237,0.9668339490890503
18,18,00212,0.047320183366537094,0.03171294927597046,0.9770389795303345
19,19,00652,0.055019624531269073,0.028936922550201416,0.9803164005279541
20,20,00672,0.14286528527736664,0.11291965842247009,0.9659140110015869
21,21,00092,0.29024985432624817,0.24477100372314453,0.8756484389305115
22,22,00112,0.04643269255757332,0.02958756685256958,0.9887178540229797
23,23,00132,0.05472341552376747,0.03923700377345085,0.9830144643783569
24,24,00152,0.1817968785762787,0.11653342843055725,0.9908340573310852
25,25,00072,0.06793221086263657,0.0414147675037384,0.9922317266464233
26,26,00472,0.054640620946884155,0.032412365078926086,0.9706394076347351
27,27,00812,0.035642895847558975,0.026609541848301888,0.9789453744888306
28,28,00792,0.04720025882124901,0.03565514087677002,0.98390132188797
29,29,00432,0.0447247289121151,0.038326382637023926,0.9885714054107666
30,30,00312,0.06305094063282013,0.0484156608581543,0.9880175590515137
31,31,00832,0.19192945957183838,0.12569478154182434,0.9644972681999207
32,32,00752,0.32014819979667664,0.27465492486953735,0.9306771755218506
33,33,00732,0.07203838974237442,0.03771216422319412,0.9872608780860901
34,34,00172,0.11424072086811066,0.07229559123516083,0.9756424427032471
35,35,00192,0.05603631213307381,0.03771713376045227,0.9850733280181885
36,36,00852,0.08472288399934769,0.03363382816314697,0.9933022260665894
37,37,00712,0.06703052669763565,0.03969280421733856,0.9868614673614502
38,38,00892,0.036812249571084976,0.0308246873319149,0.9818307161331177
39,39,00912,0.10200951248407364,0.052155330777168274,0.9846760034561157
40,40,00932,0.0472911112010479,0.029848456382751465,0.9801652431488037
41,41,00952,0.4277327060699463,0.4452001452445984,0.8792891502380371
42,42,00972,0.06257668137550354,0.04136621206998825,0.9919562935829163
43,43,00572,0.05136111378669739,0.04391688108444214,0.9910911321640015
44,44,00532,0.029221249744296074,0.026064638048410416,0.9860643148422241
45,45,00692,0.07003197073936462,0.0413769967854023,0.9823675751686096
46,46,00992,0.06449570506811142,0.031244218349456787,0.9743337631225586
47,47,00632,0.0679054707288742,0.03373139351606369,0.9772007465362549
48,48,00552,0.0783228874206543,0.05528891086578369,1.0028202533721924
49,49,00772,0.0724136233329773,0.03917446732521057,0.9806227684020996


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-06/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,5.869548208506628,0.029221249744296074,7.716132945594728,0.026064638048410416,1.7265113456659915,0.8756484389305115
1,5.910315023045478,0.029620160110988416,7.742421189399109,0.026484193110668863,1.7324314113693806,0.8757757380440667
2,5.950834670312687,0.030019070477680758,7.7680388391958815,0.02690374817292731,1.738205103809356,0.875903037157622
3,5.991098477553514,0.030417980844373103,7.792979293097576,0.027323303235185753,1.7438308782338845,0.8760303362711772
4,6.031097789873288,0.030816891211065445,7.817236140885639,0.0277428582974442,1.749307227711621,0.8761576353847325
5,6.070823973502231,0.031215801577757787,7.84080316701419,0.028162413359702647,1.754632683803404,0.8762849344982877
6,6.1102684190696825,0.03161471194445013,7.863674353518989,0.028581968421961094,1.7598058172173385,0.8764122336118428
7,6.149422544886063,0.03201362231114247,7.885843882829599,0.02900152348421954,1.7648252384470942,0.8765395327253981
8,6.188277800230733,0.03241253267783482,7.90730614048288,0.029421078546477988,1.7696895983930179,0.8766668318389533
9,6.226825668644057,0.032811443044527155,7.928055717735827,0.029840633608736435,1.7743975889656955,0.8767941309525086
10,6.265057671221787,0.0332103534112195,7.948087414076082,0.030260188670994878,1.7789479436715971,0.8769214300660638
11,6.302965369910025,0.03360926377791184,7.967396239628326,0.030679743733253325,1.7833394381804186,0.8770487291796191
12,6.34054037079894,0.034008174144604185,7.985977417454907,0.031099298795511772,1.7875708908738785,0.8771760282931743
13,6.3777743274134036,0.03440708451129652,8.003826385749168,0.031518853857770215,1.7916411633755065,0.8773033274067296
14,6.414658943998728,0.03480599487798887,8.020938799919922,0.031938408920028666,1.7955491610612009,0.8774306265202848
15,6.451185978799682,0.035204905244681214,8.037310534565695,0.03235796398228711,1.7992938335502306,0.87755792563384
16,6.487347247330911,0.03560381561137355,8.05293768533738,0.03277751904454556,1.8028741751763644,0.8776852247473953
17,6.523134625636969,0.0360027259780659,8.067816570688025,0.033197074106804,1.8062892254388594,0.8778125238609504
18,6.558540053540054,0.03640163634475824,8.081943733508583,0.033616629169062454,1.8095380694331031,0.8779398229745057
19,6.593555537873676,0.03680054671145058,8.095315942648531,0.0340361842313209,1.8126198382605125,0.8780671220880609
20,6.6281731557003365,0.03719945707814293,8.107930194320335,0.03445573929357934,1.8155337094176178,0.8781944212016162
21,6.6623850575114405,0.037598367444835266,8.119783713386807,0.03487529435583779,1.8182789071639682,0.8783217203151714
22,6.696183470407569,0.03799727781152761,8.130873954530534,0.035294849418096234,1.8208547028687598,0.8784490194287267
23,6.729560701257271,0.03839618817821995,8.141198603304593,0.035714404480354685,1.8232604153358838,0.8785763185422819
24,6.762509139832552,0.038795098544912296,8.15075557706389,0.03613395954261313,1.8254954111072876,0.8787036176558372
25,6.795021261919276,0.03919400891160464,8.159543025776516,0.03655351460487158,1.8275591047444384,0.8788309167693924
26,6.827089632400605,0.03959291927829698,8.167559332714626,0.03697306966713002,1.8294509590877504,0.8789582158829476
27,6.858706908311703,0.03999182964498932,8.174803115024423,0.037392624729388466,1.8311704854938256,0.8790855149965029
28,6.889865841863932,0.040390740011681664,8.1812732241749,0.037812179791646916,1.8327172440503838,0.8792128141100581
29,6.920559283436732,0.04078965037837401,8.18696874628514,0.03823173485390536,1.8340908437687766,0.8793401132236133
30,6.950780184535432,0.04118856074506635,8.191889002329988,0.03865128991616381,1.8352909427539796,0.8794674123371685
31,6.980521600713251,0.04158747111175869,8.196033548224007,0.03907084497842225,1.836317248351968,0.8795947114507238
32,7.00977669445575,0.04198638147845103,8.199402174783831,0.039490400040680704,1.8371695172744338,0.879722010564279
33,7.038538738026026,0.04238529184514338,8.201994907568931,0.03990995510293915,1.837847555700782,0.8798493096778343
34,7.066801116268931,0.04278420221183572,8.203812006601048,0.04032951016519759,1.8383512193573492,0.8799766087913895
35,7.0945573293727096,0.04318311257852806,8.204853965962577,0.04074906522745604,1.8386804135738495,0.8801039079049447
36,7.121800995586308,0.04358202294522041,8.205121513274252,0.041168620289714485,1.8388350933170103,0.8802312070185
37,7.148525853890824,0.043980933311912745,8.204615609052649,0.04158817535197293,1.8388152632014303,0.8803585061320552
38,7.174725766623415,0.04437984367860509,8.203337445948009,0.04200773041423138,1.8386209774776627,0.8804858052456105
39,7.200394722052168,0.044778754045297436,8.20128844786302,0.04242728547648983,1.8382523399975683,0.8806131043591657
40,7.225526836900278,0.045177664411989775,8.198470268953338,0.04284684053874827,1.8377095041569782,0.8807404034727209
41,7.250116358818149,0.045576574778682113,8.194884792510585,0.043266395601006716,1.8369926728157482,0.8808677025862761
42,7.274157668801801,0.04597548514537446,8.190534129728753,0.043685950663265166,1.8361020981952734,0.8809950016998314
43,7.297645283556188,0.046374395512066804,8.185420618355003,0.04410550572552361,1.8350380817535485,0.8811223008133866
44,7.320573857802001,0.04677330587875915,8.179546821225868,0.04452506078778205,1.8338009740379064,0.8812495999269419
45,7.342938186524533,0.04717221624545149,8.17291552469007,0.044944615850040504,1.8323911745155361,0.8813768990404971
46,7.364733207163273,0.04757112661214383,8.165529736919115,0.045364170912298954,1.8308091313819264,0.8815041981540523
47,7.385954001740876,0.04797003697883617,8.157392686106968,0.0457837259745574,1.829055341347384,0.8816314972676076
48,7.406595798930245,0.04836894734552852,8.148507818560235,0.04620328103681584,1.8271303494018045,0.8817587963811628
49,7.426653976058447,0.04876785771222086,8.138878796680249,0.04662283609907429,1.825034748557836,0.8818860954947181
50,7.4461240610463,0.0491667680789132,8.128509496838635,0.047042391161332735,1.8227691795726846,0.8820133946082733
51,7.465001734282374,0.04956567844560554,8.117404007147925,0.04746194622359118,1.8203343306487187,0.8821406937218286
52,7.483282830430348,0.049964588812297886,8.105566625128894,0.04788150128584963,1.8177309371131167,0.8822679928353837
53,7.500963340168601,0.05036349917899023,8.093001855276414,0.04830105634810808,1.814959781076783,0.882395291948939
54,7.518039411860974,0.05076240954568257,8.079714406525603,0.04872061141036652,1.8120216910727793,0.8825225910624942
55,7.534507353157727,0.051161319912374915,8.065709189620119,0.049140166472624966,1.808917541674523,0.8826498901760494
56,7.550363632525661,0.051560230279067254,8.050991314384632,0.049559721534883416,1.8056482530940317,0.8827771892896047
57,7.565604880706592,0.0519591406457596,8.035566086903437,0.04997927659714186,1.8022147907604822,0.8829044884031599
58,7.580227892103185,0.052358051012451945,8.019439006607245,0.0503988316594003,1.798618164879417,0.8830317875167152
59,7.594229626091402,0.05275696137914428,8.002615763270382,0.050818386721658754,1.7948594299728193,0.8831590866302704
60,7.607607208258732,0.05315587174583662,7.985102233920505,0.051237941783917204,1.790939684400479,0.8832863857438257
61,7.620357931567491,0.05355478211252897,7.9669044796631425,0.05165749684617564,1.7868600698629056,0.8834136848573809
62,7.632479257442513,0.05395369247922131,7.9480287424232925,0.05207705190843409,1.7826217708861425,0.8835409839709362
63,7.643968816782527,0.05435260284591366,7.928481441606528,0.05249660697069254,1.7782260142888573,0.8836682830844913
64,7.654824410894752,0.054751513212606,7.908269170681948,0.052916162032950985,1.7736740686320278,0.8837955821980465
65,7.665044012352001,0.055150423579298335,7.887398693689426,0.05333571709520943,1.7689672436516268,0.8839228813116018
66,7.674625765771957,0.05554933394599068,7.865876941673703,0.05375527215746788,1.7641068896746692,0.884050180425157
67,7.683567988518073,0.055948244312683026,7.843711009047827,0.05417482721972633,1.759094397019004,0.8841774795387123
68,7.6918691713217475,0.05634715467937537,7.820908149888532,0.054594382281984766,1.7539311953772954,0.8843047786522675
69,7.699527978825436,0.05674606504606771,7.797475774166189,0.055013937344243216,1.748618753185493,0.8844320777658228
70,7.706543250046357,0.05714497541276005,7.773421443911948,0.05543349240650167,1.743158576976342,0.884559376879378
71,7.712913998760622,0.057543885779452394,7.748752869324855,0.05585304746876011,1.7375522107182513,0.8846866759929333
72,7.718639413807525,0.05794279614614474,7.72347790482154,0.056272602531018553,1.7318012351400018,0.8848139751064885
73,7.723718859313943,0.05834170651283708,7.697604545031339,0.056692157593277004,1.72590726704171,0.8849412742200438
74,7.728151874838627,0.058740616879529424,7.671140920739588,0.05711171265553545,1.7198719585925009,0.8850685733335989
75,7.731938175436492,0.05913952724622176,7.644095294781843,0.0575312677177939,1.7136969966153481,0.8851958724471541
76,7.735077651642815,0.05953843761291411,7.616476057891971,0.05795082278005234,1.7073841018595075,0.8853231715607094
77,7.737570369377439,0.05993734797960645,7.588291724506848,0.058370377842310785,1.70093502826106,0.8854504706742646
78,7.739416569769134,0.06033625834629879,7.559550928530575,0.058789932904569235,1.6943515621919618,0.8855777697878199
79,7.7406166689002145,0.06073516871299114,7.530262419061078,0.05920948796682768,1.6876355216981858,0.8857050689013751
80,7.741171257471676,0.061134079079683476,7.500435056082006,0.05962904302908613,1.6807887557272532,0.8858323680149304
81,7.741081100389132,0.06153298944637582,7.470077806122786,0.06004859809134457,1.6738131433458507,0.8859596671284856
82,7.740347136269825,0.06193189981306816,7.439199737889774,0.06046815315360302,1.6667105929478612,0.8860869662420409
83,7.738970476871097,0.062330810179760505,7.40781001787139,0.060887708215861466,1.6594830414533674,0.8862142653555961
84,7.736952406440785,0.06272972054645284,7.37591790592019,0.06130726327811991,1.652132453499095,0.8863415644691514
85,7.734294380989923,0.06312863091314519,7.343532750814733,0.06172681834037836,1.6446608206208546,0.8864688635827066
86,7.730998027488345,0.06352754127983753,7.310663985804187,0.062146373402636804,1.6370701604283415,0.8865961626962617
87,7.7270651429837,0.06392645164652988,7.2773211241385996,0.06256592846489525,1.6293625157729315,0.886723461809817
88,7.722497693644551,0.06432536201322223,7.243513754587694,0.06298548352715369,1.6215399539089614,0.8868507609233722
89,7.717297813728133,0.06472427237991456,7.209251536951082,0.06340503858941215,1.613604565648937,0.8869780600369275
90,7.711467804473568,0.0651231827466069,7.174544197562813,0.06382459365167059,1.605558464513129,0.8871053591504827
91,7.70501013292123,0.06552209311329925,7.1394015247930644,0.06424414871392903,1.597403785874235,0.887232658264038
92,7.697927430659082,0.06592100347999158,7.103833364549894,0.06466370377618749,1.5891426860974562,0.8873599573775932
93,7.690222492496835,0.06631991384668393,7.0678496157837944,0.06508325883844593,1.5807773416765556,0.8874872564911485
94,7.681898275068781,0.06671882421337627,7.031460225997908,0.06550281390070438,1.5723099483663756,0.8876145556047037
95,7.672957895366301,0.06711773458006862,6.994675186766716,0.06592236896296283,1.5637427203124026,0.887741854718259
96,7.663404629200911,0.06751664494676096,6.957504529265878,0.06634192402522127,1.5550778891776917,0.8878691538318142
97,7.653241909599022,0.06791555531345331,6.919958319816032,0.06676147908747972,1.5463177032678972,0.8879964529453693
98,7.642473325129287,0.06831446568014565,6.882046655443183,0.06718103414973817,1.53746442665466,0.8881237520589246
99,7.63110261816378,0.06871337604683798,6.843779659458449,0.0676005892119966,1.5285203382981538,0.8882510511724798
100,7.61913368307405,0.06911228641353033,6.805167477059688,0.06802014427425505,1.519487731168863,0.8883783502860351
101,7.606570564363298,0.06951119678022266,6.766220270957672,0.0684396993365135,1.5103689113694958,0.8885056493995903
102,7.593417454735801,0.06991010714691501,6.726948217029397,0.06885925439877194,1.501166197257265,0.8886329485131456
103,7.579678693104917,0.07030901751360735,6.687361500000945,0.06927880946103039,1.491881918567109,0.8887602476267008
104,7.5653587625408765,0.0707079278802997,6.6474703091625305,0.06969836452328884,1.4825184155363005,0.888887546740256
105,7.55046228815976,0.07110683824699204,6.607284834118039,0.07011791958554728,1.4730780380309925,0.8890148458538113
106,7.534994034954912,0.07150574861368439,6.566815260571501,0.07053747464780574,1.4635631446749804,0.8891421449673665
107,7.518958905572264,0.07190465898037673,6.526071766152944,0.07095702971006418,1.4539761019814033,0.8892694440809218
108,7.502361938030912,0.07230356934706907,6.4850645162856795,0.07137658477232263,1.4443192834876362,0.8893967431944769
109,7.485208303390448,0.07270247971376141,6.443803660097613,0.07179613983458108,1.4345950688939222,0.8895240423080322
110,7.467503303366424,0.07310139008045376,6.40229932637846,0.07221569489683952,1.4248058432061574,0.8896513414215874
111,7.449252367895582,0.07350030044714609,6.360561619585249,0.07263524995909797,1.4149539958832797,0.8897786405351427
112,7.430461052652242,0.07389921081383843,6.318600615898055,0.07305480502135642,1.405041919989694,0.8899059396486979
113,7.411135036517447,0.07429812118053078,6.276426359328125,0.07347436008361485,1.3950720113531487,0.8900332387622532
114,7.391280119002473,0.07469703154722312,6.234048857880255,0.0738939151458733,1.385046667728488,0.8901605378758084
115,7.370902217628237,0.07509594191391547,6.19147807977149,0.07431347020813175,1.374968287967745,0.8902878369893636
116,7.35000736526225,0.07549485228060782,6.148723949707868,0.07473302527039019,1.3648392711968034,0.8904151361029189
117,7.328601707414746,0.07589376264730016,6.1057963452211474,0.07515258033264864,1.3546620159992715,0.8905424352164741
118,7.306691499495621,0.07629267301399249,6.062705093067172,0.07557213539490709,1.3444389196077668,0.8906697343300294
119,7.284283104033885,0.07669158338068484,6.0194599656876315,0.07599169045716553,1.3341723771030618,0.8907970334435846
120,7.261382987861288,0.07709049374737717,5.976070677736786,0.07641124551942399,1.3238647806214463,0.8909243325571398
121,7.237997719261834,0.07748940411406952,5.932546882674767,0.07683080058168243,1.3135185185706817,0.891051631670695
122,7.21413396508887,0.07788831448076186,5.888898169428922,0.07725035564394087,1.3031359748548688,0.8911789307842503
123,7.189798487851522,0.0782872248474542,5.845134059124651,0.07766991070619933,1.2927195281086103,0.8913062298978055
124,7.164998142772175,0.07868613521414655,5.801264001887102,0.07808946576845777,1.2822715509407578,0.8914335290113607
125,7.139739874816749,0.0790850455808389,5.757297373715051,0.07850902083071622,1.2717944091880908,0.891560828124916
126,7.114030715699542,0.07948395594753124,5.713243473428159,0.07892857589297467,1.261290461179295,0.8916881272384712
127,7.087877780864388,0.07988286631422357,5.669111519688816,0.0793481309552331,1.2507620570093498,0.8918154263520265
128,7.061288266443891,0.08028177668091592,5.6249106480997,0.07976768601749155,1.2402115378248915,0.8919427254655817
129,7.034269446198517,0.08068068704760827,5.580649908378003,0.08018724107975,1.2296412351206207,0.892070024579137
130,7.006828668437303,0.0810795974143006,5.536338261607424,0.08060679614200844,1.2190534700471205,0.8921973236926922
131,6.9789733529219715,0.08147850778099294,5.491984577568682,0.08102635120426689,1.2084505527303169,0.8923246228062474
132,6.950710987756191,0.08187741814768529,5.447597632149553,0.08144590626652534,1.1978347816028452,0.8924519219198026
133,6.922049126261829,0.08227632851437763,5.403186104835057,0.08186546132878378,1.1872084427475549,0.8925792210333579
134,6.892995383843866,0.08267523888106998,5.358758576278577,0.08228501639104224,1.1765738092533842,0.8927065201469131
135,6.863557434845805,0.08307414924776232,5.3143235259545545,0.08270457145330068,1.1659331405838034,0.8928338192604683
136,6.833743009397351,0.08347305961445467,5.269889329893247,0.08312412651555912,1.1552886819581225,0.8929611183740236
137,6.8035598902560395,0.083871969981147,5.225464258498155,0.08354368157781758,1.1446426637456453,0.8930884174875788
138,6.773015909644631,0.08427088034783935,5.181056474446501,0.08396323664007602,1.1339973008731339,0.8932157166011341
139,6.742118946085998,0.08466979071453168,5.136674030673096,0.08438279170233447,1.1233547922455482,0.8933430157146893
140,6.710876921237191,0.08506870108122402,5.0923248684379985,0.08480234676459292,1.1127173201803024,0.8934703148282446
141,6.679297796724464,0.08546761144791637,5.048016815478077,0.08522190182685135,1.102087049855164,0.8935976139417998
142,6.647389570980917,0.08586652181460872,5.003757584242781,0.0856414568891098,1.0914661287700165,0.8937249130553551
143,6.615160276088449,0.08626543218130106,4.959554770214111,0.08606101195136825,1.080856686222414,0.8938522121689102
144,6.5826179746257445,0.0866643425479934,4.915415850310923,0.08648056701362669,1.0702608327972443,0.8939795112824654
145,6.549770756523905,0.08706325291468575,4.8713481813775,0.08690012207588514,1.0596806598705921,0.8941068103960207
146,6.516626735931384,0.08746216328137808,4.827358998756335,0.08731967713814359,1.0491182391277758,0.8942341095095759
147,6.483194048089861,0.08786107364807043,4.783455414944982,0.08773923220040203,1.0385756220956326,0.8943614086231312
148,6.449480846222667,0.08825998401476277,4.73964441833676,0.08815878726266048,1.0280548396893205,0.8944887077366864
149,6.415495298437337,0.0886588943814551,4.695932872045072,0.08857834232491893,1.0175579017734897,0.8946160068502417
150,6.381245584643845,0.08905780474814745,4.652327512811012,0.08899789738717738,1.0070867967379717,0.8947433059637969
151,6.346739893490103,0.0894567151148398,4.608834949993866,0.08941745244943582,0.9966434910879788,0.8948706050773522
152,6.311986419316225,0.08985562548153214,4.565461664644098,0.08983700751169427,0.9862299290489378,0.8949979041909074
153,6.2769933591290235,0.09025453584822449,4.522214008658335,0.09025656257395272,0.9758480321857718,0.8951252033044625
154,6.24176890959829,0.09065344621491683,4.479098204015769,0.09067611763621115,0.9654996990368244,0.8952525024180178
155,6.206321264076225,0.09105235658160918,4.4361203420954185,0.0910956726984696,0.9551868047624241,0.895379801531573
156,6.170658609641499,0.09145126694830151,4.393286383073591,0.09151522776072805,0.9449112008079376,0.8955071006451283
157,6.134789124169287,0.09185017731499386,4.350602155400822,0.0919347828229865,0.9346747145812864,0.8956343997586835
158,6.098720973428729,0.0922490876816862,4.308073355357584,0.09235433788524494,0.9244791491450819,0.8957616988722388
159,6.06246230820903,0.09264799804837853,4.265705546687911,0.09277389294750339,0.9143262829231316,0.895888997985794
160,6.02602126147561,0.09304690841507088,4.223504160310143,0.09319344800976184,0.9042178694213442,0.8960162970993493
161,5.9894059455575706,0.09344581878176322,4.181474494103866,0.09361300307202028,0.8941556369629409,0.8961435962129045
162,5.952624449367662,0.09384472914845557,4.139621712772111,0.09403255813427873,0.8841412884379747,0.8962708953264598
163,5.915684835656029,0.09424363951514791,4.097950847777848,0.09445211319653718,0.8741765010668623,0.896398194440015
164,5.878595138298918,0.09464254988184025,4.056466797353754,0.09487166825879563,0.8642629261781144,0.8965254935535703
165,5.841363359623435,0.09504146024853259,4.015174326584139,0.09529122332105407,0.8544021889999428,0.8966527926671254
166,5.803997467769567,0.09544037061522494,3.9740780675580143,0.09571077838331252,0.8445958884657194,0.8967800917806806
167,5.766505394090479,0.09583928098191728,3.93318251959208,0.09613033344557097,0.8348455970331462,0.8969073908942359
168,5.728895030592155,0.09623819134860963,3.8924920495225135,0.0965498885078294,0.8251528605170022,0.8970346900077911
169,5.69117422741342,0.09663710171530196,3.85201089206429,0.09696944357008785,0.8155191979353323,0.8971619891213464
170,5.653350790347303,0.0970360120819943,3.8117431502368757,0.0973889986323463,0.8059461013689179,0.8972892882349016
171,5.615432478404716,0.09743492244868665,3.77169279585491,0.09780855369460476,0.7964350358338868,0.8974165873484569
172,5.577427001421301,0.097833832815379,3.7318636700826553,0.09822810875686319,0.7869874391672711,0.8975438864620121
173,5.53934201770841,0.09823274318207134,3.6922594840508247,0.09864766381912164,0.7776047219254215,0.8976711855755674
174,5.501185131748945,0.09863165354876367,3.6528838195344737,0.09906721888138009,0.7682882672949131,0.8977984846891226
175,5.462963891938986,0.09903056391545602,3.6137401296905054,0.09948677394363853,0.7590394310159955,0.8979257838026778
176,5.424685788375864,0.09942947428214836,3.5748317398534324,0.09990632900589698,0.7498595413182217,0.898053082916233
177,5.3863582506934735,0.09982838464884071,3.536161848387925,0.10032588406815543,0.7407498988681103,0.8981803820297882
178,5.347988645945485,0.10022729501553304,3.497733527596701,0.10074543913041388,0.7317117767286373,0.8983076811433435
179,5.309584276537135,0.10062620538222539,3.4595497246822777,0.10116499419267232,0.7227464203303391,0.8984349802568987
180,5.271152378206194,0.10102511574891773,3.421613262761085,0.10158454925493077,0.7138550474538023,0.898562279370454
181,5.232700118053728,0.10142402611561008,3.383926841928447,0.10200410431718922,0.7050388482233231,0.8986895784840092
182,5.194234592625105,0.10182293648230242,3.3464930403728843,0.10242365937944765,0.6962989851114895,0.8988168775975645
183,5.155762826041905,0.10222184684899475,3.3093143155381948,0.1028432144417061,0.6876365929545242,0.8989441767111197
184,5.117291768185049,0.1026207572156871,3.2723930053317964,0.10326276950396455,0.6790527789779692,0.899071475824675
185,5.078828292929691,0.10301966758237945,3.2357313293777126,0.103682324566223,0.6705486228327069,0.8991987749382302
186,5.040379196432199,0.10341857794907179,3.1993313903126817,0.10410187962848144,0.6621251766408844,0.8993260740517854
187,5.001951195469655,0.10381748831576414,3.163195175123771,0.10452143469073989,0.6537834650515698,0.8994533731653407
188,4.96355092583209,0.10421639868245647,3.127324556525935,0.10494098975299834,0.6455244853058622,0.8995806722788958
189,4.925184940767859,0.10461530904914881,3.0917212943779218,0.10536054481525678,0.6373492073111984,0.8997079713924511
190,4.886859709482341,0.10501421941584116,3.0563870371349067,0.10578009987751523,0.6292585737245974,0.8998352705060063
191,4.848581615690184,0.1054131297825335,3.0213233233363153,0.10619965493977368,0.621253500044569,0.8999625696195616
192,4.810356956221266,0.10581204014922585,2.9865315831271624,0.10661921000203212,0.6133348747114157,0.9000898687331168
193,4.772191939680551,0.10621095051591818,2.9520131398113865,0.10703876506429057,0.6055035592157084,0.900217167846672
194,4.734092685161935,0.10660986088261053,2.917769211435536,0.10745832012654902,0.5977603882145206,0.9003444669602273
195,4.696065221016107,0.10700877124930287,2.8838009124012296,0.10787787518880747,0.5901061696553412,0.9004717660737825
196,4.658115483672552,0.10740768161599522,2.850109255104813,0.1082974302510659,0.5825416849072411,0.9005990651873378
197,4.620249316515639,0.10780659198268755,2.816695151602625,0.10871698531332435,0.575067688899079,0.900726364300893
198,4.582472468814746,0.1082055023493799,2.7835594153003025,0.1091365403755828,0.5676849102644412,0.9008536634144483
199,4.544790594708484,0.10860441271607224,2.750702762664557,0.10955609543784124,0.5603940514931143,0.9009809625280034
200,4.507209252242739,0.10900332308276459,2.7181258149558736,0.10997565050009969,0.5531957890885941,0.9011082616415587
201,4.469733902462592,0.10940223344945693,2.685829099980588,0.11039520556235814,0.5460907737317092,0.9012355607551139
202,4.432369908557835,0.10980114381614926,2.653813053860802,0.11081476062461659,0.5390796304497104,0.9013628598686692
203,4.395122535061938,0.11020005418284161,2.622078022820627,0.11123431568687503,0.5321629587908278,0.9014901589822244
204,4.357996947104267,0.11059896454953395,2.5906242649872433,0.11165387074913348,0.525341333003787,0.9016174580957796
205,4.320998209715282,0.1109978749162263,2.5594519522053,0.11207342581139193,0.5186153022222302,0.9017447572093349
206,4.284131287184422,0.11139678528291865,2.5285611718631613,0.11249298087365037,0.5119853906535997,0.9018720563228901
207,4.247401042470414,0.11179569564961098,2.497951928729554,0.11291253593590882,0.5054520977722856,0.9019993554364454
208,4.2108122366636405,0.11219460601630332,2.467624146799187,0.11333209099816727,0.4990158985167406,0.9021266545500006
209,4.174369528500202,0.11259351638299567,2.437577671145897,0.11375164606042572,0.4926772434903388,0.9022539536635559
210,4.138077473927321,0.11299242674968801,2.40781226978195,0.11417120112268415,0.4864365591655889,0.9023812527771111
211,4.101940525719617,0.11339133711638034,2.378327635522095,0.1145907561849426,0.4802942480916125,0.9025085518906663
212,4.065963033145858,0.11379024748307269,2.349123387851034,0.11501031124720106,0.47425068910444007,0.9026358510042215
213,4.030149241685708,0.11418915784976504,2.320199074792958,0.11542986630945949,0.4683062375400898,0.9027631501177767
214,3.9945032927959816,0.11458806821645738,2.2915541747818313,0.11584942137171794,0.4624612254498732,0.902890449231332
215,3.9590292237258873,0.11498697858314973,2.263188098531167,0.11626897643397639,0.456715961817969,0.9030177483448872
216,3.923730967380724,0.11538588894984206,2.235100190901981,0.11668853149623484,0.45107073278083654,0.9031450474584425
217,3.8886123522334954,0.1157847993165344,2.207289732767739,0.11710808655849328,0.4455258018482891,0.9032723465719977
218,3.8536771022838208,0.11618370968322675,2.1797559428750346,0.11752764162075173,0.44008141012597085,0.903399645685553
219,3.818928837063586,0.1165826200499191,2.152497979698846,0.11794719668301018,0.43473777653899903,0.9035269447991082
220,3.7843710716886916,0.11698153041661144,2.125514943291192,0.11836675174526862,0.4294950980565823,0.9036542439126635
221,3.7500072169562566,0.11738044078330377,2.098805877122059,0.11878630680752707,0.42435354991727764,0.9037815430262187
222,3.7158405794866294,0.11777935114999612,2.0723697699114982,0.11920586186978552,0.4193132858548178,0.9039088421397738
223,3.681874361909546,0.11817826151668846,2.0462055574518114,0.11962541693204397,0.4143744383241372,0.9040361412533291
224,3.648111663093695,0.11857717188338081,2.020312124418776,0.1200449719943024,0.4095371187275686,0.9041634403668843
225,3.614555478419044,0.11897608225007315,1.9946883061708813,0.12046452705656086,0.40480141764076244,0.9042907394804396
226,3.581208700091161,0.11937499261676549,1.9693328905356189,0.1208840821188193,0.40016740503836606,0.9044180385939948
227,3.5480741174967956,0.11977390298345783,1.9442446195818173,0.12130363718107774,0.39563513051912524,0.9045453377075501
228,3.515154417599993,0.12017281335015018,1.9194221913771206,0.12172319224333619,0.39120462353026975,0.9046726368211053
229,3.4824521853779604,0.12057172371684252,1.894864261729717,0.12214274730559464,0.38687589359098684,0.9047999359346606
230,3.4499699042958873,0.12097063408353485,1.8705694459134214,0.1225623023678531,0.3826489305148451,0.9049272350482158
231,3.4177099568199782,0.1213695444502272,1.8465363203752838,0.12298185743011153,0.37852370463090707,0.9050545341617711
232,3.385674624967852,0.12176845481691954,1.8227634244249167,0.12340141249236998,0.37450016700349414,0.9051818332753263
233,3.35386609089552,0.12216736518361189,1.7992492619047655,0.12382096755462843,0.3705782496503501,0.9053091323888814
234,3.3222864375201238,0.12256627555030424,1.7759923028405527,0.12424052261688687,0.36675786575909974,0.9054364315024367
235,3.2909376491775957,0.12296518591699657,1.7529909850712113,0.12466007767914532,0.36303890990184945,0.9055637306159919
236,3.2598216123144037,0.12336409628368891,1.7302437158575887,0.12507963274140377,0.35942125824779625,0.9056910297295472
237,3.228940116212554,0.12376300665038126,1.707748873469286,0.1254991878036622,0.355904768773721,0.9058183288431024
238,3.198294853746979,0.1241619170170736,1.6855048087490025,0.12591874286592064,0.3524892814722412,0.9059456279566577
239,3.167887422174466,0.12456082738376595,1.663509846653778,0.1263382979281791,0.3491746185577121,0.9060729270702129
240,3.137719323953261,0.12495973775045828,1.641762287772598,0.12675785299043757,0.34596058466969115,0.9062002261837682
241,3.107791967592493,0.12535864811715064,1.6202604098197988,0.127177408052696,0.34284696707380835,0.9063275252973234
242,3.0781066685305376,0.12575755848384296,1.5990024691037819,0.12759696311495444,0.33983353586003573,0.9064548244108787
243,3.048664650041424,0.12615646885053533,1.5779867019705651,0.12801651817721288,0.3369200441382093,0.9065821235244339
244,3.0194670441684877,0.12655537921722765,1.5572113262217309,0.12843607323947132,0.33410622823075636,0.906709422637989
245,2.99051489268427,0.12695428958392,1.536674542506348,0.12885562830172978,0.3313918078625528,0.9068367217515443
246,2.9618091480759317,0.12735319995061234,1.5163745356864924,0.12927518336398824,0.3287764863478553,0.9069640208650995
247,2.9333506745551503,0.12775211031730468,1.4963094761760067,0.12969473842624668,0.32625995077425246,0.9070913199786548
248,2.905140249091755,0.12815102068399703,1.4764775212521724,0.13011429348850512,0.3238418721835949,0.90721861909221
249,2.8771785624701236,0.12854993105068935,1.4568768163400017,0.13053384855076355,0.32152190574985995,0.9073459182057653
250,2.8494662203675323,0.12894884141738172,1.437505496268875,0.13095340361302202,0.31929969095394617,0.9074732173193205
251,2.822003744453535,0.12934775178407404,1.4183616865012936,0.13137295867528045,0.3171748517553249,0.9076005164328758
252,2.7947915735095163,0.1297466621507664,1.3994435043335058,0.13179251373753892,0.3151469967606012,0.907727815546431
253,2.7678300645675815,0.13014557251745873,1.380749060067864,0.13221206879979736,0.3132157193889309,0.9078551146599863
254,2.7411194940678305,0.13054448288415108,1.3622764581567006,0.1326316238620558,0.31138059803431234,0.9079824137735415
255,2.714660059033277,0.13094339325084342,1.3440237983176369,0.13305117892431423,0.30964119622475994,0.9081097128870967
256,2.688451878261428,0.13134230361753577,1.3259891766201832,0.1334707339865727,0.3079970627783891,0.9082370120006519
257,2.66249499353177,0.1317412139842281,1.308170686543569,0.13389028904883116,0.30644773195639136,0.9083643111142071
258,2.6367893708282537,0.13214012435092046,1.2905664200057194,0.1343098441110896,0.3049927236130103,0.9084916102277624
259,2.611334901575966,0.1325390347176128,1.2731744683633792,0.13472939917334803,0.3036315433424743,0.9086189093413176
260,2.586131403891149,0.13293794508430512,1.2559929233833367,0.13514895423560647,0.30236368262299196,0.9087462084548729
261,2.56117862384372,0.1333368554509975,1.2390198781847985,0.13556850929786493,0.30118861895782123,0.9088735075684281
262,2.5364762367315157,0.1337357658176898,1.2222534281529174,0.13598806436012337,0.300105816013509,0.9090008066819834
263,2.5120238483653785,0.13413467618438218,1.2056916718235504,0.13640761942238183,0.29911472375534076,0.9091281057955386
264,2.487820996364376,0.1345335865510745,1.1893327117393286,0.13682717448464027,0.2982147785800876,0.9092554049090938
265,2.4638671514602404,0.13493249691776685,1.173174655277125,0.1372467295468987,0.2974054034461265,0.9093827040226491
266,2.4401617188103573,0.1353314072844592,1.1572156154470614,0.13766628460915714,0.29668600800102,0.9095100031362043
267,2.416704039318443,0.13573031765115154,1.1414537116631804,0.1380858396714156,0.29605598870665734,0.9096373022497595
268,2.393493390962175,0.13612922801784388,1.125887070485953,0.13850539473367407,0.29551472896203507,0.9097646013633147
269,2.37052899012702,0.1365281383845362,1.1105138263367953,0.1389249497959325,0.29506159922381425,0.90989190047687
270,2.3478099929454914,0.13692704875122857,1.0953321221847938,0.13934450485819094,0.2946959571247375,0.9100191995904252
271,2.3253354966411446,0.1373259591179209,1.0803401102058658,0.13976405992044938,0.2944171475900403,0.9101464987039805
272,2.3031045408764914,0.13772486948461327,1.0655359524145718,0.14018361498270782,0.2942245029519669,0.9102737978175357
273,2.2811161091042442,0.13812377985130558,1.0509178212688342,0.14060317004496628,0.29411734306253484,0.910401096931091
274,2.2593691299210614,0.13852269021799793,1.036483900247839,0.14102272510722474,0.29409497540466734,0.9105283960446462
275,2.23786247842319,0.13892160058469027,1.022232384403382,0.14144228016948318,0.2941566952018392,0.9106556951582014
276,2.216594977563286,0.13932051095138262,1.0081614808849682,0.14186183523174162,0.2943017855263795,0.9107829942717567
277,2.195565399507731,0.13971942131807497,0.9942694094389686,0.14228139029400005,0.2945295174065769,0.9109102933853119
278,2.1747724669938293,0.14011833168476728,0.9805544028821571,0.14270094535625852,0.2948391499327459,0.9110375924988672
279,2.154214854686194,0.14051724205145966,0.9670147075499649,0.14312050041851695,0.29522993036240197,0.9111648916124223
280,2.133891190531736,0.14091615241815197,0.9536485837197902,0.14354005548077542,0.29570109422471924,0.9112921907259776
281,2.1138000571125812,0.14131506278484435,0.9404543060097418,0.14395961054303386,0.29625186542441884,0.9114194898395328
282,2.093939992996373,0.14171397315153667,0.9274301637531578,0.1443791656052923,0.2968814563452791,0.911546788953088
283,2.0743094940833013,0.142112883518229,0.9145744613493133,0.14479872066755073,0.29758906795341805,0.9116740880666433
284,2.054907014949328,0.14251179388492136,0.9018855185906746,0.1452182757298092,0.2983738899005376,0.9118013871801985
285,2.0357309701850137,0.1429107042516137,0.8893616709671259,0.14563783079206766,0.29923510062730146,0.9119286862937538
286,2.016779735729395,0.14330961461830605,0.877001269947557,0.1460573858543261,0.3001718674670334,0.912055985407309
287,1.9980516501983712,0.14370852498499836,0.8648026832392358,0.14647694091658453,0.3011833467499069,0.9121832845208643
288,1.9795450162070782,0.14410743535169074,0.8527642950253927,0.14689649597884297,0.3022686839078373,0.9123105836344195
289,1.961258101685731,0.14450634571838306,0.8408845061814396,0.1473160510411014,0.3034270135802324,0.9124378827479747
290,1.9431891411884108,0.14490525608507543,0.829161734470263,0.14773560610335987,0.30465745972082475,0.9125651818615299
291,1.9253363371943644,0.14530416645176775,0.8175944147170371,0.14815516116561833,0.3059591357057342,0.9126924809750852
292,1.9076978614012583,0.1457030768184601,0.806180998963995,0.14857471622787677,0.30733114444301307,0.9128197800886404
293,1.890271856010015,0.14610198718515244,0.7949199566056198,0.1489942712901352,0.30877257848380774,0.9129470792021956
294,1.8730564350007088,0.14650089755184478,0.783809774504709,0.14941382635239364,0.31028252013537105,0.9130743783157509
295,1.856049685399132,0.14689980791853713,0.7728489570897663,0.1498333814146521,0.31186004157610187,0.9132016774293061
296,1.839249668533584,0.14729871828522947,0.7620360264341989,0.15025293647691054,0.3135042049728214,0.9133289765428614
297,1.822654421281495,0.14769762865192182,0.7513695223177617,0.150672491539169,0.3152140626004568,0.9134562756564166
298,1.806261957305468,0.14809653901861414,0.7408480022707453,0.15109204660142744,0.31698865696437184,0.9135835747699719
299,1.79007026827837,0.1484954493853065,0.7304700416013529,0.15151160166368588,0.31882702092548837,0.9137108738835271
300,1.7740773250971122,0.14889435975199883,0.7202342334067483,0.15193115672594434,0.3207281778284307,0.9138381729970824
301,1.7582810790847196,0.1492932701186912,0.7101391885682532,0.15235071178820278,0.3226911416328695,0.9139654721106376
302,1.7426794631804214,0.14969218048538352,0.7001835357311429,0.15277026685046122,0.32471491704826305,0.9140927712241927
303,1.727270393117346,0.15009109085207586,0.6903659212695393,0.15318982191271968,0.32679849967218527,0.914220070337748
304,1.7120517685875745,0.1504900012187682,0.680685009236854,0.15360937697497812,0.3289408761324311,0.9143473694513032
305,1.6970214743941987,0.15088891158546056,0.6711394813022565,0.15402893203723655,0.33114102423308567,0.9144746685648585
306,1.6821773815901266,0.1512878219521529,0.6617280366736384,0.15444848709949502,0.333397913104746,0.9146019676784137
307,1.667517348603323,0.15168673231884522,0.6524493920075414,0.15486804216175346,0.335710503359061,0.914729266791969
308,1.6530392223482346,0.1520856426855376,0.6433022813065045,0.1552875972240119,0.33807774724781514,0.9148565659055242
309,1.6387408393231582,0.1524845530522299,0.634285455804307,0.15570715228627036,0.3404985888266709,0.9149838650190795
310,1.6246200266932602,0.15288346341892228,0.6253976838395569,0.1561267073485288,0.3429719641237948,0.9151111641326347
311,1.6106746033590826,0.1532823737856146,0.6166377507180824,0.15654626241078726,0.345496801313514,0.91523846324619
312,1.5969023810102394,0.15368128415230695,0.6080044585645824,0.1569658174730457,0.34807202089517975,0.9153657623597451
313,1.5833011651641673,0.1540801945189993,0.5994966261639809,0.15738537253530413,0.3506965358773967,0.9154930614733003
314,1.569868756189672,0.15447910488569164,0.5911130887929323,0.1578049275975626,0.3533692519677822,0.9156203605868556
315,1.5566029503151315,0.15487801525238398,0.5828526980419217,0.15822448265982103,0.35608906776840926,0.9157476597004108
316,1.5435015406211396,0.15527692561907633,0.5747143216283842,0.15864403772207947,0.35885487497708446,0.9158749588139661
317,1.5305623180174612,0.15567583598576867,0.5666968432012859,0.15906359278433793,0.36166555859461097,0.9160022579275213
318,1.5177830722041206,0.156074746352461,0.5587991621375914,0.15948314784659637,0.3645199971381578,0.9161295570410766
319,1.505161592616483,0.15647365671915334,0.5510201933310235,0.1599027029088548,0.3674170628609282,0.9162568561546318
320,1.492695669354217,0.15687256708584568,0.5433588669735467,0.16032225797111327,0.3703556219781821,0.9163841552681871
321,1.4803830940939764,0.15727147745253803,0.5358141283299773,0.1607418130333717,0.3733345348997955,0.9165114543817423
322,1.4682216609857328,0.15767038781923037,0.5283849375061138,0.16116136809563014,0.37635265646945887,0.9166387534952976
323,1.4562091675326112,0.15806929818592272,0.5210702692107926,0.1615809231578886,0.37940883621063043,0.9167660526088528
324,1.444343415454176,0.15846820855261506,0.5138691125122645,0.16200047822014704,0.3825019185793334,0.9168933517224079
325,1.4326222115330527,0.1588671189193074,0.5067804705892506,0.1624200332824055,0.3856307432239785,0.9170206508359632
326,1.4210433684448203,0.15926602928599976,0.4998033604770849,0.16283958834466394,0.3887941452521685,0.9171479499495184
327,1.4096047055711205,0.1596649396526921,0.49293681280928775,0.16325914340692238,0.3919909555047259,0.9172752490630737
328,1.3983040497959032,0.16006385001938442,0.48617987155494313,0.16367869846918084,0.395220000836909,0.9174025481766289
329,1.3871392362847694,0.16046276038607676,0.47953159375223936,0.16409825353143928,0.3984801044069927,0.9175298472901842
330,1.3761081092473915,0.1608616707527691,0.47299104923850144,0.16451780859369772,0.4017700859721927,0.9176571464037394
331,1.365208522682945,0.16126058111946145,0.4665573203770821,0.16493736365595618,0.4050887621920592,0.9177844455172947
332,1.3544383411085406,0.1616594914861538,0.4602295017814213,0.16535691871821462,0.4084349469393739,0.9179117446308499
333,1.3437954402706582,0.16205840185284615,0.4540067000366095,0.16577647378047305,0.41180745161860566,0.9180390437444051
334,1.3332777078395506,0.1624573122195385,0.4478880334187727,0.16619602884273152,0.41520508549194335,0.9181663428579604
335,1.3228830440866224,0.16285622258623084,0.44187263161258716,0.16661558390498996,0.4186266560129987,0.9182936419715155
336,1.3126093625448023,0.16325513295292318,0.43595963542722166,0.1670351389672484,0.4220709691681505,0.9184209410850708
337,1.302454590651906,0.1636540433196155,0.43014819651100944,0.16745469402950686,0.4255368298255463,0.918548240198626
338,1.2924166703770161,0.16405295368630785,0.4244374770651317,0.1678742490917653,0.4290230420918169,0.9186755393121813
339,1.28249355882992,0.1644518640530002,0.4188266495565919,0.16829380415402376,0.43252840967650985,0.9188028384257365
340,1.272683228853612,0.16485077441969254,0.413314896430751,0.1687133592162822,0.43605173626417615,0.9189301375392918
341,1.26298366959992,0.16524968478638488,0.4079014098236898,0.16913291427854063,0.4395918258941627,0.919057436652847
342,1.253392887088305,0.16564859515307723,0.40258539127464793,0.1695524693407991,0.44314748334806375,0.9191847357664022
343,1.2439089047478706,0.16604750551976957,0.3973660514387971,0.16997202440305753,0.44671751454481773,0.9193120348799575
344,1.234529763942649,0.16644641588646192,0.3922426098005761,0.17039157946531597,0.4503007269433821,0.9194393339935127
345,1.2252535244802343,0.16684532625315426,0.38721429438782595,0.17081113452757443,0.45389592995302147,0.919566633107068
346,1.2160782651038216,0.1672442366198466,0.38228034148695583,0.17123068958983287,0.45750193535105615,0.9196939322206232
347,1.2070020839677285,0.16764314698653893,0.37743999535933914,0.1716502446520913,0.4611175577080952,0.9198212313341784
348,1.1980230990964862,0.16804205735323127,0.37269250795917086,0.17206979971434977,0.464741614820649,0.9199485304477336
349,1.189139448827578,0.16844096771992362,0.3680371386529686,0.1724893547766082,0.468372928151062,0.9200758295612889
350,1.180349292237916,0.16883987808661596,0.3634731539409227,0.17290890983886664,0.47201032327467884,0.9202031286748441
351,1.1716508095541576,0.1692387884533083,0.3589998271802817,0.1733284649011251,0.47565263033415817,0.9203304277883994
352,1.1630422025469505,0.16963769882000065,0.35461643831094564,0.17374801996338354,0.4792986845008366,0.9204577269019546
353,1.1545216949092103,0.170036609186693,0.35032227358344914,0.17416757502564198,0.4829473264430429,0.9205850260155098
354,1.1460875326185602,0.17043551955338535,0.34611662528949005,0.17458713008790044,0.48659740280122327,0.9207123251290651
355,1.1377379842840059,0.1708344299200777,0.3419987914951719,0.17500668515015888,0.4902477666698308,0.9208396242426203
356,1.1294713414769961,0.17123334028677,0.33796807577710336,0.17542624021241734,0.493897278085754,0.9209669233561756
357,1.1212859190469733,0.17163225065346235,0.33402378696150176,0.17584579527467578,0.49754480452322536,0.9210942224697308
358,1.1131800554215412,0.1720311610201547,0.3301652388664427,0.17626535033693422,0.5011892213950372,0.921221521583286
359,1.1051521128913646,0.17243007138684704,0.3263917500473777,0.17668490539919268,0.5048294125599252,0.9213488206968412
360,1.0972004778799611,0.1728289817535394,0.3227026435460582,0.17710446046145112,0.5084642708359591,0.9214761198103965
361,1.0893235611984817,0.17322789212023174,0.31909724664297073,0.17752401552370956,0.5120926985197827,0.9216034189239517
362,1.08151979828564,0.17362680248692408,0.3155748906134021,0.17794357058596802,0.5157136079115285,0.921730718037507
363,1.0737876494329341,0.17402571285361643,0.3121349104872457,0.17836312564822646,0.51932592184524,0.9218580171510622
364,1.0661255999952823,0.17442462322030877,0.3087766448126352,0.1787826807104849,0.5229285742246138,0.9219853162646174
365,1.0585321605872322,0.17482353358700112,0.3054994354235163,0.17920223577274336,0.5265205105638507,0.9221126153781727
366,1.0510058672648999,0.17522244395369344,0.3023026272112325,0.1796217908350018,0.5301006885334889,0.9222399144917279
367,1.0435452816937663,0.17562135432038578,0.29918556790021417,0.18004134589726023,0.5336680785109271,0.9223672136052832
368,1.0361489913025095,0.17602026468707813,0.2961476078278475,0.1804609009595187,0.5372216641354938,0.9224945127188384
369,1.0288156094230094,0.17641917505377047,0.293188099728596,0.18088045602177713,0.5407604428678294,0.9226218118323937
370,1.0215437754166967,0.17681808542046282,0.2903063985224389,0.1813000110840356,0.5442834265533645,0.9227491109459488
371,1.0143321547873916,0.17721699578715516,0.28750186110769255,0.18171956614629403,0.5477896419896664,0.922876410059504
372,1.007179439280816,0.1776159061538475,0.2847738461582691,0.18213912120855247,0.5512781314974319,0.9230037091730593
373,1.0000843469709193,0.17801481652053985,0.2821217139254268,0.18255867627081093,0.5547479534948847,0.9231310082866145
374,0.9930456223331982,0.1784137268872322,0.2795448260440582,0.18297823133306937,0.5581981830753476,0.9232583074001698
375,0.986062036305184,0.17881263725392452,0.2770425453435625,0.1833977863953278,0.5616279125877176,0.923385606513725
376,0.9791323863342473,0.17921154762061686,0.2746142356633333,0.18381734145758627,0.5650362522196632,0.9235129056272803
377,0.9722554964129085,0.1796104579873092,0.2722592616729125,0.1842368965198447,0.5684223305831974,0.9236402047408355
378,0.9654302171018265,0.18000936835400155,0.2699769886968184,0.18465645158210314,0.5717852953024445,0.9237675038543908
379,0.9586554255406281,0.1804082787206939,0.2677667825440985,0.1850760066443616,0.5751243136033095,0.923894802967946
380,0.9519300254467598,0.18080718908738624,0.2656280093426118,0.18549556170662004,0.5784385729047866,0.9240221020815012
381,0.9452529471025534,0.1812060994540786,0.2635600353780704,0.18591511676887848,0.5817272814116474,0.9241494011950564
382,0.9386231473306555,0.18160500982077094,0.2615622269378514,0.18633467183113694,0.5849896687082359,0.9242767003086116
383,0.9320396094580248,0.18200392018746328,0.25963395015959606,0.18675422689339538,0.5882249863530875,0.9244039994221669
384,0.9255013432686695,0.18240283055415563,0.25777457088459843,0.18717378195565382,0.5914325084741181,0.9245312985357221
385,0.919007384945304,0.18280174092084794,0.25598345451599663,0.18759333701791228,0.594611532364062,0.9246585976492774
386,0.9125567970001068,0.1832006512875403,0.254259965881767,0.18801289208017072,0.5977613790759524,0.9247858967628326
387,0.906148668194777,0.18359956165423263,0.2526034691025197,0.18843244714242918,0.6008813940182723,0.9249131958763879
388,0.8997821134500537,0.18399847202092498,0.2510133274640962,0.18885200220468762,0.6039709475495539,0.9250404949899431
389,0.893456273744896,0.18439738238761733,0.24948890329496146,0.18927155726694606,0.6070294355721212,0.9251677941034984
390,0.8871703160055145,0.18479629275430967,0.24802955784838288,0.18969111232920452,0.6100562801246904,0.9252950932170536
391,0.8809234329844241,0.18519520312100202,0.24663465118938876,0.19011066739146296,0.6130509299735175,0.9254223923306089
392,0.8747148431297224,0.18559411348769436,0.24530354208648966,0.1905302224537214,0.6160128612018633,0.925549691444164
393,0.8685437904447733,0.1859930238543867,0.2440355879081504,0.19094977751597986,0.6189415777974271,0.9256769905577192
394,0.8624095443384886,0.18639193422107903,0.24283014452399723,0.1913693325782383,0.6218366122374638,0.9258042896712745
395,0.8563113994663881,0.18679084458777137,0.24168656621073714,0.19178888764049673,0.6246975260713267,0.9259315887848297
396,0.8502486755626428,0.18718975495446372,0.24060420556277362,0.1922084427027552,0.627523910500154,0.926058887898385
397,0.844220717263279,0.18758866532115606,0.2395824134074943,0.19262799776501363,0.630315386953345,0.9261861870119402
398,0.838226893920732,0.1879875756878484,0.23862053872520397,0.19304755282727207,0.6330716076616086,0.9263134861254955
399,0.8322665994099548,0.18838648605454075,0.23771792857368265,0.19346710788953053,0.6357922562262517,0.9264407852390507
400,0.8263392519262579,0.1887853964212331,0.23687392801733761,0.19388666295178897,0.6384770481844472,0.926568084352606
401,0.8204442937750726,0.18918430678792544,0.23608788006092035,0.19430621801404743,0.6411257315701838,0.9266953834661612
402,0.8145811911538423,0.1895832171546178,0.23535912558778213,0.19472577307630587,0.6437380874706035,0.9268226825797165
403,0.8087494339262162,0.1899821275213101,0.23468700330263298,0.1951453281385643,0.6463139305774864,0.9269499816932716
404,0.8029485353887461,0.19038103788800245,0.2340708496787747,0.19556488320082277,0.6488531097335632,0.9270772808068268
405,0.7971780320302767,0.1907799482546948,0.23350999890977256,0.1959844382630812,0.6513555084733728,0.9272045799203821
406,0.7914374832842211,0.19117885862138714,0.2330037828655313,0.19640399332533964,0.6538210455584249,0.9273318790339373
407,0.7857264712739085,0.1915777689880795,0.2325515310527411,0.1968235483875981,0.6562496755063997,0.9274591781474926
408,0.7800446005512027,0.19197667935477183,0.23215257057965571,0.19724310344985654,0.6586413891140606,0.9275864772610478
409,0.7743914978285746,0.19237558972146418,0.23180622612516597,0.19766265851211498,0.6609962139736714,0.9277137763746031
410,0.7687668117048249,0.19277450008815653,0.23151181991213068,0.19808221357437344,0.6633142149826291,0.9278410754881583
411,0.7631702123846498,0.19317341045484887,0.23126867168492615,0.19850176863663188,0.6655954948460623,0.9279683746017136
412,0.7576013913922313,0.19357232082154122,0.23107609869117318,0.19892132369889032,0.6678401945721244,0.9280956737152688
413,0.7520600612790511,0.19397123118823353,0.2309334156676048,0.19934087876114878,0.6700484939597697,0.928222972828824
414,0.7465459553261132,0.19437014155492588,0.23083993483002946,0.19976043382340722,0.6722206120787144,0.9283502719423793
415,0.7410588272407694,0.19476905192161822,0.23079496586735238,0.20017998888566568,0.6743568077413777,0.9284775710559344
416,0.7355984508483286,0.19516796228831057,0.23079781593960996,0.20059954394792412,0.676457379966553,0.9286048701694897
417,0.7301646197786459,0.19556687265500292,0.23084778967997716,0.20101909901018256,0.6785226684345702,0.9287321692830449
418,0.7247571471478785,0.19596578302169526,0.2309441892007035,0.20143865407244102,0.6805530539337357,0.9288594683966002
419,0.7193758652355923,0.1963646933883876,0.23108631410293495,0.20185820913469946,0.68254895879781,0.9289867675101554
420,0.7140206251574127,0.19676360375507995,0.2312734614903779,0.2022777641969579,0.6845108473343199,0.9291140666237107
421,0.7086912965333952,0.1971625141217723,0.2315049259867616,0.20269731925921636,0.686439226243481,0.9292413657372659
422,0.7033877671523161,0.19756142448846462,0.23177999975705377,0.2031168743214748,0.688334645027522,0.9293686648508211
423,0.6981099426320547,0.19796033485515696,0.23209797253238507,0.20353642938373323,0.6901976963902349,0.9294959639643764
424,0.6928577460762626,0.1983592452218493,0.2324581316386375,0.2039559844459917,0.6920290166265134,0.9296232630779316
425,0.6876311177274953,0.19875815558854165,0.2328597620286513,0.20437553950825013,0.69382928600172,0.9297505621914869
426,0.6824300146169924,0.199157065955234,0.23330214631800447,0.20479509457050857,0.6955992291206896,0.929877861305042
427,0.6772544102112934,0.19955597632192634,0.23378456482431853,0.20521464963276703,0.6973396152861899,0.9300051604185973
428,0.6721042940558577,0.1999548866886187,0.2343062956100453,0.20563420469502547,0.6990512588466608,0.9301324595321525
429,0.6669796714158824,0.20035379705531103,0.2348666145286879,0.2060537597572839,0.700735019533084,0.9302597586457078
430,0.6618805629144902,0.20075270742200338,0.23546479527440842,0.20647331481954237,0.7023918027848018,0.930387057759263
431,0.6568070041684657,0.20115161778869572,0.23610010943497595,0.2068928698818008,0.7040225600641524,0.9305143568728182
432,0.6517590454217225,0.20155052815538804,0.23677182654800788,0.20731242494405927,0.7056282891597491,0.9306416559863735
433,0.6467367511766673,0.2019494385220804,0.23747921416045595,0.2077319800063177,0.707210034478306,0.9307689550999287
434,0.6417401998236519,0.20234834888877273,0.23822153789129072,0.20815153506857614,0.7087688873248246,0.930896254213484
435,0.6367694832686664,0.20274725925546508,0.2389980614973346,0.2085710901308346,0.7103059861710539,0.9310235533270392
436,0.6318247065594705,0.20314616962215742,0.23980804694219757,0.20899064519309304,0.7118225169120846,0.9311508524405945
437,0.6269059875103109,0.20354507998884977,0.24065075446826314,0.20941020025535148,0.7133197131109763,0.9312781515541497
438,0.6220134563254118,0.20394399035554212,0.24152544267168072,0.20982975531760995,0.7147988562312886,0.9314054506677049
439,0.6171472552214045,0.20434290072223446,0.24243136858030997,0.21024931037986838,0.7162612758574612,0.9315327497812601
440,0.6123075380488541,0.2047418110889268,0.24336778773457157,0.21066886544212682,0.7177083499028845,0.9316600488948154
441,0.6074944699130628,0.20514072145561912,0.24433395427115337,0.21108842050438528,0.7191415048056378,0.9317873480083706
442,0.6027082267943085,0.20553963182231147,0.24532912100952015,0.21150797556664372,0.7205622157117694,0.9319146471219258
443,0.5979489951676813,0.20593854218900381,0.24635253954117953,0.21192753062890216,0.7219720066460855,0.9320419462354811
444,0.5932169716226816,0.20633745255569616,0.24740346032164995,0.21234708569116062,0.723372450670339,0.9321692453490363
445,0.5885123624827429,0.2067363629223885,0.24848113276508274,0.21276664075341906,0.7247651700287951,0.9322965444625916
446,0.5838353834248333,0.20713527328908085,0.24958480534148483,0.21318619581567752,0.7261518362810998,0.9324238435761468
447,0.5791862590992952,0.2075341836557732,0.2507137256764883,0.21360575087793596,0.7275341704224167,0.9325511426897021
448,0.5745652227500843,0.20793309402246554,0.2518671406536206,0.2140253059401944,0.728913942990787,0.9326784418032572
449,0.5699725158355508,0.2083320043891579,0.2530442965190147,0.21444486100245286,0.7302929741616808,0.9328057409168125
450,0.5654083876499265,0.20873091475585023,0.2542444389885117,0.2148644160647113,0.7316731338297149,0.9329330400303677
451,0.5608730949456645,0.20912982512254255,0.2554668133571011,0.21528397112696973,0.7330563416775181,0.933060339143923
452,0.5563669015567747,0.2095287354892349,0.2567106646106415,0.2157035261892282,0.7344445672317313,0.9331876382574782
453,0.5518900780233128,0.20992764585592724,0.2579752375398122,0.21612308125148663,0.7358398299061194,0.9333149373710334
454,0.5474429012171619,0.2103265562226196,0.2592597768562353,0.21654263631374507,0.7372441990318371,0.9334422364845887
455,0.5430256539692486,0.21072546658931193,0.2605635273107179,0.21696219137600353,0.7386597938747946,0.9335695355981439
456,0.5386386246983411,0.21112437695600428,0.2618857338135537,0.21738174643826197,0.7400887836401862,0.9336968347116992
457,0.5342821070415638,0.21152328732269662,0.26322564155682937,0.2178013015005204,0.7415333874641654,0.9338241338252544
458,0.5299563994867692,0.21192219768938897,0.26458249613868007,0.21822085656277887,0.7429958743927166,0.9339514329388097
459,0.5256618050069013,0.21232110805608131,0.2659555436894327,0.2186404116250373,0.7444785633477168,0.9340787320523649
460,0.5213986306964835,0.21272001842277363,0.26734403099958237,0.21905996668729577,0.7459838230802702,0.93420603116592
461,0.5171671874103662,0.21311892878946598,0.2687472056495402,0.2194795217495542,0.747514072111316,0.9343333302794753
462,0.5129677894048589,0.21351783915615832,0.2701643161410936,0.21989907681181264,0.7490717786595601,0.9344606293930305
463,0.5088007539813807,0.21391674952285067,0.27159461203052304,0.2203186318740711,0.7506594605567962,0.9345879285065858
464,0.5046664011327432,0.21431565988954301,0.2730373440633053,0.22073818693632954,0.7522796851506801,0.934715227620141
465,0.5005650531922043,0.21471457025623536,0.2744917643103543,0.22115774199858798,0.75393506919498,0.9348425267336963
466,0.4964970344854015,0.2151134806229277,0.2759571263057256,0.22157729706084645,0.7556282787274057,0.9349698258472515
467,0.4924626709852888,0.21551239098962005,0.27743268518573166,0.22199685212310488,0.7573620289350703,0.9350971249608068
468,0.48846228997019164,0.2159113013563124,0.2789176978293977,0.22241640718536332,0.7591390840076625,0.935224424074362
469,0.4844962196850985,0.21631021172300474,0.2804114230001997,0.22283596224762178,0.7609622569783997,0.9353517231879173
470,0.48056478900629485,0.21670912208969706,0.2819131214890166,0.22325551730988022,0.7628344095528796,0.9354790223014725
471,0.4766683271094523,0.2171080324563894,0.2834220562582324,0.22367507237213866,0.7647584519258577,0.9356063214150276
472,0.47280716314128435,0.21750694282308175,0.28493749258692647,0.22409462743439712,0.7667373425861174,0.9357336205285829
473,0.46898162589486436,0.2179058531897741,0.28645869821707803,0.22451418249665556,0.7687740881094335,0.9358609196421381
474,0.46519204348871546,0.21830476355646644,0.287984943500726,0.224933737558914,0.7708717429398446,0.9359882187556934
475,0.46143874304977434,0.2187036739231588,0.2895155015480121,0.22535329262117246,0.7730334091592267,0.9361155178692486
476,0.4577220504003177,0.21910258428985113,0.2910496483760398,0.2257728476834309,0.7752622362453422,0.9362428169828039
477,0.45404228974895566,0.21950149465654348,0.2925866630584837,0.22619240274568936,0.7775614208184455,0.9363701160963591
478,0.45039978338578296,0.21990040502323582,0.29412582787587344,0.2266119578079478,0.7799342063765642,0.9364974152099144
479,0.4467948513817741,0.22029931538992814,0.29566642846649144,0.22703151287020623,0.7823838830195569,0.9366247143234696
480,0.44322781129251493,0.2206982257566205,0.2972077539778052,0.2274510679324647,0.7849137871621004,0.9367520134370249
481,0.4396989778663589,0.22109713612331283,0.2987490972183697,0.22787062299472313,0.7875273012356735,0.9368793125505801
482,0.4362086627570821,0.22149604649000518,0.3002897548101256,0.22829017805698157,0.7902278533796959,0.9370066116641353
483,0.43275717424112536,0.22189495685669752,0.3018290273410234,0.22870973311924003,0.7930189171219328,0.9371339107776905
484,0.42934481693950144,0.22229386722338987,0.3033662195178961,0.22912928818149847,0.7959040110482895,0.9372612098912457
485,0.42597189154443665,0.2226927775900822,0.3049006403195162,0.2295488432437569,0.7988866984621239,0.937388509004801
486,0.4226386945508268,0.22309168795677456,0.3064316031497551,0.22996839830601537,0.8019705870332035,0.9375158081183562
487,0.4193455179925766,0.2234905983234669,0.30795842599077683,0.2303879533682738,0.8051593284364332,0.9376431072319115
488,0.4160926491838861,0.22388950869015925,0.30948043155618976,0.23080750843053224,0.8084566179804961,0.9377704063454667
489,0.412880370465555,0.22428841905685157,0.3109969474440826,0.2312270634927907,0.811866194226499,0.937897705459022
490,0.40970895895636666,0.2246873294235439,0.31250730628986806,0.23164661855504914,0.8153918385968312,0.9380250045725772
491,0.40657868630961114,0.22508623979023626,0.3140108459188621,0.2320661736173076,0.8190373749742752,0.9381523036861324
492,0.4034898184748031,0.2254851501569286,0.31550690949852167,0.23248572867956604,0.8228066692915644,0.9382796027996877
493,0.40044261546465737,0.22588406052362095,0.31699484569026426,0.23290528374182448,0.8267036291114985,0.9384069019132428
494,0.39743733112736646,0.2262829708903133,0.31847400880079624,0.23332483880408295,0.8307322031977509,0.9385342010267981
495,0.3944742129242342,0.22668188125700564,0.3199437589328696,0.23374439386634138,0.8348963810764951,0.9386615001403533
496,0.39155350171271663,0.227080791623698,0.32140346213539633,0.23416394892859982,0.8392001925889894,0.9387887992539086
497,0.388675431534909,0.22747970199039033,0.3228524905528392,0.23458350399085828,0.8436477074352429,0.9389160983674638
498,0.3858402294115252,0.22787861235708265,0.3242902225738057,0.23500305905311672,0.8482430347088937,0.9390433974810191
499,0.38304811514141096,0.228277522723775,0.3257160429787664,0.23542261411537516,0.8529903224234366,0.9391706965945743
500,0.38029930110662663,0.22867643309046734,0.3271293430868226,0.23584216917763362,0.8578937570298859,0.9392979957081296
501,0.3775939920831348,0.22907534345715969,0.3285295209014477,0.23626172423989206,0.862957562926096,0.9394252948216848
502,0.37493238505712734,0.22947425382385203,0.3299159812551233,0.2366812793021505,0.8681860019577352,0.93955259393524
503,0.3723146690470203,0.22987316419054438,0.3312881359527963,0.23710083436440896,0.8735833729111322,0.9396798930487953
504,0.36974102493114513,0.23027207455723672,0.3326454039140789,0.2375203894266674,0.8791540109980759,0.9398071921623505
505,0.36721162528116374,0.23067098492392907,0.33398721131411807,0.23793994448892586,0.8849022873326992,0.9399344912759058
506,0.36472663420122653,0.2310698952906214,0.33531299172305545,0.2383594995511843,0.890832608400512,0.9400617903894609
507,0.3622862071728968,0.23146880565731376,0.3366221862440068,0.23877905461344273,0.8969494155198585,0.9401890895030162
508,0.3598904909058604,0.23186771602400608,0.3379142436494815,0.2391986096757012,0.9032571842956343,0.9403163886165714
509,0.3575396231944327,0.23226662639069842,0.3391886205161705,0.23961816473795963,0.9097604240656548,0.9404436877301267
510,0.35523373277988063,0.23266553675739077,0.34044478135802725,0.24003771980021807,0.9164636773395667,0.9405709868436819
511,0.35297293921856865,0.2330644471240831,0.3416821987575701,0.24045727486247653,0.9233715192305844,0.9406982859572371
512,0.35075735275593717,0.23346335749077546,0.3429003534953269,0.24087682992473497,0.9304885568799709,0.9408255850707924
513,0.3485870742063194,0.2338622678574678,0.3440987346773599,0.2412963849869934,0.9378194288744888,0.9409528841843476
514,0.34646219483860546,0.23426117822416015,0.3452768398607871,0.24171594004925187,0.9453688046568601,0.9410801832979029
515,0.344382796267748,0.2346600885908525,0.3464341751772387,0.2421354951115103,0.9531413839293444,0.9412074824114581
516,0.34234895035211416,0.23505899895754484,0.3475702554541707,0.24255505017376874,0.9611418960504386,0.9413347815250133
517,0.3403607190966806,0.23545790932423716,0.3486846043339717,0.2429746052360272,0.9693750994250122,0.9414620806385685
518,0.33841815456206603,0.2358568196909295,0.34977675439079026,0.24339416029828564,0.9778457808875697,0.9415893797521238
519,0.33652129877939274,0.23625573005762185,0.3508462472450159,0.24381371536054408,0.9865587550791067,0.941716678865679
520,0.33467018367097173,0.2366546404243142,0.35189263367534795,0.24423327042280255,0.9955188638173259,0.9418439779792342
521,0.3328648309767957,0.23705355079100654,0.3529154737283842,0.24465282548506098,1.0047309754605307,0.9419712770927895
522,0.3311052521868292,0.23745246115769889,0.35391433682566475,0.24507238054731945,1.0141999842650047,0.9420985762063447
523,0.32939144847908064,0.23785137152439123,0.35488880186810867,0.24549193560957788,1.0239308097361142,0.9422258753199
524,0.32772341066343574,0.23825028189108358,0.35583845733777786,0.24591149067183632,1.0339283959730996,0.9423531744334552
525,0.32610111913123585,0.23864919225777592,0.35676290139690914,0.24633104573409478,1.0441977110076415,0.9424804735470105
526,0.3245245438105767,0.23904810262446827,0.35766174198415274,0.24675060079635322,1.054743746136139,0.9426077726605657
527,0.3229936441273069,0.23944701299116058,0.35853459690795686,0.24717015585861166,1.0655715152459575,0.942735071774121
528,0.32150836897169754,0.23984592335785293,0.3593810939370439,0.24758971092087012,1.076686054135383,0.9428623708876762
529,0.3200686566707567,0.24024483372454528,0.3602008708879179,0.24800926598312856,1.088092419827528,0.9429896700012314
530,0.31867443496615866,0.24064374409123762,0.36099357570935015,0.248428821045387,1.099795689878108,0.9431169691147866
531,0.31732562099775796,0.24104265445792997,0.36175886656379014,0.24884837610764546,1.1118009616771234,0.9432442682283418
532,0.31602212129265295,0.2414415648246223,0.3624964119056472,0.2492679311699039,1.1241133517444548,0.9433715673418971
533,0.31476383175976425,0.24184047519131466,0.36320589055639546,0.24968748623216233,1.136737995019364,0.9434988664554523
534,0.3135506376898921,0.242239385558007,0.3638869917764487,0.2501070412944208,1.1496800441438995,0.9436261655690076
535,0.31238241376121234,0.24263829592469935,0.36453941533376333,0.25052659635667923,1.1629446687402192,0.9437534646825628
536,0.3112590240501734,0.24303720629139167,0.365162871569119,0.2509461514189377,1.1765370546816905,0.9438807637961181
537,0.3101803220477459,0.243436116658084,0.3657570814580356,0.25136570648119616,1.190462403358032,0.9440080629096733
538,0.30914615068099044,0.24383502702477636,0.3663217766692838,0.2517852615434546,1.204725930934094,0.9441353620232286
539,0.308156342339888,0.2442339373914687,0.3668566996199456,0.25220481660571303,1.2193328676025204,0.9442626611367837
540,0.30721071890939194,0.24463284775816105,0.36736160352699504,0.25262437166797147,1.2342884568301409,0.944389960250339
541,0.30630909180665306,0.2450317581248534,0.36783625245535084,0.2530439267302299,1.249597954598062,0.9445172593638942
542,0.3054512620233611,0.24543066849154574,0.3682804213623742,0.25346348179248834,1.2652666286354106,0.9446445584774494
543,0.3046370201731595,0.24582957885823808,0.3686938961387765,0.2538830368547468,1.2812997576466538,0.9447718575910047
544,0.30386614654407185,0.24622848922493043,0.36907647364590546,0.2543025919170052,1.2977026305324548,0.9448991567045599
545,0.3031384111558898,0.24662739959162278,0.36942796174938086,0.2547221469792637,1.3144805456039668,0.9450264558181152
546,0.3024535738224658,0.2470263099583151,0.36974817934905413,0.25514170204152214,1.3316388097905276,0.9451537549316704
547,0.30181138421884857,0.24742522032500744,0.3700369564052652,0.2555612571037806,1.3491827378405263,0.9452810540452257
548,0.3012115819532082,0.24782413069169978,0.37029413396137495,0.2559808121660391,1.3671176515156902,0.9454083531587809
549,0.3006538966434846,0.24822304105839213,0.37051956416255294,0.2564003672282975,1.385448878778249,0.9455356522723362
550,0.30013804799870064,0.24862195142508448,0.3707131102707991,0.25681992229055595,1.404181752971206,0.9456629513858914
551,0.29966374590487443,0.24902086179177682,0.37087464667618736,0.2572394773528144,1.4233216119914733,0.9457902504994466
552,0.2992306905154681,0.24941977215846917,0.37100405890431337,0.2576590324150728,1.442873797455781,0.9459175496130018
553,0.2988385723463053,0.2498186825251615,0.37110124361993446,0.25807858747733126,1.4628436538592355,0.946044848726557
554,0.29848707237489036,0.25021759289185386,0.37116610862679517,0.2584981425395897,1.4832365277264,0.9461721478401123
555,0.2981758621440622,0.2506165032585462,0.3711985728636259,0.25891769760184813,1.5040577667547674,0.9462994469536675
556,0.29790460386991163,0.2510154136252385,0.3711985663963132,0.2593372526641066,1.5253127189505102,0.9464267460672228
557,0.29767295055389076,0.25141432399193087,0.3711660304062362,0.25975680772636506,1.5470067317561884,0.946554045180778
558,0.29748054609904606,0.25181323435862324,0.37110091717476834,0.2601763627886235,1.569145151170711,0.9466813442943333
559,0.2973270254302973,0.25221214472531556,0.3710031900639482,0.260595917850882,1.5917333208607929,0.9468086434078885
560,0.2972120146186909,0.2526110550920079,0.37087282349331824,0.2610154729131404,1.6147765812642,0.9469359425214438
561,0.297135131009553,0.25300996545870025,0.37070980291294114,0.26143502797539886,1.6382802686844309,0.9470632416349989
562,0.2970959833544642,0.2534088758253926,0.3705141247726011,0.2618545830376573,1.6622497143766963,0.9471905407485541
563,0.2970941719469787,0.25380778619208494,0.37028579648719856,0.26227413809991573,1.686690243625008,0.9473178398621094
564,0.2971292887620128,0.25420669655877726,0.37002483639835226,0.26269369316217417,1.7116071748102089,0.9474451389756646
565,0.2972009175988192,0.25460560692546963,0.3697312737322243,0.2631132482244326,1.7370058184687436,0.9475724380892199
566,0.2973086342274695,0.25500451729216195,0.36940514855358275,0.26353280328669104,1.7628914763420105,0.9476997372027751
567,0.2974520065387641,0.25540342765885427,0.3690465117161233,0.26395235834894953,1.7892694404159033,0.9478270363163304
568,0.29763059469748615,0.25580233802554664,0.36865542480907054,0.26437191341120797,1.8161449919508437,0.9479543354298856
569,0.2978439512989183,0.256201248392239,0.368231960100082,0.2647914684734664,1.8435234005014145,0.9480816345434409
570,0.2980916215285383,0.25660015875893133,0.3677762004744838,0.2652110235357249,1.871409922925894,0.9482089336569961
571,0.2983731433248074,0.25699906912562365,0.3672882393708604,0.26563057859798334,1.8998098023852759,0.9483362327705513
572,0.2986880475449705,0.257397979492316,0.36676818071303463,0.26605013366024177,1.9287282673316337,0.9484635318841066
573,0.2990358581337777,0.2577968898590084,0.3662161388384682,0.2664696887225002,1.9581705304853527,0.9485908309976618
574,0.29941609229504346,0.25819580022570066,0.36563223842311443,0.26688924378475865,1.988141787801575,0.948718130111217
575,0.29982826066595547,0.25859471059239303,0.3650166144027657,0.2673087988470171,2.018647217425073,0.9488454292247722
576,0.300271867494046,0.2589936209590854,0.3643694118909286,0.2677283539092755,2.049691978633343,0.9489727283383275
577,0.30074641081673503,0.2593925313257777,0.3636907860932712,0.26814790897153395,2.0812812107680165,0.9491000274518827
578,0.3012513826433581,0.25979144169247004,0.362980902218685,0.2685674640337924,2.1134200321543997,0.949227326565438
579,0.30178626913958967,0.2601903520591624,0.3622399353870044,0.2689870190960509,2.146113539008322,0.9493546256789932
580,0.3023505508141695,0.2605892624258548,0.3614680705334319,0.2694065741583093,2.179366804330626,0.9494819247925484
581,0.3029437027078421,0.2609881727925471,0.360665502309719,0.2698261292205678,2.213184876788817,0.9496092239061037
582,0.30356519458441905,0.2613870831592394,0.35983243498215073,0.27024568428282625,2.247572779585718,0.9497365230196589
583,0.30421449112387156,0.2617859935259318,0.358969082326388,0.2706652393450847,2.2825355093145765,0.9498638221332142
584,0.3048910521173595,0.2621849038926241,0.35807566751922254,0.2710847944073431,2.318078034801094,0.9499911212467693
585,0.3055943326641081,0.26258381425931643,0.35715242302729955,0.27150434946960156,2.3542052959314113,0.9501184203603246
586,0.30632378337003474,0.2629827246260088,0.356199590492866,0.27192390453186,2.3909222024658954,0.9502457194738798
587,0.30707885054803513,0.2633816349927012,0.3552174206166054,0.27234345959411843,2.428233632838824,0.9503730185874351
588,0.3078589764198348,0.2637805453593935,0.3542061730376169,0.27276301465637687,2.466144432943828,0.9505003177009903
589,0.3086635993193111,0.2641794557260858,0.35316611621060867,0.2731825697186353,2.5046594149041184,0.9506276168145456
590,0.3094921538971913,0.2645783660927782,0.3520975272803593,0.2736021247808938,2.5437833558279728,0.9507549159281008
591,0.31034407132703257,0.26497727645947056,0.351000691953525,0.27402167984315223,2.5835209965489314,0.950882215041656
592,0.3112187795123875,0.2653761868261629,0.34987590436785004,0.27444123490541067,2.623877040350522,0.9510095141552113
593,0.31211570329506433,0.2657750971928552,0.34872346695885464,0.27486078996766916,2.6648561516753424,0.9511368132687665
594,0.31303426466437934,0.26617400755954757,0.3475436903240708,0.2752803450299276,2.7064629548179155,0.9512641123823218
595,0.31397388296731193,0.2665729179262399,0.3463368930848935,0.27569990009218603,2.748702032601958,0.951391411495877
596,0.3149339751194654,0.2669718282929322,0.34510340174612397,0.27611945515444447,2.791577925040692,0.9515187106094323
597,0.3159139558167354,0.2673707386596246,0.34384355055327703,0.2765390102167029,2.83509512798085,0.9516460097229874
598,0.31691323774759245,0.26776964902631695,0.3425576813477284,0.27695856527896134,2.879258091729803,0.9517733088365427
599,0.3179312318058818,0.26816855939300926,0.3412461434197776,0.2773781203412198,2.924071219665664,0.9519006079500979
600,0.31896734730404624,0.2685674697597016,0.3399092933597031,0.2777976754034783,2.9695388668301907,0.9520279070636531
601,0.3200209921866737,0.26896638012639396,0.3385474949068903,0.2782172304657367,3.0156653385042578,0.9521552061772084
602,0.3210915732442732,0.26936529049308633,0.3371611187971075,0.27863678552799515,3.0624548887657346,0.9522825052907636
603,0.3221784963271883,0.2697642008597786,0.33575054260801307,0.2790563405902536,3.1099117190296566,0.9524098044043189
604,0.32328116655954753,0.27016311122647096,0.3343161506029748,0.279475895652512,3.1580399765701186,0.9525371035178741
605,0.32439898855315646,0.27056202159316334,0.3328583335732776,0.2798954507147705,3.2068437530246965,0.9526644026314294
606,0.3255313666212399,0.27096093195985566,0.3313774886788103,0.28031500577702895,3.2563270828799893,0.9527917017449846
607,0.32667770499193505,0.271359842326548,0.3298740192873045,0.2807345608392874,3.3064939419390362,0.9529190008585398
608,0.3278374080214426,0.27175875269324035,0.3283483348122165,0.2811541159015458,3.3573482457701704,0.953046299972095
609,0.32900988040674,0.2721576630599327,0.32680085054933283,0.28157367096380426,3.408893848137201,0.9531735990856502
610,0.3301945273977644,0.27255657342662504,0.32523198751218163,0.2819932260260627,3.461134539410816,0.9533008981992055
611,0.3313907550089682,0.27295548379331736,0.3236421722663379,0.2824127810883212,3.5140740449611427,0.9534281973127607
612,0.3325979702301577,0.27335439416000973,0.3220318367627052,0.2828323361505796,3.5677160235313448,0.953555496426316
613,0.3338155812365152,0.27375330452670205,0.32040141816985823,0.28325189121283806,3.622064065592279,0.9536827955398712
614,0.3350429975977192,0.27415221489339436,0.3187513587055314,0.2836714462750965,3.677121691677712,0.9538100946534265
615,0.33627963048606413,0.27455112526008674,0.3170821054673428,0.28409100133735493,3.7328923507011385,0.9539373937669817
616,0.33752489288348936,0.2749500356267791,0.3153941102628289,0.28451055639961337,3.7893794182527354,0.954064692880537
617,0.3387781997874281,0.27534894599347143,0.3136878294388869,0.28493011146187186,3.8465861948775246,0.9541919919940922
618,0.3400389684153836,0.27574785636016375,0.3119637237107,0.2853496665241303,3.9045159043343016,0.9543192911076475
619,0.34130661840814064,0.2761467667268561,0.3102222579902347,0.28576922158638873,3.9631716918355138,0.9544465902212027
620,0.34258057203152503,0.2765456770935485,0.30846390121439476,0.28618877664864717,4.022556622267585,0.9545738893347578
621,0.3438602543766216,0.2769445874602408,0.3066891261729148,0.2866083317109056,4.082673678393385,0.9547011884483131
622,0.34514509355836237,0.2773434978269331,0.30489840933607626,0.2870278867731641,4.143525759034168,0.9548284875618683
623,0.34643452091239546,0.2777424081936255,0.30309223068233276,0.28744744183542253,4.205115677233917,0.9549557866754236
624,0.34772797119014937,0.2781413185603178,0.30127107352592253,0.28786699689768097,4.267446158404054,0.9550830857889788
625,0.34902488275200816,0.27854022892701014,0.2994354243445541,0.2882865519599394,4.330519838450466,0.9552103849025341
626,0.35032469775850883,0.2789391392937025,0.2975857726072466,0.28870610702219784,4.394339261881248,0.9553376840160893
627,0.3516268623594765,0.2793380496603948,0.2957226106024018,0.2891256620844563,4.458906879896592,0.9554649831296446
628,0.3529308268810213,0.2797369600270872,0.29384643326619264,0.2895452171467148,4.524225048460536,0.9555922822431998
629,0.35423604601030095,0.2801358703937795,0.2919577380113466,0.2899647722089732,4.590296026354967,0.955719581356755
630,0.35554197897798206,0.2805347807604719,0.2900570245563979,0.29038432727123165,4.657121973215478,0.9558468804703102
631,0.3568480897383081,0.2809336911271642,0.28814479475549265,0.2908038823334901,4.724704947551302,0.9559741795838654
632,0.3581538471467017,0.2813326014938566,0.28622155242881986,0.2912234373957485,4.793046904746395,0.9561014786974207
633,0.3594587251348184,0.2817315118605489,0.2842878031937426,0.291642992458007,4.862149695045282,0.9562287778109759
634,0.36076220288298055,0.2821304222272413,0.2823440542967077,0.29206254752026545,4.9320150615215725,0.9563560769245312
635,0.36206376498990467,0.2825293325939336,0.28039081444600367,0.2924821025825239,5.002644638031503,0.9564833760380864
636,0.3633629016396608,0.2829282429606259,0.27842859364543915,0.2929016576447823,5.074039947151028,0.9566106751516417
637,0.36465910876577895,0.2833271533273183,0.27645790302901674,0.29332121270704076,5.14620239809822,0.9567379742651969
638,0.36595188821243607,0.2837260636940106,0.2744792546966643,0.2937407677692992,5.2191332846409075,0.9568652733787522
639,0.36724074789265204,0.284124974060703,0.2724931615510999,0.2941603228315577,5.292833782990152,0.9569925724923074
640,0.36852520194342164,0.2845238844273953,0.2705001371358927,0.2945798778938161,5.367304949680125,0.9571198716058626
641,0.36980477087771924,0.28492279479408766,0.2685006954747813,0.29499943295607456,5.442547719434392,0.9572471707194179
642,0.3710789817333043,0.28532170516078,0.2664953509123254,0.295418988018333,5.51856290302055,0.957374469832973
643,0.37234736821826714,0.28572061552747235,0.264484617955938,0.29583854308059143,5.59535118509241,0.9575017689465283
644,0.37360947085324436,0.2861195258941647,0.26246901111937077,0.29625809814284987,5.672913122020503,0.9576290680600835
645,0.3748648371102511,0.286518436260857,0.2604490447677046,0.29667765320510836,5.751249139712276,0.9577563671736388
646,0.37611302154805915,0.28691734662754936,0.2584252329639076,0.2970972082673668,5.83035953142299,0.957883666287194
647,0.37735358594406765,0.2873162569942417,0.25639808931700947,0.29751676332962523,5.910244455556349,0.9580109654007493
648,0.3785860994226096,0.28771516736093405,0.2543681268319552,0.29793631839188367,5.990903933457317,0.9581382645143045
649,0.3798101385796323,0.28811407772762637,0.2523358577611837,0.2983558734541421,6.072337847197087,0.9582655636278598
650,0.3810252876037046,0.28851298809431875,0.25030179345798265,0.2987754285164006,6.154545937351406,0.958392862741415
651,0.38223113839329304,0.28891189846101106,0.24826644423167168,0.29919498357865904,6.237527800772313,0.9585201618549702
652,0.38342729067026055,0.28931080882770344,0.24623031920465654,0.29961453864091747,6.321282888355867,0.9586474609685254
653,0.3846133520895327,0.28970971919439575,0.24419392617140165,0.3000340937031759,6.405810502805131,0.9587747600820806
654,0.385788938344894,0.2901086295610881,0.2421577714593637,0.30045364876543434,6.491109796389518,0.9589020591956359
655,0.3869536732708569,0.29050753992778044,0.24012235979192653,0.3008732038276928,6.577179768702391,0.9590293583091911
656,0.3881071889405722,0.29090645029447276,0.23808819415337737,0.3012927588899513,6.664019264418055,0.9591566574227464
657,0.38924912575973064,0.29130536066116514,0.23605577565596206,0.3017123139522097,6.751626971047607,0.9592839565363016
658,0.3903791325564207,0.29170427102785745,0.2340256034090517,0.30213186901446815,6.840001416696314,0.9594112556498569
659,0.3914968666669044,0.2921031813945498,0.23199817439045864,0.3025514240767266,6.929140967822999,0.9595385547634121
660,0.3926019940172745,0.29250209176124214,0.22997398331992897,0.302970979138985,7.019043827002783,0.9596658538769673
661,0.39369418920096183,0.2929010021279345,0.22795352253484333,0.30339053420124346,7.109708030693648,0.9597931529905226
662,0.3947731355520586,0.29329991249462684,0.22593728186815168,0.30381008926350195,7.201131447009928,0.9599204521040778
663,0.3958385252144318,0.2936988228613192,0.22392574852856914,0.3042296443257604,7.293311773501463,0.9600477512176331
664,0.39689005920659787,0.2940977332280115,0.22191940698305335,0.3046491993880188,7.386246534941581,0.9601750503311883
665,0.39792744748233205,0.29449664359470384,0.21991873884158758,0.30506875445027726,7.479933081124509,0.9603023494447435
666,0.3989504089869941,0.2948955539613962,0.21792422274428738,0.3054883095125357,7.57436858467366,0.9604296485582987
667,0.39995867170954386,0.29529446432808854,0.21593633425084674,0.3059078645747942,7.669550038862159,0.960556947671854
668,0.40095197273023553,0.2956933746947809,0.21395554573234274,0.3063274196370526,7.7654742554470975,0.9606842467854092
669,0.40193005826396644,0.2960922850614732,0.211982326265406,0.30674697469931106,7.862137862518909,0.9608115458989644
670,0.40289268369927356,0.2964911954281656,0.21001714152877335,0.3071665297615695,7.959537302367427,0.9609388450125197
671,0.40383961363296106,0.2968901057948579,0.2080604537022304,0.30758608482382793,8.057668829365488,0.9610661441260749
672,0.4047706219003534,0.2972890161615503,0.20611272136794814,0.30800563988608637,8.156528507873427,0.9611934432396302
673,0.4056854916011622,0.2976879265282426,0.20417439941422386,0.30842519494834486,8.256112210163502,0.9613207423531854
674,0.4065840151209677,0.2980868368949349,0.202245938941626,0.3088447500106033,8.356415614367782,0.9614480414667407
675,0.4074659941483083,0.2984857472616273,0.2003277871715436,0.30926430507286173,8.457434202450298,0.9615753405802958
676,0.40833123968737756,0.2988846576283196,0.1984203873571444,0.30968386013512017,8.559163258205315,0.9617026396938511
677,0.409179572066336,0.299283567995012,0.19652417869673347,0.3101034151973786,8.661597865283301,0.9618299388074063
678,0.41001082094123564,0.2996824783617043,0.1946395962495119,0.3105229702596371,8.764732905246357,0.9619572379209615
679,0.41082482529556824,0.3000813887283967,0.19276707085372802,0.31094252532189554,8.86856305565482,0.9620845370345168
680,0.41162143343544577,0.300480299095089,0.19090702904721094,0.31136208038415397,8.973082788186872,0.962211836148072
681,0.41240050298042374,0.30087920946178137,0.1890598929902822,0.3117816354464124,9.078286366792168,0.9623391352616273
682,0.41316190084998244,0.3012781198284737,0.1872260803910265,0.31220119050867084,9.184167845883309,0.9624664343751825
683,0.4139055032456805,0.301677030195166,0.18540600443291586,0.3126207455709293,9.290721068564164,0.9625937334887378
684,0.41463119562900297,0.3020759405618584,0.18360007370476417,0.3130403006331878,9.39793966489901,0.962721032602293
685,0.4153388726949195,0.3024748509285507,0.18180869213300432,0.3134598556954462,9.505817050223493,0.9628483317158483
686,0.41602843834118197,0.30287376129524307,0.18003225891625982,0.31387941075770465,9.61434642349935,0.9629756308294035
687,0.41669980563338244,0.3032726716619354,0.17827116846219976,0.3142989658199631,9.723520765715017,0.9631029299429588
688,0.41735289676580184,0.30367158202862776,0.17652581032665055,0.3147185208822215,9.833332838332858,0.9632302290565139
689,0.4179876430180794,0.3040704923953201,0.17479656915494193,0.31513807594447996,9.94377518178817,0.9633575281700691
690,0.41860398470773424,0.30446940276201245,0.17308382462546537,0.31555763100673845,10.054840114036606,0.9634848272836244
691,0.41920187113857604,0.30486831312870477,0.17138795139541638,0.3159771860689969,10.166519729157267,0.9636121263971796
692,0.41978126054503967,0.30526722349539714,0.16970931904869302,0.3163967411312553,10.278805896009466,0.9637394255107349
693,0.42034212003248606,0.30566613386208946,0.1680482920459261,0.31681629619351376,10.39169025694831,0.9638667246242901
694,0.42088442551350697,0.3060650442287818,0.16640522967660612,0.3172358512557722,10.505164226598009,0.9639940237378454
695,0.42140816164028316,0.30646395459547415,0.16478048601327885,0.3176554063180307,10.619218990687,0.9641213228514006
696,0.4219133217330356,0.30686286496216647,0.1631744098677777,0.3180749613802891,10.73384550494598,0.9642486219649559
697,0.4223999077046247,0.30726177532885884,0.16158734474945577,0.31849451644254756,10.849034494071255,0.9643759210785111
698,0.4228679299813419,0.30766068569555116,0.16001962882538806,0.318914071504806,10.964776450753952,0.9645032201920662
699,0.4233174074199514,0.30805959606224353,0.15847159488250404,0.31933362656706443,11.081061634780742,0.9646305193056215
700,0.4237483672210318,0.30845850642893585,0.15694357029161715,0.31975318162932287,11.197880072202185,0.9647578184191767
701,0.4241608448386817,0.3088574167956282,0.1554358769733105,0.32017273669158136,11.31522155457651,0.964885117532732
702,0.42455488388663654,0.30925632716232054,0.15394883136564522,0.3205922917538398,11.43307563828648,0.9650124166462872
703,0.42493053604087216,0.30965523752901286,0.1524827443936455,0.32101184681609823,11.551431643934649,0.9651397157598425
704,0.4252878609387449,0.31005414789570523,0.1510379214405275,0.32143140187835667,11.670278655815785,0.9652670148733977
705,0.4256269260747403,0.31045305826239755,0.14961466232062656,0.3218509569406151,11.789605521470596,0.965394313986953
706,0.4259478066928951,0.3108519686290899,0.14821326125398337,0.32227051200287354,11.909400851321736,0.9655216131005082
707,0.42625058567596175,0.31125087899578224,0.14683400684254758,0.32269006706513204,12.029653018394363,0.9656489122140635
708,0.426535353431383,0.3116497893624746,0.14547718204795465,0.3231096221273905,12.150350158122045,0.9657762113276187
709,0.42680220777415423,0.31204869972916693,0.14414306417083447,0.3235291771896489,12.271480168242324,0.965903510441174
710,0.427051253806641,0.3124476100958593,0.14283192483160864,0.32394873225190735,12.393030708780358,0.9660308095547291
711,0.42728260379543165,0.3128465204625516,0.14154402995273227,0.3243682873141658,12.514989202126003,0.9661581086682843
712,0.42749637704530186,0.31324543082924394,0.14027963974233468,0.3247878423764243,12.637342833201675,0.9662854077818396
713,0.4276926997703675,0.3136443411959363,0.13903900867921837,0.3252073974386827,12.760078549728648,0.9664127068953948
714,0.4278717049625092,0.31404325156262863,0.1378223854991684,0.32562695250094115,12.88318306258774,0.9665400060089501
715,0.4280335322571469,0.314442161929321,0.1366300131825289,0.3260465075631996,13.00664284627956,0.9666673051225053
716,0.42817832779645254,0.3148410722960133,0.1354621289430037,0.326466062625458,13.130444139484716,0.9667946042360606
717,0.42830624409007967,0.3152399826627057,0.13431896421763248,0.32688561768771646,13.254572945726002,0.9669219033496158
718,0.4284174398735017,0.315638893029398,0.13320074465790274,0.32730517274997495,13.379015034133111,0.967049202463171
719,0.42851207996404145,0.3160378033960904,0.13210769012194892,0.3277247278122334,13.503755940313876,0.9671765015767263
720,0.42859033511468386,0.3164367137627827,0.13104001466779616,0.3281442828744918,13.628780967330039,0.9673038006902814
721,0.4286523818657587,0.316835624129475,0.12999792654760572,0.32856383793675026,13.754075186782702,0.9674310998038367
722,0.42869840239458645,0.3172345344961674,0.12898162820287482,0.3289833929990087,13.879623440004249,0.9675583989173919
723,0.42872858436317696,0.3176334448628597,0.12799131626055077,0.3294029480612672,14.005410339364188,0.9676856980309472
724,0.4287431207640758,0.3180323552295521,0.12702718153001566,0.3298225031235256,14.131420269684364,0.9678129971445024
725,0.4287422097644504,0.3184312655962444,0.12608940900089538,0.33024205818578406,14.257637389768146,0.9679402962580577
726,0.42872605454851015,0.3188301759629368,0.12517817784165583,0.3306616132480425,14.384045634043904,0.9680675953716129
727,0.4286948631583576,0.3192290863296291,0.12429366139894105,0.33108116831030093,14.510628714323882,0.9681948944851682
728,0.42864884833336453,0.31962799669632147,0.12343602719761358,0.33150072337255937,14.637370121678822,0.9683221935987234
729,0.4285882273481718,0.3200269070630138,0.12260543694145583,0.33192027843481786,14.764253128431749,0.9684494927122786
730,0.42851322184940804,0.32042581742970616,0.12180204651449424,0.3323398334970763,14.891260790268529,0.9685767918258339
731,0.42842405769122643,0.3208247277963985,0.12102600598290324,0.33275938855933473,15.018375948468618,0.9687040909393891
732,0.42832096476975545,0.3212236381630908,0.1202774595974563,0.33317894362159317,15.145581232255767,0.9688313900529444
733,0.42820417685656803,0.32162254852978317,0.11955654579648178,0.3335984986838516,15.272859061269726,0.9689586891664995
734,0.42807393143125777,0.3220214588964755,0.11886339720929007,0.33401805374611004,15.4001916481595,0.9690859882800548
735,0.4279304695132336,0.32242036926316786,0.11819814066003319,0.33443760880836854,15.527561001298917,0.96921328739361
736,0.4277740354928204,0.3228192796298602,0.11756089717196654,0.334857163870627,15.654948927624824,0.9693405865071653
737,0.4276048769617745,0.32321818999655255,0.11695178197207388,0.3352767189328854,15.78233703559875,0.9694678856207205
738,0.4274232445433064,0.32361710036324487,0.11637090449602719,0.33569627399514385,15.909706738292169,0.9695951847342758
739,0.42722939172171487,0.32401601072993724,0.11581836839344739,0.3361158290574023,16.037039256595,0.969722483847831
740,0.42702357467172836,0.32441492109662956,0.11529427153343547,0.3365353841196608,16.164315622550006,0.9698497829613862
741,0.4268060520876552,0.3248138314633219,0.11479870601034575,0.3369549391819192,16.291516682809796,0.9699770820749415
742,0.4265770850124391,0.32521274183001425,0.11433175814977202,0.33737449424417765,16.418623102219176,0.9701043811884967
743,0.42633693666672073,0.32561165219670657,0.1138935085147198,0.3377940493064361,16.54561536752174,0.9702316803020519
744,0.4260858722780007,0.32601056256339894,0.11348403191193927,0.3382136043686945,16.67247379119081,0.9703589794156071
745,0.4258241589100051,0.32640947293009126,0.1131033973983938,0.33863315943095296,16.79917851538461,0.9704862785291624
746,0.4255520652923457,0.32680838329678363,0.11275166828784103,0.33905271449321145,16.925709516025233,0.9706135776427176
747,0.4252698616505768,0.32720729366347595,0.11242890215750505,0.3394722695554699,17.05204660700133,0.9707408767562729
748,0.4249778195367395,0.3276062040301683,0.11213515085481829,0.3398918246177283,17.178169444493992,0.9708681758698281
749,0.4246762116604925,0.32800511439686064,0.11187046050421426,0.34031137967998676,17.30405753142444,0.9709954749833833
750,0.42436531172092024,0.32840402476355296,0.11163487151395349,0.3407309347422452,17.42969022202543,0.9711227740969386
751,0.4240453942391128,0.32880293513024533,0.11142841858296619,0.34115048980450363,17.55504672653221,0.9712500732104938
752,0.4237167343916127,0.32920184549693765,0.11125113070769567,0.3415700448667621,17.680106115994842,0.9713773723240491
753,0.4233796078448136,0.32960075586363,0.11110303118893083,0.34198959992902056,17.804847327209963,0.9715046714376043
754,0.42303429059040915,0.32999966623032234,0.11098413763861349,0.342409154991279,17.92924916777132,0.9716319705511596
755,0.42268105878197326,0.3303985765970147,0.1108944619866106,0.34282871005353743,18.053290321237057,0.9717592696647148
756,0.4223201885727656,0.33079748696370703,0.1108340104874431,0.34324826511579587,18.17694935241482,0.97188656877827
757,0.4219519559548463,0.3311963973303994,0.11080278372696202,0.34366782017805436,18.30020471276118,0.9720138678918252
758,0.42157663659958533,0.3315953076970917,0.11080077662896616,0.3440873752403128,18.42303474589416,0.9721411670053804
759,0.4211945056996498,0.33199421806378404,0.1108279784617569,0.34450693030257123,18.54541769321867,0.9722684661189357
760,0.42080583781255493,0.3323931284304764,0.1108843728446261,0.34492648536482967,18.667331699663603,0.9723957652324909
761,0.42041090670585524,0.33279203879716873,0.11096993775427533,0.3453460404270881,18.788754819526485,0.9725230643460462
762,0.42000998520405913,0.3331909491638611,0.11108464553116673,0.34576559548934654,18.90966502242635,0.9726503634596014
763,0.41960334503734026,0.3335898595305534,0.11122846288580497,0.34618515055160504,19.030040199362,0.9727776625731567
764,0.4191912566921287,0.3339887698972458,0.11140135090495444,0.3466047056138635,19.149858168874054,0.9729049616867119
765,0.418773989263648,0.3343876802639381,0.11160326505779487,0.3470242606761219,19.26909668330773,0.9730322608002672
766,0.41835181031047863,0.3347865906306305,0.11183415520202006,0.34744381573838035,19.38773343517665,0.9731595599138223
767,0.4179249857112122,0.3351855009973228,0.11209396558988842,0.3478633708006388,19.505746063623036,0.9732868590273775
768,0.4174937795232706,0.3355844113640152,0.11238263487423132,0.3482829258628972,19.62311216097228,0.9734141581409328
769,0.4170584538439535,0.3359833217307075,0.11270009611443065,0.3487024809251557,19.73980927938075,0.973541457254488
770,0.41661926867378046,0.3363822320973998,0.11304627678237525,0.34912203598741415,19.855814937574518,0.9736687563680433
771,0.416176481782193,0.3367811424640922,0.11342109876841014,0.3495415910496726,19.971106627674114,0.9737960554815985
772,0.41573034857567404,0.3371800528307845,0.11382447838729055,0.349961146111931,20.085661822105074,0.9739233545951538
773,0.4152811219683461,0.3375789631974769,0.11425632638415664,0.35038070117418946,20.199457980590395,0.974050653708709
774,0.41482905225510563,0.3379778735641692,0.11471654794054627,0.35080025623644795,20.312472557222225,0.9741779528222643
775,0.41437438698734663,0.33837678393086157,0.11520504268046078,0.3512198112987064,20.424683007610238,0.9743052519358195
776,0.4139173708513275,0.3387756942975539,0.11572170467650572,0.3516393663609648,20.53606679610252,0.9744325510493748
777,0.4134582455492308,0.33917460466424626,0.11626642245612444,0.35205892142322326,20.646601403078286,0.97455985016293
778,0.41299724968296675,0.3395735150309386,0.11683907900794653,0.3524784764854817,20.75626433230615,0.9746871492764851
779,0.41253461864076063,0.3399724253976309,0.11743955178827377,0.35289803154774013,20.86503311836721,0.9748144483900404
780,0.41207058448657663,0.34037133576432327,0.11806771272772705,0.3533175866099986,20.972885334138326,0.9749417475035956
781,0.41160537585241097,0.3407702461310156,0.11872342823807822,0.35373714167225706,21.07979859833267,0.9750690466171509
782,0.41113921783349877,0.34116915649770796,0.11940655921929398,0.3541566967345155,21.18575058309392,0.9751963457307061
783,0.4106723318864718,0.3415680668644003,0.12011696106681653,0.35457625179677393,21.290719021640623,0.9753236448442614
784,0.4102049357304973,0.34196697723109265,0.12085448367911107,0.35499580685903237,21.394681715957024,0.9754509439578166
785,0.4097372432514347,0.34236588759778497,0.12161897146550651,0.35541536192129086,21.49761654452696,0.9755782430713719
786,0.4092694644090393,0.34276479796447734,0.12241026335436042,0.3558349169835493,21.599501470105977,0.9757055421849271
787,0.4088018051472372,0.34316370833116966,0.12322819280157823,0.35625447204580774,21.700314547530343,0.9758328412984824
788,0.4083344673075011,0.343562618697862,0.12407258779951681,0.35667402710806617,21.800033931555713,0.9759601404120375
789,0.4078676485453468,0.34396152906455435,0.12494327088630702,0.3570935821703246,21.898637884724923,0.9760874395255927
790,0.40740154224997277,0.34436043943124667,0.12584005915562466,0.35751313723258304,21.99610478525698,0.976214738639148
791,0.4069363374670598,0.34475934979793904,0.12676276426694572,0.35793269229484154,22.092413134958296,0.9763420377527032
792,0.4064722188247454,0.34515826016463136,0.12771119245631793,0.3583522473571,22.187541567147125,0.9764693368662585
793,0.40600936646279007,0.34555717053132373,0.12868514454768556,0.3587718024193584,22.28146885459012,0.9765966359798137
794,0.40554795596494286,0.34595608089801605,0.12968441596480096,0.35919135748161685,22.37417391744569,0.976723935093369
795,0.40508815829451594,0.3463549912647084,0.13070879674375752,0.3596109125438753,22.465635831210268,0.9768512342069242
796,0.4046301397331764,0.34675390163140074,0.13175807154618313,0.3600304676061337,22.55583383466251,0.9769785333204795
797,0.4041740618229564,0.34715281199809306,0.13283201967312708,0.3604500226683922,22.644747337802944,0.9771058324340347
798,0.4037200813114873,0.34755172236478543,0.13393041507967982,0.36086957773065065,22.732355929782216,0.97723313154759
799,0.40326835010045264,0.34795063273147775,0.135053026390362,0.3612891327929091,22.81863938681545,0.9773604306611452
800,0.40281901519726293,0.3483495430981701,0.13619961691531887,0.3617086878551675,22.903577680077614,0.9774877297747004
801,0.4023722186699415,0.34874845346486244,0.13736994466735866,0.36212824291742596,22.98715098357562,0.9776150288882556
802,0.4019280976052204,0.3491473638315548,0.1385637623798716,0.36254779797968445,23.069339681992513,0.9777423280018108
803,0.4014867840698312,0.34954627419824713,0.13978081752566937,0.3629673530419429,23.15012437849959,0.9778696271153661
804,0.40104840507498496,0.3499451845649395,0.14102085233678027,0.3633869081042013,23.22948590253175,0.9779969262289213
805,0.40061308254402284,0.3503440949316318,0.14228360382523825,0.36380646316645976,23.3074053175218,0.9781242253424766
806,0.40018093328322646,0.35074300529832414,0.14356880380490464,0.3642260182287182,23.383863928588504,0.9782515244560318
807,0.39975206895576715,0.3511419156650165,0.14487617891435808,0.36464557329097663,23.458843290175675,0.978378823569587
808,0.3993265960587761,0.35154082603170883,0.146205450640893,0.3650651283532351,23.532325213635293,0.9785061226831423
809,0.398904615903514,0.3519397363984012,0.14755633534565865,0.36548468341549356,23.604291774752223,0.9786334217966975
810,0.3984862245986154,0.3523386467650935,0.1489285442899819,0.365904238477752,23.674725321205102,0.9787607209102528
811,0.3980715130363854,0.3527375571317859,0.15032178366290389,0.36632379354001043,23.743608479958997,0.9788880200238079
812,0.39766056688211804,0.3531364674984782,0.1517357546099701,0.36674334860226887,23.810924164585632,0.9790153191373632
813,0.3972534665664107,0.3535353778651706,0.15317015326330966,0.3671629036645273,23.876655582506473,0.9791426182509184
814,0.39685028728044186,0.3539342882318629,0.15462467077303635,0.3675824587267858,23.94078624215432,0.9792699173644737
815,0.3964510989741801,0.3543331985985553,0.15609899334000776,0.36800201378904424,24.003299960049226,0.9793972164780289
816,0.3960559663574929,0.3547321089652476,0.1575928022499766,0.36842156885130267,24.06418086778358,0.9795245155915842
817,0.39566494890411585,0.3551310193319399,0.1591057739091652,0.3688411239135611,24.123413418913596,0.9796518147051394
818,0.3952781008584476,0.3555299296986323,0.16063757988129937,0.36926067897581955,24.180982395750867,0.9797791138186946
819,0.39489547124513363,0.3559288400653246,0.16218788692612893,0.36968023403807804,24.23687291605131,0.9799064129322499
820,0.39451710388139366,0.356327750432017,0.16375635703946953,0.3700997891003365,24.29107043959652,0.9800337120458051
821,0.394143037392057,0.3567266607987093,0.16534264749479538,0.3705193441625949,24.343560774663544,0.9801610111593604
822,0.39377330522726117,0.35712557116540167,0.16694641088640783,0.37093889922485335,24.39433008437893,0.9802883102729156
823,0.3934079356827673,0.357524481532094,0.16856729517421656,0.3713584542871118,24.443364892952687,0.9804156093864709
824,0.39304695192285144,0.35792339189878636,0.17020494373015133,0.3717780093493702,24.49065209178886,0.980542908500026
825,0.39269037200572354,0.3583223022654787,0.17185899538623717,0.3721975644116287,24.53617894546805,0.9806702076135813
826,0.3923382089114263,0.358721212632171,0.17352908448435456,0.37261711947388715,24.57993309759779,0.9807975067271365
827,0.39199047057216535,0.35912012299886337,0.17521484092771164,0.3730366745361456,24.62190257652771,0.9809248058406917
828,0.39164715990502386,0.3595190333655557,0.17691589023404938,0.373456229598404,24.662075800925507,0.981052104954247
829,0.39130827484700875,0.35991794373224806,0.1786318535906013,0.37387578466066246,24.70044158520938,0.9811794040678022
830,0.3909738083923775,0.3603168540989404,0.18036234791082983,0.37429533972292095,24.73698914483395,0.9813067031813575
831,0.3906437486321961,0.36071576446563275,0.18210698589295662,0.3747148947851794,24.771708101425887,0.9814340022949127
832,0.3903180787960731,0.36111467483232507,0.18386537608030729,0.3751344498474378,24.804588487765862,0.981561301408468
833,0.3899967772960169,0.36151358519901744,0.18563712292348608,0.37555400490969626,24.835620752613117,0.9816886005220232
834,0.3896798177723628,0.36191249556570976,0.18742182684439357,0.3759735599719547,24.86479576536991,0.9818158996355784
835,0.3893671691417172,0.3623114059324021,0.1892190843021061,0.37639311503421313,24.89210482058231,0.9819431987491336
836,0.3890587956468598,0.36271031629909445,0.1910284878606235,0.3768126700964716,24.917539642273756,0.9820704978626889
837,0.3887546569085521,0.36310922666578677,0.19284962625850174,0.37723222515873006,24.941092388109304,0.9821977969762441
838,0.3884547079791952,0.36350813703247914,0.1946820844803779,0.3776517802209885,24.962755653387077,0.9823250960897993
839,0.3881588993982806,0.36390704739917146,0.1965254438303923,0.37807133528324693,24.982522474854026,0.9824523952033546
840,0.387867177249579,0.36430595776586383,0.198379282007521,0.37849089034550537,25.000386334343478,0.9825796943169098
841,0.3875794832200086,0.36470486813255615,0.20024317318281512,0.3789104454077638,25.016341162231903,0.9827069934304651
842,0.3872957546601271,0.3651037784992485,0.20211668807856129,0.3793300004700223,25.030381340712218,0.9828342925440203
843,0.3870159246461946,0.36550268886594084,0.20399939404935175,0.37974955553228074,25.04250170688115,0.9829615916575756
844,0.38673992204374086,0.36590159923263316,0.20589085516507774,0.3801691105945392,25.052697555638936,0.9830888907711308
845,0.3864676715725936,0.36630050959932553,0.20779063229583458,0.3805886656567976,25.060964642398428,0.9832161898846861
846,0.38619909387329887,0.36669941996601785,0.2096982831987384,0.38100822071905605,25.06729918560199,0.9833434889982413
847,0.38593410557488494,0.3670983303327102,0.2116133626066547,0.38142777578131454,25.071697869044275,0.9834707881117964
848,0.3856726193639111,0.36749724069940254,0.2135354223188227,0.381847330843573,25.074157843998854,0.9835980872253517
849,0.3854145440547446,0.3678961510660949,0.2154640112933783,0.3822668859058314,25.074676731147154,0.9837253863389069
850,0.3851597846610112,0.36829506143278723,0.2173986757417543,0.38268644096808985,25.073252622308104,0.9838526854524622
851,0.38490824246816246,0.3686939717994796,0.21933895922495847,0.3831059960303483,25.069884081967025,0.9839799845660174
852,0.38465981510710806,0.3690928821661719,0.22128440275170558,0.3835255510926067,25.064570148602428,0.9841072836795727
853,0.38441439662885435,0.3694917925328643,0.22323454487839625,0.3839451061548652,25.05731033580964,0.9842345827931279
854,0.38417187758009896,0.3698907028995566,0.2251889218109209,0.38436466121712365,25.04810463321998,0.9843618819066832
855,0.38393214507972406,0.37028961326624893,0.22714706750827354,0.3847842162793821,25.0369535072149,0.9844891810202384
856,0.3836950828961408,0.3706885236329413,0.22910851378795585,0.3852037713416405,25.023857901433782,0.9846164801337935
857,0.38346057152542606,0.3710874339996336,0.23107279043314602,0.38562332640389896,25.008819237075354,0.9847437792473488
858,0.3832284882702057,0.371486344366326,0.23303942530161403,0.3860428814661574,24.991839412991624,0.984871078360904
859,0.3829987073192293,0.3718852547330183,0.23500794443635287,0.3864624365284159,24.972920805574255,0.9849983774744593
860,0.382771099827588,0.3722841650997107,0.23697787217790497,0.3868819915906743,24.952066268432983,0.9851256765880145
861,0.3825455339975261,0.372683075466403,0.2389487312783514,0.38730154665293276,24.929279131866018,0.9852529757015698
862,0.3823218751597967,0.3730819858330954,0.24092004301693412,0.3877211017151912,24.904563202122322,0.985380274815125
863,0.38209998585551386,0.3734808961997877,0.24289132731728136,0.38814065677744963,24.877922760456176,0.9855075739286803
864,0.3818797259184558,0.37387980656648,0.2448621028661996,0.3885602118397081,24.84936256197369,0.9856348730422355
865,0.38166095255776883,0.3742787169331724,0.24683188723400273,0.38897976690196656,24.81888783427244,0.9857621721557908
866,0.38144352044103247,0.3746776272998647,0.24880019699633668,0.389399321964225,24.786504275874254,0.985889471269346
867,0.38122728177763643,0.3750765376665571,0.25076654785746283,0.38981887702648343,24.75221805445186,0.9860167703829013
868,0.38101208640243,0.3754754480332494,0.25273045477496214,0.39023843208874187,24.7160358048505,0.9861440694964565
869,0.3807977818595963,0.37587435839994177,0.25469143208581585,0.3906579871510003,24.677964626905002,0.9862713686100116
870,0.3805842134867183,0.3762732687666341,0.2566489936338258,0.3910775422132588,24.63801208305381,0.9863986677235669
871,0.3803712244989858,0.37667217913332646,0.25860265289832096,0.39149709727551724,24.59618619575088,0.9865259668371221
872,0.3801586560735129,0.3770710895000188,0.2605519231241146,0.3919166523377757,24.552495444676907,0.9866532659506774
873,0.37994634743372296,0.3774699998667111,0.2624963174526584,0.3923362074000341,24.50694876375122,0.9867805650642326
874,0.37973413593376376,0.37786891023340347,0.2644353490543454,0.39275576246229255,24.45955553794637,0.9869078641777879
875,0.3795218571429198,0.3782678206000958,0.2663685312619176,0.39317531752455104,24.410325599906102,0.9870351632913431
876,0.37930934492998186,0.37866673096678816,0.2682953777049181,0.3935948725868095,24.35926922637,0.9871624624048984
877,0.379096431547545,0.3790656413334805,0.27021540244514497,0.3940144276490679,24.3063971344055,0.9872897615184536
878,0.3788829477161946,0.37946455170017285,0.27212812011304566,0.39443398271132635,24.251720477450046,0.9874170606320088
879,0.37866872270855884,0.37986346206686517,0.2740330460449983,0.3948535377735848,24.195250841165432,0.987544359745564
880,0.37845358443318494,0.38026237243355754,0.2759296964214299,0.3952730928358432,24.137000239106587,0.9876716588591192
881,0.3782373595182197,0.38066128280024986,0.27781758840570503,0.3956926478981017,24.076981108207395,0.9877989579726745
882,0.37801987339485704,0.3810601931669422,0.2796962402837309,0.39611220296036015,24.015206304085964,0.9879262570862297
883,0.377800950380532,0.38145910353363455,0.28156517160422356,0.3965317580226186,23.951689096172093,0.988053556199785
884,0.3775804137618286,0.38185801390032686,0.2834239033195643,0.396951313084877,23.886443162660083,0.9881808553133402
885,0.37735808587707964,0.38225692426701924,0.2852719579271957,0.39737086814713546,23.81948258528864,0.9883081544268955
886,0.37713378819863264,0.38265583463371156,0.28710885961148686,0.3977904232093939,23.750821843952526,0.9884354535404507
887,0.37690734141475746,0.38305474500040393,0.28893413438600846,0.3982099782716524,23.680475811147787,0.988562752654006
888,0.376678565511175,0.38345365536709625,0.2907473102361506,0.3986295333339108,23.608459746254304,0.9886900517675612
889,0.3764472798521833,0.3838525657337886,0.29254791726202195,0.39904908839616926,23.534789289658804,0.9888173508811164
890,0.37621330326136204,0.38425147610048094,0.29433548782156127,0.3994686434584277,23.45948045672231,0.9889446499946717
891,0.37597645410183395,0.3846503864671733,0.29610955667379435,0.39988819852068613,23.38254963159405,0.9890719491082269
892,0.3757365503560672,0.38504929683386563,0.29786966112217167,0.4003077535829446,23.304013560877593,0.9891992482217821
893,0.3754934097051984,0.38544820720055795,0.2996153411579153,0.40072730864520306,23.223889347150486,0.9893265473353373
894,0.3752468496078597,0.3858471175672503,0.30134613960330997,0.4011468637074615,23.142194442344234,0.9894538464488926
895,0.3749966873784961,0.38624602793394264,0.3030616022548684,0.40156641876971993,23.0589466409844,0.9895811455624478
896,0.3747427402651552,0.386644938300635,0.3047612780262971,0.40198597383197837,22.97416407329879,0.989708444676003
897,0.3744848255267357,0.38704384866732733,0.3064447190911995,0.4024055288942368,22.88786519819506,0.9898357437895583
898,0.3742227605096835,0.3874427590340197,0.30811148102543906,0.4028250839564953,22.80006879611313,0.9899630429031135
899,0.37395636272411864,0.387841669400712,0.3097611229490972,0.40324463901875374,22.710793961755822,0.9900903420166688
900,0.37368544991938535,0.3882405797674044,0.31139320766795237,0.4036641940810122,22.620060096702986,0.990217641130224
901,0.3734098401590086,0.3886394901340967,0.3130073018144074,0.4040837491432706,22.52788690191146,0.9903449402437793
902,0.3731293518950542,0.38903840050078903,0.3146029759877971,0.40450330420552905,22.434294370107764,0.9904722393573344
903,0.37284380404187495,0.3894373108674814,0.3161798048940002,0.4049228592677875,22.339302778075325,0.9905995384708897
904,0.37255301604923813,0.3898362212341737,0.3177373674842905,0.405342414330046,22.24293267884384,0.9907268375844449
905,0.37225680797482374,0.3902351316008661,0.31927524709334554,0.4057619693923044,22.14520489378106,0.9908541366980002
906,0.3719550005560874,0.3906340419675584,0.32079303157635203,0.40618152445456285,22.046140504595698,0.9909814358115554
907,0.3716474152814775,0.3910329523342508,0.3222903134451275,0.4066010795168213,21.945760845253446,0.9911087349251106
908,0.3713338744610023,0.3914318627009431,0.32376669000318997,0.4070206345790797,21.844087493811877,0.9912360340386659
909,0.3710142012961389,0.3918307730676355,0.32522176347970777,0.4074401896413382,21.74114226417816,0.9913633331522211
910,0.3706882199490785,0.3922296834343278,0.3266551411622495,0.40785974470359665,21.636947197795614,0.9914906322657764
911,0.37035575561130163,0.3926285938010201,0.3280664355282732,0.4082792997658551,21.531524555261388,0.9916179313793316
912,0.37001663457148015,0.3930275041677125,0.3294552643752769,0.4086988548281135,21.424896807883037,0.9917452304928869
913,0.3696706842826973,0.3934264145344048,0.33082125094954207,0.40911840989037196,21.317086629176412,0.9918725296064421
914,0.3693177334289854,0.3938253249010972,0.33216402407340373,0.4095379649526304,21.208116886310926,0.9919998287199974
915,0.3689576119911738,0.3942242352677895,0.33348321827097316,0.4099575200148889,21.098010631506316,0.9921271278335525
916,0.36859015131204403,0.39462314563448186,0.3347784738922449,0.4103770750771473,20.986791093386124,0.9922544269471077
917,0.36821518416078874,0.3950220560011742,0.3360494372355253,0.41079663013940576,20.874481668292624,0.992381726060663
918,0.3678325447967697,0.39542096636786656,0.33729576066810607,0.4112161852016642,20.76110591156788,0.9925090251742182
919,0.36744206903257276,0.3958198767345589,0.3385171027451253,0.41163574026392263,20.646687528805977,0.9926363242877735
920,0.36704359429635347,0.3962187871012512,0.3397131283265419,0.4120552953261811,20.5312503670808,0.9927636234013287
921,0.3666369596934749,0.39661769746794356,0.3408835086921621,0.41247485038843956,20.414818406155508,0.992890922514884
922,0.36622200606742883,0.3970166078346359,0.3420279216546547,0.412894405450698,20.29741574967574,0.9930182216284392
923,0.3657985760600411,0.39741551820132826,0.3431460516704856,0.41331396051295644,20.179066616354717,0.9931455207419945
924,0.365366514170957,0.3978144285680206,0.3442375899487166,0.41373351557521487,20.05979533115264,0.9932728198555497
925,0.3649256668164008,0.39821333893471295,0.3453022345575991,0.4141530706374733,19.93962631645597,0.9934001189691049
926,0.3644758823872105,0.39861224930140526,0.3463396905289068,0.4145726256997318,19.818584083261268,0.9935274180826601
927,0.3640170113061415,0.39901115966809764,0.3473496699599452,0.41499218076199024,19.6966932223681,0.9936547171962153
928,0.36354890608443563,0.39941007003478995,0.34833189211318094,0.4154117358242487,19.573978395585986,0.9937820163097706
929,0.3630714213776531,0.39980898040148233,0.34928608351343204,0.4158312908865071,19.45046432695963,0.9939093154233258
930,0.362584414040764,0.40020789076817465,0.35021197804256166,0.41625084594876555,19.326175794017168,0.9940366145368811
931,0.36208774318249276,0.40060680113486696,0.35110931703162307,0.416670401011024,19.201137619046804,0.9941639136504363
932,0.36158127021891423,0.40100571150155934,0.35197784935039944,0.4170899560732825,19.075374660403842,0.9942912127639916
933,0.3610648589262966,0.40140462186825165,0.3528173314942864,0.4175095111355409,18.948911803856014,0.9944185118775468
934,0.36053837549318407,0.401803532234944,0.35362752766846717,0.41792906619779935,18.821773953968847,0.9945458109911021
935,0.3600016885717177,0.40220244260163635,0.354408209869328,0.4183486212600578,18.69398602553654,0.9946731101046573
936,0.35945466932818704,0.4026013529683287,0.3551591579630676,0.4187681763223162,18.565572935062242,0.9948004092182126
937,0.3588971914928083,0.40300026333502104,0.3558801597614519,0.4191877313845747,18.43655959229319,0.9949277083317677
938,0.3583291314087223,0.4033991737017134,0.3565710110946695,0.41960728644683315,18.30697089181117,0.9950550074453229
939,0.3577503680802071,0.4037980840684057,0.3572315158812435,0.4200268415090916,18.17683170468863,0.9951823065588782
940,0.357160783220099,0.40419699443509804,0.3578614861949559,0.42044639657135,18.04616687020808,0.9953096056724334
941,0.3565602612964125,0.4045959048017904,0.3584607423287456,0.42086595163360846,17.915001187653484,0.9954369047859887
942,0.3559486895781582,0.40499481516848274,0.35902911285553796,0.4212855066958669,17.78335940817377,0.9955642038995439
943,0.35532595818034257,0.4053937255351751,0.3595664346859716,0.4217050617581254,17.65126622672579,0.9956915030130992
944,0.3546919601081502,0.4057926359018674,0.3600725531229826,0.4221246168203838,17.518746274098095,0.9958188021266544
945,0.35404659130029525,0.4061915462685598,0.3605473219132142,0.42254417188264226,17.385824109019914,0.9959461012402097
946,0.3533897506715344,0.4065904566352521,0.36099060329521787,0.4229637269449007,17.252524210358885,0.9960734003537649
947,0.3527213401543335,0.4069893670019445,0.3614022680444151,0.42338328200715913,17.11887096941209,0.99620069946732
948,0.3520412647396785,0.4073882773686368,0.3617821955147918,0.42380283706941757,16.984888682290066,0.9963279985808753
949,0.35134943251701867,0.4077871877353291,0.3621302736772952,0.42422239213167606,16.85060154240348,0.9964552976944305
950,0.3506457547133352,0.4081860981020215,0.3624463991549102,0.4246419471939345,16.7160336330492,0.9965825968079858
951,0.34993014573132386,0.4085850084687138,0.36273047725439,0.42506150225619294,16.581208920103677,0.996709895921541
952,0.3492025231866775,0.4089839188354062,0.3629824219946182,0.42548105731845137,16.446151244822865,0.9968371950350963
953,0.3484628079444637,0.4093828292020985,0.3632021561315848,0.4259006123807098,16.310884316755377,0.9969644941486515
954,0.347710924154579,0.4097817395687909,0.3633896111799545,0.4263201674429683,16.175431706768983,0.9970917932622068
955,0.34694679928627375,0.4101806499354832,0.36354472743121313,0.42673972250522674,16.039816840194373,0.997219092375762
956,0.34617036416173036,0.4105795603021756,0.3636674539683771,0.4271592775674852,15.904062990088432,0.9973463914893173
957,0.3453815529886874,0.4109784706688679,0.3637577486772522,0.4275788326297436,15.768193270620822,0.9974736906028725
958,0.34458030339209095,0.4113773810355602,0.3638155782542333,0.42799838769200205,15.632230630583365,0.9976009897164277
959,0.3437665564447652,0.4117762914022526,0.363840918210633,0.4284179427542605,15.496197847028542,0.997728288829983
960,0.3429402566970874,0.4121752017689449,0.36383375287353564,0.428837497816519,15.360117519036402,0.9978555879435381
961,0.3421013522056488,0.41257411213563727,0.3637940753831686,0.4292570528787774,15.224012061613278,0.9979828870570934
962,0.34124979456089627,0.4129730225023296,0.3637218876867908,0.42967660794103585,15.087903699724206,0.9981101861706486
963,0.34038553891373213,0.41337193286902196,0.3636172005290953,0.4300961630032943,14.951814462460808,0.9982374852842039
964,0.33950854400106306,0.4137708432357143,0.36348003343912705,0.4305157180655527,14.815766177346834,0.9983647843977591
965,0.3386187721702795,0.41416975360240665,0.36331041471372083,0.4309352731278112,14.679780464782825,0.9984920835113144
966,0.3377161894026566,0.41456866396909897,0.3631083813974602,0.43135482819006965,14.543878732631647,0.9986193826248696
967,0.33680076533565195,0.41496757433579134,0.36287397925916864,0.4317743832523281,14.408082170946331,0.9987466817384248
968,0.33587247328409753,0.41536648470248366,0.362607262764938,0.4321939383145865,14.272411746842634,0.9988739808519801
969,0.33493129026025936,0.415765395069176,0.36230829504770684,0.43261349337684496,14.136888199514974,0.9990012799655353
970,0.3339771969927551,0.41616430543586835,0.3619771478734014,0.4330330484391034,14.001532035400844,0.9991285790790905
971,0.33301017794431576,0.41656321580256067,0.36161390160365137,0.4334526035013619,13.86636352349072,0.9992558781926457
972,0.3320302213283716,0.41696212616925304,0.3612186451551005,0.4338721585636203,13.73140269078946,0.999383177306201
973,0.33103731912444967,0.41736103653594536,0.3607914759553268,0.43429171362587876,13.596669317923617,0.9995104764197562
974,0.3300314670923661,0.41775994690263774,0.3603324998953955,0.4347112686881372,13.462182934901655,0.9996377755333115
975,0.3290126647852025,0.41815885726933005,0.35984183127906455,0.43513082375039563,13.327962817024245,0.9997650746468667
976,0.32798091556104236,0.4185577676360224,0.3593195927686684,0.43555037881265407,13.19402798094619,0.999892373760422
977,0.3269362265934619,0.41895667800271474,0.358765915327705,0.43596993387491256,13.060397180890437,1.0000196728739772
978,0.3258786088807547,0.41935558836940706,0.3581809381601544,0.436389488937171,12.927088905015422,1.0001469719875324
979,0.32480807725387606,0.41975449873609944,0.3575648086465567,0.43680904399942944,12.794121371933459,1.0002742711010877
980,0.32372465038309556,0.42015340910279175,0.3569176822768847,0.4372285990616879,12.661512527383978,1.000401570214643
981,0.322628350783339,0.4205523194694841,0.3562397225802386,0.4376481541239463,12.529280041059007,1.0005288693281982
982,0.3215192048182106,0.42095122983617644,0.3555311010514035,0.4380677091862048,12.397441303581903,1.0006561684417534
983,0.3203972427026761,0.4213501402028688,0.35479199707430287,0.43848726424846324,12.266013423639054,1.0007834675553087
984,0.3192624985044013,0.42174905056956113,0.35402259784238604,0.4389068193107217,12.135013225265238,1.000910766668864
985,0.31811501014372245,0.4221479609362535,0.3532230982759935,0.4393263743729801,12.004457245279886,1.0010380657824192
986,0.31695481939224723,0.4225468713029458,0.35239370093673694,0.43974592943523855,11.87436173087742,1.0011653648959742
987,0.3157819718700654,0.42294578166963814,0.3515346159389415,0.440165484497497,11.744742637367617,1.0012926640095294
988,0.31459651704156144,0.4233446920363305,0.3506460608581924,0.4405850395597555,11.615615626069122,1.0014199631230847
989,0.3133985082098183,0.42374360240302283,0.3497282606370355,0.4410045946220139,11.4869960623517,1.00154726223664
990,0.31218800250959927,0.4241425127697152,0.3487814474878766,0.44142414968427235,11.358899013829266,1.0016745613501952
991,0.3109650608989004,0.4245414231364075,0.34780586079313197,0.4418437047465308,11.231339248701468,1.0018018604637504
992,0.3097297481490604,0.4249403335030999,0.3468017470026799,0.4422632598087892,11.104331234244357,1.0019291595773057
993,0.30848213283342557,0.4253392438697922,0.3457693595286674,0.44268281487104766,10.977889135446382,1.002056458690861
994,0.3072222873145518,0.4257381542364846,0.34470895863772444,0.44310236993330615,10.852026813792206,1.0021837578044162
995,0.30595028772994715,0.4261370646031769,0.3436208113406431,0.4435219249955646,10.726757826190571,1.0023110569179714
996,0.3046662139763382,0.4265359749698692,0.3425051912795758,0.443941480057823,10.60209542404608,1.0024383560315266
997,0.30337014969246046,0.4269348853365616,0.34136237861281526,0.44436103512008146,10.478052552473196,1.002565655145082
998,0.3020621822403652,0.4273337957032539,0.3401926598972116,0.4447805901823399,10.354641849652118,1.0026929542586371
999,0.3007424026852381,0.4277327060699463,0.3389963279682897,0.4452001452445984,10.231875646322667,1.0028202533721924


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-07/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00011,0.06182584911584854,0.04036881402134895,0.9742269515991211
1,1,00711,0.27215731143951416,0.185930535197258,0.9516074657440186
2,2,00611,0.033705923706293106,0.029504412785172462,0.9880006909370422
3,3,00591,0.08596532791852951,0.05737876892089844,0.9965752959251404
4,4,00551,0.06393377482891083,0.04995742440223694,0.9700933694839478
5,5,00871,0.07347612828016281,0.04870717227458954,0.9896251559257507
6,6,00211,0.046535830944776535,0.030810454860329628,0.9818942546844482
7,7,00811,0.06421725451946259,0.046174079179763794,0.99076908826828
8,8,00651,0.05239758640527725,0.04130254685878754,0.9870529174804688
9,9,00671,0.07241994142532349,0.04229752719402313,0.9834694862365723
10,10,00471,0.04844395071268082,0.035784393548965454,0.9843990802764893
11,11,00091,0.04300050064921379,0.02999906986951828,0.9895026087760925
12,12,00111,0.0734943225979805,0.04123988747596741,0.9908090233802795
13,13,00131,0.033821798861026764,0.026650628075003624,0.9885321855545044
14,14,00151,0.04384667053818703,0.022650273516774178,0.982805609703064
15,15,00071,0.14416678249835968,0.12798374891281128,0.9379901885986328
16,16,00251,0.053920358419418335,0.046656906604766846,0.9922418594360352
17,17,00831,0.06612466275691986,0.05232167989015579,0.9878676533699036
18,18,00791,0.09605327993631363,0.06944914162158966,0.9670478701591492
19,19,00731,0.05831071361899376,0.03892558813095093,0.9872786402702332
20,20,00751,0.06534498929977417,0.04260630160570145,0.9894243478775024
21,21,00171,0.054664772003889084,0.033884044736623764,0.9760223627090454
22,22,00191,0.07275471836328506,0.046821191906929016,0.9784985184669495
23,23,00971,0.058010026812553406,0.048407554626464844,0.9941752552986145
24,24,00571,0.06678464263677597,0.045985426753759384,0.981389582157135
25,25,00851,0.061541881412267685,0.057011961936950684,0.9970136284828186
26,26,00911,0.043752435594797134,0.06331643462181091,0.999906599521637
27,27,00891,0.38259750604629517,0.250954270362854,0.8919316530227661
28,28,00991,0.052370037883520126,0.04635673761367798,0.9799508452415466
29,29,00431,0.04403875395655632,0.031782351434230804,0.9713118076324463
30,30,00691,0.07875961810350418,0.05047696456313133,0.9730673432350159
31,31,00311,0.07503731548786163,0.03293639421463013,0.9803528785705566
32,32,00951,0.057545337826013565,0.031172001734375954,0.986378014087677
33,33,00931,0.03446747362613678,0.026592664420604706,0.9843210577964783
34,34,00531,0.03928764536976814,0.029677152633666992,0.9799220561981201
35,35,00771,0.2773822844028473,0.17926400899887085,0.9536359310150146
36,36,00631,0.06243055313825607,0.04265684634447098,0.9918454885482788
37,37,00231,0.08646968007087708,0.05365738645195961,0.9787487387657166
38,38,00291,0.04373582452535629,0.028971703723073006,0.9846049547195435
39,39,00491,0.05348087102174759,0.03503759950399399,0.9808496236801147
40,40,00411,0.03249356150627136,0.029627561569213867,0.9773780703544617
41,41,00451,0.041831787675619125,0.023600421845912933,0.9866200685501099
42,42,00511,0.08799430727958679,0.05714040994644165,0.9933937191963196
43,43,00331,0.05035609379410744,0.03691434860229492,0.987485945224762
44,44,00271,0.058101195842027664,0.03903394937515259,0.9854058623313904
45,45,00351,0.06056085228919983,0.04665243625640869,0.9962989091873169
46,46,00031,0.14113359153270721,0.07038319855928421,0.9764032363891602
47,47,00051,0.04733821749687195,0.05961930751800537,0.9892289042472839
48,48,00371,0.07992026954889297,0.04733377695083618,0.9873218536376953
49,49,00391,0.04716702550649643,0.034691035747528076,0.9822757244110107


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-07/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,8.054593426854439,0.03249356150627136,11.397679273923499,0.022650273516774178,1.0122050450904985,0.8919316530227661
1,8.117937526256084,0.03284401590521033,11.493596129988072,0.022878806046149634,1.0121099024764375,0.8920397360522945
2,8.18085885401624,0.033194470304149286,11.58908439699989,0.023107338575525087,1.0118245220479183,0.892147819081823
3,8.243340560663775,0.03354492470308825,11.684121218063114,0.023335871104900544,1.0113490647492902,0.8922559021113513
4,8.305365831614111,0.033895379102027216,11.778683720200535,0.023564403634275997,1.0106837986410018,0.8923639851408797
5,8.366917894841032,0.034245833500966175,11.872749023662575,0.023792936163651454,1.0098290986478855,0.8924720681704081
6,8.427980028569678,0.03459628789990514,11.96629425129148,0.02402146869302691,1.0087854462071848,0.8925801511999365
7,8.48853556898565,0.034946742298844105,12.05929653793529,0.024250001222402364,1.0075534288167778,0.8926882342294649
8,8.548567917955268,0.03529719669778306,12.151733039905887,0.02447853375177782,1.0061337394842065,0.8927963172589933
9,8.608060550752004,0.03564765109672203,12.243580944475706,0.024707066281153274,1.0045271760772314,0.8929044002885217
10,8.666997023783885,0.03599810549566099,12.33481747940727,0.02493559881052873,1.0027346405767474,0.89301248331805
11,8.725360982316895,0.03634855989459995,12.425419922509985,0.025164131339904187,1.0007571382330775,0.8931205663475785
12,8.783136168189191,0.03669901429353892,12.515365611218405,0.02539266386927964,0.9985957766267116,0.8932286493771069
13,8.840306427511075,0.037049468692477876,12.604631952186162,0.025621196398655097,0.9962517646347356,0.8933367324066354
14,8.896855718345538,0.03739992309141684,12.693196430889865,0.02584972892803055,0.9937264113043279,0.8934448154361637
15,8.95276811836425,0.037750377490355806,12.781036621236963,0.026078261457406007,0.9910211246347351,0.8935528984656921
16,9.008027832473875,0.038100831889294764,12.868130195171867,0.02630679398678146,0.9881374102693744,0.8936609814952206
17,9.062619200407546,0.03845128628823373,12.95445493227441,0.026535326516156917,0.9850768700997435,0.8937690645247489
18,9.116526704276456,0.038801740687172695,13.039988729344753,0.02676385904553237,0.9818412007829191,0.8938771475542773
19,9.169734976076303,0.03915219508611165,13.1247096099688,0.026992391574907827,0.9784321921746245,0.8939852305838057
20,9.222228805143663,0.03950264948505062,13.208595734058335,0.027220924104283284,0.9748517256798639,0.8940933136133341
21,9.273993145557071,0.03985310388398958,13.291625407359911,0.027449456633658737,0.9711017725232242,0.8942013966428625
22,9.325013123477916,0.04020355828292854,13.373777090926577,0.027677989163034194,0.9671843919411299,0.8943094796723909
23,9.375274044425968,0.04055401268186751,13.455029410546675,0.027906521692409647,0.9631017292983496,0.8944175627019193
24,9.424761400484678,0.04090446708080647,13.535361166123712,0.028135054221785104,0.9588560141311243,0.8945256457314477
25,9.473460877431288,0.04125492147974543,13.61475134100156,0.02836358675116056,0.9544495581194908,0.8946337287609761
26,9.521358361786817,0.041605375878684396,13.693179111229163,0.028592119280536014,0.9498847529913528,0.8947418117905045
27,9.56843994778113,0.041955830277623354,13.770623854758933,0.02882065180991147,0.945164068360914,0.8948498948200329
28,9.614691944228214,0.04230628467656232,13.847065160573067,0.029049184339286924,0.9402900495042907,0.8949579778495613
29,9.66010088130706,0.042656739075501285,13.922482837732169,0.02927771686866238,0.9352653150750762,0.8950660608790897
30,9.704653517243313,0.04300719347444024,13.996856924340372,0.029506249398037837,0.9300925547626717,0.895174143908618
31,9.748336844887241,0.04335764787337921,14.070167696421489,0.02973478192741329,0.9247745268964148,0.8952822269381465
32,9.791138098183332,0.04370810227231817,14.142395676700518,0.029963314456788747,0.9193140559984418,0.8953903099676749
33,9.833044758527164,0.04405855667125713,14.213521643285052,0.0301918469861642,0.9137140302882784,0.8954983929972032
34,9.874044561005158,0.0444090110701961,14.28352663824111,0.030420379515539657,0.9079773991423358,0.8956064760267317
35,9.914125500512766,0.04475946546913506,14.35239197605805,0.030648912044915114,0.9021071705113965,0.8957145590562601
36,9.953275837747096,0.04510991986807402,14.420099251997247,0.030877444574290567,0.8961064082991946,0.8958226420857884
37,9.991484105069658,0.045460374267012986,14.48663035031927,0.03110597710366602,0.8899782297053925,0.8959307251153169
38,10.028739112235248,0.045810828665951944,14.551967452384462,0.03133450963304148,0.8837258025361232,0.8960388081448453
39,10.065029951983085,0.04616128306489091,14.616093044621786,0.031563042162416934,0.8773523424852795,0.8961468911743737
40,10.100346005486266,0.046511737463829875,14.678989926361027,0.03179157469179239,0.8708611103899615,0.8962549742039021
41,10.13467694765582,0.04686219186276883,14.740641217523402,0.03202010722116784,0.8642554094631684,0.8963630572334305
42,10.168012752295825,0.0472126462617078,14.801030366165824,0.0322486397505433,0.8575385825071693,0.8964711402629589
43,10.200343697105898,0.04756310066064676,14.860141155874071,0.03247717227991875,0.8507140091107722,0.8965792232924873
44,10.23166036852776,0.04791355505958572,14.91795771300035,0.03270570480929421,0.8437851028337009,0.8966873063220157
45,10.261953666432547,0.04826400945852469,14.97446451374067,0.03293423733866967,0.8367553083814737,0.8967953893515441
46,10.291214808645698,0.04861446385746365,15.029646391047713,0.03316276986804512,0.8296280987739797,0.8969034723810725
47,10.319435335306311,0.04896491825640261,15.083488541374985,0.03339130239742057,0.8224069725109137,0.8970115554106008
48,10.346607113058118,0.049315372655341576,15.135976531247882,0.03361983492679603,0.8150954507374633,0.8971196384401293
49,10.372722339069163,0.049665827054280534,15.187096303658004,0.03384836745617149,0.8076970744132568,0.8972277214696577
50,10.397773544877602,0.0500162814532195,15.236834184276434,0.03407689998554694,0.8002154014878148,0.897335804499186
51,10.421753600061018,0.050366735852158465,15.285176887482486,0.03430543251492239,0.7926540040856428,0.8974438875287145
52,10.44465571572679,0.05071719025109743,15.33211152220411,0.03453396504429785,0.7850164657040315,0.8975519705582429
53,10.46647344782136,0.05106764465003639,15.377625597566519,0.03476249757367331,0.7773063784265167,0.8976600535877712
54,10.487200700256095,0.051418099048975346,15.42170702834563,0.03499103010304876,0.769527340155129,0.8977681366172997
55,10.506831727847855,0.05176855344791431,15.464344140223025,0.03521956263242422,0.7616829518642999,0.8978762196468281
56,10.52536113907229,0.05211900784685328,15.505525674839447,0.03544809516179967,0.7537768148792289,0.8979843026763564
57,10.542783898628242,0.05246946224579224,15.545240794643691,0.035676627691175126,0.7458125281816744,0.8980923857058849
58,10.559095329811543,0.0528199166447312,15.583479087534233,0.03590516022055058,0.7377936857458539,0.8982004687354133
59,10.574291116696857,0.053170371043670166,15.620230571290836,0.03613369274992604,0.7297238739070614,0.8983085517649416
60,10.58836730612623,0.053520825442609124,15.655485697793551,0.0363622252793015,0.7216066687657747,0.8984166347944701
61,10.601320309503134,0.05387127984154809,15.689235357026911,0.036590757808676946,0.713445633629715,0.8985247178239985
62,10.613146904391066,0.054221734240487054,15.721470880866834,0.0368192903380524,0.7052443164962534,0.8986328008535268
63,10.623844235915831,0.05457218863942602,15.752184046648392,0.03704782286742786,0.697006247577703,0.8987408838830553
64,10.633409817970678,0.05492264303836498,15.781367080512402,0.037276355396803316,0.6887349368717246,0.8988489669125836
65,10.641841534223879,0.055273097437303936,15.809012660529039,0.03750488792617877,0.6804338717789817,0.8989570499421121
66,10.64913763892814,0.0556235518362429,15.835113919596939,0.03773342045555422,0.672106514770393,0.8990651329716405
67,10.655296757531737,0.05597400623518187,15.859664448116325,0.03796195298492968,0.6637563011057676,0.8991732160011688
68,10.660317887091075,0.05632446063412083,15.882658296434776,0.038190485514305136,0.6553866366059931,0.8992812990306973
69,10.664200396484816,0.05667491503305979,15.90408997706454,0.038419018043680586,0.6470008954805503,0.8993893820602257
70,10.666944026429604,0.057025369431998756,15.92395446667049,0.03864755057305605,0.6386024182120431,0.899497465089754
71,10.668548889297819,0.057375823830937714,15.942247207827743,0.0388760831024315,0.6301945094995687,0.8996055481192825
72,10.669015468737657,0.05772627822987668,15.958964110548358,0.039104615631806956,0.6217804362624241,0.8997136311488109
73,10.668344619096258,0.058076732628815644,15.97410155357666,0.03933314816118241,0.6133634257055456,0.8998217141783392
74,10.666537564646495,0.05842718702775461,15.987656385452699,0.03956168069055786,0.6049466634482124,0.8999297972078677
75,10.66359589861839,0.05877764142669357,15.999625925343794,0.039790213219933326,0.5965332917172137,0.9000378802373961
76,10.659521582036053,0.059128095825632526,16.010007963644036,0.040018745749308776,0.5881264076055746,0.9001459632669244
77,10.654316942361476,0.05947855022457149,16.018800762341957,0.04024727827868423,0.5797290613980728,0.9002540462964529
78,10.64798467194621,0.05982900462351046,16.02600305515652,0.04047581080805969,0.5713442549644424,0.9003621293259813
79,10.64052782629258,0.06017945902244942,16.031614047442066,0.04070434333743514,0.562974940221059,0.9004702123555096
80,10.631949822125847,0.06052991342138838,16.03563341586261,0.0409328758668106,0.5546240176620351,0.9005782953850381
81,10.622254435279093,0.060880367820327345,16.0380613078364,0.04116140839618605,0.5462943349603177,0.9006863784145664
82,10.611445798392587,0.061230822219266304,16.038898340751523,0.04138994092556151,0.5379886856392759,0.9007944614440948
83,10.599528398429534,0.06158127661820527,16.038145600953712,0.041618473454936966,0.5297098078154568,0.9009025444736233
84,10.586507074010438,0.061931731017144234,16.035804642507507,0.041847005984312416,0.5214603830126768,0.9010106275031516
85,10.572387012568095,0.0622821854160832,16.03187748573216,0.04207553851368788,0.5132430350478208,0.90111871053268
86,10.55717374732562,0.06263263981502215,16.026366615513737,0.04230407104306333,0.5050603289885538,0.9012267935622085
87,10.54087315409992,0.06298309421396112,16.019274979395174,0.042532603572438786,0.4969147701830042,0.9013348765917368
88,10.52349144793318,0.06333354861290008,16.01060598544596,0.04276113610181424,0.4888088033613263,0.9014429596212652
89,10.505035179554984,0.06368400301183905,16.000363499913497,0.04298966863118969,0.4807448118091928,0.9015510426507937
90,10.485511231677854,0.06403445741077801,15.988551844658145,0.043218201160565156,0.47272511661294947,0.901659125680322
91,10.464926815129164,0.06438491180971698,15.97517579437424,0.043446733689940606,0.46475197597606877,0.9017672087098505
92,10.443289464822268,0.06473536620865594,15.960240573599332,0.04367526621931606,0.45682758460674466,0.9018752917393789
93,10.420607035570027,0.06508582060759491,15.943751853514282,0.04390379874869152,0.4489540731759252,0.9019833747689072
94,10.39688769774394,0.06543627500653386,15.92571574853669,0.04413233127806697,0.4411335078454596,0.9020914577984357
95,10.372139932782071,0.06578672940547282,15.906138812710529,0.04436086380744243,0.43336788986565716,0.902199540827964
96,10.346372528549223,0.06613718380441179,15.885028035894749,0.04458939633681788,0.4256591552414965,0.9023076238574924
97,10.31959457455275,0.06648763820335074,15.862390839753967,0.04481792886619334,0.4180091744668607,0.9024157068870209
98,10.291815457017638,0.0668380926022897,15.838235073554236,0.045046461395568796,0.4104197523258841,0.9025237899165492
99,10.263044853824402,0.06718854700122867,15.812569009767232,0.045274993924944246,0.4028926277604273,0.9026318729460776
100,10.233292729313579,0.06753900140016764,15.785401339486148,0.04550352645431971,0.39542947380284305,0.9027399559756061
101,10.20256932896051,0.0678894557991066,15.75674116765678,0.04573205898369516,0.388031897572918,0.9028480390051344
102,10.170885173924395,0.06823991019804557,15.726598008127398,0.045960591513070616,0.3807014403378099,0.9029561220346628
103,10.138251055475388,0.06859036459698453,15.694981778520987,0.04618912404244607,0.37343957763395796,0.9030642050641913
104,10.104678029303896,0.0689408189959235,15.661902794933736,0.04641765657182152,0.3662477194496684,0.9031722880937196
105,10.070177409715937,0.06929127339486245,15.6273717664636,0.046646189101196986,0.35912721046703233,0.903280371123248
106,10.034760763718845,0.06964172779380141,15.591399789572893,0.046874721630572436,0.35207933036198596,0.9033884541527765
107,9.998439905001371,0.06999218219274038,15.553998342288974,0.04710325415994789,0.34510529416106583,0.9034965371823048
108,9.961226887812414,0.07034263659167933,15.515179278247205,0.04733178668932335,0.33820625265337634,0.9036046202118332
109,9.923134000742653,0.0706930909906183,15.474954820580347,0.0475603192186988,0.3313832928564391,0.9037127032413617
110,9.88417376041339,0.07104354538955726,15.43333755565876,0.047788851748074256,0.3246374385343568,0.90382078627089
111,9.844358905076884,0.07139399978849623,15.390340426685729,0.04801738427744971,0.31796965076669326,0.9039288693004184
112,9.803702388132644,0.07174445418743519,15.345976727152493,0.04824591680682517,0.3113808285666294,0.9040369523299469
113,9.762217371563978,0.07209490858637416,15.300260094157297,0.048474449336200626,0.3048718095467315,0.9041450353594752
114,9.71991721929933,0.07244536298531312,15.253204501593292,0.048702981865576075,0.29844337063064924,0.9042531183890036
115,9.676815490502776,0.07279581738425209,15.204824253209715,0.04893151439495153,0.29209622880921576,0.904361201418532
116,9.632925932798246,0.07314627178319104,15.155133975551225,0.04916004692432699,0.28583104193922454,0.9044692844480604
117,9.588262475431868,0.07349672618213,15.104148610780086,0.049388579453702446,0.2796484095831262,0.9045773674775889
118,9.542839222377001,0.07384718058106897,15.051883409385967,0.0496171119830779,0.273548873888115,0.9046854505071172
119,9.496670445386497,0.07419763498000792,14.998353922788292,0.04984564451245335,0.267532920502688,0.9047935335366456
120,9.449770576996626,0.07454808937894689,14.943575995835898,0.05007417704182881,0.2616009795291583,0.9049016165661741
121,9.402154203487276,0.07489854377788585,14.887565759209219,0.050302709571204265,0.2557534265102328,0.9050096995957024
122,9.353836057802926,0.07524899817682482,14.83033962172956,0.050531242100579715,0.24999058344799974,0.9051177826252308
123,9.304831012438834,0.07559945257576378,14.77191426258076,0.05075977462995518,0.24431271985360895,0.9052258656547593
124,9.255154072297094,0.07594990697470275,14.71230662344823,0.05098830715933063,0.2387200538258978,0.9053339486842876
125,9.20482036751696,0.07630036137364171,14.651533900580194,0.051216839688706085,0.2332127531571819,0.905442031713816
126,9.15384514628389,0.07665081577258068,14.589613536776422,0.05144537221808154,0.22779093646459678,0.9055501147433445
127,9.102243767621902,0.07700127017151963,14.526563213309473,0.05167390474745699,0.2224546743452308,0.9056581977728728
128,9.050031694173555,0.0773517245704586,14.462400841783385,0.051902437276832455,0.21720399055330172,0.9057662808024012
129,8.997224484972074,0.07770217896939756,14.397144555935128,0.052130969806207905,0.21203886319779713,0.9058743638319297
130,8.943837788209901,0.07805263336833651,14.330812703383652,0.05235950233558336,0.20695922595885866,0.905982446861458
131,8.889887334008158,0.07840308776727548,14.263423837331876,0.05258803486495882,0.20196496932121735,0.9060905298909864
132,8.83538892719124,0.07875354216621444,14.194996708226428,0.05281656739433427,0.19705594182314692,0.9061986129205148
133,8.78035844007087,0.0791039965651534,14.125550255380437,0.05304509992370973,0.19223195131927986,0.9063066959500432
134,8.724811805243906,0.07945445096409237,14.0551035985643,0.05327363245308518,0.18749276625566058,0.9064147789795716
135,8.66876500840798,0.07980490536303134,13.983676029569434,0.05350216498246064,0.18283811695556998,0.9065228620091
136,8.61223408119927,0.0801553597619703,13.911287003750166,0.053730697511836095,0.1782676969145467,0.9066309450386284
137,8.555235094056435,0.08050581416090927,13.837956131548625,0.05395923004121155,0.17378116410306083,0.9067390280681568
138,8.49778414911478,0.08085626855984822,13.763703170007588,0.054187762570587,0.1693781422754601,0.9068471110976852
139,8.439897373134674,0.08120672295878718,13.688548014276362,0.05441629509996246,0.16505822228370218,0.9069551941272136
140,8.381590910468157,0.08155717735772615,13.61251068911441,0.054644827629337915,0.16082096339443097,0.907063277156742
141,8.322880916067664,0.0819076317566651,13.53561134039768,0.05487336015871337,0.15666589460810676,0.9071713601862704
142,8.263783548540575,0.08225808615560407,13.457870226632455,0.05510189268808883,0.1525925159788123,0.9072794432157988
143,8.20431496325358,0.08260854055454303,13.37930771048138,0.05533042521746428,0.148600299933393,0.9073875262453273
144,8.144491305490323,0.082958994953482,13.299944250306615,0.055558957746839735,0.14468869258877595,0.9074956092748556
145,8.084328703666092,0.08330944935242096,13.219800391734477,0.05578749027621519,0.14085711506611556,0.907603692304384
146,8.023843262603114,0.08365990375135993,13.138896759246437,0.05601602280559065,0.13710496480068507,0.9077117753339125
147,7.963051056869914,0.08401035815029889,13.0572540478009,0.056244555334966105,0.1334316168463226,0.9078198583634408
148,7.901968124188146,0.08436081254923786,12.974893014490311,0.056473087864341555,0.12983642517329272,0.9079279413929692
149,7.840610458910321,0.08471126694817681,12.891834470237956,0.05670162039371701,0.12631872395856378,0.9080360244224976
150,7.778994005571576,0.08506172134711577,12.808099271538904,0.05693015292309247,0.12287782886744031,0.908144107452026
151,7.7171346525188165,0.08541217574605474,12.723708312249348,0.057158685452467925,0.1195130383255305,0.9082521904815544
152,7.655048225620224,0.08576263014499369,12.63868251542849,0.05738721798184338,0.1162236347801711,0.9083602735110828
153,7.592750482058194,0.08611308454393266,12.553042825237352,0.05761575051121883,0.11300888595036913,0.9084683565406112
154,7.5302571042087125,0.08646353894287162,12.466810198898196,0.05784428304059429,0.10986804606436937,0.9085764395701396
155,7.467583693609953,0.08681399334181059,12.380005598719029,0.058072815569969745,0.10680035708408152,0.908684522599668
156,7.404745765022892,0.08716444774074955,12.292649984186639,0.0583013480993452,0.10380504991557311,0.9087926056291964
157,7.341758740586674,0.08751490213968852,12.204764304132349,0.05852988062872065,0.10088134560481053,0.9089006886587248
158,7.278637944071273,0.08786535653862748,12.116369488974,0.05875841315809611,0.0980284565180684,0.9090087716882532
159,7.215398595230044,0.08821581093756645,12.02748644303799,0.058986945687471565,0.09524558750626708,0.9091168547177816
160,7.152055804254484,0.0885662653365054,11.93813603696476,0.05921547821684702,0.0925319370526092,0.90922493774731
161,7.088624566333646,0.08891671973544436,11.848339100201372,0.05944401074622248,0.08988669840298223,0.9093330207768384
162,7.025119756320423,0.08926717413438333,11.758116413584455,0.05967254327559793,0.08730906067855229,0.9094411038063668
163,6.961556123506813,0.08961762853332228,11.667488702016822,0.059901075804973385,0.08479820997001863,0.9095491868358951
164,6.89794828651026,0.08996808293226125,11.576476627241014,0.06012960833434884,0.08235333041310555,0.9096572698654236
165,6.834310728273111,0.09031853733120021,11.485100780712784,0.0603581408637243,0.07997360524483087,0.909765352894952
166,6.770657791176952,0.09066899173013918,11.393381676577546,0.060586673393099755,0.07765821784012698,0.9098734359244804
167,6.707003672273686,0.09101944612907814,11.301339744752743,0.060815205922475205,0.07540635272851007,0.9099815189540088
168,6.643362418635053,0.0913699005280171,11.208995324118805,0.06104373845185066,0.07321719659039184,0.9100896019835372
169,6.579747922822162,0.09172035492695607,11.116368655821558,0.06127227098122612,0.07108993923279473,0.9101976850130656
170,6.516173918476556,0.09207080932589504,11.0234798766885,0.061500803510601575,0.06902377454417596,0.910305768042594
171,6.452653976034245,0.092421263724834,10.930349012761567,0.06172933603997703,0.06701790142810493,0.9104138510721224
172,6.389201498564029,0.09277171812377295,10.836995972948694,0.06195786856935248,0.06507152471562495,0.9105219341016508
173,6.32582971773129,0.09312217252271192,10.743440542796492,0.06218640109872794,0.06318385605609735,0.9106300171311792
174,6.262551689888497,0.09347262692165087,10.649702378386188,0.062414933628103395,0.061354114786359056,0.9107381001607076
175,6.199380292293347,0.09382308132058984,10.555801000354919,0.06264346615747884,0.059581528778102605,0.910846183190236
176,6.136328219455626,0.0941735357195288,10.46175578804427,0.06287199868685431,0.057865335263357576,0.9109542662197644
177,6.073407979613519,0.09452399011846777,10.367585973778047,0.06310053121622976,0.05620478163797985,0.9110623492492927
178,6.010631891340266,0.09487444451740673,10.273310637270875,0.06332906374560521,0.05459912624312647,0.9111704322788212
179,5.948012080281754,0.0952248989163457,10.178948700169347,0.06355759627498067,0.053047639124663745,0.9112785153083496
180,5.885560476025709,0.09557535331528466,10.084518920727287,0.06378612880435613,0.05154960277048138,0.9113865983378779
181,5.823288809102909,0.09592580771422361,9.990039888616465,0.06401466133373158,0.05010431282574693,0.9114946813674064
182,5.761208608120896,0.09627626211316258,9.895530019874085,0.06424319386310703,0.04871107878610731,0.9116027643969348
183,5.6993311970305385,0.09662671651210154,9.801007551988414,0.0644717263924825,0.047369224668864014,0.9117108474264631
184,5.637667692525561,0.09697717091104051,9.706490539123445,0.06470025892185795,0.046078089662203434,0.9118189304559916
185,5.576229001575337,0.09732762530997947,9.611996847483736,0.0649287914512334,0.04483702875253593,0.91192701348552
186,5.515025819090908,0.09767807970891844,9.517544150820221,0.06515732398060886,0.043645413330013816,0.9120350965150483
187,5.454068625724284,0.09802853410785739,9.423149926077999,0.06538585650998431,0.04250263177234575,0.9121431795445768
188,5.393367685800852,0.09837898850679636,9.32883144918642,0.06561438903935976,0.04140809000699687,0.9122512625741052
189,5.332933045384783,0.09872944290573532,9.234605790992434,0.06584292156873522,0.040361212051878544,0.9123593456036335
190,5.272774530477148,0.09907989730467429,9.14048981333746,0.06607145409811069,0.039361440534669,0.912467428633162
191,5.212901745346346,0.09943035170361325,9.04650016527822,0.06629998662748612,0.03840823719088073,0.9125755116626904
192,5.153324070990515,0.09978080610255222,8.952653279451788,0.06652851915686159,0.037501083340805215,0.9126835946922187
193,5.0940506637313465,0.10013126050149117,8.858965368585155,0.06675705168623705,0.03663948034547785,0.9127916777217472
194,5.035090453938757,0.10048171490043013,8.765452422149258,0.0669855842156125,0.03582295004181444,0.9128997607512755
195,4.9764521448858,0.1008321692993691,8.672130203157465,0.06721411674498795,0.03505103515704207,0.913007843780804
196,4.918144211732987,0.10118262369830806,8.579014245108546,0.06744264927436341,0.034323299702598065,0.9131159268103324
197,4.860174900641359,0.10153307809724703,8.48611984907383,0.06767118180373886,0.033639329347618964,0.9132240098398607
198,4.8025522280133055,0.10188353249618598,8.393462080928222,0.06789971433311431,0.03299873177218748,0.9133320928693892
199,4.745283979860276,0.10223398689512495,8.301055768724769,0.06812824686248978,0.0324011370004745,0.9134401758989176
200,4.688377711296352,0.10258444129406391,8.20891550021231,0.06835677939186524,0.03184619771391702,0.9135482589284459
201,4.631840746156586,0.10293489569300288,8.117055620495602,0.06858531192124068,0.031333589544584685,0.9136563419579744
202,4.575680176739007,0.10328535009194184,8.025490229837203,0.06881384445061614,0.0308630113488678,0.9137644249875028
203,4.519902863669,0.1036358044908808,7.9342331816006535,0.0690423769799916,0.030434185461616668,0.9138725080170311
204,4.4645154358849375,0.10398625888981976,7.8432980803337715,0.06927090950936705,0.030046857930872597,0.9139805910465596
205,4.409524290743551,0.10433671328875872,7.752698279991462,0.0694994420387425,0.0297007987333083,0.914088674076088
206,4.354935594243858,0.10468716768769769,7.662446882296889,0.06972797456811797,0.02939580197049401,0.9141967571056163
207,4.300755281367986,0.10503762208663665,7.572556735240112,0.06995650709749342,0.029131686046108326,0.9143048401351448
208,4.246989056537576,0.10538807648557562,7.483040431712846,0.07018503962686887,0.028908293824193923,0.9144129231646732
209,4.193642394184083,0.10573853088451457,7.393910308278387,0.07041357215624433,0.028725492768554316,0.9145210061942015
210,4.1407205394314275,0.10608898528345354,7.305178444075225,0.0706421046856198,0.02858317506338623,0.91462908922373
211,4.088228508889307,0.1064394396823925,7.216856659853155,0.07087063721499523,0.028481257715225285,0.9147371722532583
212,4.036171091555488,0.10678989408133147,7.128956517140315,0.0710991697443707,0.02841968263627832,0.9148452552827867
213,3.9845528498252714,0.10714034848027043,7.04148931753991,0.07132770227374616,0.028398416709209093,0.9149533383123152
214,3.933378120606365,0.1074908028792094,6.954466102154811,0.07155623480312161,0.02841745183343063,0.9150614213418435
215,3.882651016537306,0.10784125727814835,6.867897651138602,0.07178476733249706,0.028476804952951996,0.9151695043713719
216,3.8323754273075084,0.10819171167708731,6.7817944833714146,0.07201329986187252,0.02857651806581743,0.9152775874009004
217,3.7825550210770498,0.10854216607602628,6.696166856258745,0.07224183239124797,0.02871665821516529,0.9153856704304287
218,3.733193245994196,0.10889262047496524,6.611024765651516,0.07247036492062342,0.02889731746192905,0.9154937534599572
219,3.684293331808618,0.10924307487390421,6.526377945885643,0.07269889744999888,0.029118612839187312,0.9156018364894856
220,3.6358582915783373,0.10959352927284316,6.442235869939091,0.07292742997937433,0.02938068628817006,0.9157099195190139
221,3.5878909234682066,0.10994398367178213,6.358607749704597,0.07315596250874978,0.029683704575910276,0.9158180025485424
222,3.5403938126379138,0.11029443807072109,6.2755025363760355,0.07338449503812525,0.030027859194527426,0.9159260855780708
223,3.4933693332172746,0.11064489246966006,6.192928920946518,0.07361302756750071,0.030413366242124235,0.9160341686075991
224,3.4468196503666966,0.11099534686859902,6.110895334815977,0.07384156009687616,0.030840466285260392,0.9161422516371276
225,3.40074672242057,0.11134580126753799,6.029409950506338,0.07407009262625161,0.03130942420296845,0.916250334666656
226,3.3551523031113755,0.11169625566647694,5.9484806824820415,0.07429862515562707,0.03182052901227223,0.9163584176961843
227,3.310037943872231,0.1120467100654159,5.8681151880738,0.07452715768500252,0.032374093675150484,0.9164665007257128
228,3.265404996215616,0.11239716446435487,5.788320868503327,0.07475569021437797,0.03297045488688909,0.9165745837552411
229,3.2212546141859817,0.11274761886329383,5.709104870006857,0.07498422274375344,0.033609972845776166,0.9166826667847695
230,3.177587756883874,0.1130980732622328,5.630474085055241,0.07521275527312889,0.0342930310040522,0.916790749814298
231,3.1344051910592987,0.11344852766117175,5.552435153668202,0.07544128780250434,0.0350200358000595,0.9168988328438263
232,3.0917074937719105,0.11379898206011071,5.474994464820598,0.0756698203318798,0.03579141637152252,0.9170069158733547
233,3.049495055115724,0.11414943645904968,5.398158157938239,0.07589835286125526,0.0366076242498725,0.9171149989028832
234,3.0077680810058824,0.11449989085798865,5.321932124480983,0.07612688539063071,0.037469133035546866,0.9172230819324115
235,2.9665265960251657,0.11485034525692761,5.24632200961071,0.07635541792000616,0.03837643805419478,0.9173311649619399
236,2.9257704463277854,0.11520079965586658,5.171333213941789,0.07658395044938163,0.0393300559936989,0.9174392479914684
237,2.8854993025980704,0.11555125405480553,5.096970895371698,0.07681248297875708,0.040330524521944605,0.9175473310209967
238,2.8457126630616196,0.11590170845374449,5.023239970989276,0.07704101550813253,0.041378401885275015,0.9176554140505251
239,2.8064098565465123,0.11625216285268346,4.95014511905832,0.07726954803750799,0.04247426648754474,0.9177634970800536
240,2.7675900455921156,0.11660261725162242,4.877690781074015,0.07749808056688344,0.043618716449715655,0.9178715801095819
241,2.72925222960311,0.11695307165056139,4.805881163889766,0.07772661309625889,0.04481236914994645,0.9179796631391103
242,2.6913952480462333,0.11730352604950035,4.734720241912095,0.07795514562563435,0.04605586074410284,0.9180877461686388
243,2.6540177836873884,0.1176539804484393,4.664211759361038,0.07818367815500982,0.04734984566665169,0.9181958291981671
244,2.6171183658666317,0.11800443484737827,4.594359232593697,0.07841221068438525,0.048694996111915634,0.9183039122276955
245,2.5806953738086467,0.11835488924631724,4.525165952488469,0.07864074321376072,0.05009200149563685,0.918411995257224
246,2.5447470399662824,0.1187053436452562,4.456634986887559,0.07886927574313618,0.05154156789684511,0.9185200782867523
247,2.509271453394737,0.11905579804419517,4.38876918309536,0.07909780827251163,0.053044417480041475,0.9186281613162808
248,2.4742665631540004,0.11940625244313412,4.321571170430186,0.07932634080188708,0.05460128789766898,0.9187362443458091
249,2.439730181737134,0.11975670684207308,4.255043362827103,0.07955487333126254,0.05621293167293973,0.9188443273753375
250,2.405659988522063,0.12010716124101205,4.189187961489368,0.079783405860638,0.05788011556301879,0.918952410404866
251,2.3720535332444426,0.12045761563995101,4.124006957586098,0.08001193839001344,0.05960361990263468,0.9190604934343943
252,2.338908239489302,0.12080807003888998,4.059502134993838,0.0802404709193889,0.06138423792820782,0.9191685764639227
253,2.306221408199096,0.12115852443782894,3.9956750730796458,0.08046900344876437,0.06322277508255733,0.9192766594934512
254,2.273990221195843,0.1215089788367679,3.932527149523383,0.0806975359781398,0.06512004830031458,0.9193847425229795
255,2.242211744715076,0.12185943323570686,3.870059543176835,0.08092606850751527,0.06707688527419545,0.9194928255525079
256,2.2108829329492727,0.12220988763464583,3.8082732369575067,0.08115460103689073,0.06909412370225525,0.9196009085820364
257,2.180000631598537,0.12256034203358479,3.7471690207746104,0.08138313356626618,0.07117261051632062,0.9197089916115647
258,2.149561581426283,0.12291079643252376,3.686747494485188,0.08161166609564163,0.07331320109182678,0.9198170746410931
259,2.119562421817687,0.12326125083146271,3.627009070878023,0.0818401986250171,0.07551675843925118,0.9199251576706216
260,2.089999694338713,0.12361170523040167,3.5679539786832,0.08206873115439255,0.0777841523774208,0.9200332407001499
261,2.0608698462935755,0.12396215962934064,3.5095822656050895,0.082297263683768,0.08011625868900066,0.9201413237296783
262,2.032169234278444,0.1243126140282796,3.451893801376651,0.08252579621314346,0.08251395825843703,0.9202494067592067
263,2.003894127729298,0.12466306842721857,3.3948882808329253,0.08275432874251892,0.08497813619272274,0.9203574897887351
264,1.9760407124618615,0.12501352282615752,3.338565227001606,0.08298286127189436,0.08750968092536748,0.9204655728182635
265,1.9486050942015112,0.12536397722509648,3.2829239942086432,0.08321139380126982,0.09010948330397535,0.9205736558477919
266,1.9215833021011905,0.12571443162403545,3.2279637711969196,0.08343992633064529,0.09277843566183776,0.9206817388773203
267,1.8949712922452793,0.12606488602297442,3.1736835842558673,0.08366845886002074,0.09551743087407968,0.9207898219068487
268,1.8687649511374884,0.12641534042191338,3.1200823003602043,0.08389699138939619,0.09832736139880148,0.9208979049363771
269,1.842960099170834,0.12676579482085235,3.067158630315795,0.08412552391877165,0.10120911830378396,0.9210059879659055
270,1.817552494077807,0.1271162492197913,3.0149111319107726,0.0843540564481471,0.10416359027936278,0.921114070995434
271,1.792537834358879,0.12746670361873025,2.9633382130700565,0.08458258897752255,0.10719166263801184,0.9212221540249623
272,1.767911762687484,0.12781715801766924,2.9124381350114605,0.08481112150689801,0.11029421630137314,0.9213302370544907
273,1.7436698692897827,0.12816761241660818,2.8622090154016435,0.08503965403627346,0.11347212677534288,0.9214383200840192
274,1.7198076952973267,0.12851806681554717,2.8126488315100686,0.08526818656564893,0.11672626311396557,0.9215464031135475
275,1.6963207360710504,0.1288685212144861,2.7637554233594464,0.08549671909502438,0.12005748687292568,0.9216544861430759
276,1.6732044444948069,0.12921897561342507,2.715526496870797,0.08572525162439983,0.12346665105337515,0.9217625691726044
277,1.6504542342369153,0.12956943001236404,2.6679596270016805,0.08595378415377529,0.12695459903695877,0.9218706522021327
278,1.628065482978045,0.129919884411303,2.62105226087593,0.08618231668315074,0.1305221635129423,0.9219787352316611
279,1.6060335356039621,0.13027033881024197,2.5748017209033707,0.0864108492125262,0.13417016539828983,0.9220868182611895
280,1.5843537073615834,0.13062079320918094,2.5292052078880585,0.08663938174190165,0.13789941275166653,0.9221949012907179
281,1.5630212869769018,0.1309712476081199,2.4842598041235155,0.0868679142712771,0.1417106996823861,0.9223029843202463
282,1.5420315397333688,0.13132170200705884,2.4399624764736396,0.08709644680065257,0.14560480525525546,0.9224110673497747
283,1.521379710509324,0.13167215640599783,2.3963100794378627,0.08732497933002802,0.1495824923924067,0.9225191503793031
284,1.5010610267732187,0.13202261080493677,2.35329935819922,0.08755351185940348,0.15364450677324623,0.9226272334088315
285,1.4810707015352431,0.13237306520387576,2.3109269516541073,0.08778204438877893,0.1577915757335759,0.9227353164383599
286,1.4614039362542253,0.1327235196028147,2.2691893954224285,0.08801057691815438,0.1620244071650852,0.9228433994678883
287,1.442055923698523,0.13307397400175366,2.228083124836959,0.08823910944752984,0.16634368841644842,0.9229514824974167
288,1.42302185075983,0.13342442840069263,2.18760447791078,0.08846764197690529,0.17075008519718318,0.9230595655269451
289,1.4042969012187445,0.1337748827996316,2.147749698281647,0.08869617450628076,0.17524424048556195,0.9231676485564735
290,1.3858762584610798,0.13412533719857056,2.1085149381322523,0.0889247070356562,0.17982677344191833,0.9232757315860018
291,1.3677551081438941,0.13447579159750953,2.0698962610853275,0.08915323956503166,0.18449827832858168,0.9233838146155303
292,1.3499286408102935,0.1348262459964485,2.0318896450726194,0.08938177209440712,0.1892593234378324,0.9234918976450587
293,1.33239205445209,0.13517670039538743,1.9944909851768324,0.08961030462378257,0.1941104500293051,0.9235999806745872
294,1.3151405570194383,0.13552715479432642,1.9576960964455532,0.08983883715315803,0.1990521712781173,0.9237080637041155
295,1.2981693688766878,0.13587760919326536,1.9215007166763964,0.09006736968253348,0.20408497123529928,0.9238161467336439
296,1.2814737252035961,0.13622806359220435,1.8859005091725125,0.09029590221190893,0.20920930380184435,0.9239242297631722
297,1.2650488783412883,0.1365785179911433,1.8508910654676816,0.0905244347412844,0.21442559171793157,0.9240323127927007
298,1.2488901000821881,0.13692897239008225,1.8164679080203112,0.09075296727065985,0.21973422556874797,0.9241403958222291
299,1.232992683903388,0.13727942678902122,1.7826264928755642,0.09098149980003531,0.22513556280850827,0.9242484788517575
300,1.2173519471428254,0.13762988118796018,1.7493622122950976,0.09121003232941076,0.23062992680401795,0.9243565618812859
301,1.201963233117759,0.13798033558689915,1.7166703973536719,0.09143856485878621,0.2362176058995564,0.9244646449108143
302,1.1868219131850688,0.13833078998583812,1.6845463205021662,0.09166709738816167,0.24189885250437093,0.9245727279403427
303,1.1719233887429457,0.13868124438477708,1.6529851980964307,0.09189562991753712,0.24767388220446776,0.9246808109698711
304,1.1572630931735832,0.13903169878371602,1.6219821928914897,0.09212416244691259,0.2535428729002749,0.9247888939993995
305,1.1428364937265414,0.139382153182655,1.5915324165006832,0.09235269497628804,0.259505963971629,0.9248969770289279
306,1.1286390933424966,0.13973260758159395,1.5616309318192707,0.09258122750566349,0.2655632554716994,0.9250050600584563
307,1.1146664324171198,0.14008306198053294,1.5322727554122173,0.09280976003503895,0.27171480735145415,0.9251131430879846
308,1.1009140905049193,0.14043351637947188,1.503452859865764,0.0930382925644144,0.2779606387161089,0.9252212261175131
309,1.0873776879628472,0.14078397077841084,1.475166176102491,0.09326682509378986,0.28430072711515175,0.9253293091470415
310,1.0740528875336348,0.1411344251773498,1.4474075956596553,0.09349535762316531,0.29073500786753304,0.9254373921765698
311,1.0609353958687306,0.14148487957628877,1.4201719729305373,0.09372389015254076,0.2972633734234171,0.9255454752060983
312,1.0480209649908807,0.14183533397522774,1.3934541273686303,0.09395242268191623,0.30388567276405715,0.9256535582356267
313,1.0353053936963488,0.1421857883741667,1.367248845654506,0.09418095521129168,0.31060171084132626,0.925761641265155
314,1.0227845288968718,0.14253624277310567,1.3415508838252472,0.09440948774066713,0.3174112480582462,0.9258697242946835
315,1.0104542669014602,0.1428866971720446,1.316354969366348,0.09463802027004259,0.3243139997919972,0.9259778073242119
316,0.9983105546382033,0.1432371515709836,1.2916558032660437,0.09486655279941804,0.33130963596087937,0.9260858903537402
317,0.9863493908163019,0.14358760596992254,1.2674480620320054,0.0950950853287935,0.33839778063646236,0.9261939733832687
318,0.9745668270285357,0.14393806036886153,1.2437263996704806,0.09532361785816895,0.3455780117023218,0.9263020564127971
319,0.9629589687945085,0.14428851476780047,1.2204854496278288,0.0955521503875444,0.3528498605607224,0.9264101394423254
320,0.9515219765449333,0.14463896916673943,1.1977198266945863,0.09578068291691987,0.36021281188836746,0.9265182224718539
321,0.9402520665473839,0.1449894235656784,1.1754241288721217,0.09600921544629532,0.36766630344248624,0.9266263055013823
322,0.9291455117738784,0.14533987796461736,1.1535929392020117,0.09623774797567078,0.3752097259184976,0.9267343885309107
323,0.9181986427107536,0.14569033236355633,1.1322208275583012,0.09646628050504623,0.38284242286015924,0.9268424715604391
324,0.907407848111313,0.1460407867624953,1.1113023524027792,0.09669481303442168,0.3905636906234954,0.9269505545899674
325,0.8967695756917629,0.14639124116143426,1.090832062503543,0.09692334556379714,0.39837277839529256,0.9270586376194959
326,0.8862803327709854,0.1467416955603732,1.0708044986170104,0.09715187809317259,0.40626888826718144,0.9271667206490243
327,0.8759366868547457,0.1470921499593122,1.0512141951336527,0.09738041062254806,0.41425117536624223,0.9272748036785526
328,0.8657352661649524,0.14744260435825113,1.0320556816877355,0.0976089431519235,0.4223187480427936,0.9273828867080811
329,0.8556727601146102,0.14779305875719012,1.0133234847313422,0.09783747568129895,0.43047066811616547,0.9274909697376095
330,0.8457459197291958,0.14814351315612906,0.9950121290729971,0.09806600821067442,0.43870595117918987,0.9275990527671378
331,0.8359515580151089,0.14849396755506805,0.9771161393812348,0.09829454074004987,0.44702356696184564,0.9277071357966663
332,0.8262865502760183,0.148844421954007,0.9596300416534574,0.09852307326942533,0.4554224397546305,0.9278152188261947
333,0.8167478343778194,0.14919487635294595,0.9425483646504634,0.09875160579880078,0.46390144889216256,0.927923301855723
334,0.8073324109630567,0.14954533075188492,0.9258656412970272,0.09898013832817623,0.4724594292971954,0.9280313848852515
335,0.7980373436156121,0.14989578515082388,0.9095764100489487,0.0992086708575517,0.4810951720853828,0.9281394679147799
336,0.788859758976534,0.15024623954976285,0.8936752162270021,0.09943720338692714,0.4898074252309796,0.9282475509443082
337,0.7797968468118923,0.1505966939487018,0.87815661331819,0.09966573591630261,0.4985948942935318,0.9283556339738367
338,0.770845860033552,0.15094714834764078,0.8630151642448004,0.09989426844567806,0.5074562432054283,0.928463717003365
339,0.7620041146738321,0.15129760274657972,0.8482454426016971,0.10012280097505351,0.5163900951204122,0.9285718000328934
340,0.7532689898149476,0.1516480571455187,0.833842033862346,0.10035133350442897,0.5253950333226262,0.9286798830624219
341,0.7446379274742793,0.15199851154445765,0.8197995365540517,0.10057986603380442,0.5344696021959617,0.9287879660919502
342,0.7361084324463955,0.15234896594339664,0.8061125634029075,0.10080839856317989,0.5436123082533847,0.9288960491214786
343,0.7276780721028976,0.15269942034233558,0.7927757424489912,0.10103693109255533,0.5528216212255562,0.9290041321510071
344,0.7193444761510747,0.15304987474127454,0.7797837181322876,0.10126546362193078,0.5620959752082035,0.9291122151805354
345,0.7111053363524475,0.1534003291402135,0.7671311523499036,0.10149399615130625,0.5714337698676238,0.9292202982100639
346,0.7029584062022451,0.15375078353915247,0.7548127254850906,0.1017225286806817,0.5808333717032444,0.9293283812395923
347,0.6949015005708954,0.15410123793809144,0.7428231374086214,0.10195106121005716,0.590293115366592,0.9294364642691206
348,0.6869324953086241,0.15445169233703038,0.7311571084530731,0.10217959373943261,0.5998113050353845,0.929544547298649
349,0.6790493268142547,0.15480214673596937,0.7198093803605576,0.10240812626880806,0.6093862158417496,0.9296526303281775
350,0.6712499915693353,0.1551526011349083,0.7087747172044748,0.10263665879818352,0.6190160953532118,0.9297607133577058
351,0.6635325456386965,0.1555030555338473,0.6980479062858365,0.10286519132755897,0.6286991651052316,0.9298687963872343
352,0.6558951041385916,0.15585350993278624,0.6876237590047188,0.10309372385693444,0.6384336221835929,0.9299768794167627
353,0.6483358406735392,0.15620396433172523,0.677497111707421,0.10332225638630989,0.6482176408553343,0.930084962446291
354,0.6408529867430302,0.15655441873066417,0.6676628265098915,0.10355078891568534,0.6580493742463198,0.9301930454758195
355,0.6334448311192277,0.15690487312960313,0.6581157920979814,0.1037793214450608,0.6679269560637341,0.9303011285053479
356,0.6261097191968424,0.1572553275285421,0.6488509245050983,0.10400785397443625,0.6778485023617238,0.9304092115348762
357,0.6188460523163121,0.15760578192748106,0.639863167867818,0.10423638650381171,0.6878121133479975,0.9305172945644047
358,0.6116522870614661,0.15795623632642003,0.6311474951600266,0.10446491903318716,0.6978158752293881,0.930625377593933
359,0.604526934532823,0.158306690725359,0.622698908906135,0.10469345156256261,0.7078578620942693,0.9307334606234614
360,0.5974685595976884,0.15865714512429796,0.6145124418739415,0.10492198409193808,0.7179361378293595,0.9308415436529899
361,0.5904757801182062,0.15900759952323693,0.6065831577476873,0.10515051662131353,0.7280487580686169,0.9309496266825182
362,0.5835472661585289,0.15935805392217586,0.5989061517818429,0.10537904915068899,0.7381937721718397,0.9310577097120466
363,0.5766817391722447,0.15970850832111483,0.5914765514361869,0.10560758168006444,0.7483692252302259,0.9311657927415751
364,0.5698779711712367,0.1600589627200538,0.584289516992696,0.10583611420943989,0.7585731600963198,0.9312738757711034
365,0.5631347838770872,0.16040941711899276,0.5773402421547905,0.10606464673881535,0.768803619435723,0.9313819588006318
366,0.5564510478561918,0.16075987151793172,0.5706239546294504,0.1062931792681908,0.7790586477975409,0.9314900418301603
367,0.5498256816396978,0.1611103259168707,0.5641359166927148,0.10652171179756627,0.789336293700787,0.9315981248596886
368,0.5432576508293959,0.16146078031580965,0.5578714257390903,0.10675024432694172,0.7996346117338614,0.931706207889217
369,0.5367459671906807,0.16181123471474862,0.5518258148153398,0.10697877685631717,0.809951664663883,0.9318142909187455
370,0.5302896877336772,0.16216168911368758,0.5459944531391658,0.10720730938569263,0.8202855255528758,0.9319223739482738
371,0.5238879137836328,0.16251214351262655,0.5403727466032553,0.10743584191506808,0.8306342798777485,0.9320304569778022
372,0.5175397900416528,0.16286259791156552,0.5349561382651603,0.10766437444444353,0.8409960276506093,0.9321385400073307
373,0.51124450363685,0.16321305231050445,0.5297401088234724,0.107892906973819,0.8513688855363961,0.932246623036859
374,0.5050012831709585,0.16356350670944342,0.5247201770807436,0.10812143950319444,0.8617509889644149,0.9323547060663875
375,0.49880939775646294,0.16391396110838238,0.5198919003935801,0.10834997203256991,0.8721404942303282,0.9324627890959158
376,0.49266815604926195,0.16426441550732135,0.5152508751103522,0.10857850456194536,0.8825355805854567,0.9325708721254442
377,0.48657690527687597,0.1646148699062603,0.5107927369969141,0.10880703709132081,0.8929344523097403,0.9326789551549727
378,0.4805350302631995,0.16496532430519928,0.5065131616507458,0.10903556962069627,0.9033353407650131,0.932787038184501
379,0.4745419524507723,0.16531577870413824,0.5024078649039093,0.10926410215007172,0.9137365064252412,0.9328951212140294
380,0.4685971289215255,0.1656662331030772,0.49847260321517767,0.10949263467944718,0.9241362408800654,0.9330032042435579
381,0.4627000514169538,0.16601668750201617,0.4947031740517131,0.10972116720882263,0.9345328688082665,0.9331112872730862
382,0.4568502453586224,0.16636714190095514,0.49109541626063963,0.10994969973819808,0.9449247499177893,0.9332193703026146
383,0.45104726886992474,0.1667175962998941,0.48764521043083703,0.11017823226757355,0.9553102808486518,0.9333274533321431
384,0.44529071179996543,0.16706805069883307,0.4843484792452862,0.110406764796949,0.965687897035408,0.9334355363616714
385,0.4395801947504323,0.167418505097772,0.4812011878242604,0.11063529732632446,0.9760560745258084,0.9335436193911998
386,0.43391536810629683,0.16776895949671097,0.4781993440596686,0.11086382985569991,0.9864133317520761,0.9336517024207283
387,0.4282959110711706,0.16811941389564994,0.4753389989408099,0.11109236238507536,0.9967582312515183,0.9337597854502566
388,0.4227215307081001,0.1684698682945889,0.4726162468718175,0.11132089491445082,1.0070893813332407,0.933867868479785
389,0.4171919609865872,0.16882032269352787,0.47002722598102925,0.11154942744382627,1.0174054376874941,0.9339759515093135
390,0.41170696183657973,0.16917077709246683,0.4675681184225204,0.11177795997320174,1.0277051049345114,0.9340840345388418
391,0.4062663182101648,0.1695212314914058,0.46523515067001864,0.11200649250257719,1.0379871381097672,0.9341921175683702
392,0.4008698391516647,0.16987168589034476,0.463024593803397,0.11223502503195264,1.0482503440823676,0.9343002005978986
393,0.39551735687682243,0.17022214028928373,0.4609327637879421,0.1124635575613281,1.0584935829036421,0.934408283627427
394,0.3902087258617264,0.1705725946882227,0.45895602174656225,0.11269209009070355,1.0687157690830764,0.9345163666569554
395,0.38494382194211235,0.17092304908716166,0.4570907742250954,0.11292062262007901,1.0789158727885402,0.9346244496864838
396,0.3797225414236469,0.1712735034861006,0.455333473450863,0.11314915514945446,1.0890929209681617,0.9347325327160122
397,0.3745448002037743,0.17162395788503956,0.45368061758459266,0.11337768767882991,1.099245998391252,0.9348406157455407
398,0.36941053290568715,0.17197441228397853,0.45212875096582794,0.11360622020820538,1.109374248605497,0.934948698775069
399,0.3643196920249539,0.1723248666829175,0.4506744643519186,0.11383475273758083,1.119476874808268,0.9350567818045974
400,0.3592722470893025,0.17267532108185646,0.44931439515068106,0.11406328526695629,1.1295531406294692,0.9351648648341258
401,0.3542681838320532,0.17302577548079542,0.4480452276467956,0.11429181779633174,1.1396023708238974,0.9352729478636542
402,0.3493075033796479,0.1733762298797344,0.44686369322199576,0.11452035032570719,1.1496239518709235,0.9353810308931826
403,0.34439022145371234,0.17372668427867335,0.44576657056909363,0.11474888285508265,1.1596173324797567,0.9354891139227111
404,0.33951636758805354,0.17407713867761232,0.4447506858998675,0.1149774153844581,1.1695820239982406,0.9355971969522394
405,0.33468598436097474,0.17442759307655128,0.4438129131468285,0.11520594791383357,1.17951760072384,0.9357052799817678
406,0.3298991266432606,0.17477804747549025,0.4429501741588617,0.11543448044320902,1.1894237001151158,0.9358133630112963
407,0.32515586086216464,0.1751285018744292,0.4421594388907382,0.11566301297258447,1.1993000229024515,0.9359214460408246
408,0.32045626428169977,0.17547895627336815,0.4414377255864663,0.11589154550195993,1.2091463330969359,0.936029529070353
409,0.31580042429951555,0.17582941067230712,0.44078210095644693,0.11612007803133538,1.2189624578963645,0.9361376120998814
410,0.31118843776061333,0.17617986507124608,0.44018968034838574,0.11634861056071084,1.2287482874874598,0.9362456951294098
411,0.3066204102881302,0.17653031947018505,0.4396576279118993,0.1165771430900863,1.2385037747438972,0.9363537781589382
412,0.30209645563139575,0.17688077386912401,0.4391831567567392,0.11680567561946174,1.2482289348194657,0.9364618611884666
413,0.2976166950314459,0.17723122826806298,0.4387635291045571,0.11703420814883721,1.2579238446361791,0.936569944217995
414,0.293181256604146,0.17758168266700194,0.43839605643411156,0.11726274067821266,1.2675886422673635,0.9366780272475234
415,0.28879027474106095,0.1779321370659409,0.43807809961980876,0.11749127320758812,1.2772235262156426,0.9367861102770518
416,0.28444388952817756,0.17828259146487987,0.43780706906347094,0.11771980573696357,1.2868287545862163,0.9368941933065802
417,0.28014224618257083,0.17863304586381884,0.43758042481919723,0.11794833826633902,1.2964046441560422,0.9370022763361086
418,0.27588549450707256,0.17898350026275778,0.43739567671118973,0.11817687079571448,1.305951569339413,0.937110359365637
419,0.27167378836298456,0.17933395466169674,0.4372503844444008,0.11840540332508993,1.3154699610509364,0.9372184423951654
420,0.2675072851608622,0.1796844090606357,0.43714215770784765,0.1186339358544654,1.3249603054670962,0.9373265254246937
421,0.26338614536935245,0.18003486345957467,0.43706865627043656,0.11886246838384085,1.3344231426875308,0.9374346084542222
422,0.2593105320420756,0.18038531785851364,0.43702759006913355,0.1190910009132163,1.3438590652975893,0.9375426914837506
423,0.2552806103624972,0.1807357722574526,0.43701671928930025,0.11931953344259176,1.3532687168339947,0.9376507745132789
424,0.25129654720672745,0.18108622665639157,0.43703385443702153,0.11954806597196721,1.362652790155312,0.9377588575428074
425,0.24735851072416143,0.18143668105533053,0.4370768564032368,0.11977659850134267,1.3720120257194293,0.9378669405723358
426,0.2434666699358574,0.1817871354542695,0.4371436365194782,0.12000513103071812,1.381347209770445,0.9379750236018642
427,0.23962119435052473,0.18213758985320846,0.4372321566050286,0.12023366356009357,1.3906591724372321,0.9380831066313926
428,0.2358222535979826,0.18248804425214743,0.43734042900528564,0.12046219608946904,1.3999487857466548,0.938191189660921
429,0.2320700170799246,0.18283849865108637,0.43746651662113634,0.12069072861884449,1.4092169615541006,0.9382992726904494
430,0.2283646536378116,0.18318895305002533,0.4376085329291252,0.12091926114821994,1.4184646493944928,0.9384073557199778
431,0.22470633123770004,0.1835394074489643,0.43776464199220877,0.1211477936775954,1.427692834257163,0.9385154387495062
432,0.22109521667178608,0.18388986184790326,0.437933058460876,0.12137632620697085,1.4369025342878385,0.9386235217790346
433,0.21753147527644534,0.18424031624684223,0.4381120475644214,0.12160485873634631,1.4460947984214951,0.938731604808563
434,0.2140152706665164,0.1845907706457812,0.4382999250921485,0.12183339126572176,1.4552707039499528,0.9388396878380914
435,0.21054676448557394,0.18494122504472016,0.438495057364284,0.12206192379509721,1.4644313540280385,0.9389477708676198
436,0.20712611617191626,0.18529167944365912,0.4386958611923835,0.12229045632447268,1.473577875122545,0.9390558538971482
437,0.20375348273997937,0.1856421338425981,0.43890080382900387,0.12251898885384813,1.4827114144083948,0.9391639369266765
438,0.20042901857687828,0.18599258824153705,0.4391084029064244,0.12274752138322359,1.4918331371162896,0.939272019956205
439,0.19715287525376074,0.18634304264047602,0.4393172263641949,0.12297605391259904,1.5009442238365578,0.9393801029857334
440,0.19392520135164976,0.18669349703941496,0.43952589236529166,0.12320458644197449,1.510045867784048,0.9394881860152617
441,0.19074614230143513,0.18704395143835392,0.4397330692006656,0.12343311897134995,1.5191392720287746,0.9395962690447902
442,0.1876158402376709,0.1873944058372929,0.43993747518196663,0.1236616515007254,1.5282256466974506,0.9397043520743186
443,0.184534433865815,0.18774486023623185,0.4401378785222307,0.12389018403010087,1.537306206151119,0.9398124351038469
444,0.18150205834254715,0.18809531463517082,0.4403330972043243,0.12411871655947632,1.5463821661439345,0.9399205181333754
445,0.17851884516878722,0.18844576903410978,0.4405219988369375,0.12434724908885177,1.5554547409686725,0.9400286011629038
446,0.17558492209502685,0.18879622343304875,0.440703500497926,0.12457578161822723,1.5645251405943312,0.9401366841924321
447,0.172700413038583,0.18914667783198771,0.4408765685648043,0.12480431414760268,1.5735945678013235,0.9402447672219606
448,0.1698654380123708,0.18949713223092668,0.4410402185322008,0.12503284667697814,1.5826642153199422,0.940352850251489
449,0.1670801130647893,0.18984758662986564,0.4411935148160857,0.1252613792063536,1.5917352629778723,0.9404609332810174
450,0.1643445502303057,0.1901980410288046,0.4413355705445925,0.12548991173572904,1.6008088748622817,0.9405690163105458
451,0.1616588574903186,0.19054849542774355,0.44146554733526017,0.1257184442651045,1.609886196502573,0.9406770993400742
452,0.1590231387438758,0.1908989498266825,0.44158265505852556,0.12594697679447997,1.6189683520794071,0.9407851823696026
453,0.15643749378781932,0.19124940422562148,0.4416861515873101,0.1261755093238554,1.6280564416659677,0.940893265399131
454,0.15390201830592254,0.19159985862456044,0.44177534253254114,0.12640404185323087,1.637151538507453,0.9410013484286593
455,0.15141680386658454,0.1919503130234994,0.4418495809644709,0.12663257438260633,1.6462546863445127,0.9411094314581878
456,0.14898193792864478,0.19230076742243837,0.44190826711964903,0.12686110691198177,1.655366896786641,0.9412175144877162
457,0.14659750385487466,0.19265122182137734,0.4419508480934234,0.12708963944135723,1.6644891467414846,0.9413255975172445
458,0.1442635809327051,0.1930016762203163,0.44197681751785034,0.1273181719707327,1.673622375905773,0.941433680546773
459,0.14198024440174645,0.19335213061925527,0.4419857152249001,0.12754670450010813,1.68276748432379,0.9415417635763014
460,0.13974756548765777,0.19370258501819423,0.4419771268948619,0.1277752370294836,1.691925330019275,0.9416498466058297
461,0.13756561144191973,0.1940530394171332,0.4419506836898501,0.12800376955885906,1.7010967267062882,0.9417579296353582
462,0.1354344455870705,0.19440349381607214,0.4419060618723393,0.1282323020882345,1.7102824415848399,0.9418660126648866
463,0.13335412736695956,0.1947539482150111,0.44184298240864817,0.12846083461761,1.7194831932269266,0.9419740956944149
464,0.131324712401583,0.19510440261395007,0.4417612105573176,0.12868936714698542,1.7286996495583369,0.9420821787239434
465,0.12934625254605733,0.19545485701288903,0.4416605554423327,0.12891789967636086,1.7379324259416877,0.9421902617534718
466,0.1274187959533001,0.195805311411828,0.44154086961114747,0.12914643220573635,1.7471820833661142,0.9422983447830001
467,0.12554238713998156,0.19615576581076696,0.44140204857748916,0.12937496473511179,1.756449126748592,0.9424064278125286
468,0.12371706705532191,0.19650622020970593,0.44124403034892057,0.12960349726448725,1.7657340033520317,0.942514510842057
469,0.1219428731523053,0.1968566746086449,0.44106679493916334,0.1298320297938627,1.7750371013251445,0.9426225938715853
470,0.1202198394608928,0.19720712900758386,0.44087036386518247,0.13006056232323815,1.784358748368667,0.9427306769011138
471,0.11854799666281846,0.19755758340652282,0.4406547996290592,0.1302890948526136,1.793699210532601,0.9428387599306421
472,0.1169273721675574,0.1979080378054618,0.44042020518467523,0.13051762738198908,1.8030586911490198,0.9429468429601705
473,0.11535799018906305,0.19825849220440075,0.44016672338925983,0.1307461599113645,1.812437329904475,0.943054925989699
474,0.11383987182287446,0.1986089466033397,0.4398945364398516,0.13097469244073998,1.8218352020561628,0.9431630090192273
475,0.11237303512320264,0.19895940100227866,0.43960386529474665,0.13120322497011544,1.8312523177957905,0.9432710920487557
476,0.11095749517961254,0.19930985540121762,0.4392949690800066,0.13143175749949088,1.8406886217646146,0.9433791750782842
477,0.10959326419292251,0.1996603098001566,0.43896814448113475,0.13166029002886634,1.8501439927231684,0.9434872581078125
478,0.10828035154995257,0.20001076419909555,0.43862372512000763,0.1318888225582418,1.85961824337898,0.943595341137341
479,0.10701876389676153,0.20036121859803452,0.4382620809172001,0.13211735508761724,1.8691111203750346,0.9437034241668694
480,0.10580850521001893,0.20071167299697348,0.4378836174398175,0.1323458876169927,1.8786223044419326,0.9438115071963977
481,0.10464957686616978,0.20106212739591245,0.4374887752349954,0.13257442014636817,1.8881514107161523,0.9439195902259262
482,0.10354197770805677,0.20141258179485141,0.43707802914921107,0.1328029526757436,1.8976979892265404,0.9440276732554546
483,0.10248570410867525,0.20176303619379038,0.4366518876335832,0.1330314852051191,1.9072615255512444,0.9441357562849829
484,0.10148075003174617,0.20211349059272934,0.4362108920353407,0.13326001773449453,1.9168414416465727,0.9442438393145114
485,0.1005271070888014,0.20246394499166828,0.4357556158756528,0.13348855026386997,1.9264370968492954,0.9443519223440398
486,0.09962476459248677,0.20281439939060725,0.4352866641140322,0.13371708279324546,1.9360477890536658,0.9444600053735681
487,0.09877370960579984,0.2031648537895462,0.43480467239952664,0.1339456153226209,1.9456727560638467,0.9445680884030966
488,0.09797392698698643,0.20351530818848518,0.4343103063089323,0.13417414785199633,1.955311177122433,0.944676171432625
489,0.0972253994298374,0.20386576258742414,0.4338042605722746,0.13440268038137182,1.9649621746154742,0.9447842544621533
490,0.09652810749913066,0.2042162169863631,0.4332872582858124,0.13463121291074726,1.9746248159538335,0.9448923374916818
491,0.09588202966098319,0.20456667138530207,0.432760050112831,0.13485974544012272,1.9842981156306971,0.9450004205212101
492,0.09528714230788185,0.20491712578424104,0.4322234134725087,0.13508827796949818,1.9939810374547562,0.9451085035507385
493,0.09474341977817984,0.20526758018318,0.431678151717145,0.13531681049887362,2.003672496958004,0.945216586580267
494,0.09425083436985314,0.20561803458211897,0.43112509329805876,0.13554534302824908,2.0133713639770847,0.9453246696097953
495,0.09380935634832756,0.20596848898105793,0.430565090920463,0.13577387555762455,2.023076465406816,0.9454327526393237
496,0.0934189539481954,0.20631894337999687,0.4299990206876553,0.13600240808699998,2.0327865881239218,0.9455408356688522
497,0.0930795933686565,0.20666939777893584,0.42942778123484354,0.13623094061637545,2.042500482079038,0.9456489186983805
498,0.09279123876252969,0.2070198521778748,0.42885229285297705,0.1364594731457509,2.052216863554691,0.9457570017279089
499,0.0925538522186929,0.20737030657681377,0.4282734966029175,0.13668800567512635,2.061934418586436,0.9458650847574374
500,0.09236739373782453,0.20772076097575273,0.42769235342033995,0.1369165382045018,2.0716518065442804,0.9459731677869657
501,0.09223182120133049,0.2080712153746917,0.4271098432117292,0.13714507073387727,2.081367663871278,0.9460812508164942
502,0.09214709033335439,0.20842166977363066,0.42652696394186757,0.1373736032632527,2.091080607975485,0.9461893338460226
503,0.09211315465578235,0.20877212417256963,0.42594473071320854,0.13760213579262817,2.1007892412718108,0.9462974168755509
504,0.09212996543616574,0.2091225785715086,0.42536417483755007,0.13783066832200364,2.1104921553694056,0.9464054999050794
505,0.09219747162849971,0.20947303297044756,0.4247863429004191,0.13805920085137907,2.120187935400314,0.9465135829346077
506,0.092315619806807,0.20982348736938652,0.4242122958185956,0.13828773338075456,2.1298751644848792,0.9466216659641361
507,0.09248435409149115,0.21017394176832546,0.4236431078912152,0.13851626591013,2.139552428328822,0.9467297489936646
508,0.09270361606843622,0.21052439616726443,0.42307986584488494,0.13874479843950543,2.1492183199469244,0.9468378320231929
509,0.09297334470084143,0.2108748505662034,0.42252366787327283,0.13897333096888093,2.158871444508019,0.9469459150527213
510,0.09329347623379583,0.21122530496514236,0.42197562267162325,0.13920186349825636,2.1685104242954747,0.9470539980822498
511,0.0936639440916072,0.21157575936408132,0.4214368484666693,0.13943039602763183,2.1781339037773852,0.9471620811117781
512,0.09408467876791626,0.2119262137630203,0.42090847204241305,0.1396589285570073,2.1877405547804525,0.9472701641413065
513,0.09455560770863691,0.21227666816195925,0.4203916277622527,0.13988746108638273,2.1973290817610733,0.947378247170835
514,0.0950766551877787,0.21262712256089822,0.41988745658795024,0.1401159936157582,2.206898227167202,0.9474863302003633
515,0.09564774217621941,0.21297757695983718,0.41939710509592465,0.14034452614513365,2.2164467768843568,0.9475944132298917
516,0.09626878620350825,0.21332803135877615,0.4189217244913766,0.1405730586745091,2.2259735657586233,0.9477024962594202
517,0.09693970121279284,0.21367848575771511,0.41846246962074096,0.14080159120388455,2.2354774831898183,0.9478105792889485
518,0.09766039740897738,0.21402894015665405,0.41802049798298757,0.14103012373326002,2.244957478787427,0.9479186623184769
519,0.09843078110022856,0.21437939455559302,0.41759696874027596,0.14125865626263545,2.2544125680818903,0.9480267453480054
520,0.09925075453296048,0.21472984895453198,0.41719304172848704,0.14148718879201092,2.263841838283713,0.9481348283775337
521,0.10012021572044201,0.21508030335347095,0.41680987646815454,0.14171572132138638,2.273244454082794,0.9482429114070621
522,0.10103905826517974,0.2154307577524099,0.41644863117632264,0.14194425385076181,2.282619663479995,0.9483509944365905
523,0.10200717117524419,0.21578121215134888,0.4161104617798618,0.14217278638013728,2.291966803643109,0.9484590774661189
524,0.10302443867471575,0.21613166655028784,0.41579652093077535,0.14240131890951274,2.3012853067793158,0.9485671604956473
525,0.10409074000844154,0.2164821209492268,0.41550795702403304,0.14262985143888818,2.310574706015812,0.9486752435251757
526,0.10520594924130074,0.21683257534816577,0.41524591321847215,0.14285838396826367,2.3198346412805773,0.9487833265547041
527,0.10636993505219242,0.21718302974710474,0.4150115264613051,0.1430869164976391,2.3290648651750785,0.9488914095842325
528,0.10758256052296597,0.2175334841460437,0.41480592651677817,0.14331544902701454,2.3382652488305062,0.9489994926137609
529,0.10884368292252714,0.21788393854498264,0.4146302349995231,0.14354398155639003,2.3474357877392875,0.9491075756432893
530,0.11015315348636251,0.2182343929439216,0.4144855644131507,0.14377251408576547,2.3565766075536447,0.9492156586728178
531,0.11151081719173325,0.21858484734286057,0.4143730171946247,0.14400104661514093,2.3656879698426545,0.9493237417023461
532,0.11291651252880325,0.21893530174179954,0.4142936847649724,0.1442295791445164,2.3747702777997226,0.9494318247318745
533,0.11437007126796939,0.2192857561407385,0.4142486465868665,0.14445811167389183,2.3838240818919503,0.949539907761403
534,0.1158713182236775,0.21963621053967747,0.41423896922963255,0.1446866442032673,2.3928500854432304,0.9496479907909313
535,0.11742007101501101,0.21998666493861643,0.4142657054422211,0.14491517673264276,2.401849150142893,0.9497560738204597
536,0.11901613982335207,0.2203371193375554,0.4143298932346904,0.1451437092620182,2.41082230147161,0.9498641568499882
537,0.12065932714741841,0.22068757373649436,0.41443255496874215,0.14537224179139366,2.4197707340365175,0.9499722398795165
538,0.12234942755599162,0.22103802813543333,0.4145746964578457,0.14560077432076912,2.428695816807657,0.9500803229090449
539,0.12408622743865695,0.2213884825343723,0.414757306077494,0.14582930685014456,2.4375990982476723,0.9501884059385733
540,0.12586950475488234,0.22173893693331123,0.414981353886125,0.14605783937952002,2.4464823113270193,0.9502964889681017
541,0.12769902878177322,0.2220893913322502,0.41524779075723456,0.14628637190889549,2.45534737841717,0.9504045719976301
542,0.1295745598608404,0.22243984573118916,0.41555754752322027,0.14651490443827092,2.464196416054047,0.9505126550271585
543,0.13149584914413365,0.22279030013012813,0.41591153413147053,0.14674343696764638,2.4730317395644543,0.9506207380566869
544,0.1334626383400891,0.2231407545290671,0.41631063881322744,0.14697196949702185,2.4818558675483544,0.9507288210862153
545,0.13547465945944992,0.22349120892800606,0.41675572726573556,0.14720050202639728,2.4906715262097596,0.9508369041157437
546,0.1375316345616249,0.22384166332694502,0.4172476418481905,0.14742903455577275,2.499481653529528,0.9509449871452721
547,0.13963327550184856,0.224192117725884,0.4177872007919927,0.1476575670851482,2.50828940327342,0.9510530701748005
548,0.14177928367951764,0.22454257212482295,0.4183751974258077,0.14788609961452368,2.517098148828856,0.9511611532043289
549,0.1439693497880754,0.22489302652376192,0.41901239941593,0.1481146321438991,2.525911486864179,0.9512692362338573
550,0.1462031535668247,0.22524348092270088,0.41969954802243664,0.14834316467327457,2.534733240804543,0.9513773192633856
551,0.14848036355504762,0.22559393532163982,0.4204373573716152,0.14857169720265004,2.543567464118459,0.9514854022929141
552,0.15080063684881825,0.2259443897205788,0.4212265137451407,0.14880022973202547,2.552418443409524,0.9515934853224425
553,0.15316361886088828,0.22629484411951775,0.4220676748864727,0.14902876226140094,2.561290701308308,0.951701568351971
554,0.15556894308403746,0.22664529851845672,0.42296146932492723,0.1492572947907764,2.57018899915894,0.9518096513814993
555,0.1580162308582705,0.22699575291739568,0.42390849571788564,0.14948582732015187,2.579118339496114,0.9519177344110277
556,0.16050509114225311,0.22734620731633465,0.4249093222115773,0.1497143598495273,2.5880839683077297,0.9520258174405561
557,0.16303512028937114,0.2276966617152736,0.42596448582087576,0.14994289237890276,2.5970913770791455,0.9521339004700845
558,0.16560590182880178,0.22804711611421258,0.42707449182853796,0.15017142490827823,2.606146304615188,0.9522419834996129
559,0.1682170062519835,0.22839757051315154,0.42823981320429755,0.15039995743765366,2.615254738636229,0.9523500665291413
560,0.1708679908048686,0.2287480249120905,0.4294608900442327,0.15062848996702913,2.6244229171450684,0.9524581495586697
561,0.1735583992863427,0.22909847931102947,0.43073812903079167,0.1508570224964046,2.633657329561787,0.9525662325881981
562,0.17628776185319225,0.22944893370996844,0.4320719029138809,0.15108555502578003,2.6429647176236877,0.9526743156177265
563,0.1790555948319971,0.22979938810890738,0.4334625500133807,0.1513140875551555,2.6523520760481056,0.9527823986472549
564,0.18186140053832547,0.23014984250784634,0.4349103737434652,0.15154262008453095,2.661826652956097,0.9528904816767833
565,0.18470466710359892,0.2305002969067853,0.43641564215907414,0.15177115261390642,2.671395950055162,0.9529985647063117
566,0.18758486830999954,0.23085075130572427,0.4379785875248897,0.15199968514328185,2.6810677225796655,0.9531066477358401
567,0.1905014634337767,0.23120120570466324,0.4395994059071452,0.15222821767265732,2.6908499789880054,0.9532147307653684
568,0.19345389709731584,0.2315516601036022,0.44127825678858845,0.15245675020203278,2.7007509804155982,0.9533228137948969
569,0.19644159913031675,0.23190211450254117,0.4430152627069097,0.15268528273140822,2.7107792398833532,0.9534308968244253
570,0.1994639844404304,0.23225256890148013,0.44481050891692997,0.15291381526078368,2.720943521261631,0.9535389798539536
571,0.20252045289369325,0.2326030233004191,0.4466640430768278,0.15314234779015914,2.731252837989766,0.9536470628834821
572,0.20561038920508867,0.23295347769935806,0.4485758749586817,0.15337088031953458,2.741716451551752,0.9537551459130105
573,0.20873316283956553,0.23330393209829703,0.4505459761835836,0.15359941284891004,2.752343869709099,0.9538632289425388
574,0.21188812792382664,0.23365438649723597,0.452574279981557,0.1538279453782855,2.7631448444918463,0.9539713119720673
575,0.2150746231691996,0.23400484089617493,0.45466068097652085,0.15405647790766094,2.7741293699493466,0.9540793950015957
576,0.21829197180588672,0.2343552952951139,0.45680503499650693,0.1542850104370364,2.7853076796627327,0.9541874780311241
577,0.22153948152888828,0.23470574969405286,0.4590071589093297,0.15451354296641187,2.7966902440209305,0.9542955610606525
578,0.22481644445587914,0.23505620409299183,0.46126683048389744,0.15474207549578733,2.80828776726298,0.9544036440901809
579,0.2281221370973103,0.2354066584919308,0.46358378827733315,0.15497060802516277,2.8201111842890922,0.9545117271197092
580,0.231455820338997,0.23575711289086976,0.4659577315480592,0.15519914055453823,2.8321716572436473,0.9546198101492377
581,0.2348167394374426,0.23610756728980872,0.4683883201949862,0.1554276730839137,2.84448057187331,0.954727893178766
582,0.23820412402813915,0.2364580216887477,0.4708751747229287,0.15565620561328913,2.8570495336640263,0.9548359762082945
583,0.24161718814706923,0.23680847608768665,0.4734178762343602,0.1558847381426646,2.8698903637604545,0.9549440592378229
584,0.24505513026562842,0.23715893048662562,0.476015966447589,0.15611327067204006,2.883015094672311,0.9550521422673512
585,0.24851713333916806,0.23750938488556456,0.47866894774144225,0.1563418032014155,2.8964359657716874,0.9551602252968797
586,0.2520023648693515,0.23785983928450352,0.48137628322651,0.15657033573079096,2.9101654185860544,0.9552683083264081
587,0.2555099769804981,0.2382102936834425,0.48413739684299023,0.15679886826016642,2.924216091892022,0.9553763913559364
588,0.2590391065100834,0.23856074808238145,0.486951673485166,0.1570274007895419,2.938600816614515,0.9554844743854649
589,0.2625888751135418,0.23891120248132042,0.4898184591525206,0.15725593331891732,2.9533326105370876,0.9555925574149933
590,0.26615838938351194,0.23926165688025938,0.4927370611274781,0.1574844658482928,2.9684246728286854,0.9557006404445216
591,0.2697467409836424,0.23961211127919835,0.4957067481797473,0.15771299837766825,2.9838903783925557,0.9558087234740501
592,0.27335300679707153,0.2399625656781373,0.4987267507972263,0.1579415309070437,2.999743272043234,0.9559168065035785
593,0.2769762490896669,0.24031302007707628,0.5017962614434044,0.15817006343641915,3.015997062517857,0.9560248895331068
594,0.28061551568811033,0.24066347447601524,0.5049144348411789,0.15839859596579461,3.0326656163277717,0.9561329725626353
595,0.28426984017288287,0.2410139288749542,0.5080803882830002,0.15862712849517005,3.0497629514569824,0.9562410555921637
596,0.2879382420862031,0.24136438327389315,0.5112932019672185,0.1588556610245455,3.067303230914142,0.956349138621692
597,0.29161972715494927,0.2417148376728321,0.514551919360511,0.15908419355392098,3.085300756144463,0.9564572216512205
598,0.2953132875285741,0.24206529207177108,0.5178555475862288,0.15931272608329644,3.103769960308525,0.9565653046807489
599,0.29901790203202167,0.24241574647071004,0.5212030578385027,0.15954125861267188,3.1227254014350385,0.9566733877102773
600,0.30273253643362197,0.242766200869649,0.5245933858219197,0.15976979114204734,3.1421817554541573,0.9567814707398057
601,0.30645614372793567,0.24311665526858797,0.5280254322165595,0.1599983236714228,3.1621538091189803,0.956889553769334
602,0.3101876644334936,0.24346710966752694,0.531498063168176,0.16022685620079824,3.182656452821907,0.9569976367988624
603,0.31392602690537014,0.2438175640664659,0.5350101108032816,0.1604553887301737,3.2037046733134074,0.9571057198283909
604,0.3176701476625045,0.24416801846540487,0.5385603737688639,0.16068392125954917,3.2253135463302756,0.9572138028579192
605,0.3214189317296737,0.24451847286434383,0.5421476177964772,0.1609124537889246,3.2474982291409695,0.9573218858874477
606,0.32517127299399773,0.2448689272632828,0.5457705762903942,0.16114098631830007,3.270273953014883,0.9574299689169761
607,0.3289260545758478,0.24521938166222174,0.5494279509395156,0.16136951884767553,3.2936560156235073,0.9575380519465044
608,0.3326821492140071,0.2455698360611607,0.5531184123527033,0.161598051377051,3.317659773380254,0.9576461349760328
609,0.3364384196649119,0.24592029046009967,0.5568406007171867,0.16182658390642643,3.342300633726681,0.9577542180055613
610,0.34019371911580554,0.24627074485903863,0.5605931264796796,0.1620551164358019,3.367594047372104,0.9578623010350896
611,0.34394689161158887,0.2466211992579776,0.5643745710498137,0.16228364896517736,3.393555500494311,0.9579703840646181
612,0.3476967724951621,0.24697165365691656,0.5681834875254956,0.1625121814945528,3.4202005069079164,0.9580784670941465
613,0.351442188861024,0.24732210805585553,0.5720184014397672,0.16274071402392826,3.44754460020832,0.9581865501236748
614,0.3551819600218769,0.2476725624547945,0.5758778115287259,0.16296924655330372,3.4756033258976595,0.9582946331532033
615,0.3589148979879782,0.24802301685373346,0.5797601905200565,0.16319777908267916,3.5043922335000284,0.9584027161827317
616,0.3626398079589526,0.24837347125267242,0.5836639859417068,0.16342631161205462,3.53392686867316,0.95851079921226
617,0.36635548882777497,0.2487239256516114,0.5875876209502097,0.16365484414143008,3.5642227653228105,0.9586188822417885
618,0.37006073369660547,0.24907438005055033,0.5915294951781628,0.16388337667080555,3.595295437726827,0.9587269652713168
619,0.373754330404159,0.2494248344494893,0.5954879856003273,0.16411190920018098,3.62716037267571,0.9588350483008452
620,0.3774350620642544,0.24977528884842826,0.5994614474178381,0.16434044172955645,3.6598330216355692,0.9589431313303737
621,0.3811017076152018,0.25012574324736725,0.6034482149599389,0.1645689742589319,3.693328792939995,0.959051214359902
622,0.3847530423796423,0.2504761976463062,0.6074466026027088,0.16479750678830735,3.727663044017308,0.9591592973894304
623,0.3883878386344695,0.2508266520452451,0.6114549057041853,0.1650260393176828,3.7628510736585823,0.9592673804189589
624,0.39200486619042063,0.2511771064441841,0.6154714015552784,0.16525457184705827,3.7989081143322614,0.9593754634484872
625,0.39560289298092605,0.2515275608431231,0.6194943503458891,0.1654831043764337,3.835849324551964,0.9594835464780156
626,0.3991806856598051,0.25187801524206205,0.6235219961455877,0.16571163690580917,3.87368978130142,0.9595916295075441
627,0.4027370102073519,0.252228469641001,0.6275525678982263,0.16594016943518464,3.9124444725227114,0.9596997125370724
628,0.40627063254437323,0.25257892403994,0.6315842804298311,0.16616870196456007,3.95212828967299,0.9598077955666009
629,0.4097803191537023,0.2529293784388789,0.635615335469114,0.16639723449393554,3.992756020353595,0.9599158785961293
630,0.41326483770873446,0.25327983283781785,0.6396439226799252,0.166625767023311,4.03434234101733,0.9600239616256576
631,0.41672295770847695,0.25363028723675685,0.6436682207049639,0.16685429955268646,4.076901809757312,0.960132044655186
632,0.4201534511186328,0.25398074163569584,0.6476863982200456,0.1670828320820619,4.120448859182213,0.9602401276847145
633,0.4235550930182045,0.2543311960346348,0.6516966149982222,0.16731136461143736,4.1649977893813555,0.9603482107142428
634,0.42692666225111053,0.2546816504335737,0.655697022983025,0.16753989714081283,4.210562760984146,0.9604562937437713
635,0.4302669420822801,0.2550321048325127,0.6596857673701154,0.16776842967018826,4.257157788316141,0.9605643767732996
636,0.43357472085769605,0.2553825592314517,0.6636609876966006,0.16799696219956373,4.304796732656362,0.960672459802828
637,0.43684879266785503,0.25573301363039064,0.6676208189372554,0.1682254947289392,4.353493295597768,0.9607805428323565
638,0.4400879580140817,0.2560834680293296,0.6715633926069151,0.16845402725831463,4.40326101251402,0.9608886258618848
639,0.44329102447715396,0.25643392242826857,0.6754868378682624,0.1686825597876901,4.454113246135558,0.9609967088914132
640,0.4464568073876656,0.2567843768272075,0.6793892826442424,0.16891109231706555,4.5060631802364535,0.9611047919209417
641,0.44958413049757884,0.25713483122614644,0.6832688547343334,0.16913962484644102,4.559123813434342,0.96121287495047
642,0.4526718266523697,0.25748528562508544,0.6871236829338847,0.16936815737581645,4.6133079531058865,0.9613209579799984
643,0.45571873846321503,0.25783574002402443,0.6909518981557443,0.16959668990519192,4.6686282094182525,0.9614290410095269
644,0.4587237189786188,0.25818619442296337,0.694751634553369,0.16982522243456738,4.725096989478408,0.9615371240390552
645,0.46168563235491633,0.2585366488219023,0.6985210306446443,0.17005375496394282,4.782726491601824,0.9616452070685836
646,0.4646033545250505,0.2588871032208413,0.7022582304355913,0.17028228749331828,4.841528699700387,0.9617532900981121
647,0.46747577386504374,0.2592375576197803,0.7059613845431795,0.17051082002269374,4.901515377790575,0.9618613731276404
648,0.47030179185757864,0.2595880120187192,0.7096286513164219,0.17073935255206918,4.962698064622848,0.9619694561571688
649,0.47308032375209125,0.25993846641765816,0.7132581979549765,0.17096788508144464,5.025088068431234,0.9620775391866973
650,0.4758102992207931,0.26028892081659716,0.7168482016244145,0.1711964176108201,5.088696461803589,0.9621856222162256
651,0.4784906630100272,0.26063937521553615,0.7203968505673815,0.17142495014019557,5.153534076672779,0.9622937052457541
652,0.4811203755863818,0.26098982961447503,0.7239023452098245,0.171653482669571,5.219611499426703,0.9624017882752824
653,0.4836984137769705,0.261340284013414,0.7273628992615031,0.17188201519894647,5.286939066138264,0.9625098713048108
654,0.48622377140329115,0.261690738412353,0.7307767408099638,0.17211054772832193,5.355526857912667,0.9626179543343392
655,0.48869545990809804,0.26204119281129196,0.7341421134071924,0.17233908025769737,5.425384696351951,0.9627260373638676
656,0.4911125089747082,0.2623916472102309,0.7374572771481559,0.17256761278707283,5.49652213913458,0.962834120393396
657,0.4934739671381645,0.2627421016091699,0.740720509740427,0.1727961453164483,5.568948475709741,0.9629422034229245
658,0.4957789023877013,0.2630925560081089,0.743930107564125,0.17302467784582373,5.6426727231026765,0.9630502864524528
659,0.4980264027599538,0.2634430104070478,0.7470843867213879,0.1732532103751992,5.717703621831487,0.9631583694819812
660,0.5002155769223532,0.26379346480598675,0.7501816840745967,0.17348174290457466,5.794049631930924,0.9632664525115097
661,0.5023455547461758,0.26414391920492575,0.7532203582726041,0.17371027543395012,5.871718929082811,0.963374535541038
662,0.5044154878686901,0.26449437360386474,0.7561987907641919,0.17393880796332556,5.9507194008499065,0.9634826185705664
663,0.5064245502439042,0.2648448280028036,0.7591153867980294,0.17416734049270102,6.031058643010391,0.9635907016000949
664,0.5083719386813705,0.2651952824017426,0.7619685764083721,0.1743958730220765,6.112743955990454,0.9636987846296232
665,0.5102568733725482,0.2655457368006816,0.7647568153857942,0.17462440555145192,6.19578234139312,0.9638068676591516
666,0.5120785984042308,0.26589619119962055,0.7674785862322236,0.17485293808082739,6.280180498618783,0.96391495068868
667,0.5138363822585525,0.2662466455985595,0.7701323990995714,0.17508147061020285,6.365944821575202,0.9640230337182084
668,0.5155295182990876,0.2665970999974985,0.7727167927112786,0.17531000313957829,6.453081395474603,0.9641311167477368
669,0.5171573252425943,0.26694755439643747,0.7752303352660779,0.17553853566895375,6.541595993713088,0.9642391997772652
670,0.5187191476159501,0.2672980087953764,0.7776716253233144,0.1757670681983292,6.631494074829782,0.9643472828067936
671,0.5202143561978334,0.26764846319431534,0.7800392926691743,0.17599560072770468,6.722780779543264,0.964455365836322
672,0.5216423484447479,0.26799891759325434,0.7823319991631706,0.1762241332570801,6.815460927860079,0.9645634488658504
673,0.5230025489009565,0.26834937199219333,0.7845484395642782,0.17645266578645558,6.909539016252764,0.9646715318953788
674,0.5242944095919612,0.2686998263911322,0.7866873423360904,0.17668119831583104,7.0050192149046255,0.9647796149249072
675,0.5255174104011242,0.2690502807900712,0.7887474704304324,0.17690973084520648,7.101905365016114,0.9648876979544356
676,0.5266710594290859,0.2694007351890102,0.7907276220488307,0.17713826337458194,7.200200976169938,0.964995780983964
677,0.527754893335627,0.26975118958794914,0.7926266313813003,0.1773667959039574,7.299909223752343,0.9651038640134924
678,0.528768477663648,0.2701016439868881,0.7944433693219061,0.17759532843333284,7.401032946425119,0.9652119470430208
679,0.5297114071449527,0.27045209838582707,0.7961767441605823,0.1778238609627083,7.5035746436456705,0.9653200300725492
680,0.5305833059875379,0.27080255278476606,0.7978257022507,0.17805239349208377,7.607536473232621,0.9654281131020777
681,0.5313838281441209,0.271153007183705,0.7993892286519207,0.17828092602145923,7.7129202489708755,0.965536196131606
682,0.5321126575616377,0.27150346158264393,0.8008663477478615,0.17850945855083467,7.819727438255766,0.9656442791611344
683,0.5327695084114742,0.2718539159815829,0.8022561238381376,0.17873799108021013,7.927959159770117,0.9657523621906627
684,0.5333541253002065,0.2722043703805219,0.8035576617043692,0.1789665236095856,8.037616181192677,0.9658604452201912
685,0.5338662834606529,0.2725548247794608,0.8047701071497503,0.17919505613896103,8.148698916933288,0.9659685282497196
686,0.5343057889230459,0.2729052791783998,0.8058926475118113,0.1794235886683365,8.261207425893565,0.966076611279248
687,0.534672478666163,0.2732557335773388,0.8069245121480179,0.17965212119771196,8.375141409246861,0.9661846943087764
688,0.5349662207482744,0.2736061879762777,0.8078649728938859,0.1798806537270874,8.490500208238084,0.9662927773383048
689,0.535186914417775,0.27395664237521666,0.8087133444932987,0.18010918625646286,8.607282801997458,0.9664008603678332
690,0.535334490203399,0.27430709677415566,0.8094689850007472,0.18033771878583832,8.725487805366607,0.9665089433973616
691,0.5354089099839346,0.27465755117309465,0.8101312961552412,0.18056625131521375,8.84511346673537,0.96661702642689
692,0.5354101670373644,0.2750080055720336,0.8106997237256407,0.18079478384458922,8.966157665884625,0.9667251094564184
693,0.5353382860693933,0.2753584599709725,0.8111737578272203,0.18102331637396468,9.088617911833815,0.9668331924859468
694,0.5351933232213345,0.2757089143699115,0.8115529332092567,0.18125184890334015,9.212491340692036,0.9669412755154752
695,0.5349753660573506,0.2760593687688505,0.811836829513495,0.18148038143271558,9.337774713508445,0.9670493585450036
696,0.5346845335310603,0.2764098231677894,0.812025071503348,0.18170891396209105,9.46446441412045,0.967157441574532
697,0.5343209759315483,0.2767602775667284,0.8121173292637198,0.1819374464914665,9.592556447000947,0.9672655246040603
698,0.5338848748088328,0.2771107319656674,0.8121133183713636,0.18216597902084194,9.722046435098147,0.9673736076335888
699,0.5333764428788651,0.2774611863646063,0.8120128000357174,0.1823945115502174,9.852929617669721,0.9674816906631172
700,0.5327959239081516,0.27781164076354525,0.8118155812101708,0.18262304407959287,9.985200848110363,0.9675897736926455
701,0.5321435925781185,0.27816209516248425,0.8115215146737598,0.1828515766089683,10.118854591769537,0.967697856722174
702,0.5314197543293486,0.27851254956142324,0.8111304990832932,0.18308010913834377,10.25388492375981,0.9678059397517024
703,0.5306247451858384,0.2788630039603622,0.8106424789959578,0.18330864166771924,10.390285526756474,0.9679140227812308
704,0.5297589315594581,0.2792134583593011,0.8100574448624557,0.1835371741970947,10.528049688784574,0.9680221058107592
705,0.5288227100347946,0.2795639127582401,0.8093754329907664,0.18376570672647013,10.667170300997347,0.9681301888402876
706,0.5278165071345914,0.2799143671571791,0.808596525480641,0.1839942392558456,10.807639855442496,0.9682382718698159
707,0.5267407790660089,0.280264821556118,0.8077208501289685,0.18422277178522106,10.94945044281874,0.9683463548993444
708,0.5255960114479552,0.280615275955057,0.8067485803061726,0.1844513043145965,11.092593750221607,0.9684544379288728
709,0.5243827190197458,0.28096573035399597,0.8056799348038199,0.18467983684397196,11.237061058881414,0.9685625209584012
710,0.5231014453313734,0.2813161847529349,0.8045151776536564,0.18490836937334743,11.38284324189069,0.9686706039879296
711,0.5217527624156839,0.28166663915187384,0.8032546179182926,0.18513690190272286,11.52993076192644,0.968778687017458
712,0.5203372704427748,0.28201709355081284,0.8018986094537998,0.18536543443209832,11.67831366896503,0.9688867700469864
713,0.518855597356939,0.28236754794975183,0.8004475506444949,0.1855939669614738,11.827981597992698,0.9689948530765148
714,0.5173083984965079,0.28271800234869077,0.7989018841102091,0.18582249949084925,11.97892376671483,0.9691029361060431
715,0.5156963561969415,0.2830684567476297,0.7972620963863658,0.1860510320202247,12.13112897326342,0.9692110191355716
716,0.5140201793775558,0.2834189111465687,0.795528717577216,0.18627956454960015,12.284585593906305,0.9693191021651
717,0.5122806031122632,0.28376936554550763,0.7937023209825881,0.18650809707897562,12.439281580761977,0.9694271851946283
718,0.5104783881847317,0.2841198199444466,0.7917835226985466,0.18673662960835105,12.595204459520112,0.9695352682241568
719,0.5086143206283882,0.28447027434338557,0.789772981192361,0.18696516213772651,12.752341327171953,0.9696433512536852
720,0.5066892112516754,0.28482072874232456,0.7876713968522187,0.18719369466710198,12.91067884975531,0.9697514342832135
721,0.5047038951490277,0.2851711831412635,0.7854795115121194,0.18742222719647741,13.070203260114614,0.969859517312742
722,0.5026592311979904,0.2855216375402025,0.7831981079524236,0.18765075972585288,13.23090035568114,0.9699676003422704
723,0.5005561015429729,0.2858720919391414,0.7808280093765363,0.18787929225522834,13.392755496278635,0.9700756833717987
724,0.498395411066086,0.28622254633808036,0.7783700788642284,0.1881078247846038,13.555753601955534,0.9701837664013272
725,0.49617808684556,0.28657300073701936,0.7758252188021126,0.18833635731397924,13.719879150849335,0.9702918494308556
726,0.49390507760223684,0.2869234551359583,0.7731943702918116,0.1885648898433547,13.885116177089317,0.9703999324603839
727,0.4915773531346233,0.2872739095348973,0.7704785125363701,0.18879342237273017,14.051448268738975,0.9705080154899124
728,0.4891959037430344,0.2876243639338362,0.7676786622054758,0.1890219549021056,14.218858565784688,0.9706160985194408
729,0.4867617396433212,0.2879748183327752,0.7647958727800681,0.18925048743148107,14.387329758177174,0.9707241815489691
730,0.4842758903707273,0.28832527273171416,0.7618312338769425,0.18947901996085653,14.556844083927741,0.9708322645784976
731,0.4817394041743833,0.28867572713065315,0.7587858705539391,0.18970755249023197,14.727383327266567,0.9709403476080259
732,0.4791533474029897,0.2890261815295921,0.7556609425963576,0.18993608501960743,14.898928816869164,0.9710484306375544
733,0.4765188038822121,0.2893766359285311,0.7524576437852168,0.1901646175489829,15.071461424155007,0.9711565136670828
734,0.47383687428434873,0.28972709032747,0.7491772011480129,0.19039315007835836,15.244961561665997,0.9712645966966111
735,0.4711086754907946,0.29007754472640895,0.7458208741926261,0.1906216826077338,15.419409181528703,0.9713726797261395
736,0.46833533994787535,0.29042799912534795,0.7423899541250404,0.19085021513710926,15.59478377400865,0.971480762755668
737,0.4655180150165832,0.2907784535242869,0.7388857630515573,0.19107874766648472,15.771064366160761,0.9715888457851963
738,0.46265786231677325,0.2911289079232259,0.7353096531661734,0.19130728019586016,15.94822952058562,0.9716969288147248
739,0.45975605706638323,0.2914793623221648,0.7316630059238255,0.19153581272523562,16.126257334293136,0.9718050118442532
740,0.45681378741620843,0.2918298167211038,0.7279472312001848,0.19176434525461108,16.305125437685934,0.9719130948737815
741,0.45383225378081093,0.29218027112004274,0.7241637664387176,0.19199287778398652,16.484810993664336,0.97202117790331
742,0.45081266816608934,0.29253072551898174,0.7203140757857027,0.19222141031336198,16.66529069686179,0.9721292609328384
743,0.4477562534940834,0.2928811799179207,0.7163996492139363,0.19244994284273745,16.84654077301918,0.9722373439623667
744,0.44466424292553686,0.29323163431685967,0.7124220016358234,0.19267847537211288,17.028536978501528,0.9723454269918952
745,0.44153787918078813,0.2935820887157986,0.7083826720065795,0.19290700790148835,17.211254599966,0.9724535100214236
746,0.4383784138595026,0.29393254311473754,0.7042832224182715,0.1931355404308638,17.394668454189613,0.9725615930509519
747,0.435187106759812,0.29428299751367654,0.7001252371854014,0.19336407296023927,17.57875288806066,0.9726696760804804
748,0.43196522519736713,0.2946334519126155,0.6959103219227764,0.1935926054896147,17.763481778742392,0.9727777591100087
749,0.4287140433248469,0.29498390631155447,0.6916401026163637,0.19382113801899017,17.948828534017846,0.9728858421395371
750,0.42543484145244165,0.2953343607104934,0.6873162246878781,0.19404967054836564,18.134766092819696,0.9729939251690656
751,0.4221289053698119,0.2956848151094324,0.6829403520537946,0.19427820307774107,18.32126692595354,0.9731020081985939
752,0.4187975256700552,0.29603526950837133,0.6785141661795205,0.19450673560711654,18.50830303702394,0.9732100912281223
753,0.4154419970761485,0.29638572390731033,0.6740393651294418,0.194735268136492,18.695845963566356,0.9733181742576508
754,0.4120636177703901,0.29673617830624927,0.669517662613536,0.19496380066586744,18.88386677839403,0.9734262572871791
755,0.4086636887272937,0.29708663270518826,0.6649507870312763,0.1951923331952429,19.07233609116857,0.9735343403167076
756,0.4052435130504361,0.2974370871041272,0.6603404805135219,0.19542086572461836,19.261224050196375,0.973642423346236
757,0.40180439531369594,0.29778754150306613,0.6556884979630776,0.19564939825399383,19.45050034446339,0.9737505063757643
758,0.39834764090736335,0.2981379959020051,0.6509966060946255,0.19587793078336926,19.640134205910147,0.9738585894052927
759,0.3948745553895445,0.29848845030094406,0.6462665824746973,0.19610646331274473,19.83009441195674,0.9739666724348212
760,0.39138644384330334,0.29883890469988306,0.6415002145623673,0.1963349958421202,20.020349288282095,0.9740747554643495
761,0.38788461023996684,0.299189359098822,0.6366992987513265,0.19656352837149563,20.21086671186735,0.974182838493878
762,0.3843703568089856,0.299539813497761,0.6318656394139884,0.1967920609008711,20.401614114304188,0.9742909215234064
763,0.38084498341477896,0.2998902678966999,0.627001047948282,0.19702059343024655,20.592558485380557,0.9743990045529347
764,0.37730978694091316,0.3002407222956389,0.6221073418277542,0.197249125959622,20.78366637694455,0.9745070875824632
765,0.3737660606820253,0.30059117669457786,0.6171863436556085,0.19747765848899745,20.97490390705434,0.9746151706119915
766,0.37021509374381606,0.30094163109351685,0.6122398802233063,0.19770619101837292,21.16623676442156,0.9747232536415199
767,0.3666581704514976,0.3012920854924558,0.6072697815743051,0.19793472354774838,21.357630213150166,0.9748313366710484
768,0.3630965697669887,0.3016425398913948,0.6022778800735408,0.19816325607712382,21.549049097776763,0.9749394197005767
769,0.35953156471522413,0.3019929942903337,0.5972660094832277,0.19839178860649928,21.740457848621887,0.9750475027301051
770,0.35596442181983884,0.30234344868927265,0.5922360040455301,0.19862032113587474,21.93182048744996,0.9751555857596336
771,0.3523964005485588,0.30269390308821165,0.5871896975726565,0.19884885366525018,22.123100633446764,0.9752636687891619
772,0.3488287527685571,0.3030443574871506,0.58212892254491,0.19907738619462564,22.3142615095198,0.9753717518186903
773,0.34526272221203674,0.3033948118860896,0.5770555092172213,0.1993059187240011,22.50526594892188,0.9754798348482188
774,0.3416995439523115,0.3037452662850285,0.5719712847346544,0.19953445125337654,22.696076402203943,0.9755879178777471
775,0.3381404438905901,0.3040957206839675,0.5668780722573853,0.199762983782752,22.886654944501903,0.9756960009072755
776,0.33458663825372126,0.30444617508290645,0.5617776900956222,0.19999151631212747,23.076963283157923,0.975804083936804
777,0.33103933310306505,0.30479662948184544,0.5566719508549327,0.20022004884150293,23.266962765680145,0.9759121669663323
778,0.3274997238547257,0.3051470838807844,0.5515626605924031,0.20044858137087837,23.456614388045907,0.9760202499958607
779,0.3239689948112804,0.30549753827972337,0.54645161798407,0.20067711390025383,23.645878803346843,0.9761283330253891
780,0.32044831870520796,0.3058479926786623,0.5413406135040326,0.2009056464296293,23.834716330780015,0.9762364160549175
781,0.3169388562541259,0.30619844707760124,0.5362314286156269,0.20113417895900473,24.023086964988355,0.9763444990844459
782,0.31344175572800437,0.30654890147654024,0.5311258349750428,0.2013627114883802,24.210950385748284,0.9764525821139743
783,0.30995815252845005,0.3068993558754792,0.5260255936477478,0.20159124401775566,24.39826596800742,0.9765606651435027
784,0.30648916878017485,0.30724981027441817,0.5209324543380531,0.2018197765471311,24.584992792274996,0.9766687481730312
785,0.30303591293474746,0.3076002646733571,0.515848154632135,0.20204830907650656,24.77108965536026,0.9767768312025595
786,0.299599479386681,0.3079507190722961,0.5107744192548453,0.20227684160588202,24.956515081464993,0.9768849142320879
787,0.2961809481019481,0.30830117347123503,0.505712959340571,0.2025053741352575,25.1412273336244,0.9769929972616163
788,0.29278138425894107,0.30865162787017403,0.500665471718431,0.20273390666463292,25.325184425499142,0.9771010802911447
789,0.2894018379019425,0.30900208226911297,0.49563363821205986,0.2029624391940084,25.50834413351469,0.9772091633206731
790,0.2860433436070949,0.30935253666805196,0.490619124954218,0.20319097172338385,25.690664009350215,0.9773172463502016
791,0.2827069201609097,0.3097029910669909,0.4856235817164491,0.2034195042527593,25.872101392769633,0.9774253293797299
792,0.27939357025127937,0.31005344546592983,0.48064864125397533,0.20364803678213475,26.052613424798462,0.9775334124092583
793,0.2761042801710007,0.3104038998648688,0.47569591866603816,0.20387656931151021,26.232157061238897,0.9776414954387868
794,0.27284001953376164,0.31075435426380776,0.470767010771833,0.20410510184088565,26.410689086522012,0.9777495784683151
795,0.26960174100255263,0.31110480866274676,0.46586349550219663,0.2043336343702611,26.588166127894954,0.9778576614978435
796,0.26639038003045884,0.3114552630616857,0.4609869313071936,0.20456216689963658,26.764544669936104,0.977965744527372
797,0.26320685461374316,0.3118057174606247,0.45613885657969794,0.204790699429012,26.939781069395348,0.9780738275569003
798,0.260052065057174,0.3121561718595636,0.4513207890950938,0.20501923195838748,27.113831570356357,0.9781819105864287
799,0.256926893751475,0.3125066262585026,0.44653422546717547,0.20524776448776294,27.286652319712466,0.9782899936159571
800,0.2538322049628319,0.31285708065744156,0.4417806406203075,0.2054762970171384,27.45819938295201,0.9783980766454855
801,0.2507688446343135,0.31320753505638055,0.43706148727791627,0.20570482954651384,27.628428760248937,0.9785061596750139
802,0.2477376401991214,0.3135579894553195,0.432378195467341,0.2059333620758893,27.797296402848847,0.9786142427045423
803,0.24473940040550593,0.3139084438542584,0.42773217204108177,0.20616189460526477,27.96475822974545,0.9787223257340707
804,0.24177491515324168,0.3142588982531974,0.4231248002144384,0.2063904271346402,28.130770144640703,0.9788304087635991
805,0.2388449553414934,0.31460935265213635,0.4185574391195548,0.20661895966401567,28.29528805318043,0.9789384917931275
806,0.23595027272792737,0.31495980705107535,0.4140314233758427,0.20684749219339113,28.458267880455328,0.9790465748226559
807,0.23309159979891,0.3153102614500143,0.40954806267675176,0.20707602472276657,28.61966558876338,0.9791546578521844
808,0.23026964965060773,0.3156607158489533,0.4051086413928457,0.20730455725214203,28.779437195619103,0.9792627408817127
809,0.2274851158808341,0.3160111702478922,0.400714418191134,0.2075330897815175,28.937538792006094,0.9793708239112411
810,0.22473867249143475,0.3163616246468312,0.39636662567057507,0.20776162231089296,29.09392656085822,0.9794789069407694
811,0.22203097380104642,0.31671207904577015,0.39206647001368883,0.2079901548402684,29.248556795762713,0.9795869899702979
812,0.21936265436800878,0.31706253344470914,0.3878151306541675,0.20821868736964386,29.40138591987248,0.9796950729998263
813,0.2167343289232536,0.3174129878436481,0.38361375996039965,0.20844721989901932,29.55237050501937,0.9798031560293547
814,0.21414659231294053,0.317763442242587,0.37946348293477844,0.20867575242839476,29.701467291013433,0.9799112390588831
815,0.21160001945065302,0.318113896641526,0.37536539692867743,0.20890428495777022,29.848633205121036,0.9800193220884115
816,0.20909516527892102,0.31846435104046494,0.371320571372964,0.20913281748714568,29.993825381705783,0.9801274051179399
817,0.20663256473986308,0.31881480543940394,0.367330047523895,0.20936135001652112,30.137001182022207,0.9802354881474683
818,0.2042127327547282,0.3191652598383429,0.3633948382242561,0.20958988254589658,30.278118214150094,0.9803435711769967
819,0.20183616421210304,0.31951571423728187,0.35951592767957957,0.20981841507527205,30.41713435305441,0.9804516542065251
820,0.19950333396457587,0.3198661686362208,0.3556942712492683,0.2100469476046475,30.55400776075865,0.9805597372360535
821,0.19721469683360932,0.3202166230351598,0.3519307952524593,0.21027548013402295,30.6886969066192,0.9806678202655819
822,0.19497068762241515,0.32056707743409874,0.34822639678843675,0.2105040126633984,30.82116058768461,0.9807759032951103
823,0.192771721136579,0.32091753183303773,0.3445819435714165,0.21073254519277387,30.95135794912646,0.9808839863246387
824,0.19061819221222578,0.32126798623197667,0.34099827377949415,0.2109610777221493,31.079248504728824,0.980992069354167
825,0.18851047575147586,0.3216184406309156,0.3374761959175696,0.21118961025152477,31.204792157419234,0.9811001523836955
826,0.18644892676497773,0.3219688950298546,0.33401648869403877,0.21141814278090024,31.327949219827243,0.9812082354132239
827,0.1844338804212768,0.32231934942879353,0.33061990091104154,0.21164667531027567,31.448680434856588,0.9813163184427522
828,0.18246565210279703,0.3226698038277325,0.32728715136805436,0.21187520783965114,31.5669469962533,0.9814244014722807
829,0.180544537468206,0.32302025822667146,0.32401892877861627,0.2121037403690266,31.682710569155173,0.9815324845018091
830,0.17867081252093836,0.32337071262561046,0.32081589169996266,0.21233227289840206,31.795933310608195,0.9816405675313375
831,0.17684473368365722,0.3237211670245494,0.3176786684753444,0.2125608054277775,31.906577890030547,0.9817486505608659
832,0.1750665378784251,0.3240716214234884,0.3146078571888156,0.21278933795715296,32.014607509612134,0.9818567335903943
833,0.17333644261237816,0.3244220758224273,0.31160402563226003,0.21301787048652843,32.11998592462966,0.9819648166199226
834,0.1716546460686745,0.3247725302213663,0.308667711284426,0.21324640301590386,32.22267746366338,0.9820728996494511
835,0.17002132720252158,0.32512298462030526,0.305799421301747,0.21347493554527933,32.322647048697306,0.9821809826789795
836,0.16843664584205767,0.3254734390192442,0.3029996325207216,0.2137034680746548,32.41986021508803,0.9822890657085079
837,0.16690074279390046,0.3258238934181832,0.30026879147161956,0.21393200060403023,32.514283131383046,0.9823971487380363
838,0.16541373995315056,0.3261743478171221,0.2976073144032881,0.2141605331334057,32.605882618974576,0.9825052317675647
839,0.16397574041766347,0.3265248022160611,0.295015587318836,0.21438906566278115,32.69462617156962,0.982613314797093
840,0.16258682860639637,0.32687525661500005,0.2924939660219663,0.21461759819215662,32.78048197446077,0.9827213978266215
841,0.161247070381646,0.32722571101393905,0.2900427761737342,0.21484613072153205,32.86341892358094,0.9828294808561499
842,0.15995651317500129,0.327576165412878,0.287662313359508,0.21507466325090752,32.94340664432483,0.9829375638856783
843,0.1587151861168296,0.327926619811817,0.28535284316591797,0.21530319578028298,33.02041551012007,0.9830456469152067
844,0.15752310016913884,0.3282770742107559,0.2831146012675703,0.21553172830965842,33.09441666073223,0.983153729944735
845,0.1563802482616428,0.3286275286096949,0.28094779352331456,0.21576026083903388,33.16538202028631,0.9832618129742635
846,0.15528660543088357,0.32897798300863385,0.2788525960818564,0.21598879336840934,33.233284314988026,0.9833698960037919
847,0.15424212896225162,0.3293284374075728,0.2768291554965057,0.21621732589778478,33.29809709052969,0.9834779790333202
848,0.15324675853476927,0.3296788918065118,0.2748775888488549,0.21644585842716024,33.359794729162594,0.9835860620628487
849,0.15230041636849373,0.3300293462054507,0.2729979838811931,0.2166743909565357,33.418352466421084,0.9836941450923771
850,0.15140300737441253,0.3303798006043897,0.27119039913745674,0.21690292348591117,33.473746407482096,0.9838022281219054
851,0.15055441930670763,0.33073025500332864,0.2694548641125273,0.2171314560152866,33.52595354314398,0.9839103111514339
852,0.14975452291726957,0.33108070940226764,0.2677913794096896,0.21735998854466207,33.57495176540902,0.9840183941809623
853,0.14900317211235503,0.3314311638012066,0.2661999169060712,0.21758852107403753,33.620719882655365,0.9841264772104906
854,0.14830020411127873,0.33178161820014557,0.26468041992588515,0.21781705360341297,33.663237634381744,0.9842345602400191
855,0.1476454396070513,0.3321320725990845,0.2632328034213033,0.21804558613278843,33.70248570551114,0.9843426432695475
856,0.14703868292886474,0.3324825269980235,0.26185695416079957,0.2182741186621639,33.738445740238944,0.9844507262990758
857,0.1464797222063517,0.33283298139696244,0.2605527309247975,0.21850265119153933,33.7711003554109,0.9845588093286043
858,0.14596832953553507,0.3331834357959014,0.25931996470846974,0.2187311837209148,33.80043315341706,0.9846668923581327
859,0.14550426114640547,0.33353389019484037,0.25815845893154155,0.21895971625029026,33.82642873458865,0.9847749753876611
860,0.1450872575720605,0.3338843445937793,0.2570679896549508,0.2191882487796657,33.849072709084155,0.9848830584171895
861,0.14471704381935213,0.3342347989927183,0.25604830580423155,0.21941678130904116,33.86835170825217,0.9849911414467178
862,0.14439332954099374,0.33458525339165723,0.25509912939948465,0.21964531383841662,33.88425339545849,0.9850992244762462
863,0.14411580920908432,0.3349357077905962,0.25422015579181195,0.2198738463677921,33.896766476365514,0.9852073075057747
864,0.14388416229001524,0.33528616218953516,0.25341105390609164,0.22010237889716752,33.90588070865242,0.985315390535303
865,0.1436980534207287,0.33563661658847416,0.2526714664899807,0.22033091142654299,33.911586911165195,0.9854234735648315
866,0.14355713258630748,0.3359870709874131,0.2520010103690359,0.22055944395591845,33.913876972485546,0.9855315565943599
867,0.14346103529887697,0.3363375253863521,0.25139927670784645,0.22078797648529389,33.91274385890896,0.9856396396238882
868,0.14340938277781018,0.336687979785291,0.2508658312770856,0.22101650901466935,33.90818162182214,0.9857477226534167
869,0.14340178213123003,0.33703843418422996,0.25040021472638274,0.2212450415440448,33.90018540447048,0.9858558056829451
870,0.1434378265388099,0.33738888858316896,0.250001942862933,0.22147357407342025,33.88875144810744,0.9859638887124734
871,0.14351709543587782,0.3377393429821079,0.2496705069357599,0.2217021066027957,33.87387709751728,0.9860719717420019
872,0.14363915469883665,0.3380897973810469,0.24940537392555526,0.22193063913217118,33.85556080590416,0.9861800547715303
873,0.1438035568319155,0.3384402517799858,0.24920598684002468,0.22215917166154664,33.83380213913995,0.9862881378010586
874,0.14400984115527415,0.3387907061789248,0.24907176501466935,0.22238770419092208,33.80860177936533,0.9863962208305871
875,0.144257533994486,0.33914116057786375,0.2490021044189448,0.22261623672029754,33.77996152793762,0.9865043038601155
876,0.14454614887142916,0.33949161497680275,0.2489963779677358,0.222844769249673,33.74788430772039,0.9866123868896438
877,0.14487518669662053,0.3398420693757417,0.24905393583809532,0.22307330177904844,33.71237416471024,0.9867204699191723
878,0.14524413596303054,0.3401925237746807,0.24917410579119684,0.2233018343084239,33.67343626899719,0.9868285529487006
879,0.14565247294141923,0.3405429781736196,0.24935619349945473,0.22353036683779937,33.631076915054464,0.986936635978229
880,0.14609966187724094,0.34089343257255855,0.24959948287876987,0.2237588993671748,33.58530352135571,0.9870447190077575
881,0.14658515518916232,0.34124388697149755,0.24990323642586165,0.22398743189655027,33.53612462931734,0.9871528020372858
882,0.14710839366924694,0.3415943413704365,0.250266695560651,0.22421596442592573,33.48354990156399,0.9872608850668143
883,0.14766880668485896,0.3419447957693755,0.2506890809736604,0.2244444969553012,33.42759011951746,0.9873689680963427
884,0.1482658123823406,0.3422952501683144,0.2511695929784016,0.22467302948467663,33.36825718030735,0.987477051125871
885,0.14889881789252174,0.3426457045672534,0.25170741186872186,0.2249015620140521,33.30556409300535,0.9875851341553994
886,0.1495672195381198,0.34299615896619234,0.2523016982810841,0.22513009454342756,33.23952497418334,0.9876932171849279
887,0.1502704030430914,0.34334661336513134,0.2529515935617539,0.225358627072803,33.17015504279762,0.9878013002144562
888,0.15100774374399423,0.3436970677640703,0.253656220138874,0.22558715960217846,33.09747061440077,0.9879093832439847
889,0.15177860680342647,0.34404752216300927,0.2544146818994016,0.22581569213155392,33.021489094685684,0.9880174662735131
890,0.15258234742559929,0.3443979765619482,0.2552260645708889,0.22604422466092935,32.942228972363765,0.9881255493030414
891,0.15341831107411194,0.34474843096088714,0.2560894361080867,0.22627275719030482,32.859709811382736,0.9882336323325699
892,0.15428583369198598,0.34509888535982614,0.25700384708435003,0.22650128971968028,32.77395224248924,0.9883417153620982
893,0.15518424192402494,0.3454493397587651,0.2579683310878258,0.22672982224905575,32.684977954140045,0.9884497983916266
894,0.1561128533415581,0.34579979415770407,0.2589819051224032,0.22695835477843118,32.592809682770444,0.9885578814211551
895,0.15707097666962866,0.346150248556643,0.2600435700134041,0.22718688730780665,32.49747120242543,0.9886659644506834
896,0.1580579120166867,0.346500702955582,0.2611523108179916,0.2274154198371821,32.39898731376032,0.9887740474802118
897,0.15907295110684103,0.34685115735452093,0.26230709724027246,0.22764395236655754,32.29738383242081,0.9888821305097403
898,0.16011537751472904,0.3472016117534599,0.263506884051071,0.227872484895933,32.192687576810044,0.9889902135392686
899,0.1611844669030514,0.34755206615239886,0.26475061151234275,0.22810101742530847,32.08492635525093,0.989098296568797
900,0.16227948726283026,0.34790252055133786,0.2660372058062026,0.2283295499546839,31.9741289525558,0.9892063795983255
901,0.16339969915642827,0.3482529749502768,0.2673655794685348,0.22855808248405937,31.86032511601238,0.9893144626278538
902,0.1645443559633837,0.34860342934921573,0.2687346318271457,0.22878661501343484,31.743545540796166,0.9894225456573822
903,0.16571270412909272,0.3489538837481547,0.2701432494444299,0.2290151475428103,31.62382185482292,0.9895306286869107
904,0.16690398341638385,0.34930433814709366,0.2715903065644987,0.22924368007218573,31.501186603051874,0.989638711716439
905,0.16811742716001407,0.34965479254603266,0.27307466556473475,0.2294722126015612,31.375673231251422,0.9897467947459674
906,0.16935226252411775,0.3500052469449716,0.2745951774117174,0.22970074513093666,31.247316069242192,0.9898548777754959
907,0.17060771076263342,0.3503557013439106,0.2761506821214697,0.2299292776603121,31.116150313630218,0.9899629608050242
908,0.1718829874827287,0.3507061557428495,0.2777400092239689,0.23015781018968756,30.982212010042584,0.9900710438345526
909,0.17317730291124017,0.3510566101417885,0.27936197823185416,0.23038634271906303,30.845538034882686,0.990179126864081
910,0.17448986216413812,0.35140706454072745,0.2810153991132721,0.23061487524843846,30.70616607661856,0.9902872098936094
911,0.17581986551902393,0.35175751893966645,0.28269907276877965,0.23084340777781392,30.564134616617874,0.9903952929231379
912,0.17716650869065573,0.3521079733386054,0.28441179151223084,0.2310719403071894,30.419482909550005,0.9905033759526662
913,0.17852898310950657,0.3524584277375443,0.28615233955556374,0.23130047283656482,30.27225096336419,0.9906114589821946
914,0.17990647620333242,0.3528088821364833,0.28791949349739837,0.2315290053659403,30.122479518867248,0.990719542011723
915,0.1812981716817436,0.35315933653542225,0.2897120228153477,0.23175753789531575,29.97021002891273,0.9908276250412514
916,0.18270324982375133,0.35350979093436125,0.29152869036194384,0.23198607042469122,29.815484637221196,0.9909357080707798
917,0.18412088776826288,0.3538602453333002,0.2933682528640712,0.23221460295406665,29.658346156846058,0.9910437911003083
918,0.18555025980748927,0.3542106997322392,0.2952294614257904,0.23244313548344211,29.498838048306958,0.9911518741298366
919,0.186990537683225,0.3545611541311781,0.297111062034433,0.23267166801281758,29.33700439740328,0.991259957159365
920,0.18844089088595184,0.3549116085301171,0.29901179606984163,0.23290020054219301,29.172889892730392,0.9913680401888935
921,0.1899004869567116,0.35526206292905604,0.30093040081661987,0.23312873307156848,29.006539802914943,0.9914761232184218
922,0.19136849179168922,0.35561251732799504,0.3028656099792489,0.23335726560094394,28.837999953586223,0.9915842062479502
923,0.19284406994943282,0.355962971726934,0.3048161541999255,0.23358579813031938,28.667316704105332,0.9916922892774787
924,0.19432638496064694,0.3563134261258729,0.3067807615789672,0.23381433065969484,28.494536924069386,0.991800372307007
925,0.19581459964046477,0.3566638805248119,0.30875815819761754,0.2340428631890703,28.319707969607997,0.9919084553365354
926,0.19730787640312264,0.35701433492375084,0.3107470686430863,0.23427139571844577,28.14287765949421,0.9920165383660638
927,0.19880537757893554,0.35736478932268984,0.31274621653564744,0.2344999282478212,27.964094251087506,0.9921246213955922
928,0.20030626573347543,0.3577152437216288,0.31475432505761197,0.23472846077719667,27.78340641612612,0.9922327044251206
929,0.20180970398884296,0.35806569812056777,0.3167701174839808,0.23495699330657213,27.600863216391268,0.992340787454649
930,0.2033148563469178,0.3584161525195067,0.31879231771458544,0.23518552583594757,27.416514079260743,0.9924488704841774
931,0.2048208880144668,0.3587666069184457,0.3208196508075102,0.23541405836532303,27.23040877316935,0.9925569535137058
932,0.2063269657299809,0.35911706131738463,0.3228508435135808,0.2356425908946985,27.042597382998657,0.9926650365432342
933,0.20783225809210848,0.3594675157163236,0.3248846248117046,0.23587112342407393,26.853130285413375,0.9927731195727626
934,0.2093359358895383,0.35981797011526256,0.326919726444838,0.2360996559534494,26.662058124161536,0.9928812026022911
935,0.2108371724321947,0.3601684245142015,0.3289548834563434,0.23632818848282486,26.4694317853621,0.9929892856318194
936,0.21233514388357963,0.3605188789131405,0.33098883472650376,0.23655672101220032,26.275302372792776,0.9930973686613478
937,0.2138290295941112,0.36086933331207943,0.3330203235089459,0.23678525354157576,26.079721183202047,0.9932054516908762
938,0.2153180124352882,0.3612197877110184,0.3350480979667231,0.23701378607095122,25.882739681660254,0.9933135347204046
939,0.2168012791345103,0.36157024210995736,0.3370709117077986,0.23724231860032668,25.684409476970604,0.993421617749933
940,0.2182780206103771,0.36192069650889636,0.3390875243196663,0.23747085112970212,25.484782297154442,0.9935297007794615
941,0.21974743230828273,0.3622711509078353,0.34109670190284536,0.23769938365907758,25.283909965034358,0.9936377838089898
942,0.2212087145361185,0.3626216053067743,0.3430972176029651,0.23792791618845305,25.08184437392623,0.9937458668385182
943,0.2226610727998901,0.3629720597057132,0.3450878521411697,0.23815644871782848,24.878637463462905,0.9938539498680466
944,0.2241037181390529,0.3633225141046522,0.3470673943425551,0.23838498124720395,24.674341195564466,0.993962032897575
945,0.22553586746135826,0.36367296850359115,0.3490346416623451,0.2386135137765794,24.469007530570163,0.9940701159271034
946,0.226956743877012,0.36402342290253015,0.3509884007095208,0.23884204630595487,24.262688403551955,0.9941781989566318
947,0.22836557703192217,0.3643738773014691,0.35292748776759836,0.2390705788353303,24.05543570082422,0.9942862819861602
948,0.22976160343983434,0.364724331700408,0.3548507293122604,0.23929911136470577,23.847301236664336,0.9943943650156886
949,0.23114406681312197,0.365074786099347,0.35675696252552785,0.23952764389408124,23.638336730260665,0.994502448045217
950,0.2325122183920192,0.36542524049828595,0.3586450358061721,0.23975617642345667,23.428593782905114,0.9946105310747454
951,0.233865317272066,0.36577569489722495,0.3605138092760517,0.23998470895283214,23.218123855440226,0.9947186141042738
952,0.2352026307295378,0.3661261492961639,0.3623621552820581,0.2402132414822076,23.00697824598002,0.9948266971338022
953,0.2365234345446281,0.3664766036951029,0.36418895889336034,0.24044177401158304,22.795208067916494,0.9949347801633306
954,0.23782701332215164,0.3668270580940418,0.36599311839362464,0.2406703065409585,22.582864228223563,0.995042863192859
955,0.23911266080953097,0.3671775124929808,0.3677735457678918,0.24089883907033396,22.3699974060752,0.9951509462223874
956,0.2403796802118304,0.36752796689191974,0.3695291671837937,0.24112737159970943,22.156658031788858,0.9952590292519158
957,0.24162738450359855,0.36787842129085874,0.3712589234667835,0.24135590412908486,21.94289626610402,0.9953671122814441
958,0.24285509673727673,0.3682288756897977,0.3729617705690625,0.24158443665846033,21.72876197981221,0.9954751953109726
959,0.24406215034793918,0.3685793300887366,0.37463668003187545,0.2418129691878358,21.51430473374739,0.995583278340501
960,0.2452478894541157,0.3689297844876756,0.37628263944086104,0.24204150171721123,21.299573759145876,0.9956913613700293
961,0.24641166915446203,0.36928023888661454,0.3778986528741299,0.2422700342465867,21.084617938390195,0.9957994443995578
962,0.2475528558200341,0.36963069328555354,0.3794837413427539,0.24249856677596215,20.869485786144757,0.9959075274290862
963,0.24867082738192559,0.3699811476844925,0.3810369432233502,0.2427270993053376,20.654225430890712,0.9960156104586146
964,0.24976497361402986,0.37033160208343147,0.3825573146824424,0.24295563183471305,20.43888459687447,0.996123693488143
965,0.25083469641068784,0.3706820564823704,0.384043930092284,0.24318416436408852,20.223510586471853,0.9962317765176714
966,0.2518794100589845,0.3710325108813094,0.38549588243783905,0.24341269689346398,20.008150262981584,0.9963398595471997
967,0.25289854150545843,0.37138296528024833,0.38691228371460784,0.24364122942283942,19.7928500338519,0.9964479425767282
968,0.2538915306169936,0.3717334196791873,0.3882922653169961,0.24386976195221488,19.57765583435016,0.9965560256062566
969,0.254857830435659,0.37208387407812626,0.3896349784169276,0.24409829448159034,19.362613111677984,0.996664108635785
970,0.2557969074272749,0.3724343284770652,0.39093959433240755,0.24432682701096578,19.147766809544066,0.9967721916653134
971,0.2567082417234737,0.3727847828760042,0.3922053048857446,0.24455535954034124,18.933161353193405,0.9968802746948418
972,0.25759132735704116,0.37313523727494313,0.39343132275114656,0.2447838920697167,18.718840634903607,0.9969883577243702
973,0.2584456724903178,0.3734856916738821,0.39461688179141263,0.24501242459909214,18.504847999950933,0.9970964407538986
974,0.2592707996364475,0.37383614607282106,0.39576123738344915,0.2452409571284676,18.29122623304772,0.9972045237834269
975,0.26006624587326654,0.37418660047176006,0.396863666732341,0.24546948965784307,18.07801754525955,0.9973126068129554
976,0.26083156304962796,0.374537054870699,0.3979234691737204,0.2456980221872185,17.865263561402603,0.9974206898424838
977,0.26156631798396396,0.374887509269638,0.3989399664641816,0.24592655471659397,17.65300530792256,0.9975287728720121
978,0.2622700926548918,0.3752379636685769,0.3999125030594961,0.24615508724596943,17.44128320126087,0.9976368559015406
979,0.26294248438367773,0.3755884180675159,0.40084044638039146,0.2463836197753449,17.230137036708484,0.997744938931069
980,0.26358310600837376,0.37593887246645485,0.4017231870656671,0.24661215230472033,17.01960597774624,0.9978530219605973
981,0.26419158604945825,0.3762893268653938,0.4025601392124275,0.2468406848340958,16.809728545876837,0.9979611049901258
982,0.2647675688668039,0.3766397812643328,0.4033507406032201,0.24706921736347126,16.60054261094692,0.9980691880196542
983,0.26531071480781726,0.3769902356632717,0.40409445291988083,0.2472977498928467,16.392085381957084,0.9981772710491825
984,0.2658207003465912,0.3773406900622107,0.4047907619438927,0.24752628242222216,16.1843933983646,0.998285354078711
985,0.2662972182139246,0.37769114446114965,0.4054391777430787,0.24775481495159762,15.97750252187299,0.9983934371082394
986,0.26673997751806783,0.37804159886008865,0.40603923484445614,0.24798334748097306,15.77144792870933,0.9985015201377678
987,0.2671487038560614,0.3783920532590276,0.40659049239309414,0.24821188001034852,15.5662641023897,0.9986096031672962
988,0.2675231394155448,0.3787425076579666,0.4070925342968214,0.248440412539724,15.361984826965983,0.9987176861968246
989,0.26786304306691644,0.3790929620569055,0.4075449693566517,0.24866894506909945,15.158643180756574,0.9988257692263529
990,0.26816819044573925,0.3794434164558445,0.40794743138279277,0.2488974775984749,14.956271530555016,0.9989338522558814
991,0.26843837402529036,0.37979387085478344,0.40829957929613,0.24912601012785035,14.75490152631577,0.9990419352854097
992,0.2686734031791652,0.3801443252537224,0.40860109721507626,0.24935454265722581,14.55456409631015,0.9991500183149382
993,0.2688731042338528,0.3804947796526614,0.4088516945276994,0.24958307518660125,14.355289442754236,0.9992581013444666
994,0.2690373205112107,0.3808452340516003,0.40905110594904637,0.2498116077159767,14.15710703789819,0.9993661843739949
995,0.2691659123607742,0.3811956884505393,0.4091990915635976,0.25004014024535215,13.960045620577912,0.9994742674035234
996,0.26925875718184583,0.38154614284947824,0.409295436852796,0.25026867277472764,13.764133193222166,0.9995823504330518
997,0.26931574943531955,0.38189659724841724,0.40933995270761037,0.2504972053041031,13.56939701930835,0.9996904334625801
998,0.2693368006452042,0.3822470516473562,0.40933247542610296,0.2507257378334785,13.375863621265298,0.9997985164921086
999,0.26932183938981985,0.38259750604629517,0.40927286669598373,0.250954270362854,13.183558778815652,0.999906599521637


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-08/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00989,0.05635436996817589,0.047959525138139725,0.9801727533340454
1,1,00909,0.07489866018295288,0.043199487030506134,0.9875618815422058
2,2,00669,0.037147507071495056,0.025297224521636963,0.9755208492279053
3,3,00269,0.11777187138795853,0.07415975630283356,0.9665639996528625
4,4,00809,0.050841107964515686,0.030487239360809326,0.9752727150917053
5,5,00949,0.12689653038978577,0.07937145233154297,0.954962432384491
6,6,00609,0.12858250737190247,0.076518714427948,0.9887173771858215
7,7,00089,0.0527958869934082,0.04590839147567749,0.9902379512786865
8,8,00109,0.04718595743179321,0.03573491424322128,0.9867648482322693
9,9,00129,0.08487289398908615,0.05416056513786316,0.9969629049301147
10,10,00149,0.0851576179265976,0.04777558520436287,0.9722681045532227
11,11,00469,0.08597978949546814,0.052851833403110504,0.9749650359153748
12,12,00249,0.056603144854307175,0.025717100128531456,0.9837642908096313
13,13,00589,0.04491706192493439,0.031954605132341385,0.9830968976020813
14,14,00169,0.05463400110602379,0.025381147861480713,0.9871876835823059
15,15,00189,0.05660136044025421,0.029893998056650162,0.9737492799758911
16,16,00829,0.04517300799489021,0.025881880894303322,0.9871586561203003
17,17,00429,0.10374858975410461,0.05460560321807861,0.9906413555145264
18,18,00649,0.07828598469495773,0.05405961722135544,0.9814270734786987
19,19,00569,0.10765378922224045,0.06256063282489777,0.9828736186027527
20,20,00709,0.05959697812795639,0.02492547035217285,0.985321044921875
21,21,00689,0.0856453999876976,0.06473420560359955,0.9716479778289795
22,22,00969,0.03407738730311394,0.02613350749015808,0.9771609902381897
23,23,00529,0.05313568562269211,0.031199660152196884,0.9862263798713684
24,24,00549,0.04381683096289635,0.02352994680404663,0.9795302152633667
25,25,00769,0.061202503740787506,0.05467832088470459,0.989603579044342
26,26,00889,0.05293772742152214,0.04013381898403168,0.9862926602363586
27,27,00309,0.487906813621521,0.4974784851074219,0.8678507804870605
28,28,00509,0.053832393139600754,0.042890049517154694,0.9911714792251587
29,29,00729,0.04683661460876465,0.045093029737472534,0.989392876625061
30,30,00629,0.06760015338659286,0.03554816544055939,0.9784612655639648
31,31,00929,0.052428849041461945,0.03663545846939087,0.9708194136619568
32,32,00409,0.05581085756421089,0.042093515396118164,0.9873889088630676
33,33,00229,0.056819431483745575,0.03555811196565628,0.9834863543510437
34,34,00289,0.5641821026802063,0.48427456617355347,0.8080634474754333
35,35,00329,0.06191497668623924,0.05168682336807251,0.9999157190322876
36,36,00389,0.05515944957733154,0.04034612327814102,0.9782036542892456
37,37,00029,0.03742057830095291,0.039153821766376495,0.9739418029785156
38,38,00049,0.31622448563575745,0.26664865016937256,0.8550022840499878
39,39,00069,0.07997667044401169,0.046471431851387024,0.9847488403320312
40,40,00449,0.34952643513679504,0.3539591431617737,0.8737002015113831
41,41,00489,0.03824705630540848,0.03246619179844856,0.9863982796669006
42,42,00369,0.0931585505604744,0.04747161269187927,0.9768418073654175
43,43,00789,0.051230546087026596,0.04135923832654953,0.9902099370956421
44,44,00849,0.04000783711671829,0.041299641132354736,0.9913256168365479
45,45,00869,0.10154613852500916,0.0562322698533535,0.9816486835479736
46,46,00009,0.09054506570100784,0.05232880637049675,0.981675922870636
47,47,00749,0.046702101826667786,0.03217605873942375,0.989458441734314
48,48,00209,0.11493224650621414,0.06877958029508591,0.9688176512718201
49,49,00349,0.0358002632856369,0.030190467834472656,0.9858494997024536


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-08/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,5.764005803009625,0.03407738730311394,6.909521179781274,0.02352994680404663,0.476995165485167,0.8080634474754333
1,5.794843609791882,0.03460802265384176,6.936162395802761,0.02400436976531127,0.4773667190127975,0.8082554917913061
2,5.825261896349506,0.03513865800456958,6.96224894021657,0.02447879272657591,0.47769151071401483,0.8084475361071788
3,5.855252974139125,0.0356692933552974,6.987773913249676,0.02495321568784055,0.4779698368714091,0.8086395804230515
4,5.884809256495907,0.03619992870602522,7.012730550274835,0.02542763864910519,0.47820201991029193,0.8088316247389242
5,5.913923261977201,0.03673056405675304,7.037112224804992,0.02590206161036983,0.47838840838387164,0.809023669054797
6,5.942587617658725,0.037261199407480856,7.060912451431977,0.02637648457163447,0.47852937694312003,0.8092157133706697
7,5.970795062381165,0.03779183475820868,7.084124888707547,0.02685090753289911,0.47862532629131127,0.8094077576865424
8,5.9985384499450936,0.038322470108936496,7.106743341965088,0.02732533049416375,0.4786766831232226,0.8095998020024152
9,6.025810752252118,0.03885310545966432,7.128761766080128,0.02779975345542839,0.47868390004900446,0.8097918463182879
10,6.0526050623901995,0.03938374081039214,7.150174268168,0.02827417641669303,0.4786474555027304,0.8099838906341607
11,6.07891459766119,0.03991437616111996,7.1709751102169115,0.028748599377957672,0.47856785363565374,0.8101759349500334
12,6.1047327025486,0.040445011511847775,7.1911587116548255,0.02922302233922231,0.4784456241942097,0.8103679792659061
13,6.130052851623724,0.0409756468625756,7.210719651848477,0.02969744530048695,0.47828132238281046,0.8105600235817788
14,6.154868652388178,0.04150628221330342,7.22965267253303,0.03017186826175159,0.4780755287114905,0.8107520678976515
15,6.179173848051157,0.04203691756403124,7.247952680170785,0.03064629122301623,0.4778288488284773,0.8109441122135242
16,6.202962320239532,0.04256755291475906,7.265614748237486,0.03112071418428087,0.4775419133377658,0.811136156529397
17,6.2262280916391255,0.04309818826548688,7.282634119434773,0.03159513714554551,0.47721537760178817,0.8113282008452697
18,6.248965328565495,0.0436288236162147,7.299006207827423,0.03206956010681015,0.4768499215292856,0.8115202451611424
19,6.271168343462591,0.044159458966942525,7.314726600903965,0.03254398306807479,0.4764462493484941,0.8117122894770151
20,6.292831597327767,0.04469009431767034,7.329791061559448,0.03301840602933943,0.47600508936576574,0.8119043337928878
21,6.313949702061621,0.04522072966839816,7.344195529999069,0.033492828990604066,0.47552719370976626,0.8120963781087606
22,6.334517422741178,0.04575136501912598,7.35793612556147,0.03396725195186871,0.4750133380613862,0.8122884224246334
23,6.354529679815157,0.046282000369853804,7.371009148460571,0.03444167491313335,0.4744643213695279,0.8124804667405061
24,6.3739815512198374,0.04681263572058162,7.383411081444825,0.03491609787439799,0.4738809655529264,0.8126725110563788
25,6.392868274414376,0.047343271071309444,7.395138591372887,0.03539052083566263,0.47326411518818134,0.8128645553722516
26,6.411185248334326,0.04787390642203726,7.406188530704671,0.03586494379692727,0.4726146371841838,0.8130565996881243
27,6.428928035262212,0.04840454177276508,7.416557938906879,0.03633936675819191,0.47193342044313186,0.813248644003997
28,6.44609236261411,0.0489351771234929,7.426244043772155,0.03681378971945655,0.47122137550833115,0.8134406883198697
29,6.462674124641202,0.04946581247422072,7.43524426265097,0.03728821268072119,0.4704794341989973,0.8136327326357424
30,6.478669384045341,0.04999644782494854,7.4435562035955805,0.03776263564198583,0.4697085492322792,0.8138247769516151
31,6.494074373507798,0.05052708317567636,7.451177666415221,0.03823705860325047,0.4689096938327231,0.8140168212674879
32,6.508885497130305,0.051057718526404186,7.458106643642039,0.03871148156451511,0.4680838613294217,0.8142088655833606
33,6.523099331787702,0.051588353877132,7.464341321407019,0.03918590452577975,0.46723206474109163,0.8144009098992333
34,6.5367126283914905,0.05211898922785982,7.469880080225517,0.039660327487044386,0.466355336349318,0.814592954215106
35,6.549722313063668,0.05264962457858764,7.474721495691797,0.040134750448309026,0.4654547272602444,0.8147849985309787
36,6.562125488220306,0.053180259929315465,7.478864339082269,0.040609173409573665,0.4645313069549528,0.8149770428468516
37,6.573919433564409,0.05371089528004328,7.482307577867031,0.041083596370838305,0.4635861628288244,0.8151690871627243
38,6.585101606987606,0.054241530630771105,7.485050376129391,0.041558019332102944,0.46262039972014507,0.815361131478597
39,6.595669645380406,0.05477216598149892,7.487092094893195,0.04203244229336758,0.46163513942824835,0.8155531757944697
40,6.60562136535067,0.055302801332226745,7.488432292357777,0.04250686525463222,0.4606315202214867,0.8157452201103425
41,6.614954763850151,0.05583343668295457,7.48907072404039,0.04298128821589686,0.45961069633532675,0.8159372644262152
42,6.6236680187089485,0.056364072033682384,7.489007342826097,0.0434557111771615,0.45857383746086544,0.8161293087420879
43,6.631759489077806,0.0568947073844102,7.48824229892515,0.04393013413842614,0.45752212822408383,0.8163213530579606
44,6.639227715778314,0.057425342735138024,7.48677593973788,0.04440455709969079,0.4564567676561451,0.8165133973738333
45,6.646071421560968,0.05795597808586585,7.484608809627291,0.04487898006095543,0.4553789686550479,0.816705441689706
46,6.652289511271376,0.058486613436593664,7.4817416495994875,0.04535340302222007,0.454289957438971,0.8168974860055788
47,6.657881071924714,0.05901724878732148,7.478175396892265,0.045827825983484706,0.4531909729916135,0.8170895303214515
48,6.662845372688732,0.059547884138049303,7.4739111844721196,0.046302248944749345,0.45208326649987796,0.8172815746373242
49,6.66718186477568,0.06007851948877713,7.468950340440064,0.046776671906013985,0.450968100784218,0.8174736189531969
50,6.670890181243526,0.06060915483950495,7.463294387346698,0.047251094867278624,0.4498467497219811,0.8176656632690698
51,6.6739701367069655,0.061139790190232766,7.456945041417032,0.047725517828543264,0.4487204976640982,0.8178577075849425
52,6.676421726958738,0.06167042554096058,7.449904211685593,0.0481999407898079,0.4475906388454455,0.8180497519008152
53,6.678245128501872,0.062201060891688406,7.442173999042418,0.04867436375107255,0.4464584767892246,0.8182417962166879
54,6.6794406979934955,0.06273169624241623,7.433756695190638,0.04914878671233719,0.44532532370571193,0.8184338405325606
55,6.680008971600979,0.06326233159314404,7.424654781516345,0.04962320967360183,0.44419249988571563,0.8186258848484333
56,6.679950664271156,0.06379296694387186,7.41487092787154,0.05009763263486647,0.4430613330890826,0.8188179291643061
57,6.6792666689134625,0.06432360229459969,7.404407991270981,0.05057205559613111,0.44193315792861515,0.8190099734801788
58,6.677958055497983,0.06485423764532751,7.393269014503832,0.05104647855739575,0.44080931524973926,0.8192020177960515
59,6.676026070069243,0.06538487299605533,7.381457224661072,0.051520901518660386,0.43969115150626553,0.8193940621119242
60,6.673472133676859,0.06591550834678314,7.368976031579617,0.051995324479925026,0.4385800181326109,0.819586106427797
61,6.670297841224087,0.06644614369751096,7.355829026204277,0.052469747441189665,0.43747727091280686,0.8197781507436697
62,6.666504960235405,0.06697677904823879,7.342019978868569,0.052944170402454305,0.43638426934666147,0.8199701950595424
63,6.662095429544302,0.0675074143989666,7.327552837495606,0.053418593363718944,0.4353023760134158,0.8201622393754151
64,6.657071357902523,0.06803804974969443,7.312431725720215,0.053893016324983584,0.43423295593323424,0.8203542836912878
65,6.651435022512027,0.06856868510042224,7.296660940933578,0.05436743928624822,0.43317737592688743,0.8205463280071607
66,6.645188867481029,0.06909932045115007,7.280244952251639,0.05484186224751286,0.4321370039739695,0.8207383723230334
67,6.63833550220546,0.06962995580187789,7.263188398408704,0.0553162852087775,0.43111320856997487,0.8209304166389061
68,6.63087769967729,0.0701605911526057,7.245496085577496,0.05579070817004214,0.4301073580826023,0.8211224609547788
69,6.622818394721199,0.07069122650333354,7.227172985117273,0.05626513113130678,0.4291208201076088,0.8213145052706515
70,6.614160682161092,0.07122186185406135,7.208224231251288,0.05673955409257142,0.4281549608245444,0.8215065495865242
71,6.604907814917959,0.07175249720478917,7.188655118675282,0.05721397705383606,0.42721114435272,0.821698593902397
72,6.595063202040782,0.072283132555517,7.168471100098453,0.0576884000151007,0.4262907321077186,0.8218906382182697
73,6.584630406672004,0.0728137679062448,7.147677783718552,0.058162822976365346,0.42539508215879257,0.8220826825341424
74,6.573613143949303,0.07334440325697263,7.126280930632732,0.058637245937629985,0.42452554858746705,0.8222747268500151
75,6.562015278845291,0.07387503860770045,7.104286452185792,0.059111668898894625,0.4236834808476633,0.8224667711658878
76,6.549840823946988,0.07440567395842827,7.081700407257588,0.059586091860159264,0.4228702231276723,0.8226588154817606
77,6.537093937176667,0.0749363093091561,7.058528999491261,0.0600605148214239,0.4220871137142846,0.8228508597976333
78,6.523778919456031,0.0754669446598839,7.034778574464129,0.06053493778268854,0.42133548435938434,0.823042904113506
79,6.509900212315386,0.07599758001061173,7.01045561680301,0.06100936074395318,0.42061665964931966,0.8232349484293788
80,6.4954623954497634,0.07652821536133955,6.985566747245813,0.06148378370521782,0.4199319563773509,0.8234269927452516
81,6.480470184223806,0.07705885071206736,6.960118719651242,0.06195820666648246,0.41928268291946136,0.8236190370611243
82,6.464928427127292,0.0775894860627952,6.934118417958543,0.0624326296277471,0.4186701386138412,0.823811081376997
83,6.4488421031832575,0.07812012141352301,6.907572853099138,0.06290705258901175,0.41809561314432214,0.8240031256928697
84,6.43221631931055,0.07865075676425083,6.880489159862149,0.06338147555027637,0.4175603859280428,0.8241951700087424
85,6.415056307642876,0.07918139211497865,6.852874593715678,0.06385589851154103,0.41706572550763377,0.8243872143246151
86,6.397367422806175,0.07971202746570646,6.8247365275859435,0.06433032147280565,0.4166128889481842,0.8245792586404879
87,6.379155139156365,0.0802426628164343,6.796082448596124,0.0648047444340703,0.4162031212392656,0.8247713029563606
88,6.360425047979413,0.08077329816716211,6.766919954767007,0.06527916739533494,0.41583765470227324,0.8249633472722333
89,6.341182854655717,0.08130393351788993,6.737256751681496,0.06575359035659958,0.4155177084033391,0.825155391588106
90,6.321434375790782,0.08183456886861776,6.707100649114891,0.06622801331786422,0.41524448757207494,0.8253474359039787
91,6.301185536314213,0.08236520421934557,6.676459557633117,0.06670243627912886,0.4150191830263859,0.8255394802198515
92,6.280442366549018,0.08289583957007339,6.645341485160898,0.0671768592403935,0.41484297060359826,0.8257315245357242
93,6.2592109992532015,0.08342647492080121,6.613754533521975,0.06765128220165814,0.41471701059813787,0.825923568851597
94,6.237497666635685,0.08395711027152902,6.581706894953411,0.06812570516292278,0.4146424472059857,0.8261156131674697
95,6.215308697348561,0.08448774562225686,6.549206848596109,0.06860012812418742,0.4146204079761365,0.8263076574833425
96,6.192650513457641,0.08501838097298467,6.516262756963606,0.06907455108545206,0.41465200326927937,0.8264997017992152
97,6.169529627393313,0.08554901632371249,6.482883062391225,0.0695489740467167,0.4147383257239103,0.8266917461150879
98,6.1459526388837284,0.08607965167444032,6.449076283467699,0.07002339700798134,0.41488044973008575,0.8268837904309606
99,6.12192623187224,0.08661028702516813,6.414851011451354,0.07049781996924598,0.41507943091101646,0.8270758347468333
100,6.097457171421089,0.08714092237589596,6.380215906672917,0.07097224293051062,0.4153363056126968,0.827267879062706
101,6.072552300603341,0.08767155772662377,6.345179694927064,0.07144666589177526,0.4156520904017604,0.8274599233785788
102,6.047218537384889,0.0882021930773516,6.309751163854755,0.0719210888530399,0.4160277815717413,0.8276519676944515
103,6.021462871498641,0.08873282842807942,6.27393915931848,0.07239551181430454,0.4164643546579246,0.8278440120103242
104,5.995292361312626,0.08926346377880723,6.237752581772405,0.07286993477556918,0.4169627639609513,0.8280360563261969
105,5.968714130694056,0.08979409912953505,6.201200382629576,0.07334435773683382,0.417523942079347,0.8282281006420696
106,5.9417353658711,0.09032473448026287,6.164291560628101,0.07381878069809847,0.41814879945113764,0.8284201449579424
107,5.9143633122943555,0.0908553698309907,6.127035158198471,0.0742932036593631,0.4188382239046979,0.8286121892738152
108,5.886605271499749,0.09138600518171852,6.089440257833911,0.07476762662062775,0.4195930802189896,0.8288042335896879
109,5.858468597974722,0.09191664053244633,6.051515978465893,0.07524204958189237,0.4204142096933324,0.8289962779055606
110,5.829960696029541,0.09244727588317415,6.013271471846671,0.07571647254315703,0.4213024297268344,0.8291883222214333
111,5.8010890166753715,0.09297791123390198,5.97471591894092,0.07619089550442165,0.42225853340763114,0.8293803665373061
112,5.771861054511006,0.09350854658462979,5.9358585263283175,0.0766653184656863,0.4232832891120449,0.8295724108531788
113,5.742284344619834,0.09403918193535762,5.896708522619103,0.07713974142695093,0.42437744011379,0.8297644551690515
114,5.712366459478819,0.09456981728608543,5.85727515488442,0.07761416438821558,0.4255417042033472,0.8299564994849242
115,5.682115005881081,0.09510045263681326,5.8175676851034055,0.07808858734948021,0.42677677331760516,0.830148543800797
116,5.651537621873743,0.09563108798754108,5.777595386628829,0.07856301031074486,0.42808331317987985,0.8303405881166697
117,5.620641973712622,0.09616172333826889,5.73736754067315,0.07903743327200949,0.42946196295041933,0.8305326324325424
118,5.589435752835308,0.09669235868899671,5.696893432816747,0.07951185623327414,0.4309133348874699,0.8307246767484151
119,5.557926672854185,0.09722299403972454,5.656182349540194,0.07998627919453877,0.4324380140190187,0.8309167210642878
120,5.526122466570868,0.09775362939045236,5.615243574782181,0.08046070215580342,0.4340365578252737,0.8311087653801605
121,5.494030883013497,0.09828426474118018,5.574086386524956,0.08093512511706806,0.4357094959319739,0.8313008096960333
122,5.461659684498354,0.09881490009190799,5.532720053408881,0.0814095480783327,0.43745732981461016,0.8314928540119061
123,5.429016643717133,0.09934553544263582,5.491153831377741,0.08188397103959734,0.4392805325136091,0.8316848983277788
124,5.396109540851272,0.09987617079336364,5.44939696035652,0.08235839400086198,0.44117954836056494,0.8318769426436515
125,5.362946160714582,0.10040680614409146,5.407458660963139,0.08283281696212662,0.4431547927155745,0.8320689869595242
126,5.329534289925527,0.10093744149481927,5.365348131255739,0.08330723992339126,0.44520665171572715,0.832261031275397
127,5.295881714110311,0.1014680768455471,5.323074543517047,0.0837816628846559,0.44733548203480406,0.8324530755912697
128,5.2619962151380335,0.10199871219627492,5.280647041077275,0.08425608584592054,0.449541610654251,0.8326451199071424
129,5.227885568389033,0.10252934754700274,5.238074735177008,0.08473050880718518,0.45182533464544694,0.8328371642230151
130,5.193557540057514,0.10305998289773056,5.195366701871475,0.08520493176844982,0.45418692096331603,0.8330292085388878
131,5.15901988448961,0.10359061824845837,5.15253197897759,0.08567935472971445,0.4566266062513404,0.8332212528547606
132,5.124280341557813,0.1041212535991862,5.109579563065036,0.0861537776909791,0.4591445966579645,0.8334132971706333
133,5.089346634072863,0.10465188894991402,5.066518406492772,0.08662820065224373,0.46174106766447115,0.833605341486506
134,5.054226465233987,0.10518252430064184,5.023357414492074,0.08710262361350837,0.46441616392431023,0.8337973858023787
135,5.018927516118411,0.10571315965136965,4.9801054422974635,0.08757704657477301,0.4671699991139226,0.8339894301182514
136,4.98345744321106,0.10624379500209748,4.936771292326532,0.08805146953603765,0.47000265579509193,0.8341814744341243
137,4.947823875975223,0.1067744303528253,4.893363711409933,0.08852589249730229,0.47291418528880075,0.834373518749997
138,4.912034414464996,0.10730506570355312,4.84989138807247,0.08900031545856693,0.47590460756064257,0.8345655630658697
139,4.876096626980272,0.10783570105428095,4.806362949866421,0.08947473841983157,0.47897391111778137,0.8347576073817424
140,4.840018047764944,0.10836633640500876,4.762786960758062,0.08994916138109621,0.48212205291745813,0.8349496516976151
141,4.803806174749044,0.10889697175573658,4.719171918568283,0.09042358434236085,0.48534895828705116,0.8351416960134879
142,4.767468467335374,0.1094276071064644,4.675526252468275,0.09089800730362549,0.48865452085571426,0.8353337403293606
143,4.731012344231318,0.10995824245719223,4.631858320531089,0.09137243026489013,0.4920386024975382,0.8355257846452333
144,4.694445181326262,0.11048887780792004,4.5881764073399065,0.09184685322615477,0.49550103328629086,0.835717828961106
145,4.65777430961523,0.11101951315864786,4.544488721653797,0.09232127618741942,0.4990416114616788,0.8359098732769787
146,4.621007013169153,0.11155014850937568,4.500803394131626,0.09279569914868406,0.5026601034071342,0.8361019175928515
147,4.584150527152211,0.1120807838601035,4.457128475114892,0.0932701221099487,0.5063562436391404,0.8362939619087242
148,4.547212035886633,0.11261141921083132,4.413471932470028,0.09374454507121334,0.5101297348080365,0.8364860062245969
149,4.510198670965328,0.11314205456155914,4.3698416494908185,0.09421896803247798,0.5139802477103015,0.8366780505404696
150,4.473117509412629,0.11367268991228696,4.3262454228614455,0.09469339099374262,0.5179074213123236,0.8368700948563423
151,4.43597557189344,0.11420332526301478,4.28269096068068,0.09516781395500726,0.5219108627855858,0.8370621391722152
152,4.398779820971047,0.11473396061374261,4.239185880547656,0.0956422369162719,0.5259901475532548,0.8372541834880879
153,4.361537159413748,0.11526459596447042,4.195737707709655,0.09611665987753654,0.5301448193482006,0.8374462278039606
154,4.324254428550514,0.11579523131519824,4.152353873272239,0.09659108283880118,0.5343743902823263,0.8376382721198333
155,4.286938406675778,0.11632586666592606,4.1090417124720835,0.09706550580006582,0.5386783409272364,0.837830316435706
156,4.249595807503481,0.11685650201665389,4.065808463012776,0.09753992876133045,0.5430561204062193,0.8380223607515788
157,4.212233278670396,0.1173871373673817,4.022661263463801,0.0980143517225951,0.5475071464974468,0.8382144050674515
158,4.174857400288788,0.11791777271810952,3.9796071517229143,0.09848877468385973,0.5520308057484358,0.8384064493833242
159,4.137474683548413,0.11844840806883734,3.936653063542049,0.09896319764512437,0.5566264536016601,0.8385984936991969
160,4.100091569367768,0.11897904341956517,3.8938058311168775,0.09943762060638901,0.5612934145313027,0.8387905380150696
161,4.062714427094596,0.11950967877029299,3.851072181740038,0.09991204356765365,0.5660309821911321,0.8389825823309424
162,4.025349553255472,0.1200403141210208,3.808458736518114,0.10038646652891829,0.5708384195734028,0.8391746266468151
163,3.988003170354403,0.12057094947174862,3.765972009152303,0.10086088949018293,0.5757149591787611,0.8393666709626878
164,3.950681425720236,0.12110158482247645,3.723618404782708,0.10133531245144757,0.5806598031971414,0.8395587152785606
165,3.913390390402708,0.12163222017320427,3.681404218896198,0.10180973541271221,0.5856721236995253,0.8397507595944333
166,3.87613605811693,0.12216285552393208,3.639335636297629,0.10228415837397685,0.590751062840588,0.8399428039103061
167,3.8389243442360255,0.1226934908746599,3.5974187301442977,0.10275858133524149,0.5958957330721486,0.8401348482261788
168,3.801761084831685,0.12322412622538773,3.555659461043388,0.10323300429650613,0.6011052173673361,0.8403268925420515
169,3.7646520357623645,0.12375476157611555,3.5140636762121464,0.10370742725777077,0.6063785694554914,0.8405189368579242
170,3.727602871808711,0.12428539692684336,3.4726371087005115,0.10418185021903541,0.6117148140676681,0.840710981173797
171,3.6906191858559856,0.12481603227757118,3.431385376675841,0.10465627318030005,0.6171129471927063,0.8409030254896697
172,3.6537064881230603,0.125346667628299,3.390313982769402,0.10513069614156469,0.6225719363438469,0.8410950698055424
173,3.616870205437565,0.12587730297902683,3.349428313484184,0.10560511910282933,0.6280907208357602,0.8412871141214151
174,3.580115680556857,0.12640793832975467,3.308733638663631,0.10607954206409397,0.6336682120719553,0.8414791584372878
175,3.5434481715343096,0.12693857368048245,3.268235111020798,0.1065539650253586,0.639303293842536,0.8416712027531605
176,3.5068728511304714,0.12746920903121028,3.227937765727461,0.10702838798662326,0.6449948226321621,0.8418632470690333
177,3.470394806268696,0.12799984438193812,3.1878465200625885,0.1075028109478879,0.6507416279381931,0.842055291384906
178,3.434019037534642,0.12853047973266593,3.147966173119681,0.10797723390915254,0.6565425125989569,0.8422473357007787
179,3.397750458719228,0.12906111508339374,3.1083014055723153,0.10845165687041718,0.6623962531319992,0.8424393800166515
180,3.3615938964044547,0.12959175043412158,3.068856779497308,0.10892607983168182,0.6683016000823129,0.8426314243325242
181,3.325554089591608,0.1301223857848494,3.0296367382548244,0.10940050279294646,0.6742572783804366,0.842823468648397
182,3.2896356893712304,0.1306530211355772,2.9906456064247653,0.1098749257542111,0.6802619877103049,0.8430155129642697
183,3.253843258634327,0.13118365648630503,2.951887589798674,0.11034934871547573,0.6863144028868513,0.8432075572801424
184,3.218181271824231,0.13171429183703284,2.91336677542652,0.11082377167674037,0.6924131742431958,0.8433996015960151
185,3.182654114728476,0.13224492718776065,2.8750871317174784,0.11129819463800501,0.6985569280273607,0.8435916459118878
186,3.1472660843101252,0.1327755625384885,2.837052508594019,0.11177261759926965,0.7047442668084647,0.8437836902277606
187,3.112021388577929,0.13330619788921633,2.799266637698442,0.11224704056053429,0.7109737698922285,0.8439757345436333
188,3.076924146494628,0.1338368332399441,2.761733132651028,0.11272146352179893,0.7172439937457391,0.844167778859506
189,3.041978387922813,0.13436746859067195,2.724455489358984,0.11319588648306357,0.7235534724314087,0.8443598231753787
190,3.0071880536076994,0.13489810394139978,2.687437086375257,0.11367030944432821,0.7299007180499332,0.8445518674912514
191,2.9725569951961095,0.1354287392921276,2.6506811853063756,0.11414473240559285,0.736284221192269,0.8447439118071242
192,2.9380889752910138,0.1359593746428554,2.614190931268354,0.11461915536685749,0.742702451400422,0.8449359561229969
193,2.9037876675409873,0.13649000999358324,2.57796935338977,0.11509357832812213,0.7491538576369855,0.8451280004388697
194,2.869656656763883,0.13702064534431105,2.5420193653610306,0.11556800128938677,0.755636868763331,0.8453200447547424
195,2.8356994391040082,0.13755128069503886,2.506343766028898,0.11604242425065141,0.762149894026327,0.8455120890706151
196,2.801919422222162,0.1380819160457667,2.470945240035255,0.11651684721191605,0.7686913235534248,0.8457041333864879
197,2.7683199255178144,0.1386125513964945,2.4358263584991455,0.11699127017318069,0.7752595288560906,0.8458961777023606
198,2.734904180382731,0.1391431867472223,2.4009895797410676,0.11746569313444533,0.7818528633413694,0.8460882220182333
199,2.7016753304853314,0.13967382209795015,2.3664372500485156,0.11794011609570997,0.7884696628314869,0.846280266334106
200,2.6686364320851155,0.140204457448678,2.3321716044817067,0.1184145390569746,0.7951082460914153,0.8464723106499787
201,2.6357904543764104,0.14073509279940577,2.2981947677184884,0.11888896201823924,0.8017669153641793,0.8466643549658515
202,2.6031402798607313,0.1412657281501336,2.2645087549373413,0.11936338497950388,0.8084439569138239,0.8468563992817242
203,2.5706887047471128,0.14179636350086144,2.2311154727374443,0.11983780794076852,0.815137641575935,0.8470484435975969
204,2.5384384393796044,0.14232699885158925,2.198016720094713,0.12031223090203316,0.8218462253154778,0.8472404879134696
205,2.5063921086913035,0.14285763420231706,2.165214189352746,0.1207866538632978,0.8285679497919283,0.8474325322293423
206,2.4745522526841675,0.1433882695530449,2.1327094672476,0.12126107682456244,0.8353010429314504,0.8476245765452151
207,2.442921326933955,0.1439189049037727,2.100504035965292,0.12173549978582708,0.8420437195060078,0.8478166208610878
208,2.4115017031195136,0.14444954025450052,2.0685992742309676,0.12220992274709172,0.8487941817193002,0.8480086651769606
209,2.3802956695757898,0.14498017560522836,2.036996458428595,0.12268434570835637,0.8555506197992634,0.8482007094928333
210,2.349305431869816,0.14551081095595617,2.005696763750143,0.12315876866962101,0.8623112125970741,0.848392753808706
211,2.318533113398998,0.14604144630668398,1.9747012653730938,0.12363319163088565,0.8690741281924489,0.8485847981245788
212,2.2879807560109926,0.1465720816574118,1.9440109396652274,0.12410761459215029,0.8758375245050526,0.8487768424404515
213,2.2576503206445104,0.14710271700813965,1.913626665415562,0.12458203755341493,0.8825995499118596,0.8489688867563242
214,2.2275436879903445,0.14763335235886746,1.883549225090344,0.12505646051467956,0.8893583438703389,0.8491609310721969
215,2.197662659171941,0.14816398770959527,1.853779306113008,0.1255308834759442,0.8961120375471668,0.8493529753880696
216,2.168008956444836,0.1486946230603231,1.8243175021670102,0.12600530643720886,0.9028587544524309,0.8495450197039424
217,2.1385842239143313,0.14922525841105092,1.7951643145204175,0.1264797293984735,0.9095966110790036,0.8497370640198151
218,2.109390028270663,0.14975589376177872,1.7663201533711888,0.12695415235973811,0.9163237175469594,0.8499291083356878
219,2.080427859541067,0.15028652911250656,1.7377853392120757,0.12742857532100277,0.9230381782528653,0.8501211526515605
220,2.0516991318580935,0.15081716446323437,1.7095601042140156,0.12790299828226742,0.9297380925236678,0.8503131969674332
221,2.023205184243464,0.15134779981396218,1.6816445936270008,0.12837742124353205,0.9364215552750226,0.8505052412833061
222,1.9949472814068978,0.15187843516469002,1.6540388671973087,0.12885184420479667,0.9430866576738604,0.8506972855991788
223,1.966926614559238,0.15240907051541783,1.626742900600072,0.12932626716606133,0.9497314878049719,0.8508893299150515
224,1.9391443022392543,0.15293970586614564,1.599756586886114,0.12980069012732598,0.9563541313413463,0.8510813742309242
225,1.9116013911535166,0.15347034121687347,1.5730797379420216,0.1302751130885906,0.9629526722181408,0.851273418546797
226,1.8842988570287176,0.1540009765676013,1.5467120859623942,0.13074953604985523,0.9695251933099609,0.8514654628626697
227,1.8572376054758437,0.15453161191832912,1.5206532849332794,0.13122395901111988,0.9760697771112574,0.8516575071785424
228,1.8304184728655972,0.15506224726905693,1.4949029121257795,0.13169838197238454,0.9825845064196613,0.8518495514944151
229,1.8038422272144852,0.15559288261978477,1.4694604695987719,0.13217280493364916,0.989067465021896,0.8520415958102878
230,1.7775095690809872,0.15612351797051258,1.4443253857098324,0.1326472278949138,0.9955167383821715,0.8522336401261605
231,1.7514211324712412,0.15665415332124039,1.4194970166333165,0.13312165085617844,1.001930414332695,0.8524256844420333
232,1.7255774857536763,0.15718478867196822,1.394974647884669,0.1335960738174431,1.0083065837661032,0.852617728757906
233,1.6999791325820297,0.15771542402269603,1.3707574958499888,0.13407049677870772,1.0146433413295883,0.8528097730737787
234,1.6746265128262152,0.15824605937342384,1.3468447093199056,0.13454491973997235,1.020938786120399,0.8530018173896514
235,1.6495200035105049,0.15877669472415168,1.3232353710268612,0.135019342701237,1.0271910223824814,0.8531938617055241
236,1.6246599197584737,0.1593073300748795,1.2999284991848603,0.13549376566250165,1.0333981602040465,0.853385906021397
237,1.6000465157442065,0.15983796542560733,1.2769230490307997,0.13596818862376628,1.0395583162156885,0.8535779503372697
238,1.5756799856492487,0.16036860077633514,1.2542179143664982,0.1364426115850309,1.0456696142888902,0.8537699946531424
239,1.5515604646247911,0.16089923612706294,1.2318119291005418,0.13691703454629556,1.051730186234586,0.8539620389690151
240,1.5276880297585969,0.16142987147779078,1.2097038687891144,0.1373914575075602,1.0577381725014798,0.8541540832848878
241,1.5040627010461918,0.1619605068285186,1.1878924521749605,0.13786588046882486,1.0636917228739173,0.8543461276007606
242,1.4806844423658199,0.16249114217924643,1.1663763427236578,0.1383403034300895,1.0695889971689374,0.8545381719166333
243,1.4575531624567173,0.16302177752997424,1.1451541501564078,0.13881472639135412,1.0754281659322555,0.854730216232506
244,1.434668715900231,0.16355241288070205,1.1242244319785477,0.13928914935261877,1.0812074111329188,0.8549222605483787
245,1.4120309041033328,0.16408304823142988,1.103585695003022,0.13976357231388342,1.0869249268562686,0.8551143048642514
246,1.3896394762840862,0.1646136835821577,1.0832363968680525,0.14023799527514805,1.0925789199949483,0.8553063491801242
247,1.3674941304586272,0.16514431893288553,1.0631749475482684,0.14071241823641267,1.0981676109376854,0.8554983934959969
248,1.3455945144292538,0.16567495428361334,1.043399710858598,0.14118684119767733,1.103689234255491,0.8556904378118696
249,1.3239402267731635,0.16620558963434115,1.0239090059502067,0.14166126415894198,1.1091420393849782,0.8558824821277423
250,1.3025308178314763,0.166736224985069,1.0047011087978017,0.1421356871202066,1.114524291308561,0.8560745264436151
251,1.2813657906981235,0.1672668603357968,0.9857742536776406,0.14261011008147123,1.1198342712311038,0.8562665707594879
252,1.2604446022081972,0.1677974956865246,0.9671266346356138,0.14308453304273588,1.1250702772528216,0.8564586150753606
253,1.239766663925397,0.16832813103725244,0.9487564069447497,0.14355895600400054,1.1302306250380612,0.8566506593912333
254,1.2193313431281967,0.16885876638798025,0.930661688551562,0.14403337896526516,1.135313648479628,0.856842703707106
255,1.1991379637943453,0.1693894017387081,0.9128405615106203,0.1445078019265298,1.1403177003584095,0.8570347480229787
256,1.1791858075833719,0.1699200370894359,0.8952910734068082,0.14498222488779444,1.145241152997906,0.8572267923388515
257,1.1594741148167096,0.1704506724401637,0.8780112387646966,0.1454566478490591,1.1500823989133777,0.8574188366547242
258,1.1400020854551332,0.17098130779089155,0.860999040444497,0.14593107081032372,1.1548398514553118,0.8576108809705969
259,1.1207688800731468,0.17151194314161936,0.8442524310240961,0.14640549377158835,1.1595119454468368,0.8578029252864696
260,1.1017736208299984,0.1720425784923472,0.8277693341666722,0.146879916732853,1.164097137814785,0.8579949696023423
261,1.083015392437024,0.172573213843075,0.8115476459734084,0.14735433969411765,1.1685939082141161,0.8581870139182151
262,1.0644932431209775,0.1731038491938028,0.7955852363208634,0.14782876265538228,1.1730007596452896,0.8583790582340878
263,1.0462061855830629,0.17363448454453065,0.7798799501825404,0.1483031856166469,1.1773162190643733,0.8585711025499605
264,1.0281531979533796,0.17416511989525846,0.764429608934256,0.14877760857791156,1.1815388379854705,0.8587631468658332
265,1.0103332247404544,0.17469575524598627,0.749232011642899,0.1492520315391762,1.1856671930751848,0.858955191181706
266,0.9927451777756269,0.1752263905967141,0.7342849363381884,0.14972645450044084,1.1896998867388133,0.8591472354975788
267,0.9753879371519802,0.1757570259474419,0.7195861412670818,0.1502008774617055,1.1936355476979255,0.8593392798134515
268,0.9582603521575578,0.17628766129816975,0.7051333661304907,0.15067530042297012,1.1974728315589909,0.8595313241293242
269,0.9413612422026136,0.17681829664889756,0.6909243333019468,0.15114972338423477,1.2012104213727943,0.8597233684451969
270,0.9246893977406242,0.17734893199962537,0.6769567490279568,0.1516241463454994,1.204847028184256,0.8599154127610696
271,0.9082435811828471,0.1778795673503532,0.663228304609711,0.15209856930676405,1.208381391572378,0.8601074570769424
272,0.8920225278061493,0.17841020270108102,0.6497366775659006,0.15257299226802867,1.2118122801800142,0.8602995013928151
273,0.8760249466538957,0.17894083805180885,0.6364795327763735,0.15304741522929333,1.2151384922331148,0.8604915457086878
274,0.8602495214296706,0.17947147340253666,0.6234545236064064,0.15352183819055795,1.2183588560491614,0.8606835900245605
275,0.8446949113835968,0.18000210875326447,0.6106592930113447,0.1539962611518226,1.221472230534504,0.8608756343404332
276,0.8293597521910541,0.1805327441039923,0.5980914746214445,0.15447068411308723,1.224477505670249,0.861067678656306
277,0.8142426568235905,0.18106337945472012,0.5857486938066918,0.15494510707435188,1.2273736029864568,0.8612597229721787
278,0.7993422164118041,0.18159401480544796,0.5736285687214593,0.1554195300356165,1.230159476024313,0.8614517672880515
279,0.7846570011000343,0.18212465015617577,0.5617287113288287,0.15589395299688116,1.232834110785981,0.8616438116039242
280,0.7701855608926349,0.18265528550690358,0.5500467284044478,0.1563683759581458,1.2353965261719062,0.861835855919797
281,0.7559264264916842,0.1831859208576314,0.538580222519798,0.15684279891941044,1.2378457744052045,0.8620279002356697
282,0.7418781101259335,0.18371655620835922,0.5273267930047786,0.15731722188067507,1.240180941442918,0.8622199445515424
283,0.7280391063708163,0.18424719155908703,0.5162840368894912,0.15779164484193972,1.2424011473738557,0.8624119888674151
284,0.71440789295938,0.18477782690981487,0.5054495498251836,0.15826606780320435,1.24450554680273,0.8626040331832878
285,0.7009829315839571,0.18530846226054268,0.49482092698426045,0.158740490764469,1.2464933292203486,0.8627960774991605
286,0.6877626686884257,0.18583909761127052,0.48439576393934286,0.15921491372573363,1.2483637193596007,0.8629881218150333
287,0.6747455362509286,0.18636973296199832,0.4741716575213232,0.15968933668699828,1.2501159775369783,0.863180166130906
288,0.6619299525568803,0.18690036831272613,0.46414620665641854,0.1601637596482629,1.2517493999794107,0.8633722104467787
289,0.649314322962149,0.18743100366345397,0.45431701318219997,0.16063818260952756,1.2532633191361477,0.8635642547626514
290,0.6368970406462722,0.18796163901418178,0.44468168264262964,0.1611126055707922,1.2546571039754806,0.8637562990785241
291,0.6246764873555751,0.18849227436490962,0.43523782506210845,0.16158702853205684,1.2559301602660784,0.8639483433943969
292,0.612651034136078,0.18902290971563743,0.4259830556985869,0.1620614514933215,1.257081930842714,0.8641403877102696
293,0.600819042056073,0.18955354506636524,0.4169149957757851,0.16253587445458612,1.2581118958561726,0.8643324320261423
294,0.5891788629182618,0.19008418041709307,0.40803127319457483,0.16301029741585077,1.2590195730071627,0.8645244763420151
295,0.5777288399613464,0.19061481576782088,0.39932952322361426,0.1634847203771154,1.2598045177640023,0.8647165206578878
296,0.5664673085509689,0.1911454511185487,0.3908073891693012,0.16395914333838005,1.2604663235639335,0.8649085649737606
297,0.5553925968599138,0.19167608646927653,0.38246252302516526,0.16443356629964467,1.2610046219978674,0.8651006092896333
298,0.5445030265374763,0.19220672182000434,0.3742925861007829,0.16490798926090933,1.2614190829784002,0.865292653605506
299,0.5337969133679035,0.19273735717073218,0.366295249630356,0.16538241222217395,1.2617094148909458,0.8654846979213787
300,0.5232725679178483,0.19326799252145999,0.3584681953610671,0.1658568351834386,1.2618753647278316,0.8656767422372514
301,0.5129282961727333,0.1937986278721878,0.350809116121366,0.16633125814470323,1.261916718205229,0.8658687865531242
302,0.5027624001619762,0.19432926322291563,0.3433157163693213,0.16680568110596788,1.26183329986278,0.8660608308689969
303,0.49277317857299574,0.19485989857364344,0.33598571272121525,0.1672801040672325,1.261624973145804,0.8662528751848696
304,0.4829589273539406,0.19539053392437128,0.3288168344605296,0.16775452702849716,1.2612916404699828,0.8664449195007423
305,0.4733179403050897,0.1959211692750991,0.32180682402752053,0.1682289499897618,1.2608332432684157,0.866636963816615
306,0.4638485096588587,0.1964518046258269,0.314953437489552,0.16870337295102644,1.2602497620209672,0.8668290081324878
307,0.45454892664837426,0.19698243997655474,0.3082544449923941,0.16917779591229107,1.2595412162658175,0.8670210524483606
308,0.44541748206457343,0.19751307532728254,0.3017076311926804,0.16965221887355572,1.258707664593166,0.8672130967642333
309,0.4364524668017783,0.19804371067801035,0.29531079567174146,0.17012664183482035,1.2577492046210161,0.867405141080106
310,0.4276521723917262,0.1985743460287382,0.289061753331024,0.170601064796085,1.256665972953006,0.8675971853959787
311,0.41901489152601057,0.199104981379466,0.2829583347693316,0.17107548775734963,1.255458145118252,0.8677892297118515
312,0.41053891856692076,0.19963561673019384,0.2769983866421035,0.17154991071861428,1.254125935493183,0.8679812740277242
313,0.40222255004664625,0.20016625208092165,0.271179772002986,0.1720243336798789,1.2526695972053468,0.8681733183435969
314,0.3940640851548379,0.20069688743164946,0.26550037062792303,0.17249875664114356,1.251089422019203,0.8683653626594696
315,0.38606182621450924,0.2012275227823773,0.25995807932203424,0.17297317960240818,1.2493857402039124,0.8685574069753423
316,0.37821407914627386,0.2017581581331051,0.25455081220951453,0.17344760256367284,1.2475589203831328,0.8687494512912151
317,0.3705191539209057,0.20228879348383294,0.24927650100683874,0.17392202552493746,1.2456093693668766,0.8689414956070878
318,0.36297536500023186,0.20281942883456075,0.24413309527951532,0.17439644848620212,1.243537531965482,0.8691335399229605
319,0.35558103176636036,0.20335006418528856,0.2391185626826767,0.17487087144746674,1.2413438907857213,0.8693255842388332
320,0.34833447893924485,0.2038806995360164,0.23423088918576848,0.1753452944087314,1.2390289660091713,0.8695176285547059
321,0.34123403698261107,0.2044113348867442,0.22946807928162233,0.17581971736999605,1.2365933151528932,0.8697096728705787
322,0.3342780424982469,0.20494197023747204,0.22482815618019517,0.17629414033126067,1.2340375328125208,0.8699017171864515
323,0.3274648386086942,0.20547260558819985,0.22030916198725486,0.17676856329252533,1.231362250387902,0.8700937615023242
324,0.3207927753283517,0.20600324093892766,0.21590915786830991,0.17724298625378995,1.2285681357913452,0.8702858058181969
325,0.31426020992302695,0.2065338762896555,0.21162622419806904,0.1777174092150546,1.225655893138681,0.8704778501340696
326,0.3078655072579726,0.2070645116403833,0.20745846069572713,0.17819183217631923,1.2226262624232345,0.8706698944499424
327,0.3016070401344345,0.20759514699111112,0.20340398654637584,0.17866625513758388,1.2194800191728716,0.8708619387658151
328,0.2954831896147623,0.20812578234183896,0.19946094050883992,0.1791406780988485,1.2162179740903019,0.8710539830816878
329,0.2894923453361255,0.20865641769256676,0.19562748101023456,0.17961510106011316,1.2128409726768175,0.8712460273975605
330,0.2836329058128791,0.2091870530432946,0.19190178622755658,0.1800895240213778,1.2093498948396362,0.8714380717134332
331,0.2779032787276386,0.2097176883940224,0.18828205415660368,0.18056394698264244,1.2057456544830856,0.871630116029306
332,0.2723018812111152,0.21024832374475022,0.18476650266853742,0.18103836994390707,1.2020291990838337,0.8718221603451787
333,0.2668271401107783,0.21077895909547806,0.18135336955438888,0.18151279290517172,1.1982015092503657,0.8720142046610514
334,0.26147749224840594,0.21130959444620587,0.17804091255782126,0.18198721586643635,1.1942635982670045,0.8722062489769241
335,0.25625138466658676,0.2118402297969337,0.17482740939645058,0.182461638827701,1.1902165116226482,0.872398293292797
336,0.2511472748642581,0.21237086514766151,0.17171115777204232,0.18293606178896563,1.1860613265245716,0.8725903376086697
337,0.24616363102134284,0.21290150049838932,0.16869047536988124,0.18341048475023028,1.1817991513974861,0.8727823819245424
338,0.24129893221257012,0.21343213584911716,0.16576369984763412,0.1838849077114949,1.1774311253681848,0.8729744262404151
339,0.23655166861056653,0.21396277119984497,0.1629291888140053,0.18435933067275956,1.172958417736062,0.8731664705562878
340,0.2319203416782946,0.21449340655057278,0.16018531979749745,0.18483375363402418,1.1683822274298095,0.8733585148721605
341,0.22740346435093775,0.21502404190130062,0.15753049020558124,0.18530817659528884,1.1637037824505798,0.8735505591880333
342,0.22299956120732262,0.21555467725202843,0.15496311727458456,0.18578259955655346,1.1589243393019815,0.873742603503906
343,0.21870716863097037,0.21608531260275626,0.1524816380105994,0.18625702251781812,1.154045182407222,0.8739346478197787
344,0.21452483496088662,0.21661594795348407,0.15008450912171797,0.18673144547908274,1.1490676235137178,0.8741266921356514
345,0.2104511206321853,0.21714658330421188,0.14777020694189272,0.1872058684403474,1.1439930010855686,0.8743187364515241
346,0.2064845983066591,0.21767721865493972,0.14553722734672758,0.18768029140161202,1.138822679684249,0.8745107807673969
347,0.20262385299340596,0.21820785400566753,0.14338408566149294,0.18815471436287667,1.1335580493378299,0.8747028250832696
348,0.19886748215962027,0.21873848935639537,0.1413093165616679,0.1886291373241413,1.12820052489922,0.8748948693991423
349,0.19521409583167398,0.21926912470712318,0.13931147396629645,0.18910356028540595,1.122751545393695,0.875086913715015
350,0.19166231668659944,0.21979976005785098,0.13738913092445823,0.18957798324667058,1.1172125733562028,0.8752789580308877
351,0.18821078013410109,0.22033039540857882,0.1355408794951384,0.19005240620793523,1.1115850941588132,0.8754710023467606
352,0.18485813438922327,0.22086103075930663,0.13376533062078538,0.19052682916919988,1.1058706153287048,0.8756630466626333
353,0.18160304053579718,0.22139166611003447,0.13206111399484272,0.1910012521304645,1.1000706658571284,0.875855090978506
354,0.17844417258080666,0.22192230146076228,0.13042687792353372,0.19147567509172916,1.0941867954997988,0.8760471352943787
355,0.17538021749979887,0.2224529368114901,0.12886128918218248,0.1919500980529938,1.0882205740690734,0.8762391796102514
356,0.17240987527348617,0.22298357216221792,0.1273630328663423,0.19242452101425844,1.0821735907184313,0.8764312239261242
357,0.1695318589156714,0.22351420751294573,0.12593081223800692,0.19289894397552307,1.0760474532196638,0.8766232682419969
358,0.16674489449264343,0.22404484286367354,0.12456334856717359,0.19337336693678772,1.0698437872331885,0.8768153125578696
359,0.16404772113418917,0.22457547821440138,0.12325938096902257,0.19384778989805235,1.0635642355720318,0.8770073568737423
360,0.16143909103636706,0.2251061135651292,0.12201766623697669,0.194322212859317,1.057210457459828,0.877199401189615
361,0.1589177694561929,0.22563674891585703,0.12083697867189874,0.19479663582058163,1.0507841277833863,0.8773914455054878
362,0.1564825346983941,0.22616738426658484,0.11971610990768203,0.19527105878184628,1.0442869363402645,0.8775834898213605
363,0.15413217809438226,0.22669801961731265,0.11865386873348485,0.1957454817431109,1.0377205870817698,0.8777755341372332
364,0.151865503973604,0.22722865496804048,0.1176490809128555,0.19621990470437556,1.0310867973519386,0.877967578453106
365,0.1496813296274322,0.2277592903187683,0.11670058899999282,0.19669432766564018,1.0243872971229562,0.8781596227689787
366,0.14757848526575176,0.22828992566949613,0.11580725215337778,0.19716875062690484,1.0176238282273913,0.8783516670848515
367,0.14555581396641248,0.22882056102022394,0.11496794594701526,0.19764317358816946,1.0107981435878886,0.8785437114007242
368,0.14361217161770629,0.22935119637095175,0.11418156217951196,0.19811759654943412,1.0039120064446982,0.8787357557165969
369,0.1417464268540428,0.22988183172167959,0.11344700868122035,0.19859201951069874,0.9969671895815111,0.8789278000324696
370,0.1399574609849877,0.2304124670724074,0.11276320911966874,0.1990664424719634,0.989965474550159,0.8791198443483423
371,0.13824416791783659,0.2309431024231352,0.11212910280349478,0.19954086543322802,0.9829086508946211,0.8793118886642151
372,0.13660545407389776,0.23147373777386304,0.11154364448509582,0.20001528839449267,0.9757985153747786,0.8795039329800878
373,0.135040238298656,0.23200437312459085,0.11100580416220404,0.2004897113557573,0.968636871190513,0.8796959772959605
374,0.13354745176599347,0.2325350084753187,0.1105145668785903,0.20096413431702195,0.9614255272064944,0.8798880216118332
375,0.13212603787664584,0.2330656438260465,0.11006893252409594,0.20143855727828658,0.9541662971782511,0.8800800659277059
376,0.13077495215106913,0.2335962791767743,0.10966791563418558,0.20191298023955123,0.9468609989799639,0.8802721102435787
377,0.12949316211689885,0.23412691452750214,0.10931054518921285,0.20238740320081586,0.9395114538344095,0.8804641545594514
378,0.12827964719118162,0.23465754987822995,0.10899586441358135,0.2028618261620805,0.9321194855456212,0.8806561988753241
379,0.1271333985575584,0.2351881852289578,0.108722930574983,0.20333624912334514,0.9246869197346913,0.8808482431911968
380,0.1260534190385858,0.2357188205796856,0.10849081478388707,0.2038106720846098,0.9172155830791408,0.8810402875070696
381,0.12503872296337362,0.2362494559304134,0.10829860179345231,0.20428509504587442,0.9097073025564335,0.8812323318229424
382,0.12408833603072769,0.23678009128114125,0.10814538980002547,0.20475951800713907,0.9021639046919827,0.8814243761388151
383,0.1232012951679783,0.23731072663186906,0.10803029024438861,0.2052339409684037,0.8945872148121562,0.8816164204546878
384,0.12237664838568207,0.23784136198259687,0.10795242761390968,0.20570836392966835,0.8869790563027785,0.8818084647705605
385,0.12161345462838247,0.2383719973333247,0.1079109392457477,0.206182786890933,0.8793412498734626,0.8820005090864332
386,0.1209107836216134,0.2389026326840525,0.10790497513125802,0.20665720985219763,0.8716756128283316,0.882192553402306
387,0.12026771571533458,0.23943326803478035,0.10793369772173879,0.20713163281346228,0.8639839583435153,0.8823845977181787
388,0.1196833417239834,0.23996390338550816,0.10799628173565423,0.2076060557747269,0.856268094751807,0.8825766420340514
389,0.11915676276333083,0.24049453873623597,0.10809191396746623,0.20808047873599156,0.848529824834998,0.8827686863499241
390,0.11868709008432687,0.2410251740869638,0.10821979309819957,0.20855490169725618,0.8407709451242537,0.8829607306657968
391,0.11827344490412434,0.24155580943769162,0.10837912950786253,0.20902932465852084,0.8329932452089059,0.8831527749816696
392,0.11791495823446402,0.24208644478841945,0.10856914508983871,0.20950374761978546,0.8251985070541407,0.8833448192975424
393,0.11761077070761063,0.24261708013914726,0.10878907306736155,0.20997817058105012,0.8173885043279631,0.8835368636134151
394,0.11736003240002242,0.24314771548987507,0.1090381578121777,0.21045259354231474,0.8095650017377052,0.8837289079292878
395,0.11716190265394187,0.2436783508406029,0.10931565466550089,0.2109270165035794,0.8017297543766727,0.8839209522451605
396,0.11701554989709036,0.24420898619133072,0.10962082976135304,0.21140143946484402,0.7938845070810828,0.8841129965610333
397,0.11692015146065197,0.24473962154205856,0.10995295985238407,0.21187586242610867,0.7860309937978002,0.884305040876906
398,0.11687489339572915,0.24527025689278636,0.11031133213825736,0.2123502853873733,0.7781709369631747,0.8844970851927787
399,0.11687897028845229,0.24580089224351417,0.11069524409668412,0.21282470834863795,0.7703060468932788,0.8846891295086514
400,0.11693158507392556,0.246331527594242,0.1111040033171819,0.21329913130990258,0.7624380211859567,0.8848811738245241
401,0.11703194884918837,0.24686216294496982,0.11153692733763255,0.21377355427116723,0.7545685441349771,0.8850732181403969
402,0.11717928068537208,0.24739279829569763,0.1119933434837055,0.21424797723243186,0.7466992861565461,0.8852652624562696
403,0.11737280743923043,0.24792343364642547,0.11247258871121077,0.2147224001936965,0.7388319032285782,0.8854573067721423
404,0.11761176356421954,0.24845406899715328,0.11297400945144019,0.21519682315496114,0.7309680363429725,0.885649351088015
405,0.11789539092130323,0.24898470434788111,0.11349696145955103,0.2156712461162258,0.7231093109711186,0.8858413954038877
406,0.11822293858965753,0.24951533969860892,0.1140408096660415,0.21614566907749042,0.7152573365430392,0.8860334397197605
407,0.11859366267744605,0.25004597504933673,0.11460492803136293,0.21662009203875507,0.7074137059402682,0.8862254840356332
408,0.11900682613283743,0.25057661040006457,0.11518869940371035,0.2170945150000197,0.6995799950028361,0.886417528351506
409,0.1194616985554326,0.25110724575079235,0.11579151538002645,0.21756893796128435,0.6917577620505856,0.8866095726673787
410,0.11995755600826984,0.2516378811015202,0.11641277617025138,0.21804336092254897,0.6839485474189132,0.8868016169832514
411,0.12049368083057117,0.252168516452248,0.11705189046484626,0.21851778388381363,0.6761538730093469,0.8869936612991242
412,0.12106936145139441,0.25269915180297586,0.11770827530561352,0.21899220684507825,0.6683752418550445,0.8871857056149969
413,0.1216838922043501,0.2532297871537037,0.11838135595983297,0.2194666298063429,0.6606141377013832,0.8873777499308696
414,0.12233657314354315,0.2537604225044315,0.1190705657977288,0.21994105276760753,0.6528720246019081,0.8875697942467423
415,0.12302670986089452,0.25429105785515926,0.11977534617327977,0.22041547572887218,0.6451503465297634,0.887761838562615
416,0.1237536133049971,0.2548216932058871,0.1204951463083766,0.2208898986901368,0.6374505270047134,0.8879538828784878
417,0.12451659960165677,0.25535232855661494,0.1212294231803333,0.22136432165140146,0.62977396873599,0.8881459271943605
418,0.12531498987626835,0.2558829639073428,0.12197764141274867,0.22183874461266612,0.6221220532810527,0.8883379715102332
419,0.12614811007817184,0.2564135992580706,0.12273927316971432,0.22231316757393074,0.6144961407203323,0.8885300158261059
420,0.12701529080713228,0.2569442346087984,0.12351379805336245,0.2227875905351954,0.6068975693481907,0.8887220601419786
421,0.12791586714208558,0.25747486995952623,0.12430070300473758,0.22326201349646002,0.5993276553800375,0.8889141044578515
422,0.12884917847228533,0.258005505310254,0.12509948220798114,0.22373643645772467,0.5917876926758465,0.8891061487737242
423,0.12981456833098923,0.25853614066098185,0.12590963699780597,0.2242108594189893,0.5842789524800127,0.8892981930895969
424,0.13081138423181363,0.2590667760117097,0.12673067577024005,0.22468528238025395,0.5768026831776795,0.8894902374054696
425,0.13183897750788715,0.2595974113624375,0.12756211389661345,0.22515970534151858,0.569360110067582,0.8896822817213423
426,0.1328967031539293,0.26012804671316536,0.12840347364075816,0.22563412830278323,0.5619524351514457,0.8898743260372151
427,0.13398391967137546,0.26065868206389314,0.1292542840793898,0.22610855126404786,0.5545808369399103,0.8900663703530878
428,0.13509998891666863,0.261189317414621,0.1301140810256332,0.2265829742253125,0.5472464702750823,0.8902584146689605
429,0.136244275952833,0.26171995276534876,0.1309824069556566,0.22705739718657714,0.5399504661696776,0.8904504589848332
430,0.1374161489044444,0.2622505881160766,0.13185881093836907,0.2275318201478418,0.5326939316626977,0.8906425033007059
431,0.13861497881610235,0.26278122346680444,0.13274284856813948,0.22800624310910642,0.5254779496917424,0.8908345476165787
432,0.13984013951451443,0.2633118588175323,0.13363408190048798,0.22848066607037107,0.5183035789817867,0.8910265919324514
433,0.14109100747429246,0.26384249416826006,0.1345320793906996,0.2289550890316357,0.5111718539504961,0.8912186362483241
434,0.14236696168755916,0.2643731295189879,0.13543641583531008,0.22942951199290035,0.5040837846299921,0.8914106805641968
435,0.1436673835374605,0.2649037648697157,0.13634667231640374,0.22990393495416497,0.49704035660495405,0.8916027248800695
436,0.14499165667567648,0.2654344002204435,0.1372624361486708,0.23037835791542963,0.49004253096708006,0.8917947691959422
437,0.1463391669040143,0.26596503557117135,0.1381833008291602,0.23085278087669425,0.4830912442857713,0.8919868135118151
438,0.14770930206017185,0.2664956709218992,0.13910886598966696,0.2313272038379589,0.4761874085949415,0.8921788578276878
439,0.14910145190774865,0.267026306272627,0.14003873735169026,0.23180162679922353,0.46933191139586283,0.8923709021435605
440,0.15051500803058077,0.2675569416233548,0.14097252668389346,0.23227604976048818,0.4625256156759857,0.8925629464594332
441,0.15194936373147322,0.26808757697408264,0.14190985176199952,0.2327504727217528,0.4557693599435118,0.892754990775306
442,0.15340391393539496,0.2686182123248104,0.1428503363310494,0.23322489568301746,0.4490639582776936,0.8929470350911787
443,0.15487805509720592,0.26914884767553826,0.1437936100699523,0.2336993186442821,0.44241020039468365,0.8931390794070514
444,0.15637118511396902,0.2696794830262661,0.14473930855825276,0.23417374160554674,0.4358088517287428,0.8933311237229241
445,0.15788270324191095,0.27021011837699394,0.14568707324503852,0.23464816456681137,0.4292606535287659,0.8935231680387968
446,0.1594120100180791,0.2707407537277217,0.14663655141991383,0.23512258752807602,0.42276632296983174,0.8937152123546696
447,0.16095850718674376,0.27127138907844955,0.147587396185955,0.23559701048934065,0.4163265532797183,0.8939072566705423
448,0.16252159763059043,0.27180202442917734,0.14853926643457457,0.2360714334506053,0.40994201388016355,0.894099300986415
449,0.16410068530674118,0.2723326597799052,0.14949182682220497,0.23654585641186995,0.4036133505426481,0.8942913453022878
450,0.16569517518764235,0.272863295130633,0.1504447477487266,0.23702027937313458,0.3973411855586085,0.8944833896181605
451,0.1673044732068474,0.27339393048136085,0.15139770533755129,0.23749470233439923,0.3911261179237892,0.8946754339340333
452,0.1689279862097264,0.2739245658320887,0.15235038141727802,0.23796912529566386,0.3849687235365717,0.894867478249906
453,0.17056512190912168,0.27445520118281647,0.153302463504838,0.2384435482569285,0.37886955541008893,0.8950595225657787
454,0.17221528884597231,0.2749858365335443,0.1542536447900381,0.23891797121819314,0.3728291438978949,0.8952515668816514
455,0.17387789635491882,0.2755164718842721,0.15520362412142114,0.2393923941794578,0.36684799693293135,0.8954436111975241
456,0.17555235453490384,0.2760471072349999,0.15615210599334986,0.23986681714072242,0.3609266002796605,0.8956356555133969
457,0.17723807422477036,0.27657774258572776,0.15709880053423195,0.24034124010198707,0.3550654177990226,0.8958276998292696
458,0.17893446698386425,0.2771083779364556,0.15804342349579434,0.2408156630632517,0.34926489172607983,0.8960197441451423
459,0.1806409450776376,0.27763901328718343,0.1589856962433189,0.24129008602451635,0.34352544296006815,0.896211788461015
460,0.1823569214682486,0.2781696486379112,0.15992534574675163,0.24176450898578097,0.33784747136658694,0.8964038327768877
461,0.18408180981014735,0.278700283988639,0.16086210457259542,0.24223893194704563,0.33223135609174514,0.8965958770927605
462,0.18581502445063433,0.27923091933936683,0.16179571087649713,0.24271335490831025,0.3266774558879836,0.8967879214086332
463,0.18755598043537344,0.27976155469009467,0.1627259083964422,0.2431877778695749,0.32118610945129,0.8969799657245059
464,0.1893040935188393,0.2802921900408225,0.16365244644646545,0.24366220083083953,0.31575763576962007,0.8971720100403786
465,0.19105878017967123,0.28082282539155035,0.1645750799107913,0.24413662379210418,0.3103923344822283,0.8973640543562514
466,0.1928194576409049,0.2813534607422781,0.1654935692383146,0.2446110467533688,0.305090486249642,0.8975560986721242
467,0.19458554389504942,0.28188409609300596,0.1664076804373362,0.24508546971463346,0.299852353134051,0.8977481429879969
468,0.19635645773396945,0.28241473144373375,0.1673171850704629,0.2455598926758981,0.29467817898981874,0.8979401873038696
469,0.19813161878353394,0.2829453667944616,0.16822186024958946,0.24603431563716274,0.2895681898638875,0.8981322316197423
470,0.19991044754298465,0.2834760021451894,0.1691214886308729,0.24650873859842737,0.2845225944057986,0.898324275935615
471,0.20169236542897484,0.28400663749591726,0.1700158584096183,0.24698316155969202,0.2795415842870362,0.8985163202514878
472,0.20347679482422806,0.28453727284664504,0.17090476331498855,0.24745758452095665,0.2746253346294847,0.8987083645673605
473,0.2052631591307587,0.2850679081973729,0.17178800260445756,0.2479320074822213,0.26977400444271304,0.8989004088832332
474,0.20705088282759318,0.2855985435481007,0.17266538105792367,0.24840643044348593,0.2649877370697879,0.8990924531991059
475,0.20883939153293127,0.2861291788988285,0.17353670897140316,0.24888085340475058,0.2602666606414158,0.8992844975149786
476,0.21062811207067902,0.28665981424955633,0.17440180215022416,0.2493552763660152,0.2556108885381197,0.8994765418308514
477,0.21241647254128132,0.28719044960028417,0.17526048190164248,0.24982969932727986,0.25102051986016405,0.8996685861467241
478,0.21420390239678186,0.28772108495101195,0.1761125750268032,0.2503041222885445,0.24649563990503487,0.8998606304625969
479,0.21598983252003384,0.2882517203017398,0.1769579138119714,0.25077854524980914,0.24203632065215408,0.9000526747784696
480,0.21777369530797866,0.2887823556524676,0.17779633601896028,0.2512529682110738,0.2376426212545945,0.9002447190943423
481,0.2195549247589101,0.28931299100319546,0.1786276848746819,0.25172739117233844,0.233314588537576,0.9004367634102151
482,0.22133295656363797,0.28984362635392324,0.17945180905975217,0.2522018141336031,0.22905225750342023,0.9006288077260878
483,0.22310722820045983,0.2903742617046511,0.1802685626960803,0.2526762370948677,0.22485565184278508,0.9008208520419605
484,0.22487717903384788,0.2909048970553789,0.1810778053333757,0.25315066005613235,0.22072478445190313,0.9010128963578332
485,0.22664225041675642,0.2914355324061067,0.18187940193450775,0.25362508301739695,0.216659657955558,0.9012049406737059
486,0.22840188579645115,0.29196616775683454,0.1826732228596553,0.2540995059786616,0.2126602652356088,0.9013969849895787
487,0.23015553082375662,0.2924968031075624,0.18345914384918358,0.25457392893992625,0.208726589964799,0.9015890293054514
488,0.23190263346562123,0.29302743845829016,0.18423704600519228,0.2550483519011909,0.20485860714559698,0.9017810736213241
489,0.23364264412089114,0.293558073809018,0.1850068157716743,0.25552277486245556,0.20105628365388548,0.9019731179371968
490,0.23537501573918354,0.29408870915974583,0.18576834491323369,0.2559971978237202,0.19731957878724876,0.9021651622530695
491,0.23709920394274933,0.2946193445104736,0.18652153049230866,0.2564716207849848,0.19364844481761684,0.9023572065689422
492,0.23881466715121089,0.29514997986120145,0.18726627484484937,0.25694604374624946,0.19004282754810792,0.902549250884815
493,0.24052086670905745,0.2956806152119293,0.18800248555440363,0.25742046670751406,0.18650266687378556,0.9027412952006877
494,0.24221726701578283,0.2962112505626571,0.1887300754245649,0.2578948896687787,0.1830278973461814,0.9029333395165605
495,0.2439033356585425,0.2967418859133849,0.18944896244973847,0.25836931263004337,0.17961844874136768,0.9031253838324332
496,0.24557854354721012,0.29727252126411274,0.19015906978418676,0.258843735591308,0.17627424663133015,0.903317428148306
497,0.2472423650517073,0.2978031566148406,0.19086032570931546,0.2593181585525727,0.17299521295853262,0.9035094724641787
498,0.2488942781414838,0.29833379196556836,0.19155266359916412,0.25979258151383733,0.1697812666134305,0.9037015167800514
499,0.2505337645270183,0.2988644273162962,0.19223602188406957,0.2602670044751019,0.16663232401474434,0.9038935610959241
500,0.2521603098032121,0.29939506266702404,0.19291034401247104,0.2607414274363666,0.16354829969235402,0.9040856054117968
501,0.25377340359454564,0.2999256980177518,0.19357557841082956,0.2612158503976312,0.16052910687261793,0.9042776497276696
502,0.2553725397018668,0.30045633336847966,0.1942316784416381,0.26169027335889583,0.15757465806593304,0.9044696940435423
503,0.25695721625067497,0.3009869687192075,0.19487860235949755,0.2621646963201605,0.15468486565642225,0.904661738359415
504,0.25852693584077324,0.3015176040699353,0.19551631326524171,0.26263911928142514,0.1518596424935339,0.9048537826752877
505,0.26008120569714693,0.3020482394206631,0.1961447790580927,0.2631135422426898,0.14909890248545146,0.9050458269911604
506,0.2616195378219363,0.30257887477139095,0.1967639723858343,0.26358796520395444,0.14640256119414552,0.9052378713070333
507,0.2631414491473687,0.3031095101221188,0.19737387059299077,0.26406238816521904,0.14377053643192322,0.905429915622906
508,0.2646464616895073,0.30364014547284657,0.19797445566700356,0.2645368111264837,0.14120274885934783,0.9056219599387787
509,0.26613410270268506,0.3041707808235744,0.19856571418239932,0.2650112340877483,0.13869912258441613,0.9058140042546514
510,0.26760390483448004,0.30470141617430224,0.19914763724294804,0.26548565704901295,0.13625958576283073,0.9060060485705241
511,0.26905540628109714,0.30523205152503,0.19972022042180912,0.2659600800102776,0.13388407119928997,0.9061980928863969
512,0.27048815094301587,0.30576268687575786,0.20028346369966982,0.26643450297154225,0.13157251694966482,0.9063901372022696
513,0.27190168858076513,0.3062933222264857,0.2008373714008808,0.2669089259328069,0.12932486692394218,0.9065821815181423
514,0.27329557497068635,0.3068239575772135,0.20138195212759757,0.26738334889407156,0.1271410714898705,0.906774225834015
515,0.2746693720605465,0.3073545929279413,0.20191721869193846,0.2678577718553362,0.12502108807716691,0.9069662701498877
516,0.2760226481248603,0.30788522827866915,0.20244318804617256,0.2683321948166008,0.12296488178223143,0.9071583144657605
517,0.2773549779197853,0.30841586362939694,0.20295988121095626,0.26880661777786546,0.12097242597326817,0.9073503587816332
518,0.2786659428374516,0.3089464989801248,0.2034673232016347,0.26928104073913006,0.11904370289572126,0.9075424030975059
519,0.27995513105958586,0.3094771343308526,0.2039655429526333,0.2697554637003947,0.11717870427797429,0.9077344474133786
520,0.28122213771029725,0.31000776968158045,0.20445457323996125,0.27022988666165937,0.11537743193722949,0.9079264917292513
521,0.28246656500788453,0.31053840503230823,0.2049344506018565,0.270704309622924,0.11363989838549234,0.908118536045124
522,0.2836880224155336,0.31106904038303607,0.20540521525760155,0.2711787325841887,0.11196612743561984,0.9083105803609969
523,0.2848861267907654,0.3115996757337639,0.2058669110245423,0.27165315554545333,0.11035615480737199,0.9085026246768696
524,0.28606050253350723,0.3121303110844917,0.2063195852333456,0.2721275785067179,0.10881002873338966,0.9086946689927423
525,0.28721078173264974,0.3126609464352195,0.20676328864153334,0.2726020014679826,0.10732781056509191,0.908886713308615
526,0.2883366043109621,0.31319158178594736,0.20719807534533302,0.2730764244292472,0.10590957537842371,0.9090787576244878
527,0.28943761816823305,0.31372221713667514,0.20762400268988773,0.27355084739051183,0.104555412579412,0.9092708019403605
528,0.2905134793225139,0.314252852487403,0.20804113117787038,0.2740252703517765,0.10326542650951757,0.9094628462562332
529,0.2915638520493311,0.3147834878381308,0.2084495243765496,0.27449969331304114,0.10203973705072382,0.9096548905721059
530,0.2925884090187478,0.3153141231888586,0.20884924882335837,0.2749741162743058,0.10087848023035674,0.9098469348879786
531,0.29358683143014974,0.31584475853958643,0.20924037393001507,0.2754485392355704,0.09978180882560214,0.9100389792038514
532,0.2945588091446339,0.31637539389031427,0.2096229718852536,0.27592296219683504,0.09874989296769295,0.9102310235197241
533,0.2955040408148802,0.3169060292410421,0.20999711755621678,0.2763973851580997,0.09778292074576118,0.9104230678355968
534,0.29642223401238876,0.3174366645917699,0.21036288838857403,0.27687180811936435,0.09688109881033247,0.9106151121514695
535,0.2973131053519696,0.3179672999424977,0.21072036430542124,0.27734623108062895,0.09604465297644343,0.9108071564673423
536,0.29817638061336665,0.31849793529322556,0.21106962760502787,0.2778206540418936,0.09527382882638721,0.9109992007832151
537,0.2990117948599097,0.31902857064395335,0.2114107628574933,0.27829507700315825,0.09456889231206289,0.9111912450990878
538,0.29981909255408556,0.3195592059946812,0.21174385680038058,0.2787694999644229,0.0939301303569296,0.9113832894149605
539,0.30059802766991667,0.320089841345409,0.2120689982333948,0.2792439229256875,0.09335785145756421,0.9115753337308332
540,0.30134836380205166,0.3206204766961368,0.21238627791217637,0.27971834588695216,0.09285238628480812,0.9117673780467059
541,0.3020698742714607,0.32115111204686464,0.2126957884412791,0.2801927688482168,0.09241408828451207,0.9119594223625787
542,0.3027623422276396,0.3216817473975925,0.21299762416640805,0.28066719180948146,0.09204333427787162,0.9121514666784514
543,0.3034255607472259,0.32221238274832026,0.2132918810659908,0.28114161477074606,0.09174052506135241,0.9123435109943241
544,0.3040593329289363,0.3227430180990481,0.21357865664215725,0.2816160377320107,0.0915060860062086,0.9125355553101968
545,0.3046634719847321,0.32327365344977593,0.21385804981120526,0.28209046069327537,0.09134046765759189,0.9127275996260695
546,0.3052378013271278,0.32380428880050377,0.21413016079363265,0.28256488365454,0.0912441463332506,0.9129196439419422
547,0.3057821546525584,0.32433492415123155,0.21439509100381124,0.2830393066158047,0.0912176247218204,0.913111688257815
548,0.30629637602072346,0.3248655595019594,0.2146529429393879,0.2835137295770693,0.09126143248070424,0.9133037325736877
549,0.30678031992983007,0.3253961948526872,0.2149038200704904,0.2839881525383339,0.09137612683353907,0.9134957768895604
550,0.30723385138766107,0.325926830203415,0.2151478267288235,0.2844625754995986,0.091562293167247,0.9136878212054331
551,0.30765684597839527,0.32645746555414284,0.21538506799673687,0.28493699846086323,0.0918205456286662,0.913879865521306
552,0.3080491899251111,0.3269881009048707,0.21561564959635074,0.28541142142212783,0.09215152772075351,0.9140719098371787
553,0.3084107801479108,0.32751873625559846,0.2158396777788213,0.2858858443833925,0.09255591289835172,0.9142639541530514
554,0.30874152431759994,0.3280493716063263,0.21605725921383412,0.28636026734465714,0.09303440516351108,0.9144559984689241
555,0.309041340904867,0.32858000695705414,0.21626850087941046,0.2868346903059218,0.0935877396603483,0.9146480427847968
556,0.30931015922490485,0.329110642307782,0.2164735099521113,0.2873091132671864,0.09421668326942861,0.9148400871006696
557,0.30954791947742566,0.32964127765850976,0.21667239369772756,0.28778353622845104,0.09492203520165302,0.9150321314165423
558,0.3097545727820182,0.3301719130092376,0.21686525936254242,0.2882579591897157,0.09570462759162232,0.915224175732415
559,0.30993008120880355,0.33070254835996543,0.21705221406525202,0.28873238215098035,0.09656532609045264,0.9154162200482877
560,0.3100744178043501,0.3312331837106932,0.21723336468963275,0.28920680511224495,0.09750503045801519,0.9156082643641604
561,0.3101875666128064,0.33176381906142105,0.21740881777804033,0.2896812280735096,0.09852467515455679,0.9158003086800331
562,0.31026952269221997,0.3322944544121489,0.21757867942582879,0.29015565103477425,0.09962522993166245,0.9159923529959059
563,0.31032029212601253,0.33282508976287667,0.21774305517677456,0.2906300739960389,0.10080770042252313,0.9161843973117787
564,0.31033989202958123,0.3333557251136045,0.21790204991959253,0.2911044969573035,0.1020731287314355,0.9163764416276514
565,0.310328350552005,0.33388636046433234,0.21805576778562918,0.29157891991856816,0.10342259402250817,0.9165684859435241
566,0.31028570687283524,0.3344169958150601,0.21820431204781846,0.2920533428798328,0.10485721310747967,0.9167605302593969
567,0.3102120111939553,0.33494763116578796,0.21834778502098376,0.29252776584109746,0.10637814103259448,0.9169525745752696
568,0.31010732472649294,0.3354782665165158,0.21848628796357125,0.29300218880236206,0.10798657166446696,0.9171446188911423
569,0.30997171967278186,0.33600890186724364,0.21861992098089664,0.2934766117636267,0.1096837382748337,0.917336663207015
570,0.30980527920336126,0.3365395372179714,0.2187487829299871,0.29395103472489137,0.11147091412411098,0.9175287075228877
571,0.3096080974290145,0.33707017256869926,0.21887297132610095,0.294425457686156,0.11334941304367008,0.9177207518387605
572,0.30938027936784745,0.3376008079194271,0.2189925822510034,0.2948998806474206,0.11532059001670586,0.9179127961546332
573,0.309121940907411,0.3381314432701549,0.21910771026307926,0.2953743036086853,0.11738584175759167,0.9181048404705059
574,0.3088332087618777,0.3386620786208827,0.21921844830935777,0.2958487265699499,0.11954660728961303,0.9182968847863786
575,0.30851422042428134,0.33919271397161055,0.21932488763952937,0.2963231495312146,0.121804368520916,0.9184889291022513
576,0.3081651241138393,0.33972334932233833,0.21942711772202586,0.2967975724924792,0.12416065081856963,0.918680973418124
577,0.3077860787183721,0.34025398467306617,0.21952522616224054,0.29727199545374383,0.12661702358055824,0.9188730177339968
578,0.30737725373184516,0.340784620023794,0.21961929862295845,0.2977464184150085,0.12917510080555872,0.9190650620498695
579,0.30693882918705734,0.3413152553745218,0.21970941874706795,0.29822084137627314,0.13183654166034817,0.9192571063657423
580,0.3064709955835051,0.3418458907252496,0.21979566808262238,0.2986952643375378,0.134603051044626,0.919449150681615
581,0.3059739538104542,0.34237652607597746,0.2198781260103178,0.2991696872988024,0.13747638015309793,0.9196411949974878
582,0.30544791506525626,0.3429071614267053,0.2199568696734541,0.29964411026006704,0.14045832703460465,0.9198332393133605
583,0.30489310076694437,0.3434377967774331,0.22003197391043958,0.3001185332213317,0.1435507371480784,0.9200252836292332
584,0.3043097424651557,0.3439684321281609,0.22010351118990323,0.30059295618259635,0.14675550391510628,0.9202173279451059
585,0.30369808174442053,0.34449906747888875,0.2201715515484716,0.30106737914386095,0.15007456926889304,0.9204093722609786
586,0.30305837012386844,0.34502970282961654,0.22023616253126882,0.3015418021051256,0.15350992419932374,0.9206014165768514
587,0.3023908689524021,0.3455603381803444,0.2202974091351934,0.30201622506639025,0.15706360929393054,0.9207934608927241
588,0.30169584929939197,0.3460909735310722,0.22035535375502582,0.3024906480276549,0.1607377152744434,0.9209855052085968
589,0.3009735918409502,0.3466216088818,0.22041005613241588,0.3029650709889195,0.164534383528659,0.9211775495244695
590,0.30022438674184054,0.34715224423252783,0.22046157330779864,0.30343949395018416,0.16845580663735935,0.9213695938403422
591,0.29944853353309064,0.34768287958325567,0.22050995957528424,0.3039139169114488,0.17250422889592545,0.921561638156215
592,0.2986463409853675,0.34821351493398345,0.22055526644056478,0.30438833987271346,0.17668194683035263,0.9217536824720878
593,0.2978181269781875,0.3487441502847113,0.2205975425818792,0.30486276283397806,0.18099130970733682,0.9219457267879605
594,0.29696421836502895,0.3492747856354391,0.22063683381407287,0.3053371857952427,0.18543472003808434,0.9221377711038332
595,0.2960849508344213,0.34980542098616696,0.22067318305578998,0.30581160875650737,0.19001463407544752,0.9223298154197059
596,0.29518066876708593,0.35033605633689474,0.22070663029982834,0.306286031717772,0.19473356230408104,0.9225218597355787
597,0.29425172508920494,0.3508666916876226,0.22073721258669002,0.3067604546790366,0.19959406992316478,0.9227139040514514
598,0.29329848112190143,0.3513973270383504,0.22076496398135206,0.3072348776403013,0.204598777321316,0.9229059483673241
599,0.29232130642700865,0.3519279623890782,0.220789915553285,0.3077093006015659,0.2097503605433087,0.9230979926831968
600,0.29132057864921573,0.35245859773980603,0.22081209535973878,0.3081837235628306,0.21505155174808982,0.9232900369990695
601,0.2902966833546766,0.35298923309053387,0.22083152843231663,0.3086581465240952,0.22050513965774546,0.9234820813149422
602,0.2892500138661676,0.35351986844126165,0.2208482367668531,0.30913256948535983,0.22611396999687625,0.923674125630815
603,0.28818097109488633,0.3540505037919895,0.22086223931660842,0.3096069924466245,0.2318809459219398,0.9238661699466877
604,0.2870899633689844,0.3545811391427173,0.22087355198879202,0.31008141540788914,0.2378090284401075,0.9240582142625604
605,0.2859774062589267,0.3551117744934451,0.22088218764442036,0.31055583836915374,0.24390123681706857,0.9242502585784331
606,0.28484372239977157,0.35564240984417295,0.22088815610151702,0.3110302613304184,0.25016064897329443,0.9244423028943058
607,0.28368934131047335,0.3561730451949008,0.2208914641416535,0.31150468429168304,0.25659040186827176,0.9246343472101786
608,0.28251469921030137,0.3567036805456286,0.2208921155198329,0.3119791072529477,0.26319369187209063,0.9248263915260514
609,0.28132023883247803,0.3572343158963564,0.2208901109777101,0.31245353021421235,0.2699737751238365,0.9250184358419241
610,0.28010640923513697,0.35776495124708424,0.22088544826014414,0.31292795317547695,0.27693396787631863,0.9252104801577968
611,0.2788736656097046,0.3582955865978121,0.22087812213507005,0.3134023761367416,0.284077646826357,0.9254025244736696
612,0.2776224690868076,0.35882622194853986,0.22086812441668058,0.31387679909800625,0.29140824943021437,0.9255945687895423
613,0.2763532865398124,0.3593568572992677,0.2208554439919004,0.3143512220592709,0.29892927420342463,0.925786613105415
614,0.2750665903861032,0.35988749264999553,0.22084006685013435,0.3148256450205355,0.3066442810044316,0.9259786574212877
615,0.273762858386205,0.3604181280007233,0.22082197611626986,0.31530006798180016,0.31455689130143705,0.9261707017371604
616,0.2724425734408579,0.36094876335145115,0.22080115208690743,0.3157744909430648,0.3226707884217145,0.9263627460530331
617,0.2711062233861552,0.361479398702179,0.22077757226979466,0.31624891390432947,0.33098971778275665,0.9265547903689059
618,0.2697543007868505,0.36201003405290677,0.22075121142643017,0.31672333686559406,0.3395174871046174,0.9267468346847786
619,0.26838730272794636,0.3625406694036346,0.2207220416178092,0.3171977598268587,0.3482579666026571,0.9269388790006513
620,0.2670057306046743,0.36307130475436244,0.22069003225327286,0.31767218278812337,0.35721508916003225,0.9271309233165241
621,0.26561008991097634,0.3636019401050903,0.220655150142422,0.318146605749388,0.36639285047921394,0.9273229676323969
622,0.26420089002660047,0.36413257545581806,0.22061735955005835,0.3186210287106526,0.3757953092117922,0.9275150119482696
623,0.26277864400292,0.3646632108065459,0.22057662225410515,0.3190954516719173,0.38542658706574334,0.9277070562641423
624,0.26134386834759193,0.36519384615727374,0.22053289760646425,0.3195698746331819,0.39529086888955056,0.927899100580015
625,0.2598970828081617,0.3657244815080015,0.22048614259675942,0.3200442975944466,0.40539240273221644,0.9280911448958877
626,0.2584388101547285,0.36625511685872936,0.22043631191891483,0.3205187205557112,0.4157354998785725,0.9282831892117605
627,0.2569695759617852,0.3667857522094572,0.2203833580405146,0.32099314351697583,0.426324534858938,0.9284752335276332
628,0.2554899083893404,0.367316387560185,0.22032723127488696,0.3214675664782405,0.4371639454323779,0.9286672778435059
629,0.2540003379634368,0.3678470229109128,0.22026787985585544,0.32194198943950514,0.44825823254281105,0.9288593221593786
630,0.2525013973561771,0.36837765826164065,0.22020525001509386,0.32241641240076974,0.4596119602470219,0.9290513664752513
631,0.25099362116536994,0.3689082936123685,0.22013928606202351,0.3228908353620344,0.47122975561379515,0.929243410791124
632,0.24947754569390115,0.36943892896309627,0.2200699304661864,0.32336525832329904,0.48311630859341237,0.9294354551069968
633,0.2479537087289475,0.3699695643138241,0.21999712394202436,0.3238396812845637,0.49527637185646883,0.9296274994228695
634,0.24642264932113836,0.37050019966455194,0.2199208055359991,0.3243141042458283,0.5077147606013809,0.9298195437387422
635,0.24488490756377523,0.3710308350152797,0.2198409127159749,0.32478852720709295,0.5204363523295283,0.9300115880546149
636,0.2433410243722179,0.37156147036600756,0.2197573814627945,0.3252629501683576,0.5334460865872372,0.9302036323704878
637,0.24179154126354485,0.3720921057167354,0.21967014636396973,0.32573737312962225,0.5467489646737604,0.9303956766863605
638,0.24023700013659557,0.3726227410674632,0.2195791407094092,0.32621179609088685,0.5603500493143438,0.9305877210022332
639,0.23867794305249831,0.373153376418191,0.21948429658910443,0.3266862190521515,0.5742544642973966,0.9307797653181059
640,0.23711491201579318,0.37368401176891886,0.2193855449926909,0.32716064201341616,0.5884673940750849,0.9309718096339786
641,0.23554844875624922,0.37421464711964664,0.21928281591080218,0.3276350649746808,0.6029940833262439,0.9311638539498514
642,0.2339790945114827,0.3747452824703745,0.21917603843813305,0.32810948793594547,0.617839836480797,0.9313558982657241
643,0.23240738981047848,0.3752759178211023,0.21906514087812204,0.32858391089721006,0.6330100172048727,0.9315479425815968
644,0.23083387425811247,0.37580655317183015,0.21895005084916994,0.3290583338584747,0.6485100478455508,0.9317399868974695
645,0.2292590863207796,0.37633718852255793,0.2188306953923014,0.32953275681973937,0.6643454088344233,0.9319320312133422
646,0.22768356311322102,0.37686782387328577,0.21870700108018185,0.330007179781004,0.6805216380491734,0.932124075529215
647,0.22610784018665314,0.3773984592240136,0.21857889412739592,0.3304816027422686,0.6970443301320272,0.9323161198450877
648,0.22453245131829008,0.3779290945747414,0.2184463005018964,0.3309560257035333,0.713919135764486,0.9325081641609604
649,0.2229579283023567,0.3784597299254692,0.21830914603752824,0.3314304486647979,0.7311517608972106,0.9327002084768332
650,0.2213848007426853,0.37899036527619706,0.21816735654753458,0.3319048716260626,0.7487479659342076,0.9328922527927059
651,0.21981359584698784,0.37952100062692484,0.21802085793894752,0.3323792945873272,0.7667135648706901,0.9330842971085787
652,0.21824483822289342,0.3800516359776527,0.21786957632776746,0.33285371754859183,0.7850544243833485,0.9332763414244514
653,0.21667904967584134,0.3805822713283805,0.21771343815483507,0.3333281405098565,0.8037764628724023,0.9334683857403241
654,0.2151167490089159,0.3811129066791083,0.21755237030229585,0.33380256347112114,0.8228856494546324,0.9336604300561968
655,0.21355845182470917,0.38164354202983614,0.21738630021056096,0.33427698643238574,0.8423880029063427,0.9338524743720695
656,0.21200467032929765,0.382174177380564,0.21721515599566407,0.3347514093936504,0.8622895905555159,0.9340445186879422
657,0.2104559131384117,0.3827048127312918,0.21703886656691543,0.33522583235491504,0.8825965271224672,0.934236563003815
658,0.20891268508588362,0.3832354480820196,0.2168573617447539,0.3357002553161797,0.9033149735078716,0.9344286073196877
659,0.20737548703444922,0.38376608343274743,0.21667057237869655,0.3361746782774443,0.9244511355277393,0.9346206516355604
660,0.20584481568898344,0.38429671878347527,0.21647843046528642,0.33664910123870895,0.9460112625942493,0.9348126959514331
661,0.20432116341224532,0.38482735413420305,0.21628086926593837,0.3371235241999736,0.9680016463417823,0.9350047402673058
662,0.20280501804320472,0.3853579894849309,0.2160778234245828,0.33759794716123825,0.9904286191975445,0.9351967845831786
663,0.20129686271802694,0.3858886248356587,0.21586922908500847,0.33807237012250285,1.0132985528957972,0.9353888288990513
664,0.19979717569378108,0.3864192601863865,0.21565502400780331,0.3385467930837675,1.036617856935098,0.935580873214924
665,0.19830643017494512,0.38694989553711434,0.21543514768679511,0.33902121604503216,1.060392976978007,0.9357729175307967
666,0.1968250941427737,0.3874805308878422,0.21520954146489302,0.3394956390062968,1.084630393192331,0.9359649618466696
667,0.1953536301875917,0.38801116623856996,0.21497814864923132,0.3399700619675614,1.1093366185333058,0.9361570061625423
668,0.1938924953440792,0.3885418015892978,0.21474091462551687,0.34044448492882606,1.13451819696646,0.936349050478415
669,0.19244214092961034,0.38907243694002563,0.21449778697148394,0.3409189078900907,1.1601817016299951,0.9365410947942877
670,0.19100301238570244,0.38960307229075347,0.21424871556936,0.34139333085135537,1.1863337329364603,0.9367331391101604
671,0.1895755491226365,0.39013370764148125,0.21399365271724485,0.34186775381261997,1.2129809166132763,0.9369251834260331
672,0.18816018436730297,0.3906643429922091,0.21373255323931006,0.3423421767738846,1.2401299016811957,0.9371172277419059
673,0.186757345014329,0.3911949783429369,0.21346537459472423,0.3428165997351493,1.2677873583707202,0.9373092720577786
674,0.18536745148053768,0.3917256136936647,0.2131920769852096,0.3432910226964139,1.2959599759756073,0.9375013163736513
675,0.1839909175627903,0.39225624904439255,0.21291262346114048,0.3437654456576786,1.3246544606432322,0.937693360689524
676,0.1826281502992619,0.3927868843951204,0.21262698002608996,0.3442398686189432,1.3538775331015769,0.9378854050053967
677,0.18127954983419298,0.39331751974584817,0.21233511573973773,0.34471429158020783,1.3836359263222116,0.9380774493212696
678,0.1799455092861667,0.393848155096576,0.21203700281904872,0.3451887145414725,1.413936383119014,0.9382694936371423
679,0.17862641461995316,0.39437879044730384,0.21173261673763677,0.34566313750273714,1.4447856536828032,0.938461537953015
680,0.17732264452195867,0.3949094257980316,0.21142193632322762,0.34613756046400174,1.476190493050972,0.9386535822688877
681,0.17603457027932548,0.39544006114875946,0.21110494385313602,0.3466119834252664,1.5081576585123597,0.9388456265847605
682,0.17476255566271395,0.3959706964994873,0.2107816251476766,0.34708640638653104,1.5406939069473335,0.9390376709006332
683,0.17350695681280728,0.39650133185021513,0.2104519696614245,0.3475608293477957,1.5738059921024898,0.9392297152165059
684,0.1722681221305678,0.3970319672009429,0.21011597057225007,0.3480352523090603,1.6075006618005447,0.9394217595323786
685,0.17104639217128184,0.39756260255167075,0.20977362486804688,0.34850967527032495,1.6417846550848871,0.9396138038482513
686,0.16984209954242144,0.3980932379023986,0.20942493343107935,0.3489840982315896,1.6766646992990502,0.939805848164124
687,0.16865556880534874,0.39862387325312637,0.2090699011198747,0.34945852119285425,1.7121475071013839,0.9399978924799968
688,0.16748711638089497,0.3991545086038542,0.20870853684858887,0.34993294415411885,1.7482397734146973,0.9401899367958695
689,0.16633705045883387,0.39968514395458205,0.2083408536637739,0.3504073671153835,1.7849481723112417,0.9403819811117422
690,0.1652056709112773,0.4002157793053098,0.207966868818481,0.35088179007664816,1.8222793538335027,0.9405740254276149
691,0.1640932692100084,0.40074641465603766,0.20758660384363184,0.3513562130379128,1.860239940750687,0.9407660697434876
692,0.16300012834777894,0.4012770500067655,0.20720008461659398,0.3518306359991774,1.898836525251463,0.9409581140593604
693,0.16192652276358407,0.4018076853574933,0.2068073414268993,0.35230505896044206,1.9380756655736207,0.9411501583752331
694,0.1608727182719294,0.4023383207082211,0.20640840903904578,0.3527794819217067,1.9779638825705226,0.9413422026911059
695,0.15983897199611205,0.40286895605894896,0.2060033267523228,0.35325390488297137,2.018507656215482,0.9415342470069786
696,0.1588255323055182,0.4033995914096768,0.20559213845760868,0.35372832784423597,2.0597134220443927,0.9417262913228513
697,0.15783263875695777,0.4039302267604046,0.20517489269108302,0.3542027508055006,2.101587567537014,0.9419183356387241
698,0.15686052204003806,0.4044608621111324,0.2047516426848061,0.3546771737667653,2.1441364284382334,0.9421103799545968
699,0.15590940392658884,0.40499149746186025,0.20432244641411604,0.35515159672802993,2.187366285019447,0.9423024242704695
700,0.15497949722414342,0.40552213281258803,0.20388736664179655,0.3556260196892945,2.2312833582811713,0.9424944685863422
701,0.15407100573347807,0.40605276816331587,0.203446470958973,0.3561004426505592,2.275893806097998,0.942686512902215
702,0.1531841242102167,0.4065834035140437,0.20299983182269504,0.35657486561182383,2.3212037193064106,0.9428785572180877
703,0.15231903833049731,0.4071140388647715,0.20254752659016595,0.3570492885730885,2.3672191177366804,0.9430706015339604
704,0.1514759246607025,0.4076446742154993,0.20208963754958345,0.35752371153435314,2.4139459461902657,0.9432626458498331
705,0.1506549506312523,0.40817530956622716,0.20162625194755726,0.35799813449561774,2.4613900703631764,0.9434546901657059
706,0.14985627451445194,0.408705944916955,0.20115746201307189,0.3584725574568824,2.5095572727171946,0.9436467344815787
707,0.14908004540639466,0.4092365802676828,0.20068336497796585,0.35894698041814704,2.5584532483000237,0.9438387787974514
708,0.14832640321290694,0.4097672156184106,0.20020406309390038,0.3594214033794117,2.6080836005153536,0.9440308231133241
709,0.14759547863953312,0.41029785096913846,0.19971966364579335,0.3598958263406763,2.65845383684506,0.9442228674291968
710,0.14688739318554422,0.41082848631986624,0.19923027896169748,0.36037024930194095,2.709569364524279,0.9444149117450695
711,0.14620225914196383,0.4113591216705941,0.19873602641910335,0.3608446722632056,2.7614354861712274,0.9446069560609422
712,0.14554017959359528,0.4118897570213219,0.1982370284476502,0.36131909522447025,2.8140573953737387,0.944799000376815
713,0.14490124842503516,0.4124203923720497,0.19773341252823112,0.36179351818573485,2.867440172233612,0.9449910446926877
714,0.1442855503306599,0.41295102772277753,0.19722531118848038,0.3622679411469995,2.9215887788708477,0.9451830890085604
715,0.1436931608285643,0.41348166307350537,0.196712861994635,0.36274236410826416,2.9765080548899574,0.9453751333244331
716,0.14312414627843525,0.41401229842423315,0.1961962075397622,0.3632167870695288,3.032202712809639,0.9455671776403058
717,0.14257856390333815,0.414542933774961,0.19567549542835008,0.3636912100307934,3.0886773334581124,0.9457592219561786
718,0.14205646181539522,0.4150735691256888,0.19515087825725913,0.36416563299205806,3.145936361336553,0.9459512662720513
719,0.14155787904533182,0.41560420447641666,0.1946225135930363,0.3646400559533227,3.203984099951855,0.946143310587924
720,0.14108284557586398,0.41613483982714444,0.19409056394559368,0.36511447891458737,3.2628247071220247,0.9463353549037967
721,0.1406313823789033,0.4166654751778723,0.19355519673825797,0.36558890187585197,3.322462190255539,0.9465273992196694
722,0.14020350145654775,0.4171961105286001,0.19301658427419993,0.3660633248371166,3.382900401607421,0.9467194435355422
723,0.13979920588583272,0.4177267458793279,0.19247490369925296,0.3665377477983813,3.4441430335147736,0.946911487851415
724,0.13941848986720679,0.41825738123005574,0.19193033696113432,0.36701217075964593,3.5061936136133927,0.9471035321672877
725,0.13906133877670335,0.4187880165807836,0.1913830707650841,0.3674865937209105,3.569055500038884,0.9472955764831604
726,0.13872772922177265,0.41931865193151135,0.19083329652594025,0.3679610166821752,3.6327318766145056,0.9474876207990331
727,0.138417629100738,0.4198492872822392,0.19028121031666867,0.36843543964343983,3.697225748028288,0.9476796651149059
728,0.13813099766584122,0.42037992263296703,0.18972701281337126,0.3689098626047045,3.7625399350022866,0.9478717094307786
729,0.1378677855898371,0.4209105579836948,0.18917090923679616,0.3693842855659691,3.828677069457242,0.9480637537466513
730,0.13762793503609794,0.42144119333442265,0.18861310929037647,0.36985870852723374,3.89563958967448,0.948255798062524
731,0.13741137973218787,0.4219718286851505,0.18805382709482768,0.3703331314884984,3.9634297354592727,0.9484478423783967
732,0.13721804504686191,0.4225024640358783,0.18749328111933355,0.37080755444976304,4.032049543307547,0.9486398866942695
733,0.13704784807044806,0.4230330993866061,0.18693169410935434,0.37128197741102764,4.10150084157948,0.9488319310101422
734,0.13690069769856594,0.42356373473733394,0.1863692930110919,0.3717564003722923,4.171785245683504,0.949023975326015
735,0.13677649471913486,0.4240943700880618,0.18580630889265146,0.37223082333355695,4.242904153272852,0.9492160196418877
736,0.1366751319026237,0.42462500543878956,0.18524297686193544,0.3727052462948216,4.314858739458934,0.9494080639577605
737,0.13659649409549132,0.4251556407895174,0.18467953598131492,0.37317966925608625,4.387649952044334,0.9496001082736332
738,0.13654045831676856,0.42568627614024523,0.18411622917911963,0.37365409221735085,4.461278506778644,0.9497921525895059
739,0.1365068938577277,0.426216911490973,0.18355330315799195,0.3741285151786155,4.53574488264064,0.9499841969053786
740,0.13649566238458563,0.42674754684170085,0.18299100830015372,0.37460293813988016,4.611049317150701,0.9501762412212513
741,0.13650661804418524,0.4272781821924287,0.18242959856963278,0.3750773611011448,4.687191801716122,0.950368285537124
742,0.13653960757259948,0.42780881754315647,0.1818693314115017,0.3755517840624094,4.764172077013289,0.9505603298529968
743,0.13659447040659822,0.4283394528938843,0.1813104676481797,0.37602620702367406,4.841989628410691,0.9507523741688695
744,0.13667103879791934,0.42887008824461215,0.18075327137285488,0.3765006299849387,4.9206436814353145,0.9509444184847422
745,0.1367691379302835,0.42940072359534,0.1801980098400792,0.37697505294620337,5.000133197287348,0.9511364628006149
746,0.13688858603908927,0.42993135894606777,0.17964495335359557,0.37744947590746797,5.080456868405832,0.9513285071164876
747,0.13702919453372603,0.4304619942967956,0.17909437515145749,0.3779238988687326,5.161613114089344,0.9515205514323604
748,0.13719076812243927,0.43099262964752344,0.17854655128849947,0.3783983218299973,5.243600076175982,0.9517125957482331
749,0.1373731049396819,0.4315232649982512,0.1780017605162225,0.37887274479126193,5.326415614785496,0.9519046400641058
750,0.13757599667588438,0.43205390034897906,0.17746028416015655,0.3793471677525265,5.4100573041278315,0.9520966843799785
751,0.13779922870957467,0.4325845356997069,0.17692240599476675,0.3798215907137912,5.494522428382441,0.9522887286958512
752,0.13804258024177726,0.4331151710504347,0.17638841211596953,0.38029601367505583,5.579807977650958,0.9524807730117241
753,0.13830582443262096,0.4336458064011625,0.1758585908113248,0.3807704366363205,5.6659106439883375,0.9526728173275968
754,0.13858872854008136,0.43417644175189035,0.1753332324279754,0.3812448595975851,5.752826817515858,0.9528648616434695
755,0.1388910540607854,0.43470707710261813,0.1748126292384031,0.38171928255884974,5.840552582619334,0.9530569059593422
756,0.13921255687280198,0.43523771245334597,0.17429707530407218,0.3821937055201144,5.929083714237675,0.953248950275215
757,0.1395529873803417,0.4357683478040738,0.17378686633703436,0.38266812848137904,6.018415674244504,0.9534409945910877
758,0.1399120906602903,0.43629898315480165,0.17328229955956773,0.38314255144264364,6.108543607927156,0.9536330389069604
759,0.14028960661049394,0.4368296185055294,0.17278367356192456,0.3836169744039083,6.1994623405676395,0.9538250832228331
760,0.1406852700997201,0.43736025385625726,0.17229128815826492,0.38409139736517295,6.291166374128257,0.9540171275387058
761,0.14109881111920858,0.4378908892069851,0.1718054442408501,0.3845658203264376,6.383649884046452,0.9542091718545785
762,0.14152995493573578,0.4384215245577129,0.171326443632577,0.3850402432877022,6.476906716143291,0.9544012161704514
763,0.14197842224610427,0.4389521599084407,0.17085458893792896,0.38551466624896685,6.570930383647997,0.9545932604863241
764,0.14244392933297637,0.43948279525916856,0.17039018339242298,0.3859890892102315,6.665714064343915,0.9547853048021968
765,0.1429261882219659,0.44001343060989634,0.16993353071063547,0.38646351217149616,6.7612505978389965,0.9549773491180695
766,0.14342490683990156,0.4405440659606242,0.1694849349328834,0.38693793513276076,6.857532482964478,0.9551693934339422
767,0.14393978917417463,0.441074701311352,0.16904470027064594,0.3874123580940254,6.954551875305667,0.955361437749815
768,0.1444705354330844,0.4416053366620798,0.16861313095080657,0.38788678105529006,7.052300584869342,0.9555534820656877
769,0.1450168422070902,0.44213597201280763,0.1681905310587993,0.3883612040165547,7.150770073889838,0.9557455263815604
770,0.14557840263088317,0.44266660736353547,0.1677772043807412,0.38883562697781937,7.249951454779396,0.9559375706974331
771,0.14615490654618368,0.4431972427142633,0.16737345424463562,0.38931004993908397,7.349835488224889,0.9561296150133058
772,0.14674604066517755,0.4437278780649911,0.1669795833607315,0.3897844729003486,7.450412581435027,0.9563216593291786
773,0.14735148873449527,0.4442585134157189,0.16659589366111982,0.3902588958616133,7.551672786542243,0.9565137036450513
774,0.14797093169964382,0.44478914876644676,0.16622268613865657,0.39073331882287793,7.653605799161526,0.956705747960924
775,0.14860404786979697,0.44531978411717454,0.16586026068529408,0.3912077417841425,7.756200957110232,0.9568977922767967
776,0.14925051308285184,0.4458504194679024,0.16550891592990827,0.3916821647454072,7.859447239292834,0.9570898365926694
777,0.14991000087065517,0.4463810548186302,0.16516894907570692,0.39215658770667183,7.963333264752318,0.9572818809085422
778,0.15058218262430592,0.446911690169358,0.1648406557373046,0.3926310106679365,8.067847291893367,0.9574739252244149
779,0.15126672775944097,0.44744232552008584,0.16452432977755244,0.3931054336292011,8.172977217878858,0.9576659695402876
780,0.15196330388140328,0.4479729608708137,0.16422026314420612,0.39357985659046574,8.278710578203475,0.9578580138561604
781,0.15267157695020392,0.4485035962215415,0.16392874570652163,0.3940542795517304,8.385034546447551,0.9580500581720331
782,0.15339121144517529,0.4490342315722693,0.16365006509186272,0.39452870251299504,8.491935934213972,0.9582421024879059
783,0.1541218705292242,0.44956486692299713,0.163384506522409,0.39500312547425964,8.599401191250044,0.9584341468037786
784,0.15486321621258684,0.45009550227372497,0.16313235265204898,0.3954775484355243,8.707416405758847,0.9586261911196513
785,0.15561490951598875,0.45062613762445275,0.16289388340354588,0.39595197139678895,8.815967304900909,0.958818235435524
786,0.15637661063311553,0.4511567729751806,0.16266937580606322,0.3964263943580536,8.925039255489496,0.9590102797513967
787,0.15714797909229603,0.4516874083259084,0.16245910383313406,0.3969008173193182,9.034617264882554,0.9592023240672695
788,0.15792867391730434,0.4522180436766362,0.16226333824116235,0.39737524028058285,9.144685982072277,0.9593943683831422
789,0.1587183537871829,0.45274867902736404,0.16208234640854144,0.3978496632418475,9.255229698975308,0.9595864126990149
790,0.15951667719499293,0.4532793143780919,0.16191639217547565,0.39832408620311216,9.366232351926127,0.9597784570148876
791,0.16032330260539637,0.45380994972881966,0.161765735684589,0.39879850916437676,9.477677523374144,0.9599705013307605
792,0.16113788861097503,0.4543405850795475,0.1616306332224087,0.3992729321256414,9.589548443787818,0.9601625456466332
793,0.16196009408719325,0.45487122043027534,0.16151133706180545,0.39974735508690606,9.701827993767049,0.9603545899625059
794,0.16278957834590949,0.4554018557810032,0.1614080953054778,0.4002217780481707,9.81449870636446,0.9605466342783786
795,0.1636260012873466,0.45593249113173095,0.16132115173056136,0.4006962010094353,9.927542769619036,0.9607386785942513
796,0.16446902355042603,0.4564631264824588,0.16125074563444913,0.40117062397069997,10.04094202930149,0.960930722910124
797,0.16531830666137662,0.45699376183318663,0.16119711168190493,0.4016450469319646,10.154677991873397,0.9611227672259968
798,0.1661735131805277,0.4575243971839144,0.16116047975355255,0.4021194698932293,10.26873182766179,0.9613148115418695
799,0.1670343068471963,0.45805503253464225,0.16114107479582285,0.4025938928544939,10.383084374248837,0.9615068558577422
800,0.1679003527225814,0.4585856678853701,0.16113911667243988,0.4030683158157585,10.497716140077909,0.9616989001736149
801,0.16877131733057746,0.45911630323609787,0.16115482001752773,0.4035427387770232,10.612607308277562,0.9618909444894876
802,0.16964686879642266,0.4596469385868257,0.1611883940904186,0.40401716173828783,10.727737740701981,0.9620829888053604
803,0.1705266769830963,0.46017757393755354,0.16124004263224004,0.4044915846995525,10.843086982190364,0.9622750331212331
804,0.17141041362538226,0.4607082092882813,0.16130996372436202,0.4049660076608171,10.958634265043685,0.9624670774371058
805,0.17229775246151816,0.46123884463900916,0.16139834964878202,0.40544043062208174,11.074358513719453,0.9626591217529785
806,0.1731883693623497,0.461769479989737,0.16150538675052487,0.4059148535833464,11.190238349745112,0.9628511660688512
807,0.17408194245791134,0.46230011534046483,0.16163125530213393,0.40638927654461104,11.306252096848302,0.963043210384724
808,0.1749781522613566,0.4628307506911926,0.16177612937033167,0.40686369950587564,11.422377786304258,0.9632352547005967
809,0.1758766817901656,0.46336138604192045,0.16194017668492117,0.4073381224671403,11.538593162500467,0.9634272990164695
810,0.17677721668455285,0.4638920213926483,0.1621235585100072,0.40781254542840495,11.654875688715851,0.9636193433323422
811,0.17767944532300786,0.46442265674337607,0.16232642951760587,0.4082869683896696,11.771202553115492,0.963811387648215
812,0.1785830589348982,0.4649532920941039,0.16254893766371933,0.4087613913509342,11.887550674958755,0.9640034319640877
813,0.17948775171006792,0.46548392744483175,0.16279122406694405,0.40923581431219885,12.00389671101937,0.9641954762799604
814,0.1803932209053677,0.46601456279555953,0.1630534228896848,0.4097102372734635,12.120217062216188,0.9643875205958331
815,0.1812991669480533,0.46654519814628737,0.16333566122204388,0.41018466023472816,12.236487880453792,0.9645795649117058
816,0.18220529353599277,0.4670758334970152,0.16363805896845385,0.41065908319599276,12.352685075669182,0.9647716092275785
817,0.18311130773462628,0.467606468847743,0.16396072873712103,0.4111335061572574,12.468784323084952,0.9649636535434513
818,0.18401692007062045,0.4681371041984708,0.1643037757323471,0.41160792911852206,12.584761070664662,0.965155697859324
819,0.18492184462216674,0.46866773954919866,0.1646672976497925,0.4120823520797867,12.700590546769178,0.9653477421751968
820,0.1858257991058744,0.4691983748999265,0.16505138457474888,0.4125567750410513,12.816247768011365,0.9655397864910695
821,0.18672850496020912,0.4697290102506543,0.1654561188834798,0.41303119800231597,12.931707547306498,0.9657318308069422
822,0.18762968742543362,0.4702596456013821,0.16588157514769433,0.4135056209635806,13.046944502114503,0.965923875122815
823,0.1885290756200084,0.47079028095210995,0.16632782004221375,0.4139800439248453,13.161933062872881,0.9661159194386877
824,0.18942640261341512,0.47132091630283773,0.16679491225588938,0.4144544668861099,13.276647481615216,0.9663079637545604
825,0.19032140549536408,0.47185155165356557,0.16728290240583157,0.4149288898473745,13.391061840772805,0.9665000080704331
826,0.19121382544135512,0.4723821870042934,0.1677918329550053,0.4154033128086392,13.50515006215633,0.9666920523863058
827,0.1921034077745616,0.4729128223550212,0.168321738133249,0.41587773576990383,13.61888591611228,0.9668840967021786
828,0.19298990202400998,0.473443457705749,0.16887264386176903,0.41635215873116843,13.732243030852203,0.9670761410180513
829,0.19387306197903212,0.47397409305647686,0.16944456768116525,0.4168265816924331,13.845194901949041,0.967268185333924
830,0.1947526457399688,0.47450472840720465,0.17003751868303657,0.41730100465369774,13.957714901997011,0.9674602296497967
831,0.19562841576510934,0.4750353637579325,0.17065149744521801,0.4177754276149624,14.069776290431257,0.9676522739656694
832,0.1965001389138506,0.4755659991086603,0.17128649597069665,0.418249850576227,14.181352223501506,0.9678443182815422
833,0.19736758648606573,0.47609663445938816,0.17194249763025488,0.41872427353749164,14.292415764395546,0.9680363625974149
834,0.19823053425767698,0.47662726981011594,0.17261947710888514,0.4191986964987563,14.402939893508456,0.9682284069132876
835,0.1990887625124255,0.4771579051608438,0.1733174003560203,0.41967311946002095,14.512897518851142,0.9684204512291603
836,0.19994205606983922,0.4776885405115716,0.17403622453962317,0.4201475424212856,14.622261486593747,0.968612495545033
837,0.20079020430940142,0.4782191758622994,0.1747758980041746,0.4206219653825502,14.731004591739211,0.9688045398609059
838,0.20163300119092578,0.47874981121302723,0.17553636023260036,0.42109638834381485,14.839099588920037,0.9689965841767786
839,0.2024702452711475,0.47928044656375507,0.17631754181217266,0.4215708113050795,14.946519203314022,0.9691886284926513
840,0.2033017397165432,0.47981108191448285,0.17711936440442544,0.42204523426634416,15.053236141672787,0.969380672808524
841,0.2041272923123967,0.4803417172652107,0.17794174071911326,0.42251965722760876,15.159223103456423,0.9695727171243967
842,0.204946715468129,0.4808723526159385,0.17878457449225027,0.4229940801888734,15.264452792069807,0.9697647614402695
843,0.20575982621891833,0.48140298796666636,0.17964776046825673,0.42346850315013806,15.368897926192986,0.9699568057561422
844,0.20656644622363377,0.48193362331739414,0.1805311843862448,0.4239429261114027,15.472531251199808,0.9701488500720149
845,0.2073664017591153,0.482464258668122,0.18143472297046748,0.4244173490726673,15.575325550659288,0.9703408943878876
846,0.20815952371083274,0.4829948940188498,0.18235824392495975,0.42489177203393197,15.67725365791172,0.9705329387037603
847,0.20894564755995906,0.4835255293695776,0.18330160593239092,0.4253661949951966,15.778288467713764,0.9707249830196331
848,0.2097246133669014,0.48405616472030544,0.18426465865715497,0.4258406179564613,15.878402947946187,0.9709170273355059
849,0.21049626575133076,0.4845868000710333,0.1852472427527121,0.4263150409177259,15.977570151376172,0.9711090716513786
850,0.21126045386875889,0.48511743542176106,0.1862491898732062,0.4267894638789905,16.075763227468503,0.9713011159672513
851,0.2120170313837118,0.4856480707724889,0.187270322689368,0.4272638868402552,16.172955434238208,0.971493160283124
852,0.21276585643955312,0.48617870612321673,0.18831045490872053,0.42773830980151983,16.26912015013684,0.9716852045989968
853,0.2135067916250158,0.4867093414739445,0.18936939130009886,0.42821273276278443,16.364230885966613,0.9718772489148695
854,0.21423970393749936,0.48723997682467235,0.19044692772249275,0.4286871557240491,16.45826129681386,0.9720692932307422
855,0.2149644647431976,0.4877706121754002,0.19154285115822042,0.42916157868531374,16.551185193994886,0.9722613375466149
856,0.2156809497341219,0.488301247526128,0.19265693975043807,0.4296360016465784,16.6429765570075,0.9724533818624876
857,0.21638903888208913,0.4888318828768558,0.19378896284499084,0.430110424607843,16.733609545479545,0.9726454261783604
858,0.2170886163897473,0.48936251822758364,0.19493868103660505,0.43058484756910764,16.823058511107643,0.9728374704942331
859,0.21777957063871056,0.4898931535783115,0.19610584621942045,0.4310592705303723,16.911298009578925,0.9730295148101058
860,0.21846179413488595,0.49042378892903926,0.19729020164186045,0.43153369349163695,16.998302812467184,0.9732215591259785
861,0.21913518345106722,0.4909544242797671,0.19849148196583652,0.43200811645290155,17.084047919096395,0.9734136034418512
862,0.21979963916688217,0.49148505963049494,0.199709413330278,0.4324825394141662,17.168508568364313,0.973605647757724
863,0.22045506580617755,0.4920156949812227,0.20094371341897582,0.43295696237543085,17.251660250517226,0.9737976920735967
864,0.2211013717719296,0.49254633033195055,0.20219409153273454,0.4334313853366955,17.333478718869763,0.9739897363894694
865,0.22173846927877155,0.4930769656826784,0.20346024866581333,0.43390580829796016,17.41394000146057,0.9741817807053421
866,0.2223662742832284,0.4936076010334062,0.20474187758664042,0.43438023125922476,17.493020412636874,0.974373825021215
867,0.22298470641175774,0.494138236384134,0.2060386629227874,0.4348546542204894,17.570696564560247,0.9745658693370877
868,0.22359368888668932,0.49466887173486185,0.20735028125017435,0.43532907718175406,17.646945378625723,0.9747579136529604
869,0.2241931484501657,0.4951995070855897,0.20867640118649336,0.4358035001430187,17.72174409678606,0.9749499579688331
870,0.22478301528618297,0.49573014243631747,0.21001668348881394,0.4362779231042833,17.795070292774504,0.9751420022847058
871,0.22536322294083583,0.4962607777870453,0.2113707811553533,0.43675234606554797,17.866901883217487,0.9753340466005785
872,0.2259337082408692,0.49679141313777314,0.21273833953137403,0.4372267690268126,17.937217138629784,0.9755260909164513
873,0.2264944112106448,0.4973220484885009,0.2141189964191794,0.4377011919880773,18.005994694285373,0.975718135232324
874,0.22704527498762883,0.49785268383922876,0.21551238219217497,0.4381756149493419,18.07321356095498,0.9759101795481967
875,0.22758624573650882,0.4983833191899566,0.21691811991295495,0.4386500379106065,18.138853135504384,0.9761022238640694
876,0.22811727256205208,0.4989139545406844,0.2183358254553767,0.4391244608718712,18.202893211345014,0.9762942681799422
877,0.22863830742081423,0.4994445898914122,0.219765107630581,0.43959888383313583,18.265313988729503,0.976486312495815
878,0.22914930503181108,0.49997522524214005,0.2212055683169155,0.44007330679440043,18.326096084886103,0.9766783568116877
879,0.22965022278626748,0.5005058605928678,0.22265680259371576,0.4405477297556651,18.385220543983074,0.9768704011275604
880,0.2301410206565556,0.5010364959435957,0.2241183988788901,0.44102215271692974,18.442668846916956,0.9770624454434331
881,0.23062166110443724,0.5015671312943235,0.2255899390702659,0.4414965756781944,18.49842292091786,0.9772544897593058
882,0.2310921089887255,0.5020977666450513,0.2270709986906384,0.441970998639459,18.552465148964146,0.9774465340751786
883,0.2315523314724805,0.5026284019957792,0.22856114703646807,0.44244542160072364,18.604778378999992,0.9776385783910513
884,0.23200229792985363,0.5031590373465069,0.23005994733016816,0.4429198445619883,18.65534593294961,0.977830622706924
885,0.23244197985269882,0.5036896726972349,0.23156695687592516,0.44339426752325295,18.704151615520782,0.9780226670227967
886,0.2328713507570598,0.5042203080479626,0.23308172721898748,0.44386869048451755,18.751179722791523,0.9782147113386694
887,0.2332903860896573,0.5047509433986904,0.23460380430835778,0.4443431134457822,18.796415050574065,0.9784067556545422
888,0.23369906313448258,0.5052815787494183,0.23613272866282242,0.44481753640704685,18.839842902549012,0.9785987999704149
889,0.23409736091961636,0.505812214100146,0.23766803554025262,0.4452919593683115,18.881449098164566,0.9787908442862876
890,0.23448526012438775,0.5063428494508739,0.23920925511009825,0.4457663823295761,18.92121998029428,0.9789828886021603
891,0.23486274298697987,0.5068734848016017,0.24075591262901067,0.44624080529084076,18.95914242264776,0.979174932918033
892,0.23522979321260434,0.5074041201523295,0.2423075286195095,0.4467152282521054,18.995203836929033,0.9793669772339058
893,0.23558639588234515,0.5079347555030573,0.24386361905162468,0.44718965121337007,19.02939217973678,0.9795590215497785
894,0.23593253736279024,0.5084653908537852,0.24542369552742518,0.44766407417463466,19.061695959201202,0.9797510658656513
895,0.23626820521655523,0.508996026204513,0.24698726546836114,0.4481384971358993,19.092104241352807,0.979943110181524
896,0.23659338811380753,0.5095266615552407,0.2485538323053272,0.44861292009716397,19.1206066562179,0.9801351544973967
897,0.23690807574489867,0.5100572969059687,0.25012289567136925,0.4490873430584286,19.147193403636003,0.9803271988132695
898,0.23721225873420482,0.5105879322566964,0.25169395159693847,0.4495617660196933,19.17185525879511,0.9805192431291422
899,0.23750592855528407,0.5111185676074242,0.2532664927076105,0.4500361889809579,19.19458357747989,0.9807112874450149
900,0.23778907744744493,0.5116492029581521,0.2548400084241722,0.4505106119422225,19.215370301029246,0.9809033317608876
901,0.23806169833382881,0.5121798383088799,0.25641398516498404,0.4509850349034872,19.234207960998877,0.9810953760767603
902,0.23832378474110213,0.5127104736596078,0.2579879065505244,0.45145945786475183,19.25108968352537,0.9812874203926331
903,0.23857533072085027,0.5132411090103355,0.2595612536100173,0.45193388082601643,19.266009193388314,0.9814794647085058
904,0.2388163307727689,0.5137717443610634,0.26113350499004245,0.4524083037872811,19.27896081776691,0.9816715090243785
905,0.23904677976973776,0.5143023797117912,0.26270413716502977,0.45288272674854574,19.289939489688322,0.9818635533402513
906,0.23926667288486866,0.514833015062519,0.26427262464953494,0.4533571497098104,19.29894075116464,0.982055597656124
907,0.2394760055206069,0.5153636504132468,0.26583844021219244,0.453831572671075,19.305960756016024,0.9822476419719968
908,0.2396747732399714,0.5158942857639747,0.2674010550912391,0.45430599563233964,19.310996272377437,0.9824396862878695
909,0.23986297170001014,0.5164249211147025,0.2689599392115021,0.4547804185936043,19.314044684886955,0.9826317306037422
910,0.24004059658754678,0.5169555564654302,0.27051456140274427,0.45525484155486895,19.31510399655354,0.9828237749196149
911,0.2402076435572914,0.5174861918161582,0.2720643896192535,0.45572926451613355,19.314172830302773,0.9830158192354876
912,0.24036410817238382,0.5180168271668859,0.2736088911605699,0.4562036874773982,19.311250430198776,0.9832078635513604
913,0.24050998584743677,0.5185474625176137,0.2751475328932324,0.45667811043866285,19.30633666234144,0.9833999078672331
914,0.2406452717941407,0.5190780978683416,0.27667978147343725,0.4571525333999275,19.29943201543755,0.9835919521831058
915,0.24076996096948974,0.5196087332190693,0.27820510357048783,0.4576269563611921,19.29053760104538,0.9837839964989785
916,0.24088404802668578,0.5201393685697973,0.2797229660909272,0.45810137932245676,19.27965515349214,0.9839760408148512
917,0.240987527268771,0.520670003920525,0.2812328364032268,0.4585758022837214,19.266787029463774,0.984168085130724
918,0.24108039260504036,0.5212006392712529,0.2827341825629247,0.45905022524498607,19.251936207267377,0.9843601294465967
919,0.24116263751027645,0.5217312746219807,0.2842264735380844,0.45952464820625066,19.23510628576635,0.9845521737624694
920,0.2412342549868503,0.5222619099727085,0.2857091794349643,0.4599990711675153,19.21630148298845,0.9847442180783421
921,0.24129523752972443,0.5227925453234363,0.2871817717237697,0.46047349412877997,19.19552663440802,0.9849362623942148
922,0.2413455770943929,0.5233231806741641,0.2886437234643713,0.4609479170900446,19.17278719090252,0.9851283067100876
923,0.2413852650677881,0.523853816024892,0.29009450953186877,0.4614223400513092,19.148089216385294,0.9853203510259604
924,0.24141429224217997,0.5243844513756197,0.2915336068418758,0.4618967630125739,19.12143938511571,0.9855123953418331
925,0.24143264879209134,0.5249150867263476,0.2929604945754061,0.4623711859738385,19.092844978687854,0.9857044396577058
926,0.2414403242542458,0.5254457220770754,0.2943746544032358,0.4628456089351032,19.062313882700494,0.9858964839735785
927,0.24143730751056444,0.5259763574278032,0.2957755707096237,0.4633200318963678,19.02985458310991,0.9860885282894513
928,0.2414235867742203,0.5265069927785311,0.2971627308152616,0.46379445485763243,18.995476162267963,0.986280572605324
929,0.24139914957875833,0.5270376281292588,0.2985356251993349,0.4642688778188971,18.95918829464816,0.9864726169211967
930,0.2413639827702826,0.5275682634799868,0.2998937477205698,0.46474330078016174,18.921001242262623,0.9866646612370694
931,0.2413180725027095,0.5280988988307145,0.30123659583714574,0.4652177237414264,18.88092584977257,0.9868567055529421
932,0.24126140423608147,0.5286295341814423,0.3025636708253453,0.465692146702691,18.83897353929617,0.9870487498688149
933,0.24119396273793223,0.5291601695321702,0.3038744779968274,0.46616656966395564,18.795156304916908,0.9872407941846876
934,0.24111573208769002,0.529690804882898,0.30516852691439333,0.4666409926252203,18.749486706896107,0.9874328385005604
935,0.24102669568410096,0.5302214402336258,0.3064453316061314,0.46711541558648495,18.701977865594042,0.9876248828164331
936,0.24092683625565303,0.5307520755843536,0.3077044107778122,0.46758983854774955,18.65264345510315,0.9878169271323058
937,0.2408161358739743,0.5312827109350815,0.3089452880234208,0.4680642615090142,18.601497696598123,0.9880089714481786
938,0.24069457597017696,0.5318133462858092,0.31016749203370086,0.46853868447027885,18.54855535140752,0.9882010157640513
939,0.24056213735411508,0.5323439816365371,0.31137055680259385,0.4690131074315435,18.493831713811172,0.988393060079924
940,0.2404188002365197,0.5328746169872649,0.312554021831455,0.4694875303928081,18.437342603568943,0.9885851043957967
941,0.2402645442539706,0.5334052523379926,0.3137174323309307,0.46996195335407276,18.37910435818574,0.9887771487116694
942,0.24009934849666223,0.5339358876887206,0.3148603394203766,0.4704363763153374,18.319133824917852,0.9889691930275422
943,0.23992319153891634,0.5344665230394483,0.31598230032470603,0.47091079927660207,18.257448352526737,0.9891612373434149
944,0.23973605147238994,0.5349971583901761,0.31708287856855194,0.47138522223786666,18.19406578278564,0.9893532816592876
945,0.2395379059419256,0.535527793740904,0.31816164416763343,0.4718596451991313,18.129004441744634,0.9895453259751603
946,0.23932873218398654,0.5360584290916318,0.31921817381721107,0.47233406816039597,18.06228313076096,0.989737370291033
947,0.23910850706761466,0.5365890644423597,0.32025205107752436,0.4728084911216606,17.99392111729991,0.9899294146069058
948,0.2388772071378499,0.5371196997930875,0.321262866556104,0.4732829140829252,17.92393812551339,0.9901214589227785
949,0.23863480866154146,0.5376503351438152,0.32225021808685056,0.4737573370441899,17.852354326602548,0.9903135032386512
950,0.23838128767548303,0.538180970494543,0.3232137109057745,0.47423176000545453,17.779190328970483,0.9905055475545239
951,0.23811662003679734,0.5387116058452709,0.32415295782329845,0.4747061829667192,17.704467168172847,0.9906975918703967
952,0.23784078147549645,0.5392422411959987,0.3250675793930162,0.4751806059279838,17.628206296673014,0.9908896361862695
953,0.23755374764913745,0.5397728765467266,0.3259572040768122,0.47565502888924843,17.550429573407776,0.9910816805021422
954,0.2372554941994927,0.5403035118974544,0.3268214684062429,0.4761294518505131,17.471159253172647,0.9912737248180149
955,0.23694599681115341,0.5408341472481822,0.32766001714008736,0.47660387481177774,17.390417975832847,0.9914657691338876
956,0.23662523127197704,0.54136478259891,0.32847250341797285,0.47707829777304234,17.308228755367292,0.9916578134497603
957,0.2362931735352935,0.5418954179496378,0.32925858890998494,0.477552720734307,17.224614968753965,0.9918498577656331
958,0.23594979978377761,0.5424260533003656,0.33001794396217404,0.47802714369557164,17.139600344703787,0.9920419020815058
959,0.23559508649489727,0.5429566886510935,0.330750247737876,0.4785015666568363,17.05320895225022,0.9922339463973785
960,0.2352290105078415,0.5434873240018213,0.3314551883547573,0.47897598961810095,16.965465189203638,0.9924259907132512
961,0.2348515490918325,0.5440179593525492,0.3321324630175116,0.47945041257936555,16.87639377047686,0.9926180350291239
962,0.2344626800157256,0.544548594703277,0.3327817781461246,0.4799248355406302,16.786019716290898,0.9928100793449968
963,0.23406238161879483,0.5450792300540047,0.33340284949963395,0.48039925850189485,16.694368340268856,0.9930021236608695
964,0.23365063288260676,0.5456098654047326,0.3339954022953113,0.4808736814631595,16.601465237424577,0.9931941679767422
965,0.23322741350387774,0.5461405007554604,0.334559171323198,0.4813481044244241,16.507336272056268,0.9933862122926149
966,0.23279270396821336,0.5466711361061882,0.33509390105592746,0.48182252738568876,16.412007565551978,0.9935782566084876
967,0.2323464856246252,0.5472017714569161,0.3355993457537669,0.4822969503469534,16.315505484114762,0.9937703009243604
968,0.2318887407607194,0.5477324068076439,0.3360752695648248,0.48277137330821807,16.217856626416857,0.9939623452402331
969,0.23141945267845287,0.5482630421583716,0.33652144662035904,0.48324579626948266,16.119087811190386,0.9941543895561058
970,0.2309386057703487,0.5487936775090995,0.3369376611251354,0.4837202192307473,16.019226064762375,0.9943464338719785
971,0.2304461855960661,0.5493243128598273,0.33732370744278367,0.48419464219201197,15.918298608543658,0.9945384781878512
972,0.22994217895921598,0.5498549482105551,0.3376793901761031,0.4846690651532766,15.81633284647817,0.994730522503724
973,0.22942657398431576,0.550385583561283,0.33800452424227184,0.4851434881145412,15.713356352462272,0.9949225668195967
974,0.22889936019377644,0.5509162189120108,0.3382989349429186,0.4856179110758059,15.609396857741793,0.9951146111354694
975,0.22836052858481293,0.5514468542627387,0.3385624580290187,0.48609233403707053,15.50448223829425,0.9953066554513421
976,0.22781007170617326,0.5519774896134664,0.3387949397605779,0.4865667569983352,15.398640502205662,0.9954986997672148
977,0.22724798373457653,0.5525081249641942,0.3389962369610738,0.4870411799595998,15.291899777049318,0.9956907440830876
978,0.22667426055075748,0.553038760314922,0.33916621706662514,0.48751560292086443,15.184288297274104,0.9958827883989603
979,0.22608889981500813,0.5535693956656499,0.3393047581698642,0.4879900258821291,15.075834391611512,0.996074832714833
980,0.2254919010421143,0.5541000310163777,0.3394117490584916,0.48846444884339374,14.966566470508536,0.9962668770307058
981,0.22488326567558228,0.5546306663671056,0.3394870892484941,0.48893887180465834,14.856513013594306,0.9964589213465785
982,0.22426299716105222,0.5551613017178333,0.3395306890120115,0.489413294765923,14.74570255718825,0.9966509656624513
983,0.22363110101879738,0.5556919370685611,0.33954246939984223,0.48988771772718764,14.634163681858457,0.996843009978324
984,0.22298758491520787,0.556222572419289,0.3395223622585779,0.4903621406884523,14.521925000036017,0.9970350542941967
985,0.2223324587331609,0.5567532077700168,0.3394703102423652,0.4908365636497169,14.40901514369512,0.9972270986100694
986,0.22166573464117822,0.5572838431207446,0.3393862668192928,0.49131098661098155,14.295462752104237,0.9974191429259421
987,0.2209874271612765,0.5578144784714725,0.33927019627240734,0.4917854095722462,14.181296459657359,0.9976111872418149
988,0.22029755323541628,0.5583451138222003,0.3391220736953638,0.49225983253351085,14.066544883791982,0.9978032315576876
989,0.2195961322904549,0.558875749172928,0.338941884982722,0.49273425549477545,13.951236613000347,0.9979952758735603
990,0.21888318630151662,0.5594063845236559,0.33872962681490054,0.4932086784560401,13.83540019494204,0.998187320189433
991,0.21815873985368867,0.5599370198743837,0.3384853066378078,0.49368310141730476,13.719064124664385,0.9983793645053058
992,0.217422820201959,0.5604676552251115,0.3382089426371678,0.4941575243785694,13.602256832937021,0.9985714088211786
993,0.21667545732931023,0.5609982905758394,0.3379005637075672,0.49463194733983407,13.485006674707586,0.9987634531370513
994,0.2159166840028901,0.5615289259265672,0.3375602094162499,0.49510637030109866,13.367341917685744,0.998955497452924
995,0.2151465358281788,0.562059561277295,0.3371879299616899,0.4955807932623633,13.249290731060182,0.9991475417687967
996,0.21436505130107517,0.5625901966280228,0.33678378612697735,0.49605521622362797,13.13088117435696,0.9993395860846694
997,0.21357227185783204,0.5631208319787506,0.33634784922805533,0.4965296391848926,13.012141186443063,0.9995316304005422
998,0.21276824192276478,0.5636514673294785,0.3358802010568488,0.4970040621461572,12.893098574682828,0.9997236747164149
999,0.2119530089536692,0.5641821026802063,0.33538093381932826,0.4974784851074219,12.773781004252351,0.9999157190322876


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-09/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00167,0.08873944729566574,0.07504459470510483,0.9982819557189941
1,1,00187,0.07801016420125961,0.06197027117013931,0.9854651689529419
2,2,00667,0.09262652695178986,0.056700706481933594,0.9741135239601135
3,3,00707,0.06670299172401428,0.04384366422891617,0.9866803884506226
4,4,00687,0.07437599450349808,0.04787704721093178,0.9773963689804077
5,5,00427,0.05513586848974228,0.03369984030723572,0.9866201877593994
6,6,00527,0.16415919363498688,0.11553084850311279,0.9911990165710449
7,7,00587,0.04111171141266823,0.02632315643131733,0.979466438293457
8,8,00567,0.08714299649000168,0.08697357028722763,0.9906156659126282
9,9,00747,0.2274738997220993,0.13654282689094543,0.9321095943450928
10,10,00507,0.05338456109166145,0.0388626754283905,0.9913673996925354
11,11,00307,0.07518907636404037,0.04710543900728226,0.974953830242157
12,12,00867,0.08697459846735,0.05711306259036064,0.9848214387893677
13,13,00887,0.06858326494693756,0.046228259801864624,0.9896501302719116
14,14,00827,0.08083193749189377,0.08927673101425171,0.9685573577880859
15,15,00907,0.04339607059955597,0.04576989263296127,0.9860967993736267
16,16,00847,0.061045221984386444,0.032534822821617126,0.9843788743019104
17,17,00807,0.07532022148370743,0.0433310866355896,0.9864593744277954
18,18,00787,0.08065593987703323,0.05115019530057907,0.9702416062355042
19,19,00607,0.03317233547568321,0.02757280319929123,0.9845424294471741
20,20,00767,0.1946316808462143,0.13667544722557068,0.9639283418655396
21,21,00927,0.10651878267526627,0.06871791929006577,0.9891375303268433
22,22,00967,0.30842676758766174,0.23598051071166992,0.951329231262207
23,23,00407,0.044884588569402695,0.03979185223579407,0.9817991256713867
24,24,00647,0.0530531145632267,0.032763756811618805,0.9733261466026306
25,25,00987,0.04327039793133736,0.03625684976577759,0.9974328279495239
26,26,00547,0.05715542659163475,0.051800429821014404,0.9964291453361511
27,27,00367,0.06593699753284454,0.04941650480031967,0.991854190826416
28,28,00447,0.048396896570920944,0.037742793560028076,0.9867530465126038
29,29,00287,0.06910713016986847,0.04759564995765686,0.9904699325561523
30,30,00327,0.06326381862163544,0.035056136548519135,0.9791600704193115
31,31,00387,0.034288790076971054,0.02747255563735962,0.9801695346832275
32,32,00487,0.04852507263422012,0.03273852914571762,0.9874129891395569
33,33,00947,0.08355111628770828,0.06396079808473587,0.9755930304527283
34,34,00727,0.07634497433900833,0.03581565245985985,0.971025288105011
35,35,00007,0.08180544525384903,0.0636376142501831,0.9901578426361084
36,36,00027,0.05031530559062958,0.028743404895067215,0.9934585690498352
37,37,00047,0.056370142847299576,0.042143069207668304,0.9865384697914124
38,38,00067,0.04153719171881676,0.027938436716794968,0.9803095459938049
39,39,00227,0.18948596715927124,0.14304912090301514,0.9202672243118286
40,40,00347,0.08284264802932739,0.03876268491148949,0.9828842878341675
41,41,00207,0.04495926573872566,0.03815823048353195,0.9895923733711243
42,42,00267,0.08606106042861938,0.054393768310546875,0.9874992370605469
43,43,00627,0.09113015979528427,0.08728665113449097,0.9708741903305054
44,44,00467,0.046197131276130676,0.033573538064956665,0.9865361452102661
45,45,00247,0.05158596485853195,0.032472897320985794,0.98541259765625
46,46,00087,0.05160059779882431,0.03902692347764969,0.993790864944458
47,47,00107,0.2430299073457718,0.18145382404327393,0.9505279064178467
48,48,00127,0.057496607303619385,0.036356985569000244,0.986839771270752
49,49,00147,0.06990376114845276,0.04282587766647339,0.98981773853302


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-09/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,6.926594780155433,0.03317233547568321,11.386761106800808,0.02632315643131733,1.4184803114380602,0.9202672243118286
1,6.985002074243471,0.03344786543775727,11.462781214194752,0.026533023652819183,1.4235949552568892,0.92034531713606
2,7.0433223970183825,0.03372339539983132,11.538211567290842,0.026742890874321038,1.4286290117281863,0.9204234099602914
3,7.101546385863644,0.03399892536190537,11.613035244100061,0.02695275809582289,1.43358248538204,0.9205015027845228
4,7.159664649698377,0.03427445532397942,11.687235421946975,0.027162625317324746,1.4384554101004634,0.9205795956087542
5,7.217667771670045,0.03454998528605348,11.760795384453727,0.027372492538826603,1.4432478486038156,0.9206576884329856
6,7.275546311860526,0.03482551524812753,11.83369852849792,0.027582359760328457,1.4479598919117629,0.920735781257217
7,7.333290810004329,0.03510104521020158,11.905928371140122,0.02779222698183031,1.4525916587793566,0.9208138740814484
8,7.390891788217534,0.03537657517227563,11.977468556516667,0.028002094203332165,1.457143295108941,0.9208919669056798
9,7.4483397537361755,0.03565210513434969,12.048302862693625,0.02821196142483402,1.4616149733387136,0.9209700597299112
10,7.505625201662673,0.035927635096423736,12.118415208477693,0.028421828646335873,1.4660068918083782,0.9210481525541426
11,7.562738617719062,0.03620316505849779,12.1877896601797,0.028631695867837727,1.4703192741030051,0.921126245378374
12,7.619670481005531,0.03647869502057184,12.256410438326728,0.02884156308933958,1.474552368375528,0.9212043382026054
13,7.676411266763146,0.0367542249826459,12.324261924318492,0.02905143031084144,1.4787064466490547,0.9212824310268368
14,7.732951449139196,0.037029754944719946,12.391328667024073,0.029261297532343293,1.48278180409948,0.9213605238510681
15,7.78928150395406,0.037305284906794,12.457595389314653,0.029471164753845147,1.4867787583196248,0.9214386166752996
16,7.845391911468081,0.03758081486886805,12.523046994528451,0.029681031975347,1.4906976485654617,0.921516709499531
17,7.901273159147279,0.03785634483094211,12.587668572863624,0.029890899196848855,1.4945388349856659,0.9215948023237623
18,7.956915744426502,0.038131874793016156,12.651445407695288,0.03010076641835071,1.4983026978351914,0.9216728951479938
19,8.012310177468803,0.03840740475509021,12.7143629818127,0.030310633639852563,1.5019896366739427,0.9217509879722251
20,8.067446983919671,0.03868293471716426,12.776406983572606,0.030520500861354417,1.5056000695516263,0.9218290807964565
21,8.12231670765491,0.03895846467923832,12.837563312965136,0.03073036808285627,1.5091344321795581,0.921907173620688
22,8.1769099135209,0.03923399464131237,12.897818087588236,0.030940235304358125,1.5125931770907421,0.9219852664449193
23,8.231217190065918,0.03950952460338642,12.957157648527074,0.031150102525859983,1.5159767727890345,0.9220633592691507
24,8.285229152261405,0.03978505456546047,13.015568566134707,0.031359969747361834,1.5192857028885658,0.9221414520933822
25,8.338936444211868,0.040060584527534526,13.073037645710352,0.03156983696886369,1.5225204652445286,0.9222195449176135
26,8.392329741852214,0.04033611448960858,13.129551933071857,0.03177970419036555,1.525681571076381,0.9222976377418449
27,8.445399755631408,0.04061164445168263,13.185098720018841,0.0319895714118674,1.5287695440845634,0.9223757305660764
28,8.498137233181213,0.04088717441375669,13.23966554968303,0.03219943863336926,1.5317849195618534,0.9224538233903077
29,8.55053296196887,0.041162704375830736,13.293240221762685,0.03240930585487111,1.5347282435005911,0.9225319162145391
30,8.602577771932616,0.04143823433790479,13.345810797637686,0.032619173076372965,1.5376000716967146,0.9226100090387706
31,8.654262538098926,0.04171376429997884,13.397365605362221,0.03282904029787482,1.540400968851988,0.9226881018630019
32,8.70557818318036,0.0419892942620529,13.447893244531999,0.03303890751937667,1.543131507675346,0.9227661946872333
33,8.756515680152965,0.042264824224126946,13.49738259102295,0.03324877474087853,1.545792267984729,0.9228442875114647
34,8.807066054812191,0.042540354186201,13.54582280159864,0.03345864196238038,1.548383835810363,0.9229223803356961
35,8.857220388306272,0.04281588414827505,13.593203318383388,0.033668509183882235,1.550906802500852,0.9230004731599275
36,8.906969819646141,0.043091414110349106,13.63951387319861,0.03387837640538409,1.5533617638330393,0.9230785659841589
37,8.956305548190775,0.043366944072423155,13.684744491759579,0.03408824362688594,1.555749319127001,0.9231566588083903
38,9.005218836107126,0.04364247403449721,13.72888549773019,0.0342981108483878,1.558070070367165,0.9232347516326217
39,9.053701010803731,0.04391800399657127,13.771927516633227,0.03450797806988965,1.560324621330792,0.9233128444568531
40,9.10174346733696,0.044193533958645316,13.813861479613932,0.034717845291391505,1.5625135767249703,0.9233909372810845
41,9.14933767078916,0.044469063920719365,13.85467862705444,0.034927712512893366,1.564637541333249,0.9234690301053159
42,9.196475158617806,0.04474459388279342,13.894370512037284,0.03513757973439521,1.566697119173025,0.9235471229295473
43,9.243147542974805,0.04502012384486748,13.93292900365556,0.035347446955897074,1.568692912664815,0.9236252157537787
44,9.289346512995216,0.045295653806941526,13.970346290168255,0.03555731417739892,1.5706255218145828,0.9237033085780101
45,9.33506383705453,0.045571183769015575,14.006614881998612,0.03576718139890078,1.5724955434101011,0.9237814014022415
46,9.380291364993907,0.04584671373108963,14.041727614574055,0.03597704862040264,1.5743035702325634,0.9238594942264728
47,9.425021030312474,0.046122243693163686,14.075677651006004,0.03618691584190449,1.5760501902844104,0.9239375870507043
48,9.469244852326215,0.046397773655237735,14.108458484608132,0.036396783063406345,1.5777359860344617,0.9240156798749357
49,9.51295493829259,0.04667330361731179,14.140063941251777,0.0366066502849082,1.5793615336814009,0.924093772699167
50,9.556143485500412,0.04694883357938584,14.170488181557149,0.03681651750641005,1.5809274024366078,0.9241718655233985
51,9.598802783324283,0.047224363541459896,14.19972570291935,0.03702638472791191,1.5824341538273103,0.9242499583476299
52,9.64092521524308,0.047499893503533945,14.227771341368099,0.03723625194941376,1.5838823410210319,0.9243280511718612
53,9.68250326082193,0.047775423465608,14.254620273260338,0.037446119170915615,1.58527250817233,0.9244061439960927
54,9.723529497657147,0.04805095342768205,14.280268016804918,0.03765598639241747,1.586605189792637,0.9244842368203241
55,9.763996603283672,0.048326483389756106,14.304710433418705,0.03786585361391932,1.5878809101442122,0.9245623296445554
56,9.803897357044532,0.048602013351830155,14.327943728913597,0.03807572083542118,1.589100182658957,0.9246404224687869
57,9.843224641921923,0.04887754331390421,14.349964454514009,0.03828558805692303,1.5902635093830282,0.9247185152930182
58,9.881971446329512,0.04915307327597826,14.370769507704518,0.03849545527842489,1.591371380447971,0.9247966081172496
59,9.92013086586554,0.049428603238052315,14.390356132907536,0.03870532249992674,1.5924242735691847,0.924874700941481
60,9.957696105026459,0.04970413320012637,14.408721921990834,0.0389151897214286,1.5934226535724643,0.9249527937657124
61,9.994660478880725,0.04997966316220042,14.425864814605106,0.03912505694293045,1.5943669719493099,0.9250308865899438
62,10.031017414702536,0.05025519312427447,14.441783098351607,0.03933492416443231,1.5952576664416704,0.9251089794141752
63,10.066760453565111,0.050530723086348525,14.45647540878028,0.03954479138593416,1.5960951606567677,0.9251870722384066
64,10.101883251893453,0.05080625304842258,14.469940729218592,0.039754658607436016,1.5968798637126171,0.925265165062638
65,10.136379582976279,0.05108178301049663,14.482178390431832,0.03996452582893787,1.5976121699147658,0.9253432578868694
66,10.170243338436945,0.05135731297257068,14.493188070115202,0.040174393050439725,1.5982924584648188,0.9254213507111008
67,10.203468529663231,0.051632842934644735,14.502969792218797,0.04038426027194158,1.5989210932012117,0.9254994435353322
68,10.236049289195897,0.05190837289671879,14.511523926105914,0.04059412749344343,1.5994984223726711,0.9255775363595636
69,10.267979872075767,0.05218390285879284,14.518851185546042,0.04080399471494529,1.6000247784448032,0.925655629183795
70,10.299254657149444,0.05245943282086689,14.524952627543357,0.04101386193644714,1.6005004779401424,0.9257337220080264
71,10.329868148333457,0.052734962782940945,14.52982965100203,0.041223729157948995,1.600925821311992,0.9258118148322578
72,10.359814975836846,0.053010492745015,14.533483995229483,0.04143359637945085,1.6013010928523514,0.9258899076564892
73,10.389089897342224,0.05328602270708905,14.535917738279238,0.0416434636009527,1.6016265606341606,0.9259680004807206
74,10.41768779914524,0.0535615526691631,14.537133295134634,0.04185333082245456,1.6019024764880552,0.926046093304952
75,10.445603697252533,0.053837082631237154,14.537133415735124,0.04206319804395642,1.6021290760137958,0.9261241861291833
76,10.472832738438202,0.05411261259331121,14.535921182846835,0.042273065265458265,1.602306578626476,0.9262022789534148
77,10.49937020125891,0.054388142555385266,14.533500009779152,0.042482932486960126,1.602435187637573,0.9262803717776462
78,10.525211497027657,0.054663672517459315,14.529873637949374,0.04269279970846197,1.6025150903708718,0.9263584646018775
79,10.550352170746317,0.054939202479533364,14.525046134297218,0.042902666929963834,1.6025464583132363,0.926436557426109
80,10.574787901997203,0.05521473244160742,14.519021888551475,0.04311253415146568,1.6025294473001603,0.9265146502503404
81,10.598514505793599,0.055490262403681476,14.511805610350844,0.04332240137296754,1.6024641977359924,0.9265927430745717
82,10.621527933389636,0.055765792365755525,14.503402326221332,0.043532268594469396,1.6023508348486792,0.9266708358988032
83,10.6438242730495,0.056041322327829574,14.493817376412485,0.04374213581597125,1.6021894689788292,0.9267489287230346
84,10.665399750776352,0.05631685228990363,14.483056411595022,0.043952003037473104,1.6019801959028543,0.9268270215472659
85,10.686250731000971,0.056592382251977685,14.471125389422204,0.04416187025897496,1.6017230971899001,0.9269051143714974
86,10.706373717230546,0.056867912214051734,14.458030570957787,0.04437173748047681,1.601418240592245,0.9269832071957288
87,10.725765352657707,0.05714344217612578,14.443778516973035,0.04458160470197867,1.6010656804687873,0.9270613000199601
88,10.744422420730071,0.05741897213819984,14.428376084115712,0.04479147192348052,1.6006654582411985,0.9271393928441916
89,10.762341845680668,0.057694502100273895,14.41183042095378,0.045001339144982375,1.6002176028823094,0.927217485668423
90,10.779520693019341,0.057970032062347944,14.39414896389676,0.045211206366484236,1.5997221314361927,0.9272955784926543
91,10.795956169985605,0.05824556202442199,14.37533943299776,0.04542107358798608,1.5991790495694305,0.9273736713168858
92,10.811645625963063,0.05852109198649605,14.355409827639114,0.045630940809487944,1.5985883521529753,0.9274517641411172
93,10.826586552855838,0.058796621948570105,14.334368422104873,0.04584080803098979,1.5979500238739732,0.9275298569653485
94,10.840776585427228,0.059072151910644154,14.31222376104313,0.04605067525249165,1.597264039876886,0.9276079497895799
95,10.854213501600974,0.0593476818727182,14.288984654821599,0.0462605424739935,1.596530366433232,0.9276860426138113
96,10.866895222725361,0.05962321183479226,14.26466017477955,0.04647040969549536,1.595748961639176,0.9277641354380427
97,10.87881981380068,0.059898741796866314,14.239259648379534,0.04668027691699721,1.5949197761402174,0.9278422282622741
98,10.889985483670094,0.06017427175894037,14.212792654262168,0.04689014413849907,1.5940427538821378,0.9279203210865055
99,10.900390585174542,0.06044980172101442,14.1852690172076,0.04710001136000092,1.5931178328873696,0.9279984139107369
100,10.910033615271844,0.06072533168308847,14.156698803006762,0.047309878581502776,1.5921449460559198,0.9280765067349683
101,10.918913215120426,0.061000861645162524,14.127092313246347,0.04751974580300463,1.5911240219898903,0.9281545995591997
102,10.927028170127942,0.06127639160723658,14.096460080010628,0.047729613024506484,1.590054985840676,0.9282326923834311
103,10.93437740996529,0.06155192156931063,14.064812860504032,0.04793948024600834,1.5889377601778578,0.9283107852076625
104,10.940960008546186,0.06182745153138468,14.032161631597837,0.04814934746751019,1.587772265878754,0.9283888780318938
105,10.94677518397285,0.062102981493458734,13.998517584304741,0.048359214689012046,1.5865584230376002,0.9284669708561253
106,10.95182229844798,0.06237851145553279,13.963892118184898,0.0485690819105139,1.585296151893297,0.9285450636803567
107,10.956100858153484,0.06265404141760683,13.92829683568716,0.04877894913201576,1.5839853737746337,0.928623156504588
108,10.959610513096303,0.06292957137968089,13.89174353642915,0.04898881635351761,1.5826260120618014,0.9287012493288195
109,10.962351056921623,0.06320510134175494,13.8542442114199,0.04919868357501947,1.5812179931631671,0.9287793421530509
110,10.96432242669391,0.063480631303829,13.81581103722884,0.04940855079652132,1.5797612475059926,0.9288574349772822
111,10.965524702646073,0.06375616126590306,13.77645637010477,0.04961841801802318,1.5782557105400339,0.9289355278015137
112,10.96595810789707,0.0640316912279771,13.736192740048612,0.049828285239525025,1.5767013237527396,0.9290136206257451
113,10.965623008138373,0.06430722119005115,13.695032844843729,0.050038152461026886,1.5750980356948192,0.9290917134499764
114,10.964519911289566,0.06458275115212521,13.65298954404744,0.05024801968252873,1.5734458030149392,0.9291698062742079
115,10.962649467123486,0.06485828111419925,13.610075852947622,0.050457886904030594,1.5717445915022985,0.9292478990984393
116,10.960012466861125,0.0651338110762733,13.566304936488034,0.05066775412553245,1.5699943771357938,0.9293259919226706
117,10.95660984273675,0.06540934103834736,13.521690103166158,0.0508776213470343,1.5681951471384235,0.9294040847469021
118,10.952442667533468,0.06568487100042142,13.476244798907208,0.051087488568536156,1.566346901035752,0.9294821775711335
119,10.947512154089587,0.06596040096249547,13.429982600918175,0.05129735579003801,1.564449651716949,0.9295602703953648
120,10.94181965477612,0.06623593092456953,13.38291721152538,0.051507223011539864,1.5625034264972362,0.9296383632195963
121,10.93536666094564,0.06651146088664357,13.335062451999484,0.05171709023304172,1.5605082681803124,0.9297164560438277
122,10.928154802352894,0.06678699084871763,13.286432256371363,0.05192695745454357,1.5584642361194432,0.929794548868059
123,10.92018584654744,0.06706252081079167,13.237040665242633,0.052136824676045426,1.556371407275861,0.9298726416922904
124,10.911461698238504,0.06733805077286573,13.186901819594427,0.05234669189754729,1.554229877273158,0.9299507345165219
125,10.901984398632495,0.06761358073493978,13.136029954597998,0.052556559119049134,1.5520397614463197,0.9300288273407532
126,10.891756124743326,0.06788911069701384,13.084439393430614,0.052766426340550995,1.5498011958839801,0.9301069201649846
127,10.88077918867587,0.0681646406590879,13.032144541100433,0.05297629356205284,1.5475143384626793,0.9301850129892161
128,10.86905603688279,0.06844017062116195,12.979159878283708,0.0531861607835547,1.5451793698716654,0.9302631058134474
129,10.856589249395023,0.068715700583236,12.925499955177848,0.05339602800505655,1.5427964946269457,0.9303411986376788
130,10.843381539026128,0.06899123054531005,12.871179385373688,0.05360589522655841,1.54036594207328,0.9304192914619103
131,10.829435750550775,0.0692667605073841,12.816212839750415,0.05381576244806026,1.5378879673727746,0.9304973842861416
132,10.814754859857608,0.06954229046945815,12.760615040396363,0.05402562966956212,1.5353628524786973,0.930575477110373
133,10.79934197307668,0.0698178204315322,12.704400754559096,0.054235496891063974,1.5327909070933505,0.9306535699346044
134,10.783200325681754,0.07009335039360626,12.647584788627874,0.05444536411256583,1.530172469608537,0.9307316627588358
135,10.766333281567542,0.07036888035568031,12.59018198215181,0.05465523133406768,1.5275079080274911,0.9308097555830672
136,10.748744332102332,0.07064441031775437,12.532207201896673,0.054865098555569536,1.5247976208669394,0.9308878484072985
137,10.73043709515592,0.07091994027982843,12.473675335943703,0.05507496577707139,1.5220420380379924,0.93096594123153
138,10.711415314103307,0.07119547024190247,12.414601287833086,0.055284832998573244,1.5192416217047842,0.9310440340557614
139,10.691682856804189,0.07147100020397652,12.354999970755369,0.0554947002200751,1.5163968671194679,0.9311221268799927
140,10.671243714558484,0.07174653016605056,12.294886301793587,0.05570456744157695,1.5135083034325238,0.9312002197042242
141,10.65010200103808,0.07202206012812462,12.234275196218935,0.05591443466307881,1.5105764944771527,0.9312783125284556
142,10.628261951195043,0.07229759009019868,12.173181561842787,0.05612430188458066,1.5076020395265772,0.9313564053526869
143,10.605727920146267,0.07257312005227273,12.111620293427825,0.05633416910608252,1.5045855740231606,0.9314344981769184
144,10.582504382035033,0.07284865001434679,12.049606267160867,0.05654403632758437,1.5015277702782597,0.9315125910011498
145,10.55859592886936,0.07312417997642084,11.987154335190038,0.05675390354908623,1.49842933814176,0.9315906838253811
146,10.53400726933748,0.07339970993849489,11.924279320228802,0.056963770770588076,1.495291025640115,0.9316687766496126
147,10.508743227600593,0.07367523990056894,11.860996010229238,0.05717363799208994,1.4921136195821092,0.931746869473844
148,10.482808742062957,0.07395076986264298,11.79731915312709,0.057383505213591784,1.4888979461310838,0.9318249622980753
149,10.456208864119573,0.07422629982471704,11.73326345166071,0.057593372435093645,1.4856448713429675,0.9319030551223068
150,10.428948756881596,0.0745018297867911,11.66884355826637,0.0578032396565955,1.4823553016688857,0.9319811479465382
151,10.401033693879578,0.07477735974886515,11.604074070051922,0.058013106878097354,1.4790301844217695,0.9320592407707695
152,10.37246905774477,0.07505288971093921,11.538969523850977,0.05822297409959921,1.4756705082057984,0.932137333595001
153,10.3432603388686,0.07532841967301326,11.473544391359692,0.05843284132110106,1.4722773033081626,0.9322154264192324
154,10.313413134040436,0.07560394963508732,11.407813074357973,0.058642708542602916,1.4688516420520867,0.9322935192434637
155,10.282933145063886,0.07587947959716136,11.34178990001713,0.05885257576410477,1.4653946391105652,0.9323716120676951
156,10.251826177351711,0.07615500955923542,11.275489116295654,0.059062442985606624,1.4619074517800341,0.9324497048919266
157,10.220098138499521,0.07643053952130946,11.208924887424935,0.05927231020710848,1.4583912802132535,0.9325277977161579
158,10.18775503683846,0.07670606948338352,11.1421112894865,0.05948217742861033,1.454847367610828,0.9326058905403893
159,10.154802979966972,0.07698159944545757,11.07506230608239,0.059692044650112186,1.4512770003707844,0.9326839833646208
160,10.121248173261847,0.07725712940753163,11.007791824100144,0.05990191187161404,1.4476815081956362,0.9327620761888521
161,10.087096918368738,0.07753265936960568,10.940313629573849,0.060111779093115894,1.444062264156334,0.9328401690130835
162,10.052355611672247,0.07780818933167974,10.872641403642465,0.06032164631461775,1.4404206847128325,0.932918261837315
163,10.017030742745861,0.07808371929375378,10.804788718606938,0.06053151353611961,1.4367582296905939,0.9329963546615463
164,9.981128892781804,0.07835924925582784,10.736769034086976,0.06074138075762146,1.4330764022128548,0.9330744474857777
165,9.944656733001075,0.07863477921790188,10.668595693278863,0.06095124797912332,1.4293767485882154,0.9331525403100092
166,9.907621023043816,0.07891030917997593,10.600281919315155,0.06116111520062517,1.4256608581532204,0.9332306331342405
167,9.870028609340263,0.07918583914204999,10.5318408117273,0.061370982422127025,1.4219303630697064,0.9333087259584719
168,9.831886423462386,0.07946136910412405,10.463285343012076,0.06158084964362888,1.418186938076746,0.9333868187827032
169,9.79320148045655,0.0797368990661981,10.394628355302522,0.06179071686513073,1.41443230019698,0.9334649116069347
170,9.7539808771573,0.08001242902827216,10.325882557144235,0.06200058408663259,1.4106682083970996,0.9335430044311661
171,9.71423179048262,0.08028795899034621,10.257060520377555,0.06221045130813444,1.406896463202663,0.9336210972553974
172,9.673961475710772,0.08056348895242026,10.18817467712629,0.062420318529636296,1.4031189062668659,0.9336991900796289
173,9.63317726473906,0.08083901891449431,10.119237316893415,0.06263018575113816,1.399337419893615,0.9337772829038603
174,9.591886564324728,0.08111454887656835,10.050260583764198,0.06284005297264,1.395553926514637,0.9338553757280916
175,9.550096854308258,0.08139007883864241,9.981256473717048,0.06304992019414185,1.3917703881209598,0.9339334685523231
176,9.50781568581937,0.08166560880071647,9.912236832042407,0.06325978741564371,1.387988805648798,0.9340115613765545
177,9.465050679465955,0.08194113876279052,9.84321335086991,0.06346965463714557,1.3842112183200017,0.9340896542007858
178,9.421809523506282,0.08221666872486458,9.774197566803794,0.06367952185864742,1.380439702937316,0.9341677470250173
179,9.378099972004783,0.08249219868693863,9.70520085866674,0.06388938908014927,1.3766763731347897,0.9342458398492487
180,9.333929842971736,0.08276772864901268,9.636234445352104,0.06409925630165114,1.3729233785835686,0.93432393267348
181,9.28930701648707,0.08304325861108673,9.567309383784435,0.06430912352315299,1.369182904153381,0.9344020254977115
182,9.24423943280888,0.08331878857316077,9.498436566988048,0.06451899074465484,1.365457169030313,0.9344801183219429
183,9.198735090466704,0.08359431853523483,9.42962672226356,0.0647288579661567,1.3617484257910417,0.9345582111461742
184,9.152802044340158,0.08386984849730889,9.360890409472018,0.06493872518765856,1.3580589594342583,0.9346363039704056
185,9.106448403723219,0.08414537845938294,9.292238019426232,0.0651485924091604,1.3543910863696844,0.9347143967946371
186,9.059682330374518,0.084420908421457,9.223679772388941,0.06535845963066225,1.3507471533652404,0.9347924896188684
187,9.012512036554128,0.08469643838353105,9.15522571667728,0.06556832685216411,1.3471295364529963,0.9348705824430998
188,8.964945783047188,0.0849719683456051,9.086885727373087,0.06577819407366597,1.3435406397946068,0.9349486752673313
189,8.916991877174851,0.08524749830767915,9.018669505138227,0.06598806129516782,1.3399828945068777,0.9350267680915626
190,8.868658670792971,0.08552302826975319,8.950586575134519,0.06619792851666967,1.336458757448103,0.935104860915794
191,8.819954558278997,0.08579855823182725,8.882646286047324,0.06640779573817153,1.332970709966162,0.9351829537400255
192,8.770887974507543,0.0860740881939013,8.814857809212114,0.06661766295967339,1.3295212566089083,0.9352610465642568
193,8.721467392815125,0.08634961815597536,8.747230137843117,0.06682753018117524,1.3261129237979687,0.9353391393884882
194,8.671701322954561,0.08662514811804942,8.679772086363126,0.06703739740267708,1.3227482584665704,0.9354172322127197
195,8.621598309039541,0.08690067808012347,8.61249228983355,0.06724726462417895,1.3194298266625626,0.935495325036951
196,8.571166927479913,0.08717620804219753,8.545399203483706,0.0674571318456808,1.3161602121173495,0.9355734178611824
197,8.520415784908192,0.08745173800427157,8.47850110233815,0.06766699906718265,1.31294201478194,0.9356515106854139
198,8.469353516097891,0.08772726796634563,8.411806080941117,0.06787686628868451,1.3097778493309382,0.9357296035096452
199,8.417988781874218,0.08800279792841967,8.345322053176773,0.06808673351018638,1.3066703436356708,0.9358076963338766
200,8.366330267017648,0.08827832789049372,8.279056752184125,0.06829660073168822,1.303622137207503,0.935885789158108
201,8.314386678161146,0.08855385785256778,8.21301773036526,0.06850646795319007,1.3006358796123902,0.9359638819823394
202,8.262166741681446,0.08882938781464184,8.147212359485698,0.06871633517469193,1.297714228857884,0.9360419748065708
203,8.20967920158512,0.08910491777671589,8.081647830865446,0.06892620239619379,1.294859849753771,0.9361200676308022
204,8.156932817390029,0.08938044773878995,8.016331155659405,0.06913606961769564,1.292075412247541,0.9361981604550336
205,8.103936362002832,0.08965597770086399,7.951269165225578,0.06934593683919749,1.2893635897358318,0.936276253279265
206,8.050698619593147,0.08993150766293805,7.886468511579844,0.06955580406069935,1.2867270573532985,0.9363543461034964
207,7.997228383465106,0.09020703762501209,7.821935667935517,0.06976567128220121,1.2841684902399726,0.9364324389277278
208,7.943534453926904,0.09048256758708614,7.757676929326346,0.06997553850370306,1.2816905617885939,0.9365105317519592
209,7.889625636159107,0.0907580975491602,7.693698413311262,0.0701854057252049,1.279295941873195,0.9365886245761905
210,7.835510738082343,0.09103362751123426,7.630006060759327,0.07039527294670676,1.2769872950602064,0.936666717400422
211,7.78119856822513,0.09130915747330831,7.566605636713216,0.07060514016820862,1.2747672788036417,0.9367448102246534
212,7.726697933592574,0.09158468743538237,7.503502731329522,0.07081500738971047,1.272638541625562,0.9368229030488847
213,7.6720176375365945,0.09186021739745641,7.4407027608942276,0.07102487461121232,1.2706037212834238,0.9369009958731161
214,7.617166477628492,0.09213574735953046,7.37821096891161,0.0712347418327142,1.2686654429255695,0.9369790886973476
215,7.562153243534551,0.09241127732160452,7.316032427264824,0.07144460905421604,1.2668263172364949,0.9370571815215789
216,7.50698671489544,0.09268680728367856,7.2541720374463265,0.07165447627571789,1.2650889385731796,0.9371352743458103
217,7.4516756592101885,0.09296233724575262,7.1926345318563865,0.07186434349721975,1.2634558830941462,0.9372133671700418
218,7.39622882972549,0.09323786720782667,7.131424475167953,0.07207421071872161,1.2619297068825823,0.9372914599942731
219,7.340654963331082,0.09351339716990073,7.070546265755778,0.07228407794022346,1.2605129440651683,0.9373695528185045
220,7.284962778462024,0.09378892713197479,7.010004137188228,0.0724939451617253,1.2592081049280686,0.937447645642736
221,7.229160973008631,0.09406445709404884,6.949802159779713,0.07270381238322716,1.2580176740316154,0.9375257384669673
222,7.173258222234819,0.09433998705612288,6.889944242201947,0.07291367960472903,1.2569441083252628,0.9376038312911987
223,7.117263176705736,0.09461551701819694,6.830434133152007,0.07312354682623087,1.2559898352643455,0.9376819241154302
224,7.061184460225383,0.09489104698027098,6.771275423075433,0.07333341404773272,1.2551572509302105,0.9377600169396615
225,7.005030667785063,0.09516657694234504,6.712471545942333,0.07354328126923458,1.254448718155254,0.9378381097638929
226,6.948810363523464,0.0954421069044191,6.654025781074592,0.07375314849073644,1.2538665646544944,0.9379162025881244
227,6.892532078699151,0.09571763686649315,6.5959412550221925,0.07396301571223829,1.2534130811651893,0.9379942954123557
228,6.836204309676271,0.0959931668285672,6.538220943486788,0.07417288293374014,1.2530905195961182,0.9380723882365871
229,6.779835515924275,0.09626869679064125,6.480867673290468,0.074382750155242,1.2529010911880898,0.9381504810608186
230,6.723434118032492,0.0965442267527153,6.423884124387847,0.07459261737674386,1.25284696468725,0.9382285738850499
231,6.667008495740251,0.09681975671478936,6.367272831919444,0.0748024845982457,1.2529302645327702,0.9383066667092813
232,6.61056698598347,0.09709528667686342,6.311036188304398,0.07501235181974757,1.2531530690604953,0.9383847595335127
233,6.554117880958417,0.09737081663893746,6.255176445370622,0.07522221904124943,1.2535174087241059,0.9384628523577441
234,6.4976694262034425,0.09764634660101151,6.19969571652036,0.07543208626275127,1.2540252643353795,0.9385409451819755
235,6.4412298186995285,0.09792187656308557,6.144595978929194,0.07564195348425312,1.2546785653250903,0.9386190380062069
236,6.384807204990356,0.09819740652515963,6.089879075776612,0.07585182070575498,1.255479188026124,0.9386971308304383
237,6.328409679322696,0.09847293648723368,6.035546718506138,0.07606168792725684,1.2564289539803297,0.9387752236546697
238,6.272045281807902,0.09874846644930772,5.9816004891130605,0.07627155514875869,1.2575296282706476,0.9388533164789011
239,6.215721996605246,0.09902399641138178,5.928041842457898,0.07648142237026054,1.258782917880056,0.9389314093031325
240,6.159447750127888,0.09929952637345583,5.874872108603613,0.0766912895917624,1.26019047007884,0.9390095021273639
241,6.10323040927214,0.09957505633552989,5.822092495174719,0.07690115681326426,1.2617538708416498,0.9390875949515953
242,6.0470777796708575,0.09985058629760393,5.769704089736322,0.0771110240347661,1.2634746432959092,0.9391656877758267
243,5.990997603971615,0.10012611625967799,5.7177078621912685,0.07732089125626795,1.2653542462029665,0.9392437806000581
244,5.934997560140428,0.10040164622175204,5.666104667193447,0.07753075847776981,1.2673940724734754,0.9393218734242894
245,5.879085259791662,0.1006771761838261,5.614895246575526,0.07774062569927168,1.2695954477184848,0.9393999662485208
246,5.82326824654491,0.10095270614590014,5.564080231789106,0.07795049292077352,1.2719596288375525,0.9394780590727523
247,5.767553994409409,0.1012282361079742,5.5136601463555985,0.07816036014227537,1.2744878026454178,0.9395561518969836
248,5.7119499061967876,0.10150376607004825,5.46363540832597,0.07837022736377725,1.2771810845384872,0.939634244721215
249,5.656463311962671,0.10177929603212231,5.414006332747615,0.07858009458527909,1.2800405172025455,0.9397123375454465
250,5.601101467477873,0.10205482599419635,5.364773134136488,0.07878996180678094,1.283067069363048,0.9397904303696778
251,5.545871552729762,0.10233035595627041,5.315935928952862,0.0789998290282828,1.286261634579283,0.9398685231939092
252,5.490780670454412,0.10260588591834446,5.267494738078952,0.07920969624978466,1.2896250300836567,0.9399466160181407
253,5.435835844700147,0.10288141588041852,5.219449489296679,0.07941956347128651,1.2931579956673729,0.940024708842372
254,5.381044019423001,0.10315694584249256,5.171800019763945,0.07962943069278836,1.2968611926138423,0.9401028016666034
255,5.326412057114748,0.10343247580456662,5.12454607848771,0.07983929791429022,1.3007352026807995,0.9401808944908349
256,5.271946737463961,0.10370800576664067,5.077687328792356,0.08004916513579208,1.304780527132585,0.9402589873150662
257,5.217654756050641,0.10398353572871473,5.031223350781599,0.08025903235729392,1.3089975858234837,0.9403370801392976
258,5.163542723074936,0.10425906569078879,4.985153643792493,0.08046889957879577,1.3133867163333537,0.9404151729635291
259,5.109617162120459,0.10453459565286283,4.939477628839935,0.08067876680029763,1.3179481731566474,0.9404932657877604
260,5.055884508952572,0.10481012561493688,4.894194651050185,0.0808886340217995,1.3226821269458375,0.9405713586119918
261,5.002351110352244,0.10508565557701094,4.849303982081888,0.08109850124330134,1.3275886638102183,0.9406494514362232
262,4.949023222985734,0.105361185539085,4.804804822533165,0.08130836846480319,1.3326677846710753,0.9407275442604546
263,4.895907012310642,0.10563671550115904,4.760696304333349,0.08151823568630505,1.3379194046743221,0.940805637084686
264,4.843008551518609,0.10591224546323309,4.716977493117996,0.08172810290780691,1.3433433526612002,0.9408837299089174
265,4.790333820515129,0.10618777542530715,4.673647390585777,0.08193797012930876,1.348939370698207,0.9409618227331488
266,4.73788870493672,0.1064633053873812,4.630704936835951,0.08214783735081062,1.3547071136669602,0.9410399155573802
267,4.685678995205829,0.10673883534945525,4.588149012685115,0.08235770457231248,1.3606461489147217,0.9411180083816116
268,4.633710385623748,0.1070143653115293,4.545978441962015,0.08256757179381433,1.3667559559663895,0.941196101205843
269,4.581988473501831,0.10728989527360336,4.504191993779101,0.08277743901531617,1.3730359262988105,0.9412741940300744
270,4.530518758331236,0.10756542523567741,4.462788384779769,0.08298730623681803,1.3794853631777202,0.9413522868543058
271,4.479306640991455,0.10784095519775146,4.421766281360005,0.0831971734583199,1.3861034815583835,0.9414303796785372
272,4.428357422997781,0.10811648515982551,4.381124301863414,0.08340704067982174,1.392889408050135,0.9415084725027686
273,4.37767630578799,0.10839201512189957,4.340861018748471,0.08361690790132359,1.399842180945513,0.941586565327
274,4.3272683900482765,0.10866754508397362,4.300974960727039,0.08382677512282545,1.406960750314544,0.9416646581512313
275,4.277138675078685,0.10894307504604767,4.261464614873055,0.08403664234432731,1.4142439781645497,0.9417427509754628
276,4.227292058198058,0.10921860500812172,4.222328428700454,0.08424650956582916,1.4216906386658137,0.9418208437996942
277,4.1777333341886855,0.10949413497019578,4.183564812209386,0.084456376787331,1.429299418443497,0.9418989366239255
278,4.128467194780604,0.10976966493226983,4.145172139899858,0.08466624400883287,1.4370689169363289,0.941977029448157
279,4.0794982281756935,0.11004519489434389,4.107148752751884,0.08487611123033473,1.4449976468218504,0.9420551222723883
280,4.030830918611534,0.11032072485641793,4.069492960171344,0.08508597845183657,1.453084034508998,0.9421332150966197
281,3.9824696459649775,0.11059625481849199,4.032203041900766,0.08529584567333842,1.4613264206977041,0.9422113079208512
282,3.9344186853955185,0.11087178478056604,3.995277249894324,0.0855057128948403,1.4697230610058205,0.9422894007450825
283,3.8866822070282847,0.1111473147426401,3.9587138101562407,0.08571558011634214,1.4782721266636212,0.9423674935693139
284,3.8392642756766424,0.11142284470471414,3.922510924541997,0.08592544733784399,1.4869717052754026,0.9424455863935454
285,3.7921688506042712,0.1116983746667882,3.8866667725217114,0.08613531455934585,1.4958198016487696,0.9425236792177767
286,3.7453997853266556,0.11197390462886225,3.8511795129050683,0.08634518178084771,1.5048143386908508,0.9426017720420081
287,3.698960827451751,0.11224943459093631,3.816047285527221,0.08655504900234956,1.513953158371987,0.9426798648662396
288,3.6528556185597107,0.11252496455301035,3.781268212895173,0.08676491622385141,1.523234022755999,0.9427579576904709
289,3.607087694121468,0.1128004945150844,3.7468404017941648,0.08697478344535327,1.532654615097515,0.9428360505147023
290,3.5616604834559698,0.11307602447715846,3.71276194485356,0.08718465066685513,1.542212541005315,0.9429141433389338
291,3.516577309725801,0.11335155443923252,3.679030922071898,0.08739451788835698,1.5519053296720813,0.9429922361631651
292,3.471841389970942,0.11362708440130656,3.645645402300652,0.08760438510985882,1.561730435169565,0.9430703289873965
293,3.427455835180406,0.11390261436338062,3.612603444686452,0.08781425233136068,1.5716852378089623,0.943148421811628
294,3.3834236504014026,0.11417814432545467,3.579903100071384,0.08802411955286255,1.5817670455660933,0.9432265146358593
295,3.339747734885787,0.11445367428752873,3.5475424123511634,0.08823398677436439,1.5919730955707092,0.9433046074600907
296,3.2964308822733366,0.11472920424960277,3.515519419790909,0.08844385399586624,1.6023005556592431,0.9433827002843221
297,3.2534757808115993,0.11500473421167683,3.4838321562983787,0.0886537212173681,1.6127465259903906,0.9434607931085535
298,3.2108850136118625,0.11528026417375088,3.4524786526544626,0.08886358843886996,1.6233080407231157,0.9435388859327849
299,3.168661058940856,0.11555579413582494,3.4214569377008313,0.08907345566037181,1.6339820697556533,0.9436169787570163
300,3.1268062905477922,0.115831324097899,3.390765039484647,0.08928332288187367,1.6447655205254943,0.9436950715812477
301,3.085322978026259,0.11610685405997304,3.360400986360326,0.08949319010337552,1.6556552398688131,0.9437731644054791
302,3.044213287210533,0.11638238402204709,3.330362808048256,0.08970305732487738,1.6666480159387147,0.9438512572297105
303,3.0034792806058395,0.11665791398412115,3.300648536650564,0.08991292454637922,1.6777405801814198,0.9439293500539419
304,2.96312291785204,0.1169334439461952,3.271256207623917,0.09012279176788109,1.6889296093692623,0.9440074428781733
305,2.9231460562202916,0.11720897390826925,3.242183860709524,0.09033265898938293,1.700211727689313,0.9440855357024047
306,2.883550451142069,0.1174845038703433,3.213429540820339,0.0905425262108848,1.7115835088865974,0.944163628526636
307,2.844337756770083,0.11776003383241736,3.1849912988857216,0.09075239343238664,1.7230414784610573,0.9442417213508675
308,2.805509526570507,0.11803556379449141,3.1568671926536456,0.0909622606538885,1.7345821159163208,0.9443198141750989
309,2.7670672139459183,0.11831109375656546,3.12905528745074,0.09117212787539036,1.746201857059917,0.9443979069993302
310,2.7290121728884387,0.11858662371863951,3.1015536569003452,0.09138199509689221,1.757897096352694,0.9444759998235617
311,2.69134565866238,0.11886215368071357,3.074360383598854,0.09159186231839407,1.7696641893070233,0.9445540926477931
312,2.654068828515865,0.11913768364278762,3.0474735597506877,0.09180172953989592,1.7814994549314376,0.9446321854720244
313,2.617182742420746,0.11941321360486166,3.020891287762164,0.09201159676139778,1.7933991782212229,0.9447102782962559
314,2.5806883638402347,0.11968874356693572,2.9946116807946757,0.09222146398289963,1.8053596126924967,0.9447883711204873
315,2.5445865605235443,0.11996427352900978,2.9686328632774823,0.09243133120440149,1.8173769829591933,0.9448664639447186
316,2.5088781053269185,0.12023980349108383,2.942952971380621,0.09264119842590333,1.8294474873506041,0.9449445567689501
317,2.4735636770603833,0.12051533345315787,2.9175701534482688,0.0928510656474052,1.8415673005682132,0.9450226495931815
318,2.4386438613595174,0.12079086341523193,2.892482570393109,0.09306093286890704,1.8537325763802375,0.9451007424174128
319,2.404119151581601,0.12106639337730599,2.867688396052077,0.0932708000904089,1.8659394503520752,0.9451788352416443
320,2.3699899497254044,0.12134192333938004,2.843185817504128,0.09348066731191075,1.8781840426107688,0.9452569280658756
321,2.336256567373941,0.1216174533014541,2.8189730353504086,0.09369053453341261,1.8904624606420068,0.945335020890107
322,2.302919226659474,0.12189298326352814,2.795048263957528,0.09390040175491446,1.9027708021175742,0.9454131137143384
323,2.2699780612500615,0.1221685132256022,2.7714097316643667,0.09411026897641632,1.9151051577516922,0.9454912065385698
324,2.2374331173569284,0.12244404318767625,2.748055680953139,0.09432013619791817,1.9274616141842478,0.9455692993628012
325,2.205284354761921,0.12271957314975031,2.7249843685852455,0.09453000341942003,1.939836256888847,0.9456473921870326
326,2.173531647864346,0.12299510311182435,2.702194065702582,0.09473987064092189,1.9522251731038913,0.945725485011264
327,2.142174786746422,0.1232706330738984,2.6796830578949646,0.09494973786242374,1.964624454785016,0.9458035778354954
328,2.11121347825666,0.12354616303597246,2.657449645234301,0.0951596050839256,1.9770302015761358,0.9458816706597268
329,2.08064734711039,0.12382169299804652,2.6354921422762825,0.09536947230542744,1.9894385237980505,0.9459597634839582
330,2.0504759370067096,0.12409722296012056,2.613808878030209,0.0955793395269293,2.001845545451546,0.9460378563081896
331,2.0206987117611104,0.12437275292219462,2.592398195897733,0.09578920674843115,2.0142474072339533,0.946115949132421
332,1.9913150564530722,0.12464828288426867,2.571258453581228,0.09599907396993301,2.0266402695660366,0.9461940419566524
333,1.9623242785878114,0.12492381284634273,2.5503880229625606,0.09620894119143486,2.0390203156281403,0.9462721347808838
334,1.933725609271524,0.12519934280841677,2.529785289953002,0.09641880841293672,2.0513837544024427,0.9463502276051152
335,1.905518204399309,0.12547487277049083,2.509448654315087,0.09662867563443857,2.0637268237201374,0.9464283204293465
336,1.8777011458550996,0.12575040273256488,2.489376529457178,0.09683854285594043,2.076045793310621,0.946506413253578
337,1.8502734427228043,0.12602593269463894,2.4695673422015827,0.09704841007744228,2.0883369678508408,0.9465845060778094
338,1.823234032507971,0.126301462656713,2.450019532526986,0.09725827729894414,2.100596690012712,0.9466625989020407
339,1.7965817823692052,0.12657699261878702,2.430731553286064,0.09746814452044598,2.1128213435062877,0.9467406917262722
340,1.7703154903586273,0.1268525225808611,2.4117018698990695,0.09767801174194785,2.125007356116351,0.9468187845505036
341,1.7444338866706985,0.12712805254293513,2.392928960024288,0.09788787896344969,2.137151202730319,0.9468968773747349
342,1.7189356348985454,0.12740358250500922,2.3744113132061444,0.09809774618495155,2.1492494083555673,0.9469749701989664
343,1.6938193332972864,0.12767911246708324,2.3561474305018577,0.09830761340645341,2.161298551123205,0.9470530630231978
344,1.6690835160534376,0.1279546424291573,2.3381358240875114,0.09851748062795526,2.173295265276991,0.9471311558474291
345,1.6447266545598507,0.12823017239123136,2.3203750168443587,0.09872734784945712,2.185236244144415,0.9472092486716606
346,1.6207471586954016,0.1285057023533054,2.3028635419262966,0.09893721507095897,2.197118243088054,0.947287341495892
347,1.5971433781087763,0.12878123231537947,2.285599942309339,0.09914708229246083,2.2089380824350977,0.9473654343201233
348,1.5739136035056602,0.1290567622774535,2.2685827703239734,0.09935694951396268,2.220692650382704,0.9474435271443548
349,1.5510560679386565,0.12933229223952758,2.2518105871713043,0.09956681673546454,2.2323789058768826,0.9475216199685862
350,1.528568948099291,0.1296078222016016,2.2352819624238487,0.09977668395696639,2.2439938814627953,0.9475997127928175
351,1.50645036561139,0.12988335216367566,2.218995473511866,0.09998655117846825,2.2555346861046415,0.947677805617049
352,1.4846983883252645,0.13015888212574972,2.202949705196126,0.1001964183999701,2.26699850797222,0.9477558984412804
353,1.4633110316119908,0.13043441208782378,2.1871432490279656,0.10040628562147196,2.278382617192937,0.9478339912655117
354,1.4422862596571897,0.13070994204989783,2.1715747027975665,0.1006161528429738,2.289684368566204,0.9479120840897431
355,1.4216219867536943,0.13098547201197186,2.1562426699712844,0.10082602006447566,2.3009012042390142,0.9479901769139745
356,1.4013160785924703,0.13126100197404594,2.1411457591189635,0.10103588728597751,2.312030656339895,0.9480682697382059
357,1.3813663535512328,0.13153653193611997,2.1262825833320487,0.10124575450747937,2.323070349569486,0.9481463625624373
358,1.3617705839801104,0.13181206189819406,2.1116517596334456,0.10145562172898122,2.3340180037458054,0.9482244553866687
359,1.342526497483873,0.13208759186026808,2.0972519083799366,0.10166548895048308,2.3448714363020624,0.9483025482109001
360,1.3236317782000424,0.13236312182234214,2.0830816526580533,0.10187535617198494,2.355628564734936,0.9483806410351315
361,1.3050840680724611,0.1326386517844162,2.06913961767425,0.10208522339348679,2.3662874090014605,0.9484587338593629
362,1.2868809681196764,0.13291418174649025,2.0554244301402407,0.10229509061498865,2.3768460938628895,0.9485368266835943
363,1.2690200396976654,0.1331897117085643,2.0419347176543603,0.1025049578364905,2.3873028511729815,0.9486149195078257
364,1.2514988057563823,0.13346524167063833,2.0286691080797574,0.10271482505799236,2.3976560221096697,0.948693012332057
365,1.2343147520896047,0.13374077163271242,2.0156262289202926,0.1029246922794942,2.407904059347639,0.9487711051562885
366,1.2174653285776225,0.13401630159478645,2.002804706694943,0.10313455950099606,2.4180455291703313,0.9488491979805199
367,1.2009479504222482,0.13429183155686053,1.9902031663115558,0.10334442672249791,2.4280791135197255,0.9489272908047512
368,1.1847599993737479,0.13456736151893456,1.9778202304407206,0.10355429394399977,2.43800361198211,0.9490053836289827
369,1.168898824949174,0.13484289148100861,1.9656545188906118,0.10376416116550162,2.4478179437080874,0.9490834764532141
370,1.1533617456417227,0.13511842144308267,1.953704647983552,0.10397402838700348,2.45752114926531,0.9491615692774454
371,1.1381460501206644,0.13539395140515673,1.941969229935103,0.10418389560850533,2.4671123924226612,0.9492396621016769
372,1.1232489984214395,0.13566948136723078,1.9304468722364199,0.10439376283000719,2.4765909618637534,0.9493177549259083
373,1.1086678231255374,0.1359450113293048,1.9191361770406836,0.10460363005150904,2.4859562728290485,0.9493958477501396
374,1.0943997305297606,0.1362205412913789,1.9080357405542938,0.1048134972730109,2.4952078686845756,0.9494739405743711
375,1.0804419018045393,0.13649607125345292,1.8971441524336106,0.10502336449451274,2.5043454224161628,0.9495520333986025
376,1.0667914941408927,0.13677160121552698,1.886459995187925,0.1052332317160146,2.5133687380479772,0.9496301262228338
377,1.0534456418857518,0.13704713117760103,1.8759818435894142,0.10544309893751647,2.522277751984045,0.9497082190470653
378,1.0404014576652858,0.1373226611396751,1.8657082640907314,0.10565296615901831,2.531072534271317,0.9497863118712967
379,1.0276560334959288,0.13759819110174915,1.8556378142509484,0.10586283338052017,2.5397532897837234,0.949864404695528
380,1.0152064418828155,0.13787372106382317,1.8457690421705069,0.10607270060202202,2.5483203593255714,0.9499424975197595
381,1.0030497369053362,0.13814925102589726,1.8361004859358243,0.10628256782352388,2.5567742206535624,0.9500205903439909
382,0.9911829552895585,0.13842478098797129,1.826630673074232,0.10649243504502573,2.5651154894165242,0.9500986831682222
383,0.9796031174672215,0.13870031095004537,1.817358120019819,0.10670230226652759,2.5733449200118854,0.9501767759924536
384,0.9683072286211261,0.1389758409121194,1.8082813315908404,0.10691216948802944,2.581463406357995,0.9502548688166851
385,0.9572922797166172,0.13925137087419345,1.799398800479263,0.1071220367095313,2.5894719825815735,0.9503329616409164
386,0.9465552485190173,0.1395269008362675,1.7907090067530291,0.10733190393103315,2.5973718236198424,0.9504110544651478
387,0.9360931005967613,0.13980243079834156,1.782210417371621,0.107541771152535,2.605164245736172,0.9504891472893793
388,0.9259027903100624,0.14007796076041562,1.7739014857154483,0.10775163837403685,2.6128507069492906,0.9505672401136106
389,0.9159812617849522,0.14035349072248965,1.7657806511296201,0.10796150559553871,2.62043280737506,0.950645332937842
390,0.906325449872499,0.14062902068456373,1.757846338482594,0.10817137281704056,2.6279122894805513,0.9507234257620734
391,0.8969322810931092,0.14090455064663776,1.7500969577402246,0.10838124003854242,2.63529103825028,0.9508015185863048
392,0.8877986745657149,0.14118008060871184,1.7425309035556693,0.10859110726004427,2.6425710812637875,0.9508796114105362
393,0.8789215429217994,0.14145561057078587,1.7351465548756442,0.10880097448154613,2.6497545886849005,0.9509577042347676
394,0.8702977932040793,0.14173114053285993,1.7279422745634638,0.10901084170304799,2.6568438731620443,0.951035797058999
395,0.8619243277498148,0.14200667049493398,1.7209164090392988,0.10922070892454984,2.6638413896396926,0.9511138898832304
396,0.8537980450586182,0.14228220045700804,1.714067287938067,0.1094305761460517,2.670749735080982,0.9511919827074617
397,0.8459158406447127,0.1425577304190821,1.707393223785356,0.10964044336755355,2.6775716481014413,0.9512700755316932
398,0.83827460787358,0.14283326038115612,1.7008925116917657,0.10985031058905541,2.6843100085138523,0.9513481683559246
399,0.8308712387829411,0.1431087903432302,1.6945634290660154,0.11006017781055726,2.6909678367844925,0.9514262611801559
400,0.823702624888058,0.14338432030530424,1.688404235347162,0.11027004503205912,2.6975482934011357,0.9515043540043874
401,0.8167656579712981,0.1436598502673783,1.6824131717562882,0.11047991225356096,2.704054678152723,0.9515824468286188
402,0.8100572308559855,0.14393538022945235,1.6765884610679085,0.11068977947506282,2.710490429321473,0.9516605396528501
403,0.8035742381645102,0.1442109101915264,1.6709283074014514,0.11089964669656467,2.716859122787669,0.9517386324770816
404,0.797313577060724,0.14448644015360046,1.6654308960330273,0.11110951391806653,2.7231644710475567,0.951816725301313
405,0.7912721479766284,0.1447619701156745,1.6600943932277923,0.11131938113956838,2.729410322144995,0.9518948181255443
406,0.7854468553233951,0.14503750007774857,1.6549169460930964,0.11152924836107024,2.7356006585176185,0.9519729109497758
407,0.7798346081867624,0.1453130300398226,1.6498966824526735,0.11173911558257209,2.7417395957578354,0.9520510037740072
408,0.7744323210068325,0.14558856000189668,1.6450317107420374,0.11194898280407395,2.7478313812898536,0.9521290965982385
409,0.7692369142423753,0.1458640899639707,1.6403201199252995,0.1121588500255758,2.753880392963185,0.95220718942247
410,0.7642453150196584,0.14613961992604477,1.6357599794335467,0.11236871724707766,2.759891137563655,0.9522852822467014
411,0.7594544577659198,0.14641514988811882,1.6313493391249374,0.11257858446857952,2.765868249242898,0.9523633750709327
412,0.754861284827543,0.14669067985019288,1.6270862292666335,0.11278845169008136,2.7718164878672833,0.9524414678951642
413,0.7504627470730536,0.14696620981226693,1.6229686605386924,0.11299831891158323,2.7777407372872487,0.9525195607193956
414,0.7462558044810212,0.14724173977434096,1.6189946240599957,0.11320818613308507,2.7836460035282116,0.9525976535436269
415,0.7422374267129885,0.14751726973641505,1.615162091436295,0.11341805335458693,2.7895374129043797,0.9526757463678583
416,0.7384045936715525,0.14779279969848907,1.611469014830431,0.11362792057608878,2.7954202100563137,0.9527538391920898
417,0.7347542960437016,0.14806832966056316,1.6079133270547532,0.11383778779759064,2.8012997559139796,0.9528319320163211
418,0.7312835358295812,0.1483438596226372,1.604492941685783,0.11404765501909249,2.807181525586216,0.9529100248405525
419,0.7279893268567831,0.14861938958471124,1.6012057532010882,0.11425752224059435,2.8130711061782026,0.952988117664784
420,0.7248686952803474,0.1488949195467853,1.5980496371383865,0.1144673894620962,2.81897419453838,0.9530662104890153
421,0.7219186800686025,0.14917044950885935,1.5950224502768209,0.11467725668359806,2.824896594936253,0.9531443033132467
422,0.7191363334750188,0.1494459794709334,1.5921220308403747,0.1148871239050999,2.8308442166725474,0.9532223961374782
423,0.7165187214962336,0.14972150943300744,1.5893461987233342,0.11509699112660177,2.8368230716233476,0.9533004889617095
424,0.7140629243164216,0.14999703939508152,1.586692755737749,0.11530685834810361,2.8428392717199893,0.9533785817859409
425,0.7117660367381904,0.15027256935715555,1.5841594858827432,0.11551672556960547,2.8488990263660092,0.9534566746101723
426,0.7096251686001739,0.1505480993192296,1.5817441556356089,0.11572659279110732,2.8550086397933225,0.9535347674344037
427,0.7076374451815204,0.15082362928130366,1.5794445142644853,0.11593646001260918,2.8611745083588933,0.9536128602586351
428,0.7058000075934536,0.15109915924337772,1.5772582941625395,0.11614632723411104,2.8674031177841646,0.9536909530828666
429,0.7041100131581133,0.15137468920545177,1.57518321120342,0.11635619445561289,2.8737010403385965,0.9537690459070979
430,0.7025646357748637,0.15165021916752583,1.5732169651178285,0.11656606167711475,2.8800749319696615,0.9538471387313293
431,0.7011610662742802,0.15192574912959989,1.5713572398909998,0.1167759288986166,2.88653152938068,0.9539252315555606
432,0.6998965127600083,0.1522012790916739,1.569601704180877,0.11698579612011846,2.893077647058935,0.9540033243797921
433,0.6987682009387151,0.152476809053748,1.5679480117567344,0.11719566334162031,2.899720174255614,0.9540814172040235
434,0.6977733744383348,0.15275233901582203,1.5663938019580155,0.11740553056312217,2.906466071919712,0.9541595100282548
435,0.6969092951148266,0.15302786897789608,1.564936700173107,0.11761539778462402,2.913322369588107,0.9542376028524863
436,0.696173243347655,0.15330339893997014,1.5635743183377804,0.11782526500612588,2.9202961622334045,0.9543156956767177
437,0.6955625183242201,0.1535789289020442,1.5623042554529845,0.11803513222762772,2.9273946070721326,0.954393788500949
438,0.6950744383134407,0.15385445886411825,1.5611240981217123,0.11824499944912958,2.9346249203349535,0.9544718813251805
439,0.6947063409287276,0.15412998882619228,1.560031421104576,0.11845486667063143,2.9419943740011707,0.9545499741494119
440,0.6944555833805538,0.15440551878826636,1.559023787893793,0.11866473389213329,2.949510292499729,0.9546280669736432
441,0.6943195427188552,0.1546810487503404,1.5580987513051812,0.11887460111363514,2.9571800493787808,0.9547061597978747
442,0.6942956160654801,0.15495657871241447,1.5572538540878451,0.119084468335137,2.965011063945882,0.9547842526221061
443,0.6943812208369047,0.1552321086744885,1.556486629551126,0.11929433555663885,2.9730107978810723,0.9548623454463374
444,0.6945737949574515,0.15550763863656256,1.5557946022084577,0.11950420277814071,2.981186751825217,0.9549404382705688
445,0.6948707970632251,0.1557831685986366,1.555175288437687,0.11971406999964257,2.9895464619453174,0.9550185310948003
446,0.6952697066969836,0.15605869856071067,1.5546261971574602,0.11992393722114442,2.9980974964796387,0.9550966239190316
447,0.6957680244941828,0.15633422852278472,1.5541448305192336,0.12013380444264628,3.006847452264163,0.955174716743263
448,0.696363272360399,0.15660975848485875,1.553728684614452,0.12034367166414812,3.015803951243301,0.9552528095674945
449,0.6970529936403659,0.15688528844693284,1.5533752501964455,0.12055353888564999,3.0249746369663617,0.9553309023917258
450,0.6978347532788318,0.15716081840900686,1.5530820134165773,0.12076340610715183,3.034367171072734,0.9554089952159572
451,0.6987061379734619,0.15743634837108095,1.5528464565741404,0.1209732733286537,3.043989229767239,0.9554870880401887
452,0.6996647563200039,0.15771187833315498,1.5526660588795258,0.12118314055015554,3.0538485002886278,0.95556518086442
453,0.7007082389499268,0.15798740829522903,1.552538297230157,0.1213930077716574,3.0639526773728463,0.9556432736886514
454,0.701834238660748,0.1582629382573031,1.5524606469986542,0.12160287499315925,3.0743094597135134,0.9557213665128829
455,0.7030404305392554,0.15853846821937714,1.5524305828327298,0.12181274221466111,3.084926546421927,0.9557994593371142
456,0.704324512077842,0.1588139981814512,1.552445579466253,0.12202260943616296,3.095811633488679,0.9558775521613456
457,0.7056842032841436,0.15908952814352526,1.5525031125409516,0.12223247665766482,3.106972410248985,0.9559556449855771
458,0.7071172467841931,0.15936505810559928,1.5526006594381898,0.12244234387916667,3.1184165558539534,0.9560337378098084
459,0.7086214079192907,0.15964058806767334,1.5527357001202562,0.12265221110066853,3.130151735750293,0.9561118306340398
460,0.7101944748367799,0.1599161180297474,1.5529057179805887,0.12286207832217037,3.1421855981699016,0.9561899234582713
461,0.7118342585749218,0.16019164799182145,1.553108200702352,0.12307194554367223,3.1545257706323313,0.9562680162825026
462,0.7135385931420721,0.1604671779538955,1.5533406411247788,0.1232818127651741,3.1671798564615408,0.956346109106734
463,0.7153053355903253,0.16074270791596956,1.5536005381166782,0.12349167998667594,3.1801554313193434,0.9564242019309654
464,0.7171323660838239,0.16101823787804362,1.553885397456497,0.1237015472081778,3.1934600397577455,0.9565022947551968
465,0.7190175879619073,0.16129376784011767,1.554192732718337,0.12391141442967965,3.20710119179212,0.9565803875794282
466,0.7209589277972702,0.1615692978021917,1.5545200661632852,0.12412128165118151,3.2210863594971504,0.9566584804036595
467,0.7229543354493053,0.16184482776426576,1.5548649296354666,0.12433114887268336,3.2354229736276117,0.956736573227891
468,0.7250017841127969,0.16212035772633981,1.555224865462141,0.12454101609418522,3.250118420266438,0.9568146660521224
469,0.7270992703621246,0.16239588768841387,1.5555974273572606,0.12475088331568707,3.265180037501131,0.9568927588763537
470,0.7292448141911321,0.16267141765048793,1.5559801813278036,0.12496075053718893,3.2806151121315903,0.9569708517005852
471,0.7314364590488225,0.16294694761256198,1.5563707065822632,0.12517061775869076,3.2964308764101227,0.9570489445248166
472,0.733672271871015,0.16322247757463604,1.55676659644063,0.12538048498019264,3.3126345048166805,0.9571270373490479
473,0.735950343108122,0.1634980075367101,1.557165459245222,0.12559035220169448,3.3292331108702573,0.9572051301732794
474,0.7382687867491656,0.16377353749878415,1.5575649192717005,0.12580021942319636,3.3462337439786918,0.9572832229975108
475,0.7406257403421863,0.16404906746085818,1.5579626176396155,0.1260100866446982,3.363643386328817,0.9573613158217421
476,0.7430193650111632,0.16432459742293223,1.558356213221814,0.12621995386620005,3.3814689498186095,0.9574394086459735
477,0.7454478454695597,0.1646001273850063,1.5587433835520583,0.1264298210877019,3.3997172730328633,0.957517501470205
478,0.7479093900306368,0.16487565734708035,1.5591218257301742,0.12663968830920375,3.4183951182642596,0.9575955942944363
479,0.7504022306146213,0.1651511873091544,1.5594892573240768,0.12684955553070562,3.437509168582021,0.9576736871186677
480,0.7529246227528564,0.16542671727122846,1.5598434172680025,0.12705942275220747,3.4570660249486296,0.9577517799428992
481,0.7554748455890264,0.1657022472333025,1.5601820667562798,0.12726928997370934,3.477072203387644,0.9578298727671305
482,0.7580512018775535,0.16597777719537657,1.5605029901319691,0.1274791571952112,3.4975341322030222,0.9579079655913619
483,0.7606520179792695,0.1662533071574506,1.5608039957697186,0.12768902441671304,3.5184581492519698,0.9579860584155934
484,0.7632756438544318,0.16652883711952465,1.5610829169521674,0.12789889163821488,3.539850499273046,0.9580641512398247
485,0.7659204530531812,0.1668043670815987,1.5613376127392196,0.12810875885971673,3.561717331270738,0.9581422440640561
486,0.768584842703511,0.16707989704367276,1.5615659688295622,0.12831862608121858,3.584064695957791,0.9582203368882876
487,0.7712672334968148,0.16735542700574682,1.5617658984137364,0.12852849330272045,3.6068985432567726,0.9582984297125189
488,0.7739660696710858,0.16763095696782088,1.5619353430181384,0.1287383605242223,3.6302247198629023,0.9583765225367503
489,0.7766798189918261,0.16790648692989493,1.562072273339274,0.12894822774572418,3.654048966868035,0.9584546153609818
490,0.7794069727307159,0.168182016891969,1.5621746900676503,0.12915809496722602,3.6783769174488805,0.9585327081852131
491,0.7821460456420978,0.16845754685404304,1.5622406247006437,0.12936796218872787,3.7032140946187804,0.9586108010094445
492,0.7848955759373235,0.16873307681611707,1.5622681403437166,0.12957782941022972,3.728565909046241,0.958688893833676
493,0.7876541252569943,0.16900860677819113,1.5622553324993655,0.12978769663173156,3.7544376569393467,0.9587669866579073
494,0.7904202786411338,0.16928413674026518,1.5622003298431564,0.1299975638532334,3.7808345179992426,0.9588450794821387
495,0.7931926444973263,0.16955966670233924,1.5621012949862532,0.13020743107473529,3.8077615534416935,0.9589231723063701
496,0.7959698545668412,0.1698351966644133,1.5619564252238234,0.13041729829623716,3.835223704089806,0.9590012651306015
497,0.7987505638887594,0.17011072662648735,1.5617639532687173,0.130627165517739,3.8632257885372443,0.9590793579548329
498,0.8015334507621273,0.1703862565885614,1.561522147969842,0.13083703273924085,3.891772501383656,0.9591574507790643
499,0.8043172167061376,0.17066178655063546,1.561229315014632,0.1310468999607427,3.9208684115434154,0.9592355436032957
500,0.8071005864183477,0.1709373165127095,1.5608837976150556,0.13125676718224455,3.950517960628348,0.9593136364275271
501,0.8098823077309362,0.17121284647478355,1.5604839771765882,0.1314666344037464,3.9807254614048464,0.9593917292517584
502,0.8126611515649916,0.1714883764368576,1.5600282739496056,0.13167650162524827,4.011495096326967,0.9594698220759899
503,0.8154359118828295,0.17176390639893166,1.5595151476626434,0.13188636884675012,4.0428309161454745,0.9595479149002213
504,0.8182054056383194,0.17203943636100572,1.5589430981370096,0.132096236068252,4.074736838594339,0.9596260077244527
505,0.8209684727252127,0.17231496632307977,1.558310665882209,0.13230610328975384,4.107216647155,0.959704100548684
506,0.8237239759234439,0.17259049628515383,1.5576164326716972,0.1325159705112557,4.140273989898682,0.9597821933729155
507,0.8264708008433874,0.17286602624722788,1.5568590220984524,0.13272583773275753,4.173912378407586,0.9598602861971468
508,0.8292078558680362,0.1731415562093019,1.5560371001098905,0.13293570495425938,4.208135186776475,0.9599383790213782
509,0.8319340720930745,0.17341708617137597,1.5551493755216559,0.13314557217576123,4.242945650693013,0.9600164718456097
510,0.834648403264806,0.17369261613345002,1.5541946005098333,0.1333554393972631,4.278346866599905,0.960094564669841
511,0.8373498257159073,0.17396814609552408,1.5531715710811445,0.13356530661876495,4.314341790937153,0.9601726574940724
512,0.8400373382989482,0.17424367605759813,1.5520791275207082,0.13377517384026683,4.350933239465682,0.9602507503183039
513,0.8427099623176563,0.1745192060196722,1.5509161548169392,0.13398504106176867,4.388123886673036,0.9603288431425352
514,0.8453667414558569,0.17479473598174625,1.5496815830632151,0.13419490828327052,4.4259162652611606,0.9604069359667666
515,0.8480067417040557,0.1750702659438203,1.5483743878359237,0.13440477550477237,4.464312765715511,0.9604850287909981
516,0.8506290512835979,0.17534579590589436,1.5469935905485244,0.13461464272627421,4.5033156359579385,0.9605631216152294
517,0.853232780568357,0.1756213258679684,1.545538258781287,0.1348245099477761,4.54292698108133,0.9606412144394608
518,0.8558170620038904,0.17589685583004244,1.544007506586386,0.13503437716927794,4.583148763167095,0.9607193072636923
519,0.8583810500240113,0.1761723857921165,1.5424004947680303,0.1352442443907798,4.623982801185979,0.9607974000879236
520,0.8609239209646998,0.17644791575419055,1.5407164311373418,0.13545411161228166,4.665430770981842,0.960875492912155
521,0.8634448729753088,0.1767234457162646,1.538954570741716,0.1356639788337835,4.707494205338012,0.9609535857363865
522,0.8659431259269861,0.17699897567833867,1.5371142160683973,0.13587384605528535,4.750174494126492,0.9610316785606178
523,0.8684179213182546,0.17727450564041272,1.5351947172220448,0.1360837132767872,4.79347288454108,0.9611097713848492
524,0.8708685221776795,0.17755003560248678,1.5331954720760697,0.13629358049828905,4.837390481411739,0.9611878642090806
525,0.8732942129635588,0.1778255655645608,1.5311159263975378,0.13650344771979092,4.881928247603161,0.961265957033312
526,0.8756942994605686,0.17810109552663486,1.5289555739454734,0.13671331494129277,4.927087004494749,0.9613440498575434
527,0.8780681086732834,0.17837662548870892,1.5267139565423902,0.13692318216279464,4.972867432542859,0.9614221426817748
528,0.8804149887165252,0.17865215545078297,1.5243906641189393,0.1371330493842965,5.0192700719255114,0.9615002355060062
529,0.8827343087024443,0.17892768541285703,1.5219853347315073,0.13734291660579834,5.0662953232686885,0.9615783283302376
530,0.8850254586242866,0.17920321537493109,1.5194976545527286,0.13755278382730018,5.113943448453468,0.961656421154469
531,0.8872878492367596,0.17947874533700514,1.5169273578347813,0.13776265104880203,5.162214571503919,0.9617345139787004
532,0.8895209119329457,0.1797542752990792,1.5142742268454474,0.1379725182703039,5.211108679556645,0.9618126068029318
533,0.8917240986176768,0.18002980526115323,1.5115380917768795,0.13818238549180575,5.260625623908447,0.9618906996271632
534,0.8938968815773212,0.18030533522322728,1.5087188306270702,0.13839225271330763,5.310765121145295,0.9619687924513945
535,0.8960387533458999,0.18058086518530134,1.505816369054034,0.13860211993480948,5.361526754348944,0.962046885275626
536,0.8981492265674832,0.1808563951473754,1.502830680202715,0.13881198715631132,5.41290997438193,0.9621249780998574
537,0.9002278338547933,0.18113192510944945,1.4997617845046878,0.13902185437781317,5.4649141012506695,0.9622030709240887
538,0.9022741276439535,0.1814074550715235,1.4966097494507131,0.13923172159931502,5.517538325545698,0.9622811637483202
539,0.9042876800453297,0.18168298503359756,1.4933746893362307,0.13944158882081686,5.570781709956733,0.9623592565725516
540,0.9062680826904,0.18195851499567162,1.490056764979928,0.13965145604231874,5.624643190865045,0.9624373493967829
541,0.9082149465745992,0.18223404495774567,1.486656183415489,0.13986132326382059,5.679121580009105,0.9625154422210144
542,0.910127901896086,0.1825095749198197,1.4831731975567013,0.14007119048532246,5.7342155662239325,0.9625935350452457
543,0.9120065978903837,0.18278510488189376,1.479608105836086,0.1402810577068243,5.7899237172547116,0.9626716278694771
544,0.9138507026608385,0.1830606348439678,1.475961251817252,0.14049092492832616,5.846244481640187,0.9627497206937086
545,0.9156599030048653,0.18333616480604187,1.472233023781199,0.140700792149828,5.903176190669053,0.9628278135179399
546,0.9174339042359232,0.18361169476811592,1.4684238542867944,0.14091065937132985,5.96071706040486,0.9629059063421713
547,0.9191724300011962,0.18388722473018998,1.4645342197057025,0.14112052659283172,6.018865193779788,0.9629839991664028
548,0.9208752220949311,0.18416275469226404,1.4605646397320355,0.14133039381433357,6.077618582756687,0.9630620919906341
549,0.9225420402674163,0.1844382846543381,1.456515676867025,0.14154026103583545,6.136975110557657,0.9631401848148655
550,0.9241726620295578,0.18471381461641212,1.4523879358790532,0.1417501282573373,6.196932553957331,0.963218277639097
551,0.9257668824530445,0.18498934457848618,1.448182063239363,0.14195999547883914,6.257488585640014,0.9632963704633283
552,0.9273245139660695,0.18526487454056023,1.443898746533828,0.142169862700341,6.31864077662113,0.9633744632875597
553,0.9288453861446022,0.1855404045026343,1.4395387138511506,0.14237972992184283,6.380386598727787,0.9634525561117911
554,0.9303293454991969,0.18581593446470834,1.4351027331478938,0.14258959714334468,6.4427234271416545,0.9635306489360225
555,0.9317762552573258,0.1860914644267824,1.4305916115907686,0.14279946436484656,6.505648542998932,0.9636087417602539
556,0.9331859951412496,0.18636699438885646,1.4260061948766132,0.1430093315863484,6.569159136047566,0.9636868345844853
557,0.93455846114141,0.1866425243509305,1.4213473665305116,0.14321919880785028,6.633252307360716,0.9637649274087167
558,0.9358935652853663,0.18691805431300457,1.4166160471825469,0.14342906602935213,6.697925072104277,0.9638430202329481
559,0.937191235402283,0.1871935842750786,1.4118131938236578,0.14363893325085397,6.76317436235623,0.9639211130571795
560,0.9384514148829869,0.18746911423715265,1.4069397990411256,0.14384880047235582,6.828997029976565,0.9639992058814109
561,0.9396740624356138,0.1877446441992267,1.401996890234209,0.14405866769385767,6.8953898495280015,0.9640772987056423
562,0.9408591518368842,0.18802017416130076,1.396985528810473,0.14426853491535951,6.962349521241559,0.9641553915298737
563,0.9420066716790256,0.18829570412337482,1.3919068093633657,0.1444784021368614,7.0298726740303925,0.964233484354105
564,0.9431166251123938,0.18857123408544887,1.3867618588316288,0.14468826935836326,7.09795586854467,0.9643115771783365
565,0.944189029583831,0.18884676404752293,1.381551835641117,0.1448981365798651,7.166595600271073,0.9643896700025679
566,0.9452239165708102,0.189122294009597,1.376277928829637,0.14510800380136696,7.235788302669531,0.9644677628267992
567,0.9462213313114294,0.18939782397167101,1.370941357155429,0.1453178710228688,7.305530350350685,0.9645458556510307
568,0.9471813325303081,0.18967335393374507,1.3655433681899147,0.14552773824437065,7.375818062286658,0.9646239484752621
569,0.9481039921604535,0.18994888389581913,1.36008523739536,0.1457376054658725,7.446647705058319,0.9647020412994934
570,0.9489893950611782,0.19022441385789318,1.3545682671881112,0.14594747268737437,7.518015496132792,0.9647801341237249
571,0.9498376387321354,0.19049994381996724,1.3489937859880734,0.14615733990887622,7.589917607170776,0.9648582269479563
572,0.950648833023566,0.1907754737820413,1.343363147255104,0.1463672071303781,7.662350167362223,0.9649363197721876
573,0.9514230998428416,0.19105100374411535,1.3376777285130343,0.14657707435187994,7.73530926678739,0.9650144125964191
574,0.9521605728574001,0.1913265337061894,1.3319389303619928,0.1467869415733818,7.808790959800293,0.9650925054206505
575,0.9528613971941763,0.19160206366826343,1.3261481754797662,0.14699680879488364,7.882791268432735,0.9651705982448818
576,0.9535257291356336,0.1918775936303375,1.3203069076129028,0.14720667601638548,7.957306185818755,0.9652486910691133
577,0.954153735812507,0.19215312359241155,1.3144165905583016,0.14741654323788733,8.03233167963235,0.9653267838933446
578,0.9547455948933836,0.1924286535544856,1.3084787071360047,0.1476264104593892,8.107863695541727,0.965404876717576
579,0.9553014942712317,0.19270418351655966,1.3024947581539619,0.14783627768089105,8.183898160672964,0.9654829695418075
580,0.9558216317470187,0.1929797134786337,1.296466261365492,0.14804614490239293,8.260430987082538,0.9655610623660389
581,0.9563062147105483,0.19325524344070777,1.290394750420221,0.14825601212389478,8.337458075236974,0.9656391551902702
582,0.9567554598186582,0.19353077340278182,1.2842817738092427,0.14846587934539662,8.414975317496102,0.9657172480145017
583,0.9571695926709162,0.19380630336485588,1.278128893805275,0.14867574656689847,8.492978601596663,0.965795340838733
584,0.9575488474829799,0.1940818333269299,1.271937685398577,0.14888561378840032,8.571463814134201,0.9658734336629644
585,0.9578934667577624,0.19435736328900396,1.265709735229414,0.1490954810099022,8.650426844042668,0.9659515264871958
586,0.9582037009545705,0.19463289325107802,1.2594466405178264,0.14930534823140404,8.72986358606427,0.9660296193114272
587,0.9584798081563766,0.19490842321315208,1.2531500079914943,0.14951521545290591,8.809769944212785,0.9661077121356586
588,0.9587220537354048,0.19518395317522613,1.2468214528124713,0.14972508267440776,8.890141835221401,0.96618580495989
589,0.9589307100171927,0.1954594831373002,1.2404625975035717,0.1499349498959096,8.970975191978384,0.9662638977841214
590,0.9591060559433123,0.19573501309937424,1.2340750708751853,0.15014481711741146,9.05226596694281,0.9663419906083528
591,0.9592483767329447,0.1960105430614483,1.227660506953295,0.1503546843389133,9.134010135539715,0.9664200834325842
592,0.9593579635434772,0.19628607302352233,1.221220543909488,0.15056455156041515,9.2162036995324,0.9664981762568156
593,0.95943511313033,0.19656160298559638,1.2147568229937182,0.15077441878191702,9.298842690368279,0.966576269081047
594,0.9594801275062015,0.19683713294767044,1.2082709874706064,0.15098428600341887,9.381923172494458,0.9666543619052784
595,0.9594933135999322,0.1971126629097445,1.2017646815600258,0.15119415322492075,9.465441246640793,0.9667324547295097
596,0.959474982915192,0.19738819287181855,1.195239549382771,0.1514040204464226,9.549393053069752,0.9668105475537412
597,0.9594254511891928,0.1976637228338926,1.1886972339120203,0.15161388766792444,9.63377477478496,0.9668886403779726
598,0.9593450380516414,0.19793925279596666,1.1821393759314003,0.1518237548894263,9.718582640701701,0.9669667332022039
599,0.9592340666841387,0.19821478275804072,1.175567613000345,0.15203362211092816,9.803812928771153,0.9670448260264354
600,0.9590928634802459,0.19849031272011478,1.1689835784275389,0.15224348933243,9.889461969057686,0.9671229188506668
601,0.9589217577064315,0.1987658426821888,1.1623889002531316,0.15245335655393186,9.97552614676691,0.9672010116748981
602,0.9587210811641171,0.19904137264426286,1.1557852002404816,0.1526632237754337,10.062001905220527,0.9672791044991296
603,0.9584911678530478,0.19931690260633692,1.1491740928781293,0.15287309099693558,10.148885748774264,0.967357197323361
604,0.9582323536362111,0.19959243256841097,1.1425571843927063,0.15308295821843743,10.236174245676372,0.9674352901475923
605,0.9579449759065201,0.19986796253048503,1.1359360717734703,0.15329282543993927,10.32386403086614,0.9675133829718238
606,0.9576293732555035,0.20014349249255908,1.1293123418091722,0.15350269266144112,10.411951808704048,0.9675914757960552
607,0.9572858851442143,0.20041902245463314,1.1226875701378964,0.153712559882943,10.50043435563718,0.9676695686202865
608,0.9569148515765916,0.2006945524167072,1.1160633203105725,0.15392242710444484,10.58930852279001,0.967747661444518
609,0.9565166127755103,0.20097008237878122,1.109441142868766,0.1541322943259467,10.678571238484617,0.9678257542687494
610,0.9560915088617379,0.20124561234085528,1.1028225744374276,0.15434216154744854,10.768219510680174,0.9679038470929807
611,0.9556398795360349,0.20152114230292933,1.096209136833184,0.1545520287689504,10.858250429336042,0.9679819399172122
612,0.9551620637646263,0.2017966722650034,1.089602336188818,0.15476189599045226,10.948661168688204,0.9680600327414435
613,0.9546583994682718,0.20207220222707745,1.0830036620944832,0.1549717632119541,11.03944898944323,0.9681381255656749
614,0.9541292232151619,0.2023477321891515,1.0764145867562862,0.15518163043345595,11.13061124088115,0.9682162183899063
615,0.953574869917879,0.20262326215122556,1.0698365641727585,0.15539149765495783,11.222145362866897,0.9682943112141378
616,0.9529956725346262,0.20289879211329961,1.0632710293297805,0.15560136487645967,11.314048887768134,0.9683724040383691
617,0.9523919617749741,0.20317432207537364,1.0567193974144904,0.15581123209796152,11.406319442275814,0.9684504968626005
618,0.9517640658103328,0.2034498520374477,1.0501830630486833,0.1560210993194634,11.49895474912339,0.9685285896868319
619,0.9511123099893751,0.20372538199952175,1.0436633995422147,0.15623096654096524,11.591952628704519,0.9686066825110633
620,0.9504370165586299,0.2040009119615958,1.0371617581668537,0.1564408337624671,11.685311000583958,0.9686847753352947
621,0.9497385043884603,0.20427644192366987,1.030679467451084,0.15665070098396894,11.779027884901422,0.9687628681595261
622,0.9490170887046459,0.20455197188574392,1.0242178324962696,0.1568605682054708,11.873101403664768,0.9688409609837575
623,0.9482730808257706,0.20482750184781798,1.0177781343146164,0.15707043542697266,11.967529781928773,0.9689190538079889
624,0.9475067879066307,0.20510303180989203,1.0113616291893328,0.1572803026484745,12.062311348857921,0.9689971466322203
625,0.9467185126878659,0.2053785617719661,1.0049695480573766,0.15749016986997635,12.157444538673117,0.9690752394564517
626,0.9459085532520128,0.20565409173404012,0.9986030959151384,0.15770003709147823,12.252927891474275,0.9691533322806831
627,0.945077202786171,0.20592962169611417,0.9922634512474398,0.15790990431298008,12.348760053943508,0.9692314251049144
628,0.944224749351489,0.20620515165818823,0.9859517654801213,0.15811977153448192,12.444939779919345,0.9693095179291459
629,0.9433514756596378,0.20648068162026229,0.9796691624565657,0.15832963875598377,12.5414659308471,0.9693876107533773
630,0.9424576588564729,0.20675621158233634,0.9734167379384238,0.15853950597748565,12.638337476095844,0.9694657035776086
631,0.9415435703130455,0.2070317415444104,0.9671955591307997,0.1587493731989875,12.73555349314746,0.9695437964018401
632,0.9406094754241506,0.20730727150648445,0.9610066642321428,0.15895924042048934,12.833113167648142,0.9696218892260715
633,0.9396556334145698,0.2075828014685585,0.954851062009066,0.15916910764199121,12.93101579332788,0.9696999820503028
634,0.9386822971531701,0.20785833143063254,0.9487297313962866,0.15937897486349306,13.029260771780137,0.9697780748745343
635,0.9376897129750185,0.2081338613927066,0.942643621121865,0.1595888420849949,13.127847612102476,0.9698561676987657
636,0.9366781205116604,0.20840939135478065,0.9365936493579017,0.15979870930649676,13.22677593039741,0.969934260522997
637,0.9356477525297008,0.2086849213168547,0.9305807033968159,0.16000857652799863,13.326045449130875,0.9700123533472285
638,0.9345988347778289,0.20896045127892876,0.9246056393533395,0.16021844374950048,13.425655996345768,0.9700904461714599
639,0.9335315858424172,0.20923598124100282,0.9186692818922745,0.16042831097100232,13.525607504729988,0.9701685389956912
640,0.9324462170118125,0.20951151120307687,0.9127724239821374,0.16063817819250417,13.625900010540597,0.9702466318199227
641,0.9313429321494364,0.20978704116515093,0.9069158266746917,0.16084804541400605,13.72653365237637,0.9703247246441541
642,0.930221927575813,0.21006257112722498,0.9011002189104141,0.1610579126355079,13.827508669805434,0.9704028174683854
643,0.9290833919596074,0.210338101089299,0.8953262973498971,0.16126777985700974,13.928825401840765,0.9704809102926168
644,0.9279275062177867,0.21061363105137307,0.8895947262311638,0.1614776470785116,14.030484285265201,0.9705590031168483
645,0.9267544434249767,0.21088916101344712,0.8839061372528588,0.16168751430001346,14.132485852806377,0.9706370959410796
646,0.925564368732098,0.21116469097552118,0.8782611294832643,0.1618973815215153,14.234830731159613,0.970715188765311
647,0.924357439294356,0.21144022093759524,0.8726602692950295,0.16210724874301716,14.337519638857469,0.9707932815895425
648,0.9231338042086323,0.2117157508996693,0.8671040903255535,0.162317115964519,14.440553383986195,0.9708713744137738
649,0.9218936044603537,0.21199128086174335,0.8615930934628596,0.16252698318602088,14.543932861751742,0.9709494672380052
650,0.9206369728798598,0.2122668108238174,0.8561277468568389,0.16273685040752273,14.647659051888734,0.9710275600622367
651,0.9193640341083266,0.21254234078589143,0.8507084859556918,0.16294671762902457,14.751733015920372,0.971105652886468
652,0.9180749045732655,0.2128178707479655,0.8453357135673816,0.16315658485052645,14.85615589426118,0.9711837457106994
653,0.9167696924736183,0.21309340071003954,0.8400097999458968,0.1633664520720283,14.960928903170787,0.9712618385349308
654,0.9154484977744598,0.2133689306721136,0.8347310829021021,0.16357631929353014,15.066053331552776,0.9713399313591622
655,0.9141114122113162,0.21364446063418766,0.8294998679389214,0.163786186515032,15.171530537601855,0.9714180241833936
656,0.912758519304086,0.2139199905962617,0.8243164284106097,0.16399605373653386,15.277361945300774,0.971496117007625
657,0.9113898943805531,0.21419552055833577,0.8191810057058189,0.1642059209580357,15.383549040767027,0.9715742098318564
658,0.9100056046094706,0.21447105052040982,0.8140938094541489,0.16441578817953756,15.49009336844881,0.9716523026560878
659,0.9086057090431768,0.21474658048248385,0.8090550177559003,0.1646256554010394,15.596996527172363,0.9717303954803191
660,0.9071902586697083,0.2150221104445579,0.8040647774346518,0.16483552262254128,15.704260166044833,0.9718084883045506
661,0.9057592964743605,0.21529764040663196,0.7991232043123383,0.16504538984404313,15.811885980207261,0.971886581128782
662,0.904312857510631,0.21557317036870602,0.7942303835064517,0.16525525706554497,15.919875706447282,0.9719646739530133
663,0.9028509689804848,0.21584870033078007,0.7893863697489706,0.16546512428704682,16.028231118666497,0.9720427667772448
664,0.9013736503238634,0.21612423029285413,0.7845911877266338,0.1656749915085487,16.13695402320726,0.9721208596014762
665,0.8998809133173516,0.2163997602549282,0.7798448324421258,0.16588485873005054,16.24604625404158,0.9721989524257075
666,0.8983727621819104,0.21667529021700224,0.7751472695957407,0.1660947259515524,16.35550966782336,0.972277045249939
667,0.8968491936995711,0.2169508201790763,0.7704984359870953,0.16630459317305427,16.465346138804822,0.9723551380741704
668,0.8953101973389863,0.21722635014115033,0.7658982399364074,0.1665144603945561,16.575557553620577,0.9724332308984017
669,0.8937557553897093,0.21750188010322438,0.7613465617248771,0.16672432761605796,16.686145805944818,0.9725113237226332
670,0.8921858431050868,0.21777741006529844,0.7568432540536838,0.1669341948375598,16.797112791017312,0.9725894165468646
671,0.8906004288536137,0.2180529400273725,0.7523881425210835,0.16714406205906168,16.90846040004966,0.9726675093710959
672,0.8889994742786256,0.21832846998944655,0.7479810261171193,0.16735392928056353,17.02019051450747,0.9727456021953274
673,0.8873829344661553,0.2186039999515206,0.74362167773539,0.16756379650206538,17.132305000274872,0.9728236950195588
674,0.8857507581208183,0.21887952991359466,0.7393098447013582,0.16777366372356722,17.244805701705438,0.9729017878437901
675,0.8841028877495335,0.21915505987566872,0.7350452493166579,0.1679835309450691,17.357694435562202,0.9729798806680215
676,0.8824392598529301,0.21943058983774275,0.7308275894188218,0.16819339816657095,17.47097298484695,0.973057973492253
677,0.8807598051242359,0.2197061197998168,0.7266565389558844,0.1684032653880728,17.584643092529614,0.9731360663164843
678,0.8790644486554721,0.21998164976189086,0.7225317485752747,0.16861313260957464,17.698706455174662,0.9732141591407157
679,0.877353110150755,0.2202571797239649,0.718452846226412,0.16882299983107651,17.813164716471558,0.9732922519649472
680,0.8756257041464944,0.22053270968603897,0.7144194377764321,0.16903286705257836,17.92801946067436,0.9733703447891785
681,0.8738821402382848,0.22080823964811302,0.7104311076384162,0.1692427342740802,18.043272205953652,0.9734484376134099
682,0.8721223233142718,0.22108376961018708,0.7064874194115416,0.16945260149558206,18.15892439766391,0.9735265304376414
683,0.8703461537947655,0.22135929957226114,0.702587916532536,0.16966246871708393,18.274977401531817,0.9736046232618727
684,0.8685535278778821,0.2216348295343352,0.6987321229378133,0.16987233593858578,18.391432496773344,0.9736827160861041
685,0.8667443377909597,0.22191035949640922,0.6949195437356727,0.17008220316008762,18.50829086913719,0.9737608089103356
686,0.864918472047532,0.22218588945848328,0.6911496658879382,0.1702920703815895,18.62555360388818,0.9738389017345669
687,0.8630758157095894,0.22246141942055733,0.6874219589004033,0.17050193760309135,18.74322167872847,0.9739169945587983
688,0.8612162506548914,0.2227369493826314,0.683735875521452,0.1707118048245932,18.86129595666449,0.9739950873830296
689,0.8593396558490701,0.22301247934470544,0.6800908524482178,0.17092167204609504,18.97977717882812,0.9740731802072611
690,0.8574459076222568,0.2232880093067795,0.6764863110396406,0.17113153926759692,19.098665957249835,0.9741512730314925
691,0.8555348799499758,0.22356353926885356,0.6729216580357978,0.17134140648909876,19.21796276759884,0.974229365855724
692,0.8536064447380262,0.2238390692309276,0.6693962862828391,0.1715512737106006,19.337667941885968,0.9743074586799553
693,0.8516604721110842,0.22411459919300164,0.6659095754629185,0.17176114093210246,19.45778166114491,0.9743855515041867
694,0.849696830704746,0.2243901291550757,0.6624608928284601,0.17197100815360433,19.578303948087868,0.974463644328418
695,0.8477153879607241,0.22466565911714975,0.6590495939401295,0.17218087537510618,19.699234659750974,0.9745417371526495
696,0.845716010424924,0.2249411890792238,0.6556750234078657,0.17239074259660803,19.82057348012785,0.9746198299768809
697,0.8436985640481055,0.22521671904129786,0.6523365156343461,0.17260060981810987,19.942319912800524,0.9746979228011122
698,0.8416629144888378,0.22549224900337192,0.6490333955602395,0.17281047703961175,20.0644732735769,0.9747760156253437
699,0.8396089274184667,0.22576777896544598,0.6457649794106335,0.1730203442611136,20.18703268313354,0.9748541084495751
700,0.8375364688277815,0.22604330892752003,0.6425305754419856,0.17323021148261544,20.30999705967941,0.9749322012738064
701,0.8354454053351072,0.22631883888959406,0.6393294846889963,0.17344007870411732,20.433365111637286,0.9750102940980379
702,0.8333356044955064,0.22659436885166812,0.6361610017107807,0.17364994592561916,20.55713533035922,0.9750883869222693
703,0.8312069351108003,0.22686989881374217,0.633024415335709,0.173859813147121,20.681305982872626,0.9751664797465006
704,0.8290592675401118,0.22714542877581623,0.629919009404336,0.17406968036862286,20.805875104673493,0.975244572570732
705,0.8268924740106208,0.22742095873789028,0.626844063509792,0.17427954759012473,20.930840492563622,0.9753226653949635
706,0.824706428928246,0.22769648869996434,0.623798853735056,0.17448941481162658,21.056199697547815,0.9754007582191948
707,0.8225010091879357,0.2279720186620384,0.6207826533865146,0.17469928203312843,21.18195001779058,0.9754788510434262
708,0.8202760944832793,0.22824754862411245,0.6177947337232313,0.17490914925463028,21.308088491641882,0.9755569438676577
709,0.818031567615141,0.2285230785861865,0.6148343646813472,0.17511901647613215,21.434611890740108,0.975635036691889
710,0.8157673147990038,0.22879860854826053,0.6119008155930581,0.175328883697634,21.561516713197747,0.9757131295161204
711,0.8134832259707421,0.2290741385103346,0.6089933558995965,0.17553875091913584,21.688799176875246,0.9757912223403519
712,0.8111791950905168,0.22934966847240865,0.6061112558576922,0.1757486181406377,21.816455212750686,0.9758693151645832
713,0.8088551204445014,0.2296251984344827,0.6032537872389562,0.17595848536213957,21.944480458396164,0.9759474079888146
714,0.8065109049441451,0.22990072839655676,0.6004202240216725,0.1761683525836414,22.072870251558996,0.9760255008130461
715,0.8041464564226907,0.23017625835863081,0.5976098430744743,0.17637821980514326,22.201619623864868,0.9761035936372774
716,0.8017616879286411,0.23045178832070487,0.5948219248314055,0.1765880870266451,22.33072329464115,0.9761816864615088
717,0.7993565180159167,0.23072731828277893,0.592055753957862,0.17679795424814698,22.460175664871176,0.9762597792857403
718,0.796930871030392,0.23100284824485295,0.5893106200069477,0.17700782146964883,22.589970811286893,0.9763378721099716
719,0.7944846773925619,0.231278378206927,0.5865858180657451,0.17721768869115068,22.720102480605437,0.976415964934203
720,0.7920178738760388,0.23155390816900107,0.5838806493910746,0.17742755591265255,22.850564083915064,0.9764940577584345
721,0.7895304038816273,0.23182943813107512,0.5811944220342685,0.1776374231341544,22.98134869121796,0.9765721505826658
722,0.7870222177066961,0.23210496809314918,0.5785264514545327,0.17784729035565625,23.112449026140155,0.9766502434068972
723,0.7844932728095996,0.23238049805522323,0.5758760611204858,0.1780571575771581,23.24385746080691,0.9767283362311285
724,0.7819435340688744,0.2326560280172973,0.5732425830994485,0.17826702479865997,23.375566010900133,0.97680642905536
725,0.7793729740369735,0.23293155797937135,0.5706253586341007,0.17847689202016181,23.507566330893663,0.9768845218795914
726,0.7767815731882817,0.2332070879414454,0.568023738706122,0.17868675924166366,23.639849709483496,0.9769626147038228
727,0.7741693201611685,0.23348261790351943,0.5654370845864416,0.1788966264631655,23.772407065208192,0.9770407075280542
728,0.7715362119938519,0.23375814786559349,0.5628647683717559,0.17910649368466738,23.90522894227654,0.9771188003522856
729,0.7688822543538255,0.23403367782766754,0.5603061735069632,0.17931636090616923,24.03830550659775,0.9771968931765169
730,0.7662074617606447,0.2343092077897416,0.5577606952931907,0.17952622812767108,24.17162654203027,0.9772749860007484
731,0.7635118578018277,0.23458473775181565,0.5552277413811146,0.17973609534917293,24.305181446846902,0.9773530788249798
732,0.7607954753416847,0.2348602677138897,0.5527067322492631,0.1799459625706748,24.43895923042506,0.9774311716492111
733,0.7580583567228465,0.23513579767596376,0.5501971016670284,0.18015582979217665,24.572948510171177,0.9775092644734426
734,0.7553005539603103,0.23541132763803782,0.5476982971421204,0.1803656970136785,24.707137508676162,0.977587357297674
735,0.7525221289277978,0.23568685760011185,0.5452097803522089,0.18057556423518037,24.841514051117468,0.9776654501219053
736,0.7497231535362442,0.2359623875621859,0.542731027560523,0.18078543145668222,24.97606556290421,0.9777435429461367
737,0.7469037099042468,0.23623791752425996,0.5402615300151763,0.18099529867818406,25.11077906757426,0.9778216357703682
738,0.7440638905202868,0.23651344748633402,0.5378007943320207,0.1812051658996859,25.245641184948962,0.9778997285945995
739,0.741203798396573,0.23678897744840807,0.5353483428608378,0.18141503312118779,25.380638129548952,0.9779778214188309
740,0.7383235472143491,0.23706450741048213,0.5329037140346853,0.18162490034268963,25.51575570927403,0.9780559142430624
741,0.7354232614605117,0.23734003737255618,0.5304664627022425,0.18183476756419148,25.65097932435248,0.9781340070672937
742,0.732503076555402,0.23761556733463024,0.5280361604430116,0.18204463478569333,25.786293966567737,0.9782120998915251
743,0.7295631389716395,0.23789109729670427,0.5256123958652374,0.1822545020071952,25.921684218757793,0.9782901927157566
744,0.7266036063438681,0.23816662725877832,0.5231947748864417,0.18246436922869705,26.057134254601618,0.9783682855399879
745,0.7236246475693067,0.23844215722085238,0.5207829209964585,0.1826742364501989,26.19262783868527,0.9784463783642193
746,0.7206264428989851,0.23871768718292644,0.5183764755028961,0.18288410367170074,26.32814832686193,0.9785244711884508
747,0.717609184019577,0.2389932171450005,0.5159750977589536,0.18309397089320262,26.463678666898158,0.9786025640126821
748,0.7145730741257272,0.23926874710707455,0.5135784653735338,0.18330383811470446,26.59920139942004,0.9786806568369135
749,0.7115183279827996,0.2395442770691486,0.5111862744036147,0.1835137053362063,26.734698659151142,0.978758749661145
750,0.7084451719799635,0.23981980703122266,0.5087982395288537,0.18372357255770816,26.87015217645535,0.9788368424853763
751,0.7053538441735591,0.24009533699329672,0.5064140942084119,0.18393343977921003,27.00554327917814,0.9789149353096077
752,0.7022445943206763,0.24037086695537074,0.5040335908200081,0.18414330700071188,27.14085289479239,0.9789930281338391
753,0.699117683902905,0.2406463969174448,0.501656500781209,0.18435317422221373,27.27606155285109,0.9790711209580705
754,0.695973386140214,0.24092192687951886,0.4992826146529969,0.1845630414437156,27.4111493877476,0.9791492137823019
755,0.6928119859949223,0.2411974568415929,0.4969117422256598,0.18477290866521745,27.54609614178299,0.9792273066065333
756,0.6896337801657462,0.24147298680366697,0.4945437125870552,0.1849827758867193,27.680881168542978,0.9793053994307647
757,0.6864390770719018,0.24174851676574102,0.49217837417333216,0.18519264310822114,27.815483436588526,0.9793834922549961
758,0.6832281968272589,0.24202404672781508,0.4898155948021885,0.18540251032972302,27.949881533452675,0.9794615850792275
759,0.6800014712045479,0.24229957668988913,0.48745526168876835,0.18561237755122487,28.084053669953672,0.9795396779034589
760,0.6767592435896315,0.24257510665196316,0.48509728144430986,0.1858222447727267,28.21797768481634,0.9796177707276903
761,0.6735018689258554,0.24285063661403722,0.4827415800576691,0.18603211199422856,28.351631049604812,0.9796958635519217
762,0.6702297136485137,0.24312616657611127,0.4803881028598567,0.18624197921573044,28.484990873967643,0.979773956376153
763,0.666943155609457,0.24340169653818533,0.4780368144717431,0.18645184643723228,28.61803391119285,0.9798520492003845
764,0.6636425839918899,0.2436772265002594,0.475687698735081,0.18666171365873413,28.75073656407065,0.9799301420246158
765,0.6603283992154114,0.24395275646233344,0.47334075862703523,0.18687158088023598,28.883074891063767,0.9800082348488472
766,0.657001012831356,0.2442282864244075,0.47099601615839315,0.18708144810173785,29.015024612787382,0.9800863276730787
767,0.6536608474085063,0.24450381638648155,0.4686535122556561,0.1872913153232397,29.146561118788444,0.98016442049731
768,0.6503083364092522,0.24477934634855558,0.46631330662721904,0.18750118254474155,29.277659474633,0.9802425133215414
769,0.6469439240562743,0.24505487631062964,0.4639754776138568,0.18771104976624342,29.40829442928819,0.9803206061457729
770,0.6435680651898622,0.2453304062727037,0.46164012202374416,0.18792091698774527,29.538440422806755,0.9803986989700042
771,0.6401812251159411,0.24560593623477775,0.45930735495224745,0.18813078420924711,29.668071594303015,0.9804767917942356
772,0.6367838794449328,0.2458814661968518,0.4569773095867363,0.18834065143074896,29.79716179022074,0.9805548846184671
773,0.6333765139215601,0.24615699615892586,0.4546501369966764,0.18855051865225084,29.9256845728905,0.9806329774426984
774,0.629959624245711,0.24643252612099992,0.4523260059092639,0.18876038587375268,30.053613229371603,0.9807110702669298
775,0.6265337158844995,0.24670805608307397,0.4500051024708775,0.18897025309525453,30.180920780573295,0.9807891630911613
776,0.6230993038756506,0.24698358604514803,0.44768762999464123,0.18918012031675638,30.307579990652187,0.9808672559153926
777,0.6196569126223604,0.24725911600722206,0.44537380869437715,0.18938998753825825,30.43356337668483,0.980945348739624
778,0.6162070756797673,0.2475346459692961,0.4430638754052567,0.1895998547597601,30.558843218603016,0.9810234415638555
779,0.6127503355332077,0.24781017593137017,0.4407580832914565,0.18980972198126195,30.68339156939598,0.9811015343880868
780,0.6092872433684013,0.24808570589344422,0.4384567015411297,0.1900195892027638,30.807180265566902,0.9811796272123182
781,0.6058183588337436,0.24836123585551828,0.4361600150490223,0.19022945642426567,30.930180937841374,0.9812577200365497
782,0.6023442497948749,0.24863676581759234,0.4338683240870552,0.19043932364576752,31.052365022123162,0.981335812860781
783,0.5988654920817117,0.2489122957796664,0.4315819439632078,0.19064919086726936,31.17370377069027,0.9814139056850124
784,0.5953826692281176,0.24918782574174045,0.4293012046690503,0.1908590580887712,31.294168263623597,0.9814919985092438
785,0.5918963722044127,0.24946335570381448,0.4270264505162627,0.19106892531027309,31.413729420462907,0.9815700913334752
786,0.5884071991429102,0.24973888566588853,0.4247580397624953,0.19127879253177493,31.532358012086934,0.9816481841577066
787,0.5849157550566919,0.25001441562796256,0.42249634422692883,0.19148865975327678,31.65002467280291,0.981726276981938
788,0.5814226515518158,0.25028994559003664,0.42024174889588956,0.19169852697477865,31.76669991264798,0.9818043698061694
789,0.5779285065331794,0.25056547555211073,0.41799465151889464,0.1919083941962805,31.88235412988566,0.9818824626304008
790,0.5744339439042471,0.25084100551418476,0.4157554621954842,0.19211826141778235,31.9969576236992,0.9819605554546322
791,0.5709395932608586,0.2511165354762588,0.41352460295322235,0.1923281286392842,32.11048060706484,0.9820386482788636
792,0.5674460895793542,0.25139206543833287,0.4113025073172422,0.19253799586078607,32.22289321980637,0.982116741103095
793,0.5639540728992366,0.25166759540040695,0.40908961987170955,0.19274786308228792,32.33416554181372,0.9821948339273264
794,0.5604641880006003,0.251943125362481,0.4068863958135918,0.19295773030378977,32.44426760642599,0.9822729267515578
795,0.5569770840765607,0.252218655324555,0.4046933004991145,0.1931675975252916,32.553169413963666,0.9823510195757892
796,0.5534934144009387,0.25249418528662904,0.40251080898329034,0.1933774647467935,32.66084094540415,0.9824291124000206
797,0.5500138359914225,0.2527697152487031,0.40033940555291475,0.19358733196829533,32.76725217619303,0.982507205224252
798,0.5465390092684606,0.2530452452107772,0.3981795832534083,0.19379719918979718,32.87237309018072,0.9825852980484834
799,0.5430695977101345,0.25332077517285123,0.39603184340990416,0.19400706641129903,32.97617369367409,0.9826633908727147
800,0.5396062675032539,0.25359630513492526,0.39389669514297165,0.1942169336328009,33.07862402959666,0.9827414836969461
801,0.5361496871909348,0.25387183509699934,0.3917746548793641,0.19442680085430275,33.179694191745305,0.9828195765211776
802,0.5327005273169165,0.25414736505907337,0.3896662458581851,0.1946366680758046,33.27935433913637,0.982897669345409
803,0.5292594600668535,0.25442289502114745,0.3875719976328689,0.19484653529730647,33.377574710430565,0.9829757621696403
804,0.5258271589068743,0.2546984249832215,0.38549244556936296,0.19505640251880832,33.47432563842562,0.9830538549938718
805,0.5224042982196276,0.2549739549452955,0.3834281303409058,0.19526626974031017,33.56957756460792,0.9831319478181031
806,0.5189915529381137,0.2552494849073696,0.38137959741979266,0.195476136961812,33.663301053755646,0.9832100406423345
807,0.5155895981775316,0.2555250148694437,0.3793473965665145,0.1956860041833139,33.75546680857741,0.983288133466566
808,0.5121991088654267,0.2558005448315177,0.37733208131666685,0.19589587140481574,33.84604568438351,0.9833662262907973
809,0.5088207593703852,0.25607607479359173,0.37533420846600263,0.19610573862631758,33.93500870377372,0.9834443191150287
810,0.5054552231295542,0.25635160475566576,0.3733543375540285,0.19631560584781943,34.02232707133385,0.9835224119392602
811,0.5021031722752367,0.25662713471773985,0.37139303034651727,0.1965254730693213,34.10797218833176,0.9836005047634915
812,0.4987652772608392,0.25690266467981393,0.36945085031732,0.19673534029082315,34.19191566740134,0.9836785975877229
813,0.4954422064864246,0.25717819464188796,0.36752836212985757,0.196945207512325,34.27412934720319,0.9837566904119543
814,0.492134625924134,0.257453724603962,0.3656261311186661,0.19715507473382685,34.354585307052666,0.9838347832361857
815,0.48884319874375376,0.25772925456603607,0.36374472277136527,0.19736494195532872,34.43325588150682,0.9839128760604171
816,0.48556858493867133,0.25800478452811015,0.3618847022114276,0.19757480917683057,34.51011367489508,0.9839909688846485
817,0.4823114409524953,0.2582803144901842,0.36004663368209944,0.19778467639833242,34.58513157578814,0.9840690617088799
818,0.47907241930658756,0.2585558444522582,0.3582310800318543,0.19799454361983426,34.65828277139247,0.9841471545331113
819,0.47585216822878185,0.25883137441433224,0.35643860220171975,0.19820441084133614,34.72954076185948,0.9842252473573427
820,0.47265133128352815,0.2591069043764063,0.3546697587148441,0.19841427806283798,34.79887937449976,0.9843033401815741
821,0.4694705470037343,0.2593824343384804,0.35292510516864606,0.19862414528433983,34.86627277789399,0.9843814330058055
822,0.4663104485245491,0.25965796430055443,0.3512051937298973,0.1988340125058417,34.93169549588591,0.9844595258300369
823,0.46317166321933706,0.25993349426262846,0.3495105726330758,0.19904387972734355,34.99512242145236,0.9845376186542683
824,0.46005481233810763,0.26020902422470255,0.3478417856823298,0.1992537469488454,35.056528830436186,0.9846157114784997
825,0.4569605106486297,0.26048455418677663,0.34619937175738014,0.19946361417034725,35.11589039513363,0.9846938043027311
826,0.45388936608049035,0.26076008414885066,0.34458386432369287,0.19967348139184912,35.17318319772711,0.9847718971269624
827,0.45084197937232406,0.2610356141109247,0.3429957909472386,0.19988334861335097,35.2283837435525,0.9848499899511939
828,0.4478189437224751,0.2613111440729987,0.3414356728141557,0.20009321583485282,35.28146897419093,0.9849280827754253
829,0.44482084444330106,0.2615866740350728,0.3399040242556323,0.20030308305635466,35.33241628037598,0.9850061755996566
830,0.4418482586193803,0.2618622039971469,0.33840135227830764,0.20051295027785654,35.38120351470808,0.9850842684238881
831,0.4389017547698258,0.2621377339592209,0.3369281561004927,0.20072281749935839,35.42780900416367,0.9851623612481195
832,0.43598189251495206,0.26241326392129494,0.3354849266945074,0.20093268472086023,35.47221156239363,0.9852404540723508
833,0.4330892222475118,0.262688793883369,0.3340721463354171,0.20114255194236208,35.51439050179897,0.9853185468965823
834,0.4302242848087179,0.2629643238454431,0.33269028815645574,0.20135241916386395,35.554325645376174,0.9853966397208136
835,0.427387611169274,0.26323985380751713,0.33133981571140597,0.2015622863853658,35.59199733832425,0.985474732545045
836,0.42457972211561507,0.26351538376959116,0.33002118254420765,0.20177215360686765,35.6273864594028,0.9855528253692765
837,0.42180112794158103,0.2637909137316652,0.3287348317660605,0.20198202082836952,35.660474432035365,0.9856309181935079
838,0.4190523281457089,0.2640664436937393,0.3274811956402724,0.20219188804987137,35.691243235147354,0.9857090110177392
839,0.41633381113436163,0.26434197365581336,0.326260695175108,0.20240175527137322,35.71967541373299,0.9857871038419707
840,0.41364605393086923,0.2646175036178874,0.32507373972487835,0.20261162249287507,35.74575408914131,0.985865196666202
841,0.4109895218908879,0.2648930335799614,0.3239207265995088,0.20282148971437694,35.76946296907564,0.9859432894904334
842,0.40836466842415886,0.2651685635420355,0.322802040682819,0.2030313569358788,35.79078635729746,0.9860213823146649
843,0.4057719347228412,0.2654440935041096,0.32171805405973103,0.20324122415738063,35.80970916302942,0.9860994751388963
844,0.40321174949660693,0.2657196234661836,0.3206691256526297,0.20345109137888248,35.82621691004855,0.9861775679631276
845,0.4006845287146549,0.26599515342825764,0.31965560086708134,0.20366095860038436,35.84029574546526,0.986255660787359
846,0.3981906753548283,0.26627068339033166,0.3186778112471122,0.2038708258218862,35.85193244817979,0.9863337536115904
847,0.395730579159978,0.26654621335240575,0.31773607414024624,0.20408069304338805,35.861114437011445,0.9864118464358218
848,0.39330461640174474,0.26682174331447983,0.3168306923724875,0.2042905602648899,35.86782977849387,0.9864899392600532
849,0.390913149651898,0.26709727327655386,0.3159619539334294,0.20450042748639177,35.87206719433119,0.9865680320842846
850,0.3885565275613841,0.2673728032386279,0.3151301316716684,0.20471029470789362,35.87381606850958,0.986646124908516
851,0.3862350846472259,0.26764833320070197,0.3143354830006843,0.20492016192939547,35.87306645405915,0.9867242177327474
852,0.3839491410874018,0.267923863162776,0.3135782496153512,0.20513002915089731,35.86980907946148,0.9868023105569788
853,0.3816990025238393,0.2681993931248501,0.31285865721923123,0.2053398963723992,35.86403535469804,0.9868804033812102
854,0.37948495987364445,0.2684749230869241,0.31217691526279634,0.20554976359390104,35.85573737693577,0.9869584962054416
855,0.3773072891486869,0.26875045304899814,0.311533216692716,0.20575963081540288,35.84490793584533,0.987036589029673
856,0.3751662512836498,0.2690259830110722,0.3109277377123444,0.20596949803690476,35.83154051854868,0.9871146818539044
857,0.3730620919726591,0.2693015129731463,0.31036063755352833,0.2061793652584066,35.81562931419272,0.9871927746781358
858,0.3709950415145821,0.26957704293522033,0.3098320582598546,0.20638923247990845,35.79716921814579,0.9872708675023671
859,0.3689653146671011,0.26985257289729436,0.3093421244814455,0.2065990997014103,35.77615583581394,0.9873489603265986
860,0.3669731105096438,0.27012810285936845,0.30889094328140393,0.20680896692291217,35.75258548607571,0.98742705315083
861,0.3650186123152622,0.2704036328214425,0.3084786039540054,0.20701883414441402,35.72645520433141,0.9875051459750613
862,0.3631019874315285,0.27067916278351656,0.30810517785472075,0.20722870136591587,35.69776274516704,0.9875832387992928
863,0.361223387170527,0.2709546927455906,0.30777071824215346,0.20743856858741772,35.66650658462961,0.9876613316235242
864,0.3593829467080045,0.2712302227076646,0.3074752601319621,0.2076484358089196,35.63268592211403,0.9877394244477555
865,0.35758078499173956,0.2715057526697387,0.30721882016283536,0.20785830303042144,35.59630068185934,0.987817517271987
866,0.35581700465918853,0.2717812826318128,0.30700139647457725,0.20806817025192328,35.557351514055114,0.9878956100962184
867,0.35409169196444673,0.2720568125938868,0.3068229685983533,0.20827803747342513,35.51583979555597,0.9879737029204497
868,0.35240491671457846,0.27233234255596084,0.30668349735914296,0.208487904694927,35.47176763020582,0.9880517957446812
869,0.350756732215343,0.27260787251803487,0.30658292479043414,0.20869777191642885,35.42513784877161,0.9881298885689125
870,0.34914717522635164,0.27288340248010895,0.30652117406118967,0.2089076391379307,35.37595400848603,0.9882079813931439
871,0.34757626592567886,0.27315893244218303,0.3064981494151083,0.20911750635943258,35.3242203922025,0.9882860742173754
872,0.3460440078839413,0.27343446240425706,0.3065137361221952,0.20932737358093442,35.26994200716054,0.9883641670416068
873,0.34455038804786337,0.2737099923663311,0.30656780044265036,0.20953724080243627,35.213124583366636,0.9884422598658381
874,0.3430953767333307,0.2739855223284052,0.30666018960307595,0.20974710802393812,35.15377457158835,0.9885203526900695
875,0.34167892762793506,0.27426105229047926,0.30679073178499594,0.20995697524544,35.091899140968046,0.9885984455143009
876,0.3403009778029995,0.2745365822525533,0.306959236125676,0.21016684246694184,35.027506176254406,0.9886765383385323
877,0.3389614477350791,0.2748121122146273,0.3071654927312233,0.21037670968844369,34.960604274657854,0.9887546311627637
878,0.3376602413369125,0.27508764217670134,0.3074092727019375,0.21058657690994553,34.891202742331366,0.9888327239869952
879,0.3363972459978066,0.2753631721387754,0.30769032816988195,0.2107964441314474,34.819311590479344,0.9889108168112265
880,0.3351723326334226,0.2756387021008495,0.3080083923486312,0.21100631135294926,34.7449415310986,0.9889889096354579
881,0.3339853557449249,0.27591423206292354,0.3083631795951496,0.2112161785744511,34.66810397235619,0.9890670024596893
882,0.33283615348745915,0.27618976202499756,0.30875438548374357,0.21142604579595295,34.588811013607454,0.9891450952839207
883,0.33172454774790494,0.27646529198707165,0.30918168689202885,0.21163591301745482,34.50707544005651,0.9892231881081521
884,0.3306503442318586,0.27674082194914573,0.30964474209884296,0.21184578023895667,34.42291071706873,0.9893012809323835
885,0.3296133325597784,0.27701635191121976,0.31014319089402886,0.21205564746045852,34.33633098413374,0.9893793737566149
886,0.32861328637223935,0.2772918818732938,0.31067665470000694,0.21226551468196037,34.24735104849058,0.9894574665808463
887,0.3276499634442178,0.2775674118353678,0.3112447367050498,0.21247538190346224,34.15598637841399,0.9895355594050776
888,0.32672310580834096,0.2778429417974419,0.31184702200816183,0.2126852491249641,34.06225309617245,0.9896136522293091
889,0.3258324398870128,0.278118471759516,0.31248307777546613,0.21289511634646593,33.96616797066176,0.9896917450535405
890,0.3249776766333354,0.27839400172159,0.3131524534079875,0.2131049835679678,33.86774840971909,0.9897698378777718
891,0.32415851168073406,0.27866953168366404,0.31385468072072054,0.21331485078946966,33.76701245212488,0.9898479307020033
892,0.3233746255011886,0.2789450616457381,0.31458927413286186,0.2135247180109715,33.663978759299866,0.9899260235262347
893,0.32262568357197235,0.2792205916078122,0.31535573086907775,0.21373458523247335,33.55866660670334,0.990004116350466
894,0.3219113365507871,0.27949612156988624,0.31615353117167755,0.21394445245397523,33.45109587493644,0.9900822091746975
895,0.32123122045918934,0.27977165153196026,0.3169821385235524,0.21415431967547707,33.341287040564126,0.9901603019989289
896,0.3205849568741845,0.2800471814940343,0.31784099988173425,0.21436418689697892,33.229261166655135,0.9902383948231602
897,0.31997215312787214,0.2803227114561084,0.318729545921425,0.21457405411848077,33.11503989305382,0.9903164876473917
898,0.3193924025150148,0.28059824141818246,0.31964719129033764,0.21478392133998264,32.998645426388855,0.9903945804716231
899,0.3188452845083974,0.2808737713802565,0.320593334873188,0.2149937885614845,32.880100529825114,0.9904726732958544
900,0.31833036498184325,0.2811493013423305,0.3215673600661698,0.21520365578298634,32.75942851256818,0.9905507661200859
901,0.31784719644074716,0.2814248313044046,0.3225686350612332,0.21541352300448818,32.636653219130224,0.9906288589443173
902,0.31739531825997813,0.2817003612664787,0.32359651313999505,0.21562339022599006,32.5117990183651,0.9907069517685486
903,0.3169742569290051,0.2819758912285527,0.3246503329770896,0.2158332574474919,32.38489079227701,0.99078504459278
904,0.3165835263040894,0.28225142119062674,0.3257294189527707,0.21604312466899375,32.25595392461901,0.9908631374170115
905,0.3162226278673887,0.28252695115270077,0.3268330814745717,0.21625299189049563,32.12501428928038,0.9909412302412428
906,0.3158910509928092,0.28280248111477485,0.32796061730781534,0.21646285911199747,31.99209823848127,0.9910193230654742
907,0.3155882732184408,0.28307801107684893,0.32911130991477644,0.21667272633349932,31.857232590773194,0.9910974158897057
908,0.31531376052540444,0.28335354103892296,0.3302844298022778,0.21688259355500117,31.720444618864615,0.991175508713937
909,0.3150669676229382,0.283629071000997,0.33147923487750547,0.21709246077650304,31.58176203726974,0.9912536015381684
910,0.31484733823954597,0.2839046009630711,0.3326949708118236,0.2173023279980049,31.441212989800334,0.9913316943623998
911,0.3146543054200272,0.2841801309251451,0.3339308714123613,0.21751219521950674,31.29882603689889,0.9914097871866312
912,0.3144872918282018,0.2844556608872192,0.33518615900113946,0.21772206244100858,31.154630142830833,0.9914878800108626
913,0.31434571005514433,0.2847311908492932,0.33646004480150643,0.21793192966251046,31.00865466274086,0.9915659728350941
914,0.31422896293273644,0.2850067208113673,0.3377517293316353,0.2181417968840123,30.860929329581978,0.9916440656593254
915,0.3141364438523409,0.2852822507734413,0.33906040280484895,0.21835166410551415,30.71148424092689,0.9917221584835568
916,0.31406753708840396,0.28555778073551535,0.3403852455365165,0.218561531327016,30.56034984567362,0.9918002513077881
917,0.3140216181267826,0.28583331069758944,0.3417254283572702,0.21877139854851788,30.407556930650173,0.9918783441320196
918,0.31399805399759473,0.28610884065966347,0.3430801130322908,0.21898126577001972,30.25313660713168,0.991956436956251
919,0.3139962036123884,0.28638437062173755,0.3444484526863987,0.21919113299152157,30.097120297274962,0.9920345297804825
920,0.3140154181054199,0.2866599005838116,0.3458295922346845,0.21940100021302342,29.939539720481704,0.9921126226047138
921,0.3140550411788314,0.28693543054588566,0.34722266881842,0.2196108674345253,29.78042687970096,0.9921907154289452
922,0.3141144094515157,0.2872109605079597,0.34862681224596714,0.21982073465602714,29.61981404767899,0.9922688082531765
923,0.3141928528114526,0.2874864904700338,0.35004114543842524,0.220030601877529,29.457733753160735,0.992346901077408
924,0.3142896947713007,0.2877620204321078,0.3514647848797284,0.22024046909903086,29.29421876706254,0.9924249939016394
925,0.31440425282702567,0.28803755039418183,0.3528968410709173,0.2204503363205327,29.129302088611805,0.9925030867258707
926,0.31453583881934494,0.2883130803562559,0.3543364189883079,0.22066020354203456,28.96301693147619,0.9925811795501022
927,0.31468375929776693,0.28858861031832994,0.35578261854526194,0.2208700707635364,28.795396709877636,0.9926592723743336
928,0.3148473158870008,0.288864140280404,0.357234535057282,0.22107993798503828,28.62647502471322,0.9927373651985649
929,0.31502580565551414,0.28913967024247805,0.3586912597101335,0.22128980520654012,28.45628564967825,0.9928154580227964
930,0.31521852148600815,0.28941520020455214,0.36015188003070725,0.22149967242804197,28.284862517413725,0.9928935508470278
931,0.31542475244759105,0.28969073016662616,0.3616154803603257,0.22170953964954382,28.112239705673133,0.9929716436712591
932,0.31564378416941363,0.2899662601287002,0.3630811423301989,0.2219194068710457,27.93845142352798,0.9930497364954906
933,0.3158748992155455,0.2902417900907743,0.3645479453387296,0.22212927409254754,27.763531997615445,0.993127829319722
934,0.3161173774608581,0.2905173200528483,0.36601496703037684,0.2223391413140494,27.58751585843499,0.9932059221439533
935,0.3163704964676889,0.2907928500149224,0.36748128377576705,0.22254900853555123,27.410437526703696,0.9932840149681847
936,0.3166335318630542,0.2910683799769964,0.3689459711527624,0.2227588757570531,27.232331599779982,0.9933621077924162
937,0.316905757716183,0.2913439099390705,0.3704081044281768,0.22296874297855496,27.053232738162176,0.9934402006166475
938,0.3171864469161399,0.29161943990114453,0.3718667590398424,0.2231786102000568,26.873175652064656,0.9935182934408789
939,0.31747487154931037,0.2918949698632186,0.37332101107872095,0.22338847742155868,26.692195088090063,0.9935963862651104
940,0.31777030327651523,0.29217049982529264,0.37476993777075657,0.22359834464306053,26.510325815991816,0.9936744790893417
941,0.318072013709531,0.29244602978736667,0.37621261795816907,0.22380821186456237,26.3276026155449,0.9937525719135731
942,0.31837927478678085,0.29272155974944075,0.37764813257988267,0.22401807908606422,26.14406026352744,0.9938306647378046
943,0.31869135914797597,0.2929970897115148,0.37907556515078716,0.2242279463075661,25.959733520818073,0.9939087575620359
944,0.31900754050747626,0.29327261967358886,0.3804940022395292,0.22443781352906794,25.7746571196182,0.9939868503862673
945,0.31932709402614456,0.2935481496356629,0.38190253394453594,0.2246476807505698,25.588865750807333,0.9940649432104987
946,0.3196492966814761,0.293823679597737,0.38330025436796183,0.22485754797207164,25.402394051433713,0.9941430360347301
947,0.31997342763577175,0.294099209559811,0.3846862620872683,0.2250674151935735,25.2152765923509,0.9942211288589615
948,0.32029876860214135,0.2943747395218851,0.3860596606241311,0.22527728241507536,25.027547866001537,0.994299221683193
949,0.3206246042081129,0.2946502694839591,0.3874195589103825,0.2254871496365772,24.8392422743566,0.9943773145074243
950,0.32095022235663273,0.29492579944603314,0.38876507175069175,0.22569701685807905,24.650394117017395,0.9944554073316557
951,0.3212749145842378,0.2952013294081072,0.3900953202816899,0.22590688407958093,24.4610375794848,0.994533500155887
952,0.32159797641619037,0.29547685937018126,0.3914094324272498,0.22611675130108277,24.271206721595178,0.9946115929801185
953,0.3219187077183594,0.29575238933225534,0.3927065433496331,0.22632661852258462,24.080935466139845,0.9946896858043499
954,0.3222364130456437,0.29602791929432937,0.3939857958962142,0.22653648574408647,23.89025758766133,0.9947677786285813
955,0.32255040198672735,0.29630344925640345,0.39524634104150375,0.22674635296558834,23.69920670143647,0.9948458714528127
956,0.322859989504965,0.2965789792184775,0.39648733832418626,0.2269562201870902,23.507816252651985,0.9949239642770441
957,0.3231644962751964,0.2968545091805515,0.3977079562788986,0.22716608740859204,23.31611950577568,0.9950020571012754
958,0.32346324901629214,0.2971300391426256,0.398907372862474,0.2273759546300939,23.124149534121813,0.9950801499255069
959,0.3237555808192337,0.2974055691046996,0.4000847758743802,0.22758582185159576,22.93193920962658,0.9951582427497383
960,0.3240408314705406,0.2976810990667737,0.4012393633710894,0.2277956890730976,22.739521192822966,0.9952363355739696
961,0.32431834777085194,0.29795662902884773,0.4023703440741149,0.22800555629459945,22.546927923030456,0.9953144283982011
962,0.324587483848481,0.2982321589909218,0.40347693777145605,0.22821542351610133,22.354191608757475,0.9953925212224325
963,0.3248476014677595,0.29850768895299584,0.40455837571220016,0.22842529073760318,22.1613442183183,0.9954706140466638
964,0.32509807033199717,0.2987832189150699,0.40561390099403144,0.22863515795910502,21.96841747066912,0.9955487068708953
965,0.32533826838087865,0.29905874887714395,0.4066427689434025,0.22884502518060687,21.775442826467817,0.9956267996951267
966,0.32556758208213493,0.299334278839218,0.407644247488131,0.22905489240210875,21.58245147935863,0.995704892519358
967,0.32578540671731726,0.29960980880129207,0.4086176175221835,0.2292647596236106,21.38947434747835,0.9957829853435894
968,0.3259911466615178,0.2998853387633661,0.4095621732624244,0.22947462684511244,21.19654206519853,0.9958610781678209
969,0.32618421565687805,0.3001608687254402,0.41047722259710173,0.2296844940666143,21.00368497509074,0.9959391709920522
970,0.3263640370797343,0.3004363986875142,0.41136208742585423,0.22989436128811616,20.81093312012884,0.9960172638162836
971,0.3265300442012496,0.3007119286495883,0.4122161039910292,0.230104228509618,20.618316236124315,0.9960953566405151
972,0.32668168044139456,0.3009874586116623,0.4130386232001067,0.23031409573111986,20.42586374439453,0.9961734494647464
973,0.32681839961613485,0.3012629885737364,0.41382901093902785,0.23052396295262173,20.233604744666874,0.9962515422889778
974,0.3269396661776928,0.30153851853581043,0.41458664837623976,0.23073383017412358,20.041568008221674,0.9963296351132093
975,0.32704495544775775,0.30181404849788446,0.4153109322572662,0.23094369739562542,19.849781971273238,0.9964077279374406
976,0.3271337538435185,0.30208957845995854,0.41600127518962937,0.23115356461712727,19.658274728583933,0.996485820761672
977,0.32720555909640275,0.30236510842203257,0.41665710591794797,0.23136343183862915,19.467074027323605,0.9965639135859035
978,0.3272598804634097,0.30264063838410665,0.41727786958904706,0.231573299060131,19.27620726116266,0.9966420064101348
979,0.32729623893092763,0.3029161683461807,0.41786302800692177,0.23178316628163284,19.085701464604263,0.9967200992343662
980,0.3273141674109377,0.30319169830825476,0.4184120598774057,0.2319930335031347,18.89558330755729,0.9967981920585975
981,0.3273132109295032,0.3034672282703288,0.4189244610423981,0.23220290072463656,18.705879090144993,0.996876284882829
982,0.32729292680745714,0.3037427582324029,0.41939974470351715,0.2324127679461384,18.516614737753567,0.9969543777070604
983,0.3272528848332005,0.3040182881944769,0.419837441635049,0.23262263516764026,18.327815796315186,0.9970324705312918
984,0.32719266742753284,0.30429381815655093,0.4202371003860744,0.2328325023891421,18.139507427827123,0.9971105633555232
985,0.3271118698004403,0.304569348118625,0.4205982874716607,0.23304236961064398,17.951714406107804,0.9971886561797546
986,0.32701010009977416,0.30484487808069904,0.4209205875530126,0.23325223683214583,17.764461112787252,0.9972667490039859
987,0.3268869795517551,0.30512040804277313,0.4212036036064895,0.23346210405364767,17.577771533525436,0.9973448418282174
988,0.32674214259325085,0.30539593800484716,0.42144695708139773,0.23367197127514952,17.391669254468887,0.9974229346524488
989,0.326575236995771,0.30567146796692124,0.42165028804648136,0.2338818384966514,17.20617745892943,0.9975010274766802
990,0.32638592398113886,0.30594699792899527,0.4218132553250375,0.23409170571815324,17.021318924298363,0.9975791203009116
991,0.32617387832880024,0.3062225278910693,0.4219355366185957,0.2343015729396551,16.837116019179213,0.997657213125143
992,0.325938788474734,0.3064980578531434,0.4220168286191043,0.23451144016115696,16.65359070075208,0.9977353059493743
993,0.32568035660194083,0.3067735878152174,0.4220568471095808,0.2347213073826588,16.4707645123531,0.9978133987736058
994,0.325398298722487,0.3070491177772915,0.42205532705318605,0.23493117460416066,16.288658581278266,0.9978914915978372
995,0.3250923447510888,0.3073246477393655,0.42201202267069515,0.2351410418256625,16.10729361680492,0.9979695844220685
996,0.32476223857022907,0.3076001777014396,0.4219267075063438,0.23535090904716438,15.926689908423501,0.9980476772463
997,0.3244077380868018,0.30787570766351363,0.4217991744820398,0.23556077626866623,15.746867324288907,0.9981257700705314
998,0.3240286152802883,0.3081512376255877,0.4216292359399345,0.23577064349016807,15.567845309874317,0.9982038628947627
999,0.32362465624247466,0.30842676758766174,0.4214167236733613,0.23598051071166992,15.389642886839495,0.9982819557189941


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-10/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00426,0.13551205396652222,0.1051768958568573,0.9832339286804199
1,1,00646,0.0897999107837677,0.058545954525470734,0.9786679148674011
2,2,00686,0.038285981863737106,0.028409510850906372,0.9873802661895752
3,3,00746,0.09930293262004852,0.05872480571269989,0.9913800954818726
4,4,00766,0.08326832205057144,0.06353545933961868,0.9908550977706909
5,5,00726,0.046677395701408386,0.02069421485066414,0.9891833662986755
6,6,00566,0.04273832216858864,0.033716049045324326,0.9877438545227051
7,7,00806,0.07518472522497177,0.05043995380401611,0.9840406179428101
8,8,00786,0.059650201350450516,0.04925450682640076,0.9921718239784241
9,9,00826,0.17267310619354248,0.10277535021305084,0.9748104214668274
10,10,00306,0.033300548791885376,0.028613150119781494,0.9904576539993286
11,11,00706,0.052654463797807693,0.059830307960510254,1.0017701387405396
12,12,00846,0.08308826386928558,0.05269681289792061,0.9799805283546448
13,13,00606,0.06662176549434662,0.05201750993728638,0.9960741996765137
14,14,00666,0.05078442394733429,0.02755228616297245,0.988213300704956
15,15,00546,0.042869776487350464,0.02507462538778782,0.9858289361000061
16,16,00286,0.2461830973625183,0.19531287252902985,0.9388222098350525
17,17,00326,0.0381438322365284,0.0244317464530468,0.9857233166694641
18,18,00366,0.04637599736452103,0.037803053855895996,0.9823679327964783
19,19,00386,0.050091035664081573,0.028559813275933266,0.9808614253997803
20,20,00026,0.04832393303513527,0.03799346834421158,0.9898635149002075
21,21,00046,0.03526373580098152,0.026776239275932312,0.9802973866462708
22,22,00066,0.10738442093133926,0.05636967718601227,0.985640287399292
23,23,00226,0.07529860734939575,0.040254391729831696,0.9774029850959778
24,24,00406,0.057931046932935715,0.04202873259782791,0.9765997529029846
25,25,00346,0.05813407897949219,0.03740108013153076,0.9816948175430298
26,26,00006,0.04561174288392067,0.030767591670155525,0.9760938882827759
27,27,00586,0.03337392956018448,0.03378967195749283,0.9851160645484924
28,28,00206,0.06085802614688873,0.029970943927764893,0.9861300587654114
29,29,00886,0.07803595066070557,0.059542879462242126,0.9779025316238403
30,30,00626,0.09213443100452423,0.07414501905441284,0.9913308024406433
31,31,00266,0.08416186273097992,0.04658075422048569,0.9865157008171082
32,32,00966,0.6073545813560486,0.25824499130249023,1.0094728469848633
33,33,00506,0.04759003594517708,0.03324746713042259,0.9808081388473511
34,34,00446,0.03755161538720131,0.027032077312469482,0.9886060953140259
35,35,00466,0.06797387450933456,0.04748544096946716,0.9919046759605408
36,36,00526,0.05585310608148575,0.057305872440338135,0.9868848323822021
37,37,00246,0.059939850121736526,0.04548615217208862,0.9992073774337769
38,38,00086,0.07855898886919022,0.03694334253668785,0.984400749206543
39,39,00106,0.08471311628818512,0.07023078203201294,0.990192711353302
40,40,00126,0.05816718190908432,0.034056272357702255,0.9890196323394775
41,41,00146,0.42735666036605835,0.45757758617401123,0.8538293242454529
42,42,00486,0.02921498753130436,0.022507894784212112,0.9793401956558228
43,43,00926,0.07474780082702637,0.0478283055126667,0.9792250990867615
44,44,00946,0.05418241396546364,0.030851740390062332,0.9767923951148987
45,45,00986,0.08763543516397476,0.05745720863342285,0.9966065287590027
46,46,00166,0.10556865483522415,0.07209905236959457,0.9772961735725403
47,47,00186,0.0562862753868103,0.042954325675964355,0.98362797498703
48,48,00906,0.10360753536224365,0.059710100293159485,0.9907912611961365
49,49,00866,0.4777117371559143,0.4759525656700134,0.8601342439651489


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-10/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,5.308184315725364,0.02921498753130436,7.047059815183992,0.02069421485066414,1.2070890941623027,0.8538293242454529
1,5.341478402813582,0.02979370584344124,7.084065585616702,0.02114992891554837,1.2106008907563468,0.8539851235675143
2,5.3743955393551355,0.030372424155578122,7.120520294394136,0.021605642980432604,1.2139441547499947,0.8541409228895758
3,5.406926603434202,0.030951142467715003,7.156413835769326,0.02206135704531684,1.217117439590961,0.8542967222116373
4,5.439062552912448,0.031529860779851884,7.191736237012525,0.022517071110201074,1.2201193698028359,0.8544525215336988
5,5.470794429746408,0.03210857909198876,7.226477663149676,0.022972785175085306,1.2229486419752345,0.8546083208557602
6,5.5021133642778794,0.03268729740412565,7.260628421646213,0.02342849923996954,1.2256040257036773,0.8547641201778217
7,5.533010579494456,0.033266015716262524,7.294178967033116,0.023884213304853772,1.2280843644782244,0.8549199194998832
8,5.563477395257273,0.03384473402839941,7.327119905472022,0.02433992736973801,1.2303885765199971,0.8550757188219447
9,5.593505232493109,0.03442345234053629,7.359441999256244,0.02479564143462224,1.2325156555647658,0.8552315181440061
10,5.623085617347893,0.03500217065267317,7.391136171244753,0.025251355499506474,1.2344646715927312,0.8553873174660676
11,5.6522101852988405,0.03558088896481005,7.422193509225981,0.025707069564390707,1.2362347715038502,0.8555431167881291
12,5.68087068522234,0.036159607276946934,7.452605270208467,0.02616278362927494,1.2378251797379742,0.8556989161101906
13,5.709058983414779,0.03673832558908381,7.48236288463548,0.026618497694159176,1.2392351988391774,0.855854715432252
14,5.7367670675635605,0.037317043901220696,7.511457960520641,0.02707421175904341,1.2404642099637129,0.8560105147543134
15,5.763987050665524,0.037895762213357574,7.539882287501769,0.02752992582392764,1.2415116733310771,0.856166314076375
16,5.7907111748900855,0.03847448052549446,7.567627840810096,0.027985639888811874,1.2423771286177052,0.8563221133984364
17,5.816931815384364,0.03905319883763134,7.594686785152167,0.02844135395369611,1.243060195292943,0.8564779127204979
18,5.842641484017729,0.03963191714976822,7.621051478501757,0.028897068018580344,1.2435605728968944,0.8566337120425593
19,5.8678328330630585,0.0402106354619051,7.646714475799156,0.029352782083464576,1.2438780412599104,0.8567895113646209
20,5.892498658812247,0.040789353774041984,7.671668532555272,0.02980849614834881,1.2440124606634715,0.8569453106866823
21,5.916631905123369,0.04136807208617886,7.695906608358101,0.030264210213233042,1.2439637719423025,0.8571011100087438
22,5.940225666897071,0.041946790398315746,7.719421870279132,0.030719924278117275,1.243731996527623,0.8572569093308052
23,5.963273193479719,0.042525508710452624,7.74220769617735,0.031175638343001508,1.2433172364314806,0.8574127086528668
24,5.985767891991008,0.04310422702258951,7.764257677898483,0.03163135240788574,1.2427196741721906,0.8575685079749282
25,6.007703330573619,0.043682945334726386,7.785565624367459,0.03208706647276997,1.2419395726409523,0.8577243072969897
26,6.029073241562739,0.044261663646863264,7.806125564571758,0.03254278053765421,1.2409772749097785,0.8578801066190511
27,6.04987152457319,0.04484038195900015,7.825931750433758,0.032998494602538446,1.23983320398094,0.8580359059411127
28,6.070092249502037,0.04541910027113703,7.844978659570021,0.03345420866742268,1.2385078624781785,0.8581917052631741
29,6.089729659444603,0.04599781858327391,7.863260997935686,0.03390992273230691,1.2370018322799798,0.8583475045852356
30,6.1087781735218245,0.04657653689541079,7.88077370235212,0.034365636797191144,1.2353157740953298,0.858503303907297
31,6.12723238961704,0.047155255207547674,7.897511942916168,0.03482135086207538,1.2334504269823314,0.8586591032293585
32,6.145087087020305,0.04773397351968456,7.913471125289294,0.03527706492695961,1.231406607810205,0.85881490255142
33,6.16233722897837,0.048312691831821436,7.928646892865152,0.03573277899184384,1.2291852106652075,0.8589707018734815
34,6.178977965148657,0.048891410143958314,7.943035128814073,0.03618849305672808,1.2267872062010734,0.8591265011955429
35,6.195004633955442,0.0494701284560952,7.9566319580031495,0.036644207121612316,1.2242136409346238,0.8592823005176043
36,6.21041276484675,0.05004884676823208,7.9694337487905615,0.03709992118649655,1.2214656364872951,0.8594380998396659
37,6.225198080450328,0.05062756508036896,7.981437114693115,0.03755563525138078,1.2185443887733136,0.8595938991617273
38,6.239356498627312,0.05120628339250584,7.992638915925744,0.038011349316265014,1.2154511671353176,0.8597496984837888
39,6.2528841344221675,0.05178500170464272,8.003036260812083,0.03846706338114925,1.2121873134283923,0.8599054978058502
40,6.265777301907611,0.05236372001677961,8.012626507065201,0.03892277744603348,1.2087542410533236,0.8600612971279118
41,6.2780325159233,0.052942438328916486,8.021407262937686,0.03937849151091771,1.2051534339401186,0.8602170964499732
42,6.289646493707127,0.05352115664105336,8.029376388240355,0.039834205575801945,1.201386445482783,0.8603728957720347
43,6.300616156418066,0.05409987495319025,8.036531995229044,0.04028991964068618,1.1974548974264303,0.8605286950940961
44,6.310938630549613,0.05467859326532713,8.042872449358926,0.04074563370557041,1.193360478707808,0.8606844944161577
45,6.320611249232882,0.05525731157746401,8.04839636990594,0.041201347770454644,1.1891049442504829,0.8608402937382191
46,6.329631553428576,0.05583602988960089,8.053102630455092,0.04165706183533888,1.1846901137157404,0.8609960930602806
47,6.337997293007081,0.05641474820173777,8.056990359255298,0.042112775900223116,1.1801178702105573,0.861151892382342
48,6.345706427716079,0.05699346651387465,8.060058939440793,0.04256848996510735,1.1753901589539122,0.8613076917044036
49,6.352757128035066,0.057572184826011535,8.062308009119004,0.04302420402999158,1.170508985902682,0.861463491026465
50,6.359147775916314,0.05815090313814841,8.063737461324967,0.043479918094875815,1.165476416338545,0.8616192903485265
51,6.364876965411966,0.05872962145028529,8.064347443842548,0.04393563215976005,1.1602945734172514,0.8617750896705879
52,6.369943503186835,0.059308339762422176,8.064138358892682,0.04439134622464429,1.1549656366816867,0.8619308889926495
53,6.374346408916786,0.05988705807455906,8.063110862689019,0.04484706028952852,1.1494918405401777,0.8620866883147109
54,6.378084915572545,0.06046577638669594,8.061265864861518,0.04530277435441275,1.1438754727115275,0.8622424876367724
55,6.381158469588862,0.06104449469883282,8.058604527748436,0.045758488419296986,1.1381188726382565,0.8623982869588338
56,6.38356673091916,0.0616232130109697,8.05512826555756,0.04621420248418122,1.1322244298696598,0.8625540862808954
57,6.38530957297565,0.062201931323106585,8.050838743397271,0.04666991654906545,1.1261945824161699,0.8627098856029568
58,6.386387082455306,0.06278064963524346,8.045737876178425,0.047125630613949684,1.1200318150765485,0.8628656849250183
59,6.38679955905183,0.06335936794738034,8.039827827387942,0.04758134467883392,1.1137386577397108,0.8630214842470797
60,6.386547515054121,0.06393808625951722,8.033111007735197,0.04803705874371815,1.1073176836625636,0.8631772835691411
61,6.385631674831656,0.06451680457165411,8.025590073672298,0.04849277280860238,1.1007715077256317,0.8633330828912027
62,6.384052974207313,0.06509552288379099,8.017267925789541,0.048948486873486616,1.0941027846680773,0.8634888822132641
63,6.381812559718353,0.06567424119592788,8.008147707087293,0.04940420093837085,1.0873142073037758,0.8636446815353256
64,6.378911787766171,0.06625295950806476,7.998232801125798,0.04985991500325508,1.0804085047200758,0.863800480857387
65,6.375352223655748,0.06683167782020163,7.987526830054285,0.050315629068139314,1.0733884404610232,0.8639562801794486
66,6.3711356405255115,0.06741039613233851,7.976033652521077,0.05077134313302355,1.0662568106966368,0.86411207950151
67,6.366264018168746,0.06798911444447539,7.963757361466283,0.05122705719790779,1.0590164423798623,0.8642678788235715
68,6.360739541747446,0.06856783275661227,7.950702281798822,0.05168277126279202,1.05167019139313,0.8644236781456329
69,6.3545646003998,0.06914655106874915,7.936872967959632,0.05213848532767625,1.044220940685931,0.8645794774676945
70,6.347741785742498,0.06972526938088604,7.922274201372958,0.052594199392560485,1.0366715984052646,0.8647352767897559
71,6.3402738902690565,0.07030398769302292,7.90691098778767,0.05304991345744472,1.0290250960205787,0.8648910761118174
72,6.332163905645599,0.0708827060051598,7.890788554510689,0.05350562752232895,1.0212843864449024,0.8650468754338788
73,6.323415020905424,0.07146142431729668,7.873912347534641,0.053961341587213184,1.0134524421537696,0.8652026747559404
74,6.31403062054387,0.07204014262943356,7.8562880285619,0.054417055652097424,1.005532253303783,0.8653584740780018
75,6.304014282515041,0.07261886094157044,7.837921471927361,0.054872769716981656,0.9975268258521582,0.8655142734000633
76,6.293369776131965,0.07319757925370732,7.818818761422146,0.05532848378186589,0.9894391796791442,0.8656700727221247
77,6.282101059871925,0.0737762975658442,7.798986187020774,0.05578419784675012,0.9812723467148802,0.8658258720441863
78,6.2702122790886605,0.07435501587798109,7.778430241514146,0.056239911911634355,0.9730293690721775,0.8659816713662477
79,6.257707763633282,0.07493373419011796,7.757157617050882,0.05669562597651859,0.9647132971869306,0.8661374706883092
80,6.244592025385732,0.07551245250225486,7.735175201589599,0.05715134004140282,0.9563271879676694,0.8662932700103706
81,6.2308697556987545,0.07609117081439173,7.712490075264751,0.05760705410628705,0.9478741029557998,0.8664490693324322
82,6.216545822756362,0.07666988912652861,7.6891095066686725,0.058062768171171286,0.9393571064980493,0.8666048686544936
83,6.201625268848775,0.07724860743866549,7.665040949052576,0.05851848223605552,0.9307792639326109,0.866760667976555
84,6.186113307566019,0.07782732575080237,7.640292036449264,0.05897419630093976,0.922143639790458,0.8669164672986165
85,6.170015320912242,0.07840604406293925,7.614870579720379,0.05942991036582399,0.9134532960132,0.867072266620678
86,6.153336856342987,0.07898476237507614,7.588784562531037,0.059885624430708224,0.904711290189101,0.8672280659427395
87,6.136083623727662,0.07956348068721301,7.562042137254737,0.06034133849559246,0.8959206738082359,0.8673838652648009
88,6.118261492239443,0.0801421989993499,7.5346516208114895,0.06079705256047669,0.8870844905386195,0.8675396645868624
89,6.099876487174993,0.08072091731148678,7.506621490442102,0.06125276662536092,0.8782057745242167,0.8676954639089238
90,6.080934786706318,0.08129963562362366,7.477960379421666,0.061708480690245156,0.8692875487063237,0.8678512632309854
91,6.061442718567182,0.08187835393576054,7.4486770727152125,0.06216419475512939,0.8603328231694967,0.8680070625530468
92,6.041406756676544,0.08245707224789742,7.418780502578602,0.06261990882001361,0.8513445935132449,0.8681628618751083
93,6.0208335177013925,0.0830357905600343,7.388279744107755,0.06307562288489785,0.8423258392505986,0.8683186611971697
94,5.999729757561639,0.08361450887217119,7.3571840107392665,0.0635313369497821,0.8332795222348164,0.8684744605192313
95,5.978102367879421,0.08419322718430806,7.325502649705527,0.06398705101466633,0.8242085851151889,0.8686302598412927
96,5.955958372375543,0.08477194549644494,7.293245137447493,0.06444276507955056,0.8151159498229206,0.8687860591633542
97,5.933304923215495,0.08535066380858183,7.260421074988228,0.06489847914443479,0.8060045160883937,0.8689418584854156
98,5.91014929730775,0.08592938212071871,7.22704018327031,0.06535419320931903,0.7968771599904263,0.8690976578074772
99,5.886498892556921,0.08650810043285559,7.193112298460389,0.06580990727420326,0.787736732538658,0.8692534571295386
100,5.862361224074425,0.08708681874499247,7.1586473672238515,0.06626562133908749,0.7785860582898717,0.8694092564516
101,5.837743920349294,0.08766553705712934,7.123655441972962,0.06672133540397172,0.7694279339990973,0.8695650557736615
102,5.81265471938186,0.08824425536926622,7.088146676091413,0.06717704946885596,0.7602651273062168,0.869720855095723
103,5.787101464782902,0.08882297368140311,7.0521313191386445,0.06763276353374019,0.7511003754590289,0.8698766544177845
104,5.761092101841022,0.08940169199353999,7.015619712036919,0.06808847759862444,0.7419363840731181,0.870032453739846
105,5.734634673560899,0.08998041030567688,6.978622282244345,0.06854419166350867,0.7327758259294781,0.8701882530619074
106,5.70773731667512,0.09055912861781376,6.941149538916953,0.0689999057283929,0.7236213398104359,0.870344052383969
107,5.6804082576323,0.09113784692995064,6.90321206806295,0.06945561979327713,0.7144755293742993,0.8704998517060304
108,5.652655808564178,0.09171656524208752,6.864820527692225,0.06991133385816137,0.7053409620693868,0.8706556510280918
109,5.62448836323436,0.0922952835542244,6.825985642964139,0.0703670479230456,0.6962201680878449,0.8708114503501533
110,5.595914392971439,0.09287400186636129,6.7867182013367096,0.07082276198792983,0.6871156393596839,0.8709672496722148
111,5.566942442589126,0.09345272017849816,6.7470290477201456,0.07127847605281407,0.6780298285874085,0.8711230489942763
112,5.537581126296083,0.09403143849063504,6.706929079637795,0.0717341901176983,0.6689651483215715,0.8712788483163377
113,5.507839123598094,0.09461015680277192,6.666429242397366,0.07218990418258253,0.6599239700775442,0.8714346476383992
114,5.477725175195266,0.09518887511490881,6.625540524275458,0.07264561824746676,0.6509086234936698,0.8715904469604607
115,5.4472480788767985,0.09576759342704569,6.5842739517182505,0.073101332312351,0.64192139553122,0.8717462462825222
116,5.416416685415993,0.09634631173918257,6.542640584561193,0.07355704637723523,0.6329645297158794,0.8719020456045836
117,5.385239894468095,0.09692503005131944,6.500651511270575,0.07401276044211946,0.6240402254213773,0.8720578449266451
118,5.353726650473446,0.09750374836345634,6.4583178442096845,0.0744684745070037,0.6151506371949046,0.8722136442487065
119,5.321885938568607,0.09808246667559321,6.415650714932368,0.07492418857188793,0.6062978741245587,0.8723694435707681
120,5.289726780507852,0.09866118498773009,6.372661269506634,0.07537990263677216,0.5974839992487169,0.8725252428928295
121,5.257258230597582,0.09923990329986697,6.329360663871006,0.0758356167016564,0.5887110290072834,0.872681042214891
122,5.224489371646077,0.09981862161200386,6.2857600592261305,0.07629133076654063,0.5799809327347065,0.8728368415369524
123,5.19142931093105,0.10039733992414074,6.241870617464328,0.07674704483142486,0.571295632194547,0.872992640859014
124,5.15808717618733,0.10097605823627762,6.197703496639447,0.07720275889630909,0.5626570011556258,0.8731484401810754
125,5.124472111617053,0.1015547765484145,6.1532698464795725,0.07765847296119333,0.5540668650091141,0.8733042395031368
126,5.090593273924719,0.10213349486055139,6.108580803944949,0.07811418702607756,0.5455270004267925,0.8734600388251983
127,5.056459828379305,0.10271221317268826,6.063647488833397,0.07856990109096179,0.5370391350597666,0.8736158381472598
128,5.022080944905727,0.10329093148482514,6.018480999435627,0.07902561515584602,0.5286049472775166,0.8737716374693213
129,4.987465794207841,0.10386964979696202,5.97309240824254,0.07948132922073026,0.5202260659468297,0.8739274367913827
130,4.952623543925119,0.1044483681090989,5.927492757706751,0.07993704328561449,0.511904070250226,0.8740832361134442
131,4.917563354825091,0.10502708642123579,5.88169305606042,0.08039275735049872,0.503640489543359,0.8742390354355057
132,4.88229437703367,0.10560580473337267,5.835704273191402,0.08084847141538296,0.49543680325111783,0.8743948347575672
133,4.846825746305284,0.10618452304550954,5.789537336579711,0.0813041854802672,0.48729444080158946,0.8745506340796286
134,4.811166580334878,0.10676324135764642,5.7432031272962,0.08175989954515143,0.479214781597623,0.8747064334016901
135,4.775325975113601,0.10734195966978331,5.696712476065288,0.08221561361003567,0.4711991550253595,0.8748622327237516
136,4.739313001330155,0.10792067798192019,5.650076159393514,0.0826713276749199,0.46324884049901216,0.8750180320458131
137,4.703136700819469,0.10849939629405707,5.603304895765623,0.08312704173980413,0.4553650675413986,0.8751738313678745
138,4.6668060830606395,0.10907811460619395,5.556409341909811,0.08358275580468837,0.447549015899518,0.875329630689936
139,4.630330121725665,0.10965683291833084,5.509400089133738,0.0840384698695726,0.43980181569450527,0.8754854300119975
140,4.593717751280757,0.11023555123046772,5.462287659732754,0.08449418393445683,0.43212454760526064,0.875641229334059
141,4.556977863641747,0.1108142695426046,5.41508250347178,0.08494989799934106,0.42451824308503294,0.8757970286561204
142,4.520119304885162,0.11139298785474147,5.367794994142276,0.0854056120642253,0.41698388461021985,0.8759528279781819
143,4.4831508720164495,0.11197170616687836,5.3204354261954325,0.08586132612910953,0.40952240596056155,0.8761086273002434
144,4.446081309796766,0.11255042447901524,5.273014011452985,0.08631704019399376,0.40213469253013256,0.8762644266223049
145,4.408919307629691,0.11312914279115212,5.225540875896647,0.086772754258878,0.39482158166798276,0.8764202259443663
146,4.371673496509208,0.113707861103289,5.178026056537327,0.08722846832376223,0.3875838630480351,0.8765760252664277
147,4.334352446030163,0.11428657941542589,5.130479498365079,0.08768418238864646,0.38042227906706105,0.8767318245884892
148,4.296964661462405,0.11486529772756277,5.082911051380759,0.08813989645353071,0.3733375252700749,0.8768876239105508
149,4.259518580889749,0.11544401603969964,5.0353304677102315,0.08859561051841494,0.36633025080223086,0.8770434232326122
150,4.222022572414833,0.11602273435183652,4.987747398801882,0.08905132458329917,0.3594010588863595,0.8771992225546736
151,4.184484931430838,0.11660145266397341,4.940171392708247,0.0895070386481834,0.3525505073252755,0.8773550218767351
152,4.146913877961087,0.11718017097611029,4.89261189145226,0.08996275271306764,0.3457791090279116,0.8775108211987966
153,4.109317554067363,0.11775888928824717,4.8450782284788545,0.09041846677795187,0.339087332558555,0.8776666205208581
154,4.071704021327792,0.11833760760038405,4.797579626192319,0.0908741808428361,0.33247560270796694,0.8778224198429195
155,4.034081258385046,0.11891632591252094,4.750125193579857,0.09132989490772034,0.3259443010858614,0.877978219164981
156,3.996457158565616,0.11949504422465781,4.7027239239217735,0.09178560897260457,0.31949376673351976,0.8781340184870425
157,3.9588395275707327,0.12007376253679469,4.655384692588517,0.0922413230374888,0.3131242967557917,0.878289817809104
158,3.921236081239595,0.12065248084893157,4.6081162549248775,0.09269703710237304,0.30683614697151373,0.8784456171311654
159,3.8836544433853764,0.12123119916106846,4.560927244221426,0.09315275116725727,0.30062953258143754,0.8786014164532269
160,3.8461021437045226,0.12180991747320534,4.513826169773363,0.0936084652321415,0.294504628852747,0.8787572157752884
161,3.8085866157597095,0.12238863578534222,4.4668214150267875,0.09406417929702574,0.28846157181925114,0.8789130150973499
162,3.7711151950368365,0.1229673540974791,4.419921235812318,0.09451989336190997,0.2825004589963477,0.8790688144194113
163,3.733695117076348,0.12354607240961597,4.37313375866603,0.0949756074267942,0.2766213501098024,0.8792246137414728
164,3.6963335156790946,0.12412479072175286,4.32646697923749,0.09543132149167843,0.27082426783753927,0.8793804130635343
165,3.659037421186941,0.12470350903388974,4.279928760784727,0.09588703555656267,0.26510919856344795,0.8795362123855958
166,3.621813758838198,0.12528222734602662,4.233526832755779,0.0963427496214469,0.2594760931422815,0.8796920117076572
167,3.584669347198003,0.1258609456581635,4.187268789456578,0.09679846368633113,0.2539248676749456,0.8798478110297187
168,3.5476108966635773,0.12643966397030038,4.141162088804653,0.09725417775121538,0.24845540429307938,0.8800036103517802
169,3.5106450080443965,0.12701838228243728,4.095214051168311,0.09770989181609961,0.24306755195219676,0.8801594096738417
170,3.4737781712171083,0.12759710059457413,4.049431858290685,0.09816560588098384,0.23776112723248205,0.8803152089959031
171,3.4370167638550693,0.12817581890671104,4.003822552298129,0.09862131994586808,0.2325359151464061,0.8804710083179645
172,3.4003670502323065,0.12875453721884791,3.958393034792363,0.09907703401075231,0.22739166995228244,0.8806268076400261
173,3.3638351801016113,0.1293332555309848,3.9131500660256058,0.09953274807563654,0.22232811597307023,0.8807826069620875
174,3.3274271876464945,0.12991197384312167,3.8681002641580684,0.09998846214052078,0.21734494841937027,0.880938406284149
175,3.291148990506611,0.13049069215525855,3.8232501045969682,0.10044417620540501,0.21244183421610924,0.8810942056062104
176,3.255006388876277,0.13106941046739545,3.7786059194162647,0.10089989027028924,0.20761841283188862,0.8812500049282719
177,3.2190050646755948,0.1316481287795323,3.7341738968562526,0.10135560433517347,0.20287429711035734,0.8814058042503334
178,3.1831505807936984,0.1322268470916692,3.6899600809020754,0.10181131840005771,0.19820907410281446,0.8815616035723949
179,3.1474483804035995,0.13280556540380606,3.6459703709402227,0.10226703246494194,0.1936223059013088,0.8817174028944563
180,3.11190378634797,0.13338428371594296,3.602210521491999,0.10272274652982617,0.1891135304715209,0.8818732022165178
181,3.076522000595326,0.13396300202807984,3.55868614202294,0.1031784605947104,0.18468226248468672,0.8820290015385793
182,3.0413081037658256,0.13454172034021672,3.515402696827054,0.10363417465959464,0.18032799414798803,0.8821848008606408
183,3.006267054726068,0.1351204386523536,3.4723655049848343,0.10408988872447887,0.17605019603253402,0.8823406001827022
184,2.9714036902520644,0.13569915696449047,3.4295797403938164,0.1045456027893631,0.17184831789853466,0.8824963995047637
185,2.936722724759592,0.13627787527662738,3.3870504318705636,0.10500131685424734,0.16772178951682837,0.8826521988268252
186,2.902228750101167,0.13685659358876423,3.3447824633228054,0.10545703091913157,0.16367002148626153,0.8828079981488867
187,2.867926235428647,0.13743531190090114,3.3027805739905,0.1059127449840158,0.15969240604629026,0.8829637974709481
188,2.833819527120674,0.138014030213038,3.2610493587545473,0.10636845904890005,0.1557883178842354,0.8831195967930096
189,2.7999128487739426,0.1385927485251749,3.2195932685118214,0.10682417311378428,0.15195711493663694,0.8832753961150711
190,2.7662103012573755,0.13917146683731177,3.178416610615198,0.10727988717866851,0.14819813918417135,0.8834311954371326
191,2.7327158628281505,0.13975018514944865,3.1375235493772333,0.10773560124355275,0.14451071743962307,0.883586994759194
192,2.6994333893086155,0.14032890346158552,3.0969181066360667,0.10819131530843698,0.14089416212839,0.8837427940812554
193,2.6663666143229605,0.1409076217737224,3.0566041623822024,0.10864702937332121,0.13734777206110688,0.883898593403317
194,2.633519149592632,0.1414863400858593,3.0165854554446776,0.10910274343820545,0.13387083319787788,0.8840543927253784
195,2.600894485289318,0.14206505839799616,2.9768655842352465,0.10955845750308968,0.13046261940366416,0.8842101920474399
196,2.568495990444395,0.14264377671013306,2.937448007549046,0.11001417156797391,0.12712239319452695,0.8843659913695013
197,2.536326913413705,0.14322249502226994,2.8983360454203386,0.11046988563285814,0.12384940647419929,0.8845217906915629
198,2.5043903823964095,0.14380121333440682,2.859532880031781,0.11092559969774238,0.12064290126069768,0.8846775900136243
199,2.4726894060068165,0.1443799316465437,2.8210415566757665,0.11138131376262661,0.117502110402594,0.8848333893356858
200,2.441226873897863,0.14495864995868057,2.782864984766306,0.11183702782751084,0.1144262582846235,0.8849891886577472
201,2.4100055574350994,0.14553736827081748,2.745005938899917,0.11229274189239508,0.11141456152229388,0.8851449879798088
202,2.379028110419883,0.14611608658295433,2.7074670599640354,0.11274845595727931,0.10846622964527632,0.8853007873018702
203,2.3482970698604895,0.14669480489509124,2.6702508562913563,0.11320417002216354,0.10558046576918917,0.8854565866239317
204,2.3178148567899366,0.14727352320722809,2.6333597048586213,0.11365988408704777,0.10275646725562433,0.8856123859459931
205,2.287583777129141,0.147852241519365,2.5967958525282637,0.11411559815193201,0.09999342636016034,0.8857681852680546
206,2.2576060225941683,0.14843095983150187,2.5605614173314177,0.11457131221681624,0.0972905308681074,0.8859239845901161
207,2.227883671646224,0.14900967814363875,2.5246583897906825,0.11502702628170049,0.09464696471783686,0.8860797839121776
208,2.1984186904830887,0.14958839645577562,2.4890886342811767,0.11548274034658472,0.09206190861149928,0.886235583234239
209,2.169212934070649,0.1501671147679125,2.4538538904282667,0.11593845441146895,0.08953454061298115,0.8863913825563005
210,2.1402681472131997,0.1507458330800494,2.41895577454048,0.11639416847635319,0.08706403673294133,0.886547181878362
211,2.1115859656611864,0.15132455139218626,2.3843957810760625,0.11684988254123742,0.08464957150086863,0.8867029812004235
212,2.083167917255012,0.15190326970432316,2.3501752841416326,0.11730559660612165,0.08229031852394207,0.8868587805224849
213,2.055015423103619,0.15248198801646004,2.3162955390214366,0.11776131067100588,0.07998545103274776,0.8870145798445463
214,2.0271297987964356,0.15306070632859692,2.2827576837356895,0.11821702473589012,0.07773414241366851,0.8871703791666079
215,1.9995122556473917,0.1536394246407338,2.249562740626483,0.11867273880077435,0.07553556672795528,0.8873261784886693
216,1.9721639019696409,0.15421814295287067,2.2167116179698034,0.11912845286565858,0.07338889921742317,0.8874819778107308
217,1.945085744379645,0.15479686126500755,2.184205111612132,0.11958416693054282,0.07129331679675519,0.8876377771327922
218,1.9182786891292796,0.15537557957714443,2.152043906630229,0.12003988099542705,0.06924799853240625,0.8877935764548538
219,1.8917435434646503,0.15595429788928133,2.1202285790125703,0.12049559506031128,0.06725212610811819,0.8879493757769152
220,1.8654810170102616,0.1565330162014182,2.0887595973610793,0.12095130912519551,0.06530488427707015,0.8881051750989767
221,1.839491723177231,0.1571117345135551,2.057637324611665,0.12140702319007975,0.06340546130068958,0.8882609744210381
222,1.8137761805942454,0.15769045282569197,2.0268620197722,0.12186273725496398,0.061553049374205054,0.8884167737430997
223,1.788334814559938,0.15826917113782885,1.9964338396765582,0.12231845131984821,0.05974684503897596,0.8885725730651611
224,1.7631679585154032,0.15884788944996572,1.9663528407532964,0.12277416538473244,0.057986049581665325,0.8887283723872226
225,1.7382758555355586,0.1594266077621026,1.936618980807692,0.12322987944961668,0.05626986942040371,0.888884171709284
226,1.7136586598380819,0.16000532607423948,1.907232120815751,0.12368559351450091,0.054597516477974894,0.8890399710313455
227,1.6893164383086745,0.16058404438637636,1.878192026728927,0.12414130757938516,0.052968208542178444,0.889195770353407
228,1.6652491720413856,0.16116276269851326,1.849498371288222,0.12459702164426939,0.051381169613477634,0.8893515696754685
229,1.641456757892783,0.16174148101065014,1.8211507358464238,0.12505273570915362,0.04983563024006918,0.8895073689975299
230,1.6179390100487359,0.16232019932278702,1.7931486121972453,0.12550844977403786,0.04833082784050573,0.8896631683195915
231,1.5946956616026207,0.1628989176349239,1.765491404410122,0.1259641638389221,0.04686600701405942,0.8898189676416529
232,1.571726366143762,0.16347763594706077,1.7381784306694932,0.12641987790380632,0.04544041983892883,0.8899747669637144
233,1.5490306993549299,0.16405635425919765,1.7112089251173828,0.12687559196869055,0.04405332615850909,0.8901305662857758
234,1.526608160617761,0.16463507257133453,1.6845820396981406,0.1273313060335748,0.04270399385589116,0.8902863656078372
235,1.5044581746249464,0.1652137908834714,1.6582968460042116,0.12778702009845902,0.04139169911675385,0.8904421649298988
236,1.4825800929980963,0.1657925091956083,1.6323523371218496,0.12824273416334325,0.0401157266808637,0.8905979642519603
237,1.4609731959101788,0.1663712275077452,1.6067474294756996,0.12869844822822749,0.038875370082370776,0.8907537635740217
238,1.4396366937114418,0.16694994581988207,1.5814809646711896,0.12915416229311172,0.03766993187910756,0.8909095628960831
239,1.418569728557798,0.16752866413201895,1.5565517113337524,0.12960987635799595,0.036498723871091716,0.8910653622181447
240,1.3977713760406136,0.16810738244415582,1.5319583669438326,0.13006559042288018,0.03536106730847536,0.8912211615402061
241,1.377240646816896,0.1686861007562927,1.5076995596667706,0.13052130448776442,0.034256293089114966,0.8913769608622676
242,1.356976488238905,0.16926481906842958,1.483773850176578,0.13097701855264865,0.03318374194602514,0.891532760184329
243,1.3369777859821945,0.16984353738056646,1.4601797334727282,0.13143273261753288,0.03214276462493407,0.8916885595063906
244,1.3172433656711682,0.17042225569270336,1.4369156406890646,0.13188844668241712,0.031132722052156215,0.891844358828452
245,1.2977719945012218,0.17100097400484024,1.4139799408939708,0.13234416074730135,0.03015298549303291,0.8920001581505135
246,1.2785623828565462,0.17157969231697712,1.3913709428809868,0.13279987481218558,0.02920293670117003,0.8921559574725749
247,1.2596131859227662,0.172158410629114,1.3690868969490542,0.13325558887706984,0.028281968058711502,0.8923117567946365
248,1.2409230052935207,0.17273712894125087,1.347125996671638,0.13371130294195405,0.027389482707889108,0.8924675561166979
249,1.222490390570189,0.17331584725338775,1.3254863806539539,0.1341670170068383,0.02652489467408989,0.8926233554387594
250,1.2043138409539411,0.17389456556552463,1.304166134277622,0.1346227310717225,0.025687628980677658,0.8927791547608208
251,1.1863918068293404,0.1744732838776615,1.2831632914320117,0.13507844513660677,0.02487712175582413,0.8929349540828824
252,1.168722691338757,0.1750520021897984,1.2624758362316582,0.13553415920149098,0.024092820331578915,0.8930907534049438
253,1.1513048519468467,0.1756307205019353,1.2421017047190748,0.13598987326637524,0.023334183335416002,0.8932465527270053
254,1.1341366019943973,0.17620943881407217,1.2220387865523963,0.13644558733125944,0.022600680774523527,0.8934023520490667
255,1.117216212240871,0.17678815712620904,1.2022849266772182,0.1369013013961437,0.021891794113046543,0.8935581513711282
256,1.1005419123949753,0.17736687543834592,1.1828379269821425,0.1373570154610279,0.02120701634254037,0.8937139506931897
257,1.0841118926326474,0.1779455937504828,1.1636955479374227,0.13781272952591217,0.020545852045865214,0.8938697500152512
258,1.06792430510183,0.17852431206261968,1.1448555102162898,0.13826844359079637,0.019907817454758687,0.8940255493373126
259,1.051977265413473,0.17910303037475656,1.1263154962983974,0.13872415765568064,0.019292440501313776,0.8941813486593742
260,1.0362688541182021,0.17968174868689343,1.1080731520550153,0.13917987172056484,0.018699260863606987,0.8943371479814356
261,1.020797118168113,0.18026046699903034,1.0901260883154662,0.1396355857854491,0.018127830005679316,0.894492947303497
262,1.0055600723631957,0.18083918531116722,1.0724718824144819,0.1400912998503333,0.017577711212114735,0.8946487466255585
263,0.9905557007818997,0.1814179036233041,1.05510807972002,0.14054701391521757,0.017048479617430744,0.8948045459476199
264,0.9757819581953825,0.18199662193544097,1.0380321951412708,0.14100272798010177,0.016539722230489412,0.8949603452696815
265,0.9612367714650081,0.18257534024757785,1.0212417146164479,0.14145844204498603,0.016051037954149854,0.8951161445917429
266,0.9469180409226755,0.18315405855971473,1.0047340965801173,0.14191415610987027,0.015582037600366055,0.8952719439138044
267,0.9328236417336017,0.1837327768718516,0.9885067734097365,0.1423698701747545,0.015132343900934323,0.8954277432358658
268,0.9189514252411779,0.18431149518398848,0.9725571528511692,0.14282558423963873,0.014701591514085212,0.8955835425579274
269,0.9052992202935735,0.1848902134961254,0.9568826194229262,0.14328129830452296,0.014289427027123668,0.8957393418799888
270,0.8918648345517504,0.18546893180826227,0.9414805357989116,0.1437370123694072,0.013895508955288547,0.8958951412020503
271,0.8786460557786002,0.18604765012039914,0.9263482441694875,0.14419272643429143,0.013519507737028806,0.8960509405241117
272,0.8656406531089256,0.18662636843253602,0.9114830675806627,0.14464844049917566,0.013161105725869678,0.8962067398461733
273,0.8528463783000082,0.1872050867446729,0.8968823112512728,0.1451041545640599,0.012819997179034462,0.8963625391682347
274,0.8402609669625315,0.18778380505680978,0.8825432638679944,0.14555986862894413,0.012495888242993528,0.8965183384902962
275,0.8278821397716464,0.18836252336894665,0.8684631988580792,0.14601558269382836,0.012188496936096778,0.8966741378123576
276,0.8157076036579821,0.18894124168108353,0.8546393756397236,0.1464712967587126,0.011897553128442921,0.8968299371344192
277,0.8037350529784366,0.18951995999322044,0.8410690408499693,0.14692701082359683,0.011622798519131878,0.8969857364564806
278,0.7919621706665859,0.19009867830535732,0.827749429550089,0.14738272488848106,0.011363986611040206,0.897141535778542
279,0.7803866293625852,0.1906773966174942,0.8146777664083994,0.1478384389533653,0.011120882683253003,0.8972973351006035
280,0.7690060925224381,0.19125611492963107,0.8018512668604818,0.14829415301824952,0.010893263761276683,0.897453134422665
281,0.7578182155065469,0.19183483324176795,0.7892671382467796,0.14874986708313376,0.010680918585158192,0.8976089337447265
282,0.7468206466474541,0.19241355155390483,0.7769225809275936,0.149205581148018,0.0104836475756123,0.897764733066788
283,0.7360110282967252,0.1929922698660417,0.7648147893754709,0.14966129521290222,0.010301262798275498,0.8979205323888494
284,0.7253869978509113,0.19357098817817858,0.752940953245032,0.15011700927778646,0.010133587926174433,0.8980763317109108
285,0.7149461887565818,0.1941497064903155,0.7412982584202755,0.1505727233426707,0.009980458200505714,0.8982321310329724
286,0.7046862314944026,0.19472842480245237,0.7298838880394124,0.15102843740755492,0.009841720389809263,0.8983879303550338
287,0.6946047545422602,0.19530714311458924,0.7186950234973095,0.15148415147243915,0.009717232747612456,0.8985437296770953
288,0.6846993853174617,0.19588586142672612,0.7077288454256143,0.1519398655373234,0.009606864968613484,0.8986995289991568
289,0.6749677510980329,0.196464579738863,0.6969825346506675,0.15239557960220762,0.009510498143468934,0.8988553283212183
290,0.6654074799231637,0.19704329805099988,0.6864532731292878,0.15285129366709185,0.009428024712235854,0.8990111276432797
291,0.6560162014728655,0.19762201636313675,0.6761382448625753,0.15330700773197609,0.009359348416519786,0.8991669269653412
292,0.6467915479269007,0.19820073467527363,0.6660346367878297,0.15376272179686032,0.009304384250367689,0.8993227262874026
293,0.6377311548030901,0.1987794529874105,0.6561396396487339,0.15421843586174455,0.009263058409937451,0.8994785256094642
294,0.6288326617750746,0.19935817129954742,0.6464504488439541,0.15467414992662878,0.009235308241971,0.8996343249315256
295,0.620093713469657,0.1999368896116843,0.6369642652542933,0.15512986399151302,0.00922108219108861,0.8997901242535871
296,0.611511960243831,0.20051560792382117,0.6276782960485744,0.15558557805639728,0.009220339745915653,0.8999459235756485
297,0.6030850589416425,0.20109432623595805,0.6185897554684192,0.1560412921212815,0.009233051384045721,0.9001017228977101
298,0.5948106736310084,0.20167304454809493,0.6096958655920949,0.15649700618616574,0.009259198515836738,0.9002575222197715
299,0.5866864763206595,0.2022517628602318,0.6009938570776231,0.15695272025104998,0.0092987734270301,0.900413321541833
300,0.5787101476573537,0.20283048117236868,0.5924809698853343,0.1574084343159342,0.009351779220175624,0.9005691208638944
301,0.5708793776035357,0.20340919948450556,0.5841544539800644,0.15786414838081844,0.009418229754837729,0.900724920185956
302,0.5631918660956206,0.20398791779664247,0.5760115700132022,0.15831986244570267,0.00949814958655276,0.9008807195080174
303,0.5556453236830792,0.20456663610877934,0.5680495899847904,0.1587755765105869,0.009591573904499386,0.9010365188300788
304,0.5482374721485225,0.20514535442091622,0.5602657978858915,0.15923129057547114,0.009698548467838106,0.9011923181521403
305,0.5409660451089852,0.2057240727330531,0.5526574903214413,0.15968700464035537,0.009819129540669312,0.9013481174742018
306,0.5338287885986026,0.20630279104518998,0.5452219771138069,0.1601427187052396,0.00995338382555298,0.9015039167962633
307,0.5268234616329117,0.20688150935732685,0.5379565818872735,0.16059843277012384,0.01010138839552701,0.9016597161183247
308,0.5199478367549665,0.20746022766946373,0.5308586426336913,0.16105414683500807,0.01026323062455474,0.9018155154403862
309,0.5131997005635152,0.2080389459816006,0.5239255122595092,0.1615098608998923,0.010439008116328075,0.9019713147624477
310,0.5065768542234454,0.20861766429373751,0.5171545591144339,0.16196557496477654,0.01062882863134125,0.9021271140845092
311,0.5000771139587421,0.2091963826058744,0.510543167501947,0.16242128902966077,0.010832810012156831,0.9022829134065706
312,0.49369831152818056,0.20977510091801127,0.5040887381719179,0.162877003094545,0.011051080106762378,0.9024387127286321
313,0.48743829468400196,0.21035381923014815,0.49778868879555555,0.16333271715942924,0.011283776689929165,0.9025945120506935
314,0.4812949276138072,0.21093253754228503,0.4916404544229358,0.16378843122431347,0.011531047382466507,0.9027503113727551
315,0.4752660913659157,0.2115112558544219,0.48564148792335177,0.1642441452891977,0.011793049568266389,0.9029061106948165
316,0.46934968425842866,0.21208997416655878,0.47978926040872405,0.16469985935408193,0.012069950309026939,0.903061910016878
317,0.46354362227225665,0.21266869247869566,0.4740812616403235,0.16515557341896617,0.012361926256538586,0.9032177093389394
318,0.45784583942834756,0.21324741079083256,0.46851500041904004,0.1656112874838504,0.012669163562415407,0.903373508661001
319,0.45225428814937746,0.21382612910296944,0.4630880049594521,0.16606700154873463,0.012991857785140509,0.9035293079830624
320,0.4467669396061504,0.21440484741510632,0.4577978232479356,0.16652271561361887,0.01333021379431173,0.9036851073051239
321,0.4413817840489588,0.2149835657272432,0.4526420233850569,0.1669784296785031,0.01368444567193952,0.9038409066271853
322,0.4360968311241648,0.21556228403938008,0.44761819391249685,0.16743414374338733,0.014054776610677241,0.9039967059492469
323,0.43091011017625,0.21614100235151695,0.442723944124744,0.16788985780827156,0.014441438808838818,0.9041525052713083
324,0.42581967053558656,0.21671972066365383,0.43795690436580526,0.1683455718731558,0.014844673362066624,0.9043083045933697
325,0.4208235817921895,0.2172984389757907,0.4333147263111732,0.16880128593804003,0.015264730151506374,0.9044641039154312
326,0.4159199340556922,0.2178771572879276,0.42879508323528454,0.16925700000292426,0.015701867728348393,0.9046199032374928
327,0.4111068382018084,0.2184558756000645,0.42439567026472247,0.1697127140678085,0.016156353194578546,0.9047757025595542
328,0.4063824261055221,0.21903459391220137,0.4201142046173867,0.17016842813269273,0.01662846207980791,0.9049315018816156
329,0.401744850861256,0.21961331222433825,0.4159484258278779,0.17062414219757696,0.017118478214018323,0.9050873012036771
330,0.3971922869902734,0.22019203053647513,0.41189609595932564,0.1710798562624612,0.017626693596076142,0.9052431005257386
331,0.39272293063555064,0.220770748848612,0.4079549998018945,0.17153557032734543,0.01815340825787086,0.9053988998478001
332,0.38833499974436614,0.22134946716074888,0.4041229450582032,0.17199128439222966,0.018698930123920487,0.9055546991698615
333,0.3840267342388559,0.22192818547288576,0.40039776251588144,0.1724469984571139,0.019263574866295843,0.905710498491923
334,0.37979639617476224,0.22250690378502264,0.39677730620749807,0.17290271252199813,0.019847665754712952,0.9058662978139845
335,0.3756422698886263,0.22308562209715954,0.39325945355807873,0.17335842658688239,0.020451533501643405,0.906022097136046
336,0.37156266213365136,0.22366434040929642,0.3898421055204483,0.17381414065176662,0.021075516102294432,0.9061778964581074
337,0.3675559022044708,0.2242430587214333,0.38652318669860797,0.17426985471665085,0.021719958669309758,0.9063336957801689
338,0.3636203420510548,0.22482177703357017,0.3833006454593781,0.17472556878153508,0.022385213262051364,0.9064894951022304
339,0.35975435638197695,0.22540049534570705,0.38017245403251543,0.17518128284641932,0.023071638710301566,0.9066452944242919
340,0.3559563427572673,0.22597921365784393,0.37713660859952985,0.17563699691130355,0.023779600432274846,0.9068010937463533
341,0.3522247216710776,0.2265579319699808,0.37419112937140475,0.17609271097618778,0.024509470246763504,0.9069568930684148
342,0.3485579366243664,0.22713665028211769,0.3713340606554426,0.17654842504107202,0.025261626179312185,0.9071126923904762
343,0.34495445418782944,0.2277153685942546,0.3685634709114377,0.17700413910595625,0.026036452262272865,0.9072684917125378
344,0.3414127640552812,0.22829408690639147,0.36587745279738954,0.17745985317084048,0.02683433832861771,0.9074242910345992
345,0.3379313790876966,0.22887280521852835,0.3632741232049567,0.17791556723572471,0.02765567979938417,0.9075800903566607
346,0.3345088353481211,0.22945152353066522,0.3607516232848621,0.17837128130060895,0.028500877464633145,0.9077358896787221
347,0.33114369212764655,0.2300302418428021,0.3583081184624444,0.17882699536549318,0.0293703372578114,0.9078916890007837
348,0.3278345319626557,0.23060896015493898,0.3559417984435605,0.1792827094303774,0.030264470023388706,0.9080474883228451
349,0.3245799606435298,0.23118767846707586,0.35365087721103333,0.17973842349526165,0.03118369127770534,0.9082032876449065
350,0.3213786072150055,0.23176639677921274,0.35143359301184246,0.18019413756014588,0.03212842096288426,0.908359086966968
351,0.3182291239683812,0.23234511509134964,0.3492882083352525,0.1806498516250301,0.0330990831937567,0.9085148862890295
352,0.31513018642574636,0.23292383340348652,0.34721300988206955,0.18110556568991434,0.03409610599769585,0.908670685611091
353,0.312080493316421,0.2335025517156234,0.34520630852521905,0.18156127975479858,0.035119921047288,0.9088264849331524
354,0.30907876654578786,0.23408127002776027,0.34326643926182976,0.1820169938196828,0.036170963385770936,0.9089822842552139
355,0.3061237511566825,0.23465998833989715,0.34139176115701464,0.18247270788456704,0.03724967114517776,0.9091380835772754
356,0.30321421528352555,0.23523870665203403,0.3395806572795363,0.18292842194945128,0.03835648525713304,0.9092938828993369
357,0.30034895009935714,0.2358174249641709,0.3378315346295331,0.1833841360143355,0.039491849156254887,0.9094496822213983
358,0.2975267697559411,0.23639614327630779,0.3361428240584979,0.18383985007921974,0.040656208476135144,0.9096054815434598
359,0.29474651131710666,0.23697486158844466,0.33451298018168557,0.18429556414410397,0.04185001073785332,0.9097612808655213
360,0.2920070346854818,0.23755357990058157,0.33294048128313025,0.1847512782089882,0.04307370503102294,0.9099170801875828
361,0.28930722252277674,0.23813229821271845,0.33142382921345104,0.18520699227387244,0.04432774168737387,0.9100728795096442
362,0.28664598016377324,0.23871101652485532,0.32996154928062654,0.18566270633875667,0.045612571946833415,0.9102286788317057
363,0.2840222355241677,0.2392897348369922,0.3285521901339094,0.1861184204036409,0.04692864761616671,0.9103844781537672
364,0.2814349390024186,0.23986845314912908,0.32719432364106105,0.18657413446852514,0.048276420720173394,0.9105402774758287
365,0.27888306337574575,0.24044717146126596,0.3258865447590783,0.18702984853340937,0.04965634314548573,0.9106960767978901
366,0.27636560369041585,0.24102588977340283,0.32462747139858694,0.1874855625982936,0.051068866277014395,0.9108518761199516
367,0.2738815771464683,0.2416046080855397,0.32341574428207354,0.18794127666317784,0.05251444062711158,0.9110076754420131
368,0.2714300229770038,0.24218332639767662,0.32225002679612746,0.18839699072806207,0.05399351545748906,0.9111634747640746
369,0.2690100023221852,0.2427620447098135,0.321129004837865,0.1888527047929463,0.05550653839404204,0.911319274086136
370,0.2666205980980757,0.24334076302195037,0.32005138665570426,0.18930841885783053,0.05705395503459358,0.9114750734081974
371,0.2642609148604458,0.24391948133408725,0.3190159026846629,0.18976413292271477,0.058636208549738174,0.9116308727302589
372,0.261930078663682,0.24449819964622413,0.3180213053763435,0.190219846987599,0.060253739276870714,0.9117866720523204
373,0.259627236914921,0.245076917958361,0.31706636902377977,0.19067556105248323,0.06190698430754939,0.9119424713743819
374,0.25735155822353406,0.24565563627049788,0.3161498895813075,0.19113127511736747,0.0635963770683414,0.9120982706964433
375,0.255102232246087,0.24623435458263476,0.31527068447963125,0.19158698918225173,0.06532234689531363,0.9122540700185048
376,0.2528784695268944,0.24681307289477167,0.31442759243624785,0.19204270324713596,0.0670853186023603,0.9124098693405663
377,0.25067950133428957,0.24739179120690855,0.313619473261402,0.1924984173120202,0.06888571204351639,0.9125656686626278
378,0.24850457949272695,0.24797050951904542,0.31284520765973073,0.19295413137690443,0.07072394166954574,0.9127214679846892
379,0.2463529762108331,0.2485492278311823,0.31210369702776947,0.19340984544178866,0.07260041607892413,0.9128772673067507
380,0.24422398390552288,0.24912794614331918,0.3113938632474814,0.1938655595066729,0.07451553756353665,0.9130330666288122
381,0.24211691502229304,0.24970666445545606,0.3107146484759764,0.19432127357155712,0.07646970164929559,0.9131888659508737
382,0.24003110185180443,0.25028538276759293,0.31006501493158495,0.19477698763644136,0.07846329663195646,0.9133446652729351
383,0.23796589634286777,0.2508641010797298,0.3094439446764492,0.1952327017013256,0.08049670310841384,0.9135004645949966
384,0.23592066991193628,0.2514428193918667,0.3088504393958,0.19568841576620982,0.08257029350376954,0.9136562639170581
385,0.2338948132492223,0.2520215377040036,0.3082835201740781,0.19614412983109406,0.08468443159448405,0.9138120632391196
386,0.23188773612153762,0.25260025601614045,0.30774222726806827,0.1965998438959783,0.08683947202793472,0.913967862561181
387,0.22989886717196933,0.25317897432827735,0.3072256198772066,0.19705555796086252,0.0890357598387346,0.9141236618832425
388,0.22792765371649665,0.25375769264041426,0.30673277591122544,0.19751127202574675,0.09127362996213359,0.914279461205304
389,0.22597356153765288,0.2543364109525511,0.30626279175529925,0.197966986090631,0.09355340674490226,0.9144352605273655
390,0.2240360746753341,0.25491512926468796,0.30581478203285317,0.19842270015551522,0.09587540345410088,0.9145910598494269
391,0.22211469521486651,0.25549384757682486,0.30538787936619605,0.19887841422039945,0.09823992178405794,0.9147468591714883
392,0.22020894307242622,0.25607256588896177,0.3049812341351414,0.19933412828528368,0.10064725136205983,0.9149026584935499
393,0.21831835577791991,0.2566512842010986,0.30459401423377663,0.19978984235016792,0.10309766925312612,0.9150584578156113
394,0.21644248825542522,0.2572300025132355,0.3042254048255416,0.20024555641505215,0.105591439464332,0.9152142571376728
395,0.21458091260129533,0.25780872082537243,0.30387460809677763,0.20070127047993638,0.1081288124491293,0.9153700564597342
396,0.21273321786002522,0.2583874391375093,0.3035408430089078,0.20115698454482062,0.11071002461215747,0.9155258557817958
397,0.21089900979798196,0.25896615744964613,0.3032233450494044,0.20161269860970485,0.11333529781496905,0.9156816551038572
398,0.2090779106750999,0.25954487576178303,0.30292136598170966,0.20206841267458908,0.11600483888326552,0.9158374544259187
399,0.20726955901463906,0.26012359407391994,0.3026341735942592,0.20252412673947331,0.11871883911607338,0.9159932537479801
400,0.2054736093711063,0.2607023123860568,0.3023610514487732,0.20297984080435755,0.12147747379739884,0.9161490530700416
401,0.20368973209643862,0.2612810306981937,0.3021012986279693,0.20343555486924178,0.1242809017109392,0.9163048523921031
402,0.2019176131045485,0.2618597490103306,0.3018542294828519,0.203891268934126,0.1271292646583585,0.9164606517141646
403,0.20015695363432756,0.26243846732246745,0.3016191733797347,0.20434698299901025,0.13002268698170655,0.916616451036226
404,0.19840747001120757,0.2630171856346043,0.30139547444715187,0.20480269706389448,0.13296127509054956,0.9167722503582876
405,0.19666889340737756,0.2635959039467412,0.30118249132280817,0.2052584111287787,0.13594511699439996,0.916928049680349
406,0.19494096960075433,0.2641746222588781,0.300979596900721,0.20571412519366294,0.13897428184103333,0.9170838490024105
407,0.19322345873280242,0.26475334057101496,0.30078617807870683,0.20616983925854718,0.14204881946131984,0.9172396483244719
408,0.19151613506530096,0.2653320588831518,0.3006016355063597,0.2066255533234314,0.1451687599211322,0.9173954476465334
409,0.18981878673615687,0.26591077719528877,0.30042538333367036,0.20708126738831564,0.1483341130810246,0.9175512469685949
410,0.18813121551435624,0.2664894955074256,0.30025684896043375,0.20753698145319988,0.15154486816426213,0.9177070462906564
411,0.18645323655415388,0.26706821381956247,0.30009547278658844,0.2079926955180841,0.1548009933338624,0.9178628456127178
412,0.1847846781485935,0.2676469321316994,0.29994070796363287,0.20844840958296834,0.15810243527929693,0.9180186449347792
413,0.18312538148245852,0.2682256504438363,0.29979202014726064,0.20890412364785257,0.16144911881350446,0.9181744442568408
414,0.1814752003847432,0.26880436875597313,0.299648887251353,0.20935983771273683,0.16484094648088085,0.9183302435789022
415,0.17983400108074132,0.26938308706811,0.29951079920346824,0.20981555177762107,0.16827779817691,0.9184860429009637
416,0.178201661943848,0.2699618053802469,0.2993772577019641,0.2102712658425053,0.17175953078013068,0.9186418422230251
417,0.17657807324716565,0.2705405236923838,0.29924777597488617,0.21072697990738953,0.17528597779706423,0.9187976415450867
418,0.17496313691500903,0.27111924200452064,0.29912187854075667,0.21118269397227377,0.17885694902083465,0.9189534408671481
419,0.17335676627439858,0.27169796031665755,0.29899910097138777,0.211638408037158,0.18247223020419198,0.9191092401892096
420,0.17175888580664206,0.27227667862879446,0.29887898965685433,0.21209412210204223,0.18613158274750877,0.919265039511271
421,0.17016943089908498,0.2728553969409313,0.29876110157274427,0.21254983616692646,0.1898347434025771,0.9194208388333325
422,0.16858834759713,0.27343411525306816,0.2986450040498112,0.2130055502318107,0.19358142399281172,0.919576638155394
423,0.16701559235660907,0.27401283356520506,0.29853027454614933,0.21346126429669493,0.1973713111505781,0.9197324374774555
424,0.16545113179660217,0.27459155187734197,0.2984165004220054,0.21391697836157916,0.20120406607232771,0.9198882367995169
425,0.16389494245278705,0.2751702701894788,0.298303278717344,0.2143726924264634,0.20507932429226122,0.9200440361215785
426,0.1623470105314083,0.2757489885016157,0.2981902159322742,0.21482840649134763,0.20899669547511476,0.9201998354436399
427,0.16080733166395744,0.2763277068137526,0.29807692781044726,0.21528412055623186,0.2129557632289022,0.9203556347657014
428,0.15927591066264032,0.2769064251258895,0.2979630391255285,0.2157398346211161,0.21695608493816892,0.9205114340877628
429,0.15775276127672486,0.2774851434380263,0.2978481834708478,0.21619554868600033,0.22099719161845943,0.9206672334098243
430,0.1562379059498489,0.27806386175016323,0.29773200305231945,0.21665126275088456,0.2250785877927284,0.9208230327318858
431,0.15473137557837052,0.27864258006230014,0.29761414848473694,0.2171069768157688,0.2291997513902989,0.9209788320539473
432,0.15323320927084272,0.279221298374437,0.29749427859152217,0.21756269088065303,0.23336013366905448,0.9211346313760087
433,0.15174345410869125,0.2798000166865739,0.2973720602080246,0.21801840494553726,0.2375591591615114,0.9212904306980703
434,0.15026216490817818,0.28037873499871074,0.29724716798845124,0.2184741190104215,0.24179622564541484,0.9214462300201317
435,0.148789403983721,0.28095745331084765,0.2971192842165068,0.21892983307530572,0.24607070413949422,0.9216020293421932
436,0.1473252409126518,0.2815361716229845,0.29698809861982045,0.21938554714018996,0.25038193892499566,0.9217578286642546
437,0.14586975230148302,0.2821148899351214,0.29685330818823424,0.2198412612050742,0.25472924759363463,0.921913627986316
438,0.14442302155375944,0.2826936082472583,0.2967146169960171,0.22029697526995842,0.2591119211225,0.9220694273083776
439,0.14298513863956214,0.28327232655939516,0.2965717360280712,0.22075268933484266,0.2635292239765919,0.922225226630439
440,0.1415561998667361,0.28385104487153207,0.29642438301019247,0.2212084033997269,0.2679803942395022,0.9223810259525005
441,0.1401363076539122,0.2844297631836689,0.2962722822434366,0.22166411746461112,0.272464643772825,0.9225368252745619
442,0.1387255703053842,0.2850084814958058,0.2961151644426475,0.22211983152949535,0.27698115840484333,0.9226926245966235
443,0.13732410178790935,0.28558719980794267,0.2959527665791924,0.2225755455943796,0.2815290981490222,0.9228484239186849
444,0.13593202150949413,0.2861659181200796,0.29578483172794884,0.22303125965926382,0.28610759745281916,0.9230042232407464
445,0.13454945410022454,0.2867446364322164,0.2956111089185813,0.22348697372414805,0.29071576547734496,0.9231600225628078
446,0.13317652919520118,0.28732335474435333,0.2954313529911436,0.22394268778903229,0.29535268640828033,0.9233158218848694
447,0.1318133812196357,0.28790207305649024,0.2952453244560349,0.22439840185391652,0.3000174197985808,0.9234716212069308
448,0.13046014917616106,0.2884807913686271,0.29505278935833834,0.22485411591880075,0.30470900094344544,0.9236274205289923
449,0.12911697643441206,0.289059509680764,0.2948535191465607,0.22530982998368498,0.30942644128782154,0.9237832198510537
450,0.12778401052292407,0.28963822799290084,0.29464729054579253,0.22576554404856922,0.3141687288670259,0.9239390191731152
451,0.1264614029233976,0.29021694630503775,0.29443388543529836,0.22622125811345345,0.31893482878076024,0.9240948184951767
452,0.12514930886737882,0.2907956646171746,0.2942130907305487,0.22667697217833768,0.3237236837009102,0.9242506178172382
453,0.12384788713539456,0.2913743829293115,0.29398469826969426,0.22713268624322194,0.3285342144134661,0.9244064171392996
454,0.12255729985858964,0.29195310124144835,0.29374850470448144,0.22758840030810618,0.3333653203949118,0.9245622164613612
455,0.12127771232290052,0.29253181955358526,0.2935043113956067,0.2280441143729904,0.3382158804232627,0.9247180157834226
456,0.1200092927758067,0.29311053786572216,0.2932519243124958,0.22849982843787464,0.3430847532242099,0.924873815105484
457,0.11875221223569243,0.293689256177859,0.29299115393749814,0.22895554250275887,0.3479707781524506,0.9250296144275455
458,0.1175066443038516,0.2942679744899959,0.29272181517447204,0.2294112565676431,0.3528727759084641,0.9251854137496069
459,0.11627276497916883,0.29484669280213277,0.2924437272617431,0.22986697063252734,0.3577895492909942,0.9253412130716685
460,0.11505075247550002,0.2954254111142697,0.2921567136894049,0.23032268469741157,0.3627198839853298,0.92549701239373
461,0.11384078704178265,0.2960041294264065,0.2918606021209302,0.2307783987622958,0.36766254938756365,0.9256528117157914
462,0.11264305078489564,0.29658284773854343,0.29155522431906006,0.23123411282718004,0.37261629946493635,0.925808611037853
463,0.1114577274952928,0.29716156605068034,0.29124041607592616,0.23168982689206427,0.3775798736523552,0.9259644103599144
464,0.11028500247542489,0.2977402843628172,0.2909160171473641,0.2321455409569485,0.3825519977851525,0.9261202096819758
465,0.1091250623709697,0.2983190026749541,0.29058187119136936,0.23260125502183274,0.38753138506811063,0.9262760090040373
466,0.10797809500488294,0.29889772098709094,0.2902378257106432,0.23305696908671697,0.3925167370808001,0.9264318083260987
467,0.10684428921427967,0.29947643929922785,0.28988373199917117,0.2335126831516012,0.397506744819117,0.9265876076481603
468,0.10572383469015954,0.3000551576113647,0.2895194450927743,0.23396839721648544,0.4025000897730988,0.9267434069702217
469,0.10461692181997753,0.3006338759235016,0.28914482372356926,0.23442411128136967,0.4074954450408432,0.9268992062922832
470,0.10352374153307059,0.30121259423563845,0.288759730278269,0.2348798253462539,0.41249147647847256,0.9270550056143446
471,0.102444485148936,0.30179131254777536,0.2883640307602514,0.23533553941113813,0.4174868438860012,0.9272108049364062
472,0.10137934422836876,0.30237003085991226,0.2879575947553237,0.23579125347602237,0.42248020222894317,0.9273666042584676
473,0.10032851042744924,0.3029487491720491,0.2875402954011005,0.2362469675409066,0.4274702028954816,0.9275224035805291
474,0.09929217535438098,0.303527467484186,0.28711200935991465,0.23670268160579083,0.43245549498896735,0.9276782029025905
475,0.09827053042917142,0.30410618579632287,0.28667261679517914,0.23715839567067507,0.437434726655551,0.9278340022246521
476,0.09726376674614538,0.3046849041084598,0.28622200135110465,0.2376141097355593,0.44240654644654914,0.9279898015467135
477,0.0962720749392827,0.3052636224205966,0.28576005013568895,0.23806982380044353,0.44736960471547643,0.928145600868775
478,0.09529564505036607,0.30584234073273353,0.28528665370687895,0.23852553786532776,0.4523225550491357,0.9283014001908364
479,0.0943346663999253,0.30642105904487044,0.2848017060618105,0.238981251930212,0.4572640557326433,0.9284571995128978
480,0.09338932746096021,0.3069997773570073,0.28430510462902514,0.23943696599509623,0.4621927712478833,0.9286129988349594
481,0.09245981573542525,0.3075784956691442,0.2837967502635625,0.23989268005998046,0.4671073738050238,0.9287687981570208
482,0.09154631763345443,0.30815721398128104,0.28327654724482415,0.2403483941248647,0.47200654490664756,0.9289245974790823
483,0.09064901835530449,0.30873593229341795,0.28274440327709965,0.24080410818974893,0.47688897694407545,0.9290803968011438
484,0.08976810177599401,0.3093146506055548,0.2822002294926492,0.24125982225463316,0.4817533748252829,0.9292361961232053
485,0.08890375033260968,0.3098933689176917,0.28164394045722946,0.2417155363195174,0.48659845763408016,0.9293919954452667
486,0.08805614491425748,0.31047208722982855,0.2810754541779495,0.24217125038440163,0.49142296031986377,0.9295477947673282
487,0.08722546475462528,0.31105080554196546,0.2804946921133449,0.24262696444928586,0.4962256354174084,0.9297035940893896
488,0.08641188732713036,0.31162952385410236,0.2799015791855508,0.2430826785141701,0.5010052547961843,0.9298593934114512
489,0.08561558824261875,0.3122082421662392,0.27929604379445777,0.24353839257905432,0.505760611438517,0.9300151927335126
490,0.08483674114958331,0.3127869604783761,0.27867801783373386,0.24399410664393856,0.5104905212459855,0.9301709920555741
491,0.08407551763686856,0.31336567879051297,0.27804743670858717,0.2444498207088228,0.5151938248733937,0.9303267913776355
492,0.08333208713882381,0.3139443971026499,0.27740423935515396,0.24490553477370702,0.5198693895896807,0.9304825906996971
493,0.08260661684287138,0.3145231154147867,0.2767483682613875,0.24536124883859128,0.5245161111649483,0.9306383900217585
494,0.08189927159945018,0.31510183372692363,0.2760797694893265,0.24581696290347552,0.5291329157830745,0.93079418934382
495,0.08121021383429827,0.3156805520390605,0.2753983926986184,0.24627267696835975,0.5337187619790176,0.9309499886658814
496,0.0805396034630327,0.3162592703511974,0.27470419117117656,0.24672839103324398,0.5382726426000786,0.931105787987943
497,0.07988759780798911,0.3168379886633343,0.27399712183684627,0.24718410509812822,0.5427935867904153,0.9312615873100044
498,0.0792543515172788,0.31741670697547114,0.27327714529995684,0.24763981916301245,0.5472806619979307,0.9314173866320659
499,0.07864001648602181,0.31799542528760805,0.27254422586663574,0.24809553322789668,0.5517329760027568,0.9315731859541273
500,0.07804474177971477,0.3185741435997449,0.27179833157276256,0.2485512472927809,0.5561496789664901,0.9317289852761889
501,0.07746867355969021,0.3191528619118818,0.27103943421243754,0.24900696135766515,0.560529965501332,0.9318847845982503
502,0.07691195501062492,0.31973158022401865,0.27026750936684635,0.24946267542254938,0.5648730767582587,0.9320405839203117
503,0.07637472627005351,0.32031029853615556,0.269482536433396,0.2499183894874336,0.5691783025333513,0.9321963832423732
504,0.07585712435984446,0.32088901684829246,0.26868449865500293,0.2503741035523178,0.5734449833913989,0.9323521825644348
505,0.07535928311959406,0.3214677351604293,0.26787338314941217,0.2508298176172021,0.5776725128057767,0.9325079818864962
506,0.0748813331418946,0.3220464534725662,0.267049180938432,0.25128553168208634,0.581860339313863,0.9326637812085576
507,0.07442340170943391,0.32262517178470307,0.26621188697696224,0.25174124574697054,0.5860079686868126,0.9328195805306191
508,0.07398561273388057,0.32320389009684,0.2653615001817037,0.25219695981185475,0.5901149661129409,0.9329753798526805
509,0.0735680866965133,0.3237826084089768,0.26449802345943424,0.252652673876739,0.5941809583936457,0.9331311791747421
510,0.0731709405905491,0.32436132672111373,0.26362146373473627,0.25310838794162327,0.5982056361509237,0.9332869784968035
511,0.07279428786512847,0.3249400450332506,0.26273183197706806,0.2535641020065075,0.602188756045498,0.933442777818865
512,0.07243823837091377,0.3255187633453875,0.26182914322706546,0.2540198160713917,0.6061301430045524,0.9335985771409265
513,0.07210289830725913,0.3260974816575244,0.2609134166219751,0.25447553013627594,0.6100296924580803,0.933754376462988
514,0.07178837017090972,0.32667619996966124,0.25998467542010373,0.2549312442011602,0.6138873725828118,0.9339101757850494
515,0.0714947527061883,0.32725491828179815,0.2590429470241905,0.2553869582660444,0.6177032265527377,0.9340659751071109
516,0.07122214085662992,0.327833636593935,0.2580882630035976,0.2558426723309286,0.6214773747951273,0.9342217744291723
517,0.07097062571802336,0.3284123549060719,0.25712065911522397,0.25629838639581287,0.6252100172510837,0.9343775737512339
518,0.07074029449282057,0.32899107321820875,0.2561401753230448,0.25675410046069713,0.6289014356395267,0.9345333730732953
519,0.07053123044587585,0.32956979153034566,0.2551468558161888,0.25720981452558134,0.6325519957235816,0.9346891723953568
520,0.07034351286147719,0.3301485098424825,0.25414074902545986,0.25766552859046554,0.6361621495782925,0.9348449717174182
521,0.07017721700163272,0.3307272281546194,0.25312190763822034,0.2581212426553498,0.6397324378586277,0.9350007710394798
522,0.07003241406557738,0.3313059464667563,0.2520903886115517,0.25857695672023406,0.6432634920666177,0.9351565703615412
523,0.06990917115046483,0.33188466477889317,0.2510462531836116,0.25903267078511827,0.6467560368166827,0.9353123696836027
524,0.0698075512132115,0.3324633830910301,0.24998956688311313,0.2594883848500025,0.6502108920979418,0.9354681690056641
525,0.06972761303345999,0.3330421014031669,0.2489203995368492,0.25994409891488673,0.653628975532446,0.9356239683277257
526,0.06966941117763159,0.33362081971530383,0.2478388252751967,0.260399812979771,0.6570113046282784,0.9357797676497871
527,0.06963299596403716,0.3341995380274407,0.24674492253553004,0.2608555270446552,0.6603589990263746,0.9359355669718485
528,0.06961841342901864,0.3347782563395776,0.24563877406348208,0.2613112411095394,0.6636732827399694,0.93609136629391
529,0.06962570529409359,0.3353569746517145,0.24452046691199308,0.26176695517442367,0.6669554863855557,0.9362471656159715
530,0.06965490893407693,0.33593569296385134,0.24339009243809387,0.2622226692393079,0.6702070494042427,0.936402964938033
531,0.0697060573461558,0.33651441127598825,0.24224774629736662,0.26267838330419213,0.673429522272378,0.9365587642600944
532,0.06977917911989374,0.3370931295881251,0.2410935284360383,0.2631340973690764,0.6766245687003088,0.9367145635821559
533,0.06987429840814388,0.337671847900262,0.23992754308066175,0.26358981143396065,0.6797939678181716,0.9368703629042174
534,0.06999143489884958,0.33825056621239885,0.2387498987253411,0.26404552549884486,0.6829396163474835,0.9370261622262789
535,0.07013060378771518,0.33882928452453576,0.23756070811646787,0.26450123956372906,0.6860635307575431,0.9371819615483403
536,0.07029181575172913,0.3394080028366726,0.23636008823493088,0.2649569536286133,0.6891678494053037,0.9373377608704018
537,0.07047507692352431,0.3399867211488095,0.23514816027577454,0.2654126676934976,0.6922548346577063,0.9374935601924632
538,0.07068038886656107,0.3405654394609464,0.23392504962527627,0.2658683817583818,0.6953268749952279,0.9376493595145248
539,0.07090774855112132,0.34114415777308327,0.23269088583542316,0.266324095823266,0.6983864870954948,0.9378051588365862
540,0.07115714833110207,0.3417228760852202,0.23144580259577094,0.26677980988815025,0.7014363178957747,0.9379609581586477
541,0.07142857592159951,0.342301594397357,0.2301899377026709,0.2672355239530345,0.7044791466331617,0.9381167574807092
542,0.07172201437727611,0.34288031270949393,0.228923433025853,0.2676912380179187,0.7075178868612534,0.9382725568027707
543,0.07203744207150377,0.3434590310216308,0.2276464344723616,0.2681469520828029,0.7105555884421036,0.9384283561248321
544,0.07237483267627963,0.3440377493337677,0.22635909194784085,0.2686026661476872,0.7135954395122713,0.9385841554468936
545,0.07273415514291029,0.34461646764590453,0.22506155931517122,0.26905838021257145,0.7166407684216622,0.938739954768955
546,0.0731153736834638,0.34519518595804144,0.22375399435046228,0.26951409427745565,0.7196950456440214,0.9388957540910166
547,0.0735184477529888,0.34577390427017834,0.22243655869641138,0.26996980834233986,0.7227618856577569,0.939051553413078
548,0.07394333203250328,0.3463526225823152,0.22110941781304105,0.2704255224072241,0.7258450487958613,0.9392073527351394
549,0.07438997641275463,0.3469313408944521,0.21977274092583313,0.2708812364721083,0.7289484430636562,0.9393631520572009
550,0.07485832597875693,0.34751005920658895,0.2184267009712764,0.2713369505369926,0.7320761259230745,0.9395189513792624
551,0.07534832099511031,0.34808877751872586,0.21707147453985773,0.2717926646018768,0.7352323060421722,0.9396747507013239
552,0.07585989689211015,0.3486674958308627,0.21570724181651638,0.27224837866676105,0.7384213450085623,0.9398305500233853
553,0.07639298425265557,0.3492462141429996,0.2143341865186004,0.2727040927316453,0.7416477590054571,0.9399863493454468
554,0.07694750879996559,0.3498249324551365,0.2129524958313546,0.2731598067965295,0.744916220448922,0.9401421486675083
555,0.07752339138611664,0.35040365076727337,0.21156236034097797,0.2736155208614138,0.7482315595850279,0.9402979479895698
556,0.07812054798141212,0.3509823690794103,0.21016397396529654,0.274071234926298,0.751598766045547,0.9404537473116312
557,0.07873888966459927,0.3515610873915471,0.208757533882089,0.27452694899118224,0.755022990360681,0.9406095466336927
558,0.07937832261394813,0.35213980570368403,0.20734324045511912,0.27498266305606645,0.7585095454275381,0.9407653459557542
559,0.08003874809920858,0.3527185240158209,0.20592129715792026,0.2754383771209507,0.7620639079328417,0.9409211452778157
560,0.08072006247446398,0.3532972423279578,0.20449191049539078,0.2758940911858349,0.7656917197284406,0.9410769445998771
561,0.08142215717189809,0.35387596064009463,0.20305528992325225,0.27634980525071917,0.7693987891581395,0.9412327439219386
562,0.08214491869649726,0.35445467895223154,0.20161164776543253,0.2768055193156034,0.7731910923343777,0.9413885432440001
563,0.08288822862170599,0.35503339726436844,0.20016119912943464,0.27726123338048764,0.7770747743631432,0.9415443425660616
564,0.08365196358605886,0.3556121155765053,0.1987041618197578,0.27771694744537184,0.7810561505157575,0.941700141888123
565,0.08443599529081097,0.3561908338886422,0.1972407562494344,0.2781726615102561,0.7851417073457488,0.9418559412101845
566,0.08524019049858897,0.35676955220077905,0.19577120534975706,0.2786283755751403,0.7893381037493964,0.9420117405322459
567,0.08606441103308793,0.35734827051291596,0.19429573447826323,0.27908408964002457,0.7936521719682464,0.9421675398543075
568,0.08690851377983724,0.3579269888250528,0.1928145713250562,0.2795398037049088,0.7980909185319816,0.9423233391763689
569,0.08777235068806222,0.3585057071371897,0.1913279458175335,0.27999551776979303,0.8026615251399813,0.9424791384984303
570,0.08865576877366554,0.3590844254493266,0.18983609002360716,0.28045123183467724,0.8073713494798825,0.9426349378204919
571,0.0895586101233558,0.35966314376146347,0.18833923805348865,0.2809069458995615,0.812227925981425,0.9427907371425533
572,0.0904807118999502,0.36024186207360037,0.1868376259601292,0.2813626599644457,0.8172389665038361,0.9429465364646148
573,0.09142190634887687,0.3608205803857372,0.18533149163838986,0.28181837402932997,0.8224123609550167,0.9431023357866762
574,0.09238202080590652,0.3613992986978741,0.18382107472303574,0.28227408809421417,0.8277561778406569,0.9432581351087377
575,0.09336087770613853,0.361978017010011,0.18230661648563184,0.28272980215909843,0.8332786647415672,0.9434139344307992
576,0.0943582945942721,0.3625567353221479,0.1807883597304369,0.28318551622398264,0.8389882487172976,0.9435697337528607
577,0.09537408413618761,0.36313545363428473,0.1792665486893772,0.2836412302888669,0.8448935366342063,0.9437255330749221
578,0.09640805413186916,0.36371417194642164,0.1777414289161975,0.2840969443537511,0.8510033154160661,0.9438813323969836
579,0.09746000752969343,0.36429289025855854,0.17621324717987288,0.28455265841863536,0.8573265522152927,0.9440371317190451
580,0.09852974244211533,0.3648716085706954,0.1746822513573803,0.28500837248351957,0.8638723945028395,0.9441929310411066
581,0.09961705216277726,0.3654503268828323,0.17314869032591695,0.28546408654840383,0.8706501700747672,0.944348730363168
582,0.10072172518506889,0.36602904519496915,0.17161281385466443,0.28591980061328803,0.877669386973555,0.9445045296852295
583,0.10184354522216693,0.36660776350710605,0.1700748724961868,0.2863755146781723,0.8849397333219948,0.944660329007291
584,0.1029822912285794,0.3671864818192429,0.16853511747756164,0.2868312287430565,0.8924710770677373,0.9448161283293525
585,0.1041377374232242,0.3677652001313798,0.16699380059133412,0.28728694280794076,0.900273465636466,0.9449719276514139
586,0.10530965331406472,0.36834391844351666,0.16545117408639426,0.28774265687282496,0.9083571254913694,0.9451277269734754
587,0.1064978037243318,0.36892263675565357,0.16390749055886533,0.2881983709377092,0.9167324615970782,0.9452835262955369
588,0.10770194882035428,0.36950135506779047,0.16236300284310495,0.28865408500259343,0.925410056785761,0.9454393256175984
589,0.10892184414102526,0.3700800733799273,0.16081796390290518,0.2891097990674777,0.9344006710232892,0.9455951249396598
590,0.11015724062892604,0.3706587916920642,0.15927262672299575,0.2895655131323619,0.9437152405732812,0.9457509242617212
591,0.11140788466313156,0.3712375100042011,0.15772724420093265,0.29002122719724616,0.9533648770569214,0.9459067235837828
592,0.11267351809372088,0.371816228316338,0.1561820690394756,0.2904769412621304,0.963360866406135,0.9460625229058442
593,0.11395387827801165,0.37239494662847483,0.15463735363953926,0.2909326553270146,0.973714667708267,0.9462183222279057
594,0.11524869811854263,0.37297366494061174,0.15309334999381266,0.2913883693918989,0.9844379119397536,0.9463741215499671
595,0.11655770610282028,0.37355238325274864,0.15155030958114024,0.2918440834567831,0.9955424005865992,0.9465299208720286
596,0.11788062634485125,0.3741311015648855,0.1500084832617476,0.29229979752166735,1.0070401041495916,0.9466857201940901
597,0.11921717862847693,0.3747098198770224,0.14846812117340882,0.29275551158655155,1.0189431605318537,0.9468415195161516
598,0.120567078452526,0.37528853818915925,0.1469294726286366,0.2932112256514358,1.0312638733065693,0.946997318838213
599,0.12193003707780223,0.37586725650129615,0.1453927860129851,0.29366693971632,1.0440147098626256,0.9471531181602746
600,0.1233057615759198,0.376445974813433,0.14385830868454824,0.2941226537812043,1.0572082994259497,0.947308917482336
601,0.12469395488000118,0.3770246931255699,0.14232628687474017,0.2945783678460885,1.0708574309542938,0.9474647168043975
602,0.1260943158372466,0.37760341143770676,0.14079696559043606,0.29503408191097275,1.0849750509033438,0.9476205161264589
603,0.1275065392633894,0.37818212974984367,0.13927058851755744,0.29548979597585695,1.0995742608617207,0.9477763154485204
604,0.12893031599904164,0.37876084806198057,0.1377473979261774,0.2959455100407412,1.1146683150529884,0.9479321147705819
605,0.13036533296794195,0.3793395663741174,0.13622763457722636,0.2964012241056254,1.1302706177022679,0.9480879140926434
606,0.13181127323711037,0.3799182846862543,0.13471153763087018,0.2968569381705097,1.146394720265407,0.9482437134147048
607,0.1332678160789133,0.3804970029983912,0.13319934455663598,0.2973126522353939,1.1630543185185571,0.9483995127367663
608,0.13473463703504618,0.3810757213105281,0.1316912910453563,0.29776836630027814,1.1802632495060736,0.9485553120588278
609,0.13621140798243095,0.38165443962266493,0.13018761092300124,0.29822408036516235,1.1980354883446673,0.9487111113808893
610,0.1376977972010338,0.38223315793480184,0.12868853606646424,0.2986797944300466,1.2163851448817717,0.9488669107029507
611,0.1391934694435975,0.3828118762469387,0.12719429632136983,0.2991355084949308,1.2353264602062526,0.9490227100250122
612,0.14069808600729014,0.3833905945590756,0.1257051194219606,0.2995912225598151,1.2548738030092506,0.9491785093470737
613,0.1422113048072622,0.3839693128712125,0.12422123091313063,0.3000469366246993,1.2750416657934893,0.9493343086691352
614,0.1437327804521096,0.38454803118334935,0.12274285407465606,0.30050265068958354,1.295844660929407,0.9494901079911966
615,0.14526216432123387,0.38512674949548625,0.12127020984768622,0.30095836475446774,1.3172975165556373,0.949645907313258
616,0.14679910464409,0.3857054678076231,0.11980351676354119,0.301414078819352,1.3394150723228984,0.9498017066353196
617,0.14834324658131431,0.38628418611976,0.11834299087487293,0.3018697928842362,1.3622122749791519,0.949957505957381
618,0.14989423230771642,0.38686290443189686,0.11688884568923243,0.30232550694912047,1.3857041737946183,0.9501133052794425
619,0.15145170109712666,0.38744162274403376,0.11544129210509514,0.3027812210140047,1.4099059158250602,0.9502691046015039
620,0.15301528940907844,0.38802034105617067,0.11400053835038068,0.30323693507888894,1.434832741012121,0.9504249039235655
621,0.15458463097731298,0.3885990593683075,0.11256678992351392,0.30369264914377314,1.4604999771187754,0.9505807032456269
622,0.15615935690008728,0.3891777776804444,0.11114024953705975,0.3041483632086574,1.486923034499571,0.9507365025676884
623,0.1577390957322631,0.3897564959925813,0.10972111706397257,0.3046040772735416,1.5141174007037113,0.9508923018897498
624,0.15932347357915938,0.3903352143047182,0.10830958948648675,0.30505979133842587,1.542098634910037,0.9510481012118113
625,0.1609121141921408,0.39091393261685503,0.10690586084768422,0.3055155054033101,1.570882362193343,0.9512039005338728
626,0.16250463906592283,0.39149265092899194,0.10551012220576006,0.30597121946819433,1.6004842676207753,0.9513596998559343
627,0.16410066753756214,0.3920713692411288,0.10412256159101817,0.30642693353307854,1.6309200901777106,0.9515154991779957
628,0.16569981688710958,0.3926500875532657,0.1027433639656103,0.3068826475979628,1.6622056165224823,0.9516712985000573
629,0.16730170243989245,0.3932288058654026,0.1013727111860452,0.307338361662847,1.6943566745694523,0.9518270978221187
630,0.16890593767039944,0.39380752417753945,0.1000107819684787,0.30779407572773126,1.7273891269000392,0.9519828971441802
631,0.17051213430773365,0.39438624248967635,0.09865775185680195,0.3082497897926155,1.7613188640014323,0.9521386964662416
632,0.17211990244260084,0.3949649608018132,0.09731379319353654,0.30870550385749973,1.796161797333112,0.952294495788303
633,0.17372885063580004,0.3955436791139501,0.09597907509354547,0.309161217922384,1.8319338522206314,0.9524502951103646
634,0.17533858602817695,0.39612239742608696,0.0946537634205671,0.3096169319872682,1.8686509605776276,0.952606094432426
635,0.17694871445200727,0.39670111573822386,0.09333802076657158,0.31007264605215246,1.9063290534557922,0.9527618937544875
636,0.1785588405437661,0.39727983405036077,0.09203200643394395,0.31052836011703666,1.9449840534235592,0.9529176930765489
637,0.18016856785824764,0.3978585523624976,0.09073587642048717,0.3109840741819209,1.984631866774088,0.9530734923986105
638,0.1817774989839933,0.3984372706746345,0.08944978340724555,0.3114397882468051,2.0252883755633855,0.953229291720672
639,0.18338523565998266,0.3990159889867714,0.08817387674913493,0.3118955023116894,2.0669694294794905,0.9533850910427334
640,0.18499137889354764,0.3995947072989083,0.08690830246837501,0.3123512163765736,2.109690837544174,0.9535408903647948
641,0.18659552907946253,0.40017342561104513,0.08565320325070613,0.31280693044145785,2.1534683596478312,0.9536966896868564
642,0.18819728612016692,0.40075214392318204,0.08440871844438062,0.31326264450634206,2.1983176979196797,0.9538524890089178
643,0.18979624954707006,0.4013308622353189,0.08317498406190572,0.3137183585712263,2.244254487935328,0.9540082883309793
644,0.1913920186428944,0.4019095805474558,0.08195213278452274,0.3141740726361105,2.291294289762105,0.9541640876530407
645,0.19298419256500468,0.4024882988595927,0.08074029396939573,0.3146297867009948,2.339452578846011,0.9543198869751023
646,0.19457237046967593,0.40306701717172955,0.07953959365948976,0.315085500765879,2.3887447367414607,0.9544756862971637
647,0.19615615163724887,0.40364573548386645,0.07835015459610586,0.31554121483076325,2.439186041686692,0.9546314856192252
648,0.19773513559811956,0.4042244537960033,0.0771720962340494,0.31599692889564746,2.4907916590274333,0.9547872849412866
649,0.1993089222595151,0.4048031721081402,0.0760055347593948,0.3164526429605317,2.5435766314921042,0.9549430842633482
650,0.2008771120329964,0.40538189042027706,0.07485058310981714,0.3169083570254159,2.5975558693204603,0.9550988835854096
651,0.20243930596264204,0.40596060873241396,0.07370735099745135,0.3173640710903002,2.652744140250979,0.9552546829074711
652,0.20399510585384867,0.4065393270445508,0.07257594493424453,0.3178197851551844,2.709156059368832,0.9554104822295325
653,0.20554411440270562,0.4071180453566877,0.07145646825975752,0.31827549922006865,2.766806078818517,0.955566281551594
654,0.20708593532587466,0.4076967636688246,0.07034902117137758,0.31873121328495285,2.825708477385928,0.9557220808736555
655,0.20862017349092968,0.4082754819809615,0.06925370075689442,0.3191869273498371,2.8858773499531987,0.955877880195717
656,0.2101464350470935,0.4088542002930984,0.06817060102939873,0.3196426414147213,2.9473265968310867,0.9560336795177784
657,0.21166432755631628,0.40943291860523523,0.06709981296444974,0.3200983554796056,3.0100699129734867,0.95618947883984
658,0.21317346012463964,0.41001163691737214,0.06604142453946817,0.3205540695444898,3.0741207770789067,0.9563452781619014
659,0.21467344353378515,0.410590355229509,0.06499552077529872,0.32100978360937404,3.139492440584023,0.9565010774839628
660,0.21616389037291384,0.4111690735416459,0.06396218377989446,0.32146549767425825,3.206197916554498,0.9566568768060243
661,0.21764441517049227,0.4117477918537828,0.06294149279406328,0.3219212117391425,3.274249968479092,0.9568126761280857
662,0.21911463452621288,0.41232651016591965,0.06193352423922585,0.3223769258040267,3.3436610989716504,0.9569684754501473
663,0.22057416724290482,0.41290522847805655,0.06093835176712365,0.322832639868911,3.414443538388486,0.9571242747722087
664,0.22202263445837847,0.4134839467901934,0.059956046311422616,0.3232883539337952,3.4866092333662015,0.9572800740942702
665,0.22345965977714546,0.4140626651023303,0.05898667614114756,0.32374406799867944,3.560169835286836,0.9574358734163316
666,0.2248848694019508,0.41464138341446716,0.05803030691589143,0.32419978206356365,3.6351366886769165,0.9575916727383932
667,0.22629789226506383,0.41522010172660406,0.057087001742732055,0.3246554961284479,3.7115208195472613,0.9577474720604546
668,0.2276983601592641,0.4157988200387409,0.05615682123479654,0.3251112101933321,3.7893329236806137,0.9579032713825161
669,0.2290859078684662,0.4163775383508778,0.05523982357140558,0.3255669242582164,3.8685833548743105,0.9580590707045775
670,0.23046017329791996,0.4169562566630147,0.0543360645597352,0.32602263832310063,3.949282113146144,0.9582148700266391
671,0.23182079760393395,0.4175349749751516,0.053445597697925395,0.32647835238798484,4.031438832909103,0.9583706693487005
672,0.233167425323057,0.4181136932872885,0.052568474239571,0.3269340664528691,4.115062771126652,0.958526468670762
673,0.23449970450066238,0.41869241159942533,0.05170474325952509,0.3273897805177533,4.200162795452128,0.9586822679928234
674,0.23581728681887718,0.41927112991156223,0.05085445172094487,0.32784549458263756,4.2867473723642755,0.958838067314885
675,0.2371198277237938,0.4198498482236991,0.050017644543512055,0.32830120864752177,4.374824555305472,0.9589938666369464
676,0.2384069865519139,0.420428566535836,0.04919436467275426,0.32875692271240603,4.464401972831932,0.9591496659590079
677,0.2396784266557581,0.42100728484797284,0.04838465315039851,0.32921263677729024,4.555486816784603,0.9593054652810693
678,0.2409338155285915,0.42158600316010975,0.04758854918568266,0.3296683508421745,4.6480858304905395,0.9594612646031309
679,0.24217282492820513,0.42216472147224665,0.04680609022755491,0.3301240649070587,4.74220529700179,0.9596170639251923
680,0.24339513099969617,0.4227434397843835,0.04603731203768534,0.33057977897194296,4.837851027384719,0.9597728632472537
681,0.2446004143971939,0.4233221580965204,0.045282248764219275,0.33103549303682717,4.9350283490663776,0.9599286625693152
682,0.24578836040447188,0.42390087640865726,0.04454093301619597,0.3314912071017114,5.033742094248124,0.9600844618913766
683,0.2469586590543955,0.42447959472079416,0.0438133959385616,0.33194692116659563,5.133996588397819,0.9602402612134382
684,0.2481110052471474,0.425058313032931,0.04309966728769922,0.3324026352314799,5.235795638829095,0.9603960605354996
685,0.24924509886717838,0.4256370313450679,0.04239977550740461,0.3328583492963641,5.33914252337842,0.9605518598575611
686,0.25036064489882864,0.4262157496572048,0.04171374780523054,0.33331406336124836,5.444039979190129,0.9607076591796226
687,0.25145735354056853,0.4267944679693417,0.04104161022912756,0.33376977742613256,5.550490191619777,0.9608634585016841
688,0.2525349403178051,0.4273731862814786,0.04038338774430417,0.3342254914910168,5.6584947832662795,0.9610192578237455
689,0.2535931261942025,0.42795190459361543,0.03973910431023495,0.33468120555590103,5.768054803143253,0.961175057145807
690,0.25463163768146724,0.42853062290575233,0.03910878295773853,0.3351369196207853,5.879170716001026,0.9613308564678684
691,0.25565020694754315,0.4291093412178892,0.03849244586605499,0.3355926336856695,5.991842391808078,0.96148665578993
692,0.25664857192317314,0.4296880595300261,0.03789011443984525,0.33604834775055376,6.10606909540528,0.9616424551119914
693,0.25762647640677033,0.43026677784216294,0.037301809386040614,0.33650406181543796,6.221849476341897,0.9617982544340529
694,0.25858367016755845,0.43084549615429985,0.03672755079046775,0.3369597758803222,6.339181558904959,0.9619540537561143
695,0.2595199090469258,0.43142421446643675,0.036167358194177164,0.3374154899452064,6.458062732352908,0.9621098530781759
696,0.2604349550579513,0.4320029327785736,0.03562125066939993,0.3378712040100907,6.5784897413643915,0.9622656524002373
697,0.26132857648305374,0.4325816510907105,0.035089246895063056,0.3383269180749749,6.700458676713255,0.9624214517222988
698,0.2622005479697176,0.43316036940284736,0.03457136523178848,0.33878263213985915,6.823964966180558,0.9625772510443602
699,0.2630506506242525,0.43373908771498426,0.03406762379630668,0.33923834620474336,6.949003365715553,0.9627330503664218
700,0.2638786721035404,0.4343178060271211,0.033578040535211955,0.3396940602696276,7.075567950853543,0.9628888496884832
701,0.2646844067047279,0.434896524339258,0.03310263329798996,0.3401497743345118,7.203652108407292,0.9630446490105447
702,0.2654676554528184,0.4354752426513949,0.03264141990924684,0.3406054883993961,7.333248528435821,0.9632004483326061
703,0.266228226186126,0.4360539609635318,0.032194418240072166,0.3410612024642803,7.464349196507262,0.9633562476546677
704,0.26696593363954507,0.4366326792756687,0.031761646278464846,0.34151691652916455,7.596945386263354,0.9635120469767291
705,0.2676805995255992,0.43721139758780553,0.03134312219875688,0.34197263059404875,7.7310276522973576,0.9636678462987905
706,0.2683720526132256,0.43779011589994243,0.03093886442996534,0.342428344658933,7.86658582335574,0.963823645620852
707,0.2690401288042583,0.4383688342120793,0.030548891723008585,0.3428840587238172,8.003608995874231,0.9639794449429135
708,0.26968467120757084,0.4389475525242162,0.030173223216719416,0.3433397727887015,8.142085527858534,0.964135244264975
709,0.27030553021084097,0.43952627083635304,0.02981187850259214,0.34379548685358574,8.282003033119882,0.9642910435870364
710,0.2709025635499003,0.44010498914848994,0.029464877688198766,0.34425120091846995,8.423348375876401,0.9644468429090979
711,0.27147563637563144,0.44068370746062685,0.029132241459212137,0.3447069149833542,8.566107665727932,0.9646026422311593
712,0.2720246213183809,0.4412624257727637,0.028813991139974276,0.3451626290482384,8.710266253017233,0.9647584415532209
713,0.27254939854984783,0.4418411440849006,0.028510148752548665,0.3456183431131227,8.855808724584803,0.9649142408752823
714,0.2730498558424197,0.44241986239703746,0.0282207370741976,0.3460740571780069,9.00271889992769,0.9650700401973438
715,0.27352588862591753,0.44299858070917436,0.027945779693224686,0.34652977124289114,9.150979827771334,0.9652258395194053
716,0.27397740004172233,0.4435772990213112,0.02768530106312622,0.34698548530777534,9.300573783063442,0.9653816388414668
717,0.2744043009942476,0.4441560173334481,0.02743932655499335,0.3474411993726596,9.451482264398647,0.9655374381635282
718,0.27480651019972924,0.44473473564558497,0.027207882508111507,0.3478969134375438,9.603685991882294,0.9656932374855897
719,0.2751839542323016,0.44531345395772187,0.02699099627870094,0.34835262750242807,9.757164905442663,0.9658490368076511
720,0.27553656756733147,0.4458921722698588,0.02678869628674663,0.3488083415673123,9.911898163597039,0.9660048361297127
721,0.275864292621981,0.4464708905819956,0.026601012060865396,0.34926405563219654,10.067864142682737,0.9661606354517741
722,0.27616707979297084,0.44704960889413253,0.026427974281159353,0.34971976969708074,10.225040436558015,0.9663164347738356
723,0.2764448874915186,0.4476283272062694,0.02626961482000644,0.350175483761965,10.383403856780946,0.966472234095897
724,0.27669768217542423,0.4482070455184063,0.026125966780740514,0.3506311978268492,10.54293043327289,0.9666280334179586
725,0.27692543837827877,0.44878576383054314,0.02599706453417329,0.35108691189173347,10.70359541547308,0.96678383274002
726,0.2771281387357711,0.44936448214268004,0.02588294375291376,0.35154262595661767,10.865373273990413,0.9669396320620814
727,0.2773057740090678,0.44994320045481695,0.025783641443440065,0.35199834002150193,11.028237702758107,0.9670954313841429
728,0.27745834310524636,0.4505219187669538,0.025699195975882168,0.35245405408638614,11.19216162169786,0.9672512307062044
729,0.27758585309475503,0.4511006370790907,0.025629647111473048,0.3529097681512704,11.357117179894573,0.9674070300282659
730,0.27768831922588216,0.45167935539122755,0.025575036027629335,0.3533654822161546,11.523075759293862,0.9675628293503273
731,0.27776576493621186,0.45225807370336446,0.0255354053406226,0.35382119628103886,11.690007978917457,0.9677186286723888
732,0.2778182218610469,0.4528367920155013,0.02551079912580454,0.35427691034592307,11.857883699607807,0.9678744279944503
733,0.2778457298387807,0.4534155103276382,0.02550126293535061,0.35473262441080733,12.026672029301487,0.9680302273165118
734,0.27784833691319943,0.45399422863977507,0.025506843813487952,0.35518833847569153,12.196341328835663,0.9681860266385732
735,0.27782609933269753,0.45457294695191197,0.025527590309175664,0.3556440525405758,12.366859218290053,0.9683418259606347
736,0.2777790815463895,0.4551516652640489,0.025563552486206214,0.35609976660546,12.538192583866573,0.9684976252826962
737,0.2777073561971044,0.4557303835761857,0.02561478193069873,0.35655548067034426,12.71030758530856,0.9686534246047577
738,0.27761100411124606,0.45630910188832263,0.025681331755956806,0.35701119473522847,12.883169663860453,0.9688092239268191
739,0.27749011428550724,0.4568878202004595,0.025763256604664476,0.3574669088001127,13.056743550770229,0.9689650232488806
740,0.2773447838704237,0.4574665385125964,0.025860612648395943,0.35792262286499693,13.23099327633174,0.969120822570942
741,0.27717511815075724,0.45804525682473324,0.025973457584416517,0.3583783369298812,13.405882179471076,0.9692766218930036
742,0.2769812305226963,0.45862397513687014,0.0261018506297533,0.3588340509947654,13.581372917873308,0.969432421215065
743,0.2767632424678641,0.459202693449007,0.0262458525125167,0.35928976505964966,13.757427478649738,0.9695882205371265
744,0.2765212835241254,0.4597814117611439,0.026405525460454427,0.35974547912453386,13.934007189544017,0.969744019859188
745,0.2762554912531844,0.4603601300732808,0.02658093318672274,0.3602011931894181,14.111072730675122,0.9698998191812495
746,0.2759660112049654,0.46093884838541765,0.026772140872859954,0.36065690725430233,14.28858414681462,0.9700556185033109
747,0.275652996878772,0.46151756669755456,0.02697921514895047,0.3611126213191866,14.466500860195104,0.9702114178253723
748,0.27531660968121807,0.4620962850096914,0.027202224070968013,0.3615683353840708,14.644781683847501,0.9703672171474338
749,0.2749570188809278,0.4626750033218283,0.027441237095289932,0.36202404944895505,14.823384835460457,0.9705230164694953
750,0.27457440156000157,0.46325372163396517,0.027696325050374504,0.3624797635138393,15.00226795175985,0.9706788157915568
751,0.27416894256224544,0.46383243994610207,0.0279675601055971,0.3629354775787235,15.181388103404807,0.9708346151136182
752,0.27374083443816455,0.464411158258239,0.028255015737241283,0.3633911916436078,15.360701810388763,0.9709904144356797
753,0.2732902773867195,0.4649898765703758,0.028558766691643117,0.363846905708492,15.540165057946474,0.9711462137577412
754,0.2728174791938485,0.46556859488251273,0.028878888945489914,0.36430261977337625,15.71973331295625,0.9713020130798027
755,0.2723226551677579,0.4661473131946496,0.029215459663274716,0.36475833383826045,15.899361540831848,0.9714578124018641
756,0.27180602807098386,0.4667260315067865,0.029568557151911604,0.3652140479031447,16.07900422289614,0.9716136117239256
757,0.27126782804923255,0.46730474981892334,0.02993826081251765,0.3656697619680289,16.25861537422992,0.9717694110459871
758,0.2707082925570021,0.46788346813106024,0.030324651089369197,0.3661254760329132,16.438148561983066,0.9719252103680486
759,0.27012766627999774,0.4684621864431971,0.030727809416043445,0.3665811900977974,16.61755692414721,0.97208100969011
760,0.26952620105434566,0.469040904755334,0.031147818158756953,0.36703690416268164,16.79679318877055,0.9722368090121715
761,0.26890415578261817,0.4696196230674709,0.0315847605569145,0.36749261822756585,16.97580969361302,0.9723926083342329
762,0.2682617963466797,0.47019834137960775,0.032038720660885894,0.3679483322924501,17.154558406227014,0.9725484076562945
763,0.267599395517369,0.47077705969174466,0.03250978326702695,0.3684040463573343,17.33299094445431,0.9727042069783559
764,0.26691723286102925,0.4713557780038815,0.03299803384996671,0.3688597604222186,17.51105859732751,0.9728600063004174
765,0.2662155946429032,0.4719344963160184,0.03350355849218113,0.3693154744871028,17.688712346364312,0.9730158056224789
766,0.2654947737274104,0.47251321462815526,0.03402644381087921,0.36977118855198704,17.86590288724242,0.9731716049445404
767,0.2647550694753248,0.47309193294029217,0.0345667768822265,0.37022690261687125,18.04258065184207,0.9733274042666018
768,0.2639967876378717,0.473670651252429,0.03512464516293569,0.3706826166817555,18.218695830644478,0.9734832035886632
769,0.263220240247767,0.4742493695645659,0.035700136409252826,0.3711383307466397,18.394198395469548,0.9736390029107247
770,0.2624257455072215,0.47482808787670283,0.036293338593374344,0.37159404481152397,18.569038122542988,0.9737948022327862
771,0.26161362767293317,0.4754068061888397,0.036904339817326576,0.3720497588764082,18.743164615875433,0.9739506015548477
772,0.2607842169380956,0.4759855245009766,0.03753322822434756,0.37250547294129244,18.91652733094017,0.9741064008769091
773,0.2599378493114483,0.47656424281311344,0.03818009190780717,0.37296118700617664,19.089075598634086,0.9742622001989707
774,0.25907486649339845,0.47714296112525034,0.0388450188177087,0.3734169010710609,19.26075864950634,0.9744179995210321
775,0.258195615749247,0.4777216794373872,0.03952809666481395,0.3738726151359451,19.431525638239126,0.9745737988430936
776,0.25730044977954697,0.4783003977495241,0.04022941282243775,0.37432832920082937,19.60132566836392,0.974729598165155
777,0.25638972658763337,0.478879116061661,0.040949054225957654,0.3747840432657136,19.770107817198127,0.9748853974872165
778,0.25546380934435536,0.47945783437379785,0.041687107270091305,0.37523975733059783,19.937821160982438,0.975041196809278
779,0.25452306625005194,0.48003655268593476,0.04244365770398928,0.37569547139548204,20.1044148002045,0.9751969961313395
780,0.25356787039380757,0.4806152709980716,0.043218790524201085,0.3761511854603663,20.26983788509237,0.9753527954534009
781,0.2525985996100294,0.4811939893102085,0.04401258986556632,0.3766068995252505,20.43403964125495,0.9755085947754624
782,0.2516156363323896,0.48177270762234536,0.04482513889009275,0.37706261359013477,20.596969395457624,0.9756643940975239
783,0.25061936744517443,0.48235142593448227,0.045656519673877544,0.37751832765501897,20.758576601511074,0.9758201934195854
784,0.24961018413208846,0.4829301442466191,0.04650681309213719,0.37797404171990323,20.918810866256354,0.9759759927416468
785,0.24858848172255904,0.483508862558756,0.0473760987024081,0.37842975578478744,21.077621975627146,0.9761317920637083
786,0.24755465953559408,0.48408758087089293,0.0482644546259858,0.3788854698496717,21.234959920771605,0.9762875913857698
787,0.24650912072123982,0.4846662991830298,0.049171957427668694,0.3793411839145559,21.390774924211378,0.9764433907078313
788,0.24545227209969434,0.4852450174951667,0.05009868199388061,0.37979689797944016,21.54501746602444,0.9765991900298927
789,0.2443845239981317,0.48582373580730354,0.051044701409240285,0.3802526120443244,21.697638310027607,0.9767549893519542
790,0.24330629008529026,0.48640245411944044,0.052010086831655714,0.38070832610920863,21.84858852994035,0.9769107886740156
791,0.24221798720388774,0.4869811724315773,0.05299490736601847,0.3811640401740929,21.99781953551261,0.9770665879960772
792,0.24112003520091813,0.4875598907437142,0.053999229936575334,0.3816197542389771,22.14528309859495,0.9772223873181386
793,0.24001285675589684,0.4881386090558511,0.05502311915805978,0.38207546830386135,22.29093137913217,0.9773781866402
794,0.23889687720711433,0.48871732736798795,0.056066637205664224,0.38253118236874556,22.434716951060732,0.9775339859622616
795,0.2377725243759632,0.48929604568012486,0.05712984368393794,0.3829868964336298,22.576592828090245,0.977689785284323
796,0.2366402283894104,0.4898747639922617,0.05821279549469506,0.383442610498514,22.71651248934925,0.9778455846063845
797,0.23550042150067635,0.4904534823043986,0.05931554670402392,0.3838983245633983,22.854429904876596,0.9780013839284459
798,0.23435353790819802,0.49103220061653546,0.06043814840848291,0.3843540386282825,22.990299560936265,0.9781571832505074
799,0.23320001357294332,0.49161091892867237,0.06158064860057941,0.38480975269316675,23.12407648513933,0.9783129825725689
800,0.2320402860341539,0.4921896372408092,0.06274309203361945,0.38526546675805096,23.255716271351154,0.9784687818946304
801,0.23087479422358897,0.4927683555529461,0.06392552008602895,0.3857211808229352,23.38517510436539,0.9786245812166918
802,0.22970397827835184,0.49334707386508303,0.065127970625237,0.3861768948878194,23.512409784325087,0.9787803805387534
803,0.2285282793523728,0.4939257921772199,0.06635047787122429,0.3866326089527037,23.637377750872076,0.9789361798608148
804,0.2273481394266328,0.4945045104893568,0.06759307225983355,0.3870883230175879,23.760037107005246,0.9790919791828763
805,0.22616400111820878,0.49508322880149364,0.0688557803059446,0.38754403708247215,23.88034664262888,0.9792477785049377
806,0.2249763074882233,0.49566194711363054,0.07013862446661448,0.38799975114735635,23.998265857773106,0.9794035778269992
807,0.22378550184878682,0.4962406654257674,0.07144162300429069,0.3884554652122406,24.11375498546614,0.9795593771490607
808,0.2225920275690146,0.4968193837379043,0.0727647898501976,0.3889111792771248,24.226775014241817,0.9797151764711222
809,0.22139632788021346,0.49739810205004115,0.07410813446800878,0.3893668933420091,24.33728771026495,0.9798709757931836
810,0.22019884568031872,0.49797682036217805,0.07547166171790667,0.3898226074068933,24.44525563905331,0.9800267751152452
811,0.21900002333768281,0.49855553867431496,0.07685537172114477,0.39027832147177755,24.550642186782824,0.9801825744373065
812,0.21780030249430077,0.4991342569864518,0.07825925972521783,0.39073403553666175,24.65341158115641,0.980338373759368
813,0.21660012386856797,0.4997129752985887,0.07968331596975506,0.391189749601546,24.75352891182013,0.9804941730814295
814,0.21539992705766914,0.5002916936107256,0.08112752555324376,0.3916454636664302,24.85096015031013,0.9806499724034909
815,0.2142001503396897,0.5008704119228624,0.08259186830070303,0.3921011777313145,24.945672169514882,0.9808057717255525
816,0.21300123047555014,0.5014491302349993,0.08407631863241403,0.3925568917961987,25.037632762634587,0.980961571047614
817,0.21180360251086316,0.5020278485471362,0.08558084543382896,0.39301260586108294,25.126810661625917,0.9811173703696754
818,0.21060769957781017,0.5026065668592732,0.08710541192676659,0.39346831992596715,25.21317555511407,0.9812731696917368
819,0.20941395269714247,0.50318528517141,0.0886499755420179,0.3939240339908514,25.296698105757983,0.9814289690137983
820,0.20822279058040338,0.5037640034835469,0.09021448779347081,0.3943797480557356,25.37734996705605,0.9815847683358598
821,0.2070346394324824,0.5043427217956837,0.09179889415387732,0.3948354621206199,25.455103799576968,0.9817405676579213
822,0.20584992275459657,0.5049214401078206,0.09340313393237559,0.3952911761855041,25.529933286603036,0.9818963669799827
823,0.20466906114781036,0.5055001584199574,0.09502714015388859,0.39574689025038834,25.60181314917319,0.9820521663020443
824,0.20349247211719684,0.5060788767320944,0.09667083944051115,0.39620260431527254,25.670719160513098,0.9822079656241057
825,0.20232056987674668,0.5066575950442312,0.09833415189501107,0.3966583183801568,25.736628159840787,0.9823637649461672
826,0.20115376515513,0.5072363133563682,0.1000169909865534,0.397114032445041,25.79951806553616,0.9825195642682286
827,0.19999246500242535,0.5078150316685051,0.10171926343877405,0.39756974650992527,25.859367887664245,0.9826753635902901
828,0.19883707259791336,0.5083937499806419,0.1034408691203117,0.39802546057480953,25.91615773984063,0.9828311629123516
829,0.19768798705905347,0.5089724682927788,0.10518170093792245,0.39848117463969374,25.96986885043096,0.9829869622344131
830,0.19654560325174755,0.5095511866049156,0.10694164473228954,0.398936888704578,26.02048357307422,0.9831427615564745
831,0.1954103116019985,0.5101299049170526,0.10872057917664533,0.3993926027694622,26.067985396521454,0.9832985608785361
832,0.19428249790907914,0.5107086232291894,0.11051837567832314,0.39984831683434646,26.112358953782245,0.9834543602005975
833,0.19316254316031267,0.5112873415413264,0.11233489828334878,0.40030403089923067,26.15359003057103,0.983610159522659
834,0.19205082334758378,0.5118660598534632,0.11417000358419399,0.40075974496411493,26.191665573046713,0.9837659588447204
835,0.19094770928568067,0.5124447781656001,0.11602354063079517,0.40121545902899913,26.226573694839562,0.9839217581667818
836,0.18985356643258694,0.5130234964777369,0.11789535084495988,0.4016711730938834,26.25830368335891,0.9840775574888434
837,0.18876875471182464,0.5136022147898738,0.1197852679382619,0.4021268871587676,26.28684600537749,0.9842333568109048
838,0.18769362833696354,0.5141809331020107,0.12169311783354503,0.40258260122365186,26.312192311888147,0.9843891561329663
839,0.1866285356384047,0.5147596514141476,0.12361871859013371,0.40303831528853606,26.334335442227815,0.9845449554550278
840,0.18557381889254296,0.5153383697262846,0.12556188033286686,0.4034940293534203,26.353269427467268,0.9847007547770892
841,0.18452981415342262,0.5159170880384214,0.12752240518505353,0.40394974341830453,26.368989493063005,0.9848565540991507
842,0.18349685108699004,0.5164958063505583,0.12950008720545997,0.4044054574831888,26.381492060769894,0.9850123534212122
843,0.18247525280805077,0.5170745246626951,0.13149471232942236,0.404861171548073,26.390774749813087,0.9851681527432736
844,0.18146533572003926,0.517653242974832,0.13350605831419599,0.40531688561295726,26.39683637731881,0.9853239520653352
845,0.18046740935770522,0.5182319612869689,0.1355338946886276,0.40577259967784146,26.39967695800376,0.9854797513873966
846,0.17948177623282147,0.5188106795991058,0.13757798270725774,0.4062283137427257,26.399297703124127,0.9856355507094581
847,0.17850873168301723,0.5193893979112427,0.13963807530893732,0.4066840278076099,26.395701018685248,0.9857913500315195
848,0.1775485637238403,0.5199681162233796,0.14171391708005762,0.4071397418724942,26.388890502914016,0.985947149353581
849,0.17660155290414842,0.5205468345355164,0.14380524422247792,0.4075954559373784,26.378870942996404,0.9861029486756425
850,0.17566797216493096,0.5211255528476533,0.14591178452624098,0.40805117000226265,26.36564831108365,0.986258747997704
851,0.17474808670166053,0.5217042711597901,0.14803325734715483,0.40850688406714686,26.349229759570495,0.9864145473197654
852,0.1738421538302698,0.5222829894719271,0.15016937358933044,0.4089625981320311,26.329623615650323,0.986570346641827
853,0.1729504228568542,0.5228617077840639,0.1523198356927435,0.4094183121969153,26.30683937515196,0.9867261459638884
854,0.1720731349511887,0.5234404260962009,0.15448433762590605,0.4098740262617996,26.280887695664045,0.9868819452859499
855,0.17121052302415923,0.5240191444083377,0.1566625648837101,0.4103297403266838,26.251780388953115,0.9870377446080113
856,0.17036281160919253,0.5245978627204746,0.15885419449052243,0.41078545439156805,26.219530412682243,0.9871935439300727
857,0.16953021674778024,0.5251765810326114,0.16105889500858628,0.41124116845645226,26.184151861438075,0.9873493432521343
858,0.16871294587918007,0.5257552993447483,0.1632763265518013,0.4116968825213365,26.1456599570737,0.9875051425741957
859,0.16791119773438226,0.5263340176568853,0.16550614080493511,0.4121525965862207,26.10407103837657,0.9876609418962572
860,0.1671251622344249,0.5269127359690221,0.16774798104832572,0.412608310651105,26.0594025500704,0.9878167412183188
861,0.16635502039313596,0.5274914542811591,0.17000148218812064,0.4130640247159892,26.011673031160782,0.9879725405403802
862,0.1656009442243877,0.5280701725932959,0.172266270792111,0.41351973878087345,25.960902102634922,0.9881283398624416
863,0.164863096653932,0.5286488909054328,0.17454196513119227,0.41397545284575765,25.90711045452637,0.9882841391845031
864,0.1641416314358995,0.5292276092175696,0.17682817522650496,0.4144311669106419,25.850319832355954,0.9884399385065645
865,0.16343669307402697,0.5298063275297065,0.17912450290227924,0.4148868809755261,25.790553022960545,0.9885957378286261
866,0.16274841674768847,0.5303850458418434,0.18143054184442645,0.4153425950404104,25.727833839723502,0.9887515371506875
867,0.16207692824279243,0.5309637641539803,0.18374587766489864,0.41579830910529464,25.66218710721654,0.988907336472749
868,0.16142234388761176,0.5315424824661171,0.18607008797184293,0.41625402317017884,25.593638645270303,0.9890631357948104
869,0.16078477049360618,0.5321212007782541,0.18840274244557137,0.4167097372350631,25.52221525248407,0.9892189351168719
870,0.16016430530129838,0.5326999190903909,0.1907434029203562,0.4171654512999473,25.447944689190653,0.9893747344389334
871,0.15956103593125445,0.5332786374025278,0.1930916234720707,0.41762116536483157,25.37085565989057,0.9895305337609949
872,0.15897504034022739,0.5338573557146646,0.19544695051167116,0.4180768794297158,25.290977795170637,0.9896863330830563
873,0.15840638678250768,0.5344360740268016,0.19780892288453256,0.41853259349460004,25.20834163312183,0.9898421324051179
874,0.15785513377653188,0.5350147923389384,0.20017707197562423,0.41898830755948424,25.12297860027433,0.9899979317271793
875,0.15732133007678875,0.5355935106510753,0.20255092182052997,0.4194440216243685,25.034920992062357,0.9901537310492408
876,0.15680501465106578,0.5361722289632123,0.20492998922228858,0.4198997356892527,24.94420195283866,0.9903095303713022
877,0.15630621666307218,0.5367509472753491,0.20731378387404784,0.42035544975413697,24.85085545545431,0.9904653296933636
878,0.15582495546047,0.537329665587486,0.20970180848750428,0.4208111638190212,24.75491628042015,0.9906211290154252
879,0.15536124056834666,0.5379083838996228,0.21209355892710685,0.42126687788390543,24.656419994668603,0.9907769283374867
880,0.15491507168815238,0.5384871022117598,0.21448852434998608,0.42172259194878964,24.55540292993289,0.9909327276595481
881,0.15448643870212814,0.5390658205238966,0.21688618735158408,0.4221783060136739,24.451902160761772,0.9910885269816097
882,0.15407532168324117,0.5396445388360335,0.21928602411693088,0.4226340200785581,24.34595548218809,0.9912443263036711
883,0.15368169091064682,0.5402232571481703,0.22168750457753533,0.42308973414344236,24.23760138706951,0.9914001256257325
884,0.1533055068906865,0.5408019754603073,0.2240900925738264,0.42354544820832657,24.126879043120155,0.991555924947794
885,0.15294672038343274,0.5413806937724441,0.22649324602310017,0.42400116227321083,24.013828269651185,0.9917117242698554
886,0.15260527243478383,0.541959412084581,0.22889641709290554,0.42445687633809503,23.898489514041323,0.991867523591917
887,0.1522810944141118,0.5425381303967179,0.2312990523798072,0.4249125904029793,23.78090382795363,0.9920233229139784
888,0.15197410805745953,0.5431168487088548,0.2337005930934497,0.4253683044678635,23.661112843319945,0.9921791222360399
889,0.15168422551628125,0.5436955670209916,0.2361004752458571,0.42582401853274776,23.539158748111237,0.9923349215581014
890,0.15141134941171633,0.5442742853331285,0.2384981298458763,0.42627973259763197,23.415084261913673,0.9924907208801629
891,0.15115537289438236,0.5448530036452655,0.24089298309869175,0.4267354466625162,23.288932611329567,0.9926465202022243
892,0.15091617970966978,0.5454317219574023,0.2432844566103091,0.42719116072740043,23.16074750522302,0.9928023195242858
893,0.15069364426851567,0.5460104402695392,0.24567196759692622,0.4276468747922847,23.030573109829568,0.9929581188463472
894,0.15048763172363244,0.5465891585816761,0.24805492909907984,0.4281025888571689,22.89845402374865,0.9931139181684088
895,0.1502979980511609,0.547167876893813,0.2504327502004747,0.42855830292205316,22.764435252841334,0.9932697174904702
896,0.1501245901377141,0.5477465952059498,0.25280483625137967,0.42901401698693736,22.628562185046913,0.9934255168125317
897,0.14996724587277593,0.5483253135180867,0.2551705890964824,0.4294697310518216,22.49088056514503,0.9935813161345931
898,0.14982579424641224,0.5489040318302236,0.25752940730707863,0.42992544511670583,22.351436469476756,0.9937371154566546
899,0.1497000554522493,0.5494827501423605,0.25988068641748374,0.4303811591815901,22.210276280646756,0.9938929147787161
900,0.14958984099567163,0.5500614684544973,0.2622238191655287,0.4308368732464743,22.067446662225088,0.9940487141007776
901,0.1494949538071853,0.5506401867666343,0.26455819573702094,0.43129258731135856,21.92299453346735,0.994204513422839
902,0.14941518836089035,0.5512189050787711,0.26688320401402454,0.43174830137624276,21.7769670440723,0.9943603127449006
903,0.14935033079800208,0.551797623390908,0.26919822982682934,0.432204015441127,21.62941154899532,0.994516112066962
904,0.14930015905535635,0.5523763417030448,0.27150265720946,0.4326597295060112,21.480375583336663,0.9946719113890234
905,0.1492644429988308,0.5529550600151818,0.2737958686585819,0.4331154435708955,21.329906837321527,0.9948277107110849
906,0.14924294456161044,0.5535337783273186,0.27607724539564715,0.43357115763577975,21.178053131392705,0.9949835100331463
907,0.1492354178872211,0.5541124966394555,0.2783461676321323,0.43402687170066395,21.024862391430037,0.9951393093552079
908,0.149241609477252,0.5546912149515923,0.2806020148377071,0.4344825857655482,20.870382624116978,0.9952951086772693
909,0.14926125834368406,0.5552699332637293,0.28284416601116663,0.4349382998304324,20.71466189247042,0.9954509079993308
910,0.14929409616573752,0.5558486515758662,0.28507199995397303,0.4353940138953167,20.55774829155111,0.9956067073213923
911,0.14933984745114803,0.556427369888003,0.287284895546224,0.4358497279602009,20.39968992437103,0.9957625066434538
912,0.14939822970177782,0.55700608820014,0.2894822320248893,0.43630544202508514,20.240534878014692,0.9959183059655152
913,0.14946895358346468,0.5575848065122768,0.29166338926412944,0.43676115608996935,20.08033119998996,0.9960741052875767
914,0.1495517231000078,0.5581635248244137,0.29382774805752576,0.4372168701548536,19.919126874823665,0.9962299046096381
915,0.1496462357711864,0.5587422431365505,0.2959746904020375,0.4376725842197378,19.756969800919574,0.9963857039316997
916,0.14975218281470404,0.5593209614486875,0.2981035997835052,0.4381282982846221,19.593907767690528,0.9965415032537611
917,0.1498692493319475,0.5598996797608243,0.3002138614635091,0.4385840123495063,19.429988432981762,0.9966973025758226
918,0.14999711449744726,0.5604783980729612,0.3023048627674028,0.43903972641439054,19.265259300798867,0.9968531018978841
919,0.15013545175192156,0.5610571163850981,0.3043759933733221,0.43949544047927475,19.099767699354175,0.9970089012199456
920,0.15028392899878534,0.561635834697235,0.3064266456019863,0.439951154544159,18.93356075944509,0.997164700542007
921,0.15044220880400044,0.5622145530093718,0.3084562147070876,0.4404068686090432,18.766685393177497,0.9973204998640685
922,0.1506099485991418,0.5627932713215087,0.31046409916608175,0.44086258267392747,18.59918827304677,0.9974762991861299
923,0.15078680088755103,0.5633719896336457,0.31244970097117564,0.4413182967388117,18.43111581138742,0.9976320985081915
924,0.15097241345344603,0.5639507079457825,0.3144124259203168,0.44177401080369594,18.262514140207163,0.9977878978302529
925,0.151166429573854,0.5645294262579194,0.31635168390798074,0.44222972486858014,18.093429091408808,0.9979436971523143
926,0.15136848823322996,0.5651081445700563,0.31826688921556034,0.4426854389334644,17.9239061774204,0.9980994964743758
927,0.15157822434062376,0.5656868628821932,0.32015746080114826,0.4431411529983486,17.753990572235896,0.9982552957964372
928,0.151795268949254,0.56626558119433,0.322022822588517,0.44359686706323287,17.58372709288071,0.9984110951184988
929,0.1520192494783458,0.5668442995064669,0.3238624037550849,0.4440525811281171,17.413160181309788,0.9985668944405602
930,0.1522497899370871,0.5674230178186038,0.32567563901867336,0.44450829519300133,17.24233388674761,0.9987226937626217
931,0.15248651115055742,0.5680017361307407,0.32746196892284274,0.44496400925788554,17.071291848478253,0.9988784930846832
932,0.15272903098747848,0.5685804544428775,0.32922084012061015,0.4454197233227698,16.90007727909358,0.9990342924067447
933,0.15297696458963758,0.5691591727550144,0.3309517056563404,0.445875437387654,16.728732948207004,0.9991900917288061
934,0.15322992460282986,0.5697378910671513,0.33265402524561116,0.44633115145253827,16.557301166638652,0.9993458910508676
935,0.15348752140916716,0.5703166093792882,0.3343272655528438,0.44678686551742247,16.385823771081245,0.999501690372929
936,0.1537493633605967,0.570895327691425,0.33597090046650635,0.44724257958230673,16.214342109248655,0.9996574896949906
937,0.15401505701347398,0.571474046003562,0.33758441137167755,0.44769829364719094,16.042897025515487,0.999813289017052
938,0.154284207364032,0.5720527643156988,0.33916728741978236,0.4481540077120752,15.871528847051419,0.9999690883391135
939,0.15455641808458812,0.5726314826278357,0.3407190257952911,0.4486097217769594,15.700277370454875,1.000124887661175
940,0.15483129176032845,0.5732102009399725,0.34223913197919287,0.44906543584184366,15.52918184889017,1.0002806869832364
941,0.15510843012651016,0.5737889192521095,0.3437271200090418,0.44952114990672787,15.358280979730146,1.000436486305298
942,0.15538743430592014,0.5743676375642464,0.3451825127353881,0.44997686397161213,15.187612892711265,1.0005922856273595
943,0.15566790504642908,0.5749463558763832,0.34660484207439635,0.45043257803649633,15.017215138597006,1.0007480849494208
944,0.1559494429584779,0.5755250741885202,0.34799364925646825,0.4508882921013806,14.847124678356966,1.0009038842714824
945,0.15623164875233558,0.576103792500657,0.3493484850706776,0.4513440061662648,14.677377872863191,1.0010596835935437
946,0.1565141234749663,0.5766825108127939,0.35066891010483725,0.45179972023114906,14.50801047309831,1.0012154829156052
947,0.15679646874634162,0.5772612291249307,0.3519544949810131,0.4522554342960333,14.339057610885202,1.0013712822376668
948,0.15707828699503892,0.5778399474370677,0.35320482058630975,0.4527111483609175,14.17055379013072,1.0015270815597281
949,0.15735918169296106,0.5784186657492045,0.3544194782987511,0.4531668624258018,14.002532878585782,1.0016828808817897
950,0.15763875758901846,0.5789973840613414,0.35559807020808165,0.453622576490686,13.835028100123667,1.0018386802038513
951,0.15791662094161152,0.5795761023734783,0.35674020933132394,0.45407829055557025,13.668072027528885,1.0019944795259126
952,0.15819237974975364,0.5801548206856152,0.3578455198229231,0.45453400462045446,13.501696575800059,1.0021502788479741
953,0.15846564398267632,0.580733538997752,0.3589136371793205,0.4549897186853387,13.335932995964985,1.0023060781700355
954,0.15873602580775714,0.5813122573098889,0.35994420843779446,0.4554454327502229,13.170811869398529,1.002461877492097
955,0.15900313981661465,0.5818909756220259,0.3609368923694215,0.4559011468151072,13.006363102649575,1.0026176768141586
956,0.1592666032492131,0.5824696939341627,0.36189135966600045,0.4563568608799914,12.84261592276698,1.00277347613622
957,0.15952603621582473,0.5830484122462996,0.3628072931208034,0.45681257494487565,12.679598873120986,1.0029292754582815
958,0.15978106191669442,0.5836271305584365,0.36368438780300516,0.45726828900975985,12.51733980972107,1.0030850747803428
959,0.16003130685925696,0.5842058488705734,0.36452235122566234,0.4577240030746441,12.355865898018166,1.0032408741024044
960,0.16027640107275778,0.5847845671827102,0.36532090350710605,0.4581797171395283,12.195203610193742,1.003396673424466
961,0.16051597832012876,0.5853632854948471,0.36607977752562615,0.4586354312044126,12.035378722923067,1.0035524727465273
962,0.1607496763069741,0.585942003806984,0.3667987190673221,0.4590911452692968,11.876416315612241,1.0037082720685888
963,0.16097713688752413,0.5865207221191209,0.36747748696700944,0.45954685933418105,11.718340769101765,1.0038640713906504
964,0.16119800626741426,0.5870994404312577,0.36811585324206664,0.46000257339906525,11.561175764828995,1.0040198707127117
965,0.16141193520315317,0.5876781587433946,0.3687136032191209,0.4604582874639495,11.40494428444176,1.0041756700347733
966,0.16161857919814157,0.5882568770555315,0.36927053565347023,0.4609140015288337,11.2496686098609,1.0043314693568348
967,0.1618175986951115,0.5888355953676684,0.369786462841151,0.461369715593718,11.09537032377972,1.0044872686788962
968,0.16200865926485336,0.5894143136798052,0.37026121072355883,0.4618254296586022,10.942070310592783,1.0046430680009577
969,0.16219143179110468,0.5899930319919422,0.3706946189845434,0.46228114372348644,10.789788757751218,1.004798867323019
970,0.16236559265147582,0.590571750304079,0.37108654113989825,0.46273685778837065,10.63854515752934,1.0049546666450806
971,0.16253082389429196,0.5911504686162159,0.3714368446191763,0.4631925718532549,10.488358309201447,1.0051104659671422
972,0.16268681341123287,0.5917291869283527,0.371745410839764,0.4636482859181391,10.339246321613166,1.0052662652892035
973,0.16283325510565613,0.5923079052404897,0.3720121352731578,0.4641039999830234,10.191226616143544,1.005422064611265
974,0.16296984905649337,0.5928866235526266,0.37223692750338855,0.4645597140479076,10.044315930049013,1.0055778639333264
975,0.16309630167761108,0.5934653418647634,0.3724197112775474,0.46501542811279184,9.898530320174252,1.005733663255388
976,0.1632123258725334,0.5940440601769004,0.3725604245483735,0.46547114217767604,9.753885167028875,1.0058894625774495
977,0.16331764118442546,0.5946227784890372,0.37265901950886865,0.4659268562425603,9.610395179213468,1.0060452618995108
978,0.1634119739412429,0.5952014968011741,0.3727154626189114,0.4663825703074445,9.46807439818899,1.0062010612215724
979,0.16349505739595352,0.5957802151133109,0.37272973462384984,0.46683828437232877,9.326936203378535,1.006356860543634
980,0.16356663186174455,0.5963589334254479,0.37270183056505535,0.467293998437213,9.186993317591753,1.0065126598656953
981,0.1636264448421304,0.5969376517375847,0.3726317597824321,0.46774971250209724,9.048257812760802,1.0066684591877568
982,0.16367425115588116,0.5975163700497216,0.3725195459088768,0.46820542656698144,8.910741115981109,1.0068242585098182
983,0.1637098130566973,0.5980950883618585,0.3723652268566938,0.4686611406318657,8.774454015840156,1.0069800578318797
984,0.16373290034755741,0.5986738066739954,0.37216885479597606,0.4691168546967499,8.639406669031697,1.0071358571539413
985,0.16374329048967395,0.5992525249861322,0.3719304961249673,0.46957256876163417,8.505608607239605,1.0072916564760026
986,0.1637407687059933,0.5998312432982691,0.3716502314324301,0.47002828282651843,8.373068744281083,1.0074474557980642
987,0.16372512807918266,0.600409961610406,0.3713281554520471,0.47048399689140263,8.241795383503169,1.0076032551201255
988,0.16369616964405037,0.6009886799225429,0.3709643770088922,0.4709397109562869,8.111796225415757,1.007759054442187
989,0.1636537024743507,0.6015673982346798,0.3705590189580128,0.4713954250211711,7.9830783755568175,1.0079148537642486
990,0.16359754376392904,0.6021461165468166,0.3701122181151705,0.47185113908605536,7.855648352573255,1.00807065308631
991,0.16352751890216766,0.6027248348589536,0.3696241251797967,0.47230685315093957,7.729512096511229,1.0082264524083715
992,0.1634434615436979,0.6033035531710904,0.3690949046502188,0.4727625672158238,7.604674977304295,1.008382251730433
993,0.16334521367234792,0.6038822714832273,0.3685247347312283,0.47321828128070803,7.481141803448061,1.0085380510524944
994,0.16323262565930108,0.6044609897953642,0.36791380723405787,0.4736739953455923,7.35891683084983,1.008693850374556
995,0.1631055563154443,0.6050397081075011,0.36726232746885,0.4741297094104765,7.238003771846787,1.0088496496966175
996,0.16296387293789075,0.6056184264196379,0.3665705141296973,0.47458542347536076,7.118405804378537,1.0090054490186788
997,0.16280745135066527,0.6061971447317748,0.3658385991723464,0.47504113754024496,7.000125581303688,1.0091612483407404
998,0.16263617593954746,0.6067758630439117,0.3650668276846588,0.4754968516051292,6.883165239854257,1.0093170476628017
999,0.16244993968106936,0.6073545813560486,0.36425545774993157,0.4759525656700134,6.767526411212168,1.0094728469848633


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-11/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00805,0.05594213679432869,0.028880443423986435,0.984190821647644
1,1,00825,0.11314068734645844,0.047960806638002396,0.9840807914733887
2,2,00905,0.05693565681576729,0.04319089651107788,0.9995288252830505
3,3,00845,0.09508787840604782,0.04784897714853287,0.9894067049026489
4,4,00745,0.07652194052934647,0.06323093175888062,0.999908983707428
5,5,00725,0.046916861087083817,0.04446220397949219,0.9957876205444336
6,6,00785,0.06336333602666855,0.034084174782037735,0.9844338297843933
7,7,00865,0.05424509570002556,0.0381009578704834,0.9836815595626831
8,8,00885,0.05872948840260506,0.035258978605270386,0.9816243648529053
9,9,00925,0.3324868977069855,0.24647724628448486,0.850303590297699
10,10,00765,0.07182620465755463,0.036925092339515686,0.9829596281051636
11,11,00945,0.06844408810138702,0.04549863561987877,0.9869136214256287
12,12,00305,0.06894132494926453,0.04291699454188347,0.9912192225456238
13,13,00545,0.07379945367574692,0.05267823860049248,0.9759017825126648
14,14,00325,0.05794040486216545,0.04812878370285034,1.0004478693008423
15,15,00665,0.032059282064437866,0.024958349764347076,0.9877805113792419
16,16,00705,0.06753460317850113,0.035294413566589355,0.9887646436691284
17,17,00685,0.06250543892383575,0.03921882435679436,0.9877240657806396
18,18,00385,0.06751811504364014,0.033318161964416504,0.9705410003662109
19,19,00285,0.056830547749996185,0.050016701221466064,0.998432457447052
20,20,00365,0.06113659217953682,0.037734925746917725,0.9827710390090942
21,21,00405,0.1069626733660698,0.0581221878528595,0.9669837951660156
22,22,00005,0.05963100865483284,0.03476918488740921,0.9722422957420349
23,23,00025,0.053998734802007675,0.048055171966552734,0.9978024363517761
24,24,00045,0.07117727398872375,0.02889612317085266,0.9915294051170349
25,25,00065,0.06624002754688263,0.0337812565267086,0.9808478355407715
26,26,00225,0.05193410441279411,0.04202479124069214,0.999883234500885
27,27,00645,0.05924668535590172,0.040016986429691315,0.9835779666900635
28,28,00965,0.0681721493601799,0.0628679022192955,0.9859016537666321
29,29,00345,0.3955327570438385,0.4246608018875122,0.8652649521827698
30,30,00265,0.05781823396682739,0.035928696393966675,0.986788272857666
31,31,00205,0.0689338967204094,0.03950946033000946,0.9913157224655151
32,32,00525,0.08549871295690536,0.05012448504567146,0.9846211075782776
33,33,00465,0.052954550832509995,0.027027945965528488,0.9879547953605652
34,34,00505,0.039689596742391586,0.03383934497833252,0.9939760565757751
35,35,00085,0.02909812703728676,0.03277513384819031,0.9897598624229431
36,36,00105,0.06534021347761154,0.0354887954890728,0.9862715601921082
37,37,00125,0.03781065344810486,0.018228046596050262,0.97739577293396
38,38,00145,0.061684273183345795,0.0508323609828949,0.9997652173042297
39,39,00245,0.4052443504333496,0.4244968295097351,0.8710228204727173
40,40,00445,0.04965154826641083,0.04943268001079559,0.9894185662269592
41,41,00485,0.0845528170466423,0.0548245906829834,0.9528316855430603
42,42,00985,0.056523647159338,0.037155866622924805,0.9741435647010803
43,43,00585,0.08014428615570068,0.0621856264770031,0.9754332900047302
44,44,00605,0.04348878562450409,0.04157459735870361,0.9954439401626587
45,45,00565,0.20949895679950714,0.11561669409275055,0.9454075694084167
46,46,00165,0.03217225894331932,0.04400983452796936,0.9901993274688721
47,47,00185,0.31798577308654785,0.2090674638748169,0.8950587511062622
48,48,00625,0.06879982352256775,0.038286566734313965,0.9907339215278625
49,49,00425,0.0734199732542038,0.04475957527756691,0.9737207293510437


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-11/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,6.187175986854069,0.02909812703728676,7.634432049418459,0.018228046596050262,1.0589162003542716,0.850303590297699
1,6.2299979173270925,0.029474649783428963,7.680735002056391,0.01863488619093661,1.064944755111624,0.8504538848712757
2,6.272619558474533,0.029851172529571167,7.7265028031285565,0.019041725785822958,1.0709429615365702,0.8506041794448524
3,6.315032795543771,0.030227695275713375,7.771722681320523,0.01944856538070931,1.076910019504898,0.8507544740184292
4,6.3572295095519324,0.03060421802185558,7.81638196751934,0.019855404975595656,1.0828451310735276,0.8509047685920058
5,6.3992015798628,0.030980740767997783,7.860468100794062,0.020262244570482004,1.0887475006708291,0.8510550631655825
6,6.440940886781429,0.03135726351413999,7.90396863435205,0.02066908416536835,1.094616335287796,0.8512053577391593
7,6.482439314165423,0.03173378626028219,7.946871241467126,0.0210759237602547,1.1004508446701815,0.851355652312736
8,6.523688752051667,0.0321103090064244,7.989163721375523,0.02148276335514105,1.1062502415114024,0.8515059468863128
9,6.564681099297327,0.03248683175256661,8.030834005135864,0.021889602950027398,1.1120137416463007,0.8516562414598895
10,6.605408266233988,0.03286335449870881,8.071870161449029,0.022296442544913746,1.1177405642456464,0.8518065360334661
11,6.64586217733364,0.033239877244851015,8.1122604024341,0.022703282139800093,1.1234299320113856,0.8519568306070429
12,6.686034773885351,0.033616399990993216,8.151993089356447,0.02311012173468644,1.1290810713725588,0.8521071251806196
13,6.725918016681378,0.033992922737135424,8.191056738303969,0.02351696132957279,1.1346932126818499,0.8522574197541963
14,6.7655038887114385,0.03436944548327763,8.22944002580774,0.023923800924459136,1.1402655904127605,0.8524077143277731
15,6.804784397863955,0.03474596822941983,8.26713179440303,0.024330640519345487,1.1457974433573046,0.8525580089013498
16,6.843751579632881,0.03512249097556204,8.30412105812701,0.024737480114231835,1.1512880148242353,0.8527083034749265
17,6.882397499828957,0.03549901372170425,8.340397007949289,0.025144319709118183,1.1567365528376692,0.8528585980485032
18,6.920714257294018,0.03587553646784645,8.375949017131406,0.025551159304004534,1.1621423103361797,0.8530088926220799
19,6.958693986617073,0.036252059213988656,8.410766646511723,0.02595799889889088,1.1675045453721626,0.8531591871956566
20,6.9963288608508485,0.03662858196013086,8.444839649711868,0.02636483849377723,1.172822521311546,0.8533094817692334
21,7.033611094227503,0.037005104706273065,8.47815797826115,0.026771678088663577,1.1780955070337202,0.8534597763428101
22,7.070532944872111,0.03738162745241527,8.510711786635296,0.027178517683549924,1.183322777131617,0.8536100709163869
23,7.107086717512706,0.03775815019855747,8.542491437206001,0.027585357278436272,1.1885036121119334,0.8537603654899635
24,7.143264766185411,0.03813467294469968,8.573487505097724,0.02799219687332262,1.1936372985954062,0.8539106600635402
25,7.17905949693343,0.03851119569084188,8.60369078294833,0.028399036468208967,1.1987231295170462,0.854060954637117
26,7.214463370498506,0.03888771843698409,8.633092285570164,0.028805876063095318,1.2037604043263384,0.8542112492106937
27,7.2494689050034635,0.0392642411831263,8.661683254508228,0.029212715657981666,1.2087484291872541,0.8543615437842704
28,7.284068678624597,0.0396407639292685,8.68945516249223,0.029619555252868014,1.2136865171780833,0.8545118383578472
29,7.318255332252432,0.040017286675410706,8.716399717779236,0.030026394847754365,1.2185739884909677,0.8546621329314239
30,7.3520215721395905,0.040393809421552906,8.742508868383892,0.030433234442640712,1.2234101706310692,0.8548124275050005
31,7.385360172534406,0.040770332167695114,8.767774806193126,0.03084007403752706,1.2281943986153456,0.8549627220785773
32,7.4182639782988735,0.04114685491383732,8.792189970962331,0.031246913632413408,1.2329260151707477,0.855113016652154
33,7.450725907509737,0.04152337765997952,8.815747054190222,0.031653753227299755,1.237604370931897,0.8552633112257307
34,7.4827389540411815,0.04189990040612173,8.838439002869405,0.0320605928221861,1.242228824638067,0.8554136057993075
35,7.514296190127962,0.04227642315226393,8.860259023110153,0.03246743241707245,1.2467987433294165,0.8555639003728842
36,7.545390768907574,0.04265294589840614,8.881200583634557,0.032874272011958805,1.2513135025424131,0.855714194946461
37,7.576015926940126,0.043029468644548347,8.901257419138593,0.033281111606845146,1.2557724865043003,0.8558644895200376
38,7.606164986704615,0.043405991390690554,8.920423533519648,0.0336879512017315,1.260175088326615,0.8560147840936143
39,7.635831359070316,0.043782514136832755,8.93869320296717,0.03409479079661784,1.2645207101975613,0.856165078667191
40,7.665008545741967,0.04415903688297496,8.956060978914111,0.034501630391504196,1.2688087635732557,0.8563153732407678
41,7.693690141677468,0.044535559629117163,8.972521690847056,0.03490846998639054,1.2730386693676514,0.8564656678143445
42,7.721869837476807,0.04491208237525937,8.988070448972975,0.03531530958127689,1.277209858141137,0.8566159623879213
43,7.749541421740954,0.04528860512140158,9.002702646740648,0.03572214917616324,1.281321770287654,0.8567662569614979
44,7.7766987833994925,0.04566512786754378,9.016413963214838,0.036128988771049586,1.2853738562202734,0.8569165515350746
45,7.8033359140057,0.04604165061368599,9.029200365301604,0.036535828365935934,1.2893655765551126,0.8570668461086514
46,7.829446909997878,0.04641817335982819,9.041058109822972,0.03694266796082228,1.2932964022934943,0.8572171406822281
47,7.855025974925755,0.046794696105970396,9.051983745439555,0.037349507555708636,1.2971658150022751,0.8573674352558048
48,7.88006742164069,0.047171218852112604,9.061974114419609,0.03775634715059498,1.3009733069922074,0.8575177298293816
49,7.904565674448592,0.047547741598254804,9.07102635425333,0.03816318674548133,1.3047183814942533,0.8576680244029583
50,7.928515271224291,0.04792426434439701,9.0791378991111,0.03857002634036767,1.3084005528337488,0.8578183189765349
51,7.95191086548632,0.04830078709053921,9.086306481144696,0.038976865935254026,1.3120193466022951,0.8579686135501117
52,7.974747228430933,0.04867730983668142,9.092530131630424,0.039383705530140374,1.3155742998272835,0.8581189081236884
53,7.997019250924248,0.04905383258282363,9.09780718195344,0.03979054512502672,1.3190649611389635,0.8582692026972651
54,8.018721945451471,0.049430355328965836,9.102136264432431,0.04019738471991307,1.3224908909349173,0.8584194972708419
55,8.039850448022088,0.04980687807510804,9.105516312984143,0.04060422431479942,1.3258516615418636,0.8585697918444186
56,8.060400020030078,0.05018340082125024,9.107946563627221,0.041011063909685765,1.329146857374637,0.8587200864179952
57,8.08036605006801,0.050559923567392445,9.109426554825006,0.04141790350457211,1.3323760750923057,0.858870380991572
58,8.099744055694163,0.05093644631353465,9.109956127667079,0.04182474309945847,1.3355389237512334,0.8590206755651487
59,8.118529685151573,0.05131296905967686,9.109535425889392,0.04223158269434481,1.3386350249550567,0.8591709701387255
60,8.1367187190382,0.05168949180581906,9.10816489573299,0.04263842228923116,1.3416640130013975,0.8593212647123022
61,8.154307071927178,0.05206601455196126,9.105845285641486,0.0430452618841175,1.344625535025258,0.8594715592858789
62,8.171290793936373,0.05244253729810347,9.102577645797453,0.04345210147900386,1.3475192511389484,0.8596218538594557
63,8.187666072246257,0.05281906004424568,9.098363327498166,0.043858941073890205,1.3503448345684528,0.8597721484330323
64,8.203429232565425,0.053195582790387885,9.093203982371142,0.04426578066877655,1.3531019717861423,0.859922443006609
65,8.21857674054279,0.053572105536530086,9.087101561430053,0.0446726202636629,1.3557903626396604,0.8600727375801858
66,8.233105203125808,0.05394862828267229,9.080058313971794,0.04507945985854925,1.3584097204769643,0.8602230321537625
67,8.247011369863907,0.054325151028814495,9.072076786315446,0.0454862994534356,1.3609597722673343,0.8603733267273392
68,8.260292134156446,0.0547016737749567,9.063159820384227,0.04589313904832194,1.3634402587182852,0.860523621300916
69,8.272944534444504,0.05507819652109891,9.053310552131316,0.0462999786432083,1.36585093438826,0.8606739158744927
70,8.284965755345832,0.05545471926724111,9.042532409810947,0.04670681823809464,1.3681915677949865,0.8608242104480693
71,8.296353128732397,0.05583124201338332,9.030829112095864,0.04711365783298099,1.3704619415194172,0.8609745050216461
72,8.307104134749856,0.05620776475952552,9.018204666042717,0.04752049742786734,1.3726618523051222,0.8611247995952228
73,8.317216402778449,0.05658428750566773,9.004663364906817,0.04792733702275369,1.3747911111530446,0.8612750941687995
74,8.326687712334786,0.056960810251809935,8.99020978580795,0.048334176617640036,1.3768495434115178,0.8614253887423763
75,8.335515993914019,0.05733733299795214,8.97484878724891,0.048741016212526383,1.378836988861421,0.861575683315953
76,8.343699329771953,0.05771385574409434,8.958585506488758,0.04914785580741273,1.3807533017964049,0.8617259778895296
77,8.351235954646661,0.058090378490236544,8.94142535677255,0.04955469540229908,1.382598351098069,0.8618762724631064
78,8.358124256419243,0.05846690123637875,8.923374024419768,0.049961534997185426,1.384372020305997,0.8620265670366831
79,8.3643627767133,0.05884342398252096,8.904437465773563,0.050368374592071774,1.386074207682548,0.8621768616102599
80,8.369950211432942,0.05921994672866317,8.884621904012986,0.05077521418695813,1.3877048262723355,0.8623271561838366
81,8.37488541123886,0.05959646947480537,8.863933825830728,0.051182053781844476,1.3892638039562732,0.8624774507574133
82,8.379167381962414,0.05997299222094757,8.842379977978656,0.051588893376730824,1.3907510835001178,0.8626277453309901
83,8.382795284957313,0.060349514967089776,8.819967363683814,0.05199573297161717,1.392166622597418,0.8627780399045667
84,8.3857684373889,0.060726037713231984,8.796703238937466,0.05240257256650352,1.393510393906783,0.8629283344781434
85,8.3880863124608,0.061102560459374185,8.77259510865987,0.05280941216138987,1.3947823850833847,0.8630786290517202
86,8.389748539578777,0.06147908320551639,8.747650722743721,0.053216251756276214,1.3959825988046346,0.8632289236252969
87,8.390754904451883,0.0618556059516586,8.721878071978987,0.05362309135116256,1.3971110527899335,0.8633792181988736
88,8.391105349130706,0.0622321286978008,8.695285383862275,0.05402993094604891,1.3981677798144447,0.8635295127724504
89,8.39079997198281,0.06260865144394301,8.66788111829363,0.05443677054093526,1.3991528277167946,0.863679807346027
90,8.389839027605369,0.06298517419008522,8.639673963163991,0.054843610135821605,1.40006625940067,0.8638301019196037
91,8.388222926675079,0.06336169693622742,8.61067282983647,0.05525044973070796,1.4009081528302065,0.8639803964931805
92,8.38595223573547,0.06373821968236962,8.580886848524708,0.05565728932559431,1.4016786010191409,0.8641306910667572
93,8.383027676921706,0.06411474242851183,8.550325363571659,0.056064128920480655,1.4023777120136616,0.864280985640334
94,8.379450127623132,0.06449126517465403,8.518997928632155,0.056470968515367,1.4030056088688918,0.8644312802139107
95,8.37522062008373,0.06486778792079624,8.486914301762775,0.05687780811025335,1.4035624296189735,0.8645815747874874
96,8.370340340940745,0.06524431066693845,8.454084440422461,0.0572846477051397,1.4040483272406974,0.864731869361064
97,8.36481063070178,0.06562083341308064,8.42051849638746,0.057691487300026045,1.4044634696106382,0.8648821639346408
98,8.358632983160655,0.06599735615922285,8.38622681058424,0.05809832689491239,1.404808039455759,0.8650324585082175
99,8.35180904475243,0.06637387890536506,8.351219907843978,0.05850516648979874,1.4050822342974516,0.8651827530817943
100,8.34434061384794,0.06675040165150727,8.315508491582396,0.05891200608468509,1.4052862663889807,0.865333047655371
101,8.33622963998827,0.06712692439764947,8.279103438408603,0.059318845679571436,1.405420362646313,0.8654833422289477
102,8.32747822305963,0.06750344714379167,8.242015792666798,0.05972568527445779,1.4054847645723012,0.8656336368025244
103,8.318088612409207,0.06787996988993389,8.204256760914625,0.06013252486934414,1.4054797281742153,0.8657839313761011
104,8.308063205902315,0.06825649263607608,8.165837706341955,0.060539364464230486,1.4054055238746064,0.8659342259496778
105,8.297404548921621,0.06863301538221829,8.126770143134104,0.06094620405911683,1.405262436415495,0.8660845205232546
106,8.286115333308915,0.0690095381283605,8.087065730783216,0.06135304365400318,1.40505076475588,0.8662348150968313
107,8.27419839625007,0.06938606087450269,8.046736268351868,0.06175988324888953,1.4047708219625779,0.866385109670408
108,8.261656719103811,0.06976258362064491,8.005793688692734,0.062166722843775876,1.4044229350943875,0.8665354042439848
109,8.248493426175076,0.07013910636678711,7.964250052628254,0.06257356243866222,1.4040074450796078,0.8666856988175614
110,8.234711783433564,0.07051562911292932,7.922117543094345,0.06298040203354857,1.4035247065869076,0.8668359933911381
111,8.220315197178286,0.07089215185907152,7.879408459251959,0.06338724162843493,1.402975087889584,0.8669862879647149
112,8.205307212648862,0.07126867460521372,7.8361352105706255,0.06379408122332127,1.402358970723229,0.8671365825382916
113,8.189691512584389,0.07164519735135594,7.7923103108877685,0.06420092081820762,1.4016767501368401,0.8672868771118684
114,8.173471915730676,0.07202172009749813,7.747946372447871,0.06460776041309396,1.4009288343374053,0.8674371716854451
115,8.156652375296728,0.07239824284364034,7.7030560999253925,0.06501460000798032,1.4001156445280158,0.8675874662590217
116,8.139236977361374,0.07277476558978255,7.657652284435349,0.06542143960286667,1.3992376147395373,0.8677377608325985
117,8.121229939230874,0.07315128833592474,7.611747797535537,0.06582827919775301,1.398295191655911,0.8678880554061752
118,8.102635607748578,0.07352781108206696,7.565355585224239,0.06623511879263935,1.397288834433131,0.8680383499797519
119,8.083458457557427,0.07390433382820916,7.5184886619373446,0.06664195838752571,1.3962190145119573,0.8681886445533287
120,8.06370308931645,0.07428085657435136,7.471160104548744,0.06704879798241206,1.3950862154244459,0.8683389391269054
121,8.043374227872103,0.07465737932049357,7.42338304637779,0.0674556375772984,1.393890932594351,0.8684892337004821
122,8.022476720385622,0.07503390206663577,7.3751706712076555,0.06786247717218474,1.392633673131501,0.8686395282740588
123,8.001015534417334,0.07541042481277799,7.326536207318377,0.0682693167670711,1.3913149556202042,0.8687898228476355
124,7.978995755969085,0.07578694755892018,7.277492921538288,0.06867615636195745,1.3899353099017988,0.8689401174212122
125,7.956422587485782,0.07616347030506239,7.228054113317552,0.0690829959568438,1.388495276851424,0.869090411994789
126,7.93330134581726,0.0765399930512046,7.178233108827423,0.06948983555173015,1.386995408149114,0.8692407065683657
127,7.909637460141561,0.07691651579734679,7.128043255088899,0.06989667514661649,1.3854362660453314,0.8693910011419425
128,7.885436469850725,0.07729303854348901,7.077497914134262,0.07030351474150284,1.3838184231210253,0.8695412957155192
129,7.860704022400384,0.0776695612896312,7.026610457205082,0.0707103543363892,1.3821424620423557,0.8696915902890958
130,7.8354458711241906,0.07804608403577341,6.975394258990079,0.07111719393127554,1.3804089753101767,0.8698418848626726
131,7.809667873014419,0.07842260678191562,6.9238626919062805,0.07152403352616188,1.3786185650044243,0.8699921794362493
132,7.783375986469849,0.07879912952805782,6.872029120426841,0.07193087312104823,1.3767718425235276,0.870142474009826
133,7.756576269012201,0.07917565227420004,6.81990689545877,0.07233771271593459,1.3748694283189706,0.8702927685834028
134,7.7292748749723925,0.07955217502034223,6.767509348773782,0.07274455231082094,1.3729119516251567,0.8704430631569795
135,7.701478053147775,0.07992869776648444,6.714849787495484,0.07315139190570728,1.3709000501847097,0.8705933577305561
136,7.673192144431715,0.08030522051262665,6.661941488645936,0.07355823150059362,1.36883436996935,0.8707436523041329
137,7.6444235794167525,0.08068174325876885,6.608797693754624,0.07396507109547998,1.366715564896532,0.8708939468777096
138,7.615178875972576,0.08105826600491106,6.555431603532801,0.07437191069036633,1.3645442965419519,0.8710442414512863
139,7.585464636800179,0.08143478875105326,6.5018563726160705,0.07477875028525267,1.3623212338481165,0.8711945360248631
140,7.555287546963438,0.08181131149719546,6.448085104378005,0.07518558988013901,1.3600470528291357,0.8713448305984398
141,7.524654371399436,0.08218783424333767,6.39413084581753,0.07559242947502537,1.3577224362718885,0.8714951251720165
142,7.493571952408876,0.08256435698947988,6.340006582522739,0.07599926906991172,1.3553480734337682,0.8716454197455932
143,7.462047207127827,0.08294087973562209,6.28572523371366,0.07640610866479806,1.3529246597371343,0.8717957143191699
144,7.430087124982168,0.08331740248176428,6.231299647366499,0.07681294825968442,1.3504528964607125,0.8719460088927466
145,7.397698765126075,0.08369392522790649,6.1767425954217625,0.07721978785457076,1.3479334904280584,0.8720963034663234
146,7.3648892538657975,0.0840704479740487,6.122066769078537,0.07762662744945711,1.3453671536933363,0.8722465980399001
147,7.331665782070147,0.0844469707201909,6.067284774177213,0.07803346704434347,1.3427546032245545,0.8723968926134769
148,7.298035602568937,0.08482349346633311,6.012409126672736,0.07844030663922981,1.3400965605844741,0.8725471871870536
149,7.26400602754075,0.0852000162124753,5.957452248200507,0.07884714623411615,1.337393751609385,0.8726974817606302
150,7.229584425891343,0.08557653895861753,5.902426461736839,0.0792539858290025,1.3346469060859352,0.872847776334207
151,7.194778220624012,0.08595306170475972,5.8473439873559245,0.07966082542388886,1.331856757426242,0.8729980709077837
152,7.159594886203221,0.08632958445090193,5.792216938084987,0.0800676650187752,1.3290240423414625,0.8731483654813604
153,7.124041945912846,0.08670610719704414,5.737057315859463,0.08047450461366154,1.3261495005140356,0.8732986600549372
154,7.088126969210319,0.08708262994318633,5.681877007579673,0.0808813442085479,1.323233874268819,0.8734489546285139
155,7.051857569077929,0.08745915268932855,5.626687781270621,0.08128818380343425,1.3202779082433131,0.8735992492020905
156,7.015241399372711,0.08783567543547074,5.571501282346235,0.08169502339832059,1.317282349057196,0.8737495437756673
157,6.978286152176056,0.08821219818161295,5.516329029979476,0.08210186299320694,1.31424794498139,0.873899838349244
158,6.940999555144444,0.08858872092775516,5.461182413579487,0.08250870258809329,1.3111754456068534,0.8740501329228207
159,6.9033893688625,0.08896524367389735,5.40607268937692,0.08291554218297964,1.3080656015133336,0.8742004274963975
160,6.86546338419967,0.08934176642003958,5.351010977118543,0.083322381777866,1.3049191639382869,0.8743507220699742
161,6.827229419671789,0.08971828916618177,5.296008256872063,0.08372922137275234,1.3017368844462107,0.874501016643551
162,6.788695318808703,0.09009481191232398,5.241075365941958,0.08413606096763869,1.2985195145985728,0.8746513112171276
163,6.749868947529316,0.09047133465846618,5.186222995897236,0.08454290056252503,1.2952678056245688,0.8748016057907043
164,6.71075819152509,0.09084785740460838,5.131461689711614,0.08494974015741139,1.2919825080929506,0.874951900364281
165,6.671370953653403,0.0912243801507506,5.076801839016902,0.08535657975229773,1.2886643715851283,0.8751021949378578
166,6.6317151513418,0.0916009028968928,5.022253681469902,0.08576341934718408,1.2853141443697578,0.8752524895114345
167,6.591798714004385,0.091977425643035,4.96782729823336,0.08617025894207042,1.2819325730790574,0.8754027840850113
168,6.5516295804715075,0.09235394838917721,4.913532611571193,0.08657709853695678,1.2785204023870596,0.8755530786585879
169,6.511215696433871,0.09273047113531942,4.859379382558321,0.08698393813184312,1.2750783746900065,0.8757033732321646
170,6.470565011902207,0.09310699388146161,4.805377208905077,0.08739077772672947,1.271607229789166,0.8758536678057414
171,6.429685478683593,0.09348351662760382,4.751535522896438,0.08779761732161583,1.2681077045761944,0.8760039623793181
172,6.388585047875567,0.09386003937374603,4.697863589445851,0.08820445691650217,1.2645805327213437,0.8761542569528948
173,6.347271667379032,0.09423656211988823,4.64437050426367,0.08861129651138852,1.2610264443646866,0.8763045515264716
174,6.305753279431073,0.09461308486603044,4.591065192139913,0.08901813610627486,1.2574461658105778,0.8764548461000483
175,6.264037818158677,0.09498960761217265,4.537956405341072,0.08942497570116122,1.2538404192255994,0.8766051406736249
176,6.222133207154397,0.09536613035831484,4.485052722120591,0.08983181529604756,1.25020992234013,0.8767554352472017
177,6.180047357074931,0.09574265310445705,4.432362545342566,0.09023865489093391,1.246555388153828,0.8769057298207784
178,6.137788163263601,0.09611917585059926,4.379894101218116,0.09064549448582025,1.2428775246451729,0.8770560243943551
179,6.095363503397692,0.09649569859674147,4.3276554381537995,0.0910523340807066,1.2391770344852822,0.8772063189679319
180,6.052781235161534,0.09687222134288367,4.27565442571143,0.09145917367559295,1.235454614756246,0.8773566135415086
181,6.0100491939463225,0.09724874408902587,4.223898753678444,0.0918660132704793,1.2317109566741125,0.8775069081150852
182,5.967175190577423,0.09762526683516808,4.172395931248076,0.09227285286536566,1.2279467453167554,0.877657202688662
183,5.924167009070171,0.09800178958131028,4.121153286308317,0.092679692460252,1.2241626593568187,0.8778074972622387
184,5.881032404414898,0.09837831232745249,4.070177964838766,0.09308653205513835,1.2203593707999218,0.8779577918358155
185,5.837779100392019,0.0987548350735947,4.019476930414279,0.09349337165002469,1.2165375447282842,0.8781080864093922
186,5.794414787417992,0.09913135781973689,3.9690569638142708,0.09390021124491105,1.2126978390499894,0.8782583809829689
187,5.750947120422888,0.0995078805658791,3.918924662736546,0.09430705083979739,1.2088409042540404,0.8784086755565457
188,5.707383716760325,0.09988440331202131,3.8690864416143413,0.09471389043468374,1.204967383171377,0.8785589701301223
189,5.663732154150458,0.10026092605816352,3.8195485315353377,0.09512073002957008,1.2010779107420426,0.878709264703699
190,5.619999968656725,0.10063744880430572,3.7703169802611884,0.09552756962445644,1.1971731137886537,0.8788595592772758
191,5.576194652697008,0.10101397155044792,3.7213976523462238,0.09593440921934278,1.193253610796317,0.8790098538508525
192,5.532323653089853,0.10139049429659013,3.6727962293537892,0.09634124881422913,1.189320011699172,0.8791601484244292
193,5.4883943691363495,0.10176701704273233,3.6245182101686972,0.09674808840911549,1.185372917673681,0.879310442998006
194,5.444414150738209,0.10214353978887454,3.5765689114042103,0.09715492800400183,1.1814129209388604,0.8794607375715826
195,5.400390296552711,0.10252006253501675,3.5289534679019003,0.09756176759888818,1.177440604563514,0.8796110321451593
196,5.3563300521849,0.10289658528115894,3.481676833322734,0.09796860719377452,1.173456542280691,0.8797613267187361
197,5.312240608417681,0.10327310802730115,3.434743780827605,0.09837544678866088,1.169461298309423,0.8799116212923128
198,5.268129099480158,0.10364963077344336,3.3881589038455893,0.09878228638354722,1.1654554271838922,0.8800619158658896
199,5.224002601354784,0.10402615351958557,3.341926616928046,0.09918912597843357,1.1614394735901759,0.8802122104394663
200,5.179868130123638,0.10440267626572777,3.2960511566868034,0.09959596557331991,1.1574139722106185,0.880362505013043
201,5.1357326403543215,0.10477919901186998,3.2505365828144246,0.10000280516820627,1.1533794475759869,0.8805127995866197
202,5.091603023525758,0.10515572175801217,3.205386779184746,0.10040964476309261,1.1493364139254734,0.8806630941601964
203,5.0474861064943175,0.10553224450415438,3.160605455031607,0.10081648435797896,1.14528537507467,0.8808133887337731
204,5.00338865000052,0.10590876725029659,3.1161961462039236,0.10122332395286532,1.1412268242915877,0.8809636833073499
205,4.959317347216627,0.1062852899964388,3.0721622164949527,0.10163016354775166,1.137161244180782,0.8811139778809266
206,4.915278822335424,0.106661812742581,3.0285068590437882,0.10203700314263801,1.1330891065756898,0.8812642724545033
207,4.871279629200345,0.1070383354887232,2.985233097807024,0.10244384273752435,1.1290108724392207,0.88141456702808
208,4.827326249977236,0.1074148582348654,2.9423437890984268,0.10285068233241071,1.1249269917726845,0.8815648616016567
209,4.783425093867908,0.10779138098100761,2.899841623194616,0.10325752192729705,1.1208379035331026,0.8817151561752334
210,4.7395824958656085,0.10816790372714982,2.8577291260045135,0.1036643615221834,1.1167440355589309,0.8818654507488102
211,4.695804715552605,0.10854442647329203,2.8160086608005086,0.10407120111706974,1.1126458045042686,0.8820157453223869
212,4.65209793593993,0.10892094921943422,2.7746824300091544,0.1044780407119561,1.1085436157815505,0.8821660398959636
213,4.608468262349406,0.10929747196557643,2.733752477059216,0.10488488030684244,1.1044378635128043,0.8823163344695404
214,4.564921721337994,0.10967399471171864,2.693220688284909,0.1052917199017288,1.100328930489431,0.882466629043117
215,4.521464259664515,0.11005051745786085,2.6530887948821573,0.10569855949661515,1.0962171881405514,0.8826169236166937
216,4.478101743298702,0.11042704020400305,2.6133583749156744,0.10610539909150149,1.0921029965099591,0.8827672181902705
217,4.434839956472644,0.11080356295014525,2.574030855374657,0.10651223868638784,1.0879867042416003,0.8829175127638472
218,4.391684600774506,0.11118008569628746,2.5351075142749355,0.10691907828127419,1.0838686485736657,0.883067807337424
219,4.348641294284505,0.11155660844242966,2.4965894828053705,0.10732591787616054,1.0797491553412086,0.8832181019110007
220,4.305715570753049,0.11193313118857187,2.4584777475163073,0.10773275747104688,1.0756285389873066,0.8833683964845774
221,4.262912878820914,0.11230965393471408,2.4207731525478975,0.10813959706593324,1.0715071025827387,0.8835186910581541
222,4.2202385812813406,0.11268617668085629,2.3834764018961296,0.10854643666081958,1.0673851378541053,0.8836689856317308
223,4.1776979543838815,0.11306269942699848,2.3465880617143764,0.10895327625570593,1.0632629252204404,0.8838192802053075
224,4.135296187179825,0.11343922217314069,2.310108562648311,0.10936011585059227,1.0591407338381544,0.8839695747788843
225,4.093038380909024,0.1138157449192829,2.274038202202036,0.10976695544547863,1.0550188216543404,0.884119869352461
226,4.050929548427863,0.1141922676654251,2.2383771471332854,0.11017379504036498,1.0508974354683314,0.8842701639260377
227,4.008974613678159,0.11456879041156731,2.203125435875596,0.11058063463525132,1.0467768110015012,0.8844204584996145
228,3.9671784111967145,0.1149453131577095,2.168282980985304,0.11098747423013768,1.0426571729751617,0.8845707530731911
229,3.925545685665251,0.11532183590385171,2.13384957161133,0.11139431382502402,1.038538735196522,0.8847210476467678
230,3.884081091500442,0.11569835864999392,2.099824875985624,0.11180115341991037,1.0344217006526402,0.8848713422203446
231,3.8427891924836772,0.11607488139613613,2.0662084439322834,0.11220799301479671,1.0303062616122085,0.8850216367939213
232,3.801674461430269,0.11645140414227834,2.032999709393263,0.11261483260968307,1.0261925997351606,0.885171931367498
233,3.760741279897739,0.11682792688842053,2.000197992968713,0.1130216722045694,1.0220808861899178,0.8853222259410748
234,3.7199939379327636,0.11720444963456274,1.9678025044699292,0.11342851179945576,1.017971281778216,0.8854725205146514
235,3.679436633856465,0.11758097238070495,1.9358123454830167,0.11383535139434212,1.0138639370673674,0.8856228150882282
236,3.639073474087582,0.11795749512684715,1.9042265119412793,0.11424219098922846,1.009758992529857,0.8857731096618049
237,3.598908473003115,0.11833401787298936,1.873043896704487,0.11464903058411481,1.0056565786901412,0.8859234042353816
238,3.5589455528360365,0.11871054061913155,1.8422632921431235,0.11505587017900115,1.001556816278494,0.8860736988089584
239,3.5191885436095456,0.11908706336527376,1.8118833927258002,0.1154627097738875,0.9974598163917904,0.8862239933825351
240,3.4796411831074927,0.11946358611141597,1.7819027976080195,0.11586954936877385,0.9933656806610749,0.8863742879561118
241,3.4403071168804025,0.11984010885755818,1.7523200132205063,0.1162763889636602,0.9892745014257507,0.8865245825296885
242,3.4011898982866597,0.12021663160370039,1.7231334558553912,0.11668322855854654,0.9851863619142649,0.8866748771032652
243,3.3622929885683273,0.12059315434984258,1.6943414542485304,0.1170900681534329,0.9811013364311159,0.8868251716768419
244,3.323619756961077,0.12096967709598479,1.6659422521562883,0.11749690774831924,0.9770194905500096,0.8869754662504187
245,3.2851734808377135,0.121346199842127,1.6379340109251568,0.11790374734320559,0.9729408813130015,0.8871257608239954
246,3.246957345884734,0.1217227225882692,1.6103148120526203,0.11831058693809195,0.9688655574354907,0.8872760553975721
247,3.2089744463113674,0.12209924533441141,1.583082659737701,0.11871742653297829,0.9647935595168273,0.8874263499711488
248,3.171227785090542,0.12247576808055362,1.5562354834196614,0.11912426612786464,0.9607249202563853,0.8875766445447255
249,3.133720274231212,0.12285229082669581,1.5297711403034027,0.11953110572275098,0.956659664674947,0.8877269391183022
250,3.0964547350814176,0.12322881357283802,1.50368741787009,0.11993794531763734,0.9525978103411363,0.887877233691879
251,3.0594338986615597,0.12360533631898023,1.4779820363716363,0.12034478491252368,0.9485393676027967,0.8880275282654557
252,3.022660406027215,0.12398185906512244,1.4526526513076428,0.12075162450741003,0.9444843398230486,0.8881778228390325
253,2.98613680866092,0.12435838181126464,1.4276968558835192,0.12115846410229637,0.9404327236208688,0.8883281174126092
254,2.9498655688923163,0.12473490455740684,1.4031121834484745,0.12156530369718273,0.9363845091159878,0.8884784119861858
255,2.913849060346023,0.12511142730354904,1.3788961099121577,0.12197214329206907,0.9323396801778614,0.8886287065597626
256,2.878089568416587,0.12548795004969127,1.3550460561387327,0.12237898288695542,0.928298214678609,0.8887790011333393
257,2.8425892907699333,0.12586447279583346,1.3315593903172662,0.12278582248184178,0.9242600847495822,0.888929295706916
258,2.807350337870616,0.12624099554197565,1.3084334303072818,0.12319266207672812,0.920225257041453,0.8890795902804928
259,2.772374733534268,0.12661751828811785,1.285665445958437,0.12359950167161447,0.916193692987568,0.8892298848540695
260,2.7376644155045944,0.12699404103426007,1.263252661403285,0.12400634126650081,0.912165349070352,0.8893801794276461
261,2.703221236054238,0.1273705637804023,1.241192257322129,0.12441318086138717,0.9081401770905719,0.8895304740012229
262,2.66904696260891,0.12774708652654448,1.219481373179057,0.12482002045627351,0.9041181244392233,0.8896807685747996
263,2.6351432783940583,0.12812360927268668,1.1981171094282166,0.12522686005115985,0.9000991343718172,0.8898310631483763
264,2.601511783103492,0.12850013201882887,1.1770965296895033,0.1256336996460462,0.896083146284868,0.8899813577219531
265,2.5681539935892546,0.1288766547649711,1.1564166628928374,0.12604053924093256,0.8920700959943388,0.8901316522955298
266,2.5350713445721045,0.12925317751111332,1.136074505390258,0.1264473788358189,0.8880599160158634,0.8902819468691066
267,2.5022651893719368,0.1296297002572555,1.1160670230350969,0.12685421843070527,0.8840525358464743,0.8904322414426832
268,2.469736800657459,0.1300062230033977,1.0963911532275508,0.12726105802559162,0.8800478822476442,0.8905825360162599
269,2.437487371214528,0.13038274574953992,1.077043806926008,0.12766789762047795,0.8760458795294256,0.8907328305898367
270,2.405518014732416,0.13075926849568212,1.0580218706235045,0.1280747372153643,0.8720464498354611,0.8908831251634134
271,2.37382976660737,0.13113579124182434,1.0393222082887725,0.12848157681025063,0.8680495134286261,0.8910334197369901
272,2.342423584762846,0.13151231398796653,1.020941663271323,0.12888841640513699,0.864054988977113,0.8911837143105669
273,2.311300350485678,0.13188883673410873,1.002877060170108,0.12929525600002334,0.8600627938407257,0.8913340088841435
274,2.280460869277626,0.13226535948025095,0.9851252066652983,0.1297020955949097,0.8560728443571421,0.8914843034577202
275,2.249905871721579,0.13264188222639314,0.967682895312773,0.13010893518979605,0.8520850561280037,0.891634598031297
276,2.2196360143617873,0.13301840497253536,0.950546905300958,0.1305157747846824,0.8480993443045137,0.8917848926048737
277,2.18965188059752,0.13339492771867756,0.9337140041696889,0.13092261437956873,0.8441156238724061,0.8919351871784504
278,2.1599539815894206,0.13377145046481975,0.9171809494907837,0.13132945397445508,0.8401338099360479,0.8920854817520272
279,2.13054275717802,0.13414797321096197,0.9009444905101108,0.13173629356934144,0.8361538180014527,0.8922357763256039
280,2.1014185768137237,0.13452449595710417,0.8850013697508902,0.13214313316422777,0.8321755642580384,0.8923860708991805
281,2.0725817404976348,0.1349010187032464,0.8693483245780768,0.13254997275911412,0.8281989658588559,0.8925363654727573
282,2.04403247973265,0.13527754144938858,0.8539820887236763,0.13295681235400048,0.8242239411991651,0.892686660046334
283,2.01577095848415,0.13565406419553078,0.8388993937728636,0.13336365194888683,0.8202504101930896,0.8928369546199107
284,1.9877972741497192,0.136030586941673,0.8240969706108451,0.13377049154377318,0.8162782945481781,0.8929872491934875
285,1.960111458537275,0.1364071096878152,0.809571550830415,0.13417733113865954,0.8123075180377053,0.8931375437670642
286,1.9327134788510063,0.13678363243395741,0.7953198681001947,0.13458417073354587,0.8083380067704657,0.8932878383406408
287,1.9056032386845487,0.1371601551800996,0.7813386594935644,0.13499101032843222,0.8043696894579037,0.8934381329142176
288,1.878780579020794,0.1375366779262418,0.7676246667783654,0.13539784992331858,0.8004024976783984,0.8935884274877943
289,1.852245279237776,0.13791320067238402,0.7541746376674267,0.1358046895182049,0.796436366138513,0.8937387220613711
290,1.8259970581200662,0.13828972341852622,0.7409853270300406,0.13621152911309126,0.792471232931016,0.8938890166349478
291,1.8000355748750916,0.13866624616466844,0.7280534980645385,0.1366183687079776,0.7885070397895203,0.8940393112085245
292,1.7743604301538771,0.13904276891081063,0.7153759234321112,0.13702520830286397,0.7845437323395653,0.8941896057821013
293,1.7489711670756045,0.13941929165695283,0.7029493863520964,0.13743204789775032,0.7805812603459575,0.8943399003556779
294,1.7238672722555153,0.13979581440309505,0.6907706816589395,0.13783888749263667,0.7766195779562348,0.8944901949292546
295,1.6990481768355947,0.14017233714923727,0.6788366168210824,0.138245727087523,0.772658643940083,0.8946404895028314
296,1.6745132575175294,0.14054885989537946,0.6671440129220555,0.13865256668240936,0.7686984219245335,0.8947907840764081
297,1.6502618375974238,0.14092538264152166,0.6556897056040734,0.13905940627729568,0.7647388806248218,0.8949410786499848
298,1.6262931880018083,0.14130190538766385,0.644470545974443,0.13946624587218204,0.7607799940707328,0.8950913732235616
299,1.6026065283244035,0.14167842813380607,0.6334834014751507,0.1398730854670684,0.7568217418283364,0.8952416677971382
300,1.5792010278632094,0.1420549508799483,0.6227251567159698,0.14027992506195475,0.7528641092169069,0.8953919623707149
301,1.5560758066574083,0.1424314736260905,0.6121927142714956,0.1406867646568411,0.7489070875209805,0.8955422569442917
302,1.5332299365236408,0.14280799637223268,0.6018829954425003,0.14109360425172746,0.7449506741973497,0.8956925515178684
303,1.5106624420912178,0.14318451911837488,0.5917929409820413,0.1415004438466138,0.740994873076909,0.8958428460914452
304,1.4883723018358053,0.1435610418645171,0.5819195117867686,0.14190728344150014,0.7370396945612563,0.8959931406650219
305,1.4663584491111672,0.14393756461065932,0.5722596895538831,0.1423141230363865,0.733085155813884,0.8961434352385986
306,1.4446197731785406,0.1443140873568015,0.5628104774042422,0.14272096263127282,0.729131280945908,0.8962937298121753
307,1.423155120233233,0.1446906101029437,0.553568900472084,0.14312780222615917,0.7251781011961769,0.896444024385752
308,1.4019632944280505,0.1450671328490859,0.5445320064619029,0.14353464182104553,0.7212256551057586,0.8965943189593287
309,1.3810430588931644,0.14544365559522812,0.5356968661729853,0.14394148141593188,0.7172739886865991,0.8967446135329055
310,1.3603931367520365,0.14582017834137034,0.5270605739921478,0.14434832101081824,0.7133231555843512,0.8968949081064822
311,1.34001221213304,0.14619670108751254,0.5186202483552257,0.1447551606057046,0.7093732172352678,0.8970452026800589
312,1.3198989311764053,0.14657322383365473,0.5103730321778815,0.14516200020059092,0.7054242430170711,0.8971954972536357
313,1.3000519030361724,0.14694974657979692,0.5023160932562912,0.14556883979547727,0.7014763103937749,0.8973457918272123
314,1.280469700876783,0.14732626932593915,0.4944466246383109,0.14597567939036363,0.6975295050543237,0.897496086400789
315,1.2611508628640116,0.14770279207208137,0.4867618449656966,0.14638251898524998,0.6935839210450756,0.8976463809743658
316,1.2420938931499048,0.14807931481822356,0.47925899878799516,0.1467893585801363,0.6896396608960064,0.8977966755479425
317,1.2232972628514218,0.14845583756436576,0.4719353568487034,0.14719619817502266,0.6856968357406152,0.8979469701215193
318,1.2047594110225086,0.14883236031050795,0.46478821634432277,0.14760303776990902,0.6817555654295172,0.898097264695096
319,1.1864787456192878,0.14920888305665017,0.45781490115692086,0.14800987736479537,0.6778159786376314,0.8982475592686727
320,1.16845364445812,0.1495854058027924,0.4510127620608415,0.14841671695968173,0.6738782129649804,0.8983978538422493
321,1.15068245616625,0.1499619285489346,0.44437917690418716,0.14882355655456805,0.669942415031044,0.8985481484158261
322,1.1331635011248027,0.15033845129507678,0.4379115507657142,0.1492303961494544,0.6660087405626756,0.8986984429894028
323,1.1158950724038814,0.15071497404121897,0.43160731608779024,0.14963723574434076,0.6620773544755505,0.8988487375629796
324,1.0988754366895344,0.1510914967873612,0.42546393278604866,0.15004407533922712,0.6581484309491279,0.8989990321365563
325,1.0821028352023723,0.15146801953350342,0.41947888833639424,0.15045091493411344,0.6542221534951389,0.899149326710133
326,1.0655754846076135,0.1518445422796456,0.41364969784000377,0.1508577545289998,0.6502987150196022,0.8992996212837097
327,1.0492915779163734,0.1522210650257878,0.4079739040669799,0.15126459412388615,0.6463783178783347,0.8994499158572864
328,1.0332492853779847,0.15259758777193,0.4024490774793011,0.1516714337187725,0.6424611739260578,0.8996002104308631
329,1.0174467553631883,0.15297411051807222,0.39707281623372115,0.15207827331365883,0.6385475045589992,0.8997505050044399
330,1.001882115238005,0.15335063326421444,0.3918427461652686,0.1524851129085452,0.6346375407510998,0.8999007995780166
331,0.9865534722281257,0.15372715601035664,0.3867565207519947,0.15289195250343154,0.6307315230838008,0.9000510941515933
332,0.9714589142736763,0.15410367875649883,0.3818118210616172,0.1532987920983179,0.6268297017694877,0.9002013887251701
333,0.9565965108742038,0.15448020150264105,0.37700635568069923,0.15370563169320425,0.622932336668576,0.9003516832987467
334,0.9419643139237588,0.15485672424878325,0.37233786062701424,0.15411247128809058,0.6190396973002994,0.9005019778723234
335,0.92756035853592,0.15523324699492544,0.3678040992457239,0.15451931088297693,0.6151520628472762,0.9006522724459002
336,0.9133826638586856,0.15560976974106766,0.3634028620900139,0.1549261504778633,0.6112697221538302,0.9008025670194769
337,0.8994292338790834,0.15598629248720985,0.35913196678680814,0.15533299007274964,0.6073929737182049,0.9009528615930537
338,0.8856980582174206,0.15636281523335208,0.35498925788819263,0.15573982966763597,0.6035221256786536,0.9011031561666304
339,0.872187112911078,0.15673933797949427,0.35097260670916364,0.15614666926252233,0.5996574957935161,0.901253450740207
340,0.8588943611877525,0.15711586072563646,0.34707991115232095,0.15655350885740868,0.5957994114153161,0.9014037453137838
341,0.8458177542280907,0.15749238347177869,0.34330909552010413,0.15696034845229503,0.591948209458974,0.9015540398873605
342,0.8329552319176386,0.15786890621792088,0.3396581103151836,0.1573671880471814,0.5881042363641994,0.9017043344609372
343,0.8203047235880266,0.1582454289640631,0.33612493202959265,0.15777402764206772,0.584267848052122,0.901854629034514
344,0.8078641487473855,0.1586219517102053,0.332707562923191,0.15818086723695407,0.580439409876268,0.9020049236080907
345,0.7956314177998893,0.1589984744563475,0.32940403079204056,0.15858770683184042,0.5766192965679552,0.9021552181816674
346,0.7836044327544344,0.1593749972024897,0.3262123887272623,0.15899454642672678,0.5728078921761826,0.9023055127552441
347,0.7717810879224043,0.1597515199486319,0.32313071486493905,0.1594013860216131,0.5690055900021306,0.9024558073288208
348,0.7601592706044888,0.16012804269477413,0.32015711212761705,0.15980822561649946,0.5652127925283509,0.9026061019023975
349,0.7487368617665644,0.16050456544091632,0.31728970795795686,0.16021506521138582,0.5614299113427331,0.9027563964759743
350,0.7375117367045961,0.16088108818705854,0.3145266540450654,0.16062190480627217,0.5576573670573566,0.902906691049551
351,0.7264817656985839,0.16125761093320073,0.311866126044039,0.1610287444011585,0.5538955892223544,0.9030569856231278
352,0.7156448146555359,0.16163413367934293,0.30930632328923396,0.16143558399604485,0.5501450162348503,0.9032072801967044
353,0.7049987457414884,0.16201065642548515,0.306845468501777,0.1618424235909312,0.5464060952430968,0.9033575747702811
354,0.6945414180025841,0.16238717917162734,0.30448180749180775,0.16224926318581756,0.5426792820459552,0.9035078693438579
355,0.6842706879752178,0.16276370191776957,0.3022136088559456,0.16265610278070392,0.5389650409877593,0.9036581639174346
356,0.674184410285299,0.16314022466391176,0.3000391636704564,0.16306294237559024,0.5352638448487612,0.9038084584910113
357,0.6642804382366296,0.16351674741005395,0.29795678518058794,0.1634697819704766,0.5315761747312056,0.9039587530645881
358,0.6545566243884637,0.16389327015619617,0.2959648084865294,0.16387662156536295,0.527902519941193,0.9041090476381648
359,0.6450108211222724,0.16426979290233837,0.29406159022643974,0.1642834611602493,0.5242433778664434,0.9042593422117414
360,0.635640881197755,0.1646463156484806,0.2922455082569821,0.16469030075513563,0.5205992538500513,0.9044096367853182
361,0.6264446582981694,0.16502283839462278,0.2905149613317858,0.165097140350022,0.5169706610604409,0.9045599313588949
362,0.6174200075650047,0.16539936114076498,0.28886836877825,0.16550397994490834,0.513358120357532,0.9047102259324716
363,0.6085647861220843,0.1657758838869072,0.28730417017308957,0.1659108195397947,0.5097621601553325,0.9048605205060484
364,0.5998768535891431,0.1661524066330494,0.2858208250170138,0.16631765913468105,0.5061833162810483,0.9050108150796251
365,0.5913540725849499,0.16652892937919161,0.2844168124089176,0.16672449872956738,0.5026221318308374,0.9051611096532017
366,0.5829943092200558,0.1669054521253338,0.2830906307199511,0.16713133832445373,0.49907915702235883,0.9053114042267785
367,0.5747954335792215,0.167281974871476,0.28184079726782585,0.1675381779193401,0.49555494904423475,0.9054616988003552
368,0.5667553201936205,0.16765849761761822,0.2806658479917018,0.16794501751422644,0.4920500719025448,0.905611993373932
369,0.5588718485028937,0.16803502036376042,0.27956433712798673,0.16835185710911277,0.48856509626451067,0.9057622879475087
370,0.5511429033071256,0.16841154310990264,0.27853483688737446,0.16875869670399912,0.4851005992994757,0.9059125825210854
371,0.5435663752088524,0.16878806585604483,0.27757593713342793,0.16916553629888548,0.48165716451735285,0.9060628770946622
372,0.5361401610451665,0.16916458860218703,0.2766862450630103,0.16957237589377183,0.47823538160462686,0.9062131716682388
373,0.5288621643100267,0.16954111134832925,0.2758643848888502,0.16997921548865816,0.4748358462580695,0.9063634662418155
374,0.5217302955668605,0.16991763409447144,0.27510899752451845,0.1703860550835445,0.47145916001631005,0.9065137608153923
375,0.5147424728515533,0.17029415684061366,0.27441874027208335,0.17079289467843087,0.46810593008938184,0.906664055388969
376,0.507896622065931,0.17067067958675586,0.27379228651269627,0.17119973427331722,0.4647767691863715,0.9068143499625457
377,0.5011906773618222,0.17104720233289805,0.27322832540035535,0.17160657386820358,0.4614722953413213,0.9069646445361225
378,0.4946225815158161,0.17142372507904027,0.2727255615590756,0.1720134134630899,0.4581931317375133,0.9071149391096991
379,0.48819028629481453,0.17180024782518247,0.27228271478369026,0.17242025305797626,0.45493990653024186,0.9072652336832758
380,0.481891752812475,0.1721767705713247,0.2718985197444936,0.1728270926528626,0.451713252668278,0.9074155282568526
381,0.47572495187666825,0.17255329331746688,0.2715717256959253,0.17323393224774897,0.4485138077140612,0.9075658228304293
382,0.46968786432803816,0.17292981606360908,0.2713010961894865,0.1736407718426353,0.4453422136628232,0.907716117404006
383,0.4637784813697891,0.1733063388097513,0.2710854087910667,0.17404761143752165,0.4421991167607479,0.9078664119775828
384,0.4579948048888032,0.1736828615558935,0.2709234548028518,0.174454451032408,0.43908516732228564,0.9080167065511595
385,0.45233484776819155,0.1740593843020357,0.2708140389899707,0.17486129062729436,0.4360010195467911,0.9081670011247361
386,0.44679663419140503,0.1744359070481779,0.27075597931203105,0.1752681302221807,0.4329473313345505,0.9083172956983129
387,0.4413781999380032,0.1748124297943201,0.270748106659682,0.17567496981706704,0.42992476410239505,0.9084675902718896
388,0.4360775926711996,0.17518895254046232,0.2707892645963348,0.1760818094119534,0.42693398259896875,0.9086178848454664
389,0.43089287221729455,0.17556547528660452,0.2708783091051599,0.17648864900683975,0.4239756547197997,0.9087681794190431
390,0.42582211083710514,0.17594199803274674,0.2710141083414725,0.1768954886017261,0.42105045132231617,0.9089184739926198
391,0.4208633934895125,0.17631852077888893,0.2711955423906059,0.17730232819661243,0.41815904604089243,0.9090687685661965
392,0.41601481808722646,0.17669504352503113,0.2714215030313681,0.17770916779149878,0.4153021151020661,0.9092190631397732
393,0.41127449574489355,0.17707156627117335,0.27169089350516157,0.17811600738638514,0.4124803371400533,0.9093693577133499
394,0.4066405510196528,0.17744808901731554,0.27200262829084326,0.1785228469812715,0.4096943930126724,0.9095196522869267
395,0.4021111221442493,0.17782461176345776,0.27235563288539066,0.17892968657615785,0.4069449656177817,0.9096699468605034
396,0.39768436125282425,0.17820113450959996,0.2727488435904318,0.17933652617104417,0.40423273971036694,0.9098202414340801
397,0.3933584345994872,0.17857765725574218,0.2731812073046882,0.17974336576593053,0.40155840172038226,0.9099705360076569
398,0.38913152276978336,0.17895418000188437,0.27365168132237416,0.18015020536081688,0.39892263957145213,0.9101208305812335
399,0.3850018208851609,0.17933070274802657,0.2741592331375853,0.18055704495570324,0.3963261425005609,0.9102711251548102
400,0.380967538800555,0.1797072254941688,0.2747028402547033,0.18096388455058957,0.3937696008788306,0.910421419728387
401,0.3770269012951925,0.18008374824031098,0.2752814900048367,0.18137072414547592,0.3912537060334847,0.9105717143019637
402,0.3731781482567217,0.1804602709864532,0.27589417936830835,0.18177756374036227,0.38877915007112446,0.9107220088755404
403,0.3694195348587803,0.1808367937325954,0.27653991480319634,0.18218440333524863,0.38634662570240075,0.9108723034491172
404,0.36574933173210017,0.1812133164787376,0.2772177120799255,0.18259124293013496,0.3839568260682147,0.9110225980226939
405,0.3621658251292579,0.1815898392248798,0.27792659612190224,0.1829980825250213,0.381610444567513,0.9111728925962705
406,0.358667317083174,0.181966361971022,0.27866560085217684,0.18340492211990767,0.379308174686796,0.9113231871698473
407,0.35525212555945773,0.18234288471716423,0.2794337690461143,0.18381176171479402,0.37705070983145156,0.911473481743424
408,0.35191858460270425,0.18271940746330642,0.28023015219004566,0.18421860130968037,0.3748387431589704,0.9116237763170008
409,0.34866504447684127,0.18309593020944862,0.2810538103458679,0.1846254409045667,0.3726729674141866,0.9117740708905775
410,0.3454898717996212,0.18347245295559084,0.2819038120215544,0.18503228049945306,0.3705540747665956,0.9119243654641542
411,0.3423914496713603,0.18384897570173303,0.28277923404753347,0.1854391200943394,0.36848275664986635,0.912074660037731
412,0.339368177798013,0.18422549844787525,0.2836791614588845,0.18584595968922576,0.36645970360362246,0.9122249546113076
413,0.33641847260868407,0.18460202119401745,0.2846026873833005,0.1862527992841121,0.36448560511759526,0.9123752491848843
414,0.33354076736766286,0.18497854394015964,0.2855489129347589,0.18665963887899845,0.36256114947822676,0.9125255437584611
415,0.3307335122810746,0.18535506668630186,0.2865169471128348,0.1870664784738848,0.3606870236178027,0.9126758383320378
416,0.32799517459824007,0.18573158943244406,0.2875059067075947,0.18747331806877116,0.3588639129662117,0.9128261329056145
417,0.3253242387078242,0.18610811217858628,0.2885149162099944,0.1878801576636575,0.35709250130539844,0.9129764274791913
418,0.3227192062288684,0.18648463492472847,0.28954310772771086,0.18828699725854384,0.355373470626614,0.9131267220527679
419,0.32017859609678534,0.18686115767087066,0.2905896209063239,0.1886938368534302,0.3537075009905084,0.9132770166263446
420,0.31770094464440013,0.18723768041701289,0.2916536028557699,0.18910067644831655,0.3520952703901807,0.9134273111999214
421,0.3152848056781234,0.18761420316315508,0.292734208081979,0.1895075160432029,0.35053745461723246,0.9135776057734981
422,0.3129287505493283,0.1879907259092973,0.29383059842360687,0.18991435563808923,0.3490347271309119,0.9137279003470749
423,0.31063136822101783,0.1883672486554395,0.2949419429937704,0.19032119523297558,0.3475877589304314,0.9138781949206516
424,0.30839126532985284,0.1887437714015817,0.29606741812669,0.19072803482786194,0.34619721843050927,0.9140284894942283
425,0.30620706624361793,0.1891202941477239,0.2972062073291425,0.1911348744227483,0.34486377134022483,0.914178784067805
426,0.3040774131142006,0.1894968168938661,0.2983575012366246,0.19154171401763462,0.34358808054524403,0.9143290786413817
427,0.30200096592614933,0.18987333964000833,0.29952049757412297,0.19194855361252097,0.3423708059934944,0.9144793732149584
428,0.2999764025408872,0.19024986238615052,0.3006944011213863,0.19235539320740733,0.3412126045843502,0.9146296677885352
429,0.29800241873664357,0.1906263851322927,0.3018784236825954,0.19276223280229368,0.3401141300613912,0.9147799623621119
430,0.29607772824417533,0.19100290787843494,0.3030717840603186,0.19316907239718004,0.3390760329088055,0.9149302569356886
431,0.2942010627783397,0.19137943062457713,0.3042737080336452,0.19357591199206636,0.33809896025149966,0.9150805515092653
432,0.2923711720655821,0.19175595337071935,0.3054834283403847,0.19398275158695272,0.3371835557589682,0.915230846082842
433,0.2905868238674039,0.19213247611686154,0.3067001846632172,0.19438959118183907,0.3363304595530087,0.9153811406564187
434,0.28884680399986573,0.19250899886300374,0.30792322361968194,0.19479643077672543,0.3355403081193115,0.9155314352299955
435,0.2871499163491898,0.19288552160914596,0.30915179875588866,0.19520327037161175,0.33481373422300714,0.9156817298035722
436,0.285494982883516,0.19326204435528815,0.3103851705438345,0.1956101099664981,0.3341513668282193,0.915832024377149
437,0.28388084366086663,0.19363856710143038,0.3116226063822092,0.19601694956138446,0.33355383102168873,0.9159823189507257
438,0.2823063568333785,0.19401508984757257,0.3128633806005718,0.19642378915627082,0.33302174794051626,0.9161326135243023
439,0.2807703986478486,0.19439161259371476,0.31410677446677904,0.19683062875115717,0.3325557347040874,0.916282908097879
440,0.2792718634426514,0.19476813533985698,0.3153520761975477,0.1972374683460435,0.3321564043502343,0.9164332026714558
441,0.27780966364107385,0.19514465808599918,0.316598580972031,0.19764430794092985,0.33182436577568525,0.9165834972450325
442,0.2763827297411171,0.1955211808321414,0.31784559094828985,0.1980511475358162,0.33156022368086135,0.9167337918186093
443,0.27499001030181475,0.1958977035782836,0.31909241528253945,0.19845798713070256,0.33136457851907075,0.916884086392186
444,0.27363047192611034,0.19627422632442582,0.3203383701510533,0.1988648267255889,0.331238026450152,0.9170343809657626
445,0.27230309924034163,0.196650749070568,0.32158277877460295,0.19927166632047524,0.3311811592986239,0.9171846755393394
446,0.27100689487037355,0.1970272718167102,0.32282497144531663,0.1996785059153616,0.3311945645163889,0.9173349701129161
447,0.269740879414423,0.19740379456285242,0.32406428555583705,0.20008534551024795,0.3312788251500429,0.9174852646864928
448,0.26850409141261683,0.19778031730899462,0.3253000656306615,0.20049218510513428,0.3314345198128429,0.9176355592600696
449,0.2672955873133221,0.19815684005513684,0.3265316633595452,0.20089902470002063,0.33166222266138173,0.9177858538336463
450,0.2661144414362884,0.19853336280127903,0.3277584376328528,0.201305864294907,0.3319625033770201,0.917936148407223
451,0.26495974593264016,0.19890988554742123,0.32897975457873907,0.20171270388979334,0.3323359271521264,0.9180864429807997
452,0.2638306107417559,0.19928640829356345,0.3301949876020479,0.2021195434846797,0.3327830546811705,0.9182367375543764
453,0.26272616354506895,0.19966293103970564,0.33140351742481067,0.20252638307956602,0.3333044421567227,0.9183870321279531
454,0.2616455497168272,0.20003945378584786,0.3326047321282335,0.20293322267445238,0.33390064127040453,0.9185373267015299
455,0.26058793227184396,0.20041597653199006,0.33379802719605917,0.20334006226933873,0.3345721992188426,0.9186876212751066
456,0.25955249181027246,0.20079249927813225,0.3349828055591943,0.2037469018642251,0.3353196587146653,0.9188379158486834
457,0.2585384264594404,0.20116902202427447,0.33615847764148976,0.20415374145911142,0.3361435580025973,0.91898821042226
458,0.25754495181277054,0.20154554477041667,0.33732446140656736,0.20456058105399777,0.3370444308806981,0.9191385049958367
459,0.25657130086582247,0.2019220675165589,0.33848018240558236,0.20496742064888412,0.33802280672678087,0.9192887995694135
460,0.2556167239494841,0.20229859026270108,0.3396250738258198,0.20537426024377048,0.3390792105300758,0.9194390941429902
461,0.25468048866034204,0.20267511300884328,0.3407585765400158,0.20578109983865683,0.3402141629281615,0.9195893887165669
462,0.25376187978826126,0.2030516357549855,0.3418801391563033,0.20618793943354316,0.34142818024923094,0.9197396832901437
463,0.2528601992411998,0.2034281585011277,0.34298921806867844,0.20659477902842951,0.3427217745597228,0.9198899778637204
464,0.25197476596728857,0.20380468124726991,0.34408527750788875,0.20700161862331587,0.34409545371736544,0.920040272437297
465,0.251104915874203,0.2041812039934121,0.3451677895926442,0.20740845821820222,0.34554972142969026,0.9201905670108738
466,0.2502500017458518,0.2045577267395543,0.3462362343810524,0.20781529781308855,0.3470850773180277,0.9203408615844505
467,0.24940939315641106,0.20493424948569652,0.34729009992218485,0.2082221374079749,0.3487020169870671,0.9204911561580272
468,0.24858247638172865,0.20531077223183872,0.3483288823076801,0.20862897700286126,0.35040103209999723,0.920641450731604
469,0.24776865430812442,0.20568729497798094,0.3493520857232891,0.20903581659774761,0.3521826104592759,0.9207917453051807
470,0.24696734633861195,0.20606381772412313,0.3503592225002769,0.20944265619263397,0.3540472360930795,0.9209420398787573
471,0.2461779882965667,0.20644034047026533,0.3513498131665883,0.2098494957875203,0.3559953893474573,0.9210923344523341
472,0.24540003232686472,0.20681686321640755,0.35232338649769274,0.21025633538240665,0.35802754698424244,0.9212426290259108
473,0.24463294679451733,0.20719338596254974,0.3532794795670234,0.210663174977293,0.3601441822847599,0.9213929235994875
474,0.24387621618082578,0.20756990870869196,0.35421763779592635,0.21107001457217936,0.36234576515937195,0.9215432181730643
475,0.24312934097707953,0.20794643145483416,0.35513741500304014,0.2114768541670657,0.36463276226288066,0.921693512746641
476,0.2423918375758237,0.20832295420097635,0.35603837345302536,0.21188369376195204,0.3670056371158558,0.9218438073202178
477,0.2416632381597178,0.20869947694711857,0.3569200839045657,0.2122905333568384,0.3694648502319021,0.9219941018937945
478,0.24094309058801183,0.20907599969326077,0.35778212565756795,0.21269737295172475,0.37201085925090566,0.9221443964673711
479,0.24023095828066213,0.209452522439403,0.35862408659948375,0.21310421254661108,0.3746441190783179,0.9222946910409479
480,0.23952642010011171,0.20982904518554518,0.35944556325068355,0.21351105214149743,0.3773650820304537,0.9224449856145246
481,0.23882907023075925,0.21020556793168738,0.36024616080881067,0.2139178917363838,0.38017419798591007,0.9225952801881013
482,0.23813851805614072,0.2105820906778296,0.36102549319205035,0.21432473133127014,0.38307191454308404,0.9227455747616781
483,0.23745438803384827,0.2109586134239718,0.36178318308124385,0.2147315709261565,0.38605867718383574,0.9228958693352547
484,0.2367763195682098,0.211335136170114,0.36251886196078625,0.21513841052104282,0.389134929443349,0.9230461639088314
485,0.23610396688075558,0.2117116589162562,0.3632321701582449,0.21554525011592918,0.3923011130861531,0.9231964584824082
486,0.23543699887849492,0.2120881816623984,0.3639227568826349,0.21595208971081553,0.39555766828841704,0.9233467530559849
487,0.23477509902002922,0.21246470440854062,0.36459028026129847,0.21635892930570189,0.3989050338264774,0.9234970476295616
488,0.23411796517952588,0.21284122715468282,0.3652344073753261,0.2167657689005882,0.4023436472716454,0.9236473422031384
489,0.23346530950857908,0.21321774990082504,0.36585481429346695,0.21717260849547457,0.4058739451913264,0.9237976367767151
490,0.23281685829598328,0.21359427264696723,0.36645118610447497,0.21757944809036092,0.409496363356433,0.9239479313502919
491,0.23217235182544457,0.21397079539310945,0.3670232169478404,0.21798628768524728,0.4132113369551559,0.9240982259238685
492,0.2315315442312587,0.21434731813925165,0.36757061004285346,0.21839312728013363,0.4170193008130887,0.9242485204974452
493,0.23089420335197933,0.21472384088539384,0.3680930777159579,0.21879996687501996,0.42092068961969137,0.924398815071022
494,0.23026011058210671,0.21510036363153606,0.36859034142634367,0.2192068064699063,0.4249159381611692,0.9245491096445987
495,0.229629060721823,0.21547688637767826,0.36906213178973823,0.21961364606479267,0.42900548155969753,0.9246994042181754
496,0.2290008618248014,0.21585340912382048,0.36950818860035045,0.22002048565967902,0.43318975551906636,0.924849698791752
497,0.2283753350441199,0.21622993186996267,0.3699282608509296,0.22042732525456535,0.43746919657671723,0.9249999933653288
498,0.22775231447630598,0.21660645461610487,0.37032210675090055,0.2208341648494517,0.44184424236216696,0.9251502879389055
499,0.22713164700354294,0.2169829773622471,0.37068949374253446,0.22124100444433806,0.4463153318618249,0.9253005825124823
500,0.22651319213406762,0.21735950010838928,0.37103019851512326,0.2216478440392244,0.4508829056902194,0.925450877086059
501,0.2258968218407887,0.2177360228545315,0.371344007017123,0.22205468363411074,0.4555474063675919,0.9256011716596357
502,0.22528242039815796,0.2181125456006737,0.3716307144662332,0.2224615232289971,0.4603092786038682,0.9257514662332125
503,0.22466988421732398,0.2184890683468159,0.3718901253573825,0.22286836282388345,0.46516896958900417,0.9259017608067892
504,0.22405912167960101,0.2188655910929581,0.37212205346859156,0.2232752024187698,0.470126929289636,0.9260520553803658
505,0.2234500529682854,0.2192421138391003,0.3723263218646858,0.22368204201365616,0.4751836107521057,0.9262023499539426
506,0.2228426098988509,0.21961863658524253,0.37250276289883305,0.22408888160854248,0.48033947041173014,0.9263526445275193
507,0.2222367357475586,0.21999515933138472,0.372651218211882,0.22449572120342884,0.4855949684083772,0.926502939101096
508,0.22163238507851202,0.22037168207752691,0.3727715387294775,0.2249025607983152,0.49095056890827954,0.9266532336746728
509,0.22102952356919503,0.22074820482366914,0.37286358465693376,0.22530940039320155,0.4964067404320182,0.9268035282482495
510,0.2204281278345247,0.22112472756981133,0.3729272254718452,0.22571623998808787,0.5019639561887012,0.9269538228218261
511,0.2198281852494564,0.22150125031595355,0.37296233991441785,0.22612307958297423,0.5076226944162652,0.9271041173954029
512,0.219229693770176,0.22187777306209575,0.37296881597550285,0.22652991917786058,0.513383438727805,0.9272544119689796
513,0.21863266175391566,0.22225429580823794,0.37294655088232,0.22693675877274694,0.5192466784639833,0.9274047065425564
514,0.21803710777743104,0.22263081855438016,0.3728954510818565,0.2273435983676333,0.5252129090513405,0.9275550011161331
515,0.2174430604541768,0.22300734130052235,0.37281543222192715,0.22775043796251962,0.5312826323665487,0.9277052956897098
516,0.21685055825021834,0.22338386404666458,0.3727064191298901,0.22815727755740597,0.5374563571064737,0.9278555902632866
517,0.2162596492989192,0.22376038679280677,0.37256834578900405,0.22856411715229233,0.5437345991640193,0.9280058848368632
518,0.21567039121444243,0.22413690953894896,0.37240115531242235,0.22897095674717868,0.550117882009637,0.9281561794104399
519,0.21508285090410592,0.22451343228509119,0.3722047999148166,0.229377796342065,0.5566067370784336,0.9283064739840167
520,0.2144971043796328,0.22488995503123338,0.3719792408816244,0.22978463593695136,0.5632017041628226,0.9284567685575934
521,0.21391323656733524,0.2252664777773756,0.37172444853591846,0.23019147553183772,0.5699033318105738,0.9286070631311701
522,0.21333134111727642,0.2256430005235178,0.37144040220289426,0.23059831512672407,0.5767121777282187,0.9287573577047469
523,0.21275152021144925,0.22601952326966,0.3711270901719753,0.23100515472161043,0.5836288091896257,0.9289076522783235
524,0.2121738843710153,0.2263960460158022,0.37078450965653664,0.23141199431649676,0.5906538034497628,0.9290579468519002
525,0.211598552262648,0.2267725687619444,0.3704126667512473,0.2318188339113831,0.5977877481633846,0.929208241425477
526,0.21102565050402056,0.22714909150808663,0.37001157638703674,0.23222567350626946,0.60503124180865,0.9293585359990537
527,0.21045531346848523,0.22752561425422882,0.3695812622836866,0.23263251310115582,0.6123848941154907,0.9295088305726305
528,0.20988768308898592,0.227902137000371,0.36912175690005583,0.23303935269604215,0.6198493264985532,0.9296591251462072
529,0.2093229086612502,0.22827865974651323,0.3686331013819443,0.2334461922909285,0.6274251724946761,0.9298094197197839
530,0.20876114664630538,0.22865518249265543,0.36811534550760217,0.23385303188581485,0.6351130782046683,0.9299597142933606
531,0.20820256047236327,0.22903170523879765,0.36756854763089825,0.2342598714807012,0.6429137027393022,0.9301100088669373
532,0.2076473203361215,0.22940822798493984,0.366992774622151,0.23466671107558754,0.6508277186693061,0.930260303440514
533,0.20709560300352622,0.22978475073108204,0.36638810180664105,0.2350735506704739,0.6588558124792181,0.9304105980140908
534,0.20654759161004352,0.23016127347722426,0.365754612900811,0.23548039026536025,0.666998685024962,0.9305608925876675
535,0.20600347546048672,0.23053779622336645,0.3650923999461734,0.2358872298602466,0.675257051994916,0.9307111871612442
536,0.20546344982844697,0.23091431896950868,0.36440156324093503,0.23629406945513295,0.6836316443743052,0.9308614817348209
537,0.20492771575537588,0.23129084171565087,0.36368221126936023,0.23670090905001928,0.6921232089127974,0.9310117763083976
538,0.20439647984936624,0.2316673644617931,0.36293446062888596,0.23710774864490564,0.7007325085949191,0.9311620708819743
539,0.20386995408368339,0.23204388720793528,0.36215843595500913,0.237514588239792,0.7094603231133333,0.9313123654555511
540,0.2033483555950913,0.23242040995407748,0.36135426984396574,0.23792142783467835,0.7183074493445794,0.9314626600291278
541,0.2028319064820266,0.2327969327002197,0.36052210277322333,0.23832826742956467,0.7272747018271645,0.9316129546027045
542,0.20232083360266867,0.2331734554463619,0.3596620830198066,0.23873510702445103,0.7363629132416804,0.9317632491762813
543,0.20181536837295466,0.23354997819250412,0.3587743665764818,0.23914194661933738,0.7455729348928279,0.9319135437498579
544,0.2013157465645917,0.2339265009386463,0.3578591170658222,0.23954878621422374,0.75490563719306,0.9320638383234346
545,0.20082220810311396,0.2343030236847885,0.3569165056521805,0.2399556258091101,0.7643619101475262,0.9322141328970114
546,0.20033499686603837,0.23467954643093072,0.3559467109515949,0.24036246540399642,0.7739426638402342,0.9323644274705881
547,0.1998543604811666,0.23505606917707292,0.3549499189396553,0.24076930499888277,0.7836488289209675,0.9325147220441649
548,0.19938055012508674,0.23543259192321514,0.3539263228573592,0.24117614459376913,0.793481357092866,0.9326650166177416
549,0.1989138203219247,0.23580911466935733,0.35287612311498656,0.24158298418865548,0.8034412216002857,0.9328153111913182
550,0.19845442874239697,0.23618563741549953,0.35179952719402174,0.2419898237835418,0.8135294177167254,0.932965605764895
551,0.19800263600321624,0.23656216016164175,0.35069674954715935,0.24239666337842816,0.8237469632324682,0.9331159003384717
552,0.19755870546690235,0.23693868290778394,0.3495680114964218,0.24280350297331452,0.8340948989416774,0.9332661949120484
553,0.19712290304204874,0.23731520565392616,0.34841354112942396,0.24321034256820087,0.8445742891286779,0.9334164894856252
554,0.19669549698409816,0.23769172840006836,0.34723357319382026,0.2436171821630872,0.8551862220530556,0.9335667840592019
555,0.1962767576966786,0.23806825114621055,0.3460283489899684,0.24402402175797355,0.8659318104332855,0.9337170786327786
556,0.1958669575335516,0.23844477389235277,0.3447981162618486,0.2444308613528599,0.8768121919285958,0.9338673732063553
557,0.19546637060122596,0.23882129663849497,0.34354312908627305,0.24483770094774626,0.8878285296186759,0.934017667779932
558,0.19507527256228757,0.2391978193846372,0.3422636477604267,0.24524454054263262,0.8989820124809272,0.9341679623535087
559,0.1946939404394998,0.23957434213077938,0.34095993868777835,0.24565138013751894,0.910273855864946,0.9343182569270855
560,0.19432265242072402,0.23995086487692158,0.3396322742624007,0.2460582197324053,0.9217053019638736,0.9344685515006622
561,0.1939616876647155,0.2403273876230638,0.33828093275174465,0.24646505932729165,0.9332776202821729,0.934618846074239
562,0.1936113261078441,0.240703910369206,0.33690619817790535,0.246871898922178,0.9449921080996164,0.9347691406478156
563,0.1932718482717943,0.2410804331153482,0.33550836019742836,0.24727873851706433,0.9568500909310539,0.9349194352213923
564,0.19294353507229517,0.2414569558614904,0.3340877139796961,0.2476855781119507,0.9688529229814915,0.935069729794969
565,0.19262666762893382,0.2418334786076326,0.3326445600839422,0.24809241770683704,0.9810019875963268,0.9352200243685458
566,0.19232152707610245,0.24221000135377482,0.33117920433493675,0.2484992573017234,0.9932986977060891,0.9353703189421225
567,0.19202839437513322,0.24258652409991702,0.32969195769739496,0.24890609689660975,1.0057444962655264,0.9355206135156993
568,0.1917475501276708,0.24296304684605924,0.32818313614914935,0.24931293649149608,1.0183408566865033,0.935670908089276
569,0.19147927439033582,0.24333956959220143,0.32665306055313975,0.24971977608638243,1.03108928326435,0.9358212026628527
570,0.1912238464907294,0.24371609233834363,0.3251020565282685,0.2501266156812688,1.0439913115972963,0.9359714972364294
571,0.19098154484483146,0.24409261508448585,0.32353045431917027,0.2505334552761551,1.0570485089984967,0.9361217918100061
572,0.19075264677584342,0.24446913783062804,0.3219385886649465,0.25094029487104147,1.0702624749002767,0.9362720863835828
573,0.19053742833452558,0.24484566057677026,0.3203267986669216,0.2513471344659278,1.083634841250224,0.9364223809571596
574,0.19033616412108204,0.24522218332291246,0.31869542765546377,0.2517539740608142,1.0971672728986128,0.9365726755307363
575,0.19014912710864126,0.24559870606905465,0.317044823055933,0.25216081365570053,1.1108614679768225,0.9367229701043129
576,0.18997658846838478,0.24597522881519687,0.3153753362538035,0.2525676532505869,1.1247191582662206,0.9368732646778897
577,0.18981881739637263,0.24635175156133907,0.31368732245901765,0.25297449284547324,1.1387421095571246,0.9370235592514664
578,0.18967608094211658,0.2467282743074813,0.3119811405696271,0.25338133244035954,1.1529321219974409,0.9371738538250431
579,0.1895486438389496,0.24710479705362348,0.31025715303477264,0.25378817203524595,1.1672910304305066,0.9373241483986199
580,0.1894367683362412,0.24748131979976568,0.308515725717067,0.25419501163013225,1.181820704721587,0.9374744429721966
581,0.18934071403350863,0.2478578425459079,0.3067572277544279,0.2546018512250186,1.1965230500727728,0.9376247375457734
582,0.1892607377164703,0.2482343652920501,0.3049820314214251,0.25500869081990496,1.2114000073256674,0.9377750321193501
583,0.1891970931950922,0.2486108880381923,0.30319051199019875,0.2554155304147913,1.226453553251453,0.9379253266929267
584,0.1891500311436729,0.2489874107843345,0.30138304759100387,0.25582237000967767,1.241685700827999,0.9380756212665035
585,0.1891197989430166,0.24936393353047673,0.29956001907244506,0.25622920960456397,1.2570984995032222,0.9382259158400802
586,0.18910664052473988,0.24974045627661892,0.29772180986145347,0.2566360491994504,1.272694035444677,0.9383762104136569
587,0.18911079621775984,0.2501169790227611,0.2958688058230771,0.2570428887943367,1.2884744317745884,0.9385265049872337
588,0.18913250259700912,0.25049350176890334,0.29400139512012946,0.2574497283892231,1.3044418487899805,0.9386767995608104
589,0.18917199233442422,0.25087002451504553,0.29211996807277274,0.2578565679841094,1.3205984841674725,0.938827094134387
590,0.18922949405225215,0.2512465472611878,0.29022491701808123,0.25826340757899574,1.3369465731521757,0.9389773887079638
591,0.18930523217872058,0.25162307000733,0.288316636169661,0.2586702471738821,1.353488388730284,0.9391276832815405
592,0.1893994268061158,0.25199959275347217,0.2863955214773731,0.25907708676876845,1.3702262417849491,0.9392779778551172
593,0.18951229355131188,0.25237611549961436,0.2844619704872321,0.2594839263636548,1.387162481234863,0.939428272428694
594,0.1896440434187954,0.25275263824575656,0.282516382201536,0.2598907659585411,1.4042994941552143,0.9395785670022707
595,0.18979488266622793,0.25312916099189875,0.28055915693929057,0.2602976055534275,1.4216397058803578,0.9397288615758475
596,0.18996501267258836,0.25350568373804094,0.27859069619699384,0.2607044451483138,1.4391855800879747,0.9398791561494241
597,0.19015462980893766,0.25388220648418314,0.27661140250983374,0.2611112847432002,1.4569396188641344,0.9400294507230008
598,0.19036392531184607,0.2542587292303254,0.2746216793133729,0.2615181243380865,1.4749043627487761,0.9401797452965776
599,0.19059308515952436,0.2546352519764676,0.27262193080577024,0.2619249639329729,1.4930823907611823,0.9403300398701543
600,0.19084228995069832,0.25501177472260983,0.2706125618106125,0.26233180352785923,1.5114763204050794,0.940480334443731
601,0.1911117147862658,0.255388297468752,0.2685939776404097,0.2627386431227456,1.5300888076527888,0.9406306290173078
602,0.19140152915377556,0.2557648202148942,0.2665665839608188,0.26314548271763194,1.5489225469080214,0.9407809235908844
603,0.19171189681476516,0.2561413429610364,0.2645307866556609,0.26355232231251824,1.5679802709470216,0.9409312181644611
604,0.19204297569499545,0.2565178657071786,0.2624869916927841,0.26395916190740465,1.5872647508372244,0.9410815127380379
605,0.19239491777761816,0.2568943884533208,0.2604356049908471,0.26436600150229095,1.6067787958335247,0.9412318073116146
606,0.19276786899931295,0.257270911199463,0.25837703228706765,0.26477284109717736,1.6265252532513261,0.9413821018851913
607,0.19316196914942768,0.2576474339456052,0.2563116790060144,0.26517968069206366,1.6465070083161009,0.9415323964587681
608,0.19357735177215835,0.25802395669174744,0.2542399501294844,0.26558652028695,1.6667269839890937,0.9416826910323448
609,0.19401414407179998,0.25840047943788963,0.25216225006754317,0.26599335988183637,1.6871881407685285,0.9418329856059214
610,0.19447246682110336,0.2587770021840319,0.25007898253077276,0.2664001994767227,1.7078934764662954,0.9419832801794982
611,0.19495243427276776,0.2591535249301741,0.24799055040379633,0.2668070390716091,1.7288460259592748,0.9421335747530749
612,0.19545415407410255,0.25953004767631627,0.24589735562013038,0.2672138786664954,1.7500488609152745,0.9422838693266516
613,0.19597772718488649,0.25990657042245846,0.2437997990384298,0.2676207182613818,1.7715050894930537,0.9424341639002284
614,0.19652324779845523,0.26028309316860065,0.24169828032017762,0.2680275578562681,1.793217856015914,0.9425844584738051
615,0.1970908032660453,0.26065961591474285,0.23959319780887553,0.26843439745115444,1.815190340618767,0.9427347530473817
616,0.19768047402442215,0.26103613866088504,0.23748494841079681,0.2688412370460408,1.8374257588681788,0.9428850476209585
617,0.19829233352681888,0.26141266140702724,0.23537392747735167,0.26924807664092715,1.859927361354884,0.9430353421945352
618,0.19892644817721253,0.2617891841531695,0.2332605286891195,0.2696549162358135,1.8826984332588284,0.943185636768112
619,0.19958287726796065,0.2621657068993117,0.2311451439416053,0.27006175583069986,1.9057422938859117,0.9433359313416887
620,0.2002616729208251,0.26254222964545393,0.22902816323276945,0.2704685954255862,1.929062296176553,0.9434862259152654
621,0.20096288003140375,0.2629187523915961,0.22690997455238443,0.27087543502047257,1.9526618261854636,0.9436365204888422
622,0.2016865362169921,0.2632952751377383,0.22479096377326938,0.2712822746153589,1.9765443025325353,0.9437868150624188
623,0.20243267176789725,0.2636717978838805,0.22267151454445136,0.2716891142102452,2.00071317582436,0.9439371096359955
624,0.20320130960222274,0.2640483206300227,0.2205520081863022,0.2720959538051316,2.0251719280462086,0.9440874042095723
625,0.20399246522414366,0.2644248433761649,0.21843282358770238,0.27250279340001793,2.0499240719242735,0.944237698783149
626,0.2048061466856891,0.2648013661223071,0.2163143371052729,0.2729096329949043,2.074973150257754,0.9443879933567257
627,0.2056423545520503,0.2651778888684493,0.21419692246472563,0.27331647258979064,2.100322735220741,0.9445382879303025
628,0.20650108187042707,0.26555441161459153,0.21208095066437258,0.273723312184677,2.1259764276333577,0.9446885825038791
629,0.20738231414242977,0.26593093436073373,0.2099667898808442,0.27413015177956335,2.151937856202415,0.9448388770774558
630,0.2082860293000491,0.266307457106876,0.20785480537704862,0.2745369913744497,2.178210676730843,0.9449891716510326
631,0.20921219768520402,0.26668397985301817,0.20574535941242272,0.27494383096933606,2.2047985712961458,0.9451394662246093
632,0.21016078203288188,0.26706050259916037,0.20363881115550853,0.27535067056422236,2.2317052473975507,0.945289760798186
633,0.21113173745787706,0.26743702534530256,0.20153551659889207,0.2757575101591087,2.2589344370715025,0.9454400553717628
634,0.21212501144513946,0.26781354809144475,0.19943582847655072,0.27616434975399506,2.2864898959757225,0.9455903499453395
635,0.2131405438437374,0.26819007083758695,0.19734009618363071,0.2765711893488814,2.314375402441404,0.9457406445189162
636,0.21417826686444283,0.26856659358372914,0.19524866569870056,0.2769780289437678,2.3425947564936442,0.9458909390924929
637,0.21523810508094263,0.2689431163298714,0.19316187950850597,0.27738486853865413,2.3711517788398084,0.9460412336660696
638,0.21631997543467796,0.2693196390760136,0.1910800765352619,0.2777917081335405,2.4000503098258523,0.9461915282396464
639,0.21742378724331715,0.2696961618221558,0.1890035920665054,0.27819854772842684,2.4292942083606426,0.9463418228132231
640,0.21854944221285882,0.270072684568298,0.18693275768754522,0.2786053873233132,2.458887350808011,0.9464921173867998
641,0.2196968344533663,0.2704492073144402,0.18486790121652702,0.2790122269181995,2.4888336298467335,0.9466424119603765
642,0.22086585049833216,0.2708257300605824,0.18280934664214213,0.27941906651308585,2.5191369532982097,0.9467927065339532
643,0.22205636932766717,0.2712022528067246,0.18075741406400678,0.2798259061079722,2.5498012429219306,0.9469430011075299
644,0.2232682623943105,0.2715787755528668,0.17871241963572465,0.28023274570285855,2.580830433178894,0.9470932956811067
645,0.22450139365445385,0.271955298299009,0.17667467551066163,0.2806395852977449,2.6122284699627816,0.9472435902546834
646,0.2257556196013724,0.2723318210451512,0.17464448979044536,0.28104642489263126,2.643999309299179,0.9473938848282601
647,0.22703078930285264,0.27270834379129344,0.1726221664762083,0.2814532644875176,2.676146916012601,0.9475441794018369
648,0.22832674444220624,0.27308486653743563,0.1706080054225884,0.281860104082404,2.708675262361818,0.9476944739754136
649,0.2296433193628597,0.2734613892835778,0.16860230229450127,0.28226694367729027,2.7415883266432703,0.9478447685489902
650,0.23098034111650292,0.2738379120297201,0.1666053485266941,0.2826737832721766,2.7748900917629613,0.947995063122567
651,0.23233762951478307,0.27421443477586227,0.16461743128609302,0.283080622867063,2.8085845437767234,0.9481453576961437
652,0.23371499718452857,0.27459095752200446,0.16263883343694788,0.28348746246194934,2.842675670399169,0.9482956522697205
653,0.23511224962648117,0.27496748026814666,0.1606698335087851,0.2838943020568357,2.877167459481625,0.9484459468432972
654,0.2365291852775197,0.27534400301428885,0.15871070566716983,0.28430114165172204,2.9120638974590523,0.9485962414168738
655,0.2379655955763518,0.27572052576043105,0.15676171968727945,0.2847079812466084,2.947368967766389,0.9487465359904506
656,0.239421265032652,0.27609704850657324,0.15482314093029315,0.28511482084149475,2.983086649224361,0.9488968305640273
657,0.24089597129962048,0.2764735712527155,0.15289523032259053,0.2855216604363811,3.0192209143951296,0.949047125137604
658,0.2423894852499367,0.2768500939988577,0.15097824433776125,0.2859285000312674,3.055775727908225,0.9491974197111808
659,0.24390157105508076,0.2772266167449999,0.1490724349814181,0.28633533962615376,3.092755044756827,0.9493477142847575
660,0.24543198626799173,0.2776031394911421,0.14717804977880852,0.2867421792210401,3.1301628085648656,0.9494980088583342
661,0.24698048190903182,0.2779796622372843,0.14529533176521484,0.28714901881592647,3.168002949825392,0.949648303431911
662,0.24854680255522618,0.2783561849834265,0.14342451947913368,0.2875558584108128,3.206279384110207,0.9497985980054876
663,0.25013068643274056,0.2787327077295687,0.14156584695822225,0.2879626980056992,3.2449960102518354,0.9499488925790643
664,0.2517318655125623,0.2791092304757109,0.13971954373799808,0.28836953760058553,3.2841567084974166,0.9500991871526411
665,0.25335006560934814,0.2794857532218531,0.1378858348532763,0.2887763771954719,3.323765338635847,0.9502494817262178
666,0.25498500648339706,0.27986227596799534,0.1360649408423256,0.28918321679035824,3.3638257380977787,0.9503997762997946
667,0.2566364019457098,0.28023879871413754,0.1342570777537274,0.28959005638524454,3.404341720029643,0.9505500708733712
668,0.25830395996609024,0.28061532146027973,0.13246245715591182,0.2899968959801309,3.445317071341948,0.9507003654469479
669,0.2599873827842449,0.2809918442064219,0.13068128614935304,0.29040373557501725,3.486755550732071,0.9508506600205247
670,0.26168636702383674,0.2813683669525641,0.1289137673813949,0.2908105751699036,3.5286608866828484,0.9510009545941014
671,0.263400603809442,0.28174488969870637,0.1271600990636843,0.29121741476478996,3.5710367754366064,0.9511512491676781
672,0.26512977888636213,0.28212141244484856,0.1254204749921806,0.2916242543596763,3.6138868789460483,0.9513015437412549
673,0.26687357274324347,0.28249793519099076,0.12369508456971445,0.29203109395456267,3.6572148228021084,0.9514518383148316
674,0.2686316607374458,0.28287445793713295,0.1219841128310628,0.292437933549449,3.7010241941395505,0.9516021328884083
675,0.2704037132231106,0.28325098068327514,0.12028774047050786,0.2928447731443354,3.745318539521109,0.951752427461985
676,0.27218939568187017,0.2836275034294174,0.11860614387184432,0.2932516127392217,3.7901013628005713,0.9519027220355617
677,0.2739883688561419,0.2840040261755596,0.11693949514079775,0.29365845233410803,3.835376122965624,0.9520530166091384
678,0.2758002888849489,0.2843805489217018,0.11528796213981993,0.2940652919289944,3.881146231961382,0.9522033111827152
679,0.27762480744220347,0.284757071667844,0.11365170852521614,0.29447213152388074,3.927415052494999,0.9523536057562919
680,0.2794615718773945,0.28513359441398617,0.11203089378656607,0.2948789711187671,3.9741858958224783,0.9525039003298686
681,0.28131022535861333,0.2855101171601284,0.11042567328839646,0.29528581071365345,4.0214620195179105,0.9526541949034453
682,0.28317040701785084,0.2858866399062706,0.10883619831405772,0.2956926503085398,4.069246625226792,0.952804489477022
683,0.2850417520985046,0.2862631626524128,0.10726261611176319,0.29609948990342616,4.117542856403212,0.9529547840505987
684,0.2869238921050199,0.286639685398555,0.10570506994273943,0.2965063294983125,4.166353796032849,0.9531050786241755
685,0.28881645495459995,0.2870162081446972,0.10416369913144179,0.2969131690931988,4.215682464341548,0.9532553731977522
686,0.29071906513091256,0.28739273089083944,0.10263863911778313,0.29732000868808517,4.265531816491263,0.953405667771329
687,0.2926313438397185,0.28776925363698164,0.1011300215113269,0.2977268482829715,4.315904740263723,0.9535559623449057
688,0.29455290916634974,0.28814577638312383,0.09963797414738765,0.2981336878778579,4.366804053732872,0.9537062569184823
689,0.29648337623495996,0.288522299129266,0.09816262114498898,0.29854052747274423,4.418232502927398,0.9538565514920591
690,0.29842235736947015,0.2888988218754082,0.09670408296661977,0.2989473670676306,4.470192759483246,0.9540068460656358
691,0.3003694622561319,0.28927534462155047,0.09526247647973558,0.29935420666251694,4.522687418288512,0.9541571406392125
692,0.30232429810762473,0.28965186736769266,0.09383791501994418,0.2997610462574033,4.575718995120662,0.9543074352127893
693,0.3042864698286135,0.29002839011383486,0.0924305084558177,0.3001678858522896,4.629289924277418,0.954457729786366
694,0.306255580182674,0.29040491285997705,0.09104036325527023,0.30057472544717595,4.683402556202518,0.9546080243599426
695,0.3082312299605101,0.29078143560611924,0.08966758255344198,0.3009815650420623,4.738059155107012,0.9547583189335194
696,0.31021301814937435,0.2911579583522615,0.08831226622202311,0.30138840463694866,4.793261896587337,0.9549086135070961
697,0.31220054210360404,0.2915344810984037,0.08697451093995848,0.301795244231835,4.849012865241466,0.9550589080806728
698,0.3141933977161912,0.2919110038445459,0.0856544102654651,0.30220208382672137,4.905314052283827,0.9552092026542496
699,0.31619117959129117,0.2922875265906881,0.08435205470929998,0.3026089234216077,4.962167353160493,0.9553594972278263
700,0.31819348121758434,0.2926640493368303,0.08306753180920977,0.3030157630164941,5.019574565165188,0.955509791801403
701,0.32019989514239816,0.2930405720829725,0.08180092620549584,0.30342260261138043,5.077537385057928,0.9556600863749797
702,0.3222100131465014,0.2934170948291147,0.08055231971762755,0.30382944220626673,5.136057406687127,0.9558103809485564
703,0.32422342641947266,0.2937936175752569,0.07932179142183253,0.3042362818011531,5.1951361186161416,0.9559606755221332
704,0.3262397257355546,0.2941701403213991,0.07810941772959884,0.30464312139603944,5.254774901755597,0.9561109700957099
705,0.3282585016298971,0.29454666306754135,0.07691527246701366,0.3050499609909258,5.31497502700294,0.9562612646692866
706,0.33027934457509345,0.29492318581368354,0.07573942695487057,0.30545680058581215,5.375737652889978,0.9564115592428634
707,0.33230184515791833,0.29529970855982574,0.07458195008947383,0.3058636401806985,5.437063823239778,0.95656185381644
708,0.33432559425616354,0.29567623130596793,0.07344290842406682,0.30627047977558486,5.498954464834611,0.9567121483900167
709,0.33635018321548177,0.2960527540521101,0.07232236625081212,0.3066773193704712,5.561410385094864,0.9568624429635935
710,0.3383752040261355,0.2964292767982524,0.07122038568325005,0.30708415896535757,5.624432269771922,0.9570127375371702
711,0.340400249499554,0.29680579954439457,0.07013702673916308,0.30749099856024387,5.688020680654924,0.9571630321107469
712,0.3424249134446027,0.29718232229053676,0.06907234742377007,0.3078978381551302,5.752176053293185,0.9573133266843237
713,0.34444879084345886,0.29755884503667895,0.06802640381317944,0.3083046777500166,5.816898694735679,0.9574636212579004
714,0.34647147802700223,0.29793536778282115,0.06699925013802258,0.30871151734490293,5.882188781288169,0.957613915831477
715,0.3484925728496127,0.2983118905289634,0.0659909388671956,0.3091183569397893,5.9480463562904395,0.9577642104050538
716,0.35051167486328033,0.2986884132751056,0.06500152079163361,0.30952519653467564,6.014471327913541,0.9579145049786305
717,0.352528385490926,0.2990649360212478,0.06403104510804133,0.309932036129562,6.081463466979477,0.9580647995522072
718,0.35454230819883065,0.29944145876739,0.06307955950250634,0.31033887572444835,6.14902240480422,0.958215094125784
719,0.35655304866807197,0.2998179815135322,0.06214711023391768,0.3107457153193347,6.217147631064877,0.9583653886993607
720,0.35856021496487306,0.3001945042596744,0.0612337422171159,0.311152554914221,6.285838491693186,0.9585156832729373
721,0.36056341770975425,0.3005710270058166,0.060339499105697574,0.31155939450910736,6.35509418679623,0.9586659778465141
722,0.36256227024539595,0.3009475497519588,0.059464423374400964,0.3119662341039937,6.424913768605216,0.9588162724200908
723,0.36455638880310554,0.301324072498101,0.05860855640099486,0.31237307369888007,6.495296139454757,0.9589665669936676
724,0.3665453926677921,0.3017005952442432,0.057771938547597754,0.3127799132937664,6.566240049792647,0.9591168615672443
725,0.36852890434135005,0.30207711799038545,0.056954609241350596,0.3131867528886528,6.637744096222607,0.959267156140821
726,0.3705065497043454,0.30245364073652764,0.056156607054370374,0.31359359248353913,6.70980671958048,0.9594174507143978
727,0.3724779581759181,0.30283016348266983,0.05537796978290799,0.3140004320784255,6.782426203045853,0.9595677452879744
728,0.374442762871789,0.30320668622881203,0.054618734525637674,0.31440727167331184,6.855600670289753,0.9597180398615511
729,0.37640060076028264,0.3035832089749542,0.05387893776100405,0.31481411126819814,6.929328083660096,0.9598683344351279
730,0.3783511128162652,0.30395973172109647,0.05315861542355257,0.3152209508630845,7.003606242406376,0.9600186290087046
731,0.38029394417290063,0.30433625446723866,0.05245780297917287,0.31562779045797085,7.0784327809444525,0.9601689235822813
732,0.38222874427113296,0.30471277721338086,0.05177653549917934,0.3160346300528572,7.153805167163235,0.9603192181558581
733,0.3841551670067972,0.30508929995952305,0.05111484773316049,0.31644146964774356,7.229720700773697,0.9604695127294347
734,0.38607287087526376,0.30546582270566525,0.050472774180523663,0.3168483092426299,7.30617651170288,0.9606198073030114
735,0.38798151911352907,0.3058423454518075,0.04985034916066593,0.31725514883751627,7.383169558532548,0.9607701018765882
736,0.38988077983965314,0.3062188681979497,0.049247606881700864,0.3176619884324026,7.460696626985098,0.9609203964501649
737,0.3917703261894634,0.3065953909440919,0.04866458150767213,0.318068828027289,7.538754328457511,0.9610706910237417
738,0.39364983645042584,0.3069719136902341,0.04810130722418635,0.3184756676221753,7.617339098603986,0.9612209855973184
739,0.39551899419260195,0.30734843643637627,0.04755781830239643,0.31888250721706163,7.696447195969645,0.9613712801708951
740,0.3973774883966025,0.3077249591825185,0.047034149161270966,0.319289346811948,7.776074700675657,0.9615215747444719
741,0.39922501357845175,0.3081014819286607,0.046530334428081695,0.31969618640683434,7.856217513157235,0.9616718693180485
742,0.40106126991128527,0.3084780046748029,0.046046408997046824,0.3201030260017207,7.936871352956318,0.9618221638916252
743,0.402885963343788,0.3088545274209451,0.045582408086064466,0.32050986559660705,8.018031757568435,0.961972458465202
744,0.40469880571530387,0.3092310501670873,0.04513836729147536,0.3209167051914934,8.09969408134722,0.9621227530387787
745,0.4064995148675306,0.30960757291322955,0.04471432264079233,0.32132354478637976,8.18185349446592,0.9622730476123554
746,0.40828781475272524,0.30998409565937174,0.044310310643336875,0.32173038438126605,8.264504981938078,0.9624233421859321
747,0.41006343553834784,0.31036061840551393,0.043926368338723286,0.3221372239761524,8.347643342697864,0.9625736367595088
748,0.41182611370806654,0.3107371411516561,0.04356253334313322,0.32254406357103876,8.431263188741383,0.9627239313330855
749,0.4135755921590546,0.3111136638977983,0.043218843893323054,0.3229509031659251,8.515358944330478,0.9628742259066623
750,0.4153116202955116,0.31149018664394057,0.04289533888830969,0.3233577427608115,8.599924845259386,0.963024520480239
751,0.4170339541183394,0.31186670939008276,0.0425920579286805,0.3237645823556978,8.684954938186069,0.9631748150538157
752,0.4187423563109115,0.31224323213622496,0.04230904135347513,0.3241714219505842,8.770443080028144,0.9633251096273925
753,0.42043659632087005,0.31261975488236715,0.04204633027458792,0.32457826154547054,8.856382937425806,0.9634754042009692
754,0.4221164504378921,0.31299627762850935,0.04180396660864134,0.3249851011403569,8.942767986271624,0.9636256987745458
755,0.42378170186736797,0.3133728003746516,0.041581993106282716,0.3253919407352432,9.02959151130891,0.9637759933481226
756,0.4254321407999344,0.3137493231207938,0.0413804533788579,0.32579878033012954,9.116846605798967,0.9639262879216993
757,0.4270675644768125,0.314125845866936,0.04119939192241616,0.3262056199250159,9.204526171258472,0.9640765824952761
758,0.4286877772508963,0.3145023686130782,0.0410388541390043,0.32661245951990225,9.292622917268151,0.9642268770688528
759,0.43029259064354863,0.31487889135922037,0.04089888635520757,0.3270192991147886,9.381129361352997,0.9643771716424294
760,0.43188182339705633,0.3152554141053626,0.04077953583789826,0.32742613870967496,9.47003782893556,0.9645274662160062
761,0.4334553015227004,0.3156319368515048,0.04068085080715337,0.3278329783045613,9.559340453362406,0.9646777607895829
762,0.435012858344411,0.316008459597647,0.04060288044630575,0.3282398178994477,9.649029176004861,0.9648280553631596
763,0.43655433453795456,0.3163849823437892,0.04054567490909388,0.328646657494334,9.739095746435165,0.9649783499367364
764,0.438079578165637,0.3167615050899314,0.04050928532387832,0.3290534970892203,9.829531722678126,0.9651286445103131
765,0.4395884447064748,0.31713802783607364,0.040493763794893604,0.3294603366841067,9.920328471539285,0.9652789390838898
766,0.4410807970818211,0.31751455058221584,0.04049916340050783,0.32986717627899304,10.011477169010453,0.9654292336574666
767,0.44255650567640853,0.31789107332835803,0.040525538188462655,0.3302740158738794,10.102968800752379,0.9655795282310432
768,0.4440154483547976,0.3182675960745002,0.040572943168069385,0.33068085546876574,10.194794162656743,0.9657298228046199
769,0.44545751047319954,0.3186441188206424,0.04064143429933891,0.3310876950636521,10.286943861485986,0.9658801173781967
770,0.446882584886672,0.31902064156678467,0.04073106847902456,0.33149453465853845,10.379408315593702,0.9660304119517734
771,0.4482905719516587,0.31939716431292686,0.04084190352356011,0.3319013742534248,10.472177755723942,0.9661807065253502
772,0.4496813795238773,0.31977368705906906,0.040973998148876374,0.33230821384831116,10.565242225891726,0.9663310010989269
773,0.4510549229515382,0.32015020980521125,0.04112741194708291,0.33271505344319746,10.658591584343894,0.9664812956725035
774,0.45241112506389647,0.32052673255135344,0.04130220536000293,0.3331218930380838,10.752215504601635,0.9666315902460803
775,0.45374991615513577,0.3209032552974957,0.04149843964955172,0.33352873263297017,10.846103476584174,0.966781884819657
776,0.4550712339635819,0.3212797780436379,0.041716176864951944,0.3339355722278565,10.94024480781438,0.9669321793932337
777,0.4563750236462635,0.3216563007897801,0.04195547980678073,0.3343424118227429,11.034628624706913,0.9670824739668105
778,0.457661237748814,0.3220328235359223,0.042216411987845905,0.33474925141762923,11.129243873938439,0.9672327685403872
779,0.45892983617074157,0.32240934628206447,0.04249903759089149,0.3351560910125156,11.224079323900513,0.9673830631139639
780,0.4601807861260721,0.3227858690282067,0.0428034214231347,0.33556293060740194,11.319123566235492,0.9675333576875406
781,0.46141406209939234,0.3231623917743489,0.04312962886763908,0.3359697702022883,11.414365017454967,0.9676836522611173
782,0.4626296457973091,0.3235389145204911,0.04347772583153081,0.3363766097971746,11.509791920641176,0.967833946834694
783,0.4638275260953566,0.3239154372666333,0.043847778691068234,0.33678344939206095,11.605392347231746,0.9679842414082708
784,0.4650076989803727,0.3242919600127755,0.044239854233575925,0.3371902889869473,11.701154198887146,0.9681345359818475
785,0.4661701674883874,0.32466848275891774,0.04465401959625878,0.33759712858183366,11.797065209441426,0.9682848305554242
786,0.4673149416380463,0.32504500550505994,0.04509034220191253,0.33800396817672,11.893112946935153,0.9684351251290009
787,0.4684420383596186,0.32542152825120213,0.0455488896915513,0.33841080777160637,11.989284815732026,0.9685854197025776
788,0.4695514814196265,0.3257980509973443,0.04602972985397289,0.3388176473664927,12.085568058717037,0.9687357142761543
789,0.4706433013411406,0.3261745737434865,0.04653293055228837,0.3392244869613791,12.181949759578071,0.9688860088497311
790,0.47171753531979405,0.32655109648962877,0.047058559647442315,0.33963132655626543,12.2784168451685,0.9690363034233078
791,0.47277422713556094,0.32692761923577096,0.047606684918754055,0.34003816615115173,12.37495608795242,0.9691865979968846
792,0.47381342706036156,0.32730414198191315,0.04817737398151278,0.3404450057460381,12.47155410853094,0.9693368925704613
793,0.47483519176154515,0.32768066472805535,0.048770694201660796,0.34085184534092444,12.568197378249437,0.9694871871440379
794,0.47583958420131567,0.3280571874741976,0.04938671260760451,0.3412586849358108,12.664872221886188,0.9696374817176147
795,0.47682667353216385,0.3284337102203398,0.05002549579919235,0.34166552453069715,12.761564820419716,0.9697877762911914
796,0.4777965349883721,0.328810232966482,0.050687109853903164,0.3420723641255835,12.858261213877148,0.9699380708647681
797,0.478749249773665,0.3291867557126242,0.051371620230291376,0.34247920372046986,12.95494730426095,0.9700883654383449
798,0.479684904945075,0.3295632784587664,0.052079091668736685,0.3428860433153562,13.051608858554175,0.9702386600119216
799,0.4806035932931022,0.3299398012049086,0.05280958808955012,0.3432928829102425,13.148231511803735,0.9703889545854982
800,0.4815054132182475,0.3303163239510508,0.0535631724884903,0.34369972250512887,13.244800770280508,0.970539249159075
801,0.4823904686040009,0.330692846697193,0.05433990682974515,0.3441065621000152,13.341302014715652,0.9706895437326517
802,0.48325886868636697,0.3310693694433352,0.055139851936439783,0.3445134016949016,13.437720503612919,0.9708398383062284
803,0.48411072792002113,0.3314458921894774,0.055963067378732,0.34492024128978793,13.534041376635313,0.9709901328798052
804,0.4849461658411798,0.33182241493561965,0.056809611359557775,0.3453270808846743,13.630249658065962,0.9711404274533819
805,0.48576530692728515,0.33219893768176184,0.05767954059809701,0.34573392047956064,13.726330260341253,0.9712907220269587
806,0.48656828045359163,0.33257546042790403,0.058572910211026105,0.346140760074447,13.822267987656492,0.9714410166005353
807,0.4873552203467598,0.33295198317404623,0.05948977359163139,0.34654759966933335,13.918047539642487,0.971591311174112
808,0.488126265035554,0.3333285059201884,0.06043018228685708,0.34695443926421965,14.013653515111617,0.9717416057476888
809,0.48888155729874605,0.33370502866633067,0.06139418587236606,0.347361278859106,14.109070415872814,0.9718919003212655
810,0.48962124411033325,0.33408155141247287,0.06238183182569129,0.34776811845399236,14.204282650614406,0.9720421948948422
811,0.49034547648217736,0.33445807415861506,0.0633931653975625,0.3481749580488787,14.299274538853172,0.972192489468419
812,0.49105440930417,0.33483459690475725,0.0644282294814917,0.34858179764376507,14.394030314948557,0.9723427840419956
813,0.4917482011820442,0.33521111965089945,0.06548706448170405,0.3489886372386514,14.488534132181494,0.9724930786155723
814,0.4924270142729379,0.3355876423970417,0.06656970817950514,0.3493954768335378,14.582770066894476,0.9726433731891491
815,0.4930910141188278,0.3359641651431839,0.06767619559817525,0.34980231642842413,14.676722122694276,0.9727936677627258
816,0.4937403694779568,0.3363406878893261,0.06880655886648572,0.3502091560233105,14.770374234713898,0.9729439623363025
817,0.4943752521543631,0.3367172106354683,0.06996082708093428,0.3506159956181968,14.863710273932968,0.9730942569098793
818,0.49499583682564213,0.33709373338161047,0.0711390261667959,0.35102283521308314,14.956714051555476,0.973244551483456
819,0.49560230086905815,0.3374702561277527,0.07234117873809441,0.3514296748079695,15.04936932344216,0.9733948460570326
820,0.4961948241861328,0.3378467788738949,0.07356730395659321,0.35183651440285585,15.141659794597881,0.9735451406306094
821,0.4967735890258328,0.3382233016200371,0.07481741738991424,0.3522433539977422,15.233569123710204,0.9736954352041861
822,0.4973387798064874,0.3385998243661793,0.07609153086889069,0.35265019359262856,15.325080927739299,0.9738457297777628
823,0.4978905829365609,0.3389763471123215,0.07738965234426326,0.3530570331875149,15.416178786556896,0.9739960243513396
824,0.4984291866344103,0.33935286985846375,0.07871178574283123,0.35346387278240127,15.506846247631877,0.9741463189249163
825,0.49895478074715827,0.33972939260460594,0.08005793082317146,0.3538707123772876,15.59706683076198,0.974296613498493
826,0.4994675565688139,0.34010591535074813,0.08142808303104085,0.3542775519721739,15.68682403284926,0.9744469080720697
827,0.4999677066577702,0.3404824380968903,0.08282223335457926,0.3546843915670603,15.776101332717156,0.9745972026456464
828,0.5004554246538142,0.3408589608430325,0.08424036817942912,0.35509123116194663,15.864882195967741,0.9747474972192232
829,0.5009309050947823,0.34123548358917477,0.08568246914389567,0.355498070756833,15.953150079877428,0.9748977917927999
830,0.5013943432329921,0.34161200633531696,0.08714851299426637,0.35590491035171934,16.040888438328796,0.9750480863663766
831,0.50184593485159,0.34198852908145916,0.08863847144041415,0.3563117499466057,16.128080726776737,0.9751983809399534
832,0.5022858760809439,0.34236505182760135,0.09015231101180854,0.35671858954149205,16.214710407247345,0.9753486755135301
833,0.5027143632152212,0.34274157457374355,0.09168999291406188,0.3571254291363784,16.30076095336647,0.9754989700871067
834,0.5031315925292819,0.3431180973198858,0.09325147288613429,0.35753226873126476,16.386215855417607,0.9756492646606835
835,0.5035377600960254,0.343494620066028,0.09483670105833018,0.35793910832615106,16.471058625425098,0.9757995592342602
836,0.5039330616043252,0.3438711428121702,0.09644562181121388,0.3583459479210374,16.555272802262255,0.9759498538078369
837,0.5043176921776857,0.3442476655583124,0.09807817363557195,0.35875278751592377,16.63884195678147,0.9761001483814137
838,0.5046918461937554,0.34462418830445457,0.0997342889935585,0.3591596271108101,16.72174969696383,0.9762504429549903
839,0.5050557171048289,0.3450007110505968,0.10141389418115183,0.3595664667056965,16.803979673087326,0.976400737528567
840,0.505409497259478,0.345377233796739,0.1031169091920565,0.35997330630058283,16.885515582909875,0.9765510321021438
841,0.5057533777254335,0.3457537565428812,0.10484324758318397,0.3603801458954692,16.966341176866322,0.9767013266757205
842,0.5060875481138611,0.3461302792890234,0.1065928163418456,0.36078698549035554,17.04644026327674,0.9768516212492973
843,0.5064121964051548,0.3465068020351656,0.10836551575479259,0.3611938250852419,17.125796713563034,0.977001915822874
844,0.5067275087763798,0.34688332478130784,0.11016123927923632,0.3616006646801282,17.204394467472994,0.9771522103964507
845,0.5070336694305003,0.34725984752745004,0.11197987341598704,0.36200750427501455,17.28221753830837,0.9773025049700275
846,0.5073308604275076,0.34763637027359223,0.11382129758483904,0.3624143438699009,17.35925001815519,0.9774527995436041
847,0.5076192615175902,0.3480128930197344,0.11568538400234561,0.36282118346478726,17.435476083114292,0.9776030941171808
848,0.5078990499764573,0.3483894157658766,0.11757199756211137,0.3632280230596736,17.51087999852849,0.9777533886907576
849,0.508170400442952,0.34876593851201887,0.11948099571774153,0.36363486265455996,17.585446124205898,0.9779036832643343
850,0.5084334847590662,0.34914246125816106,0.1214122283685764,0.3640417022494463,17.659158919635573,0.978053977837911
851,0.5086884718124867,0.34951898400430326,0.12336553774835109,0.3644485418443327,17.73200294919402,0.9782042724114877
852,0.5089355273817825,0.34989550675044545,0.12534075831690794,0.364855381439219,17.803962887339566,0.9783545669850644
853,0.5091748139843593,0.35027202949658764,0.1273377166550986,0.3652622210341053,17.875023523792546,0.9785048615586411
854,0.5094064907272907,0.3506485522427299,0.1293562313630007,0.3656690606289917,17.94516976869923,0.9786551561322179
855,0.5096307131611388,0.3510250749888721,0.1313961129615869,0.36607590022387804,18.01438665777654,0.9788054507057946
856,0.5098476331368793,0.3514015977350143,0.13345716379797054,0.3664827398187644,18.0826593574357,0.9789557452793713
857,0.5100573986660351,0.3517781204811565,0.13553917795435705,0.36688957941365075,18.149973169881832,0.9791060398529481
858,0.5102601537841279,0.35215464322729867,0.13764194116082906,0.3672964190085371,18.216313538187975,0.9792563344265248
859,0.5104560384175499,0.3525311659734409,0.13976523071208913,0.36770325860342346,18.28166605134029,0.9794066290001014
860,0.510645188253957,0.3529076887195831,0.14190881538828395,0.3681100981983098,18.346016449252915,0.9795569235736782
861,0.5108277346162836,0.3532842114657253,0.1440724553800329,0.3685169377931961,18.409350627749195,0.9797072181472549
862,0.511003804340472,0.3536607342118675,0.14625590221778098,0.36892377738808246,18.471654643507662,0.9798575127208317
863,0.5111735196570141,0.3540372569580097,0.14845889870559079,0.3693306169829688,18.532914718970222,0.9800078072944084
864,0.5113369980763914,0.35441377970415194,0.1506811788594958,0.3697374565778552,18.593117247209985,0.980158101867985
865,0.5114943522785037,0.35479030245029414,0.15292246785052532,0.3701442961727415,18.652248796756822,0.9803083964415618
866,0.5116456900061681,0.35516682519643633,0.15518248195250908,0.3705511357676279,18.710296116377773,0.9804586910151385
867,0.511791113962774,0.3555433479425785,0.15746092849477858,0.37095797536251424,18.76724613981046,0.9806089855887152
868,0.5119307217141675,0.3559198706887207,0.15975750581986461,0.3713648149574006,18.823085990447083,0.980759280162292
869,0.5120646055948449,0.35629639343486297,0.16207190324629836,0.37177165455228695,18.877802985966706,0.9809095747358687
870,0.5121928526185217,0.35667291618100516,0.16440380103661406,0.37217849414717324,18.931384642913635,0.9810598693094454
871,0.5123155443931507,0.35704943892714736,0.1667528703706567,0.3725853337420596,18.983818681219272,0.9812101638830222
872,0.5124327570404525,0.35742596167328955,0.16911877332428013,0.37299217333694595,19.03509302866593,0.9813604584565988
873,0.5125445611200173,0.35780248441943174,0.17150116285353714,0.3733990129318323,19.08519582528993,0.9815107530301755
874,0.5126510215580401,0.358179007165574,0.17389968278444404,0.37380585252671866,19.134115427721532,0.9816610476037523
875,0.5127521975807413,0.3585555299117162,0.1763139678084053,0.374212692121605,19.181840413460563,0.981811342177329
876,0.5128481426525264,0.3589320526578584,0.17874364348338084,0.37461953171649137,19.22835958508427,0.9819616367509058
877,0.5129389044189258,0.3593085754040006,0.18118832624087247,0.3750263713113777,19.273661974386478,0.9821119313244824
878,0.5130245246543682,0.35968509815014277,0.1836476233988034,0.3754332109062641,19.31773684644538,0.9822622258980591
879,0.513105039214817,0.360061620896285,0.18612113318036277,0.3758400505011504,19.360573703617792,0.9824125204716359
880,0.5131804779953146,0.3604381436424272,0.1886084447388753,0.37624689009603673,19.402162289458552,0.9825628150452126
881,0.5132508648924609,0.3608146663885694,0.19110913818876746,0.3766537296909231,19.44249259256206,0.9827131096187893
882,0.5133162177718579,0.3611911891347116,0.1936227846426763,0.37706056928580944,19.481554850325157,0.9828634041923661
883,0.5133765484405418,0.3615677118808538,0.19614894625476484,0.3774674088806958,19.519339552628423,0.9830136987659428
884,0.5134318626244309,0.36194423462699604,0.1986871762702858,0.37787424847558215,19.555837445434673,0.9831639933395195
885,0.5134821599507946,0.36232075737313824,0.20123701908144073,0.3782810880704685,19.591039534302652,0.9833142879130963
886,0.5135274339357665,0.36269728011928043,0.20379801028957453,0.37868792766535486,19.62493708781371,0.9834645824866729
887,0.5135676719769083,0.3630738028654226,0.20636967677373957,0.3790947672602412,19.657521640910584,0.9836148770602496
888,0.5136028553508247,0.3634503256115649,0.20895153676565978,0.3795016068551275,19.688784998145472,0.9837651716338264
889,0.5136329592158382,0.36382684835770707,0.21154309993112302,0.37990844645001387,19.71871923683674,0.9839154662074031
890,0.5136579526197154,0.36420337110384926,0.21414386745781538,0.3803152860449002,19.74731671013196,0.9840657607809798
891,0.5136777985124414,0.36457989384999145,0.21675333214962234,0.3807221256397866,19.77457004997579,0.9842160553545565
892,0.5136924537640305,0.36495641659613365,0.2193709785273997,0.38112896523467293,19.800472169981635,0.9843663499281332
893,0.5137018691873583,0.3653329393422759,0.22199628293622362,0.3815358048295593,19.825016268204624,0.98451664450171
894,0.513705989566,0.3657094620884181,0.22462871365911877,0.38194264442444564,19.84819582981557,0.9846669390752867
895,0.5137047536870467,0.3660859848345603,0.22726773103726117,0.382349484019332,19.87000462967363,0.9848172336488634
896,0.513698094378882,0.3664625075807025,0.2299127875966404,0.3827563236142183,19.8904367347968,0.9849675282224402
897,0.5136859385538805,0.3668390303268447,0.23256332818117487,0.38316316320910465,19.909486506728676,0.9851178227960169
898,0.5136682072560006,0.3672155530729869,0.2352187900922479,0.383570002803991,19.92714860380033,0.9852681173695936
899,0.5136448157132315,0.3675920758191291,0.23787860323464793,0.38397684239887736,19.943417983286185,0.9854184119431703
900,0.513615673394854,0.3679685985652713,0.24054219026887544,0.3843836819937637,19.958289903452517,0.985568706516747
901,0.5135806840734677,0.3683451213114135,0.24320896676978065,0.38479052158865007,19.97175992549758,0.9857190010903237
902,0.5135397458917407,0.3687216440575557,0.24587834139148984,0.3851973611835364,19.983823915382427,0.9858692956639005
903,0.5134927514338249,0.36909816680369795,0.24854971603857073,0.3856042007784228,19.9944780455513,0.9860195902374772
904,0.5134395878013839,0.36947468954984014,0.2512224860433847,0.38601104037330913,20.003718796540607,0.9861698848110538
905,0.5133801366941712,0.36985121229598233,0.25389604034956376,0.38641787996819543,20.011542958475776,0.9863201793846306
906,0.5133142744950994,0.37022773504212453,0.2565697617015523,0.3868247195630818,20.01794763245498,0.9864704739582073
907,0.5132418723597304,0.3706042577882667,0.25924302684013506,0.38723155915796814,20.022930231819103,0.986620768531784
908,0.5131627963101184,0.37098078053440897,0.26191520670388435,0.3876383987528545,20.02648848330713,0.9867710631053608
909,0.5130769073329338,0.37135730328055117,0.2645856666364389,0.38804523834774085,20.028620428096414,0.9869213576789375
910,0.5129840614817878,0.37173382602669336,0.2672537665995291,0.3884520779426272,20.02932442272712,0.9870716522525143
911,0.5128841099836822,0.37211034877283555,0.2699188613916586,0.38885891753751356,20.028599139910398,0.987221946826091
912,0.5127768993494984,0.37248687151897775,0.2725803008723376,0.3892657571323999,20.026443569219698,0.9873722413996676
913,0.5126622714884417,0.37286339426512,0.2752374301917734,0.38967259672728627,20.022857017664997,0.9875225359732444
914,0.5125400638263506,0.3732399170112622,0.2778895900259031,0.39007943632217257,20.017839110149357,0.9876728305468211
915,0.5124101094277805,0.3736164397574044,0.28053611681665863,0.3904862759170589,20.01138978980775,0.9878231251203978
916,0.5122722371217656,0.3739929625035466,0.2831763430173396,0.3908931155119453,20.00350931822763,0.9879734196939746
917,0.512126271631163,0.37436948524968877,0.28580959734297595,0.39129995510683163,19.9941982755514,0.9881237142675512
918,0.5119720337054772,0.374746007995831,0.28843520502554754,0.391706794701718,19.98345756046044,0.9882740088411279
919,0.5118093402570661,0.3751225307419732,0.2910524880739262,0.39211363429660434,19.971288390040694,0.9884243034147047
920,0.511638004500615,0.3754990534881154,0.29366076553840126,0.3925204738914907,19.95769229952988,0.9885745979882814
921,0.5114578360957821,0.3758755762342576,0.2962593537796446,0.39292731348637705,19.94267114194629,0.9887248925618581
922,0.5112686412928953,0.3762520989803998,0.29884756674196516,0.3933341530812634,19.926227087599436,0.9888751871354349
923,0.5110702230815936,0.37662862172654205,0.30142471623070033,0.3937409926761497,19.908362623482663,0.9890254817090116
924,0.5108623813422978,0.37700514447268424,0.30399011219358557,0.39414783227103606,19.88908055254795,0.9891757762825883
925,0.5106449130003924,0.37738166721882643,0.30654306300593565,0.3945546718659224,19.86838399286335,0.989326070856165
926,0.5104176121830024,0.3777581899649686,0.30908287575947746,0.39496151146080877,19.84627637665312,0.9894763654297417
927,0.510180270378241,0.3781347127111108,0.3116088565546575,0.3953683510556951,19.822761449221566,0.9896266600033184
928,0.509932676596812,0.37851123545725307,0.3141203107962467,0.3957751906505815,19.79784326776046,0.9897769545768952
929,0.5096746175358376,0.37888775820339526,0.31661654349206997,0.39618203024546783,19.771526200040906,0.9899272491504719
930,0.5094058777447884,0.37926428094953746,0.31909685955466915,0.3965888698403542,19.7438149229904,0.9900775437240485
931,0.5091262397933887,0.37964080369567965,0.3215605641057176,0.39699570943524054,19.714714421155232,0.9902278382976253
932,0.5088354844413707,0.38001732644182185,0.3240069627829911,0.39740254903012684,19.68422998504981,0.990378132871202
933,0.5085333908099445,0.3803938491879641,0.32643536204970575,0.3978093886250132,19.652367209392835,0.9905284274447788
934,0.5082197365548579,0.3807703719341063,0.3288450695060175,0.39821622821989955,19.61913199123159,0.9906787220183555
935,0.5078942980409096,0.3811468946802485,0.331235394202491,0.3986230678147859,19.584530527955437,0.9908290165919322
936,0.5075568505177876,0.3815234174263907,0.3336056469553276,0.39902990740967226,19.548569315198986,0.990979311165509
937,0.5072071682970991,0.38189994017253287,0.3359551406631482,0.3994367470045586,19.511255144636408,0.9911296057390857
938,0.5068450249304528,0.3822764629186751,0.3382831906251214,0.39984358659944497,19.472595101667824,0.9912799003126623
939,0.5064701933884691,0.3826529856648173,0.3405891148602245,0.4002504261943313,19.432596562998494,0.9914301948862391
940,0.5060824462405716,0.3830295084109595,0.34287223442742243,0.4006572657892177,19.39126719411305,0.9915804894598158
941,0.5056815558354336,0.3834060311571017,0.3451318737465521,0.401064105384104,19.348614946644677,0.9917307840333925
942,0.5052672944819404,0.3837825539032439,0.34736736091968506,0.40147094497899033,19.304648055641564,0.9918810786069693
943,0.5048394346305315,0.38415907664938614,0.3495780280527612,0.4018777845738767,19.259375036731438,0.9920313731805459
944,0.5043977490547873,0.38453559939552834,0.3517632115772575,0.40228462416876304,19.212804683185574,0.9921816677541226
945,0.5039420110331259,0.38491212214167053,0.35392225257168075,0.4026914637636494,19.164946062884454,0.9923319623276994
946,0.5034719945304724,0.3852886448878127,0.3560544970826524,0.40309830335853575,19.11580851518532,0.9924822569012761
947,0.502987474379767,0.3856651676339549,0.35815929644536293,0.4035051429534221,19.065401647694227,0.9926325514748529
948,0.5024882264631773,0.38604169038009717,0.3602360076031698,0.40391198254830846,19.01373533294369,0.9927828460484296
949,0.5019740278928807,0.38641821312623936,0.3622839934261102,0.40431882214319476,18.96081970497745,0.9929331406220063
950,0.5014446571912796,0.38679473587238156,0.36430262302810507,0.4047256617380811,18.90666515584489,0.9930834351955831
951,0.5008998944705242,0.38717125861852375,0.3662912720826215,0.40513250133296747,18.851282332005503,0.9932337297691597
952,0.500339521611202,0.38754778136466594,0.3682493231365715,0.4055393409278538,18.79468213064614,0.9933840243427364
953,0.4997633224400715,0.3879243041108082,0.3701761659222171,0.4059461805227402,18.736875695912765,0.9935343189163132
954,0.49917108290670137,0.3883008268569504,0.37207119766685465,0.40635302011762653,18.677874415057794,0.9936846134898899
955,0.4985625912588949,0.3886773496030926,0.37393382340005404,0.4067598597125129,18.617689914506443,0.9938349080634666
956,0.4979376382167652,0.3890538723492348,0.3757634562582245,0.40716669930739924,18.55633405584212,0.9939852026370433
957,0.4972960171453381,0.38943039509537697,0.37755951778628755,0.4075735389022856,18.493818931714344,0.99413549721062
958,0.4966375242255594,0.3898069178415192,0.3793214382362261,0.4079803784971719,18.430156861670486,0.9942857917841967
959,0.495961958623578,0.3901834405876614,0.38104865686229766,0.40838721809205825,18.365360387913096,0.9944360863577735
960,0.49526912265818995,0.3905599633338036,0.3827406222126827,0.4087940576869446,18.299442270986283,0.9945863809313502
961,0.4945588219663177,0.3909364860799458,0.3843967924173563,0.40920089728183096,18.23241548539122,0.994736675504927
962,0.4938308656664105,0.391313008826088,0.3860166354719636,0.4096077368767173,18.164293215134485,0.9948869700785037
963,0.49308506651964795,0.39168953157223024,0.3875996295174864,0.41001457647160366,18.095088849210804,0.9950372646520804
964,0.4923212410888327,0.39206605431837244,0.3891452631154897,0.41042141606649,18.024815977022406,0.9951875592256572
965,0.4915392098948622,0.39244257706451463,0.3906530355187382,0.4108282556613764,17.953488383737294,0.9953378537992338
966,0.4907387975706651,0.3928190998106568,0.39212245693697817,0.41123509525626273,17.88112004558826,0.9954881483728105
967,0.48991983301250003,0.393195622556799,0.3935530487976821,0.411641934851149,17.807725125116168,0.9956384429463873
968,0.48908214952851004,0.39357214530294127,0.3949443440015556,0.4120487744460354,17.73331796635802,0.995788737519964
969,0.48822558498442703,0.39394866804908346,0.3962958871726101,0.41245561404092174,17.657913089983488,0.9959390320935406
970,0.4873499819463274,0.39432519079522566,0.39760723490261085,0.4128624536358081,17.581525188381224,0.9960893266671174
971,0.48645518782034525,0.39470171354136785,0.3988779559897109,0.41326929323069445,17.50416912069887,0.9962396212406941
972,0.485541054989241,0.39507823628751004,0.4001076316710835,0.4136761328255808,17.42585990783699,0.9963899158142708
973,0.4846074409457378,0.3954547590336523,0.40129585584937943,0.41408297242046715,17.346612727401023,0.9965402103878476
974,0.48365420842253576,0.3958312817797945,0.40244223531282447,0.4144898120153535,17.26644290861286,0.9966905049614243
975,0.48268122551891335,0.3962078045259367,0.4035463899487926,0.41489665161023986,17.18536592718469,0.996840799535001
976,0.48168836582383895,0.3965843272720789,0.404607952950685,0.41530349120512616,17.103397400157412,0.9969910941085778
977,0.4806755085355034,0.39696085001822107,0.4056265710179536,0.4157103308000125,17.02055308070631,0.9971413886821545
978,0.4796425385772033,0.3973373727643633,0.4066019045491115,0.41611717039489887,16.936848852915528,0.9972916832557311
979,0.47858934670949355,0.3977138955105055,0.40753362782758,0.4165240099897852,16.85230072652573,0.9974419778293079
980,0.47751582963854283,0.3980904182566477,0.40842142920022506,0.4169308495846716,16.766924831654972,0.9975922724028846
981,0.47642189012061764,0.3984669410027899,0.40926501124844195,0.41733768917955794,16.680737413496974,0.9977425669764614
982,0.4753074370626368,0.39884346374893215,0.41006409095165364,0.4177445287744443,16.59375482699862,0.9978928615500381
983,0.4741723856187258,0.39921998649507434,0.4108183998430935,0.41815136836933064,16.505993531518737,0.9980431561236147
984,0.4730166572827184,0.39959650924121654,0.4115276841577476,0.418558207964217,16.417470085472168,0.9981934506971915
985,0.47184017997654554,0.39997303198735873,0.41219170497233953,0.4189650475591033,16.32820114095929,0.9983437452707682
986,0.47064288813446425,0.4003495547335009,0.4128102383372477,0.41937188715398965,16.23820343838546,0.9984940398443449
987,0.46942472278306974,0.4007260774796432,0.41338307540024716,0.419778726748876,16.14749380107107,0.9986443344179217
988,0.46818563161705423,0.40110260022578537,0.41391002252197834,0.42018556634376236,16.05608912985701,0.9987946289914984
989,0.46692556907066196,0.40147912297192756,0.41439090138305235,0.4205924059386487,15.964006397705202,0.9989449235650751
990,0.4656444963848059,0.40185564571806975,0.4148255490827023,0.42099924553353507,15.871262644298522,0.9990952181386519
991,0.4643423816698128,0.40223216846421195,0.415213818228905,0.4214060851284214,15.777874970642095,0.9992455127122285
992,0.46301919996375623,0.4026086912103542,0.4155555770198999,0.4218129247233078,15.683860533667415,0.9993958072858052
993,0.46167493328636205,0.4029852139564964,0.41585070931703716,0.42221976431819414,15.589236540843906,0.999546101859382
994,0.4603095706884453,0.4033617367026386,0.4160991147088984,0.42262660391308043,15.494020244797499,0.9996963964329587
995,0.45892310829687327,0.4037382594487808,0.41630070856663715,0.4230334435079668,15.398228937940543,0.9998466910065354
996,0.4575155493550229,0.404114782194923,0.41645542209049224,0.42344028310285314,15.301879947114903,0.9999969855801121
997,0.4560869042587282,0.4044913049410652,0.4165632023474387,0.4238471226977395,15.20499062824965,1.0001472801536888
998,0.45463719058769897,0.4048678276872074,0.4166240122999421,0.42425396229262585,15.107578361037849,1.0002975747272655
999,0.45316643313240645,0.4052443504333496,0.4166378308257945,0.4246608018875122,15.009660543631954,1.0004478693008423


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-12/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00304,0.12399601936340332,0.06790560483932495,0.9686805605888367
1,1,00544,0.03207283094525337,0.028647422790527344,0.9807828068733215
2,2,00324,0.513049840927124,0.5357885956764221,0.8654229640960693
3,3,00644,0.15177379548549652,0.08207883685827255,0.9631719589233398
4,4,00664,0.22952087223529816,0.16589343547821045,0.8953431248664856
5,5,00784,0.07073134928941727,0.05391448736190796,0.9955193400382996
6,6,00024,0.044073473662137985,0.04012887552380562,0.9857035875320435
7,7,00044,0.06146647408604622,0.030314981937408447,0.9958010911941528
8,8,00064,0.0804128348827362,0.05111193656921387,0.9954605102539062
9,9,00224,0.0675058662891388,0.03735657036304474,0.9869898557662964
10,10,00364,0.0713617205619812,0.043163102120161057,0.968031108379364
11,11,00384,0.04017484933137894,0.030302705243229866,0.980574369430542
12,12,00964,0.040837403386831284,0.031280964612960815,0.9823154211044312
13,13,00884,0.07107478380203247,0.048191964626312256,0.9935375452041626
14,14,00744,0.055414795875549316,0.03411868214607239,0.9741247296333313
15,15,00904,0.07029543071985245,0.027361305430531502,0.984954297542572
16,16,00724,0.07271137088537216,0.051839008927345276,0.9933096766471863
17,17,00684,0.04313327372074127,0.03173840045928955,0.9883923530578613
18,18,00704,0.29581624269485474,0.18405203521251678,0.9461659789085388
19,19,00824,0.09317059069871902,0.057501763105392456,0.9825636744499207
20,20,00844,0.03488675877451897,0.039617180824279785,0.9731080532073975
21,21,00864,0.08677825331687927,0.053575534373521805,0.9822342991828918
22,22,00924,0.08691073954105377,0.05182471126317978,0.9765145778656006
23,23,00944,0.0333649143576622,0.05682271718978882,0.9962579607963562
24,24,00764,0.056562621146440506,0.049988385289907455,0.9757099151611328
25,25,00344,0.04000499099493027,0.02180989272892475,0.9935294985771179
26,26,00984,0.05461007356643677,0.027614610269665718,0.9826812148094177
27,27,00424,0.05255787819623947,0.032754331827163696,0.9773498177528381
28,28,00524,0.08888085186481476,0.06520933657884598,0.9918655157089233
29,29,00004,0.07790675759315491,0.03148286044597626,0.9869609475135803
30,30,00204,0.05278991535305977,0.031648069620132446,0.9818549752235413
31,31,00284,0.09039712697267532,0.062490418553352356,0.988436758518219
32,32,00404,0.04507804289460182,0.03171264007687569,0.98411625623703
33,33,00464,0.058946311473846436,0.037728551775217056,0.9793693423271179
34,34,00444,0.06212436035275459,0.046068061143159866,0.9852401614189148
35,35,00264,0.06887689232826233,0.03735567629337311,0.9894973039627075
36,36,00244,0.05567352473735809,0.04008442163467407,0.9921431541442871
37,37,00484,0.03587862104177475,0.023872077465057373,0.9770439863204956
38,38,00504,0.05359381437301636,0.03748776391148567,0.9879209399223328
39,39,00084,0.07051843404769897,0.03654957562685013,0.9770137667655945
40,40,00104,0.08188421279191971,0.05507870018482208,0.9908132553100586
41,41,00124,0.051937490701675415,0.031889475882053375,0.9867935180664062
42,42,00144,0.04313327372074127,0.03173840045928955,0.9883923530578613
43,43,00584,0.054501600563526154,0.040530938655138016,0.9744722247123718
44,44,00604,0.12637750804424286,0.12955999374389648,0.9399855136871338
45,45,00624,0.05331888049840927,0.02999648079276085,0.9736288785934448
46,46,00164,0.08644462376832962,0.049481168389320374,0.9777064323425293
47,47,00184,0.03973929211497307,0.03236427158117294,0.9852339029312134
48,48,00564,0.03900814428925514,0.03252667933702469,0.9829351902008057
49,49,00804,0.06963606178760529,0.05746757984161377,0.9609130620956421


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-12/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,6.973362348266081,0.03207283094525337,8.660366670069557,0.02180989272892475,0.7653996591648109,0.8654229640960693
1,7.03173057381387,0.032554289413703696,8.723453152383215,0.022324385925068392,0.7658437853534967,0.8655539300587323
2,7.089541237846207,0.033035747882154014,8.785261825389352,0.022838879121212033,0.7661890978816133,0.8656848960213952
3,7.146773742730906,0.03351720635060434,8.84576015284307,0.023353372317355674,0.7664360542535188,0.8658158619840581
4,7.203407609745379,0.033998664819054655,8.904916179589941,0.023867865513499315,0.7665851699617295,0.8659468279467212
5,7.259422491738642,0.03448012328750498,8.96269856029829,0.024382358709642955,0.7666370183588666,0.8660777939093841
6,7.314798185767222,0.0349615817559553,9.019076587744818,0.024896851905786596,0.76659223048459,0.866208759872047
7,7.369514645693931,0.03544304022440562,9.074020220617776,0.025411345101930237,0.7664514948474924,0.86633972583471
8,7.4235519947382675,0.03592449869285594,9.12750011080222,0.025925838298073878,0.7662155571619871,0.8664706917973729
9,7.476890537967498,0.03640595716130626,9.179487630112686,0.02644033149421752,0.7658852200402513,0.8666016577600358
10,7.5295107747171475,0.03688741562975658,9.229954896439043,0.02695482469036116,0.7654613426393421,0.8667326237226989
11,7.581393410929985,0.037368874098206904,9.278874799272094,0.027469317886504804,0.764944840263633,0.8668635896853618
12,7.632519371402351,0.03785033256665722,9.326221024576125,0.027983811082648444,0.7643366839227596,0.8669945556480247
13,7.682869811926925,0.038331791035107546,9.371968078976428,0.028498304278792085,0.7636378998453273,0.8671255216106877
14,7.7324261313209925,0.03881324950355787,9.416091313230721,0.029012797474935726,0.7628495689486372,0.8672564875733506
15,7.781169983329422,0.03929470797200819,9.458566944954118,0.029527290671079367,0.7619728262647631,0.8673874535360135
16,7.829083288391527,0.039776166440458505,9.499372080568444,0.030041783867223008,0.7610088603233285,0.8675184194986766
17,7.87614824526133,0.04025762490890883,9.538484736447513,0.03055627706336665,0.7599589124913948,0.8676493854613395
18,7.922347342470499,0.04073908337735915,9.57588385923109,0.03107077025951029,0.7588242762708779,0.8677803514240024
19,7.9676633696238035,0.04122054184580947,9.611549345281373,0.031585263455653934,0.7576062965539951,0.8679113173866654
20,8.01207942851663,0.04170200031425979,9.645462059256861,0.03209975665179757,0.7563063688372427,0.8680422833493283
21,8.055578944064637,0.04218345878271011,9.677603851779727,0.032614249847941215,0.7549259383944624,0.8681732493119912
22,8.098145675035433,0.042664917251160436,9.707957576174017,0.033128743044084856,0.7534664994095893,0.8683042152746542
23,8.139763724572713,0.043146375719610754,9.736507104253086,0.0336432362402285,0.7519295940697117,0.8684351812373172
24,8.180417550503128,0.04362783418806108,9.763237341136254,0.03415772943637214,0.7503168116191016,0.8685661471999802
25,8.22009197541656,0.044109292656511395,9.788134239075664,0.03467222263251578,0.7486297873749218,0.8686971131626431
26,8.258772196510694,0.04459075112496172,9.811184810275849,0.03518671582865942,0.7468702017053406,0.868828079125306
27,8.296443795190816,0.04507220959341204,9.832377138689884,0.03570120902480306,0.7450397789708222,0.868959045087969
28,8.333092746416236,0.04555366806186236,9.851700390777237,0.0362157022209467,0.7431402864293959,0.8690900110506319
29,8.368705427784779,0.04603512653031268,9.86914482521008,0.03673019541709034,0.7411735331067317,0.8692209770132949
30,8.40326862834711,0.046516584998763,9.884701801516089,0.03724468861323398,0.7391413686319029,0.8693519429759579
31,8.436769557142965,0.04699804346721333,9.89836378764727,0.03775918180937762,0.7370456820396928,0.8694829089386208
32,8.469195851451511,0.047479501935663644,9.910124366465817,0.038273675005521264,0.7348884005404193,0.8696138749012837
33,8.50053558474846,0.04796096040411396,9.919978241139525,0.038788168201664905,0.7326714882581784,0.8697448408639467
34,8.530777274362707,0.048442418872564286,9.927921239440796,0.039302661397808546,0.7303969449385352,0.8698758068266096
35,8.559909888825725,0.04892387734101461,9.93395031694459,0.039817154593952186,0.7280668046266158,0.8700067727892726
36,8.587922854907022,0.04940533580946493,9.938063559122565,0.04033164779009583,0.7256831343166796,0.8701377387519356
37,8.614806064329551,0.049886794277915245,9.940260182331691,0.04084614098623947,0.7232480325741716,0.8702687047145985
38,8.640549880159007,0.05036825274636557,9.94054053369753,0.04136063418238311,0.7207636281313915,0.8703996706772614
39,8.665145142861391,0.05084971121481589,9.938906089893681,0.04187512737852675,0.7182320784578295,0.8705306366399244
40,8.688583176023652,0.05133116968326621,9.935359454820489,0.04238962057467039,0.7156555683063147,0.8706616026025873
41,8.71085579173226,0.051812628151716535,9.929904356187393,0.04290411377081403,0.7130363082361023,0.8707925685652502
42,8.731955295605207,0.05229408662016685,9.922545641005204,0.04341860696695768,0.7103765331140645,0.8709235345279133
43,8.751874491473085,0.052775545088617176,9.9132892699956,0.04393310016310131,0.7076785005951548,0.8710545004905762
44,8.77060668570526,0.0532570035570675,9.902142310926907,0.04444759335924496,0.7049444895833387,0.8711854664532391
45,8.788145691177627,0.05373846202551782,9.889112930886508,0.044962086555388595,0.7021767986741959,0.8713164324159021
46,8.804485830878571,0.054219920493968135,9.874210387501748,0.04547657975153224,0.6993777445804127,0.871447398378565
47,8.819621941150343,0.05470137896241846,9.8574450191225,0.045991072947675876,0.6965496605413976,0.8715783643412279
48,8.83354937456325,0.055182837430868784,9.838828233979946,0.046505566143819524,0.6936948947182603,0.871709330303891
49,8.846264002420478,0.0556642958993191,9.81837249833757,0.04702005933996316,0.6908158085754262,0.8718402962665539
50,8.857762216891784,0.05614575436776942,9.796091323651506,0.047534552536106806,0.6879147752501018,0.8719712622292168
51,8.868040932774557,0.05662721283621974,9.77199925275878,0.04804904573225044,0.6849941779109263,0.8721022281918798
52,8.877097588881112,0.05710867130467007,9.746111845113175,0.04856353892839409,0.6820564081070383,0.8722331941545427
53,8.884930149051625,0.057590129773120384,9.71844566108974,0.04907803212453772,0.6791038641088635,0.8723641601172056
54,8.891537102792169,0.0580715882415707,9.68901824537992,0.04959252532068137,0.6761389492418844,0.8724951260798687
55,8.896917465538039,0.058553046710021026,9.65784810950074,0.050107018516825,0.6731640702147548,0.8726260920425316
56,8.90107077854254,0.05903450517847135,9.624954713442213,0.05062151171296865,0.6701816354429321,0.8727570580051945
57,8.903997108392145,0.059515963646921674,9.590358446478508,0.05113600490911229,0.6671940533692423,0.8728880239678575
58,8.905697046148953,0.05999742211537199,9.554080607169123,0.05165049810525593,0.6642037307825996,0.8730189899305204
59,8.906171706121986,0.06047888058382231,9.516143382577498,0.05216499130139957,0.661213071136198,0.8731499558931833
60,8.905422724269114,0.06096033905227263,9.476569826735236,0.052679484497543214,0.6582244728664591,0.8732809218558464
61,8.903452256231697,0.06144179752072296,9.43538383838106,0.053193977693686854,0.6552403277140479,0.8734118878185093
62,8.900262975004516,0.061923255989173275,9.392610138004436,0.053708470889830495,0.6522630190481679,0.8735428537811722
63,8.89585806824382,0.06240471445762359,9.348274244224411,0.054222964085974136,0.6492949201955335,0.8736738197438352
64,8.89024123521662,0.06288617292607392,9.302402449535128,0.05473745728211778,0.6463383927751724,0.8738047857064981
65,8.88341668339482,0.06336763139452424,9.255021795449945,0.05525195047826142,0.6433957850403922,0.873935751669161
66,8.875389124698051,0.06384908986297455,9.206160047076821,0.05576644367440506,0.640469430229147,0.874066717631824
67,8.866163771389266,0.06433054833142487,9.155845667158,0.0562809368705487,0.6375616449240451,0.874197683594487
68,8.855746331627762,0.0648120067998752,9.10410778960771,0.05679543006669234,0.6346747274232606,0.87432864955715
69,8.844143004684321,0.06529346526832552,9.050976192581926,0.05730992326283598,0.6318109561235198,0.8744596155198129
70,8.83136047582365,0.06577492373677585,8.996481271114476,0.05782441645897962,0.6289725879164431,0.8745905814824758
71,8.817405910859545,0.06625638220522617,8.940654009354445,0.05833890965512326,0.6261618565993942,0.8747215474451387
72,8.802286950388439,0.06673784067367648,8.883525952439708,0.0588534028512669,0.6233809713020421,0.8748525134078017
73,8.786011703707446,0.0672192991421268,8.825129178041875,0.059367896047410544,0.6206321149298015,0.8749834793704647
74,8.768588742423102,0.06770075761057712,8.765496267617978,0.059882389243554185,0.617917442625315,0.8751144453331277
75,8.75002709375738,0.06818221607902744,8.704660277404383,0.060396882439697826,0.6152390802491081,0.8752454112957906
76,8.73033623355783,0.06866367454747777,8.642654709188385,0.060911375635841467,0.6125991228805482,0.8753763772584535
77,8.709526079018906,0.06914513301592809,8.57951348089297,0.06142586883198511,0.6099996333402062,0.8755073432211165
78,8.68760698112175,0.06962659148437841,8.515270897010176,0.06194036202812875,0.6074426407347125,0.8756383091837794
79,8.664589716800155,0.07010804995282874,8.449961618918286,0.06245485522427239,0.6049301390251717,0.8757692751464423
80,8.640485480840248,0.07058950842127905,8.383620635118024,0.06296934842041603,0.6024640856201823,0.8759002411091054
81,8.615305877522172,0.07107096688972937,8.316283231422565,0.06348384161655968,0.6000463999945039,0.8760312070717683
82,8.589062912011768,0.0715524253581797,8.24798496113603,0.06399833481270331,0.5976789623343413,0.8761621730344312
83,8.561768981510792,0.07203388382663001,8.17876161525467,0.06451282800884696,0.5953636122102652,0.8762931389970942
84,8.533436866174313,0.07251534229508033,8.108649192724693,0.0650273212049906,0.5931021472787342,0.8764241049597571
85,8.50407971980389,0.07299680076353066,8.0376838707902,0.06554181440113424,0.5908963220131173,0.87655507092242
86,8.47371106032573,0.07347825923198098,7.965901975464108,0.06605630759727787,0.5887478464651648,0.8766860368850831
87,8.442344760062781,0.0739597177004313,7.893339952154789,0.06657080079342152,0.5866583850578266,0.876817002847746
88,8.40999503581005,0.07444117616888163,7.820034336480076,0.06708529398956517,0.5846295554102383,0.8769479688104089
89,8.376676438722654,0.07492263463733194,7.7460217253001415,0.0675997871857088,0.5826629271957762,0.8770789347730719
90,8.34240384402594,0.07540409310578226,7.671338747999815,0.06811428038185244,0.5807600210339543,0.8772099007357348
91,8.307192440557568,0.07588555157423257,7.596022038050424,0.06862877357799609,0.5789223074169745,0.8773408666983977
92,8.271057720151077,0.0763670100426829,7.520108204880343,0.06914326677413973,0.5771512056716837,0.8774718326610608
93,8.23401546687095,0.07684846851113322,7.443633806082822,0.06965775997028337,0.5754480829576847,0.8776027986237237
94,8.19608174610903,0.07732992697958355,7.366635319988794,0.070172253166427,0.5738142533023041,0.8777337645863866
95,8.157272893552289,0.07781138544803387,7.28914911863162,0.07068674636257065,0.5722509766731034,0.8778647305490496
96,8.117605504032099,0.0782928439164842,7.211211441129714,0.0712012395587143,0.5707594580885885,0.8779956965117125
97,8.077096420265004,0.07877430238493452,7.132858367512352,0.07171573275485793,0.5693408467677439,0.8781266624743754
98,8.035762721495246,0.07925576085338483,7.054125793012814,0.07223022595100156,0.5679962353189904,0.8782576284370385
99,7.993621712049186,0.07973721932183515,6.975049402852287,0.07274471914714521,0.5667266589691436,0.8783885943997014
100,7.950690909811865,0.08021867779028546,6.895664647536814,0.07325921234328886,0.5655330948328924,0.8785195603623643
101,7.906988034635835,0.08070013625873579,6.8160067186887705,0.0737737055394325,0.5644164612233413,0.8786505263250273
102,7.862530996692586,0.08118159472718611,6.736110525433201,0.07428819873557613,0.563377617004075,0.8787814922876902
103,7.817337884776657,0.08166305319563644,6.656010671358433,0.07480269193171978,0.562417360983202,0.8789124582503531
104,7.771426954572679,0.08214451166408676,6.575741432069407,0.07531718512786342,0.5615364313498161,0.8790434242130161
105,7.724816616895413,0.08262597013253709,6.4953367333508725,0.07583167832400706,0.5607355051532431,0.8791743901756791
106,7.677525425912934,0.0831074286009874,6.414830129956891,0.07634617152015069,0.5600151978254608,0.879305356138342
107,7.629572067362958,0.08358888706943772,6.334254785041782,0.07686066471629434,0.5593760627470019,0.879436322101005
108,7.580975346772286,0.08407034553788803,6.253643450246624,0.07737515791243799,0.5588185908566633,0.8795672880636679
109,7.531754177689225,0.08455180400633835,6.17302844645446,0.07788965110858162,0.5583432103052759,0.8796982540263308
110,7.481927569938863,0.08503326247478868,6.092441645226105,0.07840414430472525,0.5579502861537861,0.8798292199889938
111,7.431514617910794,0.085514720943239,6.0119144509275415,0.0789186375008689,0.5576401201158515,0.8799601859516568
112,7.380534488888992,0.08599617941168933,5.931477783558692,0.07943313069701255,0.5574129503451364,0.8800911519143197
113,7.3290064114332685,0.08647763788013965,5.851162062292346,0.07994762389315618,0.5572689512674468,0.8802221178769827
114,7.276949663821645,0.08695909634858998,5.770997189730899,0.08046211708929983,0.5572082334578301,0.8803530838396456
115,7.224383562562988,0.08744055481704029,5.691012536887565,0.08097661028544348,0.5572308435627177,0.8804840498023085
116,7.171327450988784,0.08792201328549061,5.611236928897562,0.08149110348158711,0.5573367642671694,0.8806150157649715
117,7.117800687933247,0.08840347175394092,5.531698631463811,0.08200559667773075,0.55752591430724,0.8807459817276345
118,7.063822636510283,0.08888493022239125,5.4524253380406105,0.0825200898738744,0.557798148527462,0.8808769476902975
119,7.00941265299611,0.08936638869084157,5.373444157757725,0.08303458307001804,0.5581532579834045,0.8810079136529604
120,6.9545900758258625,0.0898478471592919,5.294781604086285,0.08354907626616168,0.5585909700892362,0.8811388796156233
121,6.899374214712462,0.09032930562774222,5.216463584246935,0.08406356946230531,0.5591109488101943,0.8812698455782862
122,6.8437843398958345,0.09081076409619254,5.1385153893596955,0.08457806265844896,0.5597127948998235,0.8814008115409492
123,6.787839671530315,0.09129222256464285,5.06096168533396,0.08509255585459259,0.5603960461818218,0.8815317775036121
124,6.731559369217903,0.09177368103309318,4.9838265044962125,0.08560704905073624,0.5611601778763046,0.8816627434662752
125,6.674962521694871,0.09225513950154349,4.907133237952016,0.08612154224687987,0.5620046029702432,0.8817937094289381
126,6.618068136678853,0.09273659796999381,4.8309046286780095,0.08663603544302352,0.5629286726318526,0.881924675391601
127,6.560895130883599,0.09321805643844414,4.75516276533871,0.08715052863916715,0.5639316766686077,0.882055641354264
128,6.503462320208014,0.09369951490689446,4.6799290768221145,0.0876650218353108,0.5650128440285932,0.8821866073169269
129,6.4457884101061405,0.09418097337534478,4.60522432748715,0.08817951503145445,0.5661713433448305,0.8823175732795898
130,6.3878919861443935,0.09466243184379511,4.53106861311542,0.08869400822759808,0.5674062835222055,0.8824485392422529
131,6.329791504752095,0.09514389031224542,4.457481357558657,0.08920850142374173,0.5687167143665791,0.8825795052049158
132,6.271505284171171,0.09562534878069574,4.384481310072773,0.08972299461988537,0.5701016272556745,0.8827104711675787
133,6.213051495610569,0.09610680724914607,4.312086543328501,0.09023748781602901,0.5715599558512185,0.8828414371302417
134,6.154448154610761,0.09658826571759639,4.24031445208807,0.09075198101217265,0.5730905768518935,0.8829724030929046
135,6.095713112623343,0.0970697241860467,4.169181752536513,0.0912664742083163,0.5746923107865409,0.8831033690555675
136,6.0368640488106315,0.09755118265449703,4.098704482255799,0.09178096740445993,0.5763639228470747,0.8832343350182306
137,5.9779184620697,0.09803264112294735,4.028898000829146,0.09229546060060358,0.5781041237605039,0.8833653009808935
138,5.9188936632852425,0.09851409959139767,3.9597769910624496,0.09280995379674721,0.5799115706994826,0.8834962669435564
139,5.859806767815192,0.09899555805984799,3.891355460809156,0.09332444699289086,0.5817848682307064,0.8836272329062194
140,5.800674688212892,0.09947701652829831,3.82364674538444,0.09383894018903449,0.5837225693005157,0.8837581988688823
141,5.741514127189315,0.09995847499674863,3.756663510553954,0.09435343338517814,0.5857231762569974,0.8838891648315452
142,5.682341570818441,0.10043993346519896,3.6904177560821445,0.09486792658132177,0.587785141907863,0.8840201307942082
143,5.623173281988858,0.10092139193364927,3.62492081982456,0.09538241977746542,0.5899068706133509,0.8841510967568712
144,5.564025294104113,0.10140285040209959,3.5601833823482525,0.09589691297360906,0.5920867194133793,0.8842820627195341
145,5.504913405034327,0.10188430887054992,3.496215472064014,0.0964114061697527,0.5943229991881439,0.8844130286821971
146,5.44585317132107,0.10236576733900024,3.4330264708539135,0.09692589936589634,0.5966139758513301,0.88454399464486
147,5.386859902637426,0.10284722580745057,3.370625120177174,0.09744039256203998,0.5989578715750915,0.8846749606075229
148,5.327948656504767,0.10332868427590088,3.3090195276373673,0.09795488575818362,0.6013528660459092,0.8848059265701859
149,5.269134233267565,0.1038101427443512,3.2482171739934853,0.09846937895432727,0.6037970977504389,0.8849368925328489
150,5.2104311713272535,0.10429160121280152,3.1882249205973916,0.0989838721504709,0.6062886652903947,0.8850678584955118
151,5.151853742635913,0.10477305968125185,3.129049017239906,0.09949836534661455,0.6088256287255712,0.8851988244581748
152,5.0934159484502795,0.10525451814970216,3.0706951103877,0.10001285854275818,0.6114060109439654,0.8853297904208377
153,5.035131515346312,0.10573597661815248,3.0131682517929903,0.10052735173890183,0.614027799058068,0.8854607563835006
154,4.977013891494275,0.10621743508660281,2.956472907458073,0.10104184493504546,0.6166889458262478,0.8855917223461636
155,4.919076243194084,0.10669889355505313,2.9006129669365355,0.10155633813118911,0.6193873710982528,0.8857226883088266
156,4.861331451670369,0.10718035202350344,2.845591752953117,0.10207083132733274,0.6221209632837195,0.8858536542714895
157,4.803792110126457,0.10766181049195377,2.7914120313240587,0.10258532452347639,0.6248875808426665,0.8859846202341525
158,4.746470521056241,0.10814326896040409,2.7380760211599315,0.10309981771962003,0.6276850537968223,0.8861155861968154
159,4.689378693812674,0.10862472742885441,2.6855854053329153,0.10361431091576367,0.630511185260718,0.8862465521594783
160,4.632528342431363,0.10910618589730472,2.63394134119064,0.10412880411190731,0.6333637529913941,0.8863775181221413
161,4.575930883707507,0.10958764436575505,2.5831444714987626,0.10464329730805096,0.6362405109555843,0.8865084840848042
162,4.519597435524186,0.11006910283420537,2.533194935594629,0.1051577905041946,0.6391391909132093,0.8866394500474672
163,4.463538815429848,0.1105505613026557,2.4840923807345243,0.10567228370033824,0.6420575040160056,0.8867704160101302
164,4.407765539462488,0.11103201977110602,2.4358359736171584,0.10618677689648189,0.6449931424200989,0.8869013819727931
165,4.352287821217944,0.11151347823955633,2.3884244120662967,0.10670127009262552,0.6479437809113154,0.887032347935456
166,4.29711557115942,0.11199493670800666,2.341855936855603,0.10721576328876917,0.6509070785420196,0.887163313898119
167,4.242258396165208,0.11247639517645698,2.2961283436590767,0.1077302564849128,0.6538806802782435,0.8872942798607819
168,4.187725599311341,0.1129578536449073,2.251238995110645,0.10824474968105645,0.6568622186558793,0.887425245823445
169,4.133526179885728,0.11343931211335762,2.2071848329568517,0.10875924287720008,0.6598493154446603,0.8875562117861079
170,4.079668833630154,0.11392077058180794,2.163962390286766,0.10927373607334373,0.6628395833187309,0.8876871777487708
171,4.026161953206342,0.11440222905025826,2.121567803823658,0.10978822926948736,0.6658306275324671,0.8878181437114337
172,3.9730136288820623,0.11488368751870859,2.079996826263248,0.11030272246563101,0.6688200476003274,0.8879491096740967
173,3.920231649433189,0.1153651459871589,2.039244838643701,0.11081721566177465,0.6718054389794565,0.8880800756367596
174,3.8678235032573394,0.11584660445560922,1.9993068627328834,0.1113317088579183,0.6747843947537167,0.8882110415994227
175,3.8157963796947105,0.11632806292405955,1.9601775734188203,0.11184620205406193,0.6777545073179063,0.8883420075620856
176,3.764157170551411,0.11680952139250987,1.9218513110895585,0.11236069525020558,0.6807133700608833,0.8884729735247485
177,3.7129124718206454,0.1172909798609602,1.884322093989196,0.11287518844634921,0.683658579046253,0.8886039394874115
178,3.662068585596789,0.1177724383294105,1.8475836305370654,0.11338968164249286,0.6865877346893766,0.8887349054500744
179,3.6116315221774076,0.11825389679786083,1.81162933159761,0.11390417483863649,0.6894984434293989,0.8888658714127373
180,3.561607002348093,0.11873535526631115,1.77645232268882,0.11441866803478014,0.6923883193950041,0.8889968373754003
181,3.5120004598448613,0.11921681373476148,1.7420454561175864,0.11493316123092377,0.6952549860626186,0.8891278033380633
182,3.4628170439888284,0.11969827220321179,1.708401323030685,0.11544765442706742,0.6980960779057834,0.8892587693007262
183,3.414061622487699,0.12017973067166211,1.6755122653706243,0.11596214762321105,0.7009092420344188,0.8893897352633892
184,3.365738784398582,0.12066118914011244,1.6433703877259718,0.1164766408193547,0.7036921398227148,0.8895207012260521
185,3.317852843246534,0.12114264760856276,1.6119675690662405,0.11699113401549834,0.7064424485243896,0.889651667188715
186,3.270407840293167,0.12162410607701307,1.581295474351853,0.11750562721164198,0.7091578628740556,0.889782633151378
187,3.2234075479495803,0.1221055645454634,1.5513455660101847,0.11802012040778562,0.7118360966734691,0.889913599114041
188,3.176855473327855,0.12258702301391372,1.5221091152690602,0.11853461360392926,0.7144748843614009,0.8900445650767039
189,3.1307548619252543,0.12306848148236404,1.4935772133396334,0.1190491068000729,0.7170719825659656,0.8901755310393669
190,3.085108701435254,0.12354993995081436,1.4657407824409314,0.11956359999621655,0.719625171638138,0.8903064970020298
191,3.0399197256794817,0.12403139841926468,1.4385905866588518,0.12007809319236018,0.7221322571653136,0.8904374629646927
192,2.995190418654649,0.124512856887715,1.4121172426328243,0.12059258638850383,0.7245910714637266,0.8905684289273557
193,2.9509230186884676,0.12499431535616533,1.38631123006381,0.12110707958464748,0.7269994750485622,0.8906993948900187
194,2.9071195226986064,0.12547577382461567,1.3611629020377105,0.12162157278079111,0.729355358080631,0.8908303608526816
195,2.8637816905487004,0.12595723229306596,1.3366624951587491,0.12213606597693476,0.731656641788482,0.8909613268153446
196,2.8209110494953924,0.1264386907615163,1.312800139487786,0.12265055917307839,0.7339012798648623,0.8910922927780075
197,2.7785088987204833,0.1269201492299666,1.2895658682809408,0.12316505236922204,0.736087259836431,0.8912232587406704
198,2.7365763139421864,0.12740160769841694,1.2669496275243566,0.12367954556536567,0.7382126044056931,0.8913542247033334
199,2.695114152099548,0.12788306616686723,1.244941285261322,0.12419403876150932,0.7402753727641034,0.8914851906659963
200,2.654123056104126,0.12836452463531756,1.22353064070838,0.12470853195765295,0.7422736618753459,0.8916161566286593
201,2.613603459653052,0.12884598310376788,1.202707433157449,0.1252230251537966,0.7442056077277938,0.8917471225913223
202,2.5735555920976028,0.1293274415722182,1.1824613506614023,0.12573751834994024,0.7460693865552388,0.8918780885539852
203,2.533979483361518,0.12980890004066853,1.1627820385008667,0.1262520115460839,0.7478632160248893,0.8920090545166481
204,2.4948749689032925,0.13029035850911885,1.143659107430461,0.1267665047422275,0.7495853563918162,0.8921400204793111
205,2.4562416947167676,0.13077181697756918,1.1250821417029717,0.12728099793837117,0.7512341116189414,0.892270986441974
206,2.418079122364402,0.1312532754460195,1.107040706870411,0.1277954911345148,0.7528078304617384,0.892401952404637
207,2.3803865340376507,0.13173473391446983,1.0895243573611386,0.12830998433065843,0.7543049075168393,0.8925329183673
208,2.3431630376389836,0.13221619238292015,1.0725226438326727,0.1288244775268021,0.7557237842338009,0.8926638843299629
209,2.306407571880143,0.13269765085137047,1.0560251203000601,0.12933897072294573,0.757062949889254,0.8927948502926258
210,2.2701189113913163,0.1331791093198208,1.0400213510400114,0.12985346391908936,0.7583209425227634,0.8929258162552888
211,2.234295671835998,0.13366056778827112,1.0245009172713373,0.13036795711523302,0.7594963498337214,0.8930567822179517
212,2.1989363150264203,0.13414202625672142,1.0094534236124701,0.13088245031137663,0.7605878100386432,0.8931877481806147
213,2.1640391540344956,0.13462348472517174,0.9948685043171478,0.1313969435075203,0.7615940126882664,0.8933187141432777
214,2.1296023582933663,0.13510494319362207,0.9807358292896371,0.13191143670366393,0.762513699443907,0.8934496801059406
215,2.095623958684715,0.1355864016620724,0.9670451098810627,0.13242592989980756,0.7633456648125425,0.8935806460686035
216,2.0621018526071326,0.1360678601305227,0.9537861044687204,0.13294042309595122,0.7640887568401469,0.8937116120312665
217,2.029033809020939,0.136549318598973,0.9409486238204519,0.13345491629209486,0.7647418777628392,0.8938425779939294
218,1.9964174734649975,0.13703077706742334,0.9285225362463586,0.1339694094882385,0.7653039846154334,0.8939735439565923
219,1.9642503730411256,0.13751223553587366,0.9164977725403965,0.13448390268438215,0.7657740897970464,0.8941045099192554
220,1.932529921361897,0.13799369400432399,0.9048643307145411,0.13499839588052576,0.7661512615934222,0.8942354758819183
221,1.9012534234577214,0.1384751524727743,0.8936122805283961,0.13551288907666942,0.7664346246557141,0.8943664418445813
222,1.8704180806392103,0.13895661094122463,0.8827317678173497,0.13602738227281305,0.7666233604354737,0.8944974078072442
223,1.8400209953110045,0.13943806940967496,0.8722130186224542,0.13654187546895669,0.7667167075756541,0.8946283737699071
224,1.8100591757333282,0.13991952787812528,0.8620463431254293,0.13705636866510035,0.7667139622574719,0.89475933973257
225,1.7805295407277193,0.1404009863465756,0.8522221393922912,0.13757086186124398,0.7666144785030239,0.8948903056952331
226,1.751428924323482,0.14088244481502593,0.8427308969292311,0.13808535505738762,0.7664176684335821,0.895021271657896
227,1.7227540803415722,0.14136390328347626,0.8335632000544984,0.13859984825353128,0.7661230024835348,0.895152237620559
228,1.6945016869127616,0.14184536175192658,0.8247097310901443,0.1391143414496749,0.765730009570009,0.8952832035832219
229,1.6666683509270668,0.14232682022037688,0.816161273377547,0.13962883464581854,0.7652382772182048,0.8954141695458848
230,1.6392506124115698,0.1428082786888272,0.8079087141207656,0.1401433278419622,0.7646474516425702,0.8955451355085478
231,1.6122449488339239,0.14328973715727752,0.7999430470618027,0.1406578210381058,0.7639572377839378,0.8956761014712108
232,1.5856477793289403,0.14377119562572785,0.792255374991916,0.14117231423424947,0.7631673993028222,0.8958070674338737
233,1.5594554688458435,0.14425265409417815,0.7848369121032166,0.1416868074303931,0.7622777585290965,0.8959380333965367
234,1.5336643322138843,0.14473411256262847,0.7776789861847515,0.14220130062653674,0.761288196368325,0.8960689993591996
235,1.5082706381242046,0.1452155710310788,0.770773040667374,0.1427157938226804,0.7601986521650521,0.8961999653218625
236,1.4832706130259128,0.14569702949952912,0.7641106365216853,0.14323028701882404,0.7590091235234138,0.8963309312845255
237,1.4586604449345515,0.14617848796797944,0.7576834540133411,0.14374478021496767,0.7577196660854458,0.8964618972471885
238,1.4344362871512284,0.14665994643642977,0.7514832943200409,0.14425927341111133,0.7563303932675439,0.8965928632098514
239,1.4105942618908685,0.1471414049048801,0.7455020810145001,0.14477376660725494,0.7548414759555164,0.8967238291725144
240,1.387130463818146,0.14762286337333042,0.7397318614176785,0.1452882598033986,0.7532531421587777,0.8968547951351773
241,1.3640409634898267,0.14810432184178074,0.7341648078265488,0.14580275299954223,0.7515656766242015,0.8969857610978402
242,1.3413218107023837,0.14858578031023106,0.7287932186206225,0.14631724619568587,0.7497794204102425,0.8971167270605032
243,1.318969037743887,0.1490672387786814,0.7236095192514452,0.14683173939182953,0.7478947704219415,0.8972476930231661
244,1.296978662549304,0.1495486972471317,0.7186062631192045,0.14734623258797316,0.7459121789074635,0.8973786589858291
245,1.275346691758487,0.15003015571558204,0.7137761323405704,0.1478607257841168,0.7438321529169155,0.8975096249484921
246,1.25406912367626,0.15051161418403233,0.7091119384117996,0.14837521898026043,0.741655253724095,0.897640590911155
247,1.2331419511341337,0.15099307265248266,0.7046066227711097,0.1488897121764041,0.7393820962120132,0.8977715568738179
248,1.2125611642533534,0.15147453112093298,0.7002532572642314,0.14940420537254773,0.7370133482229452,0.8979025228364809
249,1.1923227531090315,0.1519559895893833,0.69604504451699,0.14991869856869136,0.7345497298738557,0.8980334887991438
250,1.1724227102953315,0.1524374480578336,0.6919753182186906,0.150433191764835,0.731992012838056,0.8981644547618068
251,1.1528570333917283,0.15291890652628393,0.6880375433199928,0.15094768496097866,0.7293410195939986,0.8982954207244698
252,1.1336217273305311,0.15340036499473425,0.6842253161488867,0.1514621781571223,0.7265976226420843,0.8984263866871327
253,1.1147128066659353,0.15388182346318457,0.6805323644482728,0.15197667135326592,0.7237627436905119,0.8985573526497956
254,1.0961262977450235,0.1543632819316349,0.6769525473385888,0.15249116454940956,0.7208373528110628,0.8986883186124586
255,1.0778582407812227,0.15484474040008522,0.673479855208794,0.15300565774555322,0.7178224675658684,0.8988192845751215
256,1.059904691830837,0.15532619886853555,0.670108409538952,0.15352015094169685,0.7147191521061749,0.8989502505377844
257,1.042261724673391,0.15580765733698587,0.6668324626575451,0.1540346441378405,0.7115285162441438,0.8990812165004475
258,1.0249254325966148,0.1562891158054362,0.663646397436542,0.15454913733398415,0.7082517144987885,0.8992121824631104
259,1.0078919300869984,0.15677057427388652,0.6605447269271497,0.15506363053012778,0.7048899451170731,0.8993431484257733
260,0.9911573544269485,0.15725203274233684,0.6575220939390745,0.15557812372627142,0.7014444490713606,0.8994741143884363
261,0.9747178671996697,0.15773349121078714,0.6545732705659992,0.15609261692241505,0.6979165090342873,0.8996050803510992
262,0.958569655702968,0.15821494967923747,0.6516931576598973,0.1566071101185587,0.694307448332213,0.8997360463137621
263,0.9427089342732982,0.1586964081476878,0.6488767842566795,0.15712160331470235,0.6906186298784219,0.8998670122764252
264,0.9271319455214062,0.15917786661613811,0.646119306955573,0.15763609651084598,0.6868514550872263,0.8999979782390881
265,0.9118349614810476,0.15965932508458844,0.6434160092545262,0.1581505897069896,0.683007362770172,0.900128944201751
266,0.8968142846723008,0.16014078355303876,0.6407623008438212,0.15866508290313328,0.67908782801553,0.900259910164414
267,0.8820662490810944,0.1606222420214891,0.6381537168599765,0.1591795760992769,0.6750943610522836,0.9003908761270769
268,0.8675872210566041,0.1611037004899394,0.6355859171019151,0.15969406929542054,0.6710285060998231,0.9005218420897398
269,0.8533736001282834,0.1615851589583897,0.6330546852112783,0.16020856249156418,0.6668918402045542,0.9006528080524029
270,0.8394218197443014,0.16206661742684003,0.6305559278186477,0.16072305568770784,0.6626859720646818,0.9007837740150658
271,0.8257283479332622,0.16254807589529036,0.6280856736573609,0.16123754888385147,0.6584125408443242,0.9009147399777288
272,0.8122896878911097,0.16302953436374068,0.6256400726464943,0.1617520420799951,0.6540732149782468,0.9010457059403917
273,0.7991023784951738,0.163510992832191,0.6232153949444897,0.16226653527613874,0.6496696909684585,0.9011766719030546
274,0.7861629947473745,0.16399245130064133,0.6208080299748269,0.1627810284722824,0.6452036921738193,0.9013076378657175
275,0.7734681481486219,0.16447390976909165,0.6184144854250302,0.16329552166842604,0.6406769675939513,0.9014386038283806
276,0.7610144870065076,0.16495536823754198,0.6160313862202272,0.16381001486456967,0.6360912906486818,0.9015695697910435
277,0.7487986966784026,0.1654368267059923,0.6136554734723874,0.1643245080607133,0.6314484579541532,0.9017005357537065
278,0.7368174997521256,0.1659182851744426,0.6112836034062885,0.16483900125685697,0.6267502880969236,0.9018315017163694
279,0.7250676561663522,0.16639974364289292,0.6089127462631764,0.1653534944530006,0.6219986204071727,0.9019624676790323
280,0.7135459632729841,0.16688120211134325,0.6065399851830103,0.16586798764914423,0.617195313732251,0.9020934336416953
281,0.7022492558436971,0.16736266057979357,0.6041625150661262,0.16638248084528787,0.6123422452117294,0.9022243996043582
282,0.6911744060229165,0.1678441190482439,0.6017776414150545,0.16689697404143153,0.6074413090551359,0.9023553655670212
283,0.680318323229476,0.16832557751669422,0.5993827791571982,0.16741146723757516,0.602494415323533,0.9024863315296842
284,0.6696779540092433,0.16880703598514454,0.5969754514489892,0.1679259604337188,0.5975034887160687,0.9026172974923471
285,0.6592502818409641,0.16928849445359487,0.5945532884620941,0.16844045362986243,0.5924704673626368,0.90274826345501
286,0.6490323268976379,0.16976995292204516,0.592114026152194,0.1689549468260061,0.5873973016237461,0.902879229417673
287,0.6390211457656769,0.1702514113904955,0.5896555050107924,0.16946944002214973,0.5822859528987012,0.9030101953803359
288,0.6292138311241575,0.1707328698589458,0.5871756688004887,0.16998393321829336,0.5771383924431444,0.9031411613429989
289,0.619607511386413,0.17121432832739614,0.584672563274074,0.17049842641443702,0.5719566001970504,0.9032721273056619
290,0.6101993503062544,0.17169578679584646,0.5821443348778148,0.17101291961058065,0.5667425636241166,0.9034030932683248
291,0.6009865465510608,0.17217724526429679,0.5795892294392033,0.1715274128067243,0.5614982765636626,0.9035340592309877
292,0.5919663332439893,0.1726587037327471,0.5770055908394668,0.17204190600286792,0.5562257380959446,0.9036650251936507
293,0.583135977477524,0.17314016220119743,0.5743918596710728,0.17255639919901158,0.5509269514218282,0.9037959911563136
294,0.5744927798005676,0.17362162066964776,0.5717465718804525,0.17307089239515522,0.5456039227578485,0.9039269571189765
295,0.566034073681264,0.17410307913809805,0.5690683573961485,0.17358538559129885,0.5402586602474163,0.9040579230816396
296,0.5577572249476972,0.17458453760654838,0.5663559387425643,0.17409987878744249,0.5348931728891768,0.9041888890443025
297,0.5496596312086094,0.1750659960749987,0.5636081296394936,0.17461437198358615,0.5295094694832442,0.9043198550069654
298,0.5417387212562269,0.17554745454344903,0.5608238335875882,0.17512886517972978,0.5241095575962474,0.9044508209696284
299,0.5339919544532674,0.17602891301189935,0.5580020424399157,0.17564335837587342,0.5186954425458744,0.9045817869322913
300,0.5264168201061595,0.17651037148034968,0.5551418349597647,0.17615785157201705,0.513269126405723,0.9047127528949542
301,0.5190108368264678,0.1769918299488,0.5522423753648409,0.1766723447681607,0.5078326070311522,0.9048437188576173
302,0.5117715518824875,0.17747328841725032,0.5493029118580122,0.17718683796430434,0.5023878771068354,0.9049746848202802
303,0.5046965405429199,0.17795474688570062,0.5463227751447585,0.17770133116044798,0.4969369232166704,0.9051056507829431
304,0.49778340541450095,0.17843620535415095,0.5433013769374908,0.1782158243565916,0.49148172493665654,0.9052366167456061
305,0.49102977577542395,0.17891766382260127,0.5402382084469237,0.17873031755273527,0.4860242539513409,0.905367582708269
306,0.4844333069063245,0.1793991222910516,0.5371328388606808,0.1792448107488789,0.48056647319437407,0.9054985486709319
307,0.4779916794205738,0.17988058075950192,0.5339849138093444,0.17975930394502254,0.4751103360136929,0.905629514633595
308,0.47170259859556585,0.18036203922795224,0.5307941538201759,0.18027379714116618,0.4696577853618479,0.9057604805962579
309,0.4655637937066287,0.18084349769640257,0.5275603527587377,0.18078829033730984,0.46421075301182424,0.9058914465589208
310,0.45957301736515277,0.1813249561648529,0.5242833762586959,0.18130278353345347,0.45877115879889563,0.9060224125215838
311,0.45372804486245466,0.18180641463330321,0.5209631601400752,0.1818172767295971,0.4533409098887865,0.9061533784842467
312,0.44802667352086323,0.1822878731017535,0.5175997088162908,0.18233176992574074,0.44792190007252136,0.9062843444469096
313,0.4424667220534445,0.18276933157020384,0.5141930936902891,0.1828462631218844,0.44251600908824784,0.9064153104095727
314,0.43704602993372327,0.18325079003865416,0.5107434515401611,0.18336075631802803,0.4371251019703042,0.9065462763722356
315,0.43176245677672004,0.18373224850710448,0.5072509828946293,0.18387524951417167,0.43175102842575347,0.9066772423348985
316,0.4266138817325368,0.1842137069755548,0.5037159503988272,0.1843897427103153,0.42639562223857386,0.9068082082975615
317,0.42159820289369304,0.18469516544400513,0.5001386771708207,0.18490423590645896,0.4210607007016604,0.9069391742602244
318,0.41671333671733407,0.18517662391245546,0.49651954514937247,0.1854187291026026,0.41574806407675313,0.9070701402228873
319,0.41195721746338326,0.18565808238090578,0.4928589934334424,0.18593322229874623,0.4104594950823698,0.9072011061855503
320,0.40732779664964647,0.18613954084935608,0.4891575166139938,0.18644771549488987,0.4051967584097838,0.9073320721482133
321,0.4028230425248173,0.1866209993178064,0.48541566309867135,0.18696220869103353,0.3999616002670949,0.9074630381108763
322,0.3984409395602693,0.18710245778625673,0.4816340334299695,0.18747670188717716,0.39475574795123747,0.9075940040735392
323,0.39417948796146013,0.18758391625470705,0.47781327859753103,0.1879911950833208,0.38958090944807605,0.9077249700362021
324,0.39003670319970984,0.18806537472315737,0.47395409834525326,0.18850568827946446,0.38443877306027474,0.907855935998865
325,0.3860106155650593,0.1885468331916077,0.4700572394739077,0.1890201814756081,0.37933100706293654,0.907986901961528
326,0.382099269740846,0.18902829166005802,0.46612349414001103,0.18953467467175172,0.37425925938679594,0.908117867924191
327,0.3783007244005796,0.18950975012850835,0.4621536981517096,0.19004916786789536,0.3692251573288028,0.908248833886854
328,0.37461305182763055,0.18999120859695867,0.458148729262479,0.19056366106403902,0.3642303072897784,0.9083797998495169
329,0.3710343375581992,0.19047266706540897,0.4541095054634596,0.19107815426018265,0.3592762945389904,0.9085107658121798
330,0.3675626800479501,0.1909541255338593,0.45003698327527863,0.1915926474563263,0.35436468300526075,0.9086417317748428
331,0.3641961903626617,0.19143558400230962,0.4459321560402367,0.19210714065246992,0.3494970150943117,0.9087726977375057
332,0.36093299189315864,0.19191704247075994,0.44179605221575935,0.19262163384861358,0.3446748115319807,0.9089036637001686
333,0.3577712200947543,0.19239850093921027,0.43762973367004104,0.19313612704475722,0.3398995712329147,0.9090346296628317
334,0.35470902225136036,0.1928799594076606,0.43343429398082206,0.19365062024090085,0.33517277119432193,0.9091655956254946
335,0.3517445572643699,0.1933614178761109,0.429210856738272,0.19416511343704448,0.3304958664143325,0.9092965615881575
336,0.3488759954663572,0.19384287634456124,0.4249605738529621,0.19467960663318815,0.32587028983448824,0.9094275275508205
337,0.34610151845959447,0.19432433481301156,0.420684623869927,0.19519409982933178,0.32129745230586465,0.9095584935134834
338,0.3434193189793138,0.19480579328146186,0.4163842102898354,0.1957085930254754,0.3167787425782801,0.9096894594761464
339,0.34082760078160446,0.19528725174991218,0.4120605598982991,0.19622308622161905,0.31231552731207796,0.9098204254388094
340,0.33832457855577514,0.1957687102183625,0.40771492110436314,0.1967375794177627,0.3079091511118156,0.9099513914014723
341,0.3359084778609565,0.19625016868681283,0.40334856228922683,0.19725207261390634,0.30356093658137084,0.9100823573641352
342,0.33357753508668253,0.19673162715526316,0.3989627701662549,0.19776656581004998,0.29927218439975783,0.9102133233267982
343,0.33132999743712155,0.19721308562371348,0.39455884815333986,0.1982810590061936,0.2950441734170159,0.9103442892894611
344,0.3291641229385996,0.1976945440921638,0.3901381147586877,0.19879555220233727,0.29087816076956846,0.910475255252124
345,0.32707818046999204,0.19817600256061413,0.3857019019810902,0.1993100453984809,0.28677538201426345,0.9106062212147871
346,0.32507044981553573,0.19865746102906442,0.3812515537257513,0.19982453859462454,0.2827370512804937,0.91073718717745
347,0.32313922173955195,0.19913891949751475,0.37678842423673076,0.20033903179076817,0.27876436143957434,0.9108681531401129
348,0.3212827980825421,0.19962037796596507,0.3723138765470693,0.20085352498691184,0.2748584842907383,0.9109991191027759
349,0.31949949187806814,0.2001018364344154,0.3678292809476367,0.20136801818305547,0.27102057076292346,0.9111300850654388
350,0.3177876274897969,0.20058329490286572,0.3633360134757494,0.2018825113791991,0.2672517511316195,0.9112610510281017
351,0.3161455407680482,0.20106475337131605,0.35883545442459014,0.20239700457534274,0.26355313524997714,0.9113920169907648
352,0.31457157922515117,0.20154621183976637,0.3543289868744398,0.2029114977714864,0.25992581279339866,0.9115229829534277
353,0.31306410222887526,0.2020276703082167,0.3498179952467242,0.20342599096763003,0.2563708535167994,0.9116539489160906
354,0.3116214812131843,0.20250912877666702,0.3453038638818582,0.20394048416377367,0.2528893075237284,0.9117849148787536
355,0.310242099905508,0.20299058724511732,0.3407879756418511,0.20445497735991733,0.24948220554652914,0.9119158808414165
356,0.30892435456972306,0.20347204571356764,0.3362717105386097,0.20496947055606096,0.2461505592367058,0.9120468468040794
357,0.3076666542639864,0.20395350418201796,0.33175644438886365,0.2054839637522046,0.24289536146466575,0.9121778127667424
358,0.30646742111255465,0.2044349626504683,0.32724354749659473,0.20599845694834823,0.2397175866279871,0.9123087787294054
359,0.3053250905906901,0.2049164211189186,0.3227343833638433,0.2065129501444919,0.2366181909673938,0.9124397446920683
360,0.3042381118217411,0.20539787958736894,0.3182303074307247,0.20702744334063553,0.23359811288953244,0.9125707106547313
361,0.30320494788545316,0.20587933805581926,0.3137326658454578,0.20754193653677916,0.23065827329577387,0.9127016766173942
362,0.3022240761365641,0.20636079652426959,0.30924279426517737,0.2080564297329228,0.2277995759161393,0.9128326425800571
363,0.3012939885327101,0.20684225499271988,0.30476201668828135,0.20857092292906645,0.2250229076475009,0.9129636085427201
364,0.3004131919706597,0.2073237134611702,0.30029164431899835,0.2090854161252101,0.22232913889525174,0.9130945745053831
365,0.29958020862988205,0.20780517192962053,0.2958329744648545,0.20959990932135372,0.21971912391755152,0.913225540468046
366,0.2987935763224428,0.20828663039807085,0.29138728946766906,0.21011440251749736,0.2171937011713073,0.913356506430709
367,0.29805184884821706,0.20876808886652118,0.2869558556686659,0.21062889571364102,0.2147536936590948,0.9134874723933719
368,0.29735359635439745,0.2092495473349715,0.2825399224082524,0.21114338890978465,0.2123999092761458,0.9136184383560348
369,0.2966974056982772,0.20973100580342183,0.2781407210609763,0.21165788210592829,0.2101331411565921,0.9137494043186978
370,0.2960818808122803,0.21021246427187215,0.27375946410613,0.21217237530207192,0.20795416801814917,0.9138803702813608
371,0.29550564307021526,0.21069392274032248,0.2693973442344233,0.21268686849821558,0.20586375450442762,0.9140113362440238
372,0.2949673316537271,0.21117538120877277,0.2650555334911139,0.21320136169435921,0.20386265152407965,0.9141423022066867
373,0.2944656039179255,0.2116568396772231,0.260735182455925,0.21371585489050285,0.20195159658598516,0.9142732681693496
374,0.2939991357551762,0.21213829814567342,0.25643741946005055,0.21423034808664648,0.20013131412971163,0.9144042341320125
375,0.2935666219560445,0.21261975661412374,0.2521633498404949,0.21474484128279014,0.1984025158504769,0.9145352000946755
376,0.2931667765663914,0.21310121508257407,0.2479140552319493,0.21525933447893378,0.1967659010178715,0.9146661660573385
377,0.292798333239635,0.2135826735510244,0.2436905928963626,0.2157738276750774,0.19522215678761248,0.9147971320200015
378,0.29246004558319877,0.21406413201947472,0.239493995090326,0.21628832087122105,0.19377195850558773,0.9149280979826644
379,0.29215068749818135,0.21454559048792504,0.23532526847032784,0.2168028140673647,0.19241597000352462,0.9150590639453273
380,0.2918690535113063,0.21502704895637534,0.23118539353591044,0.21731730726350834,0.19115484388557172,0.9151900299079903
381,0.2916139590982186,0.21550850742482566,0.22707532411069986,0.21783180045965198,0.1899892218051407,0.9153209958706532
382,0.2913842409972147,0.215989965893276,0.22299598686124172,0.2183462936557956,0.18891973473135992,0.9154519618333161
383,0.2911787575125217,0.2164714243617263,0.21894828085352916,0.21886078685193927,0.18794700320451513,0.9155829277959792
384,0.2909963888062564,0.21695288283017664,0.21493307714706975,0.2193752800480829,0.18707163757987078,0.9157138937586421
385,0.2908360371782113,0.21743434129862696,0.2109512184262821,0.21988977324422654,0.1862942382592923,0.915844859721305
386,0.29069662733266294,0.21791579976707728,0.2070035186689857,0.2204042664403702,0.18561539591010376,0.915975825683968
387,0.29057710663139746,0.2183972582355276,0.20309076285169622,0.22091875963651383,0.1850356916706482,0.9161067916466309
388,0.2904764453321898,0.21887871670397793,0.19921370669139293,0.22143325283265747,0.18455569734203459,0.9162377576092938
389,0.2903936368120116,0.21936017517242823,0.19537307642339652,0.2219477460288011,0.18417597556558082,0.9163687235719569
390,0.2903276977742438,0.21984163364087855,0.1915695686149444,0.22246223922494476,0.1838970799854941,0.9164996895346198
391,0.2902776684392371,0.22032309210932888,0.18780385001401814,0.2229767324210884,0.1837195553963415,0.9166306554972827
392,0.29024261271756613,0.2208045505777792,0.1840765574329333,0.22349122561723203,0.1836439378749078,0.9167616214599457
393,0.29022161836537713,0.22128600904622953,0.1803882976661791,0.22400571881337566,0.18367075489605106,0.9168925874226086
394,0.29021379712125334,0.22176746751467985,0.17673964744194007,0.22452021200951933,0.18380052543219685,0.9170235533852715
395,0.2902182848240591,0.22224892598313017,0.1731311534067161,0.22503470520566296,0.1840337600361456,0.9171545193479345
396,0.29023424151126637,0.2227303844515805,0.16956333214241126,0.2255491984018066,0.18437096090688812,0.9172854853105975
397,0.2902608514972955,0.2232118429200308,0.16603667021524085,0.22606369159795023,0.1848126219381568,0.9174164512732604
398,0.29029732343144726,0.22369330138848112,0.16255162425576336,0.2265781847940939,0.18535922874947505,0.9175474172359234
399,0.2903428903350411,0.22417475985693144,0.15910862106933166,0.22709267799023752,0.186011258699482,0.9176783831985863
400,0.29039680961741016,0.22465621832538177,0.1557080577762122,0.22760717118638116,0.18676918088135694,0.9178093491612492
401,0.2904583630704469,0.2251376767938321,0.15235030198061067,0.2281216643825248,0.18763345610018525,0.9179403151239122
402,0.29052685684143675,0.22561913526228242,0.1490356919678101,0.22863615757866845,0.18860453683214667,0.9180712810865752
403,0.2906016213839482,0.22610059373073274,0.14576453692860777,0.2291506507748121,0.18968286716543067,0.9182022470492381
404,0.2906820113865996,0.22658205219918306,0.14253711721021053,0.22966514397095572,0.1908688827228223,0.9183332130119011
405,0.29076740567956105,0.2270635106676334,0.13935368459274258,0.23017963716709935,0.19216301056592425,0.918464178974564
406,0.2908572071186868,0.22754496913608369,0.13621446259048234,0.23069413036324302,0.19356566908102177,0.9185951449372269
407,0.29095084244722363,0.228026427604534,0.1331196467769466,0.23120862355938665,0.19507726784662135,0.9187261108998899
408,0.2910477621350765,0.22850788607298433,0.13006940513291565,0.23172311675553028,0.1966982074827314,0.9188570768625529
409,0.291147440195656,0.22898934454143466,0.12706387841648112,0.23223760995167392,0.1984288794819701,0.9189880428252158
410,0.2912493739803786,0.22947080300988498,0.12410318055419017,0.23275210314781758,0.20026966602265797,0.9191190087878788
411,0.2913530839509227,0.2299522614783353,0.12118739905235001,0.2332665963439612,0.20222093976401886,0.9192499747505417
412,0.2914581134293975,0.23043371994678563,0.11831659542754147,0.23378108954010485,0.20428306362370632,0.9193809407132046
413,0.29156402832661094,0.23091517841523596,0.11549080565539438,0.23429558273624848,0.20645639053788273,0.9195119066758676
414,0.2916704168486741,0.23139663688368625,0.11271004063666626,0.23481007593239214,0.20874126320407732,0.9196428726385306
415,0.2917768891822101,0.23187809535213658,0.10997428667966302,0.23532456912853578,0.21113801380713912,0.9197738386011935
416,0.2918830771584839,0.2323595538205869,0.10728350599803807,0.2358390623246794,0.21364696372861003,0.9199048045638565
417,0.2919886338968052,0.23284101228903722,0.10463763722301178,0.23635355552082307,0.2162684232398274,0.9200357705265194
418,0.2920932334275927,0.23332247075748755,0.10203659592904687,0.2368680487169667,0.21900269117917412,0.9201667364891823
419,0.29219657029553264,0.23380392922593787,0.09948027517202027,0.23738254191311034,0.2218500546138717,0.9202977024518453
420,0.29229835914329083,0.2342853876943882,0.09696854603894187,0.23789703510925397,0.2248107884867597,0.9204286684145082
421,0.29239833427629114,0.23476684616283852,0.0945012582082673,0.23841152830539764,0.2278851552485333,0.9205596343771713
422,0.2924962492090871,0.23524830463128885,0.0920782405198656,0.23892602150154127,0.2310734044759396,0.9206906003398342
423,0.2925918761939065,0.23572976309973914,0.08969930155370749,0.2394405146976849,0.23437577247646252,0.9208215663024971
424,0.2926850057319726,0.23621122156818947,0.08736423021635188,0.23995500789382854,0.23779248188005556,0.92095253226516
425,0.29277544606823797,0.2366926800366398,0.08507279633431604,0.2404695010899722,0.24132374121850908,0.921083498227823
426,0.29286302267020486,0.23717413850509012,0.08282475125343183,0.24098399428611583,0.244969744493067,0.9212144641904859
427,0.29294757769152696,0.23765559697354044,0.08061982844329664,0.24149848748225947,0.2487306707309401,0.921345430153149
428,0.2930289694211233,0.23813705544199076,0.07845774410594876,0.2420129806784031,0.2526066835313573,0.9214763961158119
429,0.2931070717185596,0.2386185139104411,0.07633819778790948,0.24252747387454676,0.2565979306019166,0.9216073620784748
430,0.29318177343648044,0.2390999723788914,0.07426087299474898,0.2430419670706904,0.26070454328586795,0.9217383280411378
431,0.29325297783089266,0.2395814308473417,0.07222543780735131,0.24355646026683403,0.26492663608113926,0.9218692940038007
432,0.2933206019601407,0.24006288931579203,0.07023154549907713,0.24407095346297766,0.26926430615184904,0.9220002599664636
433,0.2933845760734152,0.24054434778424236,0.06827883515303114,0.24458544665912132,0.2737176328330962,0.9221312259291266
434,0.29344484298967277,0.24102580625269268,0.06636693227867242,0.24509993985526496,0.27828667712987976,0.9222621918917896
435,0.2935013574678576,0.241507264721143,0.06449544942701864,0.2456144330514086,0.28297148121087773,0.9223931578544525
436,0.29355408556933005,0.24198872318959333,0.06266398680371993,0.24612892624755223,0.28777206789812343,0.9225241238171155
437,0.2936030040134301,0.24247018165804365,0.06087213287929867,0.2466434194436959,0.2926884401532757,0.9226550897797784
438,0.29364809952711046,0.24295164012649398,0.059119464995876815,0.24715791263983952,0.29772058056149353,0.9227860557424413
439,0.29368936818959085,0.2434330985949443,0.057405549969728895,0.24767240583598316,0.30286845081379027,0.9229170217051043
440,0.29372681477299406,0.2439145570633946,0.05572994468903056,0.2481868990321268,0.30813199118881623,0.9230479876677673
441,0.2937604520799316,0.24439601553184492,0.05409219670619037,0.24870139222827045,0.31351112003497533,0.9231789536304302
442,0.2937903002790214,0.24487747400029525,0.052491844824179165,0.24921588542441409,0.3190057332539717,0.9233099195930932
443,0.29381638623931206,0.24535893246874557,0.05092841967629422,0.24973037862055772,0.32461570378655064,0.9234408855557561
444,0.2938387428646056,0.2458403909371959,0.0494014442988241,0.25024487181670135,0.3303408811016451,0.923571851518419
445,0.29385740842866775,0.24632184940564622,0.04791043469609953,0.250759365012845,0.336181090689803,0.923702817481082
446,0.29387242591230656,0.24680330787409654,0.046454900397445084,0.2512738582089886,0.3421361335619653,0.923833783443745
447,0.29388384234331727,0.24728476634254687,0.04503434500556937,0.2517883514051323,0.348205785754574,0.9239647494064079
448,0.29389170814026894,0.2477662248109972,0.04364826673595926,0.25230284460127594,0.35438979784215247,0.9240957153690709
449,0.2938960764611131,0.2482476832794475,0.0422961589468639,0.25281733779741955,0.36068789445826527,0.9242266813317338
450,0.2938970025575931,0.24872914174789781,0.04097751065948569,0.2533318309935632,0.3670997738260133,0.9243576472943967
451,0.29389454313640756,0.24921060021634814,0.039691807068017296,0.2538463241897069,0.3736251072990809,0.9244886132570597
452,0.2938887557280891,0.24969205868479846,0.038438530039186375,0.2543608173858505,0.38026353891440545,0.9246195792197227
453,0.29387969806454195,0.25017351715324876,0.03721715860100071,0.25487531058199414,0.3870146849575335,0.9247505451823856
454,0.2938674274661585,0.25065497562169914,0.03602716942040607,0.2553898037781378,0.39387813354173523,0.9248815111450486
455,0.29385200023943564,0.2511364340901494,0.03486803726959369,0.2559042969742814,0.4008534442019402,0.9250124771077115
456,0.2938334710859886,0.2516178925585998,0.03373923548072146,0.25641879017042507,0.40794014750456886,0.9251434430703744
457,0.293811892523833,0.25209935102705006,0.032640236388834766,0.25693328336656873,0.4151377446743233,0.9252744090330374
458,0.29378731432180405,0.2525808094955004,0.03157051176279444,0.25744777656271234,0.42244570723899916,0.9254053749957003
459,0.2937597829479456,0.2530622679639507,0.03052953322404606,0.25796226975885594,0.42986347669339237,0.9255363409583633
460,0.2937293410326808,0.25354372643240103,0.029516772653084583,0.25847676295499966,0.43739046418329486,0.9256673069210263
461,0.2936960268475642,0.25402518490085135,0.028531702583492226,0.25899125615114327,0.44502605021075353,0.9257982728836892
462,0.2936598738003749,0.2545066433693017,0.027573796583445817,0.2595057493472869,0.45276958436150666,0.9259292388463521
463,0.29362090994728685,0.254988101837752,0.026642529624616596,0.26002024254343054,0.46062038505562614,0.9260602048090151
464,0.29357915752283487,0.2554695603062023,0.025737378438400692,0.2605347357395742,0.46857773932250657,0.926191170771678
465,0.29353463248834943,0.25595101877465265,0.02485782185944121,0.2610492289357178,0.47664090260109393,0.926322136734341
466,0.2934873440995185,0.2564324772431029,0.02400334115642137,0.26156372213186146,0.48480909856634014,0.926453102697004
467,0.29343729449368733,0.2569139357115533,0.023173420350128666,0.2620782153280051,0.4930815189829964,0.9265840686596669
468,0.2933844782974896,0.25739539418000357,0.02236754651880596,0.26259270852414873,0.5014573235875144,0.9267150346223298
469,0.29332888225535975,0.25787685264845395,0.021585210090824238,0.2631072017202924,0.5099356399991426,0.9268460005849928
470,0.29327048487944307,0.2583583111169042,0.02082590512472972,0.26362169491643606,0.5185155636610839,0.9269769665476557
471,0.29320925612138937,0.2588397695853546,0.020089129576732905,0.26413618811257966,0.5271961578126293,0.9271079325103186
472,0.29314515706647354,0.25932122805380486,0.019374385555722868,0.2646506813087233,0.5359764534931493,0.9272388984729817
473,0.29307813965045537,0.25980268652225524,0.01868117956590736,0.265165174504867,0.5448554495788037,0.9273698644356446
474,0.2930081463995443,0.2602841449907055,0.01800902273719086,0.2656796677010106,0.5538321128528075,0.9275008303983076
475,0.29293511019381235,0.26076560345915584,0.017357431043418012,0.2661941608971542,0.5629053781100574,0.9276317963609705
476,0.2928589540543361,0.26124706192760616,0.016725925508623382,0.2667086540932979,0.5720741482969118,0.9277627623236334
477,0.2927795909543352,0.2617285203960565,0.016114032401440086,0.2672231472894415,0.5813372946868717,0.9278937282862963
478,0.2926969236545145,0.2622099788645068,0.015521283417830517,0.2677376404855851,0.5906936570929069,0.9280246942489594
479,0.29261084456278846,0.26269143733295713,0.01494721585231684,0.2682521336817288,0.6001420441170553,0.9281556602116223
480,0.29252123561852056,0.26317289580140746,0.014391372757895638,0.26876662687787245,0.6096812334381256,0.9282866261742853
481,0.2924279682013736,0.2636543542698578,0.013853303094832932,0.26928112007401606,0.6193099721379187,0.9284175921369482
482,0.2923309030648246,0.2641358127383081,0.013332561868544007,0.2697956132701597,0.6290269770667177,0.9285485580996111
483,0.2922298902943559,0.2646172712067584,0.01282871025677203,0.2703101064663034,0.6388309352486159,0.928679524062274
484,0.29212476929029496,0.26509872967520876,0.012341315726285579,0.270824599662447,0.6487205043270604,0.9288104900249371
485,0.29201536877523726,0.265580188143659,0.011869952139323311,0.27133909285859065,0.6586943130512657,0.9289414559876
486,0.29190150682594096,0.2660616466121094,0.01141419985002106,0.2718535860547343,0.6687509618039477,0.929072421950263
487,0.2917829909295455,0.2665431050805597,0.010973645791061195,0.2723680792508779,0.6788890231706352,0.9292033879129259
488,0.29165961806393015,0.26702456354901005,0.010547883550789701,0.2728825724470216,0.6891070425510958,0.9293343538755888
489,0.2915311748019763,0.2675060220174603,0.010136513441053114,0.27339706564316524,0.6994035388131377,0.9294653198382518
490,0.2913974374394774,0.2679874804859107,0.009739142556007743,0.27391155883930884,0.7097770049890957,0.9295962858009148
491,0.29125817214638516,0.26846893895436097,0.00935538482216057,0.2744260520354525,0.7202259090152507,0.9297272517635777
492,0.2911131351410523,0.2689503974228113,0.008984861039903348,0.2749405452315961,0.7307486945143896,0.9298582177262407
493,0.2909620728870924,0.2694318558912616,0.00862719891680192,0.2754550384277398,0.7413437816216698,0.9299891836889036
494,0.2908047223124406,0.26991331435971194,0.00828203309290781,0.27596953162388344,0.7520095678539077,0.9301201496515665
495,0.29064081105016615,0.27039477282816227,0.007949005158358186,0.27648402482002704,0.7627444290223635,0.9302511156142295
496,0.29047005770054907,0.2708762312966126,0.007627763663531987,0.2769985180161707,0.7735467201890528,0.9303820815768924
497,0.2902921721139026,0.2713576897650629,0.007317964122031143,0.27751301121231436,0.7844147766665766,0.9305130475395554
498,0.29010685569358935,0.27183914823351324,0.007019269006754367,0.27802750440845797,0.7953469150613288,0.9306440135022184
499,0.2899138017186473,0.27232060670196356,0.006731347739331891,0.27854199760460163,0.8063414343601629,0.9307749794648813
500,0.28971269568541286,0.27280206517041383,0.006453876673188374,0.27905649080074524,0.8173966170600959,0.9309059454275442
501,0.2895032156674948,0.2732835236388642,0.006186539070498551,0.2795709839968889,0.8285107303410404,0.9310369113902072
502,0.2892850326934297,0.2737649821073145,0.005929025073301303,0.28008547719303256,0.8396820272812237,0.9311678773528701
503,0.2890578111413167,0.27424644057576486,0.005681031669033008,0.28059997038917617,0.8509087481150099,0.9312988433155331
504,0.2888212091497117,0.27472789904421513,0.0054422626507399955,0.28111446358531983,0.8621891215327624,0.9314298092781961
505,0.28857487904402784,0.2752093575126655,0.005212428572227862,0.2816289567814635,0.8735213660223484,0.931560775240859
506,0.2883184677776712,0.2756908159811158,0.004991246698400784,0.2821434499776071,0.8849036912518371,0.9316917412035219
507,0.2880516173871191,0.27617227444956616,0.00477844095104158,0.28265794317375076,0.8963342994928801,0.9318227071661849
508,0.2877739654601267,0.2766537329180164,0.004573741850280367,0.28317243636989436,0.9078113870842368,0.9319536731288478
509,0.2874851456162284,0.27713519138646675,0.004376886451994049,0.283686929566038,0.9193331459348373,0.9320846390915107
510,0.28718478799868324,0.2776166498549171,0.004187618281376451,0.2842014227621817,0.9308977650657525,0.9322156050541738
511,0.2868725197770033,0.2780981083233674,0.004005687262913724,0.2847159159583253,0.942503432190283,0.9323465710168367
512,0.2865479656591798,0.2785795667918177,0.0038308496469953686,0.28523040915446896,0.9541483353317031,0.9324775369794996
513,0.286210748412716,0.27906102526026805,0.003662867933386547,0.2857449023506126,0.9658306644773994,0.9326085029421626
514,0.2858604893935663,0.27954248372871837,0.0035015107917823777,0.2862593955467562,0.9775486132690363,0.9327394689048255
515,0.2854968090820638,0.2800239421971687,0.003346552979659992,0.2867738887428999,0.9893003807275927,0.9328704348674886
516,0.28511932762492137,0.280505400665619,0.003197775257638821,0.28728838193904355,1.0010841730123543,0.9330014008301515
517,0.284727665382371,0.2809868591340693,0.0030549643025543994,0.28780287513518715,1.01289820521307,0.9331323667928144
518,0.2843214434795188,0.28146831760251967,0.0029179126184454758,0.2883173683313308,1.02474070317398,0.9332633327554773
519,0.28390028436097575,0.28194977607096994,0.0027864184456487663,0.2888318615274744,1.0366099053488569,0.9333942987181403
520,0.28346381234782464,0.2824312345394203,0.0026602856681899323,0.2893463547236181,1.0485040646858603,0.9335252646808032
521,0.28301165419599783,0.2829126930078706,0.002539323719654197,0.28986084791976174,1.0604214505410745,0.9336562306434661
522,0.2825434396551187,0.2833941514763209,0.0024233474877133603,0.29037534111590535,1.0723603506195236,0.9337871966061292
523,0.28205880202688727,0.28387560994477123,0.0023121772174812985,0.290889834312049,1.084319072942442,0.9339181625687921
524,0.28155737872207476,0.28435706841322156,0.002205638413863629,0.2914043275081927,1.0962959478395158,0.934049128531455
525,0.28103881181521495,0.2848385268816719,0.002103561743061244,0.2919188207043363,1.1082893299647796,0.934180094494118
526,0.28050274859607416,0.2853199853501222,0.0020057829333821795,0.29243331390047994,1.1202976003348286,0.9343110604567809
527,0.27994884211700577,0.28580144381857253,0.0019121426755102724,0.29294780709662355,1.1323191683879457,0.9344420264194438
528,0.2793767517352884,0.28628290228702286,0.0018224865223726687,0.2934623002927672,1.1443524740627393,0.9345729923821069
529,0.2787861436495789,0.2867643607554732,0.0017366647887436747,0.29397679348891087,1.1563959898947556,0.9347039583447698
530,0.27817669142960977,0.2872458192239235,0.0016545324507155415,0.2944912866850545,1.1684482231297766,0.9348349243074328
531,0.27754807653828256,0.28772727769237383,0.001575949045161663,0.29500577988119814,1.1805077178520091,0.9349658902700957
532,0.276899988845325,0.28820873616082415,0.0015007785693122023,0.2955202730773418,1.1925730571258137,0.9350968562327586
533,0.2762321271316999,0.2886901946292745,0.0014288893805560444,0.2960347662734854,1.2046428651493826,0.9352278221954216
534,0.2755441995839629,0.2891716530977248,0.0013601540965777984,0.29654925946962907,1.2167158094185806,0.9353587881580845
535,0.27483592427780323,0.2896531115661751,0.0012944494959333047,0.2970637526657727,1.228790602899601,0.9354897541207475
536,0.2741070296500079,0.29013457003462545,0.0012316564191612914,0.29757824586191634,1.2408660062084933,0.9356207200834105
537,0.2733572549581207,0.2906160285030758,0.0011716596705239545,0.29809273905806,1.2529408297961822,0.9357516860460734
538,0.27258635072708975,0.29109748697152604,0.0011143479204639094,0.2986072322542036,1.2650139361369828,0.9358826520087363
539,0.2717940791822203,0.29157894543997637,0.0010596136088598693,0.29912172545034726,1.2770842419191126,0.9360136179713993
540,0.2709802146677816,0.2920604039084267,0.0010073528491585315,0.2996362186464909,1.2891507202353825,0.9361445839340622
541,0.2701445440506323,0.292541862376877,0.0009574653334551919,0.30015071184263453,1.3012124027723335,0.9362755498967252
542,0.26928686710826977,0.29302332084532734,0.0009098542385909313,0.3006652050387782,1.3132683819960642,0.9364065158593882
543,0.268406996900727,0.29350477931377766,0.0008644261333295533,0.3011796982349218,1.3253178133329726,0.9365374818220511
544,0.26750476012577623,0.293986237782228,0.0008210908866728984,0.30169419143106546,1.3373599173436328,0.936668447784714
545,0.2665799974569254,0.2944676962506783,0.000779761577368916,0.3022086846272091,1.3493939818880312,0.936799413747377
546,0.26563256386372747,0.29494915471912864,0.0007403544046623142,0.30272317782335273,1.361419364280341,0.9369303797100399
547,0.26466232891394814,0.29543061318757896,0.000702788600333775,0.3032376710194964,1.3734354934314743,0.9370613456727028
548,0.2636691770571779,0.2959120716560293,0.0006669863420695518,0.30375216421564005,1.3854418719775936,0.9371923116353659
549,0.26265300788949825,0.2963935301244796,0.0006328726681992542,0.30426665741178366,1.3974380783927187,0.9373232775980288
550,0.26161373639885305,0.29687498859292993,0.0006003753938361001,0.3047811506079273,1.4094237690838385,0.9374542435606917
551,0.2605512931907984,0.29735644706138026,0.0005694250284501623,0.305295643804071,1.4213986804664527,0.9375852095233547
552,0.2594656246943514,0.2978379055298306,0.0005399546949015,0.3058101370002146,1.4333626310189487,0.9377161754860176
553,0.2583566933476797,0.2983193639982809,0.0005119000499569353,0.30632463019635825,1.4453155233140558,0.9378471414486806
554,0.2572244777634138,0.29880082246673123,0.00048519920631084727,0.30683912339250186,1.4572573460253264,0.9379781074113436
555,0.2560689728733983,0.2992822809351815,0.0004597926561271321,0.3073536165886455,1.4691881759073657,0.9381090733740065
556,0.25489019005273006,0.2997637394036318,0.0004356231961167769,0.3078681097847892,1.4811081797475893,0.9382400393366694
557,0.25368815722296323,0.30024519787208215,0.00041263585416231836,0.3083826029809328,1.4930176162880637,0.9383710052993324
558,0.252462918934405,0.30072665634053247,0.0003907778174978809,0.30889709617707645,1.5049168381156304,0.9385019712619953
559,0.25121453642744224,0.3012081148089828,0.0003699983624509158,0.3094115893732201,1.5168062935186175,0.9386329372246582
560,0.24994308767289383,0.3016895732774331,0.00035024878574911963,0.3099260825693637,1.528686528308493,0.9387639031873213
561,0.24864866739139718,0.30217103174588344,0.00033148233739373293,0.3104405757655074,1.5405581876047865,0.9388948691499842
562,0.24733138705188554,0.30265249021433377,0.0003136541550982247,0.310955068961651,1.5524220175816699,0.9390258351126471
563,0.24599137484923508,0.3031339486827841,0.0002967212002890826,0.31146956215779464,1.564278867174598,0.9391568010753101
564,0.24462877566119945,0.3036154071512344,0.0002806421956635506,0.3119840553539383,1.5761296897454382,0.939287767037973
565,0.24324375098477732,0.30409686561968474,0.000265377564297178,0.3124985485500819,1.587975544704545,0.9394187330006359
566,0.24183647885219234,0.30457832408813507,0.0002508893702922717,0.3130130417462256,1.5998175990882948,0.939549698963299
567,0.24040715372669316,0.3050597825565854,0.0002371412609566524,0.31352753494236923,1.611657129090521,0.9396806649259619
568,0.2389559863784135,0.3055412410250357,0.00022409841050054037,0.31404202813851284,1.6234955215466071,0.9398116308886248
569,0.23748320374056003,0.30602269949348604,0.0002117274652379124,0.3145565213346565,1.6353342753685693,0.9399425968512878
570,0.23598904874622398,0.30650415796193636,0.00019999649027729842,0.3150710145308001,1.647175002929965,0.9400735628139507
571,0.2344737801461435,0.3069856164303867,0.0001888749176857066,0.31558550772694377,1.6590194313992124,0.9402045287766136
572,0.23293767230776616,0.30746707489883696,0.00017833349610817866,0.31610000092308743,1.6708694040200587,0.9403354947392766
573,0.23138101499598918,0.3079485333672873,0.00016834424182438548,0.31661449411923104,1.68272688133794,0.9404664607019396
574,0.22980411313598542,0.3084299918357376,0.00015888039122266196,0.3171289873153747,1.6945939423710348,0.9405974266646026
575,0.22820728655853526,0.30891145030418793,0.00014991635467098864,0.31764348051151836,1.7064727857248587,0.9407283926272655
576,0.2265908697283217,0.30939290877263825,0.00014142767176353357,0.31815797370766197,1.718365730649276,0.9408593585899284
577,0.22495521145565894,0.3098743672410886,0.00013339096792067934,0.31867246690380563,1.7302752180368706,0.9409903245525914
578,0.22330067459215072,0.3103558257095389,0.00012578391231975148,0.3191869600999493,1.742203811361666,0.9411212905152544
579,0.2216276357107939,0.3108372841779892,0.00011858517713302964,0.3197014532960929,1.7541541975571378,0.9412522564779173
580,0.2199364847710597,0.31131874264643955,0.00011177439804914823,0.32021594649223656,1.76612918783281,0.9413832224405803
581,0.21822762476950958,0.3118002011148899,0.00010533213605349594,0.32073043968838016,1.7781317184282637,0.9415141884032432
582,0.2165014713765119,0.3122816595833402,9.923984044279772e-05,0.3212449328845238,1.790164851304037,0.9416451543659061
583,0.21475845255964673,0.3127631180517905,9.34798130487921e-05,0.3217594260806675,1.8022317747683356,0.941776120328569
584,0.2129990081944023,0.31324457652024085,8.803517364557122e-05,0.3222739192768111,1.8143358040391504,0.941907086291232
585,0.2112235896627727,0.31372603498869117,8.288982651496053e-05,0.32278841247295476,1.8264803817408812,0.9420380522538949
586,0.20943265944038836,0.3142074934571415,7.802842814416039e-05,0.3233029056690984,1.838669078334969,0.942169018216558
587,0.20762669067281506,0.3146889519255918,7.343635602972272e-05,0.323817398865242,1.8509055924838569,0.9422999841792209
588,0.20580616674167335,0.31517041039404214,6.909967856188513e-05,0.3243318920613857,1.863193751348001,0.9424309501418838
589,0.20397158082123107,0.3156518688624924,6.500512596327837e-05,0.3248463852575293,1.875537510815177,0.9425619161045468
590,0.20212343542613895,0.31613332733094274,6.114006225601045e-05,0.32536087845367295,1.8879409556618973,0.9426928820672097
591,0.20026224195098127,0.31661478579939306,5.7492458231223587e-05,0.3258753716498166,1.9004082996465057,0.9428238480298727
592,0.19838852020231448,0.3170962442678434,5.405086539530586e-05,0.3263898648459602,1.912943885533662,0.9429548139925357
593,0.19650279792388164,0.3175777027362937,5.0804390867082214e-05,0.3269043580421039,1.925552185049976,0.9430857799551986
594,0.19460561031568377,0.31805916120474403,4.774267320047778e-05,0.32741885123824754,1.938237798770598,0.9432167459178615
595,0.19269749954759569,0.31854061967319436,4.4855859107351885e-05,0.32793334443439115,1.9510054559366288,0.9433477118805245
596,0.19077901426821514,0.3190220781416447,4.213458105543262e-05,0.3284478376305348,1.9638600142032563,0.9434786778431874
597,0.1888507091096308,0.319503536610095,3.956993571653938e-05,0.3289623308266784,1.9768064593185948,0.9436096438058503
598,0.18691314418879693,0.31998499507854533,3.715346324056865e-05,0.3294768240228221,1.9898499047332434,0.9437406097685134
599,0.1849668846061961,0.32046645354699566,3.4877127331024805e-05,0.32999131721896574,2.002995591140549,0.9438715757311763
600,0.1830124999424706,0.320947912015446,3.2733296098207605e-05,0.33050581041510935,2.016248885947913,0.9440025416938392
601,0.18105056375369696,0.3214293704838963,3.071472366651692e-05,0.331020303611253,2.0296152826789973,0.9441335076565022
602,0.17908165306597393,0.32191082895234663,2.8814532512704053e-05,0.33153479680739667,2.0431004003072712,0.9442644736191651
603,0.17710634786998375,0.32239228742079695,2.702619651227966e-05,0.3320492900035403,2.056709982521128,0.944395439581828
604,0.1751252306161845,0.3228737458892473,2.534352467168925e-05,0.33256378319968394,2.0704498969207172,0.9445264055444911
605,0.173138885711276,0.3233552043576976,2.3760645524275516e-05,0.33307827639582754,2.0843261341470143,0.944657371507154
606,0.17114789901658023,0.32383666282614787,2.2271992168470826e-05,0.3335927695919712,2.0983448069435626,0.9447883374698169
607,0.16915285734895563,0.3243181212945982,2.087228792709709e-05,0.33410726278811487,2.112512149151073,0.9449193034324799
608,0.16715434798486517,0.3247995797630485,1.9556532607088557e-05,0.3346217559842585,2.126834514635602,0.9450502693951428
609,0.1651529581681987,0.32528103823149884,1.8319989339403755e-05,0.33513624918040213,2.1413183761507217,0.9451812353578057
610,0.16314927462243586,0.32576249669994917,1.715817197935268e-05,0.3356507423765458,2.1559703241342443,0.9453122013204687
611,0.16114388306772817,0.3262439551683995,1.6066833048018657e-05,0.3361652355726894,2.1707970654401123,0.9454431672831317
612,0.15913736774346066,0.3267254136368498,1.5041952195922978e-05,0.33667972876883306,2.1858054220060845,0.9455741332457946
613,0.1571303109368342,0.32720687210530014,1.4079725170552893e-05,0.3371942219649767,2.2010023294578582,0.9457050992084576
614,0.15512329251800538,0.32768833057375046,1.317655326983592e-05,0.33770871516112033,2.2163948356503522,0.9458360651711205
615,0.15311688948228933,0.3281697890422008,1.2329033264119852e-05,0.338223208357264,2.231990099146862,0.9459670311337834
616,0.15111167549992666,0.3286512475106511,1.1533947769692654e-05,0.3387377015534076,2.24779538763687,0.9460979970964465
617,0.14910822047388977,0.32913270597910144,1.078825605734191e-05,0.33925219474955126,2.2638180762931808,0.9462289630591094
618,0.14710709010619064,0.32961416444755176,1.008908527993045e-05,0.3397666879456949,2.2800656460694664,0.9463599290217724
619,0.14510884547312955,0.3300956229160021,9.43372210343149e-06,0.34028118114183853,2.2965456819387073,0.9464908949844353
620,0.1431140426099095,0.3305770813844524,8.81960472633468e-06,0.3407956743379822,2.313265871073636,0.9466218609470982
621,0.14112323210501698,0.33105853985290273,8.244315272798573e-06,0.34131016753412585,2.330234000969972,0.9467528269097611
622,0.13913695870475398,0.33153999832135306,7.705572545386488e-06,0.34182466073026946,2.3474579575133654,0.9468837928724241
623,0.13715576092828471,0.3320214567898033,7.201225123679758e-06,0.3423391539264131,2.3649457229909188,0.947014758835087
624,0.1351801706935367,0.33250291525825365,6.729244795515898e-06,0.3428536471225567,2.3827053740484,0.94714572479775
625,0.13321071295428624,0.332984373726704,6.28772030804722e-06,0.3433681403187004,2.4007450795936296,0.947276690760413
626,0.1312479053487198,0.3334658321951543,5.874851426259517e-06,0.34388263351484405,2.4190730986477305,0.9474076567230759
627,0.1292922578597602,0.3339472906636046,5.488943287028503e-06,0.34439712671098766,2.4376977781444835,0.9475386226857389
628,0.12734427248741403,0.33442874913205495,5.128401037224865e-06,0.3449116199071313,2.456627550679194,0.9476695886484018
629,0.1254044429333807,0.33491020760050527,4.791724744805736e-06,0.345426113103275,2.475870932207942,0.9478005546110648
630,0.12347325429813846,0.3353916660689556,4.4775045722518584e-06,0.3459406062994186,2.4954365196980532,0.9479315205737278
631,0.12155118279070751,0.3358731245374059,4.184416202125081e-06,0.34645509949556225,2.515332988731143,0.9480624865363907
632,0.11963869545126421,0.33635458300585624,3.911216504929796e-06,0.34696959269170585,2.5355690910593505,0.9481934524990536
633,0.11773624988676094,0.33683604147430657,3.6567394398646814e-06,0.3474840858878495,2.55615365211581,0.9483244184617166
634,0.1158442940196879,0.3373174999427569,3.4198921794486303e-06,0.3479985790839932,2.57709556848061,0.9484553844243795
635,0.11396326585008713,0.3377989584112072,3.1996514493930623e-06,0.3485130722801368,2.598403805302938,0.9485863503870424
636,0.11209359323091656,0.33828041687965754,2.995060075479089e-06,0.34902756547628044,2.6200873936805262,0.9487173163497055
637,0.11023569365683206,0.33876187534810787,2.8052237295741175e-06,0.3495420586724241,2.642155427997219,0.9488482823123684
638,0.10838997406644407,0.3392433338165582,2.629307867293648e-06,0.3500565518685677,2.664617063219971,0.9489792482750313
639,0.10655683065808048,0.3397247922850085,2.4665348501803045e-06,0.3505710450647114,2.6874815121557396,0.9491102142376943
640,0.10473664871907029,0.3402062507534588,2.316181245630421e-06,0.351085538260855,2.71075804266958,0.9492411802003572
641,0.10292980246854198,0.3406877092219091,2.177575298150859e-06,0.35160003145699864,2.734455974864721,0.9493721461630201
642,0.10113665491371582,0.34116916769035943,2.0500945658775365e-06,0.3521145246531423,2.758584678225547,0.9495031121256832
643,0.09935755771964361,0.34165062615880976,1.933163716626634e-06,0.3526290178492859,2.7831535687243942,0.9496340780883461
644,0.0975928510923397,0.3421320846272601,1.8262524780864532e-06,0.35314351104542957,2.8081721058930142,0.949765044051009
645,0.09584286367522452,0.3426135430957104,1.728873737087725e-06,0.35365800424157323,2.833649789859605,0.949896010013672
646,0.09410791245878597,0.34309500156416073,1.6405817832153345e-06,0.35417249743771684,2.8595961583521863,0.9500269759763349
647,0.09238830270334977,0.34357646003261105,1.5609706923445492e-06,0.3546869906338605,2.886020783669207,0.9501579419389978
648,0.09068432787482959,0.3440579185010614,1.4896728460000357e-06,0.35520148383000416,2.912933269618122,0.9502889079016608
649,0.08899626959331708,0.3445393769695117,1.4263575827465773e-06,0.35571597702614777,2.940343248422791,0.9504198738643238
650,0.08732439759435305,0.345020835437962,1.3707299781266947e-06,0.35623047022229143,2.9682603776002288,0.9505508398269867
651,0.08566896970270989,0.34550229390641235,1.322529749962465e-06,0.35674496341843503,2.996694336807904,0.9506818057896497
652,0.08403023181849857,0.3459837523748627,1.2815302861370015e-06,0.3572594566145787,3.0256548246618293,0.9508127717523126
653,0.08240841791540258,0.346465210843313,1.2475377922657602e-06,0.35777394981072236,3.05515155552613,0.9509437377149755
654,0.08080375005082782,0.3469466693117633,1.2203905569588445e-06,0.35828844300686596,3.0851942562752286,0.9510747036776386
655,0.07921643838774428,0.34742812778021365,1.1999583326636916e-06,0.3588029362030096,3.115792663028616,0.9512056696403015
656,0.0776466812279865,0.34790958624866397,1.18614183036262e-06,0.3593174293991533,3.146956517859524,0.9513366356029644
657,0.07609466505676545,0.3483910447171143,1.1788723266823198e-06,0.3598319225952969,3.178695565477355,0.9514676015656274
658,0.07456056459813823,0.34887250318556456,1.1781113822526729e-06,0.36034641579144056,3.211019549884935,0.9515985675282903
659,0.07304454288116768,0.3493539616540149,1.1838506704304088e-06,0.36086090898758416,3.2439382110109194,0.9517295334909532
660,0.07154675131650184,0.3498354201224652,1.1961119157796186e-06,0.3613754021837278,3.2774612813178634,0.9518604994536162
661,0.07006732978308558,0.35031687859091554,1.214946941975903e-06,0.3618898953798715,3.3115984823864544,0.9519914654162792
662,0.0686064067247181,0.35079833705936586,1.2404378290746786e-06,0.3624043885760151,3.346359521476345,0.9521224313789421
663,0.06716409925615766,0.3512797955278162,1.2726971803567578e-06,0.36291888177215875,3.381754088064003,0.9522533973416051
664,0.0657405132784691,0.3517612539962665,1.3118684992361446e-06,0.3634333749683024,3.417791850357996,0.952384363304268
665,0.06433574360330588,0.35224271246471683,1.3581266769866034e-06,0.363947868164446,3.4544824517920576,0.9525153292669309
666,0.06294987408580983,0.35272417093316716,1.4116785923145995e-06,0.3644623613605897,3.4918355074963205,0.9526462952295939
667,0.061582977765812175,0.3532056294016175,1.4727638240774097e-06,0.3649768545567333,3.52986060074706,0.9527772611922569
668,0.060235117017009496,0.3536870878700678,1.5416554787170408e-06,0.36549134775287695,3.568567279395018,0.9529082271549199
669,0.058906343703789346,0.35416854633851813,1.6186611342520002e-06,0.3660058409490206,3.6079650522732263,0.9530391931175828
670,0.05759669934537539,0.35465000480696846,1.7041239029421833e-06,0.3665203341451642,3.6480633855837343,0.9531701590802457
671,0.05630621528696107,0.3551314632754188,1.7984236150156777e-06,0.3670348273413079,3.68887169926416,0.9533011250429086
672,0.05503491287749728,0.3556129217438691,1.9019781261206086e-06,0.36754932053745154,3.7303993633339516,0.9534320910055716
673,0.05378280365380039,0.35609438021231943,2.015244751441892e-06,0.36806381373359515,3.7726556942209406,0.9535630569682345
674,0.05254988953064523,0.35657583868076975,2.138721829700085e-06,0.3685783069297388,3.815649951067694,0.9536940229308976
675,0.051336162996508235,0.35705729714922,2.2729504205283857e-06,0.36909280012588247,3.8593913320185216,0.9538249888935605
676,0.05014160731462558,0.35753875561767035,2.4185161390057255e-06,0.3696072933220261,3.9038889704873547,0.9539559548562234
677,0.04896619672903484,0.35802021408612067,2.5760511314063264e-06,0.37012178651816974,3.9491519314059214,0.9540869208188864
678,0.047809896675265875,0.358501672554571,2.74623619651149e-06,0.37063627971431334,3.9951892074531186,0.9542178867815493
679,0.04667266399535294,0.3589831310230213,2.9298030571167053e-06,0.371150772910457,4.042009715265383,0.9543488527442122
680,0.04555444715683991,0.35946458949147164,3.127536786656779e-06,0.37166526610660067,4.089622291628307,0.9544798187068753
681,0.04445518647545486,0.35994604795992197,3.3402783961636383e-06,0.3721797593027443,4.138035689649599,0.9546107846695382
682,0.04337481434113284,0.3604275064283723,3.5689275870659153e-06,0.37269425249888793,4.187258574913564,0.9547417506322011
683,0.04231325544706925,0.3609089648968226,3.8144456756361417e-06,0.3732087456950316,4.237299521617208,0.9548727165948641
684,0.041270427021492306,0.36139042336527294,4.077858695190587e-06,0.3737232388911752,4.288167008688166,0.955003682557527
685,0.04024623906184459,0.36187188183372326,4.360260682448646e-06,0.37423773208731886,4.339869415884538,0.9551346485201899
686,0.03924059457107182,0.3623533403021736,4.6628171547623845e-06,0.37475222528346247,4.392415019876863,0.9552656144828529
687,0.03825338979572002,0.3628347987706239,4.9867687852337404e-06,0.37526671847960613,4.445811990312382,0.9553965804455159
688,0.03728451446554894,0.36331625723907424,5.333435283044287e-06,0.3757812116757498,4.5000683858614545,0.9555275464081788
689,0.036333852034375565,0.36379771570752456,5.704219486635167e-06,0.3762957048718934,4.55519215024724,0.9556585123708418
690,0.035401279921866854,0.3642791741759749,6.1006116776852865e-06,0.37681019806803706,4.611191108257571,0.9557894783335047
691,0.034486669756008954,0.3647606326444252,6.524194124150796e-06,0.3773246912641807,4.668072961740232,0.9559204442961676
692,0.033589887615985144,0.3652420911128755,6.976645860946743e-06,0.37783918446032433,4.7258452855814745,0.9560514102588307
693,0.03271079427520274,0.3657235495813258,7.459747717165987e-06,0.378353677656468,4.784515523668112,0.9561823762214936
694,0.03184924544421715,0.3662050080497761,7.975387599050243e-06,0.3788681708526116,4.844090984833489,0.9563133421841565
695,0.03100509201330623,0.36668646651822645,8.525566038248971e-06,0.37938266404875526,4.904578838787643,0.9564443081468195
696,0.03017818029445842,0.3671679249866768,9.112402015216752e-06,0.3798971572448989,4.965986112031995,0.9565752741094824
697,0.029368352262543758,0.3676493834551271,9.73813906792383e-06,0.3804116504410425,5.028319683759004,0.9567062400721453
698,0.028575445795447022,0.3681308419235774,1.0405151696371438e-05,0.3809261436371862,5.091586281737071,0.9568372060348083
699,0.02779929491294706,0.36861230039202775,1.1115952073719946e-05,0.38144063683332985,5.155792478181413,0.9569681719974713
700,0.027039730014137613,0.36909375886047807,1.1873197075157937e-05,0.38195513002947346,5.220944685610737,0.9570991379601342
701,0.0262965781131913,0.3695752173289284,1.267969563595375e-05,0.3824696232256171,5.28704915269146,0.9572301039227972
702,0.02556966307327726,0.3700566757973787,1.3538416450440393e-05,0.3829841164217607,5.354111960068886,0.9573610698854601
703,0.024858805838451185,0.37053813426582904,1.445249602399906e-05,0.3834986096179044,5.422139016186029,0.957492035848123
704,0.024163824663344782,0.37101959273427937,1.542524709040729e-05,0.38401310281404805,5.49113605309173,0.957623001810786
705,0.023484535340490106,0.3715010512027297,1.6460167407220483e-05,0.38452759601019165,5.561108622237872,0.957753967773449
706,0.02282075142512251,0.37198250967118,1.7560948942150212e-05,0.3850420892063353,5.632062090266375,0.9578849337361119
707,0.02217228445731446,0.37246396813963034,1.8731487463692144e-05,0.385556582402479,5.704001634787934,0.9580158996987749
708,0.021538944181300455,0.37294542660808067,1.9975892549538585e-05,0.3860710755986226,5.7769322401517655,0.9581468656614378
709,0.020920538761862013,0.37342688507653093,2.1298498026583703e-05,0.38658556879476624,5.850858693208485,0.9582778316241007
710,0.020316874997649125,0.37390834354498126,2.2703872856597194e-05,0.3871000619909099,5.925785579066588,0.9584087975867637
711,0.019727758531324458,0.3743898020134316,2.4196832481894228e-05,0.3876145551870535,6.001717276843726,0.9585397635494266
712,0.01915299405642162,0.3748712604818819,2.5782450645576514e-05,0.3881290483831972,6.0786579554138065,0.9586707295120896
713,0.018592385520820157,0.37535271895033223,2.746607170115009e-05,0.3886435415793408,6.15661156915108,0.9588016954747526
714,0.01804573632674531,0.37583417741878256,2.9253323426545778e-05,0.38915803477548444,6.235581853672533,0.9589326614374155
715,0.01751284952720947,0.3763156358872329,3.115013035776716e-05,0.3896725279716281,6.315572321579744,0.9590636274000784
716,0.01699352801881948,0.3767970943556832,3.3162727657590905e-05,0.3901870211677717,6.396586258201662,0.9591945933627414
717,0.016487574730881454,0.37727855282413353,3.529767553490237e-05,0.39070151436391537,6.478626717339672,0.9593255593254043
718,0.015994792810741856,0.37776001129258385,3.756187423040762e-05,0.39121600756005903,6.561696517016578,0.9594565252880674
719,0.01551498580531126,0.3782414697610342,3.9962579584602725e-05,0.39173050075620264,6.645798235230424,0.9595874912507303
720,0.01504795783872338,0.3787229282294845,4.250741920398068e-05,0.3922449939523463,6.73093420571629,0.9597184572133932
721,0.014593513786089304,0.3792043866979348,4.5204409241546476e-05,0.3927594871484899,6.817106513715791,0.9598494231760561
722,0.014151459443313141,0.37968584516638515,4.806197180779097e-05,0.39327398034463357,6.904316991757387,0.9599803891387191
723,0.013721601692941902,0.3801673036348355,5.108895302828151e-05,0.39378847354077723,6.992567215449419,0.960111355101382
724,0.013303748666028141,0.3806487621032858,5.429464176406481e-05,0.39430296673692083,7.081858499286284,0.960242321064045
725,0.012897709899990246,0.3811302205717361,5.76887890110467e-05,0.3948174599330645,7.172191892471892,0.960373287026708
726,0.01250329649246119,0.3816116790401864,6.12816279944501e-05,0.39533195312920816,7.2635681747603495,0.9605042529893709
727,0.012120321251121061,0.3820931375086367,6.508389497438722e-05,0.39584644632535176,7.355987852318064,0.9606352189520339
728,0.011748598839514894,0.38257459597708704,6.910685077845494e-05,0.3963609395214954,7.449451153607347,0.9607661849146968
729,0.011387945918862611,0.38305605444553736,7.336230307708782e-05,0.39687543271763903,7.543958025295316,0.9608971508773597
730,0.011038181285871189,0.3835375129139877,7.786262941723706e-05,0.3973899259137827,7.639508128189803,0.9610281168400228
731,0.010699126006565354,0.384018971382438,8.262080102968058e-05,0.39790441910992635,7.736100833204712,0.9611590828026857
732,0.010370603546156563,0.38450042985088834,8.765040742499954e-05,0.39841891230606996,7.8337352173573915,0.9612900487653486
733,0.010052439894974261,0.38498188831933866,9.296568179293084e-05,0.3989334055022136,7.932410059800453,0.9614210147280116
734,0.00974446369048718,0.385463346787789,9.858152721942754e-05,0.3994478986983573,8.032123837890673,0.9615519806906745
735,0.009446506335446234,0.3859448052562393,0.00010451354373534196,0.3999623918945009,8.132874723297633,0.9616829466533374
736,0.009158402112183585,0.38642626372468963,0.000110778056210167,0.40047688509064455,8.234660578154802,0.9618139126160004
737,0.008879988293105691,0.38690772219313996,0.00011739214310374828,0.4009913782867882,8.337478951255981,0.9619448785786634
738,0.008611105247420998,0.3873891806615903,0.00012437366608829332,0.4015058714829318,8.441327074299215,0.9620758445413263
739,0.008351596544145386,0.3878706391300406,0.00013174130055236555,0.4020203646790755,8.546201858182862,0.9622068105039893
740,0.008101309051430888,0.38835209759849093,0.00013951456699784582,0.4025348578752191,8.652099889354377,0.9623377764666522
741,0.007860093032265269,0.38883355606694125,0.00014771386334009267,0.40304935107136275,8.759017426216662,0.9624687424293151
742,0.007627802236591829,0.3893150145353916,0.0001563604981206748,0.4035638442675064,8.866950395594074,0.9625997083919781
743,0.007404293989900491,0.38979647300384185,0.00016547672464121025,0.40407833746365,8.975894389262356,0.9627306743546411
744,0.007189429278342293,0.39027793147229217,0.00017508577602582586,0.4045928306597937,9.085844660542874,0.962861640317304
745,0.006983072830421207,0.3907593899407425,0.00018521190121874062,0.40510732385593734,9.196796120968786,0.962992606279967
746,0.0067850931953170055,0.3912408484091928,0.0001958804019224053,0.40562181705208095,9.308743337022046,0.9631235722426299
747,0.006595362817894576,0.39172230687764314,0.00020711767048039315,0.4061363102482246,9.42168052694707,0.9632545382052928
748,0.00641375811045492,0.39220376534609347,0.00021895122870800276,0.4066508034443682,9.535601557643563,0.9633855041679558
749,0.006240159521283461,0.3926852238145438,0.00023140976767225012,0.4071652966405119,9.650499941641922,0.9635164701306187
750,0.006074451600051216,0.3931666822829941,0.00024452318842140913,0.40767978983665554,9.76636883416463,0.9636474360932817
751,0.005916523060124231,0.39364814075144444,0.000258322643662865,0.40819428303279914,9.88320103027702,0.9637784020559447
752,0.005766266837836117,0.39412959921989477,0.0002728405803864308,0.4087087762289428,10.00098896213085,0.9639093680186076
753,0.005623580148778074,0.3946110576883451,0.00028811078342856405,0.40922326942508647,10.11972469630409,0.9640403339812705
754,0.005488364541159782,0.3950925161567954,0.00030416841997125553,0.4097377626212301,10.239399931240445,0.9641712999439335
755,0.005360525946293577,0.39557397462524574,0.00032105008496749574,0.41025225581737373,10.360005994792159,0.9643022659065965
756,0.005239974726253357,0.39605543309369606,0.0003387938474832262,0.41076674901351734,10.481533841868789,0.9644332318692594
757,0.005126625718757769,0.3965368915621464,0.0003574392979438014,0.411281242209661,10.603974052197474,0.9645641978319224
758,0.005020398279326281,0.3970183500305967,0.0003770275962707679,0.41179573540580466,10.727316828195493,0.9646951637945853
759,0.004921216320754631,0.39749980849904704,0.0003976015208926214,0.41231022860194827,10.85155199296054,0.9648261297572482
760,0.004829008349954478,0.3979812669674973,0.00041920551861091004,0.41282472179809193,10.976668988381553,0.9649570957199112
761,0.004743707502199949,0.39846272543594763,0.00044188575530065854,0.4133392149942356,11.102656873373464,0.9650880616825741
762,0.0046652515728218946,0.39894418390439795,0.0004656901674216262,0.4138537081903792,11.229504322239558,0.965219027645237
763,0.0045935830463879656,0.3994256423728483,0.000490668514314338,0.41436820138652286,11.357199623164693,0.9653499936079001
764,0.00452864912340464,0.3999071008412986,0.0005168724312521758,0.41488269458266647,11.485730676842913,0.965480959570563
765,0.00447040174457461,0.4003885593097489,0.0005443554832180781,0.41539718777881013,11.615084995242787,0.965611925533226
766,0.004418797612640365,0.40087001777819925,0.0005731732193714862,0.4159116809749538,11.745249700513805,0.9657428914958889
767,0.004373798211842059,0.4013514762466496,0.0006033832281684003,0.4164261741710974,11.876211524037217,0.9658738574585518
768,0.004335369825015037,0.4018329347150999,0.0006350451930942074,0.41694066736724106,12.007956805624682,0.9660048234212149
769,0.004303483548349405,0.4023143931835502,0.0006682209489659054,0.4174551605633847,12.140471492867109,0.9661357893838778
770,0.004278115303831126,0.40279585165200055,0.0007029745387572726,0.4179696537595283,12.2737411406391,0.9662667553465407
771,0.004259245849381089,0.40327731012045087,0.0007393722708970419,0.418484146955672,12.407750910758962,0.9663977213092037
772,0.004246860786705541,0.4037587685889012,0.00077748277698689,0.41899864015181565,12.542485571810646,0.9665286872718666
773,0.004240950566868081,0.4042402270573515,0.0008173770698827159,0.41951313334795926,12.677929499127266,0.9666596532345295
774,0.00424151049359036,0.40472168552580184,0.0008591286020789598,0.4200276265441029,12.814066674942511,0.9667906191971924
775,0.004248540724285321,0.40520314399425217,0.000902813324332206,0.4205421197402465,12.95088068871063,0.9669215851598555
776,0.004262046268823718,0.4056846024627025,0.0009485097444568617,0.4210566129363902,13.088354737597808,0.9670525511225184
777,0.004282036986031328,0.40616606093115276,0.000996298986221557,0.42157110613253385,13.226471627149897,0.9671835170851814
778,0.004308527577911178,0.4066475193996031,0.001046264848271534,0.42208559932867745,13.365213772135885,0.9673144830478443
779,0.004341537581581668,0.4071289778680534,0.0010984938629983135,0.4226000925248211,13.50456319757231,0.9674454490105072
780,0.004381091358918633,0.40761043633650373,0.001153075355273842,0.4231145857209648,13.644501539929834,0.9675764149731702
781,0.004427218083885824,0.40809189480495406,0.0012101015009627126,0.4236290789171084,13.785010048524798,0.9677073809358332
782,0.004479951727535412,0.4085733532734044,0.001269667385121935,0.42414357211325204,13.92606958709788,0.9678383468984961
783,0.004539331040656961,0.4090548117418547,0.001331871059793501,0.42465806530939565,14.06766063558218,0.9679693128611591
784,0.004605399534050204,0.40953627021030503,0.0013968136012913904,0.4251725585055393,14.209763292062728,0.968100278823822
785,0.004678205456394103,0.41001772867875536,0.0014645991668801954,0.425687051701683,14.35235727492948,0.9682312447864849
786,0.004757801769681658,0.4104991871472057,0.001535335050738691,0.4262015448978266,14.495421925225617,0.9683622107491479
787,0.00484424612218709,0.410980645615656,0.0016091317390975095,0.42671603809397024,14.638936209192991,0.9684931767118108
788,0.004937600818929426,0.41146210408410633,0.0016861029644360277,0.4272305312901139,14.782878721016441,0.9686241426744738
789,0.0050379327895937005,0.41194356255255665,0.0017663657586194828,0.4277450244862575,14.927227685767589,0.9687551086371368
790,0.005145313553868507,0.412425021021007,0.0018500405048532753,0.42825951768240117,15.071960962551973,0.9688860745997997
791,0.005259819184156232,0.4129064794894573,0.0019372509883274235,0.4287740108785448,15.21705604785746,0.9690170405624626
792,0.005381530265609948,0.4133879379579076,0.0020281244454201583,0.42928850407468844,15.362490079107502,0.9691480065251256
793,0.005510531853448787,0.41386939642635795,0.002122791611325475,0.4298029972708321,15.508239838420298,0.9692789724877886
794,0.005646913427501538,0.4143508548948082,0.0022213867659661274,0.4303174904669757,15.654281756571496,0.9694099384504515
795,0.005790768843926443,0.41483231336325854,0.002324047778049057,0.43083198366311937,15.800591917166994,0.9695409044131145
796,0.0059421962840530435,0.41531377183170887,0.002430916147116861,0.43134647685926303,15.94714606102064,0.9696718703757774
797,0.00610129820029096,0.4157952303001592,0.0025421370434454815,0.43186097005540663,16.093919590740768,0.9698028363384403
798,0.006268181259048445,0.4162766887686095,0.002657859345634259,0.4323754632515503,16.240887575524734,0.9699338023011033
799,0.0064429562806026614,0.41675814723705984,0.0027782356757311863,0.4328899564476939,16.388024756161787,0.9700647682637662
800,0.00662573817586246,0.41723960570551016,0.0029034224317335405,0.43340444964383756,16.53530555024437,0.9701957342264291
801,0.006816645879963561,0.4177210641739605,0.003033579817299645,0.4339189428399812,16.682704057587664,0.9703267001890922
802,0.007015802282635341,0.4182025226424108,0.003168871868505752,0.43443343603612483,16.83019406585712,0.9704576661517551
803,0.007223334155277944,0.41868398111086114,0.003309466477478615,0.4349479292322685,16.977749056403603,0.970588632114418
804,0.007439372074688181,0.41916543957931146,0.0034555354127313036,0.43546242242841215,17.12534221030554,0.970719598077081
805,0.007664050343372519,0.4196468980477618,0.0036072543360280793,0.43597691562455576,17.272946414617376,0.9708505640397439
806,0.007897506906385712,0.4201283565162121,0.003764802815601586,0.4364914088206994,17.420534268823573,0.970981530002407
807,0.008139883264633916,0.42060981498466243,0.003928364335542967,0.4370059020168431,17.56807809149616,0.9711124959650699
808,0.008391324384581718,0.42109127345311276,0.00409812630118462,0.4375203952129867,17.71554992715719,0.9712434619277328
809,0.008651978604303376,0.4215727319215631,0.004274280040293444,0.43803488840913035,17.86292155334128,0.9713744278903957
810,0.008921997535819527,0.4220541903900134,0.004457020799890231,0.43854938160527396,18.010164487859388,0.9715053938530587
811,0.009201535963661973,0.4225356488584637,0.004646547738511385,0.4390638748014176,18.157249996261058,0.9716363598157216
812,0.009490751739610883,0.423017107326914,0.0048430639137269724,0.4395783679975613,18.304149099493344,0.9717673257783845
813,0.009789805673549711,0.4234985657953643,0.005046776264729474,0.4400928611937049,18.450832581755645,0.9718982917410476
814,0.010098861420386566,0.42398002426381465,0.005257895589807097,0.44060735438984855,18.59727099854471,0.9720292577037105
815,0.010418085362991512,0.42446148273226497,0.005476636518515881,0.4411218475859922,18.74343468489353,0.9721602236663734
816,0.010747646491102865,0.4249429412007153,0.005703217478365251,0.4416363407821358,18.889293763795617,0.9722911896290364
817,0.01108771627615797,0.4254243996691656,0.0059378606558325815,0.4421508339782795,19.03481815481576,0.9724221555916993
818,0.011438468542006443,0.42590585813761594,0.006180791951523592,0.4426653271744231,19.179977582883215,0.9725531215543622
819,0.011800079331468342,0.42638731660606627,0.006432240929297286,0.44317982037056675,19.324741587264874,0.9726840875170253
820,0.012172726768702083,0.4268687750745166,0.006692440759175224,0.4436943135667104,19.469079530714183,0.9728150534796882
821,0.012556590917351177,0.4273502335429669,0.006961628153859175,0.444208806762854,19.612960608795056,0.9729460194423512
822,0.012951853634442985,0.42783169201141724,0.007240043298682113,0.4447232999589977,19.756353859375082,0.9730769854050141
823,0.013358698420016819,0.42831315047986757,0.007527929774821563,0.44523779315514134,19.899228172284513,0.973207951367677
824,0.013777310262463172,0.4287946089483179,0.007825534475609075,0.44575228635128494,20.04155229913958,0.97333891733034
825,0.014207875479560846,0.4292760674167682,0.008133107515771947,0.4462667795474286,20.183294863324278,0.9734698832930029
826,0.014650581555203561,0.42975752588521854,0.008450902133448736,0.4467812727435722,20.3244243701275,0.9736008492556659
827,0.01510561697181296,0.43023898435366886,0.008779174584826625,0.4472957659397159,20.46490921703065,0.9737318152183289
828,0.015573171038440449,0.43072044282211913,0.00911818403125125,0.44781025913585953,20.6047177041437,0.9738627811809918
829,0.01605343371456619,0.43120190129056946,0.009468192418668605,0.44832475233200314,20.743818044782113,0.9739937471436547
830,0.01654659542960865,0.4316833597590198,0.009829464349264122,0.4488392455281468,20.882178376182736,0.9741247131063177
831,0.017052846898165868,0.4321648182274701,0.010202266945169897,0.44935373872429046,21.019766770352966,0.9742556790689807
832,0.01757237893101448,0.43264627669592043,0.01058686970412075,0.44986823192043407,21.156551245048522,0.9743866450316436
833,0.01810538224189978,0.43312773516437075,0.010983544346946957,0.45038272511657773,21.292499774875168,0.9745176109943066
834,0.01865204725015703,0.4336091936328211,0.011392564656798764,0.4508972183127214,21.42758030250921,0.9746485769569695
835,0.01921256387921082,0.4340906521012714,0.01181420631000923,0.451411711508865,21.561760750031723,0.9747795429196324
836,0.01978712135100679,0.4345721105697217,0.012248746698510626,0.45192620470500866,21.695009030371356,0.9749105088822954
837,0.020375907976437166,0.43505356903817205,0.012696464743728037,0.45244069790115227,21.827293058850216,0.9750414748449583
838,0.020979110941829176,0.4355350275066224,0.01315764070188773,0.45295519109729593,21.958580764827694,0.9751724408076213
839,0.02159691609157309,0.4360164859750727,0.013632555960686214,0.4534696842934396,22.088840103435817,0.9753034067702843
840,0.022229507706974433,0.436497944443523,0.014121492827278918,0.4539841774895832,22.218039067402373,0.9754343727329472
841,0.022877068281422813,0.43697940291197335,0.014624734307559171,0.45449867068572686,22.34614569895348,0.9755653386956101
842,0.023539778291978078,0.43746086138042367,0.01514256387671102,0.4550131638818705,22.473128101792398,0.9756963046582731
843,0.024217815967482542,0.437942319848874,0.015675265241032337,0.4555276570780141,22.598954453145776,0.975827270620936
844,0.024911357053316277,0.4384237783173243,0.01622312209103836,0.4560421502741578,22.72359301587457,0.975958236583599
845,0.025620574572921613,0.4389052367857746,0.016786417845869983,0.4565566434703014,22.847012150640314,0.976089202546262
846,0.026345638586229368,0.4393866952542249,0.01736543538904594,0.45707113666644505,22.969180328123784,0.9762201685089249
847,0.027086715945131123,0.43986815372267524,0.01796045679561116,0.4575856298625887,23.090066141286645,0.9763511344715878
848,0.02784397004614774,0.44034961219112556,0.018571763050752976,0.4581001230587323,23.209638317671956,0.9764821004342508
849,0.028617560580453102,0.4408310706595759,0.01919963375996804,0.458614616254876,23.327865731736324,0.9766130663969137
850,0.02940764328142306,0.4413125291280262,0.01984434685088119,0.45912910945101965,23.444717417207364,0.9767440323595766
851,0.03021436966988531,0.44179398759647653,0.020506178266835953,0.45964360264716325,23.56016257945991,0.9768749983222397
852,0.031037886797256213,0.44227544606492686,0.02118540165238947,0.4601580958433069,23.674170607904614,0.9770059642849026
853,0.03187833698675885,0.4427569045333772,0.02188228803086352,0.4606725890394505,23.786711088382,0.9771369302475655
854,0.032735857572924916,0.4432383630018275,0.022597105474124097,0.4611870822355942,23.897753815555614,0.9772678962102285
855,0.03361058063959172,0.44371982147027783,0.0233301187647728,0.46170157543173784,24.007268805297507,0.9773988621728914
856,0.03450263275661409,0.44420127993872816,0.02408158905095844,0.46221606862788145,24.11522630705921,0.9775298281355543
857,0.035412134715519024,0.4446827384071785,0.02485177349403258,0.4627305618240251,24.221596816221638,0.9776607940982174
858,0.03633920126433921,0.4451641968756288,0.02564092490928904,0.46324505502016877,24.326351086416608,0.9777917600608803
859,0.03728394084186988,0.44564565534407913,0.026449291400050708,0.4637595482163124,24.429460141814513,0.9779227260235432
860,0.038246455311600966,0.44612711381252945,0.02727711598538352,0.46427404141245604,24.53089528936948,0.9780536919862062
861,0.03922683969558461,0.4466085722809798,0.02812463622173396,0.46478853460859965,24.630628131016557,0.9781846579488691
862,0.04022518190850518,0.44709003074943005,0.028992083818810802,0.4653030278047433,24.728630575813437,0.978315623911532
863,0.041241562492227796,0.44757148921788037,0.029879684250046168,0.46581752100088697,24.82487485202073,0.978446589874195
864,0.04227605435110508,0.4480529476863307,0.030787656357992126,0.4663320141970306,24.91933351911223,0.978577555836858
865,0.043328722488333755,0.448534406154781,0.031716211955027704,0.46684650739317424,25.011979479709982,0.978708521799521
866,0.044399623743654595,0.44901586462323134,0.032665555419769884,0.4673610005893179,25.10278599143733,0.9788394877621839
867,0.04548880653269873,0.44949732309168167,0.03363588328960098,0.4678754937854615,25.1917266786816,0.9789704537248468
868,0.046596310588287684,0.449978781560132,0.034627383849743336,0.46838998698160517,25.27877554426114,0.9791014196875097
869,0.04772216670400121,0.4504602400285823,0.03564023671933084,0.46890448017774883,25.363906980989384,0.9792323856501728
870,0.04886639648033204,0.45094169849703264,0.03667461243494446,0.46941897337389243,25.44709578312876,0.9793633516128357
871,0.050029012073751704,0.45142315696548296,0.0377306720320973,0.4699334665700361,25.528317157729532,0.9794943175754987
872,0.05121001594901631,0.4519046154339333,0.03880856662517164,0.4704479597661797,25.607546735843847,0.9796252835381616
873,0.05240940063504586,0.4523860739023836,0.039908436986328615,0.47096245296232336,25.684760583611506,0.9797562495008245
874,0.053627148484713796,0.45286753237083394,0.04103041312392451,0.471476946158467,25.759935213208905,0.9798872154634874
875,0.054863231438888604,0.45334899083928426,0.04217461386099019,0.47199143935461063,25.833047593655472,0.9800181814261504
876,0.05611761079506905,0.4538304493077346,0.043341146414338845,0.4725059325507543,25.904075161470896,0.9801491473888134
877,0.057390236980962274,0.4543119077761849,0.04453010597488467,0.47302042574689795,25.97299583117635,0.9802801133514764
878,0.05868104933335133,0.45479336624463523,0.04574157528977445,0.47353491894304156,26.039788005634712,0.9804110793141393
879,0.05998997588260295,0.4552748247130855,0.04697562424693906,0.4740494121391852,26.104430586221667,0.9805420452768022
880,0.061316933143168134,0.4557562831815358,0.048232309462690096,0.47456390533532883,26.166902982822904,0.9806730112394652
881,0.06266182591042513,0.45623774164998615,0.04951167387300246,0.4750783985314725,26.22718512365066,0.9808039772021281
882,0.06402454706422021,0.4567192001184365,0.0508137463291248,0.47559289172761615,26.285257464873805,0.9809349431647911
883,0.06540497737945626,0.4572006585868868,0.052138541198181294,0.47610738492375976,26.341101000055428,0.9810659091274541
884,0.06680298534408105,0.4576821170553371,0.0534860579694336,0.4766218781199034,26.394697269391997,0.981196875090117
885,0.06821842698482457,0.45816357552378745,0.054856280866876064,0.4771363713160471,26.446028368748518,0.9813278410527799
886,0.06965114570103306,0.45864503399223777,0.05624917846885345,0.4776508645121907,26.495076958483867,0.9814588070154429
887,0.07110097210694541,0.4591264924606881,0.05766470333539377,0.47816535770833435,26.54182627206073,0.9815897729781058
888,0.07256772388275304,0.4596079509291384,0.05910279164394878,0.47867985090447795,26.586260124434887,0.9817207389407687
889,0.07405120563478186,0.46008940939758874,0.060563362834250595,0.4791943441006216,26.62836292021817,0.9818517049034318
890,0.07555120876513047,0.46057086786603907,0.06204631926298648,0.4797088372967653,26.66811966160994,0.9819826708660947
891,0.07706751135109294,0.4610523263344894,0.06355154586900134,0.4802233304929089,26.705515956092476,0.9821136368287576
892,0.07859987803469017,0.4615337848029397,0.0650789098497369,0.48073782368905255,26.74053802388446,0.9822446027914206
893,0.08014805992262665,0.46201524327139004,0.06662826034961676,0.4812523168851962,26.77317270514799,0.9823755687540835
894,0.08171179449698376,0.46249670173984037,0.06819942816108508,0.4817668100813398,26.803407466944677,0.9825065347167464
895,0.08329080553695221,0.4629781602082907,0.06979222543900376,0.4822813032774835,26.831230409935916,0.9826375006794095
896,0.08488480305189952,0.463459618676741,0.0714064454291093,0.48279579647362714,26.856630274822727,0.9827684666420724
897,0.08649348322605893,0.4639410771451913,0.07304186221122462,0.48331028966977074,26.879596448521156,0.9828994326047353
898,0.08811652837511812,0.4644225356136416,0.07469823045791509,0.4838247828659144,26.90011897006864,0.9830303985673983
899,0.08975360691497337,0.46490399408209193,0.07637528520926867,0.484339276062058,26.91818853625763,0.9831613645300612
900,0.09140437334291038,0.46538545255054226,0.07807274166447352,0.4848537692582017,26.933796506992188,0.9832923304927241
901,0.09306846823145502,0.4658669110189926,0.07979029499084803,0.48536826245434533,26.946934910364103,0.9834232964553871
902,0.09474551823513107,0.4663483694874429,0.0815276201509786,0.48588275565048894,26.95759644744466,0.9835542624180501
903,0.09643513611034712,0.46682982795589323,0.08328437174859346,0.4863972488466326,26.96577449678872,0.983685228380713
904,0.0981369207486237,0.46731128642434355,0.08506018389379047,0.48691174204277626,26.971463118647794,0.983816194343376
905,0.09985045722335709,0.4677927448927939,0.08685467008822728,0.48742623523891987,26.974657058888695,0.9839471603060389
906,0.10157531685030512,0.4682742033612442,0.08866742313085149,0.48794072843506353,26.97535175261534,0.9840781262687018
907,0.10331105726196069,0.4687556618296945,0.0904980150447349,0.48845522163120714,26.973543327490166,0.9842090922313649
908,0.105057222495972,0.46923712029814485,0.09234599702556252,0.4889697148273508,26.969228606753028,0.9843400581940278
909,0.10681334309774577,0.4697185787665952,0.09421089941228646,0.48948420802349446,26.962405111934842,0.9844710241566907
910,0.10857893623735776,0.4702000372350455,0.09609223168044911,0.48999870121963807,26.953071065263714,0.9846019901193537
911,0.11035350584087834,0.4706814957034958,0.09798948245864754,0.49051319441578173,26.941225391761275,0.9847329560820166
912,0.11213654273620359,0.47116295417194615,0.09990211956857767,0.4910276876119254,26.92686772102739,0.9848639220446795
913,0.11392752481346557,0.47164441264039647,0.10182959008908216,0.491542180808069,26.909998388711475,0.9849948880073425
914,0.11572591720007822,0.47212587110884674,0.10377132044458968,0.49205667400421266,26.890618437668476,0.9851258539700055
915,0.11753117245045812,0.47260732957729706,0.10572671651829732,0.49257116720035626,26.86872961879849,0.9852568199326684
916,0.11934273075043744,0.4730887880457474,0.10769516379042933,0.4930856603964999,26.844334391568363,0.9853877858953314
917,0.12116002013637557,0.4735702465141977,0.10967602750186106,0.4936001535926436,26.81743592421442,0.9855187518579943
918,0.12298245672894834,0.47405170498264804,0.1116686528433683,0.4941146467887872,26.788038093625413,0.9856497178206572
919,0.12480944498158078,0.47453316345109836,0.11367236517072575,0.49462913998493085,26.756145484904767,0.9857806837833202
920,0.1266403779434678,0.4750146219195487,0.11568647024584296,0.4951436331810745,26.72176339061181,0.9859116497459832
921,0.12847463753710725,0.475496080387999,0.11771025450408719,0.4956581263772181,26.684897809681566,0.9860426157086462
922,0.13031159485025157,0.47597753885644933,0.11974298534790664,0.4961726195733618,26.6455554460228,0.9861735816713091
923,0.13215061044216292,0.47645899732489966,0.12178391146682672,0.4966871127695054,26.603743706794635,0.986304547633972
924,0.13399103466403736,0.47694045579335,0.12383226318385457,0.49720160596564905,26.559470700361615,0.986435513596635
925,0.13583220799344378,0.4774219142618003,0.1258872528282797,0.4977160991617927,26.51274523392795,0.9865664795592979
926,0.1376734613826022,0.47790337273025063,0.12794807513483103,0.4982305923579363,26.4635768108512,0.9866974455219608
927,0.13951411662030722,0.47838483119870095,0.13001390766909288,0.49874508555408,26.411975627636426,0.9868284114846239
928,0.1413534867072804,0.4788662896671513,0.1320839112790472,0.49925957875022364,26.3579525706119,0.9869593774472868
929,0.14319087624471716,0.4793477481356016,0.13415723057257353,0.49977407194636725,26.301519212286795,0.9870903434099497
930,0.14502558183577222,0.4798292066040519,0.13623299442068054,0.5002885651425109,26.24268780739327,0.9872213093726127
931,0.14685689249970782,0.4803106650725022,0.1383103164862082,0.5008030583386546,26.18147128861379,0.9873522753352756
932,0.1486840900984111,0.4807921235409525,0.14038829577769626,0.5013175515347982,26.11788326199544,0.9874832412979386
933,0.15050644977496203,0.48127358200940284,0.14246601722807045,0.5018320447309419,26.05193800205353,0.9876142072606016
934,0.15232324040392184,0.48175504047785317,0.14454255229774188,0.5023465379270855,25.983650446566127,0.9877451732232645
935,0.15413372505298528,0.4822364989463035,0.14661695960169815,0.5028610311232291,25.913036191062194,0.9878761391859274
936,0.15593716145562458,0.4827179574147538,0.14868828556008695,0.5033755243193727,25.840111483005654,0.9880071051485904
937,0.15773280249433558,0.48319941588320414,0.15075556507177582,0.5038900175155163,25.764893215677912,0.9881380711112533
938,0.15951989669407246,0.48368087435165447,0.15281782221031892,0.50440451071166,25.68739892176202,0.9882690370739162
939,0.16129768872544883,0.4841623328201048,0.15487407094171188,0.5049190039078038,25.607646766631188,0.9884000030365792
940,0.16306541991725595,0.4846437912885551,0.1569233158632865,0.5054334971039474,25.525655541345092,0.9885309689992422
941,0.16482232877783826,0.48512524975700544,0.1589645529630486,0.505947990300091,25.44144465535718,0.9886619349619051
942,0.16656765152484684,0.48560670822545576,0.16099677039871366,0.5064624834962346,25.355034128936772,0.9887929009245681
943,0.16830062262287676,0.4860881666939061,0.1630189492956687,0.5069769766923782,25.266444585309554,0.988923866887231
944,0.1700204753284776,0.4865696251623564,0.16503006456304234,0.5074914698885219,25.175697242520386,0.9890548328498939
945,0.17172644224201283,0.48705108363080674,0.16702908572701916,0.5080059630846655,25.082813905022615,0.989185798812557
946,0.17341775586582825,0.48753254209925706,0.1690149777805137,0.5085204562808092,24.987816954998515,0.9893167647752199
947,0.17509364916817705,0.4880140005677074,0.170986702048263,0.5090349494769528,24.890729343414026,0.9894477307378828
948,0.17675335615233487,0.48849545903615765,0.17294321706638027,0.5095494426730964,24.79157458081427,0.9895786967005458
949,0.17839611243032896,0.488976917504608,0.17488347947535982,0.51006393586924,24.69037672786318,0.9897096626632087
950,0.18002115580068714,0.4894583759730583,0.17680644492550893,0.5105784290653836,24.58716038563276,0.9898406286258716
951,0.18162772682961167,0.4899398344415086,0.1787110689937345,0.5110929222615274,24.4819506856471,0.9899715945885346
952,0.18321506943496363,0.49042129290995895,0.18059630811059496,0.5116074154576711,24.374773279686135,0.9901025605511976
953,0.18478243147243975,0.4909027513784093,0.18246112049649302,0.5121219086538147,24.26565432935488,0.9902335265138605
954,0.18632906532331298,0.4913842098468596,0.18430446710586235,0.5126364018499583,24.15462049542357,0.9903644924765235
955,0.1878542284831018,0.4918656683153099,0.1861253125781693,0.5131508950461019,24.041698926944193,0.9904954584391864
956,0.18935718415052577,0.49234712678376025,0.18792262619454142,0.5136653882422455,23.926917250149817,0.9906264244018493
957,0.1908372018160988,0.49282858525221057,0.18969538283879794,0.5141798814383892,23.81030355714205,0.9907573903645124
958,0.1922935578497083,0.4933100437206609,0.19144256396164963,0.5146943746345328,23.69188639437385,0.9908883563271753
959,0.19372553608652232,0.4937915021891112,0.1931631585468169,0.5152088678306765,23.571694750931822,0.9910193222898382
960,0.1951324284105656,0.49427296065756154,0.19485616407778975,0.5157233610268201,23.449758046627263,0.9911502882525012
961,0.19651353533530194,0.49475441912601187,0.19652058750395887,0.5162378542229638,23.326106119900345,0.9912812542151641
962,0.1978681665805604,0.4952358775944622,0.19815544620481867,0.5167523474191074,23.200769215544348,0.991412220177827
963,0.1991956416451418,0.4957173360629125,0.19975976895094363,0.5172668406152511,23.073777972258434,0.99154318614049
964,0.20049529037444322,0.49619879453136284,0.20133259686043303,0.5177813338113947,22.945163410033175,0.9916741521031529
965,0.2017664535224402,0.4966802529998131,0.2028729843495147,0.5182958270075384,22.81495691737776,0.991805118065816
966,0.20300848330736782,0.49716171146826343,0.20438000007598908,0.518810320203682,22.683190238396023,0.9919360840284789
967,0.2042207439604481,0.49764316993671376,0.2058527278742114,0.5193248133998256,22.549895459716357,0.9920670499911418
968,0.20540261226701403,0.4981246284051641,0.20729026768029632,0.5198393065959692,22.415104997285923,0.9921980159538047
969,0.206553478099385,0.4986060868736144,0.20869173644624334,0.5203537997921128,22.278851583034033,0.9923289819164677
970,0.20767274494085974,0.49908754534206473,0.2100562690416913,0.5208682929882565,22.14116825141349,0.9924599478791307
971,0.20875983040019547,0.49956900381051506,0.21138301914200924,0.5213827861844003,22.002088325826826,0.9925909138417937
972,0.20981416671595315,0.5000504622789654,0.21267116010145773,0.5218972793805439,21.861645404945428,0.9927218798044566
973,0.21083520125009864,0.5005319207474157,0.21391988581015764,0.5224117725766875,21.719873348929085,0.9928528457671195
974,0.2118223969702597,0.501013379215866,0.21512841153362583,0.5229262657728311,21.5768062655537,0.9929838117297825
975,0.21277523292004863,0.5014948376843164,0.2162959747336557,0.5234407589689748,21.432478496255143,0.9931147776924454
976,0.2136932046768747,0.5019762961527667,0.21742183586934194,0.5239552521651184,21.28692460209693,0.9932457436551083
977,0.21457582479668513,0.502457754621217,0.21850527917707463,0.524469745361262,21.140179349669904,0.9933767096177712
978,0.215422623245084,0.5029392130896673,0.21954561342834866,0.5249842385574057,20.992277696931385,0.9935076755804343
979,0.21623314781429523,0.5034206715581176,0.2205421726642668,0.5254987317535493,20.843254778993213,0.9936386415430972
980,0.21700696452545282,0.503902130026568,0.2214943169056499,0.5260132249496929,20.693145893863935,0.9937696075057602
981,0.21774365801571713,0.5043835884950183,0.22240143283768624,0.5265277181458365,20.54198648815658,0.9939005734684231
982,0.21844283190973443,0.5048650469634686,0.2232629344681008,0.5270422113419803,20.389812142767994,0.994031539431086
983,0.21910410917497272,0.5053465054319188,0.22407826375785508,0.5275567045381239,20.23665855853736,0.9941625053937491
984,0.21972713246048986,0.5058279639003692,0.22484689122342694,0.5280711977342675,20.082561541895675,0.994293471356412
985,0.22031156441870647,0.5063094223688196,0.22556831650975998,0.5285856909304112,19.927556990508275,0.9944244373190749
986,0.22085708800977907,0.5067908808372699,0.22624206893301566,0.5291001841265548,19.771680878924442,0.9945554032817379
987,0.22136340678818847,0.5072723393057201,0.2268677079923048,0.5296146773226984,19.61496924423866,0.9946863692444008
988,0.22183024517118005,0.5077537977741705,0.22744482384961742,0.5301291705188421,19.457458171772867,0.9948173352070637
989,0.22225734868871613,0.5082352562426209,0.22797303777722083,0.5306436637149857,19.29918378078765,0.9949483011697267
990,0.2226444842146232,0.5087167147110712,0.22845200257184262,0.5311581569111293,19.14018221023023,0.9950792671323896
991,0.2229914401786401,0.5091981731795214,0.22888140293500212,0.531672650107273,18.980489604527527,0.9952102330950526
992,0.22329802675909613,0.5096796316479718,0.22926095581890985,0.5321871433034167,18.820142099432193,0.9953411990577156
993,0.22356407605597384,0.5101610901164222,0.22959041073740227,0.5327016364995603,18.659175807929476,0.9954721650203785
994,0.22378944224413663,0.5106425485848725,0.22986955004143347,0.533216129695704,18.497626806212956,0.9956031309830414
995,0.2239740017065236,0.5111240070533227,0.2300981891587007,0.5337306228918476,18.335531119736718,0.9957340969457045
996,0.224117653147142,0.5116054655217731,0.23027617679703377,0.5342451160879912,18.17292470935289,0.9958650629083674
997,0.2242203176837134,0.5120869239902235,0.23040339511123425,0.5347596092841349,18.009843457539507,0.9959960288710303
998,0.22428193891985365,0.5125683824586738,0.23047975983310776,0.5352741024802785,17.84632315472999,0.9961269948336933
999,0.22430248299669506,0.513049840927124,0.23050522036448784,0.5357885956764221,17.68239948574902,0.9962579607963562


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-13/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00783,0.036862246692180634,0.02331364154815674,0.9791129231452942
1,1,00043,0.07116574048995972,0.04610728099942207,0.986339271068573
2,2,00063,0.10129163414239883,0.06280968338251114,0.9743645787239075
3,3,00383,0.05841429531574249,0.0353848934173584,0.982270359992981
4,4,00223,0.07200579345226288,0.044006019830703735,0.9798863530158997
5,5,00963,0.05280690640211105,0.03399473801255226,0.9736880660057068
6,6,00003,0.060498014092445374,0.03843558579683304,0.9749912023544312
7,7,00923,0.060772854834795,0.03354886174201965,0.9758756160736084
8,8,00983,0.05183633789420128,0.03881409391760826,0.9851149916648865
9,9,00403,0.06771731376647949,0.0383116789162159,0.9755821824073792
10,10,00423,0.05251074582338333,0.0229826420545578,0.9794977307319641
11,11,00283,0.06088302657008171,0.04078226909041405,0.982393205165863
12,12,00203,0.04573734104633331,0.02886030822992325,0.9890222549438477
13,13,00623,0.04801863804459572,0.04393288493156433,0.9954791069030762
14,14,00643,0.061586055904626846,0.04475139454007149,0.9912248253822327
15,15,00563,0.023378543555736542,0.02647799253463745,0.9725075364112854
16,16,00603,0.058958735316991806,0.04706317186355591,0.9843649864196777
17,17,00663,0.061827708035707474,0.043182604014873505,0.9800551533699036
18,18,00583,0.14271293580532074,0.07321431487798691,0.9834954738616943
19,19,00723,0.0748136043548584,0.044511258602142334,0.9871838688850403
20,20,00743,0.03917283937335014,0.030842427164316177,0.9857965111732483
21,21,00703,0.06360200047492981,0.03975623846054077,0.9878003001213074
22,22,00763,0.05623087286949158,0.0368068628013134,0.9863379001617432
23,23,00263,0.06094793230295181,0.05103409290313721,0.9996245503425598
24,24,00343,0.05059051886200905,0.029065299779176712,0.9910218119621277
25,25,00683,0.07781241089105606,0.0443996824324131,0.9825981855392456
26,26,00843,0.04981114715337753,0.03042413294315338,0.990229070186615
27,27,00883,0.046151939779520035,0.04802858829498291,0.9903407096862793
28,28,00903,0.10395503044128418,0.046444617211818695,0.9885560870170593
29,29,00863,0.046041253954172134,0.03635023906826973,0.9851424694061279
30,30,00803,0.13444435596466064,0.09119228273630142,0.9887948632240295
31,31,00243,0.10659366846084595,0.05737271159887314,0.9809127449989319
32,32,00943,0.12144992500543594,0.08152897655963898,0.9799747467041016
33,33,00823,0.0789957046508789,0.04419386386871338,0.9807875752449036
34,34,00083,0.07189013808965683,0.04692872241139412,0.9675836563110352
35,35,00103,0.04476471245288849,0.03079564869403839,0.9842703938484192
36,36,00123,0.06163005903363228,0.039918601512908936,0.9871933460235596
37,37,00143,0.05132211744785309,0.031767237931489944,0.9836504459381104
38,38,00163,0.05604659020900726,0.046613335609436035,0.9878054857254028
39,39,00023,0.05425949767231941,0.0347619391977787,0.981379508972168
40,40,00183,0.0656975507736206,0.03877311944961548,0.9805444478988647
41,41,00363,0.04922664538025856,0.0304718017578125,0.9739663004875183
42,42,00523,0.03841936215758324,0.03660600259900093,0.9869298338890076
43,43,00543,0.22289013862609863,0.14772728085517883,0.9695581197738647
44,44,00463,0.15069547295570374,0.11040496081113815,0.9613901972770691
45,45,00503,0.1810380071401596,0.10942496359348297,0.9825657606124878
46,46,00443,0.048231251537799835,0.044260550290346146,0.9905636310577393
47,47,00483,0.29226016998291016,0.2545979619026184,0.9332882761955261
48,48,00323,0.0611918568611145,0.04016135632991791,0.9771403074264526
49,49,00303,0.09391266107559204,0.05675101280212402,0.9694441556930542


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-13/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,5.260298452576825,0.023378543555736542,12.297702640390558,0.0229826420545578,1.726502679594114,0.9332882761955261
1,5.332907299665375,0.023647694332940918,12.426161810709573,0.023214489221572876,1.72632446764857,0.93335467887235
2,5.405932582016927,0.023916845110145298,12.554115230422823,0.02344633638858795,1.7257899393646088,0.9334210815491738
3,5.47936376281324,0.024185995887349675,12.681520569896367,0.023678183555603027,1.7248994257371766,0.9334874842259977
4,5.553190020613294,0.024455146664554055,12.80833533524891,0.023910030722618103,1.7236534780384867,0.9335538869028216
5,5.627400250386897,0.02472429744175843,12.934516891979529,0.02414187788963318,1.7220528672493718,0.9336202895796454
6,5.701983064730873,0.02499344821896281,13.060022488928976,0.024373725056648254,1.7200985832643194,0.9336866922564693
7,5.776926795269609,0.025262598996167188,13.184809282556499,0.02460557222366333,1.7177918338713454,0.9337530949332932
8,5.852219494241563,0.025531749773371568,13.308834361513808,0.024837419390678406,1.715134043508117,0.933819497610117
9,5.9278489362733175,0.025800900550575944,13.432054771497189,0.02506926655769348,1.7121268517961983,0.9338859002869409
10,6.0038026203424995,0.02607005132778032,13.554427540358446,0.025301113724708557,1.7087721118555035,0.9339523029637647
11,6.080067771930884,0.0263392021049847,13.675909703454652,0.025532960891723633,1.7050718884013203,0.9340187056405885
12,6.1566313453686785,0.026608352882189077,13.79645832921661,0.02576480805873871,1.7010284556267468,0.9340851083174124
13,6.233480026371073,0.026877503659393457,13.916030544915197,0.025996655225753784,1.6966442948735427,0.9341515109942363
14,6.310600234767737,0.027146654436597834,14.03458356260451,0.02622850239276886,1.6919220920946478,0.9342179136710601
15,6.387978127426008,0.027415805213802213,14.152074705220492,0.026460349559783936,1.6868647351121502,0.934284316347884
16,6.465599601368211,0.02768495599100659,14.268461432813009,0.02669219672679901,1.6814753106745584,0.9343507190247079
17,6.543450297083494,0.027954106768210966,14.38370136888947,0.026924043893814087,1.6757571013174795,0.9344171217015317
18,6.621515602034313,0.028223257545415346,14.49775232684743,0.027155891060829163,1.6697135820323492,0.9344835243783556
19,6.699780654357663,0.028492408322619723,14.610572336473473,0.02738773822784424,1.663348416747888,0.9345499270551794
20,6.778230346760812,0.028761559099824103,14.722119670485498,0.027619585394859314,1.6566654546290542,0.9346163297320033
21,6.856849330611308,0.02903070987702848,14.832352871095168,0.02785143256187439,1.6496687261992347,0.9346827324088272
22,6.9356220202207375,0.02929986065423286,14.941230776567048,0.028083279728889465,1.642362439290509,0.9347491350856509
23,7.014532597321622,0.029569011431437236,15.048712547751018,0.02831512689590454,1.634750974828191,0.9348155377624748
24,7.093565015736578,0.029838162208641612,15.154757694564145,0.028546974062919617,1.6268388824553701,0.9348819404392987
25,7.172703006238827,0.030107312985845992,15.259326102398125,0.028778821229934692,1.6186308760034303,0.9349483431161225
26,7.251930081602787,0.030376463763050372,15.36237805842847,0.029010668396949768,1.6101318288151303,0.9350147457929464
27,7.331229541843533,0.03064561454025475,15.463874277801338,0.029242515563964844,1.6013467689266192,0.9350811484697703
28,7.410584479643473,0.030914765317459125,15.563775929673913,0.02947436273097992,1.592280874114881,0.9351475511465941
29,7.489977785964664,0.031183916094663505,15.662044663084366,0.029706209897994995,1.5829394668177463,0.935213953823418
30,7.569392155844832,0.031453066871867885,15.758642632627279,0.02993805706501007,1.5733280089332982,0.9352803565002419
31,7.648810094375051,0.03172221764907226,15.853532523910458,0.030169904232025146,1.5634520965056011,0.9353467591770657
32,7.728213922856905,0.03199136842627664,15.946677578769279,0.030401751399040222,1.553317454304321,0.9354131618538896
33,7.807585785136674,0.03226051920348102,16.038041620214663,0.030633598566055298,1.542929930305417,0.9354795645307135
34,7.886907654114004,0.03252966998068539,16.127589077090914,0.030865445733070374,1.5322954900801544,0.9355459672075372
35,7.966161338422326,0.03279882075788977,16.215285008419965,0.03109729290008545,1.5214202111003214,0.9356123698843611
36,8.045328489277995,0.03306797153509415,16.30109512740852,0.031329140067100525,1.5103102769670704,0.935678772561185
37,8.124390607495195,0.03333712231229853,16.384985825094933,0.0315609872341156,1.4989719715708418,0.9357451752380088
38,8.20332905066322,0.033606273089502904,16.466924193613046,0.031792834401130676,1.487411673190444,0.9358115779148327
39,8.282125040482718,0.033875423866707284,16.54687804905006,0.03202468156814575,1.4756358485388454,0.9358779805916566
40,8.360759670257279,0.034144574643911664,16.624815953876297,0.03225652873516083,1.4636510467632096,0.9359443832684804
41,8.439213912536593,0.03441372542111604,16.700707238924714,0.0324883759021759,1.4514638934073487,0.9360107859453043
42,8.517468626907181,0.03468287619832042,16.77452202489844,0.03272022306919098,1.4390810843441364,0.9360771886221282
43,8.595504567926618,0.0349520269755248,16.84623124338521,0.032952070236206055,1.4265093796854087,0.936143591298952
44,8.67330239319696,0.03522117775272918,16.915806657357436,0.03318391740322113,1.413755597677467,0.9362099939757759
45,8.750842671572904,0.03549032852993355,16.983220881137985,0.033415764570236206,1.4008266085896455,0.9362763966525998
46,8.828105891500096,0.03575947930713793,17.04844739981105,0.03364761173725128,1.3877293286033119,0.9363427993294235
47,8.90507246947885,0.03602863008434231,17.111460588059128,0.03387945890426636,1.3744707137092782,0.9364092020062474
48,8.981722758648337,0.03629778086154668,17.172235728406744,0.03411130607128143,1.3610577536208706,0.9364756046830713
49,9.058037057486217,0.03656693163875106,17.230749028852593,0.03434315323829651,1.347497465709773,0.9365420073598951
50,9.133995618618481,0.03683608241595544,17.286977639872166,0.034575000405311584,1.3337968889723752,0.936608410036719
51,9.209578657734227,0.03710523319315982,17.340899670773602,0.03480684757232666,1.3199630780335831,0.9366748127135428
52,9.284766362599768,0.0373743839703642,17.392494205389802,0.035038694739341736,1.3060030971946606,0.9367412153903667
53,9.359538902166639,0.037643534747568576,17.44174131709109,0.03527054190635681,1.2919240145330677,0.9368076180671906
54,9.433876435767585,0.037912685524772956,17.48862208310261,0.03550238907337189,1.2777328960598695,0.9368740207440144
55,9.507759122394805,0.03818183630197733,17.53311859811189,0.03573423624038696,1.26343679994181,0.9369404234208383
56,9.581167130054327,0.03845098707918171,17.575213987152452,0.03596608340740204,1.2490427707950094,0.9370068260976622
57,9.654080645190598,0.03872013785638609,17.614892417750102,0.036197930574417114,1.2345578340555228,0.937073228774486
58,9.72647988217488,0.03898928863359047,17.65213911131915,0.03642977774143219,1.2199889904333419,0.9371396314513099
59,9.79834509285132,0.03925843941079485,17.686940353796803,0.036661624908447266,1.205343210456251,0.9372060341281337
60,9.869656576134105,0.03952759018799922,17.719283505504464,0.03689347207546234,1.1906274291082095,0.9372724368049575
61,9.940394687649361,0.0397967409652036,17.749157010225684,0.03712531924247742,1.1758485405682517,0.9373388394817814
62,10.010539849415078,0.040065891742407975,17.776550403491058,0.03735716640949249,1.1610133930557325,0.9374052421586053
63,10.080072559552404,0.040335042519612355,17.801454320061374,0.03758901357650757,1.1461287837859286,0.9374716448354291
64,10.148973402021596,0.040604193296816735,17.823860500601057,0.037820860743522644,1.1312014540413733,0.937538047512253
65,10.217223056375776,0.040873344074021115,17.843761797534672,0.03805270791053772,1.116238084364074,0.9376044501890769
66,10.284802307525547,0.041142494851225495,17.861152180080357,0.038284555077552795,1.101245289871954,0.9376708528659007
67,10.351692055507574,0.04141164562842987,17.87602673845457,0.03851640224456787,1.0862296157041922,0.9377372555427246
68,10.417873325250115,0.04168079640563425,17.88838168724366,0.03874824941158295,1.0711975325999255,0.9378036582195485
69,10.483327276328414,0.04194994718283862,17.898214367938422,0.03898009657859802,1.0561554326129228,0.9378700608963723
70,10.548035212702894,0.042219097960043,17.90552325062886,0.0392119437456131,1.0411096249661889,0.9379364635731962
71,10.611978592433,0.04248824873724738,17.910307934857148,0.039443790912628174,1.0260663320502301,0.93800286625002
72,10.675139037359548,0.04275739951445176,17.912569149627537,0.03967563807964325,1.0110316855668429,0.9380692689268438
73,10.7374983427484,0.04302655029165614,17.91230875257315,0.039907485246658325,0.9960117228216511,0.9381356716036677
74,10.799038486888287,0.04329570106886051,17.909529728280077,0.0401393324136734,0.981012383168363,0.9382020742804916
75,10.859741640635571,0.04356485184606489,17.904236185770486,0.04037117958068848,0.9660395046058681,0.9382684769573154
76,10.91959017689872,0.043834002623269266,17.896433355146968,0.04060302674770355,0.9510988205306394,0.9383348796341393
77,10.978566680055403,0.044103153400473646,17.886127583401382,0.04083487391471863,0.9361959566466695,0.9384012823109632
78,11.036653955294934,0.044372304177678026,17.87332632939247,0.041066721081733704,0.9213364280332976,0.938467684987787
79,11.09383503787892,0.044641454954882406,17.858038157997004,0.04129856824874878,0.9065256363726665,0.9385340876646109
80,11.150093202313078,0.044910605732086786,17.840272733440525,0.041530415415763855,0.8917688673382996,0.9386004903414348
81,11.205411971423013,0.04517975650929116,17.820040811814216,0.04176226258277893,0.8770712881442403,0.9386668930182586
82,11.259775125327,0.04544890728649554,17.79735423278553,0.041994109749794006,0.8624379452563599,0.9387332956950825
83,11.31316671029872,0.04571805806369991,17.772225910510915,0.04222595691680908,0.8478737622655848,0.9387996983719062
84,11.365571047513011,0.04598720884090429,17.74466982375993,0.04245780408382416,0.8333835379228047,0.9388661010487301
85,11.416972741667832,0.04625635961810867,17.71470100526057,0.04268965125083923,0.8189719443357427,0.938932503725554
86,11.467356689475453,0.04652551039531305,17.68233553027689,0.04292149841785431,0.8046435253270594,0.9389989064023778
87,11.516708088016388,0.04679466117251743,17.64759050443023,0.043153345584869385,0.790402694952753,0.9390653090792017
88,11.56501244294918,0.047063811949721805,17.610484050776687,0.04338519275188446,0.7762537361804643,0.9391317117560256
89,11.612255576569687,0.047332962726926185,17.571035296153774,0.043617039918899536,0.7622007997263196,0.9391981144328494
90,11.65842363571318,0.04760211350413056,17.529264356810263,0.04384888708591461,0.7482479030487432,0.9392645171096733
91,11.703503099493204,0.04787126428133494,17.4851923233337,0.04408073425292969,0.7343989294982285,0.9393309197864972
92,11.747480786870632,0.04814041505853932,17.43884124489096,0.04431258141994476,0.7206576276211075,0.939397322463321
93,11.79034386404702,0.0484095658357437,17.39023411279785,0.04454442858695984,0.7070276106151784,0.9394637251401449
94,11.832079851676154,0.04867871661294808,17.33939484343426,0.044776275753974915,0.693512355935612,0.9395301278169688
95,11.872676631887911,0.04894786739015246,17.286348260522328,0.04500812292098999,0.6801152050486398,0.9395965304937925
96,11.91212245511876,0.04921701816735683,17.23112007678542,0.045239970088005066,0.6668393633303751,0.9396629331706164
97,11.950405946743254,0.049486168944561204,17.17373687500643,0.04547181725502014,0.6536879001086773,0.9397293358474403
98,11.98751611350104,0.049755319721765584,17.114226088504513,0.04570366442203522,0.6406637488450907,0.9397957385242641
99,12.023442349714195,0.050024470498969964,17.052615981049872,0.04593551158905029,0.6277697074537648,0.939862141201088
100,12.058174443289623,0.050293621276174344,16.988935626236763,0.04616735875606537,0.6150084387548195,0.9399285438779119
101,12.091702581501641,0.050562772053378724,16.92321488633526,0.046399205923080444,0.6023824710588123,0.9399949465547357
102,12.12401735654988,0.050831922830583104,16.855484390643127,0.04663105309009552,0.5898941988786601,0.9400613492315596
103,12.155109770888004,0.05110107360778748,16.78577551335905,0.046862900257110596,0.5775458837666277,0.9401277519083835
104,12.184971242318559,0.05137022438499186,16.714120350999575,0.04709474742412567,0.5653396552718344,0.9401941545852073
105,12.21359360884998,0.05163937516219623,16.64055169938184,0.04732659459114075,0.5532775120152043,0.9402605572620312
106,12.240969133311475,0.05190852593940061,16.565103030194958,0.04755844175815582,0.5413613228786246,0.9403269599388551
107,12.267090507721981,0.05217767671660499,16.487808467183076,0.0477902889251709,0.5295928283037101,0.9403933626156789
108,12.291950857409553,0.05244682749380937,16.40870276196366,0.048022136092185974,0.517973641696811,0.9404597652925027
109,12.315543744877612,0.05271597827101375,16.327821269504348,0.04825398325920105,0.5065052509367991,0.9405261679693266
110,12.3378631734149,0.05298512904821812,16.245199923282545,0.048485830426216125,0.4951890199808632,0.9405925706461504
111,12.35890359044595,0.0532542798254225,16.160875210151744,0.0487176775932312,0.48402619056476576,0.9406589733229743
112,12.378659890619346,0.053523430602626876,16.074884144938913,0.04894952476024628,0.4730178839939326,0.9407253759997982
113,12.397127418631054,0.053792581379831256,15.987264244797354,0.04918137192726135,0.46216510302050867,0.940791778676622
114,12.41430197178046,0.054061732157035636,15.898053503339698,0.04941321909427643,0.451468733802723,0.9408581813534459
115,12.430179802256898,0.054330882934240016,15.807290364575671,0.049645066261291504,0.4409295479428275,0.9409245840302698
116,12.444757619154693,0.054600033711444396,15.71501369667933,0.04987691342830658,0.4305482045987314,0.9409909867070936
117,12.458032590215064,0.05486918448864877,15.621262765610645,0.050108760595321655,0.42032525266560894,0.9410573893839175
118,12.470002343293189,0.05513833526585315,15.526077208616158,0.05034060776233673,0.4102611330237472,0.9411237920607413
119,12.480664967549371,0.05540748604305753,15.42949700763344,0.05057245492935181,0.4003561808476467,0.9411901947375652
120,12.490019014363119,0.0556766368202619,15.33156246262415,0.05080430209636688,0.3906106279730874,0.941256597414389
121,12.498063497969337,0.05594578759746628,15.232314164860298,0.05103614926338196,0.3810246053177578,0.9413230000912128
122,12.504797895816061,0.05621493837467066,15.131792970188087,0.051267996430397034,0.37159814535126273,0.9413894027680367
123,12.510222148643445,0.056484089151875035,15.030039972293936,0.05149984359741211,0.3623311846108554,0.9414558054448606
124,12.514336660283773,0.056753239929079415,14.927096475996715,0.051731690764427185,0.3532235662587456,0.9415222081216844
125,12.517142297182685,0.057022390706283795,14.823003970590243,0.05196353793144226,0.344275042676913,0.9415886107985083
126,12.51864038764203,0.057291541483488174,14.717804103259898,0.052195385098457336,0.33548527809588696,0.9416550134753322
127,12.51883272078477,0.05756069226069255,14.611538652596675,0.05242723226547241,0.3268538512535124,0.941721416152156
128,12.517721545242994,0.05782984303789693,14.504249502232252,0.05265907943248749,0.31838025807980375,0.9417878188289799
129,12.515309567569858,0.05809899381510131,14.395978614617698,0.052890926599502563,0.3100639144045191,0.9418542215058038
130,12.51159995037694,0.05836814459230568,14.286768004968556,0.05312277376651764,0.3019041586836778,0.9419206241826276
131,12.506596310198473,0.05863729536951006,14.176659715398706,0.053354620933532715,0.29390025474134684,0.9419870268594515
132,12.500302715084159,0.05890644614671444,14.065695789264629,0.05358646810054779,0.28605139452353096,0.9420534295362754
133,12.492723681922609,0.05917559692391882,13.95391824574169,0.053818315267562866,0.27835670086063835,0.9421198322130991
134,12.48386417349759,0.05944474770112319,13.841369054653544,0.05405016243457794,0.27081523023509857,0.942186234889923
135,12.473729595279568,0.05971389847832757,13.728090111575112,0.05428200960159302,0.2634259755512103,0.9422526375667469
136,12.462325791955177,0.05998304925553195,13.614123213229453,0.05451385676860809,0.25618786890396433,0.9423190402435707
137,12.44965904369736,0.060252200032736326,13.499510033197936,0.05474570393562317,0.24909978434370217,0.9423854429203946
138,12.43573606217955,0.060521350809940706,13.384292097963149,0.054977551102638245,0.24216054063395492,0.9424518455972185
139,12.420563986336962,0.060790501587145086,13.268510763302839,0.05520939826965332,0.23536890399950547,0.9425182482740423
140,12.404150377878562,0.061059652364349466,13.152207191053224,0.055441245436668396,0.22872359086183983,0.9425846509508662
141,12.386503216553532,0.06132880314155384,13.035422326258965,0.05567309260368347,0.22222327055961735,0.9426510536276901
142,12.367630895176026,0.06159795391875822,12.918196874726878,0.05590493977069855,0.21586656805152057,0.9427174563045139
143,12.34754221441245,0.0618671046959626,12.800571280999597,0.05613678693771362,0.20965206659896596,0.9427838589813378
144,12.326246377335444,0.06213625547316698,12.682585706764954,0.0563686341047287,0.20357831042660898,0.9428502616581617
145,12.303752983749257,0.06240540625037135,12.564280009716231,0.056600481271743774,0.1976438073583248,0.9429166643349854
146,12.280072024290963,0.06267455702757574,12.445693722877609,0.05683232843875885,0.19184703142647755,0.9429830670118093
147,12.255213874312702,0.06294370780478012,12.326866034408807,0.057064175605773926,0.1861864254527134,0.9430494696886332
148,12.229189287549605,0.06321285858198449,12.207835767901912,0.057296022772789,0.18066040359829058,0.943115872365457
149,12.202009389578992,0.06348200935918887,12.088641363182996,0.05752786993980408,0.175267353882087,0.9431822750422809
150,12.173685671075921,0.06375116013639325,11.969320857630342,0.05775971710681915,0.1700056406648369,0.9432486777191047
151,12.144229980870822,0.06402031091359763,11.849911868020358,0.05799156427383423,0.16487360709786494,0.9433150803959286
152,12.113654518814824,0.06428946169080199,11.730451572911718,0.058223411440849304,0.15986957753499897,0.9433814830727525
153,12.081971828458544,0.06455861246800637,11.610976695577428,0.05845525860786438,0.1549918599061526,0.9434478857495763
154,12.049194789550468,0.06482776324521075,11.491523487493911,0.058687105774879456,0.15023874805153192,0.9435142884264002
155,12.015336610360949,0.06509691402241513,11.372127712395491,0.05891895294189453,0.14560852401522836,0.9435806911032241
156,11.980410819837962,0.06536606479961951,11.252824630901891,0.05915080010890961,0.14109946029708006,0.9436470937800479
157,11.944431259601242,0.06563521557682389,11.133648985725818,0.05938264727592468,0.13670982206202853,0.9437134964568717
158,11.907412075780924,0.06590436635402827,11.01463498746667,0.05961449444293976,0.13243786930603596,0.9437798991336956
159,11.869367710707653,0.06617351713123265,10.895816300996215,0.059846341609954834,0.12828185897773947,0.9438463018105194
160,11.830312894460535,0.06644266790843703,10.777226032440758,0.06007818877696991,0.12424004705534746,0.9439127044873433
161,11.790262636279905,0.06671181868564141,10.658896716764268,0.060310035943984985,0.12031069057807123,0.9439791071641672
162,11.749232215851679,0.06698096946284578,10.540860305955656,0.06054188311100006,0.11649204963170963,0.944045509840991
163,11.707237174470334,0.06725012024005016,10.42314815782303,0.06077373027801514,0.11278238928786444,0.9441119125178149
164,11.664293306087446,0.06751927101725454,10.305791025397173,0.06100557744503021,0.10917998149662267,0.9441783151946388
165,11.620416648252986,0.06778842179445892,10.1888190469453,0.06123742461204529,0.10568310693239541,0.9442447178714626
166,11.575623472956407,0.06805757257166328,10.072261736596058,0.061469271779060364,0.10229005679269747,0.9443111205482865
167,11.529930277374872,0.06832672334886766,9.956147975575806,0.06170111894607544,0.09899913454991188,0.9443775232251104
168,11.483353774535761,0.06859587412607204,9.84050600405537,0.061932966113090515,0.09580865765595861,0.9444439259019342
169,11.435910883900826,0.06886502490327642,9.725363413606157,0.06216481328010559,0.09271695919986866,0.944510328578758
170,11.387618721879246,0.0691341756804808,9.610747140263761,0.062396660447120667,0.08972238951850152,0.944576731255582
171,11.338494592277058,0.06940332645768518,9.496683458196337,0.06262850761413574,0.0868233177605243,0.9446431339324057
172,11.288555976690168,0.06967247723488956,9.383197973974843,0.06286035478115082,0.0840181334038453,0.9447095366092296
173,11.237820524848448,0.06994162801209394,9.270315621441098,0.0630922019481659,0.08130524772690385,0.9447759392860535
174,11.186306044918245,0.07021077878929832,9.158060657169644,0.06332404911518097,0.07868309523410728,0.9448423419628773
175,11.134030493770693,0.0704799295665027,9.04645665651815,0.06355589628219604,0.07615013503576784,0.9449087446397012
176,11.081011967223178,0.07074908034370707,8.9355265102611,0.06378774344921112,0.07370485218307887,0.9449751473165251
177,11.02726869026126,0.07101823112091145,8.825292421800654,0.0640195906162262,0.07134575895856192,0.9450415499933489
178,10.97281900724855,0.07128738189811583,8.715775904948044,0.06425143778324127,0.0690713961224703,0.9451079526701728
179,10.917681372131518,0.07155653267532021,8.606997782268481,0.06448328495025635,0.06688033411579414,0.9451743553469967
180,10.861874338646818,0.07182568345252457,8.49897818398198,0.06471513211727142,0.06477117422041286,0.9452407580238205
181,10.805416550538057,0.07209483422972895,8.391736547411929,0.0649469792842865,0.06274254967698012,0.9453071607006444
182,10.748326731789323,0.07236398500693333,8.285291616972982,0.06517882645130157,0.06079312676126695,0.9453735633774683
183,10.690623676882497,0.07263313578413771,8.179661444689144,0.06541067361831665,0.058921605819590515,0.945439966054292
184,10.63232624108534,0.0729022865613421,8.074863391232713,0.06564252078533173,0.05712672226398665,0.9455063687311159
185,10.573453330777376,0.07317143733854647,7.9709141274741375,0.0658743679523468,0.055407247527905816,0.9455727714079397
186,10.514023893820385,0.07344058811575085,7.867829636532618,0.06610621511936188,0.053761989983090855,0.9456391740847636
187,10.45405690998029,0.07370973889295523,7.7656252163168205,0.06633806228637695,0.05218979581840959,0.9457055767615875
188,10.393571381407137,0.07397888967015961,7.664315482544628,0.06656990945339203,0.05068954988132821,0.9457719794384113
189,10.332586323179797,0.074248040447364,7.563914372230743,0.0668017566204071,0.04926017648283083,0.9458383821152352
190,10.271120753921812,0.07451719122456837,7.464435147630408,0.06703360378742218,0.047900640166497525,0.9459047847920591
191,10.209193686494817,0.07478634200177274,7.3658904006273005,0.06726545095443726,0.04660994644246303,0.9459711874688829
192,10.146824118775765,0.07505549277897712,7.268292057553476,0.06749729812145233,0.04538714248704787,0.9460375901457068
193,10.084031024524167,0.0753246435561815,7.171651384428736,0.06772914528846741,0.04423131780876843,0.9461039928225307
194,10.020833344345274,0.07559379433338587,7.075978992606846,0.06796099245548248,0.04314160488143388,0.9461703954993544
195,9.957249976755154,0.07586294511059025,6.981284844815527,0.06819283962249756,0.04211717974508937,0.9462367981761783
196,9.893299769353447,0.07613209588779463,6.887578261577197,0.06842468678951263,0.041157262575483876,0.9463032008530022
197,9.829001510109293,0.076401246664999,6.79486792799704,0.06865653395652771,0.04026111822273461,0.946369603529826
198,9.764373918766065,0.07667039744220339,6.703161900905003,0.06888838112354279,0.03942805671989527,0.9464360062066499
199,9.699435638370066,0.07693954821940777,6.612467616338037,0.06912022829055786,0.038657433762057845,0.9465024088834738
200,9.63420522692856,0.07720869899661215,6.522791897348844,0.06935207545757294,0.03794865115660598,0.9465688115602976
201,9.56870114920188,0.07747784977381653,6.434140962127317,0.06958392262458801,0.03730115724525648,0.9466352142371215
202,9.502941768634768,0.0777470005510209,6.346520432420699,0.06981576979160309,0.03671444729845388,0.9467016169139454
203,9.436945339431386,0.07801615132822529,6.2599353422384905,0.07004761695861816,0.03618806388266525,0.9467680195907692
204,9.37072999877867,0.07828530210542967,6.17439014682804,0.07027946412563324,0.03572159720112765,0.9468344222675931
205,9.304313759222344,0.07855445288263403,6.089888731906801,0.07051131129264832,0.03531468540853284,0.946900824944417
206,9.237714501199694,0.07882360365983841,6.006434423137108,0.07074315845966339,0.0349670149001146,0.9469672276212407
207,9.170949965733275,0.07909275443704279,5.9240299958294615,0.07097500562667847,0.03467832057559274,0.9470336302980646
208,9.104037747289178,0.07936190521424717,5.842677684860238,0.07120685279369354,0.0344483860783704,0.9471000329748885
209,9.036995286803679,0.07963105599145154,5.762379194789897,0.07143869996070862,0.03427704401035505,0.9471664356517123
210,8.969839864881589,0.07990020676865592,5.683135710167659,0.0716705471277237,0.03416417612275391,0.9472328383285362
211,8.902588595169673,0.0801693575458603,5.6049479060088885,0.07190239429473877,0.03410971348314168,0.9472992410053601
212,8.835258417908207,0.08043850832306468,5.5278159584313675,0.07213424146175385,0.034113636619072275,0.9473656436821839
213,8.767866093663583,0.08070765910026906,5.451739555436801,0.07236608862876892,0.03417597563847484,0.9474320463590078
214,8.700428197244621,0.08097680987747344,5.37671790782409,0.072597935795784,0.03429681032703024,0.9474984490358317
215,8.632961111805207,0.08124596065467782,5.3027497602209195,0.07282978296279907,0.034476270222697336,0.9475648517126555
216,8.565481023135526,0.0815151114318822,5.2298334022204696,0.07306163012981415,0.034714534667517435,0.9476312543894794
217,8.49800391414408,0.08178426220908658,5.157966679610164,0.07329347729682922,0.03501183283678953,0.9476976570663032
218,8.43054555953237,0.08205341298629096,5.087147005679593,0.0735253244638443,0.035368443745688635,0.947764059743127
219,8.363121520664125,0.08232256376349532,5.0173713725949245,0.07375717163085938,0.0357846962333301,0.947830462419951
220,8.295747140630523,0.0825917145406997,4.948636362827321,0.07398901879787445,0.03626096892430128,0.9478968650967747
221,8.228437539512868,0.08286086531790408,4.880938160623073,0.07422086596488953,0.03679769016759582,0.9479632677735986
222,8.161207609843913,0.08313001609510846,4.814272563503507,0.0744527131319046,0.037395337952884085,0.9480296704504225
223,8.094072012268764,0.08339916687231283,4.7486349937827566,0.07468456029891968,0.03805443980402648,0.9480960731272463
224,8.02704517140624,0.08366831764951721,4.684020510091992,0.07491640746593475,0.03877557264967478,0.9481624758040702
225,7.960141271911307,0.08393746842672159,4.620423818898723,0.07514825463294983,0.03955936267080357,0.9482288784808941
226,7.893374254739023,0.08420661920392597,4.557839286010264,0.0753801017999649,0.04040648512499362,0.9482952811577179
227,7.826757813610201,0.08447576998113035,4.4962609480505655,0.07561194896697998,0.04131766414722199,0.9483616838345418
228,7.760305391678944,0.08474492075833473,4.4356825239000175,0.07584379613399506,0.042293672526922836,0.9484280865113657
229,7.694030178401901,0.08501407153553911,4.3760974260880925,0.07607564330101013,0.04333533146106885,0.9484944891881895
230,7.627945106608932,0.08528322231274349,4.317498772128943,0.07630749046802521,0.044443510282949565,0.9485608918650134
231,7.562062849774777,0.08555237308994787,4.259879395790475,0.07653933763504028,0.04561912616634748,0.9486272945418373
232,7.496395819491055,0.08582152386715225,4.203231858287657,0.07677118480205536,0.0468631438048046,0.948693697218661
233,7.430956163137784,0.08609067464435662,4.147548459391172,0.07700303196907043,0.04817657506559267,0.9487600998954849
234,7.365755761753462,0.086359825421561,4.092821248442838,0.07723487913608551,0.04956047861804221,0.9488265025723088
235,7.300806228102546,0.08662897619876538,4.03904203526955,0.07746672630310059,0.05101595953588291,0.9488929052491326
236,7.236118904939083,0.08689812697596976,3.9862024009878776,0.07769857347011566,0.05254416887316438,0.9489593079259565
237,7.171704863464898,0.08716727775317414,3.9342937086916594,0.07793042063713074,0.05414630321338545,0.9490257106027804
238,7.107574901980896,0.08743642853037852,3.883307114015426,0.07816226780414581,0.055823604191464836,0.9490921132796042
239,7.043739544729563,0.08770557930758288,3.8332335755667333,0.07839411497116089,0.05757735798809837,0.9491585159564281
240,6.980209040926798,0.08797473008478726,3.784063865220839,0.07862596213817596,0.05940889479612513,0.949224918633252
241,6.916993363981039,0.08824388086199164,3.735788578271508,0.07885780930519104,0.061319588258538546,0.9492913213100758
242,6.854102210897439,0.08851303163919602,3.6883981434320967,0.07908965647220612,0.06331085487768513,0.9493577239868997
243,6.791545001864746,0.0887821824164004,3.6418828326813624,0.07932150363922119,0.06538415339529173,0.9494241266637236
244,6.729330880022446,0.08905133319360478,3.5962327709488116,0.07955335080623627,0.0675409841429835,0.9494905293405473
245,6.667468711405552,0.08932048397080916,3.5514379456347474,0.07978519797325134,0.06978288836285716,0.9495569320173712
246,6.605967085064278,0.08958963474801353,3.50748821596052,0.08001704514026642,0.07211144749779377,0.9496233346941951
247,6.544834313355813,0.08985878552521791,3.464373322144787,0.0802488923072815,0.07452828245122381,0.9496897373710189
248,6.484078432405203,0.09012793630242229,3.422082894401947,0.08048073947429657,0.0770350528159571,0.9497561400478428
249,6.423707202732247,0.09039708707962667,3.380606461759268,0.08071258664131165,0.07963345607182928,0.9498225427246667
250,6.363728110041277,0.09066623785683105,3.3399334606895055,0.08094443380832672,0.08232522675195617,0.9498889454014905
251,6.3041483661704945,0.09093538863403543,3.300053243556197,0.0811762809753418,0.08511213557728017,0.9499553480783144
252,6.244974910197548,0.09120453941123981,3.2609550868690453,0.08140812814235687,0.08799598855924955,0.9500217507551382
253,6.186214409697838,0.09147369018844417,3.2226281993472474,0.08163997530937195,0.09097862607056703,0.9500881534319621
254,6.127873262151999,0.09174284096564855,3.185061729788806,0.08187182247638702,0.09406192188366717,0.950154556108786
255,6.069957596499003,0.09201199174285293,3.1482447747442595,0.0821036696434021,0.0972477821770874,0.9502209587856097
256,6.012473274831028,0.09228114252005731,3.1121663859935476,0.08233551681041718,0.10053814450959991,0.9502873614624336
257,5.955425894226489,0.0925502932972617,3.076815577824957,0.08256736397743225,0.10393497676199706,0.9503537641392575
258,5.898820788717243,0.09281944407446607,3.042181334115501,0.08279921114444733,0.10744027604682009,0.9504201668160813
259,5.842663031386136,0.09308859485167045,3.0082526152122533,0.0830310583114624,0.11105606758604517,0.9504865694929052
260,5.786957436590921,0.09335774562887482,2.975018364614505,0.08326290547847748,0.1147844035567636,0.9505529721697291
261,5.731708562310476,0.0936268964060792,2.9424675154568454,0.08349475264549255,0.11862736190533663,0.9506193748465529
262,5.6769207126093875,0.09389604718328358,2.910588996793543,0.08372659981250763,0.12258704513020018,0.9506857775233768
263,5.6225979402166555,0.09416519796048796,2.8793717396848466,0.0839584469795227,0.1266655790335253,0.9507521802002007
264,5.568744049214462,0.09443434873769234,2.848804683086096,0.08419029414653778,0.13086511144242785,0.9508185828770245
265,5.5153625978328575,0.09470349951489672,2.8188767795407026,0.08442214131355286,0.13518781090008605,0.9508849855538484
266,5.462456901346074,0.0949726502921011,2.7895770006784066,0.08465398848056793,0.13963586532716032,0.9509513882306723
267,5.4100300350663915,0.09524180106930547,2.76089434252029,0.08488583564758301,0.14421148065444353,0.951017790907496
268,5.358084837431186,0.09551095184650985,2.7328178305923805,0.08511768281459808,0.14891687942730103,0.95108419358432
269,5.306623913179008,0.09578010262371423,2.705336524849758,0.08534952998161316,0.15375429938250407,0.9511505962611438
270,5.25564963661043,0.0960492534009186,2.678439524413383,0.08558137714862823,0.15872599199863288,0.9512169989379676
271,5.205164154929371,0.09631840417812298,2.652115972121958,0.08581322431564331,0.16383422102082984,0.9512834016147915
272,5.155169391660701,0.09658755495532736,2.6263550589013644,0.08604507148265839,0.1690812609607239,0.9513498042916154
273,5.105667050139878,0.09685670573253174,2.601146027954381,0.08627691864967346,0.1744693955729716,0.9514162069684392
274,5.056658617070334,0.09712585650973611,2.5764781787734976,0.08650876581668854,0.18000091630942183,0.9514826096452631
275,5.008145366144469,0.09739500728694049,2.552340870979889,0.08674061298370361,0.18567812075194604,0.951549012322087
276,4.960128361724072,0.09766415806414487,2.528723527991602,0.08697246015071869,0.19150331102573345,0.9516154149989108
277,4.9126084625759,0.09793330884134925,2.50561564052433,0.08720430731773376,0.19747879219405967,0.9516818176757347
278,4.865586325658396,0.09820245961855363,2.483006769928078,0.08743615448474884,0.20360687063619742,0.9517482203525586
279,4.81906240995538,0.09847161039575801,2.46088655136327,0.08766800165176392,0.20988985241016514,0.9518146230293824
280,4.773036980352654,0.09874076117296239,2.4392446968198955,0.08789984881877899,0.2163300416017748,0.9518810257062063
281,4.727510111553519,0.09900991195016676,2.418070997983387,0.08813169598579407,0.22292973866183854,0.95194742838303
282,4.682481692029197,0.09927906272737114,2.3973553289510305,0.08836354315280914,0.22969123873349515,0.9520138310598539
283,4.637951428000255,0.09954821350457552,2.377087648802742,0.08859539031982422,0.23661682997135508,0.9520802337366778
284,4.593918847445126,0.0998173642817799,2.357258004030167,0.0888272374868393,0.2437087918545741,0.9521466364135016
285,4.550383304131901,0.10008651505898428,2.337856530828057,0.08905908465385437,0.2509693934960757,0.9522130390903255
286,4.50734398166968,0.10035566583618866,2.318873457251967,0.08929093182086945,0.25840089194983784,0.9522794417671494
287,4.464799897575687,0.10062481661339304,2.30029910524636,0.08952277898788452,0.26600553051860465,0.9523458444439732
288,4.422749907354593,0.10089396739059742,2.2821238925471925,0.0897546261548996,0.2737855370644796,0.9524122471207971
289,4.381192708586454,0.10116311816780178,2.2643383344631163,0.08998647332191467,0.2817431223245272,0.952478649797621
290,4.340126845019714,0.10143226894500616,2.246933045539458,0.09021832048892975,0.28988047823396756,0.9525450524744448
291,4.299550710665937,0.10170141972221054,2.229898741109079,0.09045016765594482,0.29819977625964683,0.9526114551512687
292,4.25946255389282,0.10197057049941492,2.213226238734314,0.0906820148229599,0.30670316574609235,0.9526778578280926
293,4.219860481512295,0.1022397212766193,2.196906459544068,0.09091386198997498,0.31539277227694523,0.9527442605049163
294,4.180742462860471,0.10250887205382368,2.1809304294702434,0.09114570915699005,0.3242706960546452,0.9528106631817402
295,4.142106333866331,0.10277802283102806,2.1652892803875474,0.09137755632400513,0.3333390103008401,0.9528770658585641
296,4.103949801106161,0.10304717360823243,2.1499742511607707,0.0916094034910202,0.3425997596804819,0.9529434685353879
297,4.066270445840732,0.10331632438543681,2.1349766886035573,0.09184125065803528,0.35205495875265286,0.9530098712122118
298,4.029065728032452,0.10358547516264119,2.120288048352643,0.09207309782505035,0.3617065904507142,0.9530762738890357
299,3.992332990339642,0.10385462593984557,2.105899895661484,0.09230494499206543,0.37155660459485923,0.9531426765658595
300,3.956069462085351,0.10412377671704995,2.0918039061171645,0.0925367921590805,0.3816069164403819,0.9532090792426834
301,3.9202722631980196,0.10439292749425433,2.07799186628439,0.09276863932609558,0.39185940526391433,0.9532754819195073
302,3.8849384081216263,0.10466207827145871,2.0644556742802784,0.09300048649311066,0.4023159129915076,0.9533418845963311
303,3.8500648096928187,0.10493122904866307,2.0511873402836547,0.09323233366012573,0.41297824287126284,0.953408287273155
304,3.815648282982796,0.10520037982586745,2.0381789869824027,0.09346418082714081,0.4238481581931923,0.9534746899499789
305,3.7816855491016925,0.10546953060307183,2.025422849962389,0.09369602799415588,0.4349273810601357,0.9535410926268026
306,3.748173238963406,0.10573868138027621,2.0129112780413605,0.09392787516117096,0.4462175912124561,0.9536074953036265
307,3.7151078970087914,0.1060078321574806,2.0006367335511497,0.09415972232818604,0.45772042490918025,0.9536738979804504
308,3.68248598488536,0.10627698293468497,1.988591792571381,0.09439156949520111,0.4694374738694339,0.9537403006572742
309,3.6503038850816587,0.10654613371188935,1.9767691451178178,0.09462341666221619,0.48137028427684564,0.9538067033340981
310,3.6185579045145477,0.10681528448909372,1.965161595288357,0.09485526382923126,0.49352035584950465,0.953873106010922
311,3.587244278067836,0.1070844352662981,1.953762061369567,0.09508711099624634,0.5058891409793,0.9539395086877458
312,3.5563591720807035,0.10735358604350248,1.9425635759065676,0.09531895816326141,0.5184780439431963,0.9540059113645697
313,3.5258986877844505,0.10762273682070686,1.9315592857389399,0.09555080533027649,0.5312884201888982,0.9540723140413936
314,3.4958588646862827,0.10789188759791124,1.920742452005207,0.09578265249729156,0.5443215756986427,0.9541387167182174
315,3.4662356838988693,0.10816103837511562,1.910106450118347,0.09601449966430664,0.5575787664334972,0.9542051193950413
316,3.437025071414509,0.10843018915232,1.8996447697146577,0.09624634683132172,0.5710611978604155,0.9542715220718652
317,3.4082229013228837,0.10869933992952437,1.889351014578169,0.09647819399833679,0.5847700245656424,0.954337924748689
318,3.3798249989713955,0.10896849070672875,1.879218902542691,0.09671004116535187,0.5987063499566002,0.9544043274255128
319,3.351827144067243,0.10923764148393313,1.8692422653734366,0.09694188833236694,0.6128712260542205,0.9544707301023366
320,3.324225073720446,0.1095067922611375,1.8594150486300753,0.09717373549938202,0.6272656533792895,0.9545371327791605
321,3.297014485427117,0.10977594303834189,1.849731311512886,0.0974055826663971,0.6418905809340473,0.9546035354559844
322,3.2701910399923886,0.11004509381554627,1.8401852266936276,0.09763742983341217,0.6567469062816522,0.9546699381328082
323,3.243750364392448,0.11031424459275065,1.8307710801325543,0.09786927700042725,0.6718354757258316,0.9547363408096321
324,3.217688054575288,0.11058339536995501,1.8214832708829118,0.09810112416744232,0.6871570845921433,0.954802743486456
325,3.1919996781997586,0.11085254614715939,1.8123163108841343,0.0983329713344574,0.7027124776129159,0.9548691461632798
326,3.1666807773127204,0.11112169692436377,1.8032648247448035,0.09856481850147247,0.7185023494178389,0.9549355488401037
327,3.141726870964027,0.11139084770156815,1.794323549516347,0.09879666566848755,0.7345273451311897,0.9550019515169276
328,3.117133457759296,0.11165999847877253,1.785487334458312,0.09902851283550262,0.7507880610773497,0.9550683541937514
329,3.0928960183503538,0.11192914925597691,1.7767511407959364,0.0992603600025177,0.7672850455961377,0.9551347568705753
330,3.0690100178634574,0.11219830003318129,1.7681100414706208,0.09949220716953278,0.7840187999684547,0.9552011595473991
331,3.0454709082653397,0.11246745081038566,1.7595592208837925,0.09972405433654785,0.8009897794534164,0.9552675622242229
332,3.022274130667282,0.11273660158759004,1.7510939746345462,0.09995590150356293,0.8181983944380049,0.9553339649010468
333,2.9994151175674464,0.11300575236479442,1.7427097092513195,0.100187748670578,0.8356450116991883,0.9554003675778707
334,2.9768892950317634,0.1132749031419988,1.734401941917771,0.10041959583759308,0.8533299557791492,0.9554667702546945
335,2.954692084813753,0.11354405391920318,1.7261663001929175,0.10065144300460815,0.8712535104741163,0.9555331729315184
336,2.9328189064136945,0.11381320469640756,1.7179985217254896,0.10088329017162323,0.8894159204361428,0.9555995756083423
337,2.911265179077634,0.11408235547361194,1.709894453962352,0.1011151373386383,0.9078173928879074,0.9556659782851661
338,2.8900263237367807,0.1143515062508163,1.7018500538507715,0.10134698450565338,0.9264580994504346,0.95573238096199
339,2.869097764887852,0.11462065702802068,1.6938613875341932,0.10157883167266846,0.9453381780824527,0.9557987836388139
340,2.8484749324150442,0.11488980780522506,1.6859246300411164,0.10181067883968353,0.9644577351308395,0.9558651863156377
341,2.8281532633542983,0.11515895858242944,1.6780360649665755,0.10204252600669861,0.9838168474914503,0.9559315889924616
342,2.8081282036006,0.11542810935963382,1.6701920841456523,0.10227437317371368,1.003415564878357,0.9559979916692855
343,2.7883952095590914,0.1156972601368382,1.662389187318369,0.10250622034072876,1.0232539122003323,0.9560643943461092
344,2.7689497497408264,0.11596641091404258,1.6546239817852442,0.10273806750774384,1.0433318920432122,0.9561307970229331
345,2.749787306304003,0.11623556169124695,1.6468931820527304,0.10296991467475891,1.0636494872554858,0.956197199699757
346,2.730903376541568,0.11650471246845133,1.6391936094676833,0.10320176184177399,1.0842066636352967,0.9562636023765808
347,2.7122934743161524,0.11677386324565571,1.6315221918399596,0.10343360900878906,1.1050033727168151,0.9563300050534047
348,2.69395313144324,0.11704301402286009,1.623875963052197,0.10366545617580414,1.126039554652623,0.9563964077302285
349,2.675877899023587,0.11731216480006447,1.6162520626557646,0.10389730334281921,1.1473151411898908,0.9564628104070524
350,2.6580633487258933,0.11758131557726885,1.608647735451847,0.10412915050983429,1.1688300587368163,0.9565292130838763
351,2.6405050740207416,0.11785046635447323,1.6010603310565767,0.10436099767684937,1.1905842315166928,0.9565956157607001
352,2.6231986913668806,0.1181196171316776,1.5934873034491008,0.10459284484386444,1.212577584805326,0.956662018437524
353,2.606139841350894,0.11838876790888198,1.5859262105014444,0.10482469201087952,1.2348100482484394,0.9567284211143479
354,2.5893241897813613,0.11865791868608636,1.5783747134889938,0.10505653917789459,1.257281559255544,0.9567948237911716
355,2.5727474287385967,0.11892706946329074,1.5708305765804276,0.10528838634490967,1.2799920664653515,0.9568612264679955
356,2.5564052775810753,0.11919622024049512,1.5632916663058936,0.10552023351192474,1.3029415332787635,0.9569276291448194
357,2.540293483909665,0.1194653710176995,1.5557559510022239,0.10575208067893982,1.3261299414553076,0.9569940318216432
358,2.5244078244908006,0.11973452179490388,1.548221500233982,0.1059839278459549,1.3495572947674233,0.9570604344984671
359,2.5087441061396962,0.12000367257210826,1.5406864841891361,0.10621577501296997,1.3732236227083798,0.957126837175291
360,2.493298166564767,0.12027282334931262,1.5331491730481488,0.10644762217998505,1.3971289842481693,0.9571932398521148
361,2.47806587517435,0.120541974126517,1.5256079363252975,0.10667946934700012,1.4212734716328173,0.9572596425289387
362,2.4630431338468965,0.12081112490372138,1.5180612421810495,0.1069113165140152,1.445657214220764,0.9573260452057626
363,2.4482258776657075,0.12108027568092576,1.5105076567043325,0.10714316368103027,1.4702803823511001,0.9573924478825864
364,2.4336100756193826,0.12134942645813014,1.5029458431635672,0.10737501084804535,1.4951431912383133,0.9574588505594103
365,2.419191731269057,0.12161857723533452,1.4953745612253595,0.10760685801506042,1.5202459048867525,0.9575252532362342
366,2.4049668833835454,0.1218877280125389,1.487792666139784,0.1078387051820755,1.5455888400191637,0.957591655913058
367,2.3909316065434707,0.12215687878974327,1.480199107891214,0.10807055234909058,1.5711723700135616,0.9576580585898818
368,2.3770820117154696,0.12242602956694765,1.4725929303137186,0.10830239951610565,1.5969969288412251,0.9577244612667057
369,2.3634142467975274,0.12269518034415203,1.4649732701700668,0.10853424668312073,1.623063014999839,0.9577908639435295
370,2.3499244971364806,0.12296433112135641,1.457339356193444,0.1087660938501358,1.649371195435727,0.9578572666203534
371,2.336608986018748,0.12323348189856079,1.4496905080910285,0.10899794101715088,1.675922109447651,0.9579236692971773
372,2.3234639751352417,0.12350263267576517,1.4420261355086434,0.10922978818416595,1.7027164725659538,0.9579900719740011
373,2.3104857650215282,0.12377178345296955,1.4343457369557404,0.10946163535118103,1.7297550804007704,0.958056474650825
374,2.2976706954741237,0.12404093423017391,1.4266488986900536,0.1096934825181961,1.757038812451584,0.9581228773276489
375,2.2850151459439414,0.1243100850073783,1.41893529356131,0.10992532968521118,1.7845686358717463,0.9581892800044727
376,2.272515535907758,0.12457923578458267,1.4112046798134636,0.11015717685222626,1.8123456091815897,0.9582556826812966
377,2.260168325218633,0.12484838656178705,1.403456899844986,0.11038902401924133,1.8403708859223107,0.9583220853581205
378,2.2479700144361345,0.12511753733899145,1.39569187892681,0.11062087118625641,1.8686457182441971,0.9583884880349443
379,2.2359171451372224,0.1253866881161958,1.3879096238776256,0.11085271835327148,1.8971714604228689,0.9584548907117681
380,2.224006300208601,0.1256558388934002,1.3801102216962664,0.11108456552028656,1.9259495722956832,0.958521293388592
381,2.212234104121352,0.12592498967060456,1.3722938381510397,0.11131641268730164,1.9549816226120134,0.9585876960654158
382,2.2005972231885664,0.12619414044780894,1.364460716325915,0.11154825985431671,1.9842692922911591,0.9586540987422397
383,2.189092365806762,0.12646329122501332,1.3566111751235672,0.11178010702133179,2.01381437758015,0.9587205014190635
384,2.1777162826817333,0.1267324420022177,1.3487456077253737,0.11201195418834686,2.0436187931057472,0.9587869040958874
385,2.166465767039565,0.12700159277942208,1.340864480008522,0.11224380135536194,2.073684574813447,0.9588533067727113
386,2.155337654823386,0.12727074355662646,1.3329683289204985,0.11247564852237701,2.1040138827880384,0.9589197094495351
387,2.144328824876526,0.12753989433383084,1.3250577608112917,0.11270749568939209,2.134609003948319,0.958986112126359
388,2.1334361991126465,0.1278090451110352,1.3171334497237488,0.11293934285640717,2.1654723546103605,0.9590525148031829
389,2.1226567426733585,0.1280781958882396,1.3091961356426074,0.11317119002342224,2.196606482913872,0.9591189174800067
390,2.111987464073905,0.12834734666544395,1.301246622702796,0.11340303719043732,2.2280140711047727,0.9591853201568306
391,2.1014254153373275,0.12861649744264836,1.2932857773577182,0.11363488435745239,2.259697937668818,0.9592517228336545
392,2.090967692117653,0.1288856482198527,1.2853145265082848,0.11386673152446747,2.291661039311422,0.9593181255104782
393,2.0806114338124337,0.12915479899705712,1.277333855593576,0.11409857869148254,2.3239064727772623,0.9593845281873021
394,2.070353823665127,0.12942394977426147,1.2693448066440853,0.11433042585849762,2.3564374765051723,0.959450930864126
395,2.060192088857601,0.12969310055146585,1.261348476298586,0.1145622730255127,2.3892574321140905,0.9595173335409498
396,2.050123500593167,0.12996225132867023,1.2533460137857462,0.11479412019252777,2.4223698657142907,0.9595837362177737
397,2.0401453741703897,0.1302314021058746,1.2453386188717048,0.11502596735954285,2.4557784490401557,0.9596501388945976
398,2.0302550690479904,0.130500552883079,1.2373275397748982,0.11525781452655792,2.489487000400957,0.9597165415714214
399,2.0204499889010687,0.13076970366028337,1.2293140710495039,0.115489661693573,2.5234994854446833,0.9597829442482453
400,2.0107275816688706,0.13103885443748775,1.221299551438962,0.11572150886058807,2.5578200177319235,0.9598493469250692
401,2.0010853395942996,0.13130800521469213,1.2132853617010888,0.11595335602760315,2.5924528591171865,0.959915749601893
402,1.9915207992553274,0.1315771559918965,1.2052729224063923,0.11618520319461823,2.6274024199334676,0.9599821522787169
403,1.9820315415884528,0.13184630676910086,1.197263691711255,0.1164170503616333,2.6626732589780215,0.9600485549555408
404,1.9726151919043122,0.13211545754630527,1.189259163107733,0.11664889752864838,2.6982700832976145,0.9601149576323645
405,1.9632694198955574,0.13238460832350962,1.181260863151777,0.11688074469566345,2.734197747770007,0.9601813603091884
406,1.9539919396370238,0.13265375910071403,1.1732703491717484,0.11711259186267853,2.7704612544805656,0.9602477629860123
407,1.9447805095783,0.13292290987791838,1.165289206959168,0.1173444390296936,2.8070657518932967,0.9603141656628361
408,1.9356329325286326,0.1331920606551228,1.1573190484436904,0.11757628619670868,2.8440165338139938,0.96038056833966
409,1.9265470556342736,0.13346121143232714,1.1493615093543479,0.11780813336372375,2.8813190381454437,0.9604469710164839
410,1.917520770348145,0.13373036220953152,1.1414182468691754,0.11803998053073883,2.9189788454350185,0.9605133736933077
411,1.9085520123918818,0.1339995129867359,1.1334909372553554,0.1182718276977539,2.957001677213342,0.9605797763701316
412,1.8996387617101294,0.13426866376394028,1.1255812735020798,0.11850367486476898,2.9953933941250415,0.9606461790469555
413,1.8907790424170619,0.13453781454114466,1.117690962948372,0.11873552203178406,3.0341599938529846,0.9607125817237793
414,1.8819709227350234,0.13480696531834904,1.1098217249081326,0.11896736919879913,3.073307608835634,0.9607789844006032
415,1.8732125149251928,0.13507611609555342,1.1019752882947256,0.11919921636581421,3.112842503780069,0.960845387077427
416,1.8645019752101666,0.1353452668727578,1.094153389247439,0.11943106353282928,3.1527710729720884,0.9609117897542508
417,1.855837503688324,0.13561441764996218,1.0863577687621864,0.11966291069984436,3.1930998373850903,0.9609781924310747
418,1.8472173442398399,0.13588356842716653,1.0785901703288385,0.11989475786685944,3.2338354415914314,0.9610445951078985
419,1.8386397844242104,0.13615271920437094,1.0708523375775854,0.12012660503387451,3.2749846504775593,0.9611109977847224
420,1.8301031553691225,0.1364218699815753,1.0631460119367597,0.12035845220088959,3.3165543457668045,0.9611774004615463
421,1.8216058316505113,0.1366910207587797,1.0554729303045403,0.12059029936790466,3.3585515223540696,0.9612438031383701
422,1.813146231163647,0.13696017153598405,1.0478348227369805,0.12082214653491974,3.400983284454812,0.961310205815194
423,1.804722814985041,0.13722932231318846,1.0402334101548005,0.12105399370193481,3.4438568415731976,0.9613766084920179
424,1.7963340872250622,0.13749847309039281,1.032670402071375,0.12128584086894989,3.4871795042947022,0.9614430111688417
425,1.7879785948709923,0.1377676238675972,1.0251474943443541,0.12151768803596497,3.53095867990645,0.9615094138456656
426,1.7796549276204257,0.13803677464480157,1.017666366953333,0.12174953520298004,3.5752018678511677,0.9615758165224895
427,1.77136171770477,0.13830592542200595,1.0102286818059802,0.12198138236999512,3.6199166550209396,0.9616422191993133
428,1.7630976397026905,0.13857507619921033,1.002836080575008,0.12221322953701019,3.66511071089496,0.9617086218761371
429,1.7548614103433144,0.13884422697641471,0.9954901825683518,0.12244507670402527,3.710791782527992,0.961775024552961
430,1.7466517882990158,0.1391133777536191,0.9881925826349,0.12267692387104034,3.7569676893966393,0.9618414272297848
431,1.7384675739676008,0.13938252853082345,0.9809448491080753,0.12290877103805542,3.8036463181083486,0.9619078299066087
432,1.7303076092437302,0.13965167930802785,0.9737485217895435,0.1231406182050705,3.8508356169806914,0.9619742325834326
433,1.7221707772794212,0.1399208300852322,0.966605109975288,0.12337246537208557,3.8985435904987704,0.9620406352602564
434,1.7140560022334426,0.14018998086243661,0.9595160905262327,0.12360431253910065,3.9467782936563522,0.9621070379370803
435,1.7059622490094983,0.14045913163964097,0.9524829059855666,0.12383615970611572,3.995547826188938,0.9621734406139042
436,1.6978885229830052,0.14072828241684537,0.9455069627448658,0.1240680068731308,4.044860326707322,0.962239843290728
437,1.6898338697163866,0.14099743319404973,0.9385896292610498,0.12429985404014587,4.094723966737732,0.9623062459675519
438,1.681797374662712,0.1412665839712541,0.931732234326164,0.12453170120716095,4.1451469446773785,0.9623726486443758
439,1.6737781628576058,0.14153573474845849,0.9249360653919109,0.12476354837417603,4.196137479674475,0.9624390513211996
440,1.6657753985993102,0.14180488552566287,0.9182023669507896,0.1249953955411911,4.247703805439236,0.9625054539980235
441,1.6577882851168153,0.14207403630286725,0.911532338975647,0.12522724270820618,4.299854163995146,0.9625718566748473
442,1.649816064226,0.14234318708007163,0.9049271354193554,0.12545908987522125,4.3525967993799295,0.9626382593516711
443,1.6418580159736982,0.142612337857276,0.8983878627762767,0.12569093704223633,4.405939951303056,0.962704662028495
444,1.6339134582696637,0.14288148863448039,0.8919155787070864,0.1259227842092514,4.459891848769305,0.9627710647053189
445,1.625981746506409,0.14315063941168477,0.8855112907284611,0.12615463137626648,4.514460703678187,0.9628374673821427
446,1.6180622731668841,0.14341979018888912,0.8791759549690396,0.12638647854328156,4.569654704406077,0.9629038700589666
447,1.6101544674200163,0.14368894096609353,0.8729104749930017,0.12661832571029663,4.625482009380846,0.9629702727357905
448,1.602257794704128,0.14395809174329788,0.8667157006925064,0.1268501728773117,4.681950740658852,0.9630366754126143
449,1.5943717562982473,0.14422724252050229,0.8605924272501582,0.12708202004432678,4.739068977511156,0.9631030780894382
450,1.5864958888814067,0.14449639329770664,0.8545413941725666,0.12731386721134186,4.79684475002866,0.963169480766262
451,1.5786297640799514,0.14476554407491105,0.8485632843959904,0.12754571437835693,4.855286032756796,0.9632358834430859
452,1.5707729880029941,0.1450346948521154,0.8426587234649416,0.127777561545372,4.914400738364095,0.9633022861199098
453,1.562925200766079,0.14530384562931978,0.8368282787845559,0.12800940871238708,4.9741967113581955,0.9633686887967335
454,1.555086076003225,0.14557299640652416,0.8310724589474189,0.12824125587940216,5.034681721855797,0.9634350914735574
455,1.547255320367456,0.14584214718372854,0.8253917131354531,0.12847310304641724,5.0958634594129215,0.9635014941503813
456,1.5394326730199959,0.14611129796093292,0.8197864305973674,0.1287049502134323,5.157749526928072,0.9635678968272051
457,1.531617905108321,0.1463804487381373,0.8142569402020765,0.1289367973804474,5.220347434624609,0.963634299504029
458,1.5238108192332407,0.14664959951534168,0.808803510068388,0.12916864454746246,5.283664594118133,0.9637007021808529
459,1.516011248905261,0.14691875029254603,0.8034263472711727,0.12940049171447754,5.3477083125813545,0.9637671048576767
460,1.5082190579904304,0.14718790106975044,0.7981255976241126,0.12963233888149261,5.412485787012091,0.9638335075345006
461,1.5004341401459635,0.1474570518469548,0.7929013455390396,0.1298641860485077,5.478004098609749,0.9638999102113245
462,1.4926564182458686,0.1477262026241592,0.7877536139617606,0.13009603321552277,5.544270207272296,0.9639663128881483
463,1.4848858437969255,0.14799535340136355,0.7826823643841807,0.13032788038253784,5.611290946218792,0.9640327155649722
464,1.477122396345259,0.14826450417856796,0.777687496932422,0.13055972754955292,5.679073016742098,0.9640991182417961
465,1.469366082873902,0.1485336549557723,0.7727688505305454,0.130791574716568,5.747622983103362,0.9641655209186198
466,1.4616169371916246,0.1488028057329767,0.7679262031393794,0.13102342188358307,5.816947267572517,0.9642319235954437
467,1.4538750193134462,0.14907195651018107,0.7631592720698654,0.13125526905059814,5.887052145618724,0.9642983262722676
468,1.4461404148331587,0.14934110728738545,0.7584677143702278,0.13148711621761322,5.9579437412617064,0.9643647289490914
469,1.4384132342882852,0.14961025806458983,0.7538511272861842,0.1317189633846283,6.029628022587465,0.9644311316259153
470,1.4306936125178624,0.1498794088417942,0.749309048793316,0.13195081055164337,6.102110797431368,0.9644975343027392
471,1.4229817080134692,0.1501485596189986,0.744840958200629,0.13218265771865845,6.175397709238966,0.964563936979563
472,1.415277702263939,0.15041771039620297,0.7404462768242329,0.13241450488567352,6.249494233107106,0.9646303396563869
473,1.4075817990942001,0.15068686117340735,0.7361243687299915,0.1326463520526886,6.324405672007266,0.9646967423332108
474,1.3998942239987073,0.15095601195061173,0.7318745415438999,0.13287819921970367,6.400137153201802,0.9647631450100346
475,1.392215223469931,0.1512251627278161,0.7276960473288576,0.13311004638671875,6.476693624851581,0.9648295476868585
476,1.3845450643223873,0.1514943135050205,0.7235880835264291,0.13334189355373383,6.554079852821197,0.9648959503636824
477,1.3768840330127121,0.15176346428222484,0.7195497939620963,0.1335737407207489,6.632300417686464,0.9649623530405061
478,1.3692324349562655,0.15203261505942922,0.7155802699124291,0.13380558788776398,6.7113597119448105,0.96502875571733
479,1.361590593840793,0.1523017658366336,0.7116785512325292,0.13403743505477905,6.791261937432744,0.9650951583941538
480,1.3539588509376579,0.15257091661383798,0.7078436275420183,0.13426928222179413,6.872011102954463,0.9651615610709777
481,1.3463375644111675,0.15284006739104236,0.7040744394677783,0.1345011293888092,6.953611022121111,0.9652279637478016
482,1.3387271086265338,0.15310921816824674,0.7003698799415817,0.13473297655582428,7.036065311404043,0.9652943664246254
483,1.3311278734570093,0.15337836894545112,0.6967287955506826,0.13496482372283936,7.119377388405226,0.9653607691014493
484,1.3235402635907314,0.1536475197226555,0.6931499879393762,0.13519667088985443,7.2035504703432665,0.9654271717782732
485,1.3159646978378303,0.15391667049985988,0.6896322152594765,0.1354285180568695,7.288587572757523,0.965493574455097
486,1.3084016084383578,0.15418582127706426,0.686174193667607,0.13566036522388458,7.37449150843258,0.9655599771319209
487,1.3008514403715712,0.15445497205426864,0.6827745988671454,0.13589221239089966,7.4612648865405315,0.9656263798087448
488,1.2933146506671458,0.15472412283147302,0.679432067692608,0.13612405955791473,7.548910112002638,0.9656927824855686
489,1.2857917077188594,0.1549932736086774,0.676145199734226,0.1363559067249298,7.6374293850718304,0.9657591851623925
490,1.2782830906012983,0.15526242438588178,0.6729125590004104,0.13658775389194489,7.7268247011324664,0.9658255878392163
491,1.270789288390149,0.15553157516308613,0.6697326756157685,0.13681960105895996,7.817097850718072,0.9658919905160401
492,1.2633107994866106,0.1558007259402905,0.6666040475523054,0.13705144822597504,7.908250419747734,0.965958393192864
493,1.2558481309464864,0.1560698767174949,0.6635251423913937,0.1372832953929901,8.000283789976558,0.9660247958696879
494,1.2484017978144835,0.15633902749469927,0.660494399114093,0.1375151425600052,8.093199139660165,0.9660911985465117
495,1.2409723224642657,0.15660817827190365,0.6575102299173475,0.13774698972702026,8.186997444433082,0.9661576012233356
496,1.2335602339447818,0.15687732904910803,0.6545710220535941,0.13797883689403534,8.28167947839552,0.9662240039001595
497,1.226166067333395,0.1571464798263124,0.6516751396912741,0.13821068406105042,8.37724581540763,0.9662904065769833
498,1.21879036309633,0.1574156306035168,0.64882092579375,0.1384425312280655,8.473696830591601,0.9663568092538072
499,1.2114336664569394,0.15768478138072117,0.6460067040140962,0.13867437839508057,8.57103270203139,0.9664232119306311
500,1.2040965267722827,0.15795393215792555,0.6432307806032457,0.13890622556209564,8.669253412674932,0.9664896146074549
501,1.1967794969185115,0.15822308293512993,0.6404914463289588,0.13913807272911072,8.768358752432118,0.9665560172842788
502,1.1894831326855286,0.1584922337123343,0.6377869784030918,0.1393699198961258,8.86834832046123,0.9666224199611027
503,1.1822079921813764,0.1587613844895387,0.6351156424146339,0.13960176706314087,8.969221527647102,0.9666888226379264
504,1.1749546352468219,0.15903053526674307,0.6324756942660086,0.13983361423015594,9.0709775992635,0.9667552253147503
505,1.1677236228805532,0.15929968604394742,0.6298653821101271,0.14006546139717102,9.17361557781189,0.9668216279915742
506,1.160515516675415,0.1595688368211518,0.6272829482857153,0.1402973085641861,9.277134326039299,0.966888030668398
507,1.1533308782661,0.15983798759835618,0.62472663124844,0.14052915573120117,9.381532530127153,0.9669544333452219
508,1.146170268788662,0.16010713837556056,0.6221946674953879,0.14076100289821625,9.486808703042579,0.9670208360220458
509,1.1390342483522478,0.16037628915276494,0.6196852934804897,0.14099285006523132,9.592961188054486,0.9670872386988696
510,1.1319233755233886,0.16064543992996932,0.6171967475184785,0.1412246972322464,9.699988162405775,0.9671536413756935
511,1.1248382068231941,0.1609145907071737,0.6147272716750449,0.14145654439926147,9.80788764113242,0.9672200440525174
512,1.1177792962377724,0.16118374148437808,0.6122751136408506,0.14168839156627655,9.916657481031628,0.9672864467293412
513,1.1107471947421692,0.16145289226158246,0.6098385285871303,0.14192023873329163,10.026295384769705,0.9673528494061651
514,1.1037424498381199,0.16172204303878684,0.607415781000623,0.1421520859003067,10.136798905119951,0.967419252082989
515,1.0967656051058707,0.16199119381599122,0.605005146495658,0.14238393306732178,10.248165449332449,0.9674856547598127
516,1.0898171997703048,0.1622603445931956,0.6026049136012216,0.14261578023433685,10.360392283625998,0.9675520574366366
517,1.08289776828161,0.16252949537039998,0.6002133855209258,0.14284762740135193,10.473476537791951,0.9676184601134605
518,1.076007839910683,0.16279864614760436,0.5978288818638215,0.143079474568367,10.587415209911663,0.9676848627902843
519,1.0691479383594427,0.16306779692480874,0.5954497403440665,0.14331132173538208,10.70220517117738,0.9677512654671082
520,1.0623185813862273,0.1633369477020131,0.5930743184475216,0.14354316890239716,10.817843170805617,0.967817668143932
521,1.055520280446396,0.16360609847921748,0.5907009950633957,0.14377501606941223,10.934325841046336,0.9678840708207559
522,1.0487535403482664,0.16387524925642186,0.5883281720791362,0.1440068632364273,11.051649702272334,0.9679504734975798
523,1.0420188589244712,0.16414440003362624,0.5859542759368159,0.14423871040344238,11.16981116814579,0.9680168761744036
524,1.0353167267188055,0.16441355081083062,0.5835777591493422,0.14447055757045746,11.288806550856975,0.9680832788512275
525,1.0286476266886249,0.164682701588035,0.5811971017748738,0.14470240473747253,11.408632066424063,0.9681496815280514
526,1.0220120339228074,0.16495185236523938,0.5788108128479164,0.1449342519044876,11.529283840049139,0.9682160842048751
527,1.0154104153753005,0.16522100314244376,0.5764174317656175,0.14516609907150269,11.65075791152545,0.968282486881699
528,1.008843229614225,0.16549015391964814,0.5740155296278796,0.14539794623851776,11.7730502406846,0.9683488895585229
529,1.002310926586495,0.16575930469685252,0.5716037105299667,0.14562979340553284,11.89615671287855,0.9684152922353467
530,0.995813947397912,0.1660284554740569,0.5691806128063644,0.1458616405725479,12.020073144491361,0.9684816949121706
531,0.9893527241086318,0.16629760625126128,0.5667449102247307,0.146093487739563,12.144795288469073,0.9685480975889945
532,0.9829276795439085,0.16656675702846566,0.5642953131288481,0.14632533490657806,12.270318839862522,0.9686145002658183
533,0.9765392271199922,0.16683590780567004,0.561830569529579,0.14655718207359314,12.396639441377825,0.9686809029426422
534,0.9701877706850376,0.1671050585828744,0.5593494661428853,0.14678902924060822,12.523752688922816,0.9687473056194661
535,0.9638737043748442,0.16737420936007877,0.55685082937408,0.1470208764076233,12.651654137143915,0.9688137082962899
536,0.9575974124832668,0.16764336013728315,0.5543335262475357,0.14725272357463837,12.780339304948425,0.9688801109731138
537,0.9513592693470606,0.16791251091448753,0.5517964652811749,0.14748457074165344,12.909803680999866,0.9689465136499377
538,0.9451596392449612,0.1681816616916919,0.5492385973051378,0.14771641790866852,13.04004272918129,0.9690129163267615
539,0.9389988763107391,0.1684508124688963,0.5466589162241041,0.1479482650756836,13.171051894020927,0.9690793190035853
540,0.9328773244599753,0.16871996324610067,0.5440564597228432,0.14818011224269867,13.302826606068223,0.9691457216804092
541,0.9267953173302718,0.16898911402330505,0.5414303099146228,0.14841195940971375,13.435362287214561,0.969212124357233
542,0.9207531782346057,0.16925826480050943,0.5387795939322143,0.14864380657672882,13.568654355953486,0.9692785270340569
543,0.9147512201275019,0.1695274155777138,0.5361034844612919,0.1488756537437439,13.702698232567979,0.9693449297108808
544,0.9087897455837083,0.1697965663549182,0.5334012002161199,0.14910750091075897,13.837489344239309,0.9694113323877046
545,0.9028690467890133,0.17006571713212257,0.5306720063574913,0.14933934807777405,13.973023130072134,0.9694777350645285
546,0.8969894055428558,0.17033486790932695,0.5279152148529648,0.14957119524478912,14.10929504602311,0.9695441377413523
547,0.8911510932723492,0.17060401868653133,0.5251301847795244,0.1498030424118042,14.24630056972934,0.9696105404181762
548,0.8853543710573246,0.17087316946373568,0.5223163225688638,0.15003488957881927,14.384035205225855,0.9696769430950001
549,0.879599489666004,0.17114232024094006,0.5194730821955742,0.15026673674583435,14.52249448754855,0.9697433457718239
550,0.8738866896008864,0.17141147101814444,0.5165999653085824,0.15049858391284943,14.661673987209806,0.9698097484486478
551,0.868216201154419,0.17168062179534882,0.5136965213062752,0.1507304310798645,14.801569314541398,0.9698761511254717
552,0.8625882444740237,0.1719497725725532,0.5107623473557963,0.15096227824687958,14.942176123899545,0.9699425538022954
553,0.8570030296360373,0.17221892334975758,0.5077970883570976,0.15119412541389465,15.083490117719178,0.9700089564791193
554,0.8514607567281104,0.17248807412696196,0.5048004368523682,0.15142597258090973,15.225507050414164,0.9700753591559432
555,0.845961615939608,0.17275722490416634,0.5017721328815627,0.1516578197479248,15.368222732112645,0.970141761832767
556,0.8405057876595408,0.17302637568137072,0.49871196378478305,0.15188966691493988,15.511633032224385,0.9702081645095909
557,0.8350934425815641,0.1732955264585751,0.4956197639523606,0.15212151408195496,15.655733882827263,0.9702745671864148
558,0.829724741815558,0.17356467723577948,0.4924954145235309,0.15235336124897003,15.800521281868129,0.9703409698632386
559,0.8243998370053102,0.17383382801298386,0.4893388430346519,0.1525852084159851,15.945991296173133,0.9704073725400625
560,0.8191188704518215,0.17410297879018824,0.4861500230179899,0.15281705558300018,16.092140064255304,0.9704737752168864
561,0.8138819752417376,0.17437212956739262,0.48292897355212827,0.15304890275001526,16.238963798914554,0.9705401778937102
562,0.8086892753804278,0.17464128034459697,0.4796757587651371,0.15328074991703033,16.38645878962589,0.9706065805705341
563,0.803540885929213,0.17491043112180135,0.47639048729165995,0.1535125970840454,16.534621404703543,0.970672983247358
564,0.7984369131462642,0.17517958189900573,0.4730733116851568,0.15374444425106049,16.683448093236816,0.9707393859241817
565,0.7933774546306707,0.1754487326762101,0.4697244277865535,0.15397629141807556,16.832935386793668,0.9708057886010056
566,0.7883625994692052,0.1757178834534145,0.4663440740506279,0.15420813858509064,16.983079900880213,0.9708721912778295
567,0.7833924283852934,0.17598703423061887,0.46293253083146774,0.1544399857521057,17.13387833615228,0.9709385939546533
568,0.7784670138897163,0.17625618500782325,0.4594901196284074,0.1546718329191208,17.285327479375724,0.9710049966314772
569,0.7735864204325641,0.17652533578502763,0.4560172022938647,0.15490368008613586,17.437424204123893,0.9710713993083011
570,0.7687507045559815,0.176794486562232,0.45251418020453704,0.15513552725315094,17.5901654712093,0.9711378019851249
571,0.7639599150472351,0.1770636373394364,0.4489814933974604,0.15536737442016602,17.743548328846472,0.9712042046619488
572,0.759214093091652,0.17733278811664077,0.44541961967244065,0.1555992215871811,17.897569912535225,0.9712706073387727
573,0.7545132724249803,0.17760193889384515,0.44182907366241747,0.15583106875419617,18.052227444661945,0.9713370100155965
574,0.7498574794847389,0.17787108967104953,0.43821040587332033,0.15606291592121124,18.207518233816653,0.9714034126924204
575,0.7452467335601195,0.1781402404482539,0.4345642016950207,0.15629476308822632,18.363439673815886,0.9714698153692443
576,0.7406810469400319,0.1784093912254583,0.4308910803849778,0.1565266102552414,18.519989242429656,0.971536218046068
577,0.7361604250588814,0.17867854200266264,0.4271916940262181,0.15675845742225647,18.677164499811212,0.9716026207228919
578,0.7316848666396824,0.17894769277986702,0.4234667264612718,0.15699030458927155,18.83496308662046,0.9716690233997158
579,0.7272543638341317,0.1792168435570714,0.41971689220372915,0.15722215175628662,18.993382721840295,0.9717354260765396
580,0.7228689023592646,0.17948599433427578,0.41594293532906623,0.1574539989233017,19.15242120028557,0.9718018287533635
581,0.7185284616303463,0.17975514511148016,0.4121456283463998,0.15768584609031677,19.312076389796445,0.9718682314301874
582,0.7142330148896497,0.18002429588868454,0.40832577105284634,0.15791769325733185,19.472346228116518,0.9719346341070112
583,0.7099825293308052,0.18029344666588892,0.40448418937213676,0.15814954042434692,19.633228719456646,0.9720010367838351
584,0.7057769662184011,0.1805625974430933,0.400621734179163,0.158381387591362,19.794721930736916,0.9720674394606589
585,0.7016162810025437,0.18083174822029768,0.39673928011210113,0.15861323475837708,19.95682398751065,0.9721338421374828
586,0.6975004234281105,0.18110089899750206,0.39283772437377734,0.15884508192539215,20.11953306956583,0.9722002448143067
587,0.693429337638416,0.18137004977470644,0.38891798552390167,0.15907692909240723,20.282847406208965,0.9722666474911305
588,0.6894029622730697,0.18163920055191082,0.38498100226381343,0.1593087762594223,20.446765271225317,0.9723330501679543
589,0.6854212305597818,0.1819083513291152,0.3810277322153499,0.15954062342643738,20.611284977519006,0.9723994528447782
590,0.6814840703999261,0.18217750210631958,0.37705915069543183,0.15977247059345245,20.776404871437133,0.972465855521602
591,0.6775914044476616,0.18244665288352394,0.37307624948796186,0.16000431776046753,20.942123326773515,0.9725322581984259
592,0.673743150182446,0.18271580366072832,0.36908003561458075,0.1602361649274826,21.108438738457277,0.9725986608752498
593,0.6699392199747964,0.1829849544379327,0.3650715301058376,0.16046801209449768,21.27534951593157,0.9726650635520736
594,0.666179521145162,0.18325410521513708,0.361051766774274,0.16069985926151276,21.442854076219838,0.9727314662288975
595,0.6624639560157939,0.18352325599234146,0.3570217909909265,0.16093170642852783,21.610950836686257,0.9727978689057214
596,0.6587924219555326,0.18379240676954584,0.35298265846669347,0.1611635535955429,21.779638207497218,0.9728642715825452
597,0.6551648114174276,0.18406155754675022,0.3489354340400128,0.16139540076255798,21.948914583783026,0.9729306742593691
598,0.6515810119691475,0.1843307083239546,0.3448811904722399,0.16162724792957306,22.118778337507667,0.972997076936193
599,0.6480409063161452,0.18459985910115898,0.3408210072521013,0.16185909509658813,22.2892278090558,0.9730634796130168
600,0.6445443723175633,0.18486900987836336,0.33675596941055597,0.1620909422636032,22.460261298537052,0.9731298822898407
601,0.6410912829948953,0.18513816065556774,0.3326871663473571,0.1623227894306183,22.631877056817732,0.9731962849666645
602,0.6376815065334169,0.18540731143277212,0.32861569067058727,0.16255463659763336,22.804073276290346,0.9732626876434883
603,0.6343149062764535,0.1856764622099765,0.32454263705037484,0.16278648376464844,22.97684808138309,0.9733290903203122
604,0.6309913407125305,0.18594561298718087,0.32046910108799104,0.1630183309316635,23.150199518820674,0.9733954929971361
605,0.6277106634555057,0.18621476376438523,0.3163961782014547,0.1632501780986786,23.324125547648947,0.9734618956739599
606,0.6244727232177829,0.1864839145415896,0.31232496252876174,0.16348202526569366,23.498624029026658,0.9735282983507838
607,0.6212773637767367,0.186753065318794,0.30825654584978335,0.16371387243270874,23.67369271579796,0.9735947010276077
608,0.6181244239344784,0.18702221609599837,0.3041920165278637,0.16394571959972382,23.849329241859287,0.9736611037044315
609,0.6150137374711391,0.18729136687320275,0.3001324584720733,0.1641775667667389,24.025531111325808,0.9737275063812554
610,0.6119451330918342,0.18756051765040713,0.2960789501210583,0.16440941393375397,24.202295687512482,0.9737939090580793
611,0.6089184343675159,0.1878296684276115,0.2920325634493619,0.16464126110076904,24.379620181745107,0.9738603117349031
612,0.6059334596699189,0.1880988192048159,0.287994362997048,0.16487310826778412,24.557501642007637,0.973926714411727
613,0.6029900221008321,0.18836796998202027,0.2839654049234306,0.1651049554347992,24.735936941444418,0.9739931170885507
614,0.6000879294159416,0.18863712075922465,0.2799467360856355,0.16533680260181427,24.914922766729298,0.9740595197653746
615,0.597226983943502,0.18890627153642903,0.2759393931427069,0.16556864976882935,25.094455606314263,0.9741259224421985
616,0.5944069824981212,0.1891754223136334,0.2719444016858908,0.16580049693584442,25.274531738577444,0.9741923251190223
617,0.5916277162899352,0.1894445730908378,0.2679627753957167,0.1660323441028595,25.455147219879223,0.9742587277958462
618,0.5888889708294883,0.18971372386804217,0.2639955152264115,0.16626419126987457,25.636297872544784,0.9743251304726701
619,0.5861905258286335,0.18998287464524652,0.26004360861817194,0.16649603843688965,25.817979272792606,0.9743915331494939
620,0.5835321550977761,0.1902520254224509,0.25610802873774635,0.16672788560390472,26.000186738618527,0.9744579358263178
621,0.5809136264398147,0.19052117619965528,0.2521897337477381,0.1669597327709198,26.182915317655397,0.9745243385031417
622,0.5783347015411205,0.19079032697685966,0.24828966610500933,0.16719157993793488,26.366159775028322,0.9745907411799655
623,0.5757951358599237,0.19105947775406404,0.2444087518884909,0.16742342710494995,26.549914581216456,0.9746571438567894
624,0.5732946785124844,0.19132862853126842,0.2405479001566915,0.16765527427196503,26.73417389994188,0.9747235465336133
625,0.5708330721574204,0.1915977793084728,0.2367080023351183,0.1678871214389801,26.918931576106623,0.974789949210437
626,0.5684100528785911,0.19186693008567718,0.23288993163381339,0.16811896860599518,27.10418112378929,0.9748563518872609
627,0.5660253500669327,0.19213608086288156,0.22909454249512934,0.16835081577301025,27.289915714322525,0.9749227545640848
628,0.563678686301646,0.19240523164008594,0.22532267007185955,0.16858266294002533,27.47612816447284,0.9749891572409086
629,0.5613697772311577,0.19267438241729032,0.22157512973576296,0.1688145101070404,27.662810924734735,0.9750555599177325
630,0.5590983314542552,0.1929435331944947,0.21785271661650912,0.16904635727405548,27.8499560677605,0.9751219625945564
631,0.5568640504018307,0.19321268397169908,0.21415620517101153,0.16927820444107056,28.037555276947824,0.9751883652713802
632,0.5546666282196496,0.19348183474890346,0.21048634878307493,0.16951005160808563,28.225599835196796,0.9752547679482041
633,0.55250575165257,0.1937509855261078,0.20684387939326473,0.1697418987751007,28.414080613858072,0.975321170625028
634,0.5503810999306441,0.1940201363033122,0.20322950715883473,0.16997374594211578,28.602988061894088,0.9753875733018518
635,0.548292344657531,0.19428928708051657,0.1996439201435486,0.17020559310913086,28.79231219526468,0.9754539759786757
636,0.5462391497016432,0.19455843785772095,0.19608778403715893,0.17043744027614594,28.982042586558837,0.9755203786554996
637,0.544221171090466,0.19482758863492533,0.19256174190430647,0.170669287443161,29.172168354893728,0.9755867813323233
638,0.5422380569084682,0.1950967394121297,0.18906641396253546,0.1709011346101761,29.362678156092144,0.9756531840091472
639,0.5402894471990317,0.1953658901893341,0.18560239738911663,0.17113298177719116,29.553560173159376,0.9757195866859711
640,0.5383749738708249,0.19563504096653847,0.18217026615632068,0.17136482894420624,29.74480210707979,0.9757859893627949
641,0.536494260609027,0.19590419174374285,0.1787705708947537,0.1715966761112213,29.93639116794383,0.9758523920396188
642,0.5346469227918329,0.19617334252094723,0.17540383878435423,0.1718285232782364,30.128314066424934,0.9759187947164427
643,0.5328325674126261,0.1964424932981516,0.1720705734725974,0.17206037044525146,30.320557005626345,0.9759851973932665
644,0.5310507930082351,0.196711644075356,0.16877125501945414,0.17229221761226654,30.513105673306562,0.9760516000700904
645,0.5293011895936623,0.19698079485256037,0.16550633986859759,0.17252406477928162,30.70594523450241,0.9761180027469143
646,0.5275833386036651,0.19724994562976475,0.16227626084435584,0.1727559119462967,30.89906032456798,0.9761844054237381
647,0.5258968128415777,0.19751909640696913,0.15908142717385723,0.17298775911331177,31.092435042636698,0.976250808100562
648,0.5242411764357294,0.19778824718417348,0.15592222453382093,0.17321960628032684,31.286052945524318,0.9763172107773859
649,0.5226159848038221,0.19805739796137786,0.15279901512140018,0.17345145344734192,31.47989704208892,0.9763836134542097
650,0.5210207846256173,0.19832654873858224,0.14971213774848846,0.173683300614357,31.67394978805406,0.9764500161310335
651,0.5194551138242579,0.19859569951578662,0.1466619079588678,0.17391514778137207,31.868193081310103,0.9765164188078573
652,0.5179185015565546,0.198864850292991,0.14364861816756203,0.17414699494838715,32.062608257711005,0.9765828214846812
653,0.5164104682125461,0.19913400107019538,0.14067253782175843,0.17437884211540222,32.25717608736246,0.9766492241615051
654,0.5149305254246269,0.19940315184739976,0.13773391358262344,0.1746106892824173,32.4518767714278,0.9767156268383289
655,0.5134781760865266,0.19967230262460414,0.13483296952735188,0.17484253644943237,32.64668993945353,0.9767820295151528
656,0.5120529143824084,0.19994145340180852,0.1319699073707547,0.17507438361644745,32.84159464721609,0.9768484321919767
657,0.51065422582634,0.2002106041790129,0.1291449067057023,0.17530623078346252,33.03656937511129,0.9769148348688005
658,0.5092815873123727,0.20047975495621728,0.12635812526171133,0.1755380779504776,33.231592027086556,0.9769812375456244
659,0.5079344671754508,0.20074890573342166,0.12360969918097733,0.17576992511749268,33.42663993011488,0.9770476402224483
660,0.5066123252633542,0.20101805651062604,0.12089974331112827,0.17600177228450775,33.62168983422987,0.9771140428992721
661,0.5053146130198639,0.20128720728783042,0.11822835151398914,0.17623361945152283,33.816717913119106,0.977180445576096
662,0.5040407735793169,0.20155635806503477,0.11559559698963173,0.1764654666185379,34.01169976527285,0.9772468482529199
663,0.502790241872706,0.20182550884223915,0.11300153261498251,0.17669731378555298,34.206610415704084,0.9773132509297436
664,0.5015624447454565,0.20209465961944353,0.11044619129627221,0.17692916095256805,34.4014243182354,0.9773796536065675
665,0.5003568010869945,0.20236381039664791,0.10792958633459099,0.17716100811958313,34.59611535834647,0.9774460562833914
666,0.4991727219722086,0.2026329611738523,0.10545171180383757,0.1773928552865982,34.79065685659598,0.9775124589602152
667,0.4980096108148743,0.20290211195105667,0.10301254294032956,0.17762470245361328,34.985021572610755,0.9775788616370391
668,0.4968668635331104,0.20317126272826105,0.10061203654336819,0.17785654962062836,35.17918170963255,0.977645264313863
669,0.4957438687268972,0.20344041350546543,0.09825013138603357,0.17808839678764343,35.37310891963708,0.9777116669906868
670,0.4946400078676833,0.2037095642826698,0.09592674863551105,0.1783202439546585,35.56677430900646,0.9777780696675107
671,0.4935546555000787,0.2039787150598742,0.09364179228224302,0.17855209112167358,35.760148444757476,0.9778444723443346
672,0.4924871794556139,0.20424786583707857,0.09139514957720934,0.17878393828868866,35.95320136132313,0.9779108750211584
673,0.4914369410785302,0.20451701661428295,0.08918669147665675,0.17901578545570374,36.14590256787503,0.9779772776979823
674,0.490403295463537,0.20478616739148733,0.08701627309359135,0.1792476326227188,36.33822105618328,0.9780436803748062
675,0.48938559170546414,0.2050553181686917,0.08488373415537505,0.1794794797897339,36.530125309009655,0.9781100830516299
676,0.4883831731607055,0.20532446894589607,0.08278889946675974,0.17971132695674896,36.72158330901889,0.9781764857284538
677,0.4873953777203406,0.20559361972310045,0.08073157937772209,0.17994317412376404,36.912562548202445,0.9782428884052776
678,0.4864215380947953,0.20586277050030483,0.07871157025545614,0.1801750212907791,37.10303003780836,0.9783092910821015
679,0.48546098210988764,0.2061319212775092,0.07672865495991006,0.1804068684577942,37.292952318759696,0.9783756937589254
680,0.48451303301408055,0.20640107205471359,0.07478260332225073,0.18063871562480927,37.48229547255363,0.9784420964357492
681,0.4835770097967506,0.20667022283191797,0.07287317262566799,0.18087056279182434,37.67102513263285,0.9785084991125731
682,0.48265222751725767,0.20693937360912235,0.07100010808793483,0.18110240995883942,37.85910649620967,0.978574901789397
683,0.48173799764458763,0.20720852438632673,0.06916314334515555,0.1813342571258545,38.046504336533026,0.9786413044662208
684,0.48083362840731536,0.2074776751635311,0.0673620009361574,0.18156610429286957,38.23318301558805,0.9787077071430447
685,0.479938425153625,0.20774682594073549,0.06559639278698283,0.18179795145988464,38.41910649720705,0.9787741098198686
686,0.4790516907211018,0.20801597671793987,0.0638660206949711,0.18202979862689972,38.604238360580084,0.9788405124966923
687,0.47817272581599374,0.20828512749514425,0.06217057681191915,0.1822616457939148,38.788541814153575,0.9789069151735162
688,0.4773008294016294,0.20855427827234863,0.06050974412584228,0.18249349296092987,38.971979709894065,0.9789733178503401
689,0.4764352990956532,0.208823429049553,0.05888319694085895,0.18272534012794495,39.1545145579044,0.9790397205271639
690,0.4755754315757343,0.20909257982675736,0.057290601354754424,0.18295718729496002,39.336108541378835,0.9791061232039878
691,0.47472052299338113,0.20936173060396174,0.055731615733781055,0.1831890344619751,39.51672353187353,0.9791725258808117
692,0.4738698693954867,0.20963088138116612,0.054205891184284274,0.18342088162899017,39.69632110487831,0.9792389285576355
693,0.47302276715320674,0.2099000321583705,0.05271307202075142,0.18365272879600525,39.87486255567763,0.9793053312344594
694,0.4721785133977711,0.21016918293557488,0.05125279622989993,0.18388457596302032,40.05230891546905,0.9793717339112833
695,0.47133640646280384,0.21043833371277926,0.049824695930445154,0.1841164231300354,40.228620967736845,0.9794381365881071
696,0.4704957463327237,0.21070748448998364,0.048428397828195434,0.18434827029705048,40.40375926485554,0.979504539264931
697,0.46965583509678155,0.21097663526718802,0.04706352366615122,0.18458011746406555,40.57768414489928,0.9795709419417549
698,0.46881597740827974,0.2112457860443924,0.04572969066929168,0.18481196463108063,40.7503557486512,0.9796373446185787
699,0.46797548094851055,0.21151493682159678,0.0444265119837607,0.1850438117980957,40.921734036787946,0.9797037472954025
700,0.4671336568949389,0.21178408759880116,0.04315359711017081,0.18527565896511078,41.09177880721585,0.9797701499722264
701,0.4662898203931469,0.21205323837600554,0.04191055233077106,0.18550750613212585,41.26044971255186,0.9798365526490502
702,0.4654432910320475,0.21232238915320992,0.04069698113023537,0.18573935329914093,41.42770627772568,0.9799029553258741
703,0.46459339332187016,0.2125915399304143,0.03951248460984568,0.185971200466156,41.59350791767912,0.979969358002698
704,0.4637394571744114,0.21286069070761865,0.03835666189486678,0.18620304763317108,41.75781395515657,0.9800357606795218
705,0.4628808183850392,0.21312984148482303,0.037229110534916406,0.18643489480018616,41.920583638563905,0.9801021633563457
706,0.46201681911593245,0.2133989922620274,0.03612942689716194,0.18666674196720123,42.081776159871495,0.9801685660331696
707,0.4611468083800358,0.2136681430392318,0.035057206552179906,0.1868985891342163,42.24135067255729,0.9802349687099934
708,0.46027014252519927,0.21393729381643617,0.03401204465234084,0.18713043630123138,42.39926630956684,0.9803013713868173
709,0.4593861857179805,0.21420644459364055,0.03299353630258771,0.18736228346824646,42.55548220126829,0.9803677740636412
710,0.4584943104265697,0.21447559537084493,0.03200127692350045,0.18759413063526154,42.70995749339831,0.980434176740465
711,0.4575938979023103,0.2147447461480493,0.031034862606545328,0.1878259778022766,42.86265136497722,0.9805005794172889
712,0.4566843386592782,0.2150138969252537,0.030093890461429525,0.1880578249692917,43.013523046173326,0.9805669820941127
713,0.4557650329513845,0.21528304770245807,0.029177958955491183,0.18828967213630676,43.16253183611282,0.9806333847709365
714,0.45483539124647004,0.21555219847966245,0.028286668245068435,0.18852151930332184,43.30963712061558,0.9806997874477604
715,0.45389483469685693,0.21582134925686683,0.02741962049880837,0.18875336647033691,43.45479838983834,0.9807661901245843
716,0.45294279560582595,0.2160905000340712,0.02657642021288355,0.188985213637352,43.597975255822895,0.9808325928014081
717,0.4519787178894957,0.2163596508112756,0.025756674518102617,0.18921706080436707,43.73912746993157,0.980898995478232
718,0.45100205753357336,0.21662880158847997,0.024959993478906456,0.18944890797138214,43.87821494015296,0.9809653981550558
719,0.45001228304446367,0.21689795236568432,0.024185990384260128,0.18968075513839722,44.015197748279164,0.9810318008318797
720,0.44900887589421296,0.2171671031428887,0.023434282030454466,0.1899126023054123,44.15003616693273,0.9810982035087036
721,0.4479913309587862,0.21743625392009308,0.022704488995847837,0.19014444947242737,44.28269067643835,0.9811646061855274
722,0.4469591569491687,0.21770540469729746,0.02199623590758503,0.19037629663944244,44.41312198153176,0.9812310088623513
723,0.4459118768347986,0.21797455547450184,0.021309151700339386,0.19060814380645752,44.54129102789318,0.9812974115391752
724,0.4448490282588389,0.21824370625170622,0.02064286986713716,0.1908399909734726,44.66715901849914,0.9813638142159989
725,0.4437701639448137,0.2185128570289106,0.019997028702325913,0.19107183814048767,44.79068742978858,0.9814302168928228
726,0.44267485209412927,0.21878200780611498,0.019371271536762547,0.19130368530750275,44.911838027631134,0.9814966195696467
727,0.44156267677402655,0.21905115858331936,0.018765246965298812,0.19153553247451782,45.03057288309527,0.9815630222464705
728,0.4404332382955071,0.21932030936052374,0.01817860906665376,0.1917673796415329,45.14685438801244,0.9816294249232944
729,0.4392861535807934,0.21958946013772812,0.017611017615764984,0.19199922680854797,45.26064527032856,0.9816958276001183
730,0.4381210565198949,0.2198586109149325,0.017062138288720156,0.19223107397556305,45.371908609241586,0.9817622302769421
731,0.43693759831585904,0.22012776169213688,0.016531642860372467,0.19246292114257812,45.48060785012387,0.981828632953766
732,0.43573544781830437,0.22039691246934126,0.016019209394751446,0.1926947683095932,45.58670681922223,0.9818950356305899
733,0.43451429184484164,0.2206660632465456,0.015524522428383371,0.19292661547660828,45.69016973813687,0.9819614383074137
734,0.4332738354900004,0.22093521402375,0.01504727314663932,0.19315846264362335,45.79096123807917,0.9820278409842376
735,0.43201380242130244,0.22120436480095437,0.014587159553234504,0.19339030981063843,45.88904637390361,0.9820942436610615
736,0.4307339351621229,0.22147351557815875,0.014143886633002204,0.1936221569776535,45.98439063791683,0.9821606463378852
737,0.42943399536100435,0.22174266635536313,0.013717166508072013,0.19385400414466858,46.076959973464675,0.9822270490147091
738,0.4281137640471061,0.2220118171325675,0.013306718587580146,0.19408585131168365,46.166720788295976,0.982293451691533
739,0.42677304187147397,0.2222809679097719,0.012912269711045228,0.19431769847869873,46.2536399677056,0.9823598543683568
740,0.4254116493338471,0.22255011868697627,0.012533554285540142,0.1945495456457138,46.33768488746088,0.9824262570451807
741,0.4240294269947214,0.22281926946418065,0.01217031441679505,0.19478139281272888,46.418823426510635,0.9824926597220046
742,0.42262623567241214,0.22308842024138503,0.011822300034363369,0.19501323997974396,46.49702397948147,0.9825590623988284
743,0.4212019566248767,0.2233575710185894,0.011489269010985358,0.19524508714675903,46.57225546896601,0.9826254650756523
744,0.41975649171606527,0.2236267217957938,0.011170987276281536,0.1954769343137741,46.644487357604035,0.9826918677524761
745,0.4182897635665983,0.22389587257299817,0.010867228924907237,0.19570878148078918,46.71368965996304,0.9827582704293
746,0.4168017156885714,0.22416502335020255,0.010577776319299778,0.19594062864780426,46.779832954221085,0.9828246731061239
747,0.4152923126043226,0.2244341741274069,0.010302420187145464,0.19617247581481934,46.842888393658534,0.9828910757829477
748,0.41376153994899467,0.22470332490461128,0.010040959713694219,0.1964043229818344,46.902827717961706,0.9829574784597715
749,0.41220940455676447,0.22497247568181566,0.009793202629044371,0.1966361701488495,46.959623264344245,0.9830238811365954
750,0.4106359345306067,0.22524162645902004,0.009558965290519908,0.19686801731586456,47.01324797849312,0.9830902838134192
751,0.409041179295498,0.22551077723622442,0.009338072760256921,0.19709986448287964,47.06367542534252,0.9831566864902431
752,0.40742520963496737,0.2257799280134288,0.009130358878114253,0.19733171164989471,47.110879799682785,0.983223089167067
753,0.4057881177109292,0.22604907879063318,0.008935666330018556,0.1975635588169098,47.15483593660937,0.9832894918438908
754,0.4041300170667467,0.22631822956783756,0.008753846711849705,0.19779540598392487,47.19551932181854,0.9833558945207147
755,0.4024510426134897,0.22658738034504194,0.008584760588969117,0.19802725315093994,47.23290610175446,0.9834222971975386
756,0.40075135059937717,0.22685653112224632,0.00842827755148732,0.19825910031795502,47.266973093613615,0.9834886998743624
757,0.3990311185623991,0.2271256818994507,0.008284276265363783,0.1984909474849701,47.29769779521342,0.9835551025511863
758,0.39729054526614377,0.22739483267665508,0.008152644519425154,0.19872279465198517,47.325058394728536,0.9836215052280102
759,0.3955298506188595,0.22766398345385946,0.008033279268384326,0.19895464181900024,47.3490337803019,0.983687907904834
760,0.39374927557581085,0.22793313423106384,0.007926086671935496,0.19918648898601532,47.36960354953515,0.9837543105816579
761,0.3919490820249963,0.2282022850082682,0.007830982129995993,0.1994183361530304,47.386748018862974,0.9838207132584817
762,0.39012955265631233,0.22847143578547258,0.0077478903141583585,0.19965018332004547,47.40044823281684,0.9838871159353055
763,0.3882909908142715,0.22874058656267696,0.007676745195411119,0.19988203048706055,47.41068597318208,0.9839535186121294
764,0.3864337203343914,0.22900973733988134,0.007617490068179538,0.20011387765407562,47.417443768052486,0.9840199212889533
765,0.38455808536338904,0.22927888811708572,0.0075700775707314445,0.2003457248210907,47.420704900786305,0.9840863239657771
766,0.3826644501633349,0.2295480388942901,0.007534469701986966,0.20057757198810577,47.42045341886705,0.984152726642601
767,0.38075319889992676,0.22981718967149448,0.007510637834763698,0.20080941915512085,47.4166741426718,0.9842191293194249
768,0.37882473541507417,0.23008634044869886,0.007498562725482682,0.20104126632213593,47.40935267414987,0.9842855319962487
769,0.3768794829839788,0.23035549122590324,0.007498234520353262,0.201273113489151,47.39847540541371,0.9843519346730726
770,0.37491788405692744,0.23062464200310762,0.007509652758048332,0.20150496065616608,47.38402952724375,0.9844183373498965
771,0.3729403999860224,0.230893792780312,0.007532826368874317,0.20173680782318115,47.36600303750809,0.9844847400267203
772,0.370947510737081,0.23116294355751638,0.0075677736704334595,0.20196865499019623,47.34438474949771,0.9845511427035442
773,0.368939714586963,0.23143209433472076,0.007614522359768869,0.2022005021572113,47.31916430017714,0.984617545380368
774,0.3669175278065815,0.23170124511192514,0.007673109501976036,0.20243234932422638,47.29033215835012,0.9846839480571918
775,0.3648814843298797,0.23197039588912952,0.007743581515257331,0.20266419649124146,47.2578796327387,0.9847503507340157
776,0.36283213540905884,0.23223954666633387,0.007825994152389487,0.20289604365825653,47.2217988799744,0.9848167534108396
777,0.3607700492563545,0.23250869744353825,0.007920412478566802,0.2031278908252716,47.18208291249953,0.9848831560876634
778,0.3586958106726759,0.23277784822074263,0.008026910845576616,0.20335973799228668,47.13872560637381,0.9849495587644873
779,0.35661002066342656,0.233046998997947,0.008145572862256228,0.20359158515930176,47.091721708985084,0.9850159614413112
780,0.3545132960418353,0.2333161497751514,0.008276491361174868,0.20382343232631683,47.04106684665856,0.985082364118135
781,0.352406269020144,0.23358530055235577,0.008419768361476685,0.2040552794933319,46.98675753215909,0.9851487667949589
782,0.3502895867889954,0.23385445132956015,0.00857551502781574,0.20428712666034698,46.92879117208255,0.9852151694717828
783,0.3481639110853826,0.23412360210676453,0.008743851625306788,0.20451897382736206,46.867166074129344,0.9852815721486066
784,0.3460299177495276,0.2343927528839689,0.008924907470410134,0.20475082099437714,46.80188145425246,0.9853479748254305
785,0.34388829627106043,0.2346619036611733,0.009118820877663511,0.2049826681613922,46.73293744367396,0.9854143775022542
786,0.34173974932488305,0.23493105443837767,0.00932573910216708,0.2052145153284073,46.6603350957614,0.9854807801790781
787,0.3395849922971039,0.23520020521558205,0.009545818277724034,0.20544636249542236,46.58407639275553,0.985547182855902
788,0.33742475280143713,0.23546935599278643,0.009779223350532357,0.20567820966243744,46.50416425233901,0.9856135855327258
789,0.3352597701864719,0.2357385067699908,0.010026128008320073,0.20591005682945251,46.42060253403809,0.9856799882095497
790,0.3330907950342079,0.23600765754719516,0.010286714604810133,0.2061419039964676,46.33339604544638,0.9857463908863736
791,0.33091858865027546,0.23627680832439954,0.010561174079398323,0.20637375116348267,46.2425505482577,0.9858127935631974
792,0.3287439225462517,0.23654595910160392,0.010849705871921776,0.20660559833049774,46.14807276409941,0.9858791962400213
793,0.32656757791448665,0.2368151098788083,0.01115251783239381,0.20683744549751282,46.049970380153496,0.9859455989168452
794,0.3243903450958694,0.23708426065601268,0.011469826125575563,0.2070692926645279,45.94825205455028,0.986012001593669
795,0.3222130230409502,0.23735341143321706,0.011801855130252793,0.20730113983154297,45.842927421525715,0.9860784042704929
796,0.320036418764848,0.23762256221042144,0.012148837333083832,0.20753298699855804,45.73400709632727,0.9861448069473168
797,0.3178613467963766,0.23789171298762582,0.012511013216880426,0.20776483416557312,45.62150267985226,0.9862112096241406
798,0.3156886286218094,0.2381608637648302,0.012888631143183765,0.2079966813325882,45.50542676300884,0.9862776123009644
799,0.3135190921237242,0.23843001454203458,0.013281947228993396,0.20822852849960327,45.385792930782685,0.9863440149777883
800,0.31135357101535127,0.23869916531923896,0.013691225217508466,0.20846037566661835,45.26261576599303,0.9864104176546121
801,0.3091929042708611,0.23896831609644334,0.014116736342736549,0.20869222283363342,45.1359108527266,0.986476820331436
802,0.3070379355520226,0.23923746687364772,0.0145587591878283,0.2089240700006485,45.0056947794326,0.9865432230082599
803,0.3048895126316587,0.2395066176508521,0.015017579536992813,0.20915591716766357,44.87198514166045,0.9866096256850837
804,0.30274848681433586,0.23977576842805645,0.015493490220851051,0.20938776433467865,44.73480054442964,0.9866760283619076
805,0.3006157123547067,0.24004491920526083,0.015986790955085428,0.20961961150169373,44.5941606042132,0.9867424310387315
806,0.29849204587393985,0.2403140699824652,0.016497788172242747,0.2098514586687088,44.45008595051699,0.9868088337155553
807,0.29637834577465705,0.2405832207596696,0.017026794846552822,0.21008330583572388,44.30259822704333,0.9868752363923792
808,0.29427547165479867,0.24085237153687397,0.01757413031162335,0.21031515300273895,44.151720092419495,0.9869416390692031
809,0.29218428372083705,0.24112152231407835,0.018140120070878143,0.21054700016975403,43.99747522047832,0.9870080417460269
810,0.2901056422007537,0.24139067309128273,0.01872509560060503,0.2107788473367691,43.839888300070086,0.9870744444228507
811,0.28804040675718917,0.2416598238684871,0.019329394145487067,0.21101069450378418,43.6789850343967,0.9871408470996745
812,0.2859894359011768,0.2419289746456915,0.019953358506490975,0.21124254167079926,43.51479213984749,0.9872072497764984
813,0.2839535864068618,0.24219812542289587,0.02059733682099509,0.21147438883781433,43.347337344325226,0.9872736524533223
814,0.28193371272760237,0.24246727620010025,0.021261682335040492,0.2117062360048294,43.17664938504246,0.9873400551301461
815,0.27993066641385483,0.24273642697730463,0.021946753167596842,0.21193808317184448,43.00275800577951,0.98740645780697
816,0.27794529553322206,0.243005577754509,0.022652912066740586,0.21216993033885956,42.825693953587034,0.9874728604837939
817,0.2759784440930583,0.2432747285317134,0.023380526157646804,0.21240177750587463,42.64548897491632,0.9875392631606177
818,0.2740309514660036,0.24354387930891774,0.024129966682307647,0.2126336246728897,42.46217581116986,0.9876056658374416
819,0.272103651818821,0.24381303008612212,0.02490160873089242,0.21286547183990479,42.275788193656396,0.9876720685142655
820,0.27019737354491014,0.2440821808633265,0.02569583096467794,0.21309731900691986,42.08636083793469,0.9877384711910893
821,0.26831293870084855,0.24435133164053088,0.026513015330480304,0.21332916617393494,41.893929437540606,0.9878048738679132
822,0.2664511624473228,0.24462048241773526,0.027353546766534658,0.21356101334095,41.698530657083346,0.987871276544737
823,0.26461285249479727,0.24488963319493964,0.02821781289977206,0.2137928605079651,41.50020212469638,0.9879376792215608
824,0.26279880855425863,0.24515878397214402,0.02910620373445943,0.21402470767498016,41.29898242384059,0.9880040818983847
825,0.26100982179337734,0.2454279347493484,0.03001911133217271,0.21425655484199524,41.09491108444664,0.9880704845752086
826,0.2592466742984093,0.24569708552655278,0.030956929483088178,0.21448840200901031,40.888028573384695,0.9881368872520324
827,0.25751013854216287,0.24596623630375716,0.03192005336858813,0.2147202491760254,40.67837628426118,0.9882032899288563
828,0.25580097685834635,0.24623538708096154,0.032908879215184914,0.21495209634304047,40.465996526532166,0.9882696926056802
829,0.25411994092260026,0.24650453785816592,0.03392380393978593,0.21518394351005554,40.25093251392382,0.988336095282504
830,0.25246777124052033,0.2467736886353703,0.034965224786327555,0.21541579067707062,40.03322835216209,0.9884024979593279
831,0.2508451966429585,0.24704283941257468,0.03603353895382652,0.2156476378440857,39.8129290260042,0.9884689006361518
832,0.2492529337888953,0.24731199018977906,0.037129143215902945,0.21587948501110077,39.59008038556477,0.9885353033129756
833,0.24769168667615524,0.24758114096698342,0.03825243353185092,0.21611133217811584,39.36472913194195,0.9886017059897995
834,0.24616214616024215,0.2478502917441878,0.039403804649339846,0.21634317934513092,39.13692280213886,0.9886681086666234
835,0.2446649894815572,0.24811944252139218,0.04058364969884807,0.216575026512146,38.906709753275955,0.9887345113434471
836,0.24320087980125632,0.24838859329859656,0.04179235977994649,0.21680687367916107,38.67413914610298,0.988800914020271
837,0.24177046574599542,0.24865774407580093,0.043030323539559184,0.21703872084617615,38.43926092780904,0.9888673166970949
838,0.24037438096180944,0.24892689485300531,0.04429792674235196,0.21727056801319122,38.202125814129,0.9889337193739187
839,0.23901324367735627,0.2491960456302097,0.04559555183340654,0.2175024151802063,37.96278527075877,0.9890001220507426
840,0.23768765627675392,0.24946519640741407,0.046923577493363566,0.21773426234722137,37.721291494080624,0.9890665247275665
841,0.23639820488223562,0.24973434718461845,0.04828237818622391,0.21796610951423645,37.4776973912003,0.9891329274043903
842,0.23514545894682792,0.25000349796182286,0.04967232370002503,0.21819795668125153,37.232056559311715,0.9891993300812142
843,0.2339299708572677,0.2502726487390272,0.051093778680614606,0.2184298038482666,36.98442326439376,0.9892657327580381
844,0.23275227554734548,0.25054179951623157,0.0525471021587722,0.21866165101528168,36.73485241924397,0.9893321354348619
845,0.2316128901218784,0.250810950293436,0.05403264707093592,0.21889349818229675,36.4833995608686,0.9893985381116858
846,0.23051231349148998,0.2510801010706404,0.05555075977381541,0.21912534534931183,36.23012082723658,0.9894649407885097
847,0.22945102601837453,0.25134925184784473,0.05710177955318943,0.2193571925163269,35.97507293340552,0.9895313434653334
848,0.22842948917322084,0.2516184026250491,0.05868603812719656,0.21958903968334198,35.7183131470425,0.9895977461421573
849,0.22744814520345671,0.25188755340225344,0.06030385914445693,0.21982088685035706,35.45989926335119,0.9896641488189811
850,0.2265074168129706,0.25215670417945785,0.061955557677366296,0.22005273401737213,35.19988957941249,0.989730551495805
851,0.225607706853463,0.25242585495666225,0.06364143971093518,0.2202845811843872,34.93834286797613,0.9897969541726289
852,0.22474939802756938,0.2526950057338666,0.06536180162754965,0.22051642835140228,34.67531835069923,0.9898633568494527
853,0.223932852603892,0.25296415651107096,0.06711692968806016,0.22074827551841736,34.41087567086043,0.9899297595262766
854,0.22315841214407298,0.25323330728827537,0.0689070995096099,0.22098012268543243,34.145074865579524,0.9899961622031005
855,0.222426397242031,0.2535024580654798,0.07073257554064259,0.2212119698524475,33.8779763375443,0.9900625648799243
856,0.22173710727548082,0.2537716088426841,0.07259361053353613,0.22144381701946259,33.60964082627664,0.9901289675567482
857,0.22109082016984496,0.2540407596198885,0.07449044501533106,0.22167566418647766,33.3401293789695,0.9901953702335721
858,0.2204877921746672,0.2543099103970929,0.07642330675704045,0.22190751135349274,33.06950332090045,0.9902617729103959
859,0.21992825765262333,0.2545790611742973,0.07839241024203465,0.2221393585205078,32.797824225455,0.9903281755872198
860,0.21941242888122348,0.25484821195150165,0.0803979561340238,0.2223712056875229,32.525153883795404,0.9903945782640436
861,0.21894049586729433,0.255117362728706,0.08244013074516068,0.22260305285453796,32.25155427418167,0.9904609809408674
862,0.2185126261743219,0.25538651350591035,0.08451910550481746,0.22283490002155304,31.977087530981276,0.9905273836176913
863,0.21812896476273022,0.25565566428311476,0.08663503642958775,0.22306674718856812,31.70181591340516,0.9905937862945152
864,0.21778963384316571,0.25592481506031917,0.08878806359509604,0.2232985943555832,31.42580177397875,0.990660188971339
865,0.21749473274285192,0.2561939658375235,0.09097831061019505,0.22353044152259827,31.149107526786583,0.9907265916481629
866,0.21724433778507127,0.25646311661472787,0.09320588409415353,0.22376228868961334,30.871795615530573,0.9907929943249868
867,0.21703850218182927,0.2567322673919323,0.09547087315745005,0.22399413585662842,30.593928481408398,0.9908593970018106
868,0.21687725593974483,0.2570014181691367,0.09777334888678955,0.2242259830236435,30.315568530863892,0.9909257996786345
869,0.21676060577921152,0.25727056894634104,0.10011336383498702,0.22445783019065857,30.03677810323157,0.9909922023554584
870,0.21668853506686306,0.2575397197235454,0.10249095151635423,0.22468967735767365,29.75761943830231,0.9910586050322822
871,0.2166610037613756,0.2578088705007498,0.1049061259082544,0.22492152452468872,29.478154643851866,0.991125007709106
872,0.21667794837263094,0.2580780212779542,0.1073588809594793,0.2251533716917038,29.198445663158964,0.99119141038593
873,0.21673928193426018,0.25834717205515856,0.10984919010613044,0.22538521885871887,28.918554242540665,0.9912578130627537
874,0.2168448939895828,0.2586163228323629,0.1123770057956745,0.22561706602573395,28.638541898947025,0.9913242157395776
875,0.21699465059094933,0.25888547360956726,0.11494225901986851,0.22584891319274902,28.3584698876428,0.9913906184164015
876,0.21718839431249187,0.25915462438677167,0.11754485885723806,0.2260807603597641,28.07839917000386,0.9914570210932253
877,0.21742594427627898,0.2594237751639761,0.12018469202580848,0.22631260752677917,27.798390381471037,0.9915234237700492
878,0.21770709619187004,0.25969292594118043,0.122861622446792,0.22654445469379425,27.51850379968893,0.991589826446873
879,0.21803162240925372,0.2599620767183848,0.12557549081992542,0.22677630186080933,27.238799312857576,0.9916562291236969
880,0.21839927198515488,0.2602312274955892,0.12832611421117318,0.2270081490278244,26.959336388339324,0.9917226318005208
881,0.21880977076268407,0.2605003782727936,0.13111328565349029,0.22723999619483948,26.680174041548213,0.9917890344773446
882,0.21926282146430226,0.26076952904999795,0.13393677376136082,0.22747184336185455,26.401370805149178,0.9918554371541685
883,0.21975810379806587,0.2610386798272023,0.13679632235980502,0.22770369052886963,26.122984698608736,0.9919218398309924
884,0.22029527457711187,0.2613078306044067,0.13969165012856682,0.2279355376958847,25.845073198123902,0.9919882425078161
885,0.22087396785233643,0.2615769813816111,0.14262245026217074,0.22816738486289978,25.56769320695523,0.99205464518464
886,0.2214937950582191,0.26184613215881547,0.14558839014654448,0.22839923202991486,25.290901026205123,0.9921210478614639
887,0.22215434517173174,0.2621152829360198,0.14858911105289863,0.22863107919692993,25.014752326066198,0.9921874505382877
888,0.22285518488427278,0.26238443371322423,0.15162422784953436,0.228862926363945,24.73930211756505,0.9922538532151116
889,0.22359585878655622,0.2626535844904286,0.15469332873226302,0.22909477353096008,24.46460472484004,0.9923202558919355
890,0.22437588956638493,0.262922735267633,0.15779597497408798,0.22932662069797516,24.19071375797766,0.9923866585687593
891,0.22519477821922299,0.26319188604483734,0.16093170069481463,0.22955846786499023,23.917682086426574,0.9924530612455832
892,0.22605200427148747,0.2634610368220417,0.16410001265121588,0.2297903150320053,23.64556181303767,0.9925194639224071
893,0.22694702601646347,0.2637301875992461,0.16730039004839403,0.23002216219902039,23.3744042487335,0.9925858665992309
894,0.22787928076274586,0.2639993383764505,0.17053228437294082,0.23025400936603546,23.104259887843135,0.9926522692760548
895,0.2288481850951053,0.26426848915365486,0.1737951192485065,0.23048585653305054,22.835178384136736,0.9927186719528787
896,0.22985313514766773,0.2645376399308592,0.1770882903143494,0.2307177037000656,22.567208527564915,0.9927850746297024
897,0.23089350688928967,0.2648067907080636,0.1804111651274364,0.2309495508670807,22.300398221735584,0.9928514773065263
898,0.2319686564210089,0.26507594148526803,0.18376308308864286,0.23118139803409576,22.03479446215987,0.9929178799833502
899,0.2330779202854414,0.2653450922624724,0.187143355393568,0.23141324520111084,21.7704433152696,0.992984282660174
900,0.23422061578798864,0.26561424303967673,0.19055126500848402,0.23164509236812592,21.507389898235974,0.9930506853369979
901,0.2353960413297132,0.26588339381688114,0.19398606667188695,0.231876939535141,21.2456783596181,0.9931170880138218
902,0.236603476751735,0.26615254459408555,0.19744698692212273,0.23210878670215607,20.985351860840876,0.9931834906906456
903,0.23784218369099375,0.2664216953712899,0.20093322415150863,0.23234063386917114,20.72645255852854,0.9932498933674695
904,0.2391114059472155,0.26669084614849425,0.20444394868737312,0.23257248103618622,20.469021587719585,0.9933162960442934
905,0.24041036986091388,0.2669599969256986,0.20797830290038194,0.2328043282032013,20.213099045958774,0.9933826987211172
906,0.24173828470225356,0.267229147702903,0.21153540134051865,0.23303617537021637,19.958723978290042,0.9934491013979411
907,0.24309434307059022,0.2674982984801074,0.21511433090103382,0.23326802253723145,19.705934363171355,0.993515504074765
908,0.244477721304503,0.2677674492573118,0.21871415101066305,0.23349986970424652,19.454767099304995,0.9935819067515888
909,0.24588757990211965,0.2680366000345161,0.22233389385438315,0.2337317168712616,19.20525799340274,0.9936483094284126
910,0.2473230639515337,0.26830575081172053,0.22597256462292897,0.23396356403827667,18.95744174890364,0.9937147121052365
911,0.24878330357110162,0.26857490158892494,0.22962914179128477,0.23419541120529175,18.71135195563448,0.9937811147820603
912,0.25026741435940847,0.2688440523661293,0.23330257742630336,0.23442725837230682,18.467021080428506,0.9938475174588842
913,0.25177449785467254,0.26911320314333365,0.23699179752360067,0.2346591055393219,18.22448045871641,0.9939139201357081
914,0.25330364200336086,0.26938235392053805,0.24069570237380847,0.23489095270633698,17.98376028707633,0.9939803228125319
915,0.2548539216377774,0.26965150469774246,0.24441316695826257,0.23512279987335205,17.744889616754527,0.9940467254893558
916,0.2564243989623794,0.2699206554749468,0.2481430413741406,0.23535464704036713,17.507896348167343,0.9941131281661796
917,0.2580141240485702,0.27018980625215117,0.2518841512890417,0.2355864942073822,17.272807226364662,0.9941795308430035
918,0.2596221353377076,0.2704589570293555,0.25563529842496663,0.23581834137439728,17.03964783747237,0.9942459335198274
919,0.26124746015206435,0.2707281078065599,0.2593952610715966,0.23605018854141235,16.808442606104435,0.9943123361966512
920,0.26288911521346514,0.27099725858376433,0.26316279462876246,0.23628203570842743,16.57921479373764,0.994378738873475
921,0.2645461071693233,0.2712664093609687,0.2669366321779231,0.2365138828754425,16.351986498053055,0.994445141550299
922,0.2662174331257887,0.27153556013817304,0.2707154850824662,0.23674573004245758,16.1267786532343,0.9945115442271227
923,0.26790208118771275,0.27180471091537745,0.27449804361656954,0.23697757720947266,15.903611031212009,0.9945779469039466
924,0.2695990310051308,0.27207386169258185,0.2782829776223599,0.23720942437648773,15.682502243854799,0.9946443495807705
925,0.27130725432595504,0.2723430124697862,0.282068937195025,0.2374412715435028,15.463469746093356,0.9947107522575943
926,0.27302571555456817,0.27261216324699056,0.28585455339553584,0.23767311871051788,15.246529839963925,0.9947771549344182
927,0.27475337231598845,0.27288131402419497,0.28963843899055874,0.23790496587753296,15.031697679567719,0.9948435576112421
928,0.2764891760252898,0.2731504648013994,0.2934191892191222,0.23813681304454803,14.818987276930029,0.9949099602880659
929,0.27823207246193904,0.2734196155786037,0.2971953825855575,0.2383686602115631,14.608411508741867,0.9949763629648898
930,0.2799810023487145,0.2736887663558081,0.3009655816781777,0.23860050737857819,14.399982123977587,0.9950427656417137
931,0.2817349019348581,0.2739579171330125,0.3047283340131478,0.23883235454559326,14.193709752369179,0.9951091683185375
932,0.28349270358311385,0.27422706791021684,0.30848217290292684,0.23906420171260834,13.989603913717279,0.9951755709953614
933,0.2852533363602972,0.27449621868742125,0.3122256183486565,0.2392960488796234,13.787673028029218,0.9952419736721853
934,0.2870157266310293,0.2747653694646256,0.3159571779558006,0.2395278960466385,13.587924426462111,0.995308376349009
935,0.28877879865427847,0.27503452024183,0.3196753478723329,0.23975974321365356,13.390364363048533,0.9953747790258329
936,0.29054147518232515,0.27530367101903436,0.32337861374870225,0.23999159038066864,13.194998027192206,0.9954411817026568
937,0.29230267806179056,0.27557282179623876,0.3270654517187972,0.24022343754768372,13.001829556909332,0.9955075843794806
938,0.29406132883632785,0.2758419725734431,0.33073432940107006,0.2404552847146988,12.810862052790931,0.9955739870563045
939,0.2958163493506127,0.27611112335064747,0.33438370691896185,0.24068713188171387,12.622097592670986,0.9956403897331284
940,0.2975666623552263,0.2763802741278519,0.338012037939733,0.24091897904872894,12.435537246974112,0.9957067924099522
941,0.29931119211204643,0.27664942490505623,0.3416177707307585,0.24115082621574402,12.251181094716099,0.9957731950867761
942,0.3010488649997515,0.27691857568226064,0.34519934923233503,0.2413826733827591,12.06902824014032,0.9958395977635999
943,0.3027786101190309,0.277187726459465,0.3487552141459918,0.24161452054977417,11.889076829959578,0.9959060004404238
944,0.3044993598971075,0.2774568772366694,0.3522838040372918,0.24184636771678925,11.711324071182647,0.9959724031172477
945,0.30621005069115864,0.27772602801387375,0.35578355645205223,0.24207821488380432,11.535766249494184,0.9960388057940714
946,0.3079096233902366,0.27799517879107816,0.35925290904491886,0.2423100620508194,11.362398748169152,0.9961052084708953
947,0.3095970240152702,0.2782643295682825,0.36269030071916647,0.24254190921783447,11.19121606748972,0.9961716111477192
948,0.3112712043167457,0.2785334803454869,0.36609417277659906,0.24277375638484955,11.022211844641893,0.996238013824543
949,0.312931122369643,0.27880263112269127,0.3694629700763919,0.24300560355186462,10.855378874059552,0.9963044165013669
950,0.31457574316522924,0.2790717818998957,0.3727951422016825,0.2432374507188797,10.690709128194849,0.9963708191781908
951,0.31620403919927564,0.27934093267710003,0.3760891446327209,0.24346929788589478,10.528193778684258,0.9964372218550146
952,0.31781499105630434,0.27961008345430444,0.3793434399253427,0.24370114505290985,10.367823217879799,0.9965036245318385
953,0.3194075879894334,0.2798792342315088,0.38255649889353655,0.24393299221992493,10.209587080723193,0.9965700272086624
954,0.32098082849541804,0.28014838500871314,0.3857268017948362,0.24416483938694,10.053474266932067,0.9966364298854862
955,0.3225337208844693,0.28041753578591755,0.388852839517281,0.24439668655395508,9.899472963467298,0.9967028325623101
956,0.3240652838444384,0.2806866865631219,0.39193311476664167,0.24462853372097015,9.747570667259057,0.996769235239134
957,0.32557454699896293,0.2809558373403263,0.3949661432526353,0.24486038088798523,9.597754208160625,0.9968356379159578
958,0.3270605514591578,0.28122498811753066,0.39795045487280906,0.2450922280550003,9.450009772099207,0.9969020405927816
959,0.3285223503684556,0.28149413889473507,0.40088459489278777,0.24532407522201538,9.304322924401395,0.9969684432696055
960,0.3299590094401839,0.2817632896719394,0.40376712512156976,0.24555592238903046,9.160678633262506,0.9970348459464293
961,0.3313696074874908,0.28203244044914383,0.40659662508054006,0.24578776955604553,9.019061293329873,0.9971012486232532
962,0.3327532369452123,0.2823015912263482,0.40937169316489025,0.2460196167230606,8.879454749377754,0.9971676513000771
963,0.3341090043833035,0.2825707420035526,0.4120909477961073,0.24625146389007568,8.741842320044046,0.9972340539769009
964,0.3354360310114303,0.28283989278075694,0.41475302856422513,0.24648331105709076,8.606206821599601,0.9973004566537248
965,0.33673345317435877,0.28310904355796135,0.41735659735850644,0.24671515822410583,8.472530591728528,0.9973668593305487
966,0.3380004228377484,0.2833781943351657,0.4199003394852573,0.2469470053911209,8.340795513290706,0.9974332620073725
967,0.3392361080639917,0.2836473451123701,0.422382964771459,0.247178852558136,8.210983038038503,0.9974996646841964
968,0.3404396934777278,0.28391649588957446,0.4248032086529301,0.24741069972515106,8.083074210266991,0.9975660673610203
969,0.341610380720678,0.2841856466667788,0.42715983324573675,0.24764254689216614,7.9570496903703445,0.997632470037844
970,0.34274738889544815,0.2844547974439832,0.42945162839957607,0.2478743940591812,7.832889778277697,0.997698872714668
971,0.3438499549979566,0.2847239482211876,0.4316774127318893,0.2481062412261963,7.710574436749217,0.9977652753914918
972,0.3449173343381554,0.284993098998392,0.4338360346414591,0.24833808839321136,7.590083314506483,0.9978316780683156
973,0.34594880094871033,0.28526224977559633,0.4359263733002841,0.24856993556022644,7.471395769172371,0.9978980807451395
974,0.34694364798133065,0.28553140055280074,0.4379473396225278,0.24880178272724152,7.354490890002471,0.9979644834219634
975,0.3479011880904299,0.2858005513300051,0.43989787720937723,0.2490336298942566,7.239347520384195,0.9980308860987872
976,0.348820753803827,0.2860697021072095,0.44177696326865734,0.24926547706127167,7.125944280080536,0.9980972887756111
977,0.34970169788018735,0.28633885288441385,0.44358360950808845,0.24949732422828674,7.0142595872023925,0.998163691452435
978,0.350543393652934,0.28660800366161826,0.4453168630010888,0.24972917139530182,6.904271679887436,0.9982300941292588
979,0.3513452353603515,0.2868771544388226,0.446975807024063,0.2499610185623169,6.7959586376648975,0.9982964968060827
980,0.35210663846162743,0.287146305216027,0.4485595618641492,0.25019286572933197,6.689298402491754,0.9983628994829066
981,0.3528270399385826,0.2874154559932314,0.45006728559642406,0.25042471289634705,6.584268799440868,0.9984293021597304
982,0.3535058985828552,0.2876846067704357,0.45149817482960863,0.2506565600633621,6.480847557022353,0.9984957048365543
983,0.3541426952683121,0.28795375754764013,0.4528514654193461,0.2508884072303772,6.379012327126023,0.9985621075133781
984,0.3547369332084768,0.2882229083248445,0.454126433148172,0.2511202543973923,6.278740704567559,0.9986285101902019
985,0.3552881381987744,0.2884920591020489,0.45532239437132,0.25135210156440735,6.180010246222259,0.9986949128670258
986,0.3557958588434037,0.28876120987925324,0.4564387066275663,0.2515839487314224,6.0827984897363665,0.9987613155438496
987,0.35625966676666526,0.28903036065645765,0.4574747692143431,0.2518157958984375,5.987082971799918,0.9988277182206735
988,0.3566791568085818,0.289299511433662,0.4584300237264016,0.2520476430654526,5.892841245971245,0.9988941208974974
989,0.35705394720466394,0.2895686622108664,0.4593039545573495,0.25227949023246765,5.800050900038832,0.9989605235743212
990,0.3573836797496866,0.28983781298807076,0.46009608936342944,0.2525113373994827,5.7086895729135145,0.9990269262511451
991,0.3576680199453561,0.29010696376527517,0.4608059994889587,0.2527431845664978,5.618734971039659,0.999093328927969
992,0.35790665713176,0.2903761145424795,0.46143330035288854,0.2529750317335129,5.530164884314715,0.9991597316047928
993,0.35809930460251,0.29064526531968393,0.4619776517959999,0.25320687890052795,5.44295720151238,0.9992261342816167
994,0.35824569970349524,0.2909144160968883,0.4624387583882922,0.25343872606754303,5.357089925200322,0.9992925369584406
995,0.3583456039151874,0.2911835668740927,0.46281636969618034,0.2536705732345581,5.27254118614452,0.9993589396352643
996,0.35839880291844456,0.29145271765129704,0.4631102805091583,0.2539024204015732,5.189289257197587,0.9994253423120882
997,0.35840510664378106,0.2917218684285014,0.46332033102564396,0.25413426756858826,5.107312566664549,0.9994917449889121
998,0.3583643493040829,0.2919910192057058,0.463446406997769,0.25436611473560333,5.026589711140563,0.9995581476657359
999,0.35827638941076423,0.29226016998291016,0.46348843983492954,0.2545979619026184,4.947099467820144,0.9996245503425598


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-15/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00042,0.0413980633020401,0.02875630557537079,0.9866741299629211
1,1,00062,0.03751623257994652,0.039315104484558105,0.987401008605957
2,2,00382,0.06410284340381622,0.04859714210033417,0.9891554117202759
3,3,00502,0.3013385236263275,0.2327170968055725,0.9324210286140442
4,4,00542,0.055081892758607864,0.03627404943108559,0.9893798232078552
5,5,00482,0.06562343239784241,0.04224999621510506,0.986176609992981
6,6,00002,0.06281439960002899,0.04510054364800453,0.9778422117233276
7,7,00022,0.0740218535065651,0.03643462806940079,0.983732283115387
8,8,00222,0.09622584283351898,0.058873631060123444,0.9840189814567566
9,9,00202,0.08698537200689316,0.04947478696703911,0.9844664335250854
10,10,00402,0.04855242744088173,0.03498387336730957,0.9929484724998474
11,11,00422,0.07753770798444748,0.05472893640398979,0.9810630083084106
12,12,00342,0.05322910100221634,0.05259072780609131,1.000786542892456
13,13,00282,0.06364788115024567,0.04235941171646118,0.9915809631347656
14,14,00962,0.0640137791633606,0.047646354883909225,0.9864299893379211
15,15,00262,0.028326906263828278,0.04459494352340698,0.9908279776573181
16,16,00082,0.05193028226494789,0.03556603565812111,0.9814136028289795
17,17,00102,0.062458183616399765,0.03895888105034828,0.9815049171447754
18,18,00122,0.05141419917345047,0.036154571920633316,0.980700671672821
19,19,00142,0.057513199746608734,0.040633440017700195,0.9873369932174683
20,20,00162,0.05817292630672455,0.043910086154937744,0.9858288764953613
21,21,00242,0.054422006011009216,0.03555929660797119,0.9848480820655823
22,22,00462,0.06110624223947525,0.03832467645406723,0.9708551168441772
23,23,00522,0.05496074631810188,0.0360955111682415,0.9776754379272461
24,24,00862,0.07086159288883209,0.039912328124046326,0.979097843170166
25,25,00442,0.03954750671982765,0.029775502160191536,0.9925153255462646
26,26,00362,0.05427304655313492,0.041307222098112106,0.9800726771354675
27,27,00942,0.06117938458919525,0.04380544275045395,0.986345112323761
28,28,00182,0.09714782983064651,0.06031382083892822,0.9882909655570984
29,29,00722,0.060974955558776855,0.026876278221607208,0.9872185587882996
30,30,00822,0.0472758524119854,0.030215049162507057,0.977420449256897
31,31,00742,0.03724469617009163,0.02583308145403862,0.9779723882675171
32,32,00782,0.0433853343129158,0.03939700126647949,0.989130973815918
33,33,00802,0.09045220911502838,0.07258902490139008,0.9880115985870361
34,34,00662,0.04817603901028633,0.06017112731933594,1.0050716400146484
35,35,00842,0.05489310249686241,0.035124607384204865,0.9768585562705994
36,36,00702,0.030508367344737053,0.03791487216949463,0.9900113344192505
37,37,00582,0.12043917924165726,0.089226633310318,0.9852705597877502
38,38,00602,0.07238751649856567,0.048799753189086914,0.9790390729904175
39,39,00622,0.19797062873840332,0.14019161462783813,0.9256106019020081
40,40,00682,0.13596011698246002,0.08654583990573883,0.9586551785469055
41,41,00562,0.06799609959125519,0.040723323822021484,0.9922155737876892
42,42,00642,0.04144246131181717,0.045892536640167236,0.9934785962104797
43,43,00762,0.07026341557502747,0.04654403030872345,0.9742330312728882
44,44,00322,0.03603413328528404,0.027972400188446045,0.9879188537597656
45,45,00302,0.10823173075914383,0.0656699612736702,0.9840342402458191
46,46,00922,0.06687096506357193,0.046747028827667236,0.9915291666984558
47,47,00982,0.19058744609355927,0.0962756872177124,1.0009427070617676
48,48,00902,0.054933011531829834,0.02605736255645752,0.9809548258781433
49,49,00882,0.08657161146402359,0.06857544183731079,0.9877663254737854


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-15/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,6.983990897489695,0.028326906263828278,13.396840506496995,0.02583308145403862,1.992455213959645,0.9256106019020081
1,7.066028832442431,0.028600191166093043,13.532642483619867,0.02604017256049661,2.002305720412543,0.9256901424806994
2,7.148225615216538,0.028873476068357804,13.667867559427883,0.026247263666954603,2.01196501305342,0.9257696830593907
3,7.230565038101459,0.02914676097062257,13.802472777719478,0.026454354773412597,2.0214302330254887,0.9258492236380821
4,7.313030671056074,0.029420045872887334,13.936415084181895,0.02666144587987059,2.030698575515983,0.9259287642167734
5,7.395605866494681,0.0296933307751521,14.069651350587177,0.02686853698632858,2.0397672908735447,0.9260083047954647
6,7.478273764246937,0.02996661567741686,14.202138399247032,0.02707562809278657,2.0486336856988667,0.926087845374156
7,7.561017296690655,0.030239900579681626,14.33383302770746,0.027282719199244562,2.057295123908509,0.9261673859528474
8,7.643819194056322,0.03051318548194639,14.464692033663157,0.027489810305702553,2.065749027771252,0.9262469265315387
9,7.726661989901954,0.030786470384211152,14.594672240071656,0.027696901412160548,2.0739928789176,0.92632646711023
10,7.809528026756781,0.031059755286475917,14.723730520446587,0.02790399251861854,2.082024219321331,0.9264060076889213
11,7.892399461932098,0.03133304018874068,14.851823824309236,0.02811108362507653,2.089840652253721,0.9264855482676128
12,7.975258273497604,0.031606325091005444,14.978909202777013,0.028318174731534522,2.0974398432099135,0.9265650888463041
13,8.05808626642111,0.03187960999327021,15.104943834267388,0.028525265837992513,2.1048195208075455,0.9266446294249954
14,8.140865078869709,0.032152894895534974,15.229885050295414,0.028732356944450504,2.111977477657304,0.9267241700036867
15,8.22357618867006,0.032426179797799735,15.35369036134267,0.0289394480509085,2.1189115712056483,0.926803710582378
16,8.306200919925459,0.032699464700064504,15.476317482775315,0.02914653915736649,2.125619724549517,0.9268832511610694
17,8.388720449787128,0.032972749602329265,15.597724360788618,0.02935363026382448,2.1320999272227485,0.9269627917397607
18,8.471115815377072,0.03324603450459403,15.71786919835525,0.029560721370282473,2.1383502359547886,0.927042332318452
19,8.553367920859683,0.033519319406858795,15.836710481154277,0.029767812476740464,2.1443687754009475,0.9271218728971433
20,8.635457544659042,0.03379260430912356,15.954207003457885,0.02997490358319846,2.1501537388447924,0.9272014134758347
21,8.717365346818896,0.03406588921138832,16.070317893952534,0.03018199468965645,2.155703388872389,0.927280954054526
22,8.799071876501973,0.03433917411365309,16.185002641471307,0.03038908579611444,2.1610160580184865,0.9273604946332173
23,8.880557579625153,0.03461245901591785,16.298221120614016,0.030596176902572433,2.166090149384743,0.9274400352119087
24,8.96180280662712,0.03488574391818261,16.40993361723175,0.030803268009030424,2.170924137229855,0.9275195757906001
25,9.042787820364536,0.03515902882044738,16.5201008537524,0.03101035911548842,2.175516567531862,0.9275991163692914
26,9.123492804133052,0.03543231372271214,16.628684014323774,0.03121745022194641,2.1798660585225087,0.9276786569479827
27,9.203897869809131,0.03570559862497691,16.735644769751016,0.0314245413284044,2.183971301193779,0.927758197526674
28,9.28398306610841,0.03597888352724167,16.84094530220504,0.03163163243486239,2.1878310597766935,0.9278377381053653
29,9.363728386956536,0.03625216842950643,16.94454832967877,0.031838723541320384,2.1914441721923197,0.9279172786840567
30,9.443113779967842,0.03652545333177119,17.04641713016825,0.03204581464777838,2.194809550475208,0.927996819262748
31,9.52211915502747,0.03679873823403596,17.146515565555696,0.032252905754236366,2.1979261811692092,0.9280763598414393
32,9.600724392972076,0.03707202313630072,17.2448081051719,0.03245999686069436,2.2007931256957667,0.9281559004201306
33,9.678909354364563,0.03734530803856549,17.341259849015405,0.032667087967152356,2.203409520694799,0.928235440998822
34,9.75665388835754,0.03761859294083025,17.435836550606357,0.03287417907361034,2.205774578338084,0.9283149815775134
35,9.833937841640749,0.037891877843095015,17.528504639453082,0.03308127018006834,2.2078875866154664,0.9283945221562047
36,9.910741067467061,0.03816516274535978,17.61923124310968,0.033288361286526326,2.20974790959365,0.928474062734896
37,9.987043434751783,0.038438447647624545,17.70798420880346,0.03349545239298432,2.211354987647861,0.9285536033135874
38,10.062824837239871,0.038711732549889306,17.794732124611166,0.03370254349944231,2.2127083376663217,0.9286331438922787
39,10.138065202735396,0.038985017452154075,17.879444340163545,0.0339096346059003,2.213807553227605,0.92871268447097
40,10.212744502387732,0.039258302354418836,17.96209098685792,0.0341167257123583,2.214652304750947,0.9287922250496613
41,10.286842760028566,0.0395315872566836,18.04264299755934,0.034323816818816286,2.2152423396194947,0.9288717656283526
42,10.360340061553968,0.039804872158948366,18.12107212577078,0.03453090792527428,2.215577482276594,0.928951306207044
43,10.43321656434544,0.04007815706121313,18.19735096425382,0.03473799903173227,2.2156576342950998,0.9290308467857353
44,10.505452506723975,0.040351441963477896,18.2714529630815,0.03494509013819026,2.215482774419753,0.9291103873644266
45,10.57702821743094,0.04062472686574266,18.34335244710555,0.03515218124464825,2.2150529585826453,0.9291899279431179
46,10.647924125129498,0.04089801176800742,18.41302463282108,0.035359272351106245,2.2143683198917707,0.9292694685218094
47,10.718120767920276,0.04117129667027218,18.48044564461185,0.03556636345756424,2.213429068592694,0.9293490091005007
48,10.787598802864949,0.04144458157253695,18.545592530360448,0.03577345456402223,2.212235492003323,0.929428549679192
49,10.856339015511095,0.04171786647480171,18.608443276407826,0.03598054567048022,2.2107879544217814,0.9295080902578833
50,10.924322329412004,0.04199115137706648,18.66897682184767,0.03618763677693822,2.2090868970073974,0.9295876308365747
51,10.99152981563469,0.04226443627933124,18.727173072141444,0.036394727883396205,2.2071328376347665,0.929667171415266
52,11.057942702249482,0.042537721181596,18.7830129120409,0.0366018189898542,2.2049263707208864,0.9297467119939573
53,11.123542383794563,0.04281100608386077,18.836478217805283,0.03680891009631219,2.2024681670253545,0.9298262525726486
54,11.188310430708643,0.04308429098612553,18.887551868701483,0.03701600120277018,2.199758973423547,0.9299057931513399
55,11.252228598724995,0.043357575888390294,18.936217757775825,0.03722309230922817,2.1967996126528684,0.9299853337300313
56,11.315278838220088,0.04363086079065506,18.98246080188706,0.037430183415686165,2.1935909830318843,0.9300648743087226
57,11.377443303509933,0.043904145692919824,19.026266950991104,0.03763727452214416,2.190134058152439,0.930144414887414
58,11.438704362087272,0.044177430595184586,19.06762319666843,0.03784436562860215,2.186429886544637,0.9302239554661053
59,11.499044603792811,0.04445071549744935,19.106517579886045,0.03805145673506014,2.1824795913146597,0.9303034960447967
60,11.558446849913523,0.044724000399714116,19.142939197987015,0.03825854784151814,2.1782843697555103,0.930383036623488
61,11.616894162201257,0.044997285301978884,19.17687821090061,0.038465638947976125,2.1738454929303366,0.9304625772021793
62,11.674369851804661,0.045270570204243646,19.20832584656809,0.03867273005443411,2.1691643052287093,0.9305421177808706
63,11.730857488107622,0.04554385510650841,19.237274405578457,0.03887982116089211,2.1642422238954575,0.930621658359562
64,11.786340907467455,0.04581714000877317,19.26371726501109,0.0390869122673501,2.1590807385322472,0.9307011989382533
65,11.840804221845854,0.04609042491103794,19.287648881481346,0.03929400337380809,2.153681410571788,0.9307807395169446
66,11.894231827325987,0.0463637098133027,19.309064793387456,0.039501094480266084,2.1480458727246106,0.9308602800956359
67,11.946608412508969,0.04663699471556747,19.32796162235677,0.03970818558672408,2.1421758283985497,0.9309398206743272
68,11.997918966782906,0.04691027961783223,19.344337073891122,0.03991527669318207,2.1360730510907024,0.9310193612530187
69,12.048148788458063,0.04718356452009699,19.3581899372113,0.04012236779964006,2.129739383752017,0.93109890183171
70,12.097283492761385,0.04745684942236175,19.369520084302014,0.04032945890609805,2.1231767381244584,0.9311784424104013
71,12.14530901968404,0.04773013432462652,19.378328468158937,0.040536550012556044,2.116387094050691,0.9312579829890926
72,12.19221164167546,0.04800341922689129,19.384617120241103,0.04074364111901403,2.109372498756516,0.931337523567784
73,12.23797797117746,0.04827670412915605,19.388389147131758,0.04095073222547203,2.102135066105797,0.9314170641464753
74,12.282594967992413,0.04854998903142081,19.389648726412666,0.04115782333193002,2.0946769758281625,0.9314966047251666
75,12.326049946479017,0.048823273933685574,19.388401101756816,0.04136491443838801,2.0870004727193425,0.9315761453038579
76,12.368330582569845,0.049096558835950335,19.38465257724586,0.041572005544846004,2.0791078658144815,0.9316556858825493
77,12.40942492060459,0.049369843738215104,19.378410510919096,0.041779096651304,2.071001527534181,0.9317352264612406
78,12.449321379973188,0.04964312864047987,19.36968330756188,0.041986187757761986,2.0626838928036184,0.9318147670399319
79,12.488008761563178,0.049916413542744634,19.358480410741986,0.042193278864219974,2.0541574581447852,0.9318943076186232
80,12.525476254005646,0.050189698445009395,19.344812294103093,0.04240036997067797,2.045424780741877,0.9319738481973145
81,12.561713439714314,0.05046298334727416,19.328690451925752,0.042607461077135964,2.036488477480281,0.932053388776006
82,12.596710300712573,0.050736268249538925,19.310127388966485,0.04281455218359395,2.0273512239589597,0.9321329293546973
83,12.630457224243145,0.05100955315180369,19.289136609586613,0.043021643290051946,2.018015753476706,0.9322124699333886
84,12.662945008155551,0.051282838054068455,19.265732606183345,0.04322873439650994,2.0084848559923993,0.9322920105120799
85,12.694164866066412,0.05155612295633322,19.23993084693581,0.04343582550296793,1.9987613770593677,0.9323715510907713
86,12.724108432288078,0.05182940785859798,19.21174776287999,0.043642916609425916,1.9888482167346004,0.9324510916694626
87,12.752767766520904,0.05210269276086274,19.181200734326858,0.04385000771588392,1.9787483284622123,0.9325306322481539
88,12.780135358305001,0.05237597766312751,19.148308076638664,0.044057098822341906,1.9684647179325478,0.9326101728268452
89,12.80620413122735,0.05264926256539228,19.113089025379114,0.044264189928799894,1.9580004419164077,0.9326897134055365
90,12.830967446880274,0.05292254746765704,19.075563720853708,0.04447128103525789,1.9473586070750715,0.9327692539842279
91,12.854419108567518,0.0531958323699218,19.035753192056834,0.04467837214171588,1.9365423687468712,0.9328487945629192
92,12.876553364754526,0.05346911727218656,18.993679340043357,0.04488546324817387,1.9255549297097936,0.9329283351416106
93,12.897364912259437,0.05374240217445132,18.949364920742408,0.045092554354631866,1.9143995389217336,0.9330078757203019
94,12.916848899181806,0.05401568707671609,18.902833527231774,0.04529964546108986,1.903079490237912,0.9330874162989933
95,12.935000927566072,0.05428897197898086,18.85410957149196,0.04550673656754785,1.8915981211064672,0.9331669568776846
96,12.951817055797108,0.05456225688124562,18.80321826565916,0.045713827674005836,1.8799588112426247,0.9332464974563759
97,12.96729380072541,0.05483554178351038,18.750185602797078,0.04592091878046383,1.8681649812818686,0.9333260380350672
98,12.98142813951967,0.055108826685775145,18.695038337207606,0.046128009886921825,1.8562200914130933,0.9334055786137586
99,12.994217511244774,0.05538211158803991,18.637803964301195,0.04633510099337981,1.8441276399918347,0.9334851191924499
100,13.005659818163386,0.055655396490304675,18.578510700047616,0.04654219209983781,1.8318911621346177,0.9335646597711412
101,13.015753426759646,0.05592868139256944,18.517187460028552,0.0467492832062958,1.8195142282949757,0.9336442003498325
102,13.024497168483688,0.056201966294834205,18.453863838113428,0.04695637431275379,1.8070004428216961,0.9337237409285238
103,13.031890340215849,0.056475251197098966,18.388570084780415,0.047163465419211785,1.7943534425004524,0.9338032815072153
104,13.037932704449899,0.05674853609936373,18.321337085104492,0.04737055652566978,1.7815768950790287,0.9338828220859066
105,13.042624489194637,0.057021821001628496,18.252196336435006,0.04757764763212777,1.7686744977773794,0.9339623626645979
106,13.045966387593525,0.057295105903893265,18.18117992578495,0.047784738738585755,1.7556499757829895,0.9340419032432892
107,13.047959557262388,0.057568390806158026,18.108320506954637,0.04799182984504375,1.7425070807328609,0.9341214438219806
108,13.048605619345258,0.05784167570842279,18.033651277412563,0.048198920951501745,1.7292495891824151,0.9342009844006719
109,13.04790665728891,0.05811496061068755,17.95720595495582,0.04840601205795973,1.7158813010626464,0.9342805249793632
110,13.0458652153367,0.05838824551295231,17.879018754173448,0.04861310316441773,1.7024060381263086,0.9343600655580545
111,13.042484296742671,0.05866153041521708,17.799124362735107,0.04882019427087572,1.6888276423839044,0.9344396061367459
112,13.037767361707106,0.05893481531748185,17.717557917528126,0.04902728537733371,1.6751499745311245,0.9345191467154372
113,13.031718325034996,0.05920810021974661,17.6343549806657,0.0492343764837917,1.6613769123674833,0.9345986872941285
114,13.024341553519116,0.05948138512201137,17.549551515389023,0.04944146759024969,1.6475123492087056,0.9346782278728198
115,13.015641863049614,0.05975467002427613,17.46318386188599,0.04964855869670769,1.6335601922926717,0.9347577684515112
116,13.005624515452311,0.0600279549265409,17.37528871304899,0.049855649803165675,1.6195243611804602,0.9348373090302026
117,12.994295215058198,0.06030123982880566,17.28590309019425,0.05006274090962367,1.6054087861540176,0.9349168496088939
118,12.981660105006755,0.060574524731070424,17.195064318764945,0.050269832016081664,1.5912174066103308,0.9349963901875852
119,12.967725763285975,0.06084780963333519,17.102810004040084,0.05047692312253965,1.5769541694547666,0.9350759307662765
120,12.95249919851241,0.061121094535599954,17.009178006870993,0.05068401422899765,1.5626230274934318,0.9351554713449679
121,12.935987845454413,0.06139437943786472,16.914206419466982,0.05089110533545564,1.5482279378263928,0.9352350119236592
122,12.918199560302387,0.061667664340129484,16.817933541251428,0.05109819644191363,1.5337728602427285,0.9353145525023505
123,12.899142615689806,0.061940949242394246,16.720397854809274,0.05130528754837162,1.5192617556184151,0.9353940930810418
124,12.878825695469102,0.062214234144659014,16.621638001946643,0.05151237865482961,1.5046985843187222,0.9354736336597332
125,12.857257889246744,0.062487519046923776,16.521692759882782,0.051719469761287606,1.490087304605652,0.9355531742384245
126,12.83444868668202,0.06276080394918854,16.42060101759441,0.051926560867745594,1.4754318710521077,0.9356327148171159
127,12.810407971554195,0.06303408885145331,16.318401752331845,0.05213365197420359,1.46073623296383,0.9357122553958072
128,12.785146015603166,0.06330737375371806,16.215134006326217,0.052340743080661584,1.4460043328101424,0.9357917959744985
129,12.758673472148445,0.06358065865598284,16.1108368637064,0.05254783418711957,1.4312401046651952,0.9358713365531899
130,12.73100136949219,0.0638539435582476,16.005549427643842,0.05275492529357756,1.4164474726602694,0.9359508771318812
131,12.702141104111476,0.06412722846051236,15.899310797743205,0.05296201640003556,1.401630349448866,0.9360304177105725
132,12.672104433645726,0.06440051336277712,15.792160047696024,0.05316910750649355,1.3867926346853856,0.9361099582892638
133,12.640903469685119,0.06467379826504188,15.684136203214267,0.053376198612951536,1.3719382135191205,0.9361894988679552
134,12.608550670366068,0.06494708316730666,15.575278220259866,0.05358328971940953,1.357070955104089,0.9362690394466465
135,12.575058832779984,0.0652203680695714,15.465624963586272,0.053790380825867526,1.3421947111263972,0.9363485800253378
136,12.54044108520172,0.06549365297183618,15.355215185606937,0.053997471932325514,1.3273133143501086,0.9364281206040291
137,12.504710879144245,0.06576693787410094,15.244087505605535,0.05420456303878351,1.3124305771826155,0.9365076611827206
138,12.467881981246238,0.0660402227763657,15.132280389301878,0.0544116541452415,1.2975502902613454,0.9365872017614119
139,12.429968464999465,0.06631350767863048,15.019832128787094,0.05461874525169949,1.2826762210616076,0.9366667423401032
140,12.390984702322763,0.06658679258089523,14.906780822840927,0.05482583635815748,1.2678121125283162,0.9367462829187945
141,12.3509453549899,0.06686007748316,14.79316435764338,0.05503292746461547,1.2529616817313824,0.9368258234974858
142,12.309865365918391,0.06713336238542476,14.67902038789254,0.05524001857107347,1.2381286185463174,0.9369053640761772
143,12.267759950326518,0.06740664728768953,14.564386318339464,0.055447109677531456,1.2233165843616083,0.9369849046548685
144,12.224644586766125,0.0676799321899543,14.449299285750715,0.05565420078398945,1.2085292108125596,0.9370644452335598
145,12.180535008038484,0.06795321709221905,14.333796141308358,0.055861291890447445,1.1937700985442405,0.9371439858122511
146,12.135447192000937,0.06822650199448382,14.217913433456527,0.05606838299690543,1.1790428160031705,0.9372235263909425
147,12.0893973522719,0.06849978689674859,14.101687391203235,0.05627547410336342,1.1643508982593902,0.9373030669696338
148,12.042401928841931,0.06877307179901335,13.985153907885337,0.05648256520982142,1.149697845859641,0.9373826075483251
149,11.99447757859863,0.06904635670127811,13.868348525403933,0.05668965631627941,1.1350871237123525,0.9374621481270164
150,11.945641165773237,0.06931964160354287,13.751306418936856,0.0568967474227374,1.1205221600057875,0.9375416887057079
151,11.895909752316634,0.06959292650580765,13.634062382134406,0.05710383852919539,1.1060063451594762,0.9376212292843992
152,11.845300588212815,0.06986621140807239,13.516650812803672,0.05731092963565339,1.0915430308102143,0.9377007698630905
153,11.79383110173756,0.07013949631033717,13.39910569908621,0.057518020742111375,1.077135528833187,0.9377803104417818
154,11.741518889670346,0.07041278121260193,13.281460606133335,0.05772511184856937,1.0627871103987487,0.9378598510204731
155,11.688381707467267,0.07068606611486669,13.16374866328263,0.05793220295502736,1.0485010050659949,0.9379393915991645
156,11.63443745940309,0.07095935101713147,13.046002551738363,0.05813929406148535,1.0342803999130878,0.9380189321778558
157,11.579704188690108,0.07123263591939621,12.928254492758622,0.05834638516794335,1.0201284387053902,0.9380984727565471
158,11.524200067581765,0.07150592082166099,12.810536236350515,0.058553476274401335,1.006048221101763,0.9381780133352384
159,11.467943387468978,0.07177920572392575,12.692879050474806,0.05876056738085933,0.9920428018993499,0.9382575539139298
160,11.410952548976804,0.07205249062619051,12.575313710760685,0.05896765848731732,0.9781151903177481,0.9383370944926211
161,11.35324605206927,0.07232577552845529,12.457870490730434,0.05917474959377531,0.9642683493223282,0.9384166350713125
162,11.294842486170161,0.07259906043072004,12.340579152533834,0.05938184070023331,0.9505051949875353,0.9384961756500038
163,11.235760520307153,0.07287234533298481,12.223468938190907,0.059588931806691295,0.9368285959000595,0.9385757162286952
164,11.17601889328717,0.07314563023524957,12.106568561341689,0.05979602291314929,0.923241372602821,0.9386552568073865
165,11.11563640391015,0.07341891513751433,11.989906199500792,0.06000311401960728,0.9097462970787105,0.9387347973860778
166,11.054631901228776,0.0736922000397791,11.873509486814156,0.06021020512606527,0.896346092275741,0.9388143379647691
167,10.993024274861483,0.07396548494204386,11.757405507314962,0.06041729623252327,0.8830434316724967,0.9388938785434604
168,10.930832445365732,0.07423876984430863,11.641620788675066,0.060624387338981255,0.8698409388843713,0.9389734191221518
169,10.868075354678965,0.07451205474657338,11.526181296447914,0.06083147844543925,0.8567411873110199,0.9390529597008431
170,10.804771956633779,0.07478533964883816,11.411112428798575,0.06103856955189724,0.8437466998237994,0.9391325002795344
171,10.740941207554604,0.07505862455110292,11.296439011715846,0.06124566065835523,0.8308599484945363,0.9392120408582257
172,10.676602056942174,0.07533190945336768,11.182185294701153,0.06145275176481322,0.8180833543642709,0.9392915814369172
173,10.611773438252648,0.07560519435563245,11.068374946928595,0.061659842871271214,0.8054192872523978,0.9393711220156085
174,10.546474259777684,0.0758784792578972,10.955031053869918,0.06186693397772921,0.7928700656057691,0.9394506625942998
175,10.48072339563167,0.07615176416016198,10.842176114378058,0.0620740250841872,0.7804379563872957,0.9395302031729911
176,10.414539676852392,0.07642504906242674,10.729832038222314,0.06228111619064519,0.7681251750041187,0.9396097437516825
177,10.347941882620901,0.0766983339646915,10.618020144068284,0.06248820729710318,0.7559338852743475,0.9396892843303738
178,10.280948731606482,0.07697161886695628,10.506761157894637,0.06269529840356117,0.7438661994323554,0.9397688249090651
179,10.213578873442303,0.07724490376922102,10.396075211839566,0.06290238951001917,0.7319241781719483,0.9398483654877564
180,10.14585088033709,0.0775181886714858,10.28598184346838,0.06310948061647716,0.7201098307267315,0.9399279060664477
181,10.077783238828234,0.07779147357375056,10.176499995454302,0.06331657172293514,0.7084251149874558,0.9400074466451391
182,10.009394341681217,0.07806475847601532,10.067648015663716,0.06352366282939315,0.6968719376551652,0.9400869872238304
183,9.940702479940338,0.07833804337828008,9.959443657637427,0.06373075393585113,0.6854521544298376,0.9401665278025217
184,9.871725835135338,0.07861132828054485,9.851904081458558,0.06393784504230912,0.6741675702336416,0.940246068381213
185,9.80248247164845,0.07888461318280962,9.745045854998343,0.06414493614876712,0.663019939467874,0.9403256089599045
186,9.732990329246158,0.07915789808507437,9.638884955530388,0.06435202725522511,0.6520109663032965,0.9404051495385958
187,9.663267215779584,0.07943118298733914,9.533436771703748,0.0645591183616831,0.6411423050019761,0.9404846901172871
188,9.593330800057608,0.0797044678896039,9.428716105865577,0.0647662094681411,0.6304155602709574,0.9405642306959784
189,9.523198604896141,0.07997775279186867,9.324737176723392,0.06497330057459907,0.6198322876458083,0.9406437712746698
190,9.452888000347128,0.08025103769413344,9.221513622337183,0.06518039168105708,0.6093939939036092,0.9407233118533611
191,9.382416197110468,0.08052432259639819,9.11905850343161,0.06538748278751508,0.5991021375040533,0.9408028524320524
192,9.31180024013179,0.08079760749866297,9.017384307018112,0.06559457389397305,0.588958129057965,0.9408823930107437
193,9.241057002389072,0.08107089240092773,8.916502950317085,0.06580166500043105,0.5789633318217182,0.940961933589435
194,9.170203178870418,0.08134417730319249,8.816425784970049,0.06600875610688904,0.5691190622166017,0.9410414741681264
195,9.099255280745576,0.08161746220545726,8.717163601531627,0.06621584721334703,0.5594265903723457,0.9411210147468178
196,9.028229629733243,0.08189074710772201,8.618726634231379,0.06642293831980503,0.5498871406927353,0.9412005553255091
197,8.95714235266607,0.08216403200998679,8.521124565995365,0.06663002942626302,0.5405018924432025,0.9412800959042004
198,8.886009376255139,0.08243731691225155,8.424366533717361,0.066837120532721,0.5312719803582723,0.9413596364828918
199,8.814846422055334,0.08271060181451631,8.328461133769745,0.06704421163917901,0.5221984952680777,0.9414391770615831
200,8.743669001632947,0.08298388671678107,8.233416427744116,0.067251302745637,0.5132824847425481,0.9415187176402744
201,8.672492411936576,0.08325717161904583,8.139239948411586,0.06745839385209498,0.5045249537518623,0.9415982582189657
202,8.60133173087208,0.08353045652131061,8.045938705893139,0.06766548495855298,0.4959268653421612,0.941677798797657
203,8.530201813082384,0.08380374142357536,7.95351919403012,0.06787257606501097,0.48748914132479493,0.9417573393763484
204,8.459117285932392,0.08407702632584013,7.861987396945167,0.06807966717146896,0.47921266297805254,0.9418368799550397
205,8.388092545699411,0.0843503112281049,7.771348795784294,0.06828675827792696,0.4710982717599282,0.941916420533731
206,8.317141753968949,0.08462359613036965,7.6816083756303355,0.06849384938438495,0.46314677003047267,0.9419959611124223
207,8.246278834235817,0.08489688103263443,7.5927706325787065,0.06870094049084294,0.45535892178262455,0.9420755016911138
208,8.175517468710098,0.08517016593489918,7.504839580966118,0.06890803159730094,0.4477354533797939,0.9421550422698051
209,8.104871095327386,0.08544345083716395,7.417818760743403,0.06911512270375891,0.44027705429908576,0.9422345828484964
210,8.034352904962665,0.08571673573942871,7.331711244983274,0.06932221381021691,0.43298437787869554,0.9423141234271877
211,7.963975838846683,0.08599002064169348,7.246519647514614,0.0695293049166749,0.4258580420680013,0.9423936640058791
212,7.8937525861838065,0.08626330554395825,7.162246130674451,0.06973639602313289,0.4188986301793332,0.9424732045845704
213,7.823695581970026,0.086536590446223,7.078892413169352,0.06994348712959089,0.4121066916393945,0.9425527451632617
214,7.753817005009556,0.08680987534848777,6.996459778038018,0.07015057823604888,0.40548274273976664,0.942632285741953
215,7.684128776128469,0.08708316025075254,6.914949080706961,0.07035766934250687,0.3990272673844963,0.9427118263206444
216,7.6146425565833775,0.0873564451530173,6.834360757131404,0.07056476044896487,0.39274071783377196,0.9427913668993357
217,7.545369746663338,0.08762973005528206,6.754694832013856,0.07077185155542286,0.3866235154422602,0.942870907478027
218,7.4763214844826935,0.08790301495754682,6.675950927092675,0.07097894266188084,0.3806760513907287,0.9429504480567183
219,7.4075086449626175,0.0881762998598116,6.598128269493504,0.07118603376833885,0.37489868740986404,0.9430299886354097
220,7.338941838998912,0.08844958476207634,6.521225700136416,0.07139312487479683,0.36929175649472956,0.9431095292141011
221,7.270631412813364,0.08872286966434112,6.445241682191839,0.07160021598125482,0.3638555636088366,0.9431890697927924
222,7.202587447486122,0.08899615456660588,6.370174309578663,0.07180730708771282,0.3585903863764353,0.9432686103714837
223,7.134819758666022,0.08926943946887064,6.296021315497919,0.07201439819417081,0.3534964757620197,0.943348150950175
224,7.067337896456018,0.08954272437113542,6.2227800809958715,0.0722214893006288,0.34857405673562436,0.9434276915288664
225,7.000151145470593,0.08981600927340017,6.15044764355028,0.0724285804070868,0.3438233289229476,0.9435072321075577
226,6.933268525061829,0.09008929417566494,6.079020705674116,0.07263567151354478,0.33924446723912094,0.943586772686249
227,6.866698789710971,0.0903625790779297,6.008495643530836,0.07284276262000278,0.33483762250498905,0.9436663132649403
228,6.8004504295819395,0.09063586398019446,5.938868515555968,0.07304985372646076,0.330602922045006,0.9437458538436316
229,6.7345316712332695,0.09090914888245923,5.870135071079466,0.07325694483291875,0.32654047026552835,0.943825394422323
230,6.668950478484952,0.09118243378472399,5.802290758943882,0.07346403593937675,0.32265034921268054,0.9439049350010144
231,6.60371455343637,0.09145571868698876,5.735330736113497,0.07367112704583474,0.31893261910880844,0.9439844755797057
232,6.538831337631666,0.09172900358925352,5.669249876269448,0.07387821815229273,0.31538731886658194,0.944064016158397
233,6.474308013368535,0.09200228849151829,5.604042778386631,0.07408530925875073,0.3120144665800204,0.9441435567370884
234,6.410151505146735,0.09227557339378305,5.539703775287814,0.07429240036520872,0.3088140599914691,0.9442230973157797
235,6.346368481252146,0.09254885829604781,5.476226942170832,0.0744994914716667,0.3057860769338842,0.944302637894471
236,6.282965355472492,0.09282214319831257,5.413606105104944,0.07470658257812471,0.3029304757476736,0.9443821784731623
237,6.219948288940574,0.09309542810057735,5.351834849492468,0.0749136736845827,0.3002471956713862,0.9444617190518537
238,6.157323192100916,0.09336871300284211,5.290906528492021,0.07512076479104068,0.29773615720577135,0.944541259630545
239,6.095095726795684,0.09364199790510687,5.230814271399908,0.07532785589749869,0.295397262450391,0.9446208002092363
240,6.033271308465674,0.09391528280737163,5.171550991986366,0.07553494700395667,0.29323039541256957,0.9447003407879276
241,5.971855108462188,0.09418856770963639,5.113109396783341,0.07574203811041466,0.2912354222879825,0.944779881366619
242,5.910852056465517,0.09446185261190117,5.055481993320896,0.07594912921687266,0.28941219171257565,0.9448594219453104
243,5.850266843005904,0.09473513751416593,4.998661098309354,0.07615622032333064,0.28776053498551185,0.9449389625240017
244,5.790103922082547,0.09500842241643069,4.9426388457642565,0.07636331142978864,0.28628026626268566,0.945018503102693
245,5.730367513876631,0.09528170731869545,4.887407195071779,0.07657040253624664,0.2849711827207694,0.9450980436813843
246,5.671061607553929,0.09555499222096021,4.832957938991861,0.07677749364270461,0.28383306469144187,0.9451775842600757
247,5.612189964152864,0.09582827712322498,4.779282711596767,0.07698458474916262,0.2828656757657606,0.945257124838767
248,5.5537561195537215,0.09610156202548975,4.726372996142947,0.0771916758556206,0.2820687628685884,0.9453366654174583
249,5.495763387524919,0.09637484692775451,4.674220132873751,0.07739876696207859,0.28144205630305436,0.9454162059961496
250,5.43821486284197,0.09664813183001927,4.622815326751282,0.07760585806853659,0.2809852697651312,0.945495746574841
251,5.381113424475157,0.09692141673228404,4.572149655115178,0.07781294917499458,0.28069810032840153,0.9455752871535323
252,5.324461738841716,0.0971947016345488,4.522214075266633,0.07802004028145257,0.2805802283992118,0.9456548277322236
253,5.26826226311835,0.09746798653681356,4.472999431975825,0.07822713138791057,0.28063131764243204,0.945734368310915
254,5.212517248610251,0.09774127143907833,4.424496464911068,0.07843422249436856,0.2808510148781196,0.9458139088896063
255,5.15722874417237,0.0980145563413431,4.37669581598812,0.07864131360082655,0.281238949949427,0.9458934494682977
256,5.102398599679126,0.09828784124360786,4.32958803663808,0.07884840470728455,0.2817947355621782,0.945972990046989
257,5.0480284695386395,0.09856112614587262,4.283163594992465,0.07905549581374254,0.28251796709657173,0.9460525306256803
258,4.994119816247605,0.09883441104813738,4.237412882983973,0.07926258692020052,0.2834082223915576,0.9461320712043716
259,4.940673913983,0.09910769595040216,4.192326223361721,0.07946967802665852,0.2844650615024519,0.946211611783063
260,4.88769185222697,0.09938098085266692,4.147893876619587,0.0796767691331165,0.28568802643246893,0.9462911523617543
261,4.835174539421165,0.09965426575493168,4.10410604783638,0.0798838602395745,0.2870766408388571,0.9463706929404456
262,4.783122706646945,0.09992755065719644,4.060952893426824,0.0800909513460325,0.2886304097144081,0.9464502335191369
263,4.731536911327977,0.1002008355594612,4.018424527802002,0.08029804245249048,0.29034881904518783,0.9465297740978283
264,4.680417540951731,0.10047412046172596,3.9765110299382505,0.08050513355894848,0.29223133544528546,0.9466093146765197
265,4.629764816806482,0.10074740536399074,3.9352024498534885,0.08071222466540647,0.2942774057696717,0.946688855255211
266,4.579578797730638,0.1010206902662555,3.8944888149897725,0.08091931577186445,0.2964864567059634,0.9467683958339023
267,4.529859383871005,0.10129397516852026,3.854360136501234,0.08112640687832245,0.2988578943462933,0.9468479364125936
268,4.480606320447047,0.10156726007078502,3.814806415446284,0.08133349798478044,0.30139110374033595,0.946927476991285
269,4.431819201517946,0.10184054497304978,3.7758176488831836,0.08154058909123843,0.30408544843053925,0.9470070175699763
270,4.3834974737496,0.10211382987531455,3.7373838358679805,0.08174768019769643,0.3069402699709913,0.9470865581486676
271,4.335640440178598,0.10238711477757932,3.699494983353948,0.08195477130415442,0.3099548874308854,0.9471660987273589
272,4.288247263970528,0.10266039967984408,3.6621411119915144,0.08216186241061241,0.3131285968841142,0.9472456393060503
273,4.241316972169715,0.10293368458210884,3.625312261827845,0.08236895351707041,0.3164606708862108,0.9473251798847416
274,4.194848459437997,0.1032069694843736,3.5889984979052043,0.0825760446235284,0.31995035794005344,0.9474047204634329
275,4.148840491779884,0.10348025438663837,3.5531899157570956,0.08278313572998638,0.32359688195181113,0.9474842610421242
276,4.103291710251724,0.10375353928890314,3.5178766468014677,0.08299022683644439,0.3273994416784809,0.9475638016208157
277,4.058200634652548,0.1040268241911679,3.4830488636299943,0.08319731794290236,0.33135721016868896,0.947643342199507
278,4.01356566719435,0.10430010909343267,3.448696785192614,0.08340440904936036,0.3354693341981866,0.9477228827781983
279,3.969385096149638,0.10457339399569743,3.4148106818765114,0.08361150015581836,0.3397349337016685,0.9478024233568896
280,3.9256570994742375,0.10484667889796219,3.381380880478629,0.08381859126227634,0.3441531012025822,0.9478819639355809
281,3.882379748403338,0.10511996380022695,3.348397769070913,0.08402568236873434,0.34872290124243976,0.9479615045142723
282,3.8395510110189477,0.10539324870249173,3.315851801757478,0.08423277347519233,0.3534433698115069,0.9480410450929636
283,3.797168755786953,0.10566653360475649,3.2837335033228214,0.08443986458165031,0.35831351378242754,0.9481205856716549
284,3.7552307550621005,0.10593981850702125,3.2520334737702905,0.08464695568810832,0.3633323103486456,0.9482001262503462
285,3.7137346885592812,0.10621310340928601,3.2207423927500165,0.0848540467945663,0.3684987064692125,0.9482796668290376
286,3.6726781467896483,0.10648638831155077,3.1898510238754794,0.08506113790102429,0.37381161832198057,0.9483592074077289
287,3.632058634460098,0.10675967321381553,3.1593502189279383,0.0852682290074823,0.37926993076682475,0.9484387479864202
288,3.591873573834756,0.10703295811608031,3.1292309219479586,0.08547532011394028,0.3848724968207611,0.9485182885651116
289,3.552120308057324,0.10730624301834507,3.099484173213223,0.08568241122039827,0.39061813714687615,0.948597829143803
290,3.512796104432955,0.10757952792060983,3.070101113101945,0.08588950232685627,0.3965056395586328,0.9486773697224943
291,3.4738981576687045,0.1078528128228746,3.041072985841114,0.08609659343331426,0.4025337585419295,0.9487569103011856
292,3.435423593071492,0.10812609772513936,3.012391143138827,0.08630368453977225,0.40870121479613447,0.9488364508798769
293,3.397369469702642,0.10839938262740413,2.98404704770008,0.08651077564623025,0.4150066947964745,0.9489159914585682
294,3.3597327834881736,0.10867266752966889,2.9560322766252907,0.08671786675268822,0.42144885037946006,0.9489955320372596
295,3.3225104702840538,0.10894595243193365,2.9283385246909073,0.08692495785914622,0.42802629835299255,0.9490750726159509
296,3.2856994088957037,0.10921923733419842,2.9009576075115144,0.08713204896560423,0.4347376201335859,0.9491546131946422
297,3.2492964240511752,0.10949252223646318,2.8738814645827886,0.0873391400720622,0.44158136141184384,0.9492341537733335
298,3.2132982893273816,0.10976580713872794,2.8471021622047634,0.0875462311785202,0.4485560318486288,0.949313694352025
299,3.1777017300289154,0.11003909204099271,2.8206118962848894,0.08775332228497819,0.45566010480344166,0.9493932349307163
300,3.1425034260190516,0.11031237694325748,2.7944029950203433,0.08796041339143618,0.46289201709691397,0.9494727755094076
301,3.107700014502551,0.11058566184552224,2.7684679214591603,0.08816750449789418,0.4702501688093035,0.9495523160880989
302,3.073288092759973,0.110858946747787,2.7427992759397752,0.08837459560435217,0.47773292311652865,0.9496318566667903
303,3.039264220833259,0.11113223165005176,2.717389798408551,0.08858168671081015,0.4853386061658267,0.9497113972454816
304,3.005624924162412,0.11140551655231652,2.6922323706149998,0.08878877781726816,0.4930655069925301,0.9497909378241729
305,2.9723666961731445,0.1116788014545813,2.667320018184422,0.08899586892372614,0.5009118774797415,0.9498704784028642
306,2.9394860008154113,0.11195208635684606,2.6426459125676565,0.08920296003018413,0.5088759323626759,0.9499500189815555
307,2.906979275052827,0.11222537125911082,2.618203372867856,0.08941005113664213,0.5169558492790454,0.9500295595602469
308,2.8748429313029655,0.11249865616137558,2.59398586754408,0.08961714224310012,0.5251497688674431,0.9501091001389382
309,2.843073359828665,0.11277194106364034,2.5699870159916642,0.08982423334955811,0.5334557949150258,0.9501886407176295
310,2.811666931080383,0.1130452259659051,2.546200589999359,0.0900313244560161,0.5418719945561096,0.9502681812963208
311,2.7806199979898087,0.11331851086816988,2.5226205150832666,0.0902384155624741,0.5503963985232504,0.9503477218750123
312,2.7499288982149563,0.11359179577043464,2.4992408716977117,0.09044550666893209,0.5590270014519579,0.9504272624537036
313,2.7195899563368715,0.1138650806726994,2.4760558963231847,0.09065259777539007,0.5677617622408048,0.9505068030323949
314,2.6895994860083388,0.11413836557496417,2.453059982431649,0.09085968888184807,0.5765986044679572,0.9505863436110862
315,2.659953792054818,0.11441165047722893,2.4302476813294853,0.09106677998830606,0.5855354168656548,0.9506658841897776
316,2.6306491725279537,0.1146849353794937,2.407613702878478,0.09127387109476405,0.5945700538534061,0.9507454247684689
317,2.6016819207120387,0.11495822028175846,2.385152916095289,0.09148096220122204,0.6037003361318681,0.9508249653471602
318,2.573048327083793,0.11523150518402323,2.362860349629953,0.09168805330768004,0.6129240513375205,0.9509045059258515
319,2.5447446812258883,0.11550479008628799,2.340731192124011,0.09189514441413803,0.6222389547599583,0.9509840465045428
320,2.5167672736946143,0.11577807498855275,2.3187607924489213,0.09210223552059602,0.6316427701224853,0.9510635870832342
321,2.4891123978422045,0.11605135989081751,2.296944659825567,0.09230932662705402,0.6411331904265821,0.9511431276619255
322,2.4617763515942044,0.11632464479308229,2.2752784638256482,0.092516417733512,0.6507078788619237,0.9512226682406169
323,2.434755439182435,0.11659792969534705,2.2537580342558794,0.09272350883996999,0.6603644697816515,0.9513022088193082
324,2.4080459728340196,0.11687121459761181,2.2323793609260214,0.092930599946428,0.6701005697444512,0.9513817493979996
325,2.381644274416991,0.11714449949987657,2.2111385933017784,0.09313769105288598,0.6799137586235771,0.9514612899766909
326,2.3555466770429883,0.11741778440214133,2.1900320400437474,0.09334478215934397,0.6898015907834836,0.9515408305553822
327,2.3297495266276016,0.11769106930440609,2.1690561684336274,0.09355187326580196,0.6997615963246304,0.9516203711340735
328,2.3042491834088654,0.11796435420667087,2.1482076036890394,0.09375896437225996,0.7097912823965004,0.9516999117127649
329,2.2790420234244673,0.11823763910893563,2.1274831281683237,0.09396605547871795,0.7198881345795587,0.9517794522914562
330,2.2541244399482094,0.11851092401120039,2.1068796804667858,0.09417314658517593,0.7300496183360403,0.9518589928701475
331,2.2294928448862534,0.11878420891346515,2.0863943544059866,0.09438023769163394,0.7402731805297917,0.9519385334488388
332,2.205143670133742,0.11905749381572991,2.066024397917669,0.09458732879809192,0.7505562510153214,0.9520180740275301
333,2.1810733688922914,0.11933077871799469,2.045767211824045,0.09479441990454991,0.7608962442956729,0.9520976146062216
334,2.1572784169489254,0.11960406362025945,2.025620348516238,0.09500151101100791,0.7712905612494376,0.9521771551849129
335,2.133755313917011,0.11987734852252421,2.005581510532754,0.0952086021174659,0.7817365909263471,0.9522566957636042
336,2.1105005844397,0.12015063342478897,1.9856485490398823,0.09541569322392389,0.7922317124112408,0.9523362363422955
337,2.08751077935642,0.12042391832705374,1.9658194622160756,0.09562278433038188,0.8027732967561613,0.9524157769209869
338,2.0647824768329723,0.1206972032293185,1.9460923935423893,0.09582987543683988,0.8133587089795582,0.9524953174996782
339,2.042312283455706,0.12097048813158327,1.9264656300010992,0.09603696654329787,0.823985310132996,0.9525748580783695
340,2.020096835290311,0.12124377303384803,1.9069376001847602,0.09624405764975585,0.8346504594334924,0.9526543986570608
341,1.998132798905738,0.1215170579361128,1.887506872317957,0.09645114875621386,0.8453515164618342,0.9527339392357521
342,1.9764168723637023,0.12179034283837756,1.8681721521941237,0.09665823986267184,0.8560858434251534,0.9528134798144435
343,1.954945786174295,0.12206362774064232,1.84893228102982,0.09686533096912983,0.8668508074834622,0.9528930203931348
344,1.933716304218147,0.12233691264290708,1.829786233238948,0.09707242207558782,0.8776437831387385,0.9529725609718261
345,1.9127252246356126,0.12261019754517186,1.8107331141294292,0.09727951318204582,0.8884621546855692,0.9530521015505174
346,1.8919693806834113,0.12288348244743662,1.791772157524921,0.09748660428850381,0.899303318722287,0.9531316421292089
347,1.8714456415591794,0.12315676734970138,1.7729027233142036,0.0976936953949618,0.9101646867207862,0.9532111827079002
348,1.851150913194336,0.12343005225196614,1.7541242949309155,0.0979007865014198,0.9210436876546197,0.9532907232865915
349,1.8310821390156775,0.1237033371542309,1.7354364767663544,0.09810787760787779,0.9319377706827177,0.9533702638652828
350,1.8112363006761032,0.12397662205649568,1.7168389915181221,0.09831496871433577,0.9428444078881599,0.9534498044439742
351,1.79161041875483,0.12424990695876044,1.6983316774773967,0.09852205982079378,0.9537610970698516,0.9535293450226655
352,1.7722015534274935,0.1245231918610252,1.679914485757702,0.09872915092725176,0.9646853645855227,0.9536088856013568
353,1.7530068051064622,0.12479647676328996,1.6615874774680077,0.09893624203370975,0.975614768244389,0.9536884261800481
354,1.734023315051724,0.12506976166555472,1.6433508208330887,0.09914333314016774,0.9865469002472389,0.9537679667587395
355,1.7152482659526413,0.12534304656781947,1.6252047882640734,0.09935042424662574,0.9974793901724738,0.9538475073374308
356,1.696678882480931,0.12561633147008427,1.6071497533821106,0.09955751535308373,1.0084099080057287,0.9539270479161222
357,1.6783124318151283,0.12588961637234902,1.5891861879981315,0.09976460645954172,1.019336167211086,0.9540065884948135
358,1.6601462241368172,0.12616290127461377,1.5713146590517004,0.09997169756599972,1.0302559278418442,0.9540861290735048
359,1.6421776130989338,0.12643618617687855,1.553535825511949,0.1001787886724577,1.041166999688235,0.9541656696521962
360,1.6244039962663652,0.12670947107914332,1.535850435243578,0.1003858797789157,1.0520672454602755,0.9542452102308875
361,1.6068228155291073,0.12698275598140807,1.5182593218409635,0.10059297088537368,1.0629545840030277,0.9543247508095788
362,1.5894315574881916,0.12725604088367284,1.500763401433372,0.10080006199183168,1.073826993541939,0.9544042913882701
363,1.5722277538146376,0.12752932578593762,1.4833636694642833,0.10100715309828967,1.0846825149559522,0.9544838319669615
364,1.5552089815816086,0.12780261068820237,1.4660611974478426,0.10121424420474766,1.0955192550752781,0.9545633725456528
365,1.5383728635699667,0.12807589559046711,1.4488571297054205,0.10142133531120566,1.1063353900022384,0.9546429131243441
366,1.5217170685474406,0.1283491804927319,1.431752680085293,0.10162842641766365,1.1171291684513238,0.9547224537030354
367,1.5052393115215588,0.12862246539499667,1.4147491286683769,0.10183551752412164,1.1278989151067278,0.9548019942817267
368,1.488937353966527,0.1288957502972614,1.3978478184629917,0.10204260863057964,1.1386430339942322,0.9548815348604182
369,1.4728090040241801,0.1291690351995262,1.3810501520915892,0.10224969973703762,1.1493600118644702,0.9549610754391095
370,1.4568521166792123,0.12944232010179096,1.364357588472312,0.10245679084349561,1.1600484215852,0.9550406160178008
371,1.4410645939087685,0.1297156050040557,1.3477716394983084,0.1026638819499536,1.1707069255393445,0.9551201565964921
372,1.4254443848065563,0.12998888990632046,1.3312938667176115,0.1028709730564116,1.1813342790262167,0.9551996971751835
373,1.409989485681613,0.13026217480858526,1.3149258780164081,0.10307806416286959,1.1919293336624823,0.9552792377538748
374,1.3946979401318407,0.13053545971085,1.298669324308468,0.10328515526932758,1.2024910407808567,0.9553587783325661
375,1.3795678390923982,0.13080874461311476,1.2825258962334642,0.10349224637578558,1.2130184548224148,0.9554383189112574
376,1.3645973208591102,0.13108202951537953,1.2664973208668966,0.10369933748224357,1.2235107367204876,0.9555178594899488
377,1.349784571086969,0.1313553144176443,1.2505853584442164,0.10390642858870155,1.2339671572726187,0.9555974000686401
378,1.3351278227638201,0.13162859931990906,1.2347917991018134,0.10411351969515954,1.2443871004977258,0.9556769406473314
379,1.320625356159365,0.13190188422217383,1.219118459637364,0.10432061080161754,1.25477006697555,0.9557564812260227
380,1.306275498749556,0.1321751691244386,1.2035671802920656,0.10452770190807553,1.265115677165032,0.9558360218047142
381,1.29207662511649,0.13244845402670335,1.188139821557179,0.10473479301453352,1.2754236746990426,0.9559155623834055
382,1.278027156823881,0.1327217389289681,1.172838261007286,0.10494188412099152,1.28569392965211,0.9559951029620968
383,1.2641255622682344,0.13299502383123288,1.1576643901625818,0.10514897522744951,1.2959264417782284,0.9560746435407881
384,1.2503703565057982,0.13326830873349765,1.1426201113824475,0.1053560663339075,1.306121343715869,0.9561541841194794
385,1.2367601010554043,0.1335415936357624,1.1277073347925504,0.1055631574403655,1.3162789041568494,0.9562337246981708
386,1.2232934036772733,0.13381487853802718,1.1129279752475845,0.10577024854682349,1.326399530976539,0.9563132652768621
387,1.209968918127931,0.13408816344029195,1.0982839493317218,0.10597733965328147,1.336483774322108,0.9563928058555534
388,1.1967853438912994,0.1343614483425567,1.0837771723988252,0.10618443075973946,1.3465323296559952,0.9564723464342447
389,1.183741425886098,0.13463473324482145,1.0694095556543128,0.10639152186619746,1.3565460407518202,0.9565518870129361
390,1.1708359541496611,0.13490801814708625,1.0551830032806089,0.10659861297265545,1.3665259026393766,0.9566314275916274
391,1.1580677634983072,0.135181303049351,1.041099409607927,0.10680570407911344,1.3764730644967724,0.9567109681703188
392,1.1454357331643463,0.13545458795161575,1.0271606563321685,0.10701279518557144,1.3863888324858034,0.9567905087490101
393,1.1329387864099174,0.13572787285388052,1.013368609781589,0.10721988629202943,1.396274672528673,0.9568700493277014
394,1.12057589011775,0.1360011577561453,0.9997251182338033,0.10742697739848742,1.406132213023009,0.9569495899063928
395,1.1083460543590138,0.13627444265841004,0.986232009284697,0.1076340685049454,1.4159632474921657,0.9570291304850841
396,1.0962483319384093,0.13654772756067482,0.9728910872706469,0.1078411596114034,1.4257697371690607,0.9571086710637754
397,1.0842818179166822,0.1368210124629396,0.9597041307454763,0.1080482507178614,1.4355538135098738,0.9571882116424667
398,1.0724456491107013,0.13709429736520434,0.9466728900134048,0.10825534182431938,1.4453177806359818,0.9572677522211581
399,1.0607390035713085,0.1373675822674691,0.9337990847192637,0.10846243293077738,1.4550641177011583,0.9573472927998494
400,1.049161100039135,0.13764086716973387,0.9210844014971318,0.10866952403723537,1.4647954811819184,0.9574268333785407
401,1.0377111973785778,0.13791415207199864,0.9085304916784589,0.10887661514369336,1.4745147070883171,0.957506373957232
402,1.0263885939901536,0.1381874369742634,0.8961389690607359,0.10908370625015136,1.4842248130933482,0.9575859145359235
403,1.015192627201458,0.13846072187652816,0.8839114077376273,0.10929079735660935,1.4939290005784192,0.9576654551146148
404,1.0041226726369754,0.13873400677879294,0.8718493399914655,0.10949788846306734,1.5036306565928488,0.9577449956933061
405,0.9931781435669866,0.1390072916810577,0.8599542542489063,0.10970497956952532,1.5133333557254387,0.9578245362719974
406,0.9823584902358173,0.13928057658332244,0.8482275931004896,0.10991207067598333,1.5230408618857847,0.9579040768506888
407,0.971663199169743,0.13955386148558724,0.8366707513847899,0.11011916178244131,1.5327571299938365,0.9579836174293801
408,0.9610917924648094,0.13982714638785199,0.8252850743377353,0.1103262528888993,1.542486307575532,0.9580631580080714
409,0.9506438270548669,0.14010043129011673,0.8140718558076749,0.1105333439953573,1.5522327362628439,0.9581426985867627
410,0.9403188939601596,0.1403737161923815,0.8030323365366386,0.11074043510181529,1.5620009531966519,0.958222239165454
411,0.9301166175167814,0.14064700109464628,0.7921677025082151,0.11094752620827328,1.5717956923305025,0.9583017797441454
412,0.9200366545873359,0.14092028599691103,0.7814790833624088,0.11115461731473128,1.581621885634167,0.9583813203228367
413,0.9100786937531709,0.1411935708991758,0.7709675508777489,0.11136170842118927,1.5914846641952056,0.958460860901528
414,0.9002424544885594,0.14146685580144058,0.7606341175208963,0.11156879952764726,1.6013893592173079,0.9585404014802194
415,0.8905276863171919,0.14174014070370533,0.750479735063909,0.11177589063410524,1.6113415029142315,0.9586199420589108
416,0.880934167951403,0.14201342560597008,0.7405052932692993,0.11198298174056324,1.6213468292976823,0.9586994826376021
417,0.8714617064145339,0.14228671050823485,0.7307116186429305,0.11219007284702123,1.631411274858915,0.9587790232162934
418,0.862110136146861,0.14255999541049963,0.7210994732547636,0.11239716395347922,1.641540979141926,0.9588585637949847
419,0.852879318095536,0.14283328031276438,0.7116695536274227,0.11260425505993722,1.651742285208189,0.958938104373676
420,0.84376913878898,0.14310656521502915,0.7024224896924719,0.11281134616639521,1.6620217399917412,0.9590176449523674
421,0.8347795093962328,0.14337985011729393,0.6933588438142688,0.1130184372728532,1.6723860945435092,0.9590971855310587
422,0.8259103647717096,0.14365313501955868,0.6844791098812043,0.11322552837931119,1.6828423041651077,0.95917672610975
423,0.817161662485881,0.14392641992182342,0.6757837124640982,0.11343261948576919,1.6933975284303604,0.9592562666884413
424,0.8085333818423932,0.14419970482408823,0.667273006041469,0.11363971059222717,1.7040591310949684,0.9593358072671327
425,0.8000255228821508,0.14447298972635297,0.6589472742913546,0.11384680169868516,1.7148346798934033,0.959415347845824
426,0.791638105374892,0.14474627462861772,0.6508067294493396,0.11405389280514316,1.7257319462227914,0.9594948884245154
427,0.7833711677988333,0.1450195595308825,0.6428515117323728,0.11426098391160115,1.7367589047136631,0.9595744290032067
428,0.7752247663089392,0.14529284443314727,0.6350816888279512,0.11446807501805914,1.7479237326870145,0.9596539695818981
429,0.7671989736943933,0.14556612933541202,0.6274972554481962,0.11467516612451714,1.7592348094980523,0.9597335101605894
430,0.759293878325875,0.1458394142376768,0.6200981329483188,0.11488225723097513,1.7707007157662231,0.9598130507392807
431,0.7515095830932486,0.14611269913994157,0.6128841690089353,0.11508934833743312,1.7823302324918593,0.959892591317972
432,0.743846204334273,0.14638598404220632,0.6058551373816691,0.1152964394438911,1.7941323400591789,0.9599721318966633
433,0.7363038707549755,0.14665926894447107,0.5990107376974422,0.1155035305503491,1.8061162171263416,0.9600516724753547
434,0.7288827223423306,0.14693255384673584,0.5923505953368303,0.1157106216568071,1.8182912394024524,0.960131213054046
435,0.7215829092698943,0.14720583874900062,0.5858742613618344,0.11591771276326508,1.830666978311998,0.9602107536327373
436,0.7144045907970618,0.14747912365126536,0.5795812125083912,0.11612480386972308,1.8432531995472552,0.9602902942114286
437,0.7073479341626263,0.14775240855353014,0.5734708512389293,0.11633189497618107,1.856059861508755,0.9603698347901201
438,0.7004131134733306,0.14802569345579492,0.5675425058542449,0.11653898608263906,1.8690971136348968,0.9604493753688114
439,0.6936003085880996,0.14829897835805966,0.5617954306639582,0.11674607718909705,1.8823752946209182,0.9605289159475027
440,0.6869097039986661,0.1485722632603244,0.5562288062147946,0.11695316829555505,1.895904930528023,0.960608456526194
441,0.6803414877073062,0.14884554816258921,0.5508417395759059,0.11716025940201304,1.9096967327835965,0.9606879971048854
442,0.6738958501024159,0.14911883306485396,0.5456332646804307,0.11736735050847102,1.9237615960726295,0.9607675376835767
443,0.6675729828326415,0.1493921179671187,0.5406023427224976,0.11757444161492903,1.938110596122443,0.960847078262268
444,0.6613730776803295,0.14966540286938348,0.5357478626088241,0.11778153272138701,1.952754987380093,0.9609266188409593
445,0.6552963254350346,0.14993868777164826,0.5310686414640813,0.117988623827845,1.9677062005846335,0.9610061594196506
446,0.6493429147678383,0.150211972673913,0.5265634251891613,0.118195714934303,1.982975840234787,0.961085699998342
447,0.6435130311072397,0.15048525757617778,0.5222308890714857,0.11840280604076099,1.9985756819525589,0.9611652405770333
448,0.6378068555174017,0.15075854247844256,0.5180696384464654,0.11860989714721898,2.0145176697452225,0.9612447811557246
449,0.6322245635795044,0.1510318273807073,0.5140782094092256,0.11881698825367697,2.030813913165137,0.961324321734416
450,0.6267663242770009,0.15130511228297205,0.5102550695756959,0.11902407936013497,2.0474766843699435,0.9614038623131074
451,0.6214322988855503,0.15157839718523683,0.506598618892143,0.11923117046659296,2.0645184150836045,0.9614834028917987
452,0.6162226398684212,0.1518516820875016,0.5031071904922348,0.11943826157305094,2.0819516934597497,0.96156294347049
453,0.6111374897781452,0.15212496698976635,0.4997790516006962,0.11964535267950895,2.0997892608487683,0.9616424840491813
454,0.6061769801652229,0.15239825189203113,0.49661240448262317,0.11985244378596693,2.118044008469412,0.9617220246278726
455,0.6013412304946787,0.1526715367942959,0.4936053874375007,0.12005953489242492,2.136728973986991,0.961801565206564
456,0.5966303470712463,0.15294482169656065,0.49075607583697234,0.12026662599888291,2.155857337998958,0.9618811057852553
457,0.5920444219740016,0.1532181065988254,0.48806248320539763,0.12047371710534091,2.1754424204294516,0.9619606463639466
458,0.5875835320012268,0.15349139150109017,0.48552256234222285,0.1206808082117989,2.195497676834426,0.9620401869426379
459,0.5832477376263094,0.15376467640335495,0.4831342064851871,0.12088789931825689,2.2160366946181536,0.9621197275213293
460,0.5790370819654727,0.1540379613056197,0.48089525051337934,0.12109499042471489,2.237073189163398,0.9621992681000207
461,0.574951589758127,0.15431124620788447,0.47880347218915026,0.12130208153117288,2.258620999876024,0.962278808678712
462,0.5709912663606462,0.15458453111014925,0.47685659343787956,0.12150917263763086,2.280694086146093,0.9623583492574033
463,0.5671560967543505,0.154857816012414,0.4750522816645889,0.12171626374408887,2.30330652322613,0.9624378898360947
464,0.5634460445684812,0.15513110091467877,0.473388151106388,0.12192335485054685,2.326472498029049,0.962517430414786
465,0.5598610511189633,0.15540438581694352,0.4718617642197279,0.12213044595700484,2.3502063048465147,0.9625969709934773
466,0.5564010344637171,0.1556776707192083,0.47047063310143356,0.12233753706346283,2.374522340989497,0.9626765115721686
467,0.5530658884753072,0.15595095562147307,0.4692122209424761,0.12254462816992083,2.3994351023528706,0.96275605215086
468,0.5498554819316858,0.15622424052373782,0.4680839435134399,0.12275171927637882,2.4249591789043836,0.9628355927295513
469,0.5467696576257928,0.1564975254260026,0.46708317068063204,0.1229588103828368,2.451109250101793,0.9629151333082426
470,0.5438082314947732,0.15677081032826734,0.46620722795176944,0.12316590148929481,2.477900080236916,0.9629946738869339
471,0.5409709917695456,0.15704409523053212,0.4654533980501758,0.1233729925957528,2.5053465137103808,0.9630742144656252
472,0.5382576981454678,0.15731738013279686,0.4648189225164092,0.12358008370221078,2.5334634702377934,0.9631537550443167
473,0.53566808097482,0.15759066503506164,0.4643010033362318,0.12378717480866877,2.562265939987914,0.963233295623008
474,0.533201840481832,0.15786394993732641,0.46389680459382665,0.12399426591512677,2.591768978656852,0.9633128362016993
475,0.5308586460009485,0.15813723483959116,0.46360345414915444,0.12420135702158476,2.6219877024767198,0.9633923767803906
476,0.5286381352390402,0.15841051974185594,0.46341804533833464,0.12440844812804275,2.652937283162825,0.963471917359082
477,0.5265399135622378,0.15868380464412069,0.46333763869592837,0.12461553923450075,2.6846329427995808,0.9635514579377733
478,0.52456355330806,0.15895708954638546,0.46335926369798497,0.12482263034095874,2.7170899486670383,0.9636309985164646
479,0.5227085931234955,0.15923037444865024,0.4634799205247098,0.12502972144741673,2.7503236080099023,0.9637105390951559
480,0.5209745373296814,0.15950365935091498,0.4636965818415961,0.12523681255387473,2.78434926274954,0.9637900796738472
481,0.5193608553138053,0.15977694425317976,0.46400619459785786,0.1254439036603327,2.8191822841419096,0.9638696202525386
482,0.5178669809488483,0.1600502291554445,0.46440568184098563,0.1256509947667907,2.854838067381875,0.96394916083123
483,0.5164923120417626,0.16032351405770928,0.46489194454623795,0.1258580858732487,2.8913320261557813,0.9640287014099213
484,0.5152362098106682,0.16059679895997406,0.4654618634598753,0.1260651769797067,2.928679587144234,0.9641082419886126
485,0.5140979983916294,0.1608700838622388,0.46611230095492223,0.12627226808616468,2.96689618447539,0.964187782567304
486,0.5130769643755585,0.16114336876450358,0.4668401028982455,0.12647935919262265,3.005997254131922,0.9642673231459953
487,0.5121723563757747,0.16141665366676833,0.4676421005277143,0.12668645029908066,3.045998228311938,0.9643468637246866
488,0.5113833846267221,0.1616899385690331,0.46851511233820414,0.12689354140553866,3.0869145297458274,0.9644264043033779
489,0.5107092206143398,0.16196322347129785,0.4694559459751939,0.12710063251199666,3.128761565970996,0.9645059448820693
490,0.5101489967385476,0.16223650837356263,0.470461400134699,0.12730772361845466,3.1715547235646926,0.9645854854607606
491,0.5097018060082976,0.1625097932758274,0.47152826646826135,0.12751481472491263,3.2153093623382576,0.9646650260394519
492,0.5093667017696103,0.16278307817809215,0.4726533314917257,0.1277219058313706,3.2600408094929216,0.9647445666181432
493,0.5091426974670032,0.16305636308035693,0.4738333784965064,0.1279289969378286,3.3057643537399244,0.9648241071968346
494,0.5090287664386898,0.16332964798262167,0.47506518946204657,0.1281360880442866,3.3524952393842313,0.964903647775526
495,0.5090238417459013,0.16360293288488645,0.4763455469681629,0.1283431791507446,3.4002486603775877,0.9649831883542173
496,0.5091268160366681,0.16387621778715122,0.4776712361059598,0.1285502702572026,3.449039754337369,0.9650627289329086
497,0.5093365414443634,0.16414950268941597,0.47903904638599004,0.1287573613636606,3.498883596536974,0.9651422695115999
498,0.5096518295212938,0.16442278759168075,0.48044577364232943,0.12896445247011856,3.549795193867838,0.9652218100902913
499,0.5100714512075921,0.1646960724939455,0.48188822193122915,0.12917154357657656,3.601789478773006,0.9653013506689826
500,0.5105941368356409,0.16496935739621027,0.48336320542300454,0.12937863468303457,3.6548813031583856,0.9653808912476739
501,0.5112185761702329,0.16524264229847505,0.4848675502858087,0.12958572578949257,3.709085432277727,0.9654604318263652
502,0.5119434184846413,0.1655159272007398,0.48639809655994276,0.12979281689595054,3.764416538597668,0.9655399724050566
503,0.5127672726727501,0.16578921210300457,0.4879517000213441,0.12999990800240852,3.8208891956420246,0.9656195129837479
504,0.5136887073973643,0.16606249700526932,0.4895252340328959,0.13020699910886652,3.8785178718177864,0.9656990535624392
505,0.5147062512747896,0.1663357819075341,0.49111559138219835,0.13041409021532452,3.937316924225176,0.9657785941411305
506,0.5158183930957487,0.16660906680979884,0.49271968610444117,0.13062118132178252,3.997300592451676,0.9658581347198218
507,0.5170235820826623,0.16688235171206361,0.4943344552890191,0.13082827242824052,4.058482992354385,0.9659376752985133
508,0.5183202281833024,0.1671556366143284,0.4959568608685304,0.1310353635346985,4.120878109830629,0.9660172158772046
509,0.5197067024007888,0.16742892151659314,0.4975838913888082,0.13124245464115647,4.184499794579345,0.9660967564558959
510,0.5211813371598737,0.1677022064188579,0.499212563758627,0.13144954574761447,4.249361753855824,0.9661762970345872
511,0.5227424267094274,0.16797549132112266,0.5008399249777455,0.13165663685407247,4.3154775462196975,0.9662558376132786
512,0.5243882275610035,0.16824877622338744,0.5024630538419461,0.13186372796053047,4.382860575280911,0.9663353781919699
513,0.5261169589633364,0.1685220611256522,0.504079062623735,0.13207081906698845,4.451524083443609,0.9664149187706612
514,0.5279268034125928,0.16879534602791696,0.5056850987273914,0.13227791017344645,4.5214811456506645,0.9664944593493525
515,0.5298159071981586,0.16906863093018173,0.5072783463170466,0.13248500127990442,4.592744663131873,0.9665739999280439
516,0.5317823809837211,0.16934191583244648,0.5088560279164993,0.13269209238636243,4.6653273571545375,0.9666535405067352
517,0.5338243004233711,0.16961520073471126,0.5104154059794824,0.13289918349282043,4.73924176278499,0.9667330810854265
518,0.5359397068124118,0.16988848563697603,0.5119537844291145,0.13310627459927843,4.814500222655397,0.9668126216641179
519,0.5381266077725418,0.17016177053924078,0.5134685101652771,0.1333133657057364,4.891114880744589,0.9668921622428093
520,0.5403829779710357,0.17043505544150556,0.5149569745386935,0.13352045681219438,4.969097676171515,0.9669717028215006
521,0.5427067598735131,0.1707083403437703,0.5164166147904876,0.13372754791865238,5.048460337005801,0.9670512434001919
522,0.5450958645298752,0.17098162524603508,0.5178449154560336,0.13393463902511038,5.129214374095035,0.9671307839788832
523,0.5475481723929219,0.17125491014829983,0.5192394097319276,0.13414173013156838,5.211371074914429,0.9672103245575745
524,0.5500615341691651,0.1715281950505646,0.5205976808049374,0.13434882123802638,5.294941497440032,0.9672898651362659
525,0.552633771701296,0.17180147995282938,0.521917363141809,0.13455591234448436,5.379936464044966,0.9673694057149572
526,0.5552626788817489,0.17207476485509413,0.5231961437388447,0.13476300345094233,5.466366555428542,0.9674489462936485
527,0.5579460225967661,0.1723480497573589,0.5244317633301857,0.13497009455740033,5.554242104571675,0.9675284868723398
528,0.5606815437003361,0.17262133465962365,0.5256220175537767,0.13517718566385833,5.6435731907286915,0.9676080274510312
529,0.5634669580173499,0.17289461956188842,0.52676475807401,0.13538427677031634,5.7343696334541825,0.9676875680297226
530,0.5662999573752897,0.1731679044641532,0.5278578936600894,0.1355913678767743,5.826640986668586,0.9677671086084139
531,0.5691782106637296,0.17344118936641795,0.5288993912191862,0.1357984589832323,5.920396532766338,0.9678466491871052
532,0.5720993649209071,0.17371447426868272,0.529887276783496,0.13600555008969029,6.0156452767661746,0.9679261897657965
533,0.5750610464465805,0.17398775917094747,0.5308196364503501,0.1362126411961483,6.11239594051053,0.9680057303444879
534,0.5780608619403775,0.17426104407321225,0.5316946172745626,0.1364197323026063,6.210656956913711,0.9680852709231792
535,0.5810963996647914,0.17453432897547702,0.5325104281122547,0.1366268234090643,6.310436464262739,0.9681648115018705
536,0.5841652306319728,0.17480761387774177,0.53326534041542,0.13683391451552226,6.411742300574746,0.9682443520805618
537,0.587264909813422,0.17508089878000654,0.5339576889765558,0.13704100562198024,6.514581998010646,0.9683238926592532
538,0.5903929773716712,0.1753541836822713,0.5345858726227221,0.13724809672843824,6.618962777352197,0.9684034332379445
539,0.593546959913011,0.17562746858453607,0.535148354858434,0.13745518783489624,6.724891542542243,0.9684829738166358
540,0.596724371760299,0.17590075348680081,0.5356436644568583,0.13766227894135424,6.832374875292034,0.9685625143953271
541,0.5999227162448618,0.1761740383890656,0.5360703959988072,0.13786937004781225,6.941419029760101,0.9686420549740186
542,0.6031394870164678,0.17644732329133037,0.5364272103590979,0.13807646115427022,7.052029927300291,0.9687215955527099
543,0.6063721693703408,0.1767206081935951,0.5367128351398819,0.1382835522607282,7.1642131512918334,0.9688011361314012
544,0.6096182415901552,0.1769938930958599,0.5369260650506059,0.1384906433671862,7.277973942042334,0.9688806767100925
545,0.6128751763059263,0.17726717799812464,0.5370657622343209,0.1386977344736442,7.39331719177653,0.9689602172887839
546,0.6161404418656992,0.1775404629003894,0.5371308565401021,0.1389048255801022,7.510247439708475,0.9690397578674752
547,0.619411503719917,0.1778137478026542,0.5371203457414063,0.13911191668656017,7.628768867201503,0.9691192984461665
548,0.6226858258173258,0.17808703270491893,0.5370332957002429,0.13931900779301817,7.748885293020249,0.9691988390248578
549,0.6259608720112656,0.1783603176071837,0.5368688404770889,0.13952609889947615,7.870600168673443,0.9692783796035491
550,0.6292341074751711,0.17863360250944846,0.5366261823865399,0.13973319000593415,7.993916573857458,0.9693579201822405
551,0.6325030001260944,0.17890688741171323,0.5363045919987413,0.13994028111239215,8.118837211993634,0.9694374607609318
552,0.6357650220550538,0.179180172313978,0.535903408086699,0.14014737221885015,8.245364405874941,0.9695170013396232
553,0.639017650962987,0.17945345721624276,0.5354220375196351,0.14035446332530813,8.373500093410797,0.9695965419183145
554,0.6422583716010907,0.17972674211850753,0.5348599551025954,0.1405615544317661,8.503245823484129,0.9696760824970059
555,0.6454846772143006,0.18000002702077228,0.5342167033625917,0.1407686455382241,8.634602751917264,0.9697556230756972
556,0.6486940709866738,0.18027331192303706,0.5334918922816005,0.1409757366446821,8.767571637551065,0.9698351636543885
557,0.6518840674874121,0.1805465968253018,0.5326851989768124,0.1411828277511401,8.902152838441236,0.9699147042330798
558,0.6550521941162759,0.18081988172756658,0.5317963673285685,0.1413899188575981,9.038346308170157,0.9699942448117711
559,0.6581959925471058,0.18109316662983135,0.5308252075564931,0.14159700996405608,9.176151592282471,0.9700737853904625
560,0.6613130201681973,0.1813664515320961,0.5297715957443669,0.14180410107051405,9.31556782484248,0.9701533259691538
561,0.6644008515182452,0.18163973643436088,0.5286354733143666,0.14201119217697206,9.45659372511721,0.9702328665478451
562,0.667457079716582,0.18191302133662562,0.5274168464513211,0.14221828328343006,9.59922759438897,0.9703124071265364
563,0.6704793178864387,0.1821863062388904,0.5261157854777194,0.14242537438988806,9.743467312894861,0.9703919477052279
564,0.6734652005699504,0.18245959114115518,0.5247324241802325,0.14263246549634603,9.889310336901742,0.9704714882839192
565,0.6764123851336341,0.18273287604341992,0.5232669590885813,0.14283955660280404,10.036753695913852,0.9705510288626105
566,0.6793185531630727,0.1830061609456847,0.5217196487076291,0.143046647709262,10.185793990016622,0.9706305694413018
567,0.6821814118455383,0.18327944584794945,0.5200908127036182,0.14325373881572,10.336427387360557,0.9707101100199932
568,0.6849986953393001,0.18355273075021422,0.5183808310455413,0.143460829922178,10.488649621779564,0.9707896505986845
569,0.6877681661283683,0.183826015652479,0.5165901431026594,0.14366792102863601,10.642455990558965,0.9708691911773758
570,0.6904876163614335,0.18409930055474374,0.5147192466992467,0.143875012135094,10.79784135233813,0.9709487317560671
571,0.6931548691737769,0.18437258545700852,0.5127686971276798,0.14408210324155196,10.954800125162423,0.9710282723347584
572,0.6957677799909272,0.18464587035927327,0.5107391061210277,0.14428919434800996,11.113326284680818,0.9711078129134498
573,0.6983242378128715,0.18491915526153804,0.5086311407863526,0.14449628545446797,11.273413362485021,0.9711873534921411
574,0.7008221664776247,0.1851924401638028,0.5064455224999611,0.14470337656092597,11.435054444605202,0.9712668940708324
575,0.7032595259029899,0.18546572506606757,0.5041830257658955,0.14491046766738397,11.5982421701456,0.9713464346495237
576,0.7056343133053562,0.18573900996833234,0.5018444770389827,0.14511755877384194,11.76296873007531,0.9714259752282152
577,0.7079445643943981,0.1860122948705971,0.4994307535137958,0.14532464988029992,11.929225866166728,0.9715055158069065
578,0.7101883545425648,0.18628557977286186,0.4969427818809289,0.14553174098675792,12.09700487008685,0.9715850563855978
579,0.7123637999282642,0.1865588646751266,0.49438153705200083,0.14573883209321592,12.266296582635945,0.9716645969642891
580,0.7144690586516761,0.1868321495773914,0.49174804085483886,0.14594592319967392,12.437091393141186,0.9717441375429805
581,0.7165023318221466,0.18710543447965616,0.4890433607003316,0.1461530143061319,12.609379238999876,0.9718236781216718
582,0.7184618646161469,0.1873787193819209,0.4862686082224527,0.1463601054125899,12.783149605373932,0.9719032187003631
583,0.7203459473048037,0.1876520042841857,0.48342493789298835,0.14656719651904787,12.958391525037534,0.9719827592790544
584,0.7221529162500377,0.18792528918645043,0.48051354561251874,0.14677428762550587,13.135093578371714,0.9720622998577457
585,0.7238811548683722,0.1881985740887152,0.4775356672792324,0.14698137873196387,13.313243893513203,0.9721418404364371
586,0.7255290945615122,0.18847185899097998,0.4744925773371573,0.14718846983842188,13.492830146651094,0.9722213810151284
587,0.7270952156128163,0.18874514389324473,0.47138558730541436,0.14739556094487985,13.673839562472503,0.9723009215938198
588,0.7285780480488288,0.1890184287955095,0.46821604429011404,0.14760265205133782,13.856258914758323,0.9723804621725111
589,0.7299761724650499,0.18929171369777426,0.46498532948052745,0.14780974315779583,14.040074527122055,0.9724600027512025
590,0.7312882208151936,0.18956499860003903,0.4616948566311629,0.14801683426425383,14.225272273898545,0.9725395433298938
591,0.7325128771631764,0.18983828350230378,0.4583460705313944,0.14822392537071183,14.41183758117523,0.9726190839085851
592,0.7336488783971509,0.19011156840456855,0.45494044546429685,0.14843101647716983,14.599755427966542,0.9726986244872764
593,0.7346950149049144,0.19038485330683333,0.4514794836563236,0.1486381075836278,14.789010347531876,0.9727781650659677
594,0.7356501312100733,0.19065813820909808,0.44796471371948887,0.14884519869008578,14.979586428829162,0.9728577056446591
595,0.7365131265683738,0.19093142311136285,0.444397689087694,0.14905228979654378,15.171467318110642,0.9729372462233504
596,0.7372829555236584,0.1912047080136276,0.44077998644884625,0.14925938090300178,15.364636220652383,0.9730167868020417
597,0.7379586284229387,0.19147799291589238,0.43711320417438876,0.14946647200945978,15.559075902617757,0.973096327380733
598,0.7385392118901252,0.19175127781815715,0.43339896074788775,0.14967356311591776,15.754768693055063,0.9731758679594245
599,0.7390238292579919,0.1920245627204219,0.42963889319427434,0.14988065422237576,15.951696486017616,0.9732554085381158
600,0.7394116609579937,0.19229784762268667,0.4258346555113473,0.15008774532883373,16.14984074282144,0.9733349491168071
601,0.7397019448676013,0.19257113252495142,0.4219879171051179,0.15029483643529173,16.349182494416464,0.9734144896954984
602,0.739893976614865,0.1928444174272162,0.4181003612305684,0.15050192754174974,16.549702343886334,0.9734940302741898
603,0.7399871098399485,0.19311770232948094,0.41417368343936356,0.15070901864820774,16.75138046906448,0.9735735708528811
604,0.7399807564134377,0.19339098723174572,0.41020959003604046,0.1509161097546657,16.954196625266334,0.9736531114315724
605,0.739874386611254,0.1936642721340105,0.40620979654418055,0.1511232008611237,17.158130148136873,0.9737326520102637
606,0.7396675292460632,0.19393755703627524,0.4021760261840438,0.1513302919675817,17.363159956603862,0.9738121925889551
607,0.7393597717550999,0.19421084193854002,0.3981100083630909,0.1515373830740397,17.569264555942762,0.9738917331676464
608,0.7389507602443891,0.19448412684080477,0.39401347718084195,0.1517444741804977,17.776422040942812,0.9739712737463377
609,0.7384401994893723,0.19475741174306954,0.3898881699494325,0.15195156528695566,17.984610099176788,0.974050814325029
610,0.7378278528920095,0.19503069664533432,0.38573582573123694,0.15215865639341367,18.19380601436366,0.9741303549037204
611,0.7371135423944575,0.19530398154759906,0.38155818389487245,0.15236574749987167,18.403986669830182,0.9742098954824118
612,0.7362971483494788,0.19557726644986384,0.3773569826908704,0.15257283860632964,18.615128552061226,0.9742894360611031
613,0.7353786093477754,0.1958505513521286,0.373133957848262,0.15277992971278764,18.827207754337763,0.9743689766397944
614,0.7343579220024898,0.19612383625439336,0.36889084119328586,0.15298702081924564,19.040199980461598,0.9744485172184857
615,0.7332351406911535,0.19639712115665814,0.3646293592913887,0.15319411192570362,19.25408054855628,0.9745280577971771
616,0.7320103772554122,0.1966704060589229,0.36035123211364084,0.15340120303216162,19.468824394950524,0.9746075983758684
617,0.7306838006588983,0.19694369096118766,0.3560581717286659,0.1536082941386196,19.684406078133495,0.9746871389545597
618,0.7292556366036617,0.1972169758634524,0.35175188102110255,0.1538153852450776,19.900799782781075,0.974766679533251
619,0.7277261671056149,0.19749026076571718,0.3474340524376249,0.1540224763515356,20.117979323852243,0.9748462201119423
620,0.7260957300294876,0.19776354566798193,0.34310636676145173,0.15422956745799357,20.33591815074505,0.9749257606906337
621,0.7243647185838284,0.1980368305702467,0.33877049191625824,0.15443665856445157,20.55458935151869,0.975005301269325
622,0.7225335807766335,0.19831011547251148,0.3344280818003557,0.15464374967090957,20.77396565717104,0.9750848418480164
623,0.7206028188322096,0.19858340037477623,0.330080775151946,0.15485084077736755,20.99401944597132,0.9751643824267077
624,0.7185729885699378,0.198856685277041,0.3257301944462064,0.15505793188382555,21.21472274784744,0.9752439230053991
625,0.7164446987456236,0.19912997017930575,0.3213779448249434,0.15526502299028355,21.43604724881455,0.9753234635840904
626,0.7142186103561635,0.19940325508157053,0.3170256130594565,0.15547211409674153,21.65796429546183,0.9754030041627817
627,0.7118954359082973,0.1996765399838353,0.31267476654724685,0.15567920520319953,21.880444899470444,0.975482544741473
628,0.7094759386522389,0.19994982488610005,0.30832695234313046,0.15588629630965753,22.10345974217982,0.9755620853201644
629,0.706960931781028,0.20022310978836483,0.30398369622527743,0.1560933874161155,22.326979179189145,0.9756416258988557
630,0.704351277596464,0.20049639469062958,0.2996465017966439,0.1563004785225735,22.550973244994513,0.975721166477547
631,0.7016478866425215,0.20076967959289435,0.29531684962221644,0.1565075696290315,22.775411657661834,0.9758007070562383
632,0.6988517168071787,0.20104296449515913,0.2909961964024372,0.15671466073548948,23.000263823525906,0.9758802476349298
633,0.6959637723936145,0.20131624939742387,0.28668597418312736,0.15692175184194748,23.22549884192368,0.9759597882136211
634,0.692985103161758,0.20158953429968865,0.2823875896021893,0.15712884294840546,23.45108550995223,0.9760393287923124
635,0.6899168033412132,0.2018628192019534,0.27810242317328615,0.15733593405486346,23.676992327252194,0.9761188693710037
636,0.6867600106165839,0.20213610410421817,0.2738318286067005,0.15754302516132146,23.90318750081785,0.976198409949695
637,0.6835159050862726,0.20240938900648292,0.26957713216747503,0.15775011626777943,24.129638949824606,0.9762779505283864
638,0.6801857081958338,0.2026826739087477,0.26533963207091454,0.15795720737423743,24.35631431048298,0.9763574911070777
639,0.6767706816469905,0.20295595881101247,0.2611205979154944,0.15816429848069544,24.583180940909987,0.976437031685769
640,0.673272126283439,0.20322924371327722,0.25692127015314004,0.1583713895871534,24.81020592602289,0.9765165722644603
641,0.6696913809545877,0.203502528615542,0.2527428595968268,0.1585784806936114,25.037356082446983,0.9765961128431517
642,0.6660298213583974,0.20377581351780674,0.24858654696539112,0.1587855718000694,25.264597963446693,0.976675653421843
643,0.6622888588644945,0.20404909842007152,0.2444534824654004,0.1589926629065274,25.491897863872506,0.9767551940005343
644,0.6584699393187579,0.2043223833223363,0.24034478540989151,0.1591997540129854,25.719221825125825,0.9768347345792256
645,0.6545745418305754,0.20459566822460104,0.23626154387373866,0.1594068451194434,25.946535640144884,0.976914275157917
646,0.6506041775439949,0.20486895312686582,0.23220481438537752,0.15961393622590136,26.173804858404075,0.9769938157366084
647,0.6465603883939944,0.20514223802913056,0.22817562165456376,0.15982102733235937,26.400994790937766,0.9770733563152997
648,0.6424447458491039,0.20541552293139534,0.22417495833582296,0.16002811843881737,26.628070515381562,0.977152896893991
649,0.6382588496416213,0.20568880783366011,0.22020378482718028,0.16023520954527534,26.85499688103463,0.9772324374726823
650,0.634004326486673,0.20596209273592486,0.21626302910375556,0.16044230065173334,27.08173851394741,0.9773119780513737
651,0.6296828287913615,0.20623537763818964,0.212353586585761,0.16064939175819132,27.308259822025008,0.977391518630065
652,0.6252960333552638,0.20650866254045439,0.20847632004038402,0.16085648286464932,27.534525000168507,0.9774710592087563
653,0.6208456400635216,0.20678194744271916,0.20463205951705143,0.16106357397110732,27.760498035431063,0.9775505997874476
654,0.6163333705737866,0.2070552323449839,0.2008216023154902,0.1612706650775653,27.986142712211365,0.977630140366139
655,0.6117609669982648,0.20732851724724868,0.19704571298600704,0.1614777561840233,28.211422617475662,0.9777096809448304
656,0.6071301905821116,0.20760180214951346,0.19330512336135955,0.1616848472904813,28.436301146014063,0.9777892215235217
657,0.6024428203794119,0.2078750870517782,0.18960053261957668,0.16189193839693927,28.660741505736016,0.977868762102213
658,0.5977006519279826,0.20814837195404298,0.18593260737705156,0.16209902950339727,28.88470672300068,0.9779483026809044
659,0.5929054959242354,0.20842165685630773,0.18230198181121415,0.16230612060985528,29.108159647994974,0.9780278432595957
660,0.5880591768992927,0.2086949417585725,0.17870925781206182,0.16251321171631325,29.33106296015531,0.978107383838287
661,0.5831635318975892,0.20896822666083728,0.17515500516180801,0.16272030282277125,29.553379173638827,0.9781869244169783
662,0.5782204091591377,0.20924151156310203,0.17163976174189113,0.16292739392922925,29.775070642850366,0.9782664649956696
663,0.5732316668066395,0.2095147964653668,0.16816403376656264,0.16313448503568723,29.996099568021418,0.978346005574361
664,0.5681991715386163,0.20978808136763155,0.16472829604226005,0.16334157614214523,30.216428000855,0.9784255461530523
665,0.5631247973296991,0.21006136626989633,0.16133299225196202,0.16354866724860323,30.436017850233156,0.9785050867317436
666,0.558010424139217,0.2103346511721611,0.1579785352636884,0.1637557583550612,30.654830887993782,0.9785846273104349
667,0.5528579366291981,0.21060793607442585,0.1546653074623212,0.1639628494615192,30.872828754783608,0.9786641678891264
668,0.5476692228928656,0.21088122097669063,0.1513936611039014,0.1641699405679772,31.08997296598462,0.9787437084678177
669,0.5424461731947229,0.21115450587895537,0.14816391869153228,0.16437703167443518,31.306224917728226,0.978823249046509
670,0.5371906787232552,0.21142779078122015,0.1449763733720407,0.16458412278089318,31.521545892994084,0.9789027896252003
671,0.5319046303572976,0.2117010756834849,0.1418312893525222,0.16479121388735116,31.73589706780441,0.9789823302038916
672,0.5265899174470511,0.21197436058574967,0.1387289023358906,0.16499830499380916,31.949239517510797,0.979061870782583
673,0.5212484266107543,0.21224764548801445,0.1356694199745599,0.16520539610026716,32.161534223188234,0.9791414113612743
674,0.5158820405479345,0.2125209303902792,0.1326530223413753,0.16541248720672513,32.37274207813422,0.9792209519399656
675,0.5104926368701799,0.21279421529254397,0.1296798624169132,0.16561957831318314,32.582823894480256,0.9793004925186569
676,0.5050820869503364,0.21306750019480872,0.12675006659226873,0.16582666941964114,32.79174040992396,0.9793800330973483
677,0.4996522547909828,0.2133407850970735,0.12386373518645258,0.1660337605260991,32.99945229457633,0.9794595736760396
678,0.49420499591303957,0.21361406999933827,0.1210209429775187,0.1662408516325571,33.20592015794867,0.979539114254731
679,0.4887421562653188,0.21388735490160302,0.1182217397465587,0.16644794273901511,33.41110455606094,0.9796186548334223
680,0.4832655711557856,0.2141606398038678,0.1154661508336836,0.1666550338454731,33.614965998695546,0.9796981954121137
681,0.4777770642052993,0.21443392470613254,0.1127541777051441,0.1668621249519311,33.81746495679178,0.979777735990805
682,0.4722784463245291,0.21470720960839731,0.11008579853073691,0.1670692160583891,34.01856186998826,0.9798572765694963
683,0.46677151471474826,0.2149804945106621,0.1074609687706431,0.16727630716484707,34.218217154321046,0.9799368171481876
684,0.46125805189315183,0.21525377941292684,0.10487962177087634,0.16748339827130507,34.41639121007491,0.980016357726879
685,0.45573982474330643,0.2155270643151916,0.10234166936651405,0.16769048937776307,34.61304442980232,0.9800958983055703
686,0.4502185835913405,0.21580034921745636,0.09984700249189897,0.16789758048422104,34.808137206507176,0.9801754388842616
687,0.4446960613084004,0.21607363411972114,0.0973954917970097,0.16810467159067904,35.00162994200066,0.9802549794629529
688,0.43917397243991324,0.21634691902198588,0.09498698826922514,0.16831176269713702,35.19348305543558,0.9803345200416442
689,0.4336540123621181,0.21662020392425066,0.09262132385970018,0.16851885380359502,35.38365699201659,0.9804140606203356
690,0.4281378564663294,0.21689348882651543,0.09029831211360412,0.16872594491005302,35.57211223189949,0.980493601199027
691,0.42262715937134326,0.21716677372878018,0.0880177488034795,0.168933036016511,35.758809299276486,0.9805731417777183
692,0.41712355416435154,0.21744005863104496,0.08577941256499637,0.169140127122969,35.94370877165337,0.9806526823564096
693,0.41162865167073226,0.2177133435333097,0.08358306553440159,0.169347218229427,36.12677128932448,0.980732222935101
694,0.40614403975299823,0.21798662843557448,0.0814284539869644,0.16955430933588497,36.30795756503959,0.9808117635137923
695,0.40067128263920004,0.21825991333783926,0.07931530897575657,0.16976140044234297,36.487228393882184,0.9808913040924836
696,0.3952119202810136,0.218533198240104,0.0772433469701151,0.16996849154880098,36.66454466334167,0.9809708446711749
697,0.3897674677417098,0.21880648314236878,0.07521227049314742,0.17017558265525895,36.8398673635978,0.9810503852498662
698,0.3843394146141962,0.21907976804463353,0.0732217687576743,0.17038267376171695,37.01315759801296,0.9811299258285576
699,0.3789292244692447,0.2193530529468983,0.0712715183000178,0.17058976486817495,37.18437659383118,0.9812094664072489
700,0.37353833433402933,0.21962633784916308,0.06936118361105452,0.17079685597463293,37.35348571309232,0.9812890069859402
701,0.3681681542010237,0.21989962275142783,0.06749041776398977,0.17100394708109093,37.52044646375633,0.9813685475646315
702,0.36282006656730914,0.2201729076536926,0.06565886303832118,0.17121103818754893,37.685220511043724,0.981448088143323
703,0.3574954260042924,0.22044619255595735,0.06386615153947864,0.1714181292940069,37.84776968898337,0.9815276287220143
704,0.35219555875779346,0.22071947745822212,0.062111905813652425,0.1716252204004649,38.0080560121832,0.9816071693007056
705,0.3469217623784644,0.22099276236048687,0.06039573945734821,0.17183231150692288,38.16604168780492,0.9816867098793969
706,0.341675305382421,0.22126604726275165,0.05871725772121544,0.17203940261338088,38.32168912775688,0.9817662504580883
707,0.3364574269419861,0.22153933216501642,0.05707605810772964,0.17224649371983888,38.47496096109601,0.9818457910367796
708,0.3312693366063796,0.22181261706728117,0.055471730962325,0.17245358482629686,38.62582004663919,0.9819253316154709
709,0.3261122140521693,0.22208590196954595,0.053903860057593574,0.17266067593275486,38.77422948578404,0.9820048721941622
710,0.320987208863285,0.2223591868718107,0.05237202317019605,0.17286776703921286,38.92015263553103,0.9820844127728535
711,0.3158954403403356,0.22263247177407547,0.050875792650137426,0.17307485814567083,39.06355312171157,0.9821639533515449
712,0.3108379973389779,0.22290575667634024,0.049414735982095934,0.17328194925212884,39.20439485241289,0.9822434939302362
713,0.3058159381370347,0.223179041578605,0.04798841633850754,0.17348904035858684,39.34264203159813,0.9823230345089276
714,0.30083029033003506,0.22345232648086977,0.046596393124124086,0.1736961314650448,39.47825917291851,0.9824025750876189
715,0.2958820507548448,0.22372561138313452,0.04523822251179429,0.1739032225715028,39.611211113708926,0.9824821156663103
716,0.29097218544099646,0.2239988962853993,0.043913457969230234,0.17411031367796082,39.74146302916706,0.9825616562450016
717,0.28610162958934365,0.22427218118766407,0.04262165077654106,0.1743174047844188,39.86898044670655,0.9826411968236929
718,0.28127128757759956,0.2245454660899288,0.04136235053433624,0.1745244958908768,39.993729260479306,0.9827207374023842
719,0.27648203299233687,0.2248187509921936,0.040135105662224634,0.1747315869973348,40.11567574606198,0.9828002779810756
720,0.2717347086869794,0.22509203589445834,0.038939463887545205,0.17493867810379277,40.23478657529403,0.9828798185597669
721,0.267030126865294,0.2253653207967231,0.03777497272418838,0.17514576921025077,40.351028831270256,0.9829593591384582
722,0.2623690691898993,0.22563860569898786,0.03664117994138877,0.17535286031670874,40.46437002346718,0.9830388997171495
723,0.2577522869152477,0.22591189060125264,0.035537634022376516,0.17555995142316674,40.57477810300506,0.9831184402958408
724,0.2531805010445589,0.2261851755035174,0.0344638846128043,0.17576704252962475,40.682221478032744,0.9831979808745323
725,0.2486544025101401,0.22645846040578216,0.03341948295887032,0.17597413363608272,40.786669029222615,0.9832775214532236
726,0.24417465237651562,0.22673174530804693,0.032403982335084264,0.17618122474254072,40.88809012537518,0.9833570620319149
727,0.2397418820657928,0.22700503021031168,0.031416938461633764,0.17638831584899872,40.98645463911168,0.9834366026106062
728,0.2353566936046412,0.22727831511257646,0.030457909911319758,0.1765954069554567,41.081732962653305,0.9835161431892976
729,0.23101965989229228,0.22755160001484123,0.029526458506051404,0.1768024980619147,41.17389602367075,0.9835956837679889
730,0.22673132498890838,0.22782488491710598,0.028622149702900015,0.1770095891683727,41.262915301195704,0.9836752243466802
731,0.22249220442369966,0.22809816981937076,0.02774455296972158,0.17721668027483067,41.34876284157881,0.9837547649253715
732,0.21830278552212995,0.2283714547216355,0.02689324215037682,0.17742377138128868,41.431411274485825,0.9838343055040628
733,0.2141635277515462,0.22864473962390028,0.026067795819584492,0.17763086248774668,41.51083382891762,0.9839138460827542
734,0.21007486308457723,0.22891802452616505,0.025267797627455558,0.17783795359420465,41.587004349238164,0.9839933866614455
735,0.20603719637960513,0.2291913094284298,0.024492836633765867,0.17804504470066265,41.659897311204155,0.9840729272401368
736,0.2020509057776423,0.22946459433069458,0.023742507632038858,0.17825213580712065,41.72948783797398,0.9841524678188281
737,0.19811634311491452,0.22973787923295932,0.0230164114635129,0.17845922691357863,41.79575171608874,0.9842320083975196
738,0.1942338343504499,0.2300111641352241,0.022314155321079675,0.17866631802003663,41.85866541140748,0.9843115489762109
739,0.19040368000798716,0.23028444903748885,0.021635353043290576,0.1788734091264946,41.9182060849829,0.9843910895549022
740,0.18662615563148127,0.23055773393975362,0.020979625398528618,0.1790805002329526,41.9743516088631,0.9844706301335935
741,0.18290151225351378,0.2308310188420184,0.0203466003594582,0.1792875913394106,42.0270805818024,0.9845501707122849
742,0.1792299768758924,0.23110430374428315,0.019735913367863067,0.17949468244586858,42.076372344868105,0.9846297112909762
743,0.17561175296172468,0.23137758864654792,0.019147207589995153,0.17970177355232658,42.122206996925776,0.9847092518696675
744,0.17204702093826693,0.23165087354881267,0.018580134162558447,0.17990886465878458,42.16456540998782,0.9847887924483588
745,0.1685359387098228,0.23192415845107744,0.018034352429454916,0.18011595576524256,42.20342924440955,0.9848683330270502
746,0.165078642179997,0.23219744335334222,0.017509530169426944,0.18032304687170056,42.238780963914664,0.9849478736057415
747,0.16167524578258158,0.23247072825560697,0.01700534381473124,0.18053013797815856,42.27060385043752,0.9850274141844328
748,0.15832584302038144,0.23274401315787174,0.01652147866098169,0.18073722908461654,42.29888201876092,0.9851069547631242
749,0.15503050701127188,0.2330172980601365,0.01605762906830055,0.18094432019107454,42.32360043093673,0.9851864953418155
750,0.15178929104078515,0.23329058296240127,0.015613498653920678,0.18115141129753254,42.344744910470496,0.9852660359205069
751,0.1486022291205449,0.23356386786466604,0.015188800476379011,0.1813585024039905,42.36230215625359,0.9853455764991982
752,0.1454693365518446,0.2338371527669308,0.014783257211443085,0.18156559351044851,42.37625975622715,0.9854251170778895
753,0.14239061049370014,0.23411043766919556,0.014396601319913993,0.18177268461690652,42.38660620075929,0.9855046576565808
754,0.1393660305346944,0.2343837225714603,0.01402857520744432,0.1819797757233645,42.393330895720226,0.9855841982352722
755,0.13639555926794164,0.2346570074737251,0.013678931376511707,0.1821868668298225,42.39642417523793,0.9856637388139635
756,0.13347914286851909,0.23493029237598984,0.013347432570685032,0.18239395793628047,42.39587731411775,0.9857432793926548
757,0.13061671167270028,0.2352035772782546,0.013033851911318067,0.18260104904273847,42.391682539908984,0.9858228199713461
758,0.1278081807583572,0.2354768621805194,0.012737973026803753,0.18280814014919647,42.383833044602866,0.9859023605500374
759,0.1250534505258838,0.23575014708278413,0.012459590174516633,0.18301523125565444,42.37232299594441,0.9859819011287289
760,0.12235240727902293,0.2360234319850489,0.012198508355570037,0.18322232236211244,42.35714754834299,0.9860614417074202
761,0.11970492380497795,0.23629671688731366,0.011954543422508835,0.18342941346857045,42.33830285336468,0.9861409822861115
762,0.11711085995319737,0.23657000178957843,0.011727522180054347,0.18363650457502842,42.315786069791386,0.9862205228648028
763,0.11457006321224829,0.2368432866918432,0.011517282479013041,0.18384359568148642,42.289595373230576,0.9863000634434942
764,0.11208236928418285,0.23711657159410796,0.011323673303456655,0.18405068678794442,42.25972996526068,0.9863796040221855
765,0.10964760265583379,0.23738985649637273,0.011146554851273954,0.1842577778944024,42.22619008209677,0.9864591446008768
766,0.10726557716647662,0.23766314139863748,0.010985798608189575,0.1844648690008604,42.18897700276197,0.9865386851795681
767,0.10493609657130469,0.23793642630090225,0.010841287415339775,0.1846719601073184,42.14809305675063,0.9866182257582595
768,0.10265895510019162,0.23820971120316703,0.010712915530487078,0.18487905121377637,42.103541631168234,0.9866977663369508
769,0.10043393801120724,0.23848299610543178,0.01060058868295014,0.18508614232023438,42.05532717733519,0.9867773069156421
770,0.09826082213838576,0.23875628100769655,0.010504224122318469,0.18529323342669238,42.00345521684104,0.9868568474943334
771,0.09613937643324622,0.2390295659099613,0.010423750661013533,0.18550032453315035,41.947932347035405,0.9869363880730249
772,0.09406936249957898,0.23930285081222608,0.010359108710751509,0.18570741563960835,41.8887662459459,0.9870159286517162
773,0.09205053512103738,0.23957613571449082,0.010310250312954973,0.18591450674606633,41.82596567660619,0.9870954692304075
774,0.09008264278106876,0.2398494206167556,0.010277139163153355,0.18612159785252433,41.75954049078869,0.9871750098090988
775,0.08816542817475422,0.24012270551902037,0.01025975062940448,0.18632868895898233,41.68950163212615,0.9872545503877901
776,0.08629862871211998,0.24039599042128512,0.010258071764761324,0.1865357800654403,41.61586113861332,0.9873340909664815
777,0.08448197701251564,0.2406692753235499,0.010272101313800845,0.1867428711718983,41.53863214448119,0.9874136315451728
778,0.08271520138965761,0.24094256022581464,0.010301849713223116,0.1869499622783563,41.457828881428554,0.9874931721238641
779,0.08099802632695212,0.24121584512807942,0.010347339086521858,0.18715705338481428,41.37346667920962,0.9875727127025554
780,0.07933017294273423,0.2414891300303442,0.010408603232718857,0.18736414449127228,41.285561965563126,0.9876522532812468
781,0.0777113594450624,0.24176241493260894,0.010485687609147205,0.18757123559773028,41.19413226547917,0.9877317938599381
782,0.07614130157573357,0.24203569983487372,0.010578649308260362,0.18777832670418826,41.09919619979538,0.9878113344386295
783,0.07461971304319302,0.24230898473713847,0.010687557028436242,0.18798541781064626,41.00077348311575,0.9878908750173208
784,0.07314630594402564,0.24258226963940324,0.010812491038737652,0.18819250891710426,40.898884921048904,0.9879704155960121
785,0.07172079117273993,0.242855554541668,0.010953543137583092,0.18839960002356224,40.79355240675735,0.9880499561747035
786,0.07034287881955703,0.24312883944393276,0.011110816605274222,0.18860669113002024,40.68479891681624,0.9881294967533948
787,0.06901227855594687,0.24340212434619754,0.011284426150319066,0.18881378223647824,40.57264850637564,0.9882090373320861
788,0.0677287000076534,0.2436754092484623,0.011474497849482861,0.1890208733429362,40.45712630362735,0.9882885779107774
789,0.06649185311497872,0.24394869415072706,0.011681169081491635,0.18922796444939421,40.338258503568774,0.9883681184894688
790,0.06530144848010296,0.2442219790529918,0.0119045884543066,0.1894350555558522,40.216072361066885,0.9884476590681601
791,0.06415719770123071,0.2444952639552566,0.012144915725881457,0.1896421466623102,40.090596183219034,0.9885271996468514
792,0.06305881369337779,0.24476854885752136,0.012402321718307801,0.1898492377687682,39.96185932101075,0.9886067402255427
793,0.06200601099561458,0.2450418337597861,0.012676988225248466,0.19005632887522617,39.82989216027414,0.9886862808042342
794,0.060998506064607876,0.24531511866205089,0.012969107912553356,0.19026341998168417,39.694726111943304,0.9887658213829255
795,0.06003601755431083,0.24558840356431563,0.013278884211945384,0.19047051108814217,39.556393601613465,0.9888453619616168
796,0.059118266581664844,0.2458616884665804,0.013606531207661223,0.19067760219460014,39.414928058404605,0.9889249025403081
797,0.0582449769781974,0.24613497336884518,0.013952273515926233,0.19088469330105814,39.27036390313222,0.9890044431189995
798,0.05741587552740533,0.24640825827110993,0.014316346157137467,0.19109178440751615,39.12273653579607,0.9890839836976908
799,0.05663069218783454,0.2466815431733747,0.014698994420626981,0.19129887551397412,38.97208232237918,0.9891635242763821
800,0.0558891603017769,0.24695482807563945,0.015100473721873477,0.19150596662043212,38.81843858097919,0.9892430648550734
801,0.055191016789518516,0.24722811297790423,0.015521049452025768,0.19171305772689012,38.66184356726574,0.9893226054337647
802,0.054536002329090984,0.24750139788016898,0.01596099681960214,0.1919201488333481,38.50233645927602,0.9894021460124561
803,0.053923861521485275,0.24777468278243375,0.016420600684224948,0.1921272399398061,38.33995734156194,0.9894816865911474
804,0.05335434304130696,0.24804796768469853,0.016900155382249798,0.1923343310462641,38.17474718868385,0.9895612271698387
805,0.05282719977285907,0.24832125258696328,0.01739996454414692,0.19254142215272207,38.00674784807817,0.98964076774853
806,0.05234218893165693,0.24859453748922805,0.01792034090349224,0.19274851325918008,37.836002022294224,0.9897203083272215
807,0.051899072171389275,0.2488678223914928,0.018461606097425434,0.19295560436563808,37.662553250619624,0.9897998489059128
808,0.05149761567635272,0.24914110729375757,0.01902409045843287,0.19316269547209605,37.48644589010344,0.9898793894846041
809,0.05113759023940197,0.24941439219602235,0.019608132797314798,0.19336978657855405,37.30772509598768,0.9899589300632954
810,0.05081877132546669,0.2496876770982871,0.020214080177196246,0.19357687768501203,37.12643680156596,0.9900384706419867
811,0.05054093912070242,0.24996096200055187,0.020842287678447285,0.19378396879147003,36.94262769747516,0.9901180112206781
812,0.05030387856735198,0.2502342469028166,0.02149311815437499,0.19399105989792803,36.75634521044038,0.9901975517993694
813,0.050107379384407125,0.2505075318050814,0.022166941977558856,0.194198151004386,36.5676374814861,0.9902770923780607
814,0.0499512360741732,0.2507808167073462,0.022864136776703053,0.194405242110844,36.37655334362703,0.990356632956752
815,0.049835247914848814,0.25105410160961095,0.023585087163881024,0.194612333217302,36.183142299061075,0.9904361735354434
816,0.04975921893924645,0.2513273865118757,0.02433018445205845,0.19481942432375998,35.987454495872996,0.9905157141141347
817,0.049722957899790705,0.25160067141414044,0.025099826362782164,0.19502651543021798,35.789540704272184,0.990595254692826
818,0.04972627821994138,0.2518739563164052,0.025894416723930714,0.19523360653667599,35.58945229237806,0.9906747952715174
819,0.04976899793220123,0.25214724121866994,0.02671436515742974,0.19544069764313396,35.387241201577645,0.9907543358502087
820,0.04985093960287783,0.25242052612093474,0.02756008675684224,0.19564778874959196,35.182959921466,0.9908338764289001
821,0.04997193024378095,0.25269381102319954,0.028432001754752807,0.19585487985604996,34.976661464395015,0.9909134170075914
822,0.05013180121104724,0.2529670959254643,0.0293305351798736,0.19606197096250794,34.76839933964854,0.9909929575862827
823,0.05033038809129396,0.25324038082772904,0.030256116503810087,0.19626906206896594,34.55822752726085,0.9910724981649741
824,0.05056753057531515,0.2535136657299938,0.031209179277432324,0.19647615317542394,34.34620045150969,0.9911520387436654
825,0.050843072319542514,0.25378695063225853,0.03219016075681406,0.1966832442818819,34.13237295408558,0.9912315793223567
826,0.051156860795504536,0.25406023553452334,0.03319950151870668,0.19689033538833992,33.91680026698229,0.991311119901048
827,0.05150874712752663,0.2543335204367881,0.03423764506552984,0.1970974264947979,33.69953798511123,0.9913906604797393
828,0.051898585918925315,0.2546068053390529,0.035305037419878255,0.1973045176012559,33.48064203866914,0.9914702010584308
829,0.052326235066958084,0.25488009024131764,0.036402126708546374,0.1975116087077139,33.2601686652884,0.9915497416371221
830,0.052791555566802234,0.2551533751435824,0.0375293627360983,0.19771869981417187,33.03817438197334,0.9916292822158134
831,0.053294411304842096,0.25542666004584713,0.03868719654801673,0.19792579092062987,32.814715956869705,0.9917088227945047
832,0.05383466884155646,0.2556999449481119,0.03987607998348308,0.19813288202708787,32.58985038087017,0.9917883633731961
833,0.05441219718430399,0.2559732298503767,0.041096465217855684,0.19833997313354584,32.36363483909018,0.9918679039518874
834,0.05502686755031584,0.25624651475264143,0.042348804294929085,0.19854706424000385,32.136126682234284,0.9919474445305787
835,0.05567855312021205,0.25651979965490623,0.04363354864907373,0.19875415534646185,31.90738339787419,0.99202698510927
836,0.05636712878236448,0.256793084557171,0.044951148617373086,0.19896124645291982,31.677462581669563,0.9921065256879613
837,0.057092470868444115,0.25706636945943573,0.04630205294189141,0.19916833755937782,31.4464219085454,0.9921860662666527
838,0.0578544568804887,0.2573396543617005,0.04768670826222488,0.19937542866583582,31.214319103857086,0.992265606845344
839,0.05865296520984387,0.2576129392639652,0.049105558598505655,0.1995825197722938,30.98121191456455,0.9923451474240353
840,0.05948787484833269,0.25788622416623,0.0505590448250496,0.1997896108787518,30.747158080436726,0.9924246880027267
841,0.060359065092018195,0.2581595090684948,0.05204760413485129,0.1999967019852098,30.51221530531771,0.9925042285814181
842,0.06126641523793173,0.2584327939707596,0.053571669495160956,0.20020379309166778,30.276441228468045,0.9925837691601094
843,0.06220980427414226,0.2587060788730243,0.055131669094385084,0.20041088419812578,30.039893396012587,0.9926633097388007
844,0.06318911056355762,0.2589793637752891,0.05672802578057774,0.20061797530458375,29.80262923251564,0.992742850317492
845,0.06420421152184354,0.2592526486775538,0.058361156491817265,0.20082506641104175,29.564706012704335,0.9928223908961833
846,0.06525498328986325,0.25952593357981857,0.06003147167876692,0.20103215751749975,29.32618083337116,0.9929019314748747
847,0.0663413004010404,0.25979921848208337,0.06173937471975641,0.20123924862395773,29.087110585468263,0.992981472053566
848,0.0674630354440555,0.2600725033843482,0.0634852613287301,0.20144633973041573,28.84755192642461,0.9930610126322573
849,0.06862005872129287,0.2603457882866129,0.0652695189564339,0.20165343083687373,28.607561252701647,0.9931405532109487
850,0.0698122379034593,0.26061907318887767,0.067092526185233,0.2018605219433317,28.367194672622237,0.99322009378964
851,0.0710394376807997,0.2608923580911424,0.06895465211797314,0.2020676130497897,28.12650797947266,0.9932996343683314
852,0.07230151941134283,0.26116564299340717,0.0708562557613202,0.2022747041562477,27.885556624926174,0.9933791749470227
853,0.07359834076661216,0.2614389278956719,0.07279768540403293,0.20248179526270568,27.64439569278823,0.993458715525714
854,0.07492975537524255,0.2617122127979367,0.07477927799064706,0.20268888636916368,27.403079873091954,0.9935382561044054
855,0.0762956124649451,0.2619854977002015,0.07680135849106323,0.20289597747562169,27.161663436572894,0.9936177966830967
856,0.07769575650327229,0.26225878260246627,0.0788642392665651,0.20310306858207966,26.920200209521493,0.993697337261788
857,0.07913002683763028,0.262532067504731,0.08096821943279982,0.20331015968853766,26.67874354906001,0.9937768778404793
858,0.08059825733499423,0.26280535240699576,0.08311358422027945,0.20351725079499566,26.43734631884089,0.9938564184191707
859,0.08210027602178437,0.2630786373092605,0.0853006043329901,0.20372434190145364,26.196060865197502,0.993935958997862
860,0.08363590472436185,0.2633519222115253,0.08752953530570015,0.20393143300791164,25.95493899376216,0.9940154995765533
861,0.08520495871060342,0.26362520711379006,0.08980061686058742,0.2041385241143696,25.71403194656653,0.9940950401552446
862,0.08680724633302432,0.26389849201605486,0.09211407226382626,0.20434561522082761,25.4733903796497,0.9941745807339359
863,0.08844256867390453,0.2641717769183196,0.09447010768278656,0.20455270632728562,25.23306434118013,0.9942541213126274
864,0.0901107191928926,0.26444506182058436,0.09686891154452022,0.2047597974337436,24.993103250115215,0.9943336618913187
865,0.09181148337754641,0.2647183467228491,0.09931065389622563,0.2049668885402016,24.75355587541191,0.99441320247001
866,0.09354463839728072,0.26499163162511385,0.1017954857683987,0.2051739796466596,24.5144703158001,0.9944927430487013
867,0.09530995276118531,0.26526491652737866,0.10432353854139427,0.20538107075311757,24.275893980141614,0.9945722836273927
868,0.09710718598017884,0.2655382014296434,0.1068949233161397,0.20558816185957557,24.037873568377528,0.994651824206084
869,0.09893608823396541,0.2658114863319082,0.10950973028974871,0.20579525296603357,23.80045505308503,0.9947313647847753
870,0.10079640004324895,0.26608477123417296,0.11216802813681483,0.20600234407249154,23.563683661653577,0.9948109053634666
871,0.1026878519476779,0.2663580561364377,0.11486986339715721,0.20620943517894955,23.327603859089475,0.9948904459421579
872,0.10461016418996534,0.26663134103870245,0.11761525987081227,0.20641652628540755,23.092259331467773,0.9949699865208493
873,0.10656304640664918,0.2669046259409672,0.12040421802108635,0.20662361739186552,22.857692970031486,0.9950495270995406
874,0.10854619732594151,0.267177910843232,0.12323671438647549,0.20683070849832352,22.6239468559557,0.995129067678232
875,0.11055930447311405,0.26745119574549675,0.12611270100227748,0.20703779960478152,22.391062245782297,0.9952086082569234
876,0.11260204388386862,0.26772448064776155,0.12903210483273952,0.2072448907112395,22.159079557534913,0.9952881488356147
877,0.11467407982612447,0.2679977655500263,0.1319948272145729,0.2074519818176975,21.92803835751825,0.995367689414306
878,0.1167750645306682,0.26827105045229105,0.13500074331268266,0.20765907292415547,21.69797734781677,0.9954472299929973
879,0.11890463793108293,0.2685443353545558,0.13804970158897079,0.20786616403061348,21.468934354488717,0.9955267705716886
880,0.12106242741338825,0.26881762025682054,0.14114152328506294,0.20807325513707148,21.240946316465354,0.99560631115038
881,0.12324804757580467,0.26909090515908535,0.1442760019198194,0.20828034624352945,21.01404927516805,0.9956858517290713
882,0.12546109999904984,0.26936419006135015,0.1474529028024912,0.20848743734998745,20.788278364826937,0.9957653923077626
883,0.12770117302757011,0.2696374749636149,0.15067196256237994,0.20869452845644546,20.563667803529714,0.9958449328864539
884,0.12996784156210506,0.26991075986587965,0.1539328886958617,0.20890161956290343,20.340250884982325,0.9959244734651453
885,0.13226066686395907,0.2701840447681444,0.15723535913163242,0.20910871066936143,20.118059970994434,0.9960040140438366
886,0.13457919637136947,0.27045732967040914,0.1605790218150205,0.20931580177581943,19.897126484687746,0.996083554622528
887,0.13692296352832614,0.2707306145726739,0.16396349431222643,0.2095228928822774,19.677480904424975,0.9961630952012193
888,0.139291487626209,0.2710038994749387,0.16738836343531904,0.2097299839887354,19.459152758466452,0.9962426357799106
889,0.14168427365858002,0.2712771843772035,0.17085318488882048,0.2099370750951934,19.242170620343607,0.996322176358602
890,0.14410081218947546,0.27155046927946824,0.17435748293871353,0.21014416620165138,19.026562104954618,0.9964017169372933
891,0.1465405792355126,0.271823754181733,0.17790075010467243,0.21035125730810939,18.812353865377432,0.9964812575159846
892,0.1490030361621275,0.27209703908399774,0.18148244687631707,0.2105583484145674,18.599571590394596,0.9965607980946759
893,0.1514876295942418,0.2723703239862625,0.18510200145427982,0.21076543952102536,18.388240002732978,0.9966403386733673
894,0.1539937913416468,0.2726436088885273,0.18875880951685758,0.21097253062748336,18.1783828580045,0.9967198792520586
895,0.15652093833937286,0.27291689379079204,0.1924522340129874,0.21117962173394134,17.97002294434959,0.9967994198307499
896,0.15906847260331416,0.27319017869305684,0.19618160498229636,0.21138671284039934,17.76318208277526,0.9968789604094412
897,0.16163578120133848,0.2734634635953216,0.19994621940292898,0.21159380394685734,17.557881128178817,0.9969585009881325
898,0.16422223624012802,0.27373674849758634,0.20374534106784806,0.2118008950533153,17.35413997105702,0.997038041566824
899,0.1668271948679549,0.2740100333998511,0.20757820049028092,0.21200798615977332,17.151977539883674,0.9971175821455153
900,0.16944999929359766,0.27428331830211583,0.21144399483894613,0.21221507726623132,16.9514118041542,0.9971971227242066
901,0.1720899768215815,0.27455660320438063,0.21534188790369618,0.2124221683726893,16.752459778085726,0.9972766633028979
902,0.17474643990390504,0.2748298881066454,0.2192710100921541,0.2126292594791473,16.55513752496075,0.9973562038815893
903,0.1774186862084166,0.2751031730089102,0.22323045845790698,0.2128363505856053,16.359460162113614,0.9974357444602806
904,0.18010599870395652,0.27537645791117493,0.22721929676080238,0.21304344169206327,16.16544186653137,0.9975152850389719
905,0.18280764576239955,0.2756497428134397,0.23123655555983583,0.21325053279852127,15.9730958810796,0.9975948256176632
906,0.18552288127768293,0.2759230277157044,0.23528123233909656,0.21345762390497927,15.782434521323442,0.9976743661963546
907,0.1882509448019082,0.2761963126179692,0.2393522916672203,0.21366471501143725,15.593469182941863,0.9977539067750459
908,0.190991061698577,0.276469597520234,0.24344866539073293,0.21387180611789525,15.406210349716678,0.9978334473537372
909,0.19374244331300278,0.2767428824224987,0.24756925286164924,0.21407889722435325,15.22066760208995,0.9979129879324286
910,0.19650428715993043,0.27701616732476353,0.2517129211996559,0.21428598833081122,15.03684962626781,0.99799252851112
911,0.19927577712835642,0.2772894522270283,0.25587850558916475,0.21449307943726922,14.854764223862864,0.9980720690898113
912,0.20205608370355385,0.277562737129293,0.2600648096114661,0.2147001705437272,14.674418322058779,0.9981516096685026
913,0.20484436420625246,0.27783602203155777,0.2642706056122039,0.2149072616501852,14.495817984280025,0.9982311502471939
914,0.2076397630489316,0.2781093069338225,0.26849463510432203,0.2151143527566432,14.318968421357823,0.9983106908258852
915,0.2104414120091502,0.2783825918360873,0.2727356092066005,0.21532144386310118,14.143874003168573,0.9983902314045766
916,0.21324843051981998,0.27865587673835207,0.2769922091178611,0.21552853496955918,13.970538270735087,0.9984697719832679
917,0.21605992597631526,0.2789291616406169,0.2812630866268572,0.21573562607601718,13.798963948772268,0.9985493125619592
918,0.21887499406027502,0.2792024465428816,0.28554686465784856,0.21594271718247515,13.629152958659096,0.9986288531406505
919,0.2216927190799614,0.27947573144514637,0.28984213785178337,0.21614980828893315,13.461106431825801,0.998708393719342
920,0.224512174326984,0.2797490163474111,0.2941474731829745,0.21635689939539116,13.294824723531752,0.9987879342980333
921,0.22733242244920857,0.2800223012496759,0.2984614106111263,0.21656399050184913,13.130307427022643,0.9988674748767246
922,0.2301525158396308,0.28029558615194067,0.30278246376848966,0.21677108160830713,12.96755338804759,0.9989470154554159
923,0.23297149704098657,0.2805688710542054,0.30710912068189256,0.21697817271476513,12.806560719717014,0.9990265560341072
924,0.23578839916583896,0.2808421559564702,0.3114398445293447,0.2171852638212231,12.647326817688912,0.9991060966127986
925,0.238602246331871,0.28111544085873497,0.31577307443086666,0.2173923549276811,12.489848375658582,0.9991856371914899
926,0.24141205411209443,0.2813887257609997,0.32010722627312116,0.2175994460341391,12.33412140113925,0.9992651777701812
927,0.2442168299996543,0.28166201066326446,0.3244406935674125,0.21780653714059708,12.180141231513883,0.9993447183488725
928,0.24701557388690248,0.28193529556552926,0.3287718483405473,0.21801362824705509,12.027902550338,0.9994242589275639
929,0.24980727855838222,0.282208580467794,0.33309904205798857,0.21822071935351306,11.877399403882862,0.9995037995062552
930,0.2525909301973642,0.28248186537005876,0.33742060657872575,0.21842781045997106,11.72862521788713,0.9995833400849465
931,0.25536550890552934,0.28275515027232356,0.34173485514118196,0.21863490156642906,11.581572814515662,0.9996628806636378
932,0.2581299892354002,0.2830284351745883,0.34604008337948516,0.21884199267288704,11.43623442949351,0.9997424212423293
933,0.2608833407350955,0.28330172007685306,0.3503345703693342,0.21904908377934504,11.292601729404494,0.9998219618210206
934,0.26362452850495777,0.28357500497911786,0.3546165797026657,0.21925617488580304,11.150665829134365,0.9999015023997119
935,0.266352513765594,0.2838482898813826,0.3588843605902899,0.21946326599226101,11.010417309438887,0.9999810429784032
936,0.26906625443686033,0.28412157478364736,0.3631361489915896,0.21967035709871902,10.87184623462389,1.0000605835570946
937,0.2717647057272827,0.2843948596859121,0.3673701687703483,0.21987744820517702,10.734942170313262,1.000140124135786
938,0.2744468207334107,0.2846681445881769,0.3715846328757277,0.220084539311635,10.599694201292214,1.0002196647144772
939,0.27711155104857754,0.28494142949044166,0.3757777445473705,0.220291630418093,10.46609094940483,1.0002992052931685
940,0.2797578473805254,0.2852147143927064,0.37994769854354427,0.220498721524551,10.334120591493397,1.0003787458718598
941,0.2823846601773383,0.2854879992949712,0.3840926823912255,0.22070581263100897,10.203770877356753,1.0004582864505511
942,0.28499094026111194,0.28576128419723595,0.3882108776569719,0.22091290373746697,10.075029147713565,1.0005378270292424
943,0.2875756394687866,0.2860345690995007,0.39230046123737305,0.22111999484392497,9.947882352156187,1.000617367607934
944,0.29013771129953564,0.28630785400176545,0.39635960666786135,0.22132708595038295,9.822317067074865,1.0006969081866253
945,0.2926761115681099,0.28658113890403025,0.40038648544861444,0.22153417705684095,9.698319513536605,1.0007764487653166
946,0.29518979906351683,0.286854423806295,0.4043792683862263,0.22174126816329892,9.575875575105078,1.0008559893440079
947,0.29767773621240834,0.28712770870855975,0.4083361269498319,0.22194835926975692,9.45497081558612,1.0009355299226992
948,0.3001388897465314,0.28740099361082455,0.41225523464028874,0.22215545037621492,9.335590496680123,1.0010150705013905
949,0.3025722313735987,0.2876742785130893,0.41613476837103575,0.2223625414826729,9.217719595528509,1.0010946110800818
950,0.3049767384509223,0.28794756341535405,0.4199729098591809,0.2225696325891309,9.10134282214205,1.001174151658773
951,0.3073513946611423,0.28822084831761885,0.42376784702536163,0.2227767236955889,8.986444636691953,1.0012536922374644
952,0.3096951906893789,0.2884941332198836,0.427517775400905,0.22298381480204688,8.873009266651987,1.001333232816156
953,0.3120071249011384,0.28876741812214834,0.4312208995407673,0.22319090590850488,8.761020723781796,1.0014127733948472
954,0.3142862040202779,0.2890407030244131,0.43487543444072846,0.22339799701496288,8.650462820929631,1.0014923139735386
955,0.31653144380635095,0.2893139879266779,0.43847960695729615,0.22360508812142085,8.54131918865075,1.0015718545522299
956,0.3187418697306374,0.28958727282894264,0.44203165722875826,0.22381217922787885,8.433573291622398,1.0016513951309212
957,0.3209165176501702,0.2898605577312074,0.4455298400957912,0.22401927033433686,8.327208444848615,1.0017309357096125
958,0.323054434479056,0.2901338426334722,0.44897242652004515,0.22422636144079483,8.222207829638528,1.0018104762883038
959,0.3251546788563955,0.29040712753573694,0.45235770499910205,0.22443345254725283,8.118554509349162,1.001890016866995
960,0.32721632181011345,0.2906804124380017,0.4556839829761857,0.22464054365371083,8.016231444883985,1.0019695574456864
961,0.32923844741599007,0.29095369734026644,0.45894958824302173,0.2248476347601688,7.91522150993233,1.002049098024378
962,0.33122015345120903,0.29122698224253124,0.46215287033421815,0.2250547258666268,7.815507505944774,1.0021286386030692
963,0.3331605520417252,0.291500267144796,0.46529220191155046,0.2252618169730848,7.717072176829031,1.0022081791817605
964,0.3350587703027669,0.29177355204706074,0.46836598013653186,0.22546890807954278,7.619898223365344,1.0022877197604518
965,0.33691395097178517,0.29204683694932554,0.47137262802965113,0.2256759991860008,7.5239683173252745,1.0023672603391431
966,0.3387252530331708,0.2923201218515903,0.47431059581467316,0.22588309029245876,7.42926511528924,1.0024468009178344
967,0.34049185233407125,0.29259340675385503,0.47717836224640003,0.22609018139891676,7.335771272156948,1.0025263414965258
968,0.3422129421906343,0.29286669165611984,0.47997443592030165,0.22629727250537476,7.243469454338329,1.002605882075217
969,0.34388773398402245,0.2931399765583846,0.4826973565624432,0.22650436361183274,7.152342352624383,1.0026854226539086
970,0.3455154577455542,0.29341326146064933,0.4853456962981543,0.22671145471829074,7.06237269472739,1.0027649632326
971,0.34709536273032193,0.2936865463629141,0.4879180608978871,0.22691854582474874,6.973543257485348,1.0028445038112912
972,0.34862671797866523,0.2939598312651789,0.490413090998754,0.22712563693120671,6.88583687872677,1.0029240443899825
973,0.3501088128648756,0.29423311616744363,0.492829463300248,0.22733272803766472,6.799236468791241,1.0030035849686738
974,0.3515409576325324,0.2945064010697084,0.4951658917326641,0.22753981914412272,6.713725021698727,1.0030831255473651
975,0.35292248391587006,0.2947796859719732,0.4974211285967902,0.2277469102505807,6.629285625965338,1.0031626661260564
976,0.3542527452465998,0.29505297087423793,0.49959396567345044,0.2279540013570387,6.5459014750637,1.0032422067047477
977,0.35553111754562433,0.2953262557765027,0.5016832353015142,0.2281610924634967,6.46355587752152,1.003321747283439
978,0.3567569995990887,0.2955995406787674,0.5036878114230348,0.22836818356995467,6.382232266657273,1.0034012878621306
979,0.3579298135182393,0.29587282558103223,0.5056066105942009,0.22857527467641267,6.301914209953605,1.0034808284408219
980,0.35904900518257005,0.296146110483297,0.5074385929608326,0.22878236578287067,6.222585418060511,1.0035603690195132
981,0.3601140446657604,0.2964193953855617,0.509182763197195,0.22898945688932865,6.144229753433602,1.0036399095982045
982,0.3611244266439198,0.2966926802878265,0.5108381714069369,0.22919654799578665,6.066831238601702,1.0037194501768958
983,0.3620796707856778,0.2969659651900913,0.5124039139850196,0.22940363910224462,5.9903740640672565,1.003798990755587
984,0.36297932212367723,0.297239250092356,0.5138791344395374,0.22961073020870262,5.914842595836041,1.0038785313342784
985,0.3638229514070473,0.2975125349946208,0.5152630241723807,0.22981782131516063,5.840221382578162,1.0039580719129697
986,0.364610155434452,0.2977858198968856,0.516554823217751,0.2300249124216186,5.766495162422441,1.0040376124916612
987,0.36534055736733734,0.2980591047991503,0.5177538209375809,0.2302320035280766,5.693648869383172,1.0041171530703525
988,0.366013807023014,0.29833238970141507,0.5188593566729653,0.2304390946345346,5.621667639421044,1.0041966936490438
989,0.3666295811472391,0.29860567460367987,0.5198708203507719,0.23064618574099258,5.5505368161414905,1.0042762342277352
990,0.3671875836659848,0.2988789595059446,0.5207876530446499,0.23085327684745058,5.480241956132817,1.0043557748064265
991,0.3676875459161004,0.29915224440820937,0.521609347489711,0.23106036795390858,5.4107688339448075,1.0044353153851178
992,0.36812922685460153,0.29942552931047417,0.5223354485502253,0.23126745906036655,5.342103446712036,1.004514855963809
993,0.3685124132463412,0.2996988142127389,0.5229655536397227,0.23147455016682456,5.274232018426637,1.0045943965425004
994,0.3688369198298463,0.29997209911500367,0.5234993130929596,0.23168164127328256,5.207141003861409,1.0046739371211917
995,0.36910258946112107,0.3002453840172684,0.5239364304892686,0.23188873237974053,5.140817092148517,1.0047534776998832
996,0.36930929323525,0.3005186689195332,0.5242766629268739,0.23209582348619853,5.07524721002027,1.0048330182785745
997,0.3694569305856551,0.30079195382179796,0.5245198212478139,0.23230291459265653,5.010418524711695,1.0049125588572658
998,0.3695454293608861,0.3010652387240627,0.5246657702131832,0.2325100056991145,4.946318446534054,1.0049920994359571
999,0.3695747458788519,0.3013385236263275,0.5247144286284627,0.2327170968055725,4.882934631123553,1.0050716400146484


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-18/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00001,0.029244719073176384,0.03139549493789673,0.982771098613739
1,1,00021,0.12327619642019272,0.08273828029632568,0.9594534039497375
2,2,00661,0.058164600282907486,0.045444611459970474,0.9814215302467346
3,3,00781,0.040286727249622345,0.0332588255405426,0.9816569089889526
4,4,00681,0.06611546874046326,0.05112302303314209,0.9976816177368164
5,5,00621,0.040889352560043335,0.026163503527641296,0.9828175902366638
6,6,00221,0.06805258989334106,0.03875488415360451,0.9796293377876282
7,7,00861,0.10615895688533783,0.06195303797721863,0.9807118773460388
8,8,00561,0.0336596816778183,0.024027053266763687,0.9813572764396667
9,9,00601,0.0537281259894371,0.04312365874648094,0.9839905500411987
10,10,00701,0.061058446764945984,0.03819862753152847,0.9858604073524475
11,11,00641,0.05202047526836395,0.04387056827545166,0.9842931628227234
12,12,00341,0.06515710800886154,0.048455312848091125,0.9804230332374573
13,13,00281,0.06210806593298912,0.035877205431461334,0.9830211997032166
14,14,00201,0.07299802452325821,0.047118186950683594,0.9921958446502686
15,15,00401,0.04273735731840134,0.030407622456550598,0.9754262566566467
16,16,00261,0.05678056925535202,0.03036041557788849,0.98260498046875
17,17,00921,0.055250223726034164,0.03342502564191818,0.9844414591789246
18,18,00941,0.04276207461953163,0.045208513736724854,0.9966897368431091
19,19,00961,0.07795953750610352,0.04004383087158203,0.992421567440033
20,20,00981,0.027695681899785995,0.02208569645881653,0.9854352474212646
21,21,00901,0.05674975365400314,0.03191733732819557,0.9810292720794678
22,22,00881,0.06970597803592682,0.04313074052333832,0.9944825172424316
23,23,00421,0.05593656376004219,0.046967267990112305,0.9993486404418945
24,24,00521,0.060490455478429794,0.04081062972545624,0.9848058223724365
25,25,00301,0.07217244803905487,0.029407557100057602,0.9901520013809204
26,26,00081,0.040699657052755356,0.03942227363586426,0.9941989779472351
27,27,00101,0.0583566352725029,0.03608183562755585,0.992378294467926
28,28,00121,0.07304257899522781,0.030971132218837738,0.979832112789154
29,29,00141,0.06384708732366562,0.04217526689171791,0.9888169765472412
30,30,00161,0.07124953716993332,0.04273839667439461,0.9800634980201721
31,31,00241,0.04251604527235031,0.03180064260959625,0.9803673028945923
32,32,00181,0.26434341073036194,0.1729499101638794,0.9594721794128418
33,33,00461,0.037316955626010895,0.037159793078899384,0.9744905233383179
34,34,00841,0.10278219729661942,0.05308002233505249,0.9786683917045593
35,35,00741,0.10404293239116669,0.06959007680416107,0.9898678660392761
36,36,00441,0.07535158097743988,0.04626832902431488,0.9880219101905823
37,37,00801,0.3205568194389343,0.2948472499847412,0.8729616403579712
38,38,00361,0.05886523798108101,0.048860371112823486,0.9698716998100281
39,39,00761,0.03771847113966942,0.030225425958633423,0.9847398996353149
40,40,00821,0.03639765828847885,0.03559917211532593,0.9734534025192261
41,41,00581,0.025457335636019707,0.029434114694595337,0.9861282110214233
42,42,00721,0.05153782293200493,0.039627570658922195,0.9805127382278442
43,43,00321,0.1534496694803238,0.09801474213600159,0.9815810322761536
44,44,00481,0.06207957863807678,0.04929238557815552,0.9909675717353821
45,45,00501,0.04822838678956032,0.0320645347237587,0.9852847456932068
46,46,00041,0.06932472437620163,0.07670551538467407,0.9868147373199463
47,47,00061,0.059498872607946396,0.029036059975624084,0.9785940051078796
48,48,00541,0.06582345068454742,0.04621473327279091,0.9691569209098816
49,49,00381,0.1279403418302536,0.09032577276229858,0.941053032875061


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-18/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,6.849252987855418,0.025457335636019707,11.993838383745679,0.02208569645881653,0.9437517597168206,0.8729616403579712
1,6.923634099612495,0.025752730514701304,12.112510715668702,0.022358731046930567,0.9436460992009253,0.8730881538715687
2,6.998086885802539,0.026048125393382898,12.230355289377677,0.022631765635044605,0.9433291886251503,0.8732146673851663
3,7.072596989579957,0.026343520272064495,12.347326674138234,0.022904800223158644,0.9428012408257902,0.8733411808987638
4,7.147149890732236,0.026638915150746092,12.46337948406586,0.023177834811272682,0.9420626102653015,0.8734676944123613
5,7.221730909586386,0.02693431002942769,12.578468408633576,0.02345086939938672,0.9411137926356951,0.8735942079259588
6,7.296325211030076,0.027229704908109283,12.692548243374285,0.02372390398750076,0.9399554243041426,0.8737207214395564
7,7.370917808646704,0.02752509978679088,12.805573920748886,0.023996938575614798,0.9385882816016955,0.8738472349531539
8,7.445493568963626,0.027820494665472477,12.917500541151071,0.024269973163728836,0.9370132799561819,0.8739737484667514
9,7.520037215812737,0.028115889544154074,13.02828340401905,0.024543007751842878,0.9352314728706944,0.8741002619803488
10,7.594533334802445,0.028411284422835668,13.13787803902429,0.024816042339956917,0.9332440507492161,0.8742267754939465
11,7.66896637790008,0.028706679301517265,13.246240237307106,0.025089076928070955,0.931052339571246,0.8743532890075439
12,7.743320668123698,0.029002074180198862,13.353326082728245,0.025362111516184994,0.9286577994174791,0.8744798025211414
13,7.8175804043421,0.029297469058880456,13.459091983105974,0.025635146104299032,0.926062022848827,0.8746063160347389
14,7.891729666181943,0.029592863937562053,13.56349470140741,0.02590818069241307,0.9232667331413321,0.8747328295483365
15,7.965752419040598,0.02988825881624365,13.666491386862981,0.02618121528052711,0.9202737823796661,0.874859343061934
16,8.039632519203499,0.030183653694925247,13.768039605972758,0.026454249868641148,0.9170851494122055,0.8749858565755315
17,8.11335371906446,0.030479048573606844,13.868097373373109,0.026727284456755186,0.9137029376708088,0.875112370089129
18,8.186899672447582,0.030774443452288438,13.966623182532388,0.027000319044869225,0.9101293728587108,0.8752388836027266
19,8.260253940029097,0.031069838330970035,14.063576036243973,0.027273353632983263,0.9063668005100255,0.8753653971163241
20,8.333399994857531,0.03136523320965163,14.15891547688544,0.0275463882210973,0.902417683424656,0.8754919106299216
21,8.406321227970528,0.031660628088333226,14.252601616412383,0.02781942280921134,0.8982845989824942,0.8756184241435191
22,8.479000954106443,0.03195602296701482,14.344595166055633,0.028092457397325382,0.8939702363410709,0.8757449376571167
23,8.551422417508894,0.03225141784569642,14.434857465690802,0.028365491985439417,0.8894773935208437,0.8758714511707142
24,8.623568797822307,0.03254681272437802,14.52335051284932,0.02863852657355346,0.8848089743826052,0.8759979646843117
25,8.695423216076483,0.032842207603059614,14.610036991340168,0.028911561161667494,0.8799679855015287,0.8761244781979092
26,8.766968740757946,0.033137602481741205,14.694880299452027,0.029184595749781536,0.8749575329426331,0.8762509917115068
27,8.838188393966053,0.03343299736042281,14.777844577705796,0.029457630337895575,0.8697808189424115,0.8763775052251043
28,8.909065157651478,0.0337283922391044,14.858894736127695,0.029730664926009613,0.8644411385016568,0.8765040187387018
29,8.979581979934807,0.034023787117785996,14.937996481013714,0.03000369951412365,0.8589418758944949,0.8766305322522993
30,9.049721781502791,0.03431918199646759,15.015116341156537,0.03027673410223769,0.8532865010988769,0.8767570457658969
31,9.119467462079758,0.03461457687514919,15.090221693506532,0.03054976869035173,0.8474785661536922,0.8768835592794944
32,9.188801906971603,0.03490997175383079,15.16328078823902,0.030822803278465767,0.8415217014479276,0.8770100727930918
33,9.257707993679736,0.03520536663251238,15.234262773200397,0.031095837866579806,0.8354196119472245,0.8771365863066893
34,9.326168598582212,0.03550076151119398,15.303137717706548,0.031368872454693844,0.829176073363399,0.8772630998202869
35,9.39416660367921,0.03579615638987557,15.369876635667325,0.03164190704280788,0.8227949282723455,0.8773896133338844
36,9.461684903400053,0.03609155126855717,15.434451508011774,0.03191494163092192,0.8162800821859764,0.8775161268474819
37,9.528706411468699,0.036386946147238766,15.496835304389414,0.03218797621903596,0.8096354995837355,0.8776426403610794
38,9.595214067824708,0.03668234102592036,15.557002004123499,0.03246101080715,0.8028651999093988,0.877769153874677
39,9.66119084559655,0.03697773590460196,15.614926616393172,0.03273404539526404,0.795973253538672,0.8778956673882745
40,9.72661975812405,0.03727313078328356,15.67058519962204,0.033007079983378075,0.7889637777233103,0.878022180901872
41,9.791483866026653,0.037568525661965155,15.72395488005169,0.03328011457149212,0.781840932517349,0.8781486944154695
42,9.855766284314253,0.037863920540646745,15.775013869479325,0.03355314915960615,0.7746089166910092,0.8782752079290671
43,9.919450189536981,0.03815931541932834,15.823741482139889,0.033826183747720194,0.7672719636379988,0.8784017214426646
44,9.982518826970665,0.03845471029800994,15.870118150713605,0.034099218335834236,0.7598343372814612,0.8785282349562621
45,10.044955517834195,0.038750105176691536,15.914125441441218,0.03437225292394827,0.7523003279844103,0.8786547484698596
46,10.106743666535241,0.039045500055373134,15.955746068329821,0.034645287512062306,0.7446742484697398,0.8787812619834572
47,10.167866767940613,0.03934089493405473,15.994963906433355,0.03491832210017635,0.7369604297554836,0.8789077754970547
48,10.228308414667389,0.03963628981273633,16.031764004192922,0.03519135668829039,0.729163217110259,0.8790342890106522
49,10.28805230439106,0.03993168469141792,16.06613259482291,0.035464391276404425,0.7212869660344752,0.8791608025242497
50,10.347082247166698,0.040227079570099515,16.098057106730256,0.03573742586451846,0.7133360382720538,0.8792873160378473
51,10.40538217275915,0.04052247444878111,16.127526172954898,0.0360104604526325,0.7053147978579998,0.8794138295514448
52,10.462936137978307,0.04081786932746271,16.154529639621007,0.036283495040746544,0.6972276072063525,0.8795403430650423
53,10.519728334015186,0.04111326420614431,16.17905857338927,0.03655652962886058,0.6890788232436882,0.8796668565786397
54,10.575743093774765,0.041408659084825904,16.201105267901937,0.03682956421697462,0.6808727935924661,0.8797933700922373
55,10.630964899201347,0.0417040539635075,16.220663249213395,0.037102598805088656,0.6726138528090795,0.8799198836058348
56,10.685378388592039,0.04199944884218909,16.237727280199984,0.0373756333932027,0.6643063186806231,0.8800463971194323
57,10.738968363894214,0.042294843720870695,16.252293363944325,0.03764866798131673,0.6559544885850281,0.8801729106330298
58,10.79171979798234,0.042590238599552285,16.264358746090227,0.037921702569430775,0.6475626359182823,0.8802994241466274
59,10.843617841909976,0.04288563347823388,16.273921916165605,0.03819473715754482,0.639135006593019,0.8804259376602249
60,10.894647832132245,0.04318102835691548,16.28098260787197,0.03846777174565885,0.6306758156118734,0.8805524511738224
61,10.944795297694377,0.04347642323559708,16.285541798340237,0.03874080633377289,0.6221892437196291,0.88067896468742
62,10.99404596738181,0.043771818114278674,16.28760170635377,0.03901384092188693,0.6136794341372684,0.8808054782010175
63,11.04238577682706,0.044067212992960264,16.287165789540698,0.03928687551000097,0.6051504893813864,0.880931991714615
64,11.089800875568946,0.04436260787164187,16.284238740538914,0.039559910098115006,0.5966064681719558,0.8810585052282125
65,11.136277634059354,0.04465800275032346,16.278826482138072,0.03983294468622904,0.5880513824314942,0.8811850187418101
66,11.18180265061294,0.044953397629005055,16.27093616140415,0.04010597927434308,0.5794891943781997,0.8813115322554076
67,11.226362758295028,0.04524879250768665,16.260576142793557,0.040379013862457125,0.5709238137157278,0.8814380457690051
68,11.26994503174291,0.04554418738636825,16.24775600026444,0.04065204845057116,0.5623590949219339,0.8815645592826026
69,11.312536793915946,0.04583958226504985,16.2324865083944,0.040925083038685195,0.5537988346387029,0.8816910727962002
70,11.354125622769551,0.04613497714373144,16.214779632514666,0.04119811762679924,0.5452467691650347,0.8818175863097977
71,11.394699357848411,0.04643037202241304,16.194648517872135,0.04147115221491328,0.5367065720548425,0.8819440998233952
72,11.434246106794063,0.04672576690109463,16.1721074778315,0.041744186803027314,0.528181851821489,0.8820706133369927
73,11.472754251762105,0.047021161779776235,16.14717198113099,0.042017221391141356,0.5196761497500814,0.8821971268505903
74,11.510212455744298,0.047316556658457826,16.119858638206225,0.0422902559792554,0.5111929378191081,0.8823236403641878
75,11.546609668790762,0.04761195153713942,16.090185186597633,0.04256329056736943,0.5027356167320658,0.8824501538777852
76,11.581935134127447,0.04790734641582102,16.05817047545811,0.04283632515548347,0.49430751406034334,0.8825766673913827
77,11.616178394164262,0.04820274129450262,16.023834449178292,0.04310935974359751,0.48591188249763895,0.8827031809049803
78,11.64932929638908,0.048498136173184214,15.987198130148098,0.04338239433171155,0.4775518982267389,0.8828296944185778
79,11.681377999142892,0.048793531051865804,15.948283600673852,0.04365542891982559,0.4692306593985726,0.8829562079321753
80,11.712314977271554,0.04908892593054741,15.907113984071422,0.04392846350793962,0.460951184724069,0.8830827214457728
81,11.74213102764938,0.049384320809229,15.863713424956588,0.044201498096053664,0.45271641217837644,0.8832092349593704
82,11.770817274570078,0.049679715687910596,15.818107068754664,0.044474532684167706,0.44452919781755307,0.8833357484729679
83,11.798365175000392,0.04997511056659219,15.77032104045244,0.04474756727228174,0.43639231470694967,0.8834622619865654
84,11.824766523692116,0.05027050544527379,15.720382422615948,0.045020601860395776,0.4283084519611157,0.8835887755001629
85,11.850013458147812,0.05056590032395539,15.668319232698629,0.04529363644850982,0.42028021389412235,0.8837152890137605
86,11.874098463436063,0.05086129520263698,15.614160399665147,0.04556667103662386,0.4123101192797475,0.883841802527358
87,11.897014376851759,0.05115669008131858,15.55793573995656,0.045839705624737895,0.4044006007201095,0.8839683160409555
88,11.918754392417306,0.05145208496000017,15.499675932823449,0.04611274021285194,0.3965540041219477,0.884094829554553
89,11.939312065220461,0.05174747983868177,15.439412495054249,0.04638577480096598,0.3887725882788476,0.8842213430681506
90,11.95868131558476,0.052042874717363366,15.377177755126327,0.046658809389080014,0.3810585245582592,0.8843478565817481
91,11.976856433068539,0.05233826959604496,15.313004826808172,0.04693184397719405,0.3734138966913401,0.8844743700953456
92,11.993832080288435,0.05263366447472656,15.24692758224151,0.04720487856530809,0.36584070066425756,0.8846008836089431
93,12.009603296563837,0.05292905935340815,15.17898062453247,0.04747791315342213,0.35834084470878236,0.8847273971225407
94,12.024165501378246,0.053224454232089755,15.10919925988149,0.04775094774153617,0.3509161493903563,0.8848539106361382
95,12.03751449765401,0.053519849110771345,15.03761946928206,0.0480239823296502,0.3435683477914939,0.8849804241497357
96,12.049646474837044,0.05381524398945294,14.964277879818617,0.048297016917764245,0.33629908578828743,0.8851069376633331
97,12.060558011787787,0.05411063886813454,14.889211735594339,0.04857005150587829,0.32910992241782233,0.8852334511769308
98,12.070246079475451,0.054406033746816136,14.8124588683197,0.04884308609399232,0.3220023303339733,0.8853599646905282
99,12.07870804347211,0.05470142862549773,14.734057667593026,0.04911612068210636,0.31497769634921463,0.8854864782041257
100,12.085941666243649,0.054996823504179324,14.654047050904413,0.0493891552702204,0.308037322059807,0.8856129917177232
101,12.091945109234763,0.05529221838286093,14.57246643339444,0.04966218985833444,0.3011824245518343,0.8857395052313208
102,12.09671693474499,0.05558761326154252,14.489355697399285,0.049935224446448476,0.29441413718525694,0.8858660187449183
103,12.100256107593319,0.05588300814022412,14.404755161813853,0.05020825903456251,0.28773351045332785,0.8859925322585158
104,12.10256199656872,0.05617840301890571,14.318705551304635,0.05048129362267655,0.2811415129144737,0.8861190457721133
105,12.103634375664361,0.05647379789758731,14.231247965403906,0.050754328210790595,0.2746390321938775,0.8862455592857109
106,12.10347342509316,0.056769192776268906,14.142423847516747,0.05102736279890463,0.26822687605172507,0.8863720727993084
107,12.102079732082736,0.057064587654950504,14.052274953872416,0.05130039738701867,0.26190577351527083,0.8864985863129059
108,12.0994542914478,0.0573599825336321,13.960843322451444,0.051573431975132714,0.2556763760716686,0.8866250998265034
109,12.095598505938234,0.0576553774123137,13.868171241919347,0.05184646656324675,0.24953925891866333,0.886751613340101
110,12.090514186361352,0.05795077229099529,13.774301220598156,0.052119501151360784,0.24349492227000055,0.8868781268536985
111,12.084203551476858,0.058246167169676885,13.679275955506089,0.052392535739474826,0.2375437927126136,0.887004640367296
112,12.07666922766342,0.05854156204835848,13.583138301496009,0.05266557032758887,0.23168622461247676,0.8871311538808935
113,12.067914248355592,0.05883695692704008,13.485931240522365,0.0529386049157029,0.2259225015661697,0.8872576673944911
114,12.057942053250407,0.05913235180572168,13.38769785106643,0.05321163950381694,0.22025283789499828,0.8873841809080886
115,12.046756487282918,0.059427746684403274,13.288481277749025,0.05348467409193098,0.21467738017873048,0.8875106944216861
116,12.03436179937003,0.05972314156308487,13.188324701159406,0.05375770868004502,0.20919620882586096,0.8876372079352836
117,12.02076264092255,0.06001853644176646,13.087271307928726,0.05403074326815906,0.2038093396774913,0.8877637214488812
118,12.005964064125115,0.06031393132044806,12.985364261075704,0.0543037778562731,0.19851672564174133,0.8878902349624787
119,11.989971519984136,0.060609326199129655,12.882646670651969,0.054576812444387134,0.19331825835582525,0.8880167484760761
120,11.972790856144092,0.06090472107781125,12.779161564713457,0.054849847032501176,0.18821376987284907,0.8881432619896736
121,11.954428314472453,0.06120011595649285,12.674951860644173,0.05512288162061521,0.18320303437042323,0.8882697755032712
122,11.934890528414051,0.06149551083517445,12.570060336857633,0.05539591620872925,0.17828576987835937,0.8883962890168687
123,11.91418452011557,0.061790905713856044,12.464529604900806,0.05566895079684329,0.17346164002246345,0.8885228025304662
124,11.892317697321355,0.06208630059253764,12.358402081984575,0.05594198538495733,0.16873025578192113,0.8886493160440638
125,11.869297850041661,0.06238169547121923,12.251719963964273,0.056215019973071365,0.16409117725738961,0.8887758295576613
126,11.845133146994796,0.06267709034990082,12.144525198792676,0.056488054561185407,0.15954391544727237,0.8889023430712588
127,11.819832131824832,0.06297248522858243,12.036859460467676,0.05676108914929944,0.1550879340295393,0.8890288565848563
128,11.793403719096693,0.06326788010726403,11.928764123495474,0.057034123737413484,0.15072265114665168,0.8891553700984539
129,11.76585719007059,0.06356327498594562,11.82028023788979,0.057307158325527525,0.14644744119105393,0.8892818836120514
130,11.737202188258117,0.06385866986462721,11.711448504726505,0.05758019291364156,0.14226163658892166,0.8894083971256489
131,11.707448714762425,0.06415406474330881,11.602309252272496,0.0578532275017556,0.13816452957980266,0.8895349106392464
132,11.676607123404995,0.0644494596219904,11.492902412706433,0.05812626208986964,0.13415537398997532,0.889661424152844
133,11.644688115641936,0.064744854500672,11.383267499448467,0.05839929667798368,0.13023338699727777,0.8897879376664415
134,11.611702735272754,0.0650402493793536,11.273443585115118,0.058672331266097714,0.1263977508853791,0.889914451180039
135,11.577662362944809,0.0653356442580352,11.163469280114194,0.058945365854211756,0.12264761478543364,0.8900409646936365
136,11.542578710456848,0.06563103913671679,11.053382711894479,0.05921840044232579,0.11898209640323866,0.8901674782072341
137,11.506463814865198,0.06592643401539838,10.943221504863214,0.05949143503043983,0.11540028372996643,0.8902939917208316
138,11.46933003239631,0.06622182889407999,10.833022760984127,0.05976446961855387,0.11190123673475127,0.8904205052344291
139,11.431190032169763,0.06651722377276159,10.722823041067425,0.06003750420666791,0.10848398903739406,0.8905470187480266
140,11.3920567897356,0.06681261865144317,10.612658346762487,0.060310538794781945,0.10514754955962245,0.8906735322616242
141,11.351943580430568,0.06710801353012477,10.502564103262854,0.06058357338289599,0.10189090415330879,0.8908000457752216
142,11.310863972557511,0.06740340840880638,10.392575142732486,0.06085660797101002,0.09871301720424736,0.8909265592888191
143,11.268831820392673,0.06769880328748797,10.282725688460886,0.061129642559124064,0.09561283321008524,0.8910530728024166
144,11.225861257025686,0.06799419816616956,10.173049339754282,0.0614026771472381,0.09258927833116971,0.8911795863160142
145,11.181966687037175,0.06828959304485116,10.063579057568662,0.06167571173535214,0.08964126191304651,0.8913060998296117
146,11.137162779019178,0.06858498792353276,9.95434715088979,0.06194874632346618,0.08676767797953555,0.8914326133432092
147,11.091464457943609,0.06888038280221434,9.845385263864411,0.06222178091158022,0.08396740669530676,0.8915591268568067
148,11.044886897384094,0.06917577768089594,9.736724363685756,0.06249481549969426,0.08123931579703886,0.8916856403704043
149,10.997445511596979,0.06947117255957755,9.62839472923582,0.0627678500878083,0.07858226199222285,0.8918121538840018
150,10.949155947466966,0.06976656743825914,9.520425940485666,0.06304088467592234,0.075995092324849,0.8919386673975993
151,10.900034076323331,0.07006196231694073,9.412846868654453,0.06331391926403637,0.07347664550723379,0.8920651809111968
152,10.850095985632692,0.07035735719562233,9.305685667126744,0.06358695385215041,0.07102575321732398,0.8921916944247944
153,10.799357970574318,0.07065275207430394,9.198969763126867,0.06385998844026444,0.06864124136095204,0.8923182079383919
154,10.747836525504349,0.07094814695298553,9.092725850148371,0.06413302302837849,0.06632193129844406,0.8924447214519894
155,10.695548335314953,0.07124354183166712,8.986979881135554,0.06440605761649253,0.06406664103526713,0.8925712349655869
156,10.64251026669515,0.07153893671034872,8.881757062413316,0.06467909220460658,0.061874186376244616,0.8926977484791845
157,10.588739359299542,0.07183433158903031,8.77708184836097,0.06495212679272061,0.05974338204314383,0.892824261992782
158,10.534252816831653,0.0721297264677119,8.67297793682439,0.06522516138083465,0.05767304275530688,0.8929507755063795
159,10.479067998048622,0.0724251213463935,8.569468265260655,0.06549819596894868,0.055661984273271056,0.893077289019977
160,10.423202407693807,0.07272051622507511,8.466575007608105,0.06577123055706272,0.05370902440518206,0.8932038025335746
161,10.36667368736434,0.0730159111037567,8.364319571874349,0.06604426514517676,0.05181298397604785,0.8933303160471721
162,10.309499606320328,0.07331130598243829,8.262722598433783,0.0663172997332908,0.04997268775976257,0.8934568295607695
163,10.251698052242803,0.0736067008611199,8.16180395902562,0.06659033432140485,0.048186965374074256,0.893583343074367
164,10.193287021947276,0.07390209573980148,8.061582756442842,0.06686336890951888,0.046454652138540796,0.8937098565879646
165,10.134284612059963,0.07419749061848308,7.962077324901507,0.06713640349763292,0.044774589895734934,0.8938363701015621
166,10.074709009663819,0.07449288549716468,7.863305231079621,0.06740943808574695,0.043145627795852036,0.8939628836151596
167,10.014578482921333,0.07478828037584628,7.765283275813882,0.06768247267386099,0.04156662304508881,0.8940893971287571
168,9.953911371681324,0.07508367525452787,7.6680274964421535,0.06795550726197502,0.04003644161804335,0.8942159106423547
169,9.892726078076738,0.07537907013320946,7.57155316977892,0.06822854185008907,0.03855395893457705,0.8943424241559522
170,9.831041057120652,0.07567446501189107,7.475874815710485,0.06850157643820311,0.03711806050148005,0.8944689376695497
171,9.7688748073076,0.07596985989057266,7.381006201396088,0.06877461102631716,0.0357276425194681,0.8945954511831472
172,9.706245861227233,0.07626525476925425,7.286960346060781,0.06904764561443119,0.034381612455932124,0.8947219646967448
173,9.643172776197503,0.07656064964793585,7.19374952636521,0.06932068020254523,0.03307888958402473,0.8948484782103423
174,9.579674124924457,0.07685604452661746,7.101385282337286,0.06959371479065926,0.0318184054885773,0.8949749917239398
175,9.515768486195512,0.07715143940529905,7.009878423850163,0.0698667493787733,0.030599104539500134,0.8951015052375373
176,9.451474435613324,0.07744683428398064,6.919239037630545,0.07013978396688735,0.029419944333228854,0.8952280187511349
177,9.386810536377235,0.07774222916266224,6.829476494781128,0.07041281855500138,0.028279896102886132,0.8953545322647324
178,9.321795330119022,0.07803762404134383,6.740599458800492,0.07068585314311543,0.027177945097816177,0.8954810457783299
179,9.25644732779987,0.07833301892002542,6.652615894083638,0.07095888773122946,0.026113090933173308,0.8956075592919275
180,9.190785000675357,0.07862841379870703,6.565533074885908,0.0712319223193435,0.025084347910294146,0.895734072805525
181,9.124826771335002,0.07892380867738863,6.479357594732948,0.07150495690745753,0.024090745308536818,0.8958605863191225
182,9.058591004823054,0.07921920355607022,6.3940953762590516,0.07177799149557157,0.023131327649379217,0.89598709983272
183,8.992095999847017,0.07951459843475181,6.309751681456042,0.0720510260836856,0.022205154933485106,0.8961136133463175
184,8.925359980080229,0.07980999331343341,6.226331122314761,0.07232406067179965,0.021311302851540606,0.896240126859915
185,8.858401085564944,0.080105388192115,6.143837671840963,0.07259709525991369,0.020448862969613447,0.8963666403735125
186,8.791237364221873,0.0804007830707966,6.062274675427428,0.07287012984802774,0.019616942889836855,0.89649315388711
187,8.723886763472471,0.0806961779494782,5.981644862563956,0.07314316443614177,0.018814666387200158,0.8966196674007076
188,8.656367121979798,0.0809915728281598,5.901950358866817,0.07341619902425581,0.018041173523262864,0.8967461809143051
189,8.58869616151376,0.08128696770684139,5.8231926984092635,0.07368923361236984,0.017295620737562564,0.8968726944279026
190,8.520891478946444,0.08158236258552298,5.7453728363346315,0.07396226820048388,0.016577180917560344,0.8969992079415001
191,8.45297053838304,0.08187775746420459,5.668491161733636,0.07423530278859791,0.01588504344789297,0.8971257214550977
192,8.384950663433818,0.08217315234288618,5.592547510767366,0.07450833737671196,0.015218414239767799,0.8972522349686952
193,8.316849029632262,0.08246854722156777,5.517541180017756,0.07478137196482601,0.014576515741270649,0.8973787484822927
194,8.24868265700456,0.08276394210024937,5.4434709400471695,0.07505440655294005,0.013958586929420026,0.8975052619958902
195,8.180468402795306,0.08305933697893098,5.370335049148968,0.07532744114105408,0.013363883284731854,0.8976317755094878
196,8.112222954354142,0.08335473185761257,5.29813126727101,0.07560047572916812,0.012791676749110964,0.8977582890230853
197,8.04396282218799,0.08365012673629416,5.226856870094199,0.07587351031728215,0.012241255667823685,0.8978848025366828
198,7.975704333183148,0.08394552161497576,5.156508663248296,0.07614654490539619,0.011711924716355715,0.8980113160502803
199,7.90746362400166,0.08424091649365736,5.087082996647483,0.07641957949351023,0.011203004812894955,0.8981378295638779
200,7.83925663465573,0.08453631137233894,5.018575778928324,0.07669261408162427,0.010713833017218387,0.8982643430774754
201,7.771099102264306,0.08483170625102054,4.950982491972924,0.07696564866973832,0.010243762416705217,0.8983908565910729
202,7.7030065549952855,0.08512710112970215,4.88429820550051,0.07723868325785235,0.009792162000235161,0.8985173701046704
203,7.634994306196912,0.08542249600838374,4.818517591710648,0.07751171784596639,0.009358416520674985,0.898643883618268
204,7.5670774487215535,0.08571789088706533,4.753634939961852,0.07778475243408042,0.008941926346673377,0.8987703971318655
205,7.499270849445023,0.08601328576574693,4.689644171469416,0.07805778702219446,0.008542107304457655,0.898896910645463
206,7.431589143984209,0.08630868064442854,4.626538854006743,0.0783308216103085,0.008158390510313107,0.8990234241590604
207,7.364046731615756,0.08660407552311013,4.564312216594654,0.07860385619842254,0.00779022219441876,0.899149937672658
208,7.296657770398174,0.08689947040179172,4.502957164163586,0.07887689078653658,0.007437063516685302,0.8992764511862555
209,7.2294361724997,0.08719486528047332,4.442466292173837,0.07914992537465063,0.007098390375239308,0.899402964699853
210,7.162395599733897,0.08749026015915491,4.382831901179473,0.07942295996276466,0.00677369320817199,0.8995294782134505
211,7.095549459304855,0.0877856550378365,4.324046011321743,0.0796959945508787,0.0064624767891641975,0.8996559917270481
212,7.0289108997635905,0.0880810499165181,4.266100376738384,0.07996902913899273,0.00616426001757179,0.8997825052406456
213,6.962492807177082,0.0883764447951997,4.208986499875431,0.08024206372710677,0.005878575703550413,0.8999090187542431
214,6.8963078015110835,0.0886718396738813,4.1526956456886355,0.08051509831522081,0.005604970348773779,0.9000355322678406
215,6.830368233227812,0.08896723455256289,4.097218855721994,0.08078813290333485,0.005343003923290685,0.9001620457814382
216,6.764686180099149,0.0892626294312445,4.04254696205121,0.0810611674914489,0.005092249639039536,0.9002885592950357
217,6.699273444236054,0.08955802430992608,3.9886706010804747,0.08133420207956293,0.004852293720532131,0.9004150728086332
218,6.634141549334454,0.08985341918860769,3.9355802271812257,0.08160723666767697,0.004622735173194355,0.9005415863222307
219,6.569301738137831,0.09014881406728928,3.8832661261620838,0.081880271255791,0.004403185549841446,0.9006680998358283
220,6.504764970116389,0.09044420894597087,3.831718428559527,0.08215330584390504,0.004193268715740477,0.9007946133494258
221,6.440541919362589,0.09073960382465247,3.7809271227393344,0.08242634043201907,0.003992620612704496,0.9009211268630233
222,6.376642972702595,0.09103499870333406,3.73088206779928,0.08269937502013312,0.0038008890226400413,0.9010476403766208
223,6.3130782280228805,0.09133039358201567,3.6815730062639496,0.08297240960824716,0.00361773333095913,0.9011741538902184
224,6.249857492811283,0.09162578846069726,3.6329895765630447,0.0832454441963612,0.0034428242902439393,0.9013006674038159
225,6.186990282911289,0.09192118333937886,3.585121325284973,0.08351847878447524,0.0032758437845431605,0.9014271809174134
226,6.124485821488403,0.09221657821806045,3.537957719197962,0.08379151337258928,0.003116484594658516,0.9015536944310109
227,6.062353038207122,0.09251197309674204,3.491488157031359,0.08406454796070331,0.002964450164768948,0.9016802079446085
228,6.000600568616896,0.09280736797542365,3.4457019810103002,0.08433758254881735,0.002819454370719392,0.901806721458206
229,5.939236753745226,0.09310276285410524,3.400588488137239,0.0846106171369314,0.0026812212902916003,0.9019332349718034
230,5.878269639895957,0.09339815773278684,3.3561369412144493,0.08488365172504543,0.002549484975756982,0.9020597484854009
231,5.817706978650561,0.09369355261146843,3.312336579601859,0.08515668631315947,0.0024239892289971755,0.9021862619989985
232,5.7575562270700615,0.09398894749015003,3.2691766297051705,0.08542972090127351,0.002304487379467868,0.902312775512596
233,5.697824548095146,0.09428434236883163,3.2266463151895883,0.08570275548938755,0.002190742065260058,0.9024392890261935
234,5.638518811141667,0.09457973724751322,3.1847348669148463,0.08597579007750158,0.0020825250175110738,0.902565802539791
235,5.579645592888864,0.09487513212619482,3.1434315325877953,0.08624882466561562,0.0019796168483931877,0.9026923160533886
236,5.5212111782571744,0.09517052700487641,3.1027255861290826,0.08652185925372967,0.0018818068429057072,0.9028188295669861
237,5.463221561572551,0.09546592188355801,3.0626063367509717,0.0867948938418437,0.0017888927546747934,0.9029453430805836
238,5.405682447914028,0.0957613167622396,3.0230631377436867,0.08706792842995774,0.0017006806059636844,0.9030718565941811
239,5.348599254641038,0.09605671164092121,2.98408539496813,0.08734096301807177,0.0016169844920751709,0.9031983701077787
240,5.291977113096996,0.0963521065196028,2.945662575053185,0.08761399760618582,0.0015376263903258624,0.9033248836213762
241,5.235820870485423,0.09664750139828439,2.907784213296196,0.08788703219429986,0.00146243597375353,0.9034513971349737
242,5.180135091914774,0.09694289627696599,2.8704399212655978,0.08816006678241389,0.0013912504297168965,0.9035779106485713
243,5.124924062608116,0.09723829115564758,2.833619394105092,0.08843310137052794,0.0013239142835303277,0.9037044241621688
244,5.070191790273522,0.09753368603432919,2.797312417539059,0.08870613595864198,0.0012602792272717667,0.9038309376757663
245,5.015942007631101,0.09782908091301078,2.761508874579288,0.08897917054675601,0.001200203953890706,0.9039574511893638
246,4.962178175092347,0.09812447579169238,2.726198751933458,0.08925220513487005,0.0011435539967365044,0.9040839647029614
247,4.908903483587569,0.09841987067037397,2.691372146116143,0.0895252397229841,0.0010902015746171556,0.9042104782165589
248,4.856120857536789,0.09871526554905558,2.65701926926343,0.08979827431109813,0.0010400254424930743,0.9043369917301564
249,4.803832957959801,0.09901066042773717,2.6231304546525407,0.09007130889921217,0.0009929107479016374,0.9044635052437539
250,4.7520421857206205,0.09930605530641876,2.5896961619282433,0.0903443434873262,0.0009487488932026391,0.9045900187573515
251,4.700750684901738,0.09960145018510036,2.55670698203802,0.09061737807544025,0.0009074374037265563,0.904716532270949
252,4.64996034630346,0.09989684506378195,2.5241536418783626,0.09089041266355428,0.0008688798019029585,0.9048430457845464
253,4.599672811063463,0.10019223994246355,2.492027008654752,0.09116344725166832,0.0008329854874392303,0.9049695592981439
254,4.549889474391801,0.10048763482114514,2.4603180939582403,0.09143648183978235,0.0007996696236152517,0.9050960728117415
255,4.500611489416441,0.10078302969982675,2.4290180575617257,0.0917095164278964,0.0007688530297530647,0.905222586325339
256,4.451839771134402,0.10107842457850834,2.398118210939357,0.09198255101601044,0.0007404620799168568,0.9053490998389365
257,4.403575000463476,0.10137381945718993,2.3676100205126245,0.09225558560412447,0.0007144286078928884,0.905475613352534
258,4.355817628389635,0.10166921433587153,2.3374851106270707,0.09252862019223852,0.0006906898184953459,0.9056021268661316
259,4.308567880205034,0.10196460921455312,2.3077352662636423,0.09280165478035256,0.0006691882052388959,0.9057286403797291
260,4.261825759831571,0.10226000409323473,2.278352435488972,0.09307468936846659,0.0006498714744156759,0.9058551538933266
261,4.215591054225018,0.10255539897191632,2.249328731649101,0.09334772395658063,0.0006326924756101381,0.9059816674069241
262,4.169863337854583,0.10285079385059792,2.22065643531129,0.09362075854469468,0.000617609138681643,0.9061081809205217
263,4.124641977252961,0.10314618872927951,2.192327995958771,0.09389379313280871,0.0006045844172417483,0.9062346944341192
264,4.079926135631698,0.1034415836079611,2.1643360334434507,0.09416682772092275,0.0005935862386489833,0.9063612079477167
265,4.035714777556978,0.1037369784866427,2.136673339201745,0.09443986230903678,0.0005845874605421586,0.9064877214613142
266,3.9920066736807076,0.1040323733653243,2.1093328772388578,0.09471289689715083,0.0005775658339290094,0.9066142349749118
267,3.948800405521921,0.1043277682440059,2.082307784886958,0.09498593148526487,0.000572503972845235,0.9067407484885093
268,3.9060943702936526,0.10462316312268749,2.0555913733428226,0.0952589660733789,0.0005693893305954564,0.9068672620021068
269,3.8638867857701564,0.1049185580013691,2.029177127990658,0.09553200066149294,0.0005682141825857246,0.9069937755157043
270,3.8221756951897636,0.10521395288005068,2.0030587085158853,0.09580503524960698,0.0005689756157540527,0.9071202890293019
271,3.7809589721884005,0.10550934775873229,1.9772299488157978,0.09607806983772102,0.0005716755246033365,0.9072468025428994
272,3.7402343257590513,0.10580474263741388,1.9516848567130436,0.09635110442583505,0.0005763206138383777,0.9073733160564968
273,3.6999993052323603,0.10610013751609547,1.9264176134780289,0.0966241390139491,0.0005829224076062738,0.9074998295700943
274,3.6602513052737247,0.10639553239477707,1.9014225731663434,0.09689717360206314,0.0005914972653370913,0.9076263430836919
275,3.620987570892222,0.10669092727345866,1.8766942617773839,0.09717020819017717,0.0006020664041789509,0.9077528565972894
276,3.58220520245684,0.10698632215214027,1.8522273762404267,0.09744324277829121,0.0006146559280196622,0.9078793701108869
277,3.543901160715483,0.10728171703082186,1.8280167832343972,0.09771627736640526,0.0006292968630836757,0.9080058836244844
278,3.506072271812373,0.10757711190950346,1.8040575178476648,0.09798931195451929,0.000646025200091347,0.908132397138082
279,3.468715232299492,0.10787250678818505,1.780344782084144,0.09826234654263333,0.0006648819429637523,0.9082589106516795
280,3.4318266141378135,0.10816790166686664,1.7568739432220752,0.09853538113074736,0.0006859131640546363,0.908385424165277
281,3.3954028696841476,0.10846329654554825,1.7336405320318147,0.09880841571886141,0.0007091700658865527,0.9085119376788745
282,3.3594403366595453,0.10875869142422984,1.7106402408589672,0.09908145030697545,0.0007347090493667474,0.9086384511924721
283,3.323935243095214,0.10905408630291144,1.687868921579189,0.09935448489508948,0.0007625917884533243,0.9087649647060696
284,3.2888837122521375,0.10934948118159303,1.6653225834309862,0.09962751948320352,0.0007928853112406822,0.9088914782196671
285,3.2542817675105247,0.10964487606027463,1.6429973907327746,0.09990055407131757,0.0008256620874272212,0.9090179917332646
286,3.2201253372254555,0.10994027093895622,1.620889660490479,0.1001735886594316,0.0008610001221266405,0.9091445052468622
287,3.1864102595450774,0.11023566581763782,1.5989958599018492,0.10044662324754564,0.000898983055978453,0.9092710187604597
288,3.1531322871879155,0.11053106069631942,1.5773126037637035,0.10071965783565967,0.0009397002715096626,0.9093975322740572
289,3.1202870921759036,0.11082645557500101,1.5558366517881828,0.10099269242377372,0.000983247005694987,0.9095240457876547
290,3.087870270519839,0.11112185045368261,1.5345649058340871,0.10126572701188775,0.001029724468657319,0.9096505593012523
291,3.0558773468541673,0.1114172453323642,1.5134944070592797,0.10153876160000179,0.0010792399684462787,0.9097770728148498
292,3.024303779017981,0.11171264021104581,1.4926223330000845,0.10181179618811584,0.0011319070418258567,0.9099035863284473
293,2.9931449625793887,0.1120080350897274,1.4719459945835314,0.10208483077622987,0.0011878455909974845,0.9100300998420447
294,2.9623962353003446,0.11230342996840899,1.4514628330781836,0.10235786536434391,0.001247182026177466,0.9101566133556424
295,2.9320528815393407,0.11259882484709059,1.4311704169892667,0.10263089995245794,0.0013100494139430248,0.9102831268692398
296,2.9021101365893314,0.11289421972577218,1.4110664389036491,0.10290393454057199,0.0013765876312526743,0.9104096403828373
297,2.872563190948423,0.11318961460445379,1.3911487122901969,0.10317696912868603,0.0014469435250409992,0.9105361538964349
298,2.843407194521048,0.11348500948313538,1.3714151682608604,0.10345000371680006,0.0015212710772782594,0.9106626674100324
299,2.8146372607473404,0.11378040436181698,1.3518638522978113,0.1037230383049141,0.0015997315753815296,0.9107891809236299
300,2.786248470658682,0.11407579924049857,1.3324929209517864,0.10399607289302815,0.001682493787849757,0.9109156944372274
301,2.758235876857368,0.11437119411918018,1.313300638516722,0.10426910748114218,0.0017697341449931727,0.9110422079508249
302,2.7305945074186138,0.11466658899786177,1.2942853736856093,0.10454214206925622,0.0018616369246125914,0.9111687214644225
303,2.7033193697131077,0.11496198387654336,1.2754455961924278,0.10481517665737025,0.0019583944424794598,0.91129523497802
304,2.676405454148533,0.11525737875522496,1.25677987344485,0.1050882112454843,0.0020602072474544095,0.9114217484916175
305,2.649847737828546,0.11555277363390655,1.23828686715232,0.10536124583359834,0.0021672843210743795,0.9115482620052151
306,2.6236411881278268,0.11584816851258815,1.2199653299539452,0.10563428042171237,0.002279843281424434,0.9116747755188126
307,2.597780766181975,0.11614356339126974,1.2018141020505606,0.10590731500982642,0.0023981105911058155,0.9118012890324101
308,2.572261430291063,0.11643895826995135,1.1838321078451473,0.10618034959794045,0.0025223217690912105,0.9119278025460076
309,2.547078139235875,0.11673435314863294,1.166018352595671,0.10645338418605449,0.0026527216062566476,0.9120543160596052
310,2.522225855505874,0.11702974802731453,1.1483719190842947,0.10672641877416852,0.0027895643843574977,0.9121808295732027
311,2.4976995484381366,0.11732514290599613,1.1308919643067312,0.10699945336228257,0.0029331140982141604,0.9123073430868002
312,2.473494197266553,0.11762053778467772,1.113577716185428,0.10727248795039661,0.0030836446808482697,0.9124338566003977
313,2.449604794080711,0.11791593266335933,1.0964284703100744,0.10754552253851064,0.0032414402313084194,0.9125603701139953
314,2.4260263466940435,0.11821132754204092,1.0794435867088343,0.10781855712662468,0.0034067952449030486,0.9126868836275928
315,2.402753881420823,0.11850672242072252,1.062622486653534,0.10809159171473873,0.0035800148455477606,0.9128133971411903
316,2.379782445761798,0.11880211729940411,1.0459646495019175,0.10836462630285276,0.003761415019920268,0.9129399106547877
317,2.357107110998318,0.1190975121780857,1.0294696095799047,0.1086376608909668,0.003951322853098461,0.9130664241683853
318,2.3347229746948686,0.1193929070567673,1.0131369531067027,0.10891069547908083,0.004150076765347972,0.9131929376819828
319,2.3126251631101242,0.1196883019354489,0.9969663151654227,0.10918373006719488,0.004358026749704771,0.9133194511955803
320,2.290808833516619,0.1199836968141305,0.9809573767217563,0.10945676465530892,0.0045755346099877504,0.9134459647091778
321,2.269269176429313,0.12027909169281209,0.9651098616930879,0.10972979924342295,0.004802974198855596,0.9135724782227754
322,2.2480014177433802,0.1205744865714937,0.9494235340703183,0.110002833831537,0.005040731655513482,0.9136989917363729
323,2.2270008207816625,0.12086988145017528,0.9338981950945138,0.11027586841965104,0.005289205642652296,0.9138255052499704
324,2.2062626882522576,0.12116527632885687,0.9185336804903401,0.11054890300776507,0.0055488075821926545,0.9139520187635679
325,2.185782364116916,0.12146067120753848,0.9033298577581514,0.1108219375958791,0.005819961889383716,0.9140785322771655
326,2.1655552353708623,0.12175606608622007,0.888286623526415,0.11109497218399315,0.006103106204798832,0.914205045790763
327,2.1455767337348406,0.12205146096490167,0.8734039009660599,0.11136800677210719,0.006398691623745443,0.9143315593043605
328,2.125842337260204,0.12234685584358326,0.8586816372681665,0.11164104136022122,0.006707182922597141,0.914458072817958
329,2.106347571847977,0.12264225072226487,0.8441198011863231,0.11191407594833526,0.00702905878153193,0.9145845863315556
330,2.0870880126828597,0.12293764560094646,0.8297183806448065,0.11218711053644931,0.007364812003154742,0.9147110998451531
331,2.0680592855832307,0.12323304047962806,0.8154773804136458,0.11246014512456334,0.007714949726455808,0.9148376133587506
332,2.0492570682682656,0.12352843535830965,0.8013968198514709,0.11273317971267738,0.008079993635548777,0.9149641268723481
333,2.0306770915433523,0.12382383023699124,0.7874767307169627,0.11300621430079141,0.008460480162607708,0.9150906403859457
334,2.0123151404050357,0.12411922511567285,0.7737171550495575,0.11327924888890546,0.008856960684418352,0.9152171538995432
335,1.9941670550668023,0.12441461999435444,0.7601181431199734,0.1135522834770195,0.00927000171193184,0.9153436674131407
336,1.9762287319070104,0.12471001487303604,0.7466797514509754,0.11382531806513353,0.009700185072203606,0.9154701809267382
337,1.9584961243404395,0.12500540975171764,0.7334020409087171,0.11409835265324758,0.010148108082075181,0.9155966944403358
338,1.9409652436148126,0.12530080463039922,0.7202850748648539,0.11437138724136162,0.010614383712956218,0.9157232079539332
339,1.9236321595338681,0.12559619950908082,0.7073289174295203,0.11464442182947565,0.011099640746036957,0.9158497214675307
340,1.9064930011084498,0.12589159438776243,0.6945336317551717,0.11491745641758969,0.011604523917255442,0.9159762349811282
341,1.88954395713723,0.126186989266444,0.6818992784111634,0.11519049100570374,0.012129694051332829,0.9161027484947258
342,1.872781276718622,0.1264823841451256,0.6694259138288565,0.11546352559381777,0.012675828184163776,0.9162292620083233
343,1.8562012696955954,0.1267777790238072,0.6571135888169214,0.1157365601819318,0.013243619672869208,0.9163557755219208
344,1.839800307034978,0.1270731739024888,0.644962347146442,0.11600959477004584,0.013833778292762082,0.9164822890355183
345,1.8235748211429923,0.12736856878117042,0.6329722242052991,0.11628262935815989,0.01444703032051721,0.9166088025491159
346,1.807521306118762,0.127663963659852,0.6211432457212489,0.11655566394627392,0.01508411860277933,0.9167353160627134
347,1.7916363179474517,0.12795935853853357,0.6094754265529997,0.11682869853438796,0.015745802609486183,0.9168618295763109
348,1.7759164746348886,0.1282547534172152,0.5979687695485341,0.117101733122502,0.0164328584711194,0.9169883430899084
349,1.7603584562853924,0.12855014829589678,0.586623264469821,0.11737476771061604,0.01714607899914872,0.917114856603506
350,1.7449590051246011,0.1288455431745784,0.5754388869829976,0.11764780229873008,0.017886273688874566,0.9172413701171035
351,1.7297149254691127,0.12914093805326,0.5644155977130159,0.11792083688684411,0.018654268703929104,0.917367883630701
352,1.7146230836447343,0.12943633293194157,0.5535533413616949,0.11819387147495816,0.019450906841627303,0.9174943971442985
353,1.6996804078551488,0.12973172781062317,0.5428520458880395,0.1184669060630722,0.020277047478426888,0.9176209106578961
354,1.6848838880028314,0.13002712268930477,0.5323116217496183,0.11873994065118623,0.02113356649469107,0.9177474241714936
355,1.6702305754640103,0.13032251756798635,0.5219319612037533,0.11901297523930027,0.022021356178018512,0.9178739376850911
356,1.655717582819482,0.13061791244666796,0.5117129376671964,0.11928600982741432,0.022941325104331077,0.9180004511986886
357,1.6413420835431298,0.13091330732534956,0.5016544051329231,0.11955904441552835,0.023894397995993806,0.9181269647122862
358,1.6271013116498865,0.13120870220403114,0.49175619764262113,0.11983207900364239,0.024881515556172958,0.9182534782258837
359,1.6129925613049814,0.13150409708271277,0.48201812881341133,0.12010511359175642,0.025903634278724916,0.9183799917394811
360,1.5990131863962496,0.13179949196139434,0.47243999141728255,0.12037814817987047,0.02696172623283093,0.9185065052530788
361,1.5851606000712246,0.13209488684007595,0.46302155701169634,0.1206511827679845,0.028056778821687327,0.9186330187666762
362,1.5714322742408584,0.13239028171875755,0.45376257561976324,0.12092421735609854,0.029189794514516098,0.9187595322802737
363,1.5578257390515053,0.13268567659743913,0.44466277545838057,0.12119725194421258,0.030361790551210056,0.9188860457938712
364,1.5443385823269662,0.13298107147612073,0.4357218627126709,0.12147028653232662,0.031573798618914496,0.9190125593074687
365,1.5309684489822604,0.13327646635480234,0.42693952135505164,0.12174332112044066,0.03282686449990472,0.9191390728210663
366,1.5177130404107944,0.1335718612334839,0.4183154130072211,0.1220163557085547,0.03412204769010353,0.9192655863346638
367,1.5045701138465906,0.13386725611216552,0.4098491768433543,0.12228939029666873,0.03546042098762619,0.9193920998482613
368,1.4915374817032172,0.13416265099084712,0.4015404295327589,0.12256242488478278,0.03684307005077014,0.9195186133618589
369,1.4786130108909856,0.1344580458695287,0.39338876522024535,0.12283545947289681,0.038271092924856906,0.9196451268754564
370,1.4657946221140217,0.1347534407482103,0.3853937555424408,0.12310849406101085,0.03974559953744613,0.9197716403890539
371,1.453080289148733,0.1350488356268919,0.3775549496782846,0.1233815286491249,0.04126771116135296,0.9198981539026514
372,1.4404680381051949,0.13534423050557348,0.3698718744319277,0.12365456323723893,0.04283855984506594,0.920024667416249
373,1.4279559466729213,0.1356396253842551,0.36234403434625356,0.12392759782535297,0.044459287810073155,0.9201511809298465
374,1.4155421433525004,0.1359350202629367,0.35497091184525675,0.124200632413467,0.04613104681477458,0.920277694443444
375,1.4032248066744573,0.1362304151416183,0.3477519674034999,0.12447366700158105,0.04785499748455244,0.9204042079570415
376,1.3910021644067734,0.1365258100202999,0.3406866397408946,0.12474670158969509,0.04963230860776496,0.9205307214706391
377,1.3788724927523788,0.13682120489898147,0.3337743460410418,0.12501973617780912,0.051464156397332275,0.9206572349842366
378,1.3668341155379156,0.13711659977766308,0.3270144821914074,0.12529277076592316,0.05335172371777937,0.9207837484978341
379,1.3548854033950761,0.13741199465634468,0.3204064230435954,0.12556580535403722,0.055296199277484415,0.9209102620114316
380,1.3430247729357023,0.13770738953502626,0.31394952269202586,0.12583883994215123,0.05729877678610429,0.9210367755250292
381,1.3312506859218793,0.13800278441370786,0.3076431147693119,0.1261118745302653,0.059360654077040734,0.9211632890386267
382,1.319561648432149,0.13829817929238947,0.30148651275670774,0.1263849091183793,0.06148303219503701,0.9212898025522241
383,1.307956210024978,0.13859357417107104,0.2954790103079511,0.12665794370649336,0.06366711444886457,0.9214163160658216
384,1.2964329629005293,0.13888896904975265,0.289619881584928,0.1269309782946074,0.06591410542931268,0.9215428295794192
385,1.284990541061813,0.13918436392843425,0.28390838160355625,0.12720401288272143,0.06822520999257527,0.9216693430930167
386,1.2736276194761675,0.13947975880711583,0.2783437465883567,0.1274770474708355,0.07060163220938317,0.9217958566066142
387,1.2623429132380433,0.13977515368579746,0.2729251943341986,0.1277500820589495,0.07304457428008564,0.9219223701202117
388,1.2511351767340289,0.14007054856447904,0.2676519245737312,0.12802311664706356,0.07555523541616953,0.9220488836338093
389,1.2400032028109351,0.14036594344316064,0.2625231193490938,0.12829615123517757,0.07813481068857109,0.9221753971474068
390,1.2289458219478355,0.14066133832184224,0.25753794338647146,0.12856918582329163,0.08078448984341967,0.9223019106610043
391,1.2179619014328051,0.14095673320052382,0.25269554447217657,0.12884222041140567,0.08350545608569009,0.9224284241746018
392,1.2070503445451335,0.14125212807920542,0.24799505382892006,0.1291152549995197,0.0862988848315569,0.9225549376881994
393,1.1962100897437373,0.14154752295788703,0.2434355864910217,0.12938828958763374,0.08916594243009314,0.9226814512017969
394,1.18544010986241,0.1418429178365686,0.23901624167733468,0.12966132417574777,0.0921077848552705,0.9228079647153944
395,1.1747394113125817,0.1421383127152502,0.2347361031607137,0.12993435876386183,0.09512555636903687,0.9229344782289919
396,1.164107033294157,0.1424337075939318,0.23059423963291073,0.13020739335197584,0.09822038815657277,0.9230609917425895
397,1.1535420470150075,0.1427291024726134,0.22658970506381393,0.1304804279400899,0.10139339693474128,0.923187505256187
398,1.1430435549196185,0.14302449735129502,0.22272153905403072,0.13075346252820394,0.10464568353490233,0.9233140187697845
399,1.1326106899274015,0.1433198922299766,0.21898876717982832,0.13102649711631797,0.10797833146134726,0.923440532283382
400,1.1222426146810744,0.14361528710865817,0.21539040132953183,0.131299531704432,0.1113924054266283,0.9235670457969796
401,1.1119385208055652,0.1439106819873398,0.21192544003051586,0.13157256629254604,0.1148889498652524,0.9236935593105771
402,1.1016976281777877,0.14420607686602138,0.20859286876598584,0.1318456008806601,0.11846898742717905,0.9238200728241746
403,1.091519184207613,0.144501471744703,0.20539166028080613,0.13211863546877411,0.12213351745273679,0.923946586337772
404,1.0814024631303867,0.1447968666233846,0.2023207748756718,0.13239167005688818,0.12588351443056223,0.9240730998513697
405,1.0713467653112168,0.14509226150206617,0.19937916068900752,0.1326647046450022,0.12971992644037184,0.9241996133649671
406,1.0613514165612992,0.14538765638074777,0.19656575396599507,0.13293773923311625,0.13364367358233845,0.9243261268785646
407,1.0514157674664746,0.14568305125942937,0.1938794793142255,0.13321077382123028,0.13765564639502176,0.9244526403921621
408,1.0415391927282065,0.14597844613811095,0.19131924994550337,0.13348380840934432,0.14175670426378492,0.9245791539057597
409,1.0317210905171041,0.14627384101679256,0.188883967903401,0.13375684299745838,0.14594767382184046,0.9247056674193572
410,1.0219608818391375,0.14656923589547416,0.18657252427621543,0.1340298775855724,0.15022934734601576,0.9248321809329547
411,1.0122580099146061,0.14686463077415574,0.18438379939503127,0.13430291217368645,0.15460248114951256,0.9249586944465522
412,1.0026119395699349,0.14716002565283737,0.18231666301666727,0.13457594676180046,0.15906779397389764,0.9250852079601498
413,0.9930221566423505,0.14745542053151894,0.18036997449131514,0.13484898134991452,0.16362596538278454,0.9252117214737473
414,0.9834881673974019,0.14775081541020055,0.17854258291476333,0.13512201593802856,0.16827763415958902,0.9253382349873448
415,0.9740094979593718,0.14804621028888215,0.17683332726513143,0.1353950505261426,0.17302339671193404,0.9254647485009424
416,0.9645856937544909,0.14834160516756373,0.17524103652411116,0.13566808511425663,0.177863805485186,0.9255912620145399
417,0.955216318966925,0.14863700004624533,0.1737645297827572,0.13594111970237066,0.1827993673879582,0.9257177755281374
418,0.9459009560074454,0.14893239492492694,0.17240261633192616,0.13621415429048472,0.187830542232061,0.9258442890417349
419,0.9366392049946837,0.1492277898036085,0.17115409573751791,0.13648718887859873,0.192957741189883,0.9259708025553324
420,0.927430683248845,0.14952318468229012,0.17001775790071916,0.1367602234667128,0.19818132527185564,0.92609731606893
421,0.9182750247977601,0.14981857956097172,0.16899238310351022,0.13703325805482683,0.20350160382700275,0.9262238295825275
422,0.9091718798950976,0.1501139744396533,0.16807674203973316,0.13730629264294086,0.20891883306942047,0.926350343096125
423,0.900120914550581,0.1504093693183349,0.1672695958320804,0.1375793272310549,0.21443321463368112,0.9264768566097226
424,0.891121810072028,0.1507047641970165,0.16656969603540203,0.13785236181916893,0.2200448941621589,0.9266033701233201
425,0.8821742626189943,0.1510001590756981,0.1659757846267797,0.138125396407283,0.22575395992730865,0.9267298836369176
426,0.8732779827678342,0.15129555395437969,0.16548659398286011,0.138398430995397,0.23156044149199764,0.926856397150515
427,0.8644326950879235,0.1515909488330613,0.16510084684498133,0.13867146558351107,0.2374643084108927,0.9269829106641125
428,0.8556381377288454,0.1518863437117429,0.16481725627267257,0.1389445001716251,0.2434654689761617,0.9271094241777101
429,0.8468940620182568,0.1521817385904245,0.16463452558614072,0.13921753475973914,0.2495637690104068,0.9272359376913076
430,0.83820023207021,0.15247713346910607,0.16455134829840226,0.13949056934785317,0.2557589907102279,0.9273624512049051
431,0.8295564244036451,0.15277252834778768,0.1645664080377529,0.1397636039359672,0.26205085154325986,0.9274889647185027
432,0.8209624275708067,0.15306792322646928,0.16467837846130073,0.14003663852408127,0.2684390032020523,0.9276154782321002
433,0.8124180417952862,0.15336331810515086,0.16488592316032583,0.14030967311219528,0.27492303061777973,0.9277419917456977
434,0.8039230786194181,0.15365871298383246,0.16518769555825713,0.14058270770030934,0.2815024510369714,0.9278685052592952
435,0.7954773605607578,0.15395410786251407,0.16558233880208822,0.14085574228842337,0.28817671316424576,0.9279950187728928
436,0.7870807207773256,0.15424950274119567,0.1660684856480809,0.1411287768765374,0.29494519637423366,0.9281215322864903
437,0.7787330027413539,0.15454489761987725,0.16664475834263032,0.14140181146465144,0.30180720999561633,0.9282480458000878
438,0.7704340599212163,0.15484029249855885,0.1673097684991894,0.14167484605276548,0.3087619926703374,0.9283745593136853
439,0.762183755471276,0.15513568737724046,0.1680621169721712,0.14194788064087954,0.3158087117908215,0.9285010728272829
440,0.7539819619293303,0.15543108225592203,0.16890039372876528,0.14222091522899355,0.3229464630182128,0.9286275863408804
441,0.7458285609213684,0.15572647713460364,0.16982317771962596,0.1424939498171076,0.3301742698843482,0.9287540998544779
442,0.7377234428733666,0.15602187201328524,0.17082903674939656,0.14276698440522162,0.33749108348029994,0.9288806133680754
443,0.7296665067297943,0.15631726689196684,0.17191652734805643,0.14304001899333568,0.3448957822340546,0.929007126881673
444,0.7216576596785844,0.15661266177064842,0.17308419464407862,0.14331305358144972,0.35238717178006296,0.9291336403952705
445,0.7136968168822447,0.15690805664933002,0.1743305722404009,0.14358608816956375,0.3599639849230557,0.929260153908868
446,0.705783901214866,0.15720345152801163,0.17565418209421355,0.1438591227576778,0.36762488169862284,0.9293866674224655
447,0.6979188430047196,0.1574988464066932,0.17705353440157473,0.14413215734579182,0.37536844953274795,0.929513180936063
448,0.6901015797821963,0.1577942412853748,0.17852712748786276,0.14440519193390589,0.3831932035026405,0.9296396944496605
449,0.6823320560328101,0.1580896361640564,0.18007344770507477,0.1446782265220199,0.39109758670084105,0.929766207963258
450,0.6746102229550107,0.15838503104273802,0.18169096933697848,0.14495126111013396,0.3990799707045928,0.9298927214768555
451,0.6669360382225538,0.1586804259214196,0.18337815451311548,0.145224295698248,0.4071386561523532,0.9300192349904531
452,0.659309465751178,0.1589758208001012,0.18513345313265192,0.14549733028636203,0.415271873428972,0.9301457485040506
453,0.651730475469366,0.1592712156787828,0.1869553027990549,0.14577036487447606,0.42347778346139675,0.9302722620176481
454,0.6441990430929376,0.15956661055746438,0.188842128766569,0.1460433994625901,0.43175447862591426,0.9303987755312456
455,0.6367151499032745,0.15986200543614598,0.19079234389944497,0.14631643405070416,0.44009998376854215,0.9305252890448432
456,0.6292787825289492,0.16015740031482759,0.192804348644862,0.14658946863881817,0.4485122573393122,0.9306518025584407
457,0.6218899327305645,0.1604527951935092,0.19487653102046487,0.14686250322693223,0.4569891926417362,0.9307783160720382
458,0.6145485971886006,0.16074819007219077,0.19700726661740986,0.14713553781504626,0.465528619197787,0.9309048295856357
459,0.6072547772940844,0.16104358495087237,0.19919491861980432,0.1474085724031603,0.47412830422934016,0.9310313430992333
460,0.6000084789419209,0.16133897982955397,0.20143783784138336,0.14768160699127433,0.4827859542561059,0.9311578566128308
461,0.5928097123266943,0.16163437470823555,0.20373436278025342,0.14795464157938837,0.49149921681063147,0.9312843701264283
462,0.5856584917408019,0.16192976958691715,0.20608281969249537,0.1482276761675024,0.5002656822699517,0.9314108836400258
463,0.5785548353747765,0.16222516446559876,0.2084815226853938,0.14850071075561644,0.5090828858040861,0.9315373971536234
464,0.5714987651196441,0.16252055934428036,0.21092877383102318,0.1487737453437305,0.5179483094406183,0.9316639106672209
465,0.5644903063712078,0.16281595422296194,0.21342286330088867,0.14904677993184454,0.5268593842451617,0.9317904241808184
466,0.5575294878361354,0.16311134910164354,0.2159620695222847,0.14931981451995857,0.5358134926164607,0.9319169376944159
467,0.5506163413397476,0.16340674398032515,0.21854465935699258,0.1495928491080726,0.5448079706955178,0.9320434512080135
468,0.543750901635414,0.16370213885900672,0.22116888830290385,0.14986588369618664,0.553840110887135,0.932169964721611
469,0.5369332062154611,0.16399753373768833,0.2238330007191107,0.15013891828430068,0.5629071644928363,0.9322964782352084
470,0.5301632951235418,0.16429292861636993,0.2265352300749669,0.1504119528724147,0.5720063444530573,0.9324229917488059
471,0.5234412107683737,0.16458832349505154,0.22927379922357502,0.15068498746052877,0.5811348281971328,0.9325495052624035
472,0.5167669977388132,0.1648837183737331,0.2320469207001124,0.1509580220486428,0.5902897605985992,0.932676018776001
473,0.5101407026202144,0.16517911325241472,0.23485279704536383,0.15123105663675684,0.5994682570339049,0.9328025322895985
474,0.5035623738120344,0.16547450813109632,0.23768962115477849,0.15150409122487088,0.6086674065415469,0.932929045803196
475,0.4970320613466703,0.1657699030097779,0.2405555766533223,0.15177712581298491,0.6178842750792222,0.9330555593167936
476,0.49054981670949555,0.1660652978884595,0.24344883829634617,0.15205016040109895,0.6271159088758302,0.9331820728303911
477,0.4841156926601144,0.1663606927671411,0.24636757239664478,0.15232319498921298,0.6363593378751763,0.9333085863439886
478,0.47772974305480875,0.1666560876458227,0.2493099372778217,0.15259622957732702,0.6456115792680165,0.9334350998575862
479,0.471392022670215,0.16695148252450429,0.2522740837540334,0.15286926416544108,0.6548696411086306,0.9335616133711837
480,0.46510258702822693,0.1672468774031859,0.2552581556361263,0.15314229875355512,0.6641305260124397,0.9336881268847812
481,0.45886149222217787,0.1675422722818675,0.25826029026413433,0.15341533334166915,0.6733912349301876,0.9338146403983787
482,0.4526687947443148,0.16783766716054907,0.2612786190660443,0.1536883679297832,0.6826487709948421,0.9339411539119762
483,0.4465245513146202,0.16813306203923067,0.2643112681426892,0.15396140251789722,0.6919001434364591,0.9340676674255738
484,0.4404288187110376,0.16842845691791228,0.2673563588785753,0.15423443710601126,0.7011423715605977,0.9341941809391713
485,0.4343816536011416,0.16872385179659388,0.27041200857839015,0.1545074716941253,0.7103724887853157,0.9343206944527688
486,0.4283831123753377,0.16901924667527546,0.2734763311288949,0.15478050628223936,0.7195875467318472,0.9344472079663664
487,0.42243325098164125,0.16931464155395706,0.2765474376858369,0.1550535408703534,0.7287846193635727,0.9345737214799639
488,0.4165321247621361,0.16961003643263867,0.279623437385484,0.15532657545846743,0.7379608071682852,0.9347002349935614
489,0.41067978829117263,0.16990543131132027,0.2827024380803104,0.15559961004658146,0.7471132413777825,0.9348267485071589
490,0.404876295215407,0.17020082619000185,0.28578254709832346,0.1558726446346955,0.7562390882195329,0.9349532620207565
491,0.39912169809577114,0.17049622106868345,0.28886187202546865,0.15614567922280953,0.765335553194204,0.935079775534354
492,0.3934160482514662,0.17079161594736506,0.29193852151048855,0.15641871381092357,0.7743998853735115,0.9352062890479514
493,0.38775939560608824,0.17108701082604663,0.2950106060915771,0.1566917483990376,0.7834293817118458,0.9353328025615489
494,0.38215178853597787,0.17138240570472824,0.2980762390441077,0.15696478298715166,0.7924213913658792,0.9354593160751465
495,0.3765932737209215,0.17167780058340984,0.3011335372486654,0.1572378175752657,0.8013733200154527,0.935585829588744
496,0.3710838959972911,0.17197319546209144,0.3041806220785856,0.15751085216337973,0.8102826341797298,0.9357123431023415
497,0.36562369821375895,0.17226859034077302,0.30721562030611793,0.15778388675149377,0.8191468655216638,0.935838856615939
498,0.3602127210896828,0.17256398521945462,0.31023666502633257,0.1580569213396078,0.8279636151345946,0.9359653701295366
499,0.3548510030762958,0.17285938009813623,0.31324189659780155,0.15832995592772184,0.8367305578039435,0.9360918836431341
500,0.3495385802208073,0.1731547749768178,0.316229463599081,0.15860299051583587,0.8454454462377015,0.9362183971567316
501,0.34427548603353525,0.1734501698554994,0.3191975237999465,0.15887602510394994,0.8541061152585111,0.9363449106703291
502,0.339061751358203,0.173745564734181,0.32214424514632445,0.15914905969206397,0.8627104859509603,0.9364714241839267
503,0.3338974042454993,0.17404095961286262,0.32506780675779867,0.159422094280178,0.8712565697569138,0.9365979376975242
504,0.3287824698300418,0.1743363544915442,0.3279663999365566,0.15969512886829204,0.8797424725124645,0.9367244512111217
505,0.3237169702108472,0.1746317493702258,0.3308382291865861,0.15996816345640608,0.8881663984192818,0.9368509647247192
506,0.3187009243354404,0.1749271442489074,0.33368151324192225,0.1602411980445201,0.8965266539439056,0.9369774782383168
507,0.3137343478877092,0.17522253912758898,0.33649448610268884,0.16051423263263415,0.904821651638056,0.9371039917519143
508,0.3088172531796206,0.17551793400627058,0.33927539807768087,0.16078726722074818,0.9130499138733036,0.9372305052655118
509,0.3039496490469223,0.17581332888495219,0.34202251683217233,0.16106030180886224,0.921210076483495,0.9373570187791093
510,0.29913154074892867,0.1761087237636338,0.3447341284396465,0.16133333639697628,0.9293008923082472,0.9374835322927069
511,0.29436292987250445,0.17640411864231537,0.3474085384360935,0.16160637098509031,0.9373212346311895,0.9376100458063044
512,0.2896438142403495,0.17669951352099697,0.35004407287552003,0.16187940557320435,0.9452701005064481,0.9377365593199019
513,0.28497418782369466,0.17699490839967857,0.3526390793852865,0.16215244016131838,0.9531466139672051,0.9378630728334993
514,0.2803540406594932,0.17729030327836015,0.3551919282198848,0.16242547474943242,0.9609500291100813,0.937989586347097
515,0.27578335877221494,0.17758569815704175,0.3577010133117382,0.16269850933754645,0.9686797330495034,0.9381160998606944
516,0.2712621241003266,0.17788109303572336,0.36016475331761966,0.16297154392566052,0.9763352487361082,0.9382426133742919
517,0.2667903144275484,0.17817648791440496,0.36258159265924794,0.16324457851377455,0.9839162376336164,0.9383691268878894
518,0.262367903318964,0.17847188279308654,0.36495000255664906,0.1635176131018886,0.9914225022485781,0.938495640401487
519,0.2579948600620614,0.17876727767176814,0.36726848205283036,0.16379064769000262,0.9988539885078723,0.9386221539150845
520,0.2536711496127832,0.17906267255044975,0.3695355590283524,0.16406368227811666,1.006210787978769,0.938748667428682
521,0.2493967325466379,0.17935806742913132,0.3717497912043505,0.1643367168662307,1.0134931399268057,0.9388751809422795
522,0.24517156501494602,0.17965346230781293,0.37390976713259266,0.16460975145434473,1.0207014332067623,0.9390016944558771
523,0.24099559870626805,0.17994885718649453,0.3760141071711452,0.16488278604245876,1.0278362079825174,0.9391282079694746
524,0.23686878081306642,0.18024425206517614,0.3780614644442423,0.16515582063057282,1.0348981572715823,0.9392547214830721
525,0.23279105400363992,0.1805396469438577,0.38005052578495596,0.16542885521868686,1.0418881283105752,0.9393812349966696
526,0.2287623563993722,0.18083504182253932,0.3819800126592911,0.1657018898068009,1.0488071237379886,0.9395077485102672
527,0.22478262155731962,0.18113043670122092,0.3838486820703302,0.16597492439491493,1.0556563025911412,0.9396342620238647
528,0.22085177845816573,0.1814258315799025,0.38565532744109243,0.16624795898302897,1.062436981114273,0.9397607755374622
529,0.2169697514995525,0.1817212264585841,0.3873987794747717,0.166520993571143,1.0691506333752367,0.9398872890510597
530,0.21313646049480972,0.1820166213372657,0.3890779069910635,0.16679402815925704,1.0757988916883825,0.9400138025646573
531,0.20935182067707292,0.1823120162159473,0.39069161773729927,0.1670670627473711,1.0823835468418035,0.9401403160782548
532,0.20561574270879387,0.18260741109462889,0.392238859173151,0.16734009733548513,1.088906548127221,0.9402668295918523
533,0.20192813269663254,0.1829028059733105,0.39371861922768625,0.16761313192359917,1.0953700031712712,0.9403933431054499
534,0.1982888922117102,0.1831982008519921,0.3951299270276022,0.1678861665117132,1.101776177567268,0.9405198566190474
535,0.19469791831520236,0.18349359573067367,0.39647185359548215,0.16815920109982724,1.10812749430689,0.9406463701326448
536,0.1911551035892339,0.18378899060935527,0.39774351251698487,0.16843223568794127,1.114426533011631,0.9407728836462423
537,0.18766033617304814,0.18408438548803688,0.39894406057588133,0.1687052702760553,1.1206760289641124,0.9408993971598398
538,0.18421349980439308,0.18437978036671848,0.4000726983559299,0.16897830486416934,1.1268788719399874,0.9410259106734374
539,0.1808144738660784,0.18467517524540006,0.4011286708085951,0.1692513394522834,1.1330381048411615,0.9411524241870349
540,0.17746313343764325,0.18497057012408166,0.40211126778568257,0.16952437404039744,1.1391569221319524,0.9412789377006324
541,0.17415934935206642,0.18526596500276327,0.4030198245359933,0.16979740862851148,1.1452386680796027,0.94140545121423
542,0.17090298825744712,0.18556135988144487,0.4038537221651611,0.1700704432166255,1.151286834801509,0.9415319647278275
543,0.16769391268357356,0.18585675476012645,0.4046123880578781,0.17034347780473955,1.1573050601215367,0.941658478241425
544,0.16453198111329626,0.18615214963880805,0.4052952962617691,0.17061651239285358,1.1632971252383864,0.9417849917550225
545,0.16141704805860907,0.18644754451748966,0.4059019678322298,0.17088954698096762,1.1692669522092145,0.94191150526862
546,0.15834896414134106,0.18674293939617123,0.40643197113759333,0.17116258156908168,1.175218601252325,0.9420380187822176
547,0.15532757617834667,0.18703833427485284,0.4068849221240481,0.1714356161571957,1.1811562678727943,0.9421645322958151
548,0.15235272727109123,0.18733372915353444,0.4072604845397855,0.17170865074530975,1.1870842798157435,0.9422910458094126
549,0.14942425689950276,0.18762912403221604,0.407558370117914,0.17198168533342378,1.193007093851791,0.9424175593230102
550,0.14654200101996986,0.18792451891089762,0.4077783387177309,0.17225471992153782,1.1989292924001314,0.9425440728366077
551,0.1437057921673568,0.18821991378957922,0.4079201984240076,0.17252775450965185,1.2048555799946759,0.9426705863502052
552,0.14091545956089305,0.18851530866826083,0.4079838056039975,0.1728007890977659,1.2107907795992703,0.9427970998638027
553,0.1381708292138026,0.1888107035469424,0.4079690649219399,0.17307382368587992,1.216739828778194,0.9429236133774002
554,0.13547172404651633,0.189106098425624,0.4078759293108937,0.173346858273994,1.2227077757287357,0.9430501268909978
555,0.13281796400332538,0.1894014933043056,0.40770439990179025,0.17361989286210802,1.228699775182617,0.9431766404045953
556,0.13020936617230808,0.18969688818298722,0.4074545259096627,0.17389292745022206,1.2347210841838636,0.9433031539181927
557,0.12764574490837258,0.1899922830616688,0.40712640447706633,0.1741659620383361,1.2407770577504633,0.9434296674317904
558,0.12512691195924736,0.1902876779403504,0.4067201804747632,0.17443899662645013,1.2468731444279988,0.9435561809453878
559,0.12265267659424851,0.190583072819032,0.40623604625981163,0.17471203121456416,1.253014881743384,0.9436826944589853
560,0.12022284573564546,0.19087846769771358,0.40567424139125496,0.1749850658026782,1.2592078915672718,0.9438092079725828
561,0.11783722409244547,0.19117386257639518,0.405035052303668,0.17525810039079226,1.2654578753939885,0.9439357214861804
562,0.11549561429641854,0.19146925745507679,0.404318811938879,0.1755311349789063,1.2717706095479293,0.9440622349997779
563,0.11319781704016602,0.1917646523337584,0.40352589933624183,0.17580416956702033,1.2781519403259844,0.9441887485133754
564,0.11094363121705214,0.19206004721243997,0.4026567391818957,0.17607720415513436,1.284607779085241,0.9443152620269729
565,0.10873285406279602,0.19235544209112157,0.40171180131750345,0.1763502387432484,1.2911440972860166,0.9444417755405705
566,0.10656528129853528,0.19265083696980317,0.40069160020901723,0.17662327333136243,1.2977669214999206,0.944568289054168
567,0.10444070727515804,0.19294623184848475,0.3995966943760784,0.17689630791947647,1.304482328393394,0.9446948025677655
568,0.10235892511869804,0.19324162672716635,0.3984276857827108,0.1771693425075905,1.3112964396967146,0.944821316081363
569,0.10031972687660178,0.19353702160584796,0.3971852191900221,0.17744237709570457,1.3182154171692344,0.9449478295949606
570,0.09832290366464563,0.19383241648452956,0.3958699814716769,0.1777154116838186,1.325245457571162,0.9450743431085581
571,0.09636824581430944,0.19412781136321114,0.39448270089296095,0.17798844627193264,1.332392787652903,0.9452008566221556
572,0.09445554302039105,0.19442320624189274,0.3930241463543001,0.17826148086004667,1.339663659172412,0.9453273701357531
573,0.09258458448865355,0.19471860112057435,0.3914951266001535,0.1785345154481607,1.3470643439517507,0.9454538836493507
574,0.09075515908329675,0.19501399599925592,0.38989648939423327,0.17880755003627474,1.3546011289834574,0.9455803971629482
575,0.08896705547403608,0.19530939087793753,0.38822912066206644,0.17908058462438878,1.3622803115980329,0.9457069106765457
576,0.08722006228258751,0.19560478575661913,0.38649394360193734,0.1793536192125028,1.3701081947031222,0.9458334241901432
577,0.08551396822833454,0.19590018063530074,0.3846919177653078,0.17962665380061688,1.3780910821057017,0.9459599377037408
578,0.08384856227297563,0.1961955755139823,0.38282403810783905,0.1798996883887309,1.3862352739278725,0.9460864512173383
579,0.0822236337639361,0.19649097039266392,0.38089133401218306,0.18017272297684495,1.3945470621274867,0.9462129647309357
580,0.08063897257633496,0.19678636527134552,0.37889486828374286,0.18044575756495898,1.403032726134021,0.9463394782445332
581,0.07909436925329842,0.1970817601500271,0.37683573612063925,0.18071879215307302,1.4116985286107702,0.9464659917581308
582,0.07758961514440721,0.1973771550287087,0.37471506405914345,0.18099182674118705,1.4205507113536076,0.9465925052717283
583,0.07612450254207873,0.1976725499073903,0.37253400889587657,0.18126486132930109,1.4295954913371585,0.9467190187853258
584,0.07469882481566871,0.1979679447860719,0.37029375658809033,0.18153789591741515,1.4388390569182639,0.9468455322989233
585,0.07331237654309647,0.19826333966475349,0.3679955211333802,0.18181093050552918,1.4482875642071948,0.9469720458125209
586,0.07196495363978843,0.1985587345434351,0.3656405434301897,0.18208396509364322,1.4579471336163539,0.9470985593261184
587,0.07065635348474113,0.1988541294221167,0.3632300901205059,0.18235699968175725,1.4678238465962152,0.9472250728397159
588,0.06938637504350917,0.19914952430079827,0.3607654524161347,0.1826300342698713,1.477923742568007,0.9473515863533135
589,0.06815481898791888,0.19944491917947987,0.3582479449099941,0.18290306885798532,1.488252816062133,0.947478099866911
590,0.06696148781232553,0.19974031405816148,0.3556789043738391,0.18317610344609936,1.4988170140716326,0.9476046133805085
591,0.06580618594621652,0.20003570893684308,0.35305968854387976,0.1834491380342134,1.5096222336287908,0.947731126894106
592,0.06468871986298454,0.20033110381552466,0.35039167489572953,0.18372217262232746,1.5206743196136516,0.9478576404077035
593,0.06360889818468542,0.20062649869420626,0.34767625941015107,0.1839952072104415,1.5319790628020082,0.9479841539213011
594,0.06256653178260596,0.20092189357288787,0.3449148553310537,0.18426824179855553,1.5435421981607216,0.9481106674348986
595,0.06156143387346987,0.20121728845156944,0.3421088919172113,0.18454127638666956,1.5553694033974097,0.9482371809484961
596,0.06059342011110995,0.20151268333025105,0.339259813189154,0.1848143109747836,1.5674662977714466,0.9483636944620937
597,0.05966230867344981,0.20180807820893265,0.3363690766726999,0.18508734556289763,1.5798384411724113,0.9484902079756912
598,0.05876792034462784,0.20210347308761425,0.33343815214056766,0.18536038015101167,1.5924913334724164,0.9486167214892887
599,0.057910078592116256,0.20239886796629583,0.330468520353527,0.18563341473912573,1.6054304141572502,0.9487432350028862
600,0.057088609638682335,0.20269426284497744,0.3274616718025083,0.18590644932723976,1.6186610622419333,0.9488697485164836
601,0.05630334252904973,0.20298965772365904,0.3244191054531023,0.1861794839153538,1.6321885964748315,0.9489962620300813
602,0.055554109191120894,0.20328505260234064,0.3213423274938485,0.18645251850346783,1.6460182758347293,0.9491227755436787
603,0.054840744491629186,0.20358044748102222,0.3182328500897123,0.18672555309158187,1.6601553003242555,0.9492492890572762
604,0.05416308628609126,0.20387584235970382,0.3150921901421119,0.1869985876796959,1.6746048120628827,0.9493758025708738
605,0.05352097546294311,0.20417123723838543,0.3119218680568556,0.18727162226780994,1.689371896681727,0.9495023160844713
606,0.0529142559817402,0.204466632117067,0.3087234065213128,0.18754465685592397,1.7044615850227123,0.9496288295980688
607,0.05234277490531703,0.2047620269957486,0.3054983292921213,0.18781769144403804,1.719878855142841,0.9497553431116663
608,0.051806382425802024,0.2050574218744302,0.30224815999471855,0.18809072603215207,1.735628634625121,0.9498818566252638
609,0.05130493188439317,0.20535281675311182,0.29897442093593524,0.1883637606202661,1.751715803195928,0.9500083701388614
610,0.05083827978480536,0.2056482116317934,0.2956786319308783,0.18863679520838014,1.768145195648966,0.9501348836524589
611,0.050406285800307,0.205943606510475,0.2923623091452937,0.18890982979649418,1.7849216050747163,0.9502613971660564
612,0.050008812774272556,0.2062390013891566,0.28902696395456084,0.1891828643846082,1.802049786394166,0.950387910679654
613,0.049645726714180945,0.20653439626783818,0.2856741018204466,0.18945589897272225,1.8195344601944357,0.9505144241932515
614,0.04931689677900095,0.20682979114651978,0.2823052211867006,0.1897289335608363,1.8373803168643392,0.950640937706849
615,0.0490221952599095,0.20712518602520139,0.2789218123945448,0.19000196814895035,1.855592021025879,0.9507674512204465
616,0.04876149755429691,0.207420580903883,0.2755253566190673,0.19027500273706438,1.8741742162585058,0.950893964734044
617,0.04853468213302119,0.20771597578256457,0.27211732482749773,0.19054803732517842,1.8931315301114922,0.9510204782476416
618,0.04834163050087967,0.20801137066124617,0.26869917676028593,0.19082107191329245,1.912468579399137,0.9511469917612391
619,0.04818222715027639,0.20830676553992777,0.2652723599358889,0.19109410650140649,1.9321899757739145,0.9512735052748366
620,0.04805635950806833,0.20860216041860935,0.2618383086801004,0.19136714108952052,1.9523003315704361,0.9514000187884342
621,0.0479639178755844,0.20889755529729095,0.25839844318073846,0.19164017567763456,1.9728042659141853,0.9515265323020317
622,0.047904795361816764,0.20919295017597256,0.2549541685684501,0.19191321026574862,1.9937064110871963,0.9516530458156292
623,0.04787888780979374,0.20948834505465416,0.25150687402434874,0.19218624485386265,2.015011419142947,0.9517795593292266
624,0.047886093716150366,0.20978373993333574,0.24805793191515668,0.1924592794419767,2.0367239687615877,0.9519060728428242
625,0.04792631414392148,0.21007913481201734,0.2446086969564856,0.19273231403009072,2.058848772336777,0.9520325863564217
626,0.04799945262858998,0.21037452969069895,0.24116050540482553,0.19300534861820476,2.0813905832840893,0.9521590998700192
627,0.04810541507743171,0.21066992456938052,0.23771467427878987,0.1932783832063188,2.1043542035610097,0.9522856133836167
628,0.04824410966220532,0.21096531944806213,0.2342725006100951,0.19355141779443283,2.1277444913873556,0.9524121268972143
629,0.04841544670524558,0.21126071432674373,0.230835260724722,0.1938244523825469,2.1515663691552365,0.9525386404108118
630,0.048619338559024866,0.21155610920542534,0.2274042095546574,0.19409748697066093,2.1758248315163264,0.9526651539244093
631,0.048855699479257504,0.2118515040841069,0.22398057998055934,0.19437052155877496,2.200524953634369,0.9527916674380068
632,0.0491244454916287,0.21214689896278852,0.22056558220565178,0.194643556146889,2.2256718995896665,0.9529181809516044
633,0.049425494252238834,0.21244229384147012,0.21716040316111254,0.19491659073500303,2.2512709309226517,0.9530446944652019
634,0.04975876490186122,0.2127376887201517,0.21376620594315146,0.19518962532311707,2.2773274153023806,0.9531712079787994
635,0.050124177914121784,0.2130330835988333,0.2103841292819616,0.1954626599112311,2.303846835305936,0.9532977214923969
636,0.05052165493771335,0.2133284784775149,0.20701528704265076,0.19573569449934514,2.3308347972936407,0.9534242350059945
637,0.05095111863277025,0.2136238733561965,0.20366076775823588,0.1960087290874592,2.3582970403654566,0.953550748519592
638,0.05141249250153332,0.21391926823487808,0.20032163419473517,0.19628176367557323,2.3862394453826354,0.9536772620331895
639,0.05190570071344479,0.2142146631135597,0.1969989229483413,0.19655479826368727,2.4146680440390162,0.953803775546787
640,0.052430667924821324,0.2145100579922413,0.19369364407462372,0.1968278328518013,2.4435890279652823,0.9539302890603846
641,0.05298731909325967,0.21480545287092287,0.19040678074967124,0.19710086743991534,2.4730087578500757,0.9540568025739821
642,0.05357557928693953,0.21510084774960447,0.1871392889630294,0.19737390202802937,2.5029337725606493,0.9541833160875796
643,0.054195373488992726,0.21539624262828608,0.1838920972422601,0.1976469366161434,2.5333707982459317,0.954309829601177
644,0.05484662639712015,0.21569163750696768,0.18066610640891287,0.19791997120425747,2.5643267574046753,0.9544363431147747
645,0.055529262218640414,0.21598703238564926,0.17746218936564612,0.1981930057923715,2.5958087779002645,0.9545628566283721
646,0.056243204461165826,0.21628242726433086,0.17428119091421101,0.19846604038048554,2.627824201905373,0.9546893701419696
647,0.05698837571910604,0.21657782214301247,0.17112392760397607,0.19873907496859958,2.6603805947567563,0.9548158836555671
648,0.057764697456207804,0.21687321702169404,0.16799118761062,0.1990121095567136,2.6934857537031793,0.9549423971691647
649,0.05857208978434879,0.21716861190037565,0.1648837306446109,0.19928514414482765,2.72714771652661,0.9550689106827622
650,0.05941047123880329,0.21746400677905725,0.16180228788903214,0.19955817873294168,2.7613747700194016,0.9551954241963597
651,0.06027975855021541,0.21775940165773885,0.1587475619663025,0.19983121332105572,2.7961754582971103,0.9553219377099573
652,0.0611798664135107,0.21805479653642043,0.15572022693330245,0.20010424790916978,2.8315585909292427,0.9554484512235548
653,0.06211070725399218,0.21835019141510204,0.15272092830438538,0.20037728249728382,2.86753325086831,0.9555749647371523
654,0.06307219099086844,0.21864558629378364,0.14975028310172864,0.20065031708539785,2.9041088021585373,0.9557014782507498
655,0.06406422479846881,0.21894098117246524,0.14680887993246172,0.20092335167351189,2.941294897404644,0.9558279917643473
656,0.06508671286540842,0.21923637605114682,0.14389727909196576,0.20119638626162592,2.979101484982605,0.9559545052779449
657,0.06613955615196787,0.21953177092982842,0.14101601269273206,0.20146942084973996,3.0175388159721153,0.9560810187915424
658,0.06722265214596133,0.21982716580851003,0.13816558481814223,0.201742455437854,3.0566174507935133,0.9562075323051399
659,0.06833589461737095,0.2201225606871916,0.13534647170050135,0.20201549002596805,3.096348265528527,0.9563340458187375
660,0.06947917337202976,0.2204179555658732,0.13255912192265543,0.2022885246140821,3.1367424579075687,0.956460559332335
661,0.07065237400464147,0.2207133504445548,0.12980395664248842,0.20256155920219612,3.177811552944227,0.9565870728459325
662,0.07185537765142966,0.22100874532323642,0.12708136983959006,0.20283459379031016,3.219567408199019,0.95671358635953
663,0.07308806074271165,0.221304140201918,0.12439172858336968,0.2031076283784242,3.262022218653544,0.9568400998731275
664,0.0743502947557024,0.2215995350805996,0.12173537332187172,0.20338066296653823,3.305188521178119,0.9569666133867251
665,0.07564194596784526,0.2218949299592812,0.1191126181905434,0.20365369755465226,3.349079198573681,0.9570931269003226
666,0.07696287521098762,0.22219032483796278,0.11652375134019585,0.2039267321427663,3.3937074831724137,0.95721964041392
667,0.07831293762670474,0.22248571971664438,0.11396903528338104,0.20419976673088036,3.439086959977809,0.9573461539275177
668,0.07969198242309133,0.22278111459532599,0.11144870725841508,0.2044728013189944,3.485231569329044,0.9574726674411151
669,0.08109985263333672,0.2230765094740076,0.10896297961025597,0.20474583590710843,3.532155609072255,0.9575991809547126
670,0.08253638487640162,0.22337190435268917,0.10651204018745294,0.20501887049522247,3.579873736222824,0.9577256944683101
671,0.08400140912012342,0.22366729923137077,0.10409605275437102,0.2052919050833365,3.628400968103186,0.9578522079819076
672,0.08549474844706467,0.22396269411005237,0.10171515741790162,0.20556493967145054,3.677752682940192,0.9579787214955052
673,0.08701621882344002,0.22425808898873395,0.09936947106785789,0.20583797425956457,3.7279446199080453,0.9581052350091027
674,0.0885656288714391,0.22455348386741555,0.09705908783026762,0.20611100884767863,3.7789928786017386,0.9582317485227002
675,0.09014277964527671,0.22484887874609716,0.09478407953276499,0.20638404343579267,3.8309139179276546,0.9583582620362978
676,0.09174746441129562,0.22514427362477876,0.09254449618129477,0.2066570780239067,3.8837245543969123,0.9584847755498953
677,0.09337946843244857,0.22543966850346034,0.09034036644734449,0.20693011261202074,3.937441959810551,0.9586112890634928
678,0.09503856875749027,0.22573506338214194,0.08817169816492132,0.20720314720013477,3.992083658321825,0.9587378025770903
679,0.0967245340151966,0.22603045826082355,0.0860384788365008,0.2074761817882488,4.047667522866294,0.9588643160906879
680,0.09843712421394742,0.22632585313950512,0.08394067614718445,0.20774921637636284,4.104211770946365,0.9589908296042854
681,0.10017609054698655,0.22662124801818673,0.0818782384863019,0.20802225096447688,4.161734959762368,0.9591173431178829
682,0.1019411752036856,0.22691664289686833,0.07985109547571599,0.20829528555259094,4.220255980677577,0.9592438566314804
683,0.10373211118713116,0.22721203777554994,0.07785915850408726,0.20856832014070498,4.279794053010638,0.959370370145078
684,0.1055486221383474,0.2275074326542315,0.07590232126637327,0.208841354728819,4.34036871714452,0.9594968836586755
685,0.10739042216747716,0.22780282753291312,0.07398046030784995,0.20911438931693305,4.401999826946958,0.959623397172273
686,0.10925721569221825,0.22809822241159472,0.07209343557194961,0.20938742390504708,4.464707541492397,0.9597499106858705
687,0.1111486972838362,0.2283936172902763,0.07024109095122943,0.20966045849316112,4.528512316081962,0.9598764241994681
688,0.11306455152104417,0.2286890121689579,0.06842325484079925,0.20993349308127515,4.593434892553337,0.9600029377130656
689,0.11500445285205367,0.2289844070476395,0.06663974069354557,0.21020652766938921,4.65949628887872,0.960129451226663
690,0.1169680654650875,0.2292798019263211,0.0648903475765148,0.21047956225750325,4.726717788043777,0.9602559647402605
691,0.11895504316763966,0.22957519680500268,0.06317486072782537,0.21075259684561728,4.795120926207427,0.9603824782538581
692,0.1209650292747704,0.2298705916836843,0.06149305211350259,0.21102563143373132,4.864727480137442,0.9605089917674556
693,0.12299765650670007,0.2301659865623659,0.05984468098364256,0.21129866602184535,4.9355594539234415,0.9606355052810531
694,0.12505254689598297,0.23046138144104747,0.05822949442733532,0.2115717006099594,5.007639064963502,0.9607620187946506
695,0.12712931170451475,0.23075677631972907,0.05664722792578642,0.21184473519807343,5.080988729227283,0.9608885323082482
696,0.12922755135062608,0.23105217119841068,0.05509760590310745,0.21211776978618746,5.155631045795427,0.9610150458218457
697,0.13134685534651763,0.23134756607709228,0.0535803422742513,0.21239080437430152,5.231588780677756,0.9611415593354432
698,0.133486802246264,0.23164296095577386,0.05209514098960086,0.21266383896241556,5.308884849913607,0.9612680728490407
699,0.13564695960462247,0.23193835583445546,0.050641696575727986,0.2129368735505296,5.387542301957154,0.9613945863626383
700,0.1378268839468646,0.23223375071313707,0.04921969467186732,0.21320990813864363,5.467584299354049,0.9615210998762358
701,0.14002612074983967,0.23252914559181864,0.04782881256166483,0.21348294272675766,5.549034099713997,0.9616476133898333
702,0.14224420443447863,0.23282454047050025,0.046468719699785895,0.2137559773148717,5.63191503598698,0.9617741269034308
703,0.1444806583699161,0.23311993534918185,0.04513907823298016,0.21402901190298573,5.716250496049606,0.9619006404170284
704,0.1467349948894263,0.23341533022786345,0.04383954351523144,0.2143020464910998,5.802063901611827,0.9620271539306259
705,0.14900671531832962,0.23371072510654503,0.04256976461662983,0.21457508107921383,5.889378686452483,0.9621536674442234
706,0.1512953100140371,0.23400611998522663,0.04132938482563302,0.21484811566732787,5.978218273995292,0.9622801809578209
707,0.15360025841837377,0.23430151486390824,0.04011804214439692,0.2151211502554419,6.068606054235649,0.9624066944714185
708,0.15592102912231823,0.23459690974258982,0.03893536977688205,0.21539418484355594,6.160565360032526,0.962533207985016
709,0.15825707994328508,0.23489230462127142,0.03778099660945454,0.21566721943166997,6.25411944277779,0.9626597214986135
710,0.1606078580150489,0.23518769949995302,0.03665454768372955,0.215940254019784,6.349291447458676,0.962786235012211
711,0.1629727998904225,0.23548309437863463,0.03555564466141444,0.21621328860789804,6.446104387127598,0.9629127485258085
712,0.16535133165676116,0.2357784892573162,0.03448390628093859,0.2164863231960121,6.544581116797788,0.963039262039406
713,0.16774286906437003,0.2360738841359978,0.033438948805666405,0.21675935778412614,6.644744306780987,0.9631657755530035
714,0.17014681766787093,0.2363692790146794,0.03242038646351592,0.21703239237224017,6.746616415487074,0.9632922890666011
715,0.17256257298056976,0.23666467389336102,0.031427831877819626,0.2173054269603542,6.850219661703108,0.9634188025801986
716,0.1749895206418586,0.2369600687720426,0.030460896489285447,0.21757846154846824,6.955575996376398,0.9635453160937961
717,0.1774270365976611,0.2372554636507242,0.029519190968929198,0.21785149613658228,7.062707073918348,0.9636718296073936
718,0.17987448729392608,0.2375508585294058,0.028602325621873183,0.2181245307246963,7.171634223056286,0.9637983431209911
719,0.18233122988315326,0.23784625340808738,0.027709910781915606,0.21839756531281035,7.282378417253326,0.9639248566345887
720,0.1847966124439217,0.23814164828676898,0.026841557196799266,0.2186705999009244,7.3949602447234675,0.9640513701481862
721,0.18726997421337677,0.23843704316545059,0.025996876404117266,0.21894363448903845,7.509399878065995,0.9641778836617837
722,0.18975064583261417,0.2387324380441322,0.02517548109781403,0.21921666907715248,7.62571704354624,0.9643043971753813
723,0.1922379496048908,0.23902783292281377,0.024376985485251895,0.21948970366526652,7.743930990050097,0.9644309106889788
724,0.19473119976656467,0.23932322780149537,0.023601005634831237,0.21976273825338055,7.8640604577405595,0.9645574242025763
725,0.19722970277066298,0.23961862268017697,0.022847159814161272,0.2200357728414946,7.986123646446298,0.9646839377161738
726,0.19973275758295533,0.23991401755885855,0.02211506881879854,0.22030880742960862,8.110138183810575,0.9648104512297713
727,0.20223965599039298,0.24020941243754015,0.021404356291576436,0.22058184201772268,8.236121093234752,0.9649369647433689
728,0.20474968292176213,0.24050480731622176,0.02071464903256826,0.22085487660583672,8.364088761643997,0.9650634782569664
729,0.20726211678038273,0.24080020219490336,0.02004557729973066,0.22112791119395075,8.494056907113496,0.9651899917705639
730,0.20977622978866453,0.24109559707358494,0.019396775100293917,0.2214009457820648,8.626040546382704,0.9653165052841615
731,0.21229128834432726,0.24139099195226654,0.01876788047296828,0.22167398037017882,8.760053962296912,0.965443018797759
732,0.21480655338805657,0.24168638683094815,0.018158535761052162,0.22194701495829286,8.896110671208524,0.9655695323113564
733,0.21732128078237817,0.24198178170962972,0.017568387876532282,0.2222200495464069,9.03422339037555,0.9656960458249539
734,0.21983472170149077,0.24227717658831133,0.01699708855527971,0.22249308413452093,9.174404005391697,0.9658225593385514
735,0.22234612303180087,0.24257257146699293,0.01644429460344894,0.222766118722635,9.316663537688909,0.965949072852149
736,0.22485472778288138,0.24286796634567454,0.015909668135200547,0.22303915331074903,9.461012112145319,0.9660755863657465
737,0.22735977550855532,0.2431633612243561,0.015392876801868577,0.22331218789886306,9.607458924843552,0.966202099879344
738,0.22986050273780725,0.24345875610303772,0.01489359401270768,0.2235852224869771,9.75601221101153,0.9663286133929416
739,0.2323561434151828,0.24375415098171932,0.014411499147353802,0.22385825707509113,9.906679213191039,0.9664551269065391
740,0.2348459293503562,0.2440495458604009,0.013946277760143715,0.22413129166320517,10.059466149671081,0.9665816404201366
741,0.23732909067650035,0.2443449407390825,0.013497621776438443,0.2244043262513192,10.214378183228526,0.9667081539337341
742,0.23980485631710002,0.2446403356177641,0.013065229681104143,0.22467736083943327,10.371419390214683,0.9668346674473317
743,0.24227245446082638,0.2449357304964457,0.012648806699303959,0.2249503954275473,10.530592730032211,0.9669611809609292
744,0.24473111304407566,0.24523112537512728,0.0122480649697601,0.22522343001566134,10.691900015041847,0.9670876944745267
745,0.24718006024077668,0.2455265202538089,0.011862723710646204,0.22549646460377537,10.855341880942618,0.9672142079881242
746,0.24961852495902753,0.2458219151324905,0.011492509378273381,0.2257694991918894,11.020917757665556,0.9673407215017218
747,0.25204573734415175,0.24611731001117207,0.011137155818732772,0.22604253378000344,11.188625840826354,0.9674672350153193
748,0.2544609292877123,0.24641270488985367,0.010796404412660958,0.22631556836811748,11.358463063777085,0.9675937485289168
749,0.2568633349420353,0.24670809976853528,0.010470004213291839,0.2265886029562315,11.530425070301643,0.9677202620425143
750,0.2592521912397749,0.24700349464721688,0.010157712077961586,0.22686163754434557,11.704506187994928,0.9678467755561119
751,0.261626738418038,0.24729888952589846,0.009859292793229595,0.2271346721324596,11.880699402371775,0.9679732890697094
752,0.2639862205465864,0.24759428440458006,0.009574519193779522,0.22740770672057364,12.058996331745666,0.9680998025833069
753,0.266329886059607,0.24788967928326167,0.00930317227526128,0.22768074130868768,12.239387202920648,0.9682263160969043
754,0.26865698829055396,0.24818507416194324,0.009045041301233982,0.2279537758968017,12.421860827739518,0.968352829610502
755,0.2709667860095354,0.24848046904062485,0.008799923904365745,0.22822681048491575,12.606404580526563,0.9684793431240994
756,0.27325854396272514,0.24877586391930645,0.00856762618204512,0.22849984507302978,12.793004376473554,0.9686058566376969
757,0.2755315334132617,0.24907125879798805,0.00834796278655344,0.22877287966114385,12.981644651001357,0.9687323701512944
758,0.2777850326830971,0.24936665367666963,0.008140757009945675,0.22904591424925788,13.172308340146305,0.968858883664892
759,0.28001832769524515,0.24966204855535123,0.0079458408637808,0.22931894883737192,13.364976862003791,0.9689853971784895
760,0.2822307125158746,0.24995744343403284,0.007763055153840683,0.22959198342548595,13.559630099277381,0.969111910692087
761,0.28442148989569044,0.2502528383127144,0.00759224954996894,0.2298650180136,13.756246382962953,0.9692384242056845
762,0.2865899718100376,0.250548233191396,0.007433282651158104,0.23013805260171402,13.954802477214962,0.9693649377192821
763,0.28873547999715465,0.25084362807007765,0.0072860220460060745,0.23041108718982806,14.155273565424114,0.9694914512328796
764,0.2908573464940092,0.2511390229487592,0.0071503443686583715,0.2306841217779421,14.357633237552047,0.9696179647464771
765,0.2929549141691405,0.2514344178274408,0.007026135350345049,0.23095715636605615,14.561853478748935,0.9697444782600746
766,0.29502753725192143,0.2517298127061224,0.006913289866616103,0.2312301909541702,14.767904659297708,0.9698709917736722
767,0.29707458185767327,0.252025207584804,0.00681171198037085,0.23150322554228422,14.975755525910165,0.9699975052872697
768,0.29909542650803994,0.2523206024634856,0.006721314980771455,0.23177626013039826,15.185373194416709,0.9701240188008672
769,0.3010894626460524,0.2526159973421672,0.006642021418122032,0.2320492947185123,15.39672314387095,0.9702505323144648
770,0.30305609514528703,0.2529113922208488,0.006573763134788504,0.23232232930662633,15.609769212107318,0.9703770458280623
771,0.30499474281255357,0.2532067870995304,0.006516481292225995,0.23259536389474036,15.824473592775815,0.9705035593416598
772,0.30690483888352244,0.25350218197821195,0.006470126394173463,0.23286839848285443,16.040796833883572,0.9706300728552573
773,0.30878583151072264,0.2537975768568936,0.006434658306066776,0.23314143307096846,16.25869783786585,0.9707565863688548
774,0.31063718424333014,0.2540929717355752,0.006410046270713894,0.2334144676590825,16.478133863215927,0.9708830998824524
775,0.31245837649818586,0.2543883666142568,0.006396268920267447,0.23368750224719653,16.699060527689127,0.9710096133960499
776,0.31424890402147204,0.25468376149293837,0.0063933142845219145,0.23396053683531057,16.921431813111685,0.9711361269096473
777,0.31600827934049036,0.25497915637161994,0.006401179795554304,0.2342335714234246,17.145200071802975,0.971262640423245
778,0.317736032204989,0.2552745512503016,0.0064198722887189065,0.23450660601153864,17.370316034637337,0.9713891539368424
779,0.31943171001748644,0.25556994612898315,0.0064494079999984685,0.23477964059965267,17.596728820756457,0.9715156674504399
780,0.3210948782520618,0.2558653410076648,0.006489812559705666,0.23505267518776674,17.824385948947334,0.9716421809640374
781,0.32272512086107086,0.25616073588634636,0.006541120982520494,0.23532570977588077,18.053233350698687,0.9717686944776349
782,0.3243220406692723,0.25645613076502793,0.006603377653840962,0.2355987443639948,18.283215384942654,0.9718952079912325
783,0.3258852597548449,0.2567515256437095,0.006676636312416182,0.23587177895210884,18.514274854493536,0.97202172150483
784,0.3274144198167961,0.25704692052239114,0.006760960029222673,0.23614481354022288,18.746353024186092,0.9721482350184275
785,0.3289091825282688,0.2573423154010728,0.0068564211825369575,0.2364178481283369,18.97938964071976,0.9722747485320251
786,0.3303692298752654,0.25763771027975435,0.006963101429149103,0.23669088271645095,19.213322954205065,0.9724012620456226
787,0.33179426448031996,0.2579331051584359,0.00708109167165464,0.236963917304565,19.44808974142068,0.9725277755592201
788,0.3331840099106618,0.2582285000371175,0.007210492021753748,0.23723695189267904,19.683625330766496,0.9726542890728176
789,0.33453821097042946,0.25852389491579914,0.007351411759480329,0.23750998648079308,19.91986362891824,0.9727808025864151
790,0.3358566339765027,0.2588192897944807,0.00750396928827472,0.2377830210689071,20.156737149167476,0.9729073161000127
791,0.33713906701754637,0.25911468467316234,0.007668292085808314,0.23805605565702115,20.394177041443346,0.9730338296136102
792,0.3383853201958555,0.2594100795518439,0.00784451665045996,0.23832909024513518,20.632113123999833,0.9731603431272077
793,0.3395952258516301,0.2597054744305255,0.008032788443338752,0.23860212483324922,20.87047391675699,0.9732868566408053
794,0.34076863876930474,0.26000086930920707,0.008233261825740074,0.23887515942136325,21.109186676273918,0.9734133701544028
795,0.3419054363655894,0.2602962641878887,0.008446099991917177,0.23914819400947732,21.348177432343466,0.9735398836680003
796,0.3430055188588808,0.26059165906657034,0.00867147489704284,0.23942122859759135,21.58737102617532,0.9736663971815978
797,0.34406880941974044,0.2608870539452519,0.008909567180232796,0.2396942631857054,21.826691150154137,0.9737929106951952
798,0.34509525430213517,0.2611824488239335,0.009160566082494173,0.23996729777381942,22.066060389137817,0.9739194242087928
799,0.3460848229551658,0.26147784370261506,0.009424669359460833,0.24024033236193346,22.30540026327311,0.9740459377223903
800,0.34703750811502676,0.26177323858129664,0.009702083188769974,0.2405133669500475,22.544631272293806,0.9741724512359878
801,0.3479533258769572,0.2620686334599783,0.00999302207193293,0.24078640153816153,22.783672941270492,0.9742989647495854
802,0.34883231574696744,0.2623640283386599,0.010297708730547124,0.2410594361262756,23.022443867771308,0.9744254782631829
803,0.34967454067314113,0.2626594232173415,0.010616373996694843,0.24133247071438962,23.26086177040453,0.9745519917767804
804,0.350480087056341,0.26295481809602306,0.010949256697370327,0.24160550530250366,23.498843538691407,0.9746785052903779
805,0.35124906474015705,0.26325021297470463,0.011296603532775165,0.2418785398906177,23.736305284235964,0.9748050188039755
806,0.35198160697996905,0.26354560785338627,0.011658668948319042,0.24215157447873173,23.973162393141994,0.974931532317573
807,0.35267787039100795,0.26384100273206784,0.012035715000163167,0.24242460906684576,24.209329579631582,0.9750580458311705
808,0.35333803487533,0.2641363976107495,0.012428011214140406,0.2426976436549598,24.444720940817522,0.975184559344768
809,0.35396230352763247,0.26443179248943105,0.01283583443788829,0.24297067824307383,24.679250012574908,0.9753110728583656
810,0.3545509025198703,0.2647271873681126,0.013259468686028408,0.2432437128311879,24.91282982646368,0.9754375863719631
811,0.3551040809646469,0.2650225822467942,0.013699204978228878,0.24351674741930193,25.14537296764332,0.9755640998855606
812,0.35562211075738537,0.26531797712547583,0.014155341169985488,0.24378978200741597,25.376791633725855,0.9756906133991581
813,0.3561052863973,0.26561337200415747,0.014628181775960508,0.24406281659553,25.60699769450478,0.9758171269127557
814,0.35655392478721565,0.26590876688283904,0.015118037785718328,0.24433585118364404,25.83590275250439,0.9759436404263532
815,0.356968365012308,0.2662041617615206,0.015625226471702763,0.24460888577175807,26.0634182042836,0.9760701539399507
816,0.35734896809785266,0.2664995566402022,0.016150071189300338,0.2448819203598721,26.289455302434074,0.9761966674535482
817,0.35769611674610585,0.2667949515188838,0.016692901168842134,0.24515495494798617,26.513925218203553,0.9763231809671458
818,0.3580102150524511,0.2670903463975654,0.01725405129939625,0.2454279895361002,26.73673910468305,0.9764496944807433
819,0.35829168820097823,0.26738574127624704,0.017833861904213974,0.24570102412421424,26.957808160486536,0.9765762079943408
820,0.3585409821396789,0.2676811361549286,0.018432678507691473,0.24597405871232828,27.17704369385687,0.9767027215079382
821,0.3587585632354682,0.2679765310336102,0.01905085159372188,0.2462470933004423,27.394357187125195,0.9768292350215358
822,0.3589449179092644,0.26827192591229176,0.019688736355313582,0.24652012788855635,27.609660361456545,0.9769557485351333
823,0.3591005522513803,0.2685673207909734,0.020346692435363044,0.24679316247667038,27.822865241807182,0.9770822620487308
824,0.35922599161750335,0.26886271566965503,0.02102508365847349,0.24706619706478442,28.03388422202321,0.9772087755623283
825,0.3593217802055659,0.2691581105483366,0.021724277753724743,0.24733923165289848,28.242630130004397,0.9773352890759259
826,0.3593884806138234,0.2694535054270182,0.022444646068302605,0.2476122662410125,28.449016292863384,0.9774618025895234
827,0.35942667338048545,0.26974890030569976,0.02318656327191342,0.24788530082912655,28.652956602002906,0.9775883161031209
828,0.35943695650526464,0.2700442951843814,0.023950407051911007,0.24815833541724058,28.854365578039,0.9777148296167184
829,0.35941994495322765,0.27033969006306297,0.024736557799083212,0.24843137000535462,29.05315843549243,0.977841343130316
830,0.35937627014135565,0.2706350849417446,0.025545398284048778,0.24870440459346865,29.249251147177375,0.9779678566439135
831,0.35930657940824107,0.2709304798204262,0.026377313324234184,0.2489774391815827,29.442560508209777,0.978094370157511
832,0.3592115354673665,0.27122587469910775,0.02723268944140658,0.24925047376969672,29.633004199562,0.9782208836711086
833,0.35909181584443295,0.2715212695777893,0.028111914509758508,0.24952350835781079,29.820500851089122,0.9783473971847061
834,0.35894811229922335,0.27181666445647096,0.029015377394546432,0.24979654294592482,30.004970103953003,0.9784739106983036
835,0.35878113023250474,0.2721120593351526,0.029943467581308874,0.25006957753403886,30.186332672371467,0.9786004242119011
836,0.35859158807849045,0.27240745421383417,0.03089657479569349,0.2503426121221529,30.364510404617356,0.9787269377254986
837,0.35838021668340553,0.27270284909251574,0.031875088613948256,0.2506156467102669,30.539426343199896,0.9788534512390962
838,0.3581477586707079,0.2729982439711973,0.03287939806414123,0.25088868129838093,30.71100478415087,0.9789799647526937
839,0.3578949677935429,0.2732936388498789,0.03390989121819103,0.251161715886495,30.8791713353535,0.9791064782662912
840,0.3576226082750162,0.2735890337285605,0.034966954774808066,0.25143475047460906,31.043852973836408,0.9792329917798888
841,0.35733145413689454,0.27388442860724216,0.03605097363346303,0.25170778506272307,31.20497810197147,0.9793595052934863
842,0.3570222885173494,0.27417982348592373,0.03716233045951675,0.25198081965083713,31.36247660250549,0.9794860188070837
843,0.3566959029783795,0.2744752183646053,0.03830140524066166,0.2522538542389512,31.516279892362554,0.9796125323206812
844,0.3563530968035561,0.2747706132432869,0.03946857483484646,0.2525268888270652,31.66632097515101,0.9797390458342787
845,0.35599467628675413,0.2750660081219685,0.040664212509874724,0.2527999234151792,31.812534492317283,0.9798655593478763
846,0.3556214540125366,0.2753614030006501,0.04188868747487911,0.25307295800329327,31.954856772880945,0.9799920728614738
847,0.35523424812887583,0.2756567978793317,0.043142364403904204,0.25334599259140733,32.093225881699716,0.9801185863750713
848,0.35483388161290624,0.2759521927580133,0.04442560295184047,0.25361902717952134,32.22758166620077,0.9802450998886689
849,0.3544211815304082,0.2762475876366949,0.045738757262979435,0.2538920617676354,32.35786580152998,0.9803716134022664
850,0.35399697828973575,0.2765429825153765,0.04708217547246761,0.25416509635574946,32.484021834063945,0.9804981269158639
851,0.3535621048909098,0.2768383773940581,0.04845619920097585,0.25443813094386347,32.60599522323658,0.9806246404294614
852,0.35311739617060045,0.27713377227273966,0.04986116304290159,0.2547111655319775,32.72373338163073,0.9807511539430589
853,0.35266368804373505,0.2774291671514213,0.051297394048453716,0.25498420012009154,32.83718571329302,0.9808776674566565
854,0.35220181674246986,0.2777245620301029,0.05276521119998517,0.2552572347082056,32.94630365022502,0.981004180970254
855,0.351732618053271,0.27801995690878445,0.0542649248829615,0.2555302692963196,33.05104068701581,0.9811306944838515
856,0.35125692655285273,0.2783153517874661,0.055796836351971545,0.2558033038844337,33.15135241357316,0.9812572079974491
857,0.35077557484372535,0.27861074666614766,0.057361237192205365,0.25607633847254774,33.24719654592256,0.9813837215110466
858,0.35028939279010707,0.2789061415448293,0.05895840877684903,0.25634937306066174,33.33853295504004,0.9815102350246441
859,0.3497992067549575,0.27920153642351087,0.060588621720865425,0.25662240764877575,33.42532369369042,0.9816367485382416
860,0.34930583883888716,0.27949693130219244,0.062252135331640375,0.2568954422368898,33.507533021243184,0.9817632620518392
861,0.348810106121703,0.2797923261808741,0.06394919705700845,0.2571684768250039,33.58512742644425,0.9818897755654367
862,0.34831281990734525,0.28008772105955565,0.06568004193117932,0.2574415114131179,33.658075648121276,0.9820162890790342
863,0.34781478497296836,0.2803831159382372,0.06744489201911477,0.25771454600123195,33.72634869380547,0.9821428025926316
864,0.34731679882292216,0.28067851081691886,0.06924395585990807,0.257987580589346,33.789919856255324,0.9822693161062293
865,0.3468196509483779,0.28097390569560043,0.07107742790976236,0.25826061517746,33.84876472786858,0.9823958296198267
866,0.3463241220933455,0.281269300574282,0.0729454879851555,0.258533649765574,33.902861212976745,0.9825223431334242
867,0.34583098352782216,0.28156469545296364,0.07484830070681221,0.2588066843536881,33.95218953801241,0.9826488566470217
868,0.34534099632880516,0.2818600903316452,0.07678601494511586,0.25907971894180215,33.996732259549596,0.9827753701606193
869,0.3448549106698951,0.2821554852103268,0.07875876326761008,0.25935275352991616,34.0364742702145,0.9829018836742168
870,0.34437346512021033,0.2824508800890084,0.08076666138925481,0.2596257881180302,34.07140280247216,0.9830283971878143
871,0.34389738595332386,0.28274627496769,0.08280980762611358,0.2598988227061443,34.10150743029227,0.9831549107014118
872,0.34342738646692184,0.28304166984637164,0.08488828235316861,0.2601718572942583,34.126780068705244,0.9832814242150094
873,0.3429641663138811,0.2833370647250532,0.0870021474669741,0.2604448918823723,34.14721497125835,0.9834079377286069
874,0.34250841084544176,0.2836324596037348,0.08915144585385712,0.26071792647048636,34.16280872538815,0.9835344512422044
875,0.34206079046714793,0.2839278544824164,0.09133620086440813,0.2609909610586004,34.17356024572522,0.9836609647558019
876,0.3416219600082146,0.284223249361098,0.09355641579499711,0.26126399564671443,34.17947076535206,0.9837874782693995
877,0.3411925581049628,0.2845186442397796,0.09581207337707416,0.26153703023482844,34.18054382503691,0.983913991782997
878,0.3407732065989577,0.2848140391184612,0.09810313527500522,0.26181006482294256,34.17678526046907,0.9840405052965945
879,0.3403645099504644,0.2851094339971428,0.10042954159321912,0.26208309941105656,34.168203187523616,0.984167018810192
880,0.33996705466782323,0.28540482887582436,0.10279121039344767,0.26235613399917057,34.154807985586615,0.9842935323237896
881,0.3395814087533309,0.285700223754506,0.10518803722282627,0.26262916858728463,34.13661227897384,0.9844200458373871
882,0.3392081211661984,0.28599561863318756,0.1076198946536521,0.2629022031753987,34.113630916478556,0.9845465593509846
883,0.3388477213031348,0.28629101351186914,0.11008663183558873,0.2631752377635127,34.085880949086466,0.984673072864582
884,0.33850071849709573,0.2865864083905508,0.11258807406110778,0.2634482723516267,34.05338160589776,0.9847995863781797
885,0.33816760153471015,0.28688180326923235,0.11512402234496173,0.26372130693974083,34.01615426829939,0.9849260998917772
886,0.33784883819288436,0.287177198147914,0.11769425301847747,0.26399434152785484,33.974222442430516,0.9850526134053746
887,0.3375448747950617,0.28747259302659556,0.12029851733947824,0.26426737611596884,33.92761172998948,0.9851791269189721
888,0.3372561357875947,0.28776798790527713,0.12293654111859927,0.2645404107040829,33.87634979742912,0.9853056404325697
889,0.33698302333667,0.28806338278395877,0.12560802436280283,0.26481344529219697,33.82046634359133,0.9854321539461672
890,0.3367259169461999,0.28835877766264034,0.12831264093686257,0.265086479880311,33.759993065832404,0.9855586674597647
891,0.3364851730970779,0.2886541725413219,0.13105003824359895,0.265359514468425,33.694963624692676,0.9856851809733622
892,0.33626112490817056,0.28894956742000355,0.13381983692361743,0.26563254905653905,33.62541360716575,0.9858116944869598
893,0.3360540818193985,0.2892449622986851,0.13662163057531887,0.2659055836446531,33.55138048862276,0.9859382080005573
894,0.3358643292972307,0.2895403571773667,0.13945498549591864,0.2661786182327671,33.472903593450184,0.9860647215141548
895,0.33569212856290337,0.28983575205604833,0.1423194404442146,0.2664516528208812,33.39002405445896,0.9861912350277524
896,0.33553771634363944,0.2901311469347299,0.14521450642580983,0.26672468740899524,33.302784771126596,0.9863177485413499
897,0.33540130464713075,0.2904265418134115,0.14813966650150723,0.26699772199710925,33.211230366729566,0.9864442620549474
898,0.3352830805595139,0.2907219366920931,0.15109437561955474,0.26727075658522326,33.11540714443199,0.9865707755685449
899,0.33518320606705265,0.2910173315707747,0.1540780604724114,0.2675437911733373,33.01536304238869,0.9866972890821424
900,0.335101817901708,0.2913127264494563,0.15709011937868184,0.2678168257614514,32.91114758792889,0.98682380259574
901,0.33503902741075964,0.2916081213281379,0.16012992219085107,0.2680898603495654,32.802811850881426,0.9869503161093375
902,0.33499492045061274,0.2919035162068195,0.16319681022942242,0.26836289493767945,32.69040839610665,0.987076829622935
903,0.3349695573048999,0.2921989110855011,0.16629009624403684,0.2686359295257935,32.57399123529819,0.9872033431365326
904,0.3349629726269642,0.2924943059641827,0.16940906440213516,0.2689089641139075,32.453615778120586,0.9873298566501301
905,0.3349751754067811,0.29278970084286426,0.17255297030569547,0.26918199870202153,32.32933878274303,0.9874563701637276
906,0.3350061489623582,0.2930850957215459,0.1757210410365342,0.2694550332901356,32.201218305838495,0.987582883677325
907,0.33505585095561413,0.2933804906002275,0.1789124752306576,0.26972806787824966,32.06931365210756,0.9877093971909225
908,0.33512421343272797,0.29367588547890905,0.18212644318209684,0.27000110246636366,31.933685323393984,0.9878359107045201
909,0.3352111428889112,0.2939712803575907,0.18536208697664389,0.2702741370544777,31.79439496745308,0.9879624242181176
910,0.33531652035753773,0.29426667523627226,0.18861852065585186,0.2705471716425918,31.651505326436837,0.9880889377317151
911,0.3354402015235389,0.2945620701149539,0.1918948304116558,0.2708202062307058,31.50508018515692,0.9882154512453127
912,0.3355820168609443,0.29485746499363547,0.19519007481191375,0.2710932408188198,31.355184319189778,0.9883419647589102
913,0.3357417717944278,0.29515285987231704,0.19850328505713702,0.27136627540693387,31.201883442879172,0.9884684782725077
914,0.33591924688468777,0.2954482547509987,0.2018334652686434,0.27163930999504793,31.045244157302818,0.9885949917861052
915,0.33611419803747156,0.29574364962968025,0.2051795928083286,0.27191234458316194,30.885333898256242,0.9887215052997027
916,0.3363263567360261,0.2960390445083618,0.20854061863020756,0.272185379171276,30.722220884314076,0.9888480188133003
917,0.3365554302967334,0.29633443938704346,0.21191546766383457,0.27245841375939,30.555974065027446,0.9889745323268978
918,0.33680110214766434,0.29662983426572503,0.21530303922968275,0.27273144834750407,30.386663069306987,0.9891010458404953
919,0.3370630321297651,0.2969252291444066,0.218702207486501,0.27300448293561813,30.214358154053514,0.9892275593540929
920,0.3373408568203597,0.29722062402308824,0.22211182191063944,0.27327751752373214,30.039130153082297,0.9893540728676904
921,0.3376341898786364,0.2975160189017698,0.2255307078072929,0.2735505521118462,29.861050426396684,0.9894805863812879
922,0.33794262241275863,0.2978114137804514,0.22895766685353497,0.2738235866999602,29.680190809858225,0.9896070998948854
923,0.33826572336822014,0.298106808659133,0.23239147767303156,0.27409662128807427,29.49662356530465,0.989733613408483
924,0.3386030399370437,0.2984022035378146,0.2358308964422002,0.2743696558761883,29.310421331159148,0.9898601269220805
925,0.3389540979873982,0.29869759841649623,0.23927465752761456,0.27464269046430234,29.12165707357858,0.989986640435678
926,0.3393184025131905,0.2989929932951778,0.24272147415433595,0.27491572505241635,28.93040403818215,0.9901131539492755
927,0.33969543810317004,0.2992883881738594,0.24617003910486504,0.2751887596405304,28.736735702404797,0.9902396674628731
928,0.3400846694290572,0.299583783052541,0.24961902544831635,0.2754617942286445,28.54072572851196,0.9903661809764706
929,0.34048554175219536,0.2998791779312226,0.25306708729940386,0.2757348288167585,28.342447917316417,0.990492694490068
930,0.34089748144820403,0.30017457280990417,0.2565128606067592,0.27600786340487254,28.141976162631263,0.9906192080036655
931,0.3413198965490906,0.3004699676885858,0.25995496397006107,0.27628089799298655,27.939384406496547,0.9907457215172631
932,0.3417521773022647,0.3007653625672674,0.26339199948541914,0.2765539325811006,27.734746595208094,0.9908722350308606
933,0.3421936967458794,0.30106075744594896,0.26682255361838975,0.2768269671692146,27.528136636182307,0.9909987485444581
934,0.3426438112999088,0.3013561523246306,0.27024519810397757,0.2771000017573287,27.31962835568309,0.9911252620580556
935,0.34310186137235427,0.30165154720331216,0.2736584908729072,0.27737303634544275,27.109295457440872,0.9912517755716532
936,0.34356717197995873,0.30194694208199374,0.2770609770034251,0.27764607093355675,26.897211482184854,0.9913782890852507
937,0.344039053382794,0.3022423369606754,0.280451189697842,0.2779191055216708,26.68344976811388,0.9915048025988482
938,0.3445168017320689,0.30253773183935695,0.2838276512829599,0.2781921401097848,26.468083412325214,0.9916313161124457
939,0.3449996997305015,0.3028331267180386,0.287188874233532,0.2784651746978989,26.25118523322307,0.9917578296260433
940,0.3454870173045747,0.30312852159672016,0.290533362217806,0.2787382092860129,26.032827733920065,0.9918843431396408
941,0.3459780122879973,0.30342391647540173,0.29385961116420783,0.27901124387412696,25.813083066649938,0.9920108566532383
942,0.34647193111566954,0.30371931135408337,0.29716611034814694,0.279284278462241,25.592022998203927,0.9921373701668358
943,0.3469680095274494,0.30401470623276494,0.3004513434979097,0.279557313050355,25.369718876401016,0.9922638836804334
944,0.3474654732810079,0.3043101011114465,0.3037137899185567,0.2798303476384691,25.146241597606455,0.9923903971940309
945,0.3479635388730466,0.30460549599012815,0.30695192563270046,0.2801033822265831,24.92166157529778,0.9925169107076284
946,0.3484614142681519,0.3049008908688097,0.31016422453702,0.28037641681469716,24.69604870969536,0.9926434242212259
947,0.34895829963454805,0.3051962857474913,0.3133491595733134,0.28064945140281117,24.46947235845178,0.9927699377348235
948,0.34945338808600745,0.30549168062617293,0.31650520391287856,0.28092248599092523,24.242001308412,0.992896451248421
949,0.3499458664291721,0.3057870755048545,0.31963083215296006,0.2811955205790393,24.013703748435407,0.9930229647620185
950,0.35043491591553616,0.3060824703835361,0.32272452152398834,0.2814685551671533,23.784647243290202,0.9931494782756161
951,0.35091971299733526,0.3063778652622177,0.3257847531063065,0.28174158975526736,23.554898708608953,0.9932759917892136
952,0.35139943008658636,0.3066732601408993,0.3288100130550303,0.28201462434338137,23.324524386907353,0.993402505302811
953,0.35187323631652356,0.3069686550195809,0.3317987938317122,0.28228765893149543,23.093589824657755,0.9935290188164085
954,0.3523402983046675,0.3072640498982625,0.3347495954414003,0.28256069351960944,22.862159850415292,0.993655532330006
955,0.3527997809167748,0.3075594447769441,0.33766092667371117,0.2828337281077235,22.630298553982694,0.9937820458436036
956,0.35325084803090917,0.3078548396556257,0.3405313063464825,0.2831067626958375,22.398069266612975,0.9939085593572011
957,0.35369266330087845,0.3081502345343073,0.3433592645505821,0.2833797972839516,22.16553454222947,0.9940350728707986
958,0.35412439091828707,0.30844562941298886,0.34614334389441126,0.28365283187206564,21.932756139662864,0.9941615863843962
959,0.354545196372456,0.3087410242916705,0.34888210074665,0.28392586646017964,21.699795005883736,0.9942880998979937
960,0.35495424720746416,0.3090364191703521,0.35157410647576814,0.2841989010482937,21.46671126022211,0.9944146134115912
961,0.3553507137755739,0.30933181404903365,0.35421794868481954,0.2844719356364077,21.23356417955644,0.9945411269251887
962,0.35573376998630796,0.3096272089277153,0.3568122324400431,0.2847449702245218,21.000412184460266,0.9946676404387862
963,0.35610259405044986,0.30992260380639686,0.359355581491772,0.2850180048126358,20.76731282628418,0.9947941539523838
964,0.35645636921825313,0.31021799868507843,0.3618466394861724,0.28529103940074985,20.534322775164018,0.9949206674659813
965,0.3567942845111448,0.31051339356376007,0.3642840711663162,0.2855640739888639,20.301497808926833,0.9950471809795788
966,0.35711553544622604,0.31080878844244164,0.3666665635611085,0.2858371085769779,20.068892802887383,0.9951736944931764
967,0.3574193247528772,0.3111041833211233,0.3689928271605946,0.286110143165092,19.836561720506527,0.9953002080067739
968,0.3577048630807868,0.31139957819980485,0.37126159707617007,0.286383177753206,19.60455760489702,0.9954267215203714
969,0.35797136969873733,0.3116949730784864,0.37347163418424634,0.28665621234132005,19.372932571153058,0.9955532350339689
970,0.3582180731834888,0.31199036795716806,0.37562172625191687,0.28692924692943406,19.141737799486545,0.9956797485475664
971,0.3584442120981174,0.31228576283584963,0.3777106890432046,0.2872022815175481,18.911023529144362,0.995806262061164
972,0.358649035659179,0.3125811577145312,0.37973736740447145,0.2874753161056622,18.68083905308821,0.9959327755747615
973,0.35883180439207973,0.31287655259321284,0.3817006363276043,0.2877483506937762,18.451232713414278,0.996059289088359
974,0.3589917907740536,0.3131719474718944,0.3835994019896082,0.28802138528189025,18.222251897489105,0.9961858026019565
975,0.35912827986416046,0.313467342350576,0.3854326027672587,0.28829441987000426,17.993943034784436,0.996312316115554
976,0.35924056991973313,0.3137627372292576,0.38719921022550546,0.2885674544581183,17.76635159437956,0.9964388296291515
977,0.35932797299872177,0.3140581321079392,0.3888982300783289,0.28884048904623233,17.53952208311986,0.996565343142749
978,0.3593898155473983,0.31435352698662083,0.390528703120805,0.2891135236343464,17.313498044398962,0.9966918566563465
979,0.3594254389729016,0.3146489218653024,0.3920897061311451,0.28938655822246045,17.08832205755002,0.9968183701699441
980,0.3594342002001247,0.314944316743984,0.39358035274153075,0.28965959281057446,16.86403573781798,0.9969448836835416
981,0.35941547221245984,0.3152397116226656,0.3949997942765931,0.2899326273986885,16.640679736894253,0.9970713971971391
982,0.35936864457594186,0.3155351065013472,0.39634722055842125,0.29020566198680253,16.41829374398907,0.9971979107107367
983,0.35929312394634383,0.31583050138002877,0.39762186067703853,0.2904786965749166,16.19691648742434,0.9973244242243342
984,0.3591883345588041,0.3161258962587104,0.39882298372531333,0.2907517311630306,15.976585736717022,0.9974509377379317
985,0.359053718699582,0.316421291137392,0.3999498994973317,0.29102476575114467,15.757338305142227,0.9975774512515292
986,0.3588887371595609,0.31671668601607356,0.40100195914928916,0.2912978003392587,15.539210052745094,0.9977039647651268
987,0.35869286966913594,0.3170120808947552,0.4019785558220232,0.29157083492737274,15.322235889789912,0.9978304782787243
988,0.35846561531415194,0.31730747577343676,0.40287912522434455,0.2918438695154868,15.106449780616344,0.9979569917923218
989,0.35820649293256934,0.31760287065211834,0.40370314617638686,0.2921169041036008,14.891884747893549,0.9980835053059193
990,0.3579150414915668,0.3178982655308,0.4044501411122385,0.29238993869171487,14.678572877243026,0.9982100188195169
991,0.35759082044480556,0.31819366040948155,0.40511967654117936,0.2926629732798289,14.466545322220037,0.9983365323331144
992,0.3572334100696062,0.3184890552881632,0.40571136346690095,0.29293600786794294,14.255832309625577,0.9984630458467119
993,0.35684241178380927,0.31878445016684476,0.40622485776413725,0.29320904245605695,14.046463145141312,0.9985895593603094
994,0.35641744844211537,0.31907984504552633,0.4066598605122013,0.293482077044171,13.838466219260399,0.998716072873907
995,0.3559581646117227,0.31937523992420797,0.4070161182849707,0.29375511163228507,13.631869013505998,0.9988425863875044
996,0.35546422682710255,0.31967063480288954,0.40729342339693037,0.2940281462203991,13.42669810691171,0.9989690999011019
997,0.35493532382377757,0.3199660296815711,0.40749161410493756,0.29430118080851314,13.222979182758056,0.9990956134146995
998,0.35437116675098856,0.32026142456025275,0.4076105747654336,0.29457421539662715,13.020737035541732,0.999222126928297
999,0.3537714893631632,0.3205568194389343,0.4076502359468912,0.2948472499847412,12.819995578167331,0.9993486404418945


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-20/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00200,0.05691072344779968,0.044691167771816254,0.9893174767494202
1,1,00280,0.046185508370399475,0.023972034454345703,0.9846956729888916
2,2,00080,0.07594779878854752,0.0492996945977211,0.9714610576629639
3,3,00100,0.03642686456441879,0.02590813860297203,0.9866110682487488
4,4,00120,0.056424327194690704,0.03667980059981346,0.9903377294540405
5,5,00140,0.11405453085899353,0.0702088251709938,0.9835561513900757
6,6,00160,0.13619139790534973,0.06883803009986877,0.9530588984489441
7,7,00240,0.1895197033882141,0.2130069136619568,0.9255220293998718
8,8,00300,0.04738461598753929,0.025783676654100418,0.9820171594619751
9,9,00420,0.05431431531906128,0.03487595170736313,0.9864331483840942
10,10,00560,0.06977726519107819,0.04280433803796768,0.9806082844734192
11,11,00880,0.052226174622774124,0.03246122598648071,0.9774121642112732
12,12,00740,0.07586480677127838,0.07026046514511108,1.0032585859298706
13,13,00620,0.08290528506040573,0.05178108066320419,0.9856873750686646
14,14,00900,0.46492236852645874,0.4301517605781555,0.8464998602867126
15,15,00720,0.37356626987457275,0.3857809901237488,0.8665948510169983
16,16,00660,0.07152560353279114,0.03583577647805214,0.979972243309021
17,17,00680,0.04680176079273224,0.02757418155670166,0.9816139340400696
18,18,00700,0.07790034264326096,0.04710996150970459,0.9791305661201477
19,19,00780,0.06779459118843079,0.054746925830841064,0.9802545309066772
20,20,00820,0.05949871614575386,0.04594043642282486,0.9817835688591003
21,21,00840,0.04113912209868431,0.023012928664684296,0.9884147644042969
22,22,00860,0.03633592277765274,0.02214425802230835,0.9776166081428528
23,23,00600,0.053144846111536026,0.028479374945163727,0.9880656599998474
24,24,00920,0.07035083323717117,0.03720732405781746,0.9817037582397461
25,25,00580,0.043284475803375244,0.039762139320373535,0.9857679605484009
26,26,00940,0.0887148305773735,0.04076326638460159,0.9810962080955505
27,27,00960,0.09215707331895828,0.043302908539772034,0.9773882627487183
28,28,00760,0.03611670434474945,0.026165861636400223,0.9782840013504028
29,29,00800,0.08022059500217438,0.04529393091797829,0.9688364267349243
30,30,00980,0.0736025795340538,0.046447478234767914,0.9838812351226807
31,31,00180,0.05076814442873001,0.02562735229730606,0.984973669052124
32,32,00360,0.09988079965114594,0.0682319700717926,0.9886694550514221
33,33,00440,0.11676832288503647,0.06503839790821075,0.9962040781974792
34,34,00320,0.03611699864268303,0.03120848536491394,0.9822048544883728
35,35,00460,0.050304632633924484,0.0383903793990612,0.9765012264251709
36,36,00480,0.03467817232012749,0.03639921545982361,0.9974802732467651
37,37,00520,0.05326582118868828,0.032482556998729706,0.9784443378448486
38,38,00500,0.05657213553786278,0.06507617235183716,1.0055164098739624
39,39,00340,0.045802634209394455,0.047025203704833984,0.9965030550956726
40,40,00260,0.02410885877907276,0.04745429754257202,0.9939488768577576
41,41,00400,0.03762301802635193,0.036845117807388306,0.9926034808158875
42,42,00380,0.16116616129875183,0.09468984603881836,0.9791314005851746
43,43,00540,0.05365317314863205,0.03198353201150894,0.9854692816734314
44,44,00040,0.0738280713558197,0.029893791303038597,0.9791257381439209
45,45,00060,0.03981177136301994,0.06584721803665161,1.0085629224777222
46,46,00220,0.29387879371643066,0.18630331754684448,0.9576714038848877
47,47,00640,0.05427001416683197,0.04513256996870041,0.9868488311767578
48,48,00000,0.05246958136558533,0.03751593828201294,0.9901456236839294
49,49,00020,0.14688822627067566,0.11401700973510742,0.9863930940628052


==> visu/old/tikz_csvs_diagonal_force_v2/hist_5e-20/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,5.783229539531392,0.02410885877907276,8.04325638147753,0.02214425802230835,0.8025092200141124,0.8464998602867126
1,5.831360610708247,0.02455011354358466,8.085686166499883,0.022552673940782673,0.8060831241496345,0.8466620855741911
2,5.879233100268628,0.02499136830809656,8.127437080600625,0.022961089859256992,0.8096003150110449,0.8468243108616696
3,5.926834711853346,0.025432623072608455,8.168496946907736,0.023369505777731316,0.813060497099528,0.8469865361491481
4,5.974153159951919,0.025873877837120352,8.208853771226162,0.023777921696205635,0.8164633946539035,0.8471487614366267
5,6.021176175567138,0.02631513260163225,8.248495748115694,0.02418633761467996,0.8198087512914541,0.8473109867241051
6,6.06789151190431,0.02675638736614415,8.287411266882883,0.024594753533154278,0.8230963296285356,0.8474732120115835
7,6.114286950081426,0.027197642130656046,8.325588917482566,0.0250031694516286,0.8263259108816441,0.8476354372990621
8,6.160350304856387,0.027638896895167943,8.363017496324817,0.02541158537010292,0.829497294449654,0.8477976625865405
9,6.2060694303674735,0.028080151659679843,8.399686011982947,0.025820001288577244,0.8326102974780457,0.847959887874019
10,6.251432225883115,0.02852140642419174,8.435583690798472,0.026228417207051564,0.8356647544058339,0.8481221131614975
11,6.29642664155709,0.028962661188703637,8.470699982378871,0.026636833125525887,0.8386605164960746,0.848284338448976
12,6.341040684185135,0.029403915953215537,8.505024564984183,0.027045249044000207,0.8415974513507796,0.8484465637364546
13,6.385262422959096,0.029845170717727434,8.538547350798451,0.02745366496247453,0.8444754424110891,0.848608789023933
14,6.429079995214567,0.03028642548223933,8.571258491082062,0.02786208088094885,0.8472943884436539,0.8487710143114114
15,6.47248161216806,0.03072768024675123,8.603148381201432,0.028270496799423173,0.8500542030140774,0.84893323959889
16,6.5154555646396535,0.031168935011263128,8.634207665532045,0.028678912717897492,0.8527548139484089,0.8490954648863684
17,6.557990228757182,0.031610189775775024,8.664427242231552,0.029087328636371815,0.8553961627836293,0.8492576901738469
18,6.600074071637892,0.032051444540286925,8.693798267879151,0.029495744554846135,0.8579782042081142,0.8494199154613254
19,6.641695657043583,0.032492699304798825,8.722312161978099,0.02990416047332046,0.8605009054930544,0.8495821407488039
20,6.682843651005224,0.03293395406931072,8.749960611317881,0.030312576391794778,0.8629642459158875,0.8497443660362825
21,6.723506827413031,0.03337520883382262,8.776735574192944,0.0307209923102691,0.8653682161767071,0.8499065913237609
22,6.76367407356806,0.03381646359833451,8.80262928447492,0.031129408228743424,0.867712817808729,0.8500688166112393
23,6.803334395691311,0.03425771836284641,8.82763425553528,0.031537824147217744,0.8699980625838492,0.8502310418987179
24,6.842476924386403,0.03469897312735831,8.851743284015749,0.031946240065692064,0.8722239719143305,0.8503932671861963
25,6.881090920051922,0.03514022789187021,8.874949453443552,0.03235465598416638,0.8743905762517243,0.8505554924736749
26,6.919165778239505,0.035581482656382106,8.897246137689073,0.03276307190264071,0.8764979144840235,0.8507177177611533
27,6.956691034953833,0.036022737420894006,8.918627004263282,0.03317148782111503,0.8785460333321929,0.8508799430486318
28,6.9936563718906815,0.0364639921854059,8.939086017452693,0.03357990373958935,0.8805349867470803,0.8510421683361103
29,7.030051621609228,0.0369052469499178,8.95861744128959,0.033988319658063676,0.8824648353078163,0.8512043936235888
30,7.065866772634897,0.0373465017144297,8.977215842355381,0.034396735576537996,0.8843356456227537,0.8513666189110672
31,7.1010919744890355,0.03778775647894159,8.99487609241517,0.034805151495012315,0.886147489734013,0.8515288441985458
32,7.135717542641687,0.038229011243453494,9.01159337088172,0.035213567413486635,0.8879004445266752,0.8516910694860242
33,7.169733963384015,0.038670266007965394,9.027363167107055,0.035621983331960955,0.8895945911436987,0.8518532947735028
34,7.203131898616644,0.03911152077247729,9.042181282500197,0.03603039925043528,0.8912300144075574,0.8520155200609812
35,7.2359021905506005,0.03955277553698919,9.056043832469594,0.0364388151689096,0.8928068022496539,0.8521777453484597
36,7.268035866317316,0.03999403030150109,9.068947248189,0.03684723108738392,0.8943250451485081,0.8523399706359382
37,7.299524142484371,0.04043528506601299,9.080888278185595,0.03725564700585825,0.8957848355777074,0.8525021959234167
38,7.330358429473691,0.04087653983052488,9.091863989749418,0.03766406292433257,0.8971862674646265,0.8526644212108951
39,7.36053033587898,0.041317794595036775,9.101871770163244,0.03807247884280689,0.8985294356608345,0.8528266464983737
40,7.3900316726792585,0.041759049359548675,9.110909327752161,0.038480894761281206,0.8998144354251602,0.8529888717858521
41,7.418854457345377,0.042200304124060575,9.118974692752351,0.038889310679755526,0.9010413619203206,0.8531510970733307
42,7.446990917836628,0.042641558888572476,9.126066217998567,0.03929772659822985,0.9022103097239962,0.8533133223608091
43,7.474433496484457,0.04308281365308437,9.132182579430117,0.03970614251670417,0.9033213723552452,0.8534755476482876
44,7.501174853760539,0.04352406841759627,9.13732277641515,0.0401145584351785,0.9043746418170667,0.8536377729357661
45,7.527207871926423,0.04396532318210816,9.141486131893318,0.04052297435365282,0.9053702081559376,0.8537999982232446
46,7.552525658562168,0.04440657794662006,9.144672292336919,0.04093139027212714,0.9063081590391182,0.8539622235107232
47,7.577121549971424,0.04484783271113196,9.146881227530852,0.04133980619060146,0.9071885793504496,0.8541244487982016
48,7.600989114460492,0.04528908747564386,9.148113230171852,0.04174822210907578,0.9080115508053802,0.85428667408568
49,7.62412215548903,0.04573034224015576,9.148368915287492,0.0421566380275501,0.9087771515858983,0.8544488993731586
50,7.646514714690199,0.04617159700466766,9.14764921947586,0.042565053946024424,0.9094854559960163,0.854611124660637
51,7.6681610747580375,0.04661285176917955,9.145955399966523,0.042973469864498744,0.9101365341384288,0.8547733499481155
52,7.689055762200119,0.04705410653369145,9.143289033504109,0.04338188578297307,0.9107304516129022,0.854935575235594
53,7.7091935499534925,0.04749536129820335,9.139652015055338,0.04379030170144739,0.9112672692369499,0.8550978005230725
54,7.728569459862131,0.04793661606271525,9.135046556341004,0.04419871761992171,0.9117470427892749,0.855260025810551
55,7.74717876501416,0.048377870827227144,9.129475184194245,0.04460713353839603,0.9121698227764444,0.8554222510980295
56,7.765016991937285,0.048819125591739045,9.122940738746657,0.04501554945687035,0.9125356542232119,0.8555844763855079
57,7.782079922650932,0.04926038035625094,9.115446371443937,0.04542396537534467,0.9128445764868542,0.8557467016729865
58,7.798363596573697,0.04970163512076284,9.106995542892934,0.045832381293818995,0.9130966230958573,0.8559089269604649
59,7.813864312284923,0.05014288988527474,9.097592020541937,0.046240797212293315,0.9132918216132411,0.8560711522479434
60,7.828578629139208,0.05058414464978664,9.08723987619637,0.04664921313076764,0.9134301935247612,0.856233377535422
61,7.842503368732849,0.05102539941429853,9.075943483372063,0.04705762904924196,0.9135117541521929,0.8563956028229004
62,7.855635616221301,0.051466654178810425,9.063707514488366,0.04746604496771628,0.9135365125918503,0.856557828110379
63,7.867972721486915,0.051907908943322326,9.050536937903649,0.0478744608861906,0.9135044716784486,0.8567200533978574
64,7.879512300156228,0.052349163707834226,9.03643701479558,0.04828287680466492,0.9134156279743805,0.8568822786853358
65,7.890252234466327,0.052790418472346126,9.02141329588903,0.04869129272313925,0.9132699717844228,0.8570445039728144
66,7.900190673979818,0.053231673236858026,9.0054716180342,0.04909970864161357,0.9130674871958517,0.8572067292602928
67,7.909326036148116,0.05367292800136992,8.988618100638021,0.04950812456008789,0.9128081521438948,0.8573689545477713
68,7.917657006722875,0.05411418276588181,8.970859141951642,0.04991654047856221,0.9124919385024047,0.8575311798352498
69,7.925182540015485,0.05455543753039371,8.952201415217264,0.05032495639703653,0.9121188121996023,0.8576934051227283
70,7.93190185900473,0.054996692294905614,8.932651864677355,0.05073337231551085,0.9116887333586737,0.8578556304102068
71,7.937814455292712,0.055437947059417514,8.912217701449668,0.05114178823398517,0.9112016564629853,0.8580178556976853
72,7.9429200889094425,0.05587920182392941,8.890906399271264,0.05155020415245949,0.9106575305456169,0.8581800809851637
73,7.947218787966413,0.05632045658844131,8.868725690115205,0.05195862007093382,0.9100562994028858,0.8583423062726423
74,7.9507108481597575,0.05676171135295321,8.845683559683293,0.05236703598940814,0.9093979018314805,0.8585045315601207
75,7.953396832123627,0.0572029661174651,8.82178824277853,0.052775451907882465,0.9086822718887841,0.8586667568475993
76,7.955277568634506,0.057644220881977,8.79704821856107,0.053183867826356784,0.9079093391759346,0.8588289821350777
77,7.956354151667481,0.0580854756464889,8.771472205691317,0.053592283744831104,0.907079029143116,0.8589912074225562
78,7.956627939305299,0.058526730411000795,8.745069157364153,0.054000699663305424,0.9061912634165437,0.8591534327100347
79,7.956100552501423,0.058967985175512695,8.717848256238037,0.05440911558177974,0.905245960146572,0.8593156579975132
80,7.954773873698298,0.05940923994002459,8.689818909263135,0.05481753150025407,0.9042430343762945,0.8594778832849916
81,7.952650045302166,0.05985049470453649,8.660990742412379,0.05522594741872839,0.9031823984300049,0.8596401085724702
82,7.94973146801581,0.06029174946904839,8.631373595319564,0.05563436333720271,0.9020639623208222,0.8598023338599486
83,7.946020799030869,0.06073300423356028,8.600977515828664,0.05604277925567703,0.9008876341767594,0.8599645591474272
84,7.941520950081308,0.06117425899807218,8.569812754458503,0.056451195174151356,0.8996533206844968,0.8601267844349056
85,7.936235085359833,0.06161551376258408,8.537889758787022,0.056859611092625675,0.8983609275500533,0.8602890097223841
86,7.930166619299092,0.062056768527095976,8.505219167759389,0.057268027011099995,0.8970103599755684,0.8604512350098626
87,7.923319214219648,0.062498023291607877,8.471811805924249,0.057676442929574315,0.895601523151346,0.8606134602973411
88,7.9156967778467395,0.06293927805611978,8.437678677602452,0.05808485884804864,0.8941343227622733,0.8607756855848195
89,7.907303460698025,0.06338053282063166,8.40283096099259,0.05849327476652296,0.8926086655077552,0.8609379108722981
90,7.8981436533445,0.06382178758514356,8.367280002217733,0.05890169068499728,0.8910244596342224,0.8611001361597765
91,7.888221983546982,0.06426304234965546,8.331037309317681,0.0593101066034716,0.8893816154792819,0.8612623614472551
92,7.8775433132705235,0.06470429711416736,8.294114546191276,0.05971852252194593,0.8876800460265638,0.8614245867347335
93,7.86611273557931,0.06514555187867926,8.25652352649301,0.06012693844042025,0.8859196674702549,0.861586812022212
94,7.8539355714145955,0.06558680664319116,8.218276207488493,0.060535354358894566,0.8841003997883657,0.8617490373096905
95,7.8410173662583595,0.06602806140770306,8.17938468387309,0.060943770277368886,0.8822221673236914,0.861911262597169
96,7.827363886685424,0.06646931617221497,8.139861181558196,0.06135218619584321,0.8802848993714542,0.8620734878846475
97,7.812981116806874,0.06691057093672687,8.099718051429555,0.06176060211431753,0.8782885307726036,0.862235713172126
98,7.79787525460762,0.06735182570123875,8.058967763081979,0.06216901803279185,0.8762330025116988,0.8623979384596044
99,7.782052708181131,0.06779308046575065,8.017622898534917,0.06257743395126618,0.8741182623183624,0.862560163747083
100,7.765520091864276,0.06823433523026255,7.97569614593311,0.0629858498697405,0.8719442652712195,0.8627223890345614
101,7.748284222275474,0.06867558999477444,7.933200293236861,0.06339426578821482,0.8697109744032674,0.8628846143220399
102,7.7303521142591745,0.06911684475928634,7.890148221906043,0.06380268170668914,0.8674183613076119,0.8630468396095184
103,7.711730976739969,0.06955809952379824,7.846552900582259,0.06421109762516347,0.8650664067425168,0.8632090648969969
104,7.6924282084895355,0.06999935428831014,7.802427378773342,0.06461951354363779,0.8626551012346669,0.8633712901844754
105,7.672451393809719,0.07044060905282204,7.757784780544439,0.06502792946211211,0.8601844456796335,0.8635335154719539
106,7.6518082981351645,0.07088186381733394,7.712638298219818,0.06543634538058643,0.8576544519384502,0.8636957407594323
107,7.630506863558796,0.07132311858184584,7.667001186099598,0.06584476129906075,0.8550651434292599,0.8638579660469109
108,7.60855520428364,0.07176437334635774,7.620886754195385,0.06625317721753507,0.8524165557130118,0.8640201913343893
109,7.585961602004484,0.07220562811086964,7.574308361988948,0.06666159313600939,0.8497087370721303,0.8641824166218678
110,7.562734501222811,0.07264688287538153,7.527279412217845,0.06707000905448371,0.846941749081197,0.8643446419093463
111,7.538882504498568,0.07308813763989343,7.479813344691923,0.06747842497295803,0.8441156671686139,0.8645068671968248
112,7.514414367642388,0.07352939240440533,7.431923630144639,0.06788684089143235,0.8412305811682329,0.8646690924843033
113,7.4893389948517335,0.07397064716891721,7.383623764122887,0.06829525680990667,0.8382865958600371,0.8648313177717818
114,7.463665433794703,0.07441190193342911,7.334927260919121,0.06870367272838099,0.8352838314988753,0.8649935430592602
115,7.437402870644998,0.07485315669794101,7.285847647549499,0.06911208864685532,0.8322224243303347,0.8651557683467388
116,7.410560625071765,0.07529441146245291,7.2363984577814895,0.06952050456532964,0.829102527092856,0.8653179936342172
117,7.383148145187933,0.07573566622696482,7.186593226214651,0.06992892048380396,0.8259243095051547,0.8654802189216957
118,7.355175002460692,0.07617692099147672,7.136445482417891,0.07033733640227828,0.8226879587381537,0.8656424442091742
119,7.3266508865877915,0.07661817575598862,7.085968745126629,0.07074575232075261,0.8193936798705396,0.8658046694966527
120,7.297585600343267,0.07705943052050052,7.035176516503148,0.07115416823922693,0.8160416963271535,0.8659668947841312
121,7.267989054396322,0.0775006852850124,6.984082276463358,0.07156258415770125,0.8126322502994532,0.8661291200716097
122,7.237871262106928,0.0779419400495243,6.932699477073021,0.07197100007617557,0.8091656031472417,0.8662913453590881
123,7.207242334301855,0.0783831948140362,6.881041537016584,0.07237941599464989,0.8056420357810187,0.8664535706465667
124,7.176112474034719,0.07882444957854809,6.829121836141465,0.07278783191312421,0.8020618490242145,0.8666157959340451
125,7.1444919713336486,0.07926570434305999,6.776953710080709,0.07319624783159853,0.7984253639546687,0.8667780212215237
126,7.112391197940211,0.07970695910757189,6.724550444956734,0.07360466375007285,0.7947329222247609,0.8669402465090021
127,7.079820602043087,0.08014821387208379,6.6719252721688935,0.07401307966854717,0.7909848863595451,0.8671024717964806
128,7.0467907030101395,0.08058946863659569,6.619091363267386,0.07442149558702149,0.7871816400324201,0.8672646970839591
129,7.013312086122329,0.08103072340110759,6.566061824915981,0.07482991150549581,0.7833235883177924,0.8674269223714376
130,6.97939539731294,0.08147197816561949,6.512849693946013,0.07523832742397014,0.7794111579202161,0.867589147658916
131,6.9450513379156975,0.08191323293013139,6.459467932503852,0.07564674334244446,0.7754447973796599,0.8677513729463946
132,6.910290659425005,0.08235448769464329,6.405929423294074,0.07605515926091878,0.7714249772524433,0.867913598233873
133,6.875124158271902,0.08279574245915518,6.352246964920425,0.0764635751793931,0.7673521902675048,0.8680758235213516
134,6.839562670618877,0.08323699722366708,6.298433267326512,0.07687199109786744,0.7632269514577099,0.86823804880883
135,6.80361706717698,0.08367825198817898,6.244500947338208,0.07728040701634176,0.7590497982658574,0.8684002740963085
136,6.76729824804842,0.08411950675269086,6.190462524309389,0.07768882293481608,0.7548212906252378,0.868562499383787
137,6.730617137597861,0.08456076151720276,6.136330415872889,0.0780972388532904,0.7505420110144829,0.8687247246712655
138,6.693584679355559,0.08500201628171467,6.082116933798027,0.07850565477176472,0.7462125644865784,0.8688869499587439
139,6.65621183095548,0.08544327104622657,6.02783427995638,0.07891407069023904,0.7418335786719195,0.8690491752462225
140,6.618509559111382,0.08588452581073847,5.973494542397017,0.07932248660871336,0.7374057037553665,0.8692114005337009
141,6.580488834633888,0.08632578057525037,5.91910969153257,0.07973090252718767,0.7329296124271958,0.8693736258211795
142,6.542160627491484,0.08676703533976227,5.864691576437244,0.080139318445662,0.7284059998080551,0.8695358511086579
143,6.503535901918262,0.08720829010427415,5.810251921257829,0.08054773436413631,0.7238355833478997,0.8696980763961364
144,6.464625611571264,0.08764954486878605,5.755802321738723,0.08095615028261063,0.7192191026990246,0.869860301683615
145,6.425440694740122,0.08809079963329795,5.701354241861766,0.08136456620108495,0.7145573195633488,0.8700225269710934
146,6.385992069611692,0.08853205439780985,5.6469190106016605,0.08177298211955929,0.7098510175140442,0.870184752258572
147,6.346290629592271,0.08897330916232175,5.5925078187976816,0.0821813980380336,0.7051010017918253,0.8703469775460504
148,6.306347238689928,0.08941456392683365,5.538131716142119,0.08258981395650793,0.7003080990760632,0.8705092028335288
149,6.266172726959413,0.08985581869134554,5.4838016082860195,0.08299822987498225,0.6954731572310403,0.8706714281210074
150,6.225777886012035,0.09029707345585744,5.429528254062532,0.08340664579345658,0.6905970450276964,0.8708336534084858
151,6.185173464592826,0.09073832822036934,5.375322262828157,0.0838150617119309,0.6856806518411341,0.8709958786959643
152,6.144370164227218,0.09117958298488124,5.321194091921934,0.08422347763040522,0.6807248873244001,0.8711581039834428
153,6.103378634939364,0.09162083774939314,5.2671540442428615,0.08463189354887954,0.6757306810589033,0.8713203292709213
154,6.0622094710443,0.09206209251390504,5.213212265945287,0.08504030946735386,0.6706989821818972,0.8714825545583998
155,6.020873207015788,0.09250334727841693,5.159378744252306,0.08544872538582818,0.6656307589916229,0.8716447798458783
156,5.979380313431908,0.09294460204292883,5.105663305386915,0.0858571413043025,0.6605269985305591,0.8718070051333567
157,5.9377411930002,0.09338585680744073,5.0520756126205635,0.08626555722277682,0.6553887061473687,0.8719692304208353
158,5.895966176664051,0.09382711157195263,4.998625164438798,0.08667397314125114,0.6502169050381532,0.8721314557083137
159,5.8540655197921225,0.09426836633646453,4.945321292823502,0.08708238905972546,0.6450126357675624,0.8722936809957922
160,5.812049398452378,0.09470962110097642,4.892173161651079,0.08749080497819979,0.6397769557705001,0.8724559062832707
161,5.769927905772152,0.09515087586548832,4.839189765206112,0.08789922089667411,0.6345109388350303,0.8726181315707492
162,5.727711048385857,0.09559213063000022,4.7863799268095795,0.08830763681514843,0.6292156745671986,0.8727803568582277
163,5.685408742971506,0.09603338539451212,4.733752297560956,0.08871605273362275,0.6238922678385272,0.8729425821457062
164,5.643030812877476,0.09647464015902402,4.681315355193261,0.08912446865209707,0.6185418382168344,0.8731048074331846
165,5.600586984840572,0.09691589492353592,4.629077403040088,0.08953288457057139,0.613165519381261,0.8732670327206632
166,5.558086885796573,0.0973571496880478,4.577046569113593,0.08994130048904571,0.6077644585222115,0.8734292580081416
167,5.515540039784284,0.0977984044525597,4.525230805292349,0.09034971640752004,0.6023398157270262,0.8735914832956202
168,5.472955864943946,0.0982396592170716,4.473637886617847,0.09075813232599436,0.5968927633522506,0.8737537085830986
169,5.430343670610968,0.0986809139815835,4.422275410698423,0.09116654824446868,0.5914244853832382,0.8739159338705771
170,5.387712654505689,0.0991221687460954,4.371150797219323,0.091574964162943,0.5859361767820593,0.8740781591580556
171,5.345071900019825,0.0995634235106073,4.320271287557474,0.09198338008141732,0.5804290428245228,0.8742403844455341
172,5.302430373600342,0.10000467827511919,4.269643944499569,0.09239179599989164,0.5749042984271278,0.8744026097330125
173,5.259796922231088,0.10044593303963109,4.219275652061946,0.09280021191836596,0.5693631674649546,0.8745648350204911
174,5.217180271012819,0.10088718780414299,4.16917311541074,0.09320862783684028,0.5638068820812866,0.8747270603079695
175,5.174589020841834,0.10132844256865489,4.119342860880632,0.09361704375531461,0.5582366819899027,0.8748892855954481
176,5.1320316461876105,0.10176969733316679,4.069791236090622,0.09402545967378893,0.552653813770975,0.8750515108829265
177,5.089516492969558,0.10221095209767869,4.02052441015504,0.09443387559226325,0.5470595301613852,0.875213736170405
178,5.047051776533106,0.10265220686219058,3.9715483739880812,0.09484229151073757,0.5414550893405038,0.8753759614578835
179,5.004645579725103,0.10309346162670248,3.922868940700034,0.09525070742921189,0.5358417542122457,0.875538186745362
180,4.962305851068542,0.10353471639121438,3.8744917460833888,0.09565912334768621,0.5302207916843577,0.8757004120328404
181,4.920040403036522,0.10397597115572628,3.826422249186889,0.09606753926616053,0.5245934719458407,0.875862637320319
182,4.8778569104252085,0.10441722592023818,3.7786657329756497,0.09647595518463485,0.5189610677434404,0.8760248626077974
183,4.83576290882565,0.10485848068475008,3.731227305075322,0.09688437110310918,0.5133248536580346,0.876187087895276
184,4.793765793194034,0.10529973544926197,3.6841118985983985,0.0972927870215835,0.5076861053819284,0.8763493131827544
185,4.751872816520053,0.10574099021377387,3.6373242730505186,0.09770120294005782,0.5020460989978581,0.8765115384702329
186,4.71009108859292,0.10618224497828577,3.5908690153147935,0.09810961885853214,0.4964061102606231,0.8766737637577114
187,4.668427574864475,0.10662349974279767,3.544750540712073,0.09851803477700646,0.490767413882242,0.8768359890451899
188,4.626889095408831,0.10706475450730957,3.498973094134995,0.09892645069548078,0.4851312828214025,0.8769982143326684
189,4.5854823239778835,0.10750600927182147,3.453540751253709,0.0993348666139551,0.4794989875782215,0.8771604396201469
190,4.544213787151986,0.10794726403633335,3.408457419791171,0.09974328253242942,0.4738717954949243,0.8773226649076253
191,4.503089863584951,0.10838851880084525,3.3637268408657617,0.10015169845090376,0.4682509700635186,0.8774848901951039
192,4.462116783342657,0.10882977356535715,3.3193525903991135,0.10056011436937808,0.4626377702410808,0.8776471154825823
193,4.421300627334207,0.10927102832986905,3.2753380805869226,0.1009685302878524,0.4570334497734801,0.8778093407700608
194,4.380647326834832,0.10971228309438096,3.2316865614305508,0.10137694620632672,0.4514392565283869,0.8779715660575393
195,4.340162663099403,0.11015353785889284,3.1884011223271846,0.10178536212480103,0.4458564318382719,0.8781337913450178
196,4.2998522670655825,0.11059479262340474,3.1454846937163703,0.10219377804327535,0.440286209854064,0.8782960166324963
197,4.2597216191454494,0.11103604738791664,3.1029400487806567,0.10260219396174967,0.43472981691030693,0.8784582419199748
198,4.219776049104429,0.11147730215242854,3.060769805198168,0.10301060988022401,0.42918847090240175,0.8786204672074532
199,4.180020736026337,0.11191855691694044,3.018976426944819,0.10341902579869833,0.4236633806766406,0.8787826924949318
200,4.140460708363245,0.11235981168145234,2.977562226144021,0.10382744171717265,0.4181557454337038,0.8789449177824102
201,4.1011008440689105,0.11280106644596423,2.9365293649615976,0.10423585763564697,0.4126667541461438,0.8791071430698887
202,4.061945870814337,0.11324232121047613,2.895879857543735,0.10464427355412129,0.40719758499058123,0.8792693683573672
203,4.023000366284171,0.11368357597498803,2.8556155719957452,0.1050526894725956,0.40174940479508336,0.8794315936448457
204,3.9842687585524303,0.11412483073949993,2.815738232399447,0.10546110539106993,0.39632336850230315,0.8795938189323242
205,3.9457553265361107,0.11456608550401183,2.77624942086699,0.10586952130954425,0.39092061864892175,0.8797560442198027
206,3.9074642005252085,0.11500734026852373,2.7371505796289215,0.10627793722801858,0.38554228486179515,0.8799182695072811
207,3.8693993627875436,0.11544859503303562,2.6984430131544017,0.1066863531464929,0.3801894833713868,0.8800804947947597
208,3.8315646482468932,0.11588984979754752,2.660127890301354,0.10709476906496722,0.37486331654282645,0.8802427200822381
209,3.7939637452327752,0.11633110456205942,2.6222062464944726,0.10750318498344154,0.36956487242503383,0.8804049453697167
210,3.7566001963002633,0.11677235932657132,2.5846789859290022,0.10791160090191586,0.36429522431830696,0.8805671706571951
211,3.7194773991182055,0.11721361409108322,2.5475468837981556,0.10832001682039018,0.3590554303606384,0.8807293959446736
212,3.682598607424129,0.11765486885559512,2.510810588542168,0.1087284327388645,0.3538465331331829,0.8808916212321521
213,3.645966932044139,0.118096123620107,2.474470624116938,0.10913684865733882,0.3486695592851154,0.8810538465196306
214,3.6095853419760995,0.1185373783846189,2.43852739228023,0.10954526457581315,0.34352551917808066,0.881216071807109
215,3.573456665534323,0.1189786331491308,2.4029811748934966,0.10995368049428747,0.3384154065505758,0.8813782970945876
216,3.537583591554041,0.1194198879136427,2.367832136237345,0.11036209641276179,0.3333401982023736,0.881540522382066
217,3.501968670653831,0.1198611426781546,2.333080325338739,0.11077051233123611,0.32830085369918566,0.8817027476695446
218,3.4666143165542502,0.1203023974426665,2.2987256783080463,0.11117892824971043,0.3232983150977288,0.881864972957023
219,3.4315228074508535,0.12074365220717839,2.2647680206840777,0.11158734416818475,0.3183335066912227,0.8820271982445015
220,3.3966962874397657,0.12118490697169029,2.2312070697852913,0.11199576008665907,0.31340733477550314,0.88218942353198
221,3.362136767994018,0.12162616173620219,2.198042437065379,0.11240417600513339,0.3085206874357232,0.8823516488194585
222,3.3278461294887784,0.1220674165007141,2.165273630471476,0.11281259192360772,0.30367443435368724,0.8825138741069369
223,3.2938261227736634,0.122508671265226,2.1329000568032783,0.11322100784208204,0.29886942663580446,0.8826760993944155
224,3.260078370790292,0.1229499260297379,2.100921024071397,0.11362942376055636,0.29410649666165284,0.8828383246818939
225,3.226604370233215,0.12339118079424978,2.069335743853292,0.11403783967903068,0.2893864579530044,0.8830005499693725
226,3.1934054932523925,0.12383243555876168,2.03814333364519,0.114446255597505,0.28471010506332817,0.8831627752568509
227,3.160482989195409,0.12427369032327358,2.0073428192084415,0.11485467151597932,0.2800782134875663,0.8833250005443294
228,3.1278379863875,0.12471494508778548,1.9769331369087462,0.11526308743445364,0.2754915395920577,0.8834872258318079
229,3.095471493947639,0.12515619985229737,1.9469131360468086,0.11567150335292797,0.2709508205644656,0.8836494511192864
230,3.063384403638827,0.12559745461680927,1.9172815811789758,0.1160799192714023,0.26645677438341564,0.883811676406765
231,3.031577491750731,0.12603870938132117,1.8880371544264203,0.11648833518987661,0.2620100998077583,0.8839739016942434
232,3.0000514210129072,0.12647996414583307,1.8591784577715555,0.11689675110835093,0.25761147638502213,0.8841361269817218
233,2.9688067425367533,0.12692121891034497,1.8307040153403424,0.11730516702682525,0.25326156447897474,0.8842983522692004
234,2.937843897784438,0.12736247367485687,1.8026122756692242,0.11771358294529957,0.24896100531584422,0.8844605775566788
235,2.907163220563003,0.12780372843936877,1.7749016139554494,0.11812199886377389,0.24471042104890214,0.8846228028441573
236,2.876764939041862,0.12824498320388067,1.747570334289602,0.11853041478224821,0.24051041484112248,0.8847850281316358
237,2.846649177791976,0.12868623796839257,1.720616671869208,0.11893883070072254,0.23636157096550492,0.8849472534191143
238,2.816815959844922,0.12912749273290447,1.6940387951922982,0.11934724661919686,0.23226445492262687,0.8851094787065927
239,2.787265208770183,0.12956874749741637,1.6678348082298746,0.11975566253767118,0.22821961357510753,0.8852717039940713
240,2.7579967507689256,0.13001000226192827,1.6420027525762944,0.1201640784561455,0.22422757529847687,0.8854339292815497
241,2.7290103167825905,0.13045125702644017,1.6165406095765684,0.12057249437461982,0.2202888501480249,0.8855961545690283
242,2.7003055446146407,0.13089251179095204,1.5914463024296706,0.12098091029309414,0.21640393004118483,0.8857583798565067
243,2.6718819810638275,0.13133376655546394,1.5667176982669786,0.12138932621156846,0.21257328895489672,0.8859206051439852
244,2.643739084067354,0.13177502131997584,1.5423526102050038,0.12179774213004278,0.20879738313753765,0.8860828304314637
245,2.6158762248523404,0.13221627608448774,1.5183487993716078,0.12220615804851712,0.20507665133483474,0.8862450557189422
246,2.588292690094032,0.13265753084899964,1.4947039769049812,0.12261457396699144,0.20141151502924945,0.8864072810064207
247,2.560987684079188,0.13309878561351154,1.4714158059246512,0.12302298988546576,0.1978023786923048,0.8865695062938992
248,2.5339603308731666,0.13354004037802342,1.44848190347387,0.12343140580394008,0.19424963004923804,0.8867317315813776
249,2.5072096764891714,0.13398129514253532,1.4258998424327536,0.1238398217224144,0.19075364035548123,0.8868939568688562
250,2.480734691058234,0.13442254990704722,1.4036671534016012,0.12424823764088871,0.18731476468433159,0.8870561821563346
251,2.4545342709984896,0.13486380467155912,1.3817813265538448,0.12465665355936303,0.18393334222523164,0.8872184074438132
252,2.4286072411823123,0.13530505943607102,1.3602398134581335,0.12506506947783735,0.18060969659207682,0.8873806327312916
253,2.402952357099984,0.13574631420058292,1.3390400288691147,0.1254734853963117,0.17734413614087957,0.8875428580187701
254,2.37756830701849,0.13618756896509482,1.318179352486471,0.125881901314786,0.17413695429624101,0.8877050833062486
255,2.3524537141342017,0.13662882372960672,1.297655130681839,0.12629031723326034,0.17098842988596633,0.8878673085937271
256,2.3276071387180726,0.13707007849411862,1.2774646781933083,0.12669873315173463,0.16789882748315996,0.8880295338812055
257,2.3030270802521775,0.13751133325863052,1.2576052797871395,0.12710714907020898,0.16486839775522732,0.8881917591686841
258,2.278711979556327,0.13795258802314242,1.238074191886512,0.12751556498868327,0.16189737781908645,0.8883539844561625
259,2.2546602209035744,0.13839384278765432,1.2188686441670051,0.12792398090715762,0.15898599160196383,0.888516209743641
260,2.230870134123475,0.13883509755216622,1.1999858411187012,0.12833239682563194,0.15613445020711628,0.8886784350311195
261,2.2073399966919705,0.13927635231667812,1.1814229635746862,0.12874081274410626,0.15334295228384667,0.888840660318598
262,2.184068035806792,0.13971760708119002,1.1631771702058888,0.12914922866258058,0.15061168440111505,0.8890028856060765
263,2.1610524304473535,0.14015886184570192,1.145245598982152,0.1295576445810549,0.14794082142415235,0.889165110893555
264,2.1382913134180983,0.14060011661021382,1.1276253685994904,0.12996606049952922,0.145330526893379,0.8893273361810334
265,2.1157827733743044,0.1410413713747257,1.1103135798735226,0.13037447641800354,0.14278095340499436,0.889489561468512
266,2.0935248568294154,0.1414826261392376,1.093307317099102,0.13078289233647786,0.14029224299260165,0.8896517867559904
267,2.0715155701429566,0.1419238809037495,1.0766036493761835,0.13119130825495218,0.13786452750918105,0.889814012043469
268,2.0497528814881703,0.1423651356682614,1.0601996319020168,0.13159972417342652,0.13549792900882737,0.8899762373309474
269,2.0282347227984894,0.1428063904327733,1.0440923072297756,0.13200814009190082,0.13319256012757297,0.8901384626184259
270,2.006958991692071,0.1432476451972852,1.0282787064937429,0.13241655601037516,0.13094852446268082,0.8903006879059044
271,1.985923553373572,0.14368889996179707,1.0127558506012604,0.13282497192884946,0.12876591694979395,0.8904629131933829
272,1.9651262425124303,0.14413015472630897,0.9975207513915817,0.1332333878473238,0.1266448242372878,0.8906251384808613
273,1.944564865096954,0.14457140949082087,0.982570412761908,0.1336418037657981,0.12458532505726351,0.8907873637683399
274,1.9242372002634955,0.14501266425533277,0.9679018317607896,0.13405021968427244,0.12258749059256045,0.8909495890558183
275,1.9041410021001015,0.14545391901984467,0.9535119996492294,0.13445863560274673,0.12065138483915852,0.8911118143432969
276,1.8842740014240111,0.14589517378435657,0.939397902929722,0.13486705152122108,0.11877706496348234,0.8912740396307753
277,1.8646339075324003,0.14633642854886847,0.9255565243435977,0.1352754674396954,0.11696458165392061,0.8914362649182538
278,1.8452184099258626,0.14677768331338037,0.9119848438369621,0.13568388335816972,0.11521397946609217,0.8915984902057323
279,1.8260251800040732,0.14721893807789227,0.8986798394956327,0.13609229927664404,0.11352529716127206,0.8917607154932108
280,1.8070518727331712,0.14766019284240417,0.8856384884494227,0.13650071519511836,0.11189856803742823,0.8919229407806892
281,1.788296128284406,0.14810144760691607,0.87285776774619,0.13690913111359268,0.11033382025238415,0.8920851660681678
282,1.7697555736436268,0.14854270237142797,0.8603346551960511,0.137317547032067,0.10883107713856685,0.8922473913556462
283,1.7514278241912136,0.14898395713593987,0.8480661301862154,0.13772596295054132,0.10739035750885725,0.8924096166431248
284,1.7333104852521144,0.14942521190045177,0.8360491744668676,0.13813437886901564,0.10601167595306993,0.8925718419306032
285,1.7154011536156397,0.14986646666496367,0.8242807729085821,0.13854279478749,0.10469504312457259,0.8927340672180817
286,1.6976974190247236,0.15030772142947554,0.8127579142317481,0.13895121070596428,0.1034404660166288,0.8928962925055602
287,1.680196865634392,0.15074897619398744,0.8014775917084807,0.13935962662443863,0.10224794822800781,0.8930585177930387
288,1.66289707343917,0.15119023095849934,0.79043680383756,0.13976804254291292,0.10111749021745192,0.8932207430805172
289,1.6457956196692647,0.15163148572301124,0.7796325549928799,0.14017645846138727,0.1000490895466099,0.8933829683679957
290,1.6288900801552801,0.15207274048752314,0.7690618560459745,0.14058487437986156,0.09904274111103528,0.8935451936554741
291,1.6121780306613707,0.15251399525203505,0.7587217249631197,0.1409932902983359,0.09809843735891317,0.8937074189429527
292,1.595657048186645,0.15295525001654695,0.7486091873776073,0.14140170621681022,0.09721616849714931,0.8938696442304311
293,1.5793247122347758,0.15339650478105885,0.7387212771377076,0.14181012213528454,0.09639592268450518,0.8940318695179096
294,1.563178606051689,0.15383775954557075,0.729055036830917,0.14221853805375886,0.09563768621146901,0.8941940948053881
295,1.5472163178313114,0.15427901431008265,0.7196075182850415,0.14262695397223318,0.09494144366658132,0.8943563200928666
296,1.5314354418893457,0.15472026907459455,0.7103757830467166,0.1430353698907075,0.0943071780889328,0.8945185453803451
297,1.5158335798050557,0.15516152383910642,0.701356902837923,0.14344378580918182,0.09373487110661002,0.8946807706678236
298,1.5004083415311038,0.15560277860361832,0.6925479599911089,0.14385220172765614,0.09322450306083753,0.894842995955302
299,1.4851573464714676,0.15604403336813022,0.6839460478634957,0.14426061764613046,0.09277605311563006,0.8950052212427806
300,1.470078224527518,0.15648528813264212,0.675548271231171,0.1446690335646048,0.092389499352757,0.895167446530259
301,1.455168617112328,0.15692654289715402,0.6673517466635603,0.1450774494830791,0.09206481885186064,0.8953296718177375
302,1.440426178133333,0.15736779766166592,0.6593536028788757,0.14548586540155345,0.09180198775558311,0.895491897105216
303,1.4258485749434793,0.15780905242617782,0.6515509810811522,0.14589428132002774,0.09160098131958251,0.8956541223926945
304,1.4114334892609868,0.15825030719068972,0.6439410352794455,0.1463026972385021,0.09146177394733528,0.895816347680173
305,1.3971786180579149,0.15869156195520162,0.6365209325898242,0.14671111315697638,0.0913843392096511,0.8959785729676515
306,1.3830816744177128,0.15913281671971352,0.6292878535207145,0.14711952907545073,0.09136864984884177,0.8961407982551299
307,1.3691403883619557,0.15957407148422542,0.6222389922422289,0.14752794499392505,0.0914146777675104,0.8963030235426085
308,1.3553525076464812,0.16001532624873732,0.615371556840045,0.14793636091239937,0.09152239400194975,0.8964652488300869
309,1.3417157985271873,0.1604565810132492,0.6086827695544335,0.1483447768308737,0.09169176868016021,0.8966274741175655
310,1.3282280464957144,0.1608978357777611,0.6021698670050213,0.148753192749348,0.09192277096451973,0.8967896994050439
311,1.3148870569853153,0.161339090542273,0.595830100401867,0.14916160866782233,0.09221536897916097,0.8969519246925224
312,1.3016906560471557,0.1617803453067849,0.5896607357434254,0.14957002458629665,0.09256952972213321,0.8971141499800009
313,1.2886366909973905,0.1622216000712968,0.5836590540019686,0.14997844050477097,0.0929852189624457,0.8972763752674794
314,1.275723031035281,0.1626628548358087,0.5778223512970347,0.15038685642324529,0.09346240112212109,0.8974386005549578
315,1.262947567832705,0.1631041096003206,0.5721479390574504,0.1507952723417196,0.09400103914339465,0.8976008258424364
316,1.2503082160953947,0.1635453643648325,0.566633144172487,0.15120368826019392,0.0946010943412268,0.8977630511299148
317,1.2378029140962301,0.1639866191293444,0.5612753091326848,0.15161210417866824,0.09526252624132937,0.8979252764173934
318,1.2254296241809612,0.1644278738938563,0.5560717921608878,0.15202052009714256,0.09598529240388802,0.8980875017048718
319,1.2131863332467308,0.1648691286583682,0.5510199673340074,0.1524289360156169,0.09676934823324636,0.8982497269923503
320,1.2010710531937598,0.16531038342288007,0.5461172246960374,0.15283735193409123,0.09761464677377782,0.8984119522798288
321,1.189081821350588,0.16575163818739197,0.5413609703628258,0.15324576785256555,0.09852113849222943,0.8985741775673073
322,1.1772167008732741,0.16619289295190387,0.5367486266191,0.15365418377103987,0.09948877104684203,0.8987364028547857
323,1.1654737811189473,0.16663414771641577,0.5322776320082399,0.1540625996895142,0.10051748904354603,0.8988986281422643
324,1.1538511779941176,0.16707540248092767,0.527945441415269,0.1544710156079885,0.10160723377958471,0.8990608534297427
325,1.142347034278171,0.16751665724543957,0.5237495261435359,0.15487943152646283,0.1027579429749172,0.8992230787172213
326,1.13095951992247,0.16795791200995147,0.5196873739855414,0.15528784744493715,0.10396955049177381,0.8993853040046997
327,1.1196868323254807,0.16839916677446337,0.515756489288356,0.15569626336341147,0.105241986042781,0.8995475292921782
328,1.1085271965843615,0.16884042153897527,0.511954393014063,0.1561046792818858,0.10657517488804737,0.8997097545796567
329,1.0974788657234604,0.16928167630348717,0.5082786227956471,0.1565130952003601,0.10796903752166719,0.8998719798671352
330,1.0865401209001522,0.16972293106799907,0.5047267329887399,0.15692151111883443,0.1094234893480912,0.9000342051546137
331,1.075709271588458,0.17016418583251097,0.5012962947196237,0.15732992703730875,0.11093844034883046,0.9001964304420922
332,1.0649846557409124,0.17060544059702284,0.4979848959298713,0.15773834295578307,0.11251379474000989,0.9003586557295706
333,1.0543646399291047,0.17104669536153475,0.49479014141800665,0.1581467588742574,0.11414945062124918,0.9005208810170492
334,1.04384761946337,0.17148795012604665,0.491709652878535,0.15855517479273173,0.11584529961642309,0.9006831063045276
335,1.033432018492063,0.17192920489055855,0.4887410689387038,0.15896359071120605,0.11760122650683433,0.9008453315920061
336,1.02311629008089,0.17237045965507045,0.48588204519331635,0.15937200662968037,0.11941710885736405,0.9010075568794846
337,1.01289891627274,0.17281171441958235,0.48313025423793216,0.1597804225481547,0.1212928166361636,0.9011697821669631
338,1.0027784081284745,0.17325296918409425,0.4804833857007569,0.160188838466629,0.1232282118285104,0.9013320074544416
339,0.9927533057491387,0.17369422394860615,0.4779391462735214,0.16059725438510333,0.12522314804538232,0.9014942327419201
340,0.9828221782800474,0.17413547871311805,0.4754952597416309,0.16100567030357765,0.12727747012743126,0.9016564580293985
341,0.9729836238971855,0.17457673347762995,0.47314946701385874,0.16141408622205197,0.12939101374493547,0.9018186833168771
342,0.9632362697764076,0.17501798824214185,0.47089952615183656,0.1618225021405263,0.1315636049944121,0.9019809086043555
343,0.9535787720458564,0.17545924300665375,0.4687432123995908,0.1622309180590006,0.13379505999253274,0.902143133891834
344,0.9440098157220695,0.17590049777116562,0.46667831821335193,0.16263933397747493,0.13608518446802143,0.9023053591793125
345,0.9345281146302166,0.17634175253567752,0.46470265329185756,0.16304774989594925,0.13843377335219717,0.902467584466791
346,0.9251324113089154,0.17678300730018942,0.462814044607353,0.16345616581442357,0.140840610368894,0.9026298097542695
347,0.915821476900061,0.17722426206470132,0.46101033643748146,0.1638645817328979,0.14330546762440585,0.902792035041748
348,0.9065941110241158,0.17766551682921322,0.4592893903982455,0.1642729976513722,0.14582810519820694,0.9029542603292264
349,0.8974491416412936,0.17810677159372512,0.4576490854782019,0.16468141356984653,0.14840827073515164,0.903116485616705
350,0.8883854248990712,0.17854802635823702,0.4560873180740483,0.16508982948832088,0.15104569903986562,0.9032787109041834
351,0.8794018449664462,0.17898928112274892,0.45460200202774065,0.1654982454067952,0.15374011167410295,0.903440936191662
352,0.8704973138553841,0.17943053588726082,0.45319106866527004,0.16590666132526952,0.15649121655774895,0.9036031614791404
353,0.8616707712298571,0.17987179065177272,0.4518524668372176,0.16631507724374384,0.15929870757425532,0.9037653867666189
354,0.8529211842028926,0.18031304541628462,0.4505841629611911,0.16672349316221816,0.16216226418124027,0.9039276120540974
355,0.8442475471220573,0.1807543001807965,0.44938414106623453,0.16713190908069248,0.16508155102698624,0.9040898373415759
356,0.8356488813437536,0.1811955549453084,0.44825040283929385,0.1675403249991668,0.16805621757363748,0.9042520626290543
357,0.827124234996763,0.1816368097098203,0.44718096767380733,0.16794874091764112,0.17108589772778898,0.9044142879165329
358,0.8186726827353983,0.1820780644743322,0.4461738727204762,0.16835715683611543,0.17417020947925094,0.9045765132040113
359,0.810293325482682,0.1825193192388441,0.4452271729402676,0.16876557275458975,0.1773087545487737,0.9047387384914899
360,0.8019852901639144,0.182960574003356,0.4443389411596784,0.16917398867306407,0.18050111804542104,0.9049009637789683
361,0.7937477294310206,0.1834018287678679,0.44350726812829244,0.1695824045915384,0.1837468681343971,0.9050631890664468
362,0.7855798213780494,0.1838430835323798,0.44273026257863834,0.1699908205100127,0.1870455557160536,0.9052254143539253
363,0.7774807692481854,0.1842843382968917,0.4420060512883577,0.17039923642848703,0.19039671411680834,0.9053876396414038
364,0.7694498011326341,0.1847255930614036,0.44133277914467495,0.17080765234696135,0.1937998587927645,0.9055498649288822
365,0.7614861696617458,0.1851668478259155,0.4407086092111531,0.1712160682654357,0.1972544870466954,0.9057120902163608
366,0.7535891516887133,0.1856081025904274,0.4401317227967112,0.17162448418391002,0.20076007775917165,0.9058743155038392
367,0.7457580479661915,0.18604935735493927,0.4396003195268687,0.17203290010238434,0.2043160911345361,0.9060365407913178
368,0.7379921828161763,0.18649061211945117,0.43911261741717106,0.17244131602085866,0.20792196846241484,0.9061987660787962
369,0.7302909037934757,0.18693186688396307,0.43866685294874913,0.17284973193933298,0.21157713189552202,0.9063609913662747
370,0.7226535813430837,0.18737312164847497,0.4382612811459453,0.1732581478578073,0.21528098424437334,0.9065232166537532
371,0.7150796084517852,0.18781437641298687,0.4378941756559419,0.17366656377628162,0.21903290878964282,0.9066854419412317
372,0.7075684002943077,0.18825563117749877,0.4375638288303145,0.17407497969475594,0.22283226911280793,0.9068476672287102
373,0.7001193938743073,0.18869688594201067,0.43726855180842283,0.17448339561323026,0.22667840894571703,0.9070098925161887
374,0.6927320476604982,0.18913814070652257,0.4370066746025513,0.17489181153170458,0.2305706520397758,0.9071721178036671
375,0.6854058412182249,0.18957939547103447,0.436776546184698,0.1753002274501789,0.23450830205529302,0.9073343430911457
376,0.678140274836741,0.19002065023554637,0.43657653457490675,0.17570864336865322,0.23849064247165086,0.9074965683786241
377,0.6709348691524961,0.19046190500005827,0.43640502693103167,0.17611705928712754,0.24251693651886483,0.9076587936661026
378,0.6637891647686907,0.19090315976457017,0.4362604296398154,0.17652547520560186,0.24658642713110973,0.9078210189535811
379,0.6567027218713724,0.19134441452908205,0.43614116840915584,0.17693389112407618,0.25069833692273374,0.9079832442410596
380,0.6496751198423258,0.19178566929359395,0.43604568836143703,0.1773423070425505,0.2548518681873628,0.9081454695285381
381,0.6427059568690231,0.19222692405810585,0.43597245412778196,0.17775072296102484,0.2590462029204868,0.9083076948160166
382,0.6357948495518749,0.19266817882261775,0.4359199499430961,0.17815913887949916,0.2632805028661478,0.908469920103495
383,0.628941432509025,0.19310943358712965,0.43588667974175216,0.17856755479797348,0.2675539095880748,0.9086321453909736
384,0.6221453579789266,0.19355068835164155,0.43587116725376973,0.1789759707164478,0.2718655445657793,0.908794370678452
385,0.615406295420935,0.19399194311615345,0.4358719561013394,0.17938438663492212,0.2762145093159956,0.9089565959659305
386,0.6087239311141363,0.19443319788066535,0.4358876098955321,0.17979280255339644,0.2805998855398649,0.909118821253409
387,0.6020979677546305,0.19487445264517725,0.43591671233303875,0.18020121847187076,0.2850207352961958,0.9092810465408875
388,0.595528124051494,0.19531570740968915,0.4359578672927747,0.18060963439034508,0.28947610120121153,0.909443271828366
389,0.589014134321614,0.19575696217420105,0.4360096989321855,0.1810180503088194,0.29396500665498954,0.9096054971158445
390,0.5825557480836103,0.19619821693871292,0.4360708517830881,0.18142646622729372,0.29848645609494423,0.9097677224033229
391,0.5761527296510373,0.19663947170322482,0.4361399908468754,0.18183488214576804,0.3030394352765845,0.9099299476908015
392,0.5698048577250614,0.19708072646773672,0.43621580168891533,0.18224329806424236,0.30762291158173016,0.9100921729782799
393,0.5635119249867959,0.19752198123224862,0.43629699053197124,0.18265171398271668,0.312235834354454,0.9102543982657585
394,0.5572737376894821,0.19796323599676052,0.43638228434846815,0.183060129901191,0.31687713526480993,0.9104166235532369
395,0.551090115250693,0.19840449076127242,0.4364704309514314,0.18346854581966532,0.32154572870053655,0.9105788488407154
396,0.5449608898447319,0.19884574552578432,0.4365601990839234,0.18387696173813967,0.326240512186814,0.9107410741281939
397,0.5388859059953884,0.19928700029029622,0.43665037850679755,0.18428537765661399,0.3309603668340977,0.9109032994156724
398,0.5328650201692319,0.19972825505480812,0.4367397800846007,0.1846937935750883,0.3357041578141363,0.9110655247031508
399,0.5268981003695834,0.20016950981932002,0.4368272358694405,0.18510220949356262,0.3404707348640678,0.9112277499906294
400,0.5209850257313302,0.20061076458383192,0.436911599182647,0.18551062541203694,0.34525893281858794,0.9113899752781078
401,0.5151256861167398,0.20105201934834382,0.43699174469405294,0.18591904133051126,0.35006757217016715,0.9115522005655863
402,0.5093199817124057,0.2014932741128557,0.4370665684987167,0.18632745724898558,0.35489545965712993,0.9117144258530648
403,0.5035678226274827,0.2019345288773676,0.4371349881909167,0.1867358731674599,0.3597413888794191,0.9118766511405433
404,0.49786912849333953,0.2023757836418795,0.4371959429352468,0.18714428908593422,0.3646041409420192,0.9120388764280218
405,0.49222382806477705,0.2028170384063914,0.43724839353464057,0.18755270500440854,0.3694824851256054,0.9122011017155003
406,0.4866318588229293,0.2032582931709033,0.4372913224951596,0.18796112092288286,0.3743751795843556,0.9123633270029787
407,0.4810931665799863,0.2036995479354152,0.43732373408737585,0.18836953684135718,0.3792809720704816,0.9125255522904573
408,0.47560770508586525,0.2041408026999271,0.4373446544041913,0.1887779527598315,0.3841986006852474,0.9126877775779357
409,0.4701754356369415,0.204582057464439,0.4373531314149282,0.18918636867830582,0.3891267946560702,0.9128500028654143
410,0.4647963266869677,0.2050233122289509,0.43734823501553416,0.18959478459678014,0.39406427513928577,0.9130122281528927
411,0.45947035346029935,0.2054645669934628,0.4373290570747488,0.19000320051525446,0.39900975604821787,0.9131744534403712
412,0.4541974975675268,0.2059058217579747,0.43729471147607807,0.1904116164337288,0.4039619449059671,0.9133366787278497
413,0.4489777466236374,0.2063470765224866,0.4372443341554291,0.19082003235220313,0.40891954372249933,0.9134989040153282
414,0.4438110938688118,0.20678833128699847,0.43717708313426035,0.19122844827067745,0.4138812498954549,0.9136611293028067
415,0.438697537791953,0.20722958605151037,0.4370921385481062,0.19163686418915177,0.4188457571340734,0.9138233545902852
416,0.4336370817570626,0.20767084081602227,0.4369887026703401,0.1920452801076261,0.4238117564057087,0.9139855798777636
417,0.42862973363255286,0.20811209558053417,0.43686599993104047,0.1924536960261004,0.4287779369041619,0.9141478051652422
418,0.42367550542360405,0.20855335034504607,0.43672327693083535,0.19286211194457473,0.43374298703924824,0.9143100304527206
419,0.41877441290765244,0.20899460510955797,0.4365598024495966,0.19327052786304905,0.4387055954468355,0.9144722557401991
420,0.41392647527310955,0.20943585987406987,0.436374867449867,0.19367894378152337,0.44366445201862426,0.9146344810276776
421,0.40913171476140653,0.20987711463858177,0.4361677850749056,0.19408735969999769,0.4486182489508518,0.9147967063151561
422,0.4043901563124464,0.21031836940309367,0.43593789064123833,0.194495775618472,0.45356568181119444,0.9149589316026345
423,0.3997018272135581,0.21075962416760557,0.43568454162561265,0.19490419153694633,0.4585054506229122,0.9151211568901131
424,0.39506675675204017,0.21120087893211748,0.4354071176462521,0.19531260745542064,0.4634362609654232,0.9152833821775915
425,0.39048497587137554,0.21164213369662935,0.43510502043831983,0.19572102337389496,0.46835682509044363,0.9154456074650701
426,0.38595651683119986,0.21208338846114125,0.4347776738234973,0.19612943929236928,0.4732658630526689,0.9156078327525485
427,0.38148141287111614,0.21252464322565315,0.4344245236735989,0.19653785521084363,0.4781621038541097,0.915770058040027
428,0.3770596978784209,0.21296589799016505,0.4340450378681387,0.19694627112931795,0.4830442866010813,0.9159322833275055
429,0.37269140605983475,0.21340715275467695,0.4336387062457804,0.19735468704779227,0.48791116167280313,0.916094508614984
430,0.36837657161730664,0.21384840751918885,0.4332050405495993,0.1977631029662666,0.49276149190065827,0.9162567339024625
431,0.3641152284279782,0.21428966228370075,0.4327435743660977,0.1981715188847409,0.4975940537569482,0.916418959189941
432,0.3599074097283735,0.21473091704821265,0.4322538630579163,0.19857993480321523,0.5024076385521462,0.9165811844774194
433,0.35575314780289735,0.21517217181272455,0.43173548369019055,0.19898835072168955,0.5072010536395211,0.916743409764898
434,0.35165247367671487,0.21561342657723645,0.43118803495050906,0.19939676664016387,0.5119731236259893,0.9169056350523764
435,0.3476054168130813,0.21605468134174835,0.4306111370624348,0.1998051825586382,0.5167226915881344,0.917067860339855
436,0.3436120048151985,0.21649593610626025,0.4300044316925568,0.2002135984771125,0.5214486202921457,0.9172300856273334
437,0.3396722631326697,0.21693719087077212,0.4293675818510464,0.20062201439558683,0.5261497934165706,0.9173923109148119
438,0.3357862147726186,0.21737844563528402,0.42870027178569636,0.20103043031406115,0.5308251167766874,0.9175545362022904
439,0.33195388001554604,0.21781970039979592,0.42800220686942897,0.20143884623253547,0.5354735195492735,0.9177167614897689
440,0.3281752761359961,0.21826095516430782,0.4272731134812657,0.2018472621510098,0.5400939554966409,0.9178789867772473
441,0.32445041712809014,0.21870220992881972,0.4265127388807535,0.2022556780694841,0.5446854041886275,0.9180412120647259
442,0.3207793134360089,0.21914346469333162,0.4257208510758538,0.20266409398795843,0.5492468722213759,0.9182034373522043
443,0.31716197168947646,0.21958471945784352,0.4248972386843013,0.20307250990643277,0.553777394431704,0.9183656626396828
444,0.31359839444432724,0.22002597422235542,0.4240417107884509,0.2034809258249071,0.5582760351057596,0.9185278879271613
445,0.31008857992820466,0.22046722898686733,0.42315409678363164,0.2038893417433814,0.5627418891807813,0.9186901132146398
446,0.3066325217914714,0.22090848375137923,0.42223424622003586,0.20429775766185573,0.5671740834387208,0.9188523385021183
447,0.3032302088633855,0.22134973851589113,0.4212820286381777,0.20470617358033005,0.5715717776904627,0.9190145637895968
448,0.29988162491361164,0.22179099328040303,0.42029733339795877,0.20511458949880437,0.5759341659494803,0.9191767890770752
449,0.29658674841912697,0.2222322480449149,0.4192800695013866,0.2055230054172787,0.5802604775936117,0.9193390143645538
450,0.2933455523365858,0.2226735028094268,0.41823016540899605,0.205931421335753,0.584549978513804,0.9195012396520322
451,0.2901580038802058,0.2231147575739387,0.4171475688500302,0.20633983725422733,0.5888019722485878,0.9196634649395108
452,0.28702406430523225,0.2235560123384506,0.41603224662644295,0.20674825317270165,0.5930158011030578,0.9198256902269892
453,0.2839436886970474,0.2239972671029625,0.41488418441078917,0.20715666909117597,0.597190847251244,0.9199879155144677
454,0.2809168257659787,0.2244385218674744,0.4137033865380782,0.2075650850096503,0.6013265338205929,0.9201501408019462
455,0.27794341764786756,0.2248797766319863,0.4124898757916656,0.2079735009281246,0.6054223259574747,0.9203123660894247
456,0.2750233997104568,0.2253210313964982,0.4112436931832691,0.20838191684659893,0.6094777318725438,0.9204745913769032
457,0.2721567003656543,0.2257622861610101,0.4099648977271965,0.20879033276507325,0.6134923038648088,0.9206368166643817
458,0.26934324088772865,0.226203540925522,0.4086535662088789,0.2091987486835476,0.617465639323369,0.9207990419518601
459,0.26658293523749166,0.2266447956900339,0.40730979294781006,0.20960716460202192,0.6213973817056496,0.9209612672393387
460,0.2638756898925285,0.22708605045454577,0.40593368955499254,0.21001558052049624,0.6252872214911426,0.9211234925268171
461,0.26122140368351976,0.22752730521905767,0.40452538468500243,0.21042399643897056,0.6291348971095944,0.9212857178142956
462,0.2586199676367174,0.22796855998356957,0.40308502378278316,0.21083241235744488,0.632940195842647,0.9214479431017741
463,0.25607126482262266,0.22840981474808147,0.40161276882528807,0.2112408282759192,0.6367029546979314,0.9216101683892526
464,0.2535751702109169,0.22885106951259337,0.40010879805809235,0.21164924419439352,0.6404230612547298,0.921772393676731
465,0.2511315505316953,0.22929232427710527,0.3985733057271019,0.21205766011286784,0.644100454480231,0.9219346189642096
466,0.24874026414305503,0.22973357904161718,0.39700650180549035,0.21246607603134215,0.6477351255155204,0.922096844251688
467,0.24640116090508155,0.23017483380612908,0.395408611715996,0.21287449194981647,0.6513271184305218,0.9222590695391666
468,0.24411408206028162,0.23061608857064098,0.3937798760487216,0.2132829078682908,0.6548765309470066,0.922421294826645
469,0.24187886012050683,0.23105734333515288,0.39212055027457593,0.2136913237867651,0.658383515128963,0.9225835201141235
470,0.23969531876041436,0.23149859809966478,0.39043090445450485,0.21409973970523943,0.6618482780395976,0.922745745401602
471,0.23756327271750163,0.23193985286417668,0.3887112229446601,0.21450815562371375,0.6652710823642656,0.9229079706890805
472,0.23548252769876007,0.23238110762868855,0.38696180409766107,0.21491657154218807,0.6686522469987551,0.923070195976559
473,0.23345288029398634,0.23282236239320045,0.3851829599601026,0.2153249874606624,0.671992147602265,0.9232324212640375
474,0.23147411789578612,0.23326361715771235,0.3833750159664697,0.21573340337913674,0.6752912171145853,0.9233946465515159
475,0.2295460186263075,0.23370487192222425,0.3815383106296226,0.21614181929761106,0.6785499462369784,0.9235568718389945
476,0.2276683512707396,0.23414612668673615,0.3796731952280119,0.21655023521608538,0.6817688838762926,0.9237190971264729
477,0.2258408752176046,0.23458738145124805,0.37778003348979683,0.2169586511345597,0.6849486375519711,0.9238813224139514
478,0.22406334040587567,0.23502863621575995,0.37585920127403416,0.21736706705303402,0.6880898737655442,0.9240435477014299
479,0.22233548727894975,0.23546989098027185,0.37391108624910585,0.21777548297150834,0.6911933183323733,0.9242057729889084
480,0.22065704674549652,0.23591114574478375,0.37193608756856866,0.21818389888998266,0.6942597566753832,0.9243679982763869
481,0.21902774014721252,0.23635240050929565,0.36993461554459167,0.21859231480845698,0.6972900340805996,0.9245302235638654
482,0.2174472792334981,0.23679365527380755,0.36790709131916627,0.2190007307269313,0.700285055914411,0.9246924488513438
483,0.21591536614307802,0.23723491003831942,0.36585394653326453,0.21940914664540562,0.703245787802422,0.9248546741388224
484,0.2144316933925801,0.23767616480283132,0.3637756229941301,0.21981756256387994,0.7061732557699147,0.9250168994263008
485,0.2129959438720888,0.23811741956734322,0.3616725723408799,0.22022597848235426,0.7090685463440061,0.9251791247137793
486,0.21160779084768294,0.23855867433185513,0.35954525570860196,0.22063439440082858,0.7119328066175282,0.9253413500012578
487,0.21026689797096665,0.23899992909636703,0.35739414339113523,0.2210428103193029,0.7147672442748475,0.9255035752887363
488,0.2089729192955993,0.23944118386087893,0.3552197145027126,0.22145122623777722,0.7175731275798425,0.9256658005762148
489,0.20772549930082812,0.23988243862539083,0.3530224566386556,0.22185964215625156,0.7203517853262793,0.9258280258636933
490,0.20652427292202347,0.24032369338990273,0.3508028655353061,0.22226805807472588,0.7231046067510004,0.9259902511511717
491,0.20536886558821152,0.24076494815441463,0.3485614447293811,0.2226764739932002,0.7258330414102434,0.9261524764386503
492,0.2042588932666028,0.24120620291892653,0.3462987052169376,0.22308488991167452,0.728538599019607,0.9263147017261287
493,0.20319396251410182,0.24164745768343843,0.34401516511213387,0.22349330583014884,0.7312228492581706,0.9264769270136073
494,0.20217367053579038,0.24208871244795033,0.34171134930597324,0.22390172174862316,0.7338874215373223,0.9266391523010857
495,0.2011976052503636,0.2425299672124622,0.339387789125217,0.22431013766709748,0.7365340047349851,0.9268013775885642
496,0.20026534536250415,0.2429712219769741,0.3370450219916499,0.2247185535855718,0.7391643468958836,0.9269636028760427
497,0.1993764604421685,0.243412476741486,0.33468359108188783,0.22512696950404612,0.7417802548986413,0.9271258281635212
498,0.19853051101075891,0.2438537315059979,0.3323040449879047,0.22553538542252044,0.7443835940905119,0.9272880534509996
499,0.19772704863415316,0.2442949862705098,0.3299069373784672,0.22594380134099476,0.7469762878906254,0.9274502787384782
500,0.1969656160225558,0.2447362410350217,0.32749282666165763,0.22635221725946908,0.7495603173626508,0.9276125040259566
501,0.19624574713713389,0.2451774957995336,0.3250622756486641,0.2267606331779434,0.7521377207579124,0.9277747293134352
502,0.19556696730339723,0.2456187505640455,0.3226158512190194,0.22716904909641772,0.7547105930299369,0.9279369546009136
503,0.1949287933312744,0.2460600053285574,0.32015412398746435,0.22757746501489204,0.7572810853215715,0.9280991798883921
504,0.1943307336418383,0.2465012600930693,0.31767766797261193,0.22798588093336636,0.7598514044258025,0.9282614051758706
505,0.19377228840062588,0.2469425148575812,0.3151870602675881,0.2283942968518407,0.7624238122214629,0.9284236304633491
506,0.1932529496574938,0.2473837696220931,0.31268288071281913,0.22880271277031503,0.7650006250851197,0.9285858557508275
507,0.19277220149295052,0.24782502438660498,0.3101657115711348,0.22921112868878935,0.7675842132803851,0.9287480810383061
508,0.19232952017089625,0.24826627915111688,0.3076361372053595,0.22961954460726366,0.7701770003260264,0.9289103063257845
509,0.191924374297701,0.24870753391562878,0.3050947437585504,0.23002796052573798,0.7727814623442953,0.9290725316132631
510,0.19155622498754785,0.24914878868014068,0.302542118837052,0.2304363764442123,0.7754001273908541,0.9292347569007415
511,0.19122452603395892,0.24959004344465258,0.29997885119652007,0.23084479236268662,0.7780355747678284,0.92939698218822
512,0.19092872408742417,0.2500312982091645,0.2974055304310792,0.23125320828116094,0.7806904343214978,0.9295592074756985
513,0.19066825883904265,0.2504725529736764,0.294822746665765,0.23166162419963526,0.783367385726162,0.929721432763177
514,0.19044256321008457,0.2509138077381883,0.2922310902524015,0.23207004011810958,0.7860691577558346,0.9298836580506555
515,0.1902510635473781,0.2513550625027002,0.28963115146906543,0.2324784560365839,0.7887985275453333,0.930045883338134
516,0.19009317982441815,0.2517963172672121,0.2870235202232795,0.23288687195505822,0.7915583198424875,0.9302081086256124
517,0.1899683258480924,0.252237572031724,0.28440878575908,0.23329528787353254,0.7943514062531366,0.930370333913091
518,0.18987590947091318,0.2526788267962359,0.2817875363680929,0.23370370379200686,0.7971807044806404,0.9305325592005694
519,0.18981533280864152,0.2531200815607477,0.279160359104757,0.23411211971048118,0.8000491775616922,0.9306947844880479
520,0.18978599246318237,0.2535613363252597,0.2765278395058255,0.23452053562895553,0.8029598331001582,0.9308570097755264
521,0.18978727975062779,0.2540025910897715,0.27389056131427186,0.23492895154742985,0.8059157225007818,0.9310192350630049
522,0.18981858093431944,0.2544438458542835,0.27124910620772424,0.23533736746590417,0.8089199402045607,0.9311814603504833
523,0.1898792774627968,0.2548851006187953,0.2686040535315505,0.2357457833843785,0.8119756229276178,0.9313436856379619
524,0.18996874621249404,0.2553263553833073,0.2659559800367086,0.2361541993028528,0.8150859489054123,0.9315059109254403
525,0.19008635973504337,0.2557676101478191,0.2633054596224747,0.23656261522132713,0.8182541371441927,0.9316681362129189
526,0.19023148650903696,0.2562088649123311,0.26065306308415875,0.23697103113980145,0.82148344668146,0.9318303615003973
527,0.19040349119609887,0.2566501196768429,0.2579993578659085,0.23737944705827577,0.8247771758574277,0.9319925867878758
528,0.19060173490110927,0.2570913744413549,0.2553449078187063,0.2377878629767501,0.8281386615992445,0.9321548120753543
529,0.19082557543642248,0.2575326292058667,0.25269027296364965,0.2381962788952244,0.8315712787199161,0.9323170373628328
530,0.19107436758991486,0.2579738839703786,0.250036009260611,0.23860469481369873,0.8350784392337596,0.9324792626503113
531,0.19134746339669323,0.2584151387348905,0.24738266838236234,0.23901311073217305,0.8386635916902422,0.9326414879377898
532,0.19164421241429253,0.2588563934994024,0.24473079749424587,0.23942152665064736,0.8423302205280945,0.9328037132252682
533,0.1919639620011858,0.2592976482639143,0.24208093903947295,0.23982994256912168,0.8460818454514628,0.9329659385127468
534,0.19230605759842648,0.2597389030284262,0.2394336305301209,0.240238358487596,0.8499220208299678,0.9331281638002252
535,0.19266984301423673,0.2601801577929381,0.23678940434389928,0.24064677440607032,0.8538543351244389,0.9332903890877038
536,0.19305466071135632,0.26062141255745,0.23414878752675286,0.24105519032454467,0.8578824103400867,0.9334526143751822
537,0.19345985209695774,0.2610626673219619,0.2315123016013576,0.241463606243019,0.8620099015089092,0.9336148396626607
538,0.1938847578149323,0.26150392208647383,0.22888046238156648,0.2418720221614933,0.8662404962029575,0.9337770649501392
539,0.19432871804034912,0.26194517685098573,0.2262537797928608,0.24228043807996763,0.8705779140802121,0.9339392902376177
540,0.19479107277588242,0.26238643161549763,0.22363275769884897,0.24268885399844195,0.8750259064646806,0.9341015155250961
541,0.19527116215000256,0.26282768638000953,0.22101789373385672,0.24309726991691627,0.8795882559623213,0.9342637408125747
542,0.19576832671672084,0.2632689411445214,0.2184096791416477,0.2435056858353906,0.8842687761143305,0.9344259661000531
543,0.19628190775667645,0.26371019590903333,0.21580859862030624,0.2439141017538649,0.8890713110893707,0.9345881913875316
544,0.19681124757934834,0.2641514506735452,0.21321513017331295,0.24432251767233923,0.893999735416096,0.9347504166750101
545,0.1973556898261776,0.26459270543805713,0.21062974496683334,0.24473093359081355,0.8990579537574642,0.9349126419624886
546,0.19791457977437532,0.265033960202569,0.20805290719324637,0.24513934950928787,0.9042499007281478,0.9350748672499671
547,0.1984872646411962,0.26547521496708093,0.20548507394091997,0.2455477654277622,0.9095795407563041,0.9352370925374456
548,0.19907309388845074,0.2659164697315928,0.20292669507024996,0.2459561813462365,0.9150508679910271,0.935399317824924
549,0.19967141952702816,0.26635772449610473,0.20037821309596768,0.24636459726471083,0.9206679062564992,0.9355615431124026
550,0.2002815964212009,0.2667989792606166,0.1978400630757164,0.24677301318318515,0.926434709054009,0.935723768399881
551,0.20090298259247974,0.26724023402512853,0.19531267250489578,0.2471814291016595,0.9323553596128803,0.9358859936873596
552,0.20153493952278403,0.2676814887896404,0.1927964612177689,0.24758984502013381,0.9384339709911482,0.936048218974838
553,0.20217683245669546,0.2681227435541523,0.190291841294817,0.24799826093860813,0.9446746862269131,0.9362104442623165
554,0.20282803070255667,0.2685639983186642,0.1877992169763312,0.24840667685708245,0.9510816785411307,0.936372669549795
555,0.20348790793217925,0.2690052530831761,0.18531898458221902,0.24881509277555677,0.9576591515924798,0.9365348948372735
556,0.2041558424789223,0.269446507847688,0.18285153243800278,0.2492235086940311,0.9644113397850128,0.936697120124752
557,0.20483121763390436,0.2698877626121999,0.18039724080698252,0.2496319246125054,0.9713425086289569,0.9368593454122305
558,0.20551342194010672,0.2703290173767118,0.177956481828533,0.25004034053097973,0.9784569551551879,0.9370215706997089
559,0.2062018494841323,0.2707702721412237,0.17552961946249568,0.2504487564494541,0.9857590083836448,0.9371837959871875
560,0.20689590018537796,0.2712115269057356,0.17311700943963212,0.25085717236792837,0.993253029845878,0.9373460212746659
561,0.20759498008238148,0.2716527816702475,0.17071899921808778,0.25126558828640266,1.0009434141619529,0.9375082465621444
562,0.20829850161610544,0.2720940364347594,0.16833592794582652,0.251674004204877,1.0088345896715654,0.9376704718496229
563,0.20900588390991864,0.2725352911992713,0.16596812642898284,0.25208242012335136,1.0169310191193897,0.9378326971371014
564,0.2097165530460375,0.2729765459637832,0.1636159171060724,0.25249083604182565,1.0252372003944075,0.9379949224245798
565,0.21042994233819118,0.273417800728295,0.16127961402801136,0.25289925196029994,1.0337576673229156,0.9381571477120584
566,0.2111454926002767,0.273859055492807,0.15895952284387757,0.2533076678787743,1.0424969905147305,0.9383193729995368
567,0.21186265241076668,0.2743003102573189,0.15665594079235098,0.25371608379724864,1.0514597782622015,0.9384815982870154
568,0.21258087837264328,0.2747415650218308,0.1543691566987649,0.25412449971572293,1.0606506774911038,0.9386438235744938
569,0.21329963536862323,0.2751828197863427,0.1520994509776946,0.2545329156341973,1.0700743747629584,0.9388060488619723
570,0.21401839681144938,0.2756240745508546,0.14984709564101578,0.2549413315526716,1.079735597327585,0.9389682741494508
571,0.21473664488902322,0.2760653293153664,0.1476123543113472,0.2553497474711459,1.089639114225064,0.9391304994369293
572,0.21545387080415493,0.2765065840798783,0.1453954822408017,0.2557581633896202,1.0997897374358878,0.9392927247244078
573,0.21616957500871256,0.2769478388443902,0.14319672633496286,0.25616657930809456,1.1101923230780073,0.9394549500118863
574,0.2168832674319529,0.2773890936089021,0.14101632518200097,0.2565749952265689,1.120851772649527,0.9396171752993647
575,0.21759446770282295,0.277830348373414,0.13885450908683672,0.2569834111450432,1.131773034315338,0.9397794005868433
576,0.2183027053660204,0.2782716031379259,0.13671150011026528,0.2573918270635175,1.1429611042361931,0.9399416258743217
577,0.21900752009161037,0.2787128579024378,0.13458751211294637,0.25780024298199183,1.1544210279384235,0.9401038511618003
578,0.21970846187799506,0.2791541126669497,0.13248275080416413,0.2582086589004662,1.166157901722334,0.9402660764492787
579,0.22040509124804142,0.2795953674314616,0.1303974137952561,0.2586170748189405,1.1781768741074514,0.9404283017367572
580,0.2210969794381734,0.28003662219597353,0.12833169065761527,0.25902549073741477,1.1904831473122313,0.9405905270242357
581,0.22178370858024177,0.28047787696048543,0.1262857629851592,0.2594339066558891,1.2030819787661395,0.9407527523117142
582,0.2224648718759902,0.28091913172499733,0.12425980446116465,0.25984232257436346,1.2159786826516465,0.9409149775991926
583,0.22314007376394002,0.28136038648950923,0.12225398092935799,0.26025073849283775,1.2291786314736322,0.9410772028866712
584,0.22380893007852157,0.28180164125402113,0.12026845046915506,0.2606591544113121,1.242687257653479,0.9412394281741496
585,0.22447106820128834,0.28224289601853303,0.11830336347494182,0.26106757032978645,1.2565100551453043,0.9414016534616281
586,0.22512612720405287,0.28268415078304493,0.11635886273928343,0.26147598624826074,1.2706525810711429,0.9415638787491066
587,0.22577375798379157,0.28312540554755683,0.1144350835399457,0.26188440216673503,1.2851204573723034,0.9417261040365851
588,0.22641362338917106,0.28356666031206873,0.1125321537306209,0.2622928180852094,1.2999193724736846,0.9418883293240636
589,0.22704539833855622,0.28400791507658063,0.11065019383523785,0.2627012340036837,1.3150550829577328,0.9420505546115421
590,0.22766876992936558,0.28444916984109253,0.10878931714574046,0.263109649922158,1.3305334152449186,0.9422127798990205
591,0.22828343753864777,0.28489042460560443,0.10694962982321617,0.2635180658406323,1.346360267276951,0.9423750051864991
592,0.22888911291475983,0.28533167937011633,0.10513123100225868,0.26392648175910666,1.362541610199277,0.9425372304739775
593,0.22948552026003452,0.28577293413462823,0.10333421289844219,0.264334897677581,1.3790834900393503,0.9426994557614561
594,0.23007239630433257,0.2862141888991401,0.10155866091878706,0.2647433135960553,1.3959920293765122,0.9428616810489345
595,0.23064949036938323,0.286655443663652,0.09980465377509612,0.2651517295145296,1.4132734289998699,0.943023906336413
596,0.23121656442382352,0.2870966984281639,0.09807226360004082,0.26556014543300394,1.4309339695500645,0.9431861316238915
597,0.231773393128855,0.2875379531926758,0.09636155606587415,0.2659685613514783,1.4489800131407264,0.94334835691137
598,0.23231976387444675,0.2879792079571877,0.09467259050564648,0.2663769772699526,1.4674180049557395,0.9435105821988485
599,0.23285547680601784,0.2884204627216996,0.09300542003680264,0.2667853931884269,1.4862544748176156,0.943672807486327
600,0.23338034484154538,0.2888617174862115,0.09136009168703813,0.26719380910690127,1.505496038722917,0.9438350327738054
601,0.23389419367904887,0.2893029722507234,0.08973664652228856,0.26760222502537556,1.5251494003401829,0.943997258061284
602,0.23439686179441313,0.2897442270152353,0.08813511977672889,0.26801064094384985,1.5452213524657081,0.9441594833487624
603,0.23488820042951988,0.2901854817797472,0.08655554098466278,0.2684190568623242,1.5657187784329247,0.9443217086362409
604,0.23536807357066555,0.2906267365442591,0.08499793411417514,0.26882747278079855,1.5866486534702515,0.9444839339237194
605,0.23583635791725513,0.291067991308771,0.0834623177024247,0.26923588869927284,1.6080180460030424,0.9446461592111979
606,0.23629294284076716,0.2915092460732829,0.08194870499245674,0.26964430461774713,1.629834118894681,0.9448083844986763
607,0.23673773033399706,0.2919505008377948,0.08045710407141081,0.2700527205362215,1.6521041306220463,0.9449706097861549
608,0.23717063495059368,0.2923917556023067,0.07898751801000382,0.2704611364546958,1.674835436380308,0.9451328350736333
609,0.23759158373491338,0.2928330103668186,0.07753994500316437,0.2708695523731701,1.6980354891125082,0.9452950603611119
610,0.23800051614222592,0.2932742651313305,0.07611437851169925,0.2712779682916444,1.7217118404583225,0.9454572856485903
611,0.23839738394931473,0.2937155198958424,0.0747108074048722,0.27168638421011876,1.7458721416177563,0.9456195109360688
612,0.23878215115552467,0.2941567746603543,0.0733292161037754,0.2720948001285931,1.770524144124085,0.9457817362235473
613,0.23915479387431815,0.2945980294248662,0.07196958472537388,0.2725032160470674,1.7956757005214172,0.9459439615110258
614,0.2395153002154117,0.2950392841893781,0.07063188922710568,0.27291163196554175,1.821334764941703,0.9461061867985043
615,0.23986367015757307,0.29548053895389,0.06931610155192344,0.27332004788401604,1.847509393575968,0.9462684120859828
616,0.24019991541216884,0.2959217937184019,0.06802218977365701,0.2737284638024904,1.874207745035177,0.9464306373734612
617,0.24052405927756138,0.2963630484829137,0.0667501182425879,0.2741368797209647,1.9014380805950821,0.9465928626609398
618,0.24083613648446425,0.2968043032474256,0.06549984773111721,0.274545295639439,1.9292087643204632,0.9467550879484182
619,0.24113619303237266,0.2972455580119375,0.06427133557941862,0.2749537115579133,1.9575282630636157,0.9469173132358968
620,0.24142428601719662,0.2976868127764494,0.06306453584096262,0.27536212747638766,1.986405146331938,0.9470795385233752
621,0.24170048345023215,0.29812806754096133,0.06187939942780517,0.275770543394862,2.0158480860201586,0.9472417638108537
622,0.24196486406861537,0.29856932230547323,0.060715874255529545,0.2761789593133363,2.045865856001665,0.9474039890983322
623,0.24221751713741366,0.29901057706998513,0.05957390538773584,0.27658737523181065,2.0764673315745745,0.9475662143858107
624,0.24245854224351482,0.29945183183449703,0.058453435179974866,0.27699579115028494,2.107661488757556,0.9477284396732891
625,0.24268804908148808,0.29989308659900893,0.05735440342301795,0.2774042070687593,2.1394574034307725,0.9478906649607677
626,0.24290615723159334,0.30033434136352083,0.05627674748536577,0.2778126229872336,2.17186425031706,0.9480528902482461
627,0.2431129959301297,0.30077559612803273,0.0552204024548903,0.27822103890570793,2.2048913017993503,0.9482151155357246
628,0.2433087038323174,0.30121685089254463,0.054185301279516,0.2786294548241822,2.2385479265691575,0.9483773408232031
629,0.24349342876791918,0.30165810565705653,0.05317137490683816,0.27903787074265657,2.2728435881020532,0.9485395661106816
630,0.24366732748981207,0.30209936042156843,0.052178552422587746,0.27944628666113086,2.3077878429564826,0.9487017913981601
631,0.24383056541573067,0.30254061518608033,0.0512067611878437,0.2798547025796052,2.343390338890223,0.9488640166856386
632,0.24398331636340934,0.30298186995059223,0.0502559269749062,0.2802631184980795,2.3796608127924075,0.949026241973117
633,0.24412576227935792,0.30342312471510413,0.04932597410173613,0.28067153441655385,2.416609088425652,0.9491884672605956
634,0.24425809296151368,0.30386437947961603,0.04841682556487631,0.28107995033502814,2.4542450739751365,0.949350692548074
635,0.24438050577601797,0.30430563424412793,0.04752840317076465,0.2814883662535025,2.4925787594013884,0.9495129178355526
636,0.24449320536837438,0.30474688900863983,0.046660627665358834,0.2818967821719768,2.531620213592504,0.949675143123031
637,0.24459640336924954,0.30518814377315173,0.04581341886198599,0.2823051980904511,2.571379581313153,0.9498373684105095
638,0.24469031809518574,0.30562939853766363,0.04498669576734068,0.2827136140089255,2.6118670799470176,0.949999593697988
639,0.24477517424449952,0.30607065330217553,0.04418037670555054,0.28312202992739977,2.6530929960295038,0.9501618189854665
640,0.2448512025886474,0.3065119080666874,0.04339437944023344,0.2835304458458741,2.6950676815686383,0.950324044272945
641,0.24491863965934227,0.3069531628311993,0.042628621294473736,0.2839388617643484,2.737801550150672,0.9504862695604235
642,0.2449777274317136,0.3073944175957112,0.041883019268642165,0.28434727768282275,2.7813050728287094,0.9506484948479019
643,0.24502871300380608,0.3078356723602231,0.04115749015599339,0.28475569360129704,2.8255887737919743,0.9508107201353805
644,0.24507184827271625,0.308276927124735,0.04045195065596869,0.2851641095197714,2.870663225813522,0.9509729454228589
645,0.24510738960767345,0.3087181818892469,0.03976631748514246,0.2855725254382457,2.916539045475426,0.9511351707103374
646,0.24513559752037195,0.3091594366537588,0.03910050748574482,0.28598094135672003,2.9632268881689288,0.9512973959978159
647,0.24515673633286783,0.3096006914182707,0.038454437731702096,0.2863893572751943,3.010737442869088,0.9514596212852944
648,0.24517107384335496,0.3100419461827826,0.03782802563213277,0.28679777319366867,3.059081426682565,0.9516218465727728
649,0.2451788809901401,0.3104832009472945,0.037221189032244875,0.28720618911214296,3.1082695791679433,0.9517840718602514
650,0.24518043151413743,0.3109244557118064,0.03663384631157629,0.2876146050306173,3.1583126564276736,0.9519462971477298
651,0.2451760016202066,0.3113657104763183,0.03606591647952868,0.2880230209490916,3.2092214249723843,0.9521085224352084
652,0.2451658696376604,0.3118069652408302,0.03551731926814132,0.28843143686756595,3.2610066553560255,0.9522707477226868
653,0.2451503156802687,0.3122482200053421,0.03498797522205897,0.2888398527860403,3.3136791155839176,0.9524329730101653
654,0.24512962130608928,0.312689474769854,0.03447780578564535,0.2892482687045146,3.367249564292754,0.9525951982976438
655,0.24510406917745264,0.3131307295343659,0.03398673338719966,0.28965668462298894,3.421728743704352,0.9527574235851223
656,0.24507394272143446,0.3135719842988778,0.033514681520234374,0.2900651005414632,3.477127372354028,0.9529196488726008
657,0.24503952579114407,0.3140132390633897,0.03306157482177346,0.2904735164599376,3.5334561375946962,0.9530818741600793
658,0.24500110232816152,0.3144544938279016,0.032627339147635534,0.29088193237841187,3.5907256878794067,0.9532440994475577
659,0.24495895602645226,0.3148957485924135,0.03221190164466484,0.2912903482968862,3.6489466248230777,0.9534063247350363
660,0.24491336999809057,0.3153370033569254,0.03181519081987914,0.2916987642153605,3.7081294950467507,0.9535685500225147
661,0.24486462644111875,0.3157782581214373,0.031437136606502075,0.29210718013383485,3.7682847818066074,0.9537307753099932
662,0.24481300630987107,0.3162195128859492,0.03107767042685273,0.29251559605230915,3.829422896410897,0.9538930005974717
663,0.2447587889880856,0.3166607676504611,0.03073672525206574,0.2929240119707835,3.89155416942761,0.9540552258849502
664,0.24470225196512918,0.31710202241497293,0.030414235658617988,0.2933324278892578,3.9546888416875428,0.9542174511724287
665,0.24464367051565464,0.31754327717948483,0.030110137881639642,0.29374084380773213,4.018837055085324,0.9543796764599072
666,0.244583317383009,0.31798453194399673,0.029824369864990888,0.2941492597262064,4.084008843183648,0.9545419017473856
667,0.24452146246670584,0.31842578670850863,0.029556871308085774,0.29455767564468077,4.150214121624946,0.9547041270348642
668,0.24445837251427505,0.31886704147302053,0.029307583709449043,0.2949660915631551,4.217462678355022,0.9548663523223426
669,0.24439431081779397,0.31930829623753243,0.029076450406992194,0.2953745074816294,4.285764163664966,0.9550285776098211
670,0.24432953691540554,0.31974955100204433,0.028863416614997993,0.29578292340010376,4.355128080055496,0.9551908028972996
671,0.24426430629811913,0.32019080576655623,0.028668429457805452,0.29619133931857805,4.425563771930087,0.9553530281847781
672,0.2441988701221893,0.32063206053106813,0.028491438000187736,0.2965997552370524,4.497080415124461,0.9555152534722566
673,0.24413347492735868,0.32107331529558003,0.028332393274419703,0.2970081711555267,4.569687006275661,0.9556774787597351
674,0.2440683623612486,0.32151457006009193,0.028191248304031916,0.29741658707400104,4.643392352041571,0.9558397040472135
675,0.24400376891017309,0.32195582482460383,0.028067958124252067,0.29782500299247533,4.718205058174819,0.9560019293346921
676,0.243939925636646,0.32239707958911573,0.027962479799135204,0.2982334189109497,4.794133518459757,0.9561641546221705
677,0.24387705792384684,0.32283833435362763,0.027874772435387274,0.29864183482942397,4.871185903520984,0.9563263799096491
678,0.24381538522729884,0.32327958911813953,0.027804797192888288,0.2990502507478983,4.949370149509922,0.9564886051971275
679,0.2437551208340127,0.32372084388265143,0.02775251729192376,0.2994586666663726,5.028693946679009,0.956650830484606
680,0.24369647162933436,0.32416209864716333,0.02771789801713455,0.29986708258484696,5.109164727851855,0.9568130557720845
681,0.2436396378717349,0.32460335341167523,0.027700906718198193,0.30027549850332125,5.190789656797798,0.956975281059563
682,0.2435848129757656,0.32504460817618713,0.0277015128072562,0.3006839144217956,5.273575616521547,0.9571375063470414
683,0.24353218330339982,0.32548586294069903,0.027719687753104207,0.30109233034026994,5.357529197475599,0.95729973163452
684,0.24348192796396903,0.32592711770521093,0.02775540507216362,0.30150074625874423,5.442656685706631,0.9574619569219984
685,0.24343421862289435,0.32636837246972283,0.027808640316255996,0.3019091621772186,5.52896405094543,0.9576241822094769
686,0.24338921931940738,0.32680962723423473,0.027879371057202618,0.3023175780956929,5.616456934650867,0.9577864074969554
687,0.24334708629344082,0.3272508819987466,0.0279675768682745,0.3027259940141672,5.705140638018002,0.9579486327844339
688,0.24330796782186404,0.3276921367632585,0.028073239302519606,0.3031344099326415,5.79502010996262,0.9581108580719124
689,0.2432720040642262,0.3281333915277704,0.02819634186799613,0.30354282585111586,5.8860999350913215,0.9582730833593909
690,0.24323932691816214,0.3285746462922823,0.02833686999994269,0.30395124176959015,5.9783843216700445,0.9584353086468693
691,0.24321005988460373,0.3290159010567942,0.02849481102991839,0.3043596576880645,6.071877089601995,0.9585975339343479
692,0.24318431794293116,0.3294571558213061,0.028670154151947326,0.3047680736065388,6.166581658426304,0.9587597592218263
693,0.24316220743618744,0.329898410585818,0.028862890385704346,0.30517648952501314,6.262501035351035,0.9589219845093049
694,0.24314382596646902,0.3303396653503299,0.029073012536780247,0.30558490544348743,6.35963780332995,0.9590842097967833
695,0.2431292623005947,0.3307809201148418,0.029300515154067643,0.3059933213619618,6.457994109198569,0.9592464350842618
696,0.2431185962861444,0.3312221748793537,0.0295453944843088,0.30640173728043607,6.5575716518792335,0.9594086603717403
697,0.24311189877794898,0.3316634296438656,0.029807648423850537,0.3068101531989104,6.65837167066964,0.9595708856592188
698,0.2431092315750984,0.3321046844083775,0.03008727646765149,0.3072185691173847,6.760394933626991,0.9597331109466973
699,0.24311064736853064,0.3325459391728894,0.03038427965559002,0.30762698503585906,6.863641726060216,0.9598953362341758
700,0.2431161896992453,0.3329871939374013,0.0306986605161219,0.3080354009543334,6.968111839145047,0.9600575615216542
701,0.24312589292717923,0.3334284487019132,0.03103042300733959,0.3084438168728077,7.073804558672754,0.9602197868091328
702,0.24313978221076946,0.3338697034664251,0.03137957245548583,0.30885223279128204,7.18071865394757,0.9603820120966112
703,0.2431578734972162,0.334310958230937,0.031746115490976244,0.30926064870975634,7.288852366845427,0.9605442373840897
704,0.2431801735234488,0.3347522129954489,0.03213005998198827,0.3096690646282307,7.39820340104767,0.9607064626715682
705,0.24320667982778427,0.3351934677599608,0.03253141496567305,0.310077480546705,7.508768911462378,0.9608686879590467
706,0.24323738077225907,0.3356347225244727,0.032950190577051945,0.3104858964651793,7.620545493848699,0.9610309132465251
707,0.24327225557560103,0.3360759772889846,0.03338639797565729,0.3108943123836536,7.733529174655194,0.9611931385340037
708,0.24331127435679956,0.3365172320534965,0.033840049269981944,0.31130272830212796,7.8477154010875285,0.9613553638214821
709,0.24335439818921686,0.3369584868180084,0.03431115743980045,0.31171114422060225,7.963099031418369,0.9615175891089607
710,0.24340157916517693,0.33739974158252023,0.0347997362564301,0.3121195601390766,8.079674325552327,0.9616798143964391
711,0.24345276047095482,0.33784099634703213,0.035305800200996884,0.3125279760575509,8.197434935861299,0.9618420396839176
712,0.24350787647207556,0.33828225111154403,0.03582936438077802,0.31293639197602524,8.316373898301014,0.9620042649713961
713,0.24356685280882576,0.33872350587605593,0.0363704444436887,0.31334480789449953,8.436483623823316,0.9621664902588746
714,0.24362960650186777,0.33916476064056783,0.036929056490987676,0.3137532238129739,8.557755890098468,0.9623287155463531
715,0.2436960460678329,0.33960601540507973,0.03750521698827273,0.31416163973144823,8.680181833558075,0.9624909408338316
716,0.2437660716447643,0.34004727016959163,0.038098942674841305,0.3145700556499225,8.803751941773545,0.96265316612131
717,0.243839575127267,0.34048852493410353,0.03871025047149273,0.31497847156839687,8.928456046182138,0.9628153914087886
718,0.24391644031120938,0.34092977969861543,0.03933915738684751,0.31538688748687116,9.054283315172661,0.962977616696267
719,0.24399654304781662,0.34137103446312733,0.039985680422263935,0.3157953034053455,9.18122224754522,0.9631398419837456
720,0.2440797514069814,0.34181228922763923,0.04064983647542893,0.3162037193238198,9.309260666354547,0.963302067271224
721,0.24416592584960803,0.34225354399215113,0.04133164224270643,0.31661213524229415,9.438385713151014,0.9634642925587025
722,0.24425491940879715,0.34269479875666303,0.042031114120321775,0.31702055116076844,9.568583842630474,0.963626517846181
723,0.24434657787967118,0.34313605352117493,0.04274826810446788,0.3174289670792428,9.699840817703652,0.9637887431336595
724,0.2444407400176251,0.34357730828568683,0.04348311969041349,0.3178373829977171,9.83214170499874,0.9639509684211379
725,0.2445372377447838,0.34401856305019873,0.0442356837707013,0.3182457989161914,9.965470870805087,0.9641131937086165
726,0.24463589636443694,0.34445981781471063,0.045005974532517826,0.3186542148346657,10.099811977471035,0.9642754189960949
727,0.24473653478321164,0.34490107257922253,0.04579400535432451,0.31906263075314006,10.235147980265376,0.9644376442835734
728,0.2448389657407369,0.34534232734373443,0.04659978870183437,0.31947104667161436,10.371461124712791,0.9645998695710519
729,0.2449429960465457,0.34578358210824633,0.047423336023423406,0.3198794625900887,10.508732944412019,0.9647620948585304
730,0.24504842682395164,0.34622483687275823,0.04826465764506403,0.32028787850856305,10.646944259348576,0.9649243201460089
731,0.2451550537606306,0.34666609163727014,0.049123762664870334,0.32069629442703734,10.786075174707772,0.9650865454334874
732,0.24526266736562982,0.34710734640178204,0.05000065884734471,0.3211047103455117,10.926105080198978,0.9652487707209658
733,0.24537105323252026,0.34754860116629394,0.05089535251741352,0.321513126263986,11.067012649898645,0.9654109960084444
734,0.2454799923084026,0.3479898559308058,0.05180784845434644,0.32192154218246033,11.208775842618842,0.9655732212959228
735,0.24558926116846802,0.3484311106953177,0.052738149785644846,0.3223299581009346,11.351371902811438,0.9657354465834014
736,0.24569863229581201,0.3488723654598296,0.05368625788099569,0.32273837401940897,11.494777362010394,0.9658976718708798
737,0.24580787436619234,0.3493136202243415,0.0546521722463772,0.32314678993788326,11.638968040823608,0.9660598971583583
738,0.2459167525374169,0.3497548749888534,0.05563589041841204,0.3235552058563576,11.783919051475879,0.9662221224458368
739,0.2460250287430427,0.3501961297533653,0.05663740785905559,0.3239636217748319,11.929604800911136,0.9663843477333153
740,0.24613246199006164,0.3506373845178772,0.05765671785071444,0.32437203769330625,12.07599899445805,0.9665465730207938
741,0.24623880866024755,0.3510786392823891,0.058693811391883705,0.32478045361178054,12.223074640062572,0.9667087983082723
742,0.24634382281482822,0.351519894046901,0.05974867709339654,0.3251888695302549,12.370804053093819,0.9668710235957507
743,0.2464472565021525,0.3519611488114129,0.06082130107537522,0.3255972854487292,12.5191588617234,0.9670332488832293
744,0.24654886006800986,0.3524024035759248,0.061911666864977545,0.3260057013672035,12.668110012883425,0.9671954741707077
745,0.24664838246826185,0.3528436583404367,0.06301975529502565,0.3264141172856779,12.817627778804539,0.9673576994581862
746,0.24674557158344387,0.3532849131049486,0.06414554440361007,0.32682253320415217,12.967681764135955,0.9675199247456647
747,0.24684017453498733,0.3537261678694605,0.06528900933475945,0.3272309491226265,13.118240913647696,0.9676821500331432
748,0.24693193800271904,0.3541674226339724,0.06645012224026016,0.3276393650411008,13.269273520518034,0.9678443753206216
749,0.2470206085432838,0.3546086773984843,0.0676288521827227,0.32804778095957515,13.420747235202786,0.9680066006081002
750,0.24710593290914598,0.3550499321629962,0.06882516503997346,0.32845619687804944,13.572629074888424,0.9681688258955786
751,0.24718765836781478,0.3554911869275081,0.07003902341086782,0.3288646127965238,13.724885433526756,0.9683310511830572
752,0.24726553302094414,0.35593244169202,0.07127038652260306,0.3292730287149981,13.877482092448755,0.9684932764705356
753,0.24733930612295787,0.3563736964565319,0.07251921013962347,0.32968144463347243,14.03038423155745,0.9686555017580141
754,0.24740872839884856,0.3568149512210438,0.07378544647419577,0.3300898605519467,14.183556441093737,0.9688177270454926
755,0.24747355236080149,0.3572562059855557,0.07506904409874314,0.33049827647042107,14.336962733972873,0.9689799523329711
756,0.24753353262329625,0.3576974607500676,0.07636994786001614,0.33090669238889536,14.490566558689098,0.9691421776204496
757,0.24758842621634006,0.35813871551457943,0.07768809879518537,0.3313151083073697,14.644330812780034,0.9693044029079281
758,0.24763799289648852,0.35857997027909133,0.07902343404993033,0.331723524225844,14.798217856848115,0.9694666281954065
759,0.24768199545531175,0.35902122504360323,0.08037588679860912,0.33213194014431835,14.952189529131994,0.9696288534828851
760,0.24772020002496864,0.35946247980811513,0.08174538616657807,0.33254035606279264,15.106207160620315,0.9697910787703635
761,0.24775237638055225,0.35990373457262703,0.08313185715474526,0.332948771981267,15.260231590703114,0.9699533040578421
762,0.24777829823887518,0.36034498933713893,0.08453522056642228,0.33335718789974134,15.41422318334949,0.9701155293453205
763,0.24779774355336584,0.36078624410165083,0.08595539293655377,0.33376560381821563,15.568141843805483,0.970277754632799
764,0.24781049480475328,0.36122749886616273,0.08739228646339162,0.33417401973669,15.721947035802188,0.9704399799202775
765,0.24781633928721833,0.36166875363067463,0.08884580894268004,0.33458243565516427,15.875597799263424,0.970602205207756
766,0.2478150693897012,0.36211000839518653,0.09031586370442292,0.3349908515736386,16.029052768505316,0.9707644304952344
767,0.24780648287205045,0.36255126315969843,0.09180234955229293,0.3353992674921129,16.18227019091316,0.970926655782713
768,0.24779038313571566,0.36299251792421033,0.09330516070574837,0.33580768341058725,16.33520794608696,0.9710888810701914
769,0.24776657948868058,0.36343377268872223,0.09482418674491516,0.33621609932906155,16.487823565442117,0.9712511063576699
770,0.24773488740435054,0.36387502745323413,0.09635931255829443,0.3366245152475359,16.6400742522534,0.9714133316451484
771,0.24769512877410432,0.36431628221774603,0.09791041829334943,0.3370329311660102,16.791916902127536,0.9715755569326269
772,0.24764713215323492,0.36475753698225793,0.09947737931002769,0.33744134708448453,16.943308123893623,0.9717377822201054
773,0.2475907330000085,0.36519879174676984,0.10106006613726533,0.3378497630029588,17.09420426089331,0.9719000075075839
774,0.2475257739075767,0.36564004651128174,0.10265834443252848,0.3382581789214332,17.244561412658893,0.9720622327950623
775,0.24745210482848481,0.36608130127579364,0.1042720749444303,0.33866659483990746,17.394335456962775,0.9722244580825409
776,0.247369583291532,0.36652255604030554,0.10590111347847515,0.3390750107583818,17.543482072222076,0.9723866833700193
777,0.24727807461073936,0.36696381080481744,0.10754531086596365,0.33948342667685616,17.691956760244423,0.9725489086574979
778,0.24717745208619749,0.36740506556932934,0.10920451293610219,0.33989184259533045,17.83971486929411,0.9727111339449763
779,0.24706759719656715,0.36784632033384124,0.11087856049135078,0.3403002585138048,17.986711617466348,0.9728733592324548
780,0.24694839978302435,0.3682875750983531,0.11256728928604066,0.3407086744322791,18.13290211634777,0.9730355845199333
781,0.2468197582244402,0.368728829862865,0.11427053000829394,0.34111709035075344,18.278241394947546,0.9731978098074118
782,0.24668157960360168,0.3691700846273769,0.11598810826527038,0.34152550626922773,18.42268442388039,0.9733600350948903
783,0.24653377986429,0.3696113393918888,0.11771984457176946,0.3419339221877021,18.566186139781234,0.9735222603823688
784,0.24637628395903544,0.3700525941564007,0.1194655543422027,0.34234233810617637,18.708701469935388,0.9736844856698472
785,0.24620902598738748,0.3704938489209126,0.12122504788596242,0.3427507540246507,18.850185357101108,0.9738467109573257
786,0.24603194932453987,0.3709351036854245,0.12299813040619494,0.343159169943125,18.990592784507378,0.9740089362448042
787,0.245845006740167,0.3713763584499364,0.12478460200199773,0.34356758586159936,19.12987880100574,0.9741711615322827
788,0.24564816050733543,0.3718176132144483,0.12658425767404252,0.34397600178007365,19.267998546356107,0.9743333868197612
789,0.24544138250136463,0.3722588679789602,0.12839688733363958,0.344384417698548,19.404907276625124,0.9744956121072397
790,0.24522465428852344,0.3727001227434721,0.13022227581523588,0.3447928336170223,19.54056038967823,0.9746578373947181
791,0.24499796720445727,0.373141377507984,0.13206020289235898,0.34520124953549663,19.674913450741567,0.9748200626821967
792,0.24476132242225346,0.3735826322724959,0.13391044329699264,0.345609665453971,19.807922218014582,0.9749822879696751
793,0.2445147310100636,0.3740238870370078,0.13577276674238764,0.3460180813724453,19.939542668311088,0.9751445132571537
794,0.24425821397820918,0.3744651418015197,0.1376469379492917,0.3464264972909196,20.069731022706602,0.9753067385446321
795,0.2439918023157128,0.3749063965660316,0.1395327166755896,0.3468349132093939,20.198443772172247,0.9754689638321106
796,0.24371553701620455,0.3753476513305435,0.14142985774933978,0.34724332912786826,20.325637703170926,0.9756311891195891
797,0.24342946909316526,0.3757889060950554,0.1433381111051831,0.34765174504634255,20.451269923194786,0.9757934144070676
798,0.24313365958448152,0.3762301608595673,0.14525722182411105,0.3480601609648169,20.575297886223765,0.9759556396945461
799,0.24282817954629365,0.3766714156240792,0.14718693017655834,0.3484685768832912,20.697679418080252,0.9761178649820246
800,0.24251311003613615,0.3771126703885911,0.14912697166880404,0.34887699280176554,20.818372741660227,0.976280090269503
801,0.2421885420853721,0.377553925153103,0.15107707709263815,0.34928540872023983,20.937336502018017,0.9764423155569816
802,0.24185457666094481,0.3779951799176149,0.15303697257827234,0.3496938246387142,21.05452979128246,0.97660454084446
803,0.2415113246164698,0.37843643468212673,0.15500637965044695,0.35010224055718847,21.169912173384336,0.9767667661319386
804,0.2411589066327118,0.37887768944663863,0.15698501528770462,0.3505106564756628,21.28344370857094,0.976928991419417
805,0.24079745314749457,0.37931894421115053,0.15897259198477887,0.3509190723941371,21.395084977688093,0.9770912167068955
806,0.24042710427510539,0.37976019897566243,0.16096881781806174,0.35132748831261146,21.50479710620741,0.9772534419943739
807,0.2400480097152684,0.38020145374017433,0.16297339651409393,0.3517359042310858,21.612541787977843,0.9774156672818525
808,0.2396603286517682,0.38064270850468623,0.16498602752103067,0.3521443201495601,21.71828130867961,0.9775778925693309
809,0.23926422964081834,0.38108396326919813,0.16700640608303216,0.35255273606803444,21.821978568961754,0.9777401178568095
810,0.23885989048927905,0.38152521803371003,0.16903422331751466,0.35296115198650874,21.92359710723992,0.9779023431442879
811,0.23844749812283927,0.38196647279822193,0.17106916629521357,0.3533695679049831,22.023101122136257,0.9780645684317664
812,0.2380272484442873,0.38240772756273383,0.17311091812298582,0.3537779838234574,22.120455494540593,0.9782267937192449
813,0.23759934618200557,0.38284898232724573,0.17515915802929943,0.3541863997419317,22.215625809272566,0.9783890190067234
814,0.23716400472883525,0.38329023709175764,0.17721356145233294,0.354594815660406,22.308578376327283,0.9785512442942019
815,0.23672144597146408,0.38373149185626954,0.17927380013062544,0.35500323157888036,22.399280251683,0.9787134695816804
816,0.23627190011050375,0.38417274662078144,0.18133954219619905,0.35541164749735465,22.487699257654057,0.9788756948691588
817,0.23581560547142963,0.38461400138529334,0.1834104522700868,0.355820063415829,22.573804002770192,0.9790379201566374
818,0.23535280830656705,0.38505525614980524,0.18548619156018534,0.3562284793343033,22.657563901164018,0.9792001454441158
819,0.23488376258831406,0.38549651091431714,0.18756641796136142,0.35663689525277764,22.73894919145095,0.9793623707315944
820,0.23440872979380573,0.38593776567882904,0.18965078615772646,0.35704531117125193,22.81793095508202,0.9795245960190728
821,0.2339279786812255,0.38637902044334094,0.19173894772700498,0.3574537270897263,22.894481134156294,0.9796868213065513
822,0.23344178505798457,0.38682027520785284,0.19383055124690754,0.3578621430082006,22.968572548674373,0.9798490465940298
823,0.23295043154099504,0.38726152997236474,0.19592524240343312,0.3582705589266749,23.040178913219314,0.9800112718815083
824,0.2324542073092687,0.38770278473687664,0.19802266410100375,0.35867897484514927,23.10927485304957,0.9801734971689868
825,0.23195340784908702,0.38814403950138854,0.20012245657435485,0.35908739076362356,23.175835919589275,0.9803357224564653
826,0.23144833469198825,0.38858529426590044,0.20222425750208778,0.3594958066820979,23.239838605303643,0.9804979477439437
827,0.23093929514582975,0.3890265490304123,0.20432770212179222,0.3599042226005722,23.301260357944557,0.9806601730314222
828,0.23042660201918783,0.3894678037949242,0.20643242334665657,0.36031263851904655,23.360079594155202,0.9808223983189007
829,0.2299105733393657,0.3899090585594361,0.20853805188346317,0.36072105443752084,23.416275712421506,0.9809846236063792
830,0.2293915320642844,0.390350313323948,0.21064421635188693,0.3611294703559952,23.469829105359118,0.9811468488938577
831,0.22886980578853972,0.3907915680884599,0.21275054340499353,0.3615378862744695,23.52072117132526,0.9813090741813362
832,0.2283457264439125,0.3912328228529718,0.2148566578508529,0.3619463021929438,23.568934325346255,0.9814712994688146
833,0.22781962999462513,0.3916740776174837,0.21696218277516513,0.3623547181114181,23.614452009350423,0.9816335247562932
834,0.2272918561276436,0.3921153323819956,0.21906673966480886,0.36276313402989246,23.657258701698627,0.9817957500437716
835,0.22676274793832607,0.3925565871465075,0.22116994853221336,0.36317154994836676,23.69733992600442,0.9819579753312502
836,0.22623265161172784,0.3929978419110194,0.2232714280404642,0.3635799658668411,23.734682259236425,0.9821202006187286
837,0.22570191609987314,0.3934390966755313,0.22537079562903747,0.3639883817853154,23.769273339096898,0.9822824259062071
838,0.2251708927953092,0.3938803514400432,0.22746766764007859,0.36439679770378974,23.80110187067036,0.9824446511936856
839,0.2246399352012619,0.3943216062045551,0.22956165944511855,0.3648052136222641,23.830157632337393,0.9826068764811641
840,0.2241093985987158,0.394762860969067,0.23165238557214132,0.3652136295407384,23.856431480949677,0.9827691017686426
841,0.2235796397107423,0.3952041157335789,0.23373945983290426,0.36562204545921273,23.879915356262085,0.9829313270561211
842,0.22305101636440527,0.3956453704980908,0.23582249545041375,0.366030461377687,23.90060228461955,0.9830935523435995
843,0.22252388715057297,0.3960866252626027,0.23790110518647015,0.36643887729616137,23.918486381896365,0.9832557776310781
844,0.22199861108196797,0.3965278800271146,0.23997490146917969,0.36684729321463566,23.933562855686485,0.9834180029185565
845,0.22147554724978882,0.3969691347916265,0.24204349652035087,0.36725570913311,23.94582800674461,0.9835802282060351
846,0.22095505447923808,0.3974103895561384,0.24410650248267493,0.3676641250515843,23.955279229677586,0.9837424534935135
847,0.22043749098429122,0.3978516443206503,0.24616353154660686,0.36807254097005865,23.961915012887495,0.983904678780992
848,0.21992321402204348,0.3982928990851622,0.24821419607685405,0.36848095688853294,23.96573493776768,0.9840669040684704
849,0.21941257954697024,0.3987341538496741,0.2502581087383889,0.3688893728070073,23.966739677154145,0.984229129355949
850,0.2189059418654363,0.39917540861418593,0.2522948826218923,0.3692977887254816,23.964930993035424,0.9843913546434274
851,0.218403653290791,0.39961666337869783,0.2543241313685528,0.3697062046439559,23.96031173352446,0.984553579930906
852,0.21790606379938302,0.40005791814320973,0.25634546929412644,0.3701146205624302,23.952885829097177,0.9847158052183844
853,0.2174135206878284,0.40049917290772163,0.25835851151218847,0.37052303648090457,23.942658288102734,0.9848780305058629
854,0.21692636823186476,0.40094042767223353,0.26036287405648423,0.3709314523993789,23.929635191551483,0.9850402557933414
855,0.21644494734712133,0.40138168243674544,0.2623581740023127,0.3713398683178532,23.913823687186987,0.9852024810808199
856,0.21596959525213377,0.40182293720125734,0.2643440295868599,0.37174828423632755,23.89523198284955,0.9853647063682984
857,0.21550064513392989,0.40226419196576924,0.2663200603284081,0.37215670015480184,23.873869339138913,0.9855269316557769
858,0.2150384258165083,0.40270544673028114,0.26828588714435436,0.3725651160732762,23.84974606138487,0.9856891569432553
859,0.21458326143253176,0.40314670149479304,0.2702411324679626,0.3729735319917505,23.822873490934946,0.9858513822307339
860,0.21413547109855136,0.40358795625930494,0.27218542036378623,0.37338194791022483,23.793263995768886,0.9860136075182123
861,0.2136953685940745,0.40402921102381684,0.2741183766416932,0.3737903638286991,23.760930960450395,0.9861758328056909
862,0.21326326204478643,0.40447046578832874,0.27603962896943574,0.37419877974717347,23.725888775427556,0.9863380580931693
863,0.21283945361023074,0.40491172055284064,0.2779488069836968,0.37460719566564776,23.688152825692754,0.9865002833806478
864,0.2124242391762477,0.40535297531735254,0.27984554239956566,0.3750156115841221,23.647739478815353,0.9866625086681263
865,0.21201790805246853,0.40579423008186444,0.28172946911837793,0.3754240275025964,23.60466607235906,0.9868247339556048
866,0.21162074267515438,0.40623548484637634,0.28360022333387724,0.37583244342107075,23.55895090069768,0.9869869592430833
867,0.21123301831566613,0.40667673961088824,0.2854574436366389,0.37624085933954504,23.510613201243345,0.9871491845305618
868,0.21085500279484423,0.40711799437540014,0.2873007711167196,0.3766492752580194,23.459673140100577,0.9873114098180402
869,0.2104869562035727,0.40755924913991204,0.2891298494644795,0.37705769117649374,23.406151797162412,0.9874736351055187
870,0.21012913062979485,0.40800050390442394,0.29094432506954193,0.37746610709496803,23.350071150662828,0.9876358603929972
871,0.20978176989224168,0.40844175866893584,0.29274384711785056,0.3778745230134424,23.291454061201602,0.9877980856804757
872,0.2094451092811272,0.40888301343344774,0.29452806768678763,0.37828293893191667,23.230324255257763,0.9879603109679542
873,0.20911937530606003,0.4093242681979596,0.29629664183832055,0.378691354850391,23.166706308208493,0.9881225362554327
874,0.20880478545140901,0.4097655229624715,0.29804922771014963,0.3790997707688653,23.100625626869537,0.9882847615429111
875,0.2085015479393592,0.4102067777269834,0.29978548660482846,0.37950818668733965,23.032108431575704,0.9884469868303897
876,0.20820986150088186,0.4106480324914953,0.30150508307683227,0.37991660260581395,22.96118173781834,0.9886092121178681
877,0.20792991515483736,0.4110892872560072,0.3032076850175568,0.3803250185242883,22.887873337457762,0.9887714374053467
878,0.20766188799542062,0.4115305420205191,0.3048929637382244,0.3807334344427626,22.81221177952976,0.9889336626928251
879,0.2074059489881518,0.411971796785031,0.30656059405068925,0.38114185036123693,22.73422635066328,0.9890958879803036
880,0.20716225677460473,0.4124130515495429,0.30821025434612154,0.3815502662797112,22.653947055129606,0.9892581132677821
881,0.20693095948606025,0.4128543063140548,0.3098416266715708,0.3819586821981856,22.57140459454182,0.9894203385552606
882,0.2067121945662581,0.4132955610785667,0.31145439680439035,0.38236709811665986,22.48663034722241,0.9895825638427391
883,0.20650608860341801,0.4137368158430786,0.3130482543245336,0.3827755140351342,22.399656347260613,0.9897447891302176
884,0.2063127571716874,0.4141780706075905,0.3146228926847051,0.3831839299536085,22.310515263277736,0.989907014417696
885,0.20613230468216512,0.4146193253721024,0.316178009278385,0.38359234587208285,22.219240376920336,0.9900692397051746
886,0.2059648242436434,0.4150605801366143,0.3177133055057177,0.3840007617905572,22.125865561102064,0.990231464992653
887,0.20581039753319696,0.4155018349011262,0.31922848683727945,0.3844091777090315,22.030425258012418,0.9903936902801316
888,0.20566909467674346,0.4159430896656381,0.3207232628757356,0.38481759362750584,21.932954456914423,0.99055591556761
889,0.20554097413968628,0.41638434443015,0.32219734741539363,0.38522600954598013,21.833488671750015,0.9907181408550885
890,0.2054260826277421,0.4168255991946619,0.3236504584996752,0.3856344254644545,21.732063918573598,0.9908803661425669
891,0.20532445499804694,0.4172668539591738,0.32508231847651664,0.38604284138292877,21.628716692833912,0.9910425914300455
892,0.2052361141806243,0.4177081087236857,0.32649265405172595,0.3864512573014031,21.52348394652485,0.9912048167175239
893,0.20516107111028692,0.4181493634881976,0.32788119634030943,0.3868596732198774,21.416403065223538,0.9913670420050025
894,0.20509932466903813,0.4185906182527095,0.3292476809158017,0.38726808913835176,21.307511845038057,0.9915292672924809
895,0.2050508616390238,0.4190318730172214,0.33059184785761636,0.38767650505682605,21.196848469482898,0.9916914925799594
896,0.20501565666608124,0.4194731277817333,0.3319134417964552,0.3880849209753004,21.08445148630253,0.9918537178674379
897,0.20499367223391557,0.41991438254624514,0.3332122119577964,0.3884933368937747,20.9703597842634,0.9920159431549164
898,0.20498485864893,0.42035563731075704,0.33448791220350477,0.38890175281224904,20.85461256993187,0.9921781684423949
899,0.20498915403572177,0.42079689207526894,0.3357403010715878,0.3893101687307233,20.737249344460082,0.9923403937298734
900,0.20500648434324817,0.42123814683978084,0.33696914181414267,0.3897185846491977,20.618309880396872,0.9925026190173518
901,0.2050367633616553,0.42167940160429274,0.33817420243352453,0.390127000567672,20.497834198543362,0.9926648443048304
902,0.20507989274975516,0.42212065636880464,0.3393552557167792,0.3905354164861463,20.37586254487256,0.9928270695923088
903,0.205135762073122,0.42256191113331654,0.3405120792683793,0.39094383240462066,20.252435367529273,0.9929892948797874
904,0.20520424885277389,0.42300316589782844,0.34164445554130507,0.39135224832309495,20.127593293931927,0.9931515201672658
905,0.2052852186243927,0.42344442066234034,0.3427521718665146,0.3917606642415693,20.0013771079903,0.9933137454547443
906,0.20537852500802634,0.42388567542685224,0.34383502048084347,0.3921690801600436,19.87382772746003,0.9934759707422227
907,0.2054840097882079,0.42432693019136414,0.3448927985533843,0.39257749607851794,19.744986181449228,0.9936381960297013
908,0.2056015030044173,0.42476818495587604,0.3459253082103853,0.39298591199699223,19.614893588094592,0.9938004213171798
909,0.2057308230517986,0.42520943972038794,0.34693235655872245,0.3933943279154666,19.483591132424422,0.9939626466046583
910,0.2058717767920417,0.42565069448489984,0.3479137557079825,0.39380274383394087,19.351120044422547,0.9941248718921367
911,0.20602415967432194,0.42609194924941174,0.348869322791214,0.3942111597524152,19.217521577311842,0.9942870971796152
912,0.2061877558661872,0.42653320401392364,0.34979887998438763,0.3946195756708895,19.08283698607065,0.9944493224670937
913,0.20636233839426887,0.42697445877843554,0.35070225452461834,0.39502799158936386,18.94710750619795,0.9946115477545722
914,0.2065476692946872,0.42741571354294744,0.3515792787271941,0.39543640750783815,18.810374332741468,0.9947737730420507
915,0.20674349977301032,0.42785696830745934,0.3524297900014641,0.3958448234263125,18.672678599604122,0.9949359983295292
916,0.20694957037361886,0.42829822307197124,0.3532536308656302,0.39625323934478685,18.53406135913978,0.9950982236170076
917,0.2071656111583197,0.42873947783648314,0.3540506489604945,0.39666165526326114,18.394563562055012,0.9952604489044862
918,0.20739134189404335,0.42918073260099504,0.35482069706220787,0.3970700711817355,18.254226037627195,0.9954226741919646
919,0.2076264722494502,0.42962198736550694,0.355563633094068,0.3974784871002098,18.11308947425201,0.9955848994794432
920,0.20787070200026697,0.4300632421300188,0.3562793201374159,0.3978869030186841,17.971194400333136,0.9957471247669216
921,0.2081237212431614,0.4305044968945307,0.3569676264416736,0.3982953189371584,17.82858116552288,0.9959093500544001
922,0.2083852106179591,0.4309457516590426,0.3576284254335736,0.39870373485563276,17.685289922327915,0.9960715753418786
923,0.2086548415379988,0.4313870064235545,0.35826159572562144,0.39911215077410706,17.541360608088755,0.9962338006293571
924,0.20893227642841392,0.4318282611880664,0.35886702112383756,0.3995205666925814,17.39683292734161,0.9963960259168356
925,0.2092171689721213,0.4322695159525783,0.3594445906348202,0.3999289826110557,17.251746334574918,0.9965582512043141
926,0.20950916436329275,0.4327107707170902,0.3599941984721735,0.40033739852953004,17.106140017386938,0.9967204764917925
927,0.20980789956807686,0.4331520254816021,0.3605157440623392,0.40074581444800433,16.96005288005376,0.996882701779271
928,0.21011300359233245,0.433593280246114,0.361009132049873,0.4011542303664787,16.81352352751516,0.9970449270667495
929,0.2104240977561304,0.4340345350106259,0.361474272302203,0.401562646284953,16.6665902497865,0.997207152354228
930,0.2107407959747724,0.4344757897751378,0.36191107991390825,0.4019710622034273,16.519291006801076,0.9973693776417065
931,0.2110627050460716,0.4349170445396497,0.36231947521055013,0.40237947812190167,16.371663413692275,0.997531602929185
932,0.21138942494363364,0.4353582993041616,0.3626993837520928,0.40278789404037596,16.22374472651889,0.9976938282166634
933,0.21172054911587207,0.4357995540686735,0.36305073633594265,0.4031963099588503,16.075571828439525,0.997856053504142
934,0.21205566479048776,0.4362408088331854,0.363373468999637,0.4036047258773246,15.927181216341562,0.9980182787916204
935,0.21239435328413409,0.4366820635976973,0.36366752302321215,0.40401314179579895,15.778608987926427,0.998180504079099
936,0.2127361903169922,0.4371233183622092,0.36393284493127365,0.40442155771427324,15.629890829257919,0.9983427293665774
937,0.21308074633196888,0.4375645731267211,0.36416938649479663,0.4048299736327476,15.481062002774419,0.9985049546540559
938,0.21342758681823115,0.438005827891233,0.36437710473267604,0.4052383895512219,15.332157335768231,0.9986671799415344
939,0.21377627263878654,0.4384470826557449,0.3645559619130489,0.4056468054696962,15.183211209335132,0.9988294052290129
940,0.21412636036181504,0.4388883374202568,0.36470592555440495,0.4060552213881705,15.03425754779285,0.9989916305164914
941,0.21447740259545386,0.4393295921847687,0.3648269684265032,0.40646363730664486,14.88532980857436,0.9991538558039699
942,0.21482894832573884,0.4397708469492806,0.3649190685511076,0.40687205322511916,14.736460972590352,0.9993160810914483
943,0.21518054325739752,0.44021210171379244,0.3649822092025531,0.4072804691435935,14.587683535067772,0.9994783063789269
944,0.21553173015719218,0.44065335647830434,0.3650163789081526,0.4076888850620678,14.439029496859153,0.9996405316664053
945,0.21588204919950554,0.44109461124281624,0.36502157144845043,0.40809730098054214,14.290530356222678,0.9998027569538839
946,0.21623103831386428,0.44153586600732814,0.3649977858573284,0.40850571689901644,14.142217101074936,0.9999649822413623
947,0.21657823353409084,0.44197712077184004,0.36494502642196663,0.4089141328174908,13.994120201709821,1.0001272075288408
948,0.2169231693487749,0.44241837553635194,0.3648633026826592,0.40932254873596513,13.846269603985771,1.0002894328163192
949,0.2172653790527569,0.44285963030086384,0.3647526294324828,0.4097309646544394,13.698694722976123,1.0004516581037977
950,0.21760439509931173,0.44330088506537574,0.36461302671681367,0.41013938057291377,13.55142443708039,1.0006138833912763
951,0.21793974945272543,0.44374213982988764,0.3644445198326874,0.41054779649138806,13.404487082593974,1.0007761086787548
952,0.21827097394095468,0.44418339459439954,0.3642471393279912,0.4109562124098624,13.257910448729955,1.0009383339662332
953,0.21859760060806194,0.44462464935891144,0.3640209210004782,0.4113646283283367,13.111721773092162,1.0011005592537117
954,0.2189191620661176,0.44506590412342334,0.3637659058965913,0.41177304424681105,12.965947737592495,1.00126278454119
955,0.2192351918462653,0.44550715888793524,0.36348214031007925,0.41218146016528534,12.820614464808328,1.0014250098286688
956,0.21954522474864405,0.44594841365244714,0.36316967578038833,0.4125898760837597,12.675747514775727,1.0015872351161472
957,0.2198487971908665,0.44638966841695904,0.3628285690908107,0.412998292002234,12.531371882210234,1.0017494604036257
958,0.2201454475547519,0.44683092318147094,0.36245888226636475,0.4134067079207083,12.387511994152765,1.0019116856911041
959,0.22043471653101707,0.44727217794598284,0.36206068257138724,0.4138151238391826,12.244191708031783,1.0020739109785826
960,0.220716147461629,0.44771343271049474,0.36163404250680753,0.41422353975765697,12.101434310136149,1.0022361362660612
961,0.2209892866795285,0.44815468747500664,0.36117903980707916,0.41463195567613126,11.95926251449254,1.0023983615535397
962,0.22125368384543556,0.44859594223951854,0.36069575743673643,0.4150403715946056,11.817698462138111,1.0025605868410181
963,0.22150889228145104,0.44903719700403044,0.3601842835865476,0.41544878751307995,11.676763720783999,1.0027228121284966
964,0.22175446930117423,0.44947845176854234,0.35964471166922735,0.41585720343155425,11.53647928485999,1.002885037415975
965,0.22198997653605781,0.44991970653305424,0.35907714031467786,0.4162656193500286,11.396865575933058,1.0030472627034537
966,0.22221498025772907,0.4503609612975661,0.3584816733647183,0.4166740352685029,11.25794244349271,1.0032094879909321
967,0.22242905169600752,0.450802216062078,0.35785841986726763,0.41708245118697723,11.119729166092439,1.0033717132784106
968,0.22263176735235676,0.4512434708265899,0.3572074940699398,0.4174908671054515,10.98224445284204,1.003533938565889
969,0.22282270930851175,0.4516847255911018,0.3565290154130099,0.41789928302392587,10.845506445239804,1.0036961638533675
970,0.2230014655300289,0.4521259803556137,0.35582310852171156,0.41830769894240016,10.70953271933675,1.003858389140846
971,0.2231676301645111,0.4525672351201256,0.3550899031978197,0.4187161148608745,10.574340288223736,1.0040206144283246
972,0.2233208038342675,0.4530084898846375,0.354329534410477,0.4191245307793488,10.439945604833166,1.004182839715803
973,0.2234605939231703,0.4534497446491494,0.35354214228621633,0.41953294669782315,10.306364565043994,1.0043450650032815
974,0.22358661485748174,0.4538909994136613,0.3527278720981363,0.41994136261629744,10.17361251108363,1.00450729029076
975,0.2236984883804267,0.4543322541781732,0.3518868742541786,0.4203497785347718,10.041704235215223,1.0046695155782384
976,0.2237958438202957,0.4547735089426851,0.35101930428446515,0.4207581944532461,9.910653983701454,1.004831740865717
977,0.2238783183518676,0.455214763707197,0.35012532282764175,0.42116661037172043,9.780475461036202,1.0049939661531955
978,0.2239455572509522,0.4556560184717089,0.34920509561618485,0.4215750262901948,9.651181834432148,1.005156191440674
979,0.2239972141418536,0.4560972732362208,0.34825879346061744,0.42198344220866907,9.52278573855769,1.0053184167281524
980,0.22403295123757097,0.4565385280007327,0.34728659223258956,0.4223918581271434,9.395299280511272,1.0054806420156308
981,0.2240524395725524,0.4569797827652446,0.34628867284677295,0.4228002740456177,9.26873404502401,1.0056428673031095
982,0.22405535922783157,0.4574210375297565,0.34526522124151776,0.42320868996409206,9.143101099882537,1.005805092590588
983,0.22404139954838154,0.4578622922942684,0.3442164283582287,0.42361710588256635,9.018411001558157,1.0059673178780664
984,0.22401025935252888,0.4583035470587803,0.3431424901194046,0.4240255218010407,8.89467380103755,1.0061295431655448
985,0.22396164713327837,0.4587448018232922,0.34204360740529943,0.424433937719515,8.771899049843157,1.0062917684530233
986,0.22389528125140903,0.4591860565878041,0.3409199860291518,0.42484235363798933,8.6500958062323,1.006453993740502
987,0.22381089012020794,0.459627311352316,0.3397718367109398,0.4252507695564636,8.529272641568891,1.0066162190279804
988,0.2237082123817174,0.4600685661168279,0.3385993750496107,0.425659185474938,8.40943764685328,1.0067784443154588
989,0.22358699707438165,0.4605098208813398,0.3374028214937432,0.42606760139341227,8.290598439406434,1.0069406696029373
990,0.2234470037919834,0.46095107564585164,0.3361824013105936,0.4264760173118866,8.172762169694964,1.0071028948904157
991,0.2232880028337742,0.46139233041036354,0.33493834455348637,0.4268844332303609,8.055935528289343,1.0072651201778942
992,0.22310977534570728,0.46183358517487544,0.3336708860275011,0.42729284914883525,7.940124752945754,1.0074273454653728
993,0.22291211345269213,0.46227483993938734,0.3323802652534188,0.4277012650673096,7.825335635803287,1.0075895707528513
994,0.22269482038179936,0.46271609470389924,0.33106672642988527,0.4281096809857839,7.711573530685518,1.0077517960403297
995,0.22245771057635041,0.46315734946841114,0.32973051839375195,0.42851809690425824,7.598843360500305,1.0079140213278082
996,0.22220060980084017,0.46359860423292304,0.328371894578559,0.42892651282273253,7.487149624727046,1.0080762466152866
997,0.2219233552366439,0.46403985899743494,0.3269911129711225,0.4293349287412069,7.376496406983583,1.0082384719027653
998,0.2216257955684733,0.46448111376194684,0.3255884360661955,0.42974334465968117,7.266887382664862,1.0084006971902437
999,0.22130779106155318,0.46492236852645874,0.324164130819165,0.4301517605781555,7.158325826643209,1.0085629224777222


==> visu/old/tikz_csvs_diagonal_force_v2/mean.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,diagonal_force
5e-20,0.08706130567938086,0.06538906436413523,0.9778655850887299,-2.6754359310367657,-3.0281094188861566,-0.022819666592509592,5e-20
0.5,348.8070063257217,98.85785518050194,129.57638998746873,3.906783259344092,2.740767627654664,3.0556068749027276,0.5
5e-15,0.07316004555672402,0.05144714005291458,0.9830946946144103,-2.7388683373761165,-3.0762906534211902,-0.017145033868622882,5e-15
5e-18,0.0720317234098911,0.050955044776201205,0.9802284002304077,-2.777601585819129,-3.1272125318401267,-0.020153850259699947,5e-18
5e-05,0.08997576300054785,0.0653227467089891,0.9797479391098023,-2.718228337412658,-3.137174360545151,-0.020658707455332367,5e-05
1e-08,0.10419201306998727,0.07553637549281116,0.975728805065155,-2.499790741776035,-2.9310196032430067,-0.02514376018833324,1e-08
5e-13,0.07686148606240746,0.05155779659748074,0.9813528215885162,-2.695844348929544,-3.0985388917097314,-0.018876010460941856,5e-13
0.05,60.981620389223096,16.650125011205674,22.463788039684296,2.87699988163989,1.6951375544278076,2.0696958418415665,0.05
5e-10,0.09687463548034426,0.06991513013839716,0.9800459015369415,-2.6272945054318892,-2.9958950855480873,-0.02056149445329063,5e-10
5e-06,0.09460092362016435,0.06993148785084481,0.9758898103237152,-2.5888954834726814,-2.9993350484843133,-0.024793302070817595,5e-06
5e-08,0.09568647541105743,0.07217910893261428,0.9718005084991455,-2.6230650844669925,-3.005305518428189,-0.029401435984351996,5e-08
5e-09,0.08351417466998097,0.05970119815319773,0.9806668949127197,-2.62781988396807,-2.9759013053566905,-0.019642288453284397,5e-09
0.0005,0.05847755115479226,0.03968473833054299,0.9863923811912536,-2.9087866509570874,-3.30770451941029,-0.01374389992493403,0.0005
5e-07,0.07690342478454108,0.05373316995799536,0.9807390475273132,-2.73806849951115,-3.0835922801413482,-0.019606231424243923,5e-07
0.01,3.440517112016678,1.4134808206558227,1.9514396369457245,0.5664924747418698,0.08473435547010569,0.3662723081464372,0.01
0.005,11.014422178566456,4.372099658846855,15.289806835651397,0.25342654692610206,0.023484867051974403,0.45494720788674575,0.005
5e-11,0.08990223854780194,0.06589087478816506,0.976033980846405,-2.6355064780623367,-3.0239247822944977,-0.024878329402867144,5e-11
1e-07,0.10914232872426506,0.07804182827472683,0.9745074129104614,-2.5394386459131275,-2.8827228660909427,-0.026444909628729897,1e-07
0.001,0.05582756802439686,0.03917825859040017,0.9831847763061523,-2.992119245259572,-3.368205632327113,-0.017051964721499478,0.001
5e-12,0.08161831580102438,0.05878042370080942,0.9773313546180725,-2.7021564570547487,-3.085234289669157,-0.023221684228430295,5e-12


==> visu/old/tikz_csvs_diagonal_force_v2/mean_old.csv <==
,5e-20,0.5,5e-15,5e-18,5e-05,1e-08,5e-13,0.05,5e-10,5e-06,5e-08,5e-09,0.0005,5e-07,0.01,0.005,5e-11,1e-07,0.001,5e-12
error_l2,0.08706130567938086,348.8070063257217,0.07316004555672402,0.0720317234098911,0.08997576300054785,0.10419201306998727,0.07686148606240746,60.981620389223096,0.09687463548034426,0.09460092362016435,0.09568647541105743,0.08351417466998097,0.05847755115479226,0.07690342478454108,3.440517112016678,11.014422178566456,0.08990223854780194,0.10914232872426506,0.05582756802439686,0.08161831580102438
error_linfty,0.06538906436413523,98.85785518050194,0.05144714005291458,0.050955044776201205,0.0653227467089891,0.07553637549281116,0.05155779659748074,16.650125011205674,0.06991513013839716,0.06993148785084481,0.07217910893261428,0.05970119815319773,0.03968473833054299,0.05373316995799536,1.4134808206558227,4.372099658846855,0.06589087478816506,0.07804182827472683,0.03917825859040017,0.05878042370080942
H_one_norm,0.9778655850887299,129.57638998746873,0.9830946946144103,0.9802284002304077,0.9797479391098023,0.975728805065155,0.9813528215885162,22.463788039684296,0.9800459015369415,0.9758898103237152,0.9718005084991455,0.9806668949127197,0.9863923811912536,0.9807390475273132,1.9514396369457245,15.289806835651397,0.976033980846405,0.9745074129104614,0.9831847763061523,0.9773313546180725
ln_error_l2,-2.6754359310367657,3.906783259344092,-2.7388683373761165,-2.777601585819129,-2.718228337412658,-2.499790741776035,-2.695844348929544,2.87699988163989,-2.6272945054318892,-2.5888954834726814,-2.6230650844669925,-2.62781988396807,-2.9087866509570874,-2.73806849951115,0.5664924747418698,0.25342654692610206,-2.6355064780623367,-2.5394386459131275,-2.992119245259572,-2.7021564570547487
ln_error_linfty,-3.0281094188861566,2.740767627654664,-3.0762906534211902,-3.1272125318401267,-3.137174360545151,-2.9310196032430067,-3.0985388917097314,1.6951375544278076,-2.9958950855480873,-2.9993350484843133,-3.005305518428189,-2.9759013053566905,-3.30770451941029,-3.0835922801413482,0.08473435547010569,0.023484867051974403,-3.0239247822944977,-2.8827228660909427,-3.368205632327113,-3.085234289669157
ln_H_one_norm,-0.022819666592509592,3.0556068749027276,-0.017145033868622882,-0.020153850259699947,-0.020658707455332367,-0.02514376018833324,-0.018876010460941856,2.0696958418415665,-0.02056149445329063,-0.024793302070817595,-0.029401435984351996,-0.019642288453284397,-0.01374389992493403,-0.019606231424243923,0.3662723081464372,0.45494720788674575,-0.024878329402867144,-0.026444909628729897,-0.017051964721499478,-0.023221684228430295
diagonal_force,5e-20,0.5,5e-15,5e-18,5e-05,1e-08,5e-13,0.05,5e-10,5e-06,5e-08,5e-09,0.0005,5e-07,0.01,0.005,5e-11,1e-07,0.001,5e-12


==> visu/old/tikz_csvs_hist_two_dim/hist_MT/hist.csv <==
,id,experiment_id,error_l2
0,0,00001,0.01339850202202797
1,1,00037,0.006952156778424978
2,2,00067,0.006627706810832024
3,3,00127,0.010723354294896126
4,4,00019,0.010201705619692802
5,5,00028,0.015696806833148003
6,6,00058,0.012783747166395187
7,7,00088,0.012719336897134781
8,8,00109,0.008350612595677376
9,9,00118,0.008040501736104488
10,10,00049,0.018057383596897125
11,11,00079,0.013667960651218891
12,12,00010,0.008413471281528473
13,13,00139,0.012058484368026257
14,14,00004,0.013056940399110317
15,15,00040,0.010280508548021317
16,16,00070,0.007635979913175106
17,17,00091,0.008517485111951828
18,18,00100,0.010911209508776665
19,19,00130,0.008619674481451511
20,20,00022,0.007341189309954643
21,21,00031,0.007123137824237347
22,22,00061,0.007741378620266914
23,23,00121,0.012081137858331203
24,24,00007,0.010168856009840965
25,25,00043,0.017180759459733963
26,26,00052,0.011994415894150734
27,27,00073,0.01694236323237419
28,28,00082,0.019168615341186523
29,29,00094,0.026848699897527695
30,30,00103,0.008638797327876091
31,31,00112,0.012170211412012577
32,32,00133,0.021262632682919502
33,33,00142,0.010090743191540241
34,34,00034,0.01197542529553175
35,35,00064,0.01539699174463749
36,36,00124,0.009273131377995014
37,37,00016,0.009248691610991955
38,38,00025,0.010996619239449501
39,39,00055,0.02058647945523262
40,40,00085,0.012613358907401562
41,41,00106,0.013160009868443012
42,42,00115,0.009606336243450642
43,43,00136,0.011612597852945328
44,44,00145,0.013202319853007793
45,45,00148,0.017526399344205856
46,46,00046,0.007503741420805454
47,47,00076,0.007616562303155661
48,48,00097,0.016862967982888222
49,49,00013,0.012520375661551952


==> visu/old/tikz_csvs_hist_two_dim/hist_MT/kde.csv <==
,error_l2,error_l2_x_grid
0,55.83291821560786,0.006627706810832024
1,56.263900683102904,0.00664794804515304
2,56.694127132117785,0.006668189279474057
3,57.12354412137345,0.006688430513795074
4,57.552098434754356,0.00670867174811609
5,57.979737101451946,0.0067289129824371074
6,58.406407416018965,0.006749154216758124
7,58.83205695832271,0.00676939545107914
8,59.25663361338373,0.006789636685400157
9,59.68008559108819,0.006809877919721174
10,60.10236144576157,0.00683011915404219
11,60.52341009559087,0.006850360388363207
12,60.94318084188362,0.006870601622684224
13,61.361623388150726,0.0068908428570052405
14,61.77868785900223,0.006911084091326257
15,62.19432481884212,0.006931325325647274
16,62.608485290351815,0.006951566559968291
17,63.02112077274979,0.006971807794289307
18,63.432183259815474,0.006992049028610324
19,63.84162525766556,0.007012290262931341
20,64.24939980227238,0.007032531497252357
21,64.65546047671096,0.007052772731573374
22,65.05976142812568,0.007073013965894391
23,65.46225738440366,0.007093255200215407
24,65.86290367054502,0.007113496434536424
25,66.26165622471898,0.007133737668857441
26,66.65847161399475,0.0071539789031784574
27,67.05330704973794,0.007174220137499474
28,67.44612040266078,0.007194461371820491
29,67.8368702175176,0.007214702606141508
30,68.22551572743497,0.007234943840462524
31,68.61201686786718,0.007255185074783541
32,68.99633429016762,0.007275426309104558
33,69.3784293747672,0.007295667543425574
34,69.75826424395112,0.0073159087777465905
35,70.13580177422456,0.007336150012067608
36,70.51100560826004,0.007356391246388624
37,70.88384016641784,0.007376632480709641
38,71.25427065783151,0.007396873715030658
39,71.62226309105151,0.007417114949351674
40,71.98778428423925,0.007437356183672691
41,72.35080187490504,0.007457597417993708
42,72.71128432918283,0.0074778386523147245
43,73.06920095063568,0.007498079886635741
44,73.42452188858621,0.007518321120956758
45,73.77721814596578,0.007538562355277775
46,74.12726158667722,0.007558803589598791
47,74.47462494246629,0.0075790448239198074
48,74.8192818192967,0.007599286058240825
49,75.16120670322448,0.007619527292561841
50,75.50037496576812,0.007639768526882858
51,75.83676286876934,0.007660009761203875
52,76.17034756874293,0.007680250995524891
53,76.50110712071104,0.007700492229845908
54,76.82902048152042,0.007720733464166925
55,77.15406751263903,0.007740974698487941
56,77.47622898243128,0.007761215932808958
57,77.7954865679095,0.007781457167129975
58,78.11182285596021,0.0078016984014509915
59,78.42522134404521,0.007821939635772008
60,78.73566644037558,0.007842180870093024
61,79.04314346355962,0.00786242210441404
62,79.34763864172405,0.007882663338735059
63,79.6491391111094,0.007902904573056075
64,79.94763291414046,0.007923145807377092
65,80.24310899697255,0.007943387041698108
66,80.53555720651603,0.007963628276019125
67,80.82496828694022,0.007983869510340141
68,81.11133387565965,0.008004110744661157
69,81.39464649880492,0.008024351978982176
70,81.6748995661811,0.008044593213303192
71,81.95208736571796,0.008064834447624208
72,82.22620505741448,0.008085075681945225
73,82.49724866678274,0.008105316916266241
74,82.76521507779508,0.008125558150587258
75,83.03010202533954,0.008145799384908276
76,83.29190808718899,0.008166040619229292
77,83.5506326754885,0.008186281853550309
78,83.80627602776815,0.008206523087871325
79,84.05883919748588,0.008226764322192342
80,84.30832404410823,0.008247005556513358
81,84.55473322273478,0.008267246790834376
82,84.79807017327376,0.008287488025155392
83,85.03833910917653,0.008307729259476409
84,85.27554500573851,0.008327970493797425
85,85.5096935879734,0.008348211728118442
86,85.74079131807179,0.008368452962439458
87,85.96884538244983,0.008388694196760475
88,86.19386367839861,0.008408935431081493
89,86.41585480034297,0.00842917666540251
90,86.63482802571936,0.008449417899723526
91,86.85079330048204,0.008469659134044542
92,87.06376122424827,0.008489900368365558
93,87.27374303509244,0.008510141602686575
94,87.48075059399916,0.008530382837007591
95,87.6847963689874,0.00855062407132861
96,87.88589341891473,0.008570865305649626
97,88.08405537697506,0.008591106539970642
98,88.27929643389918,0.008611347774291659
99,88.47163132087118,0.008631589008612675
100,88.66107529217257,0.008651830242933693
101,88.84764410756442,0.008672071477254708
102,89.0313540144226,0.008692312711575726
103,89.21222172963557,0.008712553945896742
104,89.39026442127964,0.008732795180217759
105,89.56549969008255,0.008753036414538775
106,89.73794555068982,0.008773277648859792
107,89.90762041274573,0.00879351888318081
108,90.07454306180266,0.008813760117501826
109,90.23873264007219,0.008834001351822843
110,90.40020862703034,0.00885424258614386
111,90.55899081989216,0.008874483820464876
112,90.71509931396757,0.008894725054785892
113,90.8685544829131,0.008914966289106908
114,91.01937695889316,0.008935207523427927
115,91.16758761266428,0.008955448757748943
116,91.31320753359677,0.00897568999206996
117,91.45625800964727,0.008995931226390976
118,91.5967605072963,0.009016172460711992
119,91.73473665146516,0.009036413695033009
120,91.87020820542533,0.009056654929354025
121,92.00319705071571,0.009076896163675043
122,92.13372516708048,0.00909713739799606
123,92.26181461244255,0.009117378632317076
124,92.38748750292555,0.009137619866638092
125,92.51076599294011,0.009157861100959109
126,92.63167225534616,0.009178102335280127
127,92.75022846170715,0.009198343569601142
128,92.86645676264882,0.00921858480392216
129,92.98037926833642,0.009238826038243176
130,93.09201802908495,0.009259067272564193
131,93.20139501611513,0.00927930850688521
132,93.30853210246858,0.009299549741206226
133,93.41345104409672,0.009319790975527244
134,93.51617346113544,0.00934003220984826
135,93.61672081937958,0.009360273444169277
136,93.71511441196985,0.009380514678490293
137,93.81137534130528,0.00940075591281131
138,93.90552450119394,0.009420997147132326
139,93.99758255925485,0.009441238381453342
140,94.08756993958262,0.00946147961577436
141,94.17550680568849,0.009481720850095377
142,94.2614130437286,0.009501962084416393
143,94.3453082460321,0.00952220331873741
144,94.42721169494057,0.009542444553058426
145,94.50714234697024,0.009562685787379442
146,94.58511881730855,0.009582927021700459
147,94.66115936465555,0.009603168256021477
148,94.73528187642165,0.009623409490342493
149,94.8075038542917,0.00964365072466351
150,94.87784240016634,0.009663891958984526
151,94.94631420248997,0.009684133193305543
152,95.01293552297558,0.009704374427626561
153,95.07772218373661,0.009724615661947576
154,95.14068955483361,0.009744856896268594
155,95.20185254224607,0.00976509813058961
156,95.2612255762776,0.009785339364910627
157,95.31882260040253,0.009805580599231643
158,95.37465706056312,0.00982582183355266
159,95.42874189492359,0.009846063067873678
160,95.48108952409004,0.009866304302194694
161,95.53171184180219,0.00988654553651571
162,95.58062020610495,0.009906786770836727
163,95.62782543100519,0.009927028005157743
164,95.67333777862017,0.00994726923947876
165,95.71716695182484,0.009967510473799776
166,95.75932208740124,0.009987751708120794
167,95.79981174969674,0.01000799294244181
168,95.83864392479563,0.010028234176762827
169,95.87582601520816,0.010048475411083843
170,95.91136483508144,0.01006871664540486
171,95.94526660593564,0.010088957879725878
172,95.9775369529292,0.010109199114046893
173,96.00818090165575,0.010129440348367911
174,96.03720287547547,0.010149681582688927
175,96.06460669338303,0.010169922817009944
176,96.0903955684143,0.01019016405133096
177,96.11457210659282,0.010210405285651977
178,96.13713830641743,0.010230646519972995
179,96.15809555889201,0.01025088775429401
180,96.17744464809691,0.010271128988615028
181,96.19518575230296,0.010291370222936044
182,96.21131844562713,0.01031161145725706
183,96.22584170022873,0.010331852691578077
184,96.23875388904567,0.010352093925899093
185,96.25005278906885,0.010372335160220111
186,96.25973558515228,0.010392576394541128
187,96.26779887435737,0.010412817628862144
188,96.27423867082794,0.01043305886318316
189,96.27905041119358,0.010453300097504177
190,96.28222896049665,0.010473541331825193
191,96.28376861864072,0.01049378256614621
192,96.28366312735427,0.010514023800467228
193,96.28190567766676,0.010534265034788244
194,96.27848891789084,0.010554506269109261
195,96.27340496210586,0.010574747503430277
196,96.2666453991366,0.010594988737751294
197,96.25820130202183,0.010615229972072312
198,96.24806323796456,0.010635471206393327
199,96.23622127875986,0.010655712440714345
200,96.22266501168971,0.010675953675035361
201,96.20738355088022,0.010696194909356378
202,96.19036554911168,0.010716436143677394
203,96.1715992100735,0.01073667737799841
204,96.15107230105609,0.010756918612319429
205,96.12877216606984,0.010777159846640443
206,96.10468573938262,0.010797401080961461
207,96.07879955946596,0.010817642315282478
208,96.05109978334025,0.010837883549603494
209,96.02157220130847,0.01085812478392451
210,95.99020225206813,0.010878366018245527
211,95.95697503819102,0.010898607252566545
212,95.92187534195877,0.01091884848688756
213,95.88488764154388,0.010939089721208578
214,95.845996127524,0.010959330955529594
215,95.80518471971779,0.010979572189850611
216,95.76243708433017,0.010999813424171629
217,95.7177366513943,0.011020054658492644
218,95.67106663249855,0.011040295892813662
219,95.62241003878425,0.011060537127134678
220,95.57174969920207,0.011080778361455695
221,95.51906827901382,0.011101019595776711
222,95.46434829852541,0.011121260830097728
223,95.4075721520375,0.011141502064418746
224,95.34872212700087,0.01116174329873976
225,95.28778042336064,0.011181984533060779
226,95.2247291730769,0.011202225767381795
227,95.15955045980603,0.011222467001702811
228,95.09222633872905,0.011242708236023828
229,95.02273885651141,0.011262949470344844
230,94.95107007138053,0.011283190704665862
231,94.87720207330473,0.011303431938986877
232,94.80111700426005,0.011323673173307895
233,94.72279707856839,0.011343914407628912
234,94.6422246032928,0.011364155641949928
235,94.55938199867396,0.011384396876270946
236,94.47425181859273,0.01140463811059196
237,94.38681677104344,0.011424879344912979
238,94.29705973860233,0.011445120579233994
239,94.20496379887521,0.011465361813555012
240,94.1105122449101,0.011485603047876028
241,94.01368860555766,0.011505844282197045
242,93.9144766657653,0.011526085516518063
243,93.81286048678851,0.011546326750839078
244,93.70882442630476,0.011566567985160096
245,93.60235315841355,0.011586809219481112
246,93.49343169350843,0.011607050453802129
247,93.38204539800452,0.011627291688123145
248,93.26818001390704,0.011647532922444161
249,93.15182167820534,0.01166777415676518
250,93.03295694207789,0.011688015391086194
251,92.91157278989209,0.011708256625407212
252,92.78765665798588,0.011728497859728229
253,92.66119645321442,0.011748739094049245
254,92.53218057124928,0.011768980328370262
255,92.4005979146141,0.011789221562691278
256,92.26643791044332,0.011809462797012296
257,92.12969052795027,0.01182970403133331
258,91.99034629558946,0.011849945265654329
259,91.84839631790095,0.011870186499975345
260,91.70383229202245,0.011890427734296362
261,91.55664652385586,0.01191066896861738
262,91.40683194387579,0.011930910202938395
263,91.25438212256662,0.011951151437259413
264,91.09929128547716,0.011971392671580428
265,90.94155432787778,0.011991633905901446
266,90.7811668290112,0.012011875140222462
267,90.61812506592344,0.012032116374543479
268,90.4524260268637,0.012052357608864497
269,90.28406742424282,0.012072598843185511
270,90.11304770713862,0.01209284007750653
271,89.9393660733388,0.012113081311827546
272,89.76302248090978,0.012133322546148562
273,89.58401765928338,0.012153563780469579
274,89.40235311985036,0.012173805014790595
275,89.218031166053,0.012194046249111613
276,89.0310549029673,0.012214287483432628
277,88.84142824636595,0.012234528717753646
278,88.64915593125617,0.012254769952074663
279,88.45424351988186,0.012275011186395679
280,88.25669740918535,0.012295252420716695
281,88.05652483772069,0.012315493655037712
282,87.85373389201246,0.01233573488935873
283,87.64833351235387,0.012355976123679745
284,87.440333498039,0.012376217358000763
285,87.22974451202342,0.01239645859232178
286,87.0165780850091,0.012416699826642796
287,86.80084661894853,0.012436941060963814
288,86.58256338996542,0.012457182295284829
289,86.36174255068644,0.012477423529605847
290,86.13839913198386,0.012497664763926861
291,85.91254904412321,0.01251790599824788
292,85.68420907731736,0.012538147232568896
293,85.45339690168191,0.012558388466889912
294,85.22013106659357,0.01257862970121093
295,84.98443099944875,0.012598870935531945
296,84.74631700382284,0.012619112169852963
297,84.50581025703087,0.01263935340417398
298,84.26293280708862,0.012659594638494996
299,84.01770756907662,0.012679835872816013
300,83.77015832090791,0.012700077107137029
301,83.52030969850158,0.012720318341458047
302,83.26818719036433,0.012740559575779062
303,83.0138171315832,0.01276080081010008
304,82.75722669723253,0.012781042044421096
305,82.49844389519897,0.012801283278742113
306,82.2374975584283,0.01282152451306313
307,81.97441733659971,0.012841765747384146
308,81.70923368723129,0.012862006981705164
309,81.44197786622313,0.012882248216026179
310,81.17268191784328,0.012902489450347197
311,80.90137866416384,0.012922730684668213
312,80.6281016939528,0.01294297191898923
313,80.35288535102926,0.012963213153310248
314,80.07576472209026,0.012983454387631262
315,79.79677562401562,0.01300369562195228
316,79.51595459066118,0.013023936856273297
317,79.23333885914725,0.013044178090594313
318,78.9489663556527,0.01306441932491533
319,78.66287568072372,0.013084660559236346
320,78.37510609410712,0.013104901793557364
321,78.0856974991189,0.013125143027878379
322,77.79469042655707,0.013145384262199397
323,77.50212601817282,0.013165625496520414
324,77.2080460097074,0.01318586673084143
325,76.9124927135094,0.013206107965162446
326,76.6155090007428,0.013226349199483463
327,76.31713828319869,0.013246590433804481
328,76.01742449472255,0.013266831668125496
329,75.7164120722703,0.013287072902446514
330,75.41414593660667,0.01330731413676753
331,75.11067147265778,0.013327555371088547
332,74.80603450953328,0.013347796605409563
333,74.50028130023082,0.01336803783973058
334,74.19345850103684,0.013388279074051598
335,73.88561315063909,0.013408520308372612
336,73.57679264896379,0.01342876154269363
337,73.26704473575367,0.013449002777014647
338,72.95641746890053,0.013469244011335663
339,72.64495920254853,0.013489485245656681
340,72.33271856498251,0.013509726479977696
341,72.01974443631701,0.013529967714298714
342,71.70608592600188,0.01355020894861973
343,71.39179235015959,0.013570450182940747
344,71.07691320877045,0.013590691417261764
345,70.76149816272124,0.01361093265158278
346,70.44559701073318,0.013631173885903798
347,70.12925966618579,0.013651415120224813
348,69.81253613385181,0.013671656354545831
349,69.49547648656068,0.013691897588866847
350,69.1781308418047,0.013712138823187864
351,68.86054933830628,0.01373238005750888
352,68.54278211256076,0.013752621291829897
353,68.22487927537209,0.013772862526150915
354,67.90689088839686,0.01379310376047193
355,67.5888669407128,0.013813344994792948
356,67.27085732542889,0.013833586229113964
357,66.95291181635127,0.01385382746343498
358,66.63508004472286,0.013874068697755997
359,66.3174114760511,0.013894309932077013
360,65.99995538704056,0.013914551166398031
361,65.6827608426456,0.013934792400719046
362,65.36587667325867,0.013955033635040064
363,65.04935145204988,0.01397527486936108
364,64.73323347247337,0.013995516103682097
365,64.41757072595462,0.014015757338003115
366,64.10241087977522,0.01403599857232413
367,63.78780125516805,0.014056239806645148
368,63.473788805639586,0.014076481040966165
369,63.16042009553156,0.014096722275287181
370,62.847741278837965,0.014116963509608197
371,62.5357980782902,0.014137204743929214
372,62.22463576472463,0.014157445978250232
373,61.91429913674625,0.014177687212571247
374,61.60483250070068,0.014197928446892265
375,61.296279650969026,0.014218169681213281
376,60.98868385059658,0.014238410915534298
377,60.68208781226956,0.014258652149855314
378,60.37653367965022,0.01427889338417633
379,60.07206300908362,0.014299134618497349
380,59.76871675168693,0.014319375852818363
381,59.46653523583203,0.014339617087139381
382,59.165558150033654,0.014359858321460398
383,58.865824526251714,0.014380099555781414
384,58.567372723619926,0.01440034079010243
385,58.27024041260916,0.014420582024423447
386,57.97446455963559,0.014440823258744465
387,57.68008141212307,0.014461064493065482
388,57.38712648402759,0.014481305727386498
389,57.09563454183337,0.014501546961707515
390,56.80563959102763,0.014521788196028531
391,56.517174863062074,0.014542029430349547
392,56.230272802808756,0.014562270664670564
393,55.94496505651605,0.014582511898991582
394,55.66128246027269,0.014602753133312598
395,55.37925502898426,0.014622994367633615
396,55.098911945869524,0.014643235601954631
397,54.82028155248033,0.014663476836275648
398,54.54339133925093,0.014683718070596664
399,54.26826793658086,0.014703959304917682
400,53.994937106454984,0.014724200539238699
401,53.72342373460511,0.014744441773559715
402,53.453751823215626,0.014764683007880731
403,53.1859444841764,0.014784924242201748
404,52.92002393288497,0.014805165476522764
405,52.65601148260032,0.01482540671084378
406,52.39392753934944,0.014845647945164799
407,52.13379159738802,0.014865889179485815
408,51.87562223521565,0.014886130413806832
409,51.619437112146294,0.014906371648127848
410,51.36525296543346,0.014926612882448865
411,51.11308560794973,0.014946854116769881
412,50.862949926419674,0.014967095351090899
413,50.61485988020486,0.014987336585411916
414,50.368828500638884,0.015007577819732932
415,50.124867890910814,0.015027819054053948
416,49.882989226493905,0.015048060288374965
417,49.64320275611731,0.015068301522695981
418,49.40551780327656,0.015088542757016998
419,49.16994276828014,0.015108783991338016
420,48.936485130827215,0.015129025225659032
421,48.70515145311243,0.015149266459980049
422,48.47594738345301,0.015169507694301065
423,48.248877660432925,0.015189748928622081
424,48.02394611755815,0.015209990162943098
425,47.80115568841812,0.015230231397264116
426,47.58050841234592,0.015250472631585132
427,47.36200544057161,0.015270713865906149
428,47.145647042861164,0.015290955100227165
429,46.93143261463444,0.015311196334548182
430,46.7193606845537,0.015331437568869198
431,46.50942892257594,0.015351678803190216
432,46.30163414846004,0.015371920037511233
433,46.09597234072068,0.015392161271832249
434,45.89243864602011,0.015412402506153266
435,45.691027388989376,0.015432643740474282
436,45.49173208246851,0.015452884974795298
437,45.294545438157805,0.015473126209116315
438,45.09945937766887,0.015493367443437333
439,44.90646504396671,0.01551360867775835
440,44.71555281319158,0.015533849912079366
441,44.526712306850996,0.015554091146400382
442,44.339932404371,0.015574332380721399
443,44.15520125599529,0.015594573615042415
444,43.972506296022075,0.015614814849363433
445,43.791834256366805,0.01563505608368445
446,43.61317118043954,0.015655297318005468
447,43.43650243732551,0.015675538552326482
448,43.261812736256914,0.015695779786647497
449,43.08908614136458,0.015716021020968515
450,42.918306086696994,0.015736262255289533
451,42.749455391494784,0.01575650348961055
452,42.582516275708656,0.015776744723931566
453,42.417470375748145,0.01579698595825258
454,42.25429876044919,0.0158172271925736
455,42.0929819472477,0.015837468426894617
456,41.933499918546666,0.015857709661215632
457,41.77583213826432,0.01587795089553665
458,41.619957568550724,0.015898192129857665
459,41.46585468665989,0.015918433364178683
460,41.313501501965014,0.0159386745984997
461,41.162875573103925,0.015958915832820716
462,41.013954025241894,0.01597915706714173
463,40.86671356743938,0.01599939830146275
464,40.721130510111934,0.016019639535783767
465,40.577180782569286,0.016039880770104785
466,40.434839950621296,0.0160601220044258
467,40.294083234237945,0.016080363238746814
468,40.154885525251,0.016100604473067832
469,40.017221405084555,0.01612084570738885
470,39.881065162502544,0.01614108694170987
471,39.74639081136015,0.016161328176030883
472,39.61317210834742,0.016181569410351898
473,39.48138257071288,0.016201810644672916
474,39.35099549395484,0.016222051878993934
475,39.22198396946873,0.01624229311331495
476,39.09432090213819,0.016262534347635964
477,38.96797902785923,0.016282775581956982
478,38.84293093098466,0.016303016816278
479,38.71914906167844,0.016323258050599018
480,38.59660575316821,0.016343499284920033
481,38.47527323888502,0.016363740519241048
482,38.35512366947944,0.016383981753562066
483,38.23612912970362,0.016404222987883084
484,38.11826165514812,0.016424464222204102
485,38.001493248823756,0.016444705456525117
486,37.88579589757827,0.01646494669084613
487,37.77114158833771,0.01648518792516715
488,37.65750232416303,0.016505429159488168
489,37.544850140112246,0.016525670393809182
490,37.43315711889904,0.0165459116281302
491,37.32239540633897,0.016566152862451215
492,37.212537226573936,0.016586394096772233
493,37.1035548970671,0.01660663533109325
494,36.99542084335945,0.016626876565414266
495,36.888107613580075,0.01664711779973528
496,36.7815878927026,0.0166673590340563
497,36.67583451654001,0.016687600268377317
498,36.570820485470705,0.016707841502698335
499,36.466518977888896,0.01672808273701935
500,36.3629033633723,0.016748323971340365
501,36.25994721556126,0.016768565205661383
502,36.157624324742514,0.0167888064399824
503,36.055908710132194,0.01680904767430342
504,35.954774631852324,0.016829288908624434
505,35.85419660259523,0.01684953014294545
506,35.754149398971286,0.016869771377266467
507,35.65460807253515,0.016890012611587485
508,35.55554796048566,0.0169102538459085
509,35.45694469603582,0.016930495080229518
510,35.358774218448545,0.016950736314550532
511,35.261012782734795,0.01697097754887155
512,35.16363696901105,0.01699121878319257
513,35.0666236915126,0.017011460017513583
514,34.96995020726043,0.017031701251834598
515,34.8735941243792,0.017051942486155616
516,34.77753341006417,0.017072183720476634
517,34.68174639819519,0.017092424954797653
518,34.58621179659639,0.017112666189118667
519,34.490908693940355,0.017132907423439682
520,34.395816566295686,0.0171531486577607
521,34.300915283317494,0.017173389892081718
522,34.206185114080256,0.017193631126402736
523,34.11160673255315,0.01721387236072375
524,34.017161222718,0.017234113595044766
525,33.922830083330304,0.017254354829365784
526,33.82859523232398,0.017274596063686802
527,33.73443901086127,0.017294837298007817
528,33.64034418702839,0.01731507853232883
529,33.54629395917921,0.01733531976664985
530,33.45227195892854,0.017355561000970868
531,33.358262253796774,0.017375802235291886
532,33.26424934950874,0.0173960434696129
533,33.17021819194902,0.017416284703933915
534,33.076154168776625,0.017436525938254933
535,32.98204311070237,0.01745676717257595
536,32.887871292431846,0.01747700840689697
537,32.79362543327773,0.017497249641217984
538,32.69929269744534,0.017517490875539
539,32.604860693995114,0.017537732109860017
540,32.510317476486705,0.017557973344181035
541,32.41565154230861,0.01757821457850205
542,32.32085183169811,0.017598455812823068
543,32.22590772645675,0.017618697047144083
544,32.130809048365634,0.0176389382814651
545,32.03554605730664,0.01765917951578612
546,31.94010944909407,0.017679420750107134
547,31.844490353023,0.01769966198442815
548,31.748680329139606,0.017719903218749167
549,31.65267136523984,0.017740144453070185
550,31.556455873601923,0.017760385687391203
551,31.460026687459425,0.017780626921712218
552,31.363377057220998,0.017800868156033232
553,31.26650064644329,0.01782110939035425
554,31.169391527563842,0.01784135062467527
555,31.072044177400432,0.017861591858996287
556,30.974453472423953,0.0178818330933173
557,30.876614683811788,0.017902074327638316
558,30.7785234722887,0.017922315561959334
559,30.68017588276247,0.017942556796280353
560,30.581568338761503,0.017962798030601367
561,30.482697636681813,0.017983039264922385
562,30.38356093985085,0.0180032804992434
563,30.28415577241544,0.018023521733564418
564,30.184480013061837,0.018043762967885436
565,30.084531888575118,0.01806400420220645
566,29.984309967245554,0.018084245436527466
567,29.8838131521301,0.018104486670848484
568,29.78304067417639,0.018124727905169502
569,29.681992085216926,0.01814496913949052
570,29.580667250841643,0.018165210373811535
571,29.479066343156124,0.01818545160813255
572,29.377189833433846,0.018205692842453568
573,29.27503848466986,0.018225934076774586
574,29.172613344043764,0.018246175311095604
575,29.06991573529986,0.01826641654541662
576,28.966947251052233,0.018286657779737633
577,28.86370974502242,0.01830689901405865
578,28.760205324217537,0.01832714024837967
579,28.656436341056274,0.018347381482700684
580,28.552405385450545,0.0183676227170217
581,28.448115276850412,0.018387863951342717
582,28.343569056259714,0.018408105185663735
583,28.23876997822966,0.018428346419984754
584,28.13372150283827,0.018448587654305768
585,28.028427287662332,0.018468828888626783
586,27.92289117974954,0.0184890701229478
587,27.81711720759785,0.01850931135726882
588,27.711109573148942,0.018529552591589837
589,27.6048726438029,0.018549793825910852
590,27.4984109444608,0.018570035060231867
591,27.391729149602106,0.018590276294552885
592,27.284832075403354,0.018610517528873903
593,27.177724671904755,0.018630758763194918
594,27.07041201523069,0.018650999997515936
595,26.96289929987118,0.01867124123183695
596,26.855191831029416,0.01869148246615797
597,26.747295017042216,0.018711723700478987
598,26.639214361878697,0.0187319649348
599,26.530955457723085,0.018752206169121016
600,26.42252397764724,0.018772447403442034
601,26.313925668378197,0.018792688637763053
602,26.20516634316608,0.01881292987208407
603,26.09625187475739,0.018833171106405085
604,25.98718818847851,0.0188534123407261
605,25.877981255434644,0.018873653575047118
606,25.76863708582821,0.018893894809368136
607,25.659161722401553,0.018914136043689155
608,25.549561234007935,0.01893437727801017
609,25.439841709315303,0.018954618512331184
610,25.330009250646228,0.018974859746652202
611,25.220069967958324,0.01899510098097322
612,25.110029972968313,0.019015342215294235
613,24.999895373423147,0.019035583449615253
614,24.889672267521753,0.019055824683936268
615,24.779366738489998,0.019076065918257286
616,24.668984849311965,0.019096307152578304
617,24.558532637620157,0.01911654838689932
618,24.448016110747094,0.019136789621220333
619,24.337441240940525,0.01915703085554135
620,24.22681396074465,0.01917727208986237
621,24.116140158548806,0.019197513324183388
622,24.00542567430582,0.019217754558504403
623,23.894676295421295,0.019237995792825417
624,23.783897752815307,0.019258237027146435
625,23.673095717157842,0.019278478261467454
626,23.56227579527862,0.01929871949578847
627,23.451443526752534,0.019318960730109486
628,23.340604380661045,0.0193392019644305
629,23.229763752530225,0.01935944319875152
630,23.11892696144568,0.019379684433072537
631,23.008099247344347,0.019399925667393552
632,22.897285768483133,0.01942016690171457
633,22.786491599084524,0.019440408136035585
634,22.675721727158106,0.019460649370356603
635,22.56498105249815,0.01948089060467762
636,22.454274384855847,0.019501131838998636
637,22.34360644228587,0.01952137307331965
638,22.232981849665787,0.01954161430764067
639,22.1224051373875,0.019561855541961687
640,22.011880740218828,0.019582096776282705
641,21.901412996334283,0.01960233801060372
642,21.791006146512814,0.019622579244924734
643,21.680664333501205,0.019642820479245753
644,21.570391601540845,0.01966306171356677
645,21.460191896055772,0.01968330294788779
646,21.350069063499998,0.019703544182208804
647,21.24002685136137,0.019723785416529818
648,21.130068908319863,0.019744026650850836
649,21.02019878455742,0.019764267885171855
650,20.910419932216673,0.01978450911949287
651,20.800735706005675,0.019804750353813884
652,20.691149363945655,0.019824991588134902
653,20.581664068258803,0.01984523282245592
654,20.472282886392716,0.01986547405677694
655,20.36300879217839,0.019885715291097953
656,20.25384466711823,0.019905956525418968
657,20.14479330180068,0.019926197759739986
658,20.035857397438004,0.019946438994061004
659,19.927039567523284,0.019966680228382022
660,19.818342339603145,0.019986921462703037
661,19.70976815716228,0.02000716269702405
662,19.60131938161603,0.02002740393134507
663,19.49299829440693,0.020047645165666088
664,19.384807099201332,0.020067886399987103
665,19.276747924181773,0.02008812763430812
666,19.168822824431615,0.020108368868629135
667,19.061033784406938,0.020128610102950154
668,18.95338272049222,0.02014885133727117
669,18.845871483635147,0.020169092571592186
670,18.738501862056367,0.0201893338059132
671,18.631275584029943,0.02020957504023422
672,18.52419432073029,0.020229816274555237
673,18.41725968914085,0.020250057508876255
674,18.310473255020565,0.02027029874319727
675,18.20383653592357,0.020290539977518285
676,18.097351004267693,0.020310781211839303
677,17.99101809044757,0.02033102244616032
678,17.884839185987722,0.02035126368048134
679,17.77881564673142,0.020371504914802354
680,17.67294879606088,0.02039174614912337
681,17.56723992814443,0.020411987383444387
682,17.4616903112065,0.020432228617765405
683,17.356301190815785,0.02045246985208642
684,17.251073793187484,0.020472711086407438
685,17.146009328495534,0.020492952320728453
686,17.041108994190175,0.02051319355504947
687,16.9363739783172,0.02053343478937049
688,16.831805462834325,0.020553676023691504
689,16.727404626920663,0.020573917258012518
690,16.623172650275556,0.020594158492333536
691,16.519110716402384,0.020614399726654555
692,16.41522001587359,0.020634640960975573
693,16.31150174957315,0.020654882195296587
694,16.207957131912362,0.020675123429617602
695,16.10458739401556,0.02069536466393862
696,16.001393786871912,0.02071560589825964
697,15.89837758444959,0.020735847132580656
698,15.795540086768899,0.02075608836690167
699,15.692882622930963,0.020776329601222686
700,15.590406554098434,0.020796570835543704
701,15.488113276425084,0.020816812069864722
702,15.386004223930897,0.020837053304185737
703,15.284080871319638,0.02085729453850675
704,15.18234473673588,0.02087753577282777
705,15.080797384458583,0.020897777007148788
706,14.979440427528107,0.020918018241469806
707,14.878275530304272,0.02093825947579082
708,14.777304410952443,0.020958500710111835
709,14.676528843855401,0.020978741944432854
710,14.575950661948351,0.02099898317875387
711,14.475571758974604,0.02101922441307489
712,14.375394091659928,0.021039465647395904
713,14.275419681803157,0.02105970688171692
714,14.175650618281132,0.021079948116037937
715,14.07608905896614,0.021100189350358955
716,13.976737232553607,0.02112043058467997
717,13.877597440298661,0.02114067181900099
718,13.778672057659925,0.021160913053322003
719,13.67996353584863,0.02118115428764302
720,13.581474403282208,0.02120139552196404
721,13.48320726694049,0.021221636756285054
722,13.385164813623614,0.02124187799060607
723,13.287349811110552,0.021262119224927087
724,13.18976510921709,0.021282360459248105
725,13.092413640752486,0.021302601693569123
726,12.995298422374066,0.021322842927890138
727,12.898422555338891,0.021343084162211153
728,12.801789226152179,0.02136332539653217
729,12.705401707111985,0.02138356663085319
730,12.609263356749398,0.021403807865174207
731,12.513377620164679,0.02142404909949522
732,12.417748029258473,0.021444290333816236
733,12.322378202858618,0.021464531568137254
734,12.227271846742296,0.021484772802458273
735,12.132432753553731,0.021505014036779287
736,12.037864802617639,0.021525255271100305
737,11.943571959649034,0.02154549650542132
738,11.849558276359382,0.02156573773974234
739,11.755827889960122,0.021585978974063356
740,11.662385022563779,0.02160622020838437
741,11.569233980483613,0.021626461442705386
742,11.476379153432568,0.021646702677026404
743,11.383825013622435,0.021666943911347422
744,11.291576114764078,0.02168718514566844
745,11.199637090969967,0.021707426379989455
746,11.108012655560005,0.02172766761431047
747,11.016707599771975,0.021747908848631488
748,10.925726791377988,0.021768150082952506
749,10.835075173208011,0.021788391317273524
750,10.744757761582235,0.02180863255159454
751,10.654779644653622,0.021828873785915553
752,10.565145980662319,0.02184911502023657
753,10.47586199610359,0.02186935625455759
754,10.386932983810897,0.021889597488878604
755,10.298364300955955,0.02190983872319962
756,10.210161366967652,0.021930079957520637
757,10.122329661371793,0.021950321191841655
758,10.034874721553354,0.021970562426162674
759,9.947802140443557,0.02199080366048369
760,9.861117564133625,0.022011044894804703
761,9.774826689417445,0.02203128612912572
762,9.688935261265279,0.02205152736344674
763,9.603449070230493,0.022071768597767757
764,9.518373949791973,0.022092009832088772
765,9.433715773634006,0.022112251066409787
766,9.349480452866318,0.022132492300730805
767,9.265673933186447,0.022152733535051823
768,9.182302191986784,0.022172974769372838
769,9.099371235408702,0.022193216003693856
770,9.016887095346393,0.02221345723801487
771,8.934855826402435,0.02223369847233589
772,8.853283502798092,0.022253939706656907
773,8.772176215240338,0.02227418094097792
774,8.691540067748367,0.02229442217529894
775,8.611381174442228,0.022314663409619954
776,8.531705656295673,0.022334904643940973
777,8.452519637856303,0.022355145878261987
778,8.373829243935054,0.022375387112583005
779,8.29564059626795,0.022395628346904024
780,8.217959810152527,0.02241586958122504
781,8.140792991061321,0.022436110815546056
782,8.064146231235375,0.02245635204986707
783,7.988025606259815,0.02247659328418809
784,7.912437171624536,0.022496834518509104
785,7.837386959272036,0.022517075752830122
786,7.762880974135419,0.02253731698715114
787,7.688925190668668,0.022557558221472155
788,7.615525549371882,0.022577799455793173
789,7.542687953314049,0.022598040690114188
790,7.47041826465553,0.022618281924435206
791,7.398722301173078,0.022638523158756224
792,7.327605832789508,0.02265876439307724
793,7.257074578110547,0.022679005627398257
794,7.18713420097139,0.02269924686171927
795,7.1177903069949835,0.02271948809604029
796,7.049048440164758,0.022739729330361304
797,6.980914079413821,0.022759970564682323
798,6.913392635233095,0.02278021179900334
799,6.846489446300458,0.022800453033324355
800,6.780209776133231,0.022820694267645374
801,6.714558809766264,0.02284093550196639
802,6.649541650457512,0.022861176736287406
803,6.5851633164235475,0.02288141797060842
804,6.521428737606764,0.02290165920492944
805,6.458342752476633,0.022921900439250457
806,6.395910104866734,0.022942141673571472
807,6.334135440849699,0.02296238290789249
808,6.273023305651985,0.022982624142213505
809,6.212578140610252,0.023002865376534523
810,6.152804280171382,0.023023106610855538
811,6.093705948937697,0.023043347845176556
812,6.035287258759379,0.023063589079497574
813,5.9775522058757184,0.02308383031381859
814,5.920504668106739,0.023104071548139607
815,5.864148402097115,0.02312431278246062
816,5.808487040613654,0.02314455401678164
817,5.753524089898186,0.023164795251102658
818,5.699262927077126,0.023185036485423673
819,5.645706797629244,0.02320527771974469
820,5.592858812913193,0.023225518954065705
821,5.540721947755847,0.023245760188386724
822,5.489299038103138,0.02326600142270774
823,5.438592778734314,0.023286242657028756
824,5.388605721041155,0.023306483891349775
825,5.339340270873076,0.02332672512567079
826,5.290798686449372,0.023346966359991807
827,5.242983076339778,0.023367207594312822
828,5.195895397514091,0.02338744882863384
829,5.149537453462298,0.023407690062954855
830,5.103910892385654,0.023427931297275873
831,5.059017205460071,0.02344817253159689
832,5.014857725172351,0.023468413765917906
833,4.971433623730232,0.023488655000238924
834,4.928745911547026,0.02350889623455994
835,4.886795435801447,0.023529137468880957
836,4.84558287907349,0.02354937870320197
837,4.805108758056789,0.02356961993752299
838,4.765373422348251,0.023589861171844008
839,4.726377053315336,0.023610102406165023
840,4.68811966304159,0.02363034364048604
841,4.65060109335089,0.023650584874807055
842,4.613821014910715,0.023670826109128074
843,4.577778926414986,0.023691067343449092
844,4.5424741538466575,0.023711308577770106
845,4.507905849820364,0.023731549812091125
846,4.474072993005552,0.02375179104641214
847,4.440974387630014,0.023772032280733157
848,4.408608663064256,0.023792273515054172
849,4.37697427348665,0.02381251474937519
850,4.346069497629572,0.02383275598369621
851,4.315892438606522,0.023852997218017223
852,4.286441023820197,0.02387323845233824
853,4.257713004951651,0.023893479686659256
854,4.229705958030209,0.023913720920980274
855,4.202417283584347,0.02393396215530129
856,4.175844206873121,0.023954203389622307
857,4.149983778198155,0.023974444623943325
858,4.124832873295893,0.02399468585826434
859,4.100388193809855,0.024014927092585358
860,4.076646267842712,0.024035168326906373
861,4.053603450587706,0.02405540956122739
862,4.031255925039265,0.02407565079554841
863,4.009599702782216,0.024095892029869424
864,3.988630624859329,0.024116133264190442
865,3.968344362716698,0.024136374498511456
866,3.948736419226441,0.024156615732832475
867,3.929802129786265,0.02417685696715349
868,3.911536663495287,0.024197098201474507
869,3.8939350244055797,0.024217339435795526
870,3.8769920528488244,0.02423758067011654
871,3.8607024268373795,0.02425782190443756
872,3.8450606635392037,0.024278063138758573
873,3.8300611208257984,0.02429830437307959
874,3.815697998892584,0.024318545607400606
875,3.801965341950805,0.024338786841721624
876,3.788857039990328,0.024359028076042642
877,3.7763668306123757,0.024379269310363657
878,3.7644883009314714,0.024399510544684675
879,3.753214889545659,0.02441975177900569
880,3.7425398885741075,0.024439993013326708
881,3.732456445761206,0.024460234247647723
882,3.722957566646171,0.02448047548196874
883,3.7140361167972027,0.02450071671628976
884,3.705684824109188,0.024520957950610774
885,3.6978962811639065,0.024541199184931792
886,3.690662947651724,0.024561440419252806
887,3.6839771528536556,0.024581681653573825
888,3.6778310981827187,0.024601922887894843
889,3.672216859783446,0.024622164122215857
890,3.6671263911884044,0.024642405356536876
891,3.662551526030559,0.02466264659085789
892,3.6584839808102596,0.02468288782517891
893,3.6549153577156646,0.024703129059499923
894,3.651837147495323,0.02472337029382094
895,3.649240732381688,0.02474361152814196
896,3.6471173890642423,0.024763852762462974
897,3.6454582917109453,0.024784093996783992
898,3.6442545150366694,0.024804335231105007
899,3.64349703741728,0.024824576465426025
900,3.643176744047972,0.02484481769974704
901,3.6432844301444893,0.024865058934068058
902,3.6438108041858195,0.024885300168389076
903,3.64474649119689,0.02490554140271009
904,3.6460820360699104,0.02492578263703111
905,3.647807906922768,0.024946023871352124
906,3.649914498493098,0.024966265105673142
907,3.652392135566466,0.024986506339994156
908,3.655231076437162,0.025006747574315175
909,3.658421516400055,0.025026988808636193
910,3.661953591271964,0.025047230042957207
911,3.66581738094098,0.025067471277278226
912,3.6700029129421217,0.02508771251159924
913,3.674500166057762,0.02510795374592026
914,3.679299073941181,0.025128194980241277
915,3.684389528761631,0.02514843621456229
916,3.6897613848692474,0.02516867744888331
917,3.695404462478187,0.025188918683204324
918,3.7013085513662816,0.025209159917525342
919,3.70746341458954,0.025229401151846357
920,3.713858792209841,0.025249642386167375
921,3.72048440503403,0.025269883620488393
922,3.7273299583628163,0.025290124854809408
923,3.7343851457476416,0.025310366089130426
924,3.7416396527538693,0.02533060732345144
925,3.7490831607284973,0.02535084855777246
926,3.7567053505706984,0.025371089792093474
927,3.7644959065033867,0.025391331026414492
928,3.772444519844076,0.02541157226073551
929,3.7805408927732804,0.025431813495056525
930,3.788774742098654,0.025452054729377543
931,3.7971358030131177,0.025472295963698557
932,3.805613832845203,0.025492537198019576
933,3.8141986147998175,0.02551277843234059
934,3.822879961687684,0.02553301966666161
935,3.8316477196416328,0.025553260900982627
936,3.8404917718180145,0.02557350213530364
937,3.849402042081437,0.02559374336962466
938,3.858368498671043,0.025613984603945674
939,3.8673811578465913,0.025634225838266692
940,3.876430087512536,0.02565446707258771
941,3.885505410818382,0.025674708306908725
942,3.8945973097335473,0.025694949541229743
943,3.903696028594975,0.025715190775550758
944,3.9127918776257844,0.025735432009871776
945,3.9218752364232046,0.02575567324419279
946,3.930936557414107,0.02577591447851381
947,3.9399663692763904,0.025796155712834827
948,3.948955280324556,0.025816396947155842
949,3.9578939818577896,0.02583663818147686
950,3.9667732514688594,0.025856879415797875
951,3.975583956312217,0.025877120650118893
952,3.9843170563296324,0.025897361884439907
953,3.992963607431779,0.025917603118760926
954,4.0015147646341465,0.025937844353081944
955,4.009961785145717,0.02595808558740296
956,4.018296031408856,0.025978326821723977
957,4.02650897408885,0.02599856805604499
958,4.034592195011639,0.02601880929036601
959,4.042537390048192,0.026039050524687024
960,4.0503363719441134,0.026059291759008042
961,4.057981073093005,0.02607953299332906
962,4.0654635482522234,0.026099774227650075
963,4.072775977199603,0.026120015461971093
964,4.079910667329828,0.026140256696292108
965,4.086860056189124,0.026160497930613126
966,4.093616713946966,0.026180739164934144
967,4.100173345803572,0.02620098039925516
968,4.106522794331957,0.026221221633576177
969,4.112658041753312,0.026241462867897192
970,4.118572212144655,0.02626170410221821
971,4.124258573577502,0.026281945336539225
972,4.12971054018662,0.026302186570860243
973,4.1349216741677095,0.02632242780518126
974,4.139885687703067,0.026342669039502276
975,4.144596444814289,0.026362910273823294
976,4.149047963140994,0.02638315150814431
977,4.153234415644843,0.026403392742465327
978,4.157150132237849,0.02642363397678634
979,4.160789601334317,0.02644387521110736
980,4.164147471325573,0.026464116445428378
981,4.167218551976836,0.026484357679749392
982,4.169997815745548,0.02650459891407041
983,4.172480399020528,0.026524840148391425
984,4.174661603281418,0.026545081382712443
985,4.1765368961778755,0.026565322617033458
986,4.178101912528051,0.026585563851354476
987,4.179352455235909,0.026605805085675494
988,4.180284496127034,0.02662604631999651
989,4.18089417670257,0.026646287554317527
990,4.18117780881106,0.02666652878863854
991,4.18113187523788,0.02668677002295956
992,4.180753030212171,0.026707011257280578
993,4.180038099831086,0.026727252491601593
994,4.178984082401279,0.02674749372592261
995,4.17758814869766,0.026767734960243626
996,4.17584764213933,0.026787976194564644
997,4.173760078882914,0.02680821742888566
998,4.171323147833297,0.026828458663206677
999,4.16853471057199,0.026848699897527695


==> visu/old/tikz_csvs_hist_two_dim/hist_nochetto_two_dim/hist.csv <==
,id,experiment_id,error_l2
0,0,00047,0.020222319290041924
1,1,00077,0.03460637852549553
2,2,00098,0.02628546580672264
3,3,00146,0.03222762048244476
4,4,00002,0.05096564069390297
5,5,00038,0.02221718616783619
6,6,00068,0.046872347593307495
7,7,00128,0.02880244329571724
8,8,00020,0.03694811835885048
9,9,00029,0.03710109740495682
10,10,00059,0.039844729006290436
11,11,00089,0.02705731987953186
12,12,00110,0.0129312789067626
13,13,00119,0.024733221158385277
14,14,00149,0.03170677274465561
15,15,00050,0.025433221831917763
16,16,00080,0.036444008350372314
17,17,00011,0.03306648135185242
18,18,00140,0.025729989632964134
19,19,00041,0.02975667268037796
20,20,00005,0.03614641726016998
21,21,00071,0.032903801649808884
22,22,00092,0.03194212168455124
23,23,00131,0.03984873369336128
24,24,00014,0.023470615968108177
25,25,00023,0.017131486907601357
26,26,00032,0.06038146838545799
27,27,00044,0.04649079963564873
28,28,00053,0.01959165744483471
29,29,00062,0.021098144352436066
30,30,00083,0.04511239752173424
31,31,00104,0.04137122631072998
32,32,00113,0.03944301977753639
33,33,00122,0.023898469284176826
34,34,00134,0.03170926496386528
35,35,00143,0.02287510223686695
36,36,00101,0.03755863383412361
37,37,00008,0.03694221004843712
38,38,00074,0.030407747253775597
39,39,00095,0.03371953219175339
40,40,00035,0.039114296436309814
41,41,00065,0.05254467576742172
42,42,00125,0.06047194078564644
43,43,00017,0.021326428279280663
44,44,00026,0.02351861260831356
45,45,00056,0.02543928660452366
46,46,00086,0.03580981120467186
47,47,00107,0.04006962478160858
48,48,00116,0.03601923584938049
49,49,00137,0.03978709504008293


==> visu/old/tikz_csvs_hist_two_dim/hist_nochetto_two_dim/kde.csv <==
,error_l2,error_l2_x_grid
0,5.826612232109104,0.0129312789067626
1,5.892315951459822,0.012978867156891612
2,5.958593603574966,0.013026455407020625
3,6.025447842594977,0.013074043657149639
4,6.092881268401509,0.013121631907278651
5,6.160896424475532,0.013169220157407664
6,6.22949579573745,0.013216808407536676
7,6.298681806370488,0.01326439665766569
8,6.368456817628227,0.013311984907794703
9,6.438823125627564,0.013359573157923715
10,6.509782959128072,0.013407161408052728
11,6.581338477299052,0.013454749658181742
12,6.653491767475405,0.013502337908310754
13,6.726244842903505,0.013549926158439767
14,6.799599640478421,0.01359751440856878
15,6.873558018473656,0.013645102658697793
16,6.948121754264741,0.013692690908826806
17,7.023292542048034,0.013740279158955818
18,7.099071990555974,0.01378786740908483
19,7.175461620770319,0.013835455659213843
20,7.252462863634558,0.013883043909342857
21,7.330077057767098,0.01393063215947187
22,7.408305447176524,0.013978220409600882
23,7.487149178980492,0.014025808659729896
24,7.566609301129643,0.014073396909858909
25,7.646686760138109,0.014120985159987921
26,7.727382398822044,0.014168573410116934
27,7.808696954047829,0.014216161660245946
28,7.890631054491337,0.01426374991037496
29,7.973185218409984,0.014311338160503973
30,8.056359851429034,0.014358926410632985
31,8.140155244343786,0.014406514660761998
32,8.224571570939265,0.014454102910891012
33,8.309608885828963,0.014501691161020024
34,8.395267122314376,0.014549279411149037
35,8.481546090266825,0.01459686766127805
36,8.568445474033332,0.014644455911407063
37,8.655964830368124,0.014692044161536076
38,8.74410358639144,0.014739632411665088
39,8.832861037577324,0.0147872206617941
40,8.922236345772037,0.014834808911923115
41,9.012228537244768,0.014882397162052127
42,9.10283650077236,0.01492998541218114
43,9.194058985759572,0.014977573662310152
44,9.285894600396764,0.015025161912439165
45,9.378341809856499,0.015072750162568179
46,9.471398934530756,0.015120338412697191
47,9.565064148310489,0.015167926662826204
48,9.659335476909124,0.015215514912955218
49,9.754210796231584,0.01526310316308423
50,9.84968783079062,0.015310691413213243
51,9.945764152171934,0.015358279663342255
52,10.042437177549823,0.015405867913471268
53,10.139704168254818,0.015453456163600282
54,10.237562228395053,0.015501044413729294
55,10.336008303532807,0.015548632663858307
56,10.43503917941792,0.015596220913987319
57,10.534651480779404,0.015643809164116333
58,10.63484167017704,0.015691397414245346
59,10.735606046914254,0.015738985664374358
60,10.836940746013832,0.01578657391450337
61,10.938841737257926,0.015834162164632383
62,11.041304824293814,0.015881750414761395
63,11.144325643806711,0.015929338664890408
64,11.247899664761178,0.015976926915019424
65,11.352022187712311,0.016024515165148436
66,11.45668834418819,0.01607210341527745
67,11.561893096144718,0.01611969166540646
68,11.667631235494293,0.016167279915535474
69,11.773897383709372,0.016214868165664486
70,11.880685991502231,0.0162624564157935
71,11.987991338582031,0.016310044665922514
72,12.095807533490312,0.016357632916051527
73,12.204128513516071,0.01640522116618054
74,12.312948044691359,0.01645280941630955
75,12.422259721868427,0.016500397666438564
76,12.532056968879482,0.016547985916567576
77,12.642333038779896,0.01659557416669659
78,12.753081014175667,0.0166431624168256
79,12.86429380763621,0.016690750666954614
80,12.975964162192959,0.01673833891708363
81,13.088084651924728,0.016785927167212642
82,13.200647682630565,0.016833515417341655
83,13.313645492590474,0.016881103667470667
84,13.427070153414949,0.01692869191759968
85,13.540913570983587,0.016976280167728692
86,13.655167486473411,0.017023868417857704
87,13.76982347747738,0.017071456667986717
88,13.884872959213308,0.01711904491811573
89,14.000307185823772,0.017166633168244745
90,14.116117251766982,0.017214221418373758
91,14.232294093299194,0.01726180966850277
92,14.348828490048534,0.017309397918631782
93,14.465711066680553,0.017356986168760795
94,14.58293229465537,0.017404574418889807
95,14.700482494076672,0.01745216266901882
96,14.818351835632257,0.017499750919147836
97,14.936530342626096,0.017547339169276845
98,15.05500789310185,0.01759492741940586
99,15.173774222057379,0.017642515669534873
100,15.292818923750167,0.017690103919663885
101,15.412131454093148,0.017737692169792898
102,15.531701133140574,0.01778528041992191
103,15.65151714766355,0.017832868670050923
104,15.771568553814411,0.017880456920179935
105,15.891844279879713,0.01792804517030895
106,16.01233312912081,0.017975633420437964
107,16.133023782701642,0.018023221670566976
108,16.25390480270261,0.01807080992069599
109,16.37496463521996,0.018118398170825
110,16.4961916135496,0.018165986420954013
111,16.617573961454422,0.018213574671083026
112,16.739099796514186,0.018261162921212038
113,16.860757133556728,0.01830875117134105
114,16.98253388816936,0.018356339421470066
115,17.104417880289365,0.01840392767159908
116,17.226396837872212,0.01845151592172809
117,17.348458400636165,0.018499104171857104
118,17.47059012388183,0.018546692421986116
119,17.592779482385303,0.01859428067211513
120,17.715013874363393,0.01864186892224414
121,17.83728062550919,0.018689457172373157
122,17.959566993096452,0.018737045422502166
123,18.08186017015128,0.018784633672631182
124,18.20414728968899,0.018832221922760194
125,18.326415429014624,0.018879810172889207
126,18.448651614085247,0.01892739842301822
127,18.57084282393194,0.01897498667314723
128,18.69297599513976,0.019022574923276244
129,18.81503802638341,0.019070163173405257
130,18.937015783016783,0.019117751423534272
131,19.058896101714005,0.01916533967366328
132,19.1806657951602,0.019212927923792297
133,19.302311656789104,0.01926051617392131
134,19.42382046556608,0.019308104424050322
135,19.545178990813614,0.019355692674179335
136,19.66637399707706,0.019403280924308347
137,19.787392249028503,0.01945086917443736
138,19.908220516405983,0.019498457424566372
139,20.028845578985692,0.019546045674695388
140,20.14925423158474,0.0195936339248244
141,20.269433289091786,0.019641222174953413
142,20.389369591522996,0.019688810425082425
143,20.509050009100662,0.019736398675211438
144,20.62846144735188,0.01978398692534045
145,20.74759085222458,0.019831575175469462
146,20.86642521521805,0.01987916342559848
147,20.984951578525326,0.019926751675727487
148,21.103157040184794,0.019974339925856503
149,21.22102875923769,0.020021928175985516
150,21.33855396088939,0.020069516426114528
151,21.455719941670964,0.02011710467624354
152,21.572514074598498,0.020164692926372553
153,21.688923814327204,0.020212281176501565
154,21.804936702297418,0.020259869426630578
155,21.92054037186939,0.020307457676759594
156,22.035722553444224,0.020355045926888603
157,22.150471079567787,0.02040263417701762
158,22.264773890014684,0.02045022242714663
159,22.378619036849347,0.020497810677275644
160,22.491994689461322,0.020545398927404656
161,22.604889139571583,0.02059298717753367
162,22.717290806207178,0.02064057542766268
163,22.829188240640967,0.020688163677791693
164,22.940570131293704,0.02073575192792071
165,23.051425308595082,0.020783340178049718
166,23.161742749801608,0.020830928428178734
167,23.271511583767207,0.020878516678307747
168,23.380721095664676,0.02092610492843676
169,23.4893607316544,0.02097369317856577
170,23.59742010349757,0.021021281428694784
171,23.704888993111304,0.0210688696788238
172,23.81175735706215,0.02111645792895281
173,23.9180153309959,0.021164046179081825
174,24.023653234000157,0.021211634429210834
175,24.12866157289743,0.02125922267933985
176,24.233031046465413,0.021306810929468862
177,24.336752549582318,0.021354399179597874
178,24.43981717729394,0.021401987429726887
179,24.54221622880022,0.0214495756798559
180,24.64394121135841,0.021497163929984915
181,24.744983844100155,0.021544752180113924
182,24.845336061760342,0.02159234043024294
183,24.944990018314584,0.021639928680371952
184,25.043938090523287,0.021687516930500965
185,25.142172881379715,0.021735105180629977
186,25.239687223459622,0.02178269343075899
187,25.336474182170114,0.021830281680888006
188,25.432527058895445,0.021877869931017015
189,25.527839394037635,0.02192545818114603
190,25.62240496994927,0.02197304643127504
191,25.716217813757126,0.022020634681404055
192,25.80927220007364,0.022068222931533068
193,25.901562653594866,0.02211581118166208
194,25.993083951582726,0.022163399431791093
195,26.083831126229587,0.022210987681920105
196,26.173799466903468,0.02225857593204912
197,26.262984522272028,0.02230616418217813
198,26.35138210230366,0.022353752432307146
199,26.438988280144034,0.022401340682436155
200,26.52579939386661,0.02244892893256517
201,26.611812048095484,0.022496517182694183
202,26.69702311549939,0.022544105432823196
203,26.781429738155207,0.022591693682952208
204,26.865029328779862,0.02263928193308122
205,26.94781957182959,0.022686870183210237
206,27.02979842446516,0.022734458433339245
207,27.110964117382164,0.02278204668346826
208,27.19131515550543,0.022829634933597274
209,27.270850318546618,0.022877223183726286
210,27.349568661424343,0.0229248114338553
211,27.42746951454587,0.02297239968398431
212,27.504552483949983,0.023019987934113327
213,27.58081745131042,0.023067576184242336
214,27.65626457379929,0.023115164434371352
215,27.730894283810233,0.02316275268450036
216,27.804707288541092,0.023210340934629377
217,27.877704569435554,0.02325792918475839
218,27.949887381484153,0.0233055174348874
219,28.021257252384093,0.023353105685016414
220,28.091815981558312,0.023400693935145427
221,28.161565639033768,0.023448282185274442
222,28.230508564179072,0.02349587043540345
223,28.298647364302187,0.023543458685532467
224,28.365984913107965,0.023591046935661476
225,28.43252434901666,0.023638635185790492
226,28.498269073343547,0.023686223435919505
227,28.563222748340397,0.023733811686048517
228,28.62738929509989,0.02378139993617753
229,28.690772891323146,0.023828988186306542
230,28.75337796895205,0.023876576436435558
231,28.815209211666684,0.023924164686564567
232,28.876271552249573,0.023971752936693583
233,28.9365701698174,0.024019341186822595
234,28.996110486921765,0.024066929436951608
235,29.054898166520346,0.02411451768708062
236,29.112939108819496,0.024162105937209633
237,29.17023944799047,0.024209694187338645
238,29.22680554876008,0.024257282437467657
239,29.282644002878115,0.024304870687596673
240,29.337761625462754,0.024352458937725682
241,29.392165451226287,0.024400047187854698
242,29.44586273058248,0.02444763543798371
243,29.49886092563811,0.024495223688112723
244,29.55116770607034,0.024542811938241735
245,29.602790944892114,0.024590400188370748
246,29.65373871410798,0.024637988438499764
247,29.704019280262255,0.024685576688628773
248,29.753641099882202,0.02473316493875779
249,29.802612814818293,0.024780753188886798
250,29.850943247484352,0.024828341439015814
251,29.898641395999675,0.024875929689144826
252,29.945716429236228,0.02492351793927384
253,29.99217768177309,0.02497110618940285
254,30.03803464876106,0.025018694439531863
255,30.083296980700233,0.02506628268966088
256,30.127974478133268,0.025113870939789888
257,30.172077086257147,0.025161459189918904
258,30.215614889456504,0.025209047440047913
259,30.258598105761372,0.02525663569017693
260,30.301037081232316,0.02530422394030594
261,30.342942284276145,0.025351812190434954
262,30.38432429989521,0.025399400440563966
263,30.425193823873347,0.02544698869069298
264,30.46556165690183,0.025494576940821995
265,30.505438698648316,0.025542165190951004
266,30.544835941772238,0.02558975344108002
267,30.583764465889725,0.025637341691209032
268,30.622235431491465,0.025684929941338044
269,30.660260073816897,0.025732518191467057
270,30.697849696687804,0.02578010644159607
271,30.735015666305067,0.025827694691725085
272,30.77176940501168,0.025875282941854094
273,30.808122385025566,0.02592287119198311
274,30.844086122145548,0.02597045944211212
275,30.87967216943402,0.026018047692241135
276,30.914892110879624,0.026065635942370147
277,30.949757555043604,0.02611322419249916
278,30.984280128693005,0.026160812442628172
279,31.01847147042439,0.026208400692757185
280,31.052343224281625,0.0262559889428862
281,31.085907033370855,0.02630357719301521
282,31.119174533476514,0.026351165443144225
283,31.15215734668159,0.026398753693273234
284,31.184867074995683,0.02644634194340225
285,31.21731529399422,0.026493930193531263
286,31.2495135464724,0.026541518443660275
287,31.28147333611708,0.026589106693789288
288,31.31320612120018,0.0266366949439183
289,31.34472330829688,0.026684283194047316
290,31.376036246031937,0.026731871444176325
291,31.407156218857505,0.02677945969430534
292,31.4380944408658,0.026827047944434353
293,31.46886204963979,0.026874636194563366
294,31.499470100145132,0.026922224444692378
295,31.529929558666797,0.02696981269482139
296,31.56025129679314,0.027017400944950407
297,31.59044608545113,0.027064989195079416
298,31.620524588995146,0.02711257744520843
299,31.650497359353118,0.02716016569533744
300,31.68037483023245,0.027207753945466456
301,31.710167311389135,0.02725534219559547
302,31.739884982962607,0.02730293044572448
303,31.76953788987954,0.027350518695853494
304,31.799135936329282,0.027398106945982506
305,31.8286888803137,0.027445695196111522
306,31.85820632827419,0.02749328344624053
307,31.887697729798667,0.027540871696369547
308,31.917172372410803,0.027588459946498556
309,31.946639376444466,0.02763604819662757
310,31.97610769000574,0.027683636446756584
311,32.00558608402486,0.027731224696885597
312,32.035083147400655,0.02777881294701461
313,32.06460728223953,0.02782640119714362
314,32.094166699191774,0.027873989447272637
315,32.123769412886745,0.027921577697401646
316,32.153423237469575,0.027969165947530662
317,32.18313578224129,0.028016754197659675
318,32.21291444740431,0.028064342447788687
319,32.242766419915306,0.0281119306979177
320,32.272698669447394,0.028159518948046712
321,32.30271794446321,0.028207107198175724
322,32.33283076840092,0.028254695448304737
323,32.36304343597458,0.028302283698433753
324,32.39336200959052,0.028349871948562762
325,32.4237923158814,0.028397460198691778
326,32.45433994235901,0.02844504844882079
327,32.48501023418783,0.028492636698949803
328,32.51580829107989,0.028540224949078815
329,32.54673896431281,0.028587813199207827
330,32.5778068538718,0.02863540144933684
331,32.60901630571689,0.028682989699465852
332,32.64037140917634,0.028730577949594868
333,32.67187599446701,0.02877816619972388
334,32.70353363034307,0.028825754449852893
335,32.73534762187304,0.028873342699981906
336,32.76732100834689,0.028920930950110918
337,32.79945656131269,0.02896851920023993
338,32.831756782744556,0.029016107450368943
339,32.86422390334144,0.029063695700497955
340,32.896859880957955,0.02911128395062697
341,32.92966639916682,0.029158872200755984
342,32.9626448659541,0.029206460450884996
343,32.99579641254671,0.02925404870101401
344,33.02912189237277,0.02930163695114302
345,33.06262188015469,0.029349225201272033
346,33.096296671135164,0.029396813451401046
347,33.13014628043589,0.029444401701530058
348,33.16417044254893,0.02949198995165907
349,33.19836861096061,0.029539578201788087
350,33.232739957907526,0.0295871664519171
351,33.267283374264586,0.02963475470204611
352,33.301997469564576,0.029682342952175124
353,33.336880572148665,0.029729931202304136
354,33.37193072944778,0.02977751945243315
355,33.40714570839371,0.02982510770256216
356,33.442522995959855,0.029872695952691174
357,33.47805979983064,0.02992028420282019
358,33.51375304919882,0.029967872452949202
359,33.54959939569014,0.030015460703078214
360,33.585595214414305,0.030063048953207227
361,33.62173660514133,0.03011063720333624
362,33.65801939360246,0.030158225453465252
363,33.694439132914496,0.030205813703594264
364,33.73099110512671,0.030253401953723277
365,33.76767032288883,0.03030099020385229
366,33.80447153123945,0.030348578453981305
367,33.84138920951315,0.030396166704110317
368,33.87841757336555,0.03044375495423933
369,33.91555057691463,0.030491343204368342
370,33.952781914997146,0.030538931454497355
371,33.9901050255388,0.030586519704626367
372,34.027513092036656,0.03063410795475538
373,34.06499904615235,0.030681696204884392
374,34.10255557041464,0.030729284455013408
375,34.14017510102981,0.03077687270514242
376,34.17784983079816,0.030824460955271433
377,34.21557171213513,0.030872049205400445
378,34.25333246019553,0.030919637455529458
379,34.29112355609894,0.03096722570565847
380,34.32893625025474,0.031014813955787483
381,34.366761565784984,0.031062402205916495
382,34.40459030204349,0.03110999045604551
383,34.44241303822915,0.031157578706174523
384,34.48022013709177,0.031205166956303536
385,34.51800174872861,0.031252755206432545
386,34.55574781446984,0.03130034345656156
387,34.5934480708507,0.03134793170669058
388,34.631092053668915,0.031395519956819586
389,34.66866910212513,0.031443108206948595
390,34.70616836304447,0.03149069645707761
391,34.74357879517744,0.031538284707206626
392,34.78088917357795,0.03158587295733564
393,34.81808809405649,0.03163346120746465
394,34.85516397770689,0.03168104945759366
395,34.89210507550385,0.031728637707722676
396,34.9288994729699,0.03177622595785169
397,34.96553509490946,0.0318238142079807
398,35.00199971020795,0.03187140245810971
399,35.03828093669389,0.031918990708238726
400,35.07436624606188,0.03196657895836774
401,35.11024296885459,0.03201416720849676
402,35.14589829950131,0.03206175545862577
403,35.1813193014113,0.032109343708754776
404,35.21649291211951,0.03215693195888379
405,35.251405948482926,0.03220452020901281
406,35.28604511192517,0.032252108459141816
407,35.32039699372717,0.032299696709270825
408,35.35444808036217,0.03234728495939984
409,35.388184758872406,0.03239487320952886
410,35.42159332228583,0.03244246145965787
411,35.454659975070406,0.03249004970978688
412,35.48737083862414,0.03253763795991589
413,35.51971195679823,0.03258522621004491
414,35.55166930145195,0.03263281446017392
415,35.58322877803634,0.03268040271030293
416,35.614376231205306,0.03272799096043195
417,35.64509745045124,0.03277557921056096
418,35.67537817576397,0.03282316746068997
419,35.70520410330987,0.03287075571081899
420,35.734560891130016,0.032918343960948
421,35.76343416485453,0.032965932211077006
422,35.79180952343128,0.03301352046120602
423,35.81967254486702,0.03306110871133504
424,35.84700879197852,0.033108696961464054
425,35.873803818151806,0.03315628521159306
426,35.90004317310739,0.03320387346172207
427,35.925712408669355,0.03325146171185109
428,35.950797084536184,0.033299049961980104
429,35.97528277405148,0.03334663821210911
430,35.99915506997214,0.03339422646223812
431,36.022399590232325,0.03344181471236714
432,36.04500198370083,0.033489402962496154
433,36.06694793592999,0.03353699121262517
434,36.088223174894104,0.03358457946275418
435,36.10881347671519,0.03363216771288319
436,36.12870467137423,0.0336797559630122
437,36.14788264840562,0.03372734421314122
438,36.16633336257326,0.03377493246327023
439,36.18404283952578,0.03382252071339924
440,36.20099718142921,0.03387010896352825
441,36.21718257257498,0.03391769721365727
442,36.23258528496145,0.033965285463786285
443,36.24719168384678,0.034012873713915294
444,36.26098823327128,0.0340604619640443
445,36.27396150154729,0.03410805021417332
446,36.28609816671465,0.034155638464302335
447,36.297385021959826,0.034203226714431344
448,36.30780898099678,0.03425081496456035
449,36.31735708340757,0.03429840321468937
450,36.32601649994094,0.034345991464818384
451,36.33377453776694,0.0343935797149474
452,36.34061864568562,0.03444116796507641
453,36.34653641928807,0.03448875621520542
454,36.35151560606779,0.034536344465334434
455,36.35554411048069,0.03458393271546345
456,36.358609998951756,0.03463152096559246
457,36.36070150482668,0.03467910921572147
458,36.36180703326661,0.034726697465850484
459,36.36191516608398,0.0347742857159795
460,36.36101466651824,0.034821873966108516
461,36.35909448394893,0.034869462216237525
462,36.35614375854499,0.034917050466366534
463,36.352151825848196,0.03496463871649555
464,36.34710822128911,0.035012226966624566
465,36.34100268463406,0.035059815216753575
466,36.33382516436076,0.03510740346688259
467,36.32556582196176,0.0351549917170116
468,36.3162150361736,0.035202579967140615
469,36.30576340712986,0.03525016821726963
470,36.294201760436906,0.03529775646739864
471,36.28152115117048,0.03534534471752765
472,36.26771286779148,0.035392932967656665
473,36.2527684359796,0.03544052121778568
474,36.23667962238301,0.03548810946791469
475,36.21943843828272,0.035535697718043706
476,36.201037143170105,0.035583285968172715
477,36.18146824823603,0.03563087421830173
478,36.1607245197702,0.03567846246843075
479,36.138798982469154,0.035726050718559756
480,36.11568492265171,0.035773638968688765
481,36.09137589138023,0.03582122721881778
482,36.065865707486594,0.035868815468946796
483,36.039148460501295,0.03591640371907581
484,36.01121851348445,0.03596399196920482
485,35.98207050575755,0.03601158021933383
486,35.95169935553454,0.036059168469462846
487,35.92010026245109,0.03610675671959186
488,35.887268709990856,0.03615434496972087
489,35.853200467807504,0.03620193321984988
490,35.817891593941404,0.036249521469978896
491,35.78133843693018,0.03629710972010791
492,35.74353763781136,0.03634469797023693
493,35.70448613201696,0.03639228622036594
494,35.66418115115825,0.036439874470494946
495,35.622620224700384,0.03648746272062396
496,35.57980118152548,0.03653505097075298
497,35.53572215138353,0.036582639220881986
498,35.490381566230354,0.036630227471010995
499,35.443778161451554,0.03667781572114001
500,35.39591097697192,0.03672540397126903
501,35.34677935824963,0.03677299222139804
502,35.29638295715431,0.03682058047152705
503,35.24472173272846,0.03686816872165606
504,35.191795951831864,0.03691575697178508
505,35.13760618966817,0.03696334522191409
506,35.08215333019322,0.0370109334720431
507,35.025438566404716,0.03705852172217211
508,34.96746340051293,0.03710610997230113
509,34.90822964399198,0.03715369822243014
510,34.84773941751135,0.03720128647255916
511,34.78599515074757,0.03724887472268817
512,34.72299958207564,0.037296462972817176
513,34.658755758140366,0.03734405122294619
514,34.59326703330724,0.03739163947307521
515,34.52653706899287,0.03743922772320422
516,34.45856983287513,0.037486815973333226
517,34.389369597982935,0.03753440422346224
518,34.31894094166601,0.03758199247359126
519,34.247288744444425,0.037629580723720274
520,34.174418188738606,0.03767716897384928
521,34.100334757479686,0.03772475722397829
522,34.02504423260103,0.03777234547410731
523,33.948552693410775,0.037819933724236324
524,33.87086651484646,0.03786752197436533
525,33.79199236561161,0.03791511022449435
526,33.71193720619572,0.03796269847462336
527,33.630708286777214,0.03801028672475237
528,33.54831314501117,0.03805787497488139
529,33.46475960370172,0.0381054632250104
530,33.38005576836048,0.03815305147513941
531,33.2942100246516,0.03820063972526842
532,33.20723103572461,0.03824822797539744
533,33.1191277394358,0.038295816225526455
534,33.02990934545949,0.038343404475655464
535,32.939585332290015,0.03839099272578447
536,32.8481654441359,0.03843858097591349
537,32.75565968770723,0.038486169226042505
538,32.662078328897664,0.038533757476171514
539,32.567431889362325,0.03858134572630052
540,32.47173114299323,0.03862893397642954
541,32.37498711229336,0.038676522226558555
542,32.277211064651304,0.03872411047668757
543,32.17841450851775,0.03877169872681658
544,32.078609189485675,0.03881928697694559
545,31.977807086275764,0.038866875227074604
546,31.876020406629216,0.03891446347720362
547,31.7732615831091,0.03896205172733263
548,31.66954326881266,0.03900963997746164
549,31.56487833299642,0.039057228227590654
550,31.459279856615773,0.03910481647771967
551,31.352761127781577,0.039152404727848686
552,31.245335637135128,0.039199992977977695
553,31.137017073144538,0.039247581228106704
554,31.027819317323704,0.03929516947823572
555,30.917756439377296,0.039342757728364736
556,30.806842692272497,0.039390345978493745
557,30.69509250724143,0.039437934228622754
558,30.582520488715332,0.03948552247875177
559,30.469141409193828,0.039533110728880785
560,30.354970204051032,0.0395806989790098
561,30.240021966281432,0.03962828722913881
562,30.12431194118792,0.03967587547926782
563,30.00785552101443,0.039723463729396835
564,29.89066823952615,0.03977105197952585
565,29.77276576653939,0.03981864022965486
566,29.654163902404164,0.03986622847978387
567,29.534878572442313,0.039913816729912885
568,29.41492582134326,0.0399614049800419
569,29.29432180752106,0.04000899323017092
570,29.173082797434528,0.040056581480299926
571,29.051225159874196,0.040104169730428935
572,28.928765360218232,0.04015175798055795
573,28.805719954660493,0.040199346230686966
574,28.6821055844137,0.040246934480815975
575,28.557938969889996,0.04029452273094499
576,28.433236904862923,0.040342110981074
577,28.30801625061223,0.040389699231203016
578,28.182293930056094,0.04043728748133203
579,28.056086921872176,0.04048487573146104
580,27.929412254611485,0.04053246398159005
581,27.80228700080762,0.040580052231719066
582,27.674728271084287,0.04062764048184808
583,27.546753208264263,0.04067522873197709
584,27.418378981482327,0.04072281698210611
585,27.289622780305983,0.040770405232235116
586,27.16050180886563,0.04081799348236413
587,27.03103327999859,0.04086558173249315
588,26.901234409408566,0.040913169982622156
589,26.77112240984449,0.040960758232751165
590,26.64071448530098,0.04100834648288018
591,26.510027825243775,0.0410559347330092
592,26.379079598862766,0.04110352298313821
593,26.24788694935542,0.04115111123326722
594,26.11646698824373,0.04119869948339623
595,25.984836789727222,0.04124628773352525
596,25.85301338507511,0.04129387598365426
597,25.721013757059904,0.04134146423378327
598,25.588854834435732,0.04138905248391228
599,25.456553486463697,0.0414366407340413
600,25.324126517487176,0.04148422898417031
601,25.191590661559612,0.04153181723429933
602,25.058962577127318,0.04157940548442834
603,24.926258841770036,0.041626993734557347
604,24.793495947001652,0.04167458198468636
605,24.660690293133637,0.04172217023481538
606,24.527858184203634,0.04176975848494439
607,24.39501582297141,0.041817346735073396
608,24.262179305984873,0.04186493498520241
609,24.129364618718228,0.04191252323533143
610,23.9965876307846,0.041960111485460444
611,23.86386409122511,0.04200769973558945
612,23.731209623877035,0.04205528798571846
613,23.598639722822647,0.04210287623584748
614,23.466169747921086,0.042150464485976494
615,23.33381492042526,0.0421980527361055
616,23.201590318685245,0.04224564098623451
617,23.06951087394085,0.04229322923636353
618,22.93759136620441,0.042340817486492544
619,22.805846420236037,0.04238840573662156
620,22.67429050161263,0.04243599398675057
621,22.542937912892725,0.04248358223687958
622,22.411802789878255,0.04253117048700859
623,22.280899097975066,0.04257875873713761
624,22.150240628653584,0.04262634698726662
625,22.019840996010533,0.04267393523739563
626,21.889713633433836,0.04272152348752464
627,21.759871790371093,0.04276911173765366
628,21.63032852920332,0.042816699987782675
629,21.501096722224677,0.042864288237911684
630,21.372189048729506,0.04291187648804069
631,21.243617992207483,0.04295946473816971
632,21.115395837647615,0.043007052988298725
633,20.98753466895223,0.043054641238427734
634,20.86004636646114,0.04310222948855675
635,20.732942604587386,0.04314981773868576
636,20.606234849564345,0.043197405988814774
637,20.47993435730524,0.04324499423894379
638,20.354052171375507,0.0432925824890728
639,20.228599121077735,0.04334017073920181
640,20.103585819650565,0.043387758989330824
641,19.979022662580608,0.04343534723945984
642,19.85491982602853,0.04348293548958885
643,19.731287265368476,0.043530523739717865
644,19.60813471384174,0.043578111989846874
645,19.485471681323812,0.04362570023997589
646,19.363307453205234,0.043673288490104906
647,19.24165108938589,0.043720876740233915
648,19.120511423382055,0.043768464990362924
649,18.999897061546765,0.04381605324049194
650,18.879816382402108,0.043863641490620955
651,18.760277536083713,0.04391122974074997
652,18.641288443896325,0.04395881799087898
653,18.522856797980296,0.04400640624100799
654,18.404990061088096,0.044053994491137005
655,18.287695466470154,0.04410158274126602
656,18.17098001786924,0.04414917099139503
657,18.05485048962231,0.044196759241524046
658,17.93931342686953,0.044244347491653055
659,17.824375145868437,0.04429193574178207
660,17.710041734413476,0.04433952399191108
661,17.596319052358535,0.044387112242040096
662,17.48321273224237,0.044434700492169105
663,17.370728180015,0.04448228874229812
664,17.258870575864172,0.044529876992427136
665,17.14764487514059,0.044577465242556145
666,17.037055809380067,0.04462505349268516
667,16.927107887422054,0.04467264174281417
668,16.81780539662207,0.044720229992943186
669,16.709152404157305,0.044767818243072195
670,16.60115275842346,0.04481540649320121
671,16.49381009052127,0.04486299474333022
672,16.387127815831146,0.044910582993459236
673,16.281109135674097,0.04495817124358825
674,16.17575703905752,0.04500575949371726
675,16.07107430450345,0.04505334774384628
676,15.967063501958483,0.045100935993975286
677,15.863726994782327,0.0451485242441043
678,15.761066941814198,0.04519611249423331
679,15.65908529951442,0.045243700744362327
680,15.55778382417965,0.04529128899449134
681,15.457164074229786,0.04533887724462035
682,15.357227412564123,0.04538646549474937
683,15.257975008985614,0.045434053744878376
684,15.15940784269016,0.04548164199500739
685,15.061526704819737,0.0455292302451364
686,14.964332201076772,0.04557681849526542
687,14.867824754397846,0.045624406745394426
688,14.772004607684694,0.04567199499552344
689,14.676871826590121,0.04571958324565246
690,14.582426302357048,0.04576717149578147
691,14.488667754708054,0.04581475974591048
692,14.395595734783901,0.04586234799603949
693,14.303209628128133,0.04590993624616851
694,14.211508657716182,0.04595752449629752
695,14.12049188702642,0.04600511274642653
696,14.03015822315116,0.04605270099655554
697,13.94050641994529,0.04610028924668456
698,13.851535081210418,0.04614787749681357
699,13.76324266391241,0.04619546574694258
700,13.67562748142973,0.0462430539970716
701,13.588687706831182,0.04629064224720061
702,13.502421376179893,0.04633823049732962
703,13.416826391862134,0.04638581874745863
704,13.331900525938435,0.04643340699758765
705,13.247641423514942,0.04648099524771666
706,13.164046606132798,0.04652858349784567
707,13.081113475173428,0.04657617174797469
708,12.99883931527774,0.0466237599981037
709,12.917221297776788,0.046671348248232714
710,12.836256484132221,0.04671893649836172
711,12.755941829384069,0.04676652474849074
712,12.67627418560405,0.04681411299861975
713,12.597250305352198,0.04686170124874876
714,12.518866845134834,0.04690928949887778
715,12.441120368861965,0.04695687774900679
716,12.364007351301812,0.047004465999135804
717,12.287524181531067,0.04705205424926481
718,12.211667166378232,0.04709964249939383
719,12.136432533858766,0.04714723074952284
720,12.061816436599726,0.047194818999651854
721,11.987814955252224,0.04724240724978086
722,11.914424101889864,0.04728999549990988
723,11.84163982339124,0.047337583750038895
724,11.76945800480486,0.047385172000167904
725,11.697874472694583,0.04743276025029692
726,11.626884998464032,0.04748034850042593
727,11.55648530165816,0.047527936750554944
728,11.486671053240316,0.04757552500068395
729,11.417437878843295,0.04762311325081297
730,11.348781361992634,0.04767070150094198
731,11.280697047300722,0.047718289751070994
732,11.213180443630078,0.04776587800120001
733,11.146227027224468,0.04781346625132902
734,11.079832244806179,0.047861054501458035
735,11.013991516638246,0.047908642751587044
736,10.948700239550119,0.04795623100171606
737,10.883953789925489,0.04800381925184507
738,10.819747526650856,0.048051407501974085
739,10.756076794023672,0.0480989957521031
740,10.692936924618834,0.04814658400223211
741,10.630323242112127,0.048194172252361125
742,10.568231064059697,0.048241760502490134
743,10.506655704632282,0.04828934875261915
744,10.445592477303155,0.04833693700274816
745,10.385036697488692,0.048384525252877175
746,10.324983685140584,0.048432113503006184
747,10.265428767288686,0.0484797017531352
748,10.206367280533641,0.048527290003264216
749,10.14779457348822,0.048574878253393225
750,10.089706009166674,0.04862246650352224
751,10.0320969673212,0.04867005475365125
752,9.974962846724736,0.048717643003780266
753,9.918299067399344,0.048765231253909275
754,9.862101072789457,0.04881281950403829
755,9.806364331879374,0.0488604077541673
756,9.751084341254257,0.048907996004296315
757,9.696256627104166,0.04895558425442533
758,9.641876747170448,0.04900317250455434
759,9.58794029263406,0.049050760754683356
760,9.534442889945291,0.049098349004812365
761,9.48138020259442,0.04914593725494138
762,9.428747932822946,0.04919352550507039
763,9.376541823275007,0.049241113755199406
764,9.324757658588593,0.04928870200532842
765,9.273391266926359,0.04933629025545743
766,9.222438521445683,0.04938387850558645
767,9.171895341707751,0.049431466755715456
768,9.121757695025579,0.04947905500584447
769,9.072021597750648,0.04952664325597348
770,9.022683116498193,0.0495742315061025
771,8.973738369310947,0.049621819756231506
772,8.925183526761327,0.04966940800636052
773,8.877014812992144,0.04971699625648954
774,8.829228506695584,0.049764584506618546
775,8.781820942030839,0.04981217275674756
776,8.734788509480287,0.04985976100687657
777,8.688127656644328,0.04990734925700559
778,8.641834888975112,0.049954937507134596
779,8.595906770449321,0.05000252575726361
780,8.550339924180143,0.05005011400739262
781,8.5051310329688,0.05009770225752164
782,8.460276839795855,0.05014529050765065
783,8.415774148252572,0.05019287875777966
784,8.371619822912713,0.05024046700790868
785,8.327810789645193,0.05028805525803769
786,8.284344035867866,0.0503356435081667
787,8.241216610743004,0.05038323175829571
788,8.198425625314814,0.05043082000842473
789,8.155968252589634,0.05047840825855374
790,8.113841727559112,0.05052599650868275
791,8.072043347167144,0.05057358475881177
792,8.030570470220962,0.05062117300894078
793,7.98942051724712,0.05066876125906979
794,7.94859097029286,0.0507163495091988
795,7.90807937267364,0.05076393775932782
796,7.867883328667443,0.05081152600945683
797,7.828000503156578,0.05085911425958584
798,7.7884286212177445,0.05090670250971486
799,7.74916546766102,0.05095429075984387
800,7.710208886518699,0.051001879009972884
801,7.671556780484669,0.05104946726010189
802,7.633207110305193,0.05109705551023091
803,7.5951578941219795,0.05114464376035992
804,7.55740720676836,0.05119223201048893
805,7.519953179019575,0.05123982026061794
806,7.482793996797874,0.05128740851074696
807,7.445927900333704,0.051334996760875974
808,7.409353183283597,0.05138258501100498
809,7.373068191806009,0.051430173261134
810,7.337071323595958,0.05147776151126301
811,7.3013610268795635,0.051525349761392024
812,7.265935799369466,0.05157293801152103
813,7.230794187182272,0.05162052626165005
814,7.195934783719026,0.05166811451177906
815,7.161356228509803,0.051715702761908074
816,7.127057206023658,0.05176329101203709
817,7.093036444444867,0.0518108792621661
818,7.059292714416779,0.051858467512295114
819,7.025824827754347,0.05190605576242412
820,6.992631636126549,0.05195364401255314
821,6.959712029709861,0.05200123226268215
822,6.927064935814016,0.052048820512811164
823,6.894689317481302,0.05209640876294018
824,6.862584172060471,0.05214399701306919
825,6.830748529756745,0.052191585263198205
826,6.799181452158952,0.052239173513327214
827,6.767882030745197,0.05228676176345623
828,6.7368493853682585,0.05233435001358524
829,6.706082662722068,0.052381938263714255
830,6.6755810347905085,0.052429526513843264
831,6.645343697279814,0.05247711476397228
832,6.615369868036034,0.052524703014101295
833,6.585658785448632,0.052572291264230304
834,6.55620970684175,0.05261987951435932
835,6.5270219068543955,0.05266746776448833
836,6.498094675810833,0.052715056014617345
837,6.469427318082613,0.052762644264746354
838,6.441019150443488,0.05281023251487537
839,6.412869500418662,0.05285782076500438
840,6.384977704629572,0.052905409015133395
841,6.357343107135735,0.05295299726526241
842,6.329965057774823,0.05300058551539142
843,6.302842910502462,0.053048173765520436
844,6.275976021732994,0.053095762015649445
845,6.2493637486826215,0.05314335026577846
846,6.223005447716248,0.05319093851590747
847,6.196900472699287,0.053238526766036486
848,6.171048173355962,0.0532861150161655
849,6.145447893635163,0.05333370326629451
850,6.120098970085421,0.053381291516423526
851,6.095000730240191,0.053428879766552535
852,6.070152491014752,0.05347646801668155
853,6.045553557116111,0.05352405626681056
854,6.021203219467087,0.053571644516939576
855,5.997100753645985,0.053619232767068585
856,5.9732454183429695,0.0536668210171976
857,5.9496364538346125,0.05371440926732662
858,5.926273080477628,0.053761997517455626
859,5.903154497223228,0.05380958576758464
860,5.880279880153191,0.05385717401771365
861,5.857648381038889,0.05390476226784267
862,5.835259125924525,0.053952350517971676
863,5.813111213735583,0.05399993876810069
864,5.791203714913904,0.0540475270182297
865,5.769535670080235,0.054095115268358716
866,5.748106088725626,0.05414270351848773
867,5.726913947932588,0.05419029176861674
868,5.705958191127203,0.05423788001874576
869,5.685237726863189,0.054285468268874766
870,5.664751427638947,0.05433305651900378
871,5.644498128748658,0.05438064476913279
872,5.62447662716833,0.05442823301926181
873,5.604685680477841,0.05447582126939082
874,5.585124005819865,0.05452340951951983
875,5.565790278896578,0.05457099776964885
876,5.546683133005092,0.05461858601977786
877,5.527801158112389,0.05466617426990687
878,5.509142899970671,0.05471376252003588
879,5.490706859273799,0.0547613507701649
880,5.472491490855757,0.054808939020293906
881,5.454495202931688,0.05485652727042292
882,5.436716356382405,0.05490411552055194
883,5.419153264082844,0.05495170377068095
884,5.401804190275294,0.05499929202080996
885,5.384667349987857,0.05504688027093897
886,5.367740908498825,0.05509446852106799
887,5.351022980847454,0.055142056771197
888,5.334511631391608,0.05518964502132601
889,5.3182048734128795,0.05523723327145502
890,5.302100668769439,0.05528482152158404
891,5.286196927597163,0.055332409771713054
892,5.270491508059317,0.05537999802184206
893,5.254982216145115,0.05542758627197108
894,5.2396668055175555,0.05547517452210009
895,5.2245429774105645,0.0555227627722291
896,5.209608380575937,0.05557035102235811
897,5.194860611279957,0.05561793927248713
898,5.180297213350095,0.05566552752261614
899,5.165915678271673,0.05571311577274515
900,5.15171344533467,0.05576070402287417
901,5.137687901830654,0.05580829227300318
902,5.123836383299787,0.055855880523132194
903,5.1101561738278996,0.0559034687732612
904,5.096644506393451,0.05595105702339022
905,5.083298563264347,0.05599864527351923
906,5.070115476444291,0.056046233523648244
907,5.057092328168583,0.05609382177377726
908,5.044226151448997,0.05614141002390627
909,5.031513930667513,0.056188998274035284
910,5.018952602218525,0.05623658652416429
911,5.006539055199119,0.05628417477429331
912,4.994270132147103,0.05633176302442232
913,4.982142629826166,0.056379351274551334
914,4.970153300057858,0.05642693952468034
915,4.958298850599696,0.05647452777480936
916,4.946575946068929,0.056522116024938375
917,4.934981208911279,0.056569704275067384
918,4.9235112204140545,0.0566172925251964
919,4.912162521762952,0.05666488077532541
920,4.900931615141782,0.056712469025454425
921,4.889814964874409,0.056760057275583434
922,4.87880899860807,0.05680764552571245
923,4.867910108537309,0.05685523377584146
924,4.857114652667572,0.056902822025970475
925,4.846418956117644,0.05695041027609949
926,4.835819312459986,0.0569979985262285
927,4.825311985097951,0.057045586776357515
928,4.814893208679006,0.057093175026486524
929,4.804559190542782,0.05714076327661554
930,4.794306112203066,0.05718835152674455
931,4.7841301308625015,0.057235939776873565
932,4.77402738095899,0.05728352802700258
933,4.763993975742632,0.05733111627713159
934,4.754026008881993,0.057378704527260606
935,4.744119556098587,0.057426292777389615
936,4.734270676828307,0.05747388102751863
937,4.724475415908571,0.05752146927764764
938,4.714729805289941,0.057569057527776656
939,4.70502986577094,0.057616645777905665
940,4.695371608754711,0.05766423402803468
941,4.685751038026287,0.057711822278163696
942,4.676164151549045,0.057759410528292705
943,4.666606943279018,0.05780699877842172
944,4.657075404995741,0.05785458702855073
945,4.647565528148153,0.057902175278679746
946,4.638073305714229,0.057949763528808755
947,4.628594734072883,0.05799735177893777
948,4.619125814886744,0.05804494002906678
949,4.609662556994361,0.058092528279195796
950,4.600200978310363,0.05814011652932481
951,4.590737107732212,0.05818770477945382
952,4.581266987051939,0.05823529302958284
953,4.571786672871581,0.058282881279711846
954,4.562292238520685,0.05833046952984086
955,4.5527797759745345,0.05837805777996987
956,4.543245397771549,0.058425646030098886
957,4.533685238928424,0.0584732342802279
958,4.524095458851521,0.05852082253035691
959,4.514472243243066,0.05856841078048593
960,4.5048118060006495,0.058615999030614936
961,4.495110391108608,0.05866358728074395
962,4.485364274519842,0.05871117553087296
963,4.475569766026541,0.05875876378100198
964,4.4657232111185285,0.058806352031130986
965,4.455820992827642,0.05885394028126
966,4.44585953355683,0.05890152853138902
967,4.435835296892557,0.05894911678151803
968,4.425744789399075,0.05899670503164704
969,4.415584562393239,0.05904429328177605
970,4.405351213698489,0.05909188153190507
971,4.395041389376671,0.059139469782034076
972,4.384651785436328,0.05918705803216309
973,4.374179149516231,0.0592346462822921
974,4.363620282542798,0.05928223453242112
975,4.352972040360215,0.05932982278255013
976,4.342231335331927,0.05937741103267914
977,4.331395137912369,0.05942499928280816
978,4.320460478187729,0.05947258753293717
979,4.309424447384524,0.05952017578306618
980,4.298284199344953,0.05956776403319519
981,4.287036951967813,0.05961535228332421
982,4.275679988613994,0.05966294053345322
983,4.264210659475431,0.05971052878358223
984,4.252626382906532,0.05975811703371125
985,4.240924646717093,0.05980570528384026
986,4.229103009425735,0.05985329353396927
987,4.217159101472945,0.05990088178409828
988,4.205090626392832,0.0599484700342273
989,4.192895361942746,0.05999605828435631
990,4.18057116118995,0.06004364653448532
991,4.168115953554544,0.06009123478461434
992,4.155527745807911,0.06013882303474335
993,4.142804623025969,0.060186411284872364
994,4.12994474949657,0.06023399953500137
995,4.116946369580369,0.06028158778513039
996,4.103807808524656,0.0603291760352594
997,4.090527473229493,0.060376764285388414
998,4.077103852965701,0.06042435253551742
999,4.06353552004422,0.06047194078564644


==> visu/old/tikz_csvs_hist_two_dim/hist_two_dim/hist.csv <==
,id,experiment_id,error_l2
0,0,00018,0.07713412493467331
1,1,00027,0.06425314396619797
2,2,00057,0.07018020004034042
3,3,00087,0.15072834491729736
4,4,00108,0.08762626349925995
5,5,00117,0.059811268001794815
6,6,00012,0.07631426304578781
7,7,00048,0.07077286392450333
8,8,00078,0.10477058589458466
9,9,00099,0.05986885353922844
10,10,00138,0.06742198765277863
11,11,00147,0.07427210360765457
12,12,00003,0.1033976674079895
13,13,00039,0.09024257957935333
14,14,00069,0.06350937485694885
15,15,00129,0.07467754185199738
16,16,00021,0.05354540795087814
17,17,00030,0.08910128474235535
18,18,00060,0.05134105682373047
19,19,00120,0.0868736281991005
20,20,00042,0.12143463641405106
21,21,00009,0.071854367852211
22,22,00081,0.05986093357205391
23,23,00102,0.07449783384799957
24,24,00111,0.06691345572471619
25,25,00141,0.14849556982517242
26,26,00051,0.07154041528701782
27,27,00006,0.07820319384336472
28,28,00033,0.09469480812549591
29,29,00063,0.07926199585199356
30,30,00072,0.07606824487447739
31,31,00093,0.04351222142577171
32,32,00123,0.062452688813209534
33,33,00090,0.08208561688661575
34,34,00015,0.08252573758363724
35,35,00024,0.07966870069503784
36,36,00054,0.07291298359632492
37,37,00084,0.08812256157398224
38,38,00105,0.08758837729692459
39,39,00114,0.0583781935274601
40,40,00135,0.0708727315068245
41,41,00144,0.08634772896766663
42,42,00132,0.10448840260505676
43,43,00045,0.11922117322683334
44,44,00075,0.06751605123281479
45,45,00096,0.11071053147315979
46,46,00000,0.056847669184207916
47,47,00036,0.05996331200003624
48,48,00066,0.07564996927976608
49,49,00126,0.11825964599847794


==> visu/old/tikz_csvs_hist_two_dim/hist_two_dim/kde.csv <==
,error_l2,error_l2_x_grid
0,4.045575109796995,0.04351222142577171
1,4.0947779368938075,0.04361954487271018
2,4.144383508675863,0.04372686831964864
3,4.194392049196699,0.04383419176658711
4,4.244803725617861,0.04394151521352557
5,4.295618647483446,0.04404883866046403
6,4.346836866005699,0.044156162107402495
7,4.398458373361996,0.04426348555434096
8,4.450483102003842,0.044370809001279425
9,4.502910923978195,0.04447813244821789
10,4.555741650261752,0.044585455895156355
11,4.608975030108457,0.04469277934209482
12,4.662610750410898,0.044800102789033285
13,4.7166484350758395,0.04490742623597175
14,4.771087644414524,0.045014749682910214
15,4.825927874547973,0.04512207312984867
16,4.881168556827927,0.04522939657678714
17,4.936809057273667,0.0453367200237256
18,4.9928486760252255,0.04544404347066407
19,5.04928664681336,0.04555136691760253
20,5.106122136446702,0.045658690364540996
21,5.163354244316395,0.04576601381147946
22,5.220982001918726,0.045873337258417926
23,5.279004372395949,0.04598066070535639
24,5.337420250095809,0.046087984152294856
25,5.396228460149967,0.046195307599233314
26,5.455427758071773,0.04630263104617178
27,5.515016829373621,0.04640995449311024
28,5.574994289204185,0.04651727794004871
29,5.635358682005959,0.04662460138698717
30,5.696108481193132,0.04673192483392564
31,5.757242088850331,0.0468392482808641
32,5.818757835452268,0.04694657172780257
33,5.880653979604657,0.047053895174741026
34,5.94292870780656,0.04716121862167949
35,6.00558013423438,0.047268542068617955
36,6.068606300547658,0.04737586551555642
37,6.1320051757169605,0.047483188962494885
38,6.195774655873846,0.04759051240943335
39,6.259912564183226,0.047697835856371815
40,6.324416650738065,0.04780515930331028
41,6.389284592476751,0.047912482750248744
42,6.454513993122978,0.04801980619718721
43,6.520102383148457,0.048127129644125674
44,6.586047219758326,0.04823445309106413
45,6.652345886899422,0.0483417765380026
46,6.718995695291405,0.04844909998494106
47,6.785993882480685,0.04855642343187953
48,6.853337612917283,0.04866374687881799
49,6.92102397805443,0.048771070325756456
50,6.989049996471029,0.04887839377269492
51,7.057412614016755,0.048985717219633386
52,7.126108703979901,0.049093040666571844
53,7.19513506727769,0.04920036411351031
54,7.264488432669096,0.049307687560448774
55,7.3341654569899335,0.04941501100738724
56,7.40416272541019,0.0495223344543257
57,7.474476751713301,0.04962965790126417
58,7.545103978597336,0.04973698134820263
59,7.616040777997768,0.0498443047951411
60,7.687283451431773,0.04995162824207956
61,7.758828230363636,0.05005895168901803
62,7.8306712765912545,0.05016627513595649
63,7.902808682653286,0.05027359858289495
64,7.9752364722567926,0.050380922029833415
65,8.047950600725065,0.05048824547677188
66,8.120946955465286,0.050595568923710345
67,8.194221356455826,0.05070289237064881
68,8.267769556752713,0.050810215817587275
69,8.341587243015075,0.05091753926452574
70,8.415670036049079,0.051024862711464204
71,8.490013491370103,0.05113218615840266
72,8.564613099782727,0.05123950960534113
73,8.639464287978127,0.05134683305227959
74,8.714562419148528,0.05145415649921806
75,8.789902793618323,0.05156147994615652
76,8.865480649491314,0.051668803393094986
77,8.941291163313881,0.05177612684003345
78,9.017329450753335,0.051883450286971916
79,9.09359056729138,0.05199077373391038
80,9.170069508931856,0.052098097180848846
81,9.246761212922614,0.05220542062778731
82,9.323660558490882,0.05231274407472577
83,9.400762367591692,0.05242006752166423
84,9.478061405668967,0.0525273909686027
85,9.555552382428644,0.05263471441554116
86,9.6332299526235,0.05274203786247963
87,9.711088716849096,0.05284936130941809
88,9.7891232223504,0.05295668475635656
89,9.86732796383852,0.053064008203295016
90,9.945697384317254,0.05317133165023348
91,10.024225875918606,0.053278655097171945
92,10.1029077807472,0.05338597854411041
93,10.18173739173272,0.053493301991048875
94,10.260708953490187,0.05360062543798734
95,10.339816663187339,0.053707948884925805
96,10.41905467141879,0.05381527233186427
97,10.498417083086386,0.053922595778802734
98,10.577897958285353,0.0540299192257412
99,10.657491313195674,0.054137242672679664
100,10.737191120978338,0.05424456611961813
101,10.816991312675789,0.05435188956655659
102,10.896885778116426,0.05445921301349505
103,10.976868366822382,0.054566536460433517
104,11.056932888920295,0.05467385990737198
105,11.137073116054701,0.054781183354310446
106,11.217282782303378,0.05488850680124891
107,11.297555585094518,0.054995830248187376
108,11.377885186125047,0.055103153695125834
109,11.45826521227989,0.0552104771420643
110,11.53868925655163,0.055317800589002764
111,11.619150878960323,0.05542512403594123
112,11.699643607472993,0.05553244748287969
113,11.780160938922538,0.05563977092981816
114,11.86069633992556,0.05574709437675662
115,11.94124324779899,0.05585441782369509
116,12.021795071475001,0.05596174127063355
117,12.102345192414045,0.05606906471757202
118,12.182886965515577,0.05617638816451048
119,12.263413720026389,0.05628371161144895
120,12.343918760446044,0.056391035058387405
121,12.424395367429431,0.05649835850532587
122,12.504836798685936,0.056605681952264335
123,12.58523628987527,0.0567130053992028
124,12.665587055499575,0.056820328846141265
125,12.745882289791647,0.05692765229307973
126,12.826115167599232,0.057034975740018194
127,12.90627884526507,0.05714229918695665
128,12.986366461502678,0.05724962263389512
129,13.066371138267689,0.05735694608083358
130,13.146285981624633,0.05746426952777205
131,13.226104082609165,0.05757159297471051
132,13.305818518085577,0.057678916421648976
133,13.38542235159951,0.05778623986858744
134,13.464908634225987,0.057893563315525906
135,13.54427040541254,0.05800088676246437
136,13.623500693817666,0.058108210209402836
137,13.702592518144293,0.0582155336563413
138,13.7815388879687,0.058322857103279765
139,13.860332804564484,0.05843018055021822
140,13.93896726172208,0.05853750399715669
141,14.017435246563524,0.05864482744409515
142,14.09572974035275,0.05875215089103362
143,14.17384371930155,0.05885947433797208
144,14.251770155371135,0.05896679778491055
145,14.329502017069661,0.05907412123184901
146,14.407032270245622,0.05918144467878747
147,14.484353878877561,0.059288768125725935
148,14.561459805859887,0.0593960915726644
149,14.638343013785386,0.059503415019602865
150,14.714996465724331,0.05961073846654133
151,14.791413126000533,0.059718061913479795
152,14.867585960964526,0.05982538536041826
153,14.9435079397641,0.059932708807356724
154,15.01917203511241,0.06004003225429519
155,15.094571224053963,0.060147355701233654
156,15.169698488728692,0.06025467914817212
157,15.244546817134392,0.060362002595110584
158,15.319109203887793,0.06046932604204905
159,15.39337865098458,0.060576649488987507
160,15.467348168558557,0.06068397293592597
161,15.541010775640373,0.060791296382864436
162,15.614359500916029,0.0608986198298029
163,15.687387383485394,0.061005943276741366
164,15.760087473621287,0.061113266723679824
165,15.832452833529087,0.06122059017061829
166,15.90447653810748,0.061327913617556754
167,15.976151675710438,0.06143523706449522
168,16.047471348910985,0.06154256051143368
169,16.11842867526667,0.06164988395837215
170,16.189016788087574,0.06175720740531061
171,16.259228837206653,0.06186453085224908
172,16.329057989753156,0.06197185429918754
173,16.39849743092898,0.06207917774612601
174,16.467540364788825,0.06218650119306447
175,16.53618001502379,0.06229382464000294
176,16.604409625749295,0.0624011480869414
177,16.672222462297206,0.06250847153387987
178,16.739611812012647,0.06261579498081832
179,16.806570985055743,0.0627231184277568
180,16.8730933152084,0.06283044187469525
181,16.939172160686706,0.06293776532163373
182,17.00480090495878,0.06304508876857218
183,17.069972957568726,0.06315241221551064
184,17.13468175496651,0.06325973566244911
185,17.198920761344365,0.06336705910938757
186,17.262683469479573,0.06347438255632604
187,17.32596340158409,0.0635817060032645
188,17.388754110160995,0.06368902945020297
189,17.4510491788681,0.06379635289714143
190,17.512842223388617,0.0639036763440799
191,17.57412689230938,0.06401099979101836
192,17.634896868006308,0.06411832323795683
193,17.695145867537637,0.06422564668489529
194,17.754867643544635,0.06433297013183376
195,17.814055985160177,0.06444029357877222
196,17.87270471892498,0.06454761702571069
197,17.930807709711733,0.06465494047264914
198,17.988358861657044,0.06476226391958761
199,18.045352119101064,0.06486958736652607
200,18.10178146753523,0.06497691081346454
201,18.157640934557403,0.065084234260403
202,18.212924590835055,0.06519155770734146
203,18.2676265510758,0.06529888115427993
204,18.3217409750057,0.06540620460121839
205,18.375262068354882,0.06551352804815685
206,18.428184083850425,0.06562085149509532
207,18.480501322216455,0.06572817494203378
208,18.532208133181186,0.06583549838897225
209,18.583298916490676,0.06594282183591071
210,18.63376812292925,0.06605014528284918
211,18.68361025534612,0.06615746872978764
212,18.732819869688186,0.06626479217672611
213,18.781391576038597,0.06637211562366457
214,18.829320039660775,0.06647943907060304
215,18.876599982047782,0.0665867625175415
216,18.923226181976347,0.06669408596447995
217,18.969193476565664,0.06680140941141843
218,19.014496762340094,0.06690873285835688
219,19.05913099629588,0.06701605630529536
220,19.103091196971032,0.06712337975223381
221,19.146372445518303,0.06723070319917228
222,19.188969886780605,0.06733802664611074
223,19.230878730368474,0.06744535009304921
224,19.272094251739226,0.06755267353998767
225,19.312611793277075,0.06765999698692614
226,19.352426765373963,0.0677673204338646
227,19.39153464751042,0.06787464388080307
228,19.429930989336007,0.06798196732774153
229,19.467611411748734,0.06808929077468
230,19.50457160797294,0.06819661422161846
231,19.540807344635205,0.06830393766855693
232,19.57631446283719,0.06841126111549539
233,19.611088879225655,0.06851858456243386
234,19.645126587058236,0.06862590800937232
235,19.678423657264872,0.06873323145631077
236,19.710976239504085,0.06884055490324925
237,19.742780563213426,0.0689478783501877
238,19.773832938653605,0.06905520179712618
239,19.804129757945613,0.06916252524406463
240,19.83366749610001,0.0692698486910031
241,19.862442712037982,0.06937717213794156
242,19.89045204960334,0.06948449558488003
243,19.917692238564875,0.06959181903181849
244,19.94416009560835,0.06969914247875696
245,19.969852525317428,0.06980646592569542
246,19.99476652114309,0.06991378937263389
247,20.01889916636044,0.07002111281957235
248,20.04224763501277,0.07012843626651082
249,20.0648091928417,0.07023575971344928
250,20.086581198203092,0.07034308316038775
251,20.10756110296791,0.07045040660732621
252,20.12774645340743,0.07055773005426468
253,20.147134891062,0.07066505350120314
254,20.165724153592976,0.07077237694814159
255,20.18351207561691,0.07087970039508007
256,20.200496589521517,0.07098702384201852
257,20.216675726262746,0.071094347288957
258,20.232047616142346,0.07120167073589545
259,20.24661048956528,0.07130899418283392
260,20.260362677776488,0.07141631762977238
261,20.273302613576234,0.07152364107671084
262,20.285428832013647,0.07163096452364931
263,20.296739971057807,0.07173828797058777
264,20.307234772245742,0.07184561141752624
265,20.31691208130708,0.0719529348644647
266,20.325770848764407,0.07206025831140317
267,20.333810130509182,0.07216758175834163
268,20.341029088352627,0.0722749052052801
269,20.347426990551007,0.07238222865221856
270,20.353003212304944,0.07248955209915703
271,20.3577572362323,0.0725968755460955
272,20.361688652814195,0.07270419899303396
273,20.364797160813833,0.07281152243997241
274,20.36708256766758,0.07291884588691089
275,20.368544789848137,0.07302616933384934
276,20.369183853199278,0.07313349278078782
277,20.368999893242012,0.07324081622772627
278,20.367993155451625,0.07334813967466473
279,20.366163995505666,0.0734554631216032
280,20.363512879502178,0.07356278656854166
281,20.36004038414834,0.07367011001548013
282,20.355747196919072,0.07377743346241859
283,20.350634116185454,0.07388475690935706
284,20.344702051312836,0.07399208035629552
285,20.337952022728352,0.07409940380323399
286,20.330385161957953,0.07420672725017245
287,20.322002711632617,0.07431405069711092
288,20.31280602546372,0.07442137414404938
289,20.302796568187578,0.07452869759098785
290,20.29197591547909,0.07463602103792631
291,20.280345753834354,0.07474334448486478
292,20.267907880422484,0.07485066793180323
293,20.254664202906433,0.0749579913787417
294,20.240616739233012,0.07506531482568016
295,20.225767617392126,0.07517263827261864
296,20.210119075145325,0.07527996171955709
297,20.19367345972383,0.07538728516649557
298,20.176433227496087,0.07549460861343402
299,20.158400943605066,0.07560193206037248
300,20.139579281575536,0.07570925550731095
301,20.11997102289132,0.07581657895424941
302,20.099579056543046,0.07592390240118788
303,20.07840637854634,0.07603122584812634
304,20.056456091430906,0.0761385492950648
305,20.03373140370067,0.07624587274200327
306,20.010235629265434,0.07635319618894174
307,19.985972186844066,0.0764605196358802
308,19.960944599339893,0.07656784308281867
309,19.935156493188366,0.07667516652975712
310,19.908611597677517,0.0767824899766956
311,19.881313744241602,0.07688981342363405
312,19.853266865728095,0.07699713687057252
313,19.8244749956388,0.07710446031751098
314,19.794942267345103,0.07721178376444945
315,19.76467291327821,0.0773191072113879
316,19.73367126409438,0.07742643065832638
317,19.701941747815997,0.07753375410526483
318,19.66948888894868,0.0776410775522033
319,19.636317307575034,0.07774840099914176
320,19.602431718425542,0.07785572444608023
321,19.567836929926955,0.0779630478930187
322,19.532537843228837,0.07807037133995716
323,19.496539451208722,0.07817769478689562
324,19.459846837456315,0.07828501823383409
325,19.422465175237463,0.07839234168077255
326,19.384399726438087,0.07849966512771102
327,19.34565584048908,0.07860698857464948
328,19.306238953272164,0.07871431202158793
329,19.26615458600766,0.07882163546852641
330,19.225408344124602,0.07892895891546486
331,19.184005916113545,0.07903628236240334
332,19.141953072362927,0.0791436058093418
333,19.099255663979214,0.07925092925628027
334,19.055919621591624,0.07935825270321872
335,19.01195095414183,0.0794655761501572
336,18.96735574765917,0.07957289959709565
337,18.92214016402195,0.07968022304403412
338,18.87631043970544,0.07978754649097258
339,18.829872884516877,0.07989486993791105
340,18.782833880318318,0.08000219338484951
341,18.73519987973739,0.08010951683178798
342,18.686977404867093,0.08021684027872644
343,18.63817304595448,0.08032416372566491
344,18.58879346007927,0.08043148717260337
345,18.5388453698225,0.08053881061954184
346,18.488335561926,0.0806461340664803
347,18.437270885942905,0.08075345751341875
348,18.385658252879814,0.08086078096035723
349,18.333504633831126,0.08096810440729568
350,18.280817058605784,0.08107542785423416
351,18.227602614347138,0.08118275130117261
352,18.17386844414603,0.08129007474811109
353,18.11962174564796,0.08139739819504954
354,18.064869769654184,0.08150472164198802
355,18.009619818717773,0.08161204508892647
356,17.953879245734417,0.08171936853586494
357,17.897655452528863,0.0818266919828034
358,17.8409558884369,0.08193401542974187
359,17.783788048883707,0.08204133887668033
360,17.726159473958447,0.0821486623236188
361,17.668077746985833,0.08225598577055726
362,17.609550493094645,0.08236330921749573
363,17.550585377783847,0.08247063266443419
364,17.491190105486265,0.08257795611137266
365,17.431372418130373,0.08268527955831112
366,17.371140093700294,0.08279260300524957
367,17.310500944794352,0.08289992645218805
368,17.24946281718247,0.0830072498991265
369,17.188033588362394,0.08311457334606498
370,17.126221166115478,0.08322189679300343
371,17.06403348706156,0.08332922023994191
372,17.00147851521389,0.08343654368688036
373,16.938564240533534,0.08354386713381884
374,16.87529867748415,0.08365119058075729
375,16.811689863586768,0.08375851402769575
376,16.747745857975044,0.08386583747463422
377,16.68347473995103,0.08397316092157268
378,16.61888460754161,0.08408048436851115
379,16.553983576055757,0.08418780781544961
380,16.48877977664276,0.08429513126238808
381,16.423281354851497,0.08440245470932654
382,16.357496469190828,0.08450977815626501
383,16.291433289691412,0.08461710160320347
384,16.225099996468767,0.08472442505014194
385,16.158504778287888,0.08483174849708039
386,16.091655831129355,0.08493907194401887
387,16.024561356757204,0.08504639539095732
388,15.957229561288361,0.0851537188378958
389,15.8896686537641,0.08526104228483425
390,15.82188684472305,0.08536836573177273
391,15.753892344776476,0.08547568917871118
392,15.68569336318526,0.08558301262564966
393,15.617298106439245,0.08569033607258811
394,15.548714776838365,0.08579765951952657
395,15.479951571076198,0.08590498296646504
396,15.41101667882571,0.0860123064134035
397,15.341918281327251,0.08611962986034197
398,15.27266454997893,0.08622695330728043
399,15.203263644929363,0.0863342767542189
400,15.13372371367308,0.08644160020115736
401,15.064052889648224,0.08654892364809583
402,14.994259290837109,0.08665624709503429
403,14.924351018369247,0.08676357054197276
404,14.854336155127367,0.08687089398891121
405,14.784222764356041,0.08697821743584969
406,14.714018888273502,0.08708554088278814
407,14.643732546686163,0.08719286432972662
408,14.573371735606571,0.08730018777666507
409,14.502944425874299,0.08740751122360355
410,14.432458561780429,0.087514834670542
411,14.361922059695157,0.08762215811748048
412,14.291342806699294,0.08772948156441893
413,14.220728659219144,0.08783680501135739
414,14.150087441665471,0.08794412845829586
415,14.07942694507628,0.08805145190523432
416,14.008754925763768,0.08815877535217279
417,13.938079103965585,0.08826609879911125
418,13.867407162500587,0.08837342224604972
419,13.796746745429186,0.08848074569298818
420,13.72610545671854,0.08858806913992665
421,13.655490858912923,0.08869539258686511
422,13.584910471809152,0.08880271603380357
423,13.514371771137723,0.08891003948074203
424,13.443882187249447,0.0890173629276805
425,13.373449103808285,0.08912468637461896
426,13.303079856490175,0.08923200982155743
427,13.23278173168863,0.08933933326849589
428,13.16256196522674,0.08944665671543436
429,13.092427741076635,0.08955398016237281
430,13.022386190085921,0.0896613036093113
431,12.952444388712195,0.08976862705624974
432,12.882609357765094,0.08987595050318821
433,12.812888061157016,0.08998327395012667
434,12.743287404662404,0.09009059739706514
435,12.673814234685942,0.0901979208440036
436,12.604475337040263,0.09030524429094207
437,12.535277435733276,0.09041256773788053
438,12.466227191765777,0.090519891184819
439,12.397331201939412,0.09062721463175746
440,12.328595997675697,0.09073453807869593
441,12.2600280438462,0.0908418615256344
442,12.191633737614705,0.09094918497257284
443,12.123419407291273,0.09105650841951132
444,12.05539131119916,0.09116383186644977
445,11.987555636554509,0.09127115531338825
446,11.91991849835977,0.0913784787603267
447,11.85248593831086,0.09148580220726518
448,11.785263923718936,0.09159312565420363
449,11.718258346446742,0.09170044910114211
450,11.651475021860547,0.09180777254808056
451,11.584919687797688,0.09191509599501903
452,11.518598003550563,0.09202241944195749
453,11.452515548867206,0.09212974288889596
454,11.386677822969197,0.09223706633583442
455,11.321090243587284,0.09234438978277289
456,11.255758146015209,0.09245171322971135
457,11.190686782182125,0.09255903667664982
458,11.125881319744403,0.09266636012358828
459,11.06134684119687,0.09277368357052675
460,10.997088343004345,0.09288100701746521
461,10.933110734753715,0.09298833046440366
462,10.869418838327164,0.09309565391134214
463,10.806017387097057,0.09320297735828059
464,10.742911025142655,0.09331030080521907
465,10.680104306489627,0.09341762425215752
466,10.617601694372333,0.093524947699096
467,10.555407560519743,0.09363227114603445
468,10.49352618446503,0.09373959459297293
469,10.431961752879719,0.09384691803991138
470,10.370718358932438,0.09395424148684985
471,10.309800001673004,0.09406156493378831
472,10.249210585442022,0.09416888838072678
473,10.188953919306561,0.09427621182766524
474,10.129033716522223,0.0943835352746037
475,10.06945359402206,0.09449085872154217
476,10.010217071932626,0.09459818216848064
477,9.9513275731176,0.0947055056154191
478,9.892788422749257,0.09481282906235756
479,9.834602847908226,0.09492015250929603
480,9.776773977211743,0.09502747595623448
481,9.719304840470741,0.09513479940317296
482,9.662198368376158,0.09524212285011141
483,9.605457392214538,0.09534944629704989
484,9.549084643613446,0.09545676974398834
485,9.493082754316623,0.09556409319092682
486,9.437454255989469,0.09567141663786527
487,9.382201580054662,0.09577874008480375
488,9.327327057558536,0.0958860635317422
489,9.272832919067909,0.09599338697868066
490,9.218721294597982,0.09610071042561913
491,9.164994213571036,0.0962080338725576
492,9.111653604806376,0.09631535731949606
493,9.05870129654131,0.09642268076643452
494,9.006139016483514,0.09653000421337299
495,8.95396839189457,0.09663732766031145
496,8.902190949704972,0.09674465110724992
497,8.850808116660355,0.09685197455418838
498,8.799821219499133,0.09695929800112685
499,8.74923148516137,0.0970666214480653
500,8.699040041028946,0.09717394489500378
501,8.649247915196929,0.09728126834194223
502,8.599856036775854,0.09738859178888071
503,8.550865236225153,0.09749591523581916
504,8.50227624571725,0.09760323868275764
505,8.454089699532421,0.09771056212969609
506,8.406306134483996,0.09781788557663457
507,8.35892599037397,0.09792520902357302
508,8.31194961047851,0.09803253247051148
509,8.265377242063424,0.09813985591744995
510,8.219209036928996,0.09824717936438841
511,8.1734450519842,0.09835450281132688
512,8.12808524984973,0.09846182625826534
513,8.083129499489788,0.0985691497052038
514,8.03857757687201,0.09867647315214227
515,7.994429165655378,0.09878379659908074
516,7.950683857905588,0.0988911200460192
517,7.907341154837605,0.09899844349295767
518,7.864400467584872,0.09910576693989612
519,7.821861117994759,0.0992130903868346
520,7.779722339449883,0.09932041383377305
521,7.737983277714668,0.09942773728071153
522,7.696642991806883,0.09953506072764998
523,7.655700454893338,0.09964238417458846
524,7.615154555209583,0.0997497076215269
525,7.575004097002762,0.09985703106846539
526,7.535247801497326,0.09996435451540384
527,7.4958843078827835,0.1000716779623423
528,7.456912174323198,0.10017900140928077
529,7.4183298789876035,0.10028632485621923
530,7.380135821100928,0.1003936483031577
531,7.3423283220146605,0.10050097175009616
532,7.304905626296767,0.10060829519703463
533,7.267865902840149,0.10071561864397309
534,7.231207245989056,0.10082294209091155
535,7.194927676682789,0.10093026553785002
536,7.159025143616027,0.10103758898478848
537,7.123497524415153,0.10114491243172694
538,7.088342626829875,0.10125223587866541
539,7.05355818993958,0.10135955932560387
540,7.0191418853735055,0.10146688277254234
541,6.985091318544392,0.1015742062194808
542,6.9514040298946,0.10168152966641927
543,6.918077496154311,0.10178885311335772
544,6.8851091316108395,0.1018961765602962
545,6.852496289388642,0.10200350000723465
546,6.820236262739129,0.10211082345417312
547,6.788326286339738,0.10221814690111158
548,6.756763537601501,0.10232547034805005
549,6.7255451379844775,0.10243279379498851
550,6.694668154320316,0.10254011724192698
551,6.664129600141388,0.10264744068886544
552,6.633926437015698,0.10275476413580391
553,6.604055575886977,0.10286208758274237
554,6.574513878419267,0.10296941102968084
555,6.545298158345423,0.1030767344766193
556,6.51640518281877,0.10318405792355775
557,6.487831673767377,0.10329138137049623
558,6.459574309250301,0.10339870481743468
559,6.4316297248150915,0.10350602826437316
560,6.403994514856163,0.10361335171131161
561,6.376665233973129,0.10372067515825009
562,6.349638398328813,0.10382799860518854
563,6.322910487006139,0.10393532205212702
564,6.296477943363498,0.10404264549906547
565,6.27033717638785,0.10414996894600394
566,6.244484562045249,0.1042572923929424
567,6.218916444628052,0.10436461583988087
568,6.19362913809845,0.10447193928681933
569,6.168618927427719,0.1045792627337578
570,6.143882069930763,0.10468658618069626
571,6.11941479659544,0.10479390962763473
572,6.095213313406275,0.10490123307457319
573,6.071273802662004,0.10500855652151166
574,6.0475924242866625,0.10511587996845012
575,6.024165317133658,0.10522320341538857
576,6.000988600282577,0.10533052686232705
577,5.978058374328246,0.1054378503092655
578,5.955370722661681,0.10554517375620398
579,5.932921712742658,0.10565249720314243
580,5.910707397363478,0.10575982065008091
581,5.888723815903697,0.10586714409701936
582,5.86696699557542,0.10597446754395784
583,5.845432952658989,0.10608179099089629
584,5.824117693728693,0.10618911443783476
585,5.803017216868346,0.10629643788477322
586,5.782127512876402,0.10640376133171169
587,5.761444566460469,0.10651108477865015
588,5.740964357420962,0.10661840822558862
589,5.720682861823754,0.10672573167252708
590,5.7005960531616235,0.10683305511946554
591,5.680699903504339,0.10694037856640401
592,5.6609903846372465,0.10704770201334247
593,5.641463469188286,0.10715502546028094
594,5.622115131743215,0.1072623489072194
595,5.602941349949056,0.10736967235415787
596,5.583938105605582,0.10747699580109633
597,5.565101385744899,0.1075843192480348
598,5.5464271836989285,0.10769164269497325
599,5.52791150015484,0.10779896614191171
600,5.5095503441984,0.10790628958885018
601,5.491339734345155,0.10801361303578864
602,5.4732756995595215,0.10812093648272711
603,5.455354280261747,0.10822825992966557
604,5.437571529322765,0.10833558337660404
605,5.419923513046948,0.1084429068235425
606,5.402406312142879,0.10855023027048097
607,5.385016022682059,0.10865755371741943
608,5.367748757045745,0.1087648771643579
609,5.350600644859846,0.10887220061129636
610,5.333567833918082,0.10897952405823483
611,5.31664649109338,0.10908684750517329
612,5.299832803237662,0.10919417095211176
613,5.283122978070047,0.10930149439905022
614,5.266513245053682,0.10940881784598869
615,5.249999856261171,0.10951614129292715
616,5.233579087228792,0.10962346473986562
617,5.217247237799606,0.10973078818680407
618,5.201000632955565,0.10983811163374253
619,5.184835623638715,0.109945435080681
620,5.168748587561673,0.11005275852761946
621,5.152735930007442,0.11016008197455793
622,5.136794084618704,0.11026740542149639
623,5.120919514176772,0.11037472886843486
624,5.105108711370232,0.11048205231537332
625,5.089358199553477,0.11058937576231179
626,5.073664533495215,0.11069669920925025
627,5.058024300117113,0.11080402265618872
628,5.0424341192226425,0.11091134610312718
629,5.0268906442163175,0.11101866955006565
630,5.011390562813339,0.11112599299700411
631,4.9959305977399,0.11123331644394258
632,4.980507507424123,0.11134063989088104
633,4.96511808667781,0.1114479633378195
634,4.949759167369068,0.11155528678475797
635,4.934427619085969,0.11166261023169644
636,4.919120349791231,0.11176993367863489
637,4.903834306468092,0.11187725712557335
638,4.8885664757574085,0.11198458057251182
639,4.873313884586047,0.11209190401945028
640,4.858073600786675,0.11219922746638875
641,4.84284273370893,0.11230655091332721
642,4.827618434822097,0.11241387436026568
643,4.812397898309246,0.11252119780720414
644,4.797178361652962,0.1126285212541426
645,4.781957106212586,0.11273584470108107
646,4.76673145779306,0.11284316814801953
647,4.75149878720531,0.112950491594958
648,4.736256510818257,0.11305781504189646
649,4.721002091102326,0.11316513848883493
650,4.7057330371645145,0.1132724619357734
651,4.690446905274953,0.11337978538271186
652,4.675141299384921,0.11348710882965032
653,4.659813871636259,0.11359443227658879
654,4.644462322862123,0.11370175572352725
655,4.629084403078978,0.1138090791704657
656,4.613677911969805,0.11391640261740417
657,4.598240699358376,0.11402372606434263
658,4.582770665674505,0.1141310495112811
659,4.567265762410177,0.11423837295821956
660,4.5517239925664175,0.11434569640515803
661,4.536143411090782,0.1144530198520965
662,4.520522125305314,0.11456034329903496
663,4.504858295324819,0.11466766674597342
664,4.489150134465287,0.11477499019291189
665,4.473395909642335,0.11488231363985035
666,4.457593941759425,0.11498963708678882
667,4.4417426060857235,0.11509696053372728
668,4.425840332623377,0.11520428398066575
669,4.40988560646402,0.11531160742760421
670,4.393876968134284,0.11541893087454268
671,4.377813013930108,0.11552625432148114
672,4.361692396239594,0.11563357776841961
673,4.345513823854221,0.11574090121535807
674,4.329276062268133,0.11584822466229652
675,4.312977933965264,0.11595554810923499
676,4.296618318694087,0.11606287155617345
677,4.280196153729653,0.11617019500311192
678,4.263710434122759,0.11627751845005038
679,4.247160212935867,0.11638484189698885
680,4.2305446014656045,0.11649216534392731
681,4.213862769451485,0.11659948879086578
682,4.19711394527066,0.11670681223780424
683,4.18029741611832,0.1168141356847427
684,4.1634125281735646,0.11692145913168117
685,4.146458686750361,0.11702878257861964
686,4.129435356433398,0.1171361060255581
687,4.112342061198472,0.11724342947249657
688,4.095178384517153,0.11735075291943503
689,4.077943969445439,0.1174580763663735
690,4.060638518696133,0.11756539981331196
691,4.043261794694604,0.11767272326025043
692,4.0258136196177166,0.11778004670718889
693,4.008293875415575,0.11788737015412734
694,3.9907025038158888,0.1179946936010658
695,3.9730395063106063,0.11810201704800427
696,3.95530494412459,0.11820934049494274
697,3.9374989381660606,0.1183166639418812
698,3.9196216689585235,0.11842398738881967
699,3.901673376553972,0.11853131083575813
700,3.883654360427068,0.1186386342826966
701,3.8655649793500713,0.11874595772963506
702,3.847405651248287,0.11885328117657352
703,3.8291768530358183,0.11896060462351199
704,3.810879120431351,0.11906792807045045
705,3.7925130477538187,0.11917525151738892
706,3.774079287697676,0.11928257496432738
707,3.755578551087675,0.11938989841126585
708,3.7370116066128585,0.11949722185820431
709,3.7183792805396725,0.11960454530514278
710,3.6996824564039796,0.11971186875208124
711,3.680922074681875,0.11981919219901971
712,3.662099132439103,0.11992651564595816
713,3.6432146829589693,0.12003383909289662
714,3.6242698353486746,0.12014116253983509
715,3.6052657541238524,0.12024848598677355
716,3.586203658771356,0.12035580943371202
717,3.5670848232900907,0.12046313288065048
718,3.5479105757099196,0.12057045632758895
719,3.5286822975885057,0.12067777977452741
720,3.509401423486144,0.12078510322146588
721,3.4900694404184716,0.12089242666840434
722,3.470687887287104,0.12099975011534281
723,3.451258354288165,0.12110707356228127
724,3.431782482298777,0.12121439700921974
725,3.4122619622414834,0.1213217204561582
726,3.392698534426713,0.12142904390309667
727,3.3730939878732986,0.12153636735003513
728,3.3534501596072004,0.1216436907969736
729,3.3337689339384435,0.12175101424391206
730,3.3140522417164666,0.12185833769085053
731,3.2943020595639405,0.12196566113778898
732,3.2745204090892566,0.12207298458472744
733,3.2547093560778304,0.12218030803166591
734,3.2348710096623563,0.12228763147860437
735,3.2150075214722773,0.12239495492554284
736,3.1951210847626093,0.1225022783724813
737,3.175213933522417,0.12260960181941977
738,3.1552883415631037,0.12271692526635823
739,3.135346621586846,0.1228242487132967
740,3.1153911242353716,0.12293157216023516
741,3.095424237119465,0.12303889560717363
742,3.075448383829392,0.12314621905411209
743,3.0554660229266704,0.12325354250105056
744,3.0354796469174126,0.12336086594798902
745,3.0154917812077224,0.12346818939492749
746,2.9955049830413714,0.12357551284186595
747,2.9755218404202397,0.12368283628880442
748,2.9555449710078414,0.12379015973574288
749,2.9355770210164236,0.12389748318268134
750,2.915620664077977,0.1240048066296198
751,2.895678600099627,0.12411213007655826
752,2.8757535541039,0.12421945352349673
753,2.8558482750542327,0.12432677697043519
754,2.835965534666304,0.12443410041737366
755,2.816108126205587,0.12454142386431212
756,2.7962788632716826,0.12464874731125059
757,2.776480578569904,0.12475607075818905
758,2.756716122670685,0.12486339420512751
759,2.736988362757285,0.12497071765206598
760,2.7173001813623925,0.12507804109900444
761,2.6976544750941227,0.12518536454594292
762,2.6780541533520674,0.12529268799288137
763,2.658502137033836,0.12540001143981983
764,2.6390013572328073,0.1255073348867583
765,2.6195547539276074,0.12561465833369678
766,2.600165274663934,0.12572198178063523
767,2.580835873229307,0.12582930522757368
768,2.5615695083214263,0.12593662867451216
769,2.542369142210711,0.12604395212145061
770,2.5232377393976386,0.12615127556838907
771,2.5041782652655487,0.12625859901532754
772,2.4851936847295777,0.12636592246226602
773,2.4662869608822717,0.12647324590920447
774,2.4474610536366326,0.12658056935614292
775,2.428718918367205,0.1266878928030814
776,2.410063504549881,0.12679521625001988
777,2.3914977544010325,0.12690253969695833
778,2.3730246015167005,0.12700986314389678
779,2.354646969512478,0.12711718659083526
780,2.3363677706647756,0.12722451003777374
781,2.318189904554078,0.1273318334847122
782,2.3001162567109352,0.12743915693165064
783,2.28214969726532,0.12754648037858912
784,2.2642930796000615,0.1276538038255276
785,2.246549239008935,0.12776112727246605
786,2.2289209913601846,0.1278684507194045
787,2.211411131766083,0.12797577416634298
788,2.1940224332592346,0.12808309761328143
789,2.176757645476206,0.12819042106021988
790,2.1596194933492594,0.12829774450715836
791,2.1426106758067602,0.12840506795409684
792,2.125733864482954,0.1285123914010353
793,2.108991702437716,0.12861971484797374
794,2.0923868028869985,0.12872703829491222
795,2.075921747944545,0.1288343617418507
796,2.0595990873755508,0.12894168518878915
797,2.043421337362842,0.1290490086357276
798,2.027390979286286,0.12915633208266608
799,2.0115104585159798,0.12926365552960456
800,1.995782183219858,0.129370978976543
801,1.9802085231862883,0.12947830242348146
802,1.9647918086623155,0.12958562587041994
803,1.94953432920809,0.12969294931735842
804,1.9344383325680814,0.12980027276429687
805,1.919506023559618,0.12990759621123532
806,1.9047395629793793,0.1300149196581738
807,1.8901410665283485,0.13012224310511225
808,1.8757126037557508,0.1302295665520507
809,1.8614561970225734,0.13033688999898918
810,1.847373820485156,0.13044421344592766
811,1.8334673990993458,0.1305515368928661
812,1.8197388076457637,0.13065886033980456
813,1.8061898697766519,0.13076618378674304
814,1.7928223570848068,0.13087350723368152
815,1.7796379881950166,0.13098083068061997
816,1.7666384278785219,0.13108815412755842
817,1.7538252861909176,0.1311954775744969
818,1.7412001176339573,0.13130280102143538
819,1.7287644203416246,0.13141012446837383
820,1.716519635290953,0.13151744791531228
821,1.7044671455379607,0.13162477136225076
822,1.6926082754790945,0.13173209480918924
823,1.6809442901385334,0.1318394182561277
824,1.6694763944817481,0.13194674170306614
825,1.6582057327556408,0.13205406515000462
826,1.647133387855632,0.13216138859694307
827,1.636260380719938,0.13226871204388152
828,1.625587669751452,0.13237603549082
829,1.6151161502674438,0.13248335893775848
830,1.6048466539773978,0.13259068238469693
831,1.5947799484892222,0.13269800583163538
832,1.5849167368441228,0.13280532927857386
833,1.5752576570803623,0.13291265272551234
834,1.5658032818261174,0.1330199761724508
835,1.5565541179216456,0.13312729961938924
836,1.5475106060709876,0.13323462306632772
837,1.5386731205233595,0.1333419465132662
838,1.530041968784408,0.13344926996020465
839,1.5216173913574726,0.1335565934071431
840,1.513399561515026,0.13366391685408158
841,1.5053885851003825,0.13377124030102006
842,1.497584500359808,0.1338785637479585
843,1.489987277805098,0.13398588719489696
844,1.482596820106747,0.13409321064183544
845,1.475412962017747,0.1342005340887739
846,1.4684354703280653,0.13430785753571234
847,1.461664043849854,0.13441518098265082
848,1.4550983134334186,0.1345225044295893
849,1.448737842013926,0.13462982787652775
850,1.4425821246888733,0.1347371513234662
851,1.4366305888262951,0.13484447477040468
852,1.4308825942036658,0.13495179821734316
853,1.4253374331774462,0.1350591216642816
854,1.419994330883218,0.13516644511122006
855,1.414852445466332,0.13527376855815854
856,1.4099108683429808,0.13538109200509701
857,1.4051686244915604,0.13548841545203547
858,1.4006246727742448,0.13559573889897392
859,1.3962779062886115,0.1357030623459124
860,1.3921271527491825,0.13581038579285087
861,1.3881711748987031,0.13591770923978932
862,1.384408670948999,0.13602503268672778
863,1.3808382750512185,0.13613235613366625
864,1.377458557795253,0.1362396795806047
865,1.374268026738116,0.13634700302754316
866,1.3712651269610554,0.13645432647448164
867,1.3684482416551584,0.13656164992142011
868,1.365815692735181,0.13666897336835857
869,1.3633657414813354,0.13677629681529702
870,1.3610965892087572,0.1368836202622355
871,1.3590063779643506,0.13699094370917397
872,1.3570931912506956,0.13709826715611242
873,1.3553550547767073,0.13720559060305088
874,1.3537899372346955,0.13731291404998935
875,1.352395751103496,0.13742023749692783
876,1.351170353477293,0.13752756094386628
877,1.3501115469197629,0.13763488439080473
878,1.3492170803431751,0.1377422078377432
879,1.3484846499120167,0.1378495312846817
880,1.3479118999707609,0.13795685473162014
881,1.3474964239953409,0.1380641781785586
882,1.3472357655679035,0.13817150162549707
883,1.3471274193743943,0.13827882507243552
884,1.347168832224518,0.13838614851937397
885,1.3473574040936034,0.13849347196631245
886,1.3476904891859045,0.13860079541325093
887,1.3481653970188356,0.13870811886018938
888,1.3487793935276486,0.13881544230712783
889,1.3495297021900343,0.1389227657540663
890,1.3504135051701367,0.1390300892010048
891,1.3514279444814323,0.13913741264794324
892,1.3525701231679585,0.1392447360948817
893,1.3538371065033101,0.13935205954182017
894,1.3552259232068653,0.13945938298875865
895,1.356733566676661,0.1395667064356971
896,1.3583569962383426,0.13967402988263555
897,1.3600931384095931,0.13978135332957403
898,1.3619388881794587,0.1398886767765125
899,1.3638911103019464,0.13999600022345096
900,1.3659466406032996,0.1401033236703894
901,1.3681022873023154,0.1402106471173279
902,1.370354832343081,0.14031797056426634
903,1.3727010327394995,0.1404252940112048
904,1.3751376219309437,0.14053261745814327
905,1.3776613111484048,0.14063994090508175
906,1.380268790790474,0.1407472643520202
907,1.3829567318084872,0.14085458779895865
908,1.3857217871001746,0.14096191124589713
909,1.3885605929111262,0.1410692346928356
910,1.391469770243411,0.14117655813977406
911,1.3944459262706463,0.1412838815867125
912,1.397485655758841,0.141391205033651
913,1.4005855424923108,0.14149852848058947
914,1.4037421607039622,0.14160585192752792
915,1.4069520765092607,0.14171317537446637
916,1.4102118493431606,0.14182049882140485
917,1.4135180333992843,0.14192782226834333
918,1.4168671790706615,0.14203514571528178
919,1.420255834391296,0.14214246916222023
920,1.423680546477844,0.1422497926091587
921,1.427137862970691,0.14235711605609716
922,1.4306243334737208,0.1424644395030356
923,1.4341365109920363,0.1425717629499741
924,1.4376709533669099,0.14267908639691257
925,1.4412242247072757,0.14278640984385102
926,1.4447928968170094,0.14289373329078947
927,1.4483735506172923,0.14300105673772795
928,1.4519627775633297,0.14310838018466643
929,1.4555571810547374,0.14321570363160488
930,1.4591533778388377,0.14332302707854333
931,1.4627479994061932,0.1434303505254818
932,1.466337693377634,0.1435376739724203
933,1.4699191248821097,0.14364499741935874
934,1.4734889779246292,0.1437523208662972
935,1.4770439567436122,0.14385964431323567
936,1.4805807871569443,0.14396696776017415
937,1.4840962178960566,0.1440742912071126
938,1.487587021927352,0.14418161465405105
939,1.4910499977602696,0.14428893810098953
940,1.4944819707413564,0.14439626154792798
941,1.4978797943336561,0.14450358499486643
942,1.5012403513807613,0.1446109084418049
943,1.504560555354875,0.1447182318887434
944,1.507837351588258,0.14482555533568184
945,1.5110677184874006,0.1449328787826203
946,1.5142486687293173,0.14504020222955877
947,1.5173772504393266,0.14514752567649725
948,1.5204505483497306,0.1452548491234357
949,1.523465684938788,0.14536217257037415
950,1.5264198215493827,0.14546949601731263
951,1.5293101594868428,0.1455768194642511
952,1.532133941095309,0.14568414291118956
953,1.5348884508121379,0.145791466358128
954,1.5375710161997735,0.1458987898050665
955,1.5401790089545595,0.14600611325200497
956,1.5427098458920014,0.14611343669894342
957,1.5451609899079548,0.14622076014588187
958,1.5475299509152585,0.14632808359282035
959,1.5498142867553377,0.1464354070397588
960,1.5520116040843253,0.14654273048669725
961,1.5541195592332504,0.14665005393363573
962,1.556135859041852,0.1467573773805742
963,1.5580582616656364,0.14686470082751266
964,1.5598845773557444,0.1469720242744511
965,1.561612669211274,0.1470793477213896
966,1.5632404539036593,0.14718667116832806
967,1.564765902372804,0.14729399461526652
968,1.5661870404945832,0.14740131806220497
969,1.5675019497194405,0.14750864150914345
970,1.5687087676817575,0.14761596495608192
971,1.569805688779724,0.14772328840302038
972,1.5707909647254519,0.14783061184995883
973,1.5716629050650703,0.1479379352968973
974,1.5724198776685987,0.14804525874383578
975,1.5730603091893718,0.14815258219077423
976,1.5735826854928388,0.14825990563771269
977,1.573985552054561,0.14836722908465116
978,1.5742675143272575,0.14847455253158962
979,1.5744272380767712,0.14858187597852807
980,1.5744634496868384,0.14868919942546655
981,1.574374936432569,0.14879652287240502
982,1.5741605467225661,0.14890384631934347
983,1.5738191903096312,0.14901116976628193
984,1.5733498384700153,0.1491184932132204
985,1.5727515241512084,0.14922581666015888
986,1.5720233420882688,0.14933314010709733
987,1.571164448888715,0.14944046355403579
988,1.5701740630860301,0.14954778700097426
989,1.5690514651618368,0.14965511044791274
990,1.5677959975368336,0.1497624338948512
991,1.5664070645305863,0.14986975734178964
992,1.564884132290312,0.14997708078872812
993,1.56322672868878,0.1500844042356666
994,1.561434443191514,0.15019172768260505
995,1.559506926693449,0.1502990511295435
996,1.5574438913252762,0.15040637457648198
997,1.5552451102296643,0.15051369802342043
998,1.5529104173076174,0.15062102147035888
999,1.5504397069352123,0.15072834491729736


==> visu/old/tikz_csvs_obs_force_v0/obs_force_err.csv <==
,id,experiment_id,weight_soln_obs,error_l2
0,0,00007,10000,0.009294932708144188
1,1,00008,12500,0.011887950822710991
2,2,00009,15000,0.012314855121076107
3,3,00000,50,0.20694604516029358
4,4,00001,500,0.05179469287395477
5,5,00002,1500,0.02342236042022705
6,6,00003,3000,0.009942298755049706
7,7,00004,5000,0.012925219722092152
8,8,00005,8000,0.006393996998667717
9,9,00006,9000,0.009807635098695755


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_10000/cfg.json <==
{"example": "CM", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "NewModel", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "NewModel", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "GapForcingLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 10000, "weight_testfn_obs": 1500, "diagonal_forcing": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 80857, "use_H1_norm": true, "force_bc": false, "chpt_folder": "/tmp/ray/session_2024-09-24_12-19-21_709040_941915/artifacts/2024-09-24_12-19-23/fn_2024-09-24_12-19-23/working_dirs/fn_786c9_00007_7_weight_soln_obs=10000_2024-09-24_12-19-24", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_10000/diff.csv <==
,X_x,value,name
0,-1.0,0.00013882667,diff
1,-0.998,-0.00019969093,diff
2,-0.996,-0.0005296776,diff
3,-0.994,-0.0008498337,diff
4,-0.992,-0.0011614235,diff
5,-0.99,-0.0014635678,diff
6,-0.988,-0.0017568711,diff
7,-0.986,-0.0020414125,diff
8,-0.984,-0.002317015,diff
9,-0.982,-0.0025839396,diff
10,-0.98,-0.0028425567,diff
11,-0.978,-0.00309233,diff
12,-0.976,-0.003333751,diff
13,-0.974,-0.0035667866,diff
14,-0.972,-0.003791675,diff
15,-0.97,-0.0040084384,diff
16,-0.968,-0.004217256,diff
17,-0.966,-0.0044175982,diff
18,-0.964,-0.004610516,diff
19,-0.962,-0.0047954544,diff
20,-0.96,-0.0049726814,diff
21,-0.958,-0.005142249,diff
22,-0.956,-0.0053041503,diff
23,-0.954,-0.0054590106,diff
24,-0.952,-0.005606182,diff
25,-0.95,-0.0057463124,diff
26,-0.948,-0.005878955,diff
27,-0.946,-0.006004676,diff
28,-0.944,-0.006123133,diff
29,-0.942,-0.0062348545,diff
30,-0.94,-0.006339982,diff
31,-0.938,-0.006437868,diff
32,-0.936,-0.006529771,diff
33,-0.934,-0.006614521,diff
34,-0.932,-0.006692946,diff
35,-0.93,-0.0067654103,diff
36,-0.928,-0.006831154,diff
37,-0.926,-0.0068904757,diff
38,-0.924,-0.00694412,diff
39,-0.922,-0.0069915503,diff
40,-0.92,-0.0070332885,diff
41,-0.918,-0.007068932,diff
42,-0.916,-0.0070990026,diff
43,-0.914,-0.007123366,diff
44,-0.912,-0.0071419924,diff
45,-0.91,-0.0071550757,diff
46,-0.908,-0.007163286,diff
47,-0.906,-0.007165596,diff
48,-0.904,-0.007163003,diff
49,-0.902,-0.00715515,diff
50,-0.9,-0.0071427226,diff
51,-0.898,-0.0071248263,diff
52,-0.896,-0.0071019977,diff
53,-0.894,-0.0070747733,diff
54,-0.892,-0.007042885,diff
55,-0.89,-0.0070058703,diff
56,-0.888,-0.0069649667,diff
57,-0.886,-0.006919667,diff
58,-0.884,-0.0068695545,diff
59,-0.882,-0.0068157315,diff
60,-0.88,-0.0067574233,diff
61,-0.878,-0.006695077,diff
62,-0.876,-0.0066289753,diff
63,-0.874,-0.0065591633,diff
64,-0.872,-0.006485224,diff
65,-0.87,-0.006407678,diff
66,-0.868,-0.006326556,diff
67,-0.866,-0.006241977,diff
68,-0.864,-0.006153941,diff
69,-0.862,-0.0060625076,diff
70,-0.86,-0.0059678257,diff
71,-0.858,-0.005870223,diff
72,-0.856,-0.005769521,diff
73,-0.854,-0.0056655407,diff
74,-0.852,-0.0055588186,diff
75,-0.85,-0.005449474,diff
76,-0.848,-0.005337119,diff
77,-0.846,-0.0052222013,diff
78,-0.844,-0.005104929,diff
79,-0.842,-0.0049853027,diff
80,-0.84,-0.0048630834,diff
81,-0.838,-0.0047387183,diff
82,-0.836,-0.0046118796,diff
83,-0.834,-0.0044832528,diff
84,-0.832,-0.0043523908,diff
85,-0.83,-0.0042195916,diff
86,-0.828,-0.004085332,diff
87,-0.826,-0.0039491057,diff
88,-0.824,-0.0038110614,diff
89,-0.822,-0.0036717951,diff
90,-0.82,-0.003530383,diff
91,-0.818,-0.0033880472,diff
92,-0.816,-0.0032443702,diff
93,-0.814,-0.0030991137,diff
94,-0.812,-0.0029527843,diff
95,-0.81,-0.0028058589,diff
96,-0.808,-0.0026573837,diff
97,-0.806,-0.0025082827,diff
98,-0.804,-0.0023583174,diff
99,-0.802,-0.0022076666,diff
100,-0.8,-0.0020561814,diff
101,-0.798,-0.0019039214,diff
102,-0.796,-0.0017516613,diff
103,-0.794,-0.0015989244,diff
104,-0.792,-0.0014455318,diff
105,-0.79,-0.0012918711,diff
106,-0.788,-0.0011380613,diff
107,-0.786,-0.0009841025,diff
108,-0.784,-0.0008305609,diff
109,-0.782,-0.0006765723,diff
110,-0.78,-0.00052297115,diff
111,-0.778,-0.0003696382,diff
112,-0.776,-0.00021636486,diff
113,-0.774,-6.347895e-05,diff
114,-0.772,8.878112e-05,diff
115,-0.77,0.00024056435,diff
116,-0.768,0.00039184093,diff
117,-0.766,0.0005427003,diff
118,-0.764,0.00069254637,diff
119,-0.762,0.0008417666,diff
120,-0.76,0.0009896159,diff
121,-0.758,0.0011372268,diff
122,-0.756,0.0012833178,diff
123,-0.754,0.0014286041,diff
124,-0.752,0.0015723109,diff
125,-0.75,0.0017153025,diff
126,-0.748,0.0018566251,diff
127,-0.746,0.0019971132,diff
128,-0.744,0.0021357536,diff
129,-0.742,0.002273202,diff
130,-0.74,0.0024089217,diff
131,-0.738,0.0025427938,diff
132,-0.736,0.0026751757,diff
133,-0.734,0.0028059483,diff
134,-0.732,0.002935052,diff
135,-0.73,0.0030620694,diff
136,-0.728,0.0031870008,diff
137,-0.726,0.00331074,diff
138,-0.724,0.0034319162,diff
139,-0.722,0.003551066,diff
140,-0.72,0.0036680102,diff
141,-0.718,0.0037831664,diff
142,-0.716,0.0038959384,diff
143,-0.714,0.004006386,diff
144,-0.712,0.0041145682,diff
145,-0.71,0.0042205453,diff
146,-0.708,0.004324019,diff
147,-0.706,0.0044251084,diff
148,-0.704,0.0045235753,diff
149,-0.702,0.0046197176,diff
150,-0.7,0.004713297,diff
151,-0.698,0.004804313,diff
152,-0.696,0.004893124,diff
153,-0.694,0.0049788356,diff
154,-0.692,0.0050623417,diff
155,-0.69,0.0051427484,diff
156,-0.688,0.005220771,diff
157,-0.686,0.0052960515,diff
158,-0.684,0.0053687096,diff
159,-0.682,0.0054388046,diff
160,-0.68,0.0055060387,diff
161,-0.678,0.0055705905,diff
162,-0.676,0.0056325793,diff
163,-0.674,0.005691588,diff
164,-0.672,0.0057478547,diff
165,-0.67,0.0058018565,diff
166,-0.668,0.0058529377,diff
167,-0.666,0.0059016943,diff
168,-0.664,0.0059474707,diff
169,-0.662,0.005990863,diff
170,-0.66,0.0060313344,diff
171,-0.658,0.006069362,diff
172,-0.656,0.0061053634,diff
173,-0.654,0.0061383843,diff
174,-0.652,0.0061693788,diff
175,-0.65,0.0061975718,diff
176,-0.648,0.0062241554,diff
177,-0.646,0.006248176,diff
178,-0.644,0.006269574,diff
179,-0.642,0.006289661,diff
180,-0.64,0.006307125,diff
181,-0.638,0.0063228607,diff
182,-0.636,0.006336987,diff
183,-0.634,0.006348729,diff
184,-0.632,0.006358981,diff
185,-0.63,0.006367624,diff
186,-0.628,0.006374955,diff
187,-0.626,0.006380558,diff
188,-0.624,0.006385088,diff
189,-0.622,0.0063880086,diff
190,-0.62,0.0063898563,diff
191,-0.618,0.006390333,diff
192,-0.616,0.006390214,diff
193,-0.614,0.0063889027,diff
194,-0.612,0.0063869953,diff
195,-0.61,0.006383896,diff
196,-0.608,0.006380141,diff
197,-0.606,0.006375551,diff
198,-0.604,0.006370008,diff
199,-0.602,0.0063639283,diff
200,-0.6,0.006357014,diff
201,-0.598,0.0063494444,diff
202,-0.596,0.006340742,diff
203,-0.594,0.0063308477,diff
204,-0.592,0.0063195825,diff
205,-0.59,0.006306827,diff
206,-0.588,0.0062924623,diff
207,-0.586,0.006275773,diff
208,-0.584,0.0062565804,diff
209,-0.582,0.00623405,diff
210,-0.58,0.006208539,diff
211,-0.578,0.0061782002,diff
212,-0.576,0.006142676,diff
213,-0.574,0.0061012506,diff
214,-0.572,0.00605309,diff
215,-0.57,0.0059965253,diff
216,-0.568,0.0059306026,diff
217,-0.566,0.005853355,diff
218,-0.564,0.0057632923,diff
219,-0.562,0.005659282,diff
220,-0.56,0.0055380464,diff
221,-0.558,0.0053982735,diff
222,-0.556,0.005236745,diff
223,-0.554,0.0050513744,diff
224,-0.552,0.0048384666,diff
225,-0.55,0.0045955777,diff
226,-0.548,0.004318297,diff
227,-0.546,0.004003048,diff
228,-0.544,0.0036461353,diff
229,-0.542,0.003242433,diff
230,-0.54,0.0027880073,diff
231,-0.538,0.0022774339,diff
232,-0.536,0.0017058253,diff
233,-0.534,0.0010673404,diff
234,-0.532,0.00035721064,diff
235,-0.53,-0.0004313588,diff
236,-0.528,-0.0013038516,diff
237,-0.526,-0.0022664666,diff
238,-0.524,-0.0033251047,diff
239,-0.522,-0.004405439,diff
240,-0.52,-0.0053827763,diff
241,-0.518,-0.006253481,diff
242,-0.516,-0.0070134997,diff
243,-0.514,-0.0076568127,diff
244,-0.512,-0.008174598,diff
245,-0.51,-0.008554757,diff
246,-0.508,-0.008779764,diff
247,-0.506,-0.008825362,diff
248,-0.504,-0.008653045,diff
249,-0.502,-0.008198261,diff
250,-0.5,-0.0072906017,diff
251,-0.498,-0.0059475303,diff
252,-0.496,-0.004743457,diff
253,-0.494,-0.0036756396,diff
254,-0.492,-0.0027400851,diff
255,-0.49,-0.0019318461,diff
256,-0.488,-0.0012453198,diff
257,-0.486,-0.000674665,diff
258,-0.484,-0.00021219254,diff
259,-0.482,0.00014936924,diff
260,-0.48,0.0004181862,diff
261,-0.478,0.00060248375,diff
262,-0.476,0.00071036816,diff
263,-0.474,0.0007505417,diff
264,-0.472,0.0007311106,diff
265,-0.47,0.0006606579,diff
266,-0.468,0.0005464554,diff
267,-0.466,0.00039565563,diff
268,-0.464,0.00021624565,diff
269,-0.462,1.4066696e-05,diff
270,-0.46,-0.00020498037,diff
271,-0.458,-0.00043547153,diff
272,-0.456,-0.000672102,diff
273,-0.454,-0.0009109378,diff
274,-0.452,-0.0011482239,diff
275,-0.45,-0.0013802648,diff
276,-0.448,-0.0016046166,diff
277,-0.446,-0.0018187165,diff
278,-0.444,-0.0020204186,diff
279,-0.442,-0.00220865,diff
280,-0.44,-0.0023822188,diff
281,-0.438,-0.0025395155,diff
282,-0.436,-0.0026803017,diff
283,-0.434,-0.0028041601,diff
284,-0.432,-0.0029110312,diff
285,-0.43,-0.0030002594,diff
286,-0.428,-0.0030729175,diff
287,-0.426,-0.0031283498,diff
288,-0.424,-0.0031678677,diff
289,-0.422,-0.003191173,diff
290,-0.42,-0.0031992197,diff
291,-0.418,-0.0031926632,diff
292,-0.416,-0.0031713843,diff
293,-0.414,-0.0031368732,diff
294,-0.412,-0.0030896068,diff
295,-0.41,-0.0030307174,diff
296,-0.408,-0.0029599667,diff
297,-0.406,-0.0028785467,diff
298,-0.404,-0.00278759,diff
299,-0.402,-0.0026869774,diff
300,-0.4,-0.0025779605,diff
301,-0.398,-0.0024610758,diff
302,-0.396,-0.0023372173,diff
303,-0.394,-0.002206564,diff
304,-0.392,-0.002069831,diff
305,-0.39,-0.0019279718,diff
306,-0.388,-0.001781404,diff
307,-0.386,-0.001630187,diff
308,-0.384,-0.0014755726,diff
309,-0.382,-0.0013180375,diff
310,-0.38,-0.0011575222,diff
311,-0.378,-0.0009949207,diff
312,-0.376,-0.0008302927,diff
313,-0.374,-0.0006644726,diff
314,-0.372,-0.00049734116,diff
315,-0.37,-0.0003296733,diff
316,-0.368,-0.00016200542,diff
317,-0.366,5.722046e-06,diff
318,-0.364,0.0001732111,diff
319,-0.362,0.0003399849,diff
320,-0.36,0.0005054474,diff
321,-0.358,0.0006697178,diff
322,-0.356,0.0008329153,diff
323,-0.354,0.0009936094,diff
324,-0.352,0.0011529922,diff
325,-0.35,0.0013097525,diff
326,-0.348,0.0014642477,diff
327,-0.346,0.0016163588,diff
328,-0.344,0.0017654896,diff
329,-0.342,0.0019116402,diff
330,-0.34,0.0020551682,diff
331,-0.338,0.0021948814,diff
332,-0.336,0.0023317337,diff
333,-0.334,0.0024647713,diff
334,-0.332,0.0025945902,diff
335,-0.33,0.002720356,diff
336,-0.328,0.0028424263,diff
337,-0.326,0.0029609203,diff
338,-0.324,0.0030751228,diff
339,-0.322,0.0031855106,diff
340,-0.32,0.0032914877,diff
341,-0.318,0.0033937693,diff
342,-0.316,0.0034914017,diff
343,-0.314,0.0035852194,diff
344,-0.312,0.0036745071,diff
345,-0.31,0.0037596226,diff
346,-0.308,0.003840208,diff
347,-0.306,0.003916502,diff
348,-0.304,0.003988266,diff
349,-0.302,0.004055977,diff
350,-0.3,0.004119158,diff
351,-0.298,0.0041775703,diff
352,-0.296,0.004232049,diff
353,-0.294,0.0042817593,diff
354,-0.292,0.004327178,diff
355,-0.29,0.004368186,diff
356,-0.288,0.0044049025,diff
357,-0.286,0.004437089,diff
358,-0.284,0.004465103,diff
359,-0.282,0.004488468,diff
360,-0.28,0.00450778,diff
361,-0.278,0.0045232773,diff
362,-0.276,0.0045341253,diff
363,-0.274,0.004540801,diff
364,-0.272,0.0045433044,diff
365,-0.27,0.0045417547,diff
366,-0.268,0.0045360327,diff
367,-0.266,0.004526496,diff
368,-0.264,0.0045130253,diff
369,-0.262,0.004495859,diff
370,-0.26,0.004474163,diff
371,-0.258,0.0044493675,diff
372,-0.256,0.0044203997,diff
373,-0.254,0.0043879747,diff
374,-0.252,0.0043520927,diff
375,-0.25,0.0043126345,diff
376,-0.248,0.0042696,diff
377,-0.246,0.0042231083,diff
378,-0.244,0.004173517,diff
379,-0.242,0.00412035,diff
380,-0.24,0.0040643215,diff
381,-0.238,0.0040049553,diff
382,-0.236,0.0039424896,diff
383,-0.234,0.0038769245,diff
384,-0.232,0.0038089752,diff
385,-0.23,0.0037379265,diff
386,-0.228,0.0036643744,diff
387,-0.226,0.0035879612,diff
388,-0.224,0.003509283,diff
389,-0.222,0.003427744,diff
390,-0.22,0.0033442974,diff
391,-0.218,0.003258109,diff
392,-0.216,0.0031698942,diff
393,-0.214,0.0030795336,diff
394,-0.212,0.0029870272,diff
395,-0.21,0.0028927326,diff
396,-0.208,0.0027962923,diff
397,-0.206,0.0026984215,diff
398,-0.204,0.0025986433,diff
399,-0.202,0.0024974346,diff
400,-0.2,0.0023944378,diff
401,-0.198,0.0022902489,diff
402,-0.196,0.0021848679,diff
403,-0.194,0.002077818,diff
404,-0.192,0.0019698143,diff
405,-0.19,0.0018606186,diff
406,-0.188,0.0017507076,diff
407,-0.186,0.0016397238,diff
408,-0.184,0.0015282631,diff
409,-0.182,0.0014157295,diff
410,-0.18,0.0013028383,diff
411,-0.178,0.0011892319,diff
412,-0.176,0.0010752678,diff
413,-0.174,0.0009608269,diff
414,-0.172,0.00084638596,diff
415,-0.17,0.0007317066,diff
416,-0.168,0.0006170273,diff
417,-0.166,0.0005021095,diff
418,-0.164,0.0003874302,diff
419,-0.162,0.00027275085,diff
420,-0.16,0.00015878677,diff
421,-0.158,4.4465065e-05,diff
422,-0.156,-6.8962574e-05,diff
423,-0.154,-0.00018173456,diff
424,-0.152,-0.0002937913,diff
425,-0.15,-0.0004054904,diff
426,-0.148,-0.00051653385,diff
427,-0.146,-0.0006265044,diff
428,-0.144,-0.00073593855,diff
429,-0.142,-0.00084376335,diff
430,-0.14,-0.0009508133,diff
431,-0.138,-0.0010566115,diff
432,-0.136,-0.0011611581,diff
433,-0.134,-0.0012641549,diff
434,-0.132,-0.0013660192,diff
435,-0.13,-0.0014663339,diff
436,-0.128,-0.001565218,diff
437,-0.126,-0.0016624928,diff
438,-0.124,-0.0017579198,diff
439,-0.122,-0.0018516779,diff
440,-0.12,-0.0019440651,diff
441,-0.118,-0.002034068,diff
442,-0.116,-0.002121985,diff
443,-0.114,-0.0022082925,diff
444,-0.112,-0.0022919774,diff
445,-0.11,-0.0023738742,diff
446,-0.108,-0.0024536252,diff
447,-0.106,-0.0025308132,diff
448,-0.104,-0.0026059747,diff
449,-0.102,-0.0026786327,diff
450,-0.1,-0.0027487874,diff
451,-0.098,-0.0028166175,diff
452,-0.096,-0.0028818846,diff
453,-0.094,-0.002944529,diff
454,-0.092,-0.0030046105,diff
455,-0.09,-0.0030618906,diff
456,-0.088,-0.0031164289,diff
457,-0.086,-0.0031678677,diff
458,-0.084,-0.0032171607,diff
459,-0.082,-0.003262937,diff
460,-0.08,-0.0033062696,diff
461,-0.078,-0.0033465624,diff
462,-0.076,-0.0033835769,diff
463,-0.074,-0.0034178495,diff
464,-0.072,-0.0034487247,diff
465,-0.07,-0.0034771562,diff
466,-0.068,-0.0035018325,diff
467,-0.066,-0.0035235882,diff
468,-0.064,-0.0035420656,diff
469,-0.062,-0.0035575628,diff
470,-0.06,-0.0035697222,diff
471,-0.058,-0.0035785437,diff
472,-0.056,-0.0035840273,diff
473,-0.054,-0.003586471,diff
474,-0.052,-0.003585577,diff
475,-0.05,-0.0035811067,diff
476,-0.048,-0.0035732388,diff
477,-0.046,-0.0035622716,diff
478,-0.044,-0.0035479069,diff
479,-0.042,-0.0035300255,diff
480,-0.04,-0.0035087466,diff
481,-0.038,-0.0034843683,diff
482,-0.036,-0.0034560561,diff
483,-0.034,-0.0034246445,diff
484,-0.032,-0.0033896565,diff
485,-0.03,-0.0033515692,diff
486,-0.028,-0.0033099055,diff
487,-0.026,-0.0032648444,diff
488,-0.024,-0.0032163858,diff
489,-0.022,-0.0031642914,diff
490,-0.02,-0.0031093955,diff
491,-0.018,-0.0030506253,diff
492,-0.016,-0.0029884577,diff
493,-0.014,-0.0029230118,diff
494,-0.012,-0.0028543472,diff
495,-0.01,-0.0027825236,diff
496,-0.008,-0.0027070045,diff
497,-0.006,-0.0026284456,diff
498,-0.004,-0.0025465488,diff
499,-0.002,-0.0024615526,diff
500,0.0,-0.0023732185,diff
501,0.002,-0.0022815466,diff
502,0.004,-0.0021871924,diff
503,0.006,-0.0020893812,diff
504,0.008,-0.0019887686,diff
505,0.01,-0.0018846393,diff
506,0.012,-0.0017775297,diff
507,0.014,-0.0016677976,diff
508,0.016,-0.0015550256,diff
509,0.018,-0.0014390945,diff
510,0.02,-0.0013205409,diff
511,0.022,-0.0011989474,diff
512,0.024,-0.0010748506,diff
513,0.026,-0.00094765425,diff
514,0.028,-0.00081807375,diff
515,0.03,-0.00068575144,diff
516,0.032,-0.00055092573,diff
517,0.034,-0.0004133582,diff
518,0.036,-0.0002734661,diff
519,0.038,-0.00013124943,diff
520,0.04,1.3589859e-05,diff
521,0.042,0.0001603365,diff
522,0.044,0.00030946732,diff
523,0.046,0.0004606247,diff
524,0.048,0.0006144047,diff
525,0.05,0.0007699728,diff
526,0.052,0.0009274483,diff
527,0.054,0.0010870695,diff
528,0.056,0.0012481213,diff
529,0.058,0.0014110804,diff
530,0.06,0.0015758276,diff
531,0.062,0.0017422438,diff
532,0.064,0.0019099712,diff
533,0.066,0.0020794868,diff
534,0.068,0.0022501945,diff
535,0.07,0.0024223328,diff
536,0.072,0.0025951862,diff
537,0.074,0.0027695894,diff
538,0.076,0.0029451847,diff
539,0.078,0.0031216145,diff
540,0.08,0.0032988787,diff
541,0.082,0.0034770966,diff
542,0.084,0.0036557913,diff
543,0.086,0.0038352013,diff
544,0.088,0.0040152073,diff
545,0.09,0.00419569,diff
546,0.092,0.0043759346,diff
547,0.094,0.0045568943,diff
548,0.096,0.004737854,diff
549,0.098,0.0049188137,diff
550,0.1,0.005100012,diff
551,0.102,0.005280733,diff
552,0.104,0.0054609776,diff
553,0.106,0.005641222,diff
554,0.108,0.005821109,diff
555,0.11,0.0059998035,diff
556,0.112,0.006178379,diff
557,0.114,0.006355524,diff
558,0.116,0.006532192,diff
559,0.118,0.0067079067,diff
560,0.12,0.0068819523,diff
561,0.122,0.0070552826,diff
562,0.124,0.0072268248,diff
563,0.126,0.007397175,diff
564,0.128,0.0075656176,diff
565,0.13,0.007732868,diff
566,0.132,0.007897615,diff
567,0.134,0.008060694,diff
568,0.136,0.0082217455,diff
569,0.138,0.0083806515,diff
570,0.14,0.008537173,diff
571,0.142,0.008690834,diff
572,0.144,0.0088425875,diff
573,0.146,0.008991361,diff
574,0.148,0.009137392,diff
575,0.15,0.009280443,diff
576,0.152,0.009420276,diff
577,0.154,0.009557366,diff
578,0.156,0.009690881,diff
579,0.158,0.0098211765,diff
580,0.16,0.009947538,diff
581,0.162,0.010070443,diff
582,0.164,0.010189533,diff
583,0.166,0.010304928,diff
584,0.168,0.010416269,diff
585,0.17,0.010523319,diff
586,0.172,0.010626078,diff
587,0.174,0.010724783,diff
588,0.176,0.010818601,diff
589,0.178,0.010907769,diff
590,0.18,0.010992527,diff
591,0.182,0.011072397,diff
592,0.184,0.011147022,diff
593,0.186,0.01121676,diff
594,0.188,0.011281252,diff
595,0.19,0.011340141,diff
596,0.192,0.011393905,diff
597,0.194,0.011442065,diff
598,0.196,0.011484742,diff
599,0.198,0.011521935,diff
600,0.2,0.011552811,diff
601,0.202,0.011578083,diff
602,0.204,0.0115971565,diff
603,0.206,0.011610508,diff
604,0.208,0.011616945,diff
605,0.21,0.011617422,diff
606,0.212,0.0116119385,diff
607,0.214,0.011599779,diff
608,0.216,0.011581063,diff
609,0.218,0.0115555525,diff
610,0.22,0.011523843,diff
611,0.222,0.011484981,diff
612,0.224,0.011439323,diff
613,0.226,0.011387348,diff
614,0.228,0.011328101,diff
615,0.23,0.011262059,diff
616,0.232,0.011188984,diff
617,0.234,0.011108875,diff
618,0.236,0.0110218525,diff
619,0.238,0.010928392,diff
620,0.24,0.010826826,diff
621,0.242,0.010718942,diff
622,0.244,0.010604024,diff
623,0.246,0.010481596,diff
624,0.248,0.010352612,diff
625,0.25,0.010216355,diff
626,0.252,0.010073304,diff
627,0.254,0.009923577,diff
628,0.256,0.009766579,diff
629,0.258,0.009602785,diff
630,0.26,0.009432316,diff
631,0.262,0.009255409,diff
632,0.264,0.0090715885,diff
633,0.266,0.008881807,diff
634,0.268,0.008685112,diff
635,0.27,0.008482695,diff
636,0.272,0.0082736015,diff
637,0.274,0.008059263,diff
638,0.276,0.007838488,diff
639,0.278,0.0076123476,diff
640,0.28,0.007380724,diff
641,0.282,0.0071440935,diff
642,0.284,0.0069020987,diff
643,0.286,0.0066554546,diff
644,0.288,0.0064041615,diff
645,0.29,0.0061481,diff
646,0.292,0.005887985,diff
647,0.294,0.0056244135,diff
648,0.296,0.0053572655,diff
649,0.298,0.005086899,diff
650,0.3,0.004813552,diff
651,0.302,0.0045377016,diff
652,0.304,0.0042595863,diff
653,0.306,0.003979683,diff
654,0.308,0.0036982298,diff
655,0.31,0.003415823,diff
656,0.312,0.003132701,diff
657,0.314,0.002849102,diff
658,0.316,0.0025663376,diff
659,0.318,0.0022839308,diff
660,0.32,0.0020023584,diff
661,0.322,0.0017232895,diff
662,0.324,0.001445651,diff
663,0.326,0.0011711121,diff
664,0.328,0.0008999109,diff
665,0.33,0.0006327629,diff
666,0.332,0.0003694296,diff
667,0.334,0.000111460686,diff
668,0.336,-0.00014096498,diff
669,0.338,-0.00038719177,diff
670,0.34,-0.0006262064,diff
671,0.342,-0.0008582473,diff
672,0.344,-0.0010818243,diff
673,0.346,-0.0012967587,diff
674,0.348,-0.0015019178,diff
675,0.35,-0.001697123,diff
676,0.352,-0.0018817186,diff
677,0.354,-0.0020538568,diff
678,0.356,-0.0022147298,diff
679,0.358,-0.0023623705,diff
680,0.36,-0.002496779,diff
681,0.362,-0.0026164055,diff
682,0.364,-0.0027210712,diff
683,0.366,-0.0028110743,diff
684,0.368,-0.0028841496,diff
685,0.37,-0.0029406548,diff
686,0.372,-0.0029798746,diff
687,0.374,-0.0030008554,diff
688,0.376,-0.0030036569,diff
689,0.378,-0.0029876232,diff
690,0.38,-0.0029520988,diff
691,0.382,-0.0028965473,diff
692,0.384,-0.002821684,diff
693,0.386,-0.0027257204,diff
694,0.388,-0.0026100278,diff
695,0.39,-0.002473414,diff
696,0.392,-0.0023157597,diff
697,0.394,-0.0021381378,diff
698,0.396,-0.001940012,diff
699,0.398,-0.0017216206,diff
700,0.4,-0.001483798,diff
701,0.402,-0.0012265444,diff
702,0.404,-0.0009509325,diff
703,0.406,-0.0006572008,diff
704,0.408,-0.00034725666,diff
705,0.41,-2.1517277e-05,diff
706,0.412,0.00031900406,diff
707,0.414,0.00067281723,diff
708,0.416,0.0010377169,diff
709,0.418,0.0014127493,diff
710,0.42,0.001795888,diff
711,0.422,0.0021848679,diff
712,0.424,0.0025776625,diff
713,0.426,0.0029717684,diff
714,0.428,0.0033650398,diff
715,0.43,0.0037539005,diff
716,0.432,0.00413692,diff
717,0.434,0.0045104027,diff
718,0.436,0.00487113,diff
719,0.438,0.005216837,diff
720,0.44,0.0055434704,diff
721,0.442,0.0058476925,diff
722,0.444,0.0061268806,diff
723,0.446,0.0063779354,diff
724,0.448,0.00659585,diff
725,0.45,0.0067788363,diff
726,0.452,0.006922722,diff
727,0.454,0.007025242,diff
728,0.456,0.0070813894,diff
729,0.458,0.007089615,diff
730,0.46,0.0070456266,diff
731,0.462,0.0069475174,diff
732,0.464,0.00679183,diff
733,0.466,0.0065760612,diff
734,0.468,0.00629735,diff
735,0.47,0.0059536695,diff
736,0.472,0.0055428743,diff
737,0.474,0.0050623417,diff
738,0.476,0.004510641,diff
739,0.478,0.0038866997,diff
740,0.48,0.0031881332,diff
741,0.482,0.0024131536,diff
742,0.484,0.0015622377,diff
743,0.486,0.00063335896,diff
744,0.488,-0.00037401915,diff
745,0.49,-0.001460433,diff
746,0.492,-0.0026260614,diff
747,0.494,-0.003871441,diff
748,0.496,-0.0051962137,diff
749,0.498,-0.0066005588,diff
750,0.5,-0.008084655,diff
751,0.502,-0.009071052,diff
752,0.504,-0.0095412135,diff
753,0.506,-0.009665072,diff
754,0.508,-0.009506941,diff
755,0.51,-0.009106576,diff
756,0.512,-0.0084911585,diff
757,0.514,-0.0076786876,diff
758,0.516,-0.006686449,diff
759,0.518,-0.005524695,diff
760,0.52,-0.0042049885,diff
761,0.522,-0.0027342439,diff
762,0.524,-0.0011222959,diff
763,0.526,0.0005027056,diff
764,0.528,0.0020620823,diff
765,0.53,0.0035557747,diff
766,0.532,0.0049860477,diff
767,0.534,0.006354034,diff
768,0.536,0.0076613426,diff
769,0.538,0.008909225,diff
770,0.54,0.010098696,diff
771,0.542,0.011231482,diff
772,0.544,0.012308538,diff
773,0.546,0.013331771,diff
774,0.548,0.01430285,diff
775,0.55,0.015222251,diff
776,0.552,0.016091943,diff
777,0.554,0.016912758,diff
778,0.556,0.017686069,diff
779,0.558,0.018413663,diff
780,0.56,0.019096255,diff
781,0.562,0.019735456,diff
782,0.564,0.020332336,diff
783,0.566,0.02088809,diff
784,0.568,0.021404207,diff
785,0.57,0.021880984,diff
786,0.572,0.022320926,diff
787,0.574,0.022724152,diff
788,0.576,0.023092091,diff
789,0.578,0.02342558,diff
790,0.58,0.023726046,diff
791,0.582,0.02399379,diff
792,0.584,0.0242306,diff
793,0.586,0.024437845,diff
794,0.588,0.024615228,diff
795,0.59,0.024764895,diff
796,0.592,0.024886608,diff
797,0.594,0.024982393,diff
798,0.596,0.025052786,diff
799,0.598,0.025097966,diff
800,0.6,0.02511996,diff
801,0.602,0.02511859,diff
802,0.604,0.025094867,diff
803,0.606,0.025050402,diff
804,0.608,0.024985015,diff
805,0.61,0.02489978,diff
806,0.612,0.024795234,diff
807,0.614,0.024672449,diff
808,0.616,0.02453214,diff
809,0.618,0.024374902,diff
810,0.62,0.024200916,diff
811,0.622,0.024011552,diff
812,0.624,0.023807645,diff
813,0.626,0.023589075,diff
814,0.628,0.023356259,diff
815,0.63,0.023110867,diff
816,0.632,0.0228526,diff
817,0.634,0.022582352,diff
818,0.636,0.022300959,diff
819,0.638,0.022008419,diff
820,0.64,0.021705508,diff
821,0.642,0.021392703,diff
822,0.644,0.0210706,diff
823,0.646,0.020739675,diff
824,0.648,0.020400405,diff
825,0.65,0.020053089,diff
826,0.652,0.0196985,diff
827,0.654,0.019337237,diff
828,0.656,0.018969,diff
829,0.658,0.018595219,diff
830,0.66,0.018215299,diff
831,0.662,0.017830193,diff
832,0.664,0.01744026,diff
833,0.666,0.017045915,diff
834,0.668,0.016647756,diff
835,0.67,0.016245186,diff
836,0.672,0.015840113,diff
837,0.674,0.015431404,diff
838,0.676,0.015020549,diff
839,0.678,0.014607012,diff
840,0.68,0.0141919255,diff
841,0.682,0.013774574,diff
842,0.684,0.013356328,diff
843,0.686,0.012936711,diff
844,0.688,0.012516618,diff
845,0.69,0.012096107,diff
846,0.692,0.011675537,diff
847,0.694,0.011254966,diff
848,0.696,0.010834873,diff
849,0.698,0.010415196,diff
850,0.7,0.009996533,diff
851,0.702,0.009579182,diff
852,0.704,0.009163022,diff
853,0.706,0.008748889,diff
854,0.708,0.008336306,diff
855,0.71,0.007925689,diff
856,0.712,0.007517576,diff
857,0.714,0.0071115494,diff
858,0.716,0.006708801,diff
859,0.718,0.006308675,diff
860,0.72,0.0059115887,diff
861,0.722,0.005518198,diff
862,0.724,0.005127609,diff
863,0.726,0.004740894,diff
864,0.728,0.004358232,diff
865,0.73,0.003979385,diff
866,0.732,0.0036043525,diff
867,0.734,0.0032339692,diff
868,0.736,0.0028677583,diff
869,0.738,0.0025063753,diff
870,0.74,0.002149582,diff
871,0.742,0.0017971396,diff
872,0.744,0.0014498234,diff
873,0.746,0.0011077523,diff
874,0.748,0.00077086687,diff
875,0.75,0.0004388094,diff
876,0.752,0.000112593174,diff
877,0.754,-0.0002079606,diff
878,0.756,-0.0005237758,diff
879,0.758,-0.0008330643,diff
880,0.76,-0.0011368096,diff
881,0.762,-0.00143525,diff
882,0.764,-0.0017276108,diff
883,0.766,-0.0020136833,diff
884,0.768,-0.002293557,diff
885,0.77,-0.0025678575,diff
886,0.772,-0.0028355718,diff
887,0.774,-0.0030974746,diff
888,0.776,-0.003352791,diff
889,0.778,-0.0036018193,diff
890,0.78,-0.0038446188,diff
891,0.782,-0.0040810704,diff
892,0.784,-0.0043106973,diff
893,0.786,-0.0045343935,diff
894,0.788,-0.0047512352,diff
895,0.79,-0.00496161,diff
896,0.792,-0.005165696,diff
897,0.794,-0.0053625703,diff
898,0.796,-0.005553752,diff
899,0.798,-0.0057377517,diff
900,0.8,-0.0059155524,diff
901,0.802,-0.0060866475,diff
902,0.804,-0.006250888,diff
903,0.806,-0.006408602,diff
904,0.808,-0.006559998,diff
905,0.81,-0.006704867,diff
906,0.812,-0.0068430603,diff
907,0.814,-0.006974697,diff
908,0.816,-0.0070996284,diff
909,0.818,-0.0072183907,diff
910,0.82,-0.0073304474,diff
911,0.822,-0.007436067,diff
912,0.824,-0.0075356066,diff
913,0.826,-0.007627994,diff
914,0.828,-0.0077145994,diff
915,0.83,-0.0077950954,diff
916,0.832,-0.007868707,diff
917,0.834,-0.007936597,diff
918,0.836,-0.007997841,diff
919,0.838,-0.008053303,diff
920,0.84,-0.008102745,diff
921,0.842,-0.008145928,diff
922,0.844,-0.00818333,diff
923,0.846,-0.008214533,diff
924,0.848,-0.008240044,diff
925,0.85,-0.008260012,diff
926,0.852,-0.008273691,diff
927,0.854,-0.008282095,diff
928,0.856,-0.008284718,diff
929,0.858,-0.008281648,diff
930,0.86,-0.008273661,diff
931,0.862,-0.008259982,diff
932,0.864,-0.008240879,diff
933,0.866,-0.008216709,diff
934,0.868,-0.008187026,diff
935,0.87,-0.008152872,diff
936,0.872,-0.008113384,diff
937,0.874,-0.008069009,diff
938,0.876,-0.008019745,diff
939,0.878,-0.007965729,diff
940,0.88,-0.007907137,diff
941,0.882,-0.007844135,diff
942,0.884,-0.007776588,diff
943,0.886,-0.0077046007,diff
944,0.888,-0.007627979,diff
945,0.89,-0.007547781,diff
946,0.892,-0.007463187,diff
947,0.894,-0.0073744655,diff
948,0.896,-0.0072820485,diff
949,0.898,-0.007186115,diff
950,0.9,-0.007086158,diff
951,0.902,-0.0069824606,diff
952,0.904,-0.0068755597,diff
953,0.906,-0.0067653507,diff
954,0.908,-0.0066515356,diff
955,0.91,-0.0065348595,diff
956,0.912,-0.0064147413,diff
957,0.914,-0.0062921345,diff
958,0.916,-0.0061665922,diff
959,0.918,-0.0060380995,diff
960,0.92,-0.005907342,diff
961,0.922,-0.0057737827,diff
962,0.924,-0.005637884,diff
963,0.926,-0.0054995418,diff
964,0.928,-0.0053595304,diff
965,0.93,-0.0052168816,diff
966,0.932,-0.0050729364,diff
967,0.934,-0.0049268305,diff
968,0.936,-0.004779041,diff
969,0.938,-0.004629642,diff
970,0.94,-0.0044788644,diff
971,0.942,-0.0043266416,diff
972,0.944,-0.0041732118,diff
973,0.946,-0.00401894,diff
974,0.948,-0.0038633123,diff
975,0.95,-0.003707029,diff
976,0.952,-0.00355009,diff
977,0.954,-0.00339254,diff
978,0.956,-0.003234312,diff
979,0.958,-0.003075838,diff
980,0.96,-0.0029171482,diff
981,0.962,-0.0027582943,diff
982,0.964,-0.0025995746,diff
983,0.966,-0.002440773,diff
984,0.968,-0.0022823364,diff
985,0.97,-0.0021240748,diff
986,0.972,-0.0019667149,diff
987,0.974,-0.0018095523,diff
988,0.976,-0.0016536042,diff
989,0.978,-0.0014983267,diff
990,0.98,-0.00134385,diff
991,0.982,-0.0011906698,diff
992,0.984,-0.0010388568,diff
993,0.986,-0.00088836625,diff
994,0.988,-0.00073955953,diff
995,0.99,-0.0005921852,diff
996,0.992,-0.00044658966,diff
997,0.994,-0.0003029341,diff
998,0.996,-0.00016135722,diff
999,0.998,-2.1679327e-05,diff
1000,1.0,0.00011560321,diff


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_10000/gt_nn.csv <==
,X_x,value,name
0,-1.0,0.0,gt_nn
1,-0.998,0.0040725293,gt_nn
2,-0.996,0.00814518,gt_nn
3,-0.994,0.012217709,gt_nn
4,-0.992,0.01629036,gt_nn
5,-0.99,0.02036289,gt_nn
6,-0.988,0.024435539,gt_nn
7,-0.986,0.028508069,gt_nn
8,-0.984,0.0325806,gt_nn
9,-0.982,0.03665325,gt_nn
10,-0.98,0.04072578,gt_nn
11,-0.978,0.04479843,gt_nn
12,-0.976,0.048870955,gt_nn
13,-0.974,0.052943606,gt_nn
14,-0.972,0.057016138,gt_nn
15,-0.97,0.061088666,gt_nn
16,-0.968,0.06516132,gt_nn
17,-0.966,0.06923384,gt_nn
18,-0.964,0.0733065,gt_nn
19,-0.962,0.077379026,gt_nn
20,-0.96,0.08145168,gt_nn
21,-0.958,0.0855242,gt_nn
22,-0.956,0.08959686,gt_nn
23,-0.954,0.09366939,gt_nn
24,-0.952,0.09774191,gt_nn
25,-0.95,0.10181457,gt_nn
26,-0.948,0.10588709,gt_nn
27,-0.946,0.109959744,gt_nn
28,-0.944,0.114032276,gt_nn
29,-0.942,0.11810493,gt_nn
30,-0.94,0.12217746,gt_nn
31,-0.938,0.12624998,gt_nn
32,-0.936,0.13032264,gt_nn
33,-0.934,0.13439517,gt_nn
34,-0.932,0.13846782,gt_nn
35,-0.93,0.14254035,gt_nn
36,-0.928,0.146613,gt_nn
37,-0.926,0.15068552,gt_nn
38,-0.924,0.15475805,gt_nn
39,-0.922,0.1588307,gt_nn
40,-0.92,0.16290322,gt_nn
41,-0.918,0.16697589,gt_nn
42,-0.916,0.1710484,gt_nn
43,-0.914,0.17512105,gt_nn
44,-0.912,0.1791936,gt_nn
45,-0.91,0.18326612,gt_nn
46,-0.908,0.18733878,gt_nn
47,-0.906,0.1914113,gt_nn
48,-0.904,0.19548395,gt_nn
49,-0.902,0.19955648,gt_nn
50,-0.9,0.20362914,gt_nn
51,-0.898,0.20770165,gt_nn
52,-0.896,0.21177419,gt_nn
53,-0.894,0.21584684,gt_nn
54,-0.892,0.21991938,gt_nn
55,-0.89,0.22399202,gt_nn
56,-0.888,0.22806455,gt_nn
57,-0.886,0.23213719,gt_nn
58,-0.884,0.23620974,gt_nn
59,-0.882,0.24028225,gt_nn
60,-0.88,0.24435492,gt_nn
61,-0.878,0.24842744,gt_nn
62,-0.876,0.2525001,gt_nn
63,-0.874,0.25657263,gt_nn
64,-0.872,0.26064527,gt_nn
65,-0.87,0.2647178,gt_nn
66,-0.868,0.26879045,gt_nn
67,-0.866,0.272863,gt_nn
68,-0.864,0.2769355,gt_nn
69,-0.862,0.28100815,gt_nn
70,-0.86,0.2850807,gt_nn
71,-0.858,0.28915334,gt_nn
72,-0.856,0.29322585,gt_nn
73,-0.854,0.29729852,gt_nn
74,-0.852,0.30137104,gt_nn
75,-0.85,0.30544358,gt_nn
76,-0.848,0.30951622,gt_nn
77,-0.846,0.31358874,gt_nn
78,-0.844,0.3176614,gt_nn
79,-0.842,0.32173395,gt_nn
80,-0.84,0.3258066,gt_nn
81,-0.838,0.3298791,gt_nn
82,-0.836,0.33395165,gt_nn
83,-0.834,0.3380243,gt_nn
84,-0.832,0.3420968,gt_nn
85,-0.83,0.34616947,gt_nn
86,-0.828,0.350242,gt_nn
87,-0.826,0.35431466,gt_nn
88,-0.824,0.3583872,gt_nn
89,-0.822,0.36245972,gt_nn
90,-0.82,0.36653236,gt_nn
91,-0.818,0.3706049,gt_nn
92,-0.816,0.37467757,gt_nn
93,-0.814,0.37875006,gt_nn
94,-0.812,0.38282272,gt_nn
95,-0.81,0.38689527,gt_nn
96,-0.808,0.39096776,gt_nn
97,-0.806,0.39504042,gt_nn
98,-0.804,0.39911297,gt_nn
99,-0.802,0.4031856,gt_nn
100,-0.8,0.40725815,gt_nn
101,-0.798,0.4113308,gt_nn
102,-0.796,0.4154033,gt_nn
103,-0.794,0.41947585,gt_nn
104,-0.792,0.42354852,gt_nn
105,-0.79,0.427621,gt_nn
106,-0.788,0.43169367,gt_nn
107,-0.786,0.43576622,gt_nn
108,-0.784,0.43983886,gt_nn
109,-0.782,0.44391137,gt_nn
110,-0.78,0.44798404,gt_nn
111,-0.778,0.45205656,gt_nn
112,-0.776,0.4561291,gt_nn
113,-0.774,0.46020174,gt_nn
114,-0.772,0.4642743,gt_nn
115,-0.77,0.46834692,gt_nn
116,-0.768,0.47241947,gt_nn
117,-0.766,0.47649214,gt_nn
118,-0.764,0.48056462,gt_nn
119,-0.762,0.48463717,gt_nn
120,-0.76,0.48870984,gt_nn
121,-0.758,0.49278232,gt_nn
122,-0.756,0.496855,gt_nn
123,-0.754,0.5009275,gt_nn
124,-0.752,0.5050002,gt_nn
125,-0.75,0.5090727,gt_nn
126,-0.748,0.51314527,gt_nn
127,-0.746,0.5172179,gt_nn
128,-0.744,0.5212904,gt_nn
129,-0.742,0.525363,gt_nn
130,-0.74,0.5294356,gt_nn
131,-0.738,0.53350824,gt_nn
132,-0.736,0.5375808,gt_nn
133,-0.734,0.54165334,gt_nn
134,-0.732,0.545726,gt_nn
135,-0.73,0.5497984,gt_nn
136,-0.728,0.5538711,gt_nn
137,-0.726,0.55794364,gt_nn
138,-0.724,0.5620163,gt_nn
139,-0.722,0.56608886,gt_nn
140,-0.72,0.5701614,gt_nn
141,-0.718,0.574234,gt_nn
142,-0.716,0.57830656,gt_nn
143,-0.714,0.5823792,gt_nn
144,-0.712,0.5864517,gt_nn
145,-0.71,0.5905244,gt_nn
146,-0.708,0.5945969,gt_nn
147,-0.706,0.5986695,gt_nn
148,-0.704,0.6027421,gt_nn
149,-0.702,0.6068146,gt_nn
150,-0.7,0.6108873,gt_nn
151,-0.698,0.61495984,gt_nn
152,-0.696,0.61903244,gt_nn
153,-0.694,0.623105,gt_nn
154,-0.692,0.6271776,gt_nn
155,-0.69,0.63125014,gt_nn
156,-0.688,0.6353227,gt_nn
157,-0.686,0.63939536,gt_nn
158,-0.684,0.6434679,gt_nn
159,-0.682,0.64754057,gt_nn
160,-0.68,0.651613,gt_nn
161,-0.678,0.65568566,gt_nn
162,-0.676,0.6597582,gt_nn
163,-0.674,0.66383076,gt_nn
164,-0.672,0.6679034,gt_nn
165,-0.67,0.671976,gt_nn
166,-0.668,0.6760486,gt_nn
167,-0.666,0.6801211,gt_nn
168,-0.664,0.6841938,gt_nn
169,-0.662,0.6882663,gt_nn
170,-0.66,0.6923388,gt_nn
171,-0.658,0.6964115,gt_nn
172,-0.656,0.700484,gt_nn
173,-0.654,0.70455664,gt_nn
174,-0.652,0.7086292,gt_nn
175,-0.65,0.71270186,gt_nn
176,-0.648,0.7167744,gt_nn
177,-0.646,0.7208469,gt_nn
178,-0.644,0.72491956,gt_nn
179,-0.642,0.72899204,gt_nn
180,-0.64,0.7330647,gt_nn
181,-0.638,0.73713726,gt_nn
182,-0.636,0.7412099,gt_nn
183,-0.634,0.7452825,gt_nn
184,-0.632,0.749355,gt_nn
185,-0.63,0.75342757,gt_nn
186,-0.628,0.7575001,gt_nn
187,-0.626,0.7615728,gt_nn
188,-0.624,0.7656453,gt_nn
189,-0.622,0.769718,gt_nn
190,-0.62,0.77379054,gt_nn
191,-0.618,0.77786314,gt_nn
192,-0.616,0.7819357,gt_nn
193,-0.614,0.7860082,gt_nn
194,-0.612,0.79008085,gt_nn
195,-0.61,0.7941534,gt_nn
196,-0.608,0.79822606,gt_nn
197,-0.606,0.80229855,gt_nn
198,-0.604,0.8063712,gt_nn
199,-0.602,0.81044376,gt_nn
200,-0.6,0.8145163,gt_nn
201,-0.598,0.8185889,gt_nn
202,-0.596,0.82266146,gt_nn
203,-0.594,0.8267341,gt_nn
204,-0.592,0.8308066,gt_nn
205,-0.59,0.8348793,gt_nn
206,-0.588,0.8389518,gt_nn
207,-0.586,0.8430244,gt_nn
208,-0.584,0.84709704,gt_nn
209,-0.582,0.8511695,gt_nn
210,-0.58,0.85524213,gt_nn
211,-0.578,0.8593147,gt_nn
212,-0.576,0.86338735,gt_nn
213,-0.574,0.8674599,gt_nn
214,-0.572,0.87153244,gt_nn
215,-0.57,0.8756051,gt_nn
216,-0.568,0.8796776,gt_nn
217,-0.566,0.88375026,gt_nn
218,-0.564,0.88782275,gt_nn
219,-0.562,0.8918954,gt_nn
220,-0.56,0.89596796,gt_nn
221,-0.558,0.9000405,gt_nn
222,-0.556,0.9041131,gt_nn
223,-0.554,0.90818566,gt_nn
224,-0.552,0.9122583,gt_nn
225,-0.55,0.9163309,gt_nn
226,-0.548,0.9204035,gt_nn
227,-0.546,0.924476,gt_nn
228,-0.544,0.9285486,gt_nn
229,-0.542,0.9326212,gt_nn
230,-0.54,0.9366937,gt_nn
231,-0.538,0.9407664,gt_nn
232,-0.536,0.94483894,gt_nn
233,-0.534,0.9489116,gt_nn
234,-0.532,0.9529841,gt_nn
235,-0.53,0.9570567,gt_nn
236,-0.528,0.96112925,gt_nn
237,-0.526,0.9652018,gt_nn
238,-0.524,0.96927446,gt_nn
239,-0.522,0.97326636,gt_nn
240,-0.52,0.97704756,gt_nn
241,-0.518,0.9806082,gt_nn
242,-0.516,0.98393905,gt_nn
243,-0.514,0.9870286,gt_nn
244,-0.512,0.9898639,gt_nn
245,-0.51,0.99242854,gt_nn
246,-0.508,0.99470186,gt_nn
247,-0.506,0.9966563,gt_nn
248,-0.504,0.9982523,gt_nn
249,-0.502,0.9994235,gt_nn
250,-0.5,1.0,gt_nn
251,-0.498,1.0,gt_nn
252,-0.496,1.0,gt_nn
253,-0.494,1.0,gt_nn
254,-0.492,1.0,gt_nn
255,-0.49,1.0,gt_nn
256,-0.488,1.0,gt_nn
257,-0.486,1.0,gt_nn
258,-0.484,1.0,gt_nn
259,-0.482,1.0,gt_nn
260,-0.48,1.0,gt_nn
261,-0.478,1.0,gt_nn
262,-0.476,1.0,gt_nn
263,-0.474,1.0,gt_nn
264,-0.472,1.0,gt_nn
265,-0.47,1.0,gt_nn
266,-0.468,1.0,gt_nn
267,-0.466,1.0,gt_nn
268,-0.464,1.0,gt_nn
269,-0.462,1.0,gt_nn
270,-0.46,1.0,gt_nn
271,-0.458,1.0,gt_nn
272,-0.456,1.0,gt_nn
273,-0.454,1.0,gt_nn
274,-0.452,1.0,gt_nn
275,-0.45,1.0,gt_nn
276,-0.448,1.0,gt_nn
277,-0.446,1.0,gt_nn
278,-0.444,1.0,gt_nn
279,-0.442,1.0,gt_nn
280,-0.44,1.0,gt_nn
281,-0.438,1.0,gt_nn
282,-0.436,1.0,gt_nn
283,-0.434,1.0,gt_nn
284,-0.432,1.0,gt_nn
285,-0.43,1.0,gt_nn
286,-0.428,1.0,gt_nn
287,-0.426,1.0,gt_nn
288,-0.424,1.0,gt_nn
289,-0.422,1.0,gt_nn
290,-0.42,1.0,gt_nn
291,-0.418,1.0,gt_nn
292,-0.416,1.0,gt_nn
293,-0.414,1.0,gt_nn
294,-0.412,1.0,gt_nn
295,-0.41,1.0,gt_nn
296,-0.408,1.0,gt_nn
297,-0.406,1.0,gt_nn
298,-0.404,1.0,gt_nn
299,-0.402,1.0,gt_nn
300,-0.4,1.0,gt_nn
301,-0.398,1.0,gt_nn
302,-0.396,1.0,gt_nn
303,-0.394,1.0,gt_nn
304,-0.392,1.0,gt_nn
305,-0.39,1.0,gt_nn
306,-0.388,1.0,gt_nn
307,-0.386,1.0,gt_nn
308,-0.384,1.0,gt_nn
309,-0.382,1.0,gt_nn
310,-0.38,1.0,gt_nn
311,-0.378,1.0,gt_nn
312,-0.376,1.0,gt_nn
313,-0.374,1.0,gt_nn
314,-0.372,1.0,gt_nn
315,-0.37,1.0,gt_nn
316,-0.368,1.0,gt_nn
317,-0.366,1.0,gt_nn
318,-0.364,1.0,gt_nn
319,-0.362,1.0,gt_nn
320,-0.36,1.0,gt_nn
321,-0.358,1.0,gt_nn
322,-0.356,1.0,gt_nn
323,-0.354,1.0,gt_nn
324,-0.352,1.0,gt_nn
325,-0.35,1.0,gt_nn
326,-0.348,1.0,gt_nn
327,-0.346,1.0,gt_nn
328,-0.344,1.0,gt_nn
329,-0.342,1.0,gt_nn
330,-0.34,1.0,gt_nn
331,-0.338,1.0,gt_nn
332,-0.336,1.0,gt_nn
333,-0.334,1.0,gt_nn
334,-0.332,1.0,gt_nn
335,-0.33,1.0,gt_nn
336,-0.328,1.0,gt_nn
337,-0.326,1.0,gt_nn
338,-0.324,1.0,gt_nn
339,-0.322,1.0,gt_nn
340,-0.32,1.0,gt_nn
341,-0.318,1.0,gt_nn
342,-0.316,1.0,gt_nn
343,-0.314,1.0,gt_nn
344,-0.312,1.0,gt_nn
345,-0.31,1.0,gt_nn
346,-0.308,1.0,gt_nn
347,-0.306,1.0,gt_nn
348,-0.304,1.0,gt_nn
349,-0.302,1.0,gt_nn
350,-0.3,1.0,gt_nn
351,-0.298,1.0,gt_nn
352,-0.296,1.0,gt_nn
353,-0.294,1.0,gt_nn
354,-0.292,1.0,gt_nn
355,-0.29,1.0,gt_nn
356,-0.288,1.0,gt_nn
357,-0.286,1.0,gt_nn
358,-0.284,1.0,gt_nn
359,-0.282,1.0,gt_nn
360,-0.28,1.0,gt_nn
361,-0.278,1.0,gt_nn
362,-0.276,1.0,gt_nn
363,-0.274,1.0,gt_nn
364,-0.272,1.0,gt_nn
365,-0.27,1.0,gt_nn
366,-0.268,1.0,gt_nn
367,-0.266,1.0,gt_nn
368,-0.264,1.0,gt_nn
369,-0.262,1.0,gt_nn
370,-0.26,1.0,gt_nn
371,-0.258,1.0,gt_nn
372,-0.256,1.0,gt_nn
373,-0.254,1.0,gt_nn
374,-0.252,1.0,gt_nn
375,-0.25,1.0,gt_nn
376,-0.248,1.0,gt_nn
377,-0.246,1.0,gt_nn
378,-0.244,1.0,gt_nn
379,-0.242,1.0,gt_nn
380,-0.24,1.0,gt_nn
381,-0.238,1.0,gt_nn
382,-0.236,1.0,gt_nn
383,-0.234,1.0,gt_nn
384,-0.232,1.0,gt_nn
385,-0.23,1.0,gt_nn
386,-0.228,1.0,gt_nn
387,-0.226,1.0,gt_nn
388,-0.224,1.0,gt_nn
389,-0.222,1.0,gt_nn
390,-0.22,1.0,gt_nn
391,-0.218,1.0,gt_nn
392,-0.216,1.0,gt_nn
393,-0.214,1.0,gt_nn
394,-0.212,1.0,gt_nn
395,-0.21,1.0,gt_nn
396,-0.208,1.0,gt_nn
397,-0.206,1.0,gt_nn
398,-0.204,1.0,gt_nn
399,-0.202,1.0,gt_nn
400,-0.2,1.0,gt_nn
401,-0.198,1.0,gt_nn
402,-0.196,1.0,gt_nn
403,-0.194,1.0,gt_nn
404,-0.192,1.0,gt_nn
405,-0.19,1.0,gt_nn
406,-0.188,1.0,gt_nn
407,-0.186,1.0,gt_nn
408,-0.184,1.0,gt_nn
409,-0.182,1.0,gt_nn
410,-0.18,1.0,gt_nn
411,-0.178,1.0,gt_nn
412,-0.176,1.0,gt_nn
413,-0.174,1.0,gt_nn
414,-0.172,1.0,gt_nn
415,-0.17,1.0,gt_nn
416,-0.168,1.0,gt_nn
417,-0.166,1.0,gt_nn
418,-0.164,1.0,gt_nn
419,-0.162,1.0,gt_nn
420,-0.16,1.0,gt_nn
421,-0.158,1.0,gt_nn
422,-0.156,1.0,gt_nn
423,-0.154,1.0,gt_nn
424,-0.152,1.0,gt_nn
425,-0.15,1.0,gt_nn
426,-0.148,1.0,gt_nn
427,-0.146,1.0,gt_nn
428,-0.144,1.0,gt_nn
429,-0.142,1.0,gt_nn
430,-0.14,1.0,gt_nn
431,-0.138,1.0,gt_nn
432,-0.136,1.0,gt_nn
433,-0.134,1.0,gt_nn
434,-0.132,1.0,gt_nn
435,-0.13,1.0,gt_nn
436,-0.128,1.0,gt_nn
437,-0.126,1.0,gt_nn
438,-0.124,1.0,gt_nn
439,-0.122,1.0,gt_nn
440,-0.12,1.0,gt_nn
441,-0.118,1.0,gt_nn
442,-0.116,1.0,gt_nn
443,-0.114,1.0,gt_nn
444,-0.112,1.0,gt_nn
445,-0.11,1.0,gt_nn
446,-0.108,1.0,gt_nn
447,-0.106,1.0,gt_nn
448,-0.104,1.0,gt_nn
449,-0.102,1.0,gt_nn
450,-0.1,1.0,gt_nn
451,-0.098,1.0,gt_nn
452,-0.096,1.0,gt_nn
453,-0.094,1.0,gt_nn
454,-0.092,1.0,gt_nn
455,-0.09,1.0,gt_nn
456,-0.088,1.0,gt_nn
457,-0.086,1.0,gt_nn
458,-0.084,1.0,gt_nn
459,-0.082,1.0,gt_nn
460,-0.08,1.0,gt_nn
461,-0.078,1.0,gt_nn
462,-0.076,1.0,gt_nn
463,-0.074,1.0,gt_nn
464,-0.072,1.0,gt_nn
465,-0.07,1.0,gt_nn
466,-0.068,1.0,gt_nn
467,-0.066,1.0,gt_nn
468,-0.064,1.0,gt_nn
469,-0.062,1.0,gt_nn
470,-0.06,1.0,gt_nn
471,-0.058,1.0,gt_nn
472,-0.056,1.0,gt_nn
473,-0.054,1.0,gt_nn
474,-0.052,1.0,gt_nn
475,-0.05,1.0,gt_nn
476,-0.048,1.0,gt_nn
477,-0.046,1.0,gt_nn
478,-0.044,1.0,gt_nn
479,-0.042,1.0,gt_nn
480,-0.04,1.0,gt_nn
481,-0.038,1.0,gt_nn
482,-0.036,1.0,gt_nn
483,-0.034,1.0,gt_nn
484,-0.032,1.0,gt_nn
485,-0.03,1.0,gt_nn
486,-0.028,1.0,gt_nn
487,-0.026,1.0,gt_nn
488,-0.024,1.0,gt_nn
489,-0.022,1.0,gt_nn
490,-0.02,1.0,gt_nn
491,-0.018,1.0,gt_nn
492,-0.016,1.0,gt_nn
493,-0.014,1.0,gt_nn
494,-0.012,1.0,gt_nn
495,-0.01,1.0,gt_nn
496,-0.008,1.0,gt_nn
497,-0.006,1.0,gt_nn
498,-0.004,1.0,gt_nn
499,-0.002,1.0,gt_nn
500,0.0,1.0,gt_nn
501,0.002,1.0,gt_nn
502,0.004,1.0,gt_nn
503,0.006,1.0,gt_nn
504,0.008,1.0,gt_nn
505,0.01,1.0,gt_nn
506,0.012,1.0,gt_nn
507,0.014,1.0,gt_nn
508,0.016,1.0,gt_nn
509,0.018,1.0,gt_nn
510,0.02,1.0,gt_nn
511,0.022,1.0,gt_nn
512,0.024,1.0,gt_nn
513,0.026,1.0,gt_nn
514,0.028,1.0,gt_nn
515,0.03,1.0,gt_nn
516,0.032,1.0,gt_nn
517,0.034,1.0,gt_nn
518,0.036,1.0,gt_nn
519,0.038,1.0,gt_nn
520,0.04,1.0,gt_nn
521,0.042,1.0,gt_nn
522,0.044,1.0,gt_nn
523,0.046,1.0,gt_nn
524,0.048,1.0,gt_nn
525,0.05,1.0,gt_nn
526,0.052,1.0,gt_nn
527,0.054,1.0,gt_nn
528,0.056,1.0,gt_nn
529,0.058,1.0,gt_nn
530,0.06,1.0,gt_nn
531,0.062,1.0,gt_nn
532,0.064,1.0,gt_nn
533,0.066,1.0,gt_nn
534,0.068,1.0,gt_nn
535,0.07,1.0,gt_nn
536,0.072,1.0,gt_nn
537,0.074,1.0,gt_nn
538,0.076,1.0,gt_nn
539,0.078,1.0,gt_nn
540,0.08,1.0,gt_nn
541,0.082,1.0,gt_nn
542,0.084,1.0,gt_nn
543,0.086,1.0,gt_nn
544,0.088,1.0,gt_nn
545,0.09,1.0,gt_nn
546,0.092,1.0,gt_nn
547,0.094,1.0,gt_nn
548,0.096,1.0,gt_nn
549,0.098,1.0,gt_nn
550,0.1,1.0,gt_nn
551,0.102,1.0,gt_nn
552,0.104,1.0,gt_nn
553,0.106,1.0,gt_nn
554,0.108,1.0,gt_nn
555,0.11,1.0,gt_nn
556,0.112,1.0,gt_nn
557,0.114,1.0,gt_nn
558,0.116,1.0,gt_nn
559,0.118,1.0,gt_nn
560,0.12,1.0,gt_nn
561,0.122,1.0,gt_nn
562,0.124,1.0,gt_nn
563,0.126,1.0,gt_nn
564,0.128,1.0,gt_nn
565,0.13,1.0,gt_nn
566,0.132,1.0,gt_nn
567,0.134,1.0,gt_nn
568,0.136,1.0,gt_nn
569,0.138,1.0,gt_nn
570,0.14,1.0,gt_nn
571,0.142,1.0,gt_nn
572,0.144,1.0,gt_nn
573,0.146,1.0,gt_nn
574,0.148,1.0,gt_nn
575,0.15,1.0,gt_nn
576,0.152,1.0,gt_nn
577,0.154,1.0,gt_nn
578,0.156,1.0,gt_nn
579,0.158,1.0,gt_nn
580,0.16,1.0,gt_nn
581,0.162,1.0,gt_nn
582,0.164,1.0,gt_nn
583,0.166,1.0,gt_nn
584,0.168,1.0,gt_nn
585,0.17,1.0,gt_nn
586,0.172,1.0,gt_nn
587,0.174,1.0,gt_nn
588,0.176,1.0,gt_nn
589,0.178,1.0,gt_nn
590,0.18,1.0,gt_nn
591,0.182,1.0,gt_nn
592,0.184,1.0,gt_nn
593,0.186,1.0,gt_nn
594,0.188,1.0,gt_nn
595,0.19,1.0,gt_nn
596,0.192,1.0,gt_nn
597,0.194,1.0,gt_nn
598,0.196,1.0,gt_nn
599,0.198,1.0,gt_nn
600,0.2,1.0,gt_nn
601,0.202,1.0,gt_nn
602,0.204,1.0,gt_nn
603,0.206,1.0,gt_nn
604,0.208,1.0,gt_nn
605,0.21,1.0,gt_nn
606,0.212,1.0,gt_nn
607,0.214,1.0,gt_nn
608,0.216,1.0,gt_nn
609,0.218,1.0,gt_nn
610,0.22,1.0,gt_nn
611,0.222,1.0,gt_nn
612,0.224,1.0,gt_nn
613,0.226,1.0,gt_nn
614,0.228,1.0,gt_nn
615,0.23,1.0,gt_nn
616,0.232,1.0,gt_nn
617,0.234,1.0,gt_nn
618,0.236,1.0,gt_nn
619,0.238,1.0,gt_nn
620,0.24,1.0,gt_nn
621,0.242,1.0,gt_nn
622,0.244,1.0,gt_nn
623,0.246,1.0,gt_nn
624,0.248,1.0,gt_nn
625,0.25,1.0,gt_nn
626,0.252,1.0,gt_nn
627,0.254,1.0,gt_nn
628,0.256,1.0,gt_nn
629,0.258,1.0,gt_nn
630,0.26,1.0,gt_nn
631,0.262,1.0,gt_nn
632,0.264,1.0,gt_nn
633,0.266,1.0,gt_nn
634,0.268,1.0,gt_nn
635,0.27,1.0,gt_nn
636,0.272,1.0,gt_nn
637,0.274,1.0,gt_nn
638,0.276,1.0,gt_nn
639,0.278,1.0,gt_nn
640,0.28,1.0,gt_nn
641,0.282,1.0,gt_nn
642,0.284,1.0,gt_nn
643,0.286,1.0,gt_nn
644,0.288,1.0,gt_nn
645,0.29,1.0,gt_nn
646,0.292,1.0,gt_nn
647,0.294,1.0,gt_nn
648,0.296,1.0,gt_nn
649,0.298,1.0,gt_nn
650,0.3,1.0,gt_nn
651,0.302,1.0,gt_nn
652,0.304,1.0,gt_nn
653,0.306,1.0,gt_nn
654,0.308,1.0,gt_nn
655,0.31,1.0,gt_nn
656,0.312,1.0,gt_nn
657,0.314,1.0,gt_nn
658,0.316,1.0,gt_nn
659,0.318,1.0,gt_nn
660,0.32,1.0,gt_nn
661,0.322,1.0,gt_nn
662,0.324,1.0,gt_nn
663,0.326,1.0,gt_nn
664,0.328,1.0,gt_nn
665,0.33,1.0,gt_nn
666,0.332,1.0,gt_nn
667,0.334,1.0,gt_nn
668,0.336,1.0,gt_nn
669,0.338,1.0,gt_nn
670,0.34,1.0,gt_nn
671,0.342,1.0,gt_nn
672,0.344,1.0,gt_nn
673,0.346,1.0,gt_nn
674,0.348,1.0,gt_nn
675,0.35,1.0,gt_nn
676,0.352,1.0,gt_nn
677,0.354,1.0,gt_nn
678,0.356,1.0,gt_nn
679,0.358,1.0,gt_nn
680,0.36,1.0,gt_nn
681,0.362,1.0,gt_nn
682,0.364,1.0,gt_nn
683,0.366,1.0,gt_nn
684,0.368,1.0,gt_nn
685,0.37,1.0,gt_nn
686,0.372,1.0,gt_nn
687,0.374,1.0,gt_nn
688,0.376,1.0,gt_nn
689,0.378,1.0,gt_nn
690,0.38,1.0,gt_nn
691,0.382,1.0,gt_nn
692,0.384,1.0,gt_nn
693,0.386,1.0,gt_nn
694,0.388,1.0,gt_nn
695,0.39,1.0,gt_nn
696,0.392,1.0,gt_nn
697,0.394,1.0,gt_nn
698,0.396,1.0,gt_nn
699,0.398,1.0,gt_nn
700,0.4,1.0,gt_nn
701,0.402,1.0,gt_nn
702,0.404,1.0,gt_nn
703,0.406,1.0,gt_nn
704,0.408,1.0,gt_nn
705,0.41,1.0,gt_nn
706,0.412,1.0,gt_nn
707,0.414,1.0,gt_nn
708,0.416,1.0,gt_nn
709,0.418,1.0,gt_nn
710,0.42,1.0,gt_nn
711,0.422,1.0,gt_nn
712,0.424,1.0,gt_nn
713,0.426,1.0,gt_nn
714,0.428,1.0,gt_nn
715,0.43,1.0,gt_nn
716,0.432,1.0,gt_nn
717,0.434,1.0,gt_nn
718,0.436,1.0,gt_nn
719,0.438,1.0,gt_nn
720,0.44,1.0,gt_nn
721,0.442,1.0,gt_nn
722,0.444,1.0,gt_nn
723,0.446,1.0,gt_nn
724,0.448,1.0,gt_nn
725,0.45,1.0,gt_nn
726,0.452,1.0,gt_nn
727,0.454,1.0,gt_nn
728,0.456,1.0,gt_nn
729,0.458,1.0,gt_nn
730,0.46,1.0,gt_nn
731,0.462,1.0,gt_nn
732,0.464,1.0,gt_nn
733,0.466,1.0,gt_nn
734,0.468,1.0,gt_nn
735,0.47,1.0,gt_nn
736,0.472,1.0,gt_nn
737,0.474,1.0,gt_nn
738,0.476,1.0,gt_nn
739,0.478,1.0,gt_nn
740,0.48,1.0,gt_nn
741,0.482,1.0,gt_nn
742,0.484,1.0,gt_nn
743,0.486,1.0,gt_nn
744,0.488,1.0,gt_nn
745,0.49,1.0,gt_nn
746,0.492,1.0,gt_nn
747,0.494,1.0,gt_nn
748,0.496,1.0,gt_nn
749,0.498,1.0,gt_nn
750,0.5,1.0,gt_nn
751,0.502,0.9994235,gt_nn
752,0.504,0.9982523,gt_nn
753,0.506,0.9966563,gt_nn
754,0.508,0.99470186,gt_nn
755,0.51,0.99242854,gt_nn
756,0.512,0.9898639,gt_nn
757,0.514,0.9870286,gt_nn
758,0.516,0.98393905,gt_nn
759,0.518,0.9806082,gt_nn
760,0.52,0.97704756,gt_nn
761,0.522,0.97326636,gt_nn
762,0.524,0.96927446,gt_nn
763,0.526,0.9652018,gt_nn
764,0.528,0.96112925,gt_nn
765,0.53,0.9570567,gt_nn
766,0.532,0.9529841,gt_nn
767,0.534,0.9489116,gt_nn
768,0.536,0.94483894,gt_nn
769,0.538,0.9407664,gt_nn
770,0.54,0.9366937,gt_nn
771,0.542,0.9326212,gt_nn
772,0.544,0.9285486,gt_nn
773,0.546,0.924476,gt_nn
774,0.548,0.9204035,gt_nn
775,0.55,0.9163309,gt_nn
776,0.552,0.9122583,gt_nn
777,0.554,0.90818566,gt_nn
778,0.556,0.9041131,gt_nn
779,0.558,0.9000405,gt_nn
780,0.56,0.89596796,gt_nn
781,0.562,0.8918954,gt_nn
782,0.564,0.88782275,gt_nn
783,0.566,0.88375026,gt_nn
784,0.568,0.8796776,gt_nn
785,0.57,0.8756051,gt_nn
786,0.572,0.87153244,gt_nn
787,0.574,0.8674599,gt_nn
788,0.576,0.86338735,gt_nn
789,0.578,0.8593147,gt_nn
790,0.58,0.85524213,gt_nn
791,0.582,0.8511695,gt_nn
792,0.584,0.84709704,gt_nn
793,0.586,0.8430244,gt_nn
794,0.588,0.8389518,gt_nn
795,0.59,0.8348793,gt_nn
796,0.592,0.8308066,gt_nn
797,0.594,0.8267341,gt_nn
798,0.596,0.82266146,gt_nn
799,0.598,0.8185889,gt_nn
800,0.6,0.8145163,gt_nn
801,0.602,0.81044376,gt_nn
802,0.604,0.8063712,gt_nn
803,0.606,0.80229855,gt_nn
804,0.608,0.79822606,gt_nn
805,0.61,0.7941534,gt_nn
806,0.612,0.79008085,gt_nn
807,0.614,0.7860082,gt_nn
808,0.616,0.7819357,gt_nn
809,0.618,0.77786314,gt_nn
810,0.62,0.77379054,gt_nn
811,0.622,0.769718,gt_nn
812,0.624,0.7656453,gt_nn
813,0.626,0.7615728,gt_nn
814,0.628,0.7575001,gt_nn
815,0.63,0.75342757,gt_nn
816,0.632,0.749355,gt_nn
817,0.634,0.7452825,gt_nn
818,0.636,0.7412099,gt_nn
819,0.638,0.73713726,gt_nn
820,0.64,0.7330647,gt_nn
821,0.642,0.72899204,gt_nn
822,0.644,0.72491956,gt_nn
823,0.646,0.7208469,gt_nn
824,0.648,0.7167744,gt_nn
825,0.65,0.71270186,gt_nn
826,0.652,0.7086292,gt_nn
827,0.654,0.70455664,gt_nn
828,0.656,0.700484,gt_nn
829,0.658,0.6964115,gt_nn
830,0.66,0.6923388,gt_nn
831,0.662,0.6882663,gt_nn
832,0.664,0.6841938,gt_nn
833,0.666,0.6801211,gt_nn
834,0.668,0.6760486,gt_nn
835,0.67,0.671976,gt_nn
836,0.672,0.6679034,gt_nn
837,0.674,0.66383076,gt_nn
838,0.676,0.6597582,gt_nn
839,0.678,0.65568566,gt_nn
840,0.68,0.651613,gt_nn
841,0.682,0.64754057,gt_nn
842,0.684,0.6434679,gt_nn
843,0.686,0.63939536,gt_nn
844,0.688,0.6353227,gt_nn
845,0.69,0.63125014,gt_nn
846,0.692,0.6271776,gt_nn
847,0.694,0.623105,gt_nn
848,0.696,0.61903244,gt_nn
849,0.698,0.61495984,gt_nn
850,0.7,0.6108873,gt_nn
851,0.702,0.6068146,gt_nn
852,0.704,0.6027421,gt_nn
853,0.706,0.5986695,gt_nn
854,0.708,0.5945969,gt_nn
855,0.71,0.5905244,gt_nn
856,0.712,0.5864517,gt_nn
857,0.714,0.5823792,gt_nn
858,0.716,0.57830656,gt_nn
859,0.718,0.574234,gt_nn
860,0.72,0.5701614,gt_nn
861,0.722,0.56608886,gt_nn
862,0.724,0.5620163,gt_nn
863,0.726,0.55794364,gt_nn
864,0.728,0.5538711,gt_nn
865,0.73,0.5497984,gt_nn
866,0.732,0.545726,gt_nn
867,0.734,0.54165334,gt_nn
868,0.736,0.5375808,gt_nn
869,0.738,0.53350824,gt_nn
870,0.74,0.5294356,gt_nn
871,0.742,0.525363,gt_nn
872,0.744,0.5212904,gt_nn
873,0.746,0.5172179,gt_nn
874,0.748,0.51314527,gt_nn
875,0.75,0.5090727,gt_nn
876,0.752,0.5050002,gt_nn
877,0.754,0.5009275,gt_nn
878,0.756,0.496855,gt_nn
879,0.758,0.49278232,gt_nn
880,0.76,0.48870984,gt_nn
881,0.762,0.48463717,gt_nn
882,0.764,0.48056462,gt_nn
883,0.766,0.47649214,gt_nn
884,0.768,0.47241947,gt_nn
885,0.77,0.46834692,gt_nn
886,0.772,0.4642743,gt_nn
887,0.774,0.46020174,gt_nn
888,0.776,0.4561291,gt_nn
889,0.778,0.45205656,gt_nn
890,0.78,0.44798404,gt_nn
891,0.782,0.44391137,gt_nn
892,0.784,0.43983886,gt_nn
893,0.786,0.43576622,gt_nn
894,0.788,0.43169367,gt_nn
895,0.79,0.427621,gt_nn
896,0.792,0.42354852,gt_nn
897,0.794,0.41947585,gt_nn
898,0.796,0.4154033,gt_nn
899,0.798,0.4113308,gt_nn
900,0.8,0.40725815,gt_nn
901,0.802,0.4031856,gt_nn
902,0.804,0.39911297,gt_nn
903,0.806,0.39504042,gt_nn
904,0.808,0.39096776,gt_nn
905,0.81,0.38689527,gt_nn
906,0.812,0.38282272,gt_nn
907,0.814,0.37875006,gt_nn
908,0.816,0.37467757,gt_nn
909,0.818,0.3706049,gt_nn
910,0.82,0.36653236,gt_nn
911,0.822,0.36245972,gt_nn
912,0.824,0.3583872,gt_nn
913,0.826,0.35431466,gt_nn
914,0.828,0.350242,gt_nn
915,0.83,0.34616947,gt_nn
916,0.832,0.3420968,gt_nn
917,0.834,0.3380243,gt_nn
918,0.836,0.33395165,gt_nn
919,0.838,0.3298791,gt_nn
920,0.84,0.3258066,gt_nn
921,0.842,0.32173395,gt_nn
922,0.844,0.3176614,gt_nn
923,0.846,0.31358874,gt_nn
924,0.848,0.30951622,gt_nn
925,0.85,0.30544358,gt_nn
926,0.852,0.30137104,gt_nn
927,0.854,0.29729852,gt_nn
928,0.856,0.29322585,gt_nn
929,0.858,0.28915334,gt_nn
930,0.86,0.2850807,gt_nn
931,0.862,0.28100815,gt_nn
932,0.864,0.2769355,gt_nn
933,0.866,0.272863,gt_nn
934,0.868,0.26879045,gt_nn
935,0.87,0.2647178,gt_nn
936,0.872,0.26064527,gt_nn
937,0.874,0.25657263,gt_nn
938,0.876,0.2525001,gt_nn
939,0.878,0.24842744,gt_nn
940,0.88,0.24435492,gt_nn
941,0.882,0.24028225,gt_nn
942,0.884,0.23620974,gt_nn
943,0.886,0.23213719,gt_nn
944,0.888,0.22806455,gt_nn
945,0.89,0.22399202,gt_nn
946,0.892,0.21991938,gt_nn
947,0.894,0.21584684,gt_nn
948,0.896,0.21177419,gt_nn
949,0.898,0.20770165,gt_nn
950,0.9,0.20362914,gt_nn
951,0.902,0.19955648,gt_nn
952,0.904,0.19548395,gt_nn
953,0.906,0.1914113,gt_nn
954,0.908,0.18733878,gt_nn
955,0.91,0.18326612,gt_nn
956,0.912,0.1791936,gt_nn
957,0.914,0.17512105,gt_nn
958,0.916,0.1710484,gt_nn
959,0.918,0.16697589,gt_nn
960,0.92,0.16290322,gt_nn
961,0.922,0.1588307,gt_nn
962,0.924,0.15475805,gt_nn
963,0.926,0.15068552,gt_nn
964,0.928,0.146613,gt_nn
965,0.93,0.14254035,gt_nn
966,0.932,0.13846782,gt_nn
967,0.934,0.13439517,gt_nn
968,0.936,0.13032264,gt_nn
969,0.938,0.12624998,gt_nn
970,0.94,0.12217746,gt_nn
971,0.942,0.11810493,gt_nn
972,0.944,0.114032276,gt_nn
973,0.946,0.109959744,gt_nn
974,0.948,0.10588709,gt_nn
975,0.95,0.10181457,gt_nn
976,0.952,0.09774191,gt_nn
977,0.954,0.09366939,gt_nn
978,0.956,0.08959686,gt_nn
979,0.958,0.0855242,gt_nn
980,0.96,0.08145168,gt_nn
981,0.962,0.077379026,gt_nn
982,0.964,0.0733065,gt_nn
983,0.966,0.06923384,gt_nn
984,0.968,0.06516132,gt_nn
985,0.97,0.061088666,gt_nn
986,0.972,0.057016138,gt_nn
987,0.974,0.052943606,gt_nn
988,0.976,0.048870955,gt_nn
989,0.978,0.04479843,gt_nn
990,0.98,0.04072578,gt_nn
991,0.982,0.03665325,gt_nn
992,0.984,0.0325806,gt_nn
993,0.986,0.028508069,gt_nn
994,0.988,0.024435539,gt_nn
995,0.99,0.02036289,gt_nn
996,0.992,0.01629036,gt_nn
997,0.994,0.012217709,gt_nn
998,0.996,0.00814518,gt_nn
999,0.998,0.0040725293,gt_nn
1000,1.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_10000/obstacle_nn.csv <==
,X_x,value,name
0,-1.0,-0.5,obstacle_nn
1,-0.998,-0.5,obstacle_nn
2,-0.996,-0.5,obstacle_nn
3,-0.994,-0.5,obstacle_nn
4,-0.992,-0.5,obstacle_nn
5,-0.99,-0.5,obstacle_nn
6,-0.988,-0.5,obstacle_nn
7,-0.986,-0.5,obstacle_nn
8,-0.984,-0.5,obstacle_nn
9,-0.982,-0.5,obstacle_nn
10,-0.98,-0.5,obstacle_nn
11,-0.978,-0.5,obstacle_nn
12,-0.976,-0.5,obstacle_nn
13,-0.974,-0.5,obstacle_nn
14,-0.972,-0.5,obstacle_nn
15,-0.97,-0.5,obstacle_nn
16,-0.968,-0.5,obstacle_nn
17,-0.966,-0.5,obstacle_nn
18,-0.964,-0.5,obstacle_nn
19,-0.962,-0.5,obstacle_nn
20,-0.96,-0.5,obstacle_nn
21,-0.958,-0.5,obstacle_nn
22,-0.956,-0.5,obstacle_nn
23,-0.954,-0.5,obstacle_nn
24,-0.952,-0.5,obstacle_nn
25,-0.95,-0.5,obstacle_nn
26,-0.948,-0.5,obstacle_nn
27,-0.946,-0.5,obstacle_nn
28,-0.944,-0.5,obstacle_nn
29,-0.942,-0.5,obstacle_nn
30,-0.94,-0.5,obstacle_nn
31,-0.938,-0.5,obstacle_nn
32,-0.936,-0.5,obstacle_nn
33,-0.934,-0.5,obstacle_nn
34,-0.932,-0.5,obstacle_nn
35,-0.93,-0.5,obstacle_nn
36,-0.928,-0.5,obstacle_nn
37,-0.926,-0.5,obstacle_nn
38,-0.924,-0.5,obstacle_nn
39,-0.922,-0.5,obstacle_nn
40,-0.92,-0.5,obstacle_nn
41,-0.918,-0.5,obstacle_nn
42,-0.916,-0.5,obstacle_nn
43,-0.914,-0.5,obstacle_nn
44,-0.912,-0.5,obstacle_nn
45,-0.91,-0.5,obstacle_nn
46,-0.908,-0.5,obstacle_nn
47,-0.906,-0.5,obstacle_nn
48,-0.904,-0.5,obstacle_nn
49,-0.902,-0.5,obstacle_nn
50,-0.9,-0.5,obstacle_nn
51,-0.898,-0.5,obstacle_nn
52,-0.896,-0.5,obstacle_nn
53,-0.894,-0.5,obstacle_nn
54,-0.892,-0.5,obstacle_nn
55,-0.89,-0.5,obstacle_nn
56,-0.888,-0.5,obstacle_nn
57,-0.886,-0.5,obstacle_nn
58,-0.884,-0.5,obstacle_nn
59,-0.882,-0.5,obstacle_nn
60,-0.88,-0.5,obstacle_nn
61,-0.878,-0.5,obstacle_nn
62,-0.876,-0.5,obstacle_nn
63,-0.874,-0.5,obstacle_nn
64,-0.872,-0.5,obstacle_nn
65,-0.87,-0.5,obstacle_nn
66,-0.868,-0.50000006,obstacle_nn
67,-0.866,-0.5000006,obstacle_nn
68,-0.864,-0.50000465,obstacle_nn
69,-0.862,-0.5000324,obstacle_nn
70,-0.86,-0.50020194,obstacle_nn
71,-0.858,-0.5011493,obstacle_nn
72,-0.856,-0.50608206,obstacle_nn
73,-0.854,-0.5298806,obstacle_nn
74,-0.852,-0.6269946,obstacle_nn
75,-0.85,-0.8685601,obstacle_nn
76,-0.848,-1.0965705,obstacle_nn
77,-0.846,-1.1696191,obstacle_nn
78,-0.844,-1.1709318,obstacle_nn
79,-0.842,-1.1549523,obstacle_nn
80,-0.84,-1.1355827,obstacle_nn
81,-0.838,-1.1156471,obstacle_nn
82,-0.836,-1.0956728,obstacle_nn
83,-0.834,-1.0757521,obstacle_nn
84,-0.832,-1.055901,obstacle_nn
85,-0.83,-1.0361207,obstacle_nn
86,-0.828,-1.0164127,obstacle_nn
87,-0.826,-0.9967761,obstacle_nn
88,-0.824,-0.97721195,obstacle_nn
89,-0.822,-0.9577205,obstacle_nn
90,-0.82,-0.93830085,obstacle_nn
91,-0.818,-0.9189544,obstacle_nn
92,-0.816,-0.8996804,obstacle_nn
93,-0.814,-0.88047993,obstacle_nn
94,-0.812,-0.86135197,obstacle_nn
95,-0.81,-0.84229827,obstacle_nn
96,-0.808,-0.8233181,obstacle_nn
97,-0.806,-0.8044112,obstacle_nn
98,-0.804,-0.7855787,obstacle_nn
99,-0.802,-0.7668201,obstacle_nn
100,-0.8,-0.74813616,obstacle_nn
101,-0.798,-0.7295265,obstacle_nn
102,-0.796,-0.7109921,obstacle_nn
103,-0.794,-0.69253254,obstacle_nn
104,-0.792,-0.67414784,obstacle_nn
105,-0.79,-0.65583885,obstacle_nn
106,-0.788,-0.6376052,obstacle_nn
107,-0.786,-0.6194477,obstacle_nn
108,-0.784,-0.6013657,obstacle_nn
109,-0.782,-0.58336055,obstacle_nn
110,-0.78,-0.56543124,obstacle_nn
111,-0.778,-0.54757917,obstacle_nn
112,-0.776,-0.5298042,obstacle_nn
113,-0.774,-0.51210546,obstacle_nn
114,-0.772,-0.4944849,obstacle_nn
115,-0.77,-0.47694123,obstacle_nn
116,-0.768,-0.45947587,obstacle_nn
117,-0.766,-0.44208813,obstacle_nn
118,-0.764,-0.42477906,obstacle_nn
119,-0.762,-0.40754843,obstacle_nn
120,-0.76,-0.39039612,obstacle_nn
121,-0.758,-0.37332344,obstacle_nn
122,-0.756,-0.3563292,obstacle_nn
123,-0.754,-0.3394152,obstacle_nn
124,-0.752,-0.32258022,obstacle_nn
125,-0.75,-0.3058257,obstacle_nn
126,-0.748,-0.28915167,obstacle_nn
127,-0.746,-0.2725575,obstacle_nn
128,-0.744,-0.2560444,obstacle_nn
129,-0.742,-0.23961198,obstacle_nn
130,-0.74,-0.22326136,obstacle_nn
131,-0.738,-0.20699167,obstacle_nn
132,-0.736,-0.19080448,obstacle_nn
133,-0.734,-0.17469919,obstacle_nn
134,-0.732,-0.15867591,obstacle_nn
135,-0.73,-0.14273572,obstacle_nn
136,-0.728,-0.12687802,obstacle_nn
137,-0.726,-0.11110413,obstacle_nn
138,-0.724,-0.09541321,obstacle_nn
139,-0.722,-0.079806685,obstacle_nn
140,-0.72,-0.064284205,obstacle_nn
141,-0.718,-0.048845768,obstacle_nn
142,-0.716,-0.033492446,obstacle_nn
143,-0.714,-0.018223763,obstacle_nn
144,-0.712,-0.0030409098,obstacle_nn
145,-0.71,0.012056708,obstacle_nn
146,-0.708,0.02706778,obstacle_nn
147,-0.706,0.041993022,obstacle_nn
148,-0.704,0.05683106,obstacle_nn
149,-0.702,0.07158214,obstacle_nn
150,-0.7,0.08624625,obstacle_nn
151,-0.698,0.10082215,obstacle_nn
152,-0.696,0.11531043,obstacle_nn
153,-0.694,0.12970996,obstacle_nn
154,-0.692,0.14402103,obstacle_nn
155,-0.69,0.15824252,obstacle_nn
156,-0.688,0.17237449,obstacle_nn
157,-0.686,0.18641686,obstacle_nn
158,-0.684,0.20036864,obstacle_nn
159,-0.682,0.21423018,obstacle_nn
160,-0.68,0.22800004,obstacle_nn
161,-0.678,0.2416789,obstacle_nn
162,-0.676,0.25526547,obstacle_nn
163,-0.674,0.26875967,obstacle_nn
164,-0.672,0.2821616,obstacle_nn
165,-0.67,0.29546988,obstacle_nn
166,-0.668,0.30868495,obstacle_nn
167,-0.666,0.3218056,obstacle_nn
168,-0.664,0.33483207,obstacle_nn
169,-0.662,0.34776324,obstacle_nn
170,-0.66,0.36059904,obstacle_nn
171,-0.658,0.37333918,obstacle_nn
172,-0.656,0.38598263,obstacle_nn
173,-0.654,0.39852953,obstacle_nn
174,-0.652,0.41097867,obstacle_nn
175,-0.65,0.4233303,obstacle_nn
176,-0.648,0.43558317,obstacle_nn
177,-0.646,0.44773698,obstacle_nn
178,-0.644,0.45979178,obstacle_nn
179,-0.642,0.47174615,obstacle_nn
180,-0.64,0.48360026,obstacle_nn
181,-0.638,0.49535286,obstacle_nn
182,-0.636,0.507004,obstacle_nn
183,-0.634,0.51855254,obstacle_nn
184,-0.632,0.52999806,obstacle_nn
185,-0.63,0.54134035,obstacle_nn
186,-0.628,0.552578,obstacle_nn
187,-0.626,0.5637113,obstacle_nn
188,-0.624,0.5747385,obstacle_nn
189,-0.622,0.58566,obstacle_nn
190,-0.62,0.5964743,obstacle_nn
191,-0.618,0.6071812,obstacle_nn
192,-0.616,0.6177795,obstacle_nn
193,-0.614,0.6282687,obstacle_nn
194,-0.612,0.6386484,obstacle_nn
195,-0.61,0.6489172,obstacle_nn
196,-0.608,0.6590748,obstacle_nn
197,-0.606,0.66911983,obstacle_nn
198,-0.604,0.67905223,obstacle_nn
199,-0.602,0.6888703,obstacle_nn
200,-0.6,0.6985736,obstacle_nn
201,-0.598,0.70816135,obstacle_nn
202,-0.596,0.71763206,obstacle_nn
203,-0.594,0.7269856,obstacle_nn
204,-0.592,0.73622,obstacle_nn
205,-0.59,0.7453351,obstacle_nn
206,-0.588,0.7543292,obstacle_nn
207,-0.586,0.7632015,obstacle_nn
208,-0.584,0.7719511,obstacle_nn
209,-0.582,0.78057635,obstacle_nn
210,-0.58,0.78907645,obstacle_nn
211,-0.578,0.7974498,obstacle_nn
212,-0.576,0.80569553,obstacle_nn
213,-0.574,0.8138119,obstacle_nn
214,-0.572,0.8217976,obstacle_nn
215,-0.57,0.8296516,obstacle_nn
216,-0.568,0.8373718,obstacle_nn
217,-0.566,0.84495735,obstacle_nn
218,-0.564,0.8524058,obstacle_nn
219,-0.562,0.8597162,obstacle_nn
220,-0.56,0.86688614,obstacle_nn
221,-0.558,0.8739141,obstacle_nn
222,-0.556,0.88079846,obstacle_nn
223,-0.554,0.8875365,obstacle_nn
224,-0.552,0.89412665,obstacle_nn
225,-0.55,0.90056634,obstacle_nn
226,-0.548,0.90685344,obstacle_nn
227,-0.546,0.9129851,obstacle_nn
228,-0.544,0.9189588,obstacle_nn
229,-0.542,0.9247719,obstacle_nn
230,-0.54,0.9304211,obstacle_nn
231,-0.538,0.93590343,obstacle_nn
232,-0.536,0.94121516,obstacle_nn
233,-0.534,0.94635284,obstacle_nn
234,-0.532,0.95131207,obstacle_nn
235,-0.53,0.9560889,obstacle_nn
236,-0.528,0.9606781,obstacle_nn
237,-0.526,0.9650748,obstacle_nn
238,-0.524,0.9692731,obstacle_nn
239,-0.522,0.97326636,obstacle_nn
240,-0.52,0.97704756,obstacle_nn
241,-0.518,0.9806082,obstacle_nn
242,-0.516,0.98393905,obstacle_nn
243,-0.514,0.9870286,obstacle_nn
244,-0.512,0.9898639,obstacle_nn
245,-0.51,0.99242854,obstacle_nn
246,-0.508,0.99470186,obstacle_nn
247,-0.506,0.9966563,obstacle_nn
248,-0.504,0.9982523,obstacle_nn
249,-0.502,0.9994235,obstacle_nn
250,-0.5,1.0,obstacle_nn
251,-0.498,0.9994235,obstacle_nn
252,-0.496,0.9982523,obstacle_nn
253,-0.494,0.9966563,obstacle_nn
254,-0.492,0.99470186,obstacle_nn
255,-0.49,0.99242854,obstacle_nn
256,-0.488,0.9898639,obstacle_nn
257,-0.486,0.9870286,obstacle_nn
258,-0.484,0.98393893,obstacle_nn
259,-0.482,0.9806082,obstacle_nn
260,-0.48,0.97704756,obstacle_nn
261,-0.478,0.97326636,obstacle_nn
262,-0.476,0.9692731,obstacle_nn
263,-0.474,0.9650749,obstacle_nn
264,-0.472,0.9606781,obstacle_nn
265,-0.47,0.9560888,obstacle_nn
266,-0.468,0.95131207,obstacle_nn
267,-0.466,0.9463527,obstacle_nn
268,-0.464,0.94121516,obstacle_nn
269,-0.462,0.93590343,obstacle_nn
270,-0.46,0.93042123,obstacle_nn
271,-0.458,0.9247719,obstacle_nn
272,-0.456,0.9189589,obstacle_nn
273,-0.454,0.9129851,obstacle_nn
274,-0.452,0.9068533,obstacle_nn
275,-0.45,0.90056634,obstacle_nn
276,-0.448,0.89412665,obstacle_nn
277,-0.446,0.88753664,obstacle_nn
278,-0.444,0.88079846,obstacle_nn
279,-0.442,0.87391424,obstacle_nn
280,-0.44,0.86688614,obstacle_nn
281,-0.438,0.85971606,obstacle_nn
282,-0.436,0.8524058,obstacle_nn
283,-0.434,0.8449571,obstacle_nn
284,-0.432,0.83737195,obstacle_nn
285,-0.43,0.8296516,obstacle_nn
286,-0.428,0.8217977,obstacle_nn
287,-0.426,0.8138119,obstacle_nn
288,-0.424,0.8056954,obstacle_nn
289,-0.422,0.7974498,obstacle_nn
290,-0.42,0.7890763,obstacle_nn
291,-0.418,0.78057647,obstacle_nn
292,-0.416,0.7719511,obstacle_nn
293,-0.414,0.7632016,obstacle_nn
294,-0.412,0.7543292,obstacle_nn
295,-0.41,0.745335,obstacle_nn
296,-0.408,0.73622,obstacle_nn
297,-0.406,0.72698545,obstacle_nn
298,-0.404,0.7176323,obstacle_nn
299,-0.402,0.70816135,obstacle_nn
300,-0.4,0.6985736,obstacle_nn
301,-0.398,0.6888703,obstacle_nn
302,-0.396,0.6790521,obstacle_nn
303,-0.394,0.66911983,obstacle_nn
304,-0.392,0.65907466,obstacle_nn
305,-0.39,0.6489172,obstacle_nn
306,-0.388,0.6386484,obstacle_nn
307,-0.386,0.62826884,obstacle_nn
308,-0.384,0.6177795,obstacle_nn
309,-0.382,0.6071811,obstacle_nn
310,-0.38,0.5964743,obstacle_nn
311,-0.378,0.58565986,obstacle_nn
312,-0.376,0.5747385,obstacle_nn
313,-0.374,0.5637113,obstacle_nn
314,-0.372,0.5525782,obstacle_nn
315,-0.37,0.54134035,obstacle_nn
316,-0.368,0.5299982,obstacle_nn
317,-0.366,0.51855254,obstacle_nn
318,-0.364,0.5070038,obstacle_nn
319,-0.362,0.49535286,obstacle_nn
320,-0.36,0.48360026,obstacle_nn
321,-0.358,0.47174633,obstacle_nn
322,-0.356,0.45979178,obstacle_nn
323,-0.354,0.44773722,obstacle_nn
324,-0.352,0.43558317,obstacle_nn
325,-0.35,0.42333013,obstacle_nn
326,-0.348,0.41097867,obstacle_nn
327,-0.346,0.39852935,obstacle_nn
328,-0.344,0.3859828,obstacle_nn
329,-0.342,0.37333918,obstacle_nn
330,-0.34,0.36059916,obstacle_nn
331,-0.338,0.34776324,obstacle_nn
332,-0.336,0.33483195,obstacle_nn
333,-0.334,0.3218056,obstacle_nn
334,-0.332,0.30868477,obstacle_nn
335,-0.33,0.29547006,obstacle_nn
336,-0.328,0.2821616,obstacle_nn
337,-0.326,0.2687599,obstacle_nn
338,-0.324,0.25526547,obstacle_nn
339,-0.322,0.24167871,obstacle_nn
340,-0.32,0.22800004,obstacle_nn
341,-0.318,0.21422988,obstacle_nn
342,-0.316,0.20036888,obstacle_nn
343,-0.314,0.18641686,obstacle_nn
344,-0.312,0.17237473,obstacle_nn
345,-0.31,0.15824252,obstacle_nn
346,-0.308,0.1440208,obstacle_nn
347,-0.306,0.12970996,obstacle_nn
348,-0.304,0.11531031,obstacle_nn
349,-0.302,0.10082215,obstacle_nn
350,-0.3,0.08624625,obstacle_nn
351,-0.298,0.07158232,obstacle_nn
352,-0.296,0.05683106,obstacle_nn
353,-0.294,0.041992784,obstacle_nn
354,-0.292,0.02706778,obstacle_nn
355,-0.29,0.01205641,obstacle_nn
356,-0.288,-0.0030409098,obstacle_nn
357,-0.286,-0.018223763,obstacle_nn
358,-0.284,-0.033492208,obstacle_nn
359,-0.282,-0.048845768,obstacle_nn
360,-0.28,-0.06428397,obstacle_nn
361,-0.278,-0.079806685,obstacle_nn
362,-0.276,-0.09541345,obstacle_nn
363,-0.274,-0.11110413,obstacle_nn
364,-0.272,-0.12687802,obstacle_nn
365,-0.27,-0.1427356,obstacle_nn
366,-0.268,-0.15867591,obstacle_nn
367,-0.266,-0.17469907,obstacle_nn
368,-0.264,-0.19080448,obstacle_nn
369,-0.262,-0.20699203,obstacle_nn
370,-0.26,-0.22326136,obstacle_nn
371,-0.258,-0.23961222,obstacle_nn
372,-0.256,-0.25604415,obstacle_nn
373,-0.254,-0.2725575,obstacle_nn
374,-0.252,-0.28915143,obstacle_nn
375,-0.25,-0.3058257,obstacle_nn
376,-0.248,-0.32258046,obstacle_nn
377,-0.246,-0.3394152,obstacle_nn
378,-0.244,-0.3563292,obstacle_nn
379,-0.242,-0.37332344,obstacle_nn
380,-0.24,-0.39039612,obstacle_nn
381,-0.238,-0.4075482,obstacle_nn
382,-0.236,-0.42477906,obstacle_nn
383,-0.234,-0.44208837,obstacle_nn
384,-0.232,-0.45947587,obstacle_nn
385,-0.23,-0.47694123,obstacle_nn
386,-0.228,-0.4944849,obstacle_nn
387,-0.226,-0.51210546,obstacle_nn
388,-0.224,-0.52980375,obstacle_nn
389,-0.222,-0.54757917,obstacle_nn
390,-0.22,-0.5654316,obstacle_nn
391,-0.218,-0.58336055,obstacle_nn
392,-0.216,-0.6013657,obstacle_nn
393,-0.214,-0.6194477,obstacle_nn
394,-0.212,-0.6376052,obstacle_nn
395,-0.21,-0.65583885,obstacle_nn
396,-0.208,-0.67414784,obstacle_nn
397,-0.206,-0.6925323,obstacle_nn
398,-0.204,-0.7109921,obstacle_nn
399,-0.202,-0.7295265,obstacle_nn
400,-0.2,-0.74813616,obstacle_nn
401,-0.198,-0.7668201,obstacle_nn
402,-0.196,-0.7855787,obstacle_nn
403,-0.194,-0.8044112,obstacle_nn
404,-0.192,-0.82331777,obstacle_nn
405,-0.19,-0.84229827,obstacle_nn
406,-0.188,-0.86135244,obstacle_nn
407,-0.186,-0.88047993,obstacle_nn
408,-0.184,-0.8996804,obstacle_nn
409,-0.182,-0.9189544,obstacle_nn
410,-0.18,-0.93830085,obstacle_nn
411,-0.178,-0.9577203,obstacle_nn
412,-0.176,-0.97721195,obstacle_nn
413,-0.174,-0.9967762,obstacle_nn
414,-0.172,-1.0164127,obstacle_nn
415,-0.17,-1.0361207,obstacle_nn
416,-0.168,-1.055901,obstacle_nn
417,-0.166,-1.0757521,obstacle_nn
418,-0.164,-1.0956726,obstacle_nn
419,-0.162,-1.1156471,obstacle_nn
420,-0.16,-1.1355829,obstacle_nn
421,-0.158,-1.1549523,obstacle_nn
422,-0.156,-1.1709318,obstacle_nn
423,-0.154,-1.1696191,obstacle_nn
424,-0.152,-1.0965705,obstacle_nn
425,-0.15,-0.86856425,obstacle_nn
426,-0.148,-0.6269946,obstacle_nn
427,-0.146,-0.5298799,obstacle_nn
428,-0.144,-0.50608206,obstacle_nn
429,-0.142,-0.5011493,obstacle_nn
430,-0.14,-0.50020194,obstacle_nn
431,-0.138,-0.5000324,obstacle_nn
432,-0.136,-0.50000465,obstacle_nn
433,-0.134,-0.5000006,obstacle_nn
434,-0.132,-0.50000006,obstacle_nn
435,-0.13,-0.5,obstacle_nn
436,-0.128,-0.5,obstacle_nn
437,-0.126,-0.5,obstacle_nn
438,-0.124,-0.5,obstacle_nn
439,-0.122,-0.5,obstacle_nn
440,-0.12,-0.5,obstacle_nn
441,-0.118,-0.5,obstacle_nn
442,-0.116,-0.5,obstacle_nn
443,-0.114,-0.5,obstacle_nn
444,-0.112,-0.5,obstacle_nn
445,-0.11,-0.5,obstacle_nn
446,-0.108,-0.5,obstacle_nn
447,-0.106,-0.5,obstacle_nn
448,-0.104,-0.5,obstacle_nn
449,-0.102,-0.5,obstacle_nn
450,-0.1,-0.5,obstacle_nn
451,-0.098,-0.5,obstacle_nn
452,-0.096,-0.5,obstacle_nn
453,-0.094,-0.5,obstacle_nn
454,-0.092,-0.5,obstacle_nn
455,-0.09,-0.5,obstacle_nn
456,-0.088,-0.5,obstacle_nn
457,-0.086,-0.5,obstacle_nn
458,-0.084,-0.5,obstacle_nn
459,-0.082,-0.5,obstacle_nn
460,-0.08,-0.5,obstacle_nn
461,-0.078,-0.5,obstacle_nn
462,-0.076,-0.5,obstacle_nn
463,-0.074,-0.5,obstacle_nn
464,-0.072,-0.5,obstacle_nn
465,-0.07,-0.5,obstacle_nn
466,-0.068,-0.5,obstacle_nn
467,-0.066,-0.5,obstacle_nn
468,-0.064,-0.5,obstacle_nn
469,-0.062,-0.5,obstacle_nn
470,-0.06,-0.5,obstacle_nn
471,-0.058,-0.5,obstacle_nn
472,-0.056,-0.5,obstacle_nn
473,-0.054,-0.5,obstacle_nn
474,-0.052,-0.5,obstacle_nn
475,-0.05,-0.5,obstacle_nn
476,-0.048,-0.5,obstacle_nn
477,-0.046,-0.5,obstacle_nn
478,-0.044,-0.5,obstacle_nn
479,-0.042,-0.5,obstacle_nn
480,-0.04,-0.5,obstacle_nn
481,-0.038,-0.5,obstacle_nn
482,-0.036,-0.5,obstacle_nn
483,-0.034,-0.5,obstacle_nn
484,-0.032,-0.5,obstacle_nn
485,-0.03,-0.5,obstacle_nn
486,-0.028,-0.5,obstacle_nn
487,-0.026,-0.5,obstacle_nn
488,-0.024,-0.5,obstacle_nn
489,-0.022,-0.5,obstacle_nn
490,-0.02,-0.5,obstacle_nn
491,-0.018,-0.5,obstacle_nn
492,-0.016,-0.5,obstacle_nn
493,-0.014,-0.5,obstacle_nn
494,-0.012,-0.5,obstacle_nn
495,-0.01,-0.5,obstacle_nn
496,-0.008,-0.5,obstacle_nn
497,-0.006,-0.5,obstacle_nn
498,-0.004,-0.5,obstacle_nn
499,-0.002,-0.5,obstacle_nn
500,0.0,-0.5,obstacle_nn
501,0.002,-0.5,obstacle_nn
502,0.004,-0.5,obstacle_nn
503,0.006,-0.5,obstacle_nn
504,0.008,-0.5,obstacle_nn
505,0.01,-0.5,obstacle_nn
506,0.012,-0.5,obstacle_nn
507,0.014,-0.5,obstacle_nn
508,0.016,-0.5,obstacle_nn
509,0.018,-0.5,obstacle_nn
510,0.02,-0.5,obstacle_nn
511,0.022,-0.5,obstacle_nn
512,0.024,-0.5,obstacle_nn
513,0.026,-0.5,obstacle_nn
514,0.028,-0.5,obstacle_nn
515,0.03,-0.5,obstacle_nn
516,0.032,-0.5,obstacle_nn
517,0.034,-0.5,obstacle_nn
518,0.036,-0.5,obstacle_nn
519,0.038,-0.5,obstacle_nn
520,0.04,-0.5,obstacle_nn
521,0.042,-0.5,obstacle_nn
522,0.044,-0.5,obstacle_nn
523,0.046,-0.5,obstacle_nn
524,0.048,-0.5,obstacle_nn
525,0.05,-0.5,obstacle_nn
526,0.052,-0.5,obstacle_nn
527,0.054,-0.5,obstacle_nn
528,0.056,-0.5,obstacle_nn
529,0.058,-0.5,obstacle_nn
530,0.06,-0.5,obstacle_nn
531,0.062,-0.5,obstacle_nn
532,0.064,-0.5,obstacle_nn
533,0.066,-0.5,obstacle_nn
534,0.068,-0.5,obstacle_nn
535,0.07,-0.5,obstacle_nn
536,0.072,-0.5,obstacle_nn
537,0.074,-0.5,obstacle_nn
538,0.076,-0.5,obstacle_nn
539,0.078,-0.5,obstacle_nn
540,0.08,-0.5,obstacle_nn
541,0.082,-0.5,obstacle_nn
542,0.084,-0.5,obstacle_nn
543,0.086,-0.5,obstacle_nn
544,0.088,-0.5,obstacle_nn
545,0.09,-0.5,obstacle_nn
546,0.092,-0.5,obstacle_nn
547,0.094,-0.5,obstacle_nn
548,0.096,-0.5,obstacle_nn
549,0.098,-0.5,obstacle_nn
550,0.1,-0.5,obstacle_nn
551,0.102,-0.5,obstacle_nn
552,0.104,-0.5,obstacle_nn
553,0.106,-0.5,obstacle_nn
554,0.108,-0.5,obstacle_nn
555,0.11,-0.5,obstacle_nn
556,0.112,-0.5,obstacle_nn
557,0.114,-0.5,obstacle_nn
558,0.116,-0.5,obstacle_nn
559,0.118,-0.5,obstacle_nn
560,0.12,-0.5,obstacle_nn
561,0.122,-0.5,obstacle_nn
562,0.124,-0.5,obstacle_nn
563,0.126,-0.5,obstacle_nn
564,0.128,-0.5,obstacle_nn
565,0.13,-0.5,obstacle_nn
566,0.132,-0.50000006,obstacle_nn
567,0.134,-0.5000006,obstacle_nn
568,0.136,-0.50000465,obstacle_nn
569,0.138,-0.5000324,obstacle_nn
570,0.14,-0.50020194,obstacle_nn
571,0.142,-0.5011493,obstacle_nn
572,0.144,-0.50608206,obstacle_nn
573,0.146,-0.5298799,obstacle_nn
574,0.148,-0.6269946,obstacle_nn
575,0.15,-0.86856425,obstacle_nn
576,0.152,-1.0965705,obstacle_nn
577,0.154,-1.1696191,obstacle_nn
578,0.156,-1.1709318,obstacle_nn
579,0.158,-1.1549523,obstacle_nn
580,0.16,-1.1355829,obstacle_nn
581,0.162,-1.1156471,obstacle_nn
582,0.164,-1.0956726,obstacle_nn
583,0.166,-1.0757521,obstacle_nn
584,0.168,-1.055901,obstacle_nn
585,0.17,-1.0361207,obstacle_nn
586,0.172,-1.0164127,obstacle_nn
587,0.174,-0.9967762,obstacle_nn
588,0.176,-0.97721195,obstacle_nn
589,0.178,-0.9577203,obstacle_nn
590,0.18,-0.93830085,obstacle_nn
591,0.182,-0.9189544,obstacle_nn
592,0.184,-0.8996804,obstacle_nn
593,0.186,-0.88047993,obstacle_nn
594,0.188,-0.86135244,obstacle_nn
595,0.19,-0.84229827,obstacle_nn
596,0.192,-0.82331777,obstacle_nn
597,0.194,-0.8044112,obstacle_nn
598,0.196,-0.7855787,obstacle_nn
599,0.198,-0.7668201,obstacle_nn
600,0.2,-0.74813616,obstacle_nn
601,0.202,-0.7295265,obstacle_nn
602,0.204,-0.7109921,obstacle_nn
603,0.206,-0.6925323,obstacle_nn
604,0.208,-0.67414784,obstacle_nn
605,0.21,-0.65583885,obstacle_nn
606,0.212,-0.6376052,obstacle_nn
607,0.214,-0.6194477,obstacle_nn
608,0.216,-0.6013657,obstacle_nn
609,0.218,-0.58336055,obstacle_nn
610,0.22,-0.5654316,obstacle_nn
611,0.222,-0.54757917,obstacle_nn
612,0.224,-0.52980375,obstacle_nn
613,0.226,-0.51210546,obstacle_nn
614,0.228,-0.4944849,obstacle_nn
615,0.23,-0.47694123,obstacle_nn
616,0.232,-0.45947587,obstacle_nn
617,0.234,-0.44208837,obstacle_nn
618,0.236,-0.42477906,obstacle_nn
619,0.238,-0.4075482,obstacle_nn
620,0.24,-0.39039612,obstacle_nn
621,0.242,-0.37332344,obstacle_nn
622,0.244,-0.3563292,obstacle_nn
623,0.246,-0.3394152,obstacle_nn
624,0.248,-0.32258046,obstacle_nn
625,0.25,-0.3058257,obstacle_nn
626,0.252,-0.28915143,obstacle_nn
627,0.254,-0.2725575,obstacle_nn
628,0.256,-0.25604415,obstacle_nn
629,0.258,-0.23961222,obstacle_nn
630,0.26,-0.22326136,obstacle_nn
631,0.262,-0.20699203,obstacle_nn
632,0.264,-0.19080448,obstacle_nn
633,0.266,-0.17469907,obstacle_nn
634,0.268,-0.15867591,obstacle_nn
635,0.27,-0.1427356,obstacle_nn
636,0.272,-0.12687802,obstacle_nn
637,0.274,-0.11110413,obstacle_nn
638,0.276,-0.09541345,obstacle_nn
639,0.278,-0.079806685,obstacle_nn
640,0.28,-0.06428397,obstacle_nn
641,0.282,-0.048845768,obstacle_nn
642,0.284,-0.033492208,obstacle_nn
643,0.286,-0.018223763,obstacle_nn
644,0.288,-0.0030409098,obstacle_nn
645,0.29,0.01205641,obstacle_nn
646,0.292,0.02706778,obstacle_nn
647,0.294,0.041992784,obstacle_nn
648,0.296,0.05683106,obstacle_nn
649,0.298,0.07158232,obstacle_nn
650,0.3,0.08624625,obstacle_nn
651,0.302,0.10082215,obstacle_nn
652,0.304,0.11531031,obstacle_nn
653,0.306,0.12970996,obstacle_nn
654,0.308,0.1440208,obstacle_nn
655,0.31,0.15824252,obstacle_nn
656,0.312,0.17237473,obstacle_nn
657,0.314,0.18641686,obstacle_nn
658,0.316,0.20036888,obstacle_nn
659,0.318,0.21422988,obstacle_nn
660,0.32,0.22800004,obstacle_nn
661,0.322,0.24167871,obstacle_nn
662,0.324,0.25526547,obstacle_nn
663,0.326,0.2687599,obstacle_nn
664,0.328,0.2821616,obstacle_nn
665,0.33,0.29547006,obstacle_nn
666,0.332,0.30868477,obstacle_nn
667,0.334,0.3218056,obstacle_nn
668,0.336,0.33483195,obstacle_nn
669,0.338,0.34776324,obstacle_nn
670,0.34,0.36059916,obstacle_nn
671,0.342,0.37333918,obstacle_nn
672,0.344,0.3859828,obstacle_nn
673,0.346,0.39852935,obstacle_nn
674,0.348,0.41097867,obstacle_nn
675,0.35,0.42333013,obstacle_nn
676,0.352,0.43558317,obstacle_nn
677,0.354,0.44773722,obstacle_nn
678,0.356,0.45979178,obstacle_nn
679,0.358,0.47174633,obstacle_nn
680,0.36,0.48360026,obstacle_nn
681,0.362,0.49535286,obstacle_nn
682,0.364,0.5070038,obstacle_nn
683,0.366,0.51855254,obstacle_nn
684,0.368,0.5299982,obstacle_nn
685,0.37,0.54134035,obstacle_nn
686,0.372,0.5525782,obstacle_nn
687,0.374,0.5637113,obstacle_nn
688,0.376,0.5747385,obstacle_nn
689,0.378,0.58565986,obstacle_nn
690,0.38,0.5964743,obstacle_nn
691,0.382,0.6071811,obstacle_nn
692,0.384,0.6177795,obstacle_nn
693,0.386,0.62826884,obstacle_nn
694,0.388,0.6386484,obstacle_nn
695,0.39,0.6489172,obstacle_nn
696,0.392,0.65907466,obstacle_nn
697,0.394,0.66911983,obstacle_nn
698,0.396,0.6790521,obstacle_nn
699,0.398,0.6888703,obstacle_nn
700,0.4,0.6985736,obstacle_nn
701,0.402,0.70816135,obstacle_nn
702,0.404,0.7176323,obstacle_nn
703,0.406,0.72698545,obstacle_nn
704,0.408,0.73622,obstacle_nn
705,0.41,0.745335,obstacle_nn
706,0.412,0.7543292,obstacle_nn
707,0.414,0.7632016,obstacle_nn
708,0.416,0.7719511,obstacle_nn
709,0.418,0.78057647,obstacle_nn
710,0.42,0.7890763,obstacle_nn
711,0.422,0.7974498,obstacle_nn
712,0.424,0.8056954,obstacle_nn
713,0.426,0.8138119,obstacle_nn
714,0.428,0.8217977,obstacle_nn
715,0.43,0.8296516,obstacle_nn
716,0.432,0.83737195,obstacle_nn
717,0.434,0.8449571,obstacle_nn
718,0.436,0.8524058,obstacle_nn
719,0.438,0.85971606,obstacle_nn
720,0.44,0.86688614,obstacle_nn
721,0.442,0.87391424,obstacle_nn
722,0.444,0.88079846,obstacle_nn
723,0.446,0.88753664,obstacle_nn
724,0.448,0.89412665,obstacle_nn
725,0.45,0.90056634,obstacle_nn
726,0.452,0.9068533,obstacle_nn
727,0.454,0.9129851,obstacle_nn
728,0.456,0.9189589,obstacle_nn
729,0.458,0.9247719,obstacle_nn
730,0.46,0.93042123,obstacle_nn
731,0.462,0.93590343,obstacle_nn
732,0.464,0.94121516,obstacle_nn
733,0.466,0.9463527,obstacle_nn
734,0.468,0.95131207,obstacle_nn
735,0.47,0.9560888,obstacle_nn
736,0.472,0.9606781,obstacle_nn
737,0.474,0.9650749,obstacle_nn
738,0.476,0.9692731,obstacle_nn
739,0.478,0.97326636,obstacle_nn
740,0.48,0.97704756,obstacle_nn
741,0.482,0.9806082,obstacle_nn
742,0.484,0.98393893,obstacle_nn
743,0.486,0.9870286,obstacle_nn
744,0.488,0.9898639,obstacle_nn
745,0.49,0.99242854,obstacle_nn
746,0.492,0.99470186,obstacle_nn
747,0.494,0.9966563,obstacle_nn
748,0.496,0.9982523,obstacle_nn
749,0.498,0.9994235,obstacle_nn
750,0.5,1.0,obstacle_nn
751,0.502,0.9994235,obstacle_nn
752,0.504,0.9982523,obstacle_nn
753,0.506,0.9966563,obstacle_nn
754,0.508,0.99470186,obstacle_nn
755,0.51,0.99242854,obstacle_nn
756,0.512,0.9898639,obstacle_nn
757,0.514,0.9870286,obstacle_nn
758,0.516,0.98393905,obstacle_nn
759,0.518,0.9806082,obstacle_nn
760,0.52,0.97704756,obstacle_nn
761,0.522,0.97326636,obstacle_nn
762,0.524,0.9692731,obstacle_nn
763,0.526,0.9650748,obstacle_nn
764,0.528,0.9606781,obstacle_nn
765,0.53,0.9560889,obstacle_nn
766,0.532,0.95131207,obstacle_nn
767,0.534,0.94635284,obstacle_nn
768,0.536,0.94121516,obstacle_nn
769,0.538,0.93590343,obstacle_nn
770,0.54,0.9304211,obstacle_nn
771,0.542,0.9247719,obstacle_nn
772,0.544,0.9189588,obstacle_nn
773,0.546,0.9129851,obstacle_nn
774,0.548,0.90685344,obstacle_nn
775,0.55,0.90056634,obstacle_nn
776,0.552,0.89412665,obstacle_nn
777,0.554,0.8875365,obstacle_nn
778,0.556,0.88079846,obstacle_nn
779,0.558,0.8739141,obstacle_nn
780,0.56,0.86688614,obstacle_nn
781,0.562,0.8597162,obstacle_nn
782,0.564,0.8524058,obstacle_nn
783,0.566,0.84495735,obstacle_nn
784,0.568,0.8373718,obstacle_nn
785,0.57,0.8296516,obstacle_nn
786,0.572,0.8217976,obstacle_nn
787,0.574,0.8138119,obstacle_nn
788,0.576,0.80569553,obstacle_nn
789,0.578,0.7974498,obstacle_nn
790,0.58,0.78907645,obstacle_nn
791,0.582,0.78057635,obstacle_nn
792,0.584,0.7719511,obstacle_nn
793,0.586,0.7632015,obstacle_nn
794,0.588,0.7543292,obstacle_nn
795,0.59,0.7453351,obstacle_nn
796,0.592,0.73622,obstacle_nn
797,0.594,0.7269856,obstacle_nn
798,0.596,0.71763206,obstacle_nn
799,0.598,0.70816135,obstacle_nn
800,0.6,0.6985736,obstacle_nn
801,0.602,0.6888703,obstacle_nn
802,0.604,0.67905223,obstacle_nn
803,0.606,0.66911983,obstacle_nn
804,0.608,0.6590748,obstacle_nn
805,0.61,0.6489172,obstacle_nn
806,0.612,0.6386484,obstacle_nn
807,0.614,0.6282687,obstacle_nn
808,0.616,0.6177795,obstacle_nn
809,0.618,0.6071812,obstacle_nn
810,0.62,0.5964743,obstacle_nn
811,0.622,0.58566,obstacle_nn
812,0.624,0.5747385,obstacle_nn
813,0.626,0.5637113,obstacle_nn
814,0.628,0.552578,obstacle_nn
815,0.63,0.54134035,obstacle_nn
816,0.632,0.52999806,obstacle_nn
817,0.634,0.51855254,obstacle_nn
818,0.636,0.507004,obstacle_nn
819,0.638,0.49535286,obstacle_nn
820,0.64,0.48360026,obstacle_nn
821,0.642,0.47174615,obstacle_nn
822,0.644,0.45979178,obstacle_nn
823,0.646,0.44773698,obstacle_nn
824,0.648,0.43558317,obstacle_nn
825,0.65,0.4233303,obstacle_nn
826,0.652,0.41097867,obstacle_nn
827,0.654,0.39852953,obstacle_nn
828,0.656,0.38598263,obstacle_nn
829,0.658,0.37333918,obstacle_nn
830,0.66,0.36059904,obstacle_nn
831,0.662,0.34776324,obstacle_nn
832,0.664,0.33483207,obstacle_nn
833,0.666,0.3218056,obstacle_nn
834,0.668,0.30868495,obstacle_nn
835,0.67,0.29546988,obstacle_nn
836,0.672,0.2821616,obstacle_nn
837,0.674,0.26875967,obstacle_nn
838,0.676,0.25526547,obstacle_nn
839,0.678,0.2416789,obstacle_nn
840,0.68,0.22800004,obstacle_nn
841,0.682,0.21423018,obstacle_nn
842,0.684,0.20036864,obstacle_nn
843,0.686,0.18641686,obstacle_nn
844,0.688,0.17237449,obstacle_nn
845,0.69,0.15824252,obstacle_nn
846,0.692,0.14402103,obstacle_nn
847,0.694,0.12970996,obstacle_nn
848,0.696,0.11531043,obstacle_nn
849,0.698,0.10082215,obstacle_nn
850,0.7,0.08624625,obstacle_nn
851,0.702,0.07158214,obstacle_nn
852,0.704,0.05683106,obstacle_nn
853,0.706,0.041993022,obstacle_nn
854,0.708,0.02706778,obstacle_nn
855,0.71,0.012056708,obstacle_nn
856,0.712,-0.0030409098,obstacle_nn
857,0.714,-0.018223763,obstacle_nn
858,0.716,-0.033492446,obstacle_nn
859,0.718,-0.048845768,obstacle_nn
860,0.72,-0.064284205,obstacle_nn
861,0.722,-0.079806685,obstacle_nn
862,0.724,-0.09541321,obstacle_nn
863,0.726,-0.11110413,obstacle_nn
864,0.728,-0.12687802,obstacle_nn
865,0.73,-0.14273572,obstacle_nn
866,0.732,-0.15867591,obstacle_nn
867,0.734,-0.17469919,obstacle_nn
868,0.736,-0.19080448,obstacle_nn
869,0.738,-0.20699167,obstacle_nn
870,0.74,-0.22326136,obstacle_nn
871,0.742,-0.23961198,obstacle_nn
872,0.744,-0.2560444,obstacle_nn
873,0.746,-0.2725575,obstacle_nn
874,0.748,-0.28915167,obstacle_nn
875,0.75,-0.3058257,obstacle_nn
876,0.752,-0.32258022,obstacle_nn
877,0.754,-0.3394152,obstacle_nn
878,0.756,-0.3563292,obstacle_nn
879,0.758,-0.37332344,obstacle_nn
880,0.76,-0.39039612,obstacle_nn
881,0.762,-0.40754843,obstacle_nn
882,0.764,-0.42477906,obstacle_nn
883,0.766,-0.44208813,obstacle_nn
884,0.768,-0.45947587,obstacle_nn
885,0.77,-0.47694123,obstacle_nn
886,0.772,-0.4944849,obstacle_nn
887,0.774,-0.51210546,obstacle_nn
888,0.776,-0.5298042,obstacle_nn
889,0.778,-0.54757917,obstacle_nn
890,0.78,-0.56543124,obstacle_nn
891,0.782,-0.58336055,obstacle_nn
892,0.784,-0.6013657,obstacle_nn
893,0.786,-0.6194477,obstacle_nn
894,0.788,-0.6376052,obstacle_nn
895,0.79,-0.65583885,obstacle_nn
896,0.792,-0.67414784,obstacle_nn
897,0.794,-0.69253254,obstacle_nn
898,0.796,-0.7109921,obstacle_nn
899,0.798,-0.7295265,obstacle_nn
900,0.8,-0.74813616,obstacle_nn
901,0.802,-0.7668201,obstacle_nn
902,0.804,-0.7855787,obstacle_nn
903,0.806,-0.8044112,obstacle_nn
904,0.808,-0.8233181,obstacle_nn
905,0.81,-0.84229827,obstacle_nn
906,0.812,-0.86135197,obstacle_nn
907,0.814,-0.88047993,obstacle_nn
908,0.816,-0.8996804,obstacle_nn
909,0.818,-0.9189544,obstacle_nn
910,0.82,-0.93830085,obstacle_nn
911,0.822,-0.9577205,obstacle_nn
912,0.824,-0.97721195,obstacle_nn
913,0.826,-0.9967761,obstacle_nn
914,0.828,-1.0164127,obstacle_nn
915,0.83,-1.0361207,obstacle_nn
916,0.832,-1.055901,obstacle_nn
917,0.834,-1.0757521,obstacle_nn
918,0.836,-1.0956728,obstacle_nn
919,0.838,-1.1156471,obstacle_nn
920,0.84,-1.1355827,obstacle_nn
921,0.842,-1.1549523,obstacle_nn
922,0.844,-1.1709318,obstacle_nn
923,0.846,-1.1696191,obstacle_nn
924,0.848,-1.0965705,obstacle_nn
925,0.85,-0.8685601,obstacle_nn
926,0.852,-0.6269946,obstacle_nn
927,0.854,-0.5298806,obstacle_nn
928,0.856,-0.50608206,obstacle_nn
929,0.858,-0.5011493,obstacle_nn
930,0.86,-0.50020194,obstacle_nn
931,0.862,-0.5000324,obstacle_nn
932,0.864,-0.50000465,obstacle_nn
933,0.866,-0.5000006,obstacle_nn
934,0.868,-0.50000006,obstacle_nn
935,0.87,-0.5,obstacle_nn
936,0.872,-0.5,obstacle_nn
937,0.874,-0.5,obstacle_nn
938,0.876,-0.5,obstacle_nn
939,0.878,-0.5,obstacle_nn
940,0.88,-0.5,obstacle_nn
941,0.882,-0.5,obstacle_nn
942,0.884,-0.5,obstacle_nn
943,0.886,-0.5,obstacle_nn
944,0.888,-0.5,obstacle_nn
945,0.89,-0.5,obstacle_nn
946,0.892,-0.5,obstacle_nn
947,0.894,-0.5,obstacle_nn
948,0.896,-0.5,obstacle_nn
949,0.898,-0.5,obstacle_nn
950,0.9,-0.5,obstacle_nn
951,0.902,-0.5,obstacle_nn
952,0.904,-0.5,obstacle_nn
953,0.906,-0.5,obstacle_nn
954,0.908,-0.5,obstacle_nn
955,0.91,-0.5,obstacle_nn
956,0.912,-0.5,obstacle_nn
957,0.914,-0.5,obstacle_nn
958,0.916,-0.5,obstacle_nn
959,0.918,-0.5,obstacle_nn
960,0.92,-0.5,obstacle_nn
961,0.922,-0.5,obstacle_nn
962,0.924,-0.5,obstacle_nn
963,0.926,-0.5,obstacle_nn
964,0.928,-0.5,obstacle_nn
965,0.93,-0.5,obstacle_nn
966,0.932,-0.5,obstacle_nn
967,0.934,-0.5,obstacle_nn
968,0.936,-0.5,obstacle_nn
969,0.938,-0.5,obstacle_nn
970,0.94,-0.5,obstacle_nn
971,0.942,-0.5,obstacle_nn
972,0.944,-0.5,obstacle_nn
973,0.946,-0.5,obstacle_nn
974,0.948,-0.5,obstacle_nn
975,0.95,-0.5,obstacle_nn
976,0.952,-0.5,obstacle_nn
977,0.954,-0.5,obstacle_nn
978,0.956,-0.5,obstacle_nn
979,0.958,-0.5,obstacle_nn
980,0.96,-0.5,obstacle_nn
981,0.962,-0.5,obstacle_nn
982,0.964,-0.5,obstacle_nn
983,0.966,-0.5,obstacle_nn
984,0.968,-0.5,obstacle_nn
985,0.97,-0.5,obstacle_nn
986,0.972,-0.5,obstacle_nn
987,0.974,-0.5,obstacle_nn
988,0.976,-0.5,obstacle_nn
989,0.978,-0.5,obstacle_nn
990,0.98,-0.5,obstacle_nn
991,0.982,-0.5,obstacle_nn
992,0.984,-0.5,obstacle_nn
993,0.986,-0.5,obstacle_nn
994,0.988,-0.5,obstacle_nn
995,0.99,-0.5,obstacle_nn
996,0.992,-0.5,obstacle_nn
997,0.994,-0.5,obstacle_nn
998,0.996,-0.5,obstacle_nn
999,0.998,-0.5,obstacle_nn
1000,1.0,-0.5,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_10000/sol_nn.csv <==
,X_x,value,name
0,-1.0,0.00013882667,sol_nn
1,-0.998,0.0038728383,sol_nn
2,-0.996,0.007615502,sol_nn
3,-0.994,0.011367875,sol_nn
4,-0.992,0.015128936,sol_nn
5,-0.99,0.018899322,sol_nn
6,-0.988,0.022678668,sol_nn
7,-0.986,0.026466656,sol_nn
8,-0.984,0.030263584,sol_nn
9,-0.982,0.03406931,sol_nn
10,-0.98,0.037883222,sol_nn
11,-0.978,0.0417061,sol_nn
12,-0.976,0.045537204,sol_nn
13,-0.974,0.04937682,sol_nn
14,-0.972,0.053224463,sol_nn
15,-0.97,0.057080228,sol_nn
16,-0.968,0.06094406,sol_nn
17,-0.966,0.064816244,sol_nn
18,-0.964,0.068695985,sol_nn
19,-0.962,0.07258357,sol_nn
20,-0.96,0.076478995,sol_nn
21,-0.958,0.08038195,sol_nn
22,-0.956,0.08429271,sol_nn
23,-0.954,0.08821038,sol_nn
24,-0.952,0.09213573,sol_nn
25,-0.95,0.096068256,sol_nn
26,-0.948,0.10000814,sol_nn
27,-0.946,0.10395507,sol_nn
28,-0.944,0.10790914,sol_nn
29,-0.942,0.11187007,sol_nn
30,-0.94,0.11583748,sol_nn
31,-0.938,0.119812116,sol_nn
32,-0.936,0.123792864,sol_nn
33,-0.934,0.12778065,sol_nn
34,-0.932,0.13177487,sol_nn
35,-0.93,0.13577494,sol_nn
36,-0.928,0.13978185,sol_nn
37,-0.926,0.14379504,sol_nn
38,-0.924,0.14781393,sol_nn
39,-0.922,0.15183915,sol_nn
40,-0.92,0.15586993,sol_nn
41,-0.918,0.15990695,sol_nn
42,-0.916,0.1639494,sol_nn
43,-0.914,0.16799769,sol_nn
44,-0.912,0.17205161,sol_nn
45,-0.91,0.17611104,sol_nn
46,-0.908,0.1801755,sol_nn
47,-0.906,0.1842457,sol_nn
48,-0.904,0.18832095,sol_nn
49,-0.902,0.19240133,sol_nn
50,-0.9,0.19648641,sol_nn
51,-0.898,0.20057683,sol_nn
52,-0.896,0.20467219,sol_nn
53,-0.894,0.20877206,sol_nn
54,-0.892,0.2128765,sol_nn
55,-0.89,0.21698615,sol_nn
56,-0.888,0.22109959,sol_nn
57,-0.886,0.22521752,sol_nn
58,-0.884,0.22934018,sol_nn
59,-0.882,0.23346652,sol_nn
60,-0.88,0.2375975,sol_nn
61,-0.878,0.24173236,sol_nn
62,-0.876,0.24587111,sol_nn
63,-0.874,0.25001347,sol_nn
64,-0.872,0.25416005,sol_nn
65,-0.87,0.2583101,sol_nn
66,-0.868,0.2624639,sol_nn
67,-0.866,0.26662102,sol_nn
68,-0.864,0.27078155,sol_nn
69,-0.862,0.27494565,sol_nn
70,-0.86,0.27911288,sol_nn
71,-0.858,0.2832831,sol_nn
72,-0.856,0.28745633,sol_nn
73,-0.854,0.29163298,sol_nn
74,-0.852,0.29581222,sol_nn
75,-0.85,0.2999941,sol_nn
76,-0.848,0.3041791,sol_nn
77,-0.846,0.30836654,sol_nn
78,-0.844,0.31255648,sol_nn
79,-0.842,0.31674865,sol_nn
80,-0.84,0.3209435,sol_nn
81,-0.838,0.3251404,sol_nn
82,-0.836,0.32933977,sol_nn
83,-0.834,0.33354104,sol_nn
84,-0.832,0.3377444,sol_nn
85,-0.83,0.34194988,sol_nn
86,-0.828,0.34615666,sol_nn
87,-0.826,0.35036555,sol_nn
88,-0.824,0.35457614,sol_nn
89,-0.822,0.35878792,sol_nn
90,-0.82,0.36300197,sol_nn
91,-0.818,0.36721686,sol_nn
92,-0.816,0.3714332,sol_nn
93,-0.814,0.37565094,sol_nn
94,-0.812,0.37986994,sol_nn
95,-0.81,0.3840894,sol_nn
96,-0.808,0.38831037,sol_nn
97,-0.806,0.39253214,sol_nn
98,-0.804,0.39675465,sol_nn
99,-0.802,0.40097794,sol_nn
100,-0.8,0.40520197,sol_nn
101,-0.798,0.40942687,sol_nn
102,-0.796,0.41365165,sol_nn
103,-0.794,0.41787693,sol_nn
104,-0.792,0.422103,sol_nn
105,-0.79,0.42632914,sol_nn
106,-0.788,0.4305556,sol_nn
107,-0.786,0.43478212,sol_nn
108,-0.784,0.4390083,sol_nn
109,-0.782,0.4432348,sol_nn
110,-0.78,0.44746107,sol_nn
111,-0.778,0.45168692,sol_nn
112,-0.776,0.45591274,sol_nn
113,-0.774,0.46013826,sol_nn
114,-0.772,0.46436307,sol_nn
115,-0.77,0.4685875,sol_nn
116,-0.768,0.4728113,sol_nn
117,-0.766,0.47703484,sol_nn
118,-0.764,0.48125717,sol_nn
119,-0.762,0.48547894,sol_nn
120,-0.76,0.48969945,sol_nn
121,-0.758,0.49391955,sol_nn
122,-0.756,0.4981383,sol_nn
123,-0.754,0.5023561,sol_nn
124,-0.752,0.5065725,sol_nn
125,-0.75,0.510788,sol_nn
126,-0.748,0.5150019,sol_nn
127,-0.746,0.519215,sol_nn
128,-0.744,0.5234262,sol_nn
129,-0.742,0.52763623,sol_nn
130,-0.74,0.5318445,sol_nn
131,-0.738,0.53605103,sol_nn
132,-0.736,0.54025596,sol_nn
133,-0.734,0.5444593,sol_nn
134,-0.732,0.54866105,sol_nn
135,-0.73,0.5528605,sol_nn
136,-0.728,0.5570581,sol_nn
137,-0.726,0.5612544,sol_nn
138,-0.724,0.5654482,sol_nn
139,-0.722,0.5696399,sol_nn
140,-0.72,0.5738294,sol_nn
141,-0.718,0.5780172,sol_nn
142,-0.716,0.5822025,sol_nn
143,-0.714,0.5863856,sol_nn
144,-0.712,0.5905663,sol_nn
145,-0.71,0.5947449,sol_nn
146,-0.708,0.59892094,sol_nn
147,-0.706,0.60309464,sol_nn
148,-0.704,0.60726565,sol_nn
149,-0.702,0.61143434,sol_nn
150,-0.7,0.6156006,sol_nn
151,-0.698,0.61976415,sol_nn
152,-0.696,0.62392557,sol_nn
153,-0.694,0.6280838,sol_nn
154,-0.692,0.63223994,sol_nn
155,-0.69,0.6363929,sol_nn
156,-0.688,0.64054346,sol_nn
157,-0.686,0.6446914,sol_nn
158,-0.684,0.6488366,sol_nn
159,-0.682,0.6529794,sol_nn
160,-0.68,0.65711904,sol_nn
161,-0.678,0.66125625,sol_nn
162,-0.676,0.6653908,sol_nn
163,-0.674,0.66952235,sol_nn
164,-0.672,0.6736513,sol_nn
165,-0.67,0.6777778,sol_nn
166,-0.668,0.6819015,sol_nn
167,-0.666,0.6860228,sol_nn
168,-0.664,0.69014126,sol_nn
169,-0.662,0.69425714,sol_nn
170,-0.66,0.69837016,sol_nn
171,-0.658,0.70248085,sol_nn
172,-0.656,0.70658934,sol_nn
173,-0.654,0.710695,sol_nn
174,-0.652,0.71479857,sol_nn
175,-0.65,0.7188994,sol_nn
176,-0.648,0.72299856,sol_nn
177,-0.646,0.72709507,sol_nn
178,-0.644,0.73118913,sol_nn
179,-0.642,0.7352817,sol_nn
180,-0.64,0.73937184,sol_nn
181,-0.638,0.7434601,sol_nn
182,-0.636,0.7475469,sol_nn
183,-0.634,0.7516312,sol_nn
184,-0.632,0.755714,sol_nn
185,-0.63,0.7597952,sol_nn
186,-0.628,0.76387507,sol_nn
187,-0.626,0.76795334,sol_nn
188,-0.624,0.7720304,sol_nn
189,-0.622,0.776106,sol_nn
190,-0.62,0.7801804,sol_nn
191,-0.618,0.7842535,sol_nn
192,-0.616,0.7883259,sol_nn
193,-0.614,0.7923971,sol_nn
194,-0.612,0.79646784,sol_nn
195,-0.61,0.8005373,sol_nn
196,-0.608,0.8046062,sol_nn
197,-0.606,0.8086741,sol_nn
198,-0.604,0.8127412,sol_nn
199,-0.602,0.8168077,sol_nn
200,-0.6,0.8208733,sol_nn
201,-0.598,0.82493836,sol_nn
202,-0.596,0.8290022,sol_nn
203,-0.594,0.833065,sol_nn
204,-0.592,0.8371262,sol_nn
205,-0.59,0.8411861,sol_nn
206,-0.588,0.8452443,sol_nn
207,-0.586,0.84930015,sol_nn
208,-0.584,0.8533536,sol_nn
209,-0.582,0.8574036,sol_nn
210,-0.58,0.8614507,sol_nn
211,-0.578,0.8654929,sol_nn
212,-0.576,0.86953,sol_nn
213,-0.574,0.87356114,sol_nn
214,-0.572,0.87758553,sol_nn
215,-0.57,0.88160163,sol_nn
216,-0.568,0.8856082,sol_nn
217,-0.566,0.8896036,sol_nn
218,-0.564,0.89358604,sol_nn
219,-0.562,0.8975547,sol_nn
220,-0.56,0.901506,sol_nn
221,-0.558,0.9054388,sol_nn
222,-0.556,0.90934986,sol_nn
223,-0.554,0.91323704,sol_nn
224,-0.552,0.9170968,sol_nn
225,-0.55,0.92092645,sol_nn
226,-0.548,0.9247218,sol_nn
227,-0.546,0.9284791,sol_nn
228,-0.544,0.9321947,sol_nn
229,-0.542,0.9358636,sol_nn
230,-0.54,0.93948174,sol_nn
231,-0.538,0.9430438,sol_nn
232,-0.536,0.94654477,sol_nn
233,-0.534,0.94997895,sol_nn
234,-0.532,0.9533413,sol_nn
235,-0.53,0.95662534,sol_nn
236,-0.528,0.9598254,sol_nn
237,-0.526,0.9629353,sol_nn
238,-0.524,0.96594936,sol_nn
239,-0.522,0.9688609,sol_nn
240,-0.52,0.9716648,sol_nn
241,-0.518,0.97435474,sol_nn
242,-0.516,0.97692555,sol_nn
243,-0.514,0.9793718,sol_nn
244,-0.512,0.9816893,sol_nn
245,-0.51,0.9838738,sol_nn
246,-0.508,0.9859221,sol_nn
247,-0.506,0.98783094,sol_nn
248,-0.504,0.9895992,sol_nn
249,-0.502,0.99122524,sol_nn
250,-0.5,0.9927094,sol_nn
251,-0.498,0.99405247,sol_nn
252,-0.496,0.99525654,sol_nn
253,-0.494,0.99632436,sol_nn
254,-0.492,0.9972599,sol_nn
255,-0.49,0.99806815,sol_nn
256,-0.488,0.9987547,sol_nn
257,-0.486,0.99932534,sol_nn
258,-0.484,0.9997878,sol_nn
259,-0.482,1.0001494,sol_nn
260,-0.48,1.0004182,sol_nn
261,-0.478,1.0006025,sol_nn
262,-0.476,1.0007104,sol_nn
263,-0.474,1.0007505,sol_nn
264,-0.472,1.0007311,sol_nn
265,-0.47,1.0006607,sol_nn
266,-0.468,1.0005465,sol_nn
267,-0.466,1.0003957,sol_nn
268,-0.464,1.0002162,sol_nn
269,-0.462,1.0000141,sol_nn
270,-0.46,0.999795,sol_nn
271,-0.458,0.9995645,sol_nn
272,-0.456,0.9993279,sol_nn
273,-0.454,0.99908906,sol_nn
274,-0.452,0.9988518,sol_nn
275,-0.45,0.99861974,sol_nn
276,-0.448,0.9983954,sol_nn
277,-0.446,0.9981813,sol_nn
278,-0.444,0.9979796,sol_nn
279,-0.442,0.99779135,sol_nn
280,-0.44,0.9976178,sol_nn
281,-0.438,0.9974605,sol_nn
282,-0.436,0.9973197,sol_nn
283,-0.434,0.99719584,sol_nn
284,-0.432,0.99708897,sol_nn
285,-0.43,0.99699974,sol_nn
286,-0.428,0.9969271,sol_nn
287,-0.426,0.99687165,sol_nn
288,-0.424,0.99683213,sol_nn
289,-0.422,0.9968088,sol_nn
290,-0.42,0.9968008,sol_nn
291,-0.418,0.99680734,sol_nn
292,-0.416,0.9968286,sol_nn
293,-0.414,0.9968631,sol_nn
294,-0.412,0.9969104,sol_nn
295,-0.41,0.9969693,sol_nn
296,-0.408,0.99704003,sol_nn
297,-0.406,0.99712145,sol_nn
298,-0.404,0.9972124,sol_nn
299,-0.402,0.997313,sol_nn
300,-0.4,0.99742204,sol_nn
301,-0.398,0.9975389,sol_nn
302,-0.396,0.9976628,sol_nn
303,-0.394,0.99779344,sol_nn
304,-0.392,0.99793017,sol_nn
305,-0.39,0.998072,sol_nn
306,-0.388,0.9982186,sol_nn
307,-0.386,0.9983698,sol_nn
308,-0.384,0.9985244,sol_nn
309,-0.382,0.99868196,sol_nn
310,-0.38,0.9988425,sol_nn
311,-0.378,0.9990051,sol_nn
312,-0.376,0.9991697,sol_nn
313,-0.374,0.9993355,sol_nn
314,-0.372,0.99950266,sol_nn
315,-0.37,0.9996703,sol_nn
316,-0.368,0.999838,sol_nn
317,-0.366,1.0000057,sol_nn
318,-0.364,1.0001732,sol_nn
319,-0.362,1.00034,sol_nn
320,-0.36,1.0005054,sol_nn
321,-0.358,1.0006697,sol_nn
322,-0.356,1.0008329,sol_nn
323,-0.354,1.0009936,sol_nn
324,-0.352,1.001153,sol_nn
325,-0.35,1.0013098,sol_nn
326,-0.348,1.0014642,sol_nn
327,-0.346,1.0016164,sol_nn
328,-0.344,1.0017655,sol_nn
329,-0.342,1.0019116,sol_nn
330,-0.34,1.0020552,sol_nn
331,-0.338,1.0021949,sol_nn
332,-0.336,1.0023317,sol_nn
333,-0.334,1.0024648,sol_nn
334,-0.332,1.0025946,sol_nn
335,-0.33,1.0027204,sol_nn
336,-0.328,1.0028424,sol_nn
337,-0.326,1.0029609,sol_nn
338,-0.324,1.0030751,sol_nn
339,-0.322,1.0031855,sol_nn
340,-0.32,1.0032915,sol_nn
341,-0.318,1.0033938,sol_nn
342,-0.316,1.0034914,sol_nn
343,-0.314,1.0035852,sol_nn
344,-0.312,1.0036745,sol_nn
345,-0.31,1.0037596,sol_nn
346,-0.308,1.0038402,sol_nn
347,-0.306,1.0039165,sol_nn
348,-0.304,1.0039883,sol_nn
349,-0.302,1.004056,sol_nn
350,-0.3,1.0041192,sol_nn
351,-0.298,1.0041776,sol_nn
352,-0.296,1.004232,sol_nn
353,-0.294,1.0042818,sol_nn
354,-0.292,1.0043272,sol_nn
355,-0.29,1.0043682,sol_nn
356,-0.288,1.0044049,sol_nn
357,-0.286,1.0044371,sol_nn
358,-0.284,1.0044651,sol_nn
359,-0.282,1.0044885,sol_nn
360,-0.28,1.0045078,sol_nn
361,-0.278,1.0045233,sol_nn
362,-0.276,1.0045341,sol_nn
363,-0.274,1.0045408,sol_nn
364,-0.272,1.0045433,sol_nn
365,-0.27,1.0045418,sol_nn
366,-0.268,1.004536,sol_nn
367,-0.266,1.0045265,sol_nn
368,-0.264,1.004513,sol_nn
369,-0.262,1.0044959,sol_nn
370,-0.26,1.0044742,sol_nn
371,-0.258,1.0044494,sol_nn
372,-0.256,1.0044204,sol_nn
373,-0.254,1.004388,sol_nn
374,-0.252,1.0043521,sol_nn
375,-0.25,1.0043126,sol_nn
376,-0.248,1.0042696,sol_nn
377,-0.246,1.0042231,sol_nn
378,-0.244,1.0041735,sol_nn
379,-0.242,1.0041203,sol_nn
380,-0.24,1.0040643,sol_nn
381,-0.238,1.004005,sol_nn
382,-0.236,1.0039425,sol_nn
383,-0.234,1.0038769,sol_nn
384,-0.232,1.003809,sol_nn
385,-0.23,1.0037379,sol_nn
386,-0.228,1.0036644,sol_nn
387,-0.226,1.003588,sol_nn
388,-0.224,1.0035093,sol_nn
389,-0.222,1.0034277,sol_nn
390,-0.22,1.0033443,sol_nn
391,-0.218,1.0032581,sol_nn
392,-0.216,1.0031699,sol_nn
393,-0.214,1.0030795,sol_nn
394,-0.212,1.002987,sol_nn
395,-0.21,1.0028927,sol_nn
396,-0.208,1.0027963,sol_nn
397,-0.206,1.0026984,sol_nn
398,-0.204,1.0025986,sol_nn
399,-0.202,1.0024974,sol_nn
400,-0.2,1.0023944,sol_nn
401,-0.198,1.0022902,sol_nn
402,-0.196,1.0021849,sol_nn
403,-0.194,1.0020778,sol_nn
404,-0.192,1.0019698,sol_nn
405,-0.19,1.0018606,sol_nn
406,-0.188,1.0017507,sol_nn
407,-0.186,1.0016397,sol_nn
408,-0.184,1.0015283,sol_nn
409,-0.182,1.0014157,sol_nn
410,-0.18,1.0013028,sol_nn
411,-0.178,1.0011892,sol_nn
412,-0.176,1.0010753,sol_nn
413,-0.174,1.0009608,sol_nn
414,-0.172,1.0008464,sol_nn
415,-0.17,1.0007317,sol_nn
416,-0.168,1.000617,sol_nn
417,-0.166,1.0005021,sol_nn
418,-0.164,1.0003874,sol_nn
419,-0.162,1.0002728,sol_nn
420,-0.16,1.0001588,sol_nn
421,-0.158,1.0000445,sol_nn
422,-0.156,0.99993104,sol_nn
423,-0.154,0.99981827,sol_nn
424,-0.152,0.9997062,sol_nn
425,-0.15,0.9995945,sol_nn
426,-0.148,0.99948347,sol_nn
427,-0.146,0.9993735,sol_nn
428,-0.144,0.99926406,sol_nn
429,-0.142,0.99915624,sol_nn
430,-0.14,0.9990492,sol_nn
431,-0.138,0.9989434,sol_nn
432,-0.136,0.99883884,sol_nn
433,-0.134,0.99873585,sol_nn
434,-0.132,0.998634,sol_nn
435,-0.13,0.99853367,sol_nn
436,-0.128,0.9984348,sol_nn
437,-0.126,0.9983375,sol_nn
438,-0.124,0.9982421,sol_nn
439,-0.122,0.9981483,sol_nn
440,-0.12,0.99805593,sol_nn
441,-0.118,0.99796593,sol_nn
442,-0.116,0.997878,sol_nn
443,-0.114,0.9977917,sol_nn
444,-0.112,0.997708,sol_nn
445,-0.11,0.9976261,sol_nn
446,-0.108,0.9975464,sol_nn
447,-0.106,0.9974692,sol_nn
448,-0.104,0.997394,sol_nn
449,-0.102,0.99732137,sol_nn
450,-0.1,0.9972512,sol_nn
451,-0.098,0.9971834,sol_nn
452,-0.096,0.9971181,sol_nn
453,-0.094,0.9970555,sol_nn
454,-0.092,0.9969954,sol_nn
455,-0.09,0.9969381,sol_nn
456,-0.088,0.9968836,sol_nn
457,-0.086,0.99683213,sol_nn
458,-0.084,0.99678284,sol_nn
459,-0.082,0.99673706,sol_nn
460,-0.08,0.99669373,sol_nn
461,-0.078,0.99665344,sol_nn
462,-0.076,0.9966164,sol_nn
463,-0.074,0.99658215,sol_nn
464,-0.072,0.9965513,sol_nn
465,-0.07,0.99652284,sol_nn
466,-0.068,0.99649817,sol_nn
467,-0.066,0.9964764,sol_nn
468,-0.064,0.99645793,sol_nn
469,-0.062,0.99644244,sol_nn
470,-0.06,0.9964303,sol_nn
471,-0.058,0.99642146,sol_nn
472,-0.056,0.996416,sol_nn
473,-0.054,0.9964135,sol_nn
474,-0.052,0.9964144,sol_nn
475,-0.05,0.9964189,sol_nn
476,-0.048,0.99642676,sol_nn
477,-0.046,0.9964377,sol_nn
478,-0.044,0.9964521,sol_nn
479,-0.042,0.99647,sol_nn
480,-0.04,0.99649125,sol_nn
481,-0.038,0.99651563,sol_nn
482,-0.036,0.99654394,sol_nn
483,-0.034,0.99657536,sol_nn
484,-0.032,0.99661034,sol_nn
485,-0.03,0.99664843,sol_nn
486,-0.028,0.9966901,sol_nn
487,-0.026,0.99673516,sol_nn
488,-0.024,0.9967836,sol_nn
489,-0.022,0.9968357,sol_nn
490,-0.02,0.9968906,sol_nn
491,-0.018,0.9969494,sol_nn
492,-0.016,0.99701154,sol_nn
493,-0.014,0.997077,sol_nn
494,-0.012,0.99714565,sol_nn
495,-0.01,0.9972175,sol_nn
496,-0.008,0.997293,sol_nn
497,-0.006,0.99737155,sol_nn
498,-0.004,0.99745345,sol_nn
499,-0.002,0.99753845,sol_nn
500,0.0,0.9976268,sol_nn
501,0.002,0.99771845,sol_nn
502,0.004,0.9978128,sol_nn
503,0.006,0.9979106,sol_nn
504,0.008,0.99801123,sol_nn
505,0.01,0.99811536,sol_nn
506,0.012,0.9982225,sol_nn
507,0.014,0.9983322,sol_nn
508,0.016,0.998445,sol_nn
509,0.018,0.9985609,sol_nn
510,0.02,0.99867946,sol_nn
511,0.022,0.99880105,sol_nn
512,0.024,0.99892515,sol_nn
513,0.026,0.99905235,sol_nn
514,0.028,0.9991819,sol_nn
515,0.03,0.99931425,sol_nn
516,0.032,0.9994491,sol_nn
517,0.034,0.99958664,sol_nn
518,0.036,0.99972653,sol_nn
519,0.038,0.99986875,sol_nn
520,0.04,1.0000136,sol_nn
521,0.042,1.0001603,sol_nn
522,0.044,1.0003095,sol_nn
523,0.046,1.0004606,sol_nn
524,0.048,1.0006144,sol_nn
525,0.05,1.00077,sol_nn
526,0.052,1.0009274,sol_nn
527,0.054,1.0010871,sol_nn
528,0.056,1.0012481,sol_nn
529,0.058,1.0014111,sol_nn
530,0.06,1.0015758,sol_nn
531,0.062,1.0017422,sol_nn
532,0.064,1.00191,sol_nn
533,0.066,1.0020795,sol_nn
534,0.068,1.0022502,sol_nn
535,0.07,1.0024223,sol_nn
536,0.072,1.0025952,sol_nn
537,0.074,1.0027696,sol_nn
538,0.076,1.0029452,sol_nn
539,0.078,1.0031216,sol_nn
540,0.08,1.0032989,sol_nn
541,0.082,1.0034771,sol_nn
542,0.084,1.0036558,sol_nn
543,0.086,1.0038352,sol_nn
544,0.088,1.0040152,sol_nn
545,0.09,1.0041957,sol_nn
546,0.092,1.0043759,sol_nn
547,0.094,1.0045569,sol_nn
548,0.096,1.0047379,sol_nn
549,0.098,1.0049188,sol_nn
550,0.1,1.0051,sol_nn
551,0.102,1.0052807,sol_nn
552,0.104,1.005461,sol_nn
553,0.106,1.0056412,sol_nn
554,0.108,1.0058211,sol_nn
555,0.11,1.0059998,sol_nn
556,0.112,1.0061784,sol_nn
557,0.114,1.0063555,sol_nn
558,0.116,1.0065322,sol_nn
559,0.118,1.0067079,sol_nn
560,0.12,1.006882,sol_nn
561,0.122,1.0070553,sol_nn
562,0.124,1.0072268,sol_nn
563,0.126,1.0073972,sol_nn
564,0.128,1.0075656,sol_nn
565,0.13,1.0077329,sol_nn
566,0.132,1.0078976,sol_nn
567,0.134,1.0080607,sol_nn
568,0.136,1.0082217,sol_nn
569,0.138,1.0083807,sol_nn
570,0.14,1.0085372,sol_nn
571,0.142,1.0086908,sol_nn
572,0.144,1.0088426,sol_nn
573,0.146,1.0089914,sol_nn
574,0.148,1.0091374,sol_nn
575,0.15,1.0092804,sol_nn
576,0.152,1.0094203,sol_nn
577,0.154,1.0095574,sol_nn
578,0.156,1.0096909,sol_nn
579,0.158,1.0098212,sol_nn
580,0.16,1.0099475,sol_nn
581,0.162,1.0100704,sol_nn
582,0.164,1.0101895,sol_nn
583,0.166,1.0103049,sol_nn
584,0.168,1.0104163,sol_nn
585,0.17,1.0105233,sol_nn
586,0.172,1.0106261,sol_nn
587,0.174,1.0107248,sol_nn
588,0.176,1.0108186,sol_nn
589,0.178,1.0109078,sol_nn
590,0.18,1.0109925,sol_nn
591,0.182,1.0110724,sol_nn
592,0.184,1.011147,sol_nn
593,0.186,1.0112168,sol_nn
594,0.188,1.0112813,sol_nn
595,0.19,1.0113401,sol_nn
596,0.192,1.0113939,sol_nn
597,0.194,1.0114421,sol_nn
598,0.196,1.0114847,sol_nn
599,0.198,1.0115219,sol_nn
600,0.2,1.0115528,sol_nn
601,0.202,1.0115781,sol_nn
602,0.204,1.0115972,sol_nn
603,0.206,1.0116105,sol_nn
604,0.208,1.011617,sol_nn
605,0.21,1.0116174,sol_nn
606,0.212,1.0116119,sol_nn
607,0.214,1.0115998,sol_nn
608,0.216,1.0115811,sol_nn
609,0.218,1.0115556,sol_nn
610,0.22,1.0115238,sol_nn
611,0.222,1.011485,sol_nn
612,0.224,1.0114393,sol_nn
613,0.226,1.0113873,sol_nn
614,0.228,1.0113281,sol_nn
615,0.23,1.011262,sol_nn
616,0.232,1.011189,sol_nn
617,0.234,1.0111089,sol_nn
618,0.236,1.0110219,sol_nn
619,0.238,1.0109284,sol_nn
620,0.24,1.0108268,sol_nn
621,0.242,1.010719,sol_nn
622,0.244,1.010604,sol_nn
623,0.246,1.0104816,sol_nn
624,0.248,1.0103526,sol_nn
625,0.25,1.0102164,sol_nn
626,0.252,1.0100733,sol_nn
627,0.254,1.0099236,sol_nn
628,0.256,1.0097666,sol_nn
629,0.258,1.0096028,sol_nn
630,0.26,1.0094323,sol_nn
631,0.262,1.0092554,sol_nn
632,0.264,1.0090716,sol_nn
633,0.266,1.0088818,sol_nn
634,0.268,1.0086851,sol_nn
635,0.27,1.0084827,sol_nn
636,0.272,1.0082736,sol_nn
637,0.274,1.0080593,sol_nn
638,0.276,1.0078385,sol_nn
639,0.278,1.0076123,sol_nn
640,0.28,1.0073807,sol_nn
641,0.282,1.0071441,sol_nn
642,0.284,1.0069021,sol_nn
643,0.286,1.0066555,sol_nn
644,0.288,1.0064042,sol_nn
645,0.29,1.0061481,sol_nn
646,0.292,1.005888,sol_nn
647,0.294,1.0056244,sol_nn
648,0.296,1.0053573,sol_nn
649,0.298,1.0050869,sol_nn
650,0.3,1.0048136,sol_nn
651,0.302,1.0045377,sol_nn
652,0.304,1.0042596,sol_nn
653,0.306,1.0039797,sol_nn
654,0.308,1.0036982,sol_nn
655,0.31,1.0034158,sol_nn
656,0.312,1.0031327,sol_nn
657,0.314,1.0028491,sol_nn
658,0.316,1.0025663,sol_nn
659,0.318,1.0022839,sol_nn
660,0.32,1.0020024,sol_nn
661,0.322,1.0017233,sol_nn
662,0.324,1.0014457,sol_nn
663,0.326,1.0011711,sol_nn
664,0.328,1.0008999,sol_nn
665,0.33,1.0006328,sol_nn
666,0.332,1.0003694,sol_nn
667,0.334,1.0001115,sol_nn
668,0.336,0.99985904,sol_nn
669,0.338,0.9996128,sol_nn
670,0.34,0.9993738,sol_nn
671,0.342,0.99914175,sol_nn
672,0.344,0.9989182,sol_nn
673,0.346,0.99870324,sol_nn
674,0.348,0.9984981,sol_nn
675,0.35,0.9983029,sol_nn
676,0.352,0.9981183,sol_nn
677,0.354,0.99794614,sol_nn
678,0.356,0.9977853,sol_nn
679,0.358,0.9976376,sol_nn
680,0.36,0.9975032,sol_nn
681,0.362,0.9973836,sol_nn
682,0.364,0.9972789,sol_nn
683,0.366,0.9971889,sol_nn
684,0.368,0.99711585,sol_nn
685,0.37,0.99705935,sol_nn
686,0.372,0.9970201,sol_nn
687,0.374,0.99699914,sol_nn
688,0.376,0.99699634,sol_nn
689,0.378,0.9970124,sol_nn
690,0.38,0.9970479,sol_nn
691,0.382,0.99710345,sol_nn
692,0.384,0.9971783,sol_nn
693,0.386,0.9972743,sol_nn
694,0.388,0.99739,sol_nn
695,0.39,0.9975266,sol_nn
696,0.392,0.99768424,sol_nn
697,0.394,0.99786186,sol_nn
698,0.396,0.99806,sol_nn
699,0.398,0.9982784,sol_nn
700,0.4,0.9985162,sol_nn
701,0.402,0.99877346,sol_nn
702,0.404,0.99904907,sol_nn
703,0.406,0.9993428,sol_nn
704,0.408,0.99965274,sol_nn
705,0.41,0.9999785,sol_nn
706,0.412,1.000319,sol_nn
707,0.414,1.0006728,sol_nn
708,0.416,1.0010377,sol_nn
709,0.418,1.0014127,sol_nn
710,0.42,1.0017959,sol_nn
711,0.422,1.0021849,sol_nn
712,0.424,1.0025777,sol_nn
713,0.426,1.0029718,sol_nn
714,0.428,1.003365,sol_nn
715,0.43,1.0037539,sol_nn
716,0.432,1.0041369,sol_nn
717,0.434,1.0045104,sol_nn
718,0.436,1.0048711,sol_nn
719,0.438,1.0052168,sol_nn
720,0.44,1.0055435,sol_nn
721,0.442,1.0058477,sol_nn
722,0.444,1.0061269,sol_nn
723,0.446,1.0063779,sol_nn
724,0.448,1.0065958,sol_nn
725,0.45,1.0067788,sol_nn
726,0.452,1.0069227,sol_nn
727,0.454,1.0070252,sol_nn
728,0.456,1.0070814,sol_nn
729,0.458,1.0070896,sol_nn
730,0.46,1.0070456,sol_nn
731,0.462,1.0069475,sol_nn
732,0.464,1.0067918,sol_nn
733,0.466,1.0065761,sol_nn
734,0.468,1.0062973,sol_nn
735,0.47,1.0059537,sol_nn
736,0.472,1.0055429,sol_nn
737,0.474,1.0050623,sol_nn
738,0.476,1.0045106,sol_nn
739,0.478,1.0038867,sol_nn
740,0.48,1.0031881,sol_nn
741,0.482,1.0024132,sol_nn
742,0.484,1.0015622,sol_nn
743,0.486,1.0006334,sol_nn
744,0.488,0.999626,sol_nn
745,0.49,0.99853957,sol_nn
746,0.492,0.99737394,sol_nn
747,0.494,0.99612856,sol_nn
748,0.496,0.9948038,sol_nn
749,0.498,0.99339944,sol_nn
750,0.5,0.99191535,sol_nn
751,0.502,0.99035245,sol_nn
752,0.504,0.98871106,sol_nn
753,0.506,0.9869912,sol_nn
754,0.508,0.9851949,sol_nn
755,0.51,0.98332196,sol_nn
756,0.512,0.9813727,sol_nn
757,0.514,0.9793499,sol_nn
758,0.516,0.9772526,sol_nn
759,0.518,0.97508353,sol_nn
760,0.52,0.9728426,sol_nn
761,0.522,0.9705321,sol_nn
762,0.524,0.96815217,sol_nn
763,0.526,0.9657045,sol_nn
764,0.528,0.96319133,sol_nn
765,0.53,0.9606125,sol_nn
766,0.532,0.95797014,sol_nn
767,0.534,0.95526564,sol_nn
768,0.536,0.9525003,sol_nn
769,0.538,0.9496756,sol_nn
770,0.54,0.9467924,sol_nn
771,0.542,0.94385266,sol_nn
772,0.544,0.9408571,sol_nn
773,0.546,0.9378078,sol_nn
774,0.548,0.93470633,sol_nn
775,0.55,0.9315531,sol_nn
776,0.552,0.92835027,sol_nn
777,0.554,0.9250984,sol_nn
778,0.556,0.9217992,sol_nn
779,0.558,0.9184542,sol_nn
780,0.56,0.9150642,sol_nn
781,0.562,0.91163087,sol_nn
782,0.564,0.9081551,sol_nn
783,0.566,0.90463835,sol_nn
784,0.568,0.9010818,sol_nn
785,0.57,0.8974861,sol_nn
786,0.572,0.89385337,sol_nn
787,0.574,0.89018404,sol_nn
788,0.576,0.88647944,sol_nn
789,0.578,0.88274026,sol_nn
790,0.58,0.8789682,sol_nn
791,0.582,0.8751633,sol_nn
792,0.584,0.87132764,sol_nn
793,0.586,0.8674622,sol_nn
794,0.588,0.86356705,sol_nn
795,0.59,0.8596442,sol_nn
796,0.592,0.8556932,sol_nn
797,0.594,0.8517165,sol_nn
798,0.596,0.84771425,sol_nn
799,0.598,0.8436869,sol_nn
800,0.6,0.83963627,sol_nn
801,0.602,0.83556235,sol_nn
802,0.604,0.8314661,sol_nn
803,0.606,0.82734895,sol_nn
804,0.608,0.8232111,sol_nn
805,0.61,0.8190532,sol_nn
806,0.612,0.8148761,sol_nn
807,0.614,0.8106806,sol_nn
808,0.616,0.80646783,sol_nn
809,0.618,0.80223805,sol_nn
810,0.62,0.79799145,sol_nn
811,0.622,0.79372954,sol_nn
812,0.624,0.78945297,sol_nn
813,0.626,0.78516185,sol_nn
814,0.628,0.7808564,sol_nn
815,0.63,0.77653843,sol_nn
816,0.632,0.7722076,sol_nn
817,0.634,0.7678648,sol_nn
818,0.636,0.7635109,sol_nn
819,0.638,0.7591457,sol_nn
820,0.64,0.7547702,sol_nn
821,0.642,0.75038475,sol_nn
822,0.644,0.74599016,sol_nn
823,0.646,0.74158657,sol_nn
824,0.648,0.7371748,sol_nn
825,0.65,0.73275495,sol_nn
826,0.652,0.7283277,sol_nn
827,0.654,0.7238939,sol_nn
828,0.656,0.719453,sol_nn
829,0.658,0.7150067,sol_nn
830,0.66,0.7105541,sol_nn
831,0.662,0.7060965,sol_nn
832,0.664,0.70163405,sol_nn
833,0.666,0.69716704,sol_nn
834,0.668,0.69269633,sol_nn
835,0.67,0.68822116,sol_nn
836,0.672,0.68374354,sol_nn
837,0.674,0.67926216,sol_nn
838,0.676,0.67477876,sol_nn
839,0.678,0.6702927,sol_nn
840,0.68,0.6658049,sol_nn
841,0.682,0.66131514,sol_nn
842,0.684,0.65682423,sol_nn
843,0.686,0.65233207,sol_nn
844,0.688,0.6478393,sol_nn
845,0.69,0.64334625,sol_nn
846,0.692,0.63885313,sol_nn
847,0.694,0.63435996,sol_nn
848,0.696,0.6298673,sol_nn
849,0.698,0.62537503,sol_nn
850,0.7,0.6208838,sol_nn
851,0.702,0.6163938,sol_nn
852,0.704,0.6119051,sol_nn
853,0.706,0.6074184,sol_nn
854,0.708,0.6029332,sol_nn
855,0.71,0.59845006,sol_nn
856,0.712,0.5939693,sol_nn
857,0.714,0.5894908,sol_nn
858,0.716,0.58501536,sol_nn
859,0.718,0.5805427,sol_nn
860,0.72,0.576073,sol_nn
861,0.722,0.57160705,sol_nn
862,0.724,0.5671439,sol_nn
863,0.726,0.56268454,sol_nn
864,0.728,0.5582293,sol_nn
865,0.73,0.5537778,sol_nn
866,0.732,0.54933035,sol_nn
867,0.734,0.5448873,sol_nn
868,0.736,0.54044855,sol_nn
869,0.738,0.5360146,sol_nn
870,0.74,0.53158516,sol_nn
871,0.742,0.52716017,sol_nn
872,0.744,0.52274024,sol_nn
873,0.746,0.5183256,sol_nn
874,0.748,0.51391613,sol_nn
875,0.75,0.50951153,sol_nn
876,0.752,0.50511277,sol_nn
877,0.754,0.50071955,sol_nn
878,0.756,0.49633121,sol_nn
879,0.758,0.49194926,sol_nn
880,0.76,0.48757303,sol_nn
881,0.762,0.48320192,sol_nn
882,0.764,0.478837,sol_nn
883,0.766,0.47447845,sol_nn
884,0.768,0.4701259,sol_nn
885,0.77,0.46577907,sol_nn
886,0.772,0.46143872,sol_nn
887,0.774,0.45710427,sol_nn
888,0.776,0.4527763,sol_nn
889,0.778,0.44845474,sol_nn
890,0.78,0.44413942,sol_nn
891,0.782,0.4398303,sol_nn
892,0.784,0.43552816,sol_nn
893,0.786,0.43123183,sol_nn
894,0.788,0.42694244,sol_nn
895,0.79,0.4226594,sol_nn
896,0.792,0.41838282,sol_nn
897,0.794,0.41411328,sol_nn
898,0.796,0.40984955,sol_nn
899,0.798,0.40559304,sol_nn
900,0.8,0.4013426,sol_nn
901,0.802,0.39709896,sol_nn
902,0.804,0.39286208,sol_nn
903,0.806,0.38863182,sol_nn
904,0.808,0.38440776,sol_nn
905,0.81,0.3801904,sol_nn
906,0.812,0.37597966,sol_nn
907,0.814,0.37177536,sol_nn
908,0.816,0.36757794,sol_nn
909,0.818,0.3633865,sol_nn
910,0.82,0.3592019,sol_nn
911,0.822,0.35502365,sol_nn
912,0.824,0.3508516,sol_nn
913,0.826,0.34668666,sol_nn
914,0.828,0.3425274,sol_nn
915,0.83,0.33837438,sol_nn
916,0.832,0.3342281,sol_nn
917,0.834,0.3300877,sol_nn
918,0.836,0.3259538,sol_nn
919,0.838,0.3218258,sol_nn
920,0.84,0.31770384,sol_nn
921,0.842,0.31358802,sol_nn
922,0.844,0.30947807,sol_nn
923,0.846,0.3053742,sol_nn
924,0.848,0.30127618,sol_nn
925,0.85,0.29718357,sol_nn
926,0.852,0.29309735,sol_nn
927,0.854,0.28901643,sol_nn
928,0.856,0.28494114,sol_nn
929,0.858,0.2808717,sol_nn
930,0.86,0.27680704,sol_nn
931,0.862,0.27274817,sol_nn
932,0.864,0.2686946,sol_nn
933,0.866,0.2646463,sol_nn
934,0.868,0.26060343,sol_nn
935,0.87,0.25656492,sol_nn
936,0.872,0.2525319,sol_nn
937,0.874,0.24850363,sol_nn
938,0.876,0.24448034,sol_nn
939,0.878,0.2404617,sol_nn
940,0.88,0.23644778,sol_nn
941,0.882,0.23243812,sol_nn
942,0.884,0.22843315,sol_nn
943,0.886,0.22443259,sol_nn
944,0.888,0.22043657,sol_nn
945,0.89,0.21644424,sol_nn
946,0.892,0.2124562,sol_nn
947,0.894,0.20847237,sol_nn
948,0.896,0.20449214,sol_nn
949,0.898,0.20051554,sol_nn
950,0.9,0.19654298,sol_nn
951,0.902,0.19257402,sol_nn
952,0.904,0.1886084,sol_nn
953,0.906,0.18464595,sol_nn
954,0.908,0.18068725,sol_nn
955,0.91,0.17673126,sol_nn
956,0.912,0.17277886,sol_nn
957,0.914,0.16882892,sol_nn
958,0.916,0.16488181,sol_nn
959,0.918,0.16093779,sol_nn
960,0.92,0.15699588,sol_nn
961,0.922,0.15305692,sol_nn
962,0.924,0.14912017,sol_nn
963,0.926,0.14518598,sol_nn
964,0.928,0.14125347,sol_nn
965,0.93,0.13732347,sol_nn
966,0.932,0.13339488,sol_nn
967,0.934,0.12946834,sol_nn
968,0.936,0.1255436,sol_nn
969,0.938,0.12162034,sol_nn
970,0.94,0.117698595,sol_nn
971,0.942,0.113778286,sol_nn
972,0.944,0.109859064,sol_nn
973,0.946,0.105940804,sol_nn
974,0.948,0.10202378,sol_nn
975,0.95,0.09810754,sol_nn
976,0.952,0.09419182,sol_nn
977,0.954,0.09027685,sol_nn
978,0.956,0.08636255,sol_nn
979,0.958,0.08244836,sol_nn
980,0.96,0.07853453,sol_nn
981,0.962,0.07462073,sol_nn
982,0.964,0.07070693,sol_nn
983,0.966,0.06679307,sol_nn
984,0.968,0.06287898,sol_nn
985,0.97,0.05896459,sol_nn
986,0.972,0.055049423,sol_nn
987,0.974,0.051134054,sol_nn
988,0.976,0.04721735,sol_nn
989,0.978,0.043300103,sol_nn
990,0.98,0.03938193,sol_nn
991,0.982,0.03546258,sol_nn
992,0.984,0.031541742,sol_nn
993,0.986,0.027619703,sol_nn
994,0.988,0.02369598,sol_nn
995,0.99,0.019770704,sol_nn
996,0.992,0.01584377,sol_nn
997,0.994,0.011914775,sol_nn
998,0.996,0.007983822,sol_nn
999,0.998,0.00405085,sol_nn
1000,1.0,0.00011560321,sol_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_10000/test_nn.csv <==
,X_x,value,name
0,-1.0,0.00013882667,test_nn
1,-0.998,0.0037285232,test_nn
2,-0.996,0.007328978,test_nn
3,-0.994,0.010941255,test_nn
4,-0.992,0.014564311,test_nn
5,-0.99,0.018198788,test_nn
6,-0.988,0.021844303,test_nn
7,-0.986,0.02550054,test_nn
8,-0.984,0.029167779,test_nn
9,-0.982,0.032845877,test_nn
10,-0.98,0.036534224,test_nn
11,-0.978,0.04023356,test_nn
12,-0.976,0.04394316,test_nn
13,-0.974,0.047663298,test_nn
14,-0.972,0.05139347,test_nn
15,-0.97,0.055133782,test_nn
16,-0.968,0.05888416,test_nn
17,-0.966,0.06264486,test_nn
18,-0.964,0.0664151,test_nn
19,-0.962,0.07019514,test_nn
20,-0.96,0.073984995,test_nn
21,-0.958,0.07778431,test_nn
22,-0.956,0.081593364,test_nn
23,-0.954,0.08541125,test_nn
24,-0.952,0.08923871,test_nn
25,-0.95,0.09307526,test_nn
26,-0.948,0.09692105,test_nn
27,-0.946,0.100775756,test_nn
28,-0.944,0.10463947,test_nn
29,-0.942,0.10851189,test_nn
30,-0.94,0.11239259,test_nn
31,-0.938,0.116282396,test_nn
32,-0.936,0.12018009,test_nn
33,-0.934,0.12408662,test_nn
34,-0.932,0.12800136,test_nn
35,-0.93,0.13192369,test_nn
36,-0.928,0.13585465,test_nn
37,-0.926,0.13979362,test_nn
38,-0.924,0.14374,test_nn
39,-0.922,0.14769438,test_nn
40,-0.92,0.15165606,test_nn
41,-0.918,0.15562564,test_nn
42,-0.916,0.1596023,test_nn
43,-0.914,0.16358642,test_nn
44,-0.912,0.16757782,test_nn
45,-0.91,0.17157635,test_nn
46,-0.908,0.17558147,test_nn
47,-0.906,0.17959395,test_nn
48,-0.904,0.18361296,test_nn
49,-0.902,0.18763867,test_nn
50,-0.9,0.1916706,test_nn
51,-0.898,0.19570935,test_nn
52,-0.896,0.19975455,test_nn
53,-0.894,0.2038057,test_nn
54,-0.892,0.20786285,test_nn
55,-0.89,0.21192665,test_nn
56,-0.888,0.21599567,test_nn
57,-0.886,0.22007051,test_nn
58,-0.884,0.22415145,test_nn
59,-0.882,0.2282374,test_nn
60,-0.88,0.23232932,test_nn
61,-0.878,0.23642644,test_nn
62,-0.876,0.24052872,test_nn
63,-0.874,0.24463582,test_nn
64,-0.872,0.2487484,test_nn
65,-0.87,0.2528657,test_nn
66,-0.868,0.2569879,test_nn
67,-0.866,0.26111457,test_nn
68,-0.864,0.26524583,test_nn
69,-0.862,0.26938173,test_nn
70,-0.86,0.2735219,test_nn
71,-0.858,0.27766612,test_nn
72,-0.856,0.2818144,test_nn
73,-0.854,0.28596708,test_nn
74,-0.852,0.29012343,test_nn
75,-0.85,0.29428333,test_nn
76,-0.848,0.29844734,test_nn
77,-0.846,0.30261472,test_nn
78,-0.844,0.30678546,test_nn
79,-0.842,0.31095934,test_nn
80,-0.84,0.31513676,test_nn
81,-0.838,0.31931704,test_nn
82,-0.836,0.3235006,test_nn
83,-0.834,0.32768685,test_nn
84,-0.832,0.33187595,test_nn
85,-0.83,0.3360679,test_nn
86,-0.828,0.3402618,test_nn
87,-0.826,0.34445858,test_nn
88,-0.824,0.3486576,test_nn
89,-0.822,0.3528585,test_nn
90,-0.82,0.35706228,test_nn
91,-0.818,0.3612674,test_nn
92,-0.816,0.36547455,test_nn
93,-0.814,0.36968365,test_nn
94,-0.812,0.37389448,test_nn
95,-0.81,0.37810633,test_nn
96,-0.808,0.38232005,test_nn
97,-0.806,0.38653493,test_nn
98,-0.804,0.3907511,test_nn
99,-0.802,0.39496827,test_nn
100,-0.8,0.3991866,test_nn
101,-0.798,0.40340617,test_nn
102,-0.796,0.40762582,test_nn
103,-0.794,0.41184634,test_nn
104,-0.792,0.4160678,test_nn
105,-0.79,0.42028958,test_nn
106,-0.788,0.42451194,test_nn
107,-0.786,0.42873442,test_nn
108,-0.784,0.4329568,test_nn
109,-0.782,0.43717965,test_nn
110,-0.78,0.4414023,test_nn
111,-0.778,0.44562474,test_nn
112,-0.776,0.44984707,test_nn
113,-0.774,0.45406923,test_nn
114,-0.772,0.45829064,test_nn
115,-0.77,0.46251172,test_nn
116,-0.768,0.4667321,test_nn
117,-0.766,0.47095227,test_nn
118,-0.764,0.4751711,test_nn
119,-0.762,0.4793893,test_nn
120,-0.76,0.48360613,test_nn
121,-0.758,0.48782253,test_nn
122,-0.756,0.4920374,test_nn
123,-0.754,0.4962512,test_nn
124,-0.752,0.5004633,test_nn
125,-0.75,0.50467455,test_nn
126,-0.748,0.5088839,test_nn
127,-0.746,0.5130921,test_nn
128,-0.744,0.5172984,test_nn
129,-0.742,0.5215032,test_nn
130,-0.74,0.52570605,test_nn
131,-0.738,0.5299069,test_nn
132,-0.736,0.53410596,test_nn
133,-0.734,0.538303,test_nn
134,-0.732,0.54249823,test_nn
135,-0.73,0.54669094,test_nn
136,-0.728,0.55088156,test_nn
137,-0.726,0.55507034,test_nn
138,-0.724,0.55925643,test_nn
139,-0.722,0.56344026,test_nn
140,-0.72,0.5676214,test_nn
141,-0.718,0.5718005,test_nn
142,-0.716,0.57597697,test_nn
143,-0.714,0.5801507,test_nn
144,-0.712,0.5843218,test_nn
145,-0.71,0.5884905,test_nn
146,-0.708,0.59265625,test_nn
147,-0.706,0.5968193,test_nn
148,-0.704,0.60097927,test_nn
149,-0.702,0.60513675,test_nn
150,-0.7,0.6092912,test_nn
151,-0.698,0.6134428,test_nn
152,-0.696,0.6175918,test_nn
153,-0.694,0.62173724,test_nn
154,-0.692,0.62588024,test_nn
155,-0.69,0.63001966,test_nn
156,-0.688,0.63415635,test_nn
157,-0.686,0.63829,test_nn
158,-0.684,0.64242053,test_nn
159,-0.682,0.6465482,test_nn
160,-0.68,0.6506722,test_nn
161,-0.678,0.6547935,test_nn
162,-0.676,0.65891147,test_nn
163,-0.674,0.66302603,test_nn
164,-0.672,0.6671375,test_nn
165,-0.67,0.67124593,test_nn
166,-0.668,0.6753509,test_nn
167,-0.666,0.6794529,test_nn
168,-0.664,0.6835512,test_nn
169,-0.662,0.6876465,test_nn
170,-0.66,0.6917379,test_nn
171,-0.658,0.69582605,test_nn
172,-0.656,0.6999111,test_nn
173,-0.654,0.7039923,test_nn
174,-0.652,0.70807034,test_nn
175,-0.65,0.7121444,test_nn
176,-0.648,0.7162153,test_nn
177,-0.646,0.7202822,test_nn
178,-0.644,0.7243451,test_nn
179,-0.642,0.72840464,test_nn
180,-0.64,0.7324599,test_nn
181,-0.638,0.7365112,test_nn
182,-0.636,0.7405587,test_nn
183,-0.634,0.7446013,test_nn
184,-0.632,0.74863964,test_nn
185,-0.63,0.7526735,test_nn
186,-0.628,0.7567028,test_nn
187,-0.626,0.76072717,test_nn
188,-0.624,0.7647465,test_nn
189,-0.622,0.7687603,test_nn
190,-0.62,0.7727684,test_nn
191,-0.618,0.77677065,test_nn
192,-0.616,0.7807671,test_nn
193,-0.614,0.7847568,test_nn
194,-0.612,0.78874016,test_nn
195,-0.61,0.7927161,test_nn
196,-0.608,0.79668456,test_nn
197,-0.606,0.80064493,test_nn
198,-0.604,0.8045968,test_nn
199,-0.602,0.80853987,test_nn
200,-0.6,0.8124735,test_nn
201,-0.598,0.8163973,test_nn
202,-0.596,0.82031024,test_nn
203,-0.594,0.824212,test_nn
204,-0.592,0.82810146,test_nn
205,-0.59,0.83197814,test_nn
206,-0.588,0.8358415,test_nn
207,-0.586,0.83969015,test_nn
208,-0.584,0.8435237,test_nn
209,-0.582,0.84734035,test_nn
210,-0.58,0.8511404,test_nn
211,-0.578,0.8549216,test_nn
212,-0.576,0.85868305,test_nn
213,-0.574,0.8624239,test_nn
214,-0.572,0.8661428,test_nn
215,-0.57,0.86983824,test_nn
216,-0.568,0.87350893,test_nn
217,-0.566,0.8771532,test_nn
218,-0.564,0.8807692,test_nn
219,-0.562,0.88435656,test_nn
220,-0.56,0.88791186,test_nn
221,-0.558,0.89143455,test_nn
222,-0.556,0.89492226,test_nn
223,-0.554,0.8983734,test_nn
224,-0.552,0.90178555,test_nn
225,-0.55,0.9051573,test_nn
226,-0.548,0.9084857,test_nn
227,-0.546,0.91176885,test_nn
228,-0.544,0.9150048,test_nn
229,-0.542,0.9181905,test_nn
230,-0.54,0.9213242,test_nn
231,-0.538,0.92440325,test_nn
232,-0.536,0.927425,test_nn
233,-0.534,0.9303871,test_nn
234,-0.532,0.9332872,test_nn
235,-0.53,0.93612206,test_nn
236,-0.528,0.9388895,test_nn
237,-0.526,0.9415867,test_nn
238,-0.524,0.94421136,test_nn
239,-0.522,0.94676054,test_nn
240,-0.52,0.949232,test_nn
241,-0.518,0.951623,test_nn
242,-0.516,0.9539315,test_nn
243,-0.514,0.95615464,test_nn
244,-0.512,0.9582907,test_nn
245,-0.51,0.9603377,test_nn
246,-0.508,0.96229357,test_nn
247,-0.506,0.9641562,test_nn
248,-0.504,0.96592486,test_nn
249,-0.502,0.96759754,test_nn
250,-0.5,0.96917355,test_nn
251,-0.498,0.9706518,test_nn
252,-0.496,0.9720322,test_nn
253,-0.494,0.97331417,test_nn
254,-0.492,0.9744979,test_nn
255,-0.49,0.975584,test_nn
256,-0.488,0.97657317,test_nn
257,-0.486,0.97746605,test_nn
258,-0.484,0.97826445,test_nn
259,-0.482,0.97897017,test_nn
260,-0.48,0.9795854,test_nn
261,-0.478,0.9801127,test_nn
262,-0.476,0.9805544,test_nn
263,-0.474,0.98091406,test_nn
264,-0.472,0.98119473,test_nn
265,-0.47,0.9814006,test_nn
266,-0.468,0.98153514,test_nn
267,-0.466,0.9816021,test_nn
268,-0.464,0.981607,test_nn
269,-0.462,0.98155326,test_nn
270,-0.46,0.9814458,test_nn
271,-0.458,0.98128897,test_nn
272,-0.456,0.9810878,test_nn
273,-0.454,0.9808469,test_nn
274,-0.452,0.98057055,test_nn
275,-0.45,0.98026407,test_nn
276,-0.448,0.9799311,test_nn
277,-0.446,0.9795768,test_nn
278,-0.444,0.97920513,test_nn
279,-0.442,0.97881985,test_nn
280,-0.44,0.97842485,test_nn
281,-0.438,0.97802395,test_nn
282,-0.436,0.97762084,test_nn
283,-0.434,0.9772183,test_nn
284,-0.432,0.9768191,test_nn
285,-0.43,0.97642684,test_nn
286,-0.428,0.97604275,test_nn
287,-0.426,0.97567004,test_nn
288,-0.424,0.9753097,test_nn
289,-0.422,0.9749642,test_nn
290,-0.42,0.97463447,test_nn
291,-0.418,0.9743219,test_nn
292,-0.416,0.9740281,test_nn
293,-0.414,0.9737531,test_nn
294,-0.412,0.9734978,test_nn
295,-0.41,0.9732621,test_nn
296,-0.408,0.9730474,test_nn
297,-0.406,0.9728531,test_nn
298,-0.404,0.9726789,test_nn
299,-0.402,0.9725256,test_nn
300,-0.4,0.97239226,test_nn
301,-0.398,0.9722786,test_nn
302,-0.396,0.972184,test_nn
303,-0.394,0.97210866,test_nn
304,-0.392,0.9720514,test_nn
305,-0.39,0.97201145,test_nn
306,-0.388,0.97198826,test_nn
307,-0.386,0.97198176,test_nn
308,-0.384,0.9719902,test_nn
309,-0.382,0.972013,test_nn
310,-0.38,0.9720497,test_nn
311,-0.378,0.9720993,test_nn
312,-0.376,0.9721612,test_nn
313,-0.374,0.9722341,test_nn
314,-0.372,0.97231793,test_nn
315,-0.37,0.97241133,test_nn
316,-0.368,0.9725135,test_nn
317,-0.366,0.9726239,test_nn
318,-0.364,0.9727415,test_nn
319,-0.362,0.9728658,test_nn
320,-0.36,0.9729959,test_nn
321,-0.358,0.9731311,test_nn
322,-0.356,0.97327125,test_nn
323,-0.354,0.97341454,test_nn
324,-0.352,0.97356176,test_nn
325,-0.35,0.973711,test_nn
326,-0.348,0.9738624,test_nn
327,-0.346,0.9740158,test_nn
328,-0.344,0.97416973,test_nn
329,-0.342,0.9743241,test_nn
330,-0.34,0.97447884,test_nn
331,-0.338,0.97463274,test_nn
332,-0.336,0.97478604,test_nn
333,-0.334,0.97493786,test_nn
334,-0.332,0.9750881,test_nn
335,-0.33,0.9752364,test_nn
336,-0.328,0.9753823,test_nn
337,-0.326,0.97552574,test_nn
338,-0.324,0.975666,test_nn
339,-0.322,0.9758034,test_nn
340,-0.32,0.9759369,test_nn
341,-0.318,0.9760671,test_nn
342,-0.316,0.9761933,test_nn
343,-0.314,0.9763157,test_nn
344,-0.312,0.97643363,test_nn
345,-0.31,0.97654724,test_nn
346,-0.308,0.9766563,test_nn
347,-0.306,0.97676057,test_nn
348,-0.304,0.97686017,test_nn
349,-0.302,0.97695506,test_nn
350,-0.3,0.977045,test_nn
351,-0.298,0.97712946,test_nn
352,-0.296,0.9772092,test_nn
353,-0.294,0.9772836,test_nn
354,-0.292,0.977353,test_nn
355,-0.29,0.9774169,test_nn
356,-0.288,0.9774759,test_nn
357,-0.286,0.9775294,test_nn
358,-0.284,0.9775778,test_nn
359,-0.282,0.97762054,test_nn
360,-0.28,0.9776583,test_nn
361,-0.278,0.9776912,test_nn
362,-0.276,0.9777183,test_nn
363,-0.274,0.9777406,test_nn
364,-0.272,0.9777574,test_nn
365,-0.27,0.9777694,test_nn
366,-0.268,0.97777605,test_nn
367,-0.266,0.97777766,test_nn
368,-0.264,0.9777746,test_nn
369,-0.262,0.9777667,test_nn
370,-0.26,0.97775364,test_nn
371,-0.258,0.97773606,test_nn
372,-0.256,0.97771335,test_nn
373,-0.254,0.9776865,test_nn
374,-0.252,0.977655,test_nn
375,-0.25,0.97761893,test_nn
376,-0.248,0.97757864,test_nn
377,-0.246,0.9775339,test_nn
378,-0.244,0.97748494,test_nn
379,-0.242,0.9774318,test_nn
380,-0.24,0.9773747,test_nn
381,-0.238,0.9773134,test_nn
382,-0.236,0.97724843,test_nn
383,-0.234,0.9771794,test_nn
384,-0.232,0.97710717,test_nn
385,-0.23,0.9770311,test_nn
386,-0.228,0.9769517,test_nn
387,-0.226,0.97686857,test_nn
388,-0.224,0.9767826,test_nn
389,-0.222,0.97669303,test_nn
390,-0.22,0.97660065,test_nn
391,-0.218,0.976505,test_nn
392,-0.216,0.9764065,test_nn
393,-0.214,0.9763052,test_nn
394,-0.212,0.9762009,test_nn
395,-0.21,0.9760945,test_nn
396,-0.208,0.975985,test_nn
397,-0.206,0.97587353,test_nn
398,-0.204,0.9757594,test_nn
399,-0.202,0.9756433,test_nn
400,-0.2,0.97552466,test_nn
401,-0.198,0.9754043,test_nn
402,-0.196,0.975282,test_nn
403,-0.194,0.9751574,test_nn
404,-0.192,0.9750314,test_nn
405,-0.19,0.9749033,test_nn
406,-0.188,0.974774,test_nn
407,-0.186,0.9746429,test_nn
408,-0.184,0.9745106,test_nn
409,-0.182,0.9743766,test_nn
410,-0.18,0.9742417,test_nn
411,-0.178,0.9741055,test_nn
412,-0.176,0.97396797,test_nn
413,-0.174,0.97382957,test_nn
414,-0.172,0.9736903,test_nn
415,-0.17,0.9735503,test_nn
416,-0.168,0.97340924,test_nn
417,-0.166,0.97326756,test_nn
418,-0.164,0.9731254,test_nn
419,-0.162,0.97298235,test_nn
420,-0.16,0.9728393,test_nn
421,-0.158,0.97269535,test_nn
422,-0.156,0.97255117,test_nn
423,-0.154,0.97240716,test_nn
424,-0.152,0.9722629,test_nn
425,-0.15,0.97211826,test_nn
426,-0.148,0.97197324,test_nn
427,-0.146,0.97182876,test_nn
428,-0.144,0.97168374,test_nn
429,-0.142,0.9715396,test_nn
430,-0.14,0.97139513,test_nn
431,-0.138,0.97125113,test_nn
432,-0.136,0.9711074,test_nn
433,-0.134,0.9709643,test_nn
434,-0.132,0.9708213,test_nn
435,-0.13,0.9706789,test_nn
436,-0.128,0.9705369,test_nn
437,-0.126,0.97039557,test_nn
438,-0.124,0.97025496,test_nn
439,-0.122,0.9701151,test_nn
440,-0.12,0.9699754,test_nn
441,-0.118,0.969837,test_nn
442,-0.116,0.9696995,test_nn
443,-0.114,0.9695626,test_nn
444,-0.112,0.96942693,test_nn
445,-0.11,0.9692919,test_nn
446,-0.108,0.96915805,test_nn
447,-0.106,0.9690255,test_nn
448,-0.104,0.9688935,test_nn
449,-0.102,0.968763,test_nn
450,-0.1,0.9686338,test_nn
451,-0.098,0.9685055,test_nn
452,-0.096,0.96837837,test_nn
453,-0.094,0.9682525,test_nn
454,-0.092,0.9681281,test_nn
455,-0.09,0.9680049,test_nn
456,-0.088,0.96788293,test_nn
457,-0.086,0.96776325,test_nn
458,-0.084,0.96764386,test_nn
459,-0.082,0.96752626,test_nn
460,-0.08,0.96740997,test_nn
461,-0.078,0.9672956,test_nn
462,-0.076,0.96718246,test_nn
463,-0.074,0.9670711,test_nn
464,-0.072,0.96696115,test_nn
465,-0.07,0.9668525,test_nn
466,-0.068,0.966746,test_nn
467,-0.066,0.96664065,test_nn
468,-0.064,0.96653736,test_nn
469,-0.062,0.96643525,test_nn
470,-0.06,0.966335,test_nn
471,-0.058,0.9662365,test_nn
472,-0.056,0.9661396,test_nn
473,-0.054,0.96604437,test_nn
474,-0.052,0.96595067,test_nn
475,-0.05,0.9658592,test_nn
476,-0.048,0.9657693,test_nn
477,-0.046,0.96568084,test_nn
478,-0.044,0.9655944,test_nn
479,-0.042,0.9655097,test_nn
480,-0.04,0.96542686,test_nn
481,-0.038,0.9653455,test_nn
482,-0.036,0.96526617,test_nn
483,-0.034,0.9651886,test_nn
484,-0.032,0.9651129,test_nn
485,-0.03,0.96503866,test_nn
486,-0.028,0.96496654,test_nn
487,-0.026,0.9648959,test_nn
488,-0.024,0.96482724,test_nn
489,-0.022,0.96476054,test_nn
490,-0.02,0.96469516,test_nn
491,-0.018,0.964632,test_nn
492,-0.016,0.9645704,test_nn
493,-0.014,0.96451086,test_nn
494,-0.012,0.9644528,test_nn
495,-0.01,0.9643964,test_nn
496,-0.008,0.96434224,test_nn
497,-0.006,0.9642896,test_nn
498,-0.004,0.96423864,test_nn
499,-0.002,0.96418947,test_nn
500,0.0,0.96414185,test_nn
501,0.002,0.96409637,test_nn
502,0.004,0.96405214,test_nn
503,0.006,0.96401006,test_nn
504,0.008,0.96396905,test_nn
505,0.01,0.96393025,test_nn
506,0.012,0.96389335,test_nn
507,0.014,0.96385753,test_nn
508,0.016,0.96382356,test_nn
509,0.018,0.96379143,test_nn
510,0.02,0.9637608,test_nn
511,0.022,0.9637319,test_nn
512,0.024,0.9637043,test_nn
513,0.026,0.96367866,test_nn
514,0.028,0.96365434,test_nn
515,0.03,0.9636317,test_nn
516,0.032,0.9636104,test_nn
517,0.034,0.96359104,test_nn
518,0.036,0.9635729,test_nn
519,0.038,0.9635562,test_nn
520,0.04,0.9635411,test_nn
521,0.042,0.9635272,test_nn
522,0.044,0.963515,test_nn
523,0.046,0.963504,test_nn
524,0.048,0.96349496,test_nn
525,0.05,0.96348697,test_nn
526,0.052,0.9634801,test_nn
527,0.054,0.963475,test_nn
528,0.056,0.96347094,test_nn
529,0.058,0.96346813,test_nn
530,0.06,0.96346676,test_nn
531,0.062,0.9634668,test_nn
532,0.064,0.9634677,test_nn
533,0.066,0.9634703,test_nn
534,0.068,0.96347386,test_nn
535,0.07,0.9634786,test_nn
536,0.072,0.9634843,test_nn
537,0.074,0.96349144,test_nn
538,0.076,0.96350014,test_nn
539,0.078,0.9635091,test_nn
540,0.08,0.9635197,test_nn
541,0.082,0.9635313,test_nn
542,0.084,0.96354383,test_nn
543,0.086,0.9635574,test_nn
544,0.088,0.96357214,test_nn
545,0.09,0.9635879,test_nn
546,0.092,0.9636042,test_nn
547,0.094,0.96362156,test_nn
548,0.096,0.9636401,test_nn
549,0.098,0.9636594,test_nn
550,0.1,0.9636797,test_nn
551,0.102,0.96370083,test_nn
552,0.104,0.96372265,test_nn
553,0.106,0.9637457,test_nn
554,0.108,0.9637695,test_nn
555,0.11,0.9637935,test_nn
556,0.112,0.9638188,test_nn
557,0.114,0.96384436,test_nn
558,0.116,0.9638709,test_nn
559,0.118,0.96389836,test_nn
560,0.12,0.96392614,test_nn
561,0.122,0.96395516,test_nn
562,0.124,0.9639841,test_nn
563,0.126,0.9640141,test_nn
564,0.128,0.9640445,test_nn
565,0.13,0.9640758,test_nn
566,0.132,0.96410733,test_nn
567,0.134,0.9641394,test_nn
568,0.136,0.9641721,test_nn
569,0.138,0.9642053,test_nn
570,0.14,0.9642392,test_nn
571,0.142,0.96427304,test_nn
572,0.144,0.96430784,test_nn
573,0.146,0.9643432,test_nn
574,0.148,0.96437824,test_nn
575,0.15,0.9644142,test_nn
576,0.152,0.96445036,test_nn
577,0.154,0.9644872,test_nn
578,0.156,0.9645242,test_nn
579,0.158,0.9645616,test_nn
580,0.16,0.964599,test_nn
581,0.162,0.96463704,test_nn
582,0.164,0.9646752,test_nn
583,0.166,0.9647136,test_nn
584,0.168,0.9647524,test_nn
585,0.17,0.96479124,test_nn
586,0.172,0.9648302,test_nn
587,0.174,0.96486986,test_nn
588,0.176,0.964909,test_nn
589,0.178,0.96494865,test_nn
590,0.18,0.96498847,test_nn
591,0.182,0.9650285,test_nn
592,0.184,0.9650683,test_nn
593,0.186,0.9651084,test_nn
594,0.188,0.9651484,test_nn
595,0.19,0.9651884,test_nn
596,0.192,0.9652283,test_nn
597,0.194,0.9652684,test_nn
598,0.196,0.96530837,test_nn
599,0.198,0.9653489,test_nn
600,0.2,0.9653886,test_nn
601,0.202,0.96542835,test_nn
602,0.204,0.96546817,test_nn
603,0.206,0.965508,test_nn
604,0.208,0.965547,test_nn
605,0.21,0.9655862,test_nn
606,0.212,0.96562546,test_nn
607,0.214,0.9656639,test_nn
608,0.216,0.9657024,test_nn
609,0.218,0.9657405,test_nn
610,0.22,0.9657783,test_nn
611,0.222,0.96581566,test_nn
612,0.224,0.9658522,test_nn
613,0.226,0.96588904,test_nn
614,0.228,0.96592474,test_nn
615,0.23,0.96596014,test_nn
616,0.232,0.9659949,test_nn
617,0.234,0.9660291,test_nn
618,0.236,0.9660627,test_nn
619,0.238,0.9660958,test_nn
620,0.24,0.9661272,test_nn
621,0.242,0.96615857,test_nn
622,0.244,0.9661891,test_nn
623,0.246,0.9662181,test_nn
624,0.248,0.9662467,test_nn
625,0.25,0.96627367,test_nn
626,0.252,0.9662996,test_nn
627,0.254,0.9663248,test_nn
628,0.256,0.9663485,test_nn
629,0.258,0.9663705,test_nn
630,0.26,0.9663914,test_nn
631,0.262,0.9664105,test_nn
632,0.264,0.9664279,test_nn
633,0.266,0.9664441,test_nn
634,0.268,0.96645796,test_nn
635,0.27,0.96647036,test_nn
636,0.272,0.9664803,test_nn
637,0.274,0.96648866,test_nn
638,0.276,0.9664945,test_nn
639,0.278,0.9664981,test_nn
640,0.28,0.96649915,test_nn
641,0.282,0.9664978,test_nn
642,0.284,0.9664935,test_nn
643,0.286,0.96648645,test_nn
644,0.288,0.9664764,test_nn
645,0.29,0.9664631,test_nn
646,0.292,0.9664462,test_nn
647,0.294,0.96642625,test_nn
648,0.296,0.9664028,test_nn
649,0.298,0.9663756,test_nn
650,0.3,0.9663442,test_nn
651,0.302,0.9663087,test_nn
652,0.304,0.96626914,test_nn
653,0.306,0.96622497,test_nn
654,0.308,0.9661762,test_nn
655,0.31,0.96612257,test_nn
656,0.312,0.9660638,test_nn
657,0.314,0.9659994,test_nn
658,0.316,0.96593046,test_nn
659,0.318,0.96585506,test_nn
660,0.32,0.9657736,test_nn
661,0.322,0.9656867,test_nn
662,0.324,0.96559286,test_nn
663,0.326,0.9654927,test_nn
664,0.328,0.9653858,test_nn
665,0.33,0.96527207,test_nn
666,0.332,0.96515065,test_nn
667,0.334,0.9650216,test_nn
668,0.336,0.9648852,test_nn
669,0.338,0.9647405,test_nn
670,0.34,0.96458805,test_nn
671,0.342,0.96442646,test_nn
672,0.344,0.9642566,test_nn
673,0.346,0.9640773,test_nn
674,0.348,0.9638895,test_nn
675,0.35,0.96369195,test_nn
676,0.352,0.9634844,test_nn
677,0.354,0.963268,test_nn
678,0.356,0.9630407,test_nn
679,0.358,0.9628034,test_nn
680,0.36,0.9625553,test_nn
681,0.362,0.9622971,test_nn
682,0.364,0.96202815,test_nn
683,0.366,0.9617475,test_nn
684,0.368,0.9614565,test_nn
685,0.37,0.9611539,test_nn
686,0.372,0.9608402,test_nn
687,0.374,0.9605154,test_nn
688,0.376,0.9601792,test_nn
689,0.378,0.95983154,test_nn
690,0.38,0.95947266,test_nn
691,0.382,0.95910287,test_nn
692,0.384,0.9587214,test_nn
693,0.386,0.9583298,test_nn
694,0.388,0.95792687,test_nn
695,0.39,0.9575138,test_nn
696,0.392,0.95709145,test_nn
697,0.394,0.95665884,test_nn
698,0.396,0.95621765,test_nn
699,0.398,0.9557684,test_nn
700,0.4,0.9553112,test_nn
701,0.402,0.9548474,test_nn
702,0.404,0.954378,test_nn
703,0.406,0.9539042,test_nn
704,0.408,0.9534265,test_nn
705,0.41,0.9529468,test_nn
706,0.412,0.9524672,test_nn
707,0.414,0.9519892,test_nn
708,0.416,0.951514,test_nn
709,0.418,0.95104516,test_nn
710,0.42,0.9505843,test_nn
711,0.422,0.9501342,test_nn
712,0.424,0.9496981,test_nn
713,0.426,0.94927895,test_nn
714,0.428,0.94888103,test_nn
715,0.43,0.9485072,test_nn
716,0.432,0.94816285,test_nn
717,0.434,0.94785213,test_nn
718,0.436,0.94757974,test_nn
719,0.438,0.9473519,test_nn
720,0.44,0.9471735,test_nn
721,0.442,0.94705045,test_nn
722,0.444,0.9469897,test_nn
723,0.446,0.9469984,test_nn
724,0.448,0.9470819,test_nn
725,0.45,0.94724834,test_nn
726,0.452,0.9475043,test_nn
727,0.454,0.9478576,test_nn
728,0.456,0.94831324,test_nn
729,0.458,0.9488791,test_nn
730,0.46,0.9495597,test_nn
731,0.462,0.9503606,test_nn
732,0.464,0.95128477,test_nn
733,0.466,0.9523345,test_nn
734,0.468,0.9535098,test_nn
735,0.47,0.95480824,test_nn
736,0.472,0.9562256,test_nn
737,0.474,0.9577532,test_nn
738,0.476,0.95938057,test_nn
739,0.478,0.9610933,test_nn
740,0.48,0.96287227,test_nn
741,0.482,0.9646943,test_nn
742,0.484,0.9665353,test_nn
743,0.486,0.96836376,test_nn
744,0.488,0.97014755,test_nn
745,0.49,0.97185063,test_nn
746,0.492,0.97343576,test_nn
747,0.494,0.97486407,test_nn
748,0.496,0.97609705,test_nn
749,0.498,0.9770967,test_nn
750,0.5,0.9778264,test_nn
751,0.502,0.9782538,test_nn
752,0.504,0.97834873,test_nn
753,0.506,0.9780861,test_nn
754,0.508,0.9774466,test_nn
755,0.51,0.9764145,test_nn
756,0.512,0.97498,test_nn
757,0.514,0.9731408,test_nn
758,0.516,0.9708959,test_nn
759,0.518,0.9682533,test_nn
760,0.52,0.96522224,test_nn
761,0.522,0.96181834,test_nn
762,0.524,0.95805824,test_nn
763,0.526,0.95396334,test_nn
764,0.528,0.9495573,test_nn
765,0.53,0.94486356,test_nn
766,0.532,0.93990874,test_nn
767,0.534,0.93472,test_nn
768,0.536,0.92932373,test_nn
769,0.538,0.9237477,test_nn
770,0.54,0.9180178,test_nn
771,0.542,0.9121607,test_nn
772,0.544,0.90620124,test_nn
773,0.546,0.9001639,test_nn
774,0.548,0.894072,test_nn
775,0.55,0.8879456,test_nn
776,0.552,0.88180566,test_nn
777,0.554,0.87566984,test_nn
778,0.556,0.869555,test_nn
779,0.558,0.8634763,test_nn
780,0.56,0.85744685,test_nn
781,0.562,0.8514786,test_nn
782,0.564,0.8455811,test_nn
783,0.566,0.83976346,test_nn
784,0.568,0.8340327,test_nn
785,0.57,0.828394,test_nn
786,0.572,0.82285273,test_nn
787,0.574,0.8174118,test_nn
788,0.576,0.8120733,test_nn
789,0.578,0.8068382,test_nn
790,0.58,0.8017075,test_nn
791,0.582,0.79668015,test_nn
792,0.584,0.79175574,test_nn
793,0.586,0.7869327,test_nn
794,0.588,0.78220814,test_nn
795,0.59,0.7775805,test_nn
796,0.592,0.77304566,test_nn
797,0.594,0.7686017,test_nn
798,0.596,0.7642447,test_nn
799,0.598,0.7599706,test_nn
800,0.6,0.7557768,test_nn
801,0.602,0.7516588,test_nn
802,0.604,0.7476127,test_nn
803,0.606,0.74363554,test_nn
804,0.608,0.7397231,test_nn
805,0.61,0.73587114,test_nn
806,0.612,0.7320766,test_nn
807,0.614,0.7283356,test_nn
808,0.616,0.7246454,test_nn
809,0.618,0.721002,test_nn
810,0.62,0.71740174,test_nn
811,0.622,0.7138422,test_nn
812,0.624,0.71032035,test_nn
813,0.626,0.7068329,test_nn
814,0.628,0.70337665,test_nn
815,0.63,0.6999501,test_nn
816,0.632,0.6965499,test_nn
817,0.634,0.6931737,test_nn
818,0.636,0.68981963,test_nn
819,0.638,0.686485,test_nn
820,0.64,0.6831679,test_nn
821,0.642,0.6798663,test_nn
822,0.644,0.6765787,test_nn
823,0.646,0.6733031,test_nn
824,0.648,0.6700381,test_nn
825,0.65,0.66678166,test_nn
826,0.652,0.66353285,test_nn
827,0.654,0.6602904,test_nn
828,0.656,0.6570524,test_nn
829,0.658,0.6538185,test_nn
830,0.66,0.6505866,test_nn
831,0.662,0.64735633,test_nn
832,0.664,0.64412665,test_nn
833,0.666,0.64089644,test_nn
834,0.668,0.63766533,test_nn
835,0.67,0.63443136,test_nn
836,0.672,0.6311956,test_nn
837,0.674,0.6279556,test_nn
838,0.676,0.6247121,test_nn
839,0.678,0.6214636,test_nn
840,0.68,0.6182102,test_nn
841,0.682,0.6149507,test_nn
842,0.684,0.6116854,test_nn
843,0.686,0.6084134,test_nn
844,0.688,0.6051344,test_nn
845,0.69,0.60184836,test_nn
846,0.692,0.5985549,test_nn
847,0.694,0.59525335,test_nn
848,0.696,0.5919439,test_nn
849,0.698,0.5886258,test_nn
850,0.7,0.5852993,test_nn
851,0.702,0.58196414,test_nn
852,0.704,0.5786201,test_nn
853,0.706,0.57526726,test_nn
854,0.708,0.57190496,test_nn
855,0.71,0.56853336,test_nn
856,0.712,0.5651526,test_nn
857,0.714,0.56176203,test_nn
858,0.716,0.5583625,test_nn
859,0.718,0.5549533,test_nn
860,0.72,0.5515344,test_nn
861,0.722,0.5481065,test_nn
862,0.724,0.5446684,test_nn
863,0.726,0.5412206,test_nn
864,0.728,0.5377638,test_nn
865,0.73,0.53429717,test_nn
866,0.732,0.53082097,test_nn
867,0.734,0.52733546,test_nn
868,0.736,0.52384037,test_nn
869,0.738,0.5203361,test_nn
870,0.74,0.51682234,test_nn
871,0.742,0.51329887,test_nn
872,0.744,0.5097663,test_nn
873,0.746,0.5062249,test_nn
874,0.748,0.5026742,test_nn
875,0.75,0.49911416,test_nn
876,0.752,0.49554557,test_nn
877,0.754,0.49196824,test_nn
878,0.756,0.4883813,test_nn
879,0.758,0.48478645,test_nn
880,0.76,0.48118293,test_nn
881,0.762,0.47757006,test_nn
882,0.764,0.47394896,test_nn
883,0.766,0.47031993,test_nn
884,0.768,0.46668255,test_nn
885,0.77,0.46303642,test_nn
886,0.772,0.45938256,test_nn
887,0.774,0.45572042,test_nn
888,0.776,0.4520504,test_nn
889,0.778,0.4483725,test_nn
890,0.78,0.44468677,test_nn
891,0.782,0.44099322,test_nn
892,0.784,0.4372924,test_nn
893,0.786,0.4335835,test_nn
894,0.788,0.42986754,test_nn
895,0.79,0.42614394,test_nn
896,0.792,0.4224131,test_nn
897,0.794,0.41867542,test_nn
898,0.796,0.4149298,test_nn
899,0.798,0.4111777,test_nn
900,0.8,0.40741822,test_nn
901,0.802,0.40365195,test_nn
902,0.804,0.39987892,test_nn
903,0.806,0.3960992,test_nn
904,0.808,0.3923124,test_nn
905,0.81,0.38851896,test_nn
906,0.812,0.38471907,test_nn
907,0.814,0.38091242,test_nn
908,0.816,0.37709975,test_nn
909,0.818,0.3732801,test_nn
910,0.82,0.36945444,test_nn
911,0.822,0.36562228,test_nn
912,0.824,0.36178365,test_nn
913,0.826,0.3579396,test_nn
914,0.828,0.35408866,test_nn
915,0.83,0.35023153,test_nn
916,0.832,0.34636876,test_nn
917,0.834,0.34249958,test_nn
918,0.836,0.33862466,test_nn
919,0.838,0.3347436,test_nn
920,0.84,0.3308565,test_nn
921,0.842,0.3269637,test_nn
922,0.844,0.32306477,test_nn
923,0.846,0.3191602,test_nn
924,0.848,0.3152498,test_nn
925,0.85,0.31133315,test_nn
926,0.852,0.30741143,test_nn
927,0.854,0.30348355,test_nn
928,0.856,0.29954988,test_nn
929,0.858,0.29561085,test_nn
930,0.86,0.29166543,test_nn
931,0.862,0.2877146,test_nn
932,0.864,0.28375822,test_nn
933,0.866,0.27979597,test_nn
934,0.868,0.2758284,test_nn
935,0.87,0.2718544,test_nn
936,0.872,0.26787516,test_nn
937,0.874,0.26389006,test_nn
938,0.876,0.2598995,test_nn
939,0.878,0.2559031,test_nn
940,0.88,0.25190103,test_nn
941,0.882,0.24789298,test_nn
942,0.884,0.24387933,test_nn
943,0.886,0.23986004,test_nn
944,0.888,0.23583522,test_nn
945,0.89,0.23180416,test_nn
946,0.892,0.22776748,test_nn
947,0.894,0.2237252,test_nn
948,0.896,0.21967676,test_nn
949,0.898,0.21562237,test_nn
950,0.9,0.21156238,test_nn
951,0.902,0.2074965,test_nn
952,0.904,0.20342453,test_nn
953,0.906,0.19934641,test_nn
954,0.908,0.19526276,test_nn
955,0.91,0.19117266,test_nn
956,0.912,0.18707696,test_nn
957,0.914,0.1829747,test_nn
958,0.916,0.1788663,test_nn
959,0.918,0.17475207,test_nn
960,0.92,0.17063111,test_nn
961,0.922,0.16650438,test_nn
962,0.924,0.16237116,test_nn
963,0.926,0.15823187,test_nn
964,0.928,0.1540857,test_nn
965,0.93,0.1499336,test_nn
966,0.932,0.14577448,test_nn
967,0.934,0.1416091,test_nn
968,0.936,0.13743722,test_nn
969,0.938,0.1332586,test_nn
970,0.94,0.12907341,test_nn
971,0.942,0.12488154,test_nn
972,0.944,0.12068275,test_nn
973,0.946,0.11647703,test_nn
974,0.948,0.11226463,test_nn
975,0.95,0.108045235,test_nn
976,0.952,0.10381859,test_nn
977,0.954,0.099585034,test_nn
978,0.956,0.09534451,test_nn
979,0.958,0.09109658,test_nn
980,0.96,0.08684147,test_nn
981,0.962,0.082579,test_nn
982,0.964,0.07830915,test_nn
983,0.966,0.074031904,test_nn
984,0.968,0.069747224,test_nn
985,0.97,0.06545502,test_nn
986,0.972,0.061154924,test_nn
987,0.974,0.05684755,test_nn
988,0.976,0.052531842,test_nn
989,0.978,0.048208646,test_nn
990,0.98,0.043877594,test_nn
991,0.982,0.039538544,test_nn
992,0.984,0.03519121,test_nn
993,0.986,0.030835964,test_nn
994,0.988,0.02647236,test_nn
995,0.99,0.022100572,test_nn
996,0.992,0.017720582,test_nn
997,0.994,0.013332001,test_nn
998,0.996,0.008935029,test_nn
999,0.998,0.0045296205,test_nn
1000,1.0,0.00011560321,test_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_12500/cfg.json <==
{"example": "CM", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "NewModel", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "NewModel", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "GapForcingLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 12500, "weight_testfn_obs": 1500, "diagonal_forcing": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 28814, "use_H1_norm": true, "force_bc": false, "chpt_folder": "/tmp/ray/session_2024-09-24_12-19-21_709040_941915/artifacts/2024-09-24_12-19-23/fn_2024-09-24_12-19-23/working_dirs/fn_786c9_00008_8_weight_soln_obs=12500_2024-09-24_12-19-24", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_12500/diff.csv <==
,X_x,value,name
0,-1.0,0.00015069637,diff
1,-0.998,0.00019611837,diff
2,-0.996,0.00023711286,diff
3,-0.994,0.00027399324,diff
4,-0.992,0.0003068,diff
5,-0.99,0.00033587404,diff
6,-0.988,0.00036070682,diff
7,-0.986,0.0003820341,diff
8,-0.984,0.00039988756,diff
9,-0.982,0.00041398406,diff
10,-0.98,0.000425037,diff
11,-0.978,0.00043267757,diff
12,-0.976,0.00043772534,diff
13,-0.974,0.0004391931,diff
14,-0.972,0.00043801218,diff
15,-0.97,0.00043422356,diff
16,-0.968,0.00042757392,diff
17,-0.966,0.00041874498,diff
18,-0.964,0.00040727854,diff
19,-0.962,0.00039369613,diff
20,-0.96,0.00037766248,diff
21,-0.958,0.00036010146,diff
22,-0.956,0.00034030527,diff
23,-0.954,0.0003189221,diff
24,-0.952,0.0002959296,diff
25,-0.95,0.00027146935,diff
26,-0.948,0.00024534762,diff
27,-0.946,0.00021796674,diff
28,-0.944,0.00018940866,diff
29,-0.942,0.00015996397,diff
30,-0.94,0.00012949109,diff
31,-0.938,9.812415e-05,diff
32,-0.936,6.598234e-05,diff
33,-0.934,3.3274293e-05,diff
34,-0.932,4.172325e-07,diff
35,-0.93,-3.3080578e-05,diff
36,-0.928,-6.6652894e-05,diff
37,-0.926,-0.000100672245,diff
38,-0.924,-0.00013445318,diff
39,-0.922,-0.00016824901,diff
40,-0.92,-0.00020174682,diff
41,-0.918,-0.00023499131,diff
42,-0.916,-0.00026768446,diff
43,-0.914,-0.0003003329,diff
44,-0.912,-0.00033158064,diff
45,-0.91,-0.00036267936,diff
46,-0.908,-0.0003925115,diff
47,-0.906,-0.00042156875,diff
48,-0.904,-0.00044956803,diff
49,-0.902,-0.00047650933,diff
50,-0.9,-0.0005018115,diff
51,-0.898,-0.0005259812,diff
52,-0.896,-0.0005482584,diff
53,-0.894,-0.00056928396,diff
54,-0.892,-0.0005886853,diff
55,-0.89,-0.0006060004,diff
56,-0.888,-0.00062173605,diff
57,-0.886,-0.0006349385,diff
58,-0.884,-0.0006467402,diff
59,-0.882,-0.0006556958,diff
60,-0.88,-0.00066280365,diff
61,-0.878,-0.0006670505,diff
62,-0.876,-0.00066918135,diff
63,-0.874,-0.0006684363,diff
64,-0.872,-0.00066533685,diff
65,-0.87,-0.000659436,diff
66,-0.868,-0.0006504357,diff
67,-0.866,-0.00063845515,diff
68,-0.864,-0.0006234944,diff
69,-0.862,-0.0006057322,diff
70,-0.86,-0.00058445334,diff
71,-0.858,-0.00056016445,diff
72,-0.856,-0.0005324185,diff
73,-0.854,-0.00050100684,diff
74,-0.852,-0.00046616793,diff
75,-0.85,-0.00042799115,diff
76,-0.848,-0.00038605928,diff
77,-0.846,-0.00034046173,diff
78,-0.844,-0.00029057264,diff
79,-0.842,-0.0002374947,diff
80,-0.84,-0.00017994642,diff
81,-0.838,-0.00011846423,diff
82,-0.836,-5.2779913e-05,diff
83,-0.834,1.6897917e-05,diff
84,-0.832,9.036064e-05,diff
85,-0.83,0.00016868114,diff
86,-0.828,0.00025120378,diff
87,-0.826,0.00033774972,diff
88,-0.824,0.00042900443,diff
89,-0.822,0.0005247295,diff
90,-0.82,0.0006247461,diff
91,-0.818,0.00072953105,diff
92,-0.816,0.00083884597,diff
93,-0.814,0.00095307827,diff
94,-0.812,0.0010716021,diff
95,-0.81,0.0011948645,diff
96,-0.808,0.0013231337,diff
97,-0.806,0.0014561415,diff
98,-0.804,0.001593709,diff
99,-0.802,0.0017362237,diff
100,-0.8,0.0018837452,diff
101,-0.798,0.0020360649,diff
102,-0.796,0.0021934211,diff
103,-0.794,0.0023554265,diff
104,-0.792,0.0025224984,diff
105,-0.79,0.0026943684,diff
106,-0.788,0.002871126,diff
107,-0.786,0.0030531883,diff
108,-0.784,0.0032398999,diff
109,-0.782,0.0034318566,diff
110,-0.78,0.0036284328,diff
111,-0.778,0.0038299859,diff
112,-0.776,0.0040362775,diff
113,-0.774,0.004247844,diff
114,-0.772,0.0044638515,diff
115,-0.77,0.0046850443,diff
116,-0.768,0.0049106777,diff
117,-0.766,0.005141437,diff
118,-0.764,0.005376965,diff
119,-0.762,0.0056172907,diff
120,-0.76,0.0058618486,diff
121,-0.758,0.006111175,diff
122,-0.756,0.0063649714,diff
123,-0.754,0.006623566,diff
124,-0.752,0.0068863034,diff
125,-0.75,0.007153809,diff
126,-0.748,0.0074251294,diff
127,-0.746,0.0077011585,diff
128,-0.744,0.007981181,diff
129,-0.742,0.008265197,diff
130,-0.74,0.008553326,diff
131,-0.738,0.00884527,diff
132,-0.736,0.009141147,diff
133,-0.734,0.009440899,diff
134,-0.732,0.009744048,diff
135,-0.73,0.010050714,diff
136,-0.728,0.01036042,diff
137,-0.726,0.010674298,diff
138,-0.724,0.010990679,diff
139,-0.722,0.01131016,diff
140,-0.72,0.0116327405,diff
141,-0.718,0.011957526,diff
142,-0.716,0.012285054,diff
143,-0.714,0.012615442,diff
144,-0.712,0.012947857,diff
145,-0.71,0.013282239,diff
146,-0.708,0.013618648,diff
147,-0.706,0.013956845,diff
148,-0.704,0.014296651,diff
149,-0.702,0.0146378875,diff
150,-0.7,0.0149799585,diff
151,-0.698,0.0153234005,diff
152,-0.696,0.015667498,diff
153,-0.694,0.016012073,diff
154,-0.692,0.016357124,diff
155,-0.69,0.016701937,diff
156,-0.688,0.01704675,diff
157,-0.686,0.017391443,diff
158,-0.684,0.017735362,diff
159,-0.682,0.018078148,diff
160,-0.68,0.0184201,diff
161,-0.678,0.018760681,diff
162,-0.676,0.01909858,diff
163,-0.674,0.019435406,diff
164,-0.672,0.01976943,diff
165,-0.67,0.02010119,diff
166,-0.668,0.02042967,diff
167,-0.666,0.020754993,diff
168,-0.664,0.0210765,diff
169,-0.662,0.021393955,diff
170,-0.66,0.021707416,diff
171,-0.658,0.02201581,diff
172,-0.656,0.0223189,diff
173,-0.654,0.022616982,diff
174,-0.652,0.022909045,diff
175,-0.65,0.02319467,diff
176,-0.648,0.023473322,diff
177,-0.646,0.02374512,diff
178,-0.644,0.024009347,diff
179,-0.642,0.02426517,diff
180,-0.64,0.024512768,diff
181,-0.638,0.024750888,diff
182,-0.636,0.024980009,diff
183,-0.634,0.025198579,diff
184,-0.632,0.025406778,diff
185,-0.63,0.02560407,diff
186,-0.628,0.025789618,diff
187,-0.626,0.025963128,diff
188,-0.624,0.026122928,diff
189,-0.622,0.02627027,diff
190,-0.62,0.026403368,diff
191,-0.618,0.026521742,diff
192,-0.616,0.026624799,diff
193,-0.614,0.026711762,diff
194,-0.612,0.026782632,diff
195,-0.61,0.0268358,diff
196,-0.608,0.026871026,diff
197,-0.606,0.026887357,diff
198,-0.604,0.026884377,diff
199,-0.602,0.026860893,diff
200,-0.6,0.026816547,diff
201,-0.598,0.026750684,diff
202,-0.596,0.026661456,diff
203,-0.594,0.0265491,diff
204,-0.592,0.026412368,diff
205,-0.59,0.026250124,diff
206,-0.588,0.026062429,diff
207,-0.586,0.025846958,diff
208,-0.584,0.025603533,diff
209,-0.582,0.025331318,diff
210,-0.58,0.025028944,diff
211,-0.578,0.024695396,diff
212,-0.576,0.02433014,diff
213,-0.574,0.023931563,diff
214,-0.572,0.023498952,diff
215,-0.57,0.023030639,diff
216,-0.568,0.022526443,diff
217,-0.566,0.021984577,diff
218,-0.564,0.021404088,diff
219,-0.562,0.020783663,diff
220,-0.56,0.02012217,diff
221,-0.558,0.019417882,diff
222,-0.556,0.018670619,diff
223,-0.554,0.017878354,diff
224,-0.552,0.017040074,diff
225,-0.55,0.01615423,diff
226,-0.548,0.015220106,diff
227,-0.546,0.014235675,diff
228,-0.544,0.013200164,diff
229,-0.542,0.012111902,diff
230,-0.54,0.010969639,diff
231,-0.538,0.009772122,diff
232,-0.536,0.008517861,diff
233,-0.534,0.0072059035,diff
234,-0.532,0.005834341,diff
235,-0.53,0.004402697,diff
236,-0.528,0.0029091835,diff
237,-0.526,0.0013523698,diff
238,-0.524,-0.00026923418,diff
239,-0.522,-0.0018754005,diff
240,-0.52,-0.0033371449,diff
241,-0.518,-0.0046468377,diff
242,-0.516,-0.005795002,diff
243,-0.514,-0.0067720413,diff
244,-0.512,-0.007566154,diff
245,-0.51,-0.008160949,diff
246,-0.508,-0.008536994,diff
247,-0.506,-0.008667588,diff
248,-0.504,-0.008513629,diff
249,-0.502,-0.008009195,diff
250,-0.5,-0.0069845915,diff
251,-0.498,-0.005458772,diff
252,-0.496,-0.0040084124,diff
253,-0.494,-0.0026336312,diff
254,-0.492,-0.0013335347,diff
255,-0.49,-0.00010854006,diff
256,-0.488,0.0010421276,diff
257,-0.486,0.0021187067,diff
258,-0.484,0.0031217337,diff
259,-0.482,0.00405252,diff
260,-0.48,0.004912019,diff
261,-0.478,0.005701661,diff
262,-0.476,0.006422162,diff
263,-0.474,0.007075548,diff
264,-0.472,0.007663369,diff
265,-0.47,0.008187532,diff
266,-0.468,0.0086500645,diff
267,-0.466,0.009052873,diff
268,-0.464,0.009398699,diff
269,-0.462,0.0096895695,diff
270,-0.46,0.00992775,diff
271,-0.458,0.010115981,diff
272,-0.456,0.0102574825,diff
273,-0.454,0.010354757,diff
274,-0.452,0.010410786,diff
275,-0.45,0.010427833,diff
276,-0.448,0.010408878,diff
277,-0.446,0.010357618,diff
278,-0.444,0.010276079,diff
279,-0.442,0.010167122,diff
280,-0.44,0.010035038,diff
281,-0.438,0.0098809,diff
282,-0.436,0.009707928,diff
283,-0.434,0.009519339,diff
284,-0.432,0.00931704,diff
285,-0.43,0.009104252,diff
286,-0.428,0.008882284,diff
287,-0.426,0.008654237,diff
288,-0.424,0.008422136,diff
289,-0.422,0.008187294,diff
290,-0.42,0.007952571,diff
291,-0.418,0.00771904,diff
292,-0.416,0.007488489,diff
293,-0.414,0.0072624683,diff
294,-0.412,0.007042408,diff
295,-0.41,0.006829381,diff
296,-0.408,0.0066239834,diff
297,-0.406,0.0064280033,diff
298,-0.404,0.006241679,diff
299,-0.402,0.006066084,diff
300,-0.4,0.0059016943,diff
301,-0.398,0.0057485104,diff
302,-0.396,0.005607128,diff
303,-0.394,0.0054779053,diff
304,-0.392,0.0053617954,diff
305,-0.39,0.0052576065,diff
306,-0.388,0.0051658154,diff
307,-0.386,0.005086899,diff
308,-0.384,0.005020261,diff
309,-0.382,0.0049655437,diff
310,-0.38,0.0049233437,diff
311,-0.378,0.0048925877,diff
312,-0.376,0.004872799,diff
313,-0.374,0.0048644543,diff
314,-0.372,0.0048667192,diff
315,-0.37,0.004879117,diff
316,-0.368,0.004901409,diff
317,-0.366,0.0049329996,diff
318,-0.364,0.00497365,diff
319,-0.362,0.005022526,diff
320,-0.36,0.00507915,diff
321,-0.358,0.005143881,diff
322,-0.356,0.0052148104,diff
323,-0.354,0.0052924156,diff
324,-0.352,0.0053762197,diff
325,-0.35,0.0054655075,diff
326,-0.348,0.0055595636,diff
327,-0.346,0.005658388,diff
328,-0.344,0.005760908,diff
329,-0.342,0.005867243,diff
330,-0.34,0.0059765577,diff
331,-0.338,0.0060887337,diff
332,-0.336,0.0062030554,diff
333,-0.334,0.006319523,diff
334,-0.332,0.00643754,diff
335,-0.33,0.0065562725,diff
336,-0.328,0.0066763163,diff
337,-0.326,0.0067961216,diff
338,-0.324,0.006916642,diff
339,-0.322,0.0070364475,diff
340,-0.32,0.0071558952,diff
341,-0.318,0.0072746277,diff
342,-0.316,0.0073922873,diff
343,-0.314,0.007508397,diff
344,-0.312,0.0076225996,diff
345,-0.31,0.0077353716,diff
346,-0.308,0.007846117,diff
347,-0.306,0.0079545975,diff
348,-0.304,0.008060217,diff
349,-0.302,0.00816381,diff
350,-0.3,0.008264542,diff
351,-0.298,0.008362651,diff
352,-0.296,0.008457422,diff
353,-0.294,0.008549213,diff
354,-0.292,0.008637786,diff
355,-0.29,0.008722782,diff
356,-0.288,0.008804679,diff
357,-0.286,0.008882761,diff
358,-0.284,0.008957744,diff
359,-0.282,0.009029031,diff
360,-0.28,0.0090966225,diff
361,-0.278,0.00916028,diff
362,-0.276,0.009220958,diff
363,-0.274,0.009277463,diff
364,-0.272,0.00933063,diff
365,-0.27,0.009380341,diff
366,-0.268,0.009425998,diff
367,-0.266,0.009468079,diff
368,-0.264,0.009506822,diff
369,-0.262,0.009541988,diff
370,-0.26,0.009573698,diff
371,-0.258,0.009601831,diff
372,-0.256,0.009626508,diff
373,-0.254,0.009648085,diff
374,-0.252,0.009666085,diff
375,-0.25,0.009680748,diff
376,-0.248,0.0096924305,diff
377,-0.246,0.009701371,diff
378,-0.244,0.009706974,diff
379,-0.242,0.009709835,diff
380,-0.24,0.009709835,diff
381,-0.238,0.009706736,diff
382,-0.236,0.009701252,diff
383,-0.234,0.009693146,diff
384,-0.232,0.009682775,diff
385,-0.23,0.009669781,diff
386,-0.228,0.009654641,diff
387,-0.226,0.009637117,diff
388,-0.224,0.009617329,diff
389,-0.222,0.009595871,diff
390,-0.22,0.009572506,diff
391,-0.218,0.009547234,diff
392,-0.216,0.009520531,diff
393,-0.214,0.009491444,diff
394,-0.212,0.009461284,diff
395,-0.21,0.009429693,diff
396,-0.208,0.009396553,diff
397,-0.206,0.009361982,diff
398,-0.204,0.009326816,diff
399,-0.202,0.009290218,diff
400,-0.2,0.009252548,diff
401,-0.198,0.009213924,diff
402,-0.196,0.009174585,diff
403,-0.194,0.009134531,diff
404,-0.192,0.009093761,diff
405,-0.19,0.009052277,diff
406,-0.188,0.009010553,diff
407,-0.186,0.008968353,diff
408,-0.184,0.008925319,diff
409,-0.182,0.008882165,diff
410,-0.18,0.00883913,diff
411,-0.178,0.008795619,diff
412,-0.176,0.008751869,diff
413,-0.174,0.008708477,diff
414,-0.172,0.008664608,diff
415,-0.17,0.008621335,diff
416,-0.168,0.008577943,diff
417,-0.166,0.00853467,diff
418,-0.164,0.008491397,diff
419,-0.162,0.008448839,diff
420,-0.16,0.008406162,diff
421,-0.158,0.008364081,diff
422,-0.156,0.00832212,diff
423,-0.154,0.008280873,diff
424,-0.152,0.008239627,diff
425,-0.15,0.008199215,diff
426,-0.148,0.008159399,diff
427,-0.146,0.008119822,diff
428,-0.144,0.008080959,diff
429,-0.142,0.0080423355,diff
430,-0.14,0.008004904,diff
431,-0.138,0.007967472,diff
432,-0.136,0.007930756,diff
433,-0.134,0.007895112,diff
434,-0.132,0.007859707,diff
435,-0.13,0.007825613,diff
436,-0.128,0.0077912807,diff
437,-0.126,0.007758379,diff
438,-0.124,0.007725835,diff
439,-0.122,0.007694006,diff
440,-0.12,0.0076624155,diff
441,-0.118,0.007631898,diff
442,-0.116,0.007602453,diff
443,-0.114,0.0075731277,diff
444,-0.112,0.007544756,diff
445,-0.11,0.007516861,diff
446,-0.108,0.007489443,diff
447,-0.106,0.0074629784,diff
448,-0.104,0.0074369907,diff
449,-0.102,0.007411957,diff
450,-0.1,0.0073873997,diff
451,-0.098,0.0073632,diff
452,-0.096,0.007339716,diff
453,-0.094,0.007316828,diff
454,-0.092,0.007294178,diff
455,-0.09,0.007272601,diff
456,-0.088,0.007251501,diff
457,-0.086,0.0072305202,diff
458,-0.084,0.007210374,diff
459,-0.082,0.0071908236,diff
460,-0.08,0.0071713924,diff
461,-0.078,0.0071526766,diff
462,-0.076,0.0071344376,diff
463,-0.074,0.0071163177,diff
464,-0.072,0.007098675,diff
465,-0.07,0.0070815086,diff
466,-0.068,0.0070643425,diff
467,-0.066,0.00704813,diff
468,-0.064,0.007031679,diff
469,-0.062,0.007016182,diff
470,-0.06,0.007000923,diff
471,-0.058,0.0069851875,diff
472,-0.056,0.0069704056,diff
473,-0.054,0.0069556236,diff
474,-0.052,0.00694108,diff
475,-0.05,0.0069270134,diff
476,-0.048,0.0069127083,diff
477,-0.046,0.00689888,diff
478,-0.044,0.0068855286,diff
479,-0.042,0.0068717003,diff
480,-0.04,0.006858349,diff
481,-0.038,0.006845236,diff
482,-0.036,0.006832123,diff
483,-0.034,0.006819129,diff
484,-0.032,0.006806612,diff
485,-0.03,0.0067938566,diff
486,-0.028,0.0067813396,diff
487,-0.026,0.006768465,diff
488,-0.024,0.0067563057,diff
489,-0.022,0.0067441463,diff
490,-0.02,0.006731987,diff
491,-0.018,0.006720066,diff
492,-0.016,0.0067079067,diff
493,-0.014,0.006696224,diff
494,-0.012,0.006684184,diff
495,-0.01,0.006672621,diff
496,-0.008,0.0066609383,diff
497,-0.006,0.0066490173,diff
498,-0.004,0.0066378117,diff
499,-0.002,0.0066262484,diff
500,0.0,0.006615162,diff
501,0.002,0.0066041946,diff
502,0.004,0.006592989,diff
503,0.006,0.0065820217,diff
504,0.008,0.006570816,diff
505,0.01,0.006560564,diff
506,0.012,0.0065499544,diff
507,0.014,0.0065392256,diff
508,0.016,0.0065289736,diff
509,0.018,0.00651896,diff
510,0.02,0.0065090656,diff
511,0.022,0.0064992905,diff
512,0.024,0.006489873,diff
513,0.026,0.006480694,diff
514,0.028,0.0064719915,diff
515,0.03,0.0064628124,diff
516,0.032,0.0064542294,diff
517,0.034,0.006446123,diff
518,0.036,0.0064382553,diff
519,0.038,0.0064305067,diff
520,0.04,0.006423235,diff
521,0.042,0.006416321,diff
522,0.044,0.006409645,diff
523,0.046,0.006403327,diff
524,0.048,0.0063974857,diff
525,0.05,0.0063921213,diff
526,0.052,0.0063872337,diff
527,0.054,0.006382942,diff
528,0.056,0.006378293,diff
529,0.058,0.006374955,diff
530,0.06,0.0063718557,diff
531,0.062,0.006369114,diff
532,0.064,0.006367445,diff
533,0.066,0.006365776,diff
534,0.068,0.006364584,diff
535,0.07,0.0063643456,diff
536,0.072,0.0063648224,diff
537,0.074,0.0063655376,diff
538,0.076,0.0063672066,diff
539,0.078,0.0063694715,diff
540,0.08,0.0063723326,diff
541,0.082,0.006376028,diff
542,0.084,0.006380081,diff
543,0.086,0.0063853264,diff
544,0.088,0.006390929,diff
545,0.09,0.0063974857,diff
546,0.092,0.0064044,diff
547,0.094,0.006412506,diff
548,0.096,0.006421089,diff
549,0.098,0.006430626,diff
550,0.1,0.0064407587,diff
551,0.102,0.006452441,diff
552,0.104,0.0064640045,diff
553,0.106,0.006477475,diff
554,0.108,0.006490469,diff
555,0.11,0.0065051317,diff
556,0.112,0.0065202713,diff
557,0.114,0.006536603,diff
558,0.116,0.00655365,diff
559,0.118,0.0065710545,diff
560,0.12,0.006589651,diff
561,0.122,0.006609082,diff
562,0.124,0.006629467,diff
563,0.126,0.006650448,diff
564,0.128,0.0066720247,diff
565,0.13,0.0066947937,diff
566,0.132,0.0067185163,diff
567,0.134,0.0067425966,diff
568,0.136,0.0067675114,diff
569,0.138,0.006793022,diff
570,0.14,0.0068194866,diff
571,0.142,0.0068466663,diff
572,0.144,0.006874323,diff
573,0.146,0.0069026947,diff
574,0.148,0.0069316626,diff
575,0.15,0.0069613457,diff
576,0.152,0.006991625,diff
577,0.154,0.0070221424,diff
578,0.156,0.0070533752,diff
579,0.158,0.0070849657,diff
580,0.16,0.007117152,diff
581,0.162,0.0071496964,diff
582,0.164,0.0071822405,diff
583,0.166,0.0072155,diff
584,0.168,0.00724864,diff
585,0.17,0.007282257,diff
586,0.172,0.007315278,diff
587,0.174,0.0073490143,diff
588,0.176,0.0073827505,diff
589,0.178,0.0074164867,diff
590,0.18,0.007449627,diff
591,0.182,0.0074828863,diff
592,0.184,0.0075161457,diff
593,0.186,0.00754869,diff
594,0.188,0.0075809956,diff
595,0.19,0.007612467,diff
596,0.192,0.0076440573,diff
597,0.194,0.0076748133,diff
598,0.196,0.007704377,diff
599,0.198,0.0077334642,diff
600,0.2,0.007761717,diff
601,0.202,0.0077888966,diff
602,0.204,0.007814884,diff
603,0.206,0.007839918,diff
604,0.208,0.00786376,diff
605,0.21,0.007885933,diff
606,0.212,0.007906914,diff
607,0.214,0.007925987,diff
608,0.216,0.007943869,diff
609,0.218,0.007959604,diff
610,0.22,0.007973671,diff
611,0.222,0.007985473,diff
612,0.224,0.007995367,diff
613,0.226,0.008003235,diff
614,0.228,0.0080087185,diff
615,0.23,0.008011937,diff
616,0.232,0.008012295,diff
617,0.234,0.008010268,diff
618,0.236,0.008005619,diff
619,0.238,0.00799787,diff
620,0.24,0.007987261,diff
621,0.242,0.007973671,diff
622,0.244,0.007957101,diff
623,0.246,0.007937193,diff
624,0.248,0.007913947,diff
625,0.25,0.007887244,diff
626,0.252,0.007856965,diff
627,0.254,0.007823229,diff
628,0.256,0.007785678,diff
629,0.258,0.0077443123,diff
630,0.26,0.007699251,diff
631,0.262,0.007650137,diff
632,0.264,0.007597327,diff
633,0.266,0.007540345,diff
634,0.268,0.007479191,diff
635,0.27,0.0074139833,diff
636,0.272,0.007344365,diff
637,0.274,0.007270932,diff
638,0.276,0.0071930885,diff
639,0.278,0.0071105957,diff
640,0.28,0.007024169,diff
641,0.282,0.006933689,diff
642,0.284,0.0068387985,diff
643,0.286,0.0067392588,diff
644,0.288,0.0066361427,diff
645,0.29,0.0065283775,diff
646,0.292,0.006416559,diff
647,0.294,0.0063010454,diff
648,0.296,0.0061814785,diff
649,0.298,0.0060579777,diff
650,0.3,0.0059309006,diff
651,0.302,0.005799532,diff
652,0.304,0.0056654215,diff
653,0.306,0.0055276155,diff
654,0.308,0.0053864717,diff
655,0.31,0.005242586,diff
656,0.312,0.0050959587,diff
657,0.314,0.0049467087,diff
658,0.316,0.0047951937,diff
659,0.318,0.0046412945,diff
660,0.32,0.0044858456,diff
661,0.322,0.00432837,diff
662,0.324,0.0041701794,diff
663,0.326,0.0040109158,diff
664,0.328,0.0038508177,diff
665,0.33,0.003690958,diff
666,0.332,0.0035307407,diff
667,0.334,0.0033717155,diff
668,0.336,0.0032125711,diff
669,0.338,0.0030556917,diff
670,0.34,0.0029002428,diff
671,0.342,0.0027470589,diff
672,0.344,0.002596736,diff
673,0.346,0.0024496317,diff
674,0.348,0.0023059845,diff
675,0.35,0.0021669865,diff
676,0.352,0.0020323992,diff
677,0.354,0.0019031763,diff
678,0.356,0.0017795563,diff
679,0.358,0.0016627312,diff
680,0.36,0.001552105,diff
681,0.362,0.0014492273,diff
682,0.364,0.0013546944,diff
683,0.366,0.0012683868,diff
684,0.368,0.0011911392,diff
685,0.37,0.0011236668,diff
686,0.372,0.0010663271,diff
687,0.374,0.0010192394,diff
688,0.376,0.000983715,diff
689,0.378,0.0009596348,diff
690,0.38,0.00094747543,diff
691,0.382,0.00094771385,diff
692,0.384,0.0009608269,diff
693,0.386,0.0009869337,diff
694,0.388,0.0010266304,diff
695,0.39,0.0010797977,diff
696,0.392,0.0011469126,diff
697,0.394,0.0012278557,diff
698,0.396,0.0013227463,diff
699,0.398,0.0014317036,diff
700,0.4,0.0015542507,diff
701,0.402,0.0016903877,diff
702,0.404,0.0018401146,diff
703,0.406,0.0020029545,diff
704,0.408,0.0021783113,diff
705,0.41,0.0023653507,diff
706,0.412,0.002563715,diff
707,0.414,0.002772808,diff
708,0.416,0.0029910803,diff
709,0.418,0.0032178164,diff
710,0.42,0.0034524202,diff
711,0.422,0.003692627,diff
712,0.424,0.0039372444,diff
713,0.426,0.0041849613,diff
714,0.428,0.0044338703,diff
715,0.43,0.0046823025,diff
716,0.432,0.0049283504,diff
717,0.434,0.00516963,diff
718,0.436,0.005404234,diff
719,0.438,0.0056294203,diff
720,0.44,0.0058431625,diff
721,0.442,0.0060424805,diff
722,0.444,0.0062247515,diff
723,0.446,0.0063875914,diff
724,0.448,0.0065279007,diff
725,0.45,0.0066426992,diff
726,0.452,0.006729007,diff
727,0.454,0.0067840815,diff
728,0.456,0.0068044662,diff
729,0.458,0.0067876577,diff
730,0.46,0.0067293644,diff
731,0.462,0.006627798,diff
732,0.464,0.006479621,diff
733,0.466,0.0062812567,diff
734,0.468,0.0060299635,diff
735,0.47,0.005723238,diff
736,0.472,0.0053577423,diff
737,0.474,0.004930854,diff
738,0.476,0.004440427,diff
739,0.478,0.0038833618,diff
740,0.48,0.003257513,diff
741,0.482,0.0025607347,diff
742,0.484,0.001790762,diff
743,0.486,0.0009460449,diff
744,0.488,2.4318695e-05,diff
745,0.49,-0.00097572803,diff
746,0.492,-0.0020554662,diff
747,0.494,-0.0032162666,diff
748,0.496,-0.004458964,diff
749,0.498,-0.0057846904,diff
750,0.5,-0.007193744,diff
751,0.502,-0.008110344,diff
752,0.504,-0.008516967,diff
753,0.506,-0.008583188,diff
754,0.508,-0.008375406,diff
755,0.51,-0.007932901,diff
756,0.512,-0.0072833896,diff
757,0.514,-0.006446898,diff
758,0.516,-0.005438745,diff
759,0.518,-0.004271567,diff
760,0.52,-0.0029559135,diff
761,0.522,-0.0015001893,diff
762,0.524,8.773804e-05,diff
763,0.526,0.00167799,diff
764,0.528,0.0031914115,diff
765,0.53,0.004630029,diff
766,0.532,0.005994618,diff
767,0.534,0.0072870255,diff
768,0.536,0.008508801,diff
769,0.538,0.009661436,diff
770,0.54,0.0107470155,diff
771,0.542,0.01176697,diff
772,0.544,0.01272279,diff
773,0.546,0.01361686,diff
774,0.548,0.0144507885,diff
775,0.55,0.015226185,diff
776,0.552,0.01594466,diff
777,0.554,0.016608775,diff
778,0.556,0.017219663,diff
779,0.558,0.01777935,diff
780,0.56,0.018289566,diff
781,0.562,0.018752158,diff
782,0.564,0.019168913,diff
783,0.566,0.019541383,diff
784,0.568,0.019871294,diff
785,0.57,0.020160556,diff
786,0.572,0.020410419,diff
787,0.574,0.020623147,diff
788,0.576,0.020799816,diff
789,0.578,0.020941794,diff
790,0.58,0.02105105,diff
791,0.582,0.021128893,diff
792,0.584,0.021176934,diff
793,0.586,0.021196187,diff
794,0.588,0.021188319,diff
795,0.59,0.021154642,diff
796,0.592,0.021096528,diff
797,0.594,0.02101475,diff
798,0.596,0.020911157,diff
799,0.598,0.020786524,diff
800,0.6,0.020641983,diff
801,0.602,0.020479262,diff
802,0.604,0.0202986,diff
803,0.606,0.020101368,diff
804,0.608,0.019888937,diff
805,0.61,0.019661546,diff
806,0.612,0.019420624,diff
807,0.614,0.019167304,diff
808,0.616,0.018901646,diff
809,0.618,0.018625498,diff
810,0.62,0.01833874,diff
811,0.622,0.018042982,diff
812,0.624,0.017738342,diff
813,0.626,0.017425835,diff
814,0.628,0.017105877,diff
815,0.63,0.016779602,diff
816,0.632,0.016447365,diff
817,0.634,0.016109765,diff
818,0.636,0.015767395,diff
819,0.638,0.015421212,diff
820,0.64,0.015071273,diff
821,0.642,0.014718115,diff
822,0.644,0.014362633,diff
823,0.646,0.014004827,diff
824,0.648,0.013645649,diff
825,0.65,0.013285279,diff
826,0.652,0.012923956,diff
827,0.654,0.012562215,diff
828,0.656,0.012200654,diff
829,0.658,0.01183939,diff
830,0.66,0.011478901,diff
831,0.662,0.011119664,diff
832,0.664,0.010761499,diff
833,0.666,0.010405183,diff
834,0.668,0.010050595,diff
835,0.67,0.00969851,diff
836,0.672,0.009348869,diff
837,0.674,0.0090017915,diff
838,0.676,0.008657575,diff
839,0.678,0.008316755,diff
840,0.68,0.007979155,diff
841,0.682,0.007644832,diff
842,0.684,0.007314503,diff
843,0.686,0.006987989,diff
844,0.688,0.0066652894,diff
845,0.69,0.0063468814,diff
846,0.692,0.0060327053,diff
847,0.694,0.0057227015,diff
848,0.696,0.005417645,diff
849,0.698,0.005116582,diff
850,0.7,0.0048205256,diff
851,0.702,0.0045288205,diff
852,0.704,0.0042423606,diff
853,0.706,0.00396049,diff
854,0.708,0.0036832094,diff
855,0.71,0.0034113526,diff
856,0.712,0.0031442642,diff
857,0.714,0.0028820634,diff
858,0.716,0.0026250482,diff
859,0.718,0.0023729801,diff
860,0.72,0.0021255016,diff
861,0.722,0.0018835068,diff
862,0.724,0.0016462803,diff
863,0.726,0.0014136434,diff
864,0.728,0.0011864305,diff
865,0.73,0.0009640455,diff
866,0.732,0.0007458925,diff
867,0.734,0.00053310394,diff
868,0.736,0.0003247261,diff
869,0.738,0.00012117624,diff
870,0.74,-7.772446e-05,diff
871,0.742,-0.0002720356,diff
872,0.744,-0.0004621148,diff
873,0.746,-0.0006477237,diff
874,0.748,-0.000828743,diff
875,0.75,-0.0010058284,diff
876,0.752,-0.001178503,diff
877,0.754,-0.0013473928,diff
878,0.756,-0.0015123487,diff
879,0.758,-0.0016729534,diff
880,0.76,-0.0018301606,diff
881,0.762,-0.0019835234,diff
882,0.764,-0.0021333694,diff
883,0.766,-0.0022795796,diff
884,0.768,-0.002422601,diff
885,0.77,-0.0025622547,diff
886,0.772,-0.0026985407,diff
887,0.774,-0.0028318465,diff
888,0.776,-0.002962321,diff
889,0.778,-0.003089577,diff
890,0.78,-0.0032143593,diff
891,0.782,-0.0033365786,diff
892,0.784,-0.0034559965,diff
893,0.786,-0.0035729408,diff
894,0.788,-0.003687501,diff
895,0.79,-0.003799826,diff
896,0.792,-0.0039102137,diff
897,0.794,-0.0040181577,diff
898,0.796,-0.0041243136,diff
899,0.798,-0.0042282343,diff
900,0.8,-0.0043308437,diff
901,0.802,-0.004431367,diff
902,0.804,-0.00453043,diff
903,0.806,-0.004627615,diff
904,0.808,-0.004723519,diff
905,0.81,-0.0048178732,diff
906,0.812,-0.0049107373,diff
907,0.814,-0.005002439,diff
908,0.816,-0.005092889,diff
909,0.818,-0.0051820874,diff
910,0.82,-0.005270064,diff
911,0.822,-0.0053571463,diff
912,0.824,-0.0054430068,diff
913,0.826,-0.0055277944,diff
914,0.828,-0.005611241,diff
915,0.83,-0.0056940913,diff
916,0.832,-0.005775839,diff
917,0.834,-0.0058567226,diff
918,0.836,-0.0059368014,diff
919,0.838,-0.006015688,diff
920,0.84,-0.0060935616,diff
921,0.842,-0.006170392,diff
922,0.844,-0.0062462986,diff
923,0.846,-0.00632146,diff
924,0.848,-0.0063951313,diff
925,0.85,-0.006468177,diff
926,0.852,-0.006539911,diff
927,0.854,-0.0066106617,diff
928,0.856,-0.006679982,diff
929,0.858,-0.00674814,diff
930,0.86,-0.0068151057,diff
931,0.862,-0.006880462,diff
932,0.864,-0.006944388,diff
933,0.866,-0.007006973,diff
934,0.868,-0.0070676506,diff
935,0.87,-0.007126987,diff
936,0.872,-0.0071844757,diff
937,0.874,-0.007240057,diff
938,0.876,-0.0072933584,diff
939,0.878,-0.007344812,diff
940,0.88,-0.0073938966,diff
941,0.882,-0.0074407607,diff
942,0.884,-0.007485047,diff
943,0.886,-0.0075269043,diff
944,0.888,-0.007565841,diff
945,0.89,-0.0076018125,diff
946,0.892,-0.007635087,diff
947,0.894,-0.007664904,diff
948,0.896,-0.007691711,diff
949,0.898,-0.007714808,diff
950,0.9,-0.0077343136,diff
951,0.902,-0.0077500343,diff
952,0.904,-0.0077617466,diff
953,0.906,-0.007769242,diff
954,0.908,-0.0077727586,diff
955,0.91,-0.0077714026,diff
956,0.912,-0.0077658594,diff
957,0.914,-0.0077548623,diff
958,0.916,-0.0077393353,diff
959,0.918,-0.0077182353,diff
960,0.92,-0.007691905,diff
961,0.922,-0.0076598376,diff
962,0.924,-0.007621959,diff
963,0.926,-0.007578239,diff
964,0.928,-0.0075280517,diff
965,0.93,-0.0074717104,diff
966,0.932,-0.0074086785,diff
967,0.934,-0.0073384047,diff
968,0.936,-0.0072612986,diff
969,0.938,-0.0071772784,diff
970,0.94,-0.007085435,diff
971,0.942,-0.006985806,diff
972,0.944,-0.006878577,diff
973,0.946,-0.0067630485,diff
974,0.948,-0.006639041,diff
975,0.95,-0.006507024,diff
976,0.952,-0.006365627,diff
977,0.954,-0.006215669,diff
978,0.956,-0.006056182,diff
979,0.958,-0.0058872923,diff
980,0.96,-0.0057088956,diff
981,0.962,-0.005520433,diff
982,0.964,-0.005322069,diff
983,0.966,-0.0051134527,diff
984,0.968,-0.004894074,diff
985,0.97,-0.004664149,diff
986,0.972,-0.0044233575,diff
987,0.974,-0.004171215,diff
988,0.976,-0.003907621,diff
989,0.978,-0.0036322922,diff
990,0.98,-0.0033453703,diff
991,0.982,-0.003046479,diff
992,0.984,-0.0027351324,diff
993,0.986,-0.0024110898,diff
994,0.988,-0.0020745806,diff
995,0.99,-0.0017251447,diff
996,0.992,-0.0013625482,diff
997,0.994,-0.0009863591,diff
998,0.996,-0.0005968502,diff
999,0.998,-0.00019356236,diff
1000,1.0,0.0002236003,diff


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_12500/gt_nn.csv <==
,X_x,value,name
0,-1.0,0.0,gt_nn
1,-0.998,0.0040725293,gt_nn
2,-0.996,0.00814518,gt_nn
3,-0.994,0.012217709,gt_nn
4,-0.992,0.01629036,gt_nn
5,-0.99,0.02036289,gt_nn
6,-0.988,0.024435539,gt_nn
7,-0.986,0.028508069,gt_nn
8,-0.984,0.0325806,gt_nn
9,-0.982,0.03665325,gt_nn
10,-0.98,0.04072578,gt_nn
11,-0.978,0.04479843,gt_nn
12,-0.976,0.048870955,gt_nn
13,-0.974,0.052943606,gt_nn
14,-0.972,0.057016138,gt_nn
15,-0.97,0.061088666,gt_nn
16,-0.968,0.06516132,gt_nn
17,-0.966,0.06923384,gt_nn
18,-0.964,0.0733065,gt_nn
19,-0.962,0.077379026,gt_nn
20,-0.96,0.08145168,gt_nn
21,-0.958,0.0855242,gt_nn
22,-0.956,0.08959686,gt_nn
23,-0.954,0.09366939,gt_nn
24,-0.952,0.09774191,gt_nn
25,-0.95,0.10181457,gt_nn
26,-0.948,0.10588709,gt_nn
27,-0.946,0.109959744,gt_nn
28,-0.944,0.114032276,gt_nn
29,-0.942,0.11810493,gt_nn
30,-0.94,0.12217746,gt_nn
31,-0.938,0.12624998,gt_nn
32,-0.936,0.13032264,gt_nn
33,-0.934,0.13439517,gt_nn
34,-0.932,0.13846782,gt_nn
35,-0.93,0.14254035,gt_nn
36,-0.928,0.146613,gt_nn
37,-0.926,0.15068552,gt_nn
38,-0.924,0.15475805,gt_nn
39,-0.922,0.1588307,gt_nn
40,-0.92,0.16290322,gt_nn
41,-0.918,0.16697589,gt_nn
42,-0.916,0.1710484,gt_nn
43,-0.914,0.17512105,gt_nn
44,-0.912,0.1791936,gt_nn
45,-0.91,0.18326612,gt_nn
46,-0.908,0.18733878,gt_nn
47,-0.906,0.1914113,gt_nn
48,-0.904,0.19548395,gt_nn
49,-0.902,0.19955648,gt_nn
50,-0.9,0.20362914,gt_nn
51,-0.898,0.20770165,gt_nn
52,-0.896,0.21177419,gt_nn
53,-0.894,0.21584684,gt_nn
54,-0.892,0.21991938,gt_nn
55,-0.89,0.22399202,gt_nn
56,-0.888,0.22806455,gt_nn
57,-0.886,0.23213719,gt_nn
58,-0.884,0.23620974,gt_nn
59,-0.882,0.24028225,gt_nn
60,-0.88,0.24435492,gt_nn
61,-0.878,0.24842744,gt_nn
62,-0.876,0.2525001,gt_nn
63,-0.874,0.25657263,gt_nn
64,-0.872,0.26064527,gt_nn
65,-0.87,0.2647178,gt_nn
66,-0.868,0.26879045,gt_nn
67,-0.866,0.272863,gt_nn
68,-0.864,0.2769355,gt_nn
69,-0.862,0.28100815,gt_nn
70,-0.86,0.2850807,gt_nn
71,-0.858,0.28915334,gt_nn
72,-0.856,0.29322585,gt_nn
73,-0.854,0.29729852,gt_nn
74,-0.852,0.30137104,gt_nn
75,-0.85,0.30544358,gt_nn
76,-0.848,0.30951622,gt_nn
77,-0.846,0.31358874,gt_nn
78,-0.844,0.3176614,gt_nn
79,-0.842,0.32173395,gt_nn
80,-0.84,0.3258066,gt_nn
81,-0.838,0.3298791,gt_nn
82,-0.836,0.33395165,gt_nn
83,-0.834,0.3380243,gt_nn
84,-0.832,0.3420968,gt_nn
85,-0.83,0.34616947,gt_nn
86,-0.828,0.350242,gt_nn
87,-0.826,0.35431466,gt_nn
88,-0.824,0.3583872,gt_nn
89,-0.822,0.36245972,gt_nn
90,-0.82,0.36653236,gt_nn
91,-0.818,0.3706049,gt_nn
92,-0.816,0.37467757,gt_nn
93,-0.814,0.37875006,gt_nn
94,-0.812,0.38282272,gt_nn
95,-0.81,0.38689527,gt_nn
96,-0.808,0.39096776,gt_nn
97,-0.806,0.39504042,gt_nn
98,-0.804,0.39911297,gt_nn
99,-0.802,0.4031856,gt_nn
100,-0.8,0.40725815,gt_nn
101,-0.798,0.4113308,gt_nn
102,-0.796,0.4154033,gt_nn
103,-0.794,0.41947585,gt_nn
104,-0.792,0.42354852,gt_nn
105,-0.79,0.427621,gt_nn
106,-0.788,0.43169367,gt_nn
107,-0.786,0.43576622,gt_nn
108,-0.784,0.43983886,gt_nn
109,-0.782,0.44391137,gt_nn
110,-0.78,0.44798404,gt_nn
111,-0.778,0.45205656,gt_nn
112,-0.776,0.4561291,gt_nn
113,-0.774,0.46020174,gt_nn
114,-0.772,0.4642743,gt_nn
115,-0.77,0.46834692,gt_nn
116,-0.768,0.47241947,gt_nn
117,-0.766,0.47649214,gt_nn
118,-0.764,0.48056462,gt_nn
119,-0.762,0.48463717,gt_nn
120,-0.76,0.48870984,gt_nn
121,-0.758,0.49278232,gt_nn
122,-0.756,0.496855,gt_nn
123,-0.754,0.5009275,gt_nn
124,-0.752,0.5050002,gt_nn
125,-0.75,0.5090727,gt_nn
126,-0.748,0.51314527,gt_nn
127,-0.746,0.5172179,gt_nn
128,-0.744,0.5212904,gt_nn
129,-0.742,0.525363,gt_nn
130,-0.74,0.5294356,gt_nn
131,-0.738,0.53350824,gt_nn
132,-0.736,0.5375808,gt_nn
133,-0.734,0.54165334,gt_nn
134,-0.732,0.545726,gt_nn
135,-0.73,0.5497984,gt_nn
136,-0.728,0.5538711,gt_nn
137,-0.726,0.55794364,gt_nn
138,-0.724,0.5620163,gt_nn
139,-0.722,0.56608886,gt_nn
140,-0.72,0.5701614,gt_nn
141,-0.718,0.574234,gt_nn
142,-0.716,0.57830656,gt_nn
143,-0.714,0.5823792,gt_nn
144,-0.712,0.5864517,gt_nn
145,-0.71,0.5905244,gt_nn
146,-0.708,0.5945969,gt_nn
147,-0.706,0.5986695,gt_nn
148,-0.704,0.6027421,gt_nn
149,-0.702,0.6068146,gt_nn
150,-0.7,0.6108873,gt_nn
151,-0.698,0.61495984,gt_nn
152,-0.696,0.61903244,gt_nn
153,-0.694,0.623105,gt_nn
154,-0.692,0.6271776,gt_nn
155,-0.69,0.63125014,gt_nn
156,-0.688,0.6353227,gt_nn
157,-0.686,0.63939536,gt_nn
158,-0.684,0.6434679,gt_nn
159,-0.682,0.64754057,gt_nn
160,-0.68,0.651613,gt_nn
161,-0.678,0.65568566,gt_nn
162,-0.676,0.6597582,gt_nn
163,-0.674,0.66383076,gt_nn
164,-0.672,0.6679034,gt_nn
165,-0.67,0.671976,gt_nn
166,-0.668,0.6760486,gt_nn
167,-0.666,0.6801211,gt_nn
168,-0.664,0.6841938,gt_nn
169,-0.662,0.6882663,gt_nn
170,-0.66,0.6923388,gt_nn
171,-0.658,0.6964115,gt_nn
172,-0.656,0.700484,gt_nn
173,-0.654,0.70455664,gt_nn
174,-0.652,0.7086292,gt_nn
175,-0.65,0.71270186,gt_nn
176,-0.648,0.7167744,gt_nn
177,-0.646,0.7208469,gt_nn
178,-0.644,0.72491956,gt_nn
179,-0.642,0.72899204,gt_nn
180,-0.64,0.7330647,gt_nn
181,-0.638,0.73713726,gt_nn
182,-0.636,0.7412099,gt_nn
183,-0.634,0.7452825,gt_nn
184,-0.632,0.749355,gt_nn
185,-0.63,0.75342757,gt_nn
186,-0.628,0.7575001,gt_nn
187,-0.626,0.7615728,gt_nn
188,-0.624,0.7656453,gt_nn
189,-0.622,0.769718,gt_nn
190,-0.62,0.77379054,gt_nn
191,-0.618,0.77786314,gt_nn
192,-0.616,0.7819357,gt_nn
193,-0.614,0.7860082,gt_nn
194,-0.612,0.79008085,gt_nn
195,-0.61,0.7941534,gt_nn
196,-0.608,0.79822606,gt_nn
197,-0.606,0.80229855,gt_nn
198,-0.604,0.8063712,gt_nn
199,-0.602,0.81044376,gt_nn
200,-0.6,0.8145163,gt_nn
201,-0.598,0.8185889,gt_nn
202,-0.596,0.82266146,gt_nn
203,-0.594,0.8267341,gt_nn
204,-0.592,0.8308066,gt_nn
205,-0.59,0.8348793,gt_nn
206,-0.588,0.8389518,gt_nn
207,-0.586,0.8430244,gt_nn
208,-0.584,0.84709704,gt_nn
209,-0.582,0.8511695,gt_nn
210,-0.58,0.85524213,gt_nn
211,-0.578,0.8593147,gt_nn
212,-0.576,0.86338735,gt_nn
213,-0.574,0.8674599,gt_nn
214,-0.572,0.87153244,gt_nn
215,-0.57,0.8756051,gt_nn
216,-0.568,0.8796776,gt_nn
217,-0.566,0.88375026,gt_nn
218,-0.564,0.88782275,gt_nn
219,-0.562,0.8918954,gt_nn
220,-0.56,0.89596796,gt_nn
221,-0.558,0.9000405,gt_nn
222,-0.556,0.9041131,gt_nn
223,-0.554,0.90818566,gt_nn
224,-0.552,0.9122583,gt_nn
225,-0.55,0.9163309,gt_nn
226,-0.548,0.9204035,gt_nn
227,-0.546,0.924476,gt_nn
228,-0.544,0.9285486,gt_nn
229,-0.542,0.9326212,gt_nn
230,-0.54,0.9366937,gt_nn
231,-0.538,0.9407664,gt_nn
232,-0.536,0.94483894,gt_nn
233,-0.534,0.9489116,gt_nn
234,-0.532,0.9529841,gt_nn
235,-0.53,0.9570567,gt_nn
236,-0.528,0.96112925,gt_nn
237,-0.526,0.9652018,gt_nn
238,-0.524,0.96927446,gt_nn
239,-0.522,0.97326636,gt_nn
240,-0.52,0.97704756,gt_nn
241,-0.518,0.9806082,gt_nn
242,-0.516,0.98393905,gt_nn
243,-0.514,0.9870286,gt_nn
244,-0.512,0.9898639,gt_nn
245,-0.51,0.99242854,gt_nn
246,-0.508,0.99470186,gt_nn
247,-0.506,0.9966563,gt_nn
248,-0.504,0.9982523,gt_nn
249,-0.502,0.9994235,gt_nn
250,-0.5,1.0,gt_nn
251,-0.498,1.0,gt_nn
252,-0.496,1.0,gt_nn
253,-0.494,1.0,gt_nn
254,-0.492,1.0,gt_nn
255,-0.49,1.0,gt_nn
256,-0.488,1.0,gt_nn
257,-0.486,1.0,gt_nn
258,-0.484,1.0,gt_nn
259,-0.482,1.0,gt_nn
260,-0.48,1.0,gt_nn
261,-0.478,1.0,gt_nn
262,-0.476,1.0,gt_nn
263,-0.474,1.0,gt_nn
264,-0.472,1.0,gt_nn
265,-0.47,1.0,gt_nn
266,-0.468,1.0,gt_nn
267,-0.466,1.0,gt_nn
268,-0.464,1.0,gt_nn
269,-0.462,1.0,gt_nn
270,-0.46,1.0,gt_nn
271,-0.458,1.0,gt_nn
272,-0.456,1.0,gt_nn
273,-0.454,1.0,gt_nn
274,-0.452,1.0,gt_nn
275,-0.45,1.0,gt_nn
276,-0.448,1.0,gt_nn
277,-0.446,1.0,gt_nn
278,-0.444,1.0,gt_nn
279,-0.442,1.0,gt_nn
280,-0.44,1.0,gt_nn
281,-0.438,1.0,gt_nn
282,-0.436,1.0,gt_nn
283,-0.434,1.0,gt_nn
284,-0.432,1.0,gt_nn
285,-0.43,1.0,gt_nn
286,-0.428,1.0,gt_nn
287,-0.426,1.0,gt_nn
288,-0.424,1.0,gt_nn
289,-0.422,1.0,gt_nn
290,-0.42,1.0,gt_nn
291,-0.418,1.0,gt_nn
292,-0.416,1.0,gt_nn
293,-0.414,1.0,gt_nn
294,-0.412,1.0,gt_nn
295,-0.41,1.0,gt_nn
296,-0.408,1.0,gt_nn
297,-0.406,1.0,gt_nn
298,-0.404,1.0,gt_nn
299,-0.402,1.0,gt_nn
300,-0.4,1.0,gt_nn
301,-0.398,1.0,gt_nn
302,-0.396,1.0,gt_nn
303,-0.394,1.0,gt_nn
304,-0.392,1.0,gt_nn
305,-0.39,1.0,gt_nn
306,-0.388,1.0,gt_nn
307,-0.386,1.0,gt_nn
308,-0.384,1.0,gt_nn
309,-0.382,1.0,gt_nn
310,-0.38,1.0,gt_nn
311,-0.378,1.0,gt_nn
312,-0.376,1.0,gt_nn
313,-0.374,1.0,gt_nn
314,-0.372,1.0,gt_nn
315,-0.37,1.0,gt_nn
316,-0.368,1.0,gt_nn
317,-0.366,1.0,gt_nn
318,-0.364,1.0,gt_nn
319,-0.362,1.0,gt_nn
320,-0.36,1.0,gt_nn
321,-0.358,1.0,gt_nn
322,-0.356,1.0,gt_nn
323,-0.354,1.0,gt_nn
324,-0.352,1.0,gt_nn
325,-0.35,1.0,gt_nn
326,-0.348,1.0,gt_nn
327,-0.346,1.0,gt_nn
328,-0.344,1.0,gt_nn
329,-0.342,1.0,gt_nn
330,-0.34,1.0,gt_nn
331,-0.338,1.0,gt_nn
332,-0.336,1.0,gt_nn
333,-0.334,1.0,gt_nn
334,-0.332,1.0,gt_nn
335,-0.33,1.0,gt_nn
336,-0.328,1.0,gt_nn
337,-0.326,1.0,gt_nn
338,-0.324,1.0,gt_nn
339,-0.322,1.0,gt_nn
340,-0.32,1.0,gt_nn
341,-0.318,1.0,gt_nn
342,-0.316,1.0,gt_nn
343,-0.314,1.0,gt_nn
344,-0.312,1.0,gt_nn
345,-0.31,1.0,gt_nn
346,-0.308,1.0,gt_nn
347,-0.306,1.0,gt_nn
348,-0.304,1.0,gt_nn
349,-0.302,1.0,gt_nn
350,-0.3,1.0,gt_nn
351,-0.298,1.0,gt_nn
352,-0.296,1.0,gt_nn
353,-0.294,1.0,gt_nn
354,-0.292,1.0,gt_nn
355,-0.29,1.0,gt_nn
356,-0.288,1.0,gt_nn
357,-0.286,1.0,gt_nn
358,-0.284,1.0,gt_nn
359,-0.282,1.0,gt_nn
360,-0.28,1.0,gt_nn
361,-0.278,1.0,gt_nn
362,-0.276,1.0,gt_nn
363,-0.274,1.0,gt_nn
364,-0.272,1.0,gt_nn
365,-0.27,1.0,gt_nn
366,-0.268,1.0,gt_nn
367,-0.266,1.0,gt_nn
368,-0.264,1.0,gt_nn
369,-0.262,1.0,gt_nn
370,-0.26,1.0,gt_nn
371,-0.258,1.0,gt_nn
372,-0.256,1.0,gt_nn
373,-0.254,1.0,gt_nn
374,-0.252,1.0,gt_nn
375,-0.25,1.0,gt_nn
376,-0.248,1.0,gt_nn
377,-0.246,1.0,gt_nn
378,-0.244,1.0,gt_nn
379,-0.242,1.0,gt_nn
380,-0.24,1.0,gt_nn
381,-0.238,1.0,gt_nn
382,-0.236,1.0,gt_nn
383,-0.234,1.0,gt_nn
384,-0.232,1.0,gt_nn
385,-0.23,1.0,gt_nn
386,-0.228,1.0,gt_nn
387,-0.226,1.0,gt_nn
388,-0.224,1.0,gt_nn
389,-0.222,1.0,gt_nn
390,-0.22,1.0,gt_nn
391,-0.218,1.0,gt_nn
392,-0.216,1.0,gt_nn
393,-0.214,1.0,gt_nn
394,-0.212,1.0,gt_nn
395,-0.21,1.0,gt_nn
396,-0.208,1.0,gt_nn
397,-0.206,1.0,gt_nn
398,-0.204,1.0,gt_nn
399,-0.202,1.0,gt_nn
400,-0.2,1.0,gt_nn
401,-0.198,1.0,gt_nn
402,-0.196,1.0,gt_nn
403,-0.194,1.0,gt_nn
404,-0.192,1.0,gt_nn
405,-0.19,1.0,gt_nn
406,-0.188,1.0,gt_nn
407,-0.186,1.0,gt_nn
408,-0.184,1.0,gt_nn
409,-0.182,1.0,gt_nn
410,-0.18,1.0,gt_nn
411,-0.178,1.0,gt_nn
412,-0.176,1.0,gt_nn
413,-0.174,1.0,gt_nn
414,-0.172,1.0,gt_nn
415,-0.17,1.0,gt_nn
416,-0.168,1.0,gt_nn
417,-0.166,1.0,gt_nn
418,-0.164,1.0,gt_nn
419,-0.162,1.0,gt_nn
420,-0.16,1.0,gt_nn
421,-0.158,1.0,gt_nn
422,-0.156,1.0,gt_nn
423,-0.154,1.0,gt_nn
424,-0.152,1.0,gt_nn
425,-0.15,1.0,gt_nn
426,-0.148,1.0,gt_nn
427,-0.146,1.0,gt_nn
428,-0.144,1.0,gt_nn
429,-0.142,1.0,gt_nn
430,-0.14,1.0,gt_nn
431,-0.138,1.0,gt_nn
432,-0.136,1.0,gt_nn
433,-0.134,1.0,gt_nn
434,-0.132,1.0,gt_nn
435,-0.13,1.0,gt_nn
436,-0.128,1.0,gt_nn
437,-0.126,1.0,gt_nn
438,-0.124,1.0,gt_nn
439,-0.122,1.0,gt_nn
440,-0.12,1.0,gt_nn
441,-0.118,1.0,gt_nn
442,-0.116,1.0,gt_nn
443,-0.114,1.0,gt_nn
444,-0.112,1.0,gt_nn
445,-0.11,1.0,gt_nn
446,-0.108,1.0,gt_nn
447,-0.106,1.0,gt_nn
448,-0.104,1.0,gt_nn
449,-0.102,1.0,gt_nn
450,-0.1,1.0,gt_nn
451,-0.098,1.0,gt_nn
452,-0.096,1.0,gt_nn
453,-0.094,1.0,gt_nn
454,-0.092,1.0,gt_nn
455,-0.09,1.0,gt_nn
456,-0.088,1.0,gt_nn
457,-0.086,1.0,gt_nn
458,-0.084,1.0,gt_nn
459,-0.082,1.0,gt_nn
460,-0.08,1.0,gt_nn
461,-0.078,1.0,gt_nn
462,-0.076,1.0,gt_nn
463,-0.074,1.0,gt_nn
464,-0.072,1.0,gt_nn
465,-0.07,1.0,gt_nn
466,-0.068,1.0,gt_nn
467,-0.066,1.0,gt_nn
468,-0.064,1.0,gt_nn
469,-0.062,1.0,gt_nn
470,-0.06,1.0,gt_nn
471,-0.058,1.0,gt_nn
472,-0.056,1.0,gt_nn
473,-0.054,1.0,gt_nn
474,-0.052,1.0,gt_nn
475,-0.05,1.0,gt_nn
476,-0.048,1.0,gt_nn
477,-0.046,1.0,gt_nn
478,-0.044,1.0,gt_nn
479,-0.042,1.0,gt_nn
480,-0.04,1.0,gt_nn
481,-0.038,1.0,gt_nn
482,-0.036,1.0,gt_nn
483,-0.034,1.0,gt_nn
484,-0.032,1.0,gt_nn
485,-0.03,1.0,gt_nn
486,-0.028,1.0,gt_nn
487,-0.026,1.0,gt_nn
488,-0.024,1.0,gt_nn
489,-0.022,1.0,gt_nn
490,-0.02,1.0,gt_nn
491,-0.018,1.0,gt_nn
492,-0.016,1.0,gt_nn
493,-0.014,1.0,gt_nn
494,-0.012,1.0,gt_nn
495,-0.01,1.0,gt_nn
496,-0.008,1.0,gt_nn
497,-0.006,1.0,gt_nn
498,-0.004,1.0,gt_nn
499,-0.002,1.0,gt_nn
500,0.0,1.0,gt_nn
501,0.002,1.0,gt_nn
502,0.004,1.0,gt_nn
503,0.006,1.0,gt_nn
504,0.008,1.0,gt_nn
505,0.01,1.0,gt_nn
506,0.012,1.0,gt_nn
507,0.014,1.0,gt_nn
508,0.016,1.0,gt_nn
509,0.018,1.0,gt_nn
510,0.02,1.0,gt_nn
511,0.022,1.0,gt_nn
512,0.024,1.0,gt_nn
513,0.026,1.0,gt_nn
514,0.028,1.0,gt_nn
515,0.03,1.0,gt_nn
516,0.032,1.0,gt_nn
517,0.034,1.0,gt_nn
518,0.036,1.0,gt_nn
519,0.038,1.0,gt_nn
520,0.04,1.0,gt_nn
521,0.042,1.0,gt_nn
522,0.044,1.0,gt_nn
523,0.046,1.0,gt_nn
524,0.048,1.0,gt_nn
525,0.05,1.0,gt_nn
526,0.052,1.0,gt_nn
527,0.054,1.0,gt_nn
528,0.056,1.0,gt_nn
529,0.058,1.0,gt_nn
530,0.06,1.0,gt_nn
531,0.062,1.0,gt_nn
532,0.064,1.0,gt_nn
533,0.066,1.0,gt_nn
534,0.068,1.0,gt_nn
535,0.07,1.0,gt_nn
536,0.072,1.0,gt_nn
537,0.074,1.0,gt_nn
538,0.076,1.0,gt_nn
539,0.078,1.0,gt_nn
540,0.08,1.0,gt_nn
541,0.082,1.0,gt_nn
542,0.084,1.0,gt_nn
543,0.086,1.0,gt_nn
544,0.088,1.0,gt_nn
545,0.09,1.0,gt_nn
546,0.092,1.0,gt_nn
547,0.094,1.0,gt_nn
548,0.096,1.0,gt_nn
549,0.098,1.0,gt_nn
550,0.1,1.0,gt_nn
551,0.102,1.0,gt_nn
552,0.104,1.0,gt_nn
553,0.106,1.0,gt_nn
554,0.108,1.0,gt_nn
555,0.11,1.0,gt_nn
556,0.112,1.0,gt_nn
557,0.114,1.0,gt_nn
558,0.116,1.0,gt_nn
559,0.118,1.0,gt_nn
560,0.12,1.0,gt_nn
561,0.122,1.0,gt_nn
562,0.124,1.0,gt_nn
563,0.126,1.0,gt_nn
564,0.128,1.0,gt_nn
565,0.13,1.0,gt_nn
566,0.132,1.0,gt_nn
567,0.134,1.0,gt_nn
568,0.136,1.0,gt_nn
569,0.138,1.0,gt_nn
570,0.14,1.0,gt_nn
571,0.142,1.0,gt_nn
572,0.144,1.0,gt_nn
573,0.146,1.0,gt_nn
574,0.148,1.0,gt_nn
575,0.15,1.0,gt_nn
576,0.152,1.0,gt_nn
577,0.154,1.0,gt_nn
578,0.156,1.0,gt_nn
579,0.158,1.0,gt_nn
580,0.16,1.0,gt_nn
581,0.162,1.0,gt_nn
582,0.164,1.0,gt_nn
583,0.166,1.0,gt_nn
584,0.168,1.0,gt_nn
585,0.17,1.0,gt_nn
586,0.172,1.0,gt_nn
587,0.174,1.0,gt_nn
588,0.176,1.0,gt_nn
589,0.178,1.0,gt_nn
590,0.18,1.0,gt_nn
591,0.182,1.0,gt_nn
592,0.184,1.0,gt_nn
593,0.186,1.0,gt_nn
594,0.188,1.0,gt_nn
595,0.19,1.0,gt_nn
596,0.192,1.0,gt_nn
597,0.194,1.0,gt_nn
598,0.196,1.0,gt_nn
599,0.198,1.0,gt_nn
600,0.2,1.0,gt_nn
601,0.202,1.0,gt_nn
602,0.204,1.0,gt_nn
603,0.206,1.0,gt_nn
604,0.208,1.0,gt_nn
605,0.21,1.0,gt_nn
606,0.212,1.0,gt_nn
607,0.214,1.0,gt_nn
608,0.216,1.0,gt_nn
609,0.218,1.0,gt_nn
610,0.22,1.0,gt_nn
611,0.222,1.0,gt_nn
612,0.224,1.0,gt_nn
613,0.226,1.0,gt_nn
614,0.228,1.0,gt_nn
615,0.23,1.0,gt_nn
616,0.232,1.0,gt_nn
617,0.234,1.0,gt_nn
618,0.236,1.0,gt_nn
619,0.238,1.0,gt_nn
620,0.24,1.0,gt_nn
621,0.242,1.0,gt_nn
622,0.244,1.0,gt_nn
623,0.246,1.0,gt_nn
624,0.248,1.0,gt_nn
625,0.25,1.0,gt_nn
626,0.252,1.0,gt_nn
627,0.254,1.0,gt_nn
628,0.256,1.0,gt_nn
629,0.258,1.0,gt_nn
630,0.26,1.0,gt_nn
631,0.262,1.0,gt_nn
632,0.264,1.0,gt_nn
633,0.266,1.0,gt_nn
634,0.268,1.0,gt_nn
635,0.27,1.0,gt_nn
636,0.272,1.0,gt_nn
637,0.274,1.0,gt_nn
638,0.276,1.0,gt_nn
639,0.278,1.0,gt_nn
640,0.28,1.0,gt_nn
641,0.282,1.0,gt_nn
642,0.284,1.0,gt_nn
643,0.286,1.0,gt_nn
644,0.288,1.0,gt_nn
645,0.29,1.0,gt_nn
646,0.292,1.0,gt_nn
647,0.294,1.0,gt_nn
648,0.296,1.0,gt_nn
649,0.298,1.0,gt_nn
650,0.3,1.0,gt_nn
651,0.302,1.0,gt_nn
652,0.304,1.0,gt_nn
653,0.306,1.0,gt_nn
654,0.308,1.0,gt_nn
655,0.31,1.0,gt_nn
656,0.312,1.0,gt_nn
657,0.314,1.0,gt_nn
658,0.316,1.0,gt_nn
659,0.318,1.0,gt_nn
660,0.32,1.0,gt_nn
661,0.322,1.0,gt_nn
662,0.324,1.0,gt_nn
663,0.326,1.0,gt_nn
664,0.328,1.0,gt_nn
665,0.33,1.0,gt_nn
666,0.332,1.0,gt_nn
667,0.334,1.0,gt_nn
668,0.336,1.0,gt_nn
669,0.338,1.0,gt_nn
670,0.34,1.0,gt_nn
671,0.342,1.0,gt_nn
672,0.344,1.0,gt_nn
673,0.346,1.0,gt_nn
674,0.348,1.0,gt_nn
675,0.35,1.0,gt_nn
676,0.352,1.0,gt_nn
677,0.354,1.0,gt_nn
678,0.356,1.0,gt_nn
679,0.358,1.0,gt_nn
680,0.36,1.0,gt_nn
681,0.362,1.0,gt_nn
682,0.364,1.0,gt_nn
683,0.366,1.0,gt_nn
684,0.368,1.0,gt_nn
685,0.37,1.0,gt_nn
686,0.372,1.0,gt_nn
687,0.374,1.0,gt_nn
688,0.376,1.0,gt_nn
689,0.378,1.0,gt_nn
690,0.38,1.0,gt_nn
691,0.382,1.0,gt_nn
692,0.384,1.0,gt_nn
693,0.386,1.0,gt_nn
694,0.388,1.0,gt_nn
695,0.39,1.0,gt_nn
696,0.392,1.0,gt_nn
697,0.394,1.0,gt_nn
698,0.396,1.0,gt_nn
699,0.398,1.0,gt_nn
700,0.4,1.0,gt_nn
701,0.402,1.0,gt_nn
702,0.404,1.0,gt_nn
703,0.406,1.0,gt_nn
704,0.408,1.0,gt_nn
705,0.41,1.0,gt_nn
706,0.412,1.0,gt_nn
707,0.414,1.0,gt_nn
708,0.416,1.0,gt_nn
709,0.418,1.0,gt_nn
710,0.42,1.0,gt_nn
711,0.422,1.0,gt_nn
712,0.424,1.0,gt_nn
713,0.426,1.0,gt_nn
714,0.428,1.0,gt_nn
715,0.43,1.0,gt_nn
716,0.432,1.0,gt_nn
717,0.434,1.0,gt_nn
718,0.436,1.0,gt_nn
719,0.438,1.0,gt_nn
720,0.44,1.0,gt_nn
721,0.442,1.0,gt_nn
722,0.444,1.0,gt_nn
723,0.446,1.0,gt_nn
724,0.448,1.0,gt_nn
725,0.45,1.0,gt_nn
726,0.452,1.0,gt_nn
727,0.454,1.0,gt_nn
728,0.456,1.0,gt_nn
729,0.458,1.0,gt_nn
730,0.46,1.0,gt_nn
731,0.462,1.0,gt_nn
732,0.464,1.0,gt_nn
733,0.466,1.0,gt_nn
734,0.468,1.0,gt_nn
735,0.47,1.0,gt_nn
736,0.472,1.0,gt_nn
737,0.474,1.0,gt_nn
738,0.476,1.0,gt_nn
739,0.478,1.0,gt_nn
740,0.48,1.0,gt_nn
741,0.482,1.0,gt_nn
742,0.484,1.0,gt_nn
743,0.486,1.0,gt_nn
744,0.488,1.0,gt_nn
745,0.49,1.0,gt_nn
746,0.492,1.0,gt_nn
747,0.494,1.0,gt_nn
748,0.496,1.0,gt_nn
749,0.498,1.0,gt_nn
750,0.5,1.0,gt_nn
751,0.502,0.9994235,gt_nn
752,0.504,0.9982523,gt_nn
753,0.506,0.9966563,gt_nn
754,0.508,0.99470186,gt_nn
755,0.51,0.99242854,gt_nn
756,0.512,0.9898639,gt_nn
757,0.514,0.9870286,gt_nn
758,0.516,0.98393905,gt_nn
759,0.518,0.9806082,gt_nn
760,0.52,0.97704756,gt_nn
761,0.522,0.97326636,gt_nn
762,0.524,0.96927446,gt_nn
763,0.526,0.9652018,gt_nn
764,0.528,0.96112925,gt_nn
765,0.53,0.9570567,gt_nn
766,0.532,0.9529841,gt_nn
767,0.534,0.9489116,gt_nn
768,0.536,0.94483894,gt_nn
769,0.538,0.9407664,gt_nn
770,0.54,0.9366937,gt_nn
771,0.542,0.9326212,gt_nn
772,0.544,0.9285486,gt_nn
773,0.546,0.924476,gt_nn
774,0.548,0.9204035,gt_nn
775,0.55,0.9163309,gt_nn
776,0.552,0.9122583,gt_nn
777,0.554,0.90818566,gt_nn
778,0.556,0.9041131,gt_nn
779,0.558,0.9000405,gt_nn
780,0.56,0.89596796,gt_nn
781,0.562,0.8918954,gt_nn
782,0.564,0.88782275,gt_nn
783,0.566,0.88375026,gt_nn
784,0.568,0.8796776,gt_nn
785,0.57,0.8756051,gt_nn
786,0.572,0.87153244,gt_nn
787,0.574,0.8674599,gt_nn
788,0.576,0.86338735,gt_nn
789,0.578,0.8593147,gt_nn
790,0.58,0.85524213,gt_nn
791,0.582,0.8511695,gt_nn
792,0.584,0.84709704,gt_nn
793,0.586,0.8430244,gt_nn
794,0.588,0.8389518,gt_nn
795,0.59,0.8348793,gt_nn
796,0.592,0.8308066,gt_nn
797,0.594,0.8267341,gt_nn
798,0.596,0.82266146,gt_nn
799,0.598,0.8185889,gt_nn
800,0.6,0.8145163,gt_nn
801,0.602,0.81044376,gt_nn
802,0.604,0.8063712,gt_nn
803,0.606,0.80229855,gt_nn
804,0.608,0.79822606,gt_nn
805,0.61,0.7941534,gt_nn
806,0.612,0.79008085,gt_nn
807,0.614,0.7860082,gt_nn
808,0.616,0.7819357,gt_nn
809,0.618,0.77786314,gt_nn
810,0.62,0.77379054,gt_nn
811,0.622,0.769718,gt_nn
812,0.624,0.7656453,gt_nn
813,0.626,0.7615728,gt_nn
814,0.628,0.7575001,gt_nn
815,0.63,0.75342757,gt_nn
816,0.632,0.749355,gt_nn
817,0.634,0.7452825,gt_nn
818,0.636,0.7412099,gt_nn
819,0.638,0.73713726,gt_nn
820,0.64,0.7330647,gt_nn
821,0.642,0.72899204,gt_nn
822,0.644,0.72491956,gt_nn
823,0.646,0.7208469,gt_nn
824,0.648,0.7167744,gt_nn
825,0.65,0.71270186,gt_nn
826,0.652,0.7086292,gt_nn
827,0.654,0.70455664,gt_nn
828,0.656,0.700484,gt_nn
829,0.658,0.6964115,gt_nn
830,0.66,0.6923388,gt_nn
831,0.662,0.6882663,gt_nn
832,0.664,0.6841938,gt_nn
833,0.666,0.6801211,gt_nn
834,0.668,0.6760486,gt_nn
835,0.67,0.671976,gt_nn
836,0.672,0.6679034,gt_nn
837,0.674,0.66383076,gt_nn
838,0.676,0.6597582,gt_nn
839,0.678,0.65568566,gt_nn
840,0.68,0.651613,gt_nn
841,0.682,0.64754057,gt_nn
842,0.684,0.6434679,gt_nn
843,0.686,0.63939536,gt_nn
844,0.688,0.6353227,gt_nn
845,0.69,0.63125014,gt_nn
846,0.692,0.6271776,gt_nn
847,0.694,0.623105,gt_nn
848,0.696,0.61903244,gt_nn
849,0.698,0.61495984,gt_nn
850,0.7,0.6108873,gt_nn
851,0.702,0.6068146,gt_nn
852,0.704,0.6027421,gt_nn
853,0.706,0.5986695,gt_nn
854,0.708,0.5945969,gt_nn
855,0.71,0.5905244,gt_nn
856,0.712,0.5864517,gt_nn
857,0.714,0.5823792,gt_nn
858,0.716,0.57830656,gt_nn
859,0.718,0.574234,gt_nn
860,0.72,0.5701614,gt_nn
861,0.722,0.56608886,gt_nn
862,0.724,0.5620163,gt_nn
863,0.726,0.55794364,gt_nn
864,0.728,0.5538711,gt_nn
865,0.73,0.5497984,gt_nn
866,0.732,0.545726,gt_nn
867,0.734,0.54165334,gt_nn
868,0.736,0.5375808,gt_nn
869,0.738,0.53350824,gt_nn
870,0.74,0.5294356,gt_nn
871,0.742,0.525363,gt_nn
872,0.744,0.5212904,gt_nn
873,0.746,0.5172179,gt_nn
874,0.748,0.51314527,gt_nn
875,0.75,0.5090727,gt_nn
876,0.752,0.5050002,gt_nn
877,0.754,0.5009275,gt_nn
878,0.756,0.496855,gt_nn
879,0.758,0.49278232,gt_nn
880,0.76,0.48870984,gt_nn
881,0.762,0.48463717,gt_nn
882,0.764,0.48056462,gt_nn
883,0.766,0.47649214,gt_nn
884,0.768,0.47241947,gt_nn
885,0.77,0.46834692,gt_nn
886,0.772,0.4642743,gt_nn
887,0.774,0.46020174,gt_nn
888,0.776,0.4561291,gt_nn
889,0.778,0.45205656,gt_nn
890,0.78,0.44798404,gt_nn
891,0.782,0.44391137,gt_nn
892,0.784,0.43983886,gt_nn
893,0.786,0.43576622,gt_nn
894,0.788,0.43169367,gt_nn
895,0.79,0.427621,gt_nn
896,0.792,0.42354852,gt_nn
897,0.794,0.41947585,gt_nn
898,0.796,0.4154033,gt_nn
899,0.798,0.4113308,gt_nn
900,0.8,0.40725815,gt_nn
901,0.802,0.4031856,gt_nn
902,0.804,0.39911297,gt_nn
903,0.806,0.39504042,gt_nn
904,0.808,0.39096776,gt_nn
905,0.81,0.38689527,gt_nn
906,0.812,0.38282272,gt_nn
907,0.814,0.37875006,gt_nn
908,0.816,0.37467757,gt_nn
909,0.818,0.3706049,gt_nn
910,0.82,0.36653236,gt_nn
911,0.822,0.36245972,gt_nn
912,0.824,0.3583872,gt_nn
913,0.826,0.35431466,gt_nn
914,0.828,0.350242,gt_nn
915,0.83,0.34616947,gt_nn
916,0.832,0.3420968,gt_nn
917,0.834,0.3380243,gt_nn
918,0.836,0.33395165,gt_nn
919,0.838,0.3298791,gt_nn
920,0.84,0.3258066,gt_nn
921,0.842,0.32173395,gt_nn
922,0.844,0.3176614,gt_nn
923,0.846,0.31358874,gt_nn
924,0.848,0.30951622,gt_nn
925,0.85,0.30544358,gt_nn
926,0.852,0.30137104,gt_nn
927,0.854,0.29729852,gt_nn
928,0.856,0.29322585,gt_nn
929,0.858,0.28915334,gt_nn
930,0.86,0.2850807,gt_nn
931,0.862,0.28100815,gt_nn
932,0.864,0.2769355,gt_nn
933,0.866,0.272863,gt_nn
934,0.868,0.26879045,gt_nn
935,0.87,0.2647178,gt_nn
936,0.872,0.26064527,gt_nn
937,0.874,0.25657263,gt_nn
938,0.876,0.2525001,gt_nn
939,0.878,0.24842744,gt_nn
940,0.88,0.24435492,gt_nn
941,0.882,0.24028225,gt_nn
942,0.884,0.23620974,gt_nn
943,0.886,0.23213719,gt_nn
944,0.888,0.22806455,gt_nn
945,0.89,0.22399202,gt_nn
946,0.892,0.21991938,gt_nn
947,0.894,0.21584684,gt_nn
948,0.896,0.21177419,gt_nn
949,0.898,0.20770165,gt_nn
950,0.9,0.20362914,gt_nn
951,0.902,0.19955648,gt_nn
952,0.904,0.19548395,gt_nn
953,0.906,0.1914113,gt_nn
954,0.908,0.18733878,gt_nn
955,0.91,0.18326612,gt_nn
956,0.912,0.1791936,gt_nn
957,0.914,0.17512105,gt_nn
958,0.916,0.1710484,gt_nn
959,0.918,0.16697589,gt_nn
960,0.92,0.16290322,gt_nn
961,0.922,0.1588307,gt_nn
962,0.924,0.15475805,gt_nn
963,0.926,0.15068552,gt_nn
964,0.928,0.146613,gt_nn
965,0.93,0.14254035,gt_nn
966,0.932,0.13846782,gt_nn
967,0.934,0.13439517,gt_nn
968,0.936,0.13032264,gt_nn
969,0.938,0.12624998,gt_nn
970,0.94,0.12217746,gt_nn
971,0.942,0.11810493,gt_nn
972,0.944,0.114032276,gt_nn
973,0.946,0.109959744,gt_nn
974,0.948,0.10588709,gt_nn
975,0.95,0.10181457,gt_nn
976,0.952,0.09774191,gt_nn
977,0.954,0.09366939,gt_nn
978,0.956,0.08959686,gt_nn
979,0.958,0.0855242,gt_nn
980,0.96,0.08145168,gt_nn
981,0.962,0.077379026,gt_nn
982,0.964,0.0733065,gt_nn
983,0.966,0.06923384,gt_nn
984,0.968,0.06516132,gt_nn
985,0.97,0.061088666,gt_nn
986,0.972,0.057016138,gt_nn
987,0.974,0.052943606,gt_nn
988,0.976,0.048870955,gt_nn
989,0.978,0.04479843,gt_nn
990,0.98,0.04072578,gt_nn
991,0.982,0.03665325,gt_nn
992,0.984,0.0325806,gt_nn
993,0.986,0.028508069,gt_nn
994,0.988,0.024435539,gt_nn
995,0.99,0.02036289,gt_nn
996,0.992,0.01629036,gt_nn
997,0.994,0.012217709,gt_nn
998,0.996,0.00814518,gt_nn
999,0.998,0.0040725293,gt_nn
1000,1.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_12500/obstacle_nn.csv <==
,X_x,value,name
0,-1.0,-0.5,obstacle_nn
1,-0.998,-0.5,obstacle_nn
2,-0.996,-0.5,obstacle_nn
3,-0.994,-0.5,obstacle_nn
4,-0.992,-0.5,obstacle_nn
5,-0.99,-0.5,obstacle_nn
6,-0.988,-0.5,obstacle_nn
7,-0.986,-0.5,obstacle_nn
8,-0.984,-0.5,obstacle_nn
9,-0.982,-0.5,obstacle_nn
10,-0.98,-0.5,obstacle_nn
11,-0.978,-0.5,obstacle_nn
12,-0.976,-0.5,obstacle_nn
13,-0.974,-0.5,obstacle_nn
14,-0.972,-0.5,obstacle_nn
15,-0.97,-0.5,obstacle_nn
16,-0.968,-0.5,obstacle_nn
17,-0.966,-0.5,obstacle_nn
18,-0.964,-0.5,obstacle_nn
19,-0.962,-0.5,obstacle_nn
20,-0.96,-0.5,obstacle_nn
21,-0.958,-0.5,obstacle_nn
22,-0.956,-0.5,obstacle_nn
23,-0.954,-0.5,obstacle_nn
24,-0.952,-0.5,obstacle_nn
25,-0.95,-0.5,obstacle_nn
26,-0.948,-0.5,obstacle_nn
27,-0.946,-0.5,obstacle_nn
28,-0.944,-0.5,obstacle_nn
29,-0.942,-0.5,obstacle_nn
30,-0.94,-0.5,obstacle_nn
31,-0.938,-0.5,obstacle_nn
32,-0.936,-0.5,obstacle_nn
33,-0.934,-0.5,obstacle_nn
34,-0.932,-0.5,obstacle_nn
35,-0.93,-0.5,obstacle_nn
36,-0.928,-0.5,obstacle_nn
37,-0.926,-0.5,obstacle_nn
38,-0.924,-0.5,obstacle_nn
39,-0.922,-0.5,obstacle_nn
40,-0.92,-0.5,obstacle_nn
41,-0.918,-0.5,obstacle_nn
42,-0.916,-0.5,obstacle_nn
43,-0.914,-0.5,obstacle_nn
44,-0.912,-0.5,obstacle_nn
45,-0.91,-0.5,obstacle_nn
46,-0.908,-0.5,obstacle_nn
47,-0.906,-0.5,obstacle_nn
48,-0.904,-0.5,obstacle_nn
49,-0.902,-0.5,obstacle_nn
50,-0.9,-0.5,obstacle_nn
51,-0.898,-0.5,obstacle_nn
52,-0.896,-0.5,obstacle_nn
53,-0.894,-0.5,obstacle_nn
54,-0.892,-0.5,obstacle_nn
55,-0.89,-0.5,obstacle_nn
56,-0.888,-0.5,obstacle_nn
57,-0.886,-0.5,obstacle_nn
58,-0.884,-0.5,obstacle_nn
59,-0.882,-0.5,obstacle_nn
60,-0.88,-0.5,obstacle_nn
61,-0.878,-0.5,obstacle_nn
62,-0.876,-0.5,obstacle_nn
63,-0.874,-0.5,obstacle_nn
64,-0.872,-0.5,obstacle_nn
65,-0.87,-0.5,obstacle_nn
66,-0.868,-0.50000006,obstacle_nn
67,-0.866,-0.5000006,obstacle_nn
68,-0.864,-0.50000465,obstacle_nn
69,-0.862,-0.5000324,obstacle_nn
70,-0.86,-0.50020194,obstacle_nn
71,-0.858,-0.5011493,obstacle_nn
72,-0.856,-0.50608206,obstacle_nn
73,-0.854,-0.5298806,obstacle_nn
74,-0.852,-0.6269946,obstacle_nn
75,-0.85,-0.8685601,obstacle_nn
76,-0.848,-1.0965705,obstacle_nn
77,-0.846,-1.1696191,obstacle_nn
78,-0.844,-1.1709318,obstacle_nn
79,-0.842,-1.1549523,obstacle_nn
80,-0.84,-1.1355827,obstacle_nn
81,-0.838,-1.1156471,obstacle_nn
82,-0.836,-1.0956728,obstacle_nn
83,-0.834,-1.0757521,obstacle_nn
84,-0.832,-1.055901,obstacle_nn
85,-0.83,-1.0361207,obstacle_nn
86,-0.828,-1.0164127,obstacle_nn
87,-0.826,-0.9967761,obstacle_nn
88,-0.824,-0.97721195,obstacle_nn
89,-0.822,-0.9577205,obstacle_nn
90,-0.82,-0.93830085,obstacle_nn
91,-0.818,-0.9189544,obstacle_nn
92,-0.816,-0.8996804,obstacle_nn
93,-0.814,-0.88047993,obstacle_nn
94,-0.812,-0.86135197,obstacle_nn
95,-0.81,-0.84229827,obstacle_nn
96,-0.808,-0.8233181,obstacle_nn
97,-0.806,-0.8044112,obstacle_nn
98,-0.804,-0.7855787,obstacle_nn
99,-0.802,-0.7668201,obstacle_nn
100,-0.8,-0.74813616,obstacle_nn
101,-0.798,-0.7295265,obstacle_nn
102,-0.796,-0.7109921,obstacle_nn
103,-0.794,-0.69253254,obstacle_nn
104,-0.792,-0.67414784,obstacle_nn
105,-0.79,-0.65583885,obstacle_nn
106,-0.788,-0.6376052,obstacle_nn
107,-0.786,-0.6194477,obstacle_nn
108,-0.784,-0.6013657,obstacle_nn
109,-0.782,-0.58336055,obstacle_nn
110,-0.78,-0.56543124,obstacle_nn
111,-0.778,-0.54757917,obstacle_nn
112,-0.776,-0.5298042,obstacle_nn
113,-0.774,-0.51210546,obstacle_nn
114,-0.772,-0.4944849,obstacle_nn
115,-0.77,-0.47694123,obstacle_nn
116,-0.768,-0.45947587,obstacle_nn
117,-0.766,-0.44208813,obstacle_nn
118,-0.764,-0.42477906,obstacle_nn
119,-0.762,-0.40754843,obstacle_nn
120,-0.76,-0.39039612,obstacle_nn
121,-0.758,-0.37332344,obstacle_nn
122,-0.756,-0.3563292,obstacle_nn
123,-0.754,-0.3394152,obstacle_nn
124,-0.752,-0.32258022,obstacle_nn
125,-0.75,-0.3058257,obstacle_nn
126,-0.748,-0.28915167,obstacle_nn
127,-0.746,-0.2725575,obstacle_nn
128,-0.744,-0.2560444,obstacle_nn
129,-0.742,-0.23961198,obstacle_nn
130,-0.74,-0.22326136,obstacle_nn
131,-0.738,-0.20699167,obstacle_nn
132,-0.736,-0.19080448,obstacle_nn
133,-0.734,-0.17469919,obstacle_nn
134,-0.732,-0.15867591,obstacle_nn
135,-0.73,-0.14273572,obstacle_nn
136,-0.728,-0.12687802,obstacle_nn
137,-0.726,-0.11110413,obstacle_nn
138,-0.724,-0.09541321,obstacle_nn
139,-0.722,-0.079806685,obstacle_nn
140,-0.72,-0.064284205,obstacle_nn
141,-0.718,-0.048845768,obstacle_nn
142,-0.716,-0.033492446,obstacle_nn
143,-0.714,-0.018223763,obstacle_nn
144,-0.712,-0.0030409098,obstacle_nn
145,-0.71,0.012056708,obstacle_nn
146,-0.708,0.02706778,obstacle_nn
147,-0.706,0.041993022,obstacle_nn
148,-0.704,0.05683106,obstacle_nn
149,-0.702,0.07158214,obstacle_nn
150,-0.7,0.08624625,obstacle_nn
151,-0.698,0.10082215,obstacle_nn
152,-0.696,0.11531043,obstacle_nn
153,-0.694,0.12970996,obstacle_nn
154,-0.692,0.14402103,obstacle_nn
155,-0.69,0.15824252,obstacle_nn
156,-0.688,0.17237449,obstacle_nn
157,-0.686,0.18641686,obstacle_nn
158,-0.684,0.20036864,obstacle_nn
159,-0.682,0.21423018,obstacle_nn
160,-0.68,0.22800004,obstacle_nn
161,-0.678,0.2416789,obstacle_nn
162,-0.676,0.25526547,obstacle_nn
163,-0.674,0.26875967,obstacle_nn
164,-0.672,0.2821616,obstacle_nn
165,-0.67,0.29546988,obstacle_nn
166,-0.668,0.30868495,obstacle_nn
167,-0.666,0.3218056,obstacle_nn
168,-0.664,0.33483207,obstacle_nn
169,-0.662,0.34776324,obstacle_nn
170,-0.66,0.36059904,obstacle_nn
171,-0.658,0.37333918,obstacle_nn
172,-0.656,0.38598263,obstacle_nn
173,-0.654,0.39852953,obstacle_nn
174,-0.652,0.41097867,obstacle_nn
175,-0.65,0.4233303,obstacle_nn
176,-0.648,0.43558317,obstacle_nn
177,-0.646,0.44773698,obstacle_nn
178,-0.644,0.45979178,obstacle_nn
179,-0.642,0.47174615,obstacle_nn
180,-0.64,0.48360026,obstacle_nn
181,-0.638,0.49535286,obstacle_nn
182,-0.636,0.507004,obstacle_nn
183,-0.634,0.51855254,obstacle_nn
184,-0.632,0.52999806,obstacle_nn
185,-0.63,0.54134035,obstacle_nn
186,-0.628,0.552578,obstacle_nn
187,-0.626,0.5637113,obstacle_nn
188,-0.624,0.5747385,obstacle_nn
189,-0.622,0.58566,obstacle_nn
190,-0.62,0.5964743,obstacle_nn
191,-0.618,0.6071812,obstacle_nn
192,-0.616,0.6177795,obstacle_nn
193,-0.614,0.6282687,obstacle_nn
194,-0.612,0.6386484,obstacle_nn
195,-0.61,0.6489172,obstacle_nn
196,-0.608,0.6590748,obstacle_nn
197,-0.606,0.66911983,obstacle_nn
198,-0.604,0.67905223,obstacle_nn
199,-0.602,0.6888703,obstacle_nn
200,-0.6,0.6985736,obstacle_nn
201,-0.598,0.70816135,obstacle_nn
202,-0.596,0.71763206,obstacle_nn
203,-0.594,0.7269856,obstacle_nn
204,-0.592,0.73622,obstacle_nn
205,-0.59,0.7453351,obstacle_nn
206,-0.588,0.7543292,obstacle_nn
207,-0.586,0.7632015,obstacle_nn
208,-0.584,0.7719511,obstacle_nn
209,-0.582,0.78057635,obstacle_nn
210,-0.58,0.78907645,obstacle_nn
211,-0.578,0.7974498,obstacle_nn
212,-0.576,0.80569553,obstacle_nn
213,-0.574,0.8138119,obstacle_nn
214,-0.572,0.8217976,obstacle_nn
215,-0.57,0.8296516,obstacle_nn
216,-0.568,0.8373718,obstacle_nn
217,-0.566,0.84495735,obstacle_nn
218,-0.564,0.8524058,obstacle_nn
219,-0.562,0.8597162,obstacle_nn
220,-0.56,0.86688614,obstacle_nn
221,-0.558,0.8739141,obstacle_nn
222,-0.556,0.88079846,obstacle_nn
223,-0.554,0.8875365,obstacle_nn
224,-0.552,0.89412665,obstacle_nn
225,-0.55,0.90056634,obstacle_nn
226,-0.548,0.90685344,obstacle_nn
227,-0.546,0.9129851,obstacle_nn
228,-0.544,0.9189588,obstacle_nn
229,-0.542,0.9247719,obstacle_nn
230,-0.54,0.9304211,obstacle_nn
231,-0.538,0.93590343,obstacle_nn
232,-0.536,0.94121516,obstacle_nn
233,-0.534,0.94635284,obstacle_nn
234,-0.532,0.95131207,obstacle_nn
235,-0.53,0.9560889,obstacle_nn
236,-0.528,0.9606781,obstacle_nn
237,-0.526,0.9650748,obstacle_nn
238,-0.524,0.9692731,obstacle_nn
239,-0.522,0.97326636,obstacle_nn
240,-0.52,0.97704756,obstacle_nn
241,-0.518,0.9806082,obstacle_nn
242,-0.516,0.98393905,obstacle_nn
243,-0.514,0.9870286,obstacle_nn
244,-0.512,0.9898639,obstacle_nn
245,-0.51,0.99242854,obstacle_nn
246,-0.508,0.99470186,obstacle_nn
247,-0.506,0.9966563,obstacle_nn
248,-0.504,0.9982523,obstacle_nn
249,-0.502,0.9994235,obstacle_nn
250,-0.5,1.0,obstacle_nn
251,-0.498,0.9994235,obstacle_nn
252,-0.496,0.9982523,obstacle_nn
253,-0.494,0.9966563,obstacle_nn
254,-0.492,0.99470186,obstacle_nn
255,-0.49,0.99242854,obstacle_nn
256,-0.488,0.9898639,obstacle_nn
257,-0.486,0.9870286,obstacle_nn
258,-0.484,0.98393893,obstacle_nn
259,-0.482,0.9806082,obstacle_nn
260,-0.48,0.97704756,obstacle_nn
261,-0.478,0.97326636,obstacle_nn
262,-0.476,0.9692731,obstacle_nn
263,-0.474,0.9650749,obstacle_nn
264,-0.472,0.9606781,obstacle_nn
265,-0.47,0.9560888,obstacle_nn
266,-0.468,0.95131207,obstacle_nn
267,-0.466,0.9463527,obstacle_nn
268,-0.464,0.94121516,obstacle_nn
269,-0.462,0.93590343,obstacle_nn
270,-0.46,0.93042123,obstacle_nn
271,-0.458,0.9247719,obstacle_nn
272,-0.456,0.9189589,obstacle_nn
273,-0.454,0.9129851,obstacle_nn
274,-0.452,0.9068533,obstacle_nn
275,-0.45,0.90056634,obstacle_nn
276,-0.448,0.89412665,obstacle_nn
277,-0.446,0.88753664,obstacle_nn
278,-0.444,0.88079846,obstacle_nn
279,-0.442,0.87391424,obstacle_nn
280,-0.44,0.86688614,obstacle_nn
281,-0.438,0.85971606,obstacle_nn
282,-0.436,0.8524058,obstacle_nn
283,-0.434,0.8449571,obstacle_nn
284,-0.432,0.83737195,obstacle_nn
285,-0.43,0.8296516,obstacle_nn
286,-0.428,0.8217977,obstacle_nn
287,-0.426,0.8138119,obstacle_nn
288,-0.424,0.8056954,obstacle_nn
289,-0.422,0.7974498,obstacle_nn
290,-0.42,0.7890763,obstacle_nn
291,-0.418,0.78057647,obstacle_nn
292,-0.416,0.7719511,obstacle_nn
293,-0.414,0.7632016,obstacle_nn
294,-0.412,0.7543292,obstacle_nn
295,-0.41,0.745335,obstacle_nn
296,-0.408,0.73622,obstacle_nn
297,-0.406,0.72698545,obstacle_nn
298,-0.404,0.7176323,obstacle_nn
299,-0.402,0.70816135,obstacle_nn
300,-0.4,0.6985736,obstacle_nn
301,-0.398,0.6888703,obstacle_nn
302,-0.396,0.6790521,obstacle_nn
303,-0.394,0.66911983,obstacle_nn
304,-0.392,0.65907466,obstacle_nn
305,-0.39,0.6489172,obstacle_nn
306,-0.388,0.6386484,obstacle_nn
307,-0.386,0.62826884,obstacle_nn
308,-0.384,0.6177795,obstacle_nn
309,-0.382,0.6071811,obstacle_nn
310,-0.38,0.5964743,obstacle_nn
311,-0.378,0.58565986,obstacle_nn
312,-0.376,0.5747385,obstacle_nn
313,-0.374,0.5637113,obstacle_nn
314,-0.372,0.5525782,obstacle_nn
315,-0.37,0.54134035,obstacle_nn
316,-0.368,0.5299982,obstacle_nn
317,-0.366,0.51855254,obstacle_nn
318,-0.364,0.5070038,obstacle_nn
319,-0.362,0.49535286,obstacle_nn
320,-0.36,0.48360026,obstacle_nn
321,-0.358,0.47174633,obstacle_nn
322,-0.356,0.45979178,obstacle_nn
323,-0.354,0.44773722,obstacle_nn
324,-0.352,0.43558317,obstacle_nn
325,-0.35,0.42333013,obstacle_nn
326,-0.348,0.41097867,obstacle_nn
327,-0.346,0.39852935,obstacle_nn
328,-0.344,0.3859828,obstacle_nn
329,-0.342,0.37333918,obstacle_nn
330,-0.34,0.36059916,obstacle_nn
331,-0.338,0.34776324,obstacle_nn
332,-0.336,0.33483195,obstacle_nn
333,-0.334,0.3218056,obstacle_nn
334,-0.332,0.30868477,obstacle_nn
335,-0.33,0.29547006,obstacle_nn
336,-0.328,0.2821616,obstacle_nn
337,-0.326,0.2687599,obstacle_nn
338,-0.324,0.25526547,obstacle_nn
339,-0.322,0.24167871,obstacle_nn
340,-0.32,0.22800004,obstacle_nn
341,-0.318,0.21422988,obstacle_nn
342,-0.316,0.20036888,obstacle_nn
343,-0.314,0.18641686,obstacle_nn
344,-0.312,0.17237473,obstacle_nn
345,-0.31,0.15824252,obstacle_nn
346,-0.308,0.1440208,obstacle_nn
347,-0.306,0.12970996,obstacle_nn
348,-0.304,0.11531031,obstacle_nn
349,-0.302,0.10082215,obstacle_nn
350,-0.3,0.08624625,obstacle_nn
351,-0.298,0.07158232,obstacle_nn
352,-0.296,0.05683106,obstacle_nn
353,-0.294,0.041992784,obstacle_nn
354,-0.292,0.02706778,obstacle_nn
355,-0.29,0.01205641,obstacle_nn
356,-0.288,-0.0030409098,obstacle_nn
357,-0.286,-0.018223763,obstacle_nn
358,-0.284,-0.033492208,obstacle_nn
359,-0.282,-0.048845768,obstacle_nn
360,-0.28,-0.06428397,obstacle_nn
361,-0.278,-0.079806685,obstacle_nn
362,-0.276,-0.09541345,obstacle_nn
363,-0.274,-0.11110413,obstacle_nn
364,-0.272,-0.12687802,obstacle_nn
365,-0.27,-0.1427356,obstacle_nn
366,-0.268,-0.15867591,obstacle_nn
367,-0.266,-0.17469907,obstacle_nn
368,-0.264,-0.19080448,obstacle_nn
369,-0.262,-0.20699203,obstacle_nn
370,-0.26,-0.22326136,obstacle_nn
371,-0.258,-0.23961222,obstacle_nn
372,-0.256,-0.25604415,obstacle_nn
373,-0.254,-0.2725575,obstacle_nn
374,-0.252,-0.28915143,obstacle_nn
375,-0.25,-0.3058257,obstacle_nn
376,-0.248,-0.32258046,obstacle_nn
377,-0.246,-0.3394152,obstacle_nn
378,-0.244,-0.3563292,obstacle_nn
379,-0.242,-0.37332344,obstacle_nn
380,-0.24,-0.39039612,obstacle_nn
381,-0.238,-0.4075482,obstacle_nn
382,-0.236,-0.42477906,obstacle_nn
383,-0.234,-0.44208837,obstacle_nn
384,-0.232,-0.45947587,obstacle_nn
385,-0.23,-0.47694123,obstacle_nn
386,-0.228,-0.4944849,obstacle_nn
387,-0.226,-0.51210546,obstacle_nn
388,-0.224,-0.52980375,obstacle_nn
389,-0.222,-0.54757917,obstacle_nn
390,-0.22,-0.5654316,obstacle_nn
391,-0.218,-0.58336055,obstacle_nn
392,-0.216,-0.6013657,obstacle_nn
393,-0.214,-0.6194477,obstacle_nn
394,-0.212,-0.6376052,obstacle_nn
395,-0.21,-0.65583885,obstacle_nn
396,-0.208,-0.67414784,obstacle_nn
397,-0.206,-0.6925323,obstacle_nn
398,-0.204,-0.7109921,obstacle_nn
399,-0.202,-0.7295265,obstacle_nn
400,-0.2,-0.74813616,obstacle_nn
401,-0.198,-0.7668201,obstacle_nn
402,-0.196,-0.7855787,obstacle_nn
403,-0.194,-0.8044112,obstacle_nn
404,-0.192,-0.82331777,obstacle_nn
405,-0.19,-0.84229827,obstacle_nn
406,-0.188,-0.86135244,obstacle_nn
407,-0.186,-0.88047993,obstacle_nn
408,-0.184,-0.8996804,obstacle_nn
409,-0.182,-0.9189544,obstacle_nn
410,-0.18,-0.93830085,obstacle_nn
411,-0.178,-0.9577203,obstacle_nn
412,-0.176,-0.97721195,obstacle_nn
413,-0.174,-0.9967762,obstacle_nn
414,-0.172,-1.0164127,obstacle_nn
415,-0.17,-1.0361207,obstacle_nn
416,-0.168,-1.055901,obstacle_nn
417,-0.166,-1.0757521,obstacle_nn
418,-0.164,-1.0956726,obstacle_nn
419,-0.162,-1.1156471,obstacle_nn
420,-0.16,-1.1355829,obstacle_nn
421,-0.158,-1.1549523,obstacle_nn
422,-0.156,-1.1709318,obstacle_nn
423,-0.154,-1.1696191,obstacle_nn
424,-0.152,-1.0965705,obstacle_nn
425,-0.15,-0.86856425,obstacle_nn
426,-0.148,-0.6269946,obstacle_nn
427,-0.146,-0.5298799,obstacle_nn
428,-0.144,-0.50608206,obstacle_nn
429,-0.142,-0.5011493,obstacle_nn
430,-0.14,-0.50020194,obstacle_nn
431,-0.138,-0.5000324,obstacle_nn
432,-0.136,-0.50000465,obstacle_nn
433,-0.134,-0.5000006,obstacle_nn
434,-0.132,-0.50000006,obstacle_nn
435,-0.13,-0.5,obstacle_nn
436,-0.128,-0.5,obstacle_nn
437,-0.126,-0.5,obstacle_nn
438,-0.124,-0.5,obstacle_nn
439,-0.122,-0.5,obstacle_nn
440,-0.12,-0.5,obstacle_nn
441,-0.118,-0.5,obstacle_nn
442,-0.116,-0.5,obstacle_nn
443,-0.114,-0.5,obstacle_nn
444,-0.112,-0.5,obstacle_nn
445,-0.11,-0.5,obstacle_nn
446,-0.108,-0.5,obstacle_nn
447,-0.106,-0.5,obstacle_nn
448,-0.104,-0.5,obstacle_nn
449,-0.102,-0.5,obstacle_nn
450,-0.1,-0.5,obstacle_nn
451,-0.098,-0.5,obstacle_nn
452,-0.096,-0.5,obstacle_nn
453,-0.094,-0.5,obstacle_nn
454,-0.092,-0.5,obstacle_nn
455,-0.09,-0.5,obstacle_nn
456,-0.088,-0.5,obstacle_nn
457,-0.086,-0.5,obstacle_nn
458,-0.084,-0.5,obstacle_nn
459,-0.082,-0.5,obstacle_nn
460,-0.08,-0.5,obstacle_nn
461,-0.078,-0.5,obstacle_nn
462,-0.076,-0.5,obstacle_nn
463,-0.074,-0.5,obstacle_nn
464,-0.072,-0.5,obstacle_nn
465,-0.07,-0.5,obstacle_nn
466,-0.068,-0.5,obstacle_nn
467,-0.066,-0.5,obstacle_nn
468,-0.064,-0.5,obstacle_nn
469,-0.062,-0.5,obstacle_nn
470,-0.06,-0.5,obstacle_nn
471,-0.058,-0.5,obstacle_nn
472,-0.056,-0.5,obstacle_nn
473,-0.054,-0.5,obstacle_nn
474,-0.052,-0.5,obstacle_nn
475,-0.05,-0.5,obstacle_nn
476,-0.048,-0.5,obstacle_nn
477,-0.046,-0.5,obstacle_nn
478,-0.044,-0.5,obstacle_nn
479,-0.042,-0.5,obstacle_nn
480,-0.04,-0.5,obstacle_nn
481,-0.038,-0.5,obstacle_nn
482,-0.036,-0.5,obstacle_nn
483,-0.034,-0.5,obstacle_nn
484,-0.032,-0.5,obstacle_nn
485,-0.03,-0.5,obstacle_nn
486,-0.028,-0.5,obstacle_nn
487,-0.026,-0.5,obstacle_nn
488,-0.024,-0.5,obstacle_nn
489,-0.022,-0.5,obstacle_nn
490,-0.02,-0.5,obstacle_nn
491,-0.018,-0.5,obstacle_nn
492,-0.016,-0.5,obstacle_nn
493,-0.014,-0.5,obstacle_nn
494,-0.012,-0.5,obstacle_nn
495,-0.01,-0.5,obstacle_nn
496,-0.008,-0.5,obstacle_nn
497,-0.006,-0.5,obstacle_nn
498,-0.004,-0.5,obstacle_nn
499,-0.002,-0.5,obstacle_nn
500,0.0,-0.5,obstacle_nn
501,0.002,-0.5,obstacle_nn
502,0.004,-0.5,obstacle_nn
503,0.006,-0.5,obstacle_nn
504,0.008,-0.5,obstacle_nn
505,0.01,-0.5,obstacle_nn
506,0.012,-0.5,obstacle_nn
507,0.014,-0.5,obstacle_nn
508,0.016,-0.5,obstacle_nn
509,0.018,-0.5,obstacle_nn
510,0.02,-0.5,obstacle_nn
511,0.022,-0.5,obstacle_nn
512,0.024,-0.5,obstacle_nn
513,0.026,-0.5,obstacle_nn
514,0.028,-0.5,obstacle_nn
515,0.03,-0.5,obstacle_nn
516,0.032,-0.5,obstacle_nn
517,0.034,-0.5,obstacle_nn
518,0.036,-0.5,obstacle_nn
519,0.038,-0.5,obstacle_nn
520,0.04,-0.5,obstacle_nn
521,0.042,-0.5,obstacle_nn
522,0.044,-0.5,obstacle_nn
523,0.046,-0.5,obstacle_nn
524,0.048,-0.5,obstacle_nn
525,0.05,-0.5,obstacle_nn
526,0.052,-0.5,obstacle_nn
527,0.054,-0.5,obstacle_nn
528,0.056,-0.5,obstacle_nn
529,0.058,-0.5,obstacle_nn
530,0.06,-0.5,obstacle_nn
531,0.062,-0.5,obstacle_nn
532,0.064,-0.5,obstacle_nn
533,0.066,-0.5,obstacle_nn
534,0.068,-0.5,obstacle_nn
535,0.07,-0.5,obstacle_nn
536,0.072,-0.5,obstacle_nn
537,0.074,-0.5,obstacle_nn
538,0.076,-0.5,obstacle_nn
539,0.078,-0.5,obstacle_nn
540,0.08,-0.5,obstacle_nn
541,0.082,-0.5,obstacle_nn
542,0.084,-0.5,obstacle_nn
543,0.086,-0.5,obstacle_nn
544,0.088,-0.5,obstacle_nn
545,0.09,-0.5,obstacle_nn
546,0.092,-0.5,obstacle_nn
547,0.094,-0.5,obstacle_nn
548,0.096,-0.5,obstacle_nn
549,0.098,-0.5,obstacle_nn
550,0.1,-0.5,obstacle_nn
551,0.102,-0.5,obstacle_nn
552,0.104,-0.5,obstacle_nn
553,0.106,-0.5,obstacle_nn
554,0.108,-0.5,obstacle_nn
555,0.11,-0.5,obstacle_nn
556,0.112,-0.5,obstacle_nn
557,0.114,-0.5,obstacle_nn
558,0.116,-0.5,obstacle_nn
559,0.118,-0.5,obstacle_nn
560,0.12,-0.5,obstacle_nn
561,0.122,-0.5,obstacle_nn
562,0.124,-0.5,obstacle_nn
563,0.126,-0.5,obstacle_nn
564,0.128,-0.5,obstacle_nn
565,0.13,-0.5,obstacle_nn
566,0.132,-0.50000006,obstacle_nn
567,0.134,-0.5000006,obstacle_nn
568,0.136,-0.50000465,obstacle_nn
569,0.138,-0.5000324,obstacle_nn
570,0.14,-0.50020194,obstacle_nn
571,0.142,-0.5011493,obstacle_nn
572,0.144,-0.50608206,obstacle_nn
573,0.146,-0.5298799,obstacle_nn
574,0.148,-0.6269946,obstacle_nn
575,0.15,-0.86856425,obstacle_nn
576,0.152,-1.0965705,obstacle_nn
577,0.154,-1.1696191,obstacle_nn
578,0.156,-1.1709318,obstacle_nn
579,0.158,-1.1549523,obstacle_nn
580,0.16,-1.1355829,obstacle_nn
581,0.162,-1.1156471,obstacle_nn
582,0.164,-1.0956726,obstacle_nn
583,0.166,-1.0757521,obstacle_nn
584,0.168,-1.055901,obstacle_nn
585,0.17,-1.0361207,obstacle_nn
586,0.172,-1.0164127,obstacle_nn
587,0.174,-0.9967762,obstacle_nn
588,0.176,-0.97721195,obstacle_nn
589,0.178,-0.9577203,obstacle_nn
590,0.18,-0.93830085,obstacle_nn
591,0.182,-0.9189544,obstacle_nn
592,0.184,-0.8996804,obstacle_nn
593,0.186,-0.88047993,obstacle_nn
594,0.188,-0.86135244,obstacle_nn
595,0.19,-0.84229827,obstacle_nn
596,0.192,-0.82331777,obstacle_nn
597,0.194,-0.8044112,obstacle_nn
598,0.196,-0.7855787,obstacle_nn
599,0.198,-0.7668201,obstacle_nn
600,0.2,-0.74813616,obstacle_nn
601,0.202,-0.7295265,obstacle_nn
602,0.204,-0.7109921,obstacle_nn
603,0.206,-0.6925323,obstacle_nn
604,0.208,-0.67414784,obstacle_nn
605,0.21,-0.65583885,obstacle_nn
606,0.212,-0.6376052,obstacle_nn
607,0.214,-0.6194477,obstacle_nn
608,0.216,-0.6013657,obstacle_nn
609,0.218,-0.58336055,obstacle_nn
610,0.22,-0.5654316,obstacle_nn
611,0.222,-0.54757917,obstacle_nn
612,0.224,-0.52980375,obstacle_nn
613,0.226,-0.51210546,obstacle_nn
614,0.228,-0.4944849,obstacle_nn
615,0.23,-0.47694123,obstacle_nn
616,0.232,-0.45947587,obstacle_nn
617,0.234,-0.44208837,obstacle_nn
618,0.236,-0.42477906,obstacle_nn
619,0.238,-0.4075482,obstacle_nn
620,0.24,-0.39039612,obstacle_nn
621,0.242,-0.37332344,obstacle_nn
622,0.244,-0.3563292,obstacle_nn
623,0.246,-0.3394152,obstacle_nn
624,0.248,-0.32258046,obstacle_nn
625,0.25,-0.3058257,obstacle_nn
626,0.252,-0.28915143,obstacle_nn
627,0.254,-0.2725575,obstacle_nn
628,0.256,-0.25604415,obstacle_nn
629,0.258,-0.23961222,obstacle_nn
630,0.26,-0.22326136,obstacle_nn
631,0.262,-0.20699203,obstacle_nn
632,0.264,-0.19080448,obstacle_nn
633,0.266,-0.17469907,obstacle_nn
634,0.268,-0.15867591,obstacle_nn
635,0.27,-0.1427356,obstacle_nn
636,0.272,-0.12687802,obstacle_nn
637,0.274,-0.11110413,obstacle_nn
638,0.276,-0.09541345,obstacle_nn
639,0.278,-0.079806685,obstacle_nn
640,0.28,-0.06428397,obstacle_nn
641,0.282,-0.048845768,obstacle_nn
642,0.284,-0.033492208,obstacle_nn
643,0.286,-0.018223763,obstacle_nn
644,0.288,-0.0030409098,obstacle_nn
645,0.29,0.01205641,obstacle_nn
646,0.292,0.02706778,obstacle_nn
647,0.294,0.041992784,obstacle_nn
648,0.296,0.05683106,obstacle_nn
649,0.298,0.07158232,obstacle_nn
650,0.3,0.08624625,obstacle_nn
651,0.302,0.10082215,obstacle_nn
652,0.304,0.11531031,obstacle_nn
653,0.306,0.12970996,obstacle_nn
654,0.308,0.1440208,obstacle_nn
655,0.31,0.15824252,obstacle_nn
656,0.312,0.17237473,obstacle_nn
657,0.314,0.18641686,obstacle_nn
658,0.316,0.20036888,obstacle_nn
659,0.318,0.21422988,obstacle_nn
660,0.32,0.22800004,obstacle_nn
661,0.322,0.24167871,obstacle_nn
662,0.324,0.25526547,obstacle_nn
663,0.326,0.2687599,obstacle_nn
664,0.328,0.2821616,obstacle_nn
665,0.33,0.29547006,obstacle_nn
666,0.332,0.30868477,obstacle_nn
667,0.334,0.3218056,obstacle_nn
668,0.336,0.33483195,obstacle_nn
669,0.338,0.34776324,obstacle_nn
670,0.34,0.36059916,obstacle_nn
671,0.342,0.37333918,obstacle_nn
672,0.344,0.3859828,obstacle_nn
673,0.346,0.39852935,obstacle_nn
674,0.348,0.41097867,obstacle_nn
675,0.35,0.42333013,obstacle_nn
676,0.352,0.43558317,obstacle_nn
677,0.354,0.44773722,obstacle_nn
678,0.356,0.45979178,obstacle_nn
679,0.358,0.47174633,obstacle_nn
680,0.36,0.48360026,obstacle_nn
681,0.362,0.49535286,obstacle_nn
682,0.364,0.5070038,obstacle_nn
683,0.366,0.51855254,obstacle_nn
684,0.368,0.5299982,obstacle_nn
685,0.37,0.54134035,obstacle_nn
686,0.372,0.5525782,obstacle_nn
687,0.374,0.5637113,obstacle_nn
688,0.376,0.5747385,obstacle_nn
689,0.378,0.58565986,obstacle_nn
690,0.38,0.5964743,obstacle_nn
691,0.382,0.6071811,obstacle_nn
692,0.384,0.6177795,obstacle_nn
693,0.386,0.62826884,obstacle_nn
694,0.388,0.6386484,obstacle_nn
695,0.39,0.6489172,obstacle_nn
696,0.392,0.65907466,obstacle_nn
697,0.394,0.66911983,obstacle_nn
698,0.396,0.6790521,obstacle_nn
699,0.398,0.6888703,obstacle_nn
700,0.4,0.6985736,obstacle_nn
701,0.402,0.70816135,obstacle_nn
702,0.404,0.7176323,obstacle_nn
703,0.406,0.72698545,obstacle_nn
704,0.408,0.73622,obstacle_nn
705,0.41,0.745335,obstacle_nn
706,0.412,0.7543292,obstacle_nn
707,0.414,0.7632016,obstacle_nn
708,0.416,0.7719511,obstacle_nn
709,0.418,0.78057647,obstacle_nn
710,0.42,0.7890763,obstacle_nn
711,0.422,0.7974498,obstacle_nn
712,0.424,0.8056954,obstacle_nn
713,0.426,0.8138119,obstacle_nn
714,0.428,0.8217977,obstacle_nn
715,0.43,0.8296516,obstacle_nn
716,0.432,0.83737195,obstacle_nn
717,0.434,0.8449571,obstacle_nn
718,0.436,0.8524058,obstacle_nn
719,0.438,0.85971606,obstacle_nn
720,0.44,0.86688614,obstacle_nn
721,0.442,0.87391424,obstacle_nn
722,0.444,0.88079846,obstacle_nn
723,0.446,0.88753664,obstacle_nn
724,0.448,0.89412665,obstacle_nn
725,0.45,0.90056634,obstacle_nn
726,0.452,0.9068533,obstacle_nn
727,0.454,0.9129851,obstacle_nn
728,0.456,0.9189589,obstacle_nn
729,0.458,0.9247719,obstacle_nn
730,0.46,0.93042123,obstacle_nn
731,0.462,0.93590343,obstacle_nn
732,0.464,0.94121516,obstacle_nn
733,0.466,0.9463527,obstacle_nn
734,0.468,0.95131207,obstacle_nn
735,0.47,0.9560888,obstacle_nn
736,0.472,0.9606781,obstacle_nn
737,0.474,0.9650749,obstacle_nn
738,0.476,0.9692731,obstacle_nn
739,0.478,0.97326636,obstacle_nn
740,0.48,0.97704756,obstacle_nn
741,0.482,0.9806082,obstacle_nn
742,0.484,0.98393893,obstacle_nn
743,0.486,0.9870286,obstacle_nn
744,0.488,0.9898639,obstacle_nn
745,0.49,0.99242854,obstacle_nn
746,0.492,0.99470186,obstacle_nn
747,0.494,0.9966563,obstacle_nn
748,0.496,0.9982523,obstacle_nn
749,0.498,0.9994235,obstacle_nn
750,0.5,1.0,obstacle_nn
751,0.502,0.9994235,obstacle_nn
752,0.504,0.9982523,obstacle_nn
753,0.506,0.9966563,obstacle_nn
754,0.508,0.99470186,obstacle_nn
755,0.51,0.99242854,obstacle_nn
756,0.512,0.9898639,obstacle_nn
757,0.514,0.9870286,obstacle_nn
758,0.516,0.98393905,obstacle_nn
759,0.518,0.9806082,obstacle_nn
760,0.52,0.97704756,obstacle_nn
761,0.522,0.97326636,obstacle_nn
762,0.524,0.9692731,obstacle_nn
763,0.526,0.9650748,obstacle_nn
764,0.528,0.9606781,obstacle_nn
765,0.53,0.9560889,obstacle_nn
766,0.532,0.95131207,obstacle_nn
767,0.534,0.94635284,obstacle_nn
768,0.536,0.94121516,obstacle_nn
769,0.538,0.93590343,obstacle_nn
770,0.54,0.9304211,obstacle_nn
771,0.542,0.9247719,obstacle_nn
772,0.544,0.9189588,obstacle_nn
773,0.546,0.9129851,obstacle_nn
774,0.548,0.90685344,obstacle_nn
775,0.55,0.90056634,obstacle_nn
776,0.552,0.89412665,obstacle_nn
777,0.554,0.8875365,obstacle_nn
778,0.556,0.88079846,obstacle_nn
779,0.558,0.8739141,obstacle_nn
780,0.56,0.86688614,obstacle_nn
781,0.562,0.8597162,obstacle_nn
782,0.564,0.8524058,obstacle_nn
783,0.566,0.84495735,obstacle_nn
784,0.568,0.8373718,obstacle_nn
785,0.57,0.8296516,obstacle_nn
786,0.572,0.8217976,obstacle_nn
787,0.574,0.8138119,obstacle_nn
788,0.576,0.80569553,obstacle_nn
789,0.578,0.7974498,obstacle_nn
790,0.58,0.78907645,obstacle_nn
791,0.582,0.78057635,obstacle_nn
792,0.584,0.7719511,obstacle_nn
793,0.586,0.7632015,obstacle_nn
794,0.588,0.7543292,obstacle_nn
795,0.59,0.7453351,obstacle_nn
796,0.592,0.73622,obstacle_nn
797,0.594,0.7269856,obstacle_nn
798,0.596,0.71763206,obstacle_nn
799,0.598,0.70816135,obstacle_nn
800,0.6,0.6985736,obstacle_nn
801,0.602,0.6888703,obstacle_nn
802,0.604,0.67905223,obstacle_nn
803,0.606,0.66911983,obstacle_nn
804,0.608,0.6590748,obstacle_nn
805,0.61,0.6489172,obstacle_nn
806,0.612,0.6386484,obstacle_nn
807,0.614,0.6282687,obstacle_nn
808,0.616,0.6177795,obstacle_nn
809,0.618,0.6071812,obstacle_nn
810,0.62,0.5964743,obstacle_nn
811,0.622,0.58566,obstacle_nn
812,0.624,0.5747385,obstacle_nn
813,0.626,0.5637113,obstacle_nn
814,0.628,0.552578,obstacle_nn
815,0.63,0.54134035,obstacle_nn
816,0.632,0.52999806,obstacle_nn
817,0.634,0.51855254,obstacle_nn
818,0.636,0.507004,obstacle_nn
819,0.638,0.49535286,obstacle_nn
820,0.64,0.48360026,obstacle_nn
821,0.642,0.47174615,obstacle_nn
822,0.644,0.45979178,obstacle_nn
823,0.646,0.44773698,obstacle_nn
824,0.648,0.43558317,obstacle_nn
825,0.65,0.4233303,obstacle_nn
826,0.652,0.41097867,obstacle_nn
827,0.654,0.39852953,obstacle_nn
828,0.656,0.38598263,obstacle_nn
829,0.658,0.37333918,obstacle_nn
830,0.66,0.36059904,obstacle_nn
831,0.662,0.34776324,obstacle_nn
832,0.664,0.33483207,obstacle_nn
833,0.666,0.3218056,obstacle_nn
834,0.668,0.30868495,obstacle_nn
835,0.67,0.29546988,obstacle_nn
836,0.672,0.2821616,obstacle_nn
837,0.674,0.26875967,obstacle_nn
838,0.676,0.25526547,obstacle_nn
839,0.678,0.2416789,obstacle_nn
840,0.68,0.22800004,obstacle_nn
841,0.682,0.21423018,obstacle_nn
842,0.684,0.20036864,obstacle_nn
843,0.686,0.18641686,obstacle_nn
844,0.688,0.17237449,obstacle_nn
845,0.69,0.15824252,obstacle_nn
846,0.692,0.14402103,obstacle_nn
847,0.694,0.12970996,obstacle_nn
848,0.696,0.11531043,obstacle_nn
849,0.698,0.10082215,obstacle_nn
850,0.7,0.08624625,obstacle_nn
851,0.702,0.07158214,obstacle_nn
852,0.704,0.05683106,obstacle_nn
853,0.706,0.041993022,obstacle_nn
854,0.708,0.02706778,obstacle_nn
855,0.71,0.012056708,obstacle_nn
856,0.712,-0.0030409098,obstacle_nn
857,0.714,-0.018223763,obstacle_nn
858,0.716,-0.033492446,obstacle_nn
859,0.718,-0.048845768,obstacle_nn
860,0.72,-0.064284205,obstacle_nn
861,0.722,-0.079806685,obstacle_nn
862,0.724,-0.09541321,obstacle_nn
863,0.726,-0.11110413,obstacle_nn
864,0.728,-0.12687802,obstacle_nn
865,0.73,-0.14273572,obstacle_nn
866,0.732,-0.15867591,obstacle_nn
867,0.734,-0.17469919,obstacle_nn
868,0.736,-0.19080448,obstacle_nn
869,0.738,-0.20699167,obstacle_nn
870,0.74,-0.22326136,obstacle_nn
871,0.742,-0.23961198,obstacle_nn
872,0.744,-0.2560444,obstacle_nn
873,0.746,-0.2725575,obstacle_nn
874,0.748,-0.28915167,obstacle_nn
875,0.75,-0.3058257,obstacle_nn
876,0.752,-0.32258022,obstacle_nn
877,0.754,-0.3394152,obstacle_nn
878,0.756,-0.3563292,obstacle_nn
879,0.758,-0.37332344,obstacle_nn
880,0.76,-0.39039612,obstacle_nn
881,0.762,-0.40754843,obstacle_nn
882,0.764,-0.42477906,obstacle_nn
883,0.766,-0.44208813,obstacle_nn
884,0.768,-0.45947587,obstacle_nn
885,0.77,-0.47694123,obstacle_nn
886,0.772,-0.4944849,obstacle_nn
887,0.774,-0.51210546,obstacle_nn
888,0.776,-0.5298042,obstacle_nn
889,0.778,-0.54757917,obstacle_nn
890,0.78,-0.56543124,obstacle_nn
891,0.782,-0.58336055,obstacle_nn
892,0.784,-0.6013657,obstacle_nn
893,0.786,-0.6194477,obstacle_nn
894,0.788,-0.6376052,obstacle_nn
895,0.79,-0.65583885,obstacle_nn
896,0.792,-0.67414784,obstacle_nn
897,0.794,-0.69253254,obstacle_nn
898,0.796,-0.7109921,obstacle_nn
899,0.798,-0.7295265,obstacle_nn
900,0.8,-0.74813616,obstacle_nn
901,0.802,-0.7668201,obstacle_nn
902,0.804,-0.7855787,obstacle_nn
903,0.806,-0.8044112,obstacle_nn
904,0.808,-0.8233181,obstacle_nn
905,0.81,-0.84229827,obstacle_nn
906,0.812,-0.86135197,obstacle_nn
907,0.814,-0.88047993,obstacle_nn
908,0.816,-0.8996804,obstacle_nn
909,0.818,-0.9189544,obstacle_nn
910,0.82,-0.93830085,obstacle_nn
911,0.822,-0.9577205,obstacle_nn
912,0.824,-0.97721195,obstacle_nn
913,0.826,-0.9967761,obstacle_nn
914,0.828,-1.0164127,obstacle_nn
915,0.83,-1.0361207,obstacle_nn
916,0.832,-1.055901,obstacle_nn
917,0.834,-1.0757521,obstacle_nn
918,0.836,-1.0956728,obstacle_nn
919,0.838,-1.1156471,obstacle_nn
920,0.84,-1.1355827,obstacle_nn
921,0.842,-1.1549523,obstacle_nn
922,0.844,-1.1709318,obstacle_nn
923,0.846,-1.1696191,obstacle_nn
924,0.848,-1.0965705,obstacle_nn
925,0.85,-0.8685601,obstacle_nn
926,0.852,-0.6269946,obstacle_nn
927,0.854,-0.5298806,obstacle_nn
928,0.856,-0.50608206,obstacle_nn
929,0.858,-0.5011493,obstacle_nn
930,0.86,-0.50020194,obstacle_nn
931,0.862,-0.5000324,obstacle_nn
932,0.864,-0.50000465,obstacle_nn
933,0.866,-0.5000006,obstacle_nn
934,0.868,-0.50000006,obstacle_nn
935,0.87,-0.5,obstacle_nn
936,0.872,-0.5,obstacle_nn
937,0.874,-0.5,obstacle_nn
938,0.876,-0.5,obstacle_nn
939,0.878,-0.5,obstacle_nn
940,0.88,-0.5,obstacle_nn
941,0.882,-0.5,obstacle_nn
942,0.884,-0.5,obstacle_nn
943,0.886,-0.5,obstacle_nn
944,0.888,-0.5,obstacle_nn
945,0.89,-0.5,obstacle_nn
946,0.892,-0.5,obstacle_nn
947,0.894,-0.5,obstacle_nn
948,0.896,-0.5,obstacle_nn
949,0.898,-0.5,obstacle_nn
950,0.9,-0.5,obstacle_nn
951,0.902,-0.5,obstacle_nn
952,0.904,-0.5,obstacle_nn
953,0.906,-0.5,obstacle_nn
954,0.908,-0.5,obstacle_nn
955,0.91,-0.5,obstacle_nn
956,0.912,-0.5,obstacle_nn
957,0.914,-0.5,obstacle_nn
958,0.916,-0.5,obstacle_nn
959,0.918,-0.5,obstacle_nn
960,0.92,-0.5,obstacle_nn
961,0.922,-0.5,obstacle_nn
962,0.924,-0.5,obstacle_nn
963,0.926,-0.5,obstacle_nn
964,0.928,-0.5,obstacle_nn
965,0.93,-0.5,obstacle_nn
966,0.932,-0.5,obstacle_nn
967,0.934,-0.5,obstacle_nn
968,0.936,-0.5,obstacle_nn
969,0.938,-0.5,obstacle_nn
970,0.94,-0.5,obstacle_nn
971,0.942,-0.5,obstacle_nn
972,0.944,-0.5,obstacle_nn
973,0.946,-0.5,obstacle_nn
974,0.948,-0.5,obstacle_nn
975,0.95,-0.5,obstacle_nn
976,0.952,-0.5,obstacle_nn
977,0.954,-0.5,obstacle_nn
978,0.956,-0.5,obstacle_nn
979,0.958,-0.5,obstacle_nn
980,0.96,-0.5,obstacle_nn
981,0.962,-0.5,obstacle_nn
982,0.964,-0.5,obstacle_nn
983,0.966,-0.5,obstacle_nn
984,0.968,-0.5,obstacle_nn
985,0.97,-0.5,obstacle_nn
986,0.972,-0.5,obstacle_nn
987,0.974,-0.5,obstacle_nn
988,0.976,-0.5,obstacle_nn
989,0.978,-0.5,obstacle_nn
990,0.98,-0.5,obstacle_nn
991,0.982,-0.5,obstacle_nn
992,0.984,-0.5,obstacle_nn
993,0.986,-0.5,obstacle_nn
994,0.988,-0.5,obstacle_nn
995,0.99,-0.5,obstacle_nn
996,0.992,-0.5,obstacle_nn
997,0.994,-0.5,obstacle_nn
998,0.996,-0.5,obstacle_nn
999,0.998,-0.5,obstacle_nn
1000,1.0,-0.5,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_12500/sol_nn.csv <==
,X_x,value,name
0,-1.0,0.00015069637,sol_nn
1,-0.998,0.0042686476,sol_nn
2,-0.996,0.008382292,sol_nn
3,-0.994,0.012491702,sol_nn
4,-0.992,0.01659716,sol_nn
5,-0.99,0.020698763,sol_nn
6,-0.988,0.024796246,sol_nn
7,-0.986,0.028890103,sol_nn
8,-0.984,0.032980487,sol_nn
9,-0.982,0.037067235,sol_nn
10,-0.98,0.041150816,sol_nn
11,-0.978,0.045231108,sol_nn
12,-0.976,0.04930868,sol_nn
13,-0.974,0.0533828,sol_nn
14,-0.972,0.05745415,sol_nn
15,-0.97,0.06152289,sol_nn
16,-0.968,0.06558889,sol_nn
17,-0.966,0.06965259,sol_nn
18,-0.964,0.07371378,sol_nn
19,-0.962,0.07777272,sol_nn
20,-0.96,0.08182934,sol_nn
21,-0.958,0.0858843,sol_nn
22,-0.956,0.089937165,sol_nn
23,-0.954,0.093988314,sol_nn
24,-0.952,0.09803784,sol_nn
25,-0.95,0.10208604,sol_nn
26,-0.948,0.10613244,sol_nn
27,-0.946,0.11017771,sol_nn
28,-0.944,0.114221685,sol_nn
29,-0.942,0.11826489,sol_nn
30,-0.94,0.12230695,sol_nn
31,-0.938,0.12634811,sol_nn
32,-0.936,0.13038862,sol_nn
33,-0.934,0.13442844,sol_nn
34,-0.932,0.13846824,sol_nn
35,-0.93,0.14250727,sol_nn
36,-0.928,0.14654635,sol_nn
37,-0.926,0.15058485,sol_nn
38,-0.924,0.1546236,sol_nn
39,-0.922,0.15866245,sol_nn
40,-0.92,0.16270147,sol_nn
41,-0.918,0.1667409,sol_nn
42,-0.916,0.17078072,sol_nn
43,-0.914,0.17482072,sol_nn
44,-0.912,0.17886202,sol_nn
45,-0.91,0.18290344,sol_nn
46,-0.908,0.18694627,sol_nn
47,-0.906,0.19098973,sol_nn
48,-0.904,0.19503438,sol_nn
49,-0.902,0.19907998,sol_nn
50,-0.9,0.20312732,sol_nn
51,-0.898,0.20717567,sol_nn
52,-0.896,0.21122593,sol_nn
53,-0.894,0.21527755,sol_nn
54,-0.892,0.2193307,sol_nn
55,-0.89,0.22338602,sol_nn
56,-0.888,0.22744282,sol_nn
57,-0.886,0.23150225,sol_nn
58,-0.884,0.235563,sol_nn
59,-0.882,0.23962656,sol_nn
60,-0.88,0.24369211,sol_nn
61,-0.878,0.24776039,sol_nn
62,-0.876,0.2518309,sol_nn
63,-0.874,0.2559042,sol_nn
64,-0.872,0.25997993,sol_nn
65,-0.87,0.26405835,sol_nn
66,-0.868,0.26814002,sol_nn
67,-0.866,0.27222455,sol_nn
68,-0.864,0.276312,sol_nn
69,-0.862,0.28040242,sol_nn
70,-0.86,0.28449625,sol_nn
71,-0.858,0.28859317,sol_nn
72,-0.856,0.29269344,sol_nn
73,-0.854,0.2967975,sol_nn
74,-0.852,0.30090487,sol_nn
75,-0.85,0.3050156,sol_nn
76,-0.848,0.30913016,sol_nn
77,-0.846,0.31324828,sol_nn
78,-0.844,0.31737083,sol_nn
79,-0.842,0.32149646,sol_nn
80,-0.84,0.32562664,sol_nn
81,-0.838,0.32976064,sol_nn
82,-0.836,0.33389887,sol_nn
83,-0.834,0.3380412,sol_nn
84,-0.832,0.34218717,sol_nn
85,-0.83,0.34633815,sol_nn
86,-0.828,0.3504932,sol_nn
87,-0.826,0.3546524,sol_nn
88,-0.824,0.3588162,sol_nn
89,-0.822,0.36298445,sol_nn
90,-0.82,0.3671571,sol_nn
91,-0.818,0.37133443,sol_nn
92,-0.816,0.3755164,sol_nn
93,-0.814,0.37970313,sol_nn
94,-0.812,0.38389432,sol_nn
95,-0.81,0.38809013,sol_nn
96,-0.808,0.3922909,sol_nn
97,-0.806,0.39649656,sol_nn
98,-0.804,0.40070668,sol_nn
99,-0.802,0.40492183,sol_nn
100,-0.8,0.4091419,sol_nn
101,-0.798,0.41336685,sol_nn
102,-0.796,0.41759673,sol_nn
103,-0.794,0.42183128,sol_nn
104,-0.792,0.42607102,sol_nn
105,-0.79,0.43031538,sol_nn
106,-0.788,0.4345648,sol_nn
107,-0.786,0.4388194,sol_nn
108,-0.784,0.44307876,sol_nn
109,-0.782,0.44734323,sol_nn
110,-0.78,0.45161247,sol_nn
111,-0.778,0.45588654,sol_nn
112,-0.776,0.46016538,sol_nn
113,-0.774,0.46444958,sol_nn
114,-0.772,0.46873814,sol_nn
115,-0.77,0.47303197,sol_nn
116,-0.768,0.47733015,sol_nn
117,-0.766,0.48163357,sol_nn
118,-0.764,0.4859416,sol_nn
119,-0.762,0.49025446,sol_nn
120,-0.76,0.4945717,sol_nn
121,-0.758,0.4988935,sol_nn
122,-0.756,0.50321996,sol_nn
123,-0.754,0.5075511,sol_nn
124,-0.752,0.5118865,sol_nn
125,-0.75,0.51622653,sol_nn
126,-0.748,0.5205704,sol_nn
127,-0.746,0.52491903,sol_nn
128,-0.744,0.5292716,sol_nn
129,-0.742,0.5336282,sol_nn
130,-0.74,0.5379889,sol_nn
131,-0.738,0.5423535,sol_nn
132,-0.736,0.54672194,sol_nn
133,-0.734,0.55109423,sol_nn
134,-0.732,0.55547005,sol_nn
135,-0.73,0.55984914,sol_nn
136,-0.728,0.5642315,sol_nn
137,-0.726,0.56861794,sol_nn
138,-0.724,0.573007,sol_nn
139,-0.722,0.577399,sol_nn
140,-0.72,0.58179414,sol_nn
141,-0.718,0.58619153,sol_nn
142,-0.716,0.5905916,sol_nn
143,-0.714,0.59499466,sol_nn
144,-0.712,0.59939957,sol_nn
145,-0.71,0.6038066,sol_nn
146,-0.708,0.6082156,sol_nn
147,-0.706,0.6126264,sol_nn
148,-0.704,0.6170387,sol_nn
149,-0.702,0.6214525,sol_nn
150,-0.7,0.62586725,sol_nn
151,-0.698,0.63028324,sol_nn
152,-0.696,0.63469994,sol_nn
153,-0.694,0.63911706,sol_nn
154,-0.692,0.6435347,sol_nn
155,-0.69,0.6479521,sol_nn
156,-0.688,0.65236944,sol_nn
157,-0.686,0.6567868,sol_nn
158,-0.684,0.66120327,sol_nn
159,-0.682,0.6656187,sol_nn
160,-0.68,0.6700331,sol_nn
161,-0.678,0.67444634,sol_nn
162,-0.676,0.6788568,sol_nn
163,-0.674,0.68326616,sol_nn
164,-0.672,0.68767285,sol_nn
165,-0.67,0.69207716,sol_nn
166,-0.668,0.69647825,sol_nn
167,-0.666,0.7008761,sol_nn
168,-0.664,0.7052703,sol_nn
169,-0.662,0.70966023,sol_nn
170,-0.66,0.71404624,sol_nn
171,-0.658,0.7184273,sol_nn
172,-0.656,0.7228029,sol_nn
173,-0.654,0.7271736,sol_nn
174,-0.652,0.73153824,sol_nn
175,-0.65,0.7358965,sol_nn
176,-0.648,0.7402477,sol_nn
177,-0.646,0.744592,sol_nn
178,-0.644,0.7489289,sol_nn
179,-0.642,0.7532572,sol_nn
180,-0.64,0.7575775,sol_nn
181,-0.638,0.76188815,sol_nn
182,-0.636,0.76618993,sol_nn
183,-0.634,0.77048105,sol_nn
184,-0.632,0.7747618,sol_nn
185,-0.63,0.77903163,sol_nn
186,-0.628,0.78328973,sol_nn
187,-0.626,0.7875359,sol_nn
188,-0.624,0.79176825,sol_nn
189,-0.622,0.79598826,sol_nn
190,-0.62,0.8001939,sol_nn
191,-0.618,0.8043849,sol_nn
192,-0.616,0.8085605,sol_nn
193,-0.614,0.81271994,sol_nn
194,-0.612,0.8168635,sol_nn
195,-0.61,0.8209892,sol_nn
196,-0.608,0.8250971,sol_nn
197,-0.606,0.8291859,sol_nn
198,-0.604,0.8332556,sol_nn
199,-0.602,0.83730465,sol_nn
200,-0.6,0.84133285,sol_nn
201,-0.598,0.8453396,sol_nn
202,-0.596,0.8493229,sol_nn
203,-0.594,0.8532832,sol_nn
204,-0.592,0.857219,sol_nn
205,-0.59,0.8611294,sol_nn
206,-0.588,0.86501426,sol_nn
207,-0.586,0.86887133,sol_nn
208,-0.584,0.8727006,sol_nn
209,-0.582,0.87650084,sol_nn
210,-0.58,0.8802711,sol_nn
211,-0.578,0.8840101,sol_nn
212,-0.576,0.8877175,sol_nn
213,-0.574,0.89139146,sol_nn
214,-0.572,0.8950314,sol_nn
215,-0.57,0.89863575,sol_nn
216,-0.568,0.90220404,sol_nn
217,-0.566,0.90573484,sol_nn
218,-0.564,0.90922683,sol_nn
219,-0.562,0.9126791,sol_nn
220,-0.56,0.91609013,sol_nn
221,-0.558,0.9194584,sol_nn
222,-0.556,0.92278373,sol_nn
223,-0.554,0.926064,sol_nn
224,-0.552,0.9292984,sol_nn
225,-0.55,0.9324851,sol_nn
226,-0.548,0.9356236,sol_nn
227,-0.546,0.9387117,sol_nn
228,-0.544,0.94174874,sol_nn
229,-0.542,0.9447331,sol_nn
230,-0.54,0.94766337,sol_nn
231,-0.538,0.9505385,sol_nn
232,-0.536,0.9533568,sol_nn
233,-0.534,0.9561175,sol_nn
234,-0.532,0.95881844,sol_nn
235,-0.53,0.9614594,sol_nn
236,-0.528,0.96403843,sol_nn
237,-0.526,0.96655416,sol_nn
238,-0.524,0.9690052,sol_nn
239,-0.522,0.97139096,sol_nn
240,-0.52,0.9737104,sol_nn
241,-0.518,0.9759614,sol_nn
242,-0.516,0.97814405,sol_nn
243,-0.514,0.98025656,sol_nn
244,-0.512,0.9822977,sol_nn
245,-0.51,0.9842676,sol_nn
246,-0.508,0.98616487,sol_nn
247,-0.506,0.9879887,sol_nn
248,-0.504,0.98973864,sol_nn
249,-0.502,0.9914143,sol_nn
250,-0.5,0.9930154,sol_nn
251,-0.498,0.9945412,sol_nn
252,-0.496,0.9959916,sol_nn
253,-0.494,0.99736637,sol_nn
254,-0.492,0.99866647,sol_nn
255,-0.49,0.99989146,sol_nn
256,-0.488,1.0010421,sol_nn
257,-0.486,1.0021187,sol_nn
258,-0.484,1.0031217,sol_nn
259,-0.482,1.0040525,sol_nn
260,-0.48,1.004912,sol_nn
261,-0.478,1.0057017,sol_nn
262,-0.476,1.0064222,sol_nn
263,-0.474,1.0070755,sol_nn
264,-0.472,1.0076634,sol_nn
265,-0.47,1.0081875,sol_nn
266,-0.468,1.0086501,sol_nn
267,-0.466,1.0090529,sol_nn
268,-0.464,1.0093987,sol_nn
269,-0.462,1.0096896,sol_nn
270,-0.46,1.0099277,sol_nn
271,-0.458,1.010116,sol_nn
272,-0.456,1.0102575,sol_nn
273,-0.454,1.0103548,sol_nn
274,-0.452,1.0104108,sol_nn
275,-0.45,1.0104278,sol_nn
276,-0.448,1.0104089,sol_nn
277,-0.446,1.0103576,sol_nn
278,-0.444,1.0102761,sol_nn
279,-0.442,1.0101671,sol_nn
280,-0.44,1.010035,sol_nn
281,-0.438,1.0098809,sol_nn
282,-0.436,1.0097079,sol_nn
283,-0.434,1.0095193,sol_nn
284,-0.432,1.009317,sol_nn
285,-0.43,1.0091043,sol_nn
286,-0.428,1.0088823,sol_nn
287,-0.426,1.0086542,sol_nn
288,-0.424,1.0084221,sol_nn
289,-0.422,1.0081873,sol_nn
290,-0.42,1.0079526,sol_nn
291,-0.418,1.007719,sol_nn
292,-0.416,1.0074885,sol_nn
293,-0.414,1.0072625,sol_nn
294,-0.412,1.0070424,sol_nn
295,-0.41,1.0068294,sol_nn
296,-0.408,1.006624,sol_nn
297,-0.406,1.006428,sol_nn
298,-0.404,1.0062417,sol_nn
299,-0.402,1.0060661,sol_nn
300,-0.4,1.0059017,sol_nn
301,-0.398,1.0057485,sol_nn
302,-0.396,1.0056071,sol_nn
303,-0.394,1.0054779,sol_nn
304,-0.392,1.0053618,sol_nn
305,-0.39,1.0052576,sol_nn
306,-0.388,1.0051658,sol_nn
307,-0.386,1.0050869,sol_nn
308,-0.384,1.0050203,sol_nn
309,-0.382,1.0049655,sol_nn
310,-0.38,1.0049233,sol_nn
311,-0.378,1.0048926,sol_nn
312,-0.376,1.0048728,sol_nn
313,-0.374,1.0048645,sol_nn
314,-0.372,1.0048667,sol_nn
315,-0.37,1.0048791,sol_nn
316,-0.368,1.0049014,sol_nn
317,-0.366,1.004933,sol_nn
318,-0.364,1.0049736,sol_nn
319,-0.362,1.0050225,sol_nn
320,-0.36,1.0050792,sol_nn
321,-0.358,1.0051439,sol_nn
322,-0.356,1.0052148,sol_nn
323,-0.354,1.0052924,sol_nn
324,-0.352,1.0053762,sol_nn
325,-0.35,1.0054655,sol_nn
326,-0.348,1.0055596,sol_nn
327,-0.346,1.0056584,sol_nn
328,-0.344,1.0057609,sol_nn
329,-0.342,1.0058672,sol_nn
330,-0.34,1.0059766,sol_nn
331,-0.338,1.0060887,sol_nn
332,-0.336,1.006203,sol_nn
333,-0.334,1.0063195,sol_nn
334,-0.332,1.0064375,sol_nn
335,-0.33,1.0065563,sol_nn
336,-0.328,1.0066763,sol_nn
337,-0.326,1.0067961,sol_nn
338,-0.324,1.0069166,sol_nn
339,-0.322,1.0070364,sol_nn
340,-0.32,1.0071559,sol_nn
341,-0.318,1.0072746,sol_nn
342,-0.316,1.0073923,sol_nn
343,-0.314,1.0075084,sol_nn
344,-0.312,1.0076226,sol_nn
345,-0.31,1.0077354,sol_nn
346,-0.308,1.0078461,sol_nn
347,-0.306,1.0079546,sol_nn
348,-0.304,1.0080602,sol_nn
349,-0.302,1.0081638,sol_nn
350,-0.3,1.0082645,sol_nn
351,-0.298,1.0083627,sol_nn
352,-0.296,1.0084574,sol_nn
353,-0.294,1.0085492,sol_nn
354,-0.292,1.0086378,sol_nn
355,-0.29,1.0087228,sol_nn
356,-0.288,1.0088047,sol_nn
357,-0.286,1.0088828,sol_nn
358,-0.284,1.0089577,sol_nn
359,-0.282,1.009029,sol_nn
360,-0.28,1.0090966,sol_nn
361,-0.278,1.0091603,sol_nn
362,-0.276,1.009221,sol_nn
363,-0.274,1.0092775,sol_nn
364,-0.272,1.0093306,sol_nn
365,-0.27,1.0093803,sol_nn
366,-0.268,1.009426,sol_nn
367,-0.266,1.0094681,sol_nn
368,-0.264,1.0095068,sol_nn
369,-0.262,1.009542,sol_nn
370,-0.26,1.0095737,sol_nn
371,-0.258,1.0096018,sol_nn
372,-0.256,1.0096265,sol_nn
373,-0.254,1.0096481,sol_nn
374,-0.252,1.0096661,sol_nn
375,-0.25,1.0096807,sol_nn
376,-0.248,1.0096924,sol_nn
377,-0.246,1.0097014,sol_nn
378,-0.244,1.009707,sol_nn
379,-0.242,1.0097098,sol_nn
380,-0.24,1.0097098,sol_nn
381,-0.238,1.0097067,sol_nn
382,-0.236,1.0097013,sol_nn
383,-0.234,1.0096931,sol_nn
384,-0.232,1.0096828,sol_nn
385,-0.23,1.0096698,sol_nn
386,-0.228,1.0096546,sol_nn
387,-0.226,1.0096371,sol_nn
388,-0.224,1.0096173,sol_nn
389,-0.222,1.0095959,sol_nn
390,-0.22,1.0095725,sol_nn
391,-0.218,1.0095472,sol_nn
392,-0.216,1.0095205,sol_nn
393,-0.214,1.0094914,sol_nn
394,-0.212,1.0094613,sol_nn
395,-0.21,1.0094297,sol_nn
396,-0.208,1.0093966,sol_nn
397,-0.206,1.009362,sol_nn
398,-0.204,1.0093268,sol_nn
399,-0.202,1.0092902,sol_nn
400,-0.2,1.0092525,sol_nn
401,-0.198,1.0092139,sol_nn
402,-0.196,1.0091746,sol_nn
403,-0.194,1.0091345,sol_nn
404,-0.192,1.0090938,sol_nn
405,-0.19,1.0090523,sol_nn
406,-0.188,1.0090106,sol_nn
407,-0.186,1.0089684,sol_nn
408,-0.184,1.0089253,sol_nn
409,-0.182,1.0088822,sol_nn
410,-0.18,1.0088391,sol_nn
411,-0.178,1.0087956,sol_nn
412,-0.176,1.0087519,sol_nn
413,-0.174,1.0087085,sol_nn
414,-0.172,1.0086646,sol_nn
415,-0.17,1.0086213,sol_nn
416,-0.168,1.008578,sol_nn
417,-0.166,1.0085347,sol_nn
418,-0.164,1.0084914,sol_nn
419,-0.162,1.0084488,sol_nn
420,-0.16,1.0084062,sol_nn
421,-0.158,1.0083641,sol_nn
422,-0.156,1.0083221,sol_nn
423,-0.154,1.0082809,sol_nn
424,-0.152,1.0082396,sol_nn
425,-0.15,1.0081992,sol_nn
426,-0.148,1.0081594,sol_nn
427,-0.146,1.0081198,sol_nn
428,-0.144,1.008081,sol_nn
429,-0.142,1.0080423,sol_nn
430,-0.14,1.0080049,sol_nn
431,-0.138,1.0079675,sol_nn
432,-0.136,1.0079308,sol_nn
433,-0.134,1.0078951,sol_nn
434,-0.132,1.0078597,sol_nn
435,-0.13,1.0078256,sol_nn
436,-0.128,1.0077913,sol_nn
437,-0.126,1.0077584,sol_nn
438,-0.124,1.0077258,sol_nn
439,-0.122,1.007694,sol_nn
440,-0.12,1.0076624,sol_nn
441,-0.118,1.0076319,sol_nn
442,-0.116,1.0076025,sol_nn
443,-0.114,1.0075731,sol_nn
444,-0.112,1.0075448,sol_nn
445,-0.11,1.0075169,sol_nn
446,-0.108,1.0074894,sol_nn
447,-0.106,1.007463,sol_nn
448,-0.104,1.007437,sol_nn
449,-0.102,1.007412,sol_nn
450,-0.1,1.0073874,sol_nn
451,-0.098,1.0073632,sol_nn
452,-0.096,1.0073397,sol_nn
453,-0.094,1.0073168,sol_nn
454,-0.092,1.0072942,sol_nn
455,-0.09,1.0072726,sol_nn
456,-0.088,1.0072515,sol_nn
457,-0.086,1.0072305,sol_nn
458,-0.084,1.0072104,sol_nn
459,-0.082,1.0071908,sol_nn
460,-0.08,1.0071714,sol_nn
461,-0.078,1.0071527,sol_nn
462,-0.076,1.0071344,sol_nn
463,-0.074,1.0071163,sol_nn
464,-0.072,1.0070987,sol_nn
465,-0.07,1.0070815,sol_nn
466,-0.068,1.0070643,sol_nn
467,-0.066,1.0070481,sol_nn
468,-0.064,1.0070317,sol_nn
469,-0.062,1.0070162,sol_nn
470,-0.06,1.0070009,sol_nn
471,-0.058,1.0069852,sol_nn
472,-0.056,1.0069704,sol_nn
473,-0.054,1.0069556,sol_nn
474,-0.052,1.0069411,sol_nn
475,-0.05,1.006927,sol_nn
476,-0.048,1.0069127,sol_nn
477,-0.046,1.0068989,sol_nn
478,-0.044,1.0068855,sol_nn
479,-0.042,1.0068717,sol_nn
480,-0.04,1.0068583,sol_nn
481,-0.038,1.0068452,sol_nn
482,-0.036,1.0068321,sol_nn
483,-0.034,1.0068191,sol_nn
484,-0.032,1.0068066,sol_nn
485,-0.03,1.0067939,sol_nn
486,-0.028,1.0067813,sol_nn
487,-0.026,1.0067685,sol_nn
488,-0.024,1.0067563,sol_nn
489,-0.022,1.0067441,sol_nn
490,-0.02,1.006732,sol_nn
491,-0.018,1.0067201,sol_nn
492,-0.016,1.0067079,sol_nn
493,-0.014,1.0066962,sol_nn
494,-0.012,1.0066842,sol_nn
495,-0.01,1.0066726,sol_nn
496,-0.008,1.0066609,sol_nn
497,-0.006,1.006649,sol_nn
498,-0.004,1.0066378,sol_nn
499,-0.002,1.0066262,sol_nn
500,0.0,1.0066152,sol_nn
501,0.002,1.0066042,sol_nn
502,0.004,1.006593,sol_nn
503,0.006,1.006582,sol_nn
504,0.008,1.0065708,sol_nn
505,0.01,1.0065606,sol_nn
506,0.012,1.00655,sol_nn
507,0.014,1.0065392,sol_nn
508,0.016,1.006529,sol_nn
509,0.018,1.006519,sol_nn
510,0.02,1.0065091,sol_nn
511,0.022,1.0064993,sol_nn
512,0.024,1.0064899,sol_nn
513,0.026,1.0064807,sol_nn
514,0.028,1.006472,sol_nn
515,0.03,1.0064628,sol_nn
516,0.032,1.0064542,sol_nn
517,0.034,1.0064461,sol_nn
518,0.036,1.0064383,sol_nn
519,0.038,1.0064305,sol_nn
520,0.04,1.0064232,sol_nn
521,0.042,1.0064163,sol_nn
522,0.044,1.0064096,sol_nn
523,0.046,1.0064033,sol_nn
524,0.048,1.0063975,sol_nn
525,0.05,1.0063921,sol_nn
526,0.052,1.0063872,sol_nn
527,0.054,1.006383,sol_nn
528,0.056,1.0063783,sol_nn
529,0.058,1.006375,sol_nn
530,0.06,1.0063719,sol_nn
531,0.062,1.0063691,sol_nn
532,0.064,1.0063674,sol_nn
533,0.066,1.0063658,sol_nn
534,0.068,1.0063646,sol_nn
535,0.07,1.0063643,sol_nn
536,0.072,1.0063648,sol_nn
537,0.074,1.0063655,sol_nn
538,0.076,1.0063672,sol_nn
539,0.078,1.0063695,sol_nn
540,0.08,1.0063723,sol_nn
541,0.082,1.006376,sol_nn
542,0.084,1.0063801,sol_nn
543,0.086,1.0063853,sol_nn
544,0.088,1.0063909,sol_nn
545,0.09,1.0063975,sol_nn
546,0.092,1.0064044,sol_nn
547,0.094,1.0064125,sol_nn
548,0.096,1.0064211,sol_nn
549,0.098,1.0064306,sol_nn
550,0.1,1.0064408,sol_nn
551,0.102,1.0064524,sol_nn
552,0.104,1.006464,sol_nn
553,0.106,1.0064775,sol_nn
554,0.108,1.0064905,sol_nn
555,0.11,1.0065051,sol_nn
556,0.112,1.0065203,sol_nn
557,0.114,1.0065366,sol_nn
558,0.116,1.0065536,sol_nn
559,0.118,1.006571,sol_nn
560,0.12,1.0065897,sol_nn
561,0.122,1.0066091,sol_nn
562,0.124,1.0066295,sol_nn
563,0.126,1.0066504,sol_nn
564,0.128,1.006672,sol_nn
565,0.13,1.0066948,sol_nn
566,0.132,1.0067185,sol_nn
567,0.134,1.0067426,sol_nn
568,0.136,1.0067675,sol_nn
569,0.138,1.006793,sol_nn
570,0.14,1.0068195,sol_nn
571,0.142,1.0068467,sol_nn
572,0.144,1.0068743,sol_nn
573,0.146,1.0069027,sol_nn
574,0.148,1.0069317,sol_nn
575,0.15,1.0069613,sol_nn
576,0.152,1.0069916,sol_nn
577,0.154,1.0070221,sol_nn
578,0.156,1.0070534,sol_nn
579,0.158,1.007085,sol_nn
580,0.16,1.0071172,sol_nn
581,0.162,1.0071497,sol_nn
582,0.164,1.0071822,sol_nn
583,0.166,1.0072155,sol_nn
584,0.168,1.0072486,sol_nn
585,0.17,1.0072823,sol_nn
586,0.172,1.0073153,sol_nn
587,0.174,1.007349,sol_nn
588,0.176,1.0073828,sol_nn
589,0.178,1.0074165,sol_nn
590,0.18,1.0074496,sol_nn
591,0.182,1.0074829,sol_nn
592,0.184,1.0075161,sol_nn
593,0.186,1.0075487,sol_nn
594,0.188,1.007581,sol_nn
595,0.19,1.0076125,sol_nn
596,0.192,1.007644,sol_nn
597,0.194,1.0076748,sol_nn
598,0.196,1.0077044,sol_nn
599,0.198,1.0077335,sol_nn
600,0.2,1.0077617,sol_nn
601,0.202,1.0077889,sol_nn
602,0.204,1.0078149,sol_nn
603,0.206,1.0078399,sol_nn
604,0.208,1.0078638,sol_nn
605,0.21,1.0078859,sol_nn
606,0.212,1.0079069,sol_nn
607,0.214,1.007926,sol_nn
608,0.216,1.0079439,sol_nn
609,0.218,1.0079596,sol_nn
610,0.22,1.0079737,sol_nn
611,0.222,1.0079855,sol_nn
612,0.224,1.0079954,sol_nn
613,0.226,1.0080032,sol_nn
614,0.228,1.0080087,sol_nn
615,0.23,1.0080119,sol_nn
616,0.232,1.0080123,sol_nn
617,0.234,1.0080103,sol_nn
618,0.236,1.0080056,sol_nn
619,0.238,1.0079979,sol_nn
620,0.24,1.0079873,sol_nn
621,0.242,1.0079737,sol_nn
622,0.244,1.0079571,sol_nn
623,0.246,1.0079372,sol_nn
624,0.248,1.007914,sol_nn
625,0.25,1.0078872,sol_nn
626,0.252,1.007857,sol_nn
627,0.254,1.0078232,sol_nn
628,0.256,1.0077857,sol_nn
629,0.258,1.0077443,sol_nn
630,0.26,1.0076993,sol_nn
631,0.262,1.0076501,sol_nn
632,0.264,1.0075973,sol_nn
633,0.266,1.0075403,sol_nn
634,0.268,1.0074792,sol_nn
635,0.27,1.007414,sol_nn
636,0.272,1.0073444,sol_nn
637,0.274,1.0072709,sol_nn
638,0.276,1.0071931,sol_nn
639,0.278,1.0071106,sol_nn
640,0.28,1.0070242,sol_nn
641,0.282,1.0069337,sol_nn
642,0.284,1.0068388,sol_nn
643,0.286,1.0067393,sol_nn
644,0.288,1.0066361,sol_nn
645,0.29,1.0065284,sol_nn
646,0.292,1.0064166,sol_nn
647,0.294,1.006301,sol_nn
648,0.296,1.0061815,sol_nn
649,0.298,1.006058,sol_nn
650,0.3,1.0059309,sol_nn
651,0.302,1.0057995,sol_nn
652,0.304,1.0056654,sol_nn
653,0.306,1.0055276,sol_nn
654,0.308,1.0053865,sol_nn
655,0.31,1.0052426,sol_nn
656,0.312,1.005096,sol_nn
657,0.314,1.0049467,sol_nn
658,0.316,1.0047952,sol_nn
659,0.318,1.0046413,sol_nn
660,0.32,1.0044858,sol_nn
661,0.322,1.0043284,sol_nn
662,0.324,1.0041702,sol_nn
663,0.326,1.0040109,sol_nn
664,0.328,1.0038508,sol_nn
665,0.33,1.003691,sol_nn
666,0.332,1.0035307,sol_nn
667,0.334,1.0033717,sol_nn
668,0.336,1.0032126,sol_nn
669,0.338,1.0030557,sol_nn
670,0.34,1.0029002,sol_nn
671,0.342,1.002747,sol_nn
672,0.344,1.0025967,sol_nn
673,0.346,1.0024496,sol_nn
674,0.348,1.002306,sol_nn
675,0.35,1.002167,sol_nn
676,0.352,1.0020324,sol_nn
677,0.354,1.0019032,sol_nn
678,0.356,1.0017796,sol_nn
679,0.358,1.0016627,sol_nn
680,0.36,1.0015521,sol_nn
681,0.362,1.0014492,sol_nn
682,0.364,1.0013547,sol_nn
683,0.366,1.0012684,sol_nn
684,0.368,1.0011911,sol_nn
685,0.37,1.0011237,sol_nn
686,0.372,1.0010663,sol_nn
687,0.374,1.0010192,sol_nn
688,0.376,1.0009837,sol_nn
689,0.378,1.0009596,sol_nn
690,0.38,1.0009475,sol_nn
691,0.382,1.0009477,sol_nn
692,0.384,1.0009608,sol_nn
693,0.386,1.0009869,sol_nn
694,0.388,1.0010266,sol_nn
695,0.39,1.0010798,sol_nn
696,0.392,1.0011469,sol_nn
697,0.394,1.0012279,sol_nn
698,0.396,1.0013227,sol_nn
699,0.398,1.0014317,sol_nn
700,0.4,1.0015543,sol_nn
701,0.402,1.0016904,sol_nn
702,0.404,1.0018401,sol_nn
703,0.406,1.002003,sol_nn
704,0.408,1.0021783,sol_nn
705,0.41,1.0023654,sol_nn
706,0.412,1.0025637,sol_nn
707,0.414,1.0027728,sol_nn
708,0.416,1.0029911,sol_nn
709,0.418,1.0032178,sol_nn
710,0.42,1.0034524,sol_nn
711,0.422,1.0036926,sol_nn
712,0.424,1.0039372,sol_nn
713,0.426,1.004185,sol_nn
714,0.428,1.0044339,sol_nn
715,0.43,1.0046823,sol_nn
716,0.432,1.0049284,sol_nn
717,0.434,1.0051696,sol_nn
718,0.436,1.0054042,sol_nn
719,0.438,1.0056294,sol_nn
720,0.44,1.0058432,sol_nn
721,0.442,1.0060425,sol_nn
722,0.444,1.0062248,sol_nn
723,0.446,1.0063876,sol_nn
724,0.448,1.0065279,sol_nn
725,0.45,1.0066427,sol_nn
726,0.452,1.006729,sol_nn
727,0.454,1.0067841,sol_nn
728,0.456,1.0068045,sol_nn
729,0.458,1.0067877,sol_nn
730,0.46,1.0067294,sol_nn
731,0.462,1.0066278,sol_nn
732,0.464,1.0064796,sol_nn
733,0.466,1.0062813,sol_nn
734,0.468,1.00603,sol_nn
735,0.47,1.0057232,sol_nn
736,0.472,1.0053577,sol_nn
737,0.474,1.0049309,sol_nn
738,0.476,1.0044404,sol_nn
739,0.478,1.0038834,sol_nn
740,0.48,1.0032575,sol_nn
741,0.482,1.0025607,sol_nn
742,0.484,1.0017908,sol_nn
743,0.486,1.000946,sol_nn
744,0.488,1.0000243,sol_nn
745,0.49,0.9990243,sol_nn
746,0.492,0.99794453,sol_nn
747,0.494,0.99678373,sol_nn
748,0.496,0.99554104,sol_nn
749,0.498,0.9942153,sol_nn
750,0.5,0.99280626,sol_nn
751,0.502,0.99131316,sol_nn
752,0.504,0.9897353,sol_nn
753,0.506,0.9880731,sol_nn
754,0.508,0.98632646,sol_nn
755,0.51,0.98449564,sol_nn
756,0.512,0.9825805,sol_nn
757,0.514,0.9805817,sol_nn
758,0.516,0.9785003,sol_nn
759,0.518,0.97633666,sol_nn
760,0.52,0.97409165,sol_nn
761,0.522,0.9717662,sol_nn
762,0.524,0.9693622,sol_nn
763,0.526,0.9668798,sol_nn
764,0.528,0.96432066,sol_nn
765,0.53,0.96168673,sol_nn
766,0.532,0.9589787,sol_nn
767,0.534,0.95619863,sol_nn
768,0.536,0.95334774,sol_nn
769,0.538,0.95042783,sol_nn
770,0.54,0.94744074,sol_nn
771,0.542,0.94438815,sol_nn
772,0.544,0.94127136,sol_nn
773,0.546,0.9380929,sol_nn
774,0.548,0.93485427,sol_nn
775,0.55,0.93155706,sol_nn
776,0.552,0.928203,sol_nn
777,0.554,0.92479444,sol_nn
778,0.556,0.9213328,sol_nn
779,0.558,0.91781986,sol_nn
780,0.56,0.9142575,sol_nn
781,0.562,0.9106476,sol_nn
782,0.564,0.90699166,sol_nn
783,0.566,0.90329164,sol_nn
784,0.568,0.8995489,sol_nn
785,0.57,0.89576566,sol_nn
786,0.572,0.89194286,sol_nn
787,0.574,0.88808304,sol_nn
788,0.576,0.88418716,sol_nn
789,0.578,0.8802565,sol_nn
790,0.58,0.8762932,sol_nn
791,0.582,0.8722984,sol_nn
792,0.584,0.868274,sol_nn
793,0.586,0.86422056,sol_nn
794,0.588,0.86014014,sol_nn
795,0.59,0.8560339,sol_nn
796,0.592,0.85190314,sol_nn
797,0.594,0.8477489,sol_nn
798,0.596,0.8435726,sol_nn
799,0.598,0.83937544,sol_nn
800,0.6,0.8351583,sol_nn
801,0.602,0.830923,sol_nn
802,0.604,0.8266698,sol_nn
803,0.606,0.8223999,sol_nn
804,0.608,0.818115,sol_nn
805,0.61,0.81381494,sol_nn
806,0.612,0.80950147,sol_nn
807,0.614,0.8051755,sol_nn
808,0.616,0.80083734,sol_nn
809,0.618,0.79648864,sol_nn
810,0.62,0.7921293,sol_nn
811,0.622,0.787761,sol_nn
812,0.624,0.78338367,sol_nn
813,0.626,0.7789986,sol_nn
814,0.628,0.774606,sol_nn
815,0.63,0.77020717,sol_nn
816,0.632,0.7658024,sol_nn
817,0.634,0.76139224,sol_nn
818,0.636,0.7569773,sol_nn
819,0.638,0.75255847,sol_nn
820,0.64,0.748136,sol_nn
821,0.642,0.74371016,sol_nn
822,0.644,0.7392822,sol_nn
823,0.646,0.7348517,sol_nn
824,0.648,0.73042005,sol_nn
825,0.65,0.72598714,sol_nn
826,0.652,0.72155315,sol_nn
827,0.654,0.71711886,sol_nn
828,0.656,0.71268463,sol_nn
829,0.658,0.7082509,sol_nn
830,0.66,0.7038177,sol_nn
831,0.662,0.69938594,sol_nn
832,0.664,0.6949553,sol_nn
833,0.666,0.6905263,sol_nn
834,0.668,0.6860992,sol_nn
835,0.67,0.6816745,sol_nn
836,0.672,0.6772523,sol_nn
837,0.674,0.67283255,sol_nn
838,0.676,0.6684158,sol_nn
839,0.678,0.6640024,sol_nn
840,0.68,0.65959215,sol_nn
841,0.682,0.6551854,sol_nn
842,0.684,0.6507824,sol_nn
843,0.686,0.64638335,sol_nn
844,0.688,0.641988,sol_nn
845,0.69,0.637597,sol_nn
846,0.692,0.6332103,sol_nn
847,0.694,0.6288277,sol_nn
848,0.696,0.6244501,sol_nn
849,0.698,0.6200764,sol_nn
850,0.7,0.6157078,sol_nn
851,0.702,0.61134344,sol_nn
852,0.704,0.60698444,sol_nn
853,0.706,0.60263,sol_nn
854,0.708,0.59828013,sol_nn
855,0.71,0.5939357,sol_nn
856,0.712,0.589596,sol_nn
857,0.714,0.5852613,sol_nn
858,0.716,0.5809316,sol_nn
859,0.718,0.576607,sol_nn
860,0.72,0.5722869,sol_nn
861,0.722,0.56797236,sol_nn
862,0.724,0.5636626,sol_nn
863,0.726,0.5593573,sol_nn
864,0.728,0.5550575,sol_nn
865,0.73,0.5507625,sol_nn
866,0.732,0.5464719,sol_nn
867,0.734,0.54218644,sol_nn
868,0.736,0.5379055,sol_nn
869,0.738,0.5336294,sol_nn
870,0.74,0.52935785,sol_nn
871,0.742,0.525091,sol_nn
872,0.744,0.5208283,sol_nn
873,0.746,0.51657015,sol_nn
874,0.748,0.5123165,sol_nn
875,0.75,0.5080669,sol_nn
876,0.752,0.5038217,sol_nn
877,0.754,0.49958012,sol_nn
878,0.756,0.49534264,sol_nn
879,0.758,0.49110937,sol_nn
880,0.76,0.48687968,sol_nn
881,0.762,0.48265365,sol_nn
882,0.764,0.47843125,sol_nn
883,0.766,0.47421256,sol_nn
884,0.768,0.46999687,sol_nn
885,0.77,0.46578467,sol_nn
886,0.772,0.46157575,sol_nn
887,0.774,0.4573699,sol_nn
888,0.776,0.45316678,sol_nn
889,0.778,0.44896698,sol_nn
890,0.78,0.44476968,sol_nn
891,0.782,0.4405748,sol_nn
892,0.784,0.43638286,sol_nn
893,0.786,0.43219328,sol_nn
894,0.788,0.42800617,sol_nn
895,0.79,0.42382118,sol_nn
896,0.792,0.4196383,sol_nn
897,0.794,0.4154577,sol_nn
898,0.796,0.411279,sol_nn
899,0.798,0.40710256,sol_nn
900,0.8,0.4029273,sol_nn
901,0.802,0.39875424,sol_nn
902,0.804,0.39458254,sol_nn
903,0.806,0.3904128,sol_nn
904,0.808,0.38624424,sol_nn
905,0.81,0.3820774,sol_nn
906,0.812,0.37791198,sol_nn
907,0.814,0.37374762,sol_nn
908,0.816,0.36958468,sol_nn
909,0.818,0.36542282,sol_nn
910,0.82,0.3612623,sol_nn
911,0.822,0.35710257,sol_nn
912,0.824,0.3529442,sol_nn
913,0.826,0.34878686,sol_nn
914,0.828,0.34463075,sol_nn
915,0.83,0.34047538,sol_nn
916,0.832,0.33632097,sol_nn
917,0.834,0.33216757,sol_nn
918,0.836,0.32801485,sol_nn
919,0.838,0.32386342,sol_nn
920,0.84,0.31971303,sol_nn
921,0.842,0.31556356,sol_nn
922,0.844,0.3114151,sol_nn
923,0.846,0.30726728,sol_nn
924,0.848,0.3031211,sol_nn
925,0.85,0.2989754,sol_nn
926,0.852,0.29483113,sol_nn
927,0.854,0.29068786,sol_nn
928,0.856,0.28654587,sol_nn
929,0.858,0.2824052,sol_nn
930,0.86,0.2782656,sol_nn
931,0.862,0.2741277,sol_nn
932,0.864,0.2699911,sol_nn
933,0.866,0.26585603,sol_nn
934,0.868,0.2617228,sol_nn
935,0.87,0.2575908,sol_nn
936,0.872,0.2534608,sol_nn
937,0.874,0.24933258,sol_nn
938,0.876,0.24520673,sol_nn
939,0.878,0.24108262,sol_nn
940,0.88,0.23696102,sol_nn
941,0.882,0.23284149,sol_nn
942,0.884,0.22872469,sol_nn
943,0.886,0.22461028,sol_nn
944,0.888,0.22049871,sol_nn
945,0.89,0.2163902,sol_nn
946,0.892,0.2122843,sol_nn
947,0.894,0.20818193,sol_nn
948,0.896,0.20408247,sol_nn
949,0.898,0.19998685,sol_nn
950,0.9,0.19589482,sol_nn
951,0.902,0.19180645,sol_nn
952,0.904,0.1877222,sol_nn
953,0.906,0.18364206,sol_nn
954,0.908,0.17956603,sol_nn
955,0.91,0.17549472,sol_nn
956,0.912,0.17142774,sol_nn
957,0.914,0.16736619,sol_nn
958,0.916,0.16330907,sol_nn
959,0.918,0.15925765,sol_nn
960,0.92,0.15521131,sol_nn
961,0.922,0.15117086,sol_nn
962,0.924,0.14713609,sol_nn
963,0.926,0.14310728,sol_nn
964,0.928,0.13908495,sol_nn
965,0.93,0.13506864,sol_nn
966,0.932,0.13105914,sol_nn
967,0.934,0.12705676,sol_nn
968,0.936,0.12306134,sol_nn
969,0.938,0.119072706,sol_nn
970,0.94,0.115092024,sol_nn
971,0.942,0.11111912,sol_nn
972,0.944,0.1071537,sol_nn
973,0.946,0.103196695,sol_nn
974,0.948,0.09924805,sol_nn
975,0.95,0.095307544,sol_nn
976,0.952,0.09137628,sol_nn
977,0.954,0.08745372,sol_nn
978,0.956,0.08354068,sol_nn
979,0.958,0.07963691,sol_nn
980,0.96,0.07574278,sol_nn
981,0.962,0.07185859,sol_nn
982,0.964,0.06798443,sol_nn
983,0.966,0.06412039,sol_nn
984,0.968,0.060267244,sol_nn
985,0.97,0.056424517,sol_nn
986,0.972,0.05259278,sol_nn
987,0.974,0.04877239,sol_nn
988,0.976,0.044963334,sol_nn
989,0.978,0.041166138,sol_nn
990,0.98,0.03738041,sol_nn
991,0.982,0.03360677,sol_nn
992,0.984,0.029845467,sol_nn
993,0.986,0.02609698,sol_nn
994,0.988,0.022360958,sol_nn
995,0.99,0.018637745,sol_nn
996,0.992,0.014927811,sol_nn
997,0.994,0.01123135,sol_nn
998,0.996,0.0075483294,sol_nn
999,0.998,0.003878967,sol_nn
1000,1.0,0.0002236003,sol_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_12500/test_nn.csv <==
,X_x,value,name
0,-1.0,0.00015069637,test_nn
1,-0.998,0.0051079895,test_nn
2,-0.996,0.010053527,test_nn
3,-0.994,0.014987207,test_nn
4,-0.992,0.019909244,test_nn
5,-0.99,0.02481956,test_nn
6,-0.988,0.029717803,test_nn
7,-0.986,0.034604307,test_nn
8,-0.984,0.039479114,test_nn
9,-0.982,0.04434197,test_nn
10,-0.98,0.049193144,test_nn
11,-0.978,0.054032434,test_nn
12,-0.976,0.058860254,test_nn
13,-0.974,0.063675754,test_nn
14,-0.972,0.06847947,test_nn
15,-0.97,0.07327142,test_nn
16,-0.968,0.078051366,test_nn
17,-0.966,0.08281958,test_nn
18,-0.964,0.08757573,test_nn
19,-0.962,0.09231995,test_nn
20,-0.96,0.097052,test_nn
21,-0.958,0.101772405,test_nn
22,-0.956,0.10648058,test_nn
23,-0.954,0.11117678,test_nn
24,-0.952,0.11586096,test_nn
25,-0.95,0.12053324,test_nn
26,-0.948,0.12519301,test_nn
27,-0.946,0.12984079,test_nn
28,-0.944,0.13447627,test_nn
29,-0.942,0.13909982,test_nn
30,-0.94,0.14371094,test_nn
31,-0.938,0.14830965,test_nn
32,-0.936,0.15289608,test_nn
33,-0.934,0.15747005,test_nn
34,-0.932,0.16203207,test_nn
35,-0.93,0.16658118,test_nn
36,-0.928,0.17111814,test_nn
37,-0.926,0.17564207,test_nn
38,-0.924,0.18015368,test_nn
39,-0.922,0.18465267,test_nn
40,-0.92,0.18913886,test_nn
41,-0.918,0.19361241,test_nn
42,-0.916,0.19807309,test_nn
43,-0.914,0.20252052,test_nn
44,-0.912,0.20695569,test_nn
45,-0.91,0.21137717,test_nn
46,-0.908,0.21578611,test_nn
47,-0.906,0.22018164,test_nn
48,-0.904,0.22456405,test_nn
49,-0.902,0.22893295,test_nn
50,-0.9,0.23328894,test_nn
51,-0.898,0.23763113,test_nn
52,-0.896,0.2419602,test_nn
53,-0.894,0.24627544,test_nn
54,-0.892,0.25057685,test_nn
55,-0.89,0.25486484,test_nn
56,-0.888,0.25913864,test_nn
57,-0.886,0.26339906,test_nn
58,-0.884,0.26764476,test_nn
59,-0.882,0.27187687,test_nn
60,-0.88,0.27609462,test_nn
61,-0.878,0.28029823,test_nn
62,-0.876,0.28448734,test_nn
63,-0.874,0.28866208,test_nn
64,-0.872,0.29282197,test_nn
65,-0.87,0.2969671,test_nn
66,-0.868,0.30109787,test_nn
67,-0.866,0.30521357,test_nn
68,-0.864,0.30931407,test_nn
69,-0.862,0.31339937,test_nn
70,-0.86,0.3174696,test_nn
71,-0.858,0.32152414,test_nn
72,-0.856,0.3255633,test_nn
73,-0.854,0.32958713,test_nn
74,-0.852,0.33359498,test_nn
75,-0.85,0.3375867,test_nn
76,-0.848,0.34156257,test_nn
77,-0.846,0.34552208,test_nn
78,-0.844,0.34946588,test_nn
79,-0.842,0.35339254,test_nn
80,-0.84,0.35730314,test_nn
81,-0.838,0.361197,test_nn
82,-0.836,0.36507398,test_nn
83,-0.834,0.36893398,test_nn
84,-0.832,0.37277633,test_nn
85,-0.83,0.37660208,test_nn
86,-0.828,0.38041016,test_nn
87,-0.826,0.38420045,test_nn
88,-0.824,0.3879732,test_nn
89,-0.822,0.39172798,test_nn
90,-0.82,0.3954646,test_nn
91,-0.818,0.39918315,test_nn
92,-0.816,0.4028834,test_nn
93,-0.814,0.4065652,test_nn
94,-0.812,0.41022807,test_nn
95,-0.81,0.41387212,test_nn
96,-0.808,0.41749728,test_nn
97,-0.806,0.42110348,test_nn
98,-0.804,0.42468995,test_nn
99,-0.802,0.42825717,test_nn
100,-0.8,0.43180496,test_nn
101,-0.798,0.4353329,test_nn
102,-0.796,0.43884087,test_nn
103,-0.794,0.44232863,test_nn
104,-0.792,0.44579643,test_nn
105,-0.79,0.44924355,test_nn
106,-0.788,0.45267034,test_nn
107,-0.786,0.45607662,test_nn
108,-0.784,0.45946205,test_nn
109,-0.782,0.46282673,test_nn
110,-0.78,0.4661702,test_nn
111,-0.778,0.4694925,test_nn
112,-0.776,0.47279346,test_nn
113,-0.774,0.47607338,test_nn
114,-0.772,0.47933146,test_nn
115,-0.77,0.48256835,test_nn
116,-0.768,0.48578313,test_nn
117,-0.766,0.48897672,test_nn
118,-0.764,0.4921484,test_nn
119,-0.762,0.4952984,test_nn
120,-0.76,0.49842605,test_nn
121,-0.758,0.501532,test_nn
122,-0.756,0.5046161,test_nn
123,-0.754,0.5076783,test_nn
124,-0.752,0.51071864,test_nn
125,-0.75,0.51373726,test_nn
126,-0.748,0.5167335,test_nn
127,-0.746,0.51970863,test_nn
128,-0.744,0.5226618,test_nn
129,-0.742,0.52559346,test_nn
130,-0.74,0.5285037,test_nn
131,-0.738,0.53139263,test_nn
132,-0.736,0.5342606,test_nn
133,-0.734,0.5371077,test_nn
134,-0.732,0.53993404,test_nn
135,-0.73,0.54273987,test_nn
136,-0.728,0.5455255,test_nn
137,-0.726,0.548292,test_nn
138,-0.724,0.5510386,test_nn
139,-0.722,0.5537661,test_nn
140,-0.72,0.5564753,test_nn
141,-0.718,0.5591658,test_nn
142,-0.716,0.5618388,test_nn
143,-0.714,0.5644952,test_nn
144,-0.712,0.5671347,test_nn
145,-0.71,0.56975836,test_nn
146,-0.708,0.5723667,test_nn
147,-0.706,0.5749609,test_nn
148,-0.704,0.5775412,test_nn
149,-0.702,0.58010876,test_nn
150,-0.7,0.58266425,test_nn
151,-0.698,0.58520895,test_nn
152,-0.696,0.58774364,test_nn
153,-0.694,0.5902693,test_nn
154,-0.692,0.5927874,test_nn
155,-0.69,0.5952986,test_nn
156,-0.688,0.5978046,test_nn
157,-0.686,0.60030705,test_nn
158,-0.684,0.60280687,test_nn
159,-0.682,0.60530543,test_nn
160,-0.68,0.60780483,test_nn
161,-0.678,0.61030686,test_nn
162,-0.676,0.61281174,test_nn
163,-0.674,0.61532366,test_nn
164,-0.672,0.61784273,test_nn
165,-0.67,0.6203721,test_nn
166,-0.668,0.6229132,test_nn
167,-0.666,0.62546855,test_nn
168,-0.664,0.6280404,test_nn
169,-0.662,0.63063115,test_nn
170,-0.66,0.6332437,test_nn
171,-0.658,0.6358802,test_nn
172,-0.656,0.63854355,test_nn
173,-0.654,0.64123726,test_nn
174,-0.652,0.64396375,test_nn
175,-0.65,0.64672637,test_nn
176,-0.648,0.64952797,test_nn
177,-0.646,0.6523725,test_nn
178,-0.644,0.6552634,test_nn
179,-0.642,0.65820384,test_nn
180,-0.64,0.6611981,test_nn
181,-0.638,0.66424924,test_nn
182,-0.636,0.6673624,test_nn
183,-0.634,0.6705403,test_nn
184,-0.632,0.67378765,test_nn
185,-0.63,0.6771089,test_nn
186,-0.628,0.6805078,test_nn
187,-0.626,0.6839888,test_nn
188,-0.624,0.6875551,test_nn
189,-0.622,0.6912127,test_nn
190,-0.62,0.69496465,test_nn
191,-0.618,0.6988148,test_nn
192,-0.616,0.70276725,test_nn
193,-0.614,0.70682555,test_nn
194,-0.612,0.71099406,test_nn
195,-0.61,0.7152745,test_nn
196,-0.608,0.7196708,test_nn
197,-0.606,0.72418445,test_nn
198,-0.604,0.7288184,test_nn
199,-0.602,0.7335731,test_nn
200,-0.6,0.73845,test_nn
201,-0.598,0.7434496,test_nn
202,-0.596,0.7485705,test_nn
203,-0.594,0.7538125,test_nn
204,-0.592,0.75917304,test_nn
205,-0.59,0.7646494,test_nn
206,-0.588,0.7702387,test_nn
207,-0.586,0.7759353,test_nn
208,-0.584,0.7817349,test_nn
209,-0.582,0.78763115,test_nn
210,-0.58,0.79361737,test_nn
211,-0.578,0.79968554,test_nn
212,-0.576,0.80582833,test_nn
213,-0.574,0.8120358,test_nn
214,-0.572,0.8182993,test_nn
215,-0.57,0.82460856,test_nn
216,-0.568,0.8309538,test_nn
217,-0.566,0.83732426,test_nn
218,-0.564,0.8437088,test_nn
219,-0.562,0.8500971,test_nn
220,-0.56,0.85647756,test_nn
221,-0.558,0.86283886,test_nn
222,-0.556,0.8691711,test_nn
223,-0.554,0.87546223,test_nn
224,-0.552,0.8817017,test_nn
225,-0.55,0.88787806,test_nn
226,-0.548,0.89398086,test_nn
227,-0.546,0.89999807,test_nn
228,-0.544,0.90591913,test_nn
229,-0.542,0.9117322,test_nn
230,-0.54,0.9174253,test_nn
231,-0.538,0.92298627,test_nn
232,-0.536,0.9284017,test_nn
233,-0.534,0.9336589,test_nn
234,-0.532,0.9387423,test_nn
235,-0.53,0.94363785,test_nn
236,-0.528,0.94832873,test_nn
237,-0.526,0.9527976,test_nn
238,-0.524,0.9570261,test_nn
239,-0.522,0.9609953,test_nn
240,-0.52,0.96468586,test_nn
241,-0.518,0.96807563,test_nn
242,-0.516,0.9711448,test_nn
243,-0.514,0.97387177,test_nn
244,-0.512,0.97623575,test_nn
245,-0.51,0.9782185,test_nn
246,-0.508,0.97980225,test_nn
247,-0.506,0.98097265,test_nn
248,-0.504,0.9817187,test_nn
249,-0.502,0.9820353,test_nn
250,-0.5,0.9819221,test_nn
251,-0.498,0.9813849,test_nn
252,-0.496,0.98043716,test_nn
253,-0.494,0.97910017,test_nn
254,-0.492,0.9774033,test_nn
255,-0.49,0.9753823,test_nn
256,-0.488,0.97308064,test_nn
257,-0.486,0.9705464,test_nn
258,-0.484,0.9678326,test_nn
259,-0.482,0.9649954,test_nn
260,-0.48,0.9620906,test_nn
261,-0.478,0.95917434,test_nn
262,-0.476,0.956298,test_nn
263,-0.474,0.95351064,test_nn
264,-0.472,0.9508543,test_nn
265,-0.47,0.9483662,test_nn
266,-0.468,0.94607574,test_nn
267,-0.466,0.9440055,test_nn
268,-0.464,0.9421718,test_nn
269,-0.462,0.9405843,test_nn
270,-0.46,0.93924665,test_nn
271,-0.458,0.93815845,test_nn
272,-0.456,0.9373146,test_nn
273,-0.454,0.93670726,test_nn
274,-0.452,0.9363247,test_nn
275,-0.45,0.9361539,test_nn
276,-0.448,0.93618053,test_nn
277,-0.446,0.93639016,test_nn
278,-0.444,0.9367662,test_nn
279,-0.442,0.93729323,test_nn
280,-0.44,0.9379572,test_nn
281,-0.438,0.9387417,test_nn
282,-0.436,0.93963253,test_nn
283,-0.434,0.94061685,test_nn
284,-0.432,0.9416811,test_nn
285,-0.43,0.94281375,test_nn
286,-0.428,0.9440028,test_nn
287,-0.426,0.9452382,test_nn
288,-0.424,0.9465105,test_nn
289,-0.422,0.9478096,test_nn
290,-0.42,0.9491287,test_nn
291,-0.418,0.950459,test_nn
292,-0.416,0.9517943,test_nn
293,-0.414,0.9531275,test_nn
294,-0.412,0.95445323,test_nn
295,-0.41,0.95576584,test_nn
296,-0.408,0.95706004,test_nn
297,-0.406,0.9583318,test_nn
298,-0.404,0.95957655,test_nn
299,-0.402,0.9607909,test_nn
300,-0.4,0.96197116,test_nn
301,-0.398,0.96311384,test_nn
302,-0.396,0.96421623,test_nn
303,-0.394,0.96527565,test_nn
304,-0.392,0.9662903,test_nn
305,-0.39,0.96725714,test_nn
306,-0.388,0.96817464,test_nn
307,-0.386,0.96904135,test_nn
308,-0.384,0.96985507,test_nn
309,-0.382,0.9706149,test_nn
310,-0.38,0.97132003,test_nn
311,-0.378,0.971969,test_nn
312,-0.376,0.97256076,test_nn
313,-0.374,0.97309536,test_nn
314,-0.372,0.973572,test_nn
315,-0.37,0.97399074,test_nn
316,-0.368,0.97435105,test_nn
317,-0.366,0.9746532,test_nn
318,-0.364,0.97489756,test_nn
319,-0.362,0.97508425,test_nn
320,-0.36,0.9752139,test_nn
321,-0.358,0.9752877,test_nn
322,-0.356,0.9753058,test_nn
323,-0.354,0.9752696,test_nn
324,-0.352,0.9751805,test_nn
325,-0.35,0.97503936,test_nn
326,-0.348,0.9748478,test_nn
327,-0.346,0.9746076,test_nn
328,-0.344,0.9743198,test_nn
329,-0.342,0.973987,test_nn
330,-0.34,0.9736107,test_nn
331,-0.338,0.97319317,test_nn
332,-0.336,0.97273624,test_nn
333,-0.334,0.97224253,test_nn
334,-0.332,0.9717139,test_nn
335,-0.33,0.9711525,test_nn
336,-0.328,0.9705614,test_nn
337,-0.326,0.96994185,test_nn
338,-0.324,0.9692977,test_nn
339,-0.322,0.96862996,test_nn
340,-0.32,0.96794194,test_nn
341,-0.318,0.9672357,test_nn
342,-0.316,0.9665139,test_nn
343,-0.314,0.9657782,test_nn
344,-0.312,0.9650313,test_nn
345,-0.31,0.9642757,test_nn
346,-0.308,0.9635134,test_nn
347,-0.306,0.96274656,test_nn
348,-0.304,0.96197677,test_nn
349,-0.302,0.96120656,test_nn
350,-0.3,0.96043795,test_nn
351,-0.298,0.9596722,test_nn
352,-0.296,0.95891124,test_nn
353,-0.294,0.95815647,test_nn
354,-0.292,0.95740986,test_nn
355,-0.29,0.9566725,test_nn
356,-0.288,0.95594573,test_nn
357,-0.286,0.9552305,test_nn
358,-0.284,0.9545287,test_nn
359,-0.282,0.95384085,test_nn
360,-0.28,0.9531679,test_nn
361,-0.278,0.95251083,test_nn
362,-0.276,0.95187074,test_nn
363,-0.274,0.9512477,test_nn
364,-0.272,0.950643,test_nn
365,-0.27,0.95005715,test_nn
366,-0.268,0.9494897,test_nn
367,-0.266,0.9489418,test_nn
368,-0.264,0.9484142,test_nn
369,-0.262,0.94790643,test_nn
370,-0.26,0.9474192,test_nn
371,-0.258,0.94695264,test_nn
372,-0.256,0.9465065,test_nn
373,-0.254,0.9460814,test_nn
374,-0.252,0.94567704,test_nn
375,-0.25,0.9452938,test_nn
376,-0.248,0.94493115,test_nn
377,-0.246,0.94459003,test_nn
378,-0.244,0.94426936,test_nn
379,-0.242,0.94396967,test_nn
380,-0.24,0.9436903,test_nn
381,-0.238,0.9434316,test_nn
382,-0.236,0.94319344,test_nn
383,-0.234,0.94297546,test_nn
384,-0.232,0.9427779,test_nn
385,-0.23,0.9426,test_nn
386,-0.228,0.94244194,test_nn
387,-0.226,0.9423036,test_nn
388,-0.224,0.9421844,test_nn
389,-0.222,0.94208467,test_nn
390,-0.22,0.9420039,test_nn
391,-0.218,0.9419418,test_nn
392,-0.216,0.9418985,test_nn
393,-0.214,0.941873,test_nn
394,-0.212,0.9418662,test_nn
395,-0.21,0.941877,test_nn
396,-0.208,0.9419055,test_nn
397,-0.206,0.94195163,test_nn
398,-0.204,0.9420154,test_nn
399,-0.202,0.9420958,test_nn
400,-0.2,0.9421931,test_nn
401,-0.198,0.94230705,test_nn
402,-0.196,0.94243747,test_nn
403,-0.194,0.94258404,test_nn
404,-0.192,0.94274664,test_nn
405,-0.19,0.9429247,test_nn
406,-0.188,0.94311863,test_nn
407,-0.186,0.94332767,test_nn
408,-0.184,0.9435511,test_nn
409,-0.182,0.9437899,test_nn
410,-0.18,0.94404304,test_nn
411,-0.178,0.9443106,test_nn
412,-0.176,0.9445918,test_nn
413,-0.174,0.94488716,test_nn
414,-0.172,0.9451954,test_nn
415,-0.17,0.9455171,test_nn
416,-0.168,0.9458519,test_nn
417,-0.166,0.9461991,test_nn
418,-0.164,0.94655806,test_nn
419,-0.162,0.9469297,test_nn
420,-0.16,0.9473123,test_nn
421,-0.158,0.94770664,test_nn
422,-0.156,0.94811153,test_nn
423,-0.154,0.9485274,test_nn
424,-0.152,0.94895303,test_nn
425,-0.15,0.9493886,test_nn
426,-0.148,0.94983375,test_nn
427,-0.146,0.95028776,test_nn
428,-0.144,0.9507505,test_nn
429,-0.142,0.95122117,test_nn
430,-0.14,0.9517,test_nn
431,-0.138,0.952186,test_nn
432,-0.136,0.9526787,test_nn
433,-0.134,0.9531779,test_nn
434,-0.132,0.95368314,test_nn
435,-0.13,0.9541941,test_nn
436,-0.128,0.95470965,test_nn
437,-0.126,0.95522976,test_nn
438,-0.124,0.955754,test_nn
439,-0.122,0.9562815,test_nn
440,-0.12,0.9568116,test_nn
441,-0.118,0.95734423,test_nn
442,-0.116,0.9578795,test_nn
443,-0.114,0.95841575,test_nn
444,-0.112,0.9589525,test_nn
445,-0.11,0.9594898,test_nn
446,-0.108,0.96002656,test_nn
447,-0.106,0.9605627,test_nn
448,-0.104,0.9610973,test_nn
449,-0.102,0.9616305,test_nn
450,-0.1,0.9621611,test_nn
451,-0.098,0.96268827,test_nn
452,-0.096,0.9632123,test_nn
453,-0.094,0.9637323,test_nn
454,-0.092,0.96424776,test_nn
455,-0.09,0.9647582,test_nn
456,-0.088,0.9652632,test_nn
457,-0.086,0.9657619,test_nn
458,-0.084,0.96625435,test_nn
459,-0.082,0.9667399,test_nn
460,-0.08,0.96721786,test_nn
461,-0.078,0.96768785,test_nn
462,-0.076,0.96814954,test_nn
463,-0.074,0.9686026,test_nn
464,-0.072,0.9690463,test_nn
465,-0.07,0.9694804,test_nn
466,-0.068,0.9699043,test_nn
467,-0.066,0.9703186,test_nn
468,-0.064,0.9707217,test_nn
469,-0.062,0.9711142,test_nn
470,-0.06,0.9714955,test_nn
471,-0.058,0.9718646,test_nn
472,-0.056,0.9722222,test_nn
473,-0.054,0.97256786,test_nn
474,-0.052,0.9729009,test_nn
475,-0.05,0.9732215,test_nn
476,-0.048,0.973529,test_nn
477,-0.046,0.9738241,test_nn
478,-0.044,0.9741057,test_nn
479,-0.042,0.974374,test_nn
480,-0.04,0.97462904,test_nn
481,-0.038,0.9748704,test_nn
482,-0.036,0.9750982,test_nn
483,-0.034,0.9753125,test_nn
484,-0.032,0.9755129,test_nn
485,-0.03,0.9756995,test_nn
486,-0.028,0.97587246,test_nn
487,-0.026,0.976031,test_nn
488,-0.024,0.9761764,test_nn
489,-0.022,0.9763078,test_nn
490,-0.02,0.9764254,test_nn
491,-0.018,0.9765293,test_nn
492,-0.016,0.97661954,test_nn
493,-0.014,0.9766961,test_nn
494,-0.012,0.97675943,test_nn
495,-0.01,0.976809,test_nn
496,-0.008,0.97684556,test_nn
497,-0.006,0.97686857,test_nn
498,-0.004,0.9768792,test_nn
499,-0.002,0.9768765,test_nn
500,0.0,0.9768616,test_nn
501,0.002,0.9768339,test_nn
502,0.004,0.97679377,test_nn
503,0.006,0.9767416,test_nn
504,0.008,0.976677,test_nn
505,0.01,0.9766013,test_nn
506,0.012,0.9765138,test_nn
507,0.014,0.97641444,test_nn
508,0.016,0.97630435,test_nn
509,0.018,0.97618335,test_nn
510,0.02,0.9760516,test_nn
511,0.022,0.9759091,test_nn
512,0.024,0.97575676,test_nn
513,0.026,0.9755944,test_nn
514,0.028,0.97542226,test_nn
515,0.03,0.9752403,test_nn
516,0.032,0.9750494,test_nn
517,0.034,0.97484934,test_nn
518,0.036,0.9746406,test_nn
519,0.038,0.9744233,test_nn
520,0.04,0.9741977,test_nn
521,0.042,0.9739646,test_nn
522,0.044,0.97372305,test_nn
523,0.046,0.97347426,test_nn
524,0.048,0.9732183,test_nn
525,0.05,0.97295535,test_nn
526,0.052,0.972686,test_nn
527,0.054,0.97241014,test_nn
528,0.056,0.9721276,test_nn
529,0.058,0.97183955,test_nn
530,0.06,0.9715459,test_nn
531,0.062,0.9712465,test_nn
532,0.064,0.97094256,test_nn
533,0.066,0.9706333,test_nn
534,0.068,0.97031915,test_nn
535,0.07,0.97000116,test_nn
536,0.072,0.9696789,test_nn
537,0.074,0.96935254,test_nn
538,0.076,0.96902275,test_nn
539,0.078,0.96868986,test_nn
540,0.08,0.96835345,test_nn
541,0.082,0.9680145,test_nn
542,0.084,0.9676726,test_nn
543,0.086,0.96732867,test_nn
544,0.088,0.96698225,test_nn
545,0.09,0.96663445,test_nn
546,0.092,0.9662844,test_nn
547,0.094,0.96593344,test_nn
548,0.096,0.96558124,test_nn
549,0.098,0.96522796,test_nn
550,0.1,0.96487397,test_nn
551,0.102,0.9645204,test_nn
552,0.104,0.9641656,test_nn
553,0.106,0.96381176,test_nn
554,0.108,0.96345735,test_nn
555,0.11,0.9631043,test_nn
556,0.112,0.9627515,test_nn
557,0.114,0.9624002,test_nn
558,0.116,0.96205,test_nn
559,0.118,0.96170086,test_nn
560,0.12,0.96135414,test_nn
561,0.122,0.9610092,test_nn
562,0.124,0.96066666,test_nn
563,0.126,0.96032643,test_nn
564,0.128,0.9599889,test_nn
565,0.13,0.9596547,test_nn
566,0.132,0.95932364,test_nn
567,0.134,0.95899594,test_nn
568,0.136,0.9586723,test_nn
569,0.138,0.9583522,test_nn
570,0.14,0.95803696,test_nn
571,0.142,0.9577262,test_nn
572,0.144,0.95741975,test_nn
573,0.146,0.95711863,test_nn
574,0.148,0.9568231,test_nn
575,0.15,0.956533,test_nn
576,0.152,0.95624894,test_nn
577,0.154,0.95597064,test_nn
578,0.156,0.95569927,test_nn
579,0.158,0.95543474,test_nn
580,0.16,0.95517695,test_nn
581,0.162,0.95492667,test_nn
582,0.164,0.9546837,test_nn
583,0.166,0.95444924,test_nn
584,0.168,0.9542225,test_nn
585,0.17,0.9540043,test_nn
586,0.172,0.95379466,test_nn
587,0.174,0.95359457,test_nn
588,0.176,0.9534039,test_nn
589,0.178,0.9532231,test_nn
590,0.18,0.953052,test_nn
591,0.182,0.9528915,test_nn
592,0.184,0.9527421,test_nn
593,0.186,0.9526032,test_nn
594,0.188,0.95247597,test_nn
595,0.19,0.9523601,test_nn
596,0.192,0.95225656,test_nn
597,0.194,0.9521653,test_nn
598,0.196,0.95208657,test_nn
599,0.198,0.9520209,test_nn
600,0.2,0.95196867,test_nn
601,0.202,0.9519299,test_nn
602,0.204,0.95190525,test_nn
603,0.206,0.9518946,test_nn
604,0.208,0.95189875,test_nn
605,0.21,0.9519175,test_nn
606,0.212,0.9519517,test_nn
607,0.214,0.952001,test_nn
608,0.216,0.9520664,test_nn
609,0.218,0.95214707,test_nn
610,0.22,0.95224446,test_nn
611,0.222,0.9523578,test_nn
612,0.224,0.9524881,test_nn
613,0.226,0.9526355,test_nn
614,0.228,0.9527994,test_nn
615,0.23,0.9529808,test_nn
616,0.232,0.9531793,test_nn
617,0.234,0.9533951,test_nn
618,0.236,0.95362866,test_nn
619,0.238,0.9538794,test_nn
620,0.24,0.9541479,test_nn
621,0.242,0.9544338,test_nn
622,0.244,0.9547374,test_nn
623,0.246,0.9550579,test_nn
624,0.248,0.95539635,test_nn
625,0.25,0.9557514,test_nn
626,0.252,0.9561235,test_nn
627,0.254,0.9565121,test_nn
628,0.256,0.956917,test_nn
629,0.258,0.95733756,test_nn
630,0.26,0.9577741,test_nn
631,0.262,0.95822537,test_nn
632,0.264,0.95869166,test_nn
633,0.266,0.9591717,test_nn
634,0.268,0.9596649,test_nn
635,0.27,0.9601708,test_nn
636,0.272,0.9606884,test_nn
637,0.274,0.9612175,test_nn
638,0.276,0.9617564,test_nn
639,0.278,0.96230435,test_nn
640,0.28,0.96286076,test_nn
641,0.282,0.96342456,test_nn
642,0.284,0.9639945,test_nn
643,0.286,0.9645686,test_nn
644,0.288,0.9651472,test_nn
645,0.29,0.96572745,test_nn
646,0.292,0.96630895,test_nn
647,0.294,0.9668903,test_nn
648,0.296,0.96746945,test_nn
649,0.298,0.9680457,test_nn
650,0.3,0.96861696,test_nn
651,0.302,0.9691813,test_nn
652,0.304,0.96973807,test_nn
653,0.306,0.97028524,test_nn
654,0.308,0.97082084,test_nn
655,0.31,0.9713438,test_nn
656,0.312,0.9718522,test_nn
657,0.314,0.97234404,test_nn
658,0.316,0.97281826,test_nn
659,0.318,0.97327244,test_nn
660,0.32,0.97370553,test_nn
661,0.322,0.97411555,test_nn
662,0.324,0.97450125,test_nn
663,0.326,0.97486055,test_nn
664,0.328,0.97519207,test_nn
665,0.33,0.97549474,test_nn
666,0.332,0.97576666,test_nn
667,0.334,0.97600687,test_nn
668,0.336,0.9762129,test_nn
669,0.338,0.97638535,test_nn
670,0.34,0.9765217,test_nn
671,0.342,0.97662103,test_nn
672,0.344,0.9766827,test_nn
673,0.346,0.9767058,test_nn
674,0.348,0.97668934,test_nn
675,0.35,0.97663295,test_nn
676,0.352,0.9765356,test_nn
677,0.354,0.9763974,test_nn
678,0.356,0.9762174,test_nn
679,0.358,0.97599614,test_nn
680,0.36,0.9757322,test_nn
681,0.362,0.9754274,test_nn
682,0.364,0.9750813,test_nn
683,0.366,0.97469413,test_nn
684,0.368,0.9742664,test_nn
685,0.37,0.973799,test_nn
686,0.372,0.97329307,test_nn
687,0.374,0.97274864,test_nn
688,0.376,0.9721684,test_nn
689,0.378,0.9715527,test_nn
690,0.38,0.9709039,test_nn
691,0.382,0.9702232,test_nn
692,0.384,0.9695131,test_nn
693,0.386,0.96877563,test_nn
694,0.388,0.96801364,test_nn
695,0.39,0.96722925,test_nn
696,0.392,0.966426,test_nn
697,0.394,0.9656068,test_nn
698,0.396,0.96477515,test_nn
699,0.398,0.96393514,test_nn
700,0.4,0.9630901,test_nn
701,0.402,0.96224475,test_nn
702,0.404,0.96140367,test_nn
703,0.406,0.96057177,test_nn
704,0.408,0.95975375,test_nn
705,0.41,0.95895493,test_nn
706,0.412,0.9581812,test_nn
707,0.414,0.95743847,test_nn
708,0.416,0.95673233,test_nn
709,0.418,0.95606905,test_nn
710,0.42,0.9554554,test_nn
711,0.422,0.95489746,test_nn
712,0.424,0.95440114,test_nn
713,0.426,0.95397365,test_nn
714,0.428,0.9536207,test_nn
715,0.43,0.9533482,test_nn
716,0.432,0.95316225,test_nn
717,0.434,0.9530678,test_nn
718,0.436,0.95306945,test_nn
719,0.438,0.9531705,test_nn
720,0.44,0.95337474,test_nn
721,0.442,0.9536834,test_nn
722,0.444,0.95409715,test_nn
723,0.446,0.9546157,test_nn
724,0.448,0.9552366,test_nn
725,0.45,0.9559562,test_nn
726,0.452,0.9567688,test_nn
727,0.454,0.95766747,test_nn
728,0.456,0.9586429,test_nn
729,0.458,0.95968467,test_nn
730,0.46,0.9607798,test_nn
731,0.462,0.96191484,test_nn
732,0.464,0.96307445,test_nn
733,0.466,0.9642419,test_nn
734,0.468,0.9653996,test_nn
735,0.47,0.9665306,test_nn
736,0.472,0.96761596,test_nn
737,0.474,0.9686379,test_nn
738,0.476,0.96957916,test_nn
739,0.478,0.97042257,test_nn
740,0.48,0.9711527,test_nn
741,0.482,0.97175515,test_nn
742,0.484,0.97221696,test_nn
743,0.486,0.97252697,test_nn
744,0.488,0.97267556,test_nn
745,0.49,0.97265583,test_nn
746,0.492,0.9724616,test_nn
747,0.494,0.9720892,test_nn
748,0.496,0.9715364,test_nn
749,0.498,0.97080266,test_nn
750,0.5,0.96988946,test_nn
751,0.502,0.96879876,test_nn
752,0.504,0.96753347,test_nn
753,0.506,0.9660988,test_nn
754,0.508,0.9644998,test_nn
755,0.51,0.96274215,test_nn
756,0.512,0.960832,test_nn
757,0.514,0.9587763,test_nn
758,0.516,0.95658267,test_nn
759,0.518,0.954257,test_nn
760,0.52,0.95180714,test_nn
761,0.522,0.9492398,test_nn
762,0.524,0.9465627,test_nn
763,0.526,0.9437815,test_nn
764,0.528,0.94090295,test_nn
765,0.53,0.9379343,test_nn
766,0.532,0.9348804,test_nn
767,0.534,0.9317477,test_nn
768,0.536,0.92854136,test_nn
769,0.538,0.92526644,test_nn
770,0.54,0.92192775,test_nn
771,0.542,0.9185301,test_nn
772,0.544,0.9150772,test_nn
773,0.546,0.9115737,test_nn
774,0.548,0.9080229,test_nn
775,0.55,0.90442806,test_nn
776,0.552,0.9007923,test_nn
777,0.554,0.8971192,test_nn
778,0.556,0.89341086,test_nn
779,0.558,0.88967,test_nn
780,0.56,0.885899,test_nn
781,0.562,0.8821,test_nn
782,0.564,0.8782748,test_nn
783,0.566,0.8744255,test_nn
784,0.568,0.87055343,test_nn
785,0.57,0.8666607,test_nn
786,0.572,0.86274815,test_nn
787,0.574,0.85881776,test_nn
788,0.576,0.8548704,test_nn
789,0.578,0.85090667,test_nn
790,0.58,0.84692854,test_nn
791,0.582,0.8429365,test_nn
792,0.584,0.83893186,test_nn
793,0.586,0.8349147,test_nn
794,0.588,0.83088624,test_nn
795,0.59,0.8268471,test_nn
796,0.592,0.82279813,test_nn
797,0.594,0.81873953,test_nn
798,0.596,0.8146721,test_nn
799,0.598,0.8105964,test_nn
800,0.6,0.80651253,test_nn
801,0.602,0.8024219,test_nn
802,0.604,0.7983239,test_nn
803,0.606,0.79421914,test_nn
804,0.608,0.7901086,test_nn
805,0.61,0.78599155,test_nn
806,0.612,0.7818692,test_nn
807,0.614,0.77774155,test_nn
808,0.616,0.7736088,test_nn
809,0.618,0.7694716,test_nn
810,0.62,0.7653295,test_nn
811,0.622,0.7611835,test_nn
812,0.624,0.75703305,test_nn
813,0.626,0.752879,test_nn
814,0.628,0.7487208,test_nn
815,0.63,0.7445595,test_nn
816,0.632,0.74039495,test_nn
817,0.634,0.7362271,test_nn
818,0.636,0.7320562,test_nn
819,0.638,0.72788256,test_nn
820,0.64,0.7237062,test_nn
821,0.642,0.719527,test_nn
822,0.644,0.71534574,test_nn
823,0.646,0.7111617,test_nn
824,0.648,0.7069759,test_nn
825,0.65,0.7027878,test_nn
826,0.652,0.6985975,test_nn
827,0.654,0.6944053,test_nn
828,0.656,0.6902114,test_nn
829,0.658,0.68601584,test_nn
830,0.66,0.6818186,test_nn
831,0.662,0.67762005,test_nn
832,0.664,0.67341983,test_nn
833,0.666,0.6692183,test_nn
834,0.668,0.66501534,test_nn
835,0.67,0.6608114,test_nn
836,0.672,0.6566065,test_nn
837,0.674,0.6524002,test_nn
838,0.676,0.64819294,test_nn
839,0.678,0.643985,test_nn
840,0.68,0.6397761,test_nn
841,0.682,0.63556623,test_nn
842,0.684,0.6313558,test_nn
843,0.686,0.6271448,test_nn
844,0.688,0.6229331,test_nn
845,0.69,0.6187209,test_nn
846,0.692,0.61450833,test_nn
847,0.694,0.6102951,test_nn
848,0.696,0.6060821,test_nn
849,0.698,0.60186803,test_nn
850,0.7,0.59765434,test_nn
851,0.702,0.59343976,test_nn
852,0.704,0.5892258,test_nn
853,0.706,0.5850116,test_nn
854,0.708,0.58079696,test_nn
855,0.71,0.5765829,test_nn
856,0.712,0.5723686,test_nn
857,0.714,0.5681547,test_nn
858,0.716,0.563941,test_nn
859,0.718,0.55972767,test_nn
860,0.72,0.555514,test_nn
861,0.722,0.5513014,test_nn
862,0.724,0.5470891,test_nn
863,0.726,0.5428767,test_nn
864,0.728,0.5386655,test_nn
865,0.73,0.5344547,test_nn
866,0.732,0.5302443,test_nn
867,0.734,0.52603495,test_nn
868,0.736,0.5218259,test_nn
869,0.738,0.5176181,test_nn
870,0.74,0.5134109,test_nn
871,0.742,0.509205,test_nn
872,0.744,0.5049995,test_nn
873,0.746,0.50079536,test_nn
874,0.748,0.49659243,test_nn
875,0.75,0.49239036,test_nn
876,0.752,0.48818982,test_nn
877,0.754,0.48399007,test_nn
878,0.756,0.47979185,test_nn
879,0.758,0.47559527,test_nn
880,0.76,0.4713999,test_nn
881,0.762,0.4672059,test_nn
882,0.764,0.46301374,test_nn
883,0.766,0.45882332,test_nn
884,0.768,0.45463416,test_nn
885,0.77,0.450447,test_nn
886,0.772,0.4462617,test_nn
887,0.774,0.4420782,test_nn
888,0.776,0.4378966,test_nn
889,0.778,0.4337173,test_nn
890,0.78,0.4295398,test_nn
891,0.782,0.42536426,test_nn
892,0.784,0.42119128,test_nn
893,0.786,0.41702047,test_nn
894,0.788,0.41285205,test_nn
895,0.79,0.40868595,test_nn
896,0.792,0.4045223,test_nn
897,0.794,0.40036142,test_nn
898,0.796,0.39620295,test_nn
899,0.798,0.39204764,test_nn
900,0.8,0.3878945,test_nn
901,0.802,0.38374463,test_nn
902,0.804,0.37959728,test_nn
903,0.806,0.37545347,test_nn
904,0.808,0.37131223,test_nn
905,0.81,0.3671745,test_nn
906,0.812,0.3630401,test_nn
907,0.814,0.35890868,test_nn
908,0.816,0.35478082,test_nn
909,0.818,0.35065624,test_nn
910,0.82,0.34653538,test_nn
911,0.822,0.34241787,test_nn
912,0.824,0.33830428,test_nn
913,0.826,0.33419448,test_nn
914,0.828,0.33008865,test_nn
915,0.83,0.32598656,test_nn
916,0.832,0.32188845,test_nn
917,0.834,0.31779453,test_nn
918,0.836,0.31370452,test_nn
919,0.838,0.30961898,test_nn
920,0.84,0.30553788,test_nn
921,0.842,0.3014612,test_nn
922,0.844,0.297389,test_nn
923,0.846,0.293321,test_nn
924,0.848,0.28925827,test_nn
925,0.85,0.2851998,test_nn
926,0.852,0.28114635,test_nn
927,0.854,0.2770977,test_nn
928,0.856,0.2730542,test_nn
929,0.858,0.26901576,test_nn
930,0.86,0.26498225,test_nn
931,0.862,0.26095432,test_nn
932,0.864,0.2569316,test_nn
933,0.866,0.25291422,test_nn
934,0.868,0.24890262,test_nn
935,0.87,0.24489607,test_nn
936,0.872,0.24089539,test_nn
937,0.874,0.2369004,test_nn
938,0.876,0.23291153,test_nn
939,0.878,0.22892822,test_nn
940,0.88,0.22495115,test_nn
941,0.882,0.22097993,test_nn
942,0.884,0.21701506,test_nn
943,0.886,0.2130563,test_nn
944,0.888,0.20910391,test_nn
945,0.89,0.20515816,test_nn
946,0.892,0.20121837,test_nn
947,0.894,0.19728558,test_nn
948,0.896,0.19335903,test_nn
949,0.898,0.18943954,test_nn
950,0.9,0.18552686,test_nn
951,0.902,0.1816209,test_nn
952,0.904,0.17772205,test_nn
953,0.906,0.17383018,test_nn
954,0.908,0.16994528,test_nn
955,0.91,0.1660678,test_nn
956,0.912,0.16219729,test_nn
957,0.914,0.15833466,test_nn
958,0.916,0.15447885,test_nn
959,0.918,0.15063109,test_nn
960,0.92,0.14679052,test_nn
961,0.922,0.14295788,test_nn
962,0.924,0.13913284,test_nn
963,0.926,0.13531555,test_nn
964,0.928,0.13150638,test_nn
965,0.93,0.12770487,test_nn
966,0.932,0.12391151,test_nn
967,0.934,0.120126575,test_nn
968,0.936,0.11634968,test_nn
969,0.938,0.11258065,test_nn
970,0.94,0.10882037,test_nn
971,0.942,0.10506861,test_nn
972,0.944,0.1013249,test_nn
973,0.946,0.09759004,test_nn
974,0.948,0.09386385,test_nn
975,0.95,0.09014587,test_nn
976,0.952,0.08643716,test_nn
977,0.954,0.082736984,test_nn
978,0.956,0.07904602,test_nn
979,0.958,0.07536386,test_nn
980,0.96,0.07169071,test_nn
981,0.962,0.06802673,test_nn
982,0.964,0.064371854,test_nn
983,0.966,0.06072603,test_nn
984,0.968,0.05708986,test_nn
985,0.97,0.053462733,test_nn
986,0.972,0.049845044,test_nn
987,0.974,0.04623699,test_nn
988,0.976,0.04263843,test_nn
989,0.978,0.039049704,test_nn
990,0.98,0.0354703,test_nn
991,0.982,0.031900663,test_nn
992,0.984,0.028340884,test_nn
993,0.986,0.024791278,test_nn
994,0.988,0.021251367,test_nn
995,0.99,0.017721327,test_nn
996,0.992,0.014201468,test_nn
997,0.994,0.010691844,test_nn
998,0.996,0.007192254,test_nn
999,0.998,0.003702783,test_nn
1000,1.0,0.0002236003,test_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_1500/cfg.json <==
{"example": "CM", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "NewModel", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "NewModel", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "GapForcingLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 1500, "weight_testfn_obs": 1500, "diagonal_forcing": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 48163, "use_H1_norm": true, "force_bc": false, "chpt_folder": "/tmp/ray/session_2024-09-24_12-19-21_709040_941915/artifacts/2024-09-24_12-19-23/fn_2024-09-24_12-19-23/working_dirs/fn_786c9_00002_2_weight_soln_obs=1500_2024-09-24_12-19-24", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_1500/diff.csv <==
,X_x,value,name
0,-1.0,0.00039618276,diff
1,-0.998,0.00010154955,diff
2,-0.996,-0.00018883962,diff
3,-0.994,-0.00047463644,diff
4,-0.992,-0.00075647794,diff
5,-0.99,-0.0010338183,diff
6,-0.988,-0.0013066996,diff
7,-0.986,-0.0015757605,diff
8,-0.984,-0.0018399432,diff
9,-0.982,-0.0021001324,diff
10,-0.98,-0.002356045,diff
11,-0.978,-0.0026079863,diff
12,-0.976,-0.002855502,diff
13,-0.974,-0.0030984916,diff
14,-0.972,-0.0033378676,diff
15,-0.97,-0.0035727434,diff
16,-0.968,-0.0038033016,diff
17,-0.966,-0.0040297806,diff
18,-0.964,-0.0042527243,diff
19,-0.962,-0.0044707134,diff
20,-0.96,-0.0046849772,diff
21,-0.958,-0.004894942,diff
22,-0.956,-0.0051011518,diff
23,-0.954,-0.005302936,diff
24,-0.952,-0.0055009276,diff
25,-0.95,-0.005694881,diff
26,-0.948,-0.0058847666,diff
27,-0.946,-0.006070532,diff
28,-0.944,-0.0062526613,diff
29,-0.942,-0.0064306483,diff
30,-0.94,-0.006604649,diff
31,-0.938,-0.0067749918,diff
32,-0.936,-0.006941147,diff
33,-0.934,-0.0071034282,diff
34,-0.932,-0.0072621256,diff
35,-0.93,-0.0074167848,diff
36,-0.928,-0.0075675547,diff
37,-0.926,-0.007714495,diff
38,-0.924,-0.007858023,diff
39,-0.922,-0.007997274,diff
40,-0.92,-0.008132964,diff
41,-0.918,-0.008265346,diff
42,-0.916,-0.008393601,diff
43,-0.914,-0.008518204,diff
44,-0.912,-0.008639768,diff
45,-0.91,-0.008756921,diff
46,-0.908,-0.00887087,diff
47,-0.906,-0.008981004,diff
48,-0.904,-0.009087637,diff
49,-0.902,-0.009190798,diff
50,-0.9,-0.009290472,diff
51,-0.898,-0.009386823,diff
52,-0.896,-0.009479433,diff
53,-0.894,-0.009568602,diff
54,-0.892,-0.009654731,diff
55,-0.89,-0.009737134,diff
56,-0.888,-0.009816378,diff
57,-0.886,-0.009892255,diff
58,-0.884,-0.009964764,diff
59,-0.882,-0.0100342035,diff
60,-0.88,-0.0101003945,diff
61,-0.878,-0.01016289,diff
62,-0.876,-0.010222778,diff
63,-0.874,-0.010279119,diff
64,-0.872,-0.010332704,diff
65,-0.87,-0.010382652,diff
66,-0.868,-0.010429829,diff
67,-0.866,-0.010474205,diff
68,-0.864,-0.010515004,diff
69,-0.862,-0.01055339,diff
70,-0.86,-0.010588378,diff
71,-0.858,-0.010620713,diff
72,-0.856,-0.0106502175,diff
73,-0.854,-0.010676742,diff
74,-0.852,-0.010700434,diff
75,-0.85,-0.010721475,diff
76,-0.848,-0.010739684,diff
77,-0.846,-0.010755211,diff
78,-0.844,-0.0107679665,diff
79,-0.842,-0.01077804,diff
80,-0.84,-0.010785252,diff
81,-0.838,-0.010790497,diff
82,-0.836,-0.010792822,diff
83,-0.834,-0.010792375,diff
84,-0.832,-0.01079008,diff
85,-0.83,-0.010784745,diff
86,-0.828,-0.010777324,diff
87,-0.826,-0.01076746,diff
88,-0.824,-0.010755211,diff
89,-0.822,-0.010740966,diff
90,-0.82,-0.010724127,diff
91,-0.818,-0.010705084,diff
92,-0.816,-0.010683805,diff
93,-0.814,-0.010660499,diff
94,-0.812,-0.010635197,diff
95,-0.81,-0.010607839,diff
96,-0.808,-0.010578215,diff
97,-0.806,-0.010546863,diff
98,-0.804,-0.010513455,diff
99,-0.802,-0.01047799,diff
100,-0.8,-0.010441184,diff
101,-0.798,-0.010402083,diff
102,-0.796,-0.010360956,diff
103,-0.794,-0.0103186965,diff
104,-0.792,-0.01027441,diff
105,-0.79,-0.0102286935,diff
106,-0.788,-0.010181308,diff
107,-0.786,-0.010131985,diff
108,-0.784,-0.010081649,diff
109,-0.782,-0.010029525,diff
110,-0.78,-0.009976059,diff
111,-0.778,-0.009921223,diff
112,-0.776,-0.009865314,diff
113,-0.774,-0.009807497,diff
114,-0.772,-0.009748757,diff
115,-0.77,-0.009689033,diff
116,-0.768,-0.009627968,diff
117,-0.766,-0.00956586,diff
118,-0.764,-0.009502649,diff
119,-0.762,-0.009438336,diff
120,-0.76,-0.009373248,diff
121,-0.758,-0.009306848,diff
122,-0.756,-0.00924015,diff
123,-0.754,-0.009172231,diff
124,-0.752,-0.009103656,diff
125,-0.75,-0.009034514,diff
126,-0.748,-0.008964419,diff
127,-0.746,-0.008894205,diff
128,-0.744,-0.008822978,diff
129,-0.742,-0.008751214,diff
130,-0.74,-0.008679152,diff
131,-0.738,-0.008606613,diff
132,-0.736,-0.008533895,diff
133,-0.734,-0.00846082,diff
134,-0.732,-0.008387327,diff
135,-0.73,-0.008313835,diff
136,-0.728,-0.008240223,diff
137,-0.726,-0.008166313,diff
138,-0.724,-0.008092701,diff
139,-0.722,-0.00801909,diff
140,-0.72,-0.007945418,diff
141,-0.718,-0.007871985,diff
142,-0.716,-0.0077983737,diff
143,-0.714,-0.007725835,diff
144,-0.712,-0.007652998,diff
145,-0.71,-0.0075803995,diff
146,-0.708,-0.007508695,diff
147,-0.706,-0.0074372888,diff
148,-0.704,-0.0073667765,diff
149,-0.702,-0.007296622,diff
150,-0.7,-0.007226944,diff
151,-0.698,-0.0071582794,diff
152,-0.696,-0.0070904493,diff
153,-0.694,-0.007023573,diff
154,-0.692,-0.0069575906,diff
155,-0.69,-0.0068925023,diff
156,-0.688,-0.006828606,diff
157,-0.686,-0.006765902,diff
158,-0.684,-0.006704569,diff
159,-0.682,-0.0066441894,diff
160,-0.68,-0.0065853,diff
161,-0.678,-0.0065280795,diff
162,-0.676,-0.0064721107,diff
163,-0.674,-0.006418109,diff
164,-0.672,-0.0063655972,diff
165,-0.67,-0.0063145757,diff
166,-0.668,-0.0062657,diff
167,-0.666,-0.0062188506,diff
168,-0.664,-0.0061736107,diff
169,-0.662,-0.0061306953,diff
170,-0.66,-0.0060899854,diff
171,-0.658,-0.006051302,diff
172,-0.656,-0.0060151815,diff
173,-0.654,-0.0059816837,diff
174,-0.652,-0.00595057,diff
175,-0.65,-0.00592196,diff
176,-0.648,-0.005896449,diff
177,-0.646,-0.005873561,diff
178,-0.644,-0.005853653,diff
179,-0.642,-0.0058366656,diff
180,-0.64,-0.005823374,diff
181,-0.638,-0.0058130026,diff
182,-0.636,-0.0058062673,diff
183,-0.634,-0.005802989,diff
184,-0.632,-0.0058033466,diff
185,-0.63,-0.0058080554,diff
186,-0.628,-0.0058162212,diff
187,-0.626,-0.005828917,diff
188,-0.624,-0.0058457255,diff
189,-0.622,-0.0058674216,diff
190,-0.62,-0.0058934093,diff
191,-0.618,-0.005924225,diff
192,-0.616,-0.005960107,diff
193,-0.614,-0.0060017705,diff
194,-0.612,-0.0060483813,diff
195,-0.61,-0.0061011314,diff
196,-0.608,-0.0061597824,diff
197,-0.606,-0.0062250495,diff
198,-0.604,-0.006296098,diff
199,-0.602,-0.0063747168,diff
200,-0.6,-0.006460488,diff
201,-0.598,-0.006553471,diff
202,-0.596,-0.0066544414,diff
203,-0.594,-0.006763816,diff
204,-0.592,-0.006882012,diff
205,-0.59,-0.007009387,diff
206,-0.588,-0.0071469545,diff
207,-0.586,-0.0072945952,diff
208,-0.584,-0.0074530244,diff
209,-0.582,-0.0076228976,diff
210,-0.58,-0.0078052282,diff
211,-0.578,-0.008000553,diff
212,-0.576,-0.008209884,diff
213,-0.574,-0.008433878,diff
214,-0.572,-0.008673668,diff
215,-0.57,-0.008929968,diff
216,-0.568,-0.009204447,diff
217,-0.566,-0.00949806,diff
218,-0.564,-0.009811938,diff
219,-0.562,-0.010148227,diff
220,-0.56,-0.010507822,diff
221,-0.558,-0.010892689,diff
222,-0.556,-0.011305273,diff
223,-0.554,-0.011747003,diff
224,-0.552,-0.012219846,diff
225,-0.55,-0.012727082,diff
226,-0.548,-0.013270736,diff
227,-0.546,-0.01385349,diff
228,-0.544,-0.014478922,diff
229,-0.542,-0.015149474,diff
230,-0.54,-0.015869379,diff
231,-0.538,-0.016642094,diff
232,-0.536,-0.01747179,diff
233,-0.534,-0.018361926,diff
234,-0.532,-0.019317567,diff
235,-0.53,-0.020343184,diff
236,-0.528,-0.021444082,diff
237,-0.526,-0.02262479,diff
238,-0.524,-0.023890734,diff
239,-0.522,-0.025166929,diff
240,-0.52,-0.026328444,diff
241,-0.518,-0.027371585,diff
242,-0.516,-0.028292,diff
243,-0.514,-0.029084206,diff
244,-0.512,-0.029739976,diff
245,-0.51,-0.030248463,diff
246,-0.508,-0.030593991,diff
247,-0.506,-0.030752182,diff
248,-0.504,-0.030687988,diff
249,-0.502,-0.030337512,diff
250,-0.5,-0.029533207,diff
251,-0.498,-0.028294325,diff
252,-0.496,-0.027197242,diff
253,-0.494,-0.02624154,diff
254,-0.492,-0.025424302,diff
255,-0.49,-0.024742186,diff
256,-0.488,-0.024190366,diff
257,-0.486,-0.023763001,diff
258,-0.484,-0.02345252,diff
259,-0.482,-0.02325052,diff
260,-0.48,-0.02314812,diff
261,-0.478,-0.023135006,diff
262,-0.476,-0.02320075,diff
263,-0.474,-0.023334205,diff
264,-0.472,-0.023523927,diff
265,-0.47,-0.023758948,diff
266,-0.468,-0.024028718,diff
267,-0.466,-0.024322689,diff
268,-0.464,-0.024630964,diff
269,-0.462,-0.024944961,diff
270,-0.46,-0.025256515,diff
271,-0.458,-0.025558412,diff
272,-0.456,-0.025844991,diff
273,-0.454,-0.026111007,diff
274,-0.452,-0.026352048,diff
275,-0.45,-0.026565611,diff
276,-0.448,-0.026748836,diff
277,-0.446,-0.026901126,diff
278,-0.444,-0.027020872,diff
279,-0.442,-0.027108014,diff
280,-0.44,-0.027163982,diff
281,-0.438,-0.027188897,diff
282,-0.436,-0.027184188,diff
283,-0.434,-0.027151823,diff
284,-0.432,-0.02709359,diff
285,-0.43,-0.027011216,diff
286,-0.428,-0.026906967,diff
287,-0.426,-0.026783466,diff
288,-0.424,-0.02664262,diff
289,-0.422,-0.026486456,diff
290,-0.42,-0.026318014,diff
291,-0.418,-0.026138663,diff
292,-0.416,-0.025950491,diff
293,-0.414,-0.025756538,diff
294,-0.412,-0.025557458,diff
295,-0.41,-0.02535516,diff
296,-0.408,-0.025152028,diff
297,-0.406,-0.024949074,diff
298,-0.404,-0.024747849,diff
299,-0.402,-0.024549305,diff
300,-0.4,-0.024354994,diff
301,-0.398,-0.02416563,diff
302,-0.396,-0.023982286,diff
303,-0.394,-0.023805797,diff
304,-0.392,-0.023636997,diff
305,-0.39,-0.023476124,diff
306,-0.388,-0.023324013,diff
307,-0.386,-0.023180723,diff
308,-0.384,-0.023047328,diff
309,-0.382,-0.02292347,diff
310,-0.38,-0.022809744,diff
311,-0.378,-0.022705674,diff
312,-0.376,-0.022611499,diff
313,-0.374,-0.022527695,diff
314,-0.372,-0.022454143,diff
315,-0.37,-0.022390306,diff
316,-0.368,-0.022336125,diff
317,-0.366,-0.02229166,diff
318,-0.364,-0.02225703,diff
319,-0.362,-0.022230983,diff
320,-0.36,-0.022214293,diff
321,-0.358,-0.022206247,diff
322,-0.356,-0.022206664,diff
323,-0.354,-0.02221477,diff
324,-0.352,-0.022230923,diff
325,-0.35,-0.02225405,diff
326,-0.348,-0.022284508,diff
327,-0.346,-0.022321224,diff
328,-0.344,-0.022364378,diff
329,-0.342,-0.022412896,diff
330,-0.34,-0.022467375,diff
331,-0.338,-0.022526741,diff
332,-0.336,-0.022590578,diff
333,-0.334,-0.022658944,diff
334,-0.332,-0.022731304,diff
335,-0.33,-0.022807121,diff
336,-0.328,-0.022886038,diff
337,-0.326,-0.022967696,diff
338,-0.324,-0.023051977,diff
339,-0.322,-0.023138583,diff
340,-0.32,-0.023226678,diff
341,-0.318,-0.023316026,diff
342,-0.316,-0.023406982,diff
343,-0.314,-0.023498416,diff
344,-0.312,-0.023590803,diff
345,-0.31,-0.023683429,diff
346,-0.308,-0.023775816,diff
347,-0.306,-0.023868024,diff
348,-0.304,-0.023960233,diff
349,-0.302,-0.02405113,diff
350,-0.3,-0.02414155,diff
351,-0.298,-0.02423042,diff
352,-0.296,-0.024318457,diff
353,-0.294,-0.024404883,diff
354,-0.292,-0.02448982,diff
355,-0.29,-0.024572909,diff
356,-0.288,-0.024653435,diff
357,-0.286,-0.02473259,diff
358,-0.284,-0.024809003,diff
359,-0.282,-0.024883866,diff
360,-0.28,-0.02495575,diff
361,-0.278,-0.025025249,diff
362,-0.276,-0.025092244,diff
363,-0.274,-0.025156379,diff
364,-0.272,-0.025218308,diff
365,-0.27,-0.025277257,diff
366,-0.268,-0.025333107,diff
367,-0.266,-0.025386691,diff
368,-0.264,-0.025437117,diff
369,-0.262,-0.0254848,diff
370,-0.26,-0.025529623,diff
371,-0.258,-0.025571346,diff
372,-0.256,-0.025610268,diff
373,-0.254,-0.025646925,diff
374,-0.252,-0.025679827,diff
375,-0.25,-0.02571094,diff
376,-0.248,-0.025738716,diff
377,-0.246,-0.025763929,diff
378,-0.244,-0.02578628,diff
379,-0.242,-0.025806189,diff
380,-0.24,-0.025823474,diff
381,-0.238,-0.025838196,diff
382,-0.236,-0.025850296,diff
383,-0.234,-0.02586019,diff
384,-0.232,-0.0258677,diff
385,-0.23,-0.025872767,diff
386,-0.228,-0.025875986,diff
387,-0.226,-0.025876641,diff
388,-0.224,-0.02587545,diff
389,-0.222,-0.02587229,diff
390,-0.22,-0.025867343,diff
391,-0.218,-0.025860012,diff
392,-0.216,-0.025851011,diff
393,-0.214,-0.025840998,diff
394,-0.212,-0.02582848,diff
395,-0.21,-0.02581501,diff
396,-0.208,-0.025799751,diff
397,-0.206,-0.02578336,diff
398,-0.204,-0.02576518,diff
399,-0.202,-0.025746405,diff
400,-0.2,-0.0257262,diff
401,-0.198,-0.025704741,diff
402,-0.196,-0.025682807,diff
403,-0.194,-0.02565986,diff
404,-0.192,-0.02563566,diff
405,-0.19,-0.025610924,diff
406,-0.188,-0.025585413,diff
407,-0.186,-0.025559187,diff
408,-0.184,-0.025532424,diff
409,-0.182,-0.025505126,diff
410,-0.18,-0.025478005,diff
411,-0.178,-0.025449872,diff
412,-0.176,-0.025421679,diff
413,-0.174,-0.02539301,diff
414,-0.172,-0.025364518,diff
415,-0.17,-0.025335789,diff
416,-0.168,-0.02530682,diff
417,-0.166,-0.025278151,diff
418,-0.164,-0.025249243,diff
419,-0.162,-0.025220573,diff
420,-0.16,-0.025192082,diff
421,-0.158,-0.02516377,diff
422,-0.156,-0.025135398,diff
423,-0.154,-0.025107801,diff
424,-0.152,-0.025079966,diff
425,-0.15,-0.025052786,diff
426,-0.148,-0.025026381,diff
427,-0.146,-0.024999917,diff
428,-0.144,-0.024974167,diff
429,-0.142,-0.024948776,diff
430,-0.14,-0.024923503,diff
431,-0.138,-0.024899542,diff
432,-0.136,-0.024875939,diff
433,-0.134,-0.024852753,diff
434,-0.132,-0.024830103,diff
435,-0.13,-0.024808705,diff
436,-0.128,-0.024787366,diff
437,-0.126,-0.024766803,diff
438,-0.124,-0.024746895,diff
439,-0.122,-0.02472812,diff
440,-0.12,-0.024709523,diff
441,-0.118,-0.02469194,diff
442,-0.116,-0.02467513,diff
443,-0.114,-0.024658918,diff
444,-0.112,-0.02464354,diff
445,-0.11,-0.024628878,diff
446,-0.108,-0.02461493,diff
447,-0.106,-0.024601817,diff
448,-0.104,-0.02458942,diff
449,-0.102,-0.024577916,diff
450,-0.1,-0.024566948,diff
451,-0.098,-0.024556756,diff
452,-0.096,-0.024547338,diff
453,-0.094,-0.024538577,diff
454,-0.092,-0.024530709,diff
455,-0.09,-0.024523377,diff
456,-0.088,-0.024517179,diff
457,-0.086,-0.024511218,diff
458,-0.084,-0.024505794,diff
459,-0.082,-0.024501681,diff
460,-0.08,-0.024497807,diff
461,-0.078,-0.024494648,diff
462,-0.076,-0.024491906,diff
463,-0.074,-0.024490237,diff
464,-0.072,-0.024488807,diff
465,-0.07,-0.024487913,diff
466,-0.068,-0.024487853,diff
467,-0.066,-0.024488151,diff
468,-0.064,-0.024488926,diff
469,-0.062,-0.024490476,diff
470,-0.06,-0.024492085,diff
471,-0.058,-0.024494529,diff
472,-0.056,-0.024497151,diff
473,-0.054,-0.02450043,diff
474,-0.052,-0.024504006,diff
475,-0.05,-0.024507642,diff
476,-0.048,-0.024511993,diff
477,-0.046,-0.024516582,diff
478,-0.044,-0.024521232,diff
479,-0.042,-0.024526656,diff
480,-0.04,-0.024532259,diff
481,-0.038,-0.024537742,diff
482,-0.036,-0.024543405,diff
483,-0.034,-0.024549723,diff
484,-0.032,-0.024555683,diff
485,-0.03,-0.02456218,diff
486,-0.028,-0.024568796,diff
487,-0.026,-0.024574935,diff
488,-0.024,-0.02458179,diff
489,-0.022,-0.024588287,diff
490,-0.02,-0.02459538,diff
491,-0.018,-0.024601579,diff
492,-0.016,-0.024608374,diff
493,-0.014,-0.024615169,diff
494,-0.012,-0.024621606,diff
495,-0.01,-0.024628043,diff
496,-0.008,-0.02463448,diff
497,-0.006,-0.02464062,diff
498,-0.004,-0.02464664,diff
499,-0.002,-0.02465278,diff
500,0.0,-0.024658442,diff
501,0.002,-0.024663925,diff
502,0.004,-0.02466929,diff
503,0.006,-0.024674416,diff
504,0.008,-0.024679124,diff
505,0.01,-0.024683595,diff
506,0.012,-0.024687946,diff
507,0.014,-0.02469188,diff
508,0.016,-0.024695814,diff
509,0.018,-0.024698853,diff
510,0.02,-0.024702132,diff
511,0.022,-0.024704576,diff
512,0.024,-0.02470696,diff
513,0.026,-0.024708569,diff
514,0.028,-0.024710476,diff
515,0.03,-0.02471143,diff
516,0.032,-0.024711847,diff
517,0.034,-0.024712443,diff
518,0.036,-0.024712086,diff
519,0.038,-0.024711668,diff
520,0.04,-0.024710715,diff
521,0.042,-0.024708986,diff
522,0.044,-0.024707615,diff
523,0.046,-0.024704993,diff
524,0.048,-0.024702132,diff
525,0.05,-0.024699211,diff
526,0.052,-0.024695456,diff
527,0.054,-0.024691463,diff
528,0.056,-0.024686873,diff
529,0.058,-0.024682224,diff
530,0.06,-0.02467668,diff
531,0.062,-0.02467084,diff
532,0.064,-0.02466458,diff
533,0.066,-0.024658084,diff
534,0.068,-0.024650931,diff
535,0.07,-0.02464348,diff
536,0.072,-0.024635732,diff
537,0.074,-0.024627566,diff
538,0.076,-0.024618864,diff
539,0.078,-0.024609864,diff
540,0.08,-0.024600863,diff
541,0.082,-0.024591088,diff
542,0.084,-0.024580956,diff
543,0.086,-0.024570763,diff
544,0.088,-0.024560273,diff
545,0.09,-0.024549425,diff
546,0.092,-0.024538219,diff
547,0.094,-0.024527311,diff
548,0.096,-0.024515629,diff
549,0.098,-0.024503946,diff
550,0.1,-0.024491906,diff
551,0.102,-0.024479628,diff
552,0.104,-0.024467587,diff
553,0.106,-0.02445507,diff
554,0.108,-0.02444297,diff
555,0.11,-0.024430394,diff
556,0.112,-0.02441746,diff
557,0.114,-0.024405062,diff
558,0.116,-0.024392545,diff
559,0.118,-0.024380267,diff
560,0.12,-0.02436769,diff
561,0.122,-0.024355352,diff
562,0.124,-0.024342775,diff
563,0.126,-0.024330556,diff
564,0.128,-0.024318457,diff
565,0.13,-0.024306536,diff
566,0.132,-0.024294972,diff
567,0.134,-0.024283469,diff
568,0.136,-0.024272382,diff
569,0.138,-0.024261475,diff
570,0.14,-0.024250865,diff
571,0.142,-0.024240732,diff
572,0.144,-0.024231076,diff
573,0.146,-0.02422148,diff
574,0.148,-0.02421248,diff
575,0.15,-0.024204016,diff
576,0.152,-0.02419591,diff
577,0.154,-0.02418822,diff
578,0.156,-0.024181187,diff
579,0.158,-0.02417481,diff
580,0.16,-0.024168968,diff
581,0.162,-0.024163544,diff
582,0.164,-0.024158895,diff
583,0.166,-0.024154961,diff
584,0.168,-0.024151266,diff
585,0.17,-0.024149,diff
586,0.172,-0.024147034,diff
587,0.174,-0.02414596,diff
588,0.176,-0.024145663,diff
589,0.178,-0.024145842,diff
590,0.18,-0.024147153,diff
591,0.182,-0.024149,diff
592,0.184,-0.024151683,diff
593,0.186,-0.024155498,diff
594,0.188,-0.024159968,diff
595,0.19,-0.024165392,diff
596,0.192,-0.02417159,diff
597,0.194,-0.024178684,diff
598,0.196,-0.024186969,diff
599,0.198,-0.02419585,diff
600,0.2,-0.024205744,diff
601,0.202,-0.024216354,diff
602,0.204,-0.024228096,diff
603,0.206,-0.024240673,diff
604,0.208,-0.024254084,diff
605,0.21,-0.024268448,diff
606,0.212,-0.024283528,diff
607,0.214,-0.02429986,diff
608,0.216,-0.024316788,diff
609,0.218,-0.024334729,diff
610,0.22,-0.024353683,diff
611,0.222,-0.024373055,diff
612,0.224,-0.02439344,diff
613,0.226,-0.02441442,diff
614,0.228,-0.024436355,diff
615,0.23,-0.024458587,diff
616,0.232,-0.024481952,diff
617,0.234,-0.024505794,diff
618,0.236,-0.024530709,diff
619,0.238,-0.024555743,diff
620,0.24,-0.024581373,diff
621,0.242,-0.024607837,diff
622,0.244,-0.024634361,diff
623,0.246,-0.024661362,diff
624,0.248,-0.024688661,diff
625,0.25,-0.024716675,diff
626,0.252,-0.024744451,diff
627,0.254,-0.024772704,diff
628,0.256,-0.024800956,diff
629,0.258,-0.024829507,diff
630,0.26,-0.024857879,diff
631,0.262,-0.024885833,diff
632,0.264,-0.024914205,diff
633,0.266,-0.02494216,diff
634,0.268,-0.024969995,diff
635,0.27,-0.024997354,diff
636,0.272,-0.025023997,diff
637,0.274,-0.025050044,diff
638,0.276,-0.02507615,diff
639,0.278,-0.025101066,diff
640,0.28,-0.025125742,diff
641,0.282,-0.025149107,diff
642,0.284,-0.02517128,diff
643,0.286,-0.025192976,diff
644,0.288,-0.025212944,diff
645,0.29,-0.025232434,diff
646,0.292,-0.025249958,diff
647,0.294,-0.02526635,diff
648,0.296,-0.02528131,diff
649,0.298,-0.02529484,diff
650,0.3,-0.025306702,diff
651,0.302,-0.025317013,diff
652,0.304,-0.02532518,diff
653,0.306,-0.025331616,diff
654,0.308,-0.025336206,diff
655,0.31,-0.025338769,diff
656,0.312,-0.025339246,diff
657,0.314,-0.025337875,diff
658,0.316,-0.025333941,diff
659,0.318,-0.0253281,diff
660,0.32,-0.025319815,diff
661,0.322,-0.025309443,diff
662,0.324,-0.025296807,diff
663,0.326,-0.025281608,diff
664,0.328,-0.025264263,diff
665,0.33,-0.025244594,diff
666,0.332,-0.025222719,diff
667,0.334,-0.025198221,diff
668,0.336,-0.025172293,diff
669,0.338,-0.025143623,diff
670,0.34,-0.025112748,diff
671,0.342,-0.025080383,diff
672,0.344,-0.025045633,diff
673,0.346,-0.025009096,diff
674,0.348,-0.02497083,diff
675,0.35,-0.024931252,diff
676,0.352,-0.024890363,diff
677,0.354,-0.024847806,diff
678,0.356,-0.02480483,diff
679,0.358,-0.024760365,diff
680,0.36,-0.02471584,diff
681,0.362,-0.02467084,diff
682,0.364,-0.024625301,diff
683,0.366,-0.024580777,diff
684,0.368,-0.024535775,diff
685,0.37,-0.024491787,diff
686,0.372,-0.02444917,diff
687,0.374,-0.024408102,diff
688,0.376,-0.024368405,diff
689,0.378,-0.024330854,diff
690,0.38,-0.024295986,diff
691,0.382,-0.024263978,diff
692,0.384,-0.024235368,diff
693,0.386,-0.024209678,diff
694,0.388,-0.024188757,diff
695,0.39,-0.024172366,diff
696,0.392,-0.024160624,diff
697,0.394,-0.02415371,diff
698,0.396,-0.024152756,diff
699,0.398,-0.024157524,diff
700,0.4,-0.02416867,diff
701,0.402,-0.024186492,diff
702,0.404,-0.024211168,diff
703,0.406,-0.024242818,diff
704,0.408,-0.024281383,diff
705,0.41,-0.024327755,diff
706,0.412,-0.024381638,diff
707,0.414,-0.024442673,diff
708,0.416,-0.024511218,diff
709,0.418,-0.024587274,diff
710,0.42,-0.024670243,diff
711,0.422,-0.02475977,diff
712,0.424,-0.024855494,diff
713,0.426,-0.024956942,diff
714,0.428,-0.025062919,diff
715,0.43,-0.025173068,diff
716,0.432,-0.025286615,diff
717,0.434,-0.025401175,diff
718,0.436,-0.025516808,diff
719,0.438,-0.025630832,diff
720,0.44,-0.025742829,diff
721,0.442,-0.02584958,diff
722,0.444,-0.025950432,diff
723,0.446,-0.026042342,diff
724,0.448,-0.026123822,diff
725,0.45,-0.026193142,diff
726,0.452,-0.026246786,diff
727,0.454,-0.02628392,diff
728,0.456,-0.026302159,diff
729,0.458,-0.026299953,diff
730,0.46,-0.026276708,diff
731,0.462,-0.026231349,diff
732,0.464,-0.026164472,diff
733,0.466,-0.026076972,diff
734,0.468,-0.025971055,diff
735,0.47,-0.025850296,diff
736,0.472,-0.025719404,diff
737,0.474,-0.025585175,diff
738,0.476,-0.025454283,diff
739,0.478,-0.025337934,diff
740,0.48,-0.025246382,diff
741,0.482,-0.025192738,diff
742,0.484,-0.025191188,diff
743,0.486,-0.025256813,diff
744,0.488,-0.02540493,diff
745,0.49,-0.025651872,diff
746,0.492,-0.02601266,diff
747,0.494,-0.02650249,diff
748,0.496,-0.02713561,diff
749,0.498,-0.027923226,diff
750,0.5,-0.02887553,diff
751,0.502,-0.029424071,diff
752,0.504,-0.029555738,diff
753,0.506,-0.02944374,diff
754,0.508,-0.029155076,diff
755,0.51,-0.028727233,diff
756,0.512,-0.02818501,diff
757,0.514,-0.02754289,diff
758,0.516,-0.026811302,diff
759,0.518,-0.025994837,diff
760,0.52,-0.025096297,diff
761,0.522,-0.024115741,diff
762,0.524,-0.023052871,diff
763,0.526,-0.022028685,diff
764,0.528,-0.021113813,diff
765,0.53,-0.020299017,diff
766,0.532,-0.019574642,diff
767,0.534,-0.018932283,diff
768,0.536,-0.018363833,diff
769,0.538,-0.017861068,diff
770,0.54,-0.017417371,diff
771,0.542,-0.01702565,diff
772,0.544,-0.01668036,diff
773,0.546,-0.016375244,diff
774,0.548,-0.01610583,diff
775,0.55,-0.015866995,diff
776,0.552,-0.01565516,diff
777,0.554,-0.015466094,diff
778,0.556,-0.015296876,diff
779,0.558,-0.015144646,diff
780,0.56,-0.015007019,diff
781,0.562,-0.014880717,diff
782,0.564,-0.014764965,diff
783,0.566,-0.014657557,diff
784,0.568,-0.014556527,diff
785,0.57,-0.01446116,diff
786,0.572,-0.014369905,diff
787,0.574,-0.014282346,diff
788,0.576,-0.014197588,diff
789,0.578,-0.01411438,diff
790,0.58,-0.014032662,diff
791,0.582,-0.013952136,diff
792,0.584,-0.013872504,diff
793,0.586,-0.013792992,diff
794,0.588,-0.013713658,diff
795,0.59,-0.013634324,diff
796,0.592,-0.013554931,diff
797,0.594,-0.013475776,diff
798,0.596,-0.013396263,diff
799,0.598,-0.013316929,diff
800,0.6,-0.01323694,diff
801,0.602,-0.013157308,diff
802,0.604,-0.013077736,diff
803,0.606,-0.012998223,diff
804,0.608,-0.012919247,diff
805,0.61,-0.01284045,diff
806,0.612,-0.0127619505,diff
807,0.614,-0.012684405,diff
808,0.616,-0.012607157,diff
809,0.618,-0.012530804,diff
810,0.62,-0.012455046,diff
811,0.622,-0.012380898,diff
812,0.624,-0.012307465,diff
813,0.626,-0.012235165,diff
814,0.628,-0.0121638775,diff
815,0.63,-0.012094021,diff
816,0.632,-0.0120254755,diff
817,0.634,-0.01195848,diff
818,0.636,-0.011892617,diff
819,0.638,-0.011828601,diff
820,0.64,-0.011765838,diff
821,0.642,-0.011704743,diff
822,0.644,-0.011645198,diff
823,0.646,-0.011587322,diff
824,0.648,-0.011530817,diff
825,0.65,-0.011476457,diff
826,0.652,-0.011422932,diff
827,0.654,-0.011371791,diff
828,0.656,-0.011321545,diff
829,0.658,-0.011273563,diff
830,0.66,-0.011226475,diff
831,0.662,-0.011181176,diff
832,0.664,-0.011137247,diff
833,0.666,-0.011095047,diff
834,0.668,-0.01105386,diff
835,0.67,-0.011014223,diff
836,0.672,-0.0109760165,diff
837,0.674,-0.010938644,diff
838,0.676,-0.010902822,diff
839,0.678,-0.010868013,diff
840,0.68,-0.010834217,diff
841,0.682,-0.010801911,diff
842,0.684,-0.010770142,diff
843,0.686,-0.0107393265,diff
844,0.688,-0.010709345,diff
845,0.69,-0.0106803775,diff
846,0.692,-0.010651588,diff
847,0.694,-0.01062423,diff
848,0.696,-0.010596693,diff
849,0.698,-0.010570288,diff
850,0.7,-0.010544181,diff
851,0.702,-0.010518312,diff
852,0.704,-0.010492563,diff
853,0.706,-0.01046747,diff
854,0.708,-0.010442078,diff
855,0.71,-0.010417044,diff
856,0.712,-0.010392189,diff
857,0.714,-0.010367036,diff
858,0.716,-0.010342181,diff
859,0.718,-0.010316849,diff
860,0.72,-0.010291517,diff
861,0.722,-0.010265827,diff
862,0.724,-0.01023978,diff
863,0.726,-0.010213375,diff
864,0.728,-0.010186195,diff
865,0.73,-0.010158837,diff
866,0.732,-0.01013118,diff
867,0.734,-0.010102451,diff
868,0.736,-0.010073304,diff
869,0.738,-0.010043323,diff
870,0.74,-0.010012388,diff
871,0.742,-0.009980798,diff
872,0.744,-0.009948492,diff
873,0.746,-0.009914994,diff
874,0.748,-0.00988096,diff
875,0.75,-0.009845465,diff
876,0.752,-0.009809136,diff
877,0.754,-0.0097718835,diff
878,0.756,-0.009733468,diff
879,0.758,-0.009693652,diff
880,0.76,-0.009652823,diff
881,0.762,-0.009610921,diff
882,0.764,-0.00956744,diff
883,0.766,-0.009523004,diff
884,0.768,-0.009477079,diff
885,0.77,-0.009429783,diff
886,0.772,-0.009381473,diff
887,0.774,-0.009331763,diff
888,0.776,-0.009280235,diff
889,0.778,-0.009227902,diff
890,0.78,-0.009173632,diff
891,0.782,-0.009118021,diff
892,0.784,-0.0090614855,diff
893,0.786,-0.009002984,diff
894,0.788,-0.00894326,diff
895,0.79,-0.008882135,diff
896,0.792,-0.008819163,diff
897,0.794,-0.008755207,diff
898,0.796,-0.008689642,diff
899,0.798,-0.008622497,diff
900,0.8,-0.008554161,diff
901,0.802,-0.0084839165,diff
902,0.804,-0.00841251,diff
903,0.806,-0.0083394945,diff
904,0.808,-0.008265406,diff
905,0.81,-0.008189589,diff
906,0.812,-0.008112162,diff
907,0.814,-0.008033544,diff
908,0.816,-0.007953733,diff
909,0.818,-0.007872254,diff
910,0.82,-0.007789582,diff
911,0.822,-0.007705629,diff
912,0.824,-0.007620126,diff
913,0.826,-0.0075335205,diff
914,0.828,-0.0074453056,diff
915,0.83,-0.007356018,diff
916,0.832,-0.0072659254,diff
917,0.834,-0.007174164,diff
918,0.836,-0.00708127,diff
919,0.838,-0.006987244,diff
920,0.84,-0.006892234,diff
921,0.842,-0.0067963004,diff
922,0.844,-0.006698817,diff
923,0.846,-0.006600499,diff
924,0.848,-0.0065015256,diff
925,0.85,-0.006401211,diff
926,0.852,-0.0063004494,diff
927,0.854,-0.006198436,diff
928,0.856,-0.0060956776,diff
929,0.858,-0.0059919655,diff
930,0.86,-0.0058876574,diff
931,0.862,-0.005782664,diff
932,0.864,-0.005677253,diff
933,0.866,-0.00557065,diff
934,0.868,-0.0054640174,diff
935,0.87,-0.00535661,diff
936,0.872,-0.0052485466,diff
937,0.874,-0.0051404834,diff
938,0.876,-0.0050316453,diff
939,0.878,-0.00492242,diff
940,0.88,-0.0048133284,diff
941,0.882,-0.0047036707,diff
942,0.884,-0.0045936555,diff
943,0.886,-0.0044837743,diff
944,0.888,-0.004373476,diff
945,0.89,-0.0042636096,diff
946,0.892,-0.0041538477,diff
947,0.894,-0.004043624,diff
948,0.896,-0.0039338917,diff
949,0.898,-0.0038240552,diff
950,0.9,-0.0037145019,diff
951,0.902,-0.0036053807,diff
952,0.904,-0.0034968406,diff
953,0.906,-0.0033883005,diff
954,0.908,-0.0032805502,diff
955,0.91,-0.0031729788,diff
956,0.912,-0.0030659586,diff
957,0.914,-0.0029598922,diff
958,0.916,-0.002854377,diff
959,0.918,-0.0027495325,diff
960,0.92,-0.0026456714,diff
961,0.922,-0.0025426894,diff
962,0.924,-0.0024406165,diff
963,0.926,-0.002339378,diff
964,0.928,-0.0022390783,diff
965,0.93,-0.0021402687,diff
966,0.932,-0.0020426214,diff
967,0.934,-0.0019461364,diff
968,0.936,-0.0018508136,diff
969,0.938,-0.0017566979,diff
970,0.94,-0.0016644523,diff
971,0.942,-0.0015732422,diff
972,0.944,-0.001484111,diff
973,0.946,-0.0013964549,diff
974,0.948,-0.0013101771,diff
975,0.95,-0.0012259111,diff
976,0.952,-0.0011432692,diff
977,0.954,-0.0010623187,diff
978,0.956,-0.0009835884,diff
979,0.958,-0.00090678036,diff
980,0.96,-0.0008322224,diff
981,0.962,-0.0007595718,diff
982,0.964,-0.00068906695,diff
983,0.966,-0.0006208867,diff
984,0.968,-0.0005553141,diff
985,0.97,-0.0004917234,diff
986,0.972,-0.00043057278,diff
987,0.974,-0.0003719218,diff
988,0.976,-0.0003159158,diff
989,0.978,-0.0002626665,diff
990,0.98,-0.00021198764,diff
991,0.982,-0.00016427785,diff
992,0.984,-0.00011923164,diff
993,0.986,-7.6800585e-05,diff
994,0.988,-3.7711114e-05,diff
995,0.99,-1.2833625e-06,diff
996,0.992,3.194064e-05,diff
997,0.994,6.1738305e-05,diff
998,0.996,8.843094e-05,diff
999,0.998,0.000112188514,diff
1000,1.0,0.00013251416,diff


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_1500/gt_nn.csv <==
,X_x,value,name
0,-1.0,0.0,gt_nn
1,-0.998,0.0040725293,gt_nn
2,-0.996,0.00814518,gt_nn
3,-0.994,0.012217709,gt_nn
4,-0.992,0.01629036,gt_nn
5,-0.99,0.02036289,gt_nn
6,-0.988,0.024435539,gt_nn
7,-0.986,0.028508069,gt_nn
8,-0.984,0.0325806,gt_nn
9,-0.982,0.03665325,gt_nn
10,-0.98,0.04072578,gt_nn
11,-0.978,0.04479843,gt_nn
12,-0.976,0.048870955,gt_nn
13,-0.974,0.052943606,gt_nn
14,-0.972,0.057016138,gt_nn
15,-0.97,0.061088666,gt_nn
16,-0.968,0.06516132,gt_nn
17,-0.966,0.06923384,gt_nn
18,-0.964,0.0733065,gt_nn
19,-0.962,0.077379026,gt_nn
20,-0.96,0.08145168,gt_nn
21,-0.958,0.0855242,gt_nn
22,-0.956,0.08959686,gt_nn
23,-0.954,0.09366939,gt_nn
24,-0.952,0.09774191,gt_nn
25,-0.95,0.10181457,gt_nn
26,-0.948,0.10588709,gt_nn
27,-0.946,0.109959744,gt_nn
28,-0.944,0.114032276,gt_nn
29,-0.942,0.11810493,gt_nn
30,-0.94,0.12217746,gt_nn
31,-0.938,0.12624998,gt_nn
32,-0.936,0.13032264,gt_nn
33,-0.934,0.13439517,gt_nn
34,-0.932,0.13846782,gt_nn
35,-0.93,0.14254035,gt_nn
36,-0.928,0.146613,gt_nn
37,-0.926,0.15068552,gt_nn
38,-0.924,0.15475805,gt_nn
39,-0.922,0.1588307,gt_nn
40,-0.92,0.16290322,gt_nn
41,-0.918,0.16697589,gt_nn
42,-0.916,0.1710484,gt_nn
43,-0.914,0.17512105,gt_nn
44,-0.912,0.1791936,gt_nn
45,-0.91,0.18326612,gt_nn
46,-0.908,0.18733878,gt_nn
47,-0.906,0.1914113,gt_nn
48,-0.904,0.19548395,gt_nn
49,-0.902,0.19955648,gt_nn
50,-0.9,0.20362914,gt_nn
51,-0.898,0.20770165,gt_nn
52,-0.896,0.21177419,gt_nn
53,-0.894,0.21584684,gt_nn
54,-0.892,0.21991938,gt_nn
55,-0.89,0.22399202,gt_nn
56,-0.888,0.22806455,gt_nn
57,-0.886,0.23213719,gt_nn
58,-0.884,0.23620974,gt_nn
59,-0.882,0.24028225,gt_nn
60,-0.88,0.24435492,gt_nn
61,-0.878,0.24842744,gt_nn
62,-0.876,0.2525001,gt_nn
63,-0.874,0.25657263,gt_nn
64,-0.872,0.26064527,gt_nn
65,-0.87,0.2647178,gt_nn
66,-0.868,0.26879045,gt_nn
67,-0.866,0.272863,gt_nn
68,-0.864,0.2769355,gt_nn
69,-0.862,0.28100815,gt_nn
70,-0.86,0.2850807,gt_nn
71,-0.858,0.28915334,gt_nn
72,-0.856,0.29322585,gt_nn
73,-0.854,0.29729852,gt_nn
74,-0.852,0.30137104,gt_nn
75,-0.85,0.30544358,gt_nn
76,-0.848,0.30951622,gt_nn
77,-0.846,0.31358874,gt_nn
78,-0.844,0.3176614,gt_nn
79,-0.842,0.32173395,gt_nn
80,-0.84,0.3258066,gt_nn
81,-0.838,0.3298791,gt_nn
82,-0.836,0.33395165,gt_nn
83,-0.834,0.3380243,gt_nn
84,-0.832,0.3420968,gt_nn
85,-0.83,0.34616947,gt_nn
86,-0.828,0.350242,gt_nn
87,-0.826,0.35431466,gt_nn
88,-0.824,0.3583872,gt_nn
89,-0.822,0.36245972,gt_nn
90,-0.82,0.36653236,gt_nn
91,-0.818,0.3706049,gt_nn
92,-0.816,0.37467757,gt_nn
93,-0.814,0.37875006,gt_nn
94,-0.812,0.38282272,gt_nn
95,-0.81,0.38689527,gt_nn
96,-0.808,0.39096776,gt_nn
97,-0.806,0.39504042,gt_nn
98,-0.804,0.39911297,gt_nn
99,-0.802,0.4031856,gt_nn
100,-0.8,0.40725815,gt_nn
101,-0.798,0.4113308,gt_nn
102,-0.796,0.4154033,gt_nn
103,-0.794,0.41947585,gt_nn
104,-0.792,0.42354852,gt_nn
105,-0.79,0.427621,gt_nn
106,-0.788,0.43169367,gt_nn
107,-0.786,0.43576622,gt_nn
108,-0.784,0.43983886,gt_nn
109,-0.782,0.44391137,gt_nn
110,-0.78,0.44798404,gt_nn
111,-0.778,0.45205656,gt_nn
112,-0.776,0.4561291,gt_nn
113,-0.774,0.46020174,gt_nn
114,-0.772,0.4642743,gt_nn
115,-0.77,0.46834692,gt_nn
116,-0.768,0.47241947,gt_nn
117,-0.766,0.47649214,gt_nn
118,-0.764,0.48056462,gt_nn
119,-0.762,0.48463717,gt_nn
120,-0.76,0.48870984,gt_nn
121,-0.758,0.49278232,gt_nn
122,-0.756,0.496855,gt_nn
123,-0.754,0.5009275,gt_nn
124,-0.752,0.5050002,gt_nn
125,-0.75,0.5090727,gt_nn
126,-0.748,0.51314527,gt_nn
127,-0.746,0.5172179,gt_nn
128,-0.744,0.5212904,gt_nn
129,-0.742,0.525363,gt_nn
130,-0.74,0.5294356,gt_nn
131,-0.738,0.53350824,gt_nn
132,-0.736,0.5375808,gt_nn
133,-0.734,0.54165334,gt_nn
134,-0.732,0.545726,gt_nn
135,-0.73,0.5497984,gt_nn
136,-0.728,0.5538711,gt_nn
137,-0.726,0.55794364,gt_nn
138,-0.724,0.5620163,gt_nn
139,-0.722,0.56608886,gt_nn
140,-0.72,0.5701614,gt_nn
141,-0.718,0.574234,gt_nn
142,-0.716,0.57830656,gt_nn
143,-0.714,0.5823792,gt_nn
144,-0.712,0.5864517,gt_nn
145,-0.71,0.5905244,gt_nn
146,-0.708,0.5945969,gt_nn
147,-0.706,0.5986695,gt_nn
148,-0.704,0.6027421,gt_nn
149,-0.702,0.6068146,gt_nn
150,-0.7,0.6108873,gt_nn
151,-0.698,0.61495984,gt_nn
152,-0.696,0.61903244,gt_nn
153,-0.694,0.623105,gt_nn
154,-0.692,0.6271776,gt_nn
155,-0.69,0.63125014,gt_nn
156,-0.688,0.6353227,gt_nn
157,-0.686,0.63939536,gt_nn
158,-0.684,0.6434679,gt_nn
159,-0.682,0.64754057,gt_nn
160,-0.68,0.651613,gt_nn
161,-0.678,0.65568566,gt_nn
162,-0.676,0.6597582,gt_nn
163,-0.674,0.66383076,gt_nn
164,-0.672,0.6679034,gt_nn
165,-0.67,0.671976,gt_nn
166,-0.668,0.6760486,gt_nn
167,-0.666,0.6801211,gt_nn
168,-0.664,0.6841938,gt_nn
169,-0.662,0.6882663,gt_nn
170,-0.66,0.6923388,gt_nn
171,-0.658,0.6964115,gt_nn
172,-0.656,0.700484,gt_nn
173,-0.654,0.70455664,gt_nn
174,-0.652,0.7086292,gt_nn
175,-0.65,0.71270186,gt_nn
176,-0.648,0.7167744,gt_nn
177,-0.646,0.7208469,gt_nn
178,-0.644,0.72491956,gt_nn
179,-0.642,0.72899204,gt_nn
180,-0.64,0.7330647,gt_nn
181,-0.638,0.73713726,gt_nn
182,-0.636,0.7412099,gt_nn
183,-0.634,0.7452825,gt_nn
184,-0.632,0.749355,gt_nn
185,-0.63,0.75342757,gt_nn
186,-0.628,0.7575001,gt_nn
187,-0.626,0.7615728,gt_nn
188,-0.624,0.7656453,gt_nn
189,-0.622,0.769718,gt_nn
190,-0.62,0.77379054,gt_nn
191,-0.618,0.77786314,gt_nn
192,-0.616,0.7819357,gt_nn
193,-0.614,0.7860082,gt_nn
194,-0.612,0.79008085,gt_nn
195,-0.61,0.7941534,gt_nn
196,-0.608,0.79822606,gt_nn
197,-0.606,0.80229855,gt_nn
198,-0.604,0.8063712,gt_nn
199,-0.602,0.81044376,gt_nn
200,-0.6,0.8145163,gt_nn
201,-0.598,0.8185889,gt_nn
202,-0.596,0.82266146,gt_nn
203,-0.594,0.8267341,gt_nn
204,-0.592,0.8308066,gt_nn
205,-0.59,0.8348793,gt_nn
206,-0.588,0.8389518,gt_nn
207,-0.586,0.8430244,gt_nn
208,-0.584,0.84709704,gt_nn
209,-0.582,0.8511695,gt_nn
210,-0.58,0.85524213,gt_nn
211,-0.578,0.8593147,gt_nn
212,-0.576,0.86338735,gt_nn
213,-0.574,0.8674599,gt_nn
214,-0.572,0.87153244,gt_nn
215,-0.57,0.8756051,gt_nn
216,-0.568,0.8796776,gt_nn
217,-0.566,0.88375026,gt_nn
218,-0.564,0.88782275,gt_nn
219,-0.562,0.8918954,gt_nn
220,-0.56,0.89596796,gt_nn
221,-0.558,0.9000405,gt_nn
222,-0.556,0.9041131,gt_nn
223,-0.554,0.90818566,gt_nn
224,-0.552,0.9122583,gt_nn
225,-0.55,0.9163309,gt_nn
226,-0.548,0.9204035,gt_nn
227,-0.546,0.924476,gt_nn
228,-0.544,0.9285486,gt_nn
229,-0.542,0.9326212,gt_nn
230,-0.54,0.9366937,gt_nn
231,-0.538,0.9407664,gt_nn
232,-0.536,0.94483894,gt_nn
233,-0.534,0.9489116,gt_nn
234,-0.532,0.9529841,gt_nn
235,-0.53,0.9570567,gt_nn
236,-0.528,0.96112925,gt_nn
237,-0.526,0.9652018,gt_nn
238,-0.524,0.96927446,gt_nn
239,-0.522,0.97326636,gt_nn
240,-0.52,0.97704756,gt_nn
241,-0.518,0.9806082,gt_nn
242,-0.516,0.98393905,gt_nn
243,-0.514,0.9870286,gt_nn
244,-0.512,0.9898639,gt_nn
245,-0.51,0.99242854,gt_nn
246,-0.508,0.99470186,gt_nn
247,-0.506,0.9966563,gt_nn
248,-0.504,0.9982523,gt_nn
249,-0.502,0.9994235,gt_nn
250,-0.5,1.0,gt_nn
251,-0.498,1.0,gt_nn
252,-0.496,1.0,gt_nn
253,-0.494,1.0,gt_nn
254,-0.492,1.0,gt_nn
255,-0.49,1.0,gt_nn
256,-0.488,1.0,gt_nn
257,-0.486,1.0,gt_nn
258,-0.484,1.0,gt_nn
259,-0.482,1.0,gt_nn
260,-0.48,1.0,gt_nn
261,-0.478,1.0,gt_nn
262,-0.476,1.0,gt_nn
263,-0.474,1.0,gt_nn
264,-0.472,1.0,gt_nn
265,-0.47,1.0,gt_nn
266,-0.468,1.0,gt_nn
267,-0.466,1.0,gt_nn
268,-0.464,1.0,gt_nn
269,-0.462,1.0,gt_nn
270,-0.46,1.0,gt_nn
271,-0.458,1.0,gt_nn
272,-0.456,1.0,gt_nn
273,-0.454,1.0,gt_nn
274,-0.452,1.0,gt_nn
275,-0.45,1.0,gt_nn
276,-0.448,1.0,gt_nn
277,-0.446,1.0,gt_nn
278,-0.444,1.0,gt_nn
279,-0.442,1.0,gt_nn
280,-0.44,1.0,gt_nn
281,-0.438,1.0,gt_nn
282,-0.436,1.0,gt_nn
283,-0.434,1.0,gt_nn
284,-0.432,1.0,gt_nn
285,-0.43,1.0,gt_nn
286,-0.428,1.0,gt_nn
287,-0.426,1.0,gt_nn
288,-0.424,1.0,gt_nn
289,-0.422,1.0,gt_nn
290,-0.42,1.0,gt_nn
291,-0.418,1.0,gt_nn
292,-0.416,1.0,gt_nn
293,-0.414,1.0,gt_nn
294,-0.412,1.0,gt_nn
295,-0.41,1.0,gt_nn
296,-0.408,1.0,gt_nn
297,-0.406,1.0,gt_nn
298,-0.404,1.0,gt_nn
299,-0.402,1.0,gt_nn
300,-0.4,1.0,gt_nn
301,-0.398,1.0,gt_nn
302,-0.396,1.0,gt_nn
303,-0.394,1.0,gt_nn
304,-0.392,1.0,gt_nn
305,-0.39,1.0,gt_nn
306,-0.388,1.0,gt_nn
307,-0.386,1.0,gt_nn
308,-0.384,1.0,gt_nn
309,-0.382,1.0,gt_nn
310,-0.38,1.0,gt_nn
311,-0.378,1.0,gt_nn
312,-0.376,1.0,gt_nn
313,-0.374,1.0,gt_nn
314,-0.372,1.0,gt_nn
315,-0.37,1.0,gt_nn
316,-0.368,1.0,gt_nn
317,-0.366,1.0,gt_nn
318,-0.364,1.0,gt_nn
319,-0.362,1.0,gt_nn
320,-0.36,1.0,gt_nn
321,-0.358,1.0,gt_nn
322,-0.356,1.0,gt_nn
323,-0.354,1.0,gt_nn
324,-0.352,1.0,gt_nn
325,-0.35,1.0,gt_nn
326,-0.348,1.0,gt_nn
327,-0.346,1.0,gt_nn
328,-0.344,1.0,gt_nn
329,-0.342,1.0,gt_nn
330,-0.34,1.0,gt_nn
331,-0.338,1.0,gt_nn
332,-0.336,1.0,gt_nn
333,-0.334,1.0,gt_nn
334,-0.332,1.0,gt_nn
335,-0.33,1.0,gt_nn
336,-0.328,1.0,gt_nn
337,-0.326,1.0,gt_nn
338,-0.324,1.0,gt_nn
339,-0.322,1.0,gt_nn
340,-0.32,1.0,gt_nn
341,-0.318,1.0,gt_nn
342,-0.316,1.0,gt_nn
343,-0.314,1.0,gt_nn
344,-0.312,1.0,gt_nn
345,-0.31,1.0,gt_nn
346,-0.308,1.0,gt_nn
347,-0.306,1.0,gt_nn
348,-0.304,1.0,gt_nn
349,-0.302,1.0,gt_nn
350,-0.3,1.0,gt_nn
351,-0.298,1.0,gt_nn
352,-0.296,1.0,gt_nn
353,-0.294,1.0,gt_nn
354,-0.292,1.0,gt_nn
355,-0.29,1.0,gt_nn
356,-0.288,1.0,gt_nn
357,-0.286,1.0,gt_nn
358,-0.284,1.0,gt_nn
359,-0.282,1.0,gt_nn
360,-0.28,1.0,gt_nn
361,-0.278,1.0,gt_nn
362,-0.276,1.0,gt_nn
363,-0.274,1.0,gt_nn
364,-0.272,1.0,gt_nn
365,-0.27,1.0,gt_nn
366,-0.268,1.0,gt_nn
367,-0.266,1.0,gt_nn
368,-0.264,1.0,gt_nn
369,-0.262,1.0,gt_nn
370,-0.26,1.0,gt_nn
371,-0.258,1.0,gt_nn
372,-0.256,1.0,gt_nn
373,-0.254,1.0,gt_nn
374,-0.252,1.0,gt_nn
375,-0.25,1.0,gt_nn
376,-0.248,1.0,gt_nn
377,-0.246,1.0,gt_nn
378,-0.244,1.0,gt_nn
379,-0.242,1.0,gt_nn
380,-0.24,1.0,gt_nn
381,-0.238,1.0,gt_nn
382,-0.236,1.0,gt_nn
383,-0.234,1.0,gt_nn
384,-0.232,1.0,gt_nn
385,-0.23,1.0,gt_nn
386,-0.228,1.0,gt_nn
387,-0.226,1.0,gt_nn
388,-0.224,1.0,gt_nn
389,-0.222,1.0,gt_nn
390,-0.22,1.0,gt_nn
391,-0.218,1.0,gt_nn
392,-0.216,1.0,gt_nn
393,-0.214,1.0,gt_nn
394,-0.212,1.0,gt_nn
395,-0.21,1.0,gt_nn
396,-0.208,1.0,gt_nn
397,-0.206,1.0,gt_nn
398,-0.204,1.0,gt_nn
399,-0.202,1.0,gt_nn
400,-0.2,1.0,gt_nn
401,-0.198,1.0,gt_nn
402,-0.196,1.0,gt_nn
403,-0.194,1.0,gt_nn
404,-0.192,1.0,gt_nn
405,-0.19,1.0,gt_nn
406,-0.188,1.0,gt_nn
407,-0.186,1.0,gt_nn
408,-0.184,1.0,gt_nn
409,-0.182,1.0,gt_nn
410,-0.18,1.0,gt_nn
411,-0.178,1.0,gt_nn
412,-0.176,1.0,gt_nn
413,-0.174,1.0,gt_nn
414,-0.172,1.0,gt_nn
415,-0.17,1.0,gt_nn
416,-0.168,1.0,gt_nn
417,-0.166,1.0,gt_nn
418,-0.164,1.0,gt_nn
419,-0.162,1.0,gt_nn
420,-0.16,1.0,gt_nn
421,-0.158,1.0,gt_nn
422,-0.156,1.0,gt_nn
423,-0.154,1.0,gt_nn
424,-0.152,1.0,gt_nn
425,-0.15,1.0,gt_nn
426,-0.148,1.0,gt_nn
427,-0.146,1.0,gt_nn
428,-0.144,1.0,gt_nn
429,-0.142,1.0,gt_nn
430,-0.14,1.0,gt_nn
431,-0.138,1.0,gt_nn
432,-0.136,1.0,gt_nn
433,-0.134,1.0,gt_nn
434,-0.132,1.0,gt_nn
435,-0.13,1.0,gt_nn
436,-0.128,1.0,gt_nn
437,-0.126,1.0,gt_nn
438,-0.124,1.0,gt_nn
439,-0.122,1.0,gt_nn
440,-0.12,1.0,gt_nn
441,-0.118,1.0,gt_nn
442,-0.116,1.0,gt_nn
443,-0.114,1.0,gt_nn
444,-0.112,1.0,gt_nn
445,-0.11,1.0,gt_nn
446,-0.108,1.0,gt_nn
447,-0.106,1.0,gt_nn
448,-0.104,1.0,gt_nn
449,-0.102,1.0,gt_nn
450,-0.1,1.0,gt_nn
451,-0.098,1.0,gt_nn
452,-0.096,1.0,gt_nn
453,-0.094,1.0,gt_nn
454,-0.092,1.0,gt_nn
455,-0.09,1.0,gt_nn
456,-0.088,1.0,gt_nn
457,-0.086,1.0,gt_nn
458,-0.084,1.0,gt_nn
459,-0.082,1.0,gt_nn
460,-0.08,1.0,gt_nn
461,-0.078,1.0,gt_nn
462,-0.076,1.0,gt_nn
463,-0.074,1.0,gt_nn
464,-0.072,1.0,gt_nn
465,-0.07,1.0,gt_nn
466,-0.068,1.0,gt_nn
467,-0.066,1.0,gt_nn
468,-0.064,1.0,gt_nn
469,-0.062,1.0,gt_nn
470,-0.06,1.0,gt_nn
471,-0.058,1.0,gt_nn
472,-0.056,1.0,gt_nn
473,-0.054,1.0,gt_nn
474,-0.052,1.0,gt_nn
475,-0.05,1.0,gt_nn
476,-0.048,1.0,gt_nn
477,-0.046,1.0,gt_nn
478,-0.044,1.0,gt_nn
479,-0.042,1.0,gt_nn
480,-0.04,1.0,gt_nn
481,-0.038,1.0,gt_nn
482,-0.036,1.0,gt_nn
483,-0.034,1.0,gt_nn
484,-0.032,1.0,gt_nn
485,-0.03,1.0,gt_nn
486,-0.028,1.0,gt_nn
487,-0.026,1.0,gt_nn
488,-0.024,1.0,gt_nn
489,-0.022,1.0,gt_nn
490,-0.02,1.0,gt_nn
491,-0.018,1.0,gt_nn
492,-0.016,1.0,gt_nn
493,-0.014,1.0,gt_nn
494,-0.012,1.0,gt_nn
495,-0.01,1.0,gt_nn
496,-0.008,1.0,gt_nn
497,-0.006,1.0,gt_nn
498,-0.004,1.0,gt_nn
499,-0.002,1.0,gt_nn
500,0.0,1.0,gt_nn
501,0.002,1.0,gt_nn
502,0.004,1.0,gt_nn
503,0.006,1.0,gt_nn
504,0.008,1.0,gt_nn
505,0.01,1.0,gt_nn
506,0.012,1.0,gt_nn
507,0.014,1.0,gt_nn
508,0.016,1.0,gt_nn
509,0.018,1.0,gt_nn
510,0.02,1.0,gt_nn
511,0.022,1.0,gt_nn
512,0.024,1.0,gt_nn
513,0.026,1.0,gt_nn
514,0.028,1.0,gt_nn
515,0.03,1.0,gt_nn
516,0.032,1.0,gt_nn
517,0.034,1.0,gt_nn
518,0.036,1.0,gt_nn
519,0.038,1.0,gt_nn
520,0.04,1.0,gt_nn
521,0.042,1.0,gt_nn
522,0.044,1.0,gt_nn
523,0.046,1.0,gt_nn
524,0.048,1.0,gt_nn
525,0.05,1.0,gt_nn
526,0.052,1.0,gt_nn
527,0.054,1.0,gt_nn
528,0.056,1.0,gt_nn
529,0.058,1.0,gt_nn
530,0.06,1.0,gt_nn
531,0.062,1.0,gt_nn
532,0.064,1.0,gt_nn
533,0.066,1.0,gt_nn
534,0.068,1.0,gt_nn
535,0.07,1.0,gt_nn
536,0.072,1.0,gt_nn
537,0.074,1.0,gt_nn
538,0.076,1.0,gt_nn
539,0.078,1.0,gt_nn
540,0.08,1.0,gt_nn
541,0.082,1.0,gt_nn
542,0.084,1.0,gt_nn
543,0.086,1.0,gt_nn
544,0.088,1.0,gt_nn
545,0.09,1.0,gt_nn
546,0.092,1.0,gt_nn
547,0.094,1.0,gt_nn
548,0.096,1.0,gt_nn
549,0.098,1.0,gt_nn
550,0.1,1.0,gt_nn
551,0.102,1.0,gt_nn
552,0.104,1.0,gt_nn
553,0.106,1.0,gt_nn
554,0.108,1.0,gt_nn
555,0.11,1.0,gt_nn
556,0.112,1.0,gt_nn
557,0.114,1.0,gt_nn
558,0.116,1.0,gt_nn
559,0.118,1.0,gt_nn
560,0.12,1.0,gt_nn
561,0.122,1.0,gt_nn
562,0.124,1.0,gt_nn
563,0.126,1.0,gt_nn
564,0.128,1.0,gt_nn
565,0.13,1.0,gt_nn
566,0.132,1.0,gt_nn
567,0.134,1.0,gt_nn
568,0.136,1.0,gt_nn
569,0.138,1.0,gt_nn
570,0.14,1.0,gt_nn
571,0.142,1.0,gt_nn
572,0.144,1.0,gt_nn
573,0.146,1.0,gt_nn
574,0.148,1.0,gt_nn
575,0.15,1.0,gt_nn
576,0.152,1.0,gt_nn
577,0.154,1.0,gt_nn
578,0.156,1.0,gt_nn
579,0.158,1.0,gt_nn
580,0.16,1.0,gt_nn
581,0.162,1.0,gt_nn
582,0.164,1.0,gt_nn
583,0.166,1.0,gt_nn
584,0.168,1.0,gt_nn
585,0.17,1.0,gt_nn
586,0.172,1.0,gt_nn
587,0.174,1.0,gt_nn
588,0.176,1.0,gt_nn
589,0.178,1.0,gt_nn
590,0.18,1.0,gt_nn
591,0.182,1.0,gt_nn
592,0.184,1.0,gt_nn
593,0.186,1.0,gt_nn
594,0.188,1.0,gt_nn
595,0.19,1.0,gt_nn
596,0.192,1.0,gt_nn
597,0.194,1.0,gt_nn
598,0.196,1.0,gt_nn
599,0.198,1.0,gt_nn
600,0.2,1.0,gt_nn
601,0.202,1.0,gt_nn
602,0.204,1.0,gt_nn
603,0.206,1.0,gt_nn
604,0.208,1.0,gt_nn
605,0.21,1.0,gt_nn
606,0.212,1.0,gt_nn
607,0.214,1.0,gt_nn
608,0.216,1.0,gt_nn
609,0.218,1.0,gt_nn
610,0.22,1.0,gt_nn
611,0.222,1.0,gt_nn
612,0.224,1.0,gt_nn
613,0.226,1.0,gt_nn
614,0.228,1.0,gt_nn
615,0.23,1.0,gt_nn
616,0.232,1.0,gt_nn
617,0.234,1.0,gt_nn
618,0.236,1.0,gt_nn
619,0.238,1.0,gt_nn
620,0.24,1.0,gt_nn
621,0.242,1.0,gt_nn
622,0.244,1.0,gt_nn
623,0.246,1.0,gt_nn
624,0.248,1.0,gt_nn
625,0.25,1.0,gt_nn
626,0.252,1.0,gt_nn
627,0.254,1.0,gt_nn
628,0.256,1.0,gt_nn
629,0.258,1.0,gt_nn
630,0.26,1.0,gt_nn
631,0.262,1.0,gt_nn
632,0.264,1.0,gt_nn
633,0.266,1.0,gt_nn
634,0.268,1.0,gt_nn
635,0.27,1.0,gt_nn
636,0.272,1.0,gt_nn
637,0.274,1.0,gt_nn
638,0.276,1.0,gt_nn
639,0.278,1.0,gt_nn
640,0.28,1.0,gt_nn
641,0.282,1.0,gt_nn
642,0.284,1.0,gt_nn
643,0.286,1.0,gt_nn
644,0.288,1.0,gt_nn
645,0.29,1.0,gt_nn
646,0.292,1.0,gt_nn
647,0.294,1.0,gt_nn
648,0.296,1.0,gt_nn
649,0.298,1.0,gt_nn
650,0.3,1.0,gt_nn
651,0.302,1.0,gt_nn
652,0.304,1.0,gt_nn
653,0.306,1.0,gt_nn
654,0.308,1.0,gt_nn
655,0.31,1.0,gt_nn
656,0.312,1.0,gt_nn
657,0.314,1.0,gt_nn
658,0.316,1.0,gt_nn
659,0.318,1.0,gt_nn
660,0.32,1.0,gt_nn
661,0.322,1.0,gt_nn
662,0.324,1.0,gt_nn
663,0.326,1.0,gt_nn
664,0.328,1.0,gt_nn
665,0.33,1.0,gt_nn
666,0.332,1.0,gt_nn
667,0.334,1.0,gt_nn
668,0.336,1.0,gt_nn
669,0.338,1.0,gt_nn
670,0.34,1.0,gt_nn
671,0.342,1.0,gt_nn
672,0.344,1.0,gt_nn
673,0.346,1.0,gt_nn
674,0.348,1.0,gt_nn
675,0.35,1.0,gt_nn
676,0.352,1.0,gt_nn
677,0.354,1.0,gt_nn
678,0.356,1.0,gt_nn
679,0.358,1.0,gt_nn
680,0.36,1.0,gt_nn
681,0.362,1.0,gt_nn
682,0.364,1.0,gt_nn
683,0.366,1.0,gt_nn
684,0.368,1.0,gt_nn
685,0.37,1.0,gt_nn
686,0.372,1.0,gt_nn
687,0.374,1.0,gt_nn
688,0.376,1.0,gt_nn
689,0.378,1.0,gt_nn
690,0.38,1.0,gt_nn
691,0.382,1.0,gt_nn
692,0.384,1.0,gt_nn
693,0.386,1.0,gt_nn
694,0.388,1.0,gt_nn
695,0.39,1.0,gt_nn
696,0.392,1.0,gt_nn
697,0.394,1.0,gt_nn
698,0.396,1.0,gt_nn
699,0.398,1.0,gt_nn
700,0.4,1.0,gt_nn
701,0.402,1.0,gt_nn
702,0.404,1.0,gt_nn
703,0.406,1.0,gt_nn
704,0.408,1.0,gt_nn
705,0.41,1.0,gt_nn
706,0.412,1.0,gt_nn
707,0.414,1.0,gt_nn
708,0.416,1.0,gt_nn
709,0.418,1.0,gt_nn
710,0.42,1.0,gt_nn
711,0.422,1.0,gt_nn
712,0.424,1.0,gt_nn
713,0.426,1.0,gt_nn
714,0.428,1.0,gt_nn
715,0.43,1.0,gt_nn
716,0.432,1.0,gt_nn
717,0.434,1.0,gt_nn
718,0.436,1.0,gt_nn
719,0.438,1.0,gt_nn
720,0.44,1.0,gt_nn
721,0.442,1.0,gt_nn
722,0.444,1.0,gt_nn
723,0.446,1.0,gt_nn
724,0.448,1.0,gt_nn
725,0.45,1.0,gt_nn
726,0.452,1.0,gt_nn
727,0.454,1.0,gt_nn
728,0.456,1.0,gt_nn
729,0.458,1.0,gt_nn
730,0.46,1.0,gt_nn
731,0.462,1.0,gt_nn
732,0.464,1.0,gt_nn
733,0.466,1.0,gt_nn
734,0.468,1.0,gt_nn
735,0.47,1.0,gt_nn
736,0.472,1.0,gt_nn
737,0.474,1.0,gt_nn
738,0.476,1.0,gt_nn
739,0.478,1.0,gt_nn
740,0.48,1.0,gt_nn
741,0.482,1.0,gt_nn
742,0.484,1.0,gt_nn
743,0.486,1.0,gt_nn
744,0.488,1.0,gt_nn
745,0.49,1.0,gt_nn
746,0.492,1.0,gt_nn
747,0.494,1.0,gt_nn
748,0.496,1.0,gt_nn
749,0.498,1.0,gt_nn
750,0.5,1.0,gt_nn
751,0.502,0.9994235,gt_nn
752,0.504,0.9982523,gt_nn
753,0.506,0.9966563,gt_nn
754,0.508,0.99470186,gt_nn
755,0.51,0.99242854,gt_nn
756,0.512,0.9898639,gt_nn
757,0.514,0.9870286,gt_nn
758,0.516,0.98393905,gt_nn
759,0.518,0.9806082,gt_nn
760,0.52,0.97704756,gt_nn
761,0.522,0.97326636,gt_nn
762,0.524,0.96927446,gt_nn
763,0.526,0.9652018,gt_nn
764,0.528,0.96112925,gt_nn
765,0.53,0.9570567,gt_nn
766,0.532,0.9529841,gt_nn
767,0.534,0.9489116,gt_nn
768,0.536,0.94483894,gt_nn
769,0.538,0.9407664,gt_nn
770,0.54,0.9366937,gt_nn
771,0.542,0.9326212,gt_nn
772,0.544,0.9285486,gt_nn
773,0.546,0.924476,gt_nn
774,0.548,0.9204035,gt_nn
775,0.55,0.9163309,gt_nn
776,0.552,0.9122583,gt_nn
777,0.554,0.90818566,gt_nn
778,0.556,0.9041131,gt_nn
779,0.558,0.9000405,gt_nn
780,0.56,0.89596796,gt_nn
781,0.562,0.8918954,gt_nn
782,0.564,0.88782275,gt_nn
783,0.566,0.88375026,gt_nn
784,0.568,0.8796776,gt_nn
785,0.57,0.8756051,gt_nn
786,0.572,0.87153244,gt_nn
787,0.574,0.8674599,gt_nn
788,0.576,0.86338735,gt_nn
789,0.578,0.8593147,gt_nn
790,0.58,0.85524213,gt_nn
791,0.582,0.8511695,gt_nn
792,0.584,0.84709704,gt_nn
793,0.586,0.8430244,gt_nn
794,0.588,0.8389518,gt_nn
795,0.59,0.8348793,gt_nn
796,0.592,0.8308066,gt_nn
797,0.594,0.8267341,gt_nn
798,0.596,0.82266146,gt_nn
799,0.598,0.8185889,gt_nn
800,0.6,0.8145163,gt_nn
801,0.602,0.81044376,gt_nn
802,0.604,0.8063712,gt_nn
803,0.606,0.80229855,gt_nn
804,0.608,0.79822606,gt_nn
805,0.61,0.7941534,gt_nn
806,0.612,0.79008085,gt_nn
807,0.614,0.7860082,gt_nn
808,0.616,0.7819357,gt_nn
809,0.618,0.77786314,gt_nn
810,0.62,0.77379054,gt_nn
811,0.622,0.769718,gt_nn
812,0.624,0.7656453,gt_nn
813,0.626,0.7615728,gt_nn
814,0.628,0.7575001,gt_nn
815,0.63,0.75342757,gt_nn
816,0.632,0.749355,gt_nn
817,0.634,0.7452825,gt_nn
818,0.636,0.7412099,gt_nn
819,0.638,0.73713726,gt_nn
820,0.64,0.7330647,gt_nn
821,0.642,0.72899204,gt_nn
822,0.644,0.72491956,gt_nn
823,0.646,0.7208469,gt_nn
824,0.648,0.7167744,gt_nn
825,0.65,0.71270186,gt_nn
826,0.652,0.7086292,gt_nn
827,0.654,0.70455664,gt_nn
828,0.656,0.700484,gt_nn
829,0.658,0.6964115,gt_nn
830,0.66,0.6923388,gt_nn
831,0.662,0.6882663,gt_nn
832,0.664,0.6841938,gt_nn
833,0.666,0.6801211,gt_nn
834,0.668,0.6760486,gt_nn
835,0.67,0.671976,gt_nn
836,0.672,0.6679034,gt_nn
837,0.674,0.66383076,gt_nn
838,0.676,0.6597582,gt_nn
839,0.678,0.65568566,gt_nn
840,0.68,0.651613,gt_nn
841,0.682,0.64754057,gt_nn
842,0.684,0.6434679,gt_nn
843,0.686,0.63939536,gt_nn
844,0.688,0.6353227,gt_nn
845,0.69,0.63125014,gt_nn
846,0.692,0.6271776,gt_nn
847,0.694,0.623105,gt_nn
848,0.696,0.61903244,gt_nn
849,0.698,0.61495984,gt_nn
850,0.7,0.6108873,gt_nn
851,0.702,0.6068146,gt_nn
852,0.704,0.6027421,gt_nn
853,0.706,0.5986695,gt_nn
854,0.708,0.5945969,gt_nn
855,0.71,0.5905244,gt_nn
856,0.712,0.5864517,gt_nn
857,0.714,0.5823792,gt_nn
858,0.716,0.57830656,gt_nn
859,0.718,0.574234,gt_nn
860,0.72,0.5701614,gt_nn
861,0.722,0.56608886,gt_nn
862,0.724,0.5620163,gt_nn
863,0.726,0.55794364,gt_nn
864,0.728,0.5538711,gt_nn
865,0.73,0.5497984,gt_nn
866,0.732,0.545726,gt_nn
867,0.734,0.54165334,gt_nn
868,0.736,0.5375808,gt_nn
869,0.738,0.53350824,gt_nn
870,0.74,0.5294356,gt_nn
871,0.742,0.525363,gt_nn
872,0.744,0.5212904,gt_nn
873,0.746,0.5172179,gt_nn
874,0.748,0.51314527,gt_nn
875,0.75,0.5090727,gt_nn
876,0.752,0.5050002,gt_nn
877,0.754,0.5009275,gt_nn
878,0.756,0.496855,gt_nn
879,0.758,0.49278232,gt_nn
880,0.76,0.48870984,gt_nn
881,0.762,0.48463717,gt_nn
882,0.764,0.48056462,gt_nn
883,0.766,0.47649214,gt_nn
884,0.768,0.47241947,gt_nn
885,0.77,0.46834692,gt_nn
886,0.772,0.4642743,gt_nn
887,0.774,0.46020174,gt_nn
888,0.776,0.4561291,gt_nn
889,0.778,0.45205656,gt_nn
890,0.78,0.44798404,gt_nn
891,0.782,0.44391137,gt_nn
892,0.784,0.43983886,gt_nn
893,0.786,0.43576622,gt_nn
894,0.788,0.43169367,gt_nn
895,0.79,0.427621,gt_nn
896,0.792,0.42354852,gt_nn
897,0.794,0.41947585,gt_nn
898,0.796,0.4154033,gt_nn
899,0.798,0.4113308,gt_nn
900,0.8,0.40725815,gt_nn
901,0.802,0.4031856,gt_nn
902,0.804,0.39911297,gt_nn
903,0.806,0.39504042,gt_nn
904,0.808,0.39096776,gt_nn
905,0.81,0.38689527,gt_nn
906,0.812,0.38282272,gt_nn
907,0.814,0.37875006,gt_nn
908,0.816,0.37467757,gt_nn
909,0.818,0.3706049,gt_nn
910,0.82,0.36653236,gt_nn
911,0.822,0.36245972,gt_nn
912,0.824,0.3583872,gt_nn
913,0.826,0.35431466,gt_nn
914,0.828,0.350242,gt_nn
915,0.83,0.34616947,gt_nn
916,0.832,0.3420968,gt_nn
917,0.834,0.3380243,gt_nn
918,0.836,0.33395165,gt_nn
919,0.838,0.3298791,gt_nn
920,0.84,0.3258066,gt_nn
921,0.842,0.32173395,gt_nn
922,0.844,0.3176614,gt_nn
923,0.846,0.31358874,gt_nn
924,0.848,0.30951622,gt_nn
925,0.85,0.30544358,gt_nn
926,0.852,0.30137104,gt_nn
927,0.854,0.29729852,gt_nn
928,0.856,0.29322585,gt_nn
929,0.858,0.28915334,gt_nn
930,0.86,0.2850807,gt_nn
931,0.862,0.28100815,gt_nn
932,0.864,0.2769355,gt_nn
933,0.866,0.272863,gt_nn
934,0.868,0.26879045,gt_nn
935,0.87,0.2647178,gt_nn
936,0.872,0.26064527,gt_nn
937,0.874,0.25657263,gt_nn
938,0.876,0.2525001,gt_nn
939,0.878,0.24842744,gt_nn
940,0.88,0.24435492,gt_nn
941,0.882,0.24028225,gt_nn
942,0.884,0.23620974,gt_nn
943,0.886,0.23213719,gt_nn
944,0.888,0.22806455,gt_nn
945,0.89,0.22399202,gt_nn
946,0.892,0.21991938,gt_nn
947,0.894,0.21584684,gt_nn
948,0.896,0.21177419,gt_nn
949,0.898,0.20770165,gt_nn
950,0.9,0.20362914,gt_nn
951,0.902,0.19955648,gt_nn
952,0.904,0.19548395,gt_nn
953,0.906,0.1914113,gt_nn
954,0.908,0.18733878,gt_nn
955,0.91,0.18326612,gt_nn
956,0.912,0.1791936,gt_nn
957,0.914,0.17512105,gt_nn
958,0.916,0.1710484,gt_nn
959,0.918,0.16697589,gt_nn
960,0.92,0.16290322,gt_nn
961,0.922,0.1588307,gt_nn
962,0.924,0.15475805,gt_nn
963,0.926,0.15068552,gt_nn
964,0.928,0.146613,gt_nn
965,0.93,0.14254035,gt_nn
966,0.932,0.13846782,gt_nn
967,0.934,0.13439517,gt_nn
968,0.936,0.13032264,gt_nn
969,0.938,0.12624998,gt_nn
970,0.94,0.12217746,gt_nn
971,0.942,0.11810493,gt_nn
972,0.944,0.114032276,gt_nn
973,0.946,0.109959744,gt_nn
974,0.948,0.10588709,gt_nn
975,0.95,0.10181457,gt_nn
976,0.952,0.09774191,gt_nn
977,0.954,0.09366939,gt_nn
978,0.956,0.08959686,gt_nn
979,0.958,0.0855242,gt_nn
980,0.96,0.08145168,gt_nn
981,0.962,0.077379026,gt_nn
982,0.964,0.0733065,gt_nn
983,0.966,0.06923384,gt_nn
984,0.968,0.06516132,gt_nn
985,0.97,0.061088666,gt_nn
986,0.972,0.057016138,gt_nn
987,0.974,0.052943606,gt_nn
988,0.976,0.048870955,gt_nn
989,0.978,0.04479843,gt_nn
990,0.98,0.04072578,gt_nn
991,0.982,0.03665325,gt_nn
992,0.984,0.0325806,gt_nn
993,0.986,0.028508069,gt_nn
994,0.988,0.024435539,gt_nn
995,0.99,0.02036289,gt_nn
996,0.992,0.01629036,gt_nn
997,0.994,0.012217709,gt_nn
998,0.996,0.00814518,gt_nn
999,0.998,0.0040725293,gt_nn
1000,1.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_1500/obstacle_nn.csv <==
,X_x,value,name
0,-1.0,-0.5,obstacle_nn
1,-0.998,-0.5,obstacle_nn
2,-0.996,-0.5,obstacle_nn
3,-0.994,-0.5,obstacle_nn
4,-0.992,-0.5,obstacle_nn
5,-0.99,-0.5,obstacle_nn
6,-0.988,-0.5,obstacle_nn
7,-0.986,-0.5,obstacle_nn
8,-0.984,-0.5,obstacle_nn
9,-0.982,-0.5,obstacle_nn
10,-0.98,-0.5,obstacle_nn
11,-0.978,-0.5,obstacle_nn
12,-0.976,-0.5,obstacle_nn
13,-0.974,-0.5,obstacle_nn
14,-0.972,-0.5,obstacle_nn
15,-0.97,-0.5,obstacle_nn
16,-0.968,-0.5,obstacle_nn
17,-0.966,-0.5,obstacle_nn
18,-0.964,-0.5,obstacle_nn
19,-0.962,-0.5,obstacle_nn
20,-0.96,-0.5,obstacle_nn
21,-0.958,-0.5,obstacle_nn
22,-0.956,-0.5,obstacle_nn
23,-0.954,-0.5,obstacle_nn
24,-0.952,-0.5,obstacle_nn
25,-0.95,-0.5,obstacle_nn
26,-0.948,-0.5,obstacle_nn
27,-0.946,-0.5,obstacle_nn
28,-0.944,-0.5,obstacle_nn
29,-0.942,-0.5,obstacle_nn
30,-0.94,-0.5,obstacle_nn
31,-0.938,-0.5,obstacle_nn
32,-0.936,-0.5,obstacle_nn
33,-0.934,-0.5,obstacle_nn
34,-0.932,-0.5,obstacle_nn
35,-0.93,-0.5,obstacle_nn
36,-0.928,-0.5,obstacle_nn
37,-0.926,-0.5,obstacle_nn
38,-0.924,-0.5,obstacle_nn
39,-0.922,-0.5,obstacle_nn
40,-0.92,-0.5,obstacle_nn
41,-0.918,-0.5,obstacle_nn
42,-0.916,-0.5,obstacle_nn
43,-0.914,-0.5,obstacle_nn
44,-0.912,-0.5,obstacle_nn
45,-0.91,-0.5,obstacle_nn
46,-0.908,-0.5,obstacle_nn
47,-0.906,-0.5,obstacle_nn
48,-0.904,-0.5,obstacle_nn
49,-0.902,-0.5,obstacle_nn
50,-0.9,-0.5,obstacle_nn
51,-0.898,-0.5,obstacle_nn
52,-0.896,-0.5,obstacle_nn
53,-0.894,-0.5,obstacle_nn
54,-0.892,-0.5,obstacle_nn
55,-0.89,-0.5,obstacle_nn
56,-0.888,-0.5,obstacle_nn
57,-0.886,-0.5,obstacle_nn
58,-0.884,-0.5,obstacle_nn
59,-0.882,-0.5,obstacle_nn
60,-0.88,-0.5,obstacle_nn
61,-0.878,-0.5,obstacle_nn
62,-0.876,-0.5,obstacle_nn
63,-0.874,-0.5,obstacle_nn
64,-0.872,-0.5,obstacle_nn
65,-0.87,-0.5,obstacle_nn
66,-0.868,-0.50000006,obstacle_nn
67,-0.866,-0.5000006,obstacle_nn
68,-0.864,-0.50000465,obstacle_nn
69,-0.862,-0.5000324,obstacle_nn
70,-0.86,-0.50020194,obstacle_nn
71,-0.858,-0.5011493,obstacle_nn
72,-0.856,-0.50608206,obstacle_nn
73,-0.854,-0.5298806,obstacle_nn
74,-0.852,-0.6269946,obstacle_nn
75,-0.85,-0.8685601,obstacle_nn
76,-0.848,-1.0965705,obstacle_nn
77,-0.846,-1.1696191,obstacle_nn
78,-0.844,-1.1709318,obstacle_nn
79,-0.842,-1.1549523,obstacle_nn
80,-0.84,-1.1355827,obstacle_nn
81,-0.838,-1.1156471,obstacle_nn
82,-0.836,-1.0956728,obstacle_nn
83,-0.834,-1.0757521,obstacle_nn
84,-0.832,-1.055901,obstacle_nn
85,-0.83,-1.0361207,obstacle_nn
86,-0.828,-1.0164127,obstacle_nn
87,-0.826,-0.9967761,obstacle_nn
88,-0.824,-0.97721195,obstacle_nn
89,-0.822,-0.9577205,obstacle_nn
90,-0.82,-0.93830085,obstacle_nn
91,-0.818,-0.9189544,obstacle_nn
92,-0.816,-0.8996804,obstacle_nn
93,-0.814,-0.88047993,obstacle_nn
94,-0.812,-0.86135197,obstacle_nn
95,-0.81,-0.84229827,obstacle_nn
96,-0.808,-0.8233181,obstacle_nn
97,-0.806,-0.8044112,obstacle_nn
98,-0.804,-0.7855787,obstacle_nn
99,-0.802,-0.7668201,obstacle_nn
100,-0.8,-0.74813616,obstacle_nn
101,-0.798,-0.7295265,obstacle_nn
102,-0.796,-0.7109921,obstacle_nn
103,-0.794,-0.69253254,obstacle_nn
104,-0.792,-0.67414784,obstacle_nn
105,-0.79,-0.65583885,obstacle_nn
106,-0.788,-0.6376052,obstacle_nn
107,-0.786,-0.6194477,obstacle_nn
108,-0.784,-0.6013657,obstacle_nn
109,-0.782,-0.58336055,obstacle_nn
110,-0.78,-0.56543124,obstacle_nn
111,-0.778,-0.54757917,obstacle_nn
112,-0.776,-0.5298042,obstacle_nn
113,-0.774,-0.51210546,obstacle_nn
114,-0.772,-0.4944849,obstacle_nn
115,-0.77,-0.47694123,obstacle_nn
116,-0.768,-0.45947587,obstacle_nn
117,-0.766,-0.44208813,obstacle_nn
118,-0.764,-0.42477906,obstacle_nn
119,-0.762,-0.40754843,obstacle_nn
120,-0.76,-0.39039612,obstacle_nn
121,-0.758,-0.37332344,obstacle_nn
122,-0.756,-0.3563292,obstacle_nn
123,-0.754,-0.3394152,obstacle_nn
124,-0.752,-0.32258022,obstacle_nn
125,-0.75,-0.3058257,obstacle_nn
126,-0.748,-0.28915167,obstacle_nn
127,-0.746,-0.2725575,obstacle_nn
128,-0.744,-0.2560444,obstacle_nn
129,-0.742,-0.23961198,obstacle_nn
130,-0.74,-0.22326136,obstacle_nn
131,-0.738,-0.20699167,obstacle_nn
132,-0.736,-0.19080448,obstacle_nn
133,-0.734,-0.17469919,obstacle_nn
134,-0.732,-0.15867591,obstacle_nn
135,-0.73,-0.14273572,obstacle_nn
136,-0.728,-0.12687802,obstacle_nn
137,-0.726,-0.11110413,obstacle_nn
138,-0.724,-0.09541321,obstacle_nn
139,-0.722,-0.079806685,obstacle_nn
140,-0.72,-0.064284205,obstacle_nn
141,-0.718,-0.048845768,obstacle_nn
142,-0.716,-0.033492446,obstacle_nn
143,-0.714,-0.018223763,obstacle_nn
144,-0.712,-0.0030409098,obstacle_nn
145,-0.71,0.012056708,obstacle_nn
146,-0.708,0.02706778,obstacle_nn
147,-0.706,0.041993022,obstacle_nn
148,-0.704,0.05683106,obstacle_nn
149,-0.702,0.07158214,obstacle_nn
150,-0.7,0.08624625,obstacle_nn
151,-0.698,0.10082215,obstacle_nn
152,-0.696,0.11531043,obstacle_nn
153,-0.694,0.12970996,obstacle_nn
154,-0.692,0.14402103,obstacle_nn
155,-0.69,0.15824252,obstacle_nn
156,-0.688,0.17237449,obstacle_nn
157,-0.686,0.18641686,obstacle_nn
158,-0.684,0.20036864,obstacle_nn
159,-0.682,0.21423018,obstacle_nn
160,-0.68,0.22800004,obstacle_nn
161,-0.678,0.2416789,obstacle_nn
162,-0.676,0.25526547,obstacle_nn
163,-0.674,0.26875967,obstacle_nn
164,-0.672,0.2821616,obstacle_nn
165,-0.67,0.29546988,obstacle_nn
166,-0.668,0.30868495,obstacle_nn
167,-0.666,0.3218056,obstacle_nn
168,-0.664,0.33483207,obstacle_nn
169,-0.662,0.34776324,obstacle_nn
170,-0.66,0.36059904,obstacle_nn
171,-0.658,0.37333918,obstacle_nn
172,-0.656,0.38598263,obstacle_nn
173,-0.654,0.39852953,obstacle_nn
174,-0.652,0.41097867,obstacle_nn
175,-0.65,0.4233303,obstacle_nn
176,-0.648,0.43558317,obstacle_nn
177,-0.646,0.44773698,obstacle_nn
178,-0.644,0.45979178,obstacle_nn
179,-0.642,0.47174615,obstacle_nn
180,-0.64,0.48360026,obstacle_nn
181,-0.638,0.49535286,obstacle_nn
182,-0.636,0.507004,obstacle_nn
183,-0.634,0.51855254,obstacle_nn
184,-0.632,0.52999806,obstacle_nn
185,-0.63,0.54134035,obstacle_nn
186,-0.628,0.552578,obstacle_nn
187,-0.626,0.5637113,obstacle_nn
188,-0.624,0.5747385,obstacle_nn
189,-0.622,0.58566,obstacle_nn
190,-0.62,0.5964743,obstacle_nn
191,-0.618,0.6071812,obstacle_nn
192,-0.616,0.6177795,obstacle_nn
193,-0.614,0.6282687,obstacle_nn
194,-0.612,0.6386484,obstacle_nn
195,-0.61,0.6489172,obstacle_nn
196,-0.608,0.6590748,obstacle_nn
197,-0.606,0.66911983,obstacle_nn
198,-0.604,0.67905223,obstacle_nn
199,-0.602,0.6888703,obstacle_nn
200,-0.6,0.6985736,obstacle_nn
201,-0.598,0.70816135,obstacle_nn
202,-0.596,0.71763206,obstacle_nn
203,-0.594,0.7269856,obstacle_nn
204,-0.592,0.73622,obstacle_nn
205,-0.59,0.7453351,obstacle_nn
206,-0.588,0.7543292,obstacle_nn
207,-0.586,0.7632015,obstacle_nn
208,-0.584,0.7719511,obstacle_nn
209,-0.582,0.78057635,obstacle_nn
210,-0.58,0.78907645,obstacle_nn
211,-0.578,0.7974498,obstacle_nn
212,-0.576,0.80569553,obstacle_nn
213,-0.574,0.8138119,obstacle_nn
214,-0.572,0.8217976,obstacle_nn
215,-0.57,0.8296516,obstacle_nn
216,-0.568,0.8373718,obstacle_nn
217,-0.566,0.84495735,obstacle_nn
218,-0.564,0.8524058,obstacle_nn
219,-0.562,0.8597162,obstacle_nn
220,-0.56,0.86688614,obstacle_nn
221,-0.558,0.8739141,obstacle_nn
222,-0.556,0.88079846,obstacle_nn
223,-0.554,0.8875365,obstacle_nn
224,-0.552,0.89412665,obstacle_nn
225,-0.55,0.90056634,obstacle_nn
226,-0.548,0.90685344,obstacle_nn
227,-0.546,0.9129851,obstacle_nn
228,-0.544,0.9189588,obstacle_nn
229,-0.542,0.9247719,obstacle_nn
230,-0.54,0.9304211,obstacle_nn
231,-0.538,0.93590343,obstacle_nn
232,-0.536,0.94121516,obstacle_nn
233,-0.534,0.94635284,obstacle_nn
234,-0.532,0.95131207,obstacle_nn
235,-0.53,0.9560889,obstacle_nn
236,-0.528,0.9606781,obstacle_nn
237,-0.526,0.9650748,obstacle_nn
238,-0.524,0.9692731,obstacle_nn
239,-0.522,0.97326636,obstacle_nn
240,-0.52,0.97704756,obstacle_nn
241,-0.518,0.9806082,obstacle_nn
242,-0.516,0.98393905,obstacle_nn
243,-0.514,0.9870286,obstacle_nn
244,-0.512,0.9898639,obstacle_nn
245,-0.51,0.99242854,obstacle_nn
246,-0.508,0.99470186,obstacle_nn
247,-0.506,0.9966563,obstacle_nn
248,-0.504,0.9982523,obstacle_nn
249,-0.502,0.9994235,obstacle_nn
250,-0.5,1.0,obstacle_nn
251,-0.498,0.9994235,obstacle_nn
252,-0.496,0.9982523,obstacle_nn
253,-0.494,0.9966563,obstacle_nn
254,-0.492,0.99470186,obstacle_nn
255,-0.49,0.99242854,obstacle_nn
256,-0.488,0.9898639,obstacle_nn
257,-0.486,0.9870286,obstacle_nn
258,-0.484,0.98393893,obstacle_nn
259,-0.482,0.9806082,obstacle_nn
260,-0.48,0.97704756,obstacle_nn
261,-0.478,0.97326636,obstacle_nn
262,-0.476,0.9692731,obstacle_nn
263,-0.474,0.9650749,obstacle_nn
264,-0.472,0.9606781,obstacle_nn
265,-0.47,0.9560888,obstacle_nn
266,-0.468,0.95131207,obstacle_nn
267,-0.466,0.9463527,obstacle_nn
268,-0.464,0.94121516,obstacle_nn
269,-0.462,0.93590343,obstacle_nn
270,-0.46,0.93042123,obstacle_nn
271,-0.458,0.9247719,obstacle_nn
272,-0.456,0.9189589,obstacle_nn
273,-0.454,0.9129851,obstacle_nn
274,-0.452,0.9068533,obstacle_nn
275,-0.45,0.90056634,obstacle_nn
276,-0.448,0.89412665,obstacle_nn
277,-0.446,0.88753664,obstacle_nn
278,-0.444,0.88079846,obstacle_nn
279,-0.442,0.87391424,obstacle_nn
280,-0.44,0.86688614,obstacle_nn
281,-0.438,0.85971606,obstacle_nn
282,-0.436,0.8524058,obstacle_nn
283,-0.434,0.8449571,obstacle_nn
284,-0.432,0.83737195,obstacle_nn
285,-0.43,0.8296516,obstacle_nn
286,-0.428,0.8217977,obstacle_nn
287,-0.426,0.8138119,obstacle_nn
288,-0.424,0.8056954,obstacle_nn
289,-0.422,0.7974498,obstacle_nn
290,-0.42,0.7890763,obstacle_nn
291,-0.418,0.78057647,obstacle_nn
292,-0.416,0.7719511,obstacle_nn
293,-0.414,0.7632016,obstacle_nn
294,-0.412,0.7543292,obstacle_nn
295,-0.41,0.745335,obstacle_nn
296,-0.408,0.73622,obstacle_nn
297,-0.406,0.72698545,obstacle_nn
298,-0.404,0.7176323,obstacle_nn
299,-0.402,0.70816135,obstacle_nn
300,-0.4,0.6985736,obstacle_nn
301,-0.398,0.6888703,obstacle_nn
302,-0.396,0.6790521,obstacle_nn
303,-0.394,0.66911983,obstacle_nn
304,-0.392,0.65907466,obstacle_nn
305,-0.39,0.6489172,obstacle_nn
306,-0.388,0.6386484,obstacle_nn
307,-0.386,0.62826884,obstacle_nn
308,-0.384,0.6177795,obstacle_nn
309,-0.382,0.6071811,obstacle_nn
310,-0.38,0.5964743,obstacle_nn
311,-0.378,0.58565986,obstacle_nn
312,-0.376,0.5747385,obstacle_nn
313,-0.374,0.5637113,obstacle_nn
314,-0.372,0.5525782,obstacle_nn
315,-0.37,0.54134035,obstacle_nn
316,-0.368,0.5299982,obstacle_nn
317,-0.366,0.51855254,obstacle_nn
318,-0.364,0.5070038,obstacle_nn
319,-0.362,0.49535286,obstacle_nn
320,-0.36,0.48360026,obstacle_nn
321,-0.358,0.47174633,obstacle_nn
322,-0.356,0.45979178,obstacle_nn
323,-0.354,0.44773722,obstacle_nn
324,-0.352,0.43558317,obstacle_nn
325,-0.35,0.42333013,obstacle_nn
326,-0.348,0.41097867,obstacle_nn
327,-0.346,0.39852935,obstacle_nn
328,-0.344,0.3859828,obstacle_nn
329,-0.342,0.37333918,obstacle_nn
330,-0.34,0.36059916,obstacle_nn
331,-0.338,0.34776324,obstacle_nn
332,-0.336,0.33483195,obstacle_nn
333,-0.334,0.3218056,obstacle_nn
334,-0.332,0.30868477,obstacle_nn
335,-0.33,0.29547006,obstacle_nn
336,-0.328,0.2821616,obstacle_nn
337,-0.326,0.2687599,obstacle_nn
338,-0.324,0.25526547,obstacle_nn
339,-0.322,0.24167871,obstacle_nn
340,-0.32,0.22800004,obstacle_nn
341,-0.318,0.21422988,obstacle_nn
342,-0.316,0.20036888,obstacle_nn
343,-0.314,0.18641686,obstacle_nn
344,-0.312,0.17237473,obstacle_nn
345,-0.31,0.15824252,obstacle_nn
346,-0.308,0.1440208,obstacle_nn
347,-0.306,0.12970996,obstacle_nn
348,-0.304,0.11531031,obstacle_nn
349,-0.302,0.10082215,obstacle_nn
350,-0.3,0.08624625,obstacle_nn
351,-0.298,0.07158232,obstacle_nn
352,-0.296,0.05683106,obstacle_nn
353,-0.294,0.041992784,obstacle_nn
354,-0.292,0.02706778,obstacle_nn
355,-0.29,0.01205641,obstacle_nn
356,-0.288,-0.0030409098,obstacle_nn
357,-0.286,-0.018223763,obstacle_nn
358,-0.284,-0.033492208,obstacle_nn
359,-0.282,-0.048845768,obstacle_nn
360,-0.28,-0.06428397,obstacle_nn
361,-0.278,-0.079806685,obstacle_nn
362,-0.276,-0.09541345,obstacle_nn
363,-0.274,-0.11110413,obstacle_nn
364,-0.272,-0.12687802,obstacle_nn
365,-0.27,-0.1427356,obstacle_nn
366,-0.268,-0.15867591,obstacle_nn
367,-0.266,-0.17469907,obstacle_nn
368,-0.264,-0.19080448,obstacle_nn
369,-0.262,-0.20699203,obstacle_nn
370,-0.26,-0.22326136,obstacle_nn
371,-0.258,-0.23961222,obstacle_nn
372,-0.256,-0.25604415,obstacle_nn
373,-0.254,-0.2725575,obstacle_nn
374,-0.252,-0.28915143,obstacle_nn
375,-0.25,-0.3058257,obstacle_nn
376,-0.248,-0.32258046,obstacle_nn
377,-0.246,-0.3394152,obstacle_nn
378,-0.244,-0.3563292,obstacle_nn
379,-0.242,-0.37332344,obstacle_nn
380,-0.24,-0.39039612,obstacle_nn
381,-0.238,-0.4075482,obstacle_nn
382,-0.236,-0.42477906,obstacle_nn
383,-0.234,-0.44208837,obstacle_nn
384,-0.232,-0.45947587,obstacle_nn
385,-0.23,-0.47694123,obstacle_nn
386,-0.228,-0.4944849,obstacle_nn
387,-0.226,-0.51210546,obstacle_nn
388,-0.224,-0.52980375,obstacle_nn
389,-0.222,-0.54757917,obstacle_nn
390,-0.22,-0.5654316,obstacle_nn
391,-0.218,-0.58336055,obstacle_nn
392,-0.216,-0.6013657,obstacle_nn
393,-0.214,-0.6194477,obstacle_nn
394,-0.212,-0.6376052,obstacle_nn
395,-0.21,-0.65583885,obstacle_nn
396,-0.208,-0.67414784,obstacle_nn
397,-0.206,-0.6925323,obstacle_nn
398,-0.204,-0.7109921,obstacle_nn
399,-0.202,-0.7295265,obstacle_nn
400,-0.2,-0.74813616,obstacle_nn
401,-0.198,-0.7668201,obstacle_nn
402,-0.196,-0.7855787,obstacle_nn
403,-0.194,-0.8044112,obstacle_nn
404,-0.192,-0.82331777,obstacle_nn
405,-0.19,-0.84229827,obstacle_nn
406,-0.188,-0.86135244,obstacle_nn
407,-0.186,-0.88047993,obstacle_nn
408,-0.184,-0.8996804,obstacle_nn
409,-0.182,-0.9189544,obstacle_nn
410,-0.18,-0.93830085,obstacle_nn
411,-0.178,-0.9577203,obstacle_nn
412,-0.176,-0.97721195,obstacle_nn
413,-0.174,-0.9967762,obstacle_nn
414,-0.172,-1.0164127,obstacle_nn
415,-0.17,-1.0361207,obstacle_nn
416,-0.168,-1.055901,obstacle_nn
417,-0.166,-1.0757521,obstacle_nn
418,-0.164,-1.0956726,obstacle_nn
419,-0.162,-1.1156471,obstacle_nn
420,-0.16,-1.1355829,obstacle_nn
421,-0.158,-1.1549523,obstacle_nn
422,-0.156,-1.1709318,obstacle_nn
423,-0.154,-1.1696191,obstacle_nn
424,-0.152,-1.0965705,obstacle_nn
425,-0.15,-0.86856425,obstacle_nn
426,-0.148,-0.6269946,obstacle_nn
427,-0.146,-0.5298799,obstacle_nn
428,-0.144,-0.50608206,obstacle_nn
429,-0.142,-0.5011493,obstacle_nn
430,-0.14,-0.50020194,obstacle_nn
431,-0.138,-0.5000324,obstacle_nn
432,-0.136,-0.50000465,obstacle_nn
433,-0.134,-0.5000006,obstacle_nn
434,-0.132,-0.50000006,obstacle_nn
435,-0.13,-0.5,obstacle_nn
436,-0.128,-0.5,obstacle_nn
437,-0.126,-0.5,obstacle_nn
438,-0.124,-0.5,obstacle_nn
439,-0.122,-0.5,obstacle_nn
440,-0.12,-0.5,obstacle_nn
441,-0.118,-0.5,obstacle_nn
442,-0.116,-0.5,obstacle_nn
443,-0.114,-0.5,obstacle_nn
444,-0.112,-0.5,obstacle_nn
445,-0.11,-0.5,obstacle_nn
446,-0.108,-0.5,obstacle_nn
447,-0.106,-0.5,obstacle_nn
448,-0.104,-0.5,obstacle_nn
449,-0.102,-0.5,obstacle_nn
450,-0.1,-0.5,obstacle_nn
451,-0.098,-0.5,obstacle_nn
452,-0.096,-0.5,obstacle_nn
453,-0.094,-0.5,obstacle_nn
454,-0.092,-0.5,obstacle_nn
455,-0.09,-0.5,obstacle_nn
456,-0.088,-0.5,obstacle_nn
457,-0.086,-0.5,obstacle_nn
458,-0.084,-0.5,obstacle_nn
459,-0.082,-0.5,obstacle_nn
460,-0.08,-0.5,obstacle_nn
461,-0.078,-0.5,obstacle_nn
462,-0.076,-0.5,obstacle_nn
463,-0.074,-0.5,obstacle_nn
464,-0.072,-0.5,obstacle_nn
465,-0.07,-0.5,obstacle_nn
466,-0.068,-0.5,obstacle_nn
467,-0.066,-0.5,obstacle_nn
468,-0.064,-0.5,obstacle_nn
469,-0.062,-0.5,obstacle_nn
470,-0.06,-0.5,obstacle_nn
471,-0.058,-0.5,obstacle_nn
472,-0.056,-0.5,obstacle_nn
473,-0.054,-0.5,obstacle_nn
474,-0.052,-0.5,obstacle_nn
475,-0.05,-0.5,obstacle_nn
476,-0.048,-0.5,obstacle_nn
477,-0.046,-0.5,obstacle_nn
478,-0.044,-0.5,obstacle_nn
479,-0.042,-0.5,obstacle_nn
480,-0.04,-0.5,obstacle_nn
481,-0.038,-0.5,obstacle_nn
482,-0.036,-0.5,obstacle_nn
483,-0.034,-0.5,obstacle_nn
484,-0.032,-0.5,obstacle_nn
485,-0.03,-0.5,obstacle_nn
486,-0.028,-0.5,obstacle_nn
487,-0.026,-0.5,obstacle_nn
488,-0.024,-0.5,obstacle_nn
489,-0.022,-0.5,obstacle_nn
490,-0.02,-0.5,obstacle_nn
491,-0.018,-0.5,obstacle_nn
492,-0.016,-0.5,obstacle_nn
493,-0.014,-0.5,obstacle_nn
494,-0.012,-0.5,obstacle_nn
495,-0.01,-0.5,obstacle_nn
496,-0.008,-0.5,obstacle_nn
497,-0.006,-0.5,obstacle_nn
498,-0.004,-0.5,obstacle_nn
499,-0.002,-0.5,obstacle_nn
500,0.0,-0.5,obstacle_nn
501,0.002,-0.5,obstacle_nn
502,0.004,-0.5,obstacle_nn
503,0.006,-0.5,obstacle_nn
504,0.008,-0.5,obstacle_nn
505,0.01,-0.5,obstacle_nn
506,0.012,-0.5,obstacle_nn
507,0.014,-0.5,obstacle_nn
508,0.016,-0.5,obstacle_nn
509,0.018,-0.5,obstacle_nn
510,0.02,-0.5,obstacle_nn
511,0.022,-0.5,obstacle_nn
512,0.024,-0.5,obstacle_nn
513,0.026,-0.5,obstacle_nn
514,0.028,-0.5,obstacle_nn
515,0.03,-0.5,obstacle_nn
516,0.032,-0.5,obstacle_nn
517,0.034,-0.5,obstacle_nn
518,0.036,-0.5,obstacle_nn
519,0.038,-0.5,obstacle_nn
520,0.04,-0.5,obstacle_nn
521,0.042,-0.5,obstacle_nn
522,0.044,-0.5,obstacle_nn
523,0.046,-0.5,obstacle_nn
524,0.048,-0.5,obstacle_nn
525,0.05,-0.5,obstacle_nn
526,0.052,-0.5,obstacle_nn
527,0.054,-0.5,obstacle_nn
528,0.056,-0.5,obstacle_nn
529,0.058,-0.5,obstacle_nn
530,0.06,-0.5,obstacle_nn
531,0.062,-0.5,obstacle_nn
532,0.064,-0.5,obstacle_nn
533,0.066,-0.5,obstacle_nn
534,0.068,-0.5,obstacle_nn
535,0.07,-0.5,obstacle_nn
536,0.072,-0.5,obstacle_nn
537,0.074,-0.5,obstacle_nn
538,0.076,-0.5,obstacle_nn
539,0.078,-0.5,obstacle_nn
540,0.08,-0.5,obstacle_nn
541,0.082,-0.5,obstacle_nn
542,0.084,-0.5,obstacle_nn
543,0.086,-0.5,obstacle_nn
544,0.088,-0.5,obstacle_nn
545,0.09,-0.5,obstacle_nn
546,0.092,-0.5,obstacle_nn
547,0.094,-0.5,obstacle_nn
548,0.096,-0.5,obstacle_nn
549,0.098,-0.5,obstacle_nn
550,0.1,-0.5,obstacle_nn
551,0.102,-0.5,obstacle_nn
552,0.104,-0.5,obstacle_nn
553,0.106,-0.5,obstacle_nn
554,0.108,-0.5,obstacle_nn
555,0.11,-0.5,obstacle_nn
556,0.112,-0.5,obstacle_nn
557,0.114,-0.5,obstacle_nn
558,0.116,-0.5,obstacle_nn
559,0.118,-0.5,obstacle_nn
560,0.12,-0.5,obstacle_nn
561,0.122,-0.5,obstacle_nn
562,0.124,-0.5,obstacle_nn
563,0.126,-0.5,obstacle_nn
564,0.128,-0.5,obstacle_nn
565,0.13,-0.5,obstacle_nn
566,0.132,-0.50000006,obstacle_nn
567,0.134,-0.5000006,obstacle_nn
568,0.136,-0.50000465,obstacle_nn
569,0.138,-0.5000324,obstacle_nn
570,0.14,-0.50020194,obstacle_nn
571,0.142,-0.5011493,obstacle_nn
572,0.144,-0.50608206,obstacle_nn
573,0.146,-0.5298799,obstacle_nn
574,0.148,-0.6269946,obstacle_nn
575,0.15,-0.86856425,obstacle_nn
576,0.152,-1.0965705,obstacle_nn
577,0.154,-1.1696191,obstacle_nn
578,0.156,-1.1709318,obstacle_nn
579,0.158,-1.1549523,obstacle_nn
580,0.16,-1.1355829,obstacle_nn
581,0.162,-1.1156471,obstacle_nn
582,0.164,-1.0956726,obstacle_nn
583,0.166,-1.0757521,obstacle_nn
584,0.168,-1.055901,obstacle_nn
585,0.17,-1.0361207,obstacle_nn
586,0.172,-1.0164127,obstacle_nn
587,0.174,-0.9967762,obstacle_nn
588,0.176,-0.97721195,obstacle_nn
589,0.178,-0.9577203,obstacle_nn
590,0.18,-0.93830085,obstacle_nn
591,0.182,-0.9189544,obstacle_nn
592,0.184,-0.8996804,obstacle_nn
593,0.186,-0.88047993,obstacle_nn
594,0.188,-0.86135244,obstacle_nn
595,0.19,-0.84229827,obstacle_nn
596,0.192,-0.82331777,obstacle_nn
597,0.194,-0.8044112,obstacle_nn
598,0.196,-0.7855787,obstacle_nn
599,0.198,-0.7668201,obstacle_nn
600,0.2,-0.74813616,obstacle_nn
601,0.202,-0.7295265,obstacle_nn
602,0.204,-0.7109921,obstacle_nn
603,0.206,-0.6925323,obstacle_nn
604,0.208,-0.67414784,obstacle_nn
605,0.21,-0.65583885,obstacle_nn
606,0.212,-0.6376052,obstacle_nn
607,0.214,-0.6194477,obstacle_nn
608,0.216,-0.6013657,obstacle_nn
609,0.218,-0.58336055,obstacle_nn
610,0.22,-0.5654316,obstacle_nn
611,0.222,-0.54757917,obstacle_nn
612,0.224,-0.52980375,obstacle_nn
613,0.226,-0.51210546,obstacle_nn
614,0.228,-0.4944849,obstacle_nn
615,0.23,-0.47694123,obstacle_nn
616,0.232,-0.45947587,obstacle_nn
617,0.234,-0.44208837,obstacle_nn
618,0.236,-0.42477906,obstacle_nn
619,0.238,-0.4075482,obstacle_nn
620,0.24,-0.39039612,obstacle_nn
621,0.242,-0.37332344,obstacle_nn
622,0.244,-0.3563292,obstacle_nn
623,0.246,-0.3394152,obstacle_nn
624,0.248,-0.32258046,obstacle_nn
625,0.25,-0.3058257,obstacle_nn
626,0.252,-0.28915143,obstacle_nn
627,0.254,-0.2725575,obstacle_nn
628,0.256,-0.25604415,obstacle_nn
629,0.258,-0.23961222,obstacle_nn
630,0.26,-0.22326136,obstacle_nn
631,0.262,-0.20699203,obstacle_nn
632,0.264,-0.19080448,obstacle_nn
633,0.266,-0.17469907,obstacle_nn
634,0.268,-0.15867591,obstacle_nn
635,0.27,-0.1427356,obstacle_nn
636,0.272,-0.12687802,obstacle_nn
637,0.274,-0.11110413,obstacle_nn
638,0.276,-0.09541345,obstacle_nn
639,0.278,-0.079806685,obstacle_nn
640,0.28,-0.06428397,obstacle_nn
641,0.282,-0.048845768,obstacle_nn
642,0.284,-0.033492208,obstacle_nn
643,0.286,-0.018223763,obstacle_nn
644,0.288,-0.0030409098,obstacle_nn
645,0.29,0.01205641,obstacle_nn
646,0.292,0.02706778,obstacle_nn
647,0.294,0.041992784,obstacle_nn
648,0.296,0.05683106,obstacle_nn
649,0.298,0.07158232,obstacle_nn
650,0.3,0.08624625,obstacle_nn
651,0.302,0.10082215,obstacle_nn
652,0.304,0.11531031,obstacle_nn
653,0.306,0.12970996,obstacle_nn
654,0.308,0.1440208,obstacle_nn
655,0.31,0.15824252,obstacle_nn
656,0.312,0.17237473,obstacle_nn
657,0.314,0.18641686,obstacle_nn
658,0.316,0.20036888,obstacle_nn
659,0.318,0.21422988,obstacle_nn
660,0.32,0.22800004,obstacle_nn
661,0.322,0.24167871,obstacle_nn
662,0.324,0.25526547,obstacle_nn
663,0.326,0.2687599,obstacle_nn
664,0.328,0.2821616,obstacle_nn
665,0.33,0.29547006,obstacle_nn
666,0.332,0.30868477,obstacle_nn
667,0.334,0.3218056,obstacle_nn
668,0.336,0.33483195,obstacle_nn
669,0.338,0.34776324,obstacle_nn
670,0.34,0.36059916,obstacle_nn
671,0.342,0.37333918,obstacle_nn
672,0.344,0.3859828,obstacle_nn
673,0.346,0.39852935,obstacle_nn
674,0.348,0.41097867,obstacle_nn
675,0.35,0.42333013,obstacle_nn
676,0.352,0.43558317,obstacle_nn
677,0.354,0.44773722,obstacle_nn
678,0.356,0.45979178,obstacle_nn
679,0.358,0.47174633,obstacle_nn
680,0.36,0.48360026,obstacle_nn
681,0.362,0.49535286,obstacle_nn
682,0.364,0.5070038,obstacle_nn
683,0.366,0.51855254,obstacle_nn
684,0.368,0.5299982,obstacle_nn
685,0.37,0.54134035,obstacle_nn
686,0.372,0.5525782,obstacle_nn
687,0.374,0.5637113,obstacle_nn
688,0.376,0.5747385,obstacle_nn
689,0.378,0.58565986,obstacle_nn
690,0.38,0.5964743,obstacle_nn
691,0.382,0.6071811,obstacle_nn
692,0.384,0.6177795,obstacle_nn
693,0.386,0.62826884,obstacle_nn
694,0.388,0.6386484,obstacle_nn
695,0.39,0.6489172,obstacle_nn
696,0.392,0.65907466,obstacle_nn
697,0.394,0.66911983,obstacle_nn
698,0.396,0.6790521,obstacle_nn
699,0.398,0.6888703,obstacle_nn
700,0.4,0.6985736,obstacle_nn
701,0.402,0.70816135,obstacle_nn
702,0.404,0.7176323,obstacle_nn
703,0.406,0.72698545,obstacle_nn
704,0.408,0.73622,obstacle_nn
705,0.41,0.745335,obstacle_nn
706,0.412,0.7543292,obstacle_nn
707,0.414,0.7632016,obstacle_nn
708,0.416,0.7719511,obstacle_nn
709,0.418,0.78057647,obstacle_nn
710,0.42,0.7890763,obstacle_nn
711,0.422,0.7974498,obstacle_nn
712,0.424,0.8056954,obstacle_nn
713,0.426,0.8138119,obstacle_nn
714,0.428,0.8217977,obstacle_nn
715,0.43,0.8296516,obstacle_nn
716,0.432,0.83737195,obstacle_nn
717,0.434,0.8449571,obstacle_nn
718,0.436,0.8524058,obstacle_nn
719,0.438,0.85971606,obstacle_nn
720,0.44,0.86688614,obstacle_nn
721,0.442,0.87391424,obstacle_nn
722,0.444,0.88079846,obstacle_nn
723,0.446,0.88753664,obstacle_nn
724,0.448,0.89412665,obstacle_nn
725,0.45,0.90056634,obstacle_nn
726,0.452,0.9068533,obstacle_nn
727,0.454,0.9129851,obstacle_nn
728,0.456,0.9189589,obstacle_nn
729,0.458,0.9247719,obstacle_nn
730,0.46,0.93042123,obstacle_nn
731,0.462,0.93590343,obstacle_nn
732,0.464,0.94121516,obstacle_nn
733,0.466,0.9463527,obstacle_nn
734,0.468,0.95131207,obstacle_nn
735,0.47,0.9560888,obstacle_nn
736,0.472,0.9606781,obstacle_nn
737,0.474,0.9650749,obstacle_nn
738,0.476,0.9692731,obstacle_nn
739,0.478,0.97326636,obstacle_nn
740,0.48,0.97704756,obstacle_nn
741,0.482,0.9806082,obstacle_nn
742,0.484,0.98393893,obstacle_nn
743,0.486,0.9870286,obstacle_nn
744,0.488,0.9898639,obstacle_nn
745,0.49,0.99242854,obstacle_nn
746,0.492,0.99470186,obstacle_nn
747,0.494,0.9966563,obstacle_nn
748,0.496,0.9982523,obstacle_nn
749,0.498,0.9994235,obstacle_nn
750,0.5,1.0,obstacle_nn
751,0.502,0.9994235,obstacle_nn
752,0.504,0.9982523,obstacle_nn
753,0.506,0.9966563,obstacle_nn
754,0.508,0.99470186,obstacle_nn
755,0.51,0.99242854,obstacle_nn
756,0.512,0.9898639,obstacle_nn
757,0.514,0.9870286,obstacle_nn
758,0.516,0.98393905,obstacle_nn
759,0.518,0.9806082,obstacle_nn
760,0.52,0.97704756,obstacle_nn
761,0.522,0.97326636,obstacle_nn
762,0.524,0.9692731,obstacle_nn
763,0.526,0.9650748,obstacle_nn
764,0.528,0.9606781,obstacle_nn
765,0.53,0.9560889,obstacle_nn
766,0.532,0.95131207,obstacle_nn
767,0.534,0.94635284,obstacle_nn
768,0.536,0.94121516,obstacle_nn
769,0.538,0.93590343,obstacle_nn
770,0.54,0.9304211,obstacle_nn
771,0.542,0.9247719,obstacle_nn
772,0.544,0.9189588,obstacle_nn
773,0.546,0.9129851,obstacle_nn
774,0.548,0.90685344,obstacle_nn
775,0.55,0.90056634,obstacle_nn
776,0.552,0.89412665,obstacle_nn
777,0.554,0.8875365,obstacle_nn
778,0.556,0.88079846,obstacle_nn
779,0.558,0.8739141,obstacle_nn
780,0.56,0.86688614,obstacle_nn
781,0.562,0.8597162,obstacle_nn
782,0.564,0.8524058,obstacle_nn
783,0.566,0.84495735,obstacle_nn
784,0.568,0.8373718,obstacle_nn
785,0.57,0.8296516,obstacle_nn
786,0.572,0.8217976,obstacle_nn
787,0.574,0.8138119,obstacle_nn
788,0.576,0.80569553,obstacle_nn
789,0.578,0.7974498,obstacle_nn
790,0.58,0.78907645,obstacle_nn
791,0.582,0.78057635,obstacle_nn
792,0.584,0.7719511,obstacle_nn
793,0.586,0.7632015,obstacle_nn
794,0.588,0.7543292,obstacle_nn
795,0.59,0.7453351,obstacle_nn
796,0.592,0.73622,obstacle_nn
797,0.594,0.7269856,obstacle_nn
798,0.596,0.71763206,obstacle_nn
799,0.598,0.70816135,obstacle_nn
800,0.6,0.6985736,obstacle_nn
801,0.602,0.6888703,obstacle_nn
802,0.604,0.67905223,obstacle_nn
803,0.606,0.66911983,obstacle_nn
804,0.608,0.6590748,obstacle_nn
805,0.61,0.6489172,obstacle_nn
806,0.612,0.6386484,obstacle_nn
807,0.614,0.6282687,obstacle_nn
808,0.616,0.6177795,obstacle_nn
809,0.618,0.6071812,obstacle_nn
810,0.62,0.5964743,obstacle_nn
811,0.622,0.58566,obstacle_nn
812,0.624,0.5747385,obstacle_nn
813,0.626,0.5637113,obstacle_nn
814,0.628,0.552578,obstacle_nn
815,0.63,0.54134035,obstacle_nn
816,0.632,0.52999806,obstacle_nn
817,0.634,0.51855254,obstacle_nn
818,0.636,0.507004,obstacle_nn
819,0.638,0.49535286,obstacle_nn
820,0.64,0.48360026,obstacle_nn
821,0.642,0.47174615,obstacle_nn
822,0.644,0.45979178,obstacle_nn
823,0.646,0.44773698,obstacle_nn
824,0.648,0.43558317,obstacle_nn
825,0.65,0.4233303,obstacle_nn
826,0.652,0.41097867,obstacle_nn
827,0.654,0.39852953,obstacle_nn
828,0.656,0.38598263,obstacle_nn
829,0.658,0.37333918,obstacle_nn
830,0.66,0.36059904,obstacle_nn
831,0.662,0.34776324,obstacle_nn
832,0.664,0.33483207,obstacle_nn
833,0.666,0.3218056,obstacle_nn
834,0.668,0.30868495,obstacle_nn
835,0.67,0.29546988,obstacle_nn
836,0.672,0.2821616,obstacle_nn
837,0.674,0.26875967,obstacle_nn
838,0.676,0.25526547,obstacle_nn
839,0.678,0.2416789,obstacle_nn
840,0.68,0.22800004,obstacle_nn
841,0.682,0.21423018,obstacle_nn
842,0.684,0.20036864,obstacle_nn
843,0.686,0.18641686,obstacle_nn
844,0.688,0.17237449,obstacle_nn
845,0.69,0.15824252,obstacle_nn
846,0.692,0.14402103,obstacle_nn
847,0.694,0.12970996,obstacle_nn
848,0.696,0.11531043,obstacle_nn
849,0.698,0.10082215,obstacle_nn
850,0.7,0.08624625,obstacle_nn
851,0.702,0.07158214,obstacle_nn
852,0.704,0.05683106,obstacle_nn
853,0.706,0.041993022,obstacle_nn
854,0.708,0.02706778,obstacle_nn
855,0.71,0.012056708,obstacle_nn
856,0.712,-0.0030409098,obstacle_nn
857,0.714,-0.018223763,obstacle_nn
858,0.716,-0.033492446,obstacle_nn
859,0.718,-0.048845768,obstacle_nn
860,0.72,-0.064284205,obstacle_nn
861,0.722,-0.079806685,obstacle_nn
862,0.724,-0.09541321,obstacle_nn
863,0.726,-0.11110413,obstacle_nn
864,0.728,-0.12687802,obstacle_nn
865,0.73,-0.14273572,obstacle_nn
866,0.732,-0.15867591,obstacle_nn
867,0.734,-0.17469919,obstacle_nn
868,0.736,-0.19080448,obstacle_nn
869,0.738,-0.20699167,obstacle_nn
870,0.74,-0.22326136,obstacle_nn
871,0.742,-0.23961198,obstacle_nn
872,0.744,-0.2560444,obstacle_nn
873,0.746,-0.2725575,obstacle_nn
874,0.748,-0.28915167,obstacle_nn
875,0.75,-0.3058257,obstacle_nn
876,0.752,-0.32258022,obstacle_nn
877,0.754,-0.3394152,obstacle_nn
878,0.756,-0.3563292,obstacle_nn
879,0.758,-0.37332344,obstacle_nn
880,0.76,-0.39039612,obstacle_nn
881,0.762,-0.40754843,obstacle_nn
882,0.764,-0.42477906,obstacle_nn
883,0.766,-0.44208813,obstacle_nn
884,0.768,-0.45947587,obstacle_nn
885,0.77,-0.47694123,obstacle_nn
886,0.772,-0.4944849,obstacle_nn
887,0.774,-0.51210546,obstacle_nn
888,0.776,-0.5298042,obstacle_nn
889,0.778,-0.54757917,obstacle_nn
890,0.78,-0.56543124,obstacle_nn
891,0.782,-0.58336055,obstacle_nn
892,0.784,-0.6013657,obstacle_nn
893,0.786,-0.6194477,obstacle_nn
894,0.788,-0.6376052,obstacle_nn
895,0.79,-0.65583885,obstacle_nn
896,0.792,-0.67414784,obstacle_nn
897,0.794,-0.69253254,obstacle_nn
898,0.796,-0.7109921,obstacle_nn
899,0.798,-0.7295265,obstacle_nn
900,0.8,-0.74813616,obstacle_nn
901,0.802,-0.7668201,obstacle_nn
902,0.804,-0.7855787,obstacle_nn
903,0.806,-0.8044112,obstacle_nn
904,0.808,-0.8233181,obstacle_nn
905,0.81,-0.84229827,obstacle_nn
906,0.812,-0.86135197,obstacle_nn
907,0.814,-0.88047993,obstacle_nn
908,0.816,-0.8996804,obstacle_nn
909,0.818,-0.9189544,obstacle_nn
910,0.82,-0.93830085,obstacle_nn
911,0.822,-0.9577205,obstacle_nn
912,0.824,-0.97721195,obstacle_nn
913,0.826,-0.9967761,obstacle_nn
914,0.828,-1.0164127,obstacle_nn
915,0.83,-1.0361207,obstacle_nn
916,0.832,-1.055901,obstacle_nn
917,0.834,-1.0757521,obstacle_nn
918,0.836,-1.0956728,obstacle_nn
919,0.838,-1.1156471,obstacle_nn
920,0.84,-1.1355827,obstacle_nn
921,0.842,-1.1549523,obstacle_nn
922,0.844,-1.1709318,obstacle_nn
923,0.846,-1.1696191,obstacle_nn
924,0.848,-1.0965705,obstacle_nn
925,0.85,-0.8685601,obstacle_nn
926,0.852,-0.6269946,obstacle_nn
927,0.854,-0.5298806,obstacle_nn
928,0.856,-0.50608206,obstacle_nn
929,0.858,-0.5011493,obstacle_nn
930,0.86,-0.50020194,obstacle_nn
931,0.862,-0.5000324,obstacle_nn
932,0.864,-0.50000465,obstacle_nn
933,0.866,-0.5000006,obstacle_nn
934,0.868,-0.50000006,obstacle_nn
935,0.87,-0.5,obstacle_nn
936,0.872,-0.5,obstacle_nn
937,0.874,-0.5,obstacle_nn
938,0.876,-0.5,obstacle_nn
939,0.878,-0.5,obstacle_nn
940,0.88,-0.5,obstacle_nn
941,0.882,-0.5,obstacle_nn
942,0.884,-0.5,obstacle_nn
943,0.886,-0.5,obstacle_nn
944,0.888,-0.5,obstacle_nn
945,0.89,-0.5,obstacle_nn
946,0.892,-0.5,obstacle_nn
947,0.894,-0.5,obstacle_nn
948,0.896,-0.5,obstacle_nn
949,0.898,-0.5,obstacle_nn
950,0.9,-0.5,obstacle_nn
951,0.902,-0.5,obstacle_nn
952,0.904,-0.5,obstacle_nn
953,0.906,-0.5,obstacle_nn
954,0.908,-0.5,obstacle_nn
955,0.91,-0.5,obstacle_nn
956,0.912,-0.5,obstacle_nn
957,0.914,-0.5,obstacle_nn
958,0.916,-0.5,obstacle_nn
959,0.918,-0.5,obstacle_nn
960,0.92,-0.5,obstacle_nn
961,0.922,-0.5,obstacle_nn
962,0.924,-0.5,obstacle_nn
963,0.926,-0.5,obstacle_nn
964,0.928,-0.5,obstacle_nn
965,0.93,-0.5,obstacle_nn
966,0.932,-0.5,obstacle_nn
967,0.934,-0.5,obstacle_nn
968,0.936,-0.5,obstacle_nn
969,0.938,-0.5,obstacle_nn
970,0.94,-0.5,obstacle_nn
971,0.942,-0.5,obstacle_nn
972,0.944,-0.5,obstacle_nn
973,0.946,-0.5,obstacle_nn
974,0.948,-0.5,obstacle_nn
975,0.95,-0.5,obstacle_nn
976,0.952,-0.5,obstacle_nn
977,0.954,-0.5,obstacle_nn
978,0.956,-0.5,obstacle_nn
979,0.958,-0.5,obstacle_nn
980,0.96,-0.5,obstacle_nn
981,0.962,-0.5,obstacle_nn
982,0.964,-0.5,obstacle_nn
983,0.966,-0.5,obstacle_nn
984,0.968,-0.5,obstacle_nn
985,0.97,-0.5,obstacle_nn
986,0.972,-0.5,obstacle_nn
987,0.974,-0.5,obstacle_nn
988,0.976,-0.5,obstacle_nn
989,0.978,-0.5,obstacle_nn
990,0.98,-0.5,obstacle_nn
991,0.982,-0.5,obstacle_nn
992,0.984,-0.5,obstacle_nn
993,0.986,-0.5,obstacle_nn
994,0.988,-0.5,obstacle_nn
995,0.99,-0.5,obstacle_nn
996,0.992,-0.5,obstacle_nn
997,0.994,-0.5,obstacle_nn
998,0.996,-0.5,obstacle_nn
999,0.998,-0.5,obstacle_nn
1000,1.0,-0.5,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_1500/sol_nn.csv <==
,X_x,value,name
0,-1.0,0.00039618276,sol_nn
1,-0.998,0.004174079,sol_nn
2,-0.996,0.00795634,sol_nn
3,-0.994,0.011743072,sol_nn
4,-0.992,0.015533881,sol_nn
5,-0.99,0.019329071,sol_nn
6,-0.988,0.02312884,sol_nn
7,-0.986,0.026932308,sol_nn
8,-0.984,0.030740656,sol_nn
9,-0.982,0.034553118,sol_nn
10,-0.98,0.038369734,sol_nn
11,-0.978,0.042190444,sol_nn
12,-0.976,0.046015453,sol_nn
13,-0.974,0.049845114,sol_nn
14,-0.972,0.05367827,sol_nn
15,-0.97,0.057515923,sol_nn
16,-0.968,0.061358016,sol_nn
17,-0.966,0.06520406,sol_nn
18,-0.964,0.06905378,sol_nn
19,-0.962,0.07290831,sol_nn
20,-0.96,0.0767667,sol_nn
21,-0.958,0.08062926,sol_nn
22,-0.956,0.08449571,sol_nn
23,-0.954,0.08836646,sol_nn
24,-0.952,0.09224098,sol_nn
25,-0.95,0.09611969,sol_nn
26,-0.948,0.100002326,sol_nn
27,-0.946,0.10388921,sol_nn
28,-0.944,0.107779615,sol_nn
29,-0.942,0.11167428,sol_nn
30,-0.94,0.11557281,sol_nn
31,-0.938,0.11947499,sol_nn
32,-0.936,0.12338149,sol_nn
33,-0.934,0.12729174,sol_nn
34,-0.932,0.1312057,sol_nn
35,-0.93,0.13512357,sol_nn
36,-0.928,0.13904545,sol_nn
37,-0.926,0.14297102,sol_nn
38,-0.924,0.14690003,sol_nn
39,-0.922,0.15083343,sol_nn
40,-0.92,0.15477026,sol_nn
41,-0.918,0.15871054,sol_nn
42,-0.916,0.1626548,sol_nn
43,-0.914,0.16660285,sol_nn
44,-0.912,0.17055383,sol_nn
45,-0.91,0.1745092,sol_nn
46,-0.908,0.17846791,sol_nn
47,-0.906,0.1824303,sol_nn
48,-0.904,0.18639632,sol_nn
49,-0.902,0.19036569,sol_nn
50,-0.9,0.19433866,sol_nn
51,-0.898,0.19831483,sol_nn
52,-0.896,0.20229475,sol_nn
53,-0.894,0.20627823,sol_nn
54,-0.892,0.21026465,sol_nn
55,-0.89,0.21425489,sol_nn
56,-0.888,0.21824817,sol_nn
57,-0.886,0.22224493,sol_nn
58,-0.884,0.22624497,sol_nn
59,-0.882,0.23024805,sol_nn
60,-0.88,0.23425452,sol_nn
61,-0.878,0.23826455,sol_nn
62,-0.876,0.24227731,sol_nn
63,-0.874,0.24629351,sol_nn
64,-0.872,0.25031257,sol_nn
65,-0.87,0.25433514,sol_nn
66,-0.868,0.25836062,sol_nn
67,-0.866,0.2623888,sol_nn
68,-0.864,0.26642048,sol_nn
69,-0.862,0.27045476,sol_nn
70,-0.86,0.27449232,sol_nn
71,-0.858,0.27853262,sol_nn
72,-0.856,0.28257564,sol_nn
73,-0.854,0.28662178,sol_nn
74,-0.852,0.2906706,sol_nn
75,-0.85,0.2947221,sol_nn
76,-0.848,0.29877654,sol_nn
77,-0.846,0.30283353,sol_nn
78,-0.844,0.30689344,sol_nn
79,-0.842,0.3109559,sol_nn
80,-0.84,0.31502134,sol_nn
81,-0.838,0.3190886,sol_nn
82,-0.836,0.32315883,sol_nn
83,-0.834,0.3272319,sol_nn
84,-0.832,0.33130673,sol_nn
85,-0.83,0.33538473,sol_nn
86,-0.828,0.33946466,sol_nn
87,-0.826,0.3435472,sol_nn
88,-0.824,0.347632,sol_nn
89,-0.822,0.35171875,sol_nn
90,-0.82,0.35580823,sol_nn
91,-0.818,0.35989982,sol_nn
92,-0.816,0.36399376,sol_nn
93,-0.814,0.36808956,sol_nn
94,-0.812,0.37218753,sol_nn
95,-0.81,0.37628743,sol_nn
96,-0.808,0.38038954,sol_nn
97,-0.806,0.38449356,sol_nn
98,-0.804,0.38859951,sol_nn
99,-0.802,0.39270762,sol_nn
100,-0.8,0.39681697,sol_nn
101,-0.798,0.4009287,sol_nn
102,-0.796,0.40504235,sol_nn
103,-0.794,0.40915716,sol_nn
104,-0.792,0.4132741,sol_nn
105,-0.79,0.4173923,sol_nn
106,-0.788,0.42151237,sol_nn
107,-0.786,0.42563424,sol_nn
108,-0.784,0.4297572,sol_nn
109,-0.782,0.43388185,sol_nn
110,-0.78,0.43800798,sol_nn
111,-0.778,0.44213533,sol_nn
112,-0.776,0.4462638,sol_nn
113,-0.774,0.45039424,sol_nn
114,-0.772,0.45452553,sol_nn
115,-0.77,0.4586579,sol_nn
116,-0.768,0.4627915,sol_nn
117,-0.766,0.46692628,sol_nn
118,-0.764,0.47106197,sol_nn
119,-0.762,0.47519884,sol_nn
120,-0.76,0.4793366,sol_nn
121,-0.758,0.48347548,sol_nn
122,-0.756,0.48761484,sol_nn
123,-0.754,0.49175528,sol_nn
124,-0.752,0.49589652,sol_nn
125,-0.75,0.5000382,sol_nn
126,-0.748,0.50418085,sol_nn
127,-0.746,0.50832367,sol_nn
128,-0.744,0.51246744,sol_nn
129,-0.742,0.5166118,sol_nn
130,-0.74,0.5207564,sol_nn
131,-0.738,0.5249016,sol_nn
132,-0.736,0.5290469,sol_nn
133,-0.734,0.5331925,sol_nn
134,-0.732,0.5373387,sol_nn
135,-0.73,0.5414846,sol_nn
136,-0.728,0.5456309,sol_nn
137,-0.726,0.5497773,sol_nn
138,-0.724,0.5539236,sol_nn
139,-0.722,0.55806977,sol_nn
140,-0.72,0.562216,sol_nn
141,-0.718,0.566362,sol_nn
142,-0.716,0.5705082,sol_nn
143,-0.714,0.5746534,sol_nn
144,-0.712,0.5787987,sol_nn
145,-0.71,0.582944,sol_nn
146,-0.708,0.5870882,sol_nn
147,-0.706,0.59123224,sol_nn
148,-0.704,0.5953753,sol_nn
149,-0.702,0.599518,sol_nn
150,-0.7,0.60366035,sol_nn
151,-0.698,0.60780156,sol_nn
152,-0.696,0.611942,sol_nn
153,-0.694,0.6160814,sol_nn
154,-0.692,0.62022,sol_nn
155,-0.69,0.62435764,sol_nn
156,-0.688,0.6284941,sol_nn
157,-0.686,0.63262945,sol_nn
158,-0.684,0.63676333,sol_nn
159,-0.682,0.6408964,sol_nn
160,-0.68,0.6450277,sol_nn
161,-0.678,0.6491576,sol_nn
162,-0.676,0.6532861,sol_nn
163,-0.674,0.65741265,sol_nn
164,-0.672,0.6615378,sol_nn
165,-0.67,0.6656614,sol_nn
166,-0.668,0.6697829,sol_nn
167,-0.666,0.6739023,sol_nn
168,-0.664,0.6780202,sol_nn
169,-0.662,0.6821356,sol_nn
170,-0.66,0.68624884,sol_nn
171,-0.658,0.6903602,sol_nn
172,-0.656,0.6944688,sol_nn
173,-0.654,0.69857496,sol_nn
174,-0.652,0.7026786,sol_nn
175,-0.65,0.7067799,sol_nn
176,-0.648,0.71087795,sol_nn
177,-0.646,0.71497333,sol_nn
178,-0.644,0.7190659,sol_nn
179,-0.642,0.7231554,sol_nn
180,-0.64,0.72724134,sol_nn
181,-0.638,0.73132426,sol_nn
182,-0.636,0.73540366,sol_nn
183,-0.634,0.7394795,sol_nn
184,-0.632,0.7435517,sol_nn
185,-0.63,0.7476195,sol_nn
186,-0.628,0.7516839,sol_nn
187,-0.626,0.75574386,sol_nn
188,-0.624,0.7597996,sol_nn
189,-0.622,0.76385057,sol_nn
190,-0.62,0.7678971,sol_nn
191,-0.618,0.7719389,sol_nn
192,-0.616,0.7759756,sol_nn
193,-0.614,0.7800064,sol_nn
194,-0.612,0.78403246,sol_nn
195,-0.61,0.78805226,sol_nn
196,-0.608,0.7920663,sol_nn
197,-0.606,0.7960735,sol_nn
198,-0.604,0.8000751,sol_nn
199,-0.602,0.80406904,sol_nn
200,-0.6,0.8080558,sol_nn
201,-0.598,0.81203544,sol_nn
202,-0.596,0.816007,sol_nn
203,-0.594,0.8199703,sol_nn
204,-0.592,0.8239246,sol_nn
205,-0.59,0.8278699,sol_nn
206,-0.588,0.8318049,sol_nn
207,-0.586,0.8357298,sol_nn
208,-0.584,0.839644,sol_nn
209,-0.582,0.8435466,sol_nn
210,-0.58,0.8474369,sol_nn
211,-0.578,0.8513141,sol_nn
212,-0.576,0.85517746,sol_nn
213,-0.574,0.859026,sol_nn
214,-0.572,0.8628588,sol_nn
215,-0.57,0.86667514,sol_nn
216,-0.568,0.87047315,sol_nn
217,-0.566,0.8742522,sol_nn
218,-0.564,0.8780108,sol_nn
219,-0.562,0.8817472,sol_nn
220,-0.56,0.88546014,sol_nn
221,-0.558,0.8891478,sol_nn
222,-0.556,0.89280784,sol_nn
223,-0.554,0.89643866,sol_nn
224,-0.552,0.9000385,sol_nn
225,-0.55,0.9036038,sol_nn
226,-0.548,0.90713274,sol_nn
227,-0.546,0.91062254,sol_nn
228,-0.544,0.91406965,sol_nn
229,-0.542,0.9174717,sol_nn
230,-0.54,0.92082435,sol_nn
231,-0.538,0.9241243,sol_nn
232,-0.536,0.92736715,sol_nn
233,-0.534,0.9305497,sol_nn
234,-0.532,0.9336665,sol_nn
235,-0.53,0.9367135,sol_nn
236,-0.528,0.93968517,sol_nn
237,-0.526,0.942577,sol_nn
238,-0.524,0.9453837,sol_nn
239,-0.522,0.94809943,sol_nn
240,-0.52,0.9507191,sol_nn
241,-0.518,0.95323664,sol_nn
242,-0.516,0.95564705,sol_nn
243,-0.514,0.9579444,sol_nn
244,-0.512,0.9601239,sol_nn
245,-0.51,0.9621801,sol_nn
246,-0.508,0.9641079,sol_nn
247,-0.506,0.9659041,sol_nn
248,-0.504,0.9675643,sol_nn
249,-0.502,0.969086,sol_nn
250,-0.5,0.9704668,sol_nn
251,-0.498,0.9717057,sol_nn
252,-0.496,0.97280276,sol_nn
253,-0.494,0.97375846,sol_nn
254,-0.492,0.9745757,sol_nn
255,-0.49,0.9752578,sol_nn
256,-0.488,0.97580963,sol_nn
257,-0.486,0.976237,sol_nn
258,-0.484,0.9765475,sol_nn
259,-0.482,0.9767495,sol_nn
260,-0.48,0.9768519,sol_nn
261,-0.478,0.976865,sol_nn
262,-0.476,0.97679925,sol_nn
263,-0.474,0.9766658,sol_nn
264,-0.472,0.9764761,sol_nn
265,-0.47,0.97624105,sol_nn
266,-0.468,0.9759713,sol_nn
267,-0.466,0.9756773,sol_nn
268,-0.464,0.97536904,sol_nn
269,-0.462,0.97505504,sol_nn
270,-0.46,0.9747435,sol_nn
271,-0.458,0.9744416,sol_nn
272,-0.456,0.974155,sol_nn
273,-0.454,0.973889,sol_nn
274,-0.452,0.97364795,sol_nn
275,-0.45,0.9734344,sol_nn
276,-0.448,0.97325116,sol_nn
277,-0.446,0.9730989,sol_nn
278,-0.444,0.9729791,sol_nn
279,-0.442,0.972892,sol_nn
280,-0.44,0.972836,sol_nn
281,-0.438,0.9728111,sol_nn
282,-0.436,0.9728158,sol_nn
283,-0.434,0.9728482,sol_nn
284,-0.432,0.9729064,sol_nn
285,-0.43,0.9729888,sol_nn
286,-0.428,0.97309303,sol_nn
287,-0.426,0.97321653,sol_nn
288,-0.424,0.9733574,sol_nn
289,-0.422,0.97351354,sol_nn
290,-0.42,0.973682,sol_nn
291,-0.418,0.97386134,sol_nn
292,-0.416,0.9740495,sol_nn
293,-0.414,0.97424346,sol_nn
294,-0.412,0.97444254,sol_nn
295,-0.41,0.97464484,sol_nn
296,-0.408,0.974848,sol_nn
297,-0.406,0.9750509,sol_nn
298,-0.404,0.97525215,sol_nn
299,-0.402,0.9754507,sol_nn
300,-0.4,0.975645,sol_nn
301,-0.398,0.97583437,sol_nn
302,-0.396,0.9760177,sol_nn
303,-0.394,0.9761942,sol_nn
304,-0.392,0.976363,sol_nn
305,-0.39,0.9765239,sol_nn
306,-0.388,0.976676,sol_nn
307,-0.386,0.9768193,sol_nn
308,-0.384,0.9769527,sol_nn
309,-0.382,0.97707653,sol_nn
310,-0.38,0.97719026,sol_nn
311,-0.378,0.9772943,sol_nn
312,-0.376,0.9773885,sol_nn
313,-0.374,0.9774723,sol_nn
314,-0.372,0.97754586,sol_nn
315,-0.37,0.9776097,sol_nn
316,-0.368,0.9776639,sol_nn
317,-0.366,0.97770834,sol_nn
318,-0.364,0.97774297,sol_nn
319,-0.362,0.977769,sol_nn
320,-0.36,0.9777857,sol_nn
321,-0.358,0.97779375,sol_nn
322,-0.356,0.97779334,sol_nn
323,-0.354,0.9777852,sol_nn
324,-0.352,0.9777691,sol_nn
325,-0.35,0.97774595,sol_nn
326,-0.348,0.9777155,sol_nn
327,-0.346,0.9776788,sol_nn
328,-0.344,0.9776356,sol_nn
329,-0.342,0.9775871,sol_nn
330,-0.34,0.9775326,sol_nn
331,-0.338,0.97747326,sol_nn
332,-0.336,0.9774094,sol_nn
333,-0.334,0.97734106,sol_nn
334,-0.332,0.9772687,sol_nn
335,-0.33,0.9771929,sol_nn
336,-0.328,0.97711396,sol_nn
337,-0.326,0.9770323,sol_nn
338,-0.324,0.976948,sol_nn
339,-0.322,0.9768614,sol_nn
340,-0.32,0.9767733,sol_nn
341,-0.318,0.976684,sol_nn
342,-0.316,0.976593,sol_nn
343,-0.314,0.9765016,sol_nn
344,-0.312,0.9764092,sol_nn
345,-0.31,0.9763166,sol_nn
346,-0.308,0.9762242,sol_nn
347,-0.306,0.976132,sol_nn
348,-0.304,0.97603977,sol_nn
349,-0.302,0.97594887,sol_nn
350,-0.3,0.97585845,sol_nn
351,-0.298,0.9757696,sol_nn
352,-0.296,0.97568154,sol_nn
353,-0.294,0.9755951,sol_nn
354,-0.292,0.9755102,sol_nn
355,-0.29,0.9754271,sol_nn
356,-0.288,0.97534657,sol_nn
357,-0.286,0.9752674,sol_nn
358,-0.284,0.975191,sol_nn
359,-0.282,0.97511613,sol_nn
360,-0.28,0.97504425,sol_nn
361,-0.278,0.97497475,sol_nn
362,-0.276,0.97490776,sol_nn
363,-0.274,0.9748436,sol_nn
364,-0.272,0.9747817,sol_nn
365,-0.27,0.97472274,sol_nn
366,-0.268,0.9746669,sol_nn
367,-0.266,0.9746133,sol_nn
368,-0.264,0.9745629,sol_nn
369,-0.262,0.9745152,sol_nn
370,-0.26,0.9744704,sol_nn
371,-0.258,0.97442865,sol_nn
372,-0.256,0.97438973,sol_nn
373,-0.254,0.9743531,sol_nn
374,-0.252,0.9743202,sol_nn
375,-0.25,0.97428906,sol_nn
376,-0.248,0.9742613,sol_nn
377,-0.246,0.9742361,sol_nn
378,-0.244,0.9742137,sol_nn
379,-0.242,0.9741938,sol_nn
380,-0.24,0.9741765,sol_nn
381,-0.238,0.9741618,sol_nn
382,-0.236,0.9741497,sol_nn
383,-0.234,0.9741398,sol_nn
384,-0.232,0.9741323,sol_nn
385,-0.23,0.97412723,sol_nn
386,-0.228,0.974124,sol_nn
387,-0.226,0.97412336,sol_nn
388,-0.224,0.97412455,sol_nn
389,-0.222,0.9741277,sol_nn
390,-0.22,0.97413266,sol_nn
391,-0.218,0.97414,sol_nn
392,-0.216,0.974149,sol_nn
393,-0.214,0.974159,sol_nn
394,-0.212,0.9741715,sol_nn
395,-0.21,0.974185,sol_nn
396,-0.208,0.97420025,sol_nn
397,-0.206,0.97421664,sol_nn
398,-0.204,0.9742348,sol_nn
399,-0.202,0.9742536,sol_nn
400,-0.2,0.9742738,sol_nn
401,-0.198,0.97429526,sol_nn
402,-0.196,0.9743172,sol_nn
403,-0.194,0.97434014,sol_nn
404,-0.192,0.97436434,sol_nn
405,-0.19,0.9743891,sol_nn
406,-0.188,0.9744146,sol_nn
407,-0.186,0.9744408,sol_nn
408,-0.184,0.9744676,sol_nn
409,-0.182,0.9744949,sol_nn
410,-0.18,0.974522,sol_nn
411,-0.178,0.9745501,sol_nn
412,-0.176,0.9745783,sol_nn
413,-0.174,0.974607,sol_nn
414,-0.172,0.9746355,sol_nn
415,-0.17,0.9746642,sol_nn
416,-0.168,0.9746932,sol_nn
417,-0.166,0.97472185,sol_nn
418,-0.164,0.97475076,sol_nn
419,-0.162,0.9747794,sol_nn
420,-0.16,0.9748079,sol_nn
421,-0.158,0.97483623,sol_nn
422,-0.156,0.9748646,sol_nn
423,-0.154,0.9748922,sol_nn
424,-0.152,0.97492003,sol_nn
425,-0.15,0.9749472,sol_nn
426,-0.148,0.9749736,sol_nn
427,-0.146,0.9750001,sol_nn
428,-0.144,0.97502583,sol_nn
429,-0.142,0.9750512,sol_nn
430,-0.14,0.9750765,sol_nn
431,-0.138,0.97510046,sol_nn
432,-0.136,0.97512406,sol_nn
433,-0.134,0.97514725,sol_nn
434,-0.132,0.9751699,sol_nn
435,-0.13,0.9751913,sol_nn
436,-0.128,0.97521263,sol_nn
437,-0.126,0.9752332,sol_nn
438,-0.124,0.9752531,sol_nn
439,-0.122,0.9752719,sol_nn
440,-0.12,0.9752905,sol_nn
441,-0.118,0.97530806,sol_nn
442,-0.116,0.97532487,sol_nn
443,-0.114,0.9753411,sol_nn
444,-0.112,0.97535646,sol_nn
445,-0.11,0.9753711,sol_nn
446,-0.108,0.97538507,sol_nn
447,-0.106,0.9753982,sol_nn
448,-0.104,0.9754106,sol_nn
449,-0.102,0.9754221,sol_nn
450,-0.1,0.97543305,sol_nn
451,-0.098,0.97544324,sol_nn
452,-0.096,0.97545266,sol_nn
453,-0.094,0.9754614,sol_nn
454,-0.092,0.9754693,sol_nn
455,-0.09,0.9754766,sol_nn
456,-0.088,0.9754828,sol_nn
457,-0.086,0.9754888,sol_nn
458,-0.084,0.9754942,sol_nn
459,-0.082,0.9754983,sol_nn
460,-0.08,0.9755022,sol_nn
461,-0.078,0.97550535,sol_nn
462,-0.076,0.9755081,sol_nn
463,-0.074,0.97550976,sol_nn
464,-0.072,0.9755112,sol_nn
465,-0.07,0.9755121,sol_nn
466,-0.068,0.97551215,sol_nn
467,-0.066,0.97551185,sol_nn
468,-0.064,0.9755111,sol_nn
469,-0.062,0.9755095,sol_nn
470,-0.06,0.9755079,sol_nn
471,-0.058,0.9755055,sol_nn
472,-0.056,0.97550285,sol_nn
473,-0.054,0.9754996,sol_nn
474,-0.052,0.975496,sol_nn
475,-0.05,0.97549236,sol_nn
476,-0.048,0.975488,sol_nn
477,-0.046,0.9754834,sol_nn
478,-0.044,0.97547877,sol_nn
479,-0.042,0.97547334,sol_nn
480,-0.04,0.97546774,sol_nn
481,-0.038,0.97546226,sol_nn
482,-0.036,0.9754566,sol_nn
483,-0.034,0.9754503,sol_nn
484,-0.032,0.9754443,sol_nn
485,-0.03,0.9754378,sol_nn
486,-0.028,0.9754312,sol_nn
487,-0.026,0.97542506,sol_nn
488,-0.024,0.9754182,sol_nn
489,-0.022,0.9754117,sol_nn
490,-0.02,0.9754046,sol_nn
491,-0.018,0.9753984,sol_nn
492,-0.016,0.9753916,sol_nn
493,-0.014,0.97538483,sol_nn
494,-0.012,0.9753784,sol_nn
495,-0.01,0.97537196,sol_nn
496,-0.008,0.9753655,sol_nn
497,-0.006,0.9753594,sol_nn
498,-0.004,0.97535336,sol_nn
499,-0.002,0.9753472,sol_nn
500,0.0,0.97534156,sol_nn
501,0.002,0.9753361,sol_nn
502,0.004,0.9753307,sol_nn
503,0.006,0.9753256,sol_nn
504,0.008,0.9753209,sol_nn
505,0.01,0.9753164,sol_nn
506,0.012,0.97531205,sol_nn
507,0.014,0.9753081,sol_nn
508,0.016,0.9753042,sol_nn
509,0.018,0.97530115,sol_nn
510,0.02,0.97529787,sol_nn
511,0.022,0.9752954,sol_nn
512,0.024,0.97529304,sol_nn
513,0.026,0.97529143,sol_nn
514,0.028,0.9752895,sol_nn
515,0.03,0.97528857,sol_nn
516,0.032,0.97528815,sol_nn
517,0.034,0.97528756,sol_nn
518,0.036,0.9752879,sol_nn
519,0.038,0.97528833,sol_nn
520,0.04,0.9752893,sol_nn
521,0.042,0.975291,sol_nn
522,0.044,0.9752924,sol_nn
523,0.046,0.975295,sol_nn
524,0.048,0.97529787,sol_nn
525,0.05,0.9753008,sol_nn
526,0.052,0.97530454,sol_nn
527,0.054,0.97530854,sol_nn
528,0.056,0.9753131,sol_nn
529,0.058,0.9753178,sol_nn
530,0.06,0.9753233,sol_nn
531,0.062,0.97532916,sol_nn
532,0.064,0.9753354,sol_nn
533,0.066,0.9753419,sol_nn
534,0.068,0.97534907,sol_nn
535,0.07,0.9753565,sol_nn
536,0.072,0.97536427,sol_nn
537,0.074,0.97537243,sol_nn
538,0.076,0.97538114,sol_nn
539,0.078,0.97539014,sol_nn
540,0.08,0.97539914,sol_nn
541,0.082,0.9754089,sol_nn
542,0.084,0.97541904,sol_nn
543,0.086,0.97542924,sol_nn
544,0.088,0.9754397,sol_nn
545,0.09,0.9754506,sol_nn
546,0.092,0.9754618,sol_nn
547,0.094,0.9754727,sol_nn
548,0.096,0.9754844,sol_nn
549,0.098,0.97549605,sol_nn
550,0.1,0.9755081,sol_nn
551,0.102,0.9755204,sol_nn
552,0.104,0.9755324,sol_nn
553,0.106,0.9755449,sol_nn
554,0.108,0.975557,sol_nn
555,0.11,0.9755696,sol_nn
556,0.112,0.97558254,sol_nn
557,0.114,0.97559494,sol_nn
558,0.116,0.97560745,sol_nn
559,0.118,0.97561973,sol_nn
560,0.12,0.9756323,sol_nn
561,0.122,0.97564465,sol_nn
562,0.124,0.9756572,sol_nn
563,0.126,0.97566944,sol_nn
564,0.128,0.97568154,sol_nn
565,0.13,0.97569346,sol_nn
566,0.132,0.975705,sol_nn
567,0.134,0.97571653,sol_nn
568,0.136,0.9757276,sol_nn
569,0.138,0.9757385,sol_nn
570,0.14,0.97574914,sol_nn
571,0.142,0.97575927,sol_nn
572,0.144,0.9757689,sol_nn
573,0.146,0.9757785,sol_nn
574,0.148,0.9757875,sol_nn
575,0.15,0.975796,sol_nn
576,0.152,0.9758041,sol_nn
577,0.154,0.9758118,sol_nn
578,0.156,0.9758188,sol_nn
579,0.158,0.9758252,sol_nn
580,0.16,0.97583103,sol_nn
581,0.162,0.97583646,sol_nn
582,0.164,0.9758411,sol_nn
583,0.166,0.97584504,sol_nn
584,0.168,0.97584873,sol_nn
585,0.17,0.975851,sol_nn
586,0.172,0.97585297,sol_nn
587,0.174,0.97585404,sol_nn
588,0.176,0.97585434,sol_nn
589,0.178,0.97585416,sol_nn
590,0.18,0.97585285,sol_nn
591,0.182,0.975851,sol_nn
592,0.184,0.9758483,sol_nn
593,0.186,0.9758445,sol_nn
594,0.188,0.97584003,sol_nn
595,0.19,0.9758346,sol_nn
596,0.192,0.9758284,sol_nn
597,0.194,0.9758213,sol_nn
598,0.196,0.97581303,sol_nn
599,0.198,0.97580415,sol_nn
600,0.2,0.97579426,sol_nn
601,0.202,0.97578365,sol_nn
602,0.204,0.9757719,sol_nn
603,0.206,0.9757593,sol_nn
604,0.208,0.9757459,sol_nn
605,0.21,0.97573155,sol_nn
606,0.212,0.9757165,sol_nn
607,0.214,0.97570014,sol_nn
608,0.216,0.9756832,sol_nn
609,0.218,0.9756653,sol_nn
610,0.22,0.9756463,sol_nn
611,0.222,0.97562695,sol_nn
612,0.224,0.97560656,sol_nn
613,0.226,0.9755856,sol_nn
614,0.228,0.97556365,sol_nn
615,0.23,0.9755414,sol_nn
616,0.232,0.97551805,sol_nn
617,0.234,0.9754942,sol_nn
618,0.236,0.9754693,sol_nn
619,0.238,0.97544426,sol_nn
620,0.24,0.9754186,sol_nn
621,0.242,0.97539216,sol_nn
622,0.244,0.97536564,sol_nn
623,0.246,0.97533864,sol_nn
624,0.248,0.97531134,sol_nn
625,0.25,0.9752833,sol_nn
626,0.252,0.97525555,sol_nn
627,0.254,0.9752273,sol_nn
628,0.256,0.97519904,sol_nn
629,0.258,0.9751705,sol_nn
630,0.26,0.9751421,sol_nn
631,0.262,0.97511417,sol_nn
632,0.264,0.9750858,sol_nn
633,0.266,0.97505784,sol_nn
634,0.268,0.97503,sol_nn
635,0.27,0.97500265,sol_nn
636,0.272,0.974976,sol_nn
637,0.274,0.97494996,sol_nn
638,0.276,0.97492385,sol_nn
639,0.278,0.97489893,sol_nn
640,0.28,0.97487426,sol_nn
641,0.282,0.9748509,sol_nn
642,0.284,0.9748287,sol_nn
643,0.286,0.974807,sol_nn
644,0.288,0.97478706,sol_nn
645,0.29,0.97476757,sol_nn
646,0.292,0.97475004,sol_nn
647,0.294,0.97473365,sol_nn
648,0.296,0.9747187,sol_nn
649,0.298,0.97470516,sol_nn
650,0.3,0.9746933,sol_nn
651,0.302,0.974683,sol_nn
652,0.304,0.9746748,sol_nn
653,0.306,0.9746684,sol_nn
654,0.308,0.9746638,sol_nn
655,0.31,0.97466123,sol_nn
656,0.312,0.97466075,sol_nn
657,0.314,0.9746621,sol_nn
658,0.316,0.97466606,sol_nn
659,0.318,0.9746719,sol_nn
660,0.32,0.9746802,sol_nn
661,0.322,0.97469056,sol_nn
662,0.324,0.9747032,sol_nn
663,0.326,0.9747184,sol_nn
664,0.328,0.97473574,sol_nn
665,0.33,0.9747554,sol_nn
666,0.332,0.9747773,sol_nn
667,0.334,0.9748018,sol_nn
668,0.336,0.9748277,sol_nn
669,0.338,0.9748564,sol_nn
670,0.34,0.97488725,sol_nn
671,0.342,0.9749196,sol_nn
672,0.344,0.97495437,sol_nn
673,0.346,0.9749909,sol_nn
674,0.348,0.9750292,sol_nn
675,0.35,0.97506875,sol_nn
676,0.352,0.97510964,sol_nn
677,0.354,0.9751522,sol_nn
678,0.356,0.97519517,sol_nn
679,0.358,0.97523963,sol_nn
680,0.36,0.97528416,sol_nn
681,0.362,0.97532916,sol_nn
682,0.364,0.9753747,sol_nn
683,0.366,0.9754192,sol_nn
684,0.368,0.9754642,sol_nn
685,0.37,0.9755082,sol_nn
686,0.372,0.97555083,sol_nn
687,0.374,0.9755919,sol_nn
688,0.376,0.9756316,sol_nn
689,0.378,0.97566915,sol_nn
690,0.38,0.975704,sol_nn
691,0.382,0.975736,sol_nn
692,0.384,0.97576463,sol_nn
693,0.386,0.9757903,sol_nn
694,0.388,0.97581124,sol_nn
695,0.39,0.97582763,sol_nn
696,0.392,0.9758394,sol_nn
697,0.394,0.9758463,sol_nn
698,0.396,0.97584724,sol_nn
699,0.398,0.9758425,sol_nn
700,0.4,0.97583133,sol_nn
701,0.402,0.9758135,sol_nn
702,0.404,0.97578883,sol_nn
703,0.406,0.9757572,sol_nn
704,0.408,0.9757186,sol_nn
705,0.41,0.97567225,sol_nn
706,0.412,0.97561836,sol_nn
707,0.414,0.9755573,sol_nn
708,0.416,0.9754888,sol_nn
709,0.418,0.9754127,sol_nn
710,0.42,0.97532976,sol_nn
711,0.422,0.97524023,sol_nn
712,0.424,0.9751445,sol_nn
713,0.426,0.97504306,sol_nn
714,0.428,0.9749371,sol_nn
715,0.43,0.97482693,sol_nn
716,0.432,0.9747134,sol_nn
717,0.434,0.9745988,sol_nn
718,0.436,0.9744832,sol_nn
719,0.438,0.97436917,sol_nn
720,0.44,0.9742572,sol_nn
721,0.442,0.9741504,sol_nn
722,0.444,0.97404957,sol_nn
723,0.446,0.97395766,sol_nn
724,0.448,0.9738762,sol_nn
725,0.45,0.97380686,sol_nn
726,0.452,0.9737532,sol_nn
727,0.454,0.9737161,sol_nn
728,0.456,0.97369784,sol_nn
729,0.458,0.97370005,sol_nn
730,0.46,0.9737233,sol_nn
731,0.462,0.97376865,sol_nn
732,0.464,0.9738355,sol_nn
733,0.466,0.973923,sol_nn
734,0.468,0.97402894,sol_nn
735,0.47,0.9741497,sol_nn
736,0.472,0.9742806,sol_nn
737,0.474,0.9744148,sol_nn
738,0.476,0.9745457,sol_nn
739,0.478,0.97466207,sol_nn
740,0.48,0.9747536,sol_nn
741,0.482,0.97480726,sol_nn
742,0.484,0.9748088,sol_nn
743,0.486,0.9747432,sol_nn
744,0.488,0.97459507,sol_nn
745,0.49,0.9743481,sol_nn
746,0.492,0.97398734,sol_nn
747,0.494,0.9734975,sol_nn
748,0.496,0.9728644,sol_nn
749,0.498,0.9720768,sol_nn
750,0.5,0.9711245,sol_nn
751,0.502,0.96999943,sol_nn
752,0.504,0.96869653,sol_nn
753,0.506,0.96721256,sol_nn
754,0.508,0.9655468,sol_nn
755,0.51,0.9637013,sol_nn
756,0.512,0.96167886,sol_nn
757,0.514,0.9594857,sol_nn
758,0.516,0.95712775,sol_nn
759,0.518,0.9546134,sol_nn
760,0.52,0.95195127,sol_nn
761,0.522,0.9491506,sol_nn
762,0.524,0.9462216,sol_nn
763,0.526,0.9431731,sol_nn
764,0.528,0.94001544,sol_nn
765,0.53,0.9367577,sol_nn
766,0.532,0.93340945,sol_nn
767,0.534,0.9299793,sol_nn
768,0.536,0.9264751,sol_nn
769,0.538,0.9229053,sol_nn
770,0.54,0.91927636,sol_nn
771,0.542,0.91559553,sol_nn
772,0.544,0.9118682,sol_nn
773,0.546,0.9081008,sol_nn
774,0.548,0.90429765,sol_nn
775,0.55,0.9004639,sol_nn
776,0.552,0.89660317,sol_nn
777,0.554,0.89271957,sol_nn
778,0.556,0.88881624,sol_nn
779,0.558,0.88489586,sol_nn
780,0.56,0.88096094,sol_nn
781,0.562,0.8770147,sol_nn
782,0.564,0.8730578,sol_nn
783,0.566,0.8690927,sol_nn
784,0.568,0.86512107,sol_nn
785,0.57,0.86114395,sol_nn
786,0.572,0.85716254,sol_nn
787,0.574,0.85317755,sol_nn
788,0.576,0.84918976,sol_nn
789,0.578,0.8452003,sol_nn
790,0.58,0.8412095,sol_nn
791,0.582,0.8372174,sol_nn
792,0.584,0.83322453,sol_nn
793,0.586,0.8292314,sol_nn
794,0.588,0.82523817,sol_nn
795,0.59,0.82124496,sol_nn
796,0.592,0.8172517,sol_nn
797,0.594,0.81325835,sol_nn
798,0.596,0.8092652,sol_nn
799,0.598,0.805272,sol_nn
800,0.6,0.80127937,sol_nn
801,0.602,0.79728645,sol_nn
802,0.604,0.7932935,sol_nn
803,0.606,0.7893003,sol_nn
804,0.608,0.7853068,sol_nn
805,0.61,0.78131294,sol_nn
806,0.612,0.7773189,sol_nn
807,0.614,0.7733238,sol_nn
808,0.616,0.76932853,sol_nn
809,0.618,0.76533234,sol_nn
810,0.62,0.7613355,sol_nn
811,0.622,0.7573371,sol_nn
812,0.624,0.75333786,sol_nn
813,0.626,0.7493376,sol_nn
814,0.628,0.74533623,sol_nn
815,0.63,0.74133354,sol_nn
816,0.632,0.73732954,sol_nn
817,0.634,0.733324,sol_nn
818,0.636,0.7293173,sol_nn
819,0.638,0.72530866,sol_nn
820,0.64,0.7212989,sol_nn
821,0.642,0.7172873,sol_nn
822,0.644,0.71327436,sol_nn
823,0.646,0.70925957,sol_nn
824,0.648,0.7052436,sol_nn
825,0.65,0.7012254,sol_nn
826,0.652,0.69720626,sol_nn
827,0.654,0.69318485,sol_nn
828,0.656,0.68916243,sol_nn
829,0.658,0.6851379,sol_nn
830,0.66,0.68111235,sol_nn
831,0.662,0.6770851,sol_nn
832,0.664,0.67305654,sol_nn
833,0.666,0.6690261,sol_nn
834,0.668,0.6649947,sol_nn
835,0.67,0.66096175,sol_nn
836,0.672,0.6569274,sol_nn
837,0.674,0.6528921,sol_nn
838,0.676,0.6488554,sol_nn
839,0.678,0.64481765,sol_nn
840,0.68,0.6407788,sol_nn
841,0.682,0.63673866,sol_nn
842,0.684,0.63269776,sol_nn
843,0.686,0.628656,sol_nn
844,0.688,0.62461334,sol_nn
845,0.69,0.62056977,sol_nn
846,0.692,0.616526,sol_nn
847,0.694,0.61248076,sol_nn
848,0.696,0.60843575,sol_nn
849,0.698,0.60438955,sol_nn
850,0.7,0.6003431,sol_nn
851,0.702,0.5962963,sol_nn
852,0.704,0.5922495,sol_nn
853,0.706,0.58820206,sol_nn
854,0.708,0.58415484,sol_nn
855,0.71,0.58010733,sol_nn
856,0.712,0.5760595,sol_nn
857,0.714,0.5720122,sol_nn
858,0.716,0.5679644,sol_nn
859,0.718,0.56391716,sol_nn
860,0.72,0.5598699,sol_nn
861,0.722,0.555823,sol_nn
862,0.724,0.5517765,sol_nn
863,0.726,0.54773027,sol_nn
864,0.728,0.5436849,sol_nn
865,0.73,0.5396396,sol_nn
866,0.732,0.5355948,sol_nn
867,0.734,0.5315509,sol_nn
868,0.736,0.5275075,sol_nn
869,0.738,0.5234649,sol_nn
870,0.74,0.5194232,sol_nn
871,0.742,0.51538223,sol_nn
872,0.744,0.5113419,sol_nn
873,0.746,0.5073029,sol_nn
874,0.748,0.5032643,sol_nn
875,0.75,0.49922726,sol_nn
876,0.752,0.49519104,sol_nn
877,0.754,0.49115562,sol_nn
878,0.756,0.48712152,sol_nn
879,0.758,0.48308867,sol_nn
880,0.76,0.479057,sol_nn
881,0.762,0.47502625,sol_nn
882,0.764,0.47099718,sol_nn
883,0.766,0.46696913,sol_nn
884,0.768,0.4629424,sol_nn
885,0.77,0.45891714,sol_nn
886,0.772,0.4548928,sol_nn
887,0.774,0.45086998,sol_nn
888,0.776,0.44684887,sol_nn
889,0.778,0.44282866,sol_nn
890,0.78,0.4388104,sol_nn
891,0.782,0.43479335,sol_nn
892,0.784,0.43077737,sol_nn
893,0.786,0.42676324,sol_nn
894,0.788,0.4227504,sol_nn
895,0.79,0.41873887,sol_nn
896,0.792,0.41472936,sol_nn
897,0.794,0.41072065,sol_nn
898,0.796,0.40671366,sol_nn
899,0.798,0.4027083,sol_nn
900,0.8,0.398704,sol_nn
901,0.802,0.3947017,sol_nn
902,0.804,0.39070046,sol_nn
903,0.806,0.38670093,sol_nn
904,0.808,0.38270235,sol_nn
905,0.81,0.37870568,sol_nn
906,0.812,0.37471056,sol_nn
907,0.814,0.3707165,sol_nn
908,0.816,0.36672384,sol_nn
909,0.818,0.36273265,sol_nn
910,0.82,0.35874277,sol_nn
911,0.822,0.3547541,sol_nn
912,0.824,0.35076708,sol_nn
913,0.826,0.34678113,sol_nn
914,0.828,0.34279668,sol_nn
915,0.83,0.33881345,sol_nn
916,0.832,0.33483088,sol_nn
917,0.834,0.33085012,sol_nn
918,0.836,0.32687038,sol_nn
919,0.838,0.32289186,sol_nn
920,0.84,0.31891435,sol_nn
921,0.842,0.31493765,sol_nn
922,0.844,0.3109626,sol_nn
923,0.846,0.30698824,sol_nn
924,0.848,0.3030147,sol_nn
925,0.85,0.29904237,sol_nn
926,0.852,0.2950706,sol_nn
927,0.854,0.29110008,sol_nn
928,0.856,0.28713018,sol_nn
929,0.858,0.28316137,sol_nn
930,0.86,0.27919304,sol_nn
931,0.862,0.2752255,sol_nn
932,0.864,0.27125823,sol_nn
933,0.866,0.26729235,sol_nn
934,0.868,0.26332644,sol_nn
935,0.87,0.25936118,sol_nn
936,0.872,0.25539672,sol_nn
937,0.874,0.25143215,sol_nn
938,0.876,0.24746844,sol_nn
939,0.878,0.24350502,sol_nn
940,0.88,0.23954159,sol_nn
941,0.882,0.23557858,sol_nn
942,0.884,0.23161608,sol_nn
943,0.886,0.22765341,sol_nn
944,0.888,0.22369108,sol_nn
945,0.89,0.21972841,sol_nn
946,0.892,0.21576554,sol_nn
947,0.894,0.21180321,sol_nn
948,0.896,0.2078403,sol_nn
949,0.898,0.2038776,sol_nn
950,0.9,0.19991463,sol_nn
951,0.902,0.1959511,sol_nn
952,0.904,0.19198711,sol_nn
953,0.906,0.188023,sol_nn
954,0.908,0.18405823,sol_nn
955,0.91,0.18009314,sol_nn
956,0.912,0.17612764,sol_nn
957,0.914,0.17216116,sol_nn
958,0.916,0.16819403,sol_nn
959,0.918,0.16422635,sol_nn
960,0.92,0.16025755,sol_nn
961,0.922,0.15628801,sol_nn
962,0.924,0.15231743,sol_nn
963,0.926,0.14834614,sol_nn
964,0.928,0.14437392,sol_nn
965,0.93,0.14040008,sol_nn
966,0.932,0.1364252,sol_nn
967,0.934,0.13244903,sol_nn
968,0.936,0.12847182,sol_nn
969,0.938,0.124493286,sol_nn
970,0.94,0.12051301,sol_nn
971,0.942,0.116531685,sol_nn
972,0.944,0.112548165,sol_nn
973,0.946,0.10856329,sol_nn
974,0.948,0.104576916,sol_nn
975,0.95,0.10058866,sol_nn
976,0.952,0.09659864,sol_nn
977,0.954,0.09260707,sol_nn
978,0.956,0.08861327,sol_nn
979,0.958,0.08461742,sol_nn
980,0.96,0.080619454,sol_nn
981,0.962,0.076619454,sol_nn
982,0.964,0.072617434,sol_nn
983,0.966,0.068612956,sol_nn
984,0.968,0.064606,sol_nn
985,0.97,0.060596943,sol_nn
986,0.972,0.056585565,sol_nn
987,0.974,0.052571684,sol_nn
988,0.976,0.04855504,sol_nn
989,0.978,0.044535764,sol_nn
990,0.98,0.04051379,sol_nn
991,0.982,0.036488973,sol_nn
992,0.984,0.032461368,sol_nn
993,0.986,0.028431268,sol_nn
994,0.988,0.024397828,sol_nn
995,0.99,0.020361606,sol_nn
996,0.992,0.0163223,sol_nn
997,0.994,0.012279447,sol_nn
998,0.996,0.008233611,sol_nn
999,0.998,0.004184718,sol_nn
1000,1.0,0.00013251416,sol_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_1500/test_nn.csv <==
,X_x,value,name
0,-1.0,0.00039618276,test_nn
1,-0.998,0.0048606307,test_nn
2,-0.996,0.009321358,test_nn
3,-0.994,0.013778396,test_nn
4,-0.992,0.018231362,test_nn
5,-0.99,0.022680487,test_nn
6,-0.988,0.027125975,test_nn
7,-0.986,0.031566877,test_nn
8,-0.984,0.03600436,test_nn
9,-0.982,0.040437646,test_nn
10,-0.98,0.044866707,test_nn
11,-0.978,0.049291484,test_nn
12,-0.976,0.05371212,test_nn
13,-0.974,0.058128957,test_nn
14,-0.972,0.062540784,test_nn
15,-0.97,0.066948585,test_nn
16,-0.968,0.07135227,test_nn
17,-0.966,0.07575131,test_nn
18,-0.964,0.08014541,test_nn
19,-0.962,0.08453566,test_nn
20,-0.96,0.088921085,test_nn
21,-0.958,0.09330195,test_nn
22,-0.956,0.09767795,test_nn
23,-0.954,0.10204945,test_nn
24,-0.952,0.10641591,test_nn
25,-0.95,0.11077772,test_nn
26,-0.948,0.11513454,test_nn
27,-0.946,0.1194867,test_nn
28,-0.944,0.12383341,test_nn
29,-0.942,0.12817538,test_nn
30,-0.94,0.13251223,test_nn
31,-0.938,0.13684364,test_nn
32,-0.936,0.1411703,test_nn
33,-0.934,0.14549156,test_nn
34,-0.932,0.1498074,test_nn
35,-0.93,0.15411794,test_nn
36,-0.928,0.15842326,test_nn
37,-0.926,0.16272302,test_nn
38,-0.924,0.16701691,test_nn
39,-0.922,0.17130588,test_nn
40,-0.92,0.1755889,test_nn
41,-0.918,0.17986599,test_nn
42,-0.916,0.18413761,test_nn
43,-0.914,0.18840359,test_nn
44,-0.912,0.19266301,test_nn
45,-0.91,0.19691725,test_nn
46,-0.908,0.20116526,test_nn
47,-0.906,0.2054074,test_nn
48,-0.904,0.2096435,test_nn
49,-0.902,0.21387327,test_nn
50,-0.9,0.21809699,test_nn
51,-0.898,0.22231418,test_nn
52,-0.896,0.22652528,test_nn
53,-0.894,0.2307302,test_nn
54,-0.892,0.23492818,test_nn
55,-0.89,0.23912013,test_nn
56,-0.888,0.24330524,test_nn
57,-0.886,0.24748388,test_nn
58,-0.884,0.25165588,test_nn
59,-0.882,0.2558208,test_nn
60,-0.88,0.2599792,test_nn
61,-0.878,0.264131,test_nn
62,-0.876,0.2682755,test_nn
63,-0.874,0.2724133,test_nn
64,-0.872,0.27654377,test_nn
65,-0.87,0.28066754,test_nn
66,-0.868,0.28478402,test_nn
67,-0.866,0.28889292,test_nn
68,-0.864,0.29299504,test_nn
69,-0.862,0.29708946,test_nn
70,-0.86,0.30117676,test_nn
71,-0.858,0.30525643,test_nn
72,-0.856,0.30932838,test_nn
73,-0.854,0.31339297,test_nn
74,-0.852,0.31744978,test_nn
75,-0.85,0.32149878,test_nn
76,-0.848,0.3255402,test_nn
77,-0.846,0.32957354,test_nn
78,-0.844,0.3335992,test_nn
79,-0.842,0.3376168,test_nn
80,-0.84,0.3416267,test_nn
81,-0.838,0.34562775,test_nn
82,-0.836,0.349621,test_nn
83,-0.834,0.3536064,test_nn
84,-0.832,0.35758275,test_nn
85,-0.83,0.3615514,test_nn
86,-0.828,0.36551124,test_nn
87,-0.826,0.36946273,test_nn
88,-0.824,0.37340564,test_nn
89,-0.822,0.37733963,test_nn
90,-0.82,0.38126537,test_nn
91,-0.818,0.38518223,test_nn
92,-0.816,0.38909048,test_nn
93,-0.814,0.39298952,test_nn
94,-0.812,0.39687973,test_nn
95,-0.81,0.40076077,test_nn
96,-0.808,0.40463293,test_nn
97,-0.806,0.40849596,test_nn
98,-0.804,0.41234973,test_nn
99,-0.802,0.41619453,test_nn
100,-0.8,0.42002934,test_nn
101,-0.798,0.4238554,test_nn
102,-0.796,0.42767215,test_nn
103,-0.794,0.43147877,test_nn
104,-0.792,0.4352763,test_nn
105,-0.79,0.43906385,test_nn
106,-0.788,0.44284192,test_nn
107,-0.786,0.44661054,test_nn
108,-0.784,0.45036897,test_nn
109,-0.782,0.45411777,test_nn
110,-0.78,0.45785666,test_nn
111,-0.778,0.46158543,test_nn
112,-0.776,0.465304,test_nn
113,-0.774,0.46901315,test_nn
114,-0.772,0.47271174,test_nn
115,-0.77,0.4764001,test_nn
116,-0.768,0.48007828,test_nn
117,-0.766,0.4837462,test_nn
118,-0.764,0.48740384,test_nn
119,-0.762,0.49105114,test_nn
120,-0.76,0.49468794,test_nn
121,-0.758,0.49831447,test_nn
122,-0.756,0.50193024,test_nn
123,-0.754,0.50553566,test_nn
124,-0.752,0.5091304,test_nn
125,-0.75,0.51271445,test_nn
126,-0.748,0.5162881,test_nn
127,-0.746,0.5198507,test_nn
128,-0.744,0.52340287,test_nn
129,-0.742,0.52694446,test_nn
130,-0.74,0.53047514,test_nn
131,-0.738,0.53399515,test_nn
132,-0.736,0.537504,test_nn
133,-0.734,0.54100233,test_nn
134,-0.732,0.54449004,test_nn
135,-0.73,0.5479664,test_nn
136,-0.728,0.5514323,test_nn
137,-0.726,0.55488753,test_nn
138,-0.724,0.55833167,test_nn
139,-0.722,0.5617651,test_nn
140,-0.72,0.56518775,test_nn
141,-0.718,0.5685997,test_nn
142,-0.716,0.5720013,test_nn
143,-0.714,0.5753916,test_nn
144,-0.712,0.57877165,test_nn
145,-0.71,0.5821416,test_nn
146,-0.708,0.5855004,test_nn
147,-0.706,0.58884907,test_nn
148,-0.704,0.59218717,test_nn
149,-0.702,0.5955152,test_nn
150,-0.7,0.59883344,test_nn
151,-0.698,0.60214156,test_nn
152,-0.696,0.6054398,test_nn
153,-0.694,0.60872823,test_nn
154,-0.692,0.6120071,test_nn
155,-0.69,0.615277,test_nn
156,-0.688,0.6185374,test_nn
157,-0.686,0.6217892,test_nn
158,-0.684,0.62503207,test_nn
159,-0.682,0.62826693,test_nn
160,-0.68,0.63149357,test_nn
161,-0.678,0.63471234,test_nn
162,-0.676,0.63792384,test_nn
163,-0.674,0.64112806,test_nn
164,-0.672,0.6443259,test_nn
165,-0.67,0.6475179,test_nn
166,-0.668,0.6507039,test_nn
167,-0.666,0.6538848,test_nn
168,-0.664,0.6570617,test_nn
169,-0.662,0.6602344,test_nn
170,-0.66,0.663404,test_nn
171,-0.658,0.66657144,test_nn
172,-0.656,0.6697371,test_nn
173,-0.654,0.6729021,test_nn
174,-0.652,0.67606753,test_nn
175,-0.65,0.6792345,test_nn
176,-0.648,0.6824037,test_nn
177,-0.646,0.68557674,test_nn
178,-0.644,0.68875515,test_nn
179,-0.642,0.6919401,test_nn
180,-0.64,0.6951328,test_nn
181,-0.638,0.69833577,test_nn
182,-0.636,0.70155025,test_nn
183,-0.634,0.7047784,test_nn
184,-0.632,0.7080224,test_nn
185,-0.63,0.71128404,test_nn
186,-0.628,0.7145667,test_nn
187,-0.626,0.71787226,test_nn
188,-0.624,0.72120416,test_nn
189,-0.622,0.72456485,test_nn
190,-0.62,0.72795814,test_nn
191,-0.618,0.7313874,test_nn
192,-0.616,0.7348561,test_nn
193,-0.614,0.73836774,test_nn
194,-0.612,0.74192756,test_nn
195,-0.61,0.74553895,test_nn
196,-0.608,0.74920684,test_nn
197,-0.606,0.75293565,test_nn
198,-0.604,0.7567314,test_nn
199,-0.602,0.76059765,test_nn
200,-0.6,0.7645404,test_nn
201,-0.598,0.76856494,test_nn
202,-0.596,0.77267635,test_nn
203,-0.594,0.7768798,test_nn
204,-0.592,0.7811801,test_nn
205,-0.59,0.7855822,test_nn
206,-0.588,0.79008967,test_nn
207,-0.586,0.7947072,test_nn
208,-0.584,0.7994378,test_nn
209,-0.582,0.8042835,test_nn
210,-0.58,0.8092456,test_nn
211,-0.578,0.8143238,test_nn
212,-0.576,0.8195173,test_nn
213,-0.574,0.8248227,test_nn
214,-0.572,0.83023524,test_nn
215,-0.57,0.83574903,test_nn
216,-0.568,0.84135425,test_nn
217,-0.566,0.8470409,test_nn
218,-0.564,0.85279566,test_nn
219,-0.562,0.85860324,test_nn
220,-0.56,0.86444664,test_nn
221,-0.558,0.87030673,test_nn
222,-0.556,0.876162,test_nn
223,-0.554,0.8819908,test_nn
224,-0.552,0.8877701,test_nn
225,-0.55,0.8934752,test_nn
226,-0.548,0.8990826,test_nn
227,-0.546,0.90456855,test_nn
228,-0.544,0.9099095,test_nn
229,-0.542,0.9150846,test_nn
230,-0.54,0.9200728,test_nn
231,-0.538,0.9248565,test_nn
232,-0.536,0.92941916,test_nn
233,-0.534,0.9337488,test_nn
234,-0.532,0.9378336,test_nn
235,-0.53,0.9416665,test_nn
236,-0.528,0.94524187,test_nn
237,-0.526,0.94855785,test_nn
238,-0.524,0.95161486,test_nn
239,-0.522,0.95441514,test_nn
240,-0.52,0.95696425,test_nn
241,-0.518,0.9592686,test_nn
242,-0.516,0.9613374,test_nn
243,-0.514,0.96318066,test_nn
244,-0.512,0.9648102,test_nn
245,-0.51,0.96623814,test_nn
246,-0.508,0.9674772,test_nn
247,-0.506,0.9685422,test_nn
248,-0.504,0.9694459,test_nn
249,-0.502,0.970203,test_nn
250,-0.5,0.9708265,test_nn
251,-0.498,0.9713303,test_nn
252,-0.496,0.9717277,test_nn
253,-0.494,0.97203046,test_nn
254,-0.492,0.972251,test_nn
255,-0.49,0.9724005,test_nn
256,-0.488,0.9724892,test_nn
257,-0.486,0.97252643,test_nn
258,-0.484,0.97252154,test_nn
259,-0.482,0.9724824,test_nn
260,-0.48,0.97241586,test_nn
261,-0.478,0.97232884,test_nn
262,-0.476,0.9722263,test_nn
263,-0.474,0.9721138,test_nn
264,-0.472,0.9719957,test_nn
265,-0.47,0.97187555,test_nn
266,-0.468,0.9717564,test_nn
267,-0.466,0.97164094,test_nn
268,-0.464,0.97153157,test_nn
269,-0.462,0.97142965,test_nn
270,-0.46,0.97133684,test_nn
271,-0.458,0.9712542,test_nn
272,-0.456,0.97118217,test_nn
273,-0.454,0.97112125,test_nn
274,-0.452,0.9710722,test_nn
275,-0.45,0.97103447,test_nn
276,-0.448,0.97100854,test_nn
277,-0.446,0.9709933,test_nn
278,-0.444,0.97098964,test_nn
279,-0.442,0.97099674,test_nn
280,-0.44,0.97101337,test_nn
281,-0.438,0.97104,test_nn
282,-0.436,0.9710759,test_nn
283,-0.434,0.9711199,test_nn
284,-0.432,0.97117156,test_nn
285,-0.43,0.9712308,test_nn
286,-0.428,0.9712969,test_nn
287,-0.426,0.9713687,test_nn
288,-0.424,0.97144616,test_nn
289,-0.422,0.97152877,test_nn
290,-0.42,0.9716152,test_nn
291,-0.418,0.97170573,test_nn
292,-0.416,0.97179973,test_nn
293,-0.414,0.9718959,test_nn
294,-0.412,0.9719946,test_nn
295,-0.41,0.9720956,test_nn
296,-0.408,0.9721974,test_nn
297,-0.406,0.9723004,test_nn
298,-0.404,0.972404,test_nn
299,-0.402,0.9725081,test_nn
300,-0.4,0.97261196,test_nn
301,-0.398,0.97271556,test_nn
302,-0.396,0.9728185,test_nn
303,-0.394,0.9729206,test_nn
304,-0.392,0.9730214,test_nn
305,-0.39,0.97312087,test_nn
306,-0.388,0.9732188,test_nn
307,-0.386,0.9733151,test_nn
308,-0.384,0.9734093,test_nn
309,-0.382,0.9735012,test_nn
310,-0.38,0.97359085,test_nn
311,-0.378,0.9736783,test_nn
312,-0.376,0.9737636,test_nn
313,-0.374,0.97384584,test_nn
314,-0.372,0.97392535,test_nn
315,-0.37,0.9740023,test_nn
316,-0.368,0.9740765,test_nn
317,-0.366,0.97414756,test_nn
318,-0.364,0.97421557,test_nn
319,-0.362,0.974281,test_nn
320,-0.36,0.9743432,test_nn
321,-0.358,0.9744022,test_nn
322,-0.356,0.974458,test_nn
323,-0.354,0.974511,test_nn
324,-0.352,0.9745605,test_nn
325,-0.35,0.9746072,test_nn
326,-0.348,0.9746505,test_nn
327,-0.346,0.97469115,test_nn
328,-0.344,0.9747282,test_nn
329,-0.342,0.97476286,test_nn
330,-0.34,0.9747938,test_nn
331,-0.338,0.97482187,test_nn
332,-0.336,0.9748472,test_nn
333,-0.334,0.97486925,test_nn
334,-0.332,0.9748883,test_nn
335,-0.33,0.97490466,test_nn
336,-0.328,0.9749181,test_nn
337,-0.326,0.9749288,test_nn
338,-0.324,0.9749366,test_nn
339,-0.322,0.9749414,test_nn
340,-0.32,0.974944,test_nn
341,-0.318,0.9749439,test_nn
342,-0.316,0.974941,test_nn
343,-0.314,0.97493577,test_nn
344,-0.312,0.9749279,test_nn
345,-0.31,0.97491735,test_nn
346,-0.308,0.9749049,test_nn
347,-0.306,0.97489,test_nn
348,-0.304,0.97487235,test_nn
349,-0.302,0.97485316,test_nn
350,-0.3,0.9748316,test_nn
351,-0.298,0.9748081,test_nn
352,-0.296,0.9747822,test_nn
353,-0.294,0.97475445,test_nn
354,-0.292,0.97472477,test_nn
355,-0.29,0.9746932,test_nn
356,-0.288,0.97466034,test_nn
357,-0.286,0.97462523,test_nn
358,-0.284,0.9745889,test_nn
359,-0.282,0.9745503,test_nn
360,-0.28,0.9745107,test_nn
361,-0.278,0.9744694,test_nn
362,-0.276,0.9744267,test_nn
363,-0.274,0.974383,test_nn
364,-0.272,0.9743373,test_nn
365,-0.27,0.9742907,test_nn
366,-0.268,0.97424334,test_nn
367,-0.266,0.97419417,test_nn
368,-0.264,0.97414434,test_nn
369,-0.262,0.97409356,test_nn
370,-0.26,0.9740417,test_nn
371,-0.258,0.9739891,test_nn
372,-0.256,0.97393584,test_nn
373,-0.254,0.97388124,test_nn
374,-0.252,0.97382677,test_nn
375,-0.25,0.9737706,test_nn
376,-0.248,0.9737147,test_nn
377,-0.246,0.9736579,test_nn
378,-0.244,0.97360086,test_nn
379,-0.242,0.9735433,test_nn
380,-0.24,0.97348535,test_nn
381,-0.238,0.9734271,test_nn
382,-0.236,0.97336876,test_nn
383,-0.234,0.97331,test_nn
384,-0.232,0.97325104,test_nn
385,-0.23,0.97319233,test_nn
386,-0.228,0.97313315,test_nn
387,-0.226,0.9730743,test_nn
388,-0.224,0.97301525,test_nn
389,-0.222,0.9729565,test_nn
390,-0.22,0.97289765,test_nn
391,-0.218,0.9728394,test_nn
392,-0.216,0.97278136,test_nn
393,-0.214,0.972723,test_nn
394,-0.212,0.9726658,test_nn
395,-0.21,0.9726084,test_nn
396,-0.208,0.97255194,test_nn
397,-0.206,0.97249544,test_nn
398,-0.204,0.97244,test_nn
399,-0.202,0.9723846,test_nn
400,-0.2,0.97232985,test_nn
401,-0.198,0.9722762,test_nn
402,-0.196,0.9722225,test_nn
403,-0.194,0.9721697,test_nn
404,-0.192,0.9721182,test_nn
405,-0.19,0.9720671,test_nn
406,-0.188,0.97201693,test_nn
407,-0.186,0.9719676,test_nn
408,-0.184,0.97191924,test_nn
409,-0.182,0.97187185,test_nn
410,-0.18,0.97182494,test_nn
411,-0.178,0.9717796,test_nn
412,-0.176,0.971735,test_nn
413,-0.174,0.9716917,test_nn
414,-0.172,0.9716493,test_nn
415,-0.17,0.9716078,test_nn
416,-0.168,0.97156775,test_nn
417,-0.166,0.97152877,test_nn
418,-0.164,0.9714912,test_nn
419,-0.162,0.97145456,test_nn
420,-0.16,0.97141916,test_nn
421,-0.158,0.9713851,test_nn
422,-0.156,0.9713528,test_nn
423,-0.154,0.97132134,test_nn
424,-0.152,0.97129166,test_nn
425,-0.15,0.9712628,test_nn
426,-0.148,0.9712353,test_nn
427,-0.146,0.9712095,test_nn
428,-0.144,0.97118497,test_nn
429,-0.142,0.97116196,test_nn
430,-0.14,0.97114074,test_nn
431,-0.138,0.9711204,test_nn
432,-0.136,0.9711019,test_nn
433,-0.134,0.9710848,test_nn
434,-0.132,0.9710693,test_nn
435,-0.13,0.9710549,test_nn
436,-0.128,0.9710425,test_nn
437,-0.126,0.97103167,test_nn
438,-0.124,0.9710223,test_nn
439,-0.122,0.97101426,test_nn
440,-0.12,0.97100824,test_nn
441,-0.118,0.9710034,test_nn
442,-0.116,0.97100025,test_nn
443,-0.114,0.9709988,test_nn
444,-0.112,0.97099894,test_nn
445,-0.11,0.9710007,test_nn
446,-0.108,0.971004,test_nn
447,-0.106,0.97100884,test_nn
448,-0.104,0.97101533,test_nn
449,-0.102,0.9710236,test_nn
450,-0.1,0.97103333,test_nn
451,-0.098,0.97104484,test_nn
452,-0.096,0.9710578,test_nn
453,-0.094,0.9710725,test_nn
454,-0.092,0.97108877,test_nn
455,-0.09,0.9711067,test_nn
456,-0.088,0.97112596,test_nn
457,-0.086,0.97114706,test_nn
458,-0.084,0.97116995,test_nn
459,-0.082,0.97119373,test_nn
460,-0.08,0.9712196,test_nn
461,-0.078,0.97124714,test_nn
462,-0.076,0.97127616,test_nn
463,-0.074,0.9713065,test_nn
464,-0.072,0.9713385,test_nn
465,-0.07,0.9713722,test_nn
466,-0.068,0.97140706,test_nn
467,-0.066,0.9714438,test_nn
468,-0.064,0.9714819,test_nn
469,-0.062,0.9715213,test_nn
470,-0.06,0.97156245,test_nn
471,-0.058,0.9716049,test_nn
472,-0.056,0.9716488,test_nn
473,-0.054,0.9716941,test_nn
474,-0.052,0.97174084,test_nn
475,-0.05,0.97178906,test_nn
476,-0.048,0.97183853,test_nn
477,-0.046,0.97188914,test_nn
478,-0.044,0.9719416,test_nn
479,-0.042,0.9719947,test_nn
480,-0.04,0.97204924,test_nn
481,-0.038,0.97210526,test_nn
482,-0.036,0.97216254,test_nn
483,-0.034,0.9722206,test_nn
484,-0.032,0.9722805,test_nn
485,-0.03,0.97234094,test_nn
486,-0.028,0.9724027,test_nn
487,-0.026,0.972466,test_nn
488,-0.024,0.97252965,test_nn
489,-0.022,0.9725949,test_nn
490,-0.02,0.9726606,test_nn
491,-0.018,0.97272813,test_nn
492,-0.016,0.97279596,test_nn
493,-0.014,0.9728646,test_nn
494,-0.012,0.97293466,test_nn
495,-0.01,0.9730054,test_nn
496,-0.008,0.97307664,test_nn
497,-0.006,0.9731493,test_nn
498,-0.004,0.9732224,test_nn
499,-0.002,0.973296,test_nn
500,0.0,0.9733705,test_nn
501,0.002,0.9734457,test_nn
502,0.004,0.97352153,test_nn
503,0.006,0.97359765,test_nn
504,0.008,0.9736749,test_nn
505,0.01,0.97375214,test_nn
506,0.012,0.9738299,test_nn
507,0.014,0.97390836,test_nn
508,0.016,0.97398674,test_nn
509,0.018,0.9740661,test_nn
510,0.02,0.97414523,test_nn
511,0.022,0.9742249,test_nn
512,0.024,0.97430485,test_nn
513,0.026,0.9743851,test_nn
514,0.028,0.97446513,test_nn
515,0.03,0.9745454,test_nn
516,0.032,0.97462595,test_nn
517,0.034,0.97470605,test_nn
518,0.036,0.9747867,test_nn
519,0.038,0.9748669,test_nn
520,0.04,0.974947,test_nn
521,0.042,0.97502726,test_nn
522,0.044,0.9751067,test_nn
523,0.046,0.97518665,test_nn
524,0.048,0.97526604,test_nn
525,0.05,0.9753447,test_nn
526,0.052,0.9754234,test_nn
527,0.054,0.97550154,test_nn
528,0.056,0.97557914,test_nn
529,0.058,0.9756561,test_nn
530,0.06,0.9757328,test_nn
531,0.062,0.97580874,test_nn
532,0.064,0.97588414,test_nn
533,0.066,0.9759587,test_nn
534,0.068,0.97603256,test_nn
535,0.07,0.9761055,test_nn
536,0.072,0.9761776,test_nn
537,0.074,0.9762488,test_nn
538,0.076,0.97631925,test_nn
539,0.078,0.9763885,test_nn
540,0.08,0.9764566,test_nn
541,0.082,0.9765237,test_nn
542,0.084,0.97659034,test_nn
543,0.086,0.9766548,test_nn
544,0.088,0.9767185,test_nn
545,0.09,0.976781,test_nn
546,0.092,0.9768421,test_nn
547,0.094,0.97690135,test_nn
548,0.096,0.97695976,test_nn
549,0.098,0.97701675,test_nn
550,0.1,0.97707194,test_nn
551,0.102,0.97712606,test_nn
552,0.104,0.977178,test_nn
553,0.106,0.9772288,test_nn
554,0.108,0.9772775,test_nn
555,0.11,0.9773246,test_nn
556,0.112,0.9773705,test_nn
557,0.114,0.977414,test_nn
558,0.116,0.97745574,test_nn
559,0.118,0.9774955,test_nn
560,0.12,0.9775337,test_nn
561,0.122,0.97756946,test_nn
562,0.124,0.9776039,test_nn
563,0.126,0.97763604,test_nn
564,0.128,0.9776662,test_nn
565,0.13,0.9776944,test_nn
566,0.132,0.9777202,test_nn
567,0.134,0.9777439,test_nn
568,0.136,0.9777655,test_nn
569,0.138,0.977785,test_nn
570,0.14,0.9778021,test_nn
571,0.142,0.97781706,test_nn
572,0.144,0.97782946,test_nn
573,0.146,0.97784007,test_nn
574,0.148,0.9778481,test_nn
575,0.15,0.9778537,test_nn
576,0.152,0.9778573,test_nn
577,0.154,0.9778584,test_nn
578,0.156,0.9778571,test_nn
579,0.158,0.97785336,test_nn
580,0.16,0.977847,test_nn
581,0.162,0.97783864,test_nn
582,0.164,0.9778279,test_nn
583,0.166,0.97781444,test_nn
584,0.168,0.977799,test_nn
585,0.17,0.97778076,test_nn
586,0.172,0.97776014,test_nn
587,0.174,0.97773737,test_nn
588,0.176,0.977712,test_nn
589,0.178,0.9776846,test_nn
590,0.18,0.9776544,test_nn
591,0.182,0.9776224,test_nn
592,0.184,0.9775878,test_nn
593,0.186,0.9775508,test_nn
594,0.188,0.9775117,test_nn
595,0.19,0.9774703,test_nn
596,0.192,0.977427,test_nn
597,0.194,0.9773811,test_nn
598,0.196,0.97733325,test_nn
599,0.198,0.9772835,test_nn
600,0.2,0.97723144,test_nn
601,0.202,0.97717786,test_nn
602,0.204,0.977122,test_nn
603,0.206,0.9770642,test_nn
604,0.208,0.97700495,test_nn
605,0.21,0.9769438,test_nn
606,0.212,0.9768811,test_nn
607,0.214,0.9768166,test_nn
608,0.216,0.97675073,test_nn
609,0.218,0.9766833,test_nn
610,0.22,0.9766144,test_nn
611,0.222,0.97654474,test_nn
612,0.224,0.97647345,test_nn
613,0.226,0.9764013,test_nn
614,0.228,0.9763281,test_nn
615,0.23,0.97625446,test_nn
616,0.232,0.9761796,test_nn
617,0.234,0.97610426,test_nn
618,0.236,0.97602814,test_nn
619,0.238,0.9759519,test_nn
620,0.24,0.97587556,test_nn
621,0.242,0.9757984,test_nn
622,0.244,0.97572196,test_nn
623,0.246,0.9756454,test_nn
624,0.248,0.97556925,test_nn
625,0.25,0.97549295,test_nn
626,0.252,0.9754178,test_nn
627,0.254,0.97534305,test_nn
628,0.256,0.9752694,test_nn
629,0.258,0.97519636,test_nn
630,0.26,0.975125,test_nn
631,0.262,0.9750549,test_nn
632,0.264,0.9749861,test_nn
633,0.266,0.97491896,test_nn
634,0.268,0.97485375,test_nn
635,0.27,0.9747904,test_nn
636,0.272,0.97472966,test_nn
637,0.274,0.9746712,test_nn
638,0.276,0.9746146,test_nn
639,0.278,0.9745615,test_nn
640,0.28,0.9745105,test_nn
641,0.282,0.974463,test_nn
642,0.284,0.97441906,test_nn
643,0.286,0.9743777,test_nn
644,0.288,0.9743408,test_nn
645,0.29,0.9743067,test_nn
646,0.292,0.9742771,test_nn
647,0.294,0.9742513,test_nn
648,0.296,0.9742295,test_nn
649,0.298,0.974212,test_nn
650,0.3,0.9741989,test_nn
651,0.302,0.9741902,test_nn
652,0.304,0.97418666,test_nn
653,0.306,0.9741876,test_nn
654,0.308,0.9741933,test_nn
655,0.31,0.9742042,test_nn
656,0.312,0.97422016,test_nn
657,0.314,0.9742407,test_nn
658,0.316,0.9742668,test_nn
659,0.318,0.9742981,test_nn
660,0.32,0.9743344,test_nn
661,0.322,0.9743757,test_nn
662,0.324,0.9744222,test_nn
663,0.326,0.9744741,test_nn
664,0.328,0.9745309,test_nn
665,0.33,0.97459257,test_nn
666,0.332,0.97465885,test_nn
667,0.334,0.9747304,test_nn
668,0.336,0.9748055,test_nn
669,0.338,0.97488564,test_nn
670,0.34,0.9749699,test_nn
671,0.342,0.9750577,test_nn
672,0.344,0.9751491,test_nn
673,0.346,0.97524416,test_nn
674,0.348,0.97534215,test_nn
675,0.35,0.9754424,test_nn
676,0.352,0.9755449,test_nn
677,0.354,0.97564936,test_nn
678,0.356,0.9757547,test_nn
679,0.358,0.9758613,test_nn
680,0.36,0.97596776,test_nn
681,0.362,0.97607386,test_nn
682,0.364,0.9761797,test_nn
683,0.366,0.9762832,test_nn
684,0.368,0.9763856,test_nn
685,0.37,0.9764848,test_nn
686,0.372,0.9765803,test_nn
687,0.374,0.97667146,test_nn
688,0.376,0.97675824,test_nn
689,0.378,0.97683924,test_nn
690,0.38,0.9769137,test_nn
691,0.382,0.97698116,test_nn
692,0.384,0.9770404,test_nn
693,0.386,0.9770918,test_nn
694,0.388,0.97713315,test_nn
695,0.39,0.9771643,test_nn
696,0.392,0.97718495,test_nn
697,0.394,0.9771944,test_nn
698,0.396,0.97719145,test_nn
699,0.398,0.9771762,test_nn
700,0.4,0.9771477,test_nn
701,0.402,0.9771056,test_nn
702,0.404,0.9770497,test_nn
703,0.406,0.97697973,test_nn
704,0.408,0.9768958,test_nn
705,0.41,0.9767974,test_nn
706,0.412,0.9766847,test_nn
707,0.414,0.97655874,test_nn
708,0.416,0.9764193,test_nn
709,0.418,0.97626686,test_nn
710,0.42,0.9761027,test_nn
711,0.422,0.97592765,test_nn
712,0.424,0.97574306,test_nn
713,0.426,0.9755504,test_nn
714,0.428,0.9753516,test_nn
715,0.43,0.9751483,test_nn
716,0.432,0.9749424,test_nn
717,0.434,0.97473747,test_nn
718,0.436,0.9745349,test_nn
719,0.438,0.97433865,test_nn
720,0.44,0.9741507,test_nn
721,0.442,0.9739758,test_nn
722,0.444,0.9738156,test_nn
723,0.446,0.97367465,test_nn
724,0.448,0.9735556,test_nn
725,0.45,0.9734614,test_nn
726,0.452,0.973396,test_nn
727,0.454,0.9733613,test_nn
728,0.456,0.9733596,test_nn
729,0.458,0.97339195,test_nn
730,0.46,0.97345906,test_nn
731,0.462,0.97356087,test_nn
732,0.464,0.9736949,test_nn
733,0.466,0.973859,test_nn
734,0.468,0.97404855,test_nn
735,0.47,0.97425705,test_nn
736,0.472,0.9744776,test_nn
737,0.474,0.97470003,test_nn
738,0.476,0.9749147,test_nn
739,0.478,0.9751081,test_nn
740,0.48,0.97526705,test_nn
741,0.482,0.9753768,test_nn
742,0.484,0.9754215,test_nn
743,0.486,0.9753853,test_nn
744,0.488,0.9752526,test_nn
745,0.49,0.97500813,test_nn
746,0.492,0.9746375,test_nn
747,0.494,0.97412723,test_nn
748,0.496,0.9734652,test_nn
749,0.498,0.9726421,test_nn
750,0.5,0.97165006,test_nn
751,0.502,0.97048306,test_nn
752,0.504,0.9691377,test_nn
753,0.506,0.9676124,test_nn
754,0.508,0.9659074,test_nn
755,0.51,0.9640253,test_nn
756,0.512,0.9619697,test_nn
757,0.514,0.9597463,test_nn
758,0.516,0.9573608,test_nn
759,0.518,0.9548209,test_nn
760,0.52,0.9521347,test_nn
761,0.522,0.9493105,test_nn
762,0.524,0.94635737,test_nn
763,0.526,0.94328356,test_nn
764,0.528,0.9400983,test_nn
765,0.53,0.9368099,test_nn
766,0.532,0.9334272,test_nn
767,0.534,0.9299584,test_nn
768,0.536,0.9264106,test_nn
769,0.538,0.9227922,test_nn
770,0.54,0.9191091,test_nn
771,0.542,0.9153689,test_nn
772,0.544,0.9115767,test_nn
773,0.546,0.90773904,test_nn
774,0.548,0.90386045,test_nn
775,0.55,0.8999465,test_nn
776,0.552,0.8960009,test_nn
777,0.554,0.8920286,test_nn
778,0.556,0.888033,test_nn
779,0.558,0.8840171,test_nn
780,0.56,0.8799843,test_nn
781,0.562,0.8759383,test_nn
782,0.564,0.8718802,test_nn
783,0.566,0.86781335,test_nn
784,0.568,0.8637399,test_nn
785,0.57,0.8596615,test_nn
786,0.572,0.8555801,test_nn
787,0.574,0.8514969,test_nn
788,0.576,0.8474133,test_nn
789,0.578,0.843331,test_nn
790,0.58,0.8392508,test_nn
791,0.582,0.8351735,test_nn
792,0.584,0.8310999,test_nn
793,0.586,0.8270311,test_nn
794,0.588,0.8229675,test_nn
795,0.59,0.81890994,test_nn
796,0.592,0.8148584,test_nn
797,0.594,0.8108134,test_nn
798,0.596,0.8067754,test_nn
799,0.598,0.8027443,test_nn
800,0.6,0.79872113,test_nn
801,0.602,0.7947052,test_nn
802,0.604,0.79069686,test_nn
803,0.606,0.7866961,test_nn
804,0.608,0.78270274,test_nn
805,0.61,0.7787171,test_nn
806,0.612,0.774739,test_nn
807,0.614,0.770768,test_nn
808,0.616,0.7668047,test_nn
809,0.618,0.76284826,test_nn
810,0.62,0.758899,test_nn
811,0.622,0.7549559,test_nn
812,0.624,0.7510196,test_nn
813,0.626,0.7470895,test_nn
814,0.628,0.7431658,test_nn
815,0.63,0.7392478,test_nn
816,0.632,0.7353354,test_nn
817,0.634,0.73142827,test_nn
818,0.636,0.7275264,test_nn
819,0.638,0.723629,test_nn
820,0.64,0.71973646,test_nn
821,0.642,0.71584797,test_nn
822,0.644,0.71196365,test_nn
823,0.646,0.70808285,test_nn
824,0.648,0.7042059,test_nn
825,0.65,0.7003315,test_nn
826,0.652,0.6964607,test_nn
827,0.654,0.6925918,test_nn
828,0.656,0.68872595,test_nn
829,0.658,0.68486166,test_nn
830,0.66,0.68099964,test_nn
831,0.662,0.6771391,test_nn
832,0.664,0.67328024,test_nn
833,0.666,0.669422,test_nn
834,0.668,0.665565,test_nn
835,0.67,0.6617085,test_nn
836,0.672,0.65785253,test_nn
837,0.674,0.65399706,test_nn
838,0.676,0.6501413,test_nn
839,0.678,0.64628553,test_nn
840,0.68,0.64242935,test_nn
841,0.682,0.63857234,test_nn
842,0.684,0.63471484,test_nn
843,0.686,0.6308565,test_nn
844,0.688,0.62699693,test_nn
845,0.69,0.6231361,test_nn
846,0.692,0.6192742,test_nn
847,0.694,0.61541003,test_nn
848,0.696,0.611545,test_nn
849,0.698,0.60767734,test_nn
850,0.7,0.603808,test_nn
851,0.702,0.5999364,test_nn
852,0.704,0.5960632,test_nn
853,0.706,0.5921871,test_nn
854,0.708,0.58830893,test_nn
855,0.71,0.5844281,test_nn
856,0.712,0.5805444,test_nn
857,0.714,0.57665837,test_nn
858,0.716,0.57276917,test_nn
859,0.718,0.56887746,test_nn
860,0.72,0.5649824,test_nn
861,0.722,0.56108475,test_nn
862,0.724,0.5571839,test_nn
863,0.726,0.5532799,test_nn
864,0.728,0.54937315,test_nn
865,0.73,0.5454627,test_nn
866,0.732,0.541549,test_nn
867,0.734,0.53763235,test_nn
868,0.736,0.53371227,test_nn
869,0.738,0.5297889,test_nn
870,0.74,0.5258623,test_nn
871,0.742,0.52193236,test_nn
872,0.744,0.51799875,test_nn
873,0.746,0.5140622,test_nn
874,0.748,0.51012194,test_nn
875,0.75,0.5061786,test_nn
876,0.752,0.50223184,test_nn
877,0.754,0.49828148,test_nn
878,0.756,0.49432802,test_nn
879,0.758,0.49037123,test_nn
880,0.76,0.4864112,test_nn
881,0.762,0.48244768,test_nn
882,0.764,0.4784813,test_nn
883,0.766,0.47451144,test_nn
884,0.768,0.4705385,test_nn
885,0.77,0.46656248,test_nn
886,0.772,0.46258295,test_nn
887,0.774,0.45860055,test_nn
888,0.776,0.4546153,test_nn
889,0.778,0.45062667,test_nn
890,0.78,0.44663566,test_nn
891,0.782,0.44264144,test_nn
892,0.784,0.43864405,test_nn
893,0.786,0.43464422,test_nn
894,0.788,0.43064147,test_nn
895,0.79,0.42663583,test_nn
896,0.792,0.42262805,test_nn
897,0.794,0.418617,test_nn
898,0.796,0.41460377,test_nn
899,0.798,0.4105881,test_nn
900,0.8,0.40656954,test_nn
901,0.802,0.40254915,test_nn
902,0.804,0.3985261,test_nn
903,0.806,0.39450097,test_nn
904,0.808,0.39047307,test_nn
905,0.81,0.38644361,test_nn
906,0.812,0.3824121,test_nn
907,0.814,0.37837824,test_nn
908,0.816,0.37434232,test_nn
909,0.818,0.3703046,test_nn
910,0.82,0.36626503,test_nn
911,0.822,0.3622234,test_nn
912,0.824,0.35818037,test_nn
913,0.826,0.35413545,test_nn
914,0.828,0.35008913,test_nn
915,0.83,0.3460411,test_nn
916,0.832,0.34199107,test_nn
917,0.834,0.3379401,test_nn
918,0.836,0.33388764,test_nn
919,0.838,0.32983384,test_nn
920,0.84,0.32577866,test_nn
921,0.842,0.32172197,test_nn
922,0.844,0.31766462,test_nn
923,0.846,0.31360584,test_nn
924,0.848,0.30954581,test_nn
925,0.85,0.30548498,test_nn
926,0.852,0.30142283,test_nn
927,0.854,0.2973601,test_nn
928,0.856,0.29329622,test_nn
929,0.858,0.28923184,test_nn
930,0.86,0.28516635,test_nn
931,0.862,0.2811002,test_nn
932,0.864,0.27703297,test_nn
933,0.866,0.2729658,test_nn
934,0.868,0.2688974,test_nn
935,0.87,0.26482856,test_nn
936,0.872,0.2607594,test_nn
937,0.874,0.25668925,test_nn
938,0.876,0.25261915,test_nn
939,0.878,0.24854842,test_nn
940,0.88,0.24447706,test_nn
941,0.882,0.24040549,test_nn
942,0.884,0.2363339,test_nn
943,0.886,0.23226175,test_nn
944,0.888,0.22818953,test_nn
945,0.89,0.22411668,test_nn
946,0.892,0.22004348,test_nn
947,0.894,0.21597064,test_nn
948,0.896,0.21189722,test_nn
949,0.898,0.20782407,test_nn
950,0.9,0.20375076,test_nn
951,0.902,0.19967708,test_nn
952,0.904,0.19560319,test_nn
953,0.906,0.19152963,test_nn
954,0.908,0.18745574,test_nn
955,0.91,0.1833821,test_nn
956,0.912,0.17930861,test_nn
957,0.914,0.17523482,test_nn
958,0.916,0.17116109,test_nn
959,0.918,0.16708758,test_nn
960,0.92,0.16301388,test_nn
961,0.922,0.15894035,test_nn
962,0.924,0.15486684,test_nn
963,0.926,0.15079367,test_nn
964,0.928,0.14672074,test_nn
965,0.93,0.14264739,test_nn
966,0.932,0.1385743,test_nn
967,0.934,0.13450125,test_nn
968,0.936,0.13042863,test_nn
969,0.938,0.12635612,test_nn
970,0.94,0.12228345,test_nn
971,0.942,0.118211344,test_nn
972,0.944,0.11413868,test_nn
973,0.946,0.11006643,test_nn
974,0.948,0.10599444,test_nn
975,0.95,0.10192247,test_nn
976,0.952,0.09785064,test_nn
977,0.954,0.09377921,test_nn
978,0.956,0.08970758,test_nn
979,0.958,0.085636005,test_nn
980,0.96,0.08156441,test_nn
981,0.962,0.077493,test_nn
982,0.964,0.07342181,test_nn
983,0.966,0.069350466,test_nn
984,0.968,0.065279,test_nn
985,0.97,0.06120783,test_nn
986,0.972,0.057136796,test_nn
987,0.974,0.053065754,test_nn
988,0.976,0.048994523,test_nn
989,0.978,0.04492324,test_nn
990,0.98,0.04085192,test_nn
991,0.982,0.036780432,test_nn
992,0.984,0.032708902,test_nn
993,0.986,0.028637668,test_nn
994,0.988,0.024565917,test_nn
995,0.99,0.020494258,test_nn
996,0.992,0.016422428,test_nn
997,0.994,0.012350008,test_nn
998,0.996,0.008277599,test_nn
999,0.998,0.004205174,test_nn
1000,1.0,0.00013251416,test_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_15000/cfg.json <==
{"example": "CM", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "NewModel", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "NewModel", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "GapForcingLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 15000, "weight_testfn_obs": 1500, "diagonal_forcing": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 60766, "use_H1_norm": true, "force_bc": false, "chpt_folder": "/tmp/ray/session_2024-09-24_12-19-21_709040_941915/artifacts/2024-09-24_12-19-23/fn_2024-09-24_12-19-23/working_dirs/fn_786c9_00009_9_weight_soln_obs=15000_2024-09-24_12-19-24", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_15000/diff.csv <==
,X_x,value,name
0,-1.0,9.411387e-05,diff
1,-0.998,-0.00022749929,diff
2,-0.996,-0.0005425047,diff
3,-0.994,-0.0008512484,diff
4,-0.992,-0.0011536041,diff
5,-0.99,-0.0014495663,diff
6,-0.988,-0.0017389432,diff
7,-0.986,-0.0020218454,diff
8,-0.984,-0.0022988338,diff
9,-0.982,-0.0025690794,diff
10,-0.98,-0.0028329417,diff
11,-0.978,-0.003090784,diff
12,-0.976,-0.003342159,diff
13,-0.974,-0.0035875104,diff
14,-0.972,-0.003826175,diff
15,-0.97,-0.004059177,diff
16,-0.968,-0.0042858645,diff
17,-0.966,-0.004506208,diff
18,-0.964,-0.0047207177,diff
19,-0.962,-0.004928954,diff
20,-0.96,-0.005130805,diff
21,-0.958,-0.005326785,diff
22,-0.956,-0.005516626,diff
23,-0.954,-0.0057006553,diff
24,-0.952,-0.00587824,diff
25,-0.95,-0.006050162,diff
26,-0.948,-0.006216079,diff
27,-0.946,-0.0063761547,diff
28,-0.944,-0.006530136,diff
29,-0.942,-0.006678395,diff
30,-0.94,-0.0068207458,diff
31,-0.938,-0.0069571733,diff
32,-0.936,-0.0070879534,diff
33,-0.934,-0.0072129816,diff
34,-0.932,-0.0073321313,diff
35,-0.93,-0.0074458867,diff
36,-0.928,-0.0075537413,diff
37,-0.926,-0.0076559633,diff
38,-0.924,-0.0077527612,diff
39,-0.922,-0.007843748,diff
40,-0.92,-0.007929355,diff
41,-0.918,-0.008009285,diff
42,-0.916,-0.008084059,diff
43,-0.914,-0.008153006,diff
44,-0.912,-0.008216798,diff
45,-0.91,-0.008275002,diff
46,-0.908,-0.008327886,diff
47,-0.906,-0.008376032,diff
48,-0.904,-0.0084183365,diff
49,-0.902,-0.008455828,diff
50,-0.9,-0.008487776,diff
51,-0.898,-0.008514628,diff
52,-0.896,-0.008536637,diff
53,-0.894,-0.008553296,diff
54,-0.892,-0.008564919,diff
55,-0.89,-0.008571655,diff
56,-0.888,-0.008573607,diff
57,-0.886,-0.008570403,diff
58,-0.884,-0.00856255,diff
59,-0.882,-0.008549795,diff
60,-0.88,-0.0085323155,diff
61,-0.878,-0.008509874,diff
62,-0.876,-0.008483052,diff
63,-0.874,-0.008451372,diff
64,-0.872,-0.008415103,diff
65,-0.87,-0.008374363,diff
66,-0.868,-0.008328974,diff
67,-0.866,-0.008279502,diff
68,-0.864,-0.008225143,diff
69,-0.862,-0.008166641,diff
70,-0.86,-0.0081038475,diff
71,-0.858,-0.008036643,diff
72,-0.856,-0.007965386,diff
73,-0.854,-0.007889867,diff
74,-0.852,-0.0078102946,diff
75,-0.85,-0.0077269673,diff
76,-0.848,-0.00763914,diff
77,-0.846,-0.007547319,diff
78,-0.844,-0.007451713,diff
79,-0.842,-0.007352233,diff
80,-0.84,-0.0072493255,diff
81,-0.838,-0.007141918,diff
82,-0.836,-0.007031113,diff
83,-0.834,-0.0069168806,diff
84,-0.832,-0.006798774,diff
85,-0.83,-0.006677389,diff
86,-0.828,-0.0065521896,diff
87,-0.826,-0.00642398,diff
88,-0.824,-0.0062921345,diff
89,-0.822,-0.006156951,diff
90,-0.82,-0.0060184896,diff
91,-0.818,-0.005876869,diff
92,-0.816,-0.0057320297,diff
93,-0.814,-0.005584091,diff
94,-0.812,-0.0054332316,diff
95,-0.81,-0.0052791536,diff
96,-0.808,-0.0051223934,diff
97,-0.806,-0.004962653,diff
98,-0.804,-0.00480029,diff
99,-0.802,-0.0046351254,diff
100,-0.8,-0.0044673383,diff
101,-0.798,-0.00429675,diff
102,-0.796,-0.00412336,diff
103,-0.794,-0.0039478242,diff
104,-0.792,-0.0037698448,diff
105,-0.79,-0.0035894215,diff
106,-0.788,-0.0034067035,diff
107,-0.786,-0.0032216609,diff
108,-0.784,-0.0030345619,diff
109,-0.782,-0.0028452277,diff
110,-0.78,-0.0026538074,diff
111,-0.778,-0.0024603903,diff
112,-0.776,-0.002265066,diff
113,-0.774,-0.0020679235,diff
114,-0.772,-0.0018689036,diff
115,-0.77,-0.0016681254,diff
116,-0.768,-0.0014653802,diff
117,-0.766,-0.0012614429,diff
118,-0.764,-0.0010556877,diff
119,-0.762,-0.0008485615,diff
120,-0.76,-0.00063991547,diff
121,-0.758,-0.0004297793,diff
122,-0.756,-0.00021868944,diff
123,-0.754,-6.198883e-06,diff
124,-0.752,0.00020760298,diff
125,-0.75,0.00042247772,diff
126,-0.748,0.00063836575,diff
127,-0.746,0.00085520744,diff
128,-0.744,0.0010729432,diff
129,-0.742,0.0012916327,diff
130,-0.74,0.001511097,diff
131,-0.738,0.0017313361,diff
132,-0.736,0.0019522905,diff
133,-0.734,0.0021737218,diff
134,-0.732,0.0023956299,diff
135,-0.73,0.0026180744,diff
136,-0.728,0.002841115,diff
137,-0.726,0.0030642152,diff
138,-0.724,0.0032878518,diff
139,-0.722,0.0035113692,diff
140,-0.72,0.0037351847,diff
141,-0.718,0.0039590597,diff
142,-0.716,0.004183054,diff
143,-0.714,0.0044069886,diff
144,-0.712,0.0046307445,diff
145,-0.71,0.0048543215,diff
146,-0.708,0.00507766,diff
147,-0.706,0.0053007603,diff
148,-0.704,0.0055233836,diff
149,-0.702,0.00574553,diff
150,-0.7,0.0059672594,diff
151,-0.698,0.006188512,diff
152,-0.696,0.00640887,diff
153,-0.694,0.006628692,diff
154,-0.692,0.0068475604,diff
155,-0.69,0.007065952,diff
156,-0.688,0.0072829723,diff
157,-0.686,0.007499099,diff
158,-0.684,0.007714331,diff
159,-0.682,0.007928252,diff
160,-0.68,0.008141279,diff
161,-0.678,0.008352876,diff
162,-0.676,0.008563042,diff
163,-0.674,0.008771777,diff
164,-0.672,0.008978963,diff
165,-0.67,0.00918442,diff
166,-0.668,0.009388387,diff
167,-0.666,0.009590566,diff
168,-0.664,0.009790778,diff
169,-0.662,0.009989262,diff
170,-0.66,0.010185778,diff
171,-0.658,0.01038003,diff
172,-0.656,0.010571837,diff
173,-0.654,0.010761678,diff
174,-0.652,0.010948539,diff
175,-0.65,0.011133492,diff
176,-0.648,0.011315286,diff
177,-0.646,0.011494517,diff
178,-0.644,0.011670768,diff
179,-0.642,0.011844218,diff
180,-0.64,0.012014329,diff
181,-0.638,0.012180984,diff
182,-0.636,0.012344003,diff
183,-0.634,0.012503684,diff
184,-0.632,0.01265955,diff
185,-0.63,0.012811363,diff
186,-0.628,0.012958705,diff
187,-0.626,0.013101935,diff
188,-0.624,0.013240278,diff
189,-0.622,0.013373792,diff
190,-0.62,0.013502479,diff
191,-0.618,0.013625622,diff
192,-0.616,0.013743341,diff
193,-0.614,0.01385504,diff
194,-0.612,0.013960123,diff
195,-0.61,0.014059126,diff
196,-0.608,0.014151096,diff
197,-0.606,0.014235556,diff
198,-0.604,0.014312267,diff
199,-0.602,0.014380813,diff
200,-0.6,0.014440596,diff
201,-0.598,0.0144914985,diff
202,-0.596,0.014532745,diff
203,-0.594,0.0145635605,diff
204,-0.592,0.014583588,diff
205,-0.59,0.014591932,diff
206,-0.588,0.014588177,diff
207,-0.586,0.0145715475,diff
208,-0.584,0.014540851,diff
209,-0.582,0.014495492,diff
210,-0.58,0.014435053,diff
211,-0.578,0.014357507,diff
212,-0.576,0.014262438,diff
213,-0.574,0.014148891,diff
214,-0.572,0.0140149,diff
215,-0.57,0.013859689,diff
216,-0.568,0.013682008,diff
217,-0.566,0.013480067,diff
218,-0.564,0.013252616,diff
219,-0.562,0.012997389,diff
220,-0.56,0.0127132535,diff
221,-0.558,0.012397587,diff
222,-0.556,0.012048781,diff
223,-0.554,0.011664689,diff
224,-0.552,0.011243105,diff
225,-0.55,0.01078105,diff
226,-0.548,0.010276318,diff
227,-0.546,0.009726286,diff
228,-0.544,0.0091276765,diff
229,-0.542,0.008477926,diff
230,-0.54,0.007773459,diff
231,-0.538,0.0070112944,diff
232,-0.536,0.0061872005,diff
233,-0.534,0.005298257,diff
234,-0.532,0.004340291,diff
235,-0.53,0.003309667,diff
236,-0.528,0.0022022128,diff
237,-0.526,0.0010139346,diff
238,-0.524,-0.00025963783,diff
239,-0.522,-0.0015414953,diff
240,-0.52,-0.0027062893,diff
241,-0.518,-0.0037488937,diff
242,-0.516,-0.0046626925,diff
243,-0.514,-0.005441487,diff
244,-0.512,-0.00607574,diff
245,-0.51,-0.0065529943,diff
246,-0.508,-0.0068553686,diff
247,-0.506,-0.0069584846,diff
248,-0.504,-0.006825745,diff
249,-0.502,-0.0063923,diff
250,-0.5,-0.005490184,diff
251,-0.498,-0.004138112,diff
252,-0.496,-0.0029130578,diff
253,-0.494,-0.0018147826,diff
254,-0.492,-0.00084131956,diff
255,-0.49,9.179115e-06,diff
256,-0.488,0.0007394552,diff
257,-0.486,0.0013536215,diff
258,-0.484,0.0018564463,diff
259,-0.482,0.0022528172,diff
260,-0.48,0.0025491714,diff
261,-0.478,0.0027525425,diff
262,-0.476,0.002870202,diff
263,-0.474,0.0029102564,diff
264,-0.472,0.0028808117,diff
265,-0.47,0.0027905703,diff
266,-0.468,0.0026487112,diff
267,-0.466,0.0024632215,diff
268,-0.464,0.0022433996,diff
269,-0.462,0.0019972324,diff
270,-0.46,0.0017333031,diff
271,-0.458,0.0014588833,diff
272,-0.456,0.0011811256,diff
273,-0.454,0.00090658665,diff
274,-0.452,0.00064122677,diff
275,-0.45,0.00039041042,diff
276,-0.448,0.00015842915,diff
277,-0.446,-5.0902367e-05,diff
278,-0.444,-0.00023466349,diff
279,-0.442,-0.0003899336,diff
280,-0.44,-0.0005155802,diff
281,-0.438,-0.0006098151,diff
282,-0.436,-0.0006725788,diff
283,-0.434,-0.0007032752,diff
284,-0.432,-0.00070238113,diff
285,-0.43,-0.0006713271,diff
286,-0.428,-0.00061017275,diff
287,-0.426,-0.0005207062,diff
288,-0.424,-0.00040453672,diff
289,-0.422,-0.00026351213,diff
290,-0.42,-9.948015e-05,diff
291,-0.418,8.571148e-05,diff
292,-0.416,0.00028955936,diff
293,-0.414,0.0005104542,diff
294,-0.412,0.00074601173,diff
295,-0.41,0.0009940863,diff
296,-0.408,0.001252532,diff
297,-0.406,0.0015195608,diff
298,-0.404,0.0017932653,diff
299,-0.402,0.0020714998,diff
300,-0.4,0.0023530722,diff
301,-0.398,0.002635479,diff
302,-0.396,0.0029181242,diff
303,-0.394,0.0031987429,diff
304,-0.392,0.0034765005,diff
305,-0.39,0.0037500858,diff
306,-0.388,0.0040183067,diff
307,-0.386,0.0042802095,diff
308,-0.384,0.0045348406,diff
309,-0.382,0.004781246,diff
310,-0.38,0.0050189495,diff
311,-0.378,0.005247116,diff
312,-0.376,0.0054653883,diff
313,-0.374,0.0056728125,diff
314,-0.372,0.0058698654,diff
315,-0.37,0.006055355,diff
316,-0.368,0.006229639,diff
317,-0.366,0.006392479,diff
318,-0.364,0.0065430403,diff
319,-0.362,0.0066821575,diff
320,-0.36,0.0068095922,diff
321,-0.358,0.0069247484,diff
322,-0.356,0.0070283413,diff
323,-0.354,0.0071200132,diff
324,-0.352,0.007200718,diff
325,-0.35,0.007269621,diff
326,-0.348,0.0073274374,diff
327,-0.346,0.0073747635,diff
328,-0.344,0.0074111223,diff
329,-0.342,0.0074369907,diff
330,-0.34,0.007452965,diff
331,-0.338,0.0074589252,diff
332,-0.336,0.007455468,diff
333,-0.334,0.007443309,diff
334,-0.332,0.0074219704,diff
335,-0.33,0.007392049,diff
336,-0.328,0.0073541403,diff
337,-0.326,0.0073087215,diff
338,-0.324,0.007256031,diff
339,-0.322,0.007196188,diff
340,-0.32,0.00712955,diff
341,-0.318,0.0070569515,diff
342,-0.316,0.006978631,diff
343,-0.314,0.00689435,diff
344,-0.312,0.00680542,diff
345,-0.31,0.0067112446,diff
346,-0.308,0.0066131353,diff
347,-0.306,0.0065107346,diff
348,-0.304,0.006404519,diff
349,-0.302,0.006295204,diff
350,-0.3,0.00618279,diff
351,-0.298,0.006067753,diff
352,-0.296,0.0059500933,diff
353,-0.294,0.005830407,diff
354,-0.292,0.0057091713,diff
355,-0.29,0.005586624,diff
356,-0.288,0.0054626465,diff
357,-0.286,0.0053379536,diff
358,-0.284,0.0052126646,diff
359,-0.282,0.005086899,diff
360,-0.28,0.004961252,diff
361,-0.278,0.0048354864,diff
362,-0.276,0.004710436,diff
363,-0.274,0.004585862,diff
364,-0.272,0.004462242,diff
365,-0.27,0.004339814,diff
366,-0.268,0.0042185783,diff
367,-0.266,0.004098654,diff
368,-0.264,0.003980875,diff
369,-0.262,0.0038645267,diff
370,-0.26,0.003750205,diff
371,-0.258,0.0036383867,diff
372,-0.256,0.003528595,diff
373,-0.254,0.0034214258,diff
374,-0.252,0.00331676,diff
375,-0.25,0.0032149553,diff
376,-0.248,0.0031161308,diff
377,-0.246,0.003019929,diff
378,-0.244,0.0029274225,diff
379,-0.242,0.0028377771,diff
380,-0.24,0.0027513504,diff
381,-0.238,0.0026685,diff
382,-0.236,0.002588749,diff
383,-0.234,0.002512455,diff
384,-0.232,0.0024404526,diff
385,-0.23,0.0023715496,diff
386,-0.228,0.0023063421,diff
387,-0.226,0.0022451878,diff
388,-0.224,0.0021870136,diff
389,-0.222,0.0021333694,diff
390,-0.22,0.0020831823,diff
391,-0.218,0.00203681,diff
392,-0.216,0.0019946098,diff
393,-0.214,0.0019562244,diff
394,-0.212,0.0019216537,diff
395,-0.21,0.0018906593,diff
396,-0.208,0.0018641949,diff
397,-0.206,0.0018408298,diff
398,-0.204,0.001821518,diff
399,-0.202,0.0018062592,diff
400,-0.2,0.0017945766,diff
401,-0.198,0.0017869473,diff
402,-0.196,0.0017825365,diff
403,-0.194,0.0017822981,diff
404,-0.192,0.0017855167,diff
405,-0.19,0.0017921925,diff
406,-0.188,0.0018026829,diff
407,-0.186,0.0018167496,diff
408,-0.184,0.0018341541,diff
409,-0.182,0.0018548965,diff
410,-0.18,0.0018788576,diff
411,-0.178,0.001906395,diff
412,-0.176,0.001937151,diff
413,-0.174,0.0019708872,diff
414,-0.172,0.0020079613,diff
415,-0.17,0.0020477772,diff
416,-0.168,0.002090931,diff
417,-0.166,0.002136469,diff
418,-0.164,0.002184987,diff
419,-0.162,0.0022363663,diff
420,-0.16,0.0022900105,diff
421,-0.158,0.0023462772,diff
422,-0.156,0.0024052858,diff
423,-0.154,0.0024666786,diff
424,-0.152,0.0025302172,diff
425,-0.15,0.0025959015,diff
426,-0.148,0.0026638508,diff
427,-0.146,0.0027338266,diff
428,-0.144,0.0028057098,diff
429,-0.142,0.0028793812,diff
430,-0.14,0.0029547215,diff
431,-0.138,0.003031969,diff
432,-0.136,0.0031107664,diff
433,-0.134,0.0031909943,diff
434,-0.132,0.0032727718,diff
435,-0.13,0.0033553839,diff
436,-0.128,0.0034394264,diff
437,-0.126,0.0035247803,diff
438,-0.124,0.0036110878,diff
439,-0.122,0.0036978722,diff
440,-0.12,0.0037862062,diff
441,-0.118,0.0038747787,diff
442,-0.116,0.0039641857,diff
443,-0.114,0.004054308,diff
444,-0.112,0.00414443,diff
445,-0.11,0.0042356253,diff
446,-0.108,0.004326582,diff
447,-0.106,0.0044181347,diff
448,-0.104,0.004509568,diff
449,-0.102,0.0046007633,diff
450,-0.1,0.004692316,diff
451,-0.098,0.0047836304,diff
452,-0.096,0.0048747063,diff
453,-0.094,0.0049655437,diff
454,-0.092,0.005056143,diff
455,-0.09,0.005146146,diff
456,-0.088,0.005235672,diff
457,-0.086,0.0053247213,diff
458,-0.084,0.0054130554,diff
459,-0.082,0.005500555,diff
460,-0.08,0.005586982,diff
461,-0.078,0.00567317,diff
462,-0.076,0.005758047,diff
463,-0.074,0.0058419704,diff
464,-0.072,0.00592494,diff
465,-0.07,0.006006956,diff
466,-0.068,0.006087184,diff
467,-0.066,0.006166458,diff
468,-0.064,0.0062451363,diff
469,-0.062,0.0063215494,diff
470,-0.06,0.006397009,diff
471,-0.058,0.006471157,diff
472,-0.056,0.0065437555,diff
473,-0.054,0.0066144466,diff
474,-0.052,0.006684065,diff
475,-0.05,0.0067522526,diff
476,-0.048,0.0068182945,diff
477,-0.046,0.006882906,diff
478,-0.044,0.0069463253,diff
479,-0.042,0.0070073605,diff
480,-0.04,0.0070673227,diff
481,-0.038,0.007124901,diff
482,-0.036,0.0071810484,diff
483,-0.034,0.007235408,diff
484,-0.032,0.0072882175,diff
485,-0.03,0.0073387623,diff
486,-0.028,0.007387638,diff
487,-0.026,0.007434368,diff
488,-0.024,0.0074801445,diff
489,-0.022,0.007523656,diff
490,-0.02,0.0075650215,diff
491,-0.018,0.0076049566,diff
492,-0.016,0.007642865,diff
493,-0.014,0.007679224,diff
494,-0.012,0.007713318,diff
495,-0.01,0.0077462196,diff
496,-0.008,0.0077769756,diff
497,-0.006,0.0078060627,diff
498,-0.004,0.007833481,diff
499,-0.002,0.00785923,diff
500,0.0,0.007883072,diff
501,0.002,0.007905483,diff
502,0.004,0.007926345,diff
503,0.006,0.007945061,diff
504,0.008,0.007962704,diff
505,0.01,0.007978678,diff
506,0.012,0.007993221,diff
507,0.014,0.008006096,diff
508,0.016,0.00801754,diff
509,0.018,0.008027911,diff
510,0.02,0.008036852,diff
511,0.022,0.008044481,diff
512,0.024,0.008050442,diff
513,0.026,0.0080554485,diff
514,0.028,0.008059502,diff
515,0.03,0.008062124,diff
516,0.032,0.008063793,diff
517,0.034,0.008064032,diff
518,0.036,0.008064032,diff
519,0.038,0.008062601,diff
520,0.04,0.0080599785,diff
521,0.042,0.008057237,diff
522,0.044,0.008053541,diff
523,0.046,0.008049011,diff
524,0.048,0.008044124,diff
525,0.05,0.008037806,diff
526,0.052,0.008031607,diff
527,0.054,0.008024335,diff
528,0.056,0.008017302,diff
529,0.058,0.008009195,diff
530,0.06,0.008001566,diff
531,0.062,0.007992983,diff
532,0.064,0.007984161,diff
533,0.066,0.007975459,diff
534,0.068,0.00796628,diff
535,0.07,0.00795722,diff
536,0.072,0.00794816,diff
537,0.074,0.0079391,diff
538,0.076,0.007930279,diff
539,0.078,0.007921219,diff
540,0.08,0.007912397,diff
541,0.082,0.007904053,diff
542,0.084,0.0078959465,diff
543,0.086,0.0078879595,diff
544,0.088,0.007880211,diff
545,0.09,0.007873297,diff
546,0.092,0.007866144,diff
547,0.094,0.007860303,diff
548,0.096,0.007854462,diff
549,0.098,0.007849216,diff
550,0.1,0.007844448,diff
551,0.102,0.007840633,diff
552,0.104,0.007837415,diff
553,0.106,0.007834673,diff
554,0.108,0.007832766,diff
555,0.11,0.007831812,diff
556,0.112,0.007831097,diff
557,0.114,0.007831931,diff
558,0.116,0.007833242,diff
559,0.118,0.007835388,diff
560,0.12,0.007838368,diff
561,0.122,0.00784266,diff
562,0.124,0.0078475475,diff
563,0.126,0.00785327,diff
564,0.128,0.007860184,diff
565,0.13,0.0078680515,diff
566,0.132,0.007876635,diff
567,0.134,0.007886767,diff
568,0.136,0.007897377,diff
569,0.138,0.0079090595,diff
570,0.14,0.007922411,diff
571,0.142,0.007936001,diff
572,0.144,0.007950902,diff
573,0.146,0.007966995,diff
574,0.148,0.007983685,diff
575,0.15,0.008002043,diff
576,0.152,0.008020639,diff
577,0.154,0.008040905,diff
578,0.156,0.008061647,diff
579,0.158,0.008083582,diff
580,0.16,0.0081067085,diff
581,0.162,0.00813055,diff
582,0.164,0.008155465,diff
583,0.166,0.008181334,diff
584,0.168,0.008207798,diff
585,0.17,0.008235693,diff
586,0.172,0.008264184,diff
587,0.174,0.008293748,diff
588,0.176,0.008323908,diff
589,0.178,0.008355141,diff
590,0.18,0.00838685,diff
591,0.182,0.008419752,diff
592,0.184,0.008452892,diff
593,0.186,0.008487225,diff
594,0.188,0.008522034,diff
595,0.19,0.008557558,diff
596,0.192,0.008593559,diff
597,0.194,0.008630514,diff
598,0.196,0.008667707,diff
599,0.198,0.008705616,diff
600,0.2,0.008744001,diff
601,0.202,0.008782864,diff
602,0.204,0.008822203,diff
603,0.206,0.00886178,diff
604,0.208,0.008902073,diff
605,0.21,0.008942127,diff
606,0.212,0.008982658,diff
607,0.214,0.009023666,diff
608,0.216,0.009064913,diff
609,0.218,0.009106159,diff
610,0.22,0.009147525,diff
611,0.222,0.009189248,diff
612,0.224,0.009230614,diff
613,0.226,0.009272337,diff
614,0.228,0.009313822,diff
615,0.23,0.009355307,diff
616,0.232,0.009396791,diff
617,0.234,0.009438276,diff
618,0.236,0.009479046,diff
619,0.238,0.009520054,diff
620,0.24,0.009560466,diff
621,0.242,0.009600639,diff
622,0.244,0.009640455,diff
623,0.246,0.009680271,diff
624,0.248,0.00971961,diff
625,0.25,0.009758234,diff
626,0.252,0.009796619,diff
627,0.254,0.009834409,diff
628,0.256,0.009871483,diff
629,0.258,0.009907961,diff
630,0.26,0.009943962,diff
631,0.262,0.009979606,diff
632,0.264,0.010014296,diff
633,0.266,0.010048151,diff
634,0.268,0.01008153,diff
635,0.27,0.010113955,diff
636,0.272,0.010145903,diff
637,0.274,0.010176897,diff
638,0.276,0.010207415,diff
639,0.278,0.010237098,diff
640,0.28,0.010265827,diff
641,0.282,0.01029408,diff
642,0.284,0.01032114,diff
643,0.286,0.010347724,diff
644,0.288,0.010373592,diff
645,0.29,0.010398388,diff
646,0.292,0.010422826,diff
647,0.294,0.01044631,diff
648,0.296,0.010469198,diff
649,0.298,0.01049161,diff
650,0.3,0.010513306,diff
651,0.302,0.010534644,diff
652,0.304,0.010555744,diff
653,0.306,0.01057601,diff
654,0.308,0.0105957985,diff
655,0.31,0.010615706,diff
656,0.312,0.010635138,diff
657,0.314,0.010654926,diff
658,0.316,0.010674477,diff
659,0.318,0.010694385,diff
660,0.32,0.010714054,diff
661,0.322,0.010735035,diff
662,0.324,0.010755897,diff
663,0.326,0.010777593,diff
664,0.328,0.010800123,diff
665,0.33,0.010823727,diff
666,0.332,0.010848761,diff
667,0.334,0.010874867,diff
668,0.336,0.010903239,diff
669,0.338,0.0109324455,diff
670,0.34,0.010963917,diff
671,0.342,0.010998249,diff
672,0.344,0.0110349655,diff
673,0.346,0.011073828,diff
674,0.348,0.011116266,diff
675,0.35,0.011161208,diff
676,0.352,0.011209965,diff
677,0.354,0.011262655,diff
678,0.356,0.01131916,diff
679,0.358,0.011379719,diff
680,0.36,0.011444807,diff
681,0.362,0.011515021,diff
682,0.364,0.011589646,diff
683,0.366,0.011669636,diff
684,0.368,0.011755586,diff
685,0.37,0.011846304,diff
686,0.372,0.011943221,diff
687,0.374,0.01204586,diff
688,0.376,0.012154698,diff
689,0.378,0.012269735,diff
690,0.38,0.01239121,diff
691,0.382,0.012518764,diff
692,0.384,0.012652755,diff
693,0.386,0.012793064,diff
694,0.388,0.012939334,diff
695,0.39,0.013091207,diff
696,0.392,0.013249159,diff
697,0.394,0.013412476,diff
698,0.396,0.0135810375,diff
699,0.398,0.013753891,diff
700,0.4,0.013930917,diff
701,0.402,0.014111519,diff
702,0.404,0.014295101,diff
703,0.406,0.014480352,diff
704,0.408,0.014666915,diff
705,0.41,0.014853954,diff
706,0.412,0.015039563,diff
707,0.414,0.015223265,diff
708,0.416,0.015403867,diff
709,0.418,0.015579224,diff
710,0.42,0.01574862,diff
711,0.422,0.015910387,diff
712,0.424,0.016062379,diff
713,0.426,0.016203403,diff
714,0.428,0.016331196,diff
715,0.43,0.016444206,diff
716,0.432,0.016539812,diff
717,0.434,0.016616106,diff
718,0.436,0.016671538,diff
719,0.438,0.016703367,diff
720,0.44,0.01670885,diff
721,0.442,0.016686678,diff
722,0.444,0.016633987,diff
723,0.446,0.016548872,diff
724,0.448,0.016428113,diff
725,0.45,0.0162704,diff
726,0.452,0.01607287,diff
727,0.454,0.015832901,diff
728,0.456,0.015548825,diff
729,0.458,0.015218258,diff
730,0.46,0.014839172,diff
731,0.462,0.014409065,diff
732,0.464,0.013926744,diff
733,0.466,0.013389587,diff
734,0.468,0.012796044,diff
735,0.47,0.012144327,diff
736,0.472,0.011433363,diff
737,0.474,0.010660648,diff
738,0.476,0.009825826,diff
739,0.478,0.008927345,diff
740,0.48,0.007964134,diff
741,0.482,0.006934881,diff
742,0.484,0.005839348,diff
743,0.486,0.004676223,diff
744,0.488,0.0034450293,diff
745,0.49,0.0021458864,diff
746,0.492,0.0007778406,diff
747,0.494,-0.0006594658,diff
748,0.496,-0.0021651387,diff
749,0.498,-0.003740251,diff
750,0.5,-0.005384445,diff
751,0.502,-0.0065205097,diff
752,0.504,-0.0071305037,diff
753,0.506,-0.0073832273,diff
754,0.508,-0.007345736,diff
755,0.51,-0.007055998,diff
756,0.512,-0.006541252,diff
757,0.514,-0.0058215857,diff
758,0.516,-0.0049123764,diff
759,0.518,-0.003826201,diff
760,0.52,-0.002572894,diff
761,0.522,-0.0011616349,diff
762,0.524,0.0003992319,diff
763,0.526,0.001980245,diff
764,0.528,0.0035026073,diff
765,0.53,0.0049660206,diff
766,0.532,0.006372869,diff
767,0.534,0.0077235103,diff
768,0.536,0.009019434,diff
769,0.538,0.01026088,diff
770,0.54,0.011450291,diff
771,0.542,0.012587845,diff
772,0.544,0.013675034,diff
773,0.546,0.01471293,diff
774,0.548,0.015702784,diff
775,0.55,0.01664561,diff
776,0.552,0.017542243,diff
777,0.554,0.01839441,diff
778,0.556,0.01920253,diff
779,0.558,0.019967973,diff
780,0.56,0.020692408,diff
781,0.562,0.021375716,diff
782,0.564,0.022019923,diff
783,0.566,0.022625566,diff
784,0.568,0.023193598,diff
785,0.57,0.02372533,diff
786,0.572,0.024221659,diff
787,0.574,0.024683833,diff
788,0.576,0.025111973,diff
789,0.578,0.025507987,diff
790,0.58,0.025871933,diff
791,0.582,0.026204944,diff
792,0.584,0.026508212,diff
793,0.586,0.026782513,diff
794,0.588,0.027028382,diff
795,0.59,0.027246892,diff
796,0.592,0.027439058,diff
797,0.594,0.027604878,diff
798,0.596,0.027746081,diff
799,0.598,0.027862906,diff
800,0.6,0.027956069,diff
801,0.602,0.028026462,diff
802,0.604,0.028074741,diff
803,0.606,0.028101385,diff
804,0.608,0.028107464,diff
805,0.61,0.028093636,diff
806,0.612,0.028060079,diff
807,0.614,0.028007925,diff
808,0.616,0.027936995,diff
809,0.618,0.027849078,diff
810,0.62,0.027743757,diff
811,0.622,0.027622163,diff
812,0.624,0.027485251,diff
813,0.626,0.027332187,diff
814,0.628,0.027164876,diff
815,0.63,0.026983202,diff
816,0.632,0.026787639,diff
817,0.634,0.02657926,diff
818,0.636,0.026358068,diff
819,0.638,0.026124299,diff
820,0.64,0.025879145,diff
821,0.642,0.025622547,diff
822,0.644,0.025355458,diff
823,0.646,0.025077581,diff
824,0.648,0.02478981,diff
825,0.65,0.024492621,diff
826,0.652,0.024186432,diff
827,0.654,0.023871422,diff
828,0.656,0.023548305,diff
829,0.658,0.023216903,diff
830,0.66,0.022878587,diff
831,0.662,0.022532642,diff
832,0.664,0.02218026,diff
833,0.666,0.02182138,diff
834,0.668,0.02145636,diff
835,0.67,0.02108568,diff
836,0.672,0.020709634,diff
837,0.674,0.0203287,diff
838,0.676,0.01994294,diff
839,0.678,0.019552886,diff
840,0.68,0.019158423,diff
841,0.682,0.018760502,diff
842,0.684,0.018358707,diff
843,0.686,0.01795417,diff
844,0.688,0.017546415,diff
845,0.69,0.017136335,diff
846,0.692,0.016723812,diff
847,0.694,0.016309142,diff
848,0.696,0.015892565,diff
849,0.698,0.015474439,diff
850,0.7,0.015055239,diff
851,0.702,0.014634669,diff
852,0.704,0.014213443,diff
853,0.706,0.013791561,diff
854,0.708,0.013369143,diff
855,0.71,0.0129467845,diff
856,0.712,0.012524605,diff
857,0.714,0.012102306,diff
858,0.716,0.011680782,diff
859,0.718,0.011259735,diff
860,0.72,0.010839999,diff
861,0.722,0.010420918,diff
862,0.724,0.010003388,diff
863,0.726,0.0095873475,diff
864,0.728,0.009172559,diff
865,0.73,0.008760035,diff
866,0.732,0.008349299,diff
867,0.734,0.007940948,diff
868,0.736,0.007534623,diff
869,0.738,0.00713104,diff
870,0.74,0.0067297816,diff
871,0.742,0.0063316226,diff
872,0.744,0.005936384,diff
873,0.746,0.005544126,diff
874,0.748,0.005155146,diff
875,0.75,0.004769504,diff
876,0.752,0.0043874383,diff
877,0.754,0.0040090084,diff
878,0.756,0.0036340654,diff
879,0.758,0.0032633543,diff
880,0.76,0.002896279,diff
881,0.762,0.0025337338,diff
882,0.764,0.0021750927,diff
883,0.766,0.0018209219,diff
884,0.768,0.001470834,diff
885,0.77,0.0011257231,diff
886,0.772,0.0007853508,diff
887,0.774,0.00044927,diff
888,0.776,0.000118047,diff
889,0.778,-0.0002078116,diff
890,0.78,-0.0005290508,diff
891,0.782,-0.00084510446,diff
892,0.784,-0.0011558235,diff
893,0.786,-0.0014616549,diff
894,0.788,-0.0017618239,diff
895,0.79,-0.0020568967,diff
896,0.792,-0.0023463964,diff
897,0.794,-0.0026302934,diff
898,0.796,-0.002908796,diff
899,0.798,-0.0031814277,diff
900,0.8,-0.0034486353,diff
901,0.802,-0.0037097633,diff
902,0.804,-0.003965348,diff
903,0.806,-0.0042149723,diff
904,0.808,-0.0044587553,diff
905,0.81,-0.00469622,diff
906,0.812,-0.004927993,diff
907,0.814,-0.005153686,diff
908,0.816,-0.005373478,diff
909,0.818,-0.005586982,diff
910,0.82,-0.0057942867,diff
911,0.822,-0.0059956014,diff
912,0.824,-0.0061903894,diff
913,0.826,-0.0063790977,diff
914,0.828,-0.0065617263,diff
915,0.83,-0.0067378283,diff
916,0.832,-0.0069075525,diff
917,0.834,-0.007071227,diff
918,0.836,-0.007228434,diff
919,0.838,-0.0073792934,diff
920,0.84,-0.0075235963,diff
921,0.842,-0.00766176,diff
922,0.844,-0.007793486,diff
923,0.846,-0.007918656,diff
924,0.848,-0.008037537,diff
925,0.85,-0.00815019,diff
926,0.852,-0.008256078,diff
927,0.854,-0.008355647,diff
928,0.856,-0.008448958,diff
929,0.858,-0.008535802,diff
930,0.86,-0.008616269,diff
931,0.862,-0.008690089,diff
932,0.864,-0.00875771,diff
933,0.866,-0.008819014,diff
934,0.868,-0.00887385,diff
935,0.87,-0.00892213,diff
936,0.872,-0.0089643,diff
937,0.874,-0.008999974,diff
938,0.876,-0.009029508,diff
939,0.878,-0.009052798,diff
940,0.88,-0.009069458,diff
941,0.882,-0.009080112,diff
942,0.884,-0.009084299,diff
943,0.886,-0.009082481,diff
944,0.888,-0.009074405,diff
945,0.89,-0.009060234,diff
946,0.892,-0.009039804,diff
947,0.894,-0.009013444,diff
948,0.896,-0.008980617,diff
949,0.898,-0.008941799,diff
950,0.9,-0.008897111,diff
951,0.902,-0.008846417,diff
952,0.904,-0.008789614,diff
953,0.906,-0.008727074,diff
954,0.908,-0.0086584985,diff
955,0.91,-0.008584365,diff
956,0.912,-0.00850378,diff
957,0.914,-0.008417964,diff
958,0.916,-0.008326024,diff
959,0.918,-0.008228332,diff
960,0.92,-0.008125216,diff
961,0.922,-0.008016348,diff
962,0.924,-0.007901952,diff
963,0.926,-0.0077818036,diff
964,0.928,-0.0076565742,diff
965,0.93,-0.0075258464,diff
966,0.932,-0.007389024,diff
967,0.934,-0.0072474033,diff
968,0.936,-0.007100284,diff
969,0.938,-0.0069479793,diff
970,0.94,-0.006790228,diff
971,0.942,-0.0066276267,diff
972,0.944,-0.0064594597,diff
973,0.946,-0.0062865466,diff
974,0.948,-0.0061083436,diff
975,0.95,-0.0059253573,diff
976,0.952,-0.0057373717,diff
977,0.954,-0.005544372,diff
978,0.956,-0.0053465813,diff
979,0.958,-0.0051442534,diff
980,0.96,-0.004936941,diff
981,0.962,-0.0047248527,diff
982,0.964,-0.004508406,diff
983,0.966,-0.0042871907,diff
984,0.968,-0.004061416,diff
985,0.97,-0.003831379,diff
986,0.972,-0.003596913,diff
987,0.974,-0.0033582859,diff
988,0.976,-0.00311495,diff
989,0.978,-0.0028675087,diff
990,0.98,-0.0026161484,diff
991,0.982,-0.002360329,diff
992,0.984,-0.002100695,diff
993,0.986,-0.001836706,diff
994,0.988,-0.0015690401,diff
995,0.99,-0.0012974422,diff
996,0.992,-0.0010220855,diff
997,0.994,-0.0007427614,diff
998,0.996,-0.0004599644,diff
999,0.998,-0.00017320155,diff
1000,1.0,0.000116629526,diff


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_15000/gt_nn.csv <==
,X_x,value,name
0,-1.0,0.0,gt_nn
1,-0.998,0.0040725293,gt_nn
2,-0.996,0.00814518,gt_nn
3,-0.994,0.012217709,gt_nn
4,-0.992,0.01629036,gt_nn
5,-0.99,0.02036289,gt_nn
6,-0.988,0.024435539,gt_nn
7,-0.986,0.028508069,gt_nn
8,-0.984,0.0325806,gt_nn
9,-0.982,0.03665325,gt_nn
10,-0.98,0.04072578,gt_nn
11,-0.978,0.04479843,gt_nn
12,-0.976,0.048870955,gt_nn
13,-0.974,0.052943606,gt_nn
14,-0.972,0.057016138,gt_nn
15,-0.97,0.061088666,gt_nn
16,-0.968,0.06516132,gt_nn
17,-0.966,0.06923384,gt_nn
18,-0.964,0.0733065,gt_nn
19,-0.962,0.077379026,gt_nn
20,-0.96,0.08145168,gt_nn
21,-0.958,0.0855242,gt_nn
22,-0.956,0.08959686,gt_nn
23,-0.954,0.09366939,gt_nn
24,-0.952,0.09774191,gt_nn
25,-0.95,0.10181457,gt_nn
26,-0.948,0.10588709,gt_nn
27,-0.946,0.109959744,gt_nn
28,-0.944,0.114032276,gt_nn
29,-0.942,0.11810493,gt_nn
30,-0.94,0.12217746,gt_nn
31,-0.938,0.12624998,gt_nn
32,-0.936,0.13032264,gt_nn
33,-0.934,0.13439517,gt_nn
34,-0.932,0.13846782,gt_nn
35,-0.93,0.14254035,gt_nn
36,-0.928,0.146613,gt_nn
37,-0.926,0.15068552,gt_nn
38,-0.924,0.15475805,gt_nn
39,-0.922,0.1588307,gt_nn
40,-0.92,0.16290322,gt_nn
41,-0.918,0.16697589,gt_nn
42,-0.916,0.1710484,gt_nn
43,-0.914,0.17512105,gt_nn
44,-0.912,0.1791936,gt_nn
45,-0.91,0.18326612,gt_nn
46,-0.908,0.18733878,gt_nn
47,-0.906,0.1914113,gt_nn
48,-0.904,0.19548395,gt_nn
49,-0.902,0.19955648,gt_nn
50,-0.9,0.20362914,gt_nn
51,-0.898,0.20770165,gt_nn
52,-0.896,0.21177419,gt_nn
53,-0.894,0.21584684,gt_nn
54,-0.892,0.21991938,gt_nn
55,-0.89,0.22399202,gt_nn
56,-0.888,0.22806455,gt_nn
57,-0.886,0.23213719,gt_nn
58,-0.884,0.23620974,gt_nn
59,-0.882,0.24028225,gt_nn
60,-0.88,0.24435492,gt_nn
61,-0.878,0.24842744,gt_nn
62,-0.876,0.2525001,gt_nn
63,-0.874,0.25657263,gt_nn
64,-0.872,0.26064527,gt_nn
65,-0.87,0.2647178,gt_nn
66,-0.868,0.26879045,gt_nn
67,-0.866,0.272863,gt_nn
68,-0.864,0.2769355,gt_nn
69,-0.862,0.28100815,gt_nn
70,-0.86,0.2850807,gt_nn
71,-0.858,0.28915334,gt_nn
72,-0.856,0.29322585,gt_nn
73,-0.854,0.29729852,gt_nn
74,-0.852,0.30137104,gt_nn
75,-0.85,0.30544358,gt_nn
76,-0.848,0.30951622,gt_nn
77,-0.846,0.31358874,gt_nn
78,-0.844,0.3176614,gt_nn
79,-0.842,0.32173395,gt_nn
80,-0.84,0.3258066,gt_nn
81,-0.838,0.3298791,gt_nn
82,-0.836,0.33395165,gt_nn
83,-0.834,0.3380243,gt_nn
84,-0.832,0.3420968,gt_nn
85,-0.83,0.34616947,gt_nn
86,-0.828,0.350242,gt_nn
87,-0.826,0.35431466,gt_nn
88,-0.824,0.3583872,gt_nn
89,-0.822,0.36245972,gt_nn
90,-0.82,0.36653236,gt_nn
91,-0.818,0.3706049,gt_nn
92,-0.816,0.37467757,gt_nn
93,-0.814,0.37875006,gt_nn
94,-0.812,0.38282272,gt_nn
95,-0.81,0.38689527,gt_nn
96,-0.808,0.39096776,gt_nn
97,-0.806,0.39504042,gt_nn
98,-0.804,0.39911297,gt_nn
99,-0.802,0.4031856,gt_nn
100,-0.8,0.40725815,gt_nn
101,-0.798,0.4113308,gt_nn
102,-0.796,0.4154033,gt_nn
103,-0.794,0.41947585,gt_nn
104,-0.792,0.42354852,gt_nn
105,-0.79,0.427621,gt_nn
106,-0.788,0.43169367,gt_nn
107,-0.786,0.43576622,gt_nn
108,-0.784,0.43983886,gt_nn
109,-0.782,0.44391137,gt_nn
110,-0.78,0.44798404,gt_nn
111,-0.778,0.45205656,gt_nn
112,-0.776,0.4561291,gt_nn
113,-0.774,0.46020174,gt_nn
114,-0.772,0.4642743,gt_nn
115,-0.77,0.46834692,gt_nn
116,-0.768,0.47241947,gt_nn
117,-0.766,0.47649214,gt_nn
118,-0.764,0.48056462,gt_nn
119,-0.762,0.48463717,gt_nn
120,-0.76,0.48870984,gt_nn
121,-0.758,0.49278232,gt_nn
122,-0.756,0.496855,gt_nn
123,-0.754,0.5009275,gt_nn
124,-0.752,0.5050002,gt_nn
125,-0.75,0.5090727,gt_nn
126,-0.748,0.51314527,gt_nn
127,-0.746,0.5172179,gt_nn
128,-0.744,0.5212904,gt_nn
129,-0.742,0.525363,gt_nn
130,-0.74,0.5294356,gt_nn
131,-0.738,0.53350824,gt_nn
132,-0.736,0.5375808,gt_nn
133,-0.734,0.54165334,gt_nn
134,-0.732,0.545726,gt_nn
135,-0.73,0.5497984,gt_nn
136,-0.728,0.5538711,gt_nn
137,-0.726,0.55794364,gt_nn
138,-0.724,0.5620163,gt_nn
139,-0.722,0.56608886,gt_nn
140,-0.72,0.5701614,gt_nn
141,-0.718,0.574234,gt_nn
142,-0.716,0.57830656,gt_nn
143,-0.714,0.5823792,gt_nn
144,-0.712,0.5864517,gt_nn
145,-0.71,0.5905244,gt_nn
146,-0.708,0.5945969,gt_nn
147,-0.706,0.5986695,gt_nn
148,-0.704,0.6027421,gt_nn
149,-0.702,0.6068146,gt_nn
150,-0.7,0.6108873,gt_nn
151,-0.698,0.61495984,gt_nn
152,-0.696,0.61903244,gt_nn
153,-0.694,0.623105,gt_nn
154,-0.692,0.6271776,gt_nn
155,-0.69,0.63125014,gt_nn
156,-0.688,0.6353227,gt_nn
157,-0.686,0.63939536,gt_nn
158,-0.684,0.6434679,gt_nn
159,-0.682,0.64754057,gt_nn
160,-0.68,0.651613,gt_nn
161,-0.678,0.65568566,gt_nn
162,-0.676,0.6597582,gt_nn
163,-0.674,0.66383076,gt_nn
164,-0.672,0.6679034,gt_nn
165,-0.67,0.671976,gt_nn
166,-0.668,0.6760486,gt_nn
167,-0.666,0.6801211,gt_nn
168,-0.664,0.6841938,gt_nn
169,-0.662,0.6882663,gt_nn
170,-0.66,0.6923388,gt_nn
171,-0.658,0.6964115,gt_nn
172,-0.656,0.700484,gt_nn
173,-0.654,0.70455664,gt_nn
174,-0.652,0.7086292,gt_nn
175,-0.65,0.71270186,gt_nn
176,-0.648,0.7167744,gt_nn
177,-0.646,0.7208469,gt_nn
178,-0.644,0.72491956,gt_nn
179,-0.642,0.72899204,gt_nn
180,-0.64,0.7330647,gt_nn
181,-0.638,0.73713726,gt_nn
182,-0.636,0.7412099,gt_nn
183,-0.634,0.7452825,gt_nn
184,-0.632,0.749355,gt_nn
185,-0.63,0.75342757,gt_nn
186,-0.628,0.7575001,gt_nn
187,-0.626,0.7615728,gt_nn
188,-0.624,0.7656453,gt_nn
189,-0.622,0.769718,gt_nn
190,-0.62,0.77379054,gt_nn
191,-0.618,0.77786314,gt_nn
192,-0.616,0.7819357,gt_nn
193,-0.614,0.7860082,gt_nn
194,-0.612,0.79008085,gt_nn
195,-0.61,0.7941534,gt_nn
196,-0.608,0.79822606,gt_nn
197,-0.606,0.80229855,gt_nn
198,-0.604,0.8063712,gt_nn
199,-0.602,0.81044376,gt_nn
200,-0.6,0.8145163,gt_nn
201,-0.598,0.8185889,gt_nn
202,-0.596,0.82266146,gt_nn
203,-0.594,0.8267341,gt_nn
204,-0.592,0.8308066,gt_nn
205,-0.59,0.8348793,gt_nn
206,-0.588,0.8389518,gt_nn
207,-0.586,0.8430244,gt_nn
208,-0.584,0.84709704,gt_nn
209,-0.582,0.8511695,gt_nn
210,-0.58,0.85524213,gt_nn
211,-0.578,0.8593147,gt_nn
212,-0.576,0.86338735,gt_nn
213,-0.574,0.8674599,gt_nn
214,-0.572,0.87153244,gt_nn
215,-0.57,0.8756051,gt_nn
216,-0.568,0.8796776,gt_nn
217,-0.566,0.88375026,gt_nn
218,-0.564,0.88782275,gt_nn
219,-0.562,0.8918954,gt_nn
220,-0.56,0.89596796,gt_nn
221,-0.558,0.9000405,gt_nn
222,-0.556,0.9041131,gt_nn
223,-0.554,0.90818566,gt_nn
224,-0.552,0.9122583,gt_nn
225,-0.55,0.9163309,gt_nn
226,-0.548,0.9204035,gt_nn
227,-0.546,0.924476,gt_nn
228,-0.544,0.9285486,gt_nn
229,-0.542,0.9326212,gt_nn
230,-0.54,0.9366937,gt_nn
231,-0.538,0.9407664,gt_nn
232,-0.536,0.94483894,gt_nn
233,-0.534,0.9489116,gt_nn
234,-0.532,0.9529841,gt_nn
235,-0.53,0.9570567,gt_nn
236,-0.528,0.96112925,gt_nn
237,-0.526,0.9652018,gt_nn
238,-0.524,0.96927446,gt_nn
239,-0.522,0.97326636,gt_nn
240,-0.52,0.97704756,gt_nn
241,-0.518,0.9806082,gt_nn
242,-0.516,0.98393905,gt_nn
243,-0.514,0.9870286,gt_nn
244,-0.512,0.9898639,gt_nn
245,-0.51,0.99242854,gt_nn
246,-0.508,0.99470186,gt_nn
247,-0.506,0.9966563,gt_nn
248,-0.504,0.9982523,gt_nn
249,-0.502,0.9994235,gt_nn
250,-0.5,1.0,gt_nn
251,-0.498,1.0,gt_nn
252,-0.496,1.0,gt_nn
253,-0.494,1.0,gt_nn
254,-0.492,1.0,gt_nn
255,-0.49,1.0,gt_nn
256,-0.488,1.0,gt_nn
257,-0.486,1.0,gt_nn
258,-0.484,1.0,gt_nn
259,-0.482,1.0,gt_nn
260,-0.48,1.0,gt_nn
261,-0.478,1.0,gt_nn
262,-0.476,1.0,gt_nn
263,-0.474,1.0,gt_nn
264,-0.472,1.0,gt_nn
265,-0.47,1.0,gt_nn
266,-0.468,1.0,gt_nn
267,-0.466,1.0,gt_nn
268,-0.464,1.0,gt_nn
269,-0.462,1.0,gt_nn
270,-0.46,1.0,gt_nn
271,-0.458,1.0,gt_nn
272,-0.456,1.0,gt_nn
273,-0.454,1.0,gt_nn
274,-0.452,1.0,gt_nn
275,-0.45,1.0,gt_nn
276,-0.448,1.0,gt_nn
277,-0.446,1.0,gt_nn
278,-0.444,1.0,gt_nn
279,-0.442,1.0,gt_nn
280,-0.44,1.0,gt_nn
281,-0.438,1.0,gt_nn
282,-0.436,1.0,gt_nn
283,-0.434,1.0,gt_nn
284,-0.432,1.0,gt_nn
285,-0.43,1.0,gt_nn
286,-0.428,1.0,gt_nn
287,-0.426,1.0,gt_nn
288,-0.424,1.0,gt_nn
289,-0.422,1.0,gt_nn
290,-0.42,1.0,gt_nn
291,-0.418,1.0,gt_nn
292,-0.416,1.0,gt_nn
293,-0.414,1.0,gt_nn
294,-0.412,1.0,gt_nn
295,-0.41,1.0,gt_nn
296,-0.408,1.0,gt_nn
297,-0.406,1.0,gt_nn
298,-0.404,1.0,gt_nn
299,-0.402,1.0,gt_nn
300,-0.4,1.0,gt_nn
301,-0.398,1.0,gt_nn
302,-0.396,1.0,gt_nn
303,-0.394,1.0,gt_nn
304,-0.392,1.0,gt_nn
305,-0.39,1.0,gt_nn
306,-0.388,1.0,gt_nn
307,-0.386,1.0,gt_nn
308,-0.384,1.0,gt_nn
309,-0.382,1.0,gt_nn
310,-0.38,1.0,gt_nn
311,-0.378,1.0,gt_nn
312,-0.376,1.0,gt_nn
313,-0.374,1.0,gt_nn
314,-0.372,1.0,gt_nn
315,-0.37,1.0,gt_nn
316,-0.368,1.0,gt_nn
317,-0.366,1.0,gt_nn
318,-0.364,1.0,gt_nn
319,-0.362,1.0,gt_nn
320,-0.36,1.0,gt_nn
321,-0.358,1.0,gt_nn
322,-0.356,1.0,gt_nn
323,-0.354,1.0,gt_nn
324,-0.352,1.0,gt_nn
325,-0.35,1.0,gt_nn
326,-0.348,1.0,gt_nn
327,-0.346,1.0,gt_nn
328,-0.344,1.0,gt_nn
329,-0.342,1.0,gt_nn
330,-0.34,1.0,gt_nn
331,-0.338,1.0,gt_nn
332,-0.336,1.0,gt_nn
333,-0.334,1.0,gt_nn
334,-0.332,1.0,gt_nn
335,-0.33,1.0,gt_nn
336,-0.328,1.0,gt_nn
337,-0.326,1.0,gt_nn
338,-0.324,1.0,gt_nn
339,-0.322,1.0,gt_nn
340,-0.32,1.0,gt_nn
341,-0.318,1.0,gt_nn
342,-0.316,1.0,gt_nn
343,-0.314,1.0,gt_nn
344,-0.312,1.0,gt_nn
345,-0.31,1.0,gt_nn
346,-0.308,1.0,gt_nn
347,-0.306,1.0,gt_nn
348,-0.304,1.0,gt_nn
349,-0.302,1.0,gt_nn
350,-0.3,1.0,gt_nn
351,-0.298,1.0,gt_nn
352,-0.296,1.0,gt_nn
353,-0.294,1.0,gt_nn
354,-0.292,1.0,gt_nn
355,-0.29,1.0,gt_nn
356,-0.288,1.0,gt_nn
357,-0.286,1.0,gt_nn
358,-0.284,1.0,gt_nn
359,-0.282,1.0,gt_nn
360,-0.28,1.0,gt_nn
361,-0.278,1.0,gt_nn
362,-0.276,1.0,gt_nn
363,-0.274,1.0,gt_nn
364,-0.272,1.0,gt_nn
365,-0.27,1.0,gt_nn
366,-0.268,1.0,gt_nn
367,-0.266,1.0,gt_nn
368,-0.264,1.0,gt_nn
369,-0.262,1.0,gt_nn
370,-0.26,1.0,gt_nn
371,-0.258,1.0,gt_nn
372,-0.256,1.0,gt_nn
373,-0.254,1.0,gt_nn
374,-0.252,1.0,gt_nn
375,-0.25,1.0,gt_nn
376,-0.248,1.0,gt_nn
377,-0.246,1.0,gt_nn
378,-0.244,1.0,gt_nn
379,-0.242,1.0,gt_nn
380,-0.24,1.0,gt_nn
381,-0.238,1.0,gt_nn
382,-0.236,1.0,gt_nn
383,-0.234,1.0,gt_nn
384,-0.232,1.0,gt_nn
385,-0.23,1.0,gt_nn
386,-0.228,1.0,gt_nn
387,-0.226,1.0,gt_nn
388,-0.224,1.0,gt_nn
389,-0.222,1.0,gt_nn
390,-0.22,1.0,gt_nn
391,-0.218,1.0,gt_nn
392,-0.216,1.0,gt_nn
393,-0.214,1.0,gt_nn
394,-0.212,1.0,gt_nn
395,-0.21,1.0,gt_nn
396,-0.208,1.0,gt_nn
397,-0.206,1.0,gt_nn
398,-0.204,1.0,gt_nn
399,-0.202,1.0,gt_nn
400,-0.2,1.0,gt_nn
401,-0.198,1.0,gt_nn
402,-0.196,1.0,gt_nn
403,-0.194,1.0,gt_nn
404,-0.192,1.0,gt_nn
405,-0.19,1.0,gt_nn
406,-0.188,1.0,gt_nn
407,-0.186,1.0,gt_nn
408,-0.184,1.0,gt_nn
409,-0.182,1.0,gt_nn
410,-0.18,1.0,gt_nn
411,-0.178,1.0,gt_nn
412,-0.176,1.0,gt_nn
413,-0.174,1.0,gt_nn
414,-0.172,1.0,gt_nn
415,-0.17,1.0,gt_nn
416,-0.168,1.0,gt_nn
417,-0.166,1.0,gt_nn
418,-0.164,1.0,gt_nn
419,-0.162,1.0,gt_nn
420,-0.16,1.0,gt_nn
421,-0.158,1.0,gt_nn
422,-0.156,1.0,gt_nn
423,-0.154,1.0,gt_nn
424,-0.152,1.0,gt_nn
425,-0.15,1.0,gt_nn
426,-0.148,1.0,gt_nn
427,-0.146,1.0,gt_nn
428,-0.144,1.0,gt_nn
429,-0.142,1.0,gt_nn
430,-0.14,1.0,gt_nn
431,-0.138,1.0,gt_nn
432,-0.136,1.0,gt_nn
433,-0.134,1.0,gt_nn
434,-0.132,1.0,gt_nn
435,-0.13,1.0,gt_nn
436,-0.128,1.0,gt_nn
437,-0.126,1.0,gt_nn
438,-0.124,1.0,gt_nn
439,-0.122,1.0,gt_nn
440,-0.12,1.0,gt_nn
441,-0.118,1.0,gt_nn
442,-0.116,1.0,gt_nn
443,-0.114,1.0,gt_nn
444,-0.112,1.0,gt_nn
445,-0.11,1.0,gt_nn
446,-0.108,1.0,gt_nn
447,-0.106,1.0,gt_nn
448,-0.104,1.0,gt_nn
449,-0.102,1.0,gt_nn
450,-0.1,1.0,gt_nn
451,-0.098,1.0,gt_nn
452,-0.096,1.0,gt_nn
453,-0.094,1.0,gt_nn
454,-0.092,1.0,gt_nn
455,-0.09,1.0,gt_nn
456,-0.088,1.0,gt_nn
457,-0.086,1.0,gt_nn
458,-0.084,1.0,gt_nn
459,-0.082,1.0,gt_nn
460,-0.08,1.0,gt_nn
461,-0.078,1.0,gt_nn
462,-0.076,1.0,gt_nn
463,-0.074,1.0,gt_nn
464,-0.072,1.0,gt_nn
465,-0.07,1.0,gt_nn
466,-0.068,1.0,gt_nn
467,-0.066,1.0,gt_nn
468,-0.064,1.0,gt_nn
469,-0.062,1.0,gt_nn
470,-0.06,1.0,gt_nn
471,-0.058,1.0,gt_nn
472,-0.056,1.0,gt_nn
473,-0.054,1.0,gt_nn
474,-0.052,1.0,gt_nn
475,-0.05,1.0,gt_nn
476,-0.048,1.0,gt_nn
477,-0.046,1.0,gt_nn
478,-0.044,1.0,gt_nn
479,-0.042,1.0,gt_nn
480,-0.04,1.0,gt_nn
481,-0.038,1.0,gt_nn
482,-0.036,1.0,gt_nn
483,-0.034,1.0,gt_nn
484,-0.032,1.0,gt_nn
485,-0.03,1.0,gt_nn
486,-0.028,1.0,gt_nn
487,-0.026,1.0,gt_nn
488,-0.024,1.0,gt_nn
489,-0.022,1.0,gt_nn
490,-0.02,1.0,gt_nn
491,-0.018,1.0,gt_nn
492,-0.016,1.0,gt_nn
493,-0.014,1.0,gt_nn
494,-0.012,1.0,gt_nn
495,-0.01,1.0,gt_nn
496,-0.008,1.0,gt_nn
497,-0.006,1.0,gt_nn
498,-0.004,1.0,gt_nn
499,-0.002,1.0,gt_nn
500,0.0,1.0,gt_nn
501,0.002,1.0,gt_nn
502,0.004,1.0,gt_nn
503,0.006,1.0,gt_nn
504,0.008,1.0,gt_nn
505,0.01,1.0,gt_nn
506,0.012,1.0,gt_nn
507,0.014,1.0,gt_nn
508,0.016,1.0,gt_nn
509,0.018,1.0,gt_nn
510,0.02,1.0,gt_nn
511,0.022,1.0,gt_nn
512,0.024,1.0,gt_nn
513,0.026,1.0,gt_nn
514,0.028,1.0,gt_nn
515,0.03,1.0,gt_nn
516,0.032,1.0,gt_nn
517,0.034,1.0,gt_nn
518,0.036,1.0,gt_nn
519,0.038,1.0,gt_nn
520,0.04,1.0,gt_nn
521,0.042,1.0,gt_nn
522,0.044,1.0,gt_nn
523,0.046,1.0,gt_nn
524,0.048,1.0,gt_nn
525,0.05,1.0,gt_nn
526,0.052,1.0,gt_nn
527,0.054,1.0,gt_nn
528,0.056,1.0,gt_nn
529,0.058,1.0,gt_nn
530,0.06,1.0,gt_nn
531,0.062,1.0,gt_nn
532,0.064,1.0,gt_nn
533,0.066,1.0,gt_nn
534,0.068,1.0,gt_nn
535,0.07,1.0,gt_nn
536,0.072,1.0,gt_nn
537,0.074,1.0,gt_nn
538,0.076,1.0,gt_nn
539,0.078,1.0,gt_nn
540,0.08,1.0,gt_nn
541,0.082,1.0,gt_nn
542,0.084,1.0,gt_nn
543,0.086,1.0,gt_nn
544,0.088,1.0,gt_nn
545,0.09,1.0,gt_nn
546,0.092,1.0,gt_nn
547,0.094,1.0,gt_nn
548,0.096,1.0,gt_nn
549,0.098,1.0,gt_nn
550,0.1,1.0,gt_nn
551,0.102,1.0,gt_nn
552,0.104,1.0,gt_nn
553,0.106,1.0,gt_nn
554,0.108,1.0,gt_nn
555,0.11,1.0,gt_nn
556,0.112,1.0,gt_nn
557,0.114,1.0,gt_nn
558,0.116,1.0,gt_nn
559,0.118,1.0,gt_nn
560,0.12,1.0,gt_nn
561,0.122,1.0,gt_nn
562,0.124,1.0,gt_nn
563,0.126,1.0,gt_nn
564,0.128,1.0,gt_nn
565,0.13,1.0,gt_nn
566,0.132,1.0,gt_nn
567,0.134,1.0,gt_nn
568,0.136,1.0,gt_nn
569,0.138,1.0,gt_nn
570,0.14,1.0,gt_nn
571,0.142,1.0,gt_nn
572,0.144,1.0,gt_nn
573,0.146,1.0,gt_nn
574,0.148,1.0,gt_nn
575,0.15,1.0,gt_nn
576,0.152,1.0,gt_nn
577,0.154,1.0,gt_nn
578,0.156,1.0,gt_nn
579,0.158,1.0,gt_nn
580,0.16,1.0,gt_nn
581,0.162,1.0,gt_nn
582,0.164,1.0,gt_nn
583,0.166,1.0,gt_nn
584,0.168,1.0,gt_nn
585,0.17,1.0,gt_nn
586,0.172,1.0,gt_nn
587,0.174,1.0,gt_nn
588,0.176,1.0,gt_nn
589,0.178,1.0,gt_nn
590,0.18,1.0,gt_nn
591,0.182,1.0,gt_nn
592,0.184,1.0,gt_nn
593,0.186,1.0,gt_nn
594,0.188,1.0,gt_nn
595,0.19,1.0,gt_nn
596,0.192,1.0,gt_nn
597,0.194,1.0,gt_nn
598,0.196,1.0,gt_nn
599,0.198,1.0,gt_nn
600,0.2,1.0,gt_nn
601,0.202,1.0,gt_nn
602,0.204,1.0,gt_nn
603,0.206,1.0,gt_nn
604,0.208,1.0,gt_nn
605,0.21,1.0,gt_nn
606,0.212,1.0,gt_nn
607,0.214,1.0,gt_nn
608,0.216,1.0,gt_nn
609,0.218,1.0,gt_nn
610,0.22,1.0,gt_nn
611,0.222,1.0,gt_nn
612,0.224,1.0,gt_nn
613,0.226,1.0,gt_nn
614,0.228,1.0,gt_nn
615,0.23,1.0,gt_nn
616,0.232,1.0,gt_nn
617,0.234,1.0,gt_nn
618,0.236,1.0,gt_nn
619,0.238,1.0,gt_nn
620,0.24,1.0,gt_nn
621,0.242,1.0,gt_nn
622,0.244,1.0,gt_nn
623,0.246,1.0,gt_nn
624,0.248,1.0,gt_nn
625,0.25,1.0,gt_nn
626,0.252,1.0,gt_nn
627,0.254,1.0,gt_nn
628,0.256,1.0,gt_nn
629,0.258,1.0,gt_nn
630,0.26,1.0,gt_nn
631,0.262,1.0,gt_nn
632,0.264,1.0,gt_nn
633,0.266,1.0,gt_nn
634,0.268,1.0,gt_nn
635,0.27,1.0,gt_nn
636,0.272,1.0,gt_nn
637,0.274,1.0,gt_nn
638,0.276,1.0,gt_nn
639,0.278,1.0,gt_nn
640,0.28,1.0,gt_nn
641,0.282,1.0,gt_nn
642,0.284,1.0,gt_nn
643,0.286,1.0,gt_nn
644,0.288,1.0,gt_nn
645,0.29,1.0,gt_nn
646,0.292,1.0,gt_nn
647,0.294,1.0,gt_nn
648,0.296,1.0,gt_nn
649,0.298,1.0,gt_nn
650,0.3,1.0,gt_nn
651,0.302,1.0,gt_nn
652,0.304,1.0,gt_nn
653,0.306,1.0,gt_nn
654,0.308,1.0,gt_nn
655,0.31,1.0,gt_nn
656,0.312,1.0,gt_nn
657,0.314,1.0,gt_nn
658,0.316,1.0,gt_nn
659,0.318,1.0,gt_nn
660,0.32,1.0,gt_nn
661,0.322,1.0,gt_nn
662,0.324,1.0,gt_nn
663,0.326,1.0,gt_nn
664,0.328,1.0,gt_nn
665,0.33,1.0,gt_nn
666,0.332,1.0,gt_nn
667,0.334,1.0,gt_nn
668,0.336,1.0,gt_nn
669,0.338,1.0,gt_nn
670,0.34,1.0,gt_nn
671,0.342,1.0,gt_nn
672,0.344,1.0,gt_nn
673,0.346,1.0,gt_nn
674,0.348,1.0,gt_nn
675,0.35,1.0,gt_nn
676,0.352,1.0,gt_nn
677,0.354,1.0,gt_nn
678,0.356,1.0,gt_nn
679,0.358,1.0,gt_nn
680,0.36,1.0,gt_nn
681,0.362,1.0,gt_nn
682,0.364,1.0,gt_nn
683,0.366,1.0,gt_nn
684,0.368,1.0,gt_nn
685,0.37,1.0,gt_nn
686,0.372,1.0,gt_nn
687,0.374,1.0,gt_nn
688,0.376,1.0,gt_nn
689,0.378,1.0,gt_nn
690,0.38,1.0,gt_nn
691,0.382,1.0,gt_nn
692,0.384,1.0,gt_nn
693,0.386,1.0,gt_nn
694,0.388,1.0,gt_nn
695,0.39,1.0,gt_nn
696,0.392,1.0,gt_nn
697,0.394,1.0,gt_nn
698,0.396,1.0,gt_nn
699,0.398,1.0,gt_nn
700,0.4,1.0,gt_nn
701,0.402,1.0,gt_nn
702,0.404,1.0,gt_nn
703,0.406,1.0,gt_nn
704,0.408,1.0,gt_nn
705,0.41,1.0,gt_nn
706,0.412,1.0,gt_nn
707,0.414,1.0,gt_nn
708,0.416,1.0,gt_nn
709,0.418,1.0,gt_nn
710,0.42,1.0,gt_nn
711,0.422,1.0,gt_nn
712,0.424,1.0,gt_nn
713,0.426,1.0,gt_nn
714,0.428,1.0,gt_nn
715,0.43,1.0,gt_nn
716,0.432,1.0,gt_nn
717,0.434,1.0,gt_nn
718,0.436,1.0,gt_nn
719,0.438,1.0,gt_nn
720,0.44,1.0,gt_nn
721,0.442,1.0,gt_nn
722,0.444,1.0,gt_nn
723,0.446,1.0,gt_nn
724,0.448,1.0,gt_nn
725,0.45,1.0,gt_nn
726,0.452,1.0,gt_nn
727,0.454,1.0,gt_nn
728,0.456,1.0,gt_nn
729,0.458,1.0,gt_nn
730,0.46,1.0,gt_nn
731,0.462,1.0,gt_nn
732,0.464,1.0,gt_nn
733,0.466,1.0,gt_nn
734,0.468,1.0,gt_nn
735,0.47,1.0,gt_nn
736,0.472,1.0,gt_nn
737,0.474,1.0,gt_nn
738,0.476,1.0,gt_nn
739,0.478,1.0,gt_nn
740,0.48,1.0,gt_nn
741,0.482,1.0,gt_nn
742,0.484,1.0,gt_nn
743,0.486,1.0,gt_nn
744,0.488,1.0,gt_nn
745,0.49,1.0,gt_nn
746,0.492,1.0,gt_nn
747,0.494,1.0,gt_nn
748,0.496,1.0,gt_nn
749,0.498,1.0,gt_nn
750,0.5,1.0,gt_nn
751,0.502,0.9994235,gt_nn
752,0.504,0.9982523,gt_nn
753,0.506,0.9966563,gt_nn
754,0.508,0.99470186,gt_nn
755,0.51,0.99242854,gt_nn
756,0.512,0.9898639,gt_nn
757,0.514,0.9870286,gt_nn
758,0.516,0.98393905,gt_nn
759,0.518,0.9806082,gt_nn
760,0.52,0.97704756,gt_nn
761,0.522,0.97326636,gt_nn
762,0.524,0.96927446,gt_nn
763,0.526,0.9652018,gt_nn
764,0.528,0.96112925,gt_nn
765,0.53,0.9570567,gt_nn
766,0.532,0.9529841,gt_nn
767,0.534,0.9489116,gt_nn
768,0.536,0.94483894,gt_nn
769,0.538,0.9407664,gt_nn
770,0.54,0.9366937,gt_nn
771,0.542,0.9326212,gt_nn
772,0.544,0.9285486,gt_nn
773,0.546,0.924476,gt_nn
774,0.548,0.9204035,gt_nn
775,0.55,0.9163309,gt_nn
776,0.552,0.9122583,gt_nn
777,0.554,0.90818566,gt_nn
778,0.556,0.9041131,gt_nn
779,0.558,0.9000405,gt_nn
780,0.56,0.89596796,gt_nn
781,0.562,0.8918954,gt_nn
782,0.564,0.88782275,gt_nn
783,0.566,0.88375026,gt_nn
784,0.568,0.8796776,gt_nn
785,0.57,0.8756051,gt_nn
786,0.572,0.87153244,gt_nn
787,0.574,0.8674599,gt_nn
788,0.576,0.86338735,gt_nn
789,0.578,0.8593147,gt_nn
790,0.58,0.85524213,gt_nn
791,0.582,0.8511695,gt_nn
792,0.584,0.84709704,gt_nn
793,0.586,0.8430244,gt_nn
794,0.588,0.8389518,gt_nn
795,0.59,0.8348793,gt_nn
796,0.592,0.8308066,gt_nn
797,0.594,0.8267341,gt_nn
798,0.596,0.82266146,gt_nn
799,0.598,0.8185889,gt_nn
800,0.6,0.8145163,gt_nn
801,0.602,0.81044376,gt_nn
802,0.604,0.8063712,gt_nn
803,0.606,0.80229855,gt_nn
804,0.608,0.79822606,gt_nn
805,0.61,0.7941534,gt_nn
806,0.612,0.79008085,gt_nn
807,0.614,0.7860082,gt_nn
808,0.616,0.7819357,gt_nn
809,0.618,0.77786314,gt_nn
810,0.62,0.77379054,gt_nn
811,0.622,0.769718,gt_nn
812,0.624,0.7656453,gt_nn
813,0.626,0.7615728,gt_nn
814,0.628,0.7575001,gt_nn
815,0.63,0.75342757,gt_nn
816,0.632,0.749355,gt_nn
817,0.634,0.7452825,gt_nn
818,0.636,0.7412099,gt_nn
819,0.638,0.73713726,gt_nn
820,0.64,0.7330647,gt_nn
821,0.642,0.72899204,gt_nn
822,0.644,0.72491956,gt_nn
823,0.646,0.7208469,gt_nn
824,0.648,0.7167744,gt_nn
825,0.65,0.71270186,gt_nn
826,0.652,0.7086292,gt_nn
827,0.654,0.70455664,gt_nn
828,0.656,0.700484,gt_nn
829,0.658,0.6964115,gt_nn
830,0.66,0.6923388,gt_nn
831,0.662,0.6882663,gt_nn
832,0.664,0.6841938,gt_nn
833,0.666,0.6801211,gt_nn
834,0.668,0.6760486,gt_nn
835,0.67,0.671976,gt_nn
836,0.672,0.6679034,gt_nn
837,0.674,0.66383076,gt_nn
838,0.676,0.6597582,gt_nn
839,0.678,0.65568566,gt_nn
840,0.68,0.651613,gt_nn
841,0.682,0.64754057,gt_nn
842,0.684,0.6434679,gt_nn
843,0.686,0.63939536,gt_nn
844,0.688,0.6353227,gt_nn
845,0.69,0.63125014,gt_nn
846,0.692,0.6271776,gt_nn
847,0.694,0.623105,gt_nn
848,0.696,0.61903244,gt_nn
849,0.698,0.61495984,gt_nn
850,0.7,0.6108873,gt_nn
851,0.702,0.6068146,gt_nn
852,0.704,0.6027421,gt_nn
853,0.706,0.5986695,gt_nn
854,0.708,0.5945969,gt_nn
855,0.71,0.5905244,gt_nn
856,0.712,0.5864517,gt_nn
857,0.714,0.5823792,gt_nn
858,0.716,0.57830656,gt_nn
859,0.718,0.574234,gt_nn
860,0.72,0.5701614,gt_nn
861,0.722,0.56608886,gt_nn
862,0.724,0.5620163,gt_nn
863,0.726,0.55794364,gt_nn
864,0.728,0.5538711,gt_nn
865,0.73,0.5497984,gt_nn
866,0.732,0.545726,gt_nn
867,0.734,0.54165334,gt_nn
868,0.736,0.5375808,gt_nn
869,0.738,0.53350824,gt_nn
870,0.74,0.5294356,gt_nn
871,0.742,0.525363,gt_nn
872,0.744,0.5212904,gt_nn
873,0.746,0.5172179,gt_nn
874,0.748,0.51314527,gt_nn
875,0.75,0.5090727,gt_nn
876,0.752,0.5050002,gt_nn
877,0.754,0.5009275,gt_nn
878,0.756,0.496855,gt_nn
879,0.758,0.49278232,gt_nn
880,0.76,0.48870984,gt_nn
881,0.762,0.48463717,gt_nn
882,0.764,0.48056462,gt_nn
883,0.766,0.47649214,gt_nn
884,0.768,0.47241947,gt_nn
885,0.77,0.46834692,gt_nn
886,0.772,0.4642743,gt_nn
887,0.774,0.46020174,gt_nn
888,0.776,0.4561291,gt_nn
889,0.778,0.45205656,gt_nn
890,0.78,0.44798404,gt_nn
891,0.782,0.44391137,gt_nn
892,0.784,0.43983886,gt_nn
893,0.786,0.43576622,gt_nn
894,0.788,0.43169367,gt_nn
895,0.79,0.427621,gt_nn
896,0.792,0.42354852,gt_nn
897,0.794,0.41947585,gt_nn
898,0.796,0.4154033,gt_nn
899,0.798,0.4113308,gt_nn
900,0.8,0.40725815,gt_nn
901,0.802,0.4031856,gt_nn
902,0.804,0.39911297,gt_nn
903,0.806,0.39504042,gt_nn
904,0.808,0.39096776,gt_nn
905,0.81,0.38689527,gt_nn
906,0.812,0.38282272,gt_nn
907,0.814,0.37875006,gt_nn
908,0.816,0.37467757,gt_nn
909,0.818,0.3706049,gt_nn
910,0.82,0.36653236,gt_nn
911,0.822,0.36245972,gt_nn
912,0.824,0.3583872,gt_nn
913,0.826,0.35431466,gt_nn
914,0.828,0.350242,gt_nn
915,0.83,0.34616947,gt_nn
916,0.832,0.3420968,gt_nn
917,0.834,0.3380243,gt_nn
918,0.836,0.33395165,gt_nn
919,0.838,0.3298791,gt_nn
920,0.84,0.3258066,gt_nn
921,0.842,0.32173395,gt_nn
922,0.844,0.3176614,gt_nn
923,0.846,0.31358874,gt_nn
924,0.848,0.30951622,gt_nn
925,0.85,0.30544358,gt_nn
926,0.852,0.30137104,gt_nn
927,0.854,0.29729852,gt_nn
928,0.856,0.29322585,gt_nn
929,0.858,0.28915334,gt_nn
930,0.86,0.2850807,gt_nn
931,0.862,0.28100815,gt_nn
932,0.864,0.2769355,gt_nn
933,0.866,0.272863,gt_nn
934,0.868,0.26879045,gt_nn
935,0.87,0.2647178,gt_nn
936,0.872,0.26064527,gt_nn
937,0.874,0.25657263,gt_nn
938,0.876,0.2525001,gt_nn
939,0.878,0.24842744,gt_nn
940,0.88,0.24435492,gt_nn
941,0.882,0.24028225,gt_nn
942,0.884,0.23620974,gt_nn
943,0.886,0.23213719,gt_nn
944,0.888,0.22806455,gt_nn
945,0.89,0.22399202,gt_nn
946,0.892,0.21991938,gt_nn
947,0.894,0.21584684,gt_nn
948,0.896,0.21177419,gt_nn
949,0.898,0.20770165,gt_nn
950,0.9,0.20362914,gt_nn
951,0.902,0.19955648,gt_nn
952,0.904,0.19548395,gt_nn
953,0.906,0.1914113,gt_nn
954,0.908,0.18733878,gt_nn
955,0.91,0.18326612,gt_nn
956,0.912,0.1791936,gt_nn
957,0.914,0.17512105,gt_nn
958,0.916,0.1710484,gt_nn
959,0.918,0.16697589,gt_nn
960,0.92,0.16290322,gt_nn
961,0.922,0.1588307,gt_nn
962,0.924,0.15475805,gt_nn
963,0.926,0.15068552,gt_nn
964,0.928,0.146613,gt_nn
965,0.93,0.14254035,gt_nn
966,0.932,0.13846782,gt_nn
967,0.934,0.13439517,gt_nn
968,0.936,0.13032264,gt_nn
969,0.938,0.12624998,gt_nn
970,0.94,0.12217746,gt_nn
971,0.942,0.11810493,gt_nn
972,0.944,0.114032276,gt_nn
973,0.946,0.109959744,gt_nn
974,0.948,0.10588709,gt_nn
975,0.95,0.10181457,gt_nn
976,0.952,0.09774191,gt_nn
977,0.954,0.09366939,gt_nn
978,0.956,0.08959686,gt_nn
979,0.958,0.0855242,gt_nn
980,0.96,0.08145168,gt_nn
981,0.962,0.077379026,gt_nn
982,0.964,0.0733065,gt_nn
983,0.966,0.06923384,gt_nn
984,0.968,0.06516132,gt_nn
985,0.97,0.061088666,gt_nn
986,0.972,0.057016138,gt_nn
987,0.974,0.052943606,gt_nn
988,0.976,0.048870955,gt_nn
989,0.978,0.04479843,gt_nn
990,0.98,0.04072578,gt_nn
991,0.982,0.03665325,gt_nn
992,0.984,0.0325806,gt_nn
993,0.986,0.028508069,gt_nn
994,0.988,0.024435539,gt_nn
995,0.99,0.02036289,gt_nn
996,0.992,0.01629036,gt_nn
997,0.994,0.012217709,gt_nn
998,0.996,0.00814518,gt_nn
999,0.998,0.0040725293,gt_nn
1000,1.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_15000/obstacle_nn.csv <==
,X_x,value,name
0,-1.0,-0.5,obstacle_nn
1,-0.998,-0.5,obstacle_nn
2,-0.996,-0.5,obstacle_nn
3,-0.994,-0.5,obstacle_nn
4,-0.992,-0.5,obstacle_nn
5,-0.99,-0.5,obstacle_nn
6,-0.988,-0.5,obstacle_nn
7,-0.986,-0.5,obstacle_nn
8,-0.984,-0.5,obstacle_nn
9,-0.982,-0.5,obstacle_nn
10,-0.98,-0.5,obstacle_nn
11,-0.978,-0.5,obstacle_nn
12,-0.976,-0.5,obstacle_nn
13,-0.974,-0.5,obstacle_nn
14,-0.972,-0.5,obstacle_nn
15,-0.97,-0.5,obstacle_nn
16,-0.968,-0.5,obstacle_nn
17,-0.966,-0.5,obstacle_nn
18,-0.964,-0.5,obstacle_nn
19,-0.962,-0.5,obstacle_nn
20,-0.96,-0.5,obstacle_nn
21,-0.958,-0.5,obstacle_nn
22,-0.956,-0.5,obstacle_nn
23,-0.954,-0.5,obstacle_nn
24,-0.952,-0.5,obstacle_nn
25,-0.95,-0.5,obstacle_nn
26,-0.948,-0.5,obstacle_nn
27,-0.946,-0.5,obstacle_nn
28,-0.944,-0.5,obstacle_nn
29,-0.942,-0.5,obstacle_nn
30,-0.94,-0.5,obstacle_nn
31,-0.938,-0.5,obstacle_nn
32,-0.936,-0.5,obstacle_nn
33,-0.934,-0.5,obstacle_nn
34,-0.932,-0.5,obstacle_nn
35,-0.93,-0.5,obstacle_nn
36,-0.928,-0.5,obstacle_nn
37,-0.926,-0.5,obstacle_nn
38,-0.924,-0.5,obstacle_nn
39,-0.922,-0.5,obstacle_nn
40,-0.92,-0.5,obstacle_nn
41,-0.918,-0.5,obstacle_nn
42,-0.916,-0.5,obstacle_nn
43,-0.914,-0.5,obstacle_nn
44,-0.912,-0.5,obstacle_nn
45,-0.91,-0.5,obstacle_nn
46,-0.908,-0.5,obstacle_nn
47,-0.906,-0.5,obstacle_nn
48,-0.904,-0.5,obstacle_nn
49,-0.902,-0.5,obstacle_nn
50,-0.9,-0.5,obstacle_nn
51,-0.898,-0.5,obstacle_nn
52,-0.896,-0.5,obstacle_nn
53,-0.894,-0.5,obstacle_nn
54,-0.892,-0.5,obstacle_nn
55,-0.89,-0.5,obstacle_nn
56,-0.888,-0.5,obstacle_nn
57,-0.886,-0.5,obstacle_nn
58,-0.884,-0.5,obstacle_nn
59,-0.882,-0.5,obstacle_nn
60,-0.88,-0.5,obstacle_nn
61,-0.878,-0.5,obstacle_nn
62,-0.876,-0.5,obstacle_nn
63,-0.874,-0.5,obstacle_nn
64,-0.872,-0.5,obstacle_nn
65,-0.87,-0.5,obstacle_nn
66,-0.868,-0.50000006,obstacle_nn
67,-0.866,-0.5000006,obstacle_nn
68,-0.864,-0.50000465,obstacle_nn
69,-0.862,-0.5000324,obstacle_nn
70,-0.86,-0.50020194,obstacle_nn
71,-0.858,-0.5011493,obstacle_nn
72,-0.856,-0.50608206,obstacle_nn
73,-0.854,-0.5298806,obstacle_nn
74,-0.852,-0.6269946,obstacle_nn
75,-0.85,-0.8685601,obstacle_nn
76,-0.848,-1.0965705,obstacle_nn
77,-0.846,-1.1696191,obstacle_nn
78,-0.844,-1.1709318,obstacle_nn
79,-0.842,-1.1549523,obstacle_nn
80,-0.84,-1.1355827,obstacle_nn
81,-0.838,-1.1156471,obstacle_nn
82,-0.836,-1.0956728,obstacle_nn
83,-0.834,-1.0757521,obstacle_nn
84,-0.832,-1.055901,obstacle_nn
85,-0.83,-1.0361207,obstacle_nn
86,-0.828,-1.0164127,obstacle_nn
87,-0.826,-0.9967761,obstacle_nn
88,-0.824,-0.97721195,obstacle_nn
89,-0.822,-0.9577205,obstacle_nn
90,-0.82,-0.93830085,obstacle_nn
91,-0.818,-0.9189544,obstacle_nn
92,-0.816,-0.8996804,obstacle_nn
93,-0.814,-0.88047993,obstacle_nn
94,-0.812,-0.86135197,obstacle_nn
95,-0.81,-0.84229827,obstacle_nn
96,-0.808,-0.8233181,obstacle_nn
97,-0.806,-0.8044112,obstacle_nn
98,-0.804,-0.7855787,obstacle_nn
99,-0.802,-0.7668201,obstacle_nn
100,-0.8,-0.74813616,obstacle_nn
101,-0.798,-0.7295265,obstacle_nn
102,-0.796,-0.7109921,obstacle_nn
103,-0.794,-0.69253254,obstacle_nn
104,-0.792,-0.67414784,obstacle_nn
105,-0.79,-0.65583885,obstacle_nn
106,-0.788,-0.6376052,obstacle_nn
107,-0.786,-0.6194477,obstacle_nn
108,-0.784,-0.6013657,obstacle_nn
109,-0.782,-0.58336055,obstacle_nn
110,-0.78,-0.56543124,obstacle_nn
111,-0.778,-0.54757917,obstacle_nn
112,-0.776,-0.5298042,obstacle_nn
113,-0.774,-0.51210546,obstacle_nn
114,-0.772,-0.4944849,obstacle_nn
115,-0.77,-0.47694123,obstacle_nn
116,-0.768,-0.45947587,obstacle_nn
117,-0.766,-0.44208813,obstacle_nn
118,-0.764,-0.42477906,obstacle_nn
119,-0.762,-0.40754843,obstacle_nn
120,-0.76,-0.39039612,obstacle_nn
121,-0.758,-0.37332344,obstacle_nn
122,-0.756,-0.3563292,obstacle_nn
123,-0.754,-0.3394152,obstacle_nn
124,-0.752,-0.32258022,obstacle_nn
125,-0.75,-0.3058257,obstacle_nn
126,-0.748,-0.28915167,obstacle_nn
127,-0.746,-0.2725575,obstacle_nn
128,-0.744,-0.2560444,obstacle_nn
129,-0.742,-0.23961198,obstacle_nn
130,-0.74,-0.22326136,obstacle_nn
131,-0.738,-0.20699167,obstacle_nn
132,-0.736,-0.19080448,obstacle_nn
133,-0.734,-0.17469919,obstacle_nn
134,-0.732,-0.15867591,obstacle_nn
135,-0.73,-0.14273572,obstacle_nn
136,-0.728,-0.12687802,obstacle_nn
137,-0.726,-0.11110413,obstacle_nn
138,-0.724,-0.09541321,obstacle_nn
139,-0.722,-0.079806685,obstacle_nn
140,-0.72,-0.064284205,obstacle_nn
141,-0.718,-0.048845768,obstacle_nn
142,-0.716,-0.033492446,obstacle_nn
143,-0.714,-0.018223763,obstacle_nn
144,-0.712,-0.0030409098,obstacle_nn
145,-0.71,0.012056708,obstacle_nn
146,-0.708,0.02706778,obstacle_nn
147,-0.706,0.041993022,obstacle_nn
148,-0.704,0.05683106,obstacle_nn
149,-0.702,0.07158214,obstacle_nn
150,-0.7,0.08624625,obstacle_nn
151,-0.698,0.10082215,obstacle_nn
152,-0.696,0.11531043,obstacle_nn
153,-0.694,0.12970996,obstacle_nn
154,-0.692,0.14402103,obstacle_nn
155,-0.69,0.15824252,obstacle_nn
156,-0.688,0.17237449,obstacle_nn
157,-0.686,0.18641686,obstacle_nn
158,-0.684,0.20036864,obstacle_nn
159,-0.682,0.21423018,obstacle_nn
160,-0.68,0.22800004,obstacle_nn
161,-0.678,0.2416789,obstacle_nn
162,-0.676,0.25526547,obstacle_nn
163,-0.674,0.26875967,obstacle_nn
164,-0.672,0.2821616,obstacle_nn
165,-0.67,0.29546988,obstacle_nn
166,-0.668,0.30868495,obstacle_nn
167,-0.666,0.3218056,obstacle_nn
168,-0.664,0.33483207,obstacle_nn
169,-0.662,0.34776324,obstacle_nn
170,-0.66,0.36059904,obstacle_nn
171,-0.658,0.37333918,obstacle_nn
172,-0.656,0.38598263,obstacle_nn
173,-0.654,0.39852953,obstacle_nn
174,-0.652,0.41097867,obstacle_nn
175,-0.65,0.4233303,obstacle_nn
176,-0.648,0.43558317,obstacle_nn
177,-0.646,0.44773698,obstacle_nn
178,-0.644,0.45979178,obstacle_nn
179,-0.642,0.47174615,obstacle_nn
180,-0.64,0.48360026,obstacle_nn
181,-0.638,0.49535286,obstacle_nn
182,-0.636,0.507004,obstacle_nn
183,-0.634,0.51855254,obstacle_nn
184,-0.632,0.52999806,obstacle_nn
185,-0.63,0.54134035,obstacle_nn
186,-0.628,0.552578,obstacle_nn
187,-0.626,0.5637113,obstacle_nn
188,-0.624,0.5747385,obstacle_nn
189,-0.622,0.58566,obstacle_nn
190,-0.62,0.5964743,obstacle_nn
191,-0.618,0.6071812,obstacle_nn
192,-0.616,0.6177795,obstacle_nn
193,-0.614,0.6282687,obstacle_nn
194,-0.612,0.6386484,obstacle_nn
195,-0.61,0.6489172,obstacle_nn
196,-0.608,0.6590748,obstacle_nn
197,-0.606,0.66911983,obstacle_nn
198,-0.604,0.67905223,obstacle_nn
199,-0.602,0.6888703,obstacle_nn
200,-0.6,0.6985736,obstacle_nn
201,-0.598,0.70816135,obstacle_nn
202,-0.596,0.71763206,obstacle_nn
203,-0.594,0.7269856,obstacle_nn
204,-0.592,0.73622,obstacle_nn
205,-0.59,0.7453351,obstacle_nn
206,-0.588,0.7543292,obstacle_nn
207,-0.586,0.7632015,obstacle_nn
208,-0.584,0.7719511,obstacle_nn
209,-0.582,0.78057635,obstacle_nn
210,-0.58,0.78907645,obstacle_nn
211,-0.578,0.7974498,obstacle_nn
212,-0.576,0.80569553,obstacle_nn
213,-0.574,0.8138119,obstacle_nn
214,-0.572,0.8217976,obstacle_nn
215,-0.57,0.8296516,obstacle_nn
216,-0.568,0.8373718,obstacle_nn
217,-0.566,0.84495735,obstacle_nn
218,-0.564,0.8524058,obstacle_nn
219,-0.562,0.8597162,obstacle_nn
220,-0.56,0.86688614,obstacle_nn
221,-0.558,0.8739141,obstacle_nn
222,-0.556,0.88079846,obstacle_nn
223,-0.554,0.8875365,obstacle_nn
224,-0.552,0.89412665,obstacle_nn
225,-0.55,0.90056634,obstacle_nn
226,-0.548,0.90685344,obstacle_nn
227,-0.546,0.9129851,obstacle_nn
228,-0.544,0.9189588,obstacle_nn
229,-0.542,0.9247719,obstacle_nn
230,-0.54,0.9304211,obstacle_nn
231,-0.538,0.93590343,obstacle_nn
232,-0.536,0.94121516,obstacle_nn
233,-0.534,0.94635284,obstacle_nn
234,-0.532,0.95131207,obstacle_nn
235,-0.53,0.9560889,obstacle_nn
236,-0.528,0.9606781,obstacle_nn
237,-0.526,0.9650748,obstacle_nn
238,-0.524,0.9692731,obstacle_nn
239,-0.522,0.97326636,obstacle_nn
240,-0.52,0.97704756,obstacle_nn
241,-0.518,0.9806082,obstacle_nn
242,-0.516,0.98393905,obstacle_nn
243,-0.514,0.9870286,obstacle_nn
244,-0.512,0.9898639,obstacle_nn
245,-0.51,0.99242854,obstacle_nn
246,-0.508,0.99470186,obstacle_nn
247,-0.506,0.9966563,obstacle_nn
248,-0.504,0.9982523,obstacle_nn
249,-0.502,0.9994235,obstacle_nn
250,-0.5,1.0,obstacle_nn
251,-0.498,0.9994235,obstacle_nn
252,-0.496,0.9982523,obstacle_nn
253,-0.494,0.9966563,obstacle_nn
254,-0.492,0.99470186,obstacle_nn
255,-0.49,0.99242854,obstacle_nn
256,-0.488,0.9898639,obstacle_nn
257,-0.486,0.9870286,obstacle_nn
258,-0.484,0.98393893,obstacle_nn
259,-0.482,0.9806082,obstacle_nn
260,-0.48,0.97704756,obstacle_nn
261,-0.478,0.97326636,obstacle_nn
262,-0.476,0.9692731,obstacle_nn
263,-0.474,0.9650749,obstacle_nn
264,-0.472,0.9606781,obstacle_nn
265,-0.47,0.9560888,obstacle_nn
266,-0.468,0.95131207,obstacle_nn
267,-0.466,0.9463527,obstacle_nn
268,-0.464,0.94121516,obstacle_nn
269,-0.462,0.93590343,obstacle_nn
270,-0.46,0.93042123,obstacle_nn
271,-0.458,0.9247719,obstacle_nn
272,-0.456,0.9189589,obstacle_nn
273,-0.454,0.9129851,obstacle_nn
274,-0.452,0.9068533,obstacle_nn
275,-0.45,0.90056634,obstacle_nn
276,-0.448,0.89412665,obstacle_nn
277,-0.446,0.88753664,obstacle_nn
278,-0.444,0.88079846,obstacle_nn
279,-0.442,0.87391424,obstacle_nn
280,-0.44,0.86688614,obstacle_nn
281,-0.438,0.85971606,obstacle_nn
282,-0.436,0.8524058,obstacle_nn
283,-0.434,0.8449571,obstacle_nn
284,-0.432,0.83737195,obstacle_nn
285,-0.43,0.8296516,obstacle_nn
286,-0.428,0.8217977,obstacle_nn
287,-0.426,0.8138119,obstacle_nn
288,-0.424,0.8056954,obstacle_nn
289,-0.422,0.7974498,obstacle_nn
290,-0.42,0.7890763,obstacle_nn
291,-0.418,0.78057647,obstacle_nn
292,-0.416,0.7719511,obstacle_nn
293,-0.414,0.7632016,obstacle_nn
294,-0.412,0.7543292,obstacle_nn
295,-0.41,0.745335,obstacle_nn
296,-0.408,0.73622,obstacle_nn
297,-0.406,0.72698545,obstacle_nn
298,-0.404,0.7176323,obstacle_nn
299,-0.402,0.70816135,obstacle_nn
300,-0.4,0.6985736,obstacle_nn
301,-0.398,0.6888703,obstacle_nn
302,-0.396,0.6790521,obstacle_nn
303,-0.394,0.66911983,obstacle_nn
304,-0.392,0.65907466,obstacle_nn
305,-0.39,0.6489172,obstacle_nn
306,-0.388,0.6386484,obstacle_nn
307,-0.386,0.62826884,obstacle_nn
308,-0.384,0.6177795,obstacle_nn
309,-0.382,0.6071811,obstacle_nn
310,-0.38,0.5964743,obstacle_nn
311,-0.378,0.58565986,obstacle_nn
312,-0.376,0.5747385,obstacle_nn
313,-0.374,0.5637113,obstacle_nn
314,-0.372,0.5525782,obstacle_nn
315,-0.37,0.54134035,obstacle_nn
316,-0.368,0.5299982,obstacle_nn
317,-0.366,0.51855254,obstacle_nn
318,-0.364,0.5070038,obstacle_nn
319,-0.362,0.49535286,obstacle_nn
320,-0.36,0.48360026,obstacle_nn
321,-0.358,0.47174633,obstacle_nn
322,-0.356,0.45979178,obstacle_nn
323,-0.354,0.44773722,obstacle_nn
324,-0.352,0.43558317,obstacle_nn
325,-0.35,0.42333013,obstacle_nn
326,-0.348,0.41097867,obstacle_nn
327,-0.346,0.39852935,obstacle_nn
328,-0.344,0.3859828,obstacle_nn
329,-0.342,0.37333918,obstacle_nn
330,-0.34,0.36059916,obstacle_nn
331,-0.338,0.34776324,obstacle_nn
332,-0.336,0.33483195,obstacle_nn
333,-0.334,0.3218056,obstacle_nn
334,-0.332,0.30868477,obstacle_nn
335,-0.33,0.29547006,obstacle_nn
336,-0.328,0.2821616,obstacle_nn
337,-0.326,0.2687599,obstacle_nn
338,-0.324,0.25526547,obstacle_nn
339,-0.322,0.24167871,obstacle_nn
340,-0.32,0.22800004,obstacle_nn
341,-0.318,0.21422988,obstacle_nn
342,-0.316,0.20036888,obstacle_nn
343,-0.314,0.18641686,obstacle_nn
344,-0.312,0.17237473,obstacle_nn
345,-0.31,0.15824252,obstacle_nn
346,-0.308,0.1440208,obstacle_nn
347,-0.306,0.12970996,obstacle_nn
348,-0.304,0.11531031,obstacle_nn
349,-0.302,0.10082215,obstacle_nn
350,-0.3,0.08624625,obstacle_nn
351,-0.298,0.07158232,obstacle_nn
352,-0.296,0.05683106,obstacle_nn
353,-0.294,0.041992784,obstacle_nn
354,-0.292,0.02706778,obstacle_nn
355,-0.29,0.01205641,obstacle_nn
356,-0.288,-0.0030409098,obstacle_nn
357,-0.286,-0.018223763,obstacle_nn
358,-0.284,-0.033492208,obstacle_nn
359,-0.282,-0.048845768,obstacle_nn
360,-0.28,-0.06428397,obstacle_nn
361,-0.278,-0.079806685,obstacle_nn
362,-0.276,-0.09541345,obstacle_nn
363,-0.274,-0.11110413,obstacle_nn
364,-0.272,-0.12687802,obstacle_nn
365,-0.27,-0.1427356,obstacle_nn
366,-0.268,-0.15867591,obstacle_nn
367,-0.266,-0.17469907,obstacle_nn
368,-0.264,-0.19080448,obstacle_nn
369,-0.262,-0.20699203,obstacle_nn
370,-0.26,-0.22326136,obstacle_nn
371,-0.258,-0.23961222,obstacle_nn
372,-0.256,-0.25604415,obstacle_nn
373,-0.254,-0.2725575,obstacle_nn
374,-0.252,-0.28915143,obstacle_nn
375,-0.25,-0.3058257,obstacle_nn
376,-0.248,-0.32258046,obstacle_nn
377,-0.246,-0.3394152,obstacle_nn
378,-0.244,-0.3563292,obstacle_nn
379,-0.242,-0.37332344,obstacle_nn
380,-0.24,-0.39039612,obstacle_nn
381,-0.238,-0.4075482,obstacle_nn
382,-0.236,-0.42477906,obstacle_nn
383,-0.234,-0.44208837,obstacle_nn
384,-0.232,-0.45947587,obstacle_nn
385,-0.23,-0.47694123,obstacle_nn
386,-0.228,-0.4944849,obstacle_nn
387,-0.226,-0.51210546,obstacle_nn
388,-0.224,-0.52980375,obstacle_nn
389,-0.222,-0.54757917,obstacle_nn
390,-0.22,-0.5654316,obstacle_nn
391,-0.218,-0.58336055,obstacle_nn
392,-0.216,-0.6013657,obstacle_nn
393,-0.214,-0.6194477,obstacle_nn
394,-0.212,-0.6376052,obstacle_nn
395,-0.21,-0.65583885,obstacle_nn
396,-0.208,-0.67414784,obstacle_nn
397,-0.206,-0.6925323,obstacle_nn
398,-0.204,-0.7109921,obstacle_nn
399,-0.202,-0.7295265,obstacle_nn
400,-0.2,-0.74813616,obstacle_nn
401,-0.198,-0.7668201,obstacle_nn
402,-0.196,-0.7855787,obstacle_nn
403,-0.194,-0.8044112,obstacle_nn
404,-0.192,-0.82331777,obstacle_nn
405,-0.19,-0.84229827,obstacle_nn
406,-0.188,-0.86135244,obstacle_nn
407,-0.186,-0.88047993,obstacle_nn
408,-0.184,-0.8996804,obstacle_nn
409,-0.182,-0.9189544,obstacle_nn
410,-0.18,-0.93830085,obstacle_nn
411,-0.178,-0.9577203,obstacle_nn
412,-0.176,-0.97721195,obstacle_nn
413,-0.174,-0.9967762,obstacle_nn
414,-0.172,-1.0164127,obstacle_nn
415,-0.17,-1.0361207,obstacle_nn
416,-0.168,-1.055901,obstacle_nn
417,-0.166,-1.0757521,obstacle_nn
418,-0.164,-1.0956726,obstacle_nn
419,-0.162,-1.1156471,obstacle_nn
420,-0.16,-1.1355829,obstacle_nn
421,-0.158,-1.1549523,obstacle_nn
422,-0.156,-1.1709318,obstacle_nn
423,-0.154,-1.1696191,obstacle_nn
424,-0.152,-1.0965705,obstacle_nn
425,-0.15,-0.86856425,obstacle_nn
426,-0.148,-0.6269946,obstacle_nn
427,-0.146,-0.5298799,obstacle_nn
428,-0.144,-0.50608206,obstacle_nn
429,-0.142,-0.5011493,obstacle_nn
430,-0.14,-0.50020194,obstacle_nn
431,-0.138,-0.5000324,obstacle_nn
432,-0.136,-0.50000465,obstacle_nn
433,-0.134,-0.5000006,obstacle_nn
434,-0.132,-0.50000006,obstacle_nn
435,-0.13,-0.5,obstacle_nn
436,-0.128,-0.5,obstacle_nn
437,-0.126,-0.5,obstacle_nn
438,-0.124,-0.5,obstacle_nn
439,-0.122,-0.5,obstacle_nn
440,-0.12,-0.5,obstacle_nn
441,-0.118,-0.5,obstacle_nn
442,-0.116,-0.5,obstacle_nn
443,-0.114,-0.5,obstacle_nn
444,-0.112,-0.5,obstacle_nn
445,-0.11,-0.5,obstacle_nn
446,-0.108,-0.5,obstacle_nn
447,-0.106,-0.5,obstacle_nn
448,-0.104,-0.5,obstacle_nn
449,-0.102,-0.5,obstacle_nn
450,-0.1,-0.5,obstacle_nn
451,-0.098,-0.5,obstacle_nn
452,-0.096,-0.5,obstacle_nn
453,-0.094,-0.5,obstacle_nn
454,-0.092,-0.5,obstacle_nn
455,-0.09,-0.5,obstacle_nn
456,-0.088,-0.5,obstacle_nn
457,-0.086,-0.5,obstacle_nn
458,-0.084,-0.5,obstacle_nn
459,-0.082,-0.5,obstacle_nn
460,-0.08,-0.5,obstacle_nn
461,-0.078,-0.5,obstacle_nn
462,-0.076,-0.5,obstacle_nn
463,-0.074,-0.5,obstacle_nn
464,-0.072,-0.5,obstacle_nn
465,-0.07,-0.5,obstacle_nn
466,-0.068,-0.5,obstacle_nn
467,-0.066,-0.5,obstacle_nn
468,-0.064,-0.5,obstacle_nn
469,-0.062,-0.5,obstacle_nn
470,-0.06,-0.5,obstacle_nn
471,-0.058,-0.5,obstacle_nn
472,-0.056,-0.5,obstacle_nn
473,-0.054,-0.5,obstacle_nn
474,-0.052,-0.5,obstacle_nn
475,-0.05,-0.5,obstacle_nn
476,-0.048,-0.5,obstacle_nn
477,-0.046,-0.5,obstacle_nn
478,-0.044,-0.5,obstacle_nn
479,-0.042,-0.5,obstacle_nn
480,-0.04,-0.5,obstacle_nn
481,-0.038,-0.5,obstacle_nn
482,-0.036,-0.5,obstacle_nn
483,-0.034,-0.5,obstacle_nn
484,-0.032,-0.5,obstacle_nn
485,-0.03,-0.5,obstacle_nn
486,-0.028,-0.5,obstacle_nn
487,-0.026,-0.5,obstacle_nn
488,-0.024,-0.5,obstacle_nn
489,-0.022,-0.5,obstacle_nn
490,-0.02,-0.5,obstacle_nn
491,-0.018,-0.5,obstacle_nn
492,-0.016,-0.5,obstacle_nn
493,-0.014,-0.5,obstacle_nn
494,-0.012,-0.5,obstacle_nn
495,-0.01,-0.5,obstacle_nn
496,-0.008,-0.5,obstacle_nn
497,-0.006,-0.5,obstacle_nn
498,-0.004,-0.5,obstacle_nn
499,-0.002,-0.5,obstacle_nn
500,0.0,-0.5,obstacle_nn
501,0.002,-0.5,obstacle_nn
502,0.004,-0.5,obstacle_nn
503,0.006,-0.5,obstacle_nn
504,0.008,-0.5,obstacle_nn
505,0.01,-0.5,obstacle_nn
506,0.012,-0.5,obstacle_nn
507,0.014,-0.5,obstacle_nn
508,0.016,-0.5,obstacle_nn
509,0.018,-0.5,obstacle_nn
510,0.02,-0.5,obstacle_nn
511,0.022,-0.5,obstacle_nn
512,0.024,-0.5,obstacle_nn
513,0.026,-0.5,obstacle_nn
514,0.028,-0.5,obstacle_nn
515,0.03,-0.5,obstacle_nn
516,0.032,-0.5,obstacle_nn
517,0.034,-0.5,obstacle_nn
518,0.036,-0.5,obstacle_nn
519,0.038,-0.5,obstacle_nn
520,0.04,-0.5,obstacle_nn
521,0.042,-0.5,obstacle_nn
522,0.044,-0.5,obstacle_nn
523,0.046,-0.5,obstacle_nn
524,0.048,-0.5,obstacle_nn
525,0.05,-0.5,obstacle_nn
526,0.052,-0.5,obstacle_nn
527,0.054,-0.5,obstacle_nn
528,0.056,-0.5,obstacle_nn
529,0.058,-0.5,obstacle_nn
530,0.06,-0.5,obstacle_nn
531,0.062,-0.5,obstacle_nn
532,0.064,-0.5,obstacle_nn
533,0.066,-0.5,obstacle_nn
534,0.068,-0.5,obstacle_nn
535,0.07,-0.5,obstacle_nn
536,0.072,-0.5,obstacle_nn
537,0.074,-0.5,obstacle_nn
538,0.076,-0.5,obstacle_nn
539,0.078,-0.5,obstacle_nn
540,0.08,-0.5,obstacle_nn
541,0.082,-0.5,obstacle_nn
542,0.084,-0.5,obstacle_nn
543,0.086,-0.5,obstacle_nn
544,0.088,-0.5,obstacle_nn
545,0.09,-0.5,obstacle_nn
546,0.092,-0.5,obstacle_nn
547,0.094,-0.5,obstacle_nn
548,0.096,-0.5,obstacle_nn
549,0.098,-0.5,obstacle_nn
550,0.1,-0.5,obstacle_nn
551,0.102,-0.5,obstacle_nn
552,0.104,-0.5,obstacle_nn
553,0.106,-0.5,obstacle_nn
554,0.108,-0.5,obstacle_nn
555,0.11,-0.5,obstacle_nn
556,0.112,-0.5,obstacle_nn
557,0.114,-0.5,obstacle_nn
558,0.116,-0.5,obstacle_nn
559,0.118,-0.5,obstacle_nn
560,0.12,-0.5,obstacle_nn
561,0.122,-0.5,obstacle_nn
562,0.124,-0.5,obstacle_nn
563,0.126,-0.5,obstacle_nn
564,0.128,-0.5,obstacle_nn
565,0.13,-0.5,obstacle_nn
566,0.132,-0.50000006,obstacle_nn
567,0.134,-0.5000006,obstacle_nn
568,0.136,-0.50000465,obstacle_nn
569,0.138,-0.5000324,obstacle_nn
570,0.14,-0.50020194,obstacle_nn
571,0.142,-0.5011493,obstacle_nn
572,0.144,-0.50608206,obstacle_nn
573,0.146,-0.5298799,obstacle_nn
574,0.148,-0.6269946,obstacle_nn
575,0.15,-0.86856425,obstacle_nn
576,0.152,-1.0965705,obstacle_nn
577,0.154,-1.1696191,obstacle_nn
578,0.156,-1.1709318,obstacle_nn
579,0.158,-1.1549523,obstacle_nn
580,0.16,-1.1355829,obstacle_nn
581,0.162,-1.1156471,obstacle_nn
582,0.164,-1.0956726,obstacle_nn
583,0.166,-1.0757521,obstacle_nn
584,0.168,-1.055901,obstacle_nn
585,0.17,-1.0361207,obstacle_nn
586,0.172,-1.0164127,obstacle_nn
587,0.174,-0.9967762,obstacle_nn
588,0.176,-0.97721195,obstacle_nn
589,0.178,-0.9577203,obstacle_nn
590,0.18,-0.93830085,obstacle_nn
591,0.182,-0.9189544,obstacle_nn
592,0.184,-0.8996804,obstacle_nn
593,0.186,-0.88047993,obstacle_nn
594,0.188,-0.86135244,obstacle_nn
595,0.19,-0.84229827,obstacle_nn
596,0.192,-0.82331777,obstacle_nn
597,0.194,-0.8044112,obstacle_nn
598,0.196,-0.7855787,obstacle_nn
599,0.198,-0.7668201,obstacle_nn
600,0.2,-0.74813616,obstacle_nn
601,0.202,-0.7295265,obstacle_nn
602,0.204,-0.7109921,obstacle_nn
603,0.206,-0.6925323,obstacle_nn
604,0.208,-0.67414784,obstacle_nn
605,0.21,-0.65583885,obstacle_nn
606,0.212,-0.6376052,obstacle_nn
607,0.214,-0.6194477,obstacle_nn
608,0.216,-0.6013657,obstacle_nn
609,0.218,-0.58336055,obstacle_nn
610,0.22,-0.5654316,obstacle_nn
611,0.222,-0.54757917,obstacle_nn
612,0.224,-0.52980375,obstacle_nn
613,0.226,-0.51210546,obstacle_nn
614,0.228,-0.4944849,obstacle_nn
615,0.23,-0.47694123,obstacle_nn
616,0.232,-0.45947587,obstacle_nn
617,0.234,-0.44208837,obstacle_nn
618,0.236,-0.42477906,obstacle_nn
619,0.238,-0.4075482,obstacle_nn
620,0.24,-0.39039612,obstacle_nn
621,0.242,-0.37332344,obstacle_nn
622,0.244,-0.3563292,obstacle_nn
623,0.246,-0.3394152,obstacle_nn
624,0.248,-0.32258046,obstacle_nn
625,0.25,-0.3058257,obstacle_nn
626,0.252,-0.28915143,obstacle_nn
627,0.254,-0.2725575,obstacle_nn
628,0.256,-0.25604415,obstacle_nn
629,0.258,-0.23961222,obstacle_nn
630,0.26,-0.22326136,obstacle_nn
631,0.262,-0.20699203,obstacle_nn
632,0.264,-0.19080448,obstacle_nn
633,0.266,-0.17469907,obstacle_nn
634,0.268,-0.15867591,obstacle_nn
635,0.27,-0.1427356,obstacle_nn
636,0.272,-0.12687802,obstacle_nn
637,0.274,-0.11110413,obstacle_nn
638,0.276,-0.09541345,obstacle_nn
639,0.278,-0.079806685,obstacle_nn
640,0.28,-0.06428397,obstacle_nn
641,0.282,-0.048845768,obstacle_nn
642,0.284,-0.033492208,obstacle_nn
643,0.286,-0.018223763,obstacle_nn
644,0.288,-0.0030409098,obstacle_nn
645,0.29,0.01205641,obstacle_nn
646,0.292,0.02706778,obstacle_nn
647,0.294,0.041992784,obstacle_nn
648,0.296,0.05683106,obstacle_nn
649,0.298,0.07158232,obstacle_nn
650,0.3,0.08624625,obstacle_nn
651,0.302,0.10082215,obstacle_nn
652,0.304,0.11531031,obstacle_nn
653,0.306,0.12970996,obstacle_nn
654,0.308,0.1440208,obstacle_nn
655,0.31,0.15824252,obstacle_nn
656,0.312,0.17237473,obstacle_nn
657,0.314,0.18641686,obstacle_nn
658,0.316,0.20036888,obstacle_nn
659,0.318,0.21422988,obstacle_nn
660,0.32,0.22800004,obstacle_nn
661,0.322,0.24167871,obstacle_nn
662,0.324,0.25526547,obstacle_nn
663,0.326,0.2687599,obstacle_nn
664,0.328,0.2821616,obstacle_nn
665,0.33,0.29547006,obstacle_nn
666,0.332,0.30868477,obstacle_nn
667,0.334,0.3218056,obstacle_nn
668,0.336,0.33483195,obstacle_nn
669,0.338,0.34776324,obstacle_nn
670,0.34,0.36059916,obstacle_nn
671,0.342,0.37333918,obstacle_nn
672,0.344,0.3859828,obstacle_nn
673,0.346,0.39852935,obstacle_nn
674,0.348,0.41097867,obstacle_nn
675,0.35,0.42333013,obstacle_nn
676,0.352,0.43558317,obstacle_nn
677,0.354,0.44773722,obstacle_nn
678,0.356,0.45979178,obstacle_nn
679,0.358,0.47174633,obstacle_nn
680,0.36,0.48360026,obstacle_nn
681,0.362,0.49535286,obstacle_nn
682,0.364,0.5070038,obstacle_nn
683,0.366,0.51855254,obstacle_nn
684,0.368,0.5299982,obstacle_nn
685,0.37,0.54134035,obstacle_nn
686,0.372,0.5525782,obstacle_nn
687,0.374,0.5637113,obstacle_nn
688,0.376,0.5747385,obstacle_nn
689,0.378,0.58565986,obstacle_nn
690,0.38,0.5964743,obstacle_nn
691,0.382,0.6071811,obstacle_nn
692,0.384,0.6177795,obstacle_nn
693,0.386,0.62826884,obstacle_nn
694,0.388,0.6386484,obstacle_nn
695,0.39,0.6489172,obstacle_nn
696,0.392,0.65907466,obstacle_nn
697,0.394,0.66911983,obstacle_nn
698,0.396,0.6790521,obstacle_nn
699,0.398,0.6888703,obstacle_nn
700,0.4,0.6985736,obstacle_nn
701,0.402,0.70816135,obstacle_nn
702,0.404,0.7176323,obstacle_nn
703,0.406,0.72698545,obstacle_nn
704,0.408,0.73622,obstacle_nn
705,0.41,0.745335,obstacle_nn
706,0.412,0.7543292,obstacle_nn
707,0.414,0.7632016,obstacle_nn
708,0.416,0.7719511,obstacle_nn
709,0.418,0.78057647,obstacle_nn
710,0.42,0.7890763,obstacle_nn
711,0.422,0.7974498,obstacle_nn
712,0.424,0.8056954,obstacle_nn
713,0.426,0.8138119,obstacle_nn
714,0.428,0.8217977,obstacle_nn
715,0.43,0.8296516,obstacle_nn
716,0.432,0.83737195,obstacle_nn
717,0.434,0.8449571,obstacle_nn
718,0.436,0.8524058,obstacle_nn
719,0.438,0.85971606,obstacle_nn
720,0.44,0.86688614,obstacle_nn
721,0.442,0.87391424,obstacle_nn
722,0.444,0.88079846,obstacle_nn
723,0.446,0.88753664,obstacle_nn
724,0.448,0.89412665,obstacle_nn
725,0.45,0.90056634,obstacle_nn
726,0.452,0.9068533,obstacle_nn
727,0.454,0.9129851,obstacle_nn
728,0.456,0.9189589,obstacle_nn
729,0.458,0.9247719,obstacle_nn
730,0.46,0.93042123,obstacle_nn
731,0.462,0.93590343,obstacle_nn
732,0.464,0.94121516,obstacle_nn
733,0.466,0.9463527,obstacle_nn
734,0.468,0.95131207,obstacle_nn
735,0.47,0.9560888,obstacle_nn
736,0.472,0.9606781,obstacle_nn
737,0.474,0.9650749,obstacle_nn
738,0.476,0.9692731,obstacle_nn
739,0.478,0.97326636,obstacle_nn
740,0.48,0.97704756,obstacle_nn
741,0.482,0.9806082,obstacle_nn
742,0.484,0.98393893,obstacle_nn
743,0.486,0.9870286,obstacle_nn
744,0.488,0.9898639,obstacle_nn
745,0.49,0.99242854,obstacle_nn
746,0.492,0.99470186,obstacle_nn
747,0.494,0.9966563,obstacle_nn
748,0.496,0.9982523,obstacle_nn
749,0.498,0.9994235,obstacle_nn
750,0.5,1.0,obstacle_nn
751,0.502,0.9994235,obstacle_nn
752,0.504,0.9982523,obstacle_nn
753,0.506,0.9966563,obstacle_nn
754,0.508,0.99470186,obstacle_nn
755,0.51,0.99242854,obstacle_nn
756,0.512,0.9898639,obstacle_nn
757,0.514,0.9870286,obstacle_nn
758,0.516,0.98393905,obstacle_nn
759,0.518,0.9806082,obstacle_nn
760,0.52,0.97704756,obstacle_nn
761,0.522,0.97326636,obstacle_nn
762,0.524,0.9692731,obstacle_nn
763,0.526,0.9650748,obstacle_nn
764,0.528,0.9606781,obstacle_nn
765,0.53,0.9560889,obstacle_nn
766,0.532,0.95131207,obstacle_nn
767,0.534,0.94635284,obstacle_nn
768,0.536,0.94121516,obstacle_nn
769,0.538,0.93590343,obstacle_nn
770,0.54,0.9304211,obstacle_nn
771,0.542,0.9247719,obstacle_nn
772,0.544,0.9189588,obstacle_nn
773,0.546,0.9129851,obstacle_nn
774,0.548,0.90685344,obstacle_nn
775,0.55,0.90056634,obstacle_nn
776,0.552,0.89412665,obstacle_nn
777,0.554,0.8875365,obstacle_nn
778,0.556,0.88079846,obstacle_nn
779,0.558,0.8739141,obstacle_nn
780,0.56,0.86688614,obstacle_nn
781,0.562,0.8597162,obstacle_nn
782,0.564,0.8524058,obstacle_nn
783,0.566,0.84495735,obstacle_nn
784,0.568,0.8373718,obstacle_nn
785,0.57,0.8296516,obstacle_nn
786,0.572,0.8217976,obstacle_nn
787,0.574,0.8138119,obstacle_nn
788,0.576,0.80569553,obstacle_nn
789,0.578,0.7974498,obstacle_nn
790,0.58,0.78907645,obstacle_nn
791,0.582,0.78057635,obstacle_nn
792,0.584,0.7719511,obstacle_nn
793,0.586,0.7632015,obstacle_nn
794,0.588,0.7543292,obstacle_nn
795,0.59,0.7453351,obstacle_nn
796,0.592,0.73622,obstacle_nn
797,0.594,0.7269856,obstacle_nn
798,0.596,0.71763206,obstacle_nn
799,0.598,0.70816135,obstacle_nn
800,0.6,0.6985736,obstacle_nn
801,0.602,0.6888703,obstacle_nn
802,0.604,0.67905223,obstacle_nn
803,0.606,0.66911983,obstacle_nn
804,0.608,0.6590748,obstacle_nn
805,0.61,0.6489172,obstacle_nn
806,0.612,0.6386484,obstacle_nn
807,0.614,0.6282687,obstacle_nn
808,0.616,0.6177795,obstacle_nn
809,0.618,0.6071812,obstacle_nn
810,0.62,0.5964743,obstacle_nn
811,0.622,0.58566,obstacle_nn
812,0.624,0.5747385,obstacle_nn
813,0.626,0.5637113,obstacle_nn
814,0.628,0.552578,obstacle_nn
815,0.63,0.54134035,obstacle_nn
816,0.632,0.52999806,obstacle_nn
817,0.634,0.51855254,obstacle_nn
818,0.636,0.507004,obstacle_nn
819,0.638,0.49535286,obstacle_nn
820,0.64,0.48360026,obstacle_nn
821,0.642,0.47174615,obstacle_nn
822,0.644,0.45979178,obstacle_nn
823,0.646,0.44773698,obstacle_nn
824,0.648,0.43558317,obstacle_nn
825,0.65,0.4233303,obstacle_nn
826,0.652,0.41097867,obstacle_nn
827,0.654,0.39852953,obstacle_nn
828,0.656,0.38598263,obstacle_nn
829,0.658,0.37333918,obstacle_nn
830,0.66,0.36059904,obstacle_nn
831,0.662,0.34776324,obstacle_nn
832,0.664,0.33483207,obstacle_nn
833,0.666,0.3218056,obstacle_nn
834,0.668,0.30868495,obstacle_nn
835,0.67,0.29546988,obstacle_nn
836,0.672,0.2821616,obstacle_nn
837,0.674,0.26875967,obstacle_nn
838,0.676,0.25526547,obstacle_nn
839,0.678,0.2416789,obstacle_nn
840,0.68,0.22800004,obstacle_nn
841,0.682,0.21423018,obstacle_nn
842,0.684,0.20036864,obstacle_nn
843,0.686,0.18641686,obstacle_nn
844,0.688,0.17237449,obstacle_nn
845,0.69,0.15824252,obstacle_nn
846,0.692,0.14402103,obstacle_nn
847,0.694,0.12970996,obstacle_nn
848,0.696,0.11531043,obstacle_nn
849,0.698,0.10082215,obstacle_nn
850,0.7,0.08624625,obstacle_nn
851,0.702,0.07158214,obstacle_nn
852,0.704,0.05683106,obstacle_nn
853,0.706,0.041993022,obstacle_nn
854,0.708,0.02706778,obstacle_nn
855,0.71,0.012056708,obstacle_nn
856,0.712,-0.0030409098,obstacle_nn
857,0.714,-0.018223763,obstacle_nn
858,0.716,-0.033492446,obstacle_nn
859,0.718,-0.048845768,obstacle_nn
860,0.72,-0.064284205,obstacle_nn
861,0.722,-0.079806685,obstacle_nn
862,0.724,-0.09541321,obstacle_nn
863,0.726,-0.11110413,obstacle_nn
864,0.728,-0.12687802,obstacle_nn
865,0.73,-0.14273572,obstacle_nn
866,0.732,-0.15867591,obstacle_nn
867,0.734,-0.17469919,obstacle_nn
868,0.736,-0.19080448,obstacle_nn
869,0.738,-0.20699167,obstacle_nn
870,0.74,-0.22326136,obstacle_nn
871,0.742,-0.23961198,obstacle_nn
872,0.744,-0.2560444,obstacle_nn
873,0.746,-0.2725575,obstacle_nn
874,0.748,-0.28915167,obstacle_nn
875,0.75,-0.3058257,obstacle_nn
876,0.752,-0.32258022,obstacle_nn
877,0.754,-0.3394152,obstacle_nn
878,0.756,-0.3563292,obstacle_nn
879,0.758,-0.37332344,obstacle_nn
880,0.76,-0.39039612,obstacle_nn
881,0.762,-0.40754843,obstacle_nn
882,0.764,-0.42477906,obstacle_nn
883,0.766,-0.44208813,obstacle_nn
884,0.768,-0.45947587,obstacle_nn
885,0.77,-0.47694123,obstacle_nn
886,0.772,-0.4944849,obstacle_nn
887,0.774,-0.51210546,obstacle_nn
888,0.776,-0.5298042,obstacle_nn
889,0.778,-0.54757917,obstacle_nn
890,0.78,-0.56543124,obstacle_nn
891,0.782,-0.58336055,obstacle_nn
892,0.784,-0.6013657,obstacle_nn
893,0.786,-0.6194477,obstacle_nn
894,0.788,-0.6376052,obstacle_nn
895,0.79,-0.65583885,obstacle_nn
896,0.792,-0.67414784,obstacle_nn
897,0.794,-0.69253254,obstacle_nn
898,0.796,-0.7109921,obstacle_nn
899,0.798,-0.7295265,obstacle_nn
900,0.8,-0.74813616,obstacle_nn
901,0.802,-0.7668201,obstacle_nn
902,0.804,-0.7855787,obstacle_nn
903,0.806,-0.8044112,obstacle_nn
904,0.808,-0.8233181,obstacle_nn
905,0.81,-0.84229827,obstacle_nn
906,0.812,-0.86135197,obstacle_nn
907,0.814,-0.88047993,obstacle_nn
908,0.816,-0.8996804,obstacle_nn
909,0.818,-0.9189544,obstacle_nn
910,0.82,-0.93830085,obstacle_nn
911,0.822,-0.9577205,obstacle_nn
912,0.824,-0.97721195,obstacle_nn
913,0.826,-0.9967761,obstacle_nn
914,0.828,-1.0164127,obstacle_nn
915,0.83,-1.0361207,obstacle_nn
916,0.832,-1.055901,obstacle_nn
917,0.834,-1.0757521,obstacle_nn
918,0.836,-1.0956728,obstacle_nn
919,0.838,-1.1156471,obstacle_nn
920,0.84,-1.1355827,obstacle_nn
921,0.842,-1.1549523,obstacle_nn
922,0.844,-1.1709318,obstacle_nn
923,0.846,-1.1696191,obstacle_nn
924,0.848,-1.0965705,obstacle_nn
925,0.85,-0.8685601,obstacle_nn
926,0.852,-0.6269946,obstacle_nn
927,0.854,-0.5298806,obstacle_nn
928,0.856,-0.50608206,obstacle_nn
929,0.858,-0.5011493,obstacle_nn
930,0.86,-0.50020194,obstacle_nn
931,0.862,-0.5000324,obstacle_nn
932,0.864,-0.50000465,obstacle_nn
933,0.866,-0.5000006,obstacle_nn
934,0.868,-0.50000006,obstacle_nn
935,0.87,-0.5,obstacle_nn
936,0.872,-0.5,obstacle_nn
937,0.874,-0.5,obstacle_nn
938,0.876,-0.5,obstacle_nn
939,0.878,-0.5,obstacle_nn
940,0.88,-0.5,obstacle_nn
941,0.882,-0.5,obstacle_nn
942,0.884,-0.5,obstacle_nn
943,0.886,-0.5,obstacle_nn
944,0.888,-0.5,obstacle_nn
945,0.89,-0.5,obstacle_nn
946,0.892,-0.5,obstacle_nn
947,0.894,-0.5,obstacle_nn
948,0.896,-0.5,obstacle_nn
949,0.898,-0.5,obstacle_nn
950,0.9,-0.5,obstacle_nn
951,0.902,-0.5,obstacle_nn
952,0.904,-0.5,obstacle_nn
953,0.906,-0.5,obstacle_nn
954,0.908,-0.5,obstacle_nn
955,0.91,-0.5,obstacle_nn
956,0.912,-0.5,obstacle_nn
957,0.914,-0.5,obstacle_nn
958,0.916,-0.5,obstacle_nn
959,0.918,-0.5,obstacle_nn
960,0.92,-0.5,obstacle_nn
961,0.922,-0.5,obstacle_nn
962,0.924,-0.5,obstacle_nn
963,0.926,-0.5,obstacle_nn
964,0.928,-0.5,obstacle_nn
965,0.93,-0.5,obstacle_nn
966,0.932,-0.5,obstacle_nn
967,0.934,-0.5,obstacle_nn
968,0.936,-0.5,obstacle_nn
969,0.938,-0.5,obstacle_nn
970,0.94,-0.5,obstacle_nn
971,0.942,-0.5,obstacle_nn
972,0.944,-0.5,obstacle_nn
973,0.946,-0.5,obstacle_nn
974,0.948,-0.5,obstacle_nn
975,0.95,-0.5,obstacle_nn
976,0.952,-0.5,obstacle_nn
977,0.954,-0.5,obstacle_nn
978,0.956,-0.5,obstacle_nn
979,0.958,-0.5,obstacle_nn
980,0.96,-0.5,obstacle_nn
981,0.962,-0.5,obstacle_nn
982,0.964,-0.5,obstacle_nn
983,0.966,-0.5,obstacle_nn
984,0.968,-0.5,obstacle_nn
985,0.97,-0.5,obstacle_nn
986,0.972,-0.5,obstacle_nn
987,0.974,-0.5,obstacle_nn
988,0.976,-0.5,obstacle_nn
989,0.978,-0.5,obstacle_nn
990,0.98,-0.5,obstacle_nn
991,0.982,-0.5,obstacle_nn
992,0.984,-0.5,obstacle_nn
993,0.986,-0.5,obstacle_nn
994,0.988,-0.5,obstacle_nn
995,0.99,-0.5,obstacle_nn
996,0.992,-0.5,obstacle_nn
997,0.994,-0.5,obstacle_nn
998,0.996,-0.5,obstacle_nn
999,0.998,-0.5,obstacle_nn
1000,1.0,-0.5,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_15000/sol_nn.csv <==
,X_x,value,name
0,-1.0,9.411387e-05,sol_nn
1,-0.998,0.00384503,sol_nn
2,-0.996,0.007602675,sol_nn
3,-0.994,0.0113664605,sol_nn
4,-0.992,0.015136755,sol_nn
5,-0.99,0.018913323,sol_nn
6,-0.988,0.022696596,sol_nn
7,-0.986,0.026486224,sol_nn
8,-0.984,0.030281765,sol_nn
9,-0.982,0.03408417,sol_nn
10,-0.98,0.037892837,sol_nn
11,-0.978,0.041707646,sol_nn
12,-0.976,0.045528796,sol_nn
13,-0.974,0.049356095,sol_nn
14,-0.972,0.053189963,sol_nn
15,-0.97,0.05702949,sol_nn
16,-0.968,0.060875453,sol_nn
17,-0.966,0.064727634,sol_nn
18,-0.964,0.06858578,sol_nn
19,-0.962,0.07245007,sol_nn
20,-0.96,0.07632087,sol_nn
21,-0.958,0.080197416,sol_nn
22,-0.956,0.084080234,sol_nn
23,-0.954,0.08796874,sol_nn
24,-0.952,0.09186367,sol_nn
25,-0.95,0.095764406,sol_nn
26,-0.948,0.09967101,sol_nn
27,-0.946,0.10358359,sol_nn
28,-0.944,0.10750214,sol_nn
29,-0.942,0.11142653,sol_nn
30,-0.94,0.11535671,sol_nn
31,-0.938,0.11929281,sol_nn
32,-0.936,0.12323468,sol_nn
33,-0.934,0.12718219,sol_nn
34,-0.932,0.13113569,sol_nn
35,-0.93,0.13509446,sol_nn
36,-0.928,0.13905926,sol_nn
37,-0.926,0.14302956,sol_nn
38,-0.924,0.14700529,sol_nn
39,-0.922,0.15098695,sol_nn
40,-0.92,0.15497386,sol_nn
41,-0.918,0.1589666,sol_nn
42,-0.916,0.16296434,sol_nn
43,-0.914,0.16696805,sol_nn
44,-0.912,0.1709768,sol_nn
45,-0.91,0.17499112,sol_nn
46,-0.908,0.1790109,sol_nn
47,-0.906,0.18303527,sol_nn
48,-0.904,0.18706562,sol_nn
49,-0.902,0.19110066,sol_nn
50,-0.9,0.19514136,sol_nn
51,-0.898,0.19918703,sol_nn
52,-0.896,0.20323755,sol_nn
53,-0.894,0.20729354,sol_nn
54,-0.892,0.21135446,sol_nn
55,-0.89,0.21542037,sol_nn
56,-0.888,0.21949095,sol_nn
57,-0.886,0.22356679,sol_nn
58,-0.884,0.22764719,sol_nn
59,-0.882,0.23173246,sol_nn
60,-0.88,0.2358226,sol_nn
61,-0.878,0.23991756,sol_nn
62,-0.876,0.24401703,sol_nn
63,-0.874,0.24812126,sol_nn
64,-0.872,0.25223017,sol_nn
65,-0.87,0.25634342,sol_nn
66,-0.868,0.26046148,sol_nn
67,-0.866,0.2645835,sol_nn
68,-0.864,0.26871035,sol_nn
69,-0.862,0.2728415,sol_nn
70,-0.86,0.27697685,sol_nn
71,-0.858,0.2811167,sol_nn
72,-0.856,0.28526047,sol_nn
73,-0.854,0.28940865,sol_nn
74,-0.852,0.29356074,sol_nn
75,-0.85,0.29771662,sol_nn
76,-0.848,0.30187708,sol_nn
77,-0.846,0.30604142,sol_nn
78,-0.844,0.3102097,sol_nn
79,-0.842,0.31438172,sol_nn
80,-0.84,0.31855726,sol_nn
81,-0.838,0.3227372,sol_nn
82,-0.836,0.32692054,sol_nn
83,-0.834,0.3311074,sol_nn
84,-0.832,0.33529803,sol_nn
85,-0.83,0.33949208,sol_nn
86,-0.828,0.3436898,sol_nn
87,-0.826,0.34789068,sol_nn
88,-0.824,0.35209507,sol_nn
89,-0.822,0.35630277,sol_nn
90,-0.82,0.36051387,sol_nn
91,-0.818,0.36472803,sol_nn
92,-0.816,0.36894554,sol_nn
93,-0.814,0.37316597,sol_nn
94,-0.812,0.3773895,sol_nn
95,-0.81,0.38161612,sol_nn
96,-0.808,0.38584536,sol_nn
97,-0.806,0.39007777,sol_nn
98,-0.804,0.39431268,sol_nn
99,-0.802,0.39855048,sol_nn
100,-0.8,0.4027908,sol_nn
101,-0.798,0.40703404,sol_nn
102,-0.796,0.41127995,sol_nn
103,-0.794,0.41552803,sol_nn
104,-0.792,0.41977867,sol_nn
105,-0.79,0.4240316,sol_nn
106,-0.788,0.42828697,sol_nn
107,-0.786,0.43254456,sol_nn
108,-0.784,0.4368043,sol_nn
109,-0.782,0.44106615,sol_nn
110,-0.78,0.44533023,sol_nn
111,-0.778,0.44959617,sol_nn
112,-0.776,0.45386404,sol_nn
113,-0.774,0.45813382,sol_nn
114,-0.772,0.46240538,sol_nn
115,-0.77,0.4666788,sol_nn
116,-0.768,0.4709541,sol_nn
117,-0.766,0.4752307,sol_nn
118,-0.764,0.47950894,sol_nn
119,-0.762,0.4837886,sol_nn
120,-0.76,0.48806992,sol_nn
121,-0.758,0.49235255,sol_nn
122,-0.756,0.4966363,sol_nn
123,-0.754,0.5009213,sol_nn
124,-0.752,0.5052078,sol_nn
125,-0.75,0.5094952,sol_nn
126,-0.748,0.51378363,sol_nn
127,-0.746,0.5180731,sol_nn
128,-0.744,0.52236336,sol_nn
129,-0.742,0.52665466,sol_nn
130,-0.74,0.5309467,sol_nn
131,-0.738,0.5352396,sol_nn
132,-0.736,0.5395331,sol_nn
133,-0.734,0.54382706,sol_nn
134,-0.732,0.54812163,sol_nn
135,-0.73,0.5524165,sol_nn
136,-0.728,0.5567122,sol_nn
137,-0.726,0.56100786,sol_nn
138,-0.724,0.56530416,sol_nn
139,-0.722,0.5696002,sol_nn
140,-0.72,0.5738966,sol_nn
141,-0.718,0.57819307,sol_nn
142,-0.716,0.5824896,sol_nn
143,-0.714,0.5867862,sol_nn
144,-0.712,0.59108245,sol_nn
145,-0.71,0.5953787,sol_nn
146,-0.708,0.5996746,sol_nn
147,-0.706,0.6039703,sol_nn
148,-0.704,0.60826546,sol_nn
149,-0.702,0.61256015,sol_nn
150,-0.7,0.61685455,sol_nn
151,-0.698,0.62114835,sol_nn
152,-0.696,0.6254413,sol_nn
153,-0.694,0.6297337,sol_nn
154,-0.692,0.63402516,sol_nn
155,-0.69,0.6383161,sol_nn
156,-0.688,0.64260566,sol_nn
157,-0.686,0.64689445,sol_nn
158,-0.684,0.65118223,sol_nn
159,-0.682,0.6554688,sol_nn
160,-0.68,0.6597543,sol_nn
161,-0.678,0.66403854,sol_nn
162,-0.676,0.66832125,sol_nn
163,-0.674,0.67260253,sol_nn
164,-0.672,0.6768824,sol_nn
165,-0.67,0.6811604,sol_nn
166,-0.668,0.68543696,sol_nn
167,-0.666,0.6897117,sol_nn
168,-0.664,0.69398457,sol_nn
169,-0.662,0.69825554,sol_nn
170,-0.66,0.7025246,sol_nn
171,-0.658,0.7067915,sol_nn
172,-0.656,0.7110558,sol_nn
173,-0.654,0.7153183,sol_nn
174,-0.652,0.7195777,sol_nn
175,-0.65,0.72383535,sol_nn
176,-0.648,0.7280897,sol_nn
177,-0.646,0.7323414,sol_nn
178,-0.644,0.7365903,sol_nn
179,-0.642,0.74083626,sol_nn
180,-0.64,0.74507904,sol_nn
181,-0.638,0.74931824,sol_nn
182,-0.636,0.7535539,sol_nn
183,-0.634,0.75778615,sol_nn
184,-0.632,0.76201457,sol_nn
185,-0.63,0.7662389,sol_nn
186,-0.628,0.7704588,sol_nn
187,-0.626,0.7746747,sol_nn
188,-0.624,0.7788856,sol_nn
189,-0.622,0.7830918,sol_nn
190,-0.62,0.787293,sol_nn
191,-0.618,0.79148877,sol_nn
192,-0.616,0.79567903,sol_nn
193,-0.614,0.7998632,sol_nn
194,-0.612,0.80404097,sol_nn
195,-0.61,0.8082125,sol_nn
196,-0.608,0.81237715,sol_nn
197,-0.606,0.8165341,sol_nn
198,-0.604,0.8206835,sol_nn
199,-0.602,0.8248246,sol_nn
200,-0.6,0.8289569,sol_nn
201,-0.598,0.8330804,sol_nn
202,-0.596,0.8371942,sol_nn
203,-0.594,0.8412977,sol_nn
204,-0.592,0.8453902,sol_nn
205,-0.59,0.8494712,sol_nn
206,-0.588,0.85354,sol_nn
207,-0.586,0.8575959,sol_nn
208,-0.584,0.8616379,sol_nn
209,-0.582,0.865665,sol_nn
210,-0.58,0.8696772,sol_nn
211,-0.578,0.8736722,sol_nn
212,-0.576,0.8776498,sol_nn
213,-0.574,0.8816088,sol_nn
214,-0.572,0.88554734,sol_nn
215,-0.57,0.8894648,sol_nn
216,-0.568,0.8933596,sol_nn
217,-0.566,0.8972303,sol_nn
218,-0.564,0.90107536,sol_nn
219,-0.562,0.9048928,sol_nn
220,-0.56,0.9086812,sol_nn
221,-0.558,0.9124381,sol_nn
222,-0.556,0.9161619,sol_nn
223,-0.554,0.91985035,sol_nn
224,-0.552,0.92350143,sol_nn
225,-0.55,0.9271119,sol_nn
226,-0.548,0.9306798,sol_nn
227,-0.546,0.9342023,sol_nn
228,-0.544,0.93767625,sol_nn
229,-0.542,0.9410991,sol_nn
230,-0.54,0.9444672,sol_nn
231,-0.538,0.9477777,sol_nn
232,-0.536,0.95102614,sol_nn
233,-0.534,0.95420986,sol_nn
234,-0.532,0.9573244,sol_nn
235,-0.53,0.96036637,sol_nn
236,-0.528,0.96333146,sol_nn
237,-0.526,0.9662157,sol_nn
238,-0.524,0.9690148,sol_nn
239,-0.522,0.97172487,sol_nn
240,-0.52,0.9743413,sol_nn
241,-0.518,0.97685933,sol_nn
242,-0.516,0.97927636,sol_nn
243,-0.514,0.9815871,sol_nn
244,-0.512,0.98378813,sol_nn
245,-0.51,0.98587555,sol_nn
246,-0.508,0.9878465,sol_nn
247,-0.506,0.9896978,sol_nn
248,-0.504,0.9914265,sol_nn
249,-0.502,0.9930312,sol_nn
250,-0.5,0.9945098,sol_nn
251,-0.498,0.9958619,sol_nn
252,-0.496,0.99708694,sol_nn
253,-0.494,0.9981852,sol_nn
254,-0.492,0.9991587,sol_nn
255,-0.49,1.0000092,sol_nn
256,-0.488,1.0007395,sol_nn
257,-0.486,1.0013536,sol_nn
258,-0.484,1.0018564,sol_nn
259,-0.482,1.0022528,sol_nn
260,-0.48,1.0025492,sol_nn
261,-0.478,1.0027525,sol_nn
262,-0.476,1.0028702,sol_nn
263,-0.474,1.0029103,sol_nn
264,-0.472,1.0028808,sol_nn
265,-0.47,1.0027906,sol_nn
266,-0.468,1.0026487,sol_nn
267,-0.466,1.0024632,sol_nn
268,-0.464,1.0022434,sol_nn
269,-0.462,1.0019972,sol_nn
270,-0.46,1.0017333,sol_nn
271,-0.458,1.0014589,sol_nn
272,-0.456,1.0011811,sol_nn
273,-0.454,1.0009066,sol_nn
274,-0.452,1.0006412,sol_nn
275,-0.45,1.0003904,sol_nn
276,-0.448,1.0001584,sol_nn
277,-0.446,0.9999491,sol_nn
278,-0.444,0.99976534,sol_nn
279,-0.442,0.99961007,sol_nn
280,-0.44,0.9994844,sol_nn
281,-0.438,0.9993902,sol_nn
282,-0.436,0.9993274,sol_nn
283,-0.434,0.9992967,sol_nn
284,-0.432,0.9992976,sol_nn
285,-0.43,0.9993287,sol_nn
286,-0.428,0.9993898,sol_nn
287,-0.426,0.9994793,sol_nn
288,-0.424,0.99959546,sol_nn
289,-0.422,0.9997365,sol_nn
290,-0.42,0.9999005,sol_nn
291,-0.418,1.0000857,sol_nn
292,-0.416,1.0002896,sol_nn
293,-0.414,1.0005105,sol_nn
294,-0.412,1.000746,sol_nn
295,-0.41,1.0009941,sol_nn
296,-0.408,1.0012525,sol_nn
297,-0.406,1.0015196,sol_nn
298,-0.404,1.0017933,sol_nn
299,-0.402,1.0020715,sol_nn
300,-0.4,1.0023531,sol_nn
301,-0.398,1.0026355,sol_nn
302,-0.396,1.0029181,sol_nn
303,-0.394,1.0031987,sol_nn
304,-0.392,1.0034765,sol_nn
305,-0.39,1.0037501,sol_nn
306,-0.388,1.0040183,sol_nn
307,-0.386,1.0042802,sol_nn
308,-0.384,1.0045348,sol_nn
309,-0.382,1.0047812,sol_nn
310,-0.38,1.005019,sol_nn
311,-0.378,1.0052471,sol_nn
312,-0.376,1.0054654,sol_nn
313,-0.374,1.0056728,sol_nn
314,-0.372,1.0058699,sol_nn
315,-0.37,1.0060554,sol_nn
316,-0.368,1.0062296,sol_nn
317,-0.366,1.0063925,sol_nn
318,-0.364,1.006543,sol_nn
319,-0.362,1.0066822,sol_nn
320,-0.36,1.0068096,sol_nn
321,-0.358,1.0069247,sol_nn
322,-0.356,1.0070283,sol_nn
323,-0.354,1.00712,sol_nn
324,-0.352,1.0072007,sol_nn
325,-0.35,1.0072696,sol_nn
326,-0.348,1.0073274,sol_nn
327,-0.346,1.0073748,sol_nn
328,-0.344,1.0074111,sol_nn
329,-0.342,1.007437,sol_nn
330,-0.34,1.007453,sol_nn
331,-0.338,1.0074589,sol_nn
332,-0.336,1.0074555,sol_nn
333,-0.334,1.0074433,sol_nn
334,-0.332,1.007422,sol_nn
335,-0.33,1.007392,sol_nn
336,-0.328,1.0073541,sol_nn
337,-0.326,1.0073087,sol_nn
338,-0.324,1.007256,sol_nn
339,-0.322,1.0071962,sol_nn
340,-0.32,1.0071295,sol_nn
341,-0.318,1.007057,sol_nn
342,-0.316,1.0069786,sol_nn
343,-0.314,1.0068944,sol_nn
344,-0.312,1.0068054,sol_nn
345,-0.31,1.0067112,sol_nn
346,-0.308,1.0066131,sol_nn
347,-0.306,1.0065107,sol_nn
348,-0.304,1.0064045,sol_nn
349,-0.302,1.0062952,sol_nn
350,-0.3,1.0061828,sol_nn
351,-0.298,1.0060678,sol_nn
352,-0.296,1.0059501,sol_nn
353,-0.294,1.0058304,sol_nn
354,-0.292,1.0057092,sol_nn
355,-0.29,1.0055866,sol_nn
356,-0.288,1.0054626,sol_nn
357,-0.286,1.005338,sol_nn
358,-0.284,1.0052127,sol_nn
359,-0.282,1.0050869,sol_nn
360,-0.28,1.0049613,sol_nn
361,-0.278,1.0048355,sol_nn
362,-0.276,1.0047104,sol_nn
363,-0.274,1.0045859,sol_nn
364,-0.272,1.0044622,sol_nn
365,-0.27,1.0043398,sol_nn
366,-0.268,1.0042186,sol_nn
367,-0.266,1.0040987,sol_nn
368,-0.264,1.0039809,sol_nn
369,-0.262,1.0038645,sol_nn
370,-0.26,1.0037502,sol_nn
371,-0.258,1.0036384,sol_nn
372,-0.256,1.0035286,sol_nn
373,-0.254,1.0034214,sol_nn
374,-0.252,1.0033168,sol_nn
375,-0.25,1.003215,sol_nn
376,-0.248,1.0031161,sol_nn
377,-0.246,1.0030199,sol_nn
378,-0.244,1.0029274,sol_nn
379,-0.242,1.0028378,sol_nn
380,-0.24,1.0027514,sol_nn
381,-0.238,1.0026685,sol_nn
382,-0.236,1.0025887,sol_nn
383,-0.234,1.0025125,sol_nn
384,-0.232,1.0024405,sol_nn
385,-0.23,1.0023715,sol_nn
386,-0.228,1.0023063,sol_nn
387,-0.226,1.0022452,sol_nn
388,-0.224,1.002187,sol_nn
389,-0.222,1.0021334,sol_nn
390,-0.22,1.0020832,sol_nn
391,-0.218,1.0020368,sol_nn
392,-0.216,1.0019946,sol_nn
393,-0.214,1.0019562,sol_nn
394,-0.212,1.0019217,sol_nn
395,-0.21,1.0018907,sol_nn
396,-0.208,1.0018642,sol_nn
397,-0.206,1.0018408,sol_nn
398,-0.204,1.0018215,sol_nn
399,-0.202,1.0018063,sol_nn
400,-0.2,1.0017946,sol_nn
401,-0.198,1.001787,sol_nn
402,-0.196,1.0017825,sol_nn
403,-0.194,1.0017823,sol_nn
404,-0.192,1.0017855,sol_nn
405,-0.19,1.0017922,sol_nn
406,-0.188,1.0018027,sol_nn
407,-0.186,1.0018167,sol_nn
408,-0.184,1.0018342,sol_nn
409,-0.182,1.0018549,sol_nn
410,-0.18,1.0018789,sol_nn
411,-0.178,1.0019064,sol_nn
412,-0.176,1.0019372,sol_nn
413,-0.174,1.0019709,sol_nn
414,-0.172,1.002008,sol_nn
415,-0.17,1.0020478,sol_nn
416,-0.168,1.0020909,sol_nn
417,-0.166,1.0021365,sol_nn
418,-0.164,1.002185,sol_nn
419,-0.162,1.0022364,sol_nn
420,-0.16,1.00229,sol_nn
421,-0.158,1.0023463,sol_nn
422,-0.156,1.0024053,sol_nn
423,-0.154,1.0024667,sol_nn
424,-0.152,1.0025302,sol_nn
425,-0.15,1.0025959,sol_nn
426,-0.148,1.0026639,sol_nn
427,-0.146,1.0027338,sol_nn
428,-0.144,1.0028057,sol_nn
429,-0.142,1.0028794,sol_nn
430,-0.14,1.0029547,sol_nn
431,-0.138,1.003032,sol_nn
432,-0.136,1.0031108,sol_nn
433,-0.134,1.003191,sol_nn
434,-0.132,1.0032728,sol_nn
435,-0.13,1.0033554,sol_nn
436,-0.128,1.0034394,sol_nn
437,-0.126,1.0035248,sol_nn
438,-0.124,1.0036111,sol_nn
439,-0.122,1.0036979,sol_nn
440,-0.12,1.0037862,sol_nn
441,-0.118,1.0038748,sol_nn
442,-0.116,1.0039642,sol_nn
443,-0.114,1.0040543,sol_nn
444,-0.112,1.0041444,sol_nn
445,-0.11,1.0042356,sol_nn
446,-0.108,1.0043266,sol_nn
447,-0.106,1.0044181,sol_nn
448,-0.104,1.0045096,sol_nn
449,-0.102,1.0046008,sol_nn
450,-0.1,1.0046923,sol_nn
451,-0.098,1.0047836,sol_nn
452,-0.096,1.0048747,sol_nn
453,-0.094,1.0049655,sol_nn
454,-0.092,1.0050561,sol_nn
455,-0.09,1.0051461,sol_nn
456,-0.088,1.0052357,sol_nn
457,-0.086,1.0053247,sol_nn
458,-0.084,1.005413,sol_nn
459,-0.082,1.0055006,sol_nn
460,-0.08,1.005587,sol_nn
461,-0.078,1.0056732,sol_nn
462,-0.076,1.005758,sol_nn
463,-0.074,1.005842,sol_nn
464,-0.072,1.0059249,sol_nn
465,-0.07,1.006007,sol_nn
466,-0.068,1.0060872,sol_nn
467,-0.066,1.0061665,sol_nn
468,-0.064,1.0062451,sol_nn
469,-0.062,1.0063215,sol_nn
470,-0.06,1.006397,sol_nn
471,-0.058,1.0064712,sol_nn
472,-0.056,1.0065438,sol_nn
473,-0.054,1.0066144,sol_nn
474,-0.052,1.0066841,sol_nn
475,-0.05,1.0067523,sol_nn
476,-0.048,1.0068183,sol_nn
477,-0.046,1.0068829,sol_nn
478,-0.044,1.0069463,sol_nn
479,-0.042,1.0070074,sol_nn
480,-0.04,1.0070673,sol_nn
481,-0.038,1.0071249,sol_nn
482,-0.036,1.007181,sol_nn
483,-0.034,1.0072354,sol_nn
484,-0.032,1.0072882,sol_nn
485,-0.03,1.0073388,sol_nn
486,-0.028,1.0073876,sol_nn
487,-0.026,1.0074344,sol_nn
488,-0.024,1.0074801,sol_nn
489,-0.022,1.0075237,sol_nn
490,-0.02,1.007565,sol_nn
491,-0.018,1.007605,sol_nn
492,-0.016,1.0076429,sol_nn
493,-0.014,1.0076792,sol_nn
494,-0.012,1.0077133,sol_nn
495,-0.01,1.0077462,sol_nn
496,-0.008,1.007777,sol_nn
497,-0.006,1.0078061,sol_nn
498,-0.004,1.0078335,sol_nn
499,-0.002,1.0078592,sol_nn
500,0.0,1.0078831,sol_nn
501,0.002,1.0079055,sol_nn
502,0.004,1.0079263,sol_nn
503,0.006,1.0079451,sol_nn
504,0.008,1.0079627,sol_nn
505,0.01,1.0079787,sol_nn
506,0.012,1.0079932,sol_nn
507,0.014,1.0080061,sol_nn
508,0.016,1.0080175,sol_nn
509,0.018,1.0080279,sol_nn
510,0.02,1.0080369,sol_nn
511,0.022,1.0080445,sol_nn
512,0.024,1.0080504,sol_nn
513,0.026,1.0080554,sol_nn
514,0.028,1.0080595,sol_nn
515,0.03,1.0080621,sol_nn
516,0.032,1.0080638,sol_nn
517,0.034,1.008064,sol_nn
518,0.036,1.008064,sol_nn
519,0.038,1.0080626,sol_nn
520,0.04,1.00806,sol_nn
521,0.042,1.0080572,sol_nn
522,0.044,1.0080535,sol_nn
523,0.046,1.008049,sol_nn
524,0.048,1.0080441,sol_nn
525,0.05,1.0080378,sol_nn
526,0.052,1.0080316,sol_nn
527,0.054,1.0080243,sol_nn
528,0.056,1.0080173,sol_nn
529,0.058,1.0080092,sol_nn
530,0.06,1.0080016,sol_nn
531,0.062,1.007993,sol_nn
532,0.064,1.0079842,sol_nn
533,0.066,1.0079755,sol_nn
534,0.068,1.0079663,sol_nn
535,0.07,1.0079572,sol_nn
536,0.072,1.0079482,sol_nn
537,0.074,1.0079391,sol_nn
538,0.076,1.0079303,sol_nn
539,0.078,1.0079212,sol_nn
540,0.08,1.0079124,sol_nn
541,0.082,1.007904,sol_nn
542,0.084,1.007896,sol_nn
543,0.086,1.007888,sol_nn
544,0.088,1.0078802,sol_nn
545,0.09,1.0078733,sol_nn
546,0.092,1.0078661,sol_nn
547,0.094,1.0078603,sol_nn
548,0.096,1.0078545,sol_nn
549,0.098,1.0078492,sol_nn
550,0.1,1.0078444,sol_nn
551,0.102,1.0078406,sol_nn
552,0.104,1.0078374,sol_nn
553,0.106,1.0078347,sol_nn
554,0.108,1.0078328,sol_nn
555,0.11,1.0078318,sol_nn
556,0.112,1.0078311,sol_nn
557,0.114,1.0078319,sol_nn
558,0.116,1.0078332,sol_nn
559,0.118,1.0078354,sol_nn
560,0.12,1.0078384,sol_nn
561,0.122,1.0078427,sol_nn
562,0.124,1.0078475,sol_nn
563,0.126,1.0078533,sol_nn
564,0.128,1.0078602,sol_nn
565,0.13,1.007868,sol_nn
566,0.132,1.0078766,sol_nn
567,0.134,1.0078868,sol_nn
568,0.136,1.0078974,sol_nn
569,0.138,1.007909,sol_nn
570,0.14,1.0079224,sol_nn
571,0.142,1.007936,sol_nn
572,0.144,1.0079509,sol_nn
573,0.146,1.007967,sol_nn
574,0.148,1.0079837,sol_nn
575,0.15,1.008002,sol_nn
576,0.152,1.0080206,sol_nn
577,0.154,1.0080409,sol_nn
578,0.156,1.0080616,sol_nn
579,0.158,1.0080836,sol_nn
580,0.16,1.0081067,sol_nn
581,0.162,1.0081306,sol_nn
582,0.164,1.0081555,sol_nn
583,0.166,1.0081813,sol_nn
584,0.168,1.0082078,sol_nn
585,0.17,1.0082357,sol_nn
586,0.172,1.0082642,sol_nn
587,0.174,1.0082937,sol_nn
588,0.176,1.0083239,sol_nn
589,0.178,1.0083551,sol_nn
590,0.18,1.0083869,sol_nn
591,0.182,1.0084198,sol_nn
592,0.184,1.0084529,sol_nn
593,0.186,1.0084872,sol_nn
594,0.188,1.008522,sol_nn
595,0.19,1.0085576,sol_nn
596,0.192,1.0085936,sol_nn
597,0.194,1.0086305,sol_nn
598,0.196,1.0086677,sol_nn
599,0.198,1.0087056,sol_nn
600,0.2,1.008744,sol_nn
601,0.202,1.0087829,sol_nn
602,0.204,1.0088222,sol_nn
603,0.206,1.0088618,sol_nn
604,0.208,1.0089021,sol_nn
605,0.21,1.0089421,sol_nn
606,0.212,1.0089827,sol_nn
607,0.214,1.0090237,sol_nn
608,0.216,1.0090649,sol_nn
609,0.218,1.0091062,sol_nn
610,0.22,1.0091475,sol_nn
611,0.222,1.0091892,sol_nn
612,0.224,1.0092306,sol_nn
613,0.226,1.0092723,sol_nn
614,0.228,1.0093138,sol_nn
615,0.23,1.0093553,sol_nn
616,0.232,1.0093968,sol_nn
617,0.234,1.0094383,sol_nn
618,0.236,1.009479,sol_nn
619,0.238,1.00952,sol_nn
620,0.24,1.0095605,sol_nn
621,0.242,1.0096006,sol_nn
622,0.244,1.0096405,sol_nn
623,0.246,1.0096803,sol_nn
624,0.248,1.0097196,sol_nn
625,0.25,1.0097582,sol_nn
626,0.252,1.0097966,sol_nn
627,0.254,1.0098344,sol_nn
628,0.256,1.0098715,sol_nn
629,0.258,1.009908,sol_nn
630,0.26,1.009944,sol_nn
631,0.262,1.0099796,sol_nn
632,0.264,1.0100143,sol_nn
633,0.266,1.0100482,sol_nn
634,0.268,1.0100815,sol_nn
635,0.27,1.010114,sol_nn
636,0.272,1.0101459,sol_nn
637,0.274,1.0101769,sol_nn
638,0.276,1.0102074,sol_nn
639,0.278,1.0102371,sol_nn
640,0.28,1.0102658,sol_nn
641,0.282,1.0102941,sol_nn
642,0.284,1.0103211,sol_nn
643,0.286,1.0103477,sol_nn
644,0.288,1.0103736,sol_nn
645,0.29,1.0103984,sol_nn
646,0.292,1.0104228,sol_nn
647,0.294,1.0104463,sol_nn
648,0.296,1.0104692,sol_nn
649,0.298,1.0104916,sol_nn
650,0.3,1.0105133,sol_nn
651,0.302,1.0105346,sol_nn
652,0.304,1.0105557,sol_nn
653,0.306,1.010576,sol_nn
654,0.308,1.0105958,sol_nn
655,0.31,1.0106157,sol_nn
656,0.312,1.0106351,sol_nn
657,0.314,1.0106549,sol_nn
658,0.316,1.0106745,sol_nn
659,0.318,1.0106944,sol_nn
660,0.32,1.010714,sol_nn
661,0.322,1.010735,sol_nn
662,0.324,1.0107559,sol_nn
663,0.326,1.0107776,sol_nn
664,0.328,1.0108001,sol_nn
665,0.33,1.0108237,sol_nn
666,0.332,1.0108488,sol_nn
667,0.334,1.0108749,sol_nn
668,0.336,1.0109032,sol_nn
669,0.338,1.0109324,sol_nn
670,0.34,1.0109639,sol_nn
671,0.342,1.0109982,sol_nn
672,0.344,1.011035,sol_nn
673,0.346,1.0110738,sol_nn
674,0.348,1.0111163,sol_nn
675,0.35,1.0111612,sol_nn
676,0.352,1.01121,sol_nn
677,0.354,1.0112627,sol_nn
678,0.356,1.0113192,sol_nn
679,0.358,1.0113797,sol_nn
680,0.36,1.0114448,sol_nn
681,0.362,1.011515,sol_nn
682,0.364,1.0115896,sol_nn
683,0.366,1.0116696,sol_nn
684,0.368,1.0117556,sol_nn
685,0.37,1.0118463,sol_nn
686,0.372,1.0119432,sol_nn
687,0.374,1.0120459,sol_nn
688,0.376,1.0121547,sol_nn
689,0.378,1.0122697,sol_nn
690,0.38,1.0123912,sol_nn
691,0.382,1.0125188,sol_nn
692,0.384,1.0126528,sol_nn
693,0.386,1.0127931,sol_nn
694,0.388,1.0129393,sol_nn
695,0.39,1.0130912,sol_nn
696,0.392,1.0132492,sol_nn
697,0.394,1.0134125,sol_nn
698,0.396,1.013581,sol_nn
699,0.398,1.0137539,sol_nn
700,0.4,1.0139309,sol_nn
701,0.402,1.0141115,sol_nn
702,0.404,1.0142951,sol_nn
703,0.406,1.0144804,sol_nn
704,0.408,1.0146669,sol_nn
705,0.41,1.014854,sol_nn
706,0.412,1.0150396,sol_nn
707,0.414,1.0152233,sol_nn
708,0.416,1.0154039,sol_nn
709,0.418,1.0155792,sol_nn
710,0.42,1.0157486,sol_nn
711,0.422,1.0159104,sol_nn
712,0.424,1.0160624,sol_nn
713,0.426,1.0162034,sol_nn
714,0.428,1.0163312,sol_nn
715,0.43,1.0164442,sol_nn
716,0.432,1.0165398,sol_nn
717,0.434,1.0166161,sol_nn
718,0.436,1.0166715,sol_nn
719,0.438,1.0167034,sol_nn
720,0.44,1.0167089,sol_nn
721,0.442,1.0166867,sol_nn
722,0.444,1.016634,sol_nn
723,0.446,1.0165489,sol_nn
724,0.448,1.0164281,sol_nn
725,0.45,1.0162704,sol_nn
726,0.452,1.0160729,sol_nn
727,0.454,1.0158329,sol_nn
728,0.456,1.0155488,sol_nn
729,0.458,1.0152183,sol_nn
730,0.46,1.0148392,sol_nn
731,0.462,1.0144091,sol_nn
732,0.464,1.0139267,sol_nn
733,0.466,1.0133896,sol_nn
734,0.468,1.012796,sol_nn
735,0.47,1.0121443,sol_nn
736,0.472,1.0114334,sol_nn
737,0.474,1.0106606,sol_nn
738,0.476,1.0098258,sol_nn
739,0.478,1.0089273,sol_nn
740,0.48,1.0079641,sol_nn
741,0.482,1.0069349,sol_nn
742,0.484,1.0058393,sol_nn
743,0.486,1.0046762,sol_nn
744,0.488,1.003445,sol_nn
745,0.49,1.0021459,sol_nn
746,0.492,1.0007778,sol_nn
747,0.494,0.99934053,sol_nn
748,0.496,0.99783486,sol_nn
749,0.498,0.99625975,sol_nn
750,0.5,0.99461555,sol_nn
751,0.502,0.992903,sol_nn
752,0.504,0.99112177,sol_nn
753,0.506,0.9892731,sol_nn
754,0.508,0.9873561,sol_nn
755,0.51,0.98537254,sol_nn
756,0.512,0.9833226,sol_nn
757,0.514,0.981207,sol_nn
758,0.516,0.9790267,sol_nn
759,0.518,0.976782,sol_nn
760,0.52,0.97447467,sol_nn
761,0.522,0.9721047,sol_nn
762,0.524,0.9696737,sol_nn
763,0.526,0.96718204,sol_nn
764,0.528,0.96463186,sol_nn
765,0.53,0.9620227,sol_nn
766,0.532,0.95935696,sol_nn
767,0.534,0.9566351,sol_nn
768,0.536,0.9538584,sol_nn
769,0.538,0.9510273,sol_nn
770,0.54,0.948144,sol_nn
771,0.542,0.945209,sol_nn
772,0.544,0.9422236,sol_nn
773,0.546,0.93918896,sol_nn
774,0.548,0.93610626,sol_nn
775,0.55,0.9329765,sol_nn
776,0.552,0.92980057,sol_nn
777,0.554,0.9265801,sol_nn
778,0.556,0.92331564,sol_nn
779,0.558,0.9200085,sol_nn
780,0.56,0.91666037,sol_nn
781,0.562,0.9132711,sol_nn
782,0.564,0.90984267,sol_nn
783,0.566,0.9063758,sol_nn
784,0.568,0.9028712,sol_nn
785,0.57,0.89933044,sol_nn
786,0.572,0.8957541,sol_nn
787,0.574,0.8921437,sol_nn
788,0.576,0.8884993,sol_nn
789,0.578,0.88482267,sol_nn
790,0.58,0.88111407,sol_nn
791,0.582,0.8773745,sol_nn
792,0.584,0.87360525,sol_nn
793,0.586,0.8698069,sol_nn
794,0.588,0.8659802,sol_nn
795,0.59,0.8621262,sol_nn
796,0.592,0.8582457,sol_nn
797,0.594,0.854339,sol_nn
798,0.596,0.85040754,sol_nn
799,0.598,0.8464518,sol_nn
800,0.6,0.8424724,sol_nn
801,0.602,0.8384702,sol_nn
802,0.604,0.83444595,sol_nn
803,0.606,0.83039993,sol_nn
804,0.608,0.8263335,sol_nn
805,0.61,0.822247,sol_nn
806,0.612,0.8181409,sol_nn
807,0.614,0.8140161,sol_nn
808,0.616,0.8098727,sol_nn
809,0.618,0.8057122,sol_nn
810,0.62,0.8015343,sol_nn
811,0.622,0.79734015,sol_nn
812,0.624,0.7931306,sol_nn
813,0.626,0.78890496,sol_nn
814,0.628,0.784665,sol_nn
815,0.63,0.78041077,sol_nn
816,0.632,0.77614266,sol_nn
817,0.634,0.77186173,sol_nn
818,0.636,0.767568,sol_nn
819,0.638,0.76326156,sol_nn
820,0.64,0.75894386,sol_nn
821,0.642,0.7546146,sol_nn
822,0.644,0.750275,sol_nn
823,0.646,0.7459245,sol_nn
824,0.648,0.7415642,sol_nn
825,0.65,0.7371945,sol_nn
826,0.652,0.7328156,sol_nn
827,0.654,0.72842807,sol_nn
828,0.656,0.7240323,sol_nn
829,0.658,0.7196284,sol_nn
830,0.66,0.7152174,sol_nn
831,0.662,0.7107989,sol_nn
832,0.664,0.70637405,sol_nn
833,0.666,0.7019425,sol_nn
834,0.668,0.69750494,sol_nn
835,0.67,0.69306165,sol_nn
836,0.672,0.68861306,sol_nn
837,0.674,0.68415946,sol_nn
838,0.676,0.67970115,sol_nn
839,0.678,0.67523855,sol_nn
840,0.68,0.6707714,sol_nn
841,0.682,0.6663011,sol_nn
842,0.684,0.6618266,sol_nn
843,0.686,0.6573495,sol_nn
844,0.688,0.6528691,sol_nn
845,0.69,0.6483865,sol_nn
846,0.692,0.6439014,sol_nn
847,0.694,0.63941413,sol_nn
848,0.696,0.634925,sol_nn
849,0.698,0.6304343,sol_nn
850,0.7,0.6259425,sol_nn
851,0.702,0.6214493,sol_nn
852,0.704,0.6169555,sol_nn
853,0.706,0.6124611,sol_nn
854,0.708,0.60796607,sol_nn
855,0.71,0.60347116,sol_nn
856,0.712,0.5989763,sol_nn
857,0.714,0.5944815,sol_nn
858,0.716,0.58998734,sol_nn
859,0.718,0.58549374,sol_nn
860,0.72,0.5810014,sol_nn
861,0.722,0.5765098,sol_nn
862,0.724,0.5720197,sol_nn
863,0.726,0.567531,sol_nn
864,0.728,0.56304365,sol_nn
865,0.73,0.55855846,sol_nn
866,0.732,0.5540753,sol_nn
867,0.734,0.5495943,sol_nn
868,0.736,0.5451154,sol_nn
869,0.738,0.5406393,sol_nn
870,0.74,0.53616536,sol_nn
871,0.742,0.53169465,sol_nn
872,0.744,0.5272268,sol_nn
873,0.746,0.522762,sol_nn
874,0.748,0.5183004,sol_nn
875,0.75,0.5138422,sol_nn
876,0.752,0.5093876,sol_nn
877,0.754,0.5049365,sol_nn
878,0.756,0.50048906,sol_nn
879,0.758,0.49604568,sol_nn
880,0.76,0.49160612,sol_nn
881,0.762,0.4871709,sol_nn
882,0.764,0.48273972,sol_nn
883,0.766,0.47831306,sol_nn
884,0.768,0.4738903,sol_nn
885,0.77,0.46947265,sol_nn
886,0.772,0.46505964,sol_nn
887,0.774,0.460651,sol_nn
888,0.776,0.45624715,sol_nn
889,0.778,0.45184875,sol_nn
890,0.78,0.447455,sol_nn
891,0.782,0.44306627,sol_nn
892,0.784,0.43868303,sol_nn
893,0.786,0.43430457,sol_nn
894,0.788,0.42993185,sol_nn
895,0.79,0.4255641,sol_nn
896,0.792,0.42120212,sol_nn
897,0.794,0.41684556,sol_nn
898,0.796,0.4124945,sol_nn
899,0.798,0.40814936,sol_nn
900,0.8,0.40380952,sol_nn
901,0.802,0.39947584,sol_nn
902,0.804,0.39514762,sol_nn
903,0.806,0.39082545,sol_nn
904,0.808,0.386509,sol_nn
905,0.81,0.38219905,sol_nn
906,0.812,0.37789473,sol_nn
907,0.814,0.37359637,sol_nn
908,0.816,0.3693041,sol_nn
909,0.818,0.36501792,sol_nn
910,0.82,0.36073807,sol_nn
911,0.822,0.35646412,sol_nn
912,0.824,0.3521968,sol_nn
913,0.826,0.34793556,sol_nn
914,0.828,0.34368026,sol_nn
915,0.83,0.33943164,sol_nn
916,0.832,0.33518925,sol_nn
917,0.834,0.33095306,sol_nn
918,0.836,0.32672322,sol_nn
919,0.838,0.3224998,sol_nn
920,0.84,0.318283,sol_nn
921,0.842,0.3140722,sol_nn
922,0.844,0.30986792,sol_nn
923,0.846,0.30567008,sol_nn
924,0.848,0.30147868,sol_nn
925,0.85,0.2972934,sol_nn
926,0.852,0.29311496,sol_nn
927,0.854,0.28894287,sol_nn
928,0.856,0.2847769,sol_nn
929,0.858,0.28061754,sol_nn
930,0.86,0.27646443,sol_nn
931,0.862,0.27231807,sol_nn
932,0.864,0.26817778,sol_nn
933,0.866,0.264044,sol_nn
934,0.868,0.2599166,sol_nn
935,0.87,0.25579566,sol_nn
936,0.872,0.25168097,sol_nn
937,0.874,0.24757266,sol_nn
938,0.876,0.24347058,sol_nn
939,0.878,0.23937464,sol_nn
940,0.88,0.23528546,sol_nn
941,0.882,0.23120214,sol_nn
942,0.884,0.22712544,sol_nn
943,0.886,0.2230547,sol_nn
944,0.888,0.21899015,sol_nn
945,0.89,0.21493179,sol_nn
946,0.892,0.21087958,sol_nn
947,0.894,0.20683339,sol_nn
948,0.896,0.20279357,sol_nn
949,0.898,0.19875985,sol_nn
950,0.9,0.19473203,sol_nn
951,0.902,0.19071007,sol_nn
952,0.904,0.18669434,sol_nn
953,0.906,0.18268423,sol_nn
954,0.908,0.17868029,sol_nn
955,0.91,0.17468175,sol_nn
956,0.912,0.17068982,sol_nn
957,0.914,0.16670309,sol_nn
958,0.916,0.16272238,sol_nn
959,0.918,0.15874755,sol_nn
960,0.92,0.154778,sol_nn
961,0.922,0.15081435,sol_nn
962,0.924,0.1468561,sol_nn
963,0.926,0.14290372,sol_nn
964,0.928,0.13895643,sol_nn
965,0.93,0.1350145,sol_nn
966,0.932,0.1310788,sol_nn
967,0.934,0.12714776,sol_nn
968,0.936,0.12322235,sol_nn
969,0.938,0.119302005,sol_nn
970,0.94,0.11538723,sol_nn
971,0.942,0.1114773,sol_nn
972,0.944,0.10757282,sol_nn
973,0.946,0.1036732,sol_nn
974,0.948,0.09977875,sol_nn
975,0.95,0.09588921,sol_nn
976,0.952,0.09200454,sol_nn
977,0.954,0.08812502,sol_nn
978,0.956,0.08425028,sol_nn
979,0.958,0.08037995,sol_nn
980,0.96,0.076514736,sol_nn
981,0.962,0.07265417,sol_nn
982,0.964,0.068798095,sol_nn
983,0.966,0.06494665,sol_nn
984,0.968,0.0610999,sol_nn
985,0.97,0.057257287,sol_nn
986,0.972,0.053419225,sol_nn
987,0.974,0.04958532,sol_nn
988,0.976,0.045756005,sol_nn
989,0.978,0.04193092,sol_nn
990,0.98,0.03810963,sol_nn
991,0.982,0.03429292,sol_nn
992,0.984,0.030479904,sol_nn
993,0.986,0.026671363,sol_nn
994,0.988,0.022866499,sol_nn
995,0.99,0.019065447,sol_nn
996,0.992,0.015268274,sol_nn
997,0.994,0.011474947,sol_nn
998,0.996,0.007685215,sol_nn
999,0.998,0.0038993277,sol_nn
1000,1.0,0.000116629526,sol_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_15000/test_nn.csv <==
,X_x,value,name
0,-1.0,9.411387e-05,test_nn
1,-0.998,0.0045657316,test_nn
2,-0.996,0.00903357,test_nn
3,-0.994,0.013496991,test_nn
4,-0.992,0.017956402,test_nn
5,-0.99,0.022411514,test_nn
6,-0.988,0.02686279,test_nn
7,-0.986,0.031309836,test_nn
8,-0.984,0.035752226,test_nn
9,-0.982,0.040190917,test_nn
10,-0.98,0.044625252,test_nn
11,-0.978,0.049055163,test_nn
12,-0.976,0.053480774,test_nn
13,-0.974,0.057901938,test_nn
14,-0.972,0.06231904,test_nn
15,-0.97,0.066731155,test_nn
16,-0.968,0.07113909,test_nn
17,-0.966,0.07554254,test_nn
18,-0.964,0.07994134,test_nn
19,-0.962,0.08433555,test_nn
20,-0.96,0.08872564,test_nn
21,-0.958,0.093110725,test_nn
22,-0.956,0.09749143,test_nn
23,-0.954,0.10186705,test_nn
24,-0.952,0.10623836,test_nn
25,-0.95,0.11060478,test_nn
26,-0.948,0.11496626,test_nn
27,-0.946,0.119322985,test_nn
28,-0.944,0.12367485,test_nn
29,-0.942,0.12802182,test_nn
30,-0.94,0.13236372,test_nn
31,-0.938,0.13670072,test_nn
32,-0.936,0.14103268,test_nn
33,-0.934,0.1453594,test_nn
34,-0.932,0.14968127,test_nn
35,-0.93,0.15399753,test_nn
36,-0.928,0.15830891,test_nn
37,-0.926,0.16261485,test_nn
38,-0.924,0.16691531,test_nn
39,-0.922,0.17121081,test_nn
40,-0.92,0.17550057,test_nn
41,-0.918,0.17978518,test_nn
42,-0.916,0.1840638,test_nn
43,-0.914,0.18833737,test_nn
44,-0.912,0.19260499,test_nn
45,-0.91,0.19686711,test_nn
46,-0.908,0.20112363,test_nn
47,-0.906,0.20537366,test_nn
48,-0.904,0.20961857,test_nn
49,-0.902,0.21385713,test_nn
50,-0.9,0.21809015,test_nn
51,-0.898,0.22231698,test_nn
52,-0.896,0.22653753,test_nn
53,-0.894,0.23075235,test_nn
54,-0.892,0.23496088,test_nn
55,-0.89,0.23916319,test_nn
56,-0.888,0.2433589,test_nn
57,-0.886,0.24754861,test_nn
58,-0.884,0.2517316,test_nn
59,-0.882,0.25590813,test_nn
60,-0.88,0.26007825,test_nn
61,-0.878,0.26424184,test_nn
62,-0.876,0.2683985,test_nn
63,-0.874,0.2725486,test_nn
64,-0.872,0.27669194,test_nn
65,-0.87,0.28082824,test_nn
66,-0.868,0.28495783,test_nn
67,-0.866,0.28907987,test_nn
68,-0.864,0.2931953,test_nn
69,-0.862,0.29730353,test_nn
70,-0.86,0.30140442,test_nn
71,-0.858,0.30549818,test_nn
72,-0.856,0.3095843,test_nn
73,-0.854,0.31366324,test_nn
74,-0.852,0.31773454,test_nn
75,-0.85,0.32179788,test_nn
76,-0.848,0.32585415,test_nn
77,-0.846,0.3299026,test_nn
78,-0.844,0.33394316,test_nn
79,-0.842,0.33797586,test_nn
80,-0.84,0.3420003,test_nn
81,-0.838,0.34601736,test_nn
82,-0.836,0.350026,test_nn
83,-0.834,0.35402632,test_nn
84,-0.832,0.3580186,test_nn
85,-0.83,0.36200243,test_nn
86,-0.828,0.3659779,test_nn
87,-0.826,0.3699448,test_nn
88,-0.824,0.37390324,test_nn
89,-0.822,0.37785298,test_nn
90,-0.82,0.3817942,test_nn
91,-0.818,0.38572645,test_nn
92,-0.816,0.38965008,test_nn
93,-0.814,0.3935646,test_nn
94,-0.812,0.39747012,test_nn
95,-0.81,0.40136668,test_nn
96,-0.808,0.40525383,test_nn
97,-0.806,0.40913194,test_nn
98,-0.804,0.41300052,test_nn
99,-0.802,0.41685987,test_nn
100,-0.8,0.42070958,test_nn
101,-0.798,0.42455,test_nn
102,-0.796,0.42838097,test_nn
103,-0.794,0.43220192,test_nn
104,-0.792,0.43601322,test_nn
105,-0.79,0.4398146,test_nn
106,-0.788,0.44360626,test_nn
107,-0.786,0.4473878,test_nn
108,-0.784,0.45115942,test_nn
109,-0.782,0.4549208,test_nn
110,-0.78,0.45867217,test_nn
111,-0.778,0.4624132,test_nn
112,-0.776,0.46614397,test_nn
113,-0.774,0.46986437,test_nn
114,-0.772,0.4735743,test_nn
115,-0.77,0.47727388,test_nn
116,-0.768,0.48096305,test_nn
117,-0.766,0.48464134,test_nn
118,-0.764,0.48830912,test_nn
119,-0.762,0.49196613,test_nn
120,-0.76,0.49561253,test_nn
121,-0.758,0.4992482,test_nn
122,-0.756,0.50287277,test_nn
123,-0.754,0.50648654,test_nn
124,-0.752,0.5100897,test_nn
125,-0.75,0.51368165,test_nn
126,-0.748,0.5172627,test_nn
127,-0.746,0.5208328,test_nn
128,-0.744,0.5243917,test_nn
129,-0.742,0.5279398,test_nn
130,-0.74,0.53147686,test_nn
131,-0.738,0.53500295,test_nn
132,-0.736,0.53851795,test_nn
133,-0.734,0.5420217,test_nn
134,-0.732,0.5455145,test_nn
135,-0.73,0.54899627,test_nn
136,-0.728,0.5524674,test_nn
137,-0.726,0.55592704,test_nn
138,-0.724,0.55937624,test_nn
139,-0.722,0.562814,test_nn
140,-0.72,0.56624126,test_nn
141,-0.718,0.5696576,test_nn
142,-0.716,0.5730633,test_nn
143,-0.714,0.57645845,test_nn
144,-0.712,0.579843,test_nn
145,-0.71,0.58321726,test_nn
146,-0.708,0.586581,test_nn
147,-0.706,0.58993465,test_nn
148,-0.704,0.59327817,test_nn
149,-0.702,0.59661174,test_nn
150,-0.7,0.59993577,test_nn
151,-0.698,0.6032502,test_nn
152,-0.696,0.6065551,test_nn
153,-0.694,0.6098511,test_nn
154,-0.692,0.6131381,test_nn
155,-0.69,0.61641663,test_nn
156,-0.688,0.61968654,test_nn
157,-0.686,0.6229484,test_nn
158,-0.684,0.6262028,test_nn
159,-0.682,0.62944955,test_nn
160,-0.68,0.63268954,test_nn
161,-0.678,0.635923,test_nn
162,-0.676,0.6391502,test_nn
163,-0.674,0.64237154,test_nn
164,-0.672,0.645588,test_nn
165,-0.67,0.6487994,test_nn
166,-0.668,0.6520071,test_nn
167,-0.666,0.6552112,test_nn
168,-0.664,0.65841264,test_nn
169,-0.662,0.6616119,test_nn
170,-0.66,0.6648101,test_nn
171,-0.658,0.66800785,test_nn
172,-0.656,0.6712054,test_nn
173,-0.654,0.6744047,test_nn
174,-0.652,0.6776057,test_nn
175,-0.65,0.6808108,test_nn
176,-0.648,0.68401957,test_nn
177,-0.646,0.68723416,test_nn
178,-0.644,0.69045573,test_nn
179,-0.642,0.69368535,test_nn
180,-0.64,0.6969246,test_nn
181,-0.638,0.70017475,test_nn
182,-0.636,0.7034374,test_nn
183,-0.634,0.7067145,test_nn
184,-0.632,0.7100078,test_nn
185,-0.63,0.7133189,test_nn
186,-0.628,0.71664965,test_nn
187,-0.626,0.7200027,test_nn
188,-0.624,0.72337955,test_nn
189,-0.622,0.72678286,test_nn
190,-0.62,0.73021525,test_nn
191,-0.618,0.73367876,test_nn
192,-0.616,0.7371764,test_nn
193,-0.614,0.7407106,test_nn
194,-0.612,0.74428415,test_nn
195,-0.61,0.7479005,test_nn
196,-0.608,0.75156236,test_nn
197,-0.606,0.7552725,test_nn
198,-0.604,0.75903463,test_nn
199,-0.602,0.76285195,test_nn
200,-0.6,0.76672745,test_nn
201,-0.598,0.77066517,test_nn
202,-0.596,0.77466804,test_nn
203,-0.594,0.77873945,test_nn
204,-0.592,0.78288305,test_nn
205,-0.59,0.7871017,test_nn
206,-0.588,0.7913988,test_nn
207,-0.586,0.7957774,test_nn
208,-0.584,0.80024004,test_nn
209,-0.582,0.80478895,test_nn
210,-0.58,0.8094276,test_nn
211,-0.578,0.8141562,test_nn
212,-0.576,0.81897676,test_nn
213,-0.574,0.82389015,test_nn
214,-0.572,0.82889575,test_nn
215,-0.57,0.83399326,test_nn
216,-0.568,0.8391812,test_nn
217,-0.566,0.8444567,test_nn
218,-0.564,0.84981614,test_nn
219,-0.562,0.85525477,test_nn
220,-0.56,0.86076635,test_nn
221,-0.558,0.86634266,test_nn
222,-0.556,0.87197506,test_nn
223,-0.554,0.8776525,test_nn
224,-0.552,0.88336265,test_nn
225,-0.55,0.88908994,test_nn
226,-0.548,0.89481866,test_nn
227,-0.546,0.90053,test_nn
228,-0.544,0.90620327,test_nn
229,-0.542,0.9118164,test_nn
230,-0.54,0.91734433,test_nn
231,-0.538,0.92276144,test_nn
232,-0.536,0.9280384,test_nn
233,-0.534,0.93314695,test_nn
234,-0.532,0.93805563,test_nn
235,-0.53,0.9427344,test_nn
236,-0.528,0.9471516,test_nn
237,-0.526,0.9512772,test_nn
238,-0.524,0.9550826,test_nn
239,-0.522,0.95854235,test_nn
240,-0.52,0.9616343,test_nn
241,-0.518,0.96434087,test_nn
242,-0.516,0.9666529,test_nn
243,-0.514,0.9685661,test_nn
244,-0.512,0.97008586,test_nn
245,-0.51,0.9712257,test_nn
246,-0.508,0.9720088,test_nn
247,-0.506,0.97246623,test_nn
248,-0.504,0.9726366,test_nn
249,-0.502,0.97256494,test_nn
250,-0.5,0.97229975,test_nn
251,-0.498,0.9718917,test_nn
252,-0.496,0.97139084,test_nn
253,-0.494,0.9708443,test_nn
254,-0.492,0.97029537,test_nn
255,-0.49,0.96978027,test_nn
256,-0.488,0.96932876,test_nn
257,-0.486,0.9689635,test_nn
258,-0.484,0.96870005,test_nn
259,-0.482,0.9685467,test_nn
260,-0.48,0.9685066,test_nn
261,-0.478,0.9685779,test_nn
262,-0.476,0.9687548,test_nn
263,-0.474,0.9690287,test_nn
264,-0.472,0.9693891,test_nn
265,-0.47,0.9698242,test_nn
266,-0.468,0.9703222,test_nn
267,-0.466,0.97087026,test_nn
268,-0.464,0.9714574,test_nn
269,-0.462,0.9720721,test_nn
270,-0.46,0.9727045,test_nn
271,-0.458,0.9733456,test_nn
272,-0.456,0.9739865,test_nn
273,-0.454,0.9746208,test_nn
274,-0.452,0.9752422,test_nn
275,-0.45,0.97584575,test_nn
276,-0.448,0.9764267,test_nn
277,-0.446,0.976982,test_nn
278,-0.444,0.9775084,test_nn
279,-0.442,0.9780042,test_nn
280,-0.44,0.9784675,test_nn
281,-0.438,0.9788974,test_nn
282,-0.436,0.97929287,test_nn
283,-0.434,0.9796542,test_nn
284,-0.432,0.9799811,test_nn
285,-0.43,0.9802733,test_nn
286,-0.428,0.9805322,test_nn
287,-0.426,0.9807583,test_nn
288,-0.424,0.9809522,test_nn
289,-0.422,0.981115,test_nn
290,-0.42,0.98124784,test_nn
291,-0.418,0.9813522,test_nn
292,-0.416,0.9814286,test_nn
293,-0.414,0.9814791,test_nn
294,-0.412,0.9815048,test_nn
295,-0.41,0.98150694,test_nn
296,-0.408,0.9814867,test_nn
297,-0.406,0.98144585,test_nn
298,-0.404,0.9813854,test_nn
299,-0.402,0.9813069,test_nn
300,-0.4,0.98121166,test_nn
301,-0.398,0.98110056,test_nn
302,-0.396,0.9809758,test_nn
303,-0.394,0.9808377,test_nn
304,-0.392,0.9806876,test_nn
305,-0.39,0.9805271,test_nn
306,-0.388,0.98035705,test_nn
307,-0.386,0.98017853,test_nn
308,-0.384,0.97999257,test_nn
309,-0.382,0.97980016,test_nn
310,-0.38,0.97960234,test_nn
311,-0.378,0.9793997,test_nn
312,-0.376,0.97919357,test_nn
313,-0.374,0.9789842,test_nn
314,-0.372,0.978773,test_nn
315,-0.37,0.9785602,test_nn
316,-0.368,0.9783468,test_nn
317,-0.366,0.97813344,test_nn
318,-0.364,0.9779203,test_nn
319,-0.362,0.97770846,test_nn
320,-0.36,0.97749853,test_nn
321,-0.358,0.9772903,test_nn
322,-0.356,0.97708464,test_nn
323,-0.354,0.9768821,test_nn
324,-0.352,0.97668326,test_nn
325,-0.35,0.9764881,test_nn
326,-0.348,0.9762967,test_nn
327,-0.346,0.97611034,test_nn
328,-0.344,0.9759283,test_nn
329,-0.342,0.97575116,test_nn
330,-0.34,0.9755795,test_nn
331,-0.338,0.97541296,test_nn
332,-0.336,0.9752521,test_nn
333,-0.334,0.9750973,test_nn
334,-0.332,0.9749478,test_nn
335,-0.33,0.9748044,test_nn
336,-0.328,0.97466713,test_nn
337,-0.326,0.9745364,test_nn
338,-0.324,0.9744117,test_nn
339,-0.322,0.97429335,test_nn
340,-0.32,0.97418106,test_nn
341,-0.318,0.9740755,test_nn
342,-0.316,0.97397625,test_nn
343,-0.314,0.97388315,test_nn
344,-0.312,0.9737967,test_nn
345,-0.31,0.9737163,test_nn
346,-0.308,0.9736426,test_nn
347,-0.306,0.97357506,test_nn
348,-0.304,0.9735135,test_nn
349,-0.302,0.97345835,test_nn
350,-0.3,0.97340935,test_nn
351,-0.298,0.97336644,test_nn
352,-0.296,0.9733292,test_nn
353,-0.294,0.9732981,test_nn
354,-0.292,0.9732729,test_nn
355,-0.29,0.9732534,test_nn
356,-0.288,0.97323936,test_nn
357,-0.286,0.97323114,test_nn
358,-0.284,0.9732281,test_nn
359,-0.282,0.9732303,test_nn
360,-0.28,0.97323793,test_nn
361,-0.278,0.9732504,test_nn
362,-0.276,0.97326815,test_nn
363,-0.274,0.9732903,test_nn
364,-0.272,0.9733175,test_nn
365,-0.27,0.97334933,test_nn
366,-0.268,0.97338545,test_nn
367,-0.266,0.973426,test_nn
368,-0.264,0.9734709,test_nn
369,-0.262,0.97351974,test_nn
370,-0.26,0.9735725,test_nn
371,-0.258,0.9736291,test_nn
372,-0.256,0.9736893,test_nn
373,-0.254,0.9737531,test_nn
374,-0.252,0.9738201,test_nn
375,-0.25,0.9738904,test_nn
376,-0.248,0.97396415,test_nn
377,-0.246,0.97404003,test_nn
378,-0.244,0.9741198,test_nn
379,-0.242,0.97420186,test_nn
380,-0.24,0.9742861,test_nn
381,-0.238,0.974373,test_nn
382,-0.236,0.9744618,test_nn
383,-0.234,0.9745529,test_nn
384,-0.232,0.97464633,test_nn
385,-0.23,0.9747412,test_nn
386,-0.228,0.9748376,test_nn
387,-0.226,0.9749358,test_nn
388,-0.224,0.9750346,test_nn
389,-0.222,0.97513527,test_nn
390,-0.22,0.97523683,test_nn
391,-0.218,0.97533894,test_nn
392,-0.216,0.9754424,test_nn
393,-0.214,0.97554624,test_nn
394,-0.212,0.97565037,test_nn
395,-0.21,0.9757547,test_nn
396,-0.208,0.97585964,test_nn
397,-0.206,0.9759641,test_nn
398,-0.204,0.9760686,test_nn
399,-0.202,0.97617286,test_nn
400,-0.2,0.97627693,test_nn
401,-0.198,0.9763802,test_nn
402,-0.196,0.9764826,test_nn
403,-0.194,0.97658455,test_nn
404,-0.192,0.97668535,test_nn
405,-0.19,0.9767852,test_nn
406,-0.188,0.9768838,test_nn
407,-0.186,0.9769811,test_nn
408,-0.184,0.9770771,test_nn
409,-0.182,0.9771718,test_nn
410,-0.18,0.9772643,test_nn
411,-0.178,0.97735554,test_nn
412,-0.176,0.9774449,test_nn
413,-0.174,0.97753227,test_nn
414,-0.172,0.97761786,test_nn
415,-0.17,0.9777012,test_nn
416,-0.168,0.9777828,test_nn
417,-0.166,0.97786206,test_nn
418,-0.164,0.97793895,test_nn
419,-0.162,0.97801393,test_nn
420,-0.16,0.97808623,test_nn
421,-0.158,0.97815645,test_nn
422,-0.156,0.9782247,test_nn
423,-0.154,0.9782904,test_nn
424,-0.152,0.97835374,test_nn
425,-0.15,0.97841483,test_nn
426,-0.148,0.9784737,test_nn
427,-0.146,0.9785304,test_nn
428,-0.144,0.97858495,test_nn
429,-0.142,0.97863704,test_nn
430,-0.14,0.97868705,test_nn
431,-0.138,0.97873527,test_nn
432,-0.136,0.97878176,test_nn
433,-0.134,0.9788259,test_nn
434,-0.132,0.9788685,test_nn
435,-0.13,0.9789089,test_nn
436,-0.128,0.978948,test_nn
437,-0.126,0.97898555,test_nn
438,-0.124,0.9790219,test_nn
439,-0.122,0.9790561,test_nn
440,-0.12,0.97909003,test_nn
441,-0.118,0.97912216,test_nn
442,-0.116,0.97915345,test_nn
443,-0.114,0.9791841,test_nn
444,-0.112,0.97921354,test_nn
445,-0.11,0.9792428,test_nn
446,-0.108,0.97927105,test_nn
447,-0.106,0.9792993,test_nn
448,-0.104,0.9793269,test_nn
449,-0.102,0.979354,test_nn
450,-0.1,0.9793816,test_nn
451,-0.098,0.97940886,test_nn
452,-0.096,0.97943616,test_nn
453,-0.094,0.9794638,test_nn
454,-0.092,0.9794919,test_nn
455,-0.09,0.97952014,test_nn
456,-0.088,0.9795487,test_nn
457,-0.086,0.9795783,test_nn
458,-0.084,0.97960836,test_nn
459,-0.082,0.97963893,test_nn
460,-0.08,0.97967,test_nn
461,-0.078,0.9797024,test_nn
462,-0.076,0.9797353,test_nn
463,-0.074,0.97976965,test_nn
464,-0.072,0.9798046,test_nn
465,-0.07,0.9798409,test_nn
466,-0.068,0.97987735,test_nn
467,-0.066,0.97991556,test_nn
468,-0.064,0.97995526,test_nn
469,-0.062,0.9799952,test_nn
470,-0.06,0.9800367,test_nn
471,-0.058,0.9800794,test_nn
472,-0.056,0.9801235,test_nn
473,-0.054,0.980168,test_nn
474,-0.052,0.9802139,test_nn
475,-0.05,0.9802615,test_nn
476,-0.048,0.98030937,test_nn
477,-0.046,0.98035896,test_nn
478,-0.044,0.9804096,test_nn
479,-0.042,0.98046076,test_nn
480,-0.04,0.9805139,test_nn
481,-0.038,0.98056734,test_nn
482,-0.036,0.98062176,test_nn
483,-0.034,0.9806774,test_nn
484,-0.032,0.980734,test_nn
485,-0.03,0.9807915,test_nn
486,-0.028,0.9808497,test_nn
487,-0.026,0.9809084,test_nn
488,-0.024,0.9809684,test_nn
489,-0.022,0.9810292,test_nn
490,-0.02,0.98108995,test_nn
491,-0.018,0.981152,test_nn
492,-0.016,0.98121446,test_nn
493,-0.014,0.9812776,test_nn
494,-0.012,0.98134106,test_nn
495,-0.01,0.98140496,test_nn
496,-0.008,0.9814695,test_nn
497,-0.006,0.9815343,test_nn
498,-0.004,0.98159945,test_nn
499,-0.002,0.9816648,test_nn
500,0.0,0.98173034,test_nn
501,0.002,0.9817962,test_nn
502,0.004,0.9818625,test_nn
503,0.006,0.9819283,test_nn
504,0.008,0.9819946,test_nn
505,0.01,0.98206073,test_nn
506,0.012,0.98212683,test_nn
507,0.014,0.98219275,test_nn
508,0.016,0.9822586,test_nn
509,0.018,0.9823246,test_nn
510,0.02,0.9823903,test_nn
511,0.022,0.9824556,test_nn
512,0.024,0.9825204,test_nn
513,0.026,0.98258525,test_nn
514,0.028,0.9826497,test_nn
515,0.03,0.9827137,test_nn
516,0.032,0.9827771,test_nn
517,0.034,0.98283994,test_nn
518,0.036,0.9829026,test_nn
519,0.038,0.9829645,test_nn
520,0.04,0.9830257,test_nn
521,0.042,0.98308676,test_nn
522,0.044,0.98314697,test_nn
523,0.046,0.98320645,test_nn
524,0.048,0.9832655,test_nn
525,0.05,0.98332316,test_nn
526,0.052,0.98338056,test_nn
527,0.054,0.9834367,test_nn
528,0.056,0.98349226,test_nn
529,0.058,0.9835471,test_nn
530,0.06,0.9836013,test_nn
531,0.062,0.9836542,test_nn
532,0.064,0.98370606,test_nn
533,0.066,0.98375726,test_nn
534,0.068,0.98380715,test_nn
535,0.07,0.9838563,test_nn
536,0.072,0.9839044,test_nn
537,0.074,0.9839514,test_nn
538,0.076,0.9839973,test_nn
539,0.078,0.98404217,test_nn
540,0.08,0.9840858,test_nn
541,0.082,0.9841288,test_nn
542,0.084,0.9841702,test_nn
543,0.086,0.98421055,test_nn
544,0.088,0.98424953,test_nn
545,0.09,0.98428774,test_nn
546,0.092,0.98432416,test_nn
547,0.094,0.9843601,test_nn
548,0.096,0.9843945,test_nn
549,0.098,0.9844273,test_nn
550,0.1,0.98445904,test_nn
551,0.102,0.9844899,test_nn
552,0.104,0.9845192,test_nn
553,0.106,0.98454714,test_nn
554,0.108,0.9845738,test_nn
555,0.11,0.9845992,test_nn
556,0.112,0.98462313,test_nn
557,0.114,0.98464614,test_nn
558,0.116,0.9846677,test_nn
559,0.118,0.984688,test_nn
560,0.12,0.98470646,test_nn
561,0.122,0.9847242,test_nn
562,0.124,0.9847405,test_nn
563,0.126,0.9847552,test_nn
564,0.128,0.98476887,test_nn
565,0.13,0.9847815,test_nn
566,0.132,0.9847921,test_nn
567,0.134,0.984802,test_nn
568,0.136,0.9848102,test_nn
569,0.138,0.9848172,test_nn
570,0.14,0.98482317,test_nn
571,0.142,0.9848277,test_nn
572,0.144,0.9848308,test_nn
573,0.146,0.984833,test_nn
574,0.148,0.98483366,test_nn
575,0.15,0.9848332,test_nn
576,0.152,0.9848312,test_nn
577,0.154,0.9848285,test_nn
578,0.156,0.9848243,test_nn
579,0.158,0.9848189,test_nn
580,0.16,0.9848128,test_nn
581,0.162,0.98480517,test_nn
582,0.164,0.98479676,test_nn
583,0.166,0.98478687,test_nn
584,0.168,0.98477614,test_nn
585,0.17,0.9847647,test_nn
586,0.172,0.9847522,test_nn
587,0.174,0.9847385,test_nn
588,0.176,0.984724,test_nn
589,0.178,0.98470896,test_nn
590,0.18,0.9846926,test_nn
591,0.182,0.9846759,test_nn
592,0.184,0.98465806,test_nn
593,0.186,0.98463994,test_nn
594,0.188,0.98462105,test_nn
595,0.19,0.9846014,test_nn
596,0.192,0.9845814,test_nn
597,0.194,0.984561,test_nn
598,0.196,0.9845402,test_nn
599,0.198,0.98451895,test_nn
600,0.2,0.98449755,test_nn
601,0.202,0.9844758,test_nn
602,0.204,0.98445404,test_nn
603,0.206,0.98443234,test_nn
604,0.208,0.98441046,test_nn
605,0.21,0.9843887,test_nn
606,0.212,0.9843671,test_nn
607,0.214,0.984346,test_nn
608,0.216,0.984325,test_nn
609,0.218,0.9843045,test_nn
610,0.22,0.98428476,test_nn
611,0.222,0.9842658,test_nn
612,0.224,0.98424715,test_nn
613,0.226,0.9842296,test_nn
614,0.228,0.98421293,test_nn
615,0.23,0.98419756,test_nn
616,0.232,0.98418343,test_nn
617,0.234,0.9841706,test_nn
618,0.236,0.9841589,test_nn
619,0.238,0.98414916,test_nn
620,0.24,0.9841409,test_nn
621,0.242,0.9841347,test_nn
622,0.244,0.9841302,test_nn
623,0.246,0.9841281,test_nn
624,0.248,0.9841285,test_nn
625,0.25,0.98413086,test_nn
626,0.252,0.98413604,test_nn
627,0.254,0.9841441,test_nn
628,0.256,0.9841546,test_nn
629,0.258,0.9841686,test_nn
630,0.26,0.98418564,test_nn
631,0.262,0.9842061,test_nn
632,0.264,0.9842299,test_nn
633,0.266,0.98425734,test_nn
634,0.268,0.9842889,test_nn
635,0.27,0.9843242,test_nn
636,0.272,0.9843639,test_nn
637,0.274,0.98440784,test_nn
638,0.276,0.9844566,test_nn
639,0.278,0.98450977,test_nn
640,0.28,0.9845679,test_nn
641,0.282,0.98463106,test_nn
642,0.284,0.9846992,test_nn
643,0.286,0.9847728,test_nn
644,0.288,0.984852,test_nn
645,0.29,0.9849367,test_nn
646,0.292,0.98502713,test_nn
647,0.294,0.9851233,test_nn
648,0.296,0.9852259,test_nn
649,0.298,0.9853345,test_nn
650,0.3,0.9854492,test_nn
651,0.302,0.98557055,test_nn
652,0.304,0.98569834,test_nn
653,0.306,0.9858325,test_nn
654,0.308,0.9859734,test_nn
655,0.31,0.986121,test_nn
656,0.312,0.98627514,test_nn
657,0.314,0.9864368,test_nn
658,0.316,0.98660445,test_nn
659,0.318,0.9867796,test_nn
660,0.32,0.98696077,test_nn
661,0.322,0.9871496,test_nn
662,0.324,0.9873446,test_nn
663,0.326,0.98754627,test_nn
664,0.328,0.98775476,test_nn
665,0.33,0.9879694,test_nn
666,0.332,0.98819053,test_nn
667,0.334,0.98841804,test_nn
668,0.336,0.9886519,test_nn
669,0.338,0.98889047,test_nn
670,0.34,0.98913527,test_nn
671,0.342,0.9893856,test_nn
672,0.344,0.9896409,test_nn
673,0.346,0.98990047,test_nn
674,0.348,0.990165,test_nn
675,0.35,0.990433,test_nn
676,0.352,0.9907047,test_nn
677,0.354,0.9909799,test_nn
678,0.356,0.9912579,test_nn
679,0.358,0.9915378,test_nn
680,0.36,0.99181956,test_nn
681,0.362,0.99210286,test_nn
682,0.364,0.9923864,test_nn
683,0.366,0.9926701,test_nn
684,0.368,0.99295354,test_nn
685,0.37,0.99323523,test_nn
686,0.372,0.99351513,test_nn
687,0.374,0.9937923,test_nn
688,0.376,0.9940661,test_nn
689,0.378,0.9943359,test_nn
690,0.38,0.99460065,test_nn
691,0.382,0.9948597,test_nn
692,0.384,0.99511194,test_nn
693,0.386,0.995357,test_nn
694,0.388,0.9955936,test_nn
695,0.39,0.9958205,test_nn
696,0.392,0.9960376,test_nn
697,0.394,0.9962435,test_nn
698,0.396,0.9964373,test_nn
699,0.398,0.9966179,test_nn
700,0.4,0.99678445,test_nn
701,0.402,0.9969361,test_nn
702,0.404,0.99707174,test_nn
703,0.406,0.99719,test_nn
704,0.408,0.9972905,test_nn
705,0.41,0.9973719,test_nn
706,0.412,0.9974328,test_nn
707,0.414,0.9974727,test_nn
708,0.416,0.99749076,test_nn
709,0.418,0.997485,test_nn
710,0.42,0.9974555,test_nn
711,0.422,0.9974008,test_nn
712,0.424,0.9973194,test_nn
713,0.426,0.9972114,test_nn
714,0.428,0.9970746,test_nn
715,0.43,0.99690944,test_nn
716,0.432,0.99671364,test_nn
717,0.434,0.99648654,test_nn
718,0.436,0.99622816,test_nn
719,0.438,0.99593675,test_nn
720,0.44,0.995611,test_nn
721,0.442,0.9952513,test_nn
722,0.444,0.99485594,test_nn
723,0.446,0.9944247,test_nn
724,0.448,0.9939559,test_nn
725,0.45,0.9934497,test_nn
726,0.452,0.9929051,test_nn
727,0.454,0.9923209,test_nn
728,0.456,0.991697,test_nn
729,0.458,0.9910325,test_nn
730,0.46,0.99032706,test_nn
731,0.462,0.9895795,test_nn
732,0.464,0.98879015,test_nn
733,0.466,0.9879578,test_nn
734,0.468,0.9870821,test_nn
735,0.47,0.9861624,test_nn
736,0.472,0.985199,test_nn
737,0.474,0.9841903,test_nn
738,0.476,0.983137,test_nn
739,0.478,0.9820384,test_nn
740,0.48,0.9808943,test_nn
741,0.482,0.979704,test_nn
742,0.484,0.9784679,test_nn
743,0.486,0.977185,test_nn
744,0.488,0.97585547,test_nn
745,0.49,0.9744795,test_nn
746,0.492,0.9730566,test_nn
747,0.494,0.9715867,test_nn
748,0.496,0.9700701,test_nn
749,0.498,0.968506,test_nn
750,0.5,0.966895,test_nn
751,0.502,0.9652369,test_nn
752,0.504,0.9635318,test_nn
753,0.506,0.96177995,test_nn
754,0.508,0.95998067,test_nn
755,0.51,0.9581347,test_nn
756,0.512,0.9562423,test_nn
757,0.514,0.9543033,test_nn
758,0.516,0.952318,test_nn
759,0.518,0.9502862,test_nn
760,0.52,0.948209,test_nn
761,0.522,0.9460857,test_nn
762,0.524,0.94391716,test_nn
763,0.526,0.9417031,test_nn
764,0.528,0.9394449,test_nn
765,0.53,0.9371413,test_nn
766,0.532,0.934794,test_nn
767,0.534,0.93240273,test_nn
768,0.536,0.9299678,test_nn
769,0.538,0.9274891,test_nn
770,0.54,0.92496824,test_nn
771,0.542,0.9224047,test_nn
772,0.544,0.9197991,test_nn
773,0.546,0.91715187,test_nn
774,0.548,0.9144636,test_nn
775,0.55,0.9117344,test_nn
776,0.552,0.9089646,test_nn
777,0.554,0.9061553,test_nn
778,0.556,0.9033063,test_nn
779,0.558,0.9004181,test_nn
780,0.56,0.8974921,test_nn
781,0.562,0.8945275,test_nn
782,0.564,0.8915255,test_nn
783,0.566,0.88848644,test_nn
784,0.568,0.88541055,test_nn
785,0.57,0.88229877,test_nn
786,0.572,0.87915134,test_nn
787,0.574,0.8759692,test_nn
788,0.576,0.8727522,test_nn
789,0.578,0.8695013,test_nn
790,0.58,0.8662166,test_nn
791,0.582,0.8628988,test_nn
792,0.584,0.8595487,test_nn
793,0.586,0.8561664,test_nn
794,0.588,0.8527527,test_nn
795,0.59,0.849308,test_nn
796,0.592,0.8458331,test_nn
797,0.594,0.84232783,test_nn
798,0.596,0.8387935,test_nn
799,0.598,0.83523023,test_nn
800,0.6,0.83163834,test_nn
801,0.602,0.8280188,test_nn
802,0.604,0.82437193,test_nn
803,0.606,0.8206978,test_nn
804,0.608,0.8169977,test_nn
805,0.61,0.81327194,test_nn
806,0.612,0.8095206,test_nn
807,0.614,0.8057446,test_nn
808,0.616,0.8019438,test_nn
809,0.618,0.7981197,test_nn
810,0.62,0.79427195,test_nn
811,0.622,0.79040146,test_nn
812,0.624,0.78650904,test_nn
813,0.626,0.78259426,test_nn
814,0.628,0.77865833,test_nn
815,0.63,0.77470154,test_nn
816,0.632,0.77072424,test_nn
817,0.634,0.7667273,test_nn
818,0.636,0.76271063,test_nn
819,0.638,0.75867474,test_nn
820,0.64,0.7546208,test_nn
821,0.642,0.75054836,test_nn
822,0.644,0.7464589,test_nn
823,0.646,0.7423517,test_nn
824,0.648,0.73822784,test_nn
825,0.65,0.7340879,test_nn
826,0.652,0.72993207,test_nn
827,0.654,0.72576076,test_nn
828,0.656,0.7215747,test_nn
829,0.658,0.7173737,test_nn
830,0.66,0.71315897,test_nn
831,0.662,0.7089302,test_nn
832,0.664,0.70468843,test_nn
833,0.666,0.7004336,test_nn
834,0.668,0.69616646,test_nn
835,0.67,0.69188696,test_nn
836,0.672,0.68759596,test_nn
837,0.674,0.68329364,test_nn
838,0.676,0.67898047,test_nn
839,0.678,0.67465687,test_nn
840,0.68,0.6703226,test_nn
841,0.682,0.6659792,test_nn
842,0.684,0.66162574,test_nn
843,0.686,0.6572638,test_nn
844,0.688,0.6528927,test_nn
845,0.69,0.6485138,test_nn
846,0.692,0.64412665,test_nn
847,0.694,0.6397318,test_nn
848,0.696,0.6353296,test_nn
849,0.698,0.63092065,test_nn
850,0.7,0.6265051,test_nn
851,0.702,0.62208295,test_nn
852,0.704,0.61765516,test_nn
853,0.706,0.6132215,test_nn
854,0.708,0.60878253,test_nn
855,0.71,0.6043387,test_nn
856,0.712,0.59989005,test_nn
857,0.714,0.59543675,test_nn
858,0.716,0.59097946,test_nn
859,0.718,0.58651817,test_nn
860,0.72,0.58205396,test_nn
861,0.722,0.577586,test_nn
862,0.724,0.5731152,test_nn
863,0.726,0.56864166,test_nn
864,0.728,0.5641654,test_nn
865,0.73,0.5596874,test_nn
866,0.732,0.55520743,test_nn
867,0.734,0.5507259,test_nn
868,0.736,0.54624283,test_nn
869,0.738,0.5417588,test_nn
870,0.74,0.53727347,test_nn
871,0.742,0.5327878,test_nn
872,0.744,0.5283018,test_nn
873,0.746,0.5238156,test_nn
874,0.748,0.5193293,test_nn
875,0.75,0.51484346,test_nn
876,0.752,0.5103581,test_nn
877,0.754,0.5058735,test_nn
878,0.756,0.50138974,test_nn
879,0.758,0.4969073,test_nn
880,0.76,0.492426,test_nn
881,0.762,0.48794666,test_nn
882,0.764,0.48346883,test_nn
883,0.766,0.47899312,test_nn
884,0.768,0.4745192,test_nn
885,0.77,0.4700481,test_nn
886,0.772,0.46557963,test_nn
887,0.774,0.46111357,test_nn
888,0.776,0.45665032,test_nn
889,0.778,0.4521907,test_nn
890,0.78,0.447734,test_nn
891,0.782,0.44328073,test_nn
892,0.784,0.43883142,test_nn
893,0.786,0.43438533,test_nn
894,0.788,0.42994362,test_nn
895,0.79,0.42550567,test_nn
896,0.792,0.42107224,test_nn
897,0.794,0.41664305,test_nn
898,0.796,0.4122184,test_nn
899,0.798,0.40779865,test_nn
900,0.8,0.4033833,test_nn
901,0.802,0.3989734,test_nn
902,0.804,0.3945682,test_nn
903,0.806,0.39016843,test_nn
904,0.808,0.3857739,test_nn
905,0.81,0.3813854,test_nn
906,0.812,0.3770021,test_nn
907,0.814,0.37262443,test_nn
908,0.816,0.36825264,test_nn
909,0.818,0.36388686,test_nn
910,0.82,0.35952735,test_nn
911,0.822,0.35517368,test_nn
912,0.824,0.3508268,test_nn
913,0.826,0.34648618,test_nn
914,0.828,0.34215173,test_nn
915,0.83,0.33782426,test_nn
916,0.832,0.33350348,test_nn
917,0.834,0.32918933,test_nn
918,0.836,0.3248821,test_nn
919,0.838,0.32058194,test_nn
920,0.84,0.3162891,test_nn
921,0.842,0.312003,test_nn
922,0.844,0.30772433,test_nn
923,0.846,0.30345297,test_nn
924,0.848,0.29918915,test_nn
925,0.85,0.29493245,test_nn
926,0.852,0.29068375,test_nn
927,0.854,0.2864426,test_nn
928,0.856,0.28220883,test_nn
929,0.858,0.27798304,test_nn
930,0.86,0.273765,test_nn
931,0.862,0.26955512,test_nn
932,0.864,0.2653529,test_nn
933,0.866,0.2611588,test_nn
934,0.868,0.25697282,test_nn
935,0.87,0.2527951,test_nn
936,0.872,0.24862543,test_nn
937,0.874,0.24446404,test_nn
938,0.876,0.24031083,test_nn
939,0.878,0.23616576,test_nn
940,0.88,0.23202962,test_nn
941,0.882,0.2279015,test_nn
942,0.884,0.2237822,test_nn
943,0.886,0.21967123,test_nn
944,0.888,0.21556872,test_nn
945,0.89,0.21147487,test_nn
946,0.892,0.20738965,test_nn
947,0.894,0.20331298,test_nn
948,0.896,0.19924527,test_nn
949,0.898,0.19518638,test_nn
950,0.9,0.19113609,test_nn
951,0.902,0.18709442,test_nn
952,0.904,0.18306193,test_nn
953,0.906,0.17903788,test_nn
954,0.908,0.17502303,test_nn
955,0.91,0.17101662,test_nn
956,0.912,0.16701984,test_nn
957,0.914,0.16303146,test_nn
958,0.916,0.15905228,test_nn
959,0.918,0.15508226,test_nn
960,0.92,0.15112086,test_nn
961,0.922,0.1471687,test_nn
962,0.924,0.14322539,test_nn
963,0.926,0.13929144,test_nn
964,0.928,0.13536616,test_nn
965,0.93,0.13144976,test_nn
966,0.932,0.1275433,test_nn
967,0.934,0.123645216,test_nn
968,0.936,0.119756505,test_nn
969,0.938,0.115876675,test_nn
970,0.94,0.11200628,test_nn
971,0.942,0.108144686,test_nn
972,0.944,0.1042925,test_nn
973,0.946,0.10044918,test_nn
974,0.948,0.09661515,test_nn
975,0.95,0.09279013,test_nn
976,0.952,0.08897417,test_nn
977,0.954,0.085167594,test_nn
978,0.956,0.08137007,test_nn
979,0.958,0.07758131,test_nn
980,0.96,0.073802054,test_nn
981,0.962,0.07003186,test_nn
982,0.964,0.066270635,test_nn
983,0.966,0.06251857,test_nn
984,0.968,0.058775797,test_nn
985,0.97,0.05504176,test_nn
986,0.972,0.05131695,test_nn
987,0.974,0.047601033,test_nn
988,0.976,0.043894477,test_nn
989,0.978,0.040196948,test_nn
990,0.98,0.03650809,test_nn
991,0.982,0.032828707,test_nn
992,0.984,0.029157974,test_nn
993,0.986,0.025496714,test_nn
994,0.988,0.021844171,test_nn
995,0.99,0.018200535,test_nn
996,0.992,0.014565902,test_nn
997,0.994,0.010940298,test_nn
998,0.996,0.0073235035,test_nn
999,0.998,0.003715821,test_nn
1000,1.0,0.000116629526,test_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_3000/cfg.json <==
{"example": "CM", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "NewModel", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "NewModel", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "GapForcingLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 3000, "weight_testfn_obs": 1500, "diagonal_forcing": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 71903, "use_H1_norm": true, "force_bc": false, "chpt_folder": "/tmp/ray/session_2024-09-24_12-19-21_709040_941915/artifacts/2024-09-24_12-19-23/fn_2024-09-24_12-19-23/working_dirs/fn_786c9_00003_3_weight_soln_obs=3000_2024-09-24_12-19-24", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_3000/diff.csv <==
,X_x,value,name
0,-1.0,5.358085e-05,diff
1,-0.998,0.000117850024,diff
2,-0.996,0.00017869007,diff
3,-0.994,0.00023654662,diff
4,-0.992,0.0002913531,diff
5,-0.99,0.00034303963,diff
6,-0.988,0.00039161742,diff
7,-0.986,0.00043730624,diff
8,-0.984,0.0004797764,diff
9,-0.982,0.00051968545,diff
10,-0.98,0.00055669993,diff
11,-0.978,0.0005912855,diff
12,-0.976,0.0006226972,diff
13,-0.974,0.00065174326,diff
14,-0.972,0.0006781928,diff
15,-0.97,0.0007021837,diff
16,-0.968,0.0007237643,diff
17,-0.966,0.0007426813,diff
18,-0.964,0.0007596016,diff
19,-0.962,0.00077397376,diff
20,-0.96,0.0007863715,diff
21,-0.958,0.00079642236,diff
22,-0.956,0.00080440193,diff
23,-0.954,0.0008105114,diff
24,-0.952,0.0008144304,diff
25,-0.95,0.0008165091,diff
26,-0.948,0.0008166805,diff
27,-0.946,0.00081487745,diff
28,-0.944,0.0008115694,diff
29,-0.942,0.0008061901,diff
30,-0.94,0.00079933554,diff
31,-0.938,0.0007907152,diff
32,-0.936,0.00078070164,diff
33,-0.934,0.0007687807,diff
34,-0.932,0.0007557273,diff
35,-0.93,0.00074094534,diff
36,-0.928,0.000725016,diff
37,-0.926,0.0007080287,diff
38,-0.924,0.0006890744,diff
39,-0.922,0.00066930056,diff
40,-0.92,0.0006481707,diff
41,-0.918,0.0006262064,diff
42,-0.916,0.00060266256,diff
43,-0.914,0.00057819486,diff
44,-0.912,0.0005527735,diff
45,-0.91,0.0005264282,diff
46,-0.908,0.000498876,diff
47,-0.906,0.00047075748,diff
48,-0.904,0.0004415959,diff
49,-0.902,0.00041161478,diff
50,-0.9,0.00038078427,diff
51,-0.898,0.00034962595,diff
52,-0.896,0.00031726062,diff
53,-0.894,0.00028459728,diff
54,-0.892,0.00025074184,diff
55,-0.89,0.0002168715,diff
56,-0.888,0.00018242002,diff
57,-0.886,0.00014704466,diff
58,-0.884,0.00011134148,diff
59,-0.882,7.520616e-05,diff
60,-0.88,3.8564205e-05,diff
61,-0.878,1.5199184e-06,diff
62,-0.876,-3.582239e-05,diff
63,-0.874,-7.355213e-05,diff
64,-0.872,-0.000111579895,diff
65,-0.87,-0.0001501739,diff
66,-0.868,-0.0001886785,diff
67,-0.866,-0.00022763014,diff
68,-0.864,-0.00026655197,diff
69,-0.862,-0.00030598044,diff
70,-0.86,-0.00034570694,diff
71,-0.858,-0.00038525462,diff
72,-0.856,-0.00042518973,diff
73,-0.854,-0.00046503544,diff
74,-0.852,-0.00050514936,diff
75,-0.85,-0.0005452037,diff
76,-0.848,-0.0005855262,diff
77,-0.846,-0.0006260276,diff
78,-0.844,-0.0006663501,diff
79,-0.842,-0.00070670247,diff
80,-0.84,-0.00074723363,diff
81,-0.838,-0.000787735,diff
82,-0.836,-0.00082832575,diff
83,-0.834,-0.0008687079,diff
84,-0.832,-0.00090932846,diff
85,-0.83,-0.0009498894,diff
86,-0.828,-0.0009901226,diff
87,-0.826,-0.0010305047,diff
88,-0.824,-0.0010709465,diff
89,-0.822,-0.001111269,diff
90,-0.82,-0.0011516511,diff
91,-0.818,-0.0011918843,diff
92,-0.816,-0.0012322068,diff
93,-0.814,-0.0012722015,diff
94,-0.812,-0.0013126135,diff
95,-0.81,-0.0013527572,diff
96,-0.808,-0.0013925731,diff
97,-0.806,-0.0014324486,diff
98,-0.804,-0.0014726222,diff
99,-0.802,-0.0015122294,diff
100,-0.8,-0.001552105,diff
101,-0.798,-0.0015918016,diff
102,-0.796,-0.0016316473,diff
103,-0.794,-0.0016711652,diff
104,-0.792,-0.0017105937,diff
105,-0.79,-0.0017499626,diff
106,-0.788,-0.0017892122,diff
107,-0.786,-0.0018284023,diff
108,-0.784,-0.0018674433,diff
109,-0.782,-0.0019066334,diff
110,-0.78,-0.0019454658,diff
111,-0.778,-0.0019841492,diff
112,-0.776,-0.0020226538,diff
113,-0.774,-0.002060771,diff
114,-0.772,-0.0020992458,diff
115,-0.77,-0.0021371543,diff
116,-0.768,-0.0021749735,diff
117,-0.766,-0.0022120178,diff
118,-0.764,-0.00224939,diff
119,-0.762,-0.0022860467,diff
120,-0.76,-0.0023224354,diff
121,-0.758,-0.002358377,diff
122,-0.756,-0.002393663,diff
123,-0.754,-0.002428919,diff
124,-0.752,-0.0024632812,diff
125,-0.75,-0.0024973154,diff
126,-0.748,-0.0025303364,diff
127,-0.746,-0.0025625825,diff
128,-0.744,-0.0025946498,diff
129,-0.742,-0.0026249886,diff
130,-0.74,-0.0026549697,diff
131,-0.738,-0.0026835203,diff
132,-0.736,-0.0027111769,diff
133,-0.734,-0.0027375221,diff
134,-0.732,-0.002762735,diff
135,-0.73,-0.0027865767,diff
136,-0.728,-0.0028088093,diff
137,-0.726,-0.0028293729,diff
138,-0.724,-0.0028480887,diff
139,-0.722,-0.0028654933,diff
140,-0.72,-0.0028803945,diff
141,-0.718,-0.0028931499,diff
142,-0.716,-0.0029039383,diff
143,-0.714,-0.0029124022,diff
144,-0.712,-0.0029180646,diff
145,-0.71,-0.0029212832,diff
146,-0.708,-0.0029221177,diff
147,-0.706,-0.0029195547,diff
148,-0.704,-0.0029141307,diff
149,-0.702,-0.0029057264,diff
150,-0.7,-0.0028934479,diff
151,-0.698,-0.002878189,diff
152,-0.696,-0.0028591156,diff
153,-0.694,-0.0028360486,diff
154,-0.692,-0.0028092861,diff
155,-0.69,-0.0027785301,diff
156,-0.688,-0.0027433634,diff
157,-0.686,-0.0027045012,diff
158,-0.684,-0.0026603937,diff
159,-0.682,-0.0026122332,diff
160,-0.68,-0.0025588274,diff
161,-0.678,-0.002501011,diff
162,-0.676,-0.0024382472,diff
163,-0.674,-0.0023704767,diff
164,-0.672,-0.0022975802,diff
165,-0.67,-0.0022197366,diff
166,-0.668,-0.002136469,diff
167,-0.666,-0.0020478964,diff
168,-0.664,-0.0019543767,diff
169,-0.662,-0.001855433,diff
170,-0.66,-0.001750946,diff
171,-0.658,-0.0016413927,diff
172,-0.656,-0.0015265942,diff
173,-0.654,-0.00140661,diff
174,-0.652,-0.001281321,diff
175,-0.65,-0.0011512637,diff
176,-0.648,-0.0010159612,diff
177,-0.646,-0.00087583065,diff
178,-0.644,-0.000731349,diff
179,-0.642,-0.0005823374,diff
180,-0.64,-0.00042933226,diff
181,-0.638,-0.00027233362,diff
182,-0.636,-0.00011134148,diff
183,-0.634,5.3167343e-05,diff
184,-0.632,0.00022011995,diff
185,-0.63,0.0003902316,diff
186,-0.628,0.0005623698,diff
187,-0.626,0.000736475,diff
188,-0.624,0.00091189146,diff
189,-0.622,0.0010880232,diff
190,-0.62,0.0012646914,diff
191,-0.618,0.0014408827,diff
192,-0.616,0.001616478,diff
193,-0.614,0.0017904043,diff
194,-0.612,0.0019618869,diff
195,-0.61,0.0021305084,diff
196,-0.608,0.0022950172,diff
197,-0.606,0.0024550557,diff
198,-0.604,0.0026093125,diff
199,-0.602,0.0027571917,diff
200,-0.6,0.0028973222,diff
201,-0.598,0.0030289292,diff
202,-0.596,0.0031507015,diff
203,-0.594,0.003261447,diff
204,-0.592,0.0033606887,diff
205,-0.59,0.0034460425,diff
206,-0.588,0.0035164356,diff
207,-0.586,0.0035709739,diff
208,-0.584,0.0036079884,diff
209,-0.582,0.0036260486,diff
210,-0.58,0.003623128,diff
211,-0.578,0.0035980344,diff
212,-0.576,0.0035489202,diff
213,-0.574,0.0034739375,diff
214,-0.572,0.0033712387,diff
215,-0.57,0.0032390952,diff
216,-0.568,0.0030756593,diff
217,-0.566,0.0028787851,diff
218,-0.564,0.0026465654,diff
219,-0.562,0.0023767948,diff
220,-0.56,0.0020666718,diff
221,-0.558,0.0017151833,diff
222,-0.556,0.00131917,diff
223,-0.554,0.0008766651,diff
224,-0.552,0.00038546324,diff
225,-0.55,-0.00015711784,diff
226,-0.548,-0.0007532239,diff
227,-0.546,-0.0014052987,diff
228,-0.544,-0.0021163225,diff
229,-0.542,-0.0028880835,diff
230,-0.54,-0.0037228465,diff
231,-0.538,-0.0046238303,diff
232,-0.536,-0.0055929422,diff
233,-0.534,-0.006632507,diff
234,-0.532,-0.007745266,diff
235,-0.53,-0.008932829,diff
236,-0.528,-0.010198057,diff
237,-0.526,-0.011542976,diff
238,-0.524,-0.012969494,diff
239,-0.522,-0.014398813,diff
240,-0.52,-0.015702665,diff
241,-0.518,-0.01687342,diff
242,-0.516,-0.017902792,diff
243,-0.514,-0.018780649,diff
244,-0.512,-0.01949513,diff
245,-0.51,-0.020031214,diff
246,-0.508,-0.020368695,diff
247,-0.506,-0.020480514,diff
248,-0.504,-0.02032733,diff
249,-0.502,-0.019842744,diff
250,-0.5,-0.018856466,diff
251,-0.498,-0.017386556,diff
252,-0.496,-0.016008258,diff
253,-0.494,-0.014720142,diff
254,-0.492,-0.013521314,diff
255,-0.49,-0.012410462,diff
256,-0.488,-0.01138401,diff
257,-0.486,-0.010441303,diff
258,-0.484,-0.009579182,diff
259,-0.482,-0.008794546,diff
260,-0.48,-0.008085132,diff
261,-0.478,-0.0074474216,diff
262,-0.476,-0.0068776608,diff
263,-0.474,-0.006373167,diff
264,-0.472,-0.0059292316,diff
265,-0.47,-0.0055434704,diff
266,-0.468,-0.005211115,diff
267,-0.466,-0.004929185,diff
268,-0.464,-0.004692912,diff
269,-0.462,-0.0044995546,diff
270,-0.46,-0.0043450594,diff
271,-0.458,-0.0042260885,diff
272,-0.456,-0.0041389465,diff
273,-0.454,-0.004080415,diff
274,-0.452,-0.0040472746,diff
275,-0.45,-0.004037142,diff
276,-0.448,-0.0040462613,diff
277,-0.446,-0.0040729046,diff
278,-0.444,-0.00411427,diff
279,-0.442,-0.004168153,diff
280,-0.44,-0.0042330027,diff
281,-0.438,-0.004306257,diff
282,-0.436,-0.004387021,diff
283,-0.434,-0.004473686,diff
284,-0.432,-0.0045648813,diff
285,-0.43,-0.004659176,diff
286,-0.428,-0.004756093,diff
287,-0.426,-0.0048547983,diff
288,-0.424,-0.0049545765,diff
289,-0.422,-0.005054593,diff
290,-0.42,-0.005154729,diff
291,-0.418,-0.00525403,diff
292,-0.416,-0.0053527355,diff
293,-0.414,-0.0054506063,diff
294,-0.412,-0.0055473447,diff
295,-0.41,-0.0056426525,diff
296,-0.408,-0.005736947,diff
297,-0.406,-0.0058289766,diff
298,-0.404,-0.0059199333,diff
299,-0.402,-0.0060095787,diff
300,-0.4,-0.006097436,diff
301,-0.398,-0.0061837435,diff
302,-0.396,-0.0062687397,diff
303,-0.394,-0.0063520074,diff
304,-0.392,-0.0064338446,diff
305,-0.39,-0.0065138936,diff
306,-0.388,-0.006592512,diff
307,-0.386,-0.006669581,diff
308,-0.384,-0.0067451596,diff
309,-0.382,-0.0068188906,diff
310,-0.38,-0.006891012,diff
311,-0.378,-0.0069613457,diff
312,-0.376,-0.0070299506,diff
313,-0.374,-0.0070969462,diff
314,-0.372,-0.0071616173,diff
315,-0.37,-0.007224679,diff
316,-0.368,-0.007285416,diff
317,-0.366,-0.0073441863,diff
318,-0.364,-0.0074006915,diff
319,-0.362,-0.0074548125,diff
320,-0.36,-0.0075063705,diff
321,-0.358,-0.007555604,diff
322,-0.356,-0.007602453,diff
323,-0.354,-0.007646501,diff
324,-0.352,-0.007687688,diff
325,-0.35,-0.0077258945,diff
326,-0.348,-0.0077614784,diff
327,-0.346,-0.007793665,diff
328,-0.344,-0.007823288,diff
329,-0.342,-0.007849395,diff
330,-0.34,-0.007872343,diff
331,-0.338,-0.007892251,diff
332,-0.336,-0.007908583,diff
333,-0.334,-0.007921994,diff
334,-0.332,-0.007931471,diff
335,-0.33,-0.007938266,diff
336,-0.328,-0.007941127,diff
337,-0.326,-0.007940531,diff
338,-0.324,-0.007936418,diff
339,-0.322,-0.0079289675,diff
340,-0.32,-0.007918179,diff
341,-0.318,-0.007903695,diff
342,-0.316,-0.007886529,diff
343,-0.314,-0.00786525,diff
344,-0.312,-0.007840574,diff
345,-0.31,-0.007812738,diff
346,-0.308,-0.007781744,diff
347,-0.306,-0.0077472925,diff
348,-0.304,-0.007709682,diff
349,-0.302,-0.0076693296,diff
350,-0.3,-0.007625401,diff
351,-0.298,-0.0075784326,diff
352,-0.296,-0.007528603,diff
353,-0.294,-0.007476032,diff
354,-0.292,-0.007420659,diff
355,-0.29,-0.007362783,diff
356,-0.288,-0.0073019266,diff
357,-0.286,-0.007238686,diff
358,-0.284,-0.007172942,diff
359,-0.282,-0.007104814,diff
360,-0.28,-0.0070346,diff
361,-0.278,-0.0069619417,diff
362,-0.276,-0.006887734,diff
363,-0.274,-0.0068109035,diff
364,-0.272,-0.006732583,diff
365,-0.27,-0.006652117,diff
366,-0.268,-0.0065705776,diff
367,-0.266,-0.0064871907,diff
368,-0.264,-0.0064017773,diff
369,-0.262,-0.006315708,diff
370,-0.26,-0.0062285066,diff
371,-0.258,-0.006139457,diff
372,-0.256,-0.006049812,diff
373,-0.254,-0.005959451,diff
374,-0.252,-0.0058678985,diff
375,-0.25,-0.005775571,diff
376,-0.248,-0.0056821704,diff
377,-0.246,-0.005588889,diff
378,-0.244,-0.0054948926,diff
379,-0.242,-0.005400479,diff
380,-0.24,-0.0053058267,diff
381,-0.238,-0.005211115,diff
382,-0.236,-0.0051161647,diff
383,-0.234,-0.0050216913,diff
384,-0.232,-0.0049265623,diff
385,-0.23,-0.004832208,diff
386,-0.228,-0.004737854,diff
387,-0.226,-0.0046437383,diff
388,-0.224,-0.0045502186,diff
389,-0.222,-0.004457295,diff
390,-0.22,-0.004364848,diff
391,-0.218,-0.004272878,diff
392,-0.216,-0.0041820407,diff
393,-0.214,-0.0040915012,diff
394,-0.212,-0.004002273,diff
395,-0.21,-0.003914058,diff
396,-0.208,-0.0038267374,diff
397,-0.206,-0.0037400723,diff
398,-0.204,-0.0036549568,diff
399,-0.202,-0.0035708547,diff
400,-0.2,-0.003488183,diff
401,-0.198,-0.0034065843,diff
402,-0.196,-0.0033264756,diff
403,-0.194,-0.003247738,diff
404,-0.192,-0.0031705499,diff
405,-0.19,-0.0030947328,diff
406,-0.188,-0.0030201077,diff
407,-0.186,-0.0029475093,diff
408,-0.184,-0.0028765202,diff
409,-0.182,-0.0028072596,diff
410,-0.18,-0.0027396083,diff
411,-0.178,-0.002673328,diff
412,-0.176,-0.002608776,diff
413,-0.174,-0.00254637,diff
414,-0.172,-0.002485454,diff
415,-0.17,-0.0024263263,diff
416,-0.168,-0.0023691654,diff
417,-0.166,-0.0023141503,diff
418,-0.164,-0.0022608042,diff
419,-0.162,-0.0022091866,diff
420,-0.16,-0.0021592379,diff
421,-0.158,-0.0021118522,diff
422,-0.156,-0.0020660758,diff
423,-0.154,-0.0020216703,diff
424,-0.152,-0.0019798875,diff
425,-0.15,-0.001939714,diff
426,-0.148,-0.001901567,diff
427,-0.146,-0.0018654466,diff
428,-0.144,-0.0018312335,diff
429,-0.142,-0.0017983913,diff
430,-0.14,-0.0017681122,diff
431,-0.138,-0.0017392635,diff
432,-0.136,-0.0017123818,diff
433,-0.134,-0.0016877055,diff
434,-0.132,-0.0016644597,diff
435,-0.13,-0.0016429424,diff
436,-0.128,-0.0016234517,diff
437,-0.126,-0.0016060472,diff
438,-0.124,-0.0015899539,diff
439,-0.122,-0.0015758872,diff
440,-0.12,-0.0015633702,diff
441,-0.118,-0.0015524626,diff
442,-0.116,-0.0015434623,diff
443,-0.114,-0.0015355945,diff
444,-0.112,-0.0015295148,diff
445,-0.11,-0.0015249848,diff
446,-0.108,-0.0015224814,diff
447,-0.106,-0.0015209317,diff
448,-0.104,-0.0015211105,diff
449,-0.102,-0.0015221834,diff
450,-0.1,-0.0015246272,diff
451,-0.098,-0.0015289187,diff
452,-0.096,-0.0015339255,diff
453,-0.094,-0.0015407801,diff
454,-0.092,-0.0015485287,diff
455,-0.09,-0.0015574694,diff
456,-0.088,-0.0015673637,diff
457,-0.086,-0.0015782714,diff
458,-0.084,-0.0015901923,diff
459,-0.082,-0.0016028285,diff
460,-0.08,-0.0016168952,diff
461,-0.078,-0.0016311407,diff
462,-0.076,-0.0016466379,diff
463,-0.074,-0.0016626716,diff
464,-0.072,-0.0016794205,diff
465,-0.07,-0.0016965866,diff
466,-0.068,-0.0017142892,diff
467,-0.066,-0.0017325878,diff
468,-0.064,-0.0017515421,diff
469,-0.062,-0.001770854,diff
470,-0.06,-0.0017901659,diff
471,-0.058,-0.0018100739,diff
472,-0.056,-0.001829207,diff
473,-0.054,-0.0018493533,diff
474,-0.052,-0.0018695593,diff
475,-0.05,-0.0018894076,diff
476,-0.048,-0.0019093752,diff
477,-0.046,-0.0019291043,diff
478,-0.044,-0.0019491315,diff
479,-0.042,-0.0019686818,diff
480,-0.04,-0.0019872785,diff
481,-0.038,-0.002006054,diff
482,-0.036,-0.0020247698,diff
483,-0.034,-0.002042532,diff
484,-0.032,-0.0020597577,diff
485,-0.03,-0.0020768046,diff
486,-0.028,-0.002092898,diff
487,-0.026,-0.0021086335,diff
488,-0.024,-0.0021229386,diff
489,-0.022,-0.002136767,diff
490,-0.02,-0.0021494627,diff
491,-0.018,-0.0021617413,diff
492,-0.016,-0.002172649,diff
493,-0.014,-0.002182901,diff
494,-0.012,-0.0021917224,diff
495,-0.01,-0.0021996498,diff
496,-0.008,-0.0022065043,diff
497,-0.006,-0.0022116303,diff
498,-0.004,-0.0022156835,diff
499,-0.002,-0.002218902,diff
500,0.0,-0.0022201538,diff
501,0.002,-0.0022204518,diff
502,0.004,-0.002218902,diff
503,0.006,-0.0022163987,diff
504,0.008,-0.002211988,diff
505,0.01,-0.0022061467,diff
506,0.012,-0.0021988153,diff
507,0.014,-0.0021896362,diff
508,0.016,-0.0021796227,diff
509,0.018,-0.002167225,diff
510,0.02,-0.0021534562,diff
511,0.022,-0.0021377802,diff
512,0.024,-0.0021209717,diff
513,0.026,-0.0021021366,diff
514,0.028,-0.0020814538,diff
515,0.03,-0.0020595193,diff
516,0.032,-0.0020355582,diff
517,0.034,-0.0020095706,diff
518,0.036,-0.0019825697,diff
519,0.038,-0.0019536614,diff
520,0.04,-0.0019226074,diff
521,0.042,-0.0018904805,diff
522,0.044,-0.0018562078,diff
523,0.046,-0.0018202662,diff
524,0.048,-0.0017831922,diff
525,0.05,-0.0017442107,diff
526,0.052,-0.0017035604,diff
527,0.054,-0.0016615987,diff
528,0.056,-0.0016180873,diff
529,0.058,-0.001572907,diff
530,0.06,-0.0015264153,diff
531,0.062,-0.0014786124,diff
532,0.064,-0.0014292002,diff
533,0.066,-0.0013785958,diff
534,0.068,-0.0013270974,diff
535,0.07,-0.0012741089,diff
536,0.072,-0.0012199879,diff
537,0.074,-0.001164794,diff
538,0.076,-0.0011088252,diff
539,0.078,-0.0010518432,diff
540,0.08,-0.0009940267,diff
541,0.082,-0.0009353161,diff
542,0.084,-0.00087606907,diff
543,0.086,-0.0008159876,diff
544,0.088,-0.0007559657,diff
545,0.09,-0.00069487095,diff
546,0.092,-0.0006335974,diff
547,0.094,-0.0005725026,diff
548,0.096,-0.0005106926,diff
549,0.098,-0.000449121,diff
550,0.1,-0.0003877282,diff
551,0.102,-0.00032627583,diff
552,0.104,-0.00026500225,diff
553,0.106,-0.00020444393,diff
554,0.108,-0.00014448166,diff
555,0.11,-8.4519386e-05,diff
556,0.112,-2.5510788e-05,diff
557,0.114,3.2901764e-05,diff
558,0.116,8.9883804e-05,diff
559,0.118,0.00014579296,diff
560,0.12,0.00020051003,diff
561,0.122,0.000254035,diff
562,0.124,0.00030636787,diff
563,0.126,0.0003569126,diff
564,0.128,0.00040578842,diff
565,0.13,0.0004529953,diff
566,0.132,0.0004981756,diff
567,0.134,0.0005412102,diff
568,0.136,0.00058221817,diff
569,0.138,0.0006210804,diff
570,0.14,0.00065755844,diff
571,0.142,0.0006914139,diff
572,0.144,0.0007226467,diff
573,0.146,0.00075113773,diff
574,0.148,0.00077676773,diff
575,0.15,0.0007995367,diff
576,0.152,0.00081944466,diff
577,0.154,0.0008356571,diff
578,0.156,0.00084900856,diff
579,0.158,0.0008585453,diff
580,0.16,0.00086545944,diff
581,0.162,0.00086832047,diff
582,0.164,0.000867486,diff
583,0.166,0.00086307526,diff
584,0.168,0.0008547306,diff
585,0.17,0.00084269047,diff
586,0.172,0.0008265972,diff
587,0.174,0.0008069277,diff
588,0.176,0.0007829666,diff
589,0.178,0.00075519085,diff
590,0.18,0.00072288513,diff
591,0.182,0.0006866455,diff
592,0.184,0.00064611435,diff
593,0.186,0.00060129166,diff
594,0.188,0.00055265427,diff
595,0.19,0.00049972534,diff
596,0.192,0.00044226646,diff
597,0.194,0.0003809929,diff
598,0.196,0.00031530857,diff
599,0.198,0.00024533272,diff
600,0.2,0.00017142296,diff
601,0.202,9.36985e-05,diff
602,0.204,1.1444092e-05,diff
603,0.206,-7.426739e-05,diff
604,0.208,-0.00016415119,diff
605,0.21,-0.0002577901,diff
606,0.212,-0.00035500526,diff
607,0.214,-0.00045579672,diff
608,0.216,-0.00056010485,diff
609,0.218,-0.00066781044,diff
610,0.22,-0.00077843666,diff
611,0.222,-0.00089263916,diff
612,0.224,-0.0010096431,diff
613,0.226,-0.0011293888,diff
614,0.228,-0.0012518764,diff
615,0.23,-0.0013762712,diff
616,0.232,-0.0015030503,diff
617,0.234,-0.0016320348,diff
618,0.236,-0.001762569,diff
619,0.238,-0.0018947124,diff
620,0.24,-0.0020284057,diff
621,0.242,-0.0021628141,diff
622,0.244,-0.0022978187,diff
623,0.246,-0.0024340749,diff
624,0.248,-0.0025702715,diff
625,0.25,-0.002706647,diff
626,0.252,-0.002842307,diff
627,0.254,-0.002977252,diff
628,0.256,-0.0031116009,diff
629,0.258,-0.0032445788,diff
630,0.26,-0.0033758879,diff
631,0.262,-0.0035057068,diff
632,0.264,-0.003632903,diff
633,0.266,-0.0037577152,diff
634,0.268,-0.0038793087,diff
635,0.27,-0.0039978027,diff
636,0.272,-0.0041126013,diff
637,0.274,-0.0042231083,diff
638,0.276,-0.004329562,diff
639,0.278,-0.0044307113,diff
640,0.28,-0.0045273304,diff
641,0.282,-0.004618287,diff
642,0.284,-0.0047029257,diff
643,0.286,-0.0047814846,diff
644,0.288,-0.004853487,diff
645,0.29,-0.0049182773,diff
646,0.292,-0.0049757957,diff
647,0.294,-0.0050252676,diff
648,0.296,-0.00506711,diff
649,0.298,-0.0051001906,diff
650,0.3,-0.0051243305,diff
651,0.302,-0.00513947,diff
652,0.304,-0.0051447153,diff
653,0.306,-0.005140662,diff
654,0.308,-0.0051262975,diff
655,0.31,-0.0051014423,diff
656,0.312,-0.005065918,diff
657,0.314,-0.0050195456,diff
658,0.316,-0.0049619675,diff
659,0.318,-0.0048930645,diff
660,0.32,-0.004812479,diff
661,0.322,-0.004720211,diff
662,0.324,-0.004615903,diff
663,0.326,-0.0044995546,diff
664,0.328,-0.004371047,diff
665,0.33,-0.0042302012,diff
666,0.332,-0.004077196,diff
667,0.334,-0.003911674,diff
668,0.336,-0.003734231,diff
669,0.338,-0.0035443306,diff
670,0.34,-0.0033423305,diff
671,0.342,-0.003128171,diff
672,0.344,-0.0029025078,diff
673,0.346,-0.0026647449,diff
674,0.348,-0.0024158955,diff
675,0.35,-0.0021554232,diff
676,0.352,-0.0018840432,diff
677,0.354,-0.0016026497,diff
678,0.356,-0.0013108253,diff
679,0.358,-0.0010092854,diff
680,0.36,-0.00069898367,diff
681,0.362,-0.00037956238,diff
682,0.364,-5.2452087e-05,diff
683,0.366,0.0002821684,diff
684,0.368,0.0006234646,diff
685,0.37,0.0009710789,diff
686,0.372,0.0013233423,diff
687,0.374,0.0016806126,diff
688,0.376,0.0020412207,diff
689,0.378,0.0024044514,diff
690,0.38,0.0027695894,diff
691,0.382,0.003135562,diff
692,0.384,0.0035008192,diff
693,0.386,0.003864646,diff
694,0.388,0.0042260885,diff
695,0.39,0.004583955,diff
696,0.392,0.0049368143,diff
697,0.394,0.005283475,diff
698,0.396,0.005623102,diff
699,0.398,0.0059536695,diff
700,0.4,0.0062743425,diff
701,0.402,0.0065836906,diff
702,0.404,0.0068802834,diff
703,0.406,0.0071628094,diff
704,0.408,0.0074295998,diff
705,0.41,0.007679343,diff
706,0.412,0.007910609,diff
707,0.414,0.008121848,diff
708,0.416,0.008312106,diff
709,0.418,0.008479595,diff
710,0.42,0.0086221695,diff
711,0.422,0.008739233,diff
712,0.424,0.008829355,diff
713,0.426,0.008890033,diff
714,0.428,0.008921146,diff
715,0.43,0.008920193,diff
716,0.432,0.008886695,diff
717,0.434,0.008818388,diff
718,0.436,0.008714557,diff
719,0.438,0.008573413,diff
720,0.44,0.0083937645,diff
721,0.442,0.008174539,diff
722,0.444,0.0079141855,diff
723,0.446,0.00761199,diff
724,0.448,0.007266283,diff
725,0.45,0.006876111,diff
726,0.452,0.006440401,diff
727,0.454,0.0059581995,diff
728,0.456,0.0054284334,diff
729,0.458,0.004850149,diff
730,0.46,0.0042227507,diff
731,0.462,0.0035448074,diff
732,0.464,0.002816081,diff
733,0.466,0.0020358562,diff
734,0.468,0.0012030602,diff
735,0.47,0.00031745434,diff
736,0.472,-0.00062155724,diff
737,0.474,-0.0016149282,diff
738,0.476,-0.002662301,diff
739,0.478,-0.003764987,diff
740,0.48,-0.00492239,diff
741,0.482,-0.0061352253,diff
742,0.484,-0.0074040294,diff
743,0.486,-0.008728445,diff
744,0.488,-0.010109007,diff
745,0.49,-0.01154536,diff
746,0.492,-0.013037503,diff
747,0.494,-0.014585674,diff
748,0.496,-0.016189873,diff
749,0.498,-0.017850041,diff
750,0.5,-0.019565046,diff
751,0.502,-0.020759463,diff
752,0.504,-0.02141428,diff
753,0.506,-0.021698654,diff
754,0.508,-0.021679223,diff
755,0.51,-0.02139479,diff
756,0.512,-0.020872712,diff
757,0.514,-0.020133197,diff
758,0.516,-0.019191861,diff
759,0.518,-0.018061459,diff
760,0.52,-0.016753256,diff
761,0.522,-0.01527518,diff
762,0.524,-0.013636589,diff
763,0.526,-0.01196754,diff
764,0.528,-0.010347545,diff
765,0.53,-0.008776009,diff
766,0.532,-0.0072521567,diff
767,0.534,-0.0057760477,diff
768,0.536,-0.0043454766,diff
769,0.538,-0.002961278,diff
770,0.54,-0.0016219616,diff
771,0.542,-0.00032663345,diff
772,0.544,0.00092476606,diff
773,0.546,0.0021338463,diff
774,0.548,0.0033012629,diff
775,0.55,0.0044267178,diff
776,0.552,0.0055119395,diff
777,0.554,0.006557703,diff
778,0.556,0.007564366,diff
779,0.558,0.00853318,diff
780,0.56,0.009464502,diff
781,0.562,0.010359585,diff
782,0.564,0.011219025,diff
783,0.566,0.01204288,diff
784,0.568,0.01283282,diff
785,0.57,0.013589084,diff
786,0.572,0.014313042,diff
787,0.574,0.015004754,diff
788,0.576,0.015665233,diff
789,0.578,0.016295731,diff
790,0.58,0.01689583,diff
791,0.582,0.01746726,diff
792,0.584,0.01801014,diff
793,0.586,0.01852566,diff
794,0.588,0.019013941,diff
795,0.59,0.019476354,diff
796,0.592,0.019912958,diff
797,0.594,0.020324886,diff
798,0.596,0.020712435,diff
799,0.598,0.021076202,diff
800,0.6,0.021417081,diff
801,0.602,0.021735847,diff
802,0.604,0.022032857,diff
803,0.606,0.02230835,diff
804,0.608,0.022563756,diff
805,0.61,0.022798955,diff
806,0.612,0.023014784,diff
807,0.614,0.023211777,diff
808,0.616,0.023390293,diff
809,0.618,0.023551464,diff
810,0.62,0.023695111,diff
811,0.622,0.02382207,diff
812,0.624,0.023933172,diff
813,0.626,0.024028063,diff
814,0.628,0.024107814,diff
815,0.63,0.024172962,diff
816,0.632,0.024223566,diff
817,0.634,0.024260819,diff
818,0.636,0.024283886,diff
819,0.638,0.024294674,diff
820,0.64,0.024292588,diff
821,0.642,0.024278104,diff
822,0.644,0.024252295,diff
823,0.646,0.024214625,diff
824,0.648,0.024166524,diff
825,0.65,0.024107337,diff
826,0.652,0.024038374,diff
827,0.654,0.0239591,diff
828,0.656,0.023870707,diff
829,0.658,0.023772597,diff
830,0.66,0.023665845,diff
831,0.662,0.023550808,diff
832,0.664,0.023427308,diff
833,0.666,0.023295999,diff
834,0.668,0.023157239,diff
835,0.67,0.023010612,diff
836,0.672,0.022857487,diff
837,0.674,0.02269727,diff
838,0.676,0.022530556,diff
839,0.678,0.02235794,diff
840,0.68,0.02217871,diff
841,0.682,0.021994412,diff
842,0.684,0.02180469,diff
843,0.686,0.021609247,diff
844,0.688,0.021409273,diff
845,0.69,0.021204293,diff
846,0.692,0.020994604,diff
847,0.694,0.020780921,diff
848,0.696,0.020563066,diff
849,0.698,0.02034098,diff
850,0.7,0.020115614,diff
851,0.702,0.019886553,diff
852,0.704,0.019654274,diff
853,0.706,0.019418776,diff
854,0.708,0.019180417,diff
855,0.71,0.018939137,diff
856,0.712,0.018695354,diff
857,0.714,0.018449128,diff
858,0.716,0.018200636,diff
859,0.718,0.017950118,diff
860,0.72,0.017697334,diff
861,0.722,0.017442942,diff
862,0.724,0.017187059,diff
863,0.726,0.016929567,diff
864,0.728,0.016670644,diff
865,0.73,0.01641059,diff
866,0.732,0.016149342,diff
867,0.734,0.0158872,diff
868,0.736,0.015624464,diff
869,0.738,0.015360534,diff
870,0.74,0.015096068,diff
871,0.742,0.014831722,diff
872,0.744,0.01456666,diff
873,0.746,0.01430136,diff
874,0.748,0.01403594,diff
875,0.75,0.013770759,diff
876,0.752,0.013505518,diff
877,0.754,0.013240397,diff
878,0.756,0.012975842,diff
879,0.758,0.012711436,diff
880,0.76,0.012447566,diff
881,0.762,0.0121843815,diff
882,0.764,0.011922002,diff
883,0.766,0.011660188,diff
884,0.768,0.011399299,diff
885,0.77,0.011139363,diff
886,0.772,0.010880351,diff
887,0.774,0.010622889,diff
888,0.776,0.010366142,diff
889,0.778,0.0101112425,diff
890,0.78,0.009857029,diff
891,0.782,0.009604603,diff
892,0.784,0.0093539655,diff
893,0.786,0.00910458,diff
894,0.788,0.008856714,diff
895,0.79,0.008611172,diff
896,0.792,0.008366704,diff
897,0.794,0.008124173,diff
898,0.796,0.007884145,diff
899,0.798,0.007645607,diff
900,0.8,0.0074095726,diff
901,0.802,0.0071754754,diff
902,0.804,0.0069430172,diff
903,0.806,0.00671345,diff
904,0.808,0.0064861476,diff
905,0.81,0.0062607527,diff
906,0.812,0.0060378313,diff
907,0.814,0.0058178604,diff
908,0.816,0.0055998266,diff
909,0.818,0.005384326,diff
910,0.82,0.005171865,diff
911,0.822,0.0049617887,diff
912,0.824,0.004754126,diff
913,0.826,0.0045497417,diff
914,0.828,0.004348099,diff
915,0.83,0.0041489303,diff
916,0.832,0.0039526224,diff
917,0.834,0.0037595928,diff
918,0.836,0.0035695136,diff
919,0.838,0.0033821464,diff
920,0.84,0.0031977296,diff
921,0.842,0.0030167103,diff
922,0.844,0.00283885,diff
923,0.846,0.00266397,diff
924,0.848,0.0024921894,diff
925,0.85,0.0023237467,diff
926,0.852,0.0021583438,diff
927,0.854,0.0019963086,diff
928,0.856,0.001837939,diff
929,0.858,0.0016824007,diff
930,0.86,0.0015307367,diff
931,0.862,0.0013822615,diff
932,0.864,0.0012370348,diff
933,0.866,0.001095593,diff
934,0.868,0.000957191,diff
935,0.87,0.00082302094,diff
936,0.872,0.0006919205,diff
937,0.874,0.0005645752,diff
938,0.876,0.0004402697,diff
939,0.878,0.00032019615,diff
940,0.88,0.00020377338,diff
941,0.882,9.0926886e-05,diff
942,0.884,-1.8283725e-05,diff
943,0.886,-0.00012397766,diff
944,0.888,-0.00022549927,diff
945,0.89,-0.00032365322,diff
946,0.892,-0.00041794777,diff
947,0.894,-0.00050884485,diff
948,0.896,-0.0005955696,diff
949,0.898,-0.00067818165,diff
950,0.9,-0.000757277,diff
951,0.902,-0.0008325577,diff
952,0.904,-0.00090387464,diff
953,0.906,-0.0009714663,diff
954,0.908,-0.001035139,diff
955,0.91,-0.0010949969,diff
956,0.912,-0.0011508167,diff
957,0.914,-0.0012027621,diff
958,0.916,-0.0012507439,diff
959,0.918,-0.0012948215,diff
960,0.92,-0.0013347566,diff
961,0.922,-0.001371488,diff
962,0.924,-0.0014034361,diff
963,0.926,-0.0014317036,diff
964,0.928,-0.0014558434,diff
965,0.93,-0.0014766157,diff
966,0.932,-0.0014928877,diff
967,0.934,-0.0015054047,diff
968,0.936,-0.0015137643,diff
969,0.938,-0.0015181899,diff
970,0.94,-0.0015189424,diff
971,0.942,-0.0015154034,diff
972,0.944,-0.0015079156,diff
973,0.946,-0.0014965907,diff
974,0.948,-0.0014809072,diff
975,0.95,-0.0014616102,diff
976,0.952,-0.0014383793,diff
977,0.954,-0.001410909,diff
978,0.956,-0.0013796985,diff
979,0.958,-0.0013445765,diff
980,0.96,-0.0013054758,diff
981,0.962,-0.0012624189,diff
982,0.964,-0.0012154356,diff
983,0.966,-0.0011646375,diff
984,0.968,-0.0011095479,diff
985,0.97,-0.0010510162,diff
986,0.972,-0.0009885505,diff
987,0.974,-0.00092187896,diff
988,0.976,-0.00085180625,diff
989,0.978,-0.0007776022,diff
990,0.98,-0.0006996915,diff
991,0.982,-0.0006178133,diff
992,0.984,-0.0005323142,diff
993,0.986,-0.00044293702,diff
994,0.988,-0.00034993514,diff
995,0.99,-0.00025277957,diff
996,0.992,-0.00015254319,diff
997,0.994,-4.7923066e-05,diff
998,0.996,5.977787e-05,diff
999,0.998,0.00017132517,diff
1000,1.0,0.00028659776,diff


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_3000/gt_nn.csv <==
,X_x,value,name
0,-1.0,0.0,gt_nn
1,-0.998,0.0040725293,gt_nn
2,-0.996,0.00814518,gt_nn
3,-0.994,0.012217709,gt_nn
4,-0.992,0.01629036,gt_nn
5,-0.99,0.02036289,gt_nn
6,-0.988,0.024435539,gt_nn
7,-0.986,0.028508069,gt_nn
8,-0.984,0.0325806,gt_nn
9,-0.982,0.03665325,gt_nn
10,-0.98,0.04072578,gt_nn
11,-0.978,0.04479843,gt_nn
12,-0.976,0.048870955,gt_nn
13,-0.974,0.052943606,gt_nn
14,-0.972,0.057016138,gt_nn
15,-0.97,0.061088666,gt_nn
16,-0.968,0.06516132,gt_nn
17,-0.966,0.06923384,gt_nn
18,-0.964,0.0733065,gt_nn
19,-0.962,0.077379026,gt_nn
20,-0.96,0.08145168,gt_nn
21,-0.958,0.0855242,gt_nn
22,-0.956,0.08959686,gt_nn
23,-0.954,0.09366939,gt_nn
24,-0.952,0.09774191,gt_nn
25,-0.95,0.10181457,gt_nn
26,-0.948,0.10588709,gt_nn
27,-0.946,0.109959744,gt_nn
28,-0.944,0.114032276,gt_nn
29,-0.942,0.11810493,gt_nn
30,-0.94,0.12217746,gt_nn
31,-0.938,0.12624998,gt_nn
32,-0.936,0.13032264,gt_nn
33,-0.934,0.13439517,gt_nn
34,-0.932,0.13846782,gt_nn
35,-0.93,0.14254035,gt_nn
36,-0.928,0.146613,gt_nn
37,-0.926,0.15068552,gt_nn
38,-0.924,0.15475805,gt_nn
39,-0.922,0.1588307,gt_nn
40,-0.92,0.16290322,gt_nn
41,-0.918,0.16697589,gt_nn
42,-0.916,0.1710484,gt_nn
43,-0.914,0.17512105,gt_nn
44,-0.912,0.1791936,gt_nn
45,-0.91,0.18326612,gt_nn
46,-0.908,0.18733878,gt_nn
47,-0.906,0.1914113,gt_nn
48,-0.904,0.19548395,gt_nn
49,-0.902,0.19955648,gt_nn
50,-0.9,0.20362914,gt_nn
51,-0.898,0.20770165,gt_nn
52,-0.896,0.21177419,gt_nn
53,-0.894,0.21584684,gt_nn
54,-0.892,0.21991938,gt_nn
55,-0.89,0.22399202,gt_nn
56,-0.888,0.22806455,gt_nn
57,-0.886,0.23213719,gt_nn
58,-0.884,0.23620974,gt_nn
59,-0.882,0.24028225,gt_nn
60,-0.88,0.24435492,gt_nn
61,-0.878,0.24842744,gt_nn
62,-0.876,0.2525001,gt_nn
63,-0.874,0.25657263,gt_nn
64,-0.872,0.26064527,gt_nn
65,-0.87,0.2647178,gt_nn
66,-0.868,0.26879045,gt_nn
67,-0.866,0.272863,gt_nn
68,-0.864,0.2769355,gt_nn
69,-0.862,0.28100815,gt_nn
70,-0.86,0.2850807,gt_nn
71,-0.858,0.28915334,gt_nn
72,-0.856,0.29322585,gt_nn
73,-0.854,0.29729852,gt_nn
74,-0.852,0.30137104,gt_nn
75,-0.85,0.30544358,gt_nn
76,-0.848,0.30951622,gt_nn
77,-0.846,0.31358874,gt_nn
78,-0.844,0.3176614,gt_nn
79,-0.842,0.32173395,gt_nn
80,-0.84,0.3258066,gt_nn
81,-0.838,0.3298791,gt_nn
82,-0.836,0.33395165,gt_nn
83,-0.834,0.3380243,gt_nn
84,-0.832,0.3420968,gt_nn
85,-0.83,0.34616947,gt_nn
86,-0.828,0.350242,gt_nn
87,-0.826,0.35431466,gt_nn
88,-0.824,0.3583872,gt_nn
89,-0.822,0.36245972,gt_nn
90,-0.82,0.36653236,gt_nn
91,-0.818,0.3706049,gt_nn
92,-0.816,0.37467757,gt_nn
93,-0.814,0.37875006,gt_nn
94,-0.812,0.38282272,gt_nn
95,-0.81,0.38689527,gt_nn
96,-0.808,0.39096776,gt_nn
97,-0.806,0.39504042,gt_nn
98,-0.804,0.39911297,gt_nn
99,-0.802,0.4031856,gt_nn
100,-0.8,0.40725815,gt_nn
101,-0.798,0.4113308,gt_nn
102,-0.796,0.4154033,gt_nn
103,-0.794,0.41947585,gt_nn
104,-0.792,0.42354852,gt_nn
105,-0.79,0.427621,gt_nn
106,-0.788,0.43169367,gt_nn
107,-0.786,0.43576622,gt_nn
108,-0.784,0.43983886,gt_nn
109,-0.782,0.44391137,gt_nn
110,-0.78,0.44798404,gt_nn
111,-0.778,0.45205656,gt_nn
112,-0.776,0.4561291,gt_nn
113,-0.774,0.46020174,gt_nn
114,-0.772,0.4642743,gt_nn
115,-0.77,0.46834692,gt_nn
116,-0.768,0.47241947,gt_nn
117,-0.766,0.47649214,gt_nn
118,-0.764,0.48056462,gt_nn
119,-0.762,0.48463717,gt_nn
120,-0.76,0.48870984,gt_nn
121,-0.758,0.49278232,gt_nn
122,-0.756,0.496855,gt_nn
123,-0.754,0.5009275,gt_nn
124,-0.752,0.5050002,gt_nn
125,-0.75,0.5090727,gt_nn
126,-0.748,0.51314527,gt_nn
127,-0.746,0.5172179,gt_nn
128,-0.744,0.5212904,gt_nn
129,-0.742,0.525363,gt_nn
130,-0.74,0.5294356,gt_nn
131,-0.738,0.53350824,gt_nn
132,-0.736,0.5375808,gt_nn
133,-0.734,0.54165334,gt_nn
134,-0.732,0.545726,gt_nn
135,-0.73,0.5497984,gt_nn
136,-0.728,0.5538711,gt_nn
137,-0.726,0.55794364,gt_nn
138,-0.724,0.5620163,gt_nn
139,-0.722,0.56608886,gt_nn
140,-0.72,0.5701614,gt_nn
141,-0.718,0.574234,gt_nn
142,-0.716,0.57830656,gt_nn
143,-0.714,0.5823792,gt_nn
144,-0.712,0.5864517,gt_nn
145,-0.71,0.5905244,gt_nn
146,-0.708,0.5945969,gt_nn
147,-0.706,0.5986695,gt_nn
148,-0.704,0.6027421,gt_nn
149,-0.702,0.6068146,gt_nn
150,-0.7,0.6108873,gt_nn
151,-0.698,0.61495984,gt_nn
152,-0.696,0.61903244,gt_nn
153,-0.694,0.623105,gt_nn
154,-0.692,0.6271776,gt_nn
155,-0.69,0.63125014,gt_nn
156,-0.688,0.6353227,gt_nn
157,-0.686,0.63939536,gt_nn
158,-0.684,0.6434679,gt_nn
159,-0.682,0.64754057,gt_nn
160,-0.68,0.651613,gt_nn
161,-0.678,0.65568566,gt_nn
162,-0.676,0.6597582,gt_nn
163,-0.674,0.66383076,gt_nn
164,-0.672,0.6679034,gt_nn
165,-0.67,0.671976,gt_nn
166,-0.668,0.6760486,gt_nn
167,-0.666,0.6801211,gt_nn
168,-0.664,0.6841938,gt_nn
169,-0.662,0.6882663,gt_nn
170,-0.66,0.6923388,gt_nn
171,-0.658,0.6964115,gt_nn
172,-0.656,0.700484,gt_nn
173,-0.654,0.70455664,gt_nn
174,-0.652,0.7086292,gt_nn
175,-0.65,0.71270186,gt_nn
176,-0.648,0.7167744,gt_nn
177,-0.646,0.7208469,gt_nn
178,-0.644,0.72491956,gt_nn
179,-0.642,0.72899204,gt_nn
180,-0.64,0.7330647,gt_nn
181,-0.638,0.73713726,gt_nn
182,-0.636,0.7412099,gt_nn
183,-0.634,0.7452825,gt_nn
184,-0.632,0.749355,gt_nn
185,-0.63,0.75342757,gt_nn
186,-0.628,0.7575001,gt_nn
187,-0.626,0.7615728,gt_nn
188,-0.624,0.7656453,gt_nn
189,-0.622,0.769718,gt_nn
190,-0.62,0.77379054,gt_nn
191,-0.618,0.77786314,gt_nn
192,-0.616,0.7819357,gt_nn
193,-0.614,0.7860082,gt_nn
194,-0.612,0.79008085,gt_nn
195,-0.61,0.7941534,gt_nn
196,-0.608,0.79822606,gt_nn
197,-0.606,0.80229855,gt_nn
198,-0.604,0.8063712,gt_nn
199,-0.602,0.81044376,gt_nn
200,-0.6,0.8145163,gt_nn
201,-0.598,0.8185889,gt_nn
202,-0.596,0.82266146,gt_nn
203,-0.594,0.8267341,gt_nn
204,-0.592,0.8308066,gt_nn
205,-0.59,0.8348793,gt_nn
206,-0.588,0.8389518,gt_nn
207,-0.586,0.8430244,gt_nn
208,-0.584,0.84709704,gt_nn
209,-0.582,0.8511695,gt_nn
210,-0.58,0.85524213,gt_nn
211,-0.578,0.8593147,gt_nn
212,-0.576,0.86338735,gt_nn
213,-0.574,0.8674599,gt_nn
214,-0.572,0.87153244,gt_nn
215,-0.57,0.8756051,gt_nn
216,-0.568,0.8796776,gt_nn
217,-0.566,0.88375026,gt_nn
218,-0.564,0.88782275,gt_nn
219,-0.562,0.8918954,gt_nn
220,-0.56,0.89596796,gt_nn
221,-0.558,0.9000405,gt_nn
222,-0.556,0.9041131,gt_nn
223,-0.554,0.90818566,gt_nn
224,-0.552,0.9122583,gt_nn
225,-0.55,0.9163309,gt_nn
226,-0.548,0.9204035,gt_nn
227,-0.546,0.924476,gt_nn
228,-0.544,0.9285486,gt_nn
229,-0.542,0.9326212,gt_nn
230,-0.54,0.9366937,gt_nn
231,-0.538,0.9407664,gt_nn
232,-0.536,0.94483894,gt_nn
233,-0.534,0.9489116,gt_nn
234,-0.532,0.9529841,gt_nn
235,-0.53,0.9570567,gt_nn
236,-0.528,0.96112925,gt_nn
237,-0.526,0.9652018,gt_nn
238,-0.524,0.96927446,gt_nn
239,-0.522,0.97326636,gt_nn
240,-0.52,0.97704756,gt_nn
241,-0.518,0.9806082,gt_nn
242,-0.516,0.98393905,gt_nn
243,-0.514,0.9870286,gt_nn
244,-0.512,0.9898639,gt_nn
245,-0.51,0.99242854,gt_nn
246,-0.508,0.99470186,gt_nn
247,-0.506,0.9966563,gt_nn
248,-0.504,0.9982523,gt_nn
249,-0.502,0.9994235,gt_nn
250,-0.5,1.0,gt_nn
251,-0.498,1.0,gt_nn
252,-0.496,1.0,gt_nn
253,-0.494,1.0,gt_nn
254,-0.492,1.0,gt_nn
255,-0.49,1.0,gt_nn
256,-0.488,1.0,gt_nn
257,-0.486,1.0,gt_nn
258,-0.484,1.0,gt_nn
259,-0.482,1.0,gt_nn
260,-0.48,1.0,gt_nn
261,-0.478,1.0,gt_nn
262,-0.476,1.0,gt_nn
263,-0.474,1.0,gt_nn
264,-0.472,1.0,gt_nn
265,-0.47,1.0,gt_nn
266,-0.468,1.0,gt_nn
267,-0.466,1.0,gt_nn
268,-0.464,1.0,gt_nn
269,-0.462,1.0,gt_nn
270,-0.46,1.0,gt_nn
271,-0.458,1.0,gt_nn
272,-0.456,1.0,gt_nn
273,-0.454,1.0,gt_nn
274,-0.452,1.0,gt_nn
275,-0.45,1.0,gt_nn
276,-0.448,1.0,gt_nn
277,-0.446,1.0,gt_nn
278,-0.444,1.0,gt_nn
279,-0.442,1.0,gt_nn
280,-0.44,1.0,gt_nn
281,-0.438,1.0,gt_nn
282,-0.436,1.0,gt_nn
283,-0.434,1.0,gt_nn
284,-0.432,1.0,gt_nn
285,-0.43,1.0,gt_nn
286,-0.428,1.0,gt_nn
287,-0.426,1.0,gt_nn
288,-0.424,1.0,gt_nn
289,-0.422,1.0,gt_nn
290,-0.42,1.0,gt_nn
291,-0.418,1.0,gt_nn
292,-0.416,1.0,gt_nn
293,-0.414,1.0,gt_nn
294,-0.412,1.0,gt_nn
295,-0.41,1.0,gt_nn
296,-0.408,1.0,gt_nn
297,-0.406,1.0,gt_nn
298,-0.404,1.0,gt_nn
299,-0.402,1.0,gt_nn
300,-0.4,1.0,gt_nn
301,-0.398,1.0,gt_nn
302,-0.396,1.0,gt_nn
303,-0.394,1.0,gt_nn
304,-0.392,1.0,gt_nn
305,-0.39,1.0,gt_nn
306,-0.388,1.0,gt_nn
307,-0.386,1.0,gt_nn
308,-0.384,1.0,gt_nn
309,-0.382,1.0,gt_nn
310,-0.38,1.0,gt_nn
311,-0.378,1.0,gt_nn
312,-0.376,1.0,gt_nn
313,-0.374,1.0,gt_nn
314,-0.372,1.0,gt_nn
315,-0.37,1.0,gt_nn
316,-0.368,1.0,gt_nn
317,-0.366,1.0,gt_nn
318,-0.364,1.0,gt_nn
319,-0.362,1.0,gt_nn
320,-0.36,1.0,gt_nn
321,-0.358,1.0,gt_nn
322,-0.356,1.0,gt_nn
323,-0.354,1.0,gt_nn
324,-0.352,1.0,gt_nn
325,-0.35,1.0,gt_nn
326,-0.348,1.0,gt_nn
327,-0.346,1.0,gt_nn
328,-0.344,1.0,gt_nn
329,-0.342,1.0,gt_nn
330,-0.34,1.0,gt_nn
331,-0.338,1.0,gt_nn
332,-0.336,1.0,gt_nn
333,-0.334,1.0,gt_nn
334,-0.332,1.0,gt_nn
335,-0.33,1.0,gt_nn
336,-0.328,1.0,gt_nn
337,-0.326,1.0,gt_nn
338,-0.324,1.0,gt_nn
339,-0.322,1.0,gt_nn
340,-0.32,1.0,gt_nn
341,-0.318,1.0,gt_nn
342,-0.316,1.0,gt_nn
343,-0.314,1.0,gt_nn
344,-0.312,1.0,gt_nn
345,-0.31,1.0,gt_nn
346,-0.308,1.0,gt_nn
347,-0.306,1.0,gt_nn
348,-0.304,1.0,gt_nn
349,-0.302,1.0,gt_nn
350,-0.3,1.0,gt_nn
351,-0.298,1.0,gt_nn
352,-0.296,1.0,gt_nn
353,-0.294,1.0,gt_nn
354,-0.292,1.0,gt_nn
355,-0.29,1.0,gt_nn
356,-0.288,1.0,gt_nn
357,-0.286,1.0,gt_nn
358,-0.284,1.0,gt_nn
359,-0.282,1.0,gt_nn
360,-0.28,1.0,gt_nn
361,-0.278,1.0,gt_nn
362,-0.276,1.0,gt_nn
363,-0.274,1.0,gt_nn
364,-0.272,1.0,gt_nn
365,-0.27,1.0,gt_nn
366,-0.268,1.0,gt_nn
367,-0.266,1.0,gt_nn
368,-0.264,1.0,gt_nn
369,-0.262,1.0,gt_nn
370,-0.26,1.0,gt_nn
371,-0.258,1.0,gt_nn
372,-0.256,1.0,gt_nn
373,-0.254,1.0,gt_nn
374,-0.252,1.0,gt_nn
375,-0.25,1.0,gt_nn
376,-0.248,1.0,gt_nn
377,-0.246,1.0,gt_nn
378,-0.244,1.0,gt_nn
379,-0.242,1.0,gt_nn
380,-0.24,1.0,gt_nn
381,-0.238,1.0,gt_nn
382,-0.236,1.0,gt_nn
383,-0.234,1.0,gt_nn
384,-0.232,1.0,gt_nn
385,-0.23,1.0,gt_nn
386,-0.228,1.0,gt_nn
387,-0.226,1.0,gt_nn
388,-0.224,1.0,gt_nn
389,-0.222,1.0,gt_nn
390,-0.22,1.0,gt_nn
391,-0.218,1.0,gt_nn
392,-0.216,1.0,gt_nn
393,-0.214,1.0,gt_nn
394,-0.212,1.0,gt_nn
395,-0.21,1.0,gt_nn
396,-0.208,1.0,gt_nn
397,-0.206,1.0,gt_nn
398,-0.204,1.0,gt_nn
399,-0.202,1.0,gt_nn
400,-0.2,1.0,gt_nn
401,-0.198,1.0,gt_nn
402,-0.196,1.0,gt_nn
403,-0.194,1.0,gt_nn
404,-0.192,1.0,gt_nn
405,-0.19,1.0,gt_nn
406,-0.188,1.0,gt_nn
407,-0.186,1.0,gt_nn
408,-0.184,1.0,gt_nn
409,-0.182,1.0,gt_nn
410,-0.18,1.0,gt_nn
411,-0.178,1.0,gt_nn
412,-0.176,1.0,gt_nn
413,-0.174,1.0,gt_nn
414,-0.172,1.0,gt_nn
415,-0.17,1.0,gt_nn
416,-0.168,1.0,gt_nn
417,-0.166,1.0,gt_nn
418,-0.164,1.0,gt_nn
419,-0.162,1.0,gt_nn
420,-0.16,1.0,gt_nn
421,-0.158,1.0,gt_nn
422,-0.156,1.0,gt_nn
423,-0.154,1.0,gt_nn
424,-0.152,1.0,gt_nn
425,-0.15,1.0,gt_nn
426,-0.148,1.0,gt_nn
427,-0.146,1.0,gt_nn
428,-0.144,1.0,gt_nn
429,-0.142,1.0,gt_nn
430,-0.14,1.0,gt_nn
431,-0.138,1.0,gt_nn
432,-0.136,1.0,gt_nn
433,-0.134,1.0,gt_nn
434,-0.132,1.0,gt_nn
435,-0.13,1.0,gt_nn
436,-0.128,1.0,gt_nn
437,-0.126,1.0,gt_nn
438,-0.124,1.0,gt_nn
439,-0.122,1.0,gt_nn
440,-0.12,1.0,gt_nn
441,-0.118,1.0,gt_nn
442,-0.116,1.0,gt_nn
443,-0.114,1.0,gt_nn
444,-0.112,1.0,gt_nn
445,-0.11,1.0,gt_nn
446,-0.108,1.0,gt_nn
447,-0.106,1.0,gt_nn
448,-0.104,1.0,gt_nn
449,-0.102,1.0,gt_nn
450,-0.1,1.0,gt_nn
451,-0.098,1.0,gt_nn
452,-0.096,1.0,gt_nn
453,-0.094,1.0,gt_nn
454,-0.092,1.0,gt_nn
455,-0.09,1.0,gt_nn
456,-0.088,1.0,gt_nn
457,-0.086,1.0,gt_nn
458,-0.084,1.0,gt_nn
459,-0.082,1.0,gt_nn
460,-0.08,1.0,gt_nn
461,-0.078,1.0,gt_nn
462,-0.076,1.0,gt_nn
463,-0.074,1.0,gt_nn
464,-0.072,1.0,gt_nn
465,-0.07,1.0,gt_nn
466,-0.068,1.0,gt_nn
467,-0.066,1.0,gt_nn
468,-0.064,1.0,gt_nn
469,-0.062,1.0,gt_nn
470,-0.06,1.0,gt_nn
471,-0.058,1.0,gt_nn
472,-0.056,1.0,gt_nn
473,-0.054,1.0,gt_nn
474,-0.052,1.0,gt_nn
475,-0.05,1.0,gt_nn
476,-0.048,1.0,gt_nn
477,-0.046,1.0,gt_nn
478,-0.044,1.0,gt_nn
479,-0.042,1.0,gt_nn
480,-0.04,1.0,gt_nn
481,-0.038,1.0,gt_nn
482,-0.036,1.0,gt_nn
483,-0.034,1.0,gt_nn
484,-0.032,1.0,gt_nn
485,-0.03,1.0,gt_nn
486,-0.028,1.0,gt_nn
487,-0.026,1.0,gt_nn
488,-0.024,1.0,gt_nn
489,-0.022,1.0,gt_nn
490,-0.02,1.0,gt_nn
491,-0.018,1.0,gt_nn
492,-0.016,1.0,gt_nn
493,-0.014,1.0,gt_nn
494,-0.012,1.0,gt_nn
495,-0.01,1.0,gt_nn
496,-0.008,1.0,gt_nn
497,-0.006,1.0,gt_nn
498,-0.004,1.0,gt_nn
499,-0.002,1.0,gt_nn
500,0.0,1.0,gt_nn
501,0.002,1.0,gt_nn
502,0.004,1.0,gt_nn
503,0.006,1.0,gt_nn
504,0.008,1.0,gt_nn
505,0.01,1.0,gt_nn
506,0.012,1.0,gt_nn
507,0.014,1.0,gt_nn
508,0.016,1.0,gt_nn
509,0.018,1.0,gt_nn
510,0.02,1.0,gt_nn
511,0.022,1.0,gt_nn
512,0.024,1.0,gt_nn
513,0.026,1.0,gt_nn
514,0.028,1.0,gt_nn
515,0.03,1.0,gt_nn
516,0.032,1.0,gt_nn
517,0.034,1.0,gt_nn
518,0.036,1.0,gt_nn
519,0.038,1.0,gt_nn
520,0.04,1.0,gt_nn
521,0.042,1.0,gt_nn
522,0.044,1.0,gt_nn
523,0.046,1.0,gt_nn
524,0.048,1.0,gt_nn
525,0.05,1.0,gt_nn
526,0.052,1.0,gt_nn
527,0.054,1.0,gt_nn
528,0.056,1.0,gt_nn
529,0.058,1.0,gt_nn
530,0.06,1.0,gt_nn
531,0.062,1.0,gt_nn
532,0.064,1.0,gt_nn
533,0.066,1.0,gt_nn
534,0.068,1.0,gt_nn
535,0.07,1.0,gt_nn
536,0.072,1.0,gt_nn
537,0.074,1.0,gt_nn
538,0.076,1.0,gt_nn
539,0.078,1.0,gt_nn
540,0.08,1.0,gt_nn
541,0.082,1.0,gt_nn
542,0.084,1.0,gt_nn
543,0.086,1.0,gt_nn
544,0.088,1.0,gt_nn
545,0.09,1.0,gt_nn
546,0.092,1.0,gt_nn
547,0.094,1.0,gt_nn
548,0.096,1.0,gt_nn
549,0.098,1.0,gt_nn
550,0.1,1.0,gt_nn
551,0.102,1.0,gt_nn
552,0.104,1.0,gt_nn
553,0.106,1.0,gt_nn
554,0.108,1.0,gt_nn
555,0.11,1.0,gt_nn
556,0.112,1.0,gt_nn
557,0.114,1.0,gt_nn
558,0.116,1.0,gt_nn
559,0.118,1.0,gt_nn
560,0.12,1.0,gt_nn
561,0.122,1.0,gt_nn
562,0.124,1.0,gt_nn
563,0.126,1.0,gt_nn
564,0.128,1.0,gt_nn
565,0.13,1.0,gt_nn
566,0.132,1.0,gt_nn
567,0.134,1.0,gt_nn
568,0.136,1.0,gt_nn
569,0.138,1.0,gt_nn
570,0.14,1.0,gt_nn
571,0.142,1.0,gt_nn
572,0.144,1.0,gt_nn
573,0.146,1.0,gt_nn
574,0.148,1.0,gt_nn
575,0.15,1.0,gt_nn
576,0.152,1.0,gt_nn
577,0.154,1.0,gt_nn
578,0.156,1.0,gt_nn
579,0.158,1.0,gt_nn
580,0.16,1.0,gt_nn
581,0.162,1.0,gt_nn
582,0.164,1.0,gt_nn
583,0.166,1.0,gt_nn
584,0.168,1.0,gt_nn
585,0.17,1.0,gt_nn
586,0.172,1.0,gt_nn
587,0.174,1.0,gt_nn
588,0.176,1.0,gt_nn
589,0.178,1.0,gt_nn
590,0.18,1.0,gt_nn
591,0.182,1.0,gt_nn
592,0.184,1.0,gt_nn
593,0.186,1.0,gt_nn
594,0.188,1.0,gt_nn
595,0.19,1.0,gt_nn
596,0.192,1.0,gt_nn
597,0.194,1.0,gt_nn
598,0.196,1.0,gt_nn
599,0.198,1.0,gt_nn
600,0.2,1.0,gt_nn
601,0.202,1.0,gt_nn
602,0.204,1.0,gt_nn
603,0.206,1.0,gt_nn
604,0.208,1.0,gt_nn
605,0.21,1.0,gt_nn
606,0.212,1.0,gt_nn
607,0.214,1.0,gt_nn
608,0.216,1.0,gt_nn
609,0.218,1.0,gt_nn
610,0.22,1.0,gt_nn
611,0.222,1.0,gt_nn
612,0.224,1.0,gt_nn
613,0.226,1.0,gt_nn
614,0.228,1.0,gt_nn
615,0.23,1.0,gt_nn
616,0.232,1.0,gt_nn
617,0.234,1.0,gt_nn
618,0.236,1.0,gt_nn
619,0.238,1.0,gt_nn
620,0.24,1.0,gt_nn
621,0.242,1.0,gt_nn
622,0.244,1.0,gt_nn
623,0.246,1.0,gt_nn
624,0.248,1.0,gt_nn
625,0.25,1.0,gt_nn
626,0.252,1.0,gt_nn
627,0.254,1.0,gt_nn
628,0.256,1.0,gt_nn
629,0.258,1.0,gt_nn
630,0.26,1.0,gt_nn
631,0.262,1.0,gt_nn
632,0.264,1.0,gt_nn
633,0.266,1.0,gt_nn
634,0.268,1.0,gt_nn
635,0.27,1.0,gt_nn
636,0.272,1.0,gt_nn
637,0.274,1.0,gt_nn
638,0.276,1.0,gt_nn
639,0.278,1.0,gt_nn
640,0.28,1.0,gt_nn
641,0.282,1.0,gt_nn
642,0.284,1.0,gt_nn
643,0.286,1.0,gt_nn
644,0.288,1.0,gt_nn
645,0.29,1.0,gt_nn
646,0.292,1.0,gt_nn
647,0.294,1.0,gt_nn
648,0.296,1.0,gt_nn
649,0.298,1.0,gt_nn
650,0.3,1.0,gt_nn
651,0.302,1.0,gt_nn
652,0.304,1.0,gt_nn
653,0.306,1.0,gt_nn
654,0.308,1.0,gt_nn
655,0.31,1.0,gt_nn
656,0.312,1.0,gt_nn
657,0.314,1.0,gt_nn
658,0.316,1.0,gt_nn
659,0.318,1.0,gt_nn
660,0.32,1.0,gt_nn
661,0.322,1.0,gt_nn
662,0.324,1.0,gt_nn
663,0.326,1.0,gt_nn
664,0.328,1.0,gt_nn
665,0.33,1.0,gt_nn
666,0.332,1.0,gt_nn
667,0.334,1.0,gt_nn
668,0.336,1.0,gt_nn
669,0.338,1.0,gt_nn
670,0.34,1.0,gt_nn
671,0.342,1.0,gt_nn
672,0.344,1.0,gt_nn
673,0.346,1.0,gt_nn
674,0.348,1.0,gt_nn
675,0.35,1.0,gt_nn
676,0.352,1.0,gt_nn
677,0.354,1.0,gt_nn
678,0.356,1.0,gt_nn
679,0.358,1.0,gt_nn
680,0.36,1.0,gt_nn
681,0.362,1.0,gt_nn
682,0.364,1.0,gt_nn
683,0.366,1.0,gt_nn
684,0.368,1.0,gt_nn
685,0.37,1.0,gt_nn
686,0.372,1.0,gt_nn
687,0.374,1.0,gt_nn
688,0.376,1.0,gt_nn
689,0.378,1.0,gt_nn
690,0.38,1.0,gt_nn
691,0.382,1.0,gt_nn
692,0.384,1.0,gt_nn
693,0.386,1.0,gt_nn
694,0.388,1.0,gt_nn
695,0.39,1.0,gt_nn
696,0.392,1.0,gt_nn
697,0.394,1.0,gt_nn
698,0.396,1.0,gt_nn
699,0.398,1.0,gt_nn
700,0.4,1.0,gt_nn
701,0.402,1.0,gt_nn
702,0.404,1.0,gt_nn
703,0.406,1.0,gt_nn
704,0.408,1.0,gt_nn
705,0.41,1.0,gt_nn
706,0.412,1.0,gt_nn
707,0.414,1.0,gt_nn
708,0.416,1.0,gt_nn
709,0.418,1.0,gt_nn
710,0.42,1.0,gt_nn
711,0.422,1.0,gt_nn
712,0.424,1.0,gt_nn
713,0.426,1.0,gt_nn
714,0.428,1.0,gt_nn
715,0.43,1.0,gt_nn
716,0.432,1.0,gt_nn
717,0.434,1.0,gt_nn
718,0.436,1.0,gt_nn
719,0.438,1.0,gt_nn
720,0.44,1.0,gt_nn
721,0.442,1.0,gt_nn
722,0.444,1.0,gt_nn
723,0.446,1.0,gt_nn
724,0.448,1.0,gt_nn
725,0.45,1.0,gt_nn
726,0.452,1.0,gt_nn
727,0.454,1.0,gt_nn
728,0.456,1.0,gt_nn
729,0.458,1.0,gt_nn
730,0.46,1.0,gt_nn
731,0.462,1.0,gt_nn
732,0.464,1.0,gt_nn
733,0.466,1.0,gt_nn
734,0.468,1.0,gt_nn
735,0.47,1.0,gt_nn
736,0.472,1.0,gt_nn
737,0.474,1.0,gt_nn
738,0.476,1.0,gt_nn
739,0.478,1.0,gt_nn
740,0.48,1.0,gt_nn
741,0.482,1.0,gt_nn
742,0.484,1.0,gt_nn
743,0.486,1.0,gt_nn
744,0.488,1.0,gt_nn
745,0.49,1.0,gt_nn
746,0.492,1.0,gt_nn
747,0.494,1.0,gt_nn
748,0.496,1.0,gt_nn
749,0.498,1.0,gt_nn
750,0.5,1.0,gt_nn
751,0.502,0.9994235,gt_nn
752,0.504,0.9982523,gt_nn
753,0.506,0.9966563,gt_nn
754,0.508,0.99470186,gt_nn
755,0.51,0.99242854,gt_nn
756,0.512,0.9898639,gt_nn
757,0.514,0.9870286,gt_nn
758,0.516,0.98393905,gt_nn
759,0.518,0.9806082,gt_nn
760,0.52,0.97704756,gt_nn
761,0.522,0.97326636,gt_nn
762,0.524,0.96927446,gt_nn
763,0.526,0.9652018,gt_nn
764,0.528,0.96112925,gt_nn
765,0.53,0.9570567,gt_nn
766,0.532,0.9529841,gt_nn
767,0.534,0.9489116,gt_nn
768,0.536,0.94483894,gt_nn
769,0.538,0.9407664,gt_nn
770,0.54,0.9366937,gt_nn
771,0.542,0.9326212,gt_nn
772,0.544,0.9285486,gt_nn
773,0.546,0.924476,gt_nn
774,0.548,0.9204035,gt_nn
775,0.55,0.9163309,gt_nn
776,0.552,0.9122583,gt_nn
777,0.554,0.90818566,gt_nn
778,0.556,0.9041131,gt_nn
779,0.558,0.9000405,gt_nn
780,0.56,0.89596796,gt_nn
781,0.562,0.8918954,gt_nn
782,0.564,0.88782275,gt_nn
783,0.566,0.88375026,gt_nn
784,0.568,0.8796776,gt_nn
785,0.57,0.8756051,gt_nn
786,0.572,0.87153244,gt_nn
787,0.574,0.8674599,gt_nn
788,0.576,0.86338735,gt_nn
789,0.578,0.8593147,gt_nn
790,0.58,0.85524213,gt_nn
791,0.582,0.8511695,gt_nn
792,0.584,0.84709704,gt_nn
793,0.586,0.8430244,gt_nn
794,0.588,0.8389518,gt_nn
795,0.59,0.8348793,gt_nn
796,0.592,0.8308066,gt_nn
797,0.594,0.8267341,gt_nn
798,0.596,0.82266146,gt_nn
799,0.598,0.8185889,gt_nn
800,0.6,0.8145163,gt_nn
801,0.602,0.81044376,gt_nn
802,0.604,0.8063712,gt_nn
803,0.606,0.80229855,gt_nn
804,0.608,0.79822606,gt_nn
805,0.61,0.7941534,gt_nn
806,0.612,0.79008085,gt_nn
807,0.614,0.7860082,gt_nn
808,0.616,0.7819357,gt_nn
809,0.618,0.77786314,gt_nn
810,0.62,0.77379054,gt_nn
811,0.622,0.769718,gt_nn
812,0.624,0.7656453,gt_nn
813,0.626,0.7615728,gt_nn
814,0.628,0.7575001,gt_nn
815,0.63,0.75342757,gt_nn
816,0.632,0.749355,gt_nn
817,0.634,0.7452825,gt_nn
818,0.636,0.7412099,gt_nn
819,0.638,0.73713726,gt_nn
820,0.64,0.7330647,gt_nn
821,0.642,0.72899204,gt_nn
822,0.644,0.72491956,gt_nn
823,0.646,0.7208469,gt_nn
824,0.648,0.7167744,gt_nn
825,0.65,0.71270186,gt_nn
826,0.652,0.7086292,gt_nn
827,0.654,0.70455664,gt_nn
828,0.656,0.700484,gt_nn
829,0.658,0.6964115,gt_nn
830,0.66,0.6923388,gt_nn
831,0.662,0.6882663,gt_nn
832,0.664,0.6841938,gt_nn
833,0.666,0.6801211,gt_nn
834,0.668,0.6760486,gt_nn
835,0.67,0.671976,gt_nn
836,0.672,0.6679034,gt_nn
837,0.674,0.66383076,gt_nn
838,0.676,0.6597582,gt_nn
839,0.678,0.65568566,gt_nn
840,0.68,0.651613,gt_nn
841,0.682,0.64754057,gt_nn
842,0.684,0.6434679,gt_nn
843,0.686,0.63939536,gt_nn
844,0.688,0.6353227,gt_nn
845,0.69,0.63125014,gt_nn
846,0.692,0.6271776,gt_nn
847,0.694,0.623105,gt_nn
848,0.696,0.61903244,gt_nn
849,0.698,0.61495984,gt_nn
850,0.7,0.6108873,gt_nn
851,0.702,0.6068146,gt_nn
852,0.704,0.6027421,gt_nn
853,0.706,0.5986695,gt_nn
854,0.708,0.5945969,gt_nn
855,0.71,0.5905244,gt_nn
856,0.712,0.5864517,gt_nn
857,0.714,0.5823792,gt_nn
858,0.716,0.57830656,gt_nn
859,0.718,0.574234,gt_nn
860,0.72,0.5701614,gt_nn
861,0.722,0.56608886,gt_nn
862,0.724,0.5620163,gt_nn
863,0.726,0.55794364,gt_nn
864,0.728,0.5538711,gt_nn
865,0.73,0.5497984,gt_nn
866,0.732,0.545726,gt_nn
867,0.734,0.54165334,gt_nn
868,0.736,0.5375808,gt_nn
869,0.738,0.53350824,gt_nn
870,0.74,0.5294356,gt_nn
871,0.742,0.525363,gt_nn
872,0.744,0.5212904,gt_nn
873,0.746,0.5172179,gt_nn
874,0.748,0.51314527,gt_nn
875,0.75,0.5090727,gt_nn
876,0.752,0.5050002,gt_nn
877,0.754,0.5009275,gt_nn
878,0.756,0.496855,gt_nn
879,0.758,0.49278232,gt_nn
880,0.76,0.48870984,gt_nn
881,0.762,0.48463717,gt_nn
882,0.764,0.48056462,gt_nn
883,0.766,0.47649214,gt_nn
884,0.768,0.47241947,gt_nn
885,0.77,0.46834692,gt_nn
886,0.772,0.4642743,gt_nn
887,0.774,0.46020174,gt_nn
888,0.776,0.4561291,gt_nn
889,0.778,0.45205656,gt_nn
890,0.78,0.44798404,gt_nn
891,0.782,0.44391137,gt_nn
892,0.784,0.43983886,gt_nn
893,0.786,0.43576622,gt_nn
894,0.788,0.43169367,gt_nn
895,0.79,0.427621,gt_nn
896,0.792,0.42354852,gt_nn
897,0.794,0.41947585,gt_nn
898,0.796,0.4154033,gt_nn
899,0.798,0.4113308,gt_nn
900,0.8,0.40725815,gt_nn
901,0.802,0.4031856,gt_nn
902,0.804,0.39911297,gt_nn
903,0.806,0.39504042,gt_nn
904,0.808,0.39096776,gt_nn
905,0.81,0.38689527,gt_nn
906,0.812,0.38282272,gt_nn
907,0.814,0.37875006,gt_nn
908,0.816,0.37467757,gt_nn
909,0.818,0.3706049,gt_nn
910,0.82,0.36653236,gt_nn
911,0.822,0.36245972,gt_nn
912,0.824,0.3583872,gt_nn
913,0.826,0.35431466,gt_nn
914,0.828,0.350242,gt_nn
915,0.83,0.34616947,gt_nn
916,0.832,0.3420968,gt_nn
917,0.834,0.3380243,gt_nn
918,0.836,0.33395165,gt_nn
919,0.838,0.3298791,gt_nn
920,0.84,0.3258066,gt_nn
921,0.842,0.32173395,gt_nn
922,0.844,0.3176614,gt_nn
923,0.846,0.31358874,gt_nn
924,0.848,0.30951622,gt_nn
925,0.85,0.30544358,gt_nn
926,0.852,0.30137104,gt_nn
927,0.854,0.29729852,gt_nn
928,0.856,0.29322585,gt_nn
929,0.858,0.28915334,gt_nn
930,0.86,0.2850807,gt_nn
931,0.862,0.28100815,gt_nn
932,0.864,0.2769355,gt_nn
933,0.866,0.272863,gt_nn
934,0.868,0.26879045,gt_nn
935,0.87,0.2647178,gt_nn
936,0.872,0.26064527,gt_nn
937,0.874,0.25657263,gt_nn
938,0.876,0.2525001,gt_nn
939,0.878,0.24842744,gt_nn
940,0.88,0.24435492,gt_nn
941,0.882,0.24028225,gt_nn
942,0.884,0.23620974,gt_nn
943,0.886,0.23213719,gt_nn
944,0.888,0.22806455,gt_nn
945,0.89,0.22399202,gt_nn
946,0.892,0.21991938,gt_nn
947,0.894,0.21584684,gt_nn
948,0.896,0.21177419,gt_nn
949,0.898,0.20770165,gt_nn
950,0.9,0.20362914,gt_nn
951,0.902,0.19955648,gt_nn
952,0.904,0.19548395,gt_nn
953,0.906,0.1914113,gt_nn
954,0.908,0.18733878,gt_nn
955,0.91,0.18326612,gt_nn
956,0.912,0.1791936,gt_nn
957,0.914,0.17512105,gt_nn
958,0.916,0.1710484,gt_nn
959,0.918,0.16697589,gt_nn
960,0.92,0.16290322,gt_nn
961,0.922,0.1588307,gt_nn
962,0.924,0.15475805,gt_nn
963,0.926,0.15068552,gt_nn
964,0.928,0.146613,gt_nn
965,0.93,0.14254035,gt_nn
966,0.932,0.13846782,gt_nn
967,0.934,0.13439517,gt_nn
968,0.936,0.13032264,gt_nn
969,0.938,0.12624998,gt_nn
970,0.94,0.12217746,gt_nn
971,0.942,0.11810493,gt_nn
972,0.944,0.114032276,gt_nn
973,0.946,0.109959744,gt_nn
974,0.948,0.10588709,gt_nn
975,0.95,0.10181457,gt_nn
976,0.952,0.09774191,gt_nn
977,0.954,0.09366939,gt_nn
978,0.956,0.08959686,gt_nn
979,0.958,0.0855242,gt_nn
980,0.96,0.08145168,gt_nn
981,0.962,0.077379026,gt_nn
982,0.964,0.0733065,gt_nn
983,0.966,0.06923384,gt_nn
984,0.968,0.06516132,gt_nn
985,0.97,0.061088666,gt_nn
986,0.972,0.057016138,gt_nn
987,0.974,0.052943606,gt_nn
988,0.976,0.048870955,gt_nn
989,0.978,0.04479843,gt_nn
990,0.98,0.04072578,gt_nn
991,0.982,0.03665325,gt_nn
992,0.984,0.0325806,gt_nn
993,0.986,0.028508069,gt_nn
994,0.988,0.024435539,gt_nn
995,0.99,0.02036289,gt_nn
996,0.992,0.01629036,gt_nn
997,0.994,0.012217709,gt_nn
998,0.996,0.00814518,gt_nn
999,0.998,0.0040725293,gt_nn
1000,1.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_3000/obstacle_nn.csv <==
,X_x,value,name
0,-1.0,-0.5,obstacle_nn
1,-0.998,-0.5,obstacle_nn
2,-0.996,-0.5,obstacle_nn
3,-0.994,-0.5,obstacle_nn
4,-0.992,-0.5,obstacle_nn
5,-0.99,-0.5,obstacle_nn
6,-0.988,-0.5,obstacle_nn
7,-0.986,-0.5,obstacle_nn
8,-0.984,-0.5,obstacle_nn
9,-0.982,-0.5,obstacle_nn
10,-0.98,-0.5,obstacle_nn
11,-0.978,-0.5,obstacle_nn
12,-0.976,-0.5,obstacle_nn
13,-0.974,-0.5,obstacle_nn
14,-0.972,-0.5,obstacle_nn
15,-0.97,-0.5,obstacle_nn
16,-0.968,-0.5,obstacle_nn
17,-0.966,-0.5,obstacle_nn
18,-0.964,-0.5,obstacle_nn
19,-0.962,-0.5,obstacle_nn
20,-0.96,-0.5,obstacle_nn
21,-0.958,-0.5,obstacle_nn
22,-0.956,-0.5,obstacle_nn
23,-0.954,-0.5,obstacle_nn
24,-0.952,-0.5,obstacle_nn
25,-0.95,-0.5,obstacle_nn
26,-0.948,-0.5,obstacle_nn
27,-0.946,-0.5,obstacle_nn
28,-0.944,-0.5,obstacle_nn
29,-0.942,-0.5,obstacle_nn
30,-0.94,-0.5,obstacle_nn
31,-0.938,-0.5,obstacle_nn
32,-0.936,-0.5,obstacle_nn
33,-0.934,-0.5,obstacle_nn
34,-0.932,-0.5,obstacle_nn
35,-0.93,-0.5,obstacle_nn
36,-0.928,-0.5,obstacle_nn
37,-0.926,-0.5,obstacle_nn
38,-0.924,-0.5,obstacle_nn
39,-0.922,-0.5,obstacle_nn
40,-0.92,-0.5,obstacle_nn
41,-0.918,-0.5,obstacle_nn
42,-0.916,-0.5,obstacle_nn
43,-0.914,-0.5,obstacle_nn
44,-0.912,-0.5,obstacle_nn
45,-0.91,-0.5,obstacle_nn
46,-0.908,-0.5,obstacle_nn
47,-0.906,-0.5,obstacle_nn
48,-0.904,-0.5,obstacle_nn
49,-0.902,-0.5,obstacle_nn
50,-0.9,-0.5,obstacle_nn
51,-0.898,-0.5,obstacle_nn
52,-0.896,-0.5,obstacle_nn
53,-0.894,-0.5,obstacle_nn
54,-0.892,-0.5,obstacle_nn
55,-0.89,-0.5,obstacle_nn
56,-0.888,-0.5,obstacle_nn
57,-0.886,-0.5,obstacle_nn
58,-0.884,-0.5,obstacle_nn
59,-0.882,-0.5,obstacle_nn
60,-0.88,-0.5,obstacle_nn
61,-0.878,-0.5,obstacle_nn
62,-0.876,-0.5,obstacle_nn
63,-0.874,-0.5,obstacle_nn
64,-0.872,-0.5,obstacle_nn
65,-0.87,-0.5,obstacle_nn
66,-0.868,-0.50000006,obstacle_nn
67,-0.866,-0.5000006,obstacle_nn
68,-0.864,-0.50000465,obstacle_nn
69,-0.862,-0.5000324,obstacle_nn
70,-0.86,-0.50020194,obstacle_nn
71,-0.858,-0.5011493,obstacle_nn
72,-0.856,-0.50608206,obstacle_nn
73,-0.854,-0.5298806,obstacle_nn
74,-0.852,-0.6269946,obstacle_nn
75,-0.85,-0.8685601,obstacle_nn
76,-0.848,-1.0965705,obstacle_nn
77,-0.846,-1.1696191,obstacle_nn
78,-0.844,-1.1709318,obstacle_nn
79,-0.842,-1.1549523,obstacle_nn
80,-0.84,-1.1355827,obstacle_nn
81,-0.838,-1.1156471,obstacle_nn
82,-0.836,-1.0956728,obstacle_nn
83,-0.834,-1.0757521,obstacle_nn
84,-0.832,-1.055901,obstacle_nn
85,-0.83,-1.0361207,obstacle_nn
86,-0.828,-1.0164127,obstacle_nn
87,-0.826,-0.9967761,obstacle_nn
88,-0.824,-0.97721195,obstacle_nn
89,-0.822,-0.9577205,obstacle_nn
90,-0.82,-0.93830085,obstacle_nn
91,-0.818,-0.9189544,obstacle_nn
92,-0.816,-0.8996804,obstacle_nn
93,-0.814,-0.88047993,obstacle_nn
94,-0.812,-0.86135197,obstacle_nn
95,-0.81,-0.84229827,obstacle_nn
96,-0.808,-0.8233181,obstacle_nn
97,-0.806,-0.8044112,obstacle_nn
98,-0.804,-0.7855787,obstacle_nn
99,-0.802,-0.7668201,obstacle_nn
100,-0.8,-0.74813616,obstacle_nn
101,-0.798,-0.7295265,obstacle_nn
102,-0.796,-0.7109921,obstacle_nn
103,-0.794,-0.69253254,obstacle_nn
104,-0.792,-0.67414784,obstacle_nn
105,-0.79,-0.65583885,obstacle_nn
106,-0.788,-0.6376052,obstacle_nn
107,-0.786,-0.6194477,obstacle_nn
108,-0.784,-0.6013657,obstacle_nn
109,-0.782,-0.58336055,obstacle_nn
110,-0.78,-0.56543124,obstacle_nn
111,-0.778,-0.54757917,obstacle_nn
112,-0.776,-0.5298042,obstacle_nn
113,-0.774,-0.51210546,obstacle_nn
114,-0.772,-0.4944849,obstacle_nn
115,-0.77,-0.47694123,obstacle_nn
116,-0.768,-0.45947587,obstacle_nn
117,-0.766,-0.44208813,obstacle_nn
118,-0.764,-0.42477906,obstacle_nn
119,-0.762,-0.40754843,obstacle_nn
120,-0.76,-0.39039612,obstacle_nn
121,-0.758,-0.37332344,obstacle_nn
122,-0.756,-0.3563292,obstacle_nn
123,-0.754,-0.3394152,obstacle_nn
124,-0.752,-0.32258022,obstacle_nn
125,-0.75,-0.3058257,obstacle_nn
126,-0.748,-0.28915167,obstacle_nn
127,-0.746,-0.2725575,obstacle_nn
128,-0.744,-0.2560444,obstacle_nn
129,-0.742,-0.23961198,obstacle_nn
130,-0.74,-0.22326136,obstacle_nn
131,-0.738,-0.20699167,obstacle_nn
132,-0.736,-0.19080448,obstacle_nn
133,-0.734,-0.17469919,obstacle_nn
134,-0.732,-0.15867591,obstacle_nn
135,-0.73,-0.14273572,obstacle_nn
136,-0.728,-0.12687802,obstacle_nn
137,-0.726,-0.11110413,obstacle_nn
138,-0.724,-0.09541321,obstacle_nn
139,-0.722,-0.079806685,obstacle_nn
140,-0.72,-0.064284205,obstacle_nn
141,-0.718,-0.048845768,obstacle_nn
142,-0.716,-0.033492446,obstacle_nn
143,-0.714,-0.018223763,obstacle_nn
144,-0.712,-0.0030409098,obstacle_nn
145,-0.71,0.012056708,obstacle_nn
146,-0.708,0.02706778,obstacle_nn
147,-0.706,0.041993022,obstacle_nn
148,-0.704,0.05683106,obstacle_nn
149,-0.702,0.07158214,obstacle_nn
150,-0.7,0.08624625,obstacle_nn
151,-0.698,0.10082215,obstacle_nn
152,-0.696,0.11531043,obstacle_nn
153,-0.694,0.12970996,obstacle_nn
154,-0.692,0.14402103,obstacle_nn
155,-0.69,0.15824252,obstacle_nn
156,-0.688,0.17237449,obstacle_nn
157,-0.686,0.18641686,obstacle_nn
158,-0.684,0.20036864,obstacle_nn
159,-0.682,0.21423018,obstacle_nn
160,-0.68,0.22800004,obstacle_nn
161,-0.678,0.2416789,obstacle_nn
162,-0.676,0.25526547,obstacle_nn
163,-0.674,0.26875967,obstacle_nn
164,-0.672,0.2821616,obstacle_nn
165,-0.67,0.29546988,obstacle_nn
166,-0.668,0.30868495,obstacle_nn
167,-0.666,0.3218056,obstacle_nn
168,-0.664,0.33483207,obstacle_nn
169,-0.662,0.34776324,obstacle_nn
170,-0.66,0.36059904,obstacle_nn
171,-0.658,0.37333918,obstacle_nn
172,-0.656,0.38598263,obstacle_nn
173,-0.654,0.39852953,obstacle_nn
174,-0.652,0.41097867,obstacle_nn
175,-0.65,0.4233303,obstacle_nn
176,-0.648,0.43558317,obstacle_nn
177,-0.646,0.44773698,obstacle_nn
178,-0.644,0.45979178,obstacle_nn
179,-0.642,0.47174615,obstacle_nn
180,-0.64,0.48360026,obstacle_nn
181,-0.638,0.49535286,obstacle_nn
182,-0.636,0.507004,obstacle_nn
183,-0.634,0.51855254,obstacle_nn
184,-0.632,0.52999806,obstacle_nn
185,-0.63,0.54134035,obstacle_nn
186,-0.628,0.552578,obstacle_nn
187,-0.626,0.5637113,obstacle_nn
188,-0.624,0.5747385,obstacle_nn
189,-0.622,0.58566,obstacle_nn
190,-0.62,0.5964743,obstacle_nn
191,-0.618,0.6071812,obstacle_nn
192,-0.616,0.6177795,obstacle_nn
193,-0.614,0.6282687,obstacle_nn
194,-0.612,0.6386484,obstacle_nn
195,-0.61,0.6489172,obstacle_nn
196,-0.608,0.6590748,obstacle_nn
197,-0.606,0.66911983,obstacle_nn
198,-0.604,0.67905223,obstacle_nn
199,-0.602,0.6888703,obstacle_nn
200,-0.6,0.6985736,obstacle_nn
201,-0.598,0.70816135,obstacle_nn
202,-0.596,0.71763206,obstacle_nn
203,-0.594,0.7269856,obstacle_nn
204,-0.592,0.73622,obstacle_nn
205,-0.59,0.7453351,obstacle_nn
206,-0.588,0.7543292,obstacle_nn
207,-0.586,0.7632015,obstacle_nn
208,-0.584,0.7719511,obstacle_nn
209,-0.582,0.78057635,obstacle_nn
210,-0.58,0.78907645,obstacle_nn
211,-0.578,0.7974498,obstacle_nn
212,-0.576,0.80569553,obstacle_nn
213,-0.574,0.8138119,obstacle_nn
214,-0.572,0.8217976,obstacle_nn
215,-0.57,0.8296516,obstacle_nn
216,-0.568,0.8373718,obstacle_nn
217,-0.566,0.84495735,obstacle_nn
218,-0.564,0.8524058,obstacle_nn
219,-0.562,0.8597162,obstacle_nn
220,-0.56,0.86688614,obstacle_nn
221,-0.558,0.8739141,obstacle_nn
222,-0.556,0.88079846,obstacle_nn
223,-0.554,0.8875365,obstacle_nn
224,-0.552,0.89412665,obstacle_nn
225,-0.55,0.90056634,obstacle_nn
226,-0.548,0.90685344,obstacle_nn
227,-0.546,0.9129851,obstacle_nn
228,-0.544,0.9189588,obstacle_nn
229,-0.542,0.9247719,obstacle_nn
230,-0.54,0.9304211,obstacle_nn
231,-0.538,0.93590343,obstacle_nn
232,-0.536,0.94121516,obstacle_nn
233,-0.534,0.94635284,obstacle_nn
234,-0.532,0.95131207,obstacle_nn
235,-0.53,0.9560889,obstacle_nn
236,-0.528,0.9606781,obstacle_nn
237,-0.526,0.9650748,obstacle_nn
238,-0.524,0.9692731,obstacle_nn
239,-0.522,0.97326636,obstacle_nn
240,-0.52,0.97704756,obstacle_nn
241,-0.518,0.9806082,obstacle_nn
242,-0.516,0.98393905,obstacle_nn
243,-0.514,0.9870286,obstacle_nn
244,-0.512,0.9898639,obstacle_nn
245,-0.51,0.99242854,obstacle_nn
246,-0.508,0.99470186,obstacle_nn
247,-0.506,0.9966563,obstacle_nn
248,-0.504,0.9982523,obstacle_nn
249,-0.502,0.9994235,obstacle_nn
250,-0.5,1.0,obstacle_nn
251,-0.498,0.9994235,obstacle_nn
252,-0.496,0.9982523,obstacle_nn
253,-0.494,0.9966563,obstacle_nn
254,-0.492,0.99470186,obstacle_nn
255,-0.49,0.99242854,obstacle_nn
256,-0.488,0.9898639,obstacle_nn
257,-0.486,0.9870286,obstacle_nn
258,-0.484,0.98393893,obstacle_nn
259,-0.482,0.9806082,obstacle_nn
260,-0.48,0.97704756,obstacle_nn
261,-0.478,0.97326636,obstacle_nn
262,-0.476,0.9692731,obstacle_nn
263,-0.474,0.9650749,obstacle_nn
264,-0.472,0.9606781,obstacle_nn
265,-0.47,0.9560888,obstacle_nn
266,-0.468,0.95131207,obstacle_nn
267,-0.466,0.9463527,obstacle_nn
268,-0.464,0.94121516,obstacle_nn
269,-0.462,0.93590343,obstacle_nn
270,-0.46,0.93042123,obstacle_nn
271,-0.458,0.9247719,obstacle_nn
272,-0.456,0.9189589,obstacle_nn
273,-0.454,0.9129851,obstacle_nn
274,-0.452,0.9068533,obstacle_nn
275,-0.45,0.90056634,obstacle_nn
276,-0.448,0.89412665,obstacle_nn
277,-0.446,0.88753664,obstacle_nn
278,-0.444,0.88079846,obstacle_nn
279,-0.442,0.87391424,obstacle_nn
280,-0.44,0.86688614,obstacle_nn
281,-0.438,0.85971606,obstacle_nn
282,-0.436,0.8524058,obstacle_nn
283,-0.434,0.8449571,obstacle_nn
284,-0.432,0.83737195,obstacle_nn
285,-0.43,0.8296516,obstacle_nn
286,-0.428,0.8217977,obstacle_nn
287,-0.426,0.8138119,obstacle_nn
288,-0.424,0.8056954,obstacle_nn
289,-0.422,0.7974498,obstacle_nn
290,-0.42,0.7890763,obstacle_nn
291,-0.418,0.78057647,obstacle_nn
292,-0.416,0.7719511,obstacle_nn
293,-0.414,0.7632016,obstacle_nn
294,-0.412,0.7543292,obstacle_nn
295,-0.41,0.745335,obstacle_nn
296,-0.408,0.73622,obstacle_nn
297,-0.406,0.72698545,obstacle_nn
298,-0.404,0.7176323,obstacle_nn
299,-0.402,0.70816135,obstacle_nn
300,-0.4,0.6985736,obstacle_nn
301,-0.398,0.6888703,obstacle_nn
302,-0.396,0.6790521,obstacle_nn
303,-0.394,0.66911983,obstacle_nn
304,-0.392,0.65907466,obstacle_nn
305,-0.39,0.6489172,obstacle_nn
306,-0.388,0.6386484,obstacle_nn
307,-0.386,0.62826884,obstacle_nn
308,-0.384,0.6177795,obstacle_nn
309,-0.382,0.6071811,obstacle_nn
310,-0.38,0.5964743,obstacle_nn
311,-0.378,0.58565986,obstacle_nn
312,-0.376,0.5747385,obstacle_nn
313,-0.374,0.5637113,obstacle_nn
314,-0.372,0.5525782,obstacle_nn
315,-0.37,0.54134035,obstacle_nn
316,-0.368,0.5299982,obstacle_nn
317,-0.366,0.51855254,obstacle_nn
318,-0.364,0.5070038,obstacle_nn
319,-0.362,0.49535286,obstacle_nn
320,-0.36,0.48360026,obstacle_nn
321,-0.358,0.47174633,obstacle_nn
322,-0.356,0.45979178,obstacle_nn
323,-0.354,0.44773722,obstacle_nn
324,-0.352,0.43558317,obstacle_nn
325,-0.35,0.42333013,obstacle_nn
326,-0.348,0.41097867,obstacle_nn
327,-0.346,0.39852935,obstacle_nn
328,-0.344,0.3859828,obstacle_nn
329,-0.342,0.37333918,obstacle_nn
330,-0.34,0.36059916,obstacle_nn
331,-0.338,0.34776324,obstacle_nn
332,-0.336,0.33483195,obstacle_nn
333,-0.334,0.3218056,obstacle_nn
334,-0.332,0.30868477,obstacle_nn
335,-0.33,0.29547006,obstacle_nn
336,-0.328,0.2821616,obstacle_nn
337,-0.326,0.2687599,obstacle_nn
338,-0.324,0.25526547,obstacle_nn
339,-0.322,0.24167871,obstacle_nn
340,-0.32,0.22800004,obstacle_nn
341,-0.318,0.21422988,obstacle_nn
342,-0.316,0.20036888,obstacle_nn
343,-0.314,0.18641686,obstacle_nn
344,-0.312,0.17237473,obstacle_nn
345,-0.31,0.15824252,obstacle_nn
346,-0.308,0.1440208,obstacle_nn
347,-0.306,0.12970996,obstacle_nn
348,-0.304,0.11531031,obstacle_nn
349,-0.302,0.10082215,obstacle_nn
350,-0.3,0.08624625,obstacle_nn
351,-0.298,0.07158232,obstacle_nn
352,-0.296,0.05683106,obstacle_nn
353,-0.294,0.041992784,obstacle_nn
354,-0.292,0.02706778,obstacle_nn
355,-0.29,0.01205641,obstacle_nn
356,-0.288,-0.0030409098,obstacle_nn
357,-0.286,-0.018223763,obstacle_nn
358,-0.284,-0.033492208,obstacle_nn
359,-0.282,-0.048845768,obstacle_nn
360,-0.28,-0.06428397,obstacle_nn
361,-0.278,-0.079806685,obstacle_nn
362,-0.276,-0.09541345,obstacle_nn
363,-0.274,-0.11110413,obstacle_nn
364,-0.272,-0.12687802,obstacle_nn
365,-0.27,-0.1427356,obstacle_nn
366,-0.268,-0.15867591,obstacle_nn
367,-0.266,-0.17469907,obstacle_nn
368,-0.264,-0.19080448,obstacle_nn
369,-0.262,-0.20699203,obstacle_nn
370,-0.26,-0.22326136,obstacle_nn
371,-0.258,-0.23961222,obstacle_nn
372,-0.256,-0.25604415,obstacle_nn
373,-0.254,-0.2725575,obstacle_nn
374,-0.252,-0.28915143,obstacle_nn
375,-0.25,-0.3058257,obstacle_nn
376,-0.248,-0.32258046,obstacle_nn
377,-0.246,-0.3394152,obstacle_nn
378,-0.244,-0.3563292,obstacle_nn
379,-0.242,-0.37332344,obstacle_nn
380,-0.24,-0.39039612,obstacle_nn
381,-0.238,-0.4075482,obstacle_nn
382,-0.236,-0.42477906,obstacle_nn
383,-0.234,-0.44208837,obstacle_nn
384,-0.232,-0.45947587,obstacle_nn
385,-0.23,-0.47694123,obstacle_nn
386,-0.228,-0.4944849,obstacle_nn
387,-0.226,-0.51210546,obstacle_nn
388,-0.224,-0.52980375,obstacle_nn
389,-0.222,-0.54757917,obstacle_nn
390,-0.22,-0.5654316,obstacle_nn
391,-0.218,-0.58336055,obstacle_nn
392,-0.216,-0.6013657,obstacle_nn
393,-0.214,-0.6194477,obstacle_nn
394,-0.212,-0.6376052,obstacle_nn
395,-0.21,-0.65583885,obstacle_nn
396,-0.208,-0.67414784,obstacle_nn
397,-0.206,-0.6925323,obstacle_nn
398,-0.204,-0.7109921,obstacle_nn
399,-0.202,-0.7295265,obstacle_nn
400,-0.2,-0.74813616,obstacle_nn
401,-0.198,-0.7668201,obstacle_nn
402,-0.196,-0.7855787,obstacle_nn
403,-0.194,-0.8044112,obstacle_nn
404,-0.192,-0.82331777,obstacle_nn
405,-0.19,-0.84229827,obstacle_nn
406,-0.188,-0.86135244,obstacle_nn
407,-0.186,-0.88047993,obstacle_nn
408,-0.184,-0.8996804,obstacle_nn
409,-0.182,-0.9189544,obstacle_nn
410,-0.18,-0.93830085,obstacle_nn
411,-0.178,-0.9577203,obstacle_nn
412,-0.176,-0.97721195,obstacle_nn
413,-0.174,-0.9967762,obstacle_nn
414,-0.172,-1.0164127,obstacle_nn
415,-0.17,-1.0361207,obstacle_nn
416,-0.168,-1.055901,obstacle_nn
417,-0.166,-1.0757521,obstacle_nn
418,-0.164,-1.0956726,obstacle_nn
419,-0.162,-1.1156471,obstacle_nn
420,-0.16,-1.1355829,obstacle_nn
421,-0.158,-1.1549523,obstacle_nn
422,-0.156,-1.1709318,obstacle_nn
423,-0.154,-1.1696191,obstacle_nn
424,-0.152,-1.0965705,obstacle_nn
425,-0.15,-0.86856425,obstacle_nn
426,-0.148,-0.6269946,obstacle_nn
427,-0.146,-0.5298799,obstacle_nn
428,-0.144,-0.50608206,obstacle_nn
429,-0.142,-0.5011493,obstacle_nn
430,-0.14,-0.50020194,obstacle_nn
431,-0.138,-0.5000324,obstacle_nn
432,-0.136,-0.50000465,obstacle_nn
433,-0.134,-0.5000006,obstacle_nn
434,-0.132,-0.50000006,obstacle_nn
435,-0.13,-0.5,obstacle_nn
436,-0.128,-0.5,obstacle_nn
437,-0.126,-0.5,obstacle_nn
438,-0.124,-0.5,obstacle_nn
439,-0.122,-0.5,obstacle_nn
440,-0.12,-0.5,obstacle_nn
441,-0.118,-0.5,obstacle_nn
442,-0.116,-0.5,obstacle_nn
443,-0.114,-0.5,obstacle_nn
444,-0.112,-0.5,obstacle_nn
445,-0.11,-0.5,obstacle_nn
446,-0.108,-0.5,obstacle_nn
447,-0.106,-0.5,obstacle_nn
448,-0.104,-0.5,obstacle_nn
449,-0.102,-0.5,obstacle_nn
450,-0.1,-0.5,obstacle_nn
451,-0.098,-0.5,obstacle_nn
452,-0.096,-0.5,obstacle_nn
453,-0.094,-0.5,obstacle_nn
454,-0.092,-0.5,obstacle_nn
455,-0.09,-0.5,obstacle_nn
456,-0.088,-0.5,obstacle_nn
457,-0.086,-0.5,obstacle_nn
458,-0.084,-0.5,obstacle_nn
459,-0.082,-0.5,obstacle_nn
460,-0.08,-0.5,obstacle_nn
461,-0.078,-0.5,obstacle_nn
462,-0.076,-0.5,obstacle_nn
463,-0.074,-0.5,obstacle_nn
464,-0.072,-0.5,obstacle_nn
465,-0.07,-0.5,obstacle_nn
466,-0.068,-0.5,obstacle_nn
467,-0.066,-0.5,obstacle_nn
468,-0.064,-0.5,obstacle_nn
469,-0.062,-0.5,obstacle_nn
470,-0.06,-0.5,obstacle_nn
471,-0.058,-0.5,obstacle_nn
472,-0.056,-0.5,obstacle_nn
473,-0.054,-0.5,obstacle_nn
474,-0.052,-0.5,obstacle_nn
475,-0.05,-0.5,obstacle_nn
476,-0.048,-0.5,obstacle_nn
477,-0.046,-0.5,obstacle_nn
478,-0.044,-0.5,obstacle_nn
479,-0.042,-0.5,obstacle_nn
480,-0.04,-0.5,obstacle_nn
481,-0.038,-0.5,obstacle_nn
482,-0.036,-0.5,obstacle_nn
483,-0.034,-0.5,obstacle_nn
484,-0.032,-0.5,obstacle_nn
485,-0.03,-0.5,obstacle_nn
486,-0.028,-0.5,obstacle_nn
487,-0.026,-0.5,obstacle_nn
488,-0.024,-0.5,obstacle_nn
489,-0.022,-0.5,obstacle_nn
490,-0.02,-0.5,obstacle_nn
491,-0.018,-0.5,obstacle_nn
492,-0.016,-0.5,obstacle_nn
493,-0.014,-0.5,obstacle_nn
494,-0.012,-0.5,obstacle_nn
495,-0.01,-0.5,obstacle_nn
496,-0.008,-0.5,obstacle_nn
497,-0.006,-0.5,obstacle_nn
498,-0.004,-0.5,obstacle_nn
499,-0.002,-0.5,obstacle_nn
500,0.0,-0.5,obstacle_nn
501,0.002,-0.5,obstacle_nn
502,0.004,-0.5,obstacle_nn
503,0.006,-0.5,obstacle_nn
504,0.008,-0.5,obstacle_nn
505,0.01,-0.5,obstacle_nn
506,0.012,-0.5,obstacle_nn
507,0.014,-0.5,obstacle_nn
508,0.016,-0.5,obstacle_nn
509,0.018,-0.5,obstacle_nn
510,0.02,-0.5,obstacle_nn
511,0.022,-0.5,obstacle_nn
512,0.024,-0.5,obstacle_nn
513,0.026,-0.5,obstacle_nn
514,0.028,-0.5,obstacle_nn
515,0.03,-0.5,obstacle_nn
516,0.032,-0.5,obstacle_nn
517,0.034,-0.5,obstacle_nn
518,0.036,-0.5,obstacle_nn
519,0.038,-0.5,obstacle_nn
520,0.04,-0.5,obstacle_nn
521,0.042,-0.5,obstacle_nn
522,0.044,-0.5,obstacle_nn
523,0.046,-0.5,obstacle_nn
524,0.048,-0.5,obstacle_nn
525,0.05,-0.5,obstacle_nn
526,0.052,-0.5,obstacle_nn
527,0.054,-0.5,obstacle_nn
528,0.056,-0.5,obstacle_nn
529,0.058,-0.5,obstacle_nn
530,0.06,-0.5,obstacle_nn
531,0.062,-0.5,obstacle_nn
532,0.064,-0.5,obstacle_nn
533,0.066,-0.5,obstacle_nn
534,0.068,-0.5,obstacle_nn
535,0.07,-0.5,obstacle_nn
536,0.072,-0.5,obstacle_nn
537,0.074,-0.5,obstacle_nn
538,0.076,-0.5,obstacle_nn
539,0.078,-0.5,obstacle_nn
540,0.08,-0.5,obstacle_nn
541,0.082,-0.5,obstacle_nn
542,0.084,-0.5,obstacle_nn
543,0.086,-0.5,obstacle_nn
544,0.088,-0.5,obstacle_nn
545,0.09,-0.5,obstacle_nn
546,0.092,-0.5,obstacle_nn
547,0.094,-0.5,obstacle_nn
548,0.096,-0.5,obstacle_nn
549,0.098,-0.5,obstacle_nn
550,0.1,-0.5,obstacle_nn
551,0.102,-0.5,obstacle_nn
552,0.104,-0.5,obstacle_nn
553,0.106,-0.5,obstacle_nn
554,0.108,-0.5,obstacle_nn
555,0.11,-0.5,obstacle_nn
556,0.112,-0.5,obstacle_nn
557,0.114,-0.5,obstacle_nn
558,0.116,-0.5,obstacle_nn
559,0.118,-0.5,obstacle_nn
560,0.12,-0.5,obstacle_nn
561,0.122,-0.5,obstacle_nn
562,0.124,-0.5,obstacle_nn
563,0.126,-0.5,obstacle_nn
564,0.128,-0.5,obstacle_nn
565,0.13,-0.5,obstacle_nn
566,0.132,-0.50000006,obstacle_nn
567,0.134,-0.5000006,obstacle_nn
568,0.136,-0.50000465,obstacle_nn
569,0.138,-0.5000324,obstacle_nn
570,0.14,-0.50020194,obstacle_nn
571,0.142,-0.5011493,obstacle_nn
572,0.144,-0.50608206,obstacle_nn
573,0.146,-0.5298799,obstacle_nn
574,0.148,-0.6269946,obstacle_nn
575,0.15,-0.86856425,obstacle_nn
576,0.152,-1.0965705,obstacle_nn
577,0.154,-1.1696191,obstacle_nn
578,0.156,-1.1709318,obstacle_nn
579,0.158,-1.1549523,obstacle_nn
580,0.16,-1.1355829,obstacle_nn
581,0.162,-1.1156471,obstacle_nn
582,0.164,-1.0956726,obstacle_nn
583,0.166,-1.0757521,obstacle_nn
584,0.168,-1.055901,obstacle_nn
585,0.17,-1.0361207,obstacle_nn
586,0.172,-1.0164127,obstacle_nn
587,0.174,-0.9967762,obstacle_nn
588,0.176,-0.97721195,obstacle_nn
589,0.178,-0.9577203,obstacle_nn
590,0.18,-0.93830085,obstacle_nn
591,0.182,-0.9189544,obstacle_nn
592,0.184,-0.8996804,obstacle_nn
593,0.186,-0.88047993,obstacle_nn
594,0.188,-0.86135244,obstacle_nn
595,0.19,-0.84229827,obstacle_nn
596,0.192,-0.82331777,obstacle_nn
597,0.194,-0.8044112,obstacle_nn
598,0.196,-0.7855787,obstacle_nn
599,0.198,-0.7668201,obstacle_nn
600,0.2,-0.74813616,obstacle_nn
601,0.202,-0.7295265,obstacle_nn
602,0.204,-0.7109921,obstacle_nn
603,0.206,-0.6925323,obstacle_nn
604,0.208,-0.67414784,obstacle_nn
605,0.21,-0.65583885,obstacle_nn
606,0.212,-0.6376052,obstacle_nn
607,0.214,-0.6194477,obstacle_nn
608,0.216,-0.6013657,obstacle_nn
609,0.218,-0.58336055,obstacle_nn
610,0.22,-0.5654316,obstacle_nn
611,0.222,-0.54757917,obstacle_nn
612,0.224,-0.52980375,obstacle_nn
613,0.226,-0.51210546,obstacle_nn
614,0.228,-0.4944849,obstacle_nn
615,0.23,-0.47694123,obstacle_nn
616,0.232,-0.45947587,obstacle_nn
617,0.234,-0.44208837,obstacle_nn
618,0.236,-0.42477906,obstacle_nn
619,0.238,-0.4075482,obstacle_nn
620,0.24,-0.39039612,obstacle_nn
621,0.242,-0.37332344,obstacle_nn
622,0.244,-0.3563292,obstacle_nn
623,0.246,-0.3394152,obstacle_nn
624,0.248,-0.32258046,obstacle_nn
625,0.25,-0.3058257,obstacle_nn
626,0.252,-0.28915143,obstacle_nn
627,0.254,-0.2725575,obstacle_nn
628,0.256,-0.25604415,obstacle_nn
629,0.258,-0.23961222,obstacle_nn
630,0.26,-0.22326136,obstacle_nn
631,0.262,-0.20699203,obstacle_nn
632,0.264,-0.19080448,obstacle_nn
633,0.266,-0.17469907,obstacle_nn
634,0.268,-0.15867591,obstacle_nn
635,0.27,-0.1427356,obstacle_nn
636,0.272,-0.12687802,obstacle_nn
637,0.274,-0.11110413,obstacle_nn
638,0.276,-0.09541345,obstacle_nn
639,0.278,-0.079806685,obstacle_nn
640,0.28,-0.06428397,obstacle_nn
641,0.282,-0.048845768,obstacle_nn
642,0.284,-0.033492208,obstacle_nn
643,0.286,-0.018223763,obstacle_nn
644,0.288,-0.0030409098,obstacle_nn
645,0.29,0.01205641,obstacle_nn
646,0.292,0.02706778,obstacle_nn
647,0.294,0.041992784,obstacle_nn
648,0.296,0.05683106,obstacle_nn
649,0.298,0.07158232,obstacle_nn
650,0.3,0.08624625,obstacle_nn
651,0.302,0.10082215,obstacle_nn
652,0.304,0.11531031,obstacle_nn
653,0.306,0.12970996,obstacle_nn
654,0.308,0.1440208,obstacle_nn
655,0.31,0.15824252,obstacle_nn
656,0.312,0.17237473,obstacle_nn
657,0.314,0.18641686,obstacle_nn
658,0.316,0.20036888,obstacle_nn
659,0.318,0.21422988,obstacle_nn
660,0.32,0.22800004,obstacle_nn
661,0.322,0.24167871,obstacle_nn
662,0.324,0.25526547,obstacle_nn
663,0.326,0.2687599,obstacle_nn
664,0.328,0.2821616,obstacle_nn
665,0.33,0.29547006,obstacle_nn
666,0.332,0.30868477,obstacle_nn
667,0.334,0.3218056,obstacle_nn
668,0.336,0.33483195,obstacle_nn
669,0.338,0.34776324,obstacle_nn
670,0.34,0.36059916,obstacle_nn
671,0.342,0.37333918,obstacle_nn
672,0.344,0.3859828,obstacle_nn
673,0.346,0.39852935,obstacle_nn
674,0.348,0.41097867,obstacle_nn
675,0.35,0.42333013,obstacle_nn
676,0.352,0.43558317,obstacle_nn
677,0.354,0.44773722,obstacle_nn
678,0.356,0.45979178,obstacle_nn
679,0.358,0.47174633,obstacle_nn
680,0.36,0.48360026,obstacle_nn
681,0.362,0.49535286,obstacle_nn
682,0.364,0.5070038,obstacle_nn
683,0.366,0.51855254,obstacle_nn
684,0.368,0.5299982,obstacle_nn
685,0.37,0.54134035,obstacle_nn
686,0.372,0.5525782,obstacle_nn
687,0.374,0.5637113,obstacle_nn
688,0.376,0.5747385,obstacle_nn
689,0.378,0.58565986,obstacle_nn
690,0.38,0.5964743,obstacle_nn
691,0.382,0.6071811,obstacle_nn
692,0.384,0.6177795,obstacle_nn
693,0.386,0.62826884,obstacle_nn
694,0.388,0.6386484,obstacle_nn
695,0.39,0.6489172,obstacle_nn
696,0.392,0.65907466,obstacle_nn
697,0.394,0.66911983,obstacle_nn
698,0.396,0.6790521,obstacle_nn
699,0.398,0.6888703,obstacle_nn
700,0.4,0.6985736,obstacle_nn
701,0.402,0.70816135,obstacle_nn
702,0.404,0.7176323,obstacle_nn
703,0.406,0.72698545,obstacle_nn
704,0.408,0.73622,obstacle_nn
705,0.41,0.745335,obstacle_nn
706,0.412,0.7543292,obstacle_nn
707,0.414,0.7632016,obstacle_nn
708,0.416,0.7719511,obstacle_nn
709,0.418,0.78057647,obstacle_nn
710,0.42,0.7890763,obstacle_nn
711,0.422,0.7974498,obstacle_nn
712,0.424,0.8056954,obstacle_nn
713,0.426,0.8138119,obstacle_nn
714,0.428,0.8217977,obstacle_nn
715,0.43,0.8296516,obstacle_nn
716,0.432,0.83737195,obstacle_nn
717,0.434,0.8449571,obstacle_nn
718,0.436,0.8524058,obstacle_nn
719,0.438,0.85971606,obstacle_nn
720,0.44,0.86688614,obstacle_nn
721,0.442,0.87391424,obstacle_nn
722,0.444,0.88079846,obstacle_nn
723,0.446,0.88753664,obstacle_nn
724,0.448,0.89412665,obstacle_nn
725,0.45,0.90056634,obstacle_nn
726,0.452,0.9068533,obstacle_nn
727,0.454,0.9129851,obstacle_nn
728,0.456,0.9189589,obstacle_nn
729,0.458,0.9247719,obstacle_nn
730,0.46,0.93042123,obstacle_nn
731,0.462,0.93590343,obstacle_nn
732,0.464,0.94121516,obstacle_nn
733,0.466,0.9463527,obstacle_nn
734,0.468,0.95131207,obstacle_nn
735,0.47,0.9560888,obstacle_nn
736,0.472,0.9606781,obstacle_nn
737,0.474,0.9650749,obstacle_nn
738,0.476,0.9692731,obstacle_nn
739,0.478,0.97326636,obstacle_nn
740,0.48,0.97704756,obstacle_nn
741,0.482,0.9806082,obstacle_nn
742,0.484,0.98393893,obstacle_nn
743,0.486,0.9870286,obstacle_nn
744,0.488,0.9898639,obstacle_nn
745,0.49,0.99242854,obstacle_nn
746,0.492,0.99470186,obstacle_nn
747,0.494,0.9966563,obstacle_nn
748,0.496,0.9982523,obstacle_nn
749,0.498,0.9994235,obstacle_nn
750,0.5,1.0,obstacle_nn
751,0.502,0.9994235,obstacle_nn
752,0.504,0.9982523,obstacle_nn
753,0.506,0.9966563,obstacle_nn
754,0.508,0.99470186,obstacle_nn
755,0.51,0.99242854,obstacle_nn
756,0.512,0.9898639,obstacle_nn
757,0.514,0.9870286,obstacle_nn
758,0.516,0.98393905,obstacle_nn
759,0.518,0.9806082,obstacle_nn
760,0.52,0.97704756,obstacle_nn
761,0.522,0.97326636,obstacle_nn
762,0.524,0.9692731,obstacle_nn
763,0.526,0.9650748,obstacle_nn
764,0.528,0.9606781,obstacle_nn
765,0.53,0.9560889,obstacle_nn
766,0.532,0.95131207,obstacle_nn
767,0.534,0.94635284,obstacle_nn
768,0.536,0.94121516,obstacle_nn
769,0.538,0.93590343,obstacle_nn
770,0.54,0.9304211,obstacle_nn
771,0.542,0.9247719,obstacle_nn
772,0.544,0.9189588,obstacle_nn
773,0.546,0.9129851,obstacle_nn
774,0.548,0.90685344,obstacle_nn
775,0.55,0.90056634,obstacle_nn
776,0.552,0.89412665,obstacle_nn
777,0.554,0.8875365,obstacle_nn
778,0.556,0.88079846,obstacle_nn
779,0.558,0.8739141,obstacle_nn
780,0.56,0.86688614,obstacle_nn
781,0.562,0.8597162,obstacle_nn
782,0.564,0.8524058,obstacle_nn
783,0.566,0.84495735,obstacle_nn
784,0.568,0.8373718,obstacle_nn
785,0.57,0.8296516,obstacle_nn
786,0.572,0.8217976,obstacle_nn
787,0.574,0.8138119,obstacle_nn
788,0.576,0.80569553,obstacle_nn
789,0.578,0.7974498,obstacle_nn
790,0.58,0.78907645,obstacle_nn
791,0.582,0.78057635,obstacle_nn
792,0.584,0.7719511,obstacle_nn
793,0.586,0.7632015,obstacle_nn
794,0.588,0.7543292,obstacle_nn
795,0.59,0.7453351,obstacle_nn
796,0.592,0.73622,obstacle_nn
797,0.594,0.7269856,obstacle_nn
798,0.596,0.71763206,obstacle_nn
799,0.598,0.70816135,obstacle_nn
800,0.6,0.6985736,obstacle_nn
801,0.602,0.6888703,obstacle_nn
802,0.604,0.67905223,obstacle_nn
803,0.606,0.66911983,obstacle_nn
804,0.608,0.6590748,obstacle_nn
805,0.61,0.6489172,obstacle_nn
806,0.612,0.6386484,obstacle_nn
807,0.614,0.6282687,obstacle_nn
808,0.616,0.6177795,obstacle_nn
809,0.618,0.6071812,obstacle_nn
810,0.62,0.5964743,obstacle_nn
811,0.622,0.58566,obstacle_nn
812,0.624,0.5747385,obstacle_nn
813,0.626,0.5637113,obstacle_nn
814,0.628,0.552578,obstacle_nn
815,0.63,0.54134035,obstacle_nn
816,0.632,0.52999806,obstacle_nn
817,0.634,0.51855254,obstacle_nn
818,0.636,0.507004,obstacle_nn
819,0.638,0.49535286,obstacle_nn
820,0.64,0.48360026,obstacle_nn
821,0.642,0.47174615,obstacle_nn
822,0.644,0.45979178,obstacle_nn
823,0.646,0.44773698,obstacle_nn
824,0.648,0.43558317,obstacle_nn
825,0.65,0.4233303,obstacle_nn
826,0.652,0.41097867,obstacle_nn
827,0.654,0.39852953,obstacle_nn
828,0.656,0.38598263,obstacle_nn
829,0.658,0.37333918,obstacle_nn
830,0.66,0.36059904,obstacle_nn
831,0.662,0.34776324,obstacle_nn
832,0.664,0.33483207,obstacle_nn
833,0.666,0.3218056,obstacle_nn
834,0.668,0.30868495,obstacle_nn
835,0.67,0.29546988,obstacle_nn
836,0.672,0.2821616,obstacle_nn
837,0.674,0.26875967,obstacle_nn
838,0.676,0.25526547,obstacle_nn
839,0.678,0.2416789,obstacle_nn
840,0.68,0.22800004,obstacle_nn
841,0.682,0.21423018,obstacle_nn
842,0.684,0.20036864,obstacle_nn
843,0.686,0.18641686,obstacle_nn
844,0.688,0.17237449,obstacle_nn
845,0.69,0.15824252,obstacle_nn
846,0.692,0.14402103,obstacle_nn
847,0.694,0.12970996,obstacle_nn
848,0.696,0.11531043,obstacle_nn
849,0.698,0.10082215,obstacle_nn
850,0.7,0.08624625,obstacle_nn
851,0.702,0.07158214,obstacle_nn
852,0.704,0.05683106,obstacle_nn
853,0.706,0.041993022,obstacle_nn
854,0.708,0.02706778,obstacle_nn
855,0.71,0.012056708,obstacle_nn
856,0.712,-0.0030409098,obstacle_nn
857,0.714,-0.018223763,obstacle_nn
858,0.716,-0.033492446,obstacle_nn
859,0.718,-0.048845768,obstacle_nn
860,0.72,-0.064284205,obstacle_nn
861,0.722,-0.079806685,obstacle_nn
862,0.724,-0.09541321,obstacle_nn
863,0.726,-0.11110413,obstacle_nn
864,0.728,-0.12687802,obstacle_nn
865,0.73,-0.14273572,obstacle_nn
866,0.732,-0.15867591,obstacle_nn
867,0.734,-0.17469919,obstacle_nn
868,0.736,-0.19080448,obstacle_nn
869,0.738,-0.20699167,obstacle_nn
870,0.74,-0.22326136,obstacle_nn
871,0.742,-0.23961198,obstacle_nn
872,0.744,-0.2560444,obstacle_nn
873,0.746,-0.2725575,obstacle_nn
874,0.748,-0.28915167,obstacle_nn
875,0.75,-0.3058257,obstacle_nn
876,0.752,-0.32258022,obstacle_nn
877,0.754,-0.3394152,obstacle_nn
878,0.756,-0.3563292,obstacle_nn
879,0.758,-0.37332344,obstacle_nn
880,0.76,-0.39039612,obstacle_nn
881,0.762,-0.40754843,obstacle_nn
882,0.764,-0.42477906,obstacle_nn
883,0.766,-0.44208813,obstacle_nn
884,0.768,-0.45947587,obstacle_nn
885,0.77,-0.47694123,obstacle_nn
886,0.772,-0.4944849,obstacle_nn
887,0.774,-0.51210546,obstacle_nn
888,0.776,-0.5298042,obstacle_nn
889,0.778,-0.54757917,obstacle_nn
890,0.78,-0.56543124,obstacle_nn
891,0.782,-0.58336055,obstacle_nn
892,0.784,-0.6013657,obstacle_nn
893,0.786,-0.6194477,obstacle_nn
894,0.788,-0.6376052,obstacle_nn
895,0.79,-0.65583885,obstacle_nn
896,0.792,-0.67414784,obstacle_nn
897,0.794,-0.69253254,obstacle_nn
898,0.796,-0.7109921,obstacle_nn
899,0.798,-0.7295265,obstacle_nn
900,0.8,-0.74813616,obstacle_nn
901,0.802,-0.7668201,obstacle_nn
902,0.804,-0.7855787,obstacle_nn
903,0.806,-0.8044112,obstacle_nn
904,0.808,-0.8233181,obstacle_nn
905,0.81,-0.84229827,obstacle_nn
906,0.812,-0.86135197,obstacle_nn
907,0.814,-0.88047993,obstacle_nn
908,0.816,-0.8996804,obstacle_nn
909,0.818,-0.9189544,obstacle_nn
910,0.82,-0.93830085,obstacle_nn
911,0.822,-0.9577205,obstacle_nn
912,0.824,-0.97721195,obstacle_nn
913,0.826,-0.9967761,obstacle_nn
914,0.828,-1.0164127,obstacle_nn
915,0.83,-1.0361207,obstacle_nn
916,0.832,-1.055901,obstacle_nn
917,0.834,-1.0757521,obstacle_nn
918,0.836,-1.0956728,obstacle_nn
919,0.838,-1.1156471,obstacle_nn
920,0.84,-1.1355827,obstacle_nn
921,0.842,-1.1549523,obstacle_nn
922,0.844,-1.1709318,obstacle_nn
923,0.846,-1.1696191,obstacle_nn
924,0.848,-1.0965705,obstacle_nn
925,0.85,-0.8685601,obstacle_nn
926,0.852,-0.6269946,obstacle_nn
927,0.854,-0.5298806,obstacle_nn
928,0.856,-0.50608206,obstacle_nn
929,0.858,-0.5011493,obstacle_nn
930,0.86,-0.50020194,obstacle_nn
931,0.862,-0.5000324,obstacle_nn
932,0.864,-0.50000465,obstacle_nn
933,0.866,-0.5000006,obstacle_nn
934,0.868,-0.50000006,obstacle_nn
935,0.87,-0.5,obstacle_nn
936,0.872,-0.5,obstacle_nn
937,0.874,-0.5,obstacle_nn
938,0.876,-0.5,obstacle_nn
939,0.878,-0.5,obstacle_nn
940,0.88,-0.5,obstacle_nn
941,0.882,-0.5,obstacle_nn
942,0.884,-0.5,obstacle_nn
943,0.886,-0.5,obstacle_nn
944,0.888,-0.5,obstacle_nn
945,0.89,-0.5,obstacle_nn
946,0.892,-0.5,obstacle_nn
947,0.894,-0.5,obstacle_nn
948,0.896,-0.5,obstacle_nn
949,0.898,-0.5,obstacle_nn
950,0.9,-0.5,obstacle_nn
951,0.902,-0.5,obstacle_nn
952,0.904,-0.5,obstacle_nn
953,0.906,-0.5,obstacle_nn
954,0.908,-0.5,obstacle_nn
955,0.91,-0.5,obstacle_nn
956,0.912,-0.5,obstacle_nn
957,0.914,-0.5,obstacle_nn
958,0.916,-0.5,obstacle_nn
959,0.918,-0.5,obstacle_nn
960,0.92,-0.5,obstacle_nn
961,0.922,-0.5,obstacle_nn
962,0.924,-0.5,obstacle_nn
963,0.926,-0.5,obstacle_nn
964,0.928,-0.5,obstacle_nn
965,0.93,-0.5,obstacle_nn
966,0.932,-0.5,obstacle_nn
967,0.934,-0.5,obstacle_nn
968,0.936,-0.5,obstacle_nn
969,0.938,-0.5,obstacle_nn
970,0.94,-0.5,obstacle_nn
971,0.942,-0.5,obstacle_nn
972,0.944,-0.5,obstacle_nn
973,0.946,-0.5,obstacle_nn
974,0.948,-0.5,obstacle_nn
975,0.95,-0.5,obstacle_nn
976,0.952,-0.5,obstacle_nn
977,0.954,-0.5,obstacle_nn
978,0.956,-0.5,obstacle_nn
979,0.958,-0.5,obstacle_nn
980,0.96,-0.5,obstacle_nn
981,0.962,-0.5,obstacle_nn
982,0.964,-0.5,obstacle_nn
983,0.966,-0.5,obstacle_nn
984,0.968,-0.5,obstacle_nn
985,0.97,-0.5,obstacle_nn
986,0.972,-0.5,obstacle_nn
987,0.974,-0.5,obstacle_nn
988,0.976,-0.5,obstacle_nn
989,0.978,-0.5,obstacle_nn
990,0.98,-0.5,obstacle_nn
991,0.982,-0.5,obstacle_nn
992,0.984,-0.5,obstacle_nn
993,0.986,-0.5,obstacle_nn
994,0.988,-0.5,obstacle_nn
995,0.99,-0.5,obstacle_nn
996,0.992,-0.5,obstacle_nn
997,0.994,-0.5,obstacle_nn
998,0.996,-0.5,obstacle_nn
999,0.998,-0.5,obstacle_nn
1000,1.0,-0.5,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_3000/sol_nn.csv <==
,X_x,value,name
0,-1.0,5.358085e-05,sol_nn
1,-0.998,0.0041903793,sol_nn
2,-0.996,0.00832387,sol_nn
3,-0.994,0.0124542555,sol_nn
4,-0.992,0.016581712,sol_nn
5,-0.99,0.020705929,sol_nn
6,-0.988,0.024827156,sol_nn
7,-0.986,0.028945375,sol_nn
8,-0.984,0.033060376,sol_nn
9,-0.982,0.037172936,sol_nn
10,-0.98,0.04128248,sol_nn
11,-0.978,0.045389716,sol_nn
12,-0.976,0.04949365,sol_nn
13,-0.974,0.05359535,sol_nn
14,-0.972,0.05769433,sol_nn
15,-0.97,0.06179085,sol_nn
16,-0.968,0.06588508,sol_nn
17,-0.966,0.06997652,sol_nn
18,-0.964,0.0740661,sol_nn
19,-0.962,0.078153,sol_nn
20,-0.96,0.08223805,sol_nn
21,-0.958,0.086320624,sol_nn
22,-0.956,0.09040126,sol_nn
23,-0.954,0.0944799,sol_nn
24,-0.952,0.09855634,sol_nn
25,-0.95,0.10263108,sol_nn
26,-0.948,0.10670377,sol_nn
27,-0.946,0.11077462,sol_nn
28,-0.944,0.114843845,sol_nn
29,-0.942,0.11891112,sol_nn
30,-0.94,0.122976795,sol_nn
31,-0.938,0.1270407,sol_nn
32,-0.936,0.13110334,sol_nn
33,-0.934,0.13516395,sol_nn
34,-0.932,0.13922355,sol_nn
35,-0.93,0.1432813,sol_nn
36,-0.928,0.14733802,sol_nn
37,-0.926,0.15139355,sol_nn
38,-0.924,0.15544713,sol_nn
39,-0.922,0.1595,sol_nn
40,-0.92,0.16355139,sol_nn
41,-0.918,0.16760209,sol_nn
42,-0.916,0.17165107,sol_nn
43,-0.914,0.17569925,sol_nn
44,-0.912,0.17974637,sol_nn
45,-0.91,0.18379255,sol_nn
46,-0.908,0.18783766,sol_nn
47,-0.906,0.19188206,sol_nn
48,-0.904,0.19592555,sol_nn
49,-0.902,0.1999681,sol_nn
50,-0.9,0.20400992,sol_nn
51,-0.898,0.20805128,sol_nn
52,-0.896,0.21209145,sol_nn
53,-0.894,0.21613143,sol_nn
54,-0.892,0.22017013,sol_nn
55,-0.89,0.22420889,sol_nn
56,-0.888,0.22824697,sol_nn
57,-0.886,0.23228423,sol_nn
58,-0.884,0.23632108,sol_nn
59,-0.882,0.24035746,sol_nn
60,-0.88,0.24439348,sol_nn
61,-0.878,0.24842896,sol_nn
62,-0.876,0.25246426,sol_nn
63,-0.874,0.25649908,sol_nn
64,-0.872,0.2605337,sol_nn
65,-0.87,0.2645676,sol_nn
66,-0.868,0.26860178,sol_nn
67,-0.866,0.27263537,sol_nn
68,-0.864,0.27666894,sol_nn
69,-0.862,0.28070217,sol_nn
70,-0.86,0.284735,sol_nn
71,-0.858,0.28876808,sol_nn
72,-0.856,0.29280066,sol_nn
73,-0.854,0.2968335,sol_nn
74,-0.852,0.3008659,sol_nn
75,-0.85,0.30489838,sol_nn
76,-0.848,0.3089307,sol_nn
77,-0.846,0.3129627,sol_nn
78,-0.844,0.31699505,sol_nn
79,-0.842,0.32102725,sol_nn
80,-0.84,0.32505935,sol_nn
81,-0.838,0.32909137,sol_nn
82,-0.836,0.33312333,sol_nn
83,-0.834,0.33715558,sol_nn
84,-0.832,0.34118748,sol_nn
85,-0.83,0.34521958,sol_nn
86,-0.828,0.34925187,sol_nn
87,-0.826,0.35328415,sol_nn
88,-0.824,0.35731626,sol_nn
89,-0.822,0.36134845,sol_nn
90,-0.82,0.3653807,sol_nn
91,-0.818,0.36941302,sol_nn
92,-0.816,0.37344536,sol_nn
93,-0.814,0.37747785,sol_nn
94,-0.812,0.3815101,sol_nn
95,-0.81,0.3855425,sol_nn
96,-0.808,0.38957518,sol_nn
97,-0.806,0.39360797,sol_nn
98,-0.804,0.39764035,sol_nn
99,-0.802,0.40167338,sol_nn
100,-0.8,0.40570605,sol_nn
101,-0.798,0.409739,sol_nn
102,-0.796,0.41377166,sol_nn
103,-0.794,0.4178047,sol_nn
104,-0.792,0.42183793,sol_nn
105,-0.79,0.42587104,sol_nn
106,-0.788,0.42990446,sol_nn
107,-0.786,0.43393782,sol_nn
108,-0.784,0.4379714,sol_nn
109,-0.782,0.44200474,sol_nn
110,-0.78,0.44603857,sol_nn
111,-0.778,0.4500724,sol_nn
112,-0.776,0.45410645,sol_nn
113,-0.774,0.45814097,sol_nn
114,-0.772,0.46217504,sol_nn
115,-0.77,0.46620977,sol_nn
116,-0.768,0.4702445,sol_nn
117,-0.766,0.47428012,sol_nn
118,-0.764,0.47831523,sol_nn
119,-0.762,0.48235112,sol_nn
120,-0.76,0.4863874,sol_nn
121,-0.758,0.49042395,sol_nn
122,-0.756,0.49446133,sol_nn
123,-0.754,0.4984986,sol_nn
124,-0.752,0.5025369,sol_nn
125,-0.75,0.5065754,sol_nn
126,-0.748,0.51061493,sol_nn
127,-0.746,0.5146553,sol_nn
128,-0.744,0.5186958,sol_nn
129,-0.742,0.52273804,sol_nn
130,-0.74,0.5267806,sol_nn
131,-0.738,0.5308247,sol_nn
132,-0.736,0.5348696,sol_nn
133,-0.734,0.5389158,sol_nn
134,-0.732,0.54296327,sol_nn
135,-0.73,0.54701185,sol_nn
136,-0.728,0.5510623,sol_nn
137,-0.726,0.55511427,sol_nn
138,-0.724,0.5591682,sol_nn
139,-0.722,0.56322336,sol_nn
140,-0.72,0.567281,sol_nn
141,-0.718,0.57134086,sol_nn
142,-0.716,0.5754026,sol_nn
143,-0.714,0.5794668,sol_nn
144,-0.712,0.58353364,sol_nn
145,-0.71,0.5876031,sol_nn
146,-0.708,0.5916748,sol_nn
147,-0.706,0.59575,sol_nn
148,-0.704,0.59982795,sol_nn
149,-0.702,0.6039089,sol_nn
150,-0.7,0.60799384,sol_nn
151,-0.698,0.61208165,sol_nn
152,-0.696,0.6161733,sol_nn
153,-0.694,0.62026894,sol_nn
154,-0.692,0.6243683,sol_nn
155,-0.69,0.6284716,sol_nn
156,-0.688,0.6325793,sol_nn
157,-0.686,0.63669086,sol_nn
158,-0.684,0.6408075,sol_nn
159,-0.682,0.64492834,sol_nn
160,-0.68,0.64905417,sol_nn
161,-0.678,0.65318465,sol_nn
162,-0.676,0.65731996,sol_nn
163,-0.674,0.6614603,sol_nn
164,-0.672,0.66560584,sol_nn
165,-0.67,0.66975623,sol_nn
166,-0.668,0.6739121,sol_nn
167,-0.666,0.6780732,sol_nn
168,-0.664,0.6822394,sol_nn
169,-0.662,0.68641084,sol_nn
170,-0.66,0.6905879,sol_nn
171,-0.658,0.6947701,sol_nn
172,-0.656,0.6989574,sol_nn
173,-0.654,0.70315003,sol_nn
174,-0.652,0.70734787,sol_nn
175,-0.65,0.7115506,sol_nn
176,-0.648,0.71575844,sol_nn
177,-0.646,0.71997106,sol_nn
178,-0.644,0.7241882,sol_nn
179,-0.642,0.7284097,sol_nn
180,-0.64,0.7326354,sol_nn
181,-0.638,0.7368649,sol_nn
182,-0.636,0.7410986,sol_nn
183,-0.634,0.74533564,sol_nn
184,-0.632,0.74957514,sol_nn
185,-0.63,0.7538178,sol_nn
186,-0.628,0.7580625,sol_nn
187,-0.626,0.76230925,sol_nn
188,-0.624,0.7665572,sol_nn
189,-0.622,0.770806,sol_nn
190,-0.62,0.7750552,sol_nn
191,-0.618,0.779304,sol_nn
192,-0.616,0.78355217,sol_nn
193,-0.614,0.7877986,sol_nn
194,-0.612,0.79204273,sol_nn
195,-0.61,0.7962839,sol_nn
196,-0.608,0.8005211,sol_nn
197,-0.606,0.8047536,sol_nn
198,-0.604,0.8089805,sol_nn
199,-0.602,0.81320095,sol_nn
200,-0.6,0.8174136,sol_nn
201,-0.598,0.82161784,sol_nn
202,-0.596,0.82581216,sol_nn
203,-0.594,0.8299956,sol_nn
204,-0.592,0.8341673,sol_nn
205,-0.59,0.8383253,sol_nn
206,-0.588,0.84246826,sol_nn
207,-0.586,0.84659535,sol_nn
208,-0.584,0.850705,sol_nn
209,-0.582,0.8547956,sol_nn
210,-0.58,0.85886526,sol_nn
211,-0.578,0.8629127,sol_nn
212,-0.576,0.86693627,sol_nn
213,-0.574,0.87093383,sol_nn
214,-0.572,0.8749037,sol_nn
215,-0.57,0.8788442,sol_nn
216,-0.568,0.88275325,sol_nn
217,-0.566,0.88662905,sol_nn
218,-0.564,0.8904693,sol_nn
219,-0.562,0.8942722,sol_nn
220,-0.56,0.89803463,sol_nn
221,-0.558,0.9017557,sol_nn
222,-0.556,0.9054323,sol_nn
223,-0.554,0.9090623,sol_nn
224,-0.552,0.9126438,sol_nn
225,-0.55,0.91617376,sol_nn
226,-0.548,0.91965026,sol_nn
227,-0.546,0.9230707,sol_nn
228,-0.544,0.92643225,sol_nn
229,-0.542,0.9297331,sol_nn
230,-0.54,0.9329709,sol_nn
231,-0.538,0.93614256,sol_nn
232,-0.536,0.939246,sol_nn
233,-0.534,0.9422791,sol_nn
234,-0.532,0.9452388,sol_nn
235,-0.53,0.9481239,sol_nn
236,-0.528,0.9509312,sol_nn
237,-0.526,0.9536588,sol_nn
238,-0.524,0.95630497,sol_nn
239,-0.522,0.95886755,sol_nn
240,-0.52,0.9613449,sol_nn
241,-0.518,0.9637348,sol_nn
242,-0.516,0.96603626,sol_nn
243,-0.514,0.96824795,sol_nn
244,-0.512,0.97036874,sol_nn
245,-0.51,0.9723973,sol_nn
246,-0.508,0.97433317,sol_nn
247,-0.506,0.9761758,sol_nn
248,-0.504,0.97792494,sol_nn
249,-0.502,0.97958076,sol_nn
250,-0.5,0.98114353,sol_nn
251,-0.498,0.98261344,sol_nn
252,-0.496,0.98399174,sol_nn
253,-0.494,0.98527986,sol_nn
254,-0.492,0.9864787,sol_nn
255,-0.49,0.98758954,sol_nn
256,-0.488,0.988616,sol_nn
257,-0.486,0.9895587,sol_nn
258,-0.484,0.9904208,sol_nn
259,-0.482,0.99120545,sol_nn
260,-0.48,0.99191487,sol_nn
261,-0.478,0.9925526,sol_nn
262,-0.476,0.99312234,sol_nn
263,-0.474,0.99362683,sol_nn
264,-0.472,0.99407077,sol_nn
265,-0.47,0.9944565,sol_nn
266,-0.468,0.9947889,sol_nn
267,-0.466,0.9950708,sol_nn
268,-0.464,0.9953071,sol_nn
269,-0.462,0.99550045,sol_nn
270,-0.46,0.99565494,sol_nn
271,-0.458,0.9957739,sol_nn
272,-0.456,0.99586105,sol_nn
273,-0.454,0.9959196,sol_nn
274,-0.452,0.9959527,sol_nn
275,-0.45,0.99596286,sol_nn
276,-0.448,0.99595374,sol_nn
277,-0.446,0.9959271,sol_nn
278,-0.444,0.9958857,sol_nn
279,-0.442,0.99583185,sol_nn
280,-0.44,0.995767,sol_nn
281,-0.438,0.99569374,sol_nn
282,-0.436,0.995613,sol_nn
283,-0.434,0.9955263,sol_nn
284,-0.432,0.9954351,sol_nn
285,-0.43,0.9953408,sol_nn
286,-0.428,0.9952439,sol_nn
287,-0.426,0.9951452,sol_nn
288,-0.424,0.9950454,sol_nn
289,-0.422,0.9949454,sol_nn
290,-0.42,0.9948453,sol_nn
291,-0.418,0.99474597,sol_nn
292,-0.416,0.99464726,sol_nn
293,-0.414,0.9945494,sol_nn
294,-0.412,0.99445266,sol_nn
295,-0.41,0.99435735,sol_nn
296,-0.408,0.99426305,sol_nn
297,-0.406,0.994171,sol_nn
298,-0.404,0.99408007,sol_nn
299,-0.402,0.9939904,sol_nn
300,-0.4,0.99390256,sol_nn
301,-0.398,0.99381626,sol_nn
302,-0.396,0.99373126,sol_nn
303,-0.394,0.993648,sol_nn
304,-0.392,0.99356616,sol_nn
305,-0.39,0.9934861,sol_nn
306,-0.388,0.9934075,sol_nn
307,-0.386,0.9933304,sol_nn
308,-0.384,0.99325484,sol_nn
309,-0.382,0.9931811,sol_nn
310,-0.38,0.993109,sol_nn
311,-0.378,0.99303865,sol_nn
312,-0.376,0.99297005,sol_nn
313,-0.374,0.99290305,sol_nn
314,-0.372,0.9928384,sol_nn
315,-0.37,0.9927753,sol_nn
316,-0.368,0.9927146,sol_nn
317,-0.366,0.9926558,sol_nn
318,-0.364,0.9925993,sol_nn
319,-0.362,0.9925452,sol_nn
320,-0.36,0.9924936,sol_nn
321,-0.358,0.9924444,sol_nn
322,-0.356,0.99239755,sol_nn
323,-0.354,0.9923535,sol_nn
324,-0.352,0.9923123,sol_nn
325,-0.35,0.9922741,sol_nn
326,-0.348,0.9922385,sol_nn
327,-0.346,0.99220634,sol_nn
328,-0.344,0.9921767,sol_nn
329,-0.342,0.9921506,sol_nn
330,-0.34,0.99212766,sol_nn
331,-0.338,0.99210775,sol_nn
332,-0.336,0.9920914,sol_nn
333,-0.334,0.992078,sol_nn
334,-0.332,0.9920685,sol_nn
335,-0.33,0.99206173,sol_nn
336,-0.328,0.9920589,sol_nn
337,-0.326,0.99205947,sol_nn
338,-0.324,0.9920636,sol_nn
339,-0.322,0.99207103,sol_nn
340,-0.32,0.9920818,sol_nn
341,-0.318,0.9920963,sol_nn
342,-0.316,0.9921135,sol_nn
343,-0.314,0.99213475,sol_nn
344,-0.312,0.9921594,sol_nn
345,-0.31,0.99218726,sol_nn
346,-0.308,0.99221826,sol_nn
347,-0.306,0.9922527,sol_nn
348,-0.304,0.9922903,sol_nn
349,-0.302,0.9923307,sol_nn
350,-0.3,0.9923746,sol_nn
351,-0.298,0.99242157,sol_nn
352,-0.296,0.9924714,sol_nn
353,-0.294,0.99252397,sol_nn
354,-0.292,0.99257934,sol_nn
355,-0.29,0.9926372,sol_nn
356,-0.288,0.9926981,sol_nn
357,-0.286,0.9927613,sol_nn
358,-0.284,0.99282706,sol_nn
359,-0.282,0.9928952,sol_nn
360,-0.28,0.9929654,sol_nn
361,-0.278,0.99303806,sol_nn
362,-0.276,0.99311227,sol_nn
363,-0.274,0.9931891,sol_nn
364,-0.272,0.9932674,sol_nn
365,-0.27,0.9933479,sol_nn
366,-0.268,0.9934294,sol_nn
367,-0.266,0.9935128,sol_nn
368,-0.264,0.9935982,sol_nn
369,-0.262,0.9936843,sol_nn
370,-0.26,0.9937715,sol_nn
371,-0.258,0.99386054,sol_nn
372,-0.256,0.9939502,sol_nn
373,-0.254,0.99404055,sol_nn
374,-0.252,0.9941321,sol_nn
375,-0.25,0.9942244,sol_nn
376,-0.248,0.9943178,sol_nn
377,-0.246,0.9944111,sol_nn
378,-0.244,0.9945051,sol_nn
379,-0.242,0.9945995,sol_nn
380,-0.24,0.9946942,sol_nn
381,-0.238,0.9947889,sol_nn
382,-0.236,0.99488384,sol_nn
383,-0.234,0.9949783,sol_nn
384,-0.232,0.99507344,sol_nn
385,-0.23,0.9951678,sol_nn
386,-0.228,0.99526215,sol_nn
387,-0.226,0.99535626,sol_nn
388,-0.224,0.9954498,sol_nn
389,-0.222,0.9955427,sol_nn
390,-0.22,0.99563515,sol_nn
391,-0.218,0.9957271,sol_nn
392,-0.216,0.99581796,sol_nn
393,-0.214,0.9959085,sol_nn
394,-0.212,0.9959977,sol_nn
395,-0.21,0.99608594,sol_nn
396,-0.208,0.99617326,sol_nn
397,-0.206,0.9962599,sol_nn
398,-0.204,0.99634504,sol_nn
399,-0.202,0.99642915,sol_nn
400,-0.2,0.9965118,sol_nn
401,-0.198,0.9965934,sol_nn
402,-0.196,0.9966735,sol_nn
403,-0.194,0.99675226,sol_nn
404,-0.192,0.99682945,sol_nn
405,-0.19,0.99690527,sol_nn
406,-0.188,0.9969799,sol_nn
407,-0.186,0.9970525,sol_nn
408,-0.184,0.9971235,sol_nn
409,-0.182,0.99719274,sol_nn
410,-0.18,0.9972604,sol_nn
411,-0.178,0.9973267,sol_nn
412,-0.176,0.9973912,sol_nn
413,-0.174,0.99745363,sol_nn
414,-0.172,0.99751455,sol_nn
415,-0.17,0.9975737,sol_nn
416,-0.168,0.99763083,sol_nn
417,-0.166,0.99768585,sol_nn
418,-0.164,0.9977392,sol_nn
419,-0.162,0.9977908,sol_nn
420,-0.16,0.99784076,sol_nn
421,-0.158,0.99788815,sol_nn
422,-0.156,0.9979339,sol_nn
423,-0.154,0.9979783,sol_nn
424,-0.152,0.9980201,sol_nn
425,-0.15,0.9980603,sol_nn
426,-0.148,0.99809843,sol_nn
427,-0.146,0.99813455,sol_nn
428,-0.144,0.99816877,sol_nn
429,-0.142,0.9982016,sol_nn
430,-0.14,0.9982319,sol_nn
431,-0.138,0.99826074,sol_nn
432,-0.136,0.9982876,sol_nn
433,-0.134,0.9983123,sol_nn
434,-0.132,0.99833554,sol_nn
435,-0.13,0.99835706,sol_nn
436,-0.128,0.99837655,sol_nn
437,-0.126,0.99839395,sol_nn
438,-0.124,0.99841005,sol_nn
439,-0.122,0.9984241,sol_nn
440,-0.12,0.9984366,sol_nn
441,-0.118,0.99844754,sol_nn
442,-0.116,0.99845654,sol_nn
443,-0.114,0.9984644,sol_nn
444,-0.112,0.9984705,sol_nn
445,-0.11,0.998475,sol_nn
446,-0.108,0.9984775,sol_nn
447,-0.106,0.99847907,sol_nn
448,-0.104,0.9984789,sol_nn
449,-0.102,0.9984778,sol_nn
450,-0.1,0.9984754,sol_nn
451,-0.098,0.9984711,sol_nn
452,-0.096,0.9984661,sol_nn
453,-0.094,0.9984592,sol_nn
454,-0.092,0.9984515,sol_nn
455,-0.09,0.99844253,sol_nn
456,-0.088,0.99843264,sol_nn
457,-0.086,0.9984217,sol_nn
458,-0.084,0.9984098,sol_nn
459,-0.082,0.9983972,sol_nn
460,-0.08,0.9983831,sol_nn
461,-0.078,0.99836886,sol_nn
462,-0.076,0.99835336,sol_nn
463,-0.074,0.9983373,sol_nn
464,-0.072,0.9983206,sol_nn
465,-0.07,0.9983034,sol_nn
466,-0.068,0.9982857,sol_nn
467,-0.066,0.9982674,sol_nn
468,-0.064,0.99824846,sol_nn
469,-0.062,0.99822915,sol_nn
470,-0.06,0.99820983,sol_nn
471,-0.058,0.9981899,sol_nn
472,-0.056,0.9981708,sol_nn
473,-0.054,0.99815065,sol_nn
474,-0.052,0.99813044,sol_nn
475,-0.05,0.9981106,sol_nn
476,-0.048,0.9980906,sol_nn
477,-0.046,0.9980709,sol_nn
478,-0.044,0.99805087,sol_nn
479,-0.042,0.9980313,sol_nn
480,-0.04,0.9980127,sol_nn
481,-0.038,0.99799395,sol_nn
482,-0.036,0.99797523,sol_nn
483,-0.034,0.99795747,sol_nn
484,-0.032,0.99794024,sol_nn
485,-0.03,0.9979232,sol_nn
486,-0.028,0.9979071,sol_nn
487,-0.026,0.99789137,sol_nn
488,-0.024,0.99787706,sol_nn
489,-0.022,0.99786323,sol_nn
490,-0.02,0.99785054,sol_nn
491,-0.018,0.99783826,sol_nn
492,-0.016,0.99782735,sol_nn
493,-0.014,0.9978171,sol_nn
494,-0.012,0.9978083,sol_nn
495,-0.01,0.99780035,sol_nn
496,-0.008,0.9977935,sol_nn
497,-0.006,0.99778837,sol_nn
498,-0.004,0.9977843,sol_nn
499,-0.002,0.9977811,sol_nn
500,0.0,0.99777985,sol_nn
501,0.002,0.99777955,sol_nn
502,0.004,0.9977811,sol_nn
503,0.006,0.9977836,sol_nn
504,0.008,0.997788,sol_nn
505,0.01,0.99779385,sol_nn
506,0.012,0.9978012,sol_nn
507,0.014,0.99781036,sol_nn
508,0.016,0.9978204,sol_nn
509,0.018,0.9978328,sol_nn
510,0.02,0.99784654,sol_nn
511,0.022,0.9978622,sol_nn
512,0.024,0.997879,sol_nn
513,0.026,0.99789786,sol_nn
514,0.028,0.99791855,sol_nn
515,0.03,0.9979405,sol_nn
516,0.032,0.99796444,sol_nn
517,0.034,0.9979904,sol_nn
518,0.036,0.99801743,sol_nn
519,0.038,0.99804634,sol_nn
520,0.04,0.9980774,sol_nn
521,0.042,0.9981095,sol_nn
522,0.044,0.9981438,sol_nn
523,0.046,0.99817973,sol_nn
524,0.048,0.9982168,sol_nn
525,0.05,0.9982558,sol_nn
526,0.052,0.99829644,sol_nn
527,0.054,0.9983384,sol_nn
528,0.056,0.9983819,sol_nn
529,0.058,0.9984271,sol_nn
530,0.06,0.9984736,sol_nn
531,0.062,0.9985214,sol_nn
532,0.064,0.9985708,sol_nn
533,0.066,0.9986214,sol_nn
534,0.068,0.9986729,sol_nn
535,0.07,0.9987259,sol_nn
536,0.072,0.99878,sol_nn
537,0.074,0.9988352,sol_nn
538,0.076,0.9988912,sol_nn
539,0.078,0.99894816,sol_nn
540,0.08,0.999006,sol_nn
541,0.082,0.9990647,sol_nn
542,0.084,0.99912393,sol_nn
543,0.086,0.999184,sol_nn
544,0.088,0.99924403,sol_nn
545,0.09,0.9993051,sol_nn
546,0.092,0.9993664,sol_nn
547,0.094,0.9994275,sol_nn
548,0.096,0.9994893,sol_nn
549,0.098,0.9995509,sol_nn
550,0.1,0.9996123,sol_nn
551,0.102,0.9996737,sol_nn
552,0.104,0.999735,sol_nn
553,0.106,0.99979556,sol_nn
554,0.108,0.9998555,sol_nn
555,0.11,0.9999155,sol_nn
556,0.112,0.9999745,sol_nn
557,0.114,1.0000329,sol_nn
558,0.116,1.0000899,sol_nn
559,0.118,1.0001458,sol_nn
560,0.12,1.0002005,sol_nn
561,0.122,1.000254,sol_nn
562,0.124,1.0003064,sol_nn
563,0.126,1.0003569,sol_nn
564,0.128,1.0004058,sol_nn
565,0.13,1.000453,sol_nn
566,0.132,1.0004982,sol_nn
567,0.134,1.0005412,sol_nn
568,0.136,1.0005822,sol_nn
569,0.138,1.0006211,sol_nn
570,0.14,1.0006576,sol_nn
571,0.142,1.0006914,sol_nn
572,0.144,1.0007226,sol_nn
573,0.146,1.0007511,sol_nn
574,0.148,1.0007768,sol_nn
575,0.15,1.0007995,sol_nn
576,0.152,1.0008194,sol_nn
577,0.154,1.0008357,sol_nn
578,0.156,1.000849,sol_nn
579,0.158,1.0008585,sol_nn
580,0.16,1.0008655,sol_nn
581,0.162,1.0008683,sol_nn
582,0.164,1.0008675,sol_nn
583,0.166,1.0008631,sol_nn
584,0.168,1.0008547,sol_nn
585,0.17,1.0008427,sol_nn
586,0.172,1.0008266,sol_nn
587,0.174,1.0008069,sol_nn
588,0.176,1.000783,sol_nn
589,0.178,1.0007552,sol_nn
590,0.18,1.0007229,sol_nn
591,0.182,1.0006866,sol_nn
592,0.184,1.0006461,sol_nn
593,0.186,1.0006013,sol_nn
594,0.188,1.0005527,sol_nn
595,0.19,1.0004997,sol_nn
596,0.192,1.0004423,sol_nn
597,0.194,1.000381,sol_nn
598,0.196,1.0003153,sol_nn
599,0.198,1.0002453,sol_nn
600,0.2,1.0001714,sol_nn
601,0.202,1.0000937,sol_nn
602,0.204,1.0000114,sol_nn
603,0.206,0.99992573,sol_nn
604,0.208,0.99983585,sol_nn
605,0.21,0.9997422,sol_nn
606,0.212,0.999645,sol_nn
607,0.214,0.9995442,sol_nn
608,0.216,0.9994399,sol_nn
609,0.218,0.9993322,sol_nn
610,0.22,0.99922156,sol_nn
611,0.222,0.99910736,sol_nn
612,0.224,0.99899036,sol_nn
613,0.226,0.9988706,sol_nn
614,0.228,0.9987481,sol_nn
615,0.23,0.9986237,sol_nn
616,0.232,0.99849695,sol_nn
617,0.234,0.99836797,sol_nn
618,0.236,0.99823743,sol_nn
619,0.238,0.9981053,sol_nn
620,0.24,0.9979716,sol_nn
621,0.242,0.9978372,sol_nn
622,0.244,0.9977022,sol_nn
623,0.246,0.9975659,sol_nn
624,0.248,0.9974297,sol_nn
625,0.25,0.99729335,sol_nn
626,0.252,0.9971577,sol_nn
627,0.254,0.99702275,sol_nn
628,0.256,0.9968884,sol_nn
629,0.258,0.9967554,sol_nn
630,0.26,0.9966241,sol_nn
631,0.262,0.9964943,sol_nn
632,0.264,0.9963671,sol_nn
633,0.266,0.9962423,sol_nn
634,0.268,0.9961207,sol_nn
635,0.27,0.9960022,sol_nn
636,0.272,0.9958874,sol_nn
637,0.274,0.9957769,sol_nn
638,0.276,0.99567044,sol_nn
639,0.278,0.9955693,sol_nn
640,0.28,0.99547267,sol_nn
641,0.282,0.9953817,sol_nn
642,0.284,0.9952971,sol_nn
643,0.286,0.9952185,sol_nn
644,0.288,0.9951465,sol_nn
645,0.29,0.9950817,sol_nn
646,0.292,0.9950242,sol_nn
647,0.294,0.99497473,sol_nn
648,0.296,0.9949329,sol_nn
649,0.298,0.9948998,sol_nn
650,0.3,0.99487567,sol_nn
651,0.302,0.99486053,sol_nn
652,0.304,0.9948553,sol_nn
653,0.306,0.99485934,sol_nn
654,0.308,0.9948737,sol_nn
655,0.31,0.99489856,sol_nn
656,0.312,0.9949341,sol_nn
657,0.314,0.99498045,sol_nn
658,0.316,0.99503803,sol_nn
659,0.318,0.99510694,sol_nn
660,0.32,0.9951875,sol_nn
661,0.322,0.9952798,sol_nn
662,0.324,0.9953841,sol_nn
663,0.326,0.99550045,sol_nn
664,0.328,0.99562895,sol_nn
665,0.33,0.9957698,sol_nn
666,0.332,0.9959228,sol_nn
667,0.334,0.9960883,sol_nn
668,0.336,0.99626577,sol_nn
669,0.338,0.99645567,sol_nn
670,0.34,0.99665767,sol_nn
671,0.342,0.9968718,sol_nn
672,0.344,0.9970975,sol_nn
673,0.346,0.99733526,sol_nn
674,0.348,0.9975841,sol_nn
675,0.35,0.9978446,sol_nn
676,0.352,0.99811596,sol_nn
677,0.354,0.99839735,sol_nn
678,0.356,0.9986892,sol_nn
679,0.358,0.9989907,sol_nn
680,0.36,0.999301,sol_nn
681,0.362,0.99962044,sol_nn
682,0.364,0.99994755,sol_nn
683,0.366,1.0002822,sol_nn
684,0.368,1.0006235,sol_nn
685,0.37,1.0009711,sol_nn
686,0.372,1.0013233,sol_nn
687,0.374,1.0016806,sol_nn
688,0.376,1.0020412,sol_nn
689,0.378,1.0024045,sol_nn
690,0.38,1.0027696,sol_nn
691,0.382,1.0031356,sol_nn
692,0.384,1.0035008,sol_nn
693,0.386,1.0038646,sol_nn
694,0.388,1.0042261,sol_nn
695,0.39,1.004584,sol_nn
696,0.392,1.0049368,sol_nn
697,0.394,1.0052835,sol_nn
698,0.396,1.0056231,sol_nn
699,0.398,1.0059537,sol_nn
700,0.4,1.0062743,sol_nn
701,0.402,1.0065837,sol_nn
702,0.404,1.0068803,sol_nn
703,0.406,1.0071628,sol_nn
704,0.408,1.0074296,sol_nn
705,0.41,1.0076793,sol_nn
706,0.412,1.0079106,sol_nn
707,0.414,1.0081218,sol_nn
708,0.416,1.0083121,sol_nn
709,0.418,1.0084796,sol_nn
710,0.42,1.0086222,sol_nn
711,0.422,1.0087392,sol_nn
712,0.424,1.0088294,sol_nn
713,0.426,1.00889,sol_nn
714,0.428,1.0089211,sol_nn
715,0.43,1.0089202,sol_nn
716,0.432,1.0088867,sol_nn
717,0.434,1.0088184,sol_nn
718,0.436,1.0087146,sol_nn
719,0.438,1.0085734,sol_nn
720,0.44,1.0083938,sol_nn
721,0.442,1.0081745,sol_nn
722,0.444,1.0079142,sol_nn
723,0.446,1.007612,sol_nn
724,0.448,1.0072663,sol_nn
725,0.45,1.0068761,sol_nn
726,0.452,1.0064404,sol_nn
727,0.454,1.0059582,sol_nn
728,0.456,1.0054284,sol_nn
729,0.458,1.0048501,sol_nn
730,0.46,1.0042228,sol_nn
731,0.462,1.0035448,sol_nn
732,0.464,1.0028161,sol_nn
733,0.466,1.0020359,sol_nn
734,0.468,1.0012031,sol_nn
735,0.47,1.0003175,sol_nn
736,0.472,0.99937844,sol_nn
737,0.474,0.9983851,sol_nn
738,0.476,0.9973377,sol_nn
739,0.478,0.996235,sol_nn
740,0.48,0.9950776,sol_nn
741,0.482,0.9938648,sol_nn
742,0.484,0.992596,sol_nn
743,0.486,0.99127156,sol_nn
744,0.488,0.989891,sol_nn
745,0.49,0.98845464,sol_nn
746,0.492,0.9869625,sol_nn
747,0.494,0.9854143,sol_nn
748,0.496,0.9838101,sol_nn
749,0.498,0.98214996,sol_nn
750,0.5,0.98043495,sol_nn
751,0.502,0.97866404,sol_nn
752,0.504,0.976838,sol_nn
753,0.506,0.97495764,sol_nn
754,0.508,0.97302264,sol_nn
755,0.51,0.97103375,sol_nn
756,0.512,0.96899116,sol_nn
757,0.514,0.9668954,sol_nn
758,0.516,0.9647472,sol_nn
759,0.518,0.96254677,sol_nn
760,0.52,0.9602943,sol_nn
761,0.522,0.9579912,sol_nn
762,0.524,0.9556379,sol_nn
763,0.526,0.95323426,sol_nn
764,0.528,0.9507817,sol_nn
765,0.53,0.9482807,sol_nn
766,0.532,0.94573194,sol_nn
767,0.534,0.94313556,sol_nn
768,0.536,0.94049346,sol_nn
769,0.538,0.9378051,sol_nn
770,0.54,0.93507177,sol_nn
771,0.542,0.93229455,sol_nn
772,0.544,0.92947334,sol_nn
773,0.546,0.9266099,sol_nn
774,0.548,0.92370474,sol_nn
775,0.55,0.9207576,sol_nn
776,0.552,0.91777027,sol_nn
777,0.554,0.91474336,sol_nn
778,0.556,0.9116775,sol_nn
779,0.558,0.9085737,sol_nn
780,0.56,0.90543246,sol_nn
781,0.562,0.902255,sol_nn
782,0.564,0.8990418,sol_nn
783,0.566,0.89579314,sol_nn
784,0.568,0.8925104,sol_nn
785,0.57,0.8891942,sol_nn
786,0.572,0.8858455,sol_nn
787,0.574,0.88246465,sol_nn
788,0.576,0.8790526,sol_nn
789,0.578,0.8756104,sol_nn
790,0.58,0.87213796,sol_nn
791,0.582,0.8686368,sol_nn
792,0.584,0.8651072,sol_nn
793,0.586,0.86155003,sol_nn
794,0.588,0.85796577,sol_nn
795,0.59,0.85435563,sol_nn
796,0.592,0.8507196,sol_nn
797,0.594,0.847059,sol_nn
798,0.596,0.8433739,sol_nn
799,0.598,0.8396651,sol_nn
800,0.6,0.8359334,sol_nn
801,0.602,0.8321796,sol_nn
802,0.604,0.82840407,sol_nn
803,0.606,0.8246069,sol_nn
804,0.608,0.8207898,sol_nn
805,0.61,0.81695235,sol_nn
806,0.612,0.8130956,sol_nn
807,0.614,0.80921996,sol_nn
808,0.616,0.805326,sol_nn
809,0.618,0.8014146,sol_nn
810,0.62,0.79748565,sol_nn
811,0.622,0.79354006,sol_nn
812,0.624,0.7895785,sol_nn
813,0.626,0.78560084,sol_nn
814,0.628,0.7816079,sol_nn
815,0.63,0.7776005,sol_nn
816,0.632,0.7735786,sol_nn
817,0.634,0.7695433,sol_nn
818,0.636,0.7654938,sol_nn
819,0.638,0.76143193,sol_nn
820,0.64,0.7573573,sol_nn
821,0.642,0.75327015,sol_nn
822,0.644,0.74917185,sol_nn
823,0.646,0.7450615,sol_nn
824,0.648,0.7409409,sol_nn
825,0.65,0.7368092,sol_nn
826,0.652,0.73266757,sol_nn
827,0.654,0.72851574,sol_nn
828,0.656,0.7243547,sol_nn
829,0.658,0.7201841,sol_nn
830,0.66,0.71600467,sol_nn
831,0.662,0.7118171,sol_nn
832,0.664,0.7076211,sol_nn
833,0.666,0.7034171,sol_nn
834,0.668,0.6992058,sol_nn
835,0.67,0.6949866,sol_nn
836,0.672,0.6907609,sol_nn
837,0.674,0.686528,sol_nn
838,0.676,0.68228877,sol_nn
839,0.678,0.6780436,sol_nn
840,0.68,0.6737917,sol_nn
841,0.682,0.669535,sol_nn
842,0.684,0.6652726,sol_nn
843,0.686,0.6610046,sol_nn
844,0.688,0.65673196,sol_nn
845,0.69,0.65245444,sol_nn
846,0.692,0.6481722,sol_nn
847,0.694,0.6438859,sol_nn
848,0.696,0.6395955,sol_nn
849,0.698,0.6353008,sol_nn
850,0.7,0.6310029,sol_nn
851,0.702,0.6267012,sol_nn
852,0.704,0.62239635,sol_nn
853,0.706,0.6180883,sol_nn
854,0.708,0.61377734,sol_nn
855,0.71,0.6094635,sol_nn
856,0.712,0.60514706,sol_nn
857,0.714,0.60082835,sol_nn
858,0.716,0.5965072,sol_nn
859,0.718,0.5921841,sol_nn
860,0.72,0.58785874,sol_nn
861,0.722,0.5835318,sol_nn
862,0.724,0.57920337,sol_nn
863,0.726,0.5748732,sol_nn
864,0.728,0.57054174,sol_nn
865,0.73,0.566209,sol_nn
866,0.732,0.56187534,sol_nn
867,0.734,0.55754054,sol_nn
868,0.736,0.55320525,sol_nn
869,0.738,0.5488688,sol_nn
870,0.74,0.54453164,sol_nn
871,0.742,0.54019475,sol_nn
872,0.744,0.5358571,sol_nn
873,0.746,0.53151923,sol_nn
874,0.748,0.5271812,sol_nn
875,0.75,0.5228435,sol_nn
876,0.752,0.5185057,sol_nn
877,0.754,0.5141679,sol_nn
878,0.756,0.50983083,sol_nn
879,0.758,0.50549376,sol_nn
880,0.76,0.5011574,sol_nn
881,0.762,0.49682155,sol_nn
882,0.764,0.49248663,sol_nn
883,0.766,0.48815233,sol_nn
884,0.768,0.48381877,sol_nn
885,0.77,0.4794863,sol_nn
886,0.772,0.47515464,sol_nn
887,0.774,0.47082463,sol_nn
888,0.776,0.46649525,sol_nn
889,0.778,0.4621678,sol_nn
890,0.78,0.45784107,sol_nn
891,0.782,0.45351598,sol_nn
892,0.784,0.44919282,sol_nn
893,0.786,0.4448708,sol_nn
894,0.788,0.4405504,sol_nn
895,0.79,0.43623218,sol_nn
896,0.792,0.43191522,sol_nn
897,0.794,0.42760003,sol_nn
898,0.796,0.42328745,sol_nn
899,0.798,0.4189764,sol_nn
900,0.8,0.41466773,sol_nn
901,0.802,0.41036108,sol_nn
902,0.804,0.406056,sol_nn
903,0.806,0.40175387,sol_nn
904,0.808,0.3974539,sol_nn
905,0.81,0.39315602,sol_nn
906,0.812,0.38886055,sol_nn
907,0.814,0.38456792,sol_nn
908,0.816,0.3802774,sol_nn
909,0.818,0.37598923,sol_nn
910,0.82,0.37170422,sol_nn
911,0.822,0.3674215,sol_nn
912,0.824,0.36314133,sol_nn
913,0.826,0.3588644,sol_nn
914,0.828,0.3545901,sol_nn
915,0.83,0.3503184,sol_nn
916,0.832,0.34604943,sol_nn
917,0.834,0.34178388,sol_nn
918,0.836,0.33752117,sol_nn
919,0.838,0.33326125,sol_nn
920,0.84,0.32900432,sol_nn
921,0.842,0.32475066,sol_nn
922,0.844,0.32050025,sol_nn
923,0.846,0.3162527,sol_nn
924,0.848,0.3120084,sol_nn
925,0.85,0.30776733,sol_nn
926,0.852,0.30352938,sol_nn
927,0.854,0.29929483,sol_nn
928,0.856,0.2950638,sol_nn
929,0.858,0.29083574,sol_nn
930,0.86,0.28661144,sol_nn
931,0.862,0.28239042,sol_nn
932,0.864,0.27817252,sol_nn
933,0.866,0.2739586,sol_nn
934,0.868,0.26974764,sol_nn
935,0.87,0.2655408,sol_nn
936,0.872,0.2613372,sol_nn
937,0.874,0.2571372,sol_nn
938,0.876,0.25294036,sol_nn
939,0.878,0.24874763,sol_nn
940,0.88,0.24455869,sol_nn
941,0.882,0.24037318,sol_nn
942,0.884,0.23619145,sol_nn
943,0.886,0.23201321,sol_nn
944,0.888,0.22783905,sol_nn
945,0.89,0.22366837,sol_nn
946,0.892,0.21950144,sol_nn
947,0.894,0.21533799,sol_nn
948,0.896,0.21117862,sol_nn
949,0.898,0.20702347,sol_nn
950,0.9,0.20287186,sol_nn
951,0.902,0.19872393,sol_nn
952,0.904,0.19458008,sol_nn
953,0.906,0.19043984,sol_nn
954,0.908,0.18630365,sol_nn
955,0.91,0.18217112,sol_nn
956,0.912,0.17804278,sol_nn
957,0.914,0.17391829,sol_nn
958,0.916,0.16979766,sol_nn
959,0.918,0.16568106,sol_nn
960,0.92,0.16156846,sol_nn
961,0.922,0.15745921,sol_nn
962,0.924,0.15335461,sol_nn
963,0.926,0.14925382,sol_nn
964,0.928,0.14515716,sol_nn
965,0.93,0.14106373,sol_nn
966,0.932,0.13697493,sol_nn
967,0.934,0.13288976,sol_nn
968,0.936,0.12880887,sol_nn
969,0.938,0.124731794,sol_nn
970,0.94,0.12065852,sol_nn
971,0.942,0.116589524,sol_nn
972,0.944,0.11252436,sol_nn
973,0.946,0.10846315,sol_nn
974,0.948,0.104406185,sol_nn
975,0.95,0.10035296,sol_nn
976,0.952,0.09630353,sol_nn
977,0.954,0.09225848,sol_nn
978,0.956,0.08821716,sol_nn
979,0.958,0.084179625,sol_nn
980,0.96,0.0801462,sol_nn
981,0.962,0.07611661,sol_nn
982,0.964,0.072091065,sol_nn
983,0.966,0.068069205,sol_nn
984,0.968,0.06405177,sol_nn
985,0.97,0.06003765,sol_nn
986,0.972,0.056027588,sol_nn
987,0.974,0.052021727,sol_nn
988,0.976,0.04801915,sol_nn
989,0.978,0.044020828,sol_nn
990,0.98,0.040026087,sol_nn
991,0.982,0.036035437,sol_nn
992,0.984,0.032048285,sol_nn
993,0.986,0.028065132,sol_nn
994,0.988,0.024085604,sol_nn
995,0.99,0.02011011,sol_nn
996,0.992,0.016137816,sol_nn
997,0.994,0.012169786,sol_nn
998,0.996,0.0082049575,sol_nn
999,0.998,0.0042438544,sol_nn
1000,1.0,0.00028659776,sol_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_3000/test_nn.csv <==
,X_x,value,name
0,-1.0,5.358085e-05,test_nn
1,-0.998,0.0041778567,test_nn
2,-0.996,0.00829868,test_nn
3,-0.994,0.012416233,test_nn
4,-0.992,0.016530648,test_nn
5,-0.99,0.020641593,test_nn
6,-0.988,0.024749288,test_nn
7,-0.986,0.028853688,test_nn
8,-0.984,0.03295454,test_nn
9,-0.982,0.037052598,test_nn
10,-0.98,0.041147266,test_nn
11,-0.978,0.045239214,test_nn
12,-0.976,0.049327422,test_nn
13,-0.974,0.053412918,test_nn
14,-0.972,0.057495225,test_nn
15,-0.97,0.061574522,test_nn
16,-0.968,0.065650985,test_nn
17,-0.966,0.06972405,test_nn
18,-0.964,0.07379468,test_nn
19,-0.962,0.077861965,test_nn
20,-0.96,0.08192676,test_nn
21,-0.958,0.08598836,test_nn
22,-0.956,0.090047285,test_nn
23,-0.954,0.094103515,test_nn
24,-0.952,0.098156735,test_nn
25,-0.95,0.10220745,test_nn
26,-0.948,0.10625531,test_nn
27,-0.946,0.11030048,test_nn
28,-0.944,0.11434314,test_nn
29,-0.942,0.118382946,test_nn
30,-0.94,0.12242024,test_nn
31,-0.938,0.12645477,test_nn
32,-0.936,0.1304871,test_nn
33,-0.934,0.13451642,test_nn
34,-0.932,0.13854367,test_nn
35,-0.93,0.14256808,test_nn
36,-0.928,0.1465904,test_nn
37,-0.926,0.15061043,test_nn
38,-0.924,0.15462744,test_nn
39,-0.922,0.15864265,test_nn
40,-0.92,0.16265517,test_nn
41,-0.918,0.16666593,test_nn
42,-0.916,0.1706738,test_nn
43,-0.914,0.17467967,test_nn
44,-0.912,0.17868331,test_nn
45,-0.91,0.1826848,test_nn
46,-0.908,0.186684,test_nn
47,-0.906,0.19068125,test_nn
48,-0.904,0.19467637,test_nn
49,-0.902,0.1986693,test_nn
50,-0.9,0.20266029,test_nn
51,-0.898,0.20664954,test_nn
52,-0.896,0.21063638,test_nn
53,-0.894,0.21462172,test_nn
54,-0.892,0.21860452,test_nn
55,-0.89,0.22258611,test_nn
56,-0.888,0.2265658,test_nn
57,-0.886,0.23054332,test_nn
58,-0.884,0.23451929,test_nn
59,-0.882,0.23849344,test_nn
60,-0.88,0.24246606,test_nn
61,-0.878,0.2464369,test_nn
62,-0.876,0.25040627,test_nn
63,-0.874,0.254374,test_nn
64,-0.872,0.2583403,test_nn
65,-0.87,0.2623048,test_nn
66,-0.868,0.26626828,test_nn
67,-0.866,0.27023023,test_nn
68,-0.864,0.27419084,test_nn
69,-0.862,0.27815017,test_nn
70,-0.86,0.282108,test_nn
71,-0.858,0.28606504,test_nn
72,-0.856,0.2900206,test_nn
73,-0.854,0.2939754,test_nn
74,-0.852,0.29792887,test_nn
75,-0.85,0.30188155,test_nn
76,-0.848,0.30583322,test_nn
77,-0.846,0.3097838,test_nn
78,-0.844,0.3137339,test_nn
79,-0.842,0.31768328,test_nn
80,-0.84,0.32163173,test_nn
81,-0.838,0.32557967,test_nn
82,-0.836,0.32952696,test_nn
83,-0.834,0.3334741,test_nn
84,-0.832,0.3374204,test_nn
85,-0.83,0.34136665,test_nn
86,-0.828,0.3453127,test_nn
87,-0.826,0.34925863,test_nn
88,-0.824,0.35320425,test_nn
89,-0.822,0.35714984,test_nn
90,-0.82,0.3610956,test_nn
91,-0.818,0.36504158,test_nn
92,-0.816,0.36898765,test_nn
93,-0.814,0.37293422,test_nn
94,-0.812,0.37688103,test_nn
95,-0.81,0.38082838,test_nn
96,-0.808,0.3847766,test_nn
97,-0.806,0.38872552,test_nn
98,-0.804,0.39267492,test_nn
99,-0.802,0.39662582,test_nn
100,-0.8,0.4005774,test_nn
101,-0.798,0.40453026,test_nn
102,-0.796,0.40848422,test_nn
103,-0.794,0.41243967,test_nn
104,-0.792,0.41639686,test_nn
105,-0.79,0.42035547,test_nn
106,-0.788,0.424316,test_nn
107,-0.786,0.42827845,test_nn
108,-0.784,0.43224293,test_nn
109,-0.782,0.4362092,test_nn
110,-0.78,0.4401781,test_nn
111,-0.778,0.44414926,test_nn
112,-0.776,0.44812295,test_nn
113,-0.774,0.45209974,test_nn
114,-0.772,0.45607877,test_nn
115,-0.77,0.46006116,test_nn
116,-0.768,0.4640465,test_nn
117,-0.766,0.46803555,test_nn
118,-0.764,0.47202742,test_nn
119,-0.762,0.47602317,test_nn
120,-0.76,0.4800229,test_nn
121,-0.758,0.484026,test_nn
122,-0.756,0.48803374,test_nn
123,-0.754,0.492045,test_nn
124,-0.752,0.49606103,test_nn
125,-0.75,0.5000811,test_nn
126,-0.748,0.5041063,test_nn
127,-0.746,0.5081363,test_nn
128,-0.744,0.5121705,test_nn
129,-0.742,0.5162107,test_nn
130,-0.74,0.5202555,test_nn
131,-0.738,0.52430606,test_nn
132,-0.736,0.52836174,test_nn
133,-0.734,0.53242344,test_nn
134,-0.732,0.5364908,test_nn
135,-0.73,0.5405637,test_nn
136,-0.728,0.5446429,test_nn
137,-0.726,0.54872835,test_nn
138,-0.724,0.55282027,test_nn
139,-0.722,0.556918,test_nn
140,-0.72,0.5610226,test_nn
141,-0.718,0.56513387,test_nn
142,-0.716,0.5692517,test_nn
143,-0.714,0.57337624,test_nn
144,-0.712,0.57750785,test_nn
145,-0.71,0.5816462,test_nn
146,-0.708,0.58579135,test_nn
147,-0.706,0.58994365,test_nn
148,-0.704,0.59410286,test_nn
149,-0.702,0.59826916,test_nn
150,-0.7,0.60244304,test_nn
151,-0.698,0.60662335,test_nn
152,-0.696,0.61081105,test_nn
153,-0.694,0.61500585,test_nn
154,-0.692,0.6192075,test_nn
155,-0.69,0.6234162,test_nn
156,-0.688,0.6276317,test_nn
157,-0.686,0.63185376,test_nn
158,-0.684,0.63608295,test_nn
159,-0.682,0.6403185,test_nn
160,-0.68,0.64456064,test_nn
161,-0.678,0.64880896,test_nn
162,-0.676,0.65306336,test_nn
163,-0.674,0.6573236,test_nn
164,-0.672,0.66158974,test_nn
165,-0.67,0.66586095,test_nn
166,-0.668,0.67013764,test_nn
167,-0.666,0.6744192,test_nn
168,-0.664,0.67870516,test_nn
169,-0.662,0.68299514,test_nn
170,-0.66,0.6872896,test_nn
171,-0.658,0.69158745,test_nn
172,-0.656,0.69588804,test_nn
173,-0.654,0.7001917,test_nn
174,-0.652,0.7044975,test_nn
175,-0.65,0.70880497,test_nn
176,-0.648,0.7131139,test_nn
177,-0.646,0.71742344,test_nn
178,-0.644,0.72173315,test_nn
179,-0.642,0.72604233,test_nn
180,-0.64,0.73035043,test_nn
181,-0.638,0.7346568,test_nn
182,-0.636,0.7389611,test_nn
183,-0.634,0.7432622,test_nn
184,-0.632,0.74755913,test_nn
185,-0.63,0.751852,test_nn
186,-0.628,0.7561391,test_nn
187,-0.626,0.76042044,test_nn
188,-0.624,0.7646943,test_nn
189,-0.622,0.7689604,test_nn
190,-0.62,0.773218,test_nn
191,-0.618,0.7774656,test_nn
192,-0.616,0.78170264,test_nn
193,-0.614,0.78592795,test_nn
194,-0.612,0.7901406,test_nn
195,-0.61,0.79433966,test_nn
196,-0.608,0.7985239,test_nn
197,-0.606,0.8026921,test_nn
198,-0.604,0.8068436,test_nn
199,-0.602,0.81097686,test_nn
200,-0.6,0.81509084,test_nn
201,-0.598,0.8191844,test_nn
202,-0.596,0.8232562,test_nn
203,-0.594,0.8273051,test_nn
204,-0.592,0.83133024,test_nn
205,-0.59,0.83532953,test_nn
206,-0.588,0.8393021,test_nn
207,-0.586,0.8432468,test_nn
208,-0.584,0.8471624,test_nn
209,-0.582,0.8510473,test_nn
210,-0.58,0.85490024,test_nn
211,-0.578,0.8587197,test_nn
212,-0.576,0.86250484,test_nn
213,-0.574,0.86625355,test_nn
214,-0.572,0.8699647,test_nn
215,-0.57,0.8736375,test_nn
216,-0.568,0.87726974,test_nn
217,-0.566,0.88086087,test_nn
218,-0.564,0.8844089,test_nn
219,-0.562,0.8879128,test_nn
220,-0.56,0.8913704,test_nn
221,-0.558,0.8947816,test_nn
222,-0.556,0.89814395,test_nn
223,-0.554,0.9014569,test_nn
224,-0.552,0.904719,test_nn
225,-0.55,0.90792865,test_nn
226,-0.548,0.91108483,test_nn
227,-0.546,0.9141864,test_nn
228,-0.544,0.9172314,test_nn
229,-0.542,0.9202195,test_nn
230,-0.54,0.9231497,test_nn
231,-0.538,0.92601985,test_nn
232,-0.536,0.9288298,test_nn
233,-0.534,0.93157846,test_nn
234,-0.532,0.9342641,test_nn
235,-0.53,0.93688685,test_nn
236,-0.528,0.9394452,test_nn
237,-0.526,0.9419384,test_nn
238,-0.524,0.9443658,test_nn
239,-0.522,0.94672686,test_nn
240,-0.52,0.94902086,test_nn
241,-0.518,0.951247,test_nn
242,-0.516,0.95340496,test_nn
243,-0.514,0.95549476,test_nn
244,-0.512,0.9575159,test_nn
245,-0.51,0.95946753,test_nn
246,-0.508,0.9613503,test_nn
247,-0.506,0.96316385,test_nn
248,-0.504,0.9649083,test_nn
249,-0.502,0.9665837,test_nn
250,-0.5,0.96819043,test_nn
251,-0.498,0.96972823,test_nn
252,-0.496,0.97119826,test_nn
253,-0.494,0.97260076,test_nn
254,-0.492,0.97393626,test_nn
255,-0.49,0.97520494,test_nn
256,-0.488,0.9764089,test_nn
257,-0.486,0.97754765,test_nn
258,-0.484,0.9786227,test_nn
259,-0.482,0.9796353,test_nn
260,-0.48,0.9805861,test_nn
261,-0.478,0.98147655,test_nn
262,-0.476,0.98230827,test_nn
263,-0.474,0.98308176,test_nn
264,-0.472,0.9837996,test_nn
265,-0.47,0.984462,test_nn
266,-0.468,0.98507154,test_nn
267,-0.466,0.98562896,test_nn
268,-0.464,0.98613703,test_nn
269,-0.462,0.9865962,test_nn
270,-0.46,0.98700917,test_nn
271,-0.458,0.9873769,test_nn
272,-0.456,0.98770165,test_nn
273,-0.454,0.98798513,test_nn
274,-0.452,0.98822933,test_nn
275,-0.45,0.9884354,test_nn
276,-0.448,0.9886061,test_nn
277,-0.446,0.9887425,test_nn
278,-0.444,0.9888468,test_nn
279,-0.442,0.98892057,test_nn
280,-0.44,0.9889656,test_nn
281,-0.438,0.9889839,test_nn
282,-0.436,0.9889767,test_nn
283,-0.434,0.98894596,test_nn
284,-0.432,0.98889303,test_nn
285,-0.43,0.9888202,test_nn
286,-0.428,0.9887285,test_nn
287,-0.426,0.9886195,test_nn
288,-0.424,0.9884943,test_nn
289,-0.422,0.98835516,test_nn
290,-0.42,0.9882026,test_nn
291,-0.418,0.9880388,test_nn
292,-0.416,0.98786426,test_nn
293,-0.414,0.9876803,test_nn
294,-0.412,0.98748827,test_nn
295,-0.41,0.9872893,test_nn
296,-0.408,0.9870839,test_nn
297,-0.406,0.9868743,test_nn
298,-0.404,0.98666,test_nn
299,-0.402,0.98644245,test_nn
300,-0.4,0.9862226,test_nn
301,-0.398,0.9860013,test_nn
302,-0.396,0.9857789,test_nn
303,-0.394,0.98555654,test_nn
304,-0.392,0.9853344,test_nn
305,-0.39,0.9851138,test_nn
306,-0.388,0.98489434,test_nn
307,-0.386,0.984677,test_nn
308,-0.384,0.98446244,test_nn
309,-0.382,0.98425084,test_nn
310,-0.38,0.98404264,test_nn
311,-0.378,0.9838384,test_nn
312,-0.376,0.98363817,test_nn
313,-0.374,0.983442,test_nn
314,-0.372,0.98325104,test_nn
315,-0.37,0.98306465,test_nn
316,-0.368,0.98288363,test_nn
317,-0.366,0.9827077,test_nn
318,-0.364,0.9825374,test_nn
319,-0.362,0.9823728,test_nn
320,-0.36,0.9822139,test_nn
321,-0.358,0.98206097,test_nn
322,-0.356,0.9819136,test_nn
323,-0.354,0.98177266,test_nn
324,-0.352,0.9816377,test_nn
325,-0.35,0.9815091,test_nn
326,-0.348,0.98138607,test_nn
327,-0.346,0.98126966,test_nn
328,-0.344,0.9811591,test_nn
329,-0.342,0.9810547,test_nn
330,-0.34,0.9809567,test_nn
331,-0.338,0.9808644,test_nn
332,-0.336,0.9807783,test_nn
333,-0.334,0.980698,test_nn
334,-0.332,0.98062384,test_nn
335,-0.33,0.980555,test_nn
336,-0.328,0.9804924,test_nn
337,-0.326,0.98043543,test_nn
338,-0.324,0.9803841,test_nn
339,-0.322,0.98033816,test_nn
340,-0.32,0.9802976,test_nn
341,-0.318,0.9802626,test_nn
342,-0.316,0.9802322,test_nn
343,-0.314,0.98020774,test_nn
344,-0.312,0.980188,test_nn
345,-0.31,0.98017305,test_nn
346,-0.308,0.9801628,test_nn
347,-0.306,0.9801575,test_nn
348,-0.304,0.9801565,test_nn
349,-0.302,0.9801598,test_nn
350,-0.3,0.9801679,test_nn
351,-0.298,0.98018014,test_nn
352,-0.296,0.9801963,test_nn
353,-0.294,0.98021656,test_nn
354,-0.292,0.9802406,test_nn
355,-0.29,0.980268,test_nn
356,-0.288,0.98029953,test_nn
357,-0.286,0.9803342,test_nn
358,-0.284,0.98037255,test_nn
359,-0.282,0.98041415,test_nn
360,-0.28,0.9804585,test_nn
361,-0.278,0.98050624,test_nn
362,-0.276,0.98055637,test_nn
363,-0.274,0.98060983,test_nn
364,-0.272,0.9806656,test_nn
365,-0.27,0.98072433,test_nn
366,-0.268,0.98078495,test_nn
367,-0.266,0.98084813,test_nn
368,-0.264,0.98091394,test_nn
369,-0.262,0.98098123,test_nn
370,-0.26,0.98105055,test_nn
371,-0.258,0.98112214,test_nn
372,-0.256,0.9811953,test_nn
373,-0.254,0.9812699,test_nn
374,-0.252,0.98134613,test_nn
375,-0.25,0.98142415,test_nn
376,-0.248,0.98150367,test_nn
377,-0.246,0.9815842,test_nn
378,-0.244,0.9816659,test_nn
379,-0.242,0.98174846,test_nn
380,-0.24,0.9818323,test_nn
381,-0.238,0.98191714,test_nn
382,-0.236,0.98200274,test_nn
383,-0.234,0.9820886,test_nn
384,-0.232,0.98217577,test_nn
385,-0.23,0.9822631,test_nn
386,-0.228,0.9823507,test_nn
387,-0.226,0.98243946,test_nn
388,-0.224,0.98252815,test_nn
389,-0.222,0.982617,test_nn
390,-0.22,0.98270637,test_nn
391,-0.218,0.9827956,test_nn
392,-0.216,0.982885,test_nn
393,-0.214,0.9829744,test_nn
394,-0.212,0.9830637,test_nn
395,-0.21,0.98315275,test_nn
396,-0.208,0.98324174,test_nn
397,-0.206,0.9833308,test_nn
398,-0.204,0.98341924,test_nn
399,-0.202,0.98350745,test_nn
400,-0.2,0.9835951,test_nn
401,-0.198,0.98368263,test_nn
402,-0.196,0.98376966,test_nn
403,-0.194,0.9838558,test_nn
404,-0.192,0.9839417,test_nn
405,-0.19,0.984027,test_nn
406,-0.188,0.98411185,test_nn
407,-0.186,0.98419577,test_nn
408,-0.184,0.9842791,test_nn
409,-0.182,0.9843616,test_nn
410,-0.18,0.98444307,test_nn
411,-0.178,0.9845243,test_nn
412,-0.176,0.9846049,test_nn
413,-0.174,0.98468417,test_nn
414,-0.172,0.9847631,test_nn
415,-0.17,0.9848409,test_nn
416,-0.168,0.98491806,test_nn
417,-0.166,0.984994,test_nn
418,-0.164,0.9850691,test_nn
419,-0.162,0.98514354,test_nn
420,-0.16,0.98521715,test_nn
421,-0.158,0.9852895,test_nn
422,-0.156,0.98536104,test_nn
423,-0.154,0.985432,test_nn
424,-0.152,0.9855019,test_nn
425,-0.15,0.9855707,test_nn
426,-0.148,0.9856386,test_nn
427,-0.146,0.9857057,test_nn
428,-0.144,0.9857718,test_nn
429,-0.142,0.9858371,test_nn
430,-0.14,0.9859013,test_nn
431,-0.138,0.9859649,test_nn
432,-0.136,0.9860276,test_nn
433,-0.134,0.9860889,test_nn
434,-0.132,0.98614985,test_nn
435,-0.13,0.9862101,test_nn
436,-0.128,0.9862692,test_nn
437,-0.126,0.9863272,test_nn
438,-0.124,0.986385,test_nn
439,-0.122,0.9864413,test_nn
440,-0.12,0.9864973,test_nn
441,-0.118,0.98655236,test_nn
442,-0.116,0.98660666,test_nn
443,-0.114,0.9866604,test_nn
444,-0.112,0.9867132,test_nn
445,-0.11,0.9867654,test_nn
446,-0.108,0.98681664,test_nn
447,-0.106,0.9868672,test_nn
448,-0.104,0.9869171,test_nn
449,-0.102,0.98696667,test_nn
450,-0.1,0.98701555,test_nn
451,-0.098,0.9870635,test_nn
452,-0.096,0.98711115,test_nn
453,-0.094,0.9871577,test_nn
454,-0.092,0.9872037,test_nn
455,-0.09,0.98724926,test_nn
456,-0.088,0.9872943,test_nn
457,-0.086,0.98733866,test_nn
458,-0.084,0.98738253,test_nn
459,-0.082,0.987426,test_nn
460,-0.08,0.98746836,test_nn
461,-0.078,0.98751086,test_nn
462,-0.076,0.98755234,test_nn
463,-0.074,0.9875934,test_nn
464,-0.072,0.9876339,test_nn
465,-0.07,0.98767364,test_nn
466,-0.068,0.9877134,test_nn
467,-0.066,0.9877522,test_nn
468,-0.064,0.9877902,test_nn
469,-0.062,0.98782796,test_nn
470,-0.06,0.98786527,test_nn
471,-0.058,0.9879015,test_nn
472,-0.056,0.98793817,test_nn
473,-0.054,0.9879736,test_nn
474,-0.052,0.98800844,test_nn
475,-0.05,0.9880428,test_nn
476,-0.048,0.9880764,test_nn
477,-0.046,0.9881095,test_nn
478,-0.044,0.9881416,test_nn
479,-0.042,0.9881732,test_nn
480,-0.04,0.9882047,test_nn
481,-0.038,0.988235,test_nn
482,-0.036,0.9882644,test_nn
483,-0.034,0.98829323,test_nn
484,-0.032,0.98832136,test_nn
485,-0.03,0.9883483,test_nn
486,-0.028,0.9883747,test_nn
487,-0.026,0.9883998,test_nn
488,-0.024,0.98842484,test_nn
489,-0.022,0.98844844,test_nn
490,-0.02,0.9884714,test_nn
491,-0.018,0.98849314,test_nn
492,-0.016,0.98851377,test_nn
493,-0.014,0.98853344,test_nn
494,-0.012,0.9885519,test_nn
495,-0.01,0.98856926,test_nn
496,-0.008,0.9885855,test_nn
497,-0.006,0.98860097,test_nn
498,-0.004,0.9886148,test_nn
499,-0.002,0.9886272,test_nn
500,0.0,0.9886388,test_nn
501,0.002,0.98864865,test_nn
502,0.004,0.9886575,test_nn
503,0.006,0.9886644,test_nn
504,0.008,0.9886704,test_nn
505,0.01,0.9886748,test_nn
506,0.012,0.9886776,test_nn
507,0.014,0.98867905,test_nn
508,0.016,0.9886785,test_nn
509,0.018,0.9886768,test_nn
510,0.02,0.98867327,test_nn
511,0.022,0.98866844,test_nn
512,0.024,0.9886611,test_nn
513,0.026,0.9886527,test_nn
514,0.028,0.9886423,test_nn
515,0.03,0.9886299,test_nn
516,0.032,0.98861605,test_nn
517,0.034,0.98860043,test_nn
518,0.036,0.98858285,test_nn
519,0.038,0.9885631,test_nn
520,0.04,0.9885421,test_nn
521,0.042,0.98851854,test_nn
522,0.044,0.9884934,test_nn
523,0.046,0.98846674,test_nn
524,0.048,0.98843753,test_nn
525,0.05,0.9884065,test_nn
526,0.052,0.9883735,test_nn
527,0.054,0.9883388,test_nn
528,0.056,0.98830193,test_nn
529,0.058,0.98826313,test_nn
530,0.06,0.98822254,test_nn
531,0.062,0.9881799,test_nn
532,0.064,0.9881352,test_nn
533,0.066,0.9880887,test_nn
534,0.068,0.9880402,test_nn
535,0.07,0.98799,test_nn
536,0.072,0.9879377,test_nn
537,0.074,0.98788375,test_nn
538,0.076,0.98782766,test_nn
539,0.078,0.98776984,test_nn
540,0.08,0.98771024,test_nn
541,0.082,0.98764896,test_nn
542,0.084,0.98758566,test_nn
543,0.086,0.9875213,test_nn
544,0.088,0.98745435,test_nn
545,0.09,0.9873864,test_nn
546,0.092,0.9873167,test_nn
547,0.094,0.9872452,test_nn
548,0.096,0.9871724,test_nn
549,0.098,0.9870984,test_nn
550,0.1,0.9870223,test_nn
551,0.102,0.98694533,test_nn
552,0.104,0.9868669,test_nn
553,0.106,0.98678714,test_nn
554,0.108,0.9867058,test_nn
555,0.11,0.9866238,test_nn
556,0.112,0.9865407,test_nn
557,0.114,0.9864564,test_nn
558,0.116,0.986371,test_nn
559,0.118,0.9862845,test_nn
560,0.12,0.98619723,test_nn
561,0.122,0.98610914,test_nn
562,0.124,0.98602057,test_nn
563,0.126,0.985931,test_nn
564,0.128,0.98584074,test_nn
565,0.13,0.9857499,test_nn
566,0.132,0.98565894,test_nn
567,0.134,0.9855673,test_nn
568,0.136,0.98547506,test_nn
569,0.138,0.9853828,test_nn
570,0.14,0.98529017,test_nn
571,0.142,0.98519754,test_nn
572,0.144,0.9851045,test_nn
573,0.146,0.985012,test_nn
574,0.148,0.984919,test_nn
575,0.15,0.9848265,test_nn
576,0.152,0.9847342,test_nn
577,0.154,0.9846416,test_nn
578,0.156,0.98455006,test_nn
579,0.158,0.98445827,test_nn
580,0.16,0.98436785,test_nn
581,0.162,0.9842774,test_nn
582,0.164,0.9841874,test_nn
583,0.166,0.9840983,test_nn
584,0.168,0.9840098,test_nn
585,0.17,0.9839223,test_nn
586,0.172,0.98383546,test_nn
587,0.174,0.98375,test_nn
588,0.176,0.9836653,test_nn
589,0.178,0.98358184,test_nn
590,0.18,0.9834992,test_nn
591,0.182,0.9834182,test_nn
592,0.184,0.98333824,test_nn
593,0.186,0.98325956,test_nn
594,0.188,0.98318255,test_nn
595,0.19,0.98310685,test_nn
596,0.192,0.98303264,test_nn
597,0.194,0.9829603,test_nn
598,0.196,0.98288935,test_nn
599,0.198,0.9828201,test_nn
600,0.2,0.98275274,test_nn
601,0.202,0.9826872,test_nn
602,0.204,0.98262334,test_nn
603,0.206,0.9825617,test_nn
604,0.208,0.982502,test_nn
605,0.21,0.9824443,test_nn
606,0.212,0.9823887,test_nn
607,0.214,0.98233515,test_nn
608,0.216,0.982284,test_nn
609,0.218,0.982235,test_nn
610,0.22,0.9821886,test_nn
611,0.222,0.9821439,test_nn
612,0.224,0.9821018,test_nn
613,0.226,0.98206204,test_nn
614,0.228,0.9820247,test_nn
615,0.23,0.98199,test_nn
616,0.232,0.981958,test_nn
617,0.234,0.9819284,test_nn
618,0.236,0.9819016,test_nn
619,0.238,0.9818772,test_nn
620,0.24,0.98185533,test_nn
621,0.242,0.98183656,test_nn
622,0.244,0.9818206,test_nn
623,0.246,0.981807,test_nn
624,0.248,0.9817964,test_nn
625,0.25,0.9817884,test_nn
626,0.252,0.9817836,test_nn
627,0.254,0.9817817,test_nn
628,0.256,0.98178256,test_nn
629,0.258,0.98178625,test_nn
630,0.26,0.98179317,test_nn
631,0.262,0.9818026,test_nn
632,0.264,0.9818153,test_nn
633,0.266,0.98183084,test_nn
634,0.268,0.9818496,test_nn
635,0.27,0.98187125,test_nn
636,0.272,0.9818959,test_nn
637,0.274,0.98192376,test_nn
638,0.276,0.98195446,test_nn
639,0.278,0.9819888,test_nn
640,0.28,0.9820256,test_nn
641,0.282,0.9820654,test_nn
642,0.284,0.9821086,test_nn
643,0.286,0.98215485,test_nn
644,0.288,0.98220396,test_nn
645,0.29,0.98225653,test_nn
646,0.292,0.9823121,test_nn
647,0.294,0.98237073,test_nn
648,0.296,0.9824321,test_nn
649,0.298,0.9824968,test_nn
650,0.3,0.9825647,test_nn
651,0.302,0.9826356,test_nn
652,0.304,0.9827098,test_nn
653,0.306,0.9827866,test_nn
654,0.308,0.98286676,test_nn
655,0.31,0.98294985,test_nn
656,0.312,0.98303616,test_nn
657,0.314,0.9831253,test_nn
658,0.316,0.98321766,test_nn
659,0.318,0.98331285,test_nn
660,0.32,0.98341113,test_nn
661,0.322,0.9835123,test_nn
662,0.324,0.9836167,test_nn
663,0.326,0.983724,test_nn
664,0.328,0.98383415,test_nn
665,0.33,0.9839475,test_nn
666,0.332,0.98406374,test_nn
667,0.334,0.9841831,test_nn
668,0.336,0.98430496,test_nn
669,0.338,0.98442996,test_nn
670,0.34,0.984558,test_nn
671,0.342,0.9846888,test_nn
672,0.344,0.98482233,test_nn
673,0.346,0.98495924,test_nn
674,0.348,0.9850986,test_nn
675,0.35,0.9852413,test_nn
676,0.352,0.9853866,test_nn
677,0.354,0.9855343,test_nn
678,0.356,0.98568535,test_nn
679,0.358,0.9858391,test_nn
680,0.36,0.9859951,test_nn
681,0.362,0.9861546,test_nn
682,0.364,0.9863161,test_nn
683,0.366,0.98648024,test_nn
684,0.368,0.9866467,test_nn
685,0.37,0.9868159,test_nn
686,0.372,0.9869871,test_nn
687,0.374,0.9871607,test_nn
688,0.376,0.9873363,test_nn
689,0.378,0.9875134,test_nn
690,0.38,0.98769265,test_nn
691,0.382,0.98787326,test_nn
692,0.384,0.988055,test_nn
693,0.386,0.98823744,test_nn
694,0.388,0.9884208,test_nn
695,0.39,0.98860437,test_nn
696,0.392,0.988788,test_nn
697,0.394,0.98897094,test_nn
698,0.396,0.9891531,test_nn
699,0.398,0.9893336,test_nn
700,0.4,0.98951197,test_nn
701,0.402,0.98968774,test_nn
702,0.404,0.98986006,test_nn
703,0.406,0.9900284,test_nn
704,0.408,0.99019164,test_nn
705,0.41,0.99034894,test_nn
706,0.412,0.99049944,test_nn
707,0.414,0.990642,test_nn
708,0.416,0.9907761,test_nn
709,0.418,0.99090016,test_nn
710,0.42,0.9910124,test_nn
711,0.422,0.99111235,test_nn
712,0.424,0.99119866,test_nn
713,0.426,0.99126863,test_nn
714,0.428,0.9913226,test_nn
715,0.43,0.9913576,test_nn
716,0.432,0.9913727,test_nn
717,0.434,0.9913657,test_nn
718,0.436,0.99133545,test_nn
719,0.438,0.99127966,test_nn
720,0.44,0.9911965,test_nn
721,0.442,0.99108446,test_nn
722,0.444,0.9909415,test_nn
723,0.446,0.99076563,test_nn
724,0.448,0.9905552,test_nn
725,0.45,0.9903079,test_nn
726,0.452,0.9900223,test_nn
727,0.454,0.9896961,test_nn
728,0.456,0.98932767,test_nn
729,0.458,0.9889151,test_nn
730,0.46,0.98845685,test_nn
731,0.462,0.9879506,test_nn
732,0.464,0.9873954,test_nn
733,0.466,0.9867893,test_nn
734,0.468,0.9861307,test_nn
735,0.47,0.9854185,test_nn
736,0.472,0.9846511,test_nn
737,0.474,0.98382723,test_nn
738,0.476,0.9829461,test_nn
739,0.478,0.9820061,test_nn
740,0.48,0.98100686,test_nn
741,0.482,0.97994745,test_nn
742,0.484,0.9788267,test_nn
743,0.486,0.9776444,test_nn
744,0.488,0.9764,test_nn
745,0.49,0.9750932,test_nn
746,0.492,0.9737238,test_nn
747,0.494,0.9722913,test_nn
748,0.496,0.97079587,test_nn
749,0.498,0.9692373,test_nn
750,0.5,0.9676166,test_nn
751,0.502,0.96593267,test_nn
752,0.504,0.96418643,test_nn
753,0.506,0.9623788,test_nn
754,0.508,0.9605094,test_nn
755,0.51,0.9585794,test_nn
756,0.512,0.9565891,test_nn
757,0.514,0.9545392,test_nn
758,0.516,0.95243067,test_nn
759,0.518,0.95026416,test_nn
760,0.52,0.94804,test_nn
761,0.522,0.94575983,test_nn
762,0.524,0.94342446,test_nn
763,0.526,0.94103414,test_nn
764,0.528,0.93859047,test_nn
765,0.53,0.9360945,test_nn
766,0.532,0.93354714,test_nn
767,0.534,0.93094873,test_nn
768,0.536,0.9283017,test_nn
769,0.538,0.92560583,test_nn
770,0.54,0.9228624,test_nn
771,0.542,0.9200731,test_nn
772,0.544,0.9172381,test_nn
773,0.546,0.9143595,test_nn
774,0.548,0.9114378,test_nn
775,0.55,0.90847343,test_nn
776,0.552,0.90546817,test_nn
777,0.554,0.90242285,test_nn
778,0.556,0.8993384,test_nn
779,0.558,0.89621603,test_nn
780,0.56,0.8930565,test_nn
781,0.562,0.88986105,test_nn
782,0.564,0.8866305,test_nn
783,0.566,0.8833653,test_nn
784,0.568,0.8800669,test_nn
785,0.57,0.8767359,test_nn
786,0.572,0.87337375,test_nn
787,0.574,0.8699805,test_nn
788,0.576,0.8665576,test_nn
789,0.578,0.8631059,test_nn
790,0.58,0.85962546,test_nn
791,0.582,0.85611784,test_nn
792,0.584,0.85258347,test_nn
793,0.586,0.84902304,test_nn
794,0.588,0.84543735,test_nn
795,0.59,0.84182745,test_nn
796,0.592,0.8381935,test_nn
797,0.594,0.8345367,test_nn
798,0.596,0.83085704,test_nn
799,0.598,0.82715553,test_nn
800,0.6,0.82343286,test_nn
801,0.602,0.8196899,test_nn
802,0.604,0.81592697,test_nn
803,0.606,0.8121439,test_nn
804,0.608,0.8083429,test_nn
805,0.61,0.804523,test_nn
806,0.612,0.80068547,test_nn
807,0.614,0.79683053,test_nn
808,0.616,0.79295886,test_nn
809,0.618,0.7890714,test_nn
810,0.62,0.78516763,test_nn
811,0.622,0.7812488,test_nn
812,0.624,0.7773152,test_nn
813,0.626,0.77336705,test_nn
814,0.628,0.7694049,test_nn
815,0.63,0.7654295,test_nn
816,0.632,0.7614407,test_nn
817,0.634,0.75743943,test_nn
818,0.636,0.7534254,test_nn
819,0.638,0.74939996,test_nn
820,0.64,0.7453627,test_nn
821,0.642,0.74131393,test_nn
822,0.644,0.73725486,test_nn
823,0.646,0.7331847,test_nn
824,0.648,0.729105,test_nn
825,0.65,0.72501487,test_nn
826,0.652,0.7209156,test_nn
827,0.654,0.7168069,test_nn
828,0.656,0.7126895,test_nn
829,0.658,0.70856327,test_nn
830,0.66,0.70442873,test_nn
831,0.662,0.7002865,test_nn
832,0.664,0.6961365,test_nn
833,0.666,0.6919788,test_nn
834,0.668,0.6878142,test_nn
835,0.67,0.6836421,test_nn
836,0.672,0.6794638,test_nn
837,0.674,0.6752788,test_nn
838,0.676,0.67108756,test_nn
839,0.678,0.6668907,test_nn
840,0.68,0.66268736,test_nn
841,0.682,0.6584793,test_nn
842,0.684,0.6542659,test_nn
843,0.686,0.650047,test_nn
844,0.688,0.64582366,test_nn
845,0.69,0.64159554,test_nn
846,0.692,0.6373628,test_nn
847,0.694,0.633126,test_nn
848,0.696,0.6288853,test_nn
849,0.698,0.62464035,test_nn
850,0.7,0.62039214,test_nn
851,0.702,0.6161402,test_nn
852,0.704,0.61188513,test_nn
853,0.706,0.6076269,test_nn
854,0.708,0.6033657,test_nn
855,0.71,0.59910166,test_nn
856,0.712,0.594835,test_nn
857,0.714,0.59056604,test_nn
858,0.716,0.58629453,test_nn
859,0.718,0.5820212,test_nn
860,0.72,0.57774544,test_nn
861,0.722,0.5734681,test_nn
862,0.724,0.56918925,test_nn
863,0.726,0.5649085,test_nn
864,0.728,0.56062657,test_nn
865,0.73,0.55634326,test_nn
866,0.732,0.5520589,test_nn
867,0.734,0.54777336,test_nn
868,0.736,0.54348737,test_nn
869,0.738,0.5392002,test_nn
870,0.74,0.5349122,test_nn
871,0.742,0.53062445,test_nn
872,0.744,0.5263359,test_nn
873,0.746,0.5220471,test_nn
874,0.748,0.5177582,test_nn
875,0.75,0.5134695,test_nn
876,0.752,0.5091807,test_nn
877,0.754,0.504892,test_nn
878,0.756,0.5006039,test_nn
879,0.758,0.4963159,test_nn
880,0.76,0.49202868,test_nn
881,0.762,0.4877418,test_nn
882,0.764,0.483456,test_nn
883,0.766,0.4791709,test_nn
884,0.768,0.47488648,test_nn
885,0.77,0.4706033,test_nn
886,0.772,0.46632093,test_nn
887,0.774,0.46204033,test_nn
888,0.776,0.45776048,test_nn
889,0.778,0.45348254,test_nn
890,0.78,0.44920543,test_nn
891,0.782,0.44493017,test_nn
892,0.784,0.4406569,test_nn
893,0.786,0.43638495,test_nn
894,0.788,0.43211472,test_nn
895,0.79,0.4278468,test_nn
896,0.792,0.42358026,test_nn
897,0.794,0.41931581,test_nn
898,0.796,0.41505405,test_nn
899,0.798,0.41079402,test_nn
900,0.8,0.40653664,test_nn
901,0.802,0.40228143,test_nn
902,0.804,0.39802808,test_nn
903,0.806,0.3937778,test_nn
904,0.808,0.38953003,test_nn
905,0.81,0.3852845,test_nn
906,0.812,0.38104177,test_nn
907,0.814,0.37680203,test_nn
908,0.816,0.37256485,test_nn
909,0.818,0.36833027,test_nn
910,0.82,0.36409906,test_nn
911,0.822,0.35987055,test_nn
912,0.824,0.3556449,test_nn
913,0.826,0.35142285,test_nn
914,0.828,0.34720376,test_nn
915,0.83,0.34298772,test_nn
916,0.832,0.33877474,test_nn
917,0.834,0.33456552,test_nn
918,0.836,0.33035958,test_nn
919,0.838,0.32615685,test_nn
920,0.84,0.32195753,test_nn
921,0.842,0.3177619,test_nn
922,0.844,0.31357,test_nn
923,0.846,0.30938137,test_nn
924,0.848,0.30519646,test_nn
925,0.85,0.30101523,test_nn
926,0.852,0.29683763,test_nn
927,0.854,0.29266396,test_nn
928,0.856,0.28849432,test_nn
929,0.858,0.28432813,test_nn
930,0.86,0.28016624,test_nn
931,0.862,0.27600813,test_nn
932,0.864,0.2718538,test_nn
933,0.866,0.26770398,test_nn
934,0.868,0.26355767,test_nn
935,0.87,0.25941604,test_nn
936,0.872,0.25527826,test_nn
937,0.874,0.25114477,test_nn
938,0.876,0.24701494,test_nn
939,0.878,0.24288993,test_nn
940,0.88,0.23876938,test_nn
941,0.882,0.23465283,test_nn
942,0.884,0.23054078,test_nn
943,0.886,0.2264329,test_nn
944,0.888,0.22232978,test_nn
945,0.89,0.21823078,test_nn
946,0.892,0.21413627,test_nn
947,0.894,0.21004602,test_nn
948,0.896,0.2059606,test_nn
949,0.898,0.20188008,test_nn
950,0.9,0.1978039,test_nn
951,0.902,0.19373217,test_nn
952,0.904,0.18966527,test_nn
953,0.906,0.18560283,test_nn
954,0.908,0.18154523,test_nn
955,0.91,0.17749214,test_nn
956,0.912,0.17344402,test_nn
957,0.914,0.16940063,test_nn
958,0.916,0.16536196,test_nn
959,0.918,0.16132823,test_nn
960,0.92,0.15729932,test_nn
961,0.922,0.15327473,test_nn
962,0.924,0.14925571,test_nn
963,0.926,0.14524141,test_nn
964,0.928,0.14123216,test_nn
965,0.93,0.13722715,test_nn
966,0.932,0.13322774,test_nn
967,0.934,0.12923296,test_nn
968,0.936,0.12524344,test_nn
969,0.938,0.12125877,test_nn
970,0.94,0.11727895,test_nn
971,0.942,0.11330449,test_nn
972,0.944,0.10933489,test_nn
973,0.946,0.10537036,test_nn
974,0.948,0.10141116,test_nn
975,0.95,0.09745685,test_nn
976,0.952,0.09350747,test_nn
977,0.954,0.08956363,test_nn
978,0.956,0.08562469,test_nn
979,0.958,0.08169076,test_nn
980,0.96,0.07776213,test_nn
981,0.962,0.07383858,test_nn
982,0.964,0.06992032,test_nn
983,0.966,0.066007026,test_nn
984,0.968,0.062099457,test_nn
985,0.97,0.058196522,test_nn
986,0.972,0.054298982,test_nn
987,0.974,0.050406996,test_nn
988,0.976,0.04651968,test_nn
989,0.978,0.042638026,test_nn
990,0.98,0.038761374,test_nn
991,0.982,0.034890264,test_nn
992,0.984,0.031024126,test_nn
993,0.986,0.027163493,test_nn
994,0.988,0.023307996,test_nn
995,0.99,0.019458082,test_nn
996,0.992,0.015612941,test_nn
997,0.994,0.011773671,test_nn
998,0.996,0.007939218,test_nn
999,0.998,0.004110146,test_nn
1000,1.0,0.00028659776,test_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_50/cfg.json <==
{"example": "CM", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "NewModel", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "NewModel", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "GapForcingLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 50, "weight_testfn_obs": 1500, "diagonal_forcing": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 11417, "use_H1_norm": true, "force_bc": false, "chpt_folder": "/tmp/ray/session_2024-09-24_12-19-21_709040_941915/artifacts/2024-09-24_12-19-23/fn_2024-09-24_12-19-23/working_dirs/fn_786c9_00000_0_weight_soln_obs=50_2024-09-24_12-19-23", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_50/diff.csv <==
,X_x,value,name
0,-1.0,0.00014356896,diff
1,-0.998,-0.00085867965,diff
2,-0.996,-0.0018536164,diff
3,-0.994,-0.0028417893,diff
4,-0.992,-0.0038231593,diff
5,-0.99,-0.0047974717,diff
6,-0.988,-0.0057649855,diff
7,-0.986,-0.0067256596,diff
8,-0.984,-0.0076796915,diff
9,-0.982,-0.00862705,diff
10,-0.98,-0.009567747,diff
11,-0.978,-0.010502089,diff
12,-0.976,-0.0114296265,diff
13,-0.974,-0.012350805,diff
14,-0.972,-0.013265576,diff
15,-0.97,-0.014174193,diff
16,-0.968,-0.01507654,diff
17,-0.966,-0.015972547,diff
18,-0.964,-0.016862445,diff
19,-0.962,-0.017746374,diff
20,-0.96,-0.018624164,diff
21,-0.958,-0.01949656,diff
22,-0.956,-0.020362608,diff
23,-0.954,-0.021223165,diff
24,-0.952,-0.02207806,diff
25,-0.95,-0.022927359,diff
26,-0.948,-0.023771249,diff
27,-0.946,-0.024609633,diff
28,-0.944,-0.025442787,diff
29,-0.942,-0.026270382,diff
30,-0.94,-0.02709324,diff
31,-0.938,-0.027910843,diff
32,-0.936,-0.028723873,diff
33,-0.934,-0.029531658,diff
34,-0.932,-0.030334786,diff
35,-0.93,-0.031133339,diff
36,-0.928,-0.031927355,diff
37,-0.926,-0.032716766,diff
38,-0.924,-0.033501998,diff
39,-0.922,-0.034283005,diff
40,-0.92,-0.035060078,diff
41,-0.918,-0.035833,diff
42,-0.916,-0.03660202,diff
43,-0.914,-0.037367284,diff
44,-0.912,-0.03812863,diff
45,-0.91,-0.0388868,diff
46,-0.908,-0.03964162,diff
47,-0.906,-0.040393203,diff
48,-0.904,-0.04114145,diff
49,-0.902,-0.041886806,diff
50,-0.9,-0.042629346,diff
51,-0.898,-0.043368965,diff
52,-0.896,-0.044105858,diff
53,-0.894,-0.044840455,diff
54,-0.892,-0.045572728,diff
55,-0.89,-0.0463026,diff
56,-0.888,-0.047030672,diff
57,-0.886,-0.047756582,diff
58,-0.884,-0.04848118,diff
59,-0.882,-0.049203694,diff
60,-0.88,-0.049924582,diff
61,-0.878,-0.050644413,diff
62,-0.876,-0.05136305,diff
63,-0.874,-0.052080452,diff
64,-0.872,-0.05279714,diff
65,-0.87,-0.053513005,diff
66,-0.868,-0.054228336,diff
67,-0.866,-0.054942966,diff
68,-0.864,-0.055657238,diff
69,-0.862,-0.056371704,diff
70,-0.86,-0.05708629,diff
71,-0.858,-0.057800755,diff
72,-0.856,-0.058515817,diff
73,-0.854,-0.059231237,diff
74,-0.852,-0.059947178,diff
75,-0.85,-0.06066382,diff
76,-0.848,-0.06138143,diff
77,-0.846,-0.06210023,diff
78,-0.844,-0.062820345,diff
79,-0.842,-0.0635418,diff
80,-0.84,-0.064264685,diff
81,-0.838,-0.06498903,diff
82,-0.836,-0.06571561,diff
83,-0.834,-0.06644395,diff
84,-0.832,-0.067174405,diff
85,-0.83,-0.067907244,diff
86,-0.828,-0.06864226,diff
87,-0.826,-0.069380075,diff
88,-0.824,-0.070120275,diff
89,-0.822,-0.07086322,diff
90,-0.82,-0.07160941,diff
91,-0.818,-0.07235837,diff
92,-0.816,-0.07311061,diff
93,-0.814,-0.07386571,diff
94,-0.812,-0.074624985,diff
95,-0.81,-0.07538685,diff
96,-0.808,-0.07615271,diff
97,-0.806,-0.07692239,diff
98,-0.804,-0.07769582,diff
99,-0.802,-0.0784727,diff
100,-0.8,-0.07925385,diff
101,-0.798,-0.08003867,diff
102,-0.796,-0.08082777,diff
103,-0.794,-0.08162123,diff
104,-0.792,-0.08241874,diff
105,-0.79,-0.08322021,diff
106,-0.788,-0.08402619,diff
107,-0.786,-0.08483642,diff
108,-0.784,-0.08565101,diff
109,-0.782,-0.08647013,diff
110,-0.78,-0.08729327,diff
111,-0.778,-0.08812073,diff
112,-0.776,-0.08895293,diff
113,-0.774,-0.0897893,diff
114,-0.772,-0.090629995,diff
115,-0.77,-0.09147474,diff
116,-0.768,-0.09232408,diff
117,-0.766,-0.09317765,diff
118,-0.764,-0.09403503,diff
119,-0.762,-0.094896555,diff
120,-0.76,-0.09576237,diff
121,-0.758,-0.096631885,diff
122,-0.756,-0.09750503,diff
123,-0.754,-0.098382264,diff
124,-0.752,-0.09926295,diff
125,-0.75,-0.10014704,diff
126,-0.748,-0.10103473,diff
127,-0.746,-0.10192558,diff
128,-0.744,-0.102819115,diff
129,-0.742,-0.103716165,diff
130,-0.74,-0.10461581,diff
131,-0.738,-0.10551831,diff
132,-0.736,-0.10642278,diff
133,-0.734,-0.107329756,diff
134,-0.732,-0.10823876,diff
135,-0.73,-0.10914934,diff
136,-0.728,-0.110061616,diff
137,-0.726,-0.1109758,diff
138,-0.724,-0.11189085,diff
139,-0.722,-0.112807006,diff
140,-0.72,-0.11372408,diff
141,-0.718,-0.114641756,diff
142,-0.716,-0.11555964,diff
143,-0.714,-0.1164774,diff
144,-0.712,-0.11739525,diff
145,-0.71,-0.11831275,diff
146,-0.708,-0.119229525,diff
147,-0.706,-0.12014577,diff
148,-0.704,-0.12106061,diff
149,-0.702,-0.12197435,diff
150,-0.7,-0.12288612,diff
151,-0.698,-0.123796195,diff
152,-0.696,-0.12470454,diff
153,-0.694,-0.12561032,diff
154,-0.692,-0.1265136,diff
155,-0.69,-0.12741405,diff
156,-0.688,-0.1283117,diff
157,-0.686,-0.12920612,diff
158,-0.684,-0.13009667,diff
159,-0.682,-0.13098425,diff
160,-0.68,-0.13186753,diff
161,-0.678,-0.13274705,diff
162,-0.676,-0.13362223,diff
163,-0.674,-0.13449329,diff
164,-0.672,-0.13535959,diff
165,-0.67,-0.13622117,diff
166,-0.668,-0.13707793,diff
167,-0.666,-0.1379295,diff
168,-0.664,-0.13877642,diff
169,-0.662,-0.13961768,diff
170,-0.66,-0.140454,diff
171,-0.658,-0.14128488,diff
172,-0.656,-0.14210999,diff
173,-0.654,-0.14292961,diff
174,-0.652,-0.14374387,diff
175,-0.65,-0.14455259,diff
176,-0.648,-0.14535528,diff
177,-0.646,-0.14615273,diff
178,-0.644,-0.14694428,diff
179,-0.642,-0.14773041,diff
180,-0.64,-0.14851099,diff
181,-0.638,-0.14928621,diff
182,-0.636,-0.15005618,diff
183,-0.634,-0.15082109,diff
184,-0.632,-0.15158069,diff
185,-0.63,-0.15233517,diff
186,-0.628,-0.15308505,diff
187,-0.626,-0.15383059,diff
188,-0.624,-0.15457153,diff
189,-0.622,-0.1553083,diff
190,-0.62,-0.1560412,diff
191,-0.618,-0.15677083,diff
192,-0.616,-0.15749669,diff
193,-0.614,-0.15821993,diff
194,-0.612,-0.1589405,diff
195,-0.61,-0.1596592,diff
196,-0.608,-0.1603759,diff
197,-0.606,-0.16109115,diff
198,-0.604,-0.16180557,diff
199,-0.602,-0.16251975,diff
200,-0.6,-0.16323364,diff
201,-0.598,-0.16394842,diff
202,-0.596,-0.16466475,diff
203,-0.594,-0.16538298,diff
204,-0.592,-0.16610342,diff
205,-0.59,-0.1668278,diff
206,-0.588,-0.16755593,diff
207,-0.586,-0.16828883,diff
208,-0.584,-0.16902739,diff
209,-0.582,-0.16977239,diff
210,-0.58,-0.17052507,diff
211,-0.578,-0.17128652,diff
212,-0.576,-0.17205745,diff
213,-0.574,-0.17283887,diff
214,-0.572,-0.17363262,diff
215,-0.57,-0.17443931,diff
216,-0.568,-0.17526048,diff
217,-0.566,-0.17609769,diff
218,-0.564,-0.17695248,diff
219,-0.562,-0.17782593,diff
220,-0.56,-0.17872083,diff
221,-0.558,-0.17963797,diff
222,-0.556,-0.18057978,diff
223,-0.554,-0.18154854,diff
224,-0.552,-0.18254608,diff
225,-0.55,-0.18357497,diff
226,-0.548,-0.18463796,diff
227,-0.546,-0.18573743,diff
228,-0.544,-0.18687642,diff
229,-0.542,-0.1880579,diff
230,-0.54,-0.18928474,diff
231,-0.538,-0.1905616,diff
232,-0.536,-0.1918912,diff
233,-0.534,-0.19327724,diff
234,-0.532,-0.19472438,diff
235,-0.53,-0.19623691,diff
236,-0.528,-0.19781882,diff
237,-0.526,-0.19947499,diff
238,-0.524,-0.20121002,diff
239,-0.522,-0.20294845,diff
240,-0.52,-0.20456505,diff
241,-0.518,-0.20605475,diff
242,-0.516,-0.20741338,diff
243,-0.514,-0.20863473,diff
244,-0.512,-0.20970953,diff
245,-0.51,-0.2106263,diff
246,-0.508,-0.21136826,diff
247,-0.506,-0.21191013,diff
248,-0.504,-0.21221572,diff
249,-0.502,-0.21222031,diff
250,-0.5,-0.21175432,diff
251,-0.498,-0.21083611,diff
252,-0.496,-0.21003962,diff
253,-0.494,-0.20936292,diff
254,-0.492,-0.20880163,diff
255,-0.49,-0.20834976,diff
256,-0.488,-0.20800054,diff
257,-0.486,-0.2077465,diff
258,-0.484,-0.20757794,diff
259,-0.482,-0.20748508,diff
260,-0.48,-0.207457,diff
261,-0.478,-0.20748305,diff
262,-0.476,-0.2075516,diff
263,-0.474,-0.20765197,diff
264,-0.472,-0.20777297,diff
265,-0.47,-0.20790493,diff
266,-0.468,-0.20803893,diff
267,-0.466,-0.20816696,diff
268,-0.464,-0.20828211,diff
269,-0.462,-0.20837867,diff
270,-0.46,-0.20845234,diff
271,-0.458,-0.20849997,diff
272,-0.456,-0.2085197,diff
273,-0.454,-0.20851094,diff
274,-0.452,-0.20847309,diff
275,-0.45,-0.20840788,diff
276,-0.448,-0.20831698,diff
277,-0.446,-0.20820189,diff
278,-0.444,-0.2080661,diff
279,-0.442,-0.20791209,diff
280,-0.44,-0.20774293,diff
281,-0.438,-0.20756209,diff
282,-0.436,-0.20737284,diff
283,-0.434,-0.20717835,diff
284,-0.432,-0.20698154,diff
285,-0.43,-0.20678496,diff
286,-0.428,-0.20659149,diff
287,-0.426,-0.20640367,diff
288,-0.424,-0.2062236,diff
289,-0.422,-0.2060529,diff
290,-0.42,-0.20589364,diff
291,-0.418,-0.20574665,diff
292,-0.416,-0.20561337,diff
293,-0.414,-0.20549417,diff
294,-0.412,-0.20539045,diff
295,-0.41,-0.205302,diff
296,-0.408,-0.20522904,diff
297,-0.406,-0.205172,diff
298,-0.404,-0.20513022,diff
299,-0.402,-0.20510375,diff
300,-0.4,-0.20509219,diff
301,-0.398,-0.20509481,diff
302,-0.396,-0.2051112,diff
303,-0.394,-0.20514071,diff
304,-0.392,-0.20518184,diff
305,-0.39,-0.20523477,diff
306,-0.388,-0.20529795,diff
307,-0.386,-0.20537114,diff
308,-0.384,-0.20545244,diff
309,-0.382,-0.20554245,diff
310,-0.38,-0.20563841,diff
311,-0.378,-0.20574057,diff
312,-0.376,-0.20584798,diff
313,-0.374,-0.20595968,diff
314,-0.372,-0.20607507,diff
315,-0.37,-0.20619255,diff
316,-0.368,-0.20631188,diff
317,-0.366,-0.20643264,diff
318,-0.364,-0.206554,diff
319,-0.362,-0.20667475,diff
320,-0.36,-0.20679498,diff
321,-0.358,-0.20691383,diff
322,-0.356,-0.20703095,diff
323,-0.354,-0.20714569,diff
324,-0.352,-0.20725775,diff
325,-0.35,-0.20736676,diff
326,-0.348,-0.20747262,diff
327,-0.346,-0.20757443,diff
328,-0.344,-0.2076729,diff
329,-0.342,-0.20776653,diff
330,-0.34,-0.20785618,diff
331,-0.338,-0.20794147,diff
332,-0.336,-0.20802188,diff
333,-0.334,-0.20809782,diff
334,-0.332,-0.20816916,diff
335,-0.33,-0.20823562,diff
336,-0.328,-0.20829755,diff
337,-0.326,-0.20835453,diff
338,-0.324,-0.20840663,diff
339,-0.322,-0.20845437,diff
340,-0.32,-0.2084977,diff
341,-0.318,-0.20853645,diff
342,-0.316,-0.2085706,diff
343,-0.314,-0.20860058,diff
344,-0.312,-0.20862657,diff
345,-0.31,-0.20864826,diff
346,-0.308,-0.20866609,diff
347,-0.306,-0.20868039,diff
348,-0.304,-0.20869106,diff
349,-0.302,-0.20869797,diff
350,-0.3,-0.20870173,diff
351,-0.298,-0.20870239,diff
352,-0.296,-0.2087003,diff
353,-0.294,-0.20869482,diff
354,-0.292,-0.20868689,diff
355,-0.29,-0.2086764,diff
356,-0.288,-0.20866364,diff
357,-0.286,-0.20864892,diff
358,-0.284,-0.20863217,diff
359,-0.282,-0.20861334,diff
360,-0.28,-0.20859289,diff
361,-0.278,-0.20857066,diff
362,-0.276,-0.20854712,diff
363,-0.274,-0.20852172,diff
364,-0.272,-0.20849597,diff
365,-0.27,-0.20846897,diff
366,-0.268,-0.20844084,diff
367,-0.266,-0.20841187,diff
368,-0.264,-0.20838219,diff
369,-0.262,-0.20835209,diff
370,-0.26,-0.20832163,diff
371,-0.258,-0.20829093,diff
372,-0.256,-0.2082597,diff
373,-0.254,-0.20822841,diff
374,-0.252,-0.2081973,diff
375,-0.25,-0.208166,diff
376,-0.248,-0.20813483,diff
377,-0.246,-0.20810384,diff
378,-0.244,-0.20807302,diff
379,-0.242,-0.20804316,diff
380,-0.24,-0.20801312,diff
381,-0.238,-0.20798391,diff
382,-0.236,-0.207955,diff
383,-0.234,-0.20792717,diff
384,-0.232,-0.20789921,diff
385,-0.23,-0.20787233,diff
386,-0.228,-0.20784658,diff
387,-0.226,-0.20782101,diff
388,-0.224,-0.20779675,diff
389,-0.222,-0.20777315,diff
390,-0.22,-0.20775056,diff
391,-0.218,-0.20772904,diff
392,-0.216,-0.20770806,diff
393,-0.214,-0.20768863,diff
394,-0.212,-0.20766962,diff
395,-0.21,-0.20765227,diff
396,-0.208,-0.20763552,diff
397,-0.206,-0.20761967,diff
398,-0.204,-0.20760548,diff
399,-0.202,-0.20759165,diff
400,-0.2,-0.20757961,diff
401,-0.198,-0.20756829,diff
402,-0.196,-0.20755833,diff
403,-0.194,-0.20754921,diff
404,-0.192,-0.20754135,diff
405,-0.19,-0.20753473,diff
406,-0.188,-0.20752859,diff
407,-0.186,-0.20752418,diff
408,-0.184,-0.20752054,diff
409,-0.182,-0.20751834,diff
410,-0.18,-0.20751679,diff
411,-0.178,-0.20751631,diff
412,-0.176,-0.20751673,diff
413,-0.174,-0.20751834,diff
414,-0.172,-0.20752168,diff
415,-0.17,-0.20752531,diff
416,-0.168,-0.20752966,diff
417,-0.166,-0.20753527,diff
418,-0.164,-0.20754224,diff
419,-0.162,-0.20754957,diff
420,-0.16,-0.20755768,diff
421,-0.158,-0.20756745,diff
422,-0.156,-0.20757711,diff
423,-0.154,-0.20758814,diff
424,-0.152,-0.20760006,diff
425,-0.15,-0.20761275,diff
426,-0.148,-0.20762593,diff
427,-0.146,-0.20763987,diff
428,-0.144,-0.20765477,diff
429,-0.142,-0.20767033,diff
430,-0.14,-0.2076866,diff
431,-0.138,-0.20770341,diff
432,-0.136,-0.20772076,diff
433,-0.134,-0.20773852,diff
434,-0.132,-0.207757,diff
435,-0.13,-0.20777607,diff
436,-0.128,-0.20779532,diff
437,-0.126,-0.20781541,diff
438,-0.124,-0.20783597,diff
439,-0.122,-0.20785677,diff
440,-0.12,-0.20787758,diff
441,-0.118,-0.20789951,diff
442,-0.116,-0.20792127,diff
443,-0.114,-0.20794344,diff
444,-0.112,-0.20796591,diff
445,-0.11,-0.20798868,diff
446,-0.108,-0.20801175,diff
447,-0.106,-0.2080344,diff
448,-0.104,-0.20805812,diff
449,-0.102,-0.20808178,diff
450,-0.1,-0.20810473,diff
451,-0.098,-0.20812845,diff
452,-0.096,-0.208152,diff
453,-0.094,-0.2081759,diff
454,-0.092,-0.20819926,diff
455,-0.09,-0.2082231,diff
456,-0.088,-0.20824671,diff
457,-0.086,-0.20827001,diff
458,-0.084,-0.20829332,diff
459,-0.082,-0.20831656,diff
460,-0.08,-0.20834005,diff
461,-0.078,-0.20836264,diff
462,-0.076,-0.20838547,diff
463,-0.074,-0.20840806,diff
464,-0.072,-0.20843041,diff
465,-0.07,-0.20845234,diff
466,-0.068,-0.20847398,diff
467,-0.066,-0.20849538,diff
468,-0.064,-0.20851666,diff
469,-0.062,-0.2085374,diff
470,-0.06,-0.2085576,diff
471,-0.058,-0.20857823,diff
472,-0.056,-0.20859718,diff
473,-0.054,-0.2086165,diff
474,-0.052,-0.20863533,diff
475,-0.05,-0.20865345,diff
476,-0.048,-0.20867139,diff
477,-0.046,-0.2086888,diff
478,-0.044,-0.20870537,diff
479,-0.042,-0.20872188,diff
480,-0.04,-0.20873779,diff
481,-0.038,-0.20875281,diff
482,-0.036,-0.20876777,diff
483,-0.034,-0.20878142,diff
484,-0.032,-0.20879483,diff
485,-0.03,-0.20880824,diff
486,-0.028,-0.20882046,diff
487,-0.026,-0.20883232,diff
488,-0.024,-0.20884353,diff
489,-0.022,-0.20885348,diff
490,-0.02,-0.20886344,diff
491,-0.018,-0.2088725,diff
492,-0.016,-0.20888114,diff
493,-0.014,-0.20888925,diff
494,-0.012,-0.20889598,diff
495,-0.01,-0.20890272,diff
496,-0.008,-0.2089085,diff
497,-0.006,-0.2089138,diff
498,-0.004,-0.20891786,diff
499,-0.002,-0.20892125,diff
500,0.0,-0.20892471,diff
501,0.002,-0.20892704,diff
502,0.004,-0.20892876,diff
503,0.006,-0.2089296,diff
504,0.008,-0.20892984,diff
505,0.01,-0.2089293,diff
506,0.012,-0.20892817,diff
507,0.014,-0.20892626,diff
508,0.016,-0.20892406,diff
509,0.018,-0.20892048,diff
510,0.02,-0.2089166,diff
511,0.022,-0.2089119,diff
512,0.024,-0.20890683,diff
513,0.026,-0.20890081,diff
514,0.028,-0.20889413,diff
515,0.03,-0.20888662,diff
516,0.032,-0.20887864,diff
517,0.034,-0.20887029,diff
518,0.036,-0.20886087,diff
519,0.038,-0.2088508,diff
520,0.04,-0.20884043,diff
521,0.042,-0.20882946,diff
522,0.044,-0.20881772,diff
523,0.046,-0.20880544,diff
524,0.048,-0.20879239,diff
525,0.05,-0.20877916,diff
526,0.052,-0.20876491,diff
527,0.054,-0.20875043,diff
528,0.056,-0.20873559,diff
529,0.058,-0.2087202,diff
530,0.06,-0.20870394,diff
531,0.062,-0.2086876,diff
532,0.064,-0.20867056,diff
533,0.066,-0.20865333,diff
534,0.068,-0.20863551,diff
535,0.07,-0.20861751,diff
536,0.072,-0.20859909,diff
537,0.074,-0.2085799,diff
538,0.076,-0.20856094,diff
539,0.078,-0.20854133,diff
540,0.08,-0.20852166,diff
541,0.082,-0.20850164,diff
542,0.084,-0.20848149,diff
543,0.086,-0.20846081,diff
544,0.088,-0.2084403,diff
545,0.09,-0.20841956,diff
546,0.092,-0.20839858,diff
547,0.094,-0.20837766,diff
548,0.096,-0.2083562,diff
549,0.098,-0.2083354,diff
550,0.1,-0.20831418,diff
551,0.102,-0.20829284,diff
552,0.104,-0.20827216,diff
553,0.106,-0.20825094,diff
554,0.108,-0.20823008,diff
555,0.11,-0.20820934,diff
556,0.112,-0.20818883,diff
557,0.114,-0.20816821,diff
558,0.116,-0.20814818,diff
559,0.118,-0.2081284,diff
560,0.12,-0.2081083,diff
561,0.122,-0.20808947,diff
562,0.124,-0.20807016,diff
563,0.126,-0.20805168,diff
564,0.128,-0.20803356,diff
565,0.13,-0.20801592,diff
566,0.132,-0.20799893,diff
567,0.134,-0.2079823,diff
568,0.136,-0.20796597,diff
569,0.138,-0.20795077,diff
570,0.14,-0.20793581,diff
571,0.142,-0.20792186,diff
572,0.144,-0.20790845,diff
573,0.146,-0.20789576,diff
574,0.148,-0.20788378,diff
575,0.15,-0.20787251,diff
576,0.152,-0.20786238,diff
577,0.154,-0.20785296,diff
578,0.156,-0.20784432,diff
579,0.158,-0.20783693,diff
580,0.16,-0.20783019,diff
581,0.162,-0.20782465,diff
582,0.164,-0.20782,diff
583,0.166,-0.2078163,diff
584,0.168,-0.20781368,diff
585,0.17,-0.20781249,diff
586,0.172,-0.20781219,diff
587,0.174,-0.20781308,diff
588,0.176,-0.20781493,diff
589,0.178,-0.20781821,diff
590,0.18,-0.20782298,diff
591,0.182,-0.20782882,diff
592,0.184,-0.20783556,diff
593,0.186,-0.20784366,diff
594,0.188,-0.20785356,diff
595,0.19,-0.2078644,diff
596,0.192,-0.20787627,diff
597,0.194,-0.2078898,diff
598,0.196,-0.20790464,diff
599,0.198,-0.20792079,diff
600,0.2,-0.2079382,diff
601,0.202,-0.20795727,diff
602,0.204,-0.20797753,diff
603,0.206,-0.20799893,diff
604,0.208,-0.20802182,diff
605,0.21,-0.2080459,diff
606,0.212,-0.20807111,diff
607,0.214,-0.20809811,diff
608,0.216,-0.20812589,diff
609,0.218,-0.20815575,diff
610,0.22,-0.20818609,diff
611,0.222,-0.20821756,diff
612,0.224,-0.20825046,diff
613,0.226,-0.20828444,diff
614,0.228,-0.20831949,diff
615,0.23,-0.2083556,diff
616,0.232,-0.20839286,diff
617,0.234,-0.20843118,diff
618,0.236,-0.20846981,diff
619,0.238,-0.20850992,diff
620,0.24,-0.2085504,diff
621,0.242,-0.20859164,diff
622,0.244,-0.20863378,diff
623,0.246,-0.20867628,diff
624,0.248,-0.20871907,diff
625,0.25,-0.20876282,diff
626,0.252,-0.2088061,diff
627,0.254,-0.20885003,diff
628,0.256,-0.2088942,diff
629,0.258,-0.20893824,diff
630,0.26,-0.20898235,diff
631,0.262,-0.20902604,diff
632,0.264,-0.20906937,diff
633,0.266,-0.20911258,diff
634,0.268,-0.20915514,diff
635,0.27,-0.20919728,diff
636,0.272,-0.20923811,diff
637,0.274,-0.20927805,diff
638,0.276,-0.20931715,diff
639,0.278,-0.20935482,diff
640,0.28,-0.20939189,diff
641,0.282,-0.20942652,diff
642,0.284,-0.20946002,diff
643,0.286,-0.20949173,diff
644,0.288,-0.20952153,diff
645,0.29,-0.20954919,diff
646,0.292,-0.20957518,diff
647,0.294,-0.20959824,diff
648,0.296,-0.2096188,diff
649,0.298,-0.2096371,diff
650,0.3,-0.20965242,diff
651,0.302,-0.209665,diff
652,0.304,-0.2096746,diff
653,0.306,-0.20968121,diff
654,0.308,-0.20968407,diff
655,0.31,-0.20968407,diff
656,0.312,-0.2096805,diff
657,0.314,-0.20967376,diff
658,0.316,-0.20966297,diff
659,0.318,-0.20964873,diff
660,0.32,-0.20963043,diff
661,0.322,-0.20960855,diff
662,0.324,-0.20958304,diff
663,0.326,-0.2095539,diff
664,0.328,-0.2095207,diff
665,0.33,-0.20948374,diff
666,0.332,-0.20944321,diff
667,0.334,-0.20939898,diff
668,0.336,-0.20935106,diff
669,0.338,-0.20929968,diff
670,0.34,-0.20924509,diff
671,0.342,-0.20918733,diff
672,0.344,-0.20912647,diff
673,0.346,-0.20906246,diff
674,0.348,-0.20899618,diff
675,0.35,-0.20892715,diff
676,0.352,-0.20885652,diff
677,0.354,-0.20878327,diff
678,0.356,-0.2087093,diff
679,0.358,-0.20863366,diff
680,0.36,-0.20855731,diff
681,0.362,-0.20848072,diff
682,0.364,-0.20840347,diff
683,0.366,-0.20832717,diff
684,0.368,-0.20825136,diff
685,0.37,-0.20817697,diff
686,0.372,-0.20810413,diff
687,0.374,-0.2080338,diff
688,0.376,-0.20796609,diff
689,0.378,-0.20790112,diff
690,0.38,-0.20784032,diff
691,0.382,-0.20778322,diff
692,0.384,-0.20773119,diff
693,0.386,-0.2076841,diff
694,0.388,-0.20764256,diff
695,0.39,-0.20760727,diff
696,0.392,-0.20757866,diff
697,0.394,-0.20755672,diff
698,0.396,-0.207542,diff
699,0.398,-0.20753527,diff
700,0.4,-0.20753634,diff
701,0.402,-0.20754558,diff
702,0.404,-0.2075634,diff
703,0.406,-0.20758963,diff
704,0.408,-0.20762467,diff
705,0.41,-0.20766795,diff
706,0.412,-0.2077195,diff
707,0.414,-0.20777959,diff
708,0.416,-0.20784712,diff
709,0.418,-0.20792228,diff
710,0.42,-0.20800447,diff
711,0.422,-0.20809221,diff
712,0.424,-0.20818532,diff
713,0.426,-0.20828259,diff
714,0.428,-0.20838284,diff
715,0.43,-0.20848429,diff
716,0.432,-0.20858574,diff
717,0.434,-0.20868647,diff
718,0.436,-0.20878327,diff
719,0.438,-0.20887494,diff
720,0.44,-0.2089603,diff
721,0.442,-0.209036,diff
722,0.444,-0.2091012,diff
723,0.446,-0.20915401,diff
724,0.448,-0.20919263,diff
725,0.45,-0.20921564,diff
726,0.452,-0.20922256,diff
727,0.454,-0.20921218,diff
728,0.456,-0.209185,diff
729,0.458,-0.20914125,diff
730,0.46,-0.2090826,diff
731,0.462,-0.2090106,diff
732,0.464,-0.20892805,diff
733,0.466,-0.20883918,diff
734,0.468,-0.20874846,diff
735,0.47,-0.20866156,diff
736,0.472,-0.20858419,diff
737,0.474,-0.20852387,diff
738,0.476,-0.20848751,diff
739,0.478,-0.20848376,diff
740,0.48,-0.20852107,diff
741,0.482,-0.20860791,diff
742,0.484,-0.20875293,diff
743,0.486,-0.20896506,diff
744,0.488,-0.2092517,diff
745,0.49,-0.20962125,diff
746,0.492,-0.21008098,diff
747,0.494,-0.21063697,diff
748,0.496,-0.21129489,diff
749,0.498,-0.21205974,diff
750,0.5,-0.21293586,diff
751,0.502,-0.2133494,diff
752,0.504,-0.21328425,diff
753,0.506,-0.21291155,diff
754,0.508,-0.21229851,diff
755,0.51,-0.21148354,diff
756,0.512,-0.21049368,diff
757,0.514,-0.20934767,diff
758,0.516,-0.20805931,diff
759,0.518,-0.20663905,diff
760,0.52,-0.20509487,diff
761,0.522,-0.20343155,diff
762,0.524,-0.20165575,diff
763,0.526,-0.19989306,diff
764,0.528,-0.198219,diff
765,0.53,-0.19663,diff
766,0.532,-0.19512087,diff
767,0.534,-0.19368726,diff
768,0.536,-0.19232333,diff
769,0.538,-0.1910258,diff
770,0.54,-0.18978965,diff
771,0.542,-0.18860996,diff
772,0.544,-0.18748319,diff
773,0.546,-0.1864044,diff
774,0.548,-0.18537074,diff
775,0.55,-0.18437654,diff
776,0.552,-0.1834197,diff
777,0.554,-0.18249625,diff
778,0.556,-0.1816026,diff
779,0.558,-0.18073606,diff
780,0.56,-0.17989337,diff
781,0.562,-0.17907202,diff
782,0.564,-0.17826962,diff
783,0.566,-0.17748314,diff
784,0.568,-0.17671102,diff
785,0.57,-0.17595059,diff
786,0.572,-0.17520058,diff
787,0.574,-0.17445886,diff
788,0.576,-0.17372382,diff
789,0.578,-0.17299408,diff
790,0.58,-0.17226857,diff
791,0.582,-0.1715455,diff
792,0.584,-0.17082447,diff
793,0.586,-0.17010385,diff
794,0.588,-0.16938353,diff
795,0.59,-0.16866219,diff
796,0.592,-0.167939,diff
797,0.594,-0.16721398,diff
798,0.596,-0.16648602,diff
799,0.598,-0.16575485,diff
800,0.6,-0.16502029,diff
801,0.602,-0.16428196,diff
802,0.604,-0.16353917,diff
803,0.606,-0.16279215,diff
804,0.608,-0.16204047,diff
805,0.61,-0.16128433,diff
806,0.612,-0.16052324,diff
807,0.614,-0.15975755,diff
808,0.616,-0.15898651,diff
809,0.618,-0.158211,diff
810,0.62,-0.15743077,diff
811,0.622,-0.15664548,diff
812,0.624,-0.1558556,diff
813,0.626,-0.15506107,diff
814,0.628,-0.15426236,diff
815,0.63,-0.15345883,diff
816,0.632,-0.15265149,diff
817,0.634,-0.15183967,diff
818,0.636,-0.15102404,diff
819,0.638,-0.15020472,diff
820,0.64,-0.14938158,diff
821,0.642,-0.14855516,diff
822,0.644,-0.14772516,diff
823,0.646,-0.14689249,diff
824,0.648,-0.1460563,diff
825,0.65,-0.14521796,diff
826,0.652,-0.1443767,diff
827,0.654,-0.14353305,diff
828,0.656,-0.14268708,diff
829,0.658,-0.1418392,diff
830,0.66,-0.14098954,diff
831,0.662,-0.14013809,diff
832,0.664,-0.13928491,diff
833,0.666,-0.13843071,diff
834,0.668,-0.13757485,diff
835,0.67,-0.13671827,diff
836,0.672,-0.13586074,diff
837,0.674,-0.13500232,diff
838,0.676,-0.134143,diff
839,0.678,-0.13328397,diff
840,0.68,-0.13242382,diff
841,0.682,-0.1315642,diff
842,0.684,-0.13070387,diff
843,0.686,-0.12984371,diff
844,0.688,-0.12898362,diff
845,0.69,-0.12812382,diff
846,0.692,-0.12726447,diff
847,0.694,-0.12640601,diff
848,0.696,-0.12554765,diff
849,0.698,-0.12468973,diff
850,0.7,-0.12383288,diff
851,0.702,-0.12297681,diff
852,0.704,-0.122121304,diff
853,0.706,-0.12126708,diff
854,0.708,-0.1204139,diff
855,0.71,-0.11956197,diff
856,0.712,-0.118710995,diff
857,0.714,-0.11786106,diff
858,0.716,-0.11701262,diff
859,0.718,-0.11616525,diff
860,0.72,-0.11531949,diff
861,0.722,-0.11447522,diff
862,0.724,-0.113631964,diff
863,0.726,-0.112790406,diff
864,0.728,-0.11195052,diff
865,0.73,-0.11111176,diff
866,0.732,-0.11027521,diff
867,0.734,-0.10943991,diff
868,0.736,-0.10860592,diff
869,0.738,-0.1077736,diff
870,0.74,-0.10694286,diff
871,0.742,-0.10611388,diff
872,0.744,-0.10528639,diff
873,0.746,-0.10446054,diff
874,0.748,-0.103636116,diff
875,0.75,-0.1028136,diff
876,0.752,-0.10199249,diff
877,0.754,-0.101172745,diff
878,0.756,-0.10035494,diff
879,0.758,-0.09953806,diff
880,0.76,-0.0987235,diff
881,0.762,-0.09790999,diff
882,0.764,-0.09709793,diff
883,0.766,-0.09628764,diff
884,0.768,-0.095478386,diff
885,0.77,-0.09467077,diff
886,0.772,-0.09386471,diff
887,0.774,-0.09305987,diff
888,0.776,-0.09225637,diff
889,0.778,-0.09145382,diff
890,0.78,-0.090652704,diff
891,0.782,-0.08985311,diff
892,0.784,-0.089054465,diff
893,0.786,-0.088256866,diff
894,0.788,-0.08746016,diff
895,0.79,-0.086665094,diff
896,0.792,-0.085870445,diff
897,0.794,-0.08507714,diff
898,0.796,-0.08428469,diff
899,0.798,-0.08349314,diff
900,0.8,-0.08270222,diff
901,0.802,-0.08191219,diff
902,0.804,-0.081122786,diff
903,0.806,-0.080334365,diff
904,0.808,-0.07954657,diff
905,0.81,-0.0787594,diff
906,0.812,-0.07797247,diff
907,0.814,-0.077186406,diff
908,0.816,-0.07640073,diff
909,0.818,-0.07561472,diff
910,0.82,-0.074829906,diff
911,0.822,-0.07404506,diff
912,0.824,-0.073260635,diff
913,0.826,-0.07247633,diff
914,0.828,-0.07169208,diff
915,0.83,-0.07090792,diff
916,0.832,-0.07012421,diff
917,0.834,-0.06934011,diff
918,0.836,-0.06855598,diff
919,0.838,-0.06777176,diff
920,0.84,-0.066987425,diff
921,0.842,-0.06620258,diff
922,0.844,-0.065418005,diff
923,0.846,-0.06463264,diff
924,0.848,-0.063847244,diff
925,0.85,-0.06306115,diff
926,0.852,-0.062274873,diff
927,0.854,-0.061487436,diff
928,0.856,-0.060699865,diff
929,0.858,-0.059911996,diff
930,0.86,-0.05912289,diff
931,0.862,-0.058333293,diff
932,0.864,-0.057542637,diff
933,0.866,-0.056751907,diff
934,0.868,-0.055959657,diff
935,0.87,-0.055166632,diff
936,0.872,-0.0543724,diff
937,0.874,-0.05357766,diff
938,0.876,-0.05278164,diff
939,0.878,-0.051984385,diff
940,0.88,-0.05118604,diff
941,0.882,-0.05038637,diff
942,0.884,-0.04958564,diff
943,0.886,-0.048783734,diff
944,0.888,-0.047980428,diff
945,0.89,-0.0471756,diff
946,0.892,-0.046369568,diff
947,0.894,-0.045561865,diff
948,0.896,-0.044753,diff
949,0.898,-0.043942213,diff
950,0.9,-0.04312983,diff
951,0.902,-0.042316064,diff
952,0.904,-0.04150051,diff
953,0.906,-0.040682986,diff
954,0.908,-0.039864376,diff
955,0.91,-0.03904377,diff
956,0.912,-0.0382213,diff
957,0.914,-0.03739658,diff
958,0.916,-0.036570758,diff
959,0.918,-0.035742193,diff
960,0.92,-0.034912065,diff
961,0.922,-0.03407985,diff
962,0.924,-0.033245757,diff
963,0.926,-0.03240996,diff
964,0.928,-0.031571403,diff
965,0.93,-0.030731447,diff
966,0.932,-0.029888593,diff
967,0.934,-0.029044107,diff
968,0.936,-0.028197132,diff
969,0.938,-0.027348079,diff
970,0.94,-0.026496857,diff
971,0.942,-0.025643222,diff
972,0.944,-0.024787113,diff
973,0.946,-0.023929015,diff
974,0.948,-0.02306825,diff
975,0.95,-0.022205517,diff
976,0.952,-0.021340027,diff
977,0.954,-0.020472057,diff
978,0.956,-0.0196018,diff
979,0.958,-0.01872895,diff
980,0.96,-0.017853819,diff
981,0.962,-0.016976353,diff
982,0.964,-0.016095724,diff
983,0.966,-0.015212968,diff
984,0.968,-0.014327347,diff
985,0.97,-0.013439499,diff
986,0.972,-0.012548834,diff
987,0.974,-0.011655569,diff
988,0.976,-0.010760039,diff
989,0.978,-0.009861376,diff
990,0.98,-0.008960299,diff
991,0.982,-0.008056426,diff
992,0.984,-0.00714951,diff
993,0.986,-0.0062405337,diff
994,0.988,-0.0053285565,diff
995,0.99,-0.0044137146,diff
996,0.992,-0.0034960713,diff
997,0.994,-0.00257581,diff
998,0.996,-0.0016529257,diff
999,0.998,-0.0007270002,diff
1000,1.0,0.00020148233,diff


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_50/gt_nn.csv <==
,X_x,value,name
0,-1.0,0.0,gt_nn
1,-0.998,0.0040725293,gt_nn
2,-0.996,0.00814518,gt_nn
3,-0.994,0.012217709,gt_nn
4,-0.992,0.01629036,gt_nn
5,-0.99,0.02036289,gt_nn
6,-0.988,0.024435539,gt_nn
7,-0.986,0.028508069,gt_nn
8,-0.984,0.0325806,gt_nn
9,-0.982,0.03665325,gt_nn
10,-0.98,0.04072578,gt_nn
11,-0.978,0.04479843,gt_nn
12,-0.976,0.048870955,gt_nn
13,-0.974,0.052943606,gt_nn
14,-0.972,0.057016138,gt_nn
15,-0.97,0.061088666,gt_nn
16,-0.968,0.06516132,gt_nn
17,-0.966,0.06923384,gt_nn
18,-0.964,0.0733065,gt_nn
19,-0.962,0.077379026,gt_nn
20,-0.96,0.08145168,gt_nn
21,-0.958,0.0855242,gt_nn
22,-0.956,0.08959686,gt_nn
23,-0.954,0.09366939,gt_nn
24,-0.952,0.09774191,gt_nn
25,-0.95,0.10181457,gt_nn
26,-0.948,0.10588709,gt_nn
27,-0.946,0.109959744,gt_nn
28,-0.944,0.114032276,gt_nn
29,-0.942,0.11810493,gt_nn
30,-0.94,0.12217746,gt_nn
31,-0.938,0.12624998,gt_nn
32,-0.936,0.13032264,gt_nn
33,-0.934,0.13439517,gt_nn
34,-0.932,0.13846782,gt_nn
35,-0.93,0.14254035,gt_nn
36,-0.928,0.146613,gt_nn
37,-0.926,0.15068552,gt_nn
38,-0.924,0.15475805,gt_nn
39,-0.922,0.1588307,gt_nn
40,-0.92,0.16290322,gt_nn
41,-0.918,0.16697589,gt_nn
42,-0.916,0.1710484,gt_nn
43,-0.914,0.17512105,gt_nn
44,-0.912,0.1791936,gt_nn
45,-0.91,0.18326612,gt_nn
46,-0.908,0.18733878,gt_nn
47,-0.906,0.1914113,gt_nn
48,-0.904,0.19548395,gt_nn
49,-0.902,0.19955648,gt_nn
50,-0.9,0.20362914,gt_nn
51,-0.898,0.20770165,gt_nn
52,-0.896,0.21177419,gt_nn
53,-0.894,0.21584684,gt_nn
54,-0.892,0.21991938,gt_nn
55,-0.89,0.22399202,gt_nn
56,-0.888,0.22806455,gt_nn
57,-0.886,0.23213719,gt_nn
58,-0.884,0.23620974,gt_nn
59,-0.882,0.24028225,gt_nn
60,-0.88,0.24435492,gt_nn
61,-0.878,0.24842744,gt_nn
62,-0.876,0.2525001,gt_nn
63,-0.874,0.25657263,gt_nn
64,-0.872,0.26064527,gt_nn
65,-0.87,0.2647178,gt_nn
66,-0.868,0.26879045,gt_nn
67,-0.866,0.272863,gt_nn
68,-0.864,0.2769355,gt_nn
69,-0.862,0.28100815,gt_nn
70,-0.86,0.2850807,gt_nn
71,-0.858,0.28915334,gt_nn
72,-0.856,0.29322585,gt_nn
73,-0.854,0.29729852,gt_nn
74,-0.852,0.30137104,gt_nn
75,-0.85,0.30544358,gt_nn
76,-0.848,0.30951622,gt_nn
77,-0.846,0.31358874,gt_nn
78,-0.844,0.3176614,gt_nn
79,-0.842,0.32173395,gt_nn
80,-0.84,0.3258066,gt_nn
81,-0.838,0.3298791,gt_nn
82,-0.836,0.33395165,gt_nn
83,-0.834,0.3380243,gt_nn
84,-0.832,0.3420968,gt_nn
85,-0.83,0.34616947,gt_nn
86,-0.828,0.350242,gt_nn
87,-0.826,0.35431466,gt_nn
88,-0.824,0.3583872,gt_nn
89,-0.822,0.36245972,gt_nn
90,-0.82,0.36653236,gt_nn
91,-0.818,0.3706049,gt_nn
92,-0.816,0.37467757,gt_nn
93,-0.814,0.37875006,gt_nn
94,-0.812,0.38282272,gt_nn
95,-0.81,0.38689527,gt_nn
96,-0.808,0.39096776,gt_nn
97,-0.806,0.39504042,gt_nn
98,-0.804,0.39911297,gt_nn
99,-0.802,0.4031856,gt_nn
100,-0.8,0.40725815,gt_nn
101,-0.798,0.4113308,gt_nn
102,-0.796,0.4154033,gt_nn
103,-0.794,0.41947585,gt_nn
104,-0.792,0.42354852,gt_nn
105,-0.79,0.427621,gt_nn
106,-0.788,0.43169367,gt_nn
107,-0.786,0.43576622,gt_nn
108,-0.784,0.43983886,gt_nn
109,-0.782,0.44391137,gt_nn
110,-0.78,0.44798404,gt_nn
111,-0.778,0.45205656,gt_nn
112,-0.776,0.4561291,gt_nn
113,-0.774,0.46020174,gt_nn
114,-0.772,0.4642743,gt_nn
115,-0.77,0.46834692,gt_nn
116,-0.768,0.47241947,gt_nn
117,-0.766,0.47649214,gt_nn
118,-0.764,0.48056462,gt_nn
119,-0.762,0.48463717,gt_nn
120,-0.76,0.48870984,gt_nn
121,-0.758,0.49278232,gt_nn
122,-0.756,0.496855,gt_nn
123,-0.754,0.5009275,gt_nn
124,-0.752,0.5050002,gt_nn
125,-0.75,0.5090727,gt_nn
126,-0.748,0.51314527,gt_nn
127,-0.746,0.5172179,gt_nn
128,-0.744,0.5212904,gt_nn
129,-0.742,0.525363,gt_nn
130,-0.74,0.5294356,gt_nn
131,-0.738,0.53350824,gt_nn
132,-0.736,0.5375808,gt_nn
133,-0.734,0.54165334,gt_nn
134,-0.732,0.545726,gt_nn
135,-0.73,0.5497984,gt_nn
136,-0.728,0.5538711,gt_nn
137,-0.726,0.55794364,gt_nn
138,-0.724,0.5620163,gt_nn
139,-0.722,0.56608886,gt_nn
140,-0.72,0.5701614,gt_nn
141,-0.718,0.574234,gt_nn
142,-0.716,0.57830656,gt_nn
143,-0.714,0.5823792,gt_nn
144,-0.712,0.5864517,gt_nn
145,-0.71,0.5905244,gt_nn
146,-0.708,0.5945969,gt_nn
147,-0.706,0.5986695,gt_nn
148,-0.704,0.6027421,gt_nn
149,-0.702,0.6068146,gt_nn
150,-0.7,0.6108873,gt_nn
151,-0.698,0.61495984,gt_nn
152,-0.696,0.61903244,gt_nn
153,-0.694,0.623105,gt_nn
154,-0.692,0.6271776,gt_nn
155,-0.69,0.63125014,gt_nn
156,-0.688,0.6353227,gt_nn
157,-0.686,0.63939536,gt_nn
158,-0.684,0.6434679,gt_nn
159,-0.682,0.64754057,gt_nn
160,-0.68,0.651613,gt_nn
161,-0.678,0.65568566,gt_nn
162,-0.676,0.6597582,gt_nn
163,-0.674,0.66383076,gt_nn
164,-0.672,0.6679034,gt_nn
165,-0.67,0.671976,gt_nn
166,-0.668,0.6760486,gt_nn
167,-0.666,0.6801211,gt_nn
168,-0.664,0.6841938,gt_nn
169,-0.662,0.6882663,gt_nn
170,-0.66,0.6923388,gt_nn
171,-0.658,0.6964115,gt_nn
172,-0.656,0.700484,gt_nn
173,-0.654,0.70455664,gt_nn
174,-0.652,0.7086292,gt_nn
175,-0.65,0.71270186,gt_nn
176,-0.648,0.7167744,gt_nn
177,-0.646,0.7208469,gt_nn
178,-0.644,0.72491956,gt_nn
179,-0.642,0.72899204,gt_nn
180,-0.64,0.7330647,gt_nn
181,-0.638,0.73713726,gt_nn
182,-0.636,0.7412099,gt_nn
183,-0.634,0.7452825,gt_nn
184,-0.632,0.749355,gt_nn
185,-0.63,0.75342757,gt_nn
186,-0.628,0.7575001,gt_nn
187,-0.626,0.7615728,gt_nn
188,-0.624,0.7656453,gt_nn
189,-0.622,0.769718,gt_nn
190,-0.62,0.77379054,gt_nn
191,-0.618,0.77786314,gt_nn
192,-0.616,0.7819357,gt_nn
193,-0.614,0.7860082,gt_nn
194,-0.612,0.79008085,gt_nn
195,-0.61,0.7941534,gt_nn
196,-0.608,0.79822606,gt_nn
197,-0.606,0.80229855,gt_nn
198,-0.604,0.8063712,gt_nn
199,-0.602,0.81044376,gt_nn
200,-0.6,0.8145163,gt_nn
201,-0.598,0.8185889,gt_nn
202,-0.596,0.82266146,gt_nn
203,-0.594,0.8267341,gt_nn
204,-0.592,0.8308066,gt_nn
205,-0.59,0.8348793,gt_nn
206,-0.588,0.8389518,gt_nn
207,-0.586,0.8430244,gt_nn
208,-0.584,0.84709704,gt_nn
209,-0.582,0.8511695,gt_nn
210,-0.58,0.85524213,gt_nn
211,-0.578,0.8593147,gt_nn
212,-0.576,0.86338735,gt_nn
213,-0.574,0.8674599,gt_nn
214,-0.572,0.87153244,gt_nn
215,-0.57,0.8756051,gt_nn
216,-0.568,0.8796776,gt_nn
217,-0.566,0.88375026,gt_nn
218,-0.564,0.88782275,gt_nn
219,-0.562,0.8918954,gt_nn
220,-0.56,0.89596796,gt_nn
221,-0.558,0.9000405,gt_nn
222,-0.556,0.9041131,gt_nn
223,-0.554,0.90818566,gt_nn
224,-0.552,0.9122583,gt_nn
225,-0.55,0.9163309,gt_nn
226,-0.548,0.9204035,gt_nn
227,-0.546,0.924476,gt_nn
228,-0.544,0.9285486,gt_nn
229,-0.542,0.9326212,gt_nn
230,-0.54,0.9366937,gt_nn
231,-0.538,0.9407664,gt_nn
232,-0.536,0.94483894,gt_nn
233,-0.534,0.9489116,gt_nn
234,-0.532,0.9529841,gt_nn
235,-0.53,0.9570567,gt_nn
236,-0.528,0.96112925,gt_nn
237,-0.526,0.9652018,gt_nn
238,-0.524,0.96927446,gt_nn
239,-0.522,0.97326636,gt_nn
240,-0.52,0.97704756,gt_nn
241,-0.518,0.9806082,gt_nn
242,-0.516,0.98393905,gt_nn
243,-0.514,0.9870286,gt_nn
244,-0.512,0.9898639,gt_nn
245,-0.51,0.99242854,gt_nn
246,-0.508,0.99470186,gt_nn
247,-0.506,0.9966563,gt_nn
248,-0.504,0.9982523,gt_nn
249,-0.502,0.9994235,gt_nn
250,-0.5,1.0,gt_nn
251,-0.498,1.0,gt_nn
252,-0.496,1.0,gt_nn
253,-0.494,1.0,gt_nn
254,-0.492,1.0,gt_nn
255,-0.49,1.0,gt_nn
256,-0.488,1.0,gt_nn
257,-0.486,1.0,gt_nn
258,-0.484,1.0,gt_nn
259,-0.482,1.0,gt_nn
260,-0.48,1.0,gt_nn
261,-0.478,1.0,gt_nn
262,-0.476,1.0,gt_nn
263,-0.474,1.0,gt_nn
264,-0.472,1.0,gt_nn
265,-0.47,1.0,gt_nn
266,-0.468,1.0,gt_nn
267,-0.466,1.0,gt_nn
268,-0.464,1.0,gt_nn
269,-0.462,1.0,gt_nn
270,-0.46,1.0,gt_nn
271,-0.458,1.0,gt_nn
272,-0.456,1.0,gt_nn
273,-0.454,1.0,gt_nn
274,-0.452,1.0,gt_nn
275,-0.45,1.0,gt_nn
276,-0.448,1.0,gt_nn
277,-0.446,1.0,gt_nn
278,-0.444,1.0,gt_nn
279,-0.442,1.0,gt_nn
280,-0.44,1.0,gt_nn
281,-0.438,1.0,gt_nn
282,-0.436,1.0,gt_nn
283,-0.434,1.0,gt_nn
284,-0.432,1.0,gt_nn
285,-0.43,1.0,gt_nn
286,-0.428,1.0,gt_nn
287,-0.426,1.0,gt_nn
288,-0.424,1.0,gt_nn
289,-0.422,1.0,gt_nn
290,-0.42,1.0,gt_nn
291,-0.418,1.0,gt_nn
292,-0.416,1.0,gt_nn
293,-0.414,1.0,gt_nn
294,-0.412,1.0,gt_nn
295,-0.41,1.0,gt_nn
296,-0.408,1.0,gt_nn
297,-0.406,1.0,gt_nn
298,-0.404,1.0,gt_nn
299,-0.402,1.0,gt_nn
300,-0.4,1.0,gt_nn
301,-0.398,1.0,gt_nn
302,-0.396,1.0,gt_nn
303,-0.394,1.0,gt_nn
304,-0.392,1.0,gt_nn
305,-0.39,1.0,gt_nn
306,-0.388,1.0,gt_nn
307,-0.386,1.0,gt_nn
308,-0.384,1.0,gt_nn
309,-0.382,1.0,gt_nn
310,-0.38,1.0,gt_nn
311,-0.378,1.0,gt_nn
312,-0.376,1.0,gt_nn
313,-0.374,1.0,gt_nn
314,-0.372,1.0,gt_nn
315,-0.37,1.0,gt_nn
316,-0.368,1.0,gt_nn
317,-0.366,1.0,gt_nn
318,-0.364,1.0,gt_nn
319,-0.362,1.0,gt_nn
320,-0.36,1.0,gt_nn
321,-0.358,1.0,gt_nn
322,-0.356,1.0,gt_nn
323,-0.354,1.0,gt_nn
324,-0.352,1.0,gt_nn
325,-0.35,1.0,gt_nn
326,-0.348,1.0,gt_nn
327,-0.346,1.0,gt_nn
328,-0.344,1.0,gt_nn
329,-0.342,1.0,gt_nn
330,-0.34,1.0,gt_nn
331,-0.338,1.0,gt_nn
332,-0.336,1.0,gt_nn
333,-0.334,1.0,gt_nn
334,-0.332,1.0,gt_nn
335,-0.33,1.0,gt_nn
336,-0.328,1.0,gt_nn
337,-0.326,1.0,gt_nn
338,-0.324,1.0,gt_nn
339,-0.322,1.0,gt_nn
340,-0.32,1.0,gt_nn
341,-0.318,1.0,gt_nn
342,-0.316,1.0,gt_nn
343,-0.314,1.0,gt_nn
344,-0.312,1.0,gt_nn
345,-0.31,1.0,gt_nn
346,-0.308,1.0,gt_nn
347,-0.306,1.0,gt_nn
348,-0.304,1.0,gt_nn
349,-0.302,1.0,gt_nn
350,-0.3,1.0,gt_nn
351,-0.298,1.0,gt_nn
352,-0.296,1.0,gt_nn
353,-0.294,1.0,gt_nn
354,-0.292,1.0,gt_nn
355,-0.29,1.0,gt_nn
356,-0.288,1.0,gt_nn
357,-0.286,1.0,gt_nn
358,-0.284,1.0,gt_nn
359,-0.282,1.0,gt_nn
360,-0.28,1.0,gt_nn
361,-0.278,1.0,gt_nn
362,-0.276,1.0,gt_nn
363,-0.274,1.0,gt_nn
364,-0.272,1.0,gt_nn
365,-0.27,1.0,gt_nn
366,-0.268,1.0,gt_nn
367,-0.266,1.0,gt_nn
368,-0.264,1.0,gt_nn
369,-0.262,1.0,gt_nn
370,-0.26,1.0,gt_nn
371,-0.258,1.0,gt_nn
372,-0.256,1.0,gt_nn
373,-0.254,1.0,gt_nn
374,-0.252,1.0,gt_nn
375,-0.25,1.0,gt_nn
376,-0.248,1.0,gt_nn
377,-0.246,1.0,gt_nn
378,-0.244,1.0,gt_nn
379,-0.242,1.0,gt_nn
380,-0.24,1.0,gt_nn
381,-0.238,1.0,gt_nn
382,-0.236,1.0,gt_nn
383,-0.234,1.0,gt_nn
384,-0.232,1.0,gt_nn
385,-0.23,1.0,gt_nn
386,-0.228,1.0,gt_nn
387,-0.226,1.0,gt_nn
388,-0.224,1.0,gt_nn
389,-0.222,1.0,gt_nn
390,-0.22,1.0,gt_nn
391,-0.218,1.0,gt_nn
392,-0.216,1.0,gt_nn
393,-0.214,1.0,gt_nn
394,-0.212,1.0,gt_nn
395,-0.21,1.0,gt_nn
396,-0.208,1.0,gt_nn
397,-0.206,1.0,gt_nn
398,-0.204,1.0,gt_nn
399,-0.202,1.0,gt_nn
400,-0.2,1.0,gt_nn
401,-0.198,1.0,gt_nn
402,-0.196,1.0,gt_nn
403,-0.194,1.0,gt_nn
404,-0.192,1.0,gt_nn
405,-0.19,1.0,gt_nn
406,-0.188,1.0,gt_nn
407,-0.186,1.0,gt_nn
408,-0.184,1.0,gt_nn
409,-0.182,1.0,gt_nn
410,-0.18,1.0,gt_nn
411,-0.178,1.0,gt_nn
412,-0.176,1.0,gt_nn
413,-0.174,1.0,gt_nn
414,-0.172,1.0,gt_nn
415,-0.17,1.0,gt_nn
416,-0.168,1.0,gt_nn
417,-0.166,1.0,gt_nn
418,-0.164,1.0,gt_nn
419,-0.162,1.0,gt_nn
420,-0.16,1.0,gt_nn
421,-0.158,1.0,gt_nn
422,-0.156,1.0,gt_nn
423,-0.154,1.0,gt_nn
424,-0.152,1.0,gt_nn
425,-0.15,1.0,gt_nn
426,-0.148,1.0,gt_nn
427,-0.146,1.0,gt_nn
428,-0.144,1.0,gt_nn
429,-0.142,1.0,gt_nn
430,-0.14,1.0,gt_nn
431,-0.138,1.0,gt_nn
432,-0.136,1.0,gt_nn
433,-0.134,1.0,gt_nn
434,-0.132,1.0,gt_nn
435,-0.13,1.0,gt_nn
436,-0.128,1.0,gt_nn
437,-0.126,1.0,gt_nn
438,-0.124,1.0,gt_nn
439,-0.122,1.0,gt_nn
440,-0.12,1.0,gt_nn
441,-0.118,1.0,gt_nn
442,-0.116,1.0,gt_nn
443,-0.114,1.0,gt_nn
444,-0.112,1.0,gt_nn
445,-0.11,1.0,gt_nn
446,-0.108,1.0,gt_nn
447,-0.106,1.0,gt_nn
448,-0.104,1.0,gt_nn
449,-0.102,1.0,gt_nn
450,-0.1,1.0,gt_nn
451,-0.098,1.0,gt_nn
452,-0.096,1.0,gt_nn
453,-0.094,1.0,gt_nn
454,-0.092,1.0,gt_nn
455,-0.09,1.0,gt_nn
456,-0.088,1.0,gt_nn
457,-0.086,1.0,gt_nn
458,-0.084,1.0,gt_nn
459,-0.082,1.0,gt_nn
460,-0.08,1.0,gt_nn
461,-0.078,1.0,gt_nn
462,-0.076,1.0,gt_nn
463,-0.074,1.0,gt_nn
464,-0.072,1.0,gt_nn
465,-0.07,1.0,gt_nn
466,-0.068,1.0,gt_nn
467,-0.066,1.0,gt_nn
468,-0.064,1.0,gt_nn
469,-0.062,1.0,gt_nn
470,-0.06,1.0,gt_nn
471,-0.058,1.0,gt_nn
472,-0.056,1.0,gt_nn
473,-0.054,1.0,gt_nn
474,-0.052,1.0,gt_nn
475,-0.05,1.0,gt_nn
476,-0.048,1.0,gt_nn
477,-0.046,1.0,gt_nn
478,-0.044,1.0,gt_nn
479,-0.042,1.0,gt_nn
480,-0.04,1.0,gt_nn
481,-0.038,1.0,gt_nn
482,-0.036,1.0,gt_nn
483,-0.034,1.0,gt_nn
484,-0.032,1.0,gt_nn
485,-0.03,1.0,gt_nn
486,-0.028,1.0,gt_nn
487,-0.026,1.0,gt_nn
488,-0.024,1.0,gt_nn
489,-0.022,1.0,gt_nn
490,-0.02,1.0,gt_nn
491,-0.018,1.0,gt_nn
492,-0.016,1.0,gt_nn
493,-0.014,1.0,gt_nn
494,-0.012,1.0,gt_nn
495,-0.01,1.0,gt_nn
496,-0.008,1.0,gt_nn
497,-0.006,1.0,gt_nn
498,-0.004,1.0,gt_nn
499,-0.002,1.0,gt_nn
500,0.0,1.0,gt_nn
501,0.002,1.0,gt_nn
502,0.004,1.0,gt_nn
503,0.006,1.0,gt_nn
504,0.008,1.0,gt_nn
505,0.01,1.0,gt_nn
506,0.012,1.0,gt_nn
507,0.014,1.0,gt_nn
508,0.016,1.0,gt_nn
509,0.018,1.0,gt_nn
510,0.02,1.0,gt_nn
511,0.022,1.0,gt_nn
512,0.024,1.0,gt_nn
513,0.026,1.0,gt_nn
514,0.028,1.0,gt_nn
515,0.03,1.0,gt_nn
516,0.032,1.0,gt_nn
517,0.034,1.0,gt_nn
518,0.036,1.0,gt_nn
519,0.038,1.0,gt_nn
520,0.04,1.0,gt_nn
521,0.042,1.0,gt_nn
522,0.044,1.0,gt_nn
523,0.046,1.0,gt_nn
524,0.048,1.0,gt_nn
525,0.05,1.0,gt_nn
526,0.052,1.0,gt_nn
527,0.054,1.0,gt_nn
528,0.056,1.0,gt_nn
529,0.058,1.0,gt_nn
530,0.06,1.0,gt_nn
531,0.062,1.0,gt_nn
532,0.064,1.0,gt_nn
533,0.066,1.0,gt_nn
534,0.068,1.0,gt_nn
535,0.07,1.0,gt_nn
536,0.072,1.0,gt_nn
537,0.074,1.0,gt_nn
538,0.076,1.0,gt_nn
539,0.078,1.0,gt_nn
540,0.08,1.0,gt_nn
541,0.082,1.0,gt_nn
542,0.084,1.0,gt_nn
543,0.086,1.0,gt_nn
544,0.088,1.0,gt_nn
545,0.09,1.0,gt_nn
546,0.092,1.0,gt_nn
547,0.094,1.0,gt_nn
548,0.096,1.0,gt_nn
549,0.098,1.0,gt_nn
550,0.1,1.0,gt_nn
551,0.102,1.0,gt_nn
552,0.104,1.0,gt_nn
553,0.106,1.0,gt_nn
554,0.108,1.0,gt_nn
555,0.11,1.0,gt_nn
556,0.112,1.0,gt_nn
557,0.114,1.0,gt_nn
558,0.116,1.0,gt_nn
559,0.118,1.0,gt_nn
560,0.12,1.0,gt_nn
561,0.122,1.0,gt_nn
562,0.124,1.0,gt_nn
563,0.126,1.0,gt_nn
564,0.128,1.0,gt_nn
565,0.13,1.0,gt_nn
566,0.132,1.0,gt_nn
567,0.134,1.0,gt_nn
568,0.136,1.0,gt_nn
569,0.138,1.0,gt_nn
570,0.14,1.0,gt_nn
571,0.142,1.0,gt_nn
572,0.144,1.0,gt_nn
573,0.146,1.0,gt_nn
574,0.148,1.0,gt_nn
575,0.15,1.0,gt_nn
576,0.152,1.0,gt_nn
577,0.154,1.0,gt_nn
578,0.156,1.0,gt_nn
579,0.158,1.0,gt_nn
580,0.16,1.0,gt_nn
581,0.162,1.0,gt_nn
582,0.164,1.0,gt_nn
583,0.166,1.0,gt_nn
584,0.168,1.0,gt_nn
585,0.17,1.0,gt_nn
586,0.172,1.0,gt_nn
587,0.174,1.0,gt_nn
588,0.176,1.0,gt_nn
589,0.178,1.0,gt_nn
590,0.18,1.0,gt_nn
591,0.182,1.0,gt_nn
592,0.184,1.0,gt_nn
593,0.186,1.0,gt_nn
594,0.188,1.0,gt_nn
595,0.19,1.0,gt_nn
596,0.192,1.0,gt_nn
597,0.194,1.0,gt_nn
598,0.196,1.0,gt_nn
599,0.198,1.0,gt_nn
600,0.2,1.0,gt_nn
601,0.202,1.0,gt_nn
602,0.204,1.0,gt_nn
603,0.206,1.0,gt_nn
604,0.208,1.0,gt_nn
605,0.21,1.0,gt_nn
606,0.212,1.0,gt_nn
607,0.214,1.0,gt_nn
608,0.216,1.0,gt_nn
609,0.218,1.0,gt_nn
610,0.22,1.0,gt_nn
611,0.222,1.0,gt_nn
612,0.224,1.0,gt_nn
613,0.226,1.0,gt_nn
614,0.228,1.0,gt_nn
615,0.23,1.0,gt_nn
616,0.232,1.0,gt_nn
617,0.234,1.0,gt_nn
618,0.236,1.0,gt_nn
619,0.238,1.0,gt_nn
620,0.24,1.0,gt_nn
621,0.242,1.0,gt_nn
622,0.244,1.0,gt_nn
623,0.246,1.0,gt_nn
624,0.248,1.0,gt_nn
625,0.25,1.0,gt_nn
626,0.252,1.0,gt_nn
627,0.254,1.0,gt_nn
628,0.256,1.0,gt_nn
629,0.258,1.0,gt_nn
630,0.26,1.0,gt_nn
631,0.262,1.0,gt_nn
632,0.264,1.0,gt_nn
633,0.266,1.0,gt_nn
634,0.268,1.0,gt_nn
635,0.27,1.0,gt_nn
636,0.272,1.0,gt_nn
637,0.274,1.0,gt_nn
638,0.276,1.0,gt_nn
639,0.278,1.0,gt_nn
640,0.28,1.0,gt_nn
641,0.282,1.0,gt_nn
642,0.284,1.0,gt_nn
643,0.286,1.0,gt_nn
644,0.288,1.0,gt_nn
645,0.29,1.0,gt_nn
646,0.292,1.0,gt_nn
647,0.294,1.0,gt_nn
648,0.296,1.0,gt_nn
649,0.298,1.0,gt_nn
650,0.3,1.0,gt_nn
651,0.302,1.0,gt_nn
652,0.304,1.0,gt_nn
653,0.306,1.0,gt_nn
654,0.308,1.0,gt_nn
655,0.31,1.0,gt_nn
656,0.312,1.0,gt_nn
657,0.314,1.0,gt_nn
658,0.316,1.0,gt_nn
659,0.318,1.0,gt_nn
660,0.32,1.0,gt_nn
661,0.322,1.0,gt_nn
662,0.324,1.0,gt_nn
663,0.326,1.0,gt_nn
664,0.328,1.0,gt_nn
665,0.33,1.0,gt_nn
666,0.332,1.0,gt_nn
667,0.334,1.0,gt_nn
668,0.336,1.0,gt_nn
669,0.338,1.0,gt_nn
670,0.34,1.0,gt_nn
671,0.342,1.0,gt_nn
672,0.344,1.0,gt_nn
673,0.346,1.0,gt_nn
674,0.348,1.0,gt_nn
675,0.35,1.0,gt_nn
676,0.352,1.0,gt_nn
677,0.354,1.0,gt_nn
678,0.356,1.0,gt_nn
679,0.358,1.0,gt_nn
680,0.36,1.0,gt_nn
681,0.362,1.0,gt_nn
682,0.364,1.0,gt_nn
683,0.366,1.0,gt_nn
684,0.368,1.0,gt_nn
685,0.37,1.0,gt_nn
686,0.372,1.0,gt_nn
687,0.374,1.0,gt_nn
688,0.376,1.0,gt_nn
689,0.378,1.0,gt_nn
690,0.38,1.0,gt_nn
691,0.382,1.0,gt_nn
692,0.384,1.0,gt_nn
693,0.386,1.0,gt_nn
694,0.388,1.0,gt_nn
695,0.39,1.0,gt_nn
696,0.392,1.0,gt_nn
697,0.394,1.0,gt_nn
698,0.396,1.0,gt_nn
699,0.398,1.0,gt_nn
700,0.4,1.0,gt_nn
701,0.402,1.0,gt_nn
702,0.404,1.0,gt_nn
703,0.406,1.0,gt_nn
704,0.408,1.0,gt_nn
705,0.41,1.0,gt_nn
706,0.412,1.0,gt_nn
707,0.414,1.0,gt_nn
708,0.416,1.0,gt_nn
709,0.418,1.0,gt_nn
710,0.42,1.0,gt_nn
711,0.422,1.0,gt_nn
712,0.424,1.0,gt_nn
713,0.426,1.0,gt_nn
714,0.428,1.0,gt_nn
715,0.43,1.0,gt_nn
716,0.432,1.0,gt_nn
717,0.434,1.0,gt_nn
718,0.436,1.0,gt_nn
719,0.438,1.0,gt_nn
720,0.44,1.0,gt_nn
721,0.442,1.0,gt_nn
722,0.444,1.0,gt_nn
723,0.446,1.0,gt_nn
724,0.448,1.0,gt_nn
725,0.45,1.0,gt_nn
726,0.452,1.0,gt_nn
727,0.454,1.0,gt_nn
728,0.456,1.0,gt_nn
729,0.458,1.0,gt_nn
730,0.46,1.0,gt_nn
731,0.462,1.0,gt_nn
732,0.464,1.0,gt_nn
733,0.466,1.0,gt_nn
734,0.468,1.0,gt_nn
735,0.47,1.0,gt_nn
736,0.472,1.0,gt_nn
737,0.474,1.0,gt_nn
738,0.476,1.0,gt_nn
739,0.478,1.0,gt_nn
740,0.48,1.0,gt_nn
741,0.482,1.0,gt_nn
742,0.484,1.0,gt_nn
743,0.486,1.0,gt_nn
744,0.488,1.0,gt_nn
745,0.49,1.0,gt_nn
746,0.492,1.0,gt_nn
747,0.494,1.0,gt_nn
748,0.496,1.0,gt_nn
749,0.498,1.0,gt_nn
750,0.5,1.0,gt_nn
751,0.502,0.9994235,gt_nn
752,0.504,0.9982523,gt_nn
753,0.506,0.9966563,gt_nn
754,0.508,0.99470186,gt_nn
755,0.51,0.99242854,gt_nn
756,0.512,0.9898639,gt_nn
757,0.514,0.9870286,gt_nn
758,0.516,0.98393905,gt_nn
759,0.518,0.9806082,gt_nn
760,0.52,0.97704756,gt_nn
761,0.522,0.97326636,gt_nn
762,0.524,0.96927446,gt_nn
763,0.526,0.9652018,gt_nn
764,0.528,0.96112925,gt_nn
765,0.53,0.9570567,gt_nn
766,0.532,0.9529841,gt_nn
767,0.534,0.9489116,gt_nn
768,0.536,0.94483894,gt_nn
769,0.538,0.9407664,gt_nn
770,0.54,0.9366937,gt_nn
771,0.542,0.9326212,gt_nn
772,0.544,0.9285486,gt_nn
773,0.546,0.924476,gt_nn
774,0.548,0.9204035,gt_nn
775,0.55,0.9163309,gt_nn
776,0.552,0.9122583,gt_nn
777,0.554,0.90818566,gt_nn
778,0.556,0.9041131,gt_nn
779,0.558,0.9000405,gt_nn
780,0.56,0.89596796,gt_nn
781,0.562,0.8918954,gt_nn
782,0.564,0.88782275,gt_nn
783,0.566,0.88375026,gt_nn
784,0.568,0.8796776,gt_nn
785,0.57,0.8756051,gt_nn
786,0.572,0.87153244,gt_nn
787,0.574,0.8674599,gt_nn
788,0.576,0.86338735,gt_nn
789,0.578,0.8593147,gt_nn
790,0.58,0.85524213,gt_nn
791,0.582,0.8511695,gt_nn
792,0.584,0.84709704,gt_nn
793,0.586,0.8430244,gt_nn
794,0.588,0.8389518,gt_nn
795,0.59,0.8348793,gt_nn
796,0.592,0.8308066,gt_nn
797,0.594,0.8267341,gt_nn
798,0.596,0.82266146,gt_nn
799,0.598,0.8185889,gt_nn
800,0.6,0.8145163,gt_nn
801,0.602,0.81044376,gt_nn
802,0.604,0.8063712,gt_nn
803,0.606,0.80229855,gt_nn
804,0.608,0.79822606,gt_nn
805,0.61,0.7941534,gt_nn
806,0.612,0.79008085,gt_nn
807,0.614,0.7860082,gt_nn
808,0.616,0.7819357,gt_nn
809,0.618,0.77786314,gt_nn
810,0.62,0.77379054,gt_nn
811,0.622,0.769718,gt_nn
812,0.624,0.7656453,gt_nn
813,0.626,0.7615728,gt_nn
814,0.628,0.7575001,gt_nn
815,0.63,0.75342757,gt_nn
816,0.632,0.749355,gt_nn
817,0.634,0.7452825,gt_nn
818,0.636,0.7412099,gt_nn
819,0.638,0.73713726,gt_nn
820,0.64,0.7330647,gt_nn
821,0.642,0.72899204,gt_nn
822,0.644,0.72491956,gt_nn
823,0.646,0.7208469,gt_nn
824,0.648,0.7167744,gt_nn
825,0.65,0.71270186,gt_nn
826,0.652,0.7086292,gt_nn
827,0.654,0.70455664,gt_nn
828,0.656,0.700484,gt_nn
829,0.658,0.6964115,gt_nn
830,0.66,0.6923388,gt_nn
831,0.662,0.6882663,gt_nn
832,0.664,0.6841938,gt_nn
833,0.666,0.6801211,gt_nn
834,0.668,0.6760486,gt_nn
835,0.67,0.671976,gt_nn
836,0.672,0.6679034,gt_nn
837,0.674,0.66383076,gt_nn
838,0.676,0.6597582,gt_nn
839,0.678,0.65568566,gt_nn
840,0.68,0.651613,gt_nn
841,0.682,0.64754057,gt_nn
842,0.684,0.6434679,gt_nn
843,0.686,0.63939536,gt_nn
844,0.688,0.6353227,gt_nn
845,0.69,0.63125014,gt_nn
846,0.692,0.6271776,gt_nn
847,0.694,0.623105,gt_nn
848,0.696,0.61903244,gt_nn
849,0.698,0.61495984,gt_nn
850,0.7,0.6108873,gt_nn
851,0.702,0.6068146,gt_nn
852,0.704,0.6027421,gt_nn
853,0.706,0.5986695,gt_nn
854,0.708,0.5945969,gt_nn
855,0.71,0.5905244,gt_nn
856,0.712,0.5864517,gt_nn
857,0.714,0.5823792,gt_nn
858,0.716,0.57830656,gt_nn
859,0.718,0.574234,gt_nn
860,0.72,0.5701614,gt_nn
861,0.722,0.56608886,gt_nn
862,0.724,0.5620163,gt_nn
863,0.726,0.55794364,gt_nn
864,0.728,0.5538711,gt_nn
865,0.73,0.5497984,gt_nn
866,0.732,0.545726,gt_nn
867,0.734,0.54165334,gt_nn
868,0.736,0.5375808,gt_nn
869,0.738,0.53350824,gt_nn
870,0.74,0.5294356,gt_nn
871,0.742,0.525363,gt_nn
872,0.744,0.5212904,gt_nn
873,0.746,0.5172179,gt_nn
874,0.748,0.51314527,gt_nn
875,0.75,0.5090727,gt_nn
876,0.752,0.5050002,gt_nn
877,0.754,0.5009275,gt_nn
878,0.756,0.496855,gt_nn
879,0.758,0.49278232,gt_nn
880,0.76,0.48870984,gt_nn
881,0.762,0.48463717,gt_nn
882,0.764,0.48056462,gt_nn
883,0.766,0.47649214,gt_nn
884,0.768,0.47241947,gt_nn
885,0.77,0.46834692,gt_nn
886,0.772,0.4642743,gt_nn
887,0.774,0.46020174,gt_nn
888,0.776,0.4561291,gt_nn
889,0.778,0.45205656,gt_nn
890,0.78,0.44798404,gt_nn
891,0.782,0.44391137,gt_nn
892,0.784,0.43983886,gt_nn
893,0.786,0.43576622,gt_nn
894,0.788,0.43169367,gt_nn
895,0.79,0.427621,gt_nn
896,0.792,0.42354852,gt_nn
897,0.794,0.41947585,gt_nn
898,0.796,0.4154033,gt_nn
899,0.798,0.4113308,gt_nn
900,0.8,0.40725815,gt_nn
901,0.802,0.4031856,gt_nn
902,0.804,0.39911297,gt_nn
903,0.806,0.39504042,gt_nn
904,0.808,0.39096776,gt_nn
905,0.81,0.38689527,gt_nn
906,0.812,0.38282272,gt_nn
907,0.814,0.37875006,gt_nn
908,0.816,0.37467757,gt_nn
909,0.818,0.3706049,gt_nn
910,0.82,0.36653236,gt_nn
911,0.822,0.36245972,gt_nn
912,0.824,0.3583872,gt_nn
913,0.826,0.35431466,gt_nn
914,0.828,0.350242,gt_nn
915,0.83,0.34616947,gt_nn
916,0.832,0.3420968,gt_nn
917,0.834,0.3380243,gt_nn
918,0.836,0.33395165,gt_nn
919,0.838,0.3298791,gt_nn
920,0.84,0.3258066,gt_nn
921,0.842,0.32173395,gt_nn
922,0.844,0.3176614,gt_nn
923,0.846,0.31358874,gt_nn
924,0.848,0.30951622,gt_nn
925,0.85,0.30544358,gt_nn
926,0.852,0.30137104,gt_nn
927,0.854,0.29729852,gt_nn
928,0.856,0.29322585,gt_nn
929,0.858,0.28915334,gt_nn
930,0.86,0.2850807,gt_nn
931,0.862,0.28100815,gt_nn
932,0.864,0.2769355,gt_nn
933,0.866,0.272863,gt_nn
934,0.868,0.26879045,gt_nn
935,0.87,0.2647178,gt_nn
936,0.872,0.26064527,gt_nn
937,0.874,0.25657263,gt_nn
938,0.876,0.2525001,gt_nn
939,0.878,0.24842744,gt_nn
940,0.88,0.24435492,gt_nn
941,0.882,0.24028225,gt_nn
942,0.884,0.23620974,gt_nn
943,0.886,0.23213719,gt_nn
944,0.888,0.22806455,gt_nn
945,0.89,0.22399202,gt_nn
946,0.892,0.21991938,gt_nn
947,0.894,0.21584684,gt_nn
948,0.896,0.21177419,gt_nn
949,0.898,0.20770165,gt_nn
950,0.9,0.20362914,gt_nn
951,0.902,0.19955648,gt_nn
952,0.904,0.19548395,gt_nn
953,0.906,0.1914113,gt_nn
954,0.908,0.18733878,gt_nn
955,0.91,0.18326612,gt_nn
956,0.912,0.1791936,gt_nn
957,0.914,0.17512105,gt_nn
958,0.916,0.1710484,gt_nn
959,0.918,0.16697589,gt_nn
960,0.92,0.16290322,gt_nn
961,0.922,0.1588307,gt_nn
962,0.924,0.15475805,gt_nn
963,0.926,0.15068552,gt_nn
964,0.928,0.146613,gt_nn
965,0.93,0.14254035,gt_nn
966,0.932,0.13846782,gt_nn
967,0.934,0.13439517,gt_nn
968,0.936,0.13032264,gt_nn
969,0.938,0.12624998,gt_nn
970,0.94,0.12217746,gt_nn
971,0.942,0.11810493,gt_nn
972,0.944,0.114032276,gt_nn
973,0.946,0.109959744,gt_nn
974,0.948,0.10588709,gt_nn
975,0.95,0.10181457,gt_nn
976,0.952,0.09774191,gt_nn
977,0.954,0.09366939,gt_nn
978,0.956,0.08959686,gt_nn
979,0.958,0.0855242,gt_nn
980,0.96,0.08145168,gt_nn
981,0.962,0.077379026,gt_nn
982,0.964,0.0733065,gt_nn
983,0.966,0.06923384,gt_nn
984,0.968,0.06516132,gt_nn
985,0.97,0.061088666,gt_nn
986,0.972,0.057016138,gt_nn
987,0.974,0.052943606,gt_nn
988,0.976,0.048870955,gt_nn
989,0.978,0.04479843,gt_nn
990,0.98,0.04072578,gt_nn
991,0.982,0.03665325,gt_nn
992,0.984,0.0325806,gt_nn
993,0.986,0.028508069,gt_nn
994,0.988,0.024435539,gt_nn
995,0.99,0.02036289,gt_nn
996,0.992,0.01629036,gt_nn
997,0.994,0.012217709,gt_nn
998,0.996,0.00814518,gt_nn
999,0.998,0.0040725293,gt_nn
1000,1.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_50/obstacle_nn.csv <==
,X_x,value,name
0,-1.0,-0.5,obstacle_nn
1,-0.998,-0.5,obstacle_nn
2,-0.996,-0.5,obstacle_nn
3,-0.994,-0.5,obstacle_nn
4,-0.992,-0.5,obstacle_nn
5,-0.99,-0.5,obstacle_nn
6,-0.988,-0.5,obstacle_nn
7,-0.986,-0.5,obstacle_nn
8,-0.984,-0.5,obstacle_nn
9,-0.982,-0.5,obstacle_nn
10,-0.98,-0.5,obstacle_nn
11,-0.978,-0.5,obstacle_nn
12,-0.976,-0.5,obstacle_nn
13,-0.974,-0.5,obstacle_nn
14,-0.972,-0.5,obstacle_nn
15,-0.97,-0.5,obstacle_nn
16,-0.968,-0.5,obstacle_nn
17,-0.966,-0.5,obstacle_nn
18,-0.964,-0.5,obstacle_nn
19,-0.962,-0.5,obstacle_nn
20,-0.96,-0.5,obstacle_nn
21,-0.958,-0.5,obstacle_nn
22,-0.956,-0.5,obstacle_nn
23,-0.954,-0.5,obstacle_nn
24,-0.952,-0.5,obstacle_nn
25,-0.95,-0.5,obstacle_nn
26,-0.948,-0.5,obstacle_nn
27,-0.946,-0.5,obstacle_nn
28,-0.944,-0.5,obstacle_nn
29,-0.942,-0.5,obstacle_nn
30,-0.94,-0.5,obstacle_nn
31,-0.938,-0.5,obstacle_nn
32,-0.936,-0.5,obstacle_nn
33,-0.934,-0.5,obstacle_nn
34,-0.932,-0.5,obstacle_nn
35,-0.93,-0.5,obstacle_nn
36,-0.928,-0.5,obstacle_nn
37,-0.926,-0.5,obstacle_nn
38,-0.924,-0.5,obstacle_nn
39,-0.922,-0.5,obstacle_nn
40,-0.92,-0.5,obstacle_nn
41,-0.918,-0.5,obstacle_nn
42,-0.916,-0.5,obstacle_nn
43,-0.914,-0.5,obstacle_nn
44,-0.912,-0.5,obstacle_nn
45,-0.91,-0.5,obstacle_nn
46,-0.908,-0.5,obstacle_nn
47,-0.906,-0.5,obstacle_nn
48,-0.904,-0.5,obstacle_nn
49,-0.902,-0.5,obstacle_nn
50,-0.9,-0.5,obstacle_nn
51,-0.898,-0.5,obstacle_nn
52,-0.896,-0.5,obstacle_nn
53,-0.894,-0.5,obstacle_nn
54,-0.892,-0.5,obstacle_nn
55,-0.89,-0.5,obstacle_nn
56,-0.888,-0.5,obstacle_nn
57,-0.886,-0.5,obstacle_nn
58,-0.884,-0.5,obstacle_nn
59,-0.882,-0.5,obstacle_nn
60,-0.88,-0.5,obstacle_nn
61,-0.878,-0.5,obstacle_nn
62,-0.876,-0.5,obstacle_nn
63,-0.874,-0.5,obstacle_nn
64,-0.872,-0.5,obstacle_nn
65,-0.87,-0.5,obstacle_nn
66,-0.868,-0.50000006,obstacle_nn
67,-0.866,-0.5000006,obstacle_nn
68,-0.864,-0.50000465,obstacle_nn
69,-0.862,-0.5000324,obstacle_nn
70,-0.86,-0.50020194,obstacle_nn
71,-0.858,-0.5011493,obstacle_nn
72,-0.856,-0.50608206,obstacle_nn
73,-0.854,-0.5298806,obstacle_nn
74,-0.852,-0.6269946,obstacle_nn
75,-0.85,-0.8685601,obstacle_nn
76,-0.848,-1.0965705,obstacle_nn
77,-0.846,-1.1696191,obstacle_nn
78,-0.844,-1.1709318,obstacle_nn
79,-0.842,-1.1549523,obstacle_nn
80,-0.84,-1.1355827,obstacle_nn
81,-0.838,-1.1156471,obstacle_nn
82,-0.836,-1.0956728,obstacle_nn
83,-0.834,-1.0757521,obstacle_nn
84,-0.832,-1.055901,obstacle_nn
85,-0.83,-1.0361207,obstacle_nn
86,-0.828,-1.0164127,obstacle_nn
87,-0.826,-0.9967761,obstacle_nn
88,-0.824,-0.97721195,obstacle_nn
89,-0.822,-0.9577205,obstacle_nn
90,-0.82,-0.93830085,obstacle_nn
91,-0.818,-0.9189544,obstacle_nn
92,-0.816,-0.8996804,obstacle_nn
93,-0.814,-0.88047993,obstacle_nn
94,-0.812,-0.86135197,obstacle_nn
95,-0.81,-0.84229827,obstacle_nn
96,-0.808,-0.8233181,obstacle_nn
97,-0.806,-0.8044112,obstacle_nn
98,-0.804,-0.7855787,obstacle_nn
99,-0.802,-0.7668201,obstacle_nn
100,-0.8,-0.74813616,obstacle_nn
101,-0.798,-0.7295265,obstacle_nn
102,-0.796,-0.7109921,obstacle_nn
103,-0.794,-0.69253254,obstacle_nn
104,-0.792,-0.67414784,obstacle_nn
105,-0.79,-0.65583885,obstacle_nn
106,-0.788,-0.6376052,obstacle_nn
107,-0.786,-0.6194477,obstacle_nn
108,-0.784,-0.6013657,obstacle_nn
109,-0.782,-0.58336055,obstacle_nn
110,-0.78,-0.56543124,obstacle_nn
111,-0.778,-0.54757917,obstacle_nn
112,-0.776,-0.5298042,obstacle_nn
113,-0.774,-0.51210546,obstacle_nn
114,-0.772,-0.4944849,obstacle_nn
115,-0.77,-0.47694123,obstacle_nn
116,-0.768,-0.45947587,obstacle_nn
117,-0.766,-0.44208813,obstacle_nn
118,-0.764,-0.42477906,obstacle_nn
119,-0.762,-0.40754843,obstacle_nn
120,-0.76,-0.39039612,obstacle_nn
121,-0.758,-0.37332344,obstacle_nn
122,-0.756,-0.3563292,obstacle_nn
123,-0.754,-0.3394152,obstacle_nn
124,-0.752,-0.32258022,obstacle_nn
125,-0.75,-0.3058257,obstacle_nn
126,-0.748,-0.28915167,obstacle_nn
127,-0.746,-0.2725575,obstacle_nn
128,-0.744,-0.2560444,obstacle_nn
129,-0.742,-0.23961198,obstacle_nn
130,-0.74,-0.22326136,obstacle_nn
131,-0.738,-0.20699167,obstacle_nn
132,-0.736,-0.19080448,obstacle_nn
133,-0.734,-0.17469919,obstacle_nn
134,-0.732,-0.15867591,obstacle_nn
135,-0.73,-0.14273572,obstacle_nn
136,-0.728,-0.12687802,obstacle_nn
137,-0.726,-0.11110413,obstacle_nn
138,-0.724,-0.09541321,obstacle_nn
139,-0.722,-0.079806685,obstacle_nn
140,-0.72,-0.064284205,obstacle_nn
141,-0.718,-0.048845768,obstacle_nn
142,-0.716,-0.033492446,obstacle_nn
143,-0.714,-0.018223763,obstacle_nn
144,-0.712,-0.0030409098,obstacle_nn
145,-0.71,0.012056708,obstacle_nn
146,-0.708,0.02706778,obstacle_nn
147,-0.706,0.041993022,obstacle_nn
148,-0.704,0.05683106,obstacle_nn
149,-0.702,0.07158214,obstacle_nn
150,-0.7,0.08624625,obstacle_nn
151,-0.698,0.10082215,obstacle_nn
152,-0.696,0.11531043,obstacle_nn
153,-0.694,0.12970996,obstacle_nn
154,-0.692,0.14402103,obstacle_nn
155,-0.69,0.15824252,obstacle_nn
156,-0.688,0.17237449,obstacle_nn
157,-0.686,0.18641686,obstacle_nn
158,-0.684,0.20036864,obstacle_nn
159,-0.682,0.21423018,obstacle_nn
160,-0.68,0.22800004,obstacle_nn
161,-0.678,0.2416789,obstacle_nn
162,-0.676,0.25526547,obstacle_nn
163,-0.674,0.26875967,obstacle_nn
164,-0.672,0.2821616,obstacle_nn
165,-0.67,0.29546988,obstacle_nn
166,-0.668,0.30868495,obstacle_nn
167,-0.666,0.3218056,obstacle_nn
168,-0.664,0.33483207,obstacle_nn
169,-0.662,0.34776324,obstacle_nn
170,-0.66,0.36059904,obstacle_nn
171,-0.658,0.37333918,obstacle_nn
172,-0.656,0.38598263,obstacle_nn
173,-0.654,0.39852953,obstacle_nn
174,-0.652,0.41097867,obstacle_nn
175,-0.65,0.4233303,obstacle_nn
176,-0.648,0.43558317,obstacle_nn
177,-0.646,0.44773698,obstacle_nn
178,-0.644,0.45979178,obstacle_nn
179,-0.642,0.47174615,obstacle_nn
180,-0.64,0.48360026,obstacle_nn
181,-0.638,0.49535286,obstacle_nn
182,-0.636,0.507004,obstacle_nn
183,-0.634,0.51855254,obstacle_nn
184,-0.632,0.52999806,obstacle_nn
185,-0.63,0.54134035,obstacle_nn
186,-0.628,0.552578,obstacle_nn
187,-0.626,0.5637113,obstacle_nn
188,-0.624,0.5747385,obstacle_nn
189,-0.622,0.58566,obstacle_nn
190,-0.62,0.5964743,obstacle_nn
191,-0.618,0.6071812,obstacle_nn
192,-0.616,0.6177795,obstacle_nn
193,-0.614,0.6282687,obstacle_nn
194,-0.612,0.6386484,obstacle_nn
195,-0.61,0.6489172,obstacle_nn
196,-0.608,0.6590748,obstacle_nn
197,-0.606,0.66911983,obstacle_nn
198,-0.604,0.67905223,obstacle_nn
199,-0.602,0.6888703,obstacle_nn
200,-0.6,0.6985736,obstacle_nn
201,-0.598,0.70816135,obstacle_nn
202,-0.596,0.71763206,obstacle_nn
203,-0.594,0.7269856,obstacle_nn
204,-0.592,0.73622,obstacle_nn
205,-0.59,0.7453351,obstacle_nn
206,-0.588,0.7543292,obstacle_nn
207,-0.586,0.7632015,obstacle_nn
208,-0.584,0.7719511,obstacle_nn
209,-0.582,0.78057635,obstacle_nn
210,-0.58,0.78907645,obstacle_nn
211,-0.578,0.7974498,obstacle_nn
212,-0.576,0.80569553,obstacle_nn
213,-0.574,0.8138119,obstacle_nn
214,-0.572,0.8217976,obstacle_nn
215,-0.57,0.8296516,obstacle_nn
216,-0.568,0.8373718,obstacle_nn
217,-0.566,0.84495735,obstacle_nn
218,-0.564,0.8524058,obstacle_nn
219,-0.562,0.8597162,obstacle_nn
220,-0.56,0.86688614,obstacle_nn
221,-0.558,0.8739141,obstacle_nn
222,-0.556,0.88079846,obstacle_nn
223,-0.554,0.8875365,obstacle_nn
224,-0.552,0.89412665,obstacle_nn
225,-0.55,0.90056634,obstacle_nn
226,-0.548,0.90685344,obstacle_nn
227,-0.546,0.9129851,obstacle_nn
228,-0.544,0.9189588,obstacle_nn
229,-0.542,0.9247719,obstacle_nn
230,-0.54,0.9304211,obstacle_nn
231,-0.538,0.93590343,obstacle_nn
232,-0.536,0.94121516,obstacle_nn
233,-0.534,0.94635284,obstacle_nn
234,-0.532,0.95131207,obstacle_nn
235,-0.53,0.9560889,obstacle_nn
236,-0.528,0.9606781,obstacle_nn
237,-0.526,0.9650748,obstacle_nn
238,-0.524,0.9692731,obstacle_nn
239,-0.522,0.97326636,obstacle_nn
240,-0.52,0.97704756,obstacle_nn
241,-0.518,0.9806082,obstacle_nn
242,-0.516,0.98393905,obstacle_nn
243,-0.514,0.9870286,obstacle_nn
244,-0.512,0.9898639,obstacle_nn
245,-0.51,0.99242854,obstacle_nn
246,-0.508,0.99470186,obstacle_nn
247,-0.506,0.9966563,obstacle_nn
248,-0.504,0.9982523,obstacle_nn
249,-0.502,0.9994235,obstacle_nn
250,-0.5,1.0,obstacle_nn
251,-0.498,0.9994235,obstacle_nn
252,-0.496,0.9982523,obstacle_nn
253,-0.494,0.9966563,obstacle_nn
254,-0.492,0.99470186,obstacle_nn
255,-0.49,0.99242854,obstacle_nn
256,-0.488,0.9898639,obstacle_nn
257,-0.486,0.9870286,obstacle_nn
258,-0.484,0.98393893,obstacle_nn
259,-0.482,0.9806082,obstacle_nn
260,-0.48,0.97704756,obstacle_nn
261,-0.478,0.97326636,obstacle_nn
262,-0.476,0.9692731,obstacle_nn
263,-0.474,0.9650749,obstacle_nn
264,-0.472,0.9606781,obstacle_nn
265,-0.47,0.9560888,obstacle_nn
266,-0.468,0.95131207,obstacle_nn
267,-0.466,0.9463527,obstacle_nn
268,-0.464,0.94121516,obstacle_nn
269,-0.462,0.93590343,obstacle_nn
270,-0.46,0.93042123,obstacle_nn
271,-0.458,0.9247719,obstacle_nn
272,-0.456,0.9189589,obstacle_nn
273,-0.454,0.9129851,obstacle_nn
274,-0.452,0.9068533,obstacle_nn
275,-0.45,0.90056634,obstacle_nn
276,-0.448,0.89412665,obstacle_nn
277,-0.446,0.88753664,obstacle_nn
278,-0.444,0.88079846,obstacle_nn
279,-0.442,0.87391424,obstacle_nn
280,-0.44,0.86688614,obstacle_nn
281,-0.438,0.85971606,obstacle_nn
282,-0.436,0.8524058,obstacle_nn
283,-0.434,0.8449571,obstacle_nn
284,-0.432,0.83737195,obstacle_nn
285,-0.43,0.8296516,obstacle_nn
286,-0.428,0.8217977,obstacle_nn
287,-0.426,0.8138119,obstacle_nn
288,-0.424,0.8056954,obstacle_nn
289,-0.422,0.7974498,obstacle_nn
290,-0.42,0.7890763,obstacle_nn
291,-0.418,0.78057647,obstacle_nn
292,-0.416,0.7719511,obstacle_nn
293,-0.414,0.7632016,obstacle_nn
294,-0.412,0.7543292,obstacle_nn
295,-0.41,0.745335,obstacle_nn
296,-0.408,0.73622,obstacle_nn
297,-0.406,0.72698545,obstacle_nn
298,-0.404,0.7176323,obstacle_nn
299,-0.402,0.70816135,obstacle_nn
300,-0.4,0.6985736,obstacle_nn
301,-0.398,0.6888703,obstacle_nn
302,-0.396,0.6790521,obstacle_nn
303,-0.394,0.66911983,obstacle_nn
304,-0.392,0.65907466,obstacle_nn
305,-0.39,0.6489172,obstacle_nn
306,-0.388,0.6386484,obstacle_nn
307,-0.386,0.62826884,obstacle_nn
308,-0.384,0.6177795,obstacle_nn
309,-0.382,0.6071811,obstacle_nn
310,-0.38,0.5964743,obstacle_nn
311,-0.378,0.58565986,obstacle_nn
312,-0.376,0.5747385,obstacle_nn
313,-0.374,0.5637113,obstacle_nn
314,-0.372,0.5525782,obstacle_nn
315,-0.37,0.54134035,obstacle_nn
316,-0.368,0.5299982,obstacle_nn
317,-0.366,0.51855254,obstacle_nn
318,-0.364,0.5070038,obstacle_nn
319,-0.362,0.49535286,obstacle_nn
320,-0.36,0.48360026,obstacle_nn
321,-0.358,0.47174633,obstacle_nn
322,-0.356,0.45979178,obstacle_nn
323,-0.354,0.44773722,obstacle_nn
324,-0.352,0.43558317,obstacle_nn
325,-0.35,0.42333013,obstacle_nn
326,-0.348,0.41097867,obstacle_nn
327,-0.346,0.39852935,obstacle_nn
328,-0.344,0.3859828,obstacle_nn
329,-0.342,0.37333918,obstacle_nn
330,-0.34,0.36059916,obstacle_nn
331,-0.338,0.34776324,obstacle_nn
332,-0.336,0.33483195,obstacle_nn
333,-0.334,0.3218056,obstacle_nn
334,-0.332,0.30868477,obstacle_nn
335,-0.33,0.29547006,obstacle_nn
336,-0.328,0.2821616,obstacle_nn
337,-0.326,0.2687599,obstacle_nn
338,-0.324,0.25526547,obstacle_nn
339,-0.322,0.24167871,obstacle_nn
340,-0.32,0.22800004,obstacle_nn
341,-0.318,0.21422988,obstacle_nn
342,-0.316,0.20036888,obstacle_nn
343,-0.314,0.18641686,obstacle_nn
344,-0.312,0.17237473,obstacle_nn
345,-0.31,0.15824252,obstacle_nn
346,-0.308,0.1440208,obstacle_nn
347,-0.306,0.12970996,obstacle_nn
348,-0.304,0.11531031,obstacle_nn
349,-0.302,0.10082215,obstacle_nn
350,-0.3,0.08624625,obstacle_nn
351,-0.298,0.07158232,obstacle_nn
352,-0.296,0.05683106,obstacle_nn
353,-0.294,0.041992784,obstacle_nn
354,-0.292,0.02706778,obstacle_nn
355,-0.29,0.01205641,obstacle_nn
356,-0.288,-0.0030409098,obstacle_nn
357,-0.286,-0.018223763,obstacle_nn
358,-0.284,-0.033492208,obstacle_nn
359,-0.282,-0.048845768,obstacle_nn
360,-0.28,-0.06428397,obstacle_nn
361,-0.278,-0.079806685,obstacle_nn
362,-0.276,-0.09541345,obstacle_nn
363,-0.274,-0.11110413,obstacle_nn
364,-0.272,-0.12687802,obstacle_nn
365,-0.27,-0.1427356,obstacle_nn
366,-0.268,-0.15867591,obstacle_nn
367,-0.266,-0.17469907,obstacle_nn
368,-0.264,-0.19080448,obstacle_nn
369,-0.262,-0.20699203,obstacle_nn
370,-0.26,-0.22326136,obstacle_nn
371,-0.258,-0.23961222,obstacle_nn
372,-0.256,-0.25604415,obstacle_nn
373,-0.254,-0.2725575,obstacle_nn
374,-0.252,-0.28915143,obstacle_nn
375,-0.25,-0.3058257,obstacle_nn
376,-0.248,-0.32258046,obstacle_nn
377,-0.246,-0.3394152,obstacle_nn
378,-0.244,-0.3563292,obstacle_nn
379,-0.242,-0.37332344,obstacle_nn
380,-0.24,-0.39039612,obstacle_nn
381,-0.238,-0.4075482,obstacle_nn
382,-0.236,-0.42477906,obstacle_nn
383,-0.234,-0.44208837,obstacle_nn
384,-0.232,-0.45947587,obstacle_nn
385,-0.23,-0.47694123,obstacle_nn
386,-0.228,-0.4944849,obstacle_nn
387,-0.226,-0.51210546,obstacle_nn
388,-0.224,-0.52980375,obstacle_nn
389,-0.222,-0.54757917,obstacle_nn
390,-0.22,-0.5654316,obstacle_nn
391,-0.218,-0.58336055,obstacle_nn
392,-0.216,-0.6013657,obstacle_nn
393,-0.214,-0.6194477,obstacle_nn
394,-0.212,-0.6376052,obstacle_nn
395,-0.21,-0.65583885,obstacle_nn
396,-0.208,-0.67414784,obstacle_nn
397,-0.206,-0.6925323,obstacle_nn
398,-0.204,-0.7109921,obstacle_nn
399,-0.202,-0.7295265,obstacle_nn
400,-0.2,-0.74813616,obstacle_nn
401,-0.198,-0.7668201,obstacle_nn
402,-0.196,-0.7855787,obstacle_nn
403,-0.194,-0.8044112,obstacle_nn
404,-0.192,-0.82331777,obstacle_nn
405,-0.19,-0.84229827,obstacle_nn
406,-0.188,-0.86135244,obstacle_nn
407,-0.186,-0.88047993,obstacle_nn
408,-0.184,-0.8996804,obstacle_nn
409,-0.182,-0.9189544,obstacle_nn
410,-0.18,-0.93830085,obstacle_nn
411,-0.178,-0.9577203,obstacle_nn
412,-0.176,-0.97721195,obstacle_nn
413,-0.174,-0.9967762,obstacle_nn
414,-0.172,-1.0164127,obstacle_nn
415,-0.17,-1.0361207,obstacle_nn
416,-0.168,-1.055901,obstacle_nn
417,-0.166,-1.0757521,obstacle_nn
418,-0.164,-1.0956726,obstacle_nn
419,-0.162,-1.1156471,obstacle_nn
420,-0.16,-1.1355829,obstacle_nn
421,-0.158,-1.1549523,obstacle_nn
422,-0.156,-1.1709318,obstacle_nn
423,-0.154,-1.1696191,obstacle_nn
424,-0.152,-1.0965705,obstacle_nn
425,-0.15,-0.86856425,obstacle_nn
426,-0.148,-0.6269946,obstacle_nn
427,-0.146,-0.5298799,obstacle_nn
428,-0.144,-0.50608206,obstacle_nn
429,-0.142,-0.5011493,obstacle_nn
430,-0.14,-0.50020194,obstacle_nn
431,-0.138,-0.5000324,obstacle_nn
432,-0.136,-0.50000465,obstacle_nn
433,-0.134,-0.5000006,obstacle_nn
434,-0.132,-0.50000006,obstacle_nn
435,-0.13,-0.5,obstacle_nn
436,-0.128,-0.5,obstacle_nn
437,-0.126,-0.5,obstacle_nn
438,-0.124,-0.5,obstacle_nn
439,-0.122,-0.5,obstacle_nn
440,-0.12,-0.5,obstacle_nn
441,-0.118,-0.5,obstacle_nn
442,-0.116,-0.5,obstacle_nn
443,-0.114,-0.5,obstacle_nn
444,-0.112,-0.5,obstacle_nn
445,-0.11,-0.5,obstacle_nn
446,-0.108,-0.5,obstacle_nn
447,-0.106,-0.5,obstacle_nn
448,-0.104,-0.5,obstacle_nn
449,-0.102,-0.5,obstacle_nn
450,-0.1,-0.5,obstacle_nn
451,-0.098,-0.5,obstacle_nn
452,-0.096,-0.5,obstacle_nn
453,-0.094,-0.5,obstacle_nn
454,-0.092,-0.5,obstacle_nn
455,-0.09,-0.5,obstacle_nn
456,-0.088,-0.5,obstacle_nn
457,-0.086,-0.5,obstacle_nn
458,-0.084,-0.5,obstacle_nn
459,-0.082,-0.5,obstacle_nn
460,-0.08,-0.5,obstacle_nn
461,-0.078,-0.5,obstacle_nn
462,-0.076,-0.5,obstacle_nn
463,-0.074,-0.5,obstacle_nn
464,-0.072,-0.5,obstacle_nn
465,-0.07,-0.5,obstacle_nn
466,-0.068,-0.5,obstacle_nn
467,-0.066,-0.5,obstacle_nn
468,-0.064,-0.5,obstacle_nn
469,-0.062,-0.5,obstacle_nn
470,-0.06,-0.5,obstacle_nn
471,-0.058,-0.5,obstacle_nn
472,-0.056,-0.5,obstacle_nn
473,-0.054,-0.5,obstacle_nn
474,-0.052,-0.5,obstacle_nn
475,-0.05,-0.5,obstacle_nn
476,-0.048,-0.5,obstacle_nn
477,-0.046,-0.5,obstacle_nn
478,-0.044,-0.5,obstacle_nn
479,-0.042,-0.5,obstacle_nn
480,-0.04,-0.5,obstacle_nn
481,-0.038,-0.5,obstacle_nn
482,-0.036,-0.5,obstacle_nn
483,-0.034,-0.5,obstacle_nn
484,-0.032,-0.5,obstacle_nn
485,-0.03,-0.5,obstacle_nn
486,-0.028,-0.5,obstacle_nn
487,-0.026,-0.5,obstacle_nn
488,-0.024,-0.5,obstacle_nn
489,-0.022,-0.5,obstacle_nn
490,-0.02,-0.5,obstacle_nn
491,-0.018,-0.5,obstacle_nn
492,-0.016,-0.5,obstacle_nn
493,-0.014,-0.5,obstacle_nn
494,-0.012,-0.5,obstacle_nn
495,-0.01,-0.5,obstacle_nn
496,-0.008,-0.5,obstacle_nn
497,-0.006,-0.5,obstacle_nn
498,-0.004,-0.5,obstacle_nn
499,-0.002,-0.5,obstacle_nn
500,0.0,-0.5,obstacle_nn
501,0.002,-0.5,obstacle_nn
502,0.004,-0.5,obstacle_nn
503,0.006,-0.5,obstacle_nn
504,0.008,-0.5,obstacle_nn
505,0.01,-0.5,obstacle_nn
506,0.012,-0.5,obstacle_nn
507,0.014,-0.5,obstacle_nn
508,0.016,-0.5,obstacle_nn
509,0.018,-0.5,obstacle_nn
510,0.02,-0.5,obstacle_nn
511,0.022,-0.5,obstacle_nn
512,0.024,-0.5,obstacle_nn
513,0.026,-0.5,obstacle_nn
514,0.028,-0.5,obstacle_nn
515,0.03,-0.5,obstacle_nn
516,0.032,-0.5,obstacle_nn
517,0.034,-0.5,obstacle_nn
518,0.036,-0.5,obstacle_nn
519,0.038,-0.5,obstacle_nn
520,0.04,-0.5,obstacle_nn
521,0.042,-0.5,obstacle_nn
522,0.044,-0.5,obstacle_nn
523,0.046,-0.5,obstacle_nn
524,0.048,-0.5,obstacle_nn
525,0.05,-0.5,obstacle_nn
526,0.052,-0.5,obstacle_nn
527,0.054,-0.5,obstacle_nn
528,0.056,-0.5,obstacle_nn
529,0.058,-0.5,obstacle_nn
530,0.06,-0.5,obstacle_nn
531,0.062,-0.5,obstacle_nn
532,0.064,-0.5,obstacle_nn
533,0.066,-0.5,obstacle_nn
534,0.068,-0.5,obstacle_nn
535,0.07,-0.5,obstacle_nn
536,0.072,-0.5,obstacle_nn
537,0.074,-0.5,obstacle_nn
538,0.076,-0.5,obstacle_nn
539,0.078,-0.5,obstacle_nn
540,0.08,-0.5,obstacle_nn
541,0.082,-0.5,obstacle_nn
542,0.084,-0.5,obstacle_nn
543,0.086,-0.5,obstacle_nn
544,0.088,-0.5,obstacle_nn
545,0.09,-0.5,obstacle_nn
546,0.092,-0.5,obstacle_nn
547,0.094,-0.5,obstacle_nn
548,0.096,-0.5,obstacle_nn
549,0.098,-0.5,obstacle_nn
550,0.1,-0.5,obstacle_nn
551,0.102,-0.5,obstacle_nn
552,0.104,-0.5,obstacle_nn
553,0.106,-0.5,obstacle_nn
554,0.108,-0.5,obstacle_nn
555,0.11,-0.5,obstacle_nn
556,0.112,-0.5,obstacle_nn
557,0.114,-0.5,obstacle_nn
558,0.116,-0.5,obstacle_nn
559,0.118,-0.5,obstacle_nn
560,0.12,-0.5,obstacle_nn
561,0.122,-0.5,obstacle_nn
562,0.124,-0.5,obstacle_nn
563,0.126,-0.5,obstacle_nn
564,0.128,-0.5,obstacle_nn
565,0.13,-0.5,obstacle_nn
566,0.132,-0.50000006,obstacle_nn
567,0.134,-0.5000006,obstacle_nn
568,0.136,-0.50000465,obstacle_nn
569,0.138,-0.5000324,obstacle_nn
570,0.14,-0.50020194,obstacle_nn
571,0.142,-0.5011493,obstacle_nn
572,0.144,-0.50608206,obstacle_nn
573,0.146,-0.5298799,obstacle_nn
574,0.148,-0.6269946,obstacle_nn
575,0.15,-0.86856425,obstacle_nn
576,0.152,-1.0965705,obstacle_nn
577,0.154,-1.1696191,obstacle_nn
578,0.156,-1.1709318,obstacle_nn
579,0.158,-1.1549523,obstacle_nn
580,0.16,-1.1355829,obstacle_nn
581,0.162,-1.1156471,obstacle_nn
582,0.164,-1.0956726,obstacle_nn
583,0.166,-1.0757521,obstacle_nn
584,0.168,-1.055901,obstacle_nn
585,0.17,-1.0361207,obstacle_nn
586,0.172,-1.0164127,obstacle_nn
587,0.174,-0.9967762,obstacle_nn
588,0.176,-0.97721195,obstacle_nn
589,0.178,-0.9577203,obstacle_nn
590,0.18,-0.93830085,obstacle_nn
591,0.182,-0.9189544,obstacle_nn
592,0.184,-0.8996804,obstacle_nn
593,0.186,-0.88047993,obstacle_nn
594,0.188,-0.86135244,obstacle_nn
595,0.19,-0.84229827,obstacle_nn
596,0.192,-0.82331777,obstacle_nn
597,0.194,-0.8044112,obstacle_nn
598,0.196,-0.7855787,obstacle_nn
599,0.198,-0.7668201,obstacle_nn
600,0.2,-0.74813616,obstacle_nn
601,0.202,-0.7295265,obstacle_nn
602,0.204,-0.7109921,obstacle_nn
603,0.206,-0.6925323,obstacle_nn
604,0.208,-0.67414784,obstacle_nn
605,0.21,-0.65583885,obstacle_nn
606,0.212,-0.6376052,obstacle_nn
607,0.214,-0.6194477,obstacle_nn
608,0.216,-0.6013657,obstacle_nn
609,0.218,-0.58336055,obstacle_nn
610,0.22,-0.5654316,obstacle_nn
611,0.222,-0.54757917,obstacle_nn
612,0.224,-0.52980375,obstacle_nn
613,0.226,-0.51210546,obstacle_nn
614,0.228,-0.4944849,obstacle_nn
615,0.23,-0.47694123,obstacle_nn
616,0.232,-0.45947587,obstacle_nn
617,0.234,-0.44208837,obstacle_nn
618,0.236,-0.42477906,obstacle_nn
619,0.238,-0.4075482,obstacle_nn
620,0.24,-0.39039612,obstacle_nn
621,0.242,-0.37332344,obstacle_nn
622,0.244,-0.3563292,obstacle_nn
623,0.246,-0.3394152,obstacle_nn
624,0.248,-0.32258046,obstacle_nn
625,0.25,-0.3058257,obstacle_nn
626,0.252,-0.28915143,obstacle_nn
627,0.254,-0.2725575,obstacle_nn
628,0.256,-0.25604415,obstacle_nn
629,0.258,-0.23961222,obstacle_nn
630,0.26,-0.22326136,obstacle_nn
631,0.262,-0.20699203,obstacle_nn
632,0.264,-0.19080448,obstacle_nn
633,0.266,-0.17469907,obstacle_nn
634,0.268,-0.15867591,obstacle_nn
635,0.27,-0.1427356,obstacle_nn
636,0.272,-0.12687802,obstacle_nn
637,0.274,-0.11110413,obstacle_nn
638,0.276,-0.09541345,obstacle_nn
639,0.278,-0.079806685,obstacle_nn
640,0.28,-0.06428397,obstacle_nn
641,0.282,-0.048845768,obstacle_nn
642,0.284,-0.033492208,obstacle_nn
643,0.286,-0.018223763,obstacle_nn
644,0.288,-0.0030409098,obstacle_nn
645,0.29,0.01205641,obstacle_nn
646,0.292,0.02706778,obstacle_nn
647,0.294,0.041992784,obstacle_nn
648,0.296,0.05683106,obstacle_nn
649,0.298,0.07158232,obstacle_nn
650,0.3,0.08624625,obstacle_nn
651,0.302,0.10082215,obstacle_nn
652,0.304,0.11531031,obstacle_nn
653,0.306,0.12970996,obstacle_nn
654,0.308,0.1440208,obstacle_nn
655,0.31,0.15824252,obstacle_nn
656,0.312,0.17237473,obstacle_nn
657,0.314,0.18641686,obstacle_nn
658,0.316,0.20036888,obstacle_nn
659,0.318,0.21422988,obstacle_nn
660,0.32,0.22800004,obstacle_nn
661,0.322,0.24167871,obstacle_nn
662,0.324,0.25526547,obstacle_nn
663,0.326,0.2687599,obstacle_nn
664,0.328,0.2821616,obstacle_nn
665,0.33,0.29547006,obstacle_nn
666,0.332,0.30868477,obstacle_nn
667,0.334,0.3218056,obstacle_nn
668,0.336,0.33483195,obstacle_nn
669,0.338,0.34776324,obstacle_nn
670,0.34,0.36059916,obstacle_nn
671,0.342,0.37333918,obstacle_nn
672,0.344,0.3859828,obstacle_nn
673,0.346,0.39852935,obstacle_nn
674,0.348,0.41097867,obstacle_nn
675,0.35,0.42333013,obstacle_nn
676,0.352,0.43558317,obstacle_nn
677,0.354,0.44773722,obstacle_nn
678,0.356,0.45979178,obstacle_nn
679,0.358,0.47174633,obstacle_nn
680,0.36,0.48360026,obstacle_nn
681,0.362,0.49535286,obstacle_nn
682,0.364,0.5070038,obstacle_nn
683,0.366,0.51855254,obstacle_nn
684,0.368,0.5299982,obstacle_nn
685,0.37,0.54134035,obstacle_nn
686,0.372,0.5525782,obstacle_nn
687,0.374,0.5637113,obstacle_nn
688,0.376,0.5747385,obstacle_nn
689,0.378,0.58565986,obstacle_nn
690,0.38,0.5964743,obstacle_nn
691,0.382,0.6071811,obstacle_nn
692,0.384,0.6177795,obstacle_nn
693,0.386,0.62826884,obstacle_nn
694,0.388,0.6386484,obstacle_nn
695,0.39,0.6489172,obstacle_nn
696,0.392,0.65907466,obstacle_nn
697,0.394,0.66911983,obstacle_nn
698,0.396,0.6790521,obstacle_nn
699,0.398,0.6888703,obstacle_nn
700,0.4,0.6985736,obstacle_nn
701,0.402,0.70816135,obstacle_nn
702,0.404,0.7176323,obstacle_nn
703,0.406,0.72698545,obstacle_nn
704,0.408,0.73622,obstacle_nn
705,0.41,0.745335,obstacle_nn
706,0.412,0.7543292,obstacle_nn
707,0.414,0.7632016,obstacle_nn
708,0.416,0.7719511,obstacle_nn
709,0.418,0.78057647,obstacle_nn
710,0.42,0.7890763,obstacle_nn
711,0.422,0.7974498,obstacle_nn
712,0.424,0.8056954,obstacle_nn
713,0.426,0.8138119,obstacle_nn
714,0.428,0.8217977,obstacle_nn
715,0.43,0.8296516,obstacle_nn
716,0.432,0.83737195,obstacle_nn
717,0.434,0.8449571,obstacle_nn
718,0.436,0.8524058,obstacle_nn
719,0.438,0.85971606,obstacle_nn
720,0.44,0.86688614,obstacle_nn
721,0.442,0.87391424,obstacle_nn
722,0.444,0.88079846,obstacle_nn
723,0.446,0.88753664,obstacle_nn
724,0.448,0.89412665,obstacle_nn
725,0.45,0.90056634,obstacle_nn
726,0.452,0.9068533,obstacle_nn
727,0.454,0.9129851,obstacle_nn
728,0.456,0.9189589,obstacle_nn
729,0.458,0.9247719,obstacle_nn
730,0.46,0.93042123,obstacle_nn
731,0.462,0.93590343,obstacle_nn
732,0.464,0.94121516,obstacle_nn
733,0.466,0.9463527,obstacle_nn
734,0.468,0.95131207,obstacle_nn
735,0.47,0.9560888,obstacle_nn
736,0.472,0.9606781,obstacle_nn
737,0.474,0.9650749,obstacle_nn
738,0.476,0.9692731,obstacle_nn
739,0.478,0.97326636,obstacle_nn
740,0.48,0.97704756,obstacle_nn
741,0.482,0.9806082,obstacle_nn
742,0.484,0.98393893,obstacle_nn
743,0.486,0.9870286,obstacle_nn
744,0.488,0.9898639,obstacle_nn
745,0.49,0.99242854,obstacle_nn
746,0.492,0.99470186,obstacle_nn
747,0.494,0.9966563,obstacle_nn
748,0.496,0.9982523,obstacle_nn
749,0.498,0.9994235,obstacle_nn
750,0.5,1.0,obstacle_nn
751,0.502,0.9994235,obstacle_nn
752,0.504,0.9982523,obstacle_nn
753,0.506,0.9966563,obstacle_nn
754,0.508,0.99470186,obstacle_nn
755,0.51,0.99242854,obstacle_nn
756,0.512,0.9898639,obstacle_nn
757,0.514,0.9870286,obstacle_nn
758,0.516,0.98393905,obstacle_nn
759,0.518,0.9806082,obstacle_nn
760,0.52,0.97704756,obstacle_nn
761,0.522,0.97326636,obstacle_nn
762,0.524,0.9692731,obstacle_nn
763,0.526,0.9650748,obstacle_nn
764,0.528,0.9606781,obstacle_nn
765,0.53,0.9560889,obstacle_nn
766,0.532,0.95131207,obstacle_nn
767,0.534,0.94635284,obstacle_nn
768,0.536,0.94121516,obstacle_nn
769,0.538,0.93590343,obstacle_nn
770,0.54,0.9304211,obstacle_nn
771,0.542,0.9247719,obstacle_nn
772,0.544,0.9189588,obstacle_nn
773,0.546,0.9129851,obstacle_nn
774,0.548,0.90685344,obstacle_nn
775,0.55,0.90056634,obstacle_nn
776,0.552,0.89412665,obstacle_nn
777,0.554,0.8875365,obstacle_nn
778,0.556,0.88079846,obstacle_nn
779,0.558,0.8739141,obstacle_nn
780,0.56,0.86688614,obstacle_nn
781,0.562,0.8597162,obstacle_nn
782,0.564,0.8524058,obstacle_nn
783,0.566,0.84495735,obstacle_nn
784,0.568,0.8373718,obstacle_nn
785,0.57,0.8296516,obstacle_nn
786,0.572,0.8217976,obstacle_nn
787,0.574,0.8138119,obstacle_nn
788,0.576,0.80569553,obstacle_nn
789,0.578,0.7974498,obstacle_nn
790,0.58,0.78907645,obstacle_nn
791,0.582,0.78057635,obstacle_nn
792,0.584,0.7719511,obstacle_nn
793,0.586,0.7632015,obstacle_nn
794,0.588,0.7543292,obstacle_nn
795,0.59,0.7453351,obstacle_nn
796,0.592,0.73622,obstacle_nn
797,0.594,0.7269856,obstacle_nn
798,0.596,0.71763206,obstacle_nn
799,0.598,0.70816135,obstacle_nn
800,0.6,0.6985736,obstacle_nn
801,0.602,0.6888703,obstacle_nn
802,0.604,0.67905223,obstacle_nn
803,0.606,0.66911983,obstacle_nn
804,0.608,0.6590748,obstacle_nn
805,0.61,0.6489172,obstacle_nn
806,0.612,0.6386484,obstacle_nn
807,0.614,0.6282687,obstacle_nn
808,0.616,0.6177795,obstacle_nn
809,0.618,0.6071812,obstacle_nn
810,0.62,0.5964743,obstacle_nn
811,0.622,0.58566,obstacle_nn
812,0.624,0.5747385,obstacle_nn
813,0.626,0.5637113,obstacle_nn
814,0.628,0.552578,obstacle_nn
815,0.63,0.54134035,obstacle_nn
816,0.632,0.52999806,obstacle_nn
817,0.634,0.51855254,obstacle_nn
818,0.636,0.507004,obstacle_nn
819,0.638,0.49535286,obstacle_nn
820,0.64,0.48360026,obstacle_nn
821,0.642,0.47174615,obstacle_nn
822,0.644,0.45979178,obstacle_nn
823,0.646,0.44773698,obstacle_nn
824,0.648,0.43558317,obstacle_nn
825,0.65,0.4233303,obstacle_nn
826,0.652,0.41097867,obstacle_nn
827,0.654,0.39852953,obstacle_nn
828,0.656,0.38598263,obstacle_nn
829,0.658,0.37333918,obstacle_nn
830,0.66,0.36059904,obstacle_nn
831,0.662,0.34776324,obstacle_nn
832,0.664,0.33483207,obstacle_nn
833,0.666,0.3218056,obstacle_nn
834,0.668,0.30868495,obstacle_nn
835,0.67,0.29546988,obstacle_nn
836,0.672,0.2821616,obstacle_nn
837,0.674,0.26875967,obstacle_nn
838,0.676,0.25526547,obstacle_nn
839,0.678,0.2416789,obstacle_nn
840,0.68,0.22800004,obstacle_nn
841,0.682,0.21423018,obstacle_nn
842,0.684,0.20036864,obstacle_nn
843,0.686,0.18641686,obstacle_nn
844,0.688,0.17237449,obstacle_nn
845,0.69,0.15824252,obstacle_nn
846,0.692,0.14402103,obstacle_nn
847,0.694,0.12970996,obstacle_nn
848,0.696,0.11531043,obstacle_nn
849,0.698,0.10082215,obstacle_nn
850,0.7,0.08624625,obstacle_nn
851,0.702,0.07158214,obstacle_nn
852,0.704,0.05683106,obstacle_nn
853,0.706,0.041993022,obstacle_nn
854,0.708,0.02706778,obstacle_nn
855,0.71,0.012056708,obstacle_nn
856,0.712,-0.0030409098,obstacle_nn
857,0.714,-0.018223763,obstacle_nn
858,0.716,-0.033492446,obstacle_nn
859,0.718,-0.048845768,obstacle_nn
860,0.72,-0.064284205,obstacle_nn
861,0.722,-0.079806685,obstacle_nn
862,0.724,-0.09541321,obstacle_nn
863,0.726,-0.11110413,obstacle_nn
864,0.728,-0.12687802,obstacle_nn
865,0.73,-0.14273572,obstacle_nn
866,0.732,-0.15867591,obstacle_nn
867,0.734,-0.17469919,obstacle_nn
868,0.736,-0.19080448,obstacle_nn
869,0.738,-0.20699167,obstacle_nn
870,0.74,-0.22326136,obstacle_nn
871,0.742,-0.23961198,obstacle_nn
872,0.744,-0.2560444,obstacle_nn
873,0.746,-0.2725575,obstacle_nn
874,0.748,-0.28915167,obstacle_nn
875,0.75,-0.3058257,obstacle_nn
876,0.752,-0.32258022,obstacle_nn
877,0.754,-0.3394152,obstacle_nn
878,0.756,-0.3563292,obstacle_nn
879,0.758,-0.37332344,obstacle_nn
880,0.76,-0.39039612,obstacle_nn
881,0.762,-0.40754843,obstacle_nn
882,0.764,-0.42477906,obstacle_nn
883,0.766,-0.44208813,obstacle_nn
884,0.768,-0.45947587,obstacle_nn
885,0.77,-0.47694123,obstacle_nn
886,0.772,-0.4944849,obstacle_nn
887,0.774,-0.51210546,obstacle_nn
888,0.776,-0.5298042,obstacle_nn
889,0.778,-0.54757917,obstacle_nn
890,0.78,-0.56543124,obstacle_nn
891,0.782,-0.58336055,obstacle_nn
892,0.784,-0.6013657,obstacle_nn
893,0.786,-0.6194477,obstacle_nn
894,0.788,-0.6376052,obstacle_nn
895,0.79,-0.65583885,obstacle_nn
896,0.792,-0.67414784,obstacle_nn
897,0.794,-0.69253254,obstacle_nn
898,0.796,-0.7109921,obstacle_nn
899,0.798,-0.7295265,obstacle_nn
900,0.8,-0.74813616,obstacle_nn
901,0.802,-0.7668201,obstacle_nn
902,0.804,-0.7855787,obstacle_nn
903,0.806,-0.8044112,obstacle_nn
904,0.808,-0.8233181,obstacle_nn
905,0.81,-0.84229827,obstacle_nn
906,0.812,-0.86135197,obstacle_nn
907,0.814,-0.88047993,obstacle_nn
908,0.816,-0.8996804,obstacle_nn
909,0.818,-0.9189544,obstacle_nn
910,0.82,-0.93830085,obstacle_nn
911,0.822,-0.9577205,obstacle_nn
912,0.824,-0.97721195,obstacle_nn
913,0.826,-0.9967761,obstacle_nn
914,0.828,-1.0164127,obstacle_nn
915,0.83,-1.0361207,obstacle_nn
916,0.832,-1.055901,obstacle_nn
917,0.834,-1.0757521,obstacle_nn
918,0.836,-1.0956728,obstacle_nn
919,0.838,-1.1156471,obstacle_nn
920,0.84,-1.1355827,obstacle_nn
921,0.842,-1.1549523,obstacle_nn
922,0.844,-1.1709318,obstacle_nn
923,0.846,-1.1696191,obstacle_nn
924,0.848,-1.0965705,obstacle_nn
925,0.85,-0.8685601,obstacle_nn
926,0.852,-0.6269946,obstacle_nn
927,0.854,-0.5298806,obstacle_nn
928,0.856,-0.50608206,obstacle_nn
929,0.858,-0.5011493,obstacle_nn
930,0.86,-0.50020194,obstacle_nn
931,0.862,-0.5000324,obstacle_nn
932,0.864,-0.50000465,obstacle_nn
933,0.866,-0.5000006,obstacle_nn
934,0.868,-0.50000006,obstacle_nn
935,0.87,-0.5,obstacle_nn
936,0.872,-0.5,obstacle_nn
937,0.874,-0.5,obstacle_nn
938,0.876,-0.5,obstacle_nn
939,0.878,-0.5,obstacle_nn
940,0.88,-0.5,obstacle_nn
941,0.882,-0.5,obstacle_nn
942,0.884,-0.5,obstacle_nn
943,0.886,-0.5,obstacle_nn
944,0.888,-0.5,obstacle_nn
945,0.89,-0.5,obstacle_nn
946,0.892,-0.5,obstacle_nn
947,0.894,-0.5,obstacle_nn
948,0.896,-0.5,obstacle_nn
949,0.898,-0.5,obstacle_nn
950,0.9,-0.5,obstacle_nn
951,0.902,-0.5,obstacle_nn
952,0.904,-0.5,obstacle_nn
953,0.906,-0.5,obstacle_nn
954,0.908,-0.5,obstacle_nn
955,0.91,-0.5,obstacle_nn
956,0.912,-0.5,obstacle_nn
957,0.914,-0.5,obstacle_nn
958,0.916,-0.5,obstacle_nn
959,0.918,-0.5,obstacle_nn
960,0.92,-0.5,obstacle_nn
961,0.922,-0.5,obstacle_nn
962,0.924,-0.5,obstacle_nn
963,0.926,-0.5,obstacle_nn
964,0.928,-0.5,obstacle_nn
965,0.93,-0.5,obstacle_nn
966,0.932,-0.5,obstacle_nn
967,0.934,-0.5,obstacle_nn
968,0.936,-0.5,obstacle_nn
969,0.938,-0.5,obstacle_nn
970,0.94,-0.5,obstacle_nn
971,0.942,-0.5,obstacle_nn
972,0.944,-0.5,obstacle_nn
973,0.946,-0.5,obstacle_nn
974,0.948,-0.5,obstacle_nn
975,0.95,-0.5,obstacle_nn
976,0.952,-0.5,obstacle_nn
977,0.954,-0.5,obstacle_nn
978,0.956,-0.5,obstacle_nn
979,0.958,-0.5,obstacle_nn
980,0.96,-0.5,obstacle_nn
981,0.962,-0.5,obstacle_nn
982,0.964,-0.5,obstacle_nn
983,0.966,-0.5,obstacle_nn
984,0.968,-0.5,obstacle_nn
985,0.97,-0.5,obstacle_nn
986,0.972,-0.5,obstacle_nn
987,0.974,-0.5,obstacle_nn
988,0.976,-0.5,obstacle_nn
989,0.978,-0.5,obstacle_nn
990,0.98,-0.5,obstacle_nn
991,0.982,-0.5,obstacle_nn
992,0.984,-0.5,obstacle_nn
993,0.986,-0.5,obstacle_nn
994,0.988,-0.5,obstacle_nn
995,0.99,-0.5,obstacle_nn
996,0.992,-0.5,obstacle_nn
997,0.994,-0.5,obstacle_nn
998,0.996,-0.5,obstacle_nn
999,0.998,-0.5,obstacle_nn
1000,1.0,-0.5,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_50/sol_nn.csv <==
,X_x,value,name
0,-1.0,0.00014356896,sol_nn
1,-0.998,0.0032138496,sol_nn
2,-0.996,0.006291563,sol_nn
3,-0.994,0.00937592,sol_nn
4,-0.992,0.0124672,sol_nn
5,-0.99,0.015565418,sol_nn
6,-0.988,0.018670553,sol_nn
7,-0.986,0.02178241,sol_nn
8,-0.984,0.024900908,sol_nn
9,-0.982,0.0280262,sol_nn
10,-0.98,0.031158032,sol_nn
11,-0.978,0.03429634,sol_nn
12,-0.976,0.03744133,sol_nn
13,-0.974,0.0405928,sol_nn
14,-0.972,0.04375056,sol_nn
15,-0.97,0.046914473,sol_nn
16,-0.968,0.050084777,sol_nn
17,-0.966,0.053261295,sol_nn
18,-0.964,0.056444056,sol_nn
19,-0.962,0.05963265,sol_nn
20,-0.96,0.06282751,sol_nn
21,-0.958,0.06602764,sol_nn
22,-0.956,0.06923425,sol_nn
23,-0.954,0.07244623,sol_nn
24,-0.952,0.07566385,sol_nn
25,-0.95,0.07888721,sol_nn
26,-0.948,0.082115844,sol_nn
27,-0.946,0.08535011,sol_nn
28,-0.944,0.08858949,sol_nn
29,-0.942,0.091834545,sol_nn
30,-0.94,0.09508422,sol_nn
31,-0.938,0.09833914,sol_nn
32,-0.936,0.10159876,sol_nn
33,-0.934,0.10486351,sol_nn
34,-0.932,0.10813303,sol_nn
35,-0.93,0.11140701,sol_nn
36,-0.928,0.11468565,sol_nn
37,-0.926,0.11796875,sol_nn
38,-0.924,0.12125605,sol_nn
39,-0.922,0.1245477,sol_nn
40,-0.92,0.12784314,sol_nn
41,-0.918,0.13114288,sol_nn
42,-0.916,0.13444638,sol_nn
43,-0.914,0.13775377,sol_nn
44,-0.912,0.14106497,sol_nn
45,-0.91,0.14437932,sol_nn
46,-0.908,0.14769717,sol_nn
47,-0.906,0.1510181,sol_nn
48,-0.904,0.1543425,sol_nn
49,-0.902,0.15766968,sol_nn
50,-0.9,0.16099979,sol_nn
51,-0.898,0.16433269,sol_nn
52,-0.896,0.16766833,sol_nn
53,-0.894,0.17100638,sol_nn
54,-0.892,0.17434666,sol_nn
55,-0.89,0.17768942,sol_nn
56,-0.888,0.18103388,sol_nn
57,-0.886,0.1843806,sol_nn
58,-0.884,0.18772855,sol_nn
59,-0.882,0.19107856,sol_nn
60,-0.88,0.19443034,sol_nn
61,-0.878,0.19778302,sol_nn
62,-0.876,0.20113704,sol_nn
63,-0.874,0.20449218,sol_nn
64,-0.872,0.20784813,sol_nn
65,-0.87,0.21120478,sol_nn
66,-0.868,0.21456212,sol_nn
67,-0.866,0.21792004,sol_nn
68,-0.864,0.22127825,sol_nn
69,-0.862,0.22463645,sol_nn
70,-0.86,0.22799441,sol_nn
71,-0.858,0.23135258,sol_nn
72,-0.856,0.23471004,sol_nn
73,-0.854,0.23806728,sol_nn
74,-0.852,0.24142386,sol_nn
75,-0.85,0.24477977,sol_nn
76,-0.848,0.24813479,sol_nn
77,-0.846,0.2514885,sol_nn
78,-0.844,0.25484106,sol_nn
79,-0.842,0.25819215,sol_nn
80,-0.84,0.2615419,sol_nn
81,-0.838,0.26489007,sol_nn
82,-0.836,0.26823604,sol_nn
83,-0.834,0.27158034,sol_nn
84,-0.832,0.2749224,sol_nn
85,-0.83,0.27826223,sol_nn
86,-0.828,0.28159973,sol_nn
87,-0.826,0.28493458,sol_nn
88,-0.824,0.28826693,sol_nn
89,-0.822,0.2915965,sol_nn
90,-0.82,0.29492295,sol_nn
91,-0.818,0.29824653,sol_nn
92,-0.816,0.30156696,sol_nn
93,-0.814,0.30488434,sol_nn
94,-0.812,0.30819774,sol_nn
95,-0.81,0.31150842,sol_nn
96,-0.808,0.31481504,sol_nn
97,-0.806,0.31811804,sol_nn
98,-0.804,0.32141715,sol_nn
99,-0.802,0.3247129,sol_nn
100,-0.8,0.3280043,sol_nn
101,-0.798,0.33129212,sol_nn
102,-0.796,0.33457553,sol_nn
103,-0.794,0.33785462,sol_nn
104,-0.792,0.34112978,sol_nn
105,-0.79,0.3444008,sol_nn
106,-0.788,0.3476675,sol_nn
107,-0.786,0.3509298,sol_nn
108,-0.784,0.35418785,sol_nn
109,-0.782,0.35744125,sol_nn
110,-0.78,0.36069077,sol_nn
111,-0.778,0.36393583,sol_nn
112,-0.776,0.36717618,sol_nn
113,-0.774,0.37041244,sol_nn
114,-0.772,0.3736443,sol_nn
115,-0.77,0.37687218,sol_nn
116,-0.768,0.3800954,sol_nn
117,-0.766,0.3833145,sol_nn
118,-0.764,0.3865296,sol_nn
119,-0.762,0.38974062,sol_nn
120,-0.76,0.39294747,sol_nn
121,-0.758,0.39615044,sol_nn
122,-0.756,0.39934996,sol_nn
123,-0.754,0.40254524,sol_nn
124,-0.752,0.40573722,sol_nn
125,-0.75,0.40892568,sol_nn
126,-0.748,0.41211054,sol_nn
127,-0.746,0.4152923,sol_nn
128,-0.744,0.4184713,sol_nn
129,-0.742,0.42164686,sol_nn
130,-0.74,0.42481977,sol_nn
131,-0.738,0.42798993,sol_nn
132,-0.736,0.431158,sol_nn
133,-0.734,0.43432358,sol_nn
134,-0.732,0.43748724,sol_nn
135,-0.73,0.4406491,sol_nn
136,-0.728,0.44380948,sol_nn
137,-0.726,0.44696784,sol_nn
138,-0.724,0.45012546,sol_nn
139,-0.722,0.45328185,sol_nn
140,-0.72,0.45643732,sol_nn
141,-0.718,0.45959225,sol_nn
142,-0.716,0.46274692,sol_nn
143,-0.714,0.46590182,sol_nn
144,-0.712,0.46905646,sol_nn
145,-0.71,0.47221163,sol_nn
146,-0.708,0.4753674,sol_nn
147,-0.706,0.47852376,sol_nn
148,-0.704,0.48168147,sol_nn
149,-0.702,0.48484027,sol_nn
150,-0.7,0.48800117,sol_nn
151,-0.698,0.49116364,sol_nn
152,-0.696,0.4943279,sol_nn
153,-0.694,0.49749467,sol_nn
154,-0.692,0.500664,sol_nn
155,-0.69,0.5038361,sol_nn
156,-0.688,0.507011,sol_nn
157,-0.686,0.51018924,sol_nn
158,-0.684,0.5133712,sol_nn
159,-0.682,0.5165563,sol_nn
160,-0.68,0.51974547,sol_nn
161,-0.678,0.5229386,sol_nn
162,-0.676,0.526136,sol_nn
163,-0.674,0.52933747,sol_nn
164,-0.672,0.53254384,sol_nn
165,-0.67,0.5357548,sol_nn
166,-0.668,0.53897065,sol_nn
167,-0.666,0.5421916,sol_nn
168,-0.664,0.54541737,sol_nn
169,-0.662,0.5486486,sol_nn
170,-0.66,0.55188483,sol_nn
171,-0.658,0.5551266,sol_nn
172,-0.656,0.558374,sol_nn
173,-0.654,0.56162703,sol_nn
174,-0.652,0.5648853,sol_nn
175,-0.65,0.56814927,sol_nn
176,-0.648,0.5714191,sol_nn
177,-0.646,0.57469416,sol_nn
178,-0.644,0.5779753,sol_nn
179,-0.642,0.58126163,sol_nn
180,-0.64,0.5845537,sol_nn
181,-0.638,0.58785105,sol_nn
182,-0.636,0.59115374,sol_nn
183,-0.634,0.5944614,sol_nn
184,-0.632,0.5977743,sol_nn
185,-0.63,0.6010924,sol_nn
186,-0.628,0.60441506,sol_nn
187,-0.626,0.6077422,sol_nn
188,-0.624,0.6110738,sol_nn
189,-0.622,0.6144097,sol_nn
190,-0.62,0.61774933,sol_nn
191,-0.618,0.6210923,sol_nn
192,-0.616,0.624439,sol_nn
193,-0.614,0.62778825,sol_nn
194,-0.612,0.63114035,sol_nn
195,-0.61,0.6344942,sol_nn
196,-0.608,0.63785017,sol_nn
197,-0.606,0.6412074,sol_nn
198,-0.604,0.64456564,sol_nn
199,-0.602,0.647924,sol_nn
200,-0.6,0.65128267,sol_nn
201,-0.598,0.6546405,sol_nn
202,-0.596,0.6579967,sol_nn
203,-0.594,0.66135114,sol_nn
204,-0.592,0.6647032,sol_nn
205,-0.59,0.6680515,sol_nn
206,-0.588,0.6713959,sol_nn
207,-0.586,0.67473555,sol_nn
208,-0.584,0.67806965,sol_nn
209,-0.582,0.68139714,sol_nn
210,-0.58,0.68471706,sol_nn
211,-0.578,0.68802816,sol_nn
212,-0.576,0.6913299,sol_nn
213,-0.574,0.694621,sol_nn
214,-0.572,0.6978998,sol_nn
215,-0.57,0.7011658,sol_nn
216,-0.568,0.7044171,sol_nn
217,-0.566,0.70765257,sol_nn
218,-0.564,0.71087027,sol_nn
219,-0.562,0.7140695,sol_nn
220,-0.56,0.7172471,sol_nn
221,-0.558,0.72040254,sol_nn
222,-0.556,0.72353333,sol_nn
223,-0.554,0.7266371,sol_nn
224,-0.552,0.72971225,sol_nn
225,-0.55,0.7327559,sol_nn
226,-0.548,0.7357655,sol_nn
227,-0.546,0.7387386,sol_nn
228,-0.544,0.74167216,sol_nn
229,-0.542,0.7445633,sol_nn
230,-0.54,0.747409,sol_nn
231,-0.538,0.7502048,sol_nn
232,-0.536,0.75294775,sol_nn
233,-0.534,0.75563437,sol_nn
234,-0.532,0.7582597,sol_nn
235,-0.53,0.7608198,sol_nn
236,-0.528,0.76331043,sol_nn
237,-0.526,0.7657268,sol_nn
238,-0.524,0.76806444,sol_nn
239,-0.522,0.7703179,sol_nn
240,-0.52,0.7724825,sol_nn
241,-0.518,0.7745535,sol_nn
242,-0.516,0.7765257,sol_nn
243,-0.514,0.77839386,sol_nn
244,-0.512,0.78015435,sol_nn
245,-0.51,0.78180224,sol_nn
246,-0.508,0.7833336,sol_nn
247,-0.506,0.78474617,sol_nn
248,-0.504,0.78603655,sol_nn
249,-0.502,0.7872032,sol_nn
250,-0.5,0.7882457,sol_nn
251,-0.498,0.7891639,sol_nn
252,-0.496,0.7899604,sol_nn
253,-0.494,0.7906371,sol_nn
254,-0.492,0.7911984,sol_nn
255,-0.49,0.79165024,sol_nn
256,-0.488,0.79199946,sol_nn
257,-0.486,0.7922535,sol_nn
258,-0.484,0.79242206,sol_nn
259,-0.482,0.7925149,sol_nn
260,-0.48,0.792543,sol_nn
261,-0.478,0.79251695,sol_nn
262,-0.476,0.7924484,sol_nn
263,-0.474,0.792348,sol_nn
264,-0.472,0.792227,sol_nn
265,-0.47,0.79209507,sol_nn
266,-0.468,0.7919611,sol_nn
267,-0.466,0.79183304,sol_nn
268,-0.464,0.7917179,sol_nn
269,-0.462,0.7916213,sol_nn
270,-0.46,0.79154766,sol_nn
271,-0.458,0.79150003,sol_nn
272,-0.456,0.7914803,sol_nn
273,-0.454,0.79148906,sol_nn
274,-0.452,0.7915269,sol_nn
275,-0.45,0.7915921,sol_nn
276,-0.448,0.791683,sol_nn
277,-0.446,0.7917981,sol_nn
278,-0.444,0.7919339,sol_nn
279,-0.442,0.7920879,sol_nn
280,-0.44,0.7922571,sol_nn
281,-0.438,0.7924379,sol_nn
282,-0.436,0.79262716,sol_nn
283,-0.434,0.79282165,sol_nn
284,-0.432,0.79301846,sol_nn
285,-0.43,0.79321504,sol_nn
286,-0.428,0.7934085,sol_nn
287,-0.426,0.7935963,sol_nn
288,-0.424,0.7937764,sol_nn
289,-0.422,0.7939471,sol_nn
290,-0.42,0.79410636,sol_nn
291,-0.418,0.79425335,sol_nn
292,-0.416,0.7943866,sol_nn
293,-0.414,0.79450583,sol_nn
294,-0.412,0.79460955,sol_nn
295,-0.41,0.794698,sol_nn
296,-0.408,0.79477096,sol_nn
297,-0.406,0.794828,sol_nn
298,-0.404,0.7948698,sol_nn
299,-0.402,0.79489625,sol_nn
300,-0.4,0.7949078,sol_nn
301,-0.398,0.7949052,sol_nn
302,-0.396,0.7948888,sol_nn
303,-0.394,0.7948593,sol_nn
304,-0.392,0.79481816,sol_nn
305,-0.39,0.79476523,sol_nn
306,-0.388,0.79470205,sol_nn
307,-0.386,0.79462886,sol_nn
308,-0.384,0.79454756,sol_nn
309,-0.382,0.79445755,sol_nn
310,-0.38,0.7943616,sol_nn
311,-0.378,0.7942594,sol_nn
312,-0.376,0.794152,sol_nn
313,-0.374,0.7940403,sol_nn
314,-0.372,0.7939249,sol_nn
315,-0.37,0.79380745,sol_nn
316,-0.368,0.7936881,sol_nn
317,-0.366,0.79356736,sol_nn
318,-0.364,0.793446,sol_nn
319,-0.362,0.79332525,sol_nn
320,-0.36,0.793205,sol_nn
321,-0.358,0.7930862,sol_nn
322,-0.356,0.79296905,sol_nn
323,-0.354,0.7928543,sol_nn
324,-0.352,0.79274225,sol_nn
325,-0.35,0.79263324,sol_nn
326,-0.348,0.7925274,sol_nn
327,-0.346,0.7924256,sol_nn
328,-0.344,0.7923271,sol_nn
329,-0.342,0.79223347,sol_nn
330,-0.34,0.7921438,sol_nn
331,-0.338,0.7920585,sol_nn
332,-0.336,0.7919781,sol_nn
333,-0.334,0.7919022,sol_nn
334,-0.332,0.79183084,sol_nn
335,-0.33,0.7917644,sol_nn
336,-0.328,0.79170245,sol_nn
337,-0.326,0.79164547,sol_nn
338,-0.324,0.7915934,sol_nn
339,-0.322,0.7915456,sol_nn
340,-0.32,0.7915023,sol_nn
341,-0.318,0.79146355,sol_nn
342,-0.316,0.7914294,sol_nn
343,-0.314,0.7913994,sol_nn
344,-0.312,0.79137343,sol_nn
345,-0.31,0.79135174,sol_nn
346,-0.308,0.7913339,sol_nn
347,-0.306,0.7913196,sol_nn
348,-0.304,0.79130894,sol_nn
349,-0.302,0.791302,sol_nn
350,-0.3,0.7912983,sol_nn
351,-0.298,0.7912976,sol_nn
352,-0.296,0.7912997,sol_nn
353,-0.294,0.7913052,sol_nn
354,-0.292,0.7913131,sol_nn
355,-0.29,0.7913236,sol_nn
356,-0.288,0.79133636,sol_nn
357,-0.286,0.7913511,sol_nn
358,-0.284,0.7913678,sol_nn
359,-0.282,0.79138666,sol_nn
360,-0.28,0.7914071,sol_nn
361,-0.278,0.79142934,sol_nn
362,-0.276,0.7914529,sol_nn
363,-0.274,0.7914783,sol_nn
364,-0.272,0.791504,sol_nn
365,-0.27,0.791531,sol_nn
366,-0.268,0.79155916,sol_nn
367,-0.266,0.7915881,sol_nn
368,-0.264,0.7916178,sol_nn
369,-0.262,0.7916479,sol_nn
370,-0.26,0.79167837,sol_nn
371,-0.258,0.79170907,sol_nn
372,-0.256,0.7917403,sol_nn
373,-0.254,0.7917716,sol_nn
374,-0.252,0.7918027,sol_nn
375,-0.25,0.791834,sol_nn
376,-0.248,0.79186517,sol_nn
377,-0.246,0.79189616,sol_nn
378,-0.244,0.791927,sol_nn
379,-0.242,0.79195684,sol_nn
380,-0.24,0.7919869,sol_nn
381,-0.238,0.7920161,sol_nn
382,-0.236,0.792045,sol_nn
383,-0.234,0.79207283,sol_nn
384,-0.232,0.7921008,sol_nn
385,-0.23,0.79212767,sol_nn
386,-0.228,0.7921534,sol_nn
387,-0.226,0.792179,sol_nn
388,-0.224,0.79220325,sol_nn
389,-0.222,0.79222685,sol_nn
390,-0.22,0.79224944,sol_nn
391,-0.218,0.79227096,sol_nn
392,-0.216,0.79229194,sol_nn
393,-0.214,0.7923114,sol_nn
394,-0.212,0.7923304,sol_nn
395,-0.21,0.7923477,sol_nn
396,-0.208,0.7923645,sol_nn
397,-0.206,0.79238033,sol_nn
398,-0.204,0.7923945,sol_nn
399,-0.202,0.79240835,sol_nn
400,-0.2,0.7924204,sol_nn
401,-0.198,0.7924317,sol_nn
402,-0.196,0.79244167,sol_nn
403,-0.194,0.7924508,sol_nn
404,-0.192,0.79245865,sol_nn
405,-0.19,0.79246527,sol_nn
406,-0.188,0.7924714,sol_nn
407,-0.186,0.7924758,sol_nn
408,-0.184,0.79247946,sol_nn
409,-0.182,0.79248166,sol_nn
410,-0.18,0.7924832,sol_nn
411,-0.178,0.7924837,sol_nn
412,-0.176,0.79248327,sol_nn
413,-0.174,0.79248166,sol_nn
414,-0.172,0.7924783,sol_nn
415,-0.17,0.7924747,sol_nn
416,-0.168,0.79247034,sol_nn
417,-0.166,0.79246473,sol_nn
418,-0.164,0.79245776,sol_nn
419,-0.162,0.7924504,sol_nn
420,-0.16,0.7924423,sol_nn
421,-0.158,0.79243255,sol_nn
422,-0.156,0.7924229,sol_nn
423,-0.154,0.79241186,sol_nn
424,-0.152,0.79239994,sol_nn
425,-0.15,0.79238725,sol_nn
426,-0.148,0.7923741,sol_nn
427,-0.146,0.7923601,sol_nn
428,-0.144,0.7923452,sol_nn
429,-0.142,0.79232967,sol_nn
430,-0.14,0.7923134,sol_nn
431,-0.138,0.7922966,sol_nn
432,-0.136,0.79227924,sol_nn
433,-0.134,0.7922615,sol_nn
434,-0.132,0.792243,sol_nn
435,-0.13,0.79222393,sol_nn
436,-0.128,0.7922047,sol_nn
437,-0.126,0.7921846,sol_nn
438,-0.124,0.792164,sol_nn
439,-0.122,0.7921432,sol_nn
440,-0.12,0.7921224,sol_nn
441,-0.118,0.7921005,sol_nn
442,-0.116,0.79207873,sol_nn
443,-0.114,0.79205656,sol_nn
444,-0.112,0.7920341,sol_nn
445,-0.11,0.7920113,sol_nn
446,-0.108,0.79198825,sol_nn
447,-0.106,0.7919656,sol_nn
448,-0.104,0.7919419,sol_nn
449,-0.102,0.7919182,sol_nn
450,-0.1,0.7918953,sol_nn
451,-0.098,0.79187155,sol_nn
452,-0.096,0.791848,sol_nn
453,-0.094,0.7918241,sol_nn
454,-0.092,0.79180074,sol_nn
455,-0.09,0.7917769,sol_nn
456,-0.088,0.7917533,sol_nn
457,-0.086,0.79173,sol_nn
458,-0.084,0.7917067,sol_nn
459,-0.082,0.79168344,sol_nn
460,-0.08,0.79165995,sol_nn
461,-0.078,0.79163736,sol_nn
462,-0.076,0.79161453,sol_nn
463,-0.074,0.79159194,sol_nn
464,-0.072,0.7915696,sol_nn
465,-0.07,0.79154766,sol_nn
466,-0.068,0.791526,sol_nn
467,-0.066,0.7915046,sol_nn
468,-0.064,0.79148334,sol_nn
469,-0.062,0.7914626,sol_nn
470,-0.06,0.7914424,sol_nn
471,-0.058,0.7914218,sol_nn
472,-0.056,0.7914028,sol_nn
473,-0.054,0.7913835,sol_nn
474,-0.052,0.79136467,sol_nn
475,-0.05,0.79134655,sol_nn
476,-0.048,0.7913286,sol_nn
477,-0.046,0.7913112,sol_nn
478,-0.044,0.79129463,sol_nn
479,-0.042,0.7912781,sol_nn
480,-0.04,0.7912622,sol_nn
481,-0.038,0.7912472,sol_nn
482,-0.036,0.7912322,sol_nn
483,-0.034,0.7912186,sol_nn
484,-0.032,0.79120517,sol_nn
485,-0.03,0.79119176,sol_nn
486,-0.028,0.79117954,sol_nn
487,-0.026,0.7911677,sol_nn
488,-0.024,0.7911565,sol_nn
489,-0.022,0.7911465,sol_nn
490,-0.02,0.79113656,sol_nn
491,-0.018,0.7911275,sol_nn
492,-0.016,0.79111886,sol_nn
493,-0.014,0.79111075,sol_nn
494,-0.012,0.791104,sol_nn
495,-0.01,0.7910973,sol_nn
496,-0.008,0.7910915,sol_nn
497,-0.006,0.7910862,sol_nn
498,-0.004,0.79108214,sol_nn
499,-0.002,0.79107875,sol_nn
500,0.0,0.7910753,sol_nn
501,0.002,0.79107296,sol_nn
502,0.004,0.79107124,sol_nn
503,0.006,0.7910704,sol_nn
504,0.008,0.79107016,sol_nn
505,0.01,0.7910707,sol_nn
506,0.012,0.79107183,sol_nn
507,0.014,0.79107374,sol_nn
508,0.016,0.79107594,sol_nn
509,0.018,0.7910795,sol_nn
510,0.02,0.7910834,sol_nn
511,0.022,0.7910881,sol_nn
512,0.024,0.7910932,sol_nn
513,0.026,0.7910992,sol_nn
514,0.028,0.79110587,sol_nn
515,0.03,0.7911134,sol_nn
516,0.032,0.79112136,sol_nn
517,0.034,0.7911297,sol_nn
518,0.036,0.7911391,sol_nn
519,0.038,0.7911492,sol_nn
520,0.04,0.7911596,sol_nn
521,0.042,0.79117054,sol_nn
522,0.044,0.7911823,sol_nn
523,0.046,0.79119456,sol_nn
524,0.048,0.7912076,sol_nn
525,0.05,0.79122084,sol_nn
526,0.052,0.7912351,sol_nn
527,0.054,0.7912496,sol_nn
528,0.056,0.7912644,sol_nn
529,0.058,0.7912798,sol_nn
530,0.06,0.79129606,sol_nn
531,0.062,0.7913124,sol_nn
532,0.064,0.79132944,sol_nn
533,0.066,0.79134667,sol_nn
534,0.068,0.7913645,sol_nn
535,0.07,0.7913825,sol_nn
536,0.072,0.7914009,sol_nn
537,0.074,0.7914201,sol_nn
538,0.076,0.79143906,sol_nn
539,0.078,0.79145867,sol_nn
540,0.08,0.79147834,sol_nn
541,0.082,0.79149836,sol_nn
542,0.084,0.7915185,sol_nn
543,0.086,0.7915392,sol_nn
544,0.088,0.7915597,sol_nn
545,0.09,0.79158044,sol_nn
546,0.092,0.7916014,sol_nn
547,0.094,0.79162234,sol_nn
548,0.096,0.7916438,sol_nn
549,0.098,0.7916646,sol_nn
550,0.1,0.7916858,sol_nn
551,0.102,0.79170716,sol_nn
552,0.104,0.79172784,sol_nn
553,0.106,0.79174906,sol_nn
554,0.108,0.7917699,sol_nn
555,0.11,0.79179066,sol_nn
556,0.112,0.79181117,sol_nn
557,0.114,0.7918318,sol_nn
558,0.116,0.7918518,sol_nn
559,0.118,0.7918716,sol_nn
560,0.12,0.7918917,sol_nn
561,0.122,0.7919105,sol_nn
562,0.124,0.79192984,sol_nn
563,0.126,0.7919483,sol_nn
564,0.128,0.79196644,sol_nn
565,0.13,0.7919841,sol_nn
566,0.132,0.79200107,sol_nn
567,0.134,0.7920177,sol_nn
568,0.136,0.79203403,sol_nn
569,0.138,0.7920492,sol_nn
570,0.14,0.7920642,sol_nn
571,0.142,0.79207814,sol_nn
572,0.144,0.79209155,sol_nn
573,0.146,0.79210424,sol_nn
574,0.148,0.7921162,sol_nn
575,0.15,0.7921275,sol_nn
576,0.152,0.7921376,sol_nn
577,0.154,0.79214704,sol_nn
578,0.156,0.7921557,sol_nn
579,0.158,0.7921631,sol_nn
580,0.16,0.7921698,sol_nn
581,0.162,0.79217535,sol_nn
582,0.164,0.79218,sol_nn
583,0.166,0.7921837,sol_nn
584,0.168,0.7921863,sol_nn
585,0.17,0.7921875,sol_nn
586,0.172,0.7921878,sol_nn
587,0.174,0.7921869,sol_nn
588,0.176,0.79218507,sol_nn
589,0.178,0.7921818,sol_nn
590,0.18,0.792177,sol_nn
591,0.182,0.7921712,sol_nn
592,0.184,0.79216444,sol_nn
593,0.186,0.79215634,sol_nn
594,0.188,0.79214644,sol_nn
595,0.19,0.7921356,sol_nn
596,0.192,0.79212373,sol_nn
597,0.194,0.7921102,sol_nn
598,0.196,0.79209536,sol_nn
599,0.198,0.7920792,sol_nn
600,0.2,0.7920618,sol_nn
601,0.202,0.79204273,sol_nn
602,0.204,0.79202247,sol_nn
603,0.206,0.79200107,sol_nn
604,0.208,0.7919782,sol_nn
605,0.21,0.7919541,sol_nn
606,0.212,0.7919289,sol_nn
607,0.214,0.7919019,sol_nn
608,0.216,0.7918741,sol_nn
609,0.218,0.79184425,sol_nn
610,0.22,0.7918139,sol_nn
611,0.222,0.79178244,sol_nn
612,0.224,0.79174954,sol_nn
613,0.226,0.79171556,sol_nn
614,0.228,0.7916805,sol_nn
615,0.23,0.7916444,sol_nn
616,0.232,0.79160714,sol_nn
617,0.234,0.7915688,sol_nn
618,0.236,0.7915302,sol_nn
619,0.238,0.7914901,sol_nn
620,0.24,0.7914496,sol_nn
621,0.242,0.79140836,sol_nn
622,0.244,0.7913662,sol_nn
623,0.246,0.7913237,sol_nn
624,0.248,0.7912809,sol_nn
625,0.25,0.7912372,sol_nn
626,0.252,0.7911939,sol_nn
627,0.254,0.79115,sol_nn
628,0.256,0.7911058,sol_nn
629,0.258,0.79106176,sol_nn
630,0.26,0.79101765,sol_nn
631,0.262,0.79097396,sol_nn
632,0.264,0.7909306,sol_nn
633,0.266,0.7908874,sol_nn
634,0.268,0.79084486,sol_nn
635,0.27,0.7908027,sol_nn
636,0.272,0.7907619,sol_nn
637,0.274,0.79072195,sol_nn
638,0.276,0.79068285,sol_nn
639,0.278,0.7906452,sol_nn
640,0.28,0.7906081,sol_nn
641,0.282,0.7905735,sol_nn
642,0.284,0.79054,sol_nn
643,0.286,0.7905083,sol_nn
644,0.288,0.79047847,sol_nn
645,0.29,0.7904508,sol_nn
646,0.292,0.7904248,sol_nn
647,0.294,0.79040176,sol_nn
648,0.296,0.7903812,sol_nn
649,0.298,0.7903629,sol_nn
650,0.3,0.7903476,sol_nn
651,0.302,0.790335,sol_nn
652,0.304,0.7903254,sol_nn
653,0.306,0.7903188,sol_nn
654,0.308,0.7903159,sol_nn
655,0.31,0.7903159,sol_nn
656,0.312,0.7903195,sol_nn
657,0.314,0.79032624,sol_nn
658,0.316,0.790337,sol_nn
659,0.318,0.7903513,sol_nn
660,0.32,0.7903696,sol_nn
661,0.322,0.79039145,sol_nn
662,0.324,0.79041696,sol_nn
663,0.326,0.7904461,sol_nn
664,0.328,0.7904793,sol_nn
665,0.33,0.79051626,sol_nn
666,0.332,0.7905568,sol_nn
667,0.334,0.790601,sol_nn
668,0.336,0.79064894,sol_nn
669,0.338,0.7907003,sol_nn
670,0.34,0.7907549,sol_nn
671,0.342,0.7908127,sol_nn
672,0.344,0.7908735,sol_nn
673,0.346,0.79093754,sol_nn
674,0.348,0.7910038,sol_nn
675,0.35,0.79107285,sol_nn
676,0.352,0.7911435,sol_nn
677,0.354,0.79121673,sol_nn
678,0.356,0.7912907,sol_nn
679,0.358,0.79136634,sol_nn
680,0.36,0.7914427,sol_nn
681,0.362,0.7915193,sol_nn
682,0.364,0.79159653,sol_nn
683,0.366,0.7916728,sol_nn
684,0.368,0.79174864,sol_nn
685,0.37,0.791823,sol_nn
686,0.372,0.79189587,sol_nn
687,0.374,0.7919662,sol_nn
688,0.376,0.7920339,sol_nn
689,0.378,0.7920989,sol_nn
690,0.38,0.7921597,sol_nn
691,0.382,0.7922168,sol_nn
692,0.384,0.7922688,sol_nn
693,0.386,0.7923159,sol_nn
694,0.388,0.79235744,sol_nn
695,0.39,0.79239273,sol_nn
696,0.392,0.79242134,sol_nn
697,0.394,0.7924433,sol_nn
698,0.396,0.792458,sol_nn
699,0.398,0.79246473,sol_nn
700,0.4,0.79246366,sol_nn
701,0.402,0.7924544,sol_nn
702,0.404,0.7924366,sol_nn
703,0.406,0.7924104,sol_nn
704,0.408,0.7923753,sol_nn
705,0.41,0.79233205,sol_nn
706,0.412,0.7922805,sol_nn
707,0.414,0.7922204,sol_nn
708,0.416,0.7921529,sol_nn
709,0.418,0.7920777,sol_nn
710,0.42,0.7919955,sol_nn
711,0.422,0.7919078,sol_nn
712,0.424,0.7918147,sol_nn
713,0.426,0.7917174,sol_nn
714,0.428,0.79161716,sol_nn
715,0.43,0.7915157,sol_nn
716,0.432,0.79141426,sol_nn
717,0.434,0.7913135,sol_nn
718,0.436,0.79121673,sol_nn
719,0.438,0.79112506,sol_nn
720,0.44,0.7910397,sol_nn
721,0.442,0.790964,sol_nn
722,0.444,0.7908988,sol_nn
723,0.446,0.790846,sol_nn
724,0.448,0.79080737,sol_nn
725,0.45,0.79078436,sol_nn
726,0.452,0.79077744,sol_nn
727,0.454,0.7907878,sol_nn
728,0.456,0.790815,sol_nn
729,0.458,0.79085875,sol_nn
730,0.46,0.7909174,sol_nn
731,0.462,0.7909894,sol_nn
732,0.464,0.79107195,sol_nn
733,0.466,0.7911608,sol_nn
734,0.468,0.79125154,sol_nn
735,0.47,0.79133844,sol_nn
736,0.472,0.7914158,sol_nn
737,0.474,0.79147613,sol_nn
738,0.476,0.7915125,sol_nn
739,0.478,0.79151624,sol_nn
740,0.48,0.79147893,sol_nn
741,0.482,0.7913921,sol_nn
742,0.484,0.79124707,sol_nn
743,0.486,0.79103494,sol_nn
744,0.488,0.7907483,sol_nn
745,0.49,0.79037875,sol_nn
746,0.492,0.789919,sol_nn
747,0.494,0.789363,sol_nn
748,0.496,0.7887051,sol_nn
749,0.498,0.78794026,sol_nn
750,0.5,0.78706414,sol_nn
751,0.502,0.7860741,sol_nn
752,0.504,0.784968,sol_nn
753,0.506,0.78374475,sol_nn
754,0.508,0.78240335,sol_nn
755,0.51,0.780945,sol_nn
756,0.512,0.7793702,sol_nn
757,0.514,0.77768093,sol_nn
758,0.516,0.77587974,sol_nn
759,0.518,0.7739692,sol_nn
760,0.52,0.7719527,sol_nn
761,0.522,0.7698348,sol_nn
762,0.524,0.7676187,sol_nn
763,0.526,0.76530874,sol_nn
764,0.528,0.76291025,sol_nn
765,0.53,0.7604267,sol_nn
766,0.532,0.7578632,sol_nn
767,0.534,0.75522435,sol_nn
768,0.536,0.7525156,sol_nn
769,0.538,0.7497406,sol_nn
770,0.54,0.7469041,sol_nn
771,0.542,0.7440112,sol_nn
772,0.544,0.7410654,sol_nn
773,0.546,0.7380716,sol_nn
774,0.548,0.73503274,sol_nn
775,0.55,0.73195434,sol_nn
776,0.552,0.7288386,sol_nn
777,0.554,0.7256894,sol_nn
778,0.556,0.7225105,sol_nn
779,0.558,0.71930444,sol_nn
780,0.56,0.7160746,sol_nn
781,0.562,0.7128234,sol_nn
782,0.564,0.7095531,sol_nn
783,0.566,0.7062671,sol_nn
784,0.568,0.7029666,sol_nn
785,0.57,0.6996545,sol_nn
786,0.572,0.69633186,sol_nn
787,0.574,0.69300103,sol_nn
788,0.576,0.6896635,sol_nn
789,0.578,0.6863206,sol_nn
790,0.58,0.68297356,sol_nn
791,0.582,0.679624,sol_nn
792,0.584,0.6762726,sol_nn
793,0.586,0.6729205,sol_nn
794,0.588,0.6695683,sol_nn
795,0.59,0.6662171,sol_nn
796,0.592,0.6628676,sol_nn
797,0.594,0.65952015,sol_nn
798,0.596,0.65617543,sol_nn
799,0.598,0.65283406,sol_nn
800,0.6,0.649496,sol_nn
801,0.602,0.6461618,sol_nn
802,0.604,0.64283204,sol_nn
803,0.606,0.6395064,sol_nn
804,0.608,0.6361856,sol_nn
805,0.61,0.63286906,sol_nn
806,0.612,0.6295576,sol_nn
807,0.614,0.6262506,sol_nn
808,0.616,0.6229492,sol_nn
809,0.618,0.61965215,sol_nn
810,0.62,0.6163598,sol_nn
811,0.622,0.6130725,sol_nn
812,0.624,0.6097897,sol_nn
813,0.626,0.6065117,sol_nn
814,0.628,0.60323775,sol_nn
815,0.63,0.59996873,sol_nn
816,0.632,0.5967035,sol_nn
817,0.634,0.5934428,sol_nn
818,0.636,0.5901859,sol_nn
819,0.638,0.58693254,sol_nn
820,0.64,0.58368313,sol_nn
821,0.642,0.5804369,sol_nn
822,0.644,0.5771944,sol_nn
823,0.646,0.5739544,sol_nn
824,0.648,0.5707181,sol_nn
825,0.65,0.5674839,sol_nn
826,0.652,0.5642525,sol_nn
827,0.654,0.5610236,sol_nn
828,0.656,0.5577969,sol_nn
829,0.658,0.5545723,sol_nn
830,0.66,0.5513493,sol_nn
831,0.662,0.5481282,sol_nn
832,0.664,0.5449089,sol_nn
833,0.666,0.5416904,sol_nn
834,0.668,0.5384737,sol_nn
835,0.67,0.5352577,sol_nn
836,0.672,0.5320427,sol_nn
837,0.674,0.52882844,sol_nn
838,0.676,0.5256152,sol_nn
839,0.678,0.5224017,sol_nn
840,0.68,0.5191892,sol_nn
841,0.682,0.51597637,sol_nn
842,0.684,0.51276404,sol_nn
843,0.686,0.50955164,sol_nn
844,0.688,0.5063391,sol_nn
845,0.69,0.5031263,sol_nn
846,0.692,0.49991313,sol_nn
847,0.694,0.49669898,sol_nn
848,0.696,0.4934848,sol_nn
849,0.698,0.4902701,sol_nn
850,0.7,0.4870544,sol_nn
851,0.702,0.4838378,sol_nn
852,0.704,0.48062077,sol_nn
853,0.706,0.47740245,sol_nn
854,0.708,0.47418302,sol_nn
855,0.71,0.4709624,sol_nn
856,0.712,0.4677407,sol_nn
857,0.714,0.46451816,sol_nn
858,0.716,0.46129394,sol_nn
859,0.718,0.45806876,sol_nn
860,0.72,0.4548419,sol_nn
861,0.722,0.45161363,sol_nn
862,0.724,0.44838434,sol_nn
863,0.726,0.44515324,sol_nn
864,0.728,0.44192058,sol_nn
865,0.73,0.43868667,sol_nn
866,0.732,0.4354508,sol_nn
867,0.734,0.43221343,sol_nn
868,0.736,0.42897487,sol_nn
869,0.738,0.42573464,sol_nn
870,0.74,0.4224927,sol_nn
871,0.742,0.41924915,sol_nn
872,0.744,0.41600403,sol_nn
873,0.746,0.41275734,sol_nn
874,0.748,0.40950915,sol_nn
875,0.75,0.40625912,sol_nn
876,0.752,0.4030077,sol_nn
877,0.754,0.39975476,sol_nn
878,0.756,0.39650005,sol_nn
879,0.758,0.39324427,sol_nn
880,0.76,0.38998634,sol_nn
881,0.762,0.38672718,sol_nn
882,0.764,0.3834667,sol_nn
883,0.766,0.3802045,sol_nn
884,0.768,0.37694108,sol_nn
885,0.77,0.37367615,sol_nn
886,0.772,0.37040958,sol_nn
887,0.774,0.36714187,sol_nn
888,0.776,0.36387274,sol_nn
889,0.778,0.36060274,sol_nn
890,0.78,0.35733134,sol_nn
891,0.782,0.35405827,sol_nn
892,0.784,0.3507844,sol_nn
893,0.786,0.34750935,sol_nn
894,0.788,0.3442335,sol_nn
895,0.79,0.3409559,sol_nn
896,0.792,0.33767807,sol_nn
897,0.794,0.33439872,sol_nn
898,0.796,0.3311186,sol_nn
899,0.798,0.32783765,sol_nn
900,0.8,0.32455593,sol_nn
901,0.802,0.32127342,sol_nn
902,0.804,0.31799018,sol_nn
903,0.806,0.31470606,sol_nn
904,0.808,0.3114212,sol_nn
905,0.81,0.30813587,sol_nn
906,0.812,0.30485025,sol_nn
907,0.814,0.30156365,sol_nn
908,0.816,0.29827684,sol_nn
909,0.818,0.29499018,sol_nn
910,0.82,0.29170245,sol_nn
911,0.822,0.28841466,sol_nn
912,0.824,0.28512657,sol_nn
913,0.826,0.28183833,sol_nn
914,0.828,0.2785499,sol_nn
915,0.83,0.27526155,sol_nn
916,0.832,0.2719726,sol_nn
917,0.834,0.26868418,sol_nn
918,0.836,0.26539567,sol_nn
919,0.838,0.26210734,sol_nn
920,0.84,0.25881916,sol_nn
921,0.842,0.25553137,sol_nn
922,0.844,0.2522434,sol_nn
923,0.846,0.2489561,sol_nn
924,0.848,0.24566898,sol_nn
925,0.85,0.24238244,sol_nn
926,0.852,0.23909616,sol_nn
927,0.854,0.23581108,sol_nn
928,0.856,0.23252599,sol_nn
929,0.858,0.22924134,sol_nn
930,0.86,0.22595781,sol_nn
931,0.862,0.22267486,sol_nn
932,0.864,0.21939285,sol_nn
933,0.866,0.2161111,sol_nn
934,0.868,0.2128308,sol_nn
935,0.87,0.20955116,sol_nn
936,0.872,0.20627287,sol_nn
937,0.874,0.20299497,sol_nn
938,0.876,0.19971845,sol_nn
939,0.878,0.19644305,sol_nn
940,0.88,0.19316888,sol_nn
941,0.882,0.18989588,sol_nn
942,0.884,0.1866241,sol_nn
943,0.886,0.18335345,sol_nn
944,0.888,0.18008412,sol_nn
945,0.89,0.17681642,sol_nn
946,0.892,0.17354982,sol_nn
947,0.894,0.17028497,sol_nn
948,0.896,0.16702119,sol_nn
949,0.898,0.16375944,sol_nn
950,0.9,0.1604993,sol_nn
951,0.902,0.15724042,sol_nn
952,0.904,0.15398344,sol_nn
953,0.906,0.15072832,sol_nn
954,0.908,0.14747441,sol_nn
955,0.91,0.14422235,sol_nn
956,0.912,0.1409723,sol_nn
957,0.914,0.13772447,sol_nn
958,0.916,0.13447765,sol_nn
959,0.918,0.13123369,sol_nn
960,0.92,0.12799115,sol_nn
961,0.922,0.12475085,sol_nn
962,0.924,0.121512294,sol_nn
963,0.926,0.11827556,sol_nn
964,0.928,0.1150416,sol_nn
965,0.93,0.1118089,sol_nn
966,0.932,0.108579226,sol_nn
967,0.934,0.10535106,sol_nn
968,0.936,0.1021255,sol_nn
969,0.938,0.098901905,sol_nn
970,0.94,0.0956806,sol_nn
971,0.942,0.092461705,sol_nn
972,0.944,0.08924516,sol_nn
973,0.946,0.08603073,sol_nn
974,0.948,0.08281884,sol_nn
975,0.95,0.07960905,sol_nn
976,0.952,0.07640188,sol_nn
977,0.954,0.073197335,sol_nn
978,0.956,0.06999506,sol_nn
979,0.958,0.06679525,sol_nn
980,0.96,0.06359786,sol_nn
981,0.962,0.060402673,sol_nn
982,0.964,0.057210777,sol_nn
983,0.966,0.054020874,sol_nn
984,0.968,0.05083397,sol_nn
985,0.97,0.047649167,sol_nn
986,0.972,0.044467304,sol_nn
987,0.974,0.041288037,sol_nn
988,0.976,0.038110916,sol_nn
989,0.978,0.034937054,sol_nn
990,0.98,0.03176548,sol_nn
991,0.982,0.028596824,sol_nn
992,0.984,0.02543109,sol_nn
993,0.986,0.022267535,sol_nn
994,0.988,0.019106982,sol_nn
995,0.99,0.015949175,sol_nn
996,0.992,0.012794288,sol_nn
997,0.994,0.009641899,sol_nn
998,0.996,0.006492254,sol_nn
999,0.998,0.003345529,sol_nn
1000,1.0,0.00020148233,sol_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_50/test_nn.csv <==
,X_x,value,name
0,-1.0,0.00014356896,test_nn
1,-0.998,0.004020162,test_nn
2,-0.996,0.007898046,test_nn
3,-0.994,0.011776468,test_nn
4,-0.992,0.01565585,test_nn
5,-0.99,0.019536246,test_nn
6,-0.988,0.023417769,test_nn
7,-0.986,0.027300278,test_nn
8,-0.984,0.031183796,test_nn
9,-0.982,0.0350686,test_nn
10,-0.98,0.03895449,test_nn
11,-0.978,0.042841535,test_nn
12,-0.976,0.046729982,test_nn
13,-0.974,0.05061979,test_nn
14,-0.972,0.054510828,test_nn
15,-0.97,0.05840304,test_nn
16,-0.968,0.062296826,test_nn
17,-0.966,0.06619207,test_nn
18,-0.964,0.07008892,test_nn
19,-0.962,0.07398702,test_nn
20,-0.96,0.077886984,test_nn
21,-0.958,0.08178787,test_nn
22,-0.956,0.08569102,test_nn
23,-0.954,0.08959537,test_nn
24,-0.952,0.093501374,test_nn
25,-0.95,0.09740923,test_nn
26,-0.948,0.10131855,test_nn
27,-0.946,0.105229825,test_nn
28,-0.944,0.109142646,test_nn
29,-0.942,0.11305767,test_nn
30,-0.94,0.11697396,test_nn
31,-0.938,0.12089226,test_nn
32,-0.936,0.12481219,test_nn
33,-0.934,0.1287342,test_nn
34,-0.932,0.13265814,test_nn
35,-0.93,0.13658378,test_nn
36,-0.928,0.14051138,test_nn
37,-0.926,0.14444098,test_nn
38,-0.924,0.14837234,test_nn
39,-0.922,0.1523058,test_nn
40,-0.92,0.15624088,test_nn
41,-0.918,0.16017821,test_nn
42,-0.916,0.16411743,test_nn
43,-0.914,0.16805871,test_nn
44,-0.912,0.17200215,test_nn
45,-0.91,0.1759472,test_nn
46,-0.908,0.17989436,test_nn
47,-0.906,0.18384333,test_nn
48,-0.904,0.18779461,test_nn
49,-0.902,0.19174765,test_nn
50,-0.9,0.1957027,test_nn
51,-0.898,0.19965982,test_nn
52,-0.896,0.203619,test_nn
53,-0.894,0.20758015,test_nn
54,-0.892,0.21154311,test_nn
55,-0.89,0.21550831,test_nn
56,-0.888,0.21947515,test_nn
57,-0.886,0.22344416,test_nn
58,-0.884,0.22741465,test_nn
59,-0.882,0.23138744,test_nn
60,-0.88,0.2353624,test_nn
61,-0.878,0.23933882,test_nn
62,-0.876,0.24331722,test_nn
63,-0.874,0.24729759,test_nn
64,-0.872,0.25127965,test_nn
65,-0.87,0.2552635,test_nn
66,-0.868,0.25924924,test_nn
67,-0.866,0.26323682,test_nn
68,-0.864,0.26722616,test_nn
69,-0.862,0.27121702,test_nn
70,-0.86,0.27520937,test_nn
71,-0.858,0.2792037,test_nn
72,-0.856,0.28319922,test_nn
73,-0.854,0.28719658,test_nn
74,-0.852,0.2911955,test_nn
75,-0.85,0.295196,test_nn
76,-0.848,0.29919797,test_nn
77,-0.846,0.30320117,test_nn
78,-0.844,0.3072058,test_nn
79,-0.842,0.31121162,test_nn
80,-0.84,0.315219,test_nn
81,-0.838,0.31922773,test_nn
82,-0.836,0.32323718,test_nn
83,-0.834,0.3272481,test_nn
84,-0.832,0.33126006,test_nn
85,-0.83,0.33527294,test_nn
86,-0.828,0.33928692,test_nn
87,-0.826,0.34330174,test_nn
88,-0.824,0.3473175,test_nn
89,-0.822,0.351334,test_nn
90,-0.82,0.35535112,test_nn
91,-0.818,0.35936907,test_nn
92,-0.816,0.3633876,test_nn
93,-0.814,0.3674069,test_nn
94,-0.812,0.37142608,test_nn
95,-0.81,0.37544638,test_nn
96,-0.808,0.37946647,test_nn
97,-0.806,0.38348693,test_nn
98,-0.804,0.38750747,test_nn
99,-0.802,0.39152864,test_nn
100,-0.8,0.3955493,test_nn
101,-0.798,0.3995704,test_nn
102,-0.796,0.40359104,test_nn
103,-0.794,0.40761122,test_nn
104,-0.792,0.4116314,test_nn
105,-0.79,0.41565132,test_nn
106,-0.788,0.41967064,test_nn
107,-0.786,0.42368937,test_nn
108,-0.784,0.4277075,test_nn
109,-0.782,0.43172467,test_nn
110,-0.78,0.43574145,test_nn
111,-0.778,0.43975714,test_nn
112,-0.776,0.44377154,test_nn
113,-0.774,0.44778505,test_nn
114,-0.772,0.45179734,test_nn
115,-0.77,0.45580864,test_nn
116,-0.768,0.45981795,test_nn
117,-0.766,0.463826,test_nn
118,-0.764,0.4678326,test_nn
119,-0.762,0.4718374,test_nn
120,-0.76,0.47584033,test_nn
121,-0.758,0.47984135,test_nn
122,-0.756,0.48384076,test_nn
123,-0.754,0.4878375,test_nn
124,-0.752,0.49183238,test_nn
125,-0.75,0.4958249,test_nn
126,-0.748,0.4998147,test_nn
127,-0.746,0.50380224,test_nn
128,-0.744,0.50778735,test_nn
129,-0.742,0.5117693,test_nn
130,-0.74,0.5157485,test_nn
131,-0.738,0.51972467,test_nn
132,-0.736,0.52369803,test_nn
133,-0.734,0.5276681,test_nn
134,-0.732,0.53163505,test_nn
135,-0.73,0.53559864,test_nn
136,-0.728,0.539559,test_nn
137,-0.726,0.54351526,test_nn
138,-0.724,0.54746836,test_nn
139,-0.722,0.5514174,test_nn
140,-0.72,0.55536264,test_nn
141,-0.718,0.55930394,test_nn
142,-0.716,0.5632413,test_nn
143,-0.714,0.5671749,test_nn
144,-0.712,0.5711039,test_nn
145,-0.71,0.5750288,test_nn
146,-0.708,0.57894933,test_nn
147,-0.706,0.5828652,test_nn
148,-0.704,0.5867768,test_nn
149,-0.702,0.5906836,test_nn
150,-0.7,0.5945864,test_nn
151,-0.698,0.5984842,test_nn
152,-0.696,0.60237706,test_nn
153,-0.694,0.6062653,test_nn
154,-0.692,0.610149,test_nn
155,-0.69,0.6140277,test_nn
156,-0.688,0.61790144,test_nn
157,-0.686,0.62177056,test_nn
158,-0.684,0.62563515,test_nn
159,-0.682,0.6294943,test_nn
160,-0.68,0.63334894,test_nn
161,-0.678,0.6371988,test_nn
162,-0.676,0.64104396,test_nn
163,-0.674,0.64488417,test_nn
164,-0.672,0.64872015,test_nn
165,-0.67,0.6525514,test_nn
166,-0.668,0.6563783,test_nn
167,-0.666,0.6602011,test_nn
168,-0.664,0.6640193,test_nn
169,-0.662,0.66783386,test_nn
170,-0.66,0.6716443,test_nn
171,-0.658,0.67545116,test_nn
172,-0.656,0.6792548,test_nn
173,-0.654,0.68305534,test_nn
174,-0.652,0.6868527,test_nn
175,-0.65,0.6906476,test_nn
176,-0.648,0.69444054,test_nn
177,-0.646,0.69823116,test_nn
178,-0.644,0.7020208,test_nn
179,-0.642,0.7058092,test_nn
180,-0.64,0.7095971,test_nn
181,-0.638,0.7133848,test_nn
182,-0.636,0.71717316,test_nn
183,-0.634,0.7209623,test_nn
184,-0.632,0.72475344,test_nn
185,-0.63,0.7285472,test_nn
186,-0.628,0.732344,test_nn
187,-0.626,0.7361446,test_nn
188,-0.624,0.73995024,test_nn
189,-0.622,0.74376184,test_nn
190,-0.62,0.74758,test_nn
191,-0.618,0.75140566,test_nn
192,-0.616,0.75524044,test_nn
193,-0.614,0.75908494,test_nn
194,-0.612,0.76294076,test_nn
195,-0.61,0.76680857,test_nn
196,-0.608,0.77069056,test_nn
197,-0.606,0.7745875,test_nn
198,-0.604,0.7785011,test_nn
199,-0.602,0.7824325,test_nn
200,-0.6,0.78638387,test_nn
201,-0.598,0.79035634,test_nn
202,-0.596,0.7943511,test_nn
203,-0.594,0.7983705,test_nn
204,-0.592,0.8024161,test_nn
205,-0.59,0.80648893,test_nn
206,-0.588,0.8105912,test_nn
207,-0.586,0.8147244,test_nn
208,-0.584,0.8188903,test_nn
209,-0.582,0.82308996,test_nn
210,-0.58,0.8273246,test_nn
211,-0.578,0.83159536,test_nn
212,-0.576,0.83590376,test_nn
213,-0.574,0.8402503,test_nn
214,-0.572,0.84463507,test_nn
215,-0.57,0.849059,test_nn
216,-0.568,0.8535213,test_nn
217,-0.566,0.8580217,test_nn
218,-0.564,0.8625587,test_nn
219,-0.562,0.86713135,test_nn
220,-0.56,0.8717361,test_nn
221,-0.558,0.8763711,test_nn
222,-0.556,0.88103175,test_nn
223,-0.554,0.88571346,test_nn
224,-0.552,0.8904109,test_nn
225,-0.55,0.895117,test_nn
226,-0.548,0.89982384,test_nn
227,-0.546,0.9045227,test_nn
228,-0.544,0.90920323,test_nn
229,-0.542,0.9138541,test_nn
230,-0.54,0.9184628,test_nn
231,-0.538,0.9230143,test_nn
232,-0.536,0.9274937,test_nn
233,-0.534,0.93188506,test_nn
234,-0.532,0.9361696,test_nn
235,-0.53,0.9403293,test_nn
236,-0.528,0.94434464,test_nn
237,-0.526,0.94819605,test_nn
238,-0.524,0.9518638,test_nn
239,-0.522,0.95532805,test_nn
240,-0.52,0.95857024,test_nn
241,-0.518,0.96157354,test_nn
242,-0.516,0.9643225,test_nn
243,-0.514,0.96680415,test_nn
244,-0.512,0.96900994,test_nn
245,-0.51,0.9709338,test_nn
246,-0.508,0.97257406,test_nn
247,-0.506,0.9739348,test_nn
248,-0.504,0.975023,test_nn
249,-0.502,0.9758508,test_nn
250,-0.5,0.97643507,test_nn
251,-0.498,0.9767953,test_nn
252,-0.496,0.97695553,test_nn
253,-0.494,0.97694004,test_nn
254,-0.492,0.97677577,test_nn
255,-0.49,0.9764897,test_nn
256,-0.488,0.9761085,test_nn
257,-0.486,0.97565645,test_nn
258,-0.484,0.9751574,test_nn
259,-0.482,0.97463167,test_nn
260,-0.48,0.9740978,test_nn
261,-0.478,0.97357047,test_nn
262,-0.476,0.9730624,test_nn
263,-0.474,0.9725829,test_nn
264,-0.472,0.9721392,test_nn
265,-0.47,0.97173613,test_nn
266,-0.468,0.9713761,test_nn
267,-0.466,0.9710604,test_nn
268,-0.464,0.9707885,test_nn
269,-0.462,0.97055936,test_nn
270,-0.46,0.9703704,test_nn
271,-0.458,0.97021896,test_nn
272,-0.456,0.9701021,test_nn
273,-0.454,0.9700157,test_nn
274,-0.452,0.969957,test_nn
275,-0.45,0.96992165,test_nn
276,-0.448,0.9699062,test_nn
277,-0.446,0.9699083,test_nn
278,-0.444,0.96992373,test_nn
279,-0.442,0.96995,test_nn
280,-0.44,0.9699847,test_nn
281,-0.438,0.9700252,test_nn
282,-0.436,0.97006905,test_nn
283,-0.434,0.97011465,test_nn
284,-0.432,0.97016025,test_nn
285,-0.43,0.9702047,test_nn
286,-0.428,0.97024655,test_nn
287,-0.426,0.9702846,test_nn
288,-0.424,0.97031796,test_nn
289,-0.422,0.97034633,test_nn
290,-0.42,0.9703687,test_nn
291,-0.418,0.9703852,test_nn
292,-0.416,0.97039497,test_nn
293,-0.414,0.9703987,test_nn
294,-0.412,0.9703954,test_nn
295,-0.41,0.97038555,test_nn
296,-0.408,0.97036934,test_nn
297,-0.406,0.97034657,test_nn
298,-0.404,0.97031796,test_nn
299,-0.402,0.9702832,test_nn
300,-0.4,0.970243,test_nn
301,-0.398,0.97019744,test_nn
302,-0.396,0.9701468,test_nn
303,-0.394,0.97009146,test_nn
304,-0.392,0.97003245,test_nn
305,-0.39,0.96996915,test_nn
306,-0.388,0.96990275,test_nn
307,-0.386,0.9698328,test_nn
308,-0.384,0.96976084,test_nn
309,-0.382,0.96968555,test_nn
310,-0.38,0.9696093,test_nn
311,-0.378,0.9695313,test_nn
312,-0.376,0.9694519,test_nn
313,-0.374,0.96937156,test_nn
314,-0.372,0.9692904,test_nn
315,-0.37,0.9692093,test_nn
316,-0.368,0.96912843,test_nn
317,-0.366,0.9690476,test_nn
318,-0.364,0.9689672,test_nn
319,-0.362,0.9688879,test_nn
320,-0.36,0.96880937,test_nn
321,-0.358,0.96873224,test_nn
322,-0.356,0.9686564,test_nn
323,-0.354,0.9685823,test_nn
324,-0.352,0.96851003,test_nn
325,-0.35,0.9684396,test_nn
326,-0.348,0.96837103,test_nn
327,-0.346,0.968305,test_nn
328,-0.344,0.96824074,test_nn
329,-0.342,0.96817946,test_nn
330,-0.34,0.9681202,test_nn
331,-0.338,0.9680636,test_nn
332,-0.336,0.9680099,test_nn
333,-0.334,0.96795833,test_nn
334,-0.332,0.9679095,test_nn
335,-0.33,0.96786356,test_nn
336,-0.328,0.96782005,test_nn
337,-0.326,0.96777946,test_nn
338,-0.324,0.96774167,test_nn
339,-0.322,0.96770644,test_nn
340,-0.32,0.96767366,test_nn
341,-0.318,0.96764374,test_nn
342,-0.316,0.96761644,test_nn
343,-0.314,0.9675919,test_nn
344,-0.312,0.9675696,test_nn
345,-0.31,0.9675501,test_nn
346,-0.308,0.96753293,test_nn
347,-0.306,0.967518,test_nn
348,-0.304,0.9675055,test_nn
349,-0.302,0.9674957,test_nn
350,-0.3,0.96748793,test_nn
351,-0.298,0.9674822,test_nn
352,-0.296,0.96747863,test_nn
353,-0.294,0.96747726,test_nn
354,-0.292,0.967478,test_nn
355,-0.29,0.9674805,test_nn
356,-0.288,0.9674848,test_nn
357,-0.286,0.9674907,test_nn
358,-0.284,0.96749806,test_nn
359,-0.282,0.96750754,test_nn
360,-0.28,0.96751827,test_nn
361,-0.278,0.9675305,test_nn
362,-0.276,0.9675443,test_nn
363,-0.274,0.9675598,test_nn
364,-0.272,0.96757585,test_nn
365,-0.27,0.9675931,test_nn
366,-0.268,0.96761173,test_nn
367,-0.266,0.9676317,test_nn
368,-0.264,0.96765244,test_nn
369,-0.262,0.96767366,test_nn
370,-0.26,0.9676962,test_nn
371,-0.258,0.9677191,test_nn
372,-0.256,0.96774316,test_nn
373,-0.254,0.96776754,test_nn
374,-0.252,0.96779233,test_nn
375,-0.25,0.9678178,test_nn
376,-0.248,0.9678438,test_nn
377,-0.246,0.96787024,test_nn
378,-0.244,0.967897,test_nn
379,-0.242,0.9679236,test_nn
380,-0.24,0.9679509,test_nn
381,-0.238,0.9679779,test_nn
382,-0.236,0.9680053,test_nn
383,-0.234,0.9680325,test_nn
384,-0.232,0.9680601,test_nn
385,-0.23,0.9680875,test_nn
386,-0.228,0.96811444,test_nn
387,-0.226,0.968142,test_nn
388,-0.224,0.9681686,test_nn
389,-0.222,0.9681953,test_nn
390,-0.22,0.96822155,test_nn
391,-0.218,0.96824765,test_nn
392,-0.216,0.96827364,test_nn
393,-0.214,0.96829873,test_nn
394,-0.212,0.9683239,test_nn
395,-0.21,0.96834815,test_nn
396,-0.208,0.9683722,test_nn
397,-0.206,0.968396,test_nn
398,-0.204,0.9684188,test_nn
399,-0.202,0.9684416,test_nn
400,-0.2,0.9684632,test_nn
401,-0.198,0.9684844,test_nn
402,-0.196,0.9685049,test_nn
403,-0.194,0.968525,test_nn
404,-0.192,0.9685442,test_nn
405,-0.19,0.9685627,test_nn
406,-0.188,0.9685809,test_nn
407,-0.186,0.9685978,test_nn
408,-0.184,0.96861434,test_nn
409,-0.182,0.9686298,test_nn
410,-0.18,0.9686448,test_nn
411,-0.178,0.96865904,test_nn
412,-0.176,0.9686727,test_nn
413,-0.174,0.9686855,test_nn
414,-0.172,0.96869683,test_nn
415,-0.17,0.96870786,test_nn
416,-0.168,0.96871835,test_nn
417,-0.166,0.96872777,test_nn
418,-0.164,0.96873605,test_nn
419,-0.162,0.9687441,test_nn
420,-0.16,0.9687515,test_nn
421,-0.158,0.96875733,test_nn
422,-0.156,0.9687631,test_nn
423,-0.154,0.96876776,test_nn
424,-0.152,0.9687715,test_nn
425,-0.15,0.9687745,test_nn
426,-0.148,0.96877694,test_nn
427,-0.146,0.96877867,test_nn
428,-0.144,0.9687793,test_nn
429,-0.142,0.9687792,test_nn
430,-0.14,0.9687784,test_nn
431,-0.138,0.9687769,test_nn
432,-0.136,0.9687747,test_nn
433,-0.134,0.968772,test_nn
434,-0.132,0.96876854,test_nn
435,-0.13,0.9687641,test_nn
436,-0.128,0.9687593,test_nn
437,-0.126,0.96875393,test_nn
438,-0.124,0.96874756,test_nn
439,-0.122,0.96874076,test_nn
440,-0.12,0.96873343,test_nn
441,-0.118,0.96872514,test_nn
442,-0.116,0.96871674,test_nn
443,-0.114,0.9687076,test_nn
444,-0.112,0.9686979,test_nn
445,-0.11,0.96868765,test_nn
446,-0.108,0.9686767,test_nn
447,-0.106,0.9686658,test_nn
448,-0.104,0.96865404,test_nn
449,-0.102,0.96864176,test_nn
450,-0.1,0.9686297,test_nn
451,-0.098,0.9686166,test_nn
452,-0.096,0.9686034,test_nn
453,-0.094,0.9685894,test_nn
454,-0.092,0.96857566,test_nn
455,-0.09,0.9685615,test_nn
456,-0.088,0.9685468,test_nn
457,-0.086,0.96853215,test_nn
458,-0.084,0.96851736,test_nn
459,-0.082,0.96850187,test_nn
460,-0.08,0.9684862,test_nn
461,-0.078,0.96847075,test_nn
462,-0.076,0.96845484,test_nn
463,-0.074,0.96843886,test_nn
464,-0.072,0.9684227,test_nn
465,-0.07,0.9684068,test_nn
466,-0.068,0.96839046,test_nn
467,-0.066,0.96837443,test_nn
468,-0.064,0.96835804,test_nn
469,-0.062,0.96834177,test_nn
470,-0.06,0.96832585,test_nn
471,-0.058,0.9683091,test_nn
472,-0.056,0.96829355,test_nn
473,-0.054,0.96827734,test_nn
474,-0.052,0.96826136,test_nn
475,-0.05,0.9682458,test_nn
476,-0.048,0.9682302,test_nn
477,-0.046,0.96821475,test_nn
478,-0.044,0.9681998,test_nn
479,-0.042,0.9681843,test_nn
480,-0.04,0.96816975,test_nn
481,-0.038,0.9681554,test_nn
482,-0.036,0.968141,test_nn
483,-0.034,0.96812737,test_nn
484,-0.032,0.9681139,test_nn
485,-0.03,0.96810037,test_nn
486,-0.028,0.96808743,test_nn
487,-0.026,0.9680749,test_nn
488,-0.024,0.9680625,test_nn
489,-0.022,0.96805114,test_nn
490,-0.02,0.96803975,test_nn
491,-0.018,0.96802896,test_nn
492,-0.016,0.96801835,test_nn
493,-0.014,0.9680081,test_nn
494,-0.012,0.9679989,test_nn
495,-0.01,0.96798974,test_nn
496,-0.008,0.96798116,test_nn
497,-0.006,0.96797305,test_nn
498,-0.004,0.96796566,test_nn
499,-0.002,0.96795934,test_nn
500,0.0,0.96795243,test_nn
501,0.002,0.9679466,test_nn
502,0.004,0.96794116,test_nn
503,0.006,0.9679369,test_nn
504,0.008,0.9679326,test_nn
505,0.01,0.9679291,test_nn
506,0.012,0.9679261,test_nn
507,0.014,0.9679237,test_nn
508,0.016,0.9679218,test_nn
509,0.018,0.9679208,test_nn
510,0.02,0.96792024,test_nn
511,0.022,0.9679203,test_nn
512,0.024,0.967921,test_nn
513,0.026,0.9679222,test_nn
514,0.028,0.9679242,test_nn
515,0.03,0.96792686,test_nn
516,0.032,0.9679301,test_nn
517,0.034,0.9679336,test_nn
518,0.036,0.9679382,test_nn
519,0.038,0.96794325,test_nn
520,0.04,0.96794873,test_nn
521,0.042,0.9679547,test_nn
522,0.044,0.96796155,test_nn
523,0.046,0.967969,test_nn
524,0.048,0.96797705,test_nn
525,0.05,0.96798533,test_nn
526,0.052,0.9679946,test_nn
527,0.054,0.96800417,test_nn
528,0.056,0.96801424,test_nn
529,0.058,0.9680248,test_nn
530,0.06,0.9680362,test_nn
531,0.062,0.9680478,test_nn
532,0.064,0.9680601,test_nn
533,0.066,0.96807265,test_nn
534,0.068,0.9680858,test_nn
535,0.07,0.9680992,test_nn
536,0.072,0.9681132,test_nn
537,0.074,0.9681277,test_nn
538,0.076,0.96814233,test_nn
539,0.078,0.96815765,test_nn
540,0.08,0.968173,test_nn
541,0.082,0.9681889,test_nn
542,0.084,0.96820503,test_nn
543,0.086,0.96822166,test_nn
544,0.088,0.9682383,test_nn
545,0.09,0.96825534,test_nn
546,0.092,0.9682725,test_nn
547,0.094,0.96828973,test_nn
548,0.096,0.96830755,test_nn
549,0.098,0.9683251,test_nn
550,0.1,0.9683431,test_nn
551,0.102,0.9683611,test_nn
552,0.104,0.9683789,test_nn
553,0.106,0.968397,test_nn
554,0.108,0.9684151,test_nn
555,0.11,0.9684332,test_nn
556,0.112,0.96845126,test_nn
557,0.114,0.9684695,test_nn
558,0.116,0.9684872,test_nn
559,0.118,0.96850485,test_nn
560,0.12,0.96852285,test_nn
561,0.122,0.96853995,test_nn
562,0.124,0.9685577,test_nn
563,0.126,0.96857476,test_nn
564,0.128,0.9685914,test_nn
565,0.13,0.9686079,test_nn
566,0.132,0.96862394,test_nn
567,0.134,0.96863973,test_nn
568,0.136,0.96865547,test_nn
569,0.138,0.9686703,test_nn
570,0.14,0.9686851,test_nn
571,0.142,0.96869886,test_nn
572,0.144,0.96871257,test_nn
573,0.146,0.9687255,test_nn
574,0.148,0.96873814,test_nn
575,0.15,0.96875024,test_nn
576,0.152,0.9687613,test_nn
577,0.154,0.96877193,test_nn
578,0.156,0.96878207,test_nn
579,0.158,0.9687911,test_nn
580,0.16,0.96879977,test_nn
581,0.162,0.9688074,test_nn
582,0.164,0.96881425,test_nn
583,0.166,0.9688207,test_nn
584,0.168,0.96882606,test_nn
585,0.17,0.96883035,test_nn
586,0.172,0.968834,test_nn
587,0.174,0.9688366,test_nn
588,0.176,0.96883845,test_nn
589,0.178,0.9688393,test_nn
590,0.18,0.9688388,test_nn
591,0.182,0.9688373,test_nn
592,0.184,0.96883535,test_nn
593,0.186,0.96883225,test_nn
594,0.188,0.96882766,test_nn
595,0.19,0.9688221,test_nn
596,0.192,0.9688159,test_nn
597,0.194,0.9688083,test_nn
598,0.196,0.96879935,test_nn
599,0.198,0.96878964,test_nn
600,0.2,0.9687786,test_nn
601,0.202,0.9687663,test_nn
602,0.204,0.96875286,test_nn
603,0.206,0.96873856,test_nn
604,0.208,0.96872276,test_nn
605,0.21,0.968706,test_nn
606,0.212,0.96868825,test_nn
607,0.214,0.9686688,test_nn
608,0.216,0.9686487,test_nn
609,0.218,0.9686265,test_nn
610,0.22,0.9686041,test_nn
611,0.222,0.96858037,test_nn
612,0.224,0.96855533,test_nn
613,0.226,0.9685293,test_nn
614,0.228,0.9685022,test_nn
615,0.23,0.96847385,test_nn
616,0.232,0.9684441,test_nn
617,0.234,0.96841365,test_nn
618,0.236,0.96838236,test_nn
619,0.238,0.9683496,test_nn
620,0.24,0.9683163,test_nn
621,0.242,0.96828187,test_nn
622,0.244,0.96824634,test_nn
623,0.246,0.9682102,test_nn
624,0.248,0.96817327,test_nn
625,0.25,0.9681351,test_nn
626,0.252,0.96809673,test_nn
627,0.254,0.96805745,test_nn
628,0.256,0.9680177,test_nn
629,0.258,0.96797705,test_nn
630,0.26,0.9679359,test_nn
631,0.262,0.96789455,test_nn
632,0.264,0.9678528,test_nn
633,0.266,0.9678105,test_nn
634,0.268,0.9677678,test_nn
635,0.27,0.9677249,test_nn
636,0.272,0.9676824,test_nn
637,0.274,0.96763986,test_nn
638,0.276,0.9675971,test_nn
639,0.278,0.9675549,test_nn
640,0.28,0.96751225,test_nn
641,0.282,0.96747077,test_nn
642,0.284,0.96742946,test_nn
643,0.286,0.96738875,test_nn
644,0.288,0.9673487,test_nn
645,0.29,0.96730953,test_nn
646,0.292,0.96727085,test_nn
647,0.294,0.96723366,test_nn
648,0.296,0.96719766,test_nn
649,0.298,0.96716297,test_nn
650,0.3,0.9671298,test_nn
651,0.302,0.9670981,test_nn
652,0.304,0.96706796,test_nn
653,0.306,0.96703964,test_nn
654,0.308,0.96701396,test_nn
655,0.31,0.96698993,test_nn
656,0.312,0.9669682,test_nn
657,0.314,0.9669487,test_nn
658,0.316,0.9669324,test_nn
659,0.318,0.96691847,test_nn
660,0.32,0.9669076,test_nn
661,0.322,0.96689993,test_nn
662,0.324,0.96689516,test_nn
663,0.326,0.9668938,test_nn
664,0.328,0.96689594,test_nn
665,0.33,0.9669018,test_nn
666,0.332,0.9669113,test_nn
667,0.334,0.96692485,test_nn
668,0.336,0.96694237,test_nn
669,0.338,0.96696424,test_nn
670,0.34,0.96699,test_nn
671,0.342,0.9670203,test_nn
672,0.344,0.9670551,test_nn
673,0.346,0.96709466,test_nn
674,0.348,0.9671385,test_nn
675,0.35,0.9671872,test_nn
676,0.352,0.96724045,test_nn
677,0.354,0.96729887,test_nn
678,0.356,0.96736115,test_nn
679,0.358,0.9674288,test_nn
680,0.36,0.9675007,test_nn
681,0.362,0.9675771,test_nn
682,0.364,0.9676584,test_nn
683,0.366,0.9677434,test_nn
684,0.368,0.9678329,test_nn
685,0.37,0.96792626,test_nn
686,0.372,0.9680234,test_nn
687,0.374,0.96812356,test_nn
688,0.376,0.96822697,test_nn
689,0.378,0.9683335,test_nn
690,0.38,0.968442,test_nn
691,0.382,0.96855277,test_nn
692,0.384,0.9686649,test_nn
693,0.386,0.9687779,test_nn
694,0.388,0.9688916,test_nn
695,0.39,0.96900487,test_nn
696,0.392,0.96911716,test_nn
697,0.394,0.96922827,test_nn
698,0.396,0.9693372,test_nn
699,0.398,0.9694431,test_nn
700,0.4,0.96954525,test_nn
701,0.402,0.9696431,test_nn
702,0.404,0.9697356,test_nn
703,0.406,0.9698223,test_nn
704,0.408,0.9699016,test_nn
705,0.41,0.9699739,test_nn
706,0.412,0.9700379,test_nn
707,0.414,0.9700927,test_nn
708,0.416,0.97013813,test_nn
709,0.418,0.9701731,test_nn
710,0.42,0.9701972,test_nn
711,0.422,0.97021085,test_nn
712,0.424,0.97021306,test_nn
713,0.426,0.97020376,test_nn
714,0.428,0.9701836,test_nn
715,0.43,0.97015315,test_nn
716,0.432,0.97011256,test_nn
717,0.434,0.97006214,test_nn
718,0.436,0.97000456,test_nn
719,0.438,0.96994054,test_nn
720,0.44,0.9698714,test_nn
721,0.442,0.969801,test_nn
722,0.444,0.9697308,test_nn
723,0.446,0.96966416,test_nn
724,0.448,0.969605,test_nn
725,0.45,0.9695574,test_nn
726,0.452,0.969525,test_nn
727,0.454,0.96951336,test_nn
728,0.456,0.96952707,test_nn
729,0.458,0.9695714,test_nn
730,0.46,0.96965194,test_nn
731,0.462,0.96977395,test_nn
732,0.464,0.9699426,test_nn
733,0.466,0.97016215,test_nn
734,0.468,0.9704362,test_nn
735,0.47,0.9707673,test_nn
736,0.472,0.97115695,test_nn
737,0.474,0.9716038,test_nn
738,0.476,0.97210526,test_nn
739,0.478,0.97265494,test_nn
740,0.48,0.97324365,test_nn
741,0.482,0.97385937,test_nn
742,0.484,0.974486,test_nn
743,0.486,0.975103,test_nn
744,0.488,0.97568864,test_nn
745,0.49,0.97621554,test_nn
746,0.492,0.9766548,test_nn
747,0.494,0.9769764,test_nn
748,0.496,0.9771487,test_nn
749,0.498,0.9771402,test_nn
750,0.5,0.9769212,test_nn
751,0.502,0.97646457,test_nn
752,0.504,0.9757471,test_nn
753,0.506,0.9747496,test_nn
754,0.508,0.97345746,test_nn
755,0.51,0.9718634,test_nn
756,0.512,0.9699635,test_nn
757,0.514,0.9677607,test_nn
758,0.516,0.96526223,test_nn
759,0.518,0.9624799,test_nn
760,0.52,0.9594293,test_nn
761,0.522,0.95612997,test_nn
762,0.524,0.9526019,test_nn
763,0.526,0.9488677,test_nn
764,0.528,0.9449512,test_nn
765,0.53,0.94087464,test_nn
766,0.532,0.93666154,test_nn
767,0.534,0.9323338,test_nn
768,0.536,0.9279132,test_nn
769,0.538,0.92341834,test_nn
770,0.54,0.91886705,test_nn
771,0.542,0.91427654,test_nn
772,0.544,0.9096601,test_nn
773,0.546,0.90503114,test_nn
774,0.548,0.90039957,test_nn
775,0.55,0.895776,test_nn
776,0.552,0.89116704,test_nn
777,0.554,0.88657916,test_nn
778,0.556,0.882018,test_nn
779,0.558,0.87748677,test_nn
780,0.56,0.87298894,test_nn
781,0.562,0.86852616,test_nn
782,0.564,0.8640995,test_nn
783,0.566,0.85971045,test_nn
784,0.568,0.85535824,test_nn
785,0.57,0.8510434,test_nn
786,0.572,0.8467643,test_nn
787,0.574,0.8425209,test_nn
788,0.576,0.83831173,test_nn
789,0.578,0.83413523,test_nn
790,0.58,0.8299901,test_nn
791,0.582,0.8258751,test_nn
792,0.584,0.82178813,test_nn
793,0.586,0.8177279,test_nn
794,0.588,0.8136925,test_nn
795,0.59,0.8096807,test_nn
796,0.592,0.80569077,test_nn
797,0.594,0.80172086,test_nn
798,0.596,0.79776984,test_nn
799,0.598,0.79383636,test_nn
800,0.6,0.78991854,test_nn
801,0.602,0.78601515,test_nn
802,0.604,0.7821253,test_nn
803,0.606,0.7782472,test_nn
804,0.608,0.77438027,test_nn
805,0.61,0.7705227,test_nn
806,0.612,0.7666739,test_nn
807,0.614,0.76283246,test_nn
808,0.616,0.75899845,test_nn
809,0.618,0.75516975,test_nn
810,0.62,0.7513457,test_nn
811,0.622,0.7475263,test_nn
812,0.624,0.7437098,test_nn
813,0.626,0.7398963,test_nn
814,0.628,0.7360842,test_nn
815,0.63,0.7322741,test_nn
816,0.632,0.72846425,test_nn
817,0.634,0.72465503,test_nn
818,0.636,0.7208453,test_nn
819,0.638,0.7170345,test_nn
820,0.64,0.7132229,test_nn
821,0.642,0.7094091,test_nn
822,0.644,0.7055938,test_nn
823,0.646,0.7017755,test_nn
824,0.648,0.6979551,test_nn
825,0.65,0.69413096,test_nn
826,0.652,0.6903036,test_nn
827,0.654,0.6864728,test_nn
828,0.656,0.682638,test_nn
829,0.658,0.67879915,test_nn
830,0.66,0.6749556,test_nn
831,0.662,0.6711078,test_nn
832,0.664,0.66725564,test_nn
833,0.666,0.6633981,test_nn
834,0.668,0.65953606,test_nn
835,0.67,0.65566856,test_nn
836,0.672,0.6517959,test_nn
837,0.674,0.647918,test_nn
838,0.676,0.64403516,test_nn
839,0.678,0.64014596,test_nn
840,0.68,0.636252,test_nn
841,0.682,0.63235193,test_nn
842,0.684,0.62844664,test_nn
843,0.686,0.6245357,test_nn
844,0.688,0.620619,test_nn
845,0.69,0.61669683,test_nn
846,0.692,0.6127689,test_nn
847,0.694,0.60883474,test_nn
848,0.696,0.6048956,test_nn
849,0.698,0.60095084,test_nn
850,0.7,0.5970003,test_nn
851,0.702,0.5930441,test_nn
852,0.704,0.5890828,test_nn
853,0.706,0.5851158,test_nn
854,0.708,0.58114326,test_nn
855,0.71,0.5771653,test_nn
856,0.712,0.57318205,test_nn
857,0.714,0.5691941,test_nn
858,0.716,0.5652004,test_nn
859,0.718,0.56120205,test_nn
860,0.72,0.5571983,test_nn
861,0.722,0.55318975,test_nn
862,0.724,0.5491767,test_nn
863,0.726,0.54515857,test_nn
864,0.728,0.5411357,test_nn
865,0.73,0.5371086,test_nn
866,0.732,0.5330766,test_nn
867,0.734,0.52904016,test_nn
868,0.736,0.52500004,test_nn
869,0.738,0.5209556,test_nn
870,0.74,0.5169071,test_nn
871,0.742,0.5128545,test_nn
872,0.744,0.5087982,test_nn
873,0.746,0.5047382,test_nn
874,0.748,0.5006747,test_nn
875,0.75,0.49660754,test_nn
876,0.752,0.49253723,test_nn
877,0.754,0.4884637,test_nn
878,0.756,0.4843869,test_nn
879,0.758,0.48030752,test_nn
880,0.76,0.47622472,test_nn
881,0.762,0.47213948,test_nn
882,0.764,0.46805167,test_nn
883,0.766,0.46396124,test_nn
884,0.768,0.4598686,test_nn
885,0.77,0.4557737,test_nn
886,0.772,0.45167643,test_nn
887,0.774,0.4475774,test_nn
888,0.776,0.44347632,test_nn
889,0.778,0.43937406,test_nn
890,0.78,0.43527,test_nn
891,0.782,0.4311641,test_nn
892,0.784,0.42705718,test_nn
893,0.786,0.42294908,test_nn
894,0.788,0.41884023,test_nn
895,0.79,0.41472968,test_nn
896,0.792,0.4106192,test_nn
897,0.794,0.40650743,test_nn
898,0.796,0.4023953,test_nn
899,0.798,0.3982828,test_nn
900,0.8,0.3941701,test_nn
901,0.802,0.39005727,test_nn
902,0.804,0.3859444,test_nn
903,0.806,0.38183144,test_nn
904,0.808,0.3777186,test_nn
905,0.81,0.37360632,test_nn
906,0.812,0.36949474,test_nn
907,0.814,0.36538327,test_nn
908,0.816,0.36127278,test_nn
909,0.818,0.35716373,test_nn
910,0.82,0.3530549,test_nn
911,0.822,0.34894747,test_nn
912,0.824,0.3448412,test_nn
913,0.826,0.34073636,test_nn
914,0.828,0.3366329,test_nn
915,0.83,0.33253118,test_nn
916,0.832,0.3284307,test_nn
917,0.834,0.32433254,test_nn
918,0.836,0.32023618,test_nn
919,0.838,0.316142,test_nn
920,0.84,0.31204996,test_nn
921,0.842,0.30796033,test_nn
922,0.844,0.30387276,test_nn
923,0.846,0.29978803,test_nn
924,0.848,0.29570583,test_nn
925,0.85,0.29162645,test_nn
926,0.852,0.28754976,test_nn
927,0.854,0.2834767,test_nn
928,0.856,0.27940616,test_nn
929,0.858,0.27533865,test_nn
930,0.86,0.27127483,test_nn
931,0.862,0.26721433,test_nn
932,0.864,0.26315755,test_nn
933,0.866,0.25910372,test_nn
934,0.868,0.25505427,test_nn
935,0.87,0.25100833,test_nn
936,0.872,0.24696675,test_nn
937,0.874,0.24292852,test_nn
938,0.876,0.23889475,test_nn
939,0.878,0.23486522,test_nn
940,0.88,0.23084007,test_nn
941,0.882,0.22681932,test_nn
942,0.884,0.22280304,test_nn
943,0.886,0.21879125,test_nn
944,0.888,0.21478404,test_nn
945,0.89,0.21078195,test_nn
946,0.892,0.20678434,test_nn
947,0.894,0.20279206,test_nn
948,0.896,0.1988043,test_nn
949,0.898,0.19482227,test_nn
950,0.9,0.19084543,test_nn
951,0.902,0.18687351,test_nn
952,0.904,0.18290725,test_nn
953,0.906,0.1789466,test_nn
954,0.908,0.174991,test_nn
955,0.91,0.17104107,test_nn
956,0.912,0.16709708,test_nn
957,0.914,0.16315922,test_nn
958,0.916,0.15922631,test_nn
959,0.918,0.15530035,test_nn
960,0.92,0.15137981,test_nn
961,0.922,0.14746562,test_nn
962,0.924,0.1435573,test_nn
963,0.926,0.139655,test_nn
964,0.928,0.13575967,test_nn
965,0.93,0.13186982,test_nn
966,0.932,0.12798733,test_nn
967,0.934,0.12411065,test_nn
968,0.936,0.12024092,test_nn
969,0.938,0.11637756,test_nn
970,0.94,0.11252093,test_nn
971,0.942,0.10867117,test_nn
972,0.944,0.10482825,test_nn
973,0.946,0.10099198,test_nn
974,0.948,0.09716281,test_nn
975,0.95,0.09334036,test_nn
976,0.952,0.08952514,test_nn
977,0.954,0.08571723,test_nn
978,0.956,0.08191629,test_nn
979,0.958,0.07812253,test_nn
980,0.96,0.07433596,test_nn
981,0.962,0.07055637,test_nn
982,0.964,0.06678492,test_nn
983,0.966,0.0630203,test_nn
984,0.968,0.05926357,test_nn
985,0.97,0.055513848,test_nn
986,0.972,0.051772013,test_nn
987,0.974,0.048037764,test_nn
988,0.976,0.044310637,test_nn
989,0.978,0.04059182,test_nn
990,0.98,0.036880326,test_nn
991,0.982,0.03317686,test_nn
992,0.984,0.029481411,test_nn
993,0.986,0.0257933,test_nn
994,0.988,0.02211336,test_nn
995,0.99,0.01844134,test_nn
996,0.992,0.014777482,test_nn
997,0.994,0.011121351,test_nn
998,0.996,0.007473253,test_nn
999,0.998,0.00383336,test_nn
1000,1.0,0.00020148233,test_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_500/cfg.json <==
{"example": "CM", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "NewModel", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "NewModel", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "GapForcingLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 500, "weight_testfn_obs": 1500, "diagonal_forcing": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 73340, "use_H1_norm": true, "force_bc": false, "chpt_folder": "/tmp/ray/session_2024-09-24_12-19-21_709040_941915/artifacts/2024-09-24_12-19-23/fn_2024-09-24_12-19-23/working_dirs/fn_786c9_00001_1_weight_soln_obs=500_2024-09-24_12-19-23", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_500/diff.csv <==
,X_x,value,name
0,-1.0,0.000216824,diff
1,-0.998,-4.812982e-05,diff
2,-0.996,-0.00031224173,diff
3,-0.994,-0.00057449285,diff
4,-0.992,-0.0008353591,diff
5,-0.99,-0.0010950752,diff
6,-0.988,-0.0013529882,diff
7,-0.986,-0.0016098749,diff
8,-0.984,-0.0018650088,diff
9,-0.982,-0.0021187738,diff
10,-0.98,-0.0023710765,diff
11,-0.978,-0.0026221424,diff
12,-0.976,-0.002871599,diff
13,-0.974,-0.003119681,diff
14,-0.972,-0.0033663027,diff
15,-0.97,-0.0036113411,diff
16,-0.968,-0.0038552396,diff
17,-0.966,-0.00409735,diff
18,-0.964,-0.0043382943,diff
19,-0.962,-0.004577704,diff
20,-0.96,-0.0048156977,diff
21,-0.958,-0.0050522834,diff
22,-0.956,-0.0052874014,diff
23,-0.954,-0.0055210963,diff
24,-0.952,-0.0057534054,diff
25,-0.95,-0.005984105,diff
26,-0.948,-0.006213784,diff
27,-0.946,-0.006441936,diff
28,-0.944,-0.006668493,diff
29,-0.942,-0.0068940446,diff
30,-0.94,-0.0071176738,diff
31,-0.938,-0.007340096,diff
32,-0.936,-0.0075613707,diff
33,-0.934,-0.0077810287,diff
34,-0.932,-0.007999375,diff
35,-0.93,-0.008216545,diff
36,-0.928,-0.0084322095,diff
37,-0.926,-0.008646637,diff
38,-0.924,-0.008859411,diff
39,-0.922,-0.009071171,diff
40,-0.92,-0.009281427,diff
41,-0.918,-0.00949052,diff
42,-0.916,-0.009698197,diff
43,-0.914,-0.009904727,diff
44,-0.912,-0.010109961,diff
45,-0.91,-0.010313883,diff
46,-0.908,-0.01051645,diff
47,-0.906,-0.01071775,diff
48,-0.904,-0.010918111,diff
49,-0.902,-0.011116952,diff
50,-0.9,-0.011314735,diff
51,-0.898,-0.011511192,diff
52,-0.896,-0.011706799,diff
53,-0.894,-0.0119007975,diff
54,-0.892,-0.012094021,diff
55,-0.89,-0.0122859925,diff
56,-0.888,-0.0124768615,diff
57,-0.886,-0.012666523,diff
58,-0.884,-0.012855142,diff
59,-0.882,-0.013042733,diff
60,-0.88,-0.013229325,diff
61,-0.878,-0.013414443,diff
62,-0.876,-0.0135989785,diff
63,-0.874,-0.0137823075,diff
64,-0.872,-0.013964981,diff
65,-0.87,-0.014146328,diff
66,-0.868,-0.01432696,diff
67,-0.866,-0.01450637,diff
68,-0.864,-0.014685184,diff
69,-0.862,-0.014863014,diff
70,-0.86,-0.015039921,diff
71,-0.858,-0.0152160525,diff
72,-0.856,-0.01539138,diff
73,-0.854,-0.015565664,diff
74,-0.852,-0.015739292,diff
75,-0.85,-0.015912145,diff
76,-0.848,-0.016084403,diff
77,-0.846,-0.016255826,diff
78,-0.844,-0.016426653,diff
79,-0.842,-0.016596824,diff
80,-0.84,-0.01676616,diff
81,-0.838,-0.01693517,diff
82,-0.836,-0.017103165,diff
83,-0.834,-0.017271072,diff
84,-0.832,-0.017438203,diff
85,-0.83,-0.01760462,diff
86,-0.828,-0.017770857,diff
87,-0.826,-0.017936587,diff
88,-0.824,-0.018101782,diff
89,-0.822,-0.01826638,diff
90,-0.82,-0.018430978,diff
91,-0.818,-0.018595189,diff
92,-0.816,-0.018758953,diff
93,-0.814,-0.01892227,diff
94,-0.812,-0.019085675,diff
95,-0.81,-0.019248486,diff
96,-0.808,-0.019411206,diff
97,-0.806,-0.019573927,diff
98,-0.804,-0.01973635,diff
99,-0.802,-0.019898772,diff
100,-0.8,-0.020060807,diff
101,-0.798,-0.02022323,diff
102,-0.796,-0.020385444,diff
103,-0.794,-0.020547539,diff
104,-0.792,-0.020709455,diff
105,-0.79,-0.020871967,diff
106,-0.788,-0.02103442,diff
107,-0.786,-0.021196991,diff
108,-0.784,-0.021359712,diff
109,-0.782,-0.0215227,diff
110,-0.78,-0.02168572,diff
111,-0.778,-0.021849006,diff
112,-0.776,-0.02201283,diff
113,-0.774,-0.022176772,diff
114,-0.772,-0.022341043,diff
115,-0.77,-0.02250585,diff
116,-0.768,-0.022670984,diff
117,-0.766,-0.022836715,diff
118,-0.764,-0.023002714,diff
119,-0.762,-0.023169369,diff
120,-0.76,-0.02333653,diff
121,-0.758,-0.023504615,diff
122,-0.756,-0.02367282,diff
123,-0.754,-0.023841858,diff
124,-0.752,-0.024011552,diff
125,-0.75,-0.02418214,diff
126,-0.748,-0.024353266,diff
127,-0.746,-0.024524927,diff
128,-0.744,-0.02469775,diff
129,-0.742,-0.02487129,diff
130,-0.74,-0.025045574,diff
131,-0.738,-0.02522105,diff
132,-0.736,-0.025397062,diff
133,-0.734,-0.025574148,diff
134,-0.732,-0.025752187,diff
135,-0.73,-0.025930941,diff
136,-0.728,-0.026110888,diff
137,-0.726,-0.026291907,diff
138,-0.724,-0.02647388,diff
139,-0.722,-0.026657104,diff
140,-0.72,-0.026841283,diff
141,-0.718,-0.027026236,diff
142,-0.716,-0.027212262,diff
143,-0.714,-0.027399898,diff
144,-0.712,-0.027588487,diff
145,-0.71,-0.027777731,diff
146,-0.708,-0.027968466,diff
147,-0.706,-0.028160155,diff
148,-0.704,-0.028352976,diff
149,-0.702,-0.028547227,diff
150,-0.7,-0.028742194,diff
151,-0.698,-0.028938413,diff
152,-0.696,-0.029135764,diff
153,-0.694,-0.029334128,diff
154,-0.692,-0.029533327,diff
155,-0.69,-0.029734015,diff
156,-0.688,-0.0299353,diff
157,-0.686,-0.030137837,diff
158,-0.684,-0.030341208,diff
159,-0.682,-0.030545294,diff
160,-0.68,-0.030750394,diff
161,-0.678,-0.03095615,diff
162,-0.676,-0.031162918,diff
163,-0.674,-0.031370163,diff
164,-0.672,-0.031578302,diff
165,-0.67,-0.03178662,diff
166,-0.668,-0.031995714,diff
167,-0.666,-0.032205284,diff
168,-0.664,-0.032414913,diff
169,-0.662,-0.03262484,diff
170,-0.66,-0.03283465,diff
171,-0.658,-0.033044815,diff
172,-0.656,-0.033254623,diff
173,-0.654,-0.03346449,diff
174,-0.652,-0.033673704,diff
175,-0.65,-0.033882618,diff
176,-0.648,-0.03409058,diff
177,-0.646,-0.034298062,diff
178,-0.644,-0.034504414,diff
179,-0.642,-0.034709632,diff
180,-0.64,-0.03491342,diff
181,-0.638,-0.03511572,diff
182,-0.636,-0.035316825,diff
183,-0.634,-0.035515428,diff
184,-0.632,-0.035712242,diff
185,-0.63,-0.035906613,diff
186,-0.628,-0.03609866,diff
187,-0.626,-0.036288023,diff
188,-0.624,-0.03647411,diff
189,-0.622,-0.036657453,diff
190,-0.62,-0.03683734,diff
191,-0.618,-0.03701341,diff
192,-0.616,-0.037185907,diff
193,-0.614,-0.03735435,diff
194,-0.612,-0.03751856,diff
195,-0.61,-0.03767824,diff
196,-0.608,-0.03783369,diff
197,-0.606,-0.037984073,diff
198,-0.604,-0.038129628,diff
199,-0.602,-0.038270414,diff
200,-0.6,-0.038406312,diff
201,-0.598,-0.038537025,diff
202,-0.596,-0.03866273,diff
203,-0.594,-0.038783133,diff
204,-0.592,-0.038898945,diff
205,-0.59,-0.039010406,diff
206,-0.588,-0.039117515,diff
207,-0.586,-0.039220512,diff
208,-0.584,-0.03932011,diff
209,-0.582,-0.039416373,diff
210,-0.58,-0.039510787,diff
211,-0.578,-0.03960371,diff
212,-0.576,-0.039696455,diff
213,-0.574,-0.039789975,diff
214,-0.572,-0.0398857,diff
215,-0.57,-0.03998494,diff
216,-0.568,-0.040089965,diff
217,-0.566,-0.04020232,diff
218,-0.564,-0.04032433,diff
219,-0.562,-0.04045874,diff
220,-0.56,-0.040608346,diff
221,-0.558,-0.040776134,diff
222,-0.556,-0.040965497,diff
223,-0.554,-0.04118061,diff
224,-0.552,-0.04142493,diff
225,-0.55,-0.041703522,diff
226,-0.548,-0.042020738,diff
227,-0.546,-0.042381942,diff
228,-0.544,-0.042792857,diff
229,-0.542,-0.043258786,diff
230,-0.54,-0.043786228,diff
231,-0.538,-0.044381082,diff
232,-0.536,-0.04505056,diff
233,-0.534,-0.045801163,diff
234,-0.532,-0.04663956,diff
235,-0.53,-0.04757297,diff
236,-0.528,-0.048608124,diff
237,-0.526,-0.049752235,diff
238,-0.524,-0.051011145,diff
239,-0.522,-0.052311063,diff
240,-0.52,-0.053527057,diff
241,-0.518,-0.054654777,diff
242,-0.516,-0.055689573,diff
243,-0.514,-0.056623697,diff
244,-0.512,-0.05744648,diff
245,-0.51,-0.058143795,diff
246,-0.508,-0.05869621,diff
247,-0.506,-0.05907494,diff
248,-0.504,-0.059239328,diff
249,-0.502,-0.059121013,diff
250,-0.5,-0.058545887,diff
251,-0.498,-0.0575276,diff
252,-0.496,-0.056637526,diff
253,-0.494,-0.055868268,diff
254,-0.492,-0.055213213,diff
255,-0.49,-0.05466491,diff
256,-0.488,-0.054214835,diff
257,-0.486,-0.053854108,diff
258,-0.484,-0.05357468,diff
259,-0.482,-0.053367317,diff
260,-0.48,-0.05322385,diff
261,-0.478,-0.05313611,diff
262,-0.476,-0.05309558,diff
263,-0.474,-0.05309558,diff
264,-0.472,-0.05312878,diff
265,-0.47,-0.05318874,diff
266,-0.468,-0.053269804,diff
267,-0.466,-0.053366303,diff
268,-0.464,-0.053474247,diff
269,-0.462,-0.053589463,diff
270,-0.46,-0.053708076,diff
271,-0.458,-0.053827167,diff
272,-0.456,-0.053944945,diff
273,-0.454,-0.05405879,diff
274,-0.452,-0.05416739,diff
275,-0.45,-0.054269373,diff
276,-0.448,-0.05436361,diff
277,-0.446,-0.054449677,diff
278,-0.444,-0.05452788,diff
279,-0.442,-0.05459684,diff
280,-0.44,-0.054657042,diff
281,-0.438,-0.054709017,diff
282,-0.436,-0.05475223,diff
283,-0.434,-0.054787338,diff
284,-0.432,-0.054815173,diff
285,-0.43,-0.054835558,diff
286,-0.428,-0.054849386,diff
287,-0.426,-0.054856777,diff
288,-0.424,-0.054858506,diff
289,-0.422,-0.054855227,diff
290,-0.42,-0.054846764,diff
291,-0.418,-0.054834366,diff
292,-0.416,-0.05481845,diff
293,-0.414,-0.0547989,diff
294,-0.412,-0.05477643,diff
295,-0.41,-0.054751873,diff
296,-0.408,-0.054724753,diff
297,-0.406,-0.05469632,diff
298,-0.404,-0.05466628,diff
299,-0.402,-0.054635108,diff
300,-0.4,-0.05460286,diff
301,-0.398,-0.054570675,diff
302,-0.396,-0.054537475,diff
303,-0.394,-0.054504037,diff
304,-0.392,-0.054470897,diff
305,-0.39,-0.054437637,diff
306,-0.388,-0.054405093,diff
307,-0.386,-0.05437267,diff
308,-0.384,-0.05434084,diff
309,-0.382,-0.054309726,diff
310,-0.38,-0.05427897,diff
311,-0.378,-0.05424893,diff
312,-0.376,-0.0542199,diff
313,-0.374,-0.054191828,diff
314,-0.372,-0.05416441,diff
315,-0.37,-0.054137945,diff
316,-0.368,-0.054112315,diff
317,-0.366,-0.054087877,diff
318,-0.364,-0.054064095,diff
319,-0.362,-0.05404079,diff
320,-0.36,-0.054019094,diff
321,-0.358,-0.053998113,diff
322,-0.356,-0.053977966,diff
323,-0.354,-0.053958774,diff
324,-0.352,-0.053940058,diff
325,-0.35,-0.053922415,diff
326,-0.348,-0.053905666,diff
327,-0.346,-0.05388987,diff
328,-0.344,-0.053874373,diff
329,-0.342,-0.05385971,diff
330,-0.34,-0.053845763,diff
331,-0.338,-0.05383283,diff
332,-0.336,-0.053820014,diff
333,-0.334,-0.053808212,diff
334,-0.332,-0.05379653,diff
335,-0.33,-0.05378568,diff
336,-0.328,-0.05377555,diff
337,-0.326,-0.053766012,diff
338,-0.324,-0.053756595,diff
339,-0.322,-0.05374801,diff
340,-0.32,-0.053739607,diff
341,-0.318,-0.0537318,diff
342,-0.316,-0.053724587,diff
343,-0.314,-0.053717554,diff
344,-0.312,-0.053711474,diff
345,-0.31,-0.053705215,diff
346,-0.308,-0.053699374,diff
347,-0.306,-0.05369395,diff
348,-0.304,-0.053689003,diff
349,-0.302,-0.053684294,diff
350,-0.3,-0.053680122,diff
351,-0.298,-0.05367613,diff
352,-0.296,-0.05367261,diff
353,-0.294,-0.053669155,diff
354,-0.292,-0.053665996,diff
355,-0.29,-0.053663492,diff
356,-0.288,-0.053661227,diff
357,-0.286,-0.053658485,diff
358,-0.284,-0.053657055,diff
359,-0.282,-0.053655863,diff
360,-0.28,-0.053654075,diff
361,-0.278,-0.053653717,diff
362,-0.276,-0.053652763,diff
363,-0.274,-0.053652585,diff
364,-0.272,-0.053652704,diff
365,-0.27,-0.053652883,diff
366,-0.268,-0.05365336,diff
367,-0.266,-0.053654313,diff
368,-0.264,-0.053655624,diff
369,-0.262,-0.053656936,diff
370,-0.26,-0.053658605,diff
371,-0.258,-0.05366069,diff
372,-0.256,-0.053663135,diff
373,-0.254,-0.05366558,diff
374,-0.252,-0.053668737,diff
375,-0.25,-0.053671777,diff
376,-0.248,-0.053675532,diff
377,-0.246,-0.05367911,diff
378,-0.244,-0.053683102,diff
379,-0.242,-0.053687572,diff
380,-0.24,-0.053692162,diff
381,-0.238,-0.05369675,diff
382,-0.236,-0.053702235,diff
383,-0.234,-0.05370754,diff
384,-0.232,-0.053713202,diff
385,-0.23,-0.053719223,diff
386,-0.228,-0.053725302,diff
387,-0.226,-0.053732276,diff
388,-0.224,-0.053738654,diff
389,-0.222,-0.053745687,diff
390,-0.22,-0.05375284,diff
391,-0.218,-0.05376023,diff
392,-0.216,-0.05376798,diff
393,-0.214,-0.053775787,diff
394,-0.212,-0.053783655,diff
395,-0.21,-0.05379194,diff
396,-0.208,-0.053800404,diff
397,-0.206,-0.05380881,diff
398,-0.204,-0.05381745,diff
399,-0.202,-0.05382681,diff
400,-0.2,-0.05383563,diff
401,-0.198,-0.05384481,diff
402,-0.196,-0.05385369,diff
403,-0.194,-0.053863227,diff
404,-0.192,-0.053872764,diff
405,-0.19,-0.05388236,diff
406,-0.188,-0.053892136,diff
407,-0.186,-0.05390179,diff
408,-0.184,-0.053911448,diff
409,-0.182,-0.053921044,diff
410,-0.18,-0.0539307,diff
411,-0.178,-0.053940773,diff
412,-0.176,-0.05395037,diff
413,-0.174,-0.053959846,diff
414,-0.172,-0.05396974,diff
415,-0.17,-0.053979218,diff
416,-0.168,-0.053988755,diff
417,-0.166,-0.053998172,diff
418,-0.164,-0.054007232,diff
419,-0.162,-0.05401659,diff
420,-0.16,-0.05402559,diff
421,-0.158,-0.054034412,diff
422,-0.156,-0.054043174,diff
423,-0.154,-0.054051638,diff
424,-0.152,-0.054059744,diff
425,-0.15,-0.05406803,diff
426,-0.148,-0.054075837,diff
427,-0.146,-0.05408311,diff
428,-0.144,-0.05409068,diff
429,-0.142,-0.054097056,diff
430,-0.14,-0.05410385,diff
431,-0.138,-0.05411011,diff
432,-0.136,-0.05411607,diff
433,-0.134,-0.05412197,diff
434,-0.132,-0.054127157,diff
435,-0.13,-0.054132283,diff
436,-0.128,-0.054136455,diff
437,-0.126,-0.054140687,diff
438,-0.124,-0.054144084,diff
439,-0.122,-0.054147482,diff
440,-0.12,-0.054150283,diff
441,-0.118,-0.05415231,diff
442,-0.116,-0.054154456,diff
443,-0.114,-0.05415517,diff
444,-0.112,-0.054156125,diff
445,-0.11,-0.054156303,diff
446,-0.108,-0.054156363,diff
447,-0.106,-0.05415523,diff
448,-0.104,-0.054154098,diff
449,-0.102,-0.05415225,diff
450,-0.1,-0.054149628,diff
451,-0.098,-0.054146647,diff
452,-0.096,-0.054142892,diff
453,-0.094,-0.05413884,diff
454,-0.092,-0.054133713,diff
455,-0.09,-0.054128587,diff
456,-0.088,-0.054122567,diff
457,-0.086,-0.054115653,diff
458,-0.084,-0.05410868,diff
459,-0.082,-0.054100275,diff
460,-0.08,-0.054091692,diff
461,-0.078,-0.054082572,diff
462,-0.076,-0.054072797,diff
463,-0.074,-0.054062247,diff
464,-0.072,-0.0540511,diff
465,-0.07,-0.05403906,diff
466,-0.068,-0.054026723,diff
467,-0.066,-0.05401373,diff
468,-0.064,-0.053999603,diff
469,-0.062,-0.053985536,diff
470,-0.06,-0.053970516,diff
471,-0.058,-0.05395478,diff
472,-0.056,-0.05393839,diff
473,-0.054,-0.05392152,diff
474,-0.052,-0.053903818,diff
475,-0.05,-0.053885758,diff
476,-0.048,-0.053866386,diff
477,-0.046,-0.053847432,diff
478,-0.044,-0.053827286,diff
479,-0.042,-0.053806603,diff
480,-0.04,-0.05378568,diff
481,-0.038,-0.05376357,diff
482,-0.036,-0.053741157,diff
483,-0.034,-0.05371821,diff
484,-0.032,-0.053695023,diff
485,-0.03,-0.053670764,diff
486,-0.028,-0.053646266,diff
487,-0.026,-0.05362135,diff
488,-0.024,-0.05359584,diff
489,-0.022,-0.053569674,diff
490,-0.02,-0.05354297,diff
491,-0.018,-0.05351585,diff
492,-0.016,-0.05348867,diff
493,-0.014,-0.053460717,diff
494,-0.012,-0.053431988,diff
495,-0.01,-0.053403497,diff
496,-0.008,-0.05337459,diff
497,-0.006,-0.053344965,diff
498,-0.004,-0.0533154,diff
499,-0.002,-0.053285062,diff
500,0.0,-0.053254783,diff
501,0.002,-0.05322385,diff
502,0.004,-0.053193033,diff
503,0.006,-0.05316168,diff
504,0.008,-0.05313039,diff
505,0.01,-0.05309856,diff
506,0.012,-0.05306667,diff
507,0.014,-0.053034782,diff
508,0.016,-0.053002656,diff
509,0.018,-0.05297011,diff
510,0.02,-0.052937627,diff
511,0.022,-0.052905202,diff
512,0.024,-0.052872777,diff
513,0.026,-0.052840054,diff
514,0.028,-0.05280763,diff
515,0.03,-0.052775025,diff
516,0.032,-0.052742243,diff
517,0.034,-0.052709877,diff
518,0.036,-0.05267757,diff
519,0.038,-0.052645385,diff
520,0.04,-0.05261278,diff
521,0.042,-0.05258119,diff
522,0.044,-0.052549124,diff
523,0.046,-0.052517056,diff
524,0.048,-0.05248624,diff
525,0.05,-0.05245483,diff
526,0.052,-0.052424133,diff
527,0.054,-0.052393377,diff
528,0.056,-0.05236298,diff
529,0.058,-0.052332878,diff
530,0.06,-0.052303433,diff
531,0.062,-0.052274227,diff
532,0.064,-0.052245438,diff
533,0.066,-0.052216887,diff
534,0.068,-0.052188814,diff
535,0.07,-0.052161336,diff
536,0.072,-0.052134514,diff
537,0.074,-0.052108407,diff
538,0.076,-0.0520823,diff
539,0.078,-0.05205691,diff
540,0.08,-0.052032292,diff
541,0.082,-0.052007854,diff
542,0.084,-0.05198443,diff
543,0.086,-0.051961303,diff
544,0.088,-0.05193937,diff
545,0.09,-0.051917553,diff
546,0.092,-0.05189687,diff
547,0.094,-0.051876545,diff
548,0.096,-0.05185741,diff
549,0.098,-0.051838577,diff
550,0.1,-0.051820755,diff
551,0.102,-0.05180359,diff
552,0.104,-0.05178702,diff
553,0.106,-0.0517717,diff
554,0.108,-0.051756978,diff
555,0.11,-0.05174315,diff
556,0.112,-0.051730335,diff
557,0.114,-0.05171776,diff
558,0.116,-0.051706433,diff
559,0.118,-0.051696002,diff
560,0.12,-0.051686525,diff
561,0.122,-0.05167806,diff
562,0.124,-0.051670372,diff
563,0.126,-0.05166316,diff
564,0.128,-0.05165726,diff
565,0.13,-0.051652074,diff
566,0.132,-0.0516482,diff
567,0.134,-0.0516451,diff
568,0.136,-0.051642537,diff
569,0.138,-0.051641464,diff
570,0.14,-0.05164087,diff
571,0.142,-0.051641047,diff
572,0.144,-0.051642716,diff
573,0.146,-0.05164492,diff
574,0.148,-0.0516482,diff
575,0.15,-0.051652133,diff
576,0.152,-0.05165738,diff
577,0.154,-0.05166334,diff
578,0.156,-0.051669717,diff
579,0.158,-0.051677465,diff
580,0.16,-0.05168599,diff
581,0.162,-0.05169499,diff
582,0.164,-0.05170524,diff
583,0.166,-0.051716506,diff
584,0.168,-0.05172813,diff
585,0.17,-0.051740766,diff
586,0.172,-0.051754057,diff
587,0.174,-0.051768184,diff
588,0.176,-0.051782846,diff
589,0.178,-0.051798463,diff
590,0.18,-0.051814675,diff
591,0.182,-0.051831365,diff
592,0.184,-0.05184889,diff
593,0.186,-0.05186701,diff
594,0.188,-0.051885784,diff
595,0.19,-0.051904857,diff
596,0.192,-0.051924467,diff
597,0.194,-0.051944494,diff
598,0.196,-0.051965237,diff
599,0.198,-0.051986277,diff
600,0.2,-0.052007854,diff
601,0.202,-0.05202943,diff
602,0.204,-0.052051544,diff
603,0.206,-0.052074075,diff
604,0.208,-0.052096367,diff
605,0.21,-0.052119136,diff
606,0.212,-0.052142024,diff
607,0.214,-0.05216497,diff
608,0.216,-0.05218786,diff
609,0.218,-0.052211344,diff
610,0.22,-0.052233994,diff
611,0.222,-0.052256703,diff
612,0.224,-0.05227965,diff
613,0.226,-0.0523023,diff
614,0.228,-0.05232501,diff
615,0.23,-0.052347243,diff
616,0.232,-0.05236876,diff
617,0.234,-0.052390397,diff
618,0.236,-0.052411795,diff
619,0.238,-0.052432,diff
620,0.24,-0.052452028,diff
621,0.242,-0.0524714,diff
622,0.244,-0.05249101,diff
623,0.246,-0.05250907,diff
624,0.248,-0.052526653,diff
625,0.25,-0.05254364,diff
626,0.252,-0.052559674,diff
627,0.254,-0.05257511,diff
628,0.256,-0.052589536,diff
629,0.258,-0.052602947,diff
630,0.26,-0.052615702,diff
631,0.262,-0.052627623,diff
632,0.264,-0.052638054,diff
633,0.266,-0.05264783,diff
634,0.268,-0.052656293,diff
635,0.27,-0.052663803,diff
636,0.272,-0.05267018,diff
637,0.274,-0.052675605,diff
638,0.276,-0.052679718,diff
639,0.278,-0.052683234,diff
640,0.28,-0.052685022,diff
641,0.282,-0.052685738,diff
642,0.284,-0.052685082,diff
643,0.286,-0.05268371,diff
644,0.288,-0.052681506,diff
645,0.29,-0.05267757,diff
646,0.292,-0.052672327,diff
647,0.294,-0.052666605,diff
648,0.296,-0.05265963,diff
649,0.298,-0.052651644,diff
650,0.3,-0.052642763,diff
651,0.302,-0.05263275,diff
652,0.304,-0.052622497,diff
653,0.306,-0.052611113,diff
654,0.308,-0.052598834,diff
655,0.31,-0.05258596,diff
656,0.312,-0.05257249,diff
657,0.314,-0.0525586,diff
658,0.316,-0.052543998,diff
659,0.318,-0.052529216,diff
660,0.32,-0.052513838,diff
661,0.322,-0.05249858,diff
662,0.324,-0.05248326,diff
663,0.326,-0.052468,diff
664,0.328,-0.052452147,diff
665,0.33,-0.052437186,diff
666,0.332,-0.05242181,diff
667,0.334,-0.052407146,diff
668,0.336,-0.052392304,diff
669,0.338,-0.052378535,diff
670,0.34,-0.052365124,diff
671,0.342,-0.05235231,diff
672,0.344,-0.05233997,diff
673,0.346,-0.05232829,diff
674,0.348,-0.05231738,diff
675,0.35,-0.05230713,diff
676,0.352,-0.052297473,diff
677,0.354,-0.05228865,diff
678,0.356,-0.05228007,diff
679,0.358,-0.052271962,diff
680,0.36,-0.05226499,diff
681,0.362,-0.052258015,diff
682,0.364,-0.05225146,diff
683,0.366,-0.052244782,diff
684,0.368,-0.052238286,diff
685,0.37,-0.052230895,diff
686,0.372,-0.052223444,diff
687,0.374,-0.05221504,diff
688,0.376,-0.052205026,diff
689,0.378,-0.052194357,diff
690,0.38,-0.05218184,diff
691,0.382,-0.052167058,diff
692,0.384,-0.052149236,diff
693,0.386,-0.052128553,diff
694,0.388,-0.05210471,diff
695,0.39,-0.052076638,diff
696,0.392,-0.05204463,diff
697,0.394,-0.052007437,diff
698,0.396,-0.05196482,diff
699,0.398,-0.0519166,diff
700,0.4,-0.051862,diff
701,0.402,-0.051800728,diff
702,0.404,-0.0517323,diff
703,0.406,-0.051656604,diff
704,0.408,-0.05157256,diff
705,0.41,-0.05148065,diff
706,0.412,-0.051380396,diff
707,0.414,-0.051271558,diff
708,0.416,-0.051154137,diff
709,0.418,-0.05102849,diff
710,0.42,-0.050894856,diff
711,0.422,-0.050753474,diff
712,0.424,-0.050604343,diff
713,0.426,-0.050448835,diff
714,0.428,-0.050287068,diff
715,0.43,-0.05012095,diff
716,0.432,-0.049951017,diff
717,0.434,-0.049779058,diff
718,0.436,-0.049606323,diff
719,0.438,-0.0494352,diff
720,0.44,-0.04926735,diff
721,0.442,-0.049105108,diff
722,0.444,-0.04895115,diff
723,0.446,-0.04880792,diff
724,0.448,-0.04867834,diff
725,0.45,-0.048565865,diff
726,0.452,-0.048473597,diff
727,0.454,-0.048404753,diff
728,0.456,-0.04836321,diff
729,0.458,-0.048352063,diff
730,0.46,-0.048376203,diff
731,0.462,-0.04843813,diff
732,0.464,-0.04854268,diff
733,0.466,-0.04869324,diff
734,0.468,-0.04889375,diff
735,0.47,-0.049148202,diff
736,0.472,-0.049459755,diff
737,0.474,-0.049832284,diff
738,0.476,-0.05026883,diff
739,0.478,-0.05077356,diff
740,0.48,-0.051348627,diff
741,0.482,-0.051997542,diff
742,0.484,-0.052722335,diff
743,0.486,-0.05352515,diff
744,0.488,-0.05440885,diff
745,0.49,-0.05537492,diff
746,0.492,-0.05642426,diff
747,0.494,-0.057559133,diff
748,0.496,-0.058779716,diff
749,0.498,-0.06008655,diff
750,0.5,-0.061481297,diff
751,0.502,-0.062386632,diff
752,0.504,-0.06278378,diff
753,0.506,-0.0628432,diff
754,0.508,-0.06263077,diff
755,0.51,-0.062184572,diff
756,0.512,-0.061531425,diff
757,0.514,-0.06069112,diff
758,0.516,-0.059678316,diff
759,0.518,-0.058505237,diff
760,0.52,-0.057180762,diff
761,0.522,-0.055713415,diff
762,0.524,-0.054110944,diff
763,0.526,-0.052500725,diff
764,0.528,-0.050963044,diff
765,0.53,-0.049494088,diff
766,0.532,-0.04809344,diff
767,0.534,-0.046758592,diff
768,0.536,-0.045486987,diff
769,0.538,-0.044276834,diff
770,0.54,-0.04312581,diff
771,0.542,-0.0420323,diff
772,0.544,-0.04099381,diff
773,0.546,-0.040008903,diff
774,0.548,-0.0390746,diff
775,0.55,-0.038190186,diff
776,0.552,-0.0373528,diff
777,0.554,-0.036560595,diff
778,0.556,-0.03581232,diff
779,0.558,-0.035105705,diff
780,0.56,-0.034438908,diff
781,0.562,-0.033810854,diff
782,0.564,-0.0332191,diff
783,0.566,-0.03266257,diff
784,0.568,-0.0321393,diff
785,0.57,-0.03164798,diff
786,0.572,-0.031187415,diff
787,0.574,-0.030755818,diff
788,0.576,-0.030352533,diff
789,0.578,-0.029975593,diff
790,0.58,-0.029623568,diff
791,0.582,-0.0292961,diff
792,0.584,-0.028991401,diff
793,0.586,-0.02870828,diff
794,0.588,-0.02844578,diff
795,0.59,-0.028203249,diff
796,0.592,-0.027979136,diff
797,0.594,-0.027772844,diff
798,0.596,-0.027583659,diff
799,0.598,-0.02741015,diff
800,0.6,-0.02725166,diff
801,0.602,-0.027107656,diff
802,0.604,-0.0269773,diff
803,0.606,-0.026859641,diff
804,0.608,-0.026753783,diff
805,0.61,-0.026659667,diff
806,0.612,-0.026576161,diff
807,0.614,-0.02650255,diff
808,0.616,-0.026438475,diff
809,0.618,-0.026383221,diff
810,0.62,-0.02633661,diff
811,0.622,-0.026297867,diff
812,0.624,-0.026265979,diff
813,0.626,-0.026241302,diff
814,0.628,-0.026222885,diff
815,0.63,-0.02621001,diff
816,0.632,-0.026202917,diff
817,0.634,-0.026201129,diff
818,0.636,-0.026203573,diff
819,0.638,-0.02621001,diff
820,0.64,-0.026220858,diff
821,0.642,-0.026235163,diff
822,0.644,-0.026252806,diff
823,0.646,-0.02627343,diff
824,0.648,-0.026296377,diff
825,0.65,-0.02632165,diff
826,0.652,-0.02634865,diff
827,0.654,-0.026377857,diff
828,0.656,-0.026408136,diff
829,0.658,-0.026440024,diff
830,0.66,-0.026472569,diff
831,0.662,-0.026506364,diff
832,0.664,-0.02654022,diff
833,0.666,-0.02657497,diff
834,0.668,-0.02660948,diff
835,0.67,-0.026643932,diff
836,0.672,-0.026678205,diff
837,0.674,-0.02671206,diff
838,0.676,-0.026745796,diff
839,0.678,-0.02677834,diff
840,0.68,-0.026810288,diff
841,0.682,-0.026841044,diff
842,0.684,-0.026870847,diff
843,0.686,-0.026899457,diff
844,0.688,-0.02692622,diff
845,0.69,-0.02695167,diff
846,0.692,-0.02697581,diff
847,0.694,-0.0269984,diff
848,0.696,-0.027018964,diff
849,0.698,-0.027037263,diff
850,0.7,-0.027054071,diff
851,0.702,-0.027068377,diff
852,0.704,-0.027081192,diff
853,0.706,-0.027091324,diff
854,0.708,-0.027099311,diff
855,0.71,-0.027105033,diff
856,0.712,-0.027108133,diff
857,0.714,-0.027109385,diff
858,0.716,-0.027107358,diff
859,0.718,-0.027103245,diff
860,0.72,-0.027096331,diff
861,0.722,-0.027086914,diff
862,0.724,-0.027074516,diff
863,0.726,-0.027059913,diff
864,0.728,-0.02704233,diff
865,0.73,-0.027022183,diff
866,0.732,-0.026999056,diff
867,0.734,-0.02697295,diff
868,0.736,-0.02694428,diff
869,0.738,-0.02691263,diff
870,0.74,-0.026878297,diff
871,0.742,-0.026840687,diff
872,0.744,-0.026800722,diff
873,0.746,-0.026757658,diff
874,0.748,-0.026711643,diff
875,0.75,-0.026662767,diff
876,0.752,-0.02661103,diff
877,0.754,-0.026556075,diff
878,0.756,-0.026498437,diff
879,0.758,-0.026437938,diff
880,0.76,-0.026374549,diff
881,0.762,-0.026308268,diff
882,0.764,-0.02623877,diff
883,0.766,-0.026166588,diff
884,0.768,-0.026091605,diff
885,0.77,-0.026013464,diff
886,0.772,-0.02593273,diff
887,0.774,-0.025848985,diff
888,0.776,-0.025762022,diff
889,0.778,-0.025672525,diff
890,0.78,-0.025580466,diff
891,0.782,-0.025485277,diff
892,0.784,-0.025387049,diff
893,0.786,-0.025286406,diff
894,0.788,-0.025182843,diff
895,0.79,-0.02507636,diff
896,0.792,-0.024967015,diff
897,0.794,-0.024854958,diff
898,0.796,-0.024740458,diff
899,0.798,-0.024622977,diff
900,0.8,-0.024502784,diff
901,0.802,-0.024380028,diff
902,0.804,-0.024254233,diff
903,0.806,-0.024126232,diff
904,0.808,-0.023994952,diff
905,0.81,-0.023861319,diff
906,0.812,-0.023725063,diff
907,0.814,-0.023586184,diff
908,0.816,-0.023444563,diff
909,0.818,-0.023300529,diff
910,0.82,-0.023153484,diff
911,0.822,-0.023004234,diff
912,0.824,-0.022852063,diff
913,0.826,-0.022697657,diff
914,0.828,-0.02254039,diff
915,0.83,-0.022381037,diff
916,0.832,-0.022218615,diff
917,0.834,-0.022053868,diff
918,0.836,-0.021886677,diff
919,0.838,-0.021716803,diff
920,0.84,-0.021544486,diff
921,0.842,-0.021369755,diff
922,0.844,-0.021192372,diff
923,0.846,-0.021012723,diff
924,0.848,-0.020830303,diff
925,0.85,-0.020645529,diff
926,0.852,-0.020458162,diff
927,0.854,-0.020268828,diff
928,0.856,-0.020076662,diff
929,0.858,-0.019882053,diff
930,0.86,-0.01968503,diff
931,0.862,-0.019485474,diff
932,0.864,-0.019283652,diff
933,0.866,-0.019079417,diff
934,0.868,-0.018872604,diff
935,0.87,-0.018663317,diff
936,0.872,-0.01845181,diff
937,0.874,-0.0182378,diff
938,0.876,-0.018021047,diff
939,0.878,-0.017802507,diff
940,0.88,-0.017580867,diff
941,0.882,-0.017357364,diff
942,0.884,-0.017131165,diff
943,0.886,-0.01690267,diff
944,0.888,-0.016671777,diff
945,0.89,-0.016438365,diff
946,0.892,-0.016202599,diff
947,0.894,-0.0159643,diff
948,0.896,-0.015723899,diff
949,0.898,-0.015480801,diff
950,0.9,-0.015235111,diff
951,0.902,-0.014987409,diff
952,0.904,-0.014736861,diff
953,0.906,-0.01448442,diff
954,0.908,-0.014229372,diff
955,0.91,-0.013971776,diff
956,0.912,-0.013711646,diff
957,0.914,-0.013449207,diff
958,0.916,-0.013184428,diff
959,0.918,-0.01291728,diff
960,0.92,-0.012647733,diff
961,0.922,-0.012375519,diff
962,0.924,-0.01210098,diff
963,0.926,-0.011823848,diff
964,0.928,-0.011544377,diff
965,0.93,-0.011262849,diff
966,0.932,-0.010978207,diff
967,0.934,-0.010691479,diff
968,0.936,-0.010402322,diff
969,0.938,-0.010110751,diff
970,0.94,-0.009816594,diff
971,0.942,-0.009520121,diff
972,0.944,-0.009221077,diff
973,0.946,-0.008919753,diff
974,0.948,-0.008615725,diff
975,0.95,-0.008309379,diff
976,0.952,-0.008000344,diff
977,0.954,-0.007688962,diff
978,0.956,-0.007375449,diff
979,0.958,-0.0070592463,diff
980,0.96,-0.0067405403,diff
981,0.962,-0.0064193383,diff
982,0.964,-0.006095648,diff
983,0.966,-0.0057694837,diff
984,0.968,-0.0054408573,diff
985,0.97,-0.005109854,diff
986,0.972,-0.0047763623,diff
987,0.974,-0.004440371,diff
988,0.976,-0.004101727,diff
989,0.978,-0.0037609972,diff
990,0.98,-0.0034176037,diff
991,0.982,-0.003071703,diff
992,0.984,-0.0027235113,diff
993,0.986,-0.0023726653,diff
994,0.988,-0.0020193085,diff
995,0.99,-0.0016637165,diff
996,0.992,-0.0013053883,diff
997,0.994,-0.00094474945,diff
998,0.996,-0.0005815504,diff
999,0.998,-0.00021590595,diff
1000,1.0,0.00015216228,diff


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_500/gt_nn.csv <==
,X_x,value,name
0,-1.0,0.0,gt_nn
1,-0.998,0.0040725293,gt_nn
2,-0.996,0.00814518,gt_nn
3,-0.994,0.012217709,gt_nn
4,-0.992,0.01629036,gt_nn
5,-0.99,0.02036289,gt_nn
6,-0.988,0.024435539,gt_nn
7,-0.986,0.028508069,gt_nn
8,-0.984,0.0325806,gt_nn
9,-0.982,0.03665325,gt_nn
10,-0.98,0.04072578,gt_nn
11,-0.978,0.04479843,gt_nn
12,-0.976,0.048870955,gt_nn
13,-0.974,0.052943606,gt_nn
14,-0.972,0.057016138,gt_nn
15,-0.97,0.061088666,gt_nn
16,-0.968,0.06516132,gt_nn
17,-0.966,0.06923384,gt_nn
18,-0.964,0.0733065,gt_nn
19,-0.962,0.077379026,gt_nn
20,-0.96,0.08145168,gt_nn
21,-0.958,0.0855242,gt_nn
22,-0.956,0.08959686,gt_nn
23,-0.954,0.09366939,gt_nn
24,-0.952,0.09774191,gt_nn
25,-0.95,0.10181457,gt_nn
26,-0.948,0.10588709,gt_nn
27,-0.946,0.109959744,gt_nn
28,-0.944,0.114032276,gt_nn
29,-0.942,0.11810493,gt_nn
30,-0.94,0.12217746,gt_nn
31,-0.938,0.12624998,gt_nn
32,-0.936,0.13032264,gt_nn
33,-0.934,0.13439517,gt_nn
34,-0.932,0.13846782,gt_nn
35,-0.93,0.14254035,gt_nn
36,-0.928,0.146613,gt_nn
37,-0.926,0.15068552,gt_nn
38,-0.924,0.15475805,gt_nn
39,-0.922,0.1588307,gt_nn
40,-0.92,0.16290322,gt_nn
41,-0.918,0.16697589,gt_nn
42,-0.916,0.1710484,gt_nn
43,-0.914,0.17512105,gt_nn
44,-0.912,0.1791936,gt_nn
45,-0.91,0.18326612,gt_nn
46,-0.908,0.18733878,gt_nn
47,-0.906,0.1914113,gt_nn
48,-0.904,0.19548395,gt_nn
49,-0.902,0.19955648,gt_nn
50,-0.9,0.20362914,gt_nn
51,-0.898,0.20770165,gt_nn
52,-0.896,0.21177419,gt_nn
53,-0.894,0.21584684,gt_nn
54,-0.892,0.21991938,gt_nn
55,-0.89,0.22399202,gt_nn
56,-0.888,0.22806455,gt_nn
57,-0.886,0.23213719,gt_nn
58,-0.884,0.23620974,gt_nn
59,-0.882,0.24028225,gt_nn
60,-0.88,0.24435492,gt_nn
61,-0.878,0.24842744,gt_nn
62,-0.876,0.2525001,gt_nn
63,-0.874,0.25657263,gt_nn
64,-0.872,0.26064527,gt_nn
65,-0.87,0.2647178,gt_nn
66,-0.868,0.26879045,gt_nn
67,-0.866,0.272863,gt_nn
68,-0.864,0.2769355,gt_nn
69,-0.862,0.28100815,gt_nn
70,-0.86,0.2850807,gt_nn
71,-0.858,0.28915334,gt_nn
72,-0.856,0.29322585,gt_nn
73,-0.854,0.29729852,gt_nn
74,-0.852,0.30137104,gt_nn
75,-0.85,0.30544358,gt_nn
76,-0.848,0.30951622,gt_nn
77,-0.846,0.31358874,gt_nn
78,-0.844,0.3176614,gt_nn
79,-0.842,0.32173395,gt_nn
80,-0.84,0.3258066,gt_nn
81,-0.838,0.3298791,gt_nn
82,-0.836,0.33395165,gt_nn
83,-0.834,0.3380243,gt_nn
84,-0.832,0.3420968,gt_nn
85,-0.83,0.34616947,gt_nn
86,-0.828,0.350242,gt_nn
87,-0.826,0.35431466,gt_nn
88,-0.824,0.3583872,gt_nn
89,-0.822,0.36245972,gt_nn
90,-0.82,0.36653236,gt_nn
91,-0.818,0.3706049,gt_nn
92,-0.816,0.37467757,gt_nn
93,-0.814,0.37875006,gt_nn
94,-0.812,0.38282272,gt_nn
95,-0.81,0.38689527,gt_nn
96,-0.808,0.39096776,gt_nn
97,-0.806,0.39504042,gt_nn
98,-0.804,0.39911297,gt_nn
99,-0.802,0.4031856,gt_nn
100,-0.8,0.40725815,gt_nn
101,-0.798,0.4113308,gt_nn
102,-0.796,0.4154033,gt_nn
103,-0.794,0.41947585,gt_nn
104,-0.792,0.42354852,gt_nn
105,-0.79,0.427621,gt_nn
106,-0.788,0.43169367,gt_nn
107,-0.786,0.43576622,gt_nn
108,-0.784,0.43983886,gt_nn
109,-0.782,0.44391137,gt_nn
110,-0.78,0.44798404,gt_nn
111,-0.778,0.45205656,gt_nn
112,-0.776,0.4561291,gt_nn
113,-0.774,0.46020174,gt_nn
114,-0.772,0.4642743,gt_nn
115,-0.77,0.46834692,gt_nn
116,-0.768,0.47241947,gt_nn
117,-0.766,0.47649214,gt_nn
118,-0.764,0.48056462,gt_nn
119,-0.762,0.48463717,gt_nn
120,-0.76,0.48870984,gt_nn
121,-0.758,0.49278232,gt_nn
122,-0.756,0.496855,gt_nn
123,-0.754,0.5009275,gt_nn
124,-0.752,0.5050002,gt_nn
125,-0.75,0.5090727,gt_nn
126,-0.748,0.51314527,gt_nn
127,-0.746,0.5172179,gt_nn
128,-0.744,0.5212904,gt_nn
129,-0.742,0.525363,gt_nn
130,-0.74,0.5294356,gt_nn
131,-0.738,0.53350824,gt_nn
132,-0.736,0.5375808,gt_nn
133,-0.734,0.54165334,gt_nn
134,-0.732,0.545726,gt_nn
135,-0.73,0.5497984,gt_nn
136,-0.728,0.5538711,gt_nn
137,-0.726,0.55794364,gt_nn
138,-0.724,0.5620163,gt_nn
139,-0.722,0.56608886,gt_nn
140,-0.72,0.5701614,gt_nn
141,-0.718,0.574234,gt_nn
142,-0.716,0.57830656,gt_nn
143,-0.714,0.5823792,gt_nn
144,-0.712,0.5864517,gt_nn
145,-0.71,0.5905244,gt_nn
146,-0.708,0.5945969,gt_nn
147,-0.706,0.5986695,gt_nn
148,-0.704,0.6027421,gt_nn
149,-0.702,0.6068146,gt_nn
150,-0.7,0.6108873,gt_nn
151,-0.698,0.61495984,gt_nn
152,-0.696,0.61903244,gt_nn
153,-0.694,0.623105,gt_nn
154,-0.692,0.6271776,gt_nn
155,-0.69,0.63125014,gt_nn
156,-0.688,0.6353227,gt_nn
157,-0.686,0.63939536,gt_nn
158,-0.684,0.6434679,gt_nn
159,-0.682,0.64754057,gt_nn
160,-0.68,0.651613,gt_nn
161,-0.678,0.65568566,gt_nn
162,-0.676,0.6597582,gt_nn
163,-0.674,0.66383076,gt_nn
164,-0.672,0.6679034,gt_nn
165,-0.67,0.671976,gt_nn
166,-0.668,0.6760486,gt_nn
167,-0.666,0.6801211,gt_nn
168,-0.664,0.6841938,gt_nn
169,-0.662,0.6882663,gt_nn
170,-0.66,0.6923388,gt_nn
171,-0.658,0.6964115,gt_nn
172,-0.656,0.700484,gt_nn
173,-0.654,0.70455664,gt_nn
174,-0.652,0.7086292,gt_nn
175,-0.65,0.71270186,gt_nn
176,-0.648,0.7167744,gt_nn
177,-0.646,0.7208469,gt_nn
178,-0.644,0.72491956,gt_nn
179,-0.642,0.72899204,gt_nn
180,-0.64,0.7330647,gt_nn
181,-0.638,0.73713726,gt_nn
182,-0.636,0.7412099,gt_nn
183,-0.634,0.7452825,gt_nn
184,-0.632,0.749355,gt_nn
185,-0.63,0.75342757,gt_nn
186,-0.628,0.7575001,gt_nn
187,-0.626,0.7615728,gt_nn
188,-0.624,0.7656453,gt_nn
189,-0.622,0.769718,gt_nn
190,-0.62,0.77379054,gt_nn
191,-0.618,0.77786314,gt_nn
192,-0.616,0.7819357,gt_nn
193,-0.614,0.7860082,gt_nn
194,-0.612,0.79008085,gt_nn
195,-0.61,0.7941534,gt_nn
196,-0.608,0.79822606,gt_nn
197,-0.606,0.80229855,gt_nn
198,-0.604,0.8063712,gt_nn
199,-0.602,0.81044376,gt_nn
200,-0.6,0.8145163,gt_nn
201,-0.598,0.8185889,gt_nn
202,-0.596,0.82266146,gt_nn
203,-0.594,0.8267341,gt_nn
204,-0.592,0.8308066,gt_nn
205,-0.59,0.8348793,gt_nn
206,-0.588,0.8389518,gt_nn
207,-0.586,0.8430244,gt_nn
208,-0.584,0.84709704,gt_nn
209,-0.582,0.8511695,gt_nn
210,-0.58,0.85524213,gt_nn
211,-0.578,0.8593147,gt_nn
212,-0.576,0.86338735,gt_nn
213,-0.574,0.8674599,gt_nn
214,-0.572,0.87153244,gt_nn
215,-0.57,0.8756051,gt_nn
216,-0.568,0.8796776,gt_nn
217,-0.566,0.88375026,gt_nn
218,-0.564,0.88782275,gt_nn
219,-0.562,0.8918954,gt_nn
220,-0.56,0.89596796,gt_nn
221,-0.558,0.9000405,gt_nn
222,-0.556,0.9041131,gt_nn
223,-0.554,0.90818566,gt_nn
224,-0.552,0.9122583,gt_nn
225,-0.55,0.9163309,gt_nn
226,-0.548,0.9204035,gt_nn
227,-0.546,0.924476,gt_nn
228,-0.544,0.9285486,gt_nn
229,-0.542,0.9326212,gt_nn
230,-0.54,0.9366937,gt_nn
231,-0.538,0.9407664,gt_nn
232,-0.536,0.94483894,gt_nn
233,-0.534,0.9489116,gt_nn
234,-0.532,0.9529841,gt_nn
235,-0.53,0.9570567,gt_nn
236,-0.528,0.96112925,gt_nn
237,-0.526,0.9652018,gt_nn
238,-0.524,0.96927446,gt_nn
239,-0.522,0.97326636,gt_nn
240,-0.52,0.97704756,gt_nn
241,-0.518,0.9806082,gt_nn
242,-0.516,0.98393905,gt_nn
243,-0.514,0.9870286,gt_nn
244,-0.512,0.9898639,gt_nn
245,-0.51,0.99242854,gt_nn
246,-0.508,0.99470186,gt_nn
247,-0.506,0.9966563,gt_nn
248,-0.504,0.9982523,gt_nn
249,-0.502,0.9994235,gt_nn
250,-0.5,1.0,gt_nn
251,-0.498,1.0,gt_nn
252,-0.496,1.0,gt_nn
253,-0.494,1.0,gt_nn
254,-0.492,1.0,gt_nn
255,-0.49,1.0,gt_nn
256,-0.488,1.0,gt_nn
257,-0.486,1.0,gt_nn
258,-0.484,1.0,gt_nn
259,-0.482,1.0,gt_nn
260,-0.48,1.0,gt_nn
261,-0.478,1.0,gt_nn
262,-0.476,1.0,gt_nn
263,-0.474,1.0,gt_nn
264,-0.472,1.0,gt_nn
265,-0.47,1.0,gt_nn
266,-0.468,1.0,gt_nn
267,-0.466,1.0,gt_nn
268,-0.464,1.0,gt_nn
269,-0.462,1.0,gt_nn
270,-0.46,1.0,gt_nn
271,-0.458,1.0,gt_nn
272,-0.456,1.0,gt_nn
273,-0.454,1.0,gt_nn
274,-0.452,1.0,gt_nn
275,-0.45,1.0,gt_nn
276,-0.448,1.0,gt_nn
277,-0.446,1.0,gt_nn
278,-0.444,1.0,gt_nn
279,-0.442,1.0,gt_nn
280,-0.44,1.0,gt_nn
281,-0.438,1.0,gt_nn
282,-0.436,1.0,gt_nn
283,-0.434,1.0,gt_nn
284,-0.432,1.0,gt_nn
285,-0.43,1.0,gt_nn
286,-0.428,1.0,gt_nn
287,-0.426,1.0,gt_nn
288,-0.424,1.0,gt_nn
289,-0.422,1.0,gt_nn
290,-0.42,1.0,gt_nn
291,-0.418,1.0,gt_nn
292,-0.416,1.0,gt_nn
293,-0.414,1.0,gt_nn
294,-0.412,1.0,gt_nn
295,-0.41,1.0,gt_nn
296,-0.408,1.0,gt_nn
297,-0.406,1.0,gt_nn
298,-0.404,1.0,gt_nn
299,-0.402,1.0,gt_nn
300,-0.4,1.0,gt_nn
301,-0.398,1.0,gt_nn
302,-0.396,1.0,gt_nn
303,-0.394,1.0,gt_nn
304,-0.392,1.0,gt_nn
305,-0.39,1.0,gt_nn
306,-0.388,1.0,gt_nn
307,-0.386,1.0,gt_nn
308,-0.384,1.0,gt_nn
309,-0.382,1.0,gt_nn
310,-0.38,1.0,gt_nn
311,-0.378,1.0,gt_nn
312,-0.376,1.0,gt_nn
313,-0.374,1.0,gt_nn
314,-0.372,1.0,gt_nn
315,-0.37,1.0,gt_nn
316,-0.368,1.0,gt_nn
317,-0.366,1.0,gt_nn
318,-0.364,1.0,gt_nn
319,-0.362,1.0,gt_nn
320,-0.36,1.0,gt_nn
321,-0.358,1.0,gt_nn
322,-0.356,1.0,gt_nn
323,-0.354,1.0,gt_nn
324,-0.352,1.0,gt_nn
325,-0.35,1.0,gt_nn
326,-0.348,1.0,gt_nn
327,-0.346,1.0,gt_nn
328,-0.344,1.0,gt_nn
329,-0.342,1.0,gt_nn
330,-0.34,1.0,gt_nn
331,-0.338,1.0,gt_nn
332,-0.336,1.0,gt_nn
333,-0.334,1.0,gt_nn
334,-0.332,1.0,gt_nn
335,-0.33,1.0,gt_nn
336,-0.328,1.0,gt_nn
337,-0.326,1.0,gt_nn
338,-0.324,1.0,gt_nn
339,-0.322,1.0,gt_nn
340,-0.32,1.0,gt_nn
341,-0.318,1.0,gt_nn
342,-0.316,1.0,gt_nn
343,-0.314,1.0,gt_nn
344,-0.312,1.0,gt_nn
345,-0.31,1.0,gt_nn
346,-0.308,1.0,gt_nn
347,-0.306,1.0,gt_nn
348,-0.304,1.0,gt_nn
349,-0.302,1.0,gt_nn
350,-0.3,1.0,gt_nn
351,-0.298,1.0,gt_nn
352,-0.296,1.0,gt_nn
353,-0.294,1.0,gt_nn
354,-0.292,1.0,gt_nn
355,-0.29,1.0,gt_nn
356,-0.288,1.0,gt_nn
357,-0.286,1.0,gt_nn
358,-0.284,1.0,gt_nn
359,-0.282,1.0,gt_nn
360,-0.28,1.0,gt_nn
361,-0.278,1.0,gt_nn
362,-0.276,1.0,gt_nn
363,-0.274,1.0,gt_nn
364,-0.272,1.0,gt_nn
365,-0.27,1.0,gt_nn
366,-0.268,1.0,gt_nn
367,-0.266,1.0,gt_nn
368,-0.264,1.0,gt_nn
369,-0.262,1.0,gt_nn
370,-0.26,1.0,gt_nn
371,-0.258,1.0,gt_nn
372,-0.256,1.0,gt_nn
373,-0.254,1.0,gt_nn
374,-0.252,1.0,gt_nn
375,-0.25,1.0,gt_nn
376,-0.248,1.0,gt_nn
377,-0.246,1.0,gt_nn
378,-0.244,1.0,gt_nn
379,-0.242,1.0,gt_nn
380,-0.24,1.0,gt_nn
381,-0.238,1.0,gt_nn
382,-0.236,1.0,gt_nn
383,-0.234,1.0,gt_nn
384,-0.232,1.0,gt_nn
385,-0.23,1.0,gt_nn
386,-0.228,1.0,gt_nn
387,-0.226,1.0,gt_nn
388,-0.224,1.0,gt_nn
389,-0.222,1.0,gt_nn
390,-0.22,1.0,gt_nn
391,-0.218,1.0,gt_nn
392,-0.216,1.0,gt_nn
393,-0.214,1.0,gt_nn
394,-0.212,1.0,gt_nn
395,-0.21,1.0,gt_nn
396,-0.208,1.0,gt_nn
397,-0.206,1.0,gt_nn
398,-0.204,1.0,gt_nn
399,-0.202,1.0,gt_nn
400,-0.2,1.0,gt_nn
401,-0.198,1.0,gt_nn
402,-0.196,1.0,gt_nn
403,-0.194,1.0,gt_nn
404,-0.192,1.0,gt_nn
405,-0.19,1.0,gt_nn
406,-0.188,1.0,gt_nn
407,-0.186,1.0,gt_nn
408,-0.184,1.0,gt_nn
409,-0.182,1.0,gt_nn
410,-0.18,1.0,gt_nn
411,-0.178,1.0,gt_nn
412,-0.176,1.0,gt_nn
413,-0.174,1.0,gt_nn
414,-0.172,1.0,gt_nn
415,-0.17,1.0,gt_nn
416,-0.168,1.0,gt_nn
417,-0.166,1.0,gt_nn
418,-0.164,1.0,gt_nn
419,-0.162,1.0,gt_nn
420,-0.16,1.0,gt_nn
421,-0.158,1.0,gt_nn
422,-0.156,1.0,gt_nn
423,-0.154,1.0,gt_nn
424,-0.152,1.0,gt_nn
425,-0.15,1.0,gt_nn
426,-0.148,1.0,gt_nn
427,-0.146,1.0,gt_nn
428,-0.144,1.0,gt_nn
429,-0.142,1.0,gt_nn
430,-0.14,1.0,gt_nn
431,-0.138,1.0,gt_nn
432,-0.136,1.0,gt_nn
433,-0.134,1.0,gt_nn
434,-0.132,1.0,gt_nn
435,-0.13,1.0,gt_nn
436,-0.128,1.0,gt_nn
437,-0.126,1.0,gt_nn
438,-0.124,1.0,gt_nn
439,-0.122,1.0,gt_nn
440,-0.12,1.0,gt_nn
441,-0.118,1.0,gt_nn
442,-0.116,1.0,gt_nn
443,-0.114,1.0,gt_nn
444,-0.112,1.0,gt_nn
445,-0.11,1.0,gt_nn
446,-0.108,1.0,gt_nn
447,-0.106,1.0,gt_nn
448,-0.104,1.0,gt_nn
449,-0.102,1.0,gt_nn
450,-0.1,1.0,gt_nn
451,-0.098,1.0,gt_nn
452,-0.096,1.0,gt_nn
453,-0.094,1.0,gt_nn
454,-0.092,1.0,gt_nn
455,-0.09,1.0,gt_nn
456,-0.088,1.0,gt_nn
457,-0.086,1.0,gt_nn
458,-0.084,1.0,gt_nn
459,-0.082,1.0,gt_nn
460,-0.08,1.0,gt_nn
461,-0.078,1.0,gt_nn
462,-0.076,1.0,gt_nn
463,-0.074,1.0,gt_nn
464,-0.072,1.0,gt_nn
465,-0.07,1.0,gt_nn
466,-0.068,1.0,gt_nn
467,-0.066,1.0,gt_nn
468,-0.064,1.0,gt_nn
469,-0.062,1.0,gt_nn
470,-0.06,1.0,gt_nn
471,-0.058,1.0,gt_nn
472,-0.056,1.0,gt_nn
473,-0.054,1.0,gt_nn
474,-0.052,1.0,gt_nn
475,-0.05,1.0,gt_nn
476,-0.048,1.0,gt_nn
477,-0.046,1.0,gt_nn
478,-0.044,1.0,gt_nn
479,-0.042,1.0,gt_nn
480,-0.04,1.0,gt_nn
481,-0.038,1.0,gt_nn
482,-0.036,1.0,gt_nn
483,-0.034,1.0,gt_nn
484,-0.032,1.0,gt_nn
485,-0.03,1.0,gt_nn
486,-0.028,1.0,gt_nn
487,-0.026,1.0,gt_nn
488,-0.024,1.0,gt_nn
489,-0.022,1.0,gt_nn
490,-0.02,1.0,gt_nn
491,-0.018,1.0,gt_nn
492,-0.016,1.0,gt_nn
493,-0.014,1.0,gt_nn
494,-0.012,1.0,gt_nn
495,-0.01,1.0,gt_nn
496,-0.008,1.0,gt_nn
497,-0.006,1.0,gt_nn
498,-0.004,1.0,gt_nn
499,-0.002,1.0,gt_nn
500,0.0,1.0,gt_nn
501,0.002,1.0,gt_nn
502,0.004,1.0,gt_nn
503,0.006,1.0,gt_nn
504,0.008,1.0,gt_nn
505,0.01,1.0,gt_nn
506,0.012,1.0,gt_nn
507,0.014,1.0,gt_nn
508,0.016,1.0,gt_nn
509,0.018,1.0,gt_nn
510,0.02,1.0,gt_nn
511,0.022,1.0,gt_nn
512,0.024,1.0,gt_nn
513,0.026,1.0,gt_nn
514,0.028,1.0,gt_nn
515,0.03,1.0,gt_nn
516,0.032,1.0,gt_nn
517,0.034,1.0,gt_nn
518,0.036,1.0,gt_nn
519,0.038,1.0,gt_nn
520,0.04,1.0,gt_nn
521,0.042,1.0,gt_nn
522,0.044,1.0,gt_nn
523,0.046,1.0,gt_nn
524,0.048,1.0,gt_nn
525,0.05,1.0,gt_nn
526,0.052,1.0,gt_nn
527,0.054,1.0,gt_nn
528,0.056,1.0,gt_nn
529,0.058,1.0,gt_nn
530,0.06,1.0,gt_nn
531,0.062,1.0,gt_nn
532,0.064,1.0,gt_nn
533,0.066,1.0,gt_nn
534,0.068,1.0,gt_nn
535,0.07,1.0,gt_nn
536,0.072,1.0,gt_nn
537,0.074,1.0,gt_nn
538,0.076,1.0,gt_nn
539,0.078,1.0,gt_nn
540,0.08,1.0,gt_nn
541,0.082,1.0,gt_nn
542,0.084,1.0,gt_nn
543,0.086,1.0,gt_nn
544,0.088,1.0,gt_nn
545,0.09,1.0,gt_nn
546,0.092,1.0,gt_nn
547,0.094,1.0,gt_nn
548,0.096,1.0,gt_nn
549,0.098,1.0,gt_nn
550,0.1,1.0,gt_nn
551,0.102,1.0,gt_nn
552,0.104,1.0,gt_nn
553,0.106,1.0,gt_nn
554,0.108,1.0,gt_nn
555,0.11,1.0,gt_nn
556,0.112,1.0,gt_nn
557,0.114,1.0,gt_nn
558,0.116,1.0,gt_nn
559,0.118,1.0,gt_nn
560,0.12,1.0,gt_nn
561,0.122,1.0,gt_nn
562,0.124,1.0,gt_nn
563,0.126,1.0,gt_nn
564,0.128,1.0,gt_nn
565,0.13,1.0,gt_nn
566,0.132,1.0,gt_nn
567,0.134,1.0,gt_nn
568,0.136,1.0,gt_nn
569,0.138,1.0,gt_nn
570,0.14,1.0,gt_nn
571,0.142,1.0,gt_nn
572,0.144,1.0,gt_nn
573,0.146,1.0,gt_nn
574,0.148,1.0,gt_nn
575,0.15,1.0,gt_nn
576,0.152,1.0,gt_nn
577,0.154,1.0,gt_nn
578,0.156,1.0,gt_nn
579,0.158,1.0,gt_nn
580,0.16,1.0,gt_nn
581,0.162,1.0,gt_nn
582,0.164,1.0,gt_nn
583,0.166,1.0,gt_nn
584,0.168,1.0,gt_nn
585,0.17,1.0,gt_nn
586,0.172,1.0,gt_nn
587,0.174,1.0,gt_nn
588,0.176,1.0,gt_nn
589,0.178,1.0,gt_nn
590,0.18,1.0,gt_nn
591,0.182,1.0,gt_nn
592,0.184,1.0,gt_nn
593,0.186,1.0,gt_nn
594,0.188,1.0,gt_nn
595,0.19,1.0,gt_nn
596,0.192,1.0,gt_nn
597,0.194,1.0,gt_nn
598,0.196,1.0,gt_nn
599,0.198,1.0,gt_nn
600,0.2,1.0,gt_nn
601,0.202,1.0,gt_nn
602,0.204,1.0,gt_nn
603,0.206,1.0,gt_nn
604,0.208,1.0,gt_nn
605,0.21,1.0,gt_nn
606,0.212,1.0,gt_nn
607,0.214,1.0,gt_nn
608,0.216,1.0,gt_nn
609,0.218,1.0,gt_nn
610,0.22,1.0,gt_nn
611,0.222,1.0,gt_nn
612,0.224,1.0,gt_nn
613,0.226,1.0,gt_nn
614,0.228,1.0,gt_nn
615,0.23,1.0,gt_nn
616,0.232,1.0,gt_nn
617,0.234,1.0,gt_nn
618,0.236,1.0,gt_nn
619,0.238,1.0,gt_nn
620,0.24,1.0,gt_nn
621,0.242,1.0,gt_nn
622,0.244,1.0,gt_nn
623,0.246,1.0,gt_nn
624,0.248,1.0,gt_nn
625,0.25,1.0,gt_nn
626,0.252,1.0,gt_nn
627,0.254,1.0,gt_nn
628,0.256,1.0,gt_nn
629,0.258,1.0,gt_nn
630,0.26,1.0,gt_nn
631,0.262,1.0,gt_nn
632,0.264,1.0,gt_nn
633,0.266,1.0,gt_nn
634,0.268,1.0,gt_nn
635,0.27,1.0,gt_nn
636,0.272,1.0,gt_nn
637,0.274,1.0,gt_nn
638,0.276,1.0,gt_nn
639,0.278,1.0,gt_nn
640,0.28,1.0,gt_nn
641,0.282,1.0,gt_nn
642,0.284,1.0,gt_nn
643,0.286,1.0,gt_nn
644,0.288,1.0,gt_nn
645,0.29,1.0,gt_nn
646,0.292,1.0,gt_nn
647,0.294,1.0,gt_nn
648,0.296,1.0,gt_nn
649,0.298,1.0,gt_nn
650,0.3,1.0,gt_nn
651,0.302,1.0,gt_nn
652,0.304,1.0,gt_nn
653,0.306,1.0,gt_nn
654,0.308,1.0,gt_nn
655,0.31,1.0,gt_nn
656,0.312,1.0,gt_nn
657,0.314,1.0,gt_nn
658,0.316,1.0,gt_nn
659,0.318,1.0,gt_nn
660,0.32,1.0,gt_nn
661,0.322,1.0,gt_nn
662,0.324,1.0,gt_nn
663,0.326,1.0,gt_nn
664,0.328,1.0,gt_nn
665,0.33,1.0,gt_nn
666,0.332,1.0,gt_nn
667,0.334,1.0,gt_nn
668,0.336,1.0,gt_nn
669,0.338,1.0,gt_nn
670,0.34,1.0,gt_nn
671,0.342,1.0,gt_nn
672,0.344,1.0,gt_nn
673,0.346,1.0,gt_nn
674,0.348,1.0,gt_nn
675,0.35,1.0,gt_nn
676,0.352,1.0,gt_nn
677,0.354,1.0,gt_nn
678,0.356,1.0,gt_nn
679,0.358,1.0,gt_nn
680,0.36,1.0,gt_nn
681,0.362,1.0,gt_nn
682,0.364,1.0,gt_nn
683,0.366,1.0,gt_nn
684,0.368,1.0,gt_nn
685,0.37,1.0,gt_nn
686,0.372,1.0,gt_nn
687,0.374,1.0,gt_nn
688,0.376,1.0,gt_nn
689,0.378,1.0,gt_nn
690,0.38,1.0,gt_nn
691,0.382,1.0,gt_nn
692,0.384,1.0,gt_nn
693,0.386,1.0,gt_nn
694,0.388,1.0,gt_nn
695,0.39,1.0,gt_nn
696,0.392,1.0,gt_nn
697,0.394,1.0,gt_nn
698,0.396,1.0,gt_nn
699,0.398,1.0,gt_nn
700,0.4,1.0,gt_nn
701,0.402,1.0,gt_nn
702,0.404,1.0,gt_nn
703,0.406,1.0,gt_nn
704,0.408,1.0,gt_nn
705,0.41,1.0,gt_nn
706,0.412,1.0,gt_nn
707,0.414,1.0,gt_nn
708,0.416,1.0,gt_nn
709,0.418,1.0,gt_nn
710,0.42,1.0,gt_nn
711,0.422,1.0,gt_nn
712,0.424,1.0,gt_nn
713,0.426,1.0,gt_nn
714,0.428,1.0,gt_nn
715,0.43,1.0,gt_nn
716,0.432,1.0,gt_nn
717,0.434,1.0,gt_nn
718,0.436,1.0,gt_nn
719,0.438,1.0,gt_nn
720,0.44,1.0,gt_nn
721,0.442,1.0,gt_nn
722,0.444,1.0,gt_nn
723,0.446,1.0,gt_nn
724,0.448,1.0,gt_nn
725,0.45,1.0,gt_nn
726,0.452,1.0,gt_nn
727,0.454,1.0,gt_nn
728,0.456,1.0,gt_nn
729,0.458,1.0,gt_nn
730,0.46,1.0,gt_nn
731,0.462,1.0,gt_nn
732,0.464,1.0,gt_nn
733,0.466,1.0,gt_nn
734,0.468,1.0,gt_nn
735,0.47,1.0,gt_nn
736,0.472,1.0,gt_nn
737,0.474,1.0,gt_nn
738,0.476,1.0,gt_nn
739,0.478,1.0,gt_nn
740,0.48,1.0,gt_nn
741,0.482,1.0,gt_nn
742,0.484,1.0,gt_nn
743,0.486,1.0,gt_nn
744,0.488,1.0,gt_nn
745,0.49,1.0,gt_nn
746,0.492,1.0,gt_nn
747,0.494,1.0,gt_nn
748,0.496,1.0,gt_nn
749,0.498,1.0,gt_nn
750,0.5,1.0,gt_nn
751,0.502,0.9994235,gt_nn
752,0.504,0.9982523,gt_nn
753,0.506,0.9966563,gt_nn
754,0.508,0.99470186,gt_nn
755,0.51,0.99242854,gt_nn
756,0.512,0.9898639,gt_nn
757,0.514,0.9870286,gt_nn
758,0.516,0.98393905,gt_nn
759,0.518,0.9806082,gt_nn
760,0.52,0.97704756,gt_nn
761,0.522,0.97326636,gt_nn
762,0.524,0.96927446,gt_nn
763,0.526,0.9652018,gt_nn
764,0.528,0.96112925,gt_nn
765,0.53,0.9570567,gt_nn
766,0.532,0.9529841,gt_nn
767,0.534,0.9489116,gt_nn
768,0.536,0.94483894,gt_nn
769,0.538,0.9407664,gt_nn
770,0.54,0.9366937,gt_nn
771,0.542,0.9326212,gt_nn
772,0.544,0.9285486,gt_nn
773,0.546,0.924476,gt_nn
774,0.548,0.9204035,gt_nn
775,0.55,0.9163309,gt_nn
776,0.552,0.9122583,gt_nn
777,0.554,0.90818566,gt_nn
778,0.556,0.9041131,gt_nn
779,0.558,0.9000405,gt_nn
780,0.56,0.89596796,gt_nn
781,0.562,0.8918954,gt_nn
782,0.564,0.88782275,gt_nn
783,0.566,0.88375026,gt_nn
784,0.568,0.8796776,gt_nn
785,0.57,0.8756051,gt_nn
786,0.572,0.87153244,gt_nn
787,0.574,0.8674599,gt_nn
788,0.576,0.86338735,gt_nn
789,0.578,0.8593147,gt_nn
790,0.58,0.85524213,gt_nn
791,0.582,0.8511695,gt_nn
792,0.584,0.84709704,gt_nn
793,0.586,0.8430244,gt_nn
794,0.588,0.8389518,gt_nn
795,0.59,0.8348793,gt_nn
796,0.592,0.8308066,gt_nn
797,0.594,0.8267341,gt_nn
798,0.596,0.82266146,gt_nn
799,0.598,0.8185889,gt_nn
800,0.6,0.8145163,gt_nn
801,0.602,0.81044376,gt_nn
802,0.604,0.8063712,gt_nn
803,0.606,0.80229855,gt_nn
804,0.608,0.79822606,gt_nn
805,0.61,0.7941534,gt_nn
806,0.612,0.79008085,gt_nn
807,0.614,0.7860082,gt_nn
808,0.616,0.7819357,gt_nn
809,0.618,0.77786314,gt_nn
810,0.62,0.77379054,gt_nn
811,0.622,0.769718,gt_nn
812,0.624,0.7656453,gt_nn
813,0.626,0.7615728,gt_nn
814,0.628,0.7575001,gt_nn
815,0.63,0.75342757,gt_nn
816,0.632,0.749355,gt_nn
817,0.634,0.7452825,gt_nn
818,0.636,0.7412099,gt_nn
819,0.638,0.73713726,gt_nn
820,0.64,0.7330647,gt_nn
821,0.642,0.72899204,gt_nn
822,0.644,0.72491956,gt_nn
823,0.646,0.7208469,gt_nn
824,0.648,0.7167744,gt_nn
825,0.65,0.71270186,gt_nn
826,0.652,0.7086292,gt_nn
827,0.654,0.70455664,gt_nn
828,0.656,0.700484,gt_nn
829,0.658,0.6964115,gt_nn
830,0.66,0.6923388,gt_nn
831,0.662,0.6882663,gt_nn
832,0.664,0.6841938,gt_nn
833,0.666,0.6801211,gt_nn
834,0.668,0.6760486,gt_nn
835,0.67,0.671976,gt_nn
836,0.672,0.6679034,gt_nn
837,0.674,0.66383076,gt_nn
838,0.676,0.6597582,gt_nn
839,0.678,0.65568566,gt_nn
840,0.68,0.651613,gt_nn
841,0.682,0.64754057,gt_nn
842,0.684,0.6434679,gt_nn
843,0.686,0.63939536,gt_nn
844,0.688,0.6353227,gt_nn
845,0.69,0.63125014,gt_nn
846,0.692,0.6271776,gt_nn
847,0.694,0.623105,gt_nn
848,0.696,0.61903244,gt_nn
849,0.698,0.61495984,gt_nn
850,0.7,0.6108873,gt_nn
851,0.702,0.6068146,gt_nn
852,0.704,0.6027421,gt_nn
853,0.706,0.5986695,gt_nn
854,0.708,0.5945969,gt_nn
855,0.71,0.5905244,gt_nn
856,0.712,0.5864517,gt_nn
857,0.714,0.5823792,gt_nn
858,0.716,0.57830656,gt_nn
859,0.718,0.574234,gt_nn
860,0.72,0.5701614,gt_nn
861,0.722,0.56608886,gt_nn
862,0.724,0.5620163,gt_nn
863,0.726,0.55794364,gt_nn
864,0.728,0.5538711,gt_nn
865,0.73,0.5497984,gt_nn
866,0.732,0.545726,gt_nn
867,0.734,0.54165334,gt_nn
868,0.736,0.5375808,gt_nn
869,0.738,0.53350824,gt_nn
870,0.74,0.5294356,gt_nn
871,0.742,0.525363,gt_nn
872,0.744,0.5212904,gt_nn
873,0.746,0.5172179,gt_nn
874,0.748,0.51314527,gt_nn
875,0.75,0.5090727,gt_nn
876,0.752,0.5050002,gt_nn
877,0.754,0.5009275,gt_nn
878,0.756,0.496855,gt_nn
879,0.758,0.49278232,gt_nn
880,0.76,0.48870984,gt_nn
881,0.762,0.48463717,gt_nn
882,0.764,0.48056462,gt_nn
883,0.766,0.47649214,gt_nn
884,0.768,0.47241947,gt_nn
885,0.77,0.46834692,gt_nn
886,0.772,0.4642743,gt_nn
887,0.774,0.46020174,gt_nn
888,0.776,0.4561291,gt_nn
889,0.778,0.45205656,gt_nn
890,0.78,0.44798404,gt_nn
891,0.782,0.44391137,gt_nn
892,0.784,0.43983886,gt_nn
893,0.786,0.43576622,gt_nn
894,0.788,0.43169367,gt_nn
895,0.79,0.427621,gt_nn
896,0.792,0.42354852,gt_nn
897,0.794,0.41947585,gt_nn
898,0.796,0.4154033,gt_nn
899,0.798,0.4113308,gt_nn
900,0.8,0.40725815,gt_nn
901,0.802,0.4031856,gt_nn
902,0.804,0.39911297,gt_nn
903,0.806,0.39504042,gt_nn
904,0.808,0.39096776,gt_nn
905,0.81,0.38689527,gt_nn
906,0.812,0.38282272,gt_nn
907,0.814,0.37875006,gt_nn
908,0.816,0.37467757,gt_nn
909,0.818,0.3706049,gt_nn
910,0.82,0.36653236,gt_nn
911,0.822,0.36245972,gt_nn
912,0.824,0.3583872,gt_nn
913,0.826,0.35431466,gt_nn
914,0.828,0.350242,gt_nn
915,0.83,0.34616947,gt_nn
916,0.832,0.3420968,gt_nn
917,0.834,0.3380243,gt_nn
918,0.836,0.33395165,gt_nn
919,0.838,0.3298791,gt_nn
920,0.84,0.3258066,gt_nn
921,0.842,0.32173395,gt_nn
922,0.844,0.3176614,gt_nn
923,0.846,0.31358874,gt_nn
924,0.848,0.30951622,gt_nn
925,0.85,0.30544358,gt_nn
926,0.852,0.30137104,gt_nn
927,0.854,0.29729852,gt_nn
928,0.856,0.29322585,gt_nn
929,0.858,0.28915334,gt_nn
930,0.86,0.2850807,gt_nn
931,0.862,0.28100815,gt_nn
932,0.864,0.2769355,gt_nn
933,0.866,0.272863,gt_nn
934,0.868,0.26879045,gt_nn
935,0.87,0.2647178,gt_nn
936,0.872,0.26064527,gt_nn
937,0.874,0.25657263,gt_nn
938,0.876,0.2525001,gt_nn
939,0.878,0.24842744,gt_nn
940,0.88,0.24435492,gt_nn
941,0.882,0.24028225,gt_nn
942,0.884,0.23620974,gt_nn
943,0.886,0.23213719,gt_nn
944,0.888,0.22806455,gt_nn
945,0.89,0.22399202,gt_nn
946,0.892,0.21991938,gt_nn
947,0.894,0.21584684,gt_nn
948,0.896,0.21177419,gt_nn
949,0.898,0.20770165,gt_nn
950,0.9,0.20362914,gt_nn
951,0.902,0.19955648,gt_nn
952,0.904,0.19548395,gt_nn
953,0.906,0.1914113,gt_nn
954,0.908,0.18733878,gt_nn
955,0.91,0.18326612,gt_nn
956,0.912,0.1791936,gt_nn
957,0.914,0.17512105,gt_nn
958,0.916,0.1710484,gt_nn
959,0.918,0.16697589,gt_nn
960,0.92,0.16290322,gt_nn
961,0.922,0.1588307,gt_nn
962,0.924,0.15475805,gt_nn
963,0.926,0.15068552,gt_nn
964,0.928,0.146613,gt_nn
965,0.93,0.14254035,gt_nn
966,0.932,0.13846782,gt_nn
967,0.934,0.13439517,gt_nn
968,0.936,0.13032264,gt_nn
969,0.938,0.12624998,gt_nn
970,0.94,0.12217746,gt_nn
971,0.942,0.11810493,gt_nn
972,0.944,0.114032276,gt_nn
973,0.946,0.109959744,gt_nn
974,0.948,0.10588709,gt_nn
975,0.95,0.10181457,gt_nn
976,0.952,0.09774191,gt_nn
977,0.954,0.09366939,gt_nn
978,0.956,0.08959686,gt_nn
979,0.958,0.0855242,gt_nn
980,0.96,0.08145168,gt_nn
981,0.962,0.077379026,gt_nn
982,0.964,0.0733065,gt_nn
983,0.966,0.06923384,gt_nn
984,0.968,0.06516132,gt_nn
985,0.97,0.061088666,gt_nn
986,0.972,0.057016138,gt_nn
987,0.974,0.052943606,gt_nn
988,0.976,0.048870955,gt_nn
989,0.978,0.04479843,gt_nn
990,0.98,0.04072578,gt_nn
991,0.982,0.03665325,gt_nn
992,0.984,0.0325806,gt_nn
993,0.986,0.028508069,gt_nn
994,0.988,0.024435539,gt_nn
995,0.99,0.02036289,gt_nn
996,0.992,0.01629036,gt_nn
997,0.994,0.012217709,gt_nn
998,0.996,0.00814518,gt_nn
999,0.998,0.0040725293,gt_nn
1000,1.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_500/obstacle_nn.csv <==
,X_x,value,name
0,-1.0,-0.5,obstacle_nn
1,-0.998,-0.5,obstacle_nn
2,-0.996,-0.5,obstacle_nn
3,-0.994,-0.5,obstacle_nn
4,-0.992,-0.5,obstacle_nn
5,-0.99,-0.5,obstacle_nn
6,-0.988,-0.5,obstacle_nn
7,-0.986,-0.5,obstacle_nn
8,-0.984,-0.5,obstacle_nn
9,-0.982,-0.5,obstacle_nn
10,-0.98,-0.5,obstacle_nn
11,-0.978,-0.5,obstacle_nn
12,-0.976,-0.5,obstacle_nn
13,-0.974,-0.5,obstacle_nn
14,-0.972,-0.5,obstacle_nn
15,-0.97,-0.5,obstacle_nn
16,-0.968,-0.5,obstacle_nn
17,-0.966,-0.5,obstacle_nn
18,-0.964,-0.5,obstacle_nn
19,-0.962,-0.5,obstacle_nn
20,-0.96,-0.5,obstacle_nn
21,-0.958,-0.5,obstacle_nn
22,-0.956,-0.5,obstacle_nn
23,-0.954,-0.5,obstacle_nn
24,-0.952,-0.5,obstacle_nn
25,-0.95,-0.5,obstacle_nn
26,-0.948,-0.5,obstacle_nn
27,-0.946,-0.5,obstacle_nn
28,-0.944,-0.5,obstacle_nn
29,-0.942,-0.5,obstacle_nn
30,-0.94,-0.5,obstacle_nn
31,-0.938,-0.5,obstacle_nn
32,-0.936,-0.5,obstacle_nn
33,-0.934,-0.5,obstacle_nn
34,-0.932,-0.5,obstacle_nn
35,-0.93,-0.5,obstacle_nn
36,-0.928,-0.5,obstacle_nn
37,-0.926,-0.5,obstacle_nn
38,-0.924,-0.5,obstacle_nn
39,-0.922,-0.5,obstacle_nn
40,-0.92,-0.5,obstacle_nn
41,-0.918,-0.5,obstacle_nn
42,-0.916,-0.5,obstacle_nn
43,-0.914,-0.5,obstacle_nn
44,-0.912,-0.5,obstacle_nn
45,-0.91,-0.5,obstacle_nn
46,-0.908,-0.5,obstacle_nn
47,-0.906,-0.5,obstacle_nn
48,-0.904,-0.5,obstacle_nn
49,-0.902,-0.5,obstacle_nn
50,-0.9,-0.5,obstacle_nn
51,-0.898,-0.5,obstacle_nn
52,-0.896,-0.5,obstacle_nn
53,-0.894,-0.5,obstacle_nn
54,-0.892,-0.5,obstacle_nn
55,-0.89,-0.5,obstacle_nn
56,-0.888,-0.5,obstacle_nn
57,-0.886,-0.5,obstacle_nn
58,-0.884,-0.5,obstacle_nn
59,-0.882,-0.5,obstacle_nn
60,-0.88,-0.5,obstacle_nn
61,-0.878,-0.5,obstacle_nn
62,-0.876,-0.5,obstacle_nn
63,-0.874,-0.5,obstacle_nn
64,-0.872,-0.5,obstacle_nn
65,-0.87,-0.5,obstacle_nn
66,-0.868,-0.50000006,obstacle_nn
67,-0.866,-0.5000006,obstacle_nn
68,-0.864,-0.50000465,obstacle_nn
69,-0.862,-0.5000324,obstacle_nn
70,-0.86,-0.50020194,obstacle_nn
71,-0.858,-0.5011493,obstacle_nn
72,-0.856,-0.50608206,obstacle_nn
73,-0.854,-0.5298806,obstacle_nn
74,-0.852,-0.6269946,obstacle_nn
75,-0.85,-0.8685601,obstacle_nn
76,-0.848,-1.0965705,obstacle_nn
77,-0.846,-1.1696191,obstacle_nn
78,-0.844,-1.1709318,obstacle_nn
79,-0.842,-1.1549523,obstacle_nn
80,-0.84,-1.1355827,obstacle_nn
81,-0.838,-1.1156471,obstacle_nn
82,-0.836,-1.0956728,obstacle_nn
83,-0.834,-1.0757521,obstacle_nn
84,-0.832,-1.055901,obstacle_nn
85,-0.83,-1.0361207,obstacle_nn
86,-0.828,-1.0164127,obstacle_nn
87,-0.826,-0.9967761,obstacle_nn
88,-0.824,-0.97721195,obstacle_nn
89,-0.822,-0.9577205,obstacle_nn
90,-0.82,-0.93830085,obstacle_nn
91,-0.818,-0.9189544,obstacle_nn
92,-0.816,-0.8996804,obstacle_nn
93,-0.814,-0.88047993,obstacle_nn
94,-0.812,-0.86135197,obstacle_nn
95,-0.81,-0.84229827,obstacle_nn
96,-0.808,-0.8233181,obstacle_nn
97,-0.806,-0.8044112,obstacle_nn
98,-0.804,-0.7855787,obstacle_nn
99,-0.802,-0.7668201,obstacle_nn
100,-0.8,-0.74813616,obstacle_nn
101,-0.798,-0.7295265,obstacle_nn
102,-0.796,-0.7109921,obstacle_nn
103,-0.794,-0.69253254,obstacle_nn
104,-0.792,-0.67414784,obstacle_nn
105,-0.79,-0.65583885,obstacle_nn
106,-0.788,-0.6376052,obstacle_nn
107,-0.786,-0.6194477,obstacle_nn
108,-0.784,-0.6013657,obstacle_nn
109,-0.782,-0.58336055,obstacle_nn
110,-0.78,-0.56543124,obstacle_nn
111,-0.778,-0.54757917,obstacle_nn
112,-0.776,-0.5298042,obstacle_nn
113,-0.774,-0.51210546,obstacle_nn
114,-0.772,-0.4944849,obstacle_nn
115,-0.77,-0.47694123,obstacle_nn
116,-0.768,-0.45947587,obstacle_nn
117,-0.766,-0.44208813,obstacle_nn
118,-0.764,-0.42477906,obstacle_nn
119,-0.762,-0.40754843,obstacle_nn
120,-0.76,-0.39039612,obstacle_nn
121,-0.758,-0.37332344,obstacle_nn
122,-0.756,-0.3563292,obstacle_nn
123,-0.754,-0.3394152,obstacle_nn
124,-0.752,-0.32258022,obstacle_nn
125,-0.75,-0.3058257,obstacle_nn
126,-0.748,-0.28915167,obstacle_nn
127,-0.746,-0.2725575,obstacle_nn
128,-0.744,-0.2560444,obstacle_nn
129,-0.742,-0.23961198,obstacle_nn
130,-0.74,-0.22326136,obstacle_nn
131,-0.738,-0.20699167,obstacle_nn
132,-0.736,-0.19080448,obstacle_nn
133,-0.734,-0.17469919,obstacle_nn
134,-0.732,-0.15867591,obstacle_nn
135,-0.73,-0.14273572,obstacle_nn
136,-0.728,-0.12687802,obstacle_nn
137,-0.726,-0.11110413,obstacle_nn
138,-0.724,-0.09541321,obstacle_nn
139,-0.722,-0.079806685,obstacle_nn
140,-0.72,-0.064284205,obstacle_nn
141,-0.718,-0.048845768,obstacle_nn
142,-0.716,-0.033492446,obstacle_nn
143,-0.714,-0.018223763,obstacle_nn
144,-0.712,-0.0030409098,obstacle_nn
145,-0.71,0.012056708,obstacle_nn
146,-0.708,0.02706778,obstacle_nn
147,-0.706,0.041993022,obstacle_nn
148,-0.704,0.05683106,obstacle_nn
149,-0.702,0.07158214,obstacle_nn
150,-0.7,0.08624625,obstacle_nn
151,-0.698,0.10082215,obstacle_nn
152,-0.696,0.11531043,obstacle_nn
153,-0.694,0.12970996,obstacle_nn
154,-0.692,0.14402103,obstacle_nn
155,-0.69,0.15824252,obstacle_nn
156,-0.688,0.17237449,obstacle_nn
157,-0.686,0.18641686,obstacle_nn
158,-0.684,0.20036864,obstacle_nn
159,-0.682,0.21423018,obstacle_nn
160,-0.68,0.22800004,obstacle_nn
161,-0.678,0.2416789,obstacle_nn
162,-0.676,0.25526547,obstacle_nn
163,-0.674,0.26875967,obstacle_nn
164,-0.672,0.2821616,obstacle_nn
165,-0.67,0.29546988,obstacle_nn
166,-0.668,0.30868495,obstacle_nn
167,-0.666,0.3218056,obstacle_nn
168,-0.664,0.33483207,obstacle_nn
169,-0.662,0.34776324,obstacle_nn
170,-0.66,0.36059904,obstacle_nn
171,-0.658,0.37333918,obstacle_nn
172,-0.656,0.38598263,obstacle_nn
173,-0.654,0.39852953,obstacle_nn
174,-0.652,0.41097867,obstacle_nn
175,-0.65,0.4233303,obstacle_nn
176,-0.648,0.43558317,obstacle_nn
177,-0.646,0.44773698,obstacle_nn
178,-0.644,0.45979178,obstacle_nn
179,-0.642,0.47174615,obstacle_nn
180,-0.64,0.48360026,obstacle_nn
181,-0.638,0.49535286,obstacle_nn
182,-0.636,0.507004,obstacle_nn
183,-0.634,0.51855254,obstacle_nn
184,-0.632,0.52999806,obstacle_nn
185,-0.63,0.54134035,obstacle_nn
186,-0.628,0.552578,obstacle_nn
187,-0.626,0.5637113,obstacle_nn
188,-0.624,0.5747385,obstacle_nn
189,-0.622,0.58566,obstacle_nn
190,-0.62,0.5964743,obstacle_nn
191,-0.618,0.6071812,obstacle_nn
192,-0.616,0.6177795,obstacle_nn
193,-0.614,0.6282687,obstacle_nn
194,-0.612,0.6386484,obstacle_nn
195,-0.61,0.6489172,obstacle_nn
196,-0.608,0.6590748,obstacle_nn
197,-0.606,0.66911983,obstacle_nn
198,-0.604,0.67905223,obstacle_nn
199,-0.602,0.6888703,obstacle_nn
200,-0.6,0.6985736,obstacle_nn
201,-0.598,0.70816135,obstacle_nn
202,-0.596,0.71763206,obstacle_nn
203,-0.594,0.7269856,obstacle_nn
204,-0.592,0.73622,obstacle_nn
205,-0.59,0.7453351,obstacle_nn
206,-0.588,0.7543292,obstacle_nn
207,-0.586,0.7632015,obstacle_nn
208,-0.584,0.7719511,obstacle_nn
209,-0.582,0.78057635,obstacle_nn
210,-0.58,0.78907645,obstacle_nn
211,-0.578,0.7974498,obstacle_nn
212,-0.576,0.80569553,obstacle_nn
213,-0.574,0.8138119,obstacle_nn
214,-0.572,0.8217976,obstacle_nn
215,-0.57,0.8296516,obstacle_nn
216,-0.568,0.8373718,obstacle_nn
217,-0.566,0.84495735,obstacle_nn
218,-0.564,0.8524058,obstacle_nn
219,-0.562,0.8597162,obstacle_nn
220,-0.56,0.86688614,obstacle_nn
221,-0.558,0.8739141,obstacle_nn
222,-0.556,0.88079846,obstacle_nn
223,-0.554,0.8875365,obstacle_nn
224,-0.552,0.89412665,obstacle_nn
225,-0.55,0.90056634,obstacle_nn
226,-0.548,0.90685344,obstacle_nn
227,-0.546,0.9129851,obstacle_nn
228,-0.544,0.9189588,obstacle_nn
229,-0.542,0.9247719,obstacle_nn
230,-0.54,0.9304211,obstacle_nn
231,-0.538,0.93590343,obstacle_nn
232,-0.536,0.94121516,obstacle_nn
233,-0.534,0.94635284,obstacle_nn
234,-0.532,0.95131207,obstacle_nn
235,-0.53,0.9560889,obstacle_nn
236,-0.528,0.9606781,obstacle_nn
237,-0.526,0.9650748,obstacle_nn
238,-0.524,0.9692731,obstacle_nn
239,-0.522,0.97326636,obstacle_nn
240,-0.52,0.97704756,obstacle_nn
241,-0.518,0.9806082,obstacle_nn
242,-0.516,0.98393905,obstacle_nn
243,-0.514,0.9870286,obstacle_nn
244,-0.512,0.9898639,obstacle_nn
245,-0.51,0.99242854,obstacle_nn
246,-0.508,0.99470186,obstacle_nn
247,-0.506,0.9966563,obstacle_nn
248,-0.504,0.9982523,obstacle_nn
249,-0.502,0.9994235,obstacle_nn
250,-0.5,1.0,obstacle_nn
251,-0.498,0.9994235,obstacle_nn
252,-0.496,0.9982523,obstacle_nn
253,-0.494,0.9966563,obstacle_nn
254,-0.492,0.99470186,obstacle_nn
255,-0.49,0.99242854,obstacle_nn
256,-0.488,0.9898639,obstacle_nn
257,-0.486,0.9870286,obstacle_nn
258,-0.484,0.98393893,obstacle_nn
259,-0.482,0.9806082,obstacle_nn
260,-0.48,0.97704756,obstacle_nn
261,-0.478,0.97326636,obstacle_nn
262,-0.476,0.9692731,obstacle_nn
263,-0.474,0.9650749,obstacle_nn
264,-0.472,0.9606781,obstacle_nn
265,-0.47,0.9560888,obstacle_nn
266,-0.468,0.95131207,obstacle_nn
267,-0.466,0.9463527,obstacle_nn
268,-0.464,0.94121516,obstacle_nn
269,-0.462,0.93590343,obstacle_nn
270,-0.46,0.93042123,obstacle_nn
271,-0.458,0.9247719,obstacle_nn
272,-0.456,0.9189589,obstacle_nn
273,-0.454,0.9129851,obstacle_nn
274,-0.452,0.9068533,obstacle_nn
275,-0.45,0.90056634,obstacle_nn
276,-0.448,0.89412665,obstacle_nn
277,-0.446,0.88753664,obstacle_nn
278,-0.444,0.88079846,obstacle_nn
279,-0.442,0.87391424,obstacle_nn
280,-0.44,0.86688614,obstacle_nn
281,-0.438,0.85971606,obstacle_nn
282,-0.436,0.8524058,obstacle_nn
283,-0.434,0.8449571,obstacle_nn
284,-0.432,0.83737195,obstacle_nn
285,-0.43,0.8296516,obstacle_nn
286,-0.428,0.8217977,obstacle_nn
287,-0.426,0.8138119,obstacle_nn
288,-0.424,0.8056954,obstacle_nn
289,-0.422,0.7974498,obstacle_nn
290,-0.42,0.7890763,obstacle_nn
291,-0.418,0.78057647,obstacle_nn
292,-0.416,0.7719511,obstacle_nn
293,-0.414,0.7632016,obstacle_nn
294,-0.412,0.7543292,obstacle_nn
295,-0.41,0.745335,obstacle_nn
296,-0.408,0.73622,obstacle_nn
297,-0.406,0.72698545,obstacle_nn
298,-0.404,0.7176323,obstacle_nn
299,-0.402,0.70816135,obstacle_nn
300,-0.4,0.6985736,obstacle_nn
301,-0.398,0.6888703,obstacle_nn
302,-0.396,0.6790521,obstacle_nn
303,-0.394,0.66911983,obstacle_nn
304,-0.392,0.65907466,obstacle_nn
305,-0.39,0.6489172,obstacle_nn
306,-0.388,0.6386484,obstacle_nn
307,-0.386,0.62826884,obstacle_nn
308,-0.384,0.6177795,obstacle_nn
309,-0.382,0.6071811,obstacle_nn
310,-0.38,0.5964743,obstacle_nn
311,-0.378,0.58565986,obstacle_nn
312,-0.376,0.5747385,obstacle_nn
313,-0.374,0.5637113,obstacle_nn
314,-0.372,0.5525782,obstacle_nn
315,-0.37,0.54134035,obstacle_nn
316,-0.368,0.5299982,obstacle_nn
317,-0.366,0.51855254,obstacle_nn
318,-0.364,0.5070038,obstacle_nn
319,-0.362,0.49535286,obstacle_nn
320,-0.36,0.48360026,obstacle_nn
321,-0.358,0.47174633,obstacle_nn
322,-0.356,0.45979178,obstacle_nn
323,-0.354,0.44773722,obstacle_nn
324,-0.352,0.43558317,obstacle_nn
325,-0.35,0.42333013,obstacle_nn
326,-0.348,0.41097867,obstacle_nn
327,-0.346,0.39852935,obstacle_nn
328,-0.344,0.3859828,obstacle_nn
329,-0.342,0.37333918,obstacle_nn
330,-0.34,0.36059916,obstacle_nn
331,-0.338,0.34776324,obstacle_nn
332,-0.336,0.33483195,obstacle_nn
333,-0.334,0.3218056,obstacle_nn
334,-0.332,0.30868477,obstacle_nn
335,-0.33,0.29547006,obstacle_nn
336,-0.328,0.2821616,obstacle_nn
337,-0.326,0.2687599,obstacle_nn
338,-0.324,0.25526547,obstacle_nn
339,-0.322,0.24167871,obstacle_nn
340,-0.32,0.22800004,obstacle_nn
341,-0.318,0.21422988,obstacle_nn
342,-0.316,0.20036888,obstacle_nn
343,-0.314,0.18641686,obstacle_nn
344,-0.312,0.17237473,obstacle_nn
345,-0.31,0.15824252,obstacle_nn
346,-0.308,0.1440208,obstacle_nn
347,-0.306,0.12970996,obstacle_nn
348,-0.304,0.11531031,obstacle_nn
349,-0.302,0.10082215,obstacle_nn
350,-0.3,0.08624625,obstacle_nn
351,-0.298,0.07158232,obstacle_nn
352,-0.296,0.05683106,obstacle_nn
353,-0.294,0.041992784,obstacle_nn
354,-0.292,0.02706778,obstacle_nn
355,-0.29,0.01205641,obstacle_nn
356,-0.288,-0.0030409098,obstacle_nn
357,-0.286,-0.018223763,obstacle_nn
358,-0.284,-0.033492208,obstacle_nn
359,-0.282,-0.048845768,obstacle_nn
360,-0.28,-0.06428397,obstacle_nn
361,-0.278,-0.079806685,obstacle_nn
362,-0.276,-0.09541345,obstacle_nn
363,-0.274,-0.11110413,obstacle_nn
364,-0.272,-0.12687802,obstacle_nn
365,-0.27,-0.1427356,obstacle_nn
366,-0.268,-0.15867591,obstacle_nn
367,-0.266,-0.17469907,obstacle_nn
368,-0.264,-0.19080448,obstacle_nn
369,-0.262,-0.20699203,obstacle_nn
370,-0.26,-0.22326136,obstacle_nn
371,-0.258,-0.23961222,obstacle_nn
372,-0.256,-0.25604415,obstacle_nn
373,-0.254,-0.2725575,obstacle_nn
374,-0.252,-0.28915143,obstacle_nn
375,-0.25,-0.3058257,obstacle_nn
376,-0.248,-0.32258046,obstacle_nn
377,-0.246,-0.3394152,obstacle_nn
378,-0.244,-0.3563292,obstacle_nn
379,-0.242,-0.37332344,obstacle_nn
380,-0.24,-0.39039612,obstacle_nn
381,-0.238,-0.4075482,obstacle_nn
382,-0.236,-0.42477906,obstacle_nn
383,-0.234,-0.44208837,obstacle_nn
384,-0.232,-0.45947587,obstacle_nn
385,-0.23,-0.47694123,obstacle_nn
386,-0.228,-0.4944849,obstacle_nn
387,-0.226,-0.51210546,obstacle_nn
388,-0.224,-0.52980375,obstacle_nn
389,-0.222,-0.54757917,obstacle_nn
390,-0.22,-0.5654316,obstacle_nn
391,-0.218,-0.58336055,obstacle_nn
392,-0.216,-0.6013657,obstacle_nn
393,-0.214,-0.6194477,obstacle_nn
394,-0.212,-0.6376052,obstacle_nn
395,-0.21,-0.65583885,obstacle_nn
396,-0.208,-0.67414784,obstacle_nn
397,-0.206,-0.6925323,obstacle_nn
398,-0.204,-0.7109921,obstacle_nn
399,-0.202,-0.7295265,obstacle_nn
400,-0.2,-0.74813616,obstacle_nn
401,-0.198,-0.7668201,obstacle_nn
402,-0.196,-0.7855787,obstacle_nn
403,-0.194,-0.8044112,obstacle_nn
404,-0.192,-0.82331777,obstacle_nn
405,-0.19,-0.84229827,obstacle_nn
406,-0.188,-0.86135244,obstacle_nn
407,-0.186,-0.88047993,obstacle_nn
408,-0.184,-0.8996804,obstacle_nn
409,-0.182,-0.9189544,obstacle_nn
410,-0.18,-0.93830085,obstacle_nn
411,-0.178,-0.9577203,obstacle_nn
412,-0.176,-0.97721195,obstacle_nn
413,-0.174,-0.9967762,obstacle_nn
414,-0.172,-1.0164127,obstacle_nn
415,-0.17,-1.0361207,obstacle_nn
416,-0.168,-1.055901,obstacle_nn
417,-0.166,-1.0757521,obstacle_nn
418,-0.164,-1.0956726,obstacle_nn
419,-0.162,-1.1156471,obstacle_nn
420,-0.16,-1.1355829,obstacle_nn
421,-0.158,-1.1549523,obstacle_nn
422,-0.156,-1.1709318,obstacle_nn
423,-0.154,-1.1696191,obstacle_nn
424,-0.152,-1.0965705,obstacle_nn
425,-0.15,-0.86856425,obstacle_nn
426,-0.148,-0.6269946,obstacle_nn
427,-0.146,-0.5298799,obstacle_nn
428,-0.144,-0.50608206,obstacle_nn
429,-0.142,-0.5011493,obstacle_nn
430,-0.14,-0.50020194,obstacle_nn
431,-0.138,-0.5000324,obstacle_nn
432,-0.136,-0.50000465,obstacle_nn
433,-0.134,-0.5000006,obstacle_nn
434,-0.132,-0.50000006,obstacle_nn
435,-0.13,-0.5,obstacle_nn
436,-0.128,-0.5,obstacle_nn
437,-0.126,-0.5,obstacle_nn
438,-0.124,-0.5,obstacle_nn
439,-0.122,-0.5,obstacle_nn
440,-0.12,-0.5,obstacle_nn
441,-0.118,-0.5,obstacle_nn
442,-0.116,-0.5,obstacle_nn
443,-0.114,-0.5,obstacle_nn
444,-0.112,-0.5,obstacle_nn
445,-0.11,-0.5,obstacle_nn
446,-0.108,-0.5,obstacle_nn
447,-0.106,-0.5,obstacle_nn
448,-0.104,-0.5,obstacle_nn
449,-0.102,-0.5,obstacle_nn
450,-0.1,-0.5,obstacle_nn
451,-0.098,-0.5,obstacle_nn
452,-0.096,-0.5,obstacle_nn
453,-0.094,-0.5,obstacle_nn
454,-0.092,-0.5,obstacle_nn
455,-0.09,-0.5,obstacle_nn
456,-0.088,-0.5,obstacle_nn
457,-0.086,-0.5,obstacle_nn
458,-0.084,-0.5,obstacle_nn
459,-0.082,-0.5,obstacle_nn
460,-0.08,-0.5,obstacle_nn
461,-0.078,-0.5,obstacle_nn
462,-0.076,-0.5,obstacle_nn
463,-0.074,-0.5,obstacle_nn
464,-0.072,-0.5,obstacle_nn
465,-0.07,-0.5,obstacle_nn
466,-0.068,-0.5,obstacle_nn
467,-0.066,-0.5,obstacle_nn
468,-0.064,-0.5,obstacle_nn
469,-0.062,-0.5,obstacle_nn
470,-0.06,-0.5,obstacle_nn
471,-0.058,-0.5,obstacle_nn
472,-0.056,-0.5,obstacle_nn
473,-0.054,-0.5,obstacle_nn
474,-0.052,-0.5,obstacle_nn
475,-0.05,-0.5,obstacle_nn
476,-0.048,-0.5,obstacle_nn
477,-0.046,-0.5,obstacle_nn
478,-0.044,-0.5,obstacle_nn
479,-0.042,-0.5,obstacle_nn
480,-0.04,-0.5,obstacle_nn
481,-0.038,-0.5,obstacle_nn
482,-0.036,-0.5,obstacle_nn
483,-0.034,-0.5,obstacle_nn
484,-0.032,-0.5,obstacle_nn
485,-0.03,-0.5,obstacle_nn
486,-0.028,-0.5,obstacle_nn
487,-0.026,-0.5,obstacle_nn
488,-0.024,-0.5,obstacle_nn
489,-0.022,-0.5,obstacle_nn
490,-0.02,-0.5,obstacle_nn
491,-0.018,-0.5,obstacle_nn
492,-0.016,-0.5,obstacle_nn
493,-0.014,-0.5,obstacle_nn
494,-0.012,-0.5,obstacle_nn
495,-0.01,-0.5,obstacle_nn
496,-0.008,-0.5,obstacle_nn
497,-0.006,-0.5,obstacle_nn
498,-0.004,-0.5,obstacle_nn
499,-0.002,-0.5,obstacle_nn
500,0.0,-0.5,obstacle_nn
501,0.002,-0.5,obstacle_nn
502,0.004,-0.5,obstacle_nn
503,0.006,-0.5,obstacle_nn
504,0.008,-0.5,obstacle_nn
505,0.01,-0.5,obstacle_nn
506,0.012,-0.5,obstacle_nn
507,0.014,-0.5,obstacle_nn
508,0.016,-0.5,obstacle_nn
509,0.018,-0.5,obstacle_nn
510,0.02,-0.5,obstacle_nn
511,0.022,-0.5,obstacle_nn
512,0.024,-0.5,obstacle_nn
513,0.026,-0.5,obstacle_nn
514,0.028,-0.5,obstacle_nn
515,0.03,-0.5,obstacle_nn
516,0.032,-0.5,obstacle_nn
517,0.034,-0.5,obstacle_nn
518,0.036,-0.5,obstacle_nn
519,0.038,-0.5,obstacle_nn
520,0.04,-0.5,obstacle_nn
521,0.042,-0.5,obstacle_nn
522,0.044,-0.5,obstacle_nn
523,0.046,-0.5,obstacle_nn
524,0.048,-0.5,obstacle_nn
525,0.05,-0.5,obstacle_nn
526,0.052,-0.5,obstacle_nn
527,0.054,-0.5,obstacle_nn
528,0.056,-0.5,obstacle_nn
529,0.058,-0.5,obstacle_nn
530,0.06,-0.5,obstacle_nn
531,0.062,-0.5,obstacle_nn
532,0.064,-0.5,obstacle_nn
533,0.066,-0.5,obstacle_nn
534,0.068,-0.5,obstacle_nn
535,0.07,-0.5,obstacle_nn
536,0.072,-0.5,obstacle_nn
537,0.074,-0.5,obstacle_nn
538,0.076,-0.5,obstacle_nn
539,0.078,-0.5,obstacle_nn
540,0.08,-0.5,obstacle_nn
541,0.082,-0.5,obstacle_nn
542,0.084,-0.5,obstacle_nn
543,0.086,-0.5,obstacle_nn
544,0.088,-0.5,obstacle_nn
545,0.09,-0.5,obstacle_nn
546,0.092,-0.5,obstacle_nn
547,0.094,-0.5,obstacle_nn
548,0.096,-0.5,obstacle_nn
549,0.098,-0.5,obstacle_nn
550,0.1,-0.5,obstacle_nn
551,0.102,-0.5,obstacle_nn
552,0.104,-0.5,obstacle_nn
553,0.106,-0.5,obstacle_nn
554,0.108,-0.5,obstacle_nn
555,0.11,-0.5,obstacle_nn
556,0.112,-0.5,obstacle_nn
557,0.114,-0.5,obstacle_nn
558,0.116,-0.5,obstacle_nn
559,0.118,-0.5,obstacle_nn
560,0.12,-0.5,obstacle_nn
561,0.122,-0.5,obstacle_nn
562,0.124,-0.5,obstacle_nn
563,0.126,-0.5,obstacle_nn
564,0.128,-0.5,obstacle_nn
565,0.13,-0.5,obstacle_nn
566,0.132,-0.50000006,obstacle_nn
567,0.134,-0.5000006,obstacle_nn
568,0.136,-0.50000465,obstacle_nn
569,0.138,-0.5000324,obstacle_nn
570,0.14,-0.50020194,obstacle_nn
571,0.142,-0.5011493,obstacle_nn
572,0.144,-0.50608206,obstacle_nn
573,0.146,-0.5298799,obstacle_nn
574,0.148,-0.6269946,obstacle_nn
575,0.15,-0.86856425,obstacle_nn
576,0.152,-1.0965705,obstacle_nn
577,0.154,-1.1696191,obstacle_nn
578,0.156,-1.1709318,obstacle_nn
579,0.158,-1.1549523,obstacle_nn
580,0.16,-1.1355829,obstacle_nn
581,0.162,-1.1156471,obstacle_nn
582,0.164,-1.0956726,obstacle_nn
583,0.166,-1.0757521,obstacle_nn
584,0.168,-1.055901,obstacle_nn
585,0.17,-1.0361207,obstacle_nn
586,0.172,-1.0164127,obstacle_nn
587,0.174,-0.9967762,obstacle_nn
588,0.176,-0.97721195,obstacle_nn
589,0.178,-0.9577203,obstacle_nn
590,0.18,-0.93830085,obstacle_nn
591,0.182,-0.9189544,obstacle_nn
592,0.184,-0.8996804,obstacle_nn
593,0.186,-0.88047993,obstacle_nn
594,0.188,-0.86135244,obstacle_nn
595,0.19,-0.84229827,obstacle_nn
596,0.192,-0.82331777,obstacle_nn
597,0.194,-0.8044112,obstacle_nn
598,0.196,-0.7855787,obstacle_nn
599,0.198,-0.7668201,obstacle_nn
600,0.2,-0.74813616,obstacle_nn
601,0.202,-0.7295265,obstacle_nn
602,0.204,-0.7109921,obstacle_nn
603,0.206,-0.6925323,obstacle_nn
604,0.208,-0.67414784,obstacle_nn
605,0.21,-0.65583885,obstacle_nn
606,0.212,-0.6376052,obstacle_nn
607,0.214,-0.6194477,obstacle_nn
608,0.216,-0.6013657,obstacle_nn
609,0.218,-0.58336055,obstacle_nn
610,0.22,-0.5654316,obstacle_nn
611,0.222,-0.54757917,obstacle_nn
612,0.224,-0.52980375,obstacle_nn
613,0.226,-0.51210546,obstacle_nn
614,0.228,-0.4944849,obstacle_nn
615,0.23,-0.47694123,obstacle_nn
616,0.232,-0.45947587,obstacle_nn
617,0.234,-0.44208837,obstacle_nn
618,0.236,-0.42477906,obstacle_nn
619,0.238,-0.4075482,obstacle_nn
620,0.24,-0.39039612,obstacle_nn
621,0.242,-0.37332344,obstacle_nn
622,0.244,-0.3563292,obstacle_nn
623,0.246,-0.3394152,obstacle_nn
624,0.248,-0.32258046,obstacle_nn
625,0.25,-0.3058257,obstacle_nn
626,0.252,-0.28915143,obstacle_nn
627,0.254,-0.2725575,obstacle_nn
628,0.256,-0.25604415,obstacle_nn
629,0.258,-0.23961222,obstacle_nn
630,0.26,-0.22326136,obstacle_nn
631,0.262,-0.20699203,obstacle_nn
632,0.264,-0.19080448,obstacle_nn
633,0.266,-0.17469907,obstacle_nn
634,0.268,-0.15867591,obstacle_nn
635,0.27,-0.1427356,obstacle_nn
636,0.272,-0.12687802,obstacle_nn
637,0.274,-0.11110413,obstacle_nn
638,0.276,-0.09541345,obstacle_nn
639,0.278,-0.079806685,obstacle_nn
640,0.28,-0.06428397,obstacle_nn
641,0.282,-0.048845768,obstacle_nn
642,0.284,-0.033492208,obstacle_nn
643,0.286,-0.018223763,obstacle_nn
644,0.288,-0.0030409098,obstacle_nn
645,0.29,0.01205641,obstacle_nn
646,0.292,0.02706778,obstacle_nn
647,0.294,0.041992784,obstacle_nn
648,0.296,0.05683106,obstacle_nn
649,0.298,0.07158232,obstacle_nn
650,0.3,0.08624625,obstacle_nn
651,0.302,0.10082215,obstacle_nn
652,0.304,0.11531031,obstacle_nn
653,0.306,0.12970996,obstacle_nn
654,0.308,0.1440208,obstacle_nn
655,0.31,0.15824252,obstacle_nn
656,0.312,0.17237473,obstacle_nn
657,0.314,0.18641686,obstacle_nn
658,0.316,0.20036888,obstacle_nn
659,0.318,0.21422988,obstacle_nn
660,0.32,0.22800004,obstacle_nn
661,0.322,0.24167871,obstacle_nn
662,0.324,0.25526547,obstacle_nn
663,0.326,0.2687599,obstacle_nn
664,0.328,0.2821616,obstacle_nn
665,0.33,0.29547006,obstacle_nn
666,0.332,0.30868477,obstacle_nn
667,0.334,0.3218056,obstacle_nn
668,0.336,0.33483195,obstacle_nn
669,0.338,0.34776324,obstacle_nn
670,0.34,0.36059916,obstacle_nn
671,0.342,0.37333918,obstacle_nn
672,0.344,0.3859828,obstacle_nn
673,0.346,0.39852935,obstacle_nn
674,0.348,0.41097867,obstacle_nn
675,0.35,0.42333013,obstacle_nn
676,0.352,0.43558317,obstacle_nn
677,0.354,0.44773722,obstacle_nn
678,0.356,0.45979178,obstacle_nn
679,0.358,0.47174633,obstacle_nn
680,0.36,0.48360026,obstacle_nn
681,0.362,0.49535286,obstacle_nn
682,0.364,0.5070038,obstacle_nn
683,0.366,0.51855254,obstacle_nn
684,0.368,0.5299982,obstacle_nn
685,0.37,0.54134035,obstacle_nn
686,0.372,0.5525782,obstacle_nn
687,0.374,0.5637113,obstacle_nn
688,0.376,0.5747385,obstacle_nn
689,0.378,0.58565986,obstacle_nn
690,0.38,0.5964743,obstacle_nn
691,0.382,0.6071811,obstacle_nn
692,0.384,0.6177795,obstacle_nn
693,0.386,0.62826884,obstacle_nn
694,0.388,0.6386484,obstacle_nn
695,0.39,0.6489172,obstacle_nn
696,0.392,0.65907466,obstacle_nn
697,0.394,0.66911983,obstacle_nn
698,0.396,0.6790521,obstacle_nn
699,0.398,0.6888703,obstacle_nn
700,0.4,0.6985736,obstacle_nn
701,0.402,0.70816135,obstacle_nn
702,0.404,0.7176323,obstacle_nn
703,0.406,0.72698545,obstacle_nn
704,0.408,0.73622,obstacle_nn
705,0.41,0.745335,obstacle_nn
706,0.412,0.7543292,obstacle_nn
707,0.414,0.7632016,obstacle_nn
708,0.416,0.7719511,obstacle_nn
709,0.418,0.78057647,obstacle_nn
710,0.42,0.7890763,obstacle_nn
711,0.422,0.7974498,obstacle_nn
712,0.424,0.8056954,obstacle_nn
713,0.426,0.8138119,obstacle_nn
714,0.428,0.8217977,obstacle_nn
715,0.43,0.8296516,obstacle_nn
716,0.432,0.83737195,obstacle_nn
717,0.434,0.8449571,obstacle_nn
718,0.436,0.8524058,obstacle_nn
719,0.438,0.85971606,obstacle_nn
720,0.44,0.86688614,obstacle_nn
721,0.442,0.87391424,obstacle_nn
722,0.444,0.88079846,obstacle_nn
723,0.446,0.88753664,obstacle_nn
724,0.448,0.89412665,obstacle_nn
725,0.45,0.90056634,obstacle_nn
726,0.452,0.9068533,obstacle_nn
727,0.454,0.9129851,obstacle_nn
728,0.456,0.9189589,obstacle_nn
729,0.458,0.9247719,obstacle_nn
730,0.46,0.93042123,obstacle_nn
731,0.462,0.93590343,obstacle_nn
732,0.464,0.94121516,obstacle_nn
733,0.466,0.9463527,obstacle_nn
734,0.468,0.95131207,obstacle_nn
735,0.47,0.9560888,obstacle_nn
736,0.472,0.9606781,obstacle_nn
737,0.474,0.9650749,obstacle_nn
738,0.476,0.9692731,obstacle_nn
739,0.478,0.97326636,obstacle_nn
740,0.48,0.97704756,obstacle_nn
741,0.482,0.9806082,obstacle_nn
742,0.484,0.98393893,obstacle_nn
743,0.486,0.9870286,obstacle_nn
744,0.488,0.9898639,obstacle_nn
745,0.49,0.99242854,obstacle_nn
746,0.492,0.99470186,obstacle_nn
747,0.494,0.9966563,obstacle_nn
748,0.496,0.9982523,obstacle_nn
749,0.498,0.9994235,obstacle_nn
750,0.5,1.0,obstacle_nn
751,0.502,0.9994235,obstacle_nn
752,0.504,0.9982523,obstacle_nn
753,0.506,0.9966563,obstacle_nn
754,0.508,0.99470186,obstacle_nn
755,0.51,0.99242854,obstacle_nn
756,0.512,0.9898639,obstacle_nn
757,0.514,0.9870286,obstacle_nn
758,0.516,0.98393905,obstacle_nn
759,0.518,0.9806082,obstacle_nn
760,0.52,0.97704756,obstacle_nn
761,0.522,0.97326636,obstacle_nn
762,0.524,0.9692731,obstacle_nn
763,0.526,0.9650748,obstacle_nn
764,0.528,0.9606781,obstacle_nn
765,0.53,0.9560889,obstacle_nn
766,0.532,0.95131207,obstacle_nn
767,0.534,0.94635284,obstacle_nn
768,0.536,0.94121516,obstacle_nn
769,0.538,0.93590343,obstacle_nn
770,0.54,0.9304211,obstacle_nn
771,0.542,0.9247719,obstacle_nn
772,0.544,0.9189588,obstacle_nn
773,0.546,0.9129851,obstacle_nn
774,0.548,0.90685344,obstacle_nn
775,0.55,0.90056634,obstacle_nn
776,0.552,0.89412665,obstacle_nn
777,0.554,0.8875365,obstacle_nn
778,0.556,0.88079846,obstacle_nn
779,0.558,0.8739141,obstacle_nn
780,0.56,0.86688614,obstacle_nn
781,0.562,0.8597162,obstacle_nn
782,0.564,0.8524058,obstacle_nn
783,0.566,0.84495735,obstacle_nn
784,0.568,0.8373718,obstacle_nn
785,0.57,0.8296516,obstacle_nn
786,0.572,0.8217976,obstacle_nn
787,0.574,0.8138119,obstacle_nn
788,0.576,0.80569553,obstacle_nn
789,0.578,0.7974498,obstacle_nn
790,0.58,0.78907645,obstacle_nn
791,0.582,0.78057635,obstacle_nn
792,0.584,0.7719511,obstacle_nn
793,0.586,0.7632015,obstacle_nn
794,0.588,0.7543292,obstacle_nn
795,0.59,0.7453351,obstacle_nn
796,0.592,0.73622,obstacle_nn
797,0.594,0.7269856,obstacle_nn
798,0.596,0.71763206,obstacle_nn
799,0.598,0.70816135,obstacle_nn
800,0.6,0.6985736,obstacle_nn
801,0.602,0.6888703,obstacle_nn
802,0.604,0.67905223,obstacle_nn
803,0.606,0.66911983,obstacle_nn
804,0.608,0.6590748,obstacle_nn
805,0.61,0.6489172,obstacle_nn
806,0.612,0.6386484,obstacle_nn
807,0.614,0.6282687,obstacle_nn
808,0.616,0.6177795,obstacle_nn
809,0.618,0.6071812,obstacle_nn
810,0.62,0.5964743,obstacle_nn
811,0.622,0.58566,obstacle_nn
812,0.624,0.5747385,obstacle_nn
813,0.626,0.5637113,obstacle_nn
814,0.628,0.552578,obstacle_nn
815,0.63,0.54134035,obstacle_nn
816,0.632,0.52999806,obstacle_nn
817,0.634,0.51855254,obstacle_nn
818,0.636,0.507004,obstacle_nn
819,0.638,0.49535286,obstacle_nn
820,0.64,0.48360026,obstacle_nn
821,0.642,0.47174615,obstacle_nn
822,0.644,0.45979178,obstacle_nn
823,0.646,0.44773698,obstacle_nn
824,0.648,0.43558317,obstacle_nn
825,0.65,0.4233303,obstacle_nn
826,0.652,0.41097867,obstacle_nn
827,0.654,0.39852953,obstacle_nn
828,0.656,0.38598263,obstacle_nn
829,0.658,0.37333918,obstacle_nn
830,0.66,0.36059904,obstacle_nn
831,0.662,0.34776324,obstacle_nn
832,0.664,0.33483207,obstacle_nn
833,0.666,0.3218056,obstacle_nn
834,0.668,0.30868495,obstacle_nn
835,0.67,0.29546988,obstacle_nn
836,0.672,0.2821616,obstacle_nn
837,0.674,0.26875967,obstacle_nn
838,0.676,0.25526547,obstacle_nn
839,0.678,0.2416789,obstacle_nn
840,0.68,0.22800004,obstacle_nn
841,0.682,0.21423018,obstacle_nn
842,0.684,0.20036864,obstacle_nn
843,0.686,0.18641686,obstacle_nn
844,0.688,0.17237449,obstacle_nn
845,0.69,0.15824252,obstacle_nn
846,0.692,0.14402103,obstacle_nn
847,0.694,0.12970996,obstacle_nn
848,0.696,0.11531043,obstacle_nn
849,0.698,0.10082215,obstacle_nn
850,0.7,0.08624625,obstacle_nn
851,0.702,0.07158214,obstacle_nn
852,0.704,0.05683106,obstacle_nn
853,0.706,0.041993022,obstacle_nn
854,0.708,0.02706778,obstacle_nn
855,0.71,0.012056708,obstacle_nn
856,0.712,-0.0030409098,obstacle_nn
857,0.714,-0.018223763,obstacle_nn
858,0.716,-0.033492446,obstacle_nn
859,0.718,-0.048845768,obstacle_nn
860,0.72,-0.064284205,obstacle_nn
861,0.722,-0.079806685,obstacle_nn
862,0.724,-0.09541321,obstacle_nn
863,0.726,-0.11110413,obstacle_nn
864,0.728,-0.12687802,obstacle_nn
865,0.73,-0.14273572,obstacle_nn
866,0.732,-0.15867591,obstacle_nn
867,0.734,-0.17469919,obstacle_nn
868,0.736,-0.19080448,obstacle_nn
869,0.738,-0.20699167,obstacle_nn
870,0.74,-0.22326136,obstacle_nn
871,0.742,-0.23961198,obstacle_nn
872,0.744,-0.2560444,obstacle_nn
873,0.746,-0.2725575,obstacle_nn
874,0.748,-0.28915167,obstacle_nn
875,0.75,-0.3058257,obstacle_nn
876,0.752,-0.32258022,obstacle_nn
877,0.754,-0.3394152,obstacle_nn
878,0.756,-0.3563292,obstacle_nn
879,0.758,-0.37332344,obstacle_nn
880,0.76,-0.39039612,obstacle_nn
881,0.762,-0.40754843,obstacle_nn
882,0.764,-0.42477906,obstacle_nn
883,0.766,-0.44208813,obstacle_nn
884,0.768,-0.45947587,obstacle_nn
885,0.77,-0.47694123,obstacle_nn
886,0.772,-0.4944849,obstacle_nn
887,0.774,-0.51210546,obstacle_nn
888,0.776,-0.5298042,obstacle_nn
889,0.778,-0.54757917,obstacle_nn
890,0.78,-0.56543124,obstacle_nn
891,0.782,-0.58336055,obstacle_nn
892,0.784,-0.6013657,obstacle_nn
893,0.786,-0.6194477,obstacle_nn
894,0.788,-0.6376052,obstacle_nn
895,0.79,-0.65583885,obstacle_nn
896,0.792,-0.67414784,obstacle_nn
897,0.794,-0.69253254,obstacle_nn
898,0.796,-0.7109921,obstacle_nn
899,0.798,-0.7295265,obstacle_nn
900,0.8,-0.74813616,obstacle_nn
901,0.802,-0.7668201,obstacle_nn
902,0.804,-0.7855787,obstacle_nn
903,0.806,-0.8044112,obstacle_nn
904,0.808,-0.8233181,obstacle_nn
905,0.81,-0.84229827,obstacle_nn
906,0.812,-0.86135197,obstacle_nn
907,0.814,-0.88047993,obstacle_nn
908,0.816,-0.8996804,obstacle_nn
909,0.818,-0.9189544,obstacle_nn
910,0.82,-0.93830085,obstacle_nn
911,0.822,-0.9577205,obstacle_nn
912,0.824,-0.97721195,obstacle_nn
913,0.826,-0.9967761,obstacle_nn
914,0.828,-1.0164127,obstacle_nn
915,0.83,-1.0361207,obstacle_nn
916,0.832,-1.055901,obstacle_nn
917,0.834,-1.0757521,obstacle_nn
918,0.836,-1.0956728,obstacle_nn
919,0.838,-1.1156471,obstacle_nn
920,0.84,-1.1355827,obstacle_nn
921,0.842,-1.1549523,obstacle_nn
922,0.844,-1.1709318,obstacle_nn
923,0.846,-1.1696191,obstacle_nn
924,0.848,-1.0965705,obstacle_nn
925,0.85,-0.8685601,obstacle_nn
926,0.852,-0.6269946,obstacle_nn
927,0.854,-0.5298806,obstacle_nn
928,0.856,-0.50608206,obstacle_nn
929,0.858,-0.5011493,obstacle_nn
930,0.86,-0.50020194,obstacle_nn
931,0.862,-0.5000324,obstacle_nn
932,0.864,-0.50000465,obstacle_nn
933,0.866,-0.5000006,obstacle_nn
934,0.868,-0.50000006,obstacle_nn
935,0.87,-0.5,obstacle_nn
936,0.872,-0.5,obstacle_nn
937,0.874,-0.5,obstacle_nn
938,0.876,-0.5,obstacle_nn
939,0.878,-0.5,obstacle_nn
940,0.88,-0.5,obstacle_nn
941,0.882,-0.5,obstacle_nn
942,0.884,-0.5,obstacle_nn
943,0.886,-0.5,obstacle_nn
944,0.888,-0.5,obstacle_nn
945,0.89,-0.5,obstacle_nn
946,0.892,-0.5,obstacle_nn
947,0.894,-0.5,obstacle_nn
948,0.896,-0.5,obstacle_nn
949,0.898,-0.5,obstacle_nn
950,0.9,-0.5,obstacle_nn
951,0.902,-0.5,obstacle_nn
952,0.904,-0.5,obstacle_nn
953,0.906,-0.5,obstacle_nn
954,0.908,-0.5,obstacle_nn
955,0.91,-0.5,obstacle_nn
956,0.912,-0.5,obstacle_nn
957,0.914,-0.5,obstacle_nn
958,0.916,-0.5,obstacle_nn
959,0.918,-0.5,obstacle_nn
960,0.92,-0.5,obstacle_nn
961,0.922,-0.5,obstacle_nn
962,0.924,-0.5,obstacle_nn
963,0.926,-0.5,obstacle_nn
964,0.928,-0.5,obstacle_nn
965,0.93,-0.5,obstacle_nn
966,0.932,-0.5,obstacle_nn
967,0.934,-0.5,obstacle_nn
968,0.936,-0.5,obstacle_nn
969,0.938,-0.5,obstacle_nn
970,0.94,-0.5,obstacle_nn
971,0.942,-0.5,obstacle_nn
972,0.944,-0.5,obstacle_nn
973,0.946,-0.5,obstacle_nn
974,0.948,-0.5,obstacle_nn
975,0.95,-0.5,obstacle_nn
976,0.952,-0.5,obstacle_nn
977,0.954,-0.5,obstacle_nn
978,0.956,-0.5,obstacle_nn
979,0.958,-0.5,obstacle_nn
980,0.96,-0.5,obstacle_nn
981,0.962,-0.5,obstacle_nn
982,0.964,-0.5,obstacle_nn
983,0.966,-0.5,obstacle_nn
984,0.968,-0.5,obstacle_nn
985,0.97,-0.5,obstacle_nn
986,0.972,-0.5,obstacle_nn
987,0.974,-0.5,obstacle_nn
988,0.976,-0.5,obstacle_nn
989,0.978,-0.5,obstacle_nn
990,0.98,-0.5,obstacle_nn
991,0.982,-0.5,obstacle_nn
992,0.984,-0.5,obstacle_nn
993,0.986,-0.5,obstacle_nn
994,0.988,-0.5,obstacle_nn
995,0.99,-0.5,obstacle_nn
996,0.992,-0.5,obstacle_nn
997,0.994,-0.5,obstacle_nn
998,0.996,-0.5,obstacle_nn
999,0.998,-0.5,obstacle_nn
1000,1.0,-0.5,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_500/sol_nn.csv <==
,X_x,value,name
0,-1.0,0.000216824,sol_nn
1,-0.998,0.0040243994,sol_nn
2,-0.996,0.007832938,sol_nn
3,-0.994,0.011643216,sol_nn
4,-0.992,0.015455,sol_nn
5,-0.99,0.019267814,sol_nn
6,-0.988,0.02308255,sol_nn
7,-0.986,0.026898194,sol_nn
8,-0.984,0.03071559,sol_nn
9,-0.982,0.034534477,sol_nn
10,-0.98,0.038354702,sol_nn
11,-0.978,0.042176288,sol_nn
12,-0.976,0.045999356,sol_nn
13,-0.974,0.049823925,sol_nn
14,-0.972,0.053649835,sol_nn
15,-0.97,0.057477325,sol_nn
16,-0.968,0.061306078,sol_nn
17,-0.966,0.06513649,sol_nn
18,-0.964,0.06896821,sol_nn
19,-0.962,0.07280132,sol_nn
20,-0.96,0.07663598,sol_nn
21,-0.958,0.08047192,sol_nn
22,-0.956,0.08430946,sol_nn
23,-0.954,0.088148296,sol_nn
24,-0.952,0.091988504,sol_nn
25,-0.95,0.09583046,sol_nn
26,-0.948,0.09967331,sol_nn
27,-0.946,0.10351781,sol_nn
28,-0.944,0.10736378,sol_nn
29,-0.942,0.11121088,sol_nn
30,-0.94,0.115059786,sol_nn
31,-0.938,0.11890989,sol_nn
32,-0.936,0.122761264,sol_nn
33,-0.934,0.12661414,sol_nn
34,-0.932,0.13046844,sol_nn
35,-0.93,0.1343238,sol_nn
36,-0.928,0.13818079,sol_nn
37,-0.926,0.14203888,sol_nn
38,-0.924,0.14589864,sol_nn
39,-0.922,0.14975953,sol_nn
40,-0.92,0.1536218,sol_nn
41,-0.918,0.15748537,sol_nn
42,-0.916,0.1613502,sol_nn
43,-0.914,0.16521633,sol_nn
44,-0.912,0.16908364,sol_nn
45,-0.91,0.17295223,sol_nn
46,-0.908,0.17682233,sol_nn
47,-0.906,0.18069355,sol_nn
48,-0.904,0.18456584,sol_nn
49,-0.902,0.18843953,sol_nn
50,-0.9,0.1923144,sol_nn
51,-0.898,0.19619046,sol_nn
52,-0.896,0.20006739,sol_nn
53,-0.894,0.20394604,sol_nn
54,-0.892,0.20782536,sol_nn
55,-0.89,0.21170603,sol_nn
56,-0.888,0.21558769,sol_nn
57,-0.886,0.21947066,sol_nn
58,-0.884,0.2233546,sol_nn
59,-0.882,0.22723952,sol_nn
60,-0.88,0.2311256,sol_nn
61,-0.878,0.235013,sol_nn
62,-0.876,0.23890111,sol_nn
63,-0.874,0.24279033,sol_nn
64,-0.872,0.24668029,sol_nn
65,-0.87,0.25057146,sol_nn
66,-0.868,0.2544635,sol_nn
67,-0.866,0.25835663,sol_nn
68,-0.864,0.2622503,sol_nn
69,-0.862,0.26614514,sol_nn
70,-0.86,0.27004078,sol_nn
71,-0.858,0.27393728,sol_nn
72,-0.856,0.27783448,sol_nn
73,-0.854,0.28173286,sol_nn
74,-0.852,0.28563175,sol_nn
75,-0.85,0.28953144,sol_nn
76,-0.848,0.29343182,sol_nn
77,-0.846,0.2973329,sol_nn
78,-0.844,0.30123475,sol_nn
79,-0.842,0.30513713,sol_nn
80,-0.84,0.30904043,sol_nn
81,-0.838,0.31294394,sol_nn
82,-0.836,0.3168485,sol_nn
83,-0.834,0.32075322,sol_nn
84,-0.832,0.3246586,sol_nn
85,-0.83,0.32856485,sol_nn
86,-0.828,0.33247113,sol_nn
87,-0.826,0.33637807,sol_nn
88,-0.824,0.34028542,sol_nn
89,-0.822,0.34419334,sol_nn
90,-0.82,0.34810138,sol_nn
91,-0.818,0.3520097,sol_nn
92,-0.816,0.35591862,sol_nn
93,-0.814,0.3598278,sol_nn
94,-0.812,0.36373705,sol_nn
95,-0.81,0.36764678,sol_nn
96,-0.808,0.37155655,sol_nn
97,-0.806,0.3754665,sol_nn
98,-0.804,0.37937662,sol_nn
99,-0.802,0.38328683,sol_nn
100,-0.8,0.38719735,sol_nn
101,-0.798,0.39110756,sol_nn
102,-0.796,0.39501786,sol_nn
103,-0.794,0.3989283,sol_nn
104,-0.792,0.40283906,sol_nn
105,-0.79,0.40674904,sol_nn
106,-0.788,0.41065925,sol_nn
107,-0.786,0.41456923,sol_nn
108,-0.784,0.41847914,sol_nn
109,-0.782,0.42238867,sol_nn
110,-0.78,0.42629832,sol_nn
111,-0.778,0.43020755,sol_nn
112,-0.776,0.43411627,sol_nn
113,-0.774,0.43802497,sol_nn
114,-0.772,0.44193324,sol_nn
115,-0.77,0.44584107,sol_nn
116,-0.768,0.4497485,sol_nn
117,-0.766,0.45365542,sol_nn
118,-0.764,0.4575619,sol_nn
119,-0.762,0.4614678,sol_nn
120,-0.76,0.4653733,sol_nn
121,-0.758,0.4692777,sol_nn
122,-0.756,0.47318217,sol_nn
123,-0.754,0.47708565,sol_nn
124,-0.752,0.48098862,sol_nn
125,-0.75,0.48489058,sol_nn
126,-0.748,0.488792,sol_nn
127,-0.746,0.49269295,sol_nn
128,-0.744,0.49659267,sol_nn
129,-0.742,0.50049174,sol_nn
130,-0.74,0.50439,sol_nn
131,-0.738,0.5082872,sol_nn
132,-0.736,0.5121837,sol_nn
133,-0.734,0.5160792,sol_nn
134,-0.732,0.5199738,sol_nn
135,-0.73,0.5238675,sol_nn
136,-0.728,0.5277602,sol_nn
137,-0.726,0.53165174,sol_nn
138,-0.724,0.5355424,sol_nn
139,-0.722,0.53943175,sol_nn
140,-0.72,0.5433201,sol_nn
141,-0.718,0.5472078,sol_nn
142,-0.716,0.5510943,sol_nn
143,-0.714,0.5549793,sol_nn
144,-0.712,0.5588632,sol_nn
145,-0.71,0.56274664,sol_nn
146,-0.708,0.56662846,sol_nn
147,-0.706,0.5705094,sol_nn
148,-0.704,0.5743891,sol_nn
149,-0.702,0.5782674,sol_nn
150,-0.7,0.5821451,sol_nn
151,-0.698,0.5860214,sol_nn
152,-0.696,0.5898967,sol_nn
153,-0.694,0.59377086,sol_nn
154,-0.692,0.59764427,sol_nn
155,-0.69,0.6015161,sol_nn
156,-0.688,0.6053874,sol_nn
157,-0.686,0.6092575,sol_nn
158,-0.684,0.6131267,sol_nn
159,-0.682,0.6169953,sol_nn
160,-0.68,0.6208626,sol_nn
161,-0.678,0.6247295,sol_nn
162,-0.676,0.6285953,sol_nn
163,-0.674,0.6324606,sol_nn
164,-0.672,0.6363251,sol_nn
165,-0.67,0.64018935,sol_nn
166,-0.668,0.64405286,sol_nn
167,-0.666,0.64791584,sol_nn
168,-0.664,0.6517789,sol_nn
169,-0.662,0.65564144,sol_nn
170,-0.66,0.6595042,sol_nn
171,-0.658,0.6633667,sol_nn
172,-0.656,0.66722935,sol_nn
173,-0.654,0.67109215,sol_nn
174,-0.652,0.6749555,sol_nn
175,-0.65,0.67881924,sol_nn
176,-0.648,0.6826838,sol_nn
177,-0.646,0.6865488,sol_nn
178,-0.644,0.69041514,sol_nn
179,-0.642,0.6942824,sol_nn
180,-0.64,0.6981513,sol_nn
181,-0.638,0.70202154,sol_nn
182,-0.636,0.7058931,sol_nn
183,-0.634,0.70976704,sol_nn
184,-0.632,0.7136428,sol_nn
185,-0.63,0.71752095,sol_nn
186,-0.628,0.72140145,sol_nn
187,-0.626,0.72528476,sol_nn
188,-0.624,0.7291712,sol_nn
189,-0.622,0.73306054,sol_nn
190,-0.62,0.7369532,sol_nn
191,-0.618,0.74084973,sol_nn
192,-0.616,0.7447498,sol_nn
193,-0.614,0.7486538,sol_nn
194,-0.612,0.7525623,sol_nn
195,-0.61,0.75647515,sol_nn
196,-0.608,0.76039237,sol_nn
197,-0.606,0.7643145,sol_nn
198,-0.604,0.7682416,sol_nn
199,-0.602,0.77217335,sol_nn
200,-0.6,0.77611,sol_nn
201,-0.598,0.7800519,sol_nn
202,-0.596,0.7839987,sol_nn
203,-0.594,0.787951,sol_nn
204,-0.592,0.79190767,sol_nn
205,-0.59,0.7958689,sol_nn
206,-0.588,0.7998343,sol_nn
207,-0.586,0.80380386,sol_nn
208,-0.584,0.8077769,sol_nn
209,-0.582,0.81175315,sol_nn
210,-0.58,0.81573135,sol_nn
211,-0.578,0.81971097,sol_nn
212,-0.576,0.8236909,sol_nn
213,-0.574,0.8276699,sol_nn
214,-0.572,0.83164674,sol_nn
215,-0.57,0.83562016,sol_nn
216,-0.568,0.8395876,sol_nn
217,-0.566,0.84354794,sol_nn
218,-0.564,0.8474984,sol_nn
219,-0.562,0.8514367,sol_nn
220,-0.56,0.8553596,sol_nn
221,-0.558,0.8592644,sol_nn
222,-0.556,0.8631476,sol_nn
223,-0.554,0.86700505,sol_nn
224,-0.552,0.8708334,sol_nn
225,-0.55,0.87462735,sol_nn
226,-0.548,0.87838274,sol_nn
227,-0.546,0.8820941,sol_nn
228,-0.544,0.8857557,sol_nn
229,-0.542,0.8893624,sol_nn
230,-0.54,0.8929075,sol_nn
231,-0.538,0.8963853,sol_nn
232,-0.536,0.8997884,sol_nn
233,-0.534,0.90311044,sol_nn
234,-0.532,0.90634453,sol_nn
235,-0.53,0.90948373,sol_nn
236,-0.528,0.9125211,sol_nn
237,-0.526,0.91544956,sol_nn
238,-0.524,0.9182633,sol_nn
239,-0.522,0.9209553,sol_nn
240,-0.52,0.9235205,sol_nn
241,-0.518,0.92595345,sol_nn
242,-0.516,0.9282495,sol_nn
243,-0.514,0.9304049,sol_nn
244,-0.512,0.9324174,sol_nn
245,-0.51,0.93428475,sol_nn
246,-0.508,0.93600565,sol_nn
247,-0.506,0.93758136,sol_nn
248,-0.504,0.93901294,sol_nn
249,-0.502,0.9403025,sol_nn
250,-0.5,0.9414541,sol_nn
251,-0.498,0.9424724,sol_nn
252,-0.496,0.9433625,sol_nn
253,-0.494,0.94413173,sol_nn
254,-0.492,0.9447868,sol_nn
255,-0.49,0.9453351,sol_nn
256,-0.488,0.94578516,sol_nn
257,-0.486,0.9461459,sol_nn
258,-0.484,0.9464253,sol_nn
259,-0.482,0.9466327,sol_nn
260,-0.48,0.94677615,sol_nn
261,-0.478,0.9468639,sol_nn
262,-0.476,0.9469044,sol_nn
263,-0.474,0.9469044,sol_nn
264,-0.472,0.9468712,sol_nn
265,-0.47,0.94681126,sol_nn
266,-0.468,0.9467302,sol_nn
267,-0.466,0.9466337,sol_nn
268,-0.464,0.94652575,sol_nn
269,-0.462,0.94641054,sol_nn
270,-0.46,0.9462919,sol_nn
271,-0.458,0.94617283,sol_nn
272,-0.456,0.94605505,sol_nn
273,-0.454,0.9459412,sol_nn
274,-0.452,0.9458326,sol_nn
275,-0.45,0.9457306,sol_nn
276,-0.448,0.9456364,sol_nn
277,-0.446,0.9455503,sol_nn
278,-0.444,0.9454721,sol_nn
279,-0.442,0.94540316,sol_nn
280,-0.44,0.94534296,sol_nn
281,-0.438,0.945291,sol_nn
282,-0.436,0.94524777,sol_nn
283,-0.434,0.94521266,sol_nn
284,-0.432,0.9451848,sol_nn
285,-0.43,0.94516444,sol_nn
286,-0.428,0.9451506,sol_nn
287,-0.426,0.9451432,sol_nn
288,-0.424,0.9451415,sol_nn
289,-0.422,0.9451448,sol_nn
290,-0.42,0.94515324,sol_nn
291,-0.418,0.94516563,sol_nn
292,-0.416,0.94518155,sol_nn
293,-0.414,0.9452011,sol_nn
294,-0.412,0.94522357,sol_nn
295,-0.41,0.9452481,sol_nn
296,-0.408,0.94527525,sol_nn
297,-0.406,0.9453037,sol_nn
298,-0.404,0.9453337,sol_nn
299,-0.402,0.9453649,sol_nn
300,-0.4,0.94539714,sol_nn
301,-0.398,0.9454293,sol_nn
302,-0.396,0.9454625,sol_nn
303,-0.394,0.94549596,sol_nn
304,-0.392,0.9455291,sol_nn
305,-0.39,0.94556236,sol_nn
306,-0.388,0.9455949,sol_nn
307,-0.386,0.94562733,sol_nn
308,-0.384,0.94565916,sol_nn
309,-0.382,0.9456903,sol_nn
310,-0.38,0.94572103,sol_nn
311,-0.378,0.9457511,sol_nn
312,-0.376,0.9457801,sol_nn
313,-0.374,0.9458082,sol_nn
314,-0.372,0.9458356,sol_nn
315,-0.37,0.94586205,sol_nn
316,-0.368,0.9458877,sol_nn
317,-0.366,0.9459121,sol_nn
318,-0.364,0.9459359,sol_nn
319,-0.362,0.9459592,sol_nn
320,-0.36,0.9459809,sol_nn
321,-0.358,0.9460019,sol_nn
322,-0.356,0.94602203,sol_nn
323,-0.354,0.9460412,sol_nn
324,-0.352,0.94605994,sol_nn
325,-0.35,0.9460776,sol_nn
326,-0.348,0.94609433,sol_nn
327,-0.346,0.9461101,sol_nn
328,-0.344,0.9461256,sol_nn
329,-0.342,0.9461403,sol_nn
330,-0.34,0.94615424,sol_nn
331,-0.338,0.9461672,sol_nn
332,-0.336,0.94618,sol_nn
333,-0.334,0.9461918,sol_nn
334,-0.332,0.9462035,sol_nn
335,-0.33,0.9462143,sol_nn
336,-0.328,0.94622445,sol_nn
337,-0.326,0.946234,sol_nn
338,-0.324,0.9462434,sol_nn
339,-0.322,0.946252,sol_nn
340,-0.32,0.9462604,sol_nn
341,-0.318,0.9462682,sol_nn
342,-0.316,0.9462754,sol_nn
343,-0.314,0.94628245,sol_nn
344,-0.312,0.9462885,sol_nn
345,-0.31,0.9462948,sol_nn
346,-0.308,0.9463006,sol_nn
347,-0.306,0.94630605,sol_nn
348,-0.304,0.946311,sol_nn
349,-0.302,0.9463157,sol_nn
350,-0.3,0.9463199,sol_nn
351,-0.298,0.9463239,sol_nn
352,-0.296,0.9463274,sol_nn
353,-0.294,0.94633085,sol_nn
354,-0.292,0.946334,sol_nn
355,-0.29,0.9463365,sol_nn
356,-0.288,0.9463388,sol_nn
357,-0.286,0.9463415,sol_nn
358,-0.284,0.94634295,sol_nn
359,-0.282,0.94634414,sol_nn
360,-0.28,0.9463459,sol_nn
361,-0.278,0.9463463,sol_nn
362,-0.276,0.94634724,sol_nn
363,-0.274,0.9463474,sol_nn
364,-0.272,0.9463473,sol_nn
365,-0.27,0.9463471,sol_nn
366,-0.268,0.94634664,sol_nn
367,-0.266,0.9463457,sol_nn
368,-0.264,0.9463444,sol_nn
369,-0.262,0.94634306,sol_nn
370,-0.26,0.9463414,sol_nn
371,-0.258,0.9463393,sol_nn
372,-0.256,0.94633687,sol_nn
373,-0.254,0.9463344,sol_nn
374,-0.252,0.94633126,sol_nn
375,-0.25,0.9463282,sol_nn
376,-0.248,0.94632447,sol_nn
377,-0.246,0.9463209,sol_nn
378,-0.244,0.9463169,sol_nn
379,-0.242,0.9463124,sol_nn
380,-0.24,0.94630784,sol_nn
381,-0.238,0.94630325,sol_nn
382,-0.236,0.94629776,sol_nn
383,-0.234,0.94629246,sol_nn
384,-0.232,0.9462868,sol_nn
385,-0.23,0.9462808,sol_nn
386,-0.228,0.9462747,sol_nn
387,-0.226,0.9462677,sol_nn
388,-0.224,0.94626135,sol_nn
389,-0.222,0.9462543,sol_nn
390,-0.22,0.94624716,sol_nn
391,-0.218,0.94623977,sol_nn
392,-0.216,0.946232,sol_nn
393,-0.214,0.9462242,sol_nn
394,-0.212,0.94621634,sol_nn
395,-0.21,0.94620806,sol_nn
396,-0.208,0.9461996,sol_nn
397,-0.206,0.9461912,sol_nn
398,-0.204,0.94618255,sol_nn
399,-0.202,0.9461732,sol_nn
400,-0.2,0.94616437,sol_nn
401,-0.198,0.9461552,sol_nn
402,-0.196,0.9461463,sol_nn
403,-0.194,0.9461368,sol_nn
404,-0.192,0.94612724,sol_nn
405,-0.19,0.94611764,sol_nn
406,-0.188,0.94610786,sol_nn
407,-0.186,0.9460982,sol_nn
408,-0.184,0.94608855,sol_nn
409,-0.182,0.94607896,sol_nn
410,-0.18,0.9460693,sol_nn
411,-0.178,0.9460592,sol_nn
412,-0.176,0.94604963,sol_nn
413,-0.174,0.94604015,sol_nn
414,-0.172,0.94603026,sol_nn
415,-0.17,0.9460208,sol_nn
416,-0.168,0.94601125,sol_nn
417,-0.166,0.9460018,sol_nn
418,-0.164,0.94599277,sol_nn
419,-0.162,0.9459834,sol_nn
420,-0.16,0.9459744,sol_nn
421,-0.158,0.9459656,sol_nn
422,-0.156,0.9459568,sol_nn
423,-0.154,0.94594836,sol_nn
424,-0.152,0.94594026,sol_nn
425,-0.15,0.945932,sol_nn
426,-0.148,0.94592416,sol_nn
427,-0.146,0.9459169,sol_nn
428,-0.144,0.9459093,sol_nn
429,-0.142,0.94590294,sol_nn
430,-0.14,0.94589615,sol_nn
431,-0.138,0.9458899,sol_nn
432,-0.136,0.9458839,sol_nn
433,-0.134,0.945878,sol_nn
434,-0.132,0.94587284,sol_nn
435,-0.13,0.9458677,sol_nn
436,-0.128,0.94586354,sol_nn
437,-0.126,0.9458593,sol_nn
438,-0.124,0.9458559,sol_nn
439,-0.122,0.9458525,sol_nn
440,-0.12,0.9458497,sol_nn
441,-0.118,0.9458477,sol_nn
442,-0.116,0.94584554,sol_nn
443,-0.114,0.9458448,sol_nn
444,-0.112,0.9458439,sol_nn
445,-0.11,0.9458437,sol_nn
446,-0.108,0.94584364,sol_nn
447,-0.106,0.94584477,sol_nn
448,-0.104,0.9458459,sol_nn
449,-0.102,0.94584775,sol_nn
450,-0.1,0.9458504,sol_nn
451,-0.098,0.94585335,sol_nn
452,-0.096,0.9458571,sol_nn
453,-0.094,0.94586116,sol_nn
454,-0.092,0.9458663,sol_nn
455,-0.09,0.9458714,sol_nn
456,-0.088,0.94587743,sol_nn
457,-0.086,0.94588435,sol_nn
458,-0.084,0.9458913,sol_nn
459,-0.082,0.9458997,sol_nn
460,-0.08,0.9459083,sol_nn
461,-0.078,0.9459174,sol_nn
462,-0.076,0.9459272,sol_nn
463,-0.074,0.94593775,sol_nn
464,-0.072,0.9459489,sol_nn
465,-0.07,0.94596094,sol_nn
466,-0.068,0.9459733,sol_nn
467,-0.066,0.9459863,sol_nn
468,-0.064,0.9460004,sol_nn
469,-0.062,0.94601446,sol_nn
470,-0.06,0.9460295,sol_nn
471,-0.058,0.9460452,sol_nn
472,-0.056,0.9460616,sol_nn
473,-0.054,0.9460785,sol_nn
474,-0.052,0.9460962,sol_nn
475,-0.05,0.94611424,sol_nn
476,-0.048,0.9461336,sol_nn
477,-0.046,0.94615257,sol_nn
478,-0.044,0.9461727,sol_nn
479,-0.042,0.9461934,sol_nn
480,-0.04,0.9462143,sol_nn
481,-0.038,0.94623643,sol_nn
482,-0.036,0.94625884,sol_nn
483,-0.034,0.9462818,sol_nn
484,-0.032,0.946305,sol_nn
485,-0.03,0.94632924,sol_nn
486,-0.028,0.94635373,sol_nn
487,-0.026,0.94637865,sol_nn
488,-0.024,0.94640416,sol_nn
489,-0.022,0.9464303,sol_nn
490,-0.02,0.946457,sol_nn
491,-0.018,0.94648415,sol_nn
492,-0.016,0.9465113,sol_nn
493,-0.014,0.9465393,sol_nn
494,-0.012,0.946568,sol_nn
495,-0.01,0.9465965,sol_nn
496,-0.008,0.9466254,sol_nn
497,-0.006,0.94665504,sol_nn
498,-0.004,0.9466846,sol_nn
499,-0.002,0.94671494,sol_nn
500,0.0,0.9467452,sol_nn
501,0.002,0.94677615,sol_nn
502,0.004,0.94680697,sol_nn
503,0.006,0.9468383,sol_nn
504,0.008,0.9468696,sol_nn
505,0.01,0.94690144,sol_nn
506,0.012,0.9469333,sol_nn
507,0.014,0.9469652,sol_nn
508,0.016,0.94699734,sol_nn
509,0.018,0.9470299,sol_nn
510,0.02,0.9470624,sol_nn
511,0.022,0.9470948,sol_nn
512,0.024,0.9471272,sol_nn
513,0.026,0.94715995,sol_nn
514,0.028,0.9471924,sol_nn
515,0.03,0.947225,sol_nn
516,0.032,0.94725776,sol_nn
517,0.034,0.9472901,sol_nn
518,0.036,0.9473224,sol_nn
519,0.038,0.9473546,sol_nn
520,0.04,0.9473872,sol_nn
521,0.042,0.9474188,sol_nn
522,0.044,0.9474509,sol_nn
523,0.046,0.94748294,sol_nn
524,0.048,0.94751376,sol_nn
525,0.05,0.9475452,sol_nn
526,0.052,0.94757587,sol_nn
527,0.054,0.9476066,sol_nn
528,0.056,0.947637,sol_nn
529,0.058,0.9476671,sol_nn
530,0.06,0.94769657,sol_nn
531,0.062,0.9477258,sol_nn
532,0.064,0.94775456,sol_nn
533,0.066,0.9477831,sol_nn
534,0.068,0.9478112,sol_nn
535,0.07,0.94783866,sol_nn
536,0.072,0.9478655,sol_nn
537,0.074,0.9478916,sol_nn
538,0.076,0.9479177,sol_nn
539,0.078,0.9479431,sol_nn
540,0.08,0.9479677,sol_nn
541,0.082,0.94799215,sol_nn
542,0.084,0.9480156,sol_nn
543,0.086,0.9480387,sol_nn
544,0.088,0.94806063,sol_nn
545,0.09,0.94808245,sol_nn
546,0.092,0.94810313,sol_nn
547,0.094,0.94812346,sol_nn
548,0.096,0.9481426,sol_nn
549,0.098,0.9481614,sol_nn
550,0.1,0.94817924,sol_nn
551,0.102,0.9481964,sol_nn
552,0.104,0.948213,sol_nn
553,0.106,0.9482283,sol_nn
554,0.108,0.948243,sol_nn
555,0.11,0.94825685,sol_nn
556,0.112,0.94826967,sol_nn
557,0.114,0.94828224,sol_nn
558,0.116,0.94829357,sol_nn
559,0.118,0.948304,sol_nn
560,0.12,0.9483135,sol_nn
561,0.122,0.94832194,sol_nn
562,0.124,0.9483296,sol_nn
563,0.126,0.94833684,sol_nn
564,0.128,0.94834274,sol_nn
565,0.13,0.9483479,sol_nn
566,0.132,0.9483518,sol_nn
567,0.134,0.9483549,sol_nn
568,0.136,0.94835746,sol_nn
569,0.138,0.94835854,sol_nn
570,0.14,0.94835913,sol_nn
571,0.142,0.94835895,sol_nn
572,0.144,0.9483573,sol_nn
573,0.146,0.9483551,sol_nn
574,0.148,0.9483518,sol_nn
575,0.15,0.94834787,sol_nn
576,0.152,0.9483426,sol_nn
577,0.154,0.94833666,sol_nn
578,0.156,0.9483303,sol_nn
579,0.158,0.94832253,sol_nn
580,0.16,0.948314,sol_nn
581,0.162,0.948305,sol_nn
582,0.164,0.94829476,sol_nn
583,0.166,0.9482835,sol_nn
584,0.168,0.9482719,sol_nn
585,0.17,0.94825923,sol_nn
586,0.172,0.94824594,sol_nn
587,0.174,0.9482318,sol_nn
588,0.176,0.94821715,sol_nn
589,0.178,0.94820154,sol_nn
590,0.18,0.9481853,sol_nn
591,0.182,0.94816864,sol_nn
592,0.184,0.9481511,sol_nn
593,0.186,0.948133,sol_nn
594,0.188,0.9481142,sol_nn
595,0.19,0.94809514,sol_nn
596,0.192,0.94807553,sol_nn
597,0.194,0.9480555,sol_nn
598,0.196,0.94803476,sol_nn
599,0.198,0.9480137,sol_nn
600,0.2,0.94799215,sol_nn
601,0.202,0.94797057,sol_nn
602,0.204,0.94794846,sol_nn
603,0.206,0.9479259,sol_nn
604,0.208,0.94790363,sol_nn
605,0.21,0.94788086,sol_nn
606,0.212,0.947858,sol_nn
607,0.214,0.947835,sol_nn
608,0.216,0.94781214,sol_nn
609,0.218,0.94778866,sol_nn
610,0.22,0.947766,sol_nn
611,0.222,0.9477433,sol_nn
612,0.224,0.94772035,sol_nn
613,0.226,0.9476977,sol_nn
614,0.228,0.947675,sol_nn
615,0.23,0.94765276,sol_nn
616,0.232,0.94763124,sol_nn
617,0.234,0.9476096,sol_nn
618,0.236,0.9475882,sol_nn
619,0.238,0.947568,sol_nn
620,0.24,0.947548,sol_nn
621,0.242,0.9475286,sol_nn
622,0.244,0.947509,sol_nn
623,0.246,0.94749093,sol_nn
624,0.248,0.94747335,sol_nn
625,0.25,0.94745636,sol_nn
626,0.252,0.9474403,sol_nn
627,0.254,0.9474249,sol_nn
628,0.256,0.94741046,sol_nn
629,0.258,0.94739705,sol_nn
630,0.26,0.9473843,sol_nn
631,0.262,0.9473724,sol_nn
632,0.264,0.94736195,sol_nn
633,0.266,0.9473522,sol_nn
634,0.268,0.9473437,sol_nn
635,0.27,0.9473362,sol_nn
636,0.272,0.9473298,sol_nn
637,0.274,0.9473244,sol_nn
638,0.276,0.9473203,sol_nn
639,0.278,0.94731677,sol_nn
640,0.28,0.947315,sol_nn
641,0.282,0.94731426,sol_nn
642,0.284,0.9473149,sol_nn
643,0.286,0.9473163,sol_nn
644,0.288,0.9473185,sol_nn
645,0.29,0.9473224,sol_nn
646,0.292,0.9473277,sol_nn
647,0.294,0.9473334,sol_nn
648,0.296,0.94734037,sol_nn
649,0.298,0.94734836,sol_nn
650,0.3,0.94735724,sol_nn
651,0.302,0.94736725,sol_nn
652,0.304,0.9473775,sol_nn
653,0.306,0.9473889,sol_nn
654,0.308,0.94740117,sol_nn
655,0.31,0.94741404,sol_nn
656,0.312,0.9474275,sol_nn
657,0.314,0.9474414,sol_nn
658,0.316,0.947456,sol_nn
659,0.318,0.9474708,sol_nn
660,0.32,0.94748616,sol_nn
661,0.322,0.9475014,sol_nn
662,0.324,0.94751674,sol_nn
663,0.326,0.947532,sol_nn
664,0.328,0.94754785,sol_nn
665,0.33,0.9475628,sol_nn
666,0.332,0.9475782,sol_nn
667,0.334,0.94759285,sol_nn
668,0.336,0.9476077,sol_nn
669,0.338,0.94762146,sol_nn
670,0.34,0.9476349,sol_nn
671,0.342,0.9476477,sol_nn
672,0.344,0.94766,sol_nn
673,0.346,0.9476717,sol_nn
674,0.348,0.9476826,sol_nn
675,0.35,0.9476929,sol_nn
676,0.352,0.9477025,sol_nn
677,0.354,0.94771135,sol_nn
678,0.356,0.94771993,sol_nn
679,0.358,0.94772804,sol_nn
680,0.36,0.947735,sol_nn
681,0.362,0.947742,sol_nn
682,0.364,0.94774854,sol_nn
683,0.366,0.9477552,sol_nn
684,0.368,0.9477617,sol_nn
685,0.37,0.9477691,sol_nn
686,0.372,0.94777656,sol_nn
687,0.374,0.94778496,sol_nn
688,0.376,0.947795,sol_nn
689,0.378,0.94780564,sol_nn
690,0.38,0.94781816,sol_nn
691,0.382,0.94783294,sol_nn
692,0.384,0.94785076,sol_nn
693,0.386,0.94787145,sol_nn
694,0.388,0.9478953,sol_nn
695,0.39,0.94792336,sol_nn
696,0.392,0.94795537,sol_nn
697,0.394,0.94799256,sol_nn
698,0.396,0.9480352,sol_nn
699,0.398,0.9480834,sol_nn
700,0.4,0.948138,sol_nn
701,0.402,0.9481993,sol_nn
702,0.404,0.9482677,sol_nn
703,0.406,0.9483434,sol_nn
704,0.408,0.94842744,sol_nn
705,0.41,0.94851935,sol_nn
706,0.412,0.9486196,sol_nn
707,0.414,0.94872844,sol_nn
708,0.416,0.94884586,sol_nn
709,0.418,0.9489715,sol_nn
710,0.42,0.94910514,sol_nn
711,0.422,0.9492465,sol_nn
712,0.424,0.94939566,sol_nn
713,0.426,0.94955117,sol_nn
714,0.428,0.94971293,sol_nn
715,0.43,0.94987905,sol_nn
716,0.432,0.950049,sol_nn
717,0.434,0.95022094,sol_nn
718,0.436,0.9503937,sol_nn
719,0.438,0.9505648,sol_nn
720,0.44,0.95073265,sol_nn
721,0.442,0.9508949,sol_nn
722,0.444,0.95104885,sol_nn
723,0.446,0.9511921,sol_nn
724,0.448,0.95132166,sol_nn
725,0.45,0.95143414,sol_nn
726,0.452,0.9515264,sol_nn
727,0.454,0.95159525,sol_nn
728,0.456,0.9516368,sol_nn
729,0.458,0.95164794,sol_nn
730,0.46,0.9516238,sol_nn
731,0.462,0.95156187,sol_nn
732,0.464,0.9514573,sol_nn
733,0.466,0.95130676,sol_nn
734,0.468,0.95110625,sol_nn
735,0.47,0.9508518,sol_nn
736,0.472,0.95054024,sol_nn
737,0.474,0.9501677,sol_nn
738,0.476,0.9497312,sol_nn
739,0.478,0.94922644,sol_nn
740,0.48,0.9486514,sol_nn
741,0.482,0.94800246,sol_nn
742,0.484,0.94727767,sol_nn
743,0.486,0.94647485,sol_nn
744,0.488,0.94559115,sol_nn
745,0.49,0.9446251,sol_nn
746,0.492,0.94357574,sol_nn
747,0.494,0.94244087,sol_nn
748,0.496,0.9412203,sol_nn
749,0.498,0.93991345,sol_nn
750,0.5,0.9385187,sol_nn
751,0.502,0.9370369,sol_nn
752,0.504,0.9354685,sol_nn
753,0.506,0.9338131,sol_nn
754,0.508,0.9320711,sol_nn
755,0.51,0.93024397,sol_nn
756,0.512,0.92833245,sol_nn
757,0.514,0.9263375,sol_nn
758,0.516,0.92426074,sol_nn
759,0.518,0.922103,sol_nn
760,0.52,0.9198668,sol_nn
761,0.522,0.91755295,sol_nn
762,0.524,0.9151635,sol_nn
763,0.526,0.9127011,sol_nn
764,0.528,0.9101662,sol_nn
765,0.53,0.9075626,sol_nn
766,0.532,0.90489066,sol_nn
767,0.534,0.902153,sol_nn
768,0.536,0.89935195,sol_nn
769,0.538,0.89648956,sol_nn
770,0.54,0.8935679,sol_nn
771,0.542,0.8905889,sol_nn
772,0.544,0.88755476,sol_nn
773,0.546,0.8844671,sol_nn
774,0.548,0.8813289,sol_nn
775,0.55,0.8781407,sol_nn
776,0.552,0.8749055,sol_nn
777,0.554,0.87162507,sol_nn
778,0.556,0.8683008,sol_nn
779,0.558,0.8649348,sol_nn
780,0.56,0.86152905,sol_nn
781,0.562,0.85808456,sol_nn
782,0.564,0.85460365,sol_nn
783,0.566,0.8510877,sol_nn
784,0.568,0.8475383,sol_nn
785,0.57,0.8439571,sol_nn
786,0.572,0.840345,sol_nn
787,0.574,0.8367041,sol_nn
788,0.576,0.8330348,sol_nn
789,0.578,0.8293391,sol_nn
790,0.58,0.82561857,sol_nn
791,0.582,0.8218734,sol_nn
792,0.584,0.81810564,sol_nn
793,0.586,0.8143161,sol_nn
794,0.588,0.81050605,sol_nn
795,0.59,0.80667603,sol_nn
796,0.592,0.8028275,sol_nn
797,0.594,0.7989613,sol_nn
798,0.596,0.7950778,sol_nn
799,0.598,0.79117876,sol_nn
800,0.6,0.78726465,sol_nn
801,0.602,0.7833361,sol_nn
802,0.604,0.7793939,sol_nn
803,0.606,0.7754389,sol_nn
804,0.608,0.7714723,sol_nn
805,0.61,0.7674937,sol_nn
806,0.612,0.7635047,sol_nn
807,0.614,0.7595056,sol_nn
808,0.616,0.7554972,sol_nn
809,0.618,0.7514799,sol_nn
810,0.62,0.7474539,sol_nn
811,0.622,0.7434201,sol_nn
812,0.624,0.73937935,sol_nn
813,0.626,0.7353315,sol_nn
814,0.628,0.7312772,sol_nn
815,0.63,0.72721756,sol_nn
816,0.632,0.7231521,sol_nn
817,0.634,0.71908134,sol_nn
818,0.636,0.71500635,sol_nn
819,0.638,0.71092725,sol_nn
820,0.64,0.70684385,sol_nn
821,0.642,0.7027569,sol_nn
822,0.644,0.69866675,sol_nn
823,0.646,0.69457346,sol_nn
824,0.648,0.690478,sol_nn
825,0.65,0.6863802,sol_nn
826,0.652,0.68228054,sol_nn
827,0.654,0.6781788,sol_nn
828,0.656,0.67407584,sol_nn
829,0.658,0.66997147,sol_nn
830,0.66,0.66586626,sol_nn
831,0.662,0.6617599,sol_nn
832,0.664,0.65765357,sol_nn
833,0.666,0.65354615,sol_nn
834,0.668,0.6494391,sol_nn
835,0.67,0.64533204,sol_nn
836,0.672,0.6412252,sol_nn
837,0.674,0.6371187,sol_nn
838,0.676,0.6330124,sol_nn
839,0.678,0.6289073,sol_nn
840,0.68,0.6248027,sol_nn
841,0.682,0.6206995,sol_nn
842,0.684,0.61659706,sol_nn
843,0.686,0.6124959,sol_nn
844,0.688,0.6083965,sol_nn
845,0.69,0.6042985,sol_nn
846,0.692,0.6002018,sol_nn
847,0.694,0.5961066,sol_nn
848,0.696,0.5920135,sol_nn
849,0.698,0.5879226,sol_nn
850,0.7,0.5838332,sol_nn
851,0.702,0.57974625,sol_nn
852,0.704,0.5756609,sol_nn
853,0.706,0.5715782,sol_nn
854,0.708,0.5674976,sol_nn
855,0.71,0.56341934,sol_nn
856,0.712,0.5593436,sol_nn
857,0.714,0.55526984,sol_nn
858,0.716,0.5511992,sol_nn
859,0.718,0.54713076,sol_nn
860,0.72,0.5430651,sol_nn
861,0.722,0.53900194,sol_nn
862,0.724,0.5349418,sol_nn
863,0.726,0.5308837,sol_nn
864,0.728,0.52682877,sol_nn
865,0.73,0.52277625,sol_nn
866,0.732,0.51872694,sol_nn
867,0.734,0.5146804,sol_nn
868,0.736,0.5106365,sol_nn
869,0.738,0.5065956,sol_nn
870,0.74,0.5025573,sol_nn
871,0.742,0.49852234,sol_nn
872,0.744,0.4944897,sol_nn
873,0.746,0.49046022,sol_nn
874,0.748,0.48643363,sol_nn
875,0.75,0.48240995,sol_nn
876,0.752,0.47838914,sol_nn
877,0.754,0.47437143,sol_nn
878,0.756,0.47035655,sol_nn
879,0.758,0.4663444,sol_nn
880,0.76,0.4623353,sol_nn
881,0.762,0.4583289,sol_nn
882,0.764,0.45432585,sol_nn
883,0.766,0.45032555,sol_nn
884,0.768,0.44632787,sol_nn
885,0.77,0.44233346,sol_nn
886,0.772,0.43834156,sol_nn
887,0.774,0.43435276,sol_nn
888,0.776,0.43036708,sol_nn
889,0.778,0.42638403,sol_nn
890,0.78,0.42240357,sol_nn
891,0.782,0.4184261,sol_nn
892,0.784,0.4144518,sol_nn
893,0.786,0.4104798,sol_nn
894,0.788,0.40651083,sol_nn
895,0.79,0.40254465,sol_nn
896,0.792,0.3985815,sol_nn
897,0.794,0.3946209,sol_nn
898,0.796,0.39066285,sol_nn
899,0.798,0.3867078,sol_nn
900,0.8,0.38275537,sol_nn
901,0.802,0.37880558,sol_nn
902,0.804,0.37485874,sol_nn
903,0.806,0.3709142,sol_nn
904,0.808,0.3669728,sol_nn
905,0.81,0.36303395,sol_nn
906,0.812,0.35909766,sol_nn
907,0.814,0.35516387,sol_nn
908,0.816,0.351233,sol_nn
909,0.818,0.34730437,sol_nn
910,0.82,0.34337887,sol_nn
911,0.822,0.3394555,sol_nn
912,0.824,0.33553514,sol_nn
913,0.826,0.331617,sol_nn
914,0.828,0.3277016,sol_nn
915,0.83,0.32378843,sol_nn
916,0.832,0.3198782,sol_nn
917,0.834,0.31597042,sol_nn
918,0.836,0.31206498,sol_nn
919,0.838,0.3081623,sol_nn
920,0.84,0.3042621,sol_nn
921,0.842,0.3003642,sol_nn
922,0.844,0.29646903,sol_nn
923,0.846,0.29257601,sol_nn
924,0.848,0.28868592,sol_nn
925,0.85,0.28479806,sol_nn
926,0.852,0.28091288,sol_nn
927,0.854,0.2770297,sol_nn
928,0.856,0.2731492,sol_nn
929,0.858,0.26927128,sol_nn
930,0.86,0.26539567,sol_nn
931,0.862,0.26152268,sol_nn
932,0.864,0.25765184,sol_nn
933,0.866,0.25378358,sol_nn
934,0.868,0.24991785,sol_nn
935,0.87,0.24605447,sol_nn
936,0.872,0.24219346,sol_nn
937,0.874,0.23833483,sol_nn
938,0.876,0.23447904,sol_nn
939,0.878,0.23062493,sol_nn
940,0.88,0.22677405,sol_nn
941,0.882,0.22292489,sol_nn
942,0.884,0.21907857,sol_nn
943,0.886,0.21523452,sol_nn
944,0.888,0.21139278,sol_nn
945,0.89,0.20755365,sol_nn
946,0.892,0.20371678,sol_nn
947,0.894,0.19988254,sol_nn
948,0.896,0.19605029,sol_nn
949,0.898,0.19222085,sol_nn
950,0.9,0.18839402,sol_nn
951,0.902,0.18456908,sol_nn
952,0.904,0.18074709,sol_nn
953,0.906,0.17692688,sol_nn
954,0.908,0.17310941,sol_nn
955,0.91,0.16929434,sol_nn
956,0.912,0.16548195,sol_nn
957,0.914,0.16167185,sol_nn
958,0.916,0.15786397,sol_nn
959,0.918,0.1540586,sol_nn
960,0.92,0.15025549,sol_nn
961,0.922,0.14645518,sol_nn
962,0.924,0.14265707,sol_nn
963,0.926,0.13886167,sol_nn
964,0.928,0.13506863,sol_nn
965,0.93,0.1312775,sol_nn
966,0.932,0.12748961,sol_nn
967,0.934,0.12370369,sol_nn
968,0.936,0.11992031,sol_nn
969,0.938,0.11613923,sol_nn
970,0.94,0.112360865,sol_nn
971,0.942,0.10858481,sol_nn
972,0.944,0.1048112,sol_nn
973,0.946,0.10103999,sol_nn
974,0.948,0.09727137,sol_nn
975,0.95,0.09350519,sol_nn
976,0.952,0.089741565,sol_nn
977,0.954,0.08598043,sol_nn
978,0.956,0.08222141,sol_nn
979,0.958,0.078464955,sol_nn
980,0.96,0.07471114,sol_nn
981,0.962,0.07095969,sol_nn
982,0.964,0.06721085,sol_nn
983,0.966,0.06346436,sol_nn
984,0.968,0.05972046,sol_nn
985,0.97,0.055978812,sol_nn
986,0.972,0.052239776,sol_nn
987,0.974,0.048503235,sol_nn
988,0.976,0.044769228,sol_nn
989,0.978,0.041037433,sol_nn
990,0.98,0.037308175,sol_nn
991,0.982,0.033581547,sol_nn
992,0.984,0.029857088,sol_nn
993,0.986,0.026135404,sol_nn
994,0.988,0.02241623,sol_nn
995,0.99,0.018699173,sol_nn
996,0.992,0.014984971,sol_nn
997,0.994,0.011272959,sol_nn
998,0.996,0.007563629,sol_nn
999,0.998,0.0038566233,sol_nn
1000,1.0,0.00015216228,sol_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_500/test_nn.csv <==
,X_x,value,name
0,-1.0,0.000216824,test_nn
1,-0.998,0.0039365864,test_nn
2,-0.996,0.007662705,test_nn
3,-0.994,0.011395905,test_nn
4,-0.992,0.015135892,test_nn
5,-0.99,0.01888214,test_nn
6,-0.988,0.022635479,test_nn
7,-0.986,0.02639485,test_nn
8,-0.984,0.030161027,test_nn
9,-0.982,0.033933703,test_nn
10,-0.98,0.03771268,test_nn
11,-0.978,0.0414979,test_nn
12,-0.976,0.045289453,test_nn
13,-0.974,0.049087275,test_nn
14,-0.972,0.052891187,test_nn
15,-0.97,0.056701355,test_nn
16,-0.968,0.060517386,test_nn
17,-0.966,0.064339675,test_nn
18,-0.964,0.068167746,test_nn
19,-0.962,0.07200169,test_nn
20,-0.96,0.07584157,test_nn
21,-0.958,0.07968708,test_nn
22,-0.956,0.08353848,test_nn
23,-0.954,0.08739542,test_nn
24,-0.952,0.0912579,test_nn
25,-0.95,0.09512627,test_nn
26,-0.948,0.098999605,test_nn
27,-0.946,0.10287862,test_nn
28,-0.944,0.106763035,test_nn
29,-0.942,0.11065252,test_nn
30,-0.94,0.11454766,test_nn
31,-0.938,0.11844777,test_nn
32,-0.936,0.12235296,test_nn
33,-0.934,0.12626329,test_nn
34,-0.932,0.1301787,test_nn
35,-0.93,0.13409878,test_nn
36,-0.928,0.138024,test_nn
37,-0.926,0.14195378,test_nn
38,-0.924,0.14588869,test_nn
39,-0.922,0.1498281,test_nn
40,-0.92,0.15377218,test_nn
41,-0.918,0.15772085,test_nn
42,-0.916,0.16167398,test_nn
43,-0.914,0.16563159,test_nn
44,-0.912,0.16959345,test_nn
45,-0.91,0.17355967,test_nn
46,-0.908,0.17753038,test_nn
47,-0.906,0.18150514,test_nn
48,-0.904,0.1854839,test_nn
49,-0.902,0.1894669,test_nn
50,-0.9,0.19345383,test_nn
51,-0.898,0.19744469,test_nn
52,-0.896,0.20143913,test_nn
53,-0.894,0.20543788,test_nn
54,-0.892,0.20943992,test_nn
55,-0.89,0.21344583,test_nn
56,-0.888,0.21745521,test_nn
57,-0.886,0.22146833,test_nn
58,-0.884,0.22548476,test_nn
59,-0.882,0.22950444,test_nn
60,-0.88,0.2335276,test_nn
61,-0.878,0.23755428,test_nn
62,-0.876,0.24158384,test_nn
63,-0.874,0.24561666,test_nn
64,-0.872,0.24965222,test_nn
65,-0.87,0.253691,test_nn
66,-0.868,0.2577326,test_nn
67,-0.866,0.26177725,test_nn
68,-0.864,0.26582426,test_nn
69,-0.862,0.26987424,test_nn
70,-0.86,0.27392682,test_nn
71,-0.858,0.27798188,test_nn
72,-0.856,0.28203934,test_nn
73,-0.854,0.28609952,test_nn
74,-0.852,0.29016176,test_nn
75,-0.85,0.29422635,test_nn
76,-0.848,0.29829305,test_nn
77,-0.846,0.3023619,test_nn
78,-0.844,0.30643287,test_nn
79,-0.842,0.31050557,test_nn
80,-0.84,0.31458047,test_nn
81,-0.838,0.31865677,test_nn
82,-0.836,0.32273525,test_nn
83,-0.834,0.32681504,test_nn
84,-0.832,0.3308965,test_nn
85,-0.83,0.3349798,test_nn
86,-0.828,0.33906412,test_nn
87,-0.826,0.34314993,test_nn
88,-0.824,0.34723708,test_nn
89,-0.822,0.35132545,test_nn
90,-0.82,0.3554148,test_nn
91,-0.818,0.35950512,test_nn
92,-0.816,0.36359662,test_nn
93,-0.814,0.36768898,test_nn
94,-0.812,0.37178198,test_nn
95,-0.81,0.3758759,test_nn
96,-0.808,0.37997028,test_nn
97,-0.806,0.38406536,test_nn
98,-0.804,0.38816082,test_nn
99,-0.802,0.39225674,test_nn
100,-0.8,0.39635313,test_nn
101,-0.798,0.40044942,test_nn
102,-0.796,0.40454593,test_nn
103,-0.794,0.40864265,test_nn
104,-0.792,0.41273975,test_nn
105,-0.79,0.41683602,test_nn
106,-0.788,0.4209325,test_nn
107,-0.786,0.42502856,test_nn
108,-0.784,0.42912441,test_nn
109,-0.782,0.43321967,test_nn
110,-0.78,0.43731472,test_nn
111,-0.778,0.44140905,test_nn
112,-0.776,0.44550234,test_nn
113,-0.774,0.44959527,test_nn
114,-0.772,0.45368737,test_nn
115,-0.77,0.45777833,test_nn
116,-0.768,0.4618684,test_nn
117,-0.766,0.46595728,test_nn
118,-0.764,0.470045,test_nn
119,-0.762,0.4741313,test_nn
120,-0.76,0.47821647,test_nn
121,-0.758,0.48229966,test_nn
122,-0.756,0.48638186,test_nn
123,-0.754,0.4904622,test_nn
124,-0.752,0.49454093,test_nn
125,-0.75,0.49861753,test_nn
126,-0.748,0.5026924,test_nn
127,-0.746,0.50676554,test_nn
128,-0.744,0.51083624,test_nn
129,-0.742,0.51490486,test_nn
130,-0.74,0.5189713,test_nn
131,-0.738,0.52303517,test_nn
132,-0.736,0.5270968,test_nn
133,-0.734,0.53115594,test_nn
134,-0.732,0.5352123,test_nn
135,-0.73,0.5392662,test_nn
136,-0.728,0.54331726,test_nn
137,-0.726,0.54736525,test_nn
138,-0.724,0.5514105,test_nn
139,-0.722,0.5554524,test_nn
140,-0.72,0.5594912,test_nn
141,-0.718,0.5635271,test_nn
142,-0.716,0.5675598,test_nn
143,-0.714,0.5715886,test_nn
144,-0.712,0.5756139,test_nn
145,-0.71,0.57963634,test_nn
146,-0.708,0.58365464,test_nn
147,-0.706,0.5876695,test_nn
148,-0.704,0.59168047,test_nn
149,-0.702,0.59568727,test_nn
150,-0.7,0.5996906,test_nn
151,-0.698,0.60368973,test_nn
152,-0.696,0.6076848,test_nn
153,-0.694,0.61167574,test_nn
154,-0.692,0.6156628,test_nn
155,-0.69,0.61964506,test_nn
156,-0.688,0.6236233,test_nn
157,-0.686,0.6275973,test_nn
158,-0.684,0.6315667,test_nn
159,-0.682,0.6355321,test_nn
160,-0.68,0.63949245,test_nn
161,-0.678,0.64344877,test_nn
162,-0.676,0.6474002,test_nn
163,-0.674,0.6513472,test_nn
164,-0.672,0.65528965,test_nn
165,-0.67,0.6592277,test_nn
166,-0.668,0.663161,test_nn
167,-0.666,0.66708964,test_nn
168,-0.664,0.6710141,test_nn
169,-0.662,0.67493373,test_nn
170,-0.66,0.67884946,test_nn
171,-0.658,0.68276036,test_nn
172,-0.656,0.686667,test_nn
173,-0.654,0.6905694,test_nn
174,-0.652,0.6944679,test_nn
175,-0.65,0.6983623,test_nn
176,-0.648,0.70225304,test_nn
177,-0.646,0.7061396,test_nn
178,-0.644,0.71002305,test_nn
179,-0.642,0.7139029,test_nn
180,-0.64,0.71778,test_nn
181,-0.638,0.72165406,test_nn
182,-0.636,0.72552526,test_nn
183,-0.634,0.72939456,test_nn
184,-0.632,0.73326164,test_nn
185,-0.63,0.7371273,test_nn
186,-0.628,0.74099153,test_nn
187,-0.626,0.74485505,test_nn
188,-0.624,0.7487185,test_nn
189,-0.622,0.7525818,test_nn
190,-0.62,0.75644577,test_nn
191,-0.618,0.76031125,test_nn
192,-0.616,0.76417845,test_nn
193,-0.614,0.7680482,test_nn
194,-0.612,0.77192134,test_nn
195,-0.61,0.77579856,test_nn
196,-0.608,0.7796805,test_nn
197,-0.606,0.7835681,test_nn
198,-0.604,0.7874626,test_nn
199,-0.602,0.7913642,test_nn
200,-0.6,0.79527396,test_nn
201,-0.598,0.79919356,test_nn
202,-0.596,0.8031235,test_nn
203,-0.594,0.8070653,test_nn
204,-0.592,0.8110193,test_nn
205,-0.59,0.814987,test_nn
206,-0.588,0.8189693,test_nn
207,-0.586,0.8229674,test_nn
208,-0.584,0.82698244,test_nn
209,-0.582,0.83101535,test_nn
210,-0.58,0.83506674,test_nn
211,-0.578,0.83913755,test_nn
212,-0.576,0.8432282,test_nn
213,-0.574,0.8473394,test_nn
214,-0.572,0.8514712,test_nn
215,-0.57,0.8556241,test_nn
216,-0.568,0.8597969,test_nn
217,-0.566,0.8639896,test_nn
218,-0.564,0.8682009,test_nn
219,-0.562,0.8724292,test_nn
220,-0.56,0.876672,test_nn
221,-0.558,0.8809269,test_nn
222,-0.556,0.88519037,test_nn
223,-0.554,0.88945746,test_nn
224,-0.552,0.8937241,test_nn
225,-0.55,0.89798313,test_nn
226,-0.548,0.9022282,test_nn
227,-0.546,0.9064508,test_nn
228,-0.544,0.9106416,test_nn
229,-0.542,0.91479117,test_nn
230,-0.54,0.9188878,test_nn
231,-0.538,0.92291987,test_nn
232,-0.536,0.92687374,test_nn
233,-0.534,0.93073636,test_nn
234,-0.532,0.9344937,test_nn
235,-0.53,0.9381317,test_nn
236,-0.528,0.9416363,test_nn
237,-0.526,0.9449935,test_nn
238,-0.524,0.9481913,test_nn
239,-0.522,0.95121735,test_nn
240,-0.52,0.9540624,test_nn
241,-0.518,0.95671797,test_nn
242,-0.516,0.9591778,test_nn
243,-0.514,0.9614383,test_nn
244,-0.512,0.96349895,test_nn
245,-0.51,0.96536034,test_nn
246,-0.508,0.9670261,test_nn
247,-0.506,0.9685029,test_nn
248,-0.504,0.96979856,test_nn
249,-0.502,0.9709222,test_nn
250,-0.5,0.97188574,test_nn
251,-0.498,0.97270083,test_nn
252,-0.496,0.97338027,test_nn
253,-0.494,0.97393787,test_nn
254,-0.492,0.9743863,test_nn
255,-0.49,0.9747378,test_nn
256,-0.488,0.9750052,test_nn
257,-0.486,0.97520024,test_nn
258,-0.484,0.9753331,test_nn
259,-0.482,0.97541416,test_nn
260,-0.48,0.9754518,test_nn
261,-0.478,0.97545403,test_nn
262,-0.476,0.97542804,test_nn
263,-0.474,0.9753794,test_nn
264,-0.472,0.9753135,test_nn
265,-0.47,0.9752347,test_nn
266,-0.468,0.9751467,test_nn
267,-0.466,0.9750527,test_nn
268,-0.464,0.9749551,test_nn
269,-0.462,0.9748556,test_nn
270,-0.46,0.9747562,test_nn
271,-0.458,0.97465837,test_nn
272,-0.456,0.9745624,test_nn
273,-0.454,0.97446936,test_nn
274,-0.452,0.97437966,test_nn
275,-0.45,0.9742938,test_nn
276,-0.448,0.97421205,test_nn
277,-0.446,0.9741344,test_nn
278,-0.444,0.9740601,test_nn
279,-0.442,0.9739903,test_nn
280,-0.44,0.97392446,test_nn
281,-0.438,0.97386193,test_nn
282,-0.436,0.9738034,test_nn
283,-0.434,0.9737485,test_nn
284,-0.432,0.9736965,test_nn
285,-0.43,0.9736478,test_nn
286,-0.428,0.97360206,test_nn
287,-0.426,0.973559,test_nn
288,-0.424,0.97351885,test_nn
289,-0.422,0.97348106,test_nn
290,-0.42,0.97344613,test_nn
291,-0.418,0.9734131,test_nn
292,-0.416,0.9733823,test_nn
293,-0.414,0.973354,test_nn
294,-0.412,0.9733278,test_nn
295,-0.41,0.9733033,test_nn
296,-0.408,0.97328126,test_nn
297,-0.406,0.97326076,test_nn
298,-0.404,0.9732422,test_nn
299,-0.402,0.97322583,test_nn
300,-0.4,0.9732113,test_nn
301,-0.398,0.9731983,test_nn
302,-0.396,0.9731876,test_nn
303,-0.394,0.97317904,test_nn
304,-0.392,0.973172,test_nn
305,-0.39,0.9731669,test_nn
306,-0.388,0.97316337,test_nn
307,-0.386,0.973162,test_nn
308,-0.384,0.9731624,test_nn
309,-0.382,0.9731648,test_nn
310,-0.38,0.97316915,test_nn
311,-0.378,0.9731755,test_nn
312,-0.376,0.97318345,test_nn
313,-0.374,0.9731934,test_nn
314,-0.372,0.97320527,test_nn
315,-0.37,0.9732191,test_nn
316,-0.368,0.9732346,test_nn
317,-0.366,0.9732518,test_nn
318,-0.364,0.9732711,test_nn
319,-0.362,0.9732927,test_nn
320,-0.36,0.97331536,test_nn
321,-0.358,0.97334003,test_nn
322,-0.356,0.9733665,test_nn
323,-0.354,0.97339463,test_nn
324,-0.352,0.9734247,test_nn
325,-0.35,0.97345626,test_nn
326,-0.348,0.97348934,test_nn
327,-0.346,0.973524,test_nn
328,-0.344,0.97356045,test_nn
329,-0.342,0.97359836,test_nn
330,-0.34,0.9736377,test_nn
331,-0.338,0.9736782,test_nn
332,-0.336,0.97372055,test_nn
333,-0.334,0.97376394,test_nn
334,-0.332,0.9738089,test_nn
335,-0.33,0.9738551,test_nn
336,-0.328,0.97390187,test_nn
337,-0.326,0.97395015,test_nn
338,-0.324,0.9739996,test_nn
339,-0.322,0.97404975,test_nn
340,-0.32,0.9741012,test_nn
341,-0.318,0.9741535,test_nn
342,-0.316,0.9742063,test_nn
343,-0.314,0.97426,test_nn
344,-0.312,0.9743141,test_nn
345,-0.31,0.9743693,test_nn
346,-0.308,0.9744252,test_nn
347,-0.306,0.9744813,test_nn
348,-0.304,0.9745379,test_nn
349,-0.302,0.97459495,test_nn
350,-0.3,0.97465205,test_nn
351,-0.298,0.97470975,test_nn
352,-0.296,0.9747673,test_nn
353,-0.294,0.9748255,test_nn
354,-0.292,0.97488356,test_nn
355,-0.29,0.9749415,test_nn
356,-0.288,0.9749993,test_nn
357,-0.286,0.9750577,test_nn
358,-0.284,0.9751152,test_nn
359,-0.282,0.97517234,test_nn
360,-0.28,0.9752301,test_nn
361,-0.278,0.97528654,test_nn
362,-0.276,0.9753436,test_nn
363,-0.274,0.97539926,test_nn
364,-0.272,0.97545457,test_nn
365,-0.27,0.97550976,test_nn
366,-0.268,0.97556424,test_nn
367,-0.266,0.97561777,test_nn
368,-0.264,0.9756707,test_nn
369,-0.262,0.975723,test_nn
370,-0.26,0.97577435,test_nn
371,-0.258,0.975825,test_nn
372,-0.256,0.9758745,test_nn
373,-0.254,0.9759233,test_nn
374,-0.252,0.97597086,test_nn
375,-0.25,0.9760176,test_nn
376,-0.248,0.976063,test_nn
377,-0.246,0.9761076,test_nn
378,-0.244,0.9761508,test_nn
379,-0.242,0.9761929,test_nn
380,-0.24,0.97623384,test_nn
381,-0.238,0.9762737,test_nn
382,-0.236,0.9763117,test_nn
383,-0.234,0.97634894,test_nn
384,-0.232,0.9763845,test_nn
385,-0.23,0.97641873,test_nn
386,-0.228,0.9764517,test_nn
387,-0.226,0.9764829,test_nn
388,-0.224,0.9765132,test_nn
389,-0.222,0.97654164,test_nn
390,-0.22,0.9765687,test_nn
391,-0.218,0.9765943,test_nn
392,-0.216,0.97661835,test_nn
393,-0.214,0.97664076,test_nn
394,-0.212,0.9766621,test_nn
395,-0.21,0.9766815,test_nn
396,-0.208,0.9766995,test_nn
397,-0.206,0.9767158,test_nn
398,-0.204,0.97673076,test_nn
399,-0.202,0.97674346,test_nn
400,-0.2,0.9767556,test_nn
401,-0.198,0.9767655,test_nn
402,-0.196,0.97677445,test_nn
403,-0.194,0.9767813,test_nn
404,-0.192,0.97678685,test_nn
405,-0.19,0.9767908,test_nn
406,-0.188,0.9767929,test_nn
407,-0.186,0.9767938,test_nn
408,-0.184,0.97679335,test_nn
409,-0.182,0.97679156,test_nn
410,-0.18,0.976788,test_nn
411,-0.178,0.97678274,test_nn
412,-0.176,0.9767766,test_nn
413,-0.174,0.9767689,test_nn
414,-0.172,0.9767597,test_nn
415,-0.17,0.9767492,test_nn
416,-0.168,0.9767373,test_nn
417,-0.166,0.9767242,test_nn
418,-0.164,0.9767103,test_nn
419,-0.162,0.9766945,test_nn
420,-0.16,0.97667783,test_nn
421,-0.158,0.9766601,test_nn
422,-0.156,0.9766411,test_nn
423,-0.154,0.97662115,test_nn
424,-0.152,0.9766001,test_nn
425,-0.15,0.9765778,test_nn
426,-0.148,0.97655493,test_nn
427,-0.146,0.9765315,test_nn
428,-0.144,0.97650653,test_nn
429,-0.142,0.9764814,test_nn
430,-0.14,0.97645515,test_nn
431,-0.138,0.97642815,test_nn
432,-0.136,0.9764008,test_nn
433,-0.134,0.97637224,test_nn
434,-0.132,0.97634375,test_nn
435,-0.13,0.97631425,test_nn
436,-0.128,0.9762849,test_nn
437,-0.126,0.9762546,test_nn
438,-0.124,0.97622454,test_nn
439,-0.122,0.9761939,test_nn
440,-0.12,0.97616273,test_nn
441,-0.118,0.97613204,test_nn
442,-0.116,0.9761006,test_nn
443,-0.114,0.9760698,test_nn
444,-0.112,0.9760387,test_nn
445,-0.11,0.97600746,test_nn
446,-0.108,0.9759762,test_nn
447,-0.106,0.9759457,test_nn
448,-0.104,0.9759149,test_nn
449,-0.102,0.9758847,test_nn
450,-0.1,0.9758548,test_nn
451,-0.098,0.97582513,test_nn
452,-0.096,0.97579634,test_nn
453,-0.094,0.9757675,test_nn
454,-0.092,0.97573984,test_nn
455,-0.09,0.97571224,test_nn
456,-0.088,0.97568554,test_nn
457,-0.086,0.9756598,test_nn
458,-0.084,0.9756343,test_nn
459,-0.082,0.97561044,test_nn
460,-0.08,0.975587,test_nn
461,-0.078,0.97556454,test_nn
462,-0.076,0.975543,test_nn
463,-0.074,0.9755227,test_nn
464,-0.072,0.9755035,test_nn
465,-0.07,0.97548527,test_nn
466,-0.068,0.9754683,test_nn
467,-0.066,0.97545254,test_nn
468,-0.064,0.9754381,test_nn
469,-0.062,0.9754247,test_nn
470,-0.06,0.975413,test_nn
471,-0.058,0.97540253,test_nn
472,-0.056,0.9753935,test_nn
473,-0.054,0.97538596,test_nn
474,-0.052,0.97538006,test_nn
475,-0.05,0.97537535,test_nn
476,-0.048,0.97537297,test_nn
477,-0.046,0.9753713,test_nn
478,-0.044,0.9753714,test_nn
479,-0.042,0.9753734,test_nn
480,-0.04,0.9753766,test_nn
481,-0.038,0.97538215,test_nn
482,-0.036,0.975389,test_nn
483,-0.034,0.97539806,test_nn
484,-0.032,0.9754081,test_nn
485,-0.03,0.9754204,test_nn
486,-0.028,0.9754345,test_nn
487,-0.026,0.97545004,test_nn
488,-0.024,0.97546744,test_nn
489,-0.022,0.975487,test_nn
490,-0.02,0.9755082,test_nn
491,-0.018,0.97553134,test_nn
492,-0.016,0.9755559,test_nn
493,-0.014,0.9755826,test_nn
494,-0.012,0.9756112,test_nn
495,-0.01,0.9756414,test_nn
496,-0.008,0.9756734,test_nn
497,-0.006,0.9757075,test_nn
498,-0.004,0.9757428,test_nn
499,-0.002,0.9757804,test_nn
500,0.0,0.97581947,test_nn
501,0.002,0.9758604,test_nn
502,0.004,0.9759031,test_nn
503,0.006,0.9759475,test_nn
504,0.008,0.9759935,test_nn
505,0.01,0.97604126,test_nn
506,0.012,0.97609055,test_nn
507,0.014,0.9761414,test_nn
508,0.016,0.97619396,test_nn
509,0.018,0.97624826,test_nn
510,0.02,0.97630394,test_nn
511,0.022,0.97636104,test_nn
512,0.024,0.97641957,test_nn
513,0.026,0.97647977,test_nn
514,0.028,0.97654134,test_nn
515,0.03,0.97660404,test_nn
516,0.032,0.9766685,test_nn
517,0.034,0.9767336,test_nn
518,0.036,0.9768003,test_nn
519,0.038,0.9768679,test_nn
520,0.04,0.9769374,test_nn
521,0.042,0.97700715,test_nn
522,0.044,0.9770784,test_nn
523,0.046,0.9771509,test_nn
524,0.048,0.97722334,test_nn
525,0.05,0.9772975,test_nn
526,0.052,0.9773721,test_nn
527,0.054,0.977448,test_nn
528,0.056,0.97752446,test_nn
529,0.058,0.9776016,test_nn
530,0.06,0.97767913,test_nn
531,0.062,0.97775745,test_nn
532,0.064,0.97783625,test_nn
533,0.066,0.9779156,test_nn
534,0.068,0.97799546,test_nn
535,0.07,0.97807544,test_nn
536,0.072,0.97815555,test_nn
537,0.074,0.97823584,test_nn
538,0.076,0.97831684,test_nn
539,0.078,0.97839755,test_nn
540,0.08,0.97847843,test_nn
541,0.082,0.9785594,test_nn
542,0.084,0.97864014,test_nn
543,0.086,0.9787208,test_nn
544,0.088,0.9788009,test_nn
545,0.09,0.9788815,test_nn
546,0.092,0.9789612,test_nn
547,0.094,0.9790406,test_nn
548,0.096,0.9791195,test_nn
549,0.098,0.97919804,test_nn
550,0.1,0.979276,test_nn
551,0.102,0.9793532,test_nn
552,0.104,0.9794301,test_nn
553,0.106,0.9795057,test_nn
554,0.108,0.9795806,test_nn
555,0.11,0.97965497,test_nn
556,0.112,0.97972786,test_nn
557,0.114,0.9798006,test_nn
558,0.116,0.97987175,test_nn
559,0.118,0.97994184,test_nn
560,0.12,0.9800108,test_nn
561,0.122,0.9800784,test_nn
562,0.124,0.9801448,test_nn
563,0.126,0.9802101,test_nn
564,0.128,0.9802738,test_nn
565,0.13,0.98033637,test_nn
566,0.132,0.98039705,test_nn
567,0.134,0.9804565,test_nn
568,0.136,0.9805142,test_nn
569,0.138,0.9805704,test_nn
570,0.14,0.9806247,test_nn
571,0.142,0.9806779,test_nn
572,0.144,0.9807286,test_nn
573,0.146,0.98077804,test_nn
574,0.148,0.98082536,test_nn
575,0.15,0.9808711,test_nn
576,0.152,0.98091435,test_nn
577,0.154,0.98095596,test_nn
578,0.156,0.9809961,test_nn
579,0.158,0.98103386,test_nn
580,0.16,0.98106945,test_nn
581,0.162,0.98110324,test_nn
582,0.164,0.98113453,test_nn
583,0.166,0.9811636,test_nn
584,0.168,0.9811909,test_nn
585,0.17,0.9812159,test_nn
586,0.172,0.9812386,test_nn
587,0.174,0.9812594,test_nn
588,0.176,0.9812778,test_nn
589,0.178,0.981294,test_nn
590,0.18,0.9813076,test_nn
591,0.182,0.98131937,test_nn
592,0.184,0.9813286,test_nn
593,0.186,0.9813358,test_nn
594,0.188,0.98134047,test_nn
595,0.19,0.9813429,test_nn
596,0.192,0.9813431,test_nn
597,0.194,0.9813412,test_nn
598,0.196,0.9813367,test_nn
599,0.198,0.98133034,test_nn
600,0.2,0.98132116,test_nn
601,0.202,0.9813103,test_nn
602,0.204,0.9812972,test_nn
603,0.206,0.98128134,test_nn
604,0.208,0.9812636,test_nn
605,0.21,0.98124397,test_nn
606,0.212,0.98122185,test_nn
607,0.214,0.9811978,test_nn
608,0.216,0.9811716,test_nn
609,0.218,0.98114306,test_nn
610,0.22,0.981113,test_nn
611,0.222,0.981081,test_nn
612,0.224,0.9810468,test_nn
613,0.226,0.98101074,test_nn
614,0.228,0.9809726,test_nn
615,0.23,0.980933,test_nn
616,0.232,0.9808918,test_nn
617,0.234,0.98084855,test_nn
618,0.236,0.98080343,test_nn
619,0.238,0.9807576,test_nn
620,0.24,0.98070985,test_nn
621,0.242,0.9806608,test_nn
622,0.244,0.9806096,test_nn
623,0.246,0.98055804,test_nn
624,0.248,0.980505,test_nn
625,0.25,0.98045063,test_nn
626,0.252,0.98039526,test_nn
627,0.254,0.980339,test_nn
628,0.256,0.9802818,test_nn
629,0.258,0.9802238,test_nn
630,0.26,0.9801649,test_nn
631,0.262,0.98010534,test_nn
632,0.264,0.9800456,test_nn
633,0.266,0.979985,test_nn
634,0.268,0.97992444,test_nn
635,0.27,0.9798635,test_nn
636,0.272,0.9798024,test_nn
637,0.274,0.9797413,test_nn
638,0.276,0.9796803,test_nn
639,0.278,0.9796191,test_nn
640,0.28,0.9795588,test_nn
641,0.282,0.97949874,test_nn
642,0.284,0.97943956,test_nn
643,0.286,0.9793807,test_nn
644,0.288,0.9793223,test_nn
645,0.29,0.97926545,test_nn
646,0.292,0.97920996,test_nn
647,0.294,0.9791552,test_nn
648,0.296,0.979102,test_nn
649,0.298,0.9790503,test_nn
650,0.3,0.97900015,test_nn
651,0.302,0.97895205,test_nn
652,0.304,0.9789053,test_nn
653,0.306,0.97886115,test_nn
654,0.308,0.9788194,test_nn
655,0.31,0.9787797,test_nn
656,0.312,0.97874284,test_nn
657,0.314,0.97870857,test_nn
658,0.316,0.9786776,test_nn
659,0.318,0.97864944,test_nn
660,0.32,0.97862464,test_nn
661,0.322,0.97860324,test_nn
662,0.324,0.9785853,test_nn
663,0.326,0.9785712,test_nn
664,0.328,0.9785615,test_nn
665,0.33,0.9785553,test_nn
666,0.332,0.9785542,test_nn
667,0.334,0.9785572,test_nn
668,0.336,0.97856534,test_nn
669,0.338,0.97857785,test_nn
670,0.34,0.97859573,test_nn
671,0.342,0.97861886,test_nn
672,0.344,0.9786475,test_nn
673,0.346,0.97868186,test_nn
674,0.348,0.9787221,test_nn
675,0.35,0.97876835,test_nn
676,0.352,0.9788209,test_nn
677,0.354,0.97888,test_nn
678,0.356,0.97894585,test_nn
679,0.358,0.97901857,test_nn
680,0.36,0.97909784,test_nn
681,0.362,0.9791844,test_nn
682,0.364,0.9792782,test_nn
683,0.366,0.97937965,test_nn
684,0.368,0.97948873,test_nn
685,0.37,0.9796059,test_nn
686,0.372,0.9797305,test_nn
687,0.374,0.9798634,test_nn
688,0.376,0.9800048,test_nn
689,0.378,0.98015344,test_nn
690,0.38,0.98031074,test_nn
691,0.382,0.98047614,test_nn
692,0.384,0.9806503,test_nn
693,0.386,0.98083276,test_nn
694,0.388,0.98102283,test_nn
695,0.39,0.9812216,test_nn
696,0.392,0.98142785,test_nn
697,0.394,0.9816421,test_nn
698,0.396,0.9818641,test_nn
699,0.398,0.9820931,test_nn
700,0.4,0.98232913,test_nn
701,0.402,0.9825715,test_nn
702,0.404,0.98282003,test_nn
703,0.406,0.98307383,test_nn
704,0.408,0.98333263,test_nn
705,0.41,0.9835955,test_nn
706,0.412,0.98386145,test_nn
707,0.414,0.9841299,test_nn
708,0.416,0.9843997,test_nn
709,0.418,0.98466945,test_nn
710,0.42,0.98493814,test_nn
711,0.422,0.9852038,test_nn
712,0.424,0.9854661,test_nn
713,0.426,0.9857226,test_nn
714,0.428,0.9859719,test_nn
715,0.43,0.98621166,test_nn
716,0.432,0.9864402,test_nn
717,0.434,0.9866552,test_nn
718,0.436,0.9868548,test_nn
719,0.438,0.9870361,test_nn
720,0.44,0.987197,test_nn
721,0.442,0.98733485,test_nn
722,0.444,0.9874469,test_nn
723,0.446,0.9875307,test_nn
724,0.448,0.9875836,test_nn
725,0.45,0.987602,test_nn
726,0.452,0.9875835,test_nn
727,0.454,0.9875256,test_nn
728,0.456,0.98742497,test_nn
729,0.458,0.98727906,test_nn
730,0.46,0.9870845,test_nn
731,0.462,0.98683953,test_nn
732,0.464,0.9865407,test_nn
733,0.466,0.9861859,test_nn
734,0.468,0.9857726,test_nn
735,0.47,0.9852982,test_nn
736,0.472,0.9847609,test_nn
737,0.474,0.9841588,test_nn
738,0.476,0.9834901,test_nn
739,0.478,0.98275244,test_nn
740,0.48,0.9819448,test_nn
741,0.482,0.98106563,test_nn
742,0.484,0.98011416,test_nn
743,0.486,0.9790895,test_nn
744,0.488,0.97799027,test_nn
745,0.49,0.9768163,test_nn
746,0.492,0.9755674,test_nn
747,0.494,0.9742427,test_nn
748,0.496,0.97284263,test_nn
749,0.498,0.97136754,test_nn
750,0.5,0.9698164,test_nn
751,0.502,0.96819055,test_nn
752,0.504,0.9664907,test_nn
753,0.506,0.9647168,test_nn
754,0.508,0.96286947,test_nn
755,0.51,0.9609502,test_nn
756,0.512,0.9589595,test_nn
757,0.514,0.95689815,test_nn
758,0.516,0.9547677,test_nn
759,0.518,0.9525685,test_nn
760,0.52,0.9503026,test_nn
761,0.522,0.9479703,test_nn
762,0.524,0.9455733,test_nn
763,0.526,0.94311327,test_nn
764,0.528,0.94059026,test_nn
765,0.53,0.9380074,test_nn
766,0.532,0.93536425,test_nn
767,0.534,0.9326627,test_nn
768,0.536,0.92990446,test_nn
769,0.538,0.9270906,test_nn
770,0.54,0.9242226,test_nn
771,0.542,0.92130154,test_nn
772,0.544,0.91832906,test_nn
773,0.546,0.9153057,test_nn
774,0.548,0.912234,test_nn
775,0.55,0.9091137,test_nn
776,0.552,0.9059472,test_nn
777,0.554,0.9027356,test_nn
778,0.556,0.8994796,test_nn
779,0.558,0.8961806,test_nn
780,0.56,0.89284027,test_nn
781,0.562,0.8894589,test_nn
782,0.564,0.88603824,test_nn
783,0.566,0.88257915,test_nn
784,0.568,0.8790829,test_nn
785,0.57,0.87555057,test_nn
786,0.572,0.8719828,test_nn
787,0.574,0.8683812,test_nn
788,0.576,0.86474586,test_nn
789,0.578,0.8610784,test_nn
790,0.58,0.8573802,test_nn
791,0.582,0.85365117,test_nn
792,0.584,0.84989285,test_nn
793,0.586,0.84610605,test_nn
794,0.588,0.8422919,test_nn
795,0.59,0.8384507,test_nn
796,0.592,0.8345836,test_nn
797,0.594,0.83069146,test_nn
798,0.596,0.82677454,test_nn
799,0.598,0.82283443,test_nn
800,0.6,0.8188717,test_nn
801,0.602,0.8148868,test_nn
802,0.604,0.81088036,test_nn
803,0.606,0.8068532,test_nn
804,0.608,0.8028066,test_nn
805,0.61,0.79874027,test_nn
806,0.612,0.7946556,test_nn
807,0.614,0.790553,test_nn
808,0.616,0.7864334,test_nn
809,0.618,0.7822973,test_nn
810,0.62,0.77814466,test_nn
811,0.622,0.7739766,test_nn
812,0.624,0.7697941,test_nn
813,0.626,0.7655971,test_nn
814,0.628,0.76138633,test_nn
815,0.63,0.7571628,test_nn
816,0.632,0.7529266,test_nn
817,0.634,0.74867785,test_nn
818,0.636,0.744418,test_nn
819,0.638,0.7401473,test_nn
820,0.64,0.73586565,test_nn
821,0.642,0.731574,test_nn
822,0.644,0.72727275,test_nn
823,0.646,0.72296214,test_nn
824,0.648,0.71864337,test_nn
825,0.65,0.71431625,test_nn
826,0.652,0.7099815,test_nn
827,0.654,0.7056391,test_nn
828,0.656,0.70129013,test_nn
829,0.658,0.69693446,test_nn
830,0.66,0.69257283,test_nn
831,0.662,0.6882052,test_nn
832,0.664,0.6838327,test_nn
833,0.666,0.6794546,test_nn
834,0.668,0.6750726,test_nn
835,0.67,0.6706863,test_nn
836,0.672,0.6662962,test_nn
837,0.674,0.66190225,test_nn
838,0.676,0.65750515,test_nn
839,0.678,0.6531057,test_nn
840,0.68,0.64870346,test_nn
841,0.682,0.64429927,test_nn
842,0.684,0.63989294,test_nn
843,0.686,0.6354852,test_nn
844,0.688,0.6310765,test_nn
845,0.69,0.6266669,test_nn
846,0.692,0.6222562,test_nn
847,0.694,0.61784494,test_nn
848,0.696,0.61343396,test_nn
849,0.698,0.60902345,test_nn
850,0.7,0.6046128,test_nn
851,0.702,0.6002033,test_nn
852,0.704,0.5957942,test_nn
853,0.706,0.59138674,test_nn
854,0.708,0.58698046,test_nn
855,0.71,0.5825758,test_nn
856,0.712,0.57817316,test_nn
857,0.714,0.5737723,test_nn
858,0.716,0.5693741,test_nn
859,0.718,0.5649781,test_nn
860,0.72,0.56058514,test_nn
861,0.722,0.5561949,test_nn
862,0.724,0.5518081,test_nn
863,0.726,0.547424,test_nn
864,0.728,0.54304373,test_nn
865,0.73,0.5386667,test_nn
866,0.732,0.534294,test_nn
867,0.734,0.5299252,test_nn
868,0.736,0.52556044,test_nn
869,0.738,0.52119994,test_nn
870,0.74,0.5168438,test_nn
871,0.742,0.5124927,test_nn
872,0.744,0.5081457,test_nn
873,0.746,0.50380385,test_nn
874,0.748,0.49946702,test_nn
875,0.75,0.4951353,test_nn
876,0.752,0.49080873,test_nn
877,0.754,0.48648784,test_nn
878,0.756,0.4821722,test_nn
879,0.758,0.47786203,test_nn
880,0.76,0.47355765,test_nn
881,0.762,0.4692589,test_nn
882,0.764,0.46496642,test_nn
883,0.766,0.4606799,test_nn
884,0.768,0.45639896,test_nn
885,0.77,0.45212486,test_nn
886,0.772,0.4478563,test_nn
887,0.774,0.4435944,test_nn
888,0.776,0.4393391,test_nn
889,0.778,0.43509,test_nn
890,0.78,0.43084723,test_nn
891,0.782,0.42661119,test_nn
892,0.784,0.422382,test_nn
893,0.786,0.418159,test_nn
894,0.788,0.41394302,test_nn
895,0.79,0.40973368,test_nn
896,0.792,0.40553147,test_nn
897,0.794,0.40133595,test_nn
898,0.796,0.397147,test_nn
899,0.798,0.39296532,test_nn
900,0.8,0.38879037,test_nn
901,0.802,0.3846224,test_nn
902,0.804,0.38046157,test_nn
903,0.806,0.37630737,test_nn
904,0.808,0.37216076,test_nn
905,0.81,0.3680209,test_nn
906,0.812,0.36388806,test_nn
907,0.814,0.35976213,test_nn
908,0.816,0.3556434,test_nn
909,0.818,0.3515315,test_nn
910,0.82,0.347427,test_nn
911,0.822,0.34332916,test_nn
912,0.824,0.33923873,test_nn
913,0.826,0.335155,test_nn
914,0.828,0.33107844,test_nn
915,0.83,0.3270085,test_nn
916,0.832,0.3229459,test_nn
917,0.834,0.31889012,test_nn
918,0.836,0.3148411,test_nn
919,0.838,0.31079924,test_nn
920,0.84,0.30676413,test_nn
921,0.842,0.30273566,test_nn
922,0.844,0.29871422,test_nn
923,0.846,0.2946992,test_nn
924,0.848,0.2906913,test_nn
925,0.85,0.2866898,test_nn
926,0.852,0.28269517,test_nn
927,0.854,0.2787066,test_nn
928,0.856,0.2747249,test_nn
929,0.858,0.27074966,test_nn
930,0.86,0.2667808,test_nn
931,0.862,0.2628184,test_nn
932,0.864,0.25886208,test_nn
933,0.866,0.25491217,test_nn
934,0.868,0.25096855,test_nn
935,0.87,0.24703087,test_nn
936,0.872,0.24309933,test_nn
937,0.874,0.23917365,test_nn
938,0.876,0.23525444,test_nn
939,0.878,0.23134026,test_nn
940,0.88,0.22743271,test_nn
941,0.882,0.22353022,test_nn
942,0.884,0.21963373,test_nn
943,0.886,0.2157427,test_nn
944,0.888,0.21185708,test_nn
945,0.89,0.20797704,test_nn
946,0.892,0.20410225,test_nn
947,0.894,0.20023283,test_nn
948,0.896,0.19636823,test_nn
949,0.898,0.1925091,test_nn
950,0.9,0.18865517,test_nn
951,0.902,0.1848056,test_nn
952,0.904,0.1809614,test_nn
953,0.906,0.17712133,test_nn
954,0.908,0.17328624,test_nn
955,0.91,0.16945568,test_nn
956,0.912,0.16562982,test_nn
957,0.914,0.16180818,test_nn
958,0.916,0.15799063,test_nn
959,0.918,0.15417737,test_nn
960,0.92,0.15036798,test_nn
961,0.922,0.146563,test_nn
962,0.924,0.14276165,test_nn
963,0.926,0.13896437,test_nn
964,0.928,0.13517067,test_nn
965,0.93,0.13138008,test_nn
966,0.932,0.12759374,test_nn
967,0.934,0.123810336,test_nn
968,0.936,0.120030314,test_nn
969,0.938,0.11625329,test_nn
970,0.94,0.11247964,test_nn
971,0.942,0.10870878,test_nn
972,0.944,0.1049408,test_nn
973,0.946,0.10117553,test_nn
974,0.948,0.09741303,test_nn
975,0.95,0.09365301,test_nn
976,0.952,0.08989556,test_nn
977,0.954,0.08614045,test_nn
978,0.956,0.08238719,test_nn
979,0.958,0.07863614,test_nn
980,0.96,0.074887246,test_nn
981,0.962,0.071140125,test_nn
982,0.964,0.06739493,test_nn
983,0.966,0.06365128,test_nn
984,0.968,0.059909258,test_nn
985,0.97,0.05616848,test_nn
986,0.972,0.052429132,test_nn
987,0.974,0.04869105,test_nn
988,0.976,0.044954076,test_nn
989,0.978,0.04121785,test_nn
990,0.98,0.037482534,test_nn
991,0.982,0.033748124,test_nn
992,0.984,0.03001405,test_nn
993,0.986,0.026280794,test_nn
994,0.988,0.022547975,test_nn
995,0.99,0.018815085,test_nn
996,0.992,0.01508276,test_nn
997,0.994,0.011350209,test_nn
998,0.996,0.0076178107,test_nn
999,0.998,0.0038850927,test_nn
1000,1.0,0.00015216228,test_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_5000/cfg.json <==
{"example": "CM", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "NewModel", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "NewModel", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "GapForcingLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 5000, "weight_testfn_obs": 1500, "diagonal_forcing": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 61781, "use_H1_norm": true, "force_bc": false, "chpt_folder": "/tmp/ray/session_2024-09-24_12-19-21_709040_941915/artifacts/2024-09-24_12-19-23/fn_2024-09-24_12-19-23/working_dirs/fn_786c9_00004_4_weight_soln_obs=5000_2024-09-24_12-19-24", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_5000/diff.csv <==
,X_x,value,name
0,-1.0,0.0004942138,diff
1,-0.998,0.00024917675,diff
2,-0.996,1.2873672e-05,diff
3,-0.994,-0.00021454133,diff
4,-0.992,-0.00043326057,diff
5,-0.99,-0.00064337254,diff
6,-0.988,-0.0008440893,diff
7,-0.986,-0.001036834,diff
8,-0.984,-0.0012208819,diff
9,-0.982,-0.0013963841,diff
10,-0.98,-0.0015629604,diff
11,-0.978,-0.00172152,diff
12,-0.976,-0.0018717088,diff
13,-0.974,-0.0020140968,diff
14,-0.972,-0.002147708,diff
15,-0.97,-0.0022732131,diff
16,-0.968,-0.0023908466,diff
17,-0.966,-0.0025002882,diff
18,-0.964,-0.0026016235,diff
19,-0.962,-0.0026948452,diff
20,-0.96,-0.0027808398,diff
21,-0.958,-0.002858393,diff
22,-0.956,-0.0029285476,diff
23,-0.954,-0.0029912516,diff
24,-0.952,-0.0030456334,diff
25,-0.95,-0.0030932426,diff
26,-0.948,-0.0031329468,diff
27,-0.946,-0.0031652525,diff
28,-0.944,-0.003190279,diff
29,-0.942,-0.0032080635,diff
30,-0.94,-0.003218785,diff
31,-0.938,-0.0032220557,diff
32,-0.936,-0.0032182485,diff
33,-0.934,-0.00320746,diff
34,-0.932,-0.0031900257,diff
35,-0.93,-0.00316526,diff
36,-0.928,-0.0031338632,diff
37,-0.926,-0.0030957758,diff
38,-0.924,-0.0030508786,diff
39,-0.922,-0.0029994547,diff
40,-0.92,-0.0029416084,diff
41,-0.918,-0.002876997,diff
42,-0.916,-0.0028060079,diff
43,-0.914,-0.0027289242,diff
44,-0.912,-0.002645269,diff
45,-0.91,-0.0025556087,diff
46,-0.908,-0.002459973,diff
47,-0.906,-0.0023580939,diff
48,-0.904,-0.0022502244,diff
49,-0.902,-0.0021368712,diff
50,-0.9,-0.0020169318,diff
51,-0.898,-0.0018917918,diff
52,-0.896,-0.0017605126,diff
53,-0.894,-0.0016237795,diff
54,-0.892,-0.0014818609,diff
55,-0.89,-0.0013340116,diff
56,-0.888,-0.00118123,diff
57,-0.886,-0.0010228604,diff
58,-0.884,-0.00085902214,diff
59,-0.882,-0.0006903559,diff
60,-0.88,-0.00051663816,diff
61,-0.878,-0.00033782423,diff
62,-0.876,-0.0001539886,diff
63,-0.874,3.4809113e-05,diff
64,-0.872,0.00022780895,diff
65,-0.87,0.0004259944,diff
66,-0.868,0.00062826276,diff
67,-0.866,0.00083583593,diff
68,-0.864,0.0010474026,diff
69,-0.862,0.0012632906,diff
70,-0.86,0.0014837384,diff
71,-0.858,0.0017078519,diff
72,-0.856,0.0019365251,diff
73,-0.854,0.0021689832,diff
74,-0.852,0.0024056137,diff
75,-0.85,0.002646029,diff
76,-0.848,0.0028901696,diff
77,-0.846,0.0031381547,diff
78,-0.844,0.003389597,diff
79,-0.842,0.0036445856,diff
80,-0.84,0.0039029717,diff
81,-0.838,0.004164934,diff
82,-0.836,0.004429996,diff
83,-0.834,0.0046982765,diff
84,-0.832,0.004969448,diff
85,-0.83,0.00524348,diff
86,-0.828,0.0055208504,diff
87,-0.826,0.0058008432,diff
88,-0.824,0.0060831606,diff
89,-0.822,0.0063683987,diff
90,-0.82,0.0066563487,diff
91,-0.818,0.0069465637,diff
92,-0.816,0.007238984,diff
93,-0.814,0.0075339377,diff
94,-0.812,0.007830918,diff
95,-0.81,0.008129895,diff
96,-0.808,0.008430988,diff
97,-0.806,0.008733898,diff
98,-0.804,0.009038389,diff
99,-0.802,0.009344459,diff
100,-0.8,0.009652436,diff
101,-0.798,0.009961635,diff
102,-0.796,0.010272175,diff
103,-0.794,0.010583997,diff
104,-0.792,0.010896862,diff
105,-0.79,0.011211008,diff
106,-0.788,0.011525929,diff
107,-0.786,0.011841267,diff
108,-0.784,0.012157977,diff
109,-0.782,0.012475193,diff
110,-0.78,0.012792975,diff
111,-0.778,0.0131108165,diff
112,-0.776,0.013429314,diff
113,-0.774,0.013747901,diff
114,-0.772,0.014066428,diff
115,-0.77,0.014385015,diff
116,-0.768,0.014703274,diff
117,-0.766,0.015021473,diff
118,-0.764,0.015339375,diff
119,-0.762,0.01565656,diff
120,-0.76,0.015972763,diff
121,-0.758,0.016288787,diff
122,-0.756,0.016603798,diff
123,-0.754,0.016917825,diff
124,-0.752,0.017230988,diff
125,-0.75,0.017542362,diff
126,-0.748,0.017852604,diff
127,-0.746,0.018161476,diff
128,-0.744,0.018468618,diff
129,-0.742,0.018774092,diff
130,-0.74,0.019077599,diff
131,-0.738,0.01937908,diff
132,-0.736,0.019678652,diff
133,-0.734,0.019975722,diff
134,-0.732,0.020270348,diff
135,-0.73,0.020562768,diff
136,-0.728,0.02085185,diff
137,-0.726,0.021138728,diff
138,-0.724,0.021422029,diff
139,-0.722,0.021702528,diff
140,-0.72,0.021980107,diff
141,-0.718,0.022254169,diff
142,-0.716,0.022524416,diff
143,-0.714,0.022790551,diff
144,-0.712,0.023053229,diff
145,-0.71,0.023312151,diff
146,-0.708,0.023566306,diff
147,-0.706,0.023816466,diff
148,-0.704,0.024061978,diff
149,-0.702,0.024302602,diff
150,-0.7,0.024538517,diff
151,-0.698,0.024769604,diff
152,-0.696,0.024995267,diff
153,-0.694,0.025215626,diff
154,-0.692,0.025430262,diff
155,-0.69,0.025638938,diff
156,-0.688,0.025842309,diff
157,-0.686,0.026039064,diff
158,-0.684,0.02622962,diff
159,-0.682,0.026413321,diff
160,-0.68,0.026591241,diff
161,-0.678,0.026761115,diff
162,-0.676,0.026924372,diff
163,-0.674,0.027080178,diff
164,-0.672,0.027228653,diff
165,-0.67,0.027368844,diff
166,-0.668,0.027501285,diff
167,-0.666,0.027625442,diff
168,-0.664,0.027741015,diff
169,-0.662,0.027848005,diff
170,-0.66,0.027945817,diff
171,-0.658,0.028034687,diff
172,-0.656,0.028113842,diff
173,-0.654,0.028183341,diff
174,-0.652,0.028242946,diff
175,-0.65,0.028292418,diff
176,-0.648,0.028330684,diff
177,-0.646,0.02835852,diff
178,-0.644,0.02837509,diff
179,-0.642,0.028380573,diff
180,-0.64,0.02837354,diff
181,-0.638,0.0283553,diff
182,-0.636,0.028324306,diff
183,-0.634,0.028280914,diff
184,-0.632,0.028223634,diff
185,-0.63,0.028153598,diff
186,-0.628,0.028069556,diff
187,-0.626,0.027971625,diff
188,-0.624,0.027859151,diff
189,-0.622,0.027731776,diff
190,-0.62,0.027589142,diff
191,-0.618,0.027430773,diff
192,-0.616,0.02725637,diff
193,-0.614,0.027065516,diff
194,-0.612,0.026857734,diff
195,-0.61,0.026632965,diff
196,-0.608,0.026389956,diff
197,-0.606,0.02612853,diff
198,-0.604,0.025848329,diff
199,-0.602,0.025548995,diff
200,-0.6,0.025230229,diff
201,-0.598,0.024891019,diff
202,-0.596,0.024531007,diff
203,-0.594,0.02414918,diff
204,-0.592,0.023746073,diff
205,-0.59,0.023320496,diff
206,-0.588,0.022871494,diff
207,-0.586,0.022399127,diff
208,-0.584,0.021902323,diff
209,-0.582,0.021380961,diff
210,-0.58,0.020834029,diff
211,-0.578,0.020260692,diff
212,-0.576,0.01966077,diff
213,-0.574,0.019033194,diff
214,-0.572,0.018377602,diff
215,-0.57,0.017692924,diff
216,-0.568,0.01697886,diff
217,-0.566,0.0162341,diff
218,-0.564,0.015458584,diff
219,-0.562,0.014650881,diff
220,-0.56,0.013810992,diff
221,-0.558,0.01293695,diff
222,-0.556,0.012028873,diff
223,-0.554,0.011085808,diff
224,-0.552,0.010106623,diff
225,-0.55,0.009090722,diff
226,-0.548,0.0080375075,diff
227,-0.546,0.0069456697,diff
228,-0.544,0.0058141947,diff
229,-0.542,0.004642904,diff
230,-0.54,0.0034304261,diff
231,-0.538,0.0021760464,diff
232,-0.536,0.00087833405,diff
233,-0.534,-0.0004631281,diff
234,-0.532,-0.0018490553,diff
235,-0.53,-0.0032805204,diff
236,-0.528,-0.0047587752,diff
237,-0.526,-0.0062841773,diff
238,-0.524,-0.00785774,diff
239,-0.522,-0.00940007,diff
240,-0.52,-0.010781646,diff
241,-0.518,-0.01199317,diff
242,-0.516,-0.013026893,diff
243,-0.514,-0.013871789,diff
244,-0.512,-0.01451546,diff
245,-0.51,-0.014942884,diff
246,-0.508,-0.015133679,diff
247,-0.506,-0.015061021,diff
248,-0.504,-0.014686048,diff
249,-0.502,-0.013943195,diff
250,-0.5,-0.012663245,diff
251,-0.498,-0.010864735,diff
252,-0.496,-0.009124696,diff
253,-0.494,-0.0074436665,diff
254,-0.492,-0.0058217645,diff
255,-0.49,-0.0042595863,diff
256,-0.488,-0.0027576685,diff
257,-0.486,-0.0013158917,diff
258,-0.484,6.532669e-05,diff
259,-0.482,0.001386404,diff
260,-0.48,0.0026470423,diff
261,-0.478,0.0038472414,diff
262,-0.476,0.0049870014,diff
263,-0.474,0.0060665607,diff
264,-0.472,0.007086277,diff
265,-0.47,0.008046985,diff
266,-0.468,0.008948445,diff
267,-0.466,0.009791851,diff
268,-0.464,0.01057744,diff
269,-0.462,0.01130569,diff
270,-0.46,0.011978388,diff
271,-0.458,0.0125956535,diff
272,-0.456,0.013158441,diff
273,-0.454,0.013667583,diff
274,-0.452,0.014125466,diff
275,-0.45,0.014532089,diff
276,-0.448,0.014889121,diff
277,-0.446,0.01519835,diff
278,-0.444,0.015461206,diff
279,-0.442,0.015678167,diff
280,-0.44,0.015852213,diff
281,-0.438,0.015984178,diff
282,-0.436,0.01607585,diff
283,-0.434,0.016129017,diff
284,-0.432,0.01614523,diff
285,-0.43,0.016127348,diff
286,-0.428,0.016075611,diff
287,-0.426,0.015993476,diff
288,-0.424,0.015881896,diff
289,-0.422,0.015742779,diff
290,-0.42,0.01557827,diff
291,-0.418,0.015390992,diff
292,-0.416,0.015181541,diff
293,-0.414,0.01495266,diff
294,-0.412,0.014705539,diff
295,-0.41,0.014442682,diff
296,-0.408,0.014165878,diff
297,-0.406,0.013876438,diff
298,-0.404,0.013576269,diff
299,-0.402,0.013267279,diff
300,-0.4,0.012950897,diff
301,-0.398,0.012628794,diff
302,-0.396,0.012302399,diff
303,-0.394,0.011973262,diff
304,-0.392,0.011642337,diff
305,-0.39,0.011312127,diff
306,-0.388,0.010982633,diff
307,-0.386,0.01065588,diff
308,-0.384,0.010332346,diff
309,-0.382,0.010013223,diff
310,-0.38,0.009699941,diff
311,-0.378,0.009393096,diff
312,-0.376,0.009093404,diff
313,-0.374,0.008801818,diff
314,-0.372,0.008519053,diff
315,-0.37,0.00824523,diff
316,-0.368,0.007981658,diff
317,-0.366,0.0077285767,diff
318,-0.364,0.0074858665,diff
319,-0.362,0.007254839,diff
320,-0.36,0.007035017,diff
321,-0.358,0.006827235,diff
322,-0.356,0.006631136,diff
323,-0.354,0.006447077,diff
324,-0.352,0.006275177,diff
325,-0.35,0.006115675,diff
326,-0.348,0.0059679747,diff
327,-0.346,0.0058327913,diff
328,-0.344,0.005709529,diff
329,-0.342,0.005598426,diff
330,-0.34,0.005498886,diff
331,-0.338,0.005411148,diff
332,-0.336,0.005334854,diff
333,-0.334,0.0052695274,diff
334,-0.332,0.0052149296,diff
335,-0.33,0.0051715374,diff
336,-0.328,0.005138278,diff
337,-0.326,0.005114794,diff
338,-0.324,0.0051010847,diff
339,-0.322,0.005096674,diff
340,-0.32,0.0051018,diff
341,-0.318,0.005115032,diff
342,-0.316,0.00513649,diff
343,-0.314,0.005166054,diff
344,-0.312,0.0052030087,diff
345,-0.31,0.005246997,diff
346,-0.308,0.005297661,diff
347,-0.306,0.005354643,diff
348,-0.304,0.005417824,diff
349,-0.302,0.00548625,diff
350,-0.3,0.0055599213,diff
351,-0.298,0.0056385994,diff
352,-0.296,0.005721569,diff
353,-0.294,0.0058083534,diff
354,-0.292,0.005899191,diff
355,-0.29,0.005993247,diff
356,-0.288,0.0060904026,diff
357,-0.286,0.0061899424,diff
358,-0.284,0.006292343,diff
359,-0.282,0.006395936,diff
360,-0.28,0.0065016747,diff
361,-0.278,0.0066087246,diff
362,-0.276,0.0067168474,diff
363,-0.274,0.0068256855,diff
364,-0.272,0.006934881,diff
365,-0.27,0.007044077,diff
366,-0.268,0.0071538687,diff
367,-0.266,0.007262945,diff
368,-0.264,0.007371545,diff
369,-0.262,0.0074794292,diff
370,-0.26,0.00758636,diff
371,-0.258,0.0076919794,diff
372,-0.256,0.0077962875,diff
373,-0.254,0.007899523,diff
374,-0.252,0.008000135,diff
375,-0.25,0.008099079,diff
376,-0.248,0.008196235,diff
377,-0.246,0.008290529,diff
378,-0.244,0.008383036,diff
379,-0.242,0.008472681,diff
380,-0.24,0.008559942,diff
381,-0.238,0.008644104,diff
382,-0.236,0.008725762,diff
383,-0.234,0.008804321,diff
384,-0.232,0.008879781,diff
385,-0.23,0.008951783,diff
386,-0.228,0.009020805,diff
387,-0.226,0.0090863705,diff
388,-0.224,0.009149075,diff
389,-0.222,0.009207606,diff
390,-0.22,0.009263039,diff
391,-0.218,0.009315014,diff
392,-0.216,0.009363413,diff
393,-0.214,0.009407997,diff
394,-0.212,0.009449363,diff
395,-0.21,0.009486914,diff
396,-0.208,0.009521008,diff
397,-0.206,0.009551048,diff
398,-0.204,0.009577751,diff
399,-0.202,0.009600997,diff
400,-0.2,0.00962019,diff
401,-0.198,0.0096360445,diff
402,-0.196,0.009648085,diff
403,-0.194,0.009656668,diff
404,-0.192,0.009661794,diff
405,-0.19,0.009663582,diff
406,-0.188,0.009661913,diff
407,-0.186,0.009656668,diff
408,-0.184,0.009648323,diff
409,-0.182,0.0096360445,diff
410,-0.18,0.009621024,diff
411,-0.178,0.009602666,diff
412,-0.176,0.009580851,diff
413,-0.174,0.009556055,diff
414,-0.172,0.009528279,diff
415,-0.17,0.009497523,diff
416,-0.168,0.009463549,diff
417,-0.166,0.009427309,diff
418,-0.164,0.009388089,diff
419,-0.162,0.00934577,diff
420,-0.16,0.009301186,diff
421,-0.158,0.00925374,diff
422,-0.156,0.009204388,diff
423,-0.154,0.009152174,diff
424,-0.152,0.009097815,diff
425,-0.15,0.009040475,diff
426,-0.148,0.008981705,diff
427,-0.146,0.008920789,diff
428,-0.144,0.008857489,diff
429,-0.142,0.008793116,diff
430,-0.14,0.008726001,diff
431,-0.138,0.008657694,diff
432,-0.136,0.008587122,diff
433,-0.134,0.008515239,diff
434,-0.132,0.008441806,diff
435,-0.13,0.008367062,diff
436,-0.128,0.008291006,diff
437,-0.126,0.008213639,diff
438,-0.124,0.00813508,diff
439,-0.122,0.008055687,diff
440,-0.12,0.0079751015,diff
441,-0.118,0.007893324,diff
442,-0.116,0.0078110695,diff
443,-0.114,0.0077278614,diff
444,-0.112,0.0076441765,diff
445,-0.11,0.0075600147,diff
446,-0.108,0.0074748993,diff
447,-0.106,0.007389784,diff
448,-0.104,0.0073037148,diff
449,-0.102,0.007217884,diff
450,-0.1,0.0071320534,diff
451,-0.098,0.007045388,diff
452,-0.096,0.0069594383,diff
453,-0.094,0.006873131,diff
454,-0.092,0.0067870617,diff
455,-0.09,0.006701112,diff
456,-0.088,0.006615281,diff
457,-0.086,0.0065300465,diff
458,-0.084,0.006444931,diff
459,-0.082,0.0063602924,diff
460,-0.08,0.006276369,diff
461,-0.078,0.006192684,diff
462,-0.076,0.006109953,diff
463,-0.074,0.006027937,diff
464,-0.072,0.0059461594,diff
465,-0.07,0.005865574,diff
466,-0.068,0.005786419,diff
467,-0.066,0.0057071447,diff
468,-0.064,0.005629301,diff
469,-0.062,0.0055525303,diff
470,-0.06,0.005476713,diff
471,-0.058,0.005402088,diff
472,-0.056,0.005328536,diff
473,-0.054,0.005256295,diff
474,-0.052,0.0051853657,diff
475,-0.05,0.0051158667,diff
476,-0.048,0.005047798,diff
477,-0.046,0.004980564,diff
478,-0.044,0.004914999,diff
479,-0.042,0.004850626,diff
480,-0.04,0.004787922,diff
481,-0.038,0.00472641,diff
482,-0.036,0.0046669245,diff
483,-0.034,0.0046088696,diff
484,-0.032,0.004552126,diff
485,-0.03,0.0044972897,diff
486,-0.028,0.0044441223,diff
487,-0.026,0.0043922663,diff
488,-0.024,0.0043423176,diff
489,-0.022,0.0042939186,diff
490,-0.02,0.00424695,diff
491,-0.018,0.0042021275,diff
492,-0.016,0.004158616,diff
493,-0.014,0.004116893,diff
494,-0.012,0.0040769577,diff
495,-0.01,0.0040388107,diff
496,-0.008,0.0040022135,diff
497,-0.006,0.003967643,diff
498,-0.004,0.00393486,diff
499,-0.002,0.0039035082,diff
500,0.0,0.0038739443,diff
501,0.002,0.00384593,diff
502,0.004,0.003819704,diff
503,0.006,0.003795147,diff
504,0.008,0.0037727356,diff
505,0.01,0.003751278,diff
506,0.012,0.0037322044,diff
507,0.014,0.003714323,diff
508,0.016,0.003698349,diff
509,0.018,0.0036838055,diff
510,0.02,0.0036706924,diff
511,0.022,0.0036594868,diff
512,0.024,0.0036500692,diff
513,0.026,0.0036416054,diff
514,0.028,0.0036350489,diff
515,0.03,0.0036298037,diff
516,0.032,0.0036261082,diff
517,0.034,0.0036236048,diff
518,0.036,0.0036227703,diff
519,0.038,0.0036236048,diff
520,0.04,0.0036251545,diff
521,0.042,0.0036287308,diff
522,0.044,0.003632784,diff
523,0.046,0.0036387444,diff
524,0.048,0.0036455393,diff
525,0.05,0.003653407,diff
526,0.052,0.003663063,diff
527,0.054,0.0036730766,diff
528,0.056,0.0036842823,diff
529,0.058,0.0036970377,diff
530,0.06,0.0037105083,diff
531,0.062,0.003724575,diff
532,0.064,0.0037398338,diff
533,0.066,0.0037562847,diff
534,0.068,0.0037728548,diff
535,0.07,0.0037908554,diff
536,0.072,0.0038092136,diff
537,0.074,0.003828168,diff
538,0.076,0.0038479567,diff
539,0.078,0.0038683414,diff
540,0.08,0.0038893223,diff
541,0.082,0.00391078,diff
542,0.084,0.0039327145,diff
543,0.086,0.0039548874,diff
544,0.088,0.003977537,diff
545,0.09,0.0040004253,diff
546,0.092,0.004023671,diff
547,0.094,0.004046917,diff
548,0.096,0.004070878,diff
549,0.098,0.0040946007,diff
550,0.1,0.0041183233,diff
551,0.102,0.0041422844,diff
552,0.104,0.0041661263,diff
553,0.106,0.004189968,diff
554,0.108,0.004213333,diff
555,0.11,0.0042374134,diff
556,0.112,0.0042607784,diff
557,0.114,0.004283786,diff
558,0.116,0.00430727,diff
559,0.118,0.0043296814,diff
560,0.12,0.0043518543,diff
561,0.122,0.0043735504,diff
562,0.124,0.004395008,diff
563,0.126,0.0044157505,diff
564,0.128,0.0044362545,diff
565,0.13,0.0044560432,diff
566,0.132,0.004475355,diff
567,0.134,0.0044937134,diff
568,0.136,0.004511833,diff
569,0.138,0.004528761,diff
570,0.14,0.00454545,diff
571,0.142,0.004561186,diff
572,0.144,0.0045757294,diff
573,0.146,0.004589796,diff
574,0.148,0.004602909,diff
575,0.15,0.0046150684,diff
576,0.152,0.0046265125,diff
577,0.154,0.0046366453,diff
578,0.156,0.0046458244,diff
579,0.158,0.004654169,diff
580,0.16,0.0046617985,diff
581,0.162,0.0046679974,diff
582,0.164,0.0046732426,diff
583,0.166,0.0046772957,diff
584,0.168,0.0046806335,diff
585,0.17,0.004682064,diff
586,0.172,0.0046827793,diff
587,0.174,0.0046823025,diff
588,0.176,0.0046806335,diff
589,0.178,0.00467813,diff
590,0.18,0.0046737194,diff
591,0.182,0.004668474,diff
592,0.184,0.004662037,diff
593,0.186,0.0046545267,diff
594,0.188,0.004645586,diff
595,0.19,0.004635334,diff
596,0.192,0.0046241283,diff
597,0.194,0.0046116114,diff
598,0.196,0.0045979023,diff
599,0.198,0.0045831203,diff
600,0.2,0.004566908,diff
601,0.202,0.0045490265,diff
602,0.204,0.0045309067,diff
603,0.206,0.0045107603,diff
604,0.208,0.0044897795,diff
605,0.21,0.0044677258,diff
606,0.212,0.0044443607,diff
607,0.214,0.0044201612,diff
608,0.216,0.0043945312,diff
609,0.218,0.0043674707,diff
610,0.22,0.004339814,diff
611,0.222,0.004310727,diff
612,0.224,0.0042806864,diff
613,0.226,0.0042493343,diff
614,0.228,0.0042175055,diff
615,0.23,0.0041840076,diff
616,0.232,0.0041496754,diff
617,0.234,0.0041143894,diff
618,0.236,0.0040779114,diff
619,0.238,0.0040404797,diff
620,0.24,0.0040022135,diff
621,0.242,0.0039629936,diff
622,0.244,0.0039225817,diff
623,0.246,0.003881216,diff
624,0.248,0.0038392544,diff
625,0.25,0.0037959814,diff
626,0.252,0.0037519932,diff
627,0.254,0.003706932,diff
628,0.256,0.003660798,diff
629,0.258,0.0036141872,diff
630,0.26,0.0035663843,diff
631,0.262,0.0035178661,diff
632,0.264,0.003468275,diff
633,0.266,0.0034179688,diff
634,0.268,0.003366232,diff
635,0.27,0.0033140182,diff
636,0.272,0.0032604933,diff
637,0.274,0.0032064915,diff
638,0.276,0.0031514168,diff
639,0.278,0.0030949116,diff
640,0.28,0.003037691,diff
641,0.282,0.002979517,diff
642,0.284,0.0029197931,diff
643,0.286,0.0028595924,diff
644,0.288,0.0027977228,diff
645,0.29,0.002735138,diff
646,0.292,0.0026714802,diff
647,0.294,0.0026060343,diff
648,0.296,0.0025396347,diff
649,0.298,0.0024715662,diff
650,0.3,0.002402544,diff
651,0.302,0.002331853,diff
652,0.304,0.0022599697,diff
653,0.306,0.0021865368,diff
654,0.308,0.0021116734,diff
655,0.31,0.002035141,diff
656,0.312,0.001957178,diff
657,0.314,0.0018774271,diff
658,0.316,0.0017960072,diff
659,0.318,0.0017130375,diff
660,0.32,0.0016281605,diff
661,0.322,0.0015417337,diff
662,0.324,0.0014536381,diff
663,0.326,0.0013641119,diff
664,0.328,0.0012722015,diff
665,0.33,0.0011787415,diff
666,0.332,0.0010840893,diff
667,0.334,0.0009872913,diff
668,0.336,0.0008891821,diff
669,0.338,0.0007894039,diff
670,0.34,0.00068855286,diff
671,0.342,0.00058591366,diff
672,0.344,0.00048220158,diff
673,0.346,0.0003772974,diff
674,0.348,0.00027155876,diff
675,0.35,0.00016534328,diff
676,0.352,5.865097e-05,diff
677,0.354,-4.8935413e-05,diff
678,0.356,-0.00015604496,diff
679,0.358,-0.00026273727,diff
680,0.36,-0.0003694296,diff
681,0.362,-0.0004749298,diff
682,0.364,-0.00057923794,diff
683,0.366,-0.0006815195,diff
684,0.368,-0.00078219175,diff
685,0.37,-0.0008802414,diff
686,0.372,-0.0009753108,diff
687,0.374,-0.0010665655,diff
688,0.376,-0.0011539459,diff
689,0.378,-0.0012367368,diff
690,0.38,-0.0013141632,diff
691,0.382,-0.0013859272,diff
692,0.384,-0.0014511943,diff
693,0.386,-0.0015095472,diff
694,0.388,-0.0015603304,diff
695,0.39,-0.0016027689,diff
696,0.392,-0.0016366243,diff
697,0.394,-0.0016610622,diff
698,0.396,-0.0016751885,diff
699,0.398,-0.001679182,diff
700,0.4,-0.0016721487,diff
701,0.402,-0.0016537905,diff
702,0.404,-0.0016232729,diff
703,0.406,-0.001581192,diff
704,0.408,-0.001527071,diff
705,0.41,-0.0014607906,diff
706,0.412,-0.0013819933,diff
707,0.414,-0.0012914538,diff
708,0.416,-0.0011892319,diff
709,0.418,-0.001075983,diff
710,0.42,-0.0009518862,diff
711,0.422,-0.00081825256,diff
712,0.424,-0.00067585707,diff
713,0.426,-0.0005262494,diff
714,0.428,-0.00037050247,diff
715,0.43,-0.00021058321,diff
716,0.432,-4.8160553e-05,diff
717,0.434,0.000115036964,diff
718,0.436,0.00027608871,diff
719,0.438,0.00043272972,diff
720,0.44,0.0005824566,diff
721,0.442,0.00072205067,diff
722,0.444,0.0008485317,diff
723,0.446,0.0009589195,diff
724,0.448,0.0010499954,diff
725,0.45,0.0011174679,diff
726,0.452,0.0011584759,diff
727,0.454,0.0011693239,diff
728,0.456,0.0011460781,diff
729,0.458,0.0010852814,diff
730,0.46,0.0009832382,diff
731,0.462,0.00083589554,diff
732,0.464,0.0006402731,diff
733,0.466,0.0003925562,diff
734,0.468,8.9883804e-05,diff
735,0.47,-0.00027167797,diff
736,0.472,-0.00069493055,diff
737,0.474,-0.0011819005,diff
738,0.476,-0.0017367601,diff
739,0.478,-0.002360642,diff
740,0.48,-0.0030563474,diff
741,0.482,-0.003825605,diff
742,0.484,-0.0046703815,diff
743,0.486,-0.0055919886,diff
744,0.488,-0.006591916,diff
745,0.49,-0.0076708794,diff
746,0.492,-0.008829951,diff
747,0.494,-0.01006943,diff
748,0.496,-0.011390209,diff
749,0.498,-0.012791634,diff
750,0.5,-0.014274359,diff
751,0.502,-0.015261471,diff
752,0.504,-0.015734494,diff
753,0.506,-0.015862226,diff
754,0.508,-0.01571095,diff
755,0.51,-0.015319347,diff
756,0.512,-0.014713645,diff
757,0.514,-0.013913393,diff
758,0.516,-0.012934506,diff
759,0.518,-0.011788368,diff
760,0.52,-0.010484695,diff
761,0.522,-0.009032369,diff
762,0.524,-0.0074394345,diff
763,0.526,-0.0058335066,diff
764,0.528,-0.004294932,diff
765,0.53,-0.0028221607,diff
766,0.532,-0.0014131665,diff
767,0.534,-6.66976e-05,diff
768,0.536,0.0012190342,diff
769,0.538,0.0024455786,diff
770,0.54,0.0036144853,diff
771,0.542,0.0047267675,diff
772,0.544,0.005784452,diff
773,0.546,0.0067890882,diff
774,0.548,0.007742107,diff
775,0.55,0.00864464,diff
776,0.552,0.009498537,diff
777,0.554,0.0103055835,diff
778,0.556,0.011065781,diff
779,0.558,0.0117819905,diff
780,0.56,0.012454867,diff
781,0.562,0.013086081,diff
782,0.564,0.013676524,diff
783,0.566,0.0142278075,diff
784,0.568,0.014740825,diff
785,0.57,0.015216827,diff
786,0.572,0.015657604,diff
787,0.574,0.01606375,diff
788,0.576,0.016436398,diff
789,0.578,0.016776681,diff
790,0.58,0.017085433,diff
791,0.582,0.017364264,diff
792,0.584,0.017613769,diff
793,0.586,0.01783514,diff
794,0.588,0.01802957,diff
795,0.59,0.018197358,diff
796,0.592,0.018339872,diff
797,0.594,0.018457592,diff
798,0.596,0.018551886,diff
799,0.598,0.018623173,diff
800,0.6,0.018672884,diff
801,0.602,0.018701077,diff
802,0.604,0.018709004,diff
803,0.606,0.018697202,diff
804,0.608,0.018666327,diff
805,0.61,0.018617809,diff
806,0.612,0.01855123,diff
807,0.614,0.018467784,diff
808,0.616,0.01836884,diff
809,0.618,0.018253863,diff
810,0.62,0.018124282,diff
811,0.622,0.017980158,diff
812,0.624,0.017822742,diff
813,0.626,0.017651975,diff
814,0.628,0.017469227,diff
815,0.63,0.017273962,diff
816,0.632,0.017067194,diff
817,0.634,0.016850173,diff
818,0.636,0.016622663,diff
819,0.638,0.01638496,diff
820,0.64,0.016138315,diff
821,0.642,0.01588285,diff
822,0.644,0.015618503,diff
823,0.646,0.015346646,diff
824,0.648,0.015067041,diff
825,0.65,0.014780581,diff
826,0.652,0.014487445,diff
827,0.654,0.01418817,diff
828,0.656,0.013882875,diff
829,0.658,0.013571918,diff
830,0.66,0.013256311,diff
831,0.662,0.012935758,diff
832,0.664,0.012611151,diff
833,0.666,0.012282491,diff
834,0.668,0.011950552,diff
835,0.67,0.011614621,diff
836,0.672,0.011276245,diff
837,0.674,0.010935187,diff
838,0.676,0.010592043,diff
839,0.678,0.010246813,diff
840,0.68,0.009899735,diff
841,0.682,0.00955081,diff
842,0.684,0.009201407,diff
843,0.686,0.008850992,diff
844,0.688,0.008500099,diff
845,0.69,0.008148432,diff
846,0.692,0.007797122,diff
847,0.694,0.0074459314,diff
848,0.696,0.0070953965,diff
849,0.698,0.006744921,diff
850,0.7,0.006395459,diff
851,0.702,0.006047547,diff
852,0.704,0.005700588,diff
853,0.706,0.0053554773,diff
854,0.708,0.005011499,diff
855,0.71,0.0046699643,diff
856,0.712,0.004330218,diff
857,0.714,0.003992915,diff
858,0.716,0.0036579967,diff
859,0.718,0.003326118,diff
860,0.72,0.0029965043,diff
861,0.722,0.0026704073,diff
862,0.724,0.0023469925,diff
863,0.726,0.0020272732,diff
864,0.728,0.0017104745,diff
865,0.73,0.0013978481,diff
866,0.732,0.0010882616,diff
867,0.734,0.0007827878,diff
868,0.736,0.00048142672,diff
869,0.738,0.00018423796,diff
870,0.74,-0.000108897686,diff
871,0.742,-0.0003976822,diff
872,0.744,-0.00068205595,diff
873,0.746,-0.00096195936,diff
874,0.748,-0.0012370944,diff
875,0.75,-0.0015077591,diff
876,0.752,-0.0017731786,diff
877,0.754,-0.002034247,diff
878,0.756,-0.0022898316,diff
879,0.758,-0.002540797,diff
880,0.76,-0.0027864575,diff
881,0.762,-0.0030267537,diff
882,0.764,-0.0032620728,diff
883,0.766,-0.0034918785,diff
884,0.768,-0.0037163198,diff
885,0.77,-0.0039354563,diff
886,0.772,-0.0041489005,diff
887,0.774,-0.00435704,diff
888,0.776,-0.004559487,diff
889,0.778,-0.0047564805,diff
890,0.78,-0.0049477816,diff
891,0.782,-0.00513342,diff
892,0.784,-0.0053130984,diff
893,0.786,-0.005487144,diff
894,0.788,-0.005655706,diff
895,0.79,-0.0058181286,diff
896,0.792,-0.005975187,diff
897,0.794,-0.0061261654,diff
898,0.796,-0.006271273,diff
899,0.798,-0.006411046,diff
900,0.8,-0.0065446496,diff
901,0.802,-0.006672621,diff
902,0.804,-0.00679484,diff
903,0.806,-0.006911069,diff
904,0.808,-0.0070214868,diff
905,0.81,-0.007126361,diff
906,0.812,-0.007225305,diff
907,0.814,-0.007318765,diff
908,0.816,-0.0074063838,diff
909,0.818,-0.007488221,diff
910,0.82,-0.0075645447,diff
911,0.822,-0.0076349974,diff
912,0.824,-0.0077003837,diff
913,0.826,-0.0077593923,diff
914,0.828,-0.007813722,diff
915,0.83,-0.007861733,diff
916,0.832,-0.007904857,diff
917,0.834,-0.007942408,diff
918,0.836,-0.007974833,diff
919,0.838,-0.008001626,diff
920,0.84,-0.008023083,diff
921,0.842,-0.008039415,diff
922,0.844,-0.008050919,diff
923,0.846,-0.008056879,diff
924,0.848,-0.008057922,diff
925,0.85,-0.008053899,diff
926,0.852,-0.008045226,diff
927,0.854,-0.008031487,diff
928,0.856,-0.008012801,diff
929,0.858,-0.007989615,diff
930,0.86,-0.007961899,diff
931,0.862,-0.007929176,diff
932,0.864,-0.00789246,diff
933,0.866,-0.007850796,diff
934,0.868,-0.0078047216,diff
935,0.87,-0.007754594,diff
936,0.872,-0.007700324,diff
937,0.874,-0.0076418817,diff
938,0.876,-0.0075789243,diff
939,0.878,-0.0075122416,diff
940,0.88,-0.007441953,diff
941,0.882,-0.0073676407,diff
942,0.884,-0.007289484,diff
943,0.886,-0.007207826,diff
944,0.888,-0.0071223825,diff
945,0.89,-0.0070338696,diff
946,0.892,-0.006941855,diff
947,0.894,-0.006846443,diff
948,0.896,-0.0067478567,diff
949,0.898,-0.0066463053,diff
950,0.9,-0.0065416694,diff
951,0.902,-0.0064344555,diff
952,0.904,-0.006323993,diff
953,0.906,-0.0062110573,diff
954,0.908,-0.0060954243,diff
955,0.91,-0.0059773326,diff
956,0.912,-0.005856693,diff
957,0.914,-0.0057338476,diff
958,0.916,-0.005608961,diff
959,0.918,-0.00548172,diff
960,0.92,-0.005352825,diff
961,0.922,-0.0052217543,diff
962,0.924,-0.005089164,diff
963,0.926,-0.004954636,diff
964,0.928,-0.004818946,diff
965,0.93,-0.0046813935,diff
966,0.932,-0.0045423955,diff
967,0.934,-0.004402414,diff
968,0.936,-0.004261464,diff
969,0.938,-0.0041191727,diff
970,0.94,-0.0039761886,diff
971,0.942,-0.003832288,diff
972,0.944,-0.0036879778,diff
973,0.946,-0.0035426766,diff
974,0.948,-0.0033970252,diff
975,0.95,-0.00325118,diff
976,0.952,-0.0031049475,diff
977,0.954,-0.002958782,diff
978,0.956,-0.0028125271,diff
979,0.958,-0.0026663244,diff
980,0.96,-0.0025205538,diff
981,0.962,-0.0023748353,diff
982,0.964,-0.0022297278,diff
983,0.966,-0.0020850003,diff
984,0.968,-0.0019410998,diff
985,0.97,-0.001798287,diff
986,0.972,-0.0016558394,diff
987,0.974,-0.0015146919,diff
988,0.976,-0.0013749413,diff
989,0.978,-0.0012361482,diff
990,0.98,-0.0010985546,diff
991,0.982,-0.0009628013,diff
992,0.984,-0.0008286685,diff
993,0.986,-0.0006962195,diff
994,0.988,-0.00056535564,diff
995,0.99,-0.00043702684,diff
996,0.992,-0.00031018257,diff
997,0.994,-0.0001859041,diff
998,0.996,-6.404519e-05,diff
999,0.998,5.5877492e-05,diff
1000,1.0,0.00017292984,diff


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_5000/gt_nn.csv <==
,X_x,value,name
0,-1.0,0.0,gt_nn
1,-0.998,0.0040725293,gt_nn
2,-0.996,0.00814518,gt_nn
3,-0.994,0.012217709,gt_nn
4,-0.992,0.01629036,gt_nn
5,-0.99,0.02036289,gt_nn
6,-0.988,0.024435539,gt_nn
7,-0.986,0.028508069,gt_nn
8,-0.984,0.0325806,gt_nn
9,-0.982,0.03665325,gt_nn
10,-0.98,0.04072578,gt_nn
11,-0.978,0.04479843,gt_nn
12,-0.976,0.048870955,gt_nn
13,-0.974,0.052943606,gt_nn
14,-0.972,0.057016138,gt_nn
15,-0.97,0.061088666,gt_nn
16,-0.968,0.06516132,gt_nn
17,-0.966,0.06923384,gt_nn
18,-0.964,0.0733065,gt_nn
19,-0.962,0.077379026,gt_nn
20,-0.96,0.08145168,gt_nn
21,-0.958,0.0855242,gt_nn
22,-0.956,0.08959686,gt_nn
23,-0.954,0.09366939,gt_nn
24,-0.952,0.09774191,gt_nn
25,-0.95,0.10181457,gt_nn
26,-0.948,0.10588709,gt_nn
27,-0.946,0.109959744,gt_nn
28,-0.944,0.114032276,gt_nn
29,-0.942,0.11810493,gt_nn
30,-0.94,0.12217746,gt_nn
31,-0.938,0.12624998,gt_nn
32,-0.936,0.13032264,gt_nn
33,-0.934,0.13439517,gt_nn
34,-0.932,0.13846782,gt_nn
35,-0.93,0.14254035,gt_nn
36,-0.928,0.146613,gt_nn
37,-0.926,0.15068552,gt_nn
38,-0.924,0.15475805,gt_nn
39,-0.922,0.1588307,gt_nn
40,-0.92,0.16290322,gt_nn
41,-0.918,0.16697589,gt_nn
42,-0.916,0.1710484,gt_nn
43,-0.914,0.17512105,gt_nn
44,-0.912,0.1791936,gt_nn
45,-0.91,0.18326612,gt_nn
46,-0.908,0.18733878,gt_nn
47,-0.906,0.1914113,gt_nn
48,-0.904,0.19548395,gt_nn
49,-0.902,0.19955648,gt_nn
50,-0.9,0.20362914,gt_nn
51,-0.898,0.20770165,gt_nn
52,-0.896,0.21177419,gt_nn
53,-0.894,0.21584684,gt_nn
54,-0.892,0.21991938,gt_nn
55,-0.89,0.22399202,gt_nn
56,-0.888,0.22806455,gt_nn
57,-0.886,0.23213719,gt_nn
58,-0.884,0.23620974,gt_nn
59,-0.882,0.24028225,gt_nn
60,-0.88,0.24435492,gt_nn
61,-0.878,0.24842744,gt_nn
62,-0.876,0.2525001,gt_nn
63,-0.874,0.25657263,gt_nn
64,-0.872,0.26064527,gt_nn
65,-0.87,0.2647178,gt_nn
66,-0.868,0.26879045,gt_nn
67,-0.866,0.272863,gt_nn
68,-0.864,0.2769355,gt_nn
69,-0.862,0.28100815,gt_nn
70,-0.86,0.2850807,gt_nn
71,-0.858,0.28915334,gt_nn
72,-0.856,0.29322585,gt_nn
73,-0.854,0.29729852,gt_nn
74,-0.852,0.30137104,gt_nn
75,-0.85,0.30544358,gt_nn
76,-0.848,0.30951622,gt_nn
77,-0.846,0.31358874,gt_nn
78,-0.844,0.3176614,gt_nn
79,-0.842,0.32173395,gt_nn
80,-0.84,0.3258066,gt_nn
81,-0.838,0.3298791,gt_nn
82,-0.836,0.33395165,gt_nn
83,-0.834,0.3380243,gt_nn
84,-0.832,0.3420968,gt_nn
85,-0.83,0.34616947,gt_nn
86,-0.828,0.350242,gt_nn
87,-0.826,0.35431466,gt_nn
88,-0.824,0.3583872,gt_nn
89,-0.822,0.36245972,gt_nn
90,-0.82,0.36653236,gt_nn
91,-0.818,0.3706049,gt_nn
92,-0.816,0.37467757,gt_nn
93,-0.814,0.37875006,gt_nn
94,-0.812,0.38282272,gt_nn
95,-0.81,0.38689527,gt_nn
96,-0.808,0.39096776,gt_nn
97,-0.806,0.39504042,gt_nn
98,-0.804,0.39911297,gt_nn
99,-0.802,0.4031856,gt_nn
100,-0.8,0.40725815,gt_nn
101,-0.798,0.4113308,gt_nn
102,-0.796,0.4154033,gt_nn
103,-0.794,0.41947585,gt_nn
104,-0.792,0.42354852,gt_nn
105,-0.79,0.427621,gt_nn
106,-0.788,0.43169367,gt_nn
107,-0.786,0.43576622,gt_nn
108,-0.784,0.43983886,gt_nn
109,-0.782,0.44391137,gt_nn
110,-0.78,0.44798404,gt_nn
111,-0.778,0.45205656,gt_nn
112,-0.776,0.4561291,gt_nn
113,-0.774,0.46020174,gt_nn
114,-0.772,0.4642743,gt_nn
115,-0.77,0.46834692,gt_nn
116,-0.768,0.47241947,gt_nn
117,-0.766,0.47649214,gt_nn
118,-0.764,0.48056462,gt_nn
119,-0.762,0.48463717,gt_nn
120,-0.76,0.48870984,gt_nn
121,-0.758,0.49278232,gt_nn
122,-0.756,0.496855,gt_nn
123,-0.754,0.5009275,gt_nn
124,-0.752,0.5050002,gt_nn
125,-0.75,0.5090727,gt_nn
126,-0.748,0.51314527,gt_nn
127,-0.746,0.5172179,gt_nn
128,-0.744,0.5212904,gt_nn
129,-0.742,0.525363,gt_nn
130,-0.74,0.5294356,gt_nn
131,-0.738,0.53350824,gt_nn
132,-0.736,0.5375808,gt_nn
133,-0.734,0.54165334,gt_nn
134,-0.732,0.545726,gt_nn
135,-0.73,0.5497984,gt_nn
136,-0.728,0.5538711,gt_nn
137,-0.726,0.55794364,gt_nn
138,-0.724,0.5620163,gt_nn
139,-0.722,0.56608886,gt_nn
140,-0.72,0.5701614,gt_nn
141,-0.718,0.574234,gt_nn
142,-0.716,0.57830656,gt_nn
143,-0.714,0.5823792,gt_nn
144,-0.712,0.5864517,gt_nn
145,-0.71,0.5905244,gt_nn
146,-0.708,0.5945969,gt_nn
147,-0.706,0.5986695,gt_nn
148,-0.704,0.6027421,gt_nn
149,-0.702,0.6068146,gt_nn
150,-0.7,0.6108873,gt_nn
151,-0.698,0.61495984,gt_nn
152,-0.696,0.61903244,gt_nn
153,-0.694,0.623105,gt_nn
154,-0.692,0.6271776,gt_nn
155,-0.69,0.63125014,gt_nn
156,-0.688,0.6353227,gt_nn
157,-0.686,0.63939536,gt_nn
158,-0.684,0.6434679,gt_nn
159,-0.682,0.64754057,gt_nn
160,-0.68,0.651613,gt_nn
161,-0.678,0.65568566,gt_nn
162,-0.676,0.6597582,gt_nn
163,-0.674,0.66383076,gt_nn
164,-0.672,0.6679034,gt_nn
165,-0.67,0.671976,gt_nn
166,-0.668,0.6760486,gt_nn
167,-0.666,0.6801211,gt_nn
168,-0.664,0.6841938,gt_nn
169,-0.662,0.6882663,gt_nn
170,-0.66,0.6923388,gt_nn
171,-0.658,0.6964115,gt_nn
172,-0.656,0.700484,gt_nn
173,-0.654,0.70455664,gt_nn
174,-0.652,0.7086292,gt_nn
175,-0.65,0.71270186,gt_nn
176,-0.648,0.7167744,gt_nn
177,-0.646,0.7208469,gt_nn
178,-0.644,0.72491956,gt_nn
179,-0.642,0.72899204,gt_nn
180,-0.64,0.7330647,gt_nn
181,-0.638,0.73713726,gt_nn
182,-0.636,0.7412099,gt_nn
183,-0.634,0.7452825,gt_nn
184,-0.632,0.749355,gt_nn
185,-0.63,0.75342757,gt_nn
186,-0.628,0.7575001,gt_nn
187,-0.626,0.7615728,gt_nn
188,-0.624,0.7656453,gt_nn
189,-0.622,0.769718,gt_nn
190,-0.62,0.77379054,gt_nn
191,-0.618,0.77786314,gt_nn
192,-0.616,0.7819357,gt_nn
193,-0.614,0.7860082,gt_nn
194,-0.612,0.79008085,gt_nn
195,-0.61,0.7941534,gt_nn
196,-0.608,0.79822606,gt_nn
197,-0.606,0.80229855,gt_nn
198,-0.604,0.8063712,gt_nn
199,-0.602,0.81044376,gt_nn
200,-0.6,0.8145163,gt_nn
201,-0.598,0.8185889,gt_nn
202,-0.596,0.82266146,gt_nn
203,-0.594,0.8267341,gt_nn
204,-0.592,0.8308066,gt_nn
205,-0.59,0.8348793,gt_nn
206,-0.588,0.8389518,gt_nn
207,-0.586,0.8430244,gt_nn
208,-0.584,0.84709704,gt_nn
209,-0.582,0.8511695,gt_nn
210,-0.58,0.85524213,gt_nn
211,-0.578,0.8593147,gt_nn
212,-0.576,0.86338735,gt_nn
213,-0.574,0.8674599,gt_nn
214,-0.572,0.87153244,gt_nn
215,-0.57,0.8756051,gt_nn
216,-0.568,0.8796776,gt_nn
217,-0.566,0.88375026,gt_nn
218,-0.564,0.88782275,gt_nn
219,-0.562,0.8918954,gt_nn
220,-0.56,0.89596796,gt_nn
221,-0.558,0.9000405,gt_nn
222,-0.556,0.9041131,gt_nn
223,-0.554,0.90818566,gt_nn
224,-0.552,0.9122583,gt_nn
225,-0.55,0.9163309,gt_nn
226,-0.548,0.9204035,gt_nn
227,-0.546,0.924476,gt_nn
228,-0.544,0.9285486,gt_nn
229,-0.542,0.9326212,gt_nn
230,-0.54,0.9366937,gt_nn
231,-0.538,0.9407664,gt_nn
232,-0.536,0.94483894,gt_nn
233,-0.534,0.9489116,gt_nn
234,-0.532,0.9529841,gt_nn
235,-0.53,0.9570567,gt_nn
236,-0.528,0.96112925,gt_nn
237,-0.526,0.9652018,gt_nn
238,-0.524,0.96927446,gt_nn
239,-0.522,0.97326636,gt_nn
240,-0.52,0.97704756,gt_nn
241,-0.518,0.9806082,gt_nn
242,-0.516,0.98393905,gt_nn
243,-0.514,0.9870286,gt_nn
244,-0.512,0.9898639,gt_nn
245,-0.51,0.99242854,gt_nn
246,-0.508,0.99470186,gt_nn
247,-0.506,0.9966563,gt_nn
248,-0.504,0.9982523,gt_nn
249,-0.502,0.9994235,gt_nn
250,-0.5,1.0,gt_nn
251,-0.498,1.0,gt_nn
252,-0.496,1.0,gt_nn
253,-0.494,1.0,gt_nn
254,-0.492,1.0,gt_nn
255,-0.49,1.0,gt_nn
256,-0.488,1.0,gt_nn
257,-0.486,1.0,gt_nn
258,-0.484,1.0,gt_nn
259,-0.482,1.0,gt_nn
260,-0.48,1.0,gt_nn
261,-0.478,1.0,gt_nn
262,-0.476,1.0,gt_nn
263,-0.474,1.0,gt_nn
264,-0.472,1.0,gt_nn
265,-0.47,1.0,gt_nn
266,-0.468,1.0,gt_nn
267,-0.466,1.0,gt_nn
268,-0.464,1.0,gt_nn
269,-0.462,1.0,gt_nn
270,-0.46,1.0,gt_nn
271,-0.458,1.0,gt_nn
272,-0.456,1.0,gt_nn
273,-0.454,1.0,gt_nn
274,-0.452,1.0,gt_nn
275,-0.45,1.0,gt_nn
276,-0.448,1.0,gt_nn
277,-0.446,1.0,gt_nn
278,-0.444,1.0,gt_nn
279,-0.442,1.0,gt_nn
280,-0.44,1.0,gt_nn
281,-0.438,1.0,gt_nn
282,-0.436,1.0,gt_nn
283,-0.434,1.0,gt_nn
284,-0.432,1.0,gt_nn
285,-0.43,1.0,gt_nn
286,-0.428,1.0,gt_nn
287,-0.426,1.0,gt_nn
288,-0.424,1.0,gt_nn
289,-0.422,1.0,gt_nn
290,-0.42,1.0,gt_nn
291,-0.418,1.0,gt_nn
292,-0.416,1.0,gt_nn
293,-0.414,1.0,gt_nn
294,-0.412,1.0,gt_nn
295,-0.41,1.0,gt_nn
296,-0.408,1.0,gt_nn
297,-0.406,1.0,gt_nn
298,-0.404,1.0,gt_nn
299,-0.402,1.0,gt_nn
300,-0.4,1.0,gt_nn
301,-0.398,1.0,gt_nn
302,-0.396,1.0,gt_nn
303,-0.394,1.0,gt_nn
304,-0.392,1.0,gt_nn
305,-0.39,1.0,gt_nn
306,-0.388,1.0,gt_nn
307,-0.386,1.0,gt_nn
308,-0.384,1.0,gt_nn
309,-0.382,1.0,gt_nn
310,-0.38,1.0,gt_nn
311,-0.378,1.0,gt_nn
312,-0.376,1.0,gt_nn
313,-0.374,1.0,gt_nn
314,-0.372,1.0,gt_nn
315,-0.37,1.0,gt_nn
316,-0.368,1.0,gt_nn
317,-0.366,1.0,gt_nn
318,-0.364,1.0,gt_nn
319,-0.362,1.0,gt_nn
320,-0.36,1.0,gt_nn
321,-0.358,1.0,gt_nn
322,-0.356,1.0,gt_nn
323,-0.354,1.0,gt_nn
324,-0.352,1.0,gt_nn
325,-0.35,1.0,gt_nn
326,-0.348,1.0,gt_nn
327,-0.346,1.0,gt_nn
328,-0.344,1.0,gt_nn
329,-0.342,1.0,gt_nn
330,-0.34,1.0,gt_nn
331,-0.338,1.0,gt_nn
332,-0.336,1.0,gt_nn
333,-0.334,1.0,gt_nn
334,-0.332,1.0,gt_nn
335,-0.33,1.0,gt_nn
336,-0.328,1.0,gt_nn
337,-0.326,1.0,gt_nn
338,-0.324,1.0,gt_nn
339,-0.322,1.0,gt_nn
340,-0.32,1.0,gt_nn
341,-0.318,1.0,gt_nn
342,-0.316,1.0,gt_nn
343,-0.314,1.0,gt_nn
344,-0.312,1.0,gt_nn
345,-0.31,1.0,gt_nn
346,-0.308,1.0,gt_nn
347,-0.306,1.0,gt_nn
348,-0.304,1.0,gt_nn
349,-0.302,1.0,gt_nn
350,-0.3,1.0,gt_nn
351,-0.298,1.0,gt_nn
352,-0.296,1.0,gt_nn
353,-0.294,1.0,gt_nn
354,-0.292,1.0,gt_nn
355,-0.29,1.0,gt_nn
356,-0.288,1.0,gt_nn
357,-0.286,1.0,gt_nn
358,-0.284,1.0,gt_nn
359,-0.282,1.0,gt_nn
360,-0.28,1.0,gt_nn
361,-0.278,1.0,gt_nn
362,-0.276,1.0,gt_nn
363,-0.274,1.0,gt_nn
364,-0.272,1.0,gt_nn
365,-0.27,1.0,gt_nn
366,-0.268,1.0,gt_nn
367,-0.266,1.0,gt_nn
368,-0.264,1.0,gt_nn
369,-0.262,1.0,gt_nn
370,-0.26,1.0,gt_nn
371,-0.258,1.0,gt_nn
372,-0.256,1.0,gt_nn
373,-0.254,1.0,gt_nn
374,-0.252,1.0,gt_nn
375,-0.25,1.0,gt_nn
376,-0.248,1.0,gt_nn
377,-0.246,1.0,gt_nn
378,-0.244,1.0,gt_nn
379,-0.242,1.0,gt_nn
380,-0.24,1.0,gt_nn
381,-0.238,1.0,gt_nn
382,-0.236,1.0,gt_nn
383,-0.234,1.0,gt_nn
384,-0.232,1.0,gt_nn
385,-0.23,1.0,gt_nn
386,-0.228,1.0,gt_nn
387,-0.226,1.0,gt_nn
388,-0.224,1.0,gt_nn
389,-0.222,1.0,gt_nn
390,-0.22,1.0,gt_nn
391,-0.218,1.0,gt_nn
392,-0.216,1.0,gt_nn
393,-0.214,1.0,gt_nn
394,-0.212,1.0,gt_nn
395,-0.21,1.0,gt_nn
396,-0.208,1.0,gt_nn
397,-0.206,1.0,gt_nn
398,-0.204,1.0,gt_nn
399,-0.202,1.0,gt_nn
400,-0.2,1.0,gt_nn
401,-0.198,1.0,gt_nn
402,-0.196,1.0,gt_nn
403,-0.194,1.0,gt_nn
404,-0.192,1.0,gt_nn
405,-0.19,1.0,gt_nn
406,-0.188,1.0,gt_nn
407,-0.186,1.0,gt_nn
408,-0.184,1.0,gt_nn
409,-0.182,1.0,gt_nn
410,-0.18,1.0,gt_nn
411,-0.178,1.0,gt_nn
412,-0.176,1.0,gt_nn
413,-0.174,1.0,gt_nn
414,-0.172,1.0,gt_nn
415,-0.17,1.0,gt_nn
416,-0.168,1.0,gt_nn
417,-0.166,1.0,gt_nn
418,-0.164,1.0,gt_nn
419,-0.162,1.0,gt_nn
420,-0.16,1.0,gt_nn
421,-0.158,1.0,gt_nn
422,-0.156,1.0,gt_nn
423,-0.154,1.0,gt_nn
424,-0.152,1.0,gt_nn
425,-0.15,1.0,gt_nn
426,-0.148,1.0,gt_nn
427,-0.146,1.0,gt_nn
428,-0.144,1.0,gt_nn
429,-0.142,1.0,gt_nn
430,-0.14,1.0,gt_nn
431,-0.138,1.0,gt_nn
432,-0.136,1.0,gt_nn
433,-0.134,1.0,gt_nn
434,-0.132,1.0,gt_nn
435,-0.13,1.0,gt_nn
436,-0.128,1.0,gt_nn
437,-0.126,1.0,gt_nn
438,-0.124,1.0,gt_nn
439,-0.122,1.0,gt_nn
440,-0.12,1.0,gt_nn
441,-0.118,1.0,gt_nn
442,-0.116,1.0,gt_nn
443,-0.114,1.0,gt_nn
444,-0.112,1.0,gt_nn
445,-0.11,1.0,gt_nn
446,-0.108,1.0,gt_nn
447,-0.106,1.0,gt_nn
448,-0.104,1.0,gt_nn
449,-0.102,1.0,gt_nn
450,-0.1,1.0,gt_nn
451,-0.098,1.0,gt_nn
452,-0.096,1.0,gt_nn
453,-0.094,1.0,gt_nn
454,-0.092,1.0,gt_nn
455,-0.09,1.0,gt_nn
456,-0.088,1.0,gt_nn
457,-0.086,1.0,gt_nn
458,-0.084,1.0,gt_nn
459,-0.082,1.0,gt_nn
460,-0.08,1.0,gt_nn
461,-0.078,1.0,gt_nn
462,-0.076,1.0,gt_nn
463,-0.074,1.0,gt_nn
464,-0.072,1.0,gt_nn
465,-0.07,1.0,gt_nn
466,-0.068,1.0,gt_nn
467,-0.066,1.0,gt_nn
468,-0.064,1.0,gt_nn
469,-0.062,1.0,gt_nn
470,-0.06,1.0,gt_nn
471,-0.058,1.0,gt_nn
472,-0.056,1.0,gt_nn
473,-0.054,1.0,gt_nn
474,-0.052,1.0,gt_nn
475,-0.05,1.0,gt_nn
476,-0.048,1.0,gt_nn
477,-0.046,1.0,gt_nn
478,-0.044,1.0,gt_nn
479,-0.042,1.0,gt_nn
480,-0.04,1.0,gt_nn
481,-0.038,1.0,gt_nn
482,-0.036,1.0,gt_nn
483,-0.034,1.0,gt_nn
484,-0.032,1.0,gt_nn
485,-0.03,1.0,gt_nn
486,-0.028,1.0,gt_nn
487,-0.026,1.0,gt_nn
488,-0.024,1.0,gt_nn
489,-0.022,1.0,gt_nn
490,-0.02,1.0,gt_nn
491,-0.018,1.0,gt_nn
492,-0.016,1.0,gt_nn
493,-0.014,1.0,gt_nn
494,-0.012,1.0,gt_nn
495,-0.01,1.0,gt_nn
496,-0.008,1.0,gt_nn
497,-0.006,1.0,gt_nn
498,-0.004,1.0,gt_nn
499,-0.002,1.0,gt_nn
500,0.0,1.0,gt_nn
501,0.002,1.0,gt_nn
502,0.004,1.0,gt_nn
503,0.006,1.0,gt_nn
504,0.008,1.0,gt_nn
505,0.01,1.0,gt_nn
506,0.012,1.0,gt_nn
507,0.014,1.0,gt_nn
508,0.016,1.0,gt_nn
509,0.018,1.0,gt_nn
510,0.02,1.0,gt_nn
511,0.022,1.0,gt_nn
512,0.024,1.0,gt_nn
513,0.026,1.0,gt_nn
514,0.028,1.0,gt_nn
515,0.03,1.0,gt_nn
516,0.032,1.0,gt_nn
517,0.034,1.0,gt_nn
518,0.036,1.0,gt_nn
519,0.038,1.0,gt_nn
520,0.04,1.0,gt_nn
521,0.042,1.0,gt_nn
522,0.044,1.0,gt_nn
523,0.046,1.0,gt_nn
524,0.048,1.0,gt_nn
525,0.05,1.0,gt_nn
526,0.052,1.0,gt_nn
527,0.054,1.0,gt_nn
528,0.056,1.0,gt_nn
529,0.058,1.0,gt_nn
530,0.06,1.0,gt_nn
531,0.062,1.0,gt_nn
532,0.064,1.0,gt_nn
533,0.066,1.0,gt_nn
534,0.068,1.0,gt_nn
535,0.07,1.0,gt_nn
536,0.072,1.0,gt_nn
537,0.074,1.0,gt_nn
538,0.076,1.0,gt_nn
539,0.078,1.0,gt_nn
540,0.08,1.0,gt_nn
541,0.082,1.0,gt_nn
542,0.084,1.0,gt_nn
543,0.086,1.0,gt_nn
544,0.088,1.0,gt_nn
545,0.09,1.0,gt_nn
546,0.092,1.0,gt_nn
547,0.094,1.0,gt_nn
548,0.096,1.0,gt_nn
549,0.098,1.0,gt_nn
550,0.1,1.0,gt_nn
551,0.102,1.0,gt_nn
552,0.104,1.0,gt_nn
553,0.106,1.0,gt_nn
554,0.108,1.0,gt_nn
555,0.11,1.0,gt_nn
556,0.112,1.0,gt_nn
557,0.114,1.0,gt_nn
558,0.116,1.0,gt_nn
559,0.118,1.0,gt_nn
560,0.12,1.0,gt_nn
561,0.122,1.0,gt_nn
562,0.124,1.0,gt_nn
563,0.126,1.0,gt_nn
564,0.128,1.0,gt_nn
565,0.13,1.0,gt_nn
566,0.132,1.0,gt_nn
567,0.134,1.0,gt_nn
568,0.136,1.0,gt_nn
569,0.138,1.0,gt_nn
570,0.14,1.0,gt_nn
571,0.142,1.0,gt_nn
572,0.144,1.0,gt_nn
573,0.146,1.0,gt_nn
574,0.148,1.0,gt_nn
575,0.15,1.0,gt_nn
576,0.152,1.0,gt_nn
577,0.154,1.0,gt_nn
578,0.156,1.0,gt_nn
579,0.158,1.0,gt_nn
580,0.16,1.0,gt_nn
581,0.162,1.0,gt_nn
582,0.164,1.0,gt_nn
583,0.166,1.0,gt_nn
584,0.168,1.0,gt_nn
585,0.17,1.0,gt_nn
586,0.172,1.0,gt_nn
587,0.174,1.0,gt_nn
588,0.176,1.0,gt_nn
589,0.178,1.0,gt_nn
590,0.18,1.0,gt_nn
591,0.182,1.0,gt_nn
592,0.184,1.0,gt_nn
593,0.186,1.0,gt_nn
594,0.188,1.0,gt_nn
595,0.19,1.0,gt_nn
596,0.192,1.0,gt_nn
597,0.194,1.0,gt_nn
598,0.196,1.0,gt_nn
599,0.198,1.0,gt_nn
600,0.2,1.0,gt_nn
601,0.202,1.0,gt_nn
602,0.204,1.0,gt_nn
603,0.206,1.0,gt_nn
604,0.208,1.0,gt_nn
605,0.21,1.0,gt_nn
606,0.212,1.0,gt_nn
607,0.214,1.0,gt_nn
608,0.216,1.0,gt_nn
609,0.218,1.0,gt_nn
610,0.22,1.0,gt_nn
611,0.222,1.0,gt_nn
612,0.224,1.0,gt_nn
613,0.226,1.0,gt_nn
614,0.228,1.0,gt_nn
615,0.23,1.0,gt_nn
616,0.232,1.0,gt_nn
617,0.234,1.0,gt_nn
618,0.236,1.0,gt_nn
619,0.238,1.0,gt_nn
620,0.24,1.0,gt_nn
621,0.242,1.0,gt_nn
622,0.244,1.0,gt_nn
623,0.246,1.0,gt_nn
624,0.248,1.0,gt_nn
625,0.25,1.0,gt_nn
626,0.252,1.0,gt_nn
627,0.254,1.0,gt_nn
628,0.256,1.0,gt_nn
629,0.258,1.0,gt_nn
630,0.26,1.0,gt_nn
631,0.262,1.0,gt_nn
632,0.264,1.0,gt_nn
633,0.266,1.0,gt_nn
634,0.268,1.0,gt_nn
635,0.27,1.0,gt_nn
636,0.272,1.0,gt_nn
637,0.274,1.0,gt_nn
638,0.276,1.0,gt_nn
639,0.278,1.0,gt_nn
640,0.28,1.0,gt_nn
641,0.282,1.0,gt_nn
642,0.284,1.0,gt_nn
643,0.286,1.0,gt_nn
644,0.288,1.0,gt_nn
645,0.29,1.0,gt_nn
646,0.292,1.0,gt_nn
647,0.294,1.0,gt_nn
648,0.296,1.0,gt_nn
649,0.298,1.0,gt_nn
650,0.3,1.0,gt_nn
651,0.302,1.0,gt_nn
652,0.304,1.0,gt_nn
653,0.306,1.0,gt_nn
654,0.308,1.0,gt_nn
655,0.31,1.0,gt_nn
656,0.312,1.0,gt_nn
657,0.314,1.0,gt_nn
658,0.316,1.0,gt_nn
659,0.318,1.0,gt_nn
660,0.32,1.0,gt_nn
661,0.322,1.0,gt_nn
662,0.324,1.0,gt_nn
663,0.326,1.0,gt_nn
664,0.328,1.0,gt_nn
665,0.33,1.0,gt_nn
666,0.332,1.0,gt_nn
667,0.334,1.0,gt_nn
668,0.336,1.0,gt_nn
669,0.338,1.0,gt_nn
670,0.34,1.0,gt_nn
671,0.342,1.0,gt_nn
672,0.344,1.0,gt_nn
673,0.346,1.0,gt_nn
674,0.348,1.0,gt_nn
675,0.35,1.0,gt_nn
676,0.352,1.0,gt_nn
677,0.354,1.0,gt_nn
678,0.356,1.0,gt_nn
679,0.358,1.0,gt_nn
680,0.36,1.0,gt_nn
681,0.362,1.0,gt_nn
682,0.364,1.0,gt_nn
683,0.366,1.0,gt_nn
684,0.368,1.0,gt_nn
685,0.37,1.0,gt_nn
686,0.372,1.0,gt_nn
687,0.374,1.0,gt_nn
688,0.376,1.0,gt_nn
689,0.378,1.0,gt_nn
690,0.38,1.0,gt_nn
691,0.382,1.0,gt_nn
692,0.384,1.0,gt_nn
693,0.386,1.0,gt_nn
694,0.388,1.0,gt_nn
695,0.39,1.0,gt_nn
696,0.392,1.0,gt_nn
697,0.394,1.0,gt_nn
698,0.396,1.0,gt_nn
699,0.398,1.0,gt_nn
700,0.4,1.0,gt_nn
701,0.402,1.0,gt_nn
702,0.404,1.0,gt_nn
703,0.406,1.0,gt_nn
704,0.408,1.0,gt_nn
705,0.41,1.0,gt_nn
706,0.412,1.0,gt_nn
707,0.414,1.0,gt_nn
708,0.416,1.0,gt_nn
709,0.418,1.0,gt_nn
710,0.42,1.0,gt_nn
711,0.422,1.0,gt_nn
712,0.424,1.0,gt_nn
713,0.426,1.0,gt_nn
714,0.428,1.0,gt_nn
715,0.43,1.0,gt_nn
716,0.432,1.0,gt_nn
717,0.434,1.0,gt_nn
718,0.436,1.0,gt_nn
719,0.438,1.0,gt_nn
720,0.44,1.0,gt_nn
721,0.442,1.0,gt_nn
722,0.444,1.0,gt_nn
723,0.446,1.0,gt_nn
724,0.448,1.0,gt_nn
725,0.45,1.0,gt_nn
726,0.452,1.0,gt_nn
727,0.454,1.0,gt_nn
728,0.456,1.0,gt_nn
729,0.458,1.0,gt_nn
730,0.46,1.0,gt_nn
731,0.462,1.0,gt_nn
732,0.464,1.0,gt_nn
733,0.466,1.0,gt_nn
734,0.468,1.0,gt_nn
735,0.47,1.0,gt_nn
736,0.472,1.0,gt_nn
737,0.474,1.0,gt_nn
738,0.476,1.0,gt_nn
739,0.478,1.0,gt_nn
740,0.48,1.0,gt_nn
741,0.482,1.0,gt_nn
742,0.484,1.0,gt_nn
743,0.486,1.0,gt_nn
744,0.488,1.0,gt_nn
745,0.49,1.0,gt_nn
746,0.492,1.0,gt_nn
747,0.494,1.0,gt_nn
748,0.496,1.0,gt_nn
749,0.498,1.0,gt_nn
750,0.5,1.0,gt_nn
751,0.502,0.9994235,gt_nn
752,0.504,0.9982523,gt_nn
753,0.506,0.9966563,gt_nn
754,0.508,0.99470186,gt_nn
755,0.51,0.99242854,gt_nn
756,0.512,0.9898639,gt_nn
757,0.514,0.9870286,gt_nn
758,0.516,0.98393905,gt_nn
759,0.518,0.9806082,gt_nn
760,0.52,0.97704756,gt_nn
761,0.522,0.97326636,gt_nn
762,0.524,0.96927446,gt_nn
763,0.526,0.9652018,gt_nn
764,0.528,0.96112925,gt_nn
765,0.53,0.9570567,gt_nn
766,0.532,0.9529841,gt_nn
767,0.534,0.9489116,gt_nn
768,0.536,0.94483894,gt_nn
769,0.538,0.9407664,gt_nn
770,0.54,0.9366937,gt_nn
771,0.542,0.9326212,gt_nn
772,0.544,0.9285486,gt_nn
773,0.546,0.924476,gt_nn
774,0.548,0.9204035,gt_nn
775,0.55,0.9163309,gt_nn
776,0.552,0.9122583,gt_nn
777,0.554,0.90818566,gt_nn
778,0.556,0.9041131,gt_nn
779,0.558,0.9000405,gt_nn
780,0.56,0.89596796,gt_nn
781,0.562,0.8918954,gt_nn
782,0.564,0.88782275,gt_nn
783,0.566,0.88375026,gt_nn
784,0.568,0.8796776,gt_nn
785,0.57,0.8756051,gt_nn
786,0.572,0.87153244,gt_nn
787,0.574,0.8674599,gt_nn
788,0.576,0.86338735,gt_nn
789,0.578,0.8593147,gt_nn
790,0.58,0.85524213,gt_nn
791,0.582,0.8511695,gt_nn
792,0.584,0.84709704,gt_nn
793,0.586,0.8430244,gt_nn
794,0.588,0.8389518,gt_nn
795,0.59,0.8348793,gt_nn
796,0.592,0.8308066,gt_nn
797,0.594,0.8267341,gt_nn
798,0.596,0.82266146,gt_nn
799,0.598,0.8185889,gt_nn
800,0.6,0.8145163,gt_nn
801,0.602,0.81044376,gt_nn
802,0.604,0.8063712,gt_nn
803,0.606,0.80229855,gt_nn
804,0.608,0.79822606,gt_nn
805,0.61,0.7941534,gt_nn
806,0.612,0.79008085,gt_nn
807,0.614,0.7860082,gt_nn
808,0.616,0.7819357,gt_nn
809,0.618,0.77786314,gt_nn
810,0.62,0.77379054,gt_nn
811,0.622,0.769718,gt_nn
812,0.624,0.7656453,gt_nn
813,0.626,0.7615728,gt_nn
814,0.628,0.7575001,gt_nn
815,0.63,0.75342757,gt_nn
816,0.632,0.749355,gt_nn
817,0.634,0.7452825,gt_nn
818,0.636,0.7412099,gt_nn
819,0.638,0.73713726,gt_nn
820,0.64,0.7330647,gt_nn
821,0.642,0.72899204,gt_nn
822,0.644,0.72491956,gt_nn
823,0.646,0.7208469,gt_nn
824,0.648,0.7167744,gt_nn
825,0.65,0.71270186,gt_nn
826,0.652,0.7086292,gt_nn
827,0.654,0.70455664,gt_nn
828,0.656,0.700484,gt_nn
829,0.658,0.6964115,gt_nn
830,0.66,0.6923388,gt_nn
831,0.662,0.6882663,gt_nn
832,0.664,0.6841938,gt_nn
833,0.666,0.6801211,gt_nn
834,0.668,0.6760486,gt_nn
835,0.67,0.671976,gt_nn
836,0.672,0.6679034,gt_nn
837,0.674,0.66383076,gt_nn
838,0.676,0.6597582,gt_nn
839,0.678,0.65568566,gt_nn
840,0.68,0.651613,gt_nn
841,0.682,0.64754057,gt_nn
842,0.684,0.6434679,gt_nn
843,0.686,0.63939536,gt_nn
844,0.688,0.6353227,gt_nn
845,0.69,0.63125014,gt_nn
846,0.692,0.6271776,gt_nn
847,0.694,0.623105,gt_nn
848,0.696,0.61903244,gt_nn
849,0.698,0.61495984,gt_nn
850,0.7,0.6108873,gt_nn
851,0.702,0.6068146,gt_nn
852,0.704,0.6027421,gt_nn
853,0.706,0.5986695,gt_nn
854,0.708,0.5945969,gt_nn
855,0.71,0.5905244,gt_nn
856,0.712,0.5864517,gt_nn
857,0.714,0.5823792,gt_nn
858,0.716,0.57830656,gt_nn
859,0.718,0.574234,gt_nn
860,0.72,0.5701614,gt_nn
861,0.722,0.56608886,gt_nn
862,0.724,0.5620163,gt_nn
863,0.726,0.55794364,gt_nn
864,0.728,0.5538711,gt_nn
865,0.73,0.5497984,gt_nn
866,0.732,0.545726,gt_nn
867,0.734,0.54165334,gt_nn
868,0.736,0.5375808,gt_nn
869,0.738,0.53350824,gt_nn
870,0.74,0.5294356,gt_nn
871,0.742,0.525363,gt_nn
872,0.744,0.5212904,gt_nn
873,0.746,0.5172179,gt_nn
874,0.748,0.51314527,gt_nn
875,0.75,0.5090727,gt_nn
876,0.752,0.5050002,gt_nn
877,0.754,0.5009275,gt_nn
878,0.756,0.496855,gt_nn
879,0.758,0.49278232,gt_nn
880,0.76,0.48870984,gt_nn
881,0.762,0.48463717,gt_nn
882,0.764,0.48056462,gt_nn
883,0.766,0.47649214,gt_nn
884,0.768,0.47241947,gt_nn
885,0.77,0.46834692,gt_nn
886,0.772,0.4642743,gt_nn
887,0.774,0.46020174,gt_nn
888,0.776,0.4561291,gt_nn
889,0.778,0.45205656,gt_nn
890,0.78,0.44798404,gt_nn
891,0.782,0.44391137,gt_nn
892,0.784,0.43983886,gt_nn
893,0.786,0.43576622,gt_nn
894,0.788,0.43169367,gt_nn
895,0.79,0.427621,gt_nn
896,0.792,0.42354852,gt_nn
897,0.794,0.41947585,gt_nn
898,0.796,0.4154033,gt_nn
899,0.798,0.4113308,gt_nn
900,0.8,0.40725815,gt_nn
901,0.802,0.4031856,gt_nn
902,0.804,0.39911297,gt_nn
903,0.806,0.39504042,gt_nn
904,0.808,0.39096776,gt_nn
905,0.81,0.38689527,gt_nn
906,0.812,0.38282272,gt_nn
907,0.814,0.37875006,gt_nn
908,0.816,0.37467757,gt_nn
909,0.818,0.3706049,gt_nn
910,0.82,0.36653236,gt_nn
911,0.822,0.36245972,gt_nn
912,0.824,0.3583872,gt_nn
913,0.826,0.35431466,gt_nn
914,0.828,0.350242,gt_nn
915,0.83,0.34616947,gt_nn
916,0.832,0.3420968,gt_nn
917,0.834,0.3380243,gt_nn
918,0.836,0.33395165,gt_nn
919,0.838,0.3298791,gt_nn
920,0.84,0.3258066,gt_nn
921,0.842,0.32173395,gt_nn
922,0.844,0.3176614,gt_nn
923,0.846,0.31358874,gt_nn
924,0.848,0.30951622,gt_nn
925,0.85,0.30544358,gt_nn
926,0.852,0.30137104,gt_nn
927,0.854,0.29729852,gt_nn
928,0.856,0.29322585,gt_nn
929,0.858,0.28915334,gt_nn
930,0.86,0.2850807,gt_nn
931,0.862,0.28100815,gt_nn
932,0.864,0.2769355,gt_nn
933,0.866,0.272863,gt_nn
934,0.868,0.26879045,gt_nn
935,0.87,0.2647178,gt_nn
936,0.872,0.26064527,gt_nn
937,0.874,0.25657263,gt_nn
938,0.876,0.2525001,gt_nn
939,0.878,0.24842744,gt_nn
940,0.88,0.24435492,gt_nn
941,0.882,0.24028225,gt_nn
942,0.884,0.23620974,gt_nn
943,0.886,0.23213719,gt_nn
944,0.888,0.22806455,gt_nn
945,0.89,0.22399202,gt_nn
946,0.892,0.21991938,gt_nn
947,0.894,0.21584684,gt_nn
948,0.896,0.21177419,gt_nn
949,0.898,0.20770165,gt_nn
950,0.9,0.20362914,gt_nn
951,0.902,0.19955648,gt_nn
952,0.904,0.19548395,gt_nn
953,0.906,0.1914113,gt_nn
954,0.908,0.18733878,gt_nn
955,0.91,0.18326612,gt_nn
956,0.912,0.1791936,gt_nn
957,0.914,0.17512105,gt_nn
958,0.916,0.1710484,gt_nn
959,0.918,0.16697589,gt_nn
960,0.92,0.16290322,gt_nn
961,0.922,0.1588307,gt_nn
962,0.924,0.15475805,gt_nn
963,0.926,0.15068552,gt_nn
964,0.928,0.146613,gt_nn
965,0.93,0.14254035,gt_nn
966,0.932,0.13846782,gt_nn
967,0.934,0.13439517,gt_nn
968,0.936,0.13032264,gt_nn
969,0.938,0.12624998,gt_nn
970,0.94,0.12217746,gt_nn
971,0.942,0.11810493,gt_nn
972,0.944,0.114032276,gt_nn
973,0.946,0.109959744,gt_nn
974,0.948,0.10588709,gt_nn
975,0.95,0.10181457,gt_nn
976,0.952,0.09774191,gt_nn
977,0.954,0.09366939,gt_nn
978,0.956,0.08959686,gt_nn
979,0.958,0.0855242,gt_nn
980,0.96,0.08145168,gt_nn
981,0.962,0.077379026,gt_nn
982,0.964,0.0733065,gt_nn
983,0.966,0.06923384,gt_nn
984,0.968,0.06516132,gt_nn
985,0.97,0.061088666,gt_nn
986,0.972,0.057016138,gt_nn
987,0.974,0.052943606,gt_nn
988,0.976,0.048870955,gt_nn
989,0.978,0.04479843,gt_nn
990,0.98,0.04072578,gt_nn
991,0.982,0.03665325,gt_nn
992,0.984,0.0325806,gt_nn
993,0.986,0.028508069,gt_nn
994,0.988,0.024435539,gt_nn
995,0.99,0.02036289,gt_nn
996,0.992,0.01629036,gt_nn
997,0.994,0.012217709,gt_nn
998,0.996,0.00814518,gt_nn
999,0.998,0.0040725293,gt_nn
1000,1.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_5000/obstacle_nn.csv <==
,X_x,value,name
0,-1.0,-0.5,obstacle_nn
1,-0.998,-0.5,obstacle_nn
2,-0.996,-0.5,obstacle_nn
3,-0.994,-0.5,obstacle_nn
4,-0.992,-0.5,obstacle_nn
5,-0.99,-0.5,obstacle_nn
6,-0.988,-0.5,obstacle_nn
7,-0.986,-0.5,obstacle_nn
8,-0.984,-0.5,obstacle_nn
9,-0.982,-0.5,obstacle_nn
10,-0.98,-0.5,obstacle_nn
11,-0.978,-0.5,obstacle_nn
12,-0.976,-0.5,obstacle_nn
13,-0.974,-0.5,obstacle_nn
14,-0.972,-0.5,obstacle_nn
15,-0.97,-0.5,obstacle_nn
16,-0.968,-0.5,obstacle_nn
17,-0.966,-0.5,obstacle_nn
18,-0.964,-0.5,obstacle_nn
19,-0.962,-0.5,obstacle_nn
20,-0.96,-0.5,obstacle_nn
21,-0.958,-0.5,obstacle_nn
22,-0.956,-0.5,obstacle_nn
23,-0.954,-0.5,obstacle_nn
24,-0.952,-0.5,obstacle_nn
25,-0.95,-0.5,obstacle_nn
26,-0.948,-0.5,obstacle_nn
27,-0.946,-0.5,obstacle_nn
28,-0.944,-0.5,obstacle_nn
29,-0.942,-0.5,obstacle_nn
30,-0.94,-0.5,obstacle_nn
31,-0.938,-0.5,obstacle_nn
32,-0.936,-0.5,obstacle_nn
33,-0.934,-0.5,obstacle_nn
34,-0.932,-0.5,obstacle_nn
35,-0.93,-0.5,obstacle_nn
36,-0.928,-0.5,obstacle_nn
37,-0.926,-0.5,obstacle_nn
38,-0.924,-0.5,obstacle_nn
39,-0.922,-0.5,obstacle_nn
40,-0.92,-0.5,obstacle_nn
41,-0.918,-0.5,obstacle_nn
42,-0.916,-0.5,obstacle_nn
43,-0.914,-0.5,obstacle_nn
44,-0.912,-0.5,obstacle_nn
45,-0.91,-0.5,obstacle_nn
46,-0.908,-0.5,obstacle_nn
47,-0.906,-0.5,obstacle_nn
48,-0.904,-0.5,obstacle_nn
49,-0.902,-0.5,obstacle_nn
50,-0.9,-0.5,obstacle_nn
51,-0.898,-0.5,obstacle_nn
52,-0.896,-0.5,obstacle_nn
53,-0.894,-0.5,obstacle_nn
54,-0.892,-0.5,obstacle_nn
55,-0.89,-0.5,obstacle_nn
56,-0.888,-0.5,obstacle_nn
57,-0.886,-0.5,obstacle_nn
58,-0.884,-0.5,obstacle_nn
59,-0.882,-0.5,obstacle_nn
60,-0.88,-0.5,obstacle_nn
61,-0.878,-0.5,obstacle_nn
62,-0.876,-0.5,obstacle_nn
63,-0.874,-0.5,obstacle_nn
64,-0.872,-0.5,obstacle_nn
65,-0.87,-0.5,obstacle_nn
66,-0.868,-0.50000006,obstacle_nn
67,-0.866,-0.5000006,obstacle_nn
68,-0.864,-0.50000465,obstacle_nn
69,-0.862,-0.5000324,obstacle_nn
70,-0.86,-0.50020194,obstacle_nn
71,-0.858,-0.5011493,obstacle_nn
72,-0.856,-0.50608206,obstacle_nn
73,-0.854,-0.5298806,obstacle_nn
74,-0.852,-0.6269946,obstacle_nn
75,-0.85,-0.8685601,obstacle_nn
76,-0.848,-1.0965705,obstacle_nn
77,-0.846,-1.1696191,obstacle_nn
78,-0.844,-1.1709318,obstacle_nn
79,-0.842,-1.1549523,obstacle_nn
80,-0.84,-1.1355827,obstacle_nn
81,-0.838,-1.1156471,obstacle_nn
82,-0.836,-1.0956728,obstacle_nn
83,-0.834,-1.0757521,obstacle_nn
84,-0.832,-1.055901,obstacle_nn
85,-0.83,-1.0361207,obstacle_nn
86,-0.828,-1.0164127,obstacle_nn
87,-0.826,-0.9967761,obstacle_nn
88,-0.824,-0.97721195,obstacle_nn
89,-0.822,-0.9577205,obstacle_nn
90,-0.82,-0.93830085,obstacle_nn
91,-0.818,-0.9189544,obstacle_nn
92,-0.816,-0.8996804,obstacle_nn
93,-0.814,-0.88047993,obstacle_nn
94,-0.812,-0.86135197,obstacle_nn
95,-0.81,-0.84229827,obstacle_nn
96,-0.808,-0.8233181,obstacle_nn
97,-0.806,-0.8044112,obstacle_nn
98,-0.804,-0.7855787,obstacle_nn
99,-0.802,-0.7668201,obstacle_nn
100,-0.8,-0.74813616,obstacle_nn
101,-0.798,-0.7295265,obstacle_nn
102,-0.796,-0.7109921,obstacle_nn
103,-0.794,-0.69253254,obstacle_nn
104,-0.792,-0.67414784,obstacle_nn
105,-0.79,-0.65583885,obstacle_nn
106,-0.788,-0.6376052,obstacle_nn
107,-0.786,-0.6194477,obstacle_nn
108,-0.784,-0.6013657,obstacle_nn
109,-0.782,-0.58336055,obstacle_nn
110,-0.78,-0.56543124,obstacle_nn
111,-0.778,-0.54757917,obstacle_nn
112,-0.776,-0.5298042,obstacle_nn
113,-0.774,-0.51210546,obstacle_nn
114,-0.772,-0.4944849,obstacle_nn
115,-0.77,-0.47694123,obstacle_nn
116,-0.768,-0.45947587,obstacle_nn
117,-0.766,-0.44208813,obstacle_nn
118,-0.764,-0.42477906,obstacle_nn
119,-0.762,-0.40754843,obstacle_nn
120,-0.76,-0.39039612,obstacle_nn
121,-0.758,-0.37332344,obstacle_nn
122,-0.756,-0.3563292,obstacle_nn
123,-0.754,-0.3394152,obstacle_nn
124,-0.752,-0.32258022,obstacle_nn
125,-0.75,-0.3058257,obstacle_nn
126,-0.748,-0.28915167,obstacle_nn
127,-0.746,-0.2725575,obstacle_nn
128,-0.744,-0.2560444,obstacle_nn
129,-0.742,-0.23961198,obstacle_nn
130,-0.74,-0.22326136,obstacle_nn
131,-0.738,-0.20699167,obstacle_nn
132,-0.736,-0.19080448,obstacle_nn
133,-0.734,-0.17469919,obstacle_nn
134,-0.732,-0.15867591,obstacle_nn
135,-0.73,-0.14273572,obstacle_nn
136,-0.728,-0.12687802,obstacle_nn
137,-0.726,-0.11110413,obstacle_nn
138,-0.724,-0.09541321,obstacle_nn
139,-0.722,-0.079806685,obstacle_nn
140,-0.72,-0.064284205,obstacle_nn
141,-0.718,-0.048845768,obstacle_nn
142,-0.716,-0.033492446,obstacle_nn
143,-0.714,-0.018223763,obstacle_nn
144,-0.712,-0.0030409098,obstacle_nn
145,-0.71,0.012056708,obstacle_nn
146,-0.708,0.02706778,obstacle_nn
147,-0.706,0.041993022,obstacle_nn
148,-0.704,0.05683106,obstacle_nn
149,-0.702,0.07158214,obstacle_nn
150,-0.7,0.08624625,obstacle_nn
151,-0.698,0.10082215,obstacle_nn
152,-0.696,0.11531043,obstacle_nn
153,-0.694,0.12970996,obstacle_nn
154,-0.692,0.14402103,obstacle_nn
155,-0.69,0.15824252,obstacle_nn
156,-0.688,0.17237449,obstacle_nn
157,-0.686,0.18641686,obstacle_nn
158,-0.684,0.20036864,obstacle_nn
159,-0.682,0.21423018,obstacle_nn
160,-0.68,0.22800004,obstacle_nn
161,-0.678,0.2416789,obstacle_nn
162,-0.676,0.25526547,obstacle_nn
163,-0.674,0.26875967,obstacle_nn
164,-0.672,0.2821616,obstacle_nn
165,-0.67,0.29546988,obstacle_nn
166,-0.668,0.30868495,obstacle_nn
167,-0.666,0.3218056,obstacle_nn
168,-0.664,0.33483207,obstacle_nn
169,-0.662,0.34776324,obstacle_nn
170,-0.66,0.36059904,obstacle_nn
171,-0.658,0.37333918,obstacle_nn
172,-0.656,0.38598263,obstacle_nn
173,-0.654,0.39852953,obstacle_nn
174,-0.652,0.41097867,obstacle_nn
175,-0.65,0.4233303,obstacle_nn
176,-0.648,0.43558317,obstacle_nn
177,-0.646,0.44773698,obstacle_nn
178,-0.644,0.45979178,obstacle_nn
179,-0.642,0.47174615,obstacle_nn
180,-0.64,0.48360026,obstacle_nn
181,-0.638,0.49535286,obstacle_nn
182,-0.636,0.507004,obstacle_nn
183,-0.634,0.51855254,obstacle_nn
184,-0.632,0.52999806,obstacle_nn
185,-0.63,0.54134035,obstacle_nn
186,-0.628,0.552578,obstacle_nn
187,-0.626,0.5637113,obstacle_nn
188,-0.624,0.5747385,obstacle_nn
189,-0.622,0.58566,obstacle_nn
190,-0.62,0.5964743,obstacle_nn
191,-0.618,0.6071812,obstacle_nn
192,-0.616,0.6177795,obstacle_nn
193,-0.614,0.6282687,obstacle_nn
194,-0.612,0.6386484,obstacle_nn
195,-0.61,0.6489172,obstacle_nn
196,-0.608,0.6590748,obstacle_nn
197,-0.606,0.66911983,obstacle_nn
198,-0.604,0.67905223,obstacle_nn
199,-0.602,0.6888703,obstacle_nn
200,-0.6,0.6985736,obstacle_nn
201,-0.598,0.70816135,obstacle_nn
202,-0.596,0.71763206,obstacle_nn
203,-0.594,0.7269856,obstacle_nn
204,-0.592,0.73622,obstacle_nn
205,-0.59,0.7453351,obstacle_nn
206,-0.588,0.7543292,obstacle_nn
207,-0.586,0.7632015,obstacle_nn
208,-0.584,0.7719511,obstacle_nn
209,-0.582,0.78057635,obstacle_nn
210,-0.58,0.78907645,obstacle_nn
211,-0.578,0.7974498,obstacle_nn
212,-0.576,0.80569553,obstacle_nn
213,-0.574,0.8138119,obstacle_nn
214,-0.572,0.8217976,obstacle_nn
215,-0.57,0.8296516,obstacle_nn
216,-0.568,0.8373718,obstacle_nn
217,-0.566,0.84495735,obstacle_nn
218,-0.564,0.8524058,obstacle_nn
219,-0.562,0.8597162,obstacle_nn
220,-0.56,0.86688614,obstacle_nn
221,-0.558,0.8739141,obstacle_nn
222,-0.556,0.88079846,obstacle_nn
223,-0.554,0.8875365,obstacle_nn
224,-0.552,0.89412665,obstacle_nn
225,-0.55,0.90056634,obstacle_nn
226,-0.548,0.90685344,obstacle_nn
227,-0.546,0.9129851,obstacle_nn
228,-0.544,0.9189588,obstacle_nn
229,-0.542,0.9247719,obstacle_nn
230,-0.54,0.9304211,obstacle_nn
231,-0.538,0.93590343,obstacle_nn
232,-0.536,0.94121516,obstacle_nn
233,-0.534,0.94635284,obstacle_nn
234,-0.532,0.95131207,obstacle_nn
235,-0.53,0.9560889,obstacle_nn
236,-0.528,0.9606781,obstacle_nn
237,-0.526,0.9650748,obstacle_nn
238,-0.524,0.9692731,obstacle_nn
239,-0.522,0.97326636,obstacle_nn
240,-0.52,0.97704756,obstacle_nn
241,-0.518,0.9806082,obstacle_nn
242,-0.516,0.98393905,obstacle_nn
243,-0.514,0.9870286,obstacle_nn
244,-0.512,0.9898639,obstacle_nn
245,-0.51,0.99242854,obstacle_nn
246,-0.508,0.99470186,obstacle_nn
247,-0.506,0.9966563,obstacle_nn
248,-0.504,0.9982523,obstacle_nn
249,-0.502,0.9994235,obstacle_nn
250,-0.5,1.0,obstacle_nn
251,-0.498,0.9994235,obstacle_nn
252,-0.496,0.9982523,obstacle_nn
253,-0.494,0.9966563,obstacle_nn
254,-0.492,0.99470186,obstacle_nn
255,-0.49,0.99242854,obstacle_nn
256,-0.488,0.9898639,obstacle_nn
257,-0.486,0.9870286,obstacle_nn
258,-0.484,0.98393893,obstacle_nn
259,-0.482,0.9806082,obstacle_nn
260,-0.48,0.97704756,obstacle_nn
261,-0.478,0.97326636,obstacle_nn
262,-0.476,0.9692731,obstacle_nn
263,-0.474,0.9650749,obstacle_nn
264,-0.472,0.9606781,obstacle_nn
265,-0.47,0.9560888,obstacle_nn
266,-0.468,0.95131207,obstacle_nn
267,-0.466,0.9463527,obstacle_nn
268,-0.464,0.94121516,obstacle_nn
269,-0.462,0.93590343,obstacle_nn
270,-0.46,0.93042123,obstacle_nn
271,-0.458,0.9247719,obstacle_nn
272,-0.456,0.9189589,obstacle_nn
273,-0.454,0.9129851,obstacle_nn
274,-0.452,0.9068533,obstacle_nn
275,-0.45,0.90056634,obstacle_nn
276,-0.448,0.89412665,obstacle_nn
277,-0.446,0.88753664,obstacle_nn
278,-0.444,0.88079846,obstacle_nn
279,-0.442,0.87391424,obstacle_nn
280,-0.44,0.86688614,obstacle_nn
281,-0.438,0.85971606,obstacle_nn
282,-0.436,0.8524058,obstacle_nn
283,-0.434,0.8449571,obstacle_nn
284,-0.432,0.83737195,obstacle_nn
285,-0.43,0.8296516,obstacle_nn
286,-0.428,0.8217977,obstacle_nn
287,-0.426,0.8138119,obstacle_nn
288,-0.424,0.8056954,obstacle_nn
289,-0.422,0.7974498,obstacle_nn
290,-0.42,0.7890763,obstacle_nn
291,-0.418,0.78057647,obstacle_nn
292,-0.416,0.7719511,obstacle_nn
293,-0.414,0.7632016,obstacle_nn
294,-0.412,0.7543292,obstacle_nn
295,-0.41,0.745335,obstacle_nn
296,-0.408,0.73622,obstacle_nn
297,-0.406,0.72698545,obstacle_nn
298,-0.404,0.7176323,obstacle_nn
299,-0.402,0.70816135,obstacle_nn
300,-0.4,0.6985736,obstacle_nn
301,-0.398,0.6888703,obstacle_nn
302,-0.396,0.6790521,obstacle_nn
303,-0.394,0.66911983,obstacle_nn
304,-0.392,0.65907466,obstacle_nn
305,-0.39,0.6489172,obstacle_nn
306,-0.388,0.6386484,obstacle_nn
307,-0.386,0.62826884,obstacle_nn
308,-0.384,0.6177795,obstacle_nn
309,-0.382,0.6071811,obstacle_nn
310,-0.38,0.5964743,obstacle_nn
311,-0.378,0.58565986,obstacle_nn
312,-0.376,0.5747385,obstacle_nn
313,-0.374,0.5637113,obstacle_nn
314,-0.372,0.5525782,obstacle_nn
315,-0.37,0.54134035,obstacle_nn
316,-0.368,0.5299982,obstacle_nn
317,-0.366,0.51855254,obstacle_nn
318,-0.364,0.5070038,obstacle_nn
319,-0.362,0.49535286,obstacle_nn
320,-0.36,0.48360026,obstacle_nn
321,-0.358,0.47174633,obstacle_nn
322,-0.356,0.45979178,obstacle_nn
323,-0.354,0.44773722,obstacle_nn
324,-0.352,0.43558317,obstacle_nn
325,-0.35,0.42333013,obstacle_nn
326,-0.348,0.41097867,obstacle_nn
327,-0.346,0.39852935,obstacle_nn
328,-0.344,0.3859828,obstacle_nn
329,-0.342,0.37333918,obstacle_nn
330,-0.34,0.36059916,obstacle_nn
331,-0.338,0.34776324,obstacle_nn
332,-0.336,0.33483195,obstacle_nn
333,-0.334,0.3218056,obstacle_nn
334,-0.332,0.30868477,obstacle_nn
335,-0.33,0.29547006,obstacle_nn
336,-0.328,0.2821616,obstacle_nn
337,-0.326,0.2687599,obstacle_nn
338,-0.324,0.25526547,obstacle_nn
339,-0.322,0.24167871,obstacle_nn
340,-0.32,0.22800004,obstacle_nn
341,-0.318,0.21422988,obstacle_nn
342,-0.316,0.20036888,obstacle_nn
343,-0.314,0.18641686,obstacle_nn
344,-0.312,0.17237473,obstacle_nn
345,-0.31,0.15824252,obstacle_nn
346,-0.308,0.1440208,obstacle_nn
347,-0.306,0.12970996,obstacle_nn
348,-0.304,0.11531031,obstacle_nn
349,-0.302,0.10082215,obstacle_nn
350,-0.3,0.08624625,obstacle_nn
351,-0.298,0.07158232,obstacle_nn
352,-0.296,0.05683106,obstacle_nn
353,-0.294,0.041992784,obstacle_nn
354,-0.292,0.02706778,obstacle_nn
355,-0.29,0.01205641,obstacle_nn
356,-0.288,-0.0030409098,obstacle_nn
357,-0.286,-0.018223763,obstacle_nn
358,-0.284,-0.033492208,obstacle_nn
359,-0.282,-0.048845768,obstacle_nn
360,-0.28,-0.06428397,obstacle_nn
361,-0.278,-0.079806685,obstacle_nn
362,-0.276,-0.09541345,obstacle_nn
363,-0.274,-0.11110413,obstacle_nn
364,-0.272,-0.12687802,obstacle_nn
365,-0.27,-0.1427356,obstacle_nn
366,-0.268,-0.15867591,obstacle_nn
367,-0.266,-0.17469907,obstacle_nn
368,-0.264,-0.19080448,obstacle_nn
369,-0.262,-0.20699203,obstacle_nn
370,-0.26,-0.22326136,obstacle_nn
371,-0.258,-0.23961222,obstacle_nn
372,-0.256,-0.25604415,obstacle_nn
373,-0.254,-0.2725575,obstacle_nn
374,-0.252,-0.28915143,obstacle_nn
375,-0.25,-0.3058257,obstacle_nn
376,-0.248,-0.32258046,obstacle_nn
377,-0.246,-0.3394152,obstacle_nn
378,-0.244,-0.3563292,obstacle_nn
379,-0.242,-0.37332344,obstacle_nn
380,-0.24,-0.39039612,obstacle_nn
381,-0.238,-0.4075482,obstacle_nn
382,-0.236,-0.42477906,obstacle_nn
383,-0.234,-0.44208837,obstacle_nn
384,-0.232,-0.45947587,obstacle_nn
385,-0.23,-0.47694123,obstacle_nn
386,-0.228,-0.4944849,obstacle_nn
387,-0.226,-0.51210546,obstacle_nn
388,-0.224,-0.52980375,obstacle_nn
389,-0.222,-0.54757917,obstacle_nn
390,-0.22,-0.5654316,obstacle_nn
391,-0.218,-0.58336055,obstacle_nn
392,-0.216,-0.6013657,obstacle_nn
393,-0.214,-0.6194477,obstacle_nn
394,-0.212,-0.6376052,obstacle_nn
395,-0.21,-0.65583885,obstacle_nn
396,-0.208,-0.67414784,obstacle_nn
397,-0.206,-0.6925323,obstacle_nn
398,-0.204,-0.7109921,obstacle_nn
399,-0.202,-0.7295265,obstacle_nn
400,-0.2,-0.74813616,obstacle_nn
401,-0.198,-0.7668201,obstacle_nn
402,-0.196,-0.7855787,obstacle_nn
403,-0.194,-0.8044112,obstacle_nn
404,-0.192,-0.82331777,obstacle_nn
405,-0.19,-0.84229827,obstacle_nn
406,-0.188,-0.86135244,obstacle_nn
407,-0.186,-0.88047993,obstacle_nn
408,-0.184,-0.8996804,obstacle_nn
409,-0.182,-0.9189544,obstacle_nn
410,-0.18,-0.93830085,obstacle_nn
411,-0.178,-0.9577203,obstacle_nn
412,-0.176,-0.97721195,obstacle_nn
413,-0.174,-0.9967762,obstacle_nn
414,-0.172,-1.0164127,obstacle_nn
415,-0.17,-1.0361207,obstacle_nn
416,-0.168,-1.055901,obstacle_nn
417,-0.166,-1.0757521,obstacle_nn
418,-0.164,-1.0956726,obstacle_nn
419,-0.162,-1.1156471,obstacle_nn
420,-0.16,-1.1355829,obstacle_nn
421,-0.158,-1.1549523,obstacle_nn
422,-0.156,-1.1709318,obstacle_nn
423,-0.154,-1.1696191,obstacle_nn
424,-0.152,-1.0965705,obstacle_nn
425,-0.15,-0.86856425,obstacle_nn
426,-0.148,-0.6269946,obstacle_nn
427,-0.146,-0.5298799,obstacle_nn
428,-0.144,-0.50608206,obstacle_nn
429,-0.142,-0.5011493,obstacle_nn
430,-0.14,-0.50020194,obstacle_nn
431,-0.138,-0.5000324,obstacle_nn
432,-0.136,-0.50000465,obstacle_nn
433,-0.134,-0.5000006,obstacle_nn
434,-0.132,-0.50000006,obstacle_nn
435,-0.13,-0.5,obstacle_nn
436,-0.128,-0.5,obstacle_nn
437,-0.126,-0.5,obstacle_nn
438,-0.124,-0.5,obstacle_nn
439,-0.122,-0.5,obstacle_nn
440,-0.12,-0.5,obstacle_nn
441,-0.118,-0.5,obstacle_nn
442,-0.116,-0.5,obstacle_nn
443,-0.114,-0.5,obstacle_nn
444,-0.112,-0.5,obstacle_nn
445,-0.11,-0.5,obstacle_nn
446,-0.108,-0.5,obstacle_nn
447,-0.106,-0.5,obstacle_nn
448,-0.104,-0.5,obstacle_nn
449,-0.102,-0.5,obstacle_nn
450,-0.1,-0.5,obstacle_nn
451,-0.098,-0.5,obstacle_nn
452,-0.096,-0.5,obstacle_nn
453,-0.094,-0.5,obstacle_nn
454,-0.092,-0.5,obstacle_nn
455,-0.09,-0.5,obstacle_nn
456,-0.088,-0.5,obstacle_nn
457,-0.086,-0.5,obstacle_nn
458,-0.084,-0.5,obstacle_nn
459,-0.082,-0.5,obstacle_nn
460,-0.08,-0.5,obstacle_nn
461,-0.078,-0.5,obstacle_nn
462,-0.076,-0.5,obstacle_nn
463,-0.074,-0.5,obstacle_nn
464,-0.072,-0.5,obstacle_nn
465,-0.07,-0.5,obstacle_nn
466,-0.068,-0.5,obstacle_nn
467,-0.066,-0.5,obstacle_nn
468,-0.064,-0.5,obstacle_nn
469,-0.062,-0.5,obstacle_nn
470,-0.06,-0.5,obstacle_nn
471,-0.058,-0.5,obstacle_nn
472,-0.056,-0.5,obstacle_nn
473,-0.054,-0.5,obstacle_nn
474,-0.052,-0.5,obstacle_nn
475,-0.05,-0.5,obstacle_nn
476,-0.048,-0.5,obstacle_nn
477,-0.046,-0.5,obstacle_nn
478,-0.044,-0.5,obstacle_nn
479,-0.042,-0.5,obstacle_nn
480,-0.04,-0.5,obstacle_nn
481,-0.038,-0.5,obstacle_nn
482,-0.036,-0.5,obstacle_nn
483,-0.034,-0.5,obstacle_nn
484,-0.032,-0.5,obstacle_nn
485,-0.03,-0.5,obstacle_nn
486,-0.028,-0.5,obstacle_nn
487,-0.026,-0.5,obstacle_nn
488,-0.024,-0.5,obstacle_nn
489,-0.022,-0.5,obstacle_nn
490,-0.02,-0.5,obstacle_nn
491,-0.018,-0.5,obstacle_nn
492,-0.016,-0.5,obstacle_nn
493,-0.014,-0.5,obstacle_nn
494,-0.012,-0.5,obstacle_nn
495,-0.01,-0.5,obstacle_nn
496,-0.008,-0.5,obstacle_nn
497,-0.006,-0.5,obstacle_nn
498,-0.004,-0.5,obstacle_nn
499,-0.002,-0.5,obstacle_nn
500,0.0,-0.5,obstacle_nn
501,0.002,-0.5,obstacle_nn
502,0.004,-0.5,obstacle_nn
503,0.006,-0.5,obstacle_nn
504,0.008,-0.5,obstacle_nn
505,0.01,-0.5,obstacle_nn
506,0.012,-0.5,obstacle_nn
507,0.014,-0.5,obstacle_nn
508,0.016,-0.5,obstacle_nn
509,0.018,-0.5,obstacle_nn
510,0.02,-0.5,obstacle_nn
511,0.022,-0.5,obstacle_nn
512,0.024,-0.5,obstacle_nn
513,0.026,-0.5,obstacle_nn
514,0.028,-0.5,obstacle_nn
515,0.03,-0.5,obstacle_nn
516,0.032,-0.5,obstacle_nn
517,0.034,-0.5,obstacle_nn
518,0.036,-0.5,obstacle_nn
519,0.038,-0.5,obstacle_nn
520,0.04,-0.5,obstacle_nn
521,0.042,-0.5,obstacle_nn
522,0.044,-0.5,obstacle_nn
523,0.046,-0.5,obstacle_nn
524,0.048,-0.5,obstacle_nn
525,0.05,-0.5,obstacle_nn
526,0.052,-0.5,obstacle_nn
527,0.054,-0.5,obstacle_nn
528,0.056,-0.5,obstacle_nn
529,0.058,-0.5,obstacle_nn
530,0.06,-0.5,obstacle_nn
531,0.062,-0.5,obstacle_nn
532,0.064,-0.5,obstacle_nn
533,0.066,-0.5,obstacle_nn
534,0.068,-0.5,obstacle_nn
535,0.07,-0.5,obstacle_nn
536,0.072,-0.5,obstacle_nn
537,0.074,-0.5,obstacle_nn
538,0.076,-0.5,obstacle_nn
539,0.078,-0.5,obstacle_nn
540,0.08,-0.5,obstacle_nn
541,0.082,-0.5,obstacle_nn
542,0.084,-0.5,obstacle_nn
543,0.086,-0.5,obstacle_nn
544,0.088,-0.5,obstacle_nn
545,0.09,-0.5,obstacle_nn
546,0.092,-0.5,obstacle_nn
547,0.094,-0.5,obstacle_nn
548,0.096,-0.5,obstacle_nn
549,0.098,-0.5,obstacle_nn
550,0.1,-0.5,obstacle_nn
551,0.102,-0.5,obstacle_nn
552,0.104,-0.5,obstacle_nn
553,0.106,-0.5,obstacle_nn
554,0.108,-0.5,obstacle_nn
555,0.11,-0.5,obstacle_nn
556,0.112,-0.5,obstacle_nn
557,0.114,-0.5,obstacle_nn
558,0.116,-0.5,obstacle_nn
559,0.118,-0.5,obstacle_nn
560,0.12,-0.5,obstacle_nn
561,0.122,-0.5,obstacle_nn
562,0.124,-0.5,obstacle_nn
563,0.126,-0.5,obstacle_nn
564,0.128,-0.5,obstacle_nn
565,0.13,-0.5,obstacle_nn
566,0.132,-0.50000006,obstacle_nn
567,0.134,-0.5000006,obstacle_nn
568,0.136,-0.50000465,obstacle_nn
569,0.138,-0.5000324,obstacle_nn
570,0.14,-0.50020194,obstacle_nn
571,0.142,-0.5011493,obstacle_nn
572,0.144,-0.50608206,obstacle_nn
573,0.146,-0.5298799,obstacle_nn
574,0.148,-0.6269946,obstacle_nn
575,0.15,-0.86856425,obstacle_nn
576,0.152,-1.0965705,obstacle_nn
577,0.154,-1.1696191,obstacle_nn
578,0.156,-1.1709318,obstacle_nn
579,0.158,-1.1549523,obstacle_nn
580,0.16,-1.1355829,obstacle_nn
581,0.162,-1.1156471,obstacle_nn
582,0.164,-1.0956726,obstacle_nn
583,0.166,-1.0757521,obstacle_nn
584,0.168,-1.055901,obstacle_nn
585,0.17,-1.0361207,obstacle_nn
586,0.172,-1.0164127,obstacle_nn
587,0.174,-0.9967762,obstacle_nn
588,0.176,-0.97721195,obstacle_nn
589,0.178,-0.9577203,obstacle_nn
590,0.18,-0.93830085,obstacle_nn
591,0.182,-0.9189544,obstacle_nn
592,0.184,-0.8996804,obstacle_nn
593,0.186,-0.88047993,obstacle_nn
594,0.188,-0.86135244,obstacle_nn
595,0.19,-0.84229827,obstacle_nn
596,0.192,-0.82331777,obstacle_nn
597,0.194,-0.8044112,obstacle_nn
598,0.196,-0.7855787,obstacle_nn
599,0.198,-0.7668201,obstacle_nn
600,0.2,-0.74813616,obstacle_nn
601,0.202,-0.7295265,obstacle_nn
602,0.204,-0.7109921,obstacle_nn
603,0.206,-0.6925323,obstacle_nn
604,0.208,-0.67414784,obstacle_nn
605,0.21,-0.65583885,obstacle_nn
606,0.212,-0.6376052,obstacle_nn
607,0.214,-0.6194477,obstacle_nn
608,0.216,-0.6013657,obstacle_nn
609,0.218,-0.58336055,obstacle_nn
610,0.22,-0.5654316,obstacle_nn
611,0.222,-0.54757917,obstacle_nn
612,0.224,-0.52980375,obstacle_nn
613,0.226,-0.51210546,obstacle_nn
614,0.228,-0.4944849,obstacle_nn
615,0.23,-0.47694123,obstacle_nn
616,0.232,-0.45947587,obstacle_nn
617,0.234,-0.44208837,obstacle_nn
618,0.236,-0.42477906,obstacle_nn
619,0.238,-0.4075482,obstacle_nn
620,0.24,-0.39039612,obstacle_nn
621,0.242,-0.37332344,obstacle_nn
622,0.244,-0.3563292,obstacle_nn
623,0.246,-0.3394152,obstacle_nn
624,0.248,-0.32258046,obstacle_nn
625,0.25,-0.3058257,obstacle_nn
626,0.252,-0.28915143,obstacle_nn
627,0.254,-0.2725575,obstacle_nn
628,0.256,-0.25604415,obstacle_nn
629,0.258,-0.23961222,obstacle_nn
630,0.26,-0.22326136,obstacle_nn
631,0.262,-0.20699203,obstacle_nn
632,0.264,-0.19080448,obstacle_nn
633,0.266,-0.17469907,obstacle_nn
634,0.268,-0.15867591,obstacle_nn
635,0.27,-0.1427356,obstacle_nn
636,0.272,-0.12687802,obstacle_nn
637,0.274,-0.11110413,obstacle_nn
638,0.276,-0.09541345,obstacle_nn
639,0.278,-0.079806685,obstacle_nn
640,0.28,-0.06428397,obstacle_nn
641,0.282,-0.048845768,obstacle_nn
642,0.284,-0.033492208,obstacle_nn
643,0.286,-0.018223763,obstacle_nn
644,0.288,-0.0030409098,obstacle_nn
645,0.29,0.01205641,obstacle_nn
646,0.292,0.02706778,obstacle_nn
647,0.294,0.041992784,obstacle_nn
648,0.296,0.05683106,obstacle_nn
649,0.298,0.07158232,obstacle_nn
650,0.3,0.08624625,obstacle_nn
651,0.302,0.10082215,obstacle_nn
652,0.304,0.11531031,obstacle_nn
653,0.306,0.12970996,obstacle_nn
654,0.308,0.1440208,obstacle_nn
655,0.31,0.15824252,obstacle_nn
656,0.312,0.17237473,obstacle_nn
657,0.314,0.18641686,obstacle_nn
658,0.316,0.20036888,obstacle_nn
659,0.318,0.21422988,obstacle_nn
660,0.32,0.22800004,obstacle_nn
661,0.322,0.24167871,obstacle_nn
662,0.324,0.25526547,obstacle_nn
663,0.326,0.2687599,obstacle_nn
664,0.328,0.2821616,obstacle_nn
665,0.33,0.29547006,obstacle_nn
666,0.332,0.30868477,obstacle_nn
667,0.334,0.3218056,obstacle_nn
668,0.336,0.33483195,obstacle_nn
669,0.338,0.34776324,obstacle_nn
670,0.34,0.36059916,obstacle_nn
671,0.342,0.37333918,obstacle_nn
672,0.344,0.3859828,obstacle_nn
673,0.346,0.39852935,obstacle_nn
674,0.348,0.41097867,obstacle_nn
675,0.35,0.42333013,obstacle_nn
676,0.352,0.43558317,obstacle_nn
677,0.354,0.44773722,obstacle_nn
678,0.356,0.45979178,obstacle_nn
679,0.358,0.47174633,obstacle_nn
680,0.36,0.48360026,obstacle_nn
681,0.362,0.49535286,obstacle_nn
682,0.364,0.5070038,obstacle_nn
683,0.366,0.51855254,obstacle_nn
684,0.368,0.5299982,obstacle_nn
685,0.37,0.54134035,obstacle_nn
686,0.372,0.5525782,obstacle_nn
687,0.374,0.5637113,obstacle_nn
688,0.376,0.5747385,obstacle_nn
689,0.378,0.58565986,obstacle_nn
690,0.38,0.5964743,obstacle_nn
691,0.382,0.6071811,obstacle_nn
692,0.384,0.6177795,obstacle_nn
693,0.386,0.62826884,obstacle_nn
694,0.388,0.6386484,obstacle_nn
695,0.39,0.6489172,obstacle_nn
696,0.392,0.65907466,obstacle_nn
697,0.394,0.66911983,obstacle_nn
698,0.396,0.6790521,obstacle_nn
699,0.398,0.6888703,obstacle_nn
700,0.4,0.6985736,obstacle_nn
701,0.402,0.70816135,obstacle_nn
702,0.404,0.7176323,obstacle_nn
703,0.406,0.72698545,obstacle_nn
704,0.408,0.73622,obstacle_nn
705,0.41,0.745335,obstacle_nn
706,0.412,0.7543292,obstacle_nn
707,0.414,0.7632016,obstacle_nn
708,0.416,0.7719511,obstacle_nn
709,0.418,0.78057647,obstacle_nn
710,0.42,0.7890763,obstacle_nn
711,0.422,0.7974498,obstacle_nn
712,0.424,0.8056954,obstacle_nn
713,0.426,0.8138119,obstacle_nn
714,0.428,0.8217977,obstacle_nn
715,0.43,0.8296516,obstacle_nn
716,0.432,0.83737195,obstacle_nn
717,0.434,0.8449571,obstacle_nn
718,0.436,0.8524058,obstacle_nn
719,0.438,0.85971606,obstacle_nn
720,0.44,0.86688614,obstacle_nn
721,0.442,0.87391424,obstacle_nn
722,0.444,0.88079846,obstacle_nn
723,0.446,0.88753664,obstacle_nn
724,0.448,0.89412665,obstacle_nn
725,0.45,0.90056634,obstacle_nn
726,0.452,0.9068533,obstacle_nn
727,0.454,0.9129851,obstacle_nn
728,0.456,0.9189589,obstacle_nn
729,0.458,0.9247719,obstacle_nn
730,0.46,0.93042123,obstacle_nn
731,0.462,0.93590343,obstacle_nn
732,0.464,0.94121516,obstacle_nn
733,0.466,0.9463527,obstacle_nn
734,0.468,0.95131207,obstacle_nn
735,0.47,0.9560888,obstacle_nn
736,0.472,0.9606781,obstacle_nn
737,0.474,0.9650749,obstacle_nn
738,0.476,0.9692731,obstacle_nn
739,0.478,0.97326636,obstacle_nn
740,0.48,0.97704756,obstacle_nn
741,0.482,0.9806082,obstacle_nn
742,0.484,0.98393893,obstacle_nn
743,0.486,0.9870286,obstacle_nn
744,0.488,0.9898639,obstacle_nn
745,0.49,0.99242854,obstacle_nn
746,0.492,0.99470186,obstacle_nn
747,0.494,0.9966563,obstacle_nn
748,0.496,0.9982523,obstacle_nn
749,0.498,0.9994235,obstacle_nn
750,0.5,1.0,obstacle_nn
751,0.502,0.9994235,obstacle_nn
752,0.504,0.9982523,obstacle_nn
753,0.506,0.9966563,obstacle_nn
754,0.508,0.99470186,obstacle_nn
755,0.51,0.99242854,obstacle_nn
756,0.512,0.9898639,obstacle_nn
757,0.514,0.9870286,obstacle_nn
758,0.516,0.98393905,obstacle_nn
759,0.518,0.9806082,obstacle_nn
760,0.52,0.97704756,obstacle_nn
761,0.522,0.97326636,obstacle_nn
762,0.524,0.9692731,obstacle_nn
763,0.526,0.9650748,obstacle_nn
764,0.528,0.9606781,obstacle_nn
765,0.53,0.9560889,obstacle_nn
766,0.532,0.95131207,obstacle_nn
767,0.534,0.94635284,obstacle_nn
768,0.536,0.94121516,obstacle_nn
769,0.538,0.93590343,obstacle_nn
770,0.54,0.9304211,obstacle_nn
771,0.542,0.9247719,obstacle_nn
772,0.544,0.9189588,obstacle_nn
773,0.546,0.9129851,obstacle_nn
774,0.548,0.90685344,obstacle_nn
775,0.55,0.90056634,obstacle_nn
776,0.552,0.89412665,obstacle_nn
777,0.554,0.8875365,obstacle_nn
778,0.556,0.88079846,obstacle_nn
779,0.558,0.8739141,obstacle_nn
780,0.56,0.86688614,obstacle_nn
781,0.562,0.8597162,obstacle_nn
782,0.564,0.8524058,obstacle_nn
783,0.566,0.84495735,obstacle_nn
784,0.568,0.8373718,obstacle_nn
785,0.57,0.8296516,obstacle_nn
786,0.572,0.8217976,obstacle_nn
787,0.574,0.8138119,obstacle_nn
788,0.576,0.80569553,obstacle_nn
789,0.578,0.7974498,obstacle_nn
790,0.58,0.78907645,obstacle_nn
791,0.582,0.78057635,obstacle_nn
792,0.584,0.7719511,obstacle_nn
793,0.586,0.7632015,obstacle_nn
794,0.588,0.7543292,obstacle_nn
795,0.59,0.7453351,obstacle_nn
796,0.592,0.73622,obstacle_nn
797,0.594,0.7269856,obstacle_nn
798,0.596,0.71763206,obstacle_nn
799,0.598,0.70816135,obstacle_nn
800,0.6,0.6985736,obstacle_nn
801,0.602,0.6888703,obstacle_nn
802,0.604,0.67905223,obstacle_nn
803,0.606,0.66911983,obstacle_nn
804,0.608,0.6590748,obstacle_nn
805,0.61,0.6489172,obstacle_nn
806,0.612,0.6386484,obstacle_nn
807,0.614,0.6282687,obstacle_nn
808,0.616,0.6177795,obstacle_nn
809,0.618,0.6071812,obstacle_nn
810,0.62,0.5964743,obstacle_nn
811,0.622,0.58566,obstacle_nn
812,0.624,0.5747385,obstacle_nn
813,0.626,0.5637113,obstacle_nn
814,0.628,0.552578,obstacle_nn
815,0.63,0.54134035,obstacle_nn
816,0.632,0.52999806,obstacle_nn
817,0.634,0.51855254,obstacle_nn
818,0.636,0.507004,obstacle_nn
819,0.638,0.49535286,obstacle_nn
820,0.64,0.48360026,obstacle_nn
821,0.642,0.47174615,obstacle_nn
822,0.644,0.45979178,obstacle_nn
823,0.646,0.44773698,obstacle_nn
824,0.648,0.43558317,obstacle_nn
825,0.65,0.4233303,obstacle_nn
826,0.652,0.41097867,obstacle_nn
827,0.654,0.39852953,obstacle_nn
828,0.656,0.38598263,obstacle_nn
829,0.658,0.37333918,obstacle_nn
830,0.66,0.36059904,obstacle_nn
831,0.662,0.34776324,obstacle_nn
832,0.664,0.33483207,obstacle_nn
833,0.666,0.3218056,obstacle_nn
834,0.668,0.30868495,obstacle_nn
835,0.67,0.29546988,obstacle_nn
836,0.672,0.2821616,obstacle_nn
837,0.674,0.26875967,obstacle_nn
838,0.676,0.25526547,obstacle_nn
839,0.678,0.2416789,obstacle_nn
840,0.68,0.22800004,obstacle_nn
841,0.682,0.21423018,obstacle_nn
842,0.684,0.20036864,obstacle_nn
843,0.686,0.18641686,obstacle_nn
844,0.688,0.17237449,obstacle_nn
845,0.69,0.15824252,obstacle_nn
846,0.692,0.14402103,obstacle_nn
847,0.694,0.12970996,obstacle_nn
848,0.696,0.11531043,obstacle_nn
849,0.698,0.10082215,obstacle_nn
850,0.7,0.08624625,obstacle_nn
851,0.702,0.07158214,obstacle_nn
852,0.704,0.05683106,obstacle_nn
853,0.706,0.041993022,obstacle_nn
854,0.708,0.02706778,obstacle_nn
855,0.71,0.012056708,obstacle_nn
856,0.712,-0.0030409098,obstacle_nn
857,0.714,-0.018223763,obstacle_nn
858,0.716,-0.033492446,obstacle_nn
859,0.718,-0.048845768,obstacle_nn
860,0.72,-0.064284205,obstacle_nn
861,0.722,-0.079806685,obstacle_nn
862,0.724,-0.09541321,obstacle_nn
863,0.726,-0.11110413,obstacle_nn
864,0.728,-0.12687802,obstacle_nn
865,0.73,-0.14273572,obstacle_nn
866,0.732,-0.15867591,obstacle_nn
867,0.734,-0.17469919,obstacle_nn
868,0.736,-0.19080448,obstacle_nn
869,0.738,-0.20699167,obstacle_nn
870,0.74,-0.22326136,obstacle_nn
871,0.742,-0.23961198,obstacle_nn
872,0.744,-0.2560444,obstacle_nn
873,0.746,-0.2725575,obstacle_nn
874,0.748,-0.28915167,obstacle_nn
875,0.75,-0.3058257,obstacle_nn
876,0.752,-0.32258022,obstacle_nn
877,0.754,-0.3394152,obstacle_nn
878,0.756,-0.3563292,obstacle_nn
879,0.758,-0.37332344,obstacle_nn
880,0.76,-0.39039612,obstacle_nn
881,0.762,-0.40754843,obstacle_nn
882,0.764,-0.42477906,obstacle_nn
883,0.766,-0.44208813,obstacle_nn
884,0.768,-0.45947587,obstacle_nn
885,0.77,-0.47694123,obstacle_nn
886,0.772,-0.4944849,obstacle_nn
887,0.774,-0.51210546,obstacle_nn
888,0.776,-0.5298042,obstacle_nn
889,0.778,-0.54757917,obstacle_nn
890,0.78,-0.56543124,obstacle_nn
891,0.782,-0.58336055,obstacle_nn
892,0.784,-0.6013657,obstacle_nn
893,0.786,-0.6194477,obstacle_nn
894,0.788,-0.6376052,obstacle_nn
895,0.79,-0.65583885,obstacle_nn
896,0.792,-0.67414784,obstacle_nn
897,0.794,-0.69253254,obstacle_nn
898,0.796,-0.7109921,obstacle_nn
899,0.798,-0.7295265,obstacle_nn
900,0.8,-0.74813616,obstacle_nn
901,0.802,-0.7668201,obstacle_nn
902,0.804,-0.7855787,obstacle_nn
903,0.806,-0.8044112,obstacle_nn
904,0.808,-0.8233181,obstacle_nn
905,0.81,-0.84229827,obstacle_nn
906,0.812,-0.86135197,obstacle_nn
907,0.814,-0.88047993,obstacle_nn
908,0.816,-0.8996804,obstacle_nn
909,0.818,-0.9189544,obstacle_nn
910,0.82,-0.93830085,obstacle_nn
911,0.822,-0.9577205,obstacle_nn
912,0.824,-0.97721195,obstacle_nn
913,0.826,-0.9967761,obstacle_nn
914,0.828,-1.0164127,obstacle_nn
915,0.83,-1.0361207,obstacle_nn
916,0.832,-1.055901,obstacle_nn
917,0.834,-1.0757521,obstacle_nn
918,0.836,-1.0956728,obstacle_nn
919,0.838,-1.1156471,obstacle_nn
920,0.84,-1.1355827,obstacle_nn
921,0.842,-1.1549523,obstacle_nn
922,0.844,-1.1709318,obstacle_nn
923,0.846,-1.1696191,obstacle_nn
924,0.848,-1.0965705,obstacle_nn
925,0.85,-0.8685601,obstacle_nn
926,0.852,-0.6269946,obstacle_nn
927,0.854,-0.5298806,obstacle_nn
928,0.856,-0.50608206,obstacle_nn
929,0.858,-0.5011493,obstacle_nn
930,0.86,-0.50020194,obstacle_nn
931,0.862,-0.5000324,obstacle_nn
932,0.864,-0.50000465,obstacle_nn
933,0.866,-0.5000006,obstacle_nn
934,0.868,-0.50000006,obstacle_nn
935,0.87,-0.5,obstacle_nn
936,0.872,-0.5,obstacle_nn
937,0.874,-0.5,obstacle_nn
938,0.876,-0.5,obstacle_nn
939,0.878,-0.5,obstacle_nn
940,0.88,-0.5,obstacle_nn
941,0.882,-0.5,obstacle_nn
942,0.884,-0.5,obstacle_nn
943,0.886,-0.5,obstacle_nn
944,0.888,-0.5,obstacle_nn
945,0.89,-0.5,obstacle_nn
946,0.892,-0.5,obstacle_nn
947,0.894,-0.5,obstacle_nn
948,0.896,-0.5,obstacle_nn
949,0.898,-0.5,obstacle_nn
950,0.9,-0.5,obstacle_nn
951,0.902,-0.5,obstacle_nn
952,0.904,-0.5,obstacle_nn
953,0.906,-0.5,obstacle_nn
954,0.908,-0.5,obstacle_nn
955,0.91,-0.5,obstacle_nn
956,0.912,-0.5,obstacle_nn
957,0.914,-0.5,obstacle_nn
958,0.916,-0.5,obstacle_nn
959,0.918,-0.5,obstacle_nn
960,0.92,-0.5,obstacle_nn
961,0.922,-0.5,obstacle_nn
962,0.924,-0.5,obstacle_nn
963,0.926,-0.5,obstacle_nn
964,0.928,-0.5,obstacle_nn
965,0.93,-0.5,obstacle_nn
966,0.932,-0.5,obstacle_nn
967,0.934,-0.5,obstacle_nn
968,0.936,-0.5,obstacle_nn
969,0.938,-0.5,obstacle_nn
970,0.94,-0.5,obstacle_nn
971,0.942,-0.5,obstacle_nn
972,0.944,-0.5,obstacle_nn
973,0.946,-0.5,obstacle_nn
974,0.948,-0.5,obstacle_nn
975,0.95,-0.5,obstacle_nn
976,0.952,-0.5,obstacle_nn
977,0.954,-0.5,obstacle_nn
978,0.956,-0.5,obstacle_nn
979,0.958,-0.5,obstacle_nn
980,0.96,-0.5,obstacle_nn
981,0.962,-0.5,obstacle_nn
982,0.964,-0.5,obstacle_nn
983,0.966,-0.5,obstacle_nn
984,0.968,-0.5,obstacle_nn
985,0.97,-0.5,obstacle_nn
986,0.972,-0.5,obstacle_nn
987,0.974,-0.5,obstacle_nn
988,0.976,-0.5,obstacle_nn
989,0.978,-0.5,obstacle_nn
990,0.98,-0.5,obstacle_nn
991,0.982,-0.5,obstacle_nn
992,0.984,-0.5,obstacle_nn
993,0.986,-0.5,obstacle_nn
994,0.988,-0.5,obstacle_nn
995,0.99,-0.5,obstacle_nn
996,0.992,-0.5,obstacle_nn
997,0.994,-0.5,obstacle_nn
998,0.996,-0.5,obstacle_nn
999,0.998,-0.5,obstacle_nn
1000,1.0,-0.5,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_5000/sol_nn.csv <==
,X_x,value,name
0,-1.0,0.0004942138,sol_nn
1,-0.998,0.004321706,sol_nn
2,-0.996,0.008158053,sol_nn
3,-0.994,0.0120031675,sol_nn
4,-0.992,0.015857099,sol_nn
5,-0.99,0.019719517,sol_nn
6,-0.988,0.02359145,sol_nn
7,-0.986,0.027471235,sol_nn
8,-0.984,0.031359717,sol_nn
9,-0.982,0.035256866,sol_nn
10,-0.98,0.03916282,sol_nn
11,-0.978,0.04307691,sol_nn
12,-0.976,0.046999246,sol_nn
13,-0.974,0.05092951,sol_nn
14,-0.972,0.05486843,sol_nn
15,-0.97,0.058815453,sol_nn
16,-0.968,0.06277047,sol_nn
17,-0.966,0.066733554,sol_nn
18,-0.964,0.07070488,sol_nn
19,-0.962,0.07468418,sol_nn
20,-0.96,0.07867084,sol_nn
21,-0.958,0.08266581,sol_nn
22,-0.956,0.08666831,sol_nn
23,-0.954,0.09067814,sol_nn
24,-0.952,0.094696276,sol_nn
25,-0.95,0.098721325,sol_nn
26,-0.948,0.102754146,sol_nn
27,-0.946,0.10679449,sol_nn
28,-0.944,0.110842,sol_nn
29,-0.942,0.11489686,sol_nn
30,-0.94,0.118958674,sol_nn
31,-0.938,0.12302793,sol_nn
32,-0.936,0.12710439,sol_nn
33,-0.934,0.1311877,sol_nn
34,-0.932,0.1352778,sol_nn
35,-0.93,0.13937509,sol_nn
36,-0.928,0.14347914,sol_nn
37,-0.926,0.14758974,sol_nn
38,-0.924,0.15170717,sol_nn
39,-0.922,0.15583125,sol_nn
40,-0.92,0.15996161,sol_nn
41,-0.918,0.16409889,sol_nn
42,-0.916,0.1682424,sol_nn
43,-0.914,0.17239213,sol_nn
44,-0.912,0.17654833,sol_nn
45,-0.91,0.18071051,sol_nn
46,-0.908,0.18487881,sol_nn
47,-0.906,0.18905321,sol_nn
48,-0.904,0.19323373,sol_nn
49,-0.902,0.19741961,sol_nn
50,-0.9,0.2016122,sol_nn
51,-0.898,0.20580986,sol_nn
52,-0.896,0.21001367,sol_nn
53,-0.894,0.21422306,sol_nn
54,-0.892,0.21843752,sol_nn
55,-0.89,0.22265801,sol_nn
56,-0.888,0.22688332,sol_nn
57,-0.886,0.23111433,sol_nn
58,-0.884,0.23535071,sol_nn
59,-0.882,0.2395919,sol_nn
60,-0.88,0.24383828,sol_nn
61,-0.878,0.24808961,sol_nn
62,-0.876,0.2523461,sol_nn
63,-0.874,0.25660744,sol_nn
64,-0.872,0.26087308,sol_nn
65,-0.87,0.26514378,sol_nn
66,-0.868,0.26941872,sol_nn
67,-0.866,0.27369884,sol_nn
68,-0.864,0.2779829,sol_nn
69,-0.862,0.28227144,sol_nn
70,-0.86,0.28656444,sol_nn
71,-0.858,0.2908612,sol_nn
72,-0.856,0.29516238,sol_nn
73,-0.854,0.2994675,sol_nn
74,-0.852,0.30377665,sol_nn
75,-0.85,0.3080896,sol_nn
76,-0.848,0.3124064,sol_nn
77,-0.846,0.3167269,sol_nn
78,-0.844,0.321051,sol_nn
79,-0.842,0.32537854,sol_nn
80,-0.84,0.32970956,sol_nn
81,-0.838,0.33404404,sol_nn
82,-0.836,0.33838165,sol_nn
83,-0.834,0.34272256,sol_nn
84,-0.832,0.34706625,sol_nn
85,-0.83,0.35141295,sol_nn
86,-0.828,0.35576284,sol_nn
87,-0.826,0.3601155,sol_nn
88,-0.824,0.36447036,sol_nn
89,-0.822,0.36882812,sol_nn
90,-0.82,0.3731887,sol_nn
91,-0.818,0.37755147,sol_nn
92,-0.816,0.38191655,sol_nn
93,-0.814,0.386284,sol_nn
94,-0.812,0.39065364,sol_nn
95,-0.81,0.39502516,sol_nn
96,-0.808,0.39939874,sol_nn
97,-0.806,0.40377432,sol_nn
98,-0.804,0.40815136,sol_nn
99,-0.802,0.41253006,sol_nn
100,-0.8,0.4169106,sol_nn
101,-0.798,0.42129242,sol_nn
102,-0.796,0.42567548,sol_nn
103,-0.794,0.43005985,sol_nn
104,-0.792,0.43444538,sol_nn
105,-0.79,0.438832,sol_nn
106,-0.788,0.4432196,sol_nn
107,-0.786,0.4476075,sol_nn
108,-0.784,0.45199683,sol_nn
109,-0.782,0.45638657,sol_nn
110,-0.78,0.460777,sol_nn
111,-0.778,0.46516737,sol_nn
112,-0.776,0.46955842,sol_nn
113,-0.774,0.47394964,sol_nn
114,-0.772,0.47834072,sol_nn
115,-0.77,0.48273194,sol_nn
116,-0.768,0.48712274,sol_nn
117,-0.766,0.4915136,sol_nn
118,-0.764,0.495904,sol_nn
119,-0.762,0.50029373,sol_nn
120,-0.76,0.5046826,sol_nn
121,-0.758,0.5090711,sol_nn
122,-0.756,0.5134588,sol_nn
123,-0.754,0.51784533,sol_nn
124,-0.752,0.52223116,sol_nn
125,-0.75,0.5266151,sol_nn
126,-0.748,0.5309979,sol_nn
127,-0.746,0.53537935,sol_nn
128,-0.744,0.53975904,sol_nn
129,-0.742,0.5441371,sol_nn
130,-0.74,0.5485132,sol_nn
131,-0.738,0.5528873,sol_nn
132,-0.736,0.55725944,sol_nn
133,-0.734,0.56162906,sol_nn
134,-0.732,0.56599635,sol_nn
135,-0.73,0.5703612,sol_nn
136,-0.728,0.57472295,sol_nn
137,-0.726,0.57908237,sol_nn
138,-0.724,0.58343834,sol_nn
139,-0.722,0.5877914,sol_nn
140,-0.72,0.5921415,sol_nn
141,-0.718,0.5964882,sol_nn
142,-0.716,0.600831,sol_nn
143,-0.714,0.6051698,sol_nn
144,-0.712,0.60950494,sol_nn
145,-0.71,0.6138365,sol_nn
146,-0.708,0.6181632,sol_nn
147,-0.706,0.622486,sol_nn
148,-0.704,0.62680405,sol_nn
149,-0.702,0.6311172,sol_nn
150,-0.7,0.6354258,sol_nn
151,-0.698,0.63972944,sol_nn
152,-0.696,0.6440277,sol_nn
153,-0.694,0.6483206,sol_nn
154,-0.692,0.65260786,sol_nn
155,-0.69,0.6568891,sol_nn
156,-0.688,0.661165,sol_nn
157,-0.686,0.6654344,sol_nn
158,-0.684,0.6696975,sol_nn
159,-0.682,0.6739539,sol_nn
160,-0.68,0.67820424,sol_nn
161,-0.678,0.6824468,sol_nn
162,-0.676,0.6866826,sol_nn
163,-0.674,0.69091094,sol_nn
164,-0.672,0.6951321,sol_nn
165,-0.67,0.6993448,sol_nn
166,-0.668,0.70354986,sol_nn
167,-0.666,0.70774657,sol_nn
168,-0.664,0.7119348,sol_nn
169,-0.662,0.7161143,sol_nn
170,-0.66,0.72028464,sol_nn
171,-0.658,0.7244462,sol_nn
172,-0.656,0.7285978,sol_nn
173,-0.654,0.73274,sol_nn
174,-0.652,0.73687214,sol_nn
175,-0.65,0.7409943,sol_nn
176,-0.648,0.7451051,sol_nn
177,-0.646,0.7492054,sol_nn
178,-0.644,0.75329465,sol_nn
179,-0.642,0.7573726,sol_nn
180,-0.64,0.76143825,sol_nn
181,-0.638,0.76549256,sol_nn
182,-0.636,0.76953423,sol_nn
183,-0.634,0.7735634,sol_nn
184,-0.632,0.77757865,sol_nn
185,-0.63,0.78158116,sol_nn
186,-0.628,0.78556967,sol_nn
187,-0.626,0.7895444,sol_nn
188,-0.624,0.7935045,sol_nn
189,-0.622,0.79744977,sol_nn
190,-0.62,0.8013797,sol_nn
191,-0.618,0.8052939,sol_nn
192,-0.616,0.80919206,sol_nn
193,-0.614,0.8130737,sol_nn
194,-0.612,0.8169386,sol_nn
195,-0.61,0.82078636,sol_nn
196,-0.608,0.824616,sol_nn
197,-0.606,0.8284271,sol_nn
198,-0.604,0.83221954,sol_nn
199,-0.602,0.83599275,sol_nn
200,-0.6,0.83974653,sol_nn
201,-0.598,0.84347993,sol_nn
202,-0.596,0.84719247,sol_nn
203,-0.594,0.8508833,sol_nn
204,-0.592,0.8545527,sol_nn
205,-0.59,0.8581998,sol_nn
206,-0.588,0.8618233,sol_nn
207,-0.586,0.8654235,sol_nn
208,-0.584,0.86899936,sol_nn
209,-0.582,0.8725505,sol_nn
210,-0.58,0.87607616,sol_nn
211,-0.578,0.8795754,sol_nn
212,-0.576,0.8830481,sol_nn
213,-0.574,0.8864931,sol_nn
214,-0.572,0.88991004,sol_nn
215,-0.57,0.89329803,sol_nn
216,-0.568,0.89665645,sol_nn
217,-0.566,0.89998436,sol_nn
218,-0.564,0.90328133,sol_nn
219,-0.562,0.9065463,sol_nn
220,-0.56,0.90977895,sol_nn
221,-0.558,0.91297746,sol_nn
222,-0.556,0.916142,sol_nn
223,-0.554,0.91927147,sol_nn
224,-0.552,0.92236495,sol_nn
225,-0.55,0.9254216,sol_nn
226,-0.548,0.928441,sol_nn
227,-0.546,0.9314217,sol_nn
228,-0.544,0.93436277,sol_nn
229,-0.542,0.9372641,sol_nn
230,-0.54,0.94012415,sol_nn
231,-0.538,0.94294244,sol_nn
232,-0.536,0.9457173,sol_nn
233,-0.534,0.9484485,sol_nn
234,-0.532,0.95113504,sol_nn
235,-0.53,0.9537762,sol_nn
236,-0.528,0.9563705,sol_nn
237,-0.526,0.9589176,sol_nn
238,-0.524,0.9614167,sol_nn
239,-0.522,0.9638663,sol_nn
240,-0.52,0.9662659,sol_nn
241,-0.518,0.96861506,sol_nn
242,-0.516,0.97091216,sol_nn
243,-0.514,0.9731568,sol_nn
244,-0.512,0.9753484,sol_nn
245,-0.51,0.97748566,sol_nn
246,-0.508,0.9795682,sol_nn
247,-0.506,0.9815953,sol_nn
248,-0.504,0.9835662,sol_nn
249,-0.502,0.9854803,sol_nn
250,-0.5,0.98733675,sol_nn
251,-0.498,0.98913527,sol_nn
252,-0.496,0.9908753,sol_nn
253,-0.494,0.99255633,sol_nn
254,-0.492,0.99417824,sol_nn
255,-0.49,0.9957404,sol_nn
256,-0.488,0.99724233,sol_nn
257,-0.486,0.9986841,sol_nn
258,-0.484,1.0000653,sol_nn
259,-0.482,1.0013864,sol_nn
260,-0.48,1.002647,sol_nn
261,-0.478,1.0038472,sol_nn
262,-0.476,1.004987,sol_nn
263,-0.474,1.0060666,sol_nn
264,-0.472,1.0070863,sol_nn
265,-0.47,1.008047,sol_nn
266,-0.468,1.0089484,sol_nn
267,-0.466,1.0097919,sol_nn
268,-0.464,1.0105774,sol_nn
269,-0.462,1.0113057,sol_nn
270,-0.46,1.0119784,sol_nn
271,-0.458,1.0125957,sol_nn
272,-0.456,1.0131584,sol_nn
273,-0.454,1.0136676,sol_nn
274,-0.452,1.0141255,sol_nn
275,-0.45,1.0145321,sol_nn
276,-0.448,1.0148891,sol_nn
277,-0.446,1.0151983,sol_nn
278,-0.444,1.0154612,sol_nn
279,-0.442,1.0156782,sol_nn
280,-0.44,1.0158522,sol_nn
281,-0.438,1.0159842,sol_nn
282,-0.436,1.0160758,sol_nn
283,-0.434,1.016129,sol_nn
284,-0.432,1.0161452,sol_nn
285,-0.43,1.0161273,sol_nn
286,-0.428,1.0160756,sol_nn
287,-0.426,1.0159935,sol_nn
288,-0.424,1.0158819,sol_nn
289,-0.422,1.0157428,sol_nn
290,-0.42,1.0155783,sol_nn
291,-0.418,1.015391,sol_nn
292,-0.416,1.0151815,sol_nn
293,-0.414,1.0149527,sol_nn
294,-0.412,1.0147055,sol_nn
295,-0.41,1.0144427,sol_nn
296,-0.408,1.0141659,sol_nn
297,-0.406,1.0138764,sol_nn
298,-0.404,1.0135763,sol_nn
299,-0.402,1.0132673,sol_nn
300,-0.4,1.0129509,sol_nn
301,-0.398,1.0126288,sol_nn
302,-0.396,1.0123024,sol_nn
303,-0.394,1.0119733,sol_nn
304,-0.392,1.0116423,sol_nn
305,-0.39,1.0113121,sol_nn
306,-0.388,1.0109826,sol_nn
307,-0.386,1.0106559,sol_nn
308,-0.384,1.0103323,sol_nn
309,-0.382,1.0100132,sol_nn
310,-0.38,1.0097,sol_nn
311,-0.378,1.0093931,sol_nn
312,-0.376,1.0090934,sol_nn
313,-0.374,1.0088018,sol_nn
314,-0.372,1.008519,sol_nn
315,-0.37,1.0082452,sol_nn
316,-0.368,1.0079817,sol_nn
317,-0.366,1.0077286,sol_nn
318,-0.364,1.0074859,sol_nn
319,-0.362,1.0072548,sol_nn
320,-0.36,1.007035,sol_nn
321,-0.358,1.0068272,sol_nn
322,-0.356,1.0066311,sol_nn
323,-0.354,1.0064471,sol_nn
324,-0.352,1.0062752,sol_nn
325,-0.35,1.0061157,sol_nn
326,-0.348,1.005968,sol_nn
327,-0.346,1.0058328,sol_nn
328,-0.344,1.0057095,sol_nn
329,-0.342,1.0055984,sol_nn
330,-0.34,1.0054989,sol_nn
331,-0.338,1.0054111,sol_nn
332,-0.336,1.0053349,sol_nn
333,-0.334,1.0052695,sol_nn
334,-0.332,1.0052149,sol_nn
335,-0.33,1.0051715,sol_nn
336,-0.328,1.0051383,sol_nn
337,-0.326,1.0051148,sol_nn
338,-0.324,1.0051011,sol_nn
339,-0.322,1.0050967,sol_nn
340,-0.32,1.0051018,sol_nn
341,-0.318,1.005115,sol_nn
342,-0.316,1.0051365,sol_nn
343,-0.314,1.005166,sol_nn
344,-0.312,1.005203,sol_nn
345,-0.31,1.005247,sol_nn
346,-0.308,1.0052977,sol_nn
347,-0.306,1.0053546,sol_nn
348,-0.304,1.0054178,sol_nn
349,-0.302,1.0054862,sol_nn
350,-0.3,1.0055599,sol_nn
351,-0.298,1.0056386,sol_nn
352,-0.296,1.0057216,sol_nn
353,-0.294,1.0058084,sol_nn
354,-0.292,1.0058992,sol_nn
355,-0.29,1.0059932,sol_nn
356,-0.288,1.0060904,sol_nn
357,-0.286,1.00619,sol_nn
358,-0.284,1.0062923,sol_nn
359,-0.282,1.0063959,sol_nn
360,-0.28,1.0065017,sol_nn
361,-0.278,1.0066087,sol_nn
362,-0.276,1.0067168,sol_nn
363,-0.274,1.0068257,sol_nn
364,-0.272,1.0069349,sol_nn
365,-0.27,1.0070441,sol_nn
366,-0.268,1.0071539,sol_nn
367,-0.266,1.007263,sol_nn
368,-0.264,1.0073715,sol_nn
369,-0.262,1.0074794,sol_nn
370,-0.26,1.0075864,sol_nn
371,-0.258,1.007692,sol_nn
372,-0.256,1.0077963,sol_nn
373,-0.254,1.0078995,sol_nn
374,-0.252,1.0080001,sol_nn
375,-0.25,1.0080991,sol_nn
376,-0.248,1.0081962,sol_nn
377,-0.246,1.0082905,sol_nn
378,-0.244,1.008383,sol_nn
379,-0.242,1.0084727,sol_nn
380,-0.24,1.00856,sol_nn
381,-0.238,1.0086441,sol_nn
382,-0.236,1.0087258,sol_nn
383,-0.234,1.0088043,sol_nn
384,-0.232,1.0088798,sol_nn
385,-0.23,1.0089518,sol_nn
386,-0.228,1.0090208,sol_nn
387,-0.226,1.0090864,sol_nn
388,-0.224,1.0091491,sol_nn
389,-0.222,1.0092076,sol_nn
390,-0.22,1.009263,sol_nn
391,-0.218,1.009315,sol_nn
392,-0.216,1.0093634,sol_nn
393,-0.214,1.009408,sol_nn
394,-0.212,1.0094494,sol_nn
395,-0.21,1.0094869,sol_nn
396,-0.208,1.009521,sol_nn
397,-0.206,1.009551,sol_nn
398,-0.204,1.0095778,sol_nn
399,-0.202,1.009601,sol_nn
400,-0.2,1.0096202,sol_nn
401,-0.198,1.009636,sol_nn
402,-0.196,1.0096481,sol_nn
403,-0.194,1.0096567,sol_nn
404,-0.192,1.0096618,sol_nn
405,-0.19,1.0096636,sol_nn
406,-0.188,1.0096619,sol_nn
407,-0.186,1.0096567,sol_nn
408,-0.184,1.0096483,sol_nn
409,-0.182,1.009636,sol_nn
410,-0.18,1.009621,sol_nn
411,-0.178,1.0096027,sol_nn
412,-0.176,1.0095809,sol_nn
413,-0.174,1.009556,sol_nn
414,-0.172,1.0095283,sol_nn
415,-0.17,1.0094975,sol_nn
416,-0.168,1.0094635,sol_nn
417,-0.166,1.0094273,sol_nn
418,-0.164,1.0093881,sol_nn
419,-0.162,1.0093458,sol_nn
420,-0.16,1.0093012,sol_nn
421,-0.158,1.0092537,sol_nn
422,-0.156,1.0092044,sol_nn
423,-0.154,1.0091522,sol_nn
424,-0.152,1.0090978,sol_nn
425,-0.15,1.0090405,sol_nn
426,-0.148,1.0089817,sol_nn
427,-0.146,1.0089208,sol_nn
428,-0.144,1.0088575,sol_nn
429,-0.142,1.0087931,sol_nn
430,-0.14,1.008726,sol_nn
431,-0.138,1.0086577,sol_nn
432,-0.136,1.0085871,sol_nn
433,-0.134,1.0085152,sol_nn
434,-0.132,1.0084418,sol_nn
435,-0.13,1.0083671,sol_nn
436,-0.128,1.008291,sol_nn
437,-0.126,1.0082136,sol_nn
438,-0.124,1.0081351,sol_nn
439,-0.122,1.0080557,sol_nn
440,-0.12,1.0079751,sol_nn
441,-0.118,1.0078933,sol_nn
442,-0.116,1.0078111,sol_nn
443,-0.114,1.0077279,sol_nn
444,-0.112,1.0076442,sol_nn
445,-0.11,1.00756,sol_nn
446,-0.108,1.0074749,sol_nn
447,-0.106,1.0073898,sol_nn
448,-0.104,1.0073037,sol_nn
449,-0.102,1.0072179,sol_nn
450,-0.1,1.007132,sol_nn
451,-0.098,1.0070454,sol_nn
452,-0.096,1.0069594,sol_nn
453,-0.094,1.0068731,sol_nn
454,-0.092,1.0067871,sol_nn
455,-0.09,1.0067011,sol_nn
456,-0.088,1.0066153,sol_nn
457,-0.086,1.00653,sol_nn
458,-0.084,1.0064449,sol_nn
459,-0.082,1.0063603,sol_nn
460,-0.08,1.0062764,sol_nn
461,-0.078,1.0061927,sol_nn
462,-0.076,1.00611,sol_nn
463,-0.074,1.0060279,sol_nn
464,-0.072,1.0059462,sol_nn
465,-0.07,1.0058656,sol_nn
466,-0.068,1.0057864,sol_nn
467,-0.066,1.0057071,sol_nn
468,-0.064,1.0056293,sol_nn
469,-0.062,1.0055525,sol_nn
470,-0.06,1.0054767,sol_nn
471,-0.058,1.0054021,sol_nn
472,-0.056,1.0053285,sol_nn
473,-0.054,1.0052563,sol_nn
474,-0.052,1.0051854,sol_nn
475,-0.05,1.0051159,sol_nn
476,-0.048,1.0050478,sol_nn
477,-0.046,1.0049806,sol_nn
478,-0.044,1.004915,sol_nn
479,-0.042,1.0048506,sol_nn
480,-0.04,1.0047879,sol_nn
481,-0.038,1.0047264,sol_nn
482,-0.036,1.0046669,sol_nn
483,-0.034,1.0046089,sol_nn
484,-0.032,1.0045521,sol_nn
485,-0.03,1.0044973,sol_nn
486,-0.028,1.0044441,sol_nn
487,-0.026,1.0043923,sol_nn
488,-0.024,1.0043423,sol_nn
489,-0.022,1.0042939,sol_nn
490,-0.02,1.004247,sol_nn
491,-0.018,1.0042021,sol_nn
492,-0.016,1.0041586,sol_nn
493,-0.014,1.0041169,sol_nn
494,-0.012,1.004077,sol_nn
495,-0.01,1.0040388,sol_nn
496,-0.008,1.0040022,sol_nn
497,-0.006,1.0039676,sol_nn
498,-0.004,1.0039349,sol_nn
499,-0.002,1.0039035,sol_nn
500,0.0,1.003874,sol_nn
501,0.002,1.0038459,sol_nn
502,0.004,1.0038197,sol_nn
503,0.006,1.0037951,sol_nn
504,0.008,1.0037727,sol_nn
505,0.01,1.0037513,sol_nn
506,0.012,1.0037322,sol_nn
507,0.014,1.0037143,sol_nn
508,0.016,1.0036983,sol_nn
509,0.018,1.0036838,sol_nn
510,0.02,1.0036707,sol_nn
511,0.022,1.0036595,sol_nn
512,0.024,1.0036501,sol_nn
513,0.026,1.0036416,sol_nn
514,0.028,1.003635,sol_nn
515,0.03,1.0036298,sol_nn
516,0.032,1.0036261,sol_nn
517,0.034,1.0036236,sol_nn
518,0.036,1.0036228,sol_nn
519,0.038,1.0036236,sol_nn
520,0.04,1.0036252,sol_nn
521,0.042,1.0036287,sol_nn
522,0.044,1.0036328,sol_nn
523,0.046,1.0036387,sol_nn
524,0.048,1.0036455,sol_nn
525,0.05,1.0036534,sol_nn
526,0.052,1.0036631,sol_nn
527,0.054,1.0036731,sol_nn
528,0.056,1.0036843,sol_nn
529,0.058,1.003697,sol_nn
530,0.06,1.0037105,sol_nn
531,0.062,1.0037246,sol_nn
532,0.064,1.0037398,sol_nn
533,0.066,1.0037563,sol_nn
534,0.068,1.0037729,sol_nn
535,0.07,1.0037909,sol_nn
536,0.072,1.0038092,sol_nn
537,0.074,1.0038282,sol_nn
538,0.076,1.003848,sol_nn
539,0.078,1.0038683,sol_nn
540,0.08,1.0038893,sol_nn
541,0.082,1.0039108,sol_nn
542,0.084,1.0039327,sol_nn
543,0.086,1.0039549,sol_nn
544,0.088,1.0039775,sol_nn
545,0.09,1.0040004,sol_nn
546,0.092,1.0040237,sol_nn
547,0.094,1.0040469,sol_nn
548,0.096,1.0040709,sol_nn
549,0.098,1.0040946,sol_nn
550,0.1,1.0041183,sol_nn
551,0.102,1.0041423,sol_nn
552,0.104,1.0041661,sol_nn
553,0.106,1.00419,sol_nn
554,0.108,1.0042133,sol_nn
555,0.11,1.0042374,sol_nn
556,0.112,1.0042608,sol_nn
557,0.114,1.0042838,sol_nn
558,0.116,1.0043073,sol_nn
559,0.118,1.0043297,sol_nn
560,0.12,1.0043519,sol_nn
561,0.122,1.0043736,sol_nn
562,0.124,1.004395,sol_nn
563,0.126,1.0044158,sol_nn
564,0.128,1.0044363,sol_nn
565,0.13,1.004456,sol_nn
566,0.132,1.0044754,sol_nn
567,0.134,1.0044937,sol_nn
568,0.136,1.0045118,sol_nn
569,0.138,1.0045288,sol_nn
570,0.14,1.0045455,sol_nn
571,0.142,1.0045612,sol_nn
572,0.144,1.0045757,sol_nn
573,0.146,1.0045898,sol_nn
574,0.148,1.0046029,sol_nn
575,0.15,1.0046151,sol_nn
576,0.152,1.0046265,sol_nn
577,0.154,1.0046366,sol_nn
578,0.156,1.0046458,sol_nn
579,0.158,1.0046542,sol_nn
580,0.16,1.0046618,sol_nn
581,0.162,1.004668,sol_nn
582,0.164,1.0046732,sol_nn
583,0.166,1.0046773,sol_nn
584,0.168,1.0046806,sol_nn
585,0.17,1.0046821,sol_nn
586,0.172,1.0046828,sol_nn
587,0.174,1.0046823,sol_nn
588,0.176,1.0046806,sol_nn
589,0.178,1.0046781,sol_nn
590,0.18,1.0046737,sol_nn
591,0.182,1.0046685,sol_nn
592,0.184,1.004662,sol_nn
593,0.186,1.0046545,sol_nn
594,0.188,1.0046456,sol_nn
595,0.19,1.0046353,sol_nn
596,0.192,1.0046241,sol_nn
597,0.194,1.0046116,sol_nn
598,0.196,1.0045979,sol_nn
599,0.198,1.0045831,sol_nn
600,0.2,1.0045669,sol_nn
601,0.202,1.004549,sol_nn
602,0.204,1.0045309,sol_nn
603,0.206,1.0045108,sol_nn
604,0.208,1.0044898,sol_nn
605,0.21,1.0044677,sol_nn
606,0.212,1.0044444,sol_nn
607,0.214,1.0044202,sol_nn
608,0.216,1.0043945,sol_nn
609,0.218,1.0043675,sol_nn
610,0.22,1.0043398,sol_nn
611,0.222,1.0043107,sol_nn
612,0.224,1.0042807,sol_nn
613,0.226,1.0042493,sol_nn
614,0.228,1.0042175,sol_nn
615,0.23,1.004184,sol_nn
616,0.232,1.0041497,sol_nn
617,0.234,1.0041144,sol_nn
618,0.236,1.0040779,sol_nn
619,0.238,1.0040405,sol_nn
620,0.24,1.0040022,sol_nn
621,0.242,1.003963,sol_nn
622,0.244,1.0039226,sol_nn
623,0.246,1.0038812,sol_nn
624,0.248,1.0038393,sol_nn
625,0.25,1.003796,sol_nn
626,0.252,1.003752,sol_nn
627,0.254,1.0037069,sol_nn
628,0.256,1.0036608,sol_nn
629,0.258,1.0036142,sol_nn
630,0.26,1.0035664,sol_nn
631,0.262,1.0035179,sol_nn
632,0.264,1.0034683,sol_nn
633,0.266,1.003418,sol_nn
634,0.268,1.0033662,sol_nn
635,0.27,1.003314,sol_nn
636,0.272,1.0032605,sol_nn
637,0.274,1.0032065,sol_nn
638,0.276,1.0031514,sol_nn
639,0.278,1.0030949,sol_nn
640,0.28,1.0030377,sol_nn
641,0.282,1.0029795,sol_nn
642,0.284,1.0029198,sol_nn
643,0.286,1.0028596,sol_nn
644,0.288,1.0027977,sol_nn
645,0.29,1.0027351,sol_nn
646,0.292,1.0026715,sol_nn
647,0.294,1.002606,sol_nn
648,0.296,1.0025396,sol_nn
649,0.298,1.0024716,sol_nn
650,0.3,1.0024025,sol_nn
651,0.302,1.0023319,sol_nn
652,0.304,1.00226,sol_nn
653,0.306,1.0021865,sol_nn
654,0.308,1.0021117,sol_nn
655,0.31,1.0020351,sol_nn
656,0.312,1.0019572,sol_nn
657,0.314,1.0018774,sol_nn
658,0.316,1.001796,sol_nn
659,0.318,1.001713,sol_nn
660,0.32,1.0016282,sol_nn
661,0.322,1.0015417,sol_nn
662,0.324,1.0014536,sol_nn
663,0.326,1.0013641,sol_nn
664,0.328,1.0012722,sol_nn
665,0.33,1.0011787,sol_nn
666,0.332,1.0010841,sol_nn
667,0.334,1.0009873,sol_nn
668,0.336,1.0008892,sol_nn
669,0.338,1.0007894,sol_nn
670,0.34,1.0006886,sol_nn
671,0.342,1.0005859,sol_nn
672,0.344,1.0004822,sol_nn
673,0.346,1.0003773,sol_nn
674,0.348,1.0002716,sol_nn
675,0.35,1.0001653,sol_nn
676,0.352,1.0000587,sol_nn
677,0.354,0.99995106,sol_nn
678,0.356,0.99984396,sol_nn
679,0.358,0.99973726,sol_nn
680,0.36,0.9996306,sol_nn
681,0.362,0.99952507,sol_nn
682,0.364,0.99942076,sol_nn
683,0.366,0.9993185,sol_nn
684,0.368,0.9992178,sol_nn
685,0.37,0.99911976,sol_nn
686,0.372,0.9990247,sol_nn
687,0.374,0.99893343,sol_nn
688,0.376,0.99884605,sol_nn
689,0.378,0.99876326,sol_nn
690,0.38,0.99868584,sol_nn
691,0.382,0.9986141,sol_nn
692,0.384,0.9985488,sol_nn
693,0.386,0.99849045,sol_nn
694,0.388,0.99843967,sol_nn
695,0.39,0.99839723,sol_nn
696,0.392,0.9983634,sol_nn
697,0.394,0.99833894,sol_nn
698,0.396,0.9983248,sol_nn
699,0.398,0.9983208,sol_nn
700,0.4,0.99832785,sol_nn
701,0.402,0.9983462,sol_nn
702,0.404,0.9983767,sol_nn
703,0.406,0.9984188,sol_nn
704,0.408,0.9984729,sol_nn
705,0.41,0.9985392,sol_nn
706,0.412,0.998618,sol_nn
707,0.414,0.99870855,sol_nn
708,0.416,0.99881077,sol_nn
709,0.418,0.998924,sol_nn
710,0.42,0.9990481,sol_nn
711,0.422,0.99918175,sol_nn
712,0.424,0.99932414,sol_nn
713,0.426,0.99947375,sol_nn
714,0.428,0.9996295,sol_nn
715,0.43,0.9997894,sol_nn
716,0.432,0.99995184,sol_nn
717,0.434,1.000115,sol_nn
718,0.436,1.0002761,sol_nn
719,0.438,1.0004327,sol_nn
720,0.44,1.0005825,sol_nn
721,0.442,1.000722,sol_nn
722,0.444,1.0008485,sol_nn
723,0.446,1.0009589,sol_nn
724,0.448,1.00105,sol_nn
725,0.45,1.0011175,sol_nn
726,0.452,1.0011585,sol_nn
727,0.454,1.0011693,sol_nn
728,0.456,1.0011461,sol_nn
729,0.458,1.0010853,sol_nn
730,0.46,1.0009832,sol_nn
731,0.462,1.0008359,sol_nn
732,0.464,1.0006403,sol_nn
733,0.466,1.0003926,sol_nn
734,0.468,1.0000899,sol_nn
735,0.47,0.9997283,sol_nn
736,0.472,0.99930507,sol_nn
737,0.474,0.9988181,sol_nn
738,0.476,0.99826324,sol_nn
739,0.478,0.99763936,sol_nn
740,0.48,0.99694365,sol_nn
741,0.482,0.9961744,sol_nn
742,0.484,0.9953296,sol_nn
743,0.486,0.994408,sol_nn
744,0.488,0.9934081,sol_nn
745,0.49,0.9923291,sol_nn
746,0.492,0.99117005,sol_nn
747,0.494,0.98993057,sol_nn
748,0.496,0.9886098,sol_nn
749,0.498,0.98720837,sol_nn
750,0.5,0.98572564,sol_nn
751,0.502,0.98416203,sol_nn
752,0.504,0.9825178,sol_nn
753,0.506,0.9807941,sol_nn
754,0.508,0.9789909,sol_nn
755,0.51,0.9771092,sol_nn
756,0.512,0.9751502,sol_nn
757,0.514,0.9731152,sol_nn
758,0.516,0.97100455,sol_nn
759,0.518,0.96881986,sol_nn
760,0.52,0.96656287,sol_nn
761,0.522,0.964234,sol_nn
762,0.524,0.961835,sol_nn
763,0.526,0.9593683,sol_nn
764,0.528,0.9568343,sol_nn
765,0.53,0.95423454,sol_nn
766,0.532,0.9515709,sol_nn
767,0.534,0.9488449,sol_nn
768,0.536,0.946058,sol_nn
769,0.538,0.943212,sol_nn
770,0.54,0.9403082,sol_nn
771,0.542,0.93734795,sol_nn
772,0.544,0.934333,sol_nn
773,0.546,0.9312651,sol_nn
774,0.548,0.9281456,sol_nn
775,0.55,0.9249755,sol_nn
776,0.552,0.92175686,sol_nn
777,0.554,0.91849124,sol_nn
778,0.556,0.9151789,sol_nn
779,0.558,0.9118225,sol_nn
780,0.56,0.9084228,sol_nn
781,0.562,0.9049815,sol_nn
782,0.564,0.9014993,sol_nn
783,0.566,0.89797807,sol_nn
784,0.568,0.8944184,sol_nn
785,0.57,0.89082193,sol_nn
786,0.572,0.88719004,sol_nn
787,0.574,0.88352364,sol_nn
788,0.576,0.87982374,sol_nn
789,0.578,0.87609136,sol_nn
790,0.58,0.87232757,sol_nn
791,0.582,0.8685338,sol_nn
792,0.584,0.8647108,sol_nn
793,0.586,0.8608595,sol_nn
794,0.588,0.8569814,sol_nn
795,0.59,0.85307664,sol_nn
796,0.592,0.8491465,sol_nn
797,0.594,0.8451917,sol_nn
798,0.596,0.84121335,sol_nn
799,0.598,0.8372121,sol_nn
800,0.6,0.8331892,sol_nn
801,0.602,0.82914484,sol_nn
802,0.604,0.8250802,sol_nn
803,0.606,0.82099575,sol_nn
804,0.608,0.8168924,sol_nn
805,0.61,0.8127712,sol_nn
806,0.612,0.8086321,sol_nn
807,0.614,0.80447596,sol_nn
808,0.616,0.80030453,sol_nn
809,0.618,0.796117,sol_nn
810,0.62,0.7919148,sol_nn
811,0.622,0.78769815,sol_nn
812,0.624,0.78346807,sol_nn
813,0.626,0.77922475,sol_nn
814,0.628,0.77496934,sol_nn
815,0.63,0.7707015,sol_nn
816,0.632,0.7664222,sol_nn
817,0.634,0.76213264,sol_nn
818,0.636,0.7578326,sol_nn
819,0.638,0.7535222,sol_nn
820,0.64,0.749203,sol_nn
821,0.642,0.7448749,sol_nn
822,0.644,0.74053806,sol_nn
823,0.646,0.73619354,sol_nn
824,0.648,0.73184144,sol_nn
825,0.65,0.72748244,sol_nn
826,0.652,0.72311664,sol_nn
827,0.654,0.7187448,sol_nn
828,0.656,0.71436685,sol_nn
829,0.658,0.7099834,sol_nn
830,0.66,0.70559514,sol_nn
831,0.662,0.70120203,sol_nn
832,0.664,0.69680494,sol_nn
833,0.666,0.6924036,sol_nn
834,0.668,0.6879991,sol_nn
835,0.67,0.6835906,sol_nn
836,0.672,0.67917967,sol_nn
837,0.674,0.67476594,sol_nn
838,0.676,0.67035025,sol_nn
839,0.678,0.6659325,sol_nn
840,0.68,0.66151273,sol_nn
841,0.682,0.6570914,sol_nn
842,0.684,0.6526693,sol_nn
843,0.686,0.64824635,sol_nn
844,0.688,0.6438228,sol_nn
845,0.69,0.6393986,sol_nn
846,0.692,0.6349747,sol_nn
847,0.694,0.6305509,sol_nn
848,0.696,0.62612784,sol_nn
849,0.698,0.62170476,sol_nn
850,0.7,0.61728275,sol_nn
851,0.702,0.61286217,sol_nn
852,0.704,0.60844266,sol_nn
853,0.706,0.604025,sol_nn
854,0.708,0.5996084,sol_nn
855,0.71,0.59519434,sol_nn
856,0.712,0.5907819,sol_nn
857,0.714,0.58637214,sol_nn
858,0.716,0.58196455,sol_nn
859,0.718,0.5775601,sol_nn
860,0.72,0.5731579,sol_nn
861,0.722,0.56875926,sol_nn
862,0.724,0.5643633,sol_nn
863,0.726,0.5599709,sol_nn
864,0.728,0.55558157,sol_nn
865,0.73,0.5511963,sol_nn
866,0.732,0.54681426,sol_nn
867,0.734,0.5424361,sol_nn
868,0.736,0.5380622,sol_nn
869,0.738,0.5336925,sol_nn
870,0.74,0.5293267,sol_nn
871,0.742,0.52496535,sol_nn
872,0.744,0.52060837,sol_nn
873,0.746,0.5162559,sol_nn
874,0.748,0.5119082,sol_nn
875,0.75,0.50756496,sol_nn
876,0.752,0.503227,sol_nn
877,0.754,0.49889326,sol_nn
878,0.756,0.49456516,sol_nn
879,0.758,0.49024153,sol_nn
880,0.76,0.48592338,sol_nn
881,0.762,0.48161042,sol_nn
882,0.764,0.47730255,sol_nn
883,0.766,0.47300026,sol_nn
884,0.768,0.46870315,sol_nn
885,0.77,0.46441147,sol_nn
886,0.772,0.4601254,sol_nn
887,0.774,0.4558447,sol_nn
888,0.776,0.45156962,sol_nn
889,0.778,0.44730008,sol_nn
890,0.78,0.44303626,sol_nn
891,0.782,0.43877795,sol_nn
892,0.784,0.43452576,sol_nn
893,0.786,0.43027908,sol_nn
894,0.788,0.42603797,sol_nn
895,0.79,0.42180288,sol_nn
896,0.792,0.41757333,sol_nn
897,0.794,0.4133497,sol_nn
898,0.796,0.40913203,sol_nn
899,0.798,0.40491974,sol_nn
900,0.8,0.4007135,sol_nn
901,0.802,0.396513,sol_nn
902,0.804,0.39231813,sol_nn
903,0.806,0.38812935,sol_nn
904,0.808,0.38394627,sol_nn
905,0.81,0.3797689,sol_nn
906,0.812,0.37559742,sol_nn
907,0.814,0.3714313,sol_nn
908,0.816,0.36727118,sol_nn
909,0.818,0.36311668,sol_nn
910,0.82,0.3589678,sol_nn
911,0.822,0.35482472,sol_nn
912,0.824,0.35068682,sol_nn
913,0.826,0.34655526,sol_nn
914,0.828,0.34242827,sol_nn
915,0.83,0.33830774,sol_nn
916,0.832,0.33419195,sol_nn
917,0.834,0.33008188,sol_nn
918,0.836,0.32597682,sol_nn
919,0.838,0.32187748,sol_nn
920,0.84,0.3177835,sol_nn
921,0.842,0.31369454,sol_nn
922,0.844,0.3096105,sol_nn
923,0.846,0.30553186,sol_nn
924,0.848,0.3014583,sol_nn
925,0.85,0.2973897,sol_nn
926,0.852,0.2933258,sol_nn
927,0.854,0.28926703,sol_nn
928,0.856,0.28521305,sol_nn
929,0.858,0.28116372,sol_nn
930,0.86,0.2771188,sol_nn
931,0.862,0.27307898,sol_nn
932,0.864,0.26904303,sol_nn
933,0.866,0.2650122,sol_nn
934,0.868,0.26098573,sol_nn
935,0.87,0.2569632,sol_nn
936,0.872,0.25294495,sol_nn
937,0.874,0.24893075,sol_nn
938,0.876,0.24492116,sol_nn
939,0.878,0.2409152,sol_nn
940,0.88,0.23691297,sol_nn
941,0.882,0.23291461,sol_nn
942,0.884,0.22892025,sol_nn
943,0.886,0.22492936,sol_nn
944,0.888,0.22094217,sol_nn
945,0.89,0.21695815,sol_nn
946,0.892,0.21297753,sol_nn
947,0.894,0.2090004,sol_nn
948,0.896,0.20502633,sol_nn
949,0.898,0.20105535,sol_nn
950,0.9,0.19708747,sol_nn
951,0.902,0.19312203,sol_nn
952,0.904,0.18915996,sol_nn
953,0.906,0.18520024,sol_nn
954,0.908,0.18124336,sol_nn
955,0.91,0.17728879,sol_nn
956,0.912,0.17333691,sol_nn
957,0.914,0.1693872,sol_nn
958,0.916,0.16543944,sol_nn
959,0.918,0.16149417,sol_nn
960,0.92,0.1575504,sol_nn
961,0.922,0.15360895,sol_nn
962,0.924,0.14966889,sol_nn
963,0.926,0.14573088,sol_nn
964,0.928,0.14179406,sol_nn
965,0.93,0.13785896,sol_nn
966,0.932,0.13392542,sol_nn
967,0.934,0.12999275,sol_nn
968,0.936,0.12606117,sol_nn
969,0.938,0.12213081,sol_nn
970,0.94,0.11820127,sol_nn
971,0.942,0.11427264,sol_nn
972,0.944,0.1103443,sol_nn
973,0.946,0.10641707,sol_nn
974,0.948,0.10249007,sol_nn
975,0.95,0.09856339,sol_nn
976,0.952,0.09463696,sol_nn
977,0.954,0.09071061,sol_nn
978,0.956,0.08678433,sol_nn
979,0.958,0.08285788,sol_nn
980,0.96,0.07893112,sol_nn
981,0.962,0.07500419,sol_nn
982,0.964,0.07107677,sol_nn
983,0.966,0.06714884,sol_nn
984,0.968,0.06322022,sol_nn
985,0.97,0.05929038,sol_nn
986,0.972,0.0553603,sol_nn
987,0.974,0.051428914,sol_nn
988,0.976,0.047496013,sol_nn
989,0.978,0.043562282,sol_nn
990,0.98,0.039627224,sol_nn
991,0.982,0.03569045,sol_nn
992,0.984,0.03175193,sol_nn
993,0.986,0.02781185,sol_nn
994,0.988,0.023870183,sol_nn
995,0.99,0.019925863,sol_nn
996,0.992,0.015980177,sol_nn
997,0.994,0.012031805,sol_nn
998,0.996,0.008081134,sol_nn
999,0.998,0.0041284068,sol_nn
1000,1.0,0.00017292984,sol_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_5000/test_nn.csv <==
,X_x,value,name
0,-1.0,0.0004942138,test_nn
1,-0.998,0.0045044594,test_nn
2,-0.996,0.008518753,test_nn
3,-0.994,0.012537042,test_nn
4,-0.992,0.016559428,test_nn
5,-0.99,0.020585619,test_nn
6,-0.988,0.024616692,test_nn
7,-0.986,0.028651025,test_nn
8,-0.984,0.032689508,test_nn
9,-0.982,0.03673216,test_nn
10,-0.98,0.040779147,test_nn
11,-0.978,0.04482987,test_nn
12,-0.976,0.04888446,test_nn
13,-0.974,0.052942652,test_nn
14,-0.972,0.057005223,test_nn
15,-0.97,0.06107164,test_nn
16,-0.968,0.06514188,test_nn
17,-0.966,0.06921603,test_nn
18,-0.964,0.0732943,test_nn
19,-0.962,0.077376485,test_nn
20,-0.96,0.08146201,test_nn
21,-0.958,0.08555189,test_nn
22,-0.956,0.08964534,test_nn
23,-0.954,0.093742244,test_nn
24,-0.952,0.097843595,test_nn
25,-0.95,0.10194807,test_nn
26,-0.948,0.106056534,test_nn
27,-0.946,0.110168844,test_nn
28,-0.944,0.11428462,test_nn
29,-0.942,0.11840413,test_nn
30,-0.94,0.12252697,test_nn
31,-0.938,0.12665372,test_nn
32,-0.936,0.13078418,test_nn
33,-0.934,0.13491806,test_nn
34,-0.932,0.13905527,test_nn
35,-0.93,0.14319633,test_nn
36,-0.928,0.14734077,test_nn
37,-0.926,0.15148851,test_nn
38,-0.924,0.1556398,test_nn
39,-0.922,0.15979455,test_nn
40,-0.92,0.16395241,test_nn
41,-0.918,0.16811407,test_nn
42,-0.916,0.17227891,test_nn
43,-0.914,0.17644686,test_nn
44,-0.912,0.18061832,test_nn
45,-0.91,0.18479279,test_nn
46,-0.908,0.18897052,test_nn
47,-0.906,0.1931514,test_nn
48,-0.904,0.19733562,test_nn
49,-0.902,0.20152237,test_nn
50,-0.9,0.20571311,test_nn
51,-0.898,0.20990616,test_nn
52,-0.896,0.21410273,test_nn
53,-0.894,0.21830224,test_nn
54,-0.892,0.2225042,test_nn
55,-0.89,0.22670963,test_nn
56,-0.888,0.23091741,test_nn
57,-0.886,0.23512837,test_nn
58,-0.884,0.23934233,test_nn
59,-0.882,0.24355866,test_nn
60,-0.88,0.2477778,test_nn
61,-0.878,0.25199962,test_nn
62,-0.876,0.25622427,test_nn
63,-0.874,0.26045156,test_nn
64,-0.872,0.2646809,test_nn
65,-0.87,0.2689132,test_nn
66,-0.868,0.27314755,test_nn
67,-0.866,0.27738506,test_nn
68,-0.864,0.28162432,test_nn
69,-0.862,0.2858662,test_nn
70,-0.86,0.29011044,test_nn
71,-0.858,0.29435658,test_nn
72,-0.856,0.29860517,test_nn
73,-0.854,0.30285585,test_nn
74,-0.852,0.3071087,test_nn
75,-0.85,0.31136358,test_nn
76,-0.848,0.31562048,test_nn
77,-0.846,0.31987938,test_nn
78,-0.844,0.32414016,test_nn
79,-0.842,0.32840273,test_nn
80,-0.84,0.3326671,test_nn
81,-0.838,0.33693337,test_nn
82,-0.836,0.34120122,test_nn
83,-0.834,0.3454708,test_nn
84,-0.832,0.3497417,test_nn
85,-0.83,0.3540141,test_nn
86,-0.828,0.35828826,test_nn
87,-0.826,0.36256376,test_nn
88,-0.824,0.36684006,test_nn
89,-0.822,0.37111798,test_nn
90,-0.82,0.37539735,test_nn
91,-0.818,0.37967768,test_nn
92,-0.816,0.383959,test_nn
93,-0.814,0.38824144,test_nn
94,-0.812,0.39252493,test_nn
95,-0.81,0.3968091,test_nn
96,-0.808,0.4010942,test_nn
97,-0.806,0.40538007,test_nn
98,-0.804,0.40966642,test_nn
99,-0.802,0.41395333,test_nn
100,-0.8,0.41824102,test_nn
101,-0.798,0.422529,test_nn
102,-0.796,0.42681724,test_nn
103,-0.794,0.43110576,test_nn
104,-0.792,0.4353946,test_nn
105,-0.79,0.43968347,test_nn
106,-0.788,0.44397244,test_nn
107,-0.786,0.4482609,test_nn
108,-0.784,0.45254993,test_nn
109,-0.782,0.4568385,test_nn
110,-0.78,0.46112698,test_nn
111,-0.778,0.4654145,test_nn
112,-0.776,0.469702,test_nn
113,-0.774,0.47398883,test_nn
114,-0.772,0.47827485,test_nn
115,-0.77,0.48256028,test_nn
116,-0.768,0.4868446,test_nn
117,-0.766,0.49112827,test_nn
118,-0.764,0.49541074,test_nn
119,-0.762,0.4996919,test_nn
120,-0.76,0.5039716,test_nn
121,-0.758,0.5082503,test_nn
122,-0.756,0.51252747,test_nn
123,-0.754,0.51680297,test_nn
124,-0.752,0.5210771,test_nn
125,-0.75,0.5253488,test_nn
126,-0.748,0.5296187,test_nn
127,-0.746,0.5338867,test_nn
128,-0.744,0.5381524,test_nn
129,-0.742,0.5424159,test_nn
130,-0.74,0.5466769,test_nn
131,-0.738,0.5509354,test_nn
132,-0.736,0.5551912,test_nn
133,-0.734,0.55944407,test_nn
134,-0.732,0.5636941,test_nn
135,-0.73,0.56794107,test_nn
136,-0.728,0.5721845,test_nn
137,-0.726,0.576425,test_nn
138,-0.724,0.58066165,test_nn
139,-0.722,0.58489466,test_nn
140,-0.72,0.5891243,test_nn
141,-0.718,0.5933499,test_nn
142,-0.716,0.59757113,test_nn
143,-0.714,0.6017878,test_nn
144,-0.712,0.6060003,test_nn
145,-0.71,0.6102086,test_nn
146,-0.708,0.61441153,test_nn
147,-0.706,0.6186099,test_nn
148,-0.704,0.62280303,test_nn
149,-0.702,0.6269906,test_nn
150,-0.7,0.6311731,test_nn
151,-0.698,0.63535,test_nn
152,-0.696,0.6395208,test_nn
153,-0.694,0.6436857,test_nn
154,-0.692,0.6478443,test_nn
155,-0.69,0.65199614,test_nn
156,-0.688,0.65614206,test_nn
157,-0.686,0.66028076,test_nn
158,-0.684,0.6644124,test_nn
159,-0.682,0.6685366,test_nn
160,-0.68,0.67265403,test_nn
161,-0.678,0.6767629,test_nn
162,-0.676,0.68086416,test_nn
163,-0.674,0.6849573,test_nn
164,-0.672,0.68904227,test_nn
165,-0.67,0.69311804,test_nn
166,-0.668,0.6971853,test_nn
167,-0.666,0.70124316,test_nn
168,-0.664,0.70529175,test_nn
169,-0.662,0.7093306,test_nn
170,-0.66,0.7133595,test_nn
171,-0.658,0.71737844,test_nn
172,-0.656,0.72138655,test_nn
173,-0.654,0.725384,test_nn
174,-0.652,0.72937053,test_nn
175,-0.65,0.73334587,test_nn
176,-0.648,0.7373089,test_nn
177,-0.646,0.7412603,test_nn
178,-0.644,0.7451994,test_nn
179,-0.642,0.74912596,test_nn
180,-0.64,0.7530391,test_nn
181,-0.638,0.75693965,test_nn
182,-0.636,0.76082635,test_nn
183,-0.634,0.7646993,test_nn
184,-0.632,0.76855695,test_nn
185,-0.63,0.7724006,test_nn
186,-0.628,0.77622896,test_nn
187,-0.626,0.78004223,test_nn
188,-0.624,0.7838394,test_nn
189,-0.622,0.7876206,test_nn
190,-0.62,0.7913848,test_nn
191,-0.618,0.7951321,test_nn
192,-0.616,0.7988619,test_nn
193,-0.614,0.80257386,test_nn
194,-0.612,0.80626756,test_nn
195,-0.61,0.80994284,test_nn
196,-0.608,0.8135986,test_nn
197,-0.606,0.8172342,test_nn
198,-0.604,0.82084996,test_nn
199,-0.602,0.8244451,test_nn
200,-0.6,0.8280195,test_nn
201,-0.598,0.8315721,test_nn
202,-0.596,0.8351027,test_nn
203,-0.594,0.83861023,test_nn
204,-0.592,0.8420951,test_nn
205,-0.59,0.84555644,test_nn
206,-0.588,0.8489932,test_nn
207,-0.586,0.85240537,test_nn
208,-0.584,0.8557922,test_nn
209,-0.582,0.8591534,test_nn
210,-0.58,0.86248827,test_nn
211,-0.578,0.86579573,test_nn
212,-0.576,0.86907613,test_nn
213,-0.574,0.8723281,test_nn
214,-0.572,0.8755514,test_nn
215,-0.57,0.8787454,test_nn
216,-0.568,0.8819095,test_nn
217,-0.566,0.88504285,test_nn
218,-0.564,0.88814527,test_nn
219,-0.562,0.8912156,test_nn
220,-0.56,0.89425397,test_nn
221,-0.558,0.89725846,test_nn
222,-0.556,0.9002297,test_nn
223,-0.554,0.9031665,test_nn
224,-0.552,0.9060682,test_nn
225,-0.55,0.9089343,test_nn
226,-0.548,0.9117642,test_nn
227,-0.546,0.9145572,test_nn
228,-0.544,0.91731226,test_nn
229,-0.542,0.92002946,test_nn
230,-0.54,0.92270786,test_nn
231,-0.538,0.9253466,test_nn
232,-0.536,0.927945,test_nn
233,-0.534,0.93050253,test_nn
234,-0.532,0.93301886,test_nn
235,-0.53,0.93549335,test_nn
236,-0.528,0.9379247,test_nn
237,-0.526,0.94031316,test_nn
238,-0.524,0.9426582,test_nn
239,-0.522,0.9449584,test_nn
240,-0.52,0.94721365,test_nn
241,-0.518,0.9494237,test_nn
242,-0.516,0.95158774,test_nn
243,-0.514,0.9537051,test_nn
244,-0.512,0.955776,test_nn
245,-0.51,0.9577991,test_nn
246,-0.508,0.95977455,test_nn
247,-0.506,0.9617017,test_nn
248,-0.504,0.9635804,test_nn
249,-0.502,0.9654102,test_nn
250,-0.5,0.96719044,test_nn
251,-0.498,0.9689212,test_nn
252,-0.496,0.97060215,test_nn
253,-0.494,0.97223324,test_nn
254,-0.492,0.97381425,test_nn
255,-0.49,0.9753451,test_nn
256,-0.488,0.9768251,test_nn
257,-0.486,0.9782546,test_nn
258,-0.484,0.9796337,test_nn
259,-0.482,0.9809624,test_nn
260,-0.48,0.98224074,test_nn
261,-0.478,0.983469,test_nn
262,-0.476,0.984647,test_nn
263,-0.474,0.9857746,test_nn
264,-0.472,0.98685277,test_nn
265,-0.47,0.9878818,test_nn
266,-0.468,0.9888616,test_nn
267,-0.466,0.9897929,test_nn
268,-0.464,0.990676,test_nn
269,-0.462,0.991511,test_nn
270,-0.46,0.99229926,test_nn
271,-0.458,0.9930409,test_nn
272,-0.456,0.9937363,test_nn
273,-0.454,0.99438596,test_nn
274,-0.452,0.9949916,test_nn
275,-0.45,0.99555314,test_nn
276,-0.448,0.9960713,test_nn
277,-0.446,0.9965476,test_nn
278,-0.444,0.9969824,test_nn
279,-0.442,0.9973762,test_nn
280,-0.44,0.99773085,test_nn
281,-0.438,0.99804664,test_nn
282,-0.436,0.9983246,test_nn
283,-0.434,0.9985658,test_nn
284,-0.432,0.998771,test_nn
285,-0.43,0.99894226,test_nn
286,-0.428,0.999079,test_nn
287,-0.426,0.999184,test_nn
288,-0.424,0.9992573,test_nn
289,-0.422,0.9993001,test_nn
290,-0.42,0.9993136,test_nn
291,-0.418,0.9992997,test_nn
292,-0.416,0.9992582,test_nn
293,-0.414,0.9991912,test_nn
294,-0.412,0.999099,test_nn
295,-0.41,0.99898326,test_nn
296,-0.408,0.9988454,test_nn
297,-0.406,0.99868566,test_nn
298,-0.404,0.99850553,test_nn
299,-0.402,0.9983065,test_nn
300,-0.4,0.9980892,test_nn
301,-0.398,0.9978545,test_nn
302,-0.396,0.9976039,test_nn
303,-0.394,0.9973381,test_nn
304,-0.392,0.99705803,test_nn
305,-0.39,0.9967655,test_nn
306,-0.388,0.99646026,test_nn
307,-0.386,0.9961442,test_nn
308,-0.384,0.9958174,test_nn
309,-0.382,0.9954814,test_nn
310,-0.38,0.99513686,test_nn
311,-0.378,0.9947846,test_nn
312,-0.376,0.9944255,test_nn
313,-0.374,0.9940603,test_nn
314,-0.372,0.9936898,test_nn
315,-0.37,0.9933143,test_nn
316,-0.368,0.9929354,test_nn
317,-0.366,0.9925533,test_nn
318,-0.364,0.9921683,test_nn
319,-0.362,0.9917818,test_nn
320,-0.36,0.9913938,test_nn
321,-0.358,0.9910052,test_nn
322,-0.356,0.9906163,test_nn
323,-0.354,0.99022806,test_nn
324,-0.352,0.9898405,test_nn
325,-0.35,0.9894545,test_nn
326,-0.348,0.9890701,test_nn
327,-0.346,0.9886884,test_nn
328,-0.344,0.9883092,test_nn
329,-0.342,0.9879334,test_nn
330,-0.34,0.9875608,test_nn
331,-0.338,0.9871923,test_nn
332,-0.336,0.98682785,test_nn
333,-0.334,0.98646796,test_nn
334,-0.332,0.9861127,test_nn
335,-0.33,0.9857629,test_nn
336,-0.328,0.98541844,test_nn
337,-0.326,0.9850794,test_nn
338,-0.324,0.9847461,test_nn
339,-0.322,0.984419,test_nn
340,-0.32,0.98409843,test_nn
341,-0.318,0.98378414,test_nn
342,-0.316,0.98347616,test_nn
343,-0.314,0.98317516,test_nn
344,-0.312,0.9828809,test_nn
345,-0.31,0.9825936,test_nn
346,-0.308,0.98231345,test_nn
347,-0.306,0.9820405,test_nn
348,-0.304,0.9817749,test_nn
349,-0.302,0.9815166,test_nn
350,-0.3,0.9812659,test_nn
351,-0.298,0.9810226,test_nn
352,-0.296,0.9807869,test_nn
353,-0.294,0.98055875,test_nn
354,-0.292,0.98033816,test_nn
355,-0.29,0.9801252,test_nn
356,-0.288,0.97991985,test_nn
357,-0.286,0.979722,test_nn
358,-0.284,0.9795324,test_nn
359,-0.282,0.9793496,test_nn
360,-0.28,0.97917473,test_nn
361,-0.278,0.9790075,test_nn
362,-0.276,0.97884774,test_nn
363,-0.274,0.9786953,test_nn
364,-0.272,0.97855026,test_nn
365,-0.27,0.9784125,test_nn
366,-0.268,0.9782827,test_nn
367,-0.266,0.97815955,test_nn
368,-0.264,0.9780437,test_nn
369,-0.262,0.9779351,test_nn
370,-0.26,0.9778334,test_nn
371,-0.258,0.97773886,test_nn
372,-0.256,0.97765124,test_nn
373,-0.254,0.9775706,test_nn
374,-0.252,0.9774961,test_nn
375,-0.25,0.97742856,test_nn
376,-0.248,0.97736794,test_nn
377,-0.246,0.97731304,test_nn
378,-0.244,0.9772649,test_nn
379,-0.242,0.97722286,test_nn
380,-0.24,0.9771873,test_nn
381,-0.238,0.97715735,test_nn
382,-0.236,0.9771337,test_nn
383,-0.234,0.9771159,test_nn
384,-0.232,0.97710377,test_nn
385,-0.23,0.9770969,test_nn
386,-0.228,0.9770958,test_nn
387,-0.226,0.9770999,test_nn
388,-0.224,0.9771098,test_nn
389,-0.222,0.97712415,test_nn
390,-0.22,0.977144,test_nn
391,-0.218,0.97716874,test_nn
392,-0.216,0.9771983,test_nn
393,-0.214,0.9772323,test_nn
394,-0.212,0.9772713,test_nn
395,-0.21,0.97731453,test_nn
396,-0.208,0.97736216,test_nn
397,-0.206,0.9774139,test_nn
398,-0.204,0.97746986,test_nn
399,-0.202,0.97753006,test_nn
400,-0.2,0.97759366,test_nn
401,-0.198,0.9776612,test_nn
402,-0.196,0.9777322,test_nn
403,-0.194,0.97780704,test_nn
404,-0.192,0.9778852,test_nn
405,-0.19,0.9779668,test_nn
406,-0.188,0.97805154,test_nn
407,-0.186,0.97813934,test_nn
408,-0.184,0.97823,test_nn
409,-0.182,0.9783233,test_nn
410,-0.18,0.97841984,test_nn
411,-0.178,0.97851866,test_nn
412,-0.176,0.9786199,test_nn
413,-0.174,0.97872347,test_nn
414,-0.172,0.97882944,test_nn
415,-0.17,0.9789376,test_nn
416,-0.168,0.9790477,test_nn
417,-0.166,0.97915995,test_nn
418,-0.164,0.97927403,test_nn
419,-0.162,0.9793892,test_nn
420,-0.16,0.9795065,test_nn
421,-0.158,0.9796251,test_nn
422,-0.156,0.9797455,test_nn
423,-0.154,0.97986674,test_nn
424,-0.152,0.9799893,test_nn
425,-0.15,0.98011243,test_nn
426,-0.148,0.9802372,test_nn
427,-0.146,0.9803624,test_nn
428,-0.144,0.98048836,test_nn
429,-0.142,0.9806155,test_nn
430,-0.14,0.98074245,test_nn
431,-0.138,0.9808702,test_nn
432,-0.136,0.980998,test_nn
433,-0.134,0.98112607,test_nn
434,-0.132,0.98125434,test_nn
435,-0.13,0.9813827,test_nn
436,-0.128,0.9815109,test_nn
437,-0.126,0.98163885,test_nn
438,-0.124,0.9817667,test_nn
439,-0.122,0.9818941,test_nn
440,-0.12,0.9820211,test_nn
441,-0.118,0.98214716,test_nn
442,-0.116,0.9822729,test_nn
443,-0.114,0.9823975,test_nn
444,-0.112,0.98252165,test_nn
445,-0.11,0.98264503,test_nn
446,-0.108,0.9827667,test_nn
447,-0.106,0.98288757,test_nn
448,-0.104,0.983007,test_nn
449,-0.102,0.9831254,test_nn
450,-0.1,0.9832426,test_nn
451,-0.098,0.98335755,test_nn
452,-0.096,0.9834717,test_nn
453,-0.094,0.9835837,test_nn
454,-0.092,0.98369414,test_nn
455,-0.09,0.9838029,test_nn
456,-0.088,0.98390913,test_nn
457,-0.086,0.984014,test_nn
458,-0.084,0.9841164,test_nn
459,-0.082,0.98421675,test_nn
460,-0.08,0.98431486,test_nn
461,-0.078,0.9844105,test_nn
462,-0.076,0.9845038,test_nn
463,-0.074,0.9845949,test_nn
464,-0.072,0.98468304,test_nn
465,-0.07,0.9847685,test_nn
466,-0.068,0.9848517,test_nn
467,-0.066,0.9849315,test_nn
468,-0.064,0.9850087,test_nn
469,-0.062,0.985083,test_nn
470,-0.06,0.9851542,test_nn
471,-0.058,0.9852226,test_nn
472,-0.056,0.9852874,test_nn
473,-0.054,0.98534906,test_nn
474,-0.052,0.98540765,test_nn
475,-0.05,0.98546296,test_nn
476,-0.048,0.98551506,test_nn
477,-0.046,0.98556304,test_nn
478,-0.044,0.9856077,test_nn
479,-0.042,0.98564863,test_nn
480,-0.04,0.98568606,test_nn
481,-0.038,0.9857193,test_nn
482,-0.036,0.98574954,test_nn
483,-0.034,0.98577553,test_nn
484,-0.032,0.98579764,test_nn
485,-0.03,0.9858155,test_nn
486,-0.028,0.98583,test_nn
487,-0.026,0.9858399,test_nn
488,-0.024,0.9858459,test_nn
489,-0.022,0.9858476,test_nn
490,-0.02,0.98584497,test_nn
491,-0.018,0.98583835,test_nn
492,-0.016,0.9858271,test_nn
493,-0.014,0.98581153,test_nn
494,-0.012,0.98579186,test_nn
495,-0.01,0.9857674,test_nn
496,-0.008,0.98573864,test_nn
497,-0.006,0.98570544,test_nn
498,-0.004,0.9856677,test_nn
499,-0.002,0.9856252,test_nn
500,0.0,0.985578,test_nn
501,0.002,0.9855259,test_nn
502,0.004,0.9854696,test_nn
503,0.006,0.9854081,test_nn
504,0.008,0.9853423,test_nn
505,0.01,0.98527116,test_nn
506,0.012,0.98519564,test_nn
507,0.014,0.985115,test_nn
508,0.016,0.9850297,test_nn
509,0.018,0.9849392,test_nn
510,0.02,0.98484415,test_nn
511,0.022,0.9847439,test_nn
512,0.024,0.98463905,test_nn
513,0.026,0.98452866,test_nn
514,0.028,0.9844138,test_nn
515,0.03,0.9842938,test_nn
516,0.032,0.9841687,test_nn
517,0.034,0.9840385,test_nn
518,0.036,0.9839032,test_nn
519,0.038,0.9837637,test_nn
520,0.04,0.98361814,test_nn
521,0.042,0.98346835,test_nn
522,0.044,0.9833129,test_nn
523,0.046,0.9831529,test_nn
524,0.048,0.98298764,test_nn
525,0.05,0.9828173,test_nn
526,0.052,0.9826424,test_nn
527,0.054,0.9824623,test_nn
528,0.056,0.982277,test_nn
529,0.058,0.9820874,test_nn
530,0.06,0.98189235,test_nn
531,0.062,0.9816922,test_nn
532,0.064,0.9814879,test_nn
533,0.066,0.9812786,test_nn
534,0.068,0.9810641,test_nn
535,0.07,0.98084515,test_nn
536,0.072,0.98062134,test_nn
537,0.074,0.9803929,test_nn
538,0.076,0.9801597,test_nn
539,0.078,0.9799222,test_nn
540,0.08,0.97968,test_nn
541,0.082,0.97943354,test_nn
542,0.084,0.9791823,test_nn
543,0.086,0.9789267,test_nn
544,0.088,0.9786669,test_nn
545,0.09,0.97840273,test_nn
546,0.092,0.97813463,test_nn
547,0.094,0.9778622,test_nn
548,0.096,0.97758615,test_nn
549,0.098,0.9773057,test_nn
550,0.1,0.9770216,test_nn
551,0.102,0.9767336,test_nn
552,0.104,0.9764423,test_nn
553,0.106,0.976147,test_nn
554,0.108,0.9758483,test_nn
555,0.11,0.9755466,test_nn
556,0.112,0.9752413,test_nn
557,0.114,0.9749329,test_nn
558,0.116,0.9746219,test_nn
559,0.118,0.9743074,test_nn
560,0.12,0.9739903,test_nn
561,0.122,0.9736706,test_nn
562,0.124,0.9733485,test_nn
563,0.126,0.9730241,test_nn
564,0.128,0.9726971,test_nn
565,0.13,0.97236824,test_nn
566,0.132,0.9720376,test_nn
567,0.134,0.97170496,test_nn
568,0.136,0.9713711,test_nn
569,0.138,0.97103536,test_nn
570,0.14,0.97069895,test_nn
571,0.142,0.9703612,test_nn
572,0.144,0.970022,test_nn
573,0.146,0.9696829,test_nn
574,0.148,0.96934277,test_nn
575,0.15,0.96900266,test_nn
576,0.152,0.96866226,test_nn
577,0.154,0.96832174,test_nn
578,0.156,0.9679817,test_nn
579,0.158,0.9676422,test_nn
580,0.16,0.96730375,test_nn
581,0.162,0.9669659,test_nn
582,0.164,0.9666295,test_nn
583,0.166,0.9662944,test_nn
584,0.168,0.9659611,test_nn
585,0.17,0.965629,test_nn
586,0.172,0.9652995,test_nn
587,0.174,0.9649723,test_nn
588,0.176,0.9646478,test_nn
589,0.178,0.96432656,test_nn
590,0.18,0.96400785,test_nn
591,0.182,0.9636927,test_nn
592,0.184,0.96338123,test_nn
593,0.186,0.96307397,test_nn
594,0.188,0.96277034,test_nn
595,0.19,0.9624716,test_nn
596,0.192,0.9621774,test_nn
597,0.194,0.9618881,test_nn
598,0.196,0.96160436,test_nn
599,0.198,0.9613261,test_nn
600,0.2,0.96105355,test_nn
601,0.202,0.9607867,test_nn
602,0.204,0.960527,test_nn
603,0.206,0.960273,test_nn
604,0.208,0.96002644,test_nn
605,0.21,0.9597871,test_nn
606,0.212,0.95955503,test_nn
607,0.214,0.95933104,test_nn
608,0.216,0.95911485,test_nn
609,0.218,0.9589066,test_nn
610,0.22,0.9587072,test_nn
611,0.222,0.9585165,test_nn
612,0.224,0.95833486,test_nn
613,0.226,0.95816225,test_nn
614,0.228,0.95799965,test_nn
615,0.23,0.95784634,test_nn
616,0.232,0.9577033,test_nn
617,0.234,0.95757055,test_nn
618,0.236,0.9574479,test_nn
619,0.238,0.9573362,test_nn
620,0.24,0.95723546,test_nn
621,0.242,0.95714587,test_nn
622,0.244,0.95706755,test_nn
623,0.246,0.9570006,test_nn
624,0.248,0.9569456,test_nn
625,0.25,0.95690227,test_nn
626,0.252,0.95687103,test_nn
627,0.254,0.95685214,test_nn
628,0.256,0.9568454,test_nn
629,0.258,0.9568515,test_nn
630,0.26,0.9568701,test_nn
631,0.262,0.95690167,test_nn
632,0.264,0.9569459,test_nn
633,0.266,0.95700353,test_nn
634,0.268,0.95707387,test_nn
635,0.27,0.95715797,test_nn
636,0.272,0.9572547,test_nn
637,0.274,0.9573656,test_nn
638,0.276,0.9574898,test_nn
639,0.278,0.9576271,test_nn
640,0.28,0.95777816,test_nn
641,0.282,0.95794296,test_nn
642,0.284,0.9581211,test_nn
643,0.286,0.9583134,test_nn
644,0.288,0.9585189,test_nn
645,0.29,0.9587385,test_nn
646,0.292,0.9589718,test_nn
647,0.294,0.9592182,test_nn
648,0.296,0.9594785,test_nn
649,0.298,0.95975226,test_nn
650,0.3,0.9600397,test_nn
651,0.302,0.9603404,test_nn
652,0.304,0.9606548,test_nn
653,0.306,0.9609822,test_nn
654,0.308,0.96132314,test_nn
655,0.31,0.9616767,test_nn
656,0.312,0.9620437,test_nn
657,0.314,0.9624233,test_nn
658,0.316,0.9628157,test_nn
659,0.318,0.96322083,test_nn
660,0.32,0.9636382,test_nn
661,0.322,0.9640675,test_nn
662,0.324,0.9645093,test_nn
663,0.326,0.9649631,test_nn
664,0.328,0.96542764,test_nn
665,0.33,0.9659039,test_nn
666,0.332,0.9663911,test_nn
667,0.334,0.9668888,test_nn
668,0.336,0.96739674,test_nn
669,0.338,0.9679144,test_nn
670,0.34,0.96844184,test_nn
671,0.342,0.96897805,test_nn
672,0.344,0.96952236,test_nn
673,0.346,0.9700743,test_nn
674,0.348,0.97063375,test_nn
675,0.35,0.9711994,test_nn
676,0.352,0.9717706,test_nn
677,0.354,0.97234577,test_nn
678,0.356,0.9729248,test_nn
679,0.358,0.9735062,test_nn
680,0.36,0.97408795,test_nn
681,0.362,0.97466946,test_nn
682,0.364,0.9752485,test_nn
683,0.366,0.9758235,test_nn
684,0.368,0.9763918,test_nn
685,0.37,0.97695136,test_nn
686,0.372,0.9774996,test_nn
687,0.374,0.97803366,test_nn
688,0.376,0.9785496,test_nn
689,0.378,0.9790442,test_nn
690,0.38,0.97951305,test_nn
691,0.382,0.97995186,test_nn
692,0.384,0.980355,test_nn
693,0.386,0.9807173,test_nn
694,0.388,0.98103213,test_nn
695,0.39,0.98129314,test_nn
696,0.392,0.9814927,test_nn
697,0.394,0.9816228,test_nn
698,0.396,0.9816756,test_nn
699,0.398,0.981641,test_nn
700,0.4,0.9815103,test_nn
701,0.402,0.98127323,test_nn
702,0.404,0.9809202,test_nn
703,0.406,0.98044056,test_nn
704,0.408,0.9798248,test_nn
705,0.41,0.97906375,test_nn
706,0.412,0.97814965,test_nn
707,0.414,0.97707546,test_nn
708,0.416,0.9758364,test_nn
709,0.418,0.9744307,test_nn
710,0.42,0.97285974,test_nn
711,0.422,0.97112775,test_nn
712,0.424,0.969244,test_nn
713,0.426,0.9672224,test_nn
714,0.428,0.96508205,test_nn
715,0.43,0.96284705,test_nn
716,0.432,0.96054655,test_nn
717,0.434,0.95821506,test_nn
718,0.436,0.9558897,test_nn
719,0.438,0.95361215,test_nn
720,0.44,0.9514254,test_nn
721,0.442,0.94937325,test_nn
722,0.444,0.9474993,test_nn
723,0.446,0.94584477,test_nn
724,0.448,0.9444477,test_nn
725,0.45,0.94334114,test_nn
726,0.452,0.94255334,test_nn
727,0.454,0.9421059,test_nn
728,0.456,0.9420132,test_nn
729,0.458,0.9422827,test_nn
730,0.46,0.9429138,test_nn
731,0.462,0.94389826,test_nn
732,0.464,0.9452212,test_nn
733,0.466,0.9468592,test_nn
734,0.468,0.9487837,test_nn
735,0.47,0.9509579,test_nn
736,0.472,0.953341,test_nn
737,0.474,0.9558882,test_nn
738,0.476,0.95854783,test_nn
739,0.478,0.96126914,test_nn
740,0.48,0.9639982,test_nn
741,0.482,0.96668005,test_nn
742,0.484,0.9692613,test_nn
743,0.486,0.97169036,test_nn
744,0.488,0.9739183,test_nn
745,0.49,0.97590053,test_nn
746,0.492,0.9775965,test_nn
747,0.494,0.97897226,test_nn
748,0.496,0.97999823,test_nn
749,0.498,0.9806527,test_nn
750,0.5,0.9809182,test_nn
751,0.502,0.98078465,test_nn
752,0.504,0.9802469,test_nn
753,0.506,0.97930586,test_nn
754,0.508,0.9779661,test_nn
755,0.51,0.9762369,test_nn
756,0.512,0.97413117,test_nn
757,0.514,0.9716646,test_nn
758,0.516,0.96885425,test_nn
759,0.518,0.96571994,test_nn
760,0.52,0.9622828,test_nn
761,0.522,0.9585631,test_nn
762,0.524,0.9545834,test_nn
763,0.526,0.95036596,test_nn
764,0.528,0.94593143,test_nn
765,0.53,0.94130087,test_nn
766,0.532,0.9364951,test_nn
767,0.534,0.9315338,test_nn
768,0.536,0.9264355,test_nn
769,0.538,0.9212183,test_nn
770,0.54,0.9158989,test_nn
771,0.542,0.91049284,test_nn
772,0.544,0.90501535,test_nn
773,0.546,0.8994803,test_nn
774,0.548,0.89390033,test_nn
775,0.55,0.88828707,test_nn
776,0.552,0.8826517,test_nn
777,0.554,0.8770043,test_nn
778,0.556,0.87135327,test_nn
779,0.558,0.8657077,test_nn
780,0.56,0.86007476,test_nn
781,0.562,0.85446155,test_nn
782,0.564,0.8488731,test_nn
783,0.566,0.84331596,test_nn
784,0.568,0.8377938,test_nn
785,0.57,0.8323116,test_nn
786,0.572,0.8268729,test_nn
787,0.574,0.8214808,test_nn
788,0.576,0.81613785,test_nn
789,0.578,0.81084627,test_nn
790,0.58,0.80560786,test_nn
791,0.582,0.80042475,test_nn
792,0.584,0.79529774,test_nn
793,0.586,0.79022783,test_nn
794,0.588,0.7852162,test_nn
795,0.59,0.7802624,test_nn
796,0.592,0.7753671,test_nn
797,0.594,0.7705301,test_nn
798,0.596,0.7657516,test_nn
799,0.598,0.761031,test_nn
800,0.6,0.7563683,test_nn
801,0.602,0.75176245,test_nn
802,0.604,0.7472131,test_nn
803,0.606,0.74271905,test_nn
804,0.608,0.7382799,test_nn
805,0.61,0.733895,test_nn
806,0.612,0.7295625,test_nn
807,0.614,0.7252817,test_nn
808,0.616,0.72105247,test_nn
809,0.618,0.7168724,test_nn
810,0.62,0.7127412,test_nn
811,0.622,0.70865697,test_nn
812,0.624,0.70461935,test_nn
813,0.626,0.70062655,test_nn
814,0.628,0.6966781,test_nn
815,0.63,0.69277185,test_nn
816,0.632,0.6889068,test_nn
817,0.634,0.68508255,test_nn
818,0.636,0.68129724,test_nn
819,0.638,0.67754924,test_nn
820,0.64,0.6738384,test_nn
821,0.642,0.670163,test_nn
822,0.644,0.66652143,test_nn
823,0.646,0.6629132,test_nn
824,0.648,0.65933686,test_nn
825,0.65,0.6557914,test_nn
826,0.652,0.6522753,test_nn
827,0.654,0.64878803,test_nn
828,0.656,0.64532775,test_nn
829,0.658,0.6418938,test_nn
830,0.66,0.6384852,test_nn
831,0.662,0.63510054,test_nn
832,0.664,0.6317394,test_nn
833,0.666,0.6283999,test_nn
834,0.668,0.6250819,test_nn
835,0.67,0.62178314,test_nn
836,0.672,0.6185039,test_nn
837,0.674,0.61524266,test_nn
838,0.676,0.6119987,test_nn
839,0.678,0.6087707,test_nn
840,0.68,0.60555774,test_nn
841,0.682,0.6023589,test_nn
842,0.684,0.59917384,test_nn
843,0.686,0.59600115,test_nn
844,0.688,0.59284,test_nn
845,0.69,0.5896893,test_nn
846,0.692,0.58654904,test_nn
847,0.694,0.5834177,test_nn
848,0.696,0.58029497,test_nn
849,0.698,0.577179,test_nn
850,0.7,0.57407,test_nn
851,0.702,0.5709672,test_nn
852,0.704,0.5678693,test_nn
853,0.706,0.5647762,test_nn
854,0.708,0.5616862,test_nn
855,0.71,0.55859965,test_nn
856,0.712,0.5555152,test_nn
857,0.714,0.5524326,test_nn
858,0.716,0.54935074,test_nn
859,0.718,0.5462697,test_nn
860,0.72,0.54318786,test_nn
861,0.722,0.5401055,test_nn
862,0.724,0.5370212,test_nn
863,0.726,0.5339352,test_nn
864,0.728,0.53084606,test_nn
865,0.73,0.52775407,test_nn
866,0.732,0.52465796,test_nn
867,0.734,0.5215576,test_nn
868,0.736,0.5184526,test_nn
869,0.738,0.5153423,test_nn
870,0.74,0.51222587,test_nn
871,0.742,0.5091035,test_nn
872,0.744,0.5059742,test_nn
873,0.746,0.5028378,test_nn
874,0.748,0.49969375,test_nn
875,0.75,0.4965415,test_nn
876,0.752,0.49338135,test_nn
877,0.754,0.49021167,test_nn
878,0.756,0.4870334,test_nn
879,0.758,0.4838451,test_nn
880,0.76,0.48064724,test_nn
881,0.762,0.4774391,test_nn
882,0.764,0.4742204,test_nn
883,0.766,0.47099108,test_nn
884,0.768,0.46775034,test_nn
885,0.77,0.46449828,test_nn
886,0.772,0.46123466,test_nn
887,0.774,0.457959,test_nn
888,0.776,0.4546712,test_nn
889,0.778,0.45137095,test_nn
890,0.78,0.4480581,test_nn
891,0.782,0.4447323,test_nn
892,0.784,0.44139394,test_nn
893,0.786,0.43804222,test_nn
894,0.788,0.4346769,test_nn
895,0.79,0.4312983,test_nn
896,0.792,0.4279058,test_nn
897,0.794,0.42449954,test_nn
898,0.796,0.4210796,test_nn
899,0.798,0.41764504,test_nn
900,0.8,0.4141966,test_nn
901,0.802,0.41073382,test_nn
902,0.804,0.40725645,test_nn
903,0.806,0.40376487,test_nn
904,0.808,0.40025875,test_nn
905,0.81,0.3967378,test_nn
906,0.812,0.39320236,test_nn
907,0.814,0.3896518,test_nn
908,0.816,0.3860867,test_nn
909,0.818,0.38250673,test_nn
910,0.82,0.3789118,test_nn
911,0.822,0.37530214,test_nn
912,0.824,0.3716771,test_nn
913,0.826,0.36803794,test_nn
914,0.828,0.3643828,test_nn
915,0.83,0.36071372,test_nn
916,0.832,0.35702893,test_nn
917,0.834,0.35332954,test_nn
918,0.836,0.34961486,test_nn
919,0.838,0.3458856,test_nn
920,0.84,0.34214163,test_nn
921,0.842,0.33838248,test_nn
922,0.844,0.33460832,test_nn
923,0.846,0.33081958,test_nn
924,0.848,0.32701612,test_nn
925,0.85,0.3231979,test_nn
926,0.852,0.3193648,test_nn
927,0.854,0.3155172,test_nn
928,0.856,0.31165504,test_nn
929,0.858,0.30777827,test_nn
930,0.86,0.3038867,test_nn
931,0.862,0.2999813,test_nn
932,0.864,0.29606086,test_nn
933,0.866,0.29212674,test_nn
934,0.868,0.28817844,test_nn
935,0.87,0.2842155,test_nn
936,0.872,0.28023863,test_nn
937,0.874,0.2762476,test_nn
938,0.876,0.27224314,test_nn
939,0.878,0.2682245,test_nn
940,0.88,0.26419187,test_nn
941,0.882,0.2601456,test_nn
942,0.884,0.25608593,test_nn
943,0.886,0.25201255,test_nn
944,0.888,0.24792583,test_nn
945,0.89,0.24382542,test_nn
946,0.892,0.2397117,test_nn
947,0.894,0.235585,test_nn
948,0.896,0.23144501,test_nn
949,0.898,0.227292,test_nn
950,0.9,0.22312611,test_nn
951,0.902,0.21894684,test_nn
952,0.904,0.21475536,test_nn
953,0.906,0.21055079,test_nn
954,0.908,0.20633383,test_nn
955,0.91,0.20210415,test_nn
956,0.912,0.19786233,test_nn
957,0.914,0.19360805,test_nn
958,0.916,0.18934119,test_nn
959,0.918,0.18506253,test_nn
960,0.92,0.18077129,test_nn
961,0.922,0.17646849,test_nn
962,0.924,0.17215335,test_nn
963,0.926,0.16782679,test_nn
964,0.928,0.16348809,test_nn
965,0.93,0.15913796,test_nn
966,0.932,0.1547765,test_nn
967,0.934,0.15040314,test_nn
968,0.936,0.14601842,test_nn
969,0.938,0.1416225,test_nn
970,0.94,0.13721529,test_nn
971,0.942,0.13279705,test_nn
972,0.944,0.1283673,test_nn
973,0.946,0.12392716,test_nn
974,0.948,0.11947585,test_nn
975,0.95,0.11501371,test_nn
976,0.952,0.11054085,test_nn
977,0.954,0.10605729,test_nn
978,0.956,0.10156326,test_nn
979,0.958,0.09705861,test_nn
980,0.96,0.09254351,test_nn
981,0.962,0.088018216,test_nn
982,0.964,0.08348262,test_nn
983,0.966,0.07893692,test_nn
984,0.968,0.07438111,test_nn
985,0.97,0.069814846,test_nn
986,0.972,0.06523932,test_nn
987,0.974,0.06065364,test_nn
988,0.976,0.056057777,test_nn
989,0.978,0.05145265,test_nn
990,0.98,0.0468379,test_nn
991,0.982,0.042213358,test_nn
992,0.984,0.037579168,test_nn
993,0.986,0.032935716,test_nn
994,0.988,0.028283162,test_nn
995,0.99,0.023620596,test_nn
996,0.992,0.01894954,test_nn
997,0.994,0.014268805,test_nn
998,0.996,0.009579012,test_nn
999,0.998,0.004880543,test_nn
1000,1.0,0.00017292984,test_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_8000/cfg.json <==
{"example": "CM", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "NewModel", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "NewModel", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "GapForcingLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 8000, "weight_testfn_obs": 1500, "diagonal_forcing": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 98700, "use_H1_norm": true, "force_bc": false, "chpt_folder": "/tmp/ray/session_2024-09-24_12-19-21_709040_941915/artifacts/2024-09-24_12-19-23/fn_2024-09-24_12-19-23/working_dirs/fn_786c9_00005_5_weight_soln_obs=8000_2024-09-24_12-19-24", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_8000/diff.csv <==
,X_x,value,name
0,-1.0,8.439299e-05,diff
1,-0.998,0.00014471728,diff
2,-0.996,0.00020007137,diff
3,-0.994,0.00025073346,diff
4,-0.992,0.0002964195,diff
5,-0.99,0.0003378149,diff
6,-0.988,0.0003749244,diff
7,-0.986,0.0004074499,diff
8,-0.984,0.00043613464,diff
9,-0.982,0.0004608482,diff
10,-0.98,0.00048140064,diff
11,-0.978,0.0004982129,diff
12,-0.976,0.0005116649,diff
13,-0.974,0.00052179396,diff
14,-0.972,0.0005283132,diff
15,-0.97,0.0005316995,diff
16,-0.968,0.0005323887,diff
17,-0.966,0.0005296692,diff
18,-0.964,0.00052440166,diff
19,-0.962,0.0005164221,diff
20,-0.96,0.0005059391,diff
21,-0.958,0.0004930943,diff
22,-0.956,0.00047813356,diff
23,-0.954,0.00046094507,diff
24,-0.952,0.00044161826,diff
25,-0.95,0.0004203841,diff
26,-0.948,0.00039751083,diff
27,-0.946,0.00037307292,diff
28,-0.944,0.00034700334,diff
29,-0.942,0.00031966716,diff
30,-0.94,0.00029073656,diff
31,-0.938,0.00026124716,diff
32,-0.936,0.00023032725,diff
33,-0.934,0.00019864738,diff
34,-0.932,0.00016605854,diff
35,-0.93,0.00013308227,diff
36,-0.928,9.916723e-05,diff
37,-0.926,6.520748e-05,diff
38,-0.924,3.0830503e-05,diff
39,-0.922,-3.874302e-06,diff
40,-0.92,-3.8444996e-05,diff
41,-0.918,-7.3343515e-05,diff
42,-0.916,-0.00010788441,diff
43,-0.914,-0.00014197826,diff
44,-0.912,-0.00017628074,diff
45,-0.91,-0.00020961463,diff
46,-0.908,-0.00024271011,diff
47,-0.906,-0.00027517974,diff
48,-0.904,-0.0003067851,diff
49,-0.902,-0.0003376305,diff
50,-0.9,-0.00036734343,diff
51,-0.898,-0.00039613247,diff
52,-0.896,-0.00042383373,diff
53,-0.894,-0.0004504025,diff
54,-0.892,-0.00047558546,diff
55,-0.89,-0.0004992783,diff
56,-0.888,-0.00052182376,diff
57,-0.886,-0.0005428046,diff
58,-0.884,-0.00056163967,diff
59,-0.882,-0.00057931244,diff
60,-0.88,-0.00059495866,diff
61,-0.878,-0.00060869753,diff
62,-0.876,-0.0006207824,diff
63,-0.874,-0.00063091516,diff
64,-0.872,-0.00063854456,diff
65,-0.87,-0.0006444752,diff
66,-0.868,-0.0006480217,diff
67,-0.866,-0.0006496012,diff
68,-0.864,-0.00064870715,diff
69,-0.862,-0.0006455183,diff
70,-0.86,-0.00063994527,diff
71,-0.858,-0.00063210726,diff
72,-0.856,-0.00062158704,diff
73,-0.854,-0.00060871243,diff
74,-0.852,-0.00059336424,diff
75,-0.85,-0.00057530403,diff
76,-0.848,-0.000554651,diff
77,-0.846,-0.0005316138,diff
78,-0.844,-0.0005056262,diff
79,-0.842,-0.00047713518,diff
80,-0.84,-0.00044587255,diff
81,-0.838,-0.0004120767,diff
82,-0.836,-0.00037571788,diff
83,-0.834,-0.00033655763,diff
84,-0.832,-0.00029474497,diff
85,-0.83,-0.00024986267,diff
86,-0.828,-0.00020262599,diff
87,-0.826,-0.0001527667,diff
88,-0.824,-0.00010034442,diff
89,-0.822,-4.5090914e-05,diff
90,-0.82,1.2934208e-05,diff
91,-0.818,7.328391e-05,diff
92,-0.816,0.000135988,diff
93,-0.814,0.0002014935,diff
94,-0.812,0.0002693832,diff
95,-0.81,0.00033959746,diff
96,-0.808,0.00041249394,diff
97,-0.806,0.00048717856,diff
98,-0.804,0.00056421757,diff
99,-0.802,0.00064378977,diff
100,-0.8,0.0007251501,diff
101,-0.798,0.0008087158,diff
102,-0.796,0.0008942485,diff
103,-0.794,0.0009815693,diff
104,-0.792,0.0010705888,diff
105,-0.79,0.0011611879,diff
106,-0.788,0.0012535751,diff
107,-0.786,0.0013474226,diff
108,-0.784,0.0014424622,diff
109,-0.782,0.0015390217,diff
110,-0.78,0.0016365051,diff
111,-0.778,0.0017350018,diff
112,-0.776,0.0018343031,diff
113,-0.774,0.0019345284,diff
114,-0.772,0.002035141,diff
115,-0.77,0.002136469,diff
116,-0.768,0.002237618,diff
117,-0.766,0.0023393035,diff
118,-0.764,0.0024406612,diff
119,-0.762,0.002542168,diff
120,-0.76,0.0026431978,diff
121,-0.758,0.0027437508,diff
122,-0.756,0.0028434694,diff
123,-0.754,0.002942264,diff
124,-0.752,0.003040135,diff
125,-0.75,0.0031366944,diff
126,-0.748,0.003231585,diff
127,-0.746,0.0033251047,diff
128,-0.744,0.0034170747,diff
129,-0.742,0.0035065413,diff
130,-0.74,0.0035935044,diff
131,-0.738,0.0036785007,diff
132,-0.736,0.0037606955,diff
133,-0.734,0.0038396716,diff
134,-0.732,0.003916025,diff
135,-0.73,0.003989041,diff
136,-0.728,0.0040584207,diff
137,-0.726,0.0041241646,diff
138,-0.724,0.004185736,diff
139,-0.722,0.004243374,diff
140,-0.72,0.004296601,diff
141,-0.718,0.0043454766,diff
142,-0.716,0.0043896437,diff
143,-0.714,0.0044288635,diff
144,-0.712,0.0044627786,diff
145,-0.71,0.0044917464,diff
146,-0.708,0.00451535,diff
147,-0.706,0.0045332313,diff
148,-0.704,0.004545212,diff
149,-0.702,0.0045515895,diff
150,-0.7,0.0045520067,diff
151,-0.698,0.004546106,diff
152,-0.696,0.0045340657,diff
153,-0.694,0.004515767,diff
154,-0.692,0.0044909716,diff
155,-0.69,0.004459977,diff
156,-0.688,0.0044227242,diff
157,-0.686,0.004378617,diff
158,-0.684,0.0043283105,diff
159,-0.682,0.0042710304,diff
160,-0.68,0.004208207,diff
161,-0.678,0.004138708,diff
162,-0.676,0.004062772,diff
163,-0.674,0.003980875,diff
164,-0.672,0.0038936138,diff
165,-0.67,0.0038000345,diff
166,-0.668,0.0037010312,diff
167,-0.666,0.003596723,diff
168,-0.664,0.0034876466,diff
169,-0.662,0.003373444,diff
170,-0.66,0.0032548308,diff
171,-0.658,0.0031324625,diff
172,-0.656,0.003006339,diff
173,-0.654,0.0028768182,diff
174,-0.652,0.0027445555,diff
175,-0.65,0.0026100278,diff
176,-0.648,0.0024733543,diff
177,-0.646,0.0023356676,diff
178,-0.644,0.002196908,diff
179,-0.642,0.0020578504,diff
180,-0.64,0.0019192696,diff
181,-0.638,0.0017814636,diff
182,-0.636,0.001645267,diff
183,-0.634,0.0015113354,diff
184,-0.632,0.0013800263,diff
185,-0.63,0.001252532,diff
186,-0.628,0.001128912,diff
187,-0.626,0.0010102987,diff
188,-0.624,0.0008968711,diff
189,-0.622,0.0007893443,diff
190,-0.62,0.00068873167,diff
191,-0.618,0.000595212,diff
192,-0.616,0.0005095005,diff
193,-0.614,0.0004325509,diff
194,-0.612,0.0003644228,diff
195,-0.61,0.000305593,diff
196,-0.608,0.0002566576,diff
197,-0.606,0.0002180934,diff
198,-0.604,0.00018996,diff
199,-0.602,0.00017273426,diff
200,-0.6,0.000166893,diff
201,-0.598,0.00017172098,diff
202,-0.596,0.00018805265,diff
203,-0.594,0.00021547079,diff
204,-0.592,0.0002540946,diff
205,-0.59,0.00030326843,diff
206,-0.588,0.00036281347,diff
207,-0.586,0.0004323125,diff
208,-0.584,0.0005110502,diff
209,-0.582,0.00059860945,diff
210,-0.58,0.0006932616,diff
211,-0.578,0.00079488754,diff
212,-0.576,0.00090146065,diff
213,-0.574,0.0010118484,diff
214,-0.572,0.0011247396,diff
215,-0.57,0.0012376308,diff
216,-0.568,0.0013494492,diff
217,-0.566,0.0014567971,diff
218,-0.564,0.0015580058,diff
219,-0.562,0.0016495585,diff
220,-0.56,0.0017293096,diff
221,-0.558,0.0017935634,diff
222,-0.556,0.0018382072,diff
223,-0.554,0.0018601418,diff
224,-0.552,0.0018551946,diff
225,-0.55,0.0018181205,diff
226,-0.548,0.0017443299,diff
227,-0.546,0.0016293526,diff
228,-0.544,0.0014668107,diff
229,-0.542,0.0012513399,diff
230,-0.54,0.0009767413,diff
231,-0.538,0.0006363988,diff
232,-0.536,0.00022411346,diff
233,-0.534,-0.00026786327,diff
234,-0.532,-0.0008457899,diff
235,-0.53,-0.0015175343,diff
236,-0.528,-0.0022906065,diff
237,-0.526,-0.0031718016,diff
238,-0.524,-0.0041694045,diff
239,-0.522,-0.0052090883,diff
240,-0.52,-0.006168604,diff
241,-0.518,-0.007043898,diff
242,-0.516,-0.007832527,diff
243,-0.514,-0.008527875,diff
244,-0.512,-0.009121954,diff
245,-0.51,-0.009601891,diff
246,-0.508,-0.009950161,diff
247,-0.506,-0.010140181,diff
248,-0.504,-0.010132551,diff
249,-0.502,-0.009860575,diff
250,-0.5,-0.009151161,diff
251,-0.498,-0.0080189705,diff
252,-0.496,-0.007035136,diff
253,-0.494,-0.006193042,diff
254,-0.492,-0.005485356,diff
255,-0.49,-0.004902303,diff
256,-0.488,-0.004435122,diff
257,-0.486,-0.004072666,diff
258,-0.484,-0.003804028,diff
259,-0.482,-0.0036188364,diff
260,-0.48,-0.003504634,diff
261,-0.478,-0.0034509301,diff
262,-0.476,-0.0034469366,diff
263,-0.474,-0.0034825802,diff
264,-0.472,-0.0035477877,diff
265,-0.47,-0.0036344528,diff
266,-0.468,-0.0037343502,diff
267,-0.466,-0.0038405657,diff
268,-0.464,-0.0039471984,diff
269,-0.462,-0.0040494204,diff
270,-0.46,-0.004142642,diff
271,-0.458,-0.0042237043,diff
272,-0.456,-0.004290998,diff
273,-0.454,-0.0043414235,diff
274,-0.452,-0.004375577,diff
275,-0.45,-0.0043919086,diff
276,-0.448,-0.0043908358,diff
277,-0.446,-0.004373014,diff
278,-0.444,-0.004338801,diff
279,-0.442,-0.0042895675,diff
280,-0.44,-0.0042271614,diff
281,-0.438,-0.0041519403,diff
282,-0.436,-0.0040658116,diff
283,-0.434,-0.0039706826,diff
284,-0.432,-0.0038677454,diff
285,-0.43,-0.0037586093,diff
286,-0.428,-0.0036446452,diff
287,-0.426,-0.003526926,diff
288,-0.424,-0.00340724,diff
289,-0.422,-0.0032866,diff
290,-0.42,-0.00316602,diff
291,-0.418,-0.003046751,diff
292,-0.416,-0.0029293299,diff
293,-0.414,-0.002814591,diff
294,-0.412,-0.0027031898,diff
295,-0.41,-0.002595663,diff
296,-0.408,-0.0024927258,diff
297,-0.406,-0.0023946762,diff
298,-0.404,-0.0023015738,diff
299,-0.402,-0.002213776,diff
300,-0.4,-0.0021319985,diff
301,-0.398,-0.0020557046,diff
302,-0.396,-0.0019847155,diff
303,-0.394,-0.0019202232,diff
304,-0.392,-0.0018609762,diff
305,-0.39,-0.0018072128,diff
306,-0.388,-0.0017593503,diff
307,-0.386,-0.0017170906,diff
308,-0.384,-0.0016801357,diff
309,-0.382,-0.001648128,diff
310,-0.38,-0.0016210079,diff
311,-0.378,-0.0015990734,diff
312,-0.376,-0.0015816689,diff
313,-0.374,-0.0015687346,diff
314,-0.372,-0.0015596151,diff
315,-0.37,-0.0015550256,diff
316,-0.368,-0.0015537739,diff
317,-0.366,-0.0015563965,diff
318,-0.364,-0.001562357,diff
319,-0.362,-0.0015714169,diff
320,-0.36,-0.0015833974,diff
321,-0.358,-0.0015978813,diff
322,-0.356,-0.0016150475,diff
323,-0.354,-0.0016345978,diff
324,-0.352,-0.0016560555,diff
325,-0.35,-0.0016795397,diff
326,-0.348,-0.0017045736,diff
327,-0.346,-0.0017315745,diff
328,-0.344,-0.0017592311,diff
329,-0.342,-0.0017885566,diff
330,-0.34,-0.0018186569,diff
331,-0.338,-0.0018494725,diff
332,-0.336,-0.0018811226,diff
333,-0.334,-0.0019131303,diff
334,-0.332,-0.0019459724,diff
335,-0.33,-0.001978457,diff
336,-0.328,-0.0020115376,diff
337,-0.326,-0.0020446181,diff
338,-0.324,-0.0020772815,diff
339,-0.322,-0.002109468,diff
340,-0.32,-0.0021418333,diff
341,-0.318,-0.0021736622,diff
342,-0.316,-0.0022049546,diff
343,-0.314,-0.0022355914,diff
344,-0.312,-0.002265215,diff
345,-0.31,-0.0022946,diff
346,-0.308,-0.002323091,diff
347,-0.306,-0.0023504496,diff
348,-0.304,-0.0023768544,diff
349,-0.302,-0.002402544,diff
350,-0.3,-0.002426803,diff
351,-0.298,-0.0024504066,diff
352,-0.296,-0.0024725199,diff
353,-0.294,-0.0024933815,diff
354,-0.292,-0.0025135279,diff
355,-0.29,-0.0025321245,diff
356,-0.288,-0.0025495887,diff
357,-0.286,-0.0025659204,diff
358,-0.284,-0.0025810003,diff
359,-0.282,-0.0025948882,diff
360,-0.28,-0.0026073456,diff
361,-0.278,-0.002618432,diff
362,-0.276,-0.0026285052,diff
363,-0.274,-0.002636969,diff
364,-0.272,-0.0026445389,diff
365,-0.27,-0.0026506186,diff
366,-0.268,-0.0026555061,diff
367,-0.266,-0.0026593804,diff
368,-0.264,-0.0026619434,diff
369,-0.262,-0.0026631355,diff
370,-0.26,-0.0026635528,diff
371,-0.258,-0.0026624799,diff
372,-0.256,-0.0026608706,diff
373,-0.254,-0.0026572347,diff
374,-0.252,-0.0026529431,diff
375,-0.25,-0.0026473403,diff
376,-0.248,-0.0026411414,diff
377,-0.246,-0.0026335716,diff
378,-0.244,-0.0026250482,diff
379,-0.242,-0.0026157498,diff
380,-0.24,-0.0026051402,diff
381,-0.238,-0.0025937557,diff
382,-0.236,-0.0025815964,diff
383,-0.234,-0.002568245,diff
384,-0.232,-0.0025542378,diff
385,-0.23,-0.002539575,diff
386,-0.228,-0.0025236607,diff
387,-0.226,-0.0025072098,diff
388,-0.224,-0.0024898052,diff
389,-0.222,-0.0024716854,diff
390,-0.22,-0.0024528503,diff
391,-0.218,-0.0024332404,diff
392,-0.216,-0.0024129748,diff
393,-0.214,-0.0023920536,diff
394,-0.212,-0.0023702383,diff
395,-0.21,-0.002348423,diff
396,-0.208,-0.0023251772,diff
397,-0.206,-0.002301693,diff
398,-0.204,-0.002277553,diff
399,-0.202,-0.002252996,diff
400,-0.2,-0.0022274256,diff
401,-0.198,-0.0022016764,diff
402,-0.196,-0.0021752715,diff
403,-0.194,-0.0021483302,diff
404,-0.192,-0.0021208525,diff
405,-0.19,-0.0020926595,diff
406,-0.188,-0.00206393,diff
407,-0.186,-0.0020352006,diff
408,-0.184,-0.0020053983,diff
409,-0.182,-0.0019752383,diff
410,-0.18,-0.00194484,diff
411,-0.178,-0.0019136667,diff
412,-0.176,-0.0018823743,diff
413,-0.174,-0.0018501878,diff
414,-0.172,-0.0018178821,diff
415,-0.17,-0.0017851591,diff
416,-0.168,-0.0017517209,diff
417,-0.166,-0.0017182231,diff
418,-0.164,-0.001683712,diff
419,-0.162,-0.0016489029,diff
420,-0.16,-0.001613915,diff
421,-0.158,-0.0015784502,diff
422,-0.156,-0.0015422702,diff
423,-0.154,-0.001505971,diff
424,-0.152,-0.0014691353,diff
425,-0.15,-0.0014320612,diff
426,-0.148,-0.0013943911,diff
427,-0.146,-0.0013563037,diff
428,-0.144,-0.0013177395,diff
429,-0.142,-0.0012790561,diff
430,-0.14,-0.0012398958,diff
431,-0.138,-0.0011999011,diff
432,-0.136,-0.0011600852,diff
433,-0.134,-0.0011197329,diff
434,-0.132,-0.0010791421,diff
435,-0.13,-0.0010377169,diff
436,-0.128,-0.0009961128,diff
437,-0.126,-0.0009543896,diff
438,-0.124,-0.00091195107,diff
439,-0.122,-0.00086939335,diff
440,-0.12,-0.0008263588,diff
441,-0.118,-0.0007830262,diff
442,-0.116,-0.0007392764,diff
443,-0.114,-0.0006955862,diff
444,-0.112,-0.00065124035,diff
445,-0.11,-0.0006067157,diff
446,-0.108,-0.0005618334,diff
447,-0.106,-0.00051641464,diff
448,-0.104,-0.0004708767,diff
449,-0.102,-0.00042539835,diff
450,-0.1,-0.00037932396,diff
451,-0.098,-0.00033289194,diff
452,-0.096,-0.0002861619,diff
453,-0.094,-0.0002399087,diff
454,-0.092,-0.00019276142,diff
455,-0.09,-0.00014549494,diff
456,-0.088,-9.852648e-05,diff
457,-0.086,-5.108118e-05,diff
458,-0.084,-2.9802322e-06,diff
459,-0.082,4.4822693e-05,diff
460,-0.08,9.250641e-05,diff
461,-0.078,0.00014090538,diff
462,-0.076,0.00018882751,diff
463,-0.074,0.0002373457,diff
464,-0.072,0.00028550625,diff
465,-0.07,0.000333786,diff
466,-0.068,0.00038266182,diff
467,-0.066,0.00043082237,diff
468,-0.064,0.00047957897,diff
469,-0.062,0.00052785873,diff
470,-0.06,0.0005761385,diff
471,-0.058,0.0006246567,diff
472,-0.056,0.00067305565,diff
473,-0.054,0.0007214546,diff
474,-0.052,0.0007696152,diff
475,-0.05,0.0008177757,diff
476,-0.048,0.00086557865,diff
477,-0.046,0.0009133816,diff
478,-0.044,0.0009613037,diff
479,-0.042,0.0010085106,diff
480,-0.04,0.0010558367,diff
481,-0.038,0.0011031628,diff
482,-0.036,0.0011498928,diff
483,-0.034,0.001196146,diff
484,-0.032,0.0012426376,diff
485,-0.03,0.0012888908,diff
486,-0.028,0.0013346672,diff
487,-0.026,0.0013799667,diff
488,-0.024,0.0014250278,diff
489,-0.022,0.0014696121,diff
490,-0.02,0.0015141964,diff
491,-0.018,0.0015583038,diff
492,-0.016,0.0016014576,diff
493,-0.014,0.0016446114,diff
494,-0.012,0.0016872883,diff
495,-0.01,0.0017297268,diff
496,-0.008,0.0017715693,diff
497,-0.006,0.0018129349,diff
498,-0.004,0.0018539429,diff
499,-0.002,0.0018941164,diff
500,0.0,0.0019341707,diff
501,0.002,0.001973629,diff
502,0.004,0.0020126104,diff
503,0.006,0.0020507574,diff
504,0.008,0.00208807,diff
505,0.01,0.0021253824,diff
506,0.012,0.0021624565,diff
507,0.014,0.0021982193,diff
508,0.016,0.0022336245,diff
509,0.018,0.0022683144,diff
510,0.02,0.0023030043,diff
511,0.022,0.002336502,diff
512,0.024,0.0023692846,diff
513,0.026,0.0024018288,diff
514,0.028,0.0024334192,diff
515,0.03,0.0024645329,diff
516,0.032,0.002494812,diff
517,0.034,0.0025244951,diff
518,0.036,0.0025538206,diff
519,0.038,0.0025823116,diff
520,0.04,0.0026099682,diff
521,0.042,0.002637148,diff
522,0.044,0.0026636124,diff
523,0.046,0.0026893616,diff
524,0.048,0.0027147532,diff
525,0.05,0.0027390718,diff
526,0.052,0.0027629137,diff
527,0.054,0.002785921,diff
528,0.056,0.0028082132,diff
529,0.058,0.0028300285,diff
530,0.06,0.0028512478,diff
531,0.062,0.0028716326,diff
532,0.064,0.0028915405,diff
533,0.066,0.0029103756,diff
534,0.068,0.002928853,diff
535,0.07,0.0029463768,diff
536,0.072,0.002963543,diff
537,0.074,0.0029802322,diff
538,0.076,0.0029958487,diff
539,0.078,0.0030111074,diff
540,0.08,0.003025651,diff
541,0.082,0.0030394793,diff
542,0.084,0.003052473,diff
543,0.086,0.0030651093,diff
544,0.088,0.0030767918,diff
545,0.09,0.003088355,diff
546,0.092,0.0030987263,diff
547,0.094,0.0031089783,diff
548,0.096,0.0031182766,diff
549,0.098,0.0031267405,diff
550,0.1,0.003134966,diff
551,0.102,0.0031425953,diff
552,0.104,0.0031499863,diff
553,0.106,0.0031559467,diff
554,0.108,0.0031621456,diff
555,0.11,0.0031671524,diff
556,0.112,0.0031716824,diff
557,0.114,0.003175974,diff
558,0.116,0.0031793118,diff
559,0.118,0.0031820536,diff
560,0.12,0.0031843185,diff
561,0.122,0.003186226,diff
562,0.124,0.0031876564,diff
563,0.126,0.003188014,diff
564,0.128,0.0031881332,diff
565,0.13,0.0031876564,diff
566,0.132,0.0031869411,diff
567,0.134,0.0031850338,diff
568,0.136,0.003182888,diff
569,0.138,0.0031805038,diff
570,0.14,0.0031774044,diff
571,0.142,0.0031735897,diff
572,0.144,0.0031692982,diff
573,0.146,0.0031650066,diff
574,0.148,0.0031596422,diff
575,0.15,0.0031536818,diff
576,0.152,0.003147602,diff
577,0.154,0.0031408072,diff
578,0.156,0.0031337738,diff
579,0.158,0.003125906,diff
580,0.16,0.0031174421,diff
581,0.162,0.0031085014,diff
582,0.164,0.0030994415,diff
583,0.166,0.0030896664,diff
584,0.168,0.0030794144,diff
585,0.17,0.0030682087,diff
586,0.172,0.003057003,diff
587,0.174,0.0030453205,diff
588,0.176,0.003033042,diff
589,0.178,0.0030201674,diff
590,0.18,0.0030071735,diff
591,0.182,0.0029931068,diff
592,0.184,0.0029792786,diff
593,0.186,0.0029643774,diff
594,0.188,0.0029492378,diff
595,0.19,0.0029332638,diff
596,0.192,0.0029176474,diff
597,0.194,0.0029007196,diff
598,0.196,0.0028836727,diff
599,0.198,0.002866149,diff
600,0.2,0.0028481483,diff
601,0.202,0.0028294325,diff
602,0.204,0.0028107166,diff
603,0.206,0.0027914047,diff
604,0.208,0.002771616,diff
605,0.21,0.0027512312,diff
606,0.212,0.0027308464,diff
607,0.214,0.0027096272,diff
608,0.216,0.0026882887,diff
609,0.218,0.0026664734,diff
610,0.22,0.0026439428,diff
611,0.222,0.0026215315,diff
612,0.224,0.0025982857,diff
613,0.226,0.0025746822,diff
614,0.228,0.0025504827,diff
615,0.23,0.00252676,diff
616,0.232,0.0025018454,diff
617,0.234,0.002477169,diff
618,0.236,0.0024517775,diff
619,0.238,0.0024263859,diff
620,0.24,0.0024005175,diff
621,0.242,0.0023741722,diff
622,0.244,0.002347827,diff
623,0.246,0.0023213625,diff
624,0.248,0.0022945404,diff
625,0.25,0.0022672415,diff
626,0.252,0.0022400618,diff
627,0.254,0.002212286,diff
628,0.256,0.0021848679,diff
629,0.258,0.002156973,diff
630,0.26,0.002129078,diff
631,0.262,0.0021009445,diff
632,0.264,0.0020728111,diff
633,0.266,0.0020444393,diff
634,0.268,0.0020160675,diff
635,0.27,0.001987934,diff
636,0.272,0.0019596815,diff
637,0.274,0.0019314289,diff
638,0.276,0.0019029379,diff
639,0.278,0.0018746853,diff
640,0.28,0.0018464327,diff
641,0.282,0.0018186569,diff
642,0.284,0.0017908812,diff
643,0.286,0.001762867,diff
644,0.288,0.0017352104,diff
645,0.29,0.0017077923,diff
646,0.292,0.0016809702,diff
647,0.294,0.0016539097,diff
648,0.296,0.0016270876,diff
649,0.298,0.0016013384,diff
650,0.3,0.0015752316,diff
651,0.302,0.0015499592,diff
652,0.304,0.0015244484,diff
653,0.306,0.0014996529,diff
654,0.308,0.0014755726,diff
655,0.31,0.0014519691,diff
656,0.312,0.001429081,diff
657,0.314,0.0014061928,diff
658,0.316,0.0013841391,diff
659,0.318,0.001362443,diff
660,0.32,0.0013417006,diff
661,0.322,0.0013215542,diff
662,0.324,0.0013017654,diff
663,0.326,0.0012829304,diff
664,0.328,0.001265049,diff
665,0.33,0.0012481213,diff
666,0.332,0.0012315512,diff
667,0.334,0.0012161732,diff
668,0.336,0.0012013912,diff
669,0.338,0.0011882782,diff
670,0.34,0.0011754036,diff
671,0.342,0.0011639595,diff
672,0.344,0.0011533499,diff
673,0.346,0.0011441708,diff
674,0.348,0.0011358261,diff
675,0.35,0.0011291504,diff
676,0.352,0.0011235476,diff
677,0.354,0.0011193752,diff
678,0.356,0.0011167526,diff
679,0.358,0.0011160374,diff
680,0.36,0.0011167526,diff
681,0.362,0.001119256,diff
682,0.364,0.0011236668,diff
683,0.366,0.0011301041,diff
684,0.368,0.0011389256,diff
685,0.37,0.0011498928,diff
686,0.372,0.0011633635,diff
687,0.374,0.0011798143,diff
688,0.376,0.0011991262,diff
689,0.378,0.0012214184,diff
690,0.38,0.001247406,diff
691,0.382,0.0012769699,diff
692,0.384,0.0013105869,diff
693,0.386,0.0013483763,diff
694,0.388,0.0013906956,diff
695,0.39,0.0014380217,diff
696,0.392,0.0014904737,diff
697,0.394,0.0015484095,diff
698,0.396,0.0016129017,diff
699,0.398,0.0016834736,diff
700,0.4,0.0017607212,diff
701,0.402,0.0018451214,diff
702,0.404,0.0019370317,diff
703,0.406,0.00203681,diff
704,0.408,0.002144456,diff
705,0.41,0.0022610426,diff
706,0.412,0.002385497,diff
707,0.414,0.0025193691,diff
708,0.416,0.0026614666,diff
709,0.418,0.0028129816,diff
710,0.42,0.0029729605,diff
711,0.422,0.0031409264,diff
712,0.424,0.0033168793,diff
713,0.426,0.003500104,diff
714,0.428,0.0036902428,diff
715,0.43,0.0038853884,diff
716,0.432,0.0040847063,diff
717,0.434,0.0042874813,diff
718,0.436,0.004490614,diff
719,0.438,0.0046930313,diff
720,0.44,0.004892111,diff
721,0.442,0.005085349,diff
722,0.444,0.0052702427,diff
723,0.446,0.0054438114,diff
724,0.448,0.005601406,diff
725,0.45,0.0057406425,diff
726,0.452,0.0058574677,diff
727,0.454,0.005947113,diff
728,0.456,0.0060060024,diff
729,0.458,0.0060293674,diff
730,0.46,0.006012678,diff
731,0.462,0.005951166,diff
732,0.464,0.005841136,diff
733,0.466,0.005676985,diff
734,0.468,0.005454302,diff
735,0.47,0.005168915,diff
736,0.472,0.0048161745,diff
737,0.474,0.004392147,diff
738,0.476,0.003893137,diff
739,0.478,0.0033159256,diff
740,0.48,0.002656579,diff
741,0.482,0.0019123554,diff
742,0.484,0.0010803938,diff
743,0.486,0.00015938282,diff
744,0.488,-0.0008535981,diff
745,0.49,-0.0019590259,diff
746,0.492,-0.0031590462,diff
747,0.494,-0.0044531226,diff
748,0.496,-0.005842626,diff
749,0.498,-0.0073274374,diff
750,0.5,-0.008906305,diff
751,0.502,-0.010003209,diff
752,0.504,-0.01059854,diff
753,0.506,-0.010861039,diff
754,0.508,-0.010855794,diff
755,0.51,-0.010620654,diff
756,0.512,-0.010181785,diff
757,0.514,-0.0095565915,diff
758,0.516,-0.0087608695,diff
759,0.518,-0.007804811,diff
760,0.52,-0.0066973567,diff
761,0.522,-0.0054458976,diff
762,0.524,-0.004058063,diff
763,0.526,-0.0026606917,diff
764,0.528,-0.0013324618,diff
765,0.53,-7.092953e-05,diff
766,0.532,0.001126349,diff
767,0.534,0.0022614598,diff
768,0.536,0.0033375025,diff
769,0.538,0.0043559074,diff
770,0.54,0.005319953,diff
771,0.542,0.0062310696,diff
772,0.544,0.007091403,diff
773,0.546,0.007903576,diff
774,0.548,0.008669257,diff
775,0.55,0.009390354,diff
776,0.552,0.010069132,diff
777,0.554,0.010707378,diff
778,0.556,0.011306465,diff
779,0.558,0.011868238,diff
780,0.56,0.012394726,diff
781,0.562,0.012886882,diff
782,0.564,0.01334697,diff
783,0.566,0.01377517,diff
784,0.568,0.014174163,diff
785,0.57,0.014544666,diff
786,0.572,0.014888406,diff
787,0.574,0.01520586,diff
788,0.576,0.015498459,diff
789,0.578,0.015767694,diff
790,0.58,0.016014218,diff
791,0.582,0.016238868,diff
792,0.584,0.016443193,diff
793,0.586,0.016627729,diff
794,0.588,0.01679331,diff
795,0.59,0.016940773,diff
796,0.592,0.017071187,diff
797,0.594,0.017185032,diff
798,0.596,0.01728338,diff
799,0.598,0.017366648,diff
800,0.6,0.017435133,diff
801,0.602,0.017490447,diff
802,0.604,0.017532408,diff
803,0.606,0.017561734,diff
804,0.608,0.01757902,diff
805,0.61,0.017585099,diff
806,0.612,0.01758033,diff
807,0.614,0.017564714,diff
808,0.616,0.017539144,diff
809,0.618,0.017504513,diff
810,0.62,0.017460048,diff
811,0.622,0.017407477,diff
812,0.624,0.017346084,diff
813,0.626,0.017276883,diff
814,0.628,0.01720041,diff
815,0.63,0.017116666,diff
816,0.632,0.017025888,diff
817,0.634,0.016928196,diff
818,0.636,0.016824663,diff
819,0.638,0.01671511,diff
820,0.64,0.016600013,diff
821,0.642,0.016479433,diff
822,0.644,0.01635331,diff
823,0.646,0.016222596,diff
824,0.648,0.016086996,diff
825,0.65,0.015947163,diff
826,0.652,0.015803158,diff
827,0.654,0.01565504,diff
828,0.656,0.015503228,diff
829,0.658,0.015348136,diff
830,0.66,0.01518929,diff
831,0.662,0.015027285,diff
832,0.664,0.014862478,diff
833,0.666,0.01469481,diff
834,0.668,0.014524698,diff
835,0.67,0.014351487,diff
836,0.672,0.014176488,diff
837,0.674,0.013999164,diff
838,0.676,0.013819754,diff
839,0.678,0.013638735,diff
840,0.68,0.013455629,diff
841,0.682,0.013271093,diff
842,0.684,0.013084888,diff
843,0.686,0.01289767,diff
844,0.688,0.012709141,diff
845,0.69,0.012519479,diff
846,0.692,0.012328863,diff
847,0.694,0.012137294,diff
848,0.696,0.01194489,diff
849,0.698,0.011751771,diff
850,0.7,0.011558294,diff
851,0.702,0.0113644,diff
852,0.704,0.01116997,diff
853,0.706,0.010975361,diff
854,0.708,0.0107806325,diff
855,0.71,0.010585666,diff
856,0.712,0.010390818,diff
857,0.714,0.010195851,diff
858,0.716,0.010001183,diff
859,0.718,0.009806812,diff
860,0.72,0.009612739,diff
861,0.722,0.009419143,diff
862,0.724,0.009226084,diff
863,0.726,0.009033084,diff
864,0.728,0.008841217,diff
865,0.73,0.008649588,diff
866,0.732,0.008458555,diff
867,0.734,0.008268893,diff
868,0.736,0.008079767,diff
869,0.738,0.007891655,diff
870,0.74,0.0077044964,diff
871,0.742,0.0075182915,diff
872,0.744,0.0073330402,diff
873,0.746,0.0071492195,diff
874,0.748,0.0069661736,diff
875,0.75,0.0067847967,diff
876,0.752,0.0066044927,diff
877,0.754,0.0064255595,diff
878,0.756,0.0062480867,diff
879,0.758,0.006071806,diff
880,0.76,0.0058971345,diff
881,0.762,0.005723983,diff
882,0.764,0.0055525005,diff
883,0.766,0.005382359,diff
884,0.768,0.0052135587,diff
885,0.77,0.005047202,diff
886,0.772,0.004881859,diff
887,0.774,0.0047186017,diff
888,0.776,0.004556775,diff
889,0.778,0.004396856,diff
890,0.78,0.0042391717,diff
891,0.782,0.0040830076,diff
892,0.784,0.0039284825,diff
893,0.786,0.0037760139,diff
894,0.788,0.0036256611,diff
895,0.79,0.0034775138,diff
896,0.792,0.0033305287,diff
897,0.794,0.0031861663,diff
898,0.796,0.00304389,diff
899,0.798,0.0029034019,diff
900,0.8,0.0027651787,diff
901,0.802,0.0026289225,diff
902,0.804,0.0024946928,diff
903,0.806,0.0023628771,diff
904,0.808,0.0022328496,diff
905,0.81,0.002105385,diff
906,0.812,0.0019797683,diff
907,0.814,0.0018563867,diff
908,0.816,0.001735568,diff
909,0.818,0.0016168654,diff
910,0.82,0.0015000105,diff
911,0.822,0.0013861954,diff
912,0.824,0.0012742281,diff
913,0.826,0.0011641383,diff
914,0.828,0.0010569394,diff
915,0.83,0.00095179677,diff
916,0.832,0.00084909797,diff
917,0.834,0.00074854493,diff
918,0.836,0.00065016747,diff
919,0.838,0.0005546808,diff
920,0.84,0.00046110153,diff
921,0.842,0.00037005544,diff
922,0.844,0.00028127432,diff
923,0.846,0.0001949668,diff
924,0.848,0.00011089444,diff
925,0.85,2.938509e-05,diff
926,0.852,-4.9948692e-05,diff
927,0.854,-0.00012692809,diff
928,0.856,-0.00020101666,diff
929,0.858,-0.0002734065,diff
930,0.86,-0.00034314394,diff
931,0.862,-0.00041040778,diff
932,0.864,-0.00047555566,diff
933,0.866,-0.00053811073,diff
934,0.868,-0.0005980432,diff
935,0.87,-0.00065618753,diff
936,0.872,-0.00071147084,diff
937,0.874,-0.0007644594,diff
938,0.876,-0.0008151233,diff
939,0.878,-0.0008635819,diff
940,0.88,-0.00090938807,diff
941,0.882,-0.000953123,diff
942,0.884,-0.0009945333,diff
943,0.886,-0.0010331422,diff
944,0.888,-0.0010698885,diff
945,0.89,-0.0011041164,diff
946,0.892,-0.0011359304,diff
947,0.894,-0.0011656433,diff
948,0.896,-0.0011926442,diff
949,0.898,-0.0012174249,diff
950,0.9,-0.001240164,diff
951,0.902,-0.0012605786,diff
952,0.904,-0.00127846,diff
953,0.906,-0.0012941957,diff
954,0.908,-0.0013078302,diff
955,0.91,-0.0013190657,diff
956,0.912,-0.0013279468,diff
957,0.914,-0.0013346672,diff
958,0.916,-0.0013391674,diff
959,0.918,-0.0013414919,diff
960,0.92,-0.001341641,diff
961,0.922,-0.0013393164,diff
962,0.924,-0.0013351887,diff
963,0.926,-0.0013287961,diff
964,0.928,-0.001320228,diff
965,0.93,-0.0013094246,diff
966,0.932,-0.001296401,diff
967,0.934,-0.0012813956,diff
968,0.936,-0.0012641996,diff
969,0.938,-0.0012450218,diff
970,0.94,-0.001223661,diff
971,0.942,-0.0012002215,diff
972,0.944,-0.0011750311,diff
973,0.946,-0.0011474714,diff
974,0.948,-0.0011180267,diff
975,0.95,-0.0010863543,diff
976,0.952,-0.0010526851,diff
977,0.954,-0.001017414,diff
978,0.956,-0.0009800866,diff
979,0.958,-0.0009406507,diff
980,0.96,-0.0008994788,diff
981,0.962,-0.0008563027,diff
982,0.964,-0.0008109957,diff
983,0.966,-0.0007641688,diff
984,0.968,-0.00071518123,diff
985,0.97,-0.000664372,diff
986,0.972,-0.0006122701,diff
987,0.974,-0.0005573444,diff
988,0.976,-0.00050130486,diff
989,0.978,-0.0004432313,diff
990,0.98,-0.00038354844,diff
991,0.982,-0.00032208487,diff
992,0.984,-0.00025903806,diff
993,0.986,-0.00019405596,diff
994,0.988,-0.0001274161,diff
995,0.99,-5.905144e-05,diff
996,0.992,1.08052045e-05,diff
997,0.994,8.243509e-05,diff
998,0.996,0.00015585124,diff
999,0.998,0.00023067463,diff
1000,1.0,0.00030710574,diff


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_8000/gt_nn.csv <==
,X_x,value,name
0,-1.0,0.0,gt_nn
1,-0.998,0.0040725293,gt_nn
2,-0.996,0.00814518,gt_nn
3,-0.994,0.012217709,gt_nn
4,-0.992,0.01629036,gt_nn
5,-0.99,0.02036289,gt_nn
6,-0.988,0.024435539,gt_nn
7,-0.986,0.028508069,gt_nn
8,-0.984,0.0325806,gt_nn
9,-0.982,0.03665325,gt_nn
10,-0.98,0.04072578,gt_nn
11,-0.978,0.04479843,gt_nn
12,-0.976,0.048870955,gt_nn
13,-0.974,0.052943606,gt_nn
14,-0.972,0.057016138,gt_nn
15,-0.97,0.061088666,gt_nn
16,-0.968,0.06516132,gt_nn
17,-0.966,0.06923384,gt_nn
18,-0.964,0.0733065,gt_nn
19,-0.962,0.077379026,gt_nn
20,-0.96,0.08145168,gt_nn
21,-0.958,0.0855242,gt_nn
22,-0.956,0.08959686,gt_nn
23,-0.954,0.09366939,gt_nn
24,-0.952,0.09774191,gt_nn
25,-0.95,0.10181457,gt_nn
26,-0.948,0.10588709,gt_nn
27,-0.946,0.109959744,gt_nn
28,-0.944,0.114032276,gt_nn
29,-0.942,0.11810493,gt_nn
30,-0.94,0.12217746,gt_nn
31,-0.938,0.12624998,gt_nn
32,-0.936,0.13032264,gt_nn
33,-0.934,0.13439517,gt_nn
34,-0.932,0.13846782,gt_nn
35,-0.93,0.14254035,gt_nn
36,-0.928,0.146613,gt_nn
37,-0.926,0.15068552,gt_nn
38,-0.924,0.15475805,gt_nn
39,-0.922,0.1588307,gt_nn
40,-0.92,0.16290322,gt_nn
41,-0.918,0.16697589,gt_nn
42,-0.916,0.1710484,gt_nn
43,-0.914,0.17512105,gt_nn
44,-0.912,0.1791936,gt_nn
45,-0.91,0.18326612,gt_nn
46,-0.908,0.18733878,gt_nn
47,-0.906,0.1914113,gt_nn
48,-0.904,0.19548395,gt_nn
49,-0.902,0.19955648,gt_nn
50,-0.9,0.20362914,gt_nn
51,-0.898,0.20770165,gt_nn
52,-0.896,0.21177419,gt_nn
53,-0.894,0.21584684,gt_nn
54,-0.892,0.21991938,gt_nn
55,-0.89,0.22399202,gt_nn
56,-0.888,0.22806455,gt_nn
57,-0.886,0.23213719,gt_nn
58,-0.884,0.23620974,gt_nn
59,-0.882,0.24028225,gt_nn
60,-0.88,0.24435492,gt_nn
61,-0.878,0.24842744,gt_nn
62,-0.876,0.2525001,gt_nn
63,-0.874,0.25657263,gt_nn
64,-0.872,0.26064527,gt_nn
65,-0.87,0.2647178,gt_nn
66,-0.868,0.26879045,gt_nn
67,-0.866,0.272863,gt_nn
68,-0.864,0.2769355,gt_nn
69,-0.862,0.28100815,gt_nn
70,-0.86,0.2850807,gt_nn
71,-0.858,0.28915334,gt_nn
72,-0.856,0.29322585,gt_nn
73,-0.854,0.29729852,gt_nn
74,-0.852,0.30137104,gt_nn
75,-0.85,0.30544358,gt_nn
76,-0.848,0.30951622,gt_nn
77,-0.846,0.31358874,gt_nn
78,-0.844,0.3176614,gt_nn
79,-0.842,0.32173395,gt_nn
80,-0.84,0.3258066,gt_nn
81,-0.838,0.3298791,gt_nn
82,-0.836,0.33395165,gt_nn
83,-0.834,0.3380243,gt_nn
84,-0.832,0.3420968,gt_nn
85,-0.83,0.34616947,gt_nn
86,-0.828,0.350242,gt_nn
87,-0.826,0.35431466,gt_nn
88,-0.824,0.3583872,gt_nn
89,-0.822,0.36245972,gt_nn
90,-0.82,0.36653236,gt_nn
91,-0.818,0.3706049,gt_nn
92,-0.816,0.37467757,gt_nn
93,-0.814,0.37875006,gt_nn
94,-0.812,0.38282272,gt_nn
95,-0.81,0.38689527,gt_nn
96,-0.808,0.39096776,gt_nn
97,-0.806,0.39504042,gt_nn
98,-0.804,0.39911297,gt_nn
99,-0.802,0.4031856,gt_nn
100,-0.8,0.40725815,gt_nn
101,-0.798,0.4113308,gt_nn
102,-0.796,0.4154033,gt_nn
103,-0.794,0.41947585,gt_nn
104,-0.792,0.42354852,gt_nn
105,-0.79,0.427621,gt_nn
106,-0.788,0.43169367,gt_nn
107,-0.786,0.43576622,gt_nn
108,-0.784,0.43983886,gt_nn
109,-0.782,0.44391137,gt_nn
110,-0.78,0.44798404,gt_nn
111,-0.778,0.45205656,gt_nn
112,-0.776,0.4561291,gt_nn
113,-0.774,0.46020174,gt_nn
114,-0.772,0.4642743,gt_nn
115,-0.77,0.46834692,gt_nn
116,-0.768,0.47241947,gt_nn
117,-0.766,0.47649214,gt_nn
118,-0.764,0.48056462,gt_nn
119,-0.762,0.48463717,gt_nn
120,-0.76,0.48870984,gt_nn
121,-0.758,0.49278232,gt_nn
122,-0.756,0.496855,gt_nn
123,-0.754,0.5009275,gt_nn
124,-0.752,0.5050002,gt_nn
125,-0.75,0.5090727,gt_nn
126,-0.748,0.51314527,gt_nn
127,-0.746,0.5172179,gt_nn
128,-0.744,0.5212904,gt_nn
129,-0.742,0.525363,gt_nn
130,-0.74,0.5294356,gt_nn
131,-0.738,0.53350824,gt_nn
132,-0.736,0.5375808,gt_nn
133,-0.734,0.54165334,gt_nn
134,-0.732,0.545726,gt_nn
135,-0.73,0.5497984,gt_nn
136,-0.728,0.5538711,gt_nn
137,-0.726,0.55794364,gt_nn
138,-0.724,0.5620163,gt_nn
139,-0.722,0.56608886,gt_nn
140,-0.72,0.5701614,gt_nn
141,-0.718,0.574234,gt_nn
142,-0.716,0.57830656,gt_nn
143,-0.714,0.5823792,gt_nn
144,-0.712,0.5864517,gt_nn
145,-0.71,0.5905244,gt_nn
146,-0.708,0.5945969,gt_nn
147,-0.706,0.5986695,gt_nn
148,-0.704,0.6027421,gt_nn
149,-0.702,0.6068146,gt_nn
150,-0.7,0.6108873,gt_nn
151,-0.698,0.61495984,gt_nn
152,-0.696,0.61903244,gt_nn
153,-0.694,0.623105,gt_nn
154,-0.692,0.6271776,gt_nn
155,-0.69,0.63125014,gt_nn
156,-0.688,0.6353227,gt_nn
157,-0.686,0.63939536,gt_nn
158,-0.684,0.6434679,gt_nn
159,-0.682,0.64754057,gt_nn
160,-0.68,0.651613,gt_nn
161,-0.678,0.65568566,gt_nn
162,-0.676,0.6597582,gt_nn
163,-0.674,0.66383076,gt_nn
164,-0.672,0.6679034,gt_nn
165,-0.67,0.671976,gt_nn
166,-0.668,0.6760486,gt_nn
167,-0.666,0.6801211,gt_nn
168,-0.664,0.6841938,gt_nn
169,-0.662,0.6882663,gt_nn
170,-0.66,0.6923388,gt_nn
171,-0.658,0.6964115,gt_nn
172,-0.656,0.700484,gt_nn
173,-0.654,0.70455664,gt_nn
174,-0.652,0.7086292,gt_nn
175,-0.65,0.71270186,gt_nn
176,-0.648,0.7167744,gt_nn
177,-0.646,0.7208469,gt_nn
178,-0.644,0.72491956,gt_nn
179,-0.642,0.72899204,gt_nn
180,-0.64,0.7330647,gt_nn
181,-0.638,0.73713726,gt_nn
182,-0.636,0.7412099,gt_nn
183,-0.634,0.7452825,gt_nn
184,-0.632,0.749355,gt_nn
185,-0.63,0.75342757,gt_nn
186,-0.628,0.7575001,gt_nn
187,-0.626,0.7615728,gt_nn
188,-0.624,0.7656453,gt_nn
189,-0.622,0.769718,gt_nn
190,-0.62,0.77379054,gt_nn
191,-0.618,0.77786314,gt_nn
192,-0.616,0.7819357,gt_nn
193,-0.614,0.7860082,gt_nn
194,-0.612,0.79008085,gt_nn
195,-0.61,0.7941534,gt_nn
196,-0.608,0.79822606,gt_nn
197,-0.606,0.80229855,gt_nn
198,-0.604,0.8063712,gt_nn
199,-0.602,0.81044376,gt_nn
200,-0.6,0.8145163,gt_nn
201,-0.598,0.8185889,gt_nn
202,-0.596,0.82266146,gt_nn
203,-0.594,0.8267341,gt_nn
204,-0.592,0.8308066,gt_nn
205,-0.59,0.8348793,gt_nn
206,-0.588,0.8389518,gt_nn
207,-0.586,0.8430244,gt_nn
208,-0.584,0.84709704,gt_nn
209,-0.582,0.8511695,gt_nn
210,-0.58,0.85524213,gt_nn
211,-0.578,0.8593147,gt_nn
212,-0.576,0.86338735,gt_nn
213,-0.574,0.8674599,gt_nn
214,-0.572,0.87153244,gt_nn
215,-0.57,0.8756051,gt_nn
216,-0.568,0.8796776,gt_nn
217,-0.566,0.88375026,gt_nn
218,-0.564,0.88782275,gt_nn
219,-0.562,0.8918954,gt_nn
220,-0.56,0.89596796,gt_nn
221,-0.558,0.9000405,gt_nn
222,-0.556,0.9041131,gt_nn
223,-0.554,0.90818566,gt_nn
224,-0.552,0.9122583,gt_nn
225,-0.55,0.9163309,gt_nn
226,-0.548,0.9204035,gt_nn
227,-0.546,0.924476,gt_nn
228,-0.544,0.9285486,gt_nn
229,-0.542,0.9326212,gt_nn
230,-0.54,0.9366937,gt_nn
231,-0.538,0.9407664,gt_nn
232,-0.536,0.94483894,gt_nn
233,-0.534,0.9489116,gt_nn
234,-0.532,0.9529841,gt_nn
235,-0.53,0.9570567,gt_nn
236,-0.528,0.96112925,gt_nn
237,-0.526,0.9652018,gt_nn
238,-0.524,0.96927446,gt_nn
239,-0.522,0.97326636,gt_nn
240,-0.52,0.97704756,gt_nn
241,-0.518,0.9806082,gt_nn
242,-0.516,0.98393905,gt_nn
243,-0.514,0.9870286,gt_nn
244,-0.512,0.9898639,gt_nn
245,-0.51,0.99242854,gt_nn
246,-0.508,0.99470186,gt_nn
247,-0.506,0.9966563,gt_nn
248,-0.504,0.9982523,gt_nn
249,-0.502,0.9994235,gt_nn
250,-0.5,1.0,gt_nn
251,-0.498,1.0,gt_nn
252,-0.496,1.0,gt_nn
253,-0.494,1.0,gt_nn
254,-0.492,1.0,gt_nn
255,-0.49,1.0,gt_nn
256,-0.488,1.0,gt_nn
257,-0.486,1.0,gt_nn
258,-0.484,1.0,gt_nn
259,-0.482,1.0,gt_nn
260,-0.48,1.0,gt_nn
261,-0.478,1.0,gt_nn
262,-0.476,1.0,gt_nn
263,-0.474,1.0,gt_nn
264,-0.472,1.0,gt_nn
265,-0.47,1.0,gt_nn
266,-0.468,1.0,gt_nn
267,-0.466,1.0,gt_nn
268,-0.464,1.0,gt_nn
269,-0.462,1.0,gt_nn
270,-0.46,1.0,gt_nn
271,-0.458,1.0,gt_nn
272,-0.456,1.0,gt_nn
273,-0.454,1.0,gt_nn
274,-0.452,1.0,gt_nn
275,-0.45,1.0,gt_nn
276,-0.448,1.0,gt_nn
277,-0.446,1.0,gt_nn
278,-0.444,1.0,gt_nn
279,-0.442,1.0,gt_nn
280,-0.44,1.0,gt_nn
281,-0.438,1.0,gt_nn
282,-0.436,1.0,gt_nn
283,-0.434,1.0,gt_nn
284,-0.432,1.0,gt_nn
285,-0.43,1.0,gt_nn
286,-0.428,1.0,gt_nn
287,-0.426,1.0,gt_nn
288,-0.424,1.0,gt_nn
289,-0.422,1.0,gt_nn
290,-0.42,1.0,gt_nn
291,-0.418,1.0,gt_nn
292,-0.416,1.0,gt_nn
293,-0.414,1.0,gt_nn
294,-0.412,1.0,gt_nn
295,-0.41,1.0,gt_nn
296,-0.408,1.0,gt_nn
297,-0.406,1.0,gt_nn
298,-0.404,1.0,gt_nn
299,-0.402,1.0,gt_nn
300,-0.4,1.0,gt_nn
301,-0.398,1.0,gt_nn
302,-0.396,1.0,gt_nn
303,-0.394,1.0,gt_nn
304,-0.392,1.0,gt_nn
305,-0.39,1.0,gt_nn
306,-0.388,1.0,gt_nn
307,-0.386,1.0,gt_nn
308,-0.384,1.0,gt_nn
309,-0.382,1.0,gt_nn
310,-0.38,1.0,gt_nn
311,-0.378,1.0,gt_nn
312,-0.376,1.0,gt_nn
313,-0.374,1.0,gt_nn
314,-0.372,1.0,gt_nn
315,-0.37,1.0,gt_nn
316,-0.368,1.0,gt_nn
317,-0.366,1.0,gt_nn
318,-0.364,1.0,gt_nn
319,-0.362,1.0,gt_nn
320,-0.36,1.0,gt_nn
321,-0.358,1.0,gt_nn
322,-0.356,1.0,gt_nn
323,-0.354,1.0,gt_nn
324,-0.352,1.0,gt_nn
325,-0.35,1.0,gt_nn
326,-0.348,1.0,gt_nn
327,-0.346,1.0,gt_nn
328,-0.344,1.0,gt_nn
329,-0.342,1.0,gt_nn
330,-0.34,1.0,gt_nn
331,-0.338,1.0,gt_nn
332,-0.336,1.0,gt_nn
333,-0.334,1.0,gt_nn
334,-0.332,1.0,gt_nn
335,-0.33,1.0,gt_nn
336,-0.328,1.0,gt_nn
337,-0.326,1.0,gt_nn
338,-0.324,1.0,gt_nn
339,-0.322,1.0,gt_nn
340,-0.32,1.0,gt_nn
341,-0.318,1.0,gt_nn
342,-0.316,1.0,gt_nn
343,-0.314,1.0,gt_nn
344,-0.312,1.0,gt_nn
345,-0.31,1.0,gt_nn
346,-0.308,1.0,gt_nn
347,-0.306,1.0,gt_nn
348,-0.304,1.0,gt_nn
349,-0.302,1.0,gt_nn
350,-0.3,1.0,gt_nn
351,-0.298,1.0,gt_nn
352,-0.296,1.0,gt_nn
353,-0.294,1.0,gt_nn
354,-0.292,1.0,gt_nn
355,-0.29,1.0,gt_nn
356,-0.288,1.0,gt_nn
357,-0.286,1.0,gt_nn
358,-0.284,1.0,gt_nn
359,-0.282,1.0,gt_nn
360,-0.28,1.0,gt_nn
361,-0.278,1.0,gt_nn
362,-0.276,1.0,gt_nn
363,-0.274,1.0,gt_nn
364,-0.272,1.0,gt_nn
365,-0.27,1.0,gt_nn
366,-0.268,1.0,gt_nn
367,-0.266,1.0,gt_nn
368,-0.264,1.0,gt_nn
369,-0.262,1.0,gt_nn
370,-0.26,1.0,gt_nn
371,-0.258,1.0,gt_nn
372,-0.256,1.0,gt_nn
373,-0.254,1.0,gt_nn
374,-0.252,1.0,gt_nn
375,-0.25,1.0,gt_nn
376,-0.248,1.0,gt_nn
377,-0.246,1.0,gt_nn
378,-0.244,1.0,gt_nn
379,-0.242,1.0,gt_nn
380,-0.24,1.0,gt_nn
381,-0.238,1.0,gt_nn
382,-0.236,1.0,gt_nn
383,-0.234,1.0,gt_nn
384,-0.232,1.0,gt_nn
385,-0.23,1.0,gt_nn
386,-0.228,1.0,gt_nn
387,-0.226,1.0,gt_nn
388,-0.224,1.0,gt_nn
389,-0.222,1.0,gt_nn
390,-0.22,1.0,gt_nn
391,-0.218,1.0,gt_nn
392,-0.216,1.0,gt_nn
393,-0.214,1.0,gt_nn
394,-0.212,1.0,gt_nn
395,-0.21,1.0,gt_nn
396,-0.208,1.0,gt_nn
397,-0.206,1.0,gt_nn
398,-0.204,1.0,gt_nn
399,-0.202,1.0,gt_nn
400,-0.2,1.0,gt_nn
401,-0.198,1.0,gt_nn
402,-0.196,1.0,gt_nn
403,-0.194,1.0,gt_nn
404,-0.192,1.0,gt_nn
405,-0.19,1.0,gt_nn
406,-0.188,1.0,gt_nn
407,-0.186,1.0,gt_nn
408,-0.184,1.0,gt_nn
409,-0.182,1.0,gt_nn
410,-0.18,1.0,gt_nn
411,-0.178,1.0,gt_nn
412,-0.176,1.0,gt_nn
413,-0.174,1.0,gt_nn
414,-0.172,1.0,gt_nn
415,-0.17,1.0,gt_nn
416,-0.168,1.0,gt_nn
417,-0.166,1.0,gt_nn
418,-0.164,1.0,gt_nn
419,-0.162,1.0,gt_nn
420,-0.16,1.0,gt_nn
421,-0.158,1.0,gt_nn
422,-0.156,1.0,gt_nn
423,-0.154,1.0,gt_nn
424,-0.152,1.0,gt_nn
425,-0.15,1.0,gt_nn
426,-0.148,1.0,gt_nn
427,-0.146,1.0,gt_nn
428,-0.144,1.0,gt_nn
429,-0.142,1.0,gt_nn
430,-0.14,1.0,gt_nn
431,-0.138,1.0,gt_nn
432,-0.136,1.0,gt_nn
433,-0.134,1.0,gt_nn
434,-0.132,1.0,gt_nn
435,-0.13,1.0,gt_nn
436,-0.128,1.0,gt_nn
437,-0.126,1.0,gt_nn
438,-0.124,1.0,gt_nn
439,-0.122,1.0,gt_nn
440,-0.12,1.0,gt_nn
441,-0.118,1.0,gt_nn
442,-0.116,1.0,gt_nn
443,-0.114,1.0,gt_nn
444,-0.112,1.0,gt_nn
445,-0.11,1.0,gt_nn
446,-0.108,1.0,gt_nn
447,-0.106,1.0,gt_nn
448,-0.104,1.0,gt_nn
449,-0.102,1.0,gt_nn
450,-0.1,1.0,gt_nn
451,-0.098,1.0,gt_nn
452,-0.096,1.0,gt_nn
453,-0.094,1.0,gt_nn
454,-0.092,1.0,gt_nn
455,-0.09,1.0,gt_nn
456,-0.088,1.0,gt_nn
457,-0.086,1.0,gt_nn
458,-0.084,1.0,gt_nn
459,-0.082,1.0,gt_nn
460,-0.08,1.0,gt_nn
461,-0.078,1.0,gt_nn
462,-0.076,1.0,gt_nn
463,-0.074,1.0,gt_nn
464,-0.072,1.0,gt_nn
465,-0.07,1.0,gt_nn
466,-0.068,1.0,gt_nn
467,-0.066,1.0,gt_nn
468,-0.064,1.0,gt_nn
469,-0.062,1.0,gt_nn
470,-0.06,1.0,gt_nn
471,-0.058,1.0,gt_nn
472,-0.056,1.0,gt_nn
473,-0.054,1.0,gt_nn
474,-0.052,1.0,gt_nn
475,-0.05,1.0,gt_nn
476,-0.048,1.0,gt_nn
477,-0.046,1.0,gt_nn
478,-0.044,1.0,gt_nn
479,-0.042,1.0,gt_nn
480,-0.04,1.0,gt_nn
481,-0.038,1.0,gt_nn
482,-0.036,1.0,gt_nn
483,-0.034,1.0,gt_nn
484,-0.032,1.0,gt_nn
485,-0.03,1.0,gt_nn
486,-0.028,1.0,gt_nn
487,-0.026,1.0,gt_nn
488,-0.024,1.0,gt_nn
489,-0.022,1.0,gt_nn
490,-0.02,1.0,gt_nn
491,-0.018,1.0,gt_nn
492,-0.016,1.0,gt_nn
493,-0.014,1.0,gt_nn
494,-0.012,1.0,gt_nn
495,-0.01,1.0,gt_nn
496,-0.008,1.0,gt_nn
497,-0.006,1.0,gt_nn
498,-0.004,1.0,gt_nn
499,-0.002,1.0,gt_nn
500,0.0,1.0,gt_nn
501,0.002,1.0,gt_nn
502,0.004,1.0,gt_nn
503,0.006,1.0,gt_nn
504,0.008,1.0,gt_nn
505,0.01,1.0,gt_nn
506,0.012,1.0,gt_nn
507,0.014,1.0,gt_nn
508,0.016,1.0,gt_nn
509,0.018,1.0,gt_nn
510,0.02,1.0,gt_nn
511,0.022,1.0,gt_nn
512,0.024,1.0,gt_nn
513,0.026,1.0,gt_nn
514,0.028,1.0,gt_nn
515,0.03,1.0,gt_nn
516,0.032,1.0,gt_nn
517,0.034,1.0,gt_nn
518,0.036,1.0,gt_nn
519,0.038,1.0,gt_nn
520,0.04,1.0,gt_nn
521,0.042,1.0,gt_nn
522,0.044,1.0,gt_nn
523,0.046,1.0,gt_nn
524,0.048,1.0,gt_nn
525,0.05,1.0,gt_nn
526,0.052,1.0,gt_nn
527,0.054,1.0,gt_nn
528,0.056,1.0,gt_nn
529,0.058,1.0,gt_nn
530,0.06,1.0,gt_nn
531,0.062,1.0,gt_nn
532,0.064,1.0,gt_nn
533,0.066,1.0,gt_nn
534,0.068,1.0,gt_nn
535,0.07,1.0,gt_nn
536,0.072,1.0,gt_nn
537,0.074,1.0,gt_nn
538,0.076,1.0,gt_nn
539,0.078,1.0,gt_nn
540,0.08,1.0,gt_nn
541,0.082,1.0,gt_nn
542,0.084,1.0,gt_nn
543,0.086,1.0,gt_nn
544,0.088,1.0,gt_nn
545,0.09,1.0,gt_nn
546,0.092,1.0,gt_nn
547,0.094,1.0,gt_nn
548,0.096,1.0,gt_nn
549,0.098,1.0,gt_nn
550,0.1,1.0,gt_nn
551,0.102,1.0,gt_nn
552,0.104,1.0,gt_nn
553,0.106,1.0,gt_nn
554,0.108,1.0,gt_nn
555,0.11,1.0,gt_nn
556,0.112,1.0,gt_nn
557,0.114,1.0,gt_nn
558,0.116,1.0,gt_nn
559,0.118,1.0,gt_nn
560,0.12,1.0,gt_nn
561,0.122,1.0,gt_nn
562,0.124,1.0,gt_nn
563,0.126,1.0,gt_nn
564,0.128,1.0,gt_nn
565,0.13,1.0,gt_nn
566,0.132,1.0,gt_nn
567,0.134,1.0,gt_nn
568,0.136,1.0,gt_nn
569,0.138,1.0,gt_nn
570,0.14,1.0,gt_nn
571,0.142,1.0,gt_nn
572,0.144,1.0,gt_nn
573,0.146,1.0,gt_nn
574,0.148,1.0,gt_nn
575,0.15,1.0,gt_nn
576,0.152,1.0,gt_nn
577,0.154,1.0,gt_nn
578,0.156,1.0,gt_nn
579,0.158,1.0,gt_nn
580,0.16,1.0,gt_nn
581,0.162,1.0,gt_nn
582,0.164,1.0,gt_nn
583,0.166,1.0,gt_nn
584,0.168,1.0,gt_nn
585,0.17,1.0,gt_nn
586,0.172,1.0,gt_nn
587,0.174,1.0,gt_nn
588,0.176,1.0,gt_nn
589,0.178,1.0,gt_nn
590,0.18,1.0,gt_nn
591,0.182,1.0,gt_nn
592,0.184,1.0,gt_nn
593,0.186,1.0,gt_nn
594,0.188,1.0,gt_nn
595,0.19,1.0,gt_nn
596,0.192,1.0,gt_nn
597,0.194,1.0,gt_nn
598,0.196,1.0,gt_nn
599,0.198,1.0,gt_nn
600,0.2,1.0,gt_nn
601,0.202,1.0,gt_nn
602,0.204,1.0,gt_nn
603,0.206,1.0,gt_nn
604,0.208,1.0,gt_nn
605,0.21,1.0,gt_nn
606,0.212,1.0,gt_nn
607,0.214,1.0,gt_nn
608,0.216,1.0,gt_nn
609,0.218,1.0,gt_nn
610,0.22,1.0,gt_nn
611,0.222,1.0,gt_nn
612,0.224,1.0,gt_nn
613,0.226,1.0,gt_nn
614,0.228,1.0,gt_nn
615,0.23,1.0,gt_nn
616,0.232,1.0,gt_nn
617,0.234,1.0,gt_nn
618,0.236,1.0,gt_nn
619,0.238,1.0,gt_nn
620,0.24,1.0,gt_nn
621,0.242,1.0,gt_nn
622,0.244,1.0,gt_nn
623,0.246,1.0,gt_nn
624,0.248,1.0,gt_nn
625,0.25,1.0,gt_nn
626,0.252,1.0,gt_nn
627,0.254,1.0,gt_nn
628,0.256,1.0,gt_nn
629,0.258,1.0,gt_nn
630,0.26,1.0,gt_nn
631,0.262,1.0,gt_nn
632,0.264,1.0,gt_nn
633,0.266,1.0,gt_nn
634,0.268,1.0,gt_nn
635,0.27,1.0,gt_nn
636,0.272,1.0,gt_nn
637,0.274,1.0,gt_nn
638,0.276,1.0,gt_nn
639,0.278,1.0,gt_nn
640,0.28,1.0,gt_nn
641,0.282,1.0,gt_nn
642,0.284,1.0,gt_nn
643,0.286,1.0,gt_nn
644,0.288,1.0,gt_nn
645,0.29,1.0,gt_nn
646,0.292,1.0,gt_nn
647,0.294,1.0,gt_nn
648,0.296,1.0,gt_nn
649,0.298,1.0,gt_nn
650,0.3,1.0,gt_nn
651,0.302,1.0,gt_nn
652,0.304,1.0,gt_nn
653,0.306,1.0,gt_nn
654,0.308,1.0,gt_nn
655,0.31,1.0,gt_nn
656,0.312,1.0,gt_nn
657,0.314,1.0,gt_nn
658,0.316,1.0,gt_nn
659,0.318,1.0,gt_nn
660,0.32,1.0,gt_nn
661,0.322,1.0,gt_nn
662,0.324,1.0,gt_nn
663,0.326,1.0,gt_nn
664,0.328,1.0,gt_nn
665,0.33,1.0,gt_nn
666,0.332,1.0,gt_nn
667,0.334,1.0,gt_nn
668,0.336,1.0,gt_nn
669,0.338,1.0,gt_nn
670,0.34,1.0,gt_nn
671,0.342,1.0,gt_nn
672,0.344,1.0,gt_nn
673,0.346,1.0,gt_nn
674,0.348,1.0,gt_nn
675,0.35,1.0,gt_nn
676,0.352,1.0,gt_nn
677,0.354,1.0,gt_nn
678,0.356,1.0,gt_nn
679,0.358,1.0,gt_nn
680,0.36,1.0,gt_nn
681,0.362,1.0,gt_nn
682,0.364,1.0,gt_nn
683,0.366,1.0,gt_nn
684,0.368,1.0,gt_nn
685,0.37,1.0,gt_nn
686,0.372,1.0,gt_nn
687,0.374,1.0,gt_nn
688,0.376,1.0,gt_nn
689,0.378,1.0,gt_nn
690,0.38,1.0,gt_nn
691,0.382,1.0,gt_nn
692,0.384,1.0,gt_nn
693,0.386,1.0,gt_nn
694,0.388,1.0,gt_nn
695,0.39,1.0,gt_nn
696,0.392,1.0,gt_nn
697,0.394,1.0,gt_nn
698,0.396,1.0,gt_nn
699,0.398,1.0,gt_nn
700,0.4,1.0,gt_nn
701,0.402,1.0,gt_nn
702,0.404,1.0,gt_nn
703,0.406,1.0,gt_nn
704,0.408,1.0,gt_nn
705,0.41,1.0,gt_nn
706,0.412,1.0,gt_nn
707,0.414,1.0,gt_nn
708,0.416,1.0,gt_nn
709,0.418,1.0,gt_nn
710,0.42,1.0,gt_nn
711,0.422,1.0,gt_nn
712,0.424,1.0,gt_nn
713,0.426,1.0,gt_nn
714,0.428,1.0,gt_nn
715,0.43,1.0,gt_nn
716,0.432,1.0,gt_nn
717,0.434,1.0,gt_nn
718,0.436,1.0,gt_nn
719,0.438,1.0,gt_nn
720,0.44,1.0,gt_nn
721,0.442,1.0,gt_nn
722,0.444,1.0,gt_nn
723,0.446,1.0,gt_nn
724,0.448,1.0,gt_nn
725,0.45,1.0,gt_nn
726,0.452,1.0,gt_nn
727,0.454,1.0,gt_nn
728,0.456,1.0,gt_nn
729,0.458,1.0,gt_nn
730,0.46,1.0,gt_nn
731,0.462,1.0,gt_nn
732,0.464,1.0,gt_nn
733,0.466,1.0,gt_nn
734,0.468,1.0,gt_nn
735,0.47,1.0,gt_nn
736,0.472,1.0,gt_nn
737,0.474,1.0,gt_nn
738,0.476,1.0,gt_nn
739,0.478,1.0,gt_nn
740,0.48,1.0,gt_nn
741,0.482,1.0,gt_nn
742,0.484,1.0,gt_nn
743,0.486,1.0,gt_nn
744,0.488,1.0,gt_nn
745,0.49,1.0,gt_nn
746,0.492,1.0,gt_nn
747,0.494,1.0,gt_nn
748,0.496,1.0,gt_nn
749,0.498,1.0,gt_nn
750,0.5,1.0,gt_nn
751,0.502,0.9994235,gt_nn
752,0.504,0.9982523,gt_nn
753,0.506,0.9966563,gt_nn
754,0.508,0.99470186,gt_nn
755,0.51,0.99242854,gt_nn
756,0.512,0.9898639,gt_nn
757,0.514,0.9870286,gt_nn
758,0.516,0.98393905,gt_nn
759,0.518,0.9806082,gt_nn
760,0.52,0.97704756,gt_nn
761,0.522,0.97326636,gt_nn
762,0.524,0.96927446,gt_nn
763,0.526,0.9652018,gt_nn
764,0.528,0.96112925,gt_nn
765,0.53,0.9570567,gt_nn
766,0.532,0.9529841,gt_nn
767,0.534,0.9489116,gt_nn
768,0.536,0.94483894,gt_nn
769,0.538,0.9407664,gt_nn
770,0.54,0.9366937,gt_nn
771,0.542,0.9326212,gt_nn
772,0.544,0.9285486,gt_nn
773,0.546,0.924476,gt_nn
774,0.548,0.9204035,gt_nn
775,0.55,0.9163309,gt_nn
776,0.552,0.9122583,gt_nn
777,0.554,0.90818566,gt_nn
778,0.556,0.9041131,gt_nn
779,0.558,0.9000405,gt_nn
780,0.56,0.89596796,gt_nn
781,0.562,0.8918954,gt_nn
782,0.564,0.88782275,gt_nn
783,0.566,0.88375026,gt_nn
784,0.568,0.8796776,gt_nn
785,0.57,0.8756051,gt_nn
786,0.572,0.87153244,gt_nn
787,0.574,0.8674599,gt_nn
788,0.576,0.86338735,gt_nn
789,0.578,0.8593147,gt_nn
790,0.58,0.85524213,gt_nn
791,0.582,0.8511695,gt_nn
792,0.584,0.84709704,gt_nn
793,0.586,0.8430244,gt_nn
794,0.588,0.8389518,gt_nn
795,0.59,0.8348793,gt_nn
796,0.592,0.8308066,gt_nn
797,0.594,0.8267341,gt_nn
798,0.596,0.82266146,gt_nn
799,0.598,0.8185889,gt_nn
800,0.6,0.8145163,gt_nn
801,0.602,0.81044376,gt_nn
802,0.604,0.8063712,gt_nn
803,0.606,0.80229855,gt_nn
804,0.608,0.79822606,gt_nn
805,0.61,0.7941534,gt_nn
806,0.612,0.79008085,gt_nn
807,0.614,0.7860082,gt_nn
808,0.616,0.7819357,gt_nn
809,0.618,0.77786314,gt_nn
810,0.62,0.77379054,gt_nn
811,0.622,0.769718,gt_nn
812,0.624,0.7656453,gt_nn
813,0.626,0.7615728,gt_nn
814,0.628,0.7575001,gt_nn
815,0.63,0.75342757,gt_nn
816,0.632,0.749355,gt_nn
817,0.634,0.7452825,gt_nn
818,0.636,0.7412099,gt_nn
819,0.638,0.73713726,gt_nn
820,0.64,0.7330647,gt_nn
821,0.642,0.72899204,gt_nn
822,0.644,0.72491956,gt_nn
823,0.646,0.7208469,gt_nn
824,0.648,0.7167744,gt_nn
825,0.65,0.71270186,gt_nn
826,0.652,0.7086292,gt_nn
827,0.654,0.70455664,gt_nn
828,0.656,0.700484,gt_nn
829,0.658,0.6964115,gt_nn
830,0.66,0.6923388,gt_nn
831,0.662,0.6882663,gt_nn
832,0.664,0.6841938,gt_nn
833,0.666,0.6801211,gt_nn
834,0.668,0.6760486,gt_nn
835,0.67,0.671976,gt_nn
836,0.672,0.6679034,gt_nn
837,0.674,0.66383076,gt_nn
838,0.676,0.6597582,gt_nn
839,0.678,0.65568566,gt_nn
840,0.68,0.651613,gt_nn
841,0.682,0.64754057,gt_nn
842,0.684,0.6434679,gt_nn
843,0.686,0.63939536,gt_nn
844,0.688,0.6353227,gt_nn
845,0.69,0.63125014,gt_nn
846,0.692,0.6271776,gt_nn
847,0.694,0.623105,gt_nn
848,0.696,0.61903244,gt_nn
849,0.698,0.61495984,gt_nn
850,0.7,0.6108873,gt_nn
851,0.702,0.6068146,gt_nn
852,0.704,0.6027421,gt_nn
853,0.706,0.5986695,gt_nn
854,0.708,0.5945969,gt_nn
855,0.71,0.5905244,gt_nn
856,0.712,0.5864517,gt_nn
857,0.714,0.5823792,gt_nn
858,0.716,0.57830656,gt_nn
859,0.718,0.574234,gt_nn
860,0.72,0.5701614,gt_nn
861,0.722,0.56608886,gt_nn
862,0.724,0.5620163,gt_nn
863,0.726,0.55794364,gt_nn
864,0.728,0.5538711,gt_nn
865,0.73,0.5497984,gt_nn
866,0.732,0.545726,gt_nn
867,0.734,0.54165334,gt_nn
868,0.736,0.5375808,gt_nn
869,0.738,0.53350824,gt_nn
870,0.74,0.5294356,gt_nn
871,0.742,0.525363,gt_nn
872,0.744,0.5212904,gt_nn
873,0.746,0.5172179,gt_nn
874,0.748,0.51314527,gt_nn
875,0.75,0.5090727,gt_nn
876,0.752,0.5050002,gt_nn
877,0.754,0.5009275,gt_nn
878,0.756,0.496855,gt_nn
879,0.758,0.49278232,gt_nn
880,0.76,0.48870984,gt_nn
881,0.762,0.48463717,gt_nn
882,0.764,0.48056462,gt_nn
883,0.766,0.47649214,gt_nn
884,0.768,0.47241947,gt_nn
885,0.77,0.46834692,gt_nn
886,0.772,0.4642743,gt_nn
887,0.774,0.46020174,gt_nn
888,0.776,0.4561291,gt_nn
889,0.778,0.45205656,gt_nn
890,0.78,0.44798404,gt_nn
891,0.782,0.44391137,gt_nn
892,0.784,0.43983886,gt_nn
893,0.786,0.43576622,gt_nn
894,0.788,0.43169367,gt_nn
895,0.79,0.427621,gt_nn
896,0.792,0.42354852,gt_nn
897,0.794,0.41947585,gt_nn
898,0.796,0.4154033,gt_nn
899,0.798,0.4113308,gt_nn
900,0.8,0.40725815,gt_nn
901,0.802,0.4031856,gt_nn
902,0.804,0.39911297,gt_nn
903,0.806,0.39504042,gt_nn
904,0.808,0.39096776,gt_nn
905,0.81,0.38689527,gt_nn
906,0.812,0.38282272,gt_nn
907,0.814,0.37875006,gt_nn
908,0.816,0.37467757,gt_nn
909,0.818,0.3706049,gt_nn
910,0.82,0.36653236,gt_nn
911,0.822,0.36245972,gt_nn
912,0.824,0.3583872,gt_nn
913,0.826,0.35431466,gt_nn
914,0.828,0.350242,gt_nn
915,0.83,0.34616947,gt_nn
916,0.832,0.3420968,gt_nn
917,0.834,0.3380243,gt_nn
918,0.836,0.33395165,gt_nn
919,0.838,0.3298791,gt_nn
920,0.84,0.3258066,gt_nn
921,0.842,0.32173395,gt_nn
922,0.844,0.3176614,gt_nn
923,0.846,0.31358874,gt_nn
924,0.848,0.30951622,gt_nn
925,0.85,0.30544358,gt_nn
926,0.852,0.30137104,gt_nn
927,0.854,0.29729852,gt_nn
928,0.856,0.29322585,gt_nn
929,0.858,0.28915334,gt_nn
930,0.86,0.2850807,gt_nn
931,0.862,0.28100815,gt_nn
932,0.864,0.2769355,gt_nn
933,0.866,0.272863,gt_nn
934,0.868,0.26879045,gt_nn
935,0.87,0.2647178,gt_nn
936,0.872,0.26064527,gt_nn
937,0.874,0.25657263,gt_nn
938,0.876,0.2525001,gt_nn
939,0.878,0.24842744,gt_nn
940,0.88,0.24435492,gt_nn
941,0.882,0.24028225,gt_nn
942,0.884,0.23620974,gt_nn
943,0.886,0.23213719,gt_nn
944,0.888,0.22806455,gt_nn
945,0.89,0.22399202,gt_nn
946,0.892,0.21991938,gt_nn
947,0.894,0.21584684,gt_nn
948,0.896,0.21177419,gt_nn
949,0.898,0.20770165,gt_nn
950,0.9,0.20362914,gt_nn
951,0.902,0.19955648,gt_nn
952,0.904,0.19548395,gt_nn
953,0.906,0.1914113,gt_nn
954,0.908,0.18733878,gt_nn
955,0.91,0.18326612,gt_nn
956,0.912,0.1791936,gt_nn
957,0.914,0.17512105,gt_nn
958,0.916,0.1710484,gt_nn
959,0.918,0.16697589,gt_nn
960,0.92,0.16290322,gt_nn
961,0.922,0.1588307,gt_nn
962,0.924,0.15475805,gt_nn
963,0.926,0.15068552,gt_nn
964,0.928,0.146613,gt_nn
965,0.93,0.14254035,gt_nn
966,0.932,0.13846782,gt_nn
967,0.934,0.13439517,gt_nn
968,0.936,0.13032264,gt_nn
969,0.938,0.12624998,gt_nn
970,0.94,0.12217746,gt_nn
971,0.942,0.11810493,gt_nn
972,0.944,0.114032276,gt_nn
973,0.946,0.109959744,gt_nn
974,0.948,0.10588709,gt_nn
975,0.95,0.10181457,gt_nn
976,0.952,0.09774191,gt_nn
977,0.954,0.09366939,gt_nn
978,0.956,0.08959686,gt_nn
979,0.958,0.0855242,gt_nn
980,0.96,0.08145168,gt_nn
981,0.962,0.077379026,gt_nn
982,0.964,0.0733065,gt_nn
983,0.966,0.06923384,gt_nn
984,0.968,0.06516132,gt_nn
985,0.97,0.061088666,gt_nn
986,0.972,0.057016138,gt_nn
987,0.974,0.052943606,gt_nn
988,0.976,0.048870955,gt_nn
989,0.978,0.04479843,gt_nn
990,0.98,0.04072578,gt_nn
991,0.982,0.03665325,gt_nn
992,0.984,0.0325806,gt_nn
993,0.986,0.028508069,gt_nn
994,0.988,0.024435539,gt_nn
995,0.99,0.02036289,gt_nn
996,0.992,0.01629036,gt_nn
997,0.994,0.012217709,gt_nn
998,0.996,0.00814518,gt_nn
999,0.998,0.0040725293,gt_nn
1000,1.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_8000/obstacle_nn.csv <==
,X_x,value,name
0,-1.0,-0.5,obstacle_nn
1,-0.998,-0.5,obstacle_nn
2,-0.996,-0.5,obstacle_nn
3,-0.994,-0.5,obstacle_nn
4,-0.992,-0.5,obstacle_nn
5,-0.99,-0.5,obstacle_nn
6,-0.988,-0.5,obstacle_nn
7,-0.986,-0.5,obstacle_nn
8,-0.984,-0.5,obstacle_nn
9,-0.982,-0.5,obstacle_nn
10,-0.98,-0.5,obstacle_nn
11,-0.978,-0.5,obstacle_nn
12,-0.976,-0.5,obstacle_nn
13,-0.974,-0.5,obstacle_nn
14,-0.972,-0.5,obstacle_nn
15,-0.97,-0.5,obstacle_nn
16,-0.968,-0.5,obstacle_nn
17,-0.966,-0.5,obstacle_nn
18,-0.964,-0.5,obstacle_nn
19,-0.962,-0.5,obstacle_nn
20,-0.96,-0.5,obstacle_nn
21,-0.958,-0.5,obstacle_nn
22,-0.956,-0.5,obstacle_nn
23,-0.954,-0.5,obstacle_nn
24,-0.952,-0.5,obstacle_nn
25,-0.95,-0.5,obstacle_nn
26,-0.948,-0.5,obstacle_nn
27,-0.946,-0.5,obstacle_nn
28,-0.944,-0.5,obstacle_nn
29,-0.942,-0.5,obstacle_nn
30,-0.94,-0.5,obstacle_nn
31,-0.938,-0.5,obstacle_nn
32,-0.936,-0.5,obstacle_nn
33,-0.934,-0.5,obstacle_nn
34,-0.932,-0.5,obstacle_nn
35,-0.93,-0.5,obstacle_nn
36,-0.928,-0.5,obstacle_nn
37,-0.926,-0.5,obstacle_nn
38,-0.924,-0.5,obstacle_nn
39,-0.922,-0.5,obstacle_nn
40,-0.92,-0.5,obstacle_nn
41,-0.918,-0.5,obstacle_nn
42,-0.916,-0.5,obstacle_nn
43,-0.914,-0.5,obstacle_nn
44,-0.912,-0.5,obstacle_nn
45,-0.91,-0.5,obstacle_nn
46,-0.908,-0.5,obstacle_nn
47,-0.906,-0.5,obstacle_nn
48,-0.904,-0.5,obstacle_nn
49,-0.902,-0.5,obstacle_nn
50,-0.9,-0.5,obstacle_nn
51,-0.898,-0.5,obstacle_nn
52,-0.896,-0.5,obstacle_nn
53,-0.894,-0.5,obstacle_nn
54,-0.892,-0.5,obstacle_nn
55,-0.89,-0.5,obstacle_nn
56,-0.888,-0.5,obstacle_nn
57,-0.886,-0.5,obstacle_nn
58,-0.884,-0.5,obstacle_nn
59,-0.882,-0.5,obstacle_nn
60,-0.88,-0.5,obstacle_nn
61,-0.878,-0.5,obstacle_nn
62,-0.876,-0.5,obstacle_nn
63,-0.874,-0.5,obstacle_nn
64,-0.872,-0.5,obstacle_nn
65,-0.87,-0.5,obstacle_nn
66,-0.868,-0.50000006,obstacle_nn
67,-0.866,-0.5000006,obstacle_nn
68,-0.864,-0.50000465,obstacle_nn
69,-0.862,-0.5000324,obstacle_nn
70,-0.86,-0.50020194,obstacle_nn
71,-0.858,-0.5011493,obstacle_nn
72,-0.856,-0.50608206,obstacle_nn
73,-0.854,-0.5298806,obstacle_nn
74,-0.852,-0.6269946,obstacle_nn
75,-0.85,-0.8685601,obstacle_nn
76,-0.848,-1.0965705,obstacle_nn
77,-0.846,-1.1696191,obstacle_nn
78,-0.844,-1.1709318,obstacle_nn
79,-0.842,-1.1549523,obstacle_nn
80,-0.84,-1.1355827,obstacle_nn
81,-0.838,-1.1156471,obstacle_nn
82,-0.836,-1.0956728,obstacle_nn
83,-0.834,-1.0757521,obstacle_nn
84,-0.832,-1.055901,obstacle_nn
85,-0.83,-1.0361207,obstacle_nn
86,-0.828,-1.0164127,obstacle_nn
87,-0.826,-0.9967761,obstacle_nn
88,-0.824,-0.97721195,obstacle_nn
89,-0.822,-0.9577205,obstacle_nn
90,-0.82,-0.93830085,obstacle_nn
91,-0.818,-0.9189544,obstacle_nn
92,-0.816,-0.8996804,obstacle_nn
93,-0.814,-0.88047993,obstacle_nn
94,-0.812,-0.86135197,obstacle_nn
95,-0.81,-0.84229827,obstacle_nn
96,-0.808,-0.8233181,obstacle_nn
97,-0.806,-0.8044112,obstacle_nn
98,-0.804,-0.7855787,obstacle_nn
99,-0.802,-0.7668201,obstacle_nn
100,-0.8,-0.74813616,obstacle_nn
101,-0.798,-0.7295265,obstacle_nn
102,-0.796,-0.7109921,obstacle_nn
103,-0.794,-0.69253254,obstacle_nn
104,-0.792,-0.67414784,obstacle_nn
105,-0.79,-0.65583885,obstacle_nn
106,-0.788,-0.6376052,obstacle_nn
107,-0.786,-0.6194477,obstacle_nn
108,-0.784,-0.6013657,obstacle_nn
109,-0.782,-0.58336055,obstacle_nn
110,-0.78,-0.56543124,obstacle_nn
111,-0.778,-0.54757917,obstacle_nn
112,-0.776,-0.5298042,obstacle_nn
113,-0.774,-0.51210546,obstacle_nn
114,-0.772,-0.4944849,obstacle_nn
115,-0.77,-0.47694123,obstacle_nn
116,-0.768,-0.45947587,obstacle_nn
117,-0.766,-0.44208813,obstacle_nn
118,-0.764,-0.42477906,obstacle_nn
119,-0.762,-0.40754843,obstacle_nn
120,-0.76,-0.39039612,obstacle_nn
121,-0.758,-0.37332344,obstacle_nn
122,-0.756,-0.3563292,obstacle_nn
123,-0.754,-0.3394152,obstacle_nn
124,-0.752,-0.32258022,obstacle_nn
125,-0.75,-0.3058257,obstacle_nn
126,-0.748,-0.28915167,obstacle_nn
127,-0.746,-0.2725575,obstacle_nn
128,-0.744,-0.2560444,obstacle_nn
129,-0.742,-0.23961198,obstacle_nn
130,-0.74,-0.22326136,obstacle_nn
131,-0.738,-0.20699167,obstacle_nn
132,-0.736,-0.19080448,obstacle_nn
133,-0.734,-0.17469919,obstacle_nn
134,-0.732,-0.15867591,obstacle_nn
135,-0.73,-0.14273572,obstacle_nn
136,-0.728,-0.12687802,obstacle_nn
137,-0.726,-0.11110413,obstacle_nn
138,-0.724,-0.09541321,obstacle_nn
139,-0.722,-0.079806685,obstacle_nn
140,-0.72,-0.064284205,obstacle_nn
141,-0.718,-0.048845768,obstacle_nn
142,-0.716,-0.033492446,obstacle_nn
143,-0.714,-0.018223763,obstacle_nn
144,-0.712,-0.0030409098,obstacle_nn
145,-0.71,0.012056708,obstacle_nn
146,-0.708,0.02706778,obstacle_nn
147,-0.706,0.041993022,obstacle_nn
148,-0.704,0.05683106,obstacle_nn
149,-0.702,0.07158214,obstacle_nn
150,-0.7,0.08624625,obstacle_nn
151,-0.698,0.10082215,obstacle_nn
152,-0.696,0.11531043,obstacle_nn
153,-0.694,0.12970996,obstacle_nn
154,-0.692,0.14402103,obstacle_nn
155,-0.69,0.15824252,obstacle_nn
156,-0.688,0.17237449,obstacle_nn
157,-0.686,0.18641686,obstacle_nn
158,-0.684,0.20036864,obstacle_nn
159,-0.682,0.21423018,obstacle_nn
160,-0.68,0.22800004,obstacle_nn
161,-0.678,0.2416789,obstacle_nn
162,-0.676,0.25526547,obstacle_nn
163,-0.674,0.26875967,obstacle_nn
164,-0.672,0.2821616,obstacle_nn
165,-0.67,0.29546988,obstacle_nn
166,-0.668,0.30868495,obstacle_nn
167,-0.666,0.3218056,obstacle_nn
168,-0.664,0.33483207,obstacle_nn
169,-0.662,0.34776324,obstacle_nn
170,-0.66,0.36059904,obstacle_nn
171,-0.658,0.37333918,obstacle_nn
172,-0.656,0.38598263,obstacle_nn
173,-0.654,0.39852953,obstacle_nn
174,-0.652,0.41097867,obstacle_nn
175,-0.65,0.4233303,obstacle_nn
176,-0.648,0.43558317,obstacle_nn
177,-0.646,0.44773698,obstacle_nn
178,-0.644,0.45979178,obstacle_nn
179,-0.642,0.47174615,obstacle_nn
180,-0.64,0.48360026,obstacle_nn
181,-0.638,0.49535286,obstacle_nn
182,-0.636,0.507004,obstacle_nn
183,-0.634,0.51855254,obstacle_nn
184,-0.632,0.52999806,obstacle_nn
185,-0.63,0.54134035,obstacle_nn
186,-0.628,0.552578,obstacle_nn
187,-0.626,0.5637113,obstacle_nn
188,-0.624,0.5747385,obstacle_nn
189,-0.622,0.58566,obstacle_nn
190,-0.62,0.5964743,obstacle_nn
191,-0.618,0.6071812,obstacle_nn
192,-0.616,0.6177795,obstacle_nn
193,-0.614,0.6282687,obstacle_nn
194,-0.612,0.6386484,obstacle_nn
195,-0.61,0.6489172,obstacle_nn
196,-0.608,0.6590748,obstacle_nn
197,-0.606,0.66911983,obstacle_nn
198,-0.604,0.67905223,obstacle_nn
199,-0.602,0.6888703,obstacle_nn
200,-0.6,0.6985736,obstacle_nn
201,-0.598,0.70816135,obstacle_nn
202,-0.596,0.71763206,obstacle_nn
203,-0.594,0.7269856,obstacle_nn
204,-0.592,0.73622,obstacle_nn
205,-0.59,0.7453351,obstacle_nn
206,-0.588,0.7543292,obstacle_nn
207,-0.586,0.7632015,obstacle_nn
208,-0.584,0.7719511,obstacle_nn
209,-0.582,0.78057635,obstacle_nn
210,-0.58,0.78907645,obstacle_nn
211,-0.578,0.7974498,obstacle_nn
212,-0.576,0.80569553,obstacle_nn
213,-0.574,0.8138119,obstacle_nn
214,-0.572,0.8217976,obstacle_nn
215,-0.57,0.8296516,obstacle_nn
216,-0.568,0.8373718,obstacle_nn
217,-0.566,0.84495735,obstacle_nn
218,-0.564,0.8524058,obstacle_nn
219,-0.562,0.8597162,obstacle_nn
220,-0.56,0.86688614,obstacle_nn
221,-0.558,0.8739141,obstacle_nn
222,-0.556,0.88079846,obstacle_nn
223,-0.554,0.8875365,obstacle_nn
224,-0.552,0.89412665,obstacle_nn
225,-0.55,0.90056634,obstacle_nn
226,-0.548,0.90685344,obstacle_nn
227,-0.546,0.9129851,obstacle_nn
228,-0.544,0.9189588,obstacle_nn
229,-0.542,0.9247719,obstacle_nn
230,-0.54,0.9304211,obstacle_nn
231,-0.538,0.93590343,obstacle_nn
232,-0.536,0.94121516,obstacle_nn
233,-0.534,0.94635284,obstacle_nn
234,-0.532,0.95131207,obstacle_nn
235,-0.53,0.9560889,obstacle_nn
236,-0.528,0.9606781,obstacle_nn
237,-0.526,0.9650748,obstacle_nn
238,-0.524,0.9692731,obstacle_nn
239,-0.522,0.97326636,obstacle_nn
240,-0.52,0.97704756,obstacle_nn
241,-0.518,0.9806082,obstacle_nn
242,-0.516,0.98393905,obstacle_nn
243,-0.514,0.9870286,obstacle_nn
244,-0.512,0.9898639,obstacle_nn
245,-0.51,0.99242854,obstacle_nn
246,-0.508,0.99470186,obstacle_nn
247,-0.506,0.9966563,obstacle_nn
248,-0.504,0.9982523,obstacle_nn
249,-0.502,0.9994235,obstacle_nn
250,-0.5,1.0,obstacle_nn
251,-0.498,0.9994235,obstacle_nn
252,-0.496,0.9982523,obstacle_nn
253,-0.494,0.9966563,obstacle_nn
254,-0.492,0.99470186,obstacle_nn
255,-0.49,0.99242854,obstacle_nn
256,-0.488,0.9898639,obstacle_nn
257,-0.486,0.9870286,obstacle_nn
258,-0.484,0.98393893,obstacle_nn
259,-0.482,0.9806082,obstacle_nn
260,-0.48,0.97704756,obstacle_nn
261,-0.478,0.97326636,obstacle_nn
262,-0.476,0.9692731,obstacle_nn
263,-0.474,0.9650749,obstacle_nn
264,-0.472,0.9606781,obstacle_nn
265,-0.47,0.9560888,obstacle_nn
266,-0.468,0.95131207,obstacle_nn
267,-0.466,0.9463527,obstacle_nn
268,-0.464,0.94121516,obstacle_nn
269,-0.462,0.93590343,obstacle_nn
270,-0.46,0.93042123,obstacle_nn
271,-0.458,0.9247719,obstacle_nn
272,-0.456,0.9189589,obstacle_nn
273,-0.454,0.9129851,obstacle_nn
274,-0.452,0.9068533,obstacle_nn
275,-0.45,0.90056634,obstacle_nn
276,-0.448,0.89412665,obstacle_nn
277,-0.446,0.88753664,obstacle_nn
278,-0.444,0.88079846,obstacle_nn
279,-0.442,0.87391424,obstacle_nn
280,-0.44,0.86688614,obstacle_nn
281,-0.438,0.85971606,obstacle_nn
282,-0.436,0.8524058,obstacle_nn
283,-0.434,0.8449571,obstacle_nn
284,-0.432,0.83737195,obstacle_nn
285,-0.43,0.8296516,obstacle_nn
286,-0.428,0.8217977,obstacle_nn
287,-0.426,0.8138119,obstacle_nn
288,-0.424,0.8056954,obstacle_nn
289,-0.422,0.7974498,obstacle_nn
290,-0.42,0.7890763,obstacle_nn
291,-0.418,0.78057647,obstacle_nn
292,-0.416,0.7719511,obstacle_nn
293,-0.414,0.7632016,obstacle_nn
294,-0.412,0.7543292,obstacle_nn
295,-0.41,0.745335,obstacle_nn
296,-0.408,0.73622,obstacle_nn
297,-0.406,0.72698545,obstacle_nn
298,-0.404,0.7176323,obstacle_nn
299,-0.402,0.70816135,obstacle_nn
300,-0.4,0.6985736,obstacle_nn
301,-0.398,0.6888703,obstacle_nn
302,-0.396,0.6790521,obstacle_nn
303,-0.394,0.66911983,obstacle_nn
304,-0.392,0.65907466,obstacle_nn
305,-0.39,0.6489172,obstacle_nn
306,-0.388,0.6386484,obstacle_nn
307,-0.386,0.62826884,obstacle_nn
308,-0.384,0.6177795,obstacle_nn
309,-0.382,0.6071811,obstacle_nn
310,-0.38,0.5964743,obstacle_nn
311,-0.378,0.58565986,obstacle_nn
312,-0.376,0.5747385,obstacle_nn
313,-0.374,0.5637113,obstacle_nn
314,-0.372,0.5525782,obstacle_nn
315,-0.37,0.54134035,obstacle_nn
316,-0.368,0.5299982,obstacle_nn
317,-0.366,0.51855254,obstacle_nn
318,-0.364,0.5070038,obstacle_nn
319,-0.362,0.49535286,obstacle_nn
320,-0.36,0.48360026,obstacle_nn
321,-0.358,0.47174633,obstacle_nn
322,-0.356,0.45979178,obstacle_nn
323,-0.354,0.44773722,obstacle_nn
324,-0.352,0.43558317,obstacle_nn
325,-0.35,0.42333013,obstacle_nn
326,-0.348,0.41097867,obstacle_nn
327,-0.346,0.39852935,obstacle_nn
328,-0.344,0.3859828,obstacle_nn
329,-0.342,0.37333918,obstacle_nn
330,-0.34,0.36059916,obstacle_nn
331,-0.338,0.34776324,obstacle_nn
332,-0.336,0.33483195,obstacle_nn
333,-0.334,0.3218056,obstacle_nn
334,-0.332,0.30868477,obstacle_nn
335,-0.33,0.29547006,obstacle_nn
336,-0.328,0.2821616,obstacle_nn
337,-0.326,0.2687599,obstacle_nn
338,-0.324,0.25526547,obstacle_nn
339,-0.322,0.24167871,obstacle_nn
340,-0.32,0.22800004,obstacle_nn
341,-0.318,0.21422988,obstacle_nn
342,-0.316,0.20036888,obstacle_nn
343,-0.314,0.18641686,obstacle_nn
344,-0.312,0.17237473,obstacle_nn
345,-0.31,0.15824252,obstacle_nn
346,-0.308,0.1440208,obstacle_nn
347,-0.306,0.12970996,obstacle_nn
348,-0.304,0.11531031,obstacle_nn
349,-0.302,0.10082215,obstacle_nn
350,-0.3,0.08624625,obstacle_nn
351,-0.298,0.07158232,obstacle_nn
352,-0.296,0.05683106,obstacle_nn
353,-0.294,0.041992784,obstacle_nn
354,-0.292,0.02706778,obstacle_nn
355,-0.29,0.01205641,obstacle_nn
356,-0.288,-0.0030409098,obstacle_nn
357,-0.286,-0.018223763,obstacle_nn
358,-0.284,-0.033492208,obstacle_nn
359,-0.282,-0.048845768,obstacle_nn
360,-0.28,-0.06428397,obstacle_nn
361,-0.278,-0.079806685,obstacle_nn
362,-0.276,-0.09541345,obstacle_nn
363,-0.274,-0.11110413,obstacle_nn
364,-0.272,-0.12687802,obstacle_nn
365,-0.27,-0.1427356,obstacle_nn
366,-0.268,-0.15867591,obstacle_nn
367,-0.266,-0.17469907,obstacle_nn
368,-0.264,-0.19080448,obstacle_nn
369,-0.262,-0.20699203,obstacle_nn
370,-0.26,-0.22326136,obstacle_nn
371,-0.258,-0.23961222,obstacle_nn
372,-0.256,-0.25604415,obstacle_nn
373,-0.254,-0.2725575,obstacle_nn
374,-0.252,-0.28915143,obstacle_nn
375,-0.25,-0.3058257,obstacle_nn
376,-0.248,-0.32258046,obstacle_nn
377,-0.246,-0.3394152,obstacle_nn
378,-0.244,-0.3563292,obstacle_nn
379,-0.242,-0.37332344,obstacle_nn
380,-0.24,-0.39039612,obstacle_nn
381,-0.238,-0.4075482,obstacle_nn
382,-0.236,-0.42477906,obstacle_nn
383,-0.234,-0.44208837,obstacle_nn
384,-0.232,-0.45947587,obstacle_nn
385,-0.23,-0.47694123,obstacle_nn
386,-0.228,-0.4944849,obstacle_nn
387,-0.226,-0.51210546,obstacle_nn
388,-0.224,-0.52980375,obstacle_nn
389,-0.222,-0.54757917,obstacle_nn
390,-0.22,-0.5654316,obstacle_nn
391,-0.218,-0.58336055,obstacle_nn
392,-0.216,-0.6013657,obstacle_nn
393,-0.214,-0.6194477,obstacle_nn
394,-0.212,-0.6376052,obstacle_nn
395,-0.21,-0.65583885,obstacle_nn
396,-0.208,-0.67414784,obstacle_nn
397,-0.206,-0.6925323,obstacle_nn
398,-0.204,-0.7109921,obstacle_nn
399,-0.202,-0.7295265,obstacle_nn
400,-0.2,-0.74813616,obstacle_nn
401,-0.198,-0.7668201,obstacle_nn
402,-0.196,-0.7855787,obstacle_nn
403,-0.194,-0.8044112,obstacle_nn
404,-0.192,-0.82331777,obstacle_nn
405,-0.19,-0.84229827,obstacle_nn
406,-0.188,-0.86135244,obstacle_nn
407,-0.186,-0.88047993,obstacle_nn
408,-0.184,-0.8996804,obstacle_nn
409,-0.182,-0.9189544,obstacle_nn
410,-0.18,-0.93830085,obstacle_nn
411,-0.178,-0.9577203,obstacle_nn
412,-0.176,-0.97721195,obstacle_nn
413,-0.174,-0.9967762,obstacle_nn
414,-0.172,-1.0164127,obstacle_nn
415,-0.17,-1.0361207,obstacle_nn
416,-0.168,-1.055901,obstacle_nn
417,-0.166,-1.0757521,obstacle_nn
418,-0.164,-1.0956726,obstacle_nn
419,-0.162,-1.1156471,obstacle_nn
420,-0.16,-1.1355829,obstacle_nn
421,-0.158,-1.1549523,obstacle_nn
422,-0.156,-1.1709318,obstacle_nn
423,-0.154,-1.1696191,obstacle_nn
424,-0.152,-1.0965705,obstacle_nn
425,-0.15,-0.86856425,obstacle_nn
426,-0.148,-0.6269946,obstacle_nn
427,-0.146,-0.5298799,obstacle_nn
428,-0.144,-0.50608206,obstacle_nn
429,-0.142,-0.5011493,obstacle_nn
430,-0.14,-0.50020194,obstacle_nn
431,-0.138,-0.5000324,obstacle_nn
432,-0.136,-0.50000465,obstacle_nn
433,-0.134,-0.5000006,obstacle_nn
434,-0.132,-0.50000006,obstacle_nn
435,-0.13,-0.5,obstacle_nn
436,-0.128,-0.5,obstacle_nn
437,-0.126,-0.5,obstacle_nn
438,-0.124,-0.5,obstacle_nn
439,-0.122,-0.5,obstacle_nn
440,-0.12,-0.5,obstacle_nn
441,-0.118,-0.5,obstacle_nn
442,-0.116,-0.5,obstacle_nn
443,-0.114,-0.5,obstacle_nn
444,-0.112,-0.5,obstacle_nn
445,-0.11,-0.5,obstacle_nn
446,-0.108,-0.5,obstacle_nn
447,-0.106,-0.5,obstacle_nn
448,-0.104,-0.5,obstacle_nn
449,-0.102,-0.5,obstacle_nn
450,-0.1,-0.5,obstacle_nn
451,-0.098,-0.5,obstacle_nn
452,-0.096,-0.5,obstacle_nn
453,-0.094,-0.5,obstacle_nn
454,-0.092,-0.5,obstacle_nn
455,-0.09,-0.5,obstacle_nn
456,-0.088,-0.5,obstacle_nn
457,-0.086,-0.5,obstacle_nn
458,-0.084,-0.5,obstacle_nn
459,-0.082,-0.5,obstacle_nn
460,-0.08,-0.5,obstacle_nn
461,-0.078,-0.5,obstacle_nn
462,-0.076,-0.5,obstacle_nn
463,-0.074,-0.5,obstacle_nn
464,-0.072,-0.5,obstacle_nn
465,-0.07,-0.5,obstacle_nn
466,-0.068,-0.5,obstacle_nn
467,-0.066,-0.5,obstacle_nn
468,-0.064,-0.5,obstacle_nn
469,-0.062,-0.5,obstacle_nn
470,-0.06,-0.5,obstacle_nn
471,-0.058,-0.5,obstacle_nn
472,-0.056,-0.5,obstacle_nn
473,-0.054,-0.5,obstacle_nn
474,-0.052,-0.5,obstacle_nn
475,-0.05,-0.5,obstacle_nn
476,-0.048,-0.5,obstacle_nn
477,-0.046,-0.5,obstacle_nn
478,-0.044,-0.5,obstacle_nn
479,-0.042,-0.5,obstacle_nn
480,-0.04,-0.5,obstacle_nn
481,-0.038,-0.5,obstacle_nn
482,-0.036,-0.5,obstacle_nn
483,-0.034,-0.5,obstacle_nn
484,-0.032,-0.5,obstacle_nn
485,-0.03,-0.5,obstacle_nn
486,-0.028,-0.5,obstacle_nn
487,-0.026,-0.5,obstacle_nn
488,-0.024,-0.5,obstacle_nn
489,-0.022,-0.5,obstacle_nn
490,-0.02,-0.5,obstacle_nn
491,-0.018,-0.5,obstacle_nn
492,-0.016,-0.5,obstacle_nn
493,-0.014,-0.5,obstacle_nn
494,-0.012,-0.5,obstacle_nn
495,-0.01,-0.5,obstacle_nn
496,-0.008,-0.5,obstacle_nn
497,-0.006,-0.5,obstacle_nn
498,-0.004,-0.5,obstacle_nn
499,-0.002,-0.5,obstacle_nn
500,0.0,-0.5,obstacle_nn
501,0.002,-0.5,obstacle_nn
502,0.004,-0.5,obstacle_nn
503,0.006,-0.5,obstacle_nn
504,0.008,-0.5,obstacle_nn
505,0.01,-0.5,obstacle_nn
506,0.012,-0.5,obstacle_nn
507,0.014,-0.5,obstacle_nn
508,0.016,-0.5,obstacle_nn
509,0.018,-0.5,obstacle_nn
510,0.02,-0.5,obstacle_nn
511,0.022,-0.5,obstacle_nn
512,0.024,-0.5,obstacle_nn
513,0.026,-0.5,obstacle_nn
514,0.028,-0.5,obstacle_nn
515,0.03,-0.5,obstacle_nn
516,0.032,-0.5,obstacle_nn
517,0.034,-0.5,obstacle_nn
518,0.036,-0.5,obstacle_nn
519,0.038,-0.5,obstacle_nn
520,0.04,-0.5,obstacle_nn
521,0.042,-0.5,obstacle_nn
522,0.044,-0.5,obstacle_nn
523,0.046,-0.5,obstacle_nn
524,0.048,-0.5,obstacle_nn
525,0.05,-0.5,obstacle_nn
526,0.052,-0.5,obstacle_nn
527,0.054,-0.5,obstacle_nn
528,0.056,-0.5,obstacle_nn
529,0.058,-0.5,obstacle_nn
530,0.06,-0.5,obstacle_nn
531,0.062,-0.5,obstacle_nn
532,0.064,-0.5,obstacle_nn
533,0.066,-0.5,obstacle_nn
534,0.068,-0.5,obstacle_nn
535,0.07,-0.5,obstacle_nn
536,0.072,-0.5,obstacle_nn
537,0.074,-0.5,obstacle_nn
538,0.076,-0.5,obstacle_nn
539,0.078,-0.5,obstacle_nn
540,0.08,-0.5,obstacle_nn
541,0.082,-0.5,obstacle_nn
542,0.084,-0.5,obstacle_nn
543,0.086,-0.5,obstacle_nn
544,0.088,-0.5,obstacle_nn
545,0.09,-0.5,obstacle_nn
546,0.092,-0.5,obstacle_nn
547,0.094,-0.5,obstacle_nn
548,0.096,-0.5,obstacle_nn
549,0.098,-0.5,obstacle_nn
550,0.1,-0.5,obstacle_nn
551,0.102,-0.5,obstacle_nn
552,0.104,-0.5,obstacle_nn
553,0.106,-0.5,obstacle_nn
554,0.108,-0.5,obstacle_nn
555,0.11,-0.5,obstacle_nn
556,0.112,-0.5,obstacle_nn
557,0.114,-0.5,obstacle_nn
558,0.116,-0.5,obstacle_nn
559,0.118,-0.5,obstacle_nn
560,0.12,-0.5,obstacle_nn
561,0.122,-0.5,obstacle_nn
562,0.124,-0.5,obstacle_nn
563,0.126,-0.5,obstacle_nn
564,0.128,-0.5,obstacle_nn
565,0.13,-0.5,obstacle_nn
566,0.132,-0.50000006,obstacle_nn
567,0.134,-0.5000006,obstacle_nn
568,0.136,-0.50000465,obstacle_nn
569,0.138,-0.5000324,obstacle_nn
570,0.14,-0.50020194,obstacle_nn
571,0.142,-0.5011493,obstacle_nn
572,0.144,-0.50608206,obstacle_nn
573,0.146,-0.5298799,obstacle_nn
574,0.148,-0.6269946,obstacle_nn
575,0.15,-0.86856425,obstacle_nn
576,0.152,-1.0965705,obstacle_nn
577,0.154,-1.1696191,obstacle_nn
578,0.156,-1.1709318,obstacle_nn
579,0.158,-1.1549523,obstacle_nn
580,0.16,-1.1355829,obstacle_nn
581,0.162,-1.1156471,obstacle_nn
582,0.164,-1.0956726,obstacle_nn
583,0.166,-1.0757521,obstacle_nn
584,0.168,-1.055901,obstacle_nn
585,0.17,-1.0361207,obstacle_nn
586,0.172,-1.0164127,obstacle_nn
587,0.174,-0.9967762,obstacle_nn
588,0.176,-0.97721195,obstacle_nn
589,0.178,-0.9577203,obstacle_nn
590,0.18,-0.93830085,obstacle_nn
591,0.182,-0.9189544,obstacle_nn
592,0.184,-0.8996804,obstacle_nn
593,0.186,-0.88047993,obstacle_nn
594,0.188,-0.86135244,obstacle_nn
595,0.19,-0.84229827,obstacle_nn
596,0.192,-0.82331777,obstacle_nn
597,0.194,-0.8044112,obstacle_nn
598,0.196,-0.7855787,obstacle_nn
599,0.198,-0.7668201,obstacle_nn
600,0.2,-0.74813616,obstacle_nn
601,0.202,-0.7295265,obstacle_nn
602,0.204,-0.7109921,obstacle_nn
603,0.206,-0.6925323,obstacle_nn
604,0.208,-0.67414784,obstacle_nn
605,0.21,-0.65583885,obstacle_nn
606,0.212,-0.6376052,obstacle_nn
607,0.214,-0.6194477,obstacle_nn
608,0.216,-0.6013657,obstacle_nn
609,0.218,-0.58336055,obstacle_nn
610,0.22,-0.5654316,obstacle_nn
611,0.222,-0.54757917,obstacle_nn
612,0.224,-0.52980375,obstacle_nn
613,0.226,-0.51210546,obstacle_nn
614,0.228,-0.4944849,obstacle_nn
615,0.23,-0.47694123,obstacle_nn
616,0.232,-0.45947587,obstacle_nn
617,0.234,-0.44208837,obstacle_nn
618,0.236,-0.42477906,obstacle_nn
619,0.238,-0.4075482,obstacle_nn
620,0.24,-0.39039612,obstacle_nn
621,0.242,-0.37332344,obstacle_nn
622,0.244,-0.3563292,obstacle_nn
623,0.246,-0.3394152,obstacle_nn
624,0.248,-0.32258046,obstacle_nn
625,0.25,-0.3058257,obstacle_nn
626,0.252,-0.28915143,obstacle_nn
627,0.254,-0.2725575,obstacle_nn
628,0.256,-0.25604415,obstacle_nn
629,0.258,-0.23961222,obstacle_nn
630,0.26,-0.22326136,obstacle_nn
631,0.262,-0.20699203,obstacle_nn
632,0.264,-0.19080448,obstacle_nn
633,0.266,-0.17469907,obstacle_nn
634,0.268,-0.15867591,obstacle_nn
635,0.27,-0.1427356,obstacle_nn
636,0.272,-0.12687802,obstacle_nn
637,0.274,-0.11110413,obstacle_nn
638,0.276,-0.09541345,obstacle_nn
639,0.278,-0.079806685,obstacle_nn
640,0.28,-0.06428397,obstacle_nn
641,0.282,-0.048845768,obstacle_nn
642,0.284,-0.033492208,obstacle_nn
643,0.286,-0.018223763,obstacle_nn
644,0.288,-0.0030409098,obstacle_nn
645,0.29,0.01205641,obstacle_nn
646,0.292,0.02706778,obstacle_nn
647,0.294,0.041992784,obstacle_nn
648,0.296,0.05683106,obstacle_nn
649,0.298,0.07158232,obstacle_nn
650,0.3,0.08624625,obstacle_nn
651,0.302,0.10082215,obstacle_nn
652,0.304,0.11531031,obstacle_nn
653,0.306,0.12970996,obstacle_nn
654,0.308,0.1440208,obstacle_nn
655,0.31,0.15824252,obstacle_nn
656,0.312,0.17237473,obstacle_nn
657,0.314,0.18641686,obstacle_nn
658,0.316,0.20036888,obstacle_nn
659,0.318,0.21422988,obstacle_nn
660,0.32,0.22800004,obstacle_nn
661,0.322,0.24167871,obstacle_nn
662,0.324,0.25526547,obstacle_nn
663,0.326,0.2687599,obstacle_nn
664,0.328,0.2821616,obstacle_nn
665,0.33,0.29547006,obstacle_nn
666,0.332,0.30868477,obstacle_nn
667,0.334,0.3218056,obstacle_nn
668,0.336,0.33483195,obstacle_nn
669,0.338,0.34776324,obstacle_nn
670,0.34,0.36059916,obstacle_nn
671,0.342,0.37333918,obstacle_nn
672,0.344,0.3859828,obstacle_nn
673,0.346,0.39852935,obstacle_nn
674,0.348,0.41097867,obstacle_nn
675,0.35,0.42333013,obstacle_nn
676,0.352,0.43558317,obstacle_nn
677,0.354,0.44773722,obstacle_nn
678,0.356,0.45979178,obstacle_nn
679,0.358,0.47174633,obstacle_nn
680,0.36,0.48360026,obstacle_nn
681,0.362,0.49535286,obstacle_nn
682,0.364,0.5070038,obstacle_nn
683,0.366,0.51855254,obstacle_nn
684,0.368,0.5299982,obstacle_nn
685,0.37,0.54134035,obstacle_nn
686,0.372,0.5525782,obstacle_nn
687,0.374,0.5637113,obstacle_nn
688,0.376,0.5747385,obstacle_nn
689,0.378,0.58565986,obstacle_nn
690,0.38,0.5964743,obstacle_nn
691,0.382,0.6071811,obstacle_nn
692,0.384,0.6177795,obstacle_nn
693,0.386,0.62826884,obstacle_nn
694,0.388,0.6386484,obstacle_nn
695,0.39,0.6489172,obstacle_nn
696,0.392,0.65907466,obstacle_nn
697,0.394,0.66911983,obstacle_nn
698,0.396,0.6790521,obstacle_nn
699,0.398,0.6888703,obstacle_nn
700,0.4,0.6985736,obstacle_nn
701,0.402,0.70816135,obstacle_nn
702,0.404,0.7176323,obstacle_nn
703,0.406,0.72698545,obstacle_nn
704,0.408,0.73622,obstacle_nn
705,0.41,0.745335,obstacle_nn
706,0.412,0.7543292,obstacle_nn
707,0.414,0.7632016,obstacle_nn
708,0.416,0.7719511,obstacle_nn
709,0.418,0.78057647,obstacle_nn
710,0.42,0.7890763,obstacle_nn
711,0.422,0.7974498,obstacle_nn
712,0.424,0.8056954,obstacle_nn
713,0.426,0.8138119,obstacle_nn
714,0.428,0.8217977,obstacle_nn
715,0.43,0.8296516,obstacle_nn
716,0.432,0.83737195,obstacle_nn
717,0.434,0.8449571,obstacle_nn
718,0.436,0.8524058,obstacle_nn
719,0.438,0.85971606,obstacle_nn
720,0.44,0.86688614,obstacle_nn
721,0.442,0.87391424,obstacle_nn
722,0.444,0.88079846,obstacle_nn
723,0.446,0.88753664,obstacle_nn
724,0.448,0.89412665,obstacle_nn
725,0.45,0.90056634,obstacle_nn
726,0.452,0.9068533,obstacle_nn
727,0.454,0.9129851,obstacle_nn
728,0.456,0.9189589,obstacle_nn
729,0.458,0.9247719,obstacle_nn
730,0.46,0.93042123,obstacle_nn
731,0.462,0.93590343,obstacle_nn
732,0.464,0.94121516,obstacle_nn
733,0.466,0.9463527,obstacle_nn
734,0.468,0.95131207,obstacle_nn
735,0.47,0.9560888,obstacle_nn
736,0.472,0.9606781,obstacle_nn
737,0.474,0.9650749,obstacle_nn
738,0.476,0.9692731,obstacle_nn
739,0.478,0.97326636,obstacle_nn
740,0.48,0.97704756,obstacle_nn
741,0.482,0.9806082,obstacle_nn
742,0.484,0.98393893,obstacle_nn
743,0.486,0.9870286,obstacle_nn
744,0.488,0.9898639,obstacle_nn
745,0.49,0.99242854,obstacle_nn
746,0.492,0.99470186,obstacle_nn
747,0.494,0.9966563,obstacle_nn
748,0.496,0.9982523,obstacle_nn
749,0.498,0.9994235,obstacle_nn
750,0.5,1.0,obstacle_nn
751,0.502,0.9994235,obstacle_nn
752,0.504,0.9982523,obstacle_nn
753,0.506,0.9966563,obstacle_nn
754,0.508,0.99470186,obstacle_nn
755,0.51,0.99242854,obstacle_nn
756,0.512,0.9898639,obstacle_nn
757,0.514,0.9870286,obstacle_nn
758,0.516,0.98393905,obstacle_nn
759,0.518,0.9806082,obstacle_nn
760,0.52,0.97704756,obstacle_nn
761,0.522,0.97326636,obstacle_nn
762,0.524,0.9692731,obstacle_nn
763,0.526,0.9650748,obstacle_nn
764,0.528,0.9606781,obstacle_nn
765,0.53,0.9560889,obstacle_nn
766,0.532,0.95131207,obstacle_nn
767,0.534,0.94635284,obstacle_nn
768,0.536,0.94121516,obstacle_nn
769,0.538,0.93590343,obstacle_nn
770,0.54,0.9304211,obstacle_nn
771,0.542,0.9247719,obstacle_nn
772,0.544,0.9189588,obstacle_nn
773,0.546,0.9129851,obstacle_nn
774,0.548,0.90685344,obstacle_nn
775,0.55,0.90056634,obstacle_nn
776,0.552,0.89412665,obstacle_nn
777,0.554,0.8875365,obstacle_nn
778,0.556,0.88079846,obstacle_nn
779,0.558,0.8739141,obstacle_nn
780,0.56,0.86688614,obstacle_nn
781,0.562,0.8597162,obstacle_nn
782,0.564,0.8524058,obstacle_nn
783,0.566,0.84495735,obstacle_nn
784,0.568,0.8373718,obstacle_nn
785,0.57,0.8296516,obstacle_nn
786,0.572,0.8217976,obstacle_nn
787,0.574,0.8138119,obstacle_nn
788,0.576,0.80569553,obstacle_nn
789,0.578,0.7974498,obstacle_nn
790,0.58,0.78907645,obstacle_nn
791,0.582,0.78057635,obstacle_nn
792,0.584,0.7719511,obstacle_nn
793,0.586,0.7632015,obstacle_nn
794,0.588,0.7543292,obstacle_nn
795,0.59,0.7453351,obstacle_nn
796,0.592,0.73622,obstacle_nn
797,0.594,0.7269856,obstacle_nn
798,0.596,0.71763206,obstacle_nn
799,0.598,0.70816135,obstacle_nn
800,0.6,0.6985736,obstacle_nn
801,0.602,0.6888703,obstacle_nn
802,0.604,0.67905223,obstacle_nn
803,0.606,0.66911983,obstacle_nn
804,0.608,0.6590748,obstacle_nn
805,0.61,0.6489172,obstacle_nn
806,0.612,0.6386484,obstacle_nn
807,0.614,0.6282687,obstacle_nn
808,0.616,0.6177795,obstacle_nn
809,0.618,0.6071812,obstacle_nn
810,0.62,0.5964743,obstacle_nn
811,0.622,0.58566,obstacle_nn
812,0.624,0.5747385,obstacle_nn
813,0.626,0.5637113,obstacle_nn
814,0.628,0.552578,obstacle_nn
815,0.63,0.54134035,obstacle_nn
816,0.632,0.52999806,obstacle_nn
817,0.634,0.51855254,obstacle_nn
818,0.636,0.507004,obstacle_nn
819,0.638,0.49535286,obstacle_nn
820,0.64,0.48360026,obstacle_nn
821,0.642,0.47174615,obstacle_nn
822,0.644,0.45979178,obstacle_nn
823,0.646,0.44773698,obstacle_nn
824,0.648,0.43558317,obstacle_nn
825,0.65,0.4233303,obstacle_nn
826,0.652,0.41097867,obstacle_nn
827,0.654,0.39852953,obstacle_nn
828,0.656,0.38598263,obstacle_nn
829,0.658,0.37333918,obstacle_nn
830,0.66,0.36059904,obstacle_nn
831,0.662,0.34776324,obstacle_nn
832,0.664,0.33483207,obstacle_nn
833,0.666,0.3218056,obstacle_nn
834,0.668,0.30868495,obstacle_nn
835,0.67,0.29546988,obstacle_nn
836,0.672,0.2821616,obstacle_nn
837,0.674,0.26875967,obstacle_nn
838,0.676,0.25526547,obstacle_nn
839,0.678,0.2416789,obstacle_nn
840,0.68,0.22800004,obstacle_nn
841,0.682,0.21423018,obstacle_nn
842,0.684,0.20036864,obstacle_nn
843,0.686,0.18641686,obstacle_nn
844,0.688,0.17237449,obstacle_nn
845,0.69,0.15824252,obstacle_nn
846,0.692,0.14402103,obstacle_nn
847,0.694,0.12970996,obstacle_nn
848,0.696,0.11531043,obstacle_nn
849,0.698,0.10082215,obstacle_nn
850,0.7,0.08624625,obstacle_nn
851,0.702,0.07158214,obstacle_nn
852,0.704,0.05683106,obstacle_nn
853,0.706,0.041993022,obstacle_nn
854,0.708,0.02706778,obstacle_nn
855,0.71,0.012056708,obstacle_nn
856,0.712,-0.0030409098,obstacle_nn
857,0.714,-0.018223763,obstacle_nn
858,0.716,-0.033492446,obstacle_nn
859,0.718,-0.048845768,obstacle_nn
860,0.72,-0.064284205,obstacle_nn
861,0.722,-0.079806685,obstacle_nn
862,0.724,-0.09541321,obstacle_nn
863,0.726,-0.11110413,obstacle_nn
864,0.728,-0.12687802,obstacle_nn
865,0.73,-0.14273572,obstacle_nn
866,0.732,-0.15867591,obstacle_nn
867,0.734,-0.17469919,obstacle_nn
868,0.736,-0.19080448,obstacle_nn
869,0.738,-0.20699167,obstacle_nn
870,0.74,-0.22326136,obstacle_nn
871,0.742,-0.23961198,obstacle_nn
872,0.744,-0.2560444,obstacle_nn
873,0.746,-0.2725575,obstacle_nn
874,0.748,-0.28915167,obstacle_nn
875,0.75,-0.3058257,obstacle_nn
876,0.752,-0.32258022,obstacle_nn
877,0.754,-0.3394152,obstacle_nn
878,0.756,-0.3563292,obstacle_nn
879,0.758,-0.37332344,obstacle_nn
880,0.76,-0.39039612,obstacle_nn
881,0.762,-0.40754843,obstacle_nn
882,0.764,-0.42477906,obstacle_nn
883,0.766,-0.44208813,obstacle_nn
884,0.768,-0.45947587,obstacle_nn
885,0.77,-0.47694123,obstacle_nn
886,0.772,-0.4944849,obstacle_nn
887,0.774,-0.51210546,obstacle_nn
888,0.776,-0.5298042,obstacle_nn
889,0.778,-0.54757917,obstacle_nn
890,0.78,-0.56543124,obstacle_nn
891,0.782,-0.58336055,obstacle_nn
892,0.784,-0.6013657,obstacle_nn
893,0.786,-0.6194477,obstacle_nn
894,0.788,-0.6376052,obstacle_nn
895,0.79,-0.65583885,obstacle_nn
896,0.792,-0.67414784,obstacle_nn
897,0.794,-0.69253254,obstacle_nn
898,0.796,-0.7109921,obstacle_nn
899,0.798,-0.7295265,obstacle_nn
900,0.8,-0.74813616,obstacle_nn
901,0.802,-0.7668201,obstacle_nn
902,0.804,-0.7855787,obstacle_nn
903,0.806,-0.8044112,obstacle_nn
904,0.808,-0.8233181,obstacle_nn
905,0.81,-0.84229827,obstacle_nn
906,0.812,-0.86135197,obstacle_nn
907,0.814,-0.88047993,obstacle_nn
908,0.816,-0.8996804,obstacle_nn
909,0.818,-0.9189544,obstacle_nn
910,0.82,-0.93830085,obstacle_nn
911,0.822,-0.9577205,obstacle_nn
912,0.824,-0.97721195,obstacle_nn
913,0.826,-0.9967761,obstacle_nn
914,0.828,-1.0164127,obstacle_nn
915,0.83,-1.0361207,obstacle_nn
916,0.832,-1.055901,obstacle_nn
917,0.834,-1.0757521,obstacle_nn
918,0.836,-1.0956728,obstacle_nn
919,0.838,-1.1156471,obstacle_nn
920,0.84,-1.1355827,obstacle_nn
921,0.842,-1.1549523,obstacle_nn
922,0.844,-1.1709318,obstacle_nn
923,0.846,-1.1696191,obstacle_nn
924,0.848,-1.0965705,obstacle_nn
925,0.85,-0.8685601,obstacle_nn
926,0.852,-0.6269946,obstacle_nn
927,0.854,-0.5298806,obstacle_nn
928,0.856,-0.50608206,obstacle_nn
929,0.858,-0.5011493,obstacle_nn
930,0.86,-0.50020194,obstacle_nn
931,0.862,-0.5000324,obstacle_nn
932,0.864,-0.50000465,obstacle_nn
933,0.866,-0.5000006,obstacle_nn
934,0.868,-0.50000006,obstacle_nn
935,0.87,-0.5,obstacle_nn
936,0.872,-0.5,obstacle_nn
937,0.874,-0.5,obstacle_nn
938,0.876,-0.5,obstacle_nn
939,0.878,-0.5,obstacle_nn
940,0.88,-0.5,obstacle_nn
941,0.882,-0.5,obstacle_nn
942,0.884,-0.5,obstacle_nn
943,0.886,-0.5,obstacle_nn
944,0.888,-0.5,obstacle_nn
945,0.89,-0.5,obstacle_nn
946,0.892,-0.5,obstacle_nn
947,0.894,-0.5,obstacle_nn
948,0.896,-0.5,obstacle_nn
949,0.898,-0.5,obstacle_nn
950,0.9,-0.5,obstacle_nn
951,0.902,-0.5,obstacle_nn
952,0.904,-0.5,obstacle_nn
953,0.906,-0.5,obstacle_nn
954,0.908,-0.5,obstacle_nn
955,0.91,-0.5,obstacle_nn
956,0.912,-0.5,obstacle_nn
957,0.914,-0.5,obstacle_nn
958,0.916,-0.5,obstacle_nn
959,0.918,-0.5,obstacle_nn
960,0.92,-0.5,obstacle_nn
961,0.922,-0.5,obstacle_nn
962,0.924,-0.5,obstacle_nn
963,0.926,-0.5,obstacle_nn
964,0.928,-0.5,obstacle_nn
965,0.93,-0.5,obstacle_nn
966,0.932,-0.5,obstacle_nn
967,0.934,-0.5,obstacle_nn
968,0.936,-0.5,obstacle_nn
969,0.938,-0.5,obstacle_nn
970,0.94,-0.5,obstacle_nn
971,0.942,-0.5,obstacle_nn
972,0.944,-0.5,obstacle_nn
973,0.946,-0.5,obstacle_nn
974,0.948,-0.5,obstacle_nn
975,0.95,-0.5,obstacle_nn
976,0.952,-0.5,obstacle_nn
977,0.954,-0.5,obstacle_nn
978,0.956,-0.5,obstacle_nn
979,0.958,-0.5,obstacle_nn
980,0.96,-0.5,obstacle_nn
981,0.962,-0.5,obstacle_nn
982,0.964,-0.5,obstacle_nn
983,0.966,-0.5,obstacle_nn
984,0.968,-0.5,obstacle_nn
985,0.97,-0.5,obstacle_nn
986,0.972,-0.5,obstacle_nn
987,0.974,-0.5,obstacle_nn
988,0.976,-0.5,obstacle_nn
989,0.978,-0.5,obstacle_nn
990,0.98,-0.5,obstacle_nn
991,0.982,-0.5,obstacle_nn
992,0.984,-0.5,obstacle_nn
993,0.986,-0.5,obstacle_nn
994,0.988,-0.5,obstacle_nn
995,0.99,-0.5,obstacle_nn
996,0.992,-0.5,obstacle_nn
997,0.994,-0.5,obstacle_nn
998,0.996,-0.5,obstacle_nn
999,0.998,-0.5,obstacle_nn
1000,1.0,-0.5,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_8000/sol_nn.csv <==
,X_x,value,name
0,-1.0,8.439299e-05,sol_nn
1,-0.998,0.0042172465,sol_nn
2,-0.996,0.008345251,sol_nn
3,-0.994,0.012468442,sol_nn
4,-0.992,0.016586779,sol_nn
5,-0.99,0.020700704,sol_nn
6,-0.988,0.024810463,sol_nn
7,-0.986,0.028915519,sol_nn
8,-0.984,0.033016734,sol_nn
9,-0.982,0.0371141,sol_nn
10,-0.98,0.04120718,sol_nn
11,-0.978,0.045296643,sol_nn
12,-0.976,0.04938262,sol_nn
13,-0.974,0.0534654,sol_nn
14,-0.972,0.05754445,sol_nn
15,-0.97,0.061620366,sol_nn
16,-0.968,0.065693706,sol_nn
17,-0.966,0.06976351,sol_nn
18,-0.964,0.0738309,sol_nn
19,-0.962,0.07789545,sol_nn
20,-0.96,0.081957616,sol_nn
21,-0.958,0.086017296,sol_nn
22,-0.956,0.09007499,sol_nn
23,-0.954,0.09413034,sol_nn
24,-0.952,0.09818353,sol_nn
25,-0.95,0.10223495,sol_nn
26,-0.948,0.1062846,sol_nn
27,-0.946,0.11033282,sol_nn
28,-0.944,0.11437928,sol_nn
29,-0.942,0.118424594,sol_nn
30,-0.94,0.122468196,sol_nn
31,-0.938,0.12651123,sol_nn
32,-0.936,0.13055296,sol_nn
33,-0.934,0.13459381,sol_nn
34,-0.932,0.13863388,sol_nn
35,-0.93,0.14267343,sol_nn
36,-0.928,0.14671217,sol_nn
37,-0.926,0.15075073,sol_nn
38,-0.924,0.15478888,sol_nn
39,-0.922,0.15882683,sol_nn
40,-0.92,0.16286477,sol_nn
41,-0.918,0.16690254,sol_nn
42,-0.916,0.17094052,sol_nn
43,-0.914,0.17497908,sol_nn
44,-0.912,0.17901732,sol_nn
45,-0.91,0.1830565,sol_nn
46,-0.908,0.18709607,sol_nn
47,-0.906,0.19113612,sol_nn
48,-0.904,0.19517717,sol_nn
49,-0.902,0.19921885,sol_nn
50,-0.9,0.2032618,sol_nn
51,-0.898,0.20730552,sol_nn
52,-0.896,0.21135035,sol_nn
53,-0.894,0.21539643,sol_nn
54,-0.892,0.2194438,sol_nn
55,-0.89,0.22349274,sol_nn
56,-0.888,0.22754273,sol_nn
57,-0.886,0.23159438,sol_nn
58,-0.884,0.2356481,sol_nn
59,-0.882,0.23970294,sol_nn
60,-0.88,0.24375996,sol_nn
61,-0.878,0.24781874,sol_nn
62,-0.876,0.2518793,sol_nn
63,-0.874,0.25594172,sol_nn
64,-0.872,0.26000673,sol_nn
65,-0.87,0.2640733,sol_nn
66,-0.868,0.26814243,sol_nn
67,-0.866,0.2722134,sol_nn
68,-0.864,0.27628678,sol_nn
69,-0.862,0.28036264,sol_nn
70,-0.86,0.28444076,sol_nn
71,-0.858,0.28852123,sol_nn
72,-0.856,0.29260427,sol_nn
73,-0.854,0.2966898,sol_nn
74,-0.852,0.30077767,sol_nn
75,-0.85,0.30486828,sol_nn
76,-0.848,0.30896157,sol_nn
77,-0.846,0.31305712,sol_nn
78,-0.844,0.31715578,sol_nn
79,-0.842,0.32125682,sol_nn
80,-0.84,0.32536072,sol_nn
81,-0.838,0.32946703,sol_nn
82,-0.836,0.33357593,sol_nn
83,-0.834,0.33768773,sol_nn
84,-0.832,0.34180206,sol_nn
85,-0.83,0.3459196,sol_nn
86,-0.828,0.35003936,sol_nn
87,-0.826,0.3541619,sol_nn
88,-0.824,0.35828686,sol_nn
89,-0.822,0.36241463,sol_nn
90,-0.82,0.3665453,sol_nn
91,-0.818,0.3706782,sol_nn
92,-0.816,0.37481356,sol_nn
93,-0.814,0.37895155,sol_nn
94,-0.812,0.3830921,sol_nn
95,-0.81,0.38723487,sol_nn
96,-0.808,0.39138025,sol_nn
97,-0.806,0.3955276,sol_nn
98,-0.804,0.3996772,sol_nn
99,-0.802,0.4038294,sol_nn
100,-0.8,0.4079833,sol_nn
101,-0.798,0.4121395,sol_nn
102,-0.796,0.41629755,sol_nn
103,-0.794,0.42045742,sol_nn
104,-0.792,0.4246191,sol_nn
105,-0.79,0.4287822,sol_nn
106,-0.788,0.43294725,sol_nn
107,-0.786,0.43711364,sol_nn
108,-0.784,0.44128132,sol_nn
109,-0.782,0.4454504,sol_nn
110,-0.78,0.44962054,sol_nn
111,-0.778,0.45379156,sol_nn
112,-0.776,0.4579634,sol_nn
113,-0.774,0.46213627,sol_nn
114,-0.772,0.46630943,sol_nn
115,-0.77,0.4704834,sol_nn
116,-0.768,0.4746571,sol_nn
117,-0.766,0.47883144,sol_nn
118,-0.764,0.4830053,sol_nn
119,-0.762,0.48717934,sol_nn
120,-0.76,0.49135303,sol_nn
121,-0.758,0.49552608,sol_nn
122,-0.756,0.49969846,sol_nn
123,-0.754,0.5038698,sol_nn
124,-0.752,0.5080403,sol_nn
125,-0.75,0.5122094,sol_nn
126,-0.748,0.51637685,sol_nn
127,-0.746,0.520543,sol_nn
128,-0.744,0.5247075,sol_nn
129,-0.742,0.52886957,sol_nn
130,-0.74,0.5330291,sol_nn
131,-0.738,0.53718674,sol_nn
132,-0.736,0.5413415,sol_nn
133,-0.734,0.545493,sol_nn
134,-0.732,0.549642,sol_nn
135,-0.73,0.55378747,sol_nn
136,-0.728,0.5579295,sol_nn
137,-0.726,0.5620678,sol_nn
138,-0.724,0.56620204,sol_nn
139,-0.722,0.5703322,sol_nn
140,-0.72,0.574458,sol_nn
141,-0.718,0.5785795,sol_nn
142,-0.716,0.5826962,sol_nn
143,-0.714,0.5868081,sol_nn
144,-0.712,0.5909145,sol_nn
145,-0.71,0.5950161,sol_nn
146,-0.708,0.5991123,sol_nn
147,-0.706,0.60320276,sol_nn
148,-0.704,0.6072873,sol_nn
149,-0.702,0.6113662,sol_nn
150,-0.7,0.6154393,sol_nn
151,-0.698,0.61950594,sol_nn
152,-0.696,0.6235665,sol_nn
153,-0.694,0.62762076,sol_nn
154,-0.692,0.63166857,sol_nn
155,-0.69,0.6357101,sol_nn
156,-0.688,0.6397454,sol_nn
157,-0.686,0.643774,sol_nn
158,-0.684,0.6477962,sol_nn
159,-0.682,0.6518116,sol_nn
160,-0.68,0.6558212,sol_nn
161,-0.678,0.6598244,sol_nn
162,-0.676,0.663821,sol_nn
163,-0.674,0.66781163,sol_nn
164,-0.672,0.67179704,sol_nn
165,-0.67,0.675776,sol_nn
166,-0.668,0.6797496,sol_nn
167,-0.666,0.68371785,sol_nn
168,-0.664,0.68768144,sol_nn
169,-0.662,0.6916397,sol_nn
170,-0.66,0.69559366,sol_nn
171,-0.658,0.69954395,sol_nn
172,-0.656,0.7034903,sol_nn
173,-0.654,0.70743346,sol_nn
174,-0.652,0.71137375,sol_nn
175,-0.65,0.7153119,sol_nn
176,-0.648,0.71924776,sol_nn
177,-0.646,0.72318256,sol_nn
178,-0.644,0.72711647,sol_nn
179,-0.642,0.7310499,sol_nn
180,-0.64,0.734984,sol_nn
181,-0.638,0.7389187,sol_nn
182,-0.636,0.7428552,sol_nn
183,-0.634,0.7467938,sol_nn
184,-0.632,0.75073504,sol_nn
185,-0.63,0.7546801,sol_nn
186,-0.628,0.758629,sol_nn
187,-0.626,0.7625831,sol_nn
188,-0.624,0.7665422,sol_nn
189,-0.622,0.77050734,sol_nn
190,-0.62,0.77447927,sol_nn
191,-0.618,0.77845836,sol_nn
192,-0.616,0.7824452,sol_nn
193,-0.614,0.78644073,sol_nn
194,-0.612,0.79044527,sol_nn
195,-0.61,0.794459,sol_nn
196,-0.608,0.7984827,sol_nn
197,-0.606,0.80251664,sol_nn
198,-0.604,0.8065612,sol_nn
199,-0.602,0.8106165,sol_nn
200,-0.6,0.8146832,sol_nn
201,-0.598,0.81876063,sol_nn
202,-0.596,0.8228495,sol_nn
203,-0.594,0.8269496,sol_nn
204,-0.592,0.8310607,sol_nn
205,-0.59,0.83518255,sol_nn
206,-0.588,0.83931464,sol_nn
207,-0.586,0.8434567,sol_nn
208,-0.584,0.8476081,sol_nn
209,-0.582,0.85176814,sol_nn
210,-0.58,0.8559354,sol_nn
211,-0.578,0.86010957,sol_nn
212,-0.576,0.8642888,sol_nn
213,-0.574,0.86847174,sol_nn
214,-0.572,0.8726572,sol_nn
215,-0.57,0.87684274,sol_nn
216,-0.568,0.88102704,sol_nn
217,-0.566,0.88520706,sol_nn
218,-0.564,0.88938075,sol_nn
219,-0.562,0.893545,sol_nn
220,-0.56,0.89769727,sol_nn
221,-0.558,0.9018341,sol_nn
222,-0.556,0.9059513,sol_nn
223,-0.554,0.9100458,sol_nn
224,-0.552,0.9141135,sol_nn
225,-0.55,0.918149,sol_nn
226,-0.548,0.9221478,sol_nn
227,-0.546,0.9261054,sol_nn
228,-0.544,0.9300154,sol_nn
229,-0.542,0.9338725,sol_nn
230,-0.54,0.93767047,sol_nn
231,-0.538,0.9414028,sol_nn
232,-0.536,0.94506305,sol_nn
233,-0.534,0.94864374,sol_nn
234,-0.532,0.9521383,sol_nn
235,-0.53,0.95553917,sol_nn
236,-0.528,0.95883864,sol_nn
237,-0.526,0.96203,sol_nn
238,-0.524,0.96510506,sol_nn
239,-0.522,0.9680573,sol_nn
240,-0.52,0.97087896,sol_nn
241,-0.518,0.9735643,sol_nn
242,-0.516,0.9761065,sol_nn
243,-0.514,0.9785007,sol_nn
244,-0.512,0.9807419,sol_nn
245,-0.51,0.98282665,sol_nn
246,-0.508,0.9847517,sol_nn
247,-0.506,0.9865161,sol_nn
248,-0.504,0.9881197,sol_nn
249,-0.502,0.9895629,sol_nn
250,-0.5,0.99084884,sol_nn
251,-0.498,0.991981,sol_nn
252,-0.496,0.99296486,sol_nn
253,-0.494,0.99380696,sol_nn
254,-0.492,0.99451464,sol_nn
255,-0.49,0.9950977,sol_nn
256,-0.488,0.9955649,sol_nn
257,-0.486,0.99592733,sol_nn
258,-0.484,0.996196,sol_nn
259,-0.482,0.99638116,sol_nn
260,-0.48,0.99649537,sol_nn
261,-0.478,0.99654907,sol_nn
262,-0.476,0.99655306,sol_nn
263,-0.474,0.9965174,sol_nn
264,-0.472,0.9964522,sol_nn
265,-0.47,0.99636555,sol_nn
266,-0.468,0.99626565,sol_nn
267,-0.466,0.99615943,sol_nn
268,-0.464,0.9960528,sol_nn
269,-0.462,0.9959506,sol_nn
270,-0.46,0.99585736,sol_nn
271,-0.458,0.9957763,sol_nn
272,-0.456,0.995709,sol_nn
273,-0.454,0.9956586,sol_nn
274,-0.452,0.9956244,sol_nn
275,-0.45,0.9956081,sol_nn
276,-0.448,0.99560916,sol_nn
277,-0.446,0.995627,sol_nn
278,-0.444,0.9956612,sol_nn
279,-0.442,0.99571043,sol_nn
280,-0.44,0.99577284,sol_nn
281,-0.438,0.99584806,sol_nn
282,-0.436,0.9959342,sol_nn
283,-0.434,0.9960293,sol_nn
284,-0.432,0.99613225,sol_nn
285,-0.43,0.9962414,sol_nn
286,-0.428,0.99635535,sol_nn
287,-0.426,0.9964731,sol_nn
288,-0.424,0.99659276,sol_nn
289,-0.422,0.9967134,sol_nn
290,-0.42,0.996834,sol_nn
291,-0.418,0.99695325,sol_nn
292,-0.416,0.99707067,sol_nn
293,-0.414,0.9971854,sol_nn
294,-0.412,0.9972968,sol_nn
295,-0.41,0.99740434,sol_nn
296,-0.408,0.9975073,sol_nn
297,-0.406,0.9976053,sol_nn
298,-0.404,0.9976984,sol_nn
299,-0.402,0.9977862,sol_nn
300,-0.4,0.997868,sol_nn
301,-0.398,0.9979443,sol_nn
302,-0.396,0.9980153,sol_nn
303,-0.394,0.9980798,sol_nn
304,-0.392,0.998139,sol_nn
305,-0.39,0.9981928,sol_nn
306,-0.388,0.99824065,sol_nn
307,-0.386,0.9982829,sol_nn
308,-0.384,0.99831986,sol_nn
309,-0.382,0.9983519,sol_nn
310,-0.38,0.998379,sol_nn
311,-0.378,0.9984009,sol_nn
312,-0.376,0.99841833,sol_nn
313,-0.374,0.99843127,sol_nn
314,-0.372,0.9984404,sol_nn
315,-0.37,0.998445,sol_nn
316,-0.368,0.9984462,sol_nn
317,-0.366,0.9984436,sol_nn
318,-0.364,0.99843764,sol_nn
319,-0.362,0.9984286,sol_nn
320,-0.36,0.9984166,sol_nn
321,-0.358,0.9984021,sol_nn
322,-0.356,0.99838495,sol_nn
323,-0.354,0.9983654,sol_nn
324,-0.352,0.99834394,sol_nn
325,-0.35,0.99832046,sol_nn
326,-0.348,0.9982954,sol_nn
327,-0.346,0.9982684,sol_nn
328,-0.344,0.99824077,sol_nn
329,-0.342,0.99821144,sol_nn
330,-0.34,0.99818134,sol_nn
331,-0.338,0.9981505,sol_nn
332,-0.336,0.9981189,sol_nn
333,-0.334,0.99808687,sol_nn
334,-0.332,0.998054,sol_nn
335,-0.33,0.99802154,sol_nn
336,-0.328,0.99798846,sol_nn
337,-0.326,0.9979554,sol_nn
338,-0.324,0.9979227,sol_nn
339,-0.322,0.99789053,sol_nn
340,-0.32,0.99785817,sol_nn
341,-0.318,0.99782634,sol_nn
342,-0.316,0.99779505,sol_nn
343,-0.314,0.9977644,sol_nn
344,-0.312,0.9977348,sol_nn
345,-0.31,0.9977054,sol_nn
346,-0.308,0.9976769,sol_nn
347,-0.306,0.99764955,sol_nn
348,-0.304,0.99762315,sol_nn
349,-0.302,0.99759746,sol_nn
350,-0.3,0.9975732,sol_nn
351,-0.298,0.9975496,sol_nn
352,-0.296,0.9975275,sol_nn
353,-0.294,0.9975066,sol_nn
354,-0.292,0.9974865,sol_nn
355,-0.29,0.9974679,sol_nn
356,-0.288,0.9974504,sol_nn
357,-0.286,0.9974341,sol_nn
358,-0.284,0.997419,sol_nn
359,-0.282,0.9974051,sol_nn
360,-0.28,0.99739265,sol_nn
361,-0.278,0.99738157,sol_nn
362,-0.276,0.9973715,sol_nn
363,-0.274,0.99736303,sol_nn
364,-0.272,0.99735546,sol_nn
365,-0.27,0.9973494,sol_nn
366,-0.268,0.9973445,sol_nn
367,-0.266,0.9973406,sol_nn
368,-0.264,0.99733806,sol_nn
369,-0.262,0.99733686,sol_nn
370,-0.26,0.99733645,sol_nn
371,-0.258,0.9973375,sol_nn
372,-0.256,0.9973391,sol_nn
373,-0.254,0.99734277,sol_nn
374,-0.252,0.99734706,sol_nn
375,-0.25,0.99735266,sol_nn
376,-0.248,0.99735886,sol_nn
377,-0.246,0.9973664,sol_nn
378,-0.244,0.99737495,sol_nn
379,-0.242,0.99738425,sol_nn
380,-0.24,0.99739486,sol_nn
381,-0.238,0.99740624,sol_nn
382,-0.236,0.9974184,sol_nn
383,-0.234,0.99743176,sol_nn
384,-0.232,0.99744576,sol_nn
385,-0.23,0.9974604,sol_nn
386,-0.228,0.99747634,sol_nn
387,-0.226,0.9974928,sol_nn
388,-0.224,0.9975102,sol_nn
389,-0.222,0.9975283,sol_nn
390,-0.22,0.99754715,sol_nn
391,-0.218,0.99756676,sol_nn
392,-0.216,0.997587,sol_nn
393,-0.214,0.99760795,sol_nn
394,-0.212,0.99762976,sol_nn
395,-0.21,0.9976516,sol_nn
396,-0.208,0.9976748,sol_nn
397,-0.206,0.9976983,sol_nn
398,-0.204,0.99772245,sol_nn
399,-0.202,0.997747,sol_nn
400,-0.2,0.9977726,sol_nn
401,-0.198,0.9977983,sol_nn
402,-0.196,0.9978247,sol_nn
403,-0.194,0.99785167,sol_nn
404,-0.192,0.99787915,sol_nn
405,-0.19,0.99790734,sol_nn
406,-0.188,0.99793607,sol_nn
407,-0.186,0.9979648,sol_nn
408,-0.184,0.9979946,sol_nn
409,-0.182,0.99802476,sol_nn
410,-0.18,0.99805516,sol_nn
411,-0.178,0.99808633,sol_nn
412,-0.176,0.9981176,sol_nn
413,-0.174,0.9981498,sol_nn
414,-0.172,0.9981821,sol_nn
415,-0.17,0.99821484,sol_nn
416,-0.168,0.9982483,sol_nn
417,-0.166,0.9982818,sol_nn
418,-0.164,0.9983163,sol_nn
419,-0.162,0.9983511,sol_nn
420,-0.16,0.9983861,sol_nn
421,-0.158,0.99842155,sol_nn
422,-0.156,0.99845773,sol_nn
423,-0.154,0.998494,sol_nn
424,-0.152,0.99853086,sol_nn
425,-0.15,0.99856794,sol_nn
426,-0.148,0.9986056,sol_nn
427,-0.146,0.9986437,sol_nn
428,-0.144,0.99868226,sol_nn
429,-0.142,0.99872094,sol_nn
430,-0.14,0.9987601,sol_nn
431,-0.138,0.9988001,sol_nn
432,-0.136,0.9988399,sol_nn
433,-0.134,0.99888027,sol_nn
434,-0.132,0.99892086,sol_nn
435,-0.13,0.9989623,sol_nn
436,-0.128,0.9990039,sol_nn
437,-0.126,0.9990456,sol_nn
438,-0.124,0.99908805,sol_nn
439,-0.122,0.9991306,sol_nn
440,-0.12,0.99917364,sol_nn
441,-0.118,0.999217,sol_nn
442,-0.116,0.9992607,sol_nn
443,-0.114,0.9993044,sol_nn
444,-0.112,0.99934876,sol_nn
445,-0.11,0.9993933,sol_nn
446,-0.108,0.99943817,sol_nn
447,-0.106,0.9994836,sol_nn
448,-0.104,0.9995291,sol_nn
449,-0.102,0.9995746,sol_nn
450,-0.1,0.9996207,sol_nn
451,-0.098,0.9996671,sol_nn
452,-0.096,0.99971384,sol_nn
453,-0.094,0.9997601,sol_nn
454,-0.092,0.99980724,sol_nn
455,-0.09,0.9998545,sol_nn
456,-0.088,0.9999015,sol_nn
457,-0.086,0.9999489,sol_nn
458,-0.084,0.999997,sol_nn
459,-0.082,1.0000448,sol_nn
460,-0.08,1.0000925,sol_nn
461,-0.078,1.0001409,sol_nn
462,-0.076,1.0001888,sol_nn
463,-0.074,1.0002373,sol_nn
464,-0.072,1.0002855,sol_nn
465,-0.07,1.0003338,sol_nn
466,-0.068,1.0003827,sol_nn
467,-0.066,1.0004308,sol_nn
468,-0.064,1.0004796,sol_nn
469,-0.062,1.0005279,sol_nn
470,-0.06,1.0005761,sol_nn
471,-0.058,1.0006247,sol_nn
472,-0.056,1.000673,sol_nn
473,-0.054,1.0007215,sol_nn
474,-0.052,1.0007696,sol_nn
475,-0.05,1.0008178,sol_nn
476,-0.048,1.0008656,sol_nn
477,-0.046,1.0009134,sol_nn
478,-0.044,1.0009613,sol_nn
479,-0.042,1.0010085,sol_nn
480,-0.04,1.0010558,sol_nn
481,-0.038,1.0011032,sol_nn
482,-0.036,1.0011499,sol_nn
483,-0.034,1.0011961,sol_nn
484,-0.032,1.0012426,sol_nn
485,-0.03,1.0012889,sol_nn
486,-0.028,1.0013347,sol_nn
487,-0.026,1.00138,sol_nn
488,-0.024,1.001425,sol_nn
489,-0.022,1.0014696,sol_nn
490,-0.02,1.0015142,sol_nn
491,-0.018,1.0015583,sol_nn
492,-0.016,1.0016015,sol_nn
493,-0.014,1.0016446,sol_nn
494,-0.012,1.0016873,sol_nn
495,-0.01,1.0017297,sol_nn
496,-0.008,1.0017716,sol_nn
497,-0.006,1.0018129,sol_nn
498,-0.004,1.001854,sol_nn
499,-0.002,1.0018941,sol_nn
500,0.0,1.0019342,sol_nn
501,0.002,1.0019736,sol_nn
502,0.004,1.0020126,sol_nn
503,0.006,1.0020508,sol_nn
504,0.008,1.0020881,sol_nn
505,0.01,1.0021254,sol_nn
506,0.012,1.0021625,sol_nn
507,0.014,1.0021982,sol_nn
508,0.016,1.0022336,sol_nn
509,0.018,1.0022683,sol_nn
510,0.02,1.002303,sol_nn
511,0.022,1.0023365,sol_nn
512,0.024,1.0023693,sol_nn
513,0.026,1.0024018,sol_nn
514,0.028,1.0024334,sol_nn
515,0.03,1.0024645,sol_nn
516,0.032,1.0024948,sol_nn
517,0.034,1.0025245,sol_nn
518,0.036,1.0025538,sol_nn
519,0.038,1.0025823,sol_nn
520,0.04,1.00261,sol_nn
521,0.042,1.0026371,sol_nn
522,0.044,1.0026636,sol_nn
523,0.046,1.0026894,sol_nn
524,0.048,1.0027148,sol_nn
525,0.05,1.0027391,sol_nn
526,0.052,1.0027629,sol_nn
527,0.054,1.0027859,sol_nn
528,0.056,1.0028082,sol_nn
529,0.058,1.00283,sol_nn
530,0.06,1.0028512,sol_nn
531,0.062,1.0028716,sol_nn
532,0.064,1.0028915,sol_nn
533,0.066,1.0029104,sol_nn
534,0.068,1.0029289,sol_nn
535,0.07,1.0029464,sol_nn
536,0.072,1.0029635,sol_nn
537,0.074,1.0029802,sol_nn
538,0.076,1.0029958,sol_nn
539,0.078,1.0030111,sol_nn
540,0.08,1.0030257,sol_nn
541,0.082,1.0030395,sol_nn
542,0.084,1.0030525,sol_nn
543,0.086,1.0030651,sol_nn
544,0.088,1.0030768,sol_nn
545,0.09,1.0030884,sol_nn
546,0.092,1.0030987,sol_nn
547,0.094,1.003109,sol_nn
548,0.096,1.0031183,sol_nn
549,0.098,1.0031267,sol_nn
550,0.1,1.003135,sol_nn
551,0.102,1.0031426,sol_nn
552,0.104,1.00315,sol_nn
553,0.106,1.003156,sol_nn
554,0.108,1.0031621,sol_nn
555,0.11,1.0031672,sol_nn
556,0.112,1.0031717,sol_nn
557,0.114,1.003176,sol_nn
558,0.116,1.0031793,sol_nn
559,0.118,1.003182,sol_nn
560,0.12,1.0031843,sol_nn
561,0.122,1.0031862,sol_nn
562,0.124,1.0031877,sol_nn
563,0.126,1.003188,sol_nn
564,0.128,1.0031881,sol_nn
565,0.13,1.0031877,sol_nn
566,0.132,1.003187,sol_nn
567,0.134,1.003185,sol_nn
568,0.136,1.0031829,sol_nn
569,0.138,1.0031805,sol_nn
570,0.14,1.0031774,sol_nn
571,0.142,1.0031736,sol_nn
572,0.144,1.0031693,sol_nn
573,0.146,1.003165,sol_nn
574,0.148,1.0031596,sol_nn
575,0.15,1.0031537,sol_nn
576,0.152,1.0031476,sol_nn
577,0.154,1.0031408,sol_nn
578,0.156,1.0031338,sol_nn
579,0.158,1.0031259,sol_nn
580,0.16,1.0031174,sol_nn
581,0.162,1.0031085,sol_nn
582,0.164,1.0030994,sol_nn
583,0.166,1.0030897,sol_nn
584,0.168,1.0030794,sol_nn
585,0.17,1.0030682,sol_nn
586,0.172,1.003057,sol_nn
587,0.174,1.0030453,sol_nn
588,0.176,1.003033,sol_nn
589,0.178,1.0030202,sol_nn
590,0.18,1.0030072,sol_nn
591,0.182,1.0029931,sol_nn
592,0.184,1.0029793,sol_nn
593,0.186,1.0029644,sol_nn
594,0.188,1.0029492,sol_nn
595,0.19,1.0029333,sol_nn
596,0.192,1.0029176,sol_nn
597,0.194,1.0029007,sol_nn
598,0.196,1.0028837,sol_nn
599,0.198,1.0028661,sol_nn
600,0.2,1.0028481,sol_nn
601,0.202,1.0028294,sol_nn
602,0.204,1.0028107,sol_nn
603,0.206,1.0027914,sol_nn
604,0.208,1.0027716,sol_nn
605,0.21,1.0027512,sol_nn
606,0.212,1.0027308,sol_nn
607,0.214,1.0027096,sol_nn
608,0.216,1.0026883,sol_nn
609,0.218,1.0026665,sol_nn
610,0.22,1.002644,sol_nn
611,0.222,1.0026215,sol_nn
612,0.224,1.0025983,sol_nn
613,0.226,1.0025747,sol_nn
614,0.228,1.0025505,sol_nn
615,0.23,1.0025268,sol_nn
616,0.232,1.0025018,sol_nn
617,0.234,1.0024772,sol_nn
618,0.236,1.0024518,sol_nn
619,0.238,1.0024264,sol_nn
620,0.24,1.0024005,sol_nn
621,0.242,1.0023742,sol_nn
622,0.244,1.0023478,sol_nn
623,0.246,1.0023214,sol_nn
624,0.248,1.0022945,sol_nn
625,0.25,1.0022672,sol_nn
626,0.252,1.0022401,sol_nn
627,0.254,1.0022123,sol_nn
628,0.256,1.0021849,sol_nn
629,0.258,1.002157,sol_nn
630,0.26,1.0021291,sol_nn
631,0.262,1.002101,sol_nn
632,0.264,1.0020728,sol_nn
633,0.266,1.0020444,sol_nn
634,0.268,1.0020161,sol_nn
635,0.27,1.0019879,sol_nn
636,0.272,1.0019597,sol_nn
637,0.274,1.0019314,sol_nn
638,0.276,1.0019029,sol_nn
639,0.278,1.0018747,sol_nn
640,0.28,1.0018464,sol_nn
641,0.282,1.0018187,sol_nn
642,0.284,1.0017909,sol_nn
643,0.286,1.0017629,sol_nn
644,0.288,1.0017352,sol_nn
645,0.29,1.0017078,sol_nn
646,0.292,1.001681,sol_nn
647,0.294,1.0016539,sol_nn
648,0.296,1.0016271,sol_nn
649,0.298,1.0016013,sol_nn
650,0.3,1.0015752,sol_nn
651,0.302,1.00155,sol_nn
652,0.304,1.0015244,sol_nn
653,0.306,1.0014997,sol_nn
654,0.308,1.0014756,sol_nn
655,0.31,1.001452,sol_nn
656,0.312,1.0014291,sol_nn
657,0.314,1.0014062,sol_nn
658,0.316,1.0013841,sol_nn
659,0.318,1.0013624,sol_nn
660,0.32,1.0013417,sol_nn
661,0.322,1.0013216,sol_nn
662,0.324,1.0013018,sol_nn
663,0.326,1.0012829,sol_nn
664,0.328,1.001265,sol_nn
665,0.33,1.0012481,sol_nn
666,0.332,1.0012316,sol_nn
667,0.334,1.0012162,sol_nn
668,0.336,1.0012014,sol_nn
669,0.338,1.0011883,sol_nn
670,0.34,1.0011754,sol_nn
671,0.342,1.001164,sol_nn
672,0.344,1.0011533,sol_nn
673,0.346,1.0011442,sol_nn
674,0.348,1.0011358,sol_nn
675,0.35,1.0011292,sol_nn
676,0.352,1.0011235,sol_nn
677,0.354,1.0011194,sol_nn
678,0.356,1.0011168,sol_nn
679,0.358,1.001116,sol_nn
680,0.36,1.0011168,sol_nn
681,0.362,1.0011193,sol_nn
682,0.364,1.0011237,sol_nn
683,0.366,1.0011301,sol_nn
684,0.368,1.0011389,sol_nn
685,0.37,1.0011499,sol_nn
686,0.372,1.0011634,sol_nn
687,0.374,1.0011798,sol_nn
688,0.376,1.0011991,sol_nn
689,0.378,1.0012214,sol_nn
690,0.38,1.0012474,sol_nn
691,0.382,1.001277,sol_nn
692,0.384,1.0013106,sol_nn
693,0.386,1.0013484,sol_nn
694,0.388,1.0013907,sol_nn
695,0.39,1.001438,sol_nn
696,0.392,1.0014905,sol_nn
697,0.394,1.0015484,sol_nn
698,0.396,1.0016129,sol_nn
699,0.398,1.0016835,sol_nn
700,0.4,1.0017607,sol_nn
701,0.402,1.0018451,sol_nn
702,0.404,1.001937,sol_nn
703,0.406,1.0020368,sol_nn
704,0.408,1.0021445,sol_nn
705,0.41,1.002261,sol_nn
706,0.412,1.0023855,sol_nn
707,0.414,1.0025194,sol_nn
708,0.416,1.0026615,sol_nn
709,0.418,1.002813,sol_nn
710,0.42,1.002973,sol_nn
711,0.422,1.0031409,sol_nn
712,0.424,1.0033169,sol_nn
713,0.426,1.0035001,sol_nn
714,0.428,1.0036902,sol_nn
715,0.43,1.0038854,sol_nn
716,0.432,1.0040847,sol_nn
717,0.434,1.0042875,sol_nn
718,0.436,1.0044906,sol_nn
719,0.438,1.004693,sol_nn
720,0.44,1.0048921,sol_nn
721,0.442,1.0050853,sol_nn
722,0.444,1.0052702,sol_nn
723,0.446,1.0054438,sol_nn
724,0.448,1.0056014,sol_nn
725,0.45,1.0057406,sol_nn
726,0.452,1.0058575,sol_nn
727,0.454,1.0059471,sol_nn
728,0.456,1.006006,sol_nn
729,0.458,1.0060294,sol_nn
730,0.46,1.0060127,sol_nn
731,0.462,1.0059512,sol_nn
732,0.464,1.0058411,sol_nn
733,0.466,1.005677,sol_nn
734,0.468,1.0054543,sol_nn
735,0.47,1.0051689,sol_nn
736,0.472,1.0048162,sol_nn
737,0.474,1.0043921,sol_nn
738,0.476,1.0038931,sol_nn
739,0.478,1.0033159,sol_nn
740,0.48,1.0026566,sol_nn
741,0.482,1.0019124,sol_nn
742,0.484,1.0010804,sol_nn
743,0.486,1.0001594,sol_nn
744,0.488,0.9991464,sol_nn
745,0.49,0.998041,sol_nn
746,0.492,0.99684095,sol_nn
747,0.494,0.9955469,sol_nn
748,0.496,0.9941574,sol_nn
749,0.498,0.99267256,sol_nn
750,0.5,0.9910937,sol_nn
751,0.502,0.9894203,sol_nn
752,0.504,0.98765373,sol_nn
753,0.506,0.98579526,sol_nn
754,0.508,0.98384607,sol_nn
755,0.51,0.9818079,sol_nn
756,0.512,0.9796821,sol_nn
757,0.514,0.977472,sol_nn
758,0.516,0.9751782,sol_nn
759,0.518,0.9728034,sol_nn
760,0.52,0.9703502,sol_nn
761,0.522,0.96782047,sol_nn
762,0.524,0.9652164,sol_nn
763,0.526,0.9625411,sol_nn
764,0.528,0.9597968,sol_nn
765,0.53,0.9569858,sol_nn
766,0.532,0.95411044,sol_nn
767,0.534,0.95117307,sol_nn
768,0.536,0.94817644,sol_nn
769,0.538,0.9451223,sol_nn
770,0.54,0.9420137,sol_nn
771,0.542,0.93885225,sol_nn
772,0.544,0.93564,sol_nn
773,0.546,0.9323796,sol_nn
774,0.548,0.92907274,sol_nn
775,0.55,0.9257212,sol_nn
776,0.552,0.92232746,sol_nn
777,0.554,0.91889304,sol_nn
778,0.556,0.9154196,sol_nn
779,0.558,0.91190875,sol_nn
780,0.56,0.9083627,sol_nn
781,0.562,0.9047823,sol_nn
782,0.564,0.9011697,sol_nn
783,0.566,0.8975254,sol_nn
784,0.568,0.89385176,sol_nn
785,0.57,0.8901498,sol_nn
786,0.572,0.88642085,sol_nn
787,0.574,0.88266575,sol_nn
788,0.576,0.8788858,sol_nn
789,0.578,0.8750824,sol_nn
790,0.58,0.87125635,sol_nn
791,0.582,0.8674084,sol_nn
792,0.584,0.86354023,sol_nn
793,0.586,0.8596521,sol_nn
794,0.588,0.85574514,sol_nn
795,0.59,0.85182005,sol_nn
796,0.592,0.8478778,sol_nn
797,0.594,0.84391916,sol_nn
798,0.596,0.83994484,sol_nn
799,0.598,0.83595556,sol_nn
800,0.6,0.83195144,sol_nn
801,0.602,0.8279342,sol_nn
802,0.604,0.8239036,sol_nn
803,0.606,0.8198603,sol_nn
804,0.608,0.8158051,sol_nn
805,0.61,0.8117385,sol_nn
806,0.612,0.8076612,sol_nn
807,0.614,0.8035729,sol_nn
808,0.616,0.79947484,sol_nn
809,0.618,0.79536766,sol_nn
810,0.62,0.7912506,sol_nn
811,0.622,0.78712547,sol_nn
812,0.624,0.7829914,sol_nn
813,0.626,0.77884966,sol_nn
814,0.628,0.7747005,sol_nn
815,0.63,0.77054423,sol_nn
816,0.632,0.7663809,sol_nn
817,0.634,0.76221067,sol_nn
818,0.636,0.7580346,sol_nn
819,0.638,0.75385237,sol_nn
820,0.64,0.7496647,sol_nn
821,0.642,0.7454715,sol_nn
822,0.644,0.74127287,sol_nn
823,0.646,0.7370695,sol_nn
824,0.648,0.7328614,sol_nn
825,0.65,0.728649,sol_nn
826,0.652,0.72443235,sol_nn
827,0.654,0.7202117,sol_nn
828,0.656,0.7159872,sol_nn
829,0.658,0.7117596,sol_nn
830,0.66,0.7075281,sol_nn
831,0.662,0.70329356,sol_nn
832,0.664,0.69905627,sol_nn
833,0.666,0.69481593,sol_nn
834,0.668,0.6905733,sol_nn
835,0.67,0.68632746,sol_nn
836,0.672,0.6820799,sol_nn
837,0.674,0.6778299,sol_nn
838,0.676,0.67357796,sol_nn
839,0.678,0.6693244,sol_nn
840,0.68,0.6650686,sol_nn
841,0.682,0.66081166,sol_nn
842,0.684,0.6565528,sol_nn
843,0.686,0.652293,sol_nn
844,0.688,0.64803183,sol_nn
845,0.69,0.6437696,sol_nn
846,0.692,0.63950646,sol_nn
847,0.694,0.6352423,sol_nn
848,0.696,0.63097733,sol_nn
849,0.698,0.6267116,sol_nn
850,0.7,0.6224456,sol_nn
851,0.702,0.618179,sol_nn
852,0.704,0.61391205,sol_nn
853,0.706,0.6096449,sol_nn
854,0.708,0.60537755,sol_nn
855,0.71,0.60111004,sol_nn
856,0.712,0.5968425,sol_nn
857,0.714,0.5925751,sol_nn
858,0.716,0.58830774,sol_nn
859,0.718,0.5840408,sol_nn
860,0.72,0.57977414,sol_nn
861,0.722,0.575508,sol_nn
862,0.724,0.5712424,sol_nn
863,0.726,0.5669767,sol_nn
864,0.728,0.5627123,sol_nn
865,0.73,0.558448,sol_nn
866,0.732,0.55418456,sol_nn
867,0.734,0.5499222,sol_nn
868,0.736,0.54566056,sol_nn
869,0.738,0.5413999,sol_nn
870,0.74,0.5371401,sol_nn
871,0.742,0.5328813,sol_nn
872,0.744,0.52862346,sol_nn
873,0.746,0.5243671,sol_nn
874,0.748,0.52011144,sol_nn
875,0.75,0.5158575,sol_nn
876,0.752,0.51160467,sol_nn
877,0.754,0.50735307,sol_nn
878,0.756,0.5031031,sol_nn
879,0.758,0.49885413,sol_nn
880,0.76,0.49460697,sol_nn
881,0.762,0.49036115,sol_nn
882,0.764,0.48611712,sol_nn
883,0.766,0.4818745,sol_nn
884,0.768,0.47763303,sol_nn
885,0.77,0.47339413,sol_nn
886,0.772,0.46915615,sol_nn
887,0.774,0.46492034,sol_nn
888,0.776,0.46068588,sol_nn
889,0.778,0.4564534,sol_nn
890,0.78,0.4522232,sol_nn
891,0.782,0.44799438,sol_nn
892,0.784,0.44376734,sol_nn
893,0.786,0.43954223,sol_nn
894,0.788,0.43531933,sol_nn
895,0.79,0.43109852,sol_nn
896,0.792,0.42687905,sol_nn
897,0.794,0.42266202,sol_nn
898,0.796,0.4184472,sol_nn
899,0.798,0.4142342,sol_nn
900,0.8,0.41002333,sol_nn
901,0.802,0.40581453,sol_nn
902,0.804,0.40160766,sol_nn
903,0.806,0.3974033,sol_nn
904,0.808,0.3932006,sol_nn
905,0.81,0.38900065,sol_nn
906,0.812,0.3848025,sol_nn
907,0.814,0.38060644,sol_nn
908,0.816,0.37641314,sol_nn
909,0.818,0.37222177,sol_nn
910,0.82,0.36803237,sol_nn
911,0.822,0.3638459,sol_nn
912,0.824,0.35966143,sol_nn
913,0.826,0.3554788,sol_nn
914,0.828,0.35129893,sol_nn
915,0.83,0.34712127,sol_nn
916,0.832,0.3429459,sol_nn
917,0.834,0.33877283,sol_nn
918,0.836,0.33460182,sol_nn
919,0.838,0.3304338,sol_nn
920,0.84,0.3262677,sol_nn
921,0.842,0.322104,sol_nn
922,0.844,0.31794268,sol_nn
923,0.846,0.3137837,sol_nn
924,0.848,0.30962712,sol_nn
925,0.85,0.30547297,sol_nn
926,0.852,0.3013211,sol_nn
927,0.854,0.2971716,sol_nn
928,0.856,0.29302484,sol_nn
929,0.858,0.28887993,sol_nn
930,0.86,0.28473756,sol_nn
931,0.862,0.28059775,sol_nn
932,0.864,0.27645993,sol_nn
933,0.866,0.2723249,sol_nn
934,0.868,0.2681924,sol_nn
935,0.87,0.2640616,sol_nn
936,0.872,0.2599338,sol_nn
937,0.874,0.25580817,sol_nn
938,0.876,0.25168496,sol_nn
939,0.878,0.24756385,sol_nn
940,0.88,0.24344553,sol_nn
941,0.882,0.23932913,sol_nn
942,0.884,0.2352152,sol_nn
943,0.886,0.23110405,sol_nn
944,0.888,0.22699466,sol_nn
945,0.89,0.2228879,sol_nn
946,0.892,0.21878345,sol_nn
947,0.894,0.2146812,sol_nn
948,0.896,0.21058154,sol_nn
949,0.898,0.20648423,sol_nn
950,0.9,0.20238897,sol_nn
951,0.902,0.1982959,sol_nn
952,0.904,0.1942055,sol_nn
953,0.906,0.1901171,sol_nn
954,0.908,0.18603095,sol_nn
955,0.91,0.18194705,sol_nn
956,0.912,0.17786565,sol_nn
957,0.914,0.17378639,sol_nn
958,0.916,0.16970924,sol_nn
959,0.918,0.1656344,sol_nn
960,0.92,0.16156158,sol_nn
961,0.922,0.15749139,sol_nn
962,0.924,0.15342286,sol_nn
963,0.926,0.14935672,sol_nn
964,0.928,0.14529277,sol_nn
965,0.93,0.14123093,sol_nn
966,0.932,0.13717142,sol_nn
967,0.934,0.13311377,sol_nn
968,0.936,0.12905844,sol_nn
969,0.938,0.12500496,sol_nn
970,0.94,0.1209538,sol_nn
971,0.942,0.116904706,sol_nn
972,0.944,0.112857245,sol_nn
973,0.946,0.10881227,sol_nn
974,0.948,0.104769066,sol_nn
975,0.95,0.100728214,sol_nn
976,0.952,0.096689224,sol_nn
977,0.954,0.09265198,sol_nn
978,0.956,0.08861677,sol_nn
979,0.958,0.08458355,sol_nn
980,0.96,0.0805522,sol_nn
981,0.962,0.07652272,sol_nn
982,0.964,0.072495505,sol_nn
983,0.966,0.06846967,sol_nn
984,0.968,0.06444614,sol_nn
985,0.97,0.060424294,sol_nn
986,0.972,0.056403868,sol_nn
987,0.974,0.05238626,sol_nn
988,0.976,0.04836965,sol_nn
989,0.978,0.0443552,sol_nn
990,0.98,0.04034223,sol_nn
991,0.982,0.036331166,sol_nn
992,0.984,0.03232156,sol_nn
993,0.986,0.028314013,sol_nn
994,0.988,0.024308123,sol_nn
995,0.99,0.020303838,sol_nn
996,0.992,0.016301164,sol_nn
997,0.994,0.012300144,sol_nn
998,0.996,0.008301031,sol_nn
999,0.998,0.004303204,sol_nn
1000,1.0,0.00030710574,sol_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_8000/test_nn.csv <==
,X_x,value,name
0,-1.0,8.439299e-05,test_nn
1,-0.998,0.0039623166,test_nn
2,-0.996,0.007841825,test_nn
3,-0.994,0.011722907,test_nn
4,-0.992,0.01560544,test_nn
5,-0.99,0.019489817,test_nn
6,-0.988,0.023376198,test_nn
7,-0.986,0.027264003,test_nn
8,-0.984,0.03115401,test_nn
9,-0.982,0.035046153,test_nn
10,-0.98,0.038939934,test_nn
11,-0.978,0.042835943,test_nn
12,-0.976,0.046734255,test_nn
13,-0.974,0.050635077,test_nn
14,-0.972,0.05453783,test_nn
15,-0.97,0.058443025,test_nn
16,-0.968,0.062351156,test_nn
17,-0.966,0.06626122,test_nn
18,-0.964,0.070174225,test_nn
19,-0.962,0.07408969,test_nn
20,-0.96,0.078008026,test_nn
21,-0.958,0.08192906,test_nn
22,-0.956,0.085853204,test_nn
23,-0.954,0.08978003,test_nn
24,-0.952,0.09370968,test_nn
25,-0.95,0.097642444,test_nn
26,-0.948,0.10157827,test_nn
27,-0.946,0.10551742,test_nn
28,-0.944,0.1094595,test_nn
29,-0.942,0.113405034,test_nn
30,-0.94,0.11735342,test_nn
31,-0.938,0.121305704,test_nn
32,-0.936,0.12526111,test_nn
33,-0.934,0.12921996,test_nn
34,-0.932,0.13318224,test_nn
35,-0.93,0.13714828,test_nn
36,-0.928,0.14111757,test_nn
37,-0.926,0.14509073,test_nn
38,-0.924,0.14906749,test_nn
39,-0.922,0.15304795,test_nn
40,-0.92,0.15703222,test_nn
41,-0.918,0.16102007,test_nn
42,-0.916,0.16501185,test_nn
43,-0.914,0.16900778,test_nn
44,-0.912,0.17300698,test_nn
45,-0.91,0.17701052,test_nn
46,-0.908,0.18101795,test_nn
47,-0.906,0.18502912,test_nn
48,-0.904,0.18904456,test_nn
49,-0.902,0.19306381,test_nn
50,-0.9,0.19708738,test_nn
51,-0.898,0.2011148,test_nn
52,-0.896,0.20514634,test_nn
53,-0.894,0.20918193,test_nn
54,-0.892,0.21322164,test_nn
55,-0.89,0.21726567,test_nn
56,-0.888,0.22131339,test_nn
57,-0.886,0.2253654,test_nn
58,-0.884,0.22942191,test_nn
59,-0.882,0.23348206,test_nn
60,-0.88,0.23754671,test_nn
61,-0.878,0.24161544,test_nn
62,-0.876,0.24568817,test_nn
63,-0.874,0.24976489,test_nn
64,-0.872,0.2538463,test_nn
65,-0.87,0.2579312,test_nn
66,-0.868,0.2620206,test_nn
67,-0.866,0.26611367,test_nn
68,-0.864,0.27021098,test_nn
69,-0.862,0.27431244,test_nn
70,-0.86,0.27841777,test_nn
71,-0.858,0.28252697,test_nn
72,-0.856,0.28664023,test_nn
73,-0.854,0.29075742,test_nn
74,-0.852,0.29487824,test_nn
75,-0.85,0.29900298,test_nn
76,-0.848,0.3031317,test_nn
77,-0.846,0.30726373,test_nn
78,-0.844,0.3114,test_nn
79,-0.842,0.3155394,test_nn
80,-0.84,0.31968266,test_nn
81,-0.838,0.32382923,test_nn
82,-0.836,0.327979,test_nn
83,-0.834,0.33213237,test_nn
84,-0.832,0.33628887,test_nn
85,-0.83,0.34044912,test_nn
86,-0.828,0.344612,test_nn
87,-0.826,0.34877807,test_nn
88,-0.824,0.35294685,test_nn
89,-0.822,0.35711867,test_nn
90,-0.82,0.36129367,test_nn
91,-0.818,0.36547095,test_nn
92,-0.816,0.3696506,test_nn
93,-0.814,0.373833,test_nn
94,-0.812,0.37801787,test_nn
95,-0.81,0.38220465,test_nn
96,-0.808,0.3863939,test_nn
97,-0.806,0.3905848,test_nn
98,-0.804,0.3947776,test_nn
99,-0.802,0.39897257,test_nn
100,-0.8,0.40316877,test_nn
101,-0.798,0.4073667,test_nn
102,-0.796,0.41156578,test_nn
103,-0.794,0.41576606,test_nn
104,-0.792,0.41996747,test_nn
105,-0.79,0.42416942,test_nn
106,-0.788,0.4283725,test_nn
107,-0.786,0.43257597,test_nn
108,-0.784,0.4367798,test_nn
109,-0.782,0.440984,test_nn
110,-0.78,0.44518813,test_nn
111,-0.778,0.44939208,test_nn
112,-0.776,0.45359558,test_nn
113,-0.774,0.45779896,test_nn
114,-0.772,0.46200126,test_nn
115,-0.77,0.46620306,test_nn
116,-0.768,0.4704032,test_nn
117,-0.766,0.4746026,test_nn
118,-0.764,0.47880006,test_nn
119,-0.762,0.4829961,test_nn
120,-0.76,0.48719022,test_nn
121,-0.758,0.4913821,test_nn
122,-0.756,0.49557164,test_nn
123,-0.754,0.49975836,test_nn
124,-0.752,0.5039427,test_nn
125,-0.75,0.50812376,test_nn
126,-0.748,0.5123014,test_nn
127,-0.746,0.51647586,test_nn
128,-0.744,0.5206467,test_nn
129,-0.742,0.52481323,test_nn
130,-0.74,0.52897525,test_nn
131,-0.738,0.5331334,test_nn
132,-0.736,0.5372865,test_nn
133,-0.734,0.54143447,test_nn
134,-0.732,0.5455776,test_nn
135,-0.73,0.5497151,test_nn
136,-0.728,0.55384696,test_nn
137,-0.726,0.5579728,test_nn
138,-0.724,0.5620922,test_nn
139,-0.722,0.56620526,test_nn
140,-0.72,0.57031155,test_nn
141,-0.718,0.5744111,test_nn
142,-0.716,0.57850325,test_nn
143,-0.714,0.5825881,test_nn
144,-0.712,0.58666486,test_nn
145,-0.71,0.59073406,test_nn
146,-0.708,0.594795,test_nn
147,-0.706,0.5988475,test_nn
148,-0.704,0.6028911,test_nn
149,-0.702,0.606926,test_nn
150,-0.7,0.610952,test_nn
151,-0.698,0.61496836,test_nn
152,-0.696,0.6189753,test_nn
153,-0.694,0.6229724,test_nn
154,-0.692,0.62695956,test_nn
155,-0.69,0.63093674,test_nn
156,-0.688,0.6349038,test_nn
157,-0.686,0.63886005,test_nn
158,-0.684,0.642806,test_nn
159,-0.682,0.64674056,test_nn
160,-0.68,0.65066487,test_nn
161,-0.678,0.65457803,test_nn
162,-0.676,0.6584797,test_nn
163,-0.674,0.6623704,test_nn
164,-0.672,0.66625047,test_nn
165,-0.67,0.67011833,test_nn
166,-0.668,0.67397517,test_nn
167,-0.666,0.6778207,test_nn
168,-0.664,0.68165505,test_nn
169,-0.662,0.6854776,test_nn
170,-0.66,0.68928903,test_nn
171,-0.658,0.6930895,test_nn
172,-0.656,0.69687885,test_nn
173,-0.654,0.70065725,test_nn
174,-0.652,0.70442486,test_nn
175,-0.65,0.7081821,test_nn
176,-0.648,0.71192867,test_nn
177,-0.646,0.7156654,test_nn
178,-0.644,0.71939236,test_nn
179,-0.642,0.7231097,test_nn
180,-0.64,0.72681826,test_nn
181,-0.638,0.730518,test_nn
182,-0.636,0.73420954,test_nn
183,-0.634,0.73789364,test_nn
184,-0.632,0.7415704,test_nn
185,-0.63,0.74524087,test_nn
186,-0.628,0.7489053,test_nn
187,-0.626,0.752565,test_nn
188,-0.624,0.75621974,test_nn
189,-0.622,0.75987107,test_nn
190,-0.62,0.7635196,test_nn
191,-0.618,0.76716614,test_nn
192,-0.616,0.7708116,test_nn
193,-0.614,0.77445745,test_nn
194,-0.612,0.77810436,test_nn
195,-0.61,0.78175336,test_nn
196,-0.608,0.7854059,test_nn
197,-0.606,0.7890629,test_nn
198,-0.604,0.7927258,test_nn
199,-0.602,0.7963957,test_nn
200,-0.6,0.8000744,test_nn
201,-0.598,0.80376244,test_nn
202,-0.596,0.80746186,test_nn
203,-0.594,0.81117404,test_nn
204,-0.592,0.8148999,test_nn
205,-0.59,0.81864136,test_nn
206,-0.588,0.82239944,test_nn
207,-0.586,0.8261758,test_nn
208,-0.584,0.82997155,test_nn
209,-0.582,0.8337884,test_nn
210,-0.58,0.8376267,test_nn
211,-0.578,0.8414884,test_nn
212,-0.576,0.8453739,test_nn
213,-0.574,0.849284,test_nn
214,-0.572,0.85321957,test_nn
215,-0.57,0.85718066,test_nn
216,-0.568,0.8611678,test_nn
217,-0.566,0.86517996,test_nn
218,-0.564,0.8692171,test_nn
219,-0.562,0.8732778,test_nn
220,-0.56,0.8773609,test_nn
221,-0.558,0.8814641,test_nn
222,-0.556,0.8855844,test_nn
223,-0.554,0.88971907,test_nn
224,-0.552,0.8938639,test_nn
225,-0.55,0.89801335,test_nn
226,-0.548,0.90216196,test_nn
227,-0.546,0.90630335,test_nn
228,-0.544,0.9104291,test_nn
229,-0.542,0.9145307,test_nn
230,-0.54,0.91859823,test_nn
231,-0.538,0.9226203,test_nn
232,-0.536,0.926585,test_nn
233,-0.534,0.93047875,test_nn
234,-0.532,0.93428755,test_nn
235,-0.53,0.937996,test_nn
236,-0.528,0.94158757,test_nn
237,-0.526,0.94504666,test_nn
238,-0.524,0.9483553,test_nn
239,-0.522,0.9514978,test_nn
240,-0.52,0.9544567,test_nn
241,-0.518,0.9572177,test_nn
242,-0.516,0.95976585,test_nn
243,-0.514,0.96208996,test_nn
244,-0.512,0.96418005,test_nn
245,-0.51,0.9660305,test_nn
246,-0.508,0.9676376,test_nn
247,-0.506,0.9690036,test_nn
248,-0.504,0.97013354,test_nn
249,-0.502,0.97103655,test_nn
250,-0.5,0.9717274,test_nn
251,-0.498,0.97222304,test_nn
252,-0.496,0.972545,test_nn
253,-0.494,0.97271687,test_nn
254,-0.492,0.97276384,test_nn
255,-0.49,0.97271323,test_nn
256,-0.488,0.97259045,test_nn
257,-0.486,0.97242177,test_nn
258,-0.484,0.97223115,test_nn
259,-0.482,0.972039,test_nn
260,-0.48,0.97186536,test_nn
261,-0.478,0.97172475,test_nn
262,-0.476,0.9716293,test_nn
263,-0.474,0.97158784,test_nn
264,-0.472,0.9716059,test_nn
265,-0.47,0.97168565,test_nn
266,-0.468,0.9718274,test_nn
267,-0.466,0.9720289,test_nn
268,-0.464,0.97228575,test_nn
269,-0.462,0.9725926,test_nn
270,-0.46,0.9729432,test_nn
271,-0.458,0.97333026,test_nn
272,-0.456,0.9737455,test_nn
273,-0.454,0.9741832,test_nn
274,-0.452,0.9746337,test_nn
275,-0.45,0.9750913,test_nn
276,-0.448,0.9755492,test_nn
277,-0.446,0.9760006,test_nn
278,-0.444,0.976441,test_nn
279,-0.442,0.9768651,test_nn
280,-0.44,0.977268,test_nn
281,-0.438,0.9776475,test_nn
282,-0.436,0.9779999,test_nn
283,-0.434,0.9783231,test_nn
284,-0.432,0.9786155,test_nn
285,-0.43,0.97887605,test_nn
286,-0.428,0.9791043,test_nn
287,-0.426,0.97930014,test_nn
288,-0.424,0.97946334,test_nn
289,-0.422,0.9795953,test_nn
290,-0.42,0.97969604,test_nn
291,-0.418,0.9797673,test_nn
292,-0.416,0.9798106,test_nn
293,-0.414,0.9798273,test_nn
294,-0.412,0.9798192,test_nn
295,-0.41,0.97978806,test_nn
296,-0.408,0.97973573,test_nn
297,-0.406,0.97966415,test_nn
298,-0.404,0.9795755,test_nn
299,-0.402,0.9794718,test_nn
300,-0.4,0.97935426,test_nn
301,-0.398,0.9792255,test_nn
302,-0.396,0.9790875,test_nn
303,-0.394,0.97894084,test_nn
304,-0.392,0.9787883,test_nn
305,-0.39,0.9786314,test_nn
306,-0.388,0.9784711,test_nn
307,-0.386,0.9783087,test_nn
308,-0.384,0.9781459,test_nn
309,-0.382,0.97798383,test_nn
310,-0.38,0.97782344,test_nn
311,-0.378,0.9776658,test_nn
312,-0.376,0.97751164,test_nn
313,-0.374,0.97736156,test_nn
314,-0.372,0.97721696,test_nn
315,-0.37,0.97707736,test_nn
316,-0.368,0.97694445,test_nn
317,-0.366,0.9768175,test_nn
318,-0.364,0.9766977,test_nn
319,-0.362,0.9765848,test_nn
320,-0.36,0.9764794,test_nn
321,-0.358,0.9763817,test_nn
322,-0.356,0.9762914,test_nn
323,-0.354,0.9762089,test_nn
324,-0.352,0.9761342,test_nn
325,-0.35,0.9760668,test_nn
326,-0.348,0.97600746,test_nn
327,-0.346,0.9759551,test_nn
328,-0.344,0.97591084,test_nn
329,-0.342,0.97587353,test_nn
330,-0.34,0.9758433,test_nn
331,-0.338,0.9758201,test_nn
332,-0.336,0.9758036,test_nn
333,-0.334,0.9757935,test_nn
334,-0.332,0.97578955,test_nn
335,-0.33,0.9757921,test_nn
336,-0.328,0.9757999,test_nn
337,-0.326,0.97581345,test_nn
338,-0.324,0.97583234,test_nn
339,-0.322,0.9758566,test_nn
340,-0.32,0.9758853,test_nn
341,-0.318,0.97591865,test_nn
342,-0.316,0.9759563,test_nn
343,-0.314,0.975998,test_nn
344,-0.312,0.976044,test_nn
345,-0.31,0.97609305,test_nn
346,-0.308,0.97614545,test_nn
347,-0.306,0.9762013,test_nn
348,-0.304,0.97626007,test_nn
349,-0.302,0.9763214,test_nn
350,-0.3,0.9763856,test_nn
351,-0.298,0.9764516,test_nn
352,-0.296,0.97652,test_nn
353,-0.294,0.9765903,test_nn
354,-0.292,0.9766623,test_nn
355,-0.29,0.9767359,test_nn
356,-0.288,0.97681075,test_nn
357,-0.286,0.97688687,test_nn
358,-0.284,0.97696406,test_nn
359,-0.282,0.9770422,test_nn
360,-0.28,0.977121,test_nn
361,-0.278,0.97720075,test_nn
362,-0.276,0.97728056,test_nn
363,-0.274,0.97736126,test_nn
364,-0.272,0.97744185,test_nn
365,-0.27,0.9775229,test_nn
366,-0.268,0.97760373,test_nn
367,-0.266,0.9776845,test_nn
368,-0.264,0.97776514,test_nn
369,-0.262,0.9778455,test_nn
370,-0.26,0.97792554,test_nn
371,-0.258,0.97800523,test_nn
372,-0.256,0.97808397,test_nn
373,-0.254,0.97816265,test_nn
374,-0.252,0.97824043,test_nn
375,-0.25,0.97831774,test_nn
376,-0.248,0.978394,test_nn
377,-0.246,0.9784696,test_nn
378,-0.244,0.9785443,test_nn
379,-0.242,0.97861814,test_nn
380,-0.24,0.978691,test_nn
381,-0.238,0.9787628,test_nn
382,-0.236,0.97883344,test_nn
383,-0.234,0.9789033,test_nn
384,-0.232,0.97897166,test_nn
385,-0.23,0.9790389,test_nn
386,-0.228,0.9791053,test_nn
387,-0.226,0.9791704,test_nn
388,-0.224,0.9792342,test_nn
389,-0.222,0.9792969,test_nn
390,-0.22,0.9793583,test_nn
391,-0.218,0.9794185,test_nn
392,-0.216,0.9794776,test_nn
393,-0.214,0.9795352,test_nn
394,-0.212,0.9795916,test_nn
395,-0.21,0.97964627,test_nn
396,-0.208,0.97970045,test_nn
397,-0.206,0.9797531,test_nn
398,-0.204,0.97980434,test_nn
399,-0.202,0.9798543,test_nn
400,-0.2,0.9799032,test_nn
401,-0.198,0.97995085,test_nn
402,-0.196,0.979997,test_nn
403,-0.194,0.98004216,test_nn
404,-0.192,0.9800859,test_nn
405,-0.19,0.9801288,test_nn
406,-0.188,0.9801705,test_nn
407,-0.186,0.9802108,test_nn
408,-0.184,0.98025036,test_nn
409,-0.182,0.9802883,test_nn
410,-0.18,0.9803254,test_nn
411,-0.178,0.98036134,test_nn
412,-0.176,0.98039615,test_nn
413,-0.174,0.9804302,test_nn
414,-0.172,0.9804632,test_nn
415,-0.17,0.9804948,test_nn
416,-0.168,0.98052603,test_nn
417,-0.166,0.9805558,test_nn
418,-0.164,0.9805851,test_nn
419,-0.162,0.9806137,test_nn
420,-0.16,0.98064107,test_nn
421,-0.158,0.98066765,test_nn
422,-0.156,0.98069364,test_nn
423,-0.154,0.9807188,test_nn
424,-0.152,0.9807433,test_nn
425,-0.15,0.9807669,test_nn
426,-0.148,0.9807899,test_nn
427,-0.146,0.98081255,test_nn
428,-0.144,0.9808344,test_nn
429,-0.142,0.9808557,test_nn
430,-0.14,0.98087645,test_nn
431,-0.138,0.9808972,test_nn
432,-0.136,0.98091686,test_nn
433,-0.134,0.9809363,test_nn
434,-0.132,0.9809552,test_nn
435,-0.13,0.98097426,test_nn
436,-0.128,0.98099285,test_nn
437,-0.126,0.981011,test_nn
438,-0.124,0.98102903,test_nn
439,-0.122,0.9810467,test_nn
440,-0.12,0.98106426,test_nn
441,-0.118,0.9810817,test_nn
442,-0.116,0.98109925,test_nn
443,-0.114,0.9811163,test_nn
444,-0.112,0.98113364,test_nn
445,-0.11,0.9811508,test_nn
446,-0.108,0.98116803,test_nn
447,-0.106,0.98118556,test_nn
448,-0.104,0.9812031,test_nn
449,-0.102,0.9812204,test_nn
450,-0.1,0.98123825,test_nn
451,-0.098,0.9812564,test_nn
452,-0.096,0.9812749,test_nn
453,-0.094,0.9812927,test_nn
454,-0.092,0.9813116,test_nn
455,-0.09,0.9813309,test_nn
456,-0.088,0.98135,test_nn
457,-0.086,0.9813698,test_nn
458,-0.084,0.9813904,test_nn
459,-0.082,0.9814111,test_nn
460,-0.08,0.98143196,test_nn
461,-0.078,0.98145413,test_nn
462,-0.076,0.9814762,test_nn
463,-0.074,0.981499,test_nn
464,-0.072,0.9815222,test_nn
465,-0.07,0.981546,test_nn
466,-0.068,0.98157084,test_nn
467,-0.066,0.981596,test_nn
468,-0.064,0.9816219,test_nn
469,-0.062,0.98164845,test_nn
470,-0.06,0.98167586,test_nn
471,-0.058,0.98170406,test_nn
472,-0.056,0.9817329,test_nn
473,-0.054,0.9817626,test_nn
474,-0.052,0.98179317,test_nn
475,-0.05,0.9818246,test_nn
476,-0.048,0.98185647,test_nn
477,-0.046,0.98188955,test_nn
478,-0.044,0.9819235,test_nn
479,-0.042,0.9819583,test_nn
480,-0.04,0.98199403,test_nn
481,-0.038,0.9820308,test_nn
482,-0.036,0.9820683,test_nn
483,-0.034,0.9821068,test_nn
484,-0.032,0.98214644,test_nn
485,-0.03,0.98218715,test_nn
486,-0.028,0.98222834,test_nn
487,-0.026,0.98227084,test_nn
488,-0.024,0.9823142,test_nn
489,-0.022,0.98235875,test_nn
490,-0.02,0.98240423,test_nn
491,-0.018,0.98245084,test_nn
492,-0.016,0.9824979,test_nn
493,-0.014,0.98254645,test_nn
494,-0.012,0.9825959,test_nn
495,-0.01,0.9826465,test_nn
496,-0.008,0.9826981,test_nn
497,-0.006,0.98275065,test_nn
498,-0.004,0.9828044,test_nn
499,-0.002,0.9828587,test_nn
500,0.0,0.9829145,test_nn
501,0.002,0.9829711,test_nn
502,0.004,0.9830288,test_nn
503,0.006,0.9830873,test_nn
504,0.008,0.98314637,test_nn
505,0.01,0.9832071,test_nn
506,0.012,0.9832689,test_nn
507,0.014,0.98333114,test_nn
508,0.016,0.98339427,test_nn
509,0.018,0.9834585,test_nn
510,0.02,0.9835239,test_nn
511,0.022,0.9835899,test_nn
512,0.024,0.98365647,test_nn
513,0.026,0.9837243,test_nn
514,0.028,0.9837927,test_nn
515,0.03,0.98386186,test_nn
516,0.032,0.9839317,test_nn
517,0.034,0.9840025,test_nn
518,0.036,0.9840741,test_nn
519,0.038,0.98414636,test_nn
520,0.04,0.9842191,test_nn
521,0.042,0.9842924,test_nn
522,0.044,0.9843666,test_nn
523,0.046,0.9844412,test_nn
524,0.048,0.9845167,test_nn
525,0.05,0.9845921,test_nn
526,0.052,0.9846682,test_nn
527,0.054,0.9847447,test_nn
528,0.056,0.98482144,test_nn
529,0.058,0.9848989,test_nn
530,0.06,0.98497653,test_nn
531,0.062,0.9850544,test_nn
532,0.064,0.9851325,test_nn
533,0.066,0.9852106,test_nn
534,0.068,0.9852891,test_nn
535,0.07,0.98536736,test_nn
536,0.072,0.9854459,test_nn
537,0.074,0.98552465,test_nn
538,0.076,0.98560315,test_nn
539,0.078,0.98568165,test_nn
540,0.08,0.9857599,test_nn
541,0.082,0.98583794,test_nn
542,0.084,0.98591566,test_nn
543,0.086,0.9859932,test_nn
544,0.088,0.98607,test_nn
545,0.09,0.98614687,test_nn
546,0.092,0.98622286,test_nn
547,0.094,0.9862986,test_nn
548,0.096,0.98637366,test_nn
549,0.098,0.9864478,test_nn
550,0.1,0.9865214,test_nn
551,0.102,0.9865944,test_nn
552,0.104,0.9866667,test_nn
553,0.106,0.9867376,test_nn
554,0.108,0.986808,test_nn
555,0.11,0.98687714,test_nn
556,0.112,0.98694503,test_nn
557,0.114,0.9870121,test_nn
558,0.116,0.9870778,test_nn
559,0.118,0.9871419,test_nn
560,0.12,0.98720485,test_nn
561,0.122,0.9872667,test_nn
562,0.124,0.98732674,test_nn
563,0.126,0.9873852,test_nn
564,0.128,0.98744226,test_nn
565,0.13,0.98749727,test_nn
566,0.132,0.9875509,test_nn
567,0.134,0.9876023,test_nn
568,0.136,0.98765206,test_nn
569,0.138,0.9877,test_nn
570,0.14,0.9877459,test_nn
571,0.142,0.9877893,test_nn
572,0.144,0.9878306,test_nn
573,0.146,0.98787034,test_nn
574,0.148,0.9879071,test_nn
575,0.15,0.98794156,test_nn
576,0.152,0.98797363,test_nn
577,0.154,0.9880034,test_nn
578,0.156,0.98803073,test_nn
579,0.158,0.98805505,test_nn
580,0.16,0.9880767,test_nn
581,0.162,0.9880955,test_nn
582,0.164,0.98811173,test_nn
583,0.166,0.98812515,test_nn
584,0.168,0.9881355,test_nn
585,0.17,0.9881426,test_nn
586,0.172,0.98814684,test_nn
587,0.174,0.9881483,test_nn
588,0.176,0.98814625,test_nn
589,0.178,0.98814124,test_nn
590,0.18,0.9881329,test_nn
591,0.182,0.9881209,test_nn
592,0.184,0.988106,test_nn
593,0.186,0.9880876,test_nn
594,0.188,0.9880658,test_nn
595,0.19,0.98804015,test_nn
596,0.192,0.9880115,test_nn
597,0.194,0.98797876,test_nn
598,0.196,0.98794276,test_nn
599,0.198,0.9879033,test_nn
600,0.2,0.98785985,test_nn
601,0.202,0.98781276,test_nn
602,0.204,0.98776245,test_nn
603,0.206,0.987708,test_nn
604,0.208,0.9876503,test_nn
605,0.21,0.9875881,test_nn
606,0.212,0.98752296,test_nn
607,0.214,0.9874537,test_nn
608,0.216,0.98738074,test_nn
609,0.218,0.98730415,test_nn
610,0.22,0.98722357,test_nn
611,0.222,0.98713964,test_nn
612,0.224,0.98705184,test_nn
613,0.226,0.98696035,test_nn
614,0.228,0.98686516,test_nn
615,0.23,0.9867666,test_nn
616,0.232,0.9866641,test_nn
617,0.234,0.98655856,test_nn
618,0.236,0.9864491,test_nn
619,0.238,0.9863367,test_nn
620,0.24,0.98622066,test_nn
621,0.242,0.98610115,test_nn
622,0.244,0.9859787,test_nn
623,0.246,0.9858531,test_nn
624,0.248,0.98572457,test_nn
625,0.25,0.98559266,test_nn
626,0.252,0.98545814,test_nn
627,0.254,0.98532045,test_nn
628,0.256,0.98518074,test_nn
629,0.258,0.9850381,test_nn
630,0.26,0.9848933,test_nn
631,0.262,0.984746,test_nn
632,0.264,0.9845967,test_nn
633,0.266,0.9844451,test_nn
634,0.268,0.98429203,test_nn
635,0.27,0.9841372,test_nn
636,0.272,0.9839808,test_nn
637,0.274,0.9838232,test_nn
638,0.276,0.98366386,test_nn
639,0.278,0.98350406,test_nn
640,0.28,0.98334324,test_nn
641,0.282,0.9831823,test_nn
642,0.284,0.983021,test_nn
643,0.286,0.9828591,test_nn
644,0.288,0.9826977,test_nn
645,0.29,0.98253655,test_nn
646,0.292,0.9823762,test_nn
647,0.294,0.9822167,test_nn
648,0.296,0.9820582,test_nn
649,0.298,0.98190176,test_nn
650,0.3,0.98174644,test_nn
651,0.302,0.9815936,test_nn
652,0.304,0.9814427,test_nn
653,0.306,0.9812949,test_nn
654,0.308,0.9811499,test_nn
655,0.31,0.9810084,test_nn
656,0.312,0.98087066,test_nn
657,0.314,0.98073673,test_nn
658,0.316,0.9806073,test_nn
659,0.318,0.9804824,test_nn
660,0.32,0.98036283,test_nn
661,0.322,0.9802487,test_nn
662,0.324,0.9801403,test_nn
663,0.326,0.98003834,test_nn
664,0.328,0.97994316,test_nn
665,0.33,0.97985536,test_nn
666,0.332,0.9797745,test_nn
667,0.334,0.97970164,test_nn
668,0.336,0.97963715,test_nn
669,0.338,0.97958183,test_nn
670,0.34,0.97953504,test_nn
671,0.342,0.979498,test_nn
672,0.344,0.9794705,test_nn
673,0.346,0.9794538,test_nn
674,0.348,0.97944725,test_nn
675,0.35,0.97945225,test_nn
676,0.352,0.97946846,test_nn
677,0.354,0.9794965,test_nn
678,0.356,0.97953665,test_nn
679,0.358,0.9795894,test_nn
680,0.36,0.9796549,test_nn
681,0.362,0.97973347,test_nn
682,0.364,0.9798249,test_nn
683,0.366,0.97993016,test_nn
684,0.368,0.98004895,test_nn
685,0.37,0.9801816,test_nn
686,0.372,0.9803281,test_nn
687,0.374,0.98048854,test_nn
688,0.376,0.98066306,test_nn
689,0.378,0.9808513,test_nn
690,0.38,0.9810535,test_nn
691,0.382,0.98126936,test_nn
692,0.384,0.9814986,test_nn
693,0.386,0.9817408,test_nn
694,0.388,0.9819957,test_nn
695,0.39,0.98226273,test_nn
696,0.392,0.98254144,test_nn
697,0.394,0.9828309,test_nn
698,0.396,0.983131,test_nn
699,0.398,0.9834402,test_nn
700,0.4,0.9837578,test_nn
701,0.402,0.9840828,test_nn
702,0.404,0.98441386,test_nn
703,0.406,0.98475,test_nn
704,0.408,0.9850895,test_nn
705,0.41,0.9854313,test_nn
706,0.412,0.98577315,test_nn
707,0.414,0.98611414,test_nn
708,0.416,0.98645145,test_nn
709,0.418,0.98678434,test_nn
710,0.42,0.9871101,test_nn
711,0.422,0.98742634,test_nn
712,0.424,0.98773116,test_nn
713,0.426,0.98802257,test_nn
714,0.428,0.9882982,test_nn
715,0.43,0.98855495,test_nn
716,0.432,0.9887908,test_nn
717,0.434,0.9890037,test_nn
718,0.436,0.9891902,test_nn
719,0.438,0.9893484,test_nn
720,0.44,0.9894753,test_nn
721,0.442,0.9895685,test_nn
722,0.444,0.9896256,test_nn
723,0.446,0.9896443,test_nn
724,0.448,0.9896209,test_nn
725,0.45,0.9895542,test_nn
726,0.452,0.98944175,test_nn
727,0.454,0.98928046,test_nn
728,0.456,0.9890688,test_nn
729,0.458,0.9888042,test_nn
730,0.46,0.98848504,test_nn
731,0.462,0.98810923,test_nn
732,0.464,0.9876754,test_nn
733,0.466,0.98718154,test_nn
734,0.468,0.98662615,test_nn
735,0.47,0.98600775,test_nn
736,0.472,0.98532534,test_nn
737,0.474,0.9845773,test_nn
738,0.476,0.98376346,test_nn
739,0.478,0.98288304,test_nn
740,0.48,0.98193467,test_nn
741,0.482,0.9809182,test_nn
742,0.484,0.979833,test_nn
743,0.486,0.9786793,test_nn
744,0.488,0.97745645,test_nn
745,0.49,0.976165,test_nn
746,0.492,0.97480404,test_nn
747,0.494,0.9733754,test_nn
748,0.496,0.9718777,test_nn
749,0.498,0.97031206,test_nn
750,0.5,0.9686795,test_nn
751,0.502,0.96697986,test_nn
752,0.504,0.96521413,test_nn
753,0.506,0.96338314,test_nn
754,0.508,0.9614873,test_nn
755,0.51,0.95952773,test_nn
756,0.512,0.95750505,test_nn
757,0.514,0.9554213,test_nn
758,0.516,0.9532763,test_nn
759,0.518,0.9510713,test_nn
760,0.52,0.948808,test_nn
761,0.522,0.94648683,test_nn
762,0.524,0.9441087,test_nn
763,0.526,0.9416754,test_nn
764,0.528,0.93918794,test_nn
765,0.53,0.9366473,test_nn
766,0.532,0.9340546,test_nn
767,0.534,0.9314109,test_nn
768,0.536,0.92871785,test_nn
769,0.538,0.9259759,test_nn
770,0.54,0.9231869,test_nn
771,0.542,0.92035156,test_nn
772,0.544,0.9174709,test_nn
773,0.546,0.9145462,test_nn
774,0.548,0.9115787,test_nn
775,0.55,0.90856904,test_nn
776,0.552,0.9055189,test_nn
777,0.554,0.902429,test_nn
778,0.556,0.8993001,test_nn
779,0.558,0.8961334,test_nn
780,0.56,0.89293045,test_nn
781,0.562,0.8896914,test_nn
782,0.564,0.88641787,test_nn
783,0.566,0.8831098,test_nn
784,0.568,0.87976915,test_nn
785,0.57,0.8763965,test_nn
786,0.572,0.8729928,test_nn
787,0.574,0.8695586,test_nn
788,0.576,0.8660947,test_nn
789,0.578,0.86260235,test_nn
790,0.58,0.859082,test_nn
791,0.582,0.8555344,test_nn
792,0.584,0.8519606,test_nn
793,0.586,0.8483612,test_nn
794,0.588,0.84473664,test_nn
795,0.59,0.841088,test_nn
796,0.592,0.83741564,test_nn
797,0.594,0.83372056,test_nn
798,0.596,0.8300033,test_nn
799,0.598,0.8262645,test_nn
800,0.6,0.82250434,test_nn
801,0.602,0.81872445,test_nn
802,0.604,0.8149244,test_nn
803,0.606,0.81110495,test_nn
804,0.608,0.80726695,test_nn
805,0.61,0.8034109,test_nn
806,0.612,0.7995374,test_nn
807,0.614,0.79564637,test_nn
808,0.616,0.7917389,test_nn
809,0.618,0.78781587,test_nn
810,0.62,0.7838765,test_nn
811,0.622,0.77992237,test_nn
812,0.624,0.77595305,test_nn
813,0.626,0.77196974,test_nn
814,0.628,0.76797265,test_nn
815,0.63,0.7639623,test_nn
816,0.632,0.7599388,test_nn
817,0.634,0.75590235,test_nn
818,0.636,0.75185406,test_nn
819,0.638,0.7477937,test_nn
820,0.64,0.74372214,test_nn
821,0.642,0.7396392,test_nn
822,0.644,0.73554546,test_nn
823,0.646,0.73144126,test_nn
824,0.648,0.72732705,test_nn
825,0.65,0.7232031,test_nn
826,0.652,0.7190697,test_nn
827,0.654,0.7149271,test_nn
828,0.656,0.71077555,test_nn
829,0.658,0.706616,test_nn
830,0.66,0.70244765,test_nn
831,0.662,0.69827145,test_nn
832,0.664,0.69408786,test_nn
833,0.666,0.6898967,test_nn
834,0.668,0.6856986,test_nn
835,0.67,0.6814931,test_nn
836,0.672,0.67728156,test_nn
837,0.674,0.67306334,test_nn
838,0.676,0.668839,test_nn
839,0.678,0.66460913,test_nn
840,0.68,0.66037303,test_nn
841,0.682,0.65613204,test_nn
842,0.684,0.6518854,test_nn
843,0.686,0.6476342,test_nn
844,0.688,0.64337814,test_nn
845,0.69,0.6391176,test_nn
846,0.692,0.6348526,test_nn
847,0.694,0.63058347,test_nn
848,0.696,0.62631035,test_nn
849,0.698,0.6220334,test_nn
850,0.7,0.61775327,test_nn
851,0.702,0.6134696,test_nn
852,0.704,0.6091827,test_nn
853,0.706,0.604893,test_nn
854,0.708,0.60060036,test_nn
855,0.71,0.59630513,test_nn
856,0.712,0.5920074,test_nn
857,0.714,0.5877073,test_nn
858,0.716,0.58340514,test_nn
859,0.718,0.57910115,test_nn
860,0.72,0.5747952,test_nn
861,0.722,0.5704879,test_nn
862,0.724,0.5661792,test_nn
863,0.726,0.5618684,test_nn
864,0.728,0.5575572,test_nn
865,0.73,0.5532444,test_nn
866,0.732,0.54893076,test_nn
867,0.734,0.5446168,test_nn
868,0.736,0.540302,test_nn
869,0.738,0.5359868,test_nn
870,0.74,0.5316711,test_nn
871,0.742,0.5273553,test_nn
872,0.744,0.5230392,test_nn
873,0.746,0.51872355,test_nn
874,0.748,0.51440763,test_nn
875,0.75,0.5100925,test_nn
876,0.752,0.50577766,test_nn
877,0.754,0.5014631,test_nn
878,0.756,0.49714965,test_nn
879,0.758,0.49283653,test_nn
880,0.76,0.4885246,test_nn
881,0.762,0.48421362,test_nn
882,0.764,0.479904,test_nn
883,0.766,0.4755955,test_nn
884,0.768,0.4712878,test_nn
885,0.77,0.46698248,test_nn
886,0.772,0.462678,test_nn
887,0.774,0.45837557,test_nn
888,0.776,0.45407456,test_nn
889,0.778,0.44977564,test_nn
890,0.78,0.44547904,test_nn
891,0.782,0.44118407,test_nn
892,0.784,0.4368912,test_nn
893,0.786,0.4326006,test_nn
894,0.788,0.42831263,test_nn
895,0.79,0.4240272,test_nn
896,0.792,0.4197437,test_nn
897,0.794,0.41546324,test_nn
898,0.796,0.4111857,test_nn
899,0.798,0.40691075,test_nn
900,0.8,0.40263864,test_nn
901,0.802,0.39836955,test_nn
902,0.804,0.39410335,test_nn
903,0.806,0.38984057,test_nn
904,0.808,0.38558057,test_nn
905,0.81,0.38132447,test_nn
906,0.812,0.3770713,test_nn
907,0.814,0.37282145,test_nn
908,0.816,0.36857572,test_nn
909,0.818,0.36433324,test_nn
910,0.82,0.36009422,test_nn
911,0.822,0.35585964,test_nn
912,0.824,0.3516285,test_nn
913,0.826,0.3474009,test_nn
914,0.828,0.34317774,test_nn
915,0.83,0.33895844,test_nn
916,0.832,0.3347433,test_nn
917,0.834,0.3305322,test_nn
918,0.836,0.32632512,test_nn
919,0.838,0.322123,test_nn
920,0.84,0.31792477,test_nn
921,0.842,0.31373107,test_nn
922,0.844,0.30954182,test_nn
923,0.846,0.30535713,test_nn
924,0.848,0.30117705,test_nn
925,0.85,0.2970017,test_nn
926,0.852,0.29283094,test_nn
927,0.854,0.28866506,test_nn
928,0.856,0.28450426,test_nn
929,0.858,0.28034785,test_nn
930,0.86,0.2761966,test_nn
931,0.862,0.27205047,test_nn
932,0.864,0.26790902,test_nn
933,0.866,0.26377305,test_nn
934,0.868,0.25964242,test_nn
935,0.87,0.2555163,test_nn
936,0.872,0.25139606,test_nn
937,0.874,0.24728093,test_nn
938,0.876,0.24317116,test_nn
939,0.878,0.23906654,test_nn
940,0.88,0.23496775,test_nn
941,0.882,0.23087405,test_nn
942,0.884,0.22678596,test_nn
943,0.886,0.22270393,test_nn
944,0.888,0.21862684,test_nn
945,0.89,0.21455577,test_nn
946,0.892,0.21049038,test_nn
947,0.894,0.20643055,test_nn
948,0.896,0.20237684,test_nn
949,0.898,0.19832899,test_nn
950,0.9,0.19428667,test_nn
951,0.902,0.19025019,test_nn
952,0.904,0.18622002,test_nn
953,0.906,0.18219559,test_nn
954,0.908,0.17817709,test_nn
955,0.91,0.17416462,test_nn
956,0.912,0.17015849,test_nn
957,0.914,0.16615838,test_nn
958,0.916,0.16216427,test_nn
959,0.918,0.15817642,test_nn
960,0.92,0.15419462,test_nn
961,0.922,0.1502195,test_nn
962,0.924,0.14625013,test_nn
963,0.926,0.14228725,test_nn
964,0.928,0.13833073,test_nn
965,0.93,0.1343805,test_nn
966,0.932,0.1304369,test_nn
967,0.934,0.12649946,test_nn
968,0.936,0.1225686,test_nn
969,0.938,0.118644014,test_nn
970,0.94,0.11472615,test_nn
971,0.942,0.11081476,test_nn
972,0.944,0.10690951,test_nn
973,0.946,0.103011295,test_nn
974,0.948,0.09911938,test_nn
975,0.95,0.09523444,test_nn
976,0.952,0.09135597,test_nn
977,0.954,0.08748395,test_nn
978,0.956,0.08361865,test_nn
979,0.958,0.07976008,test_nn
980,0.96,0.07590817,test_nn
981,0.962,0.072062954,test_nn
982,0.964,0.06822483,test_nn
983,0.966,0.064393,test_nn
984,0.968,0.06056835,test_nn
985,0.97,0.056750383,test_nn
986,0.972,0.052938804,test_nn
987,0.974,0.049135055,test_nn
988,0.976,0.045337357,test_nn
989,0.978,0.0415469,test_nn
990,0.98,0.037763044,test_nn
991,0.982,0.033986244,test_nn
992,0.984,0.030216072,test_nn
993,0.986,0.026453167,test_nn
994,0.988,0.022697153,test_nn
995,0.99,0.018948026,test_nn
996,0.992,0.0152058,test_nn
997,0.994,0.011470563,test_nn
998,0.996,0.007742579,test_nn
999,0.998,0.004021276,test_nn
1000,1.0,0.00030710574,test_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_9000/cfg.json <==
{"example": "CM", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "NewModel", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "NewModel", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "GapForcingLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 9000, "weight_testfn_obs": 1500, "diagonal_forcing": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 84092, "use_H1_norm": true, "force_bc": false, "chpt_folder": "/tmp/ray/session_2024-09-24_12-19-21_709040_941915/artifacts/2024-09-24_12-19-23/fn_2024-09-24_12-19-23/working_dirs/fn_786c9_00006_6_weight_soln_obs=9000_2024-09-24_12-19-24", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_9000/diff.csv <==
,X_x,value,name
0,-1.0,0.00011419691,diff
1,-0.998,5.954411e-05,diff
2,-0.996,3.0901283e-06,diff
3,-0.994,-5.5479817e-05,diff
4,-0.992,-0.000115733594,diff
5,-0.99,-0.0001779031,diff
6,-0.988,-0.00024147704,diff
7,-0.986,-0.00030703843,diff
8,-0.984,-0.00037391484,diff
9,-0.982,-0.0004419759,diff
10,-0.98,-0.0005117394,diff
11,-0.978,-0.0005829148,diff
12,-0.976,-0.00065487623,diff
13,-0.974,-0.000728406,diff
14,-0.972,-0.0008026473,diff
15,-0.97,-0.0008780286,diff
16,-0.968,-0.0009541884,diff
17,-0.966,-0.0010311455,diff
18,-0.964,-0.001108855,diff
19,-0.962,-0.00118725,diff
20,-0.96,-0.0012660027,diff
21,-0.958,-0.0013454407,diff
22,-0.956,-0.0014250651,diff
23,-0.954,-0.0015049353,diff
24,-0.952,-0.001585193,diff
25,-0.95,-0.0016652495,diff
26,-0.948,-0.0017454848,diff
27,-0.946,-0.0018254891,diff
28,-0.944,-0.0019058213,diff
29,-0.942,-0.0019856393,diff
30,-0.94,-0.002064973,diff
31,-0.938,-0.0021438524,diff
32,-0.936,-0.0022225678,diff
33,-0.934,-0.0023003668,diff
34,-0.932,-0.0023774207,diff
35,-0.93,-0.002453968,diff
36,-0.928,-0.0025294125,diff
37,-0.926,-0.0026039183,diff
38,-0.924,-0.0026773363,diff
39,-0.922,-0.0027497709,diff
40,-0.92,-0.0028209686,diff
41,-0.918,-0.002890572,diff
42,-0.916,-0.0029587,diff
43,-0.914,-0.0030256063,diff
44,-0.912,-0.003090784,diff
45,-0.91,-0.0031543225,diff
46,-0.908,-0.0032159835,diff
47,-0.906,-0.0032758266,diff
48,-0.904,-0.0033334792,diff
49,-0.902,-0.0033893138,diff
50,-0.9,-0.0034427345,diff
51,-0.898,-0.0034941286,diff
52,-0.896,-0.00354293,diff
53,-0.894,-0.003589511,diff
54,-0.892,-0.0036334395,diff
55,-0.89,-0.0036748052,diff
56,-0.888,-0.0037133247,diff
57,-0.886,-0.0037492514,diff
58,-0.884,-0.003782168,diff
59,-0.882,-0.00381203,diff
60,-0.88,-0.0038388819,diff
61,-0.878,-0.0038626194,diff
62,-0.876,-0.0038830042,diff
63,-0.874,-0.0039001405,diff
64,-0.872,-0.0039137304,diff
65,-0.87,-0.0039241016,diff
66,-0.868,-0.003930539,diff
67,-0.866,-0.00393337,diff
68,-0.864,-0.003932357,diff
69,-0.862,-0.0039277375,diff
70,-0.86,-0.003918916,diff
71,-0.858,-0.00390625,diff
72,-0.856,-0.0038894117,diff
73,-0.854,-0.0038683116,diff
74,-0.852,-0.0038429797,diff
75,-0.85,-0.0038134456,diff
76,-0.848,-0.003779322,diff
77,-0.846,-0.0037409067,diff
78,-0.844,-0.0036979318,diff
79,-0.842,-0.003650248,diff
80,-0.84,-0.0035975873,diff
81,-0.838,-0.003540635,diff
82,-0.836,-0.003478527,diff
83,-0.834,-0.0034115613,diff
84,-0.832,-0.0033398867,diff
85,-0.83,-0.003262788,diff
86,-0.828,-0.0031805634,diff
87,-0.826,-0.0030935109,diff
88,-0.824,-0.003001362,diff
89,-0.822,-0.0029035807,diff
90,-0.82,-0.002800554,diff
91,-0.818,-0.0026924014,diff
92,-0.816,-0.0025783777,diff
93,-0.814,-0.002459079,diff
94,-0.812,-0.0023346543,diff
95,-0.81,-0.0022041202,diff
96,-0.808,-0.0020682514,diff
97,-0.806,-0.0019269288,diff
98,-0.804,-0.0017800033,diff
99,-0.802,-0.0016269684,diff
100,-0.8,-0.0014683604,diff
101,-0.798,-0.0013042092,diff
102,-0.796,-0.0011340678,diff
103,-0.794,-0.0009582639,diff
104,-0.792,-0.0007764697,diff
105,-0.79,-0.0005891919,diff
106,-0.788,-0.00039586425,diff
107,-0.786,-0.00019696355,diff
108,-0.784,8.165836e-06,diff
109,-0.782,0.00021874905,diff
110,-0.78,0.00043529272,diff
111,-0.778,0.0006573796,diff
112,-0.776,0.0008856058,diff
113,-0.774,0.0011194944,diff
114,-0.772,0.0013590455,diff
115,-0.77,0.0016042888,diff
116,-0.768,0.0018552542,diff
117,-0.766,0.0021118224,diff
118,-0.764,0.0023742616,diff
119,-0.762,0.0026422143,diff
120,-0.76,0.002915591,diff
121,-0.758,0.003194064,diff
122,-0.756,0.0034782588,diff
123,-0.754,0.0037680268,diff
124,-0.752,0.004062712,diff
125,-0.75,0.0043628216,diff
126,-0.748,0.004667759,diff
127,-0.746,0.0049781203,diff
128,-0.744,0.0052931905,diff
129,-0.742,0.0056130886,diff
130,-0.74,0.005937755,diff
131,-0.738,0.0062671304,diff
132,-0.736,0.006600857,diff
133,-0.734,0.0069392323,diff
134,-0.732,0.0072816014,diff
135,-0.73,0.0076286793,diff
136,-0.728,0.007979214,diff
137,-0.726,0.008333862,diff
138,-0.724,0.008692205,diff
139,-0.722,0.009053767,diff
140,-0.72,0.009418964,diff
141,-0.718,0.0097872615,diff
142,-0.716,0.010158718,diff
143,-0.714,0.010533035,diff
144,-0.712,0.010910034,diff
145,-0.71,0.011289299,diff
146,-0.708,0.011671007,diff
147,-0.706,0.012054563,diff
148,-0.704,0.012440145,diff
149,-0.702,0.012827098,diff
150,-0.7,0.013215423,diff
151,-0.698,0.01360476,diff
152,-0.696,0.013994873,diff
153,-0.694,0.014385879,diff
154,-0.692,0.014776766,diff
155,-0.69,0.015168011,diff
156,-0.688,0.015558481,diff
157,-0.686,0.015948832,diff
158,-0.684,0.01633811,diff
159,-0.682,0.016726196,diff
160,-0.68,0.01711291,diff
161,-0.678,0.01749742,diff
162,-0.676,0.017879844,diff
163,-0.674,0.018259645,diff
164,-0.672,0.018636644,diff
165,-0.67,0.019010067,diff
166,-0.668,0.019379914,diff
167,-0.666,0.019745648,diff
168,-0.664,0.020106971,diff
169,-0.662,0.020463347,diff
170,-0.66,0.020814419,diff
171,-0.658,0.021159768,diff
172,-0.656,0.02149856,diff
173,-0.654,0.021830916,diff
174,-0.652,0.022156,diff
175,-0.65,0.022473395,diff
176,-0.648,0.022782922,diff
177,-0.646,0.023083568,diff
178,-0.644,0.023375154,diff
179,-0.642,0.023657084,diff
180,-0.64,0.023928583,diff
181,-0.638,0.024189591,diff
182,-0.636,0.024439037,diff
183,-0.634,0.024676502,diff
184,-0.632,0.024901688,diff
185,-0.63,0.025114,diff
186,-0.628,0.025312304,diff
187,-0.626,0.025496304,diff
188,-0.624,0.025664985,diff
189,-0.622,0.025818408,diff
190,-0.62,0.025955439,diff
191,-0.618,0.026075661,diff
192,-0.616,0.02617836,diff
193,-0.614,0.026262164,diff
194,-0.612,0.026327193,diff
195,-0.61,0.026372433,diff
196,-0.608,0.02639699,diff
197,-0.606,0.026400626,diff
198,-0.604,0.02638179,diff
199,-0.602,0.026340127,diff
200,-0.6,0.026275218,diff
201,-0.598,0.026185691,diff
202,-0.596,0.026070595,diff
203,-0.594,0.025929749,diff
204,-0.592,0.02576214,diff
205,-0.59,0.025566697,diff
206,-0.588,0.025342166,diff
207,-0.586,0.025088727,diff
208,-0.584,0.024804354,diff
209,-0.582,0.024488986,diff
210,-0.58,0.02414161,diff
211,-0.578,0.023760915,diff
212,-0.576,0.023346305,diff
213,-0.574,0.022896469,diff
214,-0.572,0.022411108,diff
215,-0.57,0.021888733,diff
216,-0.568,0.02132833,diff
217,-0.566,0.02072972,diff
218,-0.564,0.020091295,diff
219,-0.562,0.01941204,diff
220,-0.56,0.018691242,diff
221,-0.558,0.017927766,diff
222,-0.556,0.017121255,diff
223,-0.554,0.016269505,diff
224,-0.552,0.01537323,diff
225,-0.55,0.014430225,diff
226,-0.548,0.013439715,diff
227,-0.546,0.012401402,diff
228,-0.544,0.011313379,diff
229,-0.542,0.010175407,diff
230,-0.54,0.008986831,diff
231,-0.538,0.00774616,diff
232,-0.536,0.006452799,diff
233,-0.534,0.005105853,diff
234,-0.532,0.0037046075,diff
235,-0.53,0.0022482872,diff
236,-0.528,0.0007362366,diff
237,-0.526,-0.0008327961,diff
238,-0.524,-0.0024590492,diff
239,-0.522,-0.004062593,diff
240,-0.52,-0.005514264,diff
241,-0.518,-0.0068044066,diff
242,-0.516,-0.007924616,diff
243,-0.514,-0.008863747,diff
244,-0.512,-0.009609461,diff
245,-0.51,-0.010145545,diff
246,-0.508,-0.010452151,diff
247,-0.506,-0.010501385,diff
248,-0.504,-0.010254502,diff
249,-0.502,-0.009644747,diff
250,-0.5,-0.008502901,diff
251,-0.498,-0.0068467855,diff
252,-0.496,-0.0052531958,diff
253,-0.494,-0.0037218928,diff
254,-0.492,-0.002252996,diff
255,-0.49,-0.0008458495,diff
256,-0.488,0.0004991293,diff
257,-0.486,0.0017830133,diff
258,-0.484,0.0030058622,diff
259,-0.482,0.004168272,diff
260,-0.48,0.005270362,diff
261,-0.478,0.006313324,diff
262,-0.476,0.0072978735,diff
263,-0.474,0.008224726,diff
264,-0.472,0.0090943575,diff
265,-0.47,0.009907842,diff
266,-0.468,0.010666132,diff
267,-0.466,0.0113710165,diff
268,-0.464,0.0120226145,diff
269,-0.462,0.012622595,diff
270,-0.46,0.013171911,diff
271,-0.458,0.013671756,diff
272,-0.456,0.014123917,diff
273,-0.454,0.014529824,diff
274,-0.452,0.014890432,diff
275,-0.45,0.01520741,diff
276,-0.448,0.015482664,diff
277,-0.446,0.01571703,diff
278,-0.444,0.015912771,diff
279,-0.442,0.016070843,diff
280,-0.44,0.016193151,diff
281,-0.438,0.016281486,diff
282,-0.436,0.016337633,diff
283,-0.434,0.016362667,diff
284,-0.432,0.016358852,diff
285,-0.43,0.016327143,diff
286,-0.428,0.016269922,diff
287,-0.426,0.016188383,diff
288,-0.424,0.016084433,diff
289,-0.422,0.015959501,diff
290,-0.42,0.01581502,diff
291,-0.418,0.015653253,diff
292,-0.416,0.015474677,diff
293,-0.414,0.015281081,diff
294,-0.412,0.0150744915,diff
295,-0.41,0.014855981,diff
296,-0.408,0.014627337,diff
297,-0.406,0.0143888,diff
298,-0.404,0.014142275,diff
299,-0.402,0.013889551,diff
300,-0.4,0.013631225,diff
301,-0.398,0.013368726,diff
302,-0.396,0.013102531,diff
303,-0.394,0.012834072,diff
304,-0.392,0.012564778,diff
305,-0.39,0.01229465,diff
306,-0.388,0.012025356,diff
307,-0.386,0.011757016,diff
308,-0.384,0.0114911795,diff
309,-0.382,0.011228085,diff
310,-0.38,0.0109683275,diff
311,-0.378,0.010712981,diff
312,-0.376,0.010461807,diff
313,-0.374,0.010215998,diff
314,-0.372,0.009976268,diff
315,-0.37,0.009742022,diff
316,-0.368,0.009514332,diff
317,-0.366,0.009293437,diff
318,-0.364,0.009079576,diff
319,-0.362,0.008872986,diff
320,-0.36,0.008673906,diff
321,-0.358,0.008482337,diff
322,-0.356,0.008298755,diff
323,-0.354,0.008122921,diff
324,-0.352,0.007955074,diff
325,-0.35,0.0077952147,diff
326,-0.348,0.007643461,diff
327,-0.346,0.007499814,diff
328,-0.344,0.0073637962,diff
329,-0.342,0.007235527,diff
330,-0.34,0.007115841,diff
331,-0.338,0.0070034266,diff
332,-0.336,0.0068986416,diff
333,-0.334,0.0068017244,diff
334,-0.332,0.006711483,diff
335,-0.33,0.0066286325,diff
336,-0.328,0.006553054,diff
337,-0.326,0.00648427,diff
338,-0.324,0.006422043,diff
339,-0.322,0.0063664913,diff
340,-0.32,0.006316781,diff
341,-0.318,0.0062731504,diff
342,-0.316,0.006235242,diff
343,-0.314,0.0062030554,diff
344,-0.312,0.006176591,diff
345,-0.31,0.006154895,diff
346,-0.308,0.006137848,diff
347,-0.306,0.0061256886,diff
348,-0.304,0.0061182976,diff
349,-0.302,0.006115198,diff
350,-0.3,0.0061160326,diff
351,-0.298,0.006120205,diff
352,-0.296,0.0061284304,diff
353,-0.294,0.0061398745,diff
354,-0.292,0.006154537,diff
355,-0.29,0.0061718225,diff
356,-0.288,0.006192088,diff
357,-0.286,0.0062150955,diff
358,-0.284,0.0062402487,diff
359,-0.282,0.006267667,diff
360,-0.28,0.006296754,diff
361,-0.278,0.006328106,diff
362,-0.276,0.0063608885,diff
363,-0.274,0.0063951015,diff
364,-0.272,0.0064305067,diff
365,-0.27,0.0064669847,diff
366,-0.268,0.0065045357,diff
367,-0.266,0.0065431595,diff
368,-0.264,0.006582141,diff
369,-0.262,0.006621599,diff
370,-0.26,0.006662011,diff
371,-0.258,0.0067021847,diff
372,-0.256,0.006742835,diff
373,-0.254,0.0067836046,diff
374,-0.252,0.006824136,diff
375,-0.25,0.0068650246,diff
376,-0.248,0.006905079,diff
377,-0.246,0.006944895,diff
378,-0.244,0.0069844723,diff
379,-0.242,0.0070238113,diff
380,-0.24,0.007062435,diff
381,-0.238,0.0071003437,diff
382,-0.236,0.0071377754,diff
383,-0.234,0.0071742535,diff
384,-0.232,0.0072100163,diff
385,-0.23,0.007244587,diff
386,-0.228,0.0072788,diff
387,-0.226,0.007311821,diff
388,-0.224,0.0073438883,diff
389,-0.222,0.0073747635,diff
390,-0.22,0.007404804,diff
391,-0.218,0.007433653,diff
392,-0.216,0.0074613094,diff
393,-0.214,0.0074880123,diff
394,-0.212,0.0075137615,diff
395,-0.21,0.0075377226,diff
396,-0.208,0.0075610876,diff
397,-0.206,0.0075832605,diff
398,-0.204,0.0076036453,diff
399,-0.202,0.0076231956,diff
400,-0.2,0.0076413155,diff
401,-0.198,0.0076584816,diff
402,-0.196,0.007674217,diff
403,-0.194,0.0076891184,diff
404,-0.192,0.0077022314,diff
405,-0.19,0.0077143908,diff
406,-0.188,0.0077257156,diff
407,-0.186,0.0077353716,diff
408,-0.184,0.007744074,diff
409,-0.182,0.007751584,diff
410,-0.18,0.0077575445,diff
411,-0.178,0.0077626705,diff
412,-0.176,0.0077667236,diff
413,-0.174,0.007769823,diff
414,-0.172,0.0077712536,diff
415,-0.17,0.0077722073,diff
416,-0.168,0.0077717304,diff
417,-0.166,0.0077703,diff
418,-0.164,0.007768154,diff
419,-0.162,0.0077643394,diff
420,-0.16,0.007760048,diff
421,-0.158,0.0077548027,diff
422,-0.156,0.0077483654,diff
423,-0.154,0.007741213,diff
424,-0.152,0.0077329874,diff
425,-0.15,0.0077240467,diff
426,-0.148,0.007713914,diff
427,-0.146,0.007703662,diff
428,-0.144,0.0076919794,diff
429,-0.142,0.007679701,diff
430,-0.14,0.007666707,diff
431,-0.138,0.007653117,diff
432,-0.136,0.007638097,diff
433,-0.134,0.0076231956,diff
434,-0.132,0.007607579,diff
435,-0.13,0.0075905323,diff
436,-0.128,0.007573366,diff
437,-0.126,0.0075553656,diff
438,-0.124,0.007537484,diff
439,-0.122,0.0075182915,diff
440,-0.12,0.007498741,diff
441,-0.118,0.0074789524,diff
442,-0.116,0.0074585676,diff
443,-0.114,0.007437229,diff
444,-0.112,0.0074157715,diff
445,-0.11,0.0073934793,diff
446,-0.108,0.007370949,diff
447,-0.106,0.0073485374,diff
448,-0.104,0.007325053,diff
449,-0.102,0.007301569,diff
450,-0.1,0.0072774887,diff
451,-0.098,0.0072529316,diff
452,-0.096,0.0072278976,diff
453,-0.094,0.0072028637,diff
454,-0.092,0.0071775913,diff
455,-0.09,0.007151723,diff
456,-0.088,0.007125616,diff
457,-0.086,0.0070996284,diff
458,-0.084,0.007072687,diff
459,-0.082,0.007045865,diff
460,-0.08,0.0070188046,diff
461,-0.078,0.006991625,diff
462,-0.076,0.00696373,diff
463,-0.074,0.0069360733,diff
464,-0.072,0.0069078207,diff
465,-0.07,0.0068793297,diff
466,-0.068,0.006850958,diff
467,-0.066,0.0068222284,diff
468,-0.064,0.006793022,diff
469,-0.062,0.006763935,diff
470,-0.06,0.006734848,diff
471,-0.058,0.006704688,diff
472,-0.056,0.0066752434,diff
473,-0.054,0.0066452026,diff
474,-0.052,0.006615162,diff
475,-0.05,0.0065848827,diff
476,-0.048,0.0065538883,diff
477,-0.046,0.006523609,diff
478,-0.044,0.006492853,diff
479,-0.042,0.0064616203,diff
480,-0.04,0.006430626,diff
481,-0.038,0.0063989162,diff
482,-0.036,0.0063672066,diff
483,-0.034,0.006335616,diff
484,-0.032,0.006303549,diff
485,-0.03,0.0062710047,diff
486,-0.028,0.0062389374,diff
487,-0.026,0.0062060356,diff
488,-0.024,0.0061734915,diff
489,-0.022,0.0061399937,diff
490,-0.02,0.0061069727,diff
491,-0.018,0.006073475,diff
492,-0.016,0.0060395002,diff
493,-0.014,0.0060055256,diff
494,-0.012,0.005970955,diff
495,-0.01,0.005936384,diff
496,-0.008,0.0059018135,diff
497,-0.006,0.0058665276,diff
498,-0.004,0.0058312416,diff
499,-0.002,0.0057958364,diff
500,0.0,0.0057598352,diff
501,0.002,0.005723357,diff
502,0.004,0.005686879,diff
503,0.006,0.0056499243,diff
504,0.008,0.005612612,diff
505,0.01,0.0055754185,diff
506,0.012,0.0055373907,diff
507,0.014,0.0054991245,diff
508,0.016,0.005460739,diff
509,0.018,0.0054214,diff
510,0.02,0.00538218,diff
511,0.022,0.0053423643,diff
512,0.024,0.005302191,diff
513,0.026,0.005261779,diff
514,0.028,0.00522089,diff
515,0.03,0.005179167,diff
516,0.032,0.0051374435,diff
517,0.034,0.0050953627,diff
518,0.036,0.0050525665,diff
519,0.038,0.0050091743,diff
520,0.04,0.0049659014,diff
521,0.042,0.0049214363,diff
522,0.044,0.0048770905,diff
523,0.046,0.0048322678,diff
524,0.048,0.00478673,diff
525,0.05,0.0047404766,diff
526,0.052,0.004693866,diff
527,0.054,0.004646778,diff
528,0.056,0.004599333,diff
529,0.058,0.0045514107,diff
530,0.06,0.0045027733,diff
531,0.062,0.004453659,diff
532,0.064,0.0044038296,diff
533,0.066,0.0043541193,diff
534,0.068,0.004303217,diff
535,0.07,0.004251957,diff
536,0.072,0.0042004585,diff
537,0.074,0.004148245,diff
538,0.076,0.004095316,diff
539,0.078,0.0040421486,diff
540,0.08,0.003988266,diff
541,0.082,0.003934145,diff
542,0.084,0.0038793087,diff
543,0.086,0.0038239956,diff
544,0.088,0.003767848,diff
545,0.09,0.0037117004,diff
546,0.092,0.0036547184,diff
547,0.094,0.003597498,diff
548,0.096,0.0035398006,diff
549,0.098,0.003481388,diff
550,0.1,0.0034224987,diff
551,0.102,0.0033636093,diff
552,0.104,0.0033040047,diff
553,0.106,0.0032439232,diff
554,0.108,0.0031836033,diff
555,0.11,0.0031226873,diff
556,0.112,0.003061533,diff
557,0.114,0.003000021,diff
558,0.116,0.002938509,diff
559,0.118,0.0028760433,diff
560,0.12,0.0028135777,diff
561,0.122,0.002751112,diff
562,0.124,0.0026878119,diff
563,0.126,0.0026245117,diff
564,0.128,0.0025612116,diff
565,0.13,0.0024977922,diff
566,0.132,0.0024340153,diff
567,0.134,0.0023698807,diff
568,0.136,0.0023063421,diff
569,0.138,0.0022420883,diff
570,0.14,0.0021779537,diff
571,0.142,0.002114296,diff
572,0.144,0.0020501614,diff
573,0.146,0.001986146,diff
574,0.148,0.0019222498,diff
575,0.15,0.0018584728,diff
576,0.152,0.0017948151,diff
577,0.154,0.0017316341,diff
578,0.156,0.001668334,diff
579,0.158,0.0016057491,diff
580,0.16,0.0015435219,diff
581,0.162,0.0014814138,diff
582,0.164,0.0014195442,diff
583,0.166,0.0013582706,diff
584,0.168,0.0012977123,diff
585,0.17,0.0012375116,diff
586,0.172,0.0011777878,diff
587,0.174,0.0011188984,diff
588,0.176,0.0010604858,diff
589,0.178,0.0010032654,diff
590,0.18,0.00094664097,diff
591,0.182,0.0008904934,diff
592,0.184,0.0008354187,diff
593,0.186,0.0007814169,diff
594,0.188,0.0007286072,diff
595,0.19,0.0006763935,diff
596,0.192,0.00062537193,diff
597,0.194,0.00057530403,diff
598,0.196,0.00052690506,diff
599,0.198,0.00047922134,diff
600,0.2,0.00043296814,diff
601,0.202,0.00038814545,diff
602,0.204,0.00034475327,diff
603,0.206,0.0003027916,diff
604,0.208,0.00026226044,diff
605,0.21,0.00022315979,diff
606,0.212,0.00018548965,diff
607,0.214,0.00014972687,diff
608,0.216,0.0001155138,diff
609,0.218,8.249283e-05,diff
610,0.22,5.173683e-05,diff
611,0.222,2.2649765e-05,diff
612,0.224,-4.6491623e-06,diff
613,0.226,-3.015995e-05,diff
614,0.228,-5.376339e-05,diff
615,0.23,-7.545948e-05,diff
616,0.232,-9.530783e-05,diff
617,0.234,-0.000113129616,diff
618,0.236,-0.00012910366,diff
619,0.238,-0.00014281273,diff
620,0.24,-0.00015467405,diff
621,0.242,-0.00016433,diff
622,0.244,-0.00017213821,diff
623,0.246,-0.00017750263,diff
624,0.248,-0.00018143654,diff
625,0.25,-0.00018298626,diff
626,0.252,-0.00018233061,diff
627,0.254,-0.00017976761,diff
628,0.256,-0.00017547607,diff
629,0.258,-0.00016891956,diff
630,0.26,-0.00016015768,diff
631,0.262,-0.00014948845,diff
632,0.264,-0.0001373887,diff
633,0.266,-0.00012290478,diff
634,0.268,-0.00010663271,diff
635,0.27,-8.845329e-05,diff
636,0.272,-6.878376e-05,diff
637,0.274,-4.7147274e-05,diff
638,0.276,-2.4020672e-05,diff
639,0.278,4.7683716e-07,diff
640,0.28,2.6464462e-05,diff
641,0.282,5.4121017e-05,diff
642,0.284,8.2850456e-05,diff
643,0.286,0.00011265278,diff
644,0.288,0.00014352798,diff
645,0.29,0.0001758337,diff
646,0.292,0.00020837784,diff
647,0.294,0.00024187565,diff
648,0.296,0.00027608871,diff
649,0.298,0.0003106594,diff
650,0.3,0.00034546852,diff
651,0.302,0.00038003922,diff
652,0.304,0.00041508675,diff
653,0.306,0.00044965744,diff
654,0.308,0.0004837513,diff
655,0.31,0.00051772594,diff
656,0.312,0.0005507469,diff
657,0.314,0.0005823374,diff
658,0.316,0.0006132126,diff
659,0.318,0.00064229965,diff
660,0.32,0.0006699562,diff
661,0.322,0.00069618225,diff
662,0.324,0.0007197857,diff
663,0.326,0.0007417202,diff
664,0.328,0.0007606745,diff
665,0.33,0.00077700615,diff
666,0.332,0.0007907152,diff
667,0.334,0.00080120564,diff
668,0.336,0.00080800056,diff
669,0.338,0.0008112192,diff
670,0.34,0.0008108616,diff
671,0.342,0.0008062124,diff
672,0.344,0.0007971525,diff
673,0.346,0.00078368187,diff
674,0.348,0.00076532364,diff
675,0.35,0.00074243546,diff
676,0.352,0.00071406364,diff
677,0.354,0.00068068504,diff
678,0.356,0.00064206123,diff
679,0.358,0.00059723854,diff
680,0.36,0.0005469322,diff
681,0.362,0.00049090385,diff
682,0.364,0.00042891502,diff
683,0.366,0.0003606081,diff
684,0.368,0.00028645992,diff
685,0.37,0.00020623207,diff
686,0.372,0.00011968613,diff
687,0.374,2.7179718e-05,diff
688,0.376,-7.098913e-05,diff
689,0.378,-0.00017559528,diff
690,0.38,-0.00028556585,diff
691,0.382,-0.00040125847,diff
692,0.384,-0.0005223155,diff
693,0.386,-0.0006483793,diff
694,0.388,-0.00077939034,diff
695,0.39,-0.0009149909,diff
696,0.392,-0.0010544062,diff
697,0.394,-0.0011975169,diff
698,0.396,-0.0013440847,diff
699,0.398,-0.0014926195,diff
700,0.4,-0.0016433597,diff
701,0.402,-0.0017954707,diff
702,0.404,-0.001947701,diff
703,0.406,-0.0021003485,diff
704,0.408,-0.0022513866,diff
705,0.41,-0.0024007559,diff
706,0.412,-0.002547264,diff
707,0.414,-0.0026897192,diff
708,0.416,-0.002827406,diff
709,0.418,-0.0029587746,diff
710,0.42,-0.003083825,diff
711,0.422,-0.003199935,diff
712,0.424,-0.003307104,diff
713,0.426,-0.0034037232,diff
714,0.428,-0.0034886599,diff
715,0.43,-0.003561139,diff
716,0.432,-0.0036196113,diff
717,0.434,-0.00366354,diff
718,0.436,-0.003692031,diff
719,0.438,-0.0037041903,diff
720,0.44,-0.003699541,diff
721,0.442,-0.0036770701,diff
722,0.444,-0.0036377907,diff
723,0.446,-0.0035806894,diff
724,0.448,-0.00350672,diff
725,0.45,-0.0034163594,diff
726,0.452,-0.0033105612,diff
727,0.454,-0.0031915307,diff
728,0.456,-0.0030608773,diff
729,0.458,-0.0029209852,diff
730,0.46,-0.0027751327,diff
731,0.462,-0.0026273131,diff
732,0.464,-0.0024814606,diff
733,0.466,-0.0023424625,diff
734,0.468,-0.002216339,diff
735,0.47,-0.0021089315,diff
736,0.472,-0.0020278096,diff
737,0.474,-0.0019791126,diff
738,0.476,-0.0019726753,diff
739,0.478,-0.0020148754,diff
740,0.48,-0.0021159053,diff
741,0.482,-0.0022845268,diff
742,0.484,-0.0025303364,diff
743,0.486,-0.0028620362,diff
744,0.488,-0.0032892823,diff
745,0.49,-0.0038210154,diff
746,0.492,-0.0044659376,diff
747,0.494,-0.00523144,diff
748,0.496,-0.0061258674,diff
749,0.498,-0.007155657,diff
750,0.5,-0.008326054,diff
751,0.502,-0.009065986,diff
752,0.504,-0.009360909,diff
753,0.506,-0.0093835,diff
754,0.508,-0.009201765,diff
755,0.51,-0.0088557005,diff
756,0.512,-0.008371711,diff
757,0.514,-0.007769823,diff
758,0.516,-0.0070640445,diff
759,0.518,-0.006263554,diff
760,0.52,-0.005375564,diff
761,0.522,-0.0044044256,diff
762,0.524,-0.003354311,diff
763,0.526,-0.002350092,diff
764,0.528,-0.0014652014,diff
765,0.53,-0.0006927848,diff
766,0.532,-2.682209e-05,diff
767,0.534,0.0005405545,diff
768,0.536,0.0010161996,diff
769,0.538,0.0014073253,diff
770,0.54,0.0017208457,diff
771,0.542,0.0019637346,diff
772,0.544,0.0021426678,diff
773,0.546,0.0022640228,diff
774,0.548,0.0023340583,diff
775,0.55,0.0023584366,diff
776,0.552,0.0023433566,diff
777,0.554,0.002293706,diff
778,0.556,0.002214253,diff
779,0.558,0.0021102428,diff
780,0.56,0.00198555,diff
781,0.562,0.0018442273,diff
782,0.564,0.0016902089,diff
783,0.566,0.0015261769,diff
784,0.568,0.0013558865,diff
785,0.57,0.0011817217,diff
786,0.572,0.0010063648,diff
787,0.574,0.0008317232,diff
788,0.576,0.000659883,diff
789,0.578,0.0004924536,diff
790,0.58,0.00033158064,diff
791,0.582,0.00017732382,diff
792,0.584,3.170967e-05,diff
793,0.586,-0.000104904175,diff
794,0.588,-0.00023120642,diff
795,0.59,-0.00034707785,diff
796,0.592,-0.00045216084,diff
797,0.594,-0.00054603815,diff
798,0.596,-0.00062823296,diff
799,0.598,-0.00069862604,diff
800,0.6,-0.0007580519,diff
801,0.602,-0.000805974,diff
802,0.604,-0.0008419156,diff
803,0.606,-0.0008677244,diff
804,0.608,-0.00088202953,diff
805,0.61,-0.00088614225,diff
806,0.612,-0.00087994337,diff
807,0.614,-0.0008639693,diff
808,0.616,-0.000838995,diff
809,0.618,-0.0008048415,diff
810,0.62,-0.00076276064,diff
811,0.622,-0.0007125139,diff
812,0.624,-0.0006546378,diff
813,0.626,-0.00058984756,diff
814,0.628,-0.00051891804,diff
815,0.63,-0.00044167042,diff
816,0.632,-0.0003592372,diff
817,0.634,-0.00027149916,diff
818,0.636,-0.00017940998,diff
819,0.638,-8.34465e-05,diff
820,0.64,1.66893e-05,diff
821,0.642,0.00011974573,diff
822,0.644,0.00022548437,diff
823,0.646,0.0003336668,diff
824,0.648,0.00044375658,diff
825,0.65,0.0005555749,diff
826,0.652,0.0006685853,diff
827,0.654,0.00078225136,diff
828,0.656,0.0008968711,diff
829,0.658,0.0010114908,diff
830,0.66,0.0011259317,diff
831,0.662,0.0012402534,diff
832,0.664,0.0013536215,diff
833,0.666,0.0014665127,diff
834,0.668,0.0015779734,diff
835,0.67,0.0016881824,diff
836,0.672,0.0017968416,diff
837,0.674,0.0019037724,diff
838,0.676,0.0020086765,diff
839,0.678,0.002111435,diff
840,0.68,0.0022122264,diff
841,0.682,0.0023102164,diff
842,0.684,0.0024056435,diff
843,0.686,0.0024983883,diff
844,0.688,0.0025886297,diff
845,0.69,0.0026758313,diff
846,0.692,0.0027599335,diff
847,0.694,0.0028409958,diff
848,0.696,0.0029185414,diff
849,0.698,0.0029932857,diff
850,0.7,0.0030647516,diff
851,0.702,0.0031327605,diff
852,0.704,0.0031972528,diff
853,0.706,0.0032588243,diff
854,0.708,0.0033164024,diff
855,0.71,0.003370583,diff
856,0.712,0.0034214854,diff
857,0.714,0.0034686327,diff
858,0.716,0.0035125017,diff
859,0.718,0.0035529733,diff
860,0.72,0.003589809,diff
861,0.722,0.0036230683,diff
862,0.724,0.0036529303,diff
863,0.726,0.0036793947,diff
864,0.728,0.0037025213,diff
865,0.73,0.003722012,diff
866,0.732,0.0037382245,diff
867,0.734,0.0037513971,diff
868,0.736,0.0037605762,diff
869,0.738,0.0037671924,diff
870,0.74,0.0037702322,diff
871,0.742,0.0037701726,diff
872,0.744,0.0037670732,diff
873,0.746,0.0037609339,diff
874,0.748,0.0037516952,diff
875,0.75,0.0037394166,diff
876,0.752,0.0037243366,diff
877,0.754,0.0037061572,diff
878,0.756,0.0036854446,diff
879,0.758,0.00366202,diff
880,0.76,0.0036358535,diff
881,0.762,0.0036070347,diff
882,0.764,0.0035755932,diff
883,0.766,0.0035414994,diff
884,0.768,0.0035057068,diff
885,0.77,0.0034669042,diff
886,0.772,0.0034258068,diff
887,0.774,0.003382951,diff
888,0.776,0.0033374727,diff
889,0.778,0.0032902658,diff
890,0.78,0.0032409132,diff
891,0.782,0.0031894743,diff
892,0.784,0.0031365156,diff
893,0.786,0.0030814111,diff
894,0.788,0.003024906,diff
895,0.79,0.0029666424,diff
896,0.792,0.0029066503,diff
897,0.794,0.0028451383,diff
898,0.796,0.0027825832,diff
899,0.798,0.0027182102,diff
900,0.8,0.0026526153,diff
901,0.802,0.0025859177,diff
902,0.804,0.0025182664,diff
903,0.806,0.0024493039,diff
904,0.808,0.0023792088,diff
905,0.81,0.0023085773,diff
906,0.812,0.0022364557,diff
907,0.814,0.0021642745,diff
908,0.816,0.0020909905,diff
909,0.818,0.002017051,diff
910,0.82,0.0019424558,diff
911,0.822,0.0018675923,diff
912,0.824,0.0017919242,diff
913,0.826,0.001716286,diff
914,0.828,0.0016401708,diff
915,0.83,0.0015638769,diff
916,0.832,0.0014873147,diff
917,0.834,0.0014107227,diff
918,0.836,0.0013339221,diff
919,0.838,0.0012574196,diff
920,0.84,0.001180917,diff
921,0.842,0.0011043549,diff
922,0.844,0.0010281205,diff
923,0.846,0.0009524226,diff
924,0.848,0.00087702274,diff
925,0.85,0.0008017123,diff
926,0.852,0.00072717667,diff
927,0.854,0.0006531477,diff
928,0.856,0.0005797148,diff
929,0.858,0.0005066693,diff
930,0.86,0.00043475628,diff
931,0.862,0.00036352873,diff
932,0.864,0.00029292703,diff
933,0.866,0.00022357702,diff
934,0.868,0.00015488267,diff
935,0.87,8.735061e-05,diff
936,0.872,2.0861626e-05,diff
937,0.874,-4.467368e-05,diff
938,0.876,-0.000108629465,diff
939,0.878,-0.00017157197,diff
940,0.88,-0.00023336709,diff
941,0.882,-0.00029367208,diff
942,0.884,-0.00035248697,diff
943,0.886,-0.00041012466,diff
944,0.888,-0.0004658103,diff
945,0.89,-0.00052055717,diff
946,0.892,-0.0005732924,diff
947,0.894,-0.00062426925,diff
948,0.896,-0.0006738454,diff
949,0.898,-0.0007213205,diff
950,0.9,-0.0007673502,diff
951,0.902,-0.00081142783,diff
952,0.904,-0.0008535087,diff
953,0.906,-0.0008935034,diff
954,0.908,-0.0009318441,diff
955,0.91,-0.00096799433,diff
956,0.912,-0.0010021627,diff
957,0.914,-0.0010340214,diff
958,0.916,-0.0010638833,diff
959,0.918,-0.0010916144,diff
960,0.92,-0.0011168122,diff
961,0.922,-0.0011398792,diff
962,0.924,-0.0011605918,diff
963,0.926,-0.0011788905,diff
964,0.928,-0.0011950284,diff
965,0.93,-0.0012084991,diff
966,0.932,-0.001219362,diff
967,0.934,-0.0012280047,diff
968,0.936,-0.0012340248,diff
969,0.938,-0.0012370348,diff
970,0.94,-0.0012379214,diff
971,0.942,-0.0012359843,diff
972,0.944,-0.0012312755,diff
973,0.946,-0.00122381,diff
974,0.948,-0.0012137741,diff
975,0.95,-0.0012007877,diff
976,0.952,-0.0011852086,diff
977,0.954,-0.0011664256,diff
978,0.956,-0.0011447445,diff
979,0.958,-0.0011205524,diff
980,0.96,-0.0010931194,diff
981,0.962,-0.0010624081,diff
982,0.964,-0.0010290742,diff
983,0.966,-0.0009925589,diff
984,0.968,-0.00095298886,diff
985,0.97,-0.0009104498,diff
986,0.972,-0.0008644946,diff
987,0.974,-0.00081587955,diff
988,0.976,-0.0007637255,diff
989,0.978,-0.00070844963,diff
990,0.98,-0.0006499365,diff
991,0.982,-0.0005880818,diff
992,0.984,-0.00052304566,diff
993,0.986,-0.00045488775,diff
994,0.988,-0.00038297288,diff
995,0.99,-0.00030820444,diff
996,0.992,-0.00022958405,diff
997,0.994,-0.00014799926,diff
998,0.996,-6.2786974e-05,diff
999,0.998,2.5810208e-05,diff
1000,1.0,0.00011775317,diff


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_9000/gt_nn.csv <==
,X_x,value,name
0,-1.0,0.0,gt_nn
1,-0.998,0.0040725293,gt_nn
2,-0.996,0.00814518,gt_nn
3,-0.994,0.012217709,gt_nn
4,-0.992,0.01629036,gt_nn
5,-0.99,0.02036289,gt_nn
6,-0.988,0.024435539,gt_nn
7,-0.986,0.028508069,gt_nn
8,-0.984,0.0325806,gt_nn
9,-0.982,0.03665325,gt_nn
10,-0.98,0.04072578,gt_nn
11,-0.978,0.04479843,gt_nn
12,-0.976,0.048870955,gt_nn
13,-0.974,0.052943606,gt_nn
14,-0.972,0.057016138,gt_nn
15,-0.97,0.061088666,gt_nn
16,-0.968,0.06516132,gt_nn
17,-0.966,0.06923384,gt_nn
18,-0.964,0.0733065,gt_nn
19,-0.962,0.077379026,gt_nn
20,-0.96,0.08145168,gt_nn
21,-0.958,0.0855242,gt_nn
22,-0.956,0.08959686,gt_nn
23,-0.954,0.09366939,gt_nn
24,-0.952,0.09774191,gt_nn
25,-0.95,0.10181457,gt_nn
26,-0.948,0.10588709,gt_nn
27,-0.946,0.109959744,gt_nn
28,-0.944,0.114032276,gt_nn
29,-0.942,0.11810493,gt_nn
30,-0.94,0.12217746,gt_nn
31,-0.938,0.12624998,gt_nn
32,-0.936,0.13032264,gt_nn
33,-0.934,0.13439517,gt_nn
34,-0.932,0.13846782,gt_nn
35,-0.93,0.14254035,gt_nn
36,-0.928,0.146613,gt_nn
37,-0.926,0.15068552,gt_nn
38,-0.924,0.15475805,gt_nn
39,-0.922,0.1588307,gt_nn
40,-0.92,0.16290322,gt_nn
41,-0.918,0.16697589,gt_nn
42,-0.916,0.1710484,gt_nn
43,-0.914,0.17512105,gt_nn
44,-0.912,0.1791936,gt_nn
45,-0.91,0.18326612,gt_nn
46,-0.908,0.18733878,gt_nn
47,-0.906,0.1914113,gt_nn
48,-0.904,0.19548395,gt_nn
49,-0.902,0.19955648,gt_nn
50,-0.9,0.20362914,gt_nn
51,-0.898,0.20770165,gt_nn
52,-0.896,0.21177419,gt_nn
53,-0.894,0.21584684,gt_nn
54,-0.892,0.21991938,gt_nn
55,-0.89,0.22399202,gt_nn
56,-0.888,0.22806455,gt_nn
57,-0.886,0.23213719,gt_nn
58,-0.884,0.23620974,gt_nn
59,-0.882,0.24028225,gt_nn
60,-0.88,0.24435492,gt_nn
61,-0.878,0.24842744,gt_nn
62,-0.876,0.2525001,gt_nn
63,-0.874,0.25657263,gt_nn
64,-0.872,0.26064527,gt_nn
65,-0.87,0.2647178,gt_nn
66,-0.868,0.26879045,gt_nn
67,-0.866,0.272863,gt_nn
68,-0.864,0.2769355,gt_nn
69,-0.862,0.28100815,gt_nn
70,-0.86,0.2850807,gt_nn
71,-0.858,0.28915334,gt_nn
72,-0.856,0.29322585,gt_nn
73,-0.854,0.29729852,gt_nn
74,-0.852,0.30137104,gt_nn
75,-0.85,0.30544358,gt_nn
76,-0.848,0.30951622,gt_nn
77,-0.846,0.31358874,gt_nn
78,-0.844,0.3176614,gt_nn
79,-0.842,0.32173395,gt_nn
80,-0.84,0.3258066,gt_nn
81,-0.838,0.3298791,gt_nn
82,-0.836,0.33395165,gt_nn
83,-0.834,0.3380243,gt_nn
84,-0.832,0.3420968,gt_nn
85,-0.83,0.34616947,gt_nn
86,-0.828,0.350242,gt_nn
87,-0.826,0.35431466,gt_nn
88,-0.824,0.3583872,gt_nn
89,-0.822,0.36245972,gt_nn
90,-0.82,0.36653236,gt_nn
91,-0.818,0.3706049,gt_nn
92,-0.816,0.37467757,gt_nn
93,-0.814,0.37875006,gt_nn
94,-0.812,0.38282272,gt_nn
95,-0.81,0.38689527,gt_nn
96,-0.808,0.39096776,gt_nn
97,-0.806,0.39504042,gt_nn
98,-0.804,0.39911297,gt_nn
99,-0.802,0.4031856,gt_nn
100,-0.8,0.40725815,gt_nn
101,-0.798,0.4113308,gt_nn
102,-0.796,0.4154033,gt_nn
103,-0.794,0.41947585,gt_nn
104,-0.792,0.42354852,gt_nn
105,-0.79,0.427621,gt_nn
106,-0.788,0.43169367,gt_nn
107,-0.786,0.43576622,gt_nn
108,-0.784,0.43983886,gt_nn
109,-0.782,0.44391137,gt_nn
110,-0.78,0.44798404,gt_nn
111,-0.778,0.45205656,gt_nn
112,-0.776,0.4561291,gt_nn
113,-0.774,0.46020174,gt_nn
114,-0.772,0.4642743,gt_nn
115,-0.77,0.46834692,gt_nn
116,-0.768,0.47241947,gt_nn
117,-0.766,0.47649214,gt_nn
118,-0.764,0.48056462,gt_nn
119,-0.762,0.48463717,gt_nn
120,-0.76,0.48870984,gt_nn
121,-0.758,0.49278232,gt_nn
122,-0.756,0.496855,gt_nn
123,-0.754,0.5009275,gt_nn
124,-0.752,0.5050002,gt_nn
125,-0.75,0.5090727,gt_nn
126,-0.748,0.51314527,gt_nn
127,-0.746,0.5172179,gt_nn
128,-0.744,0.5212904,gt_nn
129,-0.742,0.525363,gt_nn
130,-0.74,0.5294356,gt_nn
131,-0.738,0.53350824,gt_nn
132,-0.736,0.5375808,gt_nn
133,-0.734,0.54165334,gt_nn
134,-0.732,0.545726,gt_nn
135,-0.73,0.5497984,gt_nn
136,-0.728,0.5538711,gt_nn
137,-0.726,0.55794364,gt_nn
138,-0.724,0.5620163,gt_nn
139,-0.722,0.56608886,gt_nn
140,-0.72,0.5701614,gt_nn
141,-0.718,0.574234,gt_nn
142,-0.716,0.57830656,gt_nn
143,-0.714,0.5823792,gt_nn
144,-0.712,0.5864517,gt_nn
145,-0.71,0.5905244,gt_nn
146,-0.708,0.5945969,gt_nn
147,-0.706,0.5986695,gt_nn
148,-0.704,0.6027421,gt_nn
149,-0.702,0.6068146,gt_nn
150,-0.7,0.6108873,gt_nn
151,-0.698,0.61495984,gt_nn
152,-0.696,0.61903244,gt_nn
153,-0.694,0.623105,gt_nn
154,-0.692,0.6271776,gt_nn
155,-0.69,0.63125014,gt_nn
156,-0.688,0.6353227,gt_nn
157,-0.686,0.63939536,gt_nn
158,-0.684,0.6434679,gt_nn
159,-0.682,0.64754057,gt_nn
160,-0.68,0.651613,gt_nn
161,-0.678,0.65568566,gt_nn
162,-0.676,0.6597582,gt_nn
163,-0.674,0.66383076,gt_nn
164,-0.672,0.6679034,gt_nn
165,-0.67,0.671976,gt_nn
166,-0.668,0.6760486,gt_nn
167,-0.666,0.6801211,gt_nn
168,-0.664,0.6841938,gt_nn
169,-0.662,0.6882663,gt_nn
170,-0.66,0.6923388,gt_nn
171,-0.658,0.6964115,gt_nn
172,-0.656,0.700484,gt_nn
173,-0.654,0.70455664,gt_nn
174,-0.652,0.7086292,gt_nn
175,-0.65,0.71270186,gt_nn
176,-0.648,0.7167744,gt_nn
177,-0.646,0.7208469,gt_nn
178,-0.644,0.72491956,gt_nn
179,-0.642,0.72899204,gt_nn
180,-0.64,0.7330647,gt_nn
181,-0.638,0.73713726,gt_nn
182,-0.636,0.7412099,gt_nn
183,-0.634,0.7452825,gt_nn
184,-0.632,0.749355,gt_nn
185,-0.63,0.75342757,gt_nn
186,-0.628,0.7575001,gt_nn
187,-0.626,0.7615728,gt_nn
188,-0.624,0.7656453,gt_nn
189,-0.622,0.769718,gt_nn
190,-0.62,0.77379054,gt_nn
191,-0.618,0.77786314,gt_nn
192,-0.616,0.7819357,gt_nn
193,-0.614,0.7860082,gt_nn
194,-0.612,0.79008085,gt_nn
195,-0.61,0.7941534,gt_nn
196,-0.608,0.79822606,gt_nn
197,-0.606,0.80229855,gt_nn
198,-0.604,0.8063712,gt_nn
199,-0.602,0.81044376,gt_nn
200,-0.6,0.8145163,gt_nn
201,-0.598,0.8185889,gt_nn
202,-0.596,0.82266146,gt_nn
203,-0.594,0.8267341,gt_nn
204,-0.592,0.8308066,gt_nn
205,-0.59,0.8348793,gt_nn
206,-0.588,0.8389518,gt_nn
207,-0.586,0.8430244,gt_nn
208,-0.584,0.84709704,gt_nn
209,-0.582,0.8511695,gt_nn
210,-0.58,0.85524213,gt_nn
211,-0.578,0.8593147,gt_nn
212,-0.576,0.86338735,gt_nn
213,-0.574,0.8674599,gt_nn
214,-0.572,0.87153244,gt_nn
215,-0.57,0.8756051,gt_nn
216,-0.568,0.8796776,gt_nn
217,-0.566,0.88375026,gt_nn
218,-0.564,0.88782275,gt_nn
219,-0.562,0.8918954,gt_nn
220,-0.56,0.89596796,gt_nn
221,-0.558,0.9000405,gt_nn
222,-0.556,0.9041131,gt_nn
223,-0.554,0.90818566,gt_nn
224,-0.552,0.9122583,gt_nn
225,-0.55,0.9163309,gt_nn
226,-0.548,0.9204035,gt_nn
227,-0.546,0.924476,gt_nn
228,-0.544,0.9285486,gt_nn
229,-0.542,0.9326212,gt_nn
230,-0.54,0.9366937,gt_nn
231,-0.538,0.9407664,gt_nn
232,-0.536,0.94483894,gt_nn
233,-0.534,0.9489116,gt_nn
234,-0.532,0.9529841,gt_nn
235,-0.53,0.9570567,gt_nn
236,-0.528,0.96112925,gt_nn
237,-0.526,0.9652018,gt_nn
238,-0.524,0.96927446,gt_nn
239,-0.522,0.97326636,gt_nn
240,-0.52,0.97704756,gt_nn
241,-0.518,0.9806082,gt_nn
242,-0.516,0.98393905,gt_nn
243,-0.514,0.9870286,gt_nn
244,-0.512,0.9898639,gt_nn
245,-0.51,0.99242854,gt_nn
246,-0.508,0.99470186,gt_nn
247,-0.506,0.9966563,gt_nn
248,-0.504,0.9982523,gt_nn
249,-0.502,0.9994235,gt_nn
250,-0.5,1.0,gt_nn
251,-0.498,1.0,gt_nn
252,-0.496,1.0,gt_nn
253,-0.494,1.0,gt_nn
254,-0.492,1.0,gt_nn
255,-0.49,1.0,gt_nn
256,-0.488,1.0,gt_nn
257,-0.486,1.0,gt_nn
258,-0.484,1.0,gt_nn
259,-0.482,1.0,gt_nn
260,-0.48,1.0,gt_nn
261,-0.478,1.0,gt_nn
262,-0.476,1.0,gt_nn
263,-0.474,1.0,gt_nn
264,-0.472,1.0,gt_nn
265,-0.47,1.0,gt_nn
266,-0.468,1.0,gt_nn
267,-0.466,1.0,gt_nn
268,-0.464,1.0,gt_nn
269,-0.462,1.0,gt_nn
270,-0.46,1.0,gt_nn
271,-0.458,1.0,gt_nn
272,-0.456,1.0,gt_nn
273,-0.454,1.0,gt_nn
274,-0.452,1.0,gt_nn
275,-0.45,1.0,gt_nn
276,-0.448,1.0,gt_nn
277,-0.446,1.0,gt_nn
278,-0.444,1.0,gt_nn
279,-0.442,1.0,gt_nn
280,-0.44,1.0,gt_nn
281,-0.438,1.0,gt_nn
282,-0.436,1.0,gt_nn
283,-0.434,1.0,gt_nn
284,-0.432,1.0,gt_nn
285,-0.43,1.0,gt_nn
286,-0.428,1.0,gt_nn
287,-0.426,1.0,gt_nn
288,-0.424,1.0,gt_nn
289,-0.422,1.0,gt_nn
290,-0.42,1.0,gt_nn
291,-0.418,1.0,gt_nn
292,-0.416,1.0,gt_nn
293,-0.414,1.0,gt_nn
294,-0.412,1.0,gt_nn
295,-0.41,1.0,gt_nn
296,-0.408,1.0,gt_nn
297,-0.406,1.0,gt_nn
298,-0.404,1.0,gt_nn
299,-0.402,1.0,gt_nn
300,-0.4,1.0,gt_nn
301,-0.398,1.0,gt_nn
302,-0.396,1.0,gt_nn
303,-0.394,1.0,gt_nn
304,-0.392,1.0,gt_nn
305,-0.39,1.0,gt_nn
306,-0.388,1.0,gt_nn
307,-0.386,1.0,gt_nn
308,-0.384,1.0,gt_nn
309,-0.382,1.0,gt_nn
310,-0.38,1.0,gt_nn
311,-0.378,1.0,gt_nn
312,-0.376,1.0,gt_nn
313,-0.374,1.0,gt_nn
314,-0.372,1.0,gt_nn
315,-0.37,1.0,gt_nn
316,-0.368,1.0,gt_nn
317,-0.366,1.0,gt_nn
318,-0.364,1.0,gt_nn
319,-0.362,1.0,gt_nn
320,-0.36,1.0,gt_nn
321,-0.358,1.0,gt_nn
322,-0.356,1.0,gt_nn
323,-0.354,1.0,gt_nn
324,-0.352,1.0,gt_nn
325,-0.35,1.0,gt_nn
326,-0.348,1.0,gt_nn
327,-0.346,1.0,gt_nn
328,-0.344,1.0,gt_nn
329,-0.342,1.0,gt_nn
330,-0.34,1.0,gt_nn
331,-0.338,1.0,gt_nn
332,-0.336,1.0,gt_nn
333,-0.334,1.0,gt_nn
334,-0.332,1.0,gt_nn
335,-0.33,1.0,gt_nn
336,-0.328,1.0,gt_nn
337,-0.326,1.0,gt_nn
338,-0.324,1.0,gt_nn
339,-0.322,1.0,gt_nn
340,-0.32,1.0,gt_nn
341,-0.318,1.0,gt_nn
342,-0.316,1.0,gt_nn
343,-0.314,1.0,gt_nn
344,-0.312,1.0,gt_nn
345,-0.31,1.0,gt_nn
346,-0.308,1.0,gt_nn
347,-0.306,1.0,gt_nn
348,-0.304,1.0,gt_nn
349,-0.302,1.0,gt_nn
350,-0.3,1.0,gt_nn
351,-0.298,1.0,gt_nn
352,-0.296,1.0,gt_nn
353,-0.294,1.0,gt_nn
354,-0.292,1.0,gt_nn
355,-0.29,1.0,gt_nn
356,-0.288,1.0,gt_nn
357,-0.286,1.0,gt_nn
358,-0.284,1.0,gt_nn
359,-0.282,1.0,gt_nn
360,-0.28,1.0,gt_nn
361,-0.278,1.0,gt_nn
362,-0.276,1.0,gt_nn
363,-0.274,1.0,gt_nn
364,-0.272,1.0,gt_nn
365,-0.27,1.0,gt_nn
366,-0.268,1.0,gt_nn
367,-0.266,1.0,gt_nn
368,-0.264,1.0,gt_nn
369,-0.262,1.0,gt_nn
370,-0.26,1.0,gt_nn
371,-0.258,1.0,gt_nn
372,-0.256,1.0,gt_nn
373,-0.254,1.0,gt_nn
374,-0.252,1.0,gt_nn
375,-0.25,1.0,gt_nn
376,-0.248,1.0,gt_nn
377,-0.246,1.0,gt_nn
378,-0.244,1.0,gt_nn
379,-0.242,1.0,gt_nn
380,-0.24,1.0,gt_nn
381,-0.238,1.0,gt_nn
382,-0.236,1.0,gt_nn
383,-0.234,1.0,gt_nn
384,-0.232,1.0,gt_nn
385,-0.23,1.0,gt_nn
386,-0.228,1.0,gt_nn
387,-0.226,1.0,gt_nn
388,-0.224,1.0,gt_nn
389,-0.222,1.0,gt_nn
390,-0.22,1.0,gt_nn
391,-0.218,1.0,gt_nn
392,-0.216,1.0,gt_nn
393,-0.214,1.0,gt_nn
394,-0.212,1.0,gt_nn
395,-0.21,1.0,gt_nn
396,-0.208,1.0,gt_nn
397,-0.206,1.0,gt_nn
398,-0.204,1.0,gt_nn
399,-0.202,1.0,gt_nn
400,-0.2,1.0,gt_nn
401,-0.198,1.0,gt_nn
402,-0.196,1.0,gt_nn
403,-0.194,1.0,gt_nn
404,-0.192,1.0,gt_nn
405,-0.19,1.0,gt_nn
406,-0.188,1.0,gt_nn
407,-0.186,1.0,gt_nn
408,-0.184,1.0,gt_nn
409,-0.182,1.0,gt_nn
410,-0.18,1.0,gt_nn
411,-0.178,1.0,gt_nn
412,-0.176,1.0,gt_nn
413,-0.174,1.0,gt_nn
414,-0.172,1.0,gt_nn
415,-0.17,1.0,gt_nn
416,-0.168,1.0,gt_nn
417,-0.166,1.0,gt_nn
418,-0.164,1.0,gt_nn
419,-0.162,1.0,gt_nn
420,-0.16,1.0,gt_nn
421,-0.158,1.0,gt_nn
422,-0.156,1.0,gt_nn
423,-0.154,1.0,gt_nn
424,-0.152,1.0,gt_nn
425,-0.15,1.0,gt_nn
426,-0.148,1.0,gt_nn
427,-0.146,1.0,gt_nn
428,-0.144,1.0,gt_nn
429,-0.142,1.0,gt_nn
430,-0.14,1.0,gt_nn
431,-0.138,1.0,gt_nn
432,-0.136,1.0,gt_nn
433,-0.134,1.0,gt_nn
434,-0.132,1.0,gt_nn
435,-0.13,1.0,gt_nn
436,-0.128,1.0,gt_nn
437,-0.126,1.0,gt_nn
438,-0.124,1.0,gt_nn
439,-0.122,1.0,gt_nn
440,-0.12,1.0,gt_nn
441,-0.118,1.0,gt_nn
442,-0.116,1.0,gt_nn
443,-0.114,1.0,gt_nn
444,-0.112,1.0,gt_nn
445,-0.11,1.0,gt_nn
446,-0.108,1.0,gt_nn
447,-0.106,1.0,gt_nn
448,-0.104,1.0,gt_nn
449,-0.102,1.0,gt_nn
450,-0.1,1.0,gt_nn
451,-0.098,1.0,gt_nn
452,-0.096,1.0,gt_nn
453,-0.094,1.0,gt_nn
454,-0.092,1.0,gt_nn
455,-0.09,1.0,gt_nn
456,-0.088,1.0,gt_nn
457,-0.086,1.0,gt_nn
458,-0.084,1.0,gt_nn
459,-0.082,1.0,gt_nn
460,-0.08,1.0,gt_nn
461,-0.078,1.0,gt_nn
462,-0.076,1.0,gt_nn
463,-0.074,1.0,gt_nn
464,-0.072,1.0,gt_nn
465,-0.07,1.0,gt_nn
466,-0.068,1.0,gt_nn
467,-0.066,1.0,gt_nn
468,-0.064,1.0,gt_nn
469,-0.062,1.0,gt_nn
470,-0.06,1.0,gt_nn
471,-0.058,1.0,gt_nn
472,-0.056,1.0,gt_nn
473,-0.054,1.0,gt_nn
474,-0.052,1.0,gt_nn
475,-0.05,1.0,gt_nn
476,-0.048,1.0,gt_nn
477,-0.046,1.0,gt_nn
478,-0.044,1.0,gt_nn
479,-0.042,1.0,gt_nn
480,-0.04,1.0,gt_nn
481,-0.038,1.0,gt_nn
482,-0.036,1.0,gt_nn
483,-0.034,1.0,gt_nn
484,-0.032,1.0,gt_nn
485,-0.03,1.0,gt_nn
486,-0.028,1.0,gt_nn
487,-0.026,1.0,gt_nn
488,-0.024,1.0,gt_nn
489,-0.022,1.0,gt_nn
490,-0.02,1.0,gt_nn
491,-0.018,1.0,gt_nn
492,-0.016,1.0,gt_nn
493,-0.014,1.0,gt_nn
494,-0.012,1.0,gt_nn
495,-0.01,1.0,gt_nn
496,-0.008,1.0,gt_nn
497,-0.006,1.0,gt_nn
498,-0.004,1.0,gt_nn
499,-0.002,1.0,gt_nn
500,0.0,1.0,gt_nn
501,0.002,1.0,gt_nn
502,0.004,1.0,gt_nn
503,0.006,1.0,gt_nn
504,0.008,1.0,gt_nn
505,0.01,1.0,gt_nn
506,0.012,1.0,gt_nn
507,0.014,1.0,gt_nn
508,0.016,1.0,gt_nn
509,0.018,1.0,gt_nn
510,0.02,1.0,gt_nn
511,0.022,1.0,gt_nn
512,0.024,1.0,gt_nn
513,0.026,1.0,gt_nn
514,0.028,1.0,gt_nn
515,0.03,1.0,gt_nn
516,0.032,1.0,gt_nn
517,0.034,1.0,gt_nn
518,0.036,1.0,gt_nn
519,0.038,1.0,gt_nn
520,0.04,1.0,gt_nn
521,0.042,1.0,gt_nn
522,0.044,1.0,gt_nn
523,0.046,1.0,gt_nn
524,0.048,1.0,gt_nn
525,0.05,1.0,gt_nn
526,0.052,1.0,gt_nn
527,0.054,1.0,gt_nn
528,0.056,1.0,gt_nn
529,0.058,1.0,gt_nn
530,0.06,1.0,gt_nn
531,0.062,1.0,gt_nn
532,0.064,1.0,gt_nn
533,0.066,1.0,gt_nn
534,0.068,1.0,gt_nn
535,0.07,1.0,gt_nn
536,0.072,1.0,gt_nn
537,0.074,1.0,gt_nn
538,0.076,1.0,gt_nn
539,0.078,1.0,gt_nn
540,0.08,1.0,gt_nn
541,0.082,1.0,gt_nn
542,0.084,1.0,gt_nn
543,0.086,1.0,gt_nn
544,0.088,1.0,gt_nn
545,0.09,1.0,gt_nn
546,0.092,1.0,gt_nn
547,0.094,1.0,gt_nn
548,0.096,1.0,gt_nn
549,0.098,1.0,gt_nn
550,0.1,1.0,gt_nn
551,0.102,1.0,gt_nn
552,0.104,1.0,gt_nn
553,0.106,1.0,gt_nn
554,0.108,1.0,gt_nn
555,0.11,1.0,gt_nn
556,0.112,1.0,gt_nn
557,0.114,1.0,gt_nn
558,0.116,1.0,gt_nn
559,0.118,1.0,gt_nn
560,0.12,1.0,gt_nn
561,0.122,1.0,gt_nn
562,0.124,1.0,gt_nn
563,0.126,1.0,gt_nn
564,0.128,1.0,gt_nn
565,0.13,1.0,gt_nn
566,0.132,1.0,gt_nn
567,0.134,1.0,gt_nn
568,0.136,1.0,gt_nn
569,0.138,1.0,gt_nn
570,0.14,1.0,gt_nn
571,0.142,1.0,gt_nn
572,0.144,1.0,gt_nn
573,0.146,1.0,gt_nn
574,0.148,1.0,gt_nn
575,0.15,1.0,gt_nn
576,0.152,1.0,gt_nn
577,0.154,1.0,gt_nn
578,0.156,1.0,gt_nn
579,0.158,1.0,gt_nn
580,0.16,1.0,gt_nn
581,0.162,1.0,gt_nn
582,0.164,1.0,gt_nn
583,0.166,1.0,gt_nn
584,0.168,1.0,gt_nn
585,0.17,1.0,gt_nn
586,0.172,1.0,gt_nn
587,0.174,1.0,gt_nn
588,0.176,1.0,gt_nn
589,0.178,1.0,gt_nn
590,0.18,1.0,gt_nn
591,0.182,1.0,gt_nn
592,0.184,1.0,gt_nn
593,0.186,1.0,gt_nn
594,0.188,1.0,gt_nn
595,0.19,1.0,gt_nn
596,0.192,1.0,gt_nn
597,0.194,1.0,gt_nn
598,0.196,1.0,gt_nn
599,0.198,1.0,gt_nn
600,0.2,1.0,gt_nn
601,0.202,1.0,gt_nn
602,0.204,1.0,gt_nn
603,0.206,1.0,gt_nn
604,0.208,1.0,gt_nn
605,0.21,1.0,gt_nn
606,0.212,1.0,gt_nn
607,0.214,1.0,gt_nn
608,0.216,1.0,gt_nn
609,0.218,1.0,gt_nn
610,0.22,1.0,gt_nn
611,0.222,1.0,gt_nn
612,0.224,1.0,gt_nn
613,0.226,1.0,gt_nn
614,0.228,1.0,gt_nn
615,0.23,1.0,gt_nn
616,0.232,1.0,gt_nn
617,0.234,1.0,gt_nn
618,0.236,1.0,gt_nn
619,0.238,1.0,gt_nn
620,0.24,1.0,gt_nn
621,0.242,1.0,gt_nn
622,0.244,1.0,gt_nn
623,0.246,1.0,gt_nn
624,0.248,1.0,gt_nn
625,0.25,1.0,gt_nn
626,0.252,1.0,gt_nn
627,0.254,1.0,gt_nn
628,0.256,1.0,gt_nn
629,0.258,1.0,gt_nn
630,0.26,1.0,gt_nn
631,0.262,1.0,gt_nn
632,0.264,1.0,gt_nn
633,0.266,1.0,gt_nn
634,0.268,1.0,gt_nn
635,0.27,1.0,gt_nn
636,0.272,1.0,gt_nn
637,0.274,1.0,gt_nn
638,0.276,1.0,gt_nn
639,0.278,1.0,gt_nn
640,0.28,1.0,gt_nn
641,0.282,1.0,gt_nn
642,0.284,1.0,gt_nn
643,0.286,1.0,gt_nn
644,0.288,1.0,gt_nn
645,0.29,1.0,gt_nn
646,0.292,1.0,gt_nn
647,0.294,1.0,gt_nn
648,0.296,1.0,gt_nn
649,0.298,1.0,gt_nn
650,0.3,1.0,gt_nn
651,0.302,1.0,gt_nn
652,0.304,1.0,gt_nn
653,0.306,1.0,gt_nn
654,0.308,1.0,gt_nn
655,0.31,1.0,gt_nn
656,0.312,1.0,gt_nn
657,0.314,1.0,gt_nn
658,0.316,1.0,gt_nn
659,0.318,1.0,gt_nn
660,0.32,1.0,gt_nn
661,0.322,1.0,gt_nn
662,0.324,1.0,gt_nn
663,0.326,1.0,gt_nn
664,0.328,1.0,gt_nn
665,0.33,1.0,gt_nn
666,0.332,1.0,gt_nn
667,0.334,1.0,gt_nn
668,0.336,1.0,gt_nn
669,0.338,1.0,gt_nn
670,0.34,1.0,gt_nn
671,0.342,1.0,gt_nn
672,0.344,1.0,gt_nn
673,0.346,1.0,gt_nn
674,0.348,1.0,gt_nn
675,0.35,1.0,gt_nn
676,0.352,1.0,gt_nn
677,0.354,1.0,gt_nn
678,0.356,1.0,gt_nn
679,0.358,1.0,gt_nn
680,0.36,1.0,gt_nn
681,0.362,1.0,gt_nn
682,0.364,1.0,gt_nn
683,0.366,1.0,gt_nn
684,0.368,1.0,gt_nn
685,0.37,1.0,gt_nn
686,0.372,1.0,gt_nn
687,0.374,1.0,gt_nn
688,0.376,1.0,gt_nn
689,0.378,1.0,gt_nn
690,0.38,1.0,gt_nn
691,0.382,1.0,gt_nn
692,0.384,1.0,gt_nn
693,0.386,1.0,gt_nn
694,0.388,1.0,gt_nn
695,0.39,1.0,gt_nn
696,0.392,1.0,gt_nn
697,0.394,1.0,gt_nn
698,0.396,1.0,gt_nn
699,0.398,1.0,gt_nn
700,0.4,1.0,gt_nn
701,0.402,1.0,gt_nn
702,0.404,1.0,gt_nn
703,0.406,1.0,gt_nn
704,0.408,1.0,gt_nn
705,0.41,1.0,gt_nn
706,0.412,1.0,gt_nn
707,0.414,1.0,gt_nn
708,0.416,1.0,gt_nn
709,0.418,1.0,gt_nn
710,0.42,1.0,gt_nn
711,0.422,1.0,gt_nn
712,0.424,1.0,gt_nn
713,0.426,1.0,gt_nn
714,0.428,1.0,gt_nn
715,0.43,1.0,gt_nn
716,0.432,1.0,gt_nn
717,0.434,1.0,gt_nn
718,0.436,1.0,gt_nn
719,0.438,1.0,gt_nn
720,0.44,1.0,gt_nn
721,0.442,1.0,gt_nn
722,0.444,1.0,gt_nn
723,0.446,1.0,gt_nn
724,0.448,1.0,gt_nn
725,0.45,1.0,gt_nn
726,0.452,1.0,gt_nn
727,0.454,1.0,gt_nn
728,0.456,1.0,gt_nn
729,0.458,1.0,gt_nn
730,0.46,1.0,gt_nn
731,0.462,1.0,gt_nn
732,0.464,1.0,gt_nn
733,0.466,1.0,gt_nn
734,0.468,1.0,gt_nn
735,0.47,1.0,gt_nn
736,0.472,1.0,gt_nn
737,0.474,1.0,gt_nn
738,0.476,1.0,gt_nn
739,0.478,1.0,gt_nn
740,0.48,1.0,gt_nn
741,0.482,1.0,gt_nn
742,0.484,1.0,gt_nn
743,0.486,1.0,gt_nn
744,0.488,1.0,gt_nn
745,0.49,1.0,gt_nn
746,0.492,1.0,gt_nn
747,0.494,1.0,gt_nn
748,0.496,1.0,gt_nn
749,0.498,1.0,gt_nn
750,0.5,1.0,gt_nn
751,0.502,0.9994235,gt_nn
752,0.504,0.9982523,gt_nn
753,0.506,0.9966563,gt_nn
754,0.508,0.99470186,gt_nn
755,0.51,0.99242854,gt_nn
756,0.512,0.9898639,gt_nn
757,0.514,0.9870286,gt_nn
758,0.516,0.98393905,gt_nn
759,0.518,0.9806082,gt_nn
760,0.52,0.97704756,gt_nn
761,0.522,0.97326636,gt_nn
762,0.524,0.96927446,gt_nn
763,0.526,0.9652018,gt_nn
764,0.528,0.96112925,gt_nn
765,0.53,0.9570567,gt_nn
766,0.532,0.9529841,gt_nn
767,0.534,0.9489116,gt_nn
768,0.536,0.94483894,gt_nn
769,0.538,0.9407664,gt_nn
770,0.54,0.9366937,gt_nn
771,0.542,0.9326212,gt_nn
772,0.544,0.9285486,gt_nn
773,0.546,0.924476,gt_nn
774,0.548,0.9204035,gt_nn
775,0.55,0.9163309,gt_nn
776,0.552,0.9122583,gt_nn
777,0.554,0.90818566,gt_nn
778,0.556,0.9041131,gt_nn
779,0.558,0.9000405,gt_nn
780,0.56,0.89596796,gt_nn
781,0.562,0.8918954,gt_nn
782,0.564,0.88782275,gt_nn
783,0.566,0.88375026,gt_nn
784,0.568,0.8796776,gt_nn
785,0.57,0.8756051,gt_nn
786,0.572,0.87153244,gt_nn
787,0.574,0.8674599,gt_nn
788,0.576,0.86338735,gt_nn
789,0.578,0.8593147,gt_nn
790,0.58,0.85524213,gt_nn
791,0.582,0.8511695,gt_nn
792,0.584,0.84709704,gt_nn
793,0.586,0.8430244,gt_nn
794,0.588,0.8389518,gt_nn
795,0.59,0.8348793,gt_nn
796,0.592,0.8308066,gt_nn
797,0.594,0.8267341,gt_nn
798,0.596,0.82266146,gt_nn
799,0.598,0.8185889,gt_nn
800,0.6,0.8145163,gt_nn
801,0.602,0.81044376,gt_nn
802,0.604,0.8063712,gt_nn
803,0.606,0.80229855,gt_nn
804,0.608,0.79822606,gt_nn
805,0.61,0.7941534,gt_nn
806,0.612,0.79008085,gt_nn
807,0.614,0.7860082,gt_nn
808,0.616,0.7819357,gt_nn
809,0.618,0.77786314,gt_nn
810,0.62,0.77379054,gt_nn
811,0.622,0.769718,gt_nn
812,0.624,0.7656453,gt_nn
813,0.626,0.7615728,gt_nn
814,0.628,0.7575001,gt_nn
815,0.63,0.75342757,gt_nn
816,0.632,0.749355,gt_nn
817,0.634,0.7452825,gt_nn
818,0.636,0.7412099,gt_nn
819,0.638,0.73713726,gt_nn
820,0.64,0.7330647,gt_nn
821,0.642,0.72899204,gt_nn
822,0.644,0.72491956,gt_nn
823,0.646,0.7208469,gt_nn
824,0.648,0.7167744,gt_nn
825,0.65,0.71270186,gt_nn
826,0.652,0.7086292,gt_nn
827,0.654,0.70455664,gt_nn
828,0.656,0.700484,gt_nn
829,0.658,0.6964115,gt_nn
830,0.66,0.6923388,gt_nn
831,0.662,0.6882663,gt_nn
832,0.664,0.6841938,gt_nn
833,0.666,0.6801211,gt_nn
834,0.668,0.6760486,gt_nn
835,0.67,0.671976,gt_nn
836,0.672,0.6679034,gt_nn
837,0.674,0.66383076,gt_nn
838,0.676,0.6597582,gt_nn
839,0.678,0.65568566,gt_nn
840,0.68,0.651613,gt_nn
841,0.682,0.64754057,gt_nn
842,0.684,0.6434679,gt_nn
843,0.686,0.63939536,gt_nn
844,0.688,0.6353227,gt_nn
845,0.69,0.63125014,gt_nn
846,0.692,0.6271776,gt_nn
847,0.694,0.623105,gt_nn
848,0.696,0.61903244,gt_nn
849,0.698,0.61495984,gt_nn
850,0.7,0.6108873,gt_nn
851,0.702,0.6068146,gt_nn
852,0.704,0.6027421,gt_nn
853,0.706,0.5986695,gt_nn
854,0.708,0.5945969,gt_nn
855,0.71,0.5905244,gt_nn
856,0.712,0.5864517,gt_nn
857,0.714,0.5823792,gt_nn
858,0.716,0.57830656,gt_nn
859,0.718,0.574234,gt_nn
860,0.72,0.5701614,gt_nn
861,0.722,0.56608886,gt_nn
862,0.724,0.5620163,gt_nn
863,0.726,0.55794364,gt_nn
864,0.728,0.5538711,gt_nn
865,0.73,0.5497984,gt_nn
866,0.732,0.545726,gt_nn
867,0.734,0.54165334,gt_nn
868,0.736,0.5375808,gt_nn
869,0.738,0.53350824,gt_nn
870,0.74,0.5294356,gt_nn
871,0.742,0.525363,gt_nn
872,0.744,0.5212904,gt_nn
873,0.746,0.5172179,gt_nn
874,0.748,0.51314527,gt_nn
875,0.75,0.5090727,gt_nn
876,0.752,0.5050002,gt_nn
877,0.754,0.5009275,gt_nn
878,0.756,0.496855,gt_nn
879,0.758,0.49278232,gt_nn
880,0.76,0.48870984,gt_nn
881,0.762,0.48463717,gt_nn
882,0.764,0.48056462,gt_nn
883,0.766,0.47649214,gt_nn
884,0.768,0.47241947,gt_nn
885,0.77,0.46834692,gt_nn
886,0.772,0.4642743,gt_nn
887,0.774,0.46020174,gt_nn
888,0.776,0.4561291,gt_nn
889,0.778,0.45205656,gt_nn
890,0.78,0.44798404,gt_nn
891,0.782,0.44391137,gt_nn
892,0.784,0.43983886,gt_nn
893,0.786,0.43576622,gt_nn
894,0.788,0.43169367,gt_nn
895,0.79,0.427621,gt_nn
896,0.792,0.42354852,gt_nn
897,0.794,0.41947585,gt_nn
898,0.796,0.4154033,gt_nn
899,0.798,0.4113308,gt_nn
900,0.8,0.40725815,gt_nn
901,0.802,0.4031856,gt_nn
902,0.804,0.39911297,gt_nn
903,0.806,0.39504042,gt_nn
904,0.808,0.39096776,gt_nn
905,0.81,0.38689527,gt_nn
906,0.812,0.38282272,gt_nn
907,0.814,0.37875006,gt_nn
908,0.816,0.37467757,gt_nn
909,0.818,0.3706049,gt_nn
910,0.82,0.36653236,gt_nn
911,0.822,0.36245972,gt_nn
912,0.824,0.3583872,gt_nn
913,0.826,0.35431466,gt_nn
914,0.828,0.350242,gt_nn
915,0.83,0.34616947,gt_nn
916,0.832,0.3420968,gt_nn
917,0.834,0.3380243,gt_nn
918,0.836,0.33395165,gt_nn
919,0.838,0.3298791,gt_nn
920,0.84,0.3258066,gt_nn
921,0.842,0.32173395,gt_nn
922,0.844,0.3176614,gt_nn
923,0.846,0.31358874,gt_nn
924,0.848,0.30951622,gt_nn
925,0.85,0.30544358,gt_nn
926,0.852,0.30137104,gt_nn
927,0.854,0.29729852,gt_nn
928,0.856,0.29322585,gt_nn
929,0.858,0.28915334,gt_nn
930,0.86,0.2850807,gt_nn
931,0.862,0.28100815,gt_nn
932,0.864,0.2769355,gt_nn
933,0.866,0.272863,gt_nn
934,0.868,0.26879045,gt_nn
935,0.87,0.2647178,gt_nn
936,0.872,0.26064527,gt_nn
937,0.874,0.25657263,gt_nn
938,0.876,0.2525001,gt_nn
939,0.878,0.24842744,gt_nn
940,0.88,0.24435492,gt_nn
941,0.882,0.24028225,gt_nn
942,0.884,0.23620974,gt_nn
943,0.886,0.23213719,gt_nn
944,0.888,0.22806455,gt_nn
945,0.89,0.22399202,gt_nn
946,0.892,0.21991938,gt_nn
947,0.894,0.21584684,gt_nn
948,0.896,0.21177419,gt_nn
949,0.898,0.20770165,gt_nn
950,0.9,0.20362914,gt_nn
951,0.902,0.19955648,gt_nn
952,0.904,0.19548395,gt_nn
953,0.906,0.1914113,gt_nn
954,0.908,0.18733878,gt_nn
955,0.91,0.18326612,gt_nn
956,0.912,0.1791936,gt_nn
957,0.914,0.17512105,gt_nn
958,0.916,0.1710484,gt_nn
959,0.918,0.16697589,gt_nn
960,0.92,0.16290322,gt_nn
961,0.922,0.1588307,gt_nn
962,0.924,0.15475805,gt_nn
963,0.926,0.15068552,gt_nn
964,0.928,0.146613,gt_nn
965,0.93,0.14254035,gt_nn
966,0.932,0.13846782,gt_nn
967,0.934,0.13439517,gt_nn
968,0.936,0.13032264,gt_nn
969,0.938,0.12624998,gt_nn
970,0.94,0.12217746,gt_nn
971,0.942,0.11810493,gt_nn
972,0.944,0.114032276,gt_nn
973,0.946,0.109959744,gt_nn
974,0.948,0.10588709,gt_nn
975,0.95,0.10181457,gt_nn
976,0.952,0.09774191,gt_nn
977,0.954,0.09366939,gt_nn
978,0.956,0.08959686,gt_nn
979,0.958,0.0855242,gt_nn
980,0.96,0.08145168,gt_nn
981,0.962,0.077379026,gt_nn
982,0.964,0.0733065,gt_nn
983,0.966,0.06923384,gt_nn
984,0.968,0.06516132,gt_nn
985,0.97,0.061088666,gt_nn
986,0.972,0.057016138,gt_nn
987,0.974,0.052943606,gt_nn
988,0.976,0.048870955,gt_nn
989,0.978,0.04479843,gt_nn
990,0.98,0.04072578,gt_nn
991,0.982,0.03665325,gt_nn
992,0.984,0.0325806,gt_nn
993,0.986,0.028508069,gt_nn
994,0.988,0.024435539,gt_nn
995,0.99,0.02036289,gt_nn
996,0.992,0.01629036,gt_nn
997,0.994,0.012217709,gt_nn
998,0.996,0.00814518,gt_nn
999,0.998,0.0040725293,gt_nn
1000,1.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_9000/obs_force_err.csv <==
,id,experiment_id,weight_soln_obs,error_l2
0,0,00007,10000,0.009294932708144188
1,1,00008,12500,0.011887950822710991
2,2,00009,15000,0.012314855121076107
3,3,00000,50,0.20694604516029358
4,4,00001,500,0.05179469287395477
5,5,00002,1500,0.02342236042022705
6,6,00003,3000,0.009942298755049706
7,7,00004,5000,0.012925219722092152
8,8,00005,8000,0.006393996998667717
9,9,00006,9000,0.009807635098695755


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_9000/obstacle_nn.csv <==
,X_x,value,name
0,-1.0,-0.5,obstacle_nn
1,-0.998,-0.5,obstacle_nn
2,-0.996,-0.5,obstacle_nn
3,-0.994,-0.5,obstacle_nn
4,-0.992,-0.5,obstacle_nn
5,-0.99,-0.5,obstacle_nn
6,-0.988,-0.5,obstacle_nn
7,-0.986,-0.5,obstacle_nn
8,-0.984,-0.5,obstacle_nn
9,-0.982,-0.5,obstacle_nn
10,-0.98,-0.5,obstacle_nn
11,-0.978,-0.5,obstacle_nn
12,-0.976,-0.5,obstacle_nn
13,-0.974,-0.5,obstacle_nn
14,-0.972,-0.5,obstacle_nn
15,-0.97,-0.5,obstacle_nn
16,-0.968,-0.5,obstacle_nn
17,-0.966,-0.5,obstacle_nn
18,-0.964,-0.5,obstacle_nn
19,-0.962,-0.5,obstacle_nn
20,-0.96,-0.5,obstacle_nn
21,-0.958,-0.5,obstacle_nn
22,-0.956,-0.5,obstacle_nn
23,-0.954,-0.5,obstacle_nn
24,-0.952,-0.5,obstacle_nn
25,-0.95,-0.5,obstacle_nn
26,-0.948,-0.5,obstacle_nn
27,-0.946,-0.5,obstacle_nn
28,-0.944,-0.5,obstacle_nn
29,-0.942,-0.5,obstacle_nn
30,-0.94,-0.5,obstacle_nn
31,-0.938,-0.5,obstacle_nn
32,-0.936,-0.5,obstacle_nn
33,-0.934,-0.5,obstacle_nn
34,-0.932,-0.5,obstacle_nn
35,-0.93,-0.5,obstacle_nn
36,-0.928,-0.5,obstacle_nn
37,-0.926,-0.5,obstacle_nn
38,-0.924,-0.5,obstacle_nn
39,-0.922,-0.5,obstacle_nn
40,-0.92,-0.5,obstacle_nn
41,-0.918,-0.5,obstacle_nn
42,-0.916,-0.5,obstacle_nn
43,-0.914,-0.5,obstacle_nn
44,-0.912,-0.5,obstacle_nn
45,-0.91,-0.5,obstacle_nn
46,-0.908,-0.5,obstacle_nn
47,-0.906,-0.5,obstacle_nn
48,-0.904,-0.5,obstacle_nn
49,-0.902,-0.5,obstacle_nn
50,-0.9,-0.5,obstacle_nn
51,-0.898,-0.5,obstacle_nn
52,-0.896,-0.5,obstacle_nn
53,-0.894,-0.5,obstacle_nn
54,-0.892,-0.5,obstacle_nn
55,-0.89,-0.5,obstacle_nn
56,-0.888,-0.5,obstacle_nn
57,-0.886,-0.5,obstacle_nn
58,-0.884,-0.5,obstacle_nn
59,-0.882,-0.5,obstacle_nn
60,-0.88,-0.5,obstacle_nn
61,-0.878,-0.5,obstacle_nn
62,-0.876,-0.5,obstacle_nn
63,-0.874,-0.5,obstacle_nn
64,-0.872,-0.5,obstacle_nn
65,-0.87,-0.5,obstacle_nn
66,-0.868,-0.50000006,obstacle_nn
67,-0.866,-0.5000006,obstacle_nn
68,-0.864,-0.50000465,obstacle_nn
69,-0.862,-0.5000324,obstacle_nn
70,-0.86,-0.50020194,obstacle_nn
71,-0.858,-0.5011493,obstacle_nn
72,-0.856,-0.50608206,obstacle_nn
73,-0.854,-0.5298806,obstacle_nn
74,-0.852,-0.6269946,obstacle_nn
75,-0.85,-0.8685601,obstacle_nn
76,-0.848,-1.0965705,obstacle_nn
77,-0.846,-1.1696191,obstacle_nn
78,-0.844,-1.1709318,obstacle_nn
79,-0.842,-1.1549523,obstacle_nn
80,-0.84,-1.1355827,obstacle_nn
81,-0.838,-1.1156471,obstacle_nn
82,-0.836,-1.0956728,obstacle_nn
83,-0.834,-1.0757521,obstacle_nn
84,-0.832,-1.055901,obstacle_nn
85,-0.83,-1.0361207,obstacle_nn
86,-0.828,-1.0164127,obstacle_nn
87,-0.826,-0.9967761,obstacle_nn
88,-0.824,-0.97721195,obstacle_nn
89,-0.822,-0.9577205,obstacle_nn
90,-0.82,-0.93830085,obstacle_nn
91,-0.818,-0.9189544,obstacle_nn
92,-0.816,-0.8996804,obstacle_nn
93,-0.814,-0.88047993,obstacle_nn
94,-0.812,-0.86135197,obstacle_nn
95,-0.81,-0.84229827,obstacle_nn
96,-0.808,-0.8233181,obstacle_nn
97,-0.806,-0.8044112,obstacle_nn
98,-0.804,-0.7855787,obstacle_nn
99,-0.802,-0.7668201,obstacle_nn
100,-0.8,-0.74813616,obstacle_nn
101,-0.798,-0.7295265,obstacle_nn
102,-0.796,-0.7109921,obstacle_nn
103,-0.794,-0.69253254,obstacle_nn
104,-0.792,-0.67414784,obstacle_nn
105,-0.79,-0.65583885,obstacle_nn
106,-0.788,-0.6376052,obstacle_nn
107,-0.786,-0.6194477,obstacle_nn
108,-0.784,-0.6013657,obstacle_nn
109,-0.782,-0.58336055,obstacle_nn
110,-0.78,-0.56543124,obstacle_nn
111,-0.778,-0.54757917,obstacle_nn
112,-0.776,-0.5298042,obstacle_nn
113,-0.774,-0.51210546,obstacle_nn
114,-0.772,-0.4944849,obstacle_nn
115,-0.77,-0.47694123,obstacle_nn
116,-0.768,-0.45947587,obstacle_nn
117,-0.766,-0.44208813,obstacle_nn
118,-0.764,-0.42477906,obstacle_nn
119,-0.762,-0.40754843,obstacle_nn
120,-0.76,-0.39039612,obstacle_nn
121,-0.758,-0.37332344,obstacle_nn
122,-0.756,-0.3563292,obstacle_nn
123,-0.754,-0.3394152,obstacle_nn
124,-0.752,-0.32258022,obstacle_nn
125,-0.75,-0.3058257,obstacle_nn
126,-0.748,-0.28915167,obstacle_nn
127,-0.746,-0.2725575,obstacle_nn
128,-0.744,-0.2560444,obstacle_nn
129,-0.742,-0.23961198,obstacle_nn
130,-0.74,-0.22326136,obstacle_nn
131,-0.738,-0.20699167,obstacle_nn
132,-0.736,-0.19080448,obstacle_nn
133,-0.734,-0.17469919,obstacle_nn
134,-0.732,-0.15867591,obstacle_nn
135,-0.73,-0.14273572,obstacle_nn
136,-0.728,-0.12687802,obstacle_nn
137,-0.726,-0.11110413,obstacle_nn
138,-0.724,-0.09541321,obstacle_nn
139,-0.722,-0.079806685,obstacle_nn
140,-0.72,-0.064284205,obstacle_nn
141,-0.718,-0.048845768,obstacle_nn
142,-0.716,-0.033492446,obstacle_nn
143,-0.714,-0.018223763,obstacle_nn
144,-0.712,-0.0030409098,obstacle_nn
145,-0.71,0.012056708,obstacle_nn
146,-0.708,0.02706778,obstacle_nn
147,-0.706,0.041993022,obstacle_nn
148,-0.704,0.05683106,obstacle_nn
149,-0.702,0.07158214,obstacle_nn
150,-0.7,0.08624625,obstacle_nn
151,-0.698,0.10082215,obstacle_nn
152,-0.696,0.11531043,obstacle_nn
153,-0.694,0.12970996,obstacle_nn
154,-0.692,0.14402103,obstacle_nn
155,-0.69,0.15824252,obstacle_nn
156,-0.688,0.17237449,obstacle_nn
157,-0.686,0.18641686,obstacle_nn
158,-0.684,0.20036864,obstacle_nn
159,-0.682,0.21423018,obstacle_nn
160,-0.68,0.22800004,obstacle_nn
161,-0.678,0.2416789,obstacle_nn
162,-0.676,0.25526547,obstacle_nn
163,-0.674,0.26875967,obstacle_nn
164,-0.672,0.2821616,obstacle_nn
165,-0.67,0.29546988,obstacle_nn
166,-0.668,0.30868495,obstacle_nn
167,-0.666,0.3218056,obstacle_nn
168,-0.664,0.33483207,obstacle_nn
169,-0.662,0.34776324,obstacle_nn
170,-0.66,0.36059904,obstacle_nn
171,-0.658,0.37333918,obstacle_nn
172,-0.656,0.38598263,obstacle_nn
173,-0.654,0.39852953,obstacle_nn
174,-0.652,0.41097867,obstacle_nn
175,-0.65,0.4233303,obstacle_nn
176,-0.648,0.43558317,obstacle_nn
177,-0.646,0.44773698,obstacle_nn
178,-0.644,0.45979178,obstacle_nn
179,-0.642,0.47174615,obstacle_nn
180,-0.64,0.48360026,obstacle_nn
181,-0.638,0.49535286,obstacle_nn
182,-0.636,0.507004,obstacle_nn
183,-0.634,0.51855254,obstacle_nn
184,-0.632,0.52999806,obstacle_nn
185,-0.63,0.54134035,obstacle_nn
186,-0.628,0.552578,obstacle_nn
187,-0.626,0.5637113,obstacle_nn
188,-0.624,0.5747385,obstacle_nn
189,-0.622,0.58566,obstacle_nn
190,-0.62,0.5964743,obstacle_nn
191,-0.618,0.6071812,obstacle_nn
192,-0.616,0.6177795,obstacle_nn
193,-0.614,0.6282687,obstacle_nn
194,-0.612,0.6386484,obstacle_nn
195,-0.61,0.6489172,obstacle_nn
196,-0.608,0.6590748,obstacle_nn
197,-0.606,0.66911983,obstacle_nn
198,-0.604,0.67905223,obstacle_nn
199,-0.602,0.6888703,obstacle_nn
200,-0.6,0.6985736,obstacle_nn
201,-0.598,0.70816135,obstacle_nn
202,-0.596,0.71763206,obstacle_nn
203,-0.594,0.7269856,obstacle_nn
204,-0.592,0.73622,obstacle_nn
205,-0.59,0.7453351,obstacle_nn
206,-0.588,0.7543292,obstacle_nn
207,-0.586,0.7632015,obstacle_nn
208,-0.584,0.7719511,obstacle_nn
209,-0.582,0.78057635,obstacle_nn
210,-0.58,0.78907645,obstacle_nn
211,-0.578,0.7974498,obstacle_nn
212,-0.576,0.80569553,obstacle_nn
213,-0.574,0.8138119,obstacle_nn
214,-0.572,0.8217976,obstacle_nn
215,-0.57,0.8296516,obstacle_nn
216,-0.568,0.8373718,obstacle_nn
217,-0.566,0.84495735,obstacle_nn
218,-0.564,0.8524058,obstacle_nn
219,-0.562,0.8597162,obstacle_nn
220,-0.56,0.86688614,obstacle_nn
221,-0.558,0.8739141,obstacle_nn
222,-0.556,0.88079846,obstacle_nn
223,-0.554,0.8875365,obstacle_nn
224,-0.552,0.89412665,obstacle_nn
225,-0.55,0.90056634,obstacle_nn
226,-0.548,0.90685344,obstacle_nn
227,-0.546,0.9129851,obstacle_nn
228,-0.544,0.9189588,obstacle_nn
229,-0.542,0.9247719,obstacle_nn
230,-0.54,0.9304211,obstacle_nn
231,-0.538,0.93590343,obstacle_nn
232,-0.536,0.94121516,obstacle_nn
233,-0.534,0.94635284,obstacle_nn
234,-0.532,0.95131207,obstacle_nn
235,-0.53,0.9560889,obstacle_nn
236,-0.528,0.9606781,obstacle_nn
237,-0.526,0.9650748,obstacle_nn
238,-0.524,0.9692731,obstacle_nn
239,-0.522,0.97326636,obstacle_nn
240,-0.52,0.97704756,obstacle_nn
241,-0.518,0.9806082,obstacle_nn
242,-0.516,0.98393905,obstacle_nn
243,-0.514,0.9870286,obstacle_nn
244,-0.512,0.9898639,obstacle_nn
245,-0.51,0.99242854,obstacle_nn
246,-0.508,0.99470186,obstacle_nn
247,-0.506,0.9966563,obstacle_nn
248,-0.504,0.9982523,obstacle_nn
249,-0.502,0.9994235,obstacle_nn
250,-0.5,1.0,obstacle_nn
251,-0.498,0.9994235,obstacle_nn
252,-0.496,0.9982523,obstacle_nn
253,-0.494,0.9966563,obstacle_nn
254,-0.492,0.99470186,obstacle_nn
255,-0.49,0.99242854,obstacle_nn
256,-0.488,0.9898639,obstacle_nn
257,-0.486,0.9870286,obstacle_nn
258,-0.484,0.98393893,obstacle_nn
259,-0.482,0.9806082,obstacle_nn
260,-0.48,0.97704756,obstacle_nn
261,-0.478,0.97326636,obstacle_nn
262,-0.476,0.9692731,obstacle_nn
263,-0.474,0.9650749,obstacle_nn
264,-0.472,0.9606781,obstacle_nn
265,-0.47,0.9560888,obstacle_nn
266,-0.468,0.95131207,obstacle_nn
267,-0.466,0.9463527,obstacle_nn
268,-0.464,0.94121516,obstacle_nn
269,-0.462,0.93590343,obstacle_nn
270,-0.46,0.93042123,obstacle_nn
271,-0.458,0.9247719,obstacle_nn
272,-0.456,0.9189589,obstacle_nn
273,-0.454,0.9129851,obstacle_nn
274,-0.452,0.9068533,obstacle_nn
275,-0.45,0.90056634,obstacle_nn
276,-0.448,0.89412665,obstacle_nn
277,-0.446,0.88753664,obstacle_nn
278,-0.444,0.88079846,obstacle_nn
279,-0.442,0.87391424,obstacle_nn
280,-0.44,0.86688614,obstacle_nn
281,-0.438,0.85971606,obstacle_nn
282,-0.436,0.8524058,obstacle_nn
283,-0.434,0.8449571,obstacle_nn
284,-0.432,0.83737195,obstacle_nn
285,-0.43,0.8296516,obstacle_nn
286,-0.428,0.8217977,obstacle_nn
287,-0.426,0.8138119,obstacle_nn
288,-0.424,0.8056954,obstacle_nn
289,-0.422,0.7974498,obstacle_nn
290,-0.42,0.7890763,obstacle_nn
291,-0.418,0.78057647,obstacle_nn
292,-0.416,0.7719511,obstacle_nn
293,-0.414,0.7632016,obstacle_nn
294,-0.412,0.7543292,obstacle_nn
295,-0.41,0.745335,obstacle_nn
296,-0.408,0.73622,obstacle_nn
297,-0.406,0.72698545,obstacle_nn
298,-0.404,0.7176323,obstacle_nn
299,-0.402,0.70816135,obstacle_nn
300,-0.4,0.6985736,obstacle_nn
301,-0.398,0.6888703,obstacle_nn
302,-0.396,0.6790521,obstacle_nn
303,-0.394,0.66911983,obstacle_nn
304,-0.392,0.65907466,obstacle_nn
305,-0.39,0.6489172,obstacle_nn
306,-0.388,0.6386484,obstacle_nn
307,-0.386,0.62826884,obstacle_nn
308,-0.384,0.6177795,obstacle_nn
309,-0.382,0.6071811,obstacle_nn
310,-0.38,0.5964743,obstacle_nn
311,-0.378,0.58565986,obstacle_nn
312,-0.376,0.5747385,obstacle_nn
313,-0.374,0.5637113,obstacle_nn
314,-0.372,0.5525782,obstacle_nn
315,-0.37,0.54134035,obstacle_nn
316,-0.368,0.5299982,obstacle_nn
317,-0.366,0.51855254,obstacle_nn
318,-0.364,0.5070038,obstacle_nn
319,-0.362,0.49535286,obstacle_nn
320,-0.36,0.48360026,obstacle_nn
321,-0.358,0.47174633,obstacle_nn
322,-0.356,0.45979178,obstacle_nn
323,-0.354,0.44773722,obstacle_nn
324,-0.352,0.43558317,obstacle_nn
325,-0.35,0.42333013,obstacle_nn
326,-0.348,0.41097867,obstacle_nn
327,-0.346,0.39852935,obstacle_nn
328,-0.344,0.3859828,obstacle_nn
329,-0.342,0.37333918,obstacle_nn
330,-0.34,0.36059916,obstacle_nn
331,-0.338,0.34776324,obstacle_nn
332,-0.336,0.33483195,obstacle_nn
333,-0.334,0.3218056,obstacle_nn
334,-0.332,0.30868477,obstacle_nn
335,-0.33,0.29547006,obstacle_nn
336,-0.328,0.2821616,obstacle_nn
337,-0.326,0.2687599,obstacle_nn
338,-0.324,0.25526547,obstacle_nn
339,-0.322,0.24167871,obstacle_nn
340,-0.32,0.22800004,obstacle_nn
341,-0.318,0.21422988,obstacle_nn
342,-0.316,0.20036888,obstacle_nn
343,-0.314,0.18641686,obstacle_nn
344,-0.312,0.17237473,obstacle_nn
345,-0.31,0.15824252,obstacle_nn
346,-0.308,0.1440208,obstacle_nn
347,-0.306,0.12970996,obstacle_nn
348,-0.304,0.11531031,obstacle_nn
349,-0.302,0.10082215,obstacle_nn
350,-0.3,0.08624625,obstacle_nn
351,-0.298,0.07158232,obstacle_nn
352,-0.296,0.05683106,obstacle_nn
353,-0.294,0.041992784,obstacle_nn
354,-0.292,0.02706778,obstacle_nn
355,-0.29,0.01205641,obstacle_nn
356,-0.288,-0.0030409098,obstacle_nn
357,-0.286,-0.018223763,obstacle_nn
358,-0.284,-0.033492208,obstacle_nn
359,-0.282,-0.048845768,obstacle_nn
360,-0.28,-0.06428397,obstacle_nn
361,-0.278,-0.079806685,obstacle_nn
362,-0.276,-0.09541345,obstacle_nn
363,-0.274,-0.11110413,obstacle_nn
364,-0.272,-0.12687802,obstacle_nn
365,-0.27,-0.1427356,obstacle_nn
366,-0.268,-0.15867591,obstacle_nn
367,-0.266,-0.17469907,obstacle_nn
368,-0.264,-0.19080448,obstacle_nn
369,-0.262,-0.20699203,obstacle_nn
370,-0.26,-0.22326136,obstacle_nn
371,-0.258,-0.23961222,obstacle_nn
372,-0.256,-0.25604415,obstacle_nn
373,-0.254,-0.2725575,obstacle_nn
374,-0.252,-0.28915143,obstacle_nn
375,-0.25,-0.3058257,obstacle_nn
376,-0.248,-0.32258046,obstacle_nn
377,-0.246,-0.3394152,obstacle_nn
378,-0.244,-0.3563292,obstacle_nn
379,-0.242,-0.37332344,obstacle_nn
380,-0.24,-0.39039612,obstacle_nn
381,-0.238,-0.4075482,obstacle_nn
382,-0.236,-0.42477906,obstacle_nn
383,-0.234,-0.44208837,obstacle_nn
384,-0.232,-0.45947587,obstacle_nn
385,-0.23,-0.47694123,obstacle_nn
386,-0.228,-0.4944849,obstacle_nn
387,-0.226,-0.51210546,obstacle_nn
388,-0.224,-0.52980375,obstacle_nn
389,-0.222,-0.54757917,obstacle_nn
390,-0.22,-0.5654316,obstacle_nn
391,-0.218,-0.58336055,obstacle_nn
392,-0.216,-0.6013657,obstacle_nn
393,-0.214,-0.6194477,obstacle_nn
394,-0.212,-0.6376052,obstacle_nn
395,-0.21,-0.65583885,obstacle_nn
396,-0.208,-0.67414784,obstacle_nn
397,-0.206,-0.6925323,obstacle_nn
398,-0.204,-0.7109921,obstacle_nn
399,-0.202,-0.7295265,obstacle_nn
400,-0.2,-0.74813616,obstacle_nn
401,-0.198,-0.7668201,obstacle_nn
402,-0.196,-0.7855787,obstacle_nn
403,-0.194,-0.8044112,obstacle_nn
404,-0.192,-0.82331777,obstacle_nn
405,-0.19,-0.84229827,obstacle_nn
406,-0.188,-0.86135244,obstacle_nn
407,-0.186,-0.88047993,obstacle_nn
408,-0.184,-0.8996804,obstacle_nn
409,-0.182,-0.9189544,obstacle_nn
410,-0.18,-0.93830085,obstacle_nn
411,-0.178,-0.9577203,obstacle_nn
412,-0.176,-0.97721195,obstacle_nn
413,-0.174,-0.9967762,obstacle_nn
414,-0.172,-1.0164127,obstacle_nn
415,-0.17,-1.0361207,obstacle_nn
416,-0.168,-1.055901,obstacle_nn
417,-0.166,-1.0757521,obstacle_nn
418,-0.164,-1.0956726,obstacle_nn
419,-0.162,-1.1156471,obstacle_nn
420,-0.16,-1.1355829,obstacle_nn
421,-0.158,-1.1549523,obstacle_nn
422,-0.156,-1.1709318,obstacle_nn
423,-0.154,-1.1696191,obstacle_nn
424,-0.152,-1.0965705,obstacle_nn
425,-0.15,-0.86856425,obstacle_nn
426,-0.148,-0.6269946,obstacle_nn
427,-0.146,-0.5298799,obstacle_nn
428,-0.144,-0.50608206,obstacle_nn
429,-0.142,-0.5011493,obstacle_nn
430,-0.14,-0.50020194,obstacle_nn
431,-0.138,-0.5000324,obstacle_nn
432,-0.136,-0.50000465,obstacle_nn
433,-0.134,-0.5000006,obstacle_nn
434,-0.132,-0.50000006,obstacle_nn
435,-0.13,-0.5,obstacle_nn
436,-0.128,-0.5,obstacle_nn
437,-0.126,-0.5,obstacle_nn
438,-0.124,-0.5,obstacle_nn
439,-0.122,-0.5,obstacle_nn
440,-0.12,-0.5,obstacle_nn
441,-0.118,-0.5,obstacle_nn
442,-0.116,-0.5,obstacle_nn
443,-0.114,-0.5,obstacle_nn
444,-0.112,-0.5,obstacle_nn
445,-0.11,-0.5,obstacle_nn
446,-0.108,-0.5,obstacle_nn
447,-0.106,-0.5,obstacle_nn
448,-0.104,-0.5,obstacle_nn
449,-0.102,-0.5,obstacle_nn
450,-0.1,-0.5,obstacle_nn
451,-0.098,-0.5,obstacle_nn
452,-0.096,-0.5,obstacle_nn
453,-0.094,-0.5,obstacle_nn
454,-0.092,-0.5,obstacle_nn
455,-0.09,-0.5,obstacle_nn
456,-0.088,-0.5,obstacle_nn
457,-0.086,-0.5,obstacle_nn
458,-0.084,-0.5,obstacle_nn
459,-0.082,-0.5,obstacle_nn
460,-0.08,-0.5,obstacle_nn
461,-0.078,-0.5,obstacle_nn
462,-0.076,-0.5,obstacle_nn
463,-0.074,-0.5,obstacle_nn
464,-0.072,-0.5,obstacle_nn
465,-0.07,-0.5,obstacle_nn
466,-0.068,-0.5,obstacle_nn
467,-0.066,-0.5,obstacle_nn
468,-0.064,-0.5,obstacle_nn
469,-0.062,-0.5,obstacle_nn
470,-0.06,-0.5,obstacle_nn
471,-0.058,-0.5,obstacle_nn
472,-0.056,-0.5,obstacle_nn
473,-0.054,-0.5,obstacle_nn
474,-0.052,-0.5,obstacle_nn
475,-0.05,-0.5,obstacle_nn
476,-0.048,-0.5,obstacle_nn
477,-0.046,-0.5,obstacle_nn
478,-0.044,-0.5,obstacle_nn
479,-0.042,-0.5,obstacle_nn
480,-0.04,-0.5,obstacle_nn
481,-0.038,-0.5,obstacle_nn
482,-0.036,-0.5,obstacle_nn
483,-0.034,-0.5,obstacle_nn
484,-0.032,-0.5,obstacle_nn
485,-0.03,-0.5,obstacle_nn
486,-0.028,-0.5,obstacle_nn
487,-0.026,-0.5,obstacle_nn
488,-0.024,-0.5,obstacle_nn
489,-0.022,-0.5,obstacle_nn
490,-0.02,-0.5,obstacle_nn
491,-0.018,-0.5,obstacle_nn
492,-0.016,-0.5,obstacle_nn
493,-0.014,-0.5,obstacle_nn
494,-0.012,-0.5,obstacle_nn
495,-0.01,-0.5,obstacle_nn
496,-0.008,-0.5,obstacle_nn
497,-0.006,-0.5,obstacle_nn
498,-0.004,-0.5,obstacle_nn
499,-0.002,-0.5,obstacle_nn
500,0.0,-0.5,obstacle_nn
501,0.002,-0.5,obstacle_nn
502,0.004,-0.5,obstacle_nn
503,0.006,-0.5,obstacle_nn
504,0.008,-0.5,obstacle_nn
505,0.01,-0.5,obstacle_nn
506,0.012,-0.5,obstacle_nn
507,0.014,-0.5,obstacle_nn
508,0.016,-0.5,obstacle_nn
509,0.018,-0.5,obstacle_nn
510,0.02,-0.5,obstacle_nn
511,0.022,-0.5,obstacle_nn
512,0.024,-0.5,obstacle_nn
513,0.026,-0.5,obstacle_nn
514,0.028,-0.5,obstacle_nn
515,0.03,-0.5,obstacle_nn
516,0.032,-0.5,obstacle_nn
517,0.034,-0.5,obstacle_nn
518,0.036,-0.5,obstacle_nn
519,0.038,-0.5,obstacle_nn
520,0.04,-0.5,obstacle_nn
521,0.042,-0.5,obstacle_nn
522,0.044,-0.5,obstacle_nn
523,0.046,-0.5,obstacle_nn
524,0.048,-0.5,obstacle_nn
525,0.05,-0.5,obstacle_nn
526,0.052,-0.5,obstacle_nn
527,0.054,-0.5,obstacle_nn
528,0.056,-0.5,obstacle_nn
529,0.058,-0.5,obstacle_nn
530,0.06,-0.5,obstacle_nn
531,0.062,-0.5,obstacle_nn
532,0.064,-0.5,obstacle_nn
533,0.066,-0.5,obstacle_nn
534,0.068,-0.5,obstacle_nn
535,0.07,-0.5,obstacle_nn
536,0.072,-0.5,obstacle_nn
537,0.074,-0.5,obstacle_nn
538,0.076,-0.5,obstacle_nn
539,0.078,-0.5,obstacle_nn
540,0.08,-0.5,obstacle_nn
541,0.082,-0.5,obstacle_nn
542,0.084,-0.5,obstacle_nn
543,0.086,-0.5,obstacle_nn
544,0.088,-0.5,obstacle_nn
545,0.09,-0.5,obstacle_nn
546,0.092,-0.5,obstacle_nn
547,0.094,-0.5,obstacle_nn
548,0.096,-0.5,obstacle_nn
549,0.098,-0.5,obstacle_nn
550,0.1,-0.5,obstacle_nn
551,0.102,-0.5,obstacle_nn
552,0.104,-0.5,obstacle_nn
553,0.106,-0.5,obstacle_nn
554,0.108,-0.5,obstacle_nn
555,0.11,-0.5,obstacle_nn
556,0.112,-0.5,obstacle_nn
557,0.114,-0.5,obstacle_nn
558,0.116,-0.5,obstacle_nn
559,0.118,-0.5,obstacle_nn
560,0.12,-0.5,obstacle_nn
561,0.122,-0.5,obstacle_nn
562,0.124,-0.5,obstacle_nn
563,0.126,-0.5,obstacle_nn
564,0.128,-0.5,obstacle_nn
565,0.13,-0.5,obstacle_nn
566,0.132,-0.50000006,obstacle_nn
567,0.134,-0.5000006,obstacle_nn
568,0.136,-0.50000465,obstacle_nn
569,0.138,-0.5000324,obstacle_nn
570,0.14,-0.50020194,obstacle_nn
571,0.142,-0.5011493,obstacle_nn
572,0.144,-0.50608206,obstacle_nn
573,0.146,-0.5298799,obstacle_nn
574,0.148,-0.6269946,obstacle_nn
575,0.15,-0.86856425,obstacle_nn
576,0.152,-1.0965705,obstacle_nn
577,0.154,-1.1696191,obstacle_nn
578,0.156,-1.1709318,obstacle_nn
579,0.158,-1.1549523,obstacle_nn
580,0.16,-1.1355829,obstacle_nn
581,0.162,-1.1156471,obstacle_nn
582,0.164,-1.0956726,obstacle_nn
583,0.166,-1.0757521,obstacle_nn
584,0.168,-1.055901,obstacle_nn
585,0.17,-1.0361207,obstacle_nn
586,0.172,-1.0164127,obstacle_nn
587,0.174,-0.9967762,obstacle_nn
588,0.176,-0.97721195,obstacle_nn
589,0.178,-0.9577203,obstacle_nn
590,0.18,-0.93830085,obstacle_nn
591,0.182,-0.9189544,obstacle_nn
592,0.184,-0.8996804,obstacle_nn
593,0.186,-0.88047993,obstacle_nn
594,0.188,-0.86135244,obstacle_nn
595,0.19,-0.84229827,obstacle_nn
596,0.192,-0.82331777,obstacle_nn
597,0.194,-0.8044112,obstacle_nn
598,0.196,-0.7855787,obstacle_nn
599,0.198,-0.7668201,obstacle_nn
600,0.2,-0.74813616,obstacle_nn
601,0.202,-0.7295265,obstacle_nn
602,0.204,-0.7109921,obstacle_nn
603,0.206,-0.6925323,obstacle_nn
604,0.208,-0.67414784,obstacle_nn
605,0.21,-0.65583885,obstacle_nn
606,0.212,-0.6376052,obstacle_nn
607,0.214,-0.6194477,obstacle_nn
608,0.216,-0.6013657,obstacle_nn
609,0.218,-0.58336055,obstacle_nn
610,0.22,-0.5654316,obstacle_nn
611,0.222,-0.54757917,obstacle_nn
612,0.224,-0.52980375,obstacle_nn
613,0.226,-0.51210546,obstacle_nn
614,0.228,-0.4944849,obstacle_nn
615,0.23,-0.47694123,obstacle_nn
616,0.232,-0.45947587,obstacle_nn
617,0.234,-0.44208837,obstacle_nn
618,0.236,-0.42477906,obstacle_nn
619,0.238,-0.4075482,obstacle_nn
620,0.24,-0.39039612,obstacle_nn
621,0.242,-0.37332344,obstacle_nn
622,0.244,-0.3563292,obstacle_nn
623,0.246,-0.3394152,obstacle_nn
624,0.248,-0.32258046,obstacle_nn
625,0.25,-0.3058257,obstacle_nn
626,0.252,-0.28915143,obstacle_nn
627,0.254,-0.2725575,obstacle_nn
628,0.256,-0.25604415,obstacle_nn
629,0.258,-0.23961222,obstacle_nn
630,0.26,-0.22326136,obstacle_nn
631,0.262,-0.20699203,obstacle_nn
632,0.264,-0.19080448,obstacle_nn
633,0.266,-0.17469907,obstacle_nn
634,0.268,-0.15867591,obstacle_nn
635,0.27,-0.1427356,obstacle_nn
636,0.272,-0.12687802,obstacle_nn
637,0.274,-0.11110413,obstacle_nn
638,0.276,-0.09541345,obstacle_nn
639,0.278,-0.079806685,obstacle_nn
640,0.28,-0.06428397,obstacle_nn
641,0.282,-0.048845768,obstacle_nn
642,0.284,-0.033492208,obstacle_nn
643,0.286,-0.018223763,obstacle_nn
644,0.288,-0.0030409098,obstacle_nn
645,0.29,0.01205641,obstacle_nn
646,0.292,0.02706778,obstacle_nn
647,0.294,0.041992784,obstacle_nn
648,0.296,0.05683106,obstacle_nn
649,0.298,0.07158232,obstacle_nn
650,0.3,0.08624625,obstacle_nn
651,0.302,0.10082215,obstacle_nn
652,0.304,0.11531031,obstacle_nn
653,0.306,0.12970996,obstacle_nn
654,0.308,0.1440208,obstacle_nn
655,0.31,0.15824252,obstacle_nn
656,0.312,0.17237473,obstacle_nn
657,0.314,0.18641686,obstacle_nn
658,0.316,0.20036888,obstacle_nn
659,0.318,0.21422988,obstacle_nn
660,0.32,0.22800004,obstacle_nn
661,0.322,0.24167871,obstacle_nn
662,0.324,0.25526547,obstacle_nn
663,0.326,0.2687599,obstacle_nn
664,0.328,0.2821616,obstacle_nn
665,0.33,0.29547006,obstacle_nn
666,0.332,0.30868477,obstacle_nn
667,0.334,0.3218056,obstacle_nn
668,0.336,0.33483195,obstacle_nn
669,0.338,0.34776324,obstacle_nn
670,0.34,0.36059916,obstacle_nn
671,0.342,0.37333918,obstacle_nn
672,0.344,0.3859828,obstacle_nn
673,0.346,0.39852935,obstacle_nn
674,0.348,0.41097867,obstacle_nn
675,0.35,0.42333013,obstacle_nn
676,0.352,0.43558317,obstacle_nn
677,0.354,0.44773722,obstacle_nn
678,0.356,0.45979178,obstacle_nn
679,0.358,0.47174633,obstacle_nn
680,0.36,0.48360026,obstacle_nn
681,0.362,0.49535286,obstacle_nn
682,0.364,0.5070038,obstacle_nn
683,0.366,0.51855254,obstacle_nn
684,0.368,0.5299982,obstacle_nn
685,0.37,0.54134035,obstacle_nn
686,0.372,0.5525782,obstacle_nn
687,0.374,0.5637113,obstacle_nn
688,0.376,0.5747385,obstacle_nn
689,0.378,0.58565986,obstacle_nn
690,0.38,0.5964743,obstacle_nn
691,0.382,0.6071811,obstacle_nn
692,0.384,0.6177795,obstacle_nn
693,0.386,0.62826884,obstacle_nn
694,0.388,0.6386484,obstacle_nn
695,0.39,0.6489172,obstacle_nn
696,0.392,0.65907466,obstacle_nn
697,0.394,0.66911983,obstacle_nn
698,0.396,0.6790521,obstacle_nn
699,0.398,0.6888703,obstacle_nn
700,0.4,0.6985736,obstacle_nn
701,0.402,0.70816135,obstacle_nn
702,0.404,0.7176323,obstacle_nn
703,0.406,0.72698545,obstacle_nn
704,0.408,0.73622,obstacle_nn
705,0.41,0.745335,obstacle_nn
706,0.412,0.7543292,obstacle_nn
707,0.414,0.7632016,obstacle_nn
708,0.416,0.7719511,obstacle_nn
709,0.418,0.78057647,obstacle_nn
710,0.42,0.7890763,obstacle_nn
711,0.422,0.7974498,obstacle_nn
712,0.424,0.8056954,obstacle_nn
713,0.426,0.8138119,obstacle_nn
714,0.428,0.8217977,obstacle_nn
715,0.43,0.8296516,obstacle_nn
716,0.432,0.83737195,obstacle_nn
717,0.434,0.8449571,obstacle_nn
718,0.436,0.8524058,obstacle_nn
719,0.438,0.85971606,obstacle_nn
720,0.44,0.86688614,obstacle_nn
721,0.442,0.87391424,obstacle_nn
722,0.444,0.88079846,obstacle_nn
723,0.446,0.88753664,obstacle_nn
724,0.448,0.89412665,obstacle_nn
725,0.45,0.90056634,obstacle_nn
726,0.452,0.9068533,obstacle_nn
727,0.454,0.9129851,obstacle_nn
728,0.456,0.9189589,obstacle_nn
729,0.458,0.9247719,obstacle_nn
730,0.46,0.93042123,obstacle_nn
731,0.462,0.93590343,obstacle_nn
732,0.464,0.94121516,obstacle_nn
733,0.466,0.9463527,obstacle_nn
734,0.468,0.95131207,obstacle_nn
735,0.47,0.9560888,obstacle_nn
736,0.472,0.9606781,obstacle_nn
737,0.474,0.9650749,obstacle_nn
738,0.476,0.9692731,obstacle_nn
739,0.478,0.97326636,obstacle_nn
740,0.48,0.97704756,obstacle_nn
741,0.482,0.9806082,obstacle_nn
742,0.484,0.98393893,obstacle_nn
743,0.486,0.9870286,obstacle_nn
744,0.488,0.9898639,obstacle_nn
745,0.49,0.99242854,obstacle_nn
746,0.492,0.99470186,obstacle_nn
747,0.494,0.9966563,obstacle_nn
748,0.496,0.9982523,obstacle_nn
749,0.498,0.9994235,obstacle_nn
750,0.5,1.0,obstacle_nn
751,0.502,0.9994235,obstacle_nn
752,0.504,0.9982523,obstacle_nn
753,0.506,0.9966563,obstacle_nn
754,0.508,0.99470186,obstacle_nn
755,0.51,0.99242854,obstacle_nn
756,0.512,0.9898639,obstacle_nn
757,0.514,0.9870286,obstacle_nn
758,0.516,0.98393905,obstacle_nn
759,0.518,0.9806082,obstacle_nn
760,0.52,0.97704756,obstacle_nn
761,0.522,0.97326636,obstacle_nn
762,0.524,0.9692731,obstacle_nn
763,0.526,0.9650748,obstacle_nn
764,0.528,0.9606781,obstacle_nn
765,0.53,0.9560889,obstacle_nn
766,0.532,0.95131207,obstacle_nn
767,0.534,0.94635284,obstacle_nn
768,0.536,0.94121516,obstacle_nn
769,0.538,0.93590343,obstacle_nn
770,0.54,0.9304211,obstacle_nn
771,0.542,0.9247719,obstacle_nn
772,0.544,0.9189588,obstacle_nn
773,0.546,0.9129851,obstacle_nn
774,0.548,0.90685344,obstacle_nn
775,0.55,0.90056634,obstacle_nn
776,0.552,0.89412665,obstacle_nn
777,0.554,0.8875365,obstacle_nn
778,0.556,0.88079846,obstacle_nn
779,0.558,0.8739141,obstacle_nn
780,0.56,0.86688614,obstacle_nn
781,0.562,0.8597162,obstacle_nn
782,0.564,0.8524058,obstacle_nn
783,0.566,0.84495735,obstacle_nn
784,0.568,0.8373718,obstacle_nn
785,0.57,0.8296516,obstacle_nn
786,0.572,0.8217976,obstacle_nn
787,0.574,0.8138119,obstacle_nn
788,0.576,0.80569553,obstacle_nn
789,0.578,0.7974498,obstacle_nn
790,0.58,0.78907645,obstacle_nn
791,0.582,0.78057635,obstacle_nn
792,0.584,0.7719511,obstacle_nn
793,0.586,0.7632015,obstacle_nn
794,0.588,0.7543292,obstacle_nn
795,0.59,0.7453351,obstacle_nn
796,0.592,0.73622,obstacle_nn
797,0.594,0.7269856,obstacle_nn
798,0.596,0.71763206,obstacle_nn
799,0.598,0.70816135,obstacle_nn
800,0.6,0.6985736,obstacle_nn
801,0.602,0.6888703,obstacle_nn
802,0.604,0.67905223,obstacle_nn
803,0.606,0.66911983,obstacle_nn
804,0.608,0.6590748,obstacle_nn
805,0.61,0.6489172,obstacle_nn
806,0.612,0.6386484,obstacle_nn
807,0.614,0.6282687,obstacle_nn
808,0.616,0.6177795,obstacle_nn
809,0.618,0.6071812,obstacle_nn
810,0.62,0.5964743,obstacle_nn
811,0.622,0.58566,obstacle_nn
812,0.624,0.5747385,obstacle_nn
813,0.626,0.5637113,obstacle_nn
814,0.628,0.552578,obstacle_nn
815,0.63,0.54134035,obstacle_nn
816,0.632,0.52999806,obstacle_nn
817,0.634,0.51855254,obstacle_nn
818,0.636,0.507004,obstacle_nn
819,0.638,0.49535286,obstacle_nn
820,0.64,0.48360026,obstacle_nn
821,0.642,0.47174615,obstacle_nn
822,0.644,0.45979178,obstacle_nn
823,0.646,0.44773698,obstacle_nn
824,0.648,0.43558317,obstacle_nn
825,0.65,0.4233303,obstacle_nn
826,0.652,0.41097867,obstacle_nn
827,0.654,0.39852953,obstacle_nn
828,0.656,0.38598263,obstacle_nn
829,0.658,0.37333918,obstacle_nn
830,0.66,0.36059904,obstacle_nn
831,0.662,0.34776324,obstacle_nn
832,0.664,0.33483207,obstacle_nn
833,0.666,0.3218056,obstacle_nn
834,0.668,0.30868495,obstacle_nn
835,0.67,0.29546988,obstacle_nn
836,0.672,0.2821616,obstacle_nn
837,0.674,0.26875967,obstacle_nn
838,0.676,0.25526547,obstacle_nn
839,0.678,0.2416789,obstacle_nn
840,0.68,0.22800004,obstacle_nn
841,0.682,0.21423018,obstacle_nn
842,0.684,0.20036864,obstacle_nn
843,0.686,0.18641686,obstacle_nn
844,0.688,0.17237449,obstacle_nn
845,0.69,0.15824252,obstacle_nn
846,0.692,0.14402103,obstacle_nn
847,0.694,0.12970996,obstacle_nn
848,0.696,0.11531043,obstacle_nn
849,0.698,0.10082215,obstacle_nn
850,0.7,0.08624625,obstacle_nn
851,0.702,0.07158214,obstacle_nn
852,0.704,0.05683106,obstacle_nn
853,0.706,0.041993022,obstacle_nn
854,0.708,0.02706778,obstacle_nn
855,0.71,0.012056708,obstacle_nn
856,0.712,-0.0030409098,obstacle_nn
857,0.714,-0.018223763,obstacle_nn
858,0.716,-0.033492446,obstacle_nn
859,0.718,-0.048845768,obstacle_nn
860,0.72,-0.064284205,obstacle_nn
861,0.722,-0.079806685,obstacle_nn
862,0.724,-0.09541321,obstacle_nn
863,0.726,-0.11110413,obstacle_nn
864,0.728,-0.12687802,obstacle_nn
865,0.73,-0.14273572,obstacle_nn
866,0.732,-0.15867591,obstacle_nn
867,0.734,-0.17469919,obstacle_nn
868,0.736,-0.19080448,obstacle_nn
869,0.738,-0.20699167,obstacle_nn
870,0.74,-0.22326136,obstacle_nn
871,0.742,-0.23961198,obstacle_nn
872,0.744,-0.2560444,obstacle_nn
873,0.746,-0.2725575,obstacle_nn
874,0.748,-0.28915167,obstacle_nn
875,0.75,-0.3058257,obstacle_nn
876,0.752,-0.32258022,obstacle_nn
877,0.754,-0.3394152,obstacle_nn
878,0.756,-0.3563292,obstacle_nn
879,0.758,-0.37332344,obstacle_nn
880,0.76,-0.39039612,obstacle_nn
881,0.762,-0.40754843,obstacle_nn
882,0.764,-0.42477906,obstacle_nn
883,0.766,-0.44208813,obstacle_nn
884,0.768,-0.45947587,obstacle_nn
885,0.77,-0.47694123,obstacle_nn
886,0.772,-0.4944849,obstacle_nn
887,0.774,-0.51210546,obstacle_nn
888,0.776,-0.5298042,obstacle_nn
889,0.778,-0.54757917,obstacle_nn
890,0.78,-0.56543124,obstacle_nn
891,0.782,-0.58336055,obstacle_nn
892,0.784,-0.6013657,obstacle_nn
893,0.786,-0.6194477,obstacle_nn
894,0.788,-0.6376052,obstacle_nn
895,0.79,-0.65583885,obstacle_nn
896,0.792,-0.67414784,obstacle_nn
897,0.794,-0.69253254,obstacle_nn
898,0.796,-0.7109921,obstacle_nn
899,0.798,-0.7295265,obstacle_nn
900,0.8,-0.74813616,obstacle_nn
901,0.802,-0.7668201,obstacle_nn
902,0.804,-0.7855787,obstacle_nn
903,0.806,-0.8044112,obstacle_nn
904,0.808,-0.8233181,obstacle_nn
905,0.81,-0.84229827,obstacle_nn
906,0.812,-0.86135197,obstacle_nn
907,0.814,-0.88047993,obstacle_nn
908,0.816,-0.8996804,obstacle_nn
909,0.818,-0.9189544,obstacle_nn
910,0.82,-0.93830085,obstacle_nn
911,0.822,-0.9577205,obstacle_nn
912,0.824,-0.97721195,obstacle_nn
913,0.826,-0.9967761,obstacle_nn
914,0.828,-1.0164127,obstacle_nn
915,0.83,-1.0361207,obstacle_nn
916,0.832,-1.055901,obstacle_nn
917,0.834,-1.0757521,obstacle_nn
918,0.836,-1.0956728,obstacle_nn
919,0.838,-1.1156471,obstacle_nn
920,0.84,-1.1355827,obstacle_nn
921,0.842,-1.1549523,obstacle_nn
922,0.844,-1.1709318,obstacle_nn
923,0.846,-1.1696191,obstacle_nn
924,0.848,-1.0965705,obstacle_nn
925,0.85,-0.8685601,obstacle_nn
926,0.852,-0.6269946,obstacle_nn
927,0.854,-0.5298806,obstacle_nn
928,0.856,-0.50608206,obstacle_nn
929,0.858,-0.5011493,obstacle_nn
930,0.86,-0.50020194,obstacle_nn
931,0.862,-0.5000324,obstacle_nn
932,0.864,-0.50000465,obstacle_nn
933,0.866,-0.5000006,obstacle_nn
934,0.868,-0.50000006,obstacle_nn
935,0.87,-0.5,obstacle_nn
936,0.872,-0.5,obstacle_nn
937,0.874,-0.5,obstacle_nn
938,0.876,-0.5,obstacle_nn
939,0.878,-0.5,obstacle_nn
940,0.88,-0.5,obstacle_nn
941,0.882,-0.5,obstacle_nn
942,0.884,-0.5,obstacle_nn
943,0.886,-0.5,obstacle_nn
944,0.888,-0.5,obstacle_nn
945,0.89,-0.5,obstacle_nn
946,0.892,-0.5,obstacle_nn
947,0.894,-0.5,obstacle_nn
948,0.896,-0.5,obstacle_nn
949,0.898,-0.5,obstacle_nn
950,0.9,-0.5,obstacle_nn
951,0.902,-0.5,obstacle_nn
952,0.904,-0.5,obstacle_nn
953,0.906,-0.5,obstacle_nn
954,0.908,-0.5,obstacle_nn
955,0.91,-0.5,obstacle_nn
956,0.912,-0.5,obstacle_nn
957,0.914,-0.5,obstacle_nn
958,0.916,-0.5,obstacle_nn
959,0.918,-0.5,obstacle_nn
960,0.92,-0.5,obstacle_nn
961,0.922,-0.5,obstacle_nn
962,0.924,-0.5,obstacle_nn
963,0.926,-0.5,obstacle_nn
964,0.928,-0.5,obstacle_nn
965,0.93,-0.5,obstacle_nn
966,0.932,-0.5,obstacle_nn
967,0.934,-0.5,obstacle_nn
968,0.936,-0.5,obstacle_nn
969,0.938,-0.5,obstacle_nn
970,0.94,-0.5,obstacle_nn
971,0.942,-0.5,obstacle_nn
972,0.944,-0.5,obstacle_nn
973,0.946,-0.5,obstacle_nn
974,0.948,-0.5,obstacle_nn
975,0.95,-0.5,obstacle_nn
976,0.952,-0.5,obstacle_nn
977,0.954,-0.5,obstacle_nn
978,0.956,-0.5,obstacle_nn
979,0.958,-0.5,obstacle_nn
980,0.96,-0.5,obstacle_nn
981,0.962,-0.5,obstacle_nn
982,0.964,-0.5,obstacle_nn
983,0.966,-0.5,obstacle_nn
984,0.968,-0.5,obstacle_nn
985,0.97,-0.5,obstacle_nn
986,0.972,-0.5,obstacle_nn
987,0.974,-0.5,obstacle_nn
988,0.976,-0.5,obstacle_nn
989,0.978,-0.5,obstacle_nn
990,0.98,-0.5,obstacle_nn
991,0.982,-0.5,obstacle_nn
992,0.984,-0.5,obstacle_nn
993,0.986,-0.5,obstacle_nn
994,0.988,-0.5,obstacle_nn
995,0.99,-0.5,obstacle_nn
996,0.992,-0.5,obstacle_nn
997,0.994,-0.5,obstacle_nn
998,0.996,-0.5,obstacle_nn
999,0.998,-0.5,obstacle_nn
1000,1.0,-0.5,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_9000/sol_nn.csv <==
,X_x,value,name
0,-1.0,0.00011419691,sol_nn
1,-0.998,0.0041320734,sol_nn
2,-0.996,0.00814827,sol_nn
3,-0.994,0.012162229,sol_nn
4,-0.992,0.016174626,sol_nn
5,-0.99,0.020184986,sol_nn
6,-0.988,0.024194062,sol_nn
7,-0.986,0.02820103,sol_nn
8,-0.984,0.032206684,sol_nn
9,-0.982,0.036211275,sol_nn
10,-0.98,0.04021404,sol_nn
11,-0.978,0.044215515,sol_nn
12,-0.976,0.04821608,sol_nn
13,-0.974,0.0522152,sol_nn
14,-0.972,0.05621349,sol_nn
15,-0.97,0.060210638,sol_nn
16,-0.968,0.06420713,sol_nn
17,-0.966,0.0682027,sol_nn
18,-0.964,0.072197646,sol_nn
19,-0.962,0.076191776,sol_nn
20,-0.96,0.080185674,sol_nn
21,-0.958,0.08417876,sol_nn
22,-0.956,0.088171795,sol_nn
23,-0.954,0.09216446,sol_nn
24,-0.952,0.09615672,sol_nn
25,-0.95,0.10014932,sol_nn
26,-0.948,0.10414161,sol_nn
27,-0.946,0.108134255,sol_nn
28,-0.944,0.112126455,sol_nn
29,-0.942,0.11611929,sol_nn
30,-0.94,0.120112486,sol_nn
31,-0.938,0.12410613,sol_nn
32,-0.936,0.12810007,sol_nn
33,-0.934,0.1320948,sol_nn
34,-0.932,0.1360904,sol_nn
35,-0.93,0.14008638,sol_nn
36,-0.928,0.14408359,sol_nn
37,-0.926,0.1480816,sol_nn
38,-0.924,0.15208071,sol_nn
39,-0.922,0.15608093,sol_nn
40,-0.92,0.16008225,sol_nn
41,-0.918,0.16408531,sol_nn
42,-0.916,0.1680897,sol_nn
43,-0.914,0.17209545,sol_nn
44,-0.912,0.17610282,sol_nn
45,-0.91,0.1801118,sol_nn
46,-0.908,0.1841228,sol_nn
47,-0.906,0.18813547,sol_nn
48,-0.904,0.19215047,sol_nn
49,-0.902,0.19616717,sol_nn
50,-0.9,0.2001864,sol_nn
51,-0.898,0.20420752,sol_nn
52,-0.896,0.20823126,sol_nn
53,-0.894,0.21225733,sol_nn
54,-0.892,0.21628594,sol_nn
55,-0.89,0.22031721,sol_nn
56,-0.888,0.22435123,sol_nn
57,-0.886,0.22838794,sol_nn
58,-0.884,0.23242757,sol_nn
59,-0.882,0.23647022,sol_nn
60,-0.88,0.24051604,sol_nn
61,-0.878,0.24456482,sol_nn
62,-0.876,0.24861708,sol_nn
63,-0.874,0.2526725,sol_nn
64,-0.872,0.25673154,sol_nn
65,-0.87,0.2607937,sol_nn
66,-0.868,0.2648599,sol_nn
67,-0.866,0.26892963,sol_nn
68,-0.864,0.27300313,sol_nn
69,-0.862,0.27708042,sol_nn
70,-0.86,0.2811618,sol_nn
71,-0.858,0.2852471,sol_nn
72,-0.856,0.28933644,sol_nn
73,-0.854,0.2934302,sol_nn
74,-0.852,0.29752806,sol_nn
75,-0.85,0.30163014,sol_nn
76,-0.848,0.3057369,sol_nn
77,-0.846,0.30984783,sol_nn
78,-0.844,0.31396347,sol_nn
79,-0.842,0.3180837,sol_nn
80,-0.84,0.322209,sol_nn
81,-0.838,0.32633847,sol_nn
82,-0.836,0.33047312,sol_nn
83,-0.834,0.33461273,sol_nn
84,-0.832,0.33875692,sol_nn
85,-0.83,0.34290668,sol_nn
86,-0.828,0.34706143,sol_nn
87,-0.826,0.35122114,sol_nn
88,-0.824,0.35538584,sol_nn
89,-0.822,0.35955614,sol_nn
90,-0.82,0.3637318,sol_nn
91,-0.818,0.3679125,sol_nn
92,-0.816,0.3720992,sol_nn
93,-0.814,0.37629098,sol_nn
94,-0.812,0.38048807,sol_nn
95,-0.81,0.38469115,sol_nn
96,-0.808,0.3888995,sol_nn
97,-0.806,0.3931135,sol_nn
98,-0.804,0.39733297,sol_nn
99,-0.802,0.40155864,sol_nn
100,-0.8,0.4057898,sol_nn
101,-0.798,0.41002658,sol_nn
102,-0.796,0.41426924,sol_nn
103,-0.794,0.4185176,sol_nn
104,-0.792,0.42277205,sol_nn
105,-0.79,0.42703182,sol_nn
106,-0.788,0.4312978,sol_nn
107,-0.786,0.43556926,sol_nn
108,-0.784,0.43984702,sol_nn
109,-0.782,0.44413012,sol_nn
110,-0.78,0.44841933,sol_nn
111,-0.778,0.45271394,sol_nn
112,-0.776,0.4570147,sol_nn
113,-0.774,0.46132123,sol_nn
114,-0.772,0.46563333,sol_nn
115,-0.77,0.4699512,sol_nn
116,-0.768,0.47427472,sol_nn
117,-0.766,0.47860396,sol_nn
118,-0.764,0.4829389,sol_nn
119,-0.762,0.4872794,sol_nn
120,-0.76,0.49162543,sol_nn
121,-0.758,0.4959764,sol_nn
122,-0.756,0.50033325,sol_nn
123,-0.754,0.50469553,sol_nn
124,-0.752,0.5090629,sol_nn
125,-0.75,0.51343554,sol_nn
126,-0.748,0.517813,sol_nn
127,-0.746,0.522196,sol_nn
128,-0.744,0.5265836,sol_nn
129,-0.742,0.5309761,sol_nn
130,-0.74,0.53537333,sol_nn
131,-0.738,0.5397754,sol_nn
132,-0.736,0.54418164,sol_nn
133,-0.734,0.54859257,sol_nn
134,-0.732,0.5530076,sol_nn
135,-0.73,0.5574271,sol_nn
136,-0.728,0.5618503,sol_nn
137,-0.726,0.5662775,sol_nn
138,-0.724,0.5707085,sol_nn
139,-0.722,0.5751426,sol_nn
140,-0.72,0.57958037,sol_nn
141,-0.718,0.5840213,sol_nn
142,-0.716,0.5884653,sol_nn
143,-0.714,0.59291226,sol_nn
144,-0.712,0.59736174,sol_nn
145,-0.71,0.6018137,sol_nn
146,-0.708,0.6062679,sol_nn
147,-0.706,0.6107241,sol_nn
148,-0.704,0.6151822,sol_nn
149,-0.702,0.6196417,sol_nn
150,-0.7,0.6241027,sol_nn
151,-0.698,0.6285646,sol_nn
152,-0.696,0.6330273,sol_nn
153,-0.694,0.63749087,sol_nn
154,-0.692,0.64195436,sol_nn
155,-0.69,0.64641815,sol_nn
156,-0.688,0.6508812,sol_nn
157,-0.686,0.6553442,sol_nn
158,-0.684,0.659806,sol_nn
159,-0.682,0.66426677,sol_nn
160,-0.68,0.6687259,sol_nn
161,-0.678,0.6731831,sol_nn
162,-0.676,0.67763805,sol_nn
163,-0.674,0.6820904,sol_nn
164,-0.672,0.68654007,sol_nn
165,-0.67,0.69098604,sol_nn
166,-0.668,0.6954285,sol_nn
167,-0.666,0.6998668,sol_nn
168,-0.664,0.70430076,sol_nn
169,-0.662,0.7087296,sol_nn
170,-0.66,0.71315324,sol_nn
171,-0.658,0.71757126,sol_nn
172,-0.656,0.72198254,sol_nn
173,-0.654,0.72638756,sol_nn
174,-0.652,0.7307852,sol_nn
175,-0.65,0.73517525,sol_nn
176,-0.648,0.7395573,sol_nn
177,-0.646,0.74393046,sol_nn
178,-0.644,0.7482947,sol_nn
179,-0.642,0.7526491,sol_nn
180,-0.64,0.7569933,sol_nn
181,-0.638,0.76132685,sol_nn
182,-0.636,0.76564896,sol_nn
183,-0.634,0.769959,sol_nn
184,-0.632,0.7742567,sol_nn
185,-0.63,0.77854156,sol_nn
186,-0.628,0.7828124,sol_nn
187,-0.626,0.7870691,sol_nn
188,-0.624,0.7913103,sol_nn
189,-0.622,0.7955364,sol_nn
190,-0.62,0.799746,sol_nn
191,-0.618,0.8039388,sol_nn
192,-0.616,0.80811405,sol_nn
193,-0.614,0.81227034,sol_nn
194,-0.612,0.81640804,sol_nn
195,-0.61,0.8205258,sol_nn
196,-0.608,0.82462305,sol_nn
197,-0.606,0.8286992,sol_nn
198,-0.604,0.832753,sol_nn
199,-0.602,0.8367839,sol_nn
200,-0.6,0.8407915,sol_nn
201,-0.598,0.8447746,sol_nn
202,-0.596,0.84873205,sol_nn
203,-0.594,0.8526639,sol_nn
204,-0.592,0.85656875,sol_nn
205,-0.59,0.860446,sol_nn
206,-0.588,0.864294,sol_nn
207,-0.586,0.8681131,sol_nn
208,-0.584,0.8719014,sol_nn
209,-0.582,0.8756585,sol_nn
210,-0.58,0.87938374,sol_nn
211,-0.578,0.8830756,sol_nn
212,-0.576,0.88673365,sol_nn
213,-0.574,0.89035636,sol_nn
214,-0.572,0.89394355,sol_nn
215,-0.57,0.89749384,sol_nn
216,-0.568,0.9010059,sol_nn
217,-0.566,0.90448,sol_nn
218,-0.564,0.90791404,sol_nn
219,-0.562,0.91130745,sol_nn
220,-0.56,0.9146592,sol_nn
221,-0.558,0.9179683,sol_nn
222,-0.556,0.92123437,sol_nn
223,-0.554,0.92445517,sol_nn
224,-0.552,0.92763156,sol_nn
225,-0.55,0.9307611,sol_nn
226,-0.548,0.9338432,sol_nn
227,-0.546,0.9368774,sol_nn
228,-0.544,0.93986195,sol_nn
229,-0.542,0.9427966,sol_nn
230,-0.54,0.94568056,sol_nn
231,-0.538,0.94851255,sol_nn
232,-0.536,0.95129174,sol_nn
233,-0.534,0.95401746,sol_nn
234,-0.532,0.9566887,sol_nn
235,-0.53,0.959305,sol_nn
236,-0.528,0.9618655,sol_nn
237,-0.526,0.964369,sol_nn
238,-0.524,0.9668154,sol_nn
239,-0.522,0.96920377,sol_nn
240,-0.52,0.9715333,sol_nn
241,-0.518,0.9738038,sol_nn
242,-0.516,0.97601444,sol_nn
243,-0.514,0.97816485,sol_nn
244,-0.512,0.9802544,sol_nn
245,-0.51,0.982283,sol_nn
246,-0.508,0.9842497,sol_nn
247,-0.506,0.9861549,sol_nn
248,-0.504,0.9879978,sol_nn
249,-0.502,0.98977876,sol_nn
250,-0.5,0.9914971,sol_nn
251,-0.498,0.9931532,sol_nn
252,-0.496,0.9947468,sol_nn
253,-0.494,0.9962781,sol_nn
254,-0.492,0.997747,sol_nn
255,-0.49,0.99915415,sol_nn
256,-0.488,1.0004991,sol_nn
257,-0.486,1.001783,sol_nn
258,-0.484,1.0030059,sol_nn
259,-0.482,1.0041683,sol_nn
260,-0.48,1.0052704,sol_nn
261,-0.478,1.0063133,sol_nn
262,-0.476,1.0072979,sol_nn
263,-0.474,1.0082247,sol_nn
264,-0.472,1.0090944,sol_nn
265,-0.47,1.0099078,sol_nn
266,-0.468,1.0106661,sol_nn
267,-0.466,1.011371,sol_nn
268,-0.464,1.0120226,sol_nn
269,-0.462,1.0126226,sol_nn
270,-0.46,1.0131719,sol_nn
271,-0.458,1.0136718,sol_nn
272,-0.456,1.0141239,sol_nn
273,-0.454,1.0145298,sol_nn
274,-0.452,1.0148904,sol_nn
275,-0.45,1.0152074,sol_nn
276,-0.448,1.0154827,sol_nn
277,-0.446,1.015717,sol_nn
278,-0.444,1.0159128,sol_nn
279,-0.442,1.0160708,sol_nn
280,-0.44,1.0161932,sol_nn
281,-0.438,1.0162815,sol_nn
282,-0.436,1.0163376,sol_nn
283,-0.434,1.0163627,sol_nn
284,-0.432,1.0163589,sol_nn
285,-0.43,1.0163271,sol_nn
286,-0.428,1.0162699,sol_nn
287,-0.426,1.0161884,sol_nn
288,-0.424,1.0160844,sol_nn
289,-0.422,1.0159595,sol_nn
290,-0.42,1.015815,sol_nn
291,-0.418,1.0156533,sol_nn
292,-0.416,1.0154747,sol_nn
293,-0.414,1.0152811,sol_nn
294,-0.412,1.0150745,sol_nn
295,-0.41,1.014856,sol_nn
296,-0.408,1.0146273,sol_nn
297,-0.406,1.0143888,sol_nn
298,-0.404,1.0141423,sol_nn
299,-0.402,1.0138896,sol_nn
300,-0.4,1.0136312,sol_nn
301,-0.398,1.0133687,sol_nn
302,-0.396,1.0131025,sol_nn
303,-0.394,1.0128341,sol_nn
304,-0.392,1.0125648,sol_nn
305,-0.39,1.0122947,sol_nn
306,-0.388,1.0120254,sol_nn
307,-0.386,1.011757,sol_nn
308,-0.384,1.0114912,sol_nn
309,-0.382,1.0112281,sol_nn
310,-0.38,1.0109683,sol_nn
311,-0.378,1.010713,sol_nn
312,-0.376,1.0104618,sol_nn
313,-0.374,1.010216,sol_nn
314,-0.372,1.0099763,sol_nn
315,-0.37,1.009742,sol_nn
316,-0.368,1.0095143,sol_nn
317,-0.366,1.0092934,sol_nn
318,-0.364,1.0090796,sol_nn
319,-0.362,1.008873,sol_nn
320,-0.36,1.0086739,sol_nn
321,-0.358,1.0084823,sol_nn
322,-0.356,1.0082988,sol_nn
323,-0.354,1.0081229,sol_nn
324,-0.352,1.0079551,sol_nn
325,-0.35,1.0077952,sol_nn
326,-0.348,1.0076435,sol_nn
327,-0.346,1.0074998,sol_nn
328,-0.344,1.0073638,sol_nn
329,-0.342,1.0072355,sol_nn
330,-0.34,1.0071158,sol_nn
331,-0.338,1.0070034,sol_nn
332,-0.336,1.0068986,sol_nn
333,-0.334,1.0068017,sol_nn
334,-0.332,1.0067115,sol_nn
335,-0.33,1.0066286,sol_nn
336,-0.328,1.006553,sol_nn
337,-0.326,1.0064843,sol_nn
338,-0.324,1.006422,sol_nn
339,-0.322,1.0063665,sol_nn
340,-0.32,1.0063168,sol_nn
341,-0.318,1.0062732,sol_nn
342,-0.316,1.0062352,sol_nn
343,-0.314,1.006203,sol_nn
344,-0.312,1.0061766,sol_nn
345,-0.31,1.0061549,sol_nn
346,-0.308,1.0061378,sol_nn
347,-0.306,1.0061257,sol_nn
348,-0.304,1.0061183,sol_nn
349,-0.302,1.0061152,sol_nn
350,-0.3,1.006116,sol_nn
351,-0.298,1.0061202,sol_nn
352,-0.296,1.0061284,sol_nn
353,-0.294,1.0061399,sol_nn
354,-0.292,1.0061545,sol_nn
355,-0.29,1.0061718,sol_nn
356,-0.288,1.0061921,sol_nn
357,-0.286,1.0062151,sol_nn
358,-0.284,1.0062402,sol_nn
359,-0.282,1.0062677,sol_nn
360,-0.28,1.0062968,sol_nn
361,-0.278,1.0063281,sol_nn
362,-0.276,1.0063609,sol_nn
363,-0.274,1.0063951,sol_nn
364,-0.272,1.0064305,sol_nn
365,-0.27,1.006467,sol_nn
366,-0.268,1.0065045,sol_nn
367,-0.266,1.0065432,sol_nn
368,-0.264,1.0065821,sol_nn
369,-0.262,1.0066216,sol_nn
370,-0.26,1.006662,sol_nn
371,-0.258,1.0067022,sol_nn
372,-0.256,1.0067428,sol_nn
373,-0.254,1.0067836,sol_nn
374,-0.252,1.0068241,sol_nn
375,-0.25,1.006865,sol_nn
376,-0.248,1.0069051,sol_nn
377,-0.246,1.0069449,sol_nn
378,-0.244,1.0069845,sol_nn
379,-0.242,1.0070238,sol_nn
380,-0.24,1.0070624,sol_nn
381,-0.238,1.0071003,sol_nn
382,-0.236,1.0071378,sol_nn
383,-0.234,1.0071743,sol_nn
384,-0.232,1.00721,sol_nn
385,-0.23,1.0072446,sol_nn
386,-0.228,1.0072788,sol_nn
387,-0.226,1.0073118,sol_nn
388,-0.224,1.0073439,sol_nn
389,-0.222,1.0073748,sol_nn
390,-0.22,1.0074048,sol_nn
391,-0.218,1.0074337,sol_nn
392,-0.216,1.0074613,sol_nn
393,-0.214,1.007488,sol_nn
394,-0.212,1.0075138,sol_nn
395,-0.21,1.0075377,sol_nn
396,-0.208,1.0075611,sol_nn
397,-0.206,1.0075833,sol_nn
398,-0.204,1.0076036,sol_nn
399,-0.202,1.0076232,sol_nn
400,-0.2,1.0076413,sol_nn
401,-0.198,1.0076585,sol_nn
402,-0.196,1.0076742,sol_nn
403,-0.194,1.0076891,sol_nn
404,-0.192,1.0077022,sol_nn
405,-0.19,1.0077144,sol_nn
406,-0.188,1.0077257,sol_nn
407,-0.186,1.0077354,sol_nn
408,-0.184,1.0077441,sol_nn
409,-0.182,1.0077516,sol_nn
410,-0.18,1.0077575,sol_nn
411,-0.178,1.0077627,sol_nn
412,-0.176,1.0077667,sol_nn
413,-0.174,1.0077698,sol_nn
414,-0.172,1.0077713,sol_nn
415,-0.17,1.0077722,sol_nn
416,-0.168,1.0077717,sol_nn
417,-0.166,1.0077703,sol_nn
418,-0.164,1.0077682,sol_nn
419,-0.162,1.0077643,sol_nn
420,-0.16,1.00776,sol_nn
421,-0.158,1.0077548,sol_nn
422,-0.156,1.0077484,sol_nn
423,-0.154,1.0077412,sol_nn
424,-0.152,1.007733,sol_nn
425,-0.15,1.007724,sol_nn
426,-0.148,1.0077139,sol_nn
427,-0.146,1.0077037,sol_nn
428,-0.144,1.007692,sol_nn
429,-0.142,1.0076797,sol_nn
430,-0.14,1.0076667,sol_nn
431,-0.138,1.0076531,sol_nn
432,-0.136,1.0076381,sol_nn
433,-0.134,1.0076232,sol_nn
434,-0.132,1.0076076,sol_nn
435,-0.13,1.0075905,sol_nn
436,-0.128,1.0075734,sol_nn
437,-0.126,1.0075554,sol_nn
438,-0.124,1.0075375,sol_nn
439,-0.122,1.0075183,sol_nn
440,-0.12,1.0074987,sol_nn
441,-0.118,1.007479,sol_nn
442,-0.116,1.0074586,sol_nn
443,-0.114,1.0074372,sol_nn
444,-0.112,1.0074158,sol_nn
445,-0.11,1.0073935,sol_nn
446,-0.108,1.007371,sol_nn
447,-0.106,1.0073485,sol_nn
448,-0.104,1.007325,sol_nn
449,-0.102,1.0073016,sol_nn
450,-0.1,1.0072775,sol_nn
451,-0.098,1.0072529,sol_nn
452,-0.096,1.0072279,sol_nn
453,-0.094,1.0072029,sol_nn
454,-0.092,1.0071776,sol_nn
455,-0.09,1.0071517,sol_nn
456,-0.088,1.0071256,sol_nn
457,-0.086,1.0070996,sol_nn
458,-0.084,1.0070727,sol_nn
459,-0.082,1.0070459,sol_nn
460,-0.08,1.0070188,sol_nn
461,-0.078,1.0069916,sol_nn
462,-0.076,1.0069637,sol_nn
463,-0.074,1.0069361,sol_nn
464,-0.072,1.0069078,sol_nn
465,-0.07,1.0068793,sol_nn
466,-0.068,1.006851,sol_nn
467,-0.066,1.0068222,sol_nn
468,-0.064,1.006793,sol_nn
469,-0.062,1.0067639,sol_nn
470,-0.06,1.0067348,sol_nn
471,-0.058,1.0067047,sol_nn
472,-0.056,1.0066752,sol_nn
473,-0.054,1.0066452,sol_nn
474,-0.052,1.0066152,sol_nn
475,-0.05,1.0065849,sol_nn
476,-0.048,1.0065539,sol_nn
477,-0.046,1.0065236,sol_nn
478,-0.044,1.0064929,sol_nn
479,-0.042,1.0064616,sol_nn
480,-0.04,1.0064306,sol_nn
481,-0.038,1.0063989,sol_nn
482,-0.036,1.0063672,sol_nn
483,-0.034,1.0063356,sol_nn
484,-0.032,1.0063035,sol_nn
485,-0.03,1.006271,sol_nn
486,-0.028,1.0062389,sol_nn
487,-0.026,1.006206,sol_nn
488,-0.024,1.0061735,sol_nn
489,-0.022,1.00614,sol_nn
490,-0.02,1.006107,sol_nn
491,-0.018,1.0060735,sol_nn
492,-0.016,1.0060395,sol_nn
493,-0.014,1.0060055,sol_nn
494,-0.012,1.005971,sol_nn
495,-0.01,1.0059364,sol_nn
496,-0.008,1.0059018,sol_nn
497,-0.006,1.0058665,sol_nn
498,-0.004,1.0058312,sol_nn
499,-0.002,1.0057958,sol_nn
500,0.0,1.0057598,sol_nn
501,0.002,1.0057234,sol_nn
502,0.004,1.0056869,sol_nn
503,0.006,1.0056499,sol_nn
504,0.008,1.0056126,sol_nn
505,0.01,1.0055754,sol_nn
506,0.012,1.0055374,sol_nn
507,0.014,1.0054991,sol_nn
508,0.016,1.0054607,sol_nn
509,0.018,1.0054214,sol_nn
510,0.02,1.0053822,sol_nn
511,0.022,1.0053424,sol_nn
512,0.024,1.0053022,sol_nn
513,0.026,1.0052618,sol_nn
514,0.028,1.0052209,sol_nn
515,0.03,1.0051792,sol_nn
516,0.032,1.0051374,sol_nn
517,0.034,1.0050954,sol_nn
518,0.036,1.0050526,sol_nn
519,0.038,1.0050092,sol_nn
520,0.04,1.0049659,sol_nn
521,0.042,1.0049214,sol_nn
522,0.044,1.0048771,sol_nn
523,0.046,1.0048323,sol_nn
524,0.048,1.0047867,sol_nn
525,0.05,1.0047405,sol_nn
526,0.052,1.0046939,sol_nn
527,0.054,1.0046468,sol_nn
528,0.056,1.0045993,sol_nn
529,0.058,1.0045514,sol_nn
530,0.06,1.0045028,sol_nn
531,0.062,1.0044537,sol_nn
532,0.064,1.0044038,sol_nn
533,0.066,1.0043541,sol_nn
534,0.068,1.0043032,sol_nn
535,0.07,1.004252,sol_nn
536,0.072,1.0042005,sol_nn
537,0.074,1.0041482,sol_nn
538,0.076,1.0040953,sol_nn
539,0.078,1.0040421,sol_nn
540,0.08,1.0039883,sol_nn
541,0.082,1.0039341,sol_nn
542,0.084,1.0038793,sol_nn
543,0.086,1.003824,sol_nn
544,0.088,1.0037678,sol_nn
545,0.09,1.0037117,sol_nn
546,0.092,1.0036547,sol_nn
547,0.094,1.0035975,sol_nn
548,0.096,1.0035398,sol_nn
549,0.098,1.0034814,sol_nn
550,0.1,1.0034225,sol_nn
551,0.102,1.0033636,sol_nn
552,0.104,1.003304,sol_nn
553,0.106,1.0032439,sol_nn
554,0.108,1.0031836,sol_nn
555,0.11,1.0031227,sol_nn
556,0.112,1.0030615,sol_nn
557,0.114,1.003,sol_nn
558,0.116,1.0029385,sol_nn
559,0.118,1.002876,sol_nn
560,0.12,1.0028136,sol_nn
561,0.122,1.0027511,sol_nn
562,0.124,1.0026878,sol_nn
563,0.126,1.0026245,sol_nn
564,0.128,1.0025612,sol_nn
565,0.13,1.0024978,sol_nn
566,0.132,1.002434,sol_nn
567,0.134,1.0023699,sol_nn
568,0.136,1.0023063,sol_nn
569,0.138,1.0022421,sol_nn
570,0.14,1.002178,sol_nn
571,0.142,1.0021143,sol_nn
572,0.144,1.0020502,sol_nn
573,0.146,1.0019861,sol_nn
574,0.148,1.0019222,sol_nn
575,0.15,1.0018585,sol_nn
576,0.152,1.0017948,sol_nn
577,0.154,1.0017316,sol_nn
578,0.156,1.0016683,sol_nn
579,0.158,1.0016057,sol_nn
580,0.16,1.0015435,sol_nn
581,0.162,1.0014814,sol_nn
582,0.164,1.0014195,sol_nn
583,0.166,1.0013583,sol_nn
584,0.168,1.0012977,sol_nn
585,0.17,1.0012375,sol_nn
586,0.172,1.0011778,sol_nn
587,0.174,1.0011189,sol_nn
588,0.176,1.0010605,sol_nn
589,0.178,1.0010033,sol_nn
590,0.18,1.0009466,sol_nn
591,0.182,1.0008905,sol_nn
592,0.184,1.0008354,sol_nn
593,0.186,1.0007814,sol_nn
594,0.188,1.0007286,sol_nn
595,0.19,1.0006764,sol_nn
596,0.192,1.0006254,sol_nn
597,0.194,1.0005753,sol_nn
598,0.196,1.0005269,sol_nn
599,0.198,1.0004792,sol_nn
600,0.2,1.000433,sol_nn
601,0.202,1.0003881,sol_nn
602,0.204,1.0003448,sol_nn
603,0.206,1.0003028,sol_nn
604,0.208,1.0002623,sol_nn
605,0.21,1.0002232,sol_nn
606,0.212,1.0001855,sol_nn
607,0.214,1.0001497,sol_nn
608,0.216,1.0001155,sol_nn
609,0.218,1.0000825,sol_nn
610,0.22,1.0000517,sol_nn
611,0.222,1.0000226,sol_nn
612,0.224,0.99999535,sol_nn
613,0.226,0.99996984,sol_nn
614,0.228,0.99994624,sol_nn
615,0.23,0.99992454,sol_nn
616,0.232,0.9999047,sol_nn
617,0.234,0.9998869,sol_nn
618,0.236,0.9998709,sol_nn
619,0.238,0.9998572,sol_nn
620,0.24,0.9998453,sol_nn
621,0.242,0.99983567,sol_nn
622,0.244,0.99982786,sol_nn
623,0.246,0.9998225,sol_nn
624,0.248,0.99981856,sol_nn
625,0.25,0.999817,sol_nn
626,0.252,0.99981767,sol_nn
627,0.254,0.99982023,sol_nn
628,0.256,0.9998245,sol_nn
629,0.258,0.9998311,sol_nn
630,0.26,0.99983984,sol_nn
631,0.262,0.9998505,sol_nn
632,0.264,0.9998626,sol_nn
633,0.266,0.9998771,sol_nn
634,0.268,0.99989337,sol_nn
635,0.27,0.99991155,sol_nn
636,0.272,0.9999312,sol_nn
637,0.274,0.99995285,sol_nn
638,0.276,0.999976,sol_nn
639,0.278,1.0000005,sol_nn
640,0.28,1.0000265,sol_nn
641,0.282,1.0000541,sol_nn
642,0.284,1.0000829,sol_nn
643,0.286,1.0001127,sol_nn
644,0.288,1.0001435,sol_nn
645,0.29,1.0001758,sol_nn
646,0.292,1.0002084,sol_nn
647,0.294,1.0002419,sol_nn
648,0.296,1.0002761,sol_nn
649,0.298,1.0003107,sol_nn
650,0.3,1.0003455,sol_nn
651,0.302,1.00038,sol_nn
652,0.304,1.0004151,sol_nn
653,0.306,1.0004497,sol_nn
654,0.308,1.0004838,sol_nn
655,0.31,1.0005177,sol_nn
656,0.312,1.0005507,sol_nn
657,0.314,1.0005823,sol_nn
658,0.316,1.0006132,sol_nn
659,0.318,1.0006423,sol_nn
660,0.32,1.00067,sol_nn
661,0.322,1.0006962,sol_nn
662,0.324,1.0007198,sol_nn
663,0.326,1.0007417,sol_nn
664,0.328,1.0007607,sol_nn
665,0.33,1.000777,sol_nn
666,0.332,1.0007907,sol_nn
667,0.334,1.0008012,sol_nn
668,0.336,1.000808,sol_nn
669,0.338,1.0008112,sol_nn
670,0.34,1.0008109,sol_nn
671,0.342,1.0008062,sol_nn
672,0.344,1.0007972,sol_nn
673,0.346,1.0007837,sol_nn
674,0.348,1.0007653,sol_nn
675,0.35,1.0007424,sol_nn
676,0.352,1.0007141,sol_nn
677,0.354,1.0006807,sol_nn
678,0.356,1.0006421,sol_nn
679,0.358,1.0005972,sol_nn
680,0.36,1.0005469,sol_nn
681,0.362,1.0004909,sol_nn
682,0.364,1.0004289,sol_nn
683,0.366,1.0003606,sol_nn
684,0.368,1.0002865,sol_nn
685,0.37,1.0002062,sol_nn
686,0.372,1.0001197,sol_nn
687,0.374,1.0000272,sol_nn
688,0.376,0.999929,sol_nn
689,0.378,0.9998244,sol_nn
690,0.38,0.99971443,sol_nn
691,0.382,0.99959874,sol_nn
692,0.384,0.9994777,sol_nn
693,0.386,0.9993516,sol_nn
694,0.388,0.9992206,sol_nn
695,0.39,0.999085,sol_nn
696,0.392,0.9989456,sol_nn
697,0.394,0.9988025,sol_nn
698,0.396,0.9986559,sol_nn
699,0.398,0.9985074,sol_nn
700,0.4,0.99835664,sol_nn
701,0.402,0.9982045,sol_nn
702,0.404,0.9980523,sol_nn
703,0.406,0.99789965,sol_nn
704,0.408,0.9977486,sol_nn
705,0.41,0.99759924,sol_nn
706,0.412,0.99745274,sol_nn
707,0.414,0.9973103,sol_nn
708,0.416,0.9971726,sol_nn
709,0.418,0.9970412,sol_nn
710,0.42,0.9969162,sol_nn
711,0.422,0.99680007,sol_nn
712,0.424,0.9966929,sol_nn
713,0.426,0.9965963,sol_nn
714,0.428,0.99651134,sol_nn
715,0.43,0.99643886,sol_nn
716,0.432,0.9963804,sol_nn
717,0.434,0.99633646,sol_nn
718,0.436,0.99630797,sol_nn
719,0.438,0.9962958,sol_nn
720,0.44,0.99630046,sol_nn
721,0.442,0.99632293,sol_nn
722,0.444,0.9963622,sol_nn
723,0.446,0.9964193,sol_nn
724,0.448,0.9964933,sol_nn
725,0.45,0.99658364,sol_nn
726,0.452,0.99668944,sol_nn
727,0.454,0.99680847,sol_nn
728,0.456,0.9969391,sol_nn
729,0.458,0.997079,sol_nn
730,0.46,0.99722487,sol_nn
731,0.462,0.9973727,sol_nn
732,0.464,0.99751854,sol_nn
733,0.466,0.99765754,sol_nn
734,0.468,0.99778366,sol_nn
735,0.47,0.99789107,sol_nn
736,0.472,0.9979722,sol_nn
737,0.474,0.9980209,sol_nn
738,0.476,0.9980273,sol_nn
739,0.478,0.9979851,sol_nn
740,0.48,0.9978841,sol_nn
741,0.482,0.9977155,sol_nn
742,0.484,0.99746966,sol_nn
743,0.486,0.99713796,sol_nn
744,0.488,0.9967107,sol_nn
745,0.49,0.996179,sol_nn
746,0.492,0.99553406,sol_nn
747,0.494,0.99476856,sol_nn
748,0.496,0.99387413,sol_nn
749,0.498,0.99284434,sol_nn
750,0.5,0.99167395,sol_nn
751,0.502,0.9903575,sol_nn
752,0.504,0.98889136,sol_nn
753,0.506,0.9872728,sol_nn
754,0.508,0.9855001,sol_nn
755,0.51,0.98357284,sol_nn
756,0.512,0.98149216,sol_nn
757,0.514,0.9792588,sol_nn
758,0.516,0.976875,sol_nn
759,0.518,0.9743447,sol_nn
760,0.52,0.971672,sol_nn
761,0.522,0.96886194,sol_nn
762,0.524,0.96592015,sol_nn
763,0.526,0.9628517,sol_nn
764,0.528,0.95966405,sol_nn
765,0.53,0.9563639,sol_nn
766,0.532,0.9529573,sol_nn
767,0.534,0.94945216,sol_nn
768,0.536,0.94585514,sol_nn
769,0.538,0.9421737,sol_nn
770,0.54,0.9384146,sol_nn
771,0.542,0.9345849,sol_nn
772,0.544,0.93069124,sol_nn
773,0.546,0.92674005,sol_nn
774,0.548,0.92273754,sol_nn
775,0.55,0.9186893,sol_nn
776,0.552,0.9146017,sol_nn
777,0.554,0.91047937,sol_nn
778,0.556,0.90632737,sol_nn
779,0.558,0.90215075,sol_nn
780,0.56,0.8979535,sol_nn
781,0.562,0.89373964,sol_nn
782,0.564,0.88951296,sol_nn
783,0.566,0.88527644,sol_nn
784,0.568,0.8810335,sol_nn
785,0.57,0.8767868,sol_nn
786,0.572,0.8725388,sol_nn
787,0.574,0.8682916,sol_nn
788,0.576,0.8640472,sol_nn
789,0.578,0.85980713,sol_nn
790,0.58,0.8555737,sol_nn
791,0.582,0.85134685,sol_nn
792,0.584,0.84712875,sol_nn
793,0.586,0.84291947,sol_nn
794,0.588,0.8387206,sol_nn
795,0.59,0.8345322,sol_nn
796,0.592,0.83035445,sol_nn
797,0.594,0.8261881,sol_nn
798,0.596,0.8220332,sol_nn
799,0.598,0.8178903,sol_nn
800,0.6,0.81375825,sol_nn
801,0.602,0.8096378,sol_nn
802,0.604,0.8055293,sol_nn
803,0.606,0.8014308,sol_nn
804,0.608,0.797344,sol_nn
805,0.61,0.79326725,sol_nn
806,0.612,0.7892009,sol_nn
807,0.614,0.7851442,sol_nn
808,0.616,0.7810967,sol_nn
809,0.618,0.7770583,sol_nn
810,0.62,0.7730278,sol_nn
811,0.622,0.7690055,sol_nn
812,0.624,0.7649907,sol_nn
813,0.626,0.76098293,sol_nn
814,0.628,0.7569812,sol_nn
815,0.63,0.7529859,sol_nn
816,0.632,0.7489958,sol_nn
817,0.634,0.745011,sol_nn
818,0.636,0.7410305,sol_nn
819,0.638,0.7370538,sol_nn
820,0.64,0.7330814,sol_nn
821,0.642,0.7291118,sol_nn
822,0.644,0.72514504,sol_nn
823,0.646,0.72118056,sol_nn
824,0.648,0.71721816,sol_nn
825,0.65,0.71325743,sol_nn
826,0.652,0.7092978,sol_nn
827,0.654,0.7053389,sol_nn
828,0.656,0.70138085,sol_nn
829,0.658,0.697423,sol_nn
830,0.66,0.69346476,sol_nn
831,0.662,0.68950653,sol_nn
832,0.664,0.6855474,sol_nn
833,0.666,0.68158764,sol_nn
834,0.668,0.67762655,sol_nn
835,0.67,0.67366415,sol_nn
836,0.672,0.66970026,sol_nn
837,0.674,0.6657345,sol_nn
838,0.676,0.6617669,sol_nn
839,0.678,0.6577971,sol_nn
840,0.68,0.6538252,sol_nn
841,0.682,0.6498508,sol_nn
842,0.684,0.64587355,sol_nn
843,0.686,0.64189374,sol_nn
844,0.688,0.6379113,sol_nn
845,0.69,0.633926,sol_nn
846,0.692,0.6299375,sol_nn
847,0.694,0.625946,sol_nn
848,0.696,0.621951,sol_nn
849,0.698,0.6179531,sol_nn
850,0.7,0.61395204,sol_nn
851,0.702,0.6099474,sol_nn
852,0.704,0.6059393,sol_nn
853,0.706,0.60192835,sol_nn
854,0.708,0.5979133,sol_nn
855,0.71,0.59389496,sol_nn
856,0.712,0.5898732,sol_nn
857,0.714,0.58584785,sol_nn
858,0.716,0.58181906,sol_nn
859,0.718,0.577787,sol_nn
860,0.72,0.5737512,sol_nn
861,0.722,0.5697119,sol_nn
862,0.724,0.56566924,sol_nn
863,0.726,0.56162304,sol_nn
864,0.728,0.5575736,sol_nn
865,0.73,0.55352044,sol_nn
866,0.732,0.5494642,sol_nn
867,0.734,0.54540473,sol_nn
868,0.736,0.54134136,sol_nn
869,0.738,0.53727543,sol_nn
870,0.74,0.5332058,sol_nn
871,0.742,0.5291332,sol_nn
872,0.744,0.5250575,sol_nn
873,0.746,0.5209788,sol_nn
874,0.748,0.51689696,sol_nn
875,0.75,0.51281214,sol_nn
876,0.752,0.5087245,sol_nn
877,0.754,0.50463367,sol_nn
878,0.756,0.50054044,sol_nn
879,0.758,0.49644434,sol_nn
880,0.76,0.4923457,sol_nn
881,0.762,0.4882442,sol_nn
882,0.764,0.48414022,sol_nn
883,0.766,0.48003364,sol_nn
884,0.768,0.47592518,sol_nn
885,0.77,0.47181383,sol_nn
886,0.772,0.4677001,sol_nn
887,0.774,0.4635847,sol_nn
888,0.776,0.45946658,sol_nn
889,0.778,0.45534682,sol_nn
890,0.78,0.45122495,sol_nn
891,0.782,0.44710085,sol_nn
892,0.784,0.44297537,sol_nn
893,0.786,0.43884763,sol_nn
894,0.788,0.43471858,sol_nn
895,0.79,0.43058765,sol_nn
896,0.792,0.42645517,sol_nn
897,0.794,0.422321,sol_nn
898,0.796,0.4181859,sol_nn
899,0.798,0.414049,sol_nn
900,0.8,0.40991077,sol_nn
901,0.802,0.40577152,sol_nn
902,0.804,0.40163124,sol_nn
903,0.806,0.39748973,sol_nn
904,0.808,0.39334697,sol_nn
905,0.81,0.38920385,sol_nn
906,0.812,0.38505918,sol_nn
907,0.814,0.38091433,sol_nn
908,0.816,0.37676856,sol_nn
909,0.818,0.37262195,sol_nn
910,0.82,0.3684748,sol_nn
911,0.822,0.3643273,sol_nn
912,0.824,0.36017913,sol_nn
913,0.826,0.35603094,sol_nn
914,0.828,0.35188216,sol_nn
915,0.83,0.34773335,sol_nn
916,0.832,0.34358412,sol_nn
917,0.834,0.339435,sol_nn
918,0.836,0.33528557,sol_nn
919,0.838,0.33113652,sol_nn
920,0.84,0.3269875,sol_nn
921,0.842,0.3228383,sol_nn
922,0.844,0.31868953,sol_nn
923,0.846,0.31454116,sol_nn
924,0.848,0.31039324,sol_nn
925,0.85,0.3062453,sol_nn
926,0.852,0.3020982,sol_nn
927,0.854,0.29795167,sol_nn
928,0.856,0.29380557,sol_nn
929,0.858,0.28966,sol_nn
930,0.86,0.28551546,sol_nn
931,0.862,0.28137168,sol_nn
932,0.864,0.27722842,sol_nn
933,0.866,0.27308658,sol_nn
934,0.868,0.26894534,sol_nn
935,0.87,0.26480514,sol_nn
936,0.872,0.26066613,sol_nn
937,0.874,0.25652796,sol_nn
938,0.876,0.25239146,sol_nn
939,0.878,0.24825586,sol_nn
940,0.88,0.24412155,sol_nn
941,0.882,0.23998858,sol_nn
942,0.884,0.23585725,sol_nn
943,0.886,0.23172706,sol_nn
944,0.888,0.22759874,sol_nn
945,0.89,0.22347146,sol_nn
946,0.892,0.21934609,sol_nn
947,0.894,0.21522257,sol_nn
948,0.896,0.21110034,sol_nn
949,0.898,0.20698033,sol_nn
950,0.9,0.20286179,sol_nn
951,0.902,0.19874506,sol_nn
952,0.904,0.19463044,sol_nn
953,0.906,0.1905178,sol_nn
954,0.908,0.18640694,sol_nn
955,0.91,0.18229812,sol_nn
956,0.912,0.17819144,sol_nn
957,0.914,0.17408703,sol_nn
958,0.916,0.16998452,sol_nn
959,0.918,0.16588427,sol_nn
960,0.92,0.1617864,sol_nn
961,0.922,0.15769082,sol_nn
962,0.924,0.15359746,sol_nn
963,0.926,0.14950663,sol_nn
964,0.928,0.14541797,sol_nn
965,0.93,0.14133185,sol_nn
966,0.932,0.13724846,sol_nn
967,0.934,0.13316716,sol_nn
968,0.936,0.12908861,sol_nn
969,0.938,0.12501295,sol_nn
970,0.94,0.12093954,sol_nn
971,0.942,0.11686894,sol_nn
972,0.944,0.112801,sol_nn
973,0.946,0.108735934,sol_nn
974,0.948,0.10467332,sol_nn
975,0.95,0.10061378,sol_nn
976,0.952,0.0965567,sol_nn
977,0.954,0.09250297,sol_nn
978,0.956,0.088452116,sol_nn
979,0.958,0.08440365,sol_nn
980,0.96,0.08035856,sol_nn
981,0.962,0.07631662,sol_nn
982,0.964,0.07227743,sol_nn
983,0.966,0.06824128,sol_nn
984,0.968,0.06420833,sol_nn
985,0.97,0.060178217,sol_nn
986,0.972,0.056151643,sol_nn
987,0.974,0.052127726,sol_nn
988,0.976,0.04810723,sol_nn
989,0.978,0.04408998,sol_nn
990,0.98,0.040075842,sol_nn
991,0.982,0.03606517,sol_nn
992,0.984,0.032057554,sol_nn
993,0.986,0.028053181,sol_nn
994,0.988,0.024052566,sol_nn
995,0.99,0.020054685,sol_nn
996,0.992,0.016060775,sol_nn
997,0.994,0.01206971,sol_nn
998,0.996,0.008082393,sol_nn
999,0.998,0.0040983395,sol_nn
1000,1.0,0.00011775317,sol_nn


==> visu/old/tikz_csvs_obs_force_v0/run_obs_weight_9000/test_nn.csv <==
,X_x,value,name
0,-1.0,0.00011419691,test_nn
1,-0.998,0.0038459054,test_nn
2,-0.996,0.007580011,test_nn
3,-0.994,0.011315985,test_nn
4,-0.992,0.015054493,test_nn
5,-0.99,0.018795097,test_nn
6,-0.988,0.022538532,test_nn
7,-0.986,0.026284002,test_nn
8,-0.984,0.030032305,test_nn
9,-0.982,0.03378369,test_nn
10,-0.98,0.037537426,test_nn
11,-0.978,0.04129403,test_nn
12,-0.976,0.0450539,test_nn
13,-0.974,0.048816502,test_nn
14,-0.972,0.05258248,test_nn
15,-0.97,0.056351498,test_nn
16,-0.968,0.060124062,test_nn
17,-0.966,0.06389988,test_nn
18,-0.964,0.067679316,test_nn
19,-0.962,0.071462125,test_nn
20,-0.96,0.075248905,test_nn
21,-0.958,0.07903911,test_nn
22,-0.956,0.08283346,test_nn
23,-0.954,0.086631656,test_nn
24,-0.952,0.09043366,test_nn
25,-0.95,0.094240226,test_nn
26,-0.948,0.098050706,test_nn
27,-0.946,0.10186572,test_nn
28,-0.944,0.1056845,test_nn
29,-0.942,0.10950814,test_nn
30,-0.94,0.11333633,test_nn
31,-0.938,0.11716917,test_nn
32,-0.936,0.121006474,test_nn
33,-0.934,0.124848776,test_nn
34,-0.932,0.12869608,test_nn
35,-0.93,0.13254797,test_nn
36,-0.928,0.13640521,test_nn
37,-0.926,0.14026742,test_nn
38,-0.924,0.1441349,test_nn
39,-0.922,0.14800757,test_nn
40,-0.92,0.15188545,test_nn
41,-0.918,0.15576918,test_nn
42,-0.916,0.15965834,test_nn
43,-0.914,0.16355294,test_nn
44,-0.912,0.16745311,test_nn
45,-0.91,0.17135906,test_nn
46,-0.908,0.17527103,test_nn
47,-0.906,0.17918862,test_nn
48,-0.904,0.18311252,test_nn
49,-0.902,0.18704209,test_nn
50,-0.9,0.19097814,test_nn
51,-0.898,0.19491997,test_nn
52,-0.896,0.1988683,test_nn
53,-0.894,0.2028229,test_nn
54,-0.892,0.20678388,test_nn
55,-0.89,0.21075125,test_nn
56,-0.888,0.21472514,test_nn
57,-0.886,0.21870555,test_nn
58,-0.884,0.22269256,test_nn
59,-0.882,0.22668636,test_nn
60,-0.88,0.23068692,test_nn
61,-0.878,0.23469406,test_nn
62,-0.876,0.23870832,test_nn
63,-0.874,0.24272932,test_nn
64,-0.872,0.24675736,test_nn
65,-0.87,0.2507921,test_nn
66,-0.868,0.25483432,test_nn
67,-0.866,0.2588835,test_nn
68,-0.864,0.2629397,test_nn
69,-0.862,0.2670031,test_nn
70,-0.86,0.27107376,test_nn
71,-0.858,0.27515164,test_nn
72,-0.856,0.2792368,test_nn
73,-0.854,0.2833295,test_nn
74,-0.852,0.28742933,test_nn
75,-0.85,0.2915364,test_nn
76,-0.848,0.29565114,test_nn
77,-0.846,0.29977307,test_nn
78,-0.844,0.3039025,test_nn
79,-0.842,0.3080395,test_nn
80,-0.84,0.3121842,test_nn
81,-0.838,0.3163358,test_nn
82,-0.836,0.32049525,test_nn
83,-0.834,0.3246622,test_nn
84,-0.832,0.32883638,test_nn
85,-0.83,0.33301854,test_nn
86,-0.828,0.33720803,test_nn
87,-0.826,0.3414049,test_nn
88,-0.824,0.345609,test_nn
89,-0.822,0.34982088,test_nn
90,-0.82,0.35404032,test_nn
91,-0.818,0.35826686,test_nn
92,-0.816,0.36250135,test_nn
93,-0.814,0.36674288,test_nn
94,-0.812,0.3709916,test_nn
95,-0.81,0.37524801,test_nn
96,-0.808,0.37951148,test_nn
97,-0.806,0.38378215,test_nn
98,-0.804,0.38805988,test_nn
99,-0.802,0.3923452,test_nn
100,-0.8,0.39663744,test_nn
101,-0.798,0.40093654,test_nn
102,-0.796,0.40524286,test_nn
103,-0.794,0.4095559,test_nn
104,-0.792,0.41387612,test_nn
105,-0.79,0.41820258,test_nn
106,-0.788,0.4225361,test_nn
107,-0.786,0.4268759,test_nn
108,-0.784,0.4312227,test_nn
109,-0.782,0.4355755,test_nn
110,-0.78,0.43993473,test_nn
111,-0.778,0.44429994,test_nn
112,-0.776,0.44867152,test_nn
113,-0.774,0.45304912,test_nn
114,-0.772,0.45743245,test_nn
115,-0.77,0.4618215,test_nn
116,-0.768,0.46621615,test_nn
117,-0.766,0.47061628,test_nn
118,-0.764,0.4750219,test_nn
119,-0.762,0.47943264,test_nn
120,-0.76,0.48384848,test_nn
121,-0.758,0.48826873,test_nn
122,-0.756,0.49269414,test_nn
123,-0.754,0.49712405,test_nn
124,-0.752,0.50155836,test_nn
125,-0.75,0.50599676,test_nn
126,-0.748,0.510439,test_nn
127,-0.746,0.5148853,test_nn
128,-0.744,0.5193351,test_nn
129,-0.742,0.52378833,test_nn
130,-0.74,0.5282447,test_nn
131,-0.738,0.53270423,test_nn
132,-0.736,0.53716606,test_nn
133,-0.734,0.54163086,test_nn
134,-0.732,0.54609776,test_nn
135,-0.73,0.5505669,test_nn
136,-0.728,0.55503774,test_nn
137,-0.726,0.55951,test_nn
138,-0.724,0.56398374,test_nn
139,-0.722,0.568458,test_nn
140,-0.72,0.5729332,test_nn
141,-0.718,0.57740885,test_nn
142,-0.716,0.58188474,test_nn
143,-0.714,0.5863606,test_nn
144,-0.712,0.5908358,test_nn
145,-0.71,0.5953103,test_nn
146,-0.708,0.59978366,test_nn
147,-0.706,0.60425556,test_nn
148,-0.704,0.60872597,test_nn
149,-0.702,0.613194,test_nn
150,-0.7,0.6176599,test_nn
151,-0.698,0.62212265,test_nn
152,-0.696,0.6265823,test_nn
153,-0.694,0.63103884,test_nn
154,-0.692,0.6354911,test_nn
155,-0.69,0.63993925,test_nn
156,-0.688,0.64438236,test_nn
157,-0.686,0.648821,test_nn
158,-0.684,0.653254,test_nn
159,-0.682,0.6576811,test_nn
160,-0.68,0.6621019,test_nn
161,-0.678,0.66651595,test_nn
162,-0.676,0.6709228,test_nn
163,-0.674,0.6753222,test_nn
164,-0.672,0.6797137,test_nn
165,-0.67,0.68409634,test_nn
166,-0.668,0.6884702,test_nn
167,-0.666,0.69283473,test_nn
168,-0.664,0.69718945,test_nn
169,-0.662,0.7015336,test_nn
170,-0.66,0.70586705,test_nn
171,-0.658,0.71018946,test_nn
172,-0.656,0.7144994,test_nn
173,-0.654,0.71879756,test_nn
174,-0.652,0.7230825,test_nn
175,-0.65,0.72735417,test_nn
176,-0.648,0.7316121,test_nn
177,-0.646,0.73585534,test_nn
178,-0.644,0.7400838,test_nn
179,-0.642,0.7442966,test_nn
180,-0.64,0.7484934,test_nn
181,-0.638,0.7526736,test_nn
182,-0.636,0.7568366,test_nn
183,-0.634,0.7609817,test_nn
184,-0.632,0.7651086,test_nn
185,-0.63,0.7692169,test_nn
186,-0.628,0.7733054,test_nn
187,-0.626,0.77737397,test_nn
188,-0.624,0.78142124,test_nn
189,-0.622,0.78544796,test_nn
190,-0.62,0.78945255,test_nn
191,-0.618,0.79343474,test_nn
192,-0.616,0.797394,test_nn
193,-0.614,0.801329,test_nn
194,-0.612,0.8052401,test_nn
195,-0.61,0.8091261,test_nn
196,-0.608,0.81298655,test_nn
197,-0.606,0.81682104,test_nn
198,-0.604,0.8206284,test_nn
199,-0.602,0.82440823,test_nn
200,-0.6,0.8281603,test_nn
201,-0.598,0.83188343,test_nn
202,-0.596,0.83557683,test_nn
203,-0.594,0.83924073,test_nn
204,-0.592,0.8428739,test_nn
205,-0.59,0.8464758,test_nn
206,-0.588,0.8500453,test_nn
207,-0.586,0.8535827,test_nn
208,-0.584,0.8570865,test_nn
209,-0.582,0.8605565,test_nn
210,-0.58,0.8639922,test_nn
211,-0.578,0.86739254,test_nn
212,-0.576,0.87075734,test_nn
213,-0.574,0.8740852,test_nn
214,-0.572,0.8773763,test_nn
215,-0.57,0.8806299,test_nn
216,-0.568,0.8838445,test_nn
217,-0.566,0.8870211,test_nn
218,-0.564,0.8901579,test_nn
219,-0.562,0.8932542,test_nn
220,-0.56,0.89631003,test_nn
221,-0.558,0.89932436,test_nn
222,-0.556,0.9022972,test_nn
223,-0.554,0.905227,test_nn
224,-0.552,0.9081144,test_nn
225,-0.55,0.91095793,test_nn
226,-0.548,0.9137572,test_nn
227,-0.546,0.91651225,test_nn
228,-0.544,0.9192216,test_nn
229,-0.542,0.92188543,test_nn
230,-0.54,0.9245034,test_nn
231,-0.538,0.9270747,test_nn
232,-0.536,0.92959875,test_nn
233,-0.534,0.9320754,test_nn
234,-0.532,0.934504,test_nn
235,-0.53,0.9368844,test_nn
236,-0.528,0.9392165,test_nn
237,-0.526,0.9414992,test_nn
238,-0.524,0.9437325,test_nn
239,-0.522,0.9459162,test_nn
240,-0.52,0.9480499,test_nn
241,-0.518,0.9501335,test_nn
242,-0.516,0.9521667,test_nn
243,-0.514,0.95414925,test_nn
244,-0.512,0.956081,test_nn
245,-0.51,0.9579619,test_nn
246,-0.508,0.9597915,test_nn
247,-0.506,0.96157026,test_nn
248,-0.504,0.9632976,test_nn
249,-0.502,0.96497416,test_nn
250,-0.5,0.96659935,test_nn
251,-0.498,0.9681735,test_nn
252,-0.496,0.9696965,test_nn
253,-0.494,0.971169,test_nn
254,-0.492,0.9725907,test_nn
255,-0.49,0.973962,test_nn
256,-0.488,0.9752827,test_nn
257,-0.486,0.97655386,test_nn
258,-0.484,0.9777754,test_nn
259,-0.482,0.9789475,test_nn
260,-0.48,0.9800706,test_nn
261,-0.478,0.98114556,test_nn
262,-0.476,0.98217267,test_nn
263,-0.474,0.98315275,test_nn
264,-0.472,0.9840855,test_nn
265,-0.47,0.9849722,test_nn
266,-0.468,0.985813,test_nn
267,-0.466,0.98660946,test_nn
268,-0.464,0.9873615,test_nn
269,-0.462,0.98807025,test_nn
270,-0.46,0.9887363,test_nn
271,-0.458,0.98936,test_nn
272,-0.456,0.9899431,test_nn
273,-0.454,0.99048644,test_nn
274,-0.452,0.9909903,test_nn
275,-0.45,0.99145555,test_nn
276,-0.448,0.991884,test_nn
277,-0.446,0.9922756,test_nn
278,-0.444,0.9926325,test_nn
279,-0.442,0.99295443,test_nn
280,-0.44,0.99324334,test_nn
281,-0.438,0.9935,test_nn
282,-0.436,0.9937259,test_nn
283,-0.434,0.9939213,test_nn
284,-0.432,0.9940879,test_nn
285,-0.43,0.99422646,test_nn
286,-0.428,0.99433815,test_nn
287,-0.426,0.9944242,test_nn
288,-0.424,0.994486,test_nn
289,-0.422,0.9945242,test_nn
290,-0.42,0.9945398,test_nn
291,-0.418,0.99453443,test_nn
292,-0.416,0.9945084,test_nn
293,-0.414,0.99446326,test_nn
294,-0.412,0.9944,test_nn
295,-0.41,0.9943198,test_nn
296,-0.408,0.99422413,test_nn
297,-0.406,0.9941125,test_nn
298,-0.404,0.9939872,test_nn
299,-0.402,0.9938489,test_nn
300,-0.4,0.9936985,test_nn
301,-0.398,0.99353695,test_nn
302,-0.396,0.9933648,test_nn
303,-0.394,0.9931834,test_nn
304,-0.392,0.9929937,test_nn
305,-0.39,0.9927957,test_nn
306,-0.388,0.9925911,test_nn
307,-0.386,0.9923798,test_nn
308,-0.384,0.99216354,test_nn
309,-0.382,0.99194235,test_nn
310,-0.38,0.99171674,test_nn
311,-0.378,0.9914882,test_nn
312,-0.376,0.9912565,test_nn
313,-0.374,0.9910227,test_nn
314,-0.372,0.9907876,test_nn
315,-0.37,0.9905511,test_nn
316,-0.368,0.9903139,test_nn
317,-0.366,0.9900768,test_nn
318,-0.364,0.98983985,test_nn
319,-0.362,0.9896034,test_nn
320,-0.36,0.98936856,test_nn
321,-0.358,0.98913497,test_nn
322,-0.356,0.9889034,test_nn
323,-0.354,0.98867404,test_nn
324,-0.352,0.98844695,test_nn
325,-0.35,0.98822284,test_nn
326,-0.348,0.9880016,test_nn
327,-0.346,0.9877839,test_nn
328,-0.344,0.9875691,test_nn
329,-0.342,0.987358,test_nn
330,-0.34,0.9871515,test_nn
331,-0.338,0.9869485,test_nn
332,-0.336,0.98674977,test_nn
333,-0.334,0.9865553,test_nn
334,-0.332,0.9863647,test_nn
335,-0.33,0.98617876,test_nn
336,-0.328,0.9859974,test_nn
337,-0.326,0.9858208,test_nn
338,-0.324,0.9856485,test_nn
339,-0.322,0.98548114,test_nn
340,-0.32,0.9853182,test_nn
341,-0.318,0.98516,test_nn
342,-0.316,0.98500633,test_nn
343,-0.314,0.9848573,test_nn
344,-0.312,0.9847133,test_nn
345,-0.31,0.98457366,test_nn
346,-0.308,0.98443824,test_nn
347,-0.306,0.9843079,test_nn
348,-0.304,0.984182,test_nn
349,-0.302,0.98406065,test_nn
350,-0.3,0.98394346,test_nn
351,-0.298,0.9838306,test_nn
352,-0.296,0.9837221,test_nn
353,-0.294,0.98361754,test_nn
354,-0.292,0.9835172,test_nn
355,-0.29,0.9834207,test_nn
356,-0.288,0.9833284,test_nn
357,-0.286,0.98323995,test_nn
358,-0.284,0.9831552,test_nn
359,-0.282,0.983074,test_nn
360,-0.28,0.98299605,test_nn
361,-0.278,0.98292243,test_nn
362,-0.276,0.98285174,test_nn
363,-0.274,0.9827842,test_nn
364,-0.272,0.9827197,test_nn
365,-0.27,0.9826585,test_nn
366,-0.268,0.9826002,test_nn
367,-0.266,0.9825449,test_nn
368,-0.264,0.9824924,test_nn
369,-0.262,0.9824423,test_nn
370,-0.26,0.9823953,test_nn
371,-0.258,0.98235023,test_nn
372,-0.256,0.9823079,test_nn
373,-0.254,0.9822678,test_nn
374,-0.252,0.98223007,test_nn
375,-0.25,0.9821945,test_nn
376,-0.248,0.98216057,test_nn
377,-0.246,0.98212844,test_nn
378,-0.244,0.98209864,test_nn
379,-0.242,0.98207045,test_nn
380,-0.24,0.9820441,test_nn
381,-0.238,0.9820192,test_nn
382,-0.236,0.98199594,test_nn
383,-0.234,0.9819739,test_nn
384,-0.232,0.9819534,test_nn
385,-0.23,0.981934,test_nn
386,-0.228,0.9819159,test_nn
387,-0.226,0.981899,test_nn
388,-0.224,0.9818831,test_nn
389,-0.222,0.9818682,test_nn
390,-0.22,0.98185444,test_nn
391,-0.218,0.98184127,test_nn
392,-0.216,0.981829,test_nn
393,-0.214,0.98181766,test_nn
394,-0.212,0.981807,test_nn
395,-0.21,0.98179656,test_nn
396,-0.208,0.9817874,test_nn
397,-0.206,0.98177856,test_nn
398,-0.204,0.98177,test_nn
399,-0.202,0.98176193,test_nn
400,-0.2,0.9817542,test_nn
401,-0.198,0.98174685,test_nn
402,-0.196,0.9817399,test_nn
403,-0.194,0.9817333,test_nn
404,-0.192,0.9817268,test_nn
405,-0.19,0.98172045,test_nn
406,-0.188,0.98171467,test_nn
407,-0.186,0.9817088,test_nn
408,-0.184,0.98170286,test_nn
409,-0.182,0.98169726,test_nn
410,-0.18,0.98169154,test_nn
411,-0.178,0.98168606,test_nn
412,-0.176,0.98168063,test_nn
413,-0.174,0.9816751,test_nn
414,-0.172,0.9816693,test_nn
415,-0.17,0.9816639,test_nn
416,-0.168,0.9816582,test_nn
417,-0.166,0.9816525,test_nn
418,-0.164,0.9816469,test_nn
419,-0.162,0.9816409,test_nn
420,-0.16,0.98163503,test_nn
421,-0.158,0.9816293,test_nn
422,-0.156,0.9816232,test_nn
423,-0.154,0.9816168,test_nn
424,-0.152,0.9816106,test_nn
425,-0.15,0.9816045,test_nn
426,-0.148,0.9815978,test_nn
427,-0.146,0.9815916,test_nn
428,-0.144,0.9815847,test_nn
429,-0.142,0.9815781,test_nn
430,-0.14,0.9815716,test_nn
431,-0.138,0.9815648,test_nn
432,-0.136,0.9815575,test_nn
433,-0.134,0.9815509,test_nn
434,-0.132,0.98154414,test_nn
435,-0.13,0.98153675,test_nn
436,-0.128,0.98152995,test_nn
437,-0.126,0.9815227,test_nn
438,-0.124,0.98151624,test_nn
439,-0.122,0.98150903,test_nn
440,-0.12,0.9815021,test_nn
441,-0.118,0.98149574,test_nn
442,-0.116,0.981489,test_nn
443,-0.114,0.9814825,test_nn
444,-0.112,0.98147583,test_nn
445,-0.11,0.98146933,test_nn
446,-0.108,0.98146325,test_nn
447,-0.106,0.9814577,test_nn
448,-0.104,0.9814519,test_nn
449,-0.102,0.9814466,test_nn
450,-0.1,0.9814415,test_nn
451,-0.098,0.9814365,test_nn
452,-0.096,0.9814318,test_nn
453,-0.094,0.98142755,test_nn
454,-0.092,0.9814238,test_nn
455,-0.09,0.9814202,test_nn
456,-0.088,0.9814172,test_nn
457,-0.086,0.9814149,test_nn
458,-0.084,0.9814124,test_nn
459,-0.082,0.98141086,test_nn
460,-0.08,0.9814097,test_nn
461,-0.078,0.9814094,test_nn
462,-0.076,0.981409,test_nn
463,-0.074,0.9814098,test_nn
464,-0.072,0.981411,test_nn
465,-0.07,0.98141265,test_nn
466,-0.068,0.9814153,test_nn
467,-0.066,0.98141843,test_nn
468,-0.064,0.9814221,test_nn
469,-0.062,0.9814269,test_nn
470,-0.06,0.9814323,test_nn
471,-0.058,0.98143804,test_nn
472,-0.056,0.9814452,test_nn
473,-0.054,0.9814528,test_nn
474,-0.052,0.9814614,test_nn
475,-0.05,0.9814707,test_nn
476,-0.048,0.9814807,test_nn
477,-0.046,0.98149216,test_nn
478,-0.044,0.9815041,test_nn
479,-0.042,0.9815168,test_nn
480,-0.04,0.9815307,test_nn
481,-0.038,0.98154527,test_nn
482,-0.036,0.98156095,test_nn
483,-0.034,0.9815778,test_nn
484,-0.032,0.98159504,test_nn
485,-0.03,0.9816132,test_nn
486,-0.028,0.9816329,test_nn
487,-0.026,0.98165315,test_nn
488,-0.024,0.9816747,test_nn
489,-0.022,0.9816966,test_nn
490,-0.02,0.98171973,test_nn
491,-0.018,0.98174363,test_nn
492,-0.016,0.98176867,test_nn
493,-0.014,0.9817944,test_nn
494,-0.012,0.9818213,test_nn
495,-0.01,0.9818487,test_nn
496,-0.008,0.98187757,test_nn
497,-0.006,0.98190683,test_nn
498,-0.004,0.98193693,test_nn
499,-0.002,0.98196816,test_nn
500,0.0,0.9819999,test_nn
501,0.002,0.9820323,test_nn
502,0.004,0.9820654,test_nn
503,0.006,0.9820995,test_nn
504,0.008,0.98213387,test_nn
505,0.01,0.9821695,test_nn
506,0.012,0.98220503,test_nn
507,0.014,0.98224133,test_nn
508,0.016,0.98227847,test_nn
509,0.018,0.9823154,test_nn
510,0.02,0.9823531,test_nn
511,0.022,0.9823912,test_nn
512,0.024,0.9824296,test_nn
513,0.026,0.9824682,test_nn
514,0.028,0.98250693,test_nn
515,0.03,0.9825456,test_nn
516,0.032,0.9825848,test_nn
517,0.034,0.98262364,test_nn
518,0.036,0.9826626,test_nn
519,0.038,0.9827013,test_nn
520,0.04,0.98274016,test_nn
521,0.042,0.982778,test_nn
522,0.044,0.9828162,test_nn
523,0.046,0.98285407,test_nn
524,0.048,0.98289114,test_nn
525,0.05,0.98292744,test_nn
526,0.052,0.9829633,test_nn
527,0.054,0.9829984,test_nn
528,0.056,0.98303264,test_nn
529,0.058,0.9830663,test_nn
530,0.06,0.9830987,test_nn
531,0.062,0.98313,test_nn
532,0.064,0.9831601,test_nn
533,0.066,0.98318917,test_nn
534,0.068,0.98321676,test_nn
535,0.07,0.983243,test_nn
536,0.072,0.9832679,test_nn
537,0.074,0.98329085,test_nn
538,0.076,0.9833122,test_nn
539,0.078,0.9833319,test_nn
540,0.08,0.98334974,test_nn
541,0.082,0.9833657,test_nn
542,0.084,0.9833796,test_nn
543,0.086,0.98339117,test_nn
544,0.088,0.9834003,test_nn
545,0.09,0.9834076,test_nn
546,0.092,0.98341197,test_nn
547,0.094,0.9834143,test_nn
548,0.096,0.98341393,test_nn
549,0.098,0.98341084,test_nn
550,0.1,0.9834049,test_nn
551,0.102,0.98339635,test_nn
552,0.104,0.98338485,test_nn
553,0.106,0.98337024,test_nn
554,0.108,0.9833528,test_nn
555,0.11,0.9833319,test_nn
556,0.112,0.98330826,test_nn
557,0.114,0.98328096,test_nn
558,0.116,0.9832505,test_nn
559,0.118,0.9832165,test_nn
560,0.12,0.98317903,test_nn
561,0.122,0.98313844,test_nn
562,0.124,0.9830935,test_nn
563,0.126,0.9830455,test_nn
564,0.128,0.98299384,test_nn
565,0.13,0.9829384,test_nn
566,0.132,0.98287934,test_nn
567,0.134,0.98281616,test_nn
568,0.136,0.9827498,test_nn
569,0.138,0.98267895,test_nn
570,0.14,0.9826043,test_nn
571,0.142,0.9825263,test_nn
572,0.144,0.982444,test_nn
573,0.146,0.98235786,test_nn
574,0.148,0.98226774,test_nn
575,0.15,0.98217386,test_nn
576,0.152,0.9820759,test_nn
577,0.154,0.98197454,test_nn
578,0.156,0.98186857,test_nn
579,0.158,0.9817595,test_nn
580,0.16,0.98164624,test_nn
581,0.162,0.9815295,test_nn
582,0.164,0.98140866,test_nn
583,0.166,0.981284,test_nn
584,0.168,0.9811562,test_nn
585,0.17,0.9810244,test_nn
586,0.172,0.98088914,test_nn
587,0.174,0.98075014,test_nn
588,0.176,0.980608,test_nn
589,0.178,0.98046285,test_nn
590,0.18,0.98031414,test_nn
591,0.182,0.9801621,test_nn
592,0.184,0.980007,test_nn
593,0.186,0.9798493,test_nn
594,0.188,0.9796886,test_nn
595,0.19,0.9795251,test_nn
596,0.192,0.97935915,test_nn
597,0.194,0.9791902,test_nn
598,0.196,0.97901946,test_nn
599,0.198,0.9788461,test_nn
600,0.2,0.9786706,test_nn
601,0.202,0.97849315,test_nn
602,0.204,0.9783144,test_nn
603,0.206,0.9781335,test_nn
604,0.208,0.97795135,test_nn
605,0.21,0.9777676,test_nn
606,0.212,0.97758275,test_nn
607,0.214,0.9773972,test_nn
608,0.216,0.97721076,test_nn
609,0.218,0.97702324,test_nn
610,0.22,0.9768357,test_nn
611,0.222,0.9766481,test_nn
612,0.224,0.9764601,test_nn
613,0.226,0.97627234,test_nn
614,0.228,0.97608495,test_nn
615,0.23,0.9758985,test_nn
616,0.232,0.97571266,test_nn
617,0.234,0.9755279,test_nn
618,0.236,0.9753441,test_nn
619,0.238,0.9751624,test_nn
620,0.24,0.9749819,test_nn
621,0.242,0.9748038,test_nn
622,0.244,0.9746277,test_nn
623,0.246,0.9744541,test_nn
624,0.248,0.97428286,test_nn
625,0.25,0.97411466,test_nn
626,0.252,0.97395,test_nn
627,0.254,0.97378874,test_nn
628,0.256,0.97363067,test_nn
629,0.258,0.9734767,test_nn
630,0.26,0.9733272,test_nn
631,0.262,0.97318214,test_nn
632,0.264,0.9730413,test_nn
633,0.266,0.97290564,test_nn
634,0.268,0.9727751,test_nn
635,0.27,0.9726505,test_nn
636,0.272,0.97253096,test_nn
637,0.274,0.97241783,test_nn
638,0.276,0.97231066,test_nn
639,0.278,0.9722097,test_nn
640,0.28,0.9721155,test_nn
641,0.282,0.9720282,test_nn
642,0.284,0.97194815,test_nn
643,0.286,0.9718751,test_nn
644,0.288,0.97180974,test_nn
645,0.29,0.9717524,test_nn
646,0.292,0.9717027,test_nn
647,0.294,0.971661,test_nn
648,0.296,0.9716282,test_nn
649,0.298,0.97160363,test_nn
650,0.3,0.97158784,test_nn
651,0.302,0.9715805,test_nn
652,0.304,0.97158253,test_nn
653,0.306,0.9715934,test_nn
654,0.308,0.97161365,test_nn
655,0.31,0.97164345,test_nn
656,0.312,0.97168255,test_nn
657,0.314,0.9717307,test_nn
658,0.316,0.9717889,test_nn
659,0.318,0.97185624,test_nn
660,0.32,0.97193325,test_nn
661,0.322,0.97202027,test_nn
662,0.324,0.97211623,test_nn
663,0.326,0.9722223,test_nn
664,0.328,0.97233725,test_nn
665,0.33,0.97246146,test_nn
666,0.332,0.9725957,test_nn
667,0.334,0.9727385,test_nn
668,0.336,0.9728899,test_nn
669,0.338,0.9730501,test_nn
670,0.34,0.9732189,test_nn
671,0.342,0.9733956,test_nn
672,0.344,0.9735799,test_nn
673,0.346,0.97377205,test_nn
674,0.348,0.9739709,test_nn
675,0.35,0.9741765,test_nn
676,0.352,0.97438824,test_nn
677,0.354,0.97460574,test_nn
678,0.356,0.9748286,test_nn
679,0.358,0.9750556,test_nn
680,0.36,0.9752864,test_nn
681,0.362,0.97552073,test_nn
682,0.364,0.9757575,test_nn
683,0.366,0.97599584,test_nn
684,0.368,0.97623515,test_nn
685,0.37,0.9764748,test_nn
686,0.372,0.9767134,test_nn
687,0.374,0.9769505,test_nn
688,0.376,0.97718537,test_nn
689,0.378,0.9774158,test_nn
690,0.38,0.97764206,test_nn
691,0.382,0.9778626,test_nn
692,0.384,0.9780763,test_nn
693,0.386,0.97828215,test_nn
694,0.388,0.97847885,test_nn
695,0.39,0.9786653,test_nn
696,0.392,0.9788406,test_nn
697,0.394,0.97900337,test_nn
698,0.396,0.97915244,test_nn
699,0.398,0.97928715,test_nn
700,0.4,0.979406,test_nn
701,0.402,0.9795078,test_nn
702,0.404,0.9795923,test_nn
703,0.406,0.97965753,test_nn
704,0.408,0.9797039,test_nn
705,0.41,0.9797296,test_nn
706,0.412,0.9797344,test_nn
707,0.414,0.9797181,test_nn
708,0.416,0.9796801,test_nn
709,0.418,0.9796205,test_nn
710,0.42,0.97953844,test_nn
711,0.422,0.97943556,test_nn
712,0.424,0.9793112,test_nn
713,0.426,0.9791665,test_nn
714,0.428,0.9790027,test_nn
715,0.43,0.97882026,test_nn
716,0.432,0.9786216,test_nn
717,0.434,0.978408,test_nn
718,0.436,0.97818136,test_nn
719,0.438,0.9779444,test_nn
720,0.44,0.9776994,test_nn
721,0.442,0.97745013,test_nn
722,0.444,0.9771981,test_nn
723,0.446,0.9769479,test_nn
724,0.448,0.9767021,test_nn
725,0.45,0.9764643,test_nn
726,0.452,0.9762377,test_nn
727,0.454,0.97602504,test_nn
728,0.456,0.9758295,test_nn
729,0.458,0.9756533,test_nn
730,0.46,0.9754983,test_nn
731,0.462,0.9753653,test_nn
732,0.464,0.97525495,test_nn
733,0.466,0.9751664,test_nn
734,0.468,0.97509766,test_nn
735,0.47,0.9750457,test_nn
736,0.472,0.9750055,test_nn
737,0.474,0.97497237,test_nn
738,0.476,0.97493756,test_nn
739,0.478,0.97489405,test_nn
740,0.48,0.97483087,test_nn
741,0.482,0.97473717,test_nn
742,0.484,0.97460055,test_nn
743,0.486,0.97440886,test_nn
744,0.488,0.97414845,test_nn
745,0.49,0.9738059,test_nn
746,0.492,0.97336787,test_nn
747,0.494,0.972822,test_nn
748,0.496,0.9721555,test_nn
749,0.498,0.9713576,test_nn
750,0.5,0.97041893,test_nn
751,0.502,0.9693306,test_nn
752,0.504,0.9680862,test_nn
753,0.506,0.9666805,test_nn
754,0.508,0.9651103,test_nn
755,0.51,0.96337414,test_nn
756,0.512,0.9614725,test_nn
757,0.514,0.9594064,test_nn
758,0.516,0.9571784,test_nn
759,0.518,0.95479304,test_nn
760,0.52,0.9522557,test_nn
761,0.522,0.9495727,test_nn
762,0.524,0.9467506,test_nn
763,0.526,0.9437961,test_nn
764,0.528,0.94071794,test_nn
765,0.53,0.93752396,test_nn
766,0.532,0.9342212,test_nn
767,0.534,0.93081886,test_nn
768,0.536,0.9273241,test_nn
769,0.538,0.9237451,test_nn
770,0.54,0.920089,test_nn
771,0.542,0.9163634,test_nn
772,0.544,0.91257465,test_nn
773,0.546,0.90872973,test_nn
774,0.548,0.9048343,test_nn
775,0.55,0.90089375,test_nn
776,0.552,0.8969139,test_nn
777,0.554,0.89289933,test_nn
778,0.556,0.8888545,test_nn
779,0.558,0.8847837,test_nn
780,0.56,0.8806904,test_nn
781,0.562,0.87657803,test_nn
782,0.564,0.8724499,test_nn
783,0.566,0.8683081,test_nn
784,0.568,0.8641558,test_nn
785,0.57,0.8599948,test_nn
786,0.572,0.85582703,test_nn
787,0.574,0.85165423,test_nn
788,0.576,0.84747773,test_nn
789,0.578,0.84329873,test_nn
790,0.58,0.8391189,test_nn
791,0.582,0.83493817,test_nn
792,0.584,0.8307582,test_nn
793,0.586,0.8265787,test_nn
794,0.588,0.822401,test_nn
795,0.59,0.818225,test_nn
796,0.592,0.8140509,test_nn
797,0.594,0.8098792,test_nn
798,0.596,0.80570966,test_nn
799,0.598,0.80154294,test_nn
800,0.6,0.79737794,test_nn
801,0.602,0.7932153,test_nn
802,0.604,0.7890553,test_nn
803,0.606,0.7848962,test_nn
804,0.608,0.7807397,test_nn
805,0.61,0.77658427,test_nn
806,0.612,0.7724305,test_nn
807,0.614,0.76827747,test_nn
808,0.616,0.7641252,test_nn
809,0.618,0.75997365,test_nn
810,0.62,0.7558218,test_nn
811,0.622,0.75167024,test_nn
812,0.624,0.7475183,test_nn
813,0.626,0.7433661,test_nn
814,0.628,0.73921263,test_nn
815,0.63,0.73505867,test_nn
816,0.632,0.73090327,test_nn
817,0.634,0.7267471,test_nn
818,0.636,0.72258925,test_nn
819,0.638,0.7184295,test_nn
820,0.64,0.7142689,test_nn
821,0.642,0.7101063,test_nn
822,0.644,0.7059423,test_nn
823,0.646,0.7017766,test_nn
824,0.648,0.6976095,test_nn
825,0.65,0.69344115,test_nn
826,0.652,0.6892715,test_nn
827,0.654,0.6851006,test_nn
828,0.656,0.68092924,test_nn
829,0.658,0.6767571,test_nn
830,0.66,0.6725845,test_nn
831,0.662,0.6684122,test_nn
832,0.664,0.66424,test_nn
833,0.666,0.6600687,test_nn
834,0.668,0.6558984,test_nn
835,0.67,0.65172964,test_nn
836,0.672,0.6475629,test_nn
837,0.674,0.6433985,test_nn
838,0.676,0.6392372,test_nn
839,0.678,0.6350792,test_nn
840,0.68,0.63092536,test_nn
841,0.682,0.6267758,test_nn
842,0.684,0.6226311,test_nn
843,0.686,0.6184918,test_nn
844,0.688,0.61435884,test_nn
845,0.69,0.61023223,test_nn
846,0.692,0.60611266,test_nn
847,0.694,0.6020004,test_nn
848,0.696,0.59789604,test_nn
849,0.698,0.59380037,test_nn
850,0.7,0.5897136,test_nn
851,0.702,0.58563584,test_nn
852,0.704,0.5815677,test_nn
853,0.706,0.57751006,test_nn
854,0.708,0.57346207,test_nn
855,0.71,0.56942487,test_nn
856,0.712,0.5653987,test_nn
857,0.714,0.5613833,test_nn
858,0.716,0.55737925,test_nn
859,0.718,0.5533868,test_nn
860,0.72,0.54940563,test_nn
861,0.722,0.545436,test_nn
862,0.724,0.541478,test_nn
863,0.726,0.53753155,test_nn
864,0.728,0.5335968,test_nn
865,0.73,0.52967334,test_nn
866,0.732,0.52576137,test_nn
867,0.734,0.52186066,test_nn
868,0.736,0.5179705,test_nn
869,0.738,0.51409185,test_nn
870,0.74,0.51022327,test_nn
871,0.742,0.5063652,test_nn
872,0.744,0.5025172,test_nn
873,0.746,0.49867895,test_nn
874,0.748,0.49485007,test_nn
875,0.75,0.49103016,test_nn
876,0.752,0.48721907,test_nn
877,0.754,0.48341593,test_nn
878,0.756,0.47962114,test_nn
879,0.758,0.4758337,test_nn
880,0.76,0.47205338,test_nn
881,0.762,0.46827954,test_nn
882,0.764,0.46451205,test_nn
883,0.766,0.46075016,test_nn
884,0.768,0.4569942,test_nn
885,0.77,0.45324266,test_nn
886,0.772,0.44949546,test_nn
887,0.774,0.44575286,test_nn
888,0.776,0.4420133,test_nn
889,0.778,0.43827733,test_nn
890,0.78,0.43454397,test_nn
891,0.782,0.43081275,test_nn
892,0.784,0.42708385,test_nn
893,0.786,0.42335603,test_nn
894,0.788,0.41962975,test_nn
895,0.79,0.41590396,test_nn
896,0.792,0.41217852,test_nn
897,0.794,0.40845287,test_nn
898,0.796,0.4047273,test_nn
899,0.798,0.40100068,test_nn
900,0.8,0.3972729,test_nn
901,0.802,0.39354393,test_nn
902,0.804,0.38981324,test_nn
903,0.806,0.38608044,test_nn
904,0.808,0.38234514,test_nn
905,0.81,0.37860778,test_nn
906,0.812,0.37486684,test_nn
907,0.814,0.3711234,test_nn
908,0.816,0.3673764,test_nn
909,0.818,0.36362562,test_nn
910,0.82,0.35987103,test_nn
911,0.822,0.35611254,test_nn
912,0.824,0.35234958,test_nn
913,0.826,0.3485825,test_nn
914,0.828,0.34481058,test_nn
915,0.83,0.34103408,test_nn
916,0.832,0.33725238,test_nn
917,0.834,0.33346575,test_nn
918,0.836,0.32967365,test_nn
919,0.838,0.32587665,test_nn
920,0.84,0.32207397,test_nn
921,0.842,0.3182654,test_nn
922,0.844,0.31445137,test_nn
923,0.846,0.31063163,test_nn
924,0.848,0.30680615,test_nn
925,0.85,0.3029743,test_nn
926,0.852,0.29913685,test_nn
927,0.854,0.29529327,test_nn
928,0.856,0.2914435,test_nn
929,0.858,0.28758737,test_nn
930,0.86,0.28372535,test_nn
931,0.862,0.27985713,test_nn
932,0.864,0.27598232,test_nn
933,0.866,0.2721017,test_nn
934,0.868,0.26821455,test_nn
935,0.87,0.26432106,test_nn
936,0.872,0.26042137,test_nn
937,0.874,0.25651515,test_nn
938,0.876,0.2526031,test_nn
939,0.878,0.24868444,test_nn
940,0.88,0.24475959,test_nn
941,0.882,0.24082848,test_nn
942,0.884,0.23689142,test_nn
943,0.886,0.23294786,test_nn
944,0.888,0.22899857,test_nn
945,0.89,0.22504266,test_nn
946,0.892,0.22108099,test_nn
947,0.894,0.21711351,test_nn
948,0.896,0.21313968,test_nn
949,0.898,0.20916043,test_nn
950,0.9,0.20517501,test_nn
951,0.902,0.20118375,test_nn
952,0.904,0.19718695,test_nn
953,0.906,0.19318455,test_nn
954,0.908,0.18917634,test_nn
955,0.91,0.1851626,test_nn
956,0.912,0.18114349,test_nn
957,0.914,0.1771191,test_nn
958,0.916,0.17308916,test_nn
959,0.918,0.16905402,test_nn
960,0.92,0.1650138,test_nn
961,0.922,0.16096851,test_nn
962,0.924,0.15691808,test_nn
963,0.926,0.1528629,test_nn
964,0.928,0.14880262,test_nn
965,0.93,0.14473766,test_nn
966,0.932,0.14066824,test_nn
967,0.934,0.13659379,test_nn
968,0.936,0.13251501,test_nn
969,0.938,0.12843207,test_nn
970,0.94,0.12434438,test_nn
971,0.942,0.12025258,test_nn
972,0.944,0.11615655,test_nn
973,0.946,0.112056546,test_nn
974,0.948,0.10795222,test_nn
975,0.95,0.10384424,test_nn
976,0.952,0.099732056,test_nn
977,0.954,0.09561658,test_nn
978,0.956,0.09149746,test_nn
979,0.958,0.08737418,test_nn
980,0.96,0.08324785,test_nn
981,0.962,0.07911827,test_nn
982,0.964,0.07498512,test_nn
983,0.966,0.07084872,test_nn
984,0.968,0.0667093,test_nn
985,0.97,0.06256656,test_nn
986,0.972,0.058421273,test_nn
987,0.974,0.0542726,test_nn
988,0.976,0.050121352,test_nn
989,0.978,0.045967434,test_nn
990,0.98,0.04181076,test_nn
991,0.982,0.037651747,test_nn
992,0.984,0.03349004,test_nn
993,0.986,0.029325899,test_nn
994,0.988,0.02515988,test_nn
995,0.99,0.020991024,test_nn
996,0.992,0.016820636,test_nn
997,0.994,0.012647636,test_nn
998,0.996,0.008472996,test_nn
999,0.998,0.0042962767,test_nn
1000,1.0,0.00011775317,test_nn


==> visu/old/tikz_csvs_obs_force_v1/mean.csv <==
weight_soln_obs,Unnamed: 0,id,experiment_id,error_l2,H_one_norm
50,233.44,233.44,245.0,0.08242460533976549,0.10469470813870427
500,245.36,245.36,246.0,0.015001999139785718,0.04657167118042703
1500,232.06,232.06,247.0,0.015212342040613242,0.059284583628177595
3000,314.82,314.82,248.0,0.017136233272030895,0.061187751553952646
5000,301.08,301.08,249.0,0.019604185968637416,0.06585886608809229
8000,312.02,312.02,250.0,0.024336385056376406,0.08023217305541035
9000,336.86,336.86,251.0,0.024881541971117208,0.0769841162115335
10000,191.78,191.78,252.0,0.02620667950250203,0.08399486042559141
12500,154.26,154.26,253.0,0.032708131447434376,0.09156970482319587
15000,173.32,173.32,254.0,0.028133389055728864,0.09193537496030325


==> visu/old/tikz_csvs_obs_force_v1/obs_force_err.csv <==
,id,experiment_id,weight_soln_obs,error_l2,H_one_norm
0,0,00223,3000,0.01736929826438427,0.07341413199901581
1,1,00235,8000,0.018569009378552437,0.07022780925035477
2,2,00352,1500,0.006919782608747482,0.033592041581869125
3,3,00374,5000,0.023604048416018486,0.08488842844963074
4,4,00378,12500,0.030398638918995857,0.09269551932811737
5,5,00247,10000,0.018061835318803787,0.05919455736875534
6,6,00257,10000,0.01342763565480709,0.04366040974855423
7,7,00334,5000,0.02209044247865677,0.08267741650342941
8,8,00338,12500,0.012447229586541653,0.04474615678191185
9,9,00260,50,0.08072694391012192,0.1009814515709877
10,10,00315,8000,0.025590917095541954,0.091546930372715
11,11,00241,500,0.012903436087071896,0.05003516748547554
12,12,00007,10000,0.04210829362273216,0.12244495749473572
13,13,00017,10000,0.017839014530181885,0.05764707550406456
14,14,00027,10000,0.028308965265750885,0.10830817371606827
15,15,00037,10000,0.014148714020848274,0.05326256901025772
16,16,00047,10000,0.03607024624943733,0.11647696793079376
17,17,00057,10000,0.037049341946840286,0.12159940600395203
18,18,00067,10000,0.008194358088076115,0.03708663955330849
19,19,00077,10000,0.016415338963270187,0.04480506852269173
20,20,00087,10000,0.04659263417124748,0.12310776114463806
21,21,00097,10000,0.025428103283047676,0.10350649803876877
22,22,00107,10000,0.018277565017342567,0.07842026650905609
23,23,00117,10000,0.020804710686206818,0.0715641900897026
24,24,00127,10000,0.025491924956440926,0.08529762178659439
25,25,00137,10000,0.03949504718184471,0.0998091921210289
26,26,00147,10000,0.04621250554919243,0.15172287821769714
27,27,00157,10000,0.03200038522481918,0.11380518972873688
28,28,00167,10000,0.012039787136018276,0.049871139228343964
29,29,00177,10000,0.043720509856939316,0.11904209107160568
30,30,00187,10000,0.028646085411310196,0.0961989089846611
31,31,00197,10000,0.012949543073773384,0.060158710926771164
32,32,00205,8000,0.018033860251307487,0.06536238640546799
33,33,00215,8000,0.03550932928919792,0.11056239902973175
34,34,00358,12500,0.023796070367097855,0.0644713044166565
35,35,00372,1500,0.01829511858522892,0.06092264875769615
36,36,00496,9000,0.03349989652633667,0.10054519027471542
37,37,00269,15000,0.014515443705022335,0.04291396588087082
38,38,00406,9000,0.005339501891285181,0.026740316301584244
39,39,00008,12500,0.02586251311004162,0.08069103956222534
40,40,00220,50,0.08564384281635284,0.11512907594442368
41,41,00240,50,0.08305887877941132,0.10105189681053162
42,42,00242,1500,0.016287827864289284,0.04606306925415993
43,43,00248,12500,0.011711439117789268,0.03952643275260925
44,44,00258,12500,0.023219026625156403,0.07034146785736084
45,45,00359,15000,0.03941250592470169,0.13054126501083374
46,46,00282,1500,0.011896724812686443,0.05317426100373268
47,47,00381,500,0.011763577349483967,0.04829197749495506
48,48,00324,5000,0.03035208024084568,0.08494614064693451
49,49,00335,8000,0.011988315731287003,0.052046939730644226
50,50,00401,500,0.018956243991851807,0.07477018237113953
51,51,00018,12500,0.018712716177105904,0.07090533524751663
52,52,00028,12500,0.07814278453588486,0.20513471961021423
53,53,00038,12500,0.04103846848011017,0.1136244386434555
54,54,00048,12500,0.018827421590685844,0.0711718276143074
55,55,00058,12500,0.0704018771648407,0.17623695731163025
56,56,00068,12500,0.018636703491210938,0.05835055932402611
57,57,00078,12500,0.027900708839297295,0.0912092998623848
58,58,00088,12500,0.01388145238161087,0.05325837433338165
59,59,00099,15000,0.049055710434913635,0.11554471403360367
60,60,00108,12500,0.1288043111562729,0.2354564368724823
61,61,00118,12500,0.05521629378199577,0.1352640688419342
62,62,00128,12500,0.01946641504764557,0.061883654445409775
63,63,00139,15000,0.021659700199961662,0.06680821627378464
64,64,00148,12500,0.060900092124938965,0.13517886400222778
65,65,00158,12500,0.01745537668466568,0.045517709106206894
66,66,00168,12500,0.04188961535692215,0.11421076953411102
67,67,00178,12500,0.02977864257991314,0.08907502889633179
68,68,00188,12500,0.010969541035592556,0.03920812904834747
69,69,00198,12500,0.021414155140519142,0.06656442582607269
70,70,00206,9000,0.01617412641644478,0.05686338245868683
71,71,00216,9000,0.014916080981492996,0.05329948291182518
72,72,00224,5000,0.010439296253025532,0.041799090802669525
73,73,00236,9000,0.011203588917851448,0.0467974990606308
74,74,00301,500,0.011774595826864243,0.03928491845726967
75,75,00316,9000,0.01597927138209343,0.06287290900945663
76,76,00361,500,0.021252010017633438,0.08597610890865326
77,77,00262,1500,0.013594843447208405,0.04293736070394516
78,78,00270,50,0.08211268484592438,0.10031699389219284
79,79,00341,500,0.0101122772321105,0.026607148349285126
80,80,00465,8000,0.025023384019732475,0.07912246137857437
81,81,00289,15000,0.045935895293951035,0.13253314793109894
82,82,00259,15000,0.012900032103061676,0.0507136732339859
83,83,00263,3000,0.02196429669857025,0.0842079222202301
84,84,00271,500,0.015131006948649883,0.0492396242916584
85,85,00283,3000,0.01532546803355217,0.051469769328832626
86,86,00322,1500,0.014211723580956459,0.05589133873581886
87,87,00325,8000,0.026224376633763313,0.08393247425556183
88,88,00342,1500,0.020576469600200653,0.07369215786457062
89,89,00207,10000,0.008974865078926086,0.03368275985121727
90,90,00009,15000,0.036037079989910126,0.11412975192070007
91,91,00019,15000,0.035025712102651596,0.10688257217407227
92,92,00029,15000,0.02387399412691593,0.08679011464118958
93,93,00039,15000,0.010007827542722225,0.04166508466005325
94,94,00049,15000,0.020209521055221558,0.054418083280324936
95,95,00059,15000,0.034493155777454376,0.09968598186969757
96,96,00069,15000,0.026593785732984543,0.0996696874499321
97,97,00079,15000,0.01404306199401617,0.07402074337005615
98,98,00089,15000,0.06398642808198929,0.17530900239944458
99,99,00098,12500,0.04126466438174248,0.11026996374130249
100,100,00109,15000,0.013135923072695732,0.053469907492399216
101,101,00119,15000,0.05789516121149063,0.16397839784622192
102,102,00129,15000,0.047380607575178146,0.1579400599002838
103,103,00138,12500,0.07587821781635284,0.1608928143978119
104,104,00149,15000,0.05471982806921005,0.16981422901153564
105,105,00159,15000,0.016991252079606056,0.07095291465520859
106,106,00169,15000,0.03950203210115433,0.11316968500614166
107,107,00179,15000,0.022311093285679817,0.0649440586566925
108,108,00189,15000,0.02076082117855549,0.07615938782691956
109,109,00199,15000,0.0246100053191185,0.09333120286464691
110,110,00217,10000,0.017430758103728294,0.06801982969045639
111,111,00434,5000,0.01118595339357853,0.03862657770514488
112,112,00438,12500,0.016249073669314384,0.06946759670972824
113,113,00442,1500,0.014550482854247093,0.038697533309459686
114,114,00454,5000,0.013004847802221775,0.06028236448764801
115,115,00462,1500,0.019813692197203636,0.074713796377182
116,116,00466,9000,0.01568860374391079,0.062299929559230804
117,117,00474,5000,0.03609172999858856,0.11650509387254715
118,118,00478,12500,0.02227972447872162,0.06419164687395096
119,119,00302,1500,0.012654595077037811,0.055136896669864655
120,120,00418,12500,0.043726883828639984,0.14436128735542297
121,121,00422,1500,0.016244305297732353,0.06196841225028038
122,122,00424,5000,0.011206823401153088,0.04683326557278633
123,123,00382,1500,0.006029358599334955,0.022753261029720306
124,124,00225,8000,0.01850266382098198,0.06721242517232895
125,125,00227,10000,0.02778134122490883,0.09311319887638092
126,126,00237,10000,0.04048454388976097,0.11610468477010727
127,127,00243,3000,0.037844836711883545,0.08769582957029343
128,128,00249,15000,0.052067168056964874,0.1557169109582901
129,129,00402,1500,0.012936130166053772,0.043500110507011414
130,130,00362,1500,0.013938977383077145,0.053287383168935776
131,131,00364,5000,0.03956758230924606,0.12258394807577133
132,132,00010,50,0.08022040873765945,0.09841848164796829
133,133,00290,50,0.07814992964267731,0.09838148206472397
134,134,00369,15000,0.01027326937764883,0.04383344203233719
135,135,00365,8000,0.010413376614451408,0.042165543884038925
136,136,00349,15000,0.027896294370293617,0.11307020485401154
137,137,00459,15000,0.02076082117855549,0.07615938782691956
138,138,00389,15000,0.012961570173501968,0.05076650530099869
139,139,00479,15000,0.03079303540289402,0.10021255165338516
140,140,00250,50,0.08758331835269928,0.11558076739311218
141,141,00226,9000,0.007917184382677078,0.034972041845321655
142,142,00228,12500,0.02110203541815281,0.08317304402589798
143,143,00238,12500,0.005450917407870293,0.02708885446190834
144,144,00272,1500,0.044116098433732986,0.1248989999294281
145,145,00286,9000,0.02987346053123474,0.07479531317949295
146,146,00305,8000,0.02012922614812851,0.0833456963300705
147,147,00309,15000,0.02119022235274315,0.05970872938632965
148,148,00317,10000,0.0067900107242167,0.03442385792732239
149,149,00000,50,0.08324585855007172,0.10291685163974762
150,150,00020,50,0.08037085831165314,0.10043889284133911
151,151,00030,50,0.08772031962871552,0.11662842333316803
152,152,00040,50,0.07999129593372345,0.09873128682374954
153,153,00050,50,0.0798424482345581,0.10147980600595474
154,154,00061,500,0.015024516731500626,0.04602833092212677
155,155,00070,50,0.08092918246984482,0.09958987683057785
156,156,00080,50,0.09167509526014328,0.13238729536533356
157,157,00090,50,0.07915643602609634,0.09762236475944519
158,158,00100,50,0.08005747199058533,0.10463076084852219
159,159,00110,50,0.08210307359695435,0.0991370677947998
160,160,00120,50,0.0852435827255249,0.1058482900261879
161,161,00130,50,0.08027572184801102,0.09825045615434647
162,162,00140,50,0.07765758037567139,0.10096676647663116
163,163,00150,50,0.07913170754909515,0.1013018786907196
164,164,00160,50,0.09096727520227432,0.12396621704101562
165,165,00170,50,0.07841953635215759,0.10772550851106644
166,166,00180,50,0.08027192205190659,0.10077901929616928
167,167,00190,50,0.08098731935024261,0.09968921542167664
168,168,00208,12500,0.018131481483578682,0.05728622525930405
169,169,00218,12500,0.05589756369590759,0.12371791154146194
170,170,00323,3000,0.01199306920170784,0.0463641956448555
171,171,00419,15000,0.016057822853326797,0.06263149529695511
172,172,00425,8000,0.024764595553278923,0.0816720500588417
173,173,00498,12500,0.04260771721601486,0.131622314453125
174,174,00430,50,0.07912149280309677,0.09734463691711426
175,175,00439,15000,0.03210432827472687,0.09821034222841263
176,176,00450,50,0.08157069236040115,0.09779281914234161
177,177,00394,5000,0.012874801643192768,0.04967126250267029
178,178,00396,9000,0.019832896068692207,0.06583447754383087
179,179,00251,500,0.02027994766831398,0.06626137346029282
180,180,00253,3000,0.018458504229784012,0.054521575570106506
181,181,00291,500,0.013202971778810024,0.033997274935245514
182,182,00488,12500,0.03760478273034096,0.10151590406894684
183,183,00295,8000,0.010331225581467152,0.03617721423506737
184,184,00310,50,0.08476624637842178,0.10462026298046112
185,185,00318,12500,0.029259897768497467,0.08769741654396057
186,186,00414,5000,0.019932957366108894,0.07186883687973022
187,187,00468,12500,0.039872828871011734,0.09896187484264374
188,188,00426,9000,0.025819914415478706,0.08503302186727524
189,189,00429,15000,0.044765014201402664,0.1405981481075287
190,190,00497,10000,0.016504501923918724,0.06261323392391205
191,191,00001,500,0.013461382128298283,0.03680574521422386
192,192,00011,500,0.01702907681465149,0.054676976054906845
193,193,00021,500,0.011850214563310146,0.041121821850538254
194,194,00031,500,0.017627086490392685,0.054023757576942444
195,195,00041,500,0.014121279120445251,0.046290379017591476
196,196,00051,500,0.019168904051184654,0.06626784056425095
197,197,00060,50,0.08063704520463943,0.0973319560289383
198,198,00071,500,0.012453455477952957,0.03536238893866539
199,199,00081,500,0.01973045989871025,0.0674065500497818
200,200,00091,500,0.01559457741677761,0.048764917999506
201,201,00101,500,0.011510549113154411,0.03916716203093529
202,202,00111,500,0.011052725836634636,0.025404736399650574
203,203,00121,500,0.01585141196846962,0.05582195520401001
204,204,00131,500,0.022902660071849823,0.07165541499853134
205,205,00141,500,0.017223447561264038,0.0494190938770771
206,206,00151,500,0.013455618172883987,0.055034518241882324
207,207,00161,500,0.0135281290858984,0.03600461035966873
208,208,00171,500,0.00972730666399002,0.025253361091017723
209,209,00181,500,0.01562193501740694,0.0365087054669857
210,210,00193,3000,0.014632124453783035,0.06858774274587631
211,211,00209,15000,0.056020159274339676,0.1607132852077484
212,212,00219,15000,0.021403228864073753,0.09713979810476303
213,213,00273,3000,0.019746210426092148,0.07968806475400925
214,214,00229,15000,0.01452275924384594,0.05271095037460327
215,215,00239,15000,0.05409524217247963,0.16156312823295593
216,216,00002,1500,0.006203750614076853,0.031287889927625656
217,217,00003,3000,0.015949800610542297,0.06907971203327179
218,218,00012,1500,0.005825033411383629,0.024923482909798622
219,219,00013,3000,0.015198812820017338,0.061176106333732605
220,220,00022,1500,0.03335808217525482,0.12764114141464233
221,221,00023,3000,0.012951280921697617,0.041335754096508026
222,222,00032,1500,0.01870461367070675,0.08791034668684006
223,223,00033,3000,0.009054839611053467,0.035644810646772385
224,224,00042,1500,0.011526177637279034,0.06165460869669914
225,225,00043,3000,0.01140310987830162,0.041553668677806854
226,226,00052,1500,0.005994470324367285,0.032094743102788925
227,227,00053,3000,0.011527863331139088,0.05654260516166687
228,228,00062,1500,0.01835014298558235,0.07701060175895691
229,229,00063,3000,0.019710484892129898,0.08131713420152664
230,230,00072,1500,0.010037673637270927,0.04514820873737335
231,231,00074,5000,0.03363719955086708,0.10563844442367554
232,232,00082,1500,0.013112318702042103,0.05927548557519913
233,233,00083,3000,0.008160690777003765,0.024072987958788872
234,234,00092,1500,0.011896724812686443,0.05317426100373268
235,235,00094,5000,0.008849876001477242,0.03837902843952179
236,236,00102,1500,0.013024314306676388,0.04727732017636299
237,237,00103,3000,0.008404303342103958,0.026588281616568565
238,238,00112,1500,0.0073333620093762875,0.037831272929906845
239,239,00113,3000,0.009541348554193974,0.04464542120695114
240,240,00122,1500,0.01835014298558235,0.07701060175895691
241,241,00123,3000,0.01975456438958645,0.07085169106721878
242,242,00132,1500,0.013734607957303524,0.07026775926351547
243,243,00133,3000,0.007237894926220179,0.03353545442223549
244,244,00142,1500,0.015153971500694752,0.04766865074634552
245,245,00143,3000,0.042862486094236374,0.1351277083158493
246,246,00153,3000,0.013097652234137058,0.05706724524497986
247,247,00152,1500,0.028690513223409653,0.11748495697975159
248,248,00162,1500,0.02324162796139717,0.08325576782226562
249,249,00164,5000,0.015988506376743317,0.06496834009885788
250,250,00172,1500,0.02324162796139717,0.08325576782226562
251,251,00173,3000,0.0063020638190209866,0.02549394778907299
252,252,00182,1500,0.011375734582543373,0.0413920097053051
253,253,00183,3000,0.02860645204782486,0.10461985319852829
254,254,00192,1500,0.013190428726375103,0.04240291565656662
255,255,00194,5000,0.021405324339866638,0.06689908355474472
256,256,00200,50,0.08566691726446152,0.11422418802976608
257,257,00201,500,0.014574010856449604,0.04869285225868225
258,258,00210,50,0.08026076853275299,0.09547018259763718
259,259,00211,500,0.013718338683247566,0.034185707569122314
260,260,00395,8000,0.026162102818489075,0.07862327247858047
261,261,00397,10000,0.019719604402780533,0.0617283470928669
262,262,00328,12500,0.046013783663511276,0.1257796436548233
263,263,00329,15000,0.0338578000664711,0.10217989981174469
264,264,00330,50,0.08457879722118378,0.1100880354642868
265,265,00292,1500,0.01386239379644394,0.05453873425722122
266,266,00293,3000,0.015648741275072098,0.05255822837352753
267,267,00297,10000,0.010233541950583458,0.044797781854867935
268,268,00296,9000,0.04407576844096184,0.09932075440883636
269,269,00344,5000,0.0255535040050745,0.09700025618076324
270,270,00345,8000,0.023184500634670258,0.0710706040263176
271,271,00346,9000,0.011584351770579815,0.0423927940428257
272,272,00348,12500,0.011632515117526054,0.050477076321840286
273,273,00415,8000,0.04062232747673988,0.129351407289505
274,274,00416,9000,0.042294904589653015,0.11356387287378311
275,275,00417,10000,0.025213606655597687,0.0755779966711998
276,276,00455,8000,0.012577169574797153,0.05157497525215149
277,277,00456,9000,0.0247954148799181,0.09023742377758026
278,278,00458,12500,0.017649997025728226,0.05964370444417
279,279,00461,500,0.019072165712714195,0.053951893001794815
280,280,00481,500,0.020750904455780983,0.0698905885219574
281,281,00485,8000,0.030615132302045822,0.09842263907194138
282,282,00464,5000,0.026848992332816124,0.07752719521522522
283,283,00469,15000,0.016692103818058968,0.059572041034698486
284,284,00470,50,0.07930688560009003,0.0957910344004631
285,285,00475,8000,0.03661581873893738,0.10467523336410522
286,286,00476,9000,0.010328170843422413,0.037569522857666016
287,287,00407,10000,0.01318319607526064,0.043149396777153015
288,288,00408,12500,0.01611005701124668,0.046492334455251694
289,289,00409,15000,0.031869132071733475,0.09830525517463684
290,290,00410,50,0.08092907816171646,0.09866602718830109
291,291,00449,15000,0.01190495677292347,0.060950323939323425
292,292,00451,500,0.009982837364077568,0.02849089726805687
293,293,00452,1500,0.0067119053564965725,0.03273911029100418
294,294,00489,15000,0.0368448905646801,0.12804840505123138
295,295,00490,50,0.08407357335090637,0.10461536049842834
296,296,00252,1500,0.01131388358771801,0.05137442797422409
297,297,00230,50,0.08065032213926315,0.09998410940170288
298,298,00231,500,0.011226458474993706,0.022890113294124603
299,299,00254,5000,0.024450229480862617,0.07117529958486557
300,300,00255,8000,0.03765016421675682,0.10615282505750656
301,301,00265,8000,0.02948797307908535,0.09125912934541702
302,302,00274,5000,0.019531529396772385,0.07478325068950653
303,303,00275,8000,0.023389576002955437,0.1058005690574646
304,304,00278,12500,0.013688145205378532,0.0416036881506443
305,305,00279,15000,0.013196277432143688,0.05082157254219055
306,306,00321,500,0.01585877127945423,0.037699099630117416
307,307,00326,9000,0.054891038686037064,0.1709941327571869
308,308,00366,9000,0.012656035833060741,0.04845613241195679
309,309,00368,12500,0.05090118572115898,0.15326252579689026
310,310,00421,500,0.019728507846593857,0.0641830638051033
311,311,00427,10000,0.016481123864650726,0.05615834891796112
312,312,00428,12500,0.056992895901203156,0.13324889540672302
313,313,00431,500,0.013267721980810165,0.03879509121179581
314,314,00432,1500,0.01908872462809086,0.0744657889008522
315,315,00384,5000,0.017671069130301476,0.060815878212451935
316,316,00385,8000,0.029617950320243835,0.07176420837640762
317,317,00386,9000,0.015956111252307892,0.05452611297369003
318,318,00388,12500,0.032253965735435486,0.11906107515096664
319,319,00390,50,0.07824577391147614,0.11343221366405487
320,320,00284,5000,0.03065965324640274,0.10588933527469635
321,321,00285,8000,0.017992312088608742,0.06682811677455902
322,322,00287,10000,0.012936091981828213,0.04616744443774223
323,323,00303,3000,0.012990068644285202,0.05893632397055626
324,324,00304,5000,0.030196702107787132,0.07563009113073349
325,325,00306,9000,0.029057487845420837,0.09358049929141998
326,326,00308,12500,0.03688212111592293,0.09871941804885864
327,327,00311,500,0.014142694883048534,0.03368422016501427
328,328,00312,1500,0.01156126894056797,0.04920132830739021
329,329,00319,15000,0.00865614227950573,0.04487055540084839
330,330,00404,5000,0.03681069612503052,0.09784458577632904
331,331,00441,500,0.01794658973813057,0.057645101100206375
332,332,00444,5000,0.01113149058073759,0.04709076136350632
333,333,00448,12500,0.013821904547512531,0.05433537811040878
334,334,00471,500,0.013049626722931862,0.03833666071295738
335,335,00477,10000,0.024310627952218056,0.06847915798425674
336,336,00004,5000,0.029980693012475967,0.08833436667919159
337,337,00014,5000,0.026093577966094017,0.07776249200105667
338,338,00024,5000,0.013758552260696888,0.04315587505698204
339,339,00034,5000,0.009224728681147099,0.033434752374887466
340,340,00044,5000,0.025910209864377975,0.09476635605096817
341,341,00054,5000,0.02144763059914112,0.056335192173719406
342,342,00064,5000,0.023214085027575493,0.07771070301532745
343,343,00073,3000,0.02620059810578823,0.05637361854314804
344,344,00084,5000,0.02133318968117237,0.046191707253456116
345,345,00093,3000,0.019086778163909912,0.07410461455583572
346,346,00104,5000,0.012797684408724308,0.04738064110279083
347,347,00114,5000,0.023136785253882408,0.07600089907646179
348,348,00124,5000,0.02001834474503994,0.07695327699184418
349,349,00135,8000,0.016935981810092926,0.08083105832338333
350,350,00145,8000,0.03383437171578407,0.12288375198841095
351,351,00154,5000,0.014517638832330704,0.05874920263886452
352,352,00163,3000,0.04436580091714859,0.1195347011089325
353,353,00174,5000,0.022548295557498932,0.08731010556221008
354,354,00184,5000,0.02523510530591011,0.07437022775411606
355,355,00191,500,0.019501520320773125,0.07506570965051651
356,356,00202,1500,0.021849622949957848,0.09979510307312012
357,357,00212,1500,0.017988499253988266,0.06828559935092926
358,358,00307,10000,0.018638690933585167,0.06189544498920441
359,359,00288,12500,0.011993507854640484,0.046989697962999344
360,360,00294,5000,0.0287509523332119,0.06770265102386475
361,361,00298,12500,0.0231113750487566,0.07863754034042358
362,362,00353,3000,0.006566499825567007,0.036759790033102036
363,363,00356,9000,0.01474835630506277,0.06360481679439545
364,364,00387,10000,0.039262786507606506,0.10783039778470993
365,365,00391,500,0.010733235627412796,0.02992072142660618
366,366,00232,1500,0.033185508102178574,0.09954096376895905
367,367,00256,9000,0.03090563230216503,0.08486632257699966
368,368,00266,9000,0.0189477801322937,0.05063314735889435
369,369,00276,9000,0.021935241296887398,0.06877055764198303
370,370,00280,50,0.07933101058006287,0.09960221499204636
371,371,00339,15000,0.009114679880440235,0.04033561795949936
372,372,00347,10000,0.020245399326086044,0.06196311116218567
373,373,00492,1500,0.007608609274029732,0.03300801292061806
374,374,00433,3000,0.01764828898012638,0.058750882744789124
375,375,00435,8000,0.017257889732718468,0.05733698979020119
376,376,00437,10000,0.020727982744574547,0.06097254902124405
377,377,00445,8000,0.018349789083003998,0.061110883951187134
378,378,00453,3000,0.04331096261739731,0.14202283322811127
379,379,00499,15000,0.018466198816895485,0.06241409108042717
380,380,00457,10000,0.012906402349472046,0.05971088632941246
381,381,00327,10000,0.05618118494749069,0.2090408205986023
382,382,00331,500,0.014927614480257034,0.039362773299217224
383,383,00411,500,0.012695280835032463,0.03245299309492111
384,384,00413,3000,0.014156633988022804,0.046618152409791946
385,385,00367,10000,0.04536100849509239,0.10865692794322968
386,386,00375,8000,0.013735967688262463,0.04423652961850166
387,387,00203,3000,0.013570287264883518,0.03291301429271698
388,388,00213,3000,0.014624756760895252,0.039659176021814346
389,389,00299,15000,0.023836307227611542,0.07200068235397339
390,390,00300,50,0.08760301768779755,0.11705300956964493
391,391,00472,1500,0.010740868747234344,0.03964078426361084
392,392,00436,9000,0.01588551513850689,0.06534011662006378
393,393,00440,50,0.084504134953022,0.10367249697446823
394,394,00221,500,0.015361406840384007,0.04755265638232231
395,395,00233,3000,0.010125386528670788,0.032827235758304596
396,396,00245,8000,0.04188700020313263,0.10468947887420654
397,397,00412,1500,0.004478171467781067,0.02605033852159977
398,398,00420,50,0.08043307811021805,0.09786233305931091
399,399,00267,10000,0.030987616628408432,0.09544743597507477
400,400,00277,10000,0.015613315626978874,0.06451848149299622
401,401,00313,3000,0.00941621232777834,0.03204217180609703
402,402,00320,50,0.08533214032649994,0.10585064440965652
403,403,00398,12500,0.04549294710159302,0.12873314321041107
404,404,00400,50,0.08511281758546829,0.10612238198518753
405,405,00340,50,0.08538710325956345,0.10987552255392075
406,406,00350,50,0.08334245532751083,0.10368601232767105
407,407,00354,5000,0.011678880080580711,0.04089029133319855
408,408,00355,8000,0.01826750673353672,0.08291374146938324
409,409,00360,50,0.08859220147132874,0.129531592130661
410,410,00370,50,0.08337848633527756,0.10564843565225601
411,411,00376,9000,0.028171207755804062,0.06792297214269638
412,412,00446,9000,0.022859327495098114,0.0743512511253357
413,413,00460,50,0.08383218199014664,0.10684732347726822
414,414,00491,500,0.01610410213470459,0.06046891212463379
415,415,00494,5000,0.007196171674877405,0.03392864763736725
416,416,00480,50,0.07967483997344971,0.09843602031469345
417,417,00482,1500,0.018974527716636658,0.08099030703306198
418,418,00484,5000,0.00850710179656744,0.03881934657692909
419,419,00486,9000,0.006079561542719603,0.02667519450187683
420,420,00281,500,0.011639319360256195,0.03531273454427719
421,421,00005,8000,0.013449465855956078,0.05025441199541092
422,422,00015,8000,0.012314663268625736,0.06658916175365448
423,423,00025,8000,0.023123489692807198,0.07649166882038116
424,424,00035,8000,0.034590620547533035,0.08105726540088654
425,425,00045,8000,0.023583045229315758,0.080460324883461
426,426,00055,8000,0.020911701023578644,0.05815526470541954
427,427,00065,8000,0.03939198702573776,0.11932200938463211
428,428,00075,8000,0.034951407462358475,0.10103519260883331
429,429,00085,8000,0.040507640689611435,0.13375535607337952
430,430,00095,8000,0.022715969011187553,0.060679733753204346
431,431,00106,9000,0.03097531758248806,0.0978040099143982
432,432,00115,8000,0.019073348492383957,0.04702167212963104
433,433,00125,8000,0.03229112923145294,0.11059104651212692
434,434,00134,5000,0.005155384074896574,0.024698637425899506
435,435,00146,9000,0.05634533613920212,0.13729019463062286
436,436,00155,8000,0.012687171809375286,0.05756757780909538
437,437,00165,8000,0.027005666866898537,0.1076335534453392
438,438,00175,8000,0.048230625689029694,0.12642602622509003
439,439,00185,8000,0.014675782062113285,0.057161442935466766
440,440,00195,8000,0.010328642092645168,0.028297655284404755
441,441,00380,50,0.07935651391744614,0.09923646599054337
442,442,00392,1500,0.017366623505949974,0.07144095003604889
443,443,00332,1500,0.010747456923127174,0.05405593290925026
444,444,00336,9000,0.035394709557294846,0.0956575870513916
445,445,00006,9000,0.03158292546868324,0.09045355767011642
446,446,00016,9000,0.02294839546084404,0.07649598270654678
447,447,00026,9000,0.016555625945329666,0.05515678599476814
448,448,00036,9000,0.013481104746460915,0.05127134919166565
449,449,00046,9000,0.029410308226943016,0.08649947494268417
450,450,00056,9000,0.042525142431259155,0.13432583212852478
451,451,00066,9000,0.028769731521606445,0.08166612684726715
452,452,00076,9000,0.05296316742897034,0.14105194807052612
453,453,00086,9000,0.02299289032816887,0.10483230650424957
454,454,00096,9000,0.021281106397509575,0.07684321701526642
455,455,00105,8000,0.03857789561152458,0.12012428045272827
456,456,00116,9000,0.01503737736493349,0.05253259837627411
457,457,00126,9000,0.015652505680918694,0.04914814978837967
458,458,00136,9000,0.00958925485610962,0.04105241969227791
459,459,00144,5000,0.008038057945668697,0.033407244831323624
460,460,00156,9000,0.04408901557326317,0.11929622292518616
461,461,00166,9000,0.017031673341989517,0.059287358075380325
462,462,00176,9000,0.029377715662121773,0.08843110501766205
463,463,00186,9000,0.00920712761580944,0.036705661565065384
464,464,00196,9000,0.07469227910041809,0.16581065952777863
465,465,00343,3000,0.017410822212696075,0.06949510425329208
466,466,00351,500,0.018385227769613266,0.05799245089292526
467,467,00314,5000,0.005607739556580782,0.027188269421458244
468,468,00403,3000,0.01228831522166729,0.050289519131183624
469,469,00405,8000,0.01071417797356844,0.04109097272157669
470,470,00371,500,0.013698136433959007,0.03338170424103737
471,471,00373,3000,0.004933497868478298,0.026166561990976334
472,472,00377,10000,0.035806600004434586,0.10573378205299377
473,473,00379,15000,0.03486501798033714,0.11694245785474777
474,474,00383,3000,0.009092763997614384,0.03603899106383324
475,475,00423,3000,0.03851492702960968,0.1418847292661667
476,476,00473,3000,0.014806469902396202,0.06480281800031662
477,477,00483,3000,0.020365480333566666,0.07655137032270432
478,478,00487,10000,0.032314233481884,0.09601307660341263
479,479,00463,3000,0.010055970400571823,0.04489276185631752
480,480,00467,10000,0.03687771037220955,0.1209758073091507
481,481,00443,3000,0.02372901514172554,0.06939201802015305
482,482,00447,10000,0.0431123748421669,0.11105456203222275
483,483,00204,5000,0.009749716147780418,0.04196580499410629
484,484,00214,5000,0.012256823480129242,0.043257568031549454
485,485,00333,3000,0.008550893515348434,0.036640677601099014
486,486,00337,10000,0.05746009945869446,0.14013518393039703
487,487,00493,3000,0.012801596894860268,0.05403422936797142
488,488,00495,8000,0.024431008845567703,0.09499429166316986
489,489,00357,10000,0.021512210369110107,0.07478824257850647
490,490,00363,3000,0.023386122658848763,0.08447103947401047
491,491,00244,5000,0.007783350069075823,0.03569392114877701
492,492,00246,9000,0.022757956758141518,0.08473407477140427
493,493,00234,5000,0.015253457240760326,0.05781268700957298
494,494,00222,1500,0.010727588087320328,0.03990473598241806
495,495,00261,500,0.011424682103097439,0.02314557321369648
496,496,00264,5000,0.03792980685830116,0.12479846179485321
497,497,00268,12500,0.008664889261126518,0.026531746610999107
498,498,00393,3000,0.016067316755652428,0.06702540069818497
499,499,00399,15000,0.007398432120680809,0.03190711885690689


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_10000/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 10000, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 92404, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-09_14-02-09_928915_511237/artifacts/2024-10-09_14-02-12/fn_2024-10-09_14-02-12/working_dirs/fn_51482_00357_357_weight_soln_obs=10000_2024-10-09_15-51-17", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_10000/diff.csv <==
,X_x,value,name
0,-2.0,5.7403464e-05,diff
1,-1.996,0.00025342545,diff
2,-1.992,0.0004452127,diff
3,-1.988,0.0006328849,diff
4,-1.984,0.0008161189,diff
5,-1.98,0.0009955121,diff
6,-1.976,0.001170462,diff
7,-1.972,0.0013416661,diff
8,-1.968,0.0015082564,diff
9,-1.964,0.0016711596,diff
10,-1.96,0.0018301923,diff
11,-1.956,0.0019851793,diff
12,-1.952,0.00213613,diff
13,-1.948,0.002283208,diff
14,-1.944,0.0024264213,diff
15,-1.94,0.002565667,diff
16,-1.936,0.002701357,diff
17,-1.932,0.0028331243,diff
18,-1.928,0.0029611029,diff
19,-1.924,0.0030853376,diff
20,-1.92,0.0032060742,diff
21,-1.916,0.0033227615,diff
22,-1.912,0.0034361035,diff
23,-1.908,0.0035458133,diff
24,-1.904,0.0036518648,diff
25,-1.9,0.003754478,diff
26,-1.896,0.0038535297,diff
27,-1.892,0.0039491057,diff
28,-1.888,0.0040411465,diff
29,-1.884,0.004129816,diff
30,-1.88,0.0042149127,diff
31,-1.876,0.0042970255,diff
32,-1.872,0.0043755993,diff
33,-1.868,0.004450746,diff
34,-1.864,0.0045227855,diff
35,-1.86,0.0045915246,diff
36,-1.856,0.0046572015,diff
37,-1.852,0.004719302,diff
38,-1.848,0.0047785714,diff
39,-1.844,0.0048344806,diff
40,-1.84,0.0048875064,diff
41,-1.836,0.004937269,diff
42,-1.832,0.004984185,diff
43,-1.828,0.0050281957,diff
44,-1.824,0.0050690547,diff
45,-1.82,0.005106993,diff
46,-1.816,0.005141787,diff
47,-1.812,0.005174011,diff
48,-1.808,0.005203031,diff
49,-1.804,0.005229503,diff
50,-1.8,0.005253002,diff
51,-1.796,0.0052737966,diff
52,-1.792,0.0052918196,diff
53,-1.788,0.0053073764,diff
54,-1.784,0.005319968,diff
55,-1.78,0.0053298622,diff
56,-1.776,0.0053372756,diff
57,-1.772,0.0053420365,diff
58,-1.768,0.005344361,diff
59,-1.764,0.0053440183,diff
60,-1.76,0.005341083,diff
61,-1.756,0.005335659,diff
62,-1.752,0.005327955,diff
63,-1.748,0.005317703,diff
64,-1.744,0.0053051114,diff
65,-1.74,0.0052901953,diff
66,-1.736,0.0052729696,diff
67,-1.732,0.0052533895,diff
68,-1.728,0.005231425,diff
69,-1.724,0.00520733,diff
70,-1.72,0.0051808953,diff
71,-1.716,0.005152583,diff
72,-1.712,0.005121842,diff
73,-1.708,0.0050890893,diff
74,-1.704,0.005053997,diff
75,-1.7,0.0050170124,diff
76,-1.696,0.004978001,diff
77,-1.692,0.0049370676,diff
78,-1.688,0.0048939735,diff
79,-1.684,0.004848793,diff
80,-1.68,0.004801944,diff
81,-1.676,0.004753113,diff
82,-1.672,0.004702285,diff
83,-1.668,0.0046496987,diff
84,-1.664,0.004595235,diff
85,-1.66,0.004539177,diff
86,-1.656,0.0044811666,diff
87,-1.652,0.0044216067,diff
88,-1.648,0.0043600053,diff
89,-1.644,0.004297152,diff
90,-1.64,0.0042324364,diff
91,-1.636,0.0041661263,diff
92,-1.632,0.004098341,diff
93,-1.628,0.004028678,diff
94,-1.624,0.0039578527,diff
95,-1.62,0.0038851947,diff
96,-1.616,0.0038111657,diff
97,-1.612,0.0037357062,diff
98,-1.608,0.0036587864,diff
99,-1.604,0.0035805553,diff
100,-1.6,0.003501147,diff
101,-1.596,0.0034200102,diff
102,-1.592,0.0033376813,diff
103,-1.588,0.0032541305,diff
104,-1.584,0.0031693578,diff
105,-1.58,0.0030831695,diff
106,-1.576,0.0029957294,diff
107,-1.572,0.0029072613,diff
108,-1.568,0.0028174669,diff
109,-1.564,0.0027268827,diff
110,-1.56,0.0026349574,diff
111,-1.556,0.0025419593,diff
112,-1.552,0.0024477988,diff
113,-1.548,0.0023528188,diff
114,-1.544,0.0022565871,diff
115,-1.54,0.0021596253,diff
116,-1.536,0.002061516,diff
117,-1.532,0.001962781,diff
118,-1.528,0.0018626451,diff
119,-1.524,0.0017620921,diff
120,-1.52,0.0016604662,diff
121,-1.516,0.0015580654,diff
122,-1.512,0.0014548302,diff
123,-1.508,0.0013508201,diff
124,-1.504,0.0012460649,diff
125,-1.5,0.0011403561,diff
126,-1.496,0.0010342002,diff
127,-1.492,0.00092729926,diff
128,-1.488,0.0008198619,diff
129,-1.484,0.00071156025,diff
130,-1.48,0.00060257316,diff
131,-1.476,0.00049322844,diff
132,-1.472,0.00038319826,diff
133,-1.468,0.00027257204,diff
134,-1.464,0.00016140938,diff
135,-1.46,4.991889e-05,diff
136,-1.456,-6.2435865e-05,diff
137,-1.452,-0.00017479062,diff
138,-1.448,-0.00028806925,diff
139,-1.444,-0.00040119886,diff
140,-1.44,-0.00051534176,diff
141,-1.436,-0.0006299615,diff
142,-1.432,-0.000744313,diff
143,-1.428,-0.00085932016,diff
144,-1.424,-0.00097462535,diff
145,-1.42,-0.0010905564,diff
146,-1.416,-0.0012064874,diff
147,-1.412,-0.0013226569,diff
148,-1.408,-0.0014392734,diff
149,-1.404,-0.0015559196,diff
150,-1.4,-0.0016728342,diff
151,-1.396,-0.0017900765,diff
152,-1.392,-0.0019075274,diff
153,-1.388,-0.0020250976,diff
154,-1.384,-0.0021427572,diff
155,-1.38,-0.0022606254,diff
156,-1.376,-0.0023786426,diff
157,-1.372,-0.0024966896,diff
158,-1.368,-0.0026148558,diff
159,-1.364,-0.0027335286,diff
160,-1.36,-0.0028519332,diff
161,-1.356,-0.0029699802,diff
162,-1.352,-0.0030885935,diff
163,-1.348,-0.0032070875,diff
164,-1.344,-0.0033255517,diff
165,-1.34,-0.0034443438,diff
166,-1.336,-0.0035626888,diff
167,-1.332,-0.0036813617,diff
168,-1.328,-0.0037997365,diff
169,-1.324,-0.00391832,diff
170,-1.32,-0.0040365458,diff
171,-1.316,-0.004154712,diff
172,-1.312,-0.004273057,diff
173,-1.308,-0.0043910146,diff
174,-1.304,-0.0045093,diff
175,-1.3,-0.004627228,diff
176,-1.296,-0.004745066,diff
177,-1.292,-0.0048626363,diff
178,-1.288,-0.004980266,diff
179,-1.284,-0.0050977767,diff
180,-1.28,-0.0052149296,diff
181,-1.276,-0.0053319633,diff
182,-1.272,-0.0054489076,diff
183,-1.268,-0.005565673,diff
184,-1.264,-0.0056822,diff
185,-1.26,-0.005798489,diff
186,-1.256,-0.0059144795,diff
187,-1.252,-0.00603047,diff
188,-1.248,-0.006146282,diff
189,-1.244,-0.006261885,diff
190,-1.24,-0.0063771605,diff
191,-1.236,-0.0064921677,diff
192,-1.232,-0.006606877,diff
193,-1.228,-0.0067212284,diff
194,-1.224,-0.0068358183,diff
195,-1.22,-0.0069495738,diff
196,-1.216,-0.00706321,diff
197,-1.212,-0.007176608,diff
198,-1.208,-0.0072898865,diff
199,-1.204,-0.007402599,diff
200,-1.2,-0.0075151324,diff
201,-1.196,-0.0076274276,diff
202,-1.192,-0.0077394843,diff
203,-1.188,-0.007851034,diff
204,-1.184,-0.007962257,diff
205,-1.18,-0.008073181,diff
206,-1.176,-0.008183867,diff
207,-1.172,-0.008293867,diff
208,-1.168,-0.008403659,diff
209,-1.164,-0.008513182,diff
210,-1.16,-0.0086221695,diff
211,-1.156,-0.008730829,diff
212,-1.152,-0.008839101,diff
213,-1.148,-0.008947015,diff
214,-1.144,-0.009054363,diff
215,-1.14,-0.009161502,diff
216,-1.136,-0.009267956,diff
217,-1.132,-0.0093738735,diff
218,-1.128,-0.0094797015,diff
219,-1.124,-0.009584904,diff
220,-1.12,-0.009689689,diff
221,-1.116,-0.009793758,diff
222,-1.112,-0.009897232,diff
223,-1.108,-0.010000229,diff
224,-1.104,-0.010103017,diff
225,-1.1,-0.010204881,diff
226,-1.096,-0.010306507,diff
227,-1.092,-0.01040718,diff
228,-1.088,-0.010507375,diff
229,-1.084,-0.010606885,diff
230,-1.08,-0.01070562,diff
231,-1.076,-0.010803878,diff
232,-1.072,-0.010901302,diff
233,-1.068,-0.010997921,diff
234,-1.064,-0.0110939145,diff
235,-1.06,-0.011189401,diff
236,-1.056,-0.011283517,diff
237,-1.052,-0.011377096,diff
238,-1.048,-0.011469781,diff
239,-1.044,-0.011561573,diff
240,-1.04,-0.011652231,diff
241,-1.036,-0.011742294,diff
242,-1.032,-0.011831284,diff
243,-1.028,-0.011919022,diff
244,-1.024,-0.012005866,diff
245,-1.02,-0.0120918155,diff
246,-1.016,-0.012176335,diff
247,-1.012,-0.012259781,diff
248,-1.008,-0.012341976,diff
249,-1.004,-0.012422919,diff
250,-1.0,-0.01250273,diff
251,-0.996,-0.012580991,diff
252,-0.992,-0.012658119,diff
253,-0.988,-0.012733817,diff
254,-0.984,-0.012807906,diff
255,-0.98,-0.012880206,diff
256,-0.976,-0.012951434,diff
257,-0.972,-0.013020635,diff
258,-0.968,-0.013088524,diff
259,-0.964,-0.0131543875,diff
260,-0.96,-0.013218522,diff
261,-0.956,-0.0132808685,diff
262,-0.952,-0.013341367,diff
263,-0.948,-0.013400078,diff
264,-0.944,-0.013456523,diff
265,-0.94,-0.013510764,diff
266,-0.936,-0.013563395,diff
267,-0.932,-0.013612986,diff
268,-0.928,-0.013661206,diff
269,-0.924,-0.013706684,diff
270,-0.92,-0.013749719,diff
271,-0.916,-0.013790607,diff
272,-0.912,-0.013828576,diff
273,-0.908,-0.01386404,diff
274,-0.904,-0.0138968825,diff
275,-0.9,-0.013926983,diff
276,-0.896,-0.01395458,diff
277,-0.892,-0.013978958,diff
278,-0.888,-0.014000654,diff
279,-0.884,-0.014019191,diff
280,-0.88,-0.0140346885,diff
281,-0.876,-0.014047205,diff
282,-0.872,-0.014056385,diff
283,-0.868,-0.014061868,diff
284,-0.864,-0.014064729,diff
285,-0.86,-0.0140634775,diff
286,-0.856,-0.014059424,diff
287,-0.852,-0.014051139,diff
288,-0.848,-0.014039397,diff
289,-0.844,-0.014024079,diff
290,-0.84,-0.014004946,diff
291,-0.836,-0.013981879,diff
292,-0.832,-0.013954937,diff
293,-0.828,-0.013923764,diff
294,-0.824,-0.013888657,diff
295,-0.82,-0.013849735,diff
296,-0.816,-0.013806641,diff
297,-0.812,-0.013758957,diff
298,-0.808,-0.013706863,diff
299,-0.804,-0.013650775,diff
300,-0.8,-0.013590217,diff
301,-0.796,-0.01352483,diff
302,-0.792,-0.013455033,diff
303,-0.788,-0.013380766,diff
304,-0.784,-0.013301969,diff
305,-0.78,-0.0132184625,diff
306,-0.776,-0.013130128,diff
307,-0.772,-0.013036847,diff
308,-0.768,-0.012938619,diff
309,-0.764,-0.012835741,diff
310,-0.76,-0.012728274,diff
311,-0.756,-0.01261574,diff
312,-0.752,-0.012497723,diff
313,-0.748,-0.012375176,diff
314,-0.744,-0.012247682,diff
315,-0.74,-0.012114644,diff
316,-0.736,-0.011976957,diff
317,-0.732,-0.011834443,diff
318,-0.728,-0.011686206,diff
319,-0.724,-0.01153338,diff
320,-0.72,-0.011375606,diff
321,-0.716,-0.011212468,diff
322,-0.712,-0.011044443,diff
323,-0.708,-0.010871053,diff
324,-0.704,-0.010692835,diff
325,-0.7,-0.010509551,diff
326,-0.696,-0.010321379,diff
327,-0.692,-0.01012814,diff
328,-0.688,-0.009930253,diff
329,-0.684,-0.009726822,diff
330,-0.68,-0.009518683,diff
331,-0.676,-0.009306073,diff
332,-0.672,-0.009088457,diff
333,-0.668,-0.00886637,diff
334,-0.664,-0.008639514,diff
335,-0.66,-0.008407891,diff
336,-0.656,-0.008172452,diff
337,-0.652,-0.007931948,diff
338,-0.648,-0.007687092,diff
339,-0.644,-0.0074382424,diff
340,-0.64,-0.007184863,diff
341,-0.636,-0.0069279075,diff
342,-0.632,-0.006666541,diff
343,-0.628,-0.0064017177,diff
344,-0.624,-0.006133139,diff
345,-0.62,-0.0058603883,diff
346,-0.616,-0.005584717,diff
347,-0.612,-0.0053055882,diff
348,-0.608,-0.005022824,diff
349,-0.604,-0.004737556,diff
350,-0.6,-0.004449308,diff
351,-0.596,-0.004157841,diff
352,-0.592,-0.0038639307,diff
353,-0.588,-0.0035675764,diff
354,-0.584,-0.0032689571,diff
355,-0.58,-0.0029681325,diff
356,-0.576,-0.0026655793,diff
357,-0.572,-0.0023608208,diff
358,-0.568,-0.0020548701,diff
359,-0.564,-0.001747191,diff
360,-0.56,-0.0014385581,diff
361,-0.556,-0.001128912,diff
362,-0.552,-0.0008186102,diff
363,-0.548,-0.00050765276,diff
364,-0.544,-0.0001962781,diff
365,-0.54,0.00011533499,diff
366,-0.536,0.00042665005,diff
367,-0.532,0.0007376671,diff
368,-0.528,0.0010483265,diff
369,-0.524,0.0013577938,diff
370,-0.52,0.0016665459,diff
371,-0.516,0.0019740462,diff
372,-0.512,0.0022796988,diff
373,-0.508,0.002583623,diff
374,-0.504,0.0028854609,diff
375,-0.5,0.0031849742,diff
376,-0.496,0.0034818053,diff
377,-0.492,0.0037759542,diff
378,-0.488,0.004066944,diff
379,-0.484,0.0043542385,diff
380,-0.48,0.004638016,diff
381,-0.476,0.004918039,diff
382,-0.472,0.0051932335,diff
383,-0.468,0.005464077,diff
384,-0.464,0.0057305098,diff
385,-0.46,0.00599128,diff
386,-0.456,0.0062467456,diff
387,-0.452,0.006496489,diff
388,-0.448,0.0067399144,diff
389,-0.444,0.0069773793,diff
390,-0.44,0.0072080493,diff
391,-0.436,0.007431507,diff
392,-0.432,0.0076476336,diff
393,-0.428,0.00785625,diff
394,-0.424,0.008057117,diff
395,-0.42,0.008249581,diff
396,-0.416,0.0084337,diff
397,-0.412,0.00860858,diff
398,-0.408,0.008774698,diff
399,-0.404,0.008930981,diff
400,-0.4,0.009077847,diff
401,-0.396,0.009213924,diff
402,-0.392,0.009339929,diff
403,-0.388,0.009455264,diff
404,-0.384,0.009559274,diff
405,-0.38,0.009651899,diff
406,-0.376,0.009732962,diff
407,-0.372,0.009801686,diff
408,-0.368,0.009857953,diff
409,-0.364,0.009901404,diff
410,-0.36,0.00993222,diff
411,-0.356,0.009949446,diff
412,-0.352,0.009953201,diff
413,-0.348,0.00994277,diff
414,-0.344,0.009918034,diff
415,-0.34,0.009878576,diff
416,-0.336,0.009824395,diff
417,-0.332,0.009754658,diff
418,-0.328,0.009669542,diff
419,-0.324,0.009568691,diff
420,-0.32,0.00945133,diff
421,-0.316,0.009317696,diff
422,-0.312,0.009167373,diff
423,-0.308,0.008999884,diff
424,-0.304,0.00881505,diff
425,-0.3,0.008612335,diff
426,-0.296,0.008391559,diff
427,-0.292,0.008152723,diff
428,-0.288,0.00789541,diff
429,-0.284,0.0076190233,diff
430,-0.28,0.0073238015,diff
431,-0.276,0.0070088506,diff
432,-0.272,0.006674111,diff
433,-0.268,0.0063198805,diff
434,-0.264,0.005960524,diff
435,-0.26,0.0056126714,diff
436,-0.256,0.0052763224,diff
437,-0.252,0.004951,diff
438,-0.248,0.00463593,diff
439,-0.244,0.004331708,diff
440,-0.24,0.0040376782,diff
441,-0.236,0.0037534237,diff
442,-0.232,0.0034788847,diff
443,-0.228,0.0032137632,diff
444,-0.224,0.0029577613,diff
445,-0.22,0.0027108192,diff
446,-0.216,0.0024729967,diff
447,-0.212,0.0022431016,diff
448,-0.208,0.0020220876,diff
449,-0.204,0.0018088222,diff
450,-0.2,0.0016034842,diff
451,-0.196,0.0014061928,diff
452,-0.192,0.0012157559,diff
453,-0.188,0.0010330677,diff
454,-0.184,0.0008571744,diff
455,-0.18,0.00068837404,diff
456,-0.176,0.0005261898,diff
457,-0.172,0.00037038326,diff
458,-0.168,0.00022107363,diff
459,-0.164,7.8082085e-05,diff
460,-0.16,-5.9247017e-05,diff
461,-0.156,-0.00019043684,diff
462,-0.152,-0.00031596422,diff
463,-0.148,-0.0004361868,diff
464,-0.144,-0.0005506277,diff
465,-0.14,-0.00066024065,diff
466,-0.136,-0.00076431036,diff
467,-0.132,-0.0008635521,diff
468,-0.128,-0.00095820427,diff
469,-0.124,-0.0010480881,diff
470,-0.12,-0.0011330247,diff
471,-0.116,-0.001213789,diff
472,-0.112,-0.0012901425,diff
473,-0.108,-0.0013619661,diff
474,-0.104,-0.0014299154,diff
475,-0.1,-0.0014935732,diff
476,-0.096,-0.001553297,diff
477,-0.092,-0.0016089678,diff
478,-0.088,-0.001660943,diff
479,-0.084,-0.0017092824,diff
480,-0.08,-0.0017538667,diff
481,-0.076,-0.0017949343,diff
482,-0.072,-0.001832068,diff
483,-0.068,-0.0018661022,diff
484,-0.064,-0.0018963218,diff
485,-0.06,-0.0019233823,diff
486,-0.056,-0.0019468665,diff
487,-0.052,-0.0019667149,diff
488,-0.048,-0.0019839406,diff
489,-0.044,-0.0019973516,diff
490,-0.04,-0.002007842,diff
491,-0.036,-0.0020147562,diff
492,-0.032,-0.002018571,diff
493,-0.028,-0.0020195842,diff
494,-0.024,-0.002016604,diff
495,-0.02,-0.0020107627,diff
496,-0.016,-0.0020018816,diff
497,-0.012,-0.0019893646,diff
498,-0.008,-0.001973629,diff
499,-0.004,-0.0019548535,diff
500,0.0,-0.0019324422,diff
501,0.004,-0.001906693,diff
502,0.008,-0.0018774867,diff
503,0.012,-0.0018450618,diff
504,0.016,-0.0018090606,diff
505,0.02,-0.0017694235,diff
506,0.024,-0.0017266273,diff
507,0.028,-0.0016798973,diff
508,0.032,-0.0016295314,diff
509,0.036,-0.001575172,diff
510,0.04,-0.001517117,diff
511,0.044,-0.0014553666,diff
512,0.048,-0.0013892651,diff
513,0.052,-0.001319468,diff
514,0.056,-0.0012453794,diff
515,0.06,-0.0011667609,diff
516,0.064,-0.0010842681,diff
517,0.068,-0.0009970069,diff
518,0.072,-0.00090527534,diff
519,0.076,-0.00080919266,diff
520,0.08,-0.0007081628,diff
521,0.084,-0.0006021857,diff
522,0.088,-0.0004913211,diff
523,0.092,-0.00037527084,diff
524,0.096,-0.0002540946,diff
525,0.1,-0.00012773275,diff
526,0.104,4.172325e-06,diff
527,0.108,0.00014162064,diff
528,0.112,0.0002847314,diff
529,0.116,0.00043398142,diff
530,0.12,0.0005891323,diff
531,0.124,0.00075030327,diff
532,0.128,0.0009178519,diff
533,0.132,0.0010918379,diff
534,0.136,0.0012720823,diff
535,0.14,0.0014595389,diff
536,0.144,0.001653552,diff
537,0.148,0.0018547773,diff
538,0.152,0.0020630956,diff
539,0.156,0.0022788048,diff
540,0.16,0.0025022626,diff
541,0.164,0.0027330518,diff
542,0.168,0.0029718876,diff
543,0.172,0.0032188296,diff
544,0.176,0.003473997,diff
545,0.18,0.0037371516,diff
546,0.184,0.004009187,diff
547,0.188,0.0042898655,diff
548,0.192,0.0045797825,diff
549,0.196,0.0048787,diff
550,0.2,0.005186677,diff
551,0.204,0.005504012,diff
552,0.208,0.0058312416,diff
553,0.212,0.006168127,diff
554,0.216,0.0065153837,diff
555,0.22,0.006872356,diff
556,0.224,0.0072402954,diff
557,0.228,0.0076183677,diff
558,0.232,0.008007467,diff
559,0.236,0.00840807,diff
560,0.24,0.008819282,diff
561,0.244,0.009241819,diff
562,0.248,0.00967586,diff
563,0.252,0.010122001,diff
564,0.256,0.010580242,diff
565,0.26,0.011050642,diff
566,0.264,0.0115330815,diff
567,0.268,0.012028456,diff
568,0.272,0.012520075,diff
569,0.276,0.012992382,diff
570,0.28,0.013446271,diff
571,0.284,0.013881445,diff
572,0.288,0.014298141,diff
573,0.292,0.014696896,diff
574,0.296,0.015077293,diff
575,0.3,0.015440047,diff
576,0.304,0.015785217,diff
577,0.308,0.016113043,diff
578,0.312,0.01642394,diff
579,0.316,0.016717374,diff
580,0.32,0.016994178,diff
581,0.324,0.017254412,diff
582,0.328,0.017498672,diff
583,0.332,0.0177266,diff
584,0.336,0.017938197,diff
585,0.34,0.018134654,diff
586,0.344,0.018315136,diff
587,0.348,0.01848042,diff
588,0.352,0.018630624,diff
589,0.356,0.01876545,diff
590,0.36,0.018886328,diff
591,0.364,0.018992364,diff
592,0.368,0.019083858,diff
593,0.372,0.019161224,diff
594,0.376,0.019225061,diff
595,0.38,0.019274592,diff
596,0.384,0.019311309,diff
597,0.388,0.019334257,diff
598,0.392,0.019344091,diff
599,0.396,0.019341052,diff
600,0.4,0.019325495,diff
601,0.404,0.019297063,diff
602,0.408,0.019256294,diff
603,0.412,0.019203782,diff
604,0.416,0.019139111,diff
605,0.42,0.019062698,diff
606,0.424,0.018974781,diff
607,0.428,0.01887548,diff
608,0.432,0.018765152,diff
609,0.436,0.018643677,diff
610,0.44,0.018511474,diff
611,0.444,0.018368423,diff
612,0.448,0.018215239,diff
613,0.452,0.018051863,diff
614,0.456,0.017878473,diff
615,0.46,0.017695367,diff
616,0.464,0.017502606,diff
617,0.468,0.01730007,diff
618,0.472,0.017088592,diff
619,0.476,0.016867816,diff
620,0.48,0.01663822,diff
621,0.484,0.0163998,diff
622,0.488,0.016152918,diff
623,0.492,0.015897572,diff
624,0.496,0.01563412,diff
625,0.5,0.015363038,diff
626,0.504,0.01508373,diff
627,0.508,0.014796853,diff
628,0.512,0.014502704,diff
629,0.516,0.014201164,diff
630,0.52,0.013892114,diff
631,0.524,0.013576388,diff
632,0.528,0.013253987,diff
633,0.532,0.012925088,diff
634,0.536,0.012589812,diff
635,0.54,0.012248158,diff
636,0.544,0.011900663,diff
637,0.548,0.011546969,diff
638,0.552,0.011187673,diff
639,0.556,0.010822713,diff
640,0.56,0.0104525685,diff
641,0.564,0.010077,diff
642,0.568,0.009696722,diff
643,0.572,0.00931114,diff
644,0.576,0.008920908,diff
645,0.58,0.008526325,diff
646,0.584,0.008127332,diff
647,0.588,0.0077236295,diff
648,0.592,0.0073162317,diff
649,0.596,0.0069051385,diff
650,0.6,0.006489992,diff
651,0.604,0.006071329,diff
652,0.608,0.005649209,diff
653,0.612,0.0052238107,diff
654,0.616,0.0047951937,diff
655,0.62,0.004363537,diff
656,0.624,0.003929496,diff
657,0.628,0.0034922361,diff
658,0.632,0.0030527115,diff
659,0.636,0.002611041,diff
660,0.64,0.0021671057,diff
661,0.644,0.0017208457,diff
662,0.648,0.0012731552,diff
663,0.652,0.00082337856,diff
664,0.656,0.0003719926,diff
665,0.66,-8.094311e-05,diff
666,0.664,-0.0005351901,diff
667,0.668,-0.0009903312,diff
668,0.672,-0.0014467239,diff
669,0.676,-0.0019038916,diff
670,0.68,-0.0023619533,diff
671,0.684,-0.0028203726,diff
672,0.688,-0.0032792687,diff
673,0.692,-0.003738761,diff
674,0.696,-0.0041981936,diff
675,0.7,-0.0046573877,diff
676,0.704,-0.0051170588,diff
677,0.708,-0.0055761337,diff
678,0.712,-0.0060349703,diff
679,0.716,-0.006493151,diff
680,0.72,-0.006950736,diff
681,0.724,-0.0074074864,diff
682,0.728,-0.007863581,diff
683,0.732,-0.008318365,diff
684,0.736,-0.008772075,diff
685,0.74,-0.009224713,diff
686,0.744,-0.009675682,diff
687,0.748,-0.010125101,diff
688,0.752,-0.01057297,diff
689,0.756,-0.0110189915,diff
690,0.76,-0.0114632845,diff
691,0.764,-0.011905491,diff
692,0.768,-0.012345135,diff
693,0.772,-0.012782812,diff
694,0.776,-0.013218105,diff
695,0.78,-0.013650775,diff
696,0.784,-0.014080882,diff
697,0.788,-0.014508009,diff
698,0.792,-0.014932454,diff
699,0.796,-0.015354216,diff
700,0.8,-0.01577288,diff
701,0.804,-0.016188145,diff
702,0.808,-0.016599894,diff
703,0.812,-0.017008483,diff
704,0.816,-0.017413616,diff
705,0.82,-0.017815053,diff
706,0.824,-0.018212616,diff
707,0.828,-0.018606424,diff
708,0.832,-0.018996537,diff
709,0.836,-0.019382417,diff
710,0.84,-0.019764245,diff
711,0.844,-0.020141542,diff
712,0.848,-0.020514905,diff
713,0.852,-0.020883977,diff
714,0.856,-0.0212484,diff
715,0.86,-0.021608055,diff
716,0.864,-0.021963418,diff
717,0.868,-0.022313416,diff
718,0.872,-0.022659421,diff
719,0.876,-0.023000002,diff
720,0.88,-0.023335576,diff
721,0.884,-0.023665965,diff
722,0.888,-0.023991346,diff
723,0.892,-0.024311602,diff
724,0.896,-0.024626136,diff
725,0.9,-0.024935663,diff
726,0.904,-0.025239348,diff
727,0.908,-0.025537908,diff
728,0.912,-0.025830328,diff
729,0.916,-0.026117682,diff
730,0.92,-0.026398838,diff
731,0.924,-0.026674569,diff
732,0.928,-0.02694422,diff
733,0.932,-0.027207911,diff
734,0.936,-0.027465403,diff
735,0.94,-0.027716994,diff
736,0.944,-0.027962804,diff
737,0.948,-0.028202057,diff
738,0.952,-0.028434932,diff
739,0.956,-0.028662026,diff
740,0.96,-0.028882682,diff
741,0.964,-0.02909702,diff
742,0.968,-0.029304802,diff
743,0.972,-0.029506147,diff
744,0.976,-0.029700756,diff
745,0.98,-0.029889584,diff
746,0.984,-0.030071199,diff
747,0.988,-0.030246317,diff
748,0.992,-0.030415058,diff
749,0.996,-0.030576587,diff
750,1.0,-0.030731976,diff
751,1.004,-0.030880332,diff
752,1.008,-0.031022191,diff
753,1.012,-0.031157047,diff
754,1.016,-0.031285346,diff
755,1.02,-0.031406492,diff
756,1.024,-0.031520903,diff
757,1.028,-0.031628788,diff
758,1.032,-0.03172961,diff
759,1.036,-0.031823456,diff
760,1.04,-0.03191033,diff
761,1.044,-0.03199041,diff
762,1.048,-0.032063484,diff
763,1.052,-0.032129705,diff
764,1.056,-0.03218919,diff
765,1.06,-0.032241374,diff
766,1.064,-0.032287,diff
767,1.068,-0.032325417,diff
768,1.072,-0.032357514,diff
769,1.076,-0.032381833,diff
770,1.08,-0.032399446,diff
771,1.084,-0.032410502,diff
772,1.088,-0.032414258,diff
773,1.092,-0.032411605,diff
774,1.096,-0.03240189,diff
775,1.1,-0.03238544,diff
776,1.104,-0.032361746,diff
777,1.108,-0.032331526,diff
778,1.112,-0.03229463,diff
779,1.116,-0.032250702,diff
780,1.12,-0.03220007,diff
781,1.124,-0.032143116,diff
782,1.128,-0.03207913,diff
783,1.132,-0.03200853,diff
784,1.136,-0.03193131,diff
785,1.14,-0.031847596,diff
786,1.144,-0.031757265,diff
787,1.148,-0.031660616,diff
788,1.152,-0.031557083,diff
789,1.156,-0.03144729,diff
790,1.16,-0.03133118,diff
791,1.164,-0.031208396,diff
792,1.168,-0.03107959,diff
793,1.172,-0.030944765,diff
794,1.176,-0.030803233,diff
795,1.18,-0.030655712,diff
796,1.184,-0.030501932,diff
797,1.188,-0.030342221,diff
798,1.192,-0.03017646,diff
799,1.196,-0.030004859,diff
800,1.2,-0.029827327,diff
801,1.204,-0.029643953,diff
802,1.208,-0.029454648,diff
803,1.212,-0.02925983,diff
804,1.216,-0.029059172,diff
805,1.22,-0.02885291,diff
806,1.224,-0.028641492,diff
807,1.228,-0.028424025,diff
808,1.232,-0.028201431,diff
809,1.236,-0.027973473,diff
810,1.24,-0.02774024,diff
811,1.244,-0.02750194,diff
812,1.248,-0.027258575,diff
813,1.252,-0.027009755,diff
814,1.256,-0.026756316,diff
815,1.26,-0.026497751,diff
816,1.264,-0.026234776,diff
817,1.268,-0.025966734,diff
818,1.272,-0.025693923,diff
819,1.276,-0.02541694,diff
820,1.28,-0.02513507,diff
821,1.284,-0.024848968,diff
822,1.288,-0.024558544,diff
823,1.292,-0.02426368,diff
824,1.296,-0.023965001,diff
825,1.3,-0.023661941,diff
826,1.304,-0.023355097,diff
827,1.308,-0.023044288,diff
828,1.312,-0.022729695,diff
829,1.316,-0.022411108,diff
830,1.32,-0.022089124,diff
831,1.324,-0.021763682,diff
832,1.328,-0.021434367,diff
833,1.332,-0.02110207,diff
834,1.336,-0.020766586,diff
835,1.34,-0.020427972,diff
836,1.344,-0.02008596,diff
837,1.348,-0.019741148,diff
838,1.352,-0.019393235,diff
839,1.356,-0.019042969,diff
840,1.36,-0.018689811,diff
841,1.364,-0.018333912,diff
842,1.368,-0.017975777,diff
843,1.372,-0.01761499,diff
844,1.376,-0.01725179,diff
845,1.38,-0.01688692,diff
846,1.384,-0.016519725,diff
847,1.388,-0.016150624,diff
848,1.392,-0.015779406,diff
849,1.396,-0.015406609,diff
850,1.4,-0.015032142,diff
851,1.404,-0.014655918,diff
852,1.408,-0.014278352,diff
853,1.412,-0.013899416,diff
854,1.416,-0.013519406,diff
855,1.42,-0.013137639,diff
856,1.424,-0.012755662,diff
857,1.428,-0.012372255,diff
858,1.432,-0.011988223,diff
859,1.436,-0.011603177,diff
860,1.44,-0.011217952,diff
861,1.444,-0.010831922,diff
862,1.448,-0.010445595,diff
863,1.452,-0.010058939,diff
864,1.456,-0.009672046,diff
865,1.46,-0.009284884,diff
866,1.464,-0.008898199,diff
867,1.468,-0.008511543,diff
868,1.472,-0.0081246495,diff
869,1.476,-0.0077386796,diff
870,1.48,-0.0073527694,diff
871,1.484,-0.006967634,diff
872,1.488,-0.0065832734,diff
873,1.492,-0.0061993897,diff
874,1.496,-0.0058166683,diff
875,1.5,-0.005434841,diff
876,1.504,-0.0050542057,diff
877,1.508,-0.0046748817,diff
878,1.512,-0.00429672,diff
879,1.516,-0.003919959,diff
880,1.52,-0.0035449564,diff
881,1.524,-0.0031714737,diff
882,1.528,-0.0027999878,diff
883,1.532,-0.0024300963,diff
884,1.536,-0.0020623505,diff
885,1.54,-0.0016967356,diff
886,1.544,-0.0013330877,diff
887,1.548,-0.00097201765,diff
888,1.552,-0.0006135851,diff
889,1.556,-0.00025728345,diff
890,1.56,9.62615e-05,diff
891,1.564,0.00044718385,diff
892,1.568,0.00079523027,diff
893,1.572,0.0011398792,diff
894,1.576,0.0014818907,diff
895,1.58,0.0018204451,diff
896,1.584,0.002155751,diff
897,1.588,0.0024878979,diff
898,1.592,0.002816528,diff
899,1.596,0.00314112,diff
900,1.6,0.0034623742,diff
901,1.604,0.00377962,diff
902,1.608,0.0040928274,diff
903,1.612,0.0044023395,diff
904,1.616,0.004707575,diff
905,1.62,0.0050083995,diff
906,1.624,0.0053047836,diff
907,1.628,0.0055969357,diff
908,1.632,0.005884245,diff
909,1.636,0.006167263,diff
910,1.64,0.0064450502,diff
911,1.644,0.0067186654,diff
912,1.648,0.006986752,diff
913,1.652,0.007249728,diff
914,1.656,0.0075077713,diff
915,1.66,0.0077602267,diff
916,1.664,0.008007631,diff
917,1.668,0.008249387,diff
918,1.672,0.008485451,diff
919,1.676,0.008715779,diff
920,1.68,0.008940399,diff
921,1.684,0.009159222,diff
922,1.688,0.009371951,diff
923,1.692,0.009578645,diff
924,1.696,0.0097792,diff
925,1.7,0.009973168,diff
926,1.704,0.010160923,diff
927,1.708,0.010342255,diff
928,1.712,0.010516778,diff
929,1.716,0.010684907,diff
930,1.72,0.0108462125,diff
931,1.724,0.011000365,diff
932,1.728,0.011147767,diff
933,1.732,0.01128833,diff
934,1.736,0.011421129,diff
935,1.74,0.011547029,diff
936,1.744,0.011665583,diff
937,1.748,0.011776522,diff
938,1.752,0.01188007,diff
939,1.756,0.011975825,diff
940,1.76,0.01206404,diff
941,1.764,0.012144491,diff
942,1.768,0.012216926,diff
943,1.772,0.012281105,diff
944,1.776,0.012337722,diff
945,1.78,0.012386009,diff
946,1.784,0.012425743,diff
947,1.788,0.012457192,diff
948,1.792,0.01248052,diff
949,1.796,0.012494706,diff
950,1.8,0.0125007555,diff
951,1.804,0.012498081,diff
952,1.808,0.012486242,diff
953,1.812,0.012466133,diff
954,1.816,0.012436695,diff
955,1.82,0.012398139,diff
956,1.824,0.012350701,diff
957,1.828,0.012293525,diff
958,1.832,0.012227751,diff
959,1.836,0.012152098,diff
960,1.84,0.012067065,diff
961,1.844,0.011972718,diff
962,1.848,0.011868514,diff
963,1.852,0.011754751,diff
964,1.856,0.0116310045,diff
965,1.86,0.011497542,diff
966,1.864,0.01135423,diff
967,1.868,0.0112005025,diff
968,1.872,0.011037007,diff
969,1.876,0.010863237,diff
970,1.88,0.010679327,diff
971,1.884,0.010484796,diff
972,1.888,0.0102800615,diff
973,1.892,0.010064557,diff
974,1.896,0.009839114,diff
975,1.9,0.009602621,diff
976,1.904,0.00935543,diff
977,1.908,0.009097502,diff
978,1.912,0.008828588,diff
979,1.916,0.0085487515,diff
980,1.92,0.008258037,diff
981,1.924,0.00795608,diff
982,1.928,0.007643122,diff
983,1.932,0.0073189773,diff
984,1.936,0.006983515,diff
985,1.94,0.0066367164,diff
986,1.944,0.006278312,diff
987,1.948,0.005908821,diff
988,1.952,0.005527202,diff
989,1.956,0.0051342715,diff
990,1.96,0.0047298707,diff
991,1.964,0.0043135285,diff
992,1.968,0.0038852487,diff
993,1.972,0.0034450004,diff
994,1.976,0.0029931758,diff
995,1.98,0.0025289478,diff
996,1.984,0.0020528277,diff
997,1.988,0.0015645903,diff
998,1.992,0.0010640593,diff
999,1.996,0.00055110967,diff
1000,2.0,2.6041176e-05,diff


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_10000/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_10000/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_10000/sol_nn.csv <==
,X_x,value,name
0,-2.0,5.7403464e-05,sol_nn
1,-1.996,0.0023969915,sol_nn
2,-1.992,0.0047324086,sol_nn
3,-1.988,0.007063647,sol_nn
4,-1.984,0.009390511,sol_nn
5,-1.98,0.011713469,sol_nn
6,-1.976,0.014032049,sol_nn
7,-1.972,0.01634682,sol_nn
8,-1.968,0.018656977,sol_nn
9,-1.964,0.020963509,sol_nn
10,-1.96,0.023266107,sol_nn
11,-1.956,0.025564725,sol_nn
12,-1.952,0.02785924,sol_nn
13,-1.948,0.030149948,sol_nn
14,-1.944,0.03243673,sol_nn
15,-1.94,0.034719538,sol_nn
16,-1.936,0.03699886,sol_nn
17,-1.932,0.039274193,sol_nn
18,-1.928,0.0415458,sol_nn
19,-1.924,0.0438136,sol_nn
20,-1.92,0.046077967,sol_nn
21,-1.916,0.048338223,sol_nn
22,-1.912,0.050595194,sol_nn
23,-1.908,0.05284847,sol_nn
24,-1.904,0.055098087,sol_nn
25,-1.9,0.05734433,sol_nn
26,-1.896,0.059586946,sol_nn
27,-1.892,0.061826155,sol_nn
28,-1.888,0.06406176,sol_nn
29,-1.884,0.06629406,sol_nn
30,-1.88,0.06852272,sol_nn
31,-1.876,0.0707484,sol_nn
32,-1.872,0.07297061,sol_nn
33,-1.868,0.075189315,sol_nn
34,-1.864,0.07740498,sol_nn
35,-1.86,0.07961729,sol_nn
36,-1.856,0.0818266,sol_nn
37,-1.852,0.08403227,sol_nn
38,-1.848,0.0862351,sol_nn
39,-1.844,0.08843464,sol_nn
40,-1.84,0.09063123,sol_nn
41,-1.836,0.09282462,sol_nn
42,-1.832,0.09501511,sol_nn
43,-1.828,0.09720275,sol_nn
44,-1.824,0.09938717,sol_nn
45,-1.82,0.10156868,sol_nn
46,-1.816,0.1037471,sol_nn
47,-1.812,0.105922885,sol_nn
48,-1.808,0.10809554,sol_nn
49,-1.804,0.110265575,sol_nn
50,-1.8,0.1124327,sol_nn
51,-1.796,0.11459707,sol_nn
52,-1.792,0.11675865,sol_nn
53,-1.788,0.11891784,sol_nn
54,-1.784,0.121074,sol_nn
55,-1.78,0.12322752,sol_nn
56,-1.776,0.1253785,sol_nn
57,-1.772,0.1275269,sol_nn
58,-1.768,0.12967278,sol_nn
59,-1.764,0.131816,sol_nn
60,-1.76,0.1339567,sol_nn
61,-1.756,0.13609484,sol_nn
62,-1.752,0.13823077,sol_nn
63,-1.748,0.14036408,sol_nn
64,-1.744,0.14249513,sol_nn
65,-1.74,0.14462377,sol_nn
66,-1.736,0.14675018,sol_nn
67,-1.732,0.14887416,sol_nn
68,-1.728,0.15099576,sol_nn
69,-1.724,0.1531153,sol_nn
70,-1.72,0.15523243,sol_nn
71,-1.716,0.15734774,sol_nn
72,-1.712,0.15946057,sol_nn
73,-1.708,0.16157144,sol_nn
74,-1.704,0.16367993,sol_nn
75,-1.7,0.1657865,sol_nn
76,-1.696,0.16789111,sol_nn
77,-1.692,0.16999376,sol_nn
78,-1.688,0.17209429,sol_nn
79,-1.684,0.17419268,sol_nn
80,-1.68,0.17628945,sol_nn
81,-1.676,0.17838418,sol_nn
82,-1.672,0.18047693,sol_nn
83,-1.668,0.18256797,sol_nn
84,-1.664,0.18465708,sol_nn
85,-1.66,0.18674465,sol_nn
86,-1.656,0.1888302,sol_nn
87,-1.652,0.19091427,sol_nn
88,-1.648,0.19299623,sol_nn
89,-1.644,0.19507694,sol_nn
90,-1.64,0.19715586,sol_nn
91,-1.636,0.19923311,sol_nn
92,-1.632,0.20130897,sol_nn
93,-1.628,0.20338286,sol_nn
94,-1.624,0.20545568,sol_nn
95,-1.62,0.20752658,sol_nn
96,-1.616,0.20959611,sol_nn
97,-1.612,0.21166429,sol_nn
98,-1.608,0.21373093,sol_nn
99,-1.604,0.21579634,sol_nn
100,-1.6,0.21786049,sol_nn
101,-1.596,0.21992299,sol_nn
102,-1.592,0.22198422,sol_nn
103,-1.588,0.22404423,sol_nn
104,-1.584,0.2261031,sol_nn
105,-1.58,0.22816047,sol_nn
106,-1.576,0.23021665,sol_nn
107,-1.572,0.23227176,sol_nn
108,-1.568,0.23432559,sol_nn
109,-1.564,0.23637858,sol_nn
110,-1.56,0.23843028,sol_nn
111,-1.556,0.24048084,sol_nn
112,-1.552,0.24253026,sol_nn
113,-1.548,0.2445789,sol_nn
114,-1.544,0.24662624,sol_nn
115,-1.54,0.2486729,sol_nn
116,-1.536,0.25071836,sol_nn
117,-1.532,0.25276324,sol_nn
118,-1.528,0.2548067,sol_nn
119,-1.524,0.2568497,sol_nn
120,-1.52,0.2588917,sol_nn
121,-1.516,0.26093286,sol_nn
122,-1.512,0.26297325,sol_nn
123,-1.508,0.26501283,sol_nn
124,-1.504,0.2670517,sol_nn
125,-1.5,0.26908955,sol_nn
126,-1.496,0.27112696,sol_nn
127,-1.492,0.27316368,sol_nn
128,-1.488,0.27519983,sol_nn
129,-1.484,0.27723515,sol_nn
130,-1.48,0.27926973,sol_nn
131,-1.476,0.281304,sol_nn
132,-1.472,0.28333753,sol_nn
133,-1.468,0.2853705,sol_nn
134,-1.464,0.28740296,sol_nn
135,-1.46,0.28943503,sol_nn
136,-1.456,0.2914663,sol_nn
137,-1.452,0.2934975,sol_nn
138,-1.448,0.29552788,sol_nn
139,-1.444,0.2975583,sol_nn
140,-1.44,0.29958773,sol_nn
141,-1.436,0.30161673,sol_nn
142,-1.432,0.30364594,sol_nn
143,-1.428,0.30567458,sol_nn
144,-1.424,0.30770284,sol_nn
145,-1.42,0.30973053,sol_nn
146,-1.416,0.31175816,sol_nn
147,-1.412,0.3137856,sol_nn
148,-1.408,0.3158126,sol_nn
149,-1.404,0.3178395,sol_nn
150,-1.4,0.3198662,sol_nn
151,-1.396,0.32189253,sol_nn
152,-1.392,0.3239187,sol_nn
153,-1.388,0.32594472,sol_nn
154,-1.384,0.32797068,sol_nn
155,-1.38,0.32999638,sol_nn
156,-1.376,0.33202192,sol_nn
157,-1.372,0.3340475,sol_nn
158,-1.368,0.33607292,sol_nn
159,-1.364,0.33809787,sol_nn
160,-1.36,0.34012303,sol_nn
161,-1.356,0.3421486,sol_nn
162,-1.352,0.34417355,sol_nn
163,-1.348,0.34619865,sol_nn
164,-1.344,0.3482238,sol_nn
165,-1.34,0.35024858,sol_nn
166,-1.336,0.35227385,sol_nn
167,-1.332,0.35429874,sol_nn
168,-1.328,0.35632402,sol_nn
169,-1.324,0.358349,sol_nn
170,-1.32,0.36037433,sol_nn
171,-1.316,0.3623998,sol_nn
172,-1.312,0.364425,sol_nn
173,-1.308,0.3664507,sol_nn
174,-1.304,0.36847597,sol_nn
175,-1.3,0.37050167,sol_nn
176,-1.296,0.3725274,sol_nn
177,-1.292,0.37455338,sol_nn
178,-1.288,0.3765794,sol_nn
179,-1.284,0.37860546,sol_nn
180,-1.28,0.38063192,sol_nn
181,-1.276,0.38265845,sol_nn
182,-1.272,0.38468513,sol_nn
183,-1.268,0.38671196,sol_nn
184,-1.264,0.388739,sol_nn
185,-1.26,0.39076632,sol_nn
186,-1.256,0.3927939,sol_nn
187,-1.252,0.39482152,sol_nn
188,-1.248,0.3968493,sol_nn
189,-1.244,0.39887732,sol_nn
190,-1.24,0.4009056,sol_nn
191,-1.236,0.40293422,sol_nn
192,-1.232,0.40496308,sol_nn
193,-1.228,0.40699232,sol_nn
194,-1.224,0.40902135,sol_nn
195,-1.22,0.41105115,sol_nn
196,-1.216,0.41308114,sol_nn
197,-1.212,0.4151113,sol_nn
198,-1.208,0.41714168,sol_nn
199,-1.204,0.41917253,sol_nn
200,-1.2,0.42120355,sol_nn
201,-1.196,0.42323488,sol_nn
202,-1.192,0.42526639,sol_nn
203,-1.188,0.4272985,sol_nn
204,-1.184,0.42933083,sol_nn
205,-1.18,0.43136352,sol_nn
206,-1.176,0.4333964,sol_nn
207,-1.172,0.43542996,sol_nn
208,-1.168,0.43746382,sol_nn
209,-1.164,0.43949786,sol_nn
210,-1.16,0.4415325,sol_nn
211,-1.156,0.4435674,sol_nn
212,-1.152,0.44560274,sol_nn
213,-1.148,0.44763842,sol_nn
214,-1.144,0.44967464,sol_nn
215,-1.14,0.45171112,sol_nn
216,-1.136,0.45374823,sol_nn
217,-1.132,0.45578593,sol_nn
218,-1.128,0.4578237,sol_nn
219,-1.124,0.4598621,sol_nn
220,-1.12,0.4619009,sol_nn
221,-1.116,0.46394038,sol_nn
222,-1.112,0.46598053,sol_nn
223,-1.108,0.46802112,sol_nn
224,-1.104,0.47006196,sol_nn
225,-1.1,0.47210366,sol_nn
226,-1.096,0.47414565,sol_nn
227,-1.092,0.47618854,sol_nn
228,-1.088,0.47823194,sol_nn
229,-1.084,0.48027605,sol_nn
230,-1.08,0.48232087,sol_nn
231,-1.076,0.48436624,sol_nn
232,-1.072,0.48641238,sol_nn
233,-1.068,0.4884594,sol_nn
234,-1.064,0.49050695,sol_nn
235,-1.06,0.49255514,sol_nn
236,-1.056,0.4946046,sol_nn
237,-1.052,0.49665457,sol_nn
238,-1.048,0.4987055,sol_nn
239,-1.044,0.5007573,sol_nn
240,-1.04,0.50281024,sol_nn
241,-1.036,0.50486374,sol_nn
242,-1.032,0.5069184,sol_nn
243,-1.028,0.5089742,sol_nn
244,-1.024,0.5110309,sol_nn
245,-1.02,0.51308864,sol_nn
246,-1.016,0.5151477,sol_nn
247,-1.012,0.51720786,sol_nn
248,-1.008,0.5192692,sol_nn
249,-1.004,0.5213319,sol_nn
250,-1.0,0.52339566,sol_nn
251,-0.996,0.52546096,sol_nn
252,-0.992,0.52752745,sol_nn
253,-0.988,0.5295954,sol_nn
254,-0.984,0.53166485,sol_nn
255,-0.98,0.5337361,sol_nn
256,-0.976,0.5358085,sol_nn
257,-0.972,0.5378829,sol_nn
258,-0.968,0.53995866,sol_nn
259,-0.964,0.54203635,sol_nn
260,-0.96,0.5441158,sol_nn
261,-0.956,0.54619706,sol_nn
262,-0.952,0.5482801,sol_nn
263,-0.948,0.55036503,sol_nn
264,-0.944,0.55245215,sol_nn
265,-0.94,0.55454147,sol_nn
266,-0.936,0.5566325,sol_nn
267,-0.932,0.55872655,sol_nn
268,-0.928,0.5608219,sol_nn
269,-0.924,0.56292,sol_nn
270,-0.92,0.5650205,sol_nn
271,-0.916,0.56712323,sol_nn
272,-0.912,0.5692289,sol_nn
273,-0.908,0.571337,sol_nn
274,-0.904,0.5734477,sol_nn
275,-0.9,0.5755613,sol_nn
276,-0.896,0.57767725,sol_nn
277,-0.892,0.5797965,sol_nn
278,-0.888,0.58191836,sol_nn
279,-0.884,0.5840434,sol_nn
280,-0.88,0.5861715,sol_nn
281,-0.876,0.5883026,sol_nn
282,-0.872,0.590437,sol_nn
283,-0.868,0.5925751,sol_nn
284,-0.864,0.5947158,sol_nn
285,-0.86,0.59686065,sol_nn
286,-0.856,0.5990084,sol_nn
287,-0.852,0.6011602,sol_nn
288,-0.848,0.60331553,sol_nn
289,-0.844,0.6054745,sol_nn
290,-0.84,0.6076372,sol_nn
291,-0.836,0.60980386,sol_nn
292,-0.832,0.61197436,sol_nn
293,-0.828,0.6141491,sol_nn
294,-0.824,0.6163278,sol_nn
295,-0.82,0.6185104,sol_nn
296,-0.816,0.6206971,sol_nn
297,-0.812,0.6228883,sol_nn
298,-0.808,0.625084,sol_nn
299,-0.804,0.6272837,sol_nn
300,-0.8,0.6294879,sol_nn
301,-0.796,0.6316968,sol_nn
302,-0.792,0.6339102,sol_nn
303,-0.788,0.63612807,sol_nn
304,-0.784,0.6383505,sol_nn
305,-0.78,0.6405776,sol_nn
306,-0.776,0.6428095,sol_nn
307,-0.772,0.64504635,sol_nn
308,-0.768,0.6472882,sol_nn
309,-0.764,0.6495347,sol_nn
310,-0.76,0.65178573,sol_nn
311,-0.756,0.6540418,sol_nn
312,-0.752,0.65630347,sol_nn
313,-0.748,0.6585696,sol_nn
314,-0.744,0.6608407,sol_nn
315,-0.74,0.6631173,sol_nn
316,-0.736,0.6653986,sol_nn
317,-0.732,0.66768473,sol_nn
318,-0.728,0.6699766,sol_nn
319,-0.724,0.672273,sol_nn
320,-0.72,0.6745743,sol_nn
321,-0.716,0.676881,sol_nn
322,-0.712,0.67919266,sol_nn
323,-0.708,0.6815097,sol_nn
324,-0.704,0.68383145,sol_nn
325,-0.7,0.6861583,sol_nn
326,-0.696,0.68849015,sol_nn
327,-0.692,0.690827,sol_nn
328,-0.688,0.69316846,sol_nn
329,-0.684,0.69551545,sol_nn
330,-0.68,0.69786716,sol_nn
331,-0.676,0.7002234,sol_nn
332,-0.672,0.7025846,sol_nn
333,-0.668,0.7049503,sol_nn
334,-0.664,0.7073207,sol_nn
335,-0.66,0.7096959,sol_nn
336,-0.656,0.712075,sol_nn
337,-0.652,0.7144591,sol_nn
338,-0.648,0.71684754,sol_nn
339,-0.644,0.71923995,sol_nn
340,-0.64,0.72163695,sol_nn
341,-0.636,0.7240375,sol_nn
342,-0.632,0.72644246,sol_nn
343,-0.628,0.72885084,sol_nn
344,-0.624,0.731263,sol_nn
345,-0.62,0.73367935,sol_nn
346,-0.616,0.7360987,sol_nn
347,-0.612,0.7385214,sol_nn
348,-0.608,0.7409477,sol_nn
349,-0.604,0.7433766,sol_nn
350,-0.6,0.7458084,sol_nn
351,-0.596,0.7482435,sol_nn
352,-0.592,0.750681,sol_nn
353,-0.588,0.7531209,sol_nn
354,-0.584,0.75556314,sol_nn
355,-0.58,0.75800765,sol_nn
356,-0.576,0.76045376,sol_nn
357,-0.572,0.7629021,sol_nn
358,-0.568,0.7653516,sol_nn
359,-0.564,0.7678029,sol_nn
360,-0.56,0.77025515,sol_nn
361,-0.556,0.77270836,sol_nn
362,-0.552,0.7751622,sol_nn
363,-0.548,0.7776168,sol_nn
364,-0.544,0.78007174,sol_nn
365,-0.54,0.782527,sol_nn
366,-0.536,0.7849819,sol_nn
367,-0.532,0.7874365,sol_nn
368,-0.528,0.78989077,sol_nn
369,-0.524,0.79234385,sol_nn
370,-0.52,0.79479617,sol_nn
371,-0.516,0.79724723,sol_nn
372,-0.512,0.79969645,sol_nn
373,-0.508,0.802144,sol_nn
374,-0.504,0.80458945,sol_nn
375,-0.5,0.8070325,sol_nn
376,-0.496,0.809473,sol_nn
377,-0.492,0.81191075,sol_nn
378,-0.488,0.8143453,sol_nn
379,-0.484,0.8167762,sol_nn
380,-0.48,0.81920356,sol_nn
381,-0.476,0.82162714,sol_nn
382,-0.472,0.82404596,sol_nn
383,-0.468,0.8264604,sol_nn
384,-0.464,0.8288704,sol_nn
385,-0.46,0.83127475,sol_nn
386,-0.456,0.8336739,sol_nn
387,-0.452,0.8360672,sol_nn
388,-0.448,0.83845425,sol_nn
389,-0.444,0.8408353,sol_nn
390,-0.44,0.8432095,sol_nn
391,-0.436,0.8455766,sol_nn
392,-0.432,0.8479363,sol_nn
393,-0.428,0.8502885,sol_nn
394,-0.424,0.85263294,sol_nn
395,-0.42,0.8549691,sol_nn
396,-0.416,0.85729676,sol_nn
397,-0.412,0.85961527,sol_nn
398,-0.408,0.86192495,sol_nn
399,-0.404,0.8642248,sol_nn
400,-0.4,0.8665153,sol_nn
401,-0.396,0.8687949,sol_nn
402,-0.392,0.87106454,sol_nn
403,-0.388,0.87332344,sol_nn
404,-0.384,0.875571,sol_nn
405,-0.38,0.8778073,sol_nn
406,-0.376,0.880032,sol_nn
407,-0.372,0.8822443,sol_nn
408,-0.368,0.8844441,sol_nn
409,-0.364,0.8866312,sol_nn
410,-0.36,0.88880557,sol_nn
411,-0.356,0.8909664,sol_nn
412,-0.352,0.89311373,sol_nn
413,-0.348,0.89524686,sol_nn
414,-0.344,0.89736575,sol_nn
415,-0.34,0.89946985,sol_nn
416,-0.336,0.90155935,sol_nn
417,-0.332,0.9036332,sol_nn
418,-0.328,0.9056916,sol_nn
419,-0.324,0.9077344,sol_nn
420,-0.32,0.90976065,sol_nn
421,-0.316,0.9117706,sol_nn
422,-0.312,0.9137638,sol_nn
423,-0.308,0.91573995,sol_nn
424,-0.304,0.9176987,sol_nn
425,-0.3,0.91963965,sol_nn
426,-0.296,0.92156243,sol_nn
427,-0.292,0.92346716,sol_nn
428,-0.288,0.92535347,sol_nn
429,-0.284,0.92722064,sol_nn
430,-0.28,0.92906904,sol_nn
431,-0.276,0.93089765,sol_nn
432,-0.272,0.9327065,sol_nn
433,-0.268,0.93449587,sol_nn
434,-0.264,0.9362645,sol_nn
435,-0.26,0.93801266,sol_nn
436,-0.256,0.9397403,sol_nn
437,-0.252,0.941447,sol_nn
438,-0.248,0.9431319,sol_nn
439,-0.244,0.9447957,sol_nn
440,-0.24,0.94643766,sol_nn
441,-0.236,0.9480574,sol_nn
442,-0.232,0.9496549,sol_nn
443,-0.228,0.95122975,sol_nn
444,-0.224,0.95278174,sol_nn
445,-0.22,0.95431083,sol_nn
446,-0.216,0.955817,sol_nn
447,-0.212,0.9572991,sol_nn
448,-0.208,0.95875806,sol_nn
449,-0.204,0.9601928,sol_nn
450,-0.2,0.96160346,sol_nn
451,-0.196,0.96299016,sol_nn
452,-0.192,0.9643518,sol_nn
453,-0.188,0.96568906,sol_nn
454,-0.184,0.9670012,sol_nn
455,-0.18,0.96828836,sol_nn
456,-0.176,0.9695502,sol_nn
457,-0.172,0.9707864,sol_nn
458,-0.168,0.9719971,sol_nn
459,-0.164,0.9731821,sol_nn
460,-0.16,0.97434074,sol_nn
461,-0.156,0.9754736,sol_nn
462,-0.152,0.97658,sol_nn
463,-0.148,0.9776598,sol_nn
464,-0.144,0.9787134,sol_nn
465,-0.14,0.9797398,sol_nn
466,-0.136,0.9807397,sol_nn
467,-0.132,0.98171246,sol_nn
468,-0.128,0.9826578,sol_nn
469,-0.124,0.98357594,sol_nn
470,-0.12,0.98446697,sol_nn
471,-0.116,0.9853302,sol_nn
472,-0.112,0.9861659,sol_nn
473,-0.108,0.98697406,sol_nn
474,-0.104,0.9877541,sol_nn
475,-0.1,0.98850644,sol_nn
476,-0.096,0.9892307,sol_nn
477,-0.092,0.98992705,sol_nn
478,-0.088,0.99059504,sol_nn
479,-0.084,0.9912347,sol_nn
480,-0.08,0.99184614,sol_nn
481,-0.076,0.9924291,sol_nn
482,-0.072,0.99298394,sol_nn
483,-0.068,0.9935099,sol_nn
484,-0.064,0.9940077,sol_nn
485,-0.06,0.9944766,sol_nn
486,-0.056,0.99491715,sol_nn
487,-0.052,0.99532926,sol_nn
488,-0.048,0.99571204,sol_nn
489,-0.044,0.99606663,sol_nn
490,-0.04,0.99639213,sol_nn
491,-0.036,0.99668926,sol_nn
492,-0.032,0.9969574,sol_nn
493,-0.028,0.99719644,sol_nn
494,-0.024,0.9974074,sol_nn
495,-0.02,0.99758923,sol_nn
496,-0.016,0.9977421,sol_nn
497,-0.012,0.99786663,sol_nn
498,-0.008,0.99796236,sol_nn
499,-0.004,0.9980292,sol_nn
500,0.0,0.99806756,sol_nn
501,0.004,0.99807733,sol_nn
502,0.008,0.9980585,sol_nn
503,0.012,0.99801093,sol_nn
504,0.016,0.99793494,sol_nn
505,0.02,0.99783057,sol_nn
506,0.024,0.99769735,sol_nn
507,0.028,0.9975361,sol_nn
508,0.032,0.99734646,sol_nn
509,0.036,0.99712884,sol_nn
510,0.04,0.99688286,sol_nn
511,0.044,0.9966086,sol_nn
512,0.048,0.9963067,sol_nn
513,0.052,0.9959765,sol_nn
514,0.056,0.99561864,sol_nn
515,0.06,0.99523324,sol_nn
516,0.064,0.99481976,sol_nn
517,0.068,0.994379,sol_nn
518,0.072,0.99391073,sol_nn
519,0.076,0.9934148,sol_nn
520,0.08,0.99289185,sol_nn
521,0.084,0.9923418,sol_nn
522,0.088,0.99176466,sol_nn
523,0.092,0.99116075,sol_nn
524,0.096,0.9905299,sol_nn
525,0.1,0.9898723,sol_nn
526,0.104,0.9891882,sol_nn
527,0.108,0.98847765,sol_nn
528,0.112,0.98774076,sol_nn
529,0.116,0.986978,sol_nn
530,0.12,0.9861891,sol_nn
531,0.124,0.98537433,sol_nn
532,0.128,0.98453385,sol_nn
533,0.132,0.98366785,sol_nn
534,0.136,0.9827761,sol_nn
535,0.14,0.98185956,sol_nn
536,0.144,0.9809176,sol_nn
537,0.148,0.9799508,sol_nn
538,0.152,0.9789591,sol_nn
539,0.156,0.9779428,sol_nn
540,0.16,0.97690225,sol_nn
541,0.164,0.97583705,sol_nn
542,0.168,0.9747479,sol_nn
543,0.172,0.97363484,sol_nn
544,0.176,0.972498,sol_nn
545,0.18,0.97133714,sol_nn
546,0.184,0.9701532,sol_nn
547,0.188,0.96894586,sol_nn
548,0.192,0.9677158,sol_nn
549,0.196,0.9664627,sol_nn
550,0.2,0.96518666,sol_nn
551,0.204,0.963888,sol_nn
552,0.208,0.9625672,sol_nn
553,0.212,0.96122414,sol_nn
554,0.216,0.9598594,sol_nn
555,0.22,0.9584724,sol_nn
556,0.224,0.9570643,sol_nn
557,0.228,0.95563436,sol_nn
558,0.232,0.95418346,sol_nn
559,0.236,0.95271206,sol_nn
560,0.24,0.95121926,sol_nn
561,0.244,0.94970584,sol_nn
562,0.248,0.94817185,sol_nn
563,0.252,0.946618,sol_nn
564,0.256,0.9450442,sol_nn
565,0.26,0.9434506,sol_nn
566,0.264,0.9418371,sol_nn
567,0.268,0.94020444,sol_nn
568,0.272,0.93855244,sol_nn
569,0.276,0.9368812,sol_nn
570,0.28,0.9351915,sol_nn
571,0.284,0.93348306,sol_nn
572,0.288,0.9317562,sol_nn
573,0.292,0.93001133,sol_nn
574,0.296,0.92824817,sol_nn
575,0.3,0.92646736,sol_nn
576,0.304,0.92466885,sol_nn
577,0.308,0.9228531,sol_nn
578,0.312,0.9210204,sol_nn
579,0.316,0.91917026,sol_nn
580,0.32,0.9173035,sol_nn
581,0.324,0.9154201,sol_nn
582,0.328,0.91352075,sol_nn
583,0.332,0.9116051,sol_nn
584,0.336,0.90967315,sol_nn
585,0.34,0.90772593,sol_nn
586,0.344,0.90576285,sol_nn
587,0.348,0.9037845,sol_nn
588,0.352,0.90179116,sol_nn
589,0.356,0.8997824,sol_nn
590,0.36,0.8977597,sol_nn
591,0.364,0.89572215,sol_nn
592,0.368,0.89367,sol_nn
593,0.372,0.8916038,sol_nn
594,0.376,0.8895241,sol_nn
595,0.38,0.88743,sol_nn
596,0.384,0.88532305,sol_nn
597,0.388,0.88320243,sol_nn
598,0.392,0.8810687,sol_nn
599,0.396,0.87892205,sol_nn
600,0.4,0.8767629,sol_nn
601,0.404,0.8745909,sol_nn
602,0.408,0.87240654,sol_nn
603,0.412,0.87021047,sol_nn
604,0.416,0.8680022,sol_nn
605,0.42,0.8657822,sol_nn
606,0.424,0.8635506,sol_nn
607,0.428,0.86130774,sol_nn
608,0.432,0.8590538,sol_nn
609,0.436,0.85678875,sol_nn
610,0.44,0.85451293,sol_nn
611,0.444,0.8522263,sol_nn
612,0.448,0.8499296,sol_nn
613,0.452,0.8476226,sol_nn
614,0.456,0.8453056,sol_nn
615,0.46,0.84297884,sol_nn
616,0.464,0.8406425,sol_nn
617,0.468,0.8382964,sol_nn
618,0.472,0.8359413,sol_nn
619,0.476,0.8335769,sol_nn
620,0.48,0.83120376,sol_nn
621,0.484,0.8288218,sol_nn
622,0.488,0.8264313,sol_nn
623,0.492,0.82403237,sol_nn
624,0.496,0.8216253,sol_nn
625,0.5,0.8192106,sol_nn
626,0.504,0.8167877,sol_nn
627,0.508,0.8143572,sol_nn
628,0.512,0.81191945,sol_nn
629,0.516,0.80947435,sol_nn
630,0.52,0.80702174,sol_nn
631,0.524,0.80456245,sol_nn
632,0.528,0.8020964,sol_nn
633,0.532,0.7996239,sol_nn
634,0.536,0.79714507,sol_nn
635,0.54,0.79465985,sol_nn
636,0.544,0.7921687,sol_nn
637,0.548,0.7896714,sol_nn
638,0.552,0.7871685,sol_nn
639,0.556,0.78466,sol_nn
640,0.56,0.7821463,sol_nn
641,0.564,0.7796271,sol_nn
642,0.568,0.7771032,sol_nn
643,0.572,0.77457404,sol_nn
644,0.576,0.77204025,sol_nn
645,0.58,0.7695021,sol_nn
646,0.584,0.7669594,sol_nn
647,0.588,0.7644121,sol_nn
648,0.592,0.76186115,sol_nn
649,0.596,0.7593065,sol_nn
650,0.6,0.7567477,sol_nn
651,0.604,0.7541855,sol_nn
652,0.608,0.75161976,sol_nn
653,0.612,0.7490508,sol_nn
654,0.616,0.7464786,sol_nn
655,0.62,0.7439033,sol_nn
656,0.624,0.7413256,sol_nn
657,0.628,0.7387448,sol_nn
658,0.632,0.7361617,sol_nn
659,0.636,0.7335765,sol_nn
660,0.64,0.7309889,sol_nn
661,0.644,0.72839904,sol_nn
662,0.648,0.7258078,sol_nn
663,0.652,0.72321445,sol_nn
664,0.656,0.72061944,sol_nn
665,0.66,0.7180228,sol_nn
666,0.664,0.715425,sol_nn
667,0.668,0.7128263,sol_nn
668,0.672,0.71022636,sol_nn
669,0.676,0.70762557,sol_nn
670,0.68,0.7050239,sol_nn
671,0.684,0.7024219,sol_nn
672,0.688,0.69981945,sol_nn
673,0.692,0.6972164,sol_nn
674,0.696,0.69461334,sol_nn
675,0.7,0.69201046,sol_nn
676,0.704,0.6894072,sol_nn
677,0.708,0.6868046,sol_nn
678,0.712,0.68420213,sol_nn
679,0.716,0.68160033,sol_nn
680,0.72,0.6789992,sol_nn
681,0.724,0.6763989,sol_nn
682,0.728,0.6737992,sol_nn
683,0.732,0.6712008,sol_nn
684,0.736,0.6686035,sol_nn
685,0.74,0.6660072,sol_nn
686,0.744,0.6634127,sol_nn
687,0.748,0.66081965,sol_nn
688,0.752,0.6582282,sol_nn
689,0.756,0.6556386,sol_nn
690,0.76,0.6530507,sol_nn
691,0.764,0.65046495,sol_nn
692,0.768,0.6478817,sol_nn
693,0.772,0.6453004,sol_nn
694,0.776,0.64272153,sol_nn
695,0.78,0.6401453,sol_nn
696,0.784,0.6375716,sol_nn
697,0.788,0.6350008,sol_nn
698,0.792,0.63243276,sol_nn
699,0.796,0.62986743,sol_nn
700,0.8,0.6273052,sol_nn
701,0.804,0.6247463,sol_nn
702,0.808,0.62219095,sol_nn
703,0.812,0.6196388,sol_nn
704,0.816,0.6170901,sol_nn
705,0.82,0.6145451,sol_nn
706,0.824,0.61200386,sol_nn
707,0.828,0.60946643,sol_nn
708,0.832,0.60693276,sol_nn
709,0.836,0.6044033,sol_nn
710,0.84,0.6018779,sol_nn
711,0.844,0.599357,sol_nn
712,0.848,0.59684,sol_nn
713,0.852,0.5943274,sol_nn
714,0.856,0.5918194,sol_nn
715,0.86,0.58931607,sol_nn
716,0.864,0.5868171,sol_nn
717,0.868,0.5843235,sol_nn
718,0.872,0.58183396,sol_nn
719,0.876,0.5793498,sol_nn
720,0.88,0.5768706,sol_nn
721,0.884,0.5743966,sol_nn
722,0.888,0.57192767,sol_nn
723,0.892,0.56946385,sol_nn
724,0.896,0.5670057,sol_nn
725,0.9,0.5645526,sol_nn
726,0.904,0.56210524,sol_nn
727,0.908,0.5596631,sol_nn
728,0.912,0.55722713,sol_nn
729,0.916,0.55479616,sol_nn
730,0.92,0.5523714,sol_nn
731,0.924,0.5499521,sol_nn
732,0.928,0.5475389,sol_nn
733,0.932,0.5451316,sol_nn
734,0.936,0.5427305,sol_nn
735,0.94,0.54033524,sol_nn
736,0.944,0.53794587,sol_nn
737,0.948,0.53556305,sol_nn
738,0.952,0.53318655,sol_nn
739,0.956,0.5308159,sol_nn
740,0.96,0.5284516,sol_nn
741,0.964,0.5260937,sol_nn
742,0.968,0.5237424,sol_nn
743,0.972,0.5213974,sol_nn
744,0.976,0.5190592,sol_nn
745,0.98,0.51672673,sol_nn
746,0.984,0.51440156,sol_nn
747,0.988,0.5120829,sol_nn
748,0.992,0.5097705,sol_nn
749,0.996,0.50746536,sol_nn
750,1.0,0.5051664,sol_nn
751,1.004,0.5028745,sol_nn
752,1.008,0.500589,sol_nn
753,1.012,0.4983106,sol_nn
754,1.016,0.49603868,sol_nn
755,1.02,0.49377397,sol_nn
756,1.024,0.49151587,sol_nn
757,1.028,0.48926443,sol_nn
758,1.032,0.48702005,sol_nn
759,1.036,0.48478258,sol_nn
760,1.04,0.48255214,sol_nn
761,1.044,0.48032844,sol_nn
762,1.048,0.4781118,sol_nn
763,1.052,0.47590196,sol_nn
764,1.056,0.4736989,sol_nn
765,1.06,0.47150317,sol_nn
766,1.064,0.46931386,sol_nn
767,1.068,0.4671319,sol_nn
768,1.072,0.46495616,sol_nn
769,1.076,0.46278828,sol_nn
770,1.08,0.46062705,sol_nn
771,1.084,0.45847243,sol_nn
772,1.088,0.45632505,sol_nn
773,1.092,0.45418411,sol_nn
774,1.096,0.45205027,sol_nn
775,1.1,0.4499231,sol_nn
776,1.104,0.44780323,sol_nn
777,1.108,0.44568983,sol_nn
778,1.112,0.44358313,sol_nn
779,1.116,0.44148344,sol_nn
780,1.12,0.4393905,sol_nn
781,1.124,0.4373039,sol_nn
782,1.128,0.43522426,sol_nn
783,1.132,0.43315127,sol_nn
784,1.136,0.43108487,sol_nn
785,1.14,0.42902502,sol_nn
786,1.144,0.42697173,sol_nn
787,1.148,0.42492482,sol_nn
788,1.152,0.42288476,sol_nn
789,1.156,0.42085093,sol_nn
790,1.16,0.41882348,sol_nn
791,1.164,0.41680264,sol_nn
792,1.168,0.4147879,sol_nn
793,1.172,0.41277906,sol_nn
794,1.176,0.41077703,sol_nn
795,1.18,0.408781,sol_nn
796,1.184,0.40679115,sol_nn
797,1.188,0.4048073,sol_nn
798,1.192,0.4028294,sol_nn
799,1.196,0.40085745,sol_nn
800,1.2,0.39889136,sol_nn
801,1.204,0.39693117,sol_nn
802,1.208,0.3949769,sol_nn
803,1.212,0.39302808,sol_nn
804,1.216,0.39108518,sol_nn
805,1.22,0.38914782,sol_nn
806,1.224,0.38721567,sol_nn
807,1.228,0.38528952,sol_nn
808,1.232,0.38336852,sol_nn
809,1.236,0.38145292,sol_nn
810,1.24,0.37954253,sol_nn
811,1.244,0.37763727,sol_nn
812,1.248,0.375737,sol_nn
813,1.252,0.37384224,sol_nn
814,1.256,0.37195206,sol_nn
815,1.26,0.37006706,sol_nn
816,1.264,0.3681864,sol_nn
817,1.268,0.3663109,sol_nn
818,1.272,0.3644401,sol_nn
819,1.276,0.36257347,sol_nn
820,1.28,0.36071178,sol_nn
821,1.284,0.35885426,sol_nn
822,1.288,0.35700113,sol_nn
823,1.292,0.35515234,sol_nn
824,1.296,0.35330746,sol_nn
825,1.3,0.35146695,sol_nn
826,1.304,0.34963018,sol_nn
827,1.308,0.34779742,sol_nn
828,1.312,0.34596837,sol_nn
829,1.316,0.3441434,sol_nn
830,1.32,0.34232175,sol_nn
831,1.324,0.34050363,sol_nn
832,1.328,0.3386894,sol_nn
833,1.332,0.33687803,sol_nn
834,1.336,0.33506995,sol_nn
835,1.34,0.33326495,sol_nn
836,1.344,0.3314634,sol_nn
837,1.348,0.3296646,sol_nn
838,1.352,0.3278689,sol_nn
839,1.356,0.3260756,sol_nn
840,1.36,0.32428515,sol_nn
841,1.364,0.3224975,sol_nn
842,1.368,0.320712,sol_nn
843,1.372,0.3189292,sol_nn
844,1.376,0.31714877,sol_nn
845,1.38,0.31537008,sol_nn
846,1.384,0.31359372,sol_nn
847,1.388,0.3118192,sol_nn
848,1.392,0.31004682,sol_nn
849,1.396,0.308276,sol_nn
850,1.4,0.3065069,sol_nn
851,1.404,0.3047395,sol_nn
852,1.408,0.3029735,sol_nn
853,1.412,0.30120885,sol_nn
854,1.416,0.29944524,sol_nn
855,1.42,0.29768345,sol_nn
856,1.424,0.2959218,sol_nn
857,1.428,0.29416165,sol_nn
858,1.432,0.29240203,sol_nn
859,1.436,0.2906435,sol_nn
860,1.44,0.28888512,sol_nn
861,1.444,0.28712758,sol_nn
862,1.448,0.28537035,sol_nn
863,1.452,0.28361335,sol_nn
864,1.456,0.2818567,sol_nn
865,1.46,0.28010023,sol_nn
866,1.464,0.27834335,sol_nn
867,1.468,0.27658638,sol_nn
868,1.472,0.2748297,sol_nn
869,1.476,0.2730721,sol_nn
870,1.48,0.27131438,sol_nn
871,1.484,0.26955596,sol_nn
872,1.488,0.2677967,sol_nn
873,1.492,0.266037,sol_nn
874,1.496,0.2642761,sol_nn
875,1.5,0.26251435,sol_nn
876,1.504,0.26075143,sol_nn
877,1.508,0.25898713,sol_nn
878,1.512,0.2572217,sol_nn
879,1.516,0.25545484,sol_nn
880,1.52,0.25368628,sol_nn
881,1.524,0.25191614,sol_nn
882,1.528,0.25014406,sol_nn
883,1.532,0.24837036,sol_nn
884,1.536,0.24659449,sol_nn
885,1.54,0.24481654,sol_nn
886,1.544,0.24303657,sol_nn
887,1.548,0.24125406,sol_nn
888,1.552,0.23946887,sol_nn
889,1.556,0.2376816,sol_nn
890,1.56,0.23589158,sol_nn
891,1.564,0.23409888,sol_nn
892,1.568,0.23230335,sol_nn
893,1.572,0.23050438,sol_nn
894,1.576,0.22870281,sol_nn
895,1.58,0.22689775,sol_nn
896,1.584,0.22508949,sol_nn
897,1.588,0.223278,sol_nn
898,1.592,0.22146307,sol_nn
899,1.596,0.2196441,sol_nn
900,1.6,0.21782172,sol_nn
901,1.604,0.2159954,sol_nn
902,1.608,0.21416497,sol_nn
903,1.612,0.21233092,sol_nn
904,1.616,0.21049252,sol_nn
905,1.62,0.20864978,sol_nn
906,1.624,0.2068026,sol_nn
907,1.628,0.20495112,sol_nn
908,1.632,0.20309487,sol_nn
909,1.636,0.20123425,sol_nn
910,1.64,0.19936848,sol_nn
911,1.644,0.19749846,sol_nn
912,1.648,0.19562298,sol_nn
913,1.652,0.1937424,sol_nn
914,1.656,0.1918568,sol_nn
915,1.66,0.1899657,sol_nn
916,1.664,0.18806948,sol_nn
917,1.668,0.18616766,sol_nn
918,1.672,0.1842601,sol_nn
919,1.676,0.18234685,sol_nn
920,1.68,0.18042791,sol_nn
921,1.684,0.17850311,sol_nn
922,1.688,0.17657226,sol_nn
923,1.692,0.17463534,sol_nn
924,1.696,0.17269231,sol_nn
925,1.7,0.17074266,sol_nn
926,1.704,0.16878685,sol_nn
927,1.708,0.16682461,sol_nn
928,1.712,0.16485551,sol_nn
929,1.716,0.16288006,sol_nn
930,1.72,0.16089775,sol_nn
931,1.724,0.15890834,sol_nn
932,1.728,0.1569121,sol_nn
933,1.732,0.1549091,sol_nn
934,1.736,0.15289834,sol_nn
935,1.74,0.1508806,sol_nn
936,1.744,0.1488556,sol_nn
937,1.748,0.1468229,sol_nn
938,1.752,0.14478289,sol_nn
939,1.756,0.142735,sol_nn
940,1.76,0.14067966,sol_nn
941,1.764,0.13861647,sol_nn
942,1.768,0.13654535,sol_nn
943,1.772,0.13446596,sol_nn
944,1.776,0.13237895,sol_nn
945,1.78,0.13028367,sol_nn
946,1.784,0.12817977,sol_nn
947,1.788,0.12606765,sol_nn
948,1.792,0.12394735,sol_nn
949,1.796,0.121817976,sol_nn
950,1.8,0.11968046,sol_nn
951,1.804,0.11753415,sol_nn
952,1.808,0.11537875,sol_nn
953,1.812,0.11321501,sol_nn
954,1.816,0.11104201,sol_nn
955,1.82,0.10885982,sol_nn
956,1.824,0.106668815,sol_nn
957,1.828,0.10446808,sol_nn
958,1.832,0.102258675,sol_nn
959,1.836,0.10003945,sol_nn
960,1.84,0.09781079,sol_nn
961,1.844,0.095572874,sol_nn
962,1.848,0.09332504,sol_nn
963,1.852,0.09106772,sol_nn
964,1.856,0.0888004,sol_nn
965,1.86,0.08652331,sol_nn
966,1.864,0.08423643,sol_nn
967,1.868,0.08193907,sol_nn
968,1.872,0.079632014,sol_nn
969,1.876,0.077314615,sol_nn
970,1.88,0.074987136,sol_nn
971,1.884,0.07264904,sol_nn
972,1.888,0.070300676,sol_nn
973,1.892,0.067941606,sol_nn
974,1.896,0.06557253,sol_nn
975,1.9,0.06319247,sol_nn
976,1.904,0.06080165,sol_nn
977,1.908,0.058400158,sol_nn
978,1.912,0.05598768,sol_nn
979,1.916,0.053564213,sol_nn
980,1.92,0.05112993,sol_nn
981,1.924,0.048684344,sol_nn
982,1.928,0.04622782,sol_nn
983,1.932,0.043760046,sol_nn
984,1.936,0.04128102,sol_nn
985,1.94,0.038790587,sol_nn
986,1.944,0.03628862,sol_nn
987,1.948,0.03377556,sol_nn
988,1.952,0.031250313,sol_nn
989,1.956,0.028713817,sol_nn
990,1.96,0.026165785,sol_nn
991,1.964,0.023605878,sol_nn
992,1.968,0.021033969,sol_nn
993,1.972,0.018450154,sol_nn
994,1.976,0.015854763,sol_nn
995,1.98,0.013246905,sol_nn
996,1.984,0.010627219,sol_nn
997,1.988,0.007995352,sol_nn
998,1.992,0.005351255,sol_nn
999,1.996,0.0026946757,sol_nn
1000,2.0,2.6041176e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_10000/test_nn.csv <==
,X_x,value,name
0,-2.0,5.7403464e-05,test_nn
1,-1.996,0.002065423,test_nn
2,-1.992,0.0040782765,test_nn
3,-1.988,0.006095861,test_nn
4,-1.984,0.008117858,test_nn
5,-1.98,0.010144649,test_nn
6,-1.976,0.012175616,test_nn
7,-1.972,0.0142112225,test_nn
8,-1.968,0.016250582,test_nn
9,-1.964,0.018294558,test_nn
10,-1.96,0.020342696,test_nn
11,-1.956,0.022394903,test_nn
12,-1.952,0.0244509,test_nn
13,-1.948,0.026510928,test_nn
14,-1.944,0.028574677,test_nn
15,-1.94,0.030642083,test_nn
16,-1.936,0.032713432,test_nn
17,-1.932,0.034788176,test_nn
18,-1.928,0.03686646,test_nn
19,-1.924,0.038948026,test_nn
20,-1.92,0.041033246,test_nn
21,-1.916,0.04312137,test_nn
22,-1.912,0.04521299,test_nn
23,-1.908,0.047307547,test_nn
24,-1.904,0.049405087,test_nn
25,-1.9,0.05150586,test_nn
26,-1.896,0.053609412,test_nn
27,-1.892,0.055715706,test_nn
28,-1.888,0.05782475,test_nn
29,-1.884,0.059936464,test_nn
30,-1.88,0.06205066,test_nn
31,-1.876,0.06416767,test_nn
32,-1.872,0.06628695,test_nn
33,-1.868,0.06840852,test_nn
34,-1.864,0.070532516,test_nn
35,-1.86,0.07265872,test_nn
36,-1.856,0.0747872,test_nn
37,-1.852,0.07691738,test_nn
38,-1.848,0.07904989,test_nn
39,-1.844,0.081184186,test_nn
40,-1.84,0.08332038,test_nn
41,-1.836,0.08545837,test_nn
42,-1.832,0.08759816,test_nn
43,-1.828,0.089739755,test_nn
44,-1.824,0.09188275,test_nn
45,-1.82,0.09402717,test_nn
46,-1.816,0.09617314,test_nn
47,-1.812,0.098320596,test_nn
48,-1.808,0.10046902,test_nn
49,-1.804,0.10261909,test_nn
50,-1.8,0.104770124,test_nn
51,-1.796,0.10692227,test_nn
52,-1.792,0.10907543,test_nn
53,-1.788,0.111229874,test_nn
54,-1.784,0.11338495,test_nn
55,-1.78,0.11554079,test_nn
56,-1.776,0.117697746,test_nn
57,-1.772,0.11985509,test_nn
58,-1.768,0.12201335,test_nn
59,-1.764,0.12417209,test_nn
60,-1.76,0.1263315,test_nn
61,-1.756,0.1284911,test_nn
62,-1.752,0.13065127,test_nn
63,-1.748,0.13281175,test_nn
64,-1.744,0.13497263,test_nn
65,-1.74,0.13713366,test_nn
66,-1.736,0.13929492,test_nn
67,-1.732,0.14145619,test_nn
68,-1.728,0.14361756,test_nn
69,-1.724,0.14577894,test_nn
70,-1.72,0.14794004,test_nn
71,-1.716,0.15010148,test_nn
72,-1.712,0.15226237,test_nn
73,-1.708,0.15442336,test_nn
74,-1.704,0.15658358,test_nn
75,-1.7,0.15874371,test_nn
76,-1.696,0.16090348,test_nn
77,-1.692,0.163063,test_nn
78,-1.688,0.16522166,test_nn
79,-1.684,0.1673796,test_nn
80,-1.68,0.16953753,test_nn
81,-1.676,0.17169447,test_nn
82,-1.672,0.17385069,test_nn
83,-1.668,0.17600621,test_nn
84,-1.664,0.17816083,test_nn
85,-1.66,0.18031469,test_nn
86,-1.656,0.18246734,test_nn
87,-1.652,0.18461953,test_nn
88,-1.648,0.1867703,test_nn
89,-1.644,0.18892053,test_nn
90,-1.64,0.19106945,test_nn
91,-1.636,0.193217,test_nn
92,-1.632,0.19536358,test_nn
93,-1.628,0.19750893,test_nn
94,-1.624,0.19965315,test_nn
95,-1.62,0.20179576,test_nn
96,-1.616,0.20393714,test_nn
97,-1.612,0.20607711,test_nn
98,-1.608,0.20821571,test_nn
99,-1.604,0.2103529,test_nn
100,-1.6,0.21248871,test_nn
101,-1.596,0.21462284,test_nn
102,-1.592,0.21675526,test_nn
103,-1.588,0.21888627,test_nn
104,-1.584,0.22101566,test_nn
105,-1.58,0.22314313,test_nn
106,-1.576,0.22526893,test_nn
107,-1.572,0.2273932,test_nn
108,-1.568,0.22951543,test_nn
109,-1.564,0.23163608,test_nn
110,-1.56,0.23375507,test_nn
111,-1.556,0.23587191,test_nn
112,-1.552,0.23798656,test_nn
113,-1.548,0.24009982,test_nn
114,-1.544,0.24221069,test_nn
115,-1.54,0.2443199,test_nn
116,-1.536,0.24642706,test_nn
117,-1.532,0.24853206,test_nn
118,-1.528,0.2506351,test_nn
119,-1.524,0.25273615,test_nn
120,-1.52,0.25483498,test_nn
121,-1.516,0.25693184,test_nn
122,-1.512,0.25902647,test_nn
123,-1.508,0.26111886,test_nn
124,-1.504,0.26320925,test_nn
125,-1.5,0.26529738,test_nn
126,-1.496,0.2673832,test_nn
127,-1.492,0.26946718,test_nn
128,-1.488,0.27154857,test_nn
129,-1.484,0.27362788,test_nn
130,-1.48,0.27570468,test_nn
131,-1.476,0.27777982,test_nn
132,-1.472,0.27985215,test_nn
133,-1.468,0.28192225,test_nn
134,-1.464,0.28399026,test_nn
135,-1.46,0.28605586,test_nn
136,-1.456,0.28811932,test_nn
137,-1.452,0.2901802,test_nn
138,-1.448,0.29223895,test_nn
139,-1.444,0.29429537,test_nn
140,-1.44,0.29634944,test_nn
141,-1.436,0.29840115,test_nn
142,-1.432,0.30045053,test_nn
143,-1.428,0.30249766,test_nn
144,-1.424,0.30454245,test_nn
145,-1.42,0.30658513,test_nn
146,-1.416,0.3086252,test_nn
147,-1.412,0.31066304,test_nn
148,-1.408,0.31269848,test_nn
149,-1.404,0.3147322,test_nn
150,-1.4,0.31676292,test_nn
151,-1.396,0.31879163,test_nn
152,-1.392,0.32081836,test_nn
153,-1.388,0.32284266,test_nn
154,-1.384,0.32486483,test_nn
155,-1.38,0.32688463,test_nn
156,-1.376,0.32890224,test_nn
157,-1.372,0.3309178,test_nn
158,-1.368,0.33293113,test_nn
159,-1.364,0.33494192,test_nn
160,-1.36,0.33695102,test_nn
161,-1.356,0.338958,test_nn
162,-1.352,0.34096283,test_nn
163,-1.348,0.34296542,test_nn
164,-1.344,0.3449663,test_nn
165,-1.34,0.34696501,test_nn
166,-1.336,0.3489619,test_nn
167,-1.332,0.35095665,test_nn
168,-1.328,0.35294953,test_nn
169,-1.324,0.35494035,test_nn
170,-1.32,0.3569298,test_nn
171,-1.316,0.35891718,test_nn
172,-1.312,0.3609026,test_nn
173,-1.308,0.36288655,test_nn
174,-1.304,0.36486852,test_nn
175,-1.3,0.36684874,test_nn
176,-1.296,0.36882734,test_nn
177,-1.292,0.37080443,test_nn
178,-1.288,0.37278,test_nn
179,-1.284,0.37475413,test_nn
180,-1.28,0.37672642,test_nn
181,-1.276,0.37869745,test_nn
182,-1.272,0.3806674,test_nn
183,-1.268,0.38263547,test_nn
184,-1.264,0.38460267,test_nn
185,-1.26,0.38656822,test_nn
186,-1.256,0.38853312,test_nn
187,-1.252,0.3904965,test_nn
188,-1.248,0.3924587,test_nn
189,-1.244,0.39441964,test_nn
190,-1.24,0.3963802,test_nn
191,-1.236,0.39833936,test_nn
192,-1.232,0.40029806,test_nn
193,-1.228,0.40225556,test_nn
194,-1.224,0.4042122,test_nn
195,-1.22,0.40616846,test_nn
196,-1.216,0.4081241,test_nn
197,-1.212,0.41007918,test_nn
198,-1.208,0.41203326,test_nn
199,-1.204,0.41398746,test_nn
200,-1.2,0.41594085,test_nn
201,-1.196,0.41789395,test_nn
202,-1.192,0.41984665,test_nn
203,-1.188,0.42179978,test_nn
204,-1.184,0.4237519,test_nn
205,-1.18,0.42570463,test_nn
206,-1.176,0.42765686,test_nn
207,-1.172,0.42960972,test_nn
208,-1.168,0.4315623,test_nn
209,-1.164,0.43351525,test_nn
210,-1.16,0.4354685,test_nn
211,-1.156,0.43742204,test_nn
212,-1.152,0.4393766,test_nn
213,-1.148,0.44133085,test_nn
214,-1.144,0.44328547,test_nn
215,-1.14,0.44524163,test_nn
216,-1.136,0.4471984,test_nn
217,-1.132,0.4491557,test_nn
218,-1.128,0.45111394,test_nn
219,-1.124,0.45307302,test_nn
220,-1.12,0.45503342,test_nn
221,-1.116,0.4569948,test_nn
222,-1.112,0.45895773,test_nn
223,-1.108,0.46092153,test_nn
224,-1.104,0.4628871,test_nn
225,-1.1,0.46485388,test_nn
226,-1.096,0.4668221,test_nn
227,-1.092,0.4687922,test_nn
228,-1.088,0.4707635,test_nn
229,-1.084,0.47273737,test_nn
230,-1.08,0.4747124,test_nn
231,-1.076,0.47669002,test_nn
232,-1.072,0.47866964,test_nn
233,-1.068,0.48065114,test_nn
234,-1.064,0.48263508,test_nn
235,-1.06,0.4846209,test_nn
236,-1.056,0.48660964,test_nn
237,-1.052,0.4886001,test_nn
238,-1.048,0.4905941,test_nn
239,-1.044,0.4925902,test_nn
240,-1.04,0.49458903,test_nn
241,-1.036,0.49659088,test_nn
242,-1.032,0.49859548,test_nn
243,-1.028,0.5006031,test_nn
244,-1.024,0.50261384,test_nn
245,-1.02,0.5046274,test_nn
246,-1.016,0.50664485,test_nn
247,-1.012,0.5086651,test_nn
248,-1.008,0.51068926,test_nn
249,-1.004,0.5127164,test_nn
250,-1.0,0.51474726,test_nn
251,-0.996,0.51678216,test_nn
252,-0.992,0.5188204,test_nn
253,-0.988,0.52086264,test_nn
254,-0.984,0.52290845,test_nn
255,-0.98,0.52495855,test_nn
256,-0.976,0.52701265,test_nn
257,-0.972,0.5290712,test_nn
258,-0.968,0.5311334,test_nn
259,-0.964,0.5332001,test_nn
260,-0.96,0.5352713,test_nn
261,-0.956,0.53734696,test_nn
262,-0.952,0.5394269,test_nn
263,-0.948,0.54151136,test_nn
264,-0.944,0.54360086,test_nn
265,-0.94,0.545695,test_nn
266,-0.936,0.5477936,test_nn
267,-0.932,0.5498976,test_nn
268,-0.928,0.5520063,test_nn
269,-0.924,0.5541197,test_nn
270,-0.92,0.5562383,test_nn
271,-0.916,0.5583621,test_nn
272,-0.912,0.56049156,test_nn
273,-0.908,0.56262535,test_nn
274,-0.904,0.56476486,test_nn
275,-0.9,0.5669104,test_nn
276,-0.896,0.56905997,test_nn
277,-0.892,0.57121587,test_nn
278,-0.888,0.5733772,test_nn
279,-0.884,0.5755441,test_nn
280,-0.88,0.57771605,test_nn
281,-0.876,0.57989436,test_nn
282,-0.872,0.58207804,test_nn
283,-0.868,0.5842674,test_nn
284,-0.864,0.5864623,test_nn
285,-0.86,0.5886637,test_nn
286,-0.856,0.5908699,test_nn
287,-0.852,0.59308285,test_nn
288,-0.848,0.5953013,test_nn
289,-0.844,0.5975256,test_nn
290,-0.84,0.59975564,test_nn
291,-0.836,0.6019922,test_nn
292,-0.832,0.6042344,test_nn
293,-0.828,0.6064825,test_nn
294,-0.824,0.6087371,test_nn
295,-0.82,0.61099684,test_nn
296,-0.816,0.613263,test_nn
297,-0.812,0.61553526,test_nn
298,-0.808,0.6178135,test_nn
299,-0.804,0.62009776,test_nn
300,-0.8,0.6223878,test_nn
301,-0.796,0.6246838,test_nn
302,-0.792,0.62698597,test_nn
303,-0.788,0.62929416,test_nn
304,-0.784,0.63160837,test_nn
305,-0.78,0.6339278,test_nn
306,-0.776,0.63625365,test_nn
307,-0.772,0.63858557,test_nn
308,-0.768,0.64092267,test_nn
309,-0.764,0.6432661,test_nn
310,-0.76,0.6456151,test_nn
311,-0.756,0.6479699,test_nn
312,-0.752,0.6503307,test_nn
313,-0.748,0.65269625,test_nn
314,-0.744,0.65506834,test_nn
315,-0.74,0.65744513,test_nn
316,-0.736,0.6598278,test_nn
317,-0.732,0.66221553,test_nn
318,-0.728,0.664609,test_nn
319,-0.724,0.6670074,test_nn
320,-0.72,0.6694109,test_nn
321,-0.716,0.67182004,test_nn
322,-0.712,0.67423344,test_nn
323,-0.708,0.67665184,test_nn
324,-0.704,0.67907554,test_nn
325,-0.7,0.6815038,test_nn
326,-0.696,0.6839365,test_nn
327,-0.692,0.68637407,test_nn
328,-0.688,0.68881583,test_nn
329,-0.684,0.6912619,test_nn
330,-0.68,0.69371253,test_nn
331,-0.676,0.6961668,test_nn
332,-0.672,0.6986252,test_nn
333,-0.668,0.70108736,test_nn
334,-0.664,0.7035534,test_nn
335,-0.66,0.7060234,test_nn
336,-0.656,0.70849586,test_nn
337,-0.652,0.71097183,test_nn
338,-0.648,0.7134516,test_nn
339,-0.644,0.7159342,test_nn
340,-0.64,0.7184197,test_nn
341,-0.636,0.72090745,test_nn
342,-0.632,0.72339815,test_nn
343,-0.628,0.7258908,test_nn
344,-0.624,0.728386,test_nn
345,-0.62,0.73088324,test_nn
346,-0.616,0.733382,test_nn
347,-0.612,0.7358831,test_nn
348,-0.608,0.73838544,test_nn
349,-0.604,0.74088866,test_nn
350,-0.6,0.74339336,test_nn
351,-0.596,0.7458991,test_nn
352,-0.592,0.7484056,test_nn
353,-0.588,0.75091255,test_nn
354,-0.584,0.7534199,test_nn
355,-0.58,0.75592744,test_nn
356,-0.576,0.7584348,test_nn
357,-0.572,0.7609418,test_nn
358,-0.568,0.76344866,test_nn
359,-0.564,0.7659545,test_nn
360,-0.56,0.7684597,test_nn
361,-0.556,0.7709633,test_nn
362,-0.552,0.7734659,test_nn
363,-0.548,0.77596664,test_nn
364,-0.544,0.7784654,test_nn
365,-0.54,0.78096265,test_nn
366,-0.536,0.78345716,test_nn
367,-0.532,0.785949,test_nn
368,-0.528,0.78843796,test_nn
369,-0.524,0.7909245,test_nn
370,-0.52,0.7934071,test_nn
371,-0.516,0.79588664,test_nn
372,-0.512,0.79836184,test_nn
373,-0.508,0.8008331,test_nn
374,-0.504,0.8033005,test_nn
375,-0.5,0.80576277,test_nn
376,-0.496,0.80822027,test_nn
377,-0.492,0.8106734,test_nn
378,-0.488,0.81312037,test_nn
379,-0.484,0.8155613,test_nn
380,-0.48,0.81799734,test_nn
381,-0.476,0.8204272,test_nn
382,-0.472,0.8228499,test_nn
383,-0.468,0.8252658,test_nn
384,-0.464,0.82767516,test_nn
385,-0.46,0.8300767,test_nn
386,-0.456,0.83247155,test_nn
387,-0.452,0.83485806,test_nn
388,-0.448,0.83723646,test_nn
389,-0.444,0.83960664,test_nn
390,-0.44,0.84196794,test_nn
391,-0.436,0.8443202,test_nn
392,-0.432,0.8466633,test_nn
393,-0.428,0.8489969,test_nn
394,-0.424,0.851321,test_nn
395,-0.42,0.85363466,test_nn
396,-0.416,0.8559381,test_nn
397,-0.412,0.85823077,test_nn
398,-0.408,0.86051244,test_nn
399,-0.404,0.8627834,test_nn
400,-0.4,0.86504215,test_nn
401,-0.396,0.867289,test_nn
402,-0.392,0.86952454,test_nn
403,-0.388,0.8717474,test_nn
404,-0.384,0.8739575,test_nn
405,-0.38,0.87615454,test_nn
406,-0.376,0.8783387,test_nn
407,-0.372,0.88050914,test_nn
408,-0.368,0.882666,test_nn
409,-0.364,0.884809,test_nn
410,-0.36,0.88693714,test_nn
411,-0.356,0.8890509,test_nn
412,-0.352,0.89114964,test_nn
413,-0.348,0.89323336,test_nn
414,-0.344,0.89530176,test_nn
415,-0.34,0.8973541,test_nn
416,-0.336,0.8993912,test_nn
417,-0.332,0.9014111,test_nn
418,-0.328,0.9034146,test_nn
419,-0.324,0.9054022,test_nn
420,-0.32,0.90737206,test_nn
421,-0.316,0.90932494,test_nn
422,-0.312,0.9112602,test_nn
423,-0.308,0.9131773,test_nn
424,-0.304,0.9150767,test_nn
425,-0.3,0.9169575,test_nn
426,-0.296,0.9188204,test_nn
427,-0.292,0.9206638,test_nn
428,-0.288,0.9224886,test_nn
429,-0.284,0.9242937,test_nn
430,-0.28,0.9260791,test_nn
431,-0.276,0.9278451,test_nn
432,-0.272,0.92959094,test_nn
433,-0.268,0.9313167,test_nn
434,-0.264,0.9330218,test_nn
435,-0.26,0.93470573,test_nn
436,-0.256,0.93636954,test_nn
437,-0.252,0.9380118,test_nn
438,-0.248,0.93963325,test_nn
439,-0.244,0.94123185,test_nn
440,-0.24,0.94280964,test_nn
441,-0.236,0.944365,test_nn
442,-0.232,0.9458984,test_nn
443,-0.228,0.9474095,test_nn
444,-0.224,0.94889766,test_nn
445,-0.22,0.950363,test_nn
446,-0.216,0.9518055,test_nn
447,-0.212,0.9532248,test_nn
448,-0.208,0.9546207,test_nn
449,-0.204,0.9559931,test_nn
450,-0.2,0.95734173,test_nn
451,-0.196,0.95866686,test_nn
452,-0.192,0.9599673,test_nn
453,-0.188,0.9612437,test_nn
454,-0.184,0.9624958,test_nn
455,-0.18,0.9637234,test_nn
456,-0.176,0.9649262,test_nn
457,-0.172,0.96610403,test_nn
458,-0.168,0.9672572,test_nn
459,-0.164,0.9683851,test_nn
460,-0.16,0.9694874,test_nn
461,-0.156,0.9705647,test_nn
462,-0.152,0.97161645,test_nn
463,-0.148,0.9726423,test_nn
464,-0.144,0.97364265,test_nn
465,-0.14,0.9746166,test_nn
466,-0.136,0.97556543,test_nn
467,-0.132,0.97648734,test_nn
468,-0.128,0.97738343,test_nn
469,-0.124,0.97825295,test_nn
470,-0.12,0.9790965,test_nn
471,-0.116,0.97991306,test_nn
472,-0.112,0.98070323,test_nn
473,-0.108,0.98146707,test_nn
474,-0.104,0.9822036,test_nn
475,-0.1,0.9829134,test_nn
476,-0.096,0.9835968,test_nn
477,-0.092,0.9842528,test_nn
478,-0.088,0.984882,test_nn
479,-0.084,0.985484,test_nn
480,-0.08,0.9860589,test_nn
481,-0.076,0.9866064,test_nn
482,-0.072,0.98712724,test_nn
483,-0.068,0.98762006,test_nn
484,-0.064,0.98808634,test_nn
485,-0.06,0.988525,test_nn
486,-0.056,0.98893625,test_nn
487,-0.052,0.98932046,test_nn
488,-0.048,0.98967683,test_nn
489,-0.044,0.9900061,test_nn
490,-0.04,0.9903079,test_nn
491,-0.036,0.9905823,test_nn
492,-0.032,0.9908294,test_nn
493,-0.028,0.9910483,test_nn
494,-0.024,0.991241,test_nn
495,-0.02,0.9914056,test_nn
496,-0.016,0.9915426,test_nn
497,-0.012,0.9916532,test_nn
498,-0.008,0.99173576,test_nn
499,-0.004,0.9917908,test_nn
500,0.0,0.9918191,test_nn
501,0.004,0.99182004,test_nn
502,0.008,0.99179405,test_nn
503,0.012,0.9917406,test_nn
504,0.016,0.9916597,test_nn
505,0.02,0.99155253,test_nn
506,0.024,0.99141747,test_nn
507,0.028,0.9912558,test_nn
508,0.032,0.99106777,test_nn
509,0.036,0.99085236,test_nn
510,0.04,0.9906105,test_nn
511,0.044,0.9903416,test_nn
512,0.048,0.9900464,test_nn
513,0.052,0.98972493,test_nn
514,0.056,0.98937625,test_nn
515,0.06,0.9890019,test_nn
516,0.064,0.98860145,test_nn
517,0.068,0.98817426,test_nn
518,0.072,0.98772097,test_nn
519,0.076,0.9872418,test_nn
520,0.08,0.98673713,test_nn
521,0.084,0.9862067,test_nn
522,0.088,0.9856501,test_nn
523,0.092,0.98506844,test_nn
524,0.096,0.9844616,test_nn
525,0.1,0.9838284,test_nn
526,0.104,0.9831708,test_nn
527,0.108,0.9824879,test_nn
528,0.112,0.9817802,test_nn
529,0.116,0.9810473,test_nn
530,0.12,0.98029035,test_nn
531,0.124,0.9795084,test_nn
532,0.128,0.97870237,test_nn
533,0.132,0.97787154,test_nn
534,0.136,0.9770169,test_nn
535,0.14,0.97613835,test_nn
536,0.144,0.9752356,test_nn
537,0.148,0.9743098,test_nn
538,0.152,0.9733592,test_nn
539,0.156,0.97238654,test_nn
540,0.16,0.97138995,test_nn
541,0.164,0.97037035,test_nn
542,0.168,0.96932757,test_nn
543,0.172,0.96826243,test_nn
544,0.176,0.9671746,test_nn
545,0.18,0.9660641,test_nn
546,0.184,0.9649313,test_nn
547,0.188,0.9637768,test_nn
548,0.192,0.96259993,test_nn
549,0.196,0.96140134,test_nn
550,0.2,0.96018124,test_nn
551,0.204,0.9589395,test_nn
552,0.208,0.9576764,test_nn
553,0.212,0.9563925,test_nn
554,0.216,0.9550876,test_nn
555,0.22,0.95376134,test_nn
556,0.224,0.952415,test_nn
557,0.228,0.951048,test_nn
558,0.232,0.94966125,test_nn
559,0.236,0.9482543,test_nn
560,0.24,0.94682705,test_nn
561,0.244,0.94538015,test_nn
562,0.248,0.94391435,test_nn
563,0.252,0.94242835,test_nn
564,0.256,0.94092405,test_nn
565,0.26,0.9394005,test_nn
566,0.264,0.9378581,test_nn
567,0.268,0.9362972,test_nn
568,0.272,0.9347177,test_nn
569,0.276,0.93312013,test_nn
570,0.28,0.9315041,test_nn
571,0.284,0.9298705,test_nn
572,0.288,0.92821944,test_nn
573,0.292,0.92655075,test_nn
574,0.296,0.92486495,test_nn
575,0.3,0.9231617,test_nn
576,0.304,0.9214413,test_nn
577,0.308,0.9197044,test_nn
578,0.312,0.91795164,test_nn
579,0.316,0.9161816,test_nn
580,0.32,0.91439587,test_nn
581,0.324,0.912594,test_nn
582,0.328,0.9107768,test_nn
583,0.332,0.9089438,test_nn
584,0.336,0.90709484,test_nn
585,0.34,0.90523094,test_nn
586,0.344,0.9033518,test_nn
587,0.348,0.901458,test_nn
588,0.352,0.89954996,test_nn
589,0.356,0.8976268,test_nn
590,0.36,0.89568937,test_nn
591,0.364,0.89373845,test_nn
592,0.368,0.89177287,test_nn
593,0.372,0.8897937,test_nn
594,0.376,0.88780147,test_nn
595,0.38,0.8857954,test_nn
596,0.384,0.88377637,test_nn
597,0.388,0.88174415,test_nn
598,0.392,0.8796989,test_nn
599,0.396,0.8776411,test_nn
600,0.4,0.8755706,test_nn
601,0.404,0.87348866,test_nn
602,0.408,0.8713943,test_nn
603,0.412,0.8692876,test_nn
604,0.416,0.8671693,test_nn
605,0.42,0.86503947,test_nn
606,0.424,0.8628983,test_nn
607,0.428,0.860746,test_nn
608,0.432,0.8585829,test_nn
609,0.436,0.8564081,test_nn
610,0.44,0.85422313,test_nn
611,0.444,0.8520274,test_nn
612,0.448,0.84982175,test_nn
613,0.452,0.84760547,test_nn
614,0.456,0.8453803,test_nn
615,0.46,0.843144,test_nn
616,0.464,0.8408989,test_nn
617,0.468,0.83864397,test_nn
618,0.472,0.8363796,test_nn
619,0.476,0.8341062,test_nn
620,0.48,0.8318241,test_nn
621,0.484,0.8295325,test_nn
622,0.488,0.82723343,test_nn
623,0.492,0.82492495,test_nn
624,0.496,0.8226085,test_nn
625,0.5,0.82028407,test_nn
626,0.504,0.8179512,test_nn
627,0.508,0.81561136,test_nn
628,0.512,0.81326306,test_nn
629,0.516,0.81090784,test_nn
630,0.52,0.8085449,test_nn
631,0.524,0.8061752,test_nn
632,0.528,0.8037981,test_nn
633,0.532,0.8014146,test_nn
634,0.536,0.79902416,test_nn
635,0.54,0.7966276,test_nn
636,0.544,0.79422444,test_nn
637,0.548,0.79181504,test_nn
638,0.552,0.78939974,test_nn
639,0.556,0.7869783,test_nn
640,0.56,0.7845517,test_nn
641,0.564,0.78211874,test_nn
642,0.568,0.77968115,test_nn
643,0.572,0.77723795,test_nn
644,0.576,0.7747899,test_nn
645,0.58,0.7723364,test_nn
646,0.584,0.7698786,test_nn
647,0.588,0.7674161,test_nn
648,0.592,0.7649489,test_nn
649,0.596,0.7624778,test_nn
650,0.6,0.76000214,test_nn
651,0.604,0.7575225,test_nn
652,0.608,0.7550386,test_nn
653,0.612,0.75255156,test_nn
654,0.616,0.75006086,test_nn
655,0.62,0.7475666,test_nn
656,0.624,0.7450689,test_nn
657,0.628,0.74256796,test_nn
658,0.632,0.7400644,test_nn
659,0.636,0.7375578,test_nn
660,0.64,0.73504865,test_nn
661,0.644,0.7325366,test_nn
662,0.648,0.7300222,test_nn
663,0.652,0.7275053,test_nn
664,0.656,0.7249867,test_nn
665,0.66,0.7224656,test_nn
666,0.664,0.7199433,test_nn
667,0.668,0.71741843,test_nn
668,0.672,0.71489257,test_nn
669,0.676,0.71236527,test_nn
670,0.68,0.70983595,test_nn
671,0.684,0.707306,test_nn
672,0.688,0.7047751,test_nn
673,0.692,0.7022429,test_nn
674,0.696,0.69970995,test_nn
675,0.7,0.69717664,test_nn
676,0.704,0.69464236,test_nn
677,0.708,0.69210786,test_nn
678,0.712,0.6895729,test_nn
679,0.716,0.6870384,test_nn
680,0.72,0.68450356,test_nn
681,0.724,0.68196857,test_nn
682,0.728,0.67943436,test_nn
683,0.732,0.6769001,test_nn
684,0.736,0.67436635,test_nn
685,0.74,0.67183316,test_nn
686,0.744,0.669301,test_nn
687,0.748,0.6667691,test_nn
688,0.752,0.6642386,test_nn
689,0.756,0.66170955,test_nn
690,0.76,0.65918094,test_nn
691,0.764,0.65665436,test_nn
692,0.768,0.65412897,test_nn
693,0.772,0.651605,test_nn
694,0.776,0.6490831,test_nn
695,0.78,0.6465626,test_nn
696,0.784,0.64404404,test_nn
697,0.788,0.64152765,test_nn
698,0.792,0.63901347,test_nn
699,0.796,0.6365011,test_nn
700,0.8,0.63399136,test_nn
701,0.804,0.63148403,test_nn
702,0.808,0.6289795,test_nn
703,0.812,0.62647754,test_nn
704,0.816,0.6239783,test_nn
705,0.82,0.6214819,test_nn
706,0.824,0.6189889,test_nn
707,0.828,0.6164985,test_nn
708,0.832,0.6140109,test_nn
709,0.836,0.61152726,test_nn
710,0.84,0.60904646,test_nn
711,0.844,0.60656977,test_nn
712,0.848,0.6040961,test_nn
713,0.852,0.60162634,test_nn
714,0.856,0.5991602,test_nn
715,0.86,0.59669816,test_nn
716,0.864,0.5942395,test_nn
717,0.868,0.5917853,test_nn
718,0.872,0.589335,test_nn
719,0.876,0.5868892,test_nn
720,0.88,0.5844473,test_nn
721,0.884,0.58200985,test_nn
722,0.888,0.5795767,test_nn
723,0.892,0.5771483,test_nn
724,0.896,0.5747244,test_nn
725,0.9,0.5723047,test_nn
726,0.904,0.5698899,test_nn
727,0.908,0.56748056,test_nn
728,0.912,0.5650755,test_nn
729,0.916,0.5626751,test_nn
730,0.92,0.56028056,test_nn
731,0.924,0.5578907,test_nn
732,0.928,0.5555059,test_nn
733,0.932,0.5531263,test_nn
734,0.936,0.5507524,test_nn
735,0.94,0.5483831,test_nn
736,0.944,0.5460192,test_nn
737,0.948,0.54366094,test_nn
738,0.952,0.5413088,test_nn
739,0.956,0.5389613,test_nn
740,0.96,0.5366197,test_nn
741,0.964,0.5342834,test_nn
742,0.968,0.5319536,test_nn
743,0.972,0.52962905,test_nn
744,0.976,0.52731025,test_nn
745,0.98,0.524997,test_nn
746,0.984,0.5226901,test_nn
747,0.988,0.5203888,test_nn
748,0.992,0.51809335,test_nn
749,0.996,0.51580447,test_nn
750,1.0,0.5135211,test_nn
751,1.004,0.5112435,test_nn
752,1.008,0.5089724,test_nn
753,1.012,0.50670743,test_nn
754,1.016,0.5044482,test_nn
755,1.02,0.50219536,test_nn
756,1.024,0.49994886,test_nn
757,1.028,0.49770802,test_nn
758,1.032,0.49547374,test_nn
759,1.036,0.49324545,test_nn
760,1.04,0.4910236,test_nn
761,1.044,0.48880813,test_nn
762,1.048,0.48659876,test_nn
763,1.052,0.4843953,test_nn
764,1.056,0.48219866,test_nn
765,1.06,0.4800082,test_nn
766,1.064,0.47782364,test_nn
767,1.068,0.4756459,test_nn
768,1.072,0.47347388,test_nn
769,1.076,0.4713085,test_nn
770,1.08,0.46914932,test_nn
771,1.084,0.46699652,test_nn
772,1.088,0.46485013,test_nn
773,1.092,0.46270943,test_nn
774,1.096,0.4605755,test_nn
775,1.1,0.45844737,test_nn
776,1.104,0.45632622,test_nn
777,1.108,0.4542106,test_nn
778,1.112,0.4521015,test_nn
779,1.116,0.44999835,test_nn
780,1.12,0.4479018,test_nn
781,1.124,0.44581103,test_nn
782,1.128,0.44372636,test_nn
783,1.132,0.4416477,test_nn
784,1.136,0.4395756,test_nn
785,1.14,0.43750912,test_nn
786,1.144,0.43544847,test_nn
787,1.148,0.43339407,test_nn
788,1.152,0.4313457,test_nn
789,1.156,0.42930302,test_nn
790,1.16,0.42726612,test_nn
791,1.164,0.42523554,test_nn
792,1.168,0.42321047,test_nn
793,1.172,0.42119104,test_nn
794,1.176,0.4191775,test_nn
795,1.18,0.4171694,test_nn
796,1.184,0.41516706,test_nn
797,1.188,0.41317013,test_nn
798,1.192,0.41117877,test_nn
799,1.196,0.40919313,test_nn
800,1.2,0.40721282,test_nn
801,1.204,0.40523773,test_nn
802,1.208,0.40326822,test_nn
803,1.212,0.4013034,test_nn
804,1.216,0.39934427,test_nn
805,1.22,0.3973903,test_nn
806,1.224,0.39544132,test_nn
807,1.228,0.39349732,test_nn
808,1.232,0.39155814,test_nn
809,1.236,0.3896243,test_nn
810,1.24,0.38769487,test_nn
811,1.244,0.38577002,test_nn
812,1.248,0.38385028,test_nn
813,1.252,0.38193533,test_nn
814,1.256,0.38002443,test_nn
815,1.26,0.37811852,test_nn
816,1.264,0.37621635,test_nn
817,1.268,0.37431893,test_nn
818,1.272,0.37242633,test_nn
819,1.276,0.37053722,test_nn
820,1.28,0.36865228,test_nn
821,1.284,0.36677152,test_nn
822,1.288,0.3648948,test_nn
823,1.292,0.36302167,test_nn
824,1.296,0.36115247,test_nn
825,1.3,0.3592872,test_nn
826,1.304,0.35742548,test_nn
827,1.308,0.35556716,test_nn
828,1.312,0.35371244,test_nn
829,1.316,0.35186148,test_nn
830,1.32,0.35001314,test_nn
831,1.324,0.34816816,test_nn
832,1.328,0.34632668,test_nn
833,1.332,0.34448814,test_nn
834,1.336,0.3426523,test_nn
835,1.34,0.34081894,test_nn
836,1.344,0.33898917,test_nn
837,1.348,0.33716172,test_nn
838,1.352,0.33533677,test_nn
839,1.356,0.33351448,test_nn
840,1.36,0.33169466,test_nn
841,1.364,0.32987666,test_nn
842,1.368,0.3280612,test_nn
843,1.372,0.3262481,test_nn
844,1.376,0.32443705,test_nn
845,1.38,0.3226274,test_nn
846,1.384,0.32081985,test_nn
847,1.388,0.31901395,test_nn
848,1.392,0.31720978,test_nn
849,1.396,0.31540707,test_nn
850,1.4,0.3136059,test_nn
851,1.404,0.3118061,test_nn
852,1.408,0.31000742,test_nn
853,1.412,0.30820987,test_nn
854,1.416,0.30641326,test_nn
855,1.42,0.3046178,test_nn
856,1.424,0.30282286,test_nn
857,1.428,0.3010289,test_nn
858,1.432,0.29923525,test_nn
859,1.436,0.29744264,test_nn
860,1.44,0.29564998,test_nn
861,1.444,0.293858,test_nn
862,1.448,0.29206586,test_nn
863,1.452,0.29027402,test_nn
864,1.456,0.28848192,test_nn
865,1.46,0.28669035,test_nn
866,1.464,0.28489792,test_nn
867,1.468,0.28310496,test_nn
868,1.472,0.28131253,test_nn
869,1.476,0.2795189,test_nn
870,1.48,0.27772486,test_nn
871,1.484,0.27592993,test_nn
872,1.488,0.27413428,test_nn
873,1.492,0.2723376,test_nn
874,1.496,0.27053964,test_nn
875,1.5,0.26874092,test_nn
876,1.504,0.26694077,test_nn
877,1.508,0.2651391,test_nn
878,1.512,0.26333612,test_nn
879,1.516,0.26153144,test_nn
880,1.52,0.25972515,test_nn
881,1.524,0.25791702,test_nn
882,1.528,0.25610667,test_nn
883,1.532,0.25429493,test_nn
884,1.536,0.25248033,test_nn
885,1.54,0.2506638,test_nn
886,1.544,0.2488451,test_nn
887,1.548,0.24702373,test_nn
888,1.552,0.24519952,test_nn
889,1.556,0.24337333,test_nn
890,1.56,0.24154377,test_nn
891,1.564,0.23971167,test_nn
892,1.568,0.23787656,test_nn
893,1.572,0.23603815,test_nn
894,1.576,0.23419648,test_nn
895,1.58,0.23235182,test_nn
896,1.584,0.2305033,test_nn
897,1.588,0.22865146,test_nn
898,1.592,0.22679603,test_nn
899,1.596,0.22493696,test_nn
900,1.6,0.2230738,test_nn
901,1.604,0.22120687,test_nn
902,1.608,0.2193357,test_nn
903,1.612,0.21746059,test_nn
904,1.616,0.21558103,test_nn
905,1.62,0.21369708,test_nn
906,1.624,0.2118085,test_nn
907,1.628,0.20991541,test_nn
908,1.632,0.2080176,test_nn
909,1.636,0.2061153,test_nn
910,1.64,0.20420761,test_nn
911,1.644,0.20229545,test_nn
912,1.648,0.20037797,test_nn
913,1.652,0.1984551,test_nn
914,1.656,0.19652699,test_nn
915,1.66,0.19459334,test_nn
916,1.664,0.19265416,test_nn
917,1.668,0.19070962,test_nn
918,1.672,0.18875918,test_nn
919,1.676,0.18680276,test_nn
920,1.68,0.18484035,test_nn
921,1.684,0.1828722,test_nn
922,1.688,0.18089762,test_nn
923,1.692,0.1789169,test_nn
924,1.696,0.17693,test_nn
925,1.7,0.17493618,test_nn
926,1.704,0.17293619,test_nn
927,1.708,0.17092948,test_nn
928,1.712,0.16891585,test_nn
929,1.716,0.16689558,test_nn
930,1.72,0.16486838,test_nn
931,1.724,0.16283375,test_nn
932,1.728,0.16079217,test_nn
933,1.732,0.1587435,test_nn
934,1.736,0.15668716,test_nn
935,1.74,0.15462348,test_nn
936,1.744,0.1525524,test_nn
937,1.748,0.15047327,test_nn
938,1.752,0.14838682,test_nn
939,1.756,0.14629228,test_nn
940,1.76,0.14418986,test_nn
941,1.764,0.14207932,test_nn
942,1.768,0.1399607,test_nn
943,1.772,0.13783385,test_nn
944,1.776,0.13569884,test_nn
945,1.78,0.13355531,test_nn
946,1.784,0.13140309,test_nn
947,1.788,0.12924227,test_nn
948,1.792,0.12707296,test_nn
949,1.796,0.12489429,test_nn
950,1.8,0.12270744,test_nn
951,1.804,0.12051134,test_nn
952,1.808,0.11830591,test_nn
953,1.812,0.116091564,test_nn
954,1.816,0.11386797,test_nn
955,1.82,0.11163479,test_nn
956,1.824,0.109392434,test_nn
957,1.828,0.107139975,test_nn
958,1.832,0.104878634,test_nn
959,1.836,0.10260699,test_nn
960,1.84,0.100325644,test_nn
961,1.844,0.09803465,test_nn
962,1.848,0.09573333,test_nn
963,1.852,0.093422264,test_nn
964,1.856,0.09110066,test_nn
965,1.86,0.08876905,test_nn
966,1.864,0.086427025,test_nn
967,1.868,0.084074296,test_nn
968,1.872,0.08171132,test_nn
969,1.876,0.07933769,test_nn
970,1.88,0.076953426,test_nn
971,1.884,0.074558124,test_nn
972,1.888,0.07215215,test_nn
973,1.892,0.069734894,test_nn
974,1.896,0.06730716,test_nn
975,1.9,0.06486802,test_nn
976,1.904,0.062417526,test_nn
977,1.908,0.059955895,test_nn
978,1.912,0.05748273,test_nn
979,1.916,0.054998036,test_nn
980,1.92,0.052501995,test_nn
981,1.924,0.049994007,test_nn
982,1.928,0.04747459,test_nn
983,1.932,0.044943295,test_nn
984,1.936,0.04240014,test_nn
985,1.94,0.03984496,test_nn
986,1.944,0.037277646,test_nn
987,1.948,0.03469858,test_nn
988,1.952,0.03210663,test_nn
989,1.956,0.02950279,test_nn
990,1.96,0.026886743,test_nn
991,1.964,0.024258118,test_nn
992,1.968,0.021616763,test_nn
993,1.972,0.018962795,test_nn
994,1.976,0.016296519,test_nn
995,1.98,0.013616998,test_nn
996,1.984,0.0109249,test_nn
997,1.988,0.008219825,test_nn
998,1.992,0.0055017276,test_nn
999,1.996,0.0027703259,test_nn
1000,2.0,2.6041176e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_12500/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 12500, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 16454, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-09_14-02-09_928915_511237/artifacts/2024-10-09_14-02-12/fn_2024-10-09_14-02-12/working_dirs/fn_51482_00268_268_weight_soln_obs=12500_2024-10-09_14-48-57", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_12500/diff.csv <==
,X_x,value,name
0,-2.0,3.7029153e-05,diff
1,-1.996,-0.00012520212,diff
2,-1.992,-0.0002834089,diff
3,-1.988,-0.00043832604,diff
4,-1.984,-0.0005897535,diff
5,-1.98,-0.00073775277,diff
6,-1.976,-0.00088272523,diff
7,-1.972,-0.0010236632,diff
8,-1.968,-0.0011617262,diff
9,-1.964,-0.001296455,diff
10,-1.96,-0.0014275331,diff
11,-1.956,-0.0015552621,diff
12,-1.952,-0.0016795248,diff
13,-1.948,-0.0018011387,diff
14,-1.944,-0.0019189809,diff
15,-1.94,-0.0020333566,diff
16,-1.936,-0.0021445528,diff
17,-1.932,-0.0022528432,diff
18,-1.928,-0.002357822,diff
19,-1.924,-0.0024592616,diff
20,-1.92,-0.0025580376,diff
21,-1.916,-0.0026529506,diff
22,-1.912,-0.0027451627,diff
23,-1.908,-0.0028341673,diff
24,-1.904,-0.0029197745,diff
25,-1.9,-0.0030023605,diff
26,-1.896,-0.0030820332,diff
27,-1.892,-0.0031583756,diff
28,-1.888,-0.0032317936,diff
29,-1.884,-0.0033022724,diff
30,-1.88,-0.0033694468,diff
31,-1.876,-0.0034335777,diff
32,-1.872,-0.0034949481,diff
33,-1.868,-0.0035532415,diff
34,-1.864,-0.0036083087,diff
35,-1.86,-0.003660947,diff
36,-1.856,-0.003710039,diff
37,-1.852,-0.0037567616,diff
38,-1.848,-0.0038002282,diff
39,-1.844,-0.003841035,diff
40,-1.84,-0.0038788244,diff
41,-1.836,-0.0039139166,diff
42,-1.832,-0.00394617,diff
43,-1.828,-0.003975503,diff
44,-1.824,-0.004002221,diff
45,-1.82,-0.0040262192,diff
46,-1.816,-0.004047133,diff
47,-1.812,-0.0040656626,diff
48,-1.808,-0.004081197,diff
49,-1.804,-0.004094295,diff
50,-1.8,-0.004104659,diff
51,-1.796,-0.0041123405,diff
52,-1.792,-0.0041175783,diff
53,-1.788,-0.0041202083,diff
54,-1.784,-0.004120134,diff
55,-1.78,-0.004117653,diff
56,-1.776,-0.004112579,diff
57,-1.772,-0.0041050464,diff
58,-1.768,-0.004094787,diff
59,-1.764,-0.0040822774,diff
60,-1.76,-0.0040677935,diff
61,-1.756,-0.0040501505,diff
62,-1.752,-0.004030302,diff
63,-1.748,-0.004008308,diff
64,-1.744,-0.003983885,diff
65,-1.74,-0.003957078,diff
66,-1.736,-0.00392811,diff
67,-1.732,-0.0038967282,diff
68,-1.728,-0.0038631111,diff
69,-1.724,-0.003827691,diff
70,-1.72,-0.0037893206,diff
71,-1.716,-0.0037492216,diff
72,-1.712,-0.003706947,diff
73,-1.708,-0.0036624372,diff
74,-1.704,-0.0036159307,diff
75,-1.7,-0.003567621,diff
76,-1.696,-0.0035166591,diff
77,-1.692,-0.0034642667,diff
78,-1.688,-0.0034094602,diff
79,-1.684,-0.0033529848,diff
80,-1.68,-0.0032938719,diff
81,-1.676,-0.0032339394,diff
82,-1.672,-0.0031713247,diff
83,-1.668,-0.003107056,diff
84,-1.664,-0.0030411035,diff
85,-1.66,-0.0029732585,diff
86,-1.656,-0.0029034913,diff
87,-1.652,-0.002832204,diff
88,-1.648,-0.002758935,diff
89,-1.644,-0.0026842207,diff
90,-1.64,-0.0026073605,diff
91,-1.636,-0.0025292635,diff
92,-1.632,-0.0024493486,diff
93,-1.628,-0.002368316,diff
94,-1.624,-0.0022853613,diff
95,-1.62,-0.0022002906,diff
96,-1.616,-0.0021145046,diff
97,-1.612,-0.002027139,diff
98,-1.608,-0.0019382536,diff
99,-1.604,-0.0018476397,diff
100,-1.6,-0.0017558336,diff
101,-1.596,-0.0016625673,diff
102,-1.592,-0.001568228,diff
103,-1.588,-0.0014723986,diff
104,-1.584,-0.0013752133,diff
105,-1.58,-0.001276806,diff
106,-1.576,-0.0011775792,diff
107,-1.572,-0.0010763705,diff
108,-1.568,-0.00097462535,diff
109,-1.564,-0.0008715838,diff
110,-1.56,-0.00076697767,diff
111,-1.556,-0.0006618053,diff
112,-1.552,-0.0005556494,diff
113,-1.548,-0.00044818223,diff
114,-1.544,-0.00033962727,diff
115,-1.54,-0.00023014843,diff
116,-1.536,-0.000119924545,diff
117,-1.532,-8.7320805e-06,diff
118,-1.528,0.000103354454,diff
119,-1.524,0.00021603703,diff
120,-1.52,0.0003299415,diff
121,-1.516,0.00044447184,diff
122,-1.512,0.0005597472,diff
123,-1.508,0.00067558885,diff
124,-1.504,0.00079253316,diff
125,-1.5,0.0009100735,diff
126,-1.496,0.0010277927,diff
127,-1.492,0.0011463463,diff
128,-1.488,0.001265645,diff
129,-1.484,0.0013848841,diff
130,-1.48,0.0015057623,diff
131,-1.476,0.0016263723,diff
132,-1.472,0.0017476678,diff
133,-1.468,0.0018688738,diff
134,-1.464,0.0019907057,diff
135,-1.46,0.002113223,diff
136,-1.456,0.0022363365,diff
137,-1.452,0.0023593009,diff
138,-1.448,0.0024826229,diff
139,-1.444,0.0026061833,diff
140,-1.44,0.0027298927,diff
141,-1.436,0.0028537512,diff
142,-1.432,0.0029781759,diff
143,-1.428,0.0031019747,diff
144,-1.424,0.0032264292,diff
145,-1.42,0.003350705,diff
146,-1.416,0.0034753978,diff
147,-1.412,0.003599614,diff
148,-1.408,0.0037240684,diff
149,-1.404,0.0038483143,diff
150,-1.4,0.003973186,diff
151,-1.396,0.0040966272,diff
152,-1.392,0.0042205453,diff
153,-1.388,0.004344195,diff
154,-1.384,0.004467964,diff
155,-1.38,0.0045912564,diff
156,-1.376,0.004714459,diff
157,-1.372,0.0048374236,diff
158,-1.368,0.004959643,diff
159,-1.364,0.0050818026,diff
160,-1.36,0.0052039027,diff
161,-1.356,0.0053249,diff
162,-1.352,0.0054457784,diff
163,-1.348,0.0055663884,diff
164,-1.344,0.005686313,diff
165,-1.34,0.0058054924,diff
166,-1.336,0.0059243143,diff
167,-1.332,0.00604254,diff
168,-1.328,0.0061603785,diff
169,-1.324,0.0062770545,diff
170,-1.32,0.0063932836,diff
171,-1.316,0.0065087974,diff
172,-1.312,0.0066235065,diff
173,-1.308,0.0067379177,diff
174,-1.304,0.006850928,diff
175,-1.3,0.006963402,diff
176,-1.296,0.0070751607,diff
177,-1.292,0.007185906,diff
178,-1.288,0.0072957873,diff
179,-1.284,0.007404864,diff
180,-1.28,0.007512808,diff
181,-1.276,0.007619858,diff
182,-1.272,0.0077257454,diff
183,-1.268,0.007830471,diff
184,-1.264,0.007934421,diff
185,-1.26,0.008037537,diff
186,-1.256,0.008138984,diff
187,-1.252,0.008239418,diff
188,-1.248,0.008338749,diff
189,-1.244,0.008437127,diff
190,-1.24,0.008533835,diff
191,-1.236,0.008630097,diff
192,-1.232,0.008723915,diff
193,-1.228,0.008817285,diff
194,-1.224,0.008909076,diff
195,-1.22,0.008999854,diff
196,-1.216,0.009088814,diff
197,-1.212,0.009176463,diff
198,-1.208,0.009262919,diff
199,-1.204,0.009347945,diff
200,-1.2,0.009431124,diff
201,-1.196,0.009513706,diff
202,-1.192,0.009593815,diff
203,-1.188,0.009672701,diff
204,-1.184,0.009749919,diff
205,-1.18,0.009825975,diff
206,-1.176,0.009900272,diff
207,-1.172,0.00997296,diff
208,-1.168,0.010043621,diff
209,-1.164,0.010112822,diff
210,-1.16,0.010180354,diff
211,-1.156,0.0102466345,diff
212,-1.152,0.010311127,diff
213,-1.148,0.010373324,diff
214,-1.144,0.010434508,diff
215,-1.14,0.010493398,diff
216,-1.136,0.010550767,diff
217,-1.132,0.010606617,diff
218,-1.128,0.010659754,diff
219,-1.124,0.010711849,diff
220,-1.12,0.01076144,diff
221,-1.116,0.010809898,diff
222,-1.112,0.010856122,diff
223,-1.108,0.010900468,diff
224,-1.104,0.010943025,diff
225,-1.1,0.0109838545,diff
226,-1.096,0.0110222995,diff
227,-1.092,0.011058778,diff
228,-1.088,0.011093527,diff
229,-1.084,0.011126578,diff
230,-1.08,0.011157393,diff
231,-1.076,0.0111861825,diff
232,-1.072,0.011213481,diff
233,-1.068,0.011237949,diff
234,-1.064,0.011261106,diff
235,-1.06,0.01128155,diff
236,-1.056,0.011300445,diff
237,-1.052,0.011317372,diff
238,-1.048,0.011332214,diff
239,-1.044,0.01134491,diff
240,-1.04,0.0113556385,diff
241,-1.036,0.011364281,diff
242,-1.032,0.011370957,diff
243,-1.028,0.011375725,diff
244,-1.024,0.011378527,diff
245,-1.02,0.0113790035,diff
246,-1.016,0.011377037,diff
247,-1.012,0.01137352,diff
248,-1.008,0.011368036,diff
249,-1.004,0.011360526,diff
250,-1.0,0.011350989,diff
251,-0.996,0.011339188,diff
252,-0.992,0.011325121,diff
253,-0.988,0.011309743,diff
254,-0.984,0.011291981,diff
255,-0.98,0.011272669,diff
256,-0.976,0.0112502575,diff
257,-0.972,0.011226773,diff
258,-0.968,0.011201084,diff
259,-0.964,0.011173308,diff
260,-0.96,0.01114434,diff
261,-0.956,0.011112571,diff
262,-0.952,0.011079311,diff
263,-0.948,0.011044323,diff
264,-0.944,0.011007011,diff
265,-0.94,0.010967672,diff
266,-0.936,0.0109273195,diff
267,-0.932,0.010884523,diff
268,-0.928,0.010839462,diff
269,-0.924,0.010793567,diff
270,-0.92,0.010745585,diff
271,-0.916,0.010696173,diff
272,-0.912,0.010644615,diff
273,-0.908,0.010591567,diff
274,-0.904,0.010536253,diff
275,-0.9,0.010480285,diff
276,-0.896,0.01042217,diff
277,-0.892,0.010362923,diff
278,-0.888,0.010301709,diff
279,-0.884,0.010239065,diff
280,-0.88,0.010174811,diff
281,-0.876,0.010109425,diff
282,-0.872,0.010042608,diff
283,-0.868,0.0099746585,diff
284,-0.864,0.009904921,diff
285,-0.86,0.0098339915,diff
286,-0.856,0.009762049,diff
287,-0.852,0.009688914,diff
288,-0.848,0.009614527,diff
289,-0.844,0.009539127,diff
290,-0.84,0.009462535,diff
291,-0.836,0.0093848705,diff
292,-0.832,0.009306014,diff
293,-0.828,0.009226918,diff
294,-0.824,0.009146452,diff
295,-0.82,0.00906527,diff
296,-0.816,0.008983612,diff
297,-0.812,0.008900464,diff
298,-0.808,0.0088175535,diff
299,-0.804,0.008733571,diff
300,-0.8,0.00864917,diff
301,-0.796,0.0085635185,diff
302,-0.792,0.008478582,diff
303,-0.788,0.008392513,diff
304,-0.784,0.008306563,diff
305,-0.78,0.008219898,diff
306,-0.776,0.008133113,diff
307,-0.772,0.008046508,diff
308,-0.768,0.007959366,diff
309,-0.764,0.0078725815,diff
310,-0.76,0.0077855587,diff
311,-0.756,0.0076985955,diff
312,-0.752,0.007611513,diff
313,-0.748,0.007525265,diff
314,-0.744,0.0074388385,diff
315,-0.74,0.007353127,diff
316,-0.736,0.007267356,diff
317,-0.732,0.007182598,diff
318,-0.728,0.0070978403,diff
319,-0.724,0.0070135593,diff
320,-0.72,0.00693053,diff
321,-0.716,0.0068480372,diff
322,-0.712,0.0067661405,diff
323,-0.708,0.006684959,diff
324,-0.704,0.006604731,diff
325,-0.7,0.006525576,diff
326,-0.696,0.006447375,diff
327,-0.692,0.006370127,diff
328,-0.688,0.00629431,diff
329,-0.684,0.006219983,diff
330,-0.68,0.006146133,diff
331,-0.676,0.0060739517,diff
332,-0.672,0.0060031414,diff
333,-0.668,0.0059340596,diff
334,-0.664,0.0058664083,diff
335,-0.66,0.0057998896,diff
336,-0.656,0.005734861,diff
337,-0.652,0.005672157,diff
338,-0.648,0.0056108832,diff
339,-0.644,0.0055511,diff
340,-0.64,0.005493045,diff
341,-0.636,0.0054374337,diff
342,-0.632,0.005382836,diff
343,-0.628,0.0053304434,diff
344,-0.624,0.0052803755,diff
345,-0.62,0.0052322745,diff
346,-0.616,0.0051859617,diff
347,-0.612,0.0051412582,diff
348,-0.608,0.0050988197,diff
349,-0.604,0.0050591826,diff
350,-0.6,0.0050206184,diff
351,-0.596,0.004984975,diff
352,-0.592,0.0049509406,diff
353,-0.588,0.0049192905,diff
354,-0.584,0.0048899055,diff
355,-0.58,0.004862666,diff
356,-0.576,0.004837692,diff
357,-0.572,0.0048146844,diff
358,-0.568,0.0047938824,diff
359,-0.564,0.004775405,diff
360,-0.56,0.0047588944,diff
361,-0.556,0.0047442317,diff
362,-0.552,0.0047323704,diff
363,-0.548,0.004721999,diff
364,-0.544,0.0047142506,diff
365,-0.54,0.0047073364,diff
366,-0.536,0.004703939,diff
367,-0.532,0.004701555,diff
368,-0.528,0.004701197,diff
369,-0.524,0.0047025084,diff
370,-0.52,0.0047060847,diff
371,-0.516,0.004710853,diff
372,-0.512,0.0047177672,diff
373,-0.508,0.0047257543,diff
374,-0.504,0.00473541,diff
375,-0.5,0.004746318,diff
376,-0.496,0.004758835,diff
377,-0.492,0.004772067,diff
378,-0.488,0.0047866106,diff
379,-0.484,0.0048022866,diff
380,-0.48,0.004818499,diff
381,-0.476,0.0048360825,diff
382,-0.472,0.004853785,diff
383,-0.468,0.0048721433,diff
384,-0.464,0.004891515,diff
385,-0.46,0.0049096346,diff
386,-0.456,0.0049288273,diff
387,-0.452,0.004948139,diff
388,-0.448,0.004966438,diff
389,-0.444,0.0049848557,diff
390,-0.44,0.005002618,diff
391,-0.436,0.0050194263,diff
392,-0.432,0.005035341,diff
393,-0.428,0.005050063,diff
394,-0.424,0.0050632358,diff
395,-0.42,0.0050750375,diff
396,-0.416,0.0050851703,diff
397,-0.412,0.005093038,diff
398,-0.408,0.005099058,diff
399,-0.404,0.0051024556,diff
400,-0.4,0.0051029325,diff
401,-0.396,0.0051004887,diff
402,-0.392,0.0050951242,diff
403,-0.388,0.0050860047,diff
404,-0.384,0.0050729513,diff
405,-0.38,0.0050562024,diff
406,-0.376,0.0050350428,diff
407,-0.372,0.005009055,diff
408,-0.368,0.0049791336,diff
409,-0.364,0.004943073,diff
410,-0.36,0.004901767,diff
411,-0.356,0.004854858,diff
412,-0.352,0.004801452,diff
413,-0.348,0.004742086,diff
414,-0.344,0.0046755075,diff
415,-0.34,0.004601896,diff
416,-0.336,0.0045207143,diff
417,-0.332,0.004431963,diff
418,-0.328,0.0043349266,diff
419,-0.324,0.0042294264,diff
420,-0.32,0.0041143894,diff
421,-0.316,0.00399065,diff
422,-0.312,0.0038570166,diff
423,-0.308,0.0037129521,diff
424,-0.304,0.0035589337,diff
425,-0.3,0.0033934116,diff
426,-0.296,0.0032169223,diff
427,-0.292,0.003029108,diff
428,-0.288,0.0028279424,diff
429,-0.284,0.0026148558,diff
430,-0.28,0.0023890138,diff
431,-0.276,0.0021494627,diff
432,-0.272,0.0018958449,diff
433,-0.268,0.0016278625,diff
434,-0.264,0.0013606548,diff
435,-0.26,0.0011101961,diff
436,-0.256,0.00087594986,diff
437,-0.252,0.00065755844,diff
438,-0.248,0.0004541874,diff
439,-0.244,0.0002654791,diff
440,-0.24,9.214878e-05,diff
441,-0.236,-6.824732e-05,diff
442,-0.232,-0.00021547079,diff
443,-0.228,-0.00034958124,diff
444,-0.224,-0.00047123432,diff
445,-0.22,-0.0005813241,diff
446,-0.216,-0.00067949295,diff
447,-0.212,-0.0007670522,diff
448,-0.208,-0.000844121,diff
449,-0.204,-0.0009112358,diff
450,-0.2,-0.00096935034,diff
451,-0.196,-0.0010178089,diff
452,-0.192,-0.0010586381,diff
453,-0.188,-0.0010909438,diff
454,-0.184,-0.001115799,diff
455,-0.18,-0.001134038,diff
456,-0.176,-0.0011455417,diff
457,-0.172,-0.0011511445,diff
458,-0.168,-0.0011508465,diff
459,-0.164,-0.0011457205,diff
460,-0.16,-0.0011355281,diff
461,-0.156,-0.001121223,diff
462,-0.152,-0.0011032224,diff
463,-0.148,-0.0010814071,diff
464,-0.144,-0.0010566115,diff
465,-0.14,-0.0010291934,diff
466,-0.136,-0.0010001063,diff
467,-0.132,-0.00096821785,diff
468,-0.128,-0.0009355545,diff
469,-0.124,-0.00090128183,diff
470,-0.12,-0.0008664131,diff
471,-0.116,-0.0008302927,diff
472,-0.112,-0.0007944703,diff
473,-0.108,-0.00075894594,diff
474,-0.104,-0.00072300434,diff
475,-0.1,-0.0006875992,diff
476,-0.096,-0.0006532073,diff
477,-0.092,-0.0006195903,diff
478,-0.088,-0.0005874038,diff
479,-0.084,-0.000556767,diff
480,-0.08,-0.00052702427,diff
481,-0.076,-0.0004991293,diff
482,-0.072,-0.00047272444,diff
483,-0.068,-0.00044846535,diff
484,-0.064,-0.00042575598,diff
485,-0.06,-0.00040501356,diff
486,-0.056,-0.00038719177,diff
487,-0.052,-0.0003709197,diff
488,-0.048,-0.00035601854,diff
489,-0.044,-0.00034427643,diff
490,-0.04,-0.00033414364,diff
491,-0.036,-0.00032621622,diff
492,-0.032,-0.00032019615,diff
493,-0.028,-0.00031656027,diff
494,-0.024,-0.0003145337,diff
495,-0.02,-0.00031471252,diff
496,-0.016,-0.00031626225,diff
497,-0.012,-0.00032001734,diff
498,-0.008,-0.00032567978,diff
499,-0.004,-0.00033199787,diff
500,0.0,-0.0003401637,diff
501,0.004,-0.0003503561,diff
502,0.008,-0.00036096573,diff
503,0.012,-0.00037312508,diff
504,0.016,-0.00038653612,diff
505,0.02,-0.00040072203,diff
506,0.024,-0.00041556358,diff
507,0.028,-0.0004311204,diff
508,0.032,-0.00044763088,diff
509,0.036,-0.000464499,diff
510,0.04,-0.0004811287,diff
511,0.044,-0.0004988909,diff
512,0.048,-0.00051665306,diff
513,0.052,-0.0005340576,diff
514,0.056,-0.0005521178,diff
515,0.06,-0.000569582,diff
516,0.064,-0.0005874634,diff
517,0.068,-0.0006045103,diff
518,0.072,-0.00062114,diff
519,0.076,-0.00063735247,diff
520,0.08,-0.0006530881,diff
521,0.084,-0.0006684065,diff
522,0.088,-0.00068348646,diff
523,0.092,-0.00069725513,diff
524,0.096,-0.00071030855,diff
525,0.1,-0.0007226467,diff
526,0.104,-0.00073355436,diff
527,0.108,-0.000744164,diff
528,0.112,-0.0007531643,diff
529,0.116,-0.00076138973,diff
530,0.12,-0.00076794624,diff
531,0.124,-0.00077319145,diff
532,0.128,-0.000777483,diff
533,0.132,-0.00077962875,diff
534,0.136,-0.00078064203,diff
535,0.14,-0.00077950954,diff
536,0.144,-0.00077688694,diff
537,0.148,-0.0007715225,diff
538,0.152,-0.0007650852,diff
539,0.156,-0.0007556677,diff
540,0.16,-0.000744164,diff
541,0.164,-0.00072968006,diff
542,0.168,-0.0007123947,diff
543,0.172,-0.00069230795,diff
544,0.176,-0.00066918135,diff
545,0.18,-0.00064229965,diff
546,0.184,-0.00061148405,diff
547,0.188,-0.0005772114,diff
548,0.192,-0.00053834915,diff
549,0.196,-0.0004951954,diff
550,0.2,-0.00044709444,diff
551,0.204,-0.00039416552,diff
552,0.208,-0.00033593178,diff
553,0.212,-0.00027173758,diff
554,0.216,-0.00020104647,diff
555,0.22,-0.00012415648,diff
556,0.224,-4.053116e-05,diff
557,0.228,5.1259995e-05,diff
558,0.232,0.00014984608,diff
559,0.236,0.0002567768,diff
560,0.24,0.00037240982,diff
561,0.244,0.00049728155,diff
562,0.248,0.0006311536,diff
563,0.252,0.0007754564,diff
564,0.256,0.00092959404,diff
565,0.26,0.0010952353,diff
566,0.264,0.0012721419,diff
567,0.268,0.001460731,diff
568,0.272,0.001645863,diff
569,0.276,0.0018114448,diff
570,0.28,0.0019587874,diff
571,0.284,0.002088368,diff
572,0.288,0.0022004843,diff
573,0.292,0.0022957325,diff
574,0.296,0.002374947,diff
575,0.3,0.00243783,diff
576,0.304,0.0024856925,diff
577,0.308,0.0025186539,diff
578,0.312,0.0025381446,diff
579,0.316,0.0025437474,diff
580,0.32,0.0025359392,diff
581,0.324,0.0025160313,diff
582,0.328,0.0024839044,diff
583,0.332,0.0024407506,diff
584,0.336,0.0023862123,diff
585,0.34,0.002321899,diff
586,0.344,0.002247572,diff
587,0.348,0.002163887,diff
588,0.352,0.0020714402,diff
589,0.356,0.0019708872,diff
590,0.36,0.0018621087,diff
591,0.364,0.0017461777,diff
592,0.368,0.0016234517,diff
593,0.372,0.0014941692,diff
594,0.376,0.0013594031,diff
595,0.38,0.0012187958,diff
596,0.384,0.0010737181,diff
597,0.388,0.0009228587,diff
598,0.392,0.00076943636,diff
599,0.396,0.00061166286,diff
600,0.4,0.00045019388,diff
601,0.404,0.00028544664,diff
602,0.408,0.000118911266,diff
603,0.412,-5.0604343e-05,diff
604,0.416,-0.00022161007,diff
605,0.42,-0.00039446354,diff
606,0.424,-0.00056809187,diff
607,0.428,-0.0007428527,diff
608,0.432,-0.00091826916,diff
609,0.436,-0.0010939837,diff
610,0.44,-0.0012697577,diff
611,0.444,-0.0014448762,diff
612,0.448,-0.001619935,diff
613,0.452,-0.0017945766,diff
614,0.456,-0.0019679666,diff
615,0.46,-0.0021398067,diff
616,0.464,-0.0023106933,diff
617,0.468,-0.0024797916,diff
618,0.472,-0.0026469827,diff
619,0.476,-0.0028126836,diff
620,0.48,-0.0029758215,diff
621,0.484,-0.0031363964,diff
622,0.488,-0.0032950044,diff
623,0.492,-0.0034510493,diff
624,0.496,-0.0036039948,diff
625,0.5,-0.0037542582,diff
626,0.504,-0.0039017797,diff
627,0.508,-0.0040462017,diff
628,0.512,-0.004187286,diff
629,0.516,-0.00432539,diff
630,0.52,-0.004460335,diff
631,0.524,-0.0045911074,diff
632,0.528,-0.004719436,diff
633,0.532,-0.0048435926,diff
634,0.536,-0.0049648285,diff
635,0.54,-0.00508219,diff
636,0.544,-0.005196035,diff
637,0.548,-0.005306363,diff
638,0.552,-0.005412519,diff
639,0.556,-0.005515218,diff
640,0.56,-0.0056152344,diff
641,0.564,-0.0057104826,diff
642,0.568,-0.00580287,diff
643,0.572,-0.0058911443,diff
644,0.576,-0.005976081,diff
645,0.58,-0.006057203,diff
646,0.584,-0.0061347485,diff
647,0.588,-0.0062089562,diff
648,0.592,-0.0062797666,diff
649,0.596,-0.006346643,diff
650,0.6,-0.00641042,diff
651,0.604,-0.006471038,diff
652,0.608,-0.00652802,diff
653,0.612,-0.0065817237,diff
654,0.616,-0.0066322684,diff
655,0.62,-0.006679654,diff
656,0.624,-0.006724119,diff
657,0.628,-0.006765604,diff
658,0.632,-0.0068033934,diff
659,0.636,-0.006838858,diff
660,0.64,-0.006871581,diff
661,0.644,-0.006900847,diff
662,0.648,-0.006927848,diff
663,0.652,-0.0069518685,diff
664,0.656,-0.0069737434,diff
665,0.66,-0.0069926977,diff
666,0.664,-0.0070096254,diff
667,0.668,-0.00702399,diff
668,0.672,-0.0070356727,diff
669,0.676,-0.0070456862,diff
670,0.68,-0.007053077,diff
671,0.684,-0.007058561,diff
672,0.688,-0.0070624948,diff
673,0.692,-0.007063985,diff
674,0.696,-0.007063687,diff
675,0.7,-0.007061839,diff
676,0.704,-0.0070578456,diff
677,0.708,-0.0070527196,diff
678,0.712,-0.007045865,diff
679,0.716,-0.0070375204,diff
680,0.72,-0.0070273876,diff
681,0.724,-0.00701648,diff
682,0.728,-0.007003784,diff
683,0.732,-0.0069904327,diff
684,0.736,-0.0069753528,diff
685,0.74,-0.0069595575,diff
686,0.744,-0.00694257,diff
687,0.748,-0.0069248676,diff
688,0.752,-0.0069063306,diff
689,0.756,-0.0068864226,diff
690,0.76,-0.0068663955,diff
691,0.764,-0.0068449974,diff
692,0.768,-0.0068233013,diff
693,0.772,-0.006801307,diff
694,0.776,-0.0067784786,diff
695,0.78,-0.006755173,diff
696,0.784,-0.0067313313,diff
697,0.788,-0.0067077875,diff
698,0.792,-0.0066832304,diff
699,0.796,-0.0066581964,diff
700,0.8,-0.006633401,diff
701,0.804,-0.0066087246,diff
702,0.808,-0.006583631,diff
703,0.812,-0.006557822,diff
704,0.816,-0.006533146,diff
705,0.82,-0.006507516,diff
706,0.824,-0.006482303,diff
707,0.828,-0.006456971,diff
708,0.832,-0.006431997,diff
709,0.836,-0.006406665,diff
710,0.84,-0.0063821673,diff
711,0.844,-0.006357491,diff
712,0.848,-0.0063331723,diff
713,0.852,-0.0063088536,diff
714,0.856,-0.00628531,diff
715,0.86,-0.006261289,diff
716,0.864,-0.0062384605,diff
717,0.868,-0.0062152743,diff
718,0.872,-0.006193161,diff
719,0.876,-0.006170988,diff
720,0.88,-0.006148994,diff
721,0.884,-0.0061276555,diff
722,0.888,-0.006106913,diff
723,0.892,-0.006086707,diff
724,0.896,-0.0060665607,diff
725,0.9,-0.006046951,diff
726,0.904,-0.0060281157,diff
727,0.908,-0.0060093403,diff
728,0.912,-0.0059916377,diff
729,0.916,-0.0059738755,diff
730,0.92,-0.0059567094,diff
731,0.924,-0.005940199,diff
732,0.928,-0.0059244633,diff
733,0.932,-0.005908966,diff
734,0.936,-0.005894065,diff
735,0.94,-0.005879402,diff
736,0.944,-0.005865395,diff
737,0.948,-0.0058521032,diff
738,0.952,-0.0058391094,diff
739,0.956,-0.0058264732,diff
740,0.96,-0.005814433,diff
741,0.964,-0.0058032274,diff
742,0.968,-0.0057917833,diff
743,0.972,-0.0057811737,diff
744,0.976,-0.005771041,diff
745,0.98,-0.0057614446,diff
746,0.984,-0.005752027,diff
747,0.988,-0.005743444,diff
748,0.992,-0.0057350397,diff
749,0.996,-0.005726993,diff
750,1.0,-0.005718887,diff
751,1.004,-0.005711794,diff
752,1.008,-0.0057047606,diff
753,1.012,-0.005698085,diff
754,1.016,-0.005692184,diff
755,1.02,-0.0056859255,diff
756,1.024,-0.005679846,diff
757,1.028,-0.0056743026,diff
758,1.032,-0.0056689978,diff
759,1.036,-0.0056640506,diff
760,1.04,-0.0056591034,diff
761,1.044,-0.005654216,diff
762,1.048,-0.0056498647,diff
763,1.052,-0.0056453943,diff
764,1.056,-0.005641043,diff
765,1.06,-0.0056366324,diff
766,1.064,-0.0056322217,diff
767,1.068,-0.005628407,diff
768,1.072,-0.0056239963,diff
769,1.076,-0.0056200027,diff
770,1.08,-0.0056158304,diff
771,1.084,-0.0056117177,diff
772,1.088,-0.005607128,diff
773,1.092,-0.0056027174,diff
774,1.096,-0.005597919,diff
775,1.1,-0.0055933893,diff
776,1.104,-0.005588621,diff
777,1.108,-0.005583316,diff
778,1.112,-0.0055780113,diff
779,1.116,-0.0055729747,diff
780,1.12,-0.005566716,diff
781,1.124,-0.0055610538,diff
782,1.128,-0.0055540204,diff
783,1.132,-0.005547166,diff
784,1.136,-0.00554052,diff
785,1.14,-0.00553301,diff
786,1.144,-0.0055249035,diff
787,1.148,-0.0055161715,diff
788,1.152,-0.0055072308,diff
789,1.156,-0.005498141,diff
790,1.16,-0.0054879785,diff
791,1.164,-0.005477667,diff
792,1.168,-0.005466759,diff
793,1.172,-0.0054551363,diff
794,1.176,-0.005443126,diff
795,1.18,-0.0054301023,diff
796,1.184,-0.005416304,diff
797,1.188,-0.005402297,diff
798,1.192,-0.005387306,diff
799,1.196,-0.005372107,diff
800,1.2,-0.0053563714,diff
801,1.204,-0.0053389072,diff
802,1.208,-0.0053212643,diff
803,1.212,-0.005302191,diff
804,1.216,-0.005283147,diff
805,1.22,-0.0052627623,diff
806,1.224,-0.0052416623,diff
807,1.228,-0.005219966,diff
808,1.232,-0.0051970184,diff
809,1.236,-0.0051728487,diff
810,1.24,-0.0051484704,diff
811,1.244,-0.00512293,diff
812,1.248,-0.005096197,diff
813,1.252,-0.005068749,diff
814,1.256,-0.0050403774,diff
815,1.26,-0.005010903,diff
816,1.264,-0.004980415,diff
817,1.268,-0.004948616,diff
818,1.272,-0.004916042,diff
819,1.276,-0.0048820972,diff
820,1.28,-0.0048477054,diff
821,1.284,-0.0048121214,diff
822,1.288,-0.0047749877,diff
823,1.292,-0.0047372878,diff
824,1.296,-0.004698187,diff
825,1.3,-0.004657775,diff
826,1.304,-0.0046165287,diff
827,1.308,-0.0045740604,diff
828,1.312,-0.004530728,diff
829,1.316,-0.004486084,diff
830,1.32,-0.00443995,diff
831,1.324,-0.004393041,diff
832,1.328,-0.00434497,diff
833,1.332,-0.0042955577,diff
834,1.336,-0.004245281,diff
835,1.34,-0.004193604,diff
836,1.344,-0.004141003,diff
837,1.348,-0.004086882,diff
838,1.352,-0.0040315688,diff
839,1.356,-0.0039752126,diff
840,1.36,-0.0039178133,diff
841,1.364,-0.0038593411,diff
842,1.368,-0.0037995577,diff
843,1.372,-0.0037383735,diff
844,1.376,-0.0036765933,diff
845,1.38,-0.0036132634,diff
846,1.384,-0.003548652,diff
847,1.388,-0.0034830868,diff
848,1.392,-0.0034166574,diff
849,1.396,-0.0033484697,diff
850,1.4,-0.003279686,diff
851,1.404,-0.0032097697,diff
852,1.408,-0.003139019,diff
853,1.412,-0.00306651,diff
854,1.416,-0.0029931366,diff
855,1.42,-0.0029184222,diff
856,1.424,-0.002843082,diff
857,1.428,-0.0027664602,diff
858,1.432,-0.0026889145,diff
859,1.436,-0.0026102066,diff
860,1.44,-0.0025308132,diff
861,1.444,-0.002450347,diff
862,1.448,-0.0023684502,diff
863,1.452,-0.0022865236,diff
864,1.456,-0.0022026598,diff
865,1.46,-0.002118349,diff
866,1.464,-0.0020331442,diff
867,1.468,-0.0019468069,diff
868,1.472,-0.0018599331,diff
869,1.476,-0.0017721057,diff
870,1.48,-0.001683563,diff
871,1.484,-0.0015935898,diff
872,1.488,-0.0015038848,diff
873,1.492,-0.001412183,diff
874,1.496,-0.0013210475,diff
875,1.5,-0.0012284219,diff
876,1.504,-0.0011352897,diff
877,1.508,-0.0010417998,diff
878,1.512,-0.0009474158,diff
879,1.516,-0.0008522272,diff
880,1.52,-0.000756979,diff
881,1.524,-0.0006611943,diff
882,1.528,-0.0005643964,diff
883,1.532,-0.00046747923,diff
884,1.536,-0.00036996603,diff
885,1.54,-0.00027236342,diff
886,1.544,-0.00017398596,diff
887,1.548,-7.57575e-05,diff
888,1.552,2.296269e-05,diff
889,1.556,0.00012218952,diff
890,1.56,0.00022149086,diff
891,1.564,0.0003208816,diff
892,1.568,0.00042013824,diff
893,1.572,0.00052046776,diff
894,1.576,0.00062033534,diff
895,1.58,0.0007201135,diff
896,1.584,0.0008196682,diff
897,1.588,0.00091953576,diff
898,1.592,0.0010189861,diff
899,1.596,0.0011186749,diff
900,1.6,0.0012176782,diff
901,1.604,0.0013171136,diff
902,1.608,0.0014159977,diff
903,1.612,0.0015145391,diff
904,1.616,0.0016126335,diff
905,1.62,0.0017103255,diff
906,1.624,0.0018078536,diff
907,1.628,0.0019045621,diff
908,1.632,0.0020012856,diff
909,1.636,0.0020965636,diff
910,1.64,0.0021915436,diff
911,1.644,0.002285555,diff
912,1.648,0.0023796111,diff
913,1.652,0.002472058,diff
914,1.656,0.0025638938,diff
915,1.66,0.0026548952,diff
916,1.664,0.0027453303,diff
917,1.668,0.0028342158,diff
918,1.672,0.0029220134,diff
919,1.676,0.003008768,diff
920,1.68,0.00309439,diff
921,1.684,0.0031786263,diff
922,1.688,0.00326173,diff
923,1.692,0.0033433884,diff
924,1.696,0.0034237653,diff
925,1.7,0.0035021305,diff
926,1.704,0.0035795867,diff
927,1.708,0.00365524,diff
928,1.712,0.0037290007,diff
929,1.716,0.0038015544,diff
930,1.72,0.0038718432,diff
931,1.724,0.0039405376,diff
932,1.728,0.0040068477,diff
933,1.732,0.004071787,diff
934,1.736,0.004134536,diff
935,1.74,0.0041951984,diff
936,1.744,0.0042535067,diff
937,1.748,0.0043094903,diff
938,1.752,0.0043635517,diff
939,1.756,0.004414767,diff
940,1.76,0.0044638366,diff
941,1.764,0.004510045,diff
942,1.768,0.0045541227,diff
943,1.772,0.004595071,diff
944,1.776,0.0046335757,diff
945,1.78,0.004669443,diff
946,1.784,0.004702188,diff
947,1.788,0.004731819,diff
948,1.792,0.0047589466,diff
949,1.796,0.004782662,diff
950,1.8,0.004803136,diff
951,1.804,0.004820548,diff
952,1.808,0.0048348084,diff
953,1.812,0.0048451424,diff
954,1.816,0.004852541,diff
955,1.82,0.004855916,diff
956,1.824,0.004856415,diff
957,1.828,0.004852578,diff
958,1.832,0.0048449785,diff
959,1.836,0.004834093,diff
960,1.84,0.004818499,diff
961,1.844,0.004799269,diff
962,1.848,0.0047760457,diff
963,1.852,0.0047487617,diff
964,1.856,0.0047167763,diff
965,1.86,0.004680842,diff
966,1.864,0.0046406016,diff
967,1.868,0.004595503,diff
968,1.872,0.004545994,diff
969,1.876,0.004492067,diff
970,1.88,0.0044329762,diff
971,1.884,0.0043691434,diff
972,1.888,0.004300844,diff
973,1.892,0.0042267367,diff
974,1.896,0.0041482486,diff
975,1.9,0.004064355,diff
976,1.904,0.0039752685,diff
977,1.908,0.003880661,diff
978,1.912,0.0037806407,diff
979,1.916,0.0036753565,diff
980,1.92,0.003564056,diff
981,1.924,0.0034476966,diff
982,1.928,0.003325235,diff
983,1.932,0.0031966977,diff
984,1.936,0.0030625276,diff
985,1.94,0.0029221736,diff
986,1.944,0.0027757864,diff
987,1.948,0.0026231445,diff
988,1.952,0.0024639647,diff
989,1.956,0.0022988021,diff
990,1.96,0.0021268707,diff
991,1.964,0.0019485876,diff
992,1.968,0.0017634612,diff
993,1.972,0.0015712669,diff
994,1.976,0.0013724696,diff
995,1.98,0.0011666259,diff
996,1.984,0.00095373485,diff
997,1.988,0.0007341383,diff
998,1.992,0.0005070502,diff
999,1.996,0.00027263304,diff
1000,2.0,3.0558323e-05,diff


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_12500/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_12500/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_12500/sol_nn.csv <==
,X_x,value,name
0,-2.0,3.7029153e-05,sol_nn
1,-1.996,0.002018364,sol_nn
2,-1.992,0.004003787,sol_nn
3,-1.988,0.005992436,sol_nn
4,-1.984,0.007984638,sol_nn
5,-1.98,0.0099802045,sol_nn
6,-1.976,0.011978862,sol_nn
7,-1.972,0.01398149,sol_nn
8,-1.968,0.015986994,sol_nn
9,-1.964,0.017995894,sol_nn
10,-1.96,0.020008381,sol_nn
11,-1.956,0.022024283,sol_nn
12,-1.952,0.024043586,sol_nn
13,-1.948,0.026065601,sol_nn
14,-1.944,0.028091326,sol_nn
15,-1.94,0.030120514,sol_nn
16,-1.936,0.03215295,sol_nn
17,-1.932,0.034188226,sol_nn
18,-1.928,0.036226876,sol_nn
19,-1.924,0.038269002,sol_nn
20,-1.92,0.040313855,sol_nn
21,-1.916,0.04236251,sol_nn
22,-1.912,0.044413928,sol_nn
23,-1.908,0.04646849,sol_nn
24,-1.904,0.048526447,sol_nn
25,-1.9,0.05058749,sol_nn
26,-1.896,0.052651383,sol_nn
27,-1.892,0.054718673,sol_nn
28,-1.888,0.05678882,sol_nn
29,-1.884,0.05886197,sol_nn
30,-1.88,0.060938362,sol_nn
31,-1.876,0.0630178,sol_nn
32,-1.872,0.06510006,sol_nn
33,-1.868,0.06718533,sol_nn
34,-1.864,0.06927389,sol_nn
35,-1.86,0.07136482,sol_nn
36,-1.856,0.07345936,sol_nn
37,-1.852,0.0755562,sol_nn
38,-1.848,0.0776563,sol_nn
39,-1.844,0.07975912,sol_nn
40,-1.84,0.0818649,sol_nn
41,-1.836,0.08397344,sol_nn
42,-1.832,0.08608475,sol_nn
43,-1.828,0.08819905,sol_nn
44,-1.824,0.09031589,sol_nn
45,-1.82,0.092435464,sol_nn
46,-1.816,0.09455818,sol_nn
47,-1.812,0.09668321,sol_nn
48,-1.808,0.09881131,sol_nn
49,-1.804,0.10094178,sol_nn
50,-1.8,0.10307504,sol_nn
51,-1.796,0.10521093,sol_nn
52,-1.792,0.107349254,sol_nn
53,-1.788,0.10949025,sol_nn
54,-1.784,0.1116339,sol_nn
55,-1.78,0.11378001,sol_nn
56,-1.776,0.11592865,sol_nn
57,-1.772,0.11807981,sol_nn
58,-1.768,0.12023363,sol_nn
59,-1.764,0.122389704,sol_nn
60,-1.76,0.124547824,sol_nn
61,-1.756,0.12670903,sol_nn
62,-1.752,0.12887251,sol_nn
63,-1.748,0.13103807,sol_nn
64,-1.744,0.13320613,sol_nn
65,-1.74,0.1353765,sol_nn
66,-1.736,0.1375491,sol_nn
67,-1.732,0.13972405,sol_nn
68,-1.728,0.14190122,sol_nn
69,-1.724,0.14408028,sol_nn
70,-1.72,0.14626221,sol_nn
71,-1.716,0.14844593,sol_nn
72,-1.712,0.15063179,sol_nn
73,-1.708,0.15281992,sol_nn
74,-1.704,0.15501,sol_nn
75,-1.7,0.15720187,sol_nn
76,-1.696,0.15939645,sol_nn
77,-1.692,0.16159242,sol_nn
78,-1.688,0.16379085,sol_nn
79,-1.684,0.1659909,sol_nn
80,-1.68,0.16819364,sol_nn
81,-1.676,0.17039713,sol_nn
82,-1.672,0.17260332,sol_nn
83,-1.668,0.17481121,sol_nn
84,-1.664,0.17702074,sol_nn
85,-1.66,0.17923221,sol_nn
86,-1.656,0.18144554,sol_nn
87,-1.652,0.18366046,sol_nn
88,-1.648,0.1858773,sol_nn
89,-1.644,0.18809557,sol_nn
90,-1.64,0.19031607,sol_nn
91,-1.636,0.19253772,sol_nn
92,-1.632,0.19476128,sol_nn
93,-1.628,0.19698587,sol_nn
94,-1.624,0.19921246,sol_nn
95,-1.62,0.2014411,sol_nn
96,-1.616,0.20367044,sol_nn
97,-1.612,0.20590144,sol_nn
98,-1.608,0.20813389,sol_nn
99,-1.604,0.21036814,sol_nn
100,-1.6,0.21260351,sol_nn
101,-1.596,0.21484041,sol_nn
102,-1.592,0.21707831,sol_nn
103,-1.588,0.2193177,sol_nn
104,-1.584,0.22155853,sol_nn
105,-1.58,0.2238005,sol_nn
106,-1.576,0.22604334,sol_nn
107,-1.572,0.22828813,sol_nn
108,-1.568,0.2305335,sol_nn
109,-1.564,0.23278011,sol_nn
110,-1.56,0.23502834,sol_nn
111,-1.556,0.23727708,sol_nn
112,-1.552,0.23952681,sol_nn
113,-1.548,0.2417779,sol_nn
114,-1.544,0.24403003,sol_nn
115,-1.54,0.24628313,sol_nn
116,-1.536,0.24853691,sol_nn
117,-1.532,0.25079173,sol_nn
118,-1.528,0.2530474,sol_nn
119,-1.524,0.25530365,sol_nn
120,-1.52,0.25756118,sol_nn
121,-1.516,0.25981927,sol_nn
122,-1.512,0.26207817,sol_nn
123,-1.508,0.2643376,sol_nn
124,-1.504,0.26659817,sol_nn
125,-1.5,0.26885927,sol_nn
126,-1.496,0.27112055,sol_nn
127,-1.492,0.27338272,sol_nn
128,-1.488,0.2756456,sol_nn
129,-1.484,0.27790847,sol_nn
130,-1.48,0.2801729,sol_nn
131,-1.476,0.28243715,sol_nn
132,-1.472,0.284702,sol_nn
133,-1.468,0.2869668,sol_nn
134,-1.464,0.28923225,sol_nn
135,-1.46,0.29149833,sol_nn
136,-1.456,0.29376507,sol_nn
137,-1.452,0.2960316,sol_nn
138,-1.448,0.29829857,sol_nn
139,-1.444,0.3005657,sol_nn
140,-1.44,0.30283296,sol_nn
141,-1.436,0.30510044,sol_nn
142,-1.432,0.30736843,sol_nn
143,-1.428,0.30963588,sol_nn
144,-1.424,0.3119039,sol_nn
145,-1.42,0.3141718,sol_nn
146,-1.416,0.31644005,sol_nn
147,-1.412,0.31870788,sol_nn
148,-1.408,0.32097593,sol_nn
149,-1.404,0.32324374,sol_nn
150,-1.4,0.32551223,sol_nn
151,-1.396,0.32777923,sol_nn
152,-1.392,0.33004677,sol_nn
153,-1.388,0.332314,sol_nn
154,-1.384,0.3345814,sol_nn
155,-1.38,0.33684826,sol_nn
156,-1.376,0.33911502,sol_nn
157,-1.372,0.3413816,sol_nn
158,-1.368,0.34364742,sol_nn
159,-1.364,0.3459132,sol_nn
160,-1.36,0.34817886,sol_nn
161,-1.356,0.35044348,sol_nn
162,-1.352,0.35270792,sol_nn
163,-1.348,0.35497212,sol_nn
164,-1.344,0.35723567,sol_nn
165,-1.34,0.3594984,sol_nn
166,-1.336,0.36176085,sol_nn
167,-1.332,0.36402264,sol_nn
168,-1.328,0.36628413,sol_nn
169,-1.324,0.36854437,sol_nn
170,-1.32,0.37080416,sol_nn
171,-1.316,0.3730633,sol_nn
172,-1.312,0.37532157,sol_nn
173,-1.308,0.37757963,sol_nn
174,-1.304,0.3798362,sol_nn
175,-1.3,0.3820923,sol_nn
176,-1.296,0.38434762,sol_nn
177,-1.292,0.38660192,sol_nn
178,-1.288,0.38885546,sol_nn
179,-1.284,0.3911081,sol_nn
180,-1.28,0.39335966,sol_nn
181,-1.276,0.39561027,sol_nn
182,-1.272,0.39785978,sol_nn
183,-1.268,0.4001081,sol_nn
184,-1.264,0.4023556,sol_nn
185,-1.26,0.40460235,sol_nn
186,-1.256,0.40684736,sol_nn
187,-1.252,0.4090914,sol_nn
188,-1.248,0.41133434,sol_nn
189,-1.244,0.41357633,sol_nn
190,-1.24,0.4158166,sol_nn
191,-1.236,0.4180565,sol_nn
192,-1.232,0.42029387,sol_nn
193,-1.228,0.42253083,sol_nn
194,-1.224,0.42476624,sol_nn
195,-1.22,0.42700058,sol_nn
196,-1.216,0.42923316,sol_nn
197,-1.212,0.43146437,sol_nn
198,-1.208,0.43369448,sol_nn
199,-1.204,0.43592307,sol_nn
200,-1.2,0.4381498,sol_nn
201,-1.196,0.440376,sol_nn
202,-1.192,0.44259968,sol_nn
203,-1.188,0.44482222,sol_nn
204,-1.184,0.447043,sol_nn
205,-1.18,0.44926268,sol_nn
206,-1.176,0.45148054,sol_nn
207,-1.172,0.4536968,sol_nn
208,-1.168,0.4559111,sol_nn
209,-1.164,0.45812386,sol_nn
210,-1.16,0.46033502,sol_nn
211,-1.156,0.46254486,sol_nn
212,-1.152,0.46475297,sol_nn
213,-1.148,0.46695876,sol_nn
214,-1.144,0.4691635,sol_nn
215,-1.14,0.47136602,sol_nn
216,-1.136,0.47356695,sol_nn
217,-1.132,0.47576642,sol_nn
218,-1.128,0.47796315,sol_nn
219,-1.124,0.48015887,sol_nn
220,-1.12,0.48235202,sol_nn
221,-1.116,0.48454404,sol_nn
222,-1.112,0.48673388,sol_nn
223,-1.108,0.48892182,sol_nn
224,-1.104,0.491108,sol_nn
225,-1.1,0.4932924,sol_nn
226,-1.096,0.49547446,sol_nn
227,-1.092,0.4976545,sol_nn
228,-1.088,0.49983284,sol_nn
229,-1.084,0.5020095,sol_nn
230,-1.08,0.5041839,sol_nn
231,-1.076,0.5063563,sol_nn
232,-1.072,0.50852716,sol_nn
233,-1.068,0.5106953,sol_nn
234,-1.064,0.51286197,sol_nn
235,-1.06,0.5150261,sol_nn
236,-1.056,0.51718855,sol_nn
237,-1.052,0.51934904,sol_nn
238,-1.048,0.5215075,sol_nn
239,-1.044,0.52366376,sol_nn
240,-1.04,0.5258181,sol_nn
241,-1.036,0.5279703,sol_nn
242,-1.032,0.5301206,sol_nn
243,-1.028,0.53226894,sol_nn
244,-1.024,0.5344153,sol_nn
245,-1.02,0.53655946,sol_nn
246,-1.016,0.53870106,sol_nn
247,-1.012,0.54084116,sol_nn
248,-1.008,0.54297924,sol_nn
249,-1.004,0.54511535,sol_nn
250,-1.0,0.5472494,sol_nn
251,-0.996,0.54938114,sol_nn
252,-0.992,0.5515107,sol_nn
253,-0.988,0.55363894,sol_nn
254,-0.984,0.55576473,sol_nn
255,-0.98,0.557889,sol_nn
256,-0.976,0.5600102,sol_nn
257,-0.972,0.56213033,sol_nn
258,-0.968,0.56424826,sol_nn
259,-0.964,0.56636405,sol_nn
260,-0.96,0.56847864,sol_nn
261,-0.956,0.5705905,sol_nn
262,-0.952,0.5727008,sol_nn
263,-0.948,0.57480943,sol_nn
264,-0.944,0.5769157,sol_nn
265,-0.94,0.5790199,sol_nn
266,-0.936,0.58112323,sol_nn
267,-0.932,0.58322406,sol_nn
268,-0.928,0.58532256,sol_nn
269,-0.924,0.5874202,sol_nn
270,-0.92,0.5895158,sol_nn
271,-0.916,0.59161,sol_nn
272,-0.912,0.5937021,sol_nn
273,-0.908,0.5957926,sol_nn
274,-0.904,0.59788084,sol_nn
275,-0.9,0.59996855,sol_nn
276,-0.896,0.602054,sol_nn
277,-0.892,0.6041384,sol_nn
278,-0.888,0.6062207,sol_nn
279,-0.884,0.60830164,sol_nn
280,-0.88,0.610381,sol_nn
281,-0.876,0.61245924,sol_nn
282,-0.872,0.614536,sol_nn
283,-0.868,0.6166116,sol_nn
284,-0.864,0.6186854,sol_nn
285,-0.86,0.6207581,sol_nn
286,-0.856,0.62282985,sol_nn
287,-0.852,0.6249003,sol_nn
288,-0.848,0.62696946,sol_nn
289,-0.844,0.6290377,sol_nn
290,-0.84,0.6311047,sol_nn
291,-0.836,0.6331706,sol_nn
292,-0.832,0.6352353,sol_nn
293,-0.828,0.6372998,sol_nn
294,-0.824,0.63936293,sol_nn
295,-0.82,0.64142543,sol_nn
296,-0.816,0.64348733,sol_nn
297,-0.812,0.64554775,sol_nn
298,-0.808,0.6476084,sol_nn
299,-0.804,0.64966804,sol_nn
300,-0.8,0.65172726,sol_nn
301,-0.796,0.65378517,sol_nn
302,-0.792,0.6558438,sol_nn
303,-0.788,0.65790135,sol_nn
304,-0.784,0.659959,sol_nn
305,-0.78,0.662016,sol_nn
306,-0.776,0.66407275,sol_nn
307,-0.772,0.6661297,sol_nn
308,-0.768,0.6681862,sol_nn
309,-0.764,0.670243,sol_nn
310,-0.76,0.67229956,sol_nn
311,-0.756,0.67435616,sol_nn
312,-0.752,0.6764127,sol_nn
313,-0.748,0.67847,sol_nn
314,-0.744,0.6805272,sol_nn
315,-0.74,0.68258506,sol_nn
316,-0.736,0.6846429,sol_nn
317,-0.732,0.6867018,sol_nn
318,-0.728,0.68876064,sol_nn
319,-0.724,0.6908199,sol_nn
320,-0.72,0.69288045,sol_nn
321,-0.716,0.6949415,sol_nn
322,-0.712,0.69700325,sol_nn
323,-0.708,0.6990657,sol_nn
324,-0.704,0.701129,sol_nn
325,-0.7,0.7031934,sol_nn
326,-0.696,0.7052589,sol_nn
327,-0.692,0.7073253,sol_nn
328,-0.688,0.709393,sol_nn
329,-0.684,0.71146226,sol_nn
330,-0.68,0.713532,sol_nn
331,-0.676,0.7156034,sol_nn
332,-0.672,0.7176762,sol_nn
333,-0.668,0.7197507,sol_nn
334,-0.664,0.7218266,sol_nn
335,-0.66,0.72390366,sol_nn
336,-0.656,0.7259823,sol_nn
337,-0.652,0.7280632,sol_nn
338,-0.648,0.7301455,sol_nn
339,-0.644,0.7322293,sol_nn
340,-0.64,0.73431486,sol_nn
341,-0.636,0.73640287,sol_nn
342,-0.632,0.73849183,sol_nn
343,-0.628,0.740583,sol_nn
344,-0.624,0.7426765,sol_nn
345,-0.62,0.744772,sol_nn
346,-0.616,0.7468694,sol_nn
347,-0.612,0.74896824,sol_nn
348,-0.608,0.75106937,sol_nn
349,-0.604,0.75317335,sol_nn
350,-0.6,0.75527835,sol_nn
351,-0.596,0.7573863,sol_nn
352,-0.592,0.75949585,sol_nn
353,-0.588,0.76160777,sol_nn
354,-0.584,0.763722,sol_nn
355,-0.58,0.76583844,sol_nn
356,-0.576,0.76795703,sol_nn
357,-0.572,0.7700776,sol_nn
358,-0.568,0.77220035,sol_nn
359,-0.564,0.7743255,sol_nn
360,-0.56,0.7764526,sol_nn
361,-0.556,0.7785815,sol_nn
362,-0.552,0.7807132,sol_nn
363,-0.548,0.78284645,sol_nn
364,-0.544,0.78498226,sol_nn
365,-0.54,0.78711903,sol_nn
366,-0.536,0.7892592,sol_nn
367,-0.532,0.7914004,sol_nn
368,-0.528,0.79354364,sol_nn
369,-0.524,0.79568857,sol_nn
370,-0.52,0.7978357,sol_nn
371,-0.516,0.79998404,sol_nn
372,-0.512,0.8021345,sol_nn
373,-0.508,0.8042861,sol_nn
374,-0.504,0.8064394,sol_nn
375,-0.5,0.80859387,sol_nn
376,-0.496,0.81075,sol_nn
377,-0.492,0.81290686,sol_nn
378,-0.488,0.81506497,sol_nn
379,-0.484,0.81722426,sol_nn
380,-0.48,0.81938404,sol_nn
381,-0.476,0.8215452,sol_nn
382,-0.472,0.8237065,sol_nn
383,-0.468,0.8258685,sol_nn
384,-0.464,0.8280314,sol_nn
385,-0.46,0.8301931,sol_nn
386,-0.456,0.832356,sol_nn
387,-0.452,0.83451885,sol_nn
388,-0.448,0.83668077,sol_nn
389,-0.444,0.83884275,sol_nn
390,-0.44,0.8410041,sol_nn
391,-0.436,0.8431645,sol_nn
392,-0.432,0.845324,sol_nn
393,-0.428,0.8474823,sol_nn
394,-0.424,0.84963906,sol_nn
395,-0.42,0.85179454,sol_nn
396,-0.416,0.85394824,sol_nn
397,-0.412,0.8560997,sol_nn
398,-0.408,0.8582493,sol_nn
399,-0.404,0.86039627,sol_nn
400,-0.4,0.86254036,sol_nn
401,-0.396,0.8646815,sol_nn
402,-0.392,0.86681974,sol_nn
403,-0.388,0.8689542,sol_nn
404,-0.384,0.8710847,sol_nn
405,-0.38,0.8732116,sol_nn
406,-0.376,0.8753341,sol_nn
407,-0.372,0.87745166,sol_nn
408,-0.368,0.8795653,sol_nn
409,-0.364,0.88167286,sol_nn
410,-0.36,0.8837751,sol_nn
411,-0.356,0.8858718,sol_nn
412,-0.352,0.887962,sol_nn
413,-0.348,0.8900462,sol_nn
414,-0.344,0.8921232,sol_nn
415,-0.34,0.8941932,sol_nn
416,-0.336,0.8962557,sol_nn
417,-0.332,0.8983105,sol_nn
418,-0.328,0.900357,sol_nn
419,-0.324,0.9023951,sol_nn
420,-0.32,0.9044237,sol_nn
421,-0.316,0.90644354,sol_nn
422,-0.312,0.90845346,sol_nn
423,-0.308,0.910453,sol_nn
424,-0.304,0.91244256,sol_nn
425,-0.3,0.9144207,sol_nn
426,-0.296,0.9163878,sol_nn
427,-0.292,0.91834354,sol_nn
428,-0.288,0.920286,sol_nn
429,-0.284,0.9222165,sol_nn
430,-0.28,0.92413425,sol_nn
431,-0.276,0.92603827,sol_nn
432,-0.272,0.9279282,sol_nn
433,-0.268,0.92980385,sol_nn
434,-0.264,0.93166465,sol_nn
435,-0.26,0.9335102,sol_nn
436,-0.256,0.9353399,sol_nn
437,-0.252,0.9371536,sol_nn
438,-0.248,0.9389502,sol_nn
439,-0.244,0.9407295,sol_nn
440,-0.24,0.9424921,sol_nn
441,-0.236,0.94423574,sol_nn
442,-0.232,0.9459605,sol_nn
443,-0.228,0.9476664,sol_nn
444,-0.224,0.94935274,sol_nn
445,-0.22,0.9510187,sol_nn
446,-0.216,0.9526645,sol_nn
447,-0.212,0.95428896,sol_nn
448,-0.208,0.95589185,sol_nn
449,-0.204,0.95747274,sol_nn
450,-0.2,0.9590306,sol_nn
451,-0.196,0.96056616,sol_nn
452,-0.192,0.9620774,sol_nn
453,-0.188,0.96356505,sol_nn
454,-0.184,0.9650282,sol_nn
455,-0.18,0.96646595,sol_nn
456,-0.176,0.96787846,sol_nn
457,-0.172,0.96926486,sol_nn
458,-0.168,0.97062516,sol_nn
459,-0.164,0.9719583,sol_nn
460,-0.16,0.97326446,sol_nn
461,-0.156,0.9745428,sol_nn
462,-0.152,0.97579277,sol_nn
463,-0.148,0.9770146,sol_nn
464,-0.144,0.9782074,sol_nn
465,-0.14,0.97937083,sol_nn
466,-0.136,0.9805039,sol_nn
467,-0.132,0.9816078,sol_nn
468,-0.128,0.98268044,sol_nn
469,-0.124,0.98372275,sol_nn
470,-0.12,0.9847336,sol_nn
471,-0.116,0.9857137,sol_nn
472,-0.112,0.98666155,sol_nn
473,-0.108,0.9875771,sol_nn
474,-0.104,0.988461,sol_nn
475,-0.1,0.9893124,sol_nn
476,-0.096,0.9901308,sol_nn
477,-0.092,0.99091643,sol_nn
478,-0.088,0.9916686,sol_nn
479,-0.084,0.99238724,sol_nn
480,-0.08,0.993073,sol_nn
481,-0.076,0.9937249,sol_nn
482,-0.072,0.9943433,sol_nn
483,-0.068,0.9949275,sol_nn
484,-0.064,0.9954783,sol_nn
485,-0.06,0.995995,sol_nn
486,-0.056,0.9964768,sol_nn
487,-0.052,0.99692506,sol_nn
488,-0.048,0.99733996,sol_nn
489,-0.044,0.9977197,sol_nn
490,-0.04,0.9980658,sol_nn
491,-0.036,0.9983778,sol_nn
492,-0.032,0.9986558,sol_nn
493,-0.028,0.99889946,sol_nn
494,-0.024,0.99910945,sol_nn
495,-0.02,0.9992853,sol_nn
496,-0.016,0.99942774,sol_nn
497,-0.012,0.999536,sol_nn
498,-0.008,0.9996103,sol_nn
499,-0.004,0.999652,sol_nn
500,0.0,0.99965984,sol_nn
501,0.004,0.99963367,sol_nn
502,0.008,0.999575,sol_nn
503,0.012,0.99948287,sol_nn
504,0.016,0.99935746,sol_nn
505,0.02,0.9991993,sol_nn
506,0.024,0.9990084,sol_nn
507,0.028,0.9987849,sol_nn
508,0.032,0.99852836,sol_nn
509,0.036,0.9982395,sol_nn
510,0.04,0.99791884,sol_nn
511,0.044,0.9975651,sol_nn
512,0.048,0.9971793,sol_nn
513,0.052,0.9967619,sol_nn
514,0.056,0.9963119,sol_nn
515,0.06,0.9958304,sol_nn
516,0.064,0.99531657,sol_nn
517,0.068,0.9947715,sol_nn
518,0.072,0.99419487,sol_nn
519,0.076,0.99358666,sol_nn
520,0.08,0.9929469,sol_nn
521,0.084,0.9922756,sol_nn
522,0.088,0.9915725,sol_nn
523,0.092,0.99083877,sol_nn
524,0.096,0.9900737,sol_nn
525,0.1,0.98927736,sol_nn
526,0.104,0.98845047,sol_nn
527,0.108,0.98759186,sol_nn
528,0.112,0.98670286,sol_nn
529,0.116,0.9857826,sol_nn
530,0.12,0.98483205,sol_nn
531,0.124,0.98385084,sol_nn
532,0.128,0.9828385,sol_nn
533,0.132,0.9817964,sol_nn
534,0.136,0.9807234,sol_nn
535,0.14,0.9796205,sol_nn
536,0.144,0.97848713,sol_nn
537,0.148,0.9773245,sol_nn
538,0.152,0.9761309,sol_nn
539,0.156,0.97490835,sol_nn
540,0.16,0.9736558,sol_nn
541,0.164,0.9723743,sol_nn
542,0.168,0.9710636,sol_nn
543,0.172,0.9697237,sol_nn
544,0.176,0.9683548,sol_nn
545,0.18,0.9669577,sol_nn
546,0.184,0.96553254,sol_nn
547,0.188,0.9640788,sol_nn
548,0.192,0.96259767,sol_nn
549,0.196,0.9610888,sol_nn
550,0.2,0.9595529,sol_nn
551,0.204,0.9579898,sol_nn
552,0.208,0.95640004,sol_nn
553,0.212,0.9547843,sol_nn
554,0.216,0.95314294,sol_nn
555,0.22,0.95147586,sol_nn
556,0.224,0.94978344,sol_nn
557,0.228,0.94806725,sol_nn
558,0.232,0.94632584,sol_nn
559,0.236,0.94456077,sol_nn
560,0.24,0.9427724,sol_nn
561,0.244,0.9409613,sol_nn
562,0.248,0.93912715,sol_nn
563,0.252,0.9372715,sol_nn
564,0.256,0.9353936,sol_nn
565,0.26,0.9334952,sol_nn
566,0.264,0.93157613,sol_nn
567,0.268,0.9296367,sol_nn
568,0.272,0.9276782,sol_nn
569,0.276,0.92570025,sol_nn
570,0.28,0.923704,sol_nn
571,0.284,0.92169,sol_nn
572,0.288,0.91965854,sol_nn
573,0.292,0.91761017,sol_nn
574,0.296,0.9155458,sol_nn
575,0.3,0.91346514,sol_nn
576,0.304,0.9113693,sol_nn
577,0.308,0.9092587,sol_nn
578,0.312,0.9071346,sol_nn
579,0.316,0.90499663,sol_nn
580,0.32,0.90284526,sol_nn
581,0.324,0.90068173,sol_nn
582,0.328,0.898506,sol_nn
583,0.332,0.89631927,sol_nn
584,0.336,0.89412117,sol_nn
585,0.34,0.8919132,sol_nn
586,0.344,0.8896953,sol_nn
587,0.348,0.887468,sol_nn
588,0.352,0.885232,sol_nn
589,0.356,0.88298786,sol_nn
590,0.36,0.88073546,sol_nn
591,0.364,0.87847596,sol_nn
592,0.368,0.8762096,sol_nn
593,0.372,0.8739368,sol_nn
594,0.376,0.87165844,sol_nn
595,0.38,0.8693742,sol_nn
596,0.384,0.86708546,sol_nn
597,0.388,0.86479104,sol_nn
598,0.392,0.86249405,sol_nn
599,0.396,0.86019266,sol_nn
600,0.4,0.8578876,sol_nn
601,0.404,0.85557926,sol_nn
602,0.408,0.85326916,sol_nn
603,0.412,0.8509561,sol_nn
604,0.416,0.84864146,sol_nn
605,0.42,0.84632504,sol_nn
606,0.424,0.84400773,sol_nn
607,0.428,0.8416894,sol_nn
608,0.432,0.83937037,sol_nn
609,0.436,0.8370511,sol_nn
610,0.44,0.8347317,sol_nn
611,0.444,0.832413,sol_nn
612,0.448,0.8300944,sol_nn
613,0.452,0.82777613,sol_nn
614,0.456,0.8254592,sol_nn
615,0.46,0.82314366,sol_nn
616,0.464,0.8208292,sol_nn
617,0.468,0.81851655,sol_nn
618,0.472,0.81620574,sol_nn
619,0.476,0.8138964,sol_nn
620,0.48,0.8115897,sol_nn
621,0.484,0.8092856,sol_nn
622,0.488,0.80698335,sol_nn
623,0.492,0.80468374,sol_nn
624,0.496,0.8023872,sol_nn
625,0.5,0.8000933,sol_nn
626,0.504,0.7978022,sol_nn
627,0.508,0.79551417,sol_nn
628,0.512,0.79322946,sol_nn
629,0.516,0.7909478,sol_nn
630,0.52,0.7886693,sol_nn
631,0.524,0.78639495,sol_nn
632,0.528,0.784123,sol_nn
633,0.532,0.7818552,sol_nn
634,0.536,0.7795904,sol_nn
635,0.54,0.7773295,sol_nn
636,0.544,0.775072,sol_nn
637,0.548,0.7728181,sol_nn
638,0.552,0.7705683,sol_nn
639,0.556,0.76832205,sol_nn
640,0.56,0.7660785,sol_nn
641,0.564,0.7638396,sol_nn
642,0.568,0.7616036,sol_nn
643,0.572,0.75937176,sol_nn
644,0.576,0.75714326,sol_nn
645,0.58,0.7549186,sol_nn
646,0.584,0.75269735,sol_nn
647,0.588,0.7504795,sol_nn
648,0.592,0.74826515,sol_nn
649,0.596,0.7460547,sol_nn
650,0.6,0.7438473,sol_nn
651,0.604,0.74164313,sol_nn
652,0.608,0.7394425,sol_nn
653,0.612,0.73724526,sol_nn
654,0.616,0.73505116,sol_nn
655,0.62,0.7328601,sol_nn
656,0.624,0.730672,sol_nn
657,0.628,0.72848696,sol_nn
658,0.632,0.7263056,sol_nn
659,0.636,0.7241266,sol_nn
660,0.64,0.72195023,sol_nn
661,0.644,0.71977735,sol_nn
662,0.648,0.7176068,sol_nn
663,0.652,0.7154392,sol_nn
664,0.656,0.7132737,sol_nn
665,0.66,0.71111107,sol_nn
666,0.664,0.7089506,sol_nn
667,0.668,0.70679265,sol_nn
668,0.672,0.7046374,sol_nn
669,0.676,0.7024838,sol_nn
670,0.68,0.70033276,sol_nn
671,0.684,0.6981837,sol_nn
672,0.688,0.6960362,sol_nn
673,0.692,0.69389117,sol_nn
674,0.696,0.69174784,sol_nn
675,0.7,0.689606,sol_nn
676,0.704,0.68746644,sol_nn
677,0.708,0.685328,sol_nn
678,0.712,0.68319124,sol_nn
679,0.716,0.68105596,sol_nn
680,0.72,0.67892253,sol_nn
681,0.724,0.6767899,sol_nn
682,0.728,0.674659,sol_nn
683,0.732,0.67252874,sol_nn
684,0.736,0.6704002,sol_nn
685,0.74,0.6682724,sol_nn
686,0.744,0.6661458,sol_nn
687,0.748,0.6640199,sol_nn
688,0.752,0.66189486,sol_nn
689,0.756,0.65977114,sol_nn
690,0.76,0.6576476,sol_nn
691,0.764,0.65552545,sol_nn
692,0.768,0.6534035,sol_nn
693,0.772,0.6512819,sol_nn
694,0.776,0.64916116,sol_nn
695,0.78,0.6470409,sol_nn
696,0.784,0.6449211,sol_nn
697,0.788,0.64280105,sol_nn
698,0.792,0.640682,sol_nn
699,0.796,0.63856345,sol_nn
700,0.8,0.6364447,sol_nn
701,0.804,0.63432574,sol_nn
702,0.808,0.6322072,sol_nn
703,0.812,0.63008946,sol_nn
704,0.816,0.6279706,sol_nn
705,0.82,0.62585264,sol_nn
706,0.824,0.6237342,sol_nn
707,0.828,0.6216159,sol_nn
708,0.832,0.6194973,sol_nn
709,0.836,0.61737907,sol_nn
710,0.84,0.61526,sol_nn
711,0.844,0.61314106,sol_nn
712,0.848,0.61102176,sol_nn
713,0.852,0.6089025,sol_nn
714,0.856,0.6067825,sol_nn
715,0.86,0.60466284,sol_nn
716,0.864,0.60254204,sol_nn
717,0.868,0.60042167,sol_nn
718,0.872,0.5983002,sol_nn
719,0.876,0.5961788,sol_nn
720,0.88,0.5940572,sol_nn
721,0.884,0.5919349,sol_nn
722,0.888,0.5898121,sol_nn
723,0.892,0.58768874,sol_nn
724,0.896,0.58556527,sol_nn
725,0.9,0.5834413,sol_nn
726,0.904,0.5813165,sol_nn
727,0.908,0.5791917,sol_nn
728,0.912,0.5770658,sol_nn
729,0.916,0.57493997,sol_nn
730,0.92,0.5728135,sol_nn
731,0.924,0.57068646,sol_nn
732,0.928,0.56855863,sol_nn
733,0.932,0.56643057,sol_nn
734,0.936,0.56430185,sol_nn
735,0.94,0.56217283,sol_nn
736,0.944,0.5600433,sol_nn
737,0.948,0.557913,sol_nn
738,0.952,0.5557824,sol_nn
739,0.956,0.55365145,sol_nn
740,0.96,0.5515199,sol_nn
741,0.964,0.5493875,sol_nn
742,0.968,0.5472554,sol_nn
743,0.972,0.5451224,sol_nn
744,0.976,0.5429889,sol_nn
745,0.98,0.5408549,sol_nn
746,0.984,0.5387207,sol_nn
747,0.988,0.53658575,sol_nn
748,0.992,0.53445053,sol_nn
749,0.996,0.53231496,sol_nn
750,1.0,0.5301795,sol_nn
751,1.004,0.52804303,sol_nn
752,1.008,0.52590644,sol_nn
753,1.012,0.52376956,sol_nn
754,1.016,0.52163184,sol_nn
755,1.02,0.51949453,sol_nn
756,1.024,0.51735693,sol_nn
757,1.028,0.5152189,sol_nn
758,1.032,0.51308066,sol_nn
759,1.036,0.510942,sol_nn
760,1.04,0.50880337,sol_nn
761,1.044,0.50666463,sol_nn
762,1.048,0.5045254,sol_nn
763,1.052,0.5023863,sol_nn
764,1.056,0.50024706,sol_nn
765,1.06,0.4981079,sol_nn
766,1.064,0.49596864,sol_nn
767,1.068,0.49382892,sol_nn
768,1.072,0.49168968,sol_nn
769,1.076,0.4895501,sol_nn
770,1.08,0.48741066,sol_nn
771,1.084,0.48527122,sol_nn
772,1.088,0.48313218,sol_nn
773,1.092,0.480993,sol_nn
774,1.096,0.47885424,sol_nn
775,1.1,0.47671515,sol_nn
776,1.104,0.47457635,sol_nn
777,1.108,0.47243804,sol_nn
778,1.112,0.47029975,sol_nn
779,1.116,0.46816117,sol_nn
780,1.12,0.46602386,sol_nn
781,1.124,0.46388596,sol_nn
782,1.128,0.46174937,sol_nn
783,1.132,0.45961264,sol_nn
784,1.136,0.45747566,sol_nn
785,1.14,0.4553396,sol_nn
786,1.144,0.4532041,sol_nn
787,1.148,0.45106927,sol_nn
788,1.152,0.4489346,sol_nn
789,1.156,0.44680008,sol_nn
790,1.16,0.44466668,sol_nn
791,1.164,0.44253337,sol_nn
792,1.168,0.44040072,sol_nn
793,1.172,0.4382687,sol_nn
794,1.176,0.43613714,sol_nn
795,1.18,0.4340066,sol_nn
796,1.184,0.43187678,sol_nn
797,1.188,0.42974722,sol_nn
798,1.192,0.42761856,sol_nn
799,1.196,0.4254902,sol_nn
800,1.2,0.4233623,sol_nn
801,1.204,0.42123622,sol_nn
802,1.208,0.4191103,sol_nn
803,1.212,0.41698572,sol_nn
804,1.216,0.4148612,sol_nn
805,1.22,0.41273797,sol_nn
806,1.224,0.4106155,sol_nn
807,1.228,0.40849358,sol_nn
808,1.232,0.40637293,sol_nn
809,1.236,0.40425354,sol_nn
810,1.24,0.4021343,sol_nn
811,1.244,0.40001628,sol_nn
812,1.248,0.3978994,sol_nn
813,1.252,0.39578325,sol_nn
814,1.256,0.393668,sol_nn
815,1.26,0.3915539,sol_nn
816,1.264,0.38944077,sol_nn
817,1.268,0.387329,sol_nn
818,1.272,0.385218,sol_nn
819,1.276,0.38310832,sol_nn
820,1.28,0.38099915,sol_nn
821,1.284,0.3788911,sol_nn
822,1.288,0.37678468,sol_nn
823,1.292,0.37467873,sol_nn
824,1.296,0.37257427,sol_nn
825,1.3,0.37047112,sol_nn
826,1.304,0.36836874,sol_nn
827,1.308,0.36626765,sol_nn
828,1.312,0.36416733,sol_nn
829,1.316,0.3620684,sol_nn
830,1.32,0.35997093,sol_nn
831,1.324,0.35787427,sol_nn
832,1.328,0.35577878,sol_nn
833,1.332,0.35368454,sol_nn
834,1.336,0.35159126,sol_nn
835,1.34,0.34949932,sol_nn
836,1.344,0.34740835,sol_nn
837,1.348,0.34531885,sol_nn
838,1.352,0.34323058,sol_nn
839,1.356,0.34114337,sol_nn
840,1.36,0.33905715,sol_nn
841,1.364,0.33697206,sol_nn
842,1.368,0.33488822,sol_nn
843,1.372,0.3328058,sol_nn
844,1.376,0.33072397,sol_nn
845,1.38,0.32864374,sol_nn
846,1.384,0.3265648,sol_nn
847,1.388,0.32448673,sol_nn
848,1.392,0.32240957,sol_nn
849,1.396,0.32033414,sol_nn
850,1.4,0.31825936,sol_nn
851,1.404,0.31618565,sol_nn
852,1.408,0.31411284,sol_nn
853,1.412,0.31204176,sol_nn
854,1.416,0.3099715,sol_nn
855,1.42,0.30790266,sol_nn
856,1.424,0.30583438,sol_nn
857,1.428,0.30376744,sol_nn
858,1.432,0.30170134,sol_nn
859,1.436,0.29963648,sol_nn
860,1.44,0.29757226,sol_nn
861,1.444,0.29550916,sol_nn
862,1.448,0.2934475,sol_nn
863,1.452,0.29138577,sol_nn
864,1.456,0.28932607,sol_nn
865,1.46,0.28726676,sol_nn
866,1.464,0.2852084,sol_nn
867,1.468,0.28315112,sol_nn
868,1.472,0.2810944,sol_nn
869,1.476,0.27903867,sol_nn
870,1.48,0.2769836,sol_nn
871,1.484,0.27493,sol_nn
872,1.488,0.27287608,sol_nn
873,1.492,0.2708242,sol_nn
874,1.496,0.2687717,sol_nn
875,1.5,0.26672077,sol_nn
876,1.504,0.26467034,sol_nn
877,1.508,0.2626202,sol_nn
878,1.512,0.260571,sol_nn
879,1.516,0.25852257,sol_nn
880,1.52,0.25647426,sol_nn
881,1.524,0.25442642,sol_nn
882,1.528,0.25237966,sol_nn
883,1.532,0.25033298,sol_nn
884,1.536,0.24828687,sol_nn
885,1.54,0.24624091,sol_nn
886,1.544,0.24419567,sol_nn
887,1.548,0.24215032,sol_nn
888,1.552,0.24010542,sol_nn
889,1.556,0.23806107,sol_nn
890,1.56,0.23601681,sol_nn
891,1.564,0.23397258,sol_nn
892,1.568,0.23192826,sol_nn
893,1.572,0.22988497,sol_nn
894,1.576,0.22784126,sol_nn
895,1.58,0.22579741,sol_nn
896,1.584,0.22375341,sol_nn
897,1.588,0.22170964,sol_nn
898,1.592,0.21966553,sol_nn
899,1.596,0.21762165,sol_nn
900,1.6,0.21557702,sol_nn
901,1.604,0.2135329,sol_nn
902,1.608,0.21148814,sol_nn
903,1.612,0.20944312,sol_nn
904,1.616,0.20739758,sol_nn
905,1.62,0.20535171,sol_nn
906,1.624,0.20330568,sol_nn
907,1.628,0.20125875,sol_nn
908,1.632,0.19921191,sol_nn
909,1.636,0.19716355,sol_nn
910,1.64,0.19511497,sol_nn
911,1.644,0.19306535,sol_nn
912,1.648,0.19101584,sol_nn
913,1.652,0.18896472,sol_nn
914,1.656,0.18691292,sol_nn
915,1.66,0.18486036,sol_nn
916,1.664,0.18280718,sol_nn
917,1.668,0.18075249,sol_nn
918,1.672,0.17869666,sol_nn
919,1.676,0.17663984,sol_nn
920,1.68,0.1745819,sol_nn
921,1.684,0.17252252,sol_nn
922,1.688,0.17046204,sol_nn
923,1.692,0.16840008,sol_nn
924,1.696,0.16633688,sol_nn
925,1.7,0.16427162,sol_nn
926,1.704,0.16220552,sol_nn
927,1.708,0.1601376,sol_nn
928,1.712,0.15806773,sol_nn
929,1.716,0.15599671,sol_nn
930,1.72,0.15392338,sol_nn
931,1.724,0.15184851,sol_nn
932,1.728,0.14977118,sol_nn
933,1.732,0.14769256,sol_nn
934,1.736,0.14561175,sol_nn
935,1.74,0.14352877,sol_nn
936,1.744,0.14144352,sol_nn
937,1.748,0.13935587,sol_nn
938,1.752,0.13726637,sol_nn
939,1.756,0.13517395,sol_nn
940,1.76,0.13307945,sol_nn
941,1.764,0.13098203,sol_nn
942,1.768,0.12888254,sol_nn
943,1.772,0.12677993,sol_nn
944,1.776,0.124674805,sol_nn
945,1.78,0.1225671,sol_nn
946,1.784,0.12045622,sol_nn
947,1.788,0.11834228,sol_nn
948,1.792,0.11622578,sol_nn
949,1.796,0.11410593,sol_nn
950,1.8,0.11198284,sol_nn
951,1.804,0.10985662,sol_nn
952,1.808,0.10772732,sol_nn
953,1.812,0.10559402,sol_nn
954,1.816,0.10345785,sol_nn
955,1.82,0.1013176,sol_nn
956,1.824,0.09917453,sol_nn
957,1.828,0.09702713,sol_nn
958,1.832,0.0948759,sol_nn
959,1.836,0.09272145,sol_nn
960,1.84,0.090562224,sol_nn
961,1.844,0.088399425,sol_nn
962,1.848,0.08623257,sol_nn
963,1.852,0.08406173,sol_nn
964,1.856,0.08188617,sol_nn
965,1.86,0.07970661,sol_nn
966,1.864,0.0775228,sol_nn
967,1.868,0.07533407,sol_nn
968,1.872,0.073141,sol_nn
969,1.876,0.070943445,sol_nn
970,1.88,0.068740785,sol_nn
971,1.884,0.06653339,sol_nn
972,1.888,0.06432146,sol_nn
973,1.892,0.062103786,sol_nn
974,1.896,0.059881665,sol_nn
975,1.9,0.057654206,sol_nn
976,1.904,0.05542149,sol_nn
977,1.908,0.053183317,sol_nn
978,1.912,0.05093973,sol_nn
979,1.916,0.04869082,sol_nn
980,1.92,0.04643595,sol_nn
981,1.924,0.04417596,sol_nn
982,1.928,0.041909933,sol_nn
983,1.932,0.039637767,sol_nn
984,1.936,0.03736003,sol_nn
985,1.94,0.035076044,sol_nn
986,1.944,0.032786094,sol_nn
987,1.948,0.030489884,sol_nn
988,1.952,0.028187076,sol_nn
989,1.956,0.025878347,sol_nn
990,1.96,0.023562785,sol_nn
991,1.964,0.021240937,sol_nn
992,1.968,0.018912181,sol_nn
993,1.972,0.01657642,sol_nn
994,1.976,0.014234057,sol_nn
995,1.98,0.011884583,sol_nn
996,1.984,0.009528127,sol_nn
997,1.988,0.0071649,sol_nn
998,1.992,0.004794246,sol_nn
999,1.996,0.002416199,sol_nn
1000,2.0,3.0558323e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_12500/test_nn.csv <==
,X_x,value,name
0,-2.0,3.7029153e-05,test_nn
1,-1.996,0.0016019702,test_nn
2,-1.992,0.0031780323,test_nn
3,-1.988,0.004764418,test_nn
4,-1.984,0.0063614165,test_nn
5,-1.98,0.007968888,test_nn
6,-1.976,0.00958657,test_nn
7,-1.972,0.011215349,test_nn
8,-1.968,0.0128541365,test_nn
9,-1.964,0.014503477,test_nn
10,-1.96,0.016163573,test_nn
11,-1.956,0.017834257,test_nn
12,-1.952,0.019515501,test_nn
13,-1.948,0.0212067,test_nn
14,-1.944,0.022908704,test_nn
15,-1.94,0.024621515,test_nn
16,-1.936,0.026344633,test_nn
17,-1.932,0.028077926,test_nn
18,-1.928,0.02982173,test_nn
19,-1.924,0.031576283,test_nn
20,-1.92,0.033340745,test_nn
21,-1.916,0.035116322,test_nn
22,-1.912,0.036901813,test_nn
23,-1.908,0.03869774,test_nn
24,-1.904,0.040504165,test_nn
25,-1.9,0.042321004,test_nn
26,-1.896,0.04414793,test_nn
27,-1.892,0.04598544,test_nn
28,-1.888,0.04783299,test_nn
29,-1.884,0.049690746,test_nn
30,-1.88,0.051559027,test_nn
31,-1.876,0.05343747,test_nn
32,-1.872,0.05532596,test_nn
33,-1.868,0.057224568,test_nn
34,-1.864,0.0591337,test_nn
35,-1.86,0.061052382,test_nn
36,-1.856,0.0629817,test_nn
37,-1.852,0.064920545,test_nn
38,-1.848,0.06686971,test_nn
39,-1.844,0.06882871,test_nn
40,-1.84,0.07079783,test_nn
41,-1.836,0.072776735,test_nn
42,-1.832,0.07476541,test_nn
43,-1.828,0.07676412,test_nn
44,-1.824,0.07877248,test_nn
45,-1.82,0.080790475,test_nn
46,-1.816,0.08281863,test_nn
47,-1.812,0.08485614,test_nn
48,-1.808,0.086903274,test_nn
49,-1.804,0.08895991,test_nn
50,-1.8,0.091026396,test_nn
51,-1.796,0.0931022,test_nn
52,-1.792,0.09518731,test_nn
53,-1.788,0.09728174,test_nn
54,-1.784,0.09938578,test_nn
55,-1.78,0.10149882,test_nn
56,-1.776,0.1036211,test_nn
57,-1.772,0.105752826,test_nn
58,-1.768,0.1078936,test_nn
59,-1.764,0.11004323,test_nn
60,-1.76,0.112201475,test_nn
61,-1.756,0.11436948,test_nn
62,-1.752,0.11654626,test_nn
63,-1.748,0.11873145,test_nn
64,-1.744,0.120925575,test_nn
65,-1.74,0.123128384,test_nn
66,-1.736,0.12533978,test_nn
67,-1.732,0.12755978,test_nn
68,-1.728,0.1297883,test_nn
69,-1.724,0.13202485,test_nn
70,-1.72,0.13427043,test_nn
71,-1.716,0.13652387,test_nn
72,-1.712,0.1387856,test_nn
73,-1.708,0.1410556,test_nn
74,-1.704,0.14333344,test_nn
75,-1.7,0.145619,test_nn
76,-1.696,0.14791319,test_nn
77,-1.692,0.15021446,test_nn
78,-1.688,0.15252408,test_nn
79,-1.684,0.15484074,test_nn
80,-1.68,0.15716591,test_nn
81,-1.676,0.15949753,test_nn
82,-1.672,0.16183725,test_nn
83,-1.668,0.16418412,test_nn
84,-1.664,0.16653812,test_nn
85,-1.66,0.16889946,test_nn
86,-1.656,0.17126773,test_nn
87,-1.652,0.17364281,test_nn
88,-1.648,0.17602488,test_nn
89,-1.644,0.17841393,test_nn
90,-1.64,0.1808096,test_nn
91,-1.636,0.18321228,test_nn
92,-1.632,0.18562084,test_nn
93,-1.628,0.18803573,test_nn
94,-1.624,0.19045717,test_nn
95,-1.62,0.19288531,test_nn
96,-1.616,0.19531894,test_nn
97,-1.612,0.19775882,test_nn
98,-1.608,0.2002043,test_nn
99,-1.604,0.20265628,test_nn
100,-1.6,0.2051138,test_nn
101,-1.596,0.20757653,test_nn
102,-1.592,0.21004474,test_nn
103,-1.588,0.21251857,test_nn
104,-1.584,0.21499774,test_nn
105,-1.58,0.21748184,test_nn
106,-1.576,0.21997103,test_nn
107,-1.572,0.22246557,test_nn
108,-1.568,0.22496453,test_nn
109,-1.564,0.22746843,test_nn
110,-1.56,0.2299771,test_nn
111,-1.556,0.2324903,test_nn
112,-1.552,0.2350075,test_nn
113,-1.548,0.23752946,test_nn
114,-1.544,0.24005508,test_nn
115,-1.54,0.24258506,test_nn
116,-1.536,0.24511886,test_nn
117,-1.532,0.24765633,test_nn
118,-1.528,0.250198,test_nn
119,-1.524,0.2527424,test_nn
120,-1.52,0.25529093,test_nn
121,-1.516,0.25784293,test_nn
122,-1.512,0.2603976,test_nn
123,-1.508,0.26295543,test_nn
124,-1.504,0.2655162,test_nn
125,-1.5,0.26808003,test_nn
126,-1.496,0.2706462,test_nn
127,-1.492,0.2732154,test_nn
128,-1.488,0.2757869,test_nn
129,-1.484,0.27836046,test_nn
130,-1.48,0.28093672,test_nn
131,-1.476,0.28351495,test_nn
132,-1.472,0.2860951,test_nn
133,-1.468,0.28867647,test_nn
134,-1.464,0.29126006,test_nn
135,-1.46,0.29384527,test_nn
136,-1.456,0.29643202,test_nn
137,-1.452,0.29901952,test_nn
138,-1.448,0.30160865,test_nn
139,-1.444,0.30419898,test_nn
140,-1.44,0.30678988,test_nn
141,-1.436,0.30938166,test_nn
142,-1.432,0.31197375,test_nn
143,-1.428,0.31456703,test_nn
144,-1.424,0.31716007,test_nn
145,-1.42,0.31975362,test_nn
146,-1.416,0.3223477,test_nn
147,-1.412,0.32494116,test_nn
148,-1.408,0.32753453,test_nn
149,-1.404,0.33012813,test_nn
150,-1.4,0.33272123,test_nn
151,-1.396,0.33531302,test_nn
152,-1.392,0.3379048,test_nn
153,-1.388,0.34049553,test_nn
154,-1.384,0.34308553,test_nn
155,-1.38,0.3456744,test_nn
156,-1.376,0.34826213,test_nn
157,-1.372,0.3508488,test_nn
158,-1.368,0.353433,test_nn
159,-1.364,0.35601667,test_nn
160,-1.36,0.35859844,test_nn
161,-1.356,0.36117798,test_nn
162,-1.352,0.36375543,test_nn
163,-1.348,0.36633116,test_nn
164,-1.344,0.3689049,test_nn
165,-1.34,0.37147593,test_nn
166,-1.336,0.37404412,test_nn
167,-1.332,0.37661043,test_nn
168,-1.328,0.37917376,test_nn
169,-1.324,0.38173372,test_nn
170,-1.32,0.38429102,test_nn
171,-1.316,0.38684496,test_nn
172,-1.312,0.38939595,test_nn
173,-1.308,0.39194363,test_nn
174,-1.304,0.39448768,test_nn
175,-1.3,0.3970282,test_nn
176,-1.296,0.39956492,test_nn
177,-1.292,0.4020977,test_nn
178,-1.288,0.40462637,test_nn
179,-1.284,0.40715158,test_nn
180,-1.28,0.409672,test_nn
181,-1.276,0.41218817,test_nn
182,-1.272,0.4146999,test_nn
183,-1.268,0.41720706,test_nn
184,-1.264,0.41970953,test_nn
185,-1.26,0.42220744,test_nn
186,-1.256,0.42470026,test_nn
187,-1.252,0.42718783,test_nn
188,-1.248,0.42967027,test_nn
189,-1.244,0.43214786,test_nn
190,-1.24,0.4346198,test_nn
191,-1.236,0.43708643,test_nn
192,-1.232,0.43954748,test_nn
193,-1.228,0.44200253,test_nn
194,-1.224,0.4444524,test_nn
195,-1.22,0.44689673,test_nn
196,-1.216,0.44933403,test_nn
197,-1.212,0.45176563,test_nn
198,-1.208,0.4541914,test_nn
199,-1.204,0.45661086,test_nn
200,-1.2,0.4590236,test_nn
201,-1.196,0.46143055,test_nn
202,-1.192,0.46383038,test_nn
203,-1.188,0.4662239,test_nn
204,-1.184,0.46861005,test_nn
205,-1.18,0.47099024,test_nn
206,-1.176,0.47336334,test_nn
207,-1.172,0.47572926,test_nn
208,-1.168,0.47808856,test_nn
209,-1.164,0.48044026,test_nn
210,-1.16,0.48278505,test_nn
211,-1.156,0.48512226,test_nn
212,-1.152,0.48745263,test_nn
213,-1.148,0.4897753,test_nn
214,-1.144,0.4920907,test_nn
215,-1.14,0.49439785,test_nn
216,-1.136,0.4966985,test_nn
217,-1.132,0.49899107,test_nn
218,-1.128,0.5012755,test_nn
219,-1.124,0.50355244,test_nn
220,-1.12,0.50582105,test_nn
221,-1.116,0.5080825,test_nn
222,-1.112,0.5103357,test_nn
223,-1.108,0.51258105,test_nn
224,-1.104,0.51481795,test_nn
225,-1.1,0.51704746,test_nn
226,-1.096,0.5192683,test_nn
227,-1.092,0.52148044,test_nn
228,-1.088,0.5236851,test_nn
229,-1.084,0.5258815,test_nn
230,-1.08,0.52806926,test_nn
231,-1.076,0.53024894,test_nn
232,-1.072,0.5324202,test_nn
233,-1.068,0.5345832,test_nn
234,-1.064,0.53673756,test_nn
235,-1.06,0.5388835,test_nn
236,-1.056,0.54102117,test_nn
237,-1.052,0.5431503,test_nn
238,-1.048,0.5452713,test_nn
239,-1.044,0.54738325,test_nn
240,-1.04,0.54948694,test_nn
241,-1.036,0.5515823,test_nn
242,-1.032,0.553669,test_nn
243,-1.028,0.55574703,test_nn
244,-1.024,0.5578171,test_nn
245,-1.02,0.5598786,test_nn
246,-1.016,0.56193113,test_nn
247,-1.012,0.56397504,test_nn
248,-1.008,0.5660114,test_nn
249,-1.004,0.5680386,test_nn
250,-1.0,0.5700578,test_nn
251,-0.996,0.57206833,test_nn
252,-0.992,0.5740707,test_nn
253,-0.988,0.5760648,test_nn
254,-0.984,0.57805055,test_nn
255,-0.98,0.58002794,test_nn
256,-0.976,0.5819968,test_nn
257,-0.972,0.5839579,test_nn
258,-0.968,0.5859109,test_nn
259,-0.964,0.5878556,test_nn
260,-0.96,0.5897925,test_nn
261,-0.956,0.5917213,test_nn
262,-0.952,0.5936423,test_nn
263,-0.948,0.5955551,test_nn
264,-0.944,0.59746075,test_nn
265,-0.94,0.5993579,test_nn
266,-0.936,0.60124785,test_nn
267,-0.932,0.6031302,test_nn
268,-0.928,0.60500467,test_nn
269,-0.924,0.6068723,test_nn
270,-0.92,0.60873264,test_nn
271,-0.916,0.61058503,test_nn
272,-0.912,0.61243117,test_nn
273,-0.908,0.6142697,test_nn
274,-0.904,0.6161013,test_nn
275,-0.9,0.61792594,test_nn
276,-0.896,0.61974394,test_nn
277,-0.892,0.6215558,test_nn
278,-0.888,0.62336075,test_nn
279,-0.884,0.625159,test_nn
280,-0.88,0.62695116,test_nn
281,-0.876,0.6287372,test_nn
282,-0.872,0.6305173,test_nn
283,-0.868,0.63229156,test_nn
284,-0.864,0.63405967,test_nn
285,-0.86,0.63582265,test_nn
286,-0.856,0.63757986,test_nn
287,-0.852,0.63933194,test_nn
288,-0.848,0.64107835,test_nn
289,-0.844,0.6428202,test_nn
290,-0.84,0.6445568,test_nn
291,-0.836,0.6462887,test_nn
292,-0.832,0.64801615,test_nn
293,-0.828,0.6497388,test_nn
294,-0.824,0.65145767,test_nn
295,-0.82,0.65317255,test_nn
296,-0.816,0.6548831,test_nn
297,-0.812,0.65659004,test_nn
298,-0.808,0.65829366,test_nn
299,-0.804,0.6599937,test_nn
300,-0.8,0.6616907,test_nn
301,-0.796,0.6633844,test_nn
302,-0.792,0.66507554,test_nn
303,-0.788,0.6667641,test_nn
304,-0.784,0.6684507,test_nn
305,-0.78,0.6701342,test_nn
306,-0.776,0.6718159,test_nn
307,-0.772,0.673496,test_nn
308,-0.768,0.6751742,test_nn
309,-0.764,0.6768511,test_nn
310,-0.76,0.6785276,test_nn
311,-0.756,0.68020195,test_nn
312,-0.752,0.6818761,test_nn
313,-0.748,0.68354964,test_nn
314,-0.744,0.6852227,test_nn
315,-0.74,0.6868961,test_nn
316,-0.736,0.68856925,test_nn
317,-0.732,0.6902432,test_nn
318,-0.728,0.69191706,test_nn
319,-0.724,0.69359213,test_nn
320,-0.72,0.6952679,test_nn
321,-0.716,0.696945,test_nn
322,-0.712,0.69862413,test_nn
323,-0.708,0.7003044,test_nn
324,-0.704,0.7019869,test_nn
325,-0.7,0.7036713,test_nn
326,-0.696,0.705358,test_nn
327,-0.692,0.7070479,test_nn
328,-0.688,0.7087401,test_nn
329,-0.684,0.7104361,test_nn
330,-0.68,0.7121345,test_nn
331,-0.676,0.7138373,test_nn
332,-0.672,0.7155433,test_nn
333,-0.668,0.71725386,test_nn
334,-0.664,0.7189683,test_nn
335,-0.66,0.7206868,test_nn
336,-0.656,0.72241044,test_nn
337,-0.652,0.7241395,test_nn
338,-0.648,0.72587305,test_nn
339,-0.644,0.7276119,test_nn
340,-0.64,0.7293566,test_nn
341,-0.636,0.7311073,test_nn
342,-0.632,0.73286325,test_nn
343,-0.628,0.73462576,test_nn
344,-0.624,0.736395,test_nn
345,-0.62,0.7381706,test_nn
346,-0.616,0.73995316,test_nn
347,-0.612,0.74174196,test_nn
348,-0.608,0.7435383,test_nn
349,-0.604,0.74534255,test_nn
350,-0.6,0.7471535,test_nn
351,-0.596,0.7489728,test_nn
352,-0.592,0.75079983,test_nn
353,-0.588,0.75263464,test_nn
354,-0.584,0.75447786,test_nn
355,-0.58,0.7563295,test_nn
356,-0.576,0.7581899,test_nn
357,-0.572,0.7600581,test_nn
358,-0.568,0.76193535,test_nn
359,-0.564,0.7638217,test_nn
360,-0.56,0.76571727,test_nn
361,-0.556,0.7676213,test_nn
362,-0.552,0.76953524,test_nn
363,-0.548,0.77145773,test_nn
364,-0.544,0.7733902,test_nn
365,-0.54,0.7753317,test_nn
366,-0.536,0.77728355,test_nn
367,-0.532,0.7792438,test_nn
368,-0.528,0.78121454,test_nn
369,-0.524,0.7831952,test_nn
370,-0.52,0.78518426,test_nn
371,-0.516,0.7871839,test_nn
372,-0.512,0.7891933,test_nn
373,-0.508,0.79121184,test_nn
374,-0.504,0.793241,test_nn
375,-0.5,0.79527926,test_nn
376,-0.496,0.7973278,test_nn
377,-0.492,0.79938483,test_nn
378,-0.488,0.801452,test_nn
379,-0.484,0.8035288,test_nn
380,-0.48,0.80561477,test_nn
381,-0.476,0.8077102,test_nn
382,-0.472,0.8098146,test_nn
383,-0.468,0.81192833,test_nn
384,-0.464,0.81405115,test_nn
385,-0.46,0.8161822,test_nn
386,-0.456,0.8183223,test_nn
387,-0.452,0.8204706,test_nn
388,-0.448,0.8226272,test_nn
389,-0.444,0.82479227,test_nn
390,-0.44,0.82696486,test_nn
391,-0.436,0.8291453,test_nn
392,-0.432,0.8313329,test_nn
393,-0.428,0.8335274,test_nn
394,-0.424,0.8357295,test_nn
395,-0.42,0.8379375,test_nn
396,-0.416,0.8401522,test_nn
397,-0.412,0.84237295,test_nn
398,-0.408,0.8445993,test_nn
399,-0.404,0.84683084,test_nn
400,-0.4,0.8490671,test_nn
401,-0.396,0.8513083,test_nn
402,-0.392,0.8535537,test_nn
403,-0.388,0.85580283,test_nn
404,-0.384,0.8580558,test_nn
405,-0.38,0.86031145,test_nn
406,-0.376,0.86256933,test_nn
407,-0.372,0.8648297,test_nn
408,-0.368,0.86709166,test_nn
409,-0.364,0.86935467,test_nn
410,-0.36,0.87161875,test_nn
411,-0.356,0.8738828,test_nn
412,-0.352,0.8761463,test_nn
413,-0.348,0.87840897,test_nn
414,-0.344,0.8806704,test_nn
415,-0.34,0.8829298,test_nn
416,-0.336,0.8851863,test_nn
417,-0.332,0.88744,test_nn
418,-0.328,0.8896899,test_nn
419,-0.324,0.89193547,test_nn
420,-0.32,0.8941761,test_nn
421,-0.316,0.89641136,test_nn
422,-0.312,0.89864063,test_nn
423,-0.308,0.9008621,test_nn
424,-0.304,0.9030767,test_nn
425,-0.3,0.90528274,test_nn
426,-0.296,0.90748054,test_nn
427,-0.292,0.90966856,test_nn
428,-0.288,0.9118457,test_nn
429,-0.284,0.9140127,test_nn
430,-0.28,0.9161674,test_nn
431,-0.276,0.9183103,test_nn
432,-0.272,0.9204399,test_nn
433,-0.268,0.9225556,test_nn
434,-0.264,0.92465645,test_nn
435,-0.26,0.9267427,test_nn
436,-0.256,0.9288124,test_nn
437,-0.252,0.9308654,test_nn
438,-0.248,0.9329005,test_nn
439,-0.244,0.9349175,test_nn
440,-0.24,0.936916,test_nn
441,-0.236,0.93889415,test_nn
442,-0.232,0.9408512,test_nn
443,-0.228,0.94278777,test_nn
444,-0.224,0.9447017,test_nn
445,-0.22,0.94659275,test_nn
446,-0.216,0.9484603,test_nn
447,-0.212,0.9503032,test_nn
448,-0.208,0.95212114,test_nn
449,-0.204,0.95391285,test_nn
450,-0.2,0.9556781,test_nn
451,-0.196,0.95741606,test_nn
452,-0.192,0.95912516,test_nn
453,-0.188,0.96080554,test_nn
454,-0.184,0.96245706,test_nn
455,-0.18,0.96407723,test_nn
456,-0.176,0.96566653,test_nn
457,-0.172,0.9672242,test_nn
458,-0.168,0.96874934,test_nn
459,-0.164,0.97024095,test_nn
460,-0.16,0.9716997,test_nn
461,-0.156,0.97312343,test_nn
462,-0.152,0.97451127,test_nn
463,-0.148,0.9758643,test_nn
464,-0.144,0.9771806,test_nn
465,-0.14,0.9784597,test_nn
466,-0.136,0.97970164,test_nn
467,-0.132,0.9809058,test_nn
468,-0.128,0.9820702,test_nn
469,-0.124,0.9831963,test_nn
470,-0.12,0.9842826,test_nn
471,-0.116,0.98532844,test_nn
472,-0.112,0.9863336,test_nn
473,-0.108,0.987298,test_nn
474,-0.104,0.98822093,test_nn
475,-0.1,0.98910177,test_nn
476,-0.096,0.989941,test_nn
477,-0.092,0.9907373,test_nn
478,-0.088,0.9914905,test_nn
479,-0.084,0.99220073,test_nn
480,-0.08,0.99286807,test_nn
481,-0.076,0.99349177,test_nn
482,-0.072,0.99407154,test_nn
483,-0.068,0.99460745,test_nn
484,-0.064,0.99509966,test_nn
485,-0.06,0.9955477,test_nn
486,-0.056,0.9959519,test_nn
487,-0.052,0.99631166,test_nn
488,-0.048,0.9966279,test_nn
489,-0.044,0.9968997,test_nn
490,-0.04,0.99712765,test_nn
491,-0.036,0.9973123,test_nn
492,-0.032,0.997454,test_nn
493,-0.028,0.99755144,test_nn
494,-0.024,0.9976062,test_nn
495,-0.02,0.99761856,test_nn
496,-0.016,0.99758774,test_nn
497,-0.012,0.99751616,test_nn
498,-0.008,0.9974024,test_nn
499,-0.004,0.9972478,test_nn
500,0.0,0.99705255,test_nn
501,0.004,0.99681747,test_nn
502,0.008,0.9965434,test_nn
503,0.012,0.99623036,test_nn
504,0.016,0.9958793,test_nn
505,0.02,0.9954908,test_nn
506,0.024,0.99506617,test_nn
507,0.028,0.9946054,test_nn
508,0.032,0.99410975,test_nn
509,0.036,0.99357975,test_nn
510,0.04,0.9930176,test_nn
511,0.044,0.9924226,test_nn
512,0.048,0.9917965,test_nn
513,0.052,0.9911399,test_nn
514,0.056,0.9904544,test_nn
515,0.06,0.98974097,test_nn
516,0.064,0.98899937,test_nn
517,0.068,0.9882328,test_nn
518,0.072,0.9874413,test_nn
519,0.076,0.9866258,test_nn
520,0.08,0.9857874,test_nn
521,0.084,0.9849279,test_nn
522,0.088,0.98404837,test_nn
523,0.092,0.9831494,test_nn
524,0.096,0.9822326,test_nn
525,0.1,0.98129934,test_nn
526,0.104,0.9803502,test_nn
527,0.108,0.9793872,test_nn
528,0.112,0.9784107,test_nn
529,0.116,0.97742194,test_nn
530,0.12,0.9764224,test_nn
531,0.124,0.9754134,test_nn
532,0.128,0.97439504,test_nn
533,0.132,0.97336984,test_nn
534,0.136,0.97233737,test_nn
535,0.14,0.97129923,test_nn
536,0.144,0.9702569,test_nn
537,0.148,0.96921086,test_nn
538,0.152,0.9681612,test_nn
539,0.156,0.9671099,test_nn
540,0.16,0.96605694,test_nn
541,0.164,0.9650041,test_nn
542,0.168,0.96395063,test_nn
543,0.172,0.96289796,test_nn
544,0.176,0.96184635,test_nn
545,0.18,0.9607966,test_nn
546,0.184,0.95974874,test_nn
547,0.188,0.9587028,test_nn
548,0.192,0.95765924,test_nn
549,0.196,0.95661914,test_nn
550,0.2,0.9555814,test_nn
551,0.204,0.95454645,test_nn
552,0.208,0.9535145,test_nn
553,0.212,0.95248514,test_nn
554,0.216,0.951458,test_nn
555,0.22,0.9504326,test_nn
556,0.224,0.94940954,test_nn
557,0.228,0.9483876,test_nn
558,0.232,0.94736636,test_nn
559,0.236,0.94634527,test_nn
560,0.24,0.9453242,test_nn
561,0.244,0.9443017,test_nn
562,0.248,0.9432771,test_nn
563,0.252,0.94224954,test_nn
564,0.256,0.94121855,test_nn
565,0.26,0.9401826,test_nn
566,0.264,0.9391409,test_nn
567,0.268,0.9380925,test_nn
568,0.272,0.9370368,test_nn
569,0.276,0.9359715,test_nn
570,0.28,0.9348968,test_nn
571,0.284,0.93381023,test_nn
572,0.288,0.9327108,test_nn
573,0.292,0.93159807,test_nn
574,0.296,0.9304702,test_nn
575,0.3,0.92932606,test_nn
576,0.304,0.9281639,test_nn
577,0.308,0.9269832,test_nn
578,0.312,0.92578274,test_nn
579,0.316,0.9245608,test_nn
580,0.32,0.92331606,test_nn
581,0.324,0.92204785,test_nn
582,0.328,0.92075455,test_nn
583,0.332,0.91943514,test_nn
584,0.336,0.91808885,test_nn
585,0.34,0.91671443,test_nn
586,0.344,0.9153103,test_nn
587,0.348,0.9138763,test_nn
588,0.352,0.91241145,test_nn
589,0.356,0.9109144,test_nn
590,0.36,0.90938455,test_nn
591,0.364,0.9078209,test_nn
592,0.368,0.9062232,test_nn
593,0.372,0.90459085,test_nn
594,0.376,0.9029229,test_nn
595,0.38,0.901219,test_nn
596,0.384,0.8994793,test_nn
597,0.388,0.89770186,test_nn
598,0.392,0.89588785,test_nn
599,0.396,0.89403754,test_nn
600,0.4,0.89214885,test_nn
601,0.404,0.89022255,test_nn
602,0.408,0.8882593,test_nn
603,0.412,0.8862583,test_nn
604,0.416,0.88422006,test_nn
605,0.42,0.8821441,test_nn
606,0.424,0.88003194,test_nn
607,0.428,0.87788236,test_nn
608,0.432,0.87569696,test_nn
609,0.436,0.8734752,test_nn
610,0.44,0.87121844,test_nn
611,0.444,0.86892617,test_nn
612,0.448,0.86659944,test_nn
613,0.452,0.8642386,test_nn
614,0.456,0.8618452,test_nn
615,0.46,0.85941905,test_nn
616,0.464,0.8569611,test_nn
617,0.468,0.8544719,test_nn
618,0.472,0.8519524,test_nn
619,0.476,0.8494033,test_nn
620,0.48,0.8468261,test_nn
621,0.484,0.844221,test_nn
622,0.488,0.8415894,test_nn
623,0.492,0.83893144,test_nn
624,0.496,0.83624876,test_nn
625,0.5,0.83354205,test_nn
626,0.504,0.83081216,test_nn
627,0.508,0.82806003,test_nn
628,0.512,0.82528746,test_nn
629,0.516,0.82249415,test_nn
630,0.52,0.819682,test_nn
631,0.524,0.81685185,test_nn
632,0.528,0.8140045,test_nn
633,0.532,0.8111412,test_nn
634,0.536,0.80826217,test_nn
635,0.54,0.8053692,test_nn
636,0.544,0.8024632,test_nn
637,0.548,0.7995451,test_nn
638,0.552,0.79661584,test_nn
639,0.556,0.7936763,test_nn
640,0.56,0.79072744,test_nn
641,0.564,0.78776973,test_nn
642,0.568,0.7848044,test_nn
643,0.572,0.7818332,test_nn
644,0.576,0.7788553,test_nn
645,0.58,0.77587306,test_nn
646,0.584,0.77288705,test_nn
647,0.588,0.7698968,test_nn
648,0.592,0.76690495,test_nn
649,0.596,0.7639114,test_nn
650,0.6,0.76091665,test_nn
651,0.604,0.75792176,test_nn
652,0.608,0.75492746,test_nn
653,0.612,0.75193405,test_nn
654,0.616,0.7489433,test_nn
655,0.62,0.74595463,test_nn
656,0.624,0.74296945,test_nn
657,0.628,0.73998815,test_nn
658,0.632,0.7370112,test_nn
659,0.636,0.73403853,test_nn
660,0.64,0.73107237,test_nn
661,0.644,0.7281122,test_nn
662,0.648,0.7251581,test_nn
663,0.652,0.7222118,test_nn
664,0.656,0.7192726,test_nn
665,0.66,0.7163412,test_nn
666,0.664,0.7134189,test_nn
667,0.668,0.7105049,test_nn
668,0.672,0.7075998,test_nn
669,0.676,0.7047048,test_nn
670,0.68,0.7018201,test_nn
671,0.684,0.698945,test_nn
672,0.688,0.69608045,test_nn
673,0.692,0.69322693,test_nn
674,0.696,0.69038427,test_nn
675,0.7,0.6875535,test_nn
676,0.704,0.684734,test_nn
677,0.708,0.68192625,test_nn
678,0.712,0.6791309,test_nn
679,0.716,0.6763477,test_nn
680,0.72,0.67357713,test_nn
681,0.724,0.67081916,test_nn
682,0.728,0.66807365,test_nn
683,0.732,0.66534084,test_nn
684,0.736,0.66262174,test_nn
685,0.74,0.6599158,test_nn
686,0.744,0.65722203,test_nn
687,0.748,0.65454257,test_nn
688,0.752,0.65187615,test_nn
689,0.756,0.64922345,test_nn
690,0.76,0.6465837,test_nn
691,0.764,0.64395773,test_nn
692,0.768,0.641346,test_nn
693,0.772,0.63874686,test_nn
694,0.776,0.63616174,test_nn
695,0.78,0.6335908,test_nn
696,0.784,0.63103235,test_nn
697,0.788,0.6284884,test_nn
698,0.792,0.62595767,test_nn
699,0.796,0.62344086,test_nn
700,0.8,0.62093735,test_nn
701,0.804,0.61844695,test_nn
702,0.808,0.61597,test_nn
703,0.812,0.6135072,test_nn
704,0.816,0.6110566,test_nn
705,0.82,0.6086201,test_nn
706,0.824,0.6061962,test_nn
707,0.828,0.6037853,test_nn
708,0.832,0.60138816,test_nn
709,0.836,0.5990037,test_nn
710,0.84,0.59663147,test_nn
711,0.844,0.59427255,test_nn
712,0.848,0.5919257,test_nn
713,0.852,0.5895914,test_nn
714,0.856,0.58727,test_nn
715,0.86,0.5849605,test_nn
716,0.864,0.58266294,test_nn
717,0.868,0.5803783,test_nn
718,0.872,0.5781047,test_nn
719,0.876,0.57584286,test_nn
720,0.88,0.5735929,test_nn
721,0.884,0.5713547,test_nn
722,0.888,0.5691277,test_nn
723,0.892,0.56691206,test_nn
724,0.896,0.5647074,test_nn
725,0.9,0.5625135,test_nn
726,0.904,0.5603308,test_nn
727,0.908,0.5581587,test_nn
728,0.912,0.5559974,test_nn
729,0.916,0.553846,test_nn
730,0.92,0.5517055,test_nn
731,0.924,0.5495748,test_nn
732,0.928,0.54745394,test_nn
733,0.932,0.5453429,test_nn
734,0.936,0.54324174,test_nn
735,0.94,0.5411501,test_nn
736,0.944,0.53906786,test_nn
737,0.948,0.5369946,test_nn
738,0.952,0.5349303,test_nn
739,0.956,0.5328758,test_nn
740,0.96,0.5308291,test_nn
741,0.964,0.52879167,test_nn
742,0.968,0.5267626,test_nn
743,0.972,0.524742,test_nn
744,0.976,0.52272904,test_nn
745,0.98,0.52072436,test_nn
746,0.984,0.5187279,test_nn
747,0.988,0.51673883,test_nn
748,0.992,0.5147574,test_nn
749,0.996,0.51278347,test_nn
750,1.0,0.5108167,test_nn
751,1.004,0.50885713,test_nn
752,1.008,0.5069046,test_nn
753,1.012,0.50495857,test_nn
754,1.016,0.50301915,test_nn
755,1.02,0.5010871,test_nn
756,1.024,0.49916106,test_nn
757,1.028,0.49724156,test_nn
758,1.032,0.4953277,test_nn
759,1.036,0.49341995,test_nn
760,1.04,0.49151802,test_nn
761,1.044,0.4896218,test_nn
762,1.048,0.48773098,test_nn
763,1.052,0.48584592,test_nn
764,1.056,0.483966,test_nn
765,1.06,0.4820916,test_nn
766,1.064,0.48022148,test_nn
767,1.068,0.47835636,test_nn
768,1.072,0.4764964,test_nn
769,1.076,0.4746412,test_nn
770,1.08,0.47278967,test_nn
771,1.084,0.47094285,test_nn
772,1.088,0.4691006,test_nn
773,1.092,0.46726227,test_nn
774,1.096,0.46542743,test_nn
775,1.1,0.4635973,test_nn
776,1.104,0.46176982,test_nn
777,1.108,0.45994633,test_nn
778,1.112,0.45812622,test_nn
779,1.116,0.45630932,test_nn
780,1.12,0.45449603,test_nn
781,1.124,0.45268553,test_nn
782,1.128,0.45087847,test_nn
783,1.132,0.44907358,test_nn
784,1.136,0.44727156,test_nn
785,1.14,0.44547224,test_nn
786,1.144,0.4436754,test_nn
787,1.148,0.44188106,test_nn
788,1.152,0.4400885,test_nn
789,1.156,0.43829858,test_nn
790,1.16,0.43651062,test_nn
791,1.164,0.4347242,test_nn
792,1.168,0.43294004,test_nn
793,1.172,0.43115717,test_nn
794,1.176,0.42937618,test_nn
795,1.18,0.42759663,test_nn
796,1.184,0.4258188,test_nn
797,1.188,0.42404163,test_nn
798,1.192,0.4222658,test_nn
799,1.196,0.4204908,test_nn
800,1.2,0.41871673,test_nn
801,1.204,0.4169441,test_nn
802,1.208,0.41517162,test_nn
803,1.212,0.4134005,test_nn
804,1.216,0.4116292,test_nn
805,1.22,0.40985906,test_nn
806,1.224,0.40808877,test_nn
807,1.228,0.40631837,test_nn
808,1.232,0.40454876,test_nn
809,1.236,0.40277946,test_nn
810,1.24,0.4010093,test_nn
811,1.244,0.39923984,test_nn
812,1.248,0.39746952,test_nn
813,1.252,0.3956995,test_nn
814,1.256,0.39392835,test_nn
815,1.26,0.39215726,test_nn
816,1.264,0.39038557,test_nn
817,1.268,0.38861325,test_nn
818,1.272,0.38684013,test_nn
819,1.276,0.38506633,test_nn
820,1.28,0.38329154,test_nn
821,1.284,0.38151574,test_nn
822,1.288,0.37973908,test_nn
823,1.292,0.37796074,test_nn
824,1.296,0.37618172,test_nn
825,1.3,0.37440145,test_nn
826,1.304,0.37261945,test_nn
827,1.308,0.37083632,test_nn
828,1.312,0.3690508,test_nn
829,1.316,0.3672643,test_nn
830,1.32,0.36547667,test_nn
831,1.324,0.36368647,test_nn
832,1.328,0.36189485,test_nn
833,1.332,0.36010125,test_nn
834,1.336,0.35830525,test_nn
835,1.34,0.35650778,test_nn
836,1.344,0.35470778,test_nn
837,1.348,0.3529057,test_nn
838,1.352,0.35110185,test_nn
839,1.356,0.34929538,test_nn
840,1.36,0.3474862,test_nn
841,1.364,0.34567457,test_nn
842,1.368,0.3438605,test_nn
843,1.372,0.34204406,test_nn
844,1.376,0.34022474,test_nn
845,1.38,0.33840314,test_nn
846,1.384,0.3365782,test_nn
847,1.388,0.33475065,test_nn
848,1.392,0.33291996,test_nn
849,1.396,0.331087,test_nn
850,1.4,0.32925043,test_nn
851,1.404,0.327411,test_nn
852,1.408,0.32556796,test_nn
853,1.412,0.32372224,test_nn
854,1.416,0.3218732,test_nn
855,1.42,0.32002097,test_nn
856,1.424,0.318165,test_nn
857,1.428,0.31630558,test_nn
858,1.432,0.31444347,test_nn
859,1.436,0.31257752,test_nn
860,1.44,0.31070727,test_nn
861,1.444,0.30883425,test_nn
862,1.448,0.30695742,test_nn
863,1.452,0.30507642,test_nn
864,1.456,0.30319196,test_nn
865,1.46,0.3013035,test_nn
866,1.464,0.29941133,test_nn
867,1.468,0.2975154,test_nn
868,1.472,0.2956155,test_nn
869,1.476,0.2937113,test_nn
870,1.48,0.29180288,test_nn
871,1.484,0.28989142,test_nn
872,1.488,0.2879746,test_nn
873,1.492,0.28605443,test_nn
874,1.496,0.28412926,test_nn
875,1.5,0.28220046,test_nn
876,1.504,0.28026727,test_nn
877,1.508,0.2783293,test_nn
878,1.512,0.27638736,test_nn
879,1.516,0.27444124,test_nn
880,1.52,0.2724899,test_nn
881,1.524,0.2705342,test_nn
882,1.528,0.26857486,test_nn
883,1.532,0.2666102,test_nn
884,1.536,0.2646408,test_nn
885,1.54,0.26266703,test_nn
886,1.544,0.26068878,test_nn
887,1.548,0.2587053,test_nn
888,1.552,0.2567172,test_nn
889,1.556,0.2547245,test_nn
890,1.56,0.25272727,test_nn
891,1.564,0.25072482,test_nn
892,1.568,0.24871728,test_nn
893,1.572,0.24670562,test_nn
894,1.576,0.24468857,test_nn
895,1.58,0.24266678,test_nn
896,1.584,0.24063967,test_nn
897,1.588,0.23860759,test_nn
898,1.592,0.23657042,test_nn
899,1.596,0.2345283,test_nn
900,1.6,0.23248067,test_nn
901,1.604,0.23042884,test_nn
902,1.608,0.22837132,test_nn
903,1.612,0.22630867,test_nn
904,1.616,0.22424087,test_nn
905,1.62,0.22216764,test_nn
906,1.624,0.2200895,test_nn
907,1.628,0.21800579,test_nn
908,1.632,0.21591708,test_nn
909,1.636,0.21382296,test_nn
910,1.64,0.21172331,test_nn
911,1.644,0.20961836,test_nn
912,1.648,0.20750865,test_nn
913,1.652,0.2053929,test_nn
914,1.656,0.20327201,test_nn
915,1.66,0.20114557,test_nn
916,1.664,0.19901448,test_nn
917,1.668,0.19687706,test_nn
918,1.672,0.19473416,test_nn
919,1.676,0.19258606,test_nn
920,1.68,0.19043261,test_nn
921,1.684,0.18827325,test_nn
922,1.688,0.18610871,test_nn
923,1.692,0.18393871,test_nn
924,1.696,0.18176296,test_nn
925,1.7,0.17958152,test_nn
926,1.704,0.17739493,test_nn
927,1.708,0.17520255,test_nn
928,1.712,0.17300436,test_nn
929,1.716,0.17080125,test_nn
930,1.72,0.1685919,test_nn
931,1.724,0.16637734,test_nn
932,1.728,0.1641565,test_nn
933,1.732,0.16193086,test_nn
934,1.736,0.15969932,test_nn
935,1.74,0.15746206,test_nn
936,1.744,0.15521924,test_nn
937,1.748,0.1529705,test_nn
938,1.752,0.15071659,test_nn
939,1.756,0.14845665,test_nn
940,1.76,0.14619125,test_nn
941,1.764,0.14391962,test_nn
942,1.768,0.1416431,test_nn
943,1.772,0.1393604,test_nn
944,1.776,0.13707227,test_nn
945,1.78,0.1347785,test_nn
946,1.784,0.13247894,test_nn
947,1.788,0.1301735,test_nn
948,1.792,0.12786284,test_nn
949,1.796,0.12554628,test_nn
950,1.8,0.12322394,test_nn
951,1.804,0.12089611,test_nn
952,1.808,0.11856273,test_nn
953,1.812,0.116223246,test_nn
954,1.816,0.11387858,test_nn
955,1.82,0.11152767,test_nn
956,1.824,0.10917197,test_nn
957,1.828,0.106809884,test_nn
958,1.832,0.104442276,test_nn
959,1.836,0.10206943,test_nn
960,1.84,0.09969023,test_nn
961,1.844,0.097305775,test_nn
962,1.848,0.09491579,test_nn
963,1.852,0.092520304,test_nn
964,1.856,0.09011887,test_nn
965,1.86,0.08771199,test_nn
966,1.864,0.08529974,test_nn
967,1.868,0.08288154,test_nn
968,1.872,0.08045785,test_nn
969,1.876,0.07802886,test_nn
970,1.88,0.07559393,test_nn
971,1.884,0.073153585,test_nn
972,1.888,0.07070801,test_nn
973,1.892,0.068256244,test_nn
974,1.896,0.06579949,test_nn
975,1.9,0.06333707,test_nn
976,1.904,0.060869236,test_nn
977,1.908,0.058395736,test_nn
978,1.912,0.055916764,test_nn
979,1.916,0.053432573,test_nn
980,1.92,0.050942585,test_nn
981,1.924,0.048447754,test_nn
982,1.928,0.045947164,test_nn
983,1.932,0.04344096,test_nn
984,1.936,0.04092972,test_nn
985,1.94,0.038412955,test_nn
986,1.944,0.03589101,test_nn
987,1.948,0.033363707,test_nn
988,1.952,0.0308307,test_nn
989,1.956,0.028293008,test_nn
990,1.96,0.02574962,test_nn
991,1.964,0.023201281,test_nn
992,1.968,0.0206475,test_nn
993,1.972,0.018088207,test_nn
994,1.976,0.015524018,test_nn
995,1.98,0.012954464,test_nn
996,1.984,0.010379804,test_nn
997,1.988,0.00780038,test_nn
998,1.992,0.0052156365,test_nn
999,1.996,0.0026257192,test_nn
1000,2.0,3.0558323e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_1500/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 1500, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 83058, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-09_14-02-09_928915_511237/artifacts/2024-10-09_14-02-12/fn_2024-10-09_14-02-12/working_dirs/fn_51482_00222_222_weight_soln_obs=1500_2024-10-09_14-17-42", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_1500/diff.csv <==
,X_x,value,name
0,-2.0,1.7351384e-05,diff
1,-1.996,0.00017354079,diff
2,-1.992,0.00032860506,diff
3,-1.988,0.00048210192,diff
4,-1.984,0.0006339755,diff
5,-1.98,0.00078453124,diff
6,-1.976,0.0009337766,diff
7,-1.972,0.0010815402,diff
8,-1.968,0.0012275223,diff
9,-1.964,0.001372179,diff
10,-1.96,0.0015150774,diff
11,-1.956,0.0016566291,diff
12,-1.952,0.0017962977,diff
13,-1.948,0.0019345693,diff
14,-1.944,0.0020712223,diff
15,-1.94,0.0022060126,diff
16,-1.936,0.0023389831,diff
17,-1.932,0.0024705455,diff
18,-1.928,0.0025998019,diff
19,-1.924,0.0027277544,diff
20,-1.92,0.0028537847,diff
21,-1.916,0.0029776879,diff
22,-1.912,0.0030997247,diff
23,-1.908,0.0032200776,diff
24,-1.904,0.0033384226,diff
25,-1.9,0.003454946,diff
26,-1.896,0.0035693385,diff
27,-1.892,0.00368179,diff
28,-1.888,0.0037922747,diff
29,-1.884,0.0039008372,diff
30,-1.88,0.0040072873,diff
31,-1.876,0.0041113943,diff
32,-1.872,0.004213676,diff
33,-1.868,0.004313752,diff
34,-1.864,0.00441169,diff
35,-1.86,0.0045072883,diff
36,-1.856,0.004601121,diff
37,-1.852,0.004692234,diff
38,-1.848,0.0047814697,diff
39,-1.844,0.004868552,diff
40,-1.84,0.004953094,diff
41,-1.836,0.005035341,diff
42,-1.832,0.0051151887,diff
43,-1.828,0.0051931217,diff
44,-1.824,0.005268581,diff
45,-1.82,0.005341418,diff
46,-1.816,0.0054122955,diff
47,-1.812,0.0054804385,diff
48,-1.808,0.00554616,diff
49,-1.804,0.0056097656,diff
50,-1.8,0.0056707934,diff
51,-1.796,0.005729452,diff
52,-1.792,0.0057855397,diff
53,-1.788,0.005839139,diff
54,-1.784,0.0058903247,diff
55,-1.78,0.005939074,diff
56,-1.776,0.005985044,diff
57,-1.772,0.006028697,diff
58,-1.768,0.0060696453,diff
59,-1.764,0.0061080307,diff
60,-1.76,0.006144196,diff
61,-1.756,0.0061775,diff
62,-1.752,0.006208077,diff
63,-1.748,0.006236434,diff
64,-1.744,0.0062619895,diff
65,-1.74,0.0062848926,diff
66,-1.736,0.0063052922,diff
67,-1.732,0.0063228756,diff
68,-1.728,0.0063379556,diff
69,-1.724,0.0063504875,diff
70,-1.72,0.006360352,diff
71,-1.716,0.006367266,diff
72,-1.712,0.006371841,diff
73,-1.708,0.0063738227,diff
74,-1.704,0.006372899,diff
75,-1.7,0.006369531,diff
76,-1.696,0.006363392,diff
77,-1.692,0.006354168,diff
78,-1.688,0.006342843,diff
79,-1.684,0.006328732,diff
80,-1.68,0.0063117146,diff
81,-1.676,0.006292224,diff
82,-1.672,0.0062701553,diff
83,-1.668,0.006245047,diff
84,-1.664,0.0062175393,diff
85,-1.66,0.00618726,diff
86,-1.656,0.0061543584,diff
87,-1.652,0.0061186403,diff
88,-1.648,0.006080374,diff
89,-1.644,0.006039396,diff
90,-1.64,0.0059957504,diff
91,-1.636,0.0059495866,diff
92,-1.632,0.0059007555,diff
93,-1.628,0.0058491975,diff
94,-1.624,0.0057949126,diff
95,-1.62,0.0057382286,diff
96,-1.616,0.005678922,diff
97,-1.612,0.005617067,diff
98,-1.608,0.0055523515,diff
99,-1.604,0.005485311,diff
100,-1.6,0.0054157674,diff
101,-1.596,0.005343333,diff
102,-1.592,0.005268678,diff
103,-1.588,0.005191341,diff
104,-1.584,0.0051116347,diff
105,-1.58,0.0050291717,diff
106,-1.576,0.0049443245,diff
107,-1.572,0.004857078,diff
108,-1.568,0.0047671944,diff
109,-1.564,0.0046753883,diff
110,-1.56,0.004580766,diff
111,-1.556,0.00448364,diff
112,-1.552,0.004384473,diff
113,-1.548,0.0042827874,diff
114,-1.544,0.004178852,diff
115,-1.54,0.004072249,diff
116,-1.536,0.0039637983,diff
117,-1.532,0.003852725,diff
118,-1.528,0.0037398636,diff
119,-1.524,0.0036246479,diff
120,-1.52,0.0035070777,diff
121,-1.516,0.0033873618,diff
122,-1.512,0.0032657385,diff
123,-1.508,0.0031416714,diff
124,-1.504,0.0030154586,diff
125,-1.5,0.002887547,diff
126,-1.496,0.0027574003,diff
127,-1.492,0.0026255846,diff
128,-1.488,0.0024914742,diff
129,-1.484,0.0023556054,diff
130,-1.48,0.0022178292,diff
131,-1.476,0.0020782053,diff
132,-1.472,0.0019364357,diff
133,-1.468,0.0017931461,diff
134,-1.464,0.0016480982,diff
135,-1.46,0.001501292,diff
136,-1.456,0.0013531744,diff
137,-1.452,0.0012028217,diff
138,-1.448,0.0010509789,diff
139,-1.444,0.00089785457,diff
140,-1.44,0.0007429719,diff
141,-1.436,0.0005867481,diff
142,-1.432,0.00042903423,diff
143,-1.428,0.00026968122,diff
144,-1.424,0.00010934472,diff
145,-1.42,-5.2839518e-05,diff
146,-1.416,-0.00021576881,diff
147,-1.412,-0.00037992,diff
148,-1.408,-0.0005453825,diff
149,-1.404,-0.0007123351,diff
150,-1.4,-0.00087982416,diff
151,-1.396,-0.0010487437,diff
152,-1.392,-0.0012186766,diff
153,-1.388,-0.0013894737,diff
154,-1.384,-0.0015612543,diff
155,-1.38,-0.0017337501,diff
156,-1.376,-0.0019072592,diff
157,-1.372,-0.0020811856,diff
158,-1.368,-0.0022560656,diff
159,-1.364,-0.0024315715,diff
160,-1.36,-0.0026077032,diff
161,-1.356,-0.0027842522,diff
162,-1.352,-0.002961576,diff
163,-1.348,-0.0031392276,diff
164,-1.344,-0.0033169687,diff
165,-1.34,-0.003495425,diff
166,-1.336,-0.00367406,diff
167,-1.332,-0.0038527846,diff
168,-1.328,-0.004031867,diff
169,-1.324,-0.0042110085,diff
170,-1.32,-0.0043901503,diff
171,-1.316,-0.0045694113,diff
172,-1.312,-0.004748553,diff
173,-1.308,-0.0049274266,diff
174,-1.304,-0.0051065683,diff
175,-1.3,-0.0052849352,diff
176,-1.296,-0.0054635108,diff
177,-1.292,-0.00564155,diff
178,-1.288,-0.0058192313,diff
179,-1.284,-0.0059962273,diff
180,-1.28,-0.0061730146,diff
181,-1.276,-0.0063489676,diff
182,-1.272,-0.006524682,diff
183,-1.268,-0.0066992342,diff
184,-1.264,-0.0068734586,diff
185,-1.26,-0.0070463717,diff
186,-1.256,-0.0072187483,diff
187,-1.252,-0.0073901117,diff
188,-1.248,-0.0075603724,diff
189,-1.244,-0.007729888,diff
190,-1.24,-0.007898003,diff
191,-1.236,-0.008064747,diff
192,-1.232,-0.008230686,diff
193,-1.228,-0.008395046,diff
194,-1.224,-0.008558124,diff
195,-1.22,-0.008719832,diff
196,-1.216,-0.008880287,diff
197,-1.212,-0.009038836,diff
198,-1.208,-0.009196043,diff
199,-1.204,-0.009351343,diff
200,-1.2,-0.009504825,diff
201,-1.196,-0.009656966,diff
202,-1.192,-0.009806931,diff
203,-1.188,-0.009955168,diff
204,-1.184,-0.010101527,diff
205,-1.18,-0.010245562,diff
206,-1.176,-0.010387868,diff
207,-1.172,-0.010527939,diff
208,-1.168,-0.010665834,diff
209,-1.164,-0.010801673,diff
210,-1.16,-0.01093477,diff
211,-1.156,-0.011065692,diff
212,-1.152,-0.011194587,diff
213,-1.148,-0.011320859,diff
214,-1.144,-0.011444598,diff
215,-1.14,-0.011565536,diff
216,-1.136,-0.01168403,diff
217,-1.132,-0.01180014,diff
218,-1.128,-0.01191318,diff
219,-1.124,-0.012023717,diff
220,-1.12,-0.012130976,diff
221,-1.116,-0.0122357905,diff
222,-1.112,-0.012337863,diff
223,-1.108,-0.012436658,diff
224,-1.104,-0.012532473,diff
225,-1.1,-0.012625366,diff
226,-1.096,-0.012715548,diff
227,-1.092,-0.012802035,diff
228,-1.088,-0.012885451,diff
229,-1.084,-0.012966156,diff
230,-1.08,-0.013042539,diff
231,-1.076,-0.013116479,diff
232,-1.072,-0.013186991,diff
233,-1.068,-0.013254136,diff
234,-1.064,-0.013318062,diff
235,-1.06,-0.013378501,diff
236,-1.056,-0.013435155,diff
237,-1.052,-0.013488799,diff
238,-1.048,-0.01353842,diff
239,-1.044,-0.013585031,diff
240,-1.04,-0.013627589,diff
241,-1.036,-0.013666749,diff
242,-1.032,-0.013702691,diff
243,-1.028,-0.01373446,diff
244,-1.024,-0.013762534,diff
245,-1.02,-0.01378715,diff
246,-1.016,-0.013808191,diff
247,-1.012,-0.013825119,diff
248,-1.008,-0.013838708,diff
249,-1.004,-0.013848484,diff
250,-1.0,-0.013854206,diff
251,-0.996,-0.013856232,diff
252,-0.992,-0.0138549805,diff
253,-0.988,-0.013849318,diff
254,-0.984,-0.013840139,diff
255,-0.98,-0.013827026,diff
256,-0.976,-0.013810396,diff
257,-0.972,-0.013789773,diff
258,-0.968,-0.013764977,diff
259,-0.964,-0.013737023,diff
260,-0.96,-0.013704956,diff
261,-0.956,-0.013668895,diff
262,-0.952,-0.013629317,diff
263,-0.948,-0.013585746,diff
264,-0.944,-0.013538778,diff
265,-0.94,-0.013487697,diff
266,-0.936,-0.01343298,diff
267,-0.932,-0.013374507,diff
268,-0.928,-0.01331228,diff
269,-0.924,-0.013246357,diff
270,-0.92,-0.013176739,diff
271,-0.916,-0.013103545,diff
272,-0.912,-0.013026714,diff
273,-0.908,-0.012946129,diff
274,-0.904,-0.012861967,diff
275,-0.9,-0.0127747655,diff
276,-0.896,-0.012683332,diff
277,-0.892,-0.01258862,diff
278,-0.888,-0.012490094,diff
279,-0.884,-0.012388766,diff
280,-0.88,-0.012283742,diff
281,-0.876,-0.012175679,diff
282,-0.872,-0.012063861,diff
283,-0.868,-0.011949003,diff
284,-0.864,-0.011830866,diff
285,-0.86,-0.011709452,diff
286,-0.856,-0.011585236,diff
287,-0.852,-0.011457205,diff
288,-0.848,-0.011326671,diff
289,-0.844,-0.011193216,diff
290,-0.84,-0.011056483,diff
291,-0.836,-0.010917187,diff
292,-0.832,-0.010774791,diff
293,-0.828,-0.010629833,diff
294,-0.824,-0.010482311,diff
295,-0.82,-0.01033169,diff
296,-0.816,-0.010178626,diff
297,-0.812,-0.010023057,diff
298,-0.808,-0.009865284,diff
299,-0.804,-0.009704709,diff
300,-0.8,-0.009541631,diff
301,-0.796,-0.009376466,diff
302,-0.792,-0.009209275,diff
303,-0.788,-0.00903976,diff
304,-0.784,-0.008868337,diff
305,-0.78,-0.008694828,diff
306,-0.776,-0.0085193515,diff
307,-0.772,-0.008342028,diff
308,-0.768,-0.008162975,diff
309,-0.764,-0.007982433,diff
310,-0.76,-0.007799506,diff
311,-0.756,-0.0076156855,diff
312,-0.752,-0.0074303746,diff
313,-0.748,-0.0072433352,diff
314,-0.744,-0.007055104,diff
315,-0.74,-0.0068657994,diff
316,-0.736,-0.006675303,diff
317,-0.732,-0.0064837337,diff
318,-0.728,-0.006291032,diff
319,-0.724,-0.006097257,diff
320,-0.72,-0.0059030056,diff
321,-0.716,-0.005707741,diff
322,-0.712,-0.005511999,diff
323,-0.708,-0.005315721,diff
324,-0.704,-0.0051189065,diff
325,-0.7,-0.0049214363,diff
326,-0.696,-0.004723966,diff
327,-0.692,-0.0045262575,diff
328,-0.688,-0.0043280125,diff
329,-0.684,-0.004130006,diff
330,-0.68,-0.0039318204,diff
331,-0.676,-0.0037339926,diff
332,-0.672,-0.0035362244,diff
333,-0.668,-0.0033387542,diff
334,-0.664,-0.0031416416,diff
335,-0.66,-0.0029448867,diff
336,-0.656,-0.0027487874,diff
337,-0.652,-0.002553165,diff
338,-0.648,-0.0023584366,diff
339,-0.644,-0.0021645427,diff
340,-0.64,-0.0019713044,diff
341,-0.636,-0.001778841,diff
342,-0.632,-0.0015878677,diff
343,-0.628,-0.0013979673,diff
344,-0.624,-0.0012090206,diff
345,-0.62,-0.0010213852,diff
346,-0.616,-0.0008352399,diff
347,-0.612,-0.0006505847,diff
348,-0.608,-0.00046741962,diff
349,-0.604,-0.00028574467,diff
350,-0.6,-0.000105917454,diff
351,-0.596,7.2062016e-05,diff
352,-0.592,0.00024837255,diff
353,-0.588,0.00042277575,diff
354,-0.584,0.00059491396,diff
355,-0.58,0.0007649064,diff
356,-0.576,0.0009328723,diff
357,-0.572,0.0010986328,diff
358,-0.568,0.0012618899,diff
359,-0.564,0.001422584,diff
360,-0.56,0.0015812516,diff
361,-0.556,0.0017367601,diff
362,-0.552,0.0018900633,diff
363,-0.548,0.0020406246,diff
364,-0.544,0.0021879673,diff
365,-0.54,0.0023328066,diff
366,-0.536,0.0024743676,diff
367,-0.532,0.0026131272,diff
368,-0.528,0.002748549,diff
369,-0.524,0.002880931,diff
370,-0.52,0.0030097961,diff
371,-0.516,0.003135264,diff
372,-0.512,0.0032577515,diff
373,-0.508,0.003376305,diff
374,-0.504,0.0034912229,diff
375,-0.5,0.0036027431,diff
376,-0.496,0.0037099123,diff
377,-0.492,0.0038138032,diff
378,-0.488,0.0039134026,diff
379,-0.484,0.00400877,diff
380,-0.48,0.004100442,diff
381,-0.476,0.0041874647,diff
382,-0.472,0.004270494,diff
383,-0.468,0.0043488145,diff
384,-0.464,0.0044230223,diff
385,-0.46,0.0044921637,diff
386,-0.456,0.0045568347,diff
387,-0.452,0.0046166778,diff
388,-0.448,0.004671216,diff
389,-0.444,0.004721105,diff
390,-0.44,0.0047661066,diff
391,-0.436,0.004805386,diff
392,-0.432,0.004839301,diff
393,-0.428,0.004867971,diff
394,-0.424,0.0048903227,diff
395,-0.42,0.0049076676,diff
396,-0.416,0.0049188733,diff
397,-0.412,0.0049239397,diff
398,-0.408,0.004922986,diff
399,-0.404,0.004915476,diff
400,-0.4,0.004901767,diff
401,-0.396,0.0048809648,diff
402,-0.392,0.004853785,diff
403,-0.388,0.0048195124,diff
404,-0.384,0.0047778487,diff
405,-0.38,0.0047293305,diff
406,-0.376,0.0046729445,diff
407,-0.372,0.0046089888,diff
408,-0.368,0.004536867,diff
409,-0.364,0.0044571757,diff
410,-0.36,0.0043689013,diff
411,-0.356,0.0042717457,diff
412,-0.352,0.0041664243,diff
413,-0.348,0.0040516257,diff
414,-0.344,0.0039280057,diff
415,-0.34,0.0037947297,diff
416,-0.336,0.003651619,diff
417,-0.332,0.0034988523,diff
418,-0.328,0.0033355355,diff
419,-0.324,0.0031618476,diff
420,-0.32,0.0029773712,diff
421,-0.316,0.0027823448,diff
422,-0.312,0.0025753975,diff
423,-0.308,0.0023567677,diff
424,-0.304,0.0021266341,diff
425,-0.3,0.0018836856,diff
426,-0.296,0.0016285777,diff
427,-0.292,0.0013604164,diff
428,-0.288,0.0010790825,diff
429,-0.284,0.0007843375,diff
430,-0.28,0.00047546625,diff
431,-0.276,0.00015252829,diff
432,-0.272,-0.00018519163,diff
433,-0.268,-0.0005379319,diff
434,-0.264,-0.0008903742,diff
435,-0.26,-0.0012261868,diff
436,-0.256,-0.0015463829,diff
437,-0.252,-0.0018510222,diff
438,-0.248,-0.0021401644,diff
439,-0.244,-0.0024151206,diff
440,-0.24,-0.002675414,diff
441,-0.236,-0.0029215217,diff
442,-0.232,-0.0031542778,diff
443,-0.228,-0.003373921,diff
444,-0.224,-0.0035803318,diff
445,-0.22,-0.0037747622,diff
446,-0.216,-0.0039571524,diff
447,-0.212,-0.004128039,diff
448,-0.208,-0.0042876005,diff
449,-0.204,-0.0044364333,diff
450,-0.2,-0.0045748353,diff
451,-0.196,-0.0047035217,diff
452,-0.192,-0.004822552,diff
453,-0.188,-0.004932463,diff
454,-0.184,-0.005033195,diff
455,-0.18,-0.0051261187,diff
456,-0.176,-0.0052109957,diff
457,-0.172,-0.005287707,diff
458,-0.168,-0.0053576827,diff
459,-0.164,-0.0054207444,diff
460,-0.16,-0.0054774284,diff
461,-0.156,-0.0055282116,diff
462,-0.152,-0.005572915,diff
463,-0.148,-0.0056123734,diff
464,-0.144,-0.0056470633,diff
465,-0.14,-0.005676925,diff
466,-0.136,-0.0057023764,diff
467,-0.132,-0.0057235956,diff
468,-0.128,-0.0057415366,diff
469,-0.124,-0.0057557225,diff
470,-0.12,-0.0057673454,diff
471,-0.116,-0.00577569,diff
472,-0.112,-0.005781591,diff
473,-0.108,-0.005785167,diff
474,-0.104,-0.005787015,diff
475,-0.1,-0.0057866573,diff
476,-0.096,-0.005785167,diff
477,-0.092,-0.0057824254,diff
478,-0.088,-0.0057784915,diff
479,-0.084,-0.0057732463,diff
480,-0.08,-0.0057677627,diff
481,-0.076,-0.0057619214,diff
482,-0.072,-0.0057552457,diff
483,-0.068,-0.0057486296,diff
484,-0.064,-0.005741954,diff
485,-0.06,-0.0057353973,diff
486,-0.056,-0.00572896,diff
487,-0.052,-0.0057227015,diff
488,-0.048,-0.0057172775,diff
489,-0.044,-0.0057120323,diff
490,-0.04,-0.0057071447,diff
491,-0.036,-0.00570333,diff
492,-0.032,-0.005699873,diff
493,-0.028,-0.005697012,diff
494,-0.024,-0.0056951046,diff
495,-0.02,-0.005693853,diff
496,-0.016,-0.005693376,diff
497,-0.012,-0.0056937337,diff
498,-0.008,-0.005694151,diff
499,-0.004,-0.0056957006,diff
500,0.0,-0.0056978464,diff
501,0.004,-0.0057007074,diff
502,0.008,-0.0057034492,diff
503,0.012,-0.005707264,diff
504,0.016,-0.005711019,diff
505,0.02,-0.0057150126,diff
506,0.024,-0.0057193637,diff
507,0.028,-0.0057237744,diff
508,0.032,-0.0057281256,diff
509,0.036,-0.005732119,diff
510,0.04,-0.0057355165,diff
511,0.044,-0.0057389736,diff
512,0.048,-0.005741298,diff
513,0.052,-0.005743146,diff
514,0.056,-0.005744159,diff
515,0.06,-0.0057436824,diff
516,0.064,-0.0057418942,diff
517,0.068,-0.005738914,diff
518,0.072,-0.0057340264,diff
519,0.076,-0.0057274103,diff
520,0.08,-0.005718529,diff
521,0.084,-0.0057073236,diff
522,0.088,-0.0056937933,diff
523,0.092,-0.0056777,diff
524,0.096,-0.005658388,diff
525,0.1,-0.005636096,diff
526,0.104,-0.0056105256,diff
527,0.108,-0.005581081,diff
528,0.112,-0.005547881,diff
529,0.116,-0.00551039,diff
530,0.12,-0.0054688454,diff
531,0.124,-0.0054230094,diff
532,0.128,-0.005371928,diff
533,0.132,-0.0053158402,diff
534,0.136,-0.0052544475,diff
535,0.14,-0.0051875114,diff
536,0.144,-0.0051148534,diff
537,0.148,-0.0050361753,diff
538,0.152,-0.004950881,diff
539,0.156,-0.0048593283,diff
540,0.16,-0.004760444,diff
541,0.164,-0.004654646,diff
542,0.168,-0.0045416355,diff
543,0.172,-0.004420936,diff
544,0.176,-0.004292071,diff
545,0.18,-0.004155278,diff
546,0.184,-0.0040097833,diff
547,0.188,-0.003855586,diff
548,0.192,-0.0036920905,diff
549,0.196,-0.0035197735,diff
550,0.2,-0.0033378005,diff
551,0.204,-0.0031456947,diff
552,0.208,-0.0029438138,diff
553,0.212,-0.002731502,diff
554,0.216,-0.0025082827,diff
555,0.22,-0.0022744536,diff
556,0.224,-0.0020290613,diff
557,0.228,-0.0017724633,diff
558,0.232,-0.0015041828,diff
559,0.236,-0.0012235045,diff
560,0.24,-0.0009306073,diff
561,0.244,-0.0006250739,diff
562,0.248,-0.0003068447,diff
563,0.252,2.4318695e-05,diff
564,0.256,0.0003695488,diff
565,0.26,0.00072818995,diff
566,0.264,0.0011003017,diff
567,0.268,0.0014876723,diff
568,0.272,0.0018722415,diff
569,0.276,0.0022404194,diff
570,0.28,0.0025911927,diff
571,0.284,0.002925694,diff
572,0.288,0.0032432675,diff
573,0.292,0.003545463,diff
574,0.296,0.0038311481,diff
575,0.3,0.004101634,diff
576,0.304,0.00435704,diff
577,0.308,0.004597068,diff
578,0.312,0.004822731,diff
579,0.316,0.005033672,diff
580,0.32,0.0052306056,diff
581,0.324,0.005413592,diff
582,0.328,0.005583048,diff
583,0.332,0.005738437,diff
584,0.336,0.0058817267,diff
585,0.34,0.006011784,diff
586,0.344,0.006129265,diff
587,0.348,0.0062344074,diff
588,0.352,0.0063276887,diff
589,0.356,0.0064091682,diff
590,0.36,0.006478727,diff
591,0.364,0.0065372586,diff
592,0.368,0.0065851808,diff
593,0.372,0.0066220164,diff
594,0.376,0.006648302,diff
595,0.38,0.0066646338,diff
596,0.384,0.0066708922,diff
597,0.388,0.006667316,diff
598,0.392,0.006654203,diff
599,0.396,0.006632149,diff
600,0.4,0.0066006184,diff
601,0.404,0.0065611005,diff
602,0.408,0.0065127015,diff
603,0.412,0.0064558983,diff
604,0.416,0.0063916445,diff
605,0.42,0.0063189864,diff
606,0.424,0.0062392354,diff
607,0.428,0.006152272,diff
608,0.432,0.0060579777,diff
609,0.436,0.005956888,diff
610,0.44,0.005849302,diff
611,0.444,0.005735159,diff
612,0.448,0.005615115,diff
613,0.452,0.0054890513,diff
614,0.456,0.005357325,diff
615,0.46,0.005220115,diff
616,0.464,0.0050776005,diff
617,0.468,0.0049297214,diff
618,0.472,0.0047774315,diff
619,0.476,0.0046203136,diff
620,0.48,0.0044587255,diff
621,0.484,0.004293263,diff
622,0.488,0.004123509,diff
623,0.492,0.0039498806,diff
624,0.496,0.003772676,diff
625,0.5,0.0035919547,diff
626,0.504,0.003408134,diff
627,0.508,0.0032212138,diff
628,0.512,0.0030313134,diff
629,0.516,0.0028387308,diff
630,0.52,0.0026438832,diff
631,0.524,0.002446115,diff
632,0.528,0.0022466779,diff
633,0.532,0.0020448565,diff
634,0.536,0.0018414855,diff
635,0.54,0.0016364455,diff
636,0.544,0.0014295578,diff
637,0.548,0.001221478,diff
638,0.552,0.0010123849,diff
639,0.556,0.0008020997,diff
640,0.56,0.00059103966,diff
641,0.564,0.00037914515,diff
642,0.568,0.00016665459,diff
643,0.572,-4.6610832e-05,diff
644,0.576,-0.00025945902,diff
645,0.58,-0.0004734993,diff
646,0.584,-0.00068700314,diff
647,0.588,-0.00090038776,diff
648,0.592,-0.0011135936,diff
649,0.596,-0.0013267398,diff
650,0.6,-0.0015391111,diff
651,0.604,-0.0017512441,diff
652,0.608,-0.0019626617,diff
653,0.612,-0.0021733046,diff
654,0.616,-0.0023829937,diff
655,0.62,-0.0025917888,diff
656,0.624,-0.0027992725,diff
657,0.628,-0.0030058622,diff
658,0.632,-0.0032111406,diff
659,0.636,-0.003414929,diff
660,0.64,-0.0036171675,diff
661,0.644,-0.0038180351,diff
662,0.648,-0.0040172935,diff
663,0.652,-0.004214883,diff
664,0.656,-0.0044102073,diff
665,0.66,-0.0046042204,diff
666,0.664,-0.004795909,diff
667,0.668,-0.0049858093,diff
668,0.672,-0.0051733255,diff
669,0.676,-0.005359173,diff
670,0.68,-0.0055422187,diff
671,0.684,-0.0057234764,diff
672,0.688,-0.0059022307,diff
673,0.692,-0.0060784817,diff
674,0.696,-0.006252229,diff
675,0.7,-0.0064234734,diff
676,0.704,-0.0065921545,diff
677,0.708,-0.006758511,diff
678,0.712,-0.0069221854,diff
679,0.716,-0.0070830584,diff
680,0.72,-0.0072414875,diff
681,0.724,-0.0073970556,diff
682,0.728,-0.0075493455,diff
683,0.732,-0.0076993704,diff
684,0.736,-0.007846296,diff
685,0.74,-0.00799042,diff
686,0.744,-0.008131683,diff
687,0.748,-0.008269727,diff
688,0.752,-0.008405566,diff
689,0.756,-0.008537829,diff
690,0.76,-0.008667231,diff
691,0.764,-0.008793473,diff
692,0.768,-0.008916974,diff
693,0.772,-0.009037495,diff
694,0.776,-0.009154856,diff
695,0.78,-0.009269118,diff
696,0.784,-0.009380221,diff
697,0.788,-0.009488463,diff
698,0.792,-0.009593487,diff
699,0.796,-0.00969553,diff
700,0.8,-0.009794593,diff
701,0.804,-0.009890437,diff
702,0.808,-0.00998342,diff
703,0.812,-0.010072947,diff
704,0.816,-0.010159969,diff
705,0.82,-0.0102440715,diff
706,0.824,-0.01032418,diff
707,0.828,-0.010402083,diff
708,0.832,-0.010476649,diff
709,0.836,-0.010548413,diff
710,0.84,-0.010617137,diff
711,0.844,-0.0106829405,diff
712,0.848,-0.010745466,diff
713,0.852,-0.010805368,diff
714,0.856,-0.010862231,diff
715,0.86,-0.010916114,diff
716,0.864,-0.010967135,diff
717,0.868,-0.011015296,diff
718,0.872,-0.011060953,diff
719,0.876,-0.011103392,diff
720,0.88,-0.011142969,diff
721,0.884,-0.011179805,diff
722,0.888,-0.011214316,diff
723,0.892,-0.011245728,diff
724,0.896,-0.011274576,diff
725,0.9,-0.011300802,diff
726,0.904,-0.011324167,diff
727,0.908,-0.011345208,diff
728,0.912,-0.011363447,diff
729,0.916,-0.011379182,diff
730,0.92,-0.011392355,diff
731,0.924,-0.011403143,diff
732,0.928,-0.0114117265,diff
733,0.932,-0.01141721,diff
734,0.936,-0.011420608,diff
735,0.94,-0.011421502,diff
736,0.944,-0.011420369,diff
737,0.948,-0.0114171505,diff
738,0.952,-0.01141125,diff
739,0.956,-0.011402845,diff
740,0.96,-0.011392891,diff
741,0.964,-0.011380553,diff
742,0.968,-0.01136601,diff
743,0.972,-0.011349022,diff
744,0.976,-0.011330605,diff
745,0.98,-0.011309683,diff
746,0.984,-0.011286855,diff
747,0.988,-0.011262417,diff
748,0.992,-0.011235595,diff
749,0.996,-0.0112069845,diff
750,1.0,-0.011176765,diff
751,1.004,-0.011144817,diff
752,1.008,-0.011110842,diff
753,1.012,-0.011075318,diff
754,1.016,-0.011037648,diff
755,1.02,-0.010999024,diff
756,1.024,-0.010958195,diff
757,1.028,-0.010916114,diff
758,1.032,-0.010872185,diff
759,1.036,-0.010826886,diff
760,1.04,-0.010779917,diff
761,1.044,-0.010731816,diff
762,1.048,-0.010681957,diff
763,1.052,-0.010630876,diff
764,1.056,-0.010578573,diff
765,1.06,-0.010524869,diff
766,1.064,-0.010470033,diff
767,1.068,-0.010413706,diff
768,1.072,-0.010356098,diff
769,1.076,-0.010297716,diff
770,1.08,-0.010237843,diff
771,1.084,-0.010176957,diff
772,1.088,-0.010115147,diff
773,1.092,-0.0100519955,diff
774,1.096,-0.009988189,diff
775,1.1,-0.009923309,diff
776,1.104,-0.009857208,diff
777,1.108,-0.009790361,diff
778,1.112,-0.009722412,diff
779,1.116,-0.009654224,diff
780,1.12,-0.009584844,diff
781,1.124,-0.009514779,diff
782,1.128,-0.009443969,diff
783,1.132,-0.009372354,diff
784,1.136,-0.009299934,diff
785,1.14,-0.009227127,diff
786,1.144,-0.009153336,diff
787,1.148,-0.009079009,diff
788,1.152,-0.009004474,diff
789,1.156,-0.008929044,diff
790,1.16,-0.008853197,diff
791,1.164,-0.008776814,diff
792,1.168,-0.008700132,diff
793,1.172,-0.008622855,diff
794,1.176,-0.00854525,diff
795,1.18,-0.008467287,diff
796,1.184,-0.008388907,diff
797,1.188,-0.00831005,diff
798,1.192,-0.008230984,diff
799,1.196,-0.00815171,diff
800,1.2,-0.008072257,diff
801,1.204,-0.007992297,diff
802,1.208,-0.007912368,diff
803,1.212,-0.007831991,diff
804,1.216,-0.0077517033,diff
805,1.22,-0.007671535,diff
806,1.224,-0.0075905025,diff
807,1.228,-0.007509917,diff
808,1.232,-0.007429123,diff
809,1.236,-0.0073480904,diff
810,1.24,-0.007267356,diff
811,1.244,-0.0071863234,diff
812,1.248,-0.0071053207,diff
813,1.252,-0.0070245266,diff
814,1.256,-0.006943673,diff
815,1.26,-0.0068627596,diff
816,1.264,-0.006782204,diff
817,1.268,-0.00670138,diff
818,1.272,-0.006620854,diff
819,1.276,-0.006540686,diff
820,1.28,-0.0064603984,diff
821,1.284,-0.0063802004,diff
822,1.288,-0.0063004196,diff
823,1.292,-0.0062207878,diff
824,1.296,-0.006141156,diff
825,1.3,-0.0060619414,diff
826,1.304,-0.005982965,diff
827,1.308,-0.005904138,diff
828,1.312,-0.0058254004,diff
829,1.316,-0.005747229,diff
830,1.32,-0.005669266,diff
831,1.324,-0.0055915713,diff
832,1.328,-0.005514443,diff
833,1.332,-0.0054373443,diff
834,1.336,-0.0053608418,diff
835,1.34,-0.005284637,diff
836,1.344,-0.0052085817,diff
837,1.348,-0.0051330924,diff
838,1.352,-0.0050581694,diff
839,1.356,-0.0049831867,diff
840,1.36,-0.0049088,diff
841,1.364,-0.00483495,diff
842,1.368,-0.0047615767,diff
843,1.372,-0.004688263,diff
844,1.376,-0.004615903,diff
845,1.38,-0.0045436025,diff
846,1.384,-0.004471898,diff
847,1.388,-0.0044008195,diff
848,1.392,-0.00432992,diff
849,1.396,-0.004259944,diff
850,1.4,-0.0041900277,diff
851,1.404,-0.0041205585,diff
852,1.408,-0.0040519536,diff
853,1.412,-0.003983766,diff
854,1.416,-0.003915876,diff
855,1.42,-0.003848672,diff
856,1.424,-0.0037817657,diff
857,1.428,-0.003715992,diff
858,1.432,-0.0036503673,diff
859,1.436,-0.0035853386,diff
860,1.44,-0.003520608,diff
861,1.444,-0.0034564734,diff
862,1.448,-0.003393352,diff
863,1.452,-0.0033307374,diff
864,1.456,-0.003268361,diff
865,1.46,-0.0032066107,diff
866,1.464,-0.003145486,diff
867,1.468,-0.0030849278,diff
868,1.472,-0.003024906,diff
869,1.476,-0.002965659,diff
870,1.48,-0.0029067993,diff
871,1.484,-0.002848506,diff
872,1.488,-0.0027909577,diff
873,1.492,-0.002733916,diff
874,1.496,-0.00267753,diff
875,1.5,-0.0026215613,diff
876,1.504,-0.0025663674,diff
877,1.508,-0.0025119781,diff
878,1.512,-0.002457559,diff
879,1.516,-0.0024039745,diff
880,1.52,-0.0023511648,diff
881,1.524,-0.0022990704,diff
882,1.528,-0.002247572,diff
883,1.532,-0.0021962523,diff
884,1.536,-0.0021458864,diff
885,1.54,-0.002096206,diff
886,1.544,-0.0020469427,diff
887,1.548,-0.0019983202,diff
888,1.552,-0.0019502789,diff
889,1.556,-0.0019028187,diff
890,1.56,-0.0018560588,diff
891,1.564,-0.0018097758,diff
892,1.568,-0.0017641783,diff
893,1.572,-0.0017191619,diff
894,1.576,-0.0016748756,diff
895,1.58,-0.0016307831,diff
896,1.584,-0.0015879273,diff
897,1.588,-0.0015451759,diff
898,1.592,-0.0015029758,diff
899,1.596,-0.0014618039,diff
900,1.6,-0.0014208555,diff
901,1.604,-0.0013803691,diff
902,1.608,-0.0013406724,diff
903,1.612,-0.0013017058,diff
904,1.616,-0.00126338,diff
905,1.62,-0.0012252927,diff
906,1.624,-0.0011879504,diff
907,1.628,-0.0011514276,diff
908,1.632,-0.0011152178,diff
909,1.636,-0.0010794699,diff
910,1.64,-0.0010447502,diff
911,1.644,-0.0010100156,diff
912,1.648,-0.00097619,diff
913,1.652,-0.0009429008,diff
914,1.656,-0.00091034174,diff
915,1.66,-0.00087821484,diff
916,1.664,-0.0008466095,diff
917,1.668,-0.00081545115,diff
918,1.672,-0.0007853359,diff
919,1.676,-0.00075507164,diff
920,1.68,-0.00072568655,diff
921,1.684,-0.0006969273,diff
922,1.688,-0.0006686598,diff
923,1.692,-0.00064083934,diff
924,1.696,-0.00061377883,diff
925,1.7,-0.00058713555,diff
926,1.704,-0.0005608499,diff
927,1.708,-0.00053565204,diff
928,1.712,-0.0005105585,diff
929,1.716,-0.00048579276,diff
930,1.72,-0.0004621297,diff
931,1.724,-0.00043855608,diff
932,1.728,-0.0004156977,diff
933,1.732,-0.00039339066,diff
934,1.736,-0.00037133694,diff
935,1.74,-0.00035005808,diff
936,1.744,-0.00032916665,diff
937,1.748,-0.00030878186,diff
938,1.752,-0.00028929114,diff
939,1.756,-0.00026977062,diff
940,1.76,-0.00025092065,diff
941,1.764,-0.00023250282,diff
942,1.768,-0.0002149269,diff
943,1.772,-0.0001976341,diff
944,1.776,-0.00018068403,diff
945,1.78,-0.00016446412,diff
946,1.784,-0.00014869124,diff
947,1.788,-0.00013326854,diff
948,1.792,-0.00011832267,diff
949,1.796,-0.00010409206,diff
950,1.8,-9.012222e-05,diff
951,1.804,-7.6659024e-05,diff
952,1.808,-6.392598e-05,diff
953,1.812,-5.1379204e-05,diff
954,1.816,-3.9584935e-05,diff
955,1.82,-2.785772e-05,diff
956,1.824,-1.66893e-05,diff
957,1.828,-6.4894557e-06,diff
958,1.832,4.0382147e-06,diff
959,1.836,1.3671815e-05,diff
960,1.84,2.2813678e-05,diff
961,1.844,3.1508505e-05,diff
962,1.848,3.9577484e-05,diff
963,1.852,4.763156e-05,diff
964,1.856,5.490333e-05,diff
965,1.86,6.1787665e-05,diff
966,1.864,6.8329275e-05,diff
967,1.868,7.420033e-05,diff
968,1.872,7.969886e-05,diff
969,1.876,8.482486e-05,diff
970,1.88,8.967519e-05,diff
971,1.884,9.389594e-05,diff
972,1.888,9.7390264e-05,diff
973,1.892,0.0001007542,diff
974,1.896,0.00010337308,diff
975,1.9,0.0001061596,diff
976,1.904,0.000108130276,diff
977,1.908,0.000109728426,diff
978,1.912,0.000110685825,diff
979,1.916,0.000111564994,diff
980,1.92,0.00011156872,diff
981,1.924,0.00011161715,diff
982,1.928,0.000110868365,diff
983,1.932,0.00010966882,diff
984,1.936,0.00010830164,diff
985,1.94,0.000106271356,diff
986,1.944,0.000104116276,diff
987,1.948,0.000101257116,diff
988,1.952,9.785965e-05,diff
989,1.956,9.441748e-05,diff
990,1.96,8.9997426e-05,diff
991,1.964,8.556433e-05,diff
992,1.968,8.0505386e-05,diff
993,1.972,7.516332e-05,diff
994,1.976,6.925315e-05,diff
995,1.98,6.285682e-05,diff
996,1.984,5.6268647e-05,diff
997,1.988,4.89261e-05,diff
998,1.992,4.1387975e-05,diff
999,1.996,3.3419812e-05,diff
1000,2.0,2.501058e-05,diff


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_1500/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_1500/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_1500/sol_nn.csv <==
,X_x,value,name
0,-2.0,1.7351384e-05,sol_nn
1,-1.996,0.0023171068,sol_nn
2,-1.992,0.004615801,sol_nn
3,-1.988,0.006912864,sol_nn
4,-1.984,0.009208367,sol_nn
5,-1.98,0.0115024885,sol_nn
6,-1.976,0.013795364,sol_nn
7,-1.972,0.016086694,sol_nn
8,-1.968,0.018376242,sol_nn
9,-1.964,0.020664528,sol_nn
10,-1.96,0.022950992,sol_nn
11,-1.956,0.025236174,sol_nn
12,-1.952,0.027519409,sol_nn
13,-1.948,0.02980131,sol_nn
14,-1.944,0.03208153,sol_nn
15,-1.94,0.034359884,sol_nn
16,-1.936,0.036636487,sol_nn
17,-1.932,0.038911615,sol_nn
18,-1.928,0.0411845,sol_nn
19,-1.924,0.043456018,sol_nn
20,-1.92,0.045725677,sol_nn
21,-1.916,0.04799315,sol_nn
22,-1.912,0.050258815,sol_nn
23,-1.908,0.052522734,sol_nn
24,-1.904,0.054784644,sol_nn
25,-1.9,0.057044797,sol_nn
26,-1.896,0.059302755,sol_nn
27,-1.892,0.06155884,sol_nn
28,-1.888,0.06381289,sol_nn
29,-1.884,0.06606508,sol_nn
30,-1.88,0.068315096,sol_nn
31,-1.876,0.07056277,sol_nn
32,-1.872,0.07280868,sol_nn
33,-1.868,0.07505232,sol_nn
34,-1.864,0.07729389,sol_nn
35,-1.86,0.079533055,sol_nn
36,-1.856,0.08177052,sol_nn
37,-1.852,0.0840052,sol_nn
38,-1.848,0.086238,sol_nn
39,-1.844,0.08846871,sol_nn
40,-1.84,0.09069682,sol_nn
41,-1.836,0.092922695,sol_nn
42,-1.832,0.09514611,sol_nn
43,-1.828,0.097367674,sol_nn
44,-1.824,0.099586695,sol_nn
45,-1.82,0.1018031,sol_nn
46,-1.816,0.10401761,sol_nn
47,-1.812,0.10622931,sol_nn
48,-1.808,0.10843867,sol_nn
49,-1.804,0.11064584,sol_nn
50,-1.8,0.112850495,sol_nn
51,-1.796,0.11505272,sol_nn
52,-1.792,0.11725237,sol_nn
53,-1.788,0.1194496,sol_nn
54,-1.784,0.121644355,sol_nn
55,-1.78,0.12383673,sol_nn
56,-1.776,0.12602627,sol_nn
57,-1.772,0.12821355,sol_nn
58,-1.768,0.13039806,sol_nn
59,-1.764,0.13258001,sol_nn
60,-1.76,0.13475981,sol_nn
61,-1.756,0.13693668,sol_nn
62,-1.752,0.1391109,sol_nn
63,-1.748,0.14128281,sol_nn
64,-1.744,0.143452,sol_nn
65,-1.74,0.14561847,sol_nn
66,-1.736,0.1477825,sol_nn
67,-1.732,0.14994365,sol_nn
68,-1.728,0.15210229,sol_nn
69,-1.724,0.15425846,sol_nn
70,-1.72,0.15641189,sol_nn
71,-1.716,0.15856242,sol_nn
72,-1.712,0.16071057,sol_nn
73,-1.708,0.16285618,sol_nn
74,-1.704,0.16499883,sol_nn
75,-1.7,0.16713902,sol_nn
76,-1.696,0.1692765,sol_nn
77,-1.692,0.17141086,sol_nn
78,-1.688,0.17354316,sol_nn
79,-1.684,0.17567262,sol_nn
80,-1.68,0.17779922,sol_nn
81,-1.676,0.1799233,sol_nn
82,-1.672,0.1820448,sol_nn
83,-1.668,0.18416332,sol_nn
84,-1.664,0.18627939,sol_nn
85,-1.66,0.18839273,sol_nn
86,-1.656,0.19050339,sol_nn
87,-1.652,0.1926113,sol_nn
88,-1.648,0.1947166,sol_nn
89,-1.644,0.19681919,sol_nn
90,-1.64,0.19891918,sol_nn
91,-1.636,0.20101658,sol_nn
92,-1.632,0.20311138,sol_nn
93,-1.628,0.20520338,sol_nn
94,-1.624,0.20729274,sol_nn
95,-1.62,0.20937961,sol_nn
96,-1.616,0.21146387,sol_nn
97,-1.612,0.21354565,sol_nn
98,-1.608,0.2156245,sol_nn
99,-1.604,0.21770109,sol_nn
100,-1.6,0.21977511,sol_nn
101,-1.596,0.22184631,sol_nn
102,-1.592,0.22391522,sol_nn
103,-1.588,0.22598144,sol_nn
104,-1.584,0.22804537,sol_nn
105,-1.58,0.23010647,sol_nn
106,-1.576,0.23216525,sol_nn
107,-1.572,0.23422158,sol_nn
108,-1.568,0.23627532,sol_nn
109,-1.564,0.23832709,sol_nn
110,-1.56,0.24037609,sol_nn
111,-1.556,0.24242252,sol_nn
112,-1.552,0.24446693,sol_nn
113,-1.548,0.24650887,sol_nn
114,-1.544,0.24854851,sol_nn
115,-1.54,0.25058553,sol_nn
116,-1.536,0.25262064,sol_nn
117,-1.532,0.2546532,sol_nn
118,-1.528,0.25668392,sol_nn
119,-1.524,0.25871226,sol_nn
120,-1.52,0.2607383,sol_nn
121,-1.516,0.26276216,sol_nn
122,-1.512,0.26478416,sol_nn
123,-1.508,0.26680368,sol_nn
124,-1.504,0.2688211,sol_nn
125,-1.5,0.27083674,sol_nn
126,-1.496,0.27285016,sol_nn
127,-1.492,0.27486196,sol_nn
128,-1.488,0.27687144,sol_nn
129,-1.484,0.2788792,sol_nn
130,-1.48,0.28088498,sol_nn
131,-1.476,0.28288898,sol_nn
132,-1.472,0.28489077,sol_nn
133,-1.468,0.28689107,sol_nn
134,-1.464,0.28888965,sol_nn
135,-1.46,0.2908864,sol_nn
136,-1.456,0.2928819,sol_nn
137,-1.452,0.29487512,sol_nn
138,-1.448,0.29686692,sol_nn
139,-1.444,0.29885736,sol_nn
140,-1.44,0.30084604,sol_nn
141,-1.436,0.30283344,sol_nn
142,-1.432,0.3048193,sol_nn
143,-1.428,0.30680358,sol_nn
144,-1.424,0.3087868,sol_nn
145,-1.42,0.31076825,sol_nn
146,-1.416,0.31274888,sol_nn
147,-1.412,0.31472835,sol_nn
148,-1.408,0.31670648,sol_nn
149,-1.404,0.3186831,sol_nn
150,-1.4,0.32065922,sol_nn
151,-1.396,0.32263386,sol_nn
152,-1.392,0.32460755,sol_nn
153,-1.388,0.32658035,sol_nn
154,-1.384,0.3285522,sol_nn
155,-1.38,0.33052325,sol_nn
156,-1.376,0.3324933,sol_nn
157,-1.372,0.334463,sol_nn
158,-1.368,0.3364317,sol_nn
159,-1.364,0.33839983,sol_nn
160,-1.36,0.34036726,sol_nn
161,-1.356,0.34233433,sol_nn
162,-1.352,0.34430057,sol_nn
163,-1.348,0.3462665,sol_nn
164,-1.344,0.3482324,sol_nn
165,-1.34,0.3501975,sol_nn
166,-1.336,0.35216248,sol_nn
167,-1.332,0.35412732,sol_nn
168,-1.328,0.3560919,sol_nn
169,-1.324,0.3580563,sol_nn
170,-1.32,0.36002073,sol_nn
171,-1.316,0.3619851,sol_nn
172,-1.312,0.3639495,sol_nn
173,-1.308,0.3659143,sol_nn
174,-1.304,0.3678787,sol_nn
175,-1.3,0.36984396,sol_nn
176,-1.296,0.37180895,sol_nn
177,-1.292,0.37377447,sol_nn
178,-1.288,0.37574044,sol_nn
179,-1.284,0.377707,sol_nn
180,-1.28,0.37967384,sol_nn
181,-1.276,0.38164145,sol_nn
182,-1.272,0.38360935,sol_nn
183,-1.268,0.3855784,sol_nn
184,-1.264,0.38754773,sol_nn
185,-1.26,0.38951844,sol_nn
186,-1.256,0.39148962,sol_nn
187,-1.252,0.39346188,sol_nn
188,-1.248,0.3954352,sol_nn
189,-1.244,0.39740932,sol_nn
190,-1.24,0.39938477,sol_nn
191,-1.236,0.40136164,sol_nn
192,-1.232,0.40333927,sol_nn
193,-1.228,0.4053185,sol_nn
194,-1.224,0.40729904,sol_nn
195,-1.22,0.4092809,sol_nn
196,-1.216,0.41126406,sol_nn
197,-1.212,0.41324908,sol_nn
198,-1.208,0.41523552,sol_nn
199,-1.204,0.41722378,sol_nn
200,-1.2,0.41921386,sol_nn
201,-1.196,0.42120534,sol_nn
202,-1.192,0.42319894,sol_nn
203,-1.188,0.42519435,sol_nn
204,-1.184,0.42719156,sol_nn
205,-1.18,0.42919114,sol_nn
206,-1.176,0.4311924,sol_nn
207,-1.172,0.4331959,sol_nn
208,-1.168,0.43520164,sol_nn
209,-1.164,0.43720937,sol_nn
210,-1.16,0.4392199,sol_nn
211,-1.156,0.44123253,sol_nn
212,-1.152,0.44324726,sol_nn
213,-1.148,0.44526458,sol_nn
214,-1.144,0.4472844,sol_nn
215,-1.14,0.44930708,sol_nn
216,-1.136,0.45133215,sol_nn
217,-1.132,0.45335966,sol_nn
218,-1.128,0.45539021,sol_nn
219,-1.124,0.4574233,sol_nn
220,-1.12,0.4594596,sol_nn
221,-1.116,0.46149835,sol_nn
222,-1.112,0.4635399,sol_nn
223,-1.108,0.4655847,sol_nn
224,-1.104,0.4676325,sol_nn
225,-1.1,0.46968317,sol_nn
226,-1.096,0.4717366,sol_nn
227,-1.092,0.4737937,sol_nn
228,-1.088,0.47585386,sol_nn
229,-1.084,0.47791678,sol_nn
230,-1.08,0.47998396,sol_nn
231,-1.076,0.48205364,sol_nn
232,-1.072,0.4841267,sol_nn
233,-1.068,0.4862032,sol_nn
234,-1.064,0.4882828,sol_nn
235,-1.06,0.49036604,sol_nn
236,-1.056,0.49245295,sol_nn
237,-1.052,0.49454287,sol_nn
238,-1.048,0.49663687,sol_nn
239,-1.044,0.49873382,sol_nn
240,-1.04,0.5008349,sol_nn
241,-1.036,0.5029393,sol_nn
242,-1.032,0.50504696,sol_nn
243,-1.028,0.50715876,sol_nn
244,-1.024,0.50927424,sol_nn
245,-1.02,0.5113933,sol_nn
246,-1.016,0.51351583,sol_nn
247,-1.012,0.5156425,sol_nn
248,-1.008,0.5177725,sol_nn
249,-1.004,0.51990634,sol_nn
250,-1.0,0.5220442,sol_nn
251,-0.996,0.5241857,sol_nn
252,-0.992,0.5263306,sol_nn
253,-0.988,0.5284799,sol_nn
254,-0.984,0.5306326,sol_nn
255,-0.98,0.5327893,sol_nn
256,-0.976,0.53494954,sol_nn
257,-0.972,0.5371138,sol_nn
258,-0.968,0.5392822,sol_nn
259,-0.964,0.5414537,sol_nn
260,-0.96,0.54362935,sol_nn
261,-0.956,0.54580903,sol_nn
262,-0.952,0.54799217,sol_nn
263,-0.948,0.55017936,sol_nn
264,-0.944,0.5523699,sol_nn
265,-0.94,0.55456454,sol_nn
266,-0.936,0.55676293,sol_nn
267,-0.932,0.558965,sol_nn
268,-0.928,0.5611708,sol_nn
269,-0.924,0.5633803,sol_nn
270,-0.92,0.5655935,sol_nn
271,-0.916,0.5678103,sol_nn
272,-0.912,0.57003075,sol_nn
273,-0.908,0.5722549,sol_nn
274,-0.904,0.5744826,sol_nn
275,-0.9,0.5767135,sol_nn
276,-0.896,0.5789485,sol_nn
277,-0.892,0.58118683,sol_nn
278,-0.888,0.5834289,sol_nn
279,-0.884,0.5856738,sol_nn
280,-0.88,0.58792245,sol_nn
281,-0.876,0.59017414,sol_nn
282,-0.872,0.5924295,sol_nn
283,-0.868,0.59468794,sol_nn
284,-0.864,0.59694964,sol_nn
285,-0.86,0.5992147,sol_nn
286,-0.856,0.60148257,sol_nn
287,-0.852,0.60375416,sol_nn
288,-0.848,0.60602826,sol_nn
289,-0.844,0.60830534,sol_nn
290,-0.84,0.6105857,sol_nn
291,-0.836,0.61286855,sol_nn
292,-0.832,0.6151545,sol_nn
293,-0.828,0.617443,sol_nn
294,-0.824,0.61973417,sol_nn
295,-0.82,0.62202847,sol_nn
296,-0.816,0.6243251,sol_nn
297,-0.812,0.6266242,sol_nn
298,-0.808,0.62892556,sol_nn
299,-0.804,0.63122976,sol_nn
300,-0.8,0.63353646,sol_nn
301,-0.796,0.6358452,sol_nn
302,-0.792,0.63815594,sol_nn
303,-0.788,0.6404691,sol_nn
304,-0.784,0.6427841,sol_nn
305,-0.78,0.64510125,sol_nn
306,-0.776,0.6474203,sol_nn
307,-0.772,0.6497412,sol_nn
308,-0.768,0.65206385,sol_nn
309,-0.764,0.654388,sol_nn
310,-0.76,0.6567145,sol_nn
311,-0.756,0.6590419,sol_nn
312,-0.752,0.6613708,sol_nn
313,-0.748,0.6637014,sol_nn
314,-0.744,0.66603327,sol_nn
315,-0.74,0.66836613,sol_nn
316,-0.736,0.67070025,sol_nn
317,-0.732,0.67303544,sol_nn
318,-0.728,0.67537177,sol_nn
319,-0.724,0.6777091,sol_nn
320,-0.72,0.6800469,sol_nn
321,-0.716,0.68238574,sol_nn
322,-0.712,0.6847251,sol_nn
323,-0.708,0.687065,sol_nn
324,-0.704,0.6894054,sol_nn
325,-0.7,0.6917464,sol_nn
326,-0.696,0.69408756,sol_nn
327,-0.692,0.6964289,sol_nn
328,-0.688,0.6987707,sol_nn
329,-0.684,0.7011123,sol_nn
330,-0.68,0.703454,sol_nn
331,-0.676,0.70579547,sol_nn
332,-0.672,0.70813686,sol_nn
333,-0.668,0.7104779,sol_nn
334,-0.664,0.71281856,sol_nn
335,-0.66,0.7151589,sol_nn
336,-0.656,0.71749866,sol_nn
337,-0.652,0.7198379,sol_nn
338,-0.648,0.7221762,sol_nn
339,-0.644,0.72451365,sol_nn
340,-0.64,0.7268505,sol_nn
341,-0.636,0.7291866,sol_nn
342,-0.632,0.7315211,sol_nn
343,-0.628,0.7338546,sol_nn
344,-0.624,0.7361871,sol_nn
345,-0.62,0.73851836,sol_nn
346,-0.616,0.7408482,sol_nn
347,-0.612,0.7431764,sol_nn
348,-0.608,0.7455031,sol_nn
349,-0.604,0.7478284,sol_nn
350,-0.6,0.7501518,sol_nn
351,-0.596,0.7524734,sol_nn
352,-0.592,0.7547933,sol_nn
353,-0.588,0.75711125,sol_nn
354,-0.584,0.759427,sol_nn
355,-0.58,0.7617407,sol_nn
356,-0.576,0.7640522,sol_nn
357,-0.572,0.76636153,sol_nn
358,-0.568,0.76866835,sol_nn
359,-0.564,0.77097267,sol_nn
360,-0.56,0.77327496,sol_nn
361,-0.556,0.775574,sol_nn
362,-0.552,0.7778709,sol_nn
363,-0.548,0.7801651,sol_nn
364,-0.544,0.782456,sol_nn
365,-0.54,0.7847445,sol_nn
366,-0.536,0.7870296,sol_nn
367,-0.532,0.78931195,sol_nn
368,-0.528,0.791591,sol_nn
369,-0.524,0.793867,sol_nn
370,-0.52,0.7961394,sol_nn
371,-0.516,0.79840845,sol_nn
372,-0.512,0.8006745,sol_nn
373,-0.508,0.8029367,sol_nn
374,-0.504,0.8051952,sol_nn
375,-0.5,0.8074503,sol_nn
376,-0.496,0.8097011,sol_nn
377,-0.492,0.8119486,sol_nn
378,-0.488,0.81419176,sol_nn
379,-0.484,0.81643075,sol_nn
380,-0.48,0.818666,sol_nn
381,-0.476,0.82089657,sol_nn
382,-0.472,0.8231232,sol_nn
383,-0.468,0.82534516,sol_nn
384,-0.464,0.8275629,sol_nn
385,-0.46,0.82977563,sol_nn
386,-0.456,0.831984,sol_nn
387,-0.452,0.8341874,sol_nn
388,-0.448,0.83638555,sol_nn
389,-0.444,0.838579,sol_nn
390,-0.44,0.84076756,sol_nn
391,-0.436,0.84295046,sol_nn
392,-0.432,0.84512794,sol_nn
393,-0.428,0.84730023,sol_nn
394,-0.424,0.84946615,sol_nn
395,-0.42,0.8516272,sol_nn
396,-0.416,0.85378194,sol_nn
397,-0.412,0.8559306,sol_nn
398,-0.408,0.85807323,sol_nn
399,-0.404,0.8602093,sol_nn
400,-0.4,0.8623392,sol_nn
401,-0.396,0.86446196,sol_nn
402,-0.392,0.8665784,sol_nn
403,-0.388,0.8686877,sol_nn
404,-0.384,0.8707896,sol_nn
405,-0.38,0.87288475,sol_nn
406,-0.376,0.874972,sol_nn
407,-0.372,0.8770516,sol_nn
408,-0.368,0.87912303,sol_nn
409,-0.364,0.88118696,sol_nn
410,-0.36,0.88324225,sol_nn
411,-0.356,0.8852887,sol_nn
412,-0.352,0.88732696,sol_nn
413,-0.348,0.8893557,sol_nn
414,-0.344,0.8913757,sol_nn
415,-0.34,0.893386,sol_nn
416,-0.336,0.8953866,sol_nn
417,-0.332,0.8973774,sol_nn
418,-0.328,0.8993576,sol_nn
419,-0.324,0.90132755,sol_nn
420,-0.32,0.9032867,sol_nn
421,-0.316,0.90523523,sol_nn
422,-0.312,0.90717185,sol_nn
423,-0.308,0.90909684,sol_nn
424,-0.304,0.91101027,sol_nn
425,-0.3,0.912911,sol_nn
426,-0.296,0.91479945,sol_nn
427,-0.292,0.91667485,sol_nn
428,-0.288,0.91853714,sol_nn
429,-0.284,0.92038596,sol_nn
430,-0.28,0.9222207,sol_nn
431,-0.276,0.92404133,sol_nn
432,-0.272,0.9258472,sol_nn
433,-0.268,0.92763805,sol_nn
434,-0.264,0.9294136,sol_nn
435,-0.26,0.9311738,sol_nn
436,-0.256,0.9329176,sol_nn
437,-0.252,0.934645,sol_nn
438,-0.248,0.9363558,sol_nn
439,-0.244,0.9380489,sol_nn
440,-0.24,0.93972456,sol_nn
441,-0.236,0.94138247,sol_nn
442,-0.232,0.9430217,sol_nn
443,-0.228,0.94464207,sol_nn
444,-0.224,0.94624364,sol_nn
445,-0.22,0.94782525,sol_nn
446,-0.216,0.94938684,sol_nn
447,-0.212,0.950928,sol_nn
448,-0.208,0.95244837,sol_nn
449,-0.204,0.95394754,sol_nn
450,-0.2,0.95542514,sol_nn
451,-0.196,0.95688045,sol_nn
452,-0.192,0.95831347,sol_nn
453,-0.188,0.95972353,sol_nn
454,-0.184,0.96111083,sol_nn
455,-0.18,0.96247387,sol_nn
456,-0.176,0.963813,sol_nn
457,-0.172,0.9651283,sol_nn
458,-0.168,0.9664183,sol_nn
459,-0.164,0.96768326,sol_nn
460,-0.16,0.96892256,sol_nn
461,-0.156,0.9701358,sol_nn
462,-0.152,0.9713231,sol_nn
463,-0.148,0.97248363,sol_nn
464,-0.144,0.97361696,sol_nn
465,-0.14,0.9747231,sol_nn
466,-0.136,0.97580165,sol_nn
467,-0.132,0.9768524,sol_nn
468,-0.128,0.97787446,sol_nn
469,-0.124,0.9788683,sol_nn
470,-0.12,0.97983265,sol_nn
471,-0.116,0.9807683,sol_nn
472,-0.112,0.98167443,sol_nn
473,-0.108,0.98255086,sol_nn
474,-0.104,0.983397,sol_nn
475,-0.1,0.98421335,sol_nn
476,-0.096,0.9849988,sol_nn
477,-0.092,0.9857536,sol_nn
478,-0.088,0.9864775,sol_nn
479,-0.084,0.98717076,sol_nn
480,-0.08,0.98783225,sol_nn
481,-0.076,0.9884621,sol_nn
482,-0.072,0.98906076,sol_nn
483,-0.068,0.98962736,sol_nn
484,-0.064,0.9901621,sol_nn
485,-0.06,0.9906646,sol_nn
486,-0.056,0.99113506,sol_nn
487,-0.052,0.9915733,sol_nn
488,-0.048,0.9919787,sol_nn
489,-0.044,0.99235195,sol_nn
490,-0.04,0.9926928,sol_nn
491,-0.036,0.9930007,sol_nn
492,-0.032,0.9932761,sol_nn
493,-0.028,0.993519,sol_nn
494,-0.024,0.9937289,sol_nn
495,-0.02,0.99390614,sol_nn
496,-0.016,0.9940506,sol_nn
497,-0.012,0.99416226,sol_nn
498,-0.008,0.99424183,sol_nn
499,-0.004,0.9942883,sol_nn
500,0.0,0.99430215,sol_nn
501,0.004,0.9942833,sol_nn
502,0.008,0.99423254,sol_nn
503,0.012,0.99414873,sol_nn
504,0.016,0.994033,sol_nn
505,0.02,0.993885,sol_nn
506,0.024,0.9937046,sol_nn
507,0.028,0.99349225,sol_nn
508,0.032,0.99324787,sol_nn
509,0.036,0.9929719,sol_nn
510,0.04,0.99266446,sol_nn
511,0.044,0.992325,sol_nn
512,0.048,0.9919547,sol_nn
513,0.052,0.9915528,sol_nn
514,0.056,0.99111986,sol_nn
515,0.06,0.9906563,sol_nn
516,0.064,0.99016213,sol_nn
517,0.068,0.9896371,sol_nn
518,0.072,0.989082,sol_nn
519,0.076,0.9884966,sol_nn
520,0.08,0.9878815,sol_nn
521,0.084,0.9872367,sol_nn
522,0.088,0.9865622,sol_nn
523,0.092,0.9858583,sol_nn
524,0.096,0.9851256,sol_nn
525,0.1,0.9843639,sol_nn
526,0.104,0.9835735,sol_nn
527,0.108,0.98275495,sol_nn
528,0.112,0.98190814,sol_nn
529,0.116,0.9810336,sol_nn
530,0.12,0.98013115,sol_nn
531,0.124,0.979201,sol_nn
532,0.128,0.97824407,sol_nn
533,0.132,0.9772602,sol_nn
534,0.136,0.9762496,sol_nn
535,0.14,0.9752125,sol_nn
536,0.144,0.97414917,sol_nn
537,0.148,0.97305983,sol_nn
538,0.152,0.9719451,sol_nn
539,0.156,0.9708047,sol_nn
540,0.16,0.96963954,sol_nn
541,0.164,0.96844935,sol_nn
542,0.168,0.9672344,sol_nn
543,0.172,0.9659951,sol_nn
544,0.176,0.96473193,sol_nn
545,0.18,0.9634447,sol_nn
546,0.184,0.96213424,sol_nn
547,0.188,0.9608004,sol_nn
548,0.192,0.9594439,sol_nn
549,0.196,0.9580642,sol_nn
550,0.2,0.9566622,sol_nn
551,0.204,0.9552383,sol_nn
552,0.208,0.95379215,sol_nn
553,0.212,0.9523245,sol_nn
554,0.216,0.9508357,sol_nn
555,0.22,0.94932556,sol_nn
556,0.224,0.9477949,sol_nn
557,0.228,0.9462435,sol_nn
558,0.232,0.9446718,sol_nn
559,0.236,0.9430805,sol_nn
560,0.24,0.9414694,sol_nn
561,0.244,0.93983895,sol_nn
562,0.248,0.93818915,sol_nn
563,0.252,0.93652034,sol_nn
564,0.256,0.9348335,sol_nn
565,0.26,0.9331282,sol_nn
566,0.264,0.9314043,sol_nn
567,0.268,0.92966366,sol_nn
568,0.272,0.9279046,sol_nn
569,0.276,0.9261292,sol_nn
570,0.28,0.92433643,sol_nn
571,0.284,0.9225273,sol_nn
572,0.288,0.9207013,sol_nn
573,0.292,0.9188599,sol_nn
574,0.296,0.917002,sol_nn
575,0.3,0.91512895,sol_nn
576,0.304,0.9132407,sol_nn
577,0.308,0.91133714,sol_nn
578,0.312,0.9094192,sol_nn
579,0.316,0.90748656,sol_nn
580,0.32,0.90553993,sol_nn
581,0.324,0.9035793,sol_nn
582,0.328,0.9016051,sol_nn
583,0.332,0.89961696,sol_nn
584,0.336,0.8976167,sol_nn
585,0.34,0.89560306,sol_nn
586,0.344,0.893577,sol_nn
587,0.348,0.8915385,sol_nn
588,0.352,0.8894882,sol_nn
589,0.356,0.88742614,sol_nn
590,0.36,0.8853521,sol_nn
591,0.364,0.88326705,sol_nn
592,0.368,0.88117135,sol_nn
593,0.372,0.8790646,sol_nn
594,0.376,0.87694734,sol_nn
595,0.38,0.87482005,sol_nn
596,0.384,0.87268263,sol_nn
597,0.388,0.8705355,sol_nn
598,0.392,0.8683788,sol_nn
599,0.396,0.86621314,sol_nn
600,0.4,0.86403805,sol_nn
601,0.404,0.8618549,sol_nn
602,0.408,0.85966295,sol_nn
603,0.412,0.8574626,sol_nn
604,0.416,0.8552547,sol_nn
605,0.42,0.8530385,sol_nn
606,0.424,0.85081506,sol_nn
607,0.428,0.84858453,sol_nn
608,0.432,0.8463466,sol_nn
609,0.436,0.84410197,sol_nn
610,0.44,0.84185076,sol_nn
611,0.444,0.83959305,sol_nn
612,0.448,0.83732945,sol_nn
613,0.452,0.83505976,sol_nn
614,0.456,0.8327845,sol_nn
615,0.46,0.8305036,sol_nn
616,0.464,0.8282175,sol_nn
617,0.468,0.82592607,sol_nn
618,0.472,0.82363015,sol_nn
619,0.476,0.8213294,sol_nn
620,0.48,0.81902426,sol_nn
621,0.484,0.81671524,sol_nn
622,0.488,0.81440187,sol_nn
623,0.492,0.8120847,sol_nn
624,0.496,0.80976385,sol_nn
625,0.5,0.8074395,sol_nn
626,0.504,0.8051121,sol_nn
627,0.508,0.8027816,sol_nn
628,0.512,0.80044806,sol_nn
629,0.516,0.7981119,sol_nn
630,0.52,0.7957735,sol_nn
631,0.524,0.7934322,sol_nn
632,0.528,0.7910891,sol_nn
633,0.532,0.7887437,sol_nn
634,0.536,0.78639674,sol_nn
635,0.54,0.78404814,sol_nn
636,0.544,0.7816976,sol_nn
637,0.548,0.7793459,sol_nn
638,0.552,0.7769932,sol_nn
639,0.556,0.77463937,sol_nn
640,0.56,0.77228475,sol_nn
641,0.564,0.76992923,sol_nn
642,0.568,0.7675731,sol_nn
643,0.572,0.7652163,sol_nn
644,0.576,0.7628599,sol_nn
645,0.58,0.7605023,sol_nn
646,0.584,0.7581451,sol_nn
647,0.588,0.7557881,sol_nn
648,0.592,0.7534313,sol_nn
649,0.596,0.7510746,sol_nn
650,0.6,0.7487186,sol_nn
651,0.604,0.7463629,sol_nn
652,0.608,0.7440079,sol_nn
653,0.612,0.7416537,sol_nn
654,0.616,0.73930043,sol_nn
655,0.62,0.73694795,sol_nn
656,0.624,0.73459685,sol_nn
657,0.628,0.7322467,sol_nn
658,0.632,0.72989786,sol_nn
659,0.636,0.7275505,sol_nn
660,0.64,0.72520465,sol_nn
661,0.644,0.72286016,sol_nn
662,0.648,0.72051734,sol_nn
663,0.652,0.7181762,sol_nn
664,0.656,0.71583724,sol_nn
665,0.66,0.71349955,sol_nn
666,0.664,0.7111643,sol_nn
667,0.668,0.70883083,sol_nn
668,0.672,0.70649976,sol_nn
669,0.676,0.7041703,sol_nn
670,0.68,0.7018436,sol_nn
671,0.684,0.6995188,sol_nn
672,0.688,0.6971965,sol_nn
673,0.692,0.6948767,sol_nn
674,0.696,0.6925593,sol_nn
675,0.7,0.6902444,sol_nn
676,0.704,0.68793213,sol_nn
677,0.708,0.6856222,sol_nn
678,0.712,0.6833149,sol_nn
679,0.716,0.6810104,sol_nn
680,0.72,0.67870843,sol_nn
681,0.724,0.6764093,sol_nn
682,0.728,0.67411345,sol_nn
683,0.732,0.6718198,sol_nn
684,0.736,0.66952926,sol_nn
685,0.74,0.6672415,sol_nn
686,0.744,0.6649567,sol_nn
687,0.748,0.662675,sol_nn
688,0.752,0.6603956,sol_nn
689,0.756,0.65811974,sol_nn
690,0.76,0.6558468,sol_nn
691,0.764,0.65357697,sol_nn
692,0.768,0.65130985,sol_nn
693,0.772,0.6490457,sol_nn
694,0.776,0.6467848,sol_nn
695,0.78,0.64452696,sol_nn
696,0.784,0.64227223,sol_nn
697,0.788,0.6400204,sol_nn
698,0.792,0.6377717,sol_nn
699,0.796,0.6355261,sol_nn
700,0.8,0.6332835,sol_nn
701,0.804,0.63104403,sol_nn
702,0.808,0.6288074,sol_nn
703,0.812,0.62657434,sol_nn
704,0.816,0.62434375,sol_nn
705,0.82,0.6221161,sol_nn
706,0.824,0.6198923,sol_nn
707,0.828,0.6176708,sol_nn
708,0.832,0.61545265,sol_nn
709,0.836,0.6132373,sol_nn
710,0.84,0.61102504,sol_nn
711,0.844,0.6088156,sol_nn
712,0.848,0.60660946,sol_nn
713,0.852,0.604406,sol_nn
714,0.856,0.6022056,sol_nn
715,0.86,0.600008,sol_nn
716,0.864,0.59781337,sol_nn
717,0.868,0.59562165,sol_nn
718,0.872,0.5934324,sol_nn
719,0.876,0.5912464,sol_nn
720,0.88,0.5890632,sol_nn
721,0.884,0.58688277,sol_nn
722,0.888,0.5847047,sol_nn
723,0.892,0.5825297,sol_nn
724,0.896,0.58035725,sol_nn
725,0.9,0.57818747,sol_nn
726,0.904,0.5760204,sol_nn
727,0.908,0.5738558,sol_nn
728,0.912,0.571694,sol_nn
729,0.916,0.56953466,sol_nn
730,0.92,0.56737787,sol_nn
731,0.924,0.5652235,sol_nn
732,0.928,0.56307137,sol_nn
733,0.932,0.5609223,sol_nn
734,0.936,0.5587753,sol_nn
735,0.94,0.55663073,sol_nn
736,0.944,0.5544883,sol_nn
737,0.948,0.55234796,sol_nn
738,0.952,0.55021024,sol_nn
739,0.956,0.5480751,sol_nn
740,0.96,0.5459414,sol_nn
741,0.964,0.5438102,sol_nn
742,0.968,0.5416812,sol_nn
743,0.972,0.53955454,sol_nn
744,0.976,0.53742933,sol_nn
745,0.98,0.53530663,sol_nn
746,0.984,0.5331859,sol_nn
747,0.988,0.5310668,sol_nn
748,0.992,0.52895,sol_nn
749,0.996,0.52683496,sol_nn
750,1.0,0.5247216,sol_nn
751,1.004,0.52261,sol_nn
752,1.008,0.52050036,sol_nn
753,1.012,0.5183923,sol_nn
754,1.016,0.5162864,sol_nn
755,1.02,0.51418144,sol_nn
756,1.024,0.5120786,sol_nn
757,1.028,0.5099771,sol_nn
758,1.032,0.50787747,sol_nn
759,1.036,0.50577915,sol_nn
760,1.04,0.50368255,sol_nn
761,1.044,0.50158703,sol_nn
762,1.048,0.49949333,sol_nn
763,1.052,0.4974008,sol_nn
764,1.056,0.49530953,sol_nn
765,1.06,0.49321967,sol_nn
766,1.064,0.49113083,sol_nn
767,1.068,0.48904362,sol_nn
768,1.072,0.48695758,sol_nn
769,1.076,0.4848724,sol_nn
770,1.08,0.48278865,sol_nn
771,1.084,0.48070598,sol_nn
772,1.088,0.47862417,sol_nn
773,1.092,0.47654372,sol_nn
774,1.096,0.47446397,sol_nn
775,1.1,0.47238523,sol_nn
776,1.104,0.47030777,sol_nn
777,1.108,0.468231,sol_nn
778,1.112,0.46615535,sol_nn
779,1.116,0.46407992,sol_nn
780,1.12,0.46200573,sol_nn
781,1.124,0.45993224,sol_nn
782,1.128,0.45785943,sol_nn
783,1.132,0.45578745,sol_nn
784,1.136,0.45371625,sol_nn
785,1.14,0.4516455,sol_nn
786,1.144,0.44957566,sol_nn
787,1.148,0.44750643,sol_nn
788,1.152,0.44543737,sol_nn
789,1.156,0.44336918,sol_nn
790,1.16,0.44130147,sol_nn
791,1.164,0.43923423,sol_nn
792,1.168,0.43716735,sol_nn
793,1.172,0.43510097,sol_nn
794,1.176,0.43303502,sol_nn
795,1.18,0.43096942,sol_nn
796,1.184,0.42890418,sol_nn
797,1.188,0.42683947,sol_nn
798,1.192,0.4247749,sol_nn
799,1.196,0.4227106,sol_nn
800,1.2,0.42064643,sol_nn
801,1.204,0.41858283,sol_nn
802,1.208,0.4165192,sol_nn
803,1.212,0.41445592,sol_nn
804,1.216,0.41239265,sol_nn
805,1.22,0.4103292,sol_nn
806,1.224,0.40826666,sol_nn
807,1.228,0.40620363,sol_nn
808,1.232,0.40414083,sol_nn
809,1.236,0.4020783,sol_nn
810,1.24,0.4000154,sol_nn
811,1.244,0.39795288,sol_nn
812,1.248,0.39589027,sol_nn
813,1.252,0.39382747,sol_nn
814,1.256,0.3917647,sol_nn
815,1.26,0.38970205,sol_nn
816,1.264,0.387639,sol_nn
817,1.268,0.38557625,sol_nn
818,1.272,0.38351318,sol_nn
819,1.276,0.38144973,sol_nn
820,1.28,0.37938645,sol_nn
821,1.284,0.37732303,sol_nn
822,1.288,0.37525925,sol_nn
823,1.292,0.37319523,sol_nn
824,1.296,0.3711313,sol_nn
825,1.3,0.36906695,sol_nn
826,1.304,0.3670023,sol_nn
827,1.308,0.36493757,sol_nn
828,1.312,0.36287266,sol_nn
829,1.316,0.36080727,sol_nn
830,1.32,0.3587416,sol_nn
831,1.324,0.35667574,sol_nn
832,1.328,0.3546093,sol_nn
833,1.332,0.35254276,sol_nn
834,1.336,0.3504757,sol_nn
835,1.34,0.34840828,sol_nn
836,1.344,0.34634078,sol_nn
837,1.348,0.34427264,sol_nn
838,1.352,0.34220397,sol_nn
839,1.356,0.3401354,sol_nn
840,1.36,0.33806616,sol_nn
841,1.364,0.33599645,sol_nn
842,1.368,0.3339262,sol_nn
843,1.372,0.33185592,sol_nn
844,1.376,0.32978466,sol_nn
845,1.38,0.3277134,sol_nn
846,1.384,0.32564154,sol_nn
847,1.388,0.323569,sol_nn
848,1.392,0.3214963,sol_nn
849,1.396,0.31942266,sol_nn
850,1.4,0.31734902,sol_nn
851,1.404,0.31527486,sol_nn
852,1.408,0.3131999,sol_nn
853,1.412,0.3111245,sol_nn
854,1.416,0.30904877,sol_nn
855,1.42,0.3069724,sol_nn
856,1.424,0.3048957,sol_nn
857,1.428,0.3028179,sol_nn
858,1.432,0.30073988,sol_nn
859,1.436,0.29866135,sol_nn
860,1.44,0.29658246,sol_nn
861,1.444,0.29450303,sol_nn
862,1.448,0.2924226,sol_nn
863,1.452,0.29034156,sol_nn
864,1.456,0.28826037,sol_nn
865,1.46,0.2861785,sol_nn
866,1.464,0.28409606,sol_nn
867,1.468,0.282013,sol_nn
868,1.472,0.27992943,sol_nn
869,1.476,0.2778451,sol_nn
870,1.48,0.27576035,sol_nn
871,1.484,0.27367508,sol_nn
872,1.488,0.271589,sol_nn
873,1.492,0.26950246,sol_nn
874,1.496,0.26741523,sol_nn
875,1.5,0.26532763,sol_nn
876,1.504,0.26323926,sol_nn
877,1.508,0.26115003,sol_nn
878,1.512,0.25906086,sol_nn
879,1.516,0.25697082,sol_nn
880,1.52,0.25488007,sol_nn
881,1.524,0.25278854,sol_nn
882,1.528,0.25069648,sol_nn
883,1.532,0.24860421,sol_nn
884,1.536,0.24651095,sol_nn
885,1.54,0.24441707,sol_nn
886,1.544,0.24232271,sol_nn
887,1.548,0.24022776,sol_nn
888,1.552,0.23813218,sol_nn
889,1.556,0.23603606,sol_nn
890,1.56,0.23393926,sol_nn
891,1.564,0.23184192,sol_nn
892,1.568,0.22974394,sol_nn
893,1.572,0.22764534,sol_nn
894,1.576,0.22554605,sol_nn
895,1.58,0.22344652,sol_nn
896,1.584,0.22134581,sol_nn
897,1.588,0.21924493,sol_nn
898,1.592,0.21714357,sol_nn
899,1.596,0.21504118,sol_nn
900,1.6,0.21293849,sol_nn
901,1.604,0.21083541,sol_nn
902,1.608,0.20873147,sol_nn
903,1.612,0.20662688,sol_nn
904,1.616,0.20452157,sol_nn
905,1.62,0.20241609,sol_nn
906,1.624,0.20030987,sol_nn
907,1.628,0.19820276,sol_nn
908,1.632,0.1960954,sol_nn
909,1.636,0.19398752,sol_nn
910,1.64,0.19187868,sol_nn
911,1.644,0.18976977,sol_nn
912,1.648,0.18766004,sol_nn
913,1.652,0.18554977,sol_nn
914,1.656,0.18343869,sol_nn
915,1.66,0.18132725,sol_nn
916,1.664,0.17921524,sol_nn
917,1.668,0.17710282,sol_nn
918,1.672,0.17498931,sol_nn
919,1.676,0.172876,sol_nn
920,1.68,0.17076182,sol_nn
921,1.684,0.16864696,sol_nn
922,1.688,0.16653165,sol_nn
923,1.692,0.16441585,sol_nn
924,1.696,0.16229934,sol_nn
925,1.7,0.16018236,sol_nn
926,1.704,0.15806508,sol_nn
927,1.708,0.1559467,sol_nn
928,1.712,0.15382817,sol_nn
929,1.716,0.15170936,sol_nn
930,1.72,0.1495894,sol_nn
931,1.724,0.14746942,sol_nn
932,1.728,0.14534864,sol_nn
933,1.732,0.14322738,sol_nn
934,1.736,0.14110588,sol_nn
935,1.74,0.13898352,sol_nn
936,1.744,0.13686085,sol_nn
937,1.748,0.1347376,sol_nn
938,1.752,0.13261352,sol_nn
939,1.756,0.13048941,sol_nn
940,1.76,0.1283647,sol_nn
941,1.764,0.12623948,sol_nn
942,1.768,0.12411349,sol_nn
943,1.772,0.12198722,sol_nn
944,1.776,0.119860545,sol_nn
945,1.78,0.117733195,sol_nn
946,1.784,0.11560534,sol_nn
947,1.788,0.11347719,sol_nn
948,1.792,0.11134851,sol_nn
949,1.796,0.10921918,sol_nn
950,1.8,0.10708958,sol_nn
951,1.804,0.10495941,sol_nn
952,1.808,0.102828585,sol_nn
953,1.812,0.100697495,sol_nn
954,1.816,0.09856573,sol_nn
955,1.82,0.096433826,sol_nn
956,1.824,0.094301425,sol_nn
957,1.828,0.09216806,sol_nn
958,1.832,0.09003496,sol_nn
959,1.836,0.087901026,sol_nn
960,1.84,0.08576654,sol_nn
961,1.844,0.083631665,sol_nn
962,1.848,0.081496105,sol_nn
963,1.852,0.0793606,sol_nn
964,1.856,0.0772243,sol_nn
965,1.86,0.075087555,sol_nn
966,1.864,0.07295053,sol_nn
967,1.868,0.07081277,sol_nn
968,1.872,0.068674706,sol_nn
969,1.876,0.0665362,sol_nn
970,1.88,0.064397484,sol_nn
971,1.884,0.06225814,sol_nn
972,1.888,0.060118005,sol_nn
973,1.892,0.057977803,sol_nn
974,1.896,0.05583679,sol_nn
975,1.9,0.05369601,sol_nn
976,1.904,0.051554352,sol_nn
977,1.908,0.049412385,sol_nn
978,1.912,0.047269776,sol_nn
979,1.916,0.045127027,sol_nn
980,1.92,0.04298346,sol_nn
981,1.924,0.04083988,sol_nn
982,1.928,0.038695566,sol_nn
983,1.932,0.036550738,sol_nn
984,1.936,0.034405805,sol_nn
985,1.94,0.032260142,sol_nn
986,1.944,0.030114423,sol_nn
987,1.948,0.027967997,sol_nn
988,1.952,0.02582097,sol_nn
989,1.956,0.023673963,sol_nn
990,1.96,0.021525912,sol_nn
991,1.964,0.019377913,sol_nn
992,1.968,0.017229225,sol_nn
993,1.972,0.015080317,sol_nn
994,1.976,0.01293084,sol_nn
995,1.98,0.010780814,sol_nn
996,1.984,0.00863066,sol_nn
997,1.988,0.006479688,sol_nn
998,1.992,0.004328584,sol_nn
999,1.996,0.0021769858,sol_nn
1000,2.0,2.501058e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_1500/test_nn.csv <==
,X_x,value,name
0,-2.0,1.7351384e-05,test_nn
1,-1.996,0.0022945355,test_nn
2,-1.992,0.00457135,test_nn
3,-1.988,0.0068472154,test_nn
4,-1.984,0.009122193,test_nn
5,-1.98,0.011396457,test_nn
6,-1.976,0.013670132,test_nn
7,-1.972,0.015942875,test_nn
8,-1.968,0.01821449,test_nn
9,-1.964,0.020485464,test_nn
10,-1.96,0.022755243,test_nn
11,-1.956,0.025024332,test_nn
12,-1.952,0.02729202,test_nn
13,-1.948,0.029559005,test_nn
14,-1.944,0.031824898,test_nn
15,-1.94,0.034089435,test_nn
16,-1.936,0.036352832,test_nn
17,-1.932,0.038615268,test_nn
18,-1.928,0.040875964,test_nn
19,-1.924,0.043135833,test_nn
20,-1.92,0.0453944,test_nn
21,-1.916,0.047651306,test_nn
22,-1.912,0.04990684,test_nn
23,-1.908,0.052161183,test_nn
24,-1.904,0.054413933,test_nn
25,-1.9,0.05666545,test_nn
26,-1.896,0.05891519,test_nn
27,-1.892,0.061163515,test_nn
28,-1.888,0.06341027,test_nn
29,-1.884,0.06565554,test_nn
30,-1.88,0.06789913,test_nn
31,-1.876,0.0701408,test_nn
32,-1.872,0.07238116,test_nn
33,-1.868,0.07461953,test_nn
34,-1.864,0.07685633,test_nn
35,-1.86,0.07909111,test_nn
36,-1.856,0.08132448,test_nn
37,-1.852,0.08355553,test_nn
38,-1.848,0.08578497,test_nn
39,-1.844,0.08801276,test_nn
40,-1.84,0.09023833,test_nn
41,-1.836,0.092461884,test_nn
42,-1.832,0.09468342,test_nn
43,-1.828,0.09690331,test_nn
44,-1.824,0.09912116,test_nn
45,-1.82,0.10133663,test_nn
46,-1.816,0.10355046,test_nn
47,-1.812,0.10576179,test_nn
48,-1.808,0.10797112,test_nn
49,-1.804,0.110178456,test_nn
50,-1.8,0.11238357,test_nn
51,-1.796,0.11458648,test_nn
52,-1.792,0.11678723,test_nn
53,-1.788,0.11898582,test_nn
54,-1.784,0.12118199,test_nn
55,-1.78,0.12337614,test_nn
56,-1.776,0.12556767,test_nn
57,-1.772,0.12775725,test_nn
58,-1.768,0.12994418,test_nn
59,-1.764,0.13212894,test_nn
60,-1.76,0.13431159,test_nn
61,-1.756,0.13649139,test_nn
62,-1.752,0.13866913,test_nn
63,-1.748,0.14084445,test_nn
64,-1.744,0.1430172,test_nn
65,-1.74,0.14518747,test_nn
66,-1.736,0.14735559,test_nn
67,-1.732,0.14952096,test_nn
68,-1.728,0.15168418,test_nn
69,-1.724,0.15384471,test_nn
70,-1.72,0.1560027,test_nn
71,-1.716,0.15815821,test_nn
72,-1.712,0.16031137,test_nn
73,-1.708,0.16246206,test_nn
74,-1.704,0.16461004,test_nn
75,-1.7,0.16675545,test_nn
76,-1.696,0.16889839,test_nn
77,-1.692,0.17103839,test_nn
78,-1.688,0.1731763,test_nn
79,-1.684,0.17531179,test_nn
80,-1.68,0.17744423,test_nn
81,-1.676,0.17957436,test_nn
82,-1.672,0.18170199,test_nn
83,-1.668,0.18382654,test_nn
84,-1.664,0.18594924,test_nn
85,-1.66,0.1880689,test_nn
86,-1.656,0.1901859,test_nn
87,-1.652,0.19230044,test_nn
88,-1.648,0.19441232,test_nn
89,-1.644,0.19652155,test_nn
90,-1.64,0.19862822,test_nn
91,-1.636,0.20073247,test_nn
92,-1.632,0.20283417,test_nn
93,-1.628,0.20493287,test_nn
94,-1.624,0.20702931,test_nn
95,-1.62,0.20912313,test_nn
96,-1.616,0.2112143,test_nn
97,-1.612,0.21330306,test_nn
98,-1.608,0.21538894,test_nn
99,-1.604,0.2174727,test_nn
100,-1.6,0.21955381,test_nn
101,-1.596,0.221632,test_nn
102,-1.592,0.223708,test_nn
103,-1.588,0.22578159,test_nn
104,-1.584,0.22785264,test_nn
105,-1.58,0.22992104,test_nn
106,-1.576,0.23198703,test_nn
107,-1.572,0.23405048,test_nn
108,-1.568,0.2361114,test_nn
109,-1.564,0.2381702,test_nn
110,-1.56,0.24022636,test_nn
111,-1.556,0.24228022,test_nn
112,-1.552,0.2443316,test_nn
113,-1.548,0.24638087,test_nn
114,-1.544,0.24842739,test_nn
115,-1.54,0.25047168,test_nn
116,-1.536,0.2525139,test_nn
117,-1.532,0.25455335,test_nn
118,-1.528,0.2565912,test_nn
119,-1.524,0.25862664,test_nn
120,-1.52,0.26065978,test_nn
121,-1.516,0.26269034,test_nn
122,-1.512,0.26471934,test_nn
123,-1.508,0.26674572,test_nn
124,-1.504,0.26877,test_nn
125,-1.5,0.2707924,test_nn
126,-1.496,0.27281266,test_nn
127,-1.492,0.27483132,test_nn
128,-1.488,0.27684727,test_nn
129,-1.484,0.27886182,test_nn
130,-1.48,0.28087428,test_nn
131,-1.476,0.28288463,test_nn
132,-1.472,0.28489298,test_nn
133,-1.468,0.28689986,test_nn
134,-1.464,0.2889048,test_nn
135,-1.46,0.29090774,test_nn
136,-1.456,0.29290947,test_nn
137,-1.452,0.29490894,test_nn
138,-1.448,0.29690686,test_nn
139,-1.444,0.2989034,test_nn
140,-1.44,0.3008982,test_nn
141,-1.436,0.30289152,test_nn
142,-1.432,0.3048834,test_nn
143,-1.428,0.30687332,test_nn
144,-1.424,0.30886227,test_nn
145,-1.42,0.31084973,test_nn
146,-1.416,0.3128359,test_nn
147,-1.412,0.31482106,test_nn
148,-1.408,0.31680465,test_nn
149,-1.404,0.31878698,test_nn
150,-1.4,0.32076827,test_nn
151,-1.396,0.32274815,test_nn
152,-1.392,0.3247273,test_nn
153,-1.388,0.32670546,test_nn
154,-1.384,0.32868233,test_nn
155,-1.38,0.33065856,test_nn
156,-1.376,0.3326335,test_nn
157,-1.372,0.3346084,test_nn
158,-1.368,0.33658177,test_nn
159,-1.364,0.3385545,test_nn
160,-1.36,0.34052682,test_nn
161,-1.356,0.34249848,test_nn
162,-1.352,0.34446925,test_nn
163,-1.348,0.3464399,test_nn
164,-1.344,0.34841037,test_nn
165,-1.34,0.35038003,test_nn
166,-1.336,0.35234928,test_nn
167,-1.332,0.35431802,test_nn
168,-1.328,0.35628718,test_nn
169,-1.324,0.3582555,test_nn
170,-1.32,0.36022398,test_nn
171,-1.316,0.3621924,test_nn
172,-1.312,0.3641609,test_nn
173,-1.308,0.36612934,test_nn
174,-1.304,0.36809766,test_nn
175,-1.3,0.37006646,test_nn
176,-1.296,0.37203532,test_nn
177,-1.292,0.37400436,test_nn
178,-1.288,0.37597394,test_nn
179,-1.284,0.3779438,test_nn
180,-1.28,0.3799143,test_nn
181,-1.276,0.38188517,test_nn
182,-1.272,0.38385636,test_nn
183,-1.268,0.3858285,test_nn
184,-1.264,0.38780117,test_nn
185,-1.26,0.38977456,test_nn
186,-1.256,0.39174914,test_nn
187,-1.252,0.39372438,test_nn
188,-1.248,0.3957008,test_nn
189,-1.244,0.39767778,test_nn
190,-1.24,0.3996557,test_nn
191,-1.236,0.40163556,test_nn
192,-1.232,0.403616,test_nn
193,-1.228,0.4055978,test_nn
194,-1.224,0.40758097,test_nn
195,-1.22,0.4095654,test_nn
196,-1.216,0.4115513,test_nn
197,-1.212,0.41353863,test_nn
198,-1.208,0.4155277,test_nn
199,-1.204,0.41751814,test_nn
200,-1.2,0.4195102,test_nn
201,-1.196,0.4215045,test_nn
202,-1.192,0.42350018,test_nn
203,-1.188,0.42549765,test_nn
204,-1.184,0.42749736,test_nn
205,-1.18,0.42949873,test_nn
206,-1.176,0.43150184,test_nn
207,-1.172,0.43350774,test_nn
208,-1.168,0.43551543,test_nn
209,-1.164,0.4375249,test_nn
210,-1.16,0.43953735,test_nn
211,-1.156,0.44155195,test_nn
212,-1.152,0.4435688,test_nn
213,-1.148,0.44558787,test_nn
214,-1.144,0.44760942,test_nn
215,-1.14,0.4496339,test_nn
216,-1.136,0.45166084,test_nn
217,-1.132,0.4536901,test_nn
218,-1.128,0.45572212,test_nn
219,-1.124,0.45775682,test_nn
220,-1.12,0.45979473,test_nn
221,-1.116,0.46183524,test_nn
222,-1.112,0.46387798,test_nn
223,-1.108,0.46592444,test_nn
224,-1.104,0.46797356,test_nn
225,-1.1,0.47002572,test_nn
226,-1.096,0.47208083,test_nn
227,-1.092,0.47413945,test_nn
228,-1.088,0.47620064,test_nn
229,-1.084,0.47826546,test_nn
230,-1.08,0.48033363,test_nn
231,-1.076,0.48240483,test_nn
232,-1.072,0.48447934,test_nn
233,-1.068,0.4865571,test_nn
234,-1.064,0.48863792,test_nn
235,-1.06,0.4907226,test_nn
236,-1.056,0.49281085,test_nn
237,-1.052,0.494902,test_nn
238,-1.048,0.49699718,test_nn
239,-1.044,0.49909532,test_nn
240,-1.04,0.5011976,test_nn
241,-1.036,0.50330347,test_nn
242,-1.032,0.5054126,test_nn
243,-1.028,0.50752556,test_nn
244,-1.024,0.50964177,test_nn
245,-1.02,0.5117625,test_nn
246,-1.016,0.51388603,test_nn
247,-1.012,0.5160138,test_nn
248,-1.008,0.5181452,test_nn
249,-1.004,0.5202803,test_nn
250,-1.0,0.5224191,test_nn
251,-0.996,0.52456176,test_nn
252,-0.992,0.52670807,test_nn
253,-0.988,0.5288583,test_nn
254,-0.984,0.53101236,test_nn
255,-0.98,0.5331701,test_nn
256,-0.976,0.53533167,test_nn
257,-0.972,0.537497,test_nn
258,-0.968,0.53966635,test_nn
259,-0.964,0.5418392,test_nn
260,-0.96,0.5440162,test_nn
261,-0.956,0.5461968,test_nn
262,-0.952,0.5483812,test_nn
263,-0.948,0.5505694,test_nn
264,-0.944,0.5527609,test_nn
265,-0.94,0.554957,test_nn
266,-0.936,0.5571567,test_nn
267,-0.932,0.5593599,test_nn
268,-0.928,0.5615669,test_nn
269,-0.924,0.56377745,test_nn
270,-0.92,0.5659919,test_nn
271,-0.916,0.56820977,test_nn
272,-0.912,0.5704315,test_nn
273,-0.908,0.5726564,test_nn
274,-0.904,0.5748854,test_nn
275,-0.9,0.57711756,test_nn
276,-0.896,0.5793537,test_nn
277,-0.892,0.5815933,test_nn
278,-0.888,0.58383644,test_nn
279,-0.884,0.5860825,test_nn
280,-0.88,0.5883322,test_nn
281,-0.876,0.5905852,test_nn
282,-0.872,0.5928416,test_nn
283,-0.868,0.59510094,test_nn
284,-0.864,0.59736395,test_nn
285,-0.86,0.59963024,test_nn
286,-0.856,0.6018989,test_nn
287,-0.852,0.60417163,test_nn
288,-0.848,0.6064467,test_nn
289,-0.844,0.60872483,test_nn
290,-0.84,0.61100644,test_nn
291,-0.836,0.6132904,test_nn
292,-0.832,0.6155775,test_nn
293,-0.828,0.6178669,test_nn
294,-0.824,0.6201591,test_nn
295,-0.82,0.6224541,test_nn
296,-0.816,0.62475234,test_nn
297,-0.812,0.6270521,test_nn
298,-0.808,0.6293546,test_nn
299,-0.804,0.63165975,test_nn
300,-0.8,0.6339676,test_nn
301,-0.796,0.6362767,test_nn
302,-0.792,0.6385884,test_nn
303,-0.788,0.64090264,test_nn
304,-0.784,0.6432187,test_nn
305,-0.78,0.6455363,test_nn
306,-0.776,0.64785606,test_nn
307,-0.772,0.6501779,test_nn
308,-0.768,0.65250146,test_nn
309,-0.764,0.6548262,test_nn
310,-0.76,0.6571535,test_nn
311,-0.756,0.65948147,test_nn
312,-0.752,0.66181105,test_nn
313,-0.748,0.6641424,test_nn
314,-0.744,0.6664748,test_nn
315,-0.74,0.66880816,test_nn
316,-0.736,0.6711429,test_nn
317,-0.732,0.67347836,test_nn
318,-0.728,0.6758152,test_nn
319,-0.724,0.6781529,test_nn
320,-0.72,0.6804911,test_nn
321,-0.716,0.68283063,test_nn
322,-0.712,0.6851702,test_nn
323,-0.708,0.6875103,test_nn
324,-0.704,0.6898509,test_nn
325,-0.7,0.69219166,test_nn
326,-0.696,0.6945332,test_nn
327,-0.692,0.6968746,test_nn
328,-0.688,0.6992162,test_nn
329,-0.684,0.7015578,test_nn
330,-0.68,0.7038999,test_nn
331,-0.676,0.7062409,test_nn
332,-0.672,0.70858234,test_nn
333,-0.668,0.71092296,test_nn
334,-0.664,0.7132635,test_nn
335,-0.66,0.7156034,test_nn
336,-0.656,0.71794266,test_nn
337,-0.652,0.72028106,test_nn
338,-0.648,0.7226192,test_nn
339,-0.644,0.7249562,test_nn
340,-0.64,0.72729266,test_nn
341,-0.636,0.72962755,test_nn
342,-0.632,0.73196155,test_nn
343,-0.628,0.73429394,test_nn
344,-0.624,0.7366258,test_nn
345,-0.62,0.7389559,test_nn
346,-0.616,0.74128455,test_nn
347,-0.612,0.74361163,test_nn
348,-0.608,0.74593747,test_nn
349,-0.604,0.7482616,test_nn
350,-0.6,0.75058347,test_nn
351,-0.596,0.75290334,test_nn
352,-0.592,0.75522196,test_nn
353,-0.588,0.75753826,test_nn
354,-0.584,0.75985235,test_nn
355,-0.58,0.76216465,test_nn
356,-0.576,0.76447415,test_nn
357,-0.572,0.7667814,test_nn
358,-0.568,0.7690863,test_nn
359,-0.564,0.7713887,test_nn
360,-0.56,0.77368873,test_nn
361,-0.556,0.7759857,test_nn
362,-0.552,0.7782806,test_nn
363,-0.548,0.780572,test_nn
364,-0.544,0.7828608,test_nn
365,-0.54,0.7851467,test_nn
366,-0.536,0.7874291,test_nn
367,-0.532,0.7897087,test_nn
368,-0.528,0.7919851,test_nn
369,-0.524,0.7942582,test_nn
370,-0.52,0.79652756,test_nn
371,-0.516,0.7987939,test_nn
372,-0.512,0.8010567,test_nn
373,-0.508,0.80331534,test_nn
374,-0.504,0.80557066,test_nn
375,-0.5,0.8078227,test_nn
376,-0.496,0.81007,test_nn
377,-0.492,0.81231385,test_nn
378,-0.488,0.81455314,test_nn
379,-0.484,0.8167888,test_nn
380,-0.48,0.8190201,test_nn
381,-0.476,0.821247,test_nn
382,-0.472,0.82346964,test_nn
383,-0.468,0.8256877,test_nn
384,-0.464,0.82790095,test_nn
385,-0.46,0.8301097,test_nn
386,-0.456,0.832314,test_nn
387,-0.452,0.83451307,test_nn
388,-0.448,0.8367066,test_nn
389,-0.444,0.8388955,test_nn
390,-0.44,0.84107924,test_nn
391,-0.436,0.84325784,test_nn
392,-0.432,0.8454304,test_nn
393,-0.428,0.84759796,test_nn
394,-0.424,0.8497596,test_nn
395,-0.42,0.851915,test_nn
396,-0.416,0.8540649,test_nn
397,-0.412,0.8562087,test_nn
398,-0.408,0.8583459,test_nn
399,-0.404,0.860477,test_nn
400,-0.4,0.8626016,test_nn
401,-0.396,0.86471915,test_nn
402,-0.392,0.86683,test_nn
403,-0.388,0.8689338,test_nn
404,-0.384,0.87103045,test_nn
405,-0.38,0.87311983,test_nn
406,-0.376,0.87520176,test_nn
407,-0.372,0.87727535,test_nn
408,-0.368,0.87934136,test_nn
409,-0.364,0.8813992,test_nn
410,-0.36,0.8834489,test_nn
411,-0.356,0.8854894,test_nn
412,-0.352,0.8875216,test_nn
413,-0.348,0.88954496,test_nn
414,-0.344,0.8915588,test_nn
415,-0.34,0.89356303,test_nn
416,-0.336,0.89555734,test_nn
417,-0.332,0.8975423,test_nn
418,-0.328,0.8995164,test_nn
419,-0.324,0.9014801,test_nn
420,-0.32,0.9034332,test_nn
421,-0.316,0.9053756,test_nn
422,-0.312,0.90730613,test_nn
423,-0.308,0.9092247,test_nn
424,-0.304,0.911132,test_nn
425,-0.3,0.91302645,test_nn
426,-0.296,0.9149088,test_nn
427,-0.292,0.91677815,test_nn
428,-0.288,0.9186343,test_nn
429,-0.284,0.9204767,test_nn
430,-0.28,0.9223051,test_nn
431,-0.276,0.92411953,test_nn
432,-0.272,0.9259192,test_nn
433,-0.268,0.92770404,test_nn
434,-0.264,0.92947334,test_nn
435,-0.26,0.9312277,test_nn
436,-0.256,0.93296504,test_nn
437,-0.252,0.93468654,test_nn
438,-0.248,0.9363912,test_nn
439,-0.244,0.93807834,test_nn
440,-0.24,0.93974805,test_nn
441,-0.236,0.9413998,test_nn
442,-0.232,0.94303316,test_nn
443,-0.228,0.9446476,test_nn
444,-0.224,0.94624335,test_nn
445,-0.22,0.9478194,test_nn
446,-0.216,0.9493749,test_nn
447,-0.212,0.95091075,test_nn
448,-0.208,0.95242536,test_nn
449,-0.204,0.9539195,test_nn
450,-0.2,0.95539105,test_nn
451,-0.196,0.9568413,test_nn
452,-0.192,0.95826876,test_nn
453,-0.188,0.959674,test_nn
454,-0.184,0.96105593,test_nn
455,-0.18,0.96241397,test_nn
456,-0.176,0.96374804,test_nn
457,-0.172,0.9650581,test_nn
458,-0.168,0.9663436,test_nn
459,-0.164,0.96760374,test_nn
460,-0.16,0.96883833,test_nn
461,-0.156,0.9700472,test_nn
462,-0.152,0.9712301,test_nn
463,-0.148,0.97238606,test_nn
464,-0.144,0.9735154,test_nn
465,-0.14,0.97461754,test_nn
466,-0.136,0.9756922,test_nn
467,-0.132,0.97673863,test_nn
468,-0.128,0.9777572,test_nn
469,-0.124,0.9787472,test_nn
470,-0.12,0.97970843,test_nn
471,-0.116,0.9806406,test_nn
472,-0.112,0.9815435,test_nn
473,-0.108,0.98241675,test_nn
474,-0.104,0.98326004,test_nn
475,-0.1,0.9840733,test_nn
476,-0.096,0.98485607,test_nn
477,-0.092,0.9856085,test_nn
478,-0.088,0.9863297,test_nn
479,-0.084,0.98702073,test_nn
480,-0.08,0.9876802,test_nn
481,-0.076,0.98830825,test_nn
482,-0.072,0.9889049,test_nn
483,-0.068,0.9894699,test_nn
484,-0.064,0.99000275,test_nn
485,-0.06,0.9905042,test_nn
486,-0.056,0.9909734,test_nn
487,-0.052,0.9914102,test_nn
488,-0.048,0.9918146,test_nn
489,-0.044,0.99218726,test_nn
490,-0.04,0.9925275,test_nn
491,-0.036,0.99283504,test_nn
492,-0.032,0.99310994,test_nn
493,-0.028,0.9933526,test_nn
494,-0.024,0.9935627,test_nn
495,-0.02,0.99374026,test_nn
496,-0.016,0.99388516,test_nn
497,-0.012,0.9939976,test_nn
498,-0.008,0.99407727,test_nn
499,-0.004,0.99412477,test_nn
500,0.0,0.99413955,test_nn
501,0.004,0.99412215,test_nn
502,0.008,0.99407244,test_nn
503,0.012,0.99399006,test_nn
504,0.016,0.9938762,test_nn
505,0.02,0.99373007,test_nn
506,0.024,0.9935516,test_nn
507,0.028,0.9933409,test_nn
508,0.032,0.9930993,test_nn
509,0.036,0.9928255,test_nn
510,0.04,0.9925206,test_nn
511,0.044,0.9921839,test_nn
512,0.048,0.9918166,test_nn
513,0.052,0.9914175,test_nn
514,0.056,0.9909881,test_nn
515,0.06,0.9905274,test_nn
516,0.064,0.9900371,test_nn
517,0.068,0.9895155,test_nn
518,0.072,0.98896414,test_nn
519,0.076,0.9883827,test_nn
520,0.08,0.98777175,test_nn
521,0.084,0.98713076,test_nn
522,0.088,0.9864607,test_nn
523,0.092,0.98576146,test_nn
524,0.096,0.9850332,test_nn
525,0.1,0.9842762,test_nn
526,0.104,0.9834905,test_nn
527,0.108,0.98267674,test_nn
528,0.112,0.981835,test_nn
529,0.116,0.9809653,test_nn
530,0.12,0.9800681,test_nn
531,0.124,0.9791435,test_nn
532,0.128,0.978192,test_nn
533,0.132,0.97721374,test_nn
534,0.136,0.97620857,test_nn
535,0.14,0.97517717,test_nn
536,0.144,0.97411984,test_nn
537,0.148,0.9730363,test_nn
538,0.152,0.97192746,test_nn
539,0.156,0.9707931,test_nn
540,0.16,0.96963376,test_nn
541,0.164,0.96844983,test_nn
542,0.168,0.967241,test_nn
543,0.172,0.96600807,test_nn
544,0.176,0.96475106,test_nn
545,0.18,0.9634707,test_nn
546,0.184,0.9621662,test_nn
547,0.188,0.9608388,test_nn
548,0.192,0.9594885,test_nn
549,0.196,0.9581155,test_nn
550,0.2,0.95671993,test_nn
551,0.204,0.9553024,test_nn
552,0.208,0.95386297,test_nn
553,0.212,0.9524017,test_nn
554,0.216,0.9509193,test_nn
555,0.22,0.9494157,test_nn
556,0.224,0.94789124,test_nn
557,0.228,0.9463465,test_nn
558,0.232,0.9447814,test_nn
559,0.236,0.94319606,test_nn
560,0.24,0.9415916,test_nn
561,0.244,0.9399675,test_nn
562,0.248,0.9383239,test_nn
563,0.252,0.9366616,test_nn
564,0.256,0.93498045,test_nn
565,0.26,0.93328154,test_nn
566,0.264,0.93156374,test_nn
567,0.268,0.9298287,test_nn
568,0.272,0.9280759,test_nn
569,0.276,0.92630625,test_nn
570,0.28,0.9245189,test_nn
571,0.284,0.9227153,test_nn
572,0.288,0.92089516,test_nn
573,0.292,0.9190588,test_nn
574,0.296,0.9172064,test_nn
575,0.3,0.9153383,test_nn
576,0.304,0.9134552,test_nn
577,0.308,0.9115565,test_nn
578,0.312,0.90964335,test_nn
579,0.316,0.9077152,test_nn
580,0.32,0.9057728,test_nn
581,0.324,0.9038168,test_nn
582,0.328,0.90184677,test_nn
583,0.332,0.8998629,test_nn
584,0.336,0.897866,test_nn
585,0.34,0.8958564,test_nn
586,0.344,0.8938333,test_nn
587,0.348,0.8917984,test_nn
588,0.352,0.8897508,test_nn
589,0.356,0.8876918,test_nn
590,0.36,0.8856205,test_nn
591,0.364,0.88353777,test_nn
592,0.368,0.88144445,test_nn
593,0.372,0.8793398,test_nn
594,0.376,0.8772243,test_nn
595,0.38,0.8750988,test_nn
596,0.384,0.8729626,test_nn
597,0.388,0.87081665,test_nn
598,0.392,0.8686608,test_nn
599,0.396,0.86649585,test_nn
600,0.4,0.86432123,test_nn
601,0.404,0.8621382,test_nn
602,0.408,0.85994637,test_nn
603,0.412,0.85774565,test_nn
604,0.416,0.85553706,test_nn
605,0.42,0.85332024,test_nn
606,0.424,0.85109544,test_nn
607,0.428,0.8488634,test_nn
608,0.432,0.8466239,test_nn
609,0.436,0.84437734,test_nn
610,0.44,0.8421241,test_nn
611,0.444,0.83986396,test_nn
612,0.448,0.8375977,test_nn
613,0.452,0.8353245,test_nn
614,0.456,0.83304596,test_nn
615,0.46,0.83076143,test_nn
616,0.464,0.8284712,test_nn
617,0.468,0.82617575,test_nn
618,0.472,0.82387555,test_nn
619,0.476,0.82157016,test_nn
620,0.48,0.81926,test_nn
621,0.484,0.8169455,test_nn
622,0.488,0.81462604,test_nn
623,0.492,0.81230295,test_nn
624,0.496,0.80997574,test_nn
625,0.5,0.8076448,test_nn
626,0.504,0.80531025,test_nn
627,0.508,0.8029726,test_nn
628,0.512,0.80063164,test_nn
629,0.516,0.79828745,test_nn
630,0.52,0.79594076,test_nn
631,0.524,0.7935913,test_nn
632,0.528,0.79123944,test_nn
633,0.532,0.7888849,test_nn
634,0.536,0.7865284,test_nn
635,0.54,0.78417027,test_nn
636,0.544,0.7818098,test_nn
637,0.548,0.7794478,test_nn
638,0.552,0.7770845,test_nn
639,0.556,0.77471966,test_nn
640,0.56,0.7723537,test_nn
641,0.564,0.7699866,test_nn
642,0.568,0.76761866,test_nn
643,0.572,0.76524985,test_nn
644,0.576,0.76288086,test_nn
645,0.58,0.76051104,test_nn
646,0.584,0.75814086,test_nn
647,0.588,0.7557702,test_nn
648,0.592,0.7534,test_nn
649,0.596,0.7510292,test_nn
650,0.6,0.748659,test_nn
651,0.604,0.74628896,test_nn
652,0.608,0.74391925,test_nn
653,0.612,0.7415502,test_nn
654,0.616,0.73918194,test_nn
655,0.62,0.736814,test_nn
656,0.624,0.7344468,test_nn
657,0.628,0.7320807,test_nn
658,0.632,0.7297156,test_nn
659,0.636,0.7273518,test_nn
660,0.64,0.724989,test_nn
661,0.644,0.7226277,test_nn
662,0.648,0.72026753,test_nn
663,0.652,0.71790904,test_nn
664,0.656,0.715552,test_nn
665,0.66,0.71319664,test_nn
666,0.664,0.7108429,test_nn
667,0.668,0.7084913,test_nn
668,0.672,0.7061415,test_nn
669,0.676,0.7037934,test_nn
670,0.68,0.70144755,test_nn
671,0.684,0.6991035,test_nn
672,0.688,0.6967617,test_nn
673,0.692,0.6944222,test_nn
674,0.696,0.69208485,test_nn
675,0.7,0.68974996,test_nn
676,0.704,0.6874174,test_nn
677,0.708,0.6850872,test_nn
678,0.712,0.68275946,test_nn
679,0.716,0.68043405,test_nn
680,0.72,0.67811114,test_nn
681,0.724,0.67579156,test_nn
682,0.728,0.6734741,test_nn
683,0.732,0.6711591,test_nn
684,0.736,0.6688473,test_nn
685,0.74,0.66653794,test_nn
686,0.744,0.6642314,test_nn
687,0.748,0.6619279,test_nn
688,0.752,0.6596269,test_nn
689,0.756,0.6573288,test_nn
690,0.76,0.6550339,test_nn
691,0.764,0.6527419,test_nn
692,0.768,0.6504524,test_nn
693,0.772,0.64816594,test_nn
694,0.776,0.6458828,test_nn
695,0.78,0.6436024,test_nn
696,0.784,0.641325,test_nn
697,0.788,0.6390505,test_nn
698,0.792,0.6367791,test_nn
699,0.796,0.63451076,test_nn
700,0.8,0.63224554,test_nn
701,0.804,0.6299829,test_nn
702,0.808,0.6277236,test_nn
703,0.812,0.62546754,test_nn
704,0.816,0.62321407,test_nn
705,0.82,0.62096405,test_nn
706,0.824,0.61871713,test_nn
707,0.828,0.61647296,test_nn
708,0.832,0.6142317,test_nn
709,0.836,0.6119935,test_nn
710,0.84,0.6097587,test_nn
711,0.844,0.6075263,test_nn
712,0.848,0.6052975,test_nn
713,0.852,0.6030712,test_nn
714,0.856,0.6008481,test_nn
715,0.86,0.5986279,test_nn
716,0.864,0.5964107,test_nn
717,0.868,0.5941964,test_nn
718,0.872,0.59198487,test_nn
719,0.876,0.5897765,test_nn
720,0.88,0.58757085,test_nn
721,0.884,0.58536834,test_nn
722,0.888,0.58316815,test_nn
723,0.892,0.58097136,test_nn
724,0.896,0.5787771,test_nn
725,0.9,0.5765855,test_nn
726,0.904,0.574397,test_nn
727,0.908,0.572211,test_nn
728,0.912,0.5700275,test_nn
729,0.916,0.5678471,test_nn
730,0.92,0.56566906,test_nn
731,0.924,0.56349355,test_nn
732,0.928,0.5613208,test_nn
733,0.932,0.5591509,test_nn
734,0.936,0.5569833,test_nn
735,0.94,0.55481863,test_nn
736,0.944,0.552656,test_nn
737,0.948,0.55049574,test_nn
738,0.952,0.54833835,test_nn
739,0.956,0.5461831,test_nn
740,0.96,0.54403013,test_nn
741,0.964,0.54187983,test_nn
742,0.968,0.53973174,test_nn
743,0.972,0.53758603,test_nn
744,0.976,0.5354425,test_nn
745,0.98,0.53330135,test_nn
746,0.984,0.5311622,test_nn
747,0.988,0.5290252,test_nn
748,0.992,0.52689075,test_nn
749,0.996,0.52475786,test_nn
750,1.0,0.52262735,test_nn
751,1.004,0.5204988,test_nn
752,1.008,0.51837224,test_nn
753,1.012,0.51624775,test_nn
754,1.016,0.51412517,test_nn
755,1.02,0.5120046,test_nn
756,1.024,0.5098856,test_nn
757,1.028,0.507769,test_nn
758,1.032,0.5056539,test_nn
759,1.036,0.5035408,test_nn
760,1.04,0.5014291,test_nn
761,1.044,0.49931917,test_nn
762,1.048,0.49721134,test_nn
763,1.052,0.49510485,test_nn
764,1.056,0.4930003,test_nn
765,1.06,0.4908967,test_nn
766,1.064,0.4887952,test_nn
767,1.068,0.4866951,test_nn
768,1.072,0.48459634,test_nn
769,1.076,0.48249927,test_nn
770,1.08,0.4804037,test_nn
771,1.084,0.47830933,test_nn
772,1.088,0.4762159,test_nn
773,1.092,0.47412473,test_nn
774,1.096,0.47203425,test_nn
775,1.1,0.4699454,test_nn
776,1.104,0.46785802,test_nn
777,1.108,0.46577126,test_nn
778,1.112,0.46368614,test_nn
779,1.116,0.46160167,test_nn
780,1.12,0.45951876,test_nn
781,1.124,0.45743686,test_nn
782,1.128,0.4553561,test_nn
783,1.132,0.4532764,test_nn
784,1.136,0.45119736,test_nn
785,1.14,0.44911975,test_nn
786,1.144,0.44704303,test_nn
787,1.148,0.4449671,test_nn
788,1.152,0.4428918,test_nn
789,1.156,0.4408177,test_nn
790,1.16,0.4387446,test_nn
791,1.164,0.43667245,test_nn
792,1.168,0.43460065,test_nn
793,1.172,0.4325293,test_nn
794,1.176,0.43045926,test_nn
795,1.18,0.42838985,test_nn
796,1.184,0.42632115,test_nn
797,1.188,0.424253,test_nn
798,1.192,0.42218572,test_nn
799,1.196,0.42011875,test_nn
800,1.2,0.41805235,test_nn
801,1.204,0.415987,test_nn
802,1.208,0.41392148,test_nn
803,1.212,0.4118572,test_nn
804,1.216,0.40979293,test_nn
805,1.22,0.40772897,test_nn
806,1.224,0.405666,test_nn
807,1.228,0.40360323,test_nn
808,1.232,0.40154073,test_nn
809,1.236,0.39947873,test_nn
810,1.24,0.39741683,test_nn
811,1.244,0.39535573,test_nn
812,1.248,0.3932946,test_nn
813,1.252,0.39123398,test_nn
814,1.256,0.3891735,test_nn
815,1.26,0.38711324,test_nn
816,1.264,0.38505316,test_nn
817,1.268,0.3829937,test_nn
818,1.272,0.38093442,test_nn
819,1.276,0.37887472,test_nn
820,1.28,0.37681568,test_nn
821,1.284,0.37475634,test_nn
822,1.288,0.37269765,test_nn
823,1.292,0.3706388,test_nn
824,1.296,0.36858007,test_nn
825,1.3,0.3665214,test_nn
826,1.304,0.36446285,test_nn
827,1.308,0.36240387,test_nn
828,1.312,0.3603457,test_nn
829,1.316,0.3582872,test_nn
830,1.32,0.35622883,test_nn
831,1.324,0.35417,test_nn
832,1.328,0.35211146,test_nn
833,1.332,0.3500527,test_nn
834,1.336,0.34799403,test_nn
835,1.34,0.34593523,test_nn
836,1.344,0.3438763,test_nn
837,1.348,0.3418172,test_nn
838,1.352,0.33975798,test_nn
839,1.356,0.3376987,test_nn
840,1.36,0.33563918,test_nn
841,1.364,0.3335795,test_nn
842,1.368,0.33151984,test_nn
843,1.372,0.32946002,test_nn
844,1.376,0.32739967,test_nn
845,1.38,0.32533953,test_nn
846,1.384,0.32327896,test_nn
847,1.388,0.32121795,test_nn
848,1.392,0.31915697,test_nn
849,1.396,0.31709525,test_nn
850,1.4,0.31503397,test_nn
851,1.404,0.31297204,test_nn
852,1.408,0.31090984,test_nn
853,1.412,0.3088474,test_nn
854,1.416,0.3067847,test_nn
855,1.42,0.3047215,test_nn
856,1.424,0.30265838,test_nn
857,1.428,0.3005944,test_nn
858,1.432,0.29853034,test_nn
859,1.436,0.29646572,test_nn
860,1.44,0.29440117,test_nn
861,1.444,0.292336,test_nn
862,1.448,0.2902705,test_nn
863,1.452,0.2882042,test_nn
864,1.456,0.28613824,test_nn
865,1.46,0.28407156,test_nn
866,1.464,0.28200448,test_nn
867,1.468,0.27993703,test_nn
868,1.472,0.27786875,test_nn
869,1.476,0.2758004,test_nn
870,1.48,0.27373153,test_nn
871,1.484,0.27166274,test_nn
872,1.488,0.26959282,test_nn
873,1.492,0.26752275,test_nn
874,1.496,0.26545206,test_nn
875,1.5,0.2633812,test_nn
876,1.504,0.26130962,test_nn
877,1.508,0.2592374,test_nn
878,1.512,0.25716525,test_nn
879,1.516,0.2550925,test_nn
880,1.52,0.25301898,test_nn
881,1.524,0.25094494,test_nn
882,1.528,0.24887052,test_nn
883,1.532,0.24679592,test_nn
884,1.536,0.24472025,test_nn
885,1.54,0.24264422,test_nn
886,1.544,0.24056774,test_nn
887,1.548,0.23849083,test_nn
888,1.552,0.23641342,test_nn
889,1.556,0.23433532,test_nn
890,1.56,0.23225707,test_nn
891,1.564,0.23017782,test_nn
892,1.568,0.22809823,test_nn
893,1.572,0.22601819,test_nn
894,1.576,0.22393759,test_nn
895,1.58,0.22185647,test_nn
896,1.584,0.21977453,test_nn
897,1.588,0.21769217,test_nn
898,1.592,0.21560949,test_nn
899,1.596,0.21352597,test_nn
900,1.6,0.21144208,test_nn
901,1.604,0.20935765,test_nn
902,1.608,0.20727265,test_nn
903,1.612,0.205187,test_nn
904,1.616,0.20310074,test_nn
905,1.62,0.20101401,test_nn
906,1.624,0.1989269,test_nn
907,1.628,0.19683868,test_nn
908,1.632,0.19475019,test_nn
909,1.636,0.19266108,test_nn
910,1.64,0.19057164,test_nn
911,1.644,0.18848144,test_nn
912,1.648,0.18639058,test_nn
913,1.652,0.1842992,test_nn
914,1.656,0.18220703,test_nn
915,1.66,0.18011475,test_nn
916,1.664,0.17802143,test_nn
917,1.668,0.17592792,test_nn
918,1.672,0.17383334,test_nn
919,1.676,0.17173862,test_nn
920,1.68,0.16964337,test_nn
921,1.684,0.16754723,test_nn
922,1.688,0.16545054,test_nn
923,1.692,0.16335335,test_nn
924,1.696,0.1612554,test_nn
925,1.7,0.15915683,test_nn
926,1.704,0.157058,test_nn
927,1.708,0.15495823,test_nn
928,1.712,0.1528579,test_nn
929,1.716,0.15075725,test_nn
930,1.72,0.14865561,test_nn
931,1.724,0.14655364,test_nn
932,1.728,0.14445098,test_nn
933,1.732,0.14234762,test_nn
934,1.736,0.14024392,test_nn
935,1.74,0.13813941,test_nn
936,1.744,0.13603443,test_nn
937,1.748,0.13392869,test_nn
938,1.752,0.13182229,test_nn
939,1.756,0.12971565,test_nn
940,1.76,0.12760815,test_nn
941,1.764,0.12550008,test_nn
942,1.768,0.123391196,test_nn
943,1.772,0.121281974,test_nn
944,1.776,0.119172156,test_nn
945,1.78,0.11706163,test_nn
946,1.784,0.1149504,test_nn
947,1.788,0.11283878,test_nn
948,1.792,0.11072643,test_nn
949,1.796,0.10861336,test_nn
950,1.8,0.10649993,test_nn
951,1.804,0.10438573,test_nn
952,1.808,0.10227074,test_nn
953,1.812,0.100155346,test_nn
954,1.816,0.09803917,test_nn
955,1.82,0.09592269,test_nn
956,1.824,0.09380551,test_nn
957,1.828,0.09168737,test_nn
958,1.832,0.08956927,test_nn
959,1.836,0.08745017,test_nn
960,1.84,0.08533037,test_nn
961,1.844,0.08321002,test_nn
962,1.848,0.08108872,test_nn
963,1.852,0.078967474,test_nn
964,1.856,0.07684517,test_nn
965,1.86,0.07472236,test_nn
966,1.864,0.07259899,test_nn
967,1.868,0.07047477,test_nn
968,1.872,0.06835007,test_nn
969,1.876,0.06622475,test_nn
970,1.88,0.06409896,test_nn
971,1.884,0.06197246,test_nn
972,1.888,0.059844933,test_nn
973,1.892,0.05771726,test_nn
974,1.896,0.05558853,test_nn
975,1.9,0.053459764,test_nn
976,1.904,0.051330052,test_nn
977,1.908,0.049199738,test_nn
978,1.912,0.04706858,test_nn
979,1.916,0.0449372,test_nn
980,1.92,0.04280472,test_nn
981,1.924,0.04067204,test_nn
982,1.928,0.038538497,test_nn
983,1.932,0.036404155,test_nn
984,1.936,0.03426954,test_nn
985,1.94,0.03213399,test_nn
986,1.944,0.029998189,test_nn
987,1.948,0.027861457,test_nn
988,1.952,0.025723904,test_nn
989,1.956,0.023586169,test_nn
990,1.96,0.021447197,test_nn
991,1.964,0.01930804,test_nn
992,1.968,0.01716799,test_nn
993,1.972,0.015027503,test_nn
994,1.976,0.012886234,test_nn
995,1.98,0.010744183,test_nn
996,1.984,0.008601811,test_nn
997,1.988,0.006458381,test_nn
998,1.992,0.0043146033,test_nn
999,1.996,0.002170106,test_nn
1000,2.0,2.501058e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_15000/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 15000, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 31310, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-09_14-02-09_928915_511237/artifacts/2024-10-09_14-02-12/fn_2024-10-09_14-02-12/working_dirs/fn_51482_00399_399_weight_soln_obs=15000_2024-10-09_16-22-43", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_15000/diff.csv <==
,X_x,value,name
0,-2.0,2.6042922e-05,diff
1,-1.996,0.00018254528,diff
2,-1.992,0.00033587124,diff
3,-1.988,0.00048614852,diff
4,-1.984,0.0006334968,diff
5,-1.98,0.0007780986,diff
6,-1.976,0.0009197872,diff
7,-1.972,0.0010585627,diff
8,-1.968,0.0011944864,diff
9,-1.964,0.0013275724,diff
10,-1.96,0.0014578793,diff
11,-1.956,0.0015854016,diff
12,-1.952,0.0017103292,diff
13,-1.948,0.001832556,diff
14,-1.944,0.0019522365,diff
15,-1.94,0.0020692274,diff
16,-1.936,0.0021835044,diff
17,-1.932,0.0022956282,diff
18,-1.928,0.0024049468,diff
19,-1.924,0.002511721,diff
20,-1.92,0.0026160441,diff
21,-1.916,0.0027181134,diff
22,-1.912,0.002817791,diff
23,-1.908,0.0029150024,diff
24,-1.904,0.0030097365,diff
25,-1.9,0.00310231,diff
26,-1.896,0.0031924434,diff
27,-1.892,0.0032805167,diff
28,-1.888,0.003366422,diff
29,-1.884,0.0034503005,diff
30,-1.88,0.0035316646,diff
31,-1.876,0.0036110952,diff
32,-1.872,0.0036882386,diff
33,-1.868,0.003763467,diff
34,-1.864,0.0038365275,diff
35,-1.86,0.0039077178,diff
36,-1.856,0.0039766952,diff
37,-1.852,0.004043877,diff
38,-1.848,0.004109189,diff
39,-1.844,0.0041723624,diff
40,-1.84,0.0042336285,diff
41,-1.836,0.0042935014,diff
42,-1.832,0.0043509305,diff
43,-1.828,0.004406862,diff
44,-1.824,0.004460901,diff
45,-1.82,0.004512958,diff
46,-1.816,0.004563667,diff
47,-1.812,0.0046125576,diff
48,-1.808,0.004659556,diff
49,-1.804,0.0047051534,diff
50,-1.8,0.00474903,diff
51,-1.796,0.0047912,diff
52,-1.792,0.0048315898,diff
53,-1.788,0.004870847,diff
54,-1.784,0.0049081743,diff
55,-1.78,0.0049440265,diff
56,-1.776,0.0049787834,diff
57,-1.772,0.0050116926,diff
58,-1.768,0.00504303,diff
59,-1.764,0.0050731897,diff
60,-1.76,0.0051016808,diff
61,-1.756,0.0051291734,diff
62,-1.752,0.005154535,diff
63,-1.748,0.0051792115,diff
64,-1.744,0.005202353,diff
65,-1.74,0.005224332,diff
66,-1.736,0.0052446425,diff
67,-1.732,0.0052636564,diff
68,-1.728,0.0052817613,diff
69,-1.724,0.0052982867,diff
70,-1.72,0.0053139627,diff
71,-1.716,0.0053281486,diff
72,-1.712,0.005341023,diff
73,-1.708,0.0053530484,diff
74,-1.704,0.0053636134,diff
75,-1.7,0.0053732544,diff
76,-1.696,0.0053815544,diff
77,-1.692,0.0053890795,diff
78,-1.688,0.0053950995,diff
79,-1.684,0.0054003,diff
80,-1.68,0.0054042637,diff
81,-1.676,0.005407244,diff
82,-1.672,0.005409196,diff
83,-1.668,0.00541009,diff
84,-1.664,0.005410105,diff
85,-1.66,0.005409017,diff
86,-1.656,0.0054070354,diff
87,-1.652,0.005403742,diff
88,-1.648,0.005399823,diff
89,-1.644,0.00539504,diff
90,-1.64,0.0053890646,diff
91,-1.636,0.005382359,diff
92,-1.632,0.005374536,diff
93,-1.628,0.0053661168,diff
94,-1.624,0.0053566694,diff
95,-1.62,0.005346328,diff
96,-1.616,0.005335048,diff
97,-1.612,0.005323127,diff
98,-1.608,0.0053099394,diff
99,-1.604,0.0052962005,diff
100,-1.6,0.0052818656,diff
101,-1.596,0.0052666217,diff
102,-1.592,0.0052502006,diff
103,-1.588,0.005233377,diff
104,-1.584,0.0052155554,diff
105,-1.58,0.005197406,diff
106,-1.576,0.0051778257,diff
107,-1.572,0.0051576793,diff
108,-1.568,0.005137399,diff
109,-1.564,0.0051154047,diff
110,-1.56,0.0050935447,diff
111,-1.556,0.005070582,diff
112,-1.552,0.0050465316,diff
113,-1.548,0.0050224215,diff
114,-1.544,0.004997313,diff
115,-1.54,0.0049711764,diff
116,-1.536,0.0049448907,diff
117,-1.532,0.004917562,diff
118,-1.528,0.0048899055,diff
119,-1.524,0.004861474,diff
120,-1.52,0.0048315823,diff
121,-1.516,0.0048015714,diff
122,-1.512,0.0047712624,diff
123,-1.508,0.00473997,diff
124,-1.504,0.004707724,diff
125,-1.5,0.004675299,diff
126,-1.496,0.004642278,diff
127,-1.492,0.0046079457,diff
128,-1.488,0.0045735836,diff
129,-1.484,0.0045385063,diff
130,-1.48,0.0045022964,diff
131,-1.476,0.004465699,diff
132,-1.472,0.0044292808,diff
133,-1.468,0.004390985,diff
134,-1.464,0.004352778,diff
135,-1.46,0.004313767,diff
136,-1.456,0.004274428,diff
137,-1.452,0.0042337477,diff
138,-1.448,0.0041927695,diff
139,-1.444,0.004151404,diff
140,-1.44,0.0041094124,diff
141,-1.436,0.0040665865,diff
142,-1.432,0.0040228963,diff
143,-1.428,0.003979236,diff
144,-1.424,0.0039343834,diff
145,-1.42,0.0038888752,diff
146,-1.416,0.003843367,diff
147,-1.412,0.0037966669,diff
148,-1.408,0.0037494004,diff
149,-1.404,0.0037019253,diff
150,-1.4,0.003653556,diff
151,-1.396,0.0036046505,diff
152,-1.392,0.0035548806,diff
153,-1.388,0.003504634,diff
154,-1.384,0.003453821,diff
155,-1.38,0.003402263,diff
156,-1.376,0.003350407,diff
157,-1.372,0.0032972097,diff
158,-1.368,0.0032439828,diff
159,-1.364,0.0031901002,diff
160,-1.36,0.0031353533,diff
161,-1.356,0.003080368,diff
162,-1.352,0.0030246675,diff
163,-1.348,0.0029677153,diff
164,-1.344,0.002911061,diff
165,-1.34,0.0028531551,diff
166,-1.336,0.0027942657,diff
167,-1.332,0.0027354062,diff
168,-1.328,0.0026755333,diff
169,-1.324,0.0026156306,diff
170,-1.32,0.002554506,diff
171,-1.316,0.0024929047,diff
172,-1.312,0.002430588,diff
173,-1.308,0.0023678541,diff
174,-1.304,0.0023045838,diff
175,-1.3,0.0022401512,diff
176,-1.296,0.0021754801,diff
177,-1.292,0.0021098256,diff
178,-1.288,0.0020438433,diff
179,-1.284,0.0019766688,diff
180,-1.28,0.0019097328,diff
181,-1.276,0.0018418431,diff
182,-1.272,0.0017732382,diff
183,-1.268,0.001703769,diff
184,-1.264,0.0016337931,diff
185,-1.26,0.0015630424,diff
186,-1.256,0.0014917552,diff
187,-1.252,0.0014200509,diff
188,-1.248,0.001347512,diff
189,-1.244,0.0012739897,diff
190,-1.24,0.0012003481,diff
191,-1.236,0.0011259317,diff
192,-1.232,0.0010506511,diff
193,-1.228,0.0009749234,diff
194,-1.224,0.00089871883,diff
195,-1.22,0.0008213222,diff
196,-1.216,0.00074365735,diff
197,-1.212,0.0006657541,diff
198,-1.208,0.0005865395,diff
199,-1.204,0.0005068183,diff
200,-1.2,0.00042650104,diff
201,-1.196,0.00034588575,diff
202,-1.192,0.00026467443,diff
203,-1.188,0.0001822412,diff
204,-1.184,0.00010022521,diff
205,-1.18,1.6361475e-05,diff
206,-1.176,-6.67572e-05,diff
207,-1.172,-0.00015154481,diff
208,-1.168,-0.00023663044,diff
209,-1.164,-0.00032231212,diff
210,-1.16,-0.00040864944,diff
211,-1.156,-0.0004956126,diff
212,-1.152,-0.0005822778,diff
213,-1.148,-0.00067052245,diff
214,-1.144,-0.00075894594,diff
215,-1.14,-0.0008480847,diff
216,-1.136,-0.0009370744,diff
217,-1.132,-0.0010274053,diff
218,-1.128,-0.0011177361,diff
219,-1.124,-0.0012084246,diff
220,-1.12,-0.0013000667,diff
221,-1.116,-0.0013920367,diff
222,-1.112,-0.0014845729,diff
223,-1.108,-0.0015776455,diff
224,-1.104,-0.0016711652,diff
225,-1.1,-0.0017644763,diff
226,-1.096,-0.0018592477,diff
227,-1.092,-0.001953572,diff
228,-1.088,-0.0020486116,diff
229,-1.084,-0.0021438897,diff
230,-1.08,-0.0022393465,diff
231,-1.076,-0.0023355484,diff
232,-1.072,-0.0024321377,diff
233,-1.068,-0.0025289357,diff
234,-1.064,-0.0026256442,diff
235,-1.06,-0.0027233958,diff
236,-1.056,-0.0028209686,diff
237,-1.052,-0.002918899,diff
238,-1.048,-0.0030167103,diff
239,-1.044,-0.0031148791,diff
240,-1.04,-0.003213644,diff
241,-1.036,-0.0033116937,diff
242,-1.032,-0.0034107566,diff
243,-1.028,-0.0035092235,diff
244,-1.024,-0.0036085248,diff
245,-1.02,-0.00370723,diff
246,-1.016,-0.0038059354,diff
247,-1.012,-0.0039049983,diff
248,-1.008,-0.0040045977,diff
249,-1.004,-0.0041033626,diff
250,-1.0,-0.0042019486,diff
251,-0.996,-0.0043014884,diff
252,-0.992,-0.0043997765,diff
253,-0.988,-0.0044988394,diff
254,-0.984,-0.004597008,diff
255,-0.98,-0.004695773,diff
256,-0.976,-0.004793167,diff
257,-0.972,-0.004891813,diff
258,-0.968,-0.0049886703,diff
259,-0.964,-0.005085945,diff
260,-0.96,-0.0051823854,diff
261,-0.956,-0.005279124,diff
262,-0.952,-0.005374968,diff
263,-0.948,-0.0054708123,diff
264,-0.944,-0.0055656433,diff
265,-0.94,-0.005660057,diff
266,-0.936,-0.0057545304,diff
267,-0.932,-0.0058469772,diff
268,-0.928,-0.0059403777,diff
269,-0.924,-0.0060324073,diff
270,-0.92,-0.006122768,diff
271,-0.916,-0.006214261,diff
272,-0.912,-0.0063039064,diff
273,-0.908,-0.0063923597,diff
274,-0.904,-0.006480396,diff
275,-0.9,-0.006567538,diff
276,-0.896,-0.0066536665,diff
277,-0.892,-0.0067391396,diff
278,-0.888,-0.006822884,diff
279,-0.884,-0.0069058537,diff
280,-0.88,-0.0069879293,diff
281,-0.876,-0.007068336,diff
282,-0.872,-0.0071480274,diff
283,-0.868,-0.0072262287,diff
284,-0.864,-0.007302344,diff
285,-0.86,-0.007378459,diff
286,-0.856,-0.0074524283,diff
287,-0.852,-0.0075249076,diff
288,-0.848,-0.007596493,diff
289,-0.844,-0.0076657534,diff
290,-0.84,-0.0077338815,diff
291,-0.836,-0.007799864,diff
292,-0.832,-0.007864952,diff
293,-0.828,-0.007927775,diff
294,-0.824,-0.007988572,diff
295,-0.82,-0.008048058,diff
296,-0.816,-0.008105636,diff
297,-0.812,-0.008161366,diff
298,-0.808,-0.008214414,diff
299,-0.804,-0.008265674,diff
300,-0.8,-0.008315921,diff
301,-0.796,-0.008362651,diff
302,-0.792,-0.008407235,diff
303,-0.788,-0.008450568,diff
304,-0.784,-0.00849086,diff
305,-0.78,-0.008529305,diff
306,-0.776,-0.008564889,diff
307,-0.772,-0.0085988045,diff
308,-0.768,-0.00862968,diff
309,-0.764,-0.00865823,diff
310,-0.76,-0.008683324,diff
311,-0.756,-0.008707464,diff
312,-0.752,-0.0087275505,diff
313,-0.748,-0.008745968,diff
314,-0.744,-0.008761406,diff
315,-0.74,-0.008773327,diff
316,-0.736,-0.00878346,diff
317,-0.732,-0.008790255,diff
318,-0.728,-0.008794129,diff
319,-0.724,-0.008795142,diff
320,-0.72,-0.008792698,diff
321,-0.716,-0.00878787,diff
322,-0.712,-0.008779228,diff
323,-0.708,-0.008768201,diff
324,-0.704,-0.008754134,diff
325,-0.7,-0.00873661,diff
326,-0.696,-0.00871563,diff
327,-0.692,-0.0086913705,diff
328,-0.688,-0.008663774,diff
329,-0.684,-0.008633971,diff
330,-0.68,-0.008600056,diff
331,-0.676,-0.008562505,diff
332,-0.672,-0.008523047,diff
333,-0.668,-0.008478761,diff
334,-0.664,-0.008430779,diff
335,-0.66,-0.0083809495,diff
336,-0.656,-0.008327186,diff
337,-0.652,-0.008268893,diff
338,-0.648,-0.008207381,diff
339,-0.644,-0.008143723,diff
340,-0.64,-0.008075833,diff
341,-0.636,-0.008004427,diff
342,-0.632,-0.007929087,diff
343,-0.628,-0.007850826,diff
344,-0.624,-0.007769406,diff
345,-0.62,-0.0076842904,diff
346,-0.616,-0.0075957775,diff
347,-0.612,-0.00750345,diff
348,-0.608,-0.007407844,diff
349,-0.604,-0.007308662,diff
350,-0.6,-0.007206559,diff
351,-0.596,-0.0071009398,diff
352,-0.592,-0.006992817,diff
353,-0.588,-0.0068805814,diff
354,-0.584,-0.0067650676,diff
355,-0.58,-0.006646216,diff
356,-0.576,-0.006524086,diff
357,-0.572,-0.0063996315,diff
358,-0.568,-0.00627172,diff
359,-0.564,-0.0061401725,diff
360,-0.56,-0.0060064793,diff
361,-0.556,-0.005869746,diff
362,-0.552,-0.005729735,diff
363,-0.548,-0.005587876,diff
364,-0.544,-0.0054427385,diff
365,-0.54,-0.0052956343,diff
366,-0.536,-0.005145371,diff
367,-0.532,-0.004992187,diff
368,-0.528,-0.004838228,diff
369,-0.524,-0.004680872,diff
370,-0.52,-0.0045216084,diff
371,-0.516,-0.004360676,diff
372,-0.512,-0.0041975975,diff
373,-0.508,-0.004033625,diff
374,-0.504,-0.0038669705,diff
375,-0.5,-0.003698945,diff
376,-0.496,-0.0035302043,diff
377,-0.492,-0.0033595562,diff
378,-0.488,-0.0031877756,diff
379,-0.484,-0.0030157566,diff
380,-0.48,-0.0028428435,diff
381,-0.476,-0.002669096,diff
382,-0.472,-0.0024946332,diff
383,-0.468,-0.0023210645,diff
384,-0.464,-0.0021460652,diff
385,-0.46,-0.0019720197,diff
386,-0.456,-0.001798749,diff
387,-0.452,-0.0016248822,diff
388,-0.448,-0.0014522672,diff
389,-0.444,-0.001280725,diff
390,-0.44,-0.0011103153,diff
391,-0.436,-0.00094151497,diff
392,-0.432,-0.00077438354,diff
393,-0.428,-0.0006092191,diff
394,-0.424,-0.00044614077,diff
395,-0.42,-0.00028550625,diff
396,-0.416,-0.00012713671,diff
397,-0.412,2.759695e-05,diff
398,-0.408,0.00018018484,diff
399,-0.404,0.00032788515,diff
400,-0.4,0.00047284365,diff
401,-0.396,0.0006132126,diff
402,-0.392,0.000749588,diff
403,-0.388,0.0008804202,diff
404,-0.384,0.0010073185,diff
405,-0.38,0.0011287332,diff
406,-0.376,0.0012430549,diff
407,-0.372,0.0013524294,diff
408,-0.368,0.0014556646,diff
409,-0.364,0.0015518069,diff
410,-0.36,0.0016406775,diff
411,-0.356,0.0017222166,diff
412,-0.352,0.0017959476,diff
413,-0.348,0.0018612742,diff
414,-0.344,0.0019183159,diff
415,-0.34,0.00196594,diff
416,-0.336,0.0020046234,diff
417,-0.332,0.0020328164,diff
418,-0.328,0.0020520687,diff
419,-0.324,0.0020599365,diff
420,-0.32,0.0020567179,diff
421,-0.316,0.002041638,diff
422,-0.312,0.0020151734,diff
423,-0.308,0.0019752383,diff
424,-0.304,0.0019232035,diff
425,-0.3,0.0018582344,diff
426,-0.296,0.001778841,diff
427,-0.292,0.001685977,diff
428,-0.288,0.0015778542,diff
429,-0.284,0.0014544725,diff
430,-0.28,0.0013162494,diff
431,-0.276,0.0011609793,diff
432,-0.272,0.0009894371,diff
433,-0.268,0.00080120564,diff
434,-0.264,0.0006106496,diff
435,-0.26,0.00043410063,diff
436,-0.256,0.0002709031,diff
437,-0.252,0.00012034178,diff
438,-0.248,-1.7285347e-05,diff
439,-0.244,-0.00014281273,diff
440,-0.24,-0.00025689602,diff
441,-0.236,-0.00036001205,diff
442,-0.232,-0.00045269728,diff
443,-0.228,-0.00053578615,diff
444,-0.224,-0.000608325,diff
445,-0.22,-0.00067281723,diff
446,-0.216,-0.00072824955,diff
447,-0.212,-0.00077587366,diff
448,-0.208,-0.00081551075,diff
449,-0.204,-0.0008485913,diff
450,-0.2,-0.00087457895,diff
451,-0.196,-0.0008940697,diff
452,-0.192,-0.0009075403,diff
453,-0.188,-0.0009161234,diff
454,-0.184,-0.0009200573,diff
455,-0.18,-0.00091946125,diff
456,-0.176,-0.00091415644,diff
457,-0.172,-0.00090557337,diff
458,-0.168,-0.0008929968,diff
459,-0.164,-0.0008780956,diff
460,-0.16,-0.000859797,diff
461,-0.156,-0.00084006786,diff
462,-0.152,-0.00081819296,diff
463,-0.148,-0.0007946491,diff
464,-0.144,-0.00076943636,diff
465,-0.14,-0.0007446408,diff
466,-0.136,-0.00071781874,diff
467,-0.132,-0.00069093704,diff
468,-0.128,-0.00066411495,diff
469,-0.124,-0.00063717365,diff
470,-0.12,-0.00061035156,diff
471,-0.116,-0.00058329105,diff
472,-0.112,-0.0005580783,diff
473,-0.108,-0.00053340197,diff
474,-0.104,-0.00050997734,diff
475,-0.1,-0.00048673153,diff
476,-0.096,-0.00046527386,diff
477,-0.092,-0.0004452467,diff
478,-0.088,-0.00042623281,diff
479,-0.084,-0.00040984154,diff
480,-0.08,-0.00039350986,diff
481,-0.076,-0.00038045645,diff
482,-0.072,-0.00036793947,diff
483,-0.068,-0.00035715103,diff
484,-0.064,-0.00034862757,diff
485,-0.06,-0.00034165382,diff
486,-0.056,-0.00033682585,diff
487,-0.052,-0.0003324747,diff
488,-0.048,-0.00033086538,diff
489,-0.044,-0.00033026934,diff
490,-0.04,-0.000330925,diff
491,-0.036,-0.000333786,diff
492,-0.032,-0.00033688545,diff
493,-0.028,-0.00034195185,diff
494,-0.024,-0.00034832954,diff
495,-0.02,-0.0003556013,diff
496,-0.016,-0.00036424398,diff
497,-0.012,-0.00037372112,diff
498,-0.008,-0.0003837347,diff
499,-0.004,-0.00039464235,diff
500,0.0,-0.0004067421,diff
501,0.004,-0.0004184246,diff
502,0.008,-0.00043052435,diff
503,0.012,-0.0004440546,diff
504,0.016,-0.00045645237,diff
505,0.02,-0.0004697442,diff
506,0.024,-0.00048297644,diff
507,0.028,-0.00049591064,diff
508,0.032,-0.00050890446,diff
509,0.036,-0.00052177906,diff
510,0.04,-0.00053423643,diff
511,0.044,-0.00054609776,diff
512,0.048,-0.00055736303,diff
513,0.052,-0.0005686283,diff
514,0.056,-0.00057935715,diff
515,0.06,-0.00058859587,diff
516,0.064,-0.0005983114,diff
517,0.068,-0.00060635805,diff
518,0.072,-0.0006143451,diff
519,0.076,-0.00062066317,diff
520,0.08,-0.0006260872,diff
521,0.084,-0.000631392,diff
522,0.088,-0.0006350279,diff
523,0.092,-0.0006378889,diff
524,0.096,-0.0006399751,diff
525,0.1,-0.0006406307,diff
526,0.104,-0.0006414056,diff
527,0.108,-0.00063979626,diff
528,0.112,-0.00063735247,diff
529,0.116,-0.0006338954,diff
530,0.12,-0.000628531,diff
531,0.124,-0.0006227493,diff
532,0.128,-0.00061517954,diff
533,0.132,-0.0006058812,diff
534,0.136,-0.0005953908,diff
535,0.14,-0.0005835295,diff
536,0.144,-0.0005698204,diff
537,0.148,-0.0005547404,diff
538,0.152,-0.00053679943,diff
539,0.156,-0.0005180836,diff
540,0.16,-0.0004963875,diff
541,0.164,-0.00047248602,diff
542,0.168,-0.000446558,diff
543,0.172,-0.00041764975,diff
544,0.176,-0.00038594007,diff
545,0.18,-0.00035077333,diff
546,0.184,-0.00031238794,diff
547,0.188,-0.00027167797,diff
548,0.192,-0.00022685528,diff
549,0.196,-0.00017696619,diff
550,0.2,-0.00012338161,diff
551,0.204,-6.5505505e-05,diff
552,0.208,-1.6093254e-06,diff
553,0.212,6.610155e-05,diff
554,0.216,0.00014030933,diff
555,0.22,0.0002207756,diff
556,0.224,0.00030750036,diff
557,0.228,0.00040125847,diff
558,0.232,0.0005020499,diff
559,0.236,0.0006108284,diff
560,0.24,0.00072711706,diff
561,0.244,0.0008530021,diff
562,0.248,0.0009877682,diff
563,0.252,0.0011317134,diff
564,0.256,0.0012860298,diff
565,0.26,0.0014513731,diff
566,0.264,0.001627326,diff
567,0.268,0.0018164515,diff
568,0.272,0.001999557,diff
569,0.276,0.002164185,diff
570,0.28,0.002311051,diff
571,0.284,0.002439022,diff
572,0.288,0.002550006,diff
573,0.292,0.0026435852,diff
574,0.296,0.0027216077,diff
575,0.3,0.0027831793,diff
576,0.304,0.0028310418,diff
577,0.308,0.00286299,diff
578,0.312,0.0028821826,diff
579,0.316,0.0028871298,diff
580,0.32,0.0028799176,diff
581,0.324,0.0028603077,diff
582,0.328,0.002829194,diff
583,0.332,0.0027871132,diff
584,0.336,0.0027342439,diff
585,0.34,0.0026721954,diff
586,0.344,0.0026003718,diff
587,0.348,0.0025202036,diff
588,0.352,0.0024313927,diff
589,0.356,0.0023347735,diff
590,0.36,0.0022320151,diff
591,0.364,0.0021215677,diff
592,0.368,0.0020056963,diff
593,0.372,0.001883328,diff
594,0.376,0.0017566681,diff
595,0.38,0.0016252398,diff
596,0.384,0.001489222,diff
597,0.388,0.0013501048,diff
598,0.392,0.0012062788,diff
599,0.396,0.0010598898,diff
600,0.4,0.0009114146,diff
601,0.404,0.00076007843,diff
602,0.408,0.00060784817,diff
603,0.412,0.0004541874,diff
604,0.416,0.0002989173,diff
605,0.42,0.00014358759,diff
606,0.424,-1.2993813e-05,diff
607,0.428,-0.00016927719,diff
608,0.432,-0.00032520294,diff
609,0.436,-0.00048077106,diff
610,0.44,-0.00063562393,diff
611,0.444,-0.00078958273,diff
612,0.448,-0.000941813,diff
613,0.452,-0.0010930896,diff
614,0.456,-0.0012423396,diff
615,0.46,-0.0013898611,diff
616,0.464,-0.0015346408,diff
617,0.468,-0.0016784072,diff
618,0.472,-0.0018184781,diff
619,0.476,-0.0019564033,diff
620,0.48,-0.0020911694,diff
621,0.484,-0.0022235513,diff
622,0.488,-0.0023524165,diff
623,0.492,-0.0024793148,diff
624,0.496,-0.0026016235,diff
625,0.5,-0.0027214289,diff
626,0.504,-0.0028371215,diff
627,0.508,-0.0029492378,diff
628,0.512,-0.0030580163,diff
629,0.516,-0.0031633377,diff
630,0.52,-0.0032647252,diff
631,0.524,-0.0033628345,diff
632,0.528,-0.0034559965,diff
633,0.532,-0.0035464764,diff
634,0.536,-0.0036323667,diff
635,0.54,-0.0037144423,diff
636,0.544,-0.0037929416,diff
637,0.548,-0.0038666725,diff
638,0.552,-0.003937602,diff
639,0.556,-0.0040035844,diff
640,0.56,-0.0040664673,diff
641,0.564,-0.004125178,diff
642,0.568,-0.0041791797,diff
643,0.572,-0.004230678,diff
644,0.576,-0.0042774677,diff
645,0.58,-0.0043208003,diff
646,0.584,-0.004359007,diff
647,0.588,-0.004394889,diff
648,0.592,-0.0044264793,diff
649,0.596,-0.0044550896,diff
650,0.6,-0.0044784546,diff
651,0.604,-0.0044992566,diff
652,0.608,-0.004517257,diff
653,0.612,-0.004530549,diff
654,0.616,-0.0045399666,diff
655,0.62,-0.004547119,diff
656,0.624,-0.004549861,diff
657,0.628,-0.004549563,diff
658,0.632,-0.004546404,diff
659,0.636,-0.0045396686,diff
660,0.64,-0.0045292974,diff
661,0.644,-0.0045161247,diff
662,0.648,-0.004499972,diff
663,0.652,-0.0044804215,diff
664,0.656,-0.0044588447,diff
665,0.66,-0.0044332743,diff
666,0.664,-0.0044056773,diff
667,0.668,-0.004374981,diff
668,0.672,-0.0043409467,diff
669,0.676,-0.0043047667,diff
670,0.68,-0.0042663813,diff
671,0.684,-0.004224658,diff
672,0.688,-0.0041808486,diff
673,0.692,-0.004134059,diff
674,0.696,-0.004085541,diff
675,0.7,-0.004034281,diff
676,0.704,-0.0039808154,diff
677,0.708,-0.003924966,diff
678,0.712,-0.0038670301,diff
679,0.716,-0.003806889,diff
680,0.72,-0.0037449002,diff
681,0.724,-0.0036807656,diff
682,0.728,-0.0036146045,diff
683,0.732,-0.0035461783,diff
684,0.736,-0.0034763813,diff
685,0.74,-0.0034050941,diff
686,0.744,-0.0033320785,diff
687,0.748,-0.0032567978,diff
688,0.752,-0.0031801462,diff
689,0.756,-0.0031015873,diff
690,0.76,-0.003021896,diff
691,0.764,-0.0029403567,diff
692,0.768,-0.0028574467,diff
693,0.772,-0.0027735233,diff
694,0.776,-0.0026878715,diff
695,0.78,-0.0026010275,diff
696,0.784,-0.0025128722,diff
697,0.788,-0.0024231076,diff
698,0.792,-0.0023331642,diff
699,0.796,-0.0022414327,diff
700,0.8,-0.0021489859,diff
701,0.804,-0.0020551682,diff
702,0.808,-0.001960516,diff
703,0.812,-0.0018649697,diff
704,0.816,-0.0017691851,diff
705,0.82,-0.001671493,diff
706,0.824,-0.0015737414,diff
707,0.828,-0.0014751554,diff
708,0.832,-0.0013763309,diff
709,0.836,-0.0012762547,diff
710,0.84,-0.0011752248,diff
711,0.844,-0.0010742545,diff
712,0.848,-0.00097233057,diff
713,0.852,-0.0008702278,diff
714,0.856,-0.0007683039,diff
715,0.86,-0.00066536665,diff
716,0.864,-0.0005620718,diff
717,0.868,-0.00045865774,diff
718,0.872,-0.00035500526,diff
719,0.876,-0.00025105476,diff
720,0.88,-0.00014680624,diff
721,0.884,-4.273653e-05,diff
722,0.888,6.1154366e-05,diff
723,0.892,0.00016587973,diff
724,0.896,0.00027000904,diff
725,0.9,0.00037419796,diff
726,0.904,0.00047779083,diff
727,0.908,0.0005815029,diff
728,0.912,0.0006850362,diff
729,0.916,0.0007891059,diff
730,0.92,0.0008916259,diff
731,0.924,0.0009948015,diff
732,0.928,0.0010971427,diff
733,0.932,0.0011985898,diff
734,0.936,0.0013003945,diff
735,0.94,0.0014019608,diff
736,0.944,0.001502037,diff
737,0.948,0.0016017556,diff
738,0.952,0.0017011166,diff
739,0.956,0.0018001199,diff
740,0.96,0.0018979907,diff
741,0.964,0.0019948483,diff
742,0.968,0.0020913482,diff
743,0.972,0.0021870136,diff
744,0.976,0.0022813082,diff
745,0.98,0.0023756027,diff
746,0.984,0.0024676323,diff
747,0.988,0.0025596023,diff
748,0.992,0.0026504993,diff
749,0.996,0.002739668,diff
750,1.0,0.0028284788,diff
751,1.004,0.002915442,diff
752,1.008,0.0030017495,diff
753,1.012,0.0030869246,diff
754,1.016,0.0031703115,diff
755,1.02,0.003252685,diff
756,1.024,0.0033336282,diff
757,1.028,0.0034127235,diff
758,1.032,0.003491044,diff
759,1.036,0.0035677552,diff
760,1.04,0.0036426783,diff
761,1.044,0.0037164688,diff
762,1.048,0.003787756,diff
763,1.052,0.0038583875,diff
764,1.056,0.003926933,diff
765,1.06,0.0039944053,diff
766,1.064,0.004059732,diff
767,1.068,0.0041230023,diff
768,1.072,0.0041843653,diff
769,1.076,0.004244566,diff
770,1.08,0.0043023825,diff
771,1.084,0.004358232,diff
772,1.088,0.0044127405,diff
773,1.092,0.0044644475,diff
774,1.096,0.004514545,diff
775,1.1,0.004563272,diff
776,1.104,0.0046088696,diff
777,1.108,0.0046527684,diff
778,1.112,0.0046947002,diff
779,1.116,0.004734397,diff
780,1.12,0.0047721863,diff
781,1.124,0.0048080087,diff
782,1.128,0.004840702,diff
783,1.132,0.0048719943,diff
784,1.136,0.004900664,diff
785,1.14,0.004927337,diff
786,1.144,0.004951328,diff
787,1.148,0.0049726367,diff
788,1.152,0.0049923956,diff
789,1.156,0.0050094724,diff
790,1.16,0.005024135,diff
791,1.164,0.005035937,diff
792,1.168,0.00504598,diff
793,1.172,0.0050528944,diff
794,1.176,0.005057931,diff
795,1.18,0.005060643,diff
796,1.184,0.0050604045,diff
797,1.188,0.0050576627,diff
798,1.192,0.005052477,diff
799,1.196,0.0050448775,diff
800,1.2,0.005035132,diff
801,1.204,0.0050221384,diff
802,1.208,0.005006641,diff
803,1.212,0.004989147,diff
804,1.216,0.0049687326,diff
805,1.22,0.0049458146,diff
806,1.224,0.004919976,diff
807,1.228,0.004891783,diff
808,1.232,0.004861176,diff
809,1.236,0.0048277974,diff
810,1.24,0.004791647,diff
811,1.244,0.00475353,diff
812,1.248,0.0047122836,diff
813,1.252,0.0046687126,diff
814,1.256,0.004622489,diff
815,1.26,0.004573524,diff
816,1.264,0.0045222044,diff
817,1.268,0.0044682026,diff
818,1.272,0.004411787,diff
819,1.276,0.00435251,diff
820,1.28,0.0042909384,diff
821,1.284,0.0042265356,diff
822,1.288,0.0041602254,diff
823,1.292,0.0040911436,diff
824,1.296,0.004019201,diff
825,1.3,0.003945172,diff
826,1.304,0.0038684905,diff
827,1.308,0.0037890375,diff
828,1.312,0.0037079453,diff
829,1.316,0.0036239028,diff
830,1.32,0.0035371184,diff
831,1.324,0.0034492016,diff
832,1.328,0.0033579767,diff
833,1.332,0.003264606,diff
834,1.336,0.0031690598,diff
835,1.34,0.003070861,diff
836,1.344,0.0029707253,diff
837,1.348,0.0028687418,diff
838,1.352,0.0027641058,diff
839,1.356,0.0026569963,diff
840,1.36,0.0025483966,diff
841,1.364,0.0024377704,diff
842,1.368,0.002324462,diff
843,1.372,0.0022095144,diff
844,1.376,0.0020925105,diff
845,1.38,0.0019733608,diff
846,1.384,0.0018526018,diff
847,1.388,0.0017297268,diff
848,1.392,0.0016052425,diff
849,1.396,0.0014783442,diff
850,1.4,0.0013500452,diff
851,1.404,0.0012199879,diff
852,1.408,0.0010885298,diff
853,1.412,0.00095522404,diff
854,1.416,0.0008200705,diff
855,1.42,0.00068339705,diff
856,1.424,0.00054582953,diff
857,1.428,0.00040572882,diff
858,1.432,0.00026503205,diff
859,1.436,0.00012278557,diff
860,1.44,-2.0980835e-05,diff
861,1.444,-0.00016576052,diff
862,1.448,-0.00031155348,diff
863,1.452,-0.00045874715,diff
864,1.456,-0.0006073415,diff
865,1.46,-0.00075683,diff
866,1.464,-0.0009071529,diff
867,1.468,-0.0010585189,diff
868,1.472,-0.0012110472,diff
869,1.476,-0.0013642311,diff
870,1.48,-0.0015180111,diff
871,1.484,-0.0016724467,diff
872,1.488,-0.001827836,diff
873,1.492,-0.0019838512,diff
874,1.496,-0.0021401346,diff
875,1.5,-0.0022970736,diff
876,1.504,-0.0024545789,diff
877,1.508,-0.002612263,diff
878,1.512,-0.0027701855,diff
879,1.516,-0.0029284358,diff
880,1.52,-0.0030869842,diff
881,1.524,-0.0032452643,diff
882,1.528,-0.003403902,diff
883,1.532,-0.0035624802,diff
884,1.536,-0.0037208498,diff
885,1.54,-0.0038790256,diff
886,1.544,-0.004037231,diff
887,1.548,-0.0041948706,diff
888,1.552,-0.0043519586,diff
889,1.556,-0.0045086145,diff
890,1.56,-0.0046651214,diff
891,1.564,-0.00482063,diff
892,1.568,-0.0049757957,diff
893,1.572,-0.005130321,diff
894,1.576,-0.005283326,diff
895,1.58,-0.0054361075,diff
896,1.584,-0.0055875033,diff
897,1.588,-0.005738154,diff
898,1.592,-0.0058877617,diff
899,1.596,-0.006035894,diff
900,1.6,-0.006183073,diff
901,1.604,-0.0063289106,diff
902,1.608,-0.006472975,diff
903,1.612,-0.006615922,diff
904,1.616,-0.00675717,diff
905,1.62,-0.006896287,diff
906,1.624,-0.007034242,diff
907,1.628,-0.007170424,diff
908,1.632,-0.007304445,diff
909,1.636,-0.0074362755,diff
910,1.64,-0.0075666606,diff
911,1.644,-0.0076942444,diff
912,1.648,-0.007819861,diff
913,1.652,-0.007943317,diff
914,1.656,-0.008064449,diff
915,1.66,-0.008182615,diff
916,1.664,-0.008298993,diff
917,1.668,-0.008411795,diff
918,1.672,-0.008522481,diff
919,1.676,-0.008630365,diff
920,1.68,-0.008735269,diff
921,1.684,-0.008837223,diff
922,1.688,-0.008936048,diff
923,1.692,-0.009031713,diff
924,1.696,-0.00912413,diff
925,1.7,-0.009213209,diff
926,1.704,-0.009299129,diff
927,1.708,-0.009381458,diff
928,1.712,-0.009460047,diff
929,1.716,-0.009535044,diff
930,1.72,-0.009606227,diff
931,1.724,-0.009673864,diff
932,1.728,-0.009737387,diff
933,1.732,-0.009796843,diff
934,1.736,-0.009852096,diff
935,1.74,-0.009903461,diff
936,1.744,-0.009950191,diff
937,1.748,-0.009992704,diff
938,1.752,-0.010031074,diff
939,1.756,-0.01006455,diff
940,1.76,-0.010093555,diff
941,1.764,-0.010117821,diff
942,1.768,-0.010137178,diff
943,1.772,-0.01015161,diff
944,1.776,-0.010161184,diff
945,1.78,-0.010165632,diff
946,1.784,-0.01016479,diff
947,1.788,-0.010158971,diff
948,1.792,-0.010147668,diff
949,1.796,-0.010131165,diff
950,1.8,-0.010108836,diff
951,1.804,-0.010080762,diff
952,1.808,-0.010047205,diff
953,1.812,-0.010007933,diff
954,1.816,-0.009962581,diff
955,1.82,-0.009911314,diff
956,1.824,-0.009853981,diff
957,1.828,-0.00979057,diff
958,1.832,-0.009721056,diff
959,1.836,-0.009644754,diff
960,1.84,-0.009562567,diff
961,1.844,-0.00947348,diff
962,1.848,-0.009377934,diff
963,1.852,-0.009275928,diff
964,1.856,-0.009166785,diff
965,1.86,-0.009050816,diff
966,1.864,-0.008927934,diff
967,1.868,-0.008797955,diff
968,1.872,-0.008661162,diff
969,1.876,-0.008516774,diff
970,1.88,-0.008365244,diff
971,1.884,-0.008206245,diff
972,1.888,-0.008039672,diff
973,1.892,-0.007865682,diff
974,1.896,-0.00768381,diff
975,1.9,-0.0074943937,diff
976,1.904,-0.0072968304,diff
977,1.908,-0.0070915855,diff
978,1.912,-0.0068783276,diff
979,1.916,-0.006656915,diff
980,1.92,-0.0064273365,diff
981,1.924,-0.00618916,diff
982,1.928,-0.0059428625,diff
983,1.932,-0.0056878515,diff
984,1.936,-0.005424792,diff
985,1.94,-0.0051525626,diff
986,1.944,-0.0048718024,diff
987,1.948,-0.0045821257,diff
988,1.952,-0.004283484,diff
989,1.956,-0.0039761886,diff
990,1.96,-0.0036594663,diff
991,1.964,-0.0033336934,diff
992,1.968,-0.0029985607,diff
993,1.972,-0.0026539927,diff
994,1.976,-0.0023002755,diff
995,1.98,-0.0019368371,diff
996,1.984,-0.0015638843,diff
997,1.988,-0.0011811471,diff
998,1.992,-0.00078865094,diff
999,1.996,-0.00038635544,diff
1000,2.0,2.6095076e-05,diff


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_15000/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_15000/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_15000/sol_nn.csv <==
,X_x,value,name
0,-2.0,2.6042922e-05,sol_nn
1,-1.996,0.0023261113,sol_nn
2,-1.992,0.004623067,sol_nn
3,-1.988,0.0069169104,sol_nn
4,-1.984,0.0092078885,sol_nn
5,-1.98,0.011496056,sol_nn
6,-1.976,0.013781374,sol_nn
7,-1.972,0.016063716,sol_nn
8,-1.968,0.018343206,sol_nn
9,-1.964,0.020619921,sol_nn
10,-1.96,0.022893794,sol_nn
11,-1.956,0.025164947,sol_nn
12,-1.952,0.02743344,sol_nn
13,-1.948,0.029699296,sol_nn
14,-1.944,0.031962544,sol_nn
15,-1.94,0.0342231,sol_nn
16,-1.936,0.036481008,sol_nn
17,-1.932,0.038736697,sol_nn
18,-1.928,0.040989645,sol_nn
19,-1.924,0.043239985,sol_nn
20,-1.92,0.045487937,sol_nn
21,-1.916,0.047733575,sol_nn
22,-1.912,0.04997688,sol_nn
23,-1.908,0.05221766,sol_nn
24,-1.904,0.05445596,sol_nn
25,-1.9,0.05669216,sol_nn
26,-1.896,0.05892586,sol_nn
27,-1.892,0.061157566,sol_nn
28,-1.888,0.06338704,sol_nn
29,-1.884,0.065614544,sol_nn
30,-1.88,0.06783947,sol_nn
31,-1.876,0.07006247,sol_nn
32,-1.872,0.072283246,sol_nn
33,-1.868,0.074502036,sol_nn
34,-1.864,0.076718725,sol_nn
35,-1.86,0.078933485,sol_nn
36,-1.856,0.08114609,sol_nn
37,-1.852,0.08335684,sol_nn
38,-1.848,0.085565716,sol_nn
39,-1.844,0.08777252,sol_nn
40,-1.84,0.089977354,sol_nn
41,-1.836,0.092180856,sol_nn
42,-1.832,0.094381854,sol_nn
43,-1.828,0.096581414,sol_nn
44,-1.824,0.098779015,sol_nn
45,-1.82,0.10097464,sol_nn
46,-1.816,0.10316898,sol_nn
47,-1.812,0.10536143,sol_nn
48,-1.808,0.10755207,sol_nn
49,-1.804,0.109741226,sol_nn
50,-1.8,0.11192873,sol_nn
51,-1.796,0.11411447,sol_nn
52,-1.792,0.11629842,sol_nn
53,-1.788,0.11848131,sol_nn
54,-1.784,0.120662205,sol_nn
55,-1.78,0.122841686,sol_nn
56,-1.776,0.12502001,sol_nn
57,-1.772,0.12719655,sol_nn
58,-1.768,0.12937145,sol_nn
59,-1.764,0.13154517,sol_nn
60,-1.76,0.1337173,sol_nn
61,-1.756,0.13588835,sol_nn
62,-1.752,0.13805735,sol_nn
63,-1.748,0.14022559,sol_nn
64,-1.744,0.14239237,sol_nn
65,-1.74,0.14455791,sol_nn
66,-1.736,0.14672185,sol_nn
67,-1.732,0.14888443,sol_nn
68,-1.728,0.1510461,sol_nn
69,-1.724,0.15320626,sol_nn
70,-1.72,0.1553655,sol_nn
71,-1.716,0.1575233,sol_nn
72,-1.712,0.15967976,sol_nn
73,-1.708,0.1618354,sol_nn
74,-1.704,0.16398954,sol_nn
75,-1.7,0.16614275,sol_nn
76,-1.696,0.16829467,sol_nn
77,-1.692,0.17044577,sol_nn
78,-1.688,0.17259541,sol_nn
79,-1.684,0.17474419,sol_nn
80,-1.68,0.17689177,sol_nn
81,-1.676,0.17903832,sol_nn
82,-1.672,0.18118384,sol_nn
83,-1.668,0.18332836,sol_nn
84,-1.664,0.18547195,sol_nn
85,-1.66,0.18761449,sol_nn
86,-1.656,0.18975607,sol_nn
87,-1.652,0.19189641,sol_nn
88,-1.648,0.19403605,sol_nn
89,-1.644,0.19617483,sol_nn
90,-1.64,0.19831249,sol_nn
91,-1.636,0.20044935,sol_nn
92,-1.632,0.20258516,sol_nn
93,-1.628,0.2047203,sol_nn
94,-1.624,0.20685449,sol_nn
95,-1.62,0.20898771,sol_nn
96,-1.616,0.21112,sol_nn
97,-1.612,0.21325171,sol_nn
98,-1.608,0.21538208,sol_nn
99,-1.604,0.21751198,sol_nn
100,-1.6,0.21964121,sol_nn
101,-1.596,0.2217696,sol_nn
102,-1.592,0.22389674,sol_nn
103,-1.588,0.22602348,sol_nn
104,-1.584,0.2281493,sol_nn
105,-1.58,0.2302747,sol_nn
106,-1.576,0.23239875,sol_nn
107,-1.572,0.23452218,sol_nn
108,-1.568,0.23664552,sol_nn
109,-1.564,0.2387671,sol_nn
110,-1.56,0.24088886,sol_nn
111,-1.556,0.24300946,sol_nn
112,-1.552,0.24512899,sol_nn
113,-1.548,0.2472485,sol_nn
114,-1.544,0.24936697,sol_nn
115,-1.54,0.25148445,sol_nn
116,-1.536,0.25360173,sol_nn
117,-1.532,0.25571802,sol_nn
118,-1.528,0.25783396,sol_nn
119,-1.524,0.2599491,sol_nn
120,-1.52,0.26206282,sol_nn
121,-1.516,0.26417637,sol_nn
122,-1.512,0.26628968,sol_nn
123,-1.508,0.26840198,sol_nn
124,-1.504,0.27051336,sol_nn
125,-1.5,0.2726245,sol_nn
126,-1.496,0.27473503,sol_nn
127,-1.492,0.27684432,sol_nn
128,-1.488,0.27895355,sol_nn
129,-1.484,0.2810621,sol_nn
130,-1.48,0.28316945,sol_nn
131,-1.476,0.28527647,sol_nn
132,-1.472,0.28738362,sol_nn
133,-1.468,0.2894889,sol_nn
134,-1.464,0.29159433,sol_nn
135,-1.46,0.29369888,sol_nn
136,-1.456,0.29580316,sol_nn
137,-1.452,0.29790604,sol_nn
138,-1.448,0.3000087,sol_nn
139,-1.444,0.3021109,sol_nn
140,-1.44,0.30421248,sol_nn
141,-1.436,0.30631328,sol_nn
142,-1.432,0.30841315,sol_nn
143,-1.428,0.31051314,sol_nn
144,-1.424,0.31261185,sol_nn
145,-1.42,0.31470996,sol_nn
146,-1.416,0.31680802,sol_nn
147,-1.412,0.31890494,sol_nn
148,-1.408,0.32100126,sol_nn
149,-1.404,0.32309735,sol_nn
150,-1.4,0.3251926,sol_nn
151,-1.396,0.32728726,sol_nn
152,-1.392,0.3293811,sol_nn
153,-1.388,0.33147445,sol_nn
154,-1.384,0.33356726,sol_nn
155,-1.38,0.33565927,sol_nn
156,-1.376,0.33775097,sol_nn
157,-1.372,0.3398414,sol_nn
158,-1.368,0.34193176,sol_nn
159,-1.364,0.3440215,sol_nn
160,-1.36,0.3461103,sol_nn
161,-1.356,0.34819895,sol_nn
162,-1.352,0.3502868,sol_nn
163,-1.348,0.35237345,sol_nn
164,-1.344,0.35446042,sol_nn
165,-1.34,0.35654607,sol_nn
166,-1.336,0.3586308,sol_nn
167,-1.332,0.3607155,sol_nn
168,-1.328,0.3627993,sol_nn
169,-1.324,0.36488295,sol_nn
170,-1.32,0.36696538,sol_nn
171,-1.316,0.3690474,sol_nn
172,-1.312,0.37112865,sol_nn
173,-1.308,0.37320957,sol_nn
174,-1.304,0.37528986,sol_nn
175,-1.3,0.37736905,sol_nn
176,-1.296,0.37944794,sol_nn
177,-1.292,0.38152584,sol_nn
178,-1.288,0.3836035,sol_nn
179,-1.284,0.3856799,sol_nn
180,-1.28,0.3877566,sol_nn
181,-1.276,0.38983226,sol_nn
182,-1.272,0.39190727,sol_nn
183,-1.268,0.3939814,sol_nn
184,-1.264,0.39605498,sol_nn
185,-1.26,0.39812785,sol_nn
186,-1.256,0.40020013,sol_nn
187,-1.252,0.40227205,sol_nn
188,-1.248,0.4043431,sol_nn
189,-1.244,0.4064132,sol_nn
190,-1.24,0.40848312,sol_nn
191,-1.236,0.41055232,sol_nn
192,-1.232,0.4126206,sol_nn
193,-1.228,0.41468847,sol_nn
194,-1.224,0.41675588,sol_nn
195,-1.22,0.41882205,sol_nn
196,-1.216,0.420888,sol_nn
197,-1.212,0.42295367,sol_nn
198,-1.208,0.4250181,sol_nn
199,-1.204,0.42708194,sol_nn
200,-1.2,0.4291452,sol_nn
201,-1.196,0.4312082,sol_nn
202,-1.192,0.43327054,sol_nn
203,-1.188,0.43533176,sol_nn
204,-1.184,0.4373933,sol_nn
205,-1.18,0.43945307,sol_nn
206,-1.176,0.4415135,sol_nn
207,-1.172,0.44357228,sol_nn
208,-1.168,0.44563085,sol_nn
209,-1.164,0.44768873,sol_nn
210,-1.16,0.449746,sol_nn
211,-1.156,0.4518026,sol_nn
212,-1.152,0.45385957,sol_nn
213,-1.148,0.4559149,sol_nn
214,-1.144,0.45797005,sol_nn
215,-1.14,0.46002454,sol_nn
216,-1.136,0.4620791,sol_nn
217,-1.132,0.4641324,sol_nn
218,-1.128,0.46618566,sol_nn
219,-1.124,0.4682386,sol_nn
220,-1.12,0.4702905,sol_nn
221,-1.116,0.4723421,sol_nn
222,-1.112,0.4743932,sol_nn
223,-1.108,0.4764437,sol_nn
224,-1.104,0.4784938,sol_nn
225,-1.1,0.48054406,sol_nn
226,-1.096,0.4825929,sol_nn
227,-1.092,0.48464215,sol_nn
228,-1.088,0.4866907,sol_nn
229,-1.084,0.48873904,sol_nn
230,-1.08,0.49078715,sol_nn
231,-1.076,0.49283457,sol_nn
232,-1.072,0.49488154,sol_nn
233,-1.068,0.4969284,sol_nn
234,-1.064,0.49897522,sol_nn
235,-1.06,0.50102115,sol_nn
236,-1.056,0.50306714,sol_nn
237,-1.052,0.50511277,sol_nn
238,-1.048,0.5071586,sol_nn
239,-1.044,0.509204,sol_nn
240,-1.04,0.5112488,sol_nn
241,-1.036,0.51329434,sol_nn
242,-1.032,0.5153389,sol_nn
243,-1.028,0.517384,sol_nn
244,-1.024,0.51942825,sol_nn
245,-1.02,0.5214732,sol_nn
246,-1.016,0.5235181,sol_nn
247,-1.012,0.52556264,sol_nn
248,-1.008,0.5276066,sol_nn
249,-1.004,0.52965146,sol_nn
250,-1.0,0.53169644,sol_nn
251,-0.996,0.53374046,sol_nn
252,-0.992,0.5357858,sol_nn
253,-0.988,0.53783035,sol_nn
254,-0.984,0.53987575,sol_nn
255,-0.98,0.54192054,sol_nn
256,-0.976,0.54396677,sol_nn
257,-0.972,0.54601175,sol_nn
258,-0.968,0.5480585,sol_nn
259,-0.964,0.5501048,sol_nn
260,-0.96,0.5521519,sol_nn
261,-0.956,0.5541988,sol_nn
262,-0.952,0.5562465,sol_nn
263,-0.948,0.5582943,sol_nn
264,-0.944,0.560343,sol_nn
265,-0.94,0.5623922,sol_nn
266,-0.936,0.5644414,sol_nn
267,-0.932,0.56649256,sol_nn
268,-0.928,0.5685427,sol_nn
269,-0.924,0.57059425,sol_nn
270,-0.92,0.57264745,sol_nn
271,-0.916,0.5746996,sol_nn
272,-0.912,0.57675356,sol_nn
273,-0.908,0.57880867,sol_nn
274,-0.904,0.5808642,sol_nn
275,-0.9,0.58292073,sol_nn
276,-0.896,0.58497816,sol_nn
277,-0.892,0.5870363,sol_nn
278,-0.888,0.5890961,sol_nn
279,-0.884,0.5911567,sol_nn
280,-0.88,0.59321827,sol_nn
281,-0.876,0.5952815,sol_nn
282,-0.872,0.59734535,sol_nn
283,-0.868,0.5994107,sol_nn
284,-0.864,0.60147816,sol_nn
285,-0.86,0.60354567,sol_nn
286,-0.856,0.6056154,sol_nn
287,-0.852,0.60768646,sol_nn
288,-0.848,0.60975844,sol_nn
289,-0.844,0.6118328,sol_nn
290,-0.84,0.6139083,sol_nn
291,-0.836,0.6159859,sol_nn
292,-0.832,0.61806434,sol_nn
293,-0.828,0.6201451,sol_nn
294,-0.824,0.6222279,sol_nn
295,-0.82,0.6243121,sol_nn
296,-0.816,0.6263981,sol_nn
297,-0.812,0.6284859,sol_nn
298,-0.808,0.63057643,sol_nn
299,-0.804,0.6326688,sol_nn
300,-0.8,0.63476217,sol_nn
301,-0.796,0.636859,sol_nn
302,-0.792,0.638958,sol_nn
303,-0.788,0.64105827,sol_nn
304,-0.784,0.6431616,sol_nn
305,-0.78,0.6452668,sol_nn
306,-0.776,0.64737475,sol_nn
307,-0.772,0.6494844,sol_nn
308,-0.768,0.65159714,sol_nn
309,-0.764,0.6537122,sol_nn
310,-0.76,0.6558307,sol_nn
311,-0.756,0.6579501,sol_nn
312,-0.752,0.66007364,sol_nn
313,-0.748,0.6621988,sol_nn
314,-0.744,0.66432697,sol_nn
315,-0.74,0.6664586,sol_nn
316,-0.736,0.6685921,sol_nn
317,-0.732,0.6707289,sol_nn
318,-0.728,0.67286867,sol_nn
319,-0.724,0.6750112,sol_nn
320,-0.72,0.6771572,sol_nn
321,-0.716,0.6793056,sol_nn
322,-0.712,0.6814579,sol_nn
323,-0.708,0.6836125,sol_nn
324,-0.704,0.68577015,sol_nn
325,-0.7,0.68793124,sol_nn
326,-0.696,0.6900959,sol_nn
327,-0.692,0.6922638,sol_nn
328,-0.688,0.69443494,sol_nn
329,-0.684,0.6966083,sol_nn
330,-0.68,0.6987858,sol_nn
331,-0.676,0.70096695,sol_nn
332,-0.672,0.70315003,sol_nn
333,-0.668,0.7053379,sol_nn
334,-0.664,0.7075294,sol_nn
335,-0.66,0.7097228,sol_nn
336,-0.656,0.71192026,sol_nn
337,-0.652,0.7141222,sol_nn
338,-0.648,0.71632725,sol_nn
339,-0.644,0.71853447,sol_nn
340,-0.64,0.720746,sol_nn
341,-0.636,0.722961,sol_nn
342,-0.632,0.7251799,sol_nn
343,-0.628,0.72740173,sol_nn
344,-0.624,0.7296267,sol_nn
345,-0.62,0.73185545,sol_nn
346,-0.616,0.73408765,sol_nn
347,-0.612,0.73632354,sol_nn
348,-0.608,0.7385627,sol_nn
349,-0.604,0.7408055,sol_nn
350,-0.6,0.7430512,sol_nn
351,-0.596,0.7453004,sol_nn
352,-0.592,0.7475521,sol_nn
353,-0.588,0.7498079,sol_nn
354,-0.584,0.752067,sol_nn
355,-0.58,0.75432956,sol_nn
356,-0.576,0.75659525,sol_nn
357,-0.572,0.7588633,sol_nn
358,-0.568,0.76113474,sol_nn
359,-0.564,0.7634099,sol_nn
360,-0.56,0.7656872,sol_nn
361,-0.556,0.7679675,sol_nn
362,-0.552,0.7702511,sol_nn
363,-0.548,0.7725366,sol_nn
364,-0.544,0.7748253,sol_nn
365,-0.54,0.77711606,sol_nn
366,-0.536,0.7794099,sol_nn
367,-0.532,0.78170663,sol_nn
368,-0.528,0.7840042,sol_nn
369,-0.524,0.7863052,sol_nn
370,-0.52,0.788608,sol_nn
371,-0.516,0.7909125,sol_nn
372,-0.512,0.79321915,sol_nn
373,-0.508,0.79552674,sol_nn
374,-0.504,0.797837,sol_nn
375,-0.5,0.8001486,sol_nn
376,-0.496,0.80246097,sol_nn
377,-0.492,0.80477524,sol_nn
378,-0.488,0.8070906,sol_nn
379,-0.484,0.8094062,sol_nn
380,-0.48,0.8117227,sol_nn
381,-0.476,0.81404,sol_nn
382,-0.472,0.8163581,sol_nn
383,-0.468,0.8186753,sol_nn
384,-0.464,0.82099384,sol_nn
385,-0.46,0.82331145,sol_nn
386,-0.456,0.8256284,sol_nn
387,-0.452,0.8279458,sol_nn
388,-0.448,0.83026206,sol_nn
389,-0.444,0.83257717,sol_nn
390,-0.44,0.83489114,sol_nn
391,-0.436,0.83720356,sol_nn
392,-0.432,0.83951426,sol_nn
393,-0.428,0.84182304,sol_nn
394,-0.424,0.8441297,sol_nn
395,-0.42,0.846434,sol_nn
396,-0.416,0.8487359,sol_nn
397,-0.412,0.8510343,sol_nn
398,-0.408,0.85333043,sol_nn
399,-0.404,0.8556217,sol_nn
400,-0.4,0.8579103,sol_nn
401,-0.396,0.8601942,sol_nn
402,-0.392,0.8624742,sol_nn
403,-0.388,0.8647486,sol_nn
404,-0.384,0.86701906,sol_nn
405,-0.38,0.86928415,sol_nn
406,-0.376,0.8715421,sol_nn
407,-0.372,0.87379503,sol_nn
408,-0.368,0.8760418,sol_nn
409,-0.364,0.8782816,sol_nn
410,-0.36,0.880514,sol_nn
411,-0.356,0.8827392,sol_nn
412,-0.352,0.8849565,sol_nn
413,-0.348,0.88716537,sol_nn
414,-0.344,0.88936603,sol_nn
415,-0.34,0.8915572,sol_nn
416,-0.336,0.8937396,sol_nn
417,-0.332,0.89591134,sol_nn
418,-0.328,0.89807415,sol_nn
419,-0.324,0.90022564,sol_nn
420,-0.32,0.90236604,sol_nn
421,-0.316,0.9044945,sol_nn
422,-0.312,0.9066116,sol_nn
423,-0.308,0.9087153,sol_nn
424,-0.304,0.91080683,sol_nn
425,-0.3,0.91288555,sol_nn
426,-0.296,0.9149497,sol_nn
427,-0.292,0.9170004,sol_nn
428,-0.288,0.9190359,sol_nn
429,-0.284,0.9210561,sol_nn
430,-0.28,0.9230615,sol_nn
431,-0.276,0.9250498,sol_nn
432,-0.272,0.9270218,sol_nn
433,-0.268,0.9289772,sol_nn
434,-0.264,0.93091464,sol_nn
435,-0.26,0.9328341,sol_nn
436,-0.256,0.9347349,sol_nn
437,-0.252,0.93661636,sol_nn
438,-0.248,0.9384787,sol_nn
439,-0.244,0.9403212,sol_nn
440,-0.24,0.9421431,sol_nn
441,-0.236,0.943944,sol_nn
442,-0.232,0.9457233,sol_nn
443,-0.228,0.9474802,sol_nn
444,-0.224,0.94921565,sol_nn
445,-0.22,0.9509272,sol_nn
446,-0.216,0.95261574,sol_nn
447,-0.212,0.95428014,sol_nn
448,-0.208,0.95592046,sol_nn
449,-0.204,0.9575354,sol_nn
450,-0.2,0.9591254,sol_nn
451,-0.196,0.9606899,sol_nn
452,-0.192,0.9622285,sol_nn
453,-0.188,0.9637399,sol_nn
454,-0.184,0.96522397,sol_nn
455,-0.18,0.9666805,sol_nn
456,-0.176,0.96810985,sol_nn
457,-0.172,0.96951044,sol_nn
458,-0.168,0.970883,sol_nn
459,-0.164,0.9722259,sol_nn
460,-0.16,0.9735402,sol_nn
461,-0.156,0.97482395,sol_nn
462,-0.152,0.9760778,sol_nn
463,-0.148,0.97730136,sol_nn
464,-0.144,0.9784946,sol_nn
465,-0.14,0.9796554,sol_nn
466,-0.136,0.9807862,sol_nn
467,-0.132,0.9818851,sol_nn
468,-0.128,0.9829519,sol_nn
469,-0.124,0.98398685,sol_nn
470,-0.12,0.98498964,sol_nn
471,-0.116,0.9859607,sol_nn
472,-0.112,0.98689795,sol_nn
473,-0.108,0.9878026,sol_nn
474,-0.104,0.98867404,sol_nn
475,-0.1,0.9895133,sol_nn
476,-0.096,0.9903187,sol_nn
477,-0.092,0.9910908,sol_nn
478,-0.088,0.99182975,sol_nn
479,-0.084,0.99253416,sol_nn
480,-0.08,0.9932065,sol_nn
481,-0.076,0.99384356,sol_nn
482,-0.072,0.99444807,sol_nn
483,-0.068,0.99501884,sol_nn
484,-0.064,0.9955554,sol_nn
485,-0.06,0.99605834,sol_nn
486,-0.056,0.9965272,sol_nn
487,-0.052,0.9969635,sol_nn
488,-0.048,0.9973651,sol_nn
489,-0.044,0.9977337,sol_nn
490,-0.04,0.99806905,sol_nn
491,-0.036,0.99837023,sol_nn
492,-0.032,0.9986391,sol_nn
493,-0.028,0.99887407,sol_nn
494,-0.024,0.99907565,sol_nn
495,-0.02,0.9992444,sol_nn
496,-0.016,0.99937975,sol_nn
497,-0.012,0.9994823,sol_nn
498,-0.008,0.99955225,sol_nn
499,-0.004,0.9995894,sol_nn
500,0.0,0.99959326,sol_nn
501,0.004,0.9995656,sol_nn
502,0.008,0.99950546,sol_nn
503,0.012,0.99941194,sol_nn
504,0.016,0.99928755,sol_nn
505,0.02,0.99913025,sol_nn
506,0.024,0.998941,sol_nn
507,0.028,0.9987201,sol_nn
508,0.032,0.9984671,sol_nn
509,0.036,0.99818224,sol_nn
510,0.04,0.99786574,sol_nn
511,0.044,0.9975179,sol_nn
512,0.048,0.9971386,sol_nn
513,0.052,0.99672735,sol_nn
514,0.056,0.99628466,sol_nn
515,0.06,0.9958114,sol_nn
516,0.064,0.9953057,sol_nn
517,0.068,0.99476963,sol_nn
518,0.072,0.99420166,sol_nn
519,0.076,0.99360335,sol_nn
520,0.08,0.9929739,sol_nn
521,0.084,0.9923126,sol_nn
522,0.088,0.99162096,sol_nn
523,0.092,0.99089813,sol_nn
524,0.096,0.990144,sol_nn
525,0.1,0.9893594,sol_nn
526,0.104,0.9885426,sol_nn
527,0.108,0.98769623,sol_nn
528,0.112,0.9868187,sol_nn
529,0.116,0.9859101,sol_nn
530,0.12,0.98497146,sol_nn
531,0.124,0.9840013,sol_nn
532,0.128,0.9830008,sol_nn
533,0.132,0.98197013,sol_nn
534,0.136,0.98090863,sol_nn
535,0.14,0.9798165,sol_nn
536,0.144,0.9786942,sol_nn
537,0.148,0.97754127,sol_nn
538,0.152,0.9763592,sol_nn
539,0.156,0.97514594,sol_nn
540,0.16,0.9739036,sol_nn
541,0.164,0.9726315,sol_nn
542,0.168,0.97132945,sol_nn
543,0.172,0.96999836,sol_nn
544,0.176,0.96863806,sol_nn
545,0.18,0.9672492,sol_nn
546,0.184,0.96583164,sol_nn
547,0.188,0.9643843,sol_nn
548,0.192,0.96290916,sol_nn
549,0.196,0.961407,sol_nn
550,0.2,0.9598766,sol_nn
551,0.204,0.9583185,sol_nn
552,0.208,0.95673436,sol_nn
553,0.212,0.9551221,sol_nn
554,0.216,0.9534843,sol_nn
555,0.22,0.9518208,sol_nn
556,0.224,0.9501315,sol_nn
557,0.228,0.94841725,sol_nn
558,0.232,0.94667804,sol_nn
559,0.236,0.9449148,sol_nn
560,0.24,0.9431271,sol_nn
561,0.244,0.941317,sol_nn
562,0.248,0.93948376,sol_nn
563,0.252,0.93762773,sol_nn
564,0.256,0.93575,sol_nn
565,0.26,0.93385136,sol_nn
566,0.264,0.9319313,sol_nn
567,0.268,0.92999244,sol_nn
568,0.272,0.9280319,sol_nn
569,0.276,0.926053,sol_nn
570,0.28,0.9240563,sol_nn
571,0.284,0.92204064,sol_nn
572,0.288,0.92000806,sol_nn
573,0.292,0.917958,sol_nn
574,0.296,0.9158925,sol_nn
575,0.3,0.9138105,sol_nn
576,0.304,0.9117147,sol_nn
577,0.308,0.90960306,sol_nn
578,0.312,0.90747863,sol_nn
579,0.316,0.90534,sol_nn
580,0.32,0.90318924,sol_nn
581,0.324,0.901026,sol_nn
582,0.328,0.8988513,sol_nn
583,0.332,0.89666563,sol_nn
584,0.336,0.8944692,sol_nn
585,0.34,0.8922635,sol_nn
586,0.344,0.8900481,sol_nn
587,0.348,0.8878243,sol_nn
588,0.352,0.8855919,sol_nn
589,0.356,0.88335174,sol_nn
590,0.36,0.88110536,sol_nn
591,0.364,0.87885135,sol_nn
592,0.368,0.87659186,sol_nn
593,0.372,0.87432593,sol_nn
594,0.376,0.8720557,sol_nn
595,0.38,0.86978066,sol_nn
596,0.384,0.86750096,sol_nn
597,0.388,0.8652183,sol_nn
598,0.392,0.8629309,sol_nn
599,0.396,0.8606409,sol_nn
600,0.4,0.85834885,sol_nn
601,0.404,0.8560539,sol_nn
602,0.408,0.8537581,sol_nn
603,0.412,0.8514609,sol_nn
604,0.416,0.849162,sol_nn
605,0.42,0.8468631,sol_nn
606,0.424,0.8445628,sol_nn
607,0.428,0.842263,sol_nn
608,0.432,0.83996344,sol_nn
609,0.436,0.8376643,sol_nn
610,0.44,0.83536583,sol_nn
611,0.444,0.8330683,sol_nn
612,0.448,0.8307725,sol_nn
613,0.452,0.8284776,sol_nn
614,0.456,0.8261848,sol_nn
615,0.46,0.8238936,sol_nn
616,0.464,0.82160527,sol_nn
617,0.468,0.81931794,sol_nn
618,0.472,0.81703424,sol_nn
619,0.476,0.8147527,sol_nn
620,0.48,0.81247437,sol_nn
621,0.484,0.8101984,sol_nn
622,0.488,0.80792594,sol_nn
623,0.492,0.8056555,sol_nn
624,0.496,0.80338955,sol_nn
625,0.5,0.8011261,sol_nn
626,0.504,0.79886687,sol_nn
627,0.508,0.79661113,sol_nn
628,0.512,0.79435873,sol_nn
629,0.516,0.79210985,sol_nn
630,0.52,0.7898649,sol_nn
631,0.524,0.7876232,sol_nn
632,0.528,0.78538644,sol_nn
633,0.532,0.78315234,sol_nn
634,0.536,0.7809229,sol_nn
635,0.54,0.77869725,sol_nn
636,0.544,0.7764751,sol_nn
637,0.548,0.7742578,sol_nn
638,0.552,0.7720432,sol_nn
639,0.556,0.7698337,sol_nn
640,0.56,0.76762724,sol_nn
641,0.564,0.7654249,sol_nn
642,0.568,0.7632273,sol_nn
643,0.572,0.7610322,sol_nn
644,0.576,0.7588419,sol_nn
645,0.58,0.756655,sol_nn
646,0.584,0.7544731,sol_nn
647,0.588,0.7522936,sol_nn
648,0.592,0.75011843,sol_nn
649,0.596,0.74794626,sol_nn
650,0.6,0.7457793,sol_nn
651,0.604,0.7436149,sol_nn
652,0.608,0.7414533,sol_nn
653,0.612,0.73929644,sol_nn
654,0.616,0.73714346,sol_nn
655,0.62,0.7349926,sol_nn
656,0.624,0.73284626,sol_nn
657,0.628,0.730703,sol_nn
658,0.632,0.7285626,sol_nn
659,0.636,0.72642577,sol_nn
660,0.64,0.7242925,sol_nn
661,0.644,0.72216207,sol_nn
662,0.648,0.72003466,sol_nn
663,0.652,0.71791065,sol_nn
664,0.656,0.7157886,sol_nn
665,0.66,0.7136705,sol_nn
666,0.664,0.7115545,sol_nn
667,0.668,0.70944166,sol_nn
668,0.672,0.70733213,sol_nn
669,0.676,0.7052247,sol_nn
670,0.68,0.70311946,sol_nn
671,0.684,0.7010176,sol_nn
672,0.688,0.69891787,sol_nn
673,0.692,0.6968211,sol_nn
674,0.696,0.694726,sol_nn
675,0.7,0.69263357,sol_nn
676,0.704,0.6905435,sol_nn
677,0.708,0.68845576,sol_nn
678,0.712,0.6863701,sol_nn
679,0.716,0.6842866,sol_nn
680,0.72,0.682205,sol_nn
681,0.724,0.6801256,sol_nn
682,0.728,0.6780482,sol_nn
683,0.732,0.675973,sol_nn
684,0.736,0.6738992,sol_nn
685,0.74,0.67182684,sol_nn
686,0.744,0.6697563,sol_nn
687,0.748,0.66768795,sol_nn
688,0.752,0.66562104,sol_nn
689,0.756,0.663556,sol_nn
690,0.76,0.6614921,sol_nn
691,0.764,0.6594301,sol_nn
692,0.768,0.6573694,sol_nn
693,0.772,0.6553097,sol_nn
694,0.776,0.65325177,sol_nn
695,0.78,0.65119505,sol_nn
696,0.784,0.6491396,sol_nn
697,0.788,0.6470857,sol_nn
698,0.792,0.64503205,sol_nn
699,0.796,0.6429802,sol_nn
700,0.8,0.6409291,sol_nn
701,0.804,0.6388793,sol_nn
702,0.808,0.63683033,sol_nn
703,0.812,0.6347823,sol_nn
704,0.816,0.63273454,sol_nn
705,0.82,0.63068867,sol_nn
706,0.824,0.62864274,sol_nn
707,0.828,0.6265977,sol_nn
708,0.832,0.62455297,sol_nn
709,0.836,0.6225095,sol_nn
710,0.84,0.62046695,sol_nn
711,0.844,0.6184243,sol_nn
712,0.848,0.6163826,sol_nn
713,0.852,0.61434114,sol_nn
714,0.856,0.6122995,sol_nn
715,0.86,0.61025876,sol_nn
716,0.864,0.60821843,sol_nn
717,0.868,0.6061783,sol_nn
718,0.872,0.6041384,sol_nn
719,0.876,0.60209876,sol_nn
720,0.88,0.6000594,sol_nn
721,0.884,0.59801984,sol_nn
722,0.888,0.59598017,sol_nn
723,0.892,0.59394133,sol_nn
724,0.896,0.59190184,sol_nn
725,0.9,0.58986247,sol_nn
726,0.904,0.5878224,sol_nn
727,0.908,0.5857825,sol_nn
728,0.912,0.5837425,sol_nn
729,0.916,0.58170295,sol_nn
730,0.92,0.57966185,sol_nn
731,0.924,0.57762146,sol_nn
732,0.928,0.57558024,sol_nn
733,0.932,0.5735381,sol_nn
734,0.936,0.5714963,sol_nn
735,0.94,0.5694542,sol_nn
736,0.944,0.5674107,sol_nn
737,0.948,0.56536686,sol_nn
738,0.952,0.5633226,sol_nn
739,0.956,0.56127805,sol_nn
740,0.96,0.5592323,sol_nn
741,0.964,0.5571856,sol_nn
742,0.968,0.5551385,sol_nn
743,0.972,0.5530906,sol_nn
744,0.976,0.55104125,sol_nn
745,0.98,0.5489919,sol_nn
746,0.984,0.5469404,sol_nn
747,0.988,0.5448888,sol_nn
748,0.992,0.54283607,sol_nn
749,0.996,0.5407816,sol_nn
750,1.0,0.53872687,sol_nn
751,1.004,0.53667027,sol_nn
752,1.008,0.53461295,sol_nn
753,1.012,0.53255457,sol_nn
754,1.016,0.53049433,sol_nn
755,1.02,0.52843314,sol_nn
756,1.024,0.5263704,sol_nn
757,1.028,0.52430594,sol_nn
758,1.032,0.5222407,sol_nn
759,1.036,0.5201738,sol_nn
760,1.04,0.51810515,sol_nn
761,1.044,0.5160353,sol_nn
762,1.048,0.51396304,sol_nn
763,1.052,0.51189005,sol_nn
764,1.056,0.50981504,sol_nn
765,1.06,0.50773895,sol_nn
766,1.064,0.5056606,sol_nn
767,1.068,0.50358033,sol_nn
768,1.072,0.50149804,sol_nn
769,1.076,0.49941468,sol_nn
770,1.08,0.49732888,sol_nn
771,1.084,0.49524117,sol_nn
772,1.088,0.49315205,sol_nn
773,1.092,0.49106017,sol_nn
774,1.096,0.4889667,sol_nn
775,1.1,0.4868718,sol_nn
776,1.104,0.48477384,sol_nn
777,1.108,0.48267412,sol_nn
778,1.112,0.48057246,sol_nn
779,1.116,0.47846854,sol_nn
780,1.12,0.47636276,sol_nn
781,1.124,0.47425503,sol_nn
782,1.128,0.4721441,sol_nn
783,1.132,0.4700318,sol_nn
784,1.136,0.46791685,sol_nn
785,1.14,0.46579996,sol_nn
786,1.144,0.46368033,sol_nn
787,1.148,0.46155807,sol_nn
788,1.152,0.45943424,sol_nn
789,1.156,0.4573077,sol_nn
790,1.16,0.4551788,sol_nn
791,1.164,0.45304698,sol_nn
792,1.168,0.45091346,sol_nn
793,1.172,0.44877672,sol_nn
794,1.176,0.4466382,sol_nn
795,1.18,0.44449735,sol_nn
796,1.184,0.4423535,sol_nn
797,1.188,0.44020718,sol_nn
798,1.192,0.43805835,sol_nn
799,1.196,0.43590719,sol_nn
800,1.2,0.43375382,sol_nn
801,1.204,0.43159726,sol_nn
802,1.208,0.4294382,sol_nn
803,1.212,0.42727706,sol_nn
804,1.216,0.42511308,sol_nn
805,1.22,0.42294654,sol_nn
806,1.224,0.42077714,sol_nn
807,1.228,0.41860533,sol_nn
808,1.232,0.41643113,sol_nn
809,1.236,0.4142542,sol_nn
810,1.24,0.41207442,sol_nn
811,1.244,0.40989274,sol_nn
812,1.248,0.40770787,sol_nn
813,1.252,0.4055207,sol_nn
814,1.256,0.40333086,sol_nn
815,1.26,0.40113834,sol_nn
816,1.264,0.3989434,sol_nn
817,1.268,0.39674583,sol_nn
818,1.272,0.39454582,sol_nn
819,1.276,0.39234293,sol_nn
820,1.28,0.3901378,sol_nn
821,1.284,0.38792977,sol_nn
822,1.288,0.3857199,sol_nn
823,1.292,0.38350716,sol_nn
824,1.296,0.38129166,sol_nn
825,1.3,0.37907407,sol_nn
826,1.304,0.37685376,sol_nn
827,1.308,0.37463075,sol_nn
828,1.312,0.372406,sol_nn
829,1.316,0.3701784,sol_nn
830,1.32,0.367948,sol_nn
831,1.324,0.36571652,sol_nn
832,1.328,0.36348173,sol_nn
833,1.332,0.3612447,sol_nn
834,1.336,0.3590056,sol_nn
835,1.34,0.35676378,sol_nn
836,1.344,0.35452008,sol_nn
837,1.348,0.35227448,sol_nn
838,1.352,0.35002625,sol_nn
839,1.356,0.34777558,sol_nn
840,1.36,0.34552336,sol_nn
841,1.364,0.34326917,sol_nn
842,1.368,0.34101224,sol_nn
843,1.372,0.3387537,sol_nn
844,1.376,0.33649307,sol_nn
845,1.38,0.33423036,sol_nn
846,1.384,0.33196604,sol_nn
847,1.388,0.32969955,sol_nn
848,1.392,0.32743147,sol_nn
849,1.396,0.32516095,sol_nn
850,1.4,0.3228891,sol_nn
851,1.404,0.3206154,sol_nn
852,1.408,0.3183404,sol_nn
853,1.412,0.3160635,sol_nn
854,1.416,0.31378472,sol_nn
855,1.42,0.31150448,sol_nn
856,1.424,0.3092233,sol_nn
857,1.428,0.30693963,sol_nn
858,1.432,0.30465528,sol_nn
859,1.436,0.30236948,sol_nn
860,1.44,0.3000821,sol_nn
861,1.444,0.29779375,sol_nn
862,1.448,0.2955044,sol_nn
863,1.452,0.29321355,sol_nn
864,1.456,0.2909214,sol_nn
865,1.46,0.28862828,sol_nn
866,1.464,0.2863344,sol_nn
867,1.468,0.2840394,sol_nn
868,1.472,0.2817433,sol_nn
869,1.476,0.27944654,sol_nn
870,1.48,0.27714914,sol_nn
871,1.484,0.27485114,sol_nn
872,1.488,0.27255213,sol_nn
873,1.492,0.27025253,sol_nn
874,1.496,0.26795262,sol_nn
875,1.5,0.26565212,sol_nn
876,1.504,0.26335105,sol_nn
877,1.508,0.26104975,sol_nn
878,1.512,0.25874823,sol_nn
879,1.516,0.25644636,sol_nn
880,1.52,0.25414425,sol_nn
881,1.524,0.25184235,sol_nn
882,1.528,0.24954015,sol_nn
883,1.532,0.24723798,sol_nn
884,1.536,0.24493599,sol_nn
885,1.54,0.24263425,sol_nn
886,1.544,0.24033242,sol_nn
887,1.548,0.23803121,sol_nn
888,1.552,0.2357305,sol_nn
889,1.556,0.23343027,sol_nn
890,1.56,0.2311302,sol_nn
891,1.564,0.22883107,sol_nn
892,1.568,0.22653233,sol_nn
893,1.572,0.22423418,sol_nn
894,1.576,0.2219376,sol_nn
895,1.58,0.2196412,sol_nn
896,1.584,0.21734624,sol_nn
897,1.588,0.21505195,sol_nn
898,1.592,0.21275878,sol_nn
899,1.596,0.21046709,sol_nn
900,1.6,0.20817627,sol_nn
901,1.604,0.20588687,sol_nn
902,1.608,0.20359917,sol_nn
903,1.612,0.20131266,sol_nn
904,1.616,0.19902778,sol_nn
905,1.62,0.1967451,sol_nn
906,1.624,0.19446358,sol_nn
907,1.628,0.19218376,sol_nn
908,1.632,0.18990618,sol_nn
909,1.636,0.18763071,sol_nn
910,1.64,0.18535677,sol_nn
911,1.644,0.18308555,sol_nn
912,1.648,0.18081637,sol_nn
913,1.652,0.17854935,sol_nn
914,1.656,0.17628458,sol_nn
915,1.66,0.17402285,sol_nn
916,1.664,0.17176285,sol_nn
917,1.668,0.16950648,sol_nn
918,1.672,0.16725217,sol_nn
919,1.676,0.1650007,sol_nn
920,1.68,0.16275224,sol_nn
921,1.684,0.16050667,sol_nn
922,1.688,0.15826426,sol_nn
923,1.692,0.15602498,sol_nn
924,1.696,0.15378898,sol_nn
925,1.7,0.15155628,sol_nn
926,1.704,0.1493268,sol_nn
927,1.708,0.1471009,sol_nn
928,1.712,0.14487869,sol_nn
929,1.716,0.14266011,sol_nn
930,1.72,0.1404453,sol_nn
931,1.724,0.13823411,sol_nn
932,1.728,0.13602695,sol_nn
933,1.732,0.13382393,sol_nn
934,1.736,0.13162512,sol_nn
935,1.74,0.12943012,sol_nn
936,1.744,0.12723982,sol_nn
937,1.748,0.12505367,sol_nn
938,1.752,0.12287174,sol_nn
939,1.756,0.12069463,sol_nn
940,1.76,0.11852206,sol_nn
941,1.764,0.11635416,sol_nn
942,1.768,0.11419124,sol_nn
943,1.772,0.11203325,sol_nn
944,1.776,0.109880045,sol_nn
945,1.78,0.10773203,sol_nn
946,1.784,0.10558924,sol_nn
947,1.788,0.10345149,sol_nn
948,1.792,0.101319164,sol_nn
949,1.796,0.099192105,sol_nn
950,1.8,0.097070865,sol_nn
951,1.804,0.09495531,sol_nn
952,1.808,0.092845306,sol_nn
953,1.812,0.09074094,sol_nn
954,1.816,0.08864273,sol_nn
955,1.82,0.08655037,sol_nn
956,1.824,0.08446413,sol_nn
957,1.828,0.08238398,sol_nn
958,1.832,0.08030987,sol_nn
959,1.836,0.0782426,sol_nn
960,1.84,0.07618116,sol_nn
961,1.844,0.074126676,sol_nn
962,1.848,0.07207859,sol_nn
963,1.852,0.07003704,sol_nn
964,1.856,0.06800261,sol_nn
965,1.86,0.06597495,sol_nn
966,1.864,0.063954264,sol_nn
967,1.868,0.061940614,sol_nn
968,1.872,0.059933845,sol_nn
969,1.876,0.057934605,sol_nn
970,1.88,0.055942565,sol_nn
971,1.884,0.053958,sol_nn
972,1.888,0.051980942,sol_nn
973,1.892,0.050011367,sol_nn
974,1.896,0.048049606,sol_nn
975,1.9,0.046095457,sol_nn
976,1.904,0.04414939,sol_nn
977,1.908,0.04221107,sol_nn
978,1.912,0.040280763,sol_nn
979,1.916,0.038358547,sol_nn
980,1.92,0.036444556,sol_nn
981,1.924,0.034539104,sol_nn
982,1.928,0.032641836,sol_nn
983,1.932,0.030753218,sol_nn
984,1.936,0.028872712,sol_nn
985,1.94,0.027001308,sol_nn
986,1.944,0.025138505,sol_nn
987,1.948,0.023284614,sol_nn
988,1.952,0.021439627,sol_nn
989,1.956,0.019603357,sol_nn
990,1.96,0.017776448,sol_nn
991,1.964,0.015958656,sol_nn
992,1.968,0.014150159,sol_nn
993,1.972,0.012351161,sol_nn
994,1.976,0.010561312,sol_nn
995,1.98,0.00878112,sol_nn
996,1.984,0.0070105074,sol_nn
997,1.988,0.005249615,sol_nn
998,1.992,0.003498545,sol_nn
999,1.996,0.0017572106,sol_nn
1000,2.0,2.6095076e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_15000/test_nn.csv <==
,X_x,value,name
0,-2.0,2.6042922e-05,test_nn
1,-1.996,0.0021450608,test_nn
2,-1.992,0.004264656,test_nn
3,-1.988,0.006384806,test_nn
4,-1.984,0.00850569,test_nn
5,-1.98,0.010627344,test_nn
6,-1.976,0.012749637,test_nn
7,-1.972,0.014872415,test_nn
8,-1.968,0.016995784,test_nn
9,-1.964,0.01911976,test_nn
10,-1.96,0.02124421,test_nn
11,-1.956,0.023369221,test_nn
12,-1.952,0.025494847,test_nn
13,-1.948,0.027621012,test_nn
14,-1.944,0.029747754,test_nn
15,-1.94,0.031874824,test_nn
16,-1.936,0.034002453,test_nn
17,-1.932,0.03613076,test_nn
18,-1.928,0.038259327,test_nn
19,-1.924,0.040388297,test_nn
20,-1.92,0.042517718,test_nn
21,-1.916,0.044647645,test_nn
22,-1.912,0.046778034,test_nn
23,-1.908,0.048908714,test_nn
24,-1.904,0.05103969,test_nn
25,-1.9,0.053171165,test_nn
26,-1.896,0.055302747,test_nn
27,-1.892,0.057435,test_nn
28,-1.888,0.059567608,test_nn
29,-1.884,0.061700605,test_nn
30,-1.88,0.063833654,test_nn
31,-1.876,0.06596713,test_nn
32,-1.872,0.06810081,test_nn
33,-1.868,0.07023487,test_nn
34,-1.864,0.07236907,test_nn
35,-1.86,0.07450358,test_nn
36,-1.856,0.076638296,test_nn
37,-1.852,0.078773305,test_nn
38,-1.848,0.0809086,test_nn
39,-1.844,0.083043836,test_nn
40,-1.84,0.0851793,test_nn
41,-1.836,0.08731532,test_nn
42,-1.832,0.08945097,test_nn
43,-1.828,0.091587305,test_nn
44,-1.824,0.09372334,test_nn
45,-1.82,0.09585939,test_nn
46,-1.816,0.097995944,test_nn
47,-1.812,0.10013229,test_nn
48,-1.808,0.10226903,test_nn
49,-1.804,0.10440572,test_nn
50,-1.8,0.10654266,test_nn
51,-1.796,0.108679414,test_nn
52,-1.792,0.11081605,test_nn
53,-1.788,0.11295293,test_nn
54,-1.784,0.11508977,test_nn
55,-1.78,0.11722657,test_nn
56,-1.776,0.119363606,test_nn
57,-1.772,0.121500455,test_nn
58,-1.768,0.123637155,test_nn
59,-1.764,0.12577398,test_nn
60,-1.76,0.1279105,test_nn
61,-1.756,0.13004728,test_nn
62,-1.752,0.13218373,test_nn
63,-1.748,0.1343203,test_nn
64,-1.744,0.13645667,test_nn
65,-1.74,0.13859281,test_nn
66,-1.736,0.14072914,test_nn
67,-1.732,0.14286476,test_nn
68,-1.728,0.14500082,test_nn
69,-1.724,0.1471364,test_nn
70,-1.72,0.14927194,test_nn
71,-1.716,0.15140712,test_nn
72,-1.712,0.1535421,test_nn
73,-1.708,0.15567714,test_nn
74,-1.704,0.15781169,test_nn
75,-1.7,0.159946,test_nn
76,-1.696,0.16207984,test_nn
77,-1.692,0.16421387,test_nn
78,-1.688,0.16634765,test_nn
79,-1.684,0.16848108,test_nn
80,-1.68,0.17061391,test_nn
81,-1.676,0.17274648,test_nn
82,-1.672,0.17487887,test_nn
83,-1.668,0.1770111,test_nn
84,-1.664,0.17914265,test_nn
85,-1.66,0.1812742,test_nn
86,-1.656,0.18340519,test_nn
87,-1.652,0.1855357,test_nn
88,-1.648,0.18766586,test_nn
89,-1.644,0.18979579,test_nn
90,-1.64,0.19192506,test_nn
91,-1.636,0.19405413,test_nn
92,-1.632,0.19618276,test_nn
93,-1.628,0.19831078,test_nn
94,-1.624,0.20043853,test_nn
95,-1.62,0.20256567,test_nn
96,-1.616,0.20469242,test_nn
97,-1.612,0.20681879,test_nn
98,-1.608,0.20894408,test_nn
99,-1.604,0.21106958,test_nn
100,-1.6,0.21319443,test_nn
101,-1.596,0.21531868,test_nn
102,-1.592,0.21744227,test_nn
103,-1.588,0.21956535,test_nn
104,-1.584,0.221688,test_nn
105,-1.58,0.22380987,test_nn
106,-1.576,0.22593124,test_nn
107,-1.572,0.22805172,test_nn
108,-1.568,0.23017234,test_nn
109,-1.564,0.23229182,test_nn
110,-1.56,0.23441082,test_nn
111,-1.556,0.23652908,test_nn
112,-1.552,0.23864661,test_nn
113,-1.548,0.2407639,test_nn
114,-1.544,0.2428801,test_nn
115,-1.54,0.24499592,test_nn
116,-1.536,0.24711101,test_nn
117,-1.532,0.24922544,test_nn
118,-1.528,0.25133905,test_nn
119,-1.524,0.25345168,test_nn
120,-1.52,0.25556403,test_nn
121,-1.516,0.25767544,test_nn
122,-1.512,0.25978643,test_nn
123,-1.508,0.2618966,test_nn
124,-1.504,0.26400548,test_nn
125,-1.5,0.26611412,test_nn
126,-1.496,0.26822203,test_nn
127,-1.492,0.27032867,test_nn
128,-1.488,0.272435,test_nn
129,-1.484,0.27454048,test_nn
130,-1.48,0.27664512,test_nn
131,-1.476,0.27874863,test_nn
132,-1.472,0.28085205,test_nn
133,-1.468,0.2829538,test_nn
134,-1.464,0.28505522,test_nn
135,-1.46,0.2871554,test_nn
136,-1.456,0.28925517,test_nn
137,-1.452,0.29135376,test_nn
138,-1.448,0.2934516,test_nn
139,-1.444,0.29554865,test_nn
140,-1.44,0.2976448,test_nn
141,-1.436,0.2997401,test_nn
142,-1.432,0.30183434,test_nn
143,-1.428,0.30392808,test_nn
144,-1.424,0.30602068,test_nn
145,-1.42,0.30811235,test_nn
146,-1.416,0.31020314,test_nn
147,-1.412,0.31229287,test_nn
148,-1.408,0.31438196,test_nn
149,-1.404,0.3164698,test_nn
150,-1.4,0.31855726,test_nn
151,-1.396,0.3206433,test_nn
152,-1.392,0.32272863,test_nn
153,-1.388,0.3248127,test_nn
154,-1.384,0.32689607,test_nn
155,-1.38,0.32897827,test_nn
156,-1.376,0.3310599,test_nn
157,-1.372,0.33314013,test_nn
158,-1.368,0.3352197,test_nn
159,-1.364,0.3372981,test_nn
160,-1.36,0.3393759,test_nn
161,-1.356,0.34145254,test_nn
162,-1.352,0.34352827,test_nn
163,-1.348,0.34560275,test_nn
164,-1.344,0.3476768,test_nn
165,-1.34,0.34974927,test_nn
166,-1.336,0.35182112,test_nn
167,-1.332,0.3538919,test_nn
168,-1.328,0.3559615,test_nn
169,-1.324,0.3580305,test_nn
170,-1.32,0.36009845,test_nn
171,-1.316,0.36216497,test_nn
172,-1.312,0.364231,test_nn
173,-1.308,0.36629602,test_nn
174,-1.304,0.3683595,test_nn
175,-1.3,0.3704231,test_nn
176,-1.296,0.37248513,test_nn
177,-1.292,0.37454587,test_nn
178,-1.288,0.37660605,test_nn
179,-1.284,0.3786651,test_nn
180,-1.28,0.38072324,test_nn
181,-1.276,0.3827805,test_nn
182,-1.272,0.38483655,test_nn
183,-1.268,0.38689244,test_nn
184,-1.264,0.38894594,test_nn
185,-1.26,0.3910002,test_nn
186,-1.256,0.39305252,test_nn
187,-1.252,0.39510435,test_nn
188,-1.248,0.39715505,test_nn
189,-1.244,0.39920443,test_nn
190,-1.24,0.4012534,test_nn
191,-1.236,0.4033016,test_nn
192,-1.232,0.40534845,test_nn
193,-1.228,0.4073946,test_nn
194,-1.224,0.4094402,test_nn
195,-1.22,0.41148436,test_nn
196,-1.216,0.4135281,test_nn
197,-1.212,0.4155705,test_nn
198,-1.208,0.41761318,test_nn
199,-1.204,0.41965434,test_nn
200,-1.2,0.42169443,test_nn
201,-1.196,0.42373365,test_nn
202,-1.192,0.4257726,test_nn
203,-1.188,0.4278106,test_nn
204,-1.184,0.42984784,test_nn
205,-1.18,0.43188432,test_nn
206,-1.176,0.4339202,test_nn
207,-1.172,0.435955,test_nn
208,-1.168,0.4379893,test_nn
209,-1.164,0.44002312,test_nn
210,-1.16,0.44205573,test_nn
211,-1.156,0.44408822,test_nn
212,-1.152,0.4461201,test_nn
213,-1.148,0.44815096,test_nn
214,-1.144,0.45018154,test_nn
215,-1.14,0.45221123,test_nn
216,-1.136,0.45424086,test_nn
217,-1.132,0.45626992,test_nn
218,-1.128,0.45829803,test_nn
219,-1.124,0.46032572,test_nn
220,-1.12,0.46235353,test_nn
221,-1.116,0.4643801,test_nn
222,-1.112,0.46640635,test_nn
223,-1.108,0.4684328,test_nn
224,-1.104,0.47045845,test_nn
225,-1.1,0.472484,test_nn
226,-1.096,0.47450876,test_nn
227,-1.092,0.4765337,test_nn
228,-1.088,0.478558,test_nn
229,-1.084,0.4805824,test_nn
230,-1.08,0.48260626,test_nn
231,-1.076,0.48463,test_nn
232,-1.072,0.48665404,test_nn
233,-1.068,0.48867762,test_nn
234,-1.064,0.49070063,test_nn
235,-1.06,0.49272376,test_nn
236,-1.056,0.49474758,test_nn
237,-1.052,0.496771,test_nn
238,-1.048,0.49879426,test_nn
239,-1.044,0.5008178,test_nn
240,-1.04,0.5028415,test_nn
241,-1.036,0.50486517,test_nn
242,-1.032,0.5068888,test_nn
243,-1.028,0.50891304,test_nn
244,-1.024,0.5109373,test_nn
245,-1.02,0.51296204,test_nn
246,-1.016,0.51498663,test_nn
247,-1.012,0.51701206,test_nn
248,-1.008,0.5190376,test_nn
249,-1.004,0.52106404,test_nn
250,-1.0,0.52309036,test_nn
251,-0.996,0.52511764,test_nn
252,-0.992,0.5271456,test_nn
253,-0.988,0.52917355,test_nn
254,-0.984,0.53120244,test_nn
255,-0.98,0.5332322,test_nn
256,-0.976,0.5352624,test_nn
257,-0.972,0.5372934,test_nn
258,-0.968,0.53932595,test_nn
259,-0.964,0.54135865,test_nn
260,-0.96,0.5433922,test_nn
261,-0.956,0.54542726,test_nn
262,-0.952,0.54746306,test_nn
263,-0.948,0.5495001,test_nn
264,-0.944,0.55153817,test_nn
265,-0.94,0.5535772,test_nn
266,-0.936,0.5556172,test_nn
267,-0.932,0.5576592,test_nn
268,-0.928,0.55970216,test_nn
269,-0.924,0.5617459,test_nn
270,-0.92,0.56379217,test_nn
271,-0.916,0.56583935,test_nn
272,-0.912,0.5678881,test_nn
273,-0.908,0.5699389,test_nn
274,-0.904,0.5719903,test_nn
275,-0.9,0.5740441,test_nn
276,-0.896,0.57609975,test_nn
277,-0.892,0.57815677,test_nn
278,-0.888,0.58021593,test_nn
279,-0.884,0.582277,test_nn
280,-0.88,0.58433944,test_nn
281,-0.876,0.5864054,test_nn
282,-0.872,0.5884718,test_nn
283,-0.868,0.59054136,test_nn
284,-0.864,0.59261274,test_nn
285,-0.86,0.594686,test_nn
286,-0.856,0.596762,test_nn
287,-0.852,0.59884024,test_nn
288,-0.848,0.600921,test_nn
289,-0.844,0.6030044,test_nn
290,-0.84,0.60509014,test_nn
291,-0.836,0.6071787,test_nn
292,-0.832,0.60926896,test_nn
293,-0.828,0.6113634,test_nn
294,-0.824,0.6134594,test_nn
295,-0.82,0.6155587,test_nn
296,-0.816,0.61766064,test_nn
297,-0.812,0.6197657,test_nn
298,-0.808,0.62187374,test_nn
299,-0.804,0.6239849,test_nn
300,-0.8,0.62609935,test_nn
301,-0.796,0.6282166,test_nn
302,-0.792,0.63033736,test_nn
303,-0.788,0.63246113,test_nn
304,-0.784,0.634588,test_nn
305,-0.78,0.63671863,test_nn
306,-0.776,0.63885236,test_nn
307,-0.772,0.6409898,test_nn
308,-0.768,0.6431301,test_nn
309,-0.764,0.6452745,test_nn
310,-0.76,0.6474229,test_nn
311,-0.756,0.64957386,test_nn
312,-0.752,0.6517294,test_nn
313,-0.748,0.6538882,test_nn
314,-0.744,0.6560511,test_nn
315,-0.74,0.6582178,test_nn
316,-0.736,0.66038835,test_nn
317,-0.732,0.6625628,test_nn
318,-0.728,0.6647408,test_nn
319,-0.724,0.66692305,test_nn
320,-0.72,0.6691094,test_nn
321,-0.716,0.67130005,test_nn
322,-0.712,0.67349416,test_nn
323,-0.708,0.67569274,test_nn
324,-0.704,0.6778948,test_nn
325,-0.7,0.68010217,test_nn
326,-0.696,0.6823127,test_nn
327,-0.692,0.6845278,test_nn
328,-0.688,0.68674695,test_nn
329,-0.684,0.68897057,test_nn
330,-0.68,0.6911983,test_nn
331,-0.676,0.69343007,test_nn
332,-0.672,0.6956664,test_nn
333,-0.668,0.6979067,test_nn
334,-0.664,0.700151,test_nn
335,-0.66,0.70240057,test_nn
336,-0.656,0.7046532,test_nn
337,-0.652,0.706911,test_nn
338,-0.648,0.7091727,test_nn
339,-0.644,0.7114385,test_nn
340,-0.64,0.713709,test_nn
341,-0.636,0.715983,test_nn
342,-0.632,0.7182617,test_nn
343,-0.628,0.72054446,test_nn
344,-0.624,0.7228314,test_nn
345,-0.62,0.7251224,test_nn
346,-0.616,0.72741705,test_nn
347,-0.612,0.7297159,test_nn
348,-0.608,0.73201907,test_nn
349,-0.604,0.73432535,test_nn
350,-0.6,0.7366362,test_nn
351,-0.596,0.7389506,test_nn
352,-0.592,0.7412688,test_nn
353,-0.588,0.7435908,test_nn
354,-0.584,0.7459154,test_nn
355,-0.58,0.748245,test_nn
356,-0.576,0.75057733,test_nn
357,-0.572,0.75291294,test_nn
358,-0.568,0.7552517,test_nn
359,-0.564,0.75759405,test_nn
360,-0.56,0.7599397,test_nn
361,-0.556,0.76228774,test_nn
362,-0.552,0.7646391,test_nn
363,-0.548,0.7669929,test_nn
364,-0.544,0.7693492,test_nn
365,-0.54,0.77170837,test_nn
366,-0.536,0.77407044,test_nn
367,-0.532,0.77643335,test_nn
368,-0.528,0.77879924,test_nn
369,-0.524,0.78116703,test_nn
370,-0.52,0.7835367,test_nn
371,-0.516,0.78590727,test_nn
372,-0.512,0.7882801,test_nn
373,-0.508,0.79065424,test_nn
374,-0.504,0.7930291,test_nn
375,-0.5,0.7954056,test_nn
376,-0.496,0.79778224,test_nn
377,-0.492,0.8001595,test_nn
378,-0.488,0.8025378,test_nn
379,-0.484,0.8049152,test_nn
380,-0.48,0.80729306,test_nn
381,-0.476,0.8096711,test_nn
382,-0.472,0.8120482,test_nn
383,-0.468,0.81442493,test_nn
384,-0.464,0.8168003,test_nn
385,-0.46,0.81917477,test_nn
386,-0.456,0.8215476,test_nn
387,-0.452,0.8239193,test_nn
388,-0.448,0.8262884,test_nn
389,-0.444,0.8286559,test_nn
390,-0.44,0.8310202,test_nn
391,-0.436,0.83338255,test_nn
392,-0.432,0.83574146,test_nn
393,-0.428,0.83809686,test_nn
394,-0.424,0.8404486,test_nn
395,-0.42,0.8427973,test_nn
396,-0.416,0.84514105,test_nn
397,-0.412,0.8474807,test_nn
398,-0.408,0.84981525,test_nn
399,-0.404,0.8521446,test_nn
400,-0.4,0.8544687,test_nn
401,-0.396,0.8567874,test_nn
402,-0.392,0.85909855,test_nn
403,-0.388,0.86140436,test_nn
404,-0.384,0.86370325,test_nn
405,-0.38,0.8659946,test_nn
406,-0.376,0.8682785,test_nn
407,-0.372,0.8705544,test_nn
408,-0.368,0.8728225,test_nn
409,-0.364,0.8750814,test_nn
410,-0.36,0.8773313,test_nn
411,-0.356,0.8795719,test_nn
412,-0.352,0.8818028,test_nn
413,-0.348,0.8840234,test_nn
414,-0.344,0.88623357,test_nn
415,-0.34,0.8884327,test_nn
416,-0.336,0.89062023,test_nn
417,-0.332,0.8927958,test_nn
418,-0.328,0.89495987,test_nn
419,-0.324,0.8971107,test_nn
420,-0.32,0.89924836,test_nn
421,-0.316,0.9013731,test_nn
422,-0.312,0.9034842,test_nn
423,-0.308,0.9055802,test_nn
424,-0.304,0.9076622,test_nn
425,-0.3,0.9097284,test_nn
426,-0.296,0.911779,test_nn
427,-0.292,0.9138143,test_nn
428,-0.288,0.9158332,test_nn
429,-0.284,0.91783446,test_nn
430,-0.28,0.9198191,test_nn
431,-0.276,0.9217863,test_nn
432,-0.272,0.9237348,test_nn
433,-0.268,0.9256652,test_nn
434,-0.264,0.9275756,test_nn
435,-0.26,0.9294676,test_nn
436,-0.256,0.93133926,test_nn
437,-0.252,0.9331911,test_nn
438,-0.248,0.935022,test_nn
439,-0.244,0.93683183,test_nn
440,-0.24,0.9386201,test_nn
441,-0.236,0.9403869,test_nn
442,-0.232,0.9421307,test_nn
443,-0.228,0.9438516,test_nn
444,-0.224,0.94555026,test_nn
445,-0.22,0.9472252,test_nn
446,-0.216,0.948876,test_nn
447,-0.212,0.95050263,test_nn
448,-0.208,0.9521045,test_nn
449,-0.204,0.9536813,test_nn
450,-0.2,0.955233,test_nn
451,-0.196,0.9567585,test_nn
452,-0.192,0.9582587,test_nn
453,-0.188,0.95973176,test_nn
454,-0.184,0.9611778,test_nn
455,-0.18,0.96259755,test_nn
456,-0.176,0.9639893,test_nn
457,-0.172,0.96535456,test_nn
458,-0.168,0.96669,test_nn
459,-0.164,0.9679984,test_nn
460,-0.16,0.9692781,test_nn
461,-0.156,0.9705289,test_nn
462,-0.152,0.9717504,test_nn
463,-0.148,0.9729429,test_nn
464,-0.144,0.97410613,test_nn
465,-0.14,0.97523916,test_nn
466,-0.136,0.97634256,test_nn
467,-0.132,0.97741544,test_nn
468,-0.128,0.97845805,test_nn
469,-0.124,0.9794704,test_nn
470,-0.12,0.9804522,test_nn
471,-0.116,0.9814031,test_nn
472,-0.112,0.9823226,test_nn
473,-0.108,0.9832112,test_nn
474,-0.104,0.9840685,test_nn
475,-0.1,0.9848945,test_nn
476,-0.096,0.9856893,test_nn
477,-0.092,0.98645216,test_nn
478,-0.088,0.9871834,test_nn
479,-0.084,0.98788345,test_nn
480,-0.08,0.9885514,test_nn
481,-0.076,0.9891875,test_nn
482,-0.072,0.9897917,test_nn
483,-0.068,0.99036384,test_nn
484,-0.064,0.99090433,test_nn
485,-0.06,0.9914129,test_nn
486,-0.056,0.99188846,test_nn
487,-0.052,0.9923334,test_nn
488,-0.048,0.9927455,test_nn
489,-0.044,0.9931257,test_nn
490,-0.04,0.99347425,test_nn
491,-0.036,0.99379015,test_nn
492,-0.032,0.994074,test_nn
493,-0.028,0.994326,test_nn
494,-0.024,0.9945454,test_nn
495,-0.02,0.9947338,test_nn
496,-0.016,0.9948895,test_nn
497,-0.012,0.99501324,test_nn
498,-0.008,0.9951044,test_nn
499,-0.004,0.99516433,test_nn
500,0.0,0.9951918,test_nn
501,0.004,0.99518704,test_nn
502,0.008,0.99515086,test_nn
503,0.012,0.9950819,test_nn
504,0.016,0.9949814,test_nn
505,0.02,0.99484885,test_nn
506,0.024,0.99468374,test_nn
507,0.028,0.9944869,test_nn
508,0.032,0.994258,test_nn
509,0.036,0.9939968,test_nn
510,0.04,0.99370396,test_nn
511,0.044,0.9933787,test_nn
512,0.048,0.9930211,test_nn
513,0.052,0.9926318,test_nn
514,0.056,0.99220985,test_nn
515,0.06,0.99175584,test_nn
516,0.064,0.99126965,test_nn
517,0.068,0.9907516,test_nn
518,0.072,0.9902007,test_nn
519,0.076,0.98961794,test_nn
520,0.08,0.98900276,test_nn
521,0.084,0.9883553,test_nn
522,0.088,0.98767585,test_nn
523,0.092,0.9869639,test_nn
524,0.096,0.9862204,test_nn
525,0.1,0.9854442,test_nn
526,0.104,0.9846355,test_nn
527,0.108,0.9837953,test_nn
528,0.112,0.9829231,test_nn
529,0.116,0.98201853,test_nn
530,0.12,0.9810827,test_nn
531,0.124,0.98011464,test_nn
532,0.128,0.97911483,test_nn
533,0.132,0.97808343,test_nn
534,0.136,0.97702044,test_nn
535,0.14,0.97592705,test_nn
536,0.144,0.97480226,test_nn
537,0.148,0.97364587,test_nn
538,0.152,0.9724593,test_nn
539,0.156,0.97124255,test_nn
540,0.16,0.96999574,test_nn
541,0.164,0.9687186,test_nn
542,0.168,0.96741194,test_nn
543,0.172,0.9660761,test_nn
544,0.176,0.9647111,test_nn
545,0.18,0.96331763,test_nn
546,0.184,0.9618958,test_nn
547,0.188,0.9604458,test_nn
548,0.192,0.958969,test_nn
549,0.196,0.95746505,test_nn
550,0.2,0.95593506,test_nn
551,0.204,0.9543787,test_nn
552,0.208,0.95279664,test_nn
553,0.212,0.9511896,test_nn
554,0.216,0.9495579,test_nn
555,0.22,0.94790363,test_nn
556,0.224,0.9462257,test_nn
557,0.228,0.9445249,test_nn
558,0.232,0.94280154,test_nn
559,0.236,0.9410575,test_nn
560,0.24,0.9392927,test_nn
561,0.244,0.9375079,test_nn
562,0.248,0.9357037,test_nn
563,0.252,0.9338812,test_nn
564,0.256,0.9320404,test_nn
565,0.26,0.93018246,test_nn
566,0.264,0.92830783,test_nn
567,0.268,0.9264178,test_nn
568,0.272,0.9245123,test_nn
569,0.276,0.92259324,test_nn
570,0.28,0.9206608,test_nn
571,0.284,0.9187152,test_nn
572,0.288,0.9167578,test_nn
573,0.292,0.91478926,test_nn
574,0.296,0.9128101,test_nn
575,0.3,0.91082156,test_nn
576,0.304,0.9088242,test_nn
577,0.308,0.906818,test_nn
578,0.312,0.90480506,test_nn
579,0.316,0.9027857,test_nn
580,0.32,0.9007601,test_nn
581,0.324,0.8987293,test_nn
582,0.328,0.8966945,test_nn
583,0.332,0.8946553,test_nn
584,0.336,0.89261377,test_nn
585,0.34,0.8905697,test_nn
586,0.344,0.8885231,test_nn
587,0.348,0.88647646,test_nn
588,0.352,0.8844287,test_nn
589,0.356,0.88238174,test_nn
590,0.36,0.8803356,test_nn
591,0.364,0.8782906,test_nn
592,0.368,0.87624824,test_nn
593,0.372,0.87420744,test_nn
594,0.376,0.8721704,test_nn
595,0.38,0.870136,test_nn
596,0.384,0.86810654,test_nn
597,0.388,0.86608166,test_nn
598,0.392,0.8640618,test_nn
599,0.396,0.86204755,test_nn
600,0.4,0.86003846,test_nn
601,0.404,0.8580362,test_nn
602,0.408,0.8560402,test_nn
603,0.412,0.8540515,test_nn
604,0.416,0.8520693,test_nn
605,0.42,0.8500954,test_nn
606,0.424,0.8481289,test_nn
607,0.428,0.8461704,test_nn
608,0.432,0.8442212,test_nn
609,0.436,0.84227926,test_nn
610,0.44,0.8403467,test_nn
611,0.444,0.838422,test_nn
612,0.448,0.8365075,test_nn
613,0.452,0.8346013,test_nn
614,0.456,0.8327044,test_nn
615,0.46,0.8308172,test_nn
616,0.464,0.8289393,test_nn
617,0.468,0.82707024,test_nn
618,0.472,0.8252107,test_nn
619,0.476,0.82336074,test_nn
620,0.48,0.82152,test_nn
621,0.484,0.8196882,test_nn
622,0.488,0.8178662,test_nn
623,0.492,0.81605333,test_nn
624,0.496,0.8142489,test_nn
625,0.5,0.81245327,test_nn
626,0.504,0.8106675,test_nn
627,0.508,0.80888945,test_nn
628,0.512,0.80711985,test_nn
629,0.516,0.8053589,test_nn
630,0.52,0.8036055,test_nn
631,0.524,0.8018605,test_nn
632,0.528,0.8001233,test_nn
633,0.532,0.79839295,test_nn
634,0.536,0.79667026,test_nn
635,0.54,0.7949536,test_nn
636,0.544,0.7932445,test_nn
637,0.548,0.7915414,test_nn
638,0.552,0.78984463,test_nn
639,0.556,0.7881533,test_nn
640,0.56,0.7864672,test_nn
641,0.564,0.78478676,test_nn
642,0.568,0.7831112,test_nn
643,0.572,0.78143966,test_nn
644,0.576,0.77977216,test_nn
645,0.58,0.7781087,test_nn
646,0.584,0.7764491,test_nn
647,0.588,0.7747922,test_nn
648,0.592,0.7731383,test_nn
649,0.596,0.7714863,test_nn
650,0.6,0.769837,test_nn
651,0.604,0.7681886,test_nn
652,0.608,0.76654184,test_nn
653,0.612,0.76489604,test_nn
654,0.616,0.76325047,test_nn
655,0.62,0.76160485,test_nn
656,0.624,0.7599597,test_nn
657,0.628,0.75831366,test_nn
658,0.632,0.7566664,test_nn
659,0.636,0.75501823,test_nn
660,0.64,0.7533686,test_nn
661,0.644,0.75171584,test_nn
662,0.648,0.75006175,test_nn
663,0.652,0.7484045,test_nn
664,0.656,0.7467438,test_nn
665,0.66,0.74508005,test_nn
666,0.664,0.7434122,test_nn
667,0.668,0.7417402,test_nn
668,0.672,0.7400638,test_nn
669,0.676,0.7383827,test_nn
670,0.68,0.73669606,test_nn
671,0.684,0.7350038,test_nn
672,0.688,0.73330605,test_nn
673,0.692,0.7316021,test_nn
674,0.696,0.7298919,test_nn
675,0.7,0.7281748,test_nn
676,0.704,0.72645074,test_nn
677,0.708,0.72471964,test_nn
678,0.712,0.7229809,test_nn
679,0.716,0.72123396,test_nn
680,0.72,0.71947914,test_nn
681,0.724,0.7177163,test_nn
682,0.728,0.7159445,test_nn
683,0.732,0.714164,test_nn
684,0.736,0.7123753,test_nn
685,0.74,0.71057624,test_nn
686,0.744,0.7087687,test_nn
687,0.748,0.7069504,test_nn
688,0.752,0.7051235,test_nn
689,0.756,0.703286,test_nn
690,0.76,0.70143855,test_nn
691,0.764,0.6995806,test_nn
692,0.768,0.69771206,test_nn
693,0.772,0.6958332,test_nn
694,0.776,0.6939441,test_nn
695,0.78,0.6920432,test_nn
696,0.784,0.6901319,test_nn
697,0.788,0.6882099,test_nn
698,0.792,0.6862757,test_nn
699,0.796,0.6843313,test_nn
700,0.8,0.68237484,test_nn
701,0.804,0.6804075,test_nn
702,0.808,0.6784284,test_nn
703,0.812,0.676438,test_nn
704,0.816,0.67443573,test_nn
705,0.82,0.6724224,test_nn
706,0.824,0.67039716,test_nn
707,0.828,0.6683604,test_nn
708,0.832,0.6663118,test_nn
709,0.836,0.664252,test_nn
710,0.84,0.66218007,test_nn
711,0.844,0.6600969,test_nn
712,0.848,0.6580016,test_nn
713,0.852,0.6558955,test_nn
714,0.856,0.65377754,test_nn
715,0.86,0.65164745,test_nn
716,0.864,0.6495063,test_nn
717,0.868,0.6473541,test_nn
718,0.872,0.6451902,test_nn
719,0.876,0.6430152,test_nn
720,0.88,0.640829,test_nn
721,0.884,0.63863164,test_nn
722,0.888,0.6364225,test_nn
723,0.892,0.63420355,test_nn
724,0.896,0.63197273,test_nn
725,0.9,0.6297316,test_nn
726,0.904,0.6274798,test_nn
727,0.908,0.62521726,test_nn
728,0.912,0.6229439,test_nn
729,0.916,0.6206607,test_nn
730,0.92,0.61836696,test_nn
731,0.924,0.6160628,test_nn
732,0.928,0.6137492,test_nn
733,0.932,0.61142546,test_nn
734,0.936,0.60909206,test_nn
735,0.94,0.60674906,test_nn
736,0.944,0.6043961,test_nn
737,0.948,0.60203403,test_nn
738,0.952,0.59966296,test_nn
739,0.956,0.5972826,test_nn
740,0.96,0.5948934,test_nn
741,0.964,0.5924955,test_nn
742,0.968,0.59008837,test_nn
743,0.972,0.5876736,test_nn
744,0.976,0.58524996,test_nn
745,0.98,0.58281827,test_nn
746,0.984,0.58037806,test_nn
747,0.988,0.5779307,test_nn
748,0.992,0.5754754,test_nn
749,0.996,0.5730121,test_nn
750,1.0,0.570542,test_nn
751,1.004,0.5680643,test_nn
752,1.008,0.56557953,test_nn
753,1.012,0.5630877,test_nn
754,1.016,0.5605891,test_nn
755,1.02,0.5580841,test_nn
756,1.024,0.5555721,test_nn
757,1.028,0.5530542,test_nn
758,1.032,0.55053014,test_nn
759,1.036,0.54799974,test_nn
760,1.04,0.54546356,test_nn
761,1.044,0.542922,test_nn
762,1.048,0.5403746,test_nn
763,1.052,0.5378219,test_nn
764,1.056,0.5352638,test_nn
765,1.06,0.53270066,test_nn
766,1.064,0.5301329,test_nn
767,1.068,0.5275599,test_nn
768,1.072,0.5249827,test_nn
769,1.076,0.5224006,test_nn
770,1.08,0.51981413,test_nn
771,1.084,0.51722395,test_nn
772,1.088,0.51462924,test_nn
773,1.092,0.5120305,test_nn
774,1.096,0.5094286,test_nn
775,1.1,0.5068226,test_nn
776,1.104,0.50421333,test_nn
777,1.108,0.5016002,test_nn
778,1.112,0.49898434,test_nn
779,1.116,0.49636537,test_nn
780,1.12,0.49374327,test_nn
781,1.124,0.49111906,test_nn
782,1.128,0.48849112,test_nn
783,1.132,0.48586112,test_nn
784,1.136,0.48322868,test_nn
785,1.14,0.480594,test_nn
786,1.144,0.47795695,test_nn
787,1.148,0.47531775,test_nn
788,1.152,0.47267696,test_nn
789,1.156,0.47003433,test_nn
790,1.16,0.46738988,test_nn
791,1.164,0.46474364,test_nn
792,1.168,0.4620967,test_nn
793,1.172,0.45944774,test_nn
794,1.176,0.4567978,test_nn
795,1.18,0.45414656,test_nn
796,1.184,0.4514948,test_nn
797,1.188,0.44884157,test_nn
798,1.192,0.44618765,test_nn
799,1.196,0.44353336,test_nn
800,1.2,0.44087827,test_nn
801,1.204,0.43822274,test_nn
802,1.208,0.43556696,test_nn
803,1.212,0.43291104,test_nn
804,1.216,0.43025437,test_nn
805,1.22,0.42759827,test_nn
806,1.224,0.42494187,test_nn
807,1.228,0.4222855,test_nn
808,1.232,0.41962948,test_nn
809,1.236,0.41697386,test_nn
810,1.24,0.4143185,test_nn
811,1.244,0.41166356,test_nn
812,1.248,0.40900964,test_nn
813,1.252,0.40635633,test_nn
814,1.256,0.40370363,test_nn
815,1.26,0.401051,test_nn
816,1.264,0.3984002,test_nn
817,1.268,0.39575058,test_nn
818,1.272,0.3931016,test_nn
819,1.276,0.39045417,test_nn
820,1.28,0.38780773,test_nn
821,1.284,0.38516286,test_nn
822,1.288,0.382519,test_nn
823,1.292,0.37987694,test_nn
824,1.296,0.37723637,test_nn
825,1.3,0.37459764,test_nn
826,1.304,0.37196034,test_nn
827,1.308,0.3693252,test_nn
828,1.312,0.36669195,test_nn
829,1.316,0.36406034,test_nn
830,1.32,0.36143094,test_nn
831,1.324,0.358804,test_nn
832,1.328,0.35617876,test_nn
833,1.332,0.35355592,test_nn
834,1.336,0.35093552,test_nn
835,1.34,0.34831733,test_nn
836,1.344,0.34570205,test_nn
837,1.348,0.34308895,test_nn
838,1.352,0.34047818,test_nn
839,1.356,0.33787054,test_nn
840,1.36,0.33526582,test_nn
841,1.364,0.33266366,test_nn
842,1.368,0.33006442,test_nn
843,1.372,0.32746828,test_nn
844,1.376,0.32487485,test_nn
845,1.38,0.32228452,test_nn
846,1.384,0.31969774,test_nn
847,1.388,0.31711382,test_nn
848,1.392,0.3145334,test_nn
849,1.396,0.311956,test_nn
850,1.4,0.30938208,test_nn
851,1.404,0.3068113,test_nn
852,1.408,0.3042454,test_nn
853,1.412,0.3016819,test_nn
854,1.416,0.29912207,test_nn
855,1.42,0.29656684,test_nn
856,1.424,0.29401496,test_nn
857,1.428,0.2914668,test_nn
858,1.432,0.28892255,test_nn
859,1.436,0.28638262,test_nn
860,1.44,0.28384653,test_nn
861,1.444,0.28131437,test_nn
862,1.448,0.27878678,test_nn
863,1.452,0.27626327,test_nn
864,1.456,0.27374393,test_nn
865,1.46,0.27122882,test_nn
866,1.464,0.26871884,test_nn
867,1.468,0.2662125,test_nn
868,1.472,0.26371145,test_nn
869,1.476,0.2612146,test_nn
870,1.48,0.25872293,test_nn
871,1.484,0.25623536,test_nn
872,1.488,0.2537529,test_nn
873,1.492,0.25127536,test_nn
874,1.496,0.24880305,test_nn
875,1.5,0.24633524,test_nn
876,1.504,0.24387282,test_nn
877,1.508,0.24141546,test_nn
878,1.512,0.23896351,test_nn
879,1.516,0.23651624,test_nn
880,1.52,0.23407483,test_nn
881,1.524,0.23163867,test_nn
882,1.528,0.22920765,test_nn
883,1.532,0.22678217,test_nn
884,1.536,0.22436279,test_nn
885,1.54,0.22194877,test_nn
886,1.544,0.21954052,test_nn
887,1.548,0.21713775,test_nn
888,1.552,0.21474123,test_nn
889,1.556,0.21235058,test_nn
890,1.56,0.20996591,test_nn
891,1.564,0.20758715,test_nn
892,1.568,0.20521441,test_nn
893,1.572,0.20284788,test_nn
894,1.576,0.20048796,test_nn
895,1.58,0.19813392,test_nn
896,1.584,0.19578649,test_nn
897,1.588,0.19344518,test_nn
898,1.592,0.19111046,test_nn
899,1.596,0.18878257,test_nn
900,1.6,0.18646109,test_nn
901,1.604,0.1841464,test_nn
902,1.608,0.18183842,test_nn
903,1.612,0.17953716,test_nn
904,1.616,0.17724314,test_nn
905,1.62,0.17495614,test_nn
906,1.624,0.17267567,test_nn
907,1.628,0.1704027,test_nn
908,1.632,0.16813686,test_nn
909,1.636,0.16587836,test_nn
910,1.64,0.16362692,test_nn
911,1.644,0.16138303,test_nn
912,1.648,0.15914667,test_nn
913,1.652,0.15691769,test_nn
914,1.656,0.15469636,test_nn
915,1.66,0.15248246,test_nn
916,1.664,0.1502767,test_nn
917,1.668,0.14807865,test_nn
918,1.672,0.14588833,test_nn
919,1.676,0.14370601,test_nn
920,1.68,0.14153183,test_nn
921,1.684,0.13936552,test_nn
922,1.688,0.13720743,test_nn
923,1.692,0.13505755,test_nn
924,1.696,0.13291624,test_nn
925,1.7,0.130783,test_nn
926,1.704,0.1286582,test_nn
927,1.708,0.12654196,test_nn
928,1.712,0.1244345,test_nn
929,1.716,0.122335434,test_nn
930,1.72,0.12024526,test_nn
931,1.724,0.11816387,test_nn
932,1.728,0.11609112,test_nn
933,1.732,0.114027716,test_nn
934,1.736,0.11197313,test_nn
935,1.74,0.109927565,test_nn
936,1.744,0.10789138,test_nn
937,1.748,0.10586454,test_nn
938,1.752,0.10384671,test_nn
939,1.756,0.10183826,test_nn
940,1.76,0.099839315,test_nn
941,1.764,0.097849876,test_nn
942,1.768,0.09587025,test_nn
943,1.772,0.09390008,test_nn
944,1.776,0.0919397,test_nn
945,1.78,0.089989424,test_nn
946,1.784,0.08804877,test_nn
947,1.788,0.08611812,test_nn
948,1.792,0.08419756,test_nn
949,1.796,0.08228711,test_nn
950,1.8,0.08038664,test_nn
951,1.804,0.078496866,test_nn
952,1.808,0.076617315,test_nn
953,1.812,0.07474795,test_nn
954,1.816,0.07288943,test_nn
955,1.82,0.07104125,test_nn
956,1.824,0.06920369,test_nn
957,1.828,0.06737703,test_nn
958,1.832,0.06556085,test_nn
959,1.836,0.06375621,test_nn
960,1.84,0.06196174,test_nn
961,1.844,0.060178593,test_nn
962,1.848,0.05840657,test_nn
963,1.852,0.05664559,test_nn
964,1.856,0.054896016,test_nn
965,1.86,0.05315785,test_nn
966,1.864,0.051430933,test_nn
967,1.868,0.04971563,test_nn
968,1.872,0.048011485,test_nn
969,1.876,0.046319246,test_nn
970,1.88,0.04463859,test_nn
971,1.884,0.042969763,test_nn
972,1.888,0.041312855,test_nn
973,1.892,0.039667737,test_nn
974,1.896,0.03803478,test_nn
975,1.9,0.036413625,test_nn
976,1.904,0.034804948,test_nn
977,1.908,0.03320827,test_nn
978,1.912,0.03162376,test_nn
979,1.916,0.030051626,test_nn
980,1.92,0.028492056,test_nn
981,1.924,0.02694507,test_nn
982,1.928,0.025410604,test_nn
983,1.932,0.023888916,test_nn
984,1.936,0.022379542,test_nn
985,1.94,0.020883381,test_nn
986,1.944,0.019399961,test_nn
987,1.948,0.017929563,test_nn
988,1.952,0.016472258,test_nn
989,1.956,0.015027711,test_nn
990,1.96,0.013596628,test_nn
991,1.964,0.012178686,test_nn
992,1.968,0.010774182,test_nn
993,1.972,0.009383139,test_nn
994,1.976,0.008005326,test_nn
995,1.98,0.00664119,test_nn
996,1.984,0.0052906005,test_nn
997,1.988,0.003953739,test_nn
998,1.992,0.0026306668,test_nn
999,1.996,0.0013213065,test_nn
1000,2.0,2.6095076e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_3000/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 3000, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 72810, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-09_14-02-09_928915_511237/artifacts/2024-10-09_14-02-12/fn_2024-10-09_14-02-12/working_dirs/fn_51482_00393_393_weight_soln_obs=3000_2024-10-09_16-22-08", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_3000/diff.csv <==
,X_x,value,name
0,-2.0,0.00010533165,diff
1,-1.996,-8.201739e-05,diff
2,-1.992,-0.00026529748,diff
3,-1.988,-0.0004442567,diff
4,-1.984,-0.0006193435,diff
5,-1.98,-0.0007900717,diff
6,-1.976,-0.00095671415,diff
7,-1.972,-0.0011198362,diff
8,-1.968,-0.0012785066,diff
9,-1.964,-0.0014334153,diff
10,-1.96,-0.0015841853,diff
11,-1.956,-0.0017314088,diff
12,-1.952,-0.0018746033,diff
13,-1.948,-0.002013998,diff
14,-1.944,-0.00214958,diff
15,-1.94,-0.002281379,diff
16,-1.936,-0.0024096966,diff
17,-1.932,-0.0025345758,diff
18,-1.928,-0.0026554205,diff
19,-1.924,-0.0027730279,diff
20,-1.92,-0.0028867014,diff
21,-1.916,-0.0029970556,diff
22,-1.912,-0.0031037442,diff
23,-1.908,-0.0032072775,diff
24,-1.904,-0.0033070743,diff
25,-1.9,-0.0034035295,diff
26,-1.896,-0.0034967437,diff
27,-1.892,-0.0035867766,diff
28,-1.888,-0.003673479,diff
29,-1.884,-0.003756445,diff
30,-1.88,-0.0038369112,diff
31,-1.876,-0.0039137155,diff
32,-1.872,-0.0039876774,diff
33,-1.868,-0.0040583313,diff
34,-1.864,-0.004126072,diff
35,-1.86,-0.0041904226,diff
36,-1.856,-0.0042519197,diff
37,-1.852,-0.0043106154,diff
38,-1.848,-0.0043660626,diff
39,-1.844,-0.004418716,diff
40,-1.84,-0.0044686645,diff
41,-1.836,-0.0045154244,diff
42,-1.832,-0.0045597553,diff
43,-1.828,-0.0046009272,diff
44,-1.824,-0.004639566,diff
45,-1.82,-0.0046753287,diff
46,-1.816,-0.0047084987,diff
47,-1.812,-0.00473886,diff
48,-1.808,-0.004766457,diff
49,-1.804,-0.0047918335,diff
50,-1.8,-0.0048145875,diff
51,-1.796,-0.00483457,diff
52,-1.792,-0.004852146,diff
53,-1.788,-0.004866995,diff
54,-1.784,-0.004879914,diff
55,-1.78,-0.004890129,diff
56,-1.776,-0.0048979744,diff
57,-1.772,-0.0049035847,diff
58,-1.768,-0.0049069,diff
59,-1.764,-0.0049074814,diff
60,-1.76,-0.004906386,diff
61,-1.756,-0.0049025863,diff
62,-1.752,-0.00489673,diff
63,-1.748,-0.0048886538,diff
64,-1.744,-0.0048785955,diff
65,-1.74,-0.0048663616,diff
66,-1.736,-0.004852161,diff
67,-1.732,-0.0048353374,diff
68,-1.728,-0.004817173,diff
69,-1.724,-0.0047968477,diff
70,-1.72,-0.0047744364,diff
71,-1.716,-0.0047499686,diff
72,-1.712,-0.00472416,diff
73,-1.708,-0.004695669,diff
74,-1.704,-0.004665956,diff
75,-1.7,-0.004634112,diff
76,-1.696,-0.00460048,diff
77,-1.692,-0.0045651644,diff
78,-1.688,-0.004527852,diff
79,-1.684,-0.004489213,diff
80,-1.68,-0.0044486523,diff
81,-1.676,-0.0044064224,diff
82,-1.672,-0.004362911,diff
83,-1.668,-0.0043174326,diff
84,-1.664,-0.0042707175,diff
85,-1.66,-0.004222065,diff
86,-1.656,-0.0041722953,diff
87,-1.652,-0.0041211694,diff
88,-1.648,-0.004068136,diff
89,-1.644,-0.004013628,diff
90,-1.64,-0.003958285,diff
91,-1.636,-0.003901288,diff
92,-1.632,-0.0038428158,diff
93,-1.628,-0.0037831813,diff
94,-1.624,-0.0037219524,diff
95,-1.62,-0.003659755,diff
96,-1.616,-0.003596276,diff
97,-1.612,-0.0035314262,diff
98,-1.608,-0.0034654588,diff
99,-1.604,-0.0033988208,diff
100,-1.6,-0.0033304691,diff
101,-1.596,-0.0032613128,diff
102,-1.592,-0.003191024,diff
103,-1.588,-0.0031194836,diff
104,-1.584,-0.003047049,diff
105,-1.58,-0.0029739887,diff
106,-1.576,-0.0028996915,diff
107,-1.572,-0.0028241128,diff
108,-1.568,-0.0027480721,diff
109,-1.564,-0.0026706904,diff
110,-1.56,-0.0025927275,diff
111,-1.556,-0.002513945,diff
112,-1.552,-0.002434671,diff
113,-1.548,-0.0023542196,diff
114,-1.544,-0.002272904,diff
115,-1.54,-0.002191335,diff
116,-1.536,-0.0021086484,diff
117,-1.532,-0.0020252764,diff
118,-1.528,-0.0019413531,diff
119,-1.524,-0.0018570423,diff
120,-1.52,-0.0017717183,diff
121,-1.516,-0.0016860664,diff
122,-1.512,-0.0015997887,diff
123,-1.508,-0.0015127361,diff
124,-1.504,-0.0014255643,diff
125,-1.5,-0.0013374984,diff
126,-1.496,-0.0012492537,diff
127,-1.492,-0.0011606514,diff
128,-1.488,-0.0010713637,diff
129,-1.484,-0.0009820759,diff
130,-1.48,-0.0008919835,diff
131,-1.476,-0.00080162287,diff
132,-1.472,-0.000711292,diff
133,-1.468,-0.00062021613,diff
134,-1.464,-0.00052908063,diff
135,-1.46,-0.0004375875,diff
136,-1.456,-0.00034597516,diff
137,-1.452,-0.00025466084,diff
138,-1.448,-0.00016260147,diff
139,-1.444,-7.030368e-05,diff
140,-1.44,2.1785498e-05,diff
141,-1.436,0.00011461973,diff
142,-1.432,0.00020685792,diff
143,-1.428,0.00029954314,diff
144,-1.424,0.00039187074,diff
145,-1.42,0.00048485398,diff
146,-1.416,0.0005774498,diff
147,-1.412,0.00067031384,diff
148,-1.408,0.00076264143,diff
149,-1.404,0.00085514784,diff
150,-1.4,0.00094777346,diff
151,-1.396,0.0010401607,diff
152,-1.392,0.0011323094,diff
153,-1.388,0.001224488,diff
154,-1.384,0.0013164282,diff
155,-1.38,0.0014081299,diff
156,-1.376,0.0014995635,diff
157,-1.372,0.001591295,diff
158,-1.368,0.0016823113,diff
159,-1.364,0.0017728508,diff
160,-1.36,0.0018637478,diff
161,-1.356,0.0019539595,diff
162,-1.352,0.0020440817,diff
163,-1.348,0.0021334589,diff
164,-1.344,0.0022230446,diff
165,-1.34,0.002311796,diff
166,-1.336,0.0024003088,diff
167,-1.332,0.0024884641,diff
168,-1.328,0.002576232,diff
169,-1.324,0.0026639402,diff
170,-1.32,0.0027507842,diff
171,-1.316,0.0028370917,diff
172,-1.312,0.0029231906,diff
173,-1.308,0.0030082762,diff
174,-1.304,0.003093332,diff
175,-1.3,0.0031777024,diff
176,-1.296,0.0032615066,diff
177,-1.292,0.0033448935,diff
178,-1.288,0.0034273267,diff
179,-1.284,0.003509611,diff
180,-1.28,0.0035913885,diff
181,-1.276,0.0036720932,diff
182,-1.272,0.0037525296,diff
183,-1.268,0.0038325489,diff
184,-1.264,0.0039115846,diff
185,-1.26,0.0039895773,diff
186,-1.256,0.004067272,diff
187,-1.252,0.00414446,diff
188,-1.248,0.0042206943,diff
189,-1.244,0.004296303,diff
190,-1.24,0.0043712854,diff
191,-1.236,0.004445672,diff
192,-1.232,0.004518658,diff
193,-1.228,0.004591465,diff
194,-1.224,0.0046634674,diff
195,-1.22,0.0047347546,diff
196,-1.216,0.004805088,diff
197,-1.212,0.004874915,diff
198,-1.208,0.004943669,diff
199,-1.204,0.0050117373,diff
200,-1.2,0.005078912,diff
201,-1.196,0.005145371,diff
202,-1.192,0.005211234,diff
203,-1.188,0.0052758157,diff
204,-1.184,0.0053396523,diff
205,-1.18,0.0054029226,diff
206,-1.176,0.0054652393,diff
207,-1.172,0.00552696,diff
208,-1.168,0.005587667,diff
209,-1.164,0.0056472123,diff
210,-1.16,0.0057065487,diff
211,-1.156,0.005764514,diff
212,-1.152,0.005821854,diff
213,-1.148,0.0058782995,diff
214,-1.144,0.005933553,diff
215,-1.14,0.0059886575,diff
216,-1.136,0.006042421,diff
217,-1.132,0.00609532,diff
218,-1.128,0.006147176,diff
219,-1.124,0.006198883,diff
220,-1.12,0.0062491894,diff
221,-1.116,0.0062988102,diff
222,-1.112,0.0063474476,diff
223,-1.108,0.006395757,diff
224,-1.104,0.0064424872,diff
225,-1.1,0.0064888895,diff
226,-1.096,0.006534457,diff
227,-1.092,0.0065787733,diff
228,-1.088,0.0066225827,diff
229,-1.084,0.006665319,diff
230,-1.08,0.0067077875,diff
231,-1.076,0.0067489147,diff
232,-1.072,0.006789565,diff
233,-1.068,0.006829411,diff
234,-1.064,0.0068680644,diff
235,-1.06,0.00690639,diff
236,-1.056,0.006943524,diff
237,-1.052,0.0069804788,diff
238,-1.048,0.007016182,diff
239,-1.044,0.007051289,diff
240,-1.04,0.0070855618,diff
241,-1.036,0.007119477,diff
242,-1.032,0.007152617,diff
243,-1.028,0.007184565,diff
244,-1.024,0.007216096,diff
245,-1.02,0.007246673,diff
246,-1.016,0.0072772503,diff
247,-1.012,0.007306576,diff
248,-1.008,0.007335782,diff
249,-1.004,0.0073639154,diff
250,-1.0,0.007391751,diff
251,-0.996,0.0074187517,diff
252,-0.992,0.0074450374,diff
253,-0.988,0.0074713826,diff
254,-0.984,0.0074964166,diff
255,-0.98,0.007521391,diff
256,-0.976,0.007545173,diff
257,-0.972,0.0075692534,diff
258,-0.968,0.0075922012,diff
259,-0.964,0.0076155066,diff
260,-0.96,0.0076372623,diff
261,-0.956,0.0076595545,diff
262,-0.952,0.0076810718,diff
263,-0.948,0.0077019334,diff
264,-0.944,0.0077227354,diff
265,-0.94,0.007742882,diff
266,-0.936,0.0077624917,diff
267,-0.932,0.007781923,diff
268,-0.928,0.0078012943,diff
269,-0.924,0.007820427,diff
270,-0.92,0.007839203,diff
271,-0.916,0.007857382,diff
272,-0.912,0.0078754425,diff
273,-0.908,0.007893145,diff
274,-0.904,0.007910728,diff
275,-0.9,0.007928312,diff
276,-0.896,0.007945299,diff
277,-0.892,0.007962406,diff
278,-0.888,0.007979751,diff
279,-0.884,0.007996142,diff
280,-0.88,0.00801301,diff
281,-0.876,0.00802964,diff
282,-0.872,0.008045971,diff
283,-0.868,0.00806278,diff
284,-0.864,0.008078992,diff
285,-0.86,0.0080958605,diff
286,-0.856,0.008111775,diff
287,-0.852,0.008127868,diff
288,-0.848,0.0081445575,diff
289,-0.844,0.008161187,diff
290,-0.84,0.008177698,diff
291,-0.836,0.008194387,diff
292,-0.832,0.008211553,diff
293,-0.828,0.008228421,diff
294,-0.824,0.008244753,diff
295,-0.82,0.008262157,diff
296,-0.816,0.008279562,diff
297,-0.812,0.008296907,diff
298,-0.808,0.008314967,diff
299,-0.804,0.008332491,diff
300,-0.8,0.008350909,diff
301,-0.796,0.00836885,diff
302,-0.792,0.008387446,diff
303,-0.788,0.008406222,diff
304,-0.784,0.008424997,diff
305,-0.78,0.008444667,diff
306,-0.776,0.008464158,diff
307,-0.772,0.008483946,diff
308,-0.768,0.008503854,diff
309,-0.764,0.008524716,diff
310,-0.76,0.008545637,diff
311,-0.756,0.00856626,diff
312,-0.752,0.008588195,diff
313,-0.748,0.008609593,diff
314,-0.744,0.008631945,diff
315,-0.74,0.008654118,diff
316,-0.736,0.008676887,diff
317,-0.732,0.008699894,diff
318,-0.728,0.008723259,diff
319,-0.724,0.00874728,diff
320,-0.72,0.008771062,diff
321,-0.716,0.008795559,diff
322,-0.712,0.0088201165,diff
323,-0.708,0.00884527,diff
324,-0.704,0.008870602,diff
325,-0.7,0.008896232,diff
326,-0.696,0.008921683,diff
327,-0.692,0.0089482665,diff
328,-0.688,0.008974731,diff
329,-0.684,0.009001493,diff
330,-0.68,0.009028554,diff
331,-0.676,0.009055853,diff
332,-0.672,0.009083152,diff
333,-0.668,0.00911063,diff
334,-0.664,0.009138465,diff
335,-0.66,0.0091664195,diff
336,-0.656,0.009194672,diff
337,-0.652,0.009222746,diff
338,-0.648,0.009251058,diff
339,-0.644,0.009279311,diff
340,-0.64,0.009307206,diff
341,-0.636,0.009335995,diff
342,-0.632,0.009364188,diff
343,-0.628,0.0093925,diff
344,-0.624,0.009420574,diff
345,-0.62,0.009448826,diff
346,-0.616,0.009476304,diff
347,-0.612,0.009503782,diff
348,-0.608,0.009531319,diff
349,-0.604,0.00955832,diff
350,-0.6,0.009585381,diff
351,-0.596,0.009611189,diff
352,-0.592,0.009637713,diff
353,-0.588,0.009662747,diff
354,-0.584,0.009687483,diff
355,-0.58,0.009711802,diff
356,-0.576,0.009734988,diff
357,-0.572,0.009758353,diff
358,-0.568,0.009780288,diff
359,-0.564,0.009801328,diff
360,-0.56,0.009821415,diff
361,-0.556,0.009841144,diff
362,-0.552,0.009859264,diff
363,-0.548,0.009876549,diff
364,-0.544,0.009892464,diff
365,-0.54,0.009907126,diff
366,-0.536,0.009920359,diff
367,-0.532,0.00993222,diff
368,-0.528,0.00994283,diff
369,-0.524,0.009951651,diff
370,-0.52,0.009958744,diff
371,-0.516,0.009964168,diff
372,-0.512,0.0099672675,diff
373,-0.508,0.009968936,diff
374,-0.504,0.00996846,diff
375,-0.5,0.009965837,diff
376,-0.496,0.009960532,diff
377,-0.492,0.009952903,diff
378,-0.488,0.009943247,diff
379,-0.484,0.00993073,diff
380,-0.48,0.009915531,diff
381,-0.476,0.009897232,diff
382,-0.472,0.00987643,diff
383,-0.468,0.009852111,diff
384,-0.464,0.00982517,diff
385,-0.46,0.009794533,diff
386,-0.456,0.00976032,diff
387,-0.452,0.00972259,diff
388,-0.448,0.009681463,diff
389,-0.444,0.0096363425,diff
390,-0.44,0.009586871,diff
391,-0.436,0.0095332265,diff
392,-0.432,0.009475589,diff
393,-0.428,0.009413242,diff
394,-0.424,0.009346545,diff
395,-0.42,0.0092749,diff
396,-0.416,0.009198666,diff
397,-0.412,0.009117007,diff
398,-0.408,0.0090299845,diff
399,-0.404,0.008937657,diff
400,-0.4,0.008840084,diff
401,-0.396,0.008736253,diff
402,-0.392,0.008626699,diff
403,-0.388,0.008510768,diff
404,-0.384,0.0083886385,diff
405,-0.38,0.008259833,diff
406,-0.376,0.00812453,diff
407,-0.372,0.007982075,diff
408,-0.368,0.007832944,diff
409,-0.364,0.007676244,diff
410,-0.36,0.0075116754,diff
411,-0.356,0.0073397756,diff
412,-0.352,0.007159829,diff
413,-0.348,0.0069717765,diff
414,-0.344,0.006775081,diff
415,-0.34,0.006570041,diff
416,-0.336,0.006356299,diff
417,-0.332,0.006133139,diff
418,-0.328,0.005900979,diff
419,-0.324,0.005658984,diff
420,-0.32,0.005407214,diff
421,-0.316,0.005145192,diff
422,-0.312,0.004873395,diff
423,-0.308,0.0045911074,diff
424,-0.304,0.0042979717,diff
425,-0.3,0.00399369,diff
426,-0.296,0.0036776662,diff
427,-0.292,0.0033506155,diff
428,-0.288,0.0030115247,diff
429,-0.284,0.0026604533,diff
430,-0.28,0.002296865,diff
431,-0.276,0.0019208193,diff
432,-0.272,0.0015310645,diff
433,-0.268,0.0011288524,diff
434,-0.264,0.00072842836,diff
435,-0.26,0.00034618378,diff
436,-0.256,-1.835823e-05,diff
437,-0.252,-0.00036537647,diff
438,-0.248,-0.0006945133,diff
439,-0.244,-0.0010072589,diff
440,-0.24,-0.0013033152,diff
441,-0.236,-0.0015829206,diff
442,-0.232,-0.0018467903,diff
443,-0.228,-0.0020943284,diff
444,-0.224,-0.002327323,diff
445,-0.22,-0.0025447607,diff
446,-0.216,-0.002747655,diff
447,-0.212,-0.0029358268,diff
448,-0.208,-0.0031105876,diff
449,-0.204,-0.0032713413,diff
450,-0.2,-0.003418684,diff
451,-0.196,-0.0035530329,diff
452,-0.192,-0.0036748648,diff
453,-0.188,-0.0037840009,diff
454,-0.184,-0.0038813949,diff
455,-0.18,-0.003967166,diff
456,-0.176,-0.004041612,diff
457,-0.172,-0.0041053295,diff
458,-0.168,-0.0041585565,diff
459,-0.164,-0.004201412,diff
460,-0.16,-0.0042346716,diff
461,-0.156,-0.0042579174,diff
462,-0.152,-0.0042726398,diff
463,-0.148,-0.0042785406,diff
464,-0.144,-0.004275918,diff
465,-0.14,-0.004265249,diff
466,-0.136,-0.0042467117,diff
467,-0.132,-0.00422132,diff
468,-0.128,-0.004189074,diff
469,-0.124,-0.0041500926,diff
470,-0.12,-0.0041051507,diff
471,-0.116,-0.0040540695,diff
472,-0.112,-0.0039978027,diff
473,-0.108,-0.0039372444,diff
474,-0.104,-0.003870666,diff
475,-0.1,-0.0038005114,diff
476,-0.096,-0.0037255287,diff
477,-0.092,-0.00364846,diff
478,-0.088,-0.0035671592,diff
479,-0.084,-0.0034832358,diff
480,-0.08,-0.0033962727,diff
481,-0.076,-0.0033078194,diff
482,-0.072,-0.0032170415,diff
483,-0.068,-0.0031245947,diff
484,-0.064,-0.0030316114,diff
485,-0.06,-0.0029373765,diff
486,-0.056,-0.0028427243,diff
487,-0.052,-0.0027477741,diff
488,-0.048,-0.002653122,diff
489,-0.044,-0.0025586486,diff
490,-0.04,-0.0024650097,diff
491,-0.036,-0.0023724437,diff
492,-0.032,-0.0022815466,diff
493,-0.028,-0.0021916032,diff
494,-0.024,-0.0021038055,diff
495,-0.02,-0.0020179152,diff
496,-0.016,-0.0019347072,diff
497,-0.012,-0.0018540621,diff
498,-0.008,-0.0017755032,diff
499,-0.004,-0.0017009974,diff
500,0.0,-0.0016299486,diff
501,0.004,-0.0015621781,diff
502,0.008,-0.0014978051,diff
503,0.012,-0.0014371872,diff
504,0.016,-0.001380682,diff
505,0.02,-0.0013284683,diff
506,0.024,-0.001280725,diff
507,0.028,-0.0012376308,diff
508,0.032,-0.0011985302,diff
509,0.036,-0.0011640787,diff
510,0.04,-0.0011346936,diff
511,0.044,-0.0011101365,diff
512,0.048,-0.0010899901,diff
513,0.052,-0.001075089,diff
514,0.056,-0.0010650754,diff
515,0.06,-0.0010598302,diff
516,0.064,-0.0010595322,diff
517,0.068,-0.0010641813,diff
518,0.072,-0.0010734797,diff
519,0.076,-0.0010872483,diff
520,0.08,-0.0011060238,diff
521,0.084,-0.0011290312,diff
522,0.088,-0.0011567473,diff
523,0.092,-0.0011880994,diff
524,0.096,-0.0012238622,diff
525,0.1,-0.0012632608,diff
526,0.104,-0.0013065934,diff
527,0.108,-0.0013529062,diff
528,0.112,-0.0014023185,diff
529,0.116,-0.0014548302,diff
530,0.12,-0.0015103817,diff
531,0.124,-0.0015674233,diff
532,0.128,-0.0016266108,diff
533,0.132,-0.0016880631,diff
534,0.136,-0.0017502904,diff
535,0.14,-0.0018131137,diff
536,0.144,-0.0018764734,diff
537,0.148,-0.0019401908,diff
538,0.152,-0.0020027757,diff
539,0.156,-0.0020652413,diff
540,0.16,-0.0021256804,diff
541,0.164,-0.0021841526,diff
542,0.168,-0.0022404194,diff
543,0.172,-0.0022935867,diff
544,0.176,-0.0023435354,diff
545,0.18,-0.0023887753,diff
546,0.184,-0.0024304986,diff
547,0.188,-0.002465725,diff
548,0.192,-0.0024954677,diff
549,0.196,-0.0025190115,diff
550,0.2,-0.0025348067,diff
551,0.204,-0.0025433302,diff
552,0.208,-0.0025430918,diff
553,0.212,-0.0025339723,diff
554,0.216,-0.0025151372,diff
555,0.22,-0.002485752,diff
556,0.224,-0.0024449825,diff
557,0.228,-0.002392292,diff
558,0.232,-0.0023268461,diff
559,0.236,-0.0022483468,diff
560,0.24,-0.002155602,diff
561,0.244,-0.0020487905,diff
562,0.248,-0.0019258261,diff
563,0.252,-0.0017871857,diff
564,0.256,-0.0016311407,diff
565,0.26,-0.0014576912,diff
566,0.264,-0.001265943,diff
567,0.268,-0.0010551214,diff
568,0.272,-0.0008407235,diff
569,0.276,-0.00063818693,diff
570,0.28,-0.0004464984,diff
571,0.284,-0.00026458502,diff
572,0.288,-9.256601e-05,diff
573,0.292,7.081032e-05,diff
574,0.296,0.00022637844,diff
575,0.3,0.00037431717,diff
576,0.304,0.00051540136,diff
577,0.308,0.0006502867,diff
578,0.312,0.0007799864,diff
579,0.316,0.00090426207,diff
580,0.32,0.001024425,diff
581,0.324,0.0011403561,diff
582,0.328,0.0012539625,diff
583,0.332,0.0013643503,diff
584,0.336,0.0014727116,diff
585,0.34,0.0015798211,diff
586,0.344,0.0016855597,diff
587,0.348,0.0017905831,diff
588,0.352,0.0018958449,diff
589,0.356,0.0020012856,diff
590,0.36,0.0021074414,diff
591,0.364,0.0022147298,diff
592,0.368,0.0023236275,diff
593,0.372,0.0024341345,diff
594,0.376,0.0025472045,diff
595,0.38,0.0026629567,diff
596,0.384,0.0027817488,diff
597,0.388,0.0029034615,diff
598,0.392,0.0030286312,diff
599,0.396,0.003157854,diff
600,0.4,0.00329113,diff
601,0.404,0.0034285188,diff
602,0.408,0.0035703778,diff
603,0.412,0.003716886,diff
604,0.416,0.0038677454,diff
605,0.42,0.0040237904,diff
606,0.424,0.0041852593,diff
607,0.428,0.0043512583,diff
608,0.432,0.004523158,diff
609,0.436,0.0047001243,diff
610,0.44,0.0048823953,diff
611,0.444,0.005069971,diff
612,0.448,0.0052634478,diff
613,0.452,0.00546211,diff
614,0.456,0.005665779,diff
615,0.46,0.0058757067,diff
616,0.464,0.006090522,diff
617,0.468,0.00631088,diff
618,0.472,0.0065360665,diff
619,0.476,0.006766975,diff
620,0.48,0.0070027113,diff
621,0.484,0.007243693,diff
622,0.488,0.007489264,diff
623,0.492,0.007739663,diff
624,0.496,0.007994711,diff
625,0.5,0.008254528,diff
626,0.504,0.008518279,diff
627,0.508,0.008786738,diff
628,0.512,0.009058416,diff
629,0.516,0.009334624,diff
630,0.52,0.009613872,diff
631,0.524,0.009896457,diff
632,0.528,0.0101828575,diff
633,0.532,0.010471821,diff
634,0.536,0.010763645,diff
635,0.54,0.011058092,diff
636,0.544,0.011354446,diff
637,0.548,0.011653185,diff
638,0.552,0.011953771,diff
639,0.556,0.012255907,diff
640,0.56,0.0125591755,diff
641,0.564,0.012863457,diff
642,0.568,0.013169169,diff
643,0.572,0.013474762,diff
644,0.576,0.013781309,diff
645,0.58,0.014087439,diff
646,0.584,0.014393091,diff
647,0.588,0.014698982,diff
648,0.592,0.015003264,diff
649,0.596,0.015307665,diff
650,0.6,0.01560998,diff
651,0.604,0.015910923,diff
652,0.608,0.016210258,diff
653,0.612,0.01650703,diff
654,0.616,0.016801775,diff
655,0.62,0.017094374,diff
656,0.624,0.017383397,diff
657,0.628,0.017669737,diff
658,0.632,0.017952502,diff
659,0.636,0.01823163,diff
660,0.64,0.018507302,diff
661,0.644,0.018778503,diff
662,0.648,0.019045472,diff
663,0.652,0.019307554,diff
664,0.656,0.019564807,diff
665,0.66,0.01981771,diff
666,0.664,0.020065129,diff
667,0.668,0.020306647,diff
668,0.672,0.020542562,diff
669,0.676,0.020772457,diff
670,0.68,0.020996392,diff
671,0.684,0.021213412,diff
672,0.688,0.021424532,diff
673,0.692,0.021628618,diff
674,0.696,0.021825671,diff
675,0.7,0.022015631,diff
676,0.704,0.022198558,diff
677,0.708,0.022373855,diff
678,0.712,0.022540748,diff
679,0.716,0.022700489,diff
680,0.72,0.022851944,diff
681,0.724,0.022994936,diff
682,0.728,0.023130417,diff
683,0.732,0.023256779,diff
684,0.736,0.023375213,diff
685,0.74,0.023484707,diff
686,0.744,0.023585498,diff
687,0.748,0.023676574,diff
688,0.752,0.023759127,diff
689,0.756,0.023832321,diff
690,0.76,0.023896337,diff
691,0.764,0.023951173,diff
692,0.768,0.023996174,diff
693,0.772,0.024032176,diff
694,0.776,0.024058044,diff
695,0.78,0.024074078,diff
696,0.784,0.024080992,diff
697,0.788,0.024077713,diff
698,0.792,0.024065018,diff
699,0.796,0.02404213,diff
700,0.8,0.024009466,diff
701,0.804,0.023967028,diff
702,0.808,0.02391392,diff
703,0.812,0.023851454,diff
704,0.816,0.023778677,diff
705,0.82,0.023696184,diff
706,0.824,0.023603797,diff
707,0.828,0.0235008,diff
708,0.832,0.023388505,diff
709,0.836,0.023266435,diff
710,0.84,0.023133636,diff
711,0.844,0.022991598,diff
712,0.848,0.022839785,diff
713,0.852,0.02267778,diff
714,0.856,0.022506297,diff
715,0.86,0.022325158,diff
716,0.864,0.022134364,diff
717,0.868,0.02193433,diff
718,0.872,0.021724105,diff
719,0.876,0.021504939,diff
720,0.88,0.02127701,diff
721,0.884,0.021039426,diff
722,0.888,0.020792603,diff
723,0.892,0.020537078,diff
724,0.896,0.020272851,diff
725,0.9,0.019999862,diff
726,0.904,0.019718528,diff
727,0.908,0.019428134,diff
728,0.912,0.019129753,diff
729,0.916,0.018823028,diff
730,0.92,0.018508434,diff
731,0.924,0.018185794,diff
732,0.928,0.017855704,diff
733,0.932,0.017517567,diff
734,0.936,0.017172337,diff
735,0.94,0.016820014,diff
736,0.944,0.01646036,diff
737,0.948,0.01609385,diff
738,0.952,0.015720308,diff
739,0.956,0.015340686,diff
740,0.96,0.014954865,diff
741,0.964,0.014562726,diff
742,0.968,0.014164686,diff
743,0.972,0.013760626,diff
744,0.976,0.01335156,diff
745,0.98,0.01293695,diff
746,0.984,0.012517214,diff
747,0.988,0.012092829,diff
748,0.992,0.0116629,diff
749,0.996,0.011229634,diff
750,1.0,0.0107916,diff
751,1.004,0.0103497505,diff
752,1.008,0.009903669,diff
753,1.012,0.009454548,diff
754,1.016,0.009002149,diff
755,1.02,0.008546293,diff
756,1.024,0.008087695,diff
757,1.028,0.0076270103,diff
758,1.032,0.007163465,diff
759,1.036,0.006697893,diff
760,1.04,0.006230831,diff
761,1.044,0.0057614446,diff
762,1.048,0.005291462,diff
763,1.052,0.0048198104,diff
764,1.056,0.004347801,diff
765,1.06,0.0038746,diff
766,1.064,0.0034011006,diff
767,1.068,0.0029279888,diff
768,1.072,0.0024546385,diff
769,1.076,0.0019814968,diff
770,1.08,0.0015092194,diff
771,1.084,0.0010377169,diff
772,1.088,0.0005672872,diff
773,1.092,9.807944e-05,diff
774,1.096,-0.00036904216,diff
775,1.1,-0.00083488226,diff
776,1.104,-0.0012985766,diff
777,1.108,-0.0017598271,diff
778,1.112,-0.0022182763,diff
779,1.116,-0.0026744008,diff
780,1.12,-0.0031267405,diff
781,1.124,-0.0035764277,diff
782,1.128,-0.0040225983,diff
783,1.132,-0.0044654906,diff
784,1.136,-0.0049033165,diff
785,1.14,-0.0053373575,diff
786,1.144,-0.0057668984,diff
787,1.148,-0.0061919093,diff
788,1.152,-0.00661245,diff
789,1.156,-0.0070276856,diff
790,1.16,-0.007437229,diff
791,1.164,-0.007841438,diff
792,1.168,-0.008240223,diff
793,1.172,-0.008633167,diff
794,1.176,-0.009019703,diff
795,1.18,-0.009400159,diff
796,1.184,-0.009774029,diff
797,1.188,-0.010141492,diff
798,1.192,-0.010501862,diff
799,1.196,-0.010855496,diff
800,1.2,-0.011201501,diff
801,1.204,-0.011540502,diff
802,1.208,-0.0118715465,diff
803,1.212,-0.012195051,diff
804,1.216,-0.012511343,diff
805,1.22,-0.0128187835,diff
806,1.224,-0.013118476,diff
807,1.228,-0.013409942,diff
808,1.232,-0.013692826,diff
809,1.236,-0.013967246,diff
810,1.24,-0.014233232,diff
811,1.244,-0.014489979,diff
812,1.248,-0.014737725,diff
813,1.252,-0.014976591,diff
814,1.256,-0.015206814,diff
815,1.26,-0.015427142,diff
816,1.264,-0.01563847,diff
817,1.268,-0.015840113,diff
818,1.272,-0.016032636,diff
819,1.276,-0.016215026,diff
820,1.28,-0.016388237,diff
821,1.284,-0.016551822,diff
822,1.288,-0.016704828,diff
823,1.292,-0.016848326,diff
824,1.296,-0.016982377,diff
825,1.3,-0.017105967,diff
826,1.304,-0.017219722,diff
827,1.308,-0.017323434,diff
828,1.312,-0.017416775,diff
829,1.316,-0.01750058,diff
830,1.32,-0.017573893,diff
831,1.324,-0.017637312,diff
832,1.328,-0.017690241,diff
833,1.332,-0.017733425,diff
834,1.336,-0.01776582,diff
835,1.34,-0.017788887,diff
836,1.344,-0.017801285,diff
837,1.348,-0.01780361,diff
838,1.352,-0.017796248,diff
839,1.356,-0.017778397,diff
840,1.36,-0.01775074,diff
841,1.364,-0.017712831,diff
842,1.368,-0.017665178,diff
843,1.372,-0.01760763,diff
844,1.376,-0.017539889,diff
845,1.38,-0.017463088,diff
846,1.384,-0.017375916,diff
847,1.388,-0.017279595,diff
848,1.392,-0.017173082,diff
849,1.396,-0.0170573,diff
850,1.4,-0.01693219,diff
851,1.404,-0.01679802,diff
852,1.408,-0.016654193,diff
853,1.412,-0.016501576,diff
854,1.416,-0.01633948,diff
855,1.42,-0.016168654,diff
856,1.424,-0.015989274,diff
857,1.428,-0.015800834,diff
858,1.432,-0.015603691,diff
859,1.436,-0.015398383,diff
860,1.44,-0.015184462,diff
861,1.444,-0.014962792,diff
862,1.448,-0.014732391,diff
863,1.452,-0.014494568,diff
864,1.456,-0.014248669,diff
865,1.46,-0.013995349,diff
866,1.464,-0.013734311,diff
867,1.468,-0.01346615,diff
868,1.472,-0.013190448,diff
869,1.476,-0.012908131,diff
870,1.48,-0.012618959,diff
871,1.484,-0.012322724,diff
872,1.488,-0.012020141,diff
873,1.492,-0.01171127,diff
874,1.496,-0.011395901,diff
875,1.5,-0.01107493,diff
876,1.504,-0.010747999,diff
877,1.508,-0.010415703,diff
878,1.512,-0.010077834,diff
879,1.516,-0.009734452,diff
880,1.52,-0.009386584,diff
881,1.524,-0.009033263,diff
882,1.528,-0.008675784,diff
883,1.532,-0.008313552,diff
884,1.536,-0.007946968,diff
885,1.54,-0.007576555,diff
886,1.544,-0.0072024465,diff
887,1.548,-0.0068245083,diff
888,1.552,-0.006443426,diff
889,1.556,-0.0060589314,diff
890,1.56,-0.005671531,diff
891,1.564,-0.0052812994,diff
892,1.568,-0.0048886687,diff
893,1.572,-0.0044934154,diff
894,1.576,-0.004096836,diff
895,1.58,-0.0036979169,diff
896,1.584,-0.0032972842,diff
897,1.588,-0.002895683,diff
898,1.592,-0.0024926513,diff
899,1.596,-0.0020887703,diff
900,1.6,-0.0016840249,diff
901,1.604,-0.0012793243,diff
902,1.608,-0.0008739233,diff
903,1.612,-0.00046862662,diff
904,1.616,-6.377697e-05,diff
905,1.62,0.00034061074,diff
906,1.624,0.0007445514,diff
907,1.628,0.0011470765,diff
908,1.632,0.001548484,diff
909,1.636,0.001948595,diff
910,1.64,0.00234662,diff
911,1.644,0.00274311,diff
912,1.648,0.0031373203,diff
913,1.652,0.003528595,diff
914,1.656,0.0039173663,diff
915,1.66,0.0043034106,diff
916,1.664,0.004686296,diff
917,1.668,0.005065456,diff
918,1.672,0.0054410845,diff
919,1.676,0.0058125556,diff
920,1.68,0.0061799884,diff
921,1.684,0.0065425932,diff
922,1.688,0.0069010407,diff
923,1.692,0.007254228,diff
924,1.696,0.0076022744,diff
925,1.7,0.007944733,diff
926,1.704,0.008281454,diff
927,1.708,0.008612484,diff
928,1.712,0.008936778,diff
929,1.716,0.009255126,diff
930,1.72,0.009566516,diff
931,1.724,0.009870753,diff
932,1.728,0.010168165,diff
933,1.732,0.010457858,diff
934,1.736,0.010739684,diff
935,1.74,0.011013761,diff
936,1.744,0.011279479,diff
937,1.748,0.011536896,diff
938,1.752,0.011785507,diff
939,1.756,0.012024969,diff
940,1.76,0.012255117,diff
941,1.764,0.0124758035,diff
942,1.768,0.012686893,diff
943,1.772,0.012888089,diff
944,1.776,0.013079084,diff
945,1.78,0.013259187,diff
946,1.784,0.01342874,diff
947,1.788,0.013587326,diff
948,1.792,0.013734646,diff
949,1.796,0.013870664,diff
950,1.8,0.013994843,diff
951,1.804,0.01410716,diff
952,1.808,0.014207117,diff
953,1.812,0.014294766,diff
954,1.816,0.014369838,diff
955,1.82,0.014431909,diff
956,1.824,0.014480628,diff
957,1.828,0.014516212,diff
958,1.832,0.014537752,diff
959,1.836,0.014545672,diff
960,1.84,0.014539391,diff
961,1.844,0.014518432,diff
962,1.848,0.014483348,diff
963,1.852,0.014433041,diff
964,1.856,0.014368005,diff
965,1.86,0.014287353,diff
966,1.864,0.014191397,diff
967,1.868,0.014079541,diff
968,1.872,0.013951577,diff
969,1.876,0.013807505,diff
970,1.88,0.013646893,diff
971,1.884,0.013469588,diff
972,1.888,0.0132752545,diff
973,1.892,0.01306396,diff
974,1.896,0.012834903,diff
975,1.9,0.012588568,diff
976,1.904,0.0123244375,diff
977,1.908,0.012042198,diff
978,1.912,0.01174134,diff
979,1.916,0.011422306,diff
980,1.92,0.011084389,diff
981,1.924,0.010727417,diff
982,1.928,0.010351393,diff
983,1.932,0.009955712,diff
984,1.936,0.009540733,diff
985,1.94,0.009105772,diff
986,1.944,0.008650849,diff
987,1.948,0.008175723,diff
988,1.952,0.007679958,diff
989,1.956,0.0071634017,diff
990,1.96,0.006625982,diff
991,1.964,0.0060677137,diff
992,1.968,0.005487645,diff
993,1.972,0.0048866374,diff
994,1.976,0.00426339,diff
995,1.98,0.0036186138,diff
996,1.984,0.0029511703,diff
997,1.988,0.002261458,diff
998,1.992,0.0015491415,diff
999,1.996,0.0008142083,diff
1000,2.0,5.6366436e-05,diff


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_3000/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_3000/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_3000/sol_nn.csv <==
,X_x,value,name
0,-2.0,0.00010533165,sol_nn
1,-1.996,0.0020615486,sol_nn
2,-1.992,0.0040218984,sol_nn
3,-1.988,0.005986505,sol_nn
4,-1.984,0.007955048,sol_nn
5,-1.98,0.009927886,sol_nn
6,-1.976,0.011904873,sol_nn
7,-1.972,0.013885317,sol_nn
8,-1.968,0.015870214,sol_nn
9,-1.964,0.017858934,sol_nn
10,-1.96,0.01985173,sol_nn
11,-1.956,0.021848137,sol_nn
12,-1.952,0.023848508,sol_nn
13,-1.948,0.025852742,sol_nn
14,-1.944,0.027860727,sol_nn
15,-1.94,0.029872492,sol_nn
16,-1.936,0.031887807,sol_nn
17,-1.932,0.033906493,sol_nn
18,-1.928,0.035929278,sol_nn
19,-1.924,0.037955236,sol_nn
20,-1.92,0.03998519,sol_nn
21,-1.916,0.042018406,sol_nn
22,-1.912,0.044055346,sol_nn
23,-1.908,0.04609538,sol_nn
24,-1.904,0.048139147,sol_nn
25,-1.9,0.05018632,sol_nn
26,-1.896,0.052236672,sol_nn
27,-1.892,0.054290272,sol_nn
28,-1.888,0.056347135,sol_nn
29,-1.884,0.0584078,sol_nn
30,-1.88,0.060470898,sol_nn
31,-1.876,0.06253766,sol_nn
32,-1.872,0.06460733,sol_nn
33,-1.868,0.06668024,sol_nn
34,-1.864,0.068756126,sol_nn
35,-1.86,0.070835344,sol_nn
36,-1.856,0.07291748,sol_nn
37,-1.852,0.07500235,sol_nn
38,-1.848,0.077090465,sol_nn
39,-1.844,0.07918144,sol_nn
40,-1.84,0.08127506,sol_nn
41,-1.836,0.08337193,sol_nn
42,-1.832,0.08547117,sol_nn
43,-1.828,0.087573625,sol_nn
44,-1.824,0.08967855,sol_nn
45,-1.82,0.091786355,sol_nn
46,-1.816,0.09389681,sol_nn
47,-1.812,0.096010014,sol_nn
48,-1.808,0.098126054,sol_nn
49,-1.804,0.10024424,sol_nn
50,-1.8,0.102365114,sol_nn
51,-1.796,0.1044887,sol_nn
52,-1.792,0.10661469,sol_nn
53,-1.788,0.10874347,sol_nn
54,-1.784,0.11087412,sol_nn
55,-1.78,0.11300753,sol_nn
56,-1.776,0.115143254,sol_nn
57,-1.772,0.11728127,sol_nn
58,-1.768,0.11942152,sol_nn
59,-1.764,0.1215645,sol_nn
60,-1.76,0.12370923,sol_nn
61,-1.756,0.1258566,sol_nn
62,-1.752,0.12800609,sol_nn
63,-1.748,0.13015772,sol_nn
64,-1.744,0.13231142,sol_nn
65,-1.74,0.13446721,sol_nn
66,-1.736,0.13662505,sol_nn
67,-1.732,0.13878544,sol_nn
68,-1.728,0.14094716,sol_nn
69,-1.724,0.14311112,sol_nn
70,-1.72,0.1452771,sol_nn
71,-1.716,0.14744519,sol_nn
72,-1.712,0.14961457,sol_nn
73,-1.708,0.15178668,sol_nn
74,-1.704,0.15395997,sol_nn
75,-1.7,0.15613538,sol_nn
76,-1.696,0.15831263,sol_nn
77,-1.692,0.16049153,sol_nn
78,-1.688,0.16267246,sol_nn
79,-1.684,0.16485468,sol_nn
80,-1.68,0.16703886,sol_nn
81,-1.676,0.16922465,sol_nn
82,-1.672,0.17141174,sol_nn
83,-1.668,0.17360084,sol_nn
84,-1.664,0.17579113,sol_nn
85,-1.66,0.1779834,sol_nn
86,-1.656,0.18017673,sol_nn
87,-1.652,0.1823715,sol_nn
88,-1.648,0.18456809,sol_nn
89,-1.644,0.18676616,sol_nn
90,-1.64,0.18896514,sol_nn
91,-1.636,0.1911657,sol_nn
92,-1.632,0.19336781,sol_nn
93,-1.628,0.195571,sol_nn
94,-1.624,0.19777587,sol_nn
95,-1.62,0.19998163,sol_nn
96,-1.616,0.20218867,sol_nn
97,-1.612,0.20439716,sol_nn
98,-1.608,0.20660669,sol_nn
99,-1.604,0.20881696,sol_nn
100,-1.6,0.21102887,sol_nn
101,-1.596,0.21324167,sol_nn
102,-1.592,0.21545552,sol_nn
103,-1.588,0.21767062,sol_nn
104,-1.584,0.21988669,sol_nn
105,-1.58,0.22210331,sol_nn
106,-1.576,0.22432123,sol_nn
107,-1.572,0.22654039,sol_nn
108,-1.568,0.22876005,sol_nn
109,-1.564,0.230981,sol_nn
110,-1.56,0.23320259,sol_nn
111,-1.556,0.23542494,sol_nn
112,-1.552,0.23764779,sol_nn
113,-1.548,0.23987186,sol_nn
114,-1.544,0.24209675,sol_nn
115,-1.54,0.24432194,sol_nn
116,-1.536,0.24654819,sol_nn
117,-1.532,0.24877518,sol_nn
118,-1.528,0.2510027,sol_nn
119,-1.524,0.25323057,sol_nn
120,-1.52,0.25545952,sol_nn
121,-1.516,0.25768873,sol_nn
122,-1.512,0.25991863,sol_nn
123,-1.508,0.26214927,sol_nn
124,-1.504,0.26438007,sol_nn
125,-1.5,0.2666117,sol_nn
126,-1.496,0.2688435,sol_nn
127,-1.492,0.27107573,sol_nn
128,-1.488,0.2733086,sol_nn
129,-1.484,0.2755415,sol_nn
130,-1.48,0.27777517,sol_nn
131,-1.476,0.28000915,sol_nn
132,-1.472,0.28224304,sol_nn
133,-1.468,0.2844777,sol_nn
134,-1.464,0.28671247,sol_nn
135,-1.46,0.28894752,sol_nn
136,-1.456,0.29118276,sol_nn
137,-1.452,0.29341763,sol_nn
138,-1.448,0.29565334,sol_nn
139,-1.444,0.2978892,sol_nn
140,-1.44,0.30012485,sol_nn
141,-1.436,0.3023613,sol_nn
142,-1.432,0.3045971,sol_nn
143,-1.428,0.30683345,sol_nn
144,-1.424,0.30906934,sol_nn
145,-1.42,0.31130594,sol_nn
146,-1.416,0.3135421,sol_nn
147,-1.412,0.31577858,sol_nn
148,-1.408,0.3180145,sol_nn
149,-1.404,0.32025057,sol_nn
150,-1.4,0.32248682,sol_nn
151,-1.396,0.32472277,sol_nn
152,-1.392,0.32695854,sol_nn
153,-1.388,0.3291943,sol_nn
154,-1.384,0.33142987,sol_nn
155,-1.38,0.33366513,sol_nn
156,-1.376,0.33590013,sol_nn
157,-1.372,0.33813548,sol_nn
158,-1.368,0.3403701,sol_nn
159,-1.364,0.34260425,sol_nn
160,-1.36,0.3448387,sol_nn
161,-1.356,0.34707254,sol_nn
162,-1.352,0.34930623,sol_nn
163,-1.348,0.3515392,sol_nn
164,-1.344,0.3537724,sol_nn
165,-1.34,0.35600471,sol_nn
166,-1.336,0.35823685,sol_nn
167,-1.332,0.36046857,sol_nn
168,-1.328,0.3627,sol_nn
169,-1.324,0.36493126,sol_nn
170,-1.32,0.36716166,sol_nn
171,-1.316,0.3693916,sol_nn
172,-1.312,0.37162125,sol_nn
173,-1.308,0.37385,sol_nn
174,-1.304,0.3760786,sol_nn
175,-1.3,0.3783066,sol_nn
176,-1.296,0.38053396,sol_nn
177,-1.292,0.3827609,sol_nn
178,-1.288,0.384987,sol_nn
179,-1.284,0.38721284,sol_nn
180,-1.28,0.38943824,sol_nn
181,-1.276,0.3916625,sol_nn
182,-1.272,0.39388657,sol_nn
183,-1.268,0.39611018,sol_nn
184,-1.264,0.39833277,sol_nn
185,-1.26,0.4005544,sol_nn
186,-1.256,0.40277565,sol_nn
187,-1.252,0.40499645,sol_nn
188,-1.248,0.40721628,sol_nn
189,-1.244,0.4094355,sol_nn
190,-1.24,0.41165406,sol_nn
191,-1.236,0.41387206,sol_nn
192,-1.232,0.4160886,sol_nn
193,-1.228,0.418305,sol_nn
194,-1.224,0.42052063,sol_nn
195,-1.22,0.42273548,sol_nn
196,-1.216,0.42494944,sol_nn
197,-1.212,0.42716283,sol_nn
198,-1.208,0.42937523,sol_nn
199,-1.204,0.43158686,sol_nn
200,-1.2,0.4337976,sol_nn
201,-1.196,0.43600768,sol_nn
202,-1.192,0.4382171,sol_nn
203,-1.188,0.44042534,sol_nn
204,-1.184,0.44263273,sol_nn
205,-1.18,0.44483963,sol_nn
206,-1.176,0.4470455,sol_nn
207,-1.172,0.4492508,sol_nn
208,-1.168,0.45145515,sol_nn
209,-1.164,0.45365825,sol_nn
210,-1.16,0.4558612,sol_nn
211,-1.156,0.45806274,sol_nn
212,-1.152,0.4602637,sol_nn
213,-1.148,0.46246374,sol_nn
214,-1.144,0.46466255,sol_nn
215,-1.14,0.46686128,sol_nn
216,-1.136,0.4690586,sol_nn
217,-1.132,0.47125512,sol_nn
218,-1.128,0.47345057,sol_nn
219,-1.124,0.4756459,sol_nn
220,-1.12,0.47783977,sol_nn
221,-1.116,0.48003295,sol_nn
222,-1.112,0.4822252,sol_nn
223,-1.108,0.4844171,sol_nn
224,-1.104,0.48660746,sol_nn
225,-1.1,0.48879743,sol_nn
226,-1.096,0.49098662,sol_nn
227,-1.092,0.4931745,sol_nn
228,-1.088,0.4953619,sol_nn
229,-1.084,0.49754825,sol_nn
230,-1.08,0.49973428,sol_nn
231,-1.076,0.50191903,sol_nn
232,-1.072,0.50410324,sol_nn
233,-1.068,0.50628674,sol_nn
234,-1.064,0.5084689,sol_nn
235,-1.06,0.51065093,sol_nn
236,-1.056,0.5128316,sol_nn
237,-1.052,0.51501215,sol_nn
238,-1.048,0.51719147,sol_nn
239,-1.044,0.51937014,sol_nn
240,-1.04,0.52154803,sol_nn
241,-1.036,0.5237255,sol_nn
242,-1.032,0.5259023,sol_nn
243,-1.028,0.5280778,sol_nn
244,-1.024,0.5302529,sol_nn
245,-1.02,0.53242713,sol_nn
246,-1.016,0.5346013,sol_nn
247,-1.012,0.5367742,sol_nn
248,-1.008,0.538947,sol_nn
249,-1.004,0.54111874,sol_nn
250,-1.0,0.54329014,sol_nn
251,-0.996,0.5454607,sol_nn
252,-0.992,0.5476306,sol_nn
253,-0.988,0.5498006,sol_nn
254,-0.984,0.5519692,sol_nn
255,-0.98,0.5541377,sol_nn
256,-0.976,0.5563051,sol_nn
257,-0.972,0.5584728,sol_nn
258,-0.968,0.5606394,sol_nn
259,-0.964,0.56280625,sol_nn
260,-0.96,0.56497157,sol_nn
261,-0.956,0.5671375,sol_nn
262,-0.952,0.56930256,sol_nn
263,-0.948,0.57146704,sol_nn
264,-0.944,0.5736314,sol_nn
265,-0.94,0.5757951,sol_nn
266,-0.936,0.5779584,sol_nn
267,-0.932,0.58012146,sol_nn
268,-0.928,0.5822844,sol_nn
269,-0.924,0.5844471,sol_nn
270,-0.92,0.5866094,sol_nn
271,-0.916,0.5887712,sol_nn
272,-0.912,0.5909329,sol_nn
273,-0.908,0.59309417,sol_nn
274,-0.904,0.5952553,sol_nn
275,-0.9,0.5974166,sol_nn
276,-0.896,0.5995771,sol_nn
277,-0.892,0.60173786,sol_nn
278,-0.888,0.60389876,sol_nn
279,-0.884,0.6060587,sol_nn
280,-0.88,0.6082192,sol_nn
281,-0.876,0.61037946,sol_nn
282,-0.872,0.61253935,sol_nn
283,-0.868,0.6146997,sol_nn
284,-0.864,0.6168595,sol_nn
285,-0.86,0.61902,sol_nn
286,-0.856,0.6211796,sol_nn
287,-0.852,0.62333924,sol_nn
288,-0.848,0.6254995,sol_nn
289,-0.844,0.62765974,sol_nn
290,-0.84,0.62981987,sol_nn
291,-0.836,0.6319801,sol_nn
292,-0.832,0.63414085,sol_nn
293,-0.828,0.6363013,sol_nn
294,-0.824,0.63846123,sol_nn
295,-0.82,0.6406223,sol_nn
296,-0.816,0.6427833,sol_nn
297,-0.812,0.6449442,sol_nn
298,-0.808,0.6471058,sol_nn
299,-0.804,0.64926696,sol_nn
300,-0.8,0.651429,sol_nn
301,-0.796,0.6535905,sol_nn
302,-0.792,0.65575266,sol_nn
303,-0.788,0.65791506,sol_nn
304,-0.784,0.66007745,sol_nn
305,-0.78,0.66224074,sol_nn
306,-0.776,0.6644038,sol_nn
307,-0.772,0.66656715,sol_nn
308,-0.768,0.6687307,sol_nn
309,-0.764,0.67089516,sol_nn
310,-0.76,0.67305964,sol_nn
311,-0.756,0.6752238,sol_nn
312,-0.752,0.6773894,sol_nn
313,-0.748,0.67955434,sol_nn
314,-0.744,0.6817203,sol_nn
315,-0.74,0.68388605,sol_nn
316,-0.736,0.68605244,sol_nn
317,-0.732,0.6882191,sol_nn
318,-0.728,0.69038606,sol_nn
319,-0.724,0.69255364,sol_nn
320,-0.72,0.694721,sol_nn
321,-0.716,0.69688904,sol_nn
322,-0.712,0.6990572,sol_nn
323,-0.708,0.701226,sol_nn
324,-0.704,0.7033949,sol_nn
325,-0.7,0.7055641,sol_nn
326,-0.696,0.7077332,sol_nn
327,-0.692,0.7099034,sol_nn
328,-0.688,0.71207345,sol_nn
329,-0.684,0.71424377,sol_nn
330,-0.68,0.7164144,sol_nn
331,-0.676,0.7185853,sol_nn
332,-0.672,0.72075623,sol_nn
333,-0.668,0.7229273,sol_nn
334,-0.664,0.72509867,sol_nn
335,-0.66,0.7272702,sol_nn
336,-0.656,0.7294421,sol_nn
337,-0.652,0.7316138,sol_nn
338,-0.648,0.7337857,sol_nn
339,-0.644,0.7359575,sol_nn
340,-0.64,0.738129,sol_nn
341,-0.636,0.74030143,sol_nn
342,-0.632,0.7424732,sol_nn
343,-0.628,0.74464506,sol_nn
344,-0.624,0.7468167,sol_nn
345,-0.62,0.74898857,sol_nn
346,-0.616,0.7511597,sol_nn
347,-0.612,0.75333077,sol_nn
348,-0.608,0.75550187,sol_nn
349,-0.604,0.7576725,sol_nn
350,-0.6,0.7598431,sol_nn
351,-0.596,0.76201254,sol_nn
352,-0.592,0.7641826,sol_nn
353,-0.588,0.7663512,sol_nn
354,-0.584,0.7685196,sol_nn
355,-0.58,0.7706876,sol_nn
356,-0.576,0.7728543,sol_nn
357,-0.572,0.77502126,sol_nn
358,-0.568,0.77718675,sol_nn
359,-0.564,0.7793514,sol_nn
360,-0.56,0.7815151,sol_nn
361,-0.556,0.7836784,sol_nn
362,-0.552,0.7858401,sol_nn
363,-0.548,0.788001,sol_nn
364,-0.544,0.7901605,sol_nn
365,-0.54,0.7923188,sol_nn
366,-0.536,0.7944756,sol_nn
367,-0.532,0.79663104,sol_nn
368,-0.528,0.79878527,sol_nn
369,-0.524,0.8009377,sol_nn
370,-0.52,0.80308837,sol_nn
371,-0.516,0.80523735,sol_nn
372,-0.512,0.807384,sol_nn
373,-0.508,0.8095293,sol_nn
374,-0.504,0.81167245,sol_nn
375,-0.5,0.8138134,sol_nn
376,-0.496,0.8159517,sol_nn
377,-0.492,0.8180877,sol_nn
378,-0.488,0.8202216,sol_nn
379,-0.484,0.8223527,sol_nn
380,-0.48,0.82448107,sol_nn
381,-0.476,0.82660633,sol_nn
382,-0.472,0.82872915,sol_nn
383,-0.468,0.83084846,sol_nn
384,-0.464,0.8329651,sol_nn
385,-0.46,0.835078,sol_nn
386,-0.456,0.83718747,sol_nn
387,-0.452,0.8392933,sol_nn
388,-0.448,0.8413958,sol_nn
389,-0.444,0.84349424,sol_nn
390,-0.44,0.8455883,sol_nn
391,-0.436,0.8476783,sol_nn
392,-0.432,0.8497642,sol_nn
393,-0.428,0.8518455,sol_nn
394,-0.424,0.85392237,sol_nn
395,-0.42,0.8559944,sol_nn
396,-0.416,0.85806173,sol_nn
397,-0.412,0.8601237,sol_nn
398,-0.408,0.86218023,sol_nn
399,-0.404,0.86423147,sol_nn
400,-0.4,0.8662775,sol_nn
401,-0.396,0.86831725,sol_nn
402,-0.392,0.8703513,sol_nn
403,-0.388,0.87237895,sol_nn
404,-0.384,0.8744004,sol_nn
405,-0.38,0.87641525,sol_nn
406,-0.376,0.8784236,sol_nn
407,-0.372,0.8804247,sol_nn
408,-0.368,0.8824191,sol_nn
409,-0.364,0.88440603,sol_nn
410,-0.36,0.886385,sol_nn
411,-0.356,0.88835675,sol_nn
412,-0.352,0.89032036,sol_nn
413,-0.348,0.89227587,sol_nn
414,-0.344,0.8942228,sol_nn
415,-0.34,0.8961613,sol_nn
416,-0.336,0.89809126,sol_nn
417,-0.332,0.90001166,sol_nn
418,-0.328,0.90192306,sol_nn
419,-0.324,0.9038247,sol_nn
420,-0.32,0.90571654,sol_nn
421,-0.316,0.9075981,sol_nn
422,-0.312,0.90946984,sol_nn
423,-0.308,0.9113312,sol_nn
424,-0.304,0.9131816,sol_nn
425,-0.3,0.915021,sol_nn
426,-0.296,0.91684854,sol_nn
427,-0.292,0.91866505,sol_nn
428,-0.288,0.9204696,sol_nn
429,-0.284,0.9222621,sol_nn
430,-0.28,0.9240421,sol_nn
431,-0.276,0.9258096,sol_nn
432,-0.272,0.9275634,sol_nn
433,-0.268,0.92930484,sol_nn
434,-0.264,0.9310324,sol_nn
435,-0.26,0.9327462,sol_nn
436,-0.256,0.9344456,sol_nn
437,-0.252,0.93613064,sol_nn
438,-0.248,0.9378015,sol_nn
439,-0.244,0.93945676,sol_nn
440,-0.24,0.94109666,sol_nn
441,-0.236,0.94272107,sol_nn
442,-0.232,0.9443292,sol_nn
443,-0.228,0.94592166,sol_nn
444,-0.224,0.94749665,sol_nn
445,-0.22,0.94905525,sol_nn
446,-0.216,0.95059633,sol_nn
447,-0.212,0.9521202,sol_nn
448,-0.208,0.9536254,sol_nn
449,-0.204,0.95511264,sol_nn
450,-0.2,0.9565813,sol_nn
451,-0.196,0.95803094,sol_nn
452,-0.192,0.95946115,sol_nn
453,-0.188,0.960872,sol_nn
454,-0.184,0.96226263,sol_nn
455,-0.18,0.9636328,sol_nn
456,-0.176,0.9649824,sol_nn
457,-0.172,0.9663107,sol_nn
458,-0.168,0.96761745,sol_nn
459,-0.164,0.9689026,sol_nn
460,-0.16,0.9701653,sol_nn
461,-0.156,0.9714061,sol_nn
462,-0.152,0.97262335,sol_nn
463,-0.148,0.97381747,sol_nn
464,-0.144,0.9749881,sol_nn
465,-0.14,0.9761348,sol_nn
466,-0.136,0.9772573,sol_nn
467,-0.132,0.9783547,sol_nn
468,-0.128,0.9794269,sol_nn
469,-0.124,0.98047394,sol_nn
470,-0.12,0.98149484,sol_nn
471,-0.116,0.98248994,sol_nn
472,-0.112,0.9834582,sol_nn
473,-0.108,0.9843988,sol_nn
474,-0.104,0.98531336,sol_nn
475,-0.1,0.9861995,sol_nn
476,-0.096,0.98705846,sol_nn
477,-0.092,0.98788756,sol_nn
478,-0.088,0.9886888,sol_nn
479,-0.084,0.98946077,sol_nn
480,-0.08,0.99020374,sol_nn
481,-0.076,0.9909162,sol_nn
482,-0.072,0.99159896,sol_nn
483,-0.068,0.9922514,sol_nn
484,-0.064,0.9928724,sol_nn
485,-0.06,0.9934626,sol_nn
486,-0.056,0.9940213,sol_nn
487,-0.052,0.9945482,sol_nn
488,-0.048,0.99504286,sol_nn
489,-0.044,0.99550533,sol_nn
490,-0.04,0.99593496,sol_nn
491,-0.036,0.9963316,sol_nn
492,-0.032,0.99669445,sol_nn
493,-0.028,0.9970244,sol_nn
494,-0.024,0.9973202,sol_nn
495,-0.02,0.9975821,sol_nn
496,-0.016,0.9978093,sol_nn
497,-0.012,0.99800193,sol_nn
498,-0.008,0.9981605,sol_nn
499,-0.004,0.998283,sol_nn
500,0.0,0.99837005,sol_nn
501,0.004,0.99842185,sol_nn
502,0.008,0.9984382,sol_nn
503,0.012,0.9984188,sol_nn
504,0.016,0.9983633,sol_nn
505,0.02,0.9982715,sol_nn
506,0.024,0.99814326,sol_nn
507,0.028,0.9979784,sol_nn
508,0.032,0.99777746,sol_nn
509,0.036,0.99753994,sol_nn
510,0.04,0.9972653,sol_nn
511,0.044,0.99695385,sol_nn
512,0.048,0.996606,sol_nn
513,0.052,0.9962209,sol_nn
514,0.056,0.99579895,sol_nn
515,0.06,0.99534017,sol_nn
516,0.064,0.9948445,sol_nn
517,0.068,0.9943118,sol_nn
518,0.072,0.9937425,sol_nn
519,0.076,0.99313676,sol_nn
520,0.08,0.992494,sol_nn
521,0.084,0.991815,sol_nn
522,0.088,0.99109924,sol_nn
523,0.092,0.9903479,sol_nn
524,0.096,0.9895601,sol_nn
525,0.1,0.98873675,sol_nn
526,0.104,0.9878774,sol_nn
527,0.108,0.9869831,sol_nn
528,0.112,0.9860537,sol_nn
529,0.116,0.9850892,sol_nn
530,0.12,0.9840896,sol_nn
531,0.124,0.9830566,sol_nn
532,0.128,0.9819894,sol_nn
533,0.132,0.98088795,sol_nn
534,0.136,0.97975373,sol_nn
535,0.14,0.9785869,sol_nn
536,0.144,0.97738755,sol_nn
537,0.148,0.9761558,sol_nn
538,0.152,0.9748932,sol_nn
539,0.156,0.9735988,sol_nn
540,0.16,0.9722743,sol_nn
541,0.164,0.97091985,sol_nn
542,0.168,0.9695356,sol_nn
543,0.172,0.9681224,sol_nn
544,0.176,0.96668047,sol_nn
545,0.18,0.9652112,sol_nn
546,0.184,0.9637135,sol_nn
547,0.188,0.9621903,sol_nn
548,0.192,0.96064055,sol_nn
549,0.196,0.95906496,sol_nn
550,0.2,0.9574652,sol_nn
551,0.204,0.95584065,sol_nn
552,0.208,0.9541929,sol_nn
553,0.212,0.95252204,sol_nn
554,0.216,0.95082885,sol_nn
555,0.22,0.94911426,sol_nn
556,0.224,0.947379,sol_nn
557,0.228,0.9456237,sol_nn
558,0.232,0.94384915,sol_nn
559,0.236,0.94205564,sol_nn
560,0.24,0.9402444,sol_nn
561,0.244,0.9384152,sol_nn
562,0.248,0.93657017,sol_nn
563,0.252,0.93470883,sol_nn
564,0.256,0.93283284,sol_nn
565,0.26,0.9309423,sol_nn
566,0.264,0.92903805,sol_nn
567,0.268,0.92712086,sol_nn
568,0.272,0.92519164,sol_nn
569,0.276,0.9232506,sol_nn
570,0.28,0.92129874,sol_nn
571,0.284,0.91933703,sol_nn
572,0.288,0.9173655,sol_nn
573,0.292,0.91538525,sol_nn
574,0.296,0.91339725,sol_nn
575,0.3,0.9114016,sol_nn
576,0.304,0.90939903,sol_nn
577,0.308,0.90739036,sol_nn
578,0.312,0.90537643,sol_nn
579,0.316,0.90335715,sol_nn
580,0.32,0.90133375,sol_nn
581,0.324,0.89930606,sol_nn
582,0.328,0.89727604,sol_nn
583,0.332,0.89524287,sol_nn
584,0.336,0.89320767,sol_nn
585,0.34,0.8911711,sol_nn
586,0.344,0.8891333,sol_nn
587,0.348,0.8870947,sol_nn
588,0.352,0.8850564,sol_nn
589,0.356,0.88301826,sol_nn
590,0.36,0.8809808,sol_nn
591,0.364,0.8789445,sol_nn
592,0.368,0.8769098,sol_nn
593,0.372,0.87487674,sol_nn
594,0.376,0.87284625,sol_nn
595,0.38,0.8708184,sol_nn
596,0.384,0.8687935,sol_nn
597,0.388,0.86677164,sol_nn
598,0.392,0.86475325,sol_nn
599,0.396,0.86273885,sol_nn
600,0.4,0.86072856,sol_nn
601,0.404,0.8587223,sol_nn
602,0.408,0.8567206,sol_nn
603,0.412,0.8547236,sol_nn
604,0.416,0.8527308,sol_nn
605,0.42,0.8507433,sol_nn
606,0.424,0.8487611,sol_nn
607,0.428,0.8467835,sol_nn
608,0.432,0.8448118,sol_nn
609,0.436,0.8428452,sol_nn
610,0.44,0.84088385,sol_nn
611,0.444,0.83892787,sol_nn
612,0.448,0.8369778,sol_nn
613,0.452,0.8350328,sol_nn
614,0.456,0.8330929,sol_nn
615,0.46,0.8311592,sol_nn
616,0.464,0.8292304,sol_nn
617,0.468,0.8273072,sol_nn
618,0.472,0.8253888,sol_nn
619,0.476,0.8234761,sol_nn
620,0.48,0.82156825,sol_nn
621,0.484,0.8196657,sol_nn
622,0.488,0.8177676,sol_nn
623,0.492,0.81587446,sol_nn
624,0.496,0.8139859,sol_nn
625,0.5,0.8121021,sol_nn
626,0.504,0.81022227,sol_nn
627,0.508,0.8083471,sol_nn
628,0.512,0.80647516,sol_nn
629,0.516,0.8046078,sol_nn
630,0.52,0.8027435,sol_nn
631,0.524,0.8008825,sol_nn
632,0.528,0.7990253,sol_nn
633,0.532,0.79717064,sol_nn
634,0.536,0.7953189,sol_nn
635,0.54,0.7934698,sol_nn
636,0.544,0.79162246,sol_nn
637,0.548,0.78977764,sol_nn
638,0.552,0.7879346,sol_nn
639,0.556,0.7860932,sol_nn
640,0.56,0.7842529,sol_nn
641,0.564,0.78241354,sol_nn
642,0.568,0.78057563,sol_nn
643,0.572,0.77873766,sol_nn
644,0.576,0.77690065,sol_nn
645,0.58,0.7750632,sol_nn
646,0.584,0.7732252,sol_nn
647,0.588,0.77138746,sol_nn
648,0.592,0.7695482,sol_nn
649,0.596,0.767709,sol_nn
650,0.6,0.7658677,sol_nn
651,0.604,0.7640251,sol_nn
652,0.608,0.7621808,sol_nn
653,0.612,0.760334,sol_nn
654,0.616,0.7584852,sol_nn
655,0.62,0.7566341,sol_nn
656,0.624,0.7547795,sol_nn
657,0.628,0.7529223,sol_nn
658,0.632,0.7510615,sol_nn
659,0.636,0.74919707,sol_nn
660,0.64,0.7473291,sol_nn
661,0.644,0.7454567,sol_nn
662,0.648,0.7435801,sol_nn
663,0.652,0.7416986,sol_nn
664,0.656,0.73981225,sol_nn
665,0.66,0.7379215,sol_nn
666,0.664,0.73602533,sol_nn
667,0.668,0.7341233,sol_nn
668,0.672,0.73221564,sol_nn
669,0.676,0.7303019,sol_nn
670,0.68,0.72838223,sol_nn
671,0.684,0.7264557,sol_nn
672,0.688,0.72452325,sol_nn
673,0.692,0.7225838,sol_nn
674,0.696,0.7206372,sol_nn
675,0.7,0.7186835,sol_nn
676,0.704,0.71672285,sol_nn
677,0.708,0.7147546,sol_nn
678,0.712,0.71277785,sol_nn
679,0.716,0.710794,sol_nn
680,0.72,0.70880187,sol_nn
681,0.724,0.7068013,sol_nn
682,0.728,0.7047932,sol_nn
683,0.732,0.70277596,sol_nn
684,0.736,0.70075077,sol_nn
685,0.74,0.69871664,sol_nn
686,0.744,0.69667387,sol_nn
687,0.748,0.6946213,sol_nn
688,0.752,0.6925603,sol_nn
689,0.756,0.6904899,sol_nn
690,0.76,0.68841034,sol_nn
691,0.764,0.6863216,sol_nn
692,0.768,0.684223,sol_nn
693,0.772,0.6821154,sol_nn
694,0.776,0.6799977,sol_nn
695,0.78,0.67787015,sol_nn
696,0.784,0.67573345,sol_nn
697,0.788,0.67358655,sol_nn
698,0.792,0.67143023,sol_nn
699,0.796,0.6692638,sol_nn
700,0.8,0.66708755,sol_nn
701,0.804,0.6649015,sol_nn
702,0.808,0.66270477,sol_nn
703,0.812,0.66049874,sol_nn
704,0.816,0.6582824,sol_nn
705,0.82,0.65605634,sol_nn
706,0.824,0.6538203,sol_nn
707,0.828,0.65157366,sol_nn
708,0.832,0.6493178,sol_nn
709,0.836,0.64705217,sol_nn
710,0.84,0.6447758,sol_nn
711,0.844,0.64249015,sol_nn
712,0.848,0.6401947,sol_nn
713,0.852,0.63788915,sol_nn
714,0.856,0.6355741,sol_nn
715,0.86,0.6332493,sol_nn
716,0.864,0.63091487,sol_nn
717,0.868,0.6285713,sol_nn
718,0.872,0.6262175,sol_nn
719,0.876,0.62385476,sol_nn
720,0.88,0.6214832,sol_nn
721,0.884,0.619102,sol_nn
722,0.888,0.6167116,sol_nn
723,0.892,0.6143125,sol_nn
724,0.896,0.6119047,sol_nn
725,0.9,0.6094881,sol_nn
726,0.904,0.6070631,sol_nn
727,0.908,0.60462916,sol_nn
728,0.912,0.6021872,sol_nn
729,0.916,0.59973687,sol_nn
730,0.92,0.59727865,sol_nn
731,0.924,0.59481245,sol_nn
732,0.928,0.5923388,sol_nn
733,0.932,0.5898571,sol_nn
734,0.936,0.58736825,sol_nn
735,0.94,0.58487225,sol_nn
736,0.944,0.582369,sol_nn
737,0.948,0.57985896,sol_nn
738,0.952,0.5773418,sol_nn
739,0.956,0.5748186,sol_nn
740,0.96,0.57228917,sol_nn
741,0.964,0.56975347,sol_nn
742,0.968,0.56721187,sol_nn
743,0.972,0.5646642,sol_nn
744,0.976,0.5621115,sol_nn
745,0.98,0.55955327,sol_nn
746,0.984,0.55698997,sol_nn
747,0.988,0.554422,sol_nn
748,0.992,0.5518485,sol_nn
749,0.996,0.5492716,sol_nn
750,1.0,0.54669,sol_nn
751,1.004,0.5441046,sol_nn
752,1.008,0.5415149,sol_nn
753,1.012,0.5389222,sol_nn
754,1.016,0.53632617,sol_nn
755,1.02,0.53372675,sol_nn
756,1.024,0.5311245,sol_nn
757,1.028,0.5285202,sol_nn
758,1.032,0.5259131,sol_nn
759,1.036,0.5233039,sol_nn
760,1.04,0.5206933,sol_nn
761,1.044,0.5180803,sol_nn
762,1.048,0.51546675,sol_nn
763,1.052,0.5128515,sol_nn
764,1.056,0.5102359,sol_nn
765,1.06,0.50761914,sol_nn
766,1.064,0.50500196,sol_nn
767,1.068,0.5023853,sol_nn
768,1.072,0.49976832,sol_nn
769,1.076,0.4971516,sol_nn
770,1.08,0.4945357,sol_nn
771,1.084,0.49192065,sol_nn
772,1.088,0.4893066,sol_nn
773,1.092,0.4866938,sol_nn
774,1.096,0.48408312,sol_nn
775,1.1,0.48147365,sol_nn
776,1.104,0.4788664,sol_nn
777,1.108,0.47626153,sol_nn
778,1.112,0.4736595,sol_nn
779,1.116,0.47105974,sol_nn
780,1.12,0.46846384,sol_nn
781,1.124,0.4658706,sol_nn
782,1.128,0.4632808,sol_nn
783,1.132,0.4606943,sol_nn
784,1.136,0.45811287,sol_nn
785,1.14,0.45553526,sol_nn
786,1.144,0.4529621,sol_nn
787,1.148,0.45039353,sol_nn
788,1.152,0.4478294,sol_nn
789,1.156,0.44527054,sol_nn
790,1.16,0.44271743,sol_nn
791,1.164,0.4401696,sol_nn
792,1.168,0.43762726,sol_nn
793,1.172,0.43509066,sol_nn
794,1.176,0.43256056,sol_nn
795,1.18,0.43003654,sol_nn
796,1.184,0.42751905,sol_nn
797,1.188,0.42500803,sol_nn
798,1.192,0.422504,sol_nn
799,1.196,0.4200068,sol_nn
800,1.2,0.4175172,sol_nn
801,1.204,0.41503462,sol_nn
802,1.208,0.41256002,sol_nn
803,1.212,0.41009286,sol_nn
804,1.216,0.407633,sol_nn
805,1.22,0.40518194,sol_nn
806,1.224,0.4027387,sol_nn
807,1.228,0.4003036,sol_nn
808,1.232,0.39787713,sol_nn
809,1.236,0.39545915,sol_nn
810,1.24,0.39304954,sol_nn
811,1.244,0.39064923,sol_nn
812,1.248,0.38825786,sol_nn
813,1.252,0.3858754,sol_nn
814,1.256,0.38350156,sol_nn
815,1.26,0.38113767,sol_nn
816,1.264,0.37878272,sol_nn
817,1.268,0.37643752,sol_nn
818,1.272,0.3741014,sol_nn
819,1.276,0.3717754,sol_nn
820,1.28,0.36945862,sol_nn
821,1.284,0.3671514,sol_nn
822,1.288,0.36485484,sol_nn
823,1.292,0.3625677,sol_nn
824,1.296,0.36029008,sol_nn
825,1.3,0.35802293,sol_nn
826,1.304,0.35576555,sol_nn
827,1.308,0.35351828,sol_nn
828,1.312,0.3512813,sol_nn
829,1.316,0.34905392,sol_nn
830,1.32,0.34683698,sol_nn
831,1.324,0.34463,sol_nn
832,1.328,0.3424335,sol_nn
833,1.332,0.34024668,sol_nn
834,1.336,0.33807072,sol_nn
835,1.34,0.33590403,sol_nn
836,1.344,0.33374807,sol_nn
837,1.348,0.33160213,sol_nn
838,1.352,0.3294659,sol_nn
839,1.356,0.3273402,sol_nn
840,1.36,0.32522422,sol_nn
841,1.364,0.32311857,sol_nn
842,1.368,0.3210226,sol_nn
843,1.372,0.31893656,sol_nn
844,1.376,0.31686068,sol_nn
845,1.38,0.3147939,sol_nn
846,1.384,0.31273752,sol_nn
847,1.388,0.31069022,sol_nn
848,1.392,0.30865315,sol_nn
849,1.396,0.3066253,sol_nn
850,1.4,0.30460685,sol_nn
851,1.404,0.3025974,sol_nn
852,1.408,0.30059767,sol_nn
853,1.412,0.2986067,sol_nn
854,1.416,0.29662517,sol_nn
855,1.42,0.29465243,sol_nn
856,1.424,0.2926882,sol_nn
857,1.428,0.29073307,sol_nn
858,1.432,0.28878656,sol_nn
859,1.436,0.2868483,sol_nn
860,1.44,0.2849186,sol_nn
861,1.444,0.2829967,sol_nn
862,1.448,0.28108355,sol_nn
863,1.452,0.27917773,sol_nn
864,1.456,0.27728006,sol_nn
865,1.46,0.27538976,sol_nn
866,1.464,0.27350724,sol_nn
867,1.468,0.27163178,sol_nn
868,1.472,0.2697639,sol_nn
869,1.476,0.26790264,sol_nn
870,1.48,0.2660482,sol_nn
871,1.484,0.26420087,sol_nn
872,1.488,0.26235983,sol_nn
873,1.492,0.2605251,sol_nn
874,1.496,0.25869685,sol_nn
875,1.5,0.25687426,sol_nn
876,1.504,0.25505763,sol_nn
877,1.508,0.2532463,sol_nn
878,1.512,0.25144058,sol_nn
879,1.516,0.24964035,sol_nn
880,1.52,0.24784465,sol_nn
881,1.524,0.24605435,sol_nn
882,1.528,0.24426827,sol_nn
883,1.532,0.24248691,sol_nn
884,1.536,0.24070987,sol_nn
885,1.54,0.23893672,sol_nn
886,1.544,0.23716721,sol_nn
887,1.548,0.23540157,sol_nn
888,1.552,0.23363903,sol_nn
889,1.556,0.23187995,sol_nn
890,1.56,0.23012379,sol_nn
891,1.564,0.2283704,sol_nn
892,1.568,0.22661945,sol_nn
893,1.572,0.22487108,sol_nn
894,1.576,0.22312409,sol_nn
895,1.58,0.22137938,sol_nn
896,1.584,0.21963646,sol_nn
897,1.588,0.21789442,sol_nn
898,1.592,0.21615389,sol_nn
899,1.596,0.21441421,sol_nn
900,1.6,0.21267532,sol_nn
901,1.604,0.21093646,sol_nn
902,1.608,0.20919822,sol_nn
903,1.612,0.20745996,sol_nn
904,1.616,0.20572117,sol_nn
905,1.62,0.203982,sol_nn
906,1.624,0.20224237,sol_nn
907,1.628,0.20050126,sol_nn
908,1.632,0.19875911,sol_nn
909,1.636,0.19701558,sol_nn
910,1.64,0.19527005,sol_nn
911,1.644,0.1935229,sol_nn
912,1.648,0.19177355,sol_nn
913,1.652,0.19002126,sol_nn
914,1.656,0.1882664,sol_nn
915,1.66,0.18650888,sol_nn
916,1.664,0.18474814,sol_nn
917,1.668,0.18298373,sol_nn
918,1.672,0.18121573,sol_nn
919,1.676,0.17944363,sol_nn
920,1.68,0.1776675,sol_nn
921,1.684,0.17588648,sol_nn
922,1.688,0.17410135,sol_nn
923,1.692,0.17231092,sol_nn
924,1.696,0.17051539,sol_nn
925,1.7,0.16871423,sol_nn
926,1.704,0.16690738,sol_nn
927,1.708,0.16509484,sol_nn
928,1.712,0.16327551,sol_nn
929,1.716,0.16145028,sol_nn
930,1.72,0.15961805,sol_nn
931,1.724,0.15777873,sol_nn
932,1.728,0.1559325,sol_nn
933,1.732,0.15407863,sol_nn
934,1.736,0.1522169,sol_nn
935,1.74,0.15034734,sol_nn
936,1.744,0.1484695,sol_nn
937,1.748,0.14658327,sol_nn
938,1.752,0.14468832,sol_nn
939,1.756,0.14278415,sol_nn
940,1.76,0.14087074,sol_nn
941,1.764,0.13894778,sol_nn
942,1.768,0.13701531,sol_nn
943,1.772,0.13507295,sol_nn
944,1.776,0.13312031,sol_nn
945,1.78,0.13115685,sol_nn
946,1.784,0.12918277,sol_nn
947,1.788,0.12719779,sol_nn
948,1.792,0.12520148,sol_nn
949,1.796,0.123193935,sol_nn
950,1.8,0.121174544,sol_nn
951,1.804,0.11914323,sol_nn
952,1.808,0.11709963,sol_nn
953,1.812,0.11504364,sol_nn
954,1.816,0.11297515,sol_nn
955,1.82,0.11089359,sol_nn
956,1.824,0.10879874,sol_nn
957,1.828,0.106690764,sol_nn
958,1.832,0.104568675,sol_nn
959,1.836,0.102433026,sol_nn
960,1.84,0.100283116,sol_nn
961,1.844,0.09811859,sol_nn
962,1.848,0.095939875,sol_nn
963,1.852,0.09374601,sol_nn
964,1.856,0.0915374,sol_nn
965,1.86,0.08931312,sol_nn
966,1.864,0.087073594,sol_nn
967,1.868,0.08481811,sol_nn
968,1.872,0.082546584,sol_nn
969,1.876,0.08025888,sol_nn
970,1.88,0.0779547,sol_nn
971,1.884,0.07563383,sol_nn
972,1.888,0.07329587,sol_nn
973,1.892,0.07094101,sol_nn
974,1.896,0.06856832,sol_nn
975,1.9,0.06617842,sol_nn
976,1.904,0.06377066,sol_nn
977,1.908,0.061344855,sol_nn
978,1.912,0.05890043,sol_nn
979,1.916,0.056437768,sol_nn
980,1.92,0.05395628,sol_nn
981,1.924,0.05145568,sol_nn
982,1.928,0.04893609,sol_nn
983,1.932,0.04639678,sol_nn
984,1.936,0.043838236,sol_nn
985,1.94,0.041259643,sol_nn
986,1.944,0.038661156,sol_nn
987,1.948,0.036042463,sol_nn
988,1.952,0.03340307,sol_nn
989,1.956,0.030742947,sol_nn
990,1.96,0.028061897,sol_nn
991,1.964,0.025360063,sol_nn
992,1.968,0.022636365,sol_nn
993,1.972,0.019891791,sol_nn
994,1.976,0.017124977,sol_nn
995,1.98,0.014336571,sol_nn
996,1.984,0.011525562,sol_nn
997,1.988,0.00869222,sol_nn
998,1.992,0.0058363373,sol_nn
999,1.996,0.0029577743,sol_nn
1000,2.0,5.6366436e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_3000/test_nn.csv <==
,X_x,value,name
0,-2.0,0.00010533165,test_nn
1,-1.996,0.0017550515,test_nn
2,-1.992,0.0034150754,test_nn
3,-1.988,0.0050855097,test_nn
4,-1.984,0.006765981,test_nn
5,-1.98,0.008456825,test_nn
6,-1.976,0.010157873,test_nn
7,-1.972,0.011868352,test_nn
8,-1.968,0.0135893,test_nn
9,-1.964,0.015319956,test_nn
10,-1.96,0.017060602,test_nn
11,-1.956,0.018810714,test_nn
12,-1.952,0.020570617,test_nn
13,-1.948,0.022340173,test_nn
14,-1.944,0.02411924,test_nn
15,-1.94,0.025907798,test_nn
16,-1.936,0.027705561,test_nn
17,-1.932,0.02951238,test_nn
18,-1.928,0.031328868,test_nn
19,-1.924,0.03315407,test_nn
20,-1.92,0.03498881,test_nn
21,-1.916,0.03683232,test_nn
22,-1.912,0.038684968,test_nn
23,-1.908,0.04054614,test_nn
24,-1.904,0.042416416,test_nn
25,-1.9,0.044295404,test_nn
26,-1.896,0.04618296,test_nn
27,-1.892,0.04807892,test_nn
28,-1.888,0.04998344,test_nn
29,-1.884,0.051896866,test_nn
30,-1.88,0.053817824,test_nn
31,-1.876,0.055747733,test_nn
32,-1.872,0.05768537,test_nn
33,-1.868,0.059631392,test_nn
34,-1.864,0.06158541,test_nn
35,-1.86,0.06354756,test_nn
36,-1.856,0.06551751,test_nn
37,-1.852,0.067495115,test_nn
38,-1.848,0.069480896,test_nn
39,-1.844,0.07147422,test_nn
40,-1.84,0.07347481,test_nn
41,-1.836,0.07548345,test_nn
42,-1.832,0.07749912,test_nn
43,-1.828,0.079522535,test_nn
44,-1.824,0.08155303,test_nn
45,-1.82,0.083590925,test_nn
46,-1.816,0.085635945,test_nn
47,-1.812,0.08768808,test_nn
48,-1.808,0.089747496,test_nn
49,-1.804,0.09181341,test_nn
50,-1.8,0.093886316,test_nn
51,-1.796,0.0959662,test_nn
52,-1.792,0.098052606,test_nn
53,-1.788,0.10014609,test_nn
54,-1.784,0.10224554,test_nn
55,-1.78,0.10435183,test_nn
56,-1.776,0.1064646,test_nn
57,-1.772,0.10858345,test_nn
58,-1.768,0.11070874,test_nn
59,-1.764,0.11284044,test_nn
60,-1.76,0.11497791,test_nn
61,-1.756,0.11712185,test_nn
62,-1.752,0.119271554,test_nn
63,-1.748,0.121427186,test_nn
64,-1.744,0.12358857,test_nn
65,-1.74,0.12575573,test_nn
66,-1.736,0.12792844,test_nn
67,-1.732,0.13010731,test_nn
68,-1.728,0.13229112,test_nn
69,-1.724,0.13448037,test_nn
70,-1.72,0.13667531,test_nn
71,-1.716,0.13887581,test_nn
72,-1.712,0.14108083,test_nn
73,-1.708,0.14329165,test_nn
74,-1.704,0.14550689,test_nn
75,-1.7,0.1477276,test_nn
76,-1.696,0.14995334,test_nn
77,-1.692,0.15218368,test_nn
78,-1.688,0.154419,test_nn
79,-1.684,0.15665889,test_nn
80,-1.68,0.15890336,test_nn
81,-1.676,0.16115265,test_nn
82,-1.672,0.16340587,test_nn
83,-1.668,0.16566405,test_nn
84,-1.664,0.16792625,test_nn
85,-1.66,0.17019302,test_nn
86,-1.656,0.17246342,test_nn
87,-1.652,0.17473805,test_nn
88,-1.648,0.177017,test_nn
89,-1.644,0.17929994,test_nn
90,-1.64,0.18158624,test_nn
91,-1.636,0.18387648,test_nn
92,-1.632,0.1861708,test_nn
93,-1.628,0.18846859,test_nn
94,-1.624,0.19077015,test_nn
95,-1.62,0.19307499,test_nn
96,-1.616,0.19538309,test_nn
97,-1.612,0.19769485,test_nn
98,-1.608,0.20000993,test_nn
99,-1.604,0.20232762,test_nn
100,-1.6,0.2046487,test_nn
101,-1.596,0.20697302,test_nn
102,-1.592,0.20930016,test_nn
103,-1.588,0.21163037,test_nn
104,-1.584,0.21396302,test_nn
105,-1.58,0.21629831,test_nn
106,-1.576,0.21863656,test_nn
107,-1.572,0.22097763,test_nn
108,-1.568,0.22332095,test_nn
109,-1.564,0.22566682,test_nn
110,-1.56,0.22801474,test_nn
111,-1.556,0.2303652,test_nn
112,-1.552,0.23271751,test_nn
113,-1.548,0.2350722,test_nn
114,-1.544,0.23742917,test_nn
115,-1.54,0.23978779,test_nn
116,-1.536,0.24214827,test_nn
117,-1.532,0.24451071,test_nn
118,-1.528,0.24687494,test_nn
119,-1.524,0.24924043,test_nn
120,-1.52,0.2516082,test_nn
121,-1.516,0.2539766,test_nn
122,-1.512,0.25634718,test_nn
123,-1.508,0.25871927,test_nn
124,-1.504,0.26109195,test_nn
125,-1.5,0.2634666,test_nn
126,-1.496,0.2658418,test_nn
127,-1.492,0.2682182,test_nn
128,-1.488,0.2705955,test_nn
129,-1.484,0.2729739,test_nn
130,-1.48,0.27535328,test_nn
131,-1.476,0.27773312,test_nn
132,-1.472,0.28011364,test_nn
133,-1.468,0.282495,test_nn
134,-1.464,0.2848765,test_nn
135,-1.46,0.28725904,test_nn
136,-1.456,0.28964156,test_nn
137,-1.452,0.29202422,test_nn
138,-1.448,0.29440752,test_nn
139,-1.444,0.2967908,test_nn
140,-1.44,0.2991739,test_nn
141,-1.436,0.30155778,test_nn
142,-1.432,0.3039409,test_nn
143,-1.428,0.3063244,test_nn
144,-1.424,0.30870736,test_nn
145,-1.42,0.31109014,test_nn
146,-1.416,0.31347257,test_nn
147,-1.412,0.31585467,test_nn
148,-1.408,0.318236,test_nn
149,-1.404,0.32061666,test_nn
150,-1.4,0.32299718,test_nn
151,-1.396,0.32537657,test_nn
152,-1.392,0.32775527,test_nn
153,-1.388,0.33013344,test_nn
154,-1.384,0.33251032,test_nn
155,-1.38,0.33488607,test_nn
156,-1.376,0.3372608,test_nn
157,-1.372,0.33963454,test_nn
158,-1.368,0.34200686,test_nn
159,-1.364,0.34437785,test_nn
160,-1.36,0.34674788,test_nn
161,-1.356,0.34911627,test_nn
162,-1.352,0.35148275,test_nn
163,-1.348,0.35384804,test_nn
164,-1.344,0.35621166,test_nn
165,-1.34,0.35857332,test_nn
166,-1.336,0.36093333,test_nn
167,-1.332,0.36329147,test_nn
168,-1.328,0.3656475,test_nn
169,-1.324,0.36800227,test_nn
170,-1.32,0.3703541,test_nn
171,-1.316,0.37270418,test_nn
172,-1.312,0.37505227,test_nn
173,-1.308,0.37739733,test_nn
174,-1.304,0.37974054,test_nn
175,-1.3,0.3820812,test_nn
176,-1.296,0.38441926,test_nn
177,-1.292,0.3867554,test_nn
178,-1.288,0.38908812,test_nn
179,-1.284,0.3914183,test_nn
180,-1.28,0.3937465,test_nn
181,-1.276,0.39607123,test_nn
182,-1.272,0.398393,test_nn
183,-1.268,0.4007122,test_nn
184,-1.264,0.40302837,test_nn
185,-1.26,0.405341,test_nn
186,-1.256,0.40765092,test_nn
187,-1.252,0.40995765,test_nn
188,-1.248,0.41226098,test_nn
189,-1.244,0.4145607,test_nn
190,-1.24,0.41685742,test_nn
191,-1.236,0.41915107,test_nn
192,-1.232,0.42144015,test_nn
193,-1.228,0.42372656,test_nn
194,-1.224,0.4260093,test_nn
195,-1.22,0.4282881,test_nn
196,-1.216,0.4305631,test_nn
197,-1.212,0.43283483,test_nn
198,-1.208,0.43510187,test_nn
199,-1.204,0.43736547,test_nn
200,-1.2,0.43962502,test_nn
201,-1.196,0.4418807,test_nn
202,-1.192,0.44413245,test_nn
203,-1.188,0.44637978,test_nn
204,-1.184,0.44862264,test_nn
205,-1.18,0.45086205,test_nn
206,-1.176,0.45309675,test_nn
207,-1.172,0.45532715,test_nn
208,-1.168,0.45755297,test_nn
209,-1.164,0.45977467,test_nn
210,-1.16,0.46199214,test_nn
211,-1.156,0.4642043,test_nn
212,-1.152,0.4664125,test_nn
213,-1.148,0.46861628,test_nn
214,-1.144,0.47081456,test_nn
215,-1.14,0.47300884,test_nn
216,-1.136,0.47519818,test_nn
217,-1.132,0.47738272,test_nn
218,-1.128,0.47956234,test_nn
219,-1.124,0.4817374,test_nn
220,-1.12,0.48390704,test_nn
221,-1.116,0.48607206,test_nn
222,-1.112,0.48823214,test_nn
223,-1.108,0.49038738,test_nn
224,-1.104,0.49253732,test_nn
225,-1.1,0.4946824,test_nn
226,-1.096,0.49682224,test_nn
227,-1.092,0.49895686,test_nn
228,-1.088,0.5010864,test_nn
229,-1.084,0.50321096,test_nn
230,-1.08,0.5053301,test_nn
231,-1.076,0.50744396,test_nn
232,-1.072,0.5095529,test_nn
233,-1.068,0.5116563,test_nn
234,-1.064,0.5137542,test_nn
235,-1.06,0.5158473,test_nn
236,-1.056,0.5179343,test_nn
237,-1.052,0.5200169,test_nn
238,-1.048,0.5220935,test_nn
239,-1.044,0.524165,test_nn
240,-1.04,0.5262311,test_nn
241,-1.036,0.5282918,test_nn
242,-1.032,0.53034717,test_nn
243,-1.028,0.53239673,test_nn
244,-1.024,0.5344411,test_nn
245,-1.02,0.53648,test_nn
246,-1.016,0.53851384,test_nn
247,-1.012,0.54054207,test_nn
248,-1.008,0.54256475,test_nn
249,-1.004,0.54458237,test_nn
250,-1.0,0.54659456,test_nn
251,-0.996,0.5486012,test_nn
252,-0.992,0.55060256,test_nn
253,-0.988,0.5525987,test_nn
254,-0.984,0.5545896,test_nn
255,-0.98,0.5565749,test_nn
256,-0.976,0.5585548,test_nn
257,-0.972,0.5605298,test_nn
258,-0.968,0.5624993,test_nn
259,-0.964,0.56446433,test_nn
260,-0.96,0.56642276,test_nn
261,-0.956,0.56837726,test_nn
262,-0.952,0.57032686,test_nn
263,-0.948,0.5722706,test_nn
264,-0.944,0.5742098,test_nn
265,-0.94,0.57614374,test_nn
266,-0.936,0.5780729,test_nn
267,-0.932,0.5799972,test_nn
268,-0.928,0.5819166,test_nn
269,-0.924,0.58383155,test_nn
270,-0.92,0.5857415,test_nn
271,-0.916,0.5876469,test_nn
272,-0.912,0.5895475,test_nn
273,-0.908,0.5914442,test_nn
274,-0.904,0.59333575,test_nn
275,-0.9,0.59522355,test_nn
276,-0.896,0.59710664,test_nn
277,-0.892,0.5989859,test_nn
278,-0.888,0.60086125,test_nn
279,-0.884,0.60273135,test_nn
280,-0.88,0.6045985,test_nn
281,-0.876,0.60646194,test_nn
282,-0.872,0.6083209,test_nn
283,-0.868,0.61017686,test_nn
284,-0.864,0.6120288,test_nn
285,-0.86,0.6138778,test_nn
286,-0.856,0.6157234,test_nn
287,-0.852,0.6175654,test_nn
288,-0.848,0.6194043,test_nn
289,-0.844,0.62124044,test_nn
290,-0.84,0.6230738,test_nn
291,-0.836,0.6249043,test_nn
292,-0.832,0.6267324,test_nn
293,-0.828,0.6285578,test_nn
294,-0.824,0.63038045,test_nn
295,-0.82,0.6322016,test_nn
296,-0.816,0.6340203,test_nn
297,-0.812,0.63583714,test_nn
298,-0.808,0.6376527,test_nn
299,-0.804,0.6394658,test_nn
300,-0.8,0.6412788,test_nn
301,-0.796,0.6430891,test_nn
302,-0.792,0.6448993,test_nn
303,-0.788,0.6467078,test_nn
304,-0.784,0.6485159,test_nn
305,-0.78,0.6503236,test_nn
306,-0.776,0.6521309,test_nn
307,-0.772,0.6539374,test_nn
308,-0.768,0.6557442,test_nn
309,-0.764,0.6575508,test_nn
310,-0.76,0.6593585,test_nn
311,-0.756,0.6611659,test_nn
312,-0.752,0.6629746,test_nn
313,-0.748,0.66478384,test_nn
314,-0.744,0.6665948,test_nn
315,-0.74,0.6684062,test_nn
316,-0.736,0.6702199,test_nn
317,-0.732,0.67203474,test_nn
318,-0.728,0.67385167,test_nn
319,-0.724,0.6756712,test_nn
320,-0.72,0.6774926,test_nn
321,-0.716,0.67931706,test_nn
322,-0.712,0.6811439,test_nn
323,-0.708,0.6829744,test_nn
324,-0.704,0.68480736,test_nn
325,-0.7,0.6866445,test_nn
326,-0.696,0.6884849,test_nn
327,-0.692,0.6903294,test_nn
328,-0.688,0.69217795,test_nn
329,-0.684,0.6940309,test_nn
330,-0.68,0.6958889,test_nn
331,-0.676,0.69775164,test_nn
332,-0.672,0.69961905,test_nn
333,-0.668,0.7014917,test_nn
334,-0.664,0.7033704,test_nn
335,-0.66,0.7052547,test_nn
336,-0.656,0.70714504,test_nn
337,-0.652,0.70904124,test_nn
338,-0.648,0.7109442,test_nn
339,-0.644,0.7128539,test_nn
340,-0.64,0.71477,test_nn
341,-0.636,0.7166938,test_nn
342,-0.632,0.71862465,test_nn
343,-0.628,0.72056305,test_nn
344,-0.624,0.7225087,test_nn
345,-0.62,0.7244632,test_nn
346,-0.616,0.72642493,test_nn
347,-0.612,0.72839546,test_nn
348,-0.608,0.73037434,test_nn
349,-0.604,0.7323623,test_nn
350,-0.6,0.7343587,test_nn
351,-0.596,0.7363641,test_nn
352,-0.592,0.7383793,test_nn
353,-0.588,0.7404034,test_nn
354,-0.584,0.74243677,test_nn
355,-0.58,0.7444806,test_nn
356,-0.576,0.7465333,test_nn
357,-0.572,0.7485967,test_nn
358,-0.568,0.75066966,test_nn
359,-0.564,0.7527528,test_nn
360,-0.56,0.75484616,test_nn
361,-0.556,0.7569503,test_nn
362,-0.552,0.7590646,test_nn
363,-0.548,0.76118904,test_nn
364,-0.544,0.763325,test_nn
365,-0.54,0.76547104,test_nn
366,-0.536,0.7676274,test_nn
367,-0.532,0.76979434,test_nn
368,-0.528,0.7719724,test_nn
369,-0.524,0.774161,test_nn
370,-0.52,0.7763601,test_nn
371,-0.516,0.77856994,test_nn
372,-0.512,0.7807903,test_nn
373,-0.508,0.783021,test_nn
374,-0.504,0.7852623,test_nn
375,-0.5,0.7875139,test_nn
376,-0.496,0.7897752,test_nn
377,-0.492,0.79204774,test_nn
378,-0.488,0.79432935,test_nn
379,-0.484,0.7966207,test_nn
380,-0.48,0.7989219,test_nn
381,-0.476,0.8012324,test_nn
382,-0.472,0.8035525,test_nn
383,-0.468,0.80588114,test_nn
384,-0.464,0.8082189,test_nn
385,-0.46,0.8105649,test_nn
386,-0.456,0.812919,test_nn
387,-0.452,0.8152806,test_nn
388,-0.448,0.8176508,test_nn
389,-0.444,0.8200277,test_nn
390,-0.44,0.82241124,test_nn
391,-0.436,0.82480156,test_nn
392,-0.432,0.82719797,test_nn
393,-0.428,0.8296,test_nn
394,-0.424,0.83200765,test_nn
395,-0.42,0.83441955,test_nn
396,-0.416,0.83683676,test_nn
397,-0.412,0.83925754,test_nn
398,-0.408,0.84168154,test_nn
399,-0.404,0.8441084,test_nn
400,-0.4,0.846538,test_nn
401,-0.396,0.84896916,test_nn
402,-0.392,0.851402,test_nn
403,-0.388,0.85383517,test_nn
404,-0.384,0.8562687,test_nn
405,-0.38,0.8587016,test_nn
406,-0.376,0.86113346,test_nn
407,-0.372,0.86356366,test_nn
408,-0.368,0.8659916,test_nn
409,-0.364,0.8684168,test_nn
410,-0.36,0.8708376,test_nn
411,-0.356,0.87325484,test_nn
412,-0.352,0.8756665,test_nn
413,-0.348,0.8780728,test_nn
414,-0.344,0.8804726,test_nn
415,-0.34,0.88286513,test_nn
416,-0.336,0.8852502,test_nn
417,-0.332,0.88762623,test_nn
418,-0.328,0.88999325,test_nn
419,-0.324,0.8923501,test_nn
420,-0.32,0.89469624,test_nn
421,-0.316,0.8970305,test_nn
422,-0.312,0.89935267,test_nn
423,-0.308,0.90166223,test_nn
424,-0.304,0.9039575,test_nn
425,-0.3,0.9062385,test_nn
426,-0.296,0.908504,test_nn
427,-0.292,0.91075385,test_nn
428,-0.288,0.9129867,test_nn
429,-0.284,0.9152023,test_nn
430,-0.28,0.91739935,test_nn
431,-0.276,0.9195779,test_nn
432,-0.272,0.921736,test_nn
433,-0.268,0.92387414,test_nn
434,-0.264,0.92599124,test_nn
435,-0.26,0.9280862,test_nn
436,-0.256,0.93015873,test_nn
437,-0.252,0.93220794,test_nn
438,-0.248,0.9342336,test_nn
439,-0.244,0.9362346,test_nn
440,-0.24,0.93821,test_nn
441,-0.236,0.94016033,test_nn
442,-0.232,0.94208354,test_nn
443,-0.228,0.9439801,test_nn
444,-0.224,0.9458482,test_nn
445,-0.22,0.94768876,test_nn
446,-0.216,0.9495005,test_nn
447,-0.212,0.9512823,test_nn
448,-0.208,0.9530344,test_nn
449,-0.204,0.954756,test_nn
450,-0.2,0.9564465,test_nn
451,-0.196,0.95810586,test_nn
452,-0.192,0.9597329,test_nn
453,-0.188,0.9613284,test_nn
454,-0.184,0.9628903,test_nn
455,-0.18,0.9644193,test_nn
456,-0.176,0.9659144,test_nn
457,-0.172,0.96737546,test_nn
458,-0.168,0.96880245,test_nn
459,-0.164,0.9701945,test_nn
460,-0.16,0.9715516,test_nn
461,-0.156,0.97287333,test_nn
462,-0.152,0.9741594,test_nn
463,-0.148,0.97540957,test_nn
464,-0.144,0.976624,test_nn
465,-0.14,0.9778017,test_nn
466,-0.136,0.9789428,test_nn
467,-0.132,0.9800472,test_nn
468,-0.128,0.9811149,test_nn
469,-0.124,0.98214555,test_nn
470,-0.12,0.9831387,test_nn
471,-0.116,0.984095,test_nn
472,-0.112,0.98501354,test_nn
473,-0.108,0.9858941,test_nn
474,-0.104,0.986738,test_nn
475,-0.1,0.98754406,test_nn
476,-0.096,0.98831284,test_nn
477,-0.092,0.98904324,test_nn
478,-0.088,0.9897364,test_nn
479,-0.084,0.99039197,test_nn
480,-0.08,0.99101025,test_nn
481,-0.076,0.9915912,test_nn
482,-0.072,0.99213445,test_nn
483,-0.068,0.99264044,test_nn
484,-0.064,0.9931092,test_nn
485,-0.06,0.993541,test_nn
486,-0.056,0.99393594,test_nn
487,-0.052,0.99429387,test_nn
488,-0.048,0.9946151,test_nn
489,-0.044,0.9949002,test_nn
490,-0.04,0.99514854,test_nn
491,-0.036,0.9953611,test_nn
492,-0.032,0.995538,test_nn
493,-0.028,0.9956789,test_nn
494,-0.024,0.99578464,test_nn
495,-0.02,0.9958549,test_nn
496,-0.016,0.9958902,test_nn
497,-0.012,0.9958909,test_nn
498,-0.008,0.9958576,test_nn
499,-0.004,0.99578965,test_nn
500,0.0,0.9956876,test_nn
501,0.004,0.9955524,test_nn
502,0.008,0.99538416,test_nn
503,0.012,0.9951827,test_nn
504,0.016,0.9949486,test_nn
505,0.02,0.9946823,test_nn
506,0.024,0.994384,test_nn
507,0.028,0.9940537,test_nn
508,0.032,0.99369234,test_nn
509,0.036,0.99330014,test_nn
510,0.04,0.9928771,test_nn
511,0.044,0.99242413,test_nn
512,0.048,0.9919409,test_nn
513,0.052,0.991428,test_nn
514,0.056,0.99088585,test_nn
515,0.06,0.99031526,test_nn
516,0.064,0.98971635,test_nn
517,0.068,0.9890886,test_nn
518,0.072,0.98843336,test_nn
519,0.076,0.98775125,test_nn
520,0.08,0.98704153,test_nn
521,0.084,0.98630553,test_nn
522,0.088,0.9855435,test_nn
523,0.092,0.9847554,test_nn
524,0.096,0.98394156,test_nn
525,0.1,0.983103,test_nn
526,0.104,0.9822395,test_nn
527,0.108,0.98135173,test_nn
528,0.112,0.9804401,test_nn
529,0.116,0.9795051,test_nn
530,0.12,0.9785464,test_nn
531,0.124,0.97756535,test_nn
532,0.128,0.9765617,test_nn
533,0.132,0.97553563,test_nn
534,0.136,0.9744878,test_nn
535,0.14,0.9734194,test_nn
536,0.144,0.9723296,test_nn
537,0.148,0.97121894,test_nn
538,0.152,0.9700883,test_nn
539,0.156,0.96893746,test_nn
540,0.16,0.96776724,test_nn
541,0.164,0.9665782,test_nn
542,0.168,0.96536994,test_nn
543,0.172,0.96414346,test_nn
544,0.176,0.96289873,test_nn
545,0.18,0.9616367,test_nn
546,0.184,0.9603558,test_nn
547,0.188,0.95905924,test_nn
548,0.192,0.95774525,test_nn
549,0.196,0.95641476,test_nn
550,0.2,0.9550686,test_nn
551,0.204,0.95370615,test_nn
552,0.208,0.95232856,test_nn
553,0.212,0.95093536,test_nn
554,0.216,0.94952744,test_nn
555,0.22,0.9481049,test_nn
556,0.224,0.9466684,test_nn
557,0.228,0.9452176,test_nn
558,0.232,0.9437531,test_nn
559,0.236,0.9422755,test_nn
560,0.24,0.9407847,test_nn
561,0.244,0.9392804,test_nn
562,0.248,0.9377643,test_nn
563,0.252,0.93623585,test_nn
564,0.256,0.9346947,test_nn
565,0.26,0.9331423,test_nn
566,0.264,0.9315782,test_nn
567,0.268,0.9300028,test_nn
568,0.272,0.9284168,test_nn
569,0.276,0.9268192,test_nn
570,0.28,0.9252119,test_nn
571,0.284,0.92359364,test_nn
572,0.288,0.9219656,test_nn
573,0.292,0.92032707,test_nn
574,0.296,0.91867995,test_nn
575,0.3,0.9170227,test_nn
576,0.304,0.9153559,test_nn
577,0.308,0.91368055,test_nn
578,0.312,0.9119961,test_nn
579,0.316,0.9103031,test_nn
580,0.32,0.9086018,test_nn
581,0.324,0.9068916,test_nn
582,0.328,0.9051739,test_nn
583,0.332,0.9034481,test_nn
584,0.336,0.9017143,test_nn
585,0.34,0.8999729,test_nn
586,0.344,0.89822423,test_nn
587,0.348,0.8964679,test_nn
588,0.352,0.89470476,test_nn
589,0.356,0.8929349,test_nn
590,0.36,0.8911575,test_nn
591,0.364,0.88937366,test_nn
592,0.368,0.8875833,test_nn
593,0.372,0.88578606,test_nn
594,0.376,0.8839829,test_nn
595,0.38,0.88217306,test_nn
596,0.384,0.8803575,test_nn
597,0.388,0.8785357,test_nn
598,0.392,0.8767082,test_nn
599,0.396,0.8748746,test_nn
600,0.4,0.87303543,test_nn
601,0.404,0.8711908,test_nn
602,0.408,0.86934066,test_nn
603,0.412,0.86748457,test_nn
604,0.416,0.86562324,test_nn
605,0.42,0.86375684,test_nn
606,0.424,0.8618858,test_nn
607,0.428,0.86000836,test_nn
608,0.432,0.8581269,test_nn
609,0.436,0.8562397,test_nn
610,0.44,0.8543476,test_nn
611,0.444,0.8524509,test_nn
612,0.448,0.8505496,test_nn
613,0.452,0.84864306,test_nn
614,0.456,0.8467319,test_nn
615,0.46,0.8448158,test_nn
616,0.464,0.84289527,test_nn
617,0.468,0.8409698,test_nn
618,0.472,0.8390401,test_nn
619,0.476,0.8371057,test_nn
620,0.48,0.83516645,test_nn
621,0.484,0.8332232,test_nn
622,0.488,0.83127487,test_nn
623,0.492,0.8293222,test_nn
624,0.496,0.82736516,test_nn
625,0.5,0.8254039,test_nn
626,0.504,0.8234376,test_nn
627,0.508,0.8214678,test_nn
628,0.512,0.81949264,test_nn
629,0.516,0.8175136,test_nn
630,0.52,0.8155295,test_nn
631,0.524,0.8135414,test_nn
632,0.528,0.8115493,test_nn
633,0.532,0.8095521,test_nn
634,0.536,0.80755067,test_nn
635,0.54,0.80554503,test_nn
636,0.544,0.8035344,test_nn
637,0.548,0.8015193,test_nn
638,0.552,0.79950005,test_nn
639,0.556,0.7974765,test_nn
640,0.56,0.795448,test_nn
641,0.564,0.7934151,test_nn
642,0.568,0.7913781,test_nn
643,0.572,0.7893356,test_nn
644,0.576,0.7872896,test_nn
645,0.58,0.78523856,test_nn
646,0.584,0.7831824,test_nn
647,0.588,0.7811222,test_nn
648,0.592,0.7790568,test_nn
649,0.596,0.77698755,test_nn
650,0.6,0.7749127,test_nn
651,0.604,0.7728335,test_nn
652,0.608,0.7707498,test_nn
653,0.612,0.76866066,test_nn
654,0.616,0.766567,test_nn
655,0.62,0.7644688,test_nn
656,0.624,0.76236516,test_nn
657,0.628,0.760257,test_nn
658,0.632,0.7581434,test_nn
659,0.636,0.7560253,test_nn
660,0.64,0.7539022,test_nn
661,0.644,0.7517742,test_nn
662,0.648,0.7496407,test_nn
663,0.652,0.7475021,test_nn
664,0.656,0.7453586,test_nn
665,0.66,0.7432101,test_nn
666,0.664,0.74105656,test_nn
667,0.668,0.7388975,test_nn
668,0.672,0.7367333,test_nn
669,0.676,0.7345637,test_nn
670,0.68,0.73238915,test_nn
671,0.684,0.73020905,test_nn
672,0.688,0.7280235,test_nn
673,0.692,0.7258334,test_nn
674,0.696,0.7236371,test_nn
675,0.7,0.7214356,test_nn
676,0.704,0.7192291,test_nn
677,0.708,0.71701705,test_nn
678,0.712,0.7147996,test_nn
679,0.716,0.71257615,test_nn
680,0.72,0.7103478,test_nn
681,0.724,0.7081138,test_nn
682,0.728,0.7058742,test_nn
683,0.732,0.703629,test_nn
684,0.736,0.70137894,test_nn
685,0.74,0.69912267,test_nn
686,0.744,0.69686174,test_nn
687,0.748,0.694594,test_nn
688,0.752,0.6923218,test_nn
689,0.756,0.6900437,test_nn
690,0.76,0.6877601,test_nn
691,0.764,0.68547106,test_nn
692,0.768,0.68317616,test_nn
693,0.772,0.6808764,test_nn
694,0.776,0.67857075,test_nn
695,0.78,0.6762595,test_nn
696,0.784,0.6739433,test_nn
697,0.788,0.67162085,test_nn
698,0.792,0.66929376,test_nn
699,0.796,0.6669606,test_nn
700,0.8,0.6646228,test_nn
701,0.804,0.66227937,test_nn
702,0.808,0.6599299,test_nn
703,0.812,0.6575757,test_nn
704,0.816,0.65521574,test_nn
705,0.82,0.65285134,test_nn
706,0.824,0.6504816,test_nn
707,0.828,0.6481061,test_nn
708,0.832,0.6457261,test_nn
709,0.836,0.6433409,test_nn
710,0.84,0.6409502,test_nn
711,0.844,0.63855505,test_nn
712,0.848,0.6361549,test_nn
713,0.852,0.63374937,test_nn
714,0.856,0.63133943,test_nn
715,0.86,0.62892467,test_nn
716,0.864,0.626505,test_nn
717,0.868,0.6240815,test_nn
718,0.872,0.62165266,test_nn
719,0.876,0.6192194,test_nn
720,0.88,0.61678207,test_nn
721,0.884,0.61434025,test_nn
722,0.888,0.61189413,test_nn
723,0.892,0.609444,test_nn
724,0.896,0.6069896,test_nn
725,0.9,0.6045314,test_nn
726,0.904,0.60206926,test_nn
727,0.908,0.59960353,test_nn
728,0.912,0.5971336,test_nn
729,0.916,0.5946601,test_nn
730,0.92,0.59218353,test_nn
731,0.924,0.5897031,test_nn
732,0.928,0.58721983,test_nn
733,0.932,0.584733,test_nn
734,0.936,0.5822431,test_nn
735,0.94,0.5797504,test_nn
736,0.944,0.5772545,test_nn
737,0.948,0.5747566,test_nn
738,0.952,0.57225525,test_nn
739,0.956,0.56975174,test_nn
740,0.96,0.5672465,test_nn
741,0.964,0.56473804,test_nn
742,0.968,0.56222814,test_nn
743,0.972,0.55971587,test_nn
744,0.976,0.55720216,test_nn
745,0.98,0.55468655,test_nn
746,0.984,0.55216944,test_nn
747,0.988,0.5496513,test_nn
748,0.992,0.54713094,test_nn
749,0.996,0.5446104,test_nn
750,1.0,0.5420884,test_nn
751,1.004,0.53956556,test_nn
752,1.008,0.5370422,test_nn
753,1.012,0.5345186,test_nn
754,1.016,0.5319941,test_nn
755,1.02,0.5294696,test_nn
756,1.024,0.52694476,test_nn
757,1.028,0.5244204,test_nn
758,1.032,0.5218958,test_nn
759,1.036,0.51937205,test_nn
760,1.04,0.5168487,test_nn
761,1.044,0.514326,test_nn
762,1.048,0.5118044,test_nn
763,1.052,0.5092834,test_nn
764,1.056,0.5067643,test_nn
765,1.06,0.5042457,test_nn
766,1.064,0.5017292,test_nn
767,1.068,0.49921423,test_nn
768,1.072,0.496701,test_nn
769,1.076,0.49418956,test_nn
770,1.08,0.49168068,test_nn
771,1.084,0.489174,test_nn
772,1.088,0.4866695,test_nn
773,1.092,0.48416796,test_nn
774,1.096,0.481669,test_nn
775,1.1,0.47917315,test_nn
776,1.104,0.4766803,test_nn
777,1.108,0.47419062,test_nn
778,1.112,0.47170457,test_nn
779,1.116,0.46922165,test_nn
780,1.12,0.46674308,test_nn
781,1.124,0.46426824,test_nn
782,1.128,0.4617967,test_nn
783,1.132,0.45932955,test_nn
784,1.136,0.45686728,test_nn
785,1.14,0.45440942,test_nn
786,1.144,0.4519557,test_nn
787,1.148,0.4495071,test_nn
788,1.152,0.44706282,test_nn
789,1.156,0.444624,test_nn
790,1.16,0.44219035,test_nn
791,1.164,0.4397616,test_nn
792,1.168,0.43733913,test_nn
793,1.172,0.43492118,test_nn
794,1.176,0.43250924,test_nn
795,1.18,0.43010315,test_nn
796,1.184,0.42770308,test_nn
797,1.188,0.42530864,test_nn
798,1.192,0.4229203,test_nn
799,1.196,0.4205386,test_nn
800,1.2,0.41816327,test_nn
801,1.204,0.41579396,test_nn
802,1.208,0.41343123,test_nn
803,1.212,0.41107547,test_nn
804,1.216,0.40872622,test_nn
805,1.22,0.40638378,test_nn
806,1.224,0.40404856,test_nn
807,1.228,0.40171987,test_nn
808,1.232,0.39939848,test_nn
809,1.236,0.39708412,test_nn
810,1.24,0.39477712,test_nn
811,1.244,0.39247748,test_nn
812,1.248,0.39018545,test_nn
813,1.252,0.38790017,test_nn
814,1.256,0.3856224,test_nn
815,1.26,0.38335276,test_nn
816,1.264,0.3810904,test_nn
817,1.268,0.3788356,test_nn
818,1.272,0.37658817,test_nn
819,1.276,0.3743493,test_nn
820,1.28,0.37211773,test_nn
821,1.284,0.36989325,test_nn
822,1.288,0.36767772,test_nn
823,1.292,0.36546928,test_nn
824,1.296,0.36326924,test_nn
825,1.3,0.36107686,test_nn
826,1.304,0.35889196,test_nn
827,1.308,0.3567152,test_nn
828,1.312,0.35454652,test_nn
829,1.316,0.35238558,test_nn
830,1.32,0.3502321,test_nn
831,1.324,0.3480867,test_nn
832,1.328,0.34594965,test_nn
833,1.332,0.34381962,test_nn
834,1.336,0.34169835,test_nn
835,1.34,0.33958435,test_nn
836,1.344,0.33747792,test_nn
837,1.348,0.33537957,test_nn
838,1.352,0.33328846,test_nn
839,1.356,0.33120534,test_nn
840,1.36,0.32912964,test_nn
841,1.364,0.32706216,test_nn
842,1.368,0.3250015,test_nn
843,1.372,0.32294852,test_nn
844,1.376,0.32090297,test_nn
845,1.38,0.31886426,test_nn
846,1.384,0.3168333,test_nn
847,1.388,0.31480962,test_nn
848,1.392,0.31279296,test_nn
849,1.396,0.31078327,test_nn
850,1.4,0.3087803,test_nn
851,1.404,0.3067846,test_nn
852,1.408,0.30479577,test_nn
853,1.412,0.30281326,test_nn
854,1.416,0.3008375,test_nn
855,1.42,0.2988684,test_nn
856,1.424,0.29690516,test_nn
857,1.428,0.294949,test_nn
858,1.432,0.29299867,test_nn
859,1.436,0.2910545,test_nn
860,1.44,0.28911644,test_nn
861,1.444,0.28718364,test_nn
862,1.448,0.28525767,test_nn
863,1.452,0.2833364,test_nn
864,1.456,0.281421,test_nn
865,1.46,0.27951095,test_nn
866,1.464,0.2776062,test_nn
867,1.468,0.27570638,test_nn
868,1.472,0.2738119,test_nn
869,1.476,0.2719221,test_nn
870,1.48,0.27003673,test_nn
871,1.484,0.26815623,test_nn
872,1.488,0.26628014,test_nn
873,1.492,0.26440832,test_nn
874,1.496,0.26254085,test_nn
875,1.5,0.2606772,test_nn
876,1.504,0.25881752,test_nn
877,1.508,0.25696123,test_nn
878,1.512,0.25510862,test_nn
879,1.516,0.2532597,test_nn
880,1.52,0.2514134,test_nn
881,1.524,0.24957079,test_nn
882,1.528,0.24773043,test_nn
883,1.532,0.24589348,test_nn
884,1.536,0.2440589,test_nn
885,1.54,0.24222642,test_nn
886,1.544,0.24039656,test_nn
887,1.548,0.23856878,test_nn
888,1.552,0.23674262,test_nn
889,1.556,0.23491839,test_nn
890,1.56,0.23309562,test_nn
891,1.564,0.23127428,test_nn
892,1.568,0.22945422,test_nn
893,1.572,0.22763503,test_nn
894,1.576,0.22581647,test_nn
895,1.58,0.22399892,test_nn
896,1.584,0.22218207,test_nn
897,1.588,0.22036508,test_nn
898,1.592,0.21854866,test_nn
899,1.596,0.21673188,test_nn
900,1.6,0.21491498,test_nn
901,1.604,0.2130974,test_nn
902,1.608,0.21127933,test_nn
903,1.612,0.2094609,test_nn
904,1.616,0.20764098,test_nn
905,1.62,0.20581996,test_nn
906,1.624,0.20399785,test_nn
907,1.628,0.20217384,test_nn
908,1.632,0.20034856,test_nn
909,1.636,0.19852108,test_nn
910,1.64,0.19669148,test_nn
911,1.644,0.19485968,test_nn
912,1.648,0.19302562,test_nn
913,1.652,0.19118838,test_nn
914,1.656,0.18934813,test_nn
915,1.66,0.18750548,test_nn
916,1.664,0.18565945,test_nn
917,1.668,0.18381011,test_nn
918,1.672,0.18195689,test_nn
919,1.676,0.18009982,test_nn
920,1.68,0.17823885,test_nn
921,1.684,0.17637345,test_nn
922,1.688,0.17450425,test_nn
923,1.692,0.17262992,test_nn
924,1.696,0.170751,test_nn
925,1.7,0.16886713,test_nn
926,1.704,0.16697805,test_nn
927,1.708,0.16508381,test_nn
928,1.712,0.16318364,test_nn
929,1.716,0.1612781,test_nn
930,1.72,0.1593668,test_nn
931,1.724,0.15744892,test_nn
932,1.728,0.15552518,test_nn
933,1.732,0.15359499,test_nn
934,1.736,0.15165776,test_nn
935,1.74,0.14971389,test_nn
936,1.744,0.14776303,test_nn
937,1.748,0.14580472,test_nn
938,1.752,0.14383933,test_nn
939,1.756,0.14186613,test_nn
940,1.76,0.13988508,test_nn
941,1.764,0.13789602,test_nn
942,1.768,0.13589902,test_nn
943,1.772,0.13389371,test_nn
944,1.776,0.13187985,test_nn
945,1.78,0.12985696,test_nn
946,1.784,0.1278252,test_nn
947,1.788,0.12578453,test_nn
948,1.792,0.12373455,test_nn
949,1.796,0.12167528,test_nn
950,1.8,0.11960626,test_nn
951,1.804,0.117527395,test_nn
952,1.808,0.115438536,test_nn
953,1.812,0.11333962,test_nn
954,1.816,0.11123036,test_nn
955,1.82,0.109110534,test_nn
956,1.824,0.10697995,test_nn
957,1.828,0.10483877,test_nn
958,1.832,0.10268602,test_nn
959,1.836,0.1005224,test_nn
960,1.84,0.098347306,test_nn
961,1.844,0.09616023,test_nn
962,1.848,0.09396194,test_nn
963,1.852,0.09175138,test_nn
964,1.856,0.08952905,test_nn
965,1.86,0.0872941,test_nn
966,1.864,0.08504705,test_nn
967,1.868,0.08278708,test_nn
968,1.872,0.080514394,test_nn
969,1.876,0.078228764,test_nn
970,1.88,0.07593,test_nn
971,1.884,0.07361799,test_nn
972,1.888,0.071292385,test_nn
973,1.892,0.06895345,test_nn
974,1.896,0.066600226,test_nn
975,1.9,0.06423339,test_nn
976,1.904,0.06185252,test_nn
977,1.908,0.059457365,test_nn
978,1.912,0.057047434,test_nn
979,1.916,0.054623153,test_nn
980,1.92,0.05218408,test_nn
981,1.924,0.049729828,test_nn
982,1.928,0.04726075,test_nn
983,1.932,0.044776086,test_nn
984,1.936,0.042276338,test_nn
985,1.94,0.03976088,test_nn
986,1.944,0.03722979,test_nn
987,1.948,0.034682896,test_nn
988,1.952,0.032119796,test_nn
989,1.956,0.029540423,test_nn
990,1.96,0.026944716,test_nn
991,1.964,0.024332859,test_nn
992,1.968,0.02170378,test_nn
993,1.972,0.019058585,test_nn
994,1.976,0.016395936,test_nn
995,1.98,0.013716562,test_nn
996,1.984,0.011019499,test_nn
997,1.988,0.008305074,test_nn
998,1.992,0.0055731363,test_nn
999,1.996,0.002823605,test_nn
1000,2.0,5.6366436e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_50/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 50, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 38633, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-09_14-02-09_928915_511237/artifacts/2024-10-09_14-02-12/fn_2024-10-09_14-02-12/working_dirs/fn_51482_00380_380_weight_soln_obs=50_2024-10-09_16-20-42", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_50/diff.csv <==
,X_x,value,name
0,-2.0,9.3813986e-05,diff
1,-1.996,0.00021469686,diff
2,-1.992,0.00033012824,diff
3,-1.988,0.00044061663,diff
4,-1.984,0.000546135,diff
5,-1.98,0.0006464962,diff
6,-1.976,0.0007419996,diff
7,-1.972,0.00083225314,diff
8,-1.968,0.0009181537,diff
9,-1.964,0.0009987187,diff
10,-1.96,0.0010746364,diff
11,-1.956,0.0011460222,diff
12,-1.952,0.0012127683,diff
13,-1.948,0.0012747124,diff
14,-1.944,0.0013319161,diff
15,-1.94,0.0013847761,diff
16,-1.936,0.0014330596,diff
17,-1.932,0.0014771931,diff
18,-1.928,0.0015166737,diff
19,-1.924,0.0015517808,diff
20,-1.92,0.0015824996,diff
21,-1.916,0.0016090572,diff
22,-1.912,0.0016316064,diff
23,-1.908,0.001649633,diff
24,-1.904,0.00166367,diff
25,-1.9,0.0016736127,diff
26,-1.896,0.0016796738,diff
27,-1.892,0.0016819611,diff
28,-1.888,0.0016799793,diff
29,-1.884,0.0016737916,diff
30,-1.88,0.0016644076,diff
31,-1.876,0.0016507059,diff
32,-1.872,0.0016335994,diff
33,-1.868,0.0016123876,diff
34,-1.864,0.0015879348,diff
35,-1.86,0.0015594363,diff
36,-1.856,0.0015275925,diff
37,-1.852,0.0014922619,diff
38,-1.848,0.0014532655,diff
39,-1.844,0.0014108643,diff
40,-1.84,0.0013652071,diff
41,-1.836,0.0013158992,diff
42,-1.832,0.001263462,diff
43,-1.828,0.0012075976,diff
44,-1.824,0.0011485443,diff
45,-1.82,0.0010863468,diff
46,-1.816,0.0010207668,diff
47,-1.812,0.0009522736,diff
48,-1.808,0.000880681,diff
49,-1.804,0.00080605596,diff
50,-1.8,0.00072830915,diff
51,-1.796,0.0006477758,diff
52,-1.792,0.0005642399,diff
53,-1.788,0.00047770888,diff
54,-1.784,0.0003882721,diff
55,-1.78,0.0002964139,diff
56,-1.776,0.00020137429,diff
57,-1.772,0.000104010105,diff
58,-1.768,4.0084124e-06,diff
59,-1.764,-9.916723e-05,diff
60,-1.76,-0.00020456314,diff
61,-1.756,-0.00031252205,diff
62,-1.752,-0.00042316318,diff
63,-1.748,-0.00053600967,diff
64,-1.744,-0.0006517321,diff
65,-1.74,-0.00076948106,diff
66,-1.736,-0.00088991225,diff
67,-1.732,-0.0010123253,diff
68,-1.728,-0.0011374801,diff
69,-1.724,-0.001264289,diff
70,-1.72,-0.0013941973,diff
71,-1.716,-0.0015256703,diff
72,-1.712,-0.0016593188,diff
73,-1.708,-0.0017952174,diff
74,-1.704,-0.0019331872,diff
75,-1.7,-0.0020731986,diff
76,-1.696,-0.0022150576,diff
77,-1.692,-0.0023587346,diff
78,-1.688,-0.0025048852,diff
79,-1.684,-0.0026527345,diff
80,-1.68,-0.0028022826,diff
81,-1.676,-0.002953738,diff
82,-1.672,-0.0031067878,diff
83,-1.668,-0.003262192,diff
84,-1.664,-0.003418684,diff
85,-1.66,-0.0035770237,diff
86,-1.656,-0.0037373453,diff
87,-1.652,-0.0038990974,diff
88,-1.648,-0.00406228,diff
89,-1.644,-0.004227087,diff
90,-1.64,-0.004393637,diff
91,-1.636,-0.0045610964,diff
92,-1.632,-0.004731044,diff
93,-1.628,-0.0049013793,diff
94,-1.624,-0.0050738454,diff
95,-1.62,-0.0052474737,diff
96,-1.616,-0.005421877,diff
97,-1.612,-0.005597964,diff
98,-1.608,-0.005775407,diff
99,-1.604,-0.005954057,diff
100,-1.6,-0.006134048,diff
101,-1.596,-0.006314978,diff
102,-1.592,-0.006496951,diff
103,-1.588,-0.0066800267,diff
104,-1.584,-0.006864473,diff
105,-1.58,-0.0070496798,diff
106,-1.576,-0.007236436,diff
107,-1.572,-0.0074237585,diff
108,-1.568,-0.007611826,diff
109,-1.564,-0.007801056,diff
110,-1.56,-0.007991254,diff
111,-1.556,-0.008182526,diff
112,-1.552,-0.008374125,diff
113,-1.548,-0.008566558,diff
114,-1.544,-0.00876011,diff
115,-1.54,-0.00895454,diff
116,-1.536,-0.009149015,diff
117,-1.532,-0.00934504,diff
118,-1.528,-0.009541139,diff
119,-1.524,-0.009737894,diff
120,-1.52,-0.009935439,diff
121,-1.516,-0.010133609,diff
122,-1.512,-0.010332227,diff
123,-1.508,-0.010531336,diff
124,-1.504,-0.010731071,diff
125,-1.5,-0.010930985,diff
126,-1.496,-0.011131465,diff
127,-1.492,-0.011332691,diff
128,-1.488,-0.011533976,diff
129,-1.484,-0.011736244,diff
130,-1.48,-0.011938065,diff
131,-1.476,-0.012140363,diff
132,-1.472,-0.012343079,diff
133,-1.468,-0.01254648,diff
134,-1.464,-0.012749463,diff
135,-1.46,-0.01295343,diff
136,-1.456,-0.013156801,diff
137,-1.452,-0.013360739,diff
138,-1.448,-0.013564527,diff
139,-1.444,-0.013768941,diff
140,-1.44,-0.0139730275,diff
141,-1.436,-0.014177322,diff
142,-1.432,-0.0143815875,diff
143,-1.428,-0.01458621,diff
144,-1.424,-0.014790714,diff
145,-1.42,-0.014994711,diff
146,-1.416,-0.015198976,diff
147,-1.412,-0.015403539,diff
148,-1.408,-0.015607834,diff
149,-1.404,-0.01581207,diff
150,-1.4,-0.016016096,diff
151,-1.396,-0.016220123,diff
152,-1.392,-0.016423553,diff
153,-1.388,-0.016626805,diff
154,-1.384,-0.016830057,diff
155,-1.38,-0.01703319,diff
156,-1.376,-0.017236173,diff
157,-1.372,-0.017438859,diff
158,-1.368,-0.017640918,diff
159,-1.364,-0.017843008,diff
160,-1.36,-0.01804471,diff
161,-1.356,-0.018246293,diff
162,-1.352,-0.018447101,diff
163,-1.348,-0.01864773,diff
164,-1.344,-0.018847704,diff
165,-1.34,-0.019047469,diff
166,-1.336,-0.019246697,diff
167,-1.332,-0.019445926,diff
168,-1.328,-0.019644469,diff
169,-1.324,-0.019842088,diff
170,-1.32,-0.02003932,diff
171,-1.316,-0.020236373,diff
172,-1.312,-0.020432949,diff
173,-1.308,-0.020628631,diff
174,-1.304,-0.020823777,diff
175,-1.3,-0.021018326,diff
176,-1.296,-0.02121237,diff
177,-1.292,-0.021405637,diff
178,-1.288,-0.021598756,diff
179,-1.284,-0.021790951,diff
180,-1.28,-0.02198252,diff
181,-1.276,-0.022173196,diff
182,-1.272,-0.022363365,diff
183,-1.268,-0.022553116,diff
184,-1.264,-0.022741437,diff
185,-1.26,-0.02292943,diff
186,-1.256,-0.023116738,diff
187,-1.252,-0.02330321,diff
188,-1.248,-0.023488969,diff
189,-1.244,-0.023674697,diff
190,-1.24,-0.023858398,diff
191,-1.236,-0.024041504,diff
192,-1.232,-0.024224132,diff
193,-1.228,-0.024405688,diff
194,-1.224,-0.024587125,diff
195,-1.22,-0.024767041,diff
196,-1.216,-0.024946094,diff
197,-1.212,-0.02512458,diff
198,-1.208,-0.025302082,diff
199,-1.204,-0.025478452,diff
200,-1.2,-0.025654286,diff
201,-1.196,-0.025829345,diff
202,-1.192,-0.026003242,diff
203,-1.188,-0.026176095,diff
204,-1.184,-0.026348114,diff
205,-1.18,-0.02651915,diff
206,-1.176,-0.026689649,diff
207,-1.172,-0.026858479,diff
208,-1.168,-0.027026892,diff
209,-1.164,-0.027194262,diff
210,-1.16,-0.027360529,diff
211,-1.156,-0.027525783,diff
212,-1.152,-0.02769044,diff
213,-1.148,-0.027854145,diff
214,-1.144,-0.028016299,diff
215,-1.14,-0.028178185,diff
216,-1.136,-0.02833867,diff
217,-1.132,-0.028497666,diff
218,-1.128,-0.028656393,diff
219,-1.124,-0.02881369,diff
220,-1.12,-0.028970212,diff
221,-1.116,-0.029125392,diff
222,-1.112,-0.029280066,diff
223,-1.108,-0.029433519,diff
224,-1.104,-0.029585749,diff
225,-1.1,-0.029737175,diff
226,-1.096,-0.029887676,diff
227,-1.092,-0.030036986,diff
228,-1.088,-0.030185312,diff
229,-1.084,-0.030332446,diff
230,-1.08,-0.030478776,diff
231,-1.076,-0.030624121,diff
232,-1.072,-0.030768186,diff
233,-1.068,-0.030911535,diff
234,-1.064,-0.031053811,diff
235,-1.06,-0.031194687,diff
236,-1.056,-0.031335175,diff
237,-1.052,-0.031474203,diff
238,-1.048,-0.031612664,diff
239,-1.044,-0.031749576,diff
240,-1.04,-0.031885803,diff
241,-1.036,-0.032021135,diff
242,-1.032,-0.032155216,diff
243,-1.028,-0.03228882,diff
244,-1.024,-0.03242117,diff
245,-1.02,-0.03255275,diff
246,-1.016,-0.032683045,diff
247,-1.012,-0.03281209,diff
248,-1.008,-0.032940567,diff
249,-1.004,-0.0330683,diff
250,-1.0,-0.0331946,diff
251,-0.996,-0.033320367,diff
252,-0.992,-0.03344524,diff
253,-0.988,-0.033569336,diff
254,-0.984,-0.03369212,diff
255,-0.98,-0.03381425,diff
256,-0.976,-0.033936024,diff
257,-0.972,-0.034056187,diff
258,-0.968,-0.034175515,diff
259,-0.964,-0.034294307,diff
260,-0.96,-0.034412205,diff
261,-0.956,-0.03452921,diff
262,-0.952,-0.0346452,diff
263,-0.948,-0.03476113,diff
264,-0.944,-0.03487599,diff
265,-0.94,-0.034989953,diff
266,-0.936,-0.03510344,diff
267,-0.932,-0.035215974,diff
268,-0.928,-0.035327435,diff
269,-0.924,-0.035438657,diff
270,-0.92,-0.035549343,diff
271,-0.916,-0.035659254,diff
272,-0.912,-0.03576845,diff
273,-0.908,-0.03587687,diff
274,-0.904,-0.035985112,diff
275,-0.9,-0.03609258,diff
276,-0.896,-0.03619969,diff
277,-0.892,-0.036306024,diff
278,-0.888,-0.03641182,diff
279,-0.884,-0.036517143,diff
280,-0.88,-0.036622226,diff
281,-0.876,-0.036726415,diff
282,-0.872,-0.036830664,diff
283,-0.868,-0.036934257,diff
284,-0.864,-0.037037432,diff
285,-0.86,-0.037140965,diff
286,-0.856,-0.037243247,diff
287,-0.852,-0.03734535,diff
288,-0.848,-0.037447155,diff
289,-0.844,-0.037549794,diff
290,-0.84,-0.0376513,diff
291,-0.836,-0.03775263,diff
292,-0.832,-0.037854314,diff
293,-0.828,-0.037955105,diff
294,-0.824,-0.038056314,diff
295,-0.82,-0.038157582,diff
296,-0.816,-0.038258374,diff
297,-0.812,-0.038359463,diff
298,-0.808,-0.03846079,diff
299,-0.804,-0.03856188,diff
300,-0.8,-0.038663447,diff
301,-0.796,-0.038764894,diff
302,-0.792,-0.038866162,diff
303,-0.788,-0.038968146,diff
304,-0.784,-0.03907013,diff
305,-0.78,-0.03917271,diff
306,-0.776,-0.039275408,diff
307,-0.772,-0.039378464,diff
308,-0.768,-0.039481938,diff
309,-0.764,-0.039586127,diff
310,-0.76,-0.039690435,diff
311,-0.756,-0.0397951,diff
312,-0.752,-0.03990078,diff
313,-0.748,-0.040007055,diff
314,-0.744,-0.040114045,diff
315,-0.74,-0.040221214,diff
316,-0.736,-0.040329576,diff
317,-0.732,-0.040438354,diff
318,-0.728,-0.0405488,diff
319,-0.724,-0.040659547,diff
320,-0.72,-0.040771008,diff
321,-0.716,-0.040884078,diff
322,-0.712,-0.040997565,diff
323,-0.708,-0.041112363,diff
324,-0.704,-0.041228533,diff
325,-0.7,-0.041345835,diff
326,-0.696,-0.04146421,diff
327,-0.692,-0.041583776,diff
328,-0.688,-0.041705012,diff
329,-0.684,-0.04182762,diff
330,-0.68,-0.041951537,diff
331,-0.676,-0.042077184,diff
332,-0.672,-0.0422042,diff
333,-0.668,-0.042333007,diff
334,-0.664,-0.042463124,diff
335,-0.66,-0.042595506,diff
336,-0.656,-0.042729557,diff
337,-0.652,-0.042865217,diff
338,-0.648,-0.04300338,diff
339,-0.644,-0.043142915,diff
340,-0.64,-0.04328513,diff
341,-0.636,-0.043428957,diff
342,-0.632,-0.043575525,diff
343,-0.628,-0.043723702,diff
344,-0.624,-0.04387468,diff
345,-0.62,-0.044027925,diff
346,-0.616,-0.04418373,diff
347,-0.612,-0.04434198,diff
348,-0.608,-0.044502854,diff
349,-0.604,-0.04466659,diff
350,-0.6,-0.044832945,diff
351,-0.596,-0.0450024,diff
352,-0.592,-0.04517442,diff
353,-0.588,-0.04534948,diff
354,-0.584,-0.045527756,diff
355,-0.58,-0.045709133,diff
356,-0.576,-0.04589361,diff
357,-0.572,-0.046081364,diff
358,-0.568,-0.046272576,diff
359,-0.564,-0.046467602,diff
360,-0.56,-0.046665847,diff
361,-0.556,-0.04686767,diff
362,-0.552,-0.047073483,diff
363,-0.548,-0.047282636,diff
364,-0.544,-0.04749614,diff
365,-0.54,-0.047713816,diff
366,-0.536,-0.04793513,diff
367,-0.532,-0.04816097,diff
368,-0.528,-0.048390627,diff
369,-0.524,-0.048624933,diff
370,-0.52,-0.04886377,diff
371,-0.516,-0.049107134,diff
372,-0.512,-0.04935509,diff
373,-0.508,-0.049607337,diff
374,-0.504,-0.04986483,diff
375,-0.5,-0.050127447,diff
376,-0.496,-0.050394595,diff
377,-0.492,-0.050667286,diff
378,-0.488,-0.050944924,diff
379,-0.484,-0.051227987,diff
380,-0.48,-0.05151689,diff
381,-0.476,-0.05181092,diff
382,-0.472,-0.05211079,diff
383,-0.468,-0.052415907,diff
384,-0.464,-0.05272758,diff
385,-0.46,-0.053045213,diff
386,-0.456,-0.053368986,diff
387,-0.452,-0.05369836,diff
388,-0.448,-0.054034412,diff
389,-0.444,-0.05437684,diff
390,-0.44,-0.054725885,diff
391,-0.436,-0.055081964,diff
392,-0.432,-0.05544442,diff
393,-0.428,-0.05581355,diff
394,-0.424,-0.056190073,diff
395,-0.42,-0.056573987,diff
396,-0.416,-0.056964934,diff
397,-0.412,-0.057363212,diff
398,-0.408,-0.05776912,diff
399,-0.404,-0.058182538,diff
400,-0.4,-0.058603525,diff
401,-0.396,-0.059033036,diff
402,-0.392,-0.059470356,diff
403,-0.388,-0.05991608,diff
404,-0.384,-0.06036991,diff
405,-0.38,-0.060832202,diff
406,-0.376,-0.0613029,diff
407,-0.372,-0.06178242,diff
408,-0.368,-0.06227082,diff
409,-0.364,-0.06276834,diff
410,-0.36,-0.06327516,diff
411,-0.356,-0.06379068,diff
412,-0.352,-0.06431615,diff
413,-0.348,-0.064850986,diff
414,-0.344,-0.06539571,diff
415,-0.34,-0.06594992,diff
416,-0.336,-0.06651449,diff
417,-0.332,-0.06708908,diff
418,-0.328,-0.06767404,diff
419,-0.324,-0.06826955,diff
420,-0.32,-0.06887543,diff
421,-0.316,-0.06949228,diff
422,-0.312,-0.070120096,diff
423,-0.308,-0.07075882,diff
424,-0.304,-0.07140875,diff
425,-0.3,-0.07207048,diff
426,-0.296,-0.07274318,diff
427,-0.292,-0.073428154,diff
428,-0.288,-0.074124694,diff
429,-0.284,-0.07483351,diff
430,-0.28,-0.07555443,diff
431,-0.276,-0.07628763,diff
432,-0.272,-0.07703298,diff
433,-0.268,-0.07779187,diff
434,-0.264,-0.07854736,diff
435,-0.26,-0.07928443,diff
436,-0.256,-0.080002666,diff
437,-0.252,-0.08070171,diff
438,-0.248,-0.08138275,diff
439,-0.244,-0.08204591,diff
440,-0.24,-0.08269036,diff
441,-0.236,-0.08331704,diff
442,-0.232,-0.0839259,diff
443,-0.228,-0.08451736,diff
444,-0.224,-0.08509141,diff
445,-0.22,-0.085648775,diff
446,-0.216,-0.086188436,diff
447,-0.212,-0.08671117,diff
448,-0.208,-0.08721769,diff
449,-0.204,-0.08770734,diff
450,-0.2,-0.0881812,diff
451,-0.196,-0.088638544,diff
452,-0.192,-0.089080036,diff
453,-0.188,-0.08950585,diff
454,-0.184,-0.08991611,diff
455,-0.18,-0.09031087,diff
456,-0.176,-0.09069085,diff
457,-0.172,-0.091055155,diff
458,-0.168,-0.09140515,diff
459,-0.164,-0.09174019,diff
460,-0.16,-0.092060864,diff
461,-0.156,-0.09236771,diff
462,-0.152,-0.09265995,diff
463,-0.148,-0.0929386,diff
464,-0.144,-0.093203306,diff
465,-0.14,-0.09345472,diff
466,-0.136,-0.09369248,diff
467,-0.132,-0.09391773,diff
468,-0.128,-0.09412968,diff
469,-0.124,-0.09432864,diff
470,-0.12,-0.094515264,diff
471,-0.116,-0.09468949,diff
472,-0.112,-0.09485161,diff
473,-0.108,-0.09500176,diff
474,-0.104,-0.09513974,diff
475,-0.1,-0.095266104,diff
476,-0.096,-0.0953812,diff
477,-0.092,-0.09548509,diff
478,-0.088,-0.09557778,diff
479,-0.084,-0.095659256,diff
480,-0.08,-0.095730305,diff
481,-0.076,-0.095790505,diff
482,-0.072,-0.09584051,diff
483,-0.068,-0.09588003,diff
484,-0.064,-0.09590989,diff
485,-0.06,-0.09592968,diff
486,-0.056,-0.095939755,diff
487,-0.052,-0.09594017,diff
488,-0.048,-0.09593129,diff
489,-0.044,-0.09591335,diff
490,-0.04,-0.09588611,diff
491,-0.036,-0.09585017,diff
492,-0.032,-0.09580523,diff
493,-0.028,-0.09575194,diff
494,-0.024,-0.09569031,diff
495,-0.02,-0.095620096,diff
496,-0.016,-0.09554154,diff
497,-0.012,-0.09545499,diff
498,-0.008,-0.095360816,diff
499,-0.004,-0.09525901,diff
500,0.0,-0.09514952,diff
501,0.004,-0.095032215,diff
502,0.008,-0.09490824,diff
503,0.012,-0.094775975,diff
504,0.016,-0.09463769,diff
505,0.02,-0.0944919,diff
506,0.024,-0.094338894,diff
507,0.028,-0.09417921,diff
508,0.032,-0.094013214,diff
509,0.036,-0.09384006,diff
510,0.04,-0.09366059,diff
511,0.044,-0.093474805,diff
512,0.048,-0.09328282,diff
513,0.052,-0.09308404,diff
514,0.056,-0.092879355,diff
515,0.06,-0.092668355,diff
516,0.064,-0.09245151,diff
517,0.068,-0.092228115,diff
518,0.072,-0.09199911,diff
519,0.076,-0.09176391,diff
520,0.08,-0.091522574,diff
521,0.084,-0.09127551,diff
522,0.088,-0.09102237,diff
523,0.092,-0.09076321,diff
524,0.096,-0.09049845,diff
525,0.1,-0.09022766,diff
526,0.104,-0.08995098,diff
527,0.108,-0.089667976,diff
528,0.112,-0.08937955,diff
529,0.116,-0.0890851,diff
530,0.12,-0.08878416,diff
531,0.124,-0.088477135,diff
532,0.128,-0.08816385,diff
533,0.132,-0.08784443,diff
534,0.136,-0.08751875,diff
535,0.14,-0.087186754,diff
536,0.144,-0.08684826,diff
537,0.148,-0.08650303,diff
538,0.152,-0.086150825,diff
539,0.156,-0.08579236,diff
540,0.16,-0.08542651,diff
541,0.164,-0.08505368,diff
542,0.168,-0.084673464,diff
543,0.172,-0.08428609,diff
544,0.176,-0.08389115,diff
545,0.18,-0.083488345,diff
546,0.184,-0.08307761,diff
547,0.188,-0.082659066,diff
548,0.192,-0.08223182,diff
549,0.196,-0.08179617,diff
550,0.2,-0.08135229,diff
551,0.204,-0.0808993,diff
552,0.208,-0.08043671,diff
553,0.212,-0.079965115,diff
554,0.216,-0.07948363,diff
555,0.22,-0.07899219,diff
556,0.224,-0.07849079,diff
557,0.228,-0.07797897,diff
558,0.232,-0.077456534,diff
559,0.236,-0.076922774,diff
560,0.24,-0.07637799,diff
561,0.244,-0.07582146,diff
562,0.248,-0.07525277,diff
563,0.252,-0.0746721,diff
564,0.256,-0.0740788,diff
565,0.26,-0.07347292,diff
566,0.264,-0.07285339,diff
567,0.268,-0.072220504,diff
568,0.272,-0.071590245,diff
569,0.276,-0.07097769,diff
570,0.28,-0.070382476,diff
571,0.284,-0.06980449,diff
572,0.288,-0.06924242,diff
573,0.292,-0.06869751,diff
574,0.296,-0.06816816,diff
575,0.3,-0.06765413,diff
576,0.304,-0.0671556,diff
577,0.308,-0.06667173,diff
578,0.312,-0.06620222,diff
579,0.316,-0.065746784,diff
580,0.32,-0.065305114,diff
581,0.324,-0.06487656,diff
582,0.328,-0.064460635,diff
583,0.332,-0.06405753,diff
584,0.336,-0.06366658,diff
585,0.34,-0.06328654,diff
586,0.344,-0.062918246,diff
587,0.348,-0.06256127,diff
588,0.352,-0.062214375,diff
589,0.356,-0.061877728,diff
590,0.36,-0.061550736,diff
591,0.364,-0.061233282,diff
592,0.368,-0.060924947,diff
593,0.372,-0.060625315,diff
594,0.376,-0.06033367,diff
595,0.38,-0.06005031,diff
596,0.384,-0.059773803,diff
597,0.388,-0.059505284,diff
598,0.392,-0.05924368,diff
599,0.396,-0.058988214,diff
600,0.4,-0.058739364,diff
601,0.404,-0.058496177,diff
602,0.408,-0.058258533,diff
603,0.412,-0.058026314,diff
604,0.416,-0.05779904,diff
605,0.42,-0.057576954,diff
606,0.424,-0.05735886,diff
607,0.428,-0.05714488,diff
608,0.432,-0.05693513,diff
609,0.436,-0.05672884,diff
610,0.44,-0.056525707,diff
611,0.444,-0.05632627,diff
612,0.448,-0.056129515,diff
613,0.452,-0.05593568,diff
614,0.456,-0.05574453,diff
615,0.46,-0.055555522,diff
616,0.464,-0.0553689,diff
617,0.468,-0.055183887,diff
618,0.472,-0.055001497,diff
619,0.476,-0.05482012,diff
620,0.48,-0.05464077,diff
621,0.484,-0.05446297,diff
622,0.488,-0.054286182,diff
623,0.492,-0.054111123,diff
624,0.496,-0.05393696,diff
625,0.5,-0.053763926,diff
626,0.504,-0.053592145,diff
627,0.508,-0.05342102,diff
628,0.512,-0.053251207,diff
629,0.516,-0.05308211,diff
630,0.52,-0.052913964,diff
631,0.524,-0.052746475,diff
632,0.528,-0.052580297,diff
633,0.532,-0.052414715,diff
634,0.536,-0.052250087,diff
635,0.54,-0.052086473,diff
636,0.544,-0.051923573,diff
637,0.548,-0.051762223,diff
638,0.552,-0.05160123,diff
639,0.556,-0.05144161,diff
640,0.56,-0.05128306,diff
641,0.564,-0.05112624,diff
642,0.568,-0.050970316,diff
643,0.572,-0.05081594,diff
644,0.576,-0.050662637,diff
645,0.58,-0.0505116,diff
646,0.584,-0.050361753,diff
647,0.588,-0.050213933,diff
648,0.592,-0.050067842,diff
649,0.596,-0.049924016,diff
650,0.6,-0.049782217,diff
651,0.604,-0.049642146,diff
652,0.608,-0.049505174,diff
653,0.612,-0.049370527,diff
654,0.616,-0.049238503,diff
655,0.62,-0.04910922,diff
656,0.624,-0.04898238,diff
657,0.628,-0.0488593,diff
658,0.632,-0.048738956,diff
659,0.636,-0.04862207,diff
660,0.64,-0.048508763,diff
661,0.644,-0.048398316,diff
662,0.648,-0.04829192,diff
663,0.652,-0.048189163,diff
664,0.656,-0.048090875,diff
665,0.66,-0.047995746,diff
666,0.664,-0.047905266,diff
667,0.668,-0.04781902,diff
668,0.672,-0.047736943,diff
669,0.676,-0.04765892,diff
670,0.68,-0.047586024,diff
671,0.684,-0.0475173,diff
672,0.688,-0.04745376,diff
673,0.692,-0.04739493,diff
674,0.696,-0.047340572,diff
675,0.7,-0.04729134,diff
676,0.704,-0.04724711,diff
677,0.708,-0.047207832,diff
678,0.712,-0.04717344,diff
679,0.716,-0.047144413,diff
680,0.72,-0.04712069,diff
681,0.724,-0.047102034,diff
682,0.728,-0.047088444,diff
683,0.732,-0.04708022,diff
684,0.736,-0.04707694,diff
685,0.74,-0.047078848,diff
686,0.744,-0.04708612,diff
687,0.748,-0.047098696,diff
688,0.752,-0.047115684,diff
689,0.756,-0.047138333,diff
690,0.76,-0.047166348,diff
691,0.764,-0.04719907,diff
692,0.768,-0.04723656,diff
693,0.772,-0.04727918,diff
694,0.776,-0.047326386,diff
695,0.78,-0.04737848,diff
696,0.784,-0.047434747,diff
697,0.788,-0.047495842,diff
698,0.792,-0.047561407,diff
699,0.796,-0.047631264,diff
700,0.8,-0.047704995,diff
701,0.804,-0.047783196,diff
702,0.808,-0.047865093,diff
703,0.812,-0.047950566,diff
704,0.816,-0.048039734,diff
705,0.82,-0.0481326,diff
706,0.824,-0.04822892,diff
707,0.828,-0.04832822,diff
708,0.832,-0.048430443,diff
709,0.836,-0.048535407,diff
710,0.84,-0.048642755,diff
711,0.844,-0.04875344,diff
712,0.848,-0.048865914,diff
713,0.852,-0.048980534,diff
714,0.856,-0.04909706,diff
715,0.86,-0.049215794,diff
716,0.864,-0.04933542,diff
717,0.868,-0.049456477,diff
718,0.872,-0.049578786,diff
719,0.876,-0.049702227,diff
720,0.88,-0.049826205,diff
721,0.884,-0.04995066,diff
722,0.888,-0.050075233,diff
723,0.892,-0.050200224,diff
724,0.896,-0.050325155,diff
725,0.9,-0.05044961,diff
726,0.904,-0.050573587,diff
727,0.908,-0.050697267,diff
728,0.912,-0.050819993,diff
729,0.916,-0.05094111,diff
730,0.92,-0.051061034,diff
731,0.924,-0.051179826,diff
732,0.928,-0.05129677,diff
733,0.932,-0.051411867,diff
734,0.936,-0.0515247,diff
735,0.94,-0.051635563,diff
736,0.944,-0.051743746,diff
737,0.948,-0.051849484,diff
738,0.952,-0.051952124,diff
739,0.956,-0.0520522,diff
740,0.96,-0.05214864,diff
741,0.964,-0.05224222,diff
742,0.968,-0.05233252,diff
743,0.972,-0.05241841,diff
744,0.976,-0.052501142,diff
745,0.98,-0.052579403,diff
746,0.984,-0.052654088,diff
747,0.988,-0.05272472,diff
748,0.992,-0.05279064,diff
749,0.996,-0.052851975,diff
750,1.0,-0.052909106,diff
751,1.004,-0.052960902,diff
752,1.008,-0.053008437,diff
753,1.012,-0.053050637,diff
754,1.016,-0.053088307,diff
755,1.02,-0.053120077,diff
756,1.024,-0.053147733,diff
757,1.028,-0.05316907,diff
758,1.032,-0.053185284,diff
759,1.036,-0.05319628,diff
760,1.04,-0.053201616,diff
761,1.044,-0.0532012,diff
762,1.048,-0.053195834,diff
763,1.052,-0.053183854,diff
764,1.056,-0.053166658,diff
765,1.06,-0.053143144,diff
766,1.064,-0.053114444,diff
767,1.068,-0.053079367,diff
768,1.072,-0.053038776,diff
769,1.076,-0.052992344,diff
770,1.08,-0.052939415,diff
771,1.084,-0.05288133,diff
772,1.088,-0.052816927,diff
773,1.092,-0.052746743,diff
774,1.096,-0.052670717,diff
775,1.1,-0.052588433,diff
776,1.104,-0.05250022,diff
777,1.108,-0.05240634,diff
778,1.112,-0.05230704,diff
779,1.116,-0.05220151,diff
780,1.12,-0.05209014,diff
781,1.124,-0.051973164,diff
782,1.128,-0.05185017,diff
783,1.132,-0.0517219,diff
784,1.136,-0.05158779,diff
785,1.14,-0.051448584,diff
786,1.144,-0.051303595,diff
787,1.148,-0.051153272,diff
788,1.152,-0.050997198,diff
789,1.156,-0.050836146,diff
790,1.16,-0.05066973,diff
791,1.164,-0.05049804,diff
792,1.168,-0.05032146,diff
793,1.172,-0.050139636,diff
794,1.176,-0.049953282,diff
795,1.18,-0.04976201,diff
796,1.184,-0.049565464,diff
797,1.188,-0.049364537,diff
798,1.192,-0.0491592,diff
799,1.196,-0.048949152,diff
800,1.2,-0.048734844,diff
801,1.204,-0.048515916,diff
802,1.208,-0.048293084,diff
803,1.212,-0.04806623,diff
804,1.216,-0.04783529,diff
805,1.22,-0.04760003,diff
806,1.224,-0.047361523,diff
807,1.228,-0.04711899,diff
808,1.232,-0.046872914,diff
809,1.236,-0.04662311,diff
810,1.24,-0.04637015,diff
811,1.244,-0.046114057,diff
812,1.248,-0.04585421,diff
813,1.252,-0.045591563,diff
814,1.256,-0.045325965,diff
815,1.26,-0.045057267,diff
816,1.264,-0.044786274,diff
817,1.268,-0.0445126,diff
818,1.272,-0.044235975,diff
819,1.276,-0.043956757,diff
820,1.28,-0.043675423,diff
821,1.284,-0.043391764,diff
822,1.288,-0.043106407,diff
823,1.292,-0.042818844,diff
824,1.296,-0.042528957,diff
825,1.3,-0.042237252,diff
826,1.304,-0.041943878,diff
827,1.308,-0.041649103,diff
828,1.312,-0.041352928,diff
829,1.316,-0.041055024,diff
830,1.32,-0.040755957,diff
831,1.324,-0.04045579,diff
832,1.328,-0.040154308,diff
833,1.332,-0.039851516,diff
834,1.336,-0.039548278,diff
835,1.34,-0.03924361,diff
836,1.344,-0.038938582,diff
837,1.348,-0.038633138,diff
838,1.352,-0.03832668,diff
839,1.356,-0.038019955,diff
840,1.36,-0.037712604,diff
841,1.364,-0.037405342,diff
842,1.368,-0.037097484,diff
843,1.372,-0.036789477,diff
844,1.376,-0.03648117,diff
845,1.38,-0.036173463,diff
846,1.384,-0.035865724,diff
847,1.388,-0.035557926,diff
848,1.392,-0.035250127,diff
849,1.396,-0.034943223,diff
850,1.4,-0.03463596,diff
851,1.404,-0.03433016,diff
852,1.408,-0.03402409,diff
853,1.412,-0.033719033,diff
854,1.416,-0.033414483,diff
855,1.42,-0.03311026,diff
856,1.424,-0.03280735,diff
857,1.428,-0.032505125,diff
858,1.432,-0.032204002,diff
859,1.436,-0.031903505,diff
860,1.44,-0.03160417,diff
861,1.444,-0.03130582,diff
862,1.448,-0.031008363,diff
863,1.452,-0.030712247,diff
864,1.456,-0.030417532,diff
865,1.46,-0.03012374,diff
866,1.464,-0.02983144,diff
867,1.468,-0.029540628,diff
868,1.472,-0.029250711,diff
869,1.476,-0.028962761,diff
870,1.48,-0.028676003,diff
871,1.484,-0.028390467,diff
872,1.488,-0.028106585,diff
873,1.492,-0.027824432,diff
874,1.496,-0.027543664,diff
875,1.5,-0.027264863,diff
876,1.504,-0.026987359,diff
877,1.508,-0.026711568,diff
878,1.512,-0.02643755,diff
879,1.516,-0.026165351,diff
880,1.52,-0.025895044,diff
881,1.524,-0.0256259,diff
882,1.528,-0.025358707,diff
883,1.532,-0.025093287,diff
884,1.536,-0.02482991,diff
885,1.54,-0.02456823,diff
886,1.544,-0.024307922,diff
887,1.548,-0.024049923,diff
888,1.552,-0.023793444,diff
889,1.556,-0.023538738,diff
890,1.56,-0.023286164,diff
891,1.564,-0.023035377,diff
892,1.568,-0.022786736,diff
893,1.572,-0.022539452,diff
894,1.576,-0.022294238,diff
895,1.58,-0.022051007,diff
896,1.584,-0.021809027,diff
897,1.588,-0.02156943,diff
898,1.592,-0.021331325,diff
899,1.596,-0.021095067,diff
900,1.6,-0.020860985,diff
901,1.604,-0.02062799,diff
902,1.608,-0.020397201,diff
903,1.612,-0.020168215,diff
904,1.616,-0.019940764,diff
905,1.62,-0.019715115,diff
906,1.624,-0.019491196,diff
907,1.628,-0.019268468,diff
908,1.632,-0.019048348,diff
909,1.636,-0.018829376,diff
910,1.64,-0.018612102,diff
911,1.644,-0.018396154,diff
912,1.648,-0.018181965,diff
913,1.652,-0.017969444,diff
914,1.656,-0.017758176,diff
915,1.66,-0.01754871,diff
916,1.664,-0.017340288,diff
917,1.668,-0.01713346,diff
918,1.672,-0.01692833,diff
919,1.676,-0.016724318,diff
920,1.68,-0.01652123,diff
921,1.684,-0.016320035,diff
922,1.688,-0.016119882,diff
923,1.692,-0.015920982,diff
924,1.696,-0.015722975,diff
925,1.7,-0.015526742,diff
926,1.704,-0.015330851,diff
927,1.708,-0.015136212,diff
928,1.712,-0.014942825,diff
929,1.716,-0.014750227,diff
930,1.72,-0.014558628,diff
931,1.724,-0.014367908,diff
932,1.728,-0.014177874,diff
933,1.732,-0.0139887035,diff
934,1.736,-0.0138000995,diff
935,1.74,-0.013612285,diff
936,1.744,-0.013425067,diff
937,1.748,-0.013238668,diff
938,1.752,-0.013052866,diff
939,1.756,-0.0128671825,diff
940,1.76,-0.012681812,diff
941,1.764,-0.012497306,diff
942,1.768,-0.012313202,diff
943,1.772,-0.01212877,diff
944,1.776,-0.011944853,diff
945,1.78,-0.011761084,diff
946,1.784,-0.011577301,diff
947,1.788,-0.011393458,diff
948,1.792,-0.011209734,diff
949,1.796,-0.011025496,diff
950,1.8,-0.0108419955,diff
951,1.804,-0.0106578395,diff
952,1.808,-0.010473512,diff
953,1.812,-0.010288723,diff
954,1.816,-0.0101034865,diff
955,1.82,-0.009918138,diff
956,1.824,-0.009732045,diff
957,1.828,-0.009545125,diff
958,1.832,-0.009357676,diff
959,1.836,-0.009169795,diff
960,1.84,-0.008980945,diff
961,1.844,-0.00879135,diff
962,1.848,-0.0086004585,diff
963,1.852,-0.008409053,diff
964,1.856,-0.008216284,diff
965,1.86,-0.00802277,diff
966,1.864,-0.007827632,diff
967,1.868,-0.0076314956,diff
968,1.872,-0.007433843,diff
969,1.876,-0.0072351433,diff
970,1.88,-0.007034559,diff
971,1.884,-0.0068326965,diff
972,1.888,-0.0066292137,diff
973,1.892,-0.00642379,diff
974,1.896,-0.0062167645,diff
975,1.9,-0.0060078166,diff
976,1.904,-0.0057973824,diff
977,1.908,-0.005584549,diff
978,1.912,-0.005369641,diff
979,1.916,-0.005152989,diff
980,1.92,-0.004933782,diff
981,1.924,-0.004712168,diff
982,1.928,-0.0044884942,diff
983,1.932,-0.0042623505,diff
984,1.936,-0.004033584,diff
985,1.94,-0.0038022734,diff
986,1.944,-0.003568275,diff
987,1.948,-0.0033315793,diff
988,1.952,-0.0030919667,diff
989,1.956,-0.00284951,diff
990,1.96,-0.0026042704,diff
991,1.964,-0.0023553483,diff
992,1.968,-0.0021038372,diff
993,1.972,-0.0018489165,diff
994,1.976,-0.0015906813,diff
995,1.98,-0.0013291435,diff
996,1.984,-0.0010643611,diff
997,1.988,-0.0007958119,diff
998,1.992,-0.00052342005,diff
999,1.996,-0.00024758535,diff
1000,2.0,3.1974167e-05,diff


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_50/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_50/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_50/sol_nn.csv <==
,X_x,value,name
0,-2.0,9.3813986e-05,sol_nn
1,-1.996,0.002358263,sol_nn
2,-1.992,0.004617324,sol_nn
3,-1.988,0.0068713785,sol_nn
4,-1.984,0.009120527,sol_nn
5,-1.98,0.0113644535,sol_nn
6,-1.976,0.013603587,sol_nn
7,-1.972,0.015837407,sol_nn
8,-1.968,0.018066874,sol_nn
9,-1.964,0.020291068,sol_nn
10,-1.96,0.02251055,sol_nn
11,-1.956,0.024725568,sol_nn
12,-1.952,0.02693588,sol_nn
13,-1.948,0.029141452,sol_nn
14,-1.944,0.031342223,sol_nn
15,-1.94,0.033538647,sol_nn
16,-1.936,0.035730563,sol_nn
17,-1.932,0.037918262,sol_nn
18,-1.928,0.04010137,sol_nn
19,-1.924,0.042280044,sol_nn
20,-1.92,0.044454392,sol_nn
21,-1.916,0.04662452,sol_nn
22,-1.912,0.048790697,sol_nn
23,-1.908,0.05095229,sol_nn
24,-1.904,0.05310989,sol_nn
25,-1.9,0.055263463,sol_nn
26,-1.896,0.05741309,sol_nn
27,-1.892,0.05955901,sol_nn
28,-1.888,0.061700594,sol_nn
29,-1.884,0.063838035,sol_nn
30,-1.88,0.06597222,sol_nn
31,-1.876,0.068102084,sol_nn
32,-1.872,0.07022861,sol_nn
33,-1.868,0.07235096,sol_nn
34,-1.864,0.07447013,sol_nn
35,-1.86,0.0765852,sol_nn
36,-1.856,0.07869699,sol_nn
37,-1.852,0.08080523,sol_nn
38,-1.848,0.08290979,sol_nn
39,-1.844,0.08501102,sol_nn
40,-1.84,0.08710893,sol_nn
41,-1.836,0.08920325,sol_nn
42,-1.832,0.091294385,sol_nn
43,-1.828,0.09338215,sol_nn
44,-1.824,0.09546666,sol_nn
45,-1.82,0.09754803,sol_nn
46,-1.816,0.09962608,sol_nn
47,-1.812,0.10170115,sol_nn
48,-1.808,0.10377319,sol_nn
49,-1.804,0.10584213,sol_nn
50,-1.8,0.10790801,sol_nn
51,-1.796,0.10997105,sol_nn
52,-1.792,0.11203107,sol_nn
53,-1.788,0.11408817,sol_nn
54,-1.784,0.1161423,sol_nn
55,-1.78,0.11819407,sol_nn
56,-1.776,0.1202426,sol_nn
57,-1.772,0.12228887,sol_nn
58,-1.768,0.12433243,sol_nn
59,-1.764,0.12637281,sol_nn
60,-1.76,0.12841105,sol_nn
61,-1.756,0.13044666,sol_nn
62,-1.752,0.13247965,sol_nn
63,-1.748,0.13451037,sol_nn
64,-1.744,0.13653828,sol_nn
65,-1.74,0.1385641,sol_nn
66,-1.736,0.1405873,sol_nn
67,-1.732,0.14260845,sol_nn
68,-1.728,0.14462686,sol_nn
69,-1.724,0.14664368,sol_nn
70,-1.72,0.14865734,sol_nn
71,-1.716,0.15066949,sol_nn
72,-1.712,0.15267941,sol_nn
73,-1.708,0.15468714,sol_nn
74,-1.704,0.15669274,sol_nn
75,-1.7,0.1586963,sol_nn
76,-1.696,0.16069806,sol_nn
77,-1.692,0.16269796,sol_nn
78,-1.688,0.16469543,sol_nn
79,-1.684,0.16669115,sol_nn
80,-1.68,0.16868523,sol_nn
81,-1.676,0.17067733,sol_nn
82,-1.672,0.17266786,sol_nn
83,-1.668,0.17465608,sol_nn
84,-1.664,0.17664316,sol_nn
85,-1.66,0.17862844,sol_nn
86,-1.656,0.18061168,sol_nn
87,-1.652,0.18259357,sol_nn
88,-1.648,0.18457395,sol_nn
89,-1.644,0.1865527,sol_nn
90,-1.64,0.18852979,sol_nn
91,-1.636,0.19050589,sol_nn
92,-1.632,0.19247958,sol_nn
93,-1.628,0.1944528,sol_nn
94,-1.624,0.19642398,sol_nn
95,-1.62,0.19839391,sol_nn
96,-1.616,0.20036307,sol_nn
97,-1.612,0.20233062,sol_nn
98,-1.608,0.20429674,sol_nn
99,-1.604,0.20626172,sol_nn
100,-1.6,0.2082253,sol_nn
101,-1.596,0.210188,sol_nn
102,-1.592,0.21214959,sol_nn
103,-1.588,0.21411008,sol_nn
104,-1.584,0.21606927,sol_nn
105,-1.58,0.21802762,sol_nn
106,-1.576,0.21998449,sol_nn
107,-1.572,0.22194074,sol_nn
108,-1.568,0.2238963,sol_nn
109,-1.564,0.22585064,sol_nn
110,-1.56,0.22780406,sol_nn
111,-1.556,0.22975636,sol_nn
112,-1.552,0.23170833,sol_nn
113,-1.548,0.23365952,sol_nn
114,-1.544,0.23560955,sol_nn
115,-1.54,0.23755874,sol_nn
116,-1.536,0.23950782,sol_nn
117,-1.532,0.24145542,sol_nn
118,-1.528,0.24340291,sol_nn
119,-1.524,0.24534972,sol_nn
120,-1.52,0.2472958,sol_nn
121,-1.516,0.24924119,sol_nn
122,-1.512,0.2511862,sol_nn
123,-1.508,0.25313067,sol_nn
124,-1.504,0.25507456,sol_nn
125,-1.5,0.2570182,sol_nn
126,-1.496,0.2589613,sol_nn
127,-1.492,0.2609037,sol_nn
128,-1.488,0.262846,sol_nn
129,-1.484,0.26478735,sol_nn
130,-1.48,0.2667291,sol_nn
131,-1.476,0.2686704,sol_nn
132,-1.472,0.27061126,sol_nn
133,-1.468,0.27255145,sol_nn
134,-1.464,0.27449208,sol_nn
135,-1.46,0.27643168,sol_nn
136,-1.456,0.27837193,sol_nn
137,-1.452,0.28031155,sol_nn
138,-1.448,0.28225142,sol_nn
139,-1.444,0.28419057,sol_nn
140,-1.44,0.28613004,sol_nn
141,-1.436,0.28806937,sol_nn
142,-1.432,0.29000866,sol_nn
143,-1.428,0.2919477,sol_nn
144,-1.424,0.29388675,sol_nn
145,-1.42,0.29582638,sol_nn
146,-1.416,0.29776567,sol_nn
147,-1.412,0.29970473,sol_nn
148,-1.408,0.30164403,sol_nn
149,-1.404,0.30358335,sol_nn
150,-1.4,0.30552295,sol_nn
151,-1.396,0.30746248,sol_nn
152,-1.392,0.30940267,sol_nn
153,-1.388,0.311343,sol_nn
154,-1.384,0.31328338,sol_nn
155,-1.38,0.3152238,sol_nn
156,-1.376,0.3171644,sol_nn
157,-1.372,0.31910533,sol_nn
158,-1.368,0.32104686,sol_nn
159,-1.364,0.3229884,sol_nn
160,-1.36,0.32493025,sol_nn
161,-1.356,0.3268723,sol_nn
162,-1.352,0.32881504,sol_nn
163,-1.348,0.330758,sol_nn
164,-1.344,0.33270165,sol_nn
165,-1.34,0.33464545,sol_nn
166,-1.336,0.33658984,sol_nn
167,-1.332,0.33853418,sol_nn
168,-1.328,0.34047928,sol_nn
169,-1.324,0.34242523,sol_nn
170,-1.32,0.34437156,sol_nn
171,-1.316,0.34631813,sol_nn
172,-1.312,0.3482651,sol_nn
173,-1.308,0.35021308,sol_nn
174,-1.304,0.3521615,sol_nn
175,-1.3,0.35411057,sol_nn
176,-1.296,0.3560601,sol_nn
177,-1.292,0.35801038,sol_nn
178,-1.288,0.3599609,sol_nn
179,-1.284,0.36191228,sol_nn
180,-1.28,0.36386433,sol_nn
181,-1.276,0.36581722,sol_nn
182,-1.272,0.36777067,sol_nn
183,-1.268,0.3697245,sol_nn
184,-1.264,0.37167975,sol_nn
185,-1.26,0.37363538,sol_nn
186,-1.256,0.37559164,sol_nn
187,-1.252,0.37754878,sol_nn
188,-1.248,0.37950662,sol_nn
189,-1.244,0.3814645,sol_nn
190,-1.24,0.38342437,sol_nn
191,-1.236,0.3853849,sol_nn
192,-1.232,0.38734582,sol_nn
193,-1.228,0.38930786,sol_nn
194,-1.224,0.39127004,sol_nn
195,-1.22,0.3932337,sol_nn
196,-1.216,0.39519826,sol_nn
197,-1.212,0.39716333,sol_nn
198,-1.208,0.39912948,sol_nn
199,-1.204,0.40109667,sol_nn
200,-1.2,0.4030644,sol_nn
201,-1.196,0.40503296,sol_nn
202,-1.192,0.40700263,sol_nn
203,-1.188,0.40897343,sol_nn
204,-1.184,0.41094497,sol_nn
205,-1.18,0.41291755,sol_nn
206,-1.176,0.41489062,sol_nn
207,-1.172,0.41686535,sol_nn
208,-1.168,0.4188406,sol_nn
209,-1.164,0.42081678,sol_nn
210,-1.16,0.42279413,sol_nn
211,-1.156,0.42477244,sol_nn
212,-1.152,0.4267514,sol_nn
213,-1.148,0.4287313,sol_nn
214,-1.144,0.4307127,sol_nn
215,-1.14,0.43269444,sol_nn
216,-1.136,0.4346775,sol_nn
217,-1.132,0.43666214,sol_nn
218,-1.128,0.438647,sol_nn
219,-1.124,0.44063333,sol_nn
220,-1.12,0.44262037,sol_nn
221,-1.116,0.44460875,sol_nn
222,-1.112,0.4465977,sol_nn
223,-1.108,0.44858783,sol_nn
224,-1.104,0.45057923,sol_nn
225,-1.1,0.45257136,sol_nn
226,-1.096,0.45456448,sol_nn
227,-1.092,0.45655873,sol_nn
228,-1.088,0.458554,sol_nn
229,-1.084,0.4605505,sol_nn
230,-1.08,0.46254772,sol_nn
231,-1.076,0.464546,sol_nn
232,-1.072,0.4665455,sol_nn
233,-1.068,0.4685458,sol_nn
234,-1.064,0.47054705,sol_nn
235,-1.06,0.47254986,sol_nn
236,-1.056,0.47455293,sol_nn
237,-1.052,0.47655746,sol_nn
238,-1.048,0.47856262,sol_nn
239,-1.044,0.48056927,sol_nn
240,-1.04,0.48257667,sol_nn
241,-1.036,0.4845849,sol_nn
242,-1.032,0.48659444,sol_nn
243,-1.028,0.4886044,sol_nn
244,-1.024,0.4906156,sol_nn
245,-1.02,0.4926277,sol_nn
246,-1.016,0.49464098,sol_nn
247,-1.012,0.49665555,sol_nn
248,-1.008,0.49867064,sol_nn
249,-1.004,0.5006865,sol_nn
250,-1.0,0.5027038,sol_nn
251,-0.996,0.5047216,sol_nn
252,-0.992,0.50674033,sol_nn
253,-0.988,0.50875986,sol_nn
254,-0.984,0.51078063,sol_nn
255,-0.98,0.51280206,sol_nn
256,-0.976,0.5148239,sol_nn
257,-0.972,0.5168474,sol_nn
258,-0.968,0.51887167,sol_nn
259,-0.964,0.52089643,sol_nn
260,-0.96,0.5229221,sol_nn
261,-0.956,0.5249487,sol_nn
262,-0.952,0.5269763,sol_nn
263,-0.948,0.529004,sol_nn
264,-0.944,0.5310327,sol_nn
265,-0.94,0.5330623,sol_nn
266,-0.936,0.5350925,sol_nn
267,-0.932,0.53712356,sol_nn
268,-0.928,0.53915566,sol_nn
269,-0.924,0.541188,sol_nn
270,-0.92,0.5432209,sol_nn
271,-0.916,0.5452546,sol_nn
272,-0.912,0.547289,sol_nn
273,-0.908,0.54932415,sol_nn
274,-0.904,0.5513595,sol_nn
275,-0.9,0.5533957,sol_nn
276,-0.896,0.55543214,sol_nn
277,-0.892,0.5574694,sol_nn
278,-0.888,0.5595072,sol_nn
279,-0.884,0.56154543,sol_nn
280,-0.88,0.56358397,sol_nn
281,-0.876,0.5656234,sol_nn
282,-0.872,0.5676627,sol_nn
283,-0.868,0.5697027,sol_nn
284,-0.864,0.5717431,sol_nn
285,-0.86,0.57378316,sol_nn
286,-0.856,0.57582456,sol_nn
287,-0.852,0.577866,sol_nn
288,-0.848,0.5799078,sol_nn
289,-0.844,0.58194876,sol_nn
290,-0.84,0.5839909,sol_nn
291,-0.836,0.5860331,sol_nn
292,-0.832,0.588075,sol_nn
293,-0.828,0.59011775,sol_nn
294,-0.824,0.59216017,sol_nn
295,-0.82,0.5942026,sol_nn
296,-0.816,0.59624535,sol_nn
297,-0.812,0.5982878,sol_nn
298,-0.808,0.60033005,sol_nn
299,-0.804,0.6023726,sol_nn
300,-0.8,0.60441464,sol_nn
301,-0.796,0.60645676,sol_nn
302,-0.792,0.60849905,sol_nn
303,-0.788,0.6105407,sol_nn
304,-0.784,0.6125823,sol_nn
305,-0.78,0.61462337,sol_nn
306,-0.776,0.61666423,sol_nn
307,-0.772,0.61870474,sol_nn
308,-0.768,0.6207449,sol_nn
309,-0.764,0.6227843,sol_nn
310,-0.76,0.6248236,sol_nn
311,-0.756,0.62686247,sol_nn
312,-0.752,0.6289004,sol_nn
313,-0.748,0.6309377,sol_nn
314,-0.744,0.6329743,sol_nn
315,-0.74,0.6350107,sol_nn
316,-0.736,0.637046,sol_nn
317,-0.732,0.6390808,sol_nn
318,-0.728,0.641114,sol_nn
319,-0.724,0.6431468,sol_nn
320,-0.72,0.6451789,sol_nn
321,-0.716,0.6472094,sol_nn
322,-0.712,0.64923954,sol_nn
323,-0.708,0.65126836,sol_nn
324,-0.704,0.65329576,sol_nn
325,-0.7,0.655322,sol_nn
326,-0.696,0.6573473,sol_nn
327,-0.692,0.6593714,sol_nn
328,-0.688,0.6613937,sol_nn
329,-0.684,0.66341466,sol_nn
330,-0.68,0.6654343,sol_nn
331,-0.676,0.6674523,sol_nn
332,-0.672,0.6694689,sol_nn
333,-0.668,0.67148364,sol_nn
334,-0.664,0.6734971,sol_nn
335,-0.66,0.67550826,sol_nn
336,-0.656,0.6775179,sol_nn
337,-0.652,0.67952585,sol_nn
338,-0.648,0.68153125,sol_nn
339,-0.644,0.6835353,sol_nn
340,-0.64,0.6855367,sol_nn
341,-0.636,0.6875365,sol_nn
342,-0.632,0.6895335,sol_nn
343,-0.628,0.69152886,sol_nn
344,-0.624,0.69352144,sol_nn
345,-0.62,0.6955118,sol_nn
346,-0.616,0.6974997,sol_nn
347,-0.612,0.699485,sol_nn
348,-0.608,0.7014677,sol_nn
349,-0.604,0.7034476,sol_nn
350,-0.6,0.7054248,sol_nn
351,-0.596,0.70739895,sol_nn
352,-0.592,0.7093705,sol_nn
353,-0.588,0.711339,sol_nn
354,-0.584,0.71330434,sol_nn
355,-0.58,0.71526664,sol_nn
356,-0.576,0.71722573,sol_nn
357,-0.572,0.71918154,sol_nn
358,-0.568,0.7211339,sol_nn
359,-0.564,0.7230825,sol_nn
360,-0.56,0.72502786,sol_nn
361,-0.556,0.7269696,sol_nn
362,-0.552,0.72890735,sol_nn
363,-0.548,0.7308418,sol_nn
364,-0.544,0.7327719,sol_nn
365,-0.54,0.7346979,sol_nn
366,-0.536,0.7366201,sol_nn
367,-0.532,0.73853785,sol_nn
368,-0.528,0.7404518,sol_nn
369,-0.524,0.7423611,sol_nn
370,-0.52,0.74426585,sol_nn
371,-0.516,0.74616605,sol_nn
372,-0.512,0.74806166,sol_nn
373,-0.508,0.74995303,sol_nn
374,-0.504,0.75183916,sol_nn
375,-0.5,0.7537201,sol_nn
376,-0.496,0.7555966,sol_nn
377,-0.492,0.7574675,sol_nn
378,-0.488,0.75933343,sol_nn
379,-0.484,0.761194,sol_nn
380,-0.48,0.76304865,sol_nn
381,-0.476,0.7648982,sol_nn
382,-0.472,0.76674193,sol_nn
383,-0.468,0.76858044,sol_nn
384,-0.464,0.7704123,sol_nn
385,-0.46,0.77223825,sol_nn
386,-0.456,0.77405816,sol_nn
387,-0.452,0.77587235,sol_nn
388,-0.448,0.7776799,sol_nn
389,-0.444,0.77948105,sol_nn
390,-0.44,0.7812756,sol_nn
391,-0.436,0.7830631,sol_nn
392,-0.432,0.7848442,sol_nn
393,-0.428,0.7866187,sol_nn
394,-0.424,0.78838575,sol_nn
395,-0.42,0.7901455,sol_nn
396,-0.416,0.79189813,sol_nn
397,-0.412,0.7936435,sol_nn
398,-0.408,0.7953811,sol_nn
399,-0.404,0.7971113,sol_nn
400,-0.4,0.7988339,sol_nn
401,-0.396,0.80054796,sol_nn
402,-0.392,0.80225426,sol_nn
403,-0.388,0.8039521,sol_nn
404,-0.384,0.80564183,sol_nn
405,-0.38,0.8073232,sol_nn
406,-0.376,0.80899614,sol_nn
407,-0.372,0.8106602,sol_nn
408,-0.368,0.81231534,sol_nn
409,-0.364,0.81396145,sol_nn
410,-0.36,0.8155982,sol_nn
411,-0.356,0.8172263,sol_nn
412,-0.352,0.8188444,sol_nn
413,-0.348,0.8204531,sol_nn
414,-0.344,0.822052,sol_nn
415,-0.34,0.82364136,sol_nn
416,-0.336,0.82522047,sol_nn
417,-0.332,0.82678944,sol_nn
418,-0.328,0.82834804,sol_nn
419,-0.324,0.82989615,sol_nn
420,-0.32,0.8314339,sol_nn
421,-0.316,0.8329606,sol_nn
422,-0.312,0.83447635,sol_nn
423,-0.308,0.83598125,sol_nn
424,-0.304,0.8374749,sol_nn
425,-0.3,0.83895683,sol_nn
426,-0.296,0.8404277,sol_nn
427,-0.292,0.8418863,sol_nn
428,-0.288,0.84333336,sol_nn
429,-0.284,0.8447681,sol_nn
430,-0.28,0.8461908,sol_nn
431,-0.276,0.8476012,sol_nn
432,-0.272,0.8489994,sol_nn
433,-0.268,0.8503841,sol_nn
434,-0.264,0.85175663,sol_nn
435,-0.26,0.85311556,sol_nn
436,-0.256,0.8544613,sol_nn
437,-0.252,0.8557943,sol_nn
438,-0.248,0.85711324,sol_nn
439,-0.244,0.8584181,sol_nn
440,-0.24,0.8597096,sol_nn
441,-0.236,0.86098695,sol_nn
442,-0.232,0.8622501,sol_nn
443,-0.228,0.8634986,sol_nn
444,-0.224,0.86473256,sol_nn
445,-0.22,0.86595124,sol_nn
446,-0.216,0.86715555,sol_nn
447,-0.212,0.86834484,sol_nn
448,-0.208,0.8695183,sol_nn
449,-0.204,0.87067664,sol_nn
450,-0.2,0.8718188,sol_nn
451,-0.196,0.8729454,sol_nn
452,-0.192,0.874056,sol_nn
453,-0.188,0.87515014,sol_nn
454,-0.184,0.8762279,sol_nn
455,-0.18,0.8772891,sol_nn
456,-0.176,0.87833315,sol_nn
457,-0.172,0.87936085,sol_nn
458,-0.168,0.88037086,sol_nn
459,-0.164,0.8813638,sol_nn
460,-0.16,0.8823391,sol_nn
461,-0.156,0.8832963,sol_nn
462,-0.152,0.88423604,sol_nn
463,-0.148,0.8851574,sol_nn
464,-0.144,0.8860607,sol_nn
465,-0.14,0.8869453,sol_nn
466,-0.136,0.88781154,sol_nn
467,-0.132,0.8886583,sol_nn
468,-0.128,0.8894863,sol_nn
469,-0.124,0.8902954,sol_nn
470,-0.12,0.89108473,sol_nn
471,-0.116,0.8918545,sol_nn
472,-0.112,0.8926044,sol_nn
473,-0.108,0.89333427,sol_nn
474,-0.104,0.8940443,sol_nn
475,-0.1,0.8947339,sol_nn
476,-0.096,0.8954028,sol_nn
477,-0.092,0.89605093,sol_nn
478,-0.088,0.8966782,sol_nn
479,-0.084,0.89728475,sol_nn
480,-0.08,0.8978697,sol_nn
481,-0.076,0.8984335,sol_nn
482,-0.072,0.8989755,sol_nn
483,-0.068,0.89949596,sol_nn
484,-0.064,0.89999413,sol_nn
485,-0.06,0.9004703,sol_nn
486,-0.056,0.90092427,sol_nn
487,-0.052,0.9013558,sol_nn
488,-0.048,0.9017647,sol_nn
489,-0.044,0.90215063,sol_nn
490,-0.04,0.90251386,sol_nn
491,-0.036,0.90285385,sol_nn
492,-0.032,0.90317076,sol_nn
493,-0.028,0.9034641,sol_nn
494,-0.024,0.9037337,sol_nn
495,-0.02,0.9039799,sol_nn
496,-0.016,0.90420246,sol_nn
497,-0.012,0.904401,sol_nn
498,-0.008,0.90457517,sol_nn
499,-0.004,0.904725,sol_nn
500,0.0,0.9048505,sol_nn
501,0.004,0.9049518,sol_nn
502,0.008,0.90502775,sol_nn
503,0.012,0.90508,sol_nn
504,0.016,0.9051063,sol_nn
505,0.02,0.9051081,sol_nn
506,0.024,0.9050851,sol_nn
507,0.028,0.9050368,sol_nn
508,0.032,0.9049628,sol_nn
509,0.036,0.90486395,sol_nn
510,0.04,0.9047394,sol_nn
511,0.044,0.9045892,sol_nn
512,0.048,0.90441316,sol_nn
513,0.052,0.90421194,sol_nn
514,0.056,0.90398467,sol_nn
515,0.06,0.90373164,sol_nn
516,0.064,0.9034525,sol_nn
517,0.068,0.9031479,sol_nn
518,0.072,0.9028169,sol_nn
519,0.076,0.9024601,sol_nn
520,0.08,0.90207744,sol_nn
521,0.084,0.9016685,sol_nn
522,0.088,0.9012336,sol_nn
523,0.092,0.9007728,sol_nn
524,0.096,0.90028554,sol_nn
525,0.1,0.89977235,sol_nn
526,0.104,0.89923304,sol_nn
527,0.108,0.89866805,sol_nn
528,0.112,0.8980765,sol_nn
529,0.116,0.8974589,sol_nn
530,0.12,0.89681584,sol_nn
531,0.124,0.8961469,sol_nn
532,0.128,0.89545214,sol_nn
533,0.132,0.8947316,sol_nn
534,0.136,0.8939853,sol_nn
535,0.14,0.8932133,sol_nn
536,0.144,0.89241576,sol_nn
537,0.148,0.891593,sol_nn
538,0.152,0.89074516,sol_nn
539,0.156,0.88987166,sol_nn
540,0.16,0.8889735,sol_nn
541,0.164,0.8880503,sol_nn
542,0.168,0.88710254,sol_nn
543,0.172,0.8861299,sol_nn
544,0.176,0.88513285,sol_nn
545,0.18,0.88411164,sol_nn
546,0.184,0.8830664,sol_nn
547,0.188,0.8819969,sol_nn
548,0.192,0.8809042,sol_nn
549,0.196,0.8797878,sol_nn
550,0.2,0.8786477,sol_nn
551,0.204,0.8774847,sol_nn
552,0.208,0.87629926,sol_nn
553,0.212,0.8750909,sol_nn
554,0.216,0.87386036,sol_nn
555,0.22,0.8726078,sol_nn
556,0.224,0.8713332,sol_nn
557,0.228,0.870037,sol_nn
558,0.232,0.86871946,sol_nn
559,0.236,0.8673812,sol_nn
560,0.24,0.866022,sol_nn
561,0.244,0.86464256,sol_nn
562,0.248,0.8632432,sol_nn
563,0.252,0.8618239,sol_nn
564,0.256,0.8603852,sol_nn
565,0.26,0.8589271,sol_nn
566,0.264,0.8574506,sol_nn
567,0.268,0.8559555,sol_nn
568,0.272,0.8544421,sol_nn
569,0.276,0.8529111,sol_nn
570,0.28,0.85136276,sol_nn
571,0.284,0.8497971,sol_nn
572,0.288,0.84821564,sol_nn
573,0.292,0.8466169,sol_nn
574,0.296,0.8450027,sol_nn
575,0.3,0.8433732,sol_nn
576,0.304,0.84172803,sol_nn
577,0.308,0.84006834,sol_nn
578,0.312,0.8383942,sol_nn
579,0.316,0.8367061,sol_nn
580,0.32,0.8350042,sol_nn
581,0.324,0.83328915,sol_nn
582,0.328,0.83156145,sol_nn
583,0.332,0.829821,sol_nn
584,0.336,0.8280684,sol_nn
585,0.34,0.82630473,sol_nn
586,0.344,0.82452947,sol_nn
587,0.348,0.8227428,sol_nn
588,0.352,0.82094616,sol_nn
589,0.356,0.81913924,sol_nn
590,0.36,0.8173226,sol_nn
591,0.364,0.8154965,sol_nn
592,0.368,0.8136612,sol_nn
593,0.372,0.8118173,sol_nn
594,0.376,0.8099654,sol_nn
595,0.38,0.8081051,sol_nn
596,0.384,0.80623794,sol_nn
597,0.388,0.8043629,sol_nn
598,0.392,0.80248094,sol_nn
599,0.396,0.8005928,sol_nn
600,0.4,0.79869807,sol_nn
601,0.404,0.79679763,sol_nn
602,0.408,0.7948917,sol_nn
603,0.412,0.7929804,sol_nn
604,0.416,0.791064,sol_nn
605,0.42,0.78914255,sol_nn
606,0.424,0.78721696,sol_nn
607,0.428,0.7852874,sol_nn
608,0.432,0.7833535,sol_nn
609,0.436,0.78141624,sol_nn
610,0.44,0.77947575,sol_nn
611,0.444,0.7775316,sol_nn
612,0.448,0.7755848,sol_nn
613,0.452,0.773635,sol_nn
614,0.456,0.7716826,sol_nn
615,0.46,0.76972795,sol_nn
616,0.464,0.767771,sol_nn
617,0.468,0.76581246,sol_nn
618,0.472,0.7638512,sol_nn
619,0.476,0.761889,sol_nn
620,0.48,0.75992477,sol_nn
621,0.484,0.757959,sol_nn
622,0.488,0.7559922,sol_nn
623,0.492,0.7540237,sol_nn
624,0.496,0.7520542,sol_nn
625,0.5,0.7500836,sol_nn
626,0.504,0.74811184,sol_nn
627,0.508,0.74613935,sol_nn
628,0.512,0.74416554,sol_nn
629,0.516,0.7421911,sol_nn
630,0.52,0.74021566,sol_nn
631,0.524,0.7382396,sol_nn
632,0.528,0.73626214,sol_nn
633,0.532,0.7342841,sol_nn
634,0.536,0.73230517,sol_nn
635,0.54,0.7303252,sol_nn
636,0.544,0.72834444,sol_nn
637,0.548,0.7263622,sol_nn
638,0.552,0.7243796,sol_nn
639,0.556,0.72239566,sol_nn
640,0.56,0.72041065,sol_nn
641,0.564,0.71842384,sol_nn
642,0.568,0.71643615,sol_nn
643,0.572,0.71444696,sol_nn
644,0.576,0.7124567,sol_nn
645,0.58,0.7104642,sol_nn
646,0.584,0.70847034,sol_nn
647,0.588,0.70647454,sol_nn
648,0.592,0.7044771,sol_nn
649,0.596,0.70247734,sol_nn
650,0.6,0.7004755,sol_nn
651,0.604,0.698472,sol_nn
652,0.608,0.6964654,sol_nn
653,0.612,0.69445646,sol_nn
654,0.616,0.6924449,sol_nn
655,0.62,0.6904305,sol_nn
656,0.624,0.68841374,sol_nn
657,0.628,0.68639326,sol_nn
658,0.632,0.68437004,sol_nn
659,0.636,0.68234336,sol_nn
660,0.64,0.68031305,sol_nn
661,0.644,0.6782799,sol_nn
662,0.648,0.6762427,sol_nn
663,0.652,0.6742019,sol_nn
664,0.656,0.6721566,sol_nn
665,0.66,0.670108,sol_nn
666,0.664,0.66805494,sol_nn
667,0.668,0.6659976,sol_nn
668,0.672,0.66393614,sol_nn
669,0.676,0.66187054,sol_nn
670,0.68,0.6597998,sol_nn
671,0.684,0.657725,sol_nn
672,0.688,0.65564495,sol_nn
673,0.692,0.6535602,sol_nn
674,0.696,0.65147096,sol_nn
675,0.7,0.6493765,sol_nn
676,0.704,0.6472772,sol_nn
677,0.708,0.6451729,sol_nn
678,0.712,0.64306366,sol_nn
679,0.716,0.6409491,sol_nn
680,0.72,0.63882923,sol_nn
681,0.724,0.6367043,sol_nn
682,0.728,0.63457435,sol_nn
683,0.732,0.63243896,sol_nn
684,0.736,0.6302986,sol_nn
685,0.74,0.6281531,sol_nn
686,0.744,0.62600225,sol_nn
687,0.748,0.62384605,sol_nn
688,0.752,0.6216855,sol_nn
689,0.756,0.61951923,sol_nn
690,0.76,0.61734766,sol_nn
691,0.764,0.6151714,sol_nn
692,0.768,0.61299026,sol_nn
693,0.772,0.610804,sol_nn
694,0.776,0.60861325,sol_nn
695,0.78,0.6064176,sol_nn
696,0.784,0.6042177,sol_nn
697,0.788,0.602013,sol_nn
698,0.792,0.5998038,sol_nn
699,0.796,0.5975904,sol_nn
700,0.8,0.5953731,sol_nn
701,0.804,0.5931513,sol_nn
702,0.808,0.59092575,sol_nn
703,0.812,0.5886967,sol_nn
704,0.816,0.586464,sol_nn
705,0.82,0.58422756,sol_nn
706,0.824,0.58198756,sol_nn
707,0.828,0.57974464,sol_nn
708,0.832,0.57749885,sol_nn
709,0.836,0.5752503,sol_nn
710,0.84,0.5729994,sol_nn
711,0.844,0.5707451,sol_nn
712,0.848,0.568489,sol_nn
713,0.852,0.56623083,sol_nn
714,0.856,0.56397074,sol_nn
715,0.86,0.56170833,sol_nn
716,0.864,0.5594451,sol_nn
717,0.868,0.55718046,sol_nn
718,0.872,0.5549146,sol_nn
719,0.876,0.5526476,sol_nn
720,0.88,0.55038,sol_nn
721,0.884,0.5481119,sol_nn
722,0.888,0.5458438,sol_nn
723,0.892,0.5435752,sol_nn
724,0.896,0.5413067,sol_nn
725,0.9,0.53903866,sol_nn
726,0.904,0.536771,sol_nn
727,0.908,0.53450376,sol_nn
728,0.912,0.53223747,sol_nn
729,0.916,0.52997273,sol_nn
730,0.92,0.5277092,sol_nn
731,0.924,0.52544683,sol_nn
732,0.928,0.5231863,sol_nn
733,0.932,0.52092767,sol_nn
734,0.936,0.5186712,sol_nn
735,0.94,0.51641667,sol_nn
736,0.944,0.5141649,sol_nn
737,0.948,0.5119156,sol_nn
738,0.952,0.50966936,sol_nn
739,0.956,0.5074257,sol_nn
740,0.96,0.50518566,sol_nn
741,0.964,0.5029485,sol_nn
742,0.968,0.50071466,sol_nn
743,0.972,0.49848515,sol_nn
744,0.976,0.4962588,sol_nn
745,0.98,0.4940369,sol_nn
746,0.984,0.49181867,sol_nn
747,0.988,0.48960447,sol_nn
748,0.992,0.48739493,sol_nn
749,0.996,0.48518997,sol_nn
750,1.0,0.48298928,sol_nn
751,1.004,0.48079392,sol_nn
752,1.008,0.47860277,sol_nn
753,1.012,0.476417,sol_nn
754,1.016,0.4742357,sol_nn
755,1.02,0.47206038,sol_nn
756,1.024,0.46988904,sol_nn
757,1.028,0.46772414,sol_nn
758,1.032,0.46556437,sol_nn
759,1.036,0.46340975,sol_nn
760,1.04,0.46126086,sol_nn
761,1.044,0.45911765,sol_nn
762,1.048,0.45697945,sol_nn
763,1.052,0.4548478,sol_nn
764,1.056,0.45272145,sol_nn
765,1.06,0.4506014,sol_nn
766,1.064,0.44848642,sol_nn
767,1.068,0.44637796,sol_nn
768,1.072,0.4442749,sol_nn
769,1.076,0.44217777,sol_nn
770,1.08,0.44008708,sol_nn
771,1.084,0.4380016,sol_nn
772,1.088,0.43592238,sol_nn
773,1.092,0.43384898,sol_nn
774,1.096,0.43178144,sol_nn
775,1.1,0.4297201,sol_nn
776,1.104,0.42766476,sol_nn
777,1.108,0.425615,sol_nn
778,1.112,0.42357072,sol_nn
779,1.116,0.42153263,sol_nn
780,1.12,0.41950044,sol_nn
781,1.124,0.41747385,sol_nn
782,1.128,0.41545323,sol_nn
783,1.132,0.4134379,sol_nn
784,1.136,0.4114284,sol_nn
785,1.14,0.40942404,sol_nn
786,1.144,0.4074254,sol_nn
787,1.148,0.40543216,sol_nn
788,1.152,0.40344465,sol_nn
789,1.156,0.40146208,sol_nn
790,1.16,0.39948493,sol_nn
791,1.164,0.397513,sol_nn
792,1.168,0.39554602,sol_nn
793,1.172,0.3935842,sol_nn
794,1.176,0.39162698,sol_nn
795,1.18,0.3896747,sol_nn
796,1.184,0.38772762,sol_nn
797,1.188,0.38578498,sol_nn
798,1.192,0.38384667,sol_nn
799,1.196,0.38191316,sol_nn
800,1.2,0.37998384,sol_nn
801,1.204,0.3780592,sol_nn
802,1.208,0.37613848,sol_nn
803,1.212,0.37422168,sol_nn
804,1.216,0.37230906,sol_nn
805,1.22,0.3704007,sol_nn
806,1.224,0.36849564,sol_nn
807,1.228,0.36659455,sol_nn
808,1.232,0.36469704,sol_nn
809,1.236,0.36280328,sol_nn
810,1.24,0.36091262,sol_nn
811,1.244,0.35902515,sol_nn
812,1.248,0.35714138,sol_nn
813,1.252,0.35526043,sol_nn
814,1.256,0.3533824,sol_nn
815,1.26,0.35150754,sol_nn
816,1.264,0.34963492,sol_nn
817,1.268,0.34776503,sol_nn
818,1.272,0.34589806,sol_nn
819,1.276,0.34403366,sol_nn
820,1.28,0.34217143,sol_nn
821,1.284,0.34031147,sol_nn
822,1.288,0.33845326,sol_nn
823,1.292,0.33659717,sol_nn
824,1.296,0.3347435,sol_nn
825,1.3,0.33289164,sol_nn
826,1.304,0.3310414,sol_nn
827,1.308,0.3291926,sol_nn
828,1.312,0.32734513,sol_nn
829,1.316,0.32549948,sol_nn
830,1.32,0.32365492,sol_nn
831,1.324,0.32181153,sol_nn
832,1.328,0.31996945,sol_nn
833,1.332,0.3181286,sol_nn
834,1.336,0.31628826,sol_nn
835,1.34,0.3144493,sol_nn
836,1.344,0.31261078,sol_nn
837,1.348,0.3107726,sol_nn
838,1.352,0.30893546,sol_nn
839,1.356,0.30709863,sol_nn
840,1.36,0.30526236,sol_nn
841,1.364,0.30342606,sol_nn
842,1.368,0.3015903,sol_nn
843,1.372,0.2997547,sol_nn
844,1.376,0.2979194,sol_nn
845,1.38,0.29608354,sol_nn
846,1.384,0.29424772,sol_nn
847,1.388,0.2924119,sol_nn
848,1.392,0.2905761,sol_nn
849,1.396,0.28873938,sol_nn
850,1.4,0.28690308,sol_nn
851,1.404,0.28506526,sol_nn
852,1.408,0.28322777,sol_nn
853,1.412,0.28138924,sol_nn
854,1.416,0.27955016,sol_nn
855,1.42,0.27771083,sol_nn
856,1.424,0.2758701,sol_nn
857,1.428,0.27402878,sol_nn
858,1.432,0.27218625,sol_nn
859,1.436,0.27034318,sol_nn
860,1.44,0.2684989,sol_nn
861,1.444,0.2666537,sol_nn
862,1.448,0.26480758,sol_nn
863,1.452,0.26296005,sol_nn
864,1.456,0.2611112,sol_nn
865,1.46,0.25926137,sol_nn
866,1.464,0.2574101,sol_nn
867,1.468,0.2555573,sol_nn
868,1.472,0.25370362,sol_nn
869,1.476,0.251848,sol_nn
870,1.48,0.24999115,sol_nn
871,1.484,0.24813312,sol_nn
872,1.488,0.24627338,sol_nn
873,1.492,0.24441195,sol_nn
874,1.496,0.24254909,sol_nn
875,1.5,0.24068433,sol_nn
876,1.504,0.23881827,sol_nn
877,1.508,0.23695044,sol_nn
878,1.512,0.23508087,sol_nn
879,1.516,0.23320945,sol_nn
880,1.52,0.23133619,sol_nn
881,1.524,0.22946171,sol_nn
882,1.528,0.22758535,sol_nn
883,1.532,0.22570717,sol_nn
884,1.536,0.22382693,sol_nn
885,1.54,0.22194505,sol_nn
886,1.544,0.22006173,sol_nn
887,1.548,0.21817616,sol_nn
888,1.552,0.21628901,sol_nn
889,1.556,0.21440014,sol_nn
890,1.56,0.21250916,sol_nn
891,1.564,0.21061632,sol_nn
892,1.568,0.20872138,sol_nn
893,1.572,0.20682505,sol_nn
894,1.576,0.20492668,sol_nn
895,1.58,0.2030263,sol_nn
896,1.584,0.20112471,sol_nn
897,1.588,0.19922067,sol_nn
898,1.592,0.19731522,sol_nn
899,1.596,0.19540791,sol_nn
900,1.6,0.19349836,sol_nn
901,1.604,0.19158779,sol_nn
902,1.608,0.18967494,sol_nn
903,1.612,0.18776037,sol_nn
904,1.616,0.18584418,sol_nn
905,1.62,0.18392627,sol_nn
906,1.624,0.18200663,sol_nn
907,1.628,0.18008572,sol_nn
908,1.632,0.17816228,sol_nn
909,1.636,0.17623761,sol_nn
910,1.64,0.17431132,sol_nn
911,1.644,0.17238364,sol_nn
912,1.648,0.17045426,sol_nn
913,1.652,0.16852322,sol_nn
914,1.656,0.16659085,sol_nn
915,1.66,0.16465676,sol_nn
916,1.664,0.16272156,sol_nn
917,1.668,0.16078481,sol_nn
918,1.672,0.15884632,sol_nn
919,1.676,0.15690675,sol_nn
920,1.68,0.15496628,sol_nn
921,1.684,0.15302385,sol_nn
922,1.688,0.15108043,sol_nn
923,1.692,0.14913571,sol_nn
924,1.696,0.14719014,sol_nn
925,1.7,0.14524275,sol_nn
926,1.704,0.14329508,sol_nn
927,1.708,0.14134614,sol_nn
928,1.712,0.13939591,sol_nn
929,1.716,0.13744493,sol_nn
930,1.72,0.1354929,sol_nn
931,1.724,0.13354006,sol_nn
932,1.728,0.13158646,sol_nn
933,1.732,0.12963207,sol_nn
934,1.736,0.12767711,sol_nn
935,1.74,0.12572129,sol_nn
936,1.744,0.12376495,sol_nn
937,1.748,0.12180771,sol_nn
938,1.752,0.11984995,sol_nn
939,1.756,0.117892,sol_nn
940,1.76,0.115933806,sol_nn
941,1.764,0.113974676,sol_nn
942,1.768,0.11201522,sol_nn
943,1.772,0.11005609,sol_nn
944,1.776,0.108096376,sol_nn
945,1.78,0.106136575,sol_nn
946,1.784,0.10417673,sol_nn
947,1.788,0.102217,sol_nn
948,1.792,0.1002571,sol_nn
949,1.796,0.098297775,sol_nn
950,1.8,0.096337706,sol_nn
951,1.804,0.09437823,sol_nn
952,1.808,0.092419,sol_nn
953,1.812,0.09046015,sol_nn
954,1.816,0.088501826,sol_nn
955,1.82,0.086543545,sol_nn
956,1.824,0.08458607,sol_nn
957,1.828,0.08262943,sol_nn
958,1.832,0.08067325,sol_nn
959,1.836,0.07871756,sol_nn
960,1.84,0.07676278,sol_nn
961,1.844,0.074808806,sol_nn
962,1.848,0.07285607,sol_nn
963,1.852,0.07090391,sol_nn
964,1.856,0.06895311,sol_nn
965,1.86,0.067003,sol_nn
966,1.864,0.065054566,sol_nn
967,1.868,0.06310707,sol_nn
968,1.872,0.061161164,sol_nn
969,1.876,0.059216235,sol_nn
970,1.88,0.05727325,sol_nn
971,1.884,0.055331547,sol_nn
972,1.888,0.0533914,sol_nn
973,1.892,0.05145326,sol_nn
974,1.896,0.04951665,sol_nn
975,1.9,0.047582034,sol_nn
976,1.904,0.04564884,sol_nn
977,1.908,0.043718107,sol_nn
978,1.912,0.04178945,sol_nn
979,1.916,0.039862473,sol_nn
980,1.92,0.03793811,sol_nn
981,1.924,0.036016095,sol_nn
982,1.928,0.034096204,sol_nn
983,1.932,0.03217872,sol_nn
984,1.936,0.03026392,sol_nn
985,1.94,0.028351597,sol_nn
986,1.944,0.026442032,sol_nn
987,1.948,0.02453516,sol_nn
988,1.952,0.022631144,sol_nn
989,1.956,0.020730035,sol_nn
990,1.96,0.018831644,sol_nn
991,1.964,0.016937,sol_nn
992,1.968,0.015044883,sol_nn
993,1.972,0.013156237,sol_nn
994,1.976,0.011270906,sol_nn
995,1.98,0.009388814,sol_nn
996,1.984,0.0075100306,sol_nn
997,1.988,0.00563495,sol_nn
998,1.992,0.0037637758,sol_nn
999,1.996,0.0018959807,sol_nn
1000,2.0,3.1974167e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_50/test_nn.csv <==
,X_x,value,name
0,-2.0,9.3813986e-05,test_nn
1,-1.996,0.0027423645,test_nn
2,-1.992,0.0053819306,test_nn
3,-1.988,0.008012891,test_nn
4,-1.984,0.010635414,test_nn
5,-1.98,0.013249181,test_nn
6,-1.976,0.015854629,test_nn
7,-1.972,0.018451324,test_nn
8,-1.968,0.02104019,test_nn
9,-1.964,0.023620425,test_nn
10,-1.96,0.026192568,test_nn
11,-1.956,0.028756848,test_nn
12,-1.952,0.03131309,test_nn
13,-1.948,0.033861376,test_nn
14,-1.944,0.036401525,test_nn
15,-1.94,0.03893409,test_nn
16,-1.936,0.041458998,test_nn
17,-1.932,0.04397648,test_nn
18,-1.928,0.04648619,test_nn
19,-1.924,0.048988353,test_nn
20,-1.92,0.051483057,test_nn
21,-1.916,0.05397051,test_nn
22,-1.912,0.056451004,test_nn
23,-1.908,0.05892378,test_nn
24,-1.904,0.06138965,test_nn
25,-1.9,0.063848585,test_nn
26,-1.896,0.06630047,test_nn
27,-1.892,0.06874595,test_nn
28,-1.888,0.07118408,test_nn
29,-1.884,0.073615246,test_nn
30,-1.88,0.076040335,test_nn
31,-1.876,0.078458235,test_nn
32,-1.872,0.08087012,test_nn
33,-1.868,0.083274886,test_nn
34,-1.864,0.08567395,test_nn
35,-1.86,0.088066235,test_nn
36,-1.856,0.09045239,test_nn
37,-1.852,0.092832506,test_nn
38,-1.848,0.09520612,test_nn
39,-1.844,0.09757402,test_nn
40,-1.84,0.099936105,test_nn
41,-1.836,0.10229188,test_nn
42,-1.832,0.10464189,test_nn
43,-1.828,0.106986135,test_nn
44,-1.824,0.109324574,test_nn
45,-1.82,0.11165748,test_nn
46,-1.816,0.11398481,test_nn
47,-1.812,0.1163066,test_nn
48,-1.808,0.11862295,test_nn
49,-1.804,0.120933875,test_nn
50,-1.8,0.12323965,test_nn
51,-1.796,0.12553994,test_nn
52,-1.792,0.12783527,test_nn
53,-1.788,0.13012516,test_nn
54,-1.784,0.13241012,test_nn
55,-1.78,0.1346902,test_nn
56,-1.776,0.13696505,test_nn
57,-1.772,0.13923538,test_nn
58,-1.768,0.14150085,test_nn
59,-1.764,0.1437613,test_nn
60,-1.76,0.14601724,test_nn
61,-1.756,0.14826871,test_nn
62,-1.752,0.15051533,test_nn
63,-1.748,0.1527578,test_nn
64,-1.744,0.15499529,test_nn
65,-1.74,0.15722895,test_nn
66,-1.736,0.15945792,test_nn
67,-1.732,0.16168293,test_nn
68,-1.728,0.16390324,test_nn
69,-1.724,0.16612011,test_nn
70,-1.72,0.16833197,test_nn
71,-1.716,0.17054057,test_nn
72,-1.712,0.17274517,test_nn
73,-1.708,0.17494532,test_nn
74,-1.704,0.17714217,test_nn
75,-1.7,0.17933488,test_nn
76,-1.696,0.18152405,test_nn
77,-1.692,0.18370986,test_nn
78,-1.688,0.18589157,test_nn
79,-1.684,0.1880694,test_nn
80,-1.68,0.1902442,test_nn
81,-1.676,0.19241546,test_nn
82,-1.672,0.19458348,test_nn
83,-1.668,0.19674754,test_nn
84,-1.664,0.19890921,test_nn
85,-1.66,0.20106722,test_nn
86,-1.656,0.20322195,test_nn
87,-1.652,0.20537353,test_nn
88,-1.648,0.20752217,test_nn
89,-1.644,0.20966764,test_nn
90,-1.64,0.21181045,test_nn
91,-1.636,0.21395,test_nn
92,-1.632,0.21608654,test_nn
93,-1.628,0.2182209,test_nn
94,-1.624,0.22035185,test_nn
95,-1.62,0.2224802,test_nn
96,-1.616,0.22460651,test_nn
97,-1.612,0.22672966,test_nn
98,-1.608,0.22885022,test_nn
99,-1.604,0.2309685,test_nn
100,-1.6,0.23308384,test_nn
101,-1.596,0.2351974,test_nn
102,-1.592,0.2373084,test_nn
103,-1.588,0.23941706,test_nn
104,-1.584,0.24152343,test_nn
105,-1.58,0.2436278,test_nn
106,-1.576,0.24572948,test_nn
107,-1.572,0.24782926,test_nn
108,-1.568,0.24992704,test_nn
109,-1.564,0.25202292,test_nn
110,-1.56,0.25411677,test_nn
111,-1.556,0.2562082,test_nn
112,-1.552,0.25829855,test_nn
113,-1.548,0.26038656,test_nn
114,-1.544,0.26247263,test_nn
115,-1.54,0.2645571,test_nn
116,-1.536,0.2666404,test_nn
117,-1.532,0.26872125,test_nn
118,-1.528,0.2708007,test_nn
119,-1.524,0.27287868,test_nn
120,-1.52,0.27495524,test_nn
121,-1.516,0.27703005,test_nn
122,-1.512,0.2791036,test_nn
123,-1.508,0.28117582,test_nn
124,-1.504,0.28324658,test_nn
125,-1.5,0.2853161,test_nn
126,-1.496,0.28738433,test_nn
127,-1.492,0.2894513,test_nn
128,-1.488,0.29151705,test_nn
129,-1.484,0.29358143,test_nn
130,-1.48,0.29564503,test_nn
131,-1.476,0.29770744,test_nn
132,-1.472,0.29976884,test_nn
133,-1.468,0.30182874,test_nn
134,-1.464,0.30388856,test_nn
135,-1.46,0.3059466,test_nn
136,-1.456,0.30800462,test_nn
137,-1.452,0.3100616,test_nn
138,-1.448,0.31211737,test_nn
139,-1.444,0.31417277,test_nn
140,-1.44,0.31622708,test_nn
141,-1.436,0.31828114,test_nn
142,-1.432,0.32033437,test_nn
143,-1.428,0.3223869,test_nn
144,-1.424,0.32443887,test_nn
145,-1.42,0.32649067,test_nn
146,-1.416,0.32854187,test_nn
147,-1.412,0.33059174,test_nn
148,-1.408,0.33264205,test_nn
149,-1.404,0.33469188,test_nn
150,-1.4,0.3367413,test_nn
151,-1.396,0.33879012,test_nn
152,-1.392,0.3408388,test_nn
153,-1.388,0.34288776,test_nn
154,-1.384,0.34493583,test_nn
155,-1.38,0.34698424,test_nn
156,-1.376,0.34903184,test_nn
157,-1.372,0.35107958,test_nn
158,-1.368,0.3531278,test_nn
159,-1.364,0.35517526,test_nn
160,-1.36,0.35722312,test_nn
161,-1.356,0.35927036,test_nn
162,-1.352,0.36131832,test_nn
163,-1.348,0.3633659,test_nn
164,-1.344,0.36541432,test_nn
165,-1.34,0.36746207,test_nn
166,-1.336,0.36951065,test_nn
167,-1.332,0.3715586,test_nn
168,-1.328,0.37360728,test_nn
169,-1.324,0.37565625,test_nn
170,-1.32,0.3777055,test_nn
171,-1.316,0.37975493,test_nn
172,-1.312,0.38180476,test_nn
173,-1.308,0.38385525,test_nn
174,-1.304,0.38590568,test_nn
175,-1.3,0.387957,test_nn
176,-1.296,0.39000857,test_nn
177,-1.292,0.39206,test_nn
178,-1.288,0.39411294,test_nn
179,-1.284,0.39616558,test_nn
180,-1.28,0.3982193,test_nn
181,-1.276,0.40027383,test_nn
182,-1.272,0.40232897,test_nn
183,-1.268,0.40438372,test_nn
184,-1.264,0.4064402,test_nn
185,-1.26,0.40849707,test_nn
186,-1.256,0.41055483,test_nn
187,-1.252,0.41261303,test_nn
188,-1.248,0.41467175,test_nn
189,-1.244,0.41673157,test_nn
190,-1.24,0.41879252,test_nn
191,-1.236,0.42085397,test_nn
192,-1.232,0.42291692,test_nn
193,-1.228,0.42497998,test_nn
194,-1.224,0.42704368,test_nn
195,-1.22,0.42910895,test_nn
196,-1.216,0.4311753,test_nn
197,-1.212,0.433242,test_nn
198,-1.208,0.43531036,test_nn
199,-1.204,0.4373794,test_nn
200,-1.2,0.43944937,test_nn
201,-1.196,0.44152072,test_nn
202,-1.192,0.44359276,test_nn
203,-1.188,0.445666,test_nn
204,-1.184,0.4477407,test_nn
205,-1.18,0.44981623,test_nn
206,-1.176,0.4518929,test_nn
207,-1.172,0.4539711,test_nn
208,-1.168,0.45605025,test_nn
209,-1.164,0.45813027,test_nn
210,-1.16,0.46021253,test_nn
211,-1.156,0.4622949,test_nn
212,-1.152,0.46437883,test_nn
213,-1.148,0.46646425,test_nn
214,-1.144,0.46855107,test_nn
215,-1.14,0.4706388,test_nn
216,-1.136,0.4727277,test_nn
217,-1.132,0.47481874,test_nn
218,-1.128,0.4769106,test_nn
219,-1.124,0.4790046,test_nn
220,-1.12,0.48109904,test_nn
221,-1.116,0.4831952,test_nn
222,-1.112,0.4852926,test_nn
223,-1.108,0.4873916,test_nn
224,-1.104,0.48949218,test_nn
225,-1.1,0.49159372,test_nn
226,-1.096,0.49369732,test_nn
227,-1.092,0.495802,test_nn
228,-1.088,0.4979084,test_nn
229,-1.084,0.5000163,test_nn
230,-1.08,0.5021253,test_nn
231,-1.076,0.50423634,test_nn
232,-1.072,0.5063488,test_nn
233,-1.068,0.5084629,test_nn
234,-1.064,0.5105779,test_nn
235,-1.06,0.5126949,test_nn
236,-1.056,0.5148133,test_nn
237,-1.052,0.51693344,test_nn
238,-1.048,0.51905537,test_nn
239,-1.044,0.5211784,test_nn
240,-1.04,0.52330315,test_nn
241,-1.036,0.5254295,test_nn
242,-1.032,0.52755785,test_nn
243,-1.028,0.52968687,test_nn
244,-1.024,0.5318183,test_nn
245,-1.02,0.53395075,test_nn
246,-1.016,0.53608537,test_nn
247,-1.012,0.5382216,test_nn
248,-1.008,0.5403592,test_nn
249,-1.004,0.54249835,test_nn
250,-1.0,0.5446392,test_nn
251,-0.996,0.54678166,test_nn
252,-0.992,0.5489256,test_nn
253,-0.988,0.5510715,test_nn
254,-0.984,0.55321884,test_nn
255,-0.98,0.5553678,test_nn
256,-0.976,0.5575181,test_nn
257,-0.972,0.5596703,test_nn
258,-0.968,0.56182396,test_nn
259,-0.964,0.56397974,test_nn
260,-0.96,0.5661361,test_nn
261,-0.956,0.56829524,test_nn
262,-0.952,0.57045484,test_nn
263,-0.948,0.57261693,test_nn
264,-0.944,0.5747799,test_nn
265,-0.94,0.57694465,test_nn
266,-0.936,0.5791113,test_nn
267,-0.932,0.58127904,test_nn
268,-0.928,0.5834491,test_nn
269,-0.924,0.58562016,test_nn
270,-0.92,0.5877925,test_nn
271,-0.916,0.5899669,test_nn
272,-0.912,0.5921418,test_nn
273,-0.908,0.5943186,test_nn
274,-0.904,0.596497,test_nn
275,-0.9,0.5986777,test_nn
276,-0.896,0.60085875,test_nn
277,-0.892,0.60304177,test_nn
278,-0.888,0.60522586,test_nn
279,-0.884,0.60741156,test_nn
280,-0.88,0.6095986,test_nn
281,-0.876,0.6117872,test_nn
282,-0.872,0.61397713,test_nn
283,-0.868,0.61616814,test_nn
284,-0.864,0.61836094,test_nn
285,-0.86,0.6205538,test_nn
286,-0.856,0.62274927,test_nn
287,-0.852,0.6249452,test_nn
288,-0.848,0.62714297,test_nn
289,-0.844,0.6293412,test_nn
290,-0.84,0.6315411,test_nn
291,-0.836,0.6337419,test_nn
292,-0.832,0.6359439,test_nn
293,-0.828,0.6381474,test_nn
294,-0.824,0.6403516,test_nn
295,-0.82,0.64255655,test_nn
296,-0.816,0.64476293,test_nn
297,-0.812,0.6469704,test_nn
298,-0.808,0.6491783,test_nn
299,-0.804,0.6513876,test_nn
300,-0.8,0.6535972,test_nn
301,-0.796,0.6558081,test_nn
302,-0.792,0.6580202,test_nn
303,-0.788,0.6602323,test_nn
304,-0.784,0.6624459,test_nn
305,-0.78,0.66465944,test_nn
306,-0.776,0.6668744,test_nn
307,-0.772,0.6690893,test_nn
308,-0.768,0.67130506,test_nn
309,-0.764,0.6735216,test_nn
310,-0.76,0.6757387,test_nn
311,-0.756,0.6779562,test_nn
312,-0.752,0.6801736,test_nn
313,-0.748,0.6823922,test_nn
314,-0.744,0.68461037,test_nn
315,-0.74,0.68682927,test_nn
316,-0.736,0.6890483,test_nn
317,-0.732,0.69126815,test_nn
318,-0.728,0.6934874,test_nn
319,-0.724,0.6957069,test_nn
320,-0.72,0.6979266,test_nn
321,-0.716,0.7001465,test_nn
322,-0.712,0.7023656,test_nn
323,-0.708,0.70458573,test_nn
324,-0.704,0.7068048,test_nn
325,-0.7,0.7090239,test_nn
326,-0.696,0.7112428,test_nn
327,-0.692,0.7134611,test_nn
328,-0.688,0.7156795,test_nn
329,-0.684,0.7178975,test_nn
330,-0.68,0.72011507,test_nn
331,-0.676,0.7223319,test_nn
332,-0.672,0.72454774,test_nn
333,-0.668,0.72676355,test_nn
334,-0.664,0.7289777,test_nn
335,-0.66,0.731192,test_nn
336,-0.656,0.73340464,test_nn
337,-0.652,0.735617,test_nn
338,-0.648,0.73782814,test_nn
339,-0.644,0.74003834,test_nn
340,-0.64,0.74224687,test_nn
341,-0.636,0.74445486,test_nn
342,-0.632,0.74666077,test_nn
343,-0.628,0.74886626,test_nn
344,-0.624,0.75106966,test_nn
345,-0.62,0.7532715,test_nn
346,-0.616,0.7554721,test_nn
347,-0.612,0.7576712,test_nn
348,-0.608,0.75986826,test_nn
349,-0.604,0.7620631,test_nn
350,-0.6,0.7642569,test_nn
351,-0.596,0.76644814,test_nn
352,-0.592,0.76863706,test_nn
353,-0.588,0.7708245,test_nn
354,-0.584,0.7730098,test_nn
355,-0.58,0.7751924,test_nn
356,-0.576,0.77737296,test_nn
357,-0.572,0.77955055,test_nn
358,-0.568,0.78172547,test_nn
359,-0.564,0.7838981,test_nn
360,-0.56,0.78606766,test_nn
361,-0.556,0.78823435,test_nn
362,-0.552,0.7903988,test_nn
363,-0.548,0.7925599,test_nn
364,-0.544,0.7947169,test_nn
365,-0.54,0.7968711,test_nn
366,-0.536,0.7990234,test_nn
367,-0.532,0.8011709,test_nn
368,-0.528,0.80331546,test_nn
369,-0.524,0.8054559,test_nn
370,-0.52,0.80759263,test_nn
371,-0.516,0.80972564,test_nn
372,-0.512,0.8118539,test_nn
373,-0.508,0.81397957,test_nn
374,-0.504,0.8161003,test_nn
375,-0.5,0.81821716,test_nn
376,-0.496,0.82032925,test_nn
377,-0.492,0.82243687,test_nn
378,-0.488,0.8245402,test_nn
379,-0.484,0.8266385,test_nn
380,-0.48,0.82873183,test_nn
381,-0.476,0.83082014,test_nn
382,-0.472,0.83290386,test_nn
383,-0.468,0.83498234,test_nn
384,-0.464,0.83705527,test_nn
385,-0.46,0.8391231,test_nn
386,-0.456,0.8411851,test_nn
387,-0.452,0.84324145,test_nn
388,-0.448,0.8452923,test_nn
389,-0.444,0.8473369,test_nn
390,-0.44,0.84937537,test_nn
391,-0.436,0.8514073,test_nn
392,-0.432,0.85343415,test_nn
393,-0.428,0.8554537,test_nn
394,-0.424,0.8574667,test_nn
395,-0.42,0.8594728,test_nn
396,-0.416,0.8614726,test_nn
397,-0.412,0.8634648,test_nn
398,-0.408,0.8654505,test_nn
399,-0.404,0.86742914,test_nn
400,-0.4,0.86939985,test_nn
401,-0.396,0.87136275,test_nn
402,-0.392,0.8733182,test_nn
403,-0.388,0.8752659,test_nn
404,-0.384,0.87720585,test_nn
405,-0.38,0.879137,test_nn
406,-0.376,0.88106066,test_nn
407,-0.372,0.88297546,test_nn
408,-0.368,0.88488156,test_nn
409,-0.364,0.8867788,test_nn
410,-0.36,0.8886671,test_nn
411,-0.356,0.8905473,test_nn
412,-0.352,0.89241743,test_nn
413,-0.348,0.8942783,test_nn
414,-0.344,0.8961294,test_nn
415,-0.34,0.89797145,test_nn
416,-0.336,0.89980274,test_nn
417,-0.332,0.9016243,test_nn
418,-0.328,0.9034359,test_nn
419,-0.324,0.9052368,test_nn
420,-0.32,0.9070276,test_nn
421,-0.316,0.908807,test_nn
422,-0.312,0.91057605,test_nn
423,-0.308,0.91233355,test_nn
424,-0.304,0.9140802,test_nn
425,-0.3,0.9158148,test_nn
426,-0.296,0.91753834,test_nn
427,-0.292,0.9192493,test_nn
428,-0.288,0.9209486,test_nn
429,-0.284,0.92263556,test_nn
430,-0.28,0.92431027,test_nn
431,-0.276,0.92597264,test_nn
432,-0.272,0.9276213,test_nn
433,-0.268,0.929258,test_nn
434,-0.264,0.93088114,test_nn
435,-0.26,0.93249017,test_nn
436,-0.256,0.9340858,test_nn
437,-0.252,0.9356682,test_nn
438,-0.248,0.93723613,test_nn
439,-0.244,0.938789,test_nn
440,-0.24,0.94032884,test_nn
441,-0.236,0.9418528,test_nn
442,-0.232,0.9433625,test_nn
443,-0.228,0.94485635,test_nn
444,-0.224,0.9463356,test_nn
445,-0.22,0.94779813,test_nn
446,-0.216,0.9492457,test_nn
447,-0.212,0.9506771,test_nn
448,-0.208,0.9520915,test_nn
449,-0.204,0.95348966,test_nn
450,-0.2,0.9548709,test_nn
451,-0.196,0.9562351,test_nn
452,-0.192,0.957582,test_nn
453,-0.188,0.9589115,test_nn
454,-0.184,0.9602227,test_nn
455,-0.18,0.9615157,test_nn
456,-0.176,0.96279097,test_nn
457,-0.172,0.96404725,test_nn
458,-0.168,0.96528465,test_nn
459,-0.164,0.9665025,test_nn
460,-0.16,0.96770173,test_nn
461,-0.156,0.96888006,test_nn
462,-0.152,0.970039,test_nn
463,-0.148,0.9711779,test_nn
464,-0.144,0.97229534,test_nn
465,-0.14,0.9733923,test_nn
466,-0.136,0.97446823,test_nn
467,-0.132,0.97552216,test_nn
468,-0.128,0.97655433,test_nn
469,-0.124,0.97756517,test_nn
470,-0.12,0.97855335,test_nn
471,-0.116,0.9795186,test_nn
472,-0.112,0.9804609,test_nn
473,-0.108,0.98137945,test_nn
474,-0.104,0.98227483,test_nn
475,-0.1,0.9831459,test_nn
476,-0.096,0.9839927,test_nn
477,-0.092,0.98481524,test_nn
478,-0.088,0.9856121,test_nn
479,-0.084,0.98638403,test_nn
480,-0.08,0.98713,test_nn
481,-0.076,0.98785055,test_nn
482,-0.072,0.98854405,test_nn
483,-0.068,0.9892115,test_nn
484,-0.064,0.98985106,test_nn
485,-0.06,0.9904642,test_nn
486,-0.056,0.9910491,test_nn
487,-0.052,0.99160564,test_nn
488,-0.048,0.9921341,test_nn
489,-0.044,0.99263346,test_nn
490,-0.04,0.9931041,test_nn
491,-0.036,0.99354476,test_nn
492,-0.032,0.9939557,test_nn
493,-0.028,0.99433666,test_nn
494,-0.024,0.99468666,test_nn
495,-0.02,0.9950059,test_nn
496,-0.016,0.9952938,test_nn
497,-0.012,0.99555,test_nn
498,-0.008,0.99577403,test_nn
499,-0.004,0.9959657,test_nn
500,0.0,0.9961248,test_nn
501,0.004,0.99625087,test_nn
502,0.008,0.99634254,test_nn
503,0.012,0.9964019,test_nn
504,0.016,0.9964263,test_nn
505,0.02,0.9964163,test_nn
506,0.024,0.99637157,test_nn
507,0.028,0.99629194,test_nn
508,0.032,0.99617654,test_nn
509,0.036,0.9960254,test_nn
510,0.04,0.9958387,test_nn
511,0.044,0.9956152,test_nn
512,0.048,0.99535435,test_nn
513,0.052,0.995058,test_nn
514,0.056,0.9947234,test_nn
515,0.06,0.9943515,test_nn
516,0.064,0.9939422,test_nn
517,0.068,0.993495,test_nn
518,0.072,0.99300927,test_nn
519,0.076,0.99248546,test_nn
520,0.08,0.991923,test_nn
521,0.084,0.99132156,test_nn
522,0.088,0.990682,test_nn
523,0.092,0.99000245,test_nn
524,0.096,0.9892844,test_nn
525,0.1,0.9885266,test_nn
526,0.104,0.9877296,test_nn
527,0.108,0.98689306,test_nn
528,0.112,0.9860166,test_nn
529,0.116,0.9851009,test_nn
530,0.12,0.98414564,test_nn
531,0.124,0.98315084,test_nn
532,0.128,0.98211724,test_nn
533,0.132,0.98104364,test_nn
534,0.136,0.9799307,test_nn
535,0.14,0.9787789,test_nn
536,0.144,0.97758776,test_nn
537,0.148,0.97635794,test_nn
538,0.152,0.97508997,test_nn
539,0.156,0.9737825,test_nn
540,0.16,0.97243774,test_nn
541,0.164,0.971055,test_nn
542,0.168,0.9696349,test_nn
543,0.172,0.9681777,test_nn
544,0.176,0.9666837,test_nn
545,0.18,0.9651534,test_nn
546,0.184,0.96358764,test_nn
547,0.188,0.9619862,test_nn
548,0.192,0.9603499,test_nn
549,0.196,0.95867985,test_nn
550,0.2,0.9569758,test_nn
551,0.204,0.9552381,test_nn
552,0.208,0.9534688,test_nn
553,0.212,0.95166755,test_nn
554,0.216,0.9498358,test_nn
555,0.22,0.9479733,test_nn
556,0.224,0.94608146,test_nn
557,0.228,0.9441608,test_nn
558,0.232,0.94221205,test_nn
559,0.236,0.94023705,test_nn
560,0.24,0.93823487,test_nn
561,0.244,0.9362084,test_nn
562,0.248,0.93415743,test_nn
563,0.252,0.93208337,test_nn
564,0.256,0.9299861,test_nn
565,0.26,0.92786753,test_nn
566,0.264,0.9257287,test_nn
567,0.268,0.92357016,test_nn
568,0.272,0.9213938,test_nn
569,0.276,0.91919917,test_nn
570,0.28,0.91698825,test_nn
571,0.284,0.9147624,test_nn
572,0.288,0.9125222,test_nn
573,0.292,0.9102681,test_nn
574,0.296,0.9080019,test_nn
575,0.3,0.905725,test_nn
576,0.304,0.903437,test_nn
577,0.308,0.90114045,test_nn
578,0.312,0.89883554,test_nn
579,0.316,0.8965236,test_nn
580,0.32,0.89420444,test_nn
581,0.324,0.891881,test_nn
582,0.328,0.88955307,test_nn
583,0.332,0.88722146,test_nn
584,0.336,0.88488716,test_nn
585,0.34,0.8825518,test_nn
586,0.344,0.88021564,test_nn
587,0.348,0.877879,test_nn
588,0.352,0.875543,test_nn
589,0.356,0.8732091,test_nn
590,0.36,0.8708774,test_nn
591,0.364,0.8685489,test_nn
592,0.368,0.86622405,test_nn
593,0.372,0.86390257,test_nn
594,0.376,0.86158764,test_nn
595,0.38,0.85927707,test_nn
596,0.384,0.8569728,test_nn
597,0.388,0.85467505,test_nn
598,0.392,0.85238355,test_nn
599,0.396,0.8501001,test_nn
600,0.4,0.84782434,test_nn
601,0.404,0.845556,test_nn
602,0.408,0.84329623,test_nn
603,0.412,0.84104526,test_nn
604,0.416,0.83880275,test_nn
605,0.42,0.8365692,test_nn
606,0.424,0.8343444,test_nn
607,0.428,0.8321288,test_nn
608,0.432,0.8299222,test_nn
609,0.436,0.82772505,test_nn
610,0.44,0.8255374,test_nn
611,0.444,0.8233581,test_nn
612,0.448,0.82118815,test_nn
613,0.452,0.81902695,test_nn
614,0.456,0.8168744,test_nn
615,0.46,0.81473035,test_nn
616,0.464,0.8125948,test_nn
617,0.468,0.8104675,test_nn
618,0.472,0.80834746,test_nn
619,0.476,0.80623496,test_nn
620,0.48,0.8041303,test_nn
621,0.484,0.802032,test_nn
622,0.488,0.7999401,test_nn
623,0.492,0.7978546,test_nn
624,0.496,0.7957746,test_nn
625,0.5,0.7936997,test_nn
626,0.504,0.79163027,test_nn
627,0.508,0.78956443,test_nn
628,0.512,0.7875031,test_nn
629,0.516,0.78544486,test_nn
630,0.52,0.78338987,test_nn
631,0.524,0.7813375,test_nn
632,0.528,0.77928686,test_nn
633,0.532,0.7772379,test_nn
634,0.536,0.77518964,test_nn
635,0.54,0.7731415,test_nn
636,0.544,0.7710941,test_nn
637,0.548,0.76904577,test_nn
638,0.552,0.7669963,test_nn
639,0.556,0.7649453,test_nn
640,0.56,0.7628924,test_nn
641,0.564,0.76083666,test_nn
642,0.568,0.75877845,test_nn
643,0.572,0.7567158,test_nn
644,0.576,0.7546496,test_nn
645,0.58,0.75257903,test_nn
646,0.584,0.7505028,test_nn
647,0.588,0.7484216,test_nn
648,0.592,0.74633443,test_nn
649,0.596,0.7442411,test_nn
650,0.6,0.74214065,test_nn
651,0.604,0.7400336,test_nn
652,0.608,0.7379184,test_nn
653,0.612,0.73579574,test_nn
654,0.616,0.7336647,test_nn
655,0.62,0.73152465,test_nn
656,0.624,0.7293761,test_nn
657,0.628,0.7272177,test_nn
658,0.632,0.72505045,test_nn
659,0.636,0.72287303,test_nn
660,0.64,0.72068566,test_nn
661,0.644,0.71848756,test_nn
662,0.648,0.71627915,test_nn
663,0.652,0.71405995,test_nn
664,0.656,0.7118295,test_nn
665,0.66,0.70958817,test_nn
666,0.664,0.7073356,test_nn
667,0.668,0.7050712,test_nn
668,0.672,0.7027955,test_nn
669,0.676,0.7005084,test_nn
670,0.68,0.69820964,test_nn
671,0.684,0.6958988,test_nn
672,0.688,0.693576,test_nn
673,0.692,0.6912418,test_nn
674,0.696,0.6888955,test_nn
675,0.7,0.686538,test_nn
676,0.704,0.6841683,test_nn
677,0.708,0.68178666,test_nn
678,0.712,0.67939365,test_nn
679,0.716,0.67698956,test_nn
680,0.72,0.6745738,test_nn
681,0.724,0.6721465,test_nn
682,0.728,0.6697084,test_nn
683,0.732,0.66725874,test_nn
684,0.736,0.6647988,test_nn
685,0.74,0.6623281,test_nn
686,0.744,0.6598473,test_nn
687,0.748,0.65735596,test_nn
688,0.752,0.65485525,test_nn
689,0.756,0.65234435,test_nn
690,0.76,0.6498239,test_nn
691,0.764,0.64729464,test_nn
692,0.768,0.64475656,test_nn
693,0.772,0.6422096,test_nn
694,0.776,0.63965493,test_nn
695,0.78,0.6370924,test_nn
696,0.784,0.63452184,test_nn
697,0.788,0.63194436,test_nn
698,0.792,0.62935984,test_nn
699,0.796,0.6267687,test_nn
700,0.8,0.62417156,test_nn
701,0.804,0.6215689,test_nn
702,0.808,0.6189607,test_nn
703,0.812,0.6163477,test_nn
704,0.816,0.6137296,test_nn
705,0.82,0.6111074,test_nn
706,0.824,0.6084815,test_nn
707,0.828,0.6058523,test_nn
708,0.832,0.6032202,test_nn
709,0.836,0.60058546,test_nn
710,0.84,0.5979486,test_nn
711,0.844,0.5953096,test_nn
712,0.848,0.5926697,test_nn
713,0.852,0.59002835,test_nn
714,0.856,0.58738697,test_nn
715,0.86,0.5847452,test_nn
716,0.864,0.5821038,test_nn
717,0.868,0.5794635,test_nn
718,0.872,0.5768241,test_nn
719,0.876,0.5741862,test_nn
720,0.88,0.57155025,test_nn
721,0.884,0.5689171,test_nn
722,0.888,0.5662862,test_nn
723,0.892,0.56365865,test_nn
724,0.896,0.5610347,test_nn
725,0.9,0.5584143,test_nn
726,0.904,0.55579793,test_nn
727,0.908,0.5531867,test_nn
728,0.912,0.55058014,test_nn
729,0.916,0.54797906,test_nn
730,0.92,0.5453839,test_nn
731,0.924,0.5427949,test_nn
732,0.928,0.5402113,test_nn
733,0.932,0.5376354,test_nn
734,0.936,0.5350662,test_nn
735,0.94,0.53250396,test_nn
736,0.944,0.52994996,test_nn
737,0.948,0.5274029,test_nn
738,0.952,0.5248646,test_nn
739,0.956,0.52233434,test_nn
740,0.96,0.519813,test_nn
741,0.964,0.5173005,test_nn
742,0.968,0.5147969,test_nn
743,0.972,0.51230305,test_nn
744,0.976,0.50981826,test_nn
745,0.98,0.50734407,test_nn
746,0.984,0.5048789,test_nn
747,0.988,0.50242394,test_nn
748,0.992,0.4999799,test_nn
749,0.996,0.49754584,test_nn
750,1.0,0.49512252,test_nn
751,1.004,0.49271002,test_nn
752,1.008,0.4903083,test_nn
753,1.012,0.48791808,test_nn
754,1.016,0.4855379,test_nn
755,1.02,0.48317033,test_nn
756,1.024,0.48081267,test_nn
757,1.028,0.4784668,test_nn
758,1.032,0.4761326,test_nn
759,1.036,0.47380996,test_nn
760,1.04,0.47149843,test_nn
761,1.044,0.46919888,test_nn
762,1.048,0.46691054,test_nn
763,1.052,0.46463385,test_nn
764,1.056,0.46236852,test_nn
765,1.06,0.46011567,test_nn
766,1.064,0.4578738,test_nn
767,1.068,0.45564324,test_nn
768,1.072,0.45342427,test_nn
769,1.076,0.45121652,test_nn
770,1.08,0.4490211,test_nn
771,1.084,0.44683665,test_nn
772,1.088,0.44466338,test_nn
773,1.092,0.44250125,test_nn
774,1.096,0.44035035,test_nn
775,1.1,0.43821064,test_nn
776,1.104,0.436082,test_nn
777,1.108,0.43396395,test_nn
778,1.112,0.43185696,test_nn
779,1.116,0.42975998,test_nn
780,1.12,0.42767397,test_nn
781,1.124,0.4255982,test_nn
782,1.128,0.42353338,test_nn
783,1.132,0.42147803,test_nn
784,1.136,0.41943282,test_nn
785,1.14,0.41739714,test_nn
786,1.144,0.4153711,test_nn
787,1.148,0.4133551,test_nn
788,1.152,0.4113479,test_nn
789,1.156,0.4093501,test_nn
790,1.16,0.4073617,test_nn
791,1.164,0.40538156,test_nn
792,1.168,0.40341055,test_nn
793,1.172,0.4014476,test_nn
794,1.176,0.3994934,test_nn
795,1.18,0.39754683,test_nn
796,1.184,0.395608,test_nn
797,1.188,0.3936779,test_nn
798,1.192,0.39175418,test_nn
799,1.196,0.3898384,test_nn
800,1.2,0.38792962,test_nn
801,1.204,0.38602796,test_nn
802,1.208,0.38413256,test_nn
803,1.212,0.38224387,test_nn
804,1.216,0.38036168,test_nn
805,1.22,0.37848547,test_nn
806,1.224,0.3766154,test_nn
807,1.228,0.3747502,test_nn
808,1.232,0.37289134,test_nn
809,1.236,0.37103784,test_nn
810,1.24,0.36918926,test_nn
811,1.244,0.36734495,test_nn
812,1.248,0.36550605,test_nn
813,1.252,0.36367112,test_nn
814,1.256,0.36184064,test_nn
815,1.26,0.36001468,test_nn
816,1.264,0.35819173,test_nn
817,1.268,0.3563725,test_nn
818,1.272,0.35455683,test_nn
819,1.276,0.352745,test_nn
820,1.28,0.35093582,test_nn
821,1.284,0.34912923,test_nn
822,1.288,0.3473256,test_nn
823,1.292,0.34552428,test_nn
824,1.296,0.3437253,test_nn
825,1.3,0.3419289,test_nn
826,1.304,0.34013367,test_nn
827,1.308,0.33834043,test_nn
828,1.312,0.3365486,test_nn
829,1.316,0.33475822,test_nn
830,1.32,0.33296868,test_nn
831,1.324,0.33118042,test_nn
832,1.328,0.3293932,test_nn
833,1.332,0.32760644,test_nn
834,1.336,0.3258201,test_nn
835,1.34,0.32403424,test_nn
836,1.344,0.32224852,test_nn
837,1.348,0.32046223,test_nn
838,1.352,0.3186764,test_nn
839,1.356,0.3168902,test_nn
840,1.36,0.31510335,test_nn
841,1.364,0.31331557,test_nn
842,1.368,0.31152737,test_nn
843,1.372,0.30973837,test_nn
844,1.376,0.30794823,test_nn
845,1.38,0.3061568,test_nn
846,1.384,0.3043641,test_nn
847,1.388,0.30257007,test_nn
848,1.392,0.30077437,test_nn
849,1.396,0.2989768,test_nn
850,1.4,0.29717803,test_nn
851,1.404,0.29537654,test_nn
852,1.408,0.29357338,test_nn
853,1.412,0.29176778,test_nn
854,1.416,0.28996015,test_nn
855,1.42,0.28815073,test_nn
856,1.424,0.2863381,test_nn
857,1.428,0.2845226,test_nn
858,1.432,0.2827056,test_nn
859,1.436,0.280885,test_nn
860,1.44,0.27906147,test_nn
861,1.444,0.27723542,test_nn
862,1.448,0.27540654,test_nn
863,1.452,0.27357408,test_nn
864,1.456,0.27173862,test_nn
865,1.46,0.26990005,test_nn
866,1.464,0.26805803,test_nn
867,1.468,0.26621273,test_nn
868,1.472,0.26436406,test_nn
869,1.476,0.2625122,test_nn
870,1.48,0.26065642,test_nn
871,1.484,0.25879723,test_nn
872,1.488,0.25693437,test_nn
873,1.492,0.25506777,test_nn
874,1.496,0.25319758,test_nn
875,1.5,0.2513235,test_nn
876,1.504,0.24944584,test_nn
877,1.508,0.2475642,test_nn
878,1.512,0.2456789,test_nn
879,1.516,0.24378937,test_nn
880,1.52,0.24189577,test_nn
881,1.524,0.23999837,test_nn
882,1.528,0.23809768,test_nn
883,1.532,0.23619264,test_nn
884,1.536,0.23428342,test_nn
885,1.54,0.2323705,test_nn
886,1.544,0.23045376,test_nn
887,1.548,0.22853276,test_nn
888,1.552,0.2266079,test_nn
889,1.556,0.22467922,test_nn
890,1.56,0.22274622,test_nn
891,1.564,0.22080944,test_nn
892,1.568,0.21886839,test_nn
893,1.572,0.21692362,test_nn
894,1.576,0.21497473,test_nn
895,1.58,0.21302181,test_nn
896,1.584,0.21106566,test_nn
897,1.588,0.20910498,test_nn
898,1.592,0.20714067,test_nn
899,1.596,0.20517275,test_nn
900,1.6,0.20320061,test_nn
901,1.604,0.20122522,test_nn
902,1.608,0.19924542,test_nn
903,1.612,0.19726224,test_nn
904,1.616,0.19527578,test_nn
905,1.62,0.19328557,test_nn
906,1.624,0.19129151,test_nn
907,1.628,0.18929417,test_nn
908,1.632,0.18729301,test_nn
909,1.636,0.18528874,test_nn
910,1.64,0.183281,test_nn
911,1.644,0.18126991,test_nn
912,1.648,0.17925578,test_nn
913,1.652,0.17723824,test_nn
914,1.656,0.17521754,test_nn
915,1.66,0.17319351,test_nn
916,1.664,0.17116705,test_nn
917,1.668,0.16913748,test_nn
918,1.672,0.16710448,test_nn
919,1.676,0.16506897,test_nn
920,1.68,0.16303109,test_nn
921,1.684,0.16099007,test_nn
922,1.688,0.15894674,test_nn
923,1.692,0.15690064,test_nn
924,1.696,0.15485239,test_nn
925,1.7,0.15280132,test_nn
926,1.704,0.1507486,test_nn
927,1.708,0.1486933,test_nn
928,1.712,0.146636,test_nn
929,1.716,0.14457652,test_nn
930,1.72,0.1425152,test_nn
931,1.724,0.14045206,test_nn
932,1.728,0.13838734,test_nn
933,1.732,0.13632074,test_nn
934,1.736,0.13425279,test_nn
935,1.74,0.13218315,test_nn
936,1.744,0.1301123,test_nn
937,1.748,0.12804002,test_nn
938,1.752,0.12596628,test_nn
939,1.756,0.123891816,test_nn
940,1.76,0.121816576,test_nn
941,1.764,0.1197401,test_nn
942,1.768,0.11766294,test_nn
943,1.772,0.11558531,test_nn
944,1.776,0.11350699,test_nn
945,1.78,0.1114282,test_nn
946,1.784,0.10934925,test_nn
947,1.788,0.10727008,test_nn
948,1.792,0.10519068,test_nn
949,1.796,0.10311176,test_nn
950,1.8,0.10103211,test_nn
951,1.804,0.098952964,test_nn
952,1.808,0.09687416,test_nn
953,1.812,0.094796106,test_nn
954,1.816,0.09271872,test_nn
955,1.82,0.09064148,test_nn
956,1.824,0.088565394,test_nn
957,1.828,0.08649063,test_nn
958,1.832,0.08441658,test_nn
959,1.836,0.08234367,test_nn
960,1.84,0.08027205,test_nn
961,1.844,0.078202024,test_nn
962,1.848,0.07613379,test_nn
963,1.852,0.07406689,test_nn
964,1.856,0.0720022,test_nn
965,1.86,0.06993893,test_nn
966,1.864,0.0678782,test_nn
967,1.868,0.06581949,test_nn
968,1.872,0.063763335,test_nn
969,1.876,0.06170932,test_nn
970,1.88,0.059658352,test_nn
971,1.884,0.057609905,test_nn
972,1.888,0.055564236,test_nn
973,1.892,0.053521935,test_nn
974,1.896,0.0514826,test_nn
975,1.9,0.04944663,test_nn
976,1.904,0.047413774,test_nn
977,1.908,0.04538481,test_nn
978,1.912,0.043359675,test_nn
979,1.916,0.041337892,test_nn
980,1.92,0.03932054,test_nn
981,1.924,0.03730736,test_nn
982,1.928,0.03529828,test_nn
983,1.932,0.03329349,test_nn
984,1.936,0.031293523,test_nn
985,1.94,0.029298134,test_nn
986,1.944,0.02730767,test_nn
987,1.948,0.025322158,test_nn
988,1.952,0.023341794,test_nn
989,1.956,0.021366723,test_nn
990,1.96,0.019396853,test_nn
991,1.964,0.017433228,test_nn
992,1.968,0.015474731,test_nn
993,1.972,0.013522336,test_nn
994,1.976,0.011575987,test_nn
995,1.98,0.009635678,test_nn
996,1.984,0.0077015255,test_nn
997,1.988,0.005774012,test_nn
998,1.992,0.0038533923,test_nn
999,1.996,0.0019392206,test_nn
1000,2.0,3.1974167e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_500/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 500, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 39464, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-09_14-02-09_928915_511237/artifacts/2024-10-09_14-02-12/fn_2024-10-09_14-02-12/working_dirs/fn_51482_00261_261_weight_soln_obs=500_2024-10-09_14-48-19", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_500/diff.csv <==
,X_x,value,name
0,-2.0,3.3521093e-05,diff
1,-1.996,7.217075e-05,diff
2,-1.992,0.00010945136,diff
3,-1.988,0.00014528772,diff
4,-1.984,0.0001800647,diff
5,-1.98,0.00021362491,diff
6,-1.976,0.00024590828,diff
7,-1.972,0.00027723517,diff
8,-1.968,0.0003070254,diff
9,-1.964,0.00033604167,diff
10,-1.96,0.0003637802,diff
11,-1.956,0.00039019436,diff
12,-1.952,0.00041514635,diff
13,-1.948,0.00043980777,diff
14,-1.944,0.0004627537,diff
15,-1.94,0.00048443303,diff
16,-1.936,0.0005053319,diff
17,-1.932,0.0005249493,diff
18,-1.928,0.0005436875,diff
19,-1.924,0.00056099147,diff
20,-1.92,0.0005777739,diff
21,-1.916,0.00059286505,diff
22,-1.912,0.00060740486,diff
23,-1.908,0.0006207451,diff
24,-1.904,0.00063315034,diff
25,-1.9,0.0006440617,diff
26,-1.896,0.00065436214,diff
27,-1.892,0.00066392496,diff
28,-1.888,0.0006721169,diff
29,-1.884,0.0006795339,diff
30,-1.88,0.00068567693,diff
31,-1.876,0.00069081783,diff
32,-1.872,0.00069556385,diff
33,-1.868,0.00069887936,diff
34,-1.864,0.00070179254,diff
35,-1.86,0.00070335716,diff
36,-1.856,0.0007041693,diff
37,-1.852,0.0007041469,diff
38,-1.848,0.0007030368,diff
39,-1.844,0.00070114434,diff
40,-1.84,0.0006984696,diff
41,-1.836,0.00069499016,diff
42,-1.832,0.00069055706,diff
43,-1.828,0.00068525225,diff
44,-1.824,0.0006796047,diff
45,-1.82,0.00067278,diff
46,-1.816,0.0006649643,diff
47,-1.812,0.0006567016,diff
48,-1.808,0.00064747036,diff
49,-1.804,0.0006378591,diff
50,-1.8,0.000627242,diff
51,-1.796,0.0006158948,diff
52,-1.792,0.00060392916,diff
53,-1.788,0.00059112906,diff
54,-1.784,0.000577949,diff
55,-1.78,0.000563927,diff
56,-1.776,0.000549227,diff
57,-1.772,0.0005342588,diff
58,-1.768,0.00051786005,diff
59,-1.764,0.0005015582,diff
60,-1.76,0.00048443675,diff
61,-1.756,0.00046649575,diff
62,-1.752,0.00044815242,diff
63,-1.748,0.00042925775,diff
64,-1.744,0.00040972233,diff
65,-1.74,0.00038981438,diff
66,-1.736,0.00036908686,diff
67,-1.732,0.00034813583,diff
68,-1.728,0.00032652915,diff
69,-1.724,0.00030453503,diff
70,-1.72,0.00028198957,diff
71,-1.716,0.0002591312,diff
72,-1.712,0.0002360493,diff
73,-1.708,0.0002118051,diff
74,-1.704,0.00018763542,diff
75,-1.7,0.00016310811,diff
76,-1.696,0.00013798475,diff
77,-1.692,0.00011251867,diff
78,-1.688,8.653104e-05,diff
79,-1.684,6.0647726e-05,diff
80,-1.68,3.4332275e-05,diff
81,-1.676,7.56979e-06,diff
82,-1.672,-1.9460917e-05,diff
83,-1.668,-4.7132373e-05,diff
84,-1.664,-7.44313e-05,diff
85,-1.66,-0.000102207065,diff
86,-1.656,-0.00013029575,diff
87,-1.652,-0.00015886128,diff
88,-1.648,-0.00018711388,diff
89,-1.644,-0.00021608174,diff
90,-1.64,-0.00024473667,diff
91,-1.636,-0.00027379394,diff
92,-1.632,-0.0003028661,diff
93,-1.628,-0.00033257902,diff
94,-1.624,-0.00036236644,diff
95,-1.62,-0.00039158762,diff
96,-1.616,-0.00042137504,diff
97,-1.612,-0.00045114756,diff
98,-1.608,-0.0004812628,diff
99,-1.604,-0.0005104244,diff
100,-1.6,-0.00054070354,diff
101,-1.596,-0.00057031214,diff
102,-1.592,-0.000600487,diff
103,-1.588,-0.0006302744,diff
104,-1.584,-0.00066007674,diff
105,-1.58,-0.00068989396,diff
106,-1.576,-0.00071948767,diff
107,-1.572,-0.0007492006,diff
108,-1.568,-0.0007788241,diff
109,-1.564,-0.0008084178,diff
110,-1.56,-0.00083754957,diff
111,-1.556,-0.00086665154,diff
112,-1.552,-0.0008959621,diff
113,-1.548,-0.00092460215,diff
114,-1.544,-0.0009533465,diff
115,-1.54,-0.0009813607,diff
116,-1.536,-0.0010096431,diff
117,-1.532,-0.0010377765,diff
118,-1.528,-0.0010653436,diff
119,-1.524,-0.0010930598,diff
120,-1.52,-0.0011200905,diff
121,-1.516,-0.0011467338,diff
122,-1.512,-0.0011734366,diff
123,-1.508,-0.0011998117,diff
124,-1.504,-0.0012257397,diff
125,-1.5,-0.0012512505,diff
126,-1.496,-0.0012762249,diff
127,-1.492,-0.0013011396,diff
128,-1.488,-0.001325041,diff
129,-1.484,-0.0013488233,diff
130,-1.48,-0.0013726056,diff
131,-1.476,-0.0013953745,diff
132,-1.472,-0.0014182031,diff
133,-1.468,-0.0014404953,diff
134,-1.464,-0.0014619827,diff
135,-1.46,-0.0014828742,diff
136,-1.456,-0.0015031397,diff
137,-1.452,-0.0015232265,diff
138,-1.448,-0.001542747,diff
139,-1.444,-0.0015614629,diff
140,-1.44,-0.0015798509,diff
141,-1.436,-0.0015973151,diff
142,-1.432,-0.0016144514,diff
143,-1.428,-0.0016309917,diff
144,-1.424,-0.0016467273,diff
145,-1.42,-0.0016619563,diff
146,-1.416,-0.0016765594,diff
147,-1.412,-0.0016905069,diff
148,-1.408,-0.0017033815,diff
149,-1.404,-0.0017156601,diff
150,-1.4,-0.001727432,diff
151,-1.396,-0.0017386377,diff
152,-1.392,-0.0017486215,diff
153,-1.388,-0.001757741,diff
154,-1.384,-0.0017670393,diff
155,-1.38,-0.0017748773,diff
156,-1.376,-0.0017820597,diff
157,-1.372,-0.0017882586,diff
158,-1.368,-0.0017939508,diff
159,-1.364,-0.0017986298,diff
160,-1.36,-0.0018025339,diff
161,-1.356,-0.0018053651,diff
162,-1.352,-0.0018079281,diff
163,-1.348,-0.0018095374,diff
164,-1.344,-0.0018098652,diff
165,-1.34,-0.0018094778,diff
166,-1.336,-0.0018080473,diff
167,-1.332,-0.0018059313,diff
168,-1.328,-0.0018028617,diff
169,-1.324,-0.0017992556,diff
170,-1.32,-0.001794219,diff
171,-1.316,-0.0017884076,diff
172,-1.312,-0.0017819405,diff
173,-1.308,-0.001773715,diff
174,-1.304,-0.001765728,diff
175,-1.3,-0.0017560422,diff
176,-1.296,-0.0017457008,diff
177,-1.292,-0.0017346442,diff
178,-1.288,-0.0017224252,diff
179,-1.284,-0.0017091036,diff
180,-1.28,-0.0016949773,diff
181,-1.276,-0.0016798079,diff
182,-1.272,-0.0016638637,diff
183,-1.268,-0.0016466677,diff
184,-1.264,-0.0016289949,diff
185,-1.26,-0.0016097724,diff
186,-1.256,-0.0015899241,diff
187,-1.252,-0.0015690625,diff
188,-1.248,-0.001547277,diff
189,-1.244,-0.0015244484,diff
190,-1.24,-0.0015009344,diff
191,-1.236,-0.0014763176,diff
192,-1.232,-0.0014505982,diff
193,-1.228,-0.001424402,diff
194,-1.224,-0.0013968945,diff
195,-1.22,-0.0013684928,diff
196,-1.216,-0.001339227,diff
197,-1.212,-0.0013090074,diff
198,-1.208,-0.0012779236,diff
199,-1.204,-0.0012459755,diff
200,-1.2,-0.0012130141,diff
201,-1.196,-0.0011795759,diff
202,-1.192,-0.0011449456,diff
203,-1.188,-0.0011095405,diff
204,-1.184,-0.0010733008,diff
205,-1.18,-0.0010359585,diff
206,-1.176,-0.0009983182,diff
207,-1.172,-0.0009595454,diff
208,-1.168,-0.0009202361,diff
209,-1.164,-0.00087994337,diff
210,-1.16,-0.0008389354,diff
211,-1.156,-0.00079745054,diff
212,-1.152,-0.00075495243,diff
213,-1.148,-0.00071176887,diff
214,-1.144,-0.00066819787,diff
215,-1.14,-0.000623852,diff
216,-1.136,-0.0005787313,diff
217,-1.132,-0.00053301454,diff
218,-1.128,-0.00048685074,diff
219,-1.124,-0.0004400909,diff
220,-1.12,-0.0003926158,diff
221,-1.116,-0.00034469366,diff
222,-1.112,-0.0002965331,diff
223,-1.108,-0.00024792552,diff
224,-1.104,-0.00019866228,diff
225,-1.1,-0.00014862418,diff
226,-1.096,-9.891391e-05,diff
227,-1.092,-4.8547983e-05,diff
228,-1.088,1.66893e-06,diff
229,-1.084,5.3048134e-05,diff
230,-1.08,0.00010406971,diff
231,-1.076,0.00015568733,diff
232,-1.072,0.00020682812,diff
233,-1.068,0.00025889277,diff
234,-1.064,0.000310719,diff
235,-1.06,0.00036239624,diff
236,-1.056,0.00041419268,diff
237,-1.052,0.00046640635,diff
238,-1.048,0.0005181432,diff
239,-1.044,0.0005697608,diff
240,-1.04,0.0006211996,diff
241,-1.036,0.0006727576,diff
242,-1.032,0.0007238388,diff
243,-1.028,0.000775218,diff
244,-1.024,0.00082582235,diff
245,-1.02,0.00087583065,diff
246,-1.016,0.0009261966,diff
247,-1.012,0.00097543,diff
248,-1.008,0.0010243654,diff
249,-1.004,0.0010731816,diff
250,-1.0,0.0011211038,diff
251,-0.996,0.0011683106,diff
252,-0.992,0.0012147427,diff
253,-0.988,0.0012606382,diff
254,-0.984,0.0013056993,diff
255,-0.98,0.0013502836,diff
256,-0.976,0.001393795,diff
257,-0.972,0.0014359951,diff
258,-0.968,0.0014773607,diff
259,-0.964,0.0015185475,diff
260,-0.96,0.0015578866,diff
261,-0.956,0.0015962124,diff
262,-0.952,0.0016332269,diff
263,-0.948,0.0016694665,diff
264,-0.944,0.0017043352,diff
265,-0.94,0.0017374158,diff
266,-0.936,0.0017690659,diff
267,-0.932,0.001799643,diff
268,-0.928,0.0018290281,diff
269,-0.924,0.0018562078,diff
270,-0.92,0.0018823743,diff
271,-0.916,0.0019066334,diff
272,-0.912,0.0019296408,diff
273,-0.908,0.001949966,diff
274,-0.904,0.0019695163,diff
275,-0.9,0.0019866824,diff
276,-0.896,0.0020019412,diff
277,-0.892,0.0020154119,diff
278,-0.888,0.0020272136,diff
279,-0.884,0.0020366907,diff
280,-0.88,0.002044201,diff
281,-0.876,0.002049446,diff
282,-0.872,0.002052784,diff
283,-0.868,0.0020540357,diff
284,-0.864,0.0020526648,diff
285,-0.86,0.002049327,diff
286,-0.856,0.0020433664,diff
287,-0.852,0.0020356774,diff
288,-0.848,0.0020250678,diff
289,-0.844,0.0020124316,diff
290,-0.84,0.0019971728,diff
291,-0.836,0.0019797683,diff
292,-0.832,0.0019596815,diff
293,-0.828,0.0019366741,diff
294,-0.824,0.0019118786,diff
295,-0.82,0.0018838048,diff
296,-0.816,0.0018540621,diff
297,-0.812,0.0018211603,diff
298,-0.808,0.001785934,diff
299,-0.804,0.0017481446,diff
300,-0.8,0.0017074347,diff
301,-0.796,0.0016644597,diff
302,-0.792,0.0016186833,diff
303,-0.788,0.0015701056,diff
304,-0.784,0.001519382,diff
305,-0.78,0.0014657378,diff
306,-0.776,0.0014096498,diff
307,-0.772,0.0013512969,diff
308,-0.768,0.0012899041,diff
309,-0.764,0.0012261868,diff
310,-0.76,0.0011598468,diff
311,-0.756,0.0010914803,diff
312,-0.752,0.0010204315,diff
313,-0.748,0.0009469986,diff
314,-0.744,0.00087082386,diff
315,-0.74,0.000792861,diff
316,-0.736,0.0007122755,diff
317,-0.732,0.0006297827,diff
318,-0.728,0.00054484606,diff
319,-0.724,0.00045782328,diff
320,-0.72,0.00036871433,diff
321,-0.716,0.00027751923,diff
322,-0.712,0.0001847148,diff
323,-0.708,8.98242e-05,diff
324,-0.704,-6.735325e-06,diff
325,-0.7,-0.00010514259,diff
326,-0.696,-0.00020575523,diff
327,-0.692,-0.00030708313,diff
328,-0.688,-0.00041031837,diff
329,-0.684,-0.0005148649,diff
330,-0.68,-0.00062042475,diff
331,-0.676,-0.0007276535,diff
332,-0.672,-0.00083583593,diff
333,-0.668,-0.0009447336,diff
334,-0.664,-0.0010549426,diff
335,-0.66,-0.0011655092,diff
336,-0.656,-0.0012770891,diff
337,-0.652,-0.0013892055,diff
338,-0.648,-0.001502037,diff
339,-0.644,-0.0016149879,diff
340,-0.64,-0.001727879,diff
341,-0.636,-0.0018412471,diff
342,-0.632,-0.0019549727,diff
343,-0.628,-0.0020681024,diff
344,-0.624,-0.0021812916,diff
345,-0.62,-0.0022943616,diff
346,-0.616,-0.0024064183,diff
347,-0.612,-0.0025180578,diff
348,-0.608,-0.0026293397,diff
349,-0.604,-0.0027397275,diff
350,-0.6,-0.0028494,diff
351,-0.596,-0.0029580593,diff
352,-0.592,-0.003065288,diff
353,-0.588,-0.0031712651,diff
354,-0.584,-0.0032761097,diff
355,-0.58,-0.0033795238,diff
356,-0.576,-0.003481388,diff
357,-0.572,-0.0035818815,diff
358,-0.568,-0.0036804676,diff
359,-0.564,-0.003777504,diff
360,-0.56,-0.003872335,diff
361,-0.556,-0.003965497,diff
362,-0.552,-0.0040564537,diff
363,-0.548,-0.0041451454,diff
364,-0.544,-0.004231751,diff
365,-0.54,-0.004316628,diff
366,-0.536,-0.004398942,diff
367,-0.532,-0.0044789314,diff
368,-0.528,-0.0045568347,diff
369,-0.524,-0.0046321154,diff
370,-0.52,-0.0047051907,diff
371,-0.516,-0.004775524,diff
372,-0.512,-0.0048439503,diff
373,-0.508,-0.004909694,diff
374,-0.504,-0.0049737096,diff
375,-0.5,-0.0050350428,diff
376,-0.496,-0.0050940514,diff
377,-0.492,-0.0051504374,diff
378,-0.488,-0.005204737,diff
379,-0.484,-0.005257249,diff
380,-0.48,-0.005307555,diff
381,-0.476,-0.0053555965,diff
382,-0.472,-0.0054020286,diff
383,-0.468,-0.005446732,diff
384,-0.464,-0.0054892898,diff
385,-0.46,-0.005530715,diff
386,-0.456,-0.0055705905,diff
387,-0.452,-0.005608797,diff
388,-0.448,-0.0056461096,diff
389,-0.444,-0.005682349,diff
390,-0.44,-0.0057174563,diff
391,-0.436,-0.0057525635,diff
392,-0.432,-0.0057866573,diff
393,-0.428,-0.005820155,diff
394,-0.424,-0.0058540106,diff
395,-0.42,-0.0058878064,diff
396,-0.416,-0.0059218407,diff
397,-0.412,-0.00595665,diff
398,-0.408,-0.005992055,diff
399,-0.404,-0.006028354,diff
400,-0.4,-0.0060658455,diff
401,-0.396,-0.0061047077,diff
402,-0.392,-0.0061460733,diff
403,-0.388,-0.0061890483,diff
404,-0.384,-0.0062339306,diff
405,-0.38,-0.006282091,diff
406,-0.376,-0.0063331723,diff
407,-0.372,-0.0063871145,diff
408,-0.368,-0.006444454,diff
409,-0.364,-0.0065057874,diff
410,-0.36,-0.0065711737,diff
411,-0.356,-0.006641209,diff
412,-0.352,-0.0067159534,diff
413,-0.348,-0.0067958236,diff
414,-0.344,-0.0068813562,diff
415,-0.34,-0.0069724917,diff
416,-0.336,-0.0070700645,diff
417,-0.332,-0.007174194,diff
418,-0.328,-0.0072848797,diff
419,-0.324,-0.0074032545,diff
420,-0.32,-0.007529497,diff
421,-0.316,-0.007663667,diff
422,-0.312,-0.007806301,diff
423,-0.308,-0.007957935,diff
424,-0.304,-0.008119047,diff
425,-0.3,-0.008289754,diff
426,-0.296,-0.008470833,diff
427,-0.292,-0.008662939,diff
428,-0.288,-0.008865833,diff
429,-0.284,-0.009080231,diff
430,-0.28,-0.009307206,diff
431,-0.276,-0.009546399,diff
432,-0.272,-0.009798944,diff
433,-0.268,-0.010065019,diff
434,-0.264,-0.010329723,diff
435,-0.26,-0.010576665,diff
436,-0.256,-0.010806978,diff
437,-0.252,-0.011021137,diff
438,-0.248,-0.011219323,diff
439,-0.244,-0.011402726,diff
440,-0.24,-0.011571407,diff
441,-0.236,-0.011725903,diff
442,-0.232,-0.011866868,diff
443,-0.228,-0.011994958,diff
444,-0.224,-0.012110949,diff
445,-0.22,-0.012214839,diff
446,-0.216,-0.012308121,diff
447,-0.212,-0.012390614,diff
448,-0.208,-0.012463272,diff
449,-0.204,-0.0125261545,diff
450,-0.2,-0.01258105,diff
451,-0.196,-0.012627482,diff
452,-0.192,-0.012666166,diff
453,-0.188,-0.012698352,diff
454,-0.184,-0.012723446,diff
455,-0.18,-0.012742877,diff
456,-0.176,-0.0127571225,diff
457,-0.172,-0.012766421,diff
458,-0.168,-0.012771845,diff
459,-0.164,-0.012772918,diff
460,-0.16,-0.012771547,diff
461,-0.156,-0.0127667785,diff
462,-0.152,-0.012760162,diff
463,-0.148,-0.01275146,diff
464,-0.144,-0.0127414465,diff
465,-0.14,-0.012730539,diff
466,-0.136,-0.012718976,diff
467,-0.132,-0.012707114,diff
468,-0.128,-0.012695551,diff
469,-0.124,-0.012684047,diff
470,-0.12,-0.012673616,diff
471,-0.116,-0.012664318,diff
472,-0.112,-0.012656271,diff
473,-0.108,-0.012649596,diff
474,-0.104,-0.012644768,diff
475,-0.1,-0.012641251,diff
476,-0.096,-0.012640178,diff
477,-0.092,-0.012641609,diff
478,-0.088,-0.012644589,diff
479,-0.084,-0.01265049,diff
480,-0.08,-0.012658119,diff
481,-0.076,-0.012668669,diff
482,-0.072,-0.012681305,diff
483,-0.068,-0.012696266,diff
484,-0.064,-0.012714028,diff
485,-0.06,-0.012733698,diff
486,-0.056,-0.012755573,diff
487,-0.052,-0.012779832,diff
488,-0.048,-0.012805879,diff
489,-0.044,-0.012833655,diff
490,-0.04,-0.012863398,diff
491,-0.036,-0.012894869,diff
492,-0.032,-0.012927413,diff
493,-0.028,-0.012961328,diff
494,-0.024,-0.012996078,diff
495,-0.02,-0.013032198,diff
496,-0.016,-0.013068438,diff
497,-0.012,-0.013105392,diff
498,-0.008,-0.013142228,diff
499,-0.004,-0.013179541,diff
500,0.0,-0.013215959,diff
501,0.004,-0.013252497,diff
502,0.008,-0.013287842,diff
503,0.012,-0.013322592,diff
504,0.016,-0.01335603,diff
505,0.02,-0.013388097,diff
506,0.024,-0.013418436,diff
507,0.028,-0.013446927,diff
508,0.032,-0.01347363,diff
509,0.036,-0.013498127,diff
510,0.04,-0.013520002,diff
511,0.044,-0.013539374,diff
512,0.048,-0.013555706,diff
513,0.052,-0.013569176,diff
514,0.056,-0.013579786,diff
515,0.06,-0.01358676,diff
516,0.064,-0.013590395,diff
517,0.068,-0.013590455,diff
518,0.072,-0.013586819,diff
519,0.076,-0.013579249,diff
520,0.08,-0.013567686,diff
521,0.084,-0.013551831,diff
522,0.088,-0.013532221,diff
523,0.092,-0.013508439,diff
524,0.096,-0.013480246,diff
525,0.1,-0.013447404,diff
526,0.104,-0.01341027,diff
527,0.108,-0.013368487,diff
528,0.112,-0.013322175,diff
529,0.116,-0.013270974,diff
530,0.12,-0.013215482,diff
531,0.124,-0.013155222,diff
532,0.128,-0.013089776,diff
533,0.132,-0.013019979,diff
534,0.136,-0.012945354,diff
535,0.14,-0.012865782,diff
536,0.144,-0.012781024,diff
537,0.148,-0.012691796,diff
538,0.152,-0.012597144,diff
539,0.156,-0.012497902,diff
540,0.16,-0.012392998,diff
541,0.164,-0.012283206,diff
542,0.168,-0.012168467,diff
543,0.172,-0.012048304,diff
544,0.176,-0.011922896,diff
545,0.18,-0.011791766,diff
546,0.184,-0.01165539,diff
547,0.188,-0.011513293,diff
548,0.192,-0.011365235,diff
549,0.196,-0.011211634,diff
550,0.2,-0.011051774,diff
551,0.204,-0.010885954,diff
552,0.208,-0.010713816,diff
553,0.212,-0.010534883,diff
554,0.216,-0.010349333,diff
555,0.22,-0.01015681,diff
556,0.224,-0.009957254,diff
557,0.228,-0.009750307,diff
558,0.232,-0.009535909,diff
559,0.236,-0.009313405,diff
560,0.24,-0.009082913,diff
561,0.244,-0.008843601,diff
562,0.248,-0.008595288,diff
563,0.252,-0.008338571,diff
564,0.256,-0.008071721,diff
565,0.26,-0.007794857,diff
566,0.264,-0.007508099,diff
567,0.268,-0.007210672,diff
568,0.272,-0.0069186687,diff
569,0.276,-0.0066471696,diff
570,0.28,-0.006395519,diff
571,0.284,-0.006164074,diff
572,0.288,-0.005951762,diff
573,0.292,-0.0057576895,diff
574,0.296,-0.005582154,diff
575,0.3,-0.0054243207,diff
576,0.304,-0.005284071,diff
577,0.308,-0.0051603913,diff
578,0.312,-0.0050531626,diff
579,0.316,-0.004961133,diff
580,0.32,-0.0048850775,diff
581,0.324,-0.0048232675,diff
582,0.328,-0.004775882,diff
583,0.332,-0.004741907,diff
584,0.336,-0.004721284,diff
585,0.34,-0.004713118,diff
586,0.344,-0.004717052,diff
587,0.348,-0.004732549,diff
588,0.352,-0.004758835,diff
589,0.356,-0.004796207,diff
590,0.36,-0.004842639,diff
591,0.364,-0.0048989654,diff
592,0.368,-0.0049636364,diff
593,0.372,-0.0050373673,diff
594,0.376,-0.0051183105,diff
595,0.38,-0.0052069426,diff
596,0.384,-0.0053023696,diff
597,0.388,-0.0054041147,diff
598,0.392,-0.00551188,diff
599,0.396,-0.0056248903,diff
600,0.4,-0.00574255,diff
601,0.404,-0.0058651567,diff
602,0.408,-0.0059918165,diff
603,0.412,-0.0061220527,diff
604,0.416,-0.0062550306,diff
605,0.42,-0.0063908696,diff
606,0.424,-0.0065294504,diff
607,0.428,-0.0066697598,diff
608,0.432,-0.006812036,diff
609,0.436,-0.0069552064,diff
610,0.44,-0.0070991516,diff
611,0.444,-0.0072441697,diff
612,0.448,-0.007389307,diff
613,0.452,-0.007534206,diff
614,0.456,-0.007679105,diff
615,0.46,-0.00782311,diff
616,0.464,-0.00796622,diff
617,0.468,-0.008108318,diff
618,0.472,-0.008248568,diff
619,0.476,-0.008387983,diff
620,0.48,-0.008525491,diff
621,0.484,-0.008660436,diff
622,0.488,-0.008793294,diff
623,0.492,-0.008924186,diff
624,0.496,-0.009051859,diff
625,0.5,-0.009177208,diff
626,0.504,-0.009299934,diff
627,0.508,-0.009419501,diff
628,0.512,-0.0095357895,diff
629,0.516,-0.0096491575,diff
630,0.52,-0.009759128,diff
631,0.524,-0.009865403,diff
632,0.528,-0.009968698,diff
633,0.532,-0.010068238,diff
634,0.536,-0.010164678,diff
635,0.54,-0.010256946,diff
636,0.544,-0.010345459,diff
637,0.548,-0.010430753,diff
638,0.552,-0.010511994,diff
639,0.556,-0.010589838,diff
640,0.56,-0.010664046,diff
641,0.564,-0.01073426,diff
642,0.568,-0.0108008385,diff
643,0.572,-0.010864079,diff
644,0.576,-0.010923207,diff
645,0.58,-0.010978818,diff
646,0.584,-0.011031151,diff
647,0.588,-0.011079431,diff
648,0.592,-0.011124611,diff
649,0.596,-0.011166275,diff
650,0.6,-0.011204481,diff
651,0.604,-0.01123929,diff
652,0.608,-0.011270881,diff
653,0.612,-0.011299372,diff
654,0.616,-0.0113248825,diff
655,0.62,-0.011347175,diff
656,0.624,-0.011366129,diff
657,0.628,-0.01138252,diff
658,0.632,-0.01139605,diff
659,0.636,-0.011406958,diff
660,0.64,-0.011415064,diff
661,0.644,-0.011420608,diff
662,0.648,-0.011423588,diff
663,0.652,-0.011423886,diff
664,0.656,-0.011422217,diff
665,0.66,-0.011418223,diff
666,0.664,-0.0114120245,diff
667,0.668,-0.011403441,diff
668,0.672,-0.011393607,diff
669,0.676,-0.011381209,diff
670,0.68,-0.011367381,diff
671,0.684,-0.011351585,diff
672,0.688,-0.0113343,diff
673,0.692,-0.011315465,diff
674,0.696,-0.01129508,diff
675,0.7,-0.011273086,diff
676,0.704,-0.011250079,diff
677,0.708,-0.01122582,diff
678,0.712,-0.011199951,diff
679,0.716,-0.011173427,diff
680,0.72,-0.011145651,diff
681,0.724,-0.011117518,diff
682,0.728,-0.011087775,diff
683,0.732,-0.011057079,diff
684,0.736,-0.011026263,diff
685,0.74,-0.010994732,diff
686,0.744,-0.010962427,diff
687,0.748,-0.010929465,diff
688,0.752,-0.010896087,diff
689,0.756,-0.010862172,diff
690,0.76,-0.010828078,diff
691,0.764,-0.010793805,diff
692,0.768,-0.010758877,diff
693,0.772,-0.010724127,diff
694,0.776,-0.01068902,diff
695,0.78,-0.010653675,diff
696,0.784,-0.010618031,diff
697,0.788,-0.010582507,diff
698,0.792,-0.010547161,diff
699,0.796,-0.010511756,diff
700,0.8,-0.010476649,diff
701,0.804,-0.01044178,diff
702,0.808,-0.010406613,diff
703,0.812,-0.010371447,diff
704,0.816,-0.010337114,diff
705,0.82,-0.010302484,diff
706,0.824,-0.01026845,diff
707,0.828,-0.010234594,diff
708,0.832,-0.010200739,diff
709,0.836,-0.010167658,diff
710,0.84,-0.010134757,diff
711,0.844,-0.010102391,diff
712,0.848,-0.010069668,diff
713,0.852,-0.010038197,diff
714,0.856,-0.010006547,diff
715,0.86,-0.009975612,diff
716,0.864,-0.009945035,diff
717,0.868,-0.009914696,diff
718,0.872,-0.009885073,diff
719,0.876,-0.009855926,diff
720,0.88,-0.009826899,diff
721,0.884,-0.009798706,diff
722,0.888,-0.009770691,diff
723,0.892,-0.009743273,diff
724,0.896,-0.009715974,diff
725,0.9,-0.0096898675,diff
726,0.904,-0.009663403,diff
727,0.908,-0.009637892,diff
728,0.912,-0.009612501,diff
729,0.916,-0.009588063,diff
730,0.92,-0.009563684,diff
731,0.924,-0.009539723,diff
732,0.928,-0.009516418,diff
733,0.932,-0.009493232,diff
734,0.936,-0.009470761,diff
735,0.94,-0.0094483495,diff
736,0.944,-0.009426594,diff
737,0.948,-0.009405017,diff
738,0.952,-0.009384334,diff
739,0.956,-0.009363472,diff
740,0.96,-0.009343088,diff
741,0.964,-0.009323359,diff
742,0.968,-0.009303868,diff
743,0.972,-0.009284854,diff
744,0.976,-0.009265661,diff
745,0.98,-0.009247005,diff
746,0.984,-0.009228766,diff
747,0.988,-0.009210944,diff
748,0.992,-0.009193122,diff
749,0.996,-0.009175539,diff
750,1.0,-0.009158313,diff
751,1.004,-0.009141028,diff
752,1.008,-0.009124398,diff
753,1.012,-0.009107888,diff
754,1.016,-0.0090914965,diff
755,1.02,-0.009075284,diff
756,1.024,-0.009059191,diff
757,1.028,-0.009043038,diff
758,1.032,-0.009027481,diff
759,1.036,-0.009011686,diff
760,1.04,-0.008996367,diff
761,1.044,-0.008980811,diff
762,1.048,-0.008965671,diff
763,1.052,-0.008950114,diff
764,1.056,-0.0089351535,diff
765,1.06,-0.008919716,diff
766,1.064,-0.0089046955,diff
767,1.068,-0.008889586,diff
768,1.072,-0.008874178,diff
769,1.076,-0.008859456,diff
770,1.08,-0.008844256,diff
771,1.084,-0.00882864,diff
772,1.088,-0.008813679,diff
773,1.092,-0.00879851,diff
774,1.096,-0.008783013,diff
775,1.1,-0.008767635,diff
776,1.104,-0.008752078,diff
777,1.108,-0.00873664,diff
778,1.112,-0.008720696,diff
779,1.116,-0.008705109,diff
780,1.12,-0.008689225,diff
781,1.124,-0.008672774,diff
782,1.128,-0.008656383,diff
783,1.132,-0.00864017,diff
784,1.136,-0.008623809,diff
785,1.14,-0.008606702,diff
786,1.144,-0.008589983,diff
787,1.148,-0.008572847,diff
788,1.152,-0.008555412,diff
789,1.156,-0.008537352,diff
790,1.16,-0.008519828,diff
791,1.164,-0.008501649,diff
792,1.168,-0.00848335,diff
793,1.172,-0.008464962,diff
794,1.176,-0.008445889,diff
795,1.18,-0.008426875,diff
796,1.184,-0.008407652,diff
797,1.188,-0.008387834,diff
798,1.192,-0.008368015,diff
799,1.196,-0.008347839,diff
800,1.2,-0.008327365,diff
801,1.204,-0.0083064735,diff
802,1.208,-0.008285701,diff
803,1.212,-0.008263916,diff
804,1.216,-0.008242041,diff
805,1.22,-0.008219957,diff
806,1.224,-0.008197814,diff
807,1.228,-0.008174807,diff
808,1.232,-0.008152157,diff
809,1.236,-0.008128852,diff
810,1.24,-0.008104712,diff
811,1.244,-0.008080751,diff
812,1.248,-0.008056343,diff
813,1.252,-0.008031487,diff
814,1.256,-0.008006126,diff
815,1.26,-0.0079803765,diff
816,1.264,-0.0079547465,diff
817,1.268,-0.00792864,diff
818,1.272,-0.007901758,diff
819,1.276,-0.007874906,diff
820,1.28,-0.007847369,diff
821,1.284,-0.007819295,diff
822,1.288,-0.0077914,diff
823,1.292,-0.007763058,diff
824,1.296,-0.0077342987,diff
825,1.3,-0.0077046454,diff
826,1.304,-0.0076754093,diff
827,1.308,-0.007645309,diff
828,1.312,-0.0076147914,diff
829,1.316,-0.0075837076,diff
830,1.32,-0.007552892,diff
831,1.324,-0.007521212,diff
832,1.328,-0.007489413,diff
833,1.332,-0.0074571073,diff
834,1.336,-0.007424295,diff
835,1.34,-0.0073910058,diff
836,1.344,-0.007357627,diff
837,1.348,-0.0073239505,diff
838,1.352,-0.0072897077,diff
839,1.356,-0.0072551966,diff
840,1.36,-0.007220447,diff
841,1.364,-0.007184863,diff
842,1.368,-0.007149309,diff
843,1.372,-0.0071132183,diff
844,1.376,-0.007076502,diff
845,1.38,-0.007039875,diff
846,1.384,-0.007002741,diff
847,1.388,-0.006965071,diff
848,1.392,-0.0069274604,diff
849,1.396,-0.0068891644,diff
850,1.4,-0.0068500936,diff
851,1.404,-0.0068114996,diff
852,1.408,-0.0067720115,diff
853,1.412,-0.0067323744,diff
854,1.416,-0.0066923797,diff
855,1.42,-0.0066521764,diff
856,1.424,-0.0066110194,diff
857,1.428,-0.006570399,diff
858,1.432,-0.006528944,diff
859,1.436,-0.0064873397,diff
860,1.44,-0.0064457655,diff
861,1.444,-0.0064033866,diff
862,1.448,-0.0063602626,diff
863,1.452,-0.0063174665,diff
864,1.456,-0.0062746704,diff
865,1.46,-0.0062310398,diff
866,1.464,-0.006186813,diff
867,1.468,-0.0061430335,diff
868,1.472,-0.006098479,diff
869,1.476,-0.0060539246,diff
870,1.48,-0.006008625,diff
871,1.484,-0.005963564,diff
872,1.488,-0.005917996,diff
873,1.492,-0.005872339,diff
874,1.496,-0.005826056,diff
875,1.5,-0.0057796836,diff
876,1.504,-0.005733043,diff
877,1.508,-0.0056863427,diff
878,1.512,-0.005639255,diff
879,1.516,-0.0055919886,diff
880,1.52,-0.005544305,diff
881,1.524,-0.005496308,diff
882,1.528,-0.005448222,diff
883,1.532,-0.0054003,diff
884,1.536,-0.0053516626,diff
885,1.54,-0.0053030252,diff
886,1.544,-0.0052544177,diff
887,1.548,-0.0052051693,diff
888,1.552,-0.0051558167,diff
889,1.556,-0.0051067322,diff
890,1.56,-0.0050569177,diff
891,1.564,-0.0050070137,diff
892,1.568,-0.004957065,diff
893,1.572,-0.0049071163,diff
894,1.576,-0.004856527,diff
895,1.58,-0.0048059225,diff
896,1.584,-0.004755676,diff
897,1.588,-0.0047050565,diff
898,1.592,-0.0046540946,diff
899,1.596,-0.0046029985,diff
900,1.6,-0.0045520067,diff
901,1.604,-0.0045007616,diff
902,1.608,-0.004448995,diff
903,1.612,-0.004397854,diff
904,1.616,-0.0043459833,diff
905,1.62,-0.0042946935,diff
906,1.624,-0.004242897,diff
907,1.628,-0.0041909665,diff
908,1.632,-0.0041391104,diff
909,1.636,-0.0040871203,diff
910,1.64,-0.0040349513,diff
911,1.644,-0.003982708,diff
912,1.648,-0.0039310157,diff
913,1.652,-0.0038787723,diff
914,1.656,-0.003826201,diff
915,1.66,-0.003774196,diff
916,1.664,-0.0037217438,diff
917,1.668,-0.0036699027,diff
918,1.672,-0.0036175102,diff
919,1.676,-0.0035649836,diff
920,1.68,-0.003513068,diff
921,1.684,-0.003460437,diff
922,1.688,-0.003408298,diff
923,1.692,-0.0033557117,diff
924,1.696,-0.0033040196,diff
925,1.7,-0.0032515228,diff
926,1.704,-0.003199637,diff
927,1.708,-0.003147319,diff
928,1.712,-0.0030956417,diff
929,1.716,-0.0030433536,diff
930,1.72,-0.0029918253,diff
931,1.724,-0.0029399395,diff
932,1.728,-0.0028881878,diff
933,1.732,-0.0028363913,diff
934,1.736,-0.0027849227,diff
935,1.74,-0.0027335286,diff
936,1.744,-0.002682224,diff
937,1.748,-0.002630964,diff
938,1.752,-0.0025803,diff
939,1.756,-0.0025292635,diff
940,1.76,-0.0024783462,diff
941,1.764,-0.0024277717,diff
942,1.768,-0.002377525,diff
943,1.772,-0.0023270622,diff
944,1.776,-0.0022772998,diff
945,1.78,-0.0022266433,diff
946,1.784,-0.0021769777,diff
947,1.788,-0.0021276847,diff
948,1.792,-0.0020784661,diff
949,1.796,-0.0020292103,diff
950,1.8,-0.0019802153,diff
951,1.804,-0.0019317493,diff
952,1.808,-0.0018835887,diff
953,1.812,-0.0018348619,diff
954,1.816,-0.0017867684,diff
955,1.82,-0.0017390549,diff
956,1.824,-0.0016918927,diff
957,1.828,-0.0016446933,diff
958,1.832,-0.0015977919,diff
959,1.836,-0.0015510544,diff
960,1.84,-0.0015045106,diff
961,1.844,-0.0014585182,diff
962,1.848,-0.0014126748,diff
963,1.852,-0.001367256,diff
964,1.856,-0.0013222024,diff
965,1.86,-0.0012772083,diff
966,1.864,-0.0012324974,diff
967,1.868,-0.0011886656,diff
968,1.872,-0.0011449307,diff
969,1.876,-0.0011012852,diff
970,1.88,-0.0010582358,diff
971,1.884,-0.0010156333,diff
972,1.888,-0.0009732768,diff
973,1.892,-0.000931371,diff
974,1.896,-0.00088985637,diff
975,1.9,-0.0008488484,diff
976,1.904,-0.00080851465,diff
977,1.908,-0.00076794624,diff
978,1.912,-0.0007282272,diff
979,1.916,-0.0006884709,diff
980,1.92,-0.00064984336,diff
981,1.924,-0.00061115995,diff
982,1.928,-0.0005731471,diff
983,1.932,-0.00053528696,diff
984,1.936,-0.000498265,diff
985,1.94,-0.00046185777,diff
986,1.944,-0.00042559393,diff
987,1.948,-0.00038952753,diff
988,1.952,-0.00035466254,diff
989,1.956,-0.00031999685,diff
990,1.96,-0.00028573908,diff
991,1.964,-0.00025234185,diff
992,1.968,-0.00021903776,diff
993,1.972,-0.00018654484,diff
994,1.976,-0.00015448593,diff
995,1.98,-0.00012308359,diff
996,1.984,-9.226054e-05,diff
997,1.988,-6.165495e-05,diff
998,1.992,-3.2424927e-05,diff
999,1.996,-3.222376e-06,diff
1000,2.0,2.5295652e-05,diff


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_500/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_500/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_500/sol_nn.csv <==
,X_x,value,name
0,-2.0,3.3521093e-05,sol_nn
1,-1.996,0.0022157368,sol_nn
2,-1.992,0.004396647,sol_nn
3,-1.988,0.0065760496,sol_nn
4,-1.984,0.008754456,sol_nn
5,-1.98,0.010931582,sol_nn
6,-1.976,0.013107495,sol_nn
7,-1.972,0.015282389,sol_nn
8,-1.968,0.017455745,sol_nn
9,-1.964,0.01962839,sol_nn
10,-1.96,0.021799695,sol_nn
11,-1.956,0.02396974,sol_nn
12,-1.952,0.026138257,sol_nn
13,-1.948,0.028306548,sol_nn
14,-1.944,0.03047306,sol_nn
15,-1.94,0.032638304,sol_nn
16,-1.936,0.034802835,sol_nn
17,-1.932,0.03696602,sol_nn
18,-1.928,0.039128385,sol_nn
19,-1.924,0.041289255,sol_nn
20,-1.92,0.043449666,sol_nn
21,-1.916,0.045608327,sol_nn
22,-1.912,0.047766495,sol_nn
23,-1.908,0.0499234,sol_nn
24,-1.904,0.052079372,sol_nn
25,-1.9,0.054233912,sol_nn
26,-1.896,0.05638778,sol_nn
27,-1.892,0.058540974,sol_nn
28,-1.888,0.06069273,sol_nn
29,-1.884,0.06284378,sol_nn
30,-1.88,0.064993486,sol_nn
31,-1.876,0.067142196,sol_nn
32,-1.872,0.06929057,sol_nn
33,-1.868,0.07143745,sol_nn
34,-1.864,0.07358399,sol_nn
35,-1.86,0.075729124,sol_nn
36,-1.856,0.077873565,sol_nn
37,-1.852,0.08001711,sol_nn
38,-1.848,0.082159564,sol_nn
39,-1.844,0.0843013,sol_nn
40,-1.84,0.086442195,sol_nn
41,-1.836,0.088582344,sol_nn
42,-1.832,0.09072148,sol_nn
43,-1.828,0.092859805,sol_nn
44,-1.824,0.09499772,sol_nn
45,-1.82,0.09713446,sol_nn
46,-1.816,0.09927028,sol_nn
47,-1.812,0.101405576,sol_nn
48,-1.808,0.10353998,sol_nn
49,-1.804,0.10567393,sol_nn
50,-1.8,0.10780694,sol_nn
51,-1.796,0.109939165,sol_nn
52,-1.792,0.11207076,sol_nn
53,-1.788,0.11420159,sol_nn
54,-1.784,0.11633198,sol_nn
55,-1.78,0.11846159,sol_nn
56,-1.776,0.120590456,sol_nn
57,-1.772,0.12271912,sol_nn
58,-1.768,0.12484628,sol_nn
59,-1.764,0.12697354,sol_nn
60,-1.76,0.12910005,sol_nn
61,-1.756,0.13122568,sol_nn
62,-1.752,0.13335097,sol_nn
63,-1.748,0.13547564,sol_nn
64,-1.744,0.13759974,sol_nn
65,-1.74,0.13972339,sol_nn
66,-1.736,0.1418463,sol_nn
67,-1.732,0.14396891,sol_nn
68,-1.728,0.14609087,sol_nn
69,-1.724,0.1482125,sol_nn
70,-1.72,0.15033352,sol_nn
71,-1.716,0.15245429,sol_nn
72,-1.712,0.15457478,sol_nn
73,-1.708,0.15669416,sol_nn
74,-1.704,0.15881357,sol_nn
75,-1.7,0.1609326,sol_nn
76,-1.696,0.1630511,sol_nn
77,-1.692,0.16516921,sol_nn
78,-1.688,0.16728684,sol_nn
79,-1.684,0.16940454,sol_nn
80,-1.68,0.17152184,sol_nn
81,-1.676,0.17363864,sol_nn
82,-1.672,0.17575519,sol_nn
83,-1.668,0.17787114,sol_nn
84,-1.664,0.17998742,sol_nn
85,-1.66,0.18210326,sol_nn
86,-1.656,0.18421873,sol_nn
87,-1.652,0.1863338,sol_nn
88,-1.648,0.18844911,sol_nn
89,-1.644,0.19056371,sol_nn
90,-1.64,0.19267869,sol_nn
91,-1.636,0.1947932,sol_nn
92,-1.632,0.19690776,sol_nn
93,-1.628,0.19902161,sol_nn
94,-1.624,0.20113546,sol_nn
95,-1.62,0.2032498,sol_nn
96,-1.616,0.20536357,sol_nn
97,-1.612,0.20747744,sol_nn
98,-1.608,0.20959088,sol_nn
99,-1.604,0.21170536,sol_nn
100,-1.6,0.21381864,sol_nn
101,-1.596,0.21593267,sol_nn
102,-1.592,0.21804605,sol_nn
103,-1.588,0.22015983,sol_nn
104,-1.584,0.22227366,sol_nn
105,-1.58,0.2243874,sol_nn
106,-1.576,0.22650144,sol_nn
107,-1.572,0.2286153,sol_nn
108,-1.568,0.2307293,sol_nn
109,-1.564,0.23284328,sol_nn
110,-1.56,0.23495777,sol_nn
111,-1.556,0.23707223,sol_nn
112,-1.552,0.2391865,sol_nn
113,-1.548,0.24130148,sol_nn
114,-1.544,0.24341631,sol_nn
115,-1.54,0.24553192,sol_nn
116,-1.536,0.2476472,sol_nn
117,-1.532,0.24976268,sol_nn
118,-1.528,0.2518787,sol_nn
119,-1.524,0.25399455,sol_nn
120,-1.52,0.25611115,sol_nn
121,-1.516,0.25822806,sol_nn
122,-1.512,0.26034498,sol_nn
123,-1.508,0.2624622,sol_nn
124,-1.504,0.2645799,sol_nn
125,-1.5,0.26669794,sol_nn
126,-1.496,0.26881653,sol_nn
127,-1.492,0.27093524,sol_nn
128,-1.488,0.27305493,sol_nn
129,-1.484,0.27517477,sol_nn
130,-1.48,0.27729455,sol_nn
131,-1.476,0.2794154,sol_nn
132,-1.472,0.28153613,sol_nn
133,-1.468,0.28365743,sol_nn
134,-1.464,0.28577957,sol_nn
135,-1.46,0.28790224,sol_nn
136,-1.456,0.2900256,sol_nn
137,-1.452,0.29214907,sol_nn
138,-1.448,0.2942732,sol_nn
139,-1.444,0.29639804,sol_nn
140,-1.44,0.29852322,sol_nn
141,-1.436,0.30064937,sol_nn
142,-1.432,0.3027758,sol_nn
143,-1.428,0.3049029,sol_nn
144,-1.424,0.30703074,sol_nn
145,-1.42,0.30915913,sol_nn
146,-1.416,0.3112881,sol_nn
147,-1.412,0.31341776,sol_nn
148,-1.408,0.31554848,sol_nn
149,-1.404,0.31767976,sol_nn
150,-1.4,0.3198116,sol_nn
151,-1.396,0.32194397,sol_nn
152,-1.392,0.3240776,sol_nn
153,-1.388,0.32621208,sol_nn
154,-1.384,0.3283464,sol_nn
155,-1.38,0.33048213,sol_nn
156,-1.376,0.3326185,sol_nn
157,-1.372,0.33475593,sol_nn
158,-1.368,0.33689383,sol_nn
159,-1.364,0.33903277,sol_nn
160,-1.36,0.34117243,sol_nn
161,-1.356,0.34331322,sol_nn
162,-1.352,0.34545422,sol_nn
163,-1.348,0.3475962,sol_nn
164,-1.344,0.3497395,sol_nn
165,-1.34,0.35188344,sol_nn
166,-1.336,0.3540285,sol_nn
167,-1.332,0.35617417,sol_nn
168,-1.328,0.3583209,sol_nn
169,-1.324,0.36046806,sol_nn
170,-1.32,0.36261666,sol_nn
171,-1.316,0.3647661,sol_nn
172,-1.312,0.36691612,sol_nn
173,-1.308,0.369068,sol_nn
174,-1.304,0.37121955,sol_nn
175,-1.3,0.37337285,sol_nn
176,-1.296,0.37552676,sol_nn
177,-1.292,0.37768137,sol_nn
178,-1.288,0.37983724,sol_nn
179,-1.284,0.38199413,sol_nn
180,-1.28,0.38415188,sol_nn
181,-1.276,0.3863106,sol_nn
182,-1.272,0.38847017,sol_nn
183,-1.268,0.39063096,sol_nn
184,-1.264,0.3927922,sol_nn
185,-1.26,0.39495504,sol_nn
186,-1.256,0.39711845,sol_nn
187,-1.252,0.39928293,sol_nn
188,-1.248,0.4014483,sol_nn
189,-1.244,0.40361476,sol_nn
190,-1.24,0.40578184,sol_nn
191,-1.236,0.40795007,sol_nn
192,-1.232,0.41011935,sol_nn
193,-1.228,0.41228914,sol_nn
194,-1.224,0.41446027,sol_nn
195,-1.22,0.41663224,sol_nn
196,-1.216,0.41880512,sol_nn
197,-1.212,0.4209789,sol_nn
198,-1.208,0.42315364,sol_nn
199,-1.204,0.42532915,sol_nn
200,-1.2,0.42750567,sol_nn
201,-1.196,0.42968273,sol_nn
202,-1.192,0.43186092,sol_nn
203,-1.188,0.43403998,sol_nn
204,-1.184,0.43621978,sol_nn
205,-1.18,0.43840075,sol_nn
206,-1.176,0.44058195,sol_nn
207,-1.172,0.44276428,sol_nn
208,-1.168,0.44494724,sol_nn
209,-1.164,0.4471311,sol_nn
210,-1.16,0.44931573,sol_nn
211,-1.156,0.45150077,sol_nn
212,-1.152,0.4536869,sol_nn
213,-1.148,0.45587367,sol_nn
214,-1.144,0.4580608,sol_nn
215,-1.14,0.46024877,sol_nn
216,-1.136,0.46243745,sol_nn
217,-1.132,0.4646268,sol_nn
218,-1.128,0.46681654,sol_nn
219,-1.124,0.46900693,sol_nn
220,-1.12,0.47119796,sol_nn
221,-1.116,0.47338945,sol_nn
222,-1.112,0.47558123,sol_nn
223,-1.108,0.47777343,sol_nn
224,-1.104,0.4799663,sol_nn
225,-1.1,0.4821599,sol_nn
226,-1.096,0.48435324,sol_nn
227,-1.092,0.48654717,sol_nn
228,-1.088,0.48874098,sol_nn
229,-1.084,0.49093598,sol_nn
230,-1.08,0.49313056,sol_nn
231,-1.076,0.4953258,sol_nn
232,-1.072,0.4975205,sol_nn
233,-1.068,0.49971622,sol_nn
234,-1.064,0.5019116,sol_nn
235,-1.06,0.50410694,sol_nn
236,-1.056,0.5063023,sol_nn
237,-1.052,0.5084981,sol_nn
238,-1.048,0.51069343,sol_nn
239,-1.044,0.5128886,sol_nn
240,-1.04,0.5150837,sol_nn
241,-1.036,0.5172788,sol_nn
242,-1.032,0.5194735,sol_nn
243,-1.028,0.52166843,sol_nn
244,-1.024,0.5238626,sol_nn
245,-1.02,0.5260563,sol_nn
246,-1.016,0.5282502,sol_nn
247,-1.012,0.5304431,sol_nn
248,-1.008,0.53263557,sol_nn
249,-1.004,0.534828,sol_nn
250,-1.0,0.5370195,sol_nn
251,-0.996,0.53921026,sol_nn
252,-0.992,0.5414003,sol_nn
253,-0.988,0.54358983,sol_nn
254,-0.984,0.54577845,sol_nn
255,-0.98,0.5479666,sol_nn
256,-0.976,0.55015373,sol_nn
257,-0.972,0.55233955,sol_nn
258,-0.968,0.55452454,sol_nn
259,-0.964,0.5567093,sol_nn
260,-0.96,0.5588922,sol_nn
261,-0.956,0.56107414,sol_nn
262,-0.952,0.5632547,sol_nn
263,-0.948,0.5654346,sol_nn
264,-0.944,0.567613,sol_nn
265,-0.94,0.56978965,sol_nn
266,-0.936,0.571965,sol_nn
267,-0.932,0.5741392,sol_nn
268,-0.928,0.5763121,sol_nn
269,-0.924,0.57848287,sol_nn
270,-0.92,0.5806526,sol_nn
271,-0.916,0.5828205,sol_nn
272,-0.912,0.5849871,sol_nn
273,-0.908,0.587151,sol_nn
274,-0.904,0.5893141,sol_nn
275,-0.9,0.59147495,sol_nn
276,-0.896,0.5936338,sol_nn
277,-0.892,0.59579086,sol_nn
278,-0.888,0.5979462,sol_nn
279,-0.884,0.60009927,sol_nn
280,-0.88,0.6022504,sol_nn
281,-0.876,0.60439926,sol_nn
282,-0.872,0.60654616,sol_nn
283,-0.868,0.608691,sol_nn
284,-0.864,0.61083317,sol_nn
285,-0.86,0.61297345,sol_nn
286,-0.856,0.6151112,sol_nn
287,-0.852,0.61724705,sol_nn
288,-0.848,0.61938,sol_nn
289,-0.844,0.621511,sol_nn
290,-0.84,0.62363935,sol_nn
291,-0.836,0.6257655,sol_nn
292,-0.832,0.627889,sol_nn
293,-0.828,0.63000953,sol_nn
294,-0.824,0.63212836,sol_nn
295,-0.82,0.63424397,sol_nn
296,-0.816,0.6363578,sol_nn
297,-0.812,0.63846844,sol_nn
298,-0.808,0.6405768,sol_nn
299,-0.804,0.6426826,sol_nn
300,-0.8,0.6447855,sol_nn
301,-0.796,0.6468861,sol_nn
302,-0.792,0.6489839,sol_nn
303,-0.788,0.65107894,sol_nn
304,-0.784,0.65317184,sol_nn
305,-0.78,0.6552618,sol_nn
306,-0.776,0.6573493,sol_nn
307,-0.772,0.6594345,sol_nn
308,-0.768,0.6615167,sol_nn
309,-0.764,0.66359663,sol_nn
310,-0.76,0.66567385,sol_nn
311,-0.756,0.66774905,sol_nn
312,-0.752,0.6698216,sol_nn
313,-0.748,0.67189175,sol_nn
314,-0.744,0.6739592,sol_nn
315,-0.74,0.6760248,sol_nn
316,-0.736,0.67808783,sol_nn
317,-0.732,0.68014896,sol_nn
318,-0.728,0.68220764,sol_nn
319,-0.724,0.6842642,sol_nn
320,-0.72,0.68631864,sol_nn
321,-0.716,0.688371,sol_nn
322,-0.712,0.6904218,sol_nn
323,-0.708,0.69247055,sol_nn
324,-0.704,0.69451755,sol_nn
325,-0.7,0.6965627,sol_nn
326,-0.696,0.6986058,sol_nn
327,-0.692,0.70064807,sol_nn
328,-0.688,0.7026884,sol_nn
329,-0.684,0.7047274,sol_nn
330,-0.68,0.7067654,sol_nn
331,-0.676,0.7088018,sol_nn
332,-0.672,0.71083724,sol_nn
333,-0.668,0.7128719,sol_nn
334,-0.664,0.71490526,sol_nn
335,-0.66,0.71693826,sol_nn
336,-0.656,0.71897036,sol_nn
337,-0.652,0.72100186,sol_nn
338,-0.648,0.7230326,sol_nn
339,-0.644,0.7250632,sol_nn
340,-0.64,0.72709394,sol_nn
341,-0.636,0.7291242,sol_nn
342,-0.632,0.731154,sol_nn
343,-0.628,0.73318446,sol_nn
344,-0.624,0.7352148,sol_nn
345,-0.62,0.7372454,sol_nn
346,-0.616,0.739277,sol_nn
347,-0.612,0.7413089,sol_nn
348,-0.608,0.7433412,sol_nn
349,-0.604,0.74537444,sol_nn
350,-0.6,0.74740833,sol_nn
351,-0.596,0.7494433,sol_nn
352,-0.592,0.7514796,sol_nn
353,-0.588,0.7535172,sol_nn
354,-0.584,0.755556,sol_nn
355,-0.58,0.75759625,sol_nn
356,-0.576,0.75963795,sol_nn
357,-0.572,0.761681,sol_nn
358,-0.568,0.763726,sol_nn
359,-0.564,0.7657726,sol_nn
360,-0.56,0.7678214,sol_nn
361,-0.556,0.7698718,sol_nn
362,-0.552,0.7719244,sol_nn
363,-0.548,0.7739793,sol_nn
364,-0.544,0.77603626,sol_nn
365,-0.54,0.77809507,sol_nn
366,-0.536,0.7801563,sol_nn
367,-0.532,0.7822199,sol_nn
368,-0.528,0.7842856,sol_nn
369,-0.524,0.78635395,sol_nn
370,-0.52,0.78842443,sol_nn
371,-0.516,0.79049766,sol_nn
372,-0.512,0.7925728,sol_nn
373,-0.508,0.7946507,sol_nn
374,-0.504,0.7967303,sol_nn
375,-0.5,0.7988125,sol_nn
376,-0.496,0.8008971,sol_nn
377,-0.492,0.80298436,sol_nn
378,-0.488,0.8050736,sol_nn
379,-0.484,0.8071647,sol_nn
380,-0.48,0.809258,sol_nn
381,-0.476,0.8113535,sol_nn
382,-0.472,0.8134507,sol_nn
383,-0.468,0.8155496,sol_nn
384,-0.464,0.8176506,sol_nn
385,-0.46,0.81975275,sol_nn
386,-0.456,0.82185656,sol_nn
387,-0.452,0.8239619,sol_nn
388,-0.448,0.8260682,sol_nn
389,-0.444,0.82817554,sol_nn
390,-0.44,0.830284,sol_nn
391,-0.436,0.8323925,sol_nn
392,-0.432,0.834502,sol_nn
393,-0.428,0.8366121,sol_nn
394,-0.424,0.8387218,sol_nn
395,-0.42,0.8408317,sol_nn
396,-0.416,0.8429412,sol_nn
397,-0.412,0.84505004,sol_nn
398,-0.408,0.8471582,sol_nn
399,-0.404,0.84926546,sol_nn
400,-0.4,0.8513716,sol_nn
401,-0.396,0.8534763,sol_nn
402,-0.392,0.85557854,sol_nn
403,-0.388,0.8576791,sol_nn
404,-0.384,0.8597778,sol_nn
405,-0.38,0.8618733,sol_nn
406,-0.376,0.86396587,sol_nn
407,-0.372,0.8660555,sol_nn
408,-0.368,0.8681417,sol_nn
409,-0.364,0.870224,sol_nn
410,-0.36,0.8723022,sol_nn
411,-0.356,0.87437576,sol_nn
412,-0.352,0.8764446,sol_nn
413,-0.348,0.87850827,sol_nn
414,-0.344,0.88056636,sol_nn
415,-0.34,0.8826188,sol_nn
416,-0.336,0.8846649,sol_nn
417,-0.332,0.8867043,sol_nn
418,-0.328,0.8887372,sol_nn
419,-0.324,0.89076245,sol_nn
420,-0.32,0.8927798,sol_nn
421,-0.316,0.8947892,sol_nn
422,-0.312,0.89679015,sol_nn
423,-0.308,0.89878213,sol_nn
424,-0.304,0.9007646,sol_nn
425,-0.3,0.90273756,sol_nn
426,-0.296,0.90470004,sol_nn
427,-0.292,0.9066515,sol_nn
428,-0.288,0.9085922,sol_nn
429,-0.284,0.9105214,sol_nn
430,-0.28,0.91243804,sol_nn
431,-0.276,0.9143424,sol_nn
432,-0.272,0.9162334,sol_nn
433,-0.268,0.91811097,sol_nn
434,-0.264,0.91997427,sol_nn
435,-0.26,0.9218233,sol_nn
436,-0.256,0.923657,sol_nn
437,-0.252,0.9254749,sol_nn
438,-0.248,0.9272767,sol_nn
439,-0.244,0.9290613,sol_nn
440,-0.24,0.9308286,sol_nn
441,-0.236,0.9325781,sol_nn
442,-0.232,0.9343091,sol_nn
443,-0.228,0.93602103,sol_nn
444,-0.224,0.937713,sol_nn
445,-0.22,0.9393852,sol_nn
446,-0.216,0.94103587,sol_nn
447,-0.212,0.9426654,sol_nn
448,-0.208,0.9442727,sol_nn
449,-0.204,0.9458578,sol_nn
450,-0.2,0.9474189,sol_nn
451,-0.196,0.9489565,sol_nn
452,-0.192,0.95046985,sol_nn
453,-0.188,0.95195764,sol_nn
454,-0.184,0.9534206,sol_nn
455,-0.18,0.9548571,sol_nn
456,-0.176,0.9562669,sol_nn
457,-0.172,0.9576496,sol_nn
458,-0.168,0.95900416,sol_nn
459,-0.164,0.9603311,sol_nn
460,-0.16,0.96162844,sol_nn
461,-0.156,0.96289724,sol_nn
462,-0.152,0.9641358,sol_nn
463,-0.148,0.96534455,sol_nn
464,-0.144,0.9665226,sol_nn
465,-0.14,0.9676695,sol_nn
466,-0.136,0.96878505,sol_nn
467,-0.132,0.9698689,sol_nn
468,-0.128,0.97092044,sol_nn
469,-0.124,0.97194,sol_nn
470,-0.12,0.9729264,sol_nn
471,-0.116,0.9738797,sol_nn
472,-0.112,0.97479975,sol_nn
473,-0.108,0.97568643,sol_nn
474,-0.104,0.97653925,sol_nn
475,-0.1,0.97735876,sol_nn
476,-0.096,0.9781438,sol_nn
477,-0.092,0.9788944,sol_nn
478,-0.088,0.9796114,sol_nn
479,-0.084,0.9802935,sol_nn
480,-0.08,0.9809419,sol_nn
481,-0.076,0.98155534,sol_nn
482,-0.072,0.9821347,sol_nn
483,-0.068,0.9826797,sol_nn
484,-0.064,0.98319,sol_nn
485,-0.06,0.9836663,sol_nn
486,-0.056,0.98410845,sol_nn
487,-0.052,0.98451614,sol_nn
488,-0.048,0.9848901,sol_nn
489,-0.044,0.9852303,sol_nn
490,-0.04,0.9855366,sol_nn
491,-0.036,0.98580915,sol_nn
492,-0.032,0.9860486,sol_nn
493,-0.028,0.9862547,sol_nn
494,-0.024,0.9864279,sol_nn
495,-0.02,0.9865678,sol_nn
496,-0.016,0.98667556,sol_nn
497,-0.012,0.9867506,sol_nn
498,-0.008,0.98679376,sol_nn
499,-0.004,0.9868045,sol_nn
500,0.0,0.98678404,sol_nn
501,0.004,0.9867315,sol_nn
502,0.008,0.98664814,sol_nn
503,0.012,0.9865334,sol_nn
504,0.016,0.98638797,sol_nn
505,0.02,0.9862119,sol_nn
506,0.024,0.98600554,sol_nn
507,0.028,0.9857691,sol_nn
508,0.032,0.98550236,sol_nn
509,0.036,0.9852059,sol_nn
510,0.04,0.98488,sol_nn
511,0.044,0.9845246,sol_nn
512,0.048,0.9841403,sol_nn
513,0.052,0.9837268,sol_nn
514,0.056,0.98328424,sol_nn
515,0.06,0.98281324,sol_nn
516,0.064,0.98231363,sol_nn
517,0.068,0.98178554,sol_nn
518,0.072,0.9812292,sol_nn
519,0.076,0.98064476,sol_nn
520,0.08,0.9800323,sol_nn
521,0.084,0.9793922,sol_nn
522,0.088,0.97872376,sol_nn
523,0.092,0.9780276,sol_nn
524,0.096,0.97730374,sol_nn
525,0.1,0.9765526,sol_nn
526,0.104,0.97577375,sol_nn
527,0.108,0.97496754,sol_nn
528,0.112,0.97413385,sol_nn
529,0.116,0.97327304,sol_nn
530,0.12,0.9723845,sol_nn
531,0.124,0.9714688,sol_nn
532,0.128,0.9705262,sol_nn
533,0.132,0.96955603,sol_nn
534,0.136,0.96855867,sol_nn
535,0.14,0.96753424,sol_nn
536,0.144,0.966483,sol_nn
537,0.148,0.9654042,sol_nn
538,0.152,0.96429884,sol_nn
539,0.156,0.9631661,sol_nn
540,0.16,0.962007,sol_nn
541,0.164,0.9608208,sol_nn
542,0.168,0.95960754,sol_nn
543,0.172,0.9583677,sol_nn
544,0.176,0.9571011,sol_nn
545,0.18,0.9558082,sol_nn
546,0.184,0.95448864,sol_nn
547,0.188,0.9531427,sol_nn
548,0.192,0.9517708,sol_nn
549,0.196,0.95037234,sol_nn
550,0.2,0.9489482,sol_nn
551,0.204,0.947498,sol_nn
552,0.208,0.94602215,sol_nn
553,0.212,0.9445211,sol_nn
554,0.216,0.94299465,sol_nn
555,0.22,0.9414432,sol_nn
556,0.224,0.9398667,sol_nn
557,0.228,0.9382657,sol_nn
558,0.232,0.9366401,sol_nn
559,0.236,0.9349906,sol_nn
560,0.24,0.93331707,sol_nn
561,0.244,0.9316204,sol_nn
562,0.248,0.9299007,sol_nn
563,0.252,0.92815745,sol_nn
564,0.256,0.92639226,sol_nn
565,0.26,0.92460513,sol_nn
566,0.264,0.9227959,sol_nn
567,0.268,0.9209653,sol_nn
568,0.272,0.9191137,sol_nn
569,0.276,0.91724163,sol_nn
570,0.28,0.9153497,sol_nn
571,0.284,0.91343755,sol_nn
572,0.288,0.9115063,sol_nn
573,0.292,0.90955675,sol_nn
574,0.296,0.9075887,sol_nn
575,0.3,0.905603,sol_nn
576,0.304,0.90359956,sol_nn
577,0.308,0.9015797,sol_nn
578,0.312,0.8995433,sol_nn
579,0.316,0.89749175,sol_nn
580,0.32,0.89542425,sol_nn
581,0.324,0.89334244,sol_nn
582,0.328,0.8912462,sol_nn
583,0.332,0.8891366,sol_nn
584,0.336,0.8870137,sol_nn
585,0.34,0.88487816,sol_nn
586,0.344,0.88273066,sol_nn
587,0.348,0.88057154,sol_nn
588,0.352,0.8784017,sol_nn
589,0.356,0.87622076,sol_nn
590,0.36,0.8740307,sol_nn
591,0.364,0.8718308,sol_nn
592,0.368,0.8696225,sol_nn
593,0.372,0.86740524,sol_nn
594,0.376,0.86518073,sol_nn
595,0.38,0.8629485,sol_nn
596,0.384,0.86070937,sol_nn
597,0.388,0.85846406,sol_nn
598,0.392,0.85621274,sol_nn
599,0.396,0.8539561,sol_nn
600,0.4,0.8516949,sol_nn
601,0.404,0.84942865,sol_nn
602,0.408,0.84715843,sol_nn
603,0.412,0.84488463,sol_nn
604,0.416,0.84260803,sol_nn
605,0.42,0.84032863,sol_nn
606,0.424,0.8380464,sol_nn
607,0.428,0.8357625,sol_nn
608,0.432,0.8334766,sol_nn
609,0.436,0.8311899,sol_nn
610,0.44,0.8289023,sol_nn
611,0.444,0.8266137,sol_nn
612,0.448,0.824325,sol_nn
613,0.452,0.8220365,sol_nn
614,0.456,0.81974804,sol_nn
615,0.46,0.81746036,sol_nn
616,0.464,0.8151737,sol_nn
617,0.468,0.812888,sol_nn
618,0.472,0.81060416,sol_nn
619,0.476,0.8083211,sol_nn
620,0.48,0.80604005,sol_nn
621,0.484,0.80376154,sol_nn
622,0.488,0.80148506,sol_nn
623,0.492,0.7992106,sol_nn
624,0.496,0.7969393,sol_nn
625,0.5,0.79467034,sol_nn
626,0.504,0.79240406,sol_nn
627,0.508,0.79014087,sol_nn
628,0.512,0.78788096,sol_nn
629,0.516,0.785624,sol_nn
630,0.52,0.7833705,sol_nn
631,0.524,0.78112066,sol_nn
632,0.528,0.77887374,sol_nn
633,0.532,0.7766306,sol_nn
634,0.536,0.7743906,sol_nn
635,0.54,0.77215475,sol_nn
636,0.544,0.76992255,sol_nn
637,0.548,0.7676937,sol_nn
638,0.552,0.76546884,sol_nn
639,0.556,0.76324743,sol_nn
640,0.56,0.76102966,sol_nn
641,0.564,0.7588158,sol_nn
642,0.568,0.7566056,sol_nn
643,0.572,0.7543988,sol_nn
644,0.576,0.75219613,sol_nn
645,0.58,0.74999696,sol_nn
646,0.584,0.74780095,sol_nn
647,0.588,0.74560905,sol_nn
648,0.592,0.7434203,sol_nn
649,0.596,0.7412351,sol_nn
650,0.6,0.73905325,sol_nn
651,0.604,0.7368749,sol_nn
652,0.608,0.73469967,sol_nn
653,0.612,0.7325276,sol_nn
654,0.616,0.73035854,sol_nn
655,0.62,0.72819257,sol_nn
656,0.624,0.72603,sol_nn
657,0.628,0.72387004,sol_nn
658,0.632,0.72171295,sol_nn
659,0.636,0.7195585,sol_nn
660,0.64,0.71740675,sol_nn
661,0.644,0.7152576,sol_nn
662,0.648,0.71311104,sol_nn
663,0.652,0.7109672,sol_nn
664,0.656,0.70882523,sol_nn
665,0.66,0.70668554,sol_nn
666,0.664,0.7045482,sol_nn
667,0.668,0.7024132,sol_nn
668,0.672,0.7002795,sol_nn
669,0.676,0.69814825,sol_nn
670,0.68,0.69601846,sol_nn
671,0.684,0.6938907,sol_nn
672,0.688,0.6917644,sol_nn
673,0.692,0.6896397,sol_nn
674,0.696,0.68751645,sol_nn
675,0.7,0.68539476,sol_nn
676,0.704,0.6832742,sol_nn
677,0.708,0.6811549,sol_nn
678,0.712,0.67903715,sol_nn
679,0.716,0.67692006,sol_nn
680,0.72,0.6748043,sol_nn
681,0.724,0.67268884,sol_nn
682,0.728,0.670575,sol_nn
683,0.732,0.6684621,sol_nn
684,0.736,0.6663493,sol_nn
685,0.74,0.6642372,sol_nn
686,0.744,0.66212595,sol_nn
687,0.748,0.6600153,sol_nn
688,0.752,0.6579051,sol_nn
689,0.756,0.6557954,sol_nn
690,0.76,0.6536859,sol_nn
691,0.764,0.65157664,sol_nn
692,0.768,0.64946795,sol_nn
693,0.772,0.6473591,sol_nn
694,0.776,0.6452506,sol_nn
695,0.78,0.6431424,sol_nn
696,0.784,0.6410344,sol_nn
697,0.788,0.6389263,sol_nn
698,0.792,0.63681805,sol_nn
699,0.796,0.6347099,sol_nn
700,0.8,0.63260144,sol_nn
701,0.804,0.6304927,sol_nn
702,0.808,0.62838423,sol_nn
703,0.812,0.62627584,sol_nn
704,0.816,0.6241666,sol_nn
705,0.82,0.6220577,sol_nn
706,0.824,0.619948,sol_nn
707,0.828,0.61783826,sol_nn
708,0.832,0.61572856,sol_nn
709,0.836,0.6136181,sol_nn
710,0.84,0.6115074,sol_nn
711,0.844,0.60939616,sol_nn
712,0.848,0.60728526,sol_nn
713,0.852,0.6051732,sol_nn
714,0.856,0.60306126,sol_nn
715,0.86,0.6009485,sol_nn
716,0.864,0.59883547,sol_nn
717,0.868,0.59672225,sol_nn
718,0.872,0.5946083,sol_nn
719,0.876,0.5924939,sol_nn
720,0.88,0.5903793,sol_nn
721,0.884,0.58826387,sol_nn
722,0.888,0.5861483,sol_nn
723,0.892,0.5840322,sol_nn
724,0.896,0.58191586,sol_nn
725,0.9,0.5797984,sol_nn
726,0.904,0.5776812,sol_nn
727,0.908,0.57556313,sol_nn
728,0.912,0.57344496,sol_nn
729,0.916,0.5713258,sol_nn
730,0.92,0.56920654,sol_nn
731,0.924,0.56708694,sol_nn
732,0.928,0.5649667,sol_nn
733,0.932,0.5628463,sol_nn
734,0.936,0.56072515,sol_nn
735,0.94,0.5586039,sol_nn
736,0.944,0.5564821,sol_nn
737,0.948,0.5543601,sol_nn
738,0.952,0.55223715,sol_nn
739,0.956,0.55011445,sol_nn
740,0.96,0.5479912,sol_nn
741,0.964,0.5458674,sol_nn
742,0.968,0.5437433,sol_nn
743,0.972,0.5416187,sol_nn
744,0.976,0.5394943,sol_nn
745,0.98,0.5373693,sol_nn
746,0.984,0.535244,sol_nn
747,0.988,0.53311825,sol_nn
748,0.992,0.53099245,sol_nn
749,0.996,0.5288664,sol_nn
750,1.0,0.5267401,sol_nn
751,1.004,0.5246138,sol_nn
752,1.008,0.5224868,sol_nn
753,1.012,0.52035975,sol_nn
754,1.016,0.5182325,sol_nn
755,1.02,0.5161052,sol_nn
756,1.024,0.5139776,sol_nn
757,1.028,0.5118502,sol_nn
758,1.032,0.5097222,sol_nn
759,1.036,0.50759435,sol_nn
760,1.04,0.5054661,sol_nn
761,1.044,0.50333804,sol_nn
762,1.048,0.5012096,sol_nn
763,1.052,0.49908155,sol_nn
764,1.056,0.49695295,sol_nn
765,1.06,0.49482483,sol_nn
766,1.064,0.49269617,sol_nn
767,1.068,0.49056774,sol_nn
768,1.072,0.4884395,sol_nn
769,1.076,0.48631066,sol_nn
770,1.08,0.48418224,sol_nn
771,1.084,0.4820543,sol_nn
772,1.088,0.47992563,sol_nn
773,1.092,0.4777972,sol_nn
774,1.096,0.47566915,sol_nn
775,1.1,0.4735409,sol_nn
776,1.104,0.4714129,sol_nn
777,1.108,0.4692847,sol_nn
778,1.112,0.46715707,sol_nn
779,1.116,0.46502903,sol_nn
780,1.12,0.46290135,sol_nn
781,1.124,0.46077424,sol_nn
782,1.128,0.458647,sol_nn
783,1.132,0.45651963,sol_nn
784,1.136,0.45439237,sol_nn
785,1.14,0.45226592,sol_nn
786,1.144,0.45013902,sol_nn
787,1.148,0.4480126,sol_nn
788,1.152,0.44588643,sol_nn
789,1.156,0.44376087,sol_nn
790,1.16,0.44163483,sol_nn
791,1.164,0.4395094,sol_nn
792,1.168,0.43738413,sol_nn
793,1.172,0.43525887,sol_nn
794,1.176,0.43313438,sol_nn
795,1.18,0.43100983,sol_nn
796,1.184,0.42888543,sol_nn
797,1.188,0.4267617,sol_nn
798,1.192,0.42463785,sol_nn
799,1.196,0.42251447,sol_nn
800,1.2,0.42039132,sol_nn
801,1.204,0.41826865,sol_nn
802,1.208,0.41614586,sol_nn
803,1.212,0.414024,sol_nn
804,1.216,0.4119023,sol_nn
805,1.22,0.40978077,sol_nn
806,1.224,0.40765935,sol_nn
807,1.228,0.40553874,sol_nn
808,1.232,0.4034178,sol_nn
809,1.236,0.40129754,sol_nn
810,1.24,0.39917806,sol_nn
811,1.244,0.39705846,sol_nn
812,1.248,0.39493924,sol_nn
813,1.252,0.3928205,sol_nn
814,1.256,0.39070225,sol_nn
815,1.26,0.38858443,sol_nn
816,1.264,0.38646644,sol_nn
817,1.268,0.384349,sol_nn
818,1.272,0.38223228,sol_nn
819,1.276,0.3801155,sol_nn
820,1.28,0.37799948,sol_nn
821,1.284,0.37588394,sol_nn
822,1.288,0.37376827,sol_nn
823,1.292,0.37165296,sol_nn
824,1.296,0.36953816,sol_nn
825,1.3,0.36742425,sol_nn
826,1.304,0.36530986,sol_nn
827,1.308,0.3631964,sol_nn
828,1.312,0.36108327,sol_nn
829,1.316,0.3589708,sol_nn
830,1.32,0.356858,sol_nn
831,1.324,0.3547461,sol_nn
832,1.328,0.35263434,sol_nn
833,1.332,0.350523,sol_nn
834,1.336,0.34841225,sol_nn
835,1.34,0.3463019,sol_nn
836,1.344,0.34419173,sol_nn
837,1.348,0.3420818,sol_nn
838,1.352,0.33997244,sol_nn
839,1.356,0.3378634,sol_nn
840,1.36,0.3357545,sol_nn
841,1.364,0.33364654,sol_nn
842,1.368,0.33153847,sol_nn
843,1.372,0.32943097,sol_nn
844,1.376,0.32732406,sol_nn
845,1.38,0.32521713,sol_nn
846,1.384,0.3231107,sol_nn
847,1.388,0.32100475,sol_nn
848,1.392,0.31889877,sol_nn
849,1.396,0.31679344,sol_nn
850,1.4,0.31468895,sol_nn
851,1.404,0.31258392,sol_nn
852,1.408,0.31047985,sol_nn
853,1.412,0.3083759,sol_nn
854,1.416,0.30627227,sol_nn
855,1.42,0.3041689,sol_nn
856,1.424,0.30206645,sol_nn
857,1.428,0.2999635,sol_nn
858,1.432,0.2978613,sol_nn
859,1.436,0.29575935,sol_nn
860,1.44,0.2936573,sol_nn
861,1.444,0.29155612,sol_nn
862,1.448,0.28945568,sol_nn
863,1.452,0.28735483,sol_nn
864,1.456,0.28525406,sol_nn
865,1.46,0.28315407,sol_nn
866,1.464,0.28105474,sol_nn
867,1.468,0.2789549,sol_nn
868,1.472,0.27685586,sol_nn
869,1.476,0.27475685,sol_nn
870,1.48,0.27265853,sol_nn
871,1.484,0.27056003,sol_nn
872,1.488,0.26846197,sol_nn
873,1.492,0.26636404,sol_nn
874,1.496,0.2642667,sol_nn
875,1.5,0.2621695,sol_nn
876,1.504,0.2600726,sol_nn
877,1.508,0.25797567,sol_nn
878,1.512,0.25587916,sol_nn
879,1.516,0.2537828,sol_nn
880,1.52,0.25168693,sol_nn
881,1.524,0.2495913,sol_nn
882,1.528,0.24749583,sol_nn
883,1.532,0.24540016,sol_nn
884,1.536,0.24330518,sol_nn
885,1.54,0.24121025,sol_nn
886,1.544,0.23911524,sol_nn
887,1.548,0.23702091,sol_nn
888,1.552,0.23492664,sol_nn
889,1.556,0.23283215,sol_nn
890,1.56,0.2307384,sol_nn
891,1.564,0.22864468,sol_nn
892,1.568,0.22655106,sol_nn
893,1.572,0.22445738,sol_nn
894,1.576,0.2223644,sol_nn
895,1.58,0.22027138,sol_nn
896,1.584,0.21817806,sol_nn
897,1.588,0.21608505,sol_nn
898,1.592,0.21399245,sol_nn
899,1.596,0.21189998,sol_nn
900,1.6,0.20980734,sol_nn
901,1.604,0.20771502,sol_nn
902,1.608,0.20562315,sol_nn
903,1.612,0.20353073,sol_nn
904,1.616,0.20143896,sol_nn
905,1.62,0.19934669,sol_nn
906,1.624,0.19725493,sol_nn
907,1.628,0.19516322,sol_nn
908,1.632,0.19307151,sol_nn
909,1.636,0.19097987,sol_nn
910,1.64,0.18888848,sol_nn
911,1.644,0.18679708,sol_nn
912,1.648,0.18470521,sol_nn
913,1.652,0.1826139,sol_nn
914,1.656,0.18052283,sol_nn
915,1.66,0.17843127,sol_nn
916,1.664,0.1763401,sol_nn
917,1.668,0.17424837,sol_nn
918,1.672,0.17215714,sol_nn
919,1.676,0.17006609,sol_nn
920,1.68,0.16797444,sol_nn
921,1.684,0.16588345,sol_nn
922,1.688,0.16379201,sol_nn
923,1.692,0.16170098,sol_nn
924,1.696,0.1596091,sol_nn
925,1.7,0.15751797,sol_nn
926,1.704,0.1554263,sol_nn
927,1.708,0.15333503,sol_nn
928,1.712,0.15124309,sol_nn
929,1.716,0.1491518,sol_nn
930,1.72,0.14705971,sol_nn
931,1.724,0.14496803,sol_nn
932,1.728,0.14287615,sol_nn
933,1.732,0.14078438,sol_nn
934,1.736,0.13869229,sol_nn
935,1.74,0.13660005,sol_nn
936,1.744,0.13450779,sol_nn
937,1.748,0.13241541,sol_nn
938,1.752,0.13032252,sol_nn
939,1.756,0.12822992,sol_nn
940,1.76,0.12613727,sol_nn
941,1.764,0.12404421,sol_nn
942,1.768,0.121950895,sol_nn
943,1.772,0.119857796,sol_nn
944,1.776,0.11776393,sol_nn
945,1.78,0.11567102,sol_nn
946,1.784,0.11357705,sol_nn
947,1.788,0.11148278,sol_nn
948,1.792,0.10938837,sol_nn
949,1.796,0.10729406,sol_nn
950,1.8,0.105199486,sol_nn
951,1.804,0.10310432,sol_nn
952,1.808,0.10100892,sol_nn
953,1.812,0.09891401,sol_nn
954,1.816,0.096818544,sol_nn
955,1.82,0.09472263,sol_nn
956,1.824,0.09262622,sol_nn
957,1.828,0.09052986,sol_nn
958,1.832,0.08843313,sol_nn
959,1.836,0.0863363,sol_nn
960,1.84,0.084239215,sol_nn
961,1.844,0.08214164,sol_nn
962,1.848,0.08004385,sol_nn
963,1.852,0.07794571,sol_nn
964,1.856,0.07584719,sol_nn
965,1.86,0.07374856,sol_nn
966,1.864,0.0716497,sol_nn
967,1.868,0.0695499,sol_nn
968,1.872,0.06745008,sol_nn
969,1.876,0.06535009,sol_nn
970,1.88,0.06324957,sol_nn
971,1.884,0.06114861,sol_nn
972,1.888,0.059047338,sol_nn
973,1.892,0.056945678,sol_nn
974,1.896,0.05484356,sol_nn
975,1.9,0.052741002,sol_nn
976,1.904,0.050637707,sol_nn
977,1.908,0.04853471,sol_nn
978,1.912,0.046430863,sol_nn
979,1.916,0.04432699,sol_nn
980,1.92,0.04222205,sol_nn
981,1.924,0.040117104,sol_nn
982,1.928,0.03801155,sol_nn
983,1.932,0.035905782,sol_nn
984,1.936,0.03379924,sol_nn
985,1.94,0.031692013,sol_nn
986,1.944,0.029584713,sol_nn
987,1.948,0.027477212,sol_nn
988,1.952,0.025368448,sol_nn
989,1.956,0.023259548,sol_nn
990,1.96,0.021150175,sol_nn
991,1.964,0.019040007,sol_nn
992,1.968,0.016929682,sol_nn
993,1.972,0.014818609,sol_nn
994,1.976,0.012707101,sol_nn
995,1.98,0.010594874,sol_nn
996,1.984,0.008482131,sol_nn
997,1.988,0.006369107,sol_nn
998,1.992,0.004254771,sol_nn
999,1.996,0.0021403437,sol_nn
1000,2.0,2.5295652e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_500/test_nn.csv <==
,X_x,value,name
0,-2.0,3.3521093e-05,test_nn
1,-1.996,0.002096396,test_nn
2,-1.992,0.0041613383,test_nn
3,-1.988,0.006228139,test_nn
4,-1.984,0.008297298,test_nn
5,-1.98,0.010368522,test_nn
6,-1.976,0.012441869,test_nn
7,-1.972,0.014517532,test_nn
8,-1.968,0.016594972,test_nn
9,-1.964,0.018674977,test_nn
10,-1.96,0.020756956,test_nn
11,-1.956,0.02284095,test_nn
12,-1.952,0.024926715,test_nn
13,-1.948,0.027015436,test_nn
14,-1.944,0.029105678,test_nn
15,-1.94,0.031197857,test_nn
16,-1.936,0.033292547,test_nn
17,-1.932,0.035389025,test_nn
18,-1.928,0.037487917,test_nn
19,-1.924,0.039588485,test_nn
20,-1.92,0.041691758,test_nn
21,-1.916,0.043796323,test_nn
22,-1.912,0.045903612,test_nn
23,-1.908,0.048012707,test_nn
24,-1.904,0.050123945,test_nn
25,-1.9,0.05223677,test_nn
26,-1.896,0.05435197,test_nn
27,-1.892,0.056469627,test_nn
28,-1.888,0.058588818,test_nn
29,-1.884,0.060710207,test_nn
30,-1.88,0.062833264,test_nn
31,-1.876,0.064958245,test_nn
32,-1.872,0.06708588,test_nn
33,-1.868,0.06921483,test_nn
34,-1.864,0.07134643,test_nn
35,-1.86,0.073479384,test_nn
36,-1.856,0.07561461,test_nn
37,-1.852,0.07775164,test_nn
38,-1.848,0.079890475,test_nn
39,-1.844,0.08203126,test_nn
40,-1.84,0.08417392,test_nn
41,-1.836,0.086318724,test_nn
42,-1.832,0.08846501,test_nn
43,-1.828,0.090613276,test_nn
44,-1.824,0.09276367,test_nn
45,-1.82,0.09491557,test_nn
46,-1.816,0.09706916,test_nn
47,-1.812,0.09922486,test_nn
48,-1.808,0.10138217,test_nn
49,-1.804,0.103541456,test_nn
50,-1.8,0.105702244,test_nn
51,-1.796,0.107864864,test_nn
52,-1.792,0.110029094,test_nn
53,-1.788,0.11219502,test_nn
54,-1.784,0.114363074,test_nn
55,-1.78,0.11653242,test_nn
56,-1.776,0.11870341,test_nn
57,-1.772,0.12087673,test_nn
58,-1.768,0.123050496,test_nn
59,-1.764,0.12522677,test_nn
60,-1.76,0.12740427,test_nn
61,-1.756,0.12958331,test_nn
62,-1.752,0.13176402,test_nn
63,-1.748,0.13394623,test_nn
64,-1.744,0.13612974,test_nn
65,-1.74,0.13831504,test_nn
66,-1.736,0.14050145,test_nn
67,-1.732,0.14268982,test_nn
68,-1.728,0.14487931,test_nn
69,-1.724,0.14707029,test_nn
70,-1.72,0.14926243,test_nn
71,-1.716,0.15145636,test_nn
72,-1.712,0.15365183,test_nn
73,-1.708,0.15584792,test_nn
74,-1.704,0.15804577,test_nn
75,-1.7,0.16024506,test_nn
76,-1.696,0.16244537,test_nn
77,-1.692,0.16464677,test_nn
78,-1.688,0.16684933,test_nn
79,-1.684,0.16905352,test_nn
80,-1.68,0.17125893,test_nn
81,-1.676,0.17346516,test_nn
82,-1.672,0.17567289,test_nn
83,-1.668,0.17788133,test_nn
84,-1.664,0.18009108,test_nn
85,-1.66,0.18230227,test_nn
86,-1.656,0.18451387,test_nn
87,-1.652,0.18672681,test_nn
88,-1.648,0.18894112,test_nn
89,-1.644,0.1911557,test_nn
90,-1.64,0.19337204,test_nn
91,-1.636,0.19558877,test_nn
92,-1.632,0.19780678,test_nn
93,-1.628,0.20002484,test_nn
94,-1.624,0.20224431,test_nn
95,-1.62,0.20446514,test_nn
96,-1.616,0.20668602,test_nn
97,-1.612,0.20890826,test_nn
98,-1.608,0.2111307,test_nn
99,-1.604,0.21335506,test_nn
100,-1.6,0.21557905,test_nn
101,-1.596,0.21780425,test_nn
102,-1.592,0.22002986,test_nn
103,-1.588,0.2222563,test_nn
104,-1.584,0.22448349,test_nn
105,-1.58,0.2267109,test_nn
106,-1.576,0.22893944,test_nn
107,-1.572,0.23116817,test_nn
108,-1.568,0.23339748,test_nn
109,-1.564,0.23562741,test_nn
110,-1.56,0.23785791,test_nn
111,-1.556,0.2400888,test_nn
112,-1.552,0.24231985,test_nn
113,-1.548,0.24455193,test_nn
114,-1.544,0.24678388,test_nn
115,-1.54,0.24901679,test_nn
116,-1.536,0.2512499,test_nn
117,-1.532,0.25348255,test_nn
118,-1.528,0.25571626,test_nn
119,-1.524,0.25795,test_nn
120,-1.52,0.2601845,test_nn
121,-1.516,0.26241875,test_nn
122,-1.512,0.2646534,test_nn
123,-1.508,0.26688793,test_nn
124,-1.504,0.26912305,test_nn
125,-1.5,0.27135807,test_nn
126,-1.496,0.2735935,test_nn
127,-1.492,0.27582857,test_nn
128,-1.488,0.27806425,test_nn
129,-1.484,0.2803001,test_nn
130,-1.48,0.2825351,test_nn
131,-1.476,0.28477088,test_nn
132,-1.472,0.28700638,test_nn
133,-1.468,0.28924146,test_nn
134,-1.464,0.29147726,test_nn
135,-1.46,0.29371285,test_nn
136,-1.456,0.2959483,test_nn
137,-1.452,0.29818308,test_nn
138,-1.448,0.30041823,test_nn
139,-1.444,0.30265307,test_nn
140,-1.44,0.30488765,test_nn
141,-1.436,0.30712244,test_nn
142,-1.432,0.3093568,test_nn
143,-1.428,0.31159085,test_nn
144,-1.424,0.31382477,test_nn
145,-1.42,0.31605825,test_nn
146,-1.416,0.31829125,test_nn
147,-1.412,0.3205238,test_nn
148,-1.408,0.32275674,test_nn
149,-1.404,0.32498878,test_nn
150,-1.4,0.3272208,test_nn
151,-1.396,0.3294519,test_nn
152,-1.392,0.33168322,test_nn
153,-1.388,0.33391422,test_nn
154,-1.384,0.3361437,test_nn
155,-1.38,0.33837384,test_nn
156,-1.376,0.34060276,test_nn
157,-1.372,0.3428313,test_nn
158,-1.368,0.3450595,test_nn
159,-1.364,0.3472873,test_nn
160,-1.36,0.34951416,test_nn
161,-1.356,0.35174084,test_nn
162,-1.352,0.35396665,test_nn
163,-1.348,0.35619122,test_nn
164,-1.344,0.3584162,test_nn
165,-1.34,0.3606403,test_nn
166,-1.336,0.36286384,test_nn
167,-1.332,0.36508664,test_nn
168,-1.328,0.36730883,test_nn
169,-1.324,0.3695296,test_nn
170,-1.32,0.37175053,test_nn
171,-1.316,0.37397042,test_nn
172,-1.312,0.37618905,test_nn
173,-1.308,0.37840858,test_nn
174,-1.304,0.38062564,test_nn
175,-1.3,0.3828426,test_nn
176,-1.296,0.38505888,test_nn
177,-1.292,0.3872733,test_nn
178,-1.288,0.38948798,test_nn
179,-1.284,0.39170182,test_nn
180,-1.28,0.39391473,test_nn
181,-1.276,0.39612675,test_nn
182,-1.272,0.39833742,test_nn
183,-1.268,0.4005481,test_nn
184,-1.264,0.402757,test_nn
185,-1.26,0.40496564,test_nn
186,-1.256,0.4071731,test_nn
187,-1.252,0.4093799,test_nn
188,-1.248,0.411586,test_nn
189,-1.244,0.41379046,test_nn
190,-1.24,0.41599447,test_nn
191,-1.236,0.41819715,test_nn
192,-1.232,0.42039955,test_nn
193,-1.228,0.42260063,test_nn
194,-1.224,0.42480052,test_nn
195,-1.22,0.42699975,test_nn
196,-1.216,0.4291979,test_nn
197,-1.212,0.4313955,test_nn
198,-1.208,0.43359184,test_nn
199,-1.204,0.43578672,test_nn
200,-1.2,0.4379812,test_nn
201,-1.196,0.44017404,test_nn
202,-1.192,0.4423666,test_nn
203,-1.188,0.44455773,test_nn
204,-1.184,0.44674805,test_nn
205,-1.18,0.4489376,test_nn
206,-1.176,0.45112526,test_nn
207,-1.172,0.4533128,test_nn
208,-1.168,0.45549893,test_nn
209,-1.164,0.4576841,test_nn
210,-1.16,0.45986828,test_nn
211,-1.156,0.46205136,test_nn
212,-1.152,0.4642333,test_nn
213,-1.148,0.46641433,test_nn
214,-1.144,0.46859384,test_nn
215,-1.14,0.4707731,test_nn
216,-1.136,0.47295105,test_nn
217,-1.132,0.47512794,test_nn
218,-1.128,0.4773035,test_nn
219,-1.124,0.47947833,test_nn
220,-1.12,0.48165268,test_nn
221,-1.116,0.4838249,test_nn
222,-1.112,0.48599666,test_nn
223,-1.108,0.48816746,test_nn
224,-1.104,0.49033716,test_nn
225,-1.1,0.4925058,test_nn
226,-1.096,0.4946732,test_nn
227,-1.092,0.4968397,test_nn
228,-1.088,0.49900466,test_nn
229,-1.084,0.5011693,test_nn
230,-1.08,0.5033327,test_nn
231,-1.076,0.5054955,test_nn
232,-1.072,0.50765634,test_nn
233,-1.068,0.50981736,test_nn
234,-1.064,0.5119758,test_nn
235,-1.06,0.5141346,test_nn
236,-1.056,0.51629144,test_nn
237,-1.052,0.5184474,test_nn
238,-1.048,0.5206027,test_nn
239,-1.044,0.5227571,test_nn
240,-1.04,0.52491015,test_nn
241,-1.036,0.5270625,test_nn
242,-1.032,0.5292131,test_nn
243,-1.028,0.53136337,test_nn
244,-1.024,0.5335123,test_nn
245,-1.02,0.5356603,test_nn
246,-1.016,0.5378077,test_nn
247,-1.012,0.5399531,test_nn
248,-1.008,0.5420977,test_nn
249,-1.004,0.5442419,test_nn
250,-1.0,0.54638517,test_nn
251,-0.996,0.5485262,test_nn
252,-0.992,0.5506678,test_nn
253,-0.988,0.55280733,test_nn
254,-0.984,0.5549462,test_nn
255,-0.98,0.5570841,test_nn
256,-0.976,0.55922073,test_nn
257,-0.972,0.5613562,test_nn
258,-0.968,0.563491,test_nn
259,-0.964,0.56562495,test_nn
260,-0.96,0.5677571,test_nn
261,-0.956,0.569889,test_nn
262,-0.952,0.5720196,test_nn
263,-0.948,0.5741488,test_nn
264,-0.944,0.5762772,test_nn
265,-0.94,0.57840466,test_nn
266,-0.936,0.5805309,test_nn
267,-0.932,0.58265567,test_nn
268,-0.928,0.58478,test_nn
269,-0.924,0.5869029,test_nn
270,-0.92,0.589025,test_nn
271,-0.916,0.59114575,test_nn
272,-0.912,0.5932654,test_nn
273,-0.908,0.5953835,test_nn
274,-0.904,0.597501,test_nn
275,-0.9,0.59961754,test_nn
276,-0.896,0.6017324,test_nn
277,-0.892,0.6038461,test_nn
278,-0.888,0.6059594,test_nn
279,-0.884,0.6080711,test_nn
280,-0.88,0.6101807,test_nn
281,-0.876,0.61229,test_nn
282,-0.872,0.6143979,test_nn
283,-0.868,0.6165041,test_nn
284,-0.864,0.61860913,test_nn
285,-0.86,0.62071335,test_nn
286,-0.856,0.622816,test_nn
287,-0.852,0.6249174,test_nn
288,-0.848,0.62701696,test_nn
289,-0.844,0.6291158,test_nn
290,-0.84,0.6312126,test_nn
291,-0.836,0.63330907,test_nn
292,-0.832,0.63540304,test_nn
293,-0.828,0.6374957,test_nn
294,-0.824,0.639587,test_nn
295,-0.82,0.6416768,test_nn
296,-0.816,0.64376533,test_nn
297,-0.812,0.64585227,test_nn
298,-0.808,0.6479374,test_nn
299,-0.804,0.65002143,test_nn
300,-0.8,0.65210307,test_nn
301,-0.796,0.6541834,test_nn
302,-0.792,0.65626156,test_nn
303,-0.788,0.65833837,test_nn
304,-0.784,0.6604137,test_nn
305,-0.78,0.6624868,test_nn
306,-0.776,0.6645581,test_nn
307,-0.772,0.66662836,test_nn
308,-0.768,0.66869587,test_nn
309,-0.764,0.6707617,test_nn
310,-0.76,0.6728256,test_nn
311,-0.756,0.67488796,test_nn
312,-0.752,0.6769483,test_nn
313,-0.748,0.6790066,test_nn
314,-0.744,0.68106246,test_nn
315,-0.74,0.6831163,test_nn
316,-0.736,0.6851684,test_nn
317,-0.732,0.68721867,test_nn
318,-0.728,0.6892664,test_nn
319,-0.724,0.6913119,test_nn
320,-0.72,0.69335496,test_nn
321,-0.716,0.695396,test_nn
322,-0.712,0.6974357,test_nn
323,-0.708,0.69947267,test_nn
324,-0.704,0.70150685,test_nn
325,-0.7,0.70353925,test_nn
326,-0.696,0.7055686,test_nn
327,-0.692,0.7075963,test_nn
328,-0.688,0.7096218,test_nn
329,-0.684,0.7116448,test_nn
330,-0.68,0.7136655,test_nn
331,-0.676,0.7156832,test_nn
332,-0.672,0.7176996,test_nn
333,-0.668,0.719713,test_nn
334,-0.664,0.7217245,test_nn
335,-0.66,0.7237334,test_nn
336,-0.656,0.7257399,test_nn
337,-0.652,0.7277444,test_nn
338,-0.648,0.72974634,test_nn
339,-0.644,0.7317462,test_nn
340,-0.64,0.7337438,test_nn
341,-0.636,0.7357388,test_nn
342,-0.632,0.7377315,test_nn
343,-0.628,0.73972267,test_nn
344,-0.624,0.7417108,test_nn
345,-0.62,0.74369746,test_nn
346,-0.616,0.7456827,test_nn
347,-0.612,0.74766505,test_nn
348,-0.608,0.7496456,test_nn
349,-0.604,0.75162417,test_nn
350,-0.6,0.7536012,test_nn
351,-0.596,0.7555765,test_nn
352,-0.592,0.75755,test_nn
353,-0.588,0.75952214,test_nn
354,-0.584,0.76149285,test_nn
355,-0.58,0.7634626,test_nn
356,-0.576,0.76543057,test_nn
357,-0.572,0.7673975,test_nn
358,-0.568,0.76936287,test_nn
359,-0.564,0.7713281,test_nn
360,-0.56,0.7732924,test_nn
361,-0.556,0.7752551,test_nn
362,-0.552,0.7772186,test_nn
363,-0.548,0.779181,test_nn
364,-0.544,0.78114367,test_nn
365,-0.54,0.7831058,test_nn
366,-0.536,0.7850685,test_nn
367,-0.532,0.78703135,test_nn
368,-0.528,0.7889942,test_nn
369,-0.524,0.79095805,test_nn
370,-0.52,0.7929228,test_nn
371,-0.516,0.7948886,test_nn
372,-0.512,0.79685473,test_nn
373,-0.508,0.79882365,test_nn
374,-0.504,0.8007932,test_nn
375,-0.5,0.8027644,test_nn
376,-0.496,0.804738,test_nn
377,-0.492,0.80671406,test_nn
378,-0.488,0.8086922,test_nn
379,-0.484,0.81067336,test_nn
380,-0.48,0.8126569,test_nn
381,-0.476,0.8146442,test_nn
382,-0.472,0.816634,test_nn
383,-0.468,0.8186276,test_nn
384,-0.464,0.8206252,test_nn
385,-0.46,0.82262623,test_nn
386,-0.456,0.82463145,test_nn
387,-0.452,0.8266409,test_nn
388,-0.448,0.8286551,test_nn
389,-0.444,0.83067375,test_nn
390,-0.44,0.83269733,test_nn
391,-0.436,0.8347255,test_nn
392,-0.432,0.836759,test_nn
393,-0.428,0.8387981,test_nn
394,-0.424,0.84084237,test_nn
395,-0.42,0.84289217,test_nn
396,-0.416,0.8449476,test_nn
397,-0.412,0.84700847,test_nn
398,-0.408,0.84907496,test_nn
399,-0.404,0.85114783,test_nn
400,-0.4,0.85322565,test_nn
401,-0.396,0.85531,test_nn
402,-0.392,0.8573997,test_nn
403,-0.388,0.8594948,test_nn
404,-0.384,0.8615964,test_nn
405,-0.38,0.8637023,test_nn
406,-0.376,0.86581373,test_nn
407,-0.372,0.8679303,test_nn
408,-0.368,0.8700526,test_nn
409,-0.364,0.87217927,test_nn
410,-0.36,0.8743105,test_nn
411,-0.356,0.87644565,test_nn
412,-0.352,0.8785845,test_nn
413,-0.348,0.8807268,test_nn
414,-0.344,0.88287216,test_nn
415,-0.34,0.8850203,test_nn
416,-0.336,0.8871706,test_nn
417,-0.332,0.88932204,test_nn
418,-0.328,0.8914757,test_nn
419,-0.324,0.89362884,test_nn
420,-0.32,0.89578193,test_nn
421,-0.316,0.89793384,test_nn
422,-0.312,0.90008473,test_nn
423,-0.308,0.9022335,test_nn
424,-0.304,0.904379,test_nn
425,-0.3,0.90652084,test_nn
426,-0.296,0.90865755,test_nn
427,-0.292,0.910789,test_nn
428,-0.288,0.9129142,test_nn
429,-0.284,0.9150317,test_nn
430,-0.28,0.91714066,test_nn
431,-0.276,0.91924065,test_nn
432,-0.272,0.9213302,test_nn
433,-0.268,0.92340845,test_nn
434,-0.264,0.92547417,test_nn
435,-0.26,0.92752767,test_nn
436,-0.256,0.92956567,test_nn
437,-0.252,0.9315881,test_nn
438,-0.248,0.93359387,test_nn
439,-0.244,0.9355823,test_nn
440,-0.24,0.93755126,test_nn
441,-0.236,0.9395009,test_nn
442,-0.232,0.9414301,test_nn
443,-0.228,0.9433371,test_nn
444,-0.224,0.94522023,test_nn
445,-0.22,0.9470801,test_nn
446,-0.216,0.9489144,test_nn
447,-0.212,0.9507221,test_nn
448,-0.208,0.95250237,test_nn
449,-0.204,0.9542559,test_nn
450,-0.2,0.95597875,test_nn
451,-0.196,0.9576726,test_nn
452,-0.192,0.9593348,test_nn
453,-0.188,0.9609653,test_nn
454,-0.184,0.9625636,test_nn
455,-0.18,0.964128,test_nn
456,-0.176,0.96565926,test_nn
457,-0.172,0.96715456,test_nn
458,-0.168,0.9686147,test_nn
459,-0.164,0.97003907,test_nn
460,-0.16,0.9714258,test_nn
461,-0.156,0.97277594,test_nn
462,-0.152,0.97408867,test_nn
463,-0.148,0.97536266,test_nn
464,-0.144,0.97659826,test_nn
465,-0.14,0.9777952,test_nn
466,-0.136,0.9789525,test_nn
467,-0.132,0.9800705,test_nn
468,-0.128,0.98114926,test_nn
469,-0.124,0.9821881,test_nn
470,-0.12,0.98318684,test_nn
471,-0.116,0.9841454,test_nn
472,-0.112,0.98506385,test_nn
473,-0.108,0.9859426,test_nn
474,-0.104,0.98678154,test_nn
475,-0.1,0.9875804,test_nn
476,-0.096,0.9883394,test_nn
477,-0.092,0.98905826,test_nn
478,-0.088,0.98973894,test_nn
479,-0.084,0.99037945,test_nn
480,-0.08,0.99098176,test_nn
481,-0.076,0.99154496,test_nn
482,-0.072,0.9920697,test_nn
483,-0.068,0.9925567,test_nn
484,-0.064,0.9930055,test_nn
485,-0.06,0.9934176,test_nn
486,-0.056,0.9937923,test_nn
487,-0.052,0.99413043,test_nn
488,-0.048,0.99443233,test_nn
489,-0.044,0.99469864,test_nn
490,-0.04,0.99492955,test_nn
491,-0.036,0.9951254,test_nn
492,-0.032,0.9952868,test_nn
493,-0.028,0.995414,test_nn
494,-0.024,0.9955081,test_nn
495,-0.02,0.9955684,test_nn
496,-0.016,0.99559593,test_nn
497,-0.012,0.9955915,test_nn
498,-0.008,0.99555564,test_nn
499,-0.004,0.9954871,test_nn
500,0.0,0.9953876,test_nn
501,0.004,0.9952577,test_nn
502,0.008,0.9950974,test_nn
503,0.012,0.99490696,test_nn
504,0.016,0.9946867,test_nn
505,0.02,0.9944376,test_nn
506,0.024,0.99415916,test_nn
507,0.028,0.99385214,test_nn
508,0.032,0.99351656,test_nn
509,0.036,0.9931525,test_nn
510,0.04,0.9927616,test_nn
511,0.044,0.9923425,test_nn
512,0.048,0.99189615,test_nn
513,0.052,0.99142236,test_nn
514,0.056,0.99092156,test_nn
515,0.06,0.99039423,test_nn
516,0.064,0.98984015,test_nn
517,0.068,0.9892594,test_nn
518,0.072,0.98865277,test_nn
519,0.076,0.98801965,test_nn
520,0.08,0.9873603,test_nn
521,0.084,0.98667574,test_nn
522,0.088,0.9859644,test_nn
523,0.092,0.9852274,test_nn
524,0.096,0.9844649,test_nn
525,0.1,0.9836761,test_nn
526,0.104,0.98286223,test_nn
527,0.108,0.9820225,test_nn
528,0.112,0.9811572,test_nn
529,0.116,0.9802667,test_nn
530,0.12,0.97934985,test_nn
531,0.124,0.9784083,test_nn
532,0.128,0.97744083,test_nn
533,0.132,0.97644764,test_nn
534,0.136,0.9754289,test_nn
535,0.14,0.9743846,test_nn
536,0.144,0.9733156,test_nn
537,0.148,0.9722203,test_nn
538,0.152,0.9711,test_nn
539,0.156,0.9699533,test_nn
540,0.16,0.9687824,test_nn
541,0.164,0.96758544,test_nn
542,0.168,0.96636236,test_nn
543,0.172,0.96511436,test_nn
544,0.176,0.9638412,test_nn
545,0.18,0.96254265,test_nn
546,0.184,0.9612181,test_nn
547,0.188,0.9598694,test_nn
548,0.192,0.95849514,test_nn
549,0.196,0.9570953,test_nn
550,0.2,0.95567095,test_nn
551,0.204,0.95422125,test_nn
552,0.208,0.95274657,test_nn
553,0.212,0.9512476,test_nn
554,0.216,0.9497242,test_nn
555,0.22,0.94817615,test_nn
556,0.224,0.9466037,test_nn
557,0.228,0.945007,test_nn
558,0.232,0.94338644,test_nn
559,0.236,0.9417422,test_nn
560,0.24,0.94007415,test_nn
561,0.244,0.93838316,test_nn
562,0.248,0.9366684,test_nn
563,0.252,0.9349303,test_nn
564,0.256,0.9331706,test_nn
565,0.26,0.9313884,test_nn
566,0.264,0.92958343,test_nn
567,0.268,0.9277564,test_nn
568,0.272,0.9259084,test_nn
569,0.276,0.9240383,test_nn
570,0.28,0.92214787,test_nn
571,0.284,0.9202363,test_nn
572,0.288,0.91830456,test_nn
573,0.292,0.9163529,test_nn
574,0.296,0.9143821,test_nn
575,0.3,0.91239107,test_nn
576,0.304,0.91038156,test_nn
577,0.308,0.9083537,test_nn
578,0.312,0.9063071,test_nn
579,0.316,0.9042436,test_nn
580,0.32,0.9021616,test_nn
581,0.324,0.90006375,test_nn
582,0.328,0.8979483,test_nn
583,0.332,0.89581746,test_nn
584,0.336,0.8936708,test_nn
585,0.34,0.8915088,test_nn
586,0.344,0.8893318,test_nn
587,0.348,0.88714033,test_nn
588,0.352,0.88493496,test_nn
589,0.356,0.8827157,test_nn
590,0.36,0.880484,test_nn
591,0.364,0.8782393,test_nn
592,0.368,0.8759822,test_nn
593,0.372,0.8737134,test_nn
594,0.376,0.8714336,test_nn
595,0.38,0.8691425,test_nn
596,0.384,0.866841,test_nn
597,0.388,0.8645296,test_nn
598,0.392,0.86220855,test_nn
599,0.396,0.8598785,test_nn
600,0.4,0.85754037,test_nn
601,0.404,0.8551929,test_nn
602,0.408,0.8528377,test_nn
603,0.412,0.8504759,test_nn
604,0.416,0.8481068,test_nn
605,0.42,0.84573114,test_nn
606,0.424,0.8433492,test_nn
607,0.428,0.8409616,test_nn
608,0.432,0.838569,test_nn
609,0.436,0.8361716,test_nn
610,0.44,0.83377,test_nn
611,0.444,0.8313634,test_nn
612,0.448,0.82895356,test_nn
613,0.452,0.82654065,test_nn
614,0.456,0.82412386,test_nn
615,0.46,0.82170504,test_nn
616,0.464,0.8192844,test_nn
617,0.468,0.8168615,test_nn
618,0.472,0.8144377,test_nn
619,0.476,0.8120119,test_nn
620,0.48,0.80958533,test_nn
621,0.484,0.80715895,test_nn
622,0.488,0.804732,test_nn
623,0.492,0.80230457,test_nn
624,0.496,0.79987854,test_nn
625,0.5,0.79745257,test_nn
626,0.504,0.79502803,test_nn
627,0.508,0.79260415,test_nn
628,0.512,0.7901826,test_nn
629,0.516,0.7877621,test_nn
630,0.52,0.78534424,test_nn
631,0.524,0.7829287,test_nn
632,0.528,0.7805159,test_nn
633,0.532,0.77810556,test_nn
634,0.536,0.7756974,test_nn
635,0.54,0.77329427,test_nn
636,0.544,0.77089316,test_nn
637,0.548,0.7684964,test_nn
638,0.552,0.7661034,test_nn
639,0.556,0.7637143,test_nn
640,0.56,0.7613291,test_nn
641,0.564,0.75894845,test_nn
642,0.568,0.7565728,test_nn
643,0.572,0.754201,test_nn
644,0.576,0.75183475,test_nn
645,0.58,0.7494731,test_nn
646,0.584,0.7471164,test_nn
647,0.588,0.74476576,test_nn
648,0.592,0.74242014,test_nn
649,0.596,0.7400794,test_nn
650,0.6,0.73774415,test_nn
651,0.604,0.73541474,test_nn
652,0.608,0.7330916,test_nn
653,0.612,0.73077357,test_nn
654,0.616,0.7284611,test_nn
655,0.62,0.72615516,test_nn
656,0.624,0.72385556,test_nn
657,0.628,0.721561,test_nn
658,0.632,0.7192734,test_nn
659,0.636,0.7169912,test_nn
660,0.64,0.714716,test_nn
661,0.644,0.71244615,test_nn
662,0.648,0.71018285,test_nn
663,0.652,0.7079263,test_nn
664,0.656,0.70567524,test_nn
665,0.66,0.703431,test_nn
666,0.664,0.7011924,test_nn
667,0.668,0.69896066,test_nn
668,0.672,0.69673425,test_nn
669,0.676,0.69451463,test_nn
670,0.68,0.69230115,test_nn
671,0.684,0.690094,test_nn
672,0.688,0.6878928,test_nn
673,0.692,0.68569744,test_nn
674,0.696,0.68350834,test_nn
675,0.7,0.6813255,test_nn
676,0.704,0.6791481,test_nn
677,0.708,0.67697644,test_nn
678,0.712,0.6748115,test_nn
679,0.716,0.672652,test_nn
680,0.72,0.67049795,test_nn
681,0.724,0.66834897,test_nn
682,0.728,0.6662069,test_nn
683,0.732,0.66406995,test_nn
684,0.736,0.6619377,test_nn
685,0.74,0.65981174,test_nn
686,0.744,0.6576905,test_nn
687,0.748,0.6555741,test_nn
688,0.752,0.65346307,test_nn
689,0.756,0.6513574,test_nn
690,0.76,0.6492562,test_nn
691,0.764,0.6471599,test_nn
692,0.768,0.64506865,test_nn
693,0.772,0.6429812,test_nn
694,0.776,0.6408991,test_nn
695,0.78,0.63882107,test_nn
696,0.784,0.63674724,test_nn
697,0.788,0.6346776,test_nn
698,0.792,0.63261217,test_nn
699,0.796,0.6305499,test_nn
700,0.8,0.62849236,test_nn
701,0.804,0.626438,test_nn
702,0.808,0.6243879,test_nn
703,0.812,0.62234086,test_nn
704,0.816,0.6202974,test_nn
705,0.82,0.6182573,test_nn
706,0.824,0.6162199,test_nn
707,0.828,0.61418545,test_nn
708,0.832,0.6121547,test_nn
709,0.836,0.61012584,test_nn
710,0.84,0.6080998,test_nn
711,0.844,0.60607684,test_nn
712,0.848,0.6040557,test_nn
713,0.852,0.6020372,test_nn
714,0.856,0.6000209,test_nn
715,0.86,0.59800625,test_nn
716,0.864,0.5959939,test_nn
717,0.868,0.5939834,test_nn
718,0.872,0.59197426,test_nn
719,0.876,0.5899667,test_nn
720,0.88,0.58796114,test_nn
721,0.884,0.58595616,test_nn
722,0.888,0.5839529,test_nn
723,0.892,0.58195066,test_nn
724,0.896,0.57994974,test_nn
725,0.9,0.57794917,test_nn
726,0.904,0.5759497,test_nn
727,0.908,0.57395047,test_nn
728,0.912,0.5719522,test_nn
729,0.916,0.569954,test_nn
730,0.92,0.56795645,test_nn
731,0.924,0.565959,test_nn
732,0.928,0.56396127,test_nn
733,0.932,0.5619645,test_nn
734,0.936,0.5599665,test_nn
735,0.94,0.55796915,test_nn
736,0.944,0.5559711,test_nn
737,0.948,0.553973,test_nn
738,0.952,0.5519736,test_nn
739,0.956,0.54997444,test_nn
740,0.96,0.5479748,test_nn
741,0.964,0.5459738,test_nn
742,0.968,0.5439717,test_nn
743,0.972,0.541969,test_nn
744,0.976,0.53996503,test_nn
745,0.98,0.53796005,test_nn
746,0.984,0.535954,test_nn
747,0.988,0.5339463,test_nn
748,0.992,0.5319377,test_nn
749,0.996,0.5299275,test_nn
750,1.0,0.5279157,test_nn
751,1.004,0.52590245,test_nn
752,1.008,0.52388704,test_nn
753,1.012,0.5218704,test_nn
754,1.016,0.51985157,test_nn
755,1.02,0.5178309,test_nn
756,1.024,0.515809,test_nn
757,1.028,0.5137848,test_nn
758,1.032,0.5117584,test_nn
759,1.036,0.5097298,test_nn
760,1.04,0.5076991,test_nn
761,1.044,0.50566626,test_nn
762,1.048,0.50363123,test_nn
763,1.052,0.5015936,test_nn
764,1.056,0.4995538,test_nn
765,1.06,0.49751255,test_nn
766,1.064,0.49546748,test_nn
767,1.068,0.49342027,test_nn
768,1.072,0.49137104,test_nn
769,1.076,0.48931867,test_nn
770,1.08,0.48726368,test_nn
771,1.084,0.48520732,test_nn
772,1.088,0.48314723,test_nn
773,1.092,0.4810846,test_nn
774,1.096,0.47901952,test_nn
775,1.1,0.47695178,test_nn
776,1.104,0.47488075,test_nn
777,1.108,0.47280744,test_nn
778,1.112,0.47073144,test_nn
779,1.116,0.46865276,test_nn
780,1.12,0.46657097,test_nn
781,1.124,0.46448702,test_nn
782,1.128,0.4624,test_nn
783,1.132,0.4603098,test_nn
784,1.136,0.45821637,test_nn
785,1.14,0.4561214,test_nn
786,1.144,0.4540223,test_nn
787,1.148,0.45192116,test_nn
788,1.152,0.44981772,test_nn
789,1.156,0.4477105,test_nn
790,1.16,0.44560128,test_nn
791,1.164,0.44348872,test_nn
792,1.168,0.44137362,test_nn
793,1.172,0.43925536,test_nn
794,1.176,0.43713495,test_nn
795,1.18,0.43501145,test_nn
796,1.184,0.4328854,test_nn
797,1.188,0.43075678,test_nn
798,1.192,0.42862445,test_nn
799,1.196,0.42649078,test_nn
800,1.2,0.4243542,test_nn
801,1.204,0.4222148,test_nn
802,1.208,0.42007262,test_nn
803,1.212,0.41792828,test_nn
804,1.216,0.41578138,test_nn
805,1.22,0.4136315,test_nn
806,1.224,0.41147918,test_nn
807,1.228,0.40932506,test_nn
808,1.232,0.40716773,test_nn
809,1.236,0.40500832,test_nn
810,1.24,0.4028468,test_nn
811,1.244,0.40068302,test_nn
812,1.248,0.39851665,test_nn
813,1.252,0.39634818,test_nn
814,1.256,0.3941778,test_nn
815,1.26,0.39200497,test_nn
816,1.264,0.38983017,test_nn
817,1.268,0.38765287,test_nn
818,1.272,0.38547403,test_nn
819,1.276,0.38329315,test_nn
820,1.28,0.38111016,test_nn
821,1.284,0.37892556,test_nn
822,1.288,0.37673873,test_nn
823,1.292,0.37454993,test_nn
824,1.296,0.37235934,test_nn
825,1.3,0.37016776,test_nn
826,1.304,0.3679737,test_nn
827,1.308,0.36577883,test_nn
828,1.312,0.36358166,test_nn
829,1.316,0.36138368,test_nn
830,1.32,0.35918367,test_nn
831,1.324,0.35698265,test_nn
832,1.328,0.35477993,test_nn
833,1.332,0.35257542,test_nn
834,1.336,0.3503706,test_nn
835,1.34,0.34816435,test_nn
836,1.344,0.34595695,test_nn
837,1.348,0.34374803,test_nn
838,1.352,0.34153813,test_nn
839,1.356,0.33932766,test_nn
840,1.36,0.33711573,test_nn
841,1.364,0.33490282,test_nn
842,1.368,0.33268937,test_nn
843,1.372,0.330475,test_nn
844,1.376,0.32826042,test_nn
845,1.38,0.32604468,test_nn
846,1.384,0.32382822,test_nn
847,1.388,0.32161132,test_nn
848,1.392,0.31939396,test_nn
849,1.396,0.31717563,test_nn
850,1.4,0.31495774,test_nn
851,1.404,0.3127386,test_nn
852,1.408,0.31052005,test_nn
853,1.412,0.30830076,test_nn
854,1.416,0.30608112,test_nn
855,1.42,0.30386114,test_nn
856,1.424,0.30164164,test_nn
857,1.428,0.29942214,test_nn
858,1.432,0.2972021,test_nn
859,1.436,0.2949824,test_nn
860,1.44,0.29276237,test_nn
861,1.444,0.29054278,test_nn
862,1.448,0.28832412,test_nn
863,1.452,0.2861051,test_nn
864,1.456,0.28388613,test_nn
865,1.46,0.2816676,test_nn
866,1.464,0.27945065,test_nn
867,1.468,0.27723247,test_nn
868,1.472,0.2750156,test_nn
869,1.476,0.27279907,test_nn
870,1.48,0.27058357,test_nn
871,1.484,0.26836827,test_nn
872,1.488,0.2661537,test_nn
873,1.492,0.26394024,test_nn
874,1.496,0.26172745,test_nn
875,1.5,0.2595156,test_nn
876,1.504,0.25730455,test_nn
877,1.508,0.25509444,test_nn
878,1.512,0.252885,test_nn
879,1.516,0.25067717,test_nn
880,1.52,0.24847016,test_nn
881,1.524,0.24626446,test_nn
882,1.528,0.24405998,test_nn
883,1.532,0.24185583,test_nn
884,1.536,0.239654,test_nn
885,1.54,0.2374531,test_nn
886,1.544,0.23525336,test_nn
887,1.548,0.23305523,test_nn
888,1.552,0.23085845,test_nn
889,1.556,0.22866264,test_nn
890,1.56,0.22646932,test_nn
891,1.564,0.22427681,test_nn
892,1.568,0.22208613,test_nn
893,1.572,0.21989682,test_nn
894,1.576,0.21770954,test_nn
895,1.58,0.21552402,test_nn
896,1.584,0.21333972,test_nn
897,1.588,0.21115735,test_nn
898,1.592,0.20897703,test_nn
899,1.596,0.20679852,test_nn
900,1.6,0.20462167,test_nn
901,1.604,0.2024468,test_nn
902,1.608,0.20027435,test_nn
903,1.612,0.19810295,test_nn
904,1.616,0.19593433,test_nn
905,1.62,0.19376707,test_nn
906,1.624,0.19160254,test_nn
907,1.628,0.18943986,test_nn
908,1.632,0.18727908,test_nn
909,1.636,0.18512073,test_nn
910,1.64,0.18296468,test_nn
911,1.644,0.18081093,test_nn
912,1.648,0.17865868,test_nn
913,1.652,0.17650917,test_nn
914,1.656,0.17436223,test_nn
915,1.66,0.17221709,test_nn
916,1.664,0.1700747,test_nn
917,1.668,0.16793418,test_nn
918,1.672,0.16579646,test_nn
919,1.676,0.16366157,test_nn
920,1.68,0.16152811,test_nn
921,1.684,0.15939802,test_nn
922,1.688,0.15726985,test_nn
923,1.692,0.15514484,test_nn
924,1.696,0.1530214,test_nn
925,1.7,0.15090132,test_nn
926,1.704,0.14878328,test_nn
927,1.708,0.14666861,test_nn
928,1.712,0.14455557,test_nn
929,1.716,0.14244598,test_nn
930,1.72,0.1403383,test_nn
931,1.724,0.13823372,test_nn
932,1.728,0.13613191,test_nn
933,1.732,0.13403276,test_nn
934,1.736,0.13193619,test_nn
935,1.74,0.12984246,test_nn
936,1.744,0.12775141,test_nn
937,1.748,0.12566319,test_nn
938,1.752,0.12357717,test_nn
939,1.756,0.12149461,test_nn
940,1.76,0.11941496,test_nn
941,1.764,0.11733768,test_nn
942,1.768,0.11526333,test_nn
943,1.772,0.113191985,test_nn
944,1.776,0.111123115,test_nn
945,1.78,0.10905803,test_nn
946,1.784,0.10699509,test_nn
947,1.788,0.104935035,test_nn
948,1.792,0.1028778,test_nn
949,1.796,0.10082376,test_nn
950,1.8,0.098772615,test_nn
951,1.804,0.09672408,test_nn
952,1.808,0.0946784,test_nn
953,1.812,0.09263636,test_nn
954,1.816,0.0905969,test_nn
955,1.82,0.08856046,test_nn
956,1.824,0.08652654,test_nn
957,1.828,0.084496036,test_nn
958,1.832,0.08246827,test_nn
959,1.836,0.08044365,test_nn
960,1.84,0.07842219,test_nn
961,1.844,0.0764035,test_nn
962,1.848,0.07438782,test_nn
963,1.852,0.072375014,test_nn
964,1.856,0.07036537,test_nn
965,1.86,0.068358816,test_nn
966,1.864,0.06635533,test_nn
967,1.868,0.0643543,test_nn
968,1.872,0.062356714,test_nn
969,1.876,0.060362317,test_nn
970,1.88,0.05837068,test_nn
971,1.884,0.056381967,test_nn
972,1.888,0.054396424,test_nn
973,1.892,0.052413885,test_nn
974,1.896,0.05043433,test_nn
975,1.9,0.04845778,test_nn
976,1.904,0.046483904,test_nn
977,1.908,0.044513762,test_nn
978,1.912,0.042546198,test_nn
979,1.916,0.040582098,test_nn
980,1.92,0.038620334,test_nn
981,1.924,0.036662135,test_nn
982,1.928,0.034706756,test_nn
983,1.932,0.03275467,test_nn
984,1.936,0.030805282,test_nn
985,1.94,0.028858725,test_nn
986,1.944,0.026915554,test_nn
987,1.948,0.024975741,test_nn
988,1.952,0.02303815,test_nn
989,1.956,0.021103986,test_nn
990,1.96,0.019172866,test_nn
991,1.964,0.017244453,test_nn
992,1.968,0.0153194405,test_nn
993,1.972,0.0133972205,test_nn
994,1.976,0.011478083,test_nn
995,1.98,0.009561797,test_nn
996,1.984,0.007648555,test_nn
997,1.988,0.0057385764,test_nn
998,1.992,0.0038308501,test_nn
999,1.996,0.0019266006,test_nn
1000,2.0,2.5295652e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_5000/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 5000, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 44423, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-09_14-02-09_928915_511237/artifacts/2024-10-09_14-02-12/fn_2024-10-09_14-02-12/working_dirs/fn_51482_00264_264_weight_soln_obs=5000_2024-10-09_14-48-42", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_5000/diff.csv <==
,X_x,value,name
0,-2.0,5.117338e-05,diff
1,-1.996,0.0003840695,diff
2,-1.992,0.00071064895,diff
3,-1.988,0.0010308274,diff
4,-1.984,0.0013450077,diff
5,-1.98,0.0016530557,diff
6,-1.976,0.0019547194,diff
7,-1.972,0.0022505736,diff
8,-1.968,0.0025402084,diff
9,-1.964,0.0028240103,diff
10,-1.96,0.0031018723,diff
11,-1.956,0.0033737477,diff
12,-1.952,0.0036401153,diff
13,-1.948,0.0039005503,diff
14,-1.944,0.0041553583,diff
15,-1.94,0.0044045635,diff
16,-1.936,0.0046483427,diff
17,-1.932,0.004886288,diff
18,-1.928,0.005118843,diff
19,-1.924,0.0053460672,diff
20,-1.92,0.005567886,diff
21,-1.916,0.005784452,diff
22,-1.912,0.005995691,diff
23,-1.908,0.006201502,diff
24,-1.904,0.0064025447,diff
25,-1.9,0.006598249,diff
26,-1.896,0.0067890994,diff
27,-1.892,0.006974861,diff
28,-1.888,0.0071557127,diff
29,-1.884,0.007331524,diff
30,-1.88,0.007502556,diff
31,-1.876,0.007668823,diff
32,-1.872,0.007830203,diff
33,-1.868,0.007987179,diff
34,-1.864,0.008139096,diff
35,-1.86,0.008286953,diff
36,-1.856,0.008429781,diff
37,-1.852,0.008568183,diff
38,-1.848,0.008702502,diff
39,-1.844,0.008832119,diff
40,-1.84,0.008957319,diff
41,-1.836,0.009078585,diff
42,-1.832,0.009195,diff
43,-1.828,0.009307615,diff
44,-1.824,0.009416059,diff
45,-1.82,0.009519972,diff
46,-1.816,0.009620629,diff
47,-1.812,0.0097168535,diff
48,-1.808,0.009808846,diff
49,-1.804,0.009897403,diff
50,-1.8,0.009981722,diff
51,-1.796,0.010062508,diff
52,-1.792,0.010139421,diff
53,-1.788,0.01021231,diff
54,-1.784,0.010281898,diff
55,-1.78,0.010347903,diff
56,-1.776,0.010409974,diff
57,-1.772,0.010468736,diff
58,-1.768,0.010524318,diff
59,-1.764,0.010575712,diff
60,-1.76,0.0106241405,diff
61,-1.756,0.010669246,diff
62,-1.752,0.0107109845,diff
63,-1.748,0.010749236,diff
64,-1.744,0.010784522,diff
65,-1.74,0.010816753,diff
66,-1.736,0.010845318,diff
67,-1.732,0.010871515,diff
68,-1.728,0.01089406,diff
69,-1.724,0.010914028,diff
70,-1.72,0.010930806,diff
71,-1.716,0.010944903,diff
72,-1.712,0.010955796,diff
73,-1.708,0.01096414,diff
74,-1.704,0.010969713,diff
75,-1.7,0.010972708,diff
76,-1.696,0.010972649,diff
77,-1.692,0.010969594,diff
78,-1.688,0.01096487,diff
79,-1.684,0.010957032,diff
80,-1.68,0.010946944,diff
81,-1.676,0.0109344125,diff
82,-1.672,0.010919109,diff
83,-1.668,0.010901645,diff
84,-1.664,0.010881692,diff
85,-1.66,0.0108594,diff
86,-1.656,0.010835022,diff
87,-1.652,0.010808691,diff
88,-1.648,0.010779902,diff
89,-1.644,0.010748908,diff
90,-1.64,0.010715872,diff
91,-1.636,0.01068072,diff
92,-1.632,0.010643795,diff
93,-1.628,0.0106048435,diff
94,-1.624,0.010563806,diff
95,-1.62,0.010521069,diff
96,-1.616,0.010476261,diff
97,-1.612,0.010429695,diff
98,-1.608,0.010381833,diff
99,-1.604,0.01033172,diff
100,-1.6,0.010280177,diff
101,-1.596,0.010226816,diff
102,-1.592,0.010171816,diff
103,-1.588,0.010115191,diff
104,-1.584,0.010057375,diff
105,-1.58,0.009998113,diff
106,-1.576,0.009937391,diff
107,-1.572,0.009875298,diff
108,-1.568,0.009811476,diff
109,-1.564,0.009746581,diff
110,-1.56,0.0096805245,diff
111,-1.556,0.009613037,diff
112,-1.552,0.009544209,diff
113,-1.548,0.00947462,diff
114,-1.544,0.009403735,diff
115,-1.54,0.009331733,diff
116,-1.536,0.009258658,diff
117,-1.532,0.009184837,diff
118,-1.528,0.009109974,diff
119,-1.524,0.009033978,diff
120,-1.52,0.008957207,diff
121,-1.516,0.008879483,diff
122,-1.512,0.008801401,diff
123,-1.508,0.0087222755,diff
124,-1.504,0.008642048,diff
125,-1.5,0.008561462,diff
126,-1.496,0.008480221,diff
127,-1.492,0.008398503,diff
128,-1.488,0.0083161,diff
129,-1.484,0.008232951,diff
130,-1.48,0.008149505,diff
131,-1.476,0.008065492,diff
132,-1.472,0.007981509,diff
133,-1.468,0.007896423,diff
134,-1.464,0.0078116953,diff
135,-1.46,0.0077261627,diff
136,-1.456,0.0076403916,diff
137,-1.452,0.0075545907,diff
138,-1.448,0.007468432,diff
139,-1.444,0.0073819757,diff
140,-1.44,0.0072959065,diff
141,-1.436,0.007209748,diff
142,-1.432,0.0071229935,diff
143,-1.428,0.007036656,diff
144,-1.424,0.0069499016,diff
145,-1.42,0.006863624,diff
146,-1.416,0.0067774355,diff
147,-1.412,0.006691247,diff
148,-1.408,0.0066050887,diff
149,-1.404,0.0065199733,diff
150,-1.4,0.006433964,diff
151,-1.396,0.0063490868,diff
152,-1.392,0.00626415,diff
153,-1.388,0.006179601,diff
154,-1.384,0.006095499,diff
155,-1.38,0.0060118735,diff
156,-1.376,0.005928546,diff
157,-1.372,0.005845636,diff
158,-1.368,0.0057640076,diff
159,-1.364,0.0056822896,diff
160,-1.36,0.0056010783,diff
161,-1.356,0.00552088,diff
162,-1.352,0.005441636,diff
163,-1.348,0.005362332,diff
164,-1.344,0.0052847564,diff
165,-1.34,0.0052073896,diff
166,-1.336,0.005131036,diff
167,-1.332,0.0050552785,diff
168,-1.328,0.004980564,diff
169,-1.324,0.0049069524,diff
170,-1.32,0.0048341453,diff
171,-1.316,0.0047626495,diff
172,-1.312,0.004692197,diff
173,-1.308,0.004622251,diff
174,-1.304,0.0045541525,diff
175,-1.3,0.0044868886,diff
176,-1.296,0.0044206083,diff
177,-1.292,0.0043557286,diff
178,-1.288,0.0042923093,diff
179,-1.284,0.0042302012,diff
180,-1.28,0.0041694045,diff
181,-1.276,0.0041100383,diff
182,-1.272,0.0040518045,diff
183,-1.268,0.0039952993,diff
184,-1.264,0.0039402843,diff
185,-1.26,0.0038865507,diff
186,-1.256,0.003834337,diff
187,-1.252,0.0037838817,diff
188,-1.248,0.003734827,diff
189,-1.244,0.0036880076,diff
190,-1.24,0.0036422014,diff
191,-1.236,0.0035986602,diff
192,-1.232,0.0035565197,diff
193,-1.228,0.0035164356,diff
194,-1.224,0.0034777224,diff
195,-1.22,0.003441602,diff
196,-1.216,0.003406912,diff
197,-1.212,0.0033741295,diff
198,-1.208,0.0033432245,diff
199,-1.204,0.0033146143,diff
200,-1.2,0.0032881498,diff
201,-1.196,0.0032633245,diff
202,-1.192,0.0032408834,diff
203,-1.188,0.0032203794,diff
204,-1.184,0.0032019615,diff
205,-1.18,0.003185898,diff
206,-1.176,0.0031723082,diff
207,-1.172,0.003160745,diff
208,-1.168,0.0031514168,diff
209,-1.164,0.003144592,diff
210,-1.16,0.0031396747,diff
211,-1.156,0.003137678,diff
212,-1.152,0.003137678,diff
213,-1.148,0.0031401813,diff
214,-1.144,0.0031454265,diff
215,-1.14,0.003153175,diff
216,-1.136,0.0031632483,diff
217,-1.132,0.003175795,diff
218,-1.128,0.0031911135,diff
219,-1.124,0.0032089949,diff
220,-1.12,0.0032297373,diff
221,-1.116,0.0032526255,diff
222,-1.112,0.0032790005,diff
223,-1.108,0.0033071935,diff
224,-1.104,0.0033386648,diff
225,-1.1,0.0033726394,diff
226,-1.096,0.003409803,diff
227,-1.092,0.0034495294,diff
228,-1.088,0.0034921765,diff
229,-1.084,0.0035375357,diff
230,-1.08,0.0035859942,diff
231,-1.076,0.0036371946,diff
232,-1.072,0.003691852,diff
233,-1.068,0.0037489235,diff
234,-1.064,0.0038090944,diff
235,-1.06,0.003872335,diff
236,-1.056,0.003938496,diff
237,-1.052,0.004007697,diff
238,-1.048,0.004079759,diff
239,-1.044,0.0041555166,diff
240,-1.04,0.0042342544,diff
241,-1.036,0.0043156743,diff
242,-1.032,0.004400313,diff
243,-1.028,0.004488468,diff
244,-1.024,0.004579544,diff
245,-1.02,0.004673481,diff
246,-1.016,0.0047709346,diff
247,-1.012,0.004872024,diff
248,-1.008,0.0049757957,diff
249,-1.004,0.005082667,diff
250,-1.0,0.005193174,diff
251,-0.996,0.005306661,diff
252,-0.992,0.005423248,diff
253,-0.988,0.0055434704,diff
254,-0.984,0.005666554,diff
255,-0.98,0.005793512,diff
256,-0.976,0.0059230328,diff
257,-0.972,0.0060560703,diff
258,-0.968,0.0061928034,diff
259,-0.964,0.006332159,diff
260,-0.96,0.00647521,diff
261,-0.956,0.0066212416,diff
262,-0.952,0.0067710876,diff
263,-0.948,0.006923318,diff
264,-0.944,0.007079065,diff
265,-0.94,0.007238567,diff
266,-0.936,0.0074009895,diff
267,-0.932,0.007566333,diff
268,-0.928,0.007735431,diff
269,-0.924,0.007907629,diff
270,-0.92,0.008082688,diff
271,-0.916,0.008261144,diff
272,-0.912,0.008442402,diff
273,-0.908,0.008627534,diff
274,-0.904,0.0088149905,diff
275,-0.9,0.009005904,diff
276,-0.896,0.009200215,diff
277,-0.892,0.009397149,diff
278,-0.888,0.009597063,diff
279,-0.884,0.009800136,diff
280,-0.88,0.010006249,diff
281,-0.876,0.010215282,diff
282,-0.872,0.010426879,diff
283,-0.868,0.010641813,diff
284,-0.864,0.01085937,diff
285,-0.86,0.011079431,diff
286,-0.856,0.01130265,diff
287,-0.852,0.011528313,diff
288,-0.848,0.011756599,diff
289,-0.844,0.011988103,diff
290,-0.84,0.012221694,diff
291,-0.836,0.012457669,diff
292,-0.832,0.012696207,diff
293,-0.828,0.012937367,diff
294,-0.824,0.013180792,diff
295,-0.82,0.013426483,diff
296,-0.816,0.013674617,diff
297,-0.812,0.013924539,diff
298,-0.808,0.014177024,diff
299,-0.804,0.014430881,diff
300,-0.8,0.014687359,diff
301,-0.796,0.014945686,diff
302,-0.792,0.015205562,diff
303,-0.788,0.015467107,diff
304,-0.784,0.015731096,diff
305,-0.78,0.01599586,diff
306,-0.776,0.01626265,diff
307,-0.772,0.01653105,diff
308,-0.768,0.016800106,diff
309,-0.764,0.017071068,diff
310,-0.76,0.017342865,diff
311,-0.756,0.017615616,diff
312,-0.752,0.017889798,diff
313,-0.748,0.018164694,diff
314,-0.744,0.018440068,diff
315,-0.74,0.018716216,diff
316,-0.736,0.018993378,diff
317,-0.732,0.019271016,diff
318,-0.728,0.019548833,diff
319,-0.724,0.01982677,diff
320,-0.72,0.020104766,diff
321,-0.716,0.020383239,diff
322,-0.712,0.020661533,diff
323,-0.708,0.020939171,diff
324,-0.704,0.02121687,diff
325,-0.7,0.02149421,diff
326,-0.696,0.021771014,diff
327,-0.692,0.022046745,diff
328,-0.688,0.022321701,diff
329,-0.684,0.022595823,diff
330,-0.68,0.022868812,diff
331,-0.676,0.023140848,diff
332,-0.672,0.023411095,diff
333,-0.668,0.02368015,diff
334,-0.664,0.023947597,diff
335,-0.66,0.024212599,diff
336,-0.656,0.02447623,diff
337,-0.652,0.024737656,diff
338,-0.648,0.02499652,diff
339,-0.644,0.025253356,diff
340,-0.64,0.02550751,diff
341,-0.636,0.025758564,diff
342,-0.632,0.026007056,diff
343,-0.628,0.026252806,diff
344,-0.624,0.02649498,diff
345,-0.62,0.026734173,diff
346,-0.616,0.026969433,diff
347,-0.612,0.027201056,diff
348,-0.608,0.027429104,diff
349,-0.604,0.027652264,diff
350,-0.6,0.027872264,diff
351,-0.596,0.028087318,diff
352,-0.592,0.02829802,diff
353,-0.588,0.028504133,diff
354,-0.584,0.02870512,diff
355,-0.58,0.02890104,diff
356,-0.576,0.029091835,diff
357,-0.572,0.029277205,diff
358,-0.568,0.029456854,diff
359,-0.564,0.029630423,diff
360,-0.56,0.029798627,diff
361,-0.556,0.029960692,diff
362,-0.552,0.030115962,diff
363,-0.548,0.030264974,diff
364,-0.544,0.030407429,diff
365,-0.54,0.030542493,diff
366,-0.536,0.030670702,diff
367,-0.532,0.03079182,diff
368,-0.528,0.030905545,diff
369,-0.524,0.031011283,diff
370,-0.52,0.03110975,diff
371,-0.516,0.031199872,diff
372,-0.512,0.03128189,diff
373,-0.508,0.03135556,diff
374,-0.504,0.03142041,diff
375,-0.5,0.031477213,diff
376,-0.496,0.03152454,diff
377,-0.492,0.031563044,diff
378,-0.488,0.03159207,diff
379,-0.484,0.03161174,diff
380,-0.48,0.031621873,diff
381,-0.476,0.03162223,diff
382,-0.472,0.031612635,diff
383,-0.468,0.03159231,diff
384,-0.464,0.031562388,diff
385,-0.46,0.03152132,diff
386,-0.456,0.03147,diff
387,-0.452,0.031407893,diff
388,-0.448,0.03133416,diff
389,-0.444,0.031249702,diff
390,-0.44,0.031153738,diff
391,-0.436,0.03104639,diff
392,-0.432,0.030927122,diff
393,-0.428,0.030796051,diff
394,-0.424,0.030652702,diff
395,-0.42,0.03049761,diff
396,-0.416,0.030329943,diff
397,-0.412,0.030149579,diff
398,-0.408,0.029956698,diff
399,-0.404,0.029751003,diff
400,-0.4,0.029531956,diff
401,-0.396,0.029300272,diff
402,-0.392,0.029055178,diff
403,-0.388,0.028796673,diff
404,-0.384,0.028524399,diff
405,-0.38,0.028238833,diff
406,-0.376,0.027938843,diff
407,-0.372,0.027625203,diff
408,-0.368,0.027297556,diff
409,-0.364,0.026955187,diff
410,-0.36,0.02659893,diff
411,-0.356,0.026227593,diff
412,-0.352,0.025842488,diff
413,-0.348,0.025441468,diff
414,-0.344,0.025026083,diff
415,-0.34,0.024596095,diff
416,-0.336,0.02415067,diff
417,-0.332,0.023689568,diff
418,-0.328,0.023213565,diff
419,-0.324,0.022722006,diff
420,-0.32,0.022214651,diff
421,-0.316,0.0216918,diff
422,-0.312,0.021152973,diff
423,-0.308,0.02059865,diff
424,-0.304,0.020027936,diff
425,-0.3,0.019441307,diff
426,-0.296,0.018838406,diff
427,-0.292,0.018219173,diff
428,-0.288,0.017583787,diff
429,-0.284,0.016931593,diff
430,-0.28,0.016263008,diff
431,-0.276,0.015577972,diff
432,-0.272,0.014875948,diff
433,-0.268,0.014157295,diff
434,-0.264,0.01343751,diff
435,-0.26,0.012732267,diff
436,-0.256,0.012042344,diff
437,-0.252,0.011366785,diff
438,-0.248,0.010706782,diff
439,-0.244,0.010061026,diff
440,-0.24,0.00943011,diff
441,-0.236,0.008813679,diff
442,-0.232,0.00821197,diff
443,-0.228,0.0076245666,diff
444,-0.224,0.0070516467,diff
445,-0.22,0.006492734,diff
446,-0.216,0.0059485435,diff
447,-0.212,0.005418539,diff
448,-0.208,0.004902065,diff
449,-0.204,0.0044002533,diff
450,-0.2,0.003912568,diff
451,-0.196,0.0034384727,diff
452,-0.192,0.002978444,diff
453,-0.188,0.0025321245,diff
454,-0.184,0.0021001697,diff
455,-0.18,0.0016813874,diff
456,-0.176,0.0012762547,diff
457,-0.172,0.00088500977,diff
458,-0.168,0.0005071163,diff
459,-0.164,0.00014334917,diff
460,-0.16,-0.00020742416,diff
461,-0.156,-0.0005450249,diff
462,-0.152,-0.0008689165,diff
463,-0.148,-0.0011798143,diff
464,-0.144,-0.0014772415,diff
465,-0.14,-0.0017615557,diff
466,-0.136,-0.0020324588,diff
467,-0.132,-0.002290368,diff
468,-0.128,-0.0025355816,diff
469,-0.124,-0.0027676225,diff
470,-0.12,-0.00298661,diff
471,-0.116,-0.003192842,diff
472,-0.112,-0.003386438,diff
473,-0.108,-0.0035671592,diff
474,-0.104,-0.0037349463,diff
475,-0.1,-0.0038901567,diff
476,-0.096,-0.004032731,diff
477,-0.092,-0.0041635633,diff
478,-0.088,-0.0042812824,diff
479,-0.084,-0.0043870807,diff
480,-0.08,-0.004479885,diff
481,-0.076,-0.004561126,diff
482,-0.072,-0.004629731,diff
483,-0.068,-0.0046863556,diff
484,-0.064,-0.004731357,diff
485,-0.06,-0.004763782,diff
486,-0.056,-0.004784465,diff
487,-0.052,-0.004793763,diff
488,-0.048,-0.0047909617,diff
489,-0.044,-0.0047765374,diff
490,-0.04,-0.004750669,diff
491,-0.036,-0.0047126412,diff
492,-0.032,-0.0046637654,diff
493,-0.028,-0.004603684,diff
494,-0.024,-0.0045321584,diff
495,-0.02,-0.0044493675,diff
496,-0.016,-0.0043556094,diff
497,-0.012,-0.0042506456,diff
498,-0.008,-0.004135072,diff
499,-0.004,-0.004008472,diff
500,0.0,-0.0038710237,diff
501,0.004,-0.003722906,diff
502,0.008,-0.003564477,diff
503,0.012,-0.0033950806,diff
504,0.016,-0.0032160878,diff
505,0.02,-0.0030260682,diff
506,0.024,-0.0028265119,diff
507,0.028,-0.0026163459,diff
508,0.032,-0.0023967028,diff
509,0.036,-0.0021665096,diff
510,0.04,-0.0019270778,diff
511,0.044,-0.00167799,diff
512,0.048,-0.0014192462,diff
513,0.052,-0.0011509657,diff
514,0.056,-0.0008736253,diff
515,0.06,-0.0005865693,diff
516,0.064,-0.00029093027,diff
517,0.068,1.4364719e-05,diff
518,0.072,0.00032794476,diff
519,0.076,0.0006507635,diff
520,0.08,0.0009824038,diff
521,0.084,0.0013226271,diff
522,0.088,0.0016706586,diff
523,0.092,0.0020278692,diff
524,0.096,0.002393186,diff
525,0.1,0.0027665496,diff
526,0.104,0.003148079,diff
527,0.108,0.0035370588,diff
528,0.112,0.00393486,diff
529,0.116,0.004339874,diff
530,0.12,0.004752338,diff
531,0.124,0.0051726103,diff
532,0.128,0.0055999756,diff
533,0.132,0.0060347915,diff
534,0.136,0.0064769983,diff
535,0.14,0.006926,diff
536,0.144,0.007382393,diff
537,0.148,0.007845223,diff
538,0.152,0.008315802,diff
539,0.156,0.00879246,diff
540,0.16,0.009275854,diff
541,0.164,0.009765685,diff
542,0.168,0.010261655,diff
543,0.172,0.010764658,diff
544,0.176,0.0112733245,diff
545,0.18,0.011788487,diff
546,0.184,0.01230973,diff
547,0.188,0.012837648,diff
548,0.192,0.013370812,diff
549,0.196,0.013910294,diff
550,0.2,0.01445514,diff
551,0.204,0.015006006,diff
552,0.208,0.015562594,diff
553,0.212,0.016124547,diff
554,0.216,0.016692698,diff
555,0.22,0.017265737,diff
556,0.224,0.017844915,diff
557,0.228,0.01842922,diff
558,0.232,0.01901871,diff
559,0.236,0.019613981,diff
560,0.24,0.020214617,diff
561,0.244,0.020820498,diff
562,0.248,0.021431625,diff
563,0.252,0.022047937,diff
564,0.256,0.022669554,diff
565,0.26,0.023296833,diff
566,0.264,0.023929417,diff
567,0.268,0.024567008,diff
568,0.272,0.025193512,diff
569,0.276,0.025793612,diff
570,0.28,0.026366591,diff
571,0.284,0.026913583,diff
572,0.288,0.027433336,diff
573,0.292,0.0279271,diff
574,0.296,0.028393865,diff
575,0.3,0.02883482,diff
576,0.304,0.029249132,diff
577,0.308,0.029637098,diff
578,0.312,0.02999878,diff
579,0.316,0.030333936,diff
580,0.32,0.030643344,diff
581,0.324,0.030926824,diff
582,0.328,0.031184793,diff
583,0.332,0.031416953,diff
584,0.336,0.031622767,diff
585,0.34,0.031803608,diff
586,0.344,0.03195882,diff
587,0.348,0.032088816,diff
588,0.352,0.032194078,diff
589,0.356,0.03227389,diff
590,0.36,0.032329082,diff
591,0.364,0.03235978,diff
592,0.368,0.032365263,diff
593,0.372,0.032347143,diff
594,0.376,0.032304347,diff
595,0.38,0.032238245,diff
596,0.384,0.03214848,diff
597,0.388,0.032034814,diff
598,0.392,0.031897783,diff
599,0.396,0.031737804,diff
600,0.4,0.031555235,diff
601,0.404,0.031350017,diff
602,0.408,0.03112197,diff
603,0.412,0.030872166,diff
604,0.416,0.030600667,diff
605,0.42,0.030307055,diff
606,0.424,0.029992461,diff
607,0.428,0.029656768,diff
608,0.432,0.02930069,diff
609,0.436,0.028924108,diff
610,0.44,0.028527021,diff
611,0.444,0.028110206,diff
612,0.448,0.027673662,diff
613,0.452,0.02721864,diff
614,0.456,0.02674365,diff
615,0.46,0.02625084,diff
616,0.464,0.02573967,diff
617,0.468,0.025210619,diff
618,0.472,0.024664104,diff
619,0.476,0.024100184,diff
620,0.48,0.023519635,diff
621,0.484,0.022922516,diff
622,0.488,0.022309601,diff
623,0.492,0.021680892,diff
624,0.496,0.021037042,diff
625,0.5,0.020377994,diff
626,0.504,0.019704282,diff
627,0.508,0.019016564,diff
628,0.512,0.018315315,diff
629,0.516,0.017600298,diff
630,0.52,0.016872466,diff
631,0.524,0.016132414,diff
632,0.528,0.015379846,diff
633,0.532,0.0146154165,diff
634,0.536,0.0138401985,diff
635,0.54,0.013054252,diff
636,0.544,0.012257159,diff
637,0.548,0.011450291,diff
638,0.552,0.010633945,diff
639,0.556,0.009808421,diff
640,0.56,0.008974075,diff
641,0.564,0.008130968,diff
642,0.568,0.007280588,diff
643,0.572,0.00642246,diff
644,0.576,0.0055572987,diff
645,0.58,0.0046857,diff
646,0.584,0.0038077831,diff
647,0.588,0.0029241443,diff
648,0.592,0.002034843,diff
649,0.596,0.0011412501,diff
650,0.6,0.00024282932,diff
651,0.604,-0.0006594062,diff
652,0.608,-0.0015650988,diff
653,0.612,-0.0024745464,diff
654,0.616,-0.0033863783,diff
655,0.62,-0.0043008924,diff
656,0.624,-0.0052168965,diff
657,0.628,-0.0061344504,diff
658,0.632,-0.0070528984,diff
659,0.636,-0.007972121,diff
660,0.64,-0.008892,diff
661,0.644,-0.009811282,diff
662,0.648,-0.010730505,diff
663,0.652,-0.011648476,diff
664,0.656,-0.012564898,diff
665,0.66,-0.013479948,diff
666,0.664,-0.014393032,diff
667,0.668,-0.015302718,diff
668,0.672,-0.016210318,diff
669,0.676,-0.01711464,diff
670,0.68,-0.018015027,diff
671,0.684,-0.018911898,diff
672,0.688,-0.019804299,diff
673,0.692,-0.020691812,diff
674,0.696,-0.021574259,diff
675,0.7,-0.022451699,diff
676,0.704,-0.023323298,diff
677,0.708,-0.024188817,diff
678,0.712,-0.02504772,diff
679,0.716,-0.025899887,diff
680,0.72,-0.026745915,diff
681,0.724,-0.027584195,diff
682,0.728,-0.02841419,diff
683,0.732,-0.02923727,diff
684,0.736,-0.030051589,diff
685,0.74,-0.030857623,diff
686,0.744,-0.03165531,diff
687,0.748,-0.032443225,diff
688,0.752,-0.033222318,diff
689,0.756,-0.03399235,diff
690,0.76,-0.03475201,diff
691,0.764,-0.035501897,diff
692,0.768,-0.03624147,diff
693,0.772,-0.036970854,diff
694,0.776,-0.037689507,diff
695,0.78,-0.038396955,diff
696,0.784,-0.039093494,diff
697,0.788,-0.039779067,diff
698,0.792,-0.040453076,diff
699,0.796,-0.041115224,diff
700,0.8,-0.041765332,diff
701,0.804,-0.042403817,diff
702,0.808,-0.043029964,diff
703,0.812,-0.043643832,diff
704,0.816,-0.044245422,diff
705,0.82,-0.044834197,diff
706,0.824,-0.045410037,diff
707,0.828,-0.04597324,diff
708,0.832,-0.04652381,diff
709,0.836,-0.047060788,diff
710,0.84,-0.047584355,diff
711,0.844,-0.048095167,diff
712,0.848,-0.04859233,diff
713,0.852,-0.04907602,diff
714,0.856,-0.049545944,diff
715,0.86,-0.050002158,diff
716,0.864,-0.0504449,diff
717,0.868,-0.050873995,diff
718,0.872,-0.051288962,diff
719,0.876,-0.051690042,diff
720,0.88,-0.052076936,diff
721,0.884,-0.05245,diff
722,0.888,-0.052809596,diff
723,0.892,-0.053154886,diff
724,0.896,-0.05348593,diff
725,0.9,-0.05380279,diff
726,0.904,-0.05410552,diff
727,0.908,-0.054394186,diff
728,0.912,-0.054668665,diff
729,0.916,-0.054929912,diff
730,0.92,-0.05517608,diff
731,0.924,-0.055408597,diff
732,0.928,-0.055627167,diff
733,0.932,-0.05583155,diff
734,0.936,-0.056022048,diff
735,0.94,-0.056198537,diff
736,0.944,-0.05636084,diff
737,0.948,-0.056509614,diff
738,0.952,-0.05664456,diff
739,0.956,-0.056765974,diff
740,0.96,-0.056873262,diff
741,0.964,-0.05696726,diff
742,0.968,-0.05704713,diff
743,0.972,-0.057113767,diff
744,0.976,-0.057166874,diff
745,0.98,-0.057207525,diff
746,0.984,-0.05723363,diff
747,0.988,-0.05724734,diff
748,0.992,-0.05724734,diff
749,0.996,-0.057234943,diff
750,1.0,-0.057209462,diff
751,1.004,-0.057171464,diff
752,1.008,-0.057120025,diff
753,1.012,-0.057056546,diff
754,1.016,-0.05698052,diff
755,1.02,-0.056892157,diff
756,1.024,-0.056791186,diff
757,1.028,-0.056678653,diff
758,1.032,-0.056553572,diff
759,1.036,-0.05641651,diff
760,1.04,-0.056268036,diff
761,1.044,-0.05610767,diff
762,1.048,-0.05593556,diff
763,1.052,-0.055752277,diff
764,1.056,-0.055558085,diff
765,1.06,-0.05535245,diff
766,1.064,-0.055135667,diff
767,1.068,-0.054908246,diff
768,1.072,-0.054669946,diff
769,1.076,-0.054421335,diff
770,1.08,-0.054162085,diff
771,1.084,-0.05389273,diff
772,1.088,-0.053612977,diff
773,1.092,-0.0533233,diff
774,1.096,-0.053023517,diff
775,1.1,-0.052714556,diff
776,1.104,-0.05239594,diff
777,1.108,-0.052067846,diff
778,1.112,-0.051730603,diff
779,1.116,-0.05138427,diff
780,1.12,-0.05102843,diff
781,1.124,-0.050664365,diff
782,1.128,-0.050291836,diff
783,1.132,-0.049910426,diff
784,1.136,-0.04952088,diff
785,1.14,-0.049123436,diff
786,1.144,-0.048718214,diff
787,1.148,-0.048304766,diff
788,1.152,-0.04788345,diff
789,1.156,-0.047454685,diff
790,1.16,-0.047019184,diff
791,1.164,-0.04657632,diff
792,1.168,-0.046126395,diff
793,1.172,-0.045669407,diff
794,1.176,-0.04520604,diff
795,1.18,-0.044735998,diff
796,1.184,-0.044259697,diff
797,1.188,-0.04377693,diff
798,1.192,-0.043288738,diff
799,1.196,-0.042794585,diff
800,1.2,-0.042294264,diff
801,1.204,-0.041788757,diff
802,1.208,-0.041277766,diff
803,1.212,-0.040761977,diff
804,1.216,-0.040240616,diff
805,1.22,-0.039714903,diff
806,1.224,-0.039184004,diff
807,1.228,-0.038648933,diff
808,1.232,-0.038109004,diff
809,1.236,-0.03756568,diff
810,1.24,-0.037017643,diff
811,1.244,-0.036466002,diff
812,1.248,-0.03591031,diff
813,1.252,-0.035351485,diff
814,1.256,-0.034788758,diff
815,1.26,-0.034223408,diff
816,1.264,-0.033654124,diff
817,1.268,-0.033082396,diff
818,1.272,-0.032508492,diff
819,1.276,-0.031930983,diff
820,1.28,-0.03135124,diff
821,1.284,-0.030769646,diff
822,1.288,-0.03018549,diff
823,1.292,-0.029599637,diff
824,1.296,-0.029011518,diff
825,1.3,-0.028421998,diff
826,1.304,-0.02783069,diff
827,1.308,-0.027238578,diff
828,1.312,-0.026644379,diff
829,1.316,-0.026049882,diff
830,1.32,-0.025453776,diff
831,1.324,-0.024857461,diff
832,1.328,-0.024260193,diff
833,1.332,-0.023662955,diff
834,1.336,-0.023064703,diff
835,1.34,-0.02246651,diff
836,1.344,-0.021868229,diff
837,1.348,-0.021269888,diff
838,1.352,-0.020671695,diff
839,1.356,-0.020074189,diff
840,1.36,-0.019476712,diff
841,1.364,-0.018880129,diff
842,1.368,-0.018285036,diff
843,1.372,-0.017690033,diff
844,1.376,-0.01709643,diff
845,1.38,-0.01650393,diff
846,1.384,-0.015912771,diff
847,1.388,-0.015322745,diff
848,1.392,-0.014734656,diff
849,1.396,-0.014148295,diff
850,1.4,-0.013563693,diff
851,1.404,-0.012980998,diff
852,1.408,-0.0124005675,diff
853,1.412,-0.011822194,diff
854,1.416,-0.011246532,diff
855,1.42,-0.010672599,diff
856,1.424,-0.010102183,diff
857,1.428,-0.00953427,diff
858,1.432,-0.0089688,diff
859,1.436,-0.00840652,diff
860,1.44,-0.007847309,diff
861,1.444,-0.007291436,diff
862,1.448,-0.0067388415,diff
863,1.452,-0.0061897635,diff
864,1.456,-0.005644113,diff
865,1.46,-0.005102545,diff
866,1.464,-0.004564315,diff
867,1.468,-0.0040299594,diff
868,1.472,-0.0035000443,diff
869,1.476,-0.0029739141,diff
870,1.48,-0.0024520755,diff
871,1.484,-0.0019343793,diff
872,1.488,-0.0014216304,diff
873,1.492,-0.00091323256,diff
874,1.496,-0.0004094541,diff
875,1.5,8.9257956e-05,diff
876,1.504,0.00058338046,diff
877,1.508,0.0010726154,diff
878,1.512,0.0015565455,diff
879,1.516,0.002035439,diff
880,1.52,0.002508968,diff
881,1.524,0.0029774606,diff
882,1.528,0.003440082,diff
883,1.532,0.00389722,diff
884,1.536,0.004348576,diff
885,1.54,0.0047941804,diff
886,1.544,0.005233988,diff
887,1.548,0.005667925,diff
888,1.552,0.00609608,diff
889,1.556,0.0065176487,diff
890,1.56,0.006933138,diff
891,1.564,0.007342443,diff
892,1.568,0.0077450275,diff
893,1.572,0.008141398,diff
894,1.576,0.008531302,diff
895,1.58,0.008914307,diff
896,1.584,0.009290859,diff
897,1.588,0.009660378,diff
898,1.592,0.010023132,diff
899,1.596,0.010378778,diff
900,1.6,0.010727525,diff
901,1.604,0.011068881,diff
902,1.608,0.0114031285,diff
903,1.612,0.011730239,diff
904,1.616,0.0120498985,diff
905,1.62,0.012362182,diff
906,1.624,0.012666866,diff
907,1.628,0.01296401,diff
908,1.632,0.013253421,diff
909,1.636,0.013535053,diff
910,1.64,0.013809085,diff
911,1.644,0.014074877,diff
912,1.648,0.014333338,diff
913,1.652,0.014583215,diff
914,1.656,0.01482524,diff
915,1.66,0.015059337,diff
916,1.664,0.015285358,diff
917,1.668,0.015502885,diff
918,1.672,0.015711427,diff
919,1.676,0.01591213,diff
920,1.68,0.01610452,diff
921,1.684,0.01628828,diff
922,1.688,0.016463459,diff
923,1.692,0.016630098,diff
924,1.696,0.016787916,diff
925,1.7,0.016937003,diff
926,1.704,0.01707746,diff
927,1.708,0.01720877,diff
928,1.712,0.017331317,diff
929,1.716,0.01744479,diff
930,1.72,0.017549336,diff
931,1.724,0.01764454,diff
932,1.728,0.01773101,diff
933,1.732,0.017808408,diff
934,1.736,0.017876327,diff
935,1.74,0.017934784,diff
936,1.744,0.017984077,diff
937,1.748,0.018023923,diff
938,1.752,0.018054485,diff
939,1.756,0.018075451,diff
940,1.76,0.01808697,diff
941,1.764,0.01808916,diff
942,1.768,0.018081501,diff
943,1.772,0.018064037,diff
944,1.776,0.018037252,diff
945,1.78,0.018000454,diff
946,1.784,0.017954044,diff
947,1.788,0.017897606,diff
948,1.792,0.017831497,diff
949,1.796,0.01775556,diff
950,1.8,0.017669559,diff
951,1.804,0.017573543,diff
952,1.808,0.017467804,diff
953,1.812,0.017351575,diff
954,1.816,0.017225333,diff
955,1.82,0.017089278,diff
956,1.824,0.01694291,diff
957,1.828,0.01678633,diff
958,1.832,0.016619839,diff
959,1.836,0.01644276,diff
960,1.84,0.016255341,diff
961,1.844,0.016058005,diff
962,1.848,0.015849888,diff
963,1.852,0.015631683,diff
964,1.856,0.015402891,diff
965,1.86,0.015163921,diff
966,1.864,0.014914431,diff
967,1.868,0.0146540925,diff
968,1.872,0.01438348,diff
969,1.876,0.014102206,diff
970,1.88,0.0138106495,diff
971,1.884,0.013508234,diff
972,1.888,0.013195414,diff
973,1.892,0.012871727,diff
974,1.896,0.01253764,diff
975,1.9,0.012192659,diff
976,1.904,0.011836924,diff
977,1.908,0.011470746,diff
978,1.912,0.011093561,diff
979,1.916,0.010705456,diff
980,1.92,0.010306779,diff
981,1.924,0.009897277,diff
982,1.928,0.009476885,diff
983,1.932,0.00904578,diff
984,1.936,0.008603785,diff
985,1.94,0.008150663,diff
986,1.944,0.0076865945,diff
987,1.948,0.007211834,diff
988,1.952,0.0067259893,diff
989,1.956,0.0062293485,diff
990,1.96,0.005721694,diff
991,1.964,0.0052029956,diff
992,1.968,0.004673211,diff
993,1.972,0.004132624,diff
994,1.976,0.003580764,diff
995,1.98,0.0030180765,diff
996,1.984,0.0024441099,diff
997,1.988,0.0018592505,diff
998,1.992,0.0012632571,diff
999,1.996,0.00065612514,diff
1000,2.0,3.8156286e-05,diff


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_5000/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_5000/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_5000/sol_nn.csv <==
,X_x,value,name
0,-2.0,5.117338e-05,sol_nn
1,-1.996,0.0025276355,sol_nn
2,-1.992,0.004997845,sol_nn
3,-1.988,0.0074615893,sol_nn
4,-1.984,0.009919399,sol_nn
5,-1.98,0.012371013,sol_nn
6,-1.976,0.0148163065,sol_nn
7,-1.972,0.017255727,sol_nn
8,-1.968,0.019688928,sol_nn
9,-1.964,0.02211636,sol_nn
10,-1.96,0.024537787,sol_nn
11,-1.956,0.026953293,sol_nn
12,-1.952,0.029363226,sol_nn
13,-1.948,0.03176729,sol_nn
14,-1.944,0.034165666,sol_nn
15,-1.94,0.036558434,sol_nn
16,-1.936,0.038945846,sol_nn
17,-1.932,0.041327357,sol_nn
18,-1.928,0.04370354,sol_nn
19,-1.924,0.04607433,sol_nn
20,-1.92,0.04843978,sol_nn
21,-1.916,0.050799914,sol_nn
22,-1.912,0.05315478,sol_nn
23,-1.908,0.05550416,sol_nn
24,-1.904,0.057848766,sol_nn
25,-1.9,0.0601881,sol_nn
26,-1.896,0.062522516,sol_nn
27,-1.892,0.06485191,sol_nn
28,-1.888,0.06717633,sol_nn
29,-1.884,0.06949577,sol_nn
30,-1.88,0.071810365,sol_nn
31,-1.876,0.0741202,sol_nn
32,-1.872,0.07642521,sol_nn
33,-1.868,0.07872575,sol_nn
34,-1.864,0.081021294,sol_nn
35,-1.86,0.08331272,sol_nn
36,-1.856,0.08559918,sol_nn
37,-1.852,0.08788115,sol_nn
38,-1.848,0.09015903,sol_nn
39,-1.844,0.092432275,sol_nn
40,-1.84,0.094701044,sol_nn
41,-1.836,0.09696594,sol_nn
42,-1.832,0.09922592,sol_nn
43,-1.828,0.10148217,sol_nn
44,-1.824,0.10373417,sol_nn
45,-1.82,0.105981655,sol_nn
46,-1.816,0.10822594,sol_nn
47,-1.812,0.11046573,sol_nn
48,-1.808,0.11270136,sol_nn
49,-1.804,0.114933476,sol_nn
50,-1.8,0.11716142,sol_nn
51,-1.796,0.11938578,sol_nn
52,-1.792,0.12160625,sol_nn
53,-1.788,0.12382277,sol_nn
54,-1.784,0.12603593,sol_nn
55,-1.78,0.12824556,sol_nn
56,-1.776,0.1304512,sol_nn
57,-1.772,0.1326536,sol_nn
58,-1.768,0.13485274,sol_nn
59,-1.764,0.1370477,sol_nn
60,-1.76,0.13923976,sol_nn
61,-1.756,0.14142843,sol_nn
62,-1.752,0.1436138,sol_nn
63,-1.748,0.14579561,sol_nn
64,-1.744,0.14797454,sol_nn
65,-1.74,0.15015033,sol_nn
66,-1.736,0.15232253,sol_nn
67,-1.732,0.15449229,sol_nn
68,-1.728,0.1566584,sol_nn
69,-1.724,0.158822,sol_nn
70,-1.72,0.16098234,sol_nn
71,-1.716,0.16314006,sol_nn
72,-1.712,0.16529453,sol_nn
73,-1.708,0.1674465,sol_nn
74,-1.704,0.16959564,sol_nn
75,-1.7,0.1717422,sol_nn
76,-1.696,0.17388576,sol_nn
77,-1.692,0.17602628,sol_nn
78,-1.688,0.17816518,sol_nn
79,-1.684,0.18030092,sol_nn
80,-1.68,0.18243445,sol_nn
81,-1.676,0.18456548,sol_nn
82,-1.672,0.18669376,sol_nn
83,-1.668,0.18881992,sol_nn
84,-1.664,0.19094354,sol_nn
85,-1.66,0.19306487,sol_nn
86,-1.656,0.19518405,sol_nn
87,-1.652,0.19730136,sol_nn
88,-1.648,0.19941613,sol_nn
89,-1.644,0.2015287,sol_nn
90,-1.64,0.2036393,sol_nn
91,-1.636,0.20574771,sol_nn
92,-1.632,0.20785442,sol_nn
93,-1.628,0.20995903,sol_nn
94,-1.624,0.21206163,sol_nn
95,-1.62,0.21416245,sol_nn
96,-1.616,0.21626121,sol_nn
97,-1.612,0.21835828,sol_nn
98,-1.608,0.22045398,sol_nn
99,-1.604,0.2225475,sol_nn
100,-1.6,0.22463952,sol_nn
101,-1.596,0.2267298,sol_nn
102,-1.592,0.22881836,sol_nn
103,-1.588,0.2309053,sol_nn
104,-1.584,0.23299111,sol_nn
105,-1.58,0.23507541,sol_nn
106,-1.576,0.23715831,sol_nn
107,-1.572,0.2392398,sol_nn
108,-1.568,0.2413196,sol_nn
109,-1.564,0.24339828,sol_nn
110,-1.56,0.24547584,sol_nn
111,-1.556,0.24755192,sol_nn
112,-1.552,0.24962667,sol_nn
113,-1.548,0.2517007,sol_nn
114,-1.544,0.2537734,sol_nn
115,-1.54,0.255845,sol_nn
116,-1.536,0.2579155,sol_nn
117,-1.532,0.2599853,sol_nn
118,-1.528,0.26205403,sol_nn
119,-1.524,0.2641216,sol_nn
120,-1.52,0.26618844,sol_nn
121,-1.516,0.26825428,sol_nn
122,-1.512,0.27031982,sol_nn
123,-1.508,0.2723843,sol_nn
124,-1.504,0.27444768,sol_nn
125,-1.5,0.27651066,sol_nn
126,-1.496,0.27857298,sol_nn
127,-1.492,0.28063488,sol_nn
128,-1.488,0.28269607,sol_nn
129,-1.484,0.28475654,sol_nn
130,-1.48,0.28681666,sol_nn
131,-1.476,0.28887627,sol_nn
132,-1.472,0.29093584,sol_nn
133,-1.468,0.29299435,sol_nn
134,-1.464,0.29505324,sol_nn
135,-1.46,0.29711127,sol_nn
136,-1.456,0.29916912,sol_nn
137,-1.452,0.30122688,sol_nn
138,-1.448,0.30328438,sol_nn
139,-1.444,0.30534148,sol_nn
140,-1.44,0.30739897,sol_nn
141,-1.436,0.30945644,sol_nn
142,-1.432,0.31151325,sol_nn
143,-1.428,0.31357056,sol_nn
144,-1.424,0.31562737,sol_nn
145,-1.42,0.3176847,sol_nn
146,-1.416,0.31974208,sol_nn
147,-1.412,0.32179952,sol_nn
148,-1.408,0.32385695,sol_nn
149,-1.404,0.3259154,sol_nn
150,-1.4,0.327973,sol_nn
151,-1.396,0.3300317,sol_nn
152,-1.392,0.33209038,sol_nn
153,-1.388,0.33414942,sol_nn
154,-1.384,0.33620894,sol_nn
155,-1.38,0.33826888,sol_nn
156,-1.376,0.3403291,sol_nn
157,-1.372,0.34238982,sol_nn
158,-1.368,0.34445179,sol_nn
159,-1.364,0.3465137,sol_nn
160,-1.36,0.34857604,sol_nn
161,-1.356,0.35063946,sol_nn
162,-1.352,0.35270378,sol_nn
163,-1.348,0.35476807,sol_nn
164,-1.344,0.3568341,sol_nn
165,-1.34,0.3589003,sol_nn
166,-1.336,0.36096758,sol_nn
167,-1.332,0.36303538,sol_nn
168,-1.328,0.36510432,sol_nn
169,-1.324,0.36717427,sol_nn
170,-1.32,0.36924502,sol_nn
171,-1.316,0.37131715,sol_nn
172,-1.312,0.37339026,sol_nn
173,-1.308,0.37546396,sol_nn
174,-1.304,0.37753943,sol_nn
175,-1.3,0.37961578,sol_nn
176,-1.296,0.38169307,sol_nn
177,-1.292,0.38377175,sol_nn
178,-1.288,0.38585198,sol_nn
179,-1.284,0.38793343,sol_nn
180,-1.28,0.39001626,sol_nn
181,-1.276,0.39210045,sol_nn
182,-1.272,0.39418584,sol_nn
183,-1.268,0.39627293,sol_nn
184,-1.264,0.39836147,sol_nn
185,-1.26,0.40045136,sol_nn
186,-1.256,0.4025427,sol_nn
187,-1.252,0.40463588,sol_nn
188,-1.248,0.4067304,sol_nn
189,-1.244,0.40882722,sol_nn
190,-1.24,0.41092497,sol_nn
191,-1.236,0.41302505,sol_nn
192,-1.232,0.41512647,sol_nn
193,-1.228,0.41722998,sol_nn
194,-1.224,0.4193349,sol_nn
195,-1.22,0.42144233,sol_nn
196,-1.216,0.42355126,sol_nn
197,-1.212,0.42566204,sol_nn
198,-1.208,0.4277748,sol_nn
199,-1.204,0.42988974,sol_nn
200,-1.2,0.43200684,sol_nn
201,-1.196,0.43412563,sol_nn
202,-1.192,0.43624675,sol_nn
203,-1.188,0.4383699,sol_nn
204,-1.184,0.44049504,sol_nn
205,-1.18,0.4426226,sol_nn
206,-1.176,0.44475257,sol_nn
207,-1.172,0.44688457,sol_nn
208,-1.168,0.4490189,sol_nn
209,-1.164,0.45115563,sol_nn
210,-1.16,0.45329434,sol_nn
211,-1.156,0.4554359,sol_nn
212,-1.152,0.45757952,sol_nn
213,-1.148,0.45972562,sol_nn
214,-1.144,0.46187443,sol_nn
215,-1.14,0.4640258,sol_nn
216,-1.136,0.46617943,sol_nn
217,-1.132,0.4683356,sol_nn
218,-1.128,0.4704945,sol_nn
219,-1.124,0.472656,sol_nn
220,-1.12,0.47482032,sol_nn
221,-1.116,0.47698677,sol_nn
222,-1.112,0.47915676,sol_nn
223,-1.108,0.48132855,sol_nn
224,-1.104,0.48350364,sol_nn
225,-1.1,0.48568118,sol_nn
226,-1.096,0.48786196,sol_nn
227,-1.092,0.49004525,sol_nn
228,-1.088,0.4922315,sol_nn
229,-1.084,0.49442047,sol_nn
230,-1.08,0.4966125,sol_nn
231,-1.076,0.4988073,sol_nn
232,-1.072,0.50100553,sol_nn
233,-1.068,0.50320625,sol_nn
234,-1.064,0.50540996,sol_nn
235,-1.06,0.5076169,sol_nn
236,-1.056,0.5098266,sol_nn
237,-1.052,0.51203936,sol_nn
238,-1.048,0.51425505,sol_nn
239,-1.044,0.51647437,sol_nn
240,-1.04,0.5186967,sol_nn
241,-1.036,0.5209217,sol_nn
242,-1.032,0.52314997,sol_nn
243,-1.028,0.5253817,sol_nn
244,-1.024,0.5276163,sol_nn
245,-1.02,0.52985394,sol_nn
246,-1.016,0.53209496,sol_nn
247,-1.012,0.53433967,sol_nn
248,-1.008,0.536587,sol_nn
249,-1.004,0.5388375,sol_nn
250,-1.0,0.54109156,sol_nn
251,-0.996,0.5433486,sol_nn
252,-0.992,0.5456088,sol_nn
253,-0.988,0.54787266,sol_nn
254,-0.984,0.5501393,sol_nn
255,-0.98,0.5524098,sol_nn
256,-0.976,0.55468297,sol_nn
257,-0.972,0.5569596,sol_nn
258,-0.968,0.55924,sol_nn
259,-0.964,0.5615229,sol_nn
260,-0.96,0.5638095,sol_nn
261,-0.956,0.56609917,sol_nn
262,-0.952,0.5683926,sol_nn
263,-0.948,0.5706884,sol_nn
264,-0.944,0.57298774,sol_nn
265,-0.94,0.5752908,sol_nn
266,-0.936,0.5775969,sol_nn
267,-0.932,0.57990587,sol_nn
268,-0.928,0.5822185,sol_nn
269,-0.924,0.5845343,sol_nn
270,-0.92,0.5868529,sol_nn
271,-0.916,0.589175,sol_nn
272,-0.912,0.59149987,sol_nn
273,-0.908,0.59382856,sol_nn
274,-0.904,0.5961596,sol_nn
275,-0.9,0.5984942,sol_nn
276,-0.896,0.60083205,sol_nn
277,-0.892,0.6031726,sol_nn
278,-0.888,0.6055161,sol_nn
279,-0.884,0.6078627,sol_nn
280,-0.88,0.61021245,sol_nn
281,-0.876,0.6125651,sol_nn
282,-0.872,0.61492026,sol_nn
283,-0.868,0.61727875,sol_nn
284,-0.864,0.6196399,sol_nn
285,-0.86,0.62200356,sol_nn
286,-0.856,0.62437046,sol_nn
287,-0.852,0.6267397,sol_nn
288,-0.848,0.6291115,sol_nn
289,-0.844,0.63148665,sol_nn
290,-0.84,0.63386387,sol_nn
291,-0.836,0.6362434,sol_nn
292,-0.832,0.6386255,sol_nn
293,-0.828,0.6410102,sol_nn
294,-0.824,0.6433973,sol_nn
295,-0.82,0.64578664,sol_nn
296,-0.816,0.64817834,sol_nn
297,-0.812,0.6505718,sol_nn
298,-0.808,0.6529679,sol_nn
299,-0.804,0.65536535,sol_nn
300,-0.8,0.65776545,sol_nn
301,-0.796,0.66016734,sol_nn
302,-0.792,0.6625708,sol_nn
303,-0.788,0.66497594,sol_nn
304,-0.784,0.66738355,sol_nn
305,-0.78,0.66979194,sol_nn
306,-0.776,0.6722023,sol_nn
307,-0.772,0.67461425,sol_nn
308,-0.768,0.6770269,sol_nn
309,-0.764,0.6794415,sol_nn
310,-0.76,0.6818569,sol_nn
311,-0.756,0.6842732,sol_nn
312,-0.752,0.686691,sol_nn
313,-0.748,0.68910944,sol_nn
314,-0.744,0.69152844,sol_nn
315,-0.74,0.69394815,sol_nn
316,-0.736,0.69636893,sol_nn
317,-0.732,0.6987902,sol_nn
318,-0.728,0.70121163,sol_nn
319,-0.724,0.7036331,sol_nn
320,-0.72,0.7060547,sol_nn
321,-0.716,0.7084767,sol_nn
322,-0.712,0.71089864,sol_nn
323,-0.708,0.7133199,sol_nn
324,-0.704,0.71574116,sol_nn
325,-0.7,0.71816206,sol_nn
326,-0.696,0.72058254,sol_nn
327,-0.692,0.7230019,sol_nn
328,-0.688,0.7254204,sol_nn
329,-0.684,0.7278381,sol_nn
330,-0.68,0.73025465,sol_nn
331,-0.676,0.7326703,sol_nn
332,-0.672,0.7350842,sol_nn
333,-0.668,0.7374968,sol_nn
334,-0.664,0.7399078,sol_nn
335,-0.66,0.74231637,sol_nn
336,-0.656,0.7447237,sol_nn
337,-0.652,0.7471287,sol_nn
338,-0.648,0.74953115,sol_nn
339,-0.644,0.75193155,sol_nn
340,-0.64,0.7543293,sol_nn
341,-0.636,0.756724,sol_nn
342,-0.632,0.75911605,sol_nn
343,-0.628,0.76150537,sol_nn
344,-0.624,0.7638911,sol_nn
345,-0.62,0.7662739,sol_nn
346,-0.616,0.76865286,sol_nn
347,-0.612,0.77102804,sol_nn
348,-0.608,0.77339965,sol_nn
349,-0.604,0.77576643,sol_nn
350,-0.6,0.77813,sol_nn
351,-0.596,0.78048867,sol_nn
352,-0.592,0.78284293,sol_nn
353,-0.588,0.7851926,sol_nn
354,-0.584,0.7875372,sol_nn
355,-0.58,0.7898768,sol_nn
356,-0.576,0.7922112,sol_nn
357,-0.572,0.7945401,sol_nn
358,-0.568,0.7968633,sol_nn
359,-0.564,0.7991805,sol_nn
360,-0.56,0.80149233,sol_nn
361,-0.556,0.80379796,sol_nn
362,-0.552,0.8060968,sol_nn
363,-0.548,0.8083894,sol_nn
364,-0.544,0.81067544,sol_nn
365,-0.54,0.8129542,sol_nn
366,-0.536,0.81522596,sol_nn
367,-0.532,0.81749064,sol_nn
368,-0.528,0.819748,sol_nn
369,-0.524,0.82199734,sol_nn
370,-0.52,0.8242394,sol_nn
371,-0.516,0.82647306,sol_nn
372,-0.512,0.82869864,sol_nn
373,-0.508,0.8309159,sol_nn
374,-0.504,0.8331244,sol_nn
375,-0.5,0.83532476,sol_nn
376,-0.496,0.8375157,sol_nn
377,-0.492,0.83969784,sol_nn
378,-0.488,0.8418704,sol_nn
379,-0.484,0.8440337,sol_nn
380,-0.48,0.8461874,sol_nn
381,-0.476,0.84833133,sol_nn
382,-0.472,0.85046536,sol_nn
383,-0.468,0.85258865,sol_nn
384,-0.464,0.8547023,sol_nn
385,-0.46,0.8568048,sol_nn
386,-0.456,0.85889715,sol_nn
387,-0.452,0.8609786,sol_nn
388,-0.448,0.8630485,sol_nn
389,-0.444,0.8651076,sol_nn
390,-0.44,0.8671552,sol_nn
391,-0.436,0.86919147,sol_nn
392,-0.432,0.87121576,sol_nn
393,-0.428,0.8732283,sol_nn
394,-0.424,0.8752285,sol_nn
395,-0.42,0.8772171,sol_nn
396,-0.416,0.879193,sol_nn
397,-0.412,0.88115627,sol_nn
398,-0.408,0.88310695,sol_nn
399,-0.404,0.8850448,sol_nn
400,-0.4,0.8869694,sol_nn
401,-0.396,0.88888127,sol_nn
402,-0.392,0.8907798,sol_nn
403,-0.388,0.89266485,sol_nn
404,-0.384,0.89453614,sol_nn
405,-0.38,0.89639425,sol_nn
406,-0.376,0.8982379,sol_nn
407,-0.372,0.9000678,sol_nn
408,-0.368,0.9018837,sol_nn
409,-0.364,0.903685,sol_nn
410,-0.36,0.9054723,sol_nn
411,-0.356,0.90724456,sol_nn
412,-0.352,0.909003,sol_nn
413,-0.348,0.91074556,sol_nn
414,-0.344,0.9124738,sol_nn
415,-0.34,0.9141874,sol_nn
416,-0.336,0.9158856,sol_nn
417,-0.332,0.9175681,sol_nn
418,-0.328,0.91923565,sol_nn
419,-0.324,0.9208877,sol_nn
420,-0.32,0.922524,sol_nn
421,-0.316,0.9241447,sol_nn
422,-0.312,0.9257494,sol_nn
423,-0.308,0.9273387,sol_nn
424,-0.304,0.92891157,sol_nn
425,-0.3,0.9304686,sol_nn
426,-0.296,0.9320093,sol_nn
427,-0.292,0.9335336,sol_nn
428,-0.288,0.93504184,sol_nn
429,-0.284,0.9365332,sol_nn
430,-0.28,0.93800825,sol_nn
431,-0.276,0.9394668,sol_nn
432,-0.272,0.9409083,sol_nn
433,-0.268,0.9423333,sol_nn
434,-0.264,0.9437415,sol_nn
435,-0.26,0.94513226,sol_nn
436,-0.256,0.9465063,sol_nn
437,-0.252,0.9478628,sol_nn
438,-0.248,0.9492028,sol_nn
439,-0.244,0.95052505,sol_nn
440,-0.24,0.9518301,sol_nn
441,-0.236,0.95311767,sol_nn
442,-0.232,0.95438796,sol_nn
443,-0.228,0.95564055,sol_nn
444,-0.224,0.9568756,sol_nn
445,-0.22,0.95809275,sol_nn
446,-0.216,0.95929253,sol_nn
447,-0.212,0.96047455,sol_nn
448,-0.208,0.96163803,sol_nn
449,-0.204,0.96278423,sol_nn
450,-0.2,0.96391255,sol_nn
451,-0.196,0.96502244,sol_nn
452,-0.192,0.96611446,sol_nn
453,-0.188,0.9671881,sol_nn
454,-0.184,0.9682442,sol_nn
455,-0.18,0.9692814,sol_nn
456,-0.176,0.97030026,sol_nn
457,-0.172,0.971301,sol_nn
458,-0.168,0.9722831,sol_nn
459,-0.164,0.97324735,sol_nn
460,-0.16,0.97419256,sol_nn
461,-0.156,0.975119,sol_nn
462,-0.152,0.9760271,sol_nn
463,-0.148,0.9769162,sol_nn
464,-0.144,0.9777868,sol_nn
465,-0.14,0.97863847,sol_nn
466,-0.136,0.97947156,sol_nn
467,-0.132,0.98028564,sol_nn
468,-0.128,0.9810804,sol_nn
469,-0.124,0.9818564,sol_nn
470,-0.12,0.9826134,sol_nn
471,-0.116,0.9833512,sol_nn
472,-0.112,0.9840696,sol_nn
473,-0.108,0.98476887,sol_nn
474,-0.104,0.9854491,sol_nn
475,-0.1,0.98610985,sol_nn
476,-0.096,0.98675126,sol_nn
477,-0.092,0.98737246,sol_nn
478,-0.088,0.9879747,sol_nn
479,-0.084,0.9885569,sol_nn
480,-0.08,0.9891201,sol_nn
481,-0.076,0.9896629,sol_nn
482,-0.072,0.9901863,sol_nn
483,-0.068,0.99068964,sol_nn
484,-0.064,0.9911727,sol_nn
485,-0.06,0.9916362,sol_nn
486,-0.056,0.99207956,sol_nn
487,-0.052,0.9925022,sol_nn
488,-0.048,0.992905,sol_nn
489,-0.044,0.99328744,sol_nn
490,-0.04,0.9936493,sol_nn
491,-0.036,0.9939914,sol_nn
492,-0.032,0.9943122,sol_nn
493,-0.028,0.99461234,sol_nn
494,-0.024,0.9948918,sol_nn
495,-0.02,0.9951506,sol_nn
496,-0.016,0.9953884,sol_nn
497,-0.012,0.99560535,sol_nn
498,-0.008,0.9958009,sol_nn
499,-0.004,0.99597555,sol_nn
500,0.0,0.996129,sol_nn
501,0.004,0.9962611,sol_nn
502,0.008,0.9963715,sol_nn
503,0.012,0.9964609,sol_nn
504,0.016,0.9965279,sol_nn
505,0.02,0.9965739,sol_nn
506,0.024,0.99659747,sol_nn
507,0.028,0.9965997,sol_nn
508,0.032,0.9965793,sol_nn
509,0.036,0.9965375,sol_nn
510,0.04,0.9964729,sol_nn
511,0.044,0.996386,sol_nn
512,0.048,0.99627674,sol_nn
513,0.052,0.996145,sol_nn
514,0.056,0.9959904,sol_nn
515,0.06,0.9958134,sol_nn
516,0.064,0.9956131,sol_nn
517,0.068,0.99539036,sol_nn
518,0.072,0.99514395,sol_nn
519,0.076,0.9948748,sol_nn
520,0.08,0.9945824,sol_nn
521,0.084,0.9942666,sol_nn
522,0.088,0.99392664,sol_nn
523,0.092,0.9935639,sol_nn
524,0.096,0.9931772,sol_nn
525,0.1,0.99276656,sol_nn
526,0.104,0.9923321,sol_nn
527,0.108,0.9918731,sol_nn
528,0.112,0.9913909,sol_nn
529,0.116,0.9908839,sol_nn
530,0.12,0.99035233,sol_nn
531,0.124,0.98979664,sol_nn
532,0.128,0.98921597,sol_nn
533,0.132,0.9886108,sol_nn
534,0.136,0.987981,sol_nn
535,0.14,0.987326,sol_nn
536,0.144,0.9866464,sol_nn
537,0.148,0.98594123,sol_nn
538,0.152,0.9852118,sol_nn
539,0.156,0.9844565,sol_nn
540,0.16,0.98367584,sol_nn
541,0.164,0.9828697,sol_nn
542,0.168,0.98203766,sol_nn
543,0.172,0.98118067,sol_nn
544,0.176,0.9802973,sol_nn
545,0.18,0.9793885,sol_nn
546,0.184,0.97845376,sol_nn
547,0.188,0.97749364,sol_nn
548,0.192,0.9765068,sol_nn
549,0.196,0.97549427,sol_nn
550,0.2,0.9744551,sol_nn
551,0.204,0.97339,sol_nn
552,0.208,0.97229856,sol_nn
553,0.212,0.97118056,sol_nn
554,0.216,0.9700367,sol_nn
555,0.22,0.96886575,sol_nn
556,0.224,0.9676689,sol_nn
557,0.228,0.9664452,sol_nn
558,0.232,0.9651947,sol_nn
559,0.236,0.963918,sol_nn
560,0.24,0.9626146,sol_nn
561,0.244,0.9612845,sol_nn
562,0.248,0.9599276,sol_nn
563,0.252,0.95854396,sol_nn
564,0.256,0.95713353,sol_nn
565,0.26,0.9556968,sol_nn
566,0.264,0.9542334,sol_nn
567,0.268,0.952743,sol_nn
568,0.272,0.9512259,sol_nn
569,0.276,0.9496824,sol_nn
570,0.28,0.94811183,sol_nn
571,0.284,0.9465152,sol_nn
572,0.288,0.9448914,sol_nn
573,0.292,0.94324154,sol_nn
574,0.296,0.94156474,sol_nn
575,0.3,0.93986213,sol_nn
576,0.304,0.93813276,sol_nn
577,0.308,0.93637717,sol_nn
578,0.312,0.9345952,sol_nn
579,0.316,0.9327868,sol_nn
580,0.32,0.93095267,sol_nn
581,0.324,0.9290925,sol_nn
582,0.328,0.9272069,sol_nn
583,0.332,0.9252955,sol_nn
584,0.336,0.9233577,sol_nn
585,0.34,0.9213949,sol_nn
586,0.344,0.91940653,sol_nn
587,0.348,0.9173929,sol_nn
588,0.352,0.9153546,sol_nn
589,0.356,0.91329086,sol_nn
590,0.36,0.91120243,sol_nn
591,0.364,0.90908957,sol_nn
592,0.368,0.9069514,sol_nn
593,0.372,0.90478975,sol_nn
594,0.376,0.9026034,sol_nn
595,0.38,0.90039366,sol_nn
596,0.384,0.8981602,sol_nn
597,0.388,0.895903,sol_nn
598,0.392,0.8936224,sol_nn
599,0.396,0.8913188,sol_nn
600,0.4,0.88899267,sol_nn
601,0.404,0.8866438,sol_nn
602,0.408,0.8842722,sol_nn
603,0.412,0.88187885,sol_nn
604,0.416,0.87946373,sol_nn
605,0.42,0.87702656,sol_nn
606,0.424,0.8745683,sol_nn
607,0.428,0.872089,sol_nn
608,0.432,0.8695893,sol_nn
609,0.436,0.8670692,sol_nn
610,0.44,0.8645285,sol_nn
611,0.444,0.8619681,sol_nn
612,0.448,0.859388,sol_nn
613,0.452,0.85678935,sol_nn
614,0.456,0.8541708,sol_nn
615,0.46,0.8515343,sol_nn
616,0.464,0.8488796,sol_nn
617,0.468,0.84620696,sol_nn
618,0.472,0.8435168,sol_nn
619,0.476,0.8408093,sol_nn
620,0.48,0.8380852,sol_nn
621,0.484,0.8353445,sol_nn
622,0.488,0.83258796,sol_nn
623,0.492,0.8298157,sol_nn
624,0.496,0.8270282,sol_nn
625,0.5,0.82422554,sol_nn
626,0.504,0.8214083,sol_nn
627,0.508,0.81857693,sol_nn
628,0.512,0.81573206,sol_nn
629,0.516,0.8128735,sol_nn
630,0.52,0.8100021,sol_nn
631,0.524,0.8071185,sol_nn
632,0.528,0.8042223,sol_nn
633,0.532,0.80131423,sol_nn
634,0.536,0.79839545,sol_nn
635,0.54,0.79546595,sol_nn
636,0.544,0.7925252,sol_nn
637,0.548,0.78957474,sol_nn
638,0.552,0.7866148,sol_nn
639,0.556,0.7836457,sol_nn
640,0.56,0.7806678,sol_nn
641,0.564,0.77768105,sol_nn
642,0.568,0.77468705,sol_nn
643,0.572,0.77168536,sol_nn
644,0.576,0.76867664,sol_nn
645,0.58,0.7656615,sol_nn
646,0.584,0.7626399,sol_nn
647,0.588,0.7596126,sol_nn
648,0.592,0.75657976,sol_nn
649,0.596,0.7535426,sol_nn
650,0.6,0.75050056,sol_nn
651,0.604,0.74745476,sol_nn
652,0.608,0.74440545,sol_nn
653,0.612,0.74135244,sol_nn
654,0.616,0.73829705,sol_nn
655,0.62,0.73523885,sol_nn
656,0.624,0.7321792,sol_nn
657,0.628,0.7291181,sol_nn
658,0.632,0.7260561,sol_nn
659,0.636,0.7229933,sol_nn
660,0.64,0.7199298,sol_nn
661,0.644,0.7168669,sol_nn
662,0.648,0.7138041,sol_nn
663,0.652,0.7107426,sol_nn
664,0.656,0.70768255,sol_nn
665,0.66,0.7046238,sol_nn
666,0.664,0.7015672,sol_nn
667,0.668,0.6985139,sol_nn
668,0.672,0.69546276,sol_nn
669,0.676,0.6924148,sol_nn
670,0.68,0.6893708,sol_nn
671,0.684,0.6863304,sol_nn
672,0.688,0.6832944,sol_nn
673,0.692,0.68026334,sol_nn
674,0.696,0.6772373,sol_nn
675,0.7,0.67421615,sol_nn
676,0.704,0.671201,sol_nn
677,0.708,0.6681919,sol_nn
678,0.712,0.6651894,sol_nn
679,0.716,0.6621936,sol_nn
680,0.72,0.659204,sol_nn
681,0.724,0.65622216,sol_nn
682,0.728,0.6532486,sol_nn
683,0.732,0.6502819,sol_nn
684,0.736,0.64732397,sol_nn
685,0.74,0.6443743,sol_nn
686,0.744,0.64143306,sol_nn
687,0.748,0.6385015,sol_nn
688,0.752,0.6355789,sol_nn
689,0.756,0.6326652,sol_nn
690,0.76,0.629762,sol_nn
691,0.764,0.62686855,sol_nn
692,0.768,0.62398535,sol_nn
693,0.772,0.62111235,sol_nn
694,0.776,0.61825013,sol_nn
695,0.78,0.6153991,sol_nn
696,0.784,0.61255896,sol_nn
697,0.788,0.60972977,sol_nn
698,0.792,0.60691214,sol_nn
699,0.796,0.6041064,sol_nn
700,0.8,0.60131276,sol_nn
701,0.804,0.59853065,sol_nn
702,0.808,0.5957609,sol_nn
703,0.812,0.59300345,sol_nn
704,0.816,0.5902583,sol_nn
705,0.82,0.58752596,sol_nn
706,0.824,0.58480644,sol_nn
707,0.828,0.5820996,sol_nn
708,0.832,0.5794055,sol_nn
709,0.836,0.57672495,sol_nn
710,0.84,0.5740578,sol_nn
711,0.844,0.5714034,sol_nn
712,0.848,0.5687626,sol_nn
713,0.852,0.56613535,sol_nn
714,0.856,0.56352186,sol_nn
715,0.86,0.56092197,sol_nn
716,0.864,0.5583356,sol_nn
717,0.868,0.55576295,sol_nn
718,0.872,0.5532044,sol_nn
719,0.876,0.5506598,sol_nn
720,0.88,0.54812926,sol_nn
721,0.884,0.5456126,sol_nn
722,0.888,0.5431094,sol_nn
723,0.892,0.54062057,sol_nn
724,0.896,0.5381459,sol_nn
725,0.9,0.5356855,sol_nn
726,0.904,0.53323907,sol_nn
727,0.908,0.53080684,sol_nn
728,0.912,0.5283888,sol_nn
729,0.916,0.5259839,sol_nn
730,0.92,0.52359414,sol_nn
731,0.924,0.52121806,sol_nn
732,0.928,0.5188559,sol_nn
733,0.932,0.516508,sol_nn
734,0.936,0.51417387,sol_nn
735,0.94,0.5118537,sol_nn
736,0.944,0.5095478,sol_nn
737,0.948,0.5072555,sol_nn
738,0.952,0.5049769,sol_nn
739,0.956,0.50271195,sol_nn
740,0.96,0.50046104,sol_nn
741,0.964,0.49822348,sol_nn
742,0.968,0.49600005,sol_nn
743,0.972,0.4937898,sol_nn
744,0.976,0.49159306,sol_nn
745,0.98,0.4894088,sol_nn
746,0.984,0.48723912,sol_nn
747,0.988,0.48508185,sol_nn
748,0.992,0.48293823,sol_nn
749,0.996,0.480807,sol_nn
750,1.0,0.47868893,sol_nn
751,1.004,0.47658336,sol_nn
752,1.008,0.47449118,sol_nn
753,1.012,0.4724111,sol_nn
754,1.016,0.4703435,sol_nn
755,1.02,0.4682883,sol_nn
756,1.024,0.4662456,sol_nn
757,1.028,0.46421456,sol_nn
758,1.032,0.46219608,sol_nn
759,1.036,0.46018952,sol_nn
760,1.04,0.45819443,sol_nn
761,1.044,0.45621118,sol_nn
762,1.048,0.45423973,sol_nn
763,1.052,0.4522794,sol_nn
764,1.056,0.45033002,sol_nn
765,1.06,0.4483921,sol_nn
766,1.064,0.4464652,sol_nn
767,1.068,0.44454908,sol_nn
768,1.072,0.44264373,sol_nn
769,1.076,0.44074878,sol_nn
770,1.08,0.4388644,sol_nn
771,1.084,0.4369902,sol_nn
772,1.088,0.43512633,sol_nn
773,1.092,0.43327242,sol_nn
774,1.096,0.43142864,sol_nn
775,1.1,0.42959398,sol_nn
776,1.104,0.42776904,sol_nn
777,1.108,0.4259535,sol_nn
778,1.112,0.42414716,sol_nn
779,1.116,0.42234987,sol_nn
780,1.12,0.42056215,sol_nn
781,1.124,0.41878265,sol_nn
782,1.128,0.41701156,sol_nn
783,1.132,0.41524938,sol_nn
784,1.136,0.4134953,sol_nn
785,1.14,0.41174918,sol_nn
786,1.144,0.41001078,sol_nn
787,1.148,0.40828067,sol_nn
788,1.152,0.4065584,sol_nn
789,1.156,0.40484354,sol_nn
790,1.16,0.40313548,sol_nn
791,1.164,0.40143472,sol_nn
792,1.168,0.39974108,sol_nn
793,1.172,0.39805442,sol_nn
794,1.176,0.39637423,sol_nn
795,1.18,0.3947007,sol_nn
796,1.184,0.3930334,sol_nn
797,1.188,0.3913726,sol_nn
798,1.192,0.38971713,sol_nn
799,1.196,0.38806772,sol_nn
800,1.2,0.38642442,sol_nn
801,1.204,0.38478637,sol_nn
802,1.208,0.3831538,sol_nn
803,1.212,0.38152593,sol_nn
804,1.216,0.37990373,sol_nn
805,1.22,0.37828583,sol_nn
806,1.224,0.37667316,sol_nn
807,1.228,0.3750646,sol_nn
808,1.232,0.37346095,sol_nn
809,1.236,0.3718607,sol_nn
810,1.24,0.37026513,sol_nn
811,1.244,0.3686732,sol_nn
812,1.248,0.36708528,sol_nn
813,1.252,0.3655005,sol_nn
814,1.256,0.36391962,sol_nn
815,1.26,0.3623414,sol_nn
816,1.264,0.36076707,sol_nn
817,1.268,0.35919523,sol_nn
818,1.272,0.35762554,sol_nn
819,1.276,0.35605943,sol_nn
820,1.28,0.3544956,sol_nn
821,1.284,0.3529336,sol_nn
822,1.288,0.35137418,sol_nn
823,1.292,0.34981638,sol_nn
824,1.296,0.34826094,sol_nn
825,1.3,0.3467069,sol_nn
826,1.304,0.34515458,sol_nn
827,1.308,0.34360313,sol_nn
828,1.312,0.34205368,sol_nn
829,1.316,0.34050462,sol_nn
830,1.32,0.3389571,sol_nn
831,1.324,0.33740985,sol_nn
832,1.328,0.33586356,sol_nn
833,1.332,0.33431715,sol_nn
834,1.336,0.33277184,sol_nn
835,1.34,0.3312264,sol_nn
836,1.344,0.32968113,sol_nn
837,1.348,0.32813585,sol_nn
838,1.352,0.32659045,sol_nn
839,1.356,0.3250444,sol_nn
840,1.36,0.32349825,sol_nn
841,1.364,0.32195127,sol_nn
842,1.368,0.32040274,sol_nn
843,1.372,0.31885415,sol_nn
844,1.376,0.31730413,sol_nn
845,1.38,0.31575307,sol_nn
846,1.384,0.31420067,sol_nn
847,1.388,0.31264707,sol_nn
848,1.392,0.31109157,sol_nn
849,1.396,0.3095343,sol_nn
850,1.4,0.30797535,sol_nn
851,1.404,0.30641443,sol_nn
852,1.408,0.3048513,sol_nn
853,1.412,0.30328608,sol_nn
854,1.416,0.30171812,sol_nn
855,1.42,0.3001485,sol_nn
856,1.424,0.29857528,sol_nn
857,1.428,0.29699963,sol_nn
858,1.432,0.29542145,sol_nn
859,1.436,0.29384017,sol_nn
860,1.44,0.29225576,sol_nn
861,1.444,0.29066807,sol_nn
862,1.448,0.2890771,sol_nn
863,1.452,0.28748253,sol_nn
864,1.456,0.28588462,sol_nn
865,1.46,0.28428257,sol_nn
866,1.464,0.28267723,sol_nn
867,1.468,0.28106797,sol_nn
868,1.472,0.2794543,sol_nn
869,1.476,0.27783686,sol_nn
870,1.48,0.27621508,sol_nn
871,1.484,0.2745892,sol_nn
872,1.488,0.27295834,sol_nn
873,1.492,0.27132314,sol_nn
874,1.496,0.2696833,sol_nn
875,1.5,0.26803845,sol_nn
876,1.504,0.266389,sol_nn
877,1.508,0.26473463,sol_nn
878,1.512,0.26307496,sol_nn
879,1.516,0.26141024,sol_nn
880,1.52,0.2597402,sol_nn
881,1.524,0.25806507,sol_nn
882,1.528,0.25638413,sol_nn
883,1.532,0.25469768,sol_nn
884,1.536,0.25300542,sol_nn
885,1.54,0.25130746,sol_nn
886,1.544,0.24960364,sol_nn
887,1.548,0.247894,sol_nn
888,1.552,0.24617854,sol_nn
889,1.556,0.24445653,sol_nn
890,1.56,0.24272846,sol_nn
891,1.564,0.24099414,sol_nn
892,1.568,0.23925315,sol_nn
893,1.572,0.2375059,sol_nn
894,1.576,0.23575222,sol_nn
895,1.58,0.23399161,sol_nn
896,1.584,0.2322246,sol_nn
897,1.588,0.23045048,sol_nn
898,1.592,0.22866967,sol_nn
899,1.596,0.22688176,sol_nn
900,1.6,0.22508687,sol_nn
901,1.604,0.22328466,sol_nn
902,1.608,0.22147527,sol_nn
903,1.612,0.21965882,sol_nn
904,1.616,0.21783485,sol_nn
905,1.62,0.21600357,sol_nn
906,1.624,0.21416469,sol_nn
907,1.628,0.2123182,sol_nn
908,1.632,0.21046405,sol_nn
909,1.636,0.20860204,sol_nn
910,1.64,0.20673251,sol_nn
911,1.644,0.20485467,sol_nn
912,1.648,0.20296957,sol_nn
913,1.652,0.20107588,sol_nn
914,1.656,0.19917427,sol_nn
915,1.66,0.1972648,sol_nn
916,1.664,0.1953472,sol_nn
917,1.668,0.19342116,sol_nn
918,1.672,0.19148608,sol_nn
919,1.676,0.1895432,sol_nn
920,1.68,0.18759203,sol_nn
921,1.684,0.18563217,sol_nn
922,1.688,0.18366377,sol_nn
923,1.692,0.18168679,sol_nn
924,1.696,0.17970103,sol_nn
925,1.7,0.1777065,sol_nn
926,1.704,0.17570339,sol_nn
927,1.708,0.17369112,sol_nn
928,1.712,0.17167005,sol_nn
929,1.716,0.16963995,sol_nn
930,1.72,0.16760087,sol_nn
931,1.724,0.16555251,sol_nn
932,1.728,0.16349535,sol_nn
933,1.732,0.16142918,sol_nn
934,1.736,0.15935354,sol_nn
935,1.74,0.15726836,sol_nn
936,1.744,0.15517409,sol_nn
937,1.748,0.1530703,sol_nn
938,1.752,0.1509573,sol_nn
939,1.756,0.14883463,sol_nn
940,1.76,0.14670259,sol_nn
941,1.764,0.14456114,sol_nn
942,1.768,0.14240992,sol_nn
943,1.772,0.1402489,sol_nn
944,1.776,0.13807848,sol_nn
945,1.78,0.13589811,sol_nn
946,1.784,0.13370807,sol_nn
947,1.788,0.13150807,sol_nn
948,1.792,0.12929833,sol_nn
949,1.796,0.12707883,sol_nn
950,1.8,0.12484926,sol_nn
951,1.804,0.122609615,sol_nn
952,1.808,0.120360315,sol_nn
953,1.812,0.11810045,sol_nn
954,1.816,0.115830645,sol_nn
955,1.82,0.11355096,sol_nn
956,1.824,0.111261025,sol_nn
957,1.828,0.10896088,sol_nn
958,1.832,0.10665076,sol_nn
959,1.836,0.104330115,sol_nn
960,1.84,0.10199907,sol_nn
961,1.844,0.09965816,sol_nn
962,1.848,0.097306415,sol_nn
963,1.852,0.09494465,sol_nn
964,1.856,0.09257229,sol_nn
965,1.86,0.09018969,sol_nn
966,1.864,0.08779663,sol_nn
967,1.868,0.08539266,sol_nn
968,1.872,0.08297849,sol_nn
969,1.876,0.080553584,sol_nn
970,1.88,0.07811846,sol_nn
971,1.884,0.07567248,sol_nn
972,1.888,0.07321603,sol_nn
973,1.892,0.070748776,sol_nn
974,1.896,0.068271056,sol_nn
975,1.9,0.06578251,sol_nn
976,1.904,0.063283145,sol_nn
977,1.908,0.060773402,sol_nn
978,1.912,0.05825265,sol_nn
979,1.916,0.055720918,sol_nn
980,1.92,0.05317867,sol_nn
981,1.924,0.05062554,sol_nn
982,1.928,0.048061583,sol_nn
983,1.932,0.04548685,sol_nn
984,1.936,0.04290129,sol_nn
985,1.94,0.040304534,sol_nn
986,1.944,0.0376969,sol_nn
987,1.948,0.035078574,sol_nn
988,1.952,0.0324491,sol_nn
989,1.956,0.029808894,sol_nn
990,1.96,0.027157608,sol_nn
991,1.964,0.024495345,sol_nn
992,1.968,0.021821931,sol_nn
993,1.972,0.019137777,sol_nn
994,1.976,0.016442351,sol_nn
995,1.98,0.013736034,sol_nn
996,1.984,0.011018502,sol_nn
997,1.988,0.008290012,sol_nn
998,1.992,0.005550453,sol_nn
999,1.996,0.0027996912,sol_nn
1000,2.0,3.8156286e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_5000/test_nn.csv <==
,X_x,value,name
0,-2.0,5.117338e-05,test_nn
1,-1.996,0.002210192,test_nn
2,-1.992,0.004374152,test_nn
3,-1.988,0.006542718,test_nn
4,-1.984,0.008716283,test_nn
5,-1.98,0.010894468,test_nn
6,-1.976,0.013077006,test_nn
7,-1.972,0.015264206,test_nn
8,-1.968,0.0174556,test_nn
9,-1.964,0.019651514,test_nn
10,-1.96,0.021851612,test_nn
11,-1.956,0.024055772,test_nn
12,-1.952,0.026264314,test_nn
13,-1.948,0.028476706,test_nn
14,-1.944,0.030693118,test_nn
15,-1.94,0.032913446,test_nn
16,-1.936,0.035137765,test_nn
17,-1.932,0.037365522,test_nn
18,-1.928,0.03959705,test_nn
19,-1.924,0.041832276,test_nn
20,-1.92,0.044071,test_nn
21,-1.916,0.046313234,test_nn
22,-1.912,0.048558872,test_nn
23,-1.908,0.050807543,test_nn
24,-1.904,0.053059902,test_nn
25,-1.9,0.05531522,test_nn
26,-1.896,0.057573803,test_nn
27,-1.892,0.05983547,test_nn
28,-1.888,0.06210012,test_nn
29,-1.884,0.06436762,test_nn
30,-1.88,0.06663793,test_nn
31,-1.876,0.06891122,test_nn
32,-1.872,0.071187004,test_nn
33,-1.868,0.07346574,test_nn
34,-1.864,0.07574667,test_nn
35,-1.86,0.07803066,test_nn
36,-1.856,0.08031668,test_nn
37,-1.852,0.08260519,test_nn
38,-1.848,0.084896386,test_nn
39,-1.844,0.087189585,test_nn
40,-1.84,0.089484856,test_nn
41,-1.836,0.09178278,test_nn
42,-1.832,0.09408215,test_nn
43,-1.828,0.096383944,test_nn
44,-1.824,0.0986877,test_nn
45,-1.82,0.10099308,test_nn
46,-1.816,0.103300825,test_nn
47,-1.812,0.10561009,test_nn
48,-1.808,0.107920974,test_nn
49,-1.804,0.11023382,test_nn
50,-1.8,0.11254814,test_nn
51,-1.796,0.11486414,test_nn
52,-1.792,0.11718148,test_nn
53,-1.788,0.119500175,test_nn
54,-1.784,0.12182057,test_nn
55,-1.78,0.12414236,test_nn
56,-1.776,0.12646508,test_nn
57,-1.772,0.12878905,test_nn
58,-1.768,0.13111483,test_nn
59,-1.764,0.13344082,test_nn
60,-1.76,0.13576841,test_nn
61,-1.756,0.13809678,test_nn
62,-1.752,0.14042644,test_nn
63,-1.748,0.14275667,test_nn
64,-1.744,0.14508793,test_nn
65,-1.74,0.14742006,test_nn
66,-1.736,0.14975253,test_nn
67,-1.732,0.15208638,test_nn
68,-1.728,0.1544202,test_nn
69,-1.724,0.15675533,test_nn
70,-1.72,0.15909043,test_nn
71,-1.716,0.16142637,test_nn
72,-1.712,0.16376275,test_nn
73,-1.708,0.16609928,test_nn
74,-1.704,0.16843651,test_nn
75,-1.7,0.17077398,test_nn
76,-1.696,0.17311172,test_nn
77,-1.692,0.17544919,test_nn
78,-1.688,0.17778757,test_nn
79,-1.684,0.18012585,test_nn
80,-1.68,0.18246412,test_nn
81,-1.676,0.18480283,test_nn
82,-1.672,0.18714091,test_nn
83,-1.668,0.18947929,test_nn
84,-1.664,0.19181743,test_nn
85,-1.66,0.19415562,test_nn
86,-1.656,0.1964934,test_nn
87,-1.652,0.19883165,test_nn
88,-1.648,0.20116909,test_nn
89,-1.644,0.20350635,test_nn
90,-1.64,0.20584303,test_nn
91,-1.636,0.20817986,test_nn
92,-1.632,0.2105161,test_nn
93,-1.628,0.21285176,test_nn
94,-1.624,0.21518719,test_nn
95,-1.62,0.217522,test_nn
96,-1.616,0.21985611,test_nn
97,-1.612,0.2221897,test_nn
98,-1.608,0.22452301,test_nn
99,-1.604,0.2268554,test_nn
100,-1.6,0.22918692,test_nn
101,-1.596,0.23151803,test_nn
102,-1.592,0.23384815,test_nn
103,-1.588,0.23617771,test_nn
104,-1.584,0.23850626,test_nn
105,-1.58,0.2408341,test_nn
106,-1.576,0.24316116,test_nn
107,-1.572,0.24548718,test_nn
108,-1.568,0.24781227,test_nn
109,-1.564,0.25013638,test_nn
110,-1.56,0.25245947,test_nn
111,-1.556,0.25478154,test_nn
112,-1.552,0.25710237,test_nn
113,-1.548,0.2594226,test_nn
114,-1.544,0.2617413,test_nn
115,-1.54,0.2640592,test_nn
116,-1.536,0.2663756,test_nn
117,-1.532,0.26869127,test_nn
118,-1.528,0.2710054,test_nn
119,-1.524,0.27331805,test_nn
120,-1.52,0.27562985,test_nn
121,-1.516,0.27794018,test_nn
122,-1.512,0.2802496,test_nn
123,-1.508,0.28255743,test_nn
124,-1.504,0.28486392,test_nn
125,-1.5,0.2871687,test_nn
126,-1.496,0.28947264,test_nn
127,-1.492,0.29177484,test_nn
128,-1.488,0.2940758,test_nn
129,-1.484,0.29637533,test_nn
130,-1.48,0.2986731,test_nn
131,-1.476,0.30096954,test_nn
132,-1.472,0.30326498,test_nn
133,-1.468,0.3055583,test_nn
134,-1.464,0.3078506,test_nn
135,-1.46,0.31014067,test_nn
136,-1.456,0.31242993,test_nn
137,-1.452,0.31471735,test_nn
138,-1.448,0.3170031,test_nn
139,-1.444,0.3192873,test_nn
140,-1.44,0.32156986,test_nn
141,-1.436,0.3238511,test_nn
142,-1.432,0.32613015,test_nn
143,-1.428,0.32840806,test_nn
144,-1.424,0.33068416,test_nn
145,-1.42,0.3329587,test_nn
146,-1.416,0.33523154,test_nn
147,-1.412,0.33750242,test_nn
148,-1.408,0.33977205,test_nn
149,-1.404,0.34204,test_nn
150,-1.4,0.34430608,test_nn
151,-1.396,0.3465706,test_nn
152,-1.392,0.34883326,test_nn
153,-1.388,0.35109434,test_nn
154,-1.384,0.35335377,test_nn
155,-1.38,0.3556112,test_nn
156,-1.376,0.3578673,test_nn
157,-1.372,0.36012143,test_nn
158,-1.368,0.36237413,test_nn
159,-1.364,0.36462492,test_nn
160,-1.36,0.3668738,test_nn
161,-1.356,0.36912143,test_nn
162,-1.352,0.37136728,test_nn
163,-1.348,0.3736111,test_nn
164,-1.344,0.37585354,test_nn
165,-1.34,0.37809417,test_nn
166,-1.336,0.38033313,test_nn
167,-1.332,0.38257027,test_nn
168,-1.328,0.3848058,test_nn
169,-1.324,0.38703978,test_nn
170,-1.32,0.38927203,test_nn
171,-1.316,0.39150256,test_nn
172,-1.312,0.39373147,test_nn
173,-1.308,0.39595884,test_nn
174,-1.304,0.3981843,test_nn
175,-1.3,0.40040863,test_nn
176,-1.296,0.40263033,test_nn
177,-1.292,0.40485138,test_nn
178,-1.288,0.40707046,test_nn
179,-1.284,0.40928835,test_nn
180,-1.28,0.41150445,test_nn
181,-1.276,0.41371888,test_nn
182,-1.272,0.41593182,test_nn
183,-1.268,0.41814303,test_nn
184,-1.264,0.42035297,test_nn
185,-1.26,0.42256147,test_nn
186,-1.256,0.42476818,test_nn
187,-1.252,0.42697352,test_nn
188,-1.248,0.4291777,test_nn
189,-1.244,0.43138018,test_nn
190,-1.24,0.43358126,test_nn
191,-1.236,0.43578073,test_nn
192,-1.232,0.4379791,test_nn
193,-1.228,0.44017625,test_nn
194,-1.224,0.4423717,test_nn
195,-1.22,0.4445663,test_nn
196,-1.216,0.4467591,test_nn
197,-1.212,0.44895086,test_nn
198,-1.208,0.45114136,test_nn
199,-1.204,0.45333076,test_nn
200,-1.2,0.455519,test_nn
201,-1.196,0.45770556,test_nn
202,-1.192,0.45989138,test_nn
203,-1.188,0.46207613,test_nn
204,-1.184,0.46425915,test_nn
205,-1.18,0.46644196,test_nn
206,-1.176,0.46862316,test_nn
207,-1.172,0.47080338,test_nn
208,-1.168,0.47298306,test_nn
209,-1.164,0.47516137,test_nn
210,-1.16,0.4773386,test_nn
211,-1.156,0.47951502,test_nn
212,-1.152,0.4816906,test_nn
213,-1.148,0.48386502,test_nn
214,-1.144,0.48603925,test_nn
215,-1.14,0.48821205,test_nn
216,-1.136,0.49038446,test_nn
217,-1.132,0.49255586,test_nn
218,-1.128,0.49472708,test_nn
219,-1.124,0.49689698,test_nn
220,-1.12,0.49906638,test_nn
221,-1.116,0.5012351,test_nn
222,-1.112,0.5034038,test_nn
223,-1.108,0.5055713,test_nn
224,-1.104,0.5077382,test_nn
225,-1.1,0.50990486,test_nn
226,-1.096,0.5120712,test_nn
227,-1.092,0.5142372,test_nn
228,-1.088,0.51640224,test_nn
229,-1.084,0.51856756,test_nn
230,-1.08,0.5207323,test_nn
231,-1.076,0.5228964,test_nn
232,-1.072,0.5250604,test_nn
233,-1.068,0.5272244,test_nn
234,-1.064,0.52938807,test_nn
235,-1.06,0.5315516,test_nn
236,-1.056,0.53371507,test_nn
237,-1.052,0.53587854,test_nn
238,-1.048,0.5380416,test_nn
239,-1.044,0.540205,test_nn
240,-1.04,0.54236823,test_nn
241,-1.036,0.5445315,test_nn
242,-1.032,0.5466946,test_nn
243,-1.028,0.5488581,test_nn
244,-1.024,0.55102164,test_nn
245,-1.02,0.5531851,test_nn
246,-1.016,0.55534893,test_nn
247,-1.012,0.5575138,test_nn
248,-1.008,0.5596778,test_nn
249,-1.004,0.56184256,test_nn
250,-1.0,0.5640074,test_nn
251,-0.996,0.56617296,test_nn
252,-0.992,0.56833875,test_nn
253,-0.988,0.5705049,test_nn
254,-0.984,0.5726715,test_nn
255,-0.98,0.5748386,test_nn
256,-0.976,0.57700604,test_nn
257,-0.972,0.57917464,test_nn
258,-0.968,0.5813434,test_nn
259,-0.964,0.58351237,test_nn
260,-0.96,0.58568245,test_nn
261,-0.956,0.58785295,test_nn
262,-0.952,0.5900241,test_nn
263,-0.948,0.5921964,test_nn
264,-0.944,0.594369,test_nn
265,-0.94,0.5965421,test_nn
266,-0.936,0.5987165,test_nn
267,-0.932,0.6008916,test_nn
268,-0.928,0.60306704,test_nn
269,-0.924,0.60524356,test_nn
270,-0.92,0.60742074,test_nn
271,-0.916,0.6095992,test_nn
272,-0.912,0.6117782,test_nn
273,-0.908,0.6139586,test_nn
274,-0.904,0.6161395,test_nn
275,-0.9,0.6183212,test_nn
276,-0.896,0.6205041,test_nn
277,-0.892,0.6226877,test_nn
278,-0.888,0.6248722,test_nn
279,-0.884,0.62705815,test_nn
280,-0.88,0.6292448,test_nn
281,-0.876,0.6314324,test_nn
282,-0.872,0.63362074,test_nn
283,-0.868,0.63581103,test_nn
284,-0.864,0.6380012,test_nn
285,-0.86,0.64019305,test_nn
286,-0.856,0.6423852,test_nn
287,-0.852,0.64457893,test_nn
288,-0.848,0.64677346,test_nn
289,-0.844,0.648969,test_nn
290,-0.84,0.65116584,test_nn
291,-0.836,0.65336335,test_nn
292,-0.832,0.65556157,test_nn
293,-0.828,0.65776104,test_nn
294,-0.824,0.6599616,test_nn
295,-0.82,0.662163,test_nn
296,-0.816,0.66436505,test_nn
297,-0.812,0.66656804,test_nn
298,-0.808,0.66877234,test_nn
299,-0.804,0.67097676,test_nn
300,-0.8,0.6731825,test_nn
301,-0.796,0.6753891,test_nn
302,-0.792,0.6775962,test_nn
303,-0.788,0.6798041,test_nn
304,-0.784,0.682013,test_nn
305,-0.78,0.68422234,test_nn
306,-0.776,0.68643177,test_nn
307,-0.772,0.68864286,test_nn
308,-0.768,0.6908539,test_nn
309,-0.764,0.69306517,test_nn
310,-0.76,0.6952777,test_nn
311,-0.756,0.6974902,test_nn
312,-0.752,0.69970345,test_nn
313,-0.748,0.70191634,test_nn
314,-0.744,0.7041301,test_nn
315,-0.74,0.70634353,test_nn
316,-0.736,0.7085577,test_nn
317,-0.732,0.7107717,test_nn
318,-0.728,0.712986,test_nn
319,-0.724,0.7152,test_nn
320,-0.72,0.71741354,test_nn
321,-0.716,0.7196275,test_nn
322,-0.712,0.7218412,test_nn
323,-0.708,0.72405446,test_nn
324,-0.704,0.7262673,test_nn
325,-0.7,0.72847974,test_nn
326,-0.696,0.730692,test_nn
327,-0.692,0.73290294,test_nn
328,-0.688,0.7351136,test_nn
329,-0.684,0.7373234,test_nn
330,-0.68,0.7395323,test_nn
331,-0.676,0.74174064,test_nn
332,-0.672,0.7439471,test_nn
333,-0.668,0.7461529,test_nn
334,-0.664,0.74835736,test_nn
335,-0.66,0.7505604,test_nn
336,-0.656,0.75276244,test_nn
337,-0.652,0.754962,test_nn
338,-0.648,0.7571607,test_nn
339,-0.644,0.7593572,test_nn
340,-0.64,0.76155156,test_nn
341,-0.636,0.76374435,test_nn
342,-0.632,0.7659346,test_nn
343,-0.628,0.76812315,test_nn
344,-0.624,0.77030873,test_nn
345,-0.62,0.77249247,test_nn
346,-0.616,0.7746732,test_nn
347,-0.612,0.7768511,test_nn
348,-0.608,0.7790266,test_nn
349,-0.604,0.7811981,test_nn
350,-0.6,0.7833674,test_nn
351,-0.596,0.78553313,test_nn
352,-0.592,0.7876955,test_nn
353,-0.588,0.78985393,test_nn
354,-0.584,0.7920091,test_nn
355,-0.58,0.7941603,test_nn
356,-0.576,0.79630786,test_nn
357,-0.572,0.79845065,test_nn
358,-0.568,0.8005894,test_nn
359,-0.564,0.8027242,test_nn
360,-0.56,0.8048539,test_nn
361,-0.556,0.8069792,test_nn
362,-0.552,0.80909926,test_nn
363,-0.548,0.8112147,test_nn
364,-0.544,0.8133249,test_nn
365,-0.54,0.8154295,test_nn
366,-0.536,0.81752884,test_nn
367,-0.532,0.8196229,test_nn
368,-0.528,0.8217106,test_nn
369,-0.524,0.8237926,test_nn
370,-0.52,0.82586837,test_nn
371,-0.516,0.82793814,test_nn
372,-0.512,0.83000076,test_nn
373,-0.508,0.83205765,test_nn
374,-0.504,0.8341072,test_nn
375,-0.5,0.83614993,test_nn
376,-0.496,0.83818585,test_nn
377,-0.492,0.8402144,test_nn
378,-0.488,0.8422357,test_nn
379,-0.484,0.84424907,test_nn
380,-0.48,0.84625477,test_nn
381,-0.476,0.84825265,test_nn
382,-0.472,0.85024244,test_nn
383,-0.468,0.8522241,test_nn
384,-0.464,0.8541976,test_nn
385,-0.46,0.8561617,test_nn
386,-0.456,0.8581176,test_nn
387,-0.452,0.8600646,test_nn
388,-0.448,0.86200213,test_nn
389,-0.444,0.8639314,test_nn
390,-0.44,0.86585045,test_nn
391,-0.436,0.8677601,test_nn
392,-0.432,0.86966044,test_nn
393,-0.428,0.8715504,test_nn
394,-0.424,0.8734307,test_nn
395,-0.42,0.87530077,test_nn
396,-0.416,0.8771603,test_nn
397,-0.412,0.8790092,test_nn
398,-0.408,0.880848,test_nn
399,-0.404,0.88267577,test_nn
400,-0.4,0.88449234,test_nn
401,-0.396,0.8862979,test_nn
402,-0.392,0.88809234,test_nn
403,-0.388,0.88987505,test_nn
404,-0.384,0.89164597,test_nn
405,-0.38,0.89340615,test_nn
406,-0.376,0.8951537,test_nn
407,-0.372,0.8968892,test_nn
408,-0.368,0.8986128,test_nn
409,-0.364,0.9003242,test_nn
410,-0.36,0.90202266,test_nn
411,-0.356,0.9037089,test_nn
412,-0.352,0.9053823,test_nn
413,-0.348,0.90704256,test_nn
414,-0.344,0.9086903,test_nn
415,-0.34,0.91032445,test_nn
416,-0.336,0.91194576,test_nn
417,-0.332,0.91355294,test_nn
418,-0.328,0.9151473,test_nn
419,-0.324,0.9167279,test_nn
420,-0.32,0.9182945,test_nn
421,-0.316,0.9198473,test_nn
422,-0.312,0.92138594,test_nn
423,-0.308,0.92291045,test_nn
424,-0.304,0.92442054,test_nn
425,-0.3,0.9259166,test_nn
426,-0.296,0.9273979,test_nn
427,-0.292,0.9288645,test_nn
428,-0.288,0.9303166,test_nn
429,-0.284,0.9317532,test_nn
430,-0.28,0.9331756,test_nn
431,-0.276,0.9345825,test_nn
432,-0.272,0.93597424,test_nn
433,-0.268,0.9373506,test_nn
434,-0.264,0.93871194,test_nn
435,-0.26,0.94005746,test_nn
436,-0.256,0.94138694,test_nn
437,-0.252,0.9427012,test_nn
438,-0.248,0.9439999,test_nn
439,-0.244,0.9452821,test_nn
440,-0.24,0.9465484,test_nn
441,-0.236,0.94779867,test_nn
442,-0.232,0.94903284,test_nn
443,-0.228,0.950251,test_nn
444,-0.224,0.951452,test_nn
445,-0.22,0.9526372,test_nn
446,-0.216,0.95380574,test_nn
447,-0.212,0.95495737,test_nn
448,-0.208,0.9560919,test_nn
449,-0.204,0.95721036,test_nn
450,-0.2,0.9583115,test_nn
451,-0.196,0.9593956,test_nn
452,-0.192,0.96046287,test_nn
453,-0.188,0.9615127,test_nn
454,-0.184,0.9625458,test_nn
455,-0.18,0.9635612,test_nn
456,-0.176,0.96455926,test_nn
457,-0.172,0.9655396,test_nn
458,-0.168,0.96650267,test_nn
459,-0.164,0.9674477,test_nn
460,-0.16,0.9683755,test_nn
461,-0.156,0.9692854,test_nn
462,-0.152,0.9701771,test_nn
463,-0.148,0.9710511,test_nn
464,-0.144,0.971907,test_nn
465,-0.14,0.9727448,test_nn
466,-0.136,0.9735645,test_nn
467,-0.132,0.9743661,test_nn
468,-0.128,0.97514915,test_nn
469,-0.124,0.9759139,test_nn
470,-0.12,0.9766599,test_nn
471,-0.116,0.97738767,test_nn
472,-0.112,0.9780971,test_nn
473,-0.108,0.97878724,test_nn
474,-0.104,0.97945875,test_nn
475,-0.1,0.9801117,test_nn
476,-0.096,0.9807455,test_nn
477,-0.092,0.9813604,test_nn
478,-0.088,0.981956,test_nn
479,-0.084,0.98253286,test_nn
480,-0.08,0.9830905,test_nn
481,-0.076,0.98362845,test_nn
482,-0.072,0.98414785,test_nn
483,-0.068,0.98464704,test_nn
484,-0.064,0.98512685,test_nn
485,-0.06,0.9855873,test_nn
486,-0.056,0.98602796,test_nn
487,-0.052,0.98644894,test_nn
488,-0.048,0.9868502,test_nn
489,-0.044,0.98723125,test_nn
490,-0.04,0.9875928,test_nn
491,-0.036,0.98793405,test_nn
492,-0.032,0.9882553,test_nn
493,-0.028,0.98855627,test_nn
494,-0.024,0.9888371,test_nn
495,-0.02,0.9890974,test_nn
496,-0.016,0.9893374,test_nn
497,-0.012,0.98955715,test_nn
498,-0.008,0.9897558,test_nn
499,-0.004,0.9899341,test_nn
500,0.0,0.9900917,test_nn
501,0.004,0.9902286,test_nn
502,0.008,0.9903442,test_nn
503,0.012,0.9904389,test_nn
504,0.016,0.9905129,test_nn
505,0.02,0.9905656,test_nn
506,0.024,0.99059707,test_nn
507,0.028,0.9906074,test_nn
508,0.032,0.9905962,test_nn
509,0.036,0.99056375,test_nn
510,0.04,0.9905098,test_nn
511,0.044,0.99043393,test_nn
512,0.048,0.99033654,test_nn
513,0.052,0.9902174,test_nn
514,0.056,0.99007607,test_nn
515,0.06,0.9899133,test_nn
516,0.064,0.98972815,test_nn
517,0.068,0.98952115,test_nn
518,0.072,0.989292,test_nn
519,0.076,0.98904055,test_nn
520,0.08,0.98876697,test_nn
521,0.084,0.98847044,test_nn
522,0.088,0.9881519,test_nn
523,0.092,0.98781097,test_nn
524,0.096,0.98744684,test_nn
525,0.1,0.9870604,test_nn
526,0.104,0.98665166,test_nn
527,0.108,0.9862193,test_nn
528,0.112,0.98576474,test_nn
529,0.116,0.9852864,test_nn
530,0.12,0.9847855,test_nn
531,0.124,0.98426145,test_nn
532,0.128,0.9837142,test_nn
533,0.132,0.98314357,test_nn
534,0.136,0.9825496,test_nn
535,0.14,0.98193246,test_nn
536,0.144,0.98129183,test_nn
537,0.148,0.9806278,test_nn
538,0.152,0.9799402,test_nn
539,0.156,0.97922903,test_nn
540,0.16,0.9784943,test_nn
541,0.164,0.9777353,test_nn
542,0.168,0.9769529,test_nn
543,0.172,0.97614706,test_nn
544,0.176,0.9753168,test_nn
545,0.18,0.97446305,test_nn
546,0.184,0.9735851,test_nn
547,0.188,0.97268367,test_nn
548,0.192,0.9717578,test_nn
549,0.196,0.97080827,test_nn
550,0.2,0.9698343,test_nn
551,0.204,0.96883667,test_nn
552,0.208,0.96781474,test_nn
553,0.212,0.9667686,test_nn
554,0.216,0.9656986,test_nn
555,0.22,0.9646043,test_nn
556,0.224,0.9634858,test_nn
557,0.228,0.9623435,test_nn
558,0.232,0.96117646,test_nn
559,0.236,0.9599857,test_nn
560,0.24,0.95877075,test_nn
561,0.244,0.9575319,test_nn
562,0.248,0.9562685,test_nn
563,0.252,0.954981,test_nn
564,0.256,0.95367,test_nn
565,0.26,0.9523343,test_nn
566,0.264,0.95097494,test_nn
567,0.268,0.9495919,test_nn
568,0.272,0.94818413,test_nn
569,0.276,0.9467531,test_nn
570,0.28,0.94529766,test_nn
571,0.284,0.943819,test_nn
572,0.288,0.9423163,test_nn
573,0.292,0.94079036,test_nn
574,0.296,0.9392404,test_nn
575,0.3,0.93766725,test_nn
576,0.304,0.93607026,test_nn
577,0.308,0.9344501,test_nn
578,0.312,0.9328066,test_nn
579,0.316,0.9311399,test_nn
580,0.32,0.92945033,test_nn
581,0.324,0.92773765,test_nn
582,0.328,0.9260024,test_nn
583,0.332,0.9242441,test_nn
584,0.336,0.9224633,test_nn
585,0.34,0.9206598,test_nn
586,0.344,0.9188339,test_nn
587,0.348,0.91698587,test_nn
588,0.352,0.91511613,test_nn
589,0.356,0.91322374,test_nn
590,0.36,0.9113103,test_nn
591,0.364,0.9093751,test_nn
592,0.368,0.9074178,test_nn
593,0.372,0.9054399,test_nn
594,0.376,0.90344054,test_nn
595,0.38,0.9014205,test_nn
596,0.384,0.8993797,test_nn
597,0.388,0.8973183,test_nn
598,0.392,0.89523625,test_nn
599,0.396,0.89313436,test_nn
600,0.4,0.8910124,test_nn
601,0.404,0.88887066,test_nn
602,0.408,0.88670945,test_nn
603,0.412,0.8845292,test_nn
604,0.416,0.88232964,test_nn
605,0.42,0.8801113,test_nn
606,0.424,0.8778743,test_nn
607,0.428,0.8756192,test_nn
608,0.432,0.8733456,test_nn
609,0.436,0.87105435,test_nn
610,0.44,0.8687456,test_nn
611,0.444,0.8664196,test_nn
612,0.448,0.86407655,test_nn
613,0.452,0.86171687,test_nn
614,0.456,0.85934025,test_nn
615,0.46,0.8569471,test_nn
616,0.464,0.85453904,test_nn
617,0.468,0.85211504,test_nn
618,0.472,0.84967536,test_nn
619,0.476,0.84722084,test_nn
620,0.48,0.8447513,test_nn
621,0.484,0.8422676,test_nn
622,0.488,0.83976936,test_nn
623,0.492,0.83725804,test_nn
624,0.496,0.8347326,test_nn
625,0.5,0.83219415,test_nn
626,0.504,0.82964283,test_nn
627,0.508,0.82707876,test_nn
628,0.512,0.8245028,test_nn
629,0.516,0.82191473,test_nn
630,0.52,0.81931496,test_nn
631,0.524,0.8167041,test_nn
632,0.528,0.81408226,test_nn
633,0.532,0.81144965,test_nn
634,0.536,0.80880713,test_nn
635,0.54,0.8061546,test_nn
636,0.544,0.8034921,test_nn
637,0.548,0.8008207,test_nn
638,0.552,0.79814065,test_nn
639,0.556,0.7954514,test_nn
640,0.56,0.7927546,test_nn
641,0.564,0.7900493,test_nn
642,0.568,0.7873369,test_nn
643,0.572,0.7846169,test_nn
644,0.576,0.7818903,test_nn
645,0.58,0.7791572,test_nn
646,0.584,0.77641785,test_nn
647,0.588,0.7736727,test_nn
648,0.592,0.7709219,test_nn
649,0.596,0.7681662,test_nn
650,0.6,0.7654052,test_nn
651,0.604,0.76264006,test_nn
652,0.608,0.7598705,test_nn
653,0.612,0.7570972,test_nn
654,0.616,0.75432026,test_nn
655,0.62,0.75154006,test_nn
656,0.624,0.74875706,test_nn
657,0.628,0.74597156,test_nn
658,0.632,0.74318385,test_nn
659,0.636,0.740394,test_nn
660,0.64,0.73760283,test_nn
661,0.644,0.7348102,test_nn
662,0.648,0.73201656,test_nn
663,0.652,0.729222,test_nn
664,0.656,0.7264273,test_nn
665,0.66,0.7236324,test_nn
666,0.664,0.7208375,test_nn
667,0.668,0.7180431,test_nn
668,0.672,0.7152498,test_nn
669,0.676,0.71245724,test_nn
670,0.68,0.70966595,test_nn
671,0.684,0.7068765,test_nn
672,0.688,0.70408833,test_nn
673,0.692,0.7013025,test_nn
674,0.696,0.698519,test_nn
675,0.7,0.6957383,test_nn
676,0.704,0.6929605,test_nn
677,0.708,0.69018537,test_nn
678,0.712,0.68741363,test_nn
679,0.716,0.68464583,test_nn
680,0.72,0.6818816,test_nn
681,0.724,0.67912126,test_nn
682,0.728,0.6763656,test_nn
683,0.732,0.67361385,test_nn
684,0.736,0.67086715,test_nn
685,0.74,0.6681252,test_nn
686,0.744,0.665388,test_nn
687,0.748,0.6626565,test_nn
688,0.752,0.6599302,test_nn
689,0.756,0.6572094,test_nn
690,0.76,0.6544946,test_nn
691,0.764,0.65178573,test_nn
692,0.768,0.64908284,test_nn
693,0.772,0.6463863,test_nn
694,0.776,0.6436964,test_nn
695,0.78,0.6410133,test_nn
696,0.784,0.63833636,test_nn
697,0.788,0.6356665,test_nn
698,0.792,0.63300383,test_nn
699,0.796,0.6303483,test_nn
700,0.8,0.6277001,test_nn
701,0.804,0.6250591,test_nn
702,0.808,0.62242556,test_nn
703,0.812,0.6197999,test_nn
704,0.816,0.61718184,test_nn
705,0.82,0.6145718,test_nn
706,0.824,0.6119695,test_nn
707,0.828,0.6093755,test_nn
708,0.832,0.60678923,test_nn
709,0.836,0.6042112,test_nn
710,0.84,0.6016418,test_nn
711,0.844,0.5990803,test_nn
712,0.848,0.5965272,test_nn
713,0.852,0.5939828,test_nn
714,0.856,0.591447,test_nn
715,0.86,0.58891964,test_nn
716,0.864,0.58640075,test_nn
717,0.868,0.5838907,test_nn
718,0.872,0.58138925,test_nn
719,0.876,0.57889676,test_nn
720,0.88,0.57641286,test_nn
721,0.884,0.57393813,test_nn
722,0.888,0.5714716,test_nn
723,0.892,0.56901425,test_nn
724,0.896,0.566566,test_nn
725,0.9,0.56412643,test_nn
726,0.904,0.56169575,test_nn
727,0.908,0.55927414,test_nn
728,0.912,0.5568613,test_nn
729,0.916,0.55445695,test_nn
730,0.92,0.55206233,test_nn
731,0.924,0.54967594,test_nn
732,0.928,0.5472988,test_nn
733,0.932,0.54493034,test_nn
734,0.936,0.5425705,test_nn
735,0.94,0.5402199,test_nn
736,0.944,0.537878,test_nn
737,0.948,0.5355451,test_nn
738,0.952,0.53322065,test_nn
739,0.956,0.53090465,test_nn
740,0.96,0.52859795,test_nn
741,0.964,0.52629936,test_nn
742,0.968,0.52400994,test_nn
743,0.972,0.5217284,test_nn
744,0.976,0.5194559,test_nn
745,0.98,0.51719165,test_nn
746,0.984,0.514936,test_nn
747,0.988,0.5126887,test_nn
748,0.992,0.51044965,test_nn
749,0.996,0.508219,test_nn
750,1.0,0.5059964,test_nn
751,1.004,0.5037816,test_nn
752,1.008,0.50157577,test_nn
753,1.012,0.4993776,test_nn
754,1.016,0.49718702,test_nn
755,1.02,0.49500442,test_nn
756,1.024,0.49283034,test_nn
757,1.028,0.49066347,test_nn
758,1.032,0.48850444,test_nn
759,1.036,0.48635298,test_nn
760,1.04,0.48420882,test_nn
761,1.044,0.48207232,test_nn
762,1.048,0.47994372,test_nn
763,1.052,0.47782195,test_nn
764,1.056,0.4757073,test_nn
765,1.06,0.47360006,test_nn
766,1.064,0.47150004,test_nn
767,1.068,0.46940657,test_nn
768,1.072,0.46732074,test_nn
769,1.076,0.46524104,test_nn
770,1.08,0.46316808,test_nn
771,1.084,0.46110207,test_nn
772,1.088,0.45904315,test_nn
773,1.092,0.45698988,test_nn
774,1.096,0.45494372,test_nn
775,1.1,0.45290333,test_nn
776,1.104,0.45086923,test_nn
777,1.108,0.4488415,test_nn
778,1.112,0.44681978,test_nn
779,1.116,0.4448039,test_nn
780,1.12,0.44279402,test_nn
781,1.124,0.44079018,test_nn
782,1.128,0.43879133,test_nn
783,1.132,0.43679878,test_nn
784,1.136,0.4348116,test_nn
785,1.14,0.43282944,test_nn
786,1.144,0.43085292,test_nn
787,1.148,0.42888147,test_nn
788,1.152,0.4269156,test_nn
789,1.156,0.42495435,test_nn
790,1.16,0.4229982,test_nn
791,1.164,0.42104685,test_nn
792,1.168,0.41910008,test_nn
793,1.172,0.41715834,test_nn
794,1.176,0.41522092,test_nn
795,1.18,0.41328838,test_nn
796,1.184,0.4113596,test_nn
797,1.188,0.40943584,test_nn
798,1.192,0.40751585,test_nn
799,1.196,0.40559977,test_nn
800,1.2,0.40368807,test_nn
801,1.204,0.4017802,test_nn
802,1.208,0.39987636,test_nn
803,1.212,0.39797574,test_nn
804,1.216,0.39607894,test_nn
805,1.22,0.39418587,test_nn
806,1.224,0.39229634,test_nn
807,1.228,0.39040995,test_nn
808,1.232,0.38852727,test_nn
809,1.236,0.3866471,test_nn
810,1.24,0.38477042,test_nn
811,1.244,0.3828964,test_nn
812,1.248,0.38102585,test_nn
813,1.252,0.37915775,test_nn
814,1.256,0.37729234,test_nn
815,1.26,0.37542975,test_nn
816,1.264,0.3735699,test_nn
817,1.268,0.37171215,test_nn
818,1.272,0.36985666,test_nn
819,1.276,0.36800373,test_nn
820,1.28,0.36615294,test_nn
821,1.284,0.36430395,test_nn
822,1.288,0.36245733,test_nn
823,1.292,0.3606125,test_nn
824,1.296,0.35876969,test_nn
825,1.3,0.3569287,test_nn
826,1.304,0.3550889,test_nn
827,1.308,0.3532508,test_nn
828,1.312,0.35141474,test_nn
829,1.316,0.34957922,test_nn
830,1.32,0.34774578,test_nn
831,1.324,0.3459133,test_nn
832,1.328,0.34408188,test_nn
833,1.332,0.34225133,test_nn
834,1.336,0.3404223,test_nn
835,1.34,0.33859408,test_nn
836,1.344,0.3367665,test_nn
837,1.348,0.3349396,test_nn
838,1.352,0.33311346,test_nn
839,1.356,0.33128798,test_nn
840,1.36,0.3294631,test_nn
841,1.364,0.32763863,test_nn
842,1.368,0.3258142,test_nn
843,1.372,0.32399017,test_nn
844,1.376,0.3221665,test_nn
845,1.38,0.32034284,test_nn
846,1.384,0.318519,test_nn
847,1.388,0.31669533,test_nn
848,1.392,0.31487158,test_nn
849,1.396,0.31304753,test_nn
850,1.4,0.3112233,test_nn
851,1.404,0.30939862,test_nn
852,1.408,0.30757356,test_nn
853,1.412,0.30574805,test_nn
854,1.416,0.303922,test_nn
855,1.42,0.30209553,test_nn
856,1.424,0.30026793,test_nn
857,1.428,0.29843947,test_nn
858,1.432,0.2966106,test_nn
859,1.436,0.29478055,test_nn
860,1.44,0.29294986,test_nn
861,1.444,0.29111773,test_nn
862,1.448,0.28928453,test_nn
863,1.452,0.2874502,test_nn
864,1.456,0.28561467,test_nn
865,1.46,0.2837773,test_nn
866,1.464,0.28193927,test_nn
867,1.468,0.28009933,test_nn
868,1.472,0.2782577,test_nn
869,1.476,0.2764148,test_nn
870,1.48,0.27457035,test_nn
871,1.484,0.2727242,test_nn
872,1.488,0.2708756,test_nn
873,1.492,0.2690255,test_nn
874,1.496,0.26717362,test_nn
875,1.5,0.26531935,test_nn
876,1.504,0.2634635,test_nn
877,1.508,0.26160523,test_nn
878,1.512,0.2597449,test_nn
879,1.516,0.25788215,test_nn
880,1.52,0.25601733,test_nn
881,1.524,0.25415027,test_nn
882,1.528,0.2522805,test_nn
883,1.532,0.25040838,test_nn
884,1.536,0.24853319,test_nn
885,1.54,0.24665615,test_nn
886,1.544,0.24477594,test_nn
887,1.548,0.2428933,test_nn
888,1.552,0.24100772,test_nn
889,1.556,0.23911938,test_nn
890,1.56,0.23722793,test_nn
891,1.564,0.23533395,test_nn
892,1.568,0.23343663,test_nn
893,1.572,0.23153597,test_nn
894,1.576,0.22963274,test_nn
895,1.58,0.22772606,test_nn
896,1.584,0.22581626,test_nn
897,1.588,0.22390302,test_nn
898,1.592,0.22198649,test_nn
899,1.596,0.2200667,test_nn
900,1.6,0.21814322,test_nn
901,1.604,0.21621639,test_nn
902,1.608,0.21428572,test_nn
903,1.612,0.21235183,test_nn
904,1.616,0.21041396,test_nn
905,1.62,0.20847234,test_nn
906,1.624,0.20652735,test_nn
907,1.628,0.20457827,test_nn
908,1.632,0.20262538,test_nn
909,1.636,0.20066828,test_nn
910,1.64,0.19870763,test_nn
911,1.644,0.19674239,test_nn
912,1.648,0.19477373,test_nn
913,1.652,0.19280045,test_nn
914,1.656,0.19082311,test_nn
915,1.66,0.18884166,test_nn
916,1.664,0.18685594,test_nn
917,1.668,0.18486586,test_nn
918,1.672,0.18287097,test_nn
919,1.676,0.18087195,test_nn
920,1.68,0.17886868,test_nn
921,1.684,0.17686068,test_nn
922,1.688,0.17484814,test_nn
923,1.692,0.17283103,test_nn
924,1.696,0.1708091,test_nn
925,1.7,0.16878258,test_nn
926,1.704,0.16675134,test_nn
927,1.708,0.16471507,test_nn
928,1.712,0.16267404,test_nn
929,1.716,0.16062808,test_nn
930,1.72,0.15857713,test_nn
931,1.724,0.15652102,test_nn
932,1.728,0.15446016,test_nn
933,1.732,0.15239438,test_nn
934,1.736,0.1503233,test_nn
935,1.74,0.14824669,test_nn
936,1.744,0.14616513,test_nn
937,1.748,0.14407817,test_nn
938,1.752,0.14198603,test_nn
939,1.756,0.13988838,test_nn
940,1.76,0.13778543,test_nn
941,1.764,0.13567704,test_nn
942,1.768,0.1335631,test_nn
943,1.772,0.13144358,test_nn
944,1.776,0.1293186,test_nn
945,1.78,0.12718776,test_nn
946,1.784,0.12505132,test_nn
947,1.788,0.12290916,test_nn
948,1.792,0.12076129,test_nn
949,1.796,0.118607655,test_nn
950,1.8,0.11644812,test_nn
951,1.804,0.11428258,test_nn
952,1.808,0.11211145,test_nn
953,1.812,0.10993366,test_nn
954,1.816,0.10775006,test_nn
955,1.82,0.10556063,test_nn
956,1.824,0.103364974,test_nn
957,1.828,0.101163134,test_nn
958,1.832,0.09895528,test_nn
959,1.836,0.09674104,test_nn
960,1.84,0.09452026,test_nn
961,1.844,0.09229361,test_nn
962,1.848,0.09006021,test_nn
963,1.852,0.08782056,test_nn
964,1.856,0.08557432,test_nn
965,1.86,0.08332173,test_nn
966,1.864,0.08106263,test_nn
967,1.868,0.07879651,test_nn
968,1.872,0.076524116,test_nn
969,1.876,0.0742448,test_nn
970,1.88,0.07195902,test_nn
971,1.884,0.069666244,test_nn
972,1.888,0.06736692,test_nn
973,1.892,0.065060444,test_nn
974,1.896,0.06274733,test_nn
975,1.9,0.060427178,test_nn
976,1.904,0.058099806,test_nn
977,1.908,0.05576582,test_nn
978,1.912,0.05342447,test_nn
979,1.916,0.051075906,test_nn
980,1.92,0.048720397,test_nn
981,1.924,0.046357635,test_nn
982,1.928,0.04398765,test_nn
983,1.932,0.041610405,test_nn
984,1.936,0.039225932,test_nn
985,1.94,0.03683374,test_nn
986,1.944,0.034434132,test_nn
987,1.948,0.032027327,test_nn
988,1.952,0.029612783,test_nn
989,1.956,0.027190953,test_nn
990,1.96,0.024761416,test_nn
991,1.964,0.022324227,test_nn
992,1.968,0.019879192,test_nn
993,1.972,0.017426701,test_nn
994,1.976,0.014966225,test_nn
995,1.98,0.01249805,test_nn
996,1.984,0.010021848,test_nn
997,1.988,0.0075378804,test_nn
998,1.992,0.005045953,test_nn
999,1.996,0.0025459158,test_nn
1000,2.0,3.8156286e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_8000/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 8000, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 54422, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-09_14-02-09_928915_511237/artifacts/2024-10-09_14-02-12/fn_2024-10-09_14-02-12/working_dirs/fn_51482_00495_495_weight_soln_obs=8000_2024-10-09_17-40-11", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_8000/diff.csv <==
,X_x,value,name
0,-2.0,3.399048e-05,diff
1,-1.996,-4.7817593e-05,diff
2,-1.992,-0.0001324038,diff
3,-1.988,-0.00021884078,diff
4,-1.984,-0.00030800793,diff
5,-1.98,-0.0003994992,diff
6,-1.976,-0.0004929425,diff
7,-1.972,-0.00058888923,diff
8,-1.968,-0.0006869808,diff
9,-1.964,-0.0007873066,diff
10,-1.96,-0.0008901004,diff
11,-1.956,-0.000994686,diff
12,-1.952,-0.0011014454,diff
13,-1.948,-0.0012100339,diff
14,-1.944,-0.001321556,diff
15,-1.94,-0.0014342722,diff
16,-1.936,-0.0015489832,diff
17,-1.932,-0.0016658828,diff
18,-1.928,-0.0017845742,diff
19,-1.924,-0.001905296,diff
20,-1.92,-0.0020277426,diff
21,-1.916,-0.0021523982,diff
22,-1.912,-0.0022785962,diff
23,-1.908,-0.0024063475,diff
24,-1.904,-0.002535995,diff
25,-1.9,-0.0026675425,diff
26,-1.896,-0.0028005503,diff
27,-1.892,-0.0029350147,diff
28,-1.888,-0.0030714981,diff
29,-1.884,-0.0032092147,diff
30,-1.88,-0.0033487678,diff
31,-1.876,-0.003489621,diff
32,-1.872,-0.0036322474,diff
33,-1.868,-0.003775932,diff
34,-1.864,-0.00392133,diff
35,-1.86,-0.0040680915,diff
36,-1.856,-0.004215978,diff
37,-1.852,-0.004365742,diff
38,-1.848,-0.004516393,diff
39,-1.844,-0.004668303,diff
40,-1.84,-0.0048215687,diff
41,-1.836,-0.004975997,diff
42,-1.832,-0.0051320493,diff
43,-1.828,-0.005288489,diff
44,-1.824,-0.0054464415,diff
45,-1.82,-0.005605325,diff
46,-1.816,-0.005765803,diff
47,-1.812,-0.005926721,diff
48,-1.808,-0.00608889,diff
49,-1.804,-0.0062518194,diff
50,-1.8,-0.006416224,diff
51,-1.796,-0.0065810904,diff
52,-1.792,-0.0067473575,diff
53,-1.788,-0.006913662,diff
54,-1.784,-0.0070811883,diff
55,-1.78,-0.00724943,diff
56,-1.776,-0.0074184313,diff
57,-1.772,-0.0075884163,diff
58,-1.768,-0.007758938,diff
59,-1.764,-0.0079300925,diff
60,-1.76,-0.008101948,diff
61,-1.756,-0.008274369,diff
62,-1.752,-0.008447379,diff
63,-1.748,-0.008620918,diff
64,-1.744,-0.008795068,diff
65,-1.74,-0.008969724,diff
66,-1.736,-0.009144798,diff
67,-1.732,-0.009320408,diff
68,-1.728,-0.0094962865,diff
69,-1.724,-0.009672552,diff
70,-1.72,-0.0098492205,diff
71,-1.716,-0.010025829,diff
72,-1.712,-0.010203421,diff
73,-1.708,-0.010380968,diff
74,-1.704,-0.010558963,diff
75,-1.7,-0.010736808,diff
76,-1.696,-0.010914594,diff
77,-1.692,-0.011092946,diff
78,-1.688,-0.011271432,diff
79,-1.684,-0.011449784,diff
80,-1.68,-0.011628538,diff
81,-1.676,-0.011807233,diff
82,-1.672,-0.0119859725,diff
83,-1.668,-0.012164369,diff
84,-1.664,-0.012343168,diff
85,-1.66,-0.012521267,diff
86,-1.656,-0.012699813,diff
87,-1.652,-0.012877688,diff
88,-1.648,-0.013055652,diff
89,-1.644,-0.013233498,diff
90,-1.64,-0.013411373,diff
91,-1.636,-0.01358898,diff
92,-1.632,-0.013766095,diff
93,-1.628,-0.013942689,diff
94,-1.624,-0.014119387,diff
95,-1.62,-0.014295444,diff
96,-1.616,-0.014471129,diff
97,-1.612,-0.014646515,diff
98,-1.608,-0.014821574,diff
99,-1.604,-0.014995903,diff
100,-1.6,-0.015170038,diff
101,-1.596,-0.015343398,diff
102,-1.592,-0.015516296,diff
103,-1.588,-0.015688643,diff
104,-1.584,-0.015860468,diff
105,-1.58,-0.016031384,diff
106,-1.576,-0.016201884,diff
107,-1.572,-0.016371831,diff
108,-1.568,-0.016541094,diff
109,-1.564,-0.016709268,diff
110,-1.56,-0.016877055,diff
111,-1.556,-0.01704371,diff
112,-1.552,-0.017209694,diff
113,-1.548,-0.017375067,diff
114,-1.544,-0.017539486,diff
115,-1.54,-0.01770319,diff
116,-1.536,-0.017865524,diff
117,-1.532,-0.01802738,diff
118,-1.528,-0.018187955,diff
119,-1.524,-0.018347442,diff
120,-1.52,-0.018506631,diff
121,-1.516,-0.018664151,diff
122,-1.512,-0.01882106,diff
123,-1.508,-0.018976301,diff
124,-1.504,-0.019130692,diff
125,-1.5,-0.019284278,diff
126,-1.496,-0.019436508,diff
127,-1.492,-0.019587755,diff
128,-1.488,-0.019737452,diff
129,-1.484,-0.019886315,diff
130,-1.48,-0.020033777,diff
131,-1.476,-0.020179689,diff
132,-1.472,-0.020324647,diff
133,-1.468,-0.020468205,diff
134,-1.464,-0.020610452,diff
135,-1.46,-0.020751446,diff
136,-1.456,-0.02089107,diff
137,-1.452,-0.021028906,diff
138,-1.448,-0.02116555,diff
139,-1.444,-0.02130109,diff
140,-1.44,-0.021434665,diff
141,-1.436,-0.021567255,diff
142,-1.432,-0.021697968,diff
143,-1.428,-0.021827161,diff
144,-1.424,-0.021955132,diff
145,-1.42,-0.022081137,diff
146,-1.416,-0.0222058,diff
147,-1.412,-0.022329032,diff
148,-1.408,-0.022450387,diff
149,-1.404,-0.022569805,diff
150,-1.4,-0.022688061,diff
151,-1.396,-0.022804111,diff
152,-1.392,-0.022919178,diff
153,-1.388,-0.02303192,diff
154,-1.384,-0.023142874,diff
155,-1.38,-0.023252577,diff
156,-1.376,-0.023359865,diff
157,-1.372,-0.023465604,diff
158,-1.368,-0.023569614,diff
159,-1.364,-0.023671806,diff
160,-1.36,-0.02377206,diff
161,-1.356,-0.023870528,diff
162,-1.352,-0.023966879,diff
163,-1.348,-0.024061918,diff
164,-1.344,-0.024154335,diff
165,-1.34,-0.024245143,diff
166,-1.336,-0.024333924,diff
167,-1.332,-0.02442056,diff
168,-1.328,-0.024505287,diff
169,-1.324,-0.024588436,diff
170,-1.32,-0.024668992,diff
171,-1.316,-0.02474761,diff
172,-1.312,-0.024823844,diff
173,-1.308,-0.02489841,diff
174,-1.304,-0.024971098,diff
175,-1.3,-0.02504167,diff
176,-1.296,-0.025109708,diff
177,-1.292,-0.025175601,diff
178,-1.288,-0.025239706,diff
179,-1.284,-0.025301129,diff
180,-1.28,-0.025360346,diff
181,-1.276,-0.025417864,diff
182,-1.272,-0.025473118,diff
183,-1.268,-0.025526047,diff
184,-1.264,-0.025576472,diff
185,-1.26,-0.02562508,diff
186,-1.256,-0.025671124,diff
187,-1.252,-0.025714993,diff
188,-1.248,-0.025756836,diff
189,-1.244,-0.025795728,diff
190,-1.24,-0.025832713,diff
191,-1.236,-0.025867313,diff
192,-1.232,-0.02589938,diff
193,-1.228,-0.02592963,diff
194,-1.224,-0.02595687,diff
195,-1.22,-0.02598238,diff
196,-1.216,-0.026005,diff
197,-1.212,-0.026025414,diff
198,-1.208,-0.026043564,diff
199,-1.204,-0.026058555,diff
200,-1.2,-0.026071817,diff
201,-1.196,-0.026082784,diff
202,-1.192,-0.0260908,diff
203,-1.188,-0.026096433,diff
204,-1.184,-0.026100457,diff
205,-1.18,-0.026101083,diff
206,-1.176,-0.026099294,diff
207,-1.172,-0.0260953,diff
208,-1.168,-0.026088655,diff
209,-1.164,-0.026079357,diff
210,-1.16,-0.026067823,diff
211,-1.156,-0.026053816,diff
212,-1.152,-0.02603665,diff
213,-1.148,-0.026017576,diff
214,-1.144,-0.02599591,diff
215,-1.14,-0.025971562,diff
216,-1.136,-0.025944829,diff
217,-1.132,-0.025915265,diff
218,-1.128,-0.025883466,diff
219,-1.124,-0.025849074,diff
220,-1.12,-0.025811791,diff
221,-1.116,-0.025771797,diff
222,-1.112,-0.025729895,diff
223,-1.108,-0.025684893,diff
224,-1.104,-0.025637925,diff
225,-1.1,-0.025587678,diff
226,-1.096,-0.025535017,diff
227,-1.092,-0.025479466,diff
228,-1.088,-0.025421858,diff
229,-1.084,-0.025361627,diff
230,-1.08,-0.025298864,diff
231,-1.076,-0.025232792,diff
232,-1.072,-0.025164574,diff
233,-1.068,-0.025093734,diff
234,-1.064,-0.02502042,diff
235,-1.06,-0.024944395,diff
236,-1.056,-0.024865925,diff
237,-1.052,-0.024784297,diff
238,-1.048,-0.024700403,diff
239,-1.044,-0.024613887,diff
240,-1.04,-0.024524748,diff
241,-1.036,-0.024433076,diff
242,-1.032,-0.024338841,diff
243,-1.028,-0.024242342,diff
244,-1.024,-0.024142534,diff
245,-1.02,-0.024040043,diff
246,-1.016,-0.023935616,diff
247,-1.012,-0.023828149,diff
248,-1.008,-0.023718536,diff
249,-1.004,-0.023605824,diff
250,-1.0,-0.023490965,diff
251,-0.996,-0.023373246,diff
252,-0.992,-0.02325344,diff
253,-0.988,-0.023130476,diff
254,-0.984,-0.023005188,diff
255,-0.98,-0.022877276,diff
256,-0.976,-0.022746861,diff
257,-0.972,-0.022614181,diff
258,-0.968,-0.022478998,diff
259,-0.964,-0.022341311,diff
260,-0.96,-0.022200048,diff
261,-0.956,-0.022057295,diff
262,-0.952,-0.021911979,diff
263,-0.948,-0.0217641,diff
264,-0.944,-0.021613657,diff
265,-0.94,-0.021460414,diff
266,-0.936,-0.0213058,diff
267,-0.932,-0.021147907,diff
268,-0.928,-0.02098769,diff
269,-0.924,-0.020824611,diff
270,-0.92,-0.02066046,diff
271,-0.916,-0.020492613,diff
272,-0.912,-0.020323217,diff
273,-0.908,-0.02015102,diff
274,-0.904,-0.019976318,diff
275,-0.9,-0.01979959,diff
276,-0.896,-0.01962012,diff
277,-0.892,-0.019439042,diff
278,-0.888,-0.019255519,diff
279,-0.884,-0.019069433,diff
280,-0.88,-0.018880904,diff
281,-0.876,-0.018691242,diff
282,-0.872,-0.018498242,diff
283,-0.868,-0.018303156,diff
284,-0.864,-0.018106103,diff
285,-0.86,-0.017907262,diff
286,-0.856,-0.01770556,diff
287,-0.852,-0.017502248,diff
288,-0.848,-0.01729691,diff
289,-0.844,-0.01708889,diff
290,-0.84,-0.01687944,diff
291,-0.836,-0.016667962,diff
292,-0.832,-0.016453922,diff
293,-0.828,-0.016238213,diff
294,-0.824,-0.016020954,diff
295,-0.82,-0.015801251,diff
296,-0.816,-0.0155799985,diff
297,-0.812,-0.015357077,diff
298,-0.808,-0.015131533,diff
299,-0.804,-0.014904916,diff
300,-0.8,-0.0146763325,diff
301,-0.796,-0.014445722,diff
302,-0.792,-0.014213324,diff
303,-0.788,-0.013979614,diff
304,-0.784,-0.013744295,diff
305,-0.78,-0.013506949,diff
306,-0.776,-0.013268411,diff
307,-0.772,-0.013028145,diff
308,-0.768,-0.012786627,diff
309,-0.764,-0.012543321,diff
310,-0.76,-0.012298524,diff
311,-0.756,-0.012052596,diff
312,-0.752,-0.011804998,diff
313,-0.748,-0.0115561485,diff
314,-0.744,-0.011305928,diff
315,-0.74,-0.011054754,diff
316,-0.736,-0.010802269,diff
317,-0.732,-0.010548413,diff
318,-0.728,-0.010293782,diff
319,-0.724,-0.010037601,diff
320,-0.72,-0.009781122,diff
321,-0.716,-0.009523332,diff
322,-0.712,-0.009264171,diff
323,-0.708,-0.009004414,diff
324,-0.704,-0.00874424,diff
325,-0.7,-0.008483231,diff
326,-0.696,-0.008220851,diff
327,-0.692,-0.007958353,diff
328,-0.688,-0.0076952577,diff
329,-0.684,-0.0074314475,diff
330,-0.68,-0.0071670413,diff
331,-0.676,-0.00690192,diff
332,-0.672,-0.0066373944,diff
333,-0.668,-0.0063714385,diff
334,-0.664,-0.0061056614,diff
335,-0.66,-0.0058395863,diff
336,-0.656,-0.0055735707,diff
337,-0.652,-0.0053073764,diff
338,-0.648,-0.0050412416,diff
339,-0.644,-0.0047753453,diff
340,-0.64,-0.0045093894,diff
341,-0.636,-0.0042434335,diff
342,-0.632,-0.003978491,diff
343,-0.628,-0.003713131,diff
344,-0.624,-0.0034481883,diff
345,-0.62,-0.0031841993,diff
346,-0.616,-0.002920568,diff
347,-0.612,-0.00265795,diff
348,-0.608,-0.0023956299,diff
349,-0.604,-0.0021339655,diff
350,-0.6,-0.0018739104,diff
351,-0.596,-0.0016140938,diff
352,-0.592,-0.0013563633,diff
353,-0.588,-0.001098752,diff
354,-0.584,-0.0008429885,diff
355,-0.58,-0.00058817863,diff
356,-0.576,-0.00033569336,diff
357,-0.572,-8.3744526e-05,diff
358,-0.568,0.00016629696,diff
359,-0.564,0.0004146695,diff
360,-0.56,0.00066041946,diff
361,-0.556,0.0009047985,diff
362,-0.552,0.0011470318,diff
363,-0.548,0.0013873577,diff
364,-0.544,0.0016249418,diff
365,-0.54,0.0018602014,diff
366,-0.536,0.002093196,diff
367,-0.532,0.0023234487,diff
368,-0.528,0.0025510192,diff
369,-0.524,0.0027751327,diff
370,-0.52,0.0029981136,diff
371,-0.516,0.0032157898,diff
372,-0.512,0.0034308434,diff
373,-0.508,0.0036432743,diff
374,-0.504,0.0038517118,diff
375,-0.5,0.004056394,diff
376,-0.496,0.004257202,diff
377,-0.492,0.0044543147,diff
378,-0.488,0.004647732,diff
379,-0.484,0.0048362613,diff
380,-0.48,0.005021155,diff
381,-0.476,0.0052010417,diff
382,-0.472,0.005376339,diff
383,-0.468,0.0055470467,diff
384,-0.464,0.0057125688,diff
385,-0.46,0.0058730245,diff
386,-0.456,0.0060278773,diff
387,-0.452,0.006177664,diff
388,-0.448,0.0063224435,diff
389,-0.444,0.006460607,diff
390,-0.44,0.0065929294,diff
391,-0.436,0.0067191124,diff
392,-0.432,0.0068392158,diff
393,-0.428,0.006952703,diff
394,-0.424,0.0070595145,diff
395,-0.42,0.0071594715,diff
396,-0.416,0.007252276,diff
397,-0.412,0.0073379874,diff
398,-0.408,0.007416308,diff
399,-0.404,0.0074866414,diff
400,-0.4,0.0075492263,diff
401,-0.396,0.0076036453,diff
402,-0.392,0.007650137,diff
403,-0.388,0.007687986,diff
404,-0.384,0.007717252,diff
405,-0.38,0.0077371,diff
406,-0.376,0.0077477694,diff
407,-0.372,0.0077496767,diff
408,-0.368,0.0077416897,diff
409,-0.364,0.00772357,diff
410,-0.36,0.007695794,diff
411,-0.356,0.0076574087,diff
412,-0.352,0.007609129,diff
413,-0.348,0.0075492263,diff
414,-0.344,0.0074782968,diff
415,-0.34,0.0073966384,diff
416,-0.336,0.007303059,diff
417,-0.332,0.0071973205,diff
418,-0.328,0.00707978,diff
419,-0.324,0.0069500804,diff
420,-0.32,0.0068072677,diff
421,-0.316,0.0066519976,diff
422,-0.312,0.0064837933,diff
423,-0.308,0.006300926,diff
424,-0.304,0.006105244,diff
425,-0.3,0.005895436,diff
426,-0.296,0.0056715608,diff
427,-0.292,0.005432129,diff
428,-0.288,0.0051787496,diff
429,-0.284,0.004909396,diff
430,-0.28,0.004624784,diff
431,-0.276,0.004324436,diff
432,-0.272,0.004007876,diff
433,-0.268,0.0036750436,diff
434,-0.264,0.0033407211,diff
435,-0.26,0.0030221343,diff
436,-0.256,0.0027170777,diff
437,-0.252,0.0024265647,diff
438,-0.248,0.0021502376,diff
439,-0.244,0.0018875599,diff
440,-0.24,0.0016381145,diff
441,-0.236,0.001401186,diff
442,-0.232,0.0011773705,diff
443,-0.228,0.00096547604,diff
444,-0.224,0.0007661581,diff
445,-0.22,0.00057798624,diff
446,-0.216,0.00040090084,diff
447,-0.212,0.00023466349,diff
448,-0.208,7.9870224e-05,diff
449,-0.204,-6.5505505e-05,diff
450,-0.2,-0.00020080805,diff
451,-0.196,-0.00032573938,diff
452,-0.192,-0.00044244528,diff
453,-0.188,-0.0005501509,diff
454,-0.184,-0.00064891577,diff
455,-0.18,-0.00074005127,diff
456,-0.176,-0.00082302094,diff
457,-0.172,-0.0008984804,diff
458,-0.168,-0.00096678734,diff
459,-0.164,-0.0010285974,diff
460,-0.16,-0.001083374,diff
461,-0.156,-0.0011323094,diff
462,-0.152,-0.0011761785,diff
463,-0.148,-0.001213491,diff
464,-0.144,-0.0012464523,diff
465,-0.14,-0.0012738705,diff
466,-0.136,-0.0012972355,diff
467,-0.132,-0.0013164878,diff
468,-0.128,-0.001331687,diff
469,-0.124,-0.0013438463,diff
470,-0.12,-0.0013523102,diff
471,-0.116,-0.0013582706,diff
472,-0.112,-0.0013610721,diff
473,-0.108,-0.0013619661,diff
474,-0.104,-0.0013603568,diff
475,-0.1,-0.0013576746,diff
476,-0.096,-0.0013530254,diff
477,-0.092,-0.0013469458,diff
478,-0.088,-0.0013400912,diff
479,-0.084,-0.0013329983,diff
480,-0.08,-0.0013245344,diff
481,-0.076,-0.0013162494,diff
482,-0.072,-0.0013077855,diff
483,-0.068,-0.0012995005,diff
484,-0.064,-0.0012918115,diff
485,-0.06,-0.0012840033,diff
486,-0.056,-0.0012775064,diff
487,-0.052,-0.0012712479,diff
488,-0.048,-0.0012665391,diff
489,-0.044,-0.0012623072,diff
490,-0.04,-0.0012601614,diff
491,-0.036,-0.0012586713,diff
492,-0.032,-0.0012587905,diff
493,-0.028,-0.0012602806,diff
494,-0.024,-0.0012637973,diff
495,-0.02,-0.0012687445,diff
496,-0.016,-0.0012751818,diff
497,-0.012,-0.0012835264,diff
498,-0.008,-0.0012930632,diff
499,-0.004,-0.0013048649,diff
500,0.0,-0.0013177395,diff
501,0.004,-0.0013320446,diff
502,0.008,-0.0013482571,diff
503,0.012,-0.0013657808,diff
504,0.016,-0.0013842583,diff
505,0.02,-0.0014044642,diff
506,0.024,-0.0014250875,diff
507,0.028,-0.0014465451,diff
508,0.032,-0.0014688373,diff
509,0.036,-0.0014913082,diff
510,0.04,-0.0015143156,diff
511,0.044,-0.0015366673,diff
512,0.048,-0.0015580654,diff
513,0.052,-0.0015801787,diff
514,0.056,-0.0016013384,diff
515,0.06,-0.0016200542,diff
516,0.064,-0.001638174,diff
517,0.068,-0.0016531348,diff
518,0.072,-0.0016667247,diff
519,0.076,-0.0016770959,diff
520,0.08,-0.0016837716,diff
521,0.084,-0.0016880631,diff
522,0.088,-0.0016872287,diff
523,0.092,-0.0016815662,diff
524,0.096,-0.0016713738,diff
525,0.1,-0.0016563535,diff
526,0.104,-0.0016341209,diff
527,0.108,-0.0016049147,diff
528,0.112,-0.0015696883,diff
529,0.116,-0.0015257597,diff
530,0.12,-0.0014740229,diff
531,0.124,-0.0014135838,diff
532,0.128,-0.0013427734,diff
533,0.132,-0.0012632608,diff
534,0.136,-0.0011727214,diff
535,0.14,-0.0010710359,diff
536,0.144,-0.0009574294,diff
537,0.148,-0.00083202124,diff
538,0.152,-0.0006927848,diff
539,0.156,-0.0005406141,diff
540,0.16,-0.0003746152,diff
541,0.164,-0.00019335747,diff
542,0.168,2.6226044e-06,diff
543,0.172,0.00021463633,diff
544,0.176,0.0004426837,diff
545,0.18,0.0006878376,diff
546,0.184,0.0009499788,diff
547,0.188,0.0012304783,diff
548,0.192,0.0015285611,diff
549,0.196,0.001845479,diff
550,0.2,0.002182126,diff
551,0.204,0.0025373697,diff
552,0.208,0.002912879,diff
553,0.212,0.0033087134,diff
554,0.216,0.003724575,diff
555,0.22,0.0041615367,diff
556,0.224,0.0046201944,diff
557,0.228,0.00509876,diff
558,0.232,0.005599737,diff
559,0.236,0.006121218,diff
560,0.24,0.006665349,diff
561,0.244,0.007230282,diff
562,0.248,0.007816672,diff
563,0.252,0.008425355,diff
564,0.256,0.009055197,diff
565,0.26,0.009706855,diff
566,0.264,0.010379076,diff
567,0.268,0.011072218,diff
568,0.272,0.011770248,diff
569,0.276,0.012456536,diff
570,0.28,0.013131201,diff
571,0.284,0.01379317,diff
572,0.288,0.014442086,diff
573,0.292,0.015078843,diff
574,0.296,0.015701115,diff
575,0.3,0.0163095,diff
576,0.304,0.01690358,diff
577,0.308,0.017481923,diff
578,0.312,0.018044591,diff
579,0.316,0.01859045,diff
580,0.32,0.019119263,diff
581,0.324,0.019630075,diff
582,0.328,0.020122051,diff
583,0.332,0.020595014,diff
584,0.336,0.02104795,diff
585,0.34,0.021480143,diff
586,0.344,0.021890402,diff
587,0.348,0.02227819,diff
588,0.352,0.022643626,diff
589,0.356,0.022984624,diff
590,0.36,0.023301482,diff
591,0.364,0.023593605,diff
592,0.368,0.023859203,diff
593,0.372,0.024098516,diff
594,0.376,0.02431041,diff
595,0.38,0.024495006,diff
596,0.384,0.02465117,diff
597,0.388,0.024778545,diff
598,0.392,0.024876952,diff
599,0.396,0.024945676,diff
600,0.4,0.02498442,diff
601,0.404,0.024992764,diff
602,0.408,0.024970531,diff
603,0.412,0.024917424,diff
604,0.416,0.024834335,diff
605,0.42,0.024719477,diff
606,0.424,0.024574578,diff
607,0.428,0.024398625,diff
608,0.432,0.02419269,diff
609,0.436,0.023955762,diff
610,0.44,0.023689091,diff
611,0.444,0.023393035,diff
612,0.448,0.023067892,diff
613,0.452,0.022714078,diff
614,0.456,0.022333264,diff
615,0.46,0.021924675,diff
616,0.464,0.021489024,diff
617,0.468,0.021029115,diff
618,0.472,0.020543635,diff
619,0.476,0.020034015,diff
620,0.48,0.01950252,diff
621,0.484,0.01894933,diff
622,0.488,0.018375576,diff
623,0.492,0.01778233,diff
624,0.496,0.017171025,diff
625,0.5,0.016542554,diff
626,0.504,0.015898705,diff
627,0.508,0.015240014,diff
628,0.512,0.014568865,diff
629,0.516,0.013885856,diff
630,0.52,0.013192594,diff
631,0.524,0.0124896765,diff
632,0.528,0.011779666,diff
633,0.532,0.011063397,diff
634,0.536,0.010341585,diff
635,0.54,0.009616137,diff
636,0.544,0.008888543,diff
637,0.548,0.008159876,diff
638,0.552,0.0074306726,diff
639,0.556,0.006702721,diff
640,0.56,0.0059782267,diff
641,0.564,0.005256057,diff
642,0.568,0.0045387745,diff
643,0.572,0.0038273335,diff
644,0.576,0.0031222105,diff
645,0.58,0.0024255514,diff
646,0.584,0.0017366409,diff
647,0.588,0.0010573864,diff
648,0.592,0.000387609,diff
649,0.596,-0.0002706647,diff
650,0.6,-0.0009176731,diff
651,0.604,-0.0015534163,diff
652,0.608,-0.0021763444,diff
653,0.612,-0.0027852058,diff
654,0.616,-0.0033800006,diff
655,0.62,-0.00396204,diff
656,0.624,-0.0045287013,diff
657,0.628,-0.0050808787,diff
658,0.632,-0.0056182146,diff
659,0.636,-0.006139934,diff
660,0.64,-0.006646633,diff
661,0.644,-0.007136464,diff
662,0.648,-0.0076114535,diff
663,0.652,-0.008070409,diff
664,0.656,-0.008512795,diff
665,0.66,-0.008939862,diff
666,0.664,-0.0093503,diff
667,0.668,-0.0097453,diff
668,0.672,-0.010123193,diff
669,0.676,-0.010486305,diff
670,0.68,-0.010832787,diff
671,0.684,-0.011164069,diff
672,0.688,-0.011479437,diff
673,0.692,-0.011778474,diff
674,0.696,-0.012062311,diff
675,0.7,-0.012330949,diff
676,0.704,-0.012584507,diff
677,0.708,-0.012822151,diff
678,0.712,-0.013045728,diff
679,0.716,-0.013253987,diff
680,0.72,-0.013447583,diff
681,0.724,-0.013625979,diff
682,0.728,-0.013791382,diff
683,0.732,-0.013941169,diff
684,0.736,-0.014078021,diff
685,0.74,-0.014200449,diff
686,0.744,-0.014309049,diff
687,0.748,-0.014403582,diff
688,0.752,-0.014484704,diff
689,0.756,-0.014552951,diff
690,0.76,-0.014607668,diff
691,0.764,-0.014649212,diff
692,0.768,-0.014677584,diff
693,0.772,-0.014693975,diff
694,0.776,-0.014697373,diff
695,0.78,-0.014688373,diff
696,0.784,-0.014666259,diff
697,0.788,-0.014632642,diff
698,0.792,-0.014586747,diff
699,0.796,-0.014529109,diff
700,0.8,-0.014459729,diff
701,0.804,-0.014378488,diff
702,0.808,-0.014285684,diff
703,0.812,-0.0141813755,diff
704,0.816,-0.014066339,diff
705,0.82,-0.013940334,diff
706,0.824,-0.013803244,diff
707,0.828,-0.01365602,diff
708,0.832,-0.01349777,diff
709,0.836,-0.0133295655,diff
710,0.84,-0.013151765,diff
711,0.844,-0.012963235,diff
712,0.848,-0.012765169,diff
713,0.852,-0.012557507,diff
714,0.856,-0.012341559,diff
715,0.86,-0.0121153,diff
716,0.864,-0.011881292,diff
717,0.868,-0.011638343,diff
718,0.872,-0.011386275,diff
719,0.876,-0.011127055,diff
720,0.88,-0.010859728,diff
721,0.884,-0.010584891,diff
722,0.888,-0.010302603,diff
723,0.892,-0.0100134015,diff
724,0.896,-0.009716392,diff
725,0.9,-0.009414196,diff
726,0.904,-0.009104431,diff
727,0.908,-0.008789837,diff
728,0.912,-0.008469224,diff
729,0.916,-0.008143008,diff
730,0.92,-0.0078118443,diff
731,0.924,-0.0074754953,diff
732,0.928,-0.007135272,diff
733,0.932,-0.006790161,diff
734,0.936,-0.006442189,diff
735,0.94,-0.006089866,diff
736,0.944,-0.0057345033,diff
737,0.948,-0.0053759217,diff
738,0.952,-0.0050151944,diff
739,0.956,-0.0046527386,diff
740,0.96,-0.004286945,diff
741,0.964,-0.0039203763,diff
742,0.968,-0.0035526752,diff
743,0.972,-0.0031833649,diff
744,0.976,-0.0028137565,diff
745,0.98,-0.0024437904,diff
746,0.984,-0.0020736456,diff
747,0.988,-0.0017036796,diff
748,0.992,-0.0013347864,diff
749,0.996,-0.0009663105,diff
750,1.0,-0.0005993843,diff
751,1.004,-0.00023376942,diff
752,1.008,0.00012981892,diff
753,1.012,0.0004912019,diff
754,1.016,0.00085026026,diff
755,1.02,0.001206994,diff
756,1.024,0.0015603304,diff
757,1.028,0.0019103289,diff
758,1.032,0.0022565126,diff
759,1.036,0.0025990605,diff
760,1.04,0.0029378533,diff
761,1.044,0.0032716393,diff
762,1.048,0.0036008358,diff
763,1.052,0.003925383,diff
764,1.056,0.004244566,diff
765,1.06,0.0045582056,diff
766,1.064,0.0048663616,diff
767,1.068,0.0051694214,diff
768,1.072,0.0054647326,diff
769,1.076,0.0057548285,diff
770,1.08,0.006038189,diff
771,1.084,0.006314516,diff
772,1.088,0.006583929,diff
773,1.092,0.0068459213,diff
774,1.096,0.0071011484,diff
775,1.1,0.007348478,diff
776,1.104,0.0075883567,diff
777,1.108,0.007820576,diff
778,1.112,0.008044004,diff
779,1.116,0.008259773,diff
780,1.12,0.00846684,diff
781,1.124,0.0086657405,diff
782,1.128,0.008855909,diff
783,1.132,0.009037584,diff
784,1.136,0.009209871,diff
785,1.14,0.009373754,diff
786,1.144,0.00952819,diff
787,1.148,0.009673506,diff
788,1.152,0.00981003,diff
789,1.156,0.009935975,diff
790,1.16,0.010053039,diff
791,1.164,0.010161281,diff
792,1.168,0.010259092,diff
793,1.172,0.010347813,diff
794,1.176,0.010427028,diff
795,1.18,0.0104958415,diff
796,1.184,0.0105552375,diff
797,1.188,0.010604471,diff
798,1.192,0.010644019,diff
799,1.196,0.010673881,diff
800,1.2,0.010693967,diff
801,1.204,0.0107040405,diff
802,1.208,0.010703862,diff
803,1.212,0.010694444,diff
804,1.216,0.010674566,diff
805,1.22,0.010645419,diff
806,1.224,0.010605842,diff
807,1.228,0.010556132,diff
808,1.232,0.010497451,diff
809,1.236,0.010428548,diff
810,1.24,0.010349929,diff
811,1.244,0.010261953,diff
812,1.248,0.010164201,diff
813,1.252,0.010057181,diff
814,1.256,0.009940058,diff
815,1.26,0.009813875,diff
816,1.264,0.009678036,diff
817,1.268,0.009533018,diff
818,1.272,0.00937885,diff
819,1.276,0.009215355,diff
820,1.28,0.009043127,diff
821,1.284,0.008861542,diff
822,1.288,0.008671671,diff
823,1.292,0.008472949,diff
824,1.296,0.008264989,diff
825,1.3,0.008048803,diff
826,1.304,0.007824272,diff
827,1.308,0.007591456,diff
828,1.312,0.007350385,diff
829,1.316,0.007101059,diff
830,1.32,0.006844163,diff
831,1.324,0.006579131,diff
832,1.328,0.006306201,diff
833,1.332,0.00602597,diff
834,1.336,0.0057386756,diff
835,1.34,0.005443901,diff
836,1.344,0.005141914,diff
837,1.348,0.004832864,diff
838,1.352,0.0045168996,diff
839,1.356,0.0041948557,diff
840,1.36,0.0038651824,diff
841,1.364,0.0035299957,diff
842,1.368,0.0031882823,diff
843,1.372,0.0028410554,diff
844,1.376,0.0024876893,diff
845,1.38,0.0021284223,diff
846,1.384,0.001763761,diff
847,1.388,0.001393795,diff
848,1.392,0.001018256,diff
849,1.396,0.00063845515,diff
850,1.4,0.0002527833,diff
851,1.404,-0.00013643503,diff
852,1.408,-0.00053086877,diff
853,1.412,-0.0009292364,diff
854,1.416,-0.0013315976,diff
855,1.42,-0.0017383397,diff
856,1.424,-0.0021484792,diff
857,1.428,-0.0025620162,diff
858,1.432,-0.0029794574,diff
859,1.436,-0.0033996105,diff
860,1.44,-0.0038226843,diff
861,1.444,-0.004249096,diff
862,1.448,-0.004677415,diff
863,1.452,-0.0051082075,diff
864,1.456,-0.0055417717,diff
865,1.46,-0.005976647,diff
866,1.464,-0.0064131916,diff
867,1.468,-0.0068519413,diff
868,1.472,-0.007291734,diff
869,1.476,-0.007732451,diff
870,1.48,-0.008174598,diff
871,1.484,-0.00861752,diff
872,1.488,-0.009060979,diff
873,1.492,-0.009504467,diff
874,1.496,-0.009948522,diff
875,1.5,-0.010392159,diff
876,1.504,-0.010835677,diff
877,1.508,-0.011279017,diff
878,1.512,-0.0117215365,diff
879,1.516,-0.012163088,diff
880,1.52,-0.012603626,diff
881,1.524,-0.013042793,diff
882,1.528,-0.01348041,diff
883,1.532,-0.013916716,diff
884,1.536,-0.014350519,diff
885,1.54,-0.014782056,diff
886,1.544,-0.015212193,diff
887,1.548,-0.015639216,diff
888,1.552,-0.0160636,diff
889,1.556,-0.016485378,diff
890,1.56,-0.016903535,diff
891,1.564,-0.017318621,diff
892,1.568,-0.017729938,diff
893,1.572,-0.018137425,diff
894,1.576,-0.018540904,diff
895,1.58,-0.018940464,diff
896,1.584,-0.019335225,diff
897,1.588,-0.01972565,diff
898,1.592,-0.020111546,diff
899,1.596,-0.020492032,diff
900,1.6,-0.02086714,diff
901,1.604,-0.021237388,diff
902,1.608,-0.02160123,diff
903,1.612,-0.021959975,diff
904,1.616,-0.022312433,diff
905,1.62,-0.022658736,diff
906,1.624,-0.022998065,diff
907,1.628,-0.02333118,diff
908,1.632,-0.023657367,diff
909,1.636,-0.023976311,diff
910,1.64,-0.024288163,diff
911,1.644,-0.024592906,diff
912,1.648,-0.024889901,diff
913,1.652,-0.025178581,diff
914,1.656,-0.025459692,diff
915,1.66,-0.02573198,diff
916,1.664,-0.025996104,diff
917,1.668,-0.026251838,diff
918,1.672,-0.026498646,diff
919,1.676,-0.026735812,diff
920,1.68,-0.026964515,diff
921,1.684,-0.027183667,diff
922,1.688,-0.027393132,diff
923,1.692,-0.027592704,diff
924,1.696,-0.02778247,diff
925,1.7,-0.027962118,diff
926,1.704,-0.028130978,diff
927,1.708,-0.028289393,diff
928,1.712,-0.02843742,diff
929,1.716,-0.028574303,diff
930,1.72,-0.028700024,diff
931,1.724,-0.02881439,diff
932,1.728,-0.028917328,diff
933,1.732,-0.029008865,diff
934,1.736,-0.02908805,diff
935,1.74,-0.029155761,diff
936,1.744,-0.029210865,diff
937,1.748,-0.0292539,diff
938,1.752,-0.029283836,diff
939,1.756,-0.029301733,diff
940,1.76,-0.029306605,diff
941,1.764,-0.029297799,diff
942,1.768,-0.029276267,diff
943,1.772,-0.029241309,diff
944,1.776,-0.029192366,diff
945,1.78,-0.02912987,diff
946,1.784,-0.029053397,diff
947,1.788,-0.028963,diff
948,1.792,-0.028858177,diff
949,1.796,-0.02873893,diff
950,1.8,-0.028604954,diff
951,1.804,-0.028456442,diff
952,1.808,-0.02829267,diff
953,1.812,-0.028114073,diff
954,1.816,-0.027919993,diff
955,1.82,-0.027710676,diff
956,1.824,-0.02748578,diff
957,1.828,-0.027245298,diff
958,1.832,-0.026988648,diff
959,1.836,-0.026716202,diff
960,1.84,-0.026427343,diff
961,1.844,-0.026122004,diff
962,1.848,-0.025800303,diff
963,1.852,-0.025462478,diff
964,1.856,-0.025107011,diff
965,1.86,-0.0247351,diff
966,1.864,-0.024345987,diff
967,1.868,-0.023939557,diff
968,1.872,-0.02351597,diff
969,1.876,-0.023074642,diff
970,1.88,-0.02261566,diff
971,1.884,-0.022138849,diff
972,1.888,-0.021644268,diff
973,1.892,-0.0211315,diff
974,1.896,-0.020600379,diff
975,1.9,-0.0200511,diff
976,1.904,-0.019482967,diff
977,1.908,-0.018896561,diff
978,1.912,-0.01829137,diff
979,1.916,-0.017667092,diff
980,1.92,-0.017023604,diff
981,1.924,-0.016361423,diff
982,1.928,-0.015679877,diff
983,1.932,-0.014978662,diff
984,1.936,-0.014258165,diff
985,1.94,-0.013517741,diff
986,1.944,-0.012757627,diff
987,1.948,-0.011977624,diff
988,1.952,-0.011177667,diff
989,1.956,-0.010357278,diff
990,1.96,-0.00951686,diff
991,1.964,-0.008656132,diff
992,1.968,-0.0077747907,diff
993,1.972,-0.0068725785,diff
994,1.976,-0.00595014,diff
995,1.98,-0.0050063403,diff
996,1.984,-0.004041738,diff
997,1.988,-0.003056232,diff
998,1.992,-0.0020491981,diff
999,1.996,-0.0010214731,diff
1000,2.0,2.8078444e-05,diff


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_8000/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_8000/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_8000/sol_nn.csv <==
,X_x,value,name
0,-2.0,3.399048e-05,sol_nn
1,-1.996,0.0020957484,sol_nn
2,-1.992,0.004154792,sol_nn
3,-1.988,0.006211921,sol_nn
4,-1.984,0.008266384,sol_nn
5,-1.98,0.010318458,sol_nn
6,-1.976,0.012368645,sol_nn
7,-1.972,0.014416264,sol_nn
8,-1.968,0.01646174,sol_nn
9,-1.964,0.018505042,sol_nn
10,-1.96,0.020545814,sol_nn
11,-1.956,0.02258486,sol_nn
12,-1.952,0.024621665,sol_nn
13,-1.948,0.026656706,sol_nn
14,-1.944,0.028688751,sol_nn
15,-1.94,0.030719599,sol_nn
16,-1.936,0.03274852,sol_nn
17,-1.932,0.034775186,sol_nn
18,-1.928,0.036800124,sol_nn
19,-1.924,0.038822968,sol_nn
20,-1.92,0.04084415,sol_nn
21,-1.916,0.042863064,sol_nn
22,-1.912,0.044880494,sol_nn
23,-1.908,0.04689631,sol_nn
24,-1.904,0.048910227,sol_nn
25,-1.9,0.050922308,sol_nn
26,-1.896,0.052932866,sol_nn
27,-1.892,0.054942034,sol_nn
28,-1.888,0.056949116,sol_nn
29,-1.884,0.05895503,sol_nn
30,-1.88,0.06095904,sol_nn
31,-1.876,0.06296176,sol_nn
32,-1.872,0.06496276,sol_nn
33,-1.868,0.06696264,sol_nn
34,-1.864,0.06896087,sol_nn
35,-1.86,0.070957676,sol_nn
36,-1.856,0.07295342,sol_nn
37,-1.852,0.07494722,sol_nn
38,-1.848,0.076940134,sol_nn
39,-1.844,0.07893185,sol_nn
40,-1.84,0.08092216,sol_nn
41,-1.836,0.08291136,sol_nn
42,-1.832,0.084898874,sol_nn
43,-1.828,0.08688606,sol_nn
44,-1.824,0.08887167,sol_nn
45,-1.82,0.09085636,sol_nn
46,-1.816,0.09283951,sol_nn
47,-1.812,0.09482215,sol_nn
48,-1.808,0.09680362,sol_nn
49,-1.804,0.09878425,sol_nn
50,-1.8,0.10076348,sol_nn
51,-1.796,0.10274218,sol_nn
52,-1.792,0.104719475,sol_nn
53,-1.788,0.1066968,sol_nn
54,-1.784,0.10867284,sol_nn
55,-1.78,0.11064823,sol_nn
56,-1.776,0.1126228,sol_nn
57,-1.772,0.11459644,sol_nn
58,-1.768,0.11656948,sol_nn
59,-1.764,0.11854189,sol_nn
60,-1.76,0.12051367,sol_nn
61,-1.756,0.12248481,sol_nn
62,-1.752,0.12445544,sol_nn
63,-1.748,0.12642546,sol_nn
64,-1.744,0.12839495,sol_nn
65,-1.74,0.13036385,sol_nn
66,-1.736,0.13233241,sol_nn
67,-1.732,0.13430037,sol_nn
68,-1.728,0.13626805,sol_nn
69,-1.724,0.13823542,sol_nn
70,-1.72,0.14020231,sol_nn
71,-1.716,0.14216933,sol_nn
72,-1.712,0.14413531,sol_nn
73,-1.708,0.14610139,sol_nn
74,-1.704,0.14806697,sol_nn
75,-1.7,0.15003268,sol_nn
76,-1.696,0.15199852,sol_nn
77,-1.692,0.15396374,sol_nn
78,-1.688,0.15592888,sol_nn
79,-1.684,0.1578941,sol_nn
80,-1.68,0.15985897,sol_nn
81,-1.676,0.16182384,sol_nn
82,-1.672,0.16378868,sol_nn
83,-1.668,0.1657539,sol_nn
84,-1.664,0.16771868,sol_nn
85,-1.66,0.1696842,sol_nn
86,-1.656,0.17164922,sol_nn
87,-1.652,0.17361498,sol_nn
88,-1.648,0.17558058,sol_nn
89,-1.644,0.17754629,sol_nn
90,-1.64,0.17951205,sol_nn
91,-1.636,0.18147801,sol_nn
92,-1.632,0.18344453,sol_nn
93,-1.628,0.1854115,sol_nn
94,-1.624,0.18737844,sol_nn
95,-1.62,0.18934594,sol_nn
96,-1.616,0.19131382,sol_nn
97,-1.612,0.19328207,sol_nn
98,-1.608,0.19525057,sol_nn
99,-1.604,0.19721988,sol_nn
100,-1.6,0.1991893,sol_nn
101,-1.596,0.20115958,sol_nn
102,-1.592,0.20313025,sol_nn
103,-1.588,0.20510146,sol_nn
104,-1.584,0.20707327,sol_nn
105,-1.58,0.20904592,sol_nn
106,-1.576,0.21101904,sol_nn
107,-1.572,0.21299267,sol_nn
108,-1.568,0.21496703,sol_nn
109,-1.564,0.21694243,sol_nn
110,-1.56,0.21891826,sol_nn
111,-1.556,0.22089517,sol_nn
112,-1.552,0.22287276,sol_nn
113,-1.548,0.22485101,sol_nn
114,-1.544,0.22683017,sol_nn
115,-1.54,0.22881009,sol_nn
116,-1.536,0.23079132,sol_nn
117,-1.532,0.23277308,sol_nn
118,-1.528,0.2347561,sol_nn
119,-1.524,0.23674017,sol_nn
120,-1.52,0.2387246,sol_nn
121,-1.516,0.24071065,sol_nn
122,-1.512,0.24269736,sol_nn
123,-1.508,0.24468571,sol_nn
124,-1.504,0.24667494,sol_nn
125,-1.5,0.24866492,sol_nn
126,-1.496,0.25065625,sol_nn
127,-1.492,0.25264862,sol_nn
128,-1.488,0.25464252,sol_nn
129,-1.484,0.25663728,sol_nn
130,-1.48,0.25863338,sol_nn
131,-1.476,0.26063108,sol_nn
132,-1.472,0.2626297,sol_nn
133,-1.468,0.26462972,sol_nn
134,-1.464,0.2666311,sol_nn
135,-1.46,0.26863366,sol_nn
136,-1.456,0.27063766,sol_nn
137,-1.452,0.2726434,sol_nn
138,-1.448,0.2746504,sol_nn
139,-1.444,0.27665842,sol_nn
140,-1.44,0.2786684,sol_nn
141,-1.436,0.28067943,sol_nn
142,-1.432,0.28269228,sol_nn
143,-1.428,0.28470674,sol_nn
144,-1.424,0.28672233,sol_nn
145,-1.42,0.28873995,sol_nn
146,-1.416,0.29075885,sol_nn
147,-1.412,0.29277924,sol_nn
148,-1.408,0.29480147,sol_nn
149,-1.404,0.29682562,sol_nn
150,-1.4,0.29885098,sol_nn
151,-1.396,0.3008785,sol_nn
152,-1.392,0.30290705,sol_nn
153,-1.388,0.3049379,sol_nn
154,-1.384,0.30697057,sol_nn
155,-1.38,0.30900443,sol_nn
156,-1.376,0.3110407,sol_nn
157,-1.372,0.31307858,sol_nn
158,-1.368,0.31511816,sol_nn
159,-1.364,0.3171596,sol_nn
160,-1.36,0.3192029,sol_nn
161,-1.356,0.32124805,sol_nn
162,-1.352,0.32329527,sol_nn
163,-1.348,0.32534382,sol_nn
164,-1.344,0.32739502,sol_nn
165,-1.34,0.32944778,sol_nn
166,-1.336,0.33150262,sol_nn
167,-1.332,0.33355954,sol_nn
168,-1.328,0.33561847,sol_nn
169,-1.324,0.33767888,sol_nn
170,-1.32,0.3397419,sol_nn
171,-1.316,0.3418069,sol_nn
172,-1.312,0.34387422,sol_nn
173,-1.308,0.3459433,sol_nn
174,-1.304,0.34801418,sol_nn
175,-1.3,0.35008723,sol_nn
176,-1.296,0.35216275,sol_nn
177,-1.292,0.35424042,sol_nn
178,-1.288,0.35631996,sol_nn
179,-1.284,0.3584021,sol_nn
180,-1.28,0.3604865,sol_nn
181,-1.276,0.36257255,sol_nn
182,-1.272,0.36466092,sol_nn
183,-1.268,0.36675158,sol_nn
184,-1.264,0.36884472,sol_nn
185,-1.26,0.37093973,sol_nn
186,-1.256,0.37303725,sol_nn
187,-1.252,0.375137,sol_nn
188,-1.248,0.37723875,sol_nn
189,-1.244,0.37934348,sol_nn
190,-1.24,0.38145006,sol_nn
191,-1.236,0.38355908,sol_nn
192,-1.232,0.38567057,sol_nn
193,-1.228,0.3877839,sol_nn
194,-1.224,0.3899003,sol_nn
195,-1.22,0.39201835,sol_nn
196,-1.216,0.39413935,sol_nn
197,-1.212,0.3962625,sol_nn
198,-1.208,0.398388,sol_nn
199,-1.204,0.40051657,sol_nn
200,-1.2,0.40264687,sol_nn
201,-1.196,0.40477952,sol_nn
202,-1.192,0.40691507,sol_nn
203,-1.188,0.4090531,sol_nn
204,-1.184,0.41119263,sol_nn
205,-1.18,0.41333562,sol_nn
206,-1.176,0.41548097,sol_nn
207,-1.172,0.41762853,sol_nn
208,-1.168,0.41977882,sol_nn
209,-1.164,0.42193168,sol_nn
210,-1.16,0.42408684,sol_nn
211,-1.156,0.4262444,sol_nn
212,-1.152,0.4284052,sol_nn
213,-1.148,0.43056786,sol_nn
214,-1.144,0.4327331,sol_nn
215,-1.14,0.43490106,sol_nn
216,-1.136,0.43707135,sol_nn
217,-1.132,0.43924454,sol_nn
218,-1.128,0.44141993,sol_nn
219,-1.124,0.44359794,sol_nn
220,-1.12,0.4457788,sol_nn
221,-1.116,0.44796234,sol_nn
222,-1.112,0.45014787,sol_nn
223,-1.108,0.45233646,sol_nn
224,-1.104,0.45452705,sol_nn
225,-1.1,0.45672086,sol_nn
226,-1.096,0.45891714,sol_nn
227,-1.092,0.46111625,sol_nn
228,-1.088,0.46331745,sol_nn
229,-1.084,0.4655213,sol_nn
230,-1.08,0.46772763,sol_nn
231,-1.076,0.46993732,sol_nn
232,-1.072,0.4721491,sol_nn
233,-1.068,0.4743636,sol_nn
234,-1.064,0.47658044,sol_nn
235,-1.06,0.47880015,sol_nn
236,-1.056,0.48102218,sol_nn
237,-1.052,0.48324737,sol_nn
238,-1.048,0.48547488,sol_nn
239,-1.044,0.48770496,sol_nn
240,-1.04,0.48993772,sol_nn
241,-1.036,0.49217296,sol_nn
242,-1.032,0.4944108,sol_nn
243,-1.028,0.49665087,sol_nn
244,-1.024,0.49889424,sol_nn
245,-1.02,0.5011404,sol_nn
246,-1.016,0.5033884,sol_nn
247,-1.012,0.5056395,sol_nn
248,-1.008,0.50789267,sol_nn
249,-1.004,0.510149,sol_nn
250,-1.0,0.5124074,sol_nn
251,-0.996,0.5146687,sol_nn
252,-0.992,0.51693213,sol_nn
253,-0.988,0.5191987,sol_nn
254,-0.984,0.52146757,sol_nn
255,-0.98,0.52373904,sol_nn
256,-0.976,0.5260131,sol_nn
257,-0.972,0.5282894,sol_nn
258,-0.968,0.5305682,sol_nn
259,-0.964,0.53284943,sol_nn
260,-0.96,0.53513426,sol_nn
261,-0.956,0.53742063,sol_nn
262,-0.952,0.5397095,sol_nn
263,-0.948,0.542001,sol_nn
264,-0.944,0.544295,sol_nn
265,-0.94,0.5465918,sol_nn
266,-0.936,0.5488901,sol_nn
267,-0.932,0.5511916,sol_nn
268,-0.928,0.5534954,sol_nn
269,-0.924,0.55580205,sol_nn
270,-0.92,0.55810976,sol_nn
271,-0.916,0.5604212,sol_nn
272,-0.912,0.56273425,sol_nn
273,-0.908,0.56505,sol_nn
274,-0.904,0.56736827,sol_nn
275,-0.9,0.5696887,sol_nn
276,-0.896,0.5720117,sol_nn
277,-0.892,0.5743364,sol_nn
278,-0.888,0.5766635,sol_nn
279,-0.884,0.57899314,sol_nn
280,-0.88,0.5813253,sol_nn
281,-0.876,0.5836586,sol_nn
282,-0.872,0.58599514,sol_nn
283,-0.868,0.5883338,sol_nn
284,-0.864,0.5906744,sol_nn
285,-0.86,0.59301686,sol_nn
286,-0.856,0.59536225,sol_nn
287,-0.852,0.5977091,sol_nn
288,-0.848,0.600058,sol_nn
289,-0.844,0.60240966,sol_nn
290,-0.84,0.60476273,sol_nn
291,-0.836,0.6071178,sol_nn
292,-0.832,0.6094754,sol_nn
293,-0.828,0.61183465,sol_nn
294,-0.824,0.6141955,sol_nn
295,-0.82,0.6165589,sol_nn
296,-0.816,0.6189237,sol_nn
297,-0.812,0.6212902,sol_nn
298,-0.808,0.6236593,sol_nn
299,-0.804,0.62602955,sol_nn
300,-0.8,0.62840176,sol_nn
301,-0.796,0.6307759,sol_nn
302,-0.792,0.6331519,sol_nn
303,-0.788,0.6355292,sol_nn
304,-0.784,0.63790816,sol_nn
305,-0.78,0.6402891,sol_nn
306,-0.776,0.6426712,sol_nn
307,-0.772,0.64505506,sol_nn
308,-0.768,0.6474402,sol_nn
309,-0.764,0.6498271,sol_nn
310,-0.76,0.6522155,sol_nn
311,-0.756,0.654605,sol_nn
312,-0.752,0.6569962,sol_nn
313,-0.748,0.6593886,sol_nn
314,-0.744,0.66178244,sol_nn
315,-0.74,0.6641772,sol_nn
316,-0.736,0.6665733,sol_nn
317,-0.732,0.66897076,sol_nn
318,-0.728,0.671369,sol_nn
319,-0.724,0.67376876,sol_nn
320,-0.72,0.6761688,sol_nn
321,-0.716,0.67857015,sol_nn
322,-0.712,0.68097293,sol_nn
323,-0.708,0.6833763,sol_nn
324,-0.704,0.68578005,sol_nn
325,-0.7,0.6881846,sol_nn
326,-0.696,0.6905907,sol_nn
327,-0.692,0.6929968,sol_nn
328,-0.688,0.69540346,sol_nn
329,-0.684,0.6978108,sol_nn
330,-0.68,0.7002188,sol_nn
331,-0.676,0.70262754,sol_nn
332,-0.672,0.7050357,sol_nn
333,-0.668,0.7074452,sol_nn
334,-0.664,0.70985454,sol_nn
335,-0.66,0.7122642,sol_nn
336,-0.656,0.7146739,sol_nn
337,-0.652,0.7170837,sol_nn
338,-0.648,0.7194934,sol_nn
339,-0.644,0.72190285,sol_nn
340,-0.64,0.7243124,sol_nn
341,-0.636,0.726722,sol_nn
342,-0.632,0.7291305,sol_nn
343,-0.628,0.7315394,sol_nn
344,-0.624,0.73394793,sol_nn
345,-0.62,0.73635554,sol_nn
346,-0.616,0.73876286,sol_nn
347,-0.612,0.74116904,sol_nn
348,-0.608,0.7435749,sol_nn
349,-0.604,0.7459802,sol_nn
350,-0.6,0.7483838,sol_nn
351,-0.596,0.75078726,sol_nn
352,-0.592,0.75318855,sol_nn
353,-0.588,0.7555897,sol_nn
354,-0.584,0.7579891,sol_nn
355,-0.58,0.7603876,sol_nn
356,-0.576,0.76278365,sol_nn
357,-0.572,0.76517916,sol_nn
358,-0.568,0.76757276,sol_nn
359,-0.564,0.76996475,sol_nn
360,-0.56,0.7723541,sol_nn
361,-0.556,0.77474207,sol_nn
362,-0.552,0.77712786,sol_nn
363,-0.548,0.7795118,sol_nn
364,-0.544,0.78189296,sol_nn
365,-0.54,0.7842719,sol_nn
366,-0.536,0.78664845,sol_nn
367,-0.532,0.78902227,sol_nn
368,-0.528,0.79139346,sol_nn
369,-0.524,0.7937612,sol_nn
370,-0.52,0.79612774,sol_nn
371,-0.516,0.798489,sol_nn
372,-0.512,0.8008476,sol_nn
373,-0.508,0.80320364,sol_nn
374,-0.504,0.8055557,sol_nn
375,-0.5,0.80790395,sol_nn
376,-0.496,0.8102484,sol_nn
377,-0.492,0.8125891,sol_nn
378,-0.488,0.8149261,sol_nn
379,-0.484,0.81725824,sol_nn
380,-0.48,0.8195867,sol_nn
381,-0.476,0.82191014,sol_nn
382,-0.472,0.82422906,sol_nn
383,-0.468,0.8265434,sol_nn
384,-0.464,0.8288525,sol_nn
385,-0.46,0.8311565,sol_nn
386,-0.456,0.833455,sol_nn
387,-0.452,0.8357484,sol_nn
388,-0.448,0.8380368,sol_nn
389,-0.444,0.8403185,sol_nn
390,-0.44,0.8425944,sol_nn
391,-0.436,0.8448642,sol_nn
392,-0.432,0.84712785,sol_nn
393,-0.428,0.84938496,sol_nn
394,-0.424,0.85163534,sol_nn
395,-0.42,0.853879,sol_nn
396,-0.416,0.85611534,sol_nn
397,-0.412,0.8583447,sol_nn
398,-0.408,0.86056656,sol_nn
399,-0.404,0.86278045,sol_nn
400,-0.4,0.86498666,sol_nn
401,-0.396,0.86718464,sol_nn
402,-0.392,0.86937475,sol_nn
403,-0.388,0.87155616,sol_nn
404,-0.384,0.873729,sol_nn
405,-0.38,0.8758925,sol_nn
406,-0.376,0.8780468,sol_nn
407,-0.372,0.8801923,sol_nn
408,-0.368,0.88232785,sol_nn
409,-0.364,0.88445336,sol_nn
410,-0.36,0.88656914,sol_nn
411,-0.356,0.8886744,sol_nn
412,-0.352,0.89076966,sol_nn
413,-0.348,0.8928533,sol_nn
414,-0.344,0.894926,sol_nn
415,-0.34,0.8969879,sol_nn
416,-0.336,0.899038,sol_nn
417,-0.332,0.90107584,sol_nn
418,-0.328,0.90310186,sol_nn
419,-0.324,0.9051158,sol_nn
420,-0.32,0.9071166,sol_nn
421,-0.316,0.9091049,sol_nn
422,-0.312,0.91108024,sol_nn
423,-0.308,0.913041,sol_nn
424,-0.304,0.9149889,sol_nn
425,-0.3,0.91692275,sol_nn
426,-0.296,0.91884243,sol_nn
427,-0.292,0.92074656,sol_nn
428,-0.288,0.9226368,sol_nn
429,-0.284,0.924511,sol_nn
430,-0.28,0.92637,sol_nn
431,-0.276,0.92821324,sol_nn
432,-0.272,0.93004024,sol_nn
433,-0.268,0.931851,sol_nn
434,-0.264,0.9336447,sol_nn
435,-0.26,0.9354221,sol_nn
436,-0.256,0.93718106,sol_nn
437,-0.252,0.9389226,sol_nn
438,-0.248,0.94064623,sol_nn
439,-0.244,0.9423516,sol_nn
440,-0.24,0.9440381,sol_nn
441,-0.236,0.9457052,sol_nn
442,-0.232,0.94735336,sol_nn
443,-0.228,0.94898146,sol_nn
444,-0.224,0.95059013,sol_nn
445,-0.22,0.952178,sol_nn
446,-0.216,0.9537449,sol_nn
447,-0.212,0.9552907,sol_nn
448,-0.208,0.95681584,sol_nn
449,-0.204,0.9583185,sol_nn
450,-0.2,0.9597992,sol_nn
451,-0.196,0.96125823,sol_nn
452,-0.192,0.9626936,sol_nn
453,-0.188,0.96410584,sol_nn
454,-0.184,0.9654951,sol_nn
455,-0.18,0.96685994,sol_nn
456,-0.176,0.968201,sol_nn
457,-0.172,0.9695175,sol_nn
458,-0.168,0.9708092,sol_nn
459,-0.164,0.9720754,sol_nn
460,-0.16,0.9733166,sol_nn
461,-0.156,0.9745317,sol_nn
462,-0.152,0.9757198,sol_nn
463,-0.148,0.9768825,sol_nn
464,-0.144,0.97801757,sol_nn
465,-0.14,0.97912616,sol_nn
466,-0.136,0.9802068,sol_nn
467,-0.132,0.9812595,sol_nn
468,-0.128,0.9822843,sol_nn
469,-0.124,0.9832802,sol_nn
470,-0.12,0.9842477,sol_nn
471,-0.116,0.98518574,sol_nn
472,-0.112,0.98609495,sol_nn
473,-0.108,0.98697406,sol_nn
474,-0.104,0.98782367,sol_nn
475,-0.1,0.98864233,sol_nn
476,-0.096,0.98943096,sol_nn
477,-0.092,0.9901891,sol_nn
478,-0.088,0.9909159,sol_nn
479,-0.084,0.991611,sol_nn
480,-0.08,0.9922755,sol_nn
481,-0.076,0.99290776,sol_nn
482,-0.072,0.9935082,sol_nn
483,-0.068,0.9940765,sol_nn
484,-0.064,0.9946122,sol_nn
485,-0.06,0.995116,sol_nn
486,-0.056,0.9955865,sol_nn
487,-0.052,0.9960247,sol_nn
488,-0.048,0.99642944,sol_nn
489,-0.044,0.9968017,sol_nn
490,-0.04,0.9971398,sol_nn
491,-0.036,0.99744534,sol_nn
492,-0.032,0.9977172,sol_nn
493,-0.028,0.99795574,sol_nn
494,-0.024,0.9981602,sol_nn
495,-0.02,0.99833125,sol_nn
496,-0.016,0.9984688,sol_nn
497,-0.012,0.99857247,sol_nn
498,-0.008,0.9986429,sol_nn
499,-0.004,0.99867916,sol_nn
500,0.0,0.99868226,sol_nn
501,0.004,0.998652,sol_nn
502,0.008,0.9985877,sol_nn
503,0.012,0.9984902,sol_nn
504,0.016,0.99835974,sol_nn
505,0.02,0.9981955,sol_nn
506,0.024,0.9979989,sol_nn
507,0.028,0.9977695,sol_nn
508,0.032,0.99750715,sol_nn
509,0.036,0.9972127,sol_nn
510,0.04,0.99688566,sol_nn
511,0.044,0.9965273,sol_nn
512,0.048,0.9961379,sol_nn
513,0.052,0.9957158,sol_nn
514,0.056,0.9952627,sol_nn
515,0.06,0.99477994,sol_nn
516,0.064,0.99426585,sol_nn
517,0.068,0.99372286,sol_nn
518,0.072,0.9931493,sol_nn
519,0.076,0.9925469,sol_nn
520,0.08,0.99191624,sol_nn
521,0.084,0.99125594,sol_nn
522,0.088,0.99056876,sol_nn
523,0.092,0.98985445,sol_nn
524,0.096,0.9891126,sol_nn
525,0.1,0.98834366,sol_nn
526,0.104,0.9875499,sol_nn
527,0.108,0.9867311,sol_nn
528,0.112,0.98588634,sol_nn
529,0.116,0.98501825,sol_nn
530,0.12,0.984126,sol_nn
531,0.124,0.98321044,sol_nn
532,0.128,0.9822732,sol_nn
533,0.132,0.98131275,sol_nn
534,0.136,0.9803313,sol_nn
535,0.14,0.979329,sol_nn
536,0.144,0.9783066,sol_nn
537,0.148,0.977264,sol_nn
538,0.152,0.9762032,sol_nn
539,0.156,0.9751234,sol_nn
540,0.16,0.97402537,sol_nn
541,0.164,0.97291064,sol_nn
542,0.168,0.97177863,sol_nn
543,0.172,0.97063065,sol_nn
544,0.176,0.9694667,sol_nn
545,0.18,0.9682878,sol_nn
546,0.184,0.967094,sol_nn
547,0.188,0.9658865,sol_nn
548,0.192,0.9646646,sol_nn
549,0.196,0.96342945,sol_nn
550,0.2,0.9621821,sol_nn
551,0.204,0.96092135,sol_nn
552,0.208,0.95964885,sol_nn
553,0.212,0.9583647,sol_nn
554,0.216,0.95706856,sol_nn
555,0.22,0.95576155,sol_nn
556,0.224,0.95444417,sol_nn
557,0.228,0.95311475,sol_nn
558,0.232,0.9517757,sol_nn
559,0.236,0.9504252,sol_nn
560,0.24,0.9490653,sol_nn
561,0.244,0.9476943,sol_nn
562,0.248,0.94631267,sol_nn
563,0.252,0.9449214,sol_nn
564,0.256,0.9435192,sol_nn
565,0.26,0.94210684,sol_nn
566,0.264,0.94068307,sol_nn
567,0.268,0.9392482,sol_nn
568,0.272,0.9378026,sol_nn
569,0.276,0.93634534,sol_nn
570,0.28,0.93487644,sol_nn
571,0.284,0.9333948,sol_nn
572,0.288,0.93190014,sol_nn
573,0.292,0.9303933,sol_nn
574,0.296,0.928872,sol_nn
575,0.3,0.9273368,sol_nn
576,0.304,0.9257872,sol_nn
577,0.308,0.924222,sol_nn
578,0.312,0.92264104,sol_nn
579,0.316,0.92104334,sol_nn
580,0.32,0.9194286,sol_nn
581,0.324,0.9177958,sol_nn
582,0.328,0.91614413,sol_nn
583,0.332,0.91447353,sol_nn
584,0.336,0.9127829,sol_nn
585,0.34,0.9110714,sol_nn
586,0.344,0.9093381,sol_nn
587,0.348,0.9075823,sol_nn
588,0.352,0.90580416,sol_nn
589,0.356,0.9040016,sol_nn
590,0.36,0.90217483,sol_nn
591,0.364,0.9003234,sol_nn
592,0.368,0.89844537,sol_nn
593,0.372,0.8965411,sol_nn
594,0.376,0.89460945,sol_nn
595,0.38,0.8926504,sol_nn
596,0.384,0.8906629,sol_nn
597,0.388,0.8886467,sol_nn
598,0.392,0.88660157,sol_nn
599,0.396,0.88452667,sol_nn
600,0.4,0.88242185,sol_nn
601,0.404,0.8802866,sol_nn
602,0.408,0.8781208,sol_nn
603,0.412,0.8759241,sol_nn
604,0.416,0.8736974,sol_nn
605,0.42,0.871439,sol_nn
606,0.424,0.8691504,sol_nn
607,0.428,0.8668309,sol_nn
608,0.432,0.86448133,sol_nn
609,0.436,0.86210084,sol_nn
610,0.44,0.85969055,sol_nn
611,0.444,0.8572509,sol_nn
612,0.448,0.8547822,sol_nn
613,0.452,0.8522848,sol_nn
614,0.456,0.8497604,sol_nn
615,0.46,0.84720814,sol_nn
616,0.464,0.84462893,sol_nn
617,0.468,0.84202546,sol_nn
618,0.472,0.83939636,sol_nn
619,0.476,0.8367431,sol_nn
620,0.48,0.83406806,sol_nn
621,0.484,0.8313713,sol_nn
622,0.488,0.82865393,sol_nn
623,0.492,0.8259171,sol_nn
624,0.496,0.8231622,sol_nn
625,0.5,0.8203901,sol_nn
626,0.504,0.8176027,sol_nn
627,0.508,0.8148004,sol_nn
628,0.512,0.8119856,sol_nn
629,0.516,0.80915904,sol_nn
630,0.52,0.8063222,sol_nn
631,0.524,0.80347574,sol_nn
632,0.528,0.8006221,sol_nn
633,0.532,0.7977622,sol_nn
634,0.536,0.79489684,sol_nn
635,0.54,0.79202783,sol_nn
636,0.544,0.78915656,sol_nn
637,0.548,0.7862843,sol_nn
638,0.552,0.7834115,sol_nn
639,0.556,0.78054,sol_nn
640,0.56,0.77767193,sol_nn
641,0.564,0.77480614,sol_nn
642,0.568,0.77194524,sol_nn
643,0.572,0.76909024,sol_nn
644,0.576,0.76624155,sol_nn
645,0.58,0.7634013,sol_nn
646,0.584,0.76056874,sol_nn
647,0.588,0.75774586,sol_nn
648,0.592,0.7549325,sol_nn
649,0.596,0.7521307,sol_nn
650,0.6,0.74934006,sol_nn
651,0.604,0.74656075,sol_nn
652,0.608,0.7437942,sol_nn
653,0.612,0.7410418,sol_nn
654,0.616,0.7383034,sol_nn
655,0.62,0.7355777,sol_nn
656,0.624,0.7328674,sol_nn
657,0.628,0.7301717,sol_nn
658,0.632,0.7274908,sol_nn
659,0.636,0.7248255,sol_nn
660,0.64,0.7221752,sol_nn
661,0.644,0.7195417,sol_nn
662,0.648,0.7169232,sol_nn
663,0.652,0.71432066,sol_nn
664,0.656,0.71173465,sol_nn
665,0.66,0.7091639,sol_nn
666,0.664,0.7066099,sol_nn
667,0.668,0.70407134,sol_nn
668,0.672,0.7015499,sol_nn
669,0.676,0.69904315,sol_nn
670,0.68,0.69655305,sol_nn
671,0.684,0.6940782,sol_nn
672,0.688,0.6916193,sol_nn
673,0.692,0.6891767,sol_nn
674,0.696,0.6867492,sol_nn
675,0.7,0.6843369,sol_nn
676,0.704,0.6819398,sol_nn
677,0.708,0.6795586,sol_nn
678,0.712,0.6771914,sol_nn
679,0.716,0.6748395,sol_nn
680,0.72,0.67250234,sol_nn
681,0.724,0.6701804,sol_nn
682,0.728,0.6678714,sol_nn
683,0.732,0.665578,sol_nn
684,0.736,0.66329753,sol_nn
685,0.74,0.6610315,sol_nn
686,0.744,0.6587793,sol_nn
687,0.748,0.65654117,sol_nn
688,0.752,0.6543165,sol_nn
689,0.756,0.6521046,sol_nn
690,0.76,0.64990634,sol_nn
691,0.764,0.64772123,sol_nn
692,0.768,0.64554924,sol_nn
693,0.772,0.6433892,sol_nn
694,0.776,0.64124227,sol_nn
695,0.78,0.6391077,sol_nn
696,0.784,0.6369862,sol_nn
697,0.788,0.6348762,sol_nn
698,0.792,0.63277847,sol_nn
699,0.796,0.63069254,sol_nn
700,0.8,0.62861836,sol_nn
701,0.804,0.626556,sol_nn
702,0.808,0.62450516,sol_nn
703,0.812,0.6224659,sol_nn
704,0.816,0.6204374,sol_nn
705,0.82,0.6184198,sol_nn
706,0.824,0.61641324,sol_nn
707,0.828,0.61441684,sol_nn
708,0.832,0.6124315,sol_nn
709,0.836,0.61045617,sol_nn
710,0.84,0.6084904,sol_nn
711,0.844,0.6065353,sol_nn
712,0.848,0.60458976,sol_nn
713,0.852,0.60265386,sol_nn
714,0.856,0.60072625,sol_nn
715,0.86,0.5988088,sol_nn
716,0.864,0.5968992,sol_nn
717,0.868,0.5949986,sol_nn
718,0.872,0.5931071,sol_nn
719,0.876,0.59122276,sol_nn
720,0.88,0.58934647,sol_nn
721,0.884,0.5874777,sol_nn
722,0.888,0.5856164,sol_nn
723,0.892,0.58376205,sol_nn
724,0.896,0.58191544,sol_nn
725,0.9,0.5800741,sol_nn
726,0.904,0.57824016,sol_nn
727,0.908,0.5764112,sol_nn
728,0.912,0.57458824,sol_nn
729,0.916,0.57277083,sol_nn
730,0.92,0.5709584,sol_nn
731,0.924,0.56915116,sol_nn
732,0.928,0.5673478,sol_nn
733,0.932,0.5655494,sol_nn
734,0.936,0.5637537,sol_nn
735,0.94,0.56196237,sol_nn
736,0.944,0.56017417,sol_nn
737,0.948,0.5583892,sol_nn
738,0.952,0.5566063,sol_nn
739,0.956,0.5548252,sol_nn
740,0.96,0.55304736,sol_nn
741,0.964,0.55127037,sol_nn
742,0.968,0.5494945,sol_nn
743,0.972,0.5477202,sol_nn
744,0.976,0.5459462,sol_nn
745,0.98,0.5441725,sol_nn
746,0.984,0.5423991,sol_nn
747,0.988,0.5406255,sol_nn
748,0.992,0.5388508,sol_nn
749,0.996,0.53707564,sol_nn
750,1.0,0.535299,sol_nn
751,1.004,0.53352106,sol_nn
752,1.008,0.531741,sol_nn
753,1.012,0.52995884,sol_nn
754,1.016,0.5281743,sol_nn
755,1.02,0.52638745,sol_nn
756,1.024,0.5245971,sol_nn
757,1.028,0.52280354,sol_nn
758,1.032,0.52100617,sol_nn
759,1.036,0.5192051,sol_nn
760,1.04,0.5174003,sol_nn
761,1.044,0.5155905,sol_nn
762,1.048,0.5137761,sol_nn
763,1.052,0.51195705,sol_nn
764,1.056,0.5101327,sol_nn
765,1.06,0.50830275,sol_nn
766,1.064,0.5064672,sol_nn
767,1.068,0.50462675,sol_nn
768,1.072,0.5027784,sol_nn
769,1.076,0.50092494,sol_nn
770,1.08,0.49906468,sol_nn
771,1.084,0.49719745,sol_nn
772,1.088,0.49532324,sol_nn
773,1.092,0.49344164,sol_nn
774,1.096,0.4915533,sol_nn
775,1.1,0.489657,sol_nn
776,1.104,0.48775333,sol_nn
777,1.108,0.48584193,sol_nn
778,1.112,0.48392177,sol_nn
779,1.116,0.4819939,sol_nn
780,1.12,0.48005742,sol_nn
781,1.124,0.47811276,sol_nn
782,1.128,0.4761593,sol_nn
783,1.132,0.4741974,sol_nn
784,1.136,0.47222605,sol_nn
785,1.14,0.47024637,sol_nn
786,1.144,0.4682572,sol_nn
787,1.148,0.46625894,sol_nn
788,1.152,0.46425188,sol_nn
789,1.156,0.4622342,sol_nn
790,1.16,0.4602077,sol_nn
791,1.164,0.45817232,sol_nn
792,1.168,0.45612657,sol_nn
793,1.172,0.45407164,sol_nn
794,1.176,0.4520073,sol_nn
795,1.18,0.44993255,sol_nn
796,1.184,0.44784832,sol_nn
797,1.188,0.445754,sol_nn
798,1.192,0.4436499,sol_nn
799,1.196,0.4415362,sol_nn
800,1.2,0.43941265,sol_nn
801,1.204,0.43727916,sol_nn
802,1.208,0.43513542,sol_nn
803,1.212,0.43298236,sol_nn
804,1.216,0.43081892,sol_nn
805,1.22,0.42864615,sol_nn
806,1.224,0.426463,sol_nn
807,1.228,0.42426968,sol_nn
808,1.232,0.4220674,sol_nn
809,1.236,0.41985494,sol_nn
810,1.24,0.4176327,sol_nn
811,1.244,0.41540116,sol_nn
812,1.248,0.4131598,sol_nn
813,1.252,0.41090918,sol_nn
814,1.256,0.40864843,sol_nn
815,1.26,0.4063787,sol_nn
816,1.264,0.40409923,sol_nn
817,1.268,0.40181065,sol_nn
818,1.272,0.3995129,sol_nn
819,1.276,0.39720577,sol_nn
820,1.28,0.39488998,sol_nn
821,1.284,0.39256477,sol_nn
822,1.288,0.39023134,sol_nn
823,1.292,0.38788897,sol_nn
824,1.296,0.38553745,sol_nn
825,1.3,0.3831777,sol_nn
826,1.304,0.38080955,sol_nn
827,1.308,0.37843317,sol_nn
828,1.312,0.37604845,sol_nn
829,1.316,0.37365556,sol_nn
830,1.32,0.37125504,sol_nn
831,1.324,0.36884645,sol_nn
832,1.328,0.36642995,sol_nn
833,1.332,0.36400607,sol_nn
834,1.336,0.36157522,sol_nn
835,1.34,0.35913682,sol_nn
836,1.344,0.35669127,sol_nn
837,1.348,0.3542386,sol_nn
838,1.352,0.35177904,sol_nn
839,1.356,0.34931344,sol_nn
840,1.36,0.34684014,sol_nn
841,1.364,0.3443614,sol_nn
842,1.368,0.34187606,sol_nn
843,1.372,0.33938524,sol_nn
844,1.376,0.33688825,sol_nn
845,1.38,0.33438542,sol_nn
846,1.384,0.3318772,sol_nn
847,1.388,0.3293636,sol_nn
848,1.392,0.32684448,sol_nn
849,1.396,0.32432106,sol_nn
850,1.4,0.32179183,sol_nn
851,1.404,0.319259,sol_nn
852,1.408,0.316721,sol_nn
853,1.412,0.31417903,sol_nn
854,1.416,0.31163305,sol_nn
855,1.42,0.30908275,sol_nn
856,1.424,0.306529,sol_nn
857,1.428,0.3039719,sol_nn
858,1.432,0.3014108,sol_nn
859,1.436,0.29884708,sol_nn
860,1.44,0.29628038,sol_nn
861,1.444,0.2937104,sol_nn
862,1.448,0.29113853,sol_nn
863,1.452,0.2885641,sol_nn
864,1.456,0.28598696,sol_nn
865,1.46,0.28340846,sol_nn
866,1.464,0.28082836,sol_nn
867,1.468,0.278246,sol_nn
868,1.472,0.2756626,sol_nn
869,1.476,0.27307832,sol_nn
870,1.48,0.27049255,sol_nn
871,1.484,0.26790607,sol_nn
872,1.488,0.265319,sol_nn
873,1.492,0.2627319,sol_nn
874,1.496,0.26014423,sol_nn
875,1.5,0.25755703,sol_nn
876,1.504,0.25496995,sol_nn
877,1.508,0.252383,sol_nn
878,1.512,0.24979688,sol_nn
879,1.516,0.24721171,sol_nn
880,1.52,0.24462761,sol_nn
881,1.524,0.24204482,sol_nn
882,1.528,0.23946364,sol_nn
883,1.532,0.23688374,sol_nn
884,1.536,0.23430632,sol_nn
885,1.54,0.23173122,sol_nn
886,1.544,0.22915746,sol_nn
887,1.548,0.22658686,sol_nn
888,1.552,0.22401886,sol_nn
889,1.556,0.2214535,sol_nn
890,1.56,0.21889178,sol_nn
891,1.564,0.21633308,sol_nn
892,1.568,0.21377818,sol_nn
893,1.572,0.21122707,sol_nn
894,1.576,0.20868002,sol_nn
895,1.58,0.20613684,sol_nn
896,1.584,0.20359851,sol_nn
897,1.588,0.20106445,sol_nn
898,1.592,0.198535,sol_nn
899,1.596,0.19601095,sol_nn
900,1.6,0.1934922,sol_nn
901,1.604,0.1909784,sol_nn
902,1.608,0.18847091,sol_nn
903,1.612,0.18596861,sol_nn
904,1.616,0.18347251,sol_nn
905,1.62,0.18098265,sol_nn
906,1.624,0.17849976,sol_nn
907,1.628,0.176023,sol_nn
908,1.632,0.17355326,sol_nn
909,1.636,0.17109068,sol_nn
910,1.64,0.16863526,sol_nn
911,1.644,0.16618688,sol_nn
912,1.648,0.16374633,sol_nn
913,1.652,0.16131409,sol_nn
914,1.656,0.15888934,sol_nn
915,1.66,0.15647349,sol_nn
916,1.664,0.15406574,sol_nn
917,1.668,0.15166643,sol_nn
918,1.672,0.149276,sol_nn
919,1.676,0.14689526,sol_nn
920,1.68,0.144523,sol_nn
921,1.684,0.14216022,sol_nn
922,1.688,0.13980718,sol_nn
923,1.692,0.13746399,sol_nn
924,1.696,0.13513064,sol_nn
925,1.7,0.13280737,sol_nn
926,1.704,0.13049495,sol_nn
927,1.708,0.12819296,sol_nn
928,1.712,0.12590131,sol_nn
929,1.716,0.12362085,sol_nn
930,1.72,0.12135151,sol_nn
931,1.724,0.11909358,sol_nn
932,1.728,0.11684701,sol_nn
933,1.732,0.11461191,sol_nn
934,1.736,0.11238916,sol_nn
935,1.74,0.110177815,sol_nn
936,1.744,0.10797915,sol_nn
937,1.748,0.10579248,sol_nn
938,1.752,0.10361898,sol_nn
939,1.756,0.10145745,sol_nn
940,1.76,0.09930901,sol_nn
941,1.764,0.09717418,sol_nn
942,1.768,0.09505215,sol_nn
943,1.772,0.09294355,sol_nn
944,1.776,0.09084886,sol_nn
945,1.78,0.08876779,sol_nn
946,1.784,0.08670063,sol_nn
947,1.788,0.08464746,sol_nn
948,1.792,0.082608655,sol_nn
949,1.796,0.08058434,sol_nn
950,1.8,0.07857475,sol_nn
951,1.804,0.07657963,sol_nn
952,1.808,0.07459984,sol_nn
953,1.812,0.0726348,sol_nn
954,1.816,0.07068532,sol_nn
955,1.82,0.06875101,sol_nn
956,1.824,0.066832334,sol_nn
957,1.828,0.064929254,sol_nn
958,1.832,0.063042276,sol_nn
959,1.836,0.06117115,sol_nn
960,1.84,0.05931638,sol_nn
961,1.844,0.057478152,sol_nn
962,1.848,0.055656224,sol_nn
963,1.852,0.053850487,sol_nn
964,1.856,0.052062385,sol_nn
965,1.86,0.050290667,sol_nn
966,1.864,0.04853621,sol_nn
967,1.868,0.04679901,sol_nn
968,1.872,0.045079038,sol_nn
969,1.876,0.043376736,sol_nn
970,1.88,0.04169215,sol_nn
971,1.884,0.040025394,sol_nn
972,1.888,0.038376346,sol_nn
973,1.892,0.03674555,sol_nn
974,1.896,0.035133038,sol_nn
975,1.9,0.03353875,sol_nn
976,1.904,0.031963255,sol_nn
977,1.908,0.030406095,sol_nn
978,1.912,0.028867722,sol_nn
979,1.916,0.02734837,sol_nn
980,1.92,0.025848288,sol_nn
981,1.924,0.02436684,sol_nn
982,1.928,0.02290482,sol_nn
983,1.932,0.021462407,sol_nn
984,1.936,0.020039339,sol_nn
985,1.94,0.01863613,sol_nn
986,1.944,0.01725268,sol_nn
987,1.948,0.015889116,sol_nn
988,1.952,0.0145454435,sol_nn
989,1.956,0.013222267,sol_nn
990,1.96,0.011919054,sol_nn
991,1.964,0.010636217,sol_nn
992,1.968,0.009373929,sol_nn
993,1.972,0.008132575,sol_nn
994,1.976,0.0069114473,sol_nn
995,1.98,0.005711617,sol_nn
996,1.984,0.004532654,sol_nn
997,1.988,0.00337453,sol_nn
998,1.992,0.0022379977,sol_nn
999,1.996,0.001122093,sol_nn
1000,2.0,2.8078444e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_8000/test_nn.csv <==
,X_x,value,name
0,-2.0,3.399048e-05,test_nn
1,-1.996,0.0019365365,test_nn
2,-1.992,0.0038370758,test_nn
3,-1.988,0.0057364237,test_nn
4,-1.984,0.00763385,test_nn
5,-1.98,0.009529674,test_nn
6,-1.976,0.011424374,test_nn
7,-1.972,0.013317324,test_nn
8,-1.968,0.015208941,test_nn
9,-1.964,0.017099231,test_nn
10,-1.96,0.018987834,test_nn
11,-1.956,0.020875609,test_nn
12,-1.952,0.022762036,test_nn
13,-1.948,0.024647625,test_nn
14,-1.944,0.02653113,test_nn
15,-1.94,0.02841441,test_nn
16,-1.936,0.030296795,test_nn
17,-1.932,0.0321778,test_nn
18,-1.928,0.034058113,test_nn
19,-1.924,0.03593746,test_nn
20,-1.92,0.037816077,test_nn
21,-1.916,0.03969364,test_nn
22,-1.912,0.041570615,test_nn
23,-1.908,0.043447204,test_nn
24,-1.904,0.045322992,test_nn
25,-1.9,0.047198035,test_nn
26,-1.896,0.049072783,test_nn
27,-1.892,0.050947208,test_nn
28,-1.888,0.052820843,test_nn
29,-1.884,0.05469452,test_nn
30,-1.88,0.05656748,test_nn
31,-1.876,0.058440324,test_nn
32,-1.872,0.060312945,test_nn
33,-1.868,0.062185477,test_nn
34,-1.864,0.06405779,test_nn
35,-1.86,0.06592994,test_nn
36,-1.856,0.06780255,test_nn
37,-1.852,0.06967446,test_nn
38,-1.848,0.071546726,test_nn
39,-1.844,0.073419355,test_nn
40,-1.84,0.07529183,test_nn
41,-1.836,0.0771646,test_nn
42,-1.832,0.07903735,test_nn
43,-1.828,0.080910936,test_nn
44,-1.824,0.08278462,test_nn
45,-1.82,0.08465885,test_nn
46,-1.816,0.086533085,test_nn
47,-1.812,0.088408224,test_nn
48,-1.808,0.09028379,test_nn
49,-1.804,0.09215994,test_nn
50,-1.8,0.09403654,test_nn
51,-1.796,0.09591414,test_nn
52,-1.792,0.09779184,test_nn
53,-1.788,0.09967132,test_nn
54,-1.784,0.10155088,test_nn
55,-1.78,0.10343148,test_nn
56,-1.776,0.10531302,test_nn
57,-1.772,0.10719548,test_nn
58,-1.768,0.10907893,test_nn
59,-1.764,0.1109633,test_nn
60,-1.76,0.11284898,test_nn
61,-1.756,0.11473566,test_nn
62,-1.752,0.11662356,test_nn
63,-1.748,0.118512966,test_nn
64,-1.744,0.120403305,test_nn
65,-1.74,0.12229508,test_nn
66,-1.736,0.12418793,test_nn
67,-1.732,0.12608247,test_nn
68,-1.728,0.1279783,test_nn
69,-1.724,0.12987588,test_nn
70,-1.72,0.13177468,test_nn
71,-1.716,0.13367574,test_nn
72,-1.712,0.13557737,test_nn
73,-1.708,0.13748133,test_nn
74,-1.704,0.13938683,test_nn
75,-1.7,0.14129397,test_nn
76,-1.696,0.1432033,test_nn
77,-1.692,0.14511403,test_nn
78,-1.688,0.14702713,test_nn
79,-1.684,0.14894186,test_nn
80,-1.68,0.15085839,test_nn
81,-1.676,0.1527771,test_nn
82,-1.672,0.1546976,test_nn
83,-1.668,0.15662058,test_nn
84,-1.664,0.15854526,test_nn
85,-1.66,0.16047254,test_nn
86,-1.656,0.16240175,test_nn
87,-1.652,0.16433379,test_nn
88,-1.648,0.16626763,test_nn
89,-1.644,0.16820356,test_nn
90,-1.64,0.17014188,test_nn
91,-1.636,0.17208257,test_nn
92,-1.632,0.17402641,test_nn
93,-1.628,0.17597239,test_nn
94,-1.624,0.17792062,test_nn
95,-1.62,0.17987151,test_nn
96,-1.616,0.1818253,test_nn
97,-1.612,0.1837814,test_nn
98,-1.608,0.18574023,test_nn
99,-1.604,0.18770194,test_nn
100,-1.6,0.18966621,test_nn
101,-1.596,0.19163337,test_nn
102,-1.592,0.19360334,test_nn
103,-1.588,0.19557601,test_nn
104,-1.584,0.19755235,test_nn
105,-1.58,0.1995308,test_nn
106,-1.576,0.20151235,test_nn
107,-1.572,0.20349704,test_nn
108,-1.568,0.20548436,test_nn
109,-1.564,0.20747544,test_nn
110,-1.56,0.20946905,test_nn
111,-1.556,0.21146615,test_nn
112,-1.552,0.21346644,test_nn
113,-1.548,0.21546973,test_nn
114,-1.544,0.21747638,test_nn
115,-1.54,0.21948615,test_nn
116,-1.536,0.22149971,test_nn
117,-1.532,0.22351614,test_nn
118,-1.528,0.22553593,test_nn
119,-1.524,0.22755939,test_nn
120,-1.52,0.22958587,test_nn
121,-1.516,0.23161635,test_nn
122,-1.512,0.23365001,test_nn
123,-1.508,0.23568743,test_nn
124,-1.504,0.23772854,test_nn
125,-1.5,0.23977283,test_nn
126,-1.496,0.24182071,test_nn
127,-1.492,0.24387221,test_nn
128,-1.488,0.24592793,test_nn
129,-1.484,0.24798666,test_nn
130,-1.48,0.2500492,test_nn
131,-1.476,0.25211596,test_nn
132,-1.472,0.25418633,test_nn
133,-1.468,0.25626054,test_nn
134,-1.464,0.2583381,test_nn
135,-1.46,0.26041967,test_nn
136,-1.456,0.2625057,test_nn
137,-1.452,0.26459554,test_nn
138,-1.448,0.26668903,test_nn
139,-1.444,0.26878613,test_nn
140,-1.44,0.27088794,test_nn
141,-1.436,0.27299312,test_nn
142,-1.432,0.2751027,test_nn
143,-1.428,0.27721655,test_nn
144,-1.424,0.27933392,test_nn
145,-1.42,0.2814558,test_nn
146,-1.416,0.28358144,test_nn
147,-1.412,0.28571117,test_nn
148,-1.408,0.28784537,test_nn
149,-1.404,0.28998375,test_nn
150,-1.4,0.29212594,test_nn
151,-1.396,0.29427272,test_nn
152,-1.392,0.29642373,test_nn
153,-1.388,0.29857886,test_nn
154,-1.384,0.3007382,test_nn
155,-1.38,0.30290154,test_nn
156,-1.376,0.30506966,test_nn
157,-1.372,0.30724204,test_nn
158,-1.368,0.30941814,test_nn
159,-1.364,0.31159946,test_nn
160,-1.36,0.31378448,test_nn
161,-1.356,0.31597415,test_nn
162,-1.352,0.3181679,test_nn
163,-1.348,0.32036623,test_nn
164,-1.344,0.32256907,test_nn
165,-1.34,0.324776,test_nn
166,-1.336,0.3269875,test_nn
167,-1.332,0.3292036,test_nn
168,-1.328,0.33142406,test_nn
169,-1.324,0.33364892,test_nn
170,-1.32,0.33587807,test_nn
171,-1.316,0.33811176,test_nn
172,-1.312,0.34035036,test_nn
173,-1.308,0.34259284,test_nn
174,-1.304,0.34484002,test_nn
175,-1.3,0.34709167,test_nn
176,-1.296,0.34934795,test_nn
177,-1.292,0.35160863,test_nn
178,-1.288,0.3538737,test_nn
179,-1.284,0.35614324,test_nn
180,-1.28,0.3584179,test_nn
181,-1.276,0.36069614,test_nn
182,-1.272,0.3629794,test_nn
183,-1.268,0.36526704,test_nn
184,-1.264,0.36755937,test_nn
185,-1.26,0.36985534,test_nn
186,-1.256,0.37215665,test_nn
187,-1.252,0.3744627,test_nn
188,-1.248,0.37677225,test_nn
189,-1.244,0.3790872,test_nn
190,-1.24,0.3814063,test_nn
191,-1.236,0.38372993,test_nn
192,-1.232,0.38605767,test_nn
193,-1.228,0.38839,test_nn
194,-1.224,0.3907272,test_nn
195,-1.22,0.3930682,test_nn
196,-1.216,0.39541456,test_nn
197,-1.212,0.39776447,test_nn
198,-1.208,0.40011916,test_nn
199,-1.204,0.40247837,test_nn
200,-1.2,0.40484157,test_nn
201,-1.196,0.40720963,test_nn
202,-1.192,0.4095818,test_nn
203,-1.188,0.4119582,test_nn
204,-1.184,0.41433862,test_nn
205,-1.18,0.41672394,test_nn
206,-1.176,0.4191136,test_nn
207,-1.172,0.42150733,test_nn
208,-1.168,0.4239052,test_nn
209,-1.164,0.42630744,test_nn
210,-1.16,0.42871395,test_nn
211,-1.156,0.43112466,test_nn
212,-1.152,0.43353924,test_nn
213,-1.148,0.43595836,test_nn
214,-1.144,0.43838212,test_nn
215,-1.14,0.44080877,test_nn
216,-1.136,0.4432408,test_nn
217,-1.132,0.4456763,test_nn
218,-1.128,0.44811535,test_nn
219,-1.124,0.45055857,test_nn
220,-1.12,0.4530063,test_nn
221,-1.116,0.45545766,test_nn
222,-1.112,0.45791328,test_nn
223,-1.108,0.4603725,test_nn
224,-1.104,0.46283537,test_nn
225,-1.1,0.46530235,test_nn
226,-1.096,0.4677728,test_nn
227,-1.092,0.47024772,test_nn
228,-1.088,0.47272566,test_nn
229,-1.084,0.47520733,test_nn
230,-1.08,0.4776929,test_nn
231,-1.076,0.48018217,test_nn
232,-1.072,0.4826747,test_nn
233,-1.068,0.48517108,test_nn
234,-1.064,0.48767066,test_nn
235,-1.06,0.49017444,test_nn
236,-1.056,0.49268085,test_nn
237,-1.052,0.49519074,test_nn
238,-1.048,0.4977038,test_nn
239,-1.044,0.50022066,test_nn
240,-1.04,0.5027406,test_nn
241,-1.036,0.50526345,test_nn
242,-1.032,0.5077895,test_nn
243,-1.028,0.5103185,test_nn
244,-1.024,0.5128508,test_nn
245,-1.02,0.5153863,test_nn
246,-1.016,0.5179241,test_nn
247,-1.012,0.52046543,test_nn
248,-1.008,0.5230092,test_nn
249,-1.004,0.52555597,test_nn
250,-1.0,0.5281051,test_nn
251,-0.996,0.5306572,test_nn
252,-0.992,0.5332124,test_nn
253,-0.988,0.53576976,test_nn
254,-0.984,0.5383291,test_nn
255,-0.98,0.54089123,test_nn
256,-0.976,0.54345554,test_nn
257,-0.972,0.5460226,test_nn
258,-0.968,0.5485913,test_nn
259,-0.964,0.5511629,test_nn
260,-0.96,0.55373615,test_nn
261,-0.956,0.5563117,test_nn
262,-0.952,0.55888915,test_nn
263,-0.948,0.5614686,test_nn
264,-0.944,0.56404984,test_nn
265,-0.94,0.56663257,test_nn
266,-0.936,0.56921697,test_nn
267,-0.932,0.57180315,test_nn
268,-0.928,0.57439137,test_nn
269,-0.924,0.5769807,test_nn
270,-0.92,0.57957083,test_nn
271,-0.916,0.58216345,test_nn
272,-0.912,0.5847566,test_nn
273,-0.908,0.587351,test_nn
274,-0.904,0.58994687,test_nn
275,-0.9,0.5925439,test_nn
276,-0.896,0.5951416,test_nn
277,-0.892,0.5977396,test_nn
278,-0.888,0.60033935,test_nn
279,-0.884,0.60293937,test_nn
280,-0.88,0.6055393,test_nn
281,-0.876,0.60814065,test_nn
282,-0.872,0.6107421,test_nn
283,-0.868,0.61334455,test_nn
284,-0.864,0.61594677,test_nn
285,-0.86,0.6185488,test_nn
286,-0.856,0.62115157,test_nn
287,-0.852,0.6237538,test_nn
288,-0.848,0.62635666,test_nn
289,-0.844,0.628959,test_nn
290,-0.84,0.63156104,test_nn
291,-0.836,0.63416266,test_nn
292,-0.832,0.63676375,test_nn
293,-0.828,0.6393647,test_nn
294,-0.824,0.6419641,test_nn
295,-0.82,0.6445637,test_nn
296,-0.816,0.6471619,test_nn
297,-0.812,0.64975965,test_nn
298,-0.808,0.6523564,test_nn
299,-0.804,0.6549511,test_nn
300,-0.8,0.65754515,test_nn
301,-0.796,0.66013813,test_nn
302,-0.792,0.66272926,test_nn
303,-0.788,0.66531837,test_nn
304,-0.784,0.6679068,test_nn
305,-0.78,0.6704931,test_nn
306,-0.776,0.6730774,test_nn
307,-0.772,0.67565984,test_nn
308,-0.768,0.6782398,test_nn
309,-0.764,0.68081784,test_nn
310,-0.76,0.68339384,test_nn
311,-0.756,0.68596697,test_nn
312,-0.752,0.68853754,test_nn
313,-0.748,0.69110614,test_nn
314,-0.744,0.6936714,test_nn
315,-0.74,0.69623387,test_nn
316,-0.736,0.6987934,test_nn
317,-0.732,0.7013501,test_nn
318,-0.728,0.70390284,test_nn
319,-0.724,0.7064529,test_nn
320,-0.72,0.7089993,test_nn
321,-0.716,0.7115422,test_nn
322,-0.712,0.7140819,test_nn
323,-0.708,0.71661717,test_nn
324,-0.704,0.7191479,test_nn
325,-0.7,0.72167563,test_nn
326,-0.696,0.7241987,test_nn
327,-0.692,0.72671735,test_nn
328,-0.688,0.729232,test_nn
329,-0.684,0.73174185,test_nn
330,-0.68,0.7342473,test_nn
331,-0.676,0.7367474,test_nn
332,-0.672,0.7392432,test_nn
333,-0.668,0.74173385,test_nn
334,-0.664,0.74421906,test_nn
335,-0.66,0.74669874,test_nn
336,-0.656,0.74917346,test_nn
337,-0.652,0.751643,test_nn
338,-0.648,0.7541065,test_nn
339,-0.644,0.7565641,test_nn
340,-0.64,0.7590159,test_nn
341,-0.636,0.76146096,test_nn
342,-0.632,0.7639004,test_nn
343,-0.628,0.76633334,test_nn
344,-0.624,0.7687599,test_nn
345,-0.62,0.77118003,test_nn
346,-0.616,0.7735934,test_nn
347,-0.612,0.77600014,test_nn
348,-0.608,0.7783995,test_nn
349,-0.604,0.780792,test_nn
350,-0.6,0.7831768,test_nn
351,-0.596,0.7855548,test_nn
352,-0.592,0.7879243,test_nn
353,-0.588,0.79028714,test_nn
354,-0.584,0.79264194,test_nn
355,-0.58,0.79498863,test_nn
356,-0.576,0.79732716,test_nn
357,-0.572,0.7996577,test_nn
358,-0.568,0.8019801,test_nn
359,-0.564,0.8042945,test_nn
360,-0.56,0.80659884,test_nn
361,-0.556,0.80889577,test_nn
362,-0.552,0.81118304,test_nn
363,-0.548,0.81346136,test_nn
364,-0.544,0.81573135,test_nn
365,-0.54,0.81799144,test_nn
366,-0.536,0.8202419,test_nn
367,-0.532,0.8224832,test_nn
368,-0.528,0.8247144,test_nn
369,-0.524,0.8269364,test_nn
370,-0.52,0.82914805,test_nn
371,-0.516,0.83134985,test_nn
372,-0.512,0.8335413,test_nn
373,-0.508,0.83572215,test_nn
374,-0.504,0.83789235,test_nn
375,-0.5,0.84005255,test_nn
376,-0.496,0.84220165,test_nn
377,-0.492,0.8443394,test_nn
378,-0.488,0.84646666,test_nn
379,-0.484,0.84858334,test_nn
380,-0.48,0.8506876,test_nn
381,-0.476,0.8527811,test_nn
382,-0.472,0.8548628,test_nn
383,-0.468,0.8569327,test_nn
384,-0.464,0.8589901,test_nn
385,-0.46,0.86103684,test_nn
386,-0.456,0.8630712,test_nn
387,-0.452,0.86509264,test_nn
388,-0.448,0.8671015,test_nn
389,-0.444,0.8690987,test_nn
390,-0.44,0.87108284,test_nn
391,-0.436,0.8730543,test_nn
392,-0.432,0.87501293,test_nn
393,-0.428,0.87695813,test_nn
394,-0.424,0.878891,test_nn
395,-0.42,0.88080996,test_nn
396,-0.416,0.8827156,test_nn
397,-0.412,0.88460803,test_nn
398,-0.408,0.8864863,test_nn
399,-0.404,0.88835126,test_nn
400,-0.4,0.89020205,test_nn
401,-0.396,0.89203835,test_nn
402,-0.392,0.89386123,test_nn
403,-0.388,0.89566976,test_nn
404,-0.384,0.8974636,test_nn
405,-0.38,0.89924294,test_nn
406,-0.376,0.9010076,test_nn
407,-0.372,0.9027579,test_nn
408,-0.368,0.90449244,test_nn
409,-0.364,0.9062127,test_nn
410,-0.36,0.9079179,test_nn
411,-0.356,0.9096069,test_nn
412,-0.352,0.9112819,test_nn
413,-0.348,0.91294104,test_nn
414,-0.344,0.91458386,test_nn
415,-0.34,0.9162117,test_nn
416,-0.336,0.91782355,test_nn
417,-0.332,0.9194197,test_nn
418,-0.328,0.9209994,test_nn
419,-0.324,0.92256355,test_nn
420,-0.32,0.9241108,test_nn
421,-0.316,0.92564213,test_nn
422,-0.312,0.92715746,test_nn
423,-0.308,0.9286557,test_nn
424,-0.304,0.93013674,test_nn
425,-0.3,0.93160284,test_nn
426,-0.296,0.93305063,test_nn
427,-0.292,0.93448186,test_nn
428,-0.288,0.9358962,test_nn
429,-0.284,0.93729305,test_nn
430,-0.28,0.9386732,test_nn
431,-0.276,0.9400357,test_nn
432,-0.272,0.941381,test_nn
433,-0.268,0.94270945,test_nn
434,-0.264,0.9440195,test_nn
435,-0.26,0.94531256,test_nn
436,-0.256,0.9465871,test_nn
437,-0.252,0.94784445,test_nn
438,-0.248,0.94908375,test_nn
439,-0.244,0.95030516,test_nn
440,-0.24,0.95150864,test_nn
441,-0.236,0.9526936,test_nn
442,-0.232,0.9538608,test_nn
443,-0.228,0.95500946,test_nn
444,-0.224,0.95614016,test_nn
445,-0.22,0.95725286,test_nn
446,-0.216,0.9583466,test_nn
447,-0.212,0.95942116,test_nn
448,-0.208,0.9604782,test_nn
449,-0.204,0.96151626,test_nn
450,-0.2,0.9625356,test_nn
451,-0.196,0.9635364,test_nn
452,-0.192,0.9645186,test_nn
453,-0.188,0.9654815,test_nn
454,-0.184,0.9664259,test_nn
455,-0.18,0.9673515,test_nn
456,-0.176,0.9682574,test_nn
457,-0.172,0.9691451,test_nn
458,-0.168,0.9700134,test_nn
459,-0.164,0.97086245,test_nn
460,-0.16,0.9716926,test_nn
461,-0.156,0.9725036,test_nn
462,-0.152,0.9732955,test_nn
463,-0.148,0.97406787,test_nn
464,-0.144,0.974821,test_nn
465,-0.14,0.975555,test_nn
466,-0.136,0.9762695,test_nn
467,-0.132,0.9769647,test_nn
468,-0.128,0.9776411,test_nn
469,-0.124,0.9782975,test_nn
470,-0.12,0.97893494,test_nn
471,-0.116,0.97955275,test_nn
472,-0.112,0.98015094,test_nn
473,-0.108,0.9807298,test_nn
474,-0.104,0.9812895,test_nn
475,-0.1,0.9818296,test_nn
476,-0.096,0.98235035,test_nn
477,-0.092,0.9828513,test_nn
478,-0.088,0.9833336,test_nn
479,-0.084,0.9837953,test_nn
480,-0.08,0.98423797,test_nn
481,-0.076,0.98466146,test_nn
482,-0.072,0.9850652,test_nn
483,-0.068,0.9854498,test_nn
484,-0.064,0.9858141,test_nn
485,-0.06,0.9861604,test_nn
486,-0.056,0.98648626,test_nn
487,-0.052,0.986793,test_nn
488,-0.048,0.98708045,test_nn
489,-0.044,0.98734826,test_nn
490,-0.04,0.98759675,test_nn
491,-0.036,0.9878268,test_nn
492,-0.032,0.98803663,test_nn
493,-0.028,0.988227,test_nn
494,-0.024,0.9883986,test_nn
495,-0.02,0.9885504,test_nn
496,-0.016,0.9886831,test_nn
497,-0.012,0.9887972,test_nn
498,-0.008,0.98889196,test_nn
499,-0.004,0.98896706,test_nn
500,0.0,0.9890236,test_nn
501,0.004,0.9890611,test_nn
502,0.008,0.9890788,test_nn
503,0.012,0.98907775,test_nn
504,0.016,0.9890584,test_nn
505,0.02,0.989019,test_nn
506,0.024,0.9889612,test_nn
507,0.028,0.9888843,test_nn
508,0.032,0.98878837,test_nn
509,0.036,0.9886738,test_nn
510,0.04,0.9885408,test_nn
511,0.044,0.9883884,test_nn
512,0.048,0.98821753,test_nn
513,0.052,0.988028,test_nn
514,0.056,0.9878187,test_nn
515,0.06,0.98759216,test_nn
516,0.064,0.98734605,test_nn
517,0.068,0.98708224,test_nn
518,0.072,0.9867995,test_nn
519,0.076,0.98649734,test_nn
520,0.08,0.9861766,test_nn
521,0.084,0.9858376,test_nn
522,0.088,0.98548067,test_nn
523,0.092,0.9851049,test_nn
524,0.096,0.98471034,test_nn
525,0.1,0.9842975,test_nn
526,0.104,0.98386574,test_nn
527,0.108,0.9834168,test_nn
528,0.112,0.9829482,test_nn
529,0.116,0.9824617,test_nn
530,0.12,0.9819562,test_nn
531,0.124,0.98143214,test_nn
532,0.128,0.9808902,test_nn
533,0.132,0.9803294,test_nn
534,0.136,0.9797503,test_nn
535,0.14,0.97915244,test_nn
536,0.144,0.97853637,test_nn
537,0.148,0.97790104,test_nn
538,0.152,0.9772477,test_nn
539,0.156,0.9765761,test_nn
540,0.16,0.9758848,test_nn
541,0.164,0.975176,test_nn
542,0.168,0.9744477,test_nn
543,0.172,0.9737004,test_nn
544,0.176,0.9729352,test_nn
545,0.18,0.97215056,test_nn
546,0.184,0.97134686,test_nn
547,0.188,0.9705248,test_nn
548,0.192,0.9696828,test_nn
549,0.196,0.9688219,test_nn
550,0.2,0.967942,test_nn
551,0.204,0.9670423,test_nn
552,0.208,0.9661238,test_nn
553,0.212,0.96518564,test_nn
554,0.216,0.9642278,test_nn
555,0.22,0.9632497,test_nn
556,0.224,0.9622526,test_nn
557,0.228,0.96123487,test_nn
558,0.232,0.9601977,test_nn
559,0.236,0.95913994,test_nn
560,0.24,0.9580623,test_nn
561,0.244,0.9569634,test_nn
562,0.248,0.95584404,test_nn
563,0.252,0.9547043,test_nn
564,0.256,0.9535428,test_nn
565,0.26,0.95236146,test_nn
566,0.264,0.95115805,test_nn
567,0.268,0.949933,test_nn
568,0.272,0.9486869,test_nn
569,0.276,0.9474186,test_nn
570,0.28,0.94612837,test_nn
571,0.284,0.9448159,test_nn
572,0.288,0.94348073,test_nn
573,0.292,0.9421234,test_nn
574,0.296,0.9407431,test_nn
575,0.3,0.9393396,test_nn
576,0.304,0.93791354,test_nn
577,0.308,0.936463,test_nn
578,0.312,0.93498933,test_nn
579,0.316,0.9334914,test_nn
580,0.32,0.9319693,test_nn
581,0.324,0.9304229,test_nn
582,0.328,0.9288521,test_nn
583,0.332,0.927256,test_nn
584,0.336,0.925635,test_nn
585,0.34,0.9239882,test_nn
586,0.344,0.92231584,test_nn
587,0.348,0.9206183,test_nn
588,0.352,0.9188937,test_nn
589,0.356,0.91714346,test_nn
590,0.36,0.9153656,test_nn
591,0.364,0.9135618,test_nn
592,0.368,0.91173077,test_nn
593,0.372,0.9098717,test_nn
594,0.376,0.9079859,test_nn
595,0.38,0.90607136,test_nn
596,0.384,0.90412945,test_nn
597,0.388,0.9021588,test_nn
598,0.392,0.9001596,test_nn
599,0.396,0.8981316,test_nn
600,0.4,0.8960751,test_nn
601,0.404,0.89398897,test_nn
602,0.408,0.89187384,test_nn
603,0.412,0.8897289,test_nn
604,0.416,0.8875543,test_nn
605,0.42,0.8853496,test_nn
606,0.424,0.88311505,test_nn
607,0.428,0.880851,test_nn
608,0.432,0.8785559,test_nn
609,0.436,0.8762305,test_nn
610,0.44,0.87387496,test_nn
611,0.444,0.87148845,test_nn
612,0.448,0.8690716,test_nn
613,0.452,0.8666239,test_nn
614,0.456,0.8641456,test_nn
615,0.46,0.8616369,test_nn
616,0.464,0.8590969,test_nn
617,0.468,0.85652703,test_nn
618,0.472,0.8539258,test_nn
619,0.476,0.8512943,test_nn
620,0.48,0.84863245,test_nn
621,0.484,0.8459407,test_nn
622,0.488,0.8432189,test_nn
623,0.492,0.84046733,test_nn
624,0.496,0.8376856,test_nn
625,0.5,0.83487475,test_nn
626,0.504,0.8320353,test_nn
627,0.508,0.82916623,test_nn
628,0.512,0.82626903,test_nn
629,0.516,0.82334447,test_nn
630,0.52,0.8203918,test_nn
631,0.524,0.8174118,test_nn
632,0.528,0.8144049,test_nn
633,0.532,0.81137276,test_nn
634,0.536,0.80831385,test_nn
635,0.54,0.80523044,test_nn
636,0.544,0.802123,test_nn
637,0.548,0.7989917,test_nn
638,0.552,0.79583704,test_nn
639,0.556,0.79266024,test_nn
640,0.56,0.78946227,test_nn
641,0.564,0.7862431,test_nn
642,0.568,0.78300464,test_nn
643,0.572,0.7797473,test_nn
644,0.576,0.7764716,test_nn
645,0.58,0.77317923,test_nn
646,0.584,0.7698708,test_nn
647,0.588,0.7665475,test_nn
648,0.592,0.76320976,test_nn
649,0.596,0.75985974,test_nn
650,0.6,0.7564979,test_nn
651,0.604,0.75312585,test_nn
652,0.608,0.7497442,test_nn
653,0.612,0.74635446,test_nn
654,0.616,0.7429582,test_nn
655,0.62,0.7395565,test_nn
656,0.624,0.7361505,test_nn
657,0.628,0.73274195,test_nn
658,0.632,0.7293316,test_nn
659,0.636,0.72592205,test_nn
660,0.64,0.7225131,test_nn
661,0.644,0.7191075,test_nn
662,0.648,0.71570635,test_nn
663,0.652,0.7123098,test_nn
664,0.656,0.7089217,test_nn
665,0.66,0.7055415,test_nn
666,0.664,0.702172,test_nn
667,0.668,0.6988138,test_nn
668,0.672,0.6954689,test_nn
669,0.676,0.6921388,test_nn
670,0.68,0.68882453,test_nn
671,0.684,0.6855277,test_nn
672,0.688,0.68225026,test_nn
673,0.692,0.6789939,test_nn
674,0.696,0.67575866,test_nn
675,0.7,0.6725475,test_nn
676,0.704,0.6693606,test_nn
677,0.708,0.6662005,test_nn
678,0.712,0.6630676,test_nn
679,0.716,0.6599636,test_nn
680,0.72,0.65689063,test_nn
681,0.724,0.65384847,test_nn
682,0.728,0.65083945,test_nn
683,0.732,0.64786416,test_nn
684,0.736,0.64492416,test_nn
685,0.74,0.6420206,test_nn
686,0.744,0.6391544,test_nn
687,0.748,0.63632596,test_nn
688,0.752,0.63353765,test_nn
689,0.756,0.6307893,test_nn
690,0.76,0.62808216,test_nn
691,0.764,0.6254175,test_nn
692,0.768,0.6227951,test_nn
693,0.772,0.6202164,test_nn
694,0.776,0.61768186,test_nn
695,0.78,0.6151918,test_nn
696,0.784,0.6127474,test_nn
697,0.788,0.6103482,test_nn
698,0.792,0.60799557,test_nn
699,0.796,0.60568905,test_nn
700,0.8,0.60342973,test_nn
701,0.804,0.60121655,test_nn
702,0.808,0.5990512,test_nn
703,0.812,0.59693307,test_nn
704,0.816,0.5948615,test_nn
705,0.82,0.5928373,test_nn
706,0.824,0.59086,test_nn
707,0.828,0.5889292,test_nn
708,0.832,0.58704484,test_nn
709,0.836,0.5852068,test_nn
710,0.84,0.5834146,test_nn
711,0.844,0.58166736,test_nn
712,0.848,0.57996464,test_nn
713,0.852,0.57830703,test_nn
714,0.856,0.5766914,test_nn
715,0.86,0.57512003,test_nn
716,0.864,0.5735895,test_nn
717,0.868,0.5721004,test_nn
718,0.872,0.5706519,test_nn
719,0.876,0.5692425,test_nn
720,0.88,0.56787086,test_nn
721,0.884,0.5665371,test_nn
722,0.888,0.5652389,test_nn
723,0.892,0.56397605,test_nn
724,0.896,0.56274694,test_nn
725,0.9,0.5615505,test_nn
726,0.904,0.5603856,test_nn
727,0.908,0.55925024,test_nn
728,0.912,0.55814433,test_nn
729,0.916,0.5570649,test_nn
730,0.92,0.55601156,test_nn
731,0.924,0.554983,test_nn
732,0.928,0.5539768,test_nn
733,0.932,0.55299234,test_nn
734,0.936,0.5520279,test_nn
735,0.94,0.5510815,test_nn
736,0.944,0.55015254,test_nn
737,0.948,0.54923904,test_nn
738,0.952,0.5483388,test_nn
739,0.956,0.5474507,test_nn
740,0.96,0.54657376,test_nn
741,0.964,0.54570574,test_nn
742,0.968,0.5448451,test_nn
743,0.972,0.54399014,test_nn
744,0.976,0.5431397,test_nn
745,0.98,0.5422917,test_nn
746,0.984,0.5414454,test_nn
747,0.988,0.5405984,test_nn
748,0.992,0.539749,test_nn
749,0.996,0.5388967,test_nn
750,1.0,0.53803915,test_nn
751,1.004,0.5371754,test_nn
752,1.008,0.5363029,test_nn
753,1.012,0.5354218,test_nn
754,1.016,0.5345291,test_nn
755,1.02,0.5336249,test_nn
756,1.024,0.5327069,test_nn
757,1.028,0.5317737,test_nn
758,1.032,0.53082365,test_nn
759,1.036,0.5298568,test_nn
760,1.04,0.52887094,test_nn
761,1.044,0.527865,test_nn
762,1.048,0.5268374,test_nn
763,1.052,0.5257881,test_nn
764,1.056,0.52471465,test_nn
765,1.06,0.5236169,test_nn
766,1.064,0.5224931,test_nn
767,1.068,0.52134347,test_nn
768,1.072,0.52016544,test_nn
769,1.076,0.5189592,test_nn
770,1.08,0.51772285,test_nn
771,1.084,0.51645714,test_nn
772,1.088,0.5151597,test_nn
773,1.092,0.51383054,test_nn
774,1.096,0.5124692,test_nn
775,1.1,0.51107484,test_nn
776,1.104,0.50964594,test_nn
777,1.108,0.5081836,test_nn
778,1.112,0.5066852,test_nn
779,1.116,0.50515157,test_nn
780,1.12,0.50358224,test_nn
781,1.124,0.5019765,test_nn
782,1.128,0.50033355,test_nn
783,1.132,0.49865356,test_nn
784,1.136,0.49693632,test_nn
785,1.14,0.49518156,test_nn
786,1.144,0.49338844,test_nn
787,1.148,0.49155754,test_nn
788,1.152,0.4896883,test_nn
789,1.156,0.48778033,test_nn
790,1.16,0.4858343,test_nn
791,1.164,0.48384994,test_nn
792,1.168,0.4818266,test_nn
793,1.172,0.47976458,test_nn
794,1.176,0.47766492,test_nn
795,1.18,0.47552654,test_nn
796,1.184,0.4733499,test_nn
797,1.188,0.471135,test_nn
798,1.192,0.46888256,test_nn
799,1.196,0.46659255,test_nn
800,1.2,0.4642654,test_nn
801,1.204,0.46190012,test_nn
802,1.208,0.45949894,test_nn
803,1.212,0.45706102,test_nn
804,1.216,0.45458657,test_nn
805,1.22,0.45207682,test_nn
806,1.224,0.4495319,test_nn
807,1.228,0.4469515,test_nn
808,1.232,0.44433665,test_nn
809,1.236,0.44168812,test_nn
810,1.24,0.43900573,test_nn
811,1.244,0.4362908,test_nn
812,1.248,0.4335428,test_nn
813,1.252,0.43076313,test_nn
814,1.256,0.42795178,test_nn
815,1.26,0.42510974,test_nn
816,1.264,0.42223722,test_nn
817,1.268,0.41933537,test_nn
818,1.272,0.4164043,test_nn
819,1.276,0.41344488,test_nn
820,1.28,0.41045752,test_nn
821,1.284,0.4074431,test_nn
822,1.288,0.4044021,test_nn
823,1.292,0.4013356,test_nn
824,1.296,0.39824373,test_nn
825,1.3,0.39512712,test_nn
826,1.304,0.39198673,test_nn
827,1.308,0.388824,test_nn
828,1.312,0.38563836,test_nn
829,1.316,0.3824311,test_nn
830,1.32,0.3792027,test_nn
831,1.324,0.37595415,test_nn
832,1.328,0.37268642,test_nn
833,1.332,0.36939916,test_nn
834,1.336,0.36609474,test_nn
835,1.34,0.36277246,test_nn
836,1.344,0.35943353,test_nn
837,1.348,0.35607895,test_nn
838,1.352,0.35270894,test_nn
839,1.356,0.34932488,test_nn
840,1.36,0.34592658,test_nn
841,1.364,0.34251574,test_nn
842,1.368,0.33909237,test_nn
843,1.372,0.33565778,test_nn
844,1.376,0.33221254,test_nn
845,1.38,0.32875654,test_nn
846,1.384,0.32529193,test_nn
847,1.388,0.3218184,test_nn
848,1.392,0.3183368,test_nn
849,1.396,0.314848,test_nn
850,1.4,0.31135285,test_nn
851,1.404,0.30785188,test_nn
852,1.408,0.30434567,test_nn
853,1.412,0.30083525,test_nn
854,1.416,0.29732054,test_nn
855,1.42,0.29380298,test_nn
856,1.424,0.2902832,test_nn
857,1.428,0.28676212,test_nn
858,1.432,0.28323925,test_nn
859,1.436,0.2797163,test_nn
860,1.44,0.27619386,test_nn
861,1.444,0.27267176,test_nn
862,1.448,0.2691515,test_nn
863,1.452,0.26563346,test_nn
864,1.456,0.26211762,test_nn
865,1.46,0.25860626,test_nn
866,1.464,0.25509846,test_nn
867,1.468,0.25159526,test_nn
868,1.472,0.24809755,test_nn
869,1.476,0.24460553,test_nn
870,1.48,0.24111982,test_nn
871,1.484,0.23764138,test_nn
872,1.488,0.2341703,test_nn
873,1.492,0.23070769,test_nn
874,1.496,0.22725366,test_nn
875,1.5,0.22380893,test_nn
876,1.504,0.22037412,test_nn
877,1.508,0.21694937,test_nn
878,1.512,0.2135359,test_nn
879,1.516,0.21013385,test_nn
880,1.52,0.2067437,test_nn
881,1.524,0.20336603,test_nn
882,1.528,0.20000157,test_nn
883,1.532,0.19665034,test_nn
884,1.536,0.19331326,test_nn
885,1.54,0.18999103,test_nn
886,1.544,0.18668318,test_nn
887,1.548,0.18339121,test_nn
888,1.552,0.1801149,test_nn
889,1.556,0.17685546,test_nn
890,1.56,0.17361224,test_nn
891,1.564,0.17038663,test_nn
892,1.568,0.16717902,test_nn
893,1.572,0.16398942,test_nn
894,1.576,0.16081865,test_nn
895,1.58,0.15766676,test_nn
896,1.584,0.1545352,test_nn
897,1.588,0.15142268,test_nn
898,1.592,0.14833061,test_nn
899,1.596,0.14525971,test_nn
900,1.6,0.14220999,test_nn
901,1.604,0.13918154,test_nn
902,1.608,0.13617562,test_nn
903,1.612,0.13319153,test_nn
904,1.616,0.13023053,test_nn
905,1.62,0.1272925,test_nn
906,1.624,0.12437841,test_nn
907,1.628,0.1214879,test_nn
908,1.632,0.118621916,test_nn
909,1.636,0.115780726,test_nn
910,1.64,0.11296415,test_nn
911,1.644,0.11017321,test_nn
912,1.648,0.10740782,test_nn
913,1.652,0.10466899,test_nn
914,1.656,0.10195646,test_nn
915,1.66,0.09927054,test_nn
916,1.664,0.09661192,test_nn
917,1.668,0.09398061,test_nn
918,1.672,0.0913772,test_nn
919,1.676,0.08880235,test_nn
920,1.68,0.08625549,test_nn
921,1.684,0.08373727,test_nn
922,1.688,0.08124877,test_nn
923,1.692,0.07878928,test_nn
924,1.696,0.076359734,test_nn
925,1.7,0.07395999,test_nn
926,1.704,0.071591094,test_nn
927,1.708,0.0692528,test_nn
928,1.712,0.06694525,test_nn
929,1.716,0.0646693,test_nn
930,1.72,0.0624249,test_nn
931,1.724,0.06021247,test_nn
932,1.728,0.05803231,test_nn
933,1.732,0.0558844,test_nn
934,1.736,0.05376953,test_nn
935,1.74,0.05168751,test_nn
936,1.744,0.049639307,test_nn
937,1.748,0.047624163,test_nn
938,1.752,0.045643903,test_nn
939,1.756,0.04369685,test_nn
940,1.76,0.041784853,test_nn
941,1.764,0.03990785,test_nn
942,1.768,0.038065612,test_nn
943,1.772,0.036258854,test_nn
944,1.776,0.034487776,test_nn
945,1.78,0.03275267,test_nn
946,1.784,0.031053543,test_nn
947,1.788,0.029390957,test_nn
948,1.792,0.027765095,test_nn
949,1.796,0.026176233,test_nn
950,1.8,0.024624594,test_nn
951,1.804,0.023110386,test_nn
952,1.808,0.021634363,test_nn
953,1.812,0.02019582,test_nn
954,1.816,0.018796261,test_nn
955,1.82,0.01743463,test_nn
956,1.824,0.016112119,test_nn
957,1.828,0.01482835,test_nn
958,1.832,0.013584308,test_nn
959,1.836,0.012379631,test_nn
960,1.84,0.011214979,test_nn
961,1.844,0.0100904815,test_nn
962,1.848,0.00900621,test_nn
963,1.852,0.007962063,test_nn
964,1.856,0.006959453,test_nn
965,1.86,0.0059973933,test_nn
966,1.864,0.005076984,test_nn
967,1.868,0.0041980445,test_nn
968,1.872,0.0033607557,test_nn
969,1.876,0.0025656503,test_nn
970,1.88,0.0018128678,test_nn
971,1.884,0.0011026114,test_nn
972,1.888,0.0004348755,test_nn
973,1.892,-0.00018970296,test_nn
974,1.896,-0.00077093765,test_nn
975,1.9,-0.0013089031,test_nn
976,1.904,-0.0018028654,test_nn
977,1.908,-0.0022532502,test_nn
978,1.912,-0.0026594065,test_nn
979,1.916,-0.0030210642,test_nn
980,1.92,-0.0033378638,test_nn
981,1.924,-0.003610367,test_nn
982,1.928,-0.0038376246,test_nn
983,1.932,-0.0040194467,test_nn
984,1.936,-0.0041559427,test_nn
985,1.94,-0.004246465,test_nn
986,1.944,-0.004291125,test_nn
987,1.948,-0.0042896513,test_nn
988,1.952,-0.0042418716,test_nn
989,1.956,-0.0041472055,test_nn
990,1.96,-0.004005988,test_nn
991,1.964,-0.003817767,test_nn
992,1.968,-0.0035822645,test_nn
993,1.972,-0.003299017,test_nn
994,1.976,-0.0029685916,test_nn
995,1.98,-0.0025898472,test_nn
996,1.984,-0.0021631576,test_nn
997,1.988,-0.001688342,test_nn
998,1.992,-0.0011647041,test_nn
999,1.996,-0.0005929773,test_nn
1000,2.0,2.8078444e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_9000/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 9000, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 8752, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-09_14-02-09_928915_511237/artifacts/2024-10-09_14-02-12/fn_2024-10-09_14-02-12/working_dirs/fn_51482_00246_246_weight_soln_obs=9000_2024-10-09_14-33-21", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_9000/diff.csv <==
,X_x,value,name
0,-2.0,2.55286e-05,diff
1,-1.996,0.00012869248,diff
2,-1.992,0.00023107696,diff
3,-1.988,0.00033254316,diff
4,-1.984,0.0004332969,diff
5,-1.98,0.0005332427,diff
6,-1.976,0.0006321436,diff
7,-1.972,0.0007302789,diff
8,-1.968,0.00082756206,diff
9,-1.964,0.0009241011,diff
10,-1.96,0.0010195058,diff
11,-1.956,0.001114171,diff
12,-1.952,0.0012078695,diff
13,-1.948,0.0013006888,diff
14,-1.944,0.0013922174,diff
15,-1.94,0.0014831461,diff
16,-1.936,0.0015730783,diff
17,-1.932,0.0016619004,diff
18,-1.928,0.0017498024,diff
19,-1.924,0.0018364787,diff
20,-1.92,0.0019223318,diff
21,-1.916,0.0020071268,diff
22,-1.912,0.0020907186,diff
23,-1.908,0.0021735616,diff
24,-1.904,0.0022551008,diff
25,-1.9,0.0023353249,diff
26,-1.896,0.0024149083,diff
27,-1.892,0.0024929754,diff
28,-1.888,0.0025702603,diff
29,-1.884,0.0026461966,diff
30,-1.88,0.002721332,diff
31,-1.876,0.0027951375,diff
32,-1.872,0.0028676465,diff
33,-1.868,0.0029390007,diff
34,-1.864,0.0030093119,diff
35,-1.86,0.0030782223,diff
36,-1.856,0.00314603,diff
37,-1.852,0.0032127798,diff
38,-1.848,0.0032780915,diff
39,-1.844,0.003342189,diff
40,-1.84,0.0034053624,diff
41,-1.836,0.0034667477,diff
42,-1.832,0.0035272017,diff
43,-1.828,0.003586404,diff
44,-1.824,0.0036443174,diff
45,-1.82,0.003700748,diff
46,-1.816,0.0037561134,diff
47,-1.812,0.0038099363,diff
48,-1.808,0.0038623288,diff
49,-1.804,0.0039136335,diff
50,-1.8,0.0039635748,diff
51,-1.796,0.0040122643,diff
52,-1.792,0.0040594414,diff
53,-1.788,0.004105434,diff
54,-1.784,0.0041498765,diff
55,-1.78,0.004193142,diff
56,-1.776,0.004234962,diff
57,-1.772,0.004275441,diff
58,-1.768,0.0043144226,diff
59,-1.764,0.0043519884,diff
60,-1.76,0.0043883473,diff
61,-1.756,0.0044230074,diff
62,-1.752,0.004456371,diff
63,-1.748,0.004488185,diff
64,-1.744,0.004518673,diff
65,-1.74,0.004547894,diff
66,-1.736,0.004575208,diff
67,-1.732,0.004601598,diff
68,-1.728,0.00462617,diff
69,-1.724,0.004649237,diff
70,-1.72,0.0046712756,diff
71,-1.716,0.0046913624,diff
72,-1.712,0.004710093,diff
73,-1.708,0.0047275275,diff
74,-1.704,0.004743293,diff
75,-1.7,0.004757762,diff
76,-1.696,0.004770428,diff
77,-1.692,0.0047818124,diff
78,-1.688,0.004791692,diff
79,-1.684,0.0047997236,diff
80,-1.68,0.004806757,diff
81,-1.676,0.004812002,diff
82,-1.672,0.0048158914,diff
83,-1.668,0.004817933,diff
84,-1.664,0.0048187077,diff
85,-1.66,0.0048176944,diff
86,-1.656,0.004815355,diff
87,-1.652,0.0048116893,diff
88,-1.648,0.0048060417,diff
89,-1.644,0.0047993213,diff
90,-1.64,0.004790902,diff
91,-1.636,0.004780978,diff
92,-1.632,0.00476934,diff
93,-1.628,0.004756108,diff
94,-1.624,0.0047414303,diff
95,-1.62,0.0047250986,diff
96,-1.616,0.004707545,diff
97,-1.612,0.0046882182,diff
98,-1.608,0.004667029,diff
99,-1.604,0.00464502,diff
100,-1.6,0.004620999,diff
101,-1.596,0.0045954734,diff
102,-1.592,0.004568532,diff
103,-1.588,0.0045398474,diff
104,-1.584,0.0045097023,diff
105,-1.58,0.0044781417,diff
106,-1.576,0.0044448823,diff
107,-1.572,0.0044100136,diff
108,-1.568,0.0043741018,diff
109,-1.564,0.004336089,diff
110,-1.56,0.00429672,diff
111,-1.556,0.0042562783,diff
112,-1.552,0.004213676,diff
113,-1.548,0.004169762,diff
114,-1.544,0.004124418,diff
115,-1.54,0.0040771365,diff
116,-1.536,0.004029125,diff
117,-1.532,0.0039791465,diff
118,-1.528,0.003927827,diff
119,-1.524,0.0038749874,diff
120,-1.52,0.0038203895,diff
121,-1.516,0.0037646294,diff
122,-1.512,0.0037071109,diff
123,-1.508,0.00364846,diff
124,-1.504,0.0035881698,diff
125,-1.5,0.003526479,diff
126,-1.496,0.0034635365,diff
127,-1.492,0.003398925,diff
128,-1.488,0.0033326447,diff
129,-1.484,0.0032654405,diff
130,-1.48,0.0031964183,diff
131,-1.476,0.003126204,diff
132,-1.472,0.0030546188,diff
133,-1.468,0.002981335,diff
134,-1.464,0.0029073656,diff
135,-1.46,0.0028312504,diff
136,-1.456,0.0027540028,diff
137,-1.452,0.0026756823,diff
138,-1.448,0.0025956035,diff
139,-1.444,0.0025145411,diff
140,-1.44,0.0024320483,diff
141,-1.436,0.002348423,diff
142,-1.432,0.0022634566,diff
143,-1.428,0.0021769404,diff
144,-1.424,0.0020893514,diff
145,-1.42,0.0020003617,diff
146,-1.416,0.0019102991,diff
147,-1.412,0.001819104,diff
148,-1.408,0.0017262101,diff
149,-1.404,0.0016324818,diff
150,-1.4,0.0015381575,diff
151,-1.396,0.0014420152,diff
152,-1.392,0.0013447106,diff
153,-1.388,0.0012461245,diff
154,-1.384,0.0011468232,diff
155,-1.38,0.0010463893,diff
156,-1.376,0.00094509125,diff
157,-1.372,0.0008420646,diff
158,-1.368,0.00073838234,diff
159,-1.364,0.0006337762,diff
160,-1.36,0.00052782893,diff
161,-1.356,0.00042122602,diff
162,-1.352,0.00031366944,diff
163,-1.348,0.0002052784,diff
164,-1.344,9.569526e-05,diff
165,-1.34,-1.4901161e-05,diff
166,-1.336,-0.00012636185,diff
167,-1.332,-0.00023832917,diff
168,-1.328,-0.00035110116,diff
169,-1.324,-0.00046503544,diff
170,-1.32,-0.0005799532,diff
171,-1.316,-0.00069487095,diff
172,-1.312,-0.0008108616,diff
173,-1.308,-0.0009277165,diff
174,-1.304,-0.001045078,diff
175,-1.3,-0.0011630654,diff
176,-1.296,-0.0012819767,diff
177,-1.292,-0.0014012754,diff
178,-1.288,-0.0015210211,diff
179,-1.284,-0.0016415715,diff
180,-1.28,-0.0017626286,diff
181,-1.276,-0.001883775,diff
182,-1.272,-0.0020056963,diff
183,-1.268,-0.0021277368,diff
184,-1.264,-0.0022507608,diff
185,-1.26,-0.0023737848,diff
186,-1.256,-0.0024971664,diff
187,-1.252,-0.0026206672,diff
188,-1.248,-0.0027448237,diff
189,-1.244,-0.0028689206,diff
190,-1.24,-0.0029933453,diff
191,-1.236,-0.0031178594,diff
192,-1.232,-0.003242731,diff
193,-1.228,-0.003367424,diff
194,-1.224,-0.003492266,diff
195,-1.22,-0.0036171973,diff
196,-1.216,-0.003742069,diff
197,-1.212,-0.003866464,diff
198,-1.208,-0.0039914846,diff
199,-1.204,-0.0041157603,diff
200,-1.2,-0.0042402744,diff
201,-1.196,-0.004364282,diff
202,-1.192,-0.0044884086,diff
203,-1.188,-0.0046117306,diff
204,-1.184,-0.0047350824,diff
205,-1.18,-0.0048578978,diff
206,-1.176,-0.004980415,diff
207,-1.172,-0.0051026046,diff
208,-1.168,-0.0052244067,diff
209,-1.164,-0.005345404,diff
210,-1.16,-0.005465448,diff
211,-1.156,-0.0055853426,diff
212,-1.152,-0.0057041347,diff
213,-1.148,-0.005822569,diff
214,-1.144,-0.0059402287,diff
215,-1.14,-0.006057143,diff
216,-1.136,-0.006172687,diff
217,-1.132,-0.006287813,diff
218,-1.128,-0.0064020157,diff
219,-1.124,-0.0065148175,diff
220,-1.12,-0.006626427,diff
221,-1.116,-0.006737381,diff
222,-1.112,-0.006847024,diff
223,-1.108,-0.006955415,diff
224,-1.104,-0.007062584,diff
225,-1.1,-0.007168114,diff
226,-1.096,-0.0072725713,diff
227,-1.092,-0.007375926,diff
228,-1.088,-0.0074771047,diff
229,-1.084,-0.0075769722,diff
230,-1.08,-0.0076754093,diff
231,-1.076,-0.0077720284,diff
232,-1.072,-0.007867038,diff
233,-1.068,-0.0079601705,diff
234,-1.064,-0.008051634,diff
235,-1.06,-0.008141458,diff
236,-1.056,-0.008228987,diff
237,-1.052,-0.00831452,diff
238,-1.048,-0.008398831,diff
239,-1.044,-0.008479834,diff
240,-1.04,-0.008559227,diff
241,-1.036,-0.008636534,diff
242,-1.032,-0.008711398,diff
243,-1.028,-0.008784413,diff
244,-1.024,-0.00885433,diff
245,-1.02,-0.008922458,diff
246,-1.016,-0.008987427,diff
247,-1.012,-0.009050369,diff
248,-1.008,-0.00911063,diff
249,-1.004,-0.009167969,diff
250,-1.0,-0.009223163,diff
251,-0.996,-0.009274721,diff
252,-0.992,-0.009324074,diff
253,-0.988,-0.009370089,diff
254,-0.984,-0.009413302,diff
255,-0.98,-0.009453833,diff
256,-0.976,-0.009491146,diff
257,-0.972,-0.00952518,diff
258,-0.968,-0.009555936,diff
259,-0.964,-0.009583712,diff
260,-0.96,-0.009608328,diff
261,-0.956,-0.009629369,diff
262,-0.952,-0.009646535,diff
263,-0.948,-0.009660959,diff
264,-0.944,-0.009671211,diff
265,-0.94,-0.009678602,diff
266,-0.936,-0.009682119,diff
267,-0.932,-0.009681702,diff
268,-0.928,-0.009677768,diff
269,-0.924,-0.009669483,diff
270,-0.92,-0.009658098,diff
271,-0.916,-0.009642959,diff
272,-0.912,-0.009623468,diff
273,-0.908,-0.0095998645,diff
274,-0.904,-0.009572506,diff
275,-0.9,-0.009540856,diff
276,-0.896,-0.009505272,diff
277,-0.892,-0.009465575,diff
278,-0.888,-0.009421468,diff
279,-0.884,-0.009373188,diff
280,-0.88,-0.009320438,diff
281,-0.876,-0.009263754,diff
282,-0.872,-0.009201944,diff
283,-0.868,-0.00913614,diff
284,-0.864,-0.0090661645,diff
285,-0.86,-0.0089915395,diff
286,-0.856,-0.008912265,diff
287,-0.852,-0.008828163,diff
288,-0.848,-0.008740485,diff
289,-0.844,-0.008647263,diff
290,-0.84,-0.008549988,diff
291,-0.836,-0.008447945,diff
292,-0.832,-0.008340776,diff
293,-0.828,-0.0082291365,diff
294,-0.824,-0.008113027,diff
295,-0.82,-0.007991612,diff
296,-0.816,-0.007865846,diff
297,-0.812,-0.0077355504,diff
298,-0.808,-0.007600248,diff
299,-0.804,-0.0074600577,diff
300,-0.8,-0.007315278,diff
301,-0.796,-0.00716573,diff
302,-0.792,-0.0070112348,diff
303,-0.788,-0.00685215,diff
304,-0.784,-0.006688416,diff
305,-0.78,-0.0065193176,diff
306,-0.776,-0.0063459873,diff
307,-0.772,-0.0061677694,diff
308,-0.768,-0.0059847236,diff
309,-0.764,-0.0057975054,diff
310,-0.76,-0.005605161,diff
311,-0.756,-0.0054079294,diff
312,-0.752,-0.005206704,diff
313,-0.748,-0.0050004125,diff
314,-0.744,-0.0047901273,diff
315,-0.74,-0.0045748353,diff
316,-0.736,-0.004355073,diff
317,-0.732,-0.004131198,diff
318,-0.728,-0.0039028525,diff
319,-0.724,-0.0036706328,diff
320,-0.72,-0.0034334064,diff
321,-0.716,-0.0031924248,diff
322,-0.712,-0.0029469132,diff
323,-0.708,-0.0026977062,diff
324,-0.704,-0.0024446845,diff
325,-0.7,-0.00218755,diff
326,-0.696,-0.0019265413,diff
327,-0.692,-0.0016618371,diff
328,-0.688,-0.0013935566,diff
329,-0.684,-0.0011218786,diff
330,-0.68,-0.00084656477,diff
331,-0.676,-0.00056761503,diff
332,-0.672,-0.0002861619,diff
333,-0.668,-7.1525574e-07,diff
334,-0.664,0.0002874136,diff
335,-0.66,0.00057834387,diff
336,-0.656,0.00087201595,diff
337,-0.652,0.001168251,diff
338,-0.648,0.001467526,diff
339,-0.644,0.0017689466,diff
340,-0.64,0.0020725727,diff
341,-0.636,0.0023781657,diff
342,-0.632,0.0026855469,diff
343,-0.628,0.0029950142,diff
344,-0.624,0.0033059716,diff
345,-0.62,0.0036189556,diff
346,-0.616,0.0039324164,diff
347,-0.612,0.004247606,diff
348,-0.608,0.004563749,diff
349,-0.604,0.004880488,diff
350,-0.6,0.0051983595,diff
351,-0.596,0.0055160522,diff
352,-0.592,0.005834043,diff
353,-0.588,0.006152451,diff
354,-0.584,0.0064709187,diff
355,-0.58,0.0067880154,diff
356,-0.576,0.0071051717,diff
357,-0.572,0.007421732,diff
358,-0.568,0.007737279,diff
359,-0.564,0.008051038,diff
360,-0.56,0.008364201,diff
361,-0.556,0.008675396,diff
362,-0.552,0.008984745,diff
363,-0.548,0.009292126,diff
364,-0.544,0.009597123,diff
365,-0.54,0.009899437,diff
366,-0.536,0.010198832,diff
367,-0.532,0.0104955435,diff
368,-0.528,0.010788739,diff
369,-0.524,0.011078477,diff
370,-0.52,0.01136452,diff
371,-0.516,0.011646509,diff
372,-0.512,0.01192379,diff
373,-0.508,0.012197077,diff
374,-0.504,0.012465119,diff
375,-0.5,0.0127286315,diff
376,-0.496,0.012986362,diff
377,-0.492,0.013238549,diff
378,-0.488,0.013484895,diff
379,-0.484,0.013725519,diff
380,-0.48,0.013958991,diff
381,-0.476,0.014186144,diff
382,-0.472,0.014406383,diff
383,-0.468,0.014619231,diff
384,-0.464,0.014824629,diff
385,-0.46,0.015022457,diff
386,-0.456,0.015211821,diff
387,-0.452,0.015393138,diff
388,-0.448,0.015565932,diff
389,-0.444,0.015729606,diff
390,-0.44,0.015884459,diff
391,-0.436,0.016029537,diff
392,-0.432,0.01616478,diff
393,-0.428,0.016290188,diff
394,-0.424,0.016405344,diff
395,-0.42,0.016509473,diff
396,-0.416,0.016603589,diff
397,-0.412,0.016685843,diff
398,-0.408,0.016757011,diff
399,-0.404,0.016816795,diff
400,-0.4,0.016864538,diff
401,-0.396,0.016899765,diff
402,-0.392,0.016922593,diff
403,-0.388,0.016932666,diff
404,-0.384,0.016929984,diff
405,-0.38,0.016913831,diff
406,-0.376,0.01688385,diff
407,-0.372,0.016840398,diff
408,-0.368,0.016782522,diff
409,-0.364,0.01671058,diff
410,-0.36,0.016624212,diff
411,-0.356,0.016522765,diff
412,-0.352,0.016406476,diff
413,-0.348,0.016274571,diff
414,-0.344,0.01612711,diff
415,-0.34,0.015963972,diff
416,-0.336,0.015784502,diff
417,-0.332,0.01558888,diff
418,-0.328,0.015376747,diff
419,-0.324,0.015147984,diff
420,-0.32,0.014902055,diff
421,-0.316,0.014639139,diff
422,-0.312,0.0143585205,diff
423,-0.308,0.014059961,diff
424,-0.304,0.013743997,diff
425,-0.3,0.013409734,diff
426,-0.296,0.0130569935,diff
427,-0.292,0.012685716,diff
428,-0.288,0.012295961,diff
429,-0.284,0.01188755,diff
430,-0.28,0.01145947,diff
431,-0.276,0.011012137,diff
432,-0.272,0.010545552,diff
433,-0.268,0.010058999,diff
434,-0.264,0.009568393,diff
435,-0.26,0.009089589,diff
436,-0.256,0.008622527,diff
437,-0.252,0.008167088,diff
438,-0.248,0.0077230334,diff
439,-0.244,0.0072903037,diff
440,-0.24,0.0068686604,diff
441,-0.236,0.006458044,diff
442,-0.232,0.006058216,diff
443,-0.228,0.0056686997,diff
444,-0.224,0.00529027,diff
445,-0.22,0.004921615,diff
446,-0.216,0.0045633316,diff
447,-0.212,0.0042149425,diff
448,-0.208,0.0038766265,diff
449,-0.204,0.0035481453,diff
450,-0.2,0.0032294393,diff
451,-0.196,0.0029199123,diff
452,-0.192,0.0026200414,diff
453,-0.188,0.0023294687,diff
454,-0.184,0.0020477176,diff
455,-0.18,0.001775384,diff
456,-0.176,0.0015121698,diff
457,-0.172,0.0012574792,diff
458,-0.168,0.00101161,diff
459,-0.164,0.00077426434,diff
460,-0.16,0.00054585934,diff
461,-0.156,0.00032526255,diff
462,-0.152,0.00011366606,diff
463,-0.148,-9.012222e-05,diff
464,-0.144,-0.00028526783,diff
465,-0.14,-0.00047284365,diff
466,-0.136,-0.0006521344,diff
467,-0.132,-0.0008238554,diff
468,-0.128,-0.0009869337,diff
469,-0.124,-0.001142621,diff
470,-0.12,-0.0012906194,diff
471,-0.116,-0.0014314055,diff
472,-0.112,-0.0015641451,diff
473,-0.108,-0.0016892552,diff
474,-0.104,-0.0018069148,diff
475,-0.1,-0.001917541,diff
476,-0.096,-0.0020208955,diff
477,-0.092,-0.0021164417,diff
478,-0.088,-0.0022051334,diff
479,-0.084,-0.0022864938,diff
480,-0.08,-0.0023605824,diff
481,-0.076,-0.0024279952,diff
482,-0.072,-0.0024879575,diff
483,-0.068,-0.0025411844,diff
484,-0.064,-0.0025871992,diff
485,-0.06,-0.0026266575,diff
486,-0.056,-0.0026590228,diff
487,-0.052,-0.0026842952,diff
488,-0.048,-0.0027030706,diff
489,-0.044,-0.0027148128,diff
490,-0.04,-0.0027201176,diff
491,-0.036,-0.0027183294,diff
492,-0.032,-0.0027099252,diff
493,-0.028,-0.0026947856,diff
494,-0.024,-0.0026735663,diff
495,-0.02,-0.0026451945,diff
496,-0.016,-0.0026100278,diff
497,-0.012,-0.0025684834,diff
498,-0.008,-0.0025202632,diff
499,-0.004,-0.002465427,diff
500,0.0,-0.0024040937,diff
501,0.004,-0.0023362637,diff
502,0.008,-0.0022616386,diff
503,0.012,-0.0021803975,diff
504,0.016,-0.0020935535,diff
505,0.02,-0.0019990802,diff
506,0.024,-0.0018982887,diff
507,0.028,-0.0017909408,diff
508,0.032,-0.0016769171,diff
509,0.036,-0.0015565753,diff
510,0.04,-0.001429975,diff
511,0.044,-0.0012968183,diff
512,0.048,-0.0011563897,diff
513,0.052,-0.0010095835,diff
514,0.056,-0.00085633993,diff
515,0.06,-0.0006966591,diff
516,0.064,-0.00053054094,diff
517,0.068,-0.00035744905,diff
518,0.072,-0.0001770854,diff
519,0.076,9.119511e-06,diff
520,0.08,0.00020205975,diff
521,0.084,0.00040239096,diff
522,0.088,0.00060898066,diff
523,0.092,0.0008223057,diff
524,0.096,0.001042664,diff
525,0.1,0.0012701154,diff
526,0.104,0.0015040636,diff
527,0.108,0.001744926,diff
528,0.112,0.0019926429,diff
529,0.116,0.0022478104,diff
530,0.12,0.0025097132,diff
531,0.124,0.0027788877,diff
532,0.128,0.003055036,diff
533,0.132,0.0033381581,diff
534,0.136,0.0036287904,diff
535,0.14,0.0039263368,diff
536,0.144,0.00423187,diff
537,0.148,0.0045446157,diff
538,0.152,0.004863918,diff
539,0.156,0.0051918626,diff
540,0.16,0.0055266023,diff
541,0.164,0.0058690906,diff
542,0.168,0.0062195063,diff
543,0.172,0.006578088,diff
544,0.176,0.0069438815,diff
545,0.18,0.007317543,diff
546,0.184,0.0076987147,diff
547,0.188,0.008088827,diff
548,0.192,0.008486807,diff
549,0.196,0.008892834,diff
550,0.2,0.0093070865,diff
551,0.204,0.009729922,diff
552,0.208,0.010160923,diff
553,0.212,0.010600507,diff
554,0.216,0.011049092,diff
555,0.22,0.011505902,diff
556,0.224,0.011971891,diff
557,0.228,0.012446821,diff
558,0.232,0.012930453,diff
559,0.236,0.013423681,diff
560,0.24,0.01392591,diff
561,0.244,0.01443702,diff
562,0.248,0.014958262,diff
563,0.252,0.015488803,diff
564,0.256,0.016029239,diff
565,0.26,0.016579151,diff
566,0.264,0.017139256,diff
567,0.268,0.017709196,diff
568,0.272,0.018273234,diff
569,0.276,0.01881516,diff
570,0.28,0.019335747,diff
571,0.284,0.019834459,diff
572,0.288,0.020312667,diff
573,0.292,0.020769536,diff
574,0.296,0.021205366,diff
575,0.3,0.021619678,diff
576,0.304,0.022014081,diff
577,0.308,0.022387505,diff
578,0.312,0.022740602,diff
579,0.316,0.023073554,diff
580,0.32,0.02338618,diff
581,0.324,0.023679018,diff
582,0.328,0.023951828,diff
583,0.332,0.024205565,diff
584,0.336,0.024439573,diff
585,0.34,0.024654388,diff
586,0.344,0.02485001,diff
587,0.348,0.025026262,diff
588,0.352,0.025184453,diff
589,0.356,0.025323987,diff
590,0.36,0.025444746,diff
591,0.364,0.025547922,diff
592,0.368,0.025632262,diff
593,0.372,0.025699377,diff
594,0.376,0.025749147,diff
595,0.38,0.025780797,diff
596,0.384,0.025795817,diff
597,0.388,0.025793612,diff
598,0.392,0.02577436,diff
599,0.396,0.025738895,diff
600,0.4,0.025686443,diff
601,0.404,0.025618494,diff
602,0.408,0.025534093,diff
603,0.412,0.025433958,diff
604,0.416,0.025318444,diff
605,0.42,0.02518773,diff
606,0.424,0.025041819,diff
607,0.428,0.024880826,diff
608,0.432,0.02470553,diff
609,0.436,0.02451551,diff
610,0.44,0.024311602,diff
611,0.444,0.02409339,diff
612,0.448,0.023861706,diff
613,0.452,0.023616672,diff
614,0.456,0.023357987,diff
615,0.46,0.023086667,diff
616,0.464,0.02280265,diff
617,0.468,0.022505939,diff
618,0.472,0.022197187,diff
619,0.476,0.021876037,diff
620,0.48,0.021543205,diff
621,0.484,0.021198928,diff
622,0.488,0.02084285,diff
623,0.492,0.02047658,diff
624,0.496,0.020099401,diff
625,0.5,0.019711196,diff
626,0.504,0.019313037,diff
627,0.508,0.018905282,diff
628,0.512,0.018487155,diff
629,0.516,0.01805973,diff
630,0.52,0.017623425,diff
631,0.524,0.017177999,diff
632,0.528,0.016723692,diff
633,0.532,0.01626122,diff
634,0.536,0.015790403,diff
635,0.54,0.015311837,diff
636,0.544,0.014825344,diff
637,0.548,0.014331698,diff
638,0.552,0.013831198,diff
639,0.556,0.013323605,diff
640,0.56,0.012809634,diff
641,0.564,0.012288868,diff
642,0.568,0.0117625,diff
643,0.572,0.011230111,diff
644,0.576,0.010692537,diff
645,0.58,0.010149598,diff
646,0.584,0.009601474,diff
647,0.588,0.009048939,diff
648,0.592,0.008491635,diff
649,0.596,0.007929981,diff
650,0.6,0.0073651075,diff
651,0.604,0.006796181,diff
652,0.608,0.006223619,diff
653,0.612,0.0056486726,diff
654,0.616,0.0050697923,diff
655,0.62,0.004488945,diff
656,0.624,0.0039054751,diff
657,0.628,0.003319919,diff
658,0.632,0.0027323961,diff
659,0.636,0.0021433234,diff
660,0.64,0.0015531182,diff
661,0.644,0.00096195936,diff
662,0.648,0.000369668,diff
663,0.652,-0.00022357702,diff
664,0.656,-0.0008164048,diff
665,0.66,-0.0014103055,diff
666,0.664,-0.0020032525,diff
667,0.668,-0.0025965571,diff
668,0.672,-0.0031892657,diff
669,0.676,-0.0037806034,diff
670,0.68,-0.0043711066,diff
671,0.684,-0.0049604774,diff
672,0.688,-0.0055482388,diff
673,0.692,-0.006134331,diff
674,0.696,-0.006718397,diff
675,0.7,-0.007300377,diff
676,0.704,-0.0078802705,diff
677,0.708,-0.008457184,diff
678,0.712,-0.009031832,diff
679,0.716,-0.009602845,diff
680,0.72,-0.010171413,diff
681,0.724,-0.01073581,diff
682,0.728,-0.011297226,diff
683,0.732,-0.011854172,diff
684,0.736,-0.0124076605,diff
685,0.74,-0.012957275,diff
686,0.744,-0.013501883,diff
687,0.748,-0.014042199,diff
688,0.752,-0.014577627,diff
689,0.756,-0.015108705,diff
690,0.76,-0.015634358,diff
691,0.764,-0.016154647,diff
692,0.768,-0.016669929,diff
693,0.772,-0.017179608,diff
694,0.776,-0.017683446,diff
695,0.78,-0.0181818,diff
696,0.784,-0.018674076,diff
697,0.788,-0.019159794,diff
698,0.792,-0.019639432,diff
699,0.796,-0.020112634,diff
700,0.8,-0.020579636,diff
701,0.804,-0.021039665,diff
702,0.808,-0.021493077,diff
703,0.812,-0.021939278,diff
704,0.816,-0.0223791,diff
705,0.82,-0.022810698,diff
706,0.824,-0.023235857,diff
707,0.828,-0.02365309,diff
708,0.832,-0.02406323,diff
709,0.836,-0.0244658,diff
710,0.84,-0.024860978,diff
711,0.844,-0.025247633,diff
712,0.848,-0.025627017,diff
713,0.852,-0.025998175,diff
714,0.856,-0.026361883,diff
715,0.86,-0.026716888,diff
716,0.864,-0.027063608,diff
717,0.868,-0.02740246,diff
718,0.872,-0.027733326,diff
719,0.876,-0.02805537,diff
720,0.88,-0.028369427,diff
721,0.884,-0.028674364,diff
722,0.888,-0.028971374,diff
723,0.892,-0.029259622,diff
724,0.896,-0.02953881,diff
725,0.9,-0.029809713,diff
726,0.904,-0.030072272,diff
727,0.908,-0.030325413,diff
728,0.912,-0.030570865,diff
729,0.916,-0.030806541,diff
730,0.92,-0.031033814,diff
731,0.924,-0.031252384,diff
732,0.928,-0.03146231,diff
733,0.932,-0.03166282,diff
734,0.936,-0.031855285,diff
735,0.94,-0.032038033,diff
736,0.944,-0.032212257,diff
737,0.948,-0.0323779,diff
738,0.952,-0.032534003,diff
739,0.956,-0.032681525,diff
740,0.96,-0.032820404,diff
741,0.964,-0.03295076,diff
742,0.968,-0.033071697,diff
743,0.972,-0.033183992,diff
744,0.976,-0.033287883,diff
745,0.98,-0.033382773,diff
746,0.984,-0.03346902,diff
747,0.988,-0.033546567,diff
748,0.992,-0.03361541,diff
749,0.996,-0.03367567,diff
750,1.0,-0.03372729,diff
751,1.004,-0.033770442,diff
752,1.008,-0.033805072,diff
753,1.012,-0.03383106,diff
754,1.016,-0.033849,diff
755,1.02,-0.03385842,diff
756,1.024,-0.03385949,diff
757,1.028,-0.03385222,diff
758,1.032,-0.03383717,diff
759,1.036,-0.03381306,diff
760,1.04,-0.033781737,diff
761,1.044,-0.03374225,diff
762,1.048,-0.033694655,diff
763,1.052,-0.03363937,diff
764,1.056,-0.03357607,diff
765,1.06,-0.03350529,diff
766,1.064,-0.033426344,diff
767,1.068,-0.03333983,diff
768,1.072,-0.03324616,diff
769,1.076,-0.03314516,diff
770,1.08,-0.03303671,diff
771,1.084,-0.032920748,diff
772,1.088,-0.032797277,diff
773,1.092,-0.03266725,diff
774,1.096,-0.03252974,diff
775,1.1,-0.032385767,diff
776,1.104,-0.03223425,diff
777,1.108,-0.032076776,diff
778,1.112,-0.03191173,diff
779,1.116,-0.031740874,diff
780,1.12,-0.031562835,diff
781,1.124,-0.031378508,diff
782,1.128,-0.031188339,diff
783,1.132,-0.030991465,diff
784,1.136,-0.03078857,diff
785,1.14,-0.030579716,diff
786,1.144,-0.030364782,diff
787,1.148,-0.030144006,diff
788,1.152,-0.029917657,diff
789,1.156,-0.029685736,diff
790,1.16,-0.029448062,diff
791,1.164,-0.029204726,diff
792,1.168,-0.028956264,diff
793,1.172,-0.028702646,diff
794,1.176,-0.028443754,diff
795,1.18,-0.028179914,diff
796,1.184,-0.027911395,diff
797,1.188,-0.027637422,diff
798,1.192,-0.027359247,diff
799,1.196,-0.027076185,diff
800,1.2,-0.02678889,diff
801,1.204,-0.026496828,diff
802,1.208,-0.02620092,diff
803,1.212,-0.025900275,diff
804,1.216,-0.025595874,diff
805,1.22,-0.025287718,diff
806,1.224,-0.02497521,diff
807,1.228,-0.024658859,diff
808,1.232,-0.024339557,diff
809,1.236,-0.024016589,diff
810,1.24,-0.02368915,diff
811,1.244,-0.023359597,diff
812,1.248,-0.023026437,diff
813,1.252,-0.02268976,diff
814,1.256,-0.022350341,diff
815,1.26,-0.022007912,diff
816,1.264,-0.02166304,diff
817,1.268,-0.021315128,diff
818,1.272,-0.0209651,diff
819,1.276,-0.020611793,diff
820,1.28,-0.02025646,diff
821,1.284,-0.019898951,diff
822,1.288,-0.019539386,diff
823,1.292,-0.019177526,diff
824,1.296,-0.018814296,diff
825,1.3,-0.018448979,diff
826,1.304,-0.018081695,diff
827,1.308,-0.017712802,diff
828,1.312,-0.01734215,diff
829,1.316,-0.016970694,diff
830,1.32,-0.01659754,diff
831,1.324,-0.016223282,diff
832,1.328,-0.015847802,diff
833,1.332,-0.015471756,diff
834,1.336,-0.01509425,diff
835,1.34,-0.014716148,diff
836,1.344,-0.014337242,diff
837,1.348,-0.013958126,diff
838,1.352,-0.0135784745,diff
839,1.356,-0.013197899,diff
840,1.36,-0.012817264,diff
841,1.364,-0.012436628,diff
842,1.368,-0.012055755,diff
843,1.372,-0.01167503,diff
844,1.376,-0.0112939775,diff
845,1.38,-0.010913819,diff
846,1.384,-0.010533541,diff
847,1.388,-0.010153353,diff
848,1.392,-0.00977397,diff
849,1.396,-0.00939551,diff
850,1.4,-0.0090171695,diff
851,1.404,-0.008639902,diff
852,1.408,-0.00826323,diff
853,1.412,-0.00788787,diff
854,1.416,-0.0075133443,diff
855,1.42,-0.0071401,diff
856,1.424,-0.0067679584,diff
857,1.428,-0.0063970983,diff
858,1.432,-0.006027639,diff
859,1.436,-0.0056598783,diff
860,1.44,-0.0052933693,diff
861,1.444,-0.004928887,diff
862,1.448,-0.004565835,diff
863,1.452,-0.004204601,diff
864,1.456,-0.0038461685,diff
865,1.46,-0.0034888089,diff
866,1.464,-0.0031333864,diff
867,1.468,-0.0027807355,diff
868,1.472,-0.0024300814,diff
869,1.476,-0.0020818114,diff
870,1.48,-0.0017362237,diff
871,1.484,-0.0013930798,diff
872,1.488,-0.001052022,diff
873,1.492,-0.00071400404,diff
874,1.496,-0.00037881732,diff
875,1.5,-4.6402216e-05,diff
876,1.504,0.00028318167,diff
877,1.508,0.0006098747,diff
878,1.512,0.00093334913,diff
879,1.516,0.0012537837,diff
880,1.52,0.0015709698,diff
881,1.524,0.0018847585,diff
882,1.528,0.0021953583,diff
883,1.532,0.0025026202,diff
884,1.536,0.0028061569,diff
885,1.54,0.0031061918,diff
886,1.544,0.0034029484,diff
887,1.548,0.0036955774,diff
888,1.552,0.0039844066,diff
889,1.556,0.0042697787,diff
890,1.56,0.004550785,diff
891,1.564,0.0048282743,diff
892,1.568,0.0051014125,diff
893,1.572,0.0053703934,diff
894,1.576,0.005635485,diff
895,1.58,0.0058957785,diff
896,1.584,0.0061527193,diff
897,1.588,0.0064044893,diff
898,1.592,0.006652102,diff
899,1.596,0.0068951845,diff
900,1.6,0.007133737,diff
901,1.604,0.007367879,diff
902,1.608,0.007597089,diff
903,1.612,0.007821754,diff
904,1.616,0.008041382,diff
905,1.62,0.008256614,diff
906,1.624,0.008466363,diff
907,1.628,0.008671537,diff
908,1.632,0.008871585,diff
909,1.636,0.009066761,diff
910,1.64,0.009256452,diff
911,1.644,0.009441212,diff
912,1.648,0.009620562,diff
913,1.652,0.009794846,diff
914,1.656,0.0099636465,diff
915,1.66,0.010127187,diff
916,1.664,0.010285169,diff
917,1.668,0.010437697,diff
918,1.672,0.010584548,diff
919,1.676,0.010726094,diff
920,1.68,0.010861844,diff
921,1.684,0.010991722,diff
922,1.688,0.011116132,diff
923,1.692,0.0112345815,diff
924,1.696,0.011347562,diff
925,1.7,0.011454105,diff
926,1.704,0.011555105,diff
927,1.708,0.01165016,diff
928,1.712,0.011739075,diff
929,1.716,0.0118217915,diff
930,1.72,0.011898637,diff
931,1.724,0.011969417,diff
932,1.728,0.01203385,diff
933,1.732,0.01209189,diff
934,1.736,0.012144163,diff
935,1.74,0.01218985,diff
936,1.744,0.012229145,diff
937,1.748,0.012261733,diff
938,1.752,0.012288645,diff
939,1.756,0.012308434,diff
940,1.76,0.012321919,diff
941,1.764,0.012329027,diff
942,1.768,0.012329474,diff
943,1.772,0.012323335,diff
944,1.776,0.012310289,diff
945,1.78,0.012291059,diff
946,1.784,0.012264721,diff
947,1.788,0.012231678,diff
948,1.792,0.012191795,diff
949,1.796,0.012145124,diff
950,1.8,0.012091756,diff
951,1.804,0.012031265,diff
952,1.808,0.011964016,diff
953,1.812,0.011889614,diff
954,1.816,0.011808462,diff
955,1.82,0.011719868,diff
956,1.824,0.011624508,diff
957,1.828,0.011522107,diff
958,1.832,0.011412308,diff
959,1.836,0.011295728,diff
960,1.84,0.011171743,diff
961,1.844,0.011040665,diff
962,1.848,0.010902181,diff
963,1.852,0.010756597,diff
964,1.856,0.01060351,diff
965,1.86,0.010443389,diff
966,1.864,0.010275699,diff
967,1.868,0.010100469,diff
968,1.872,0.00991831,diff
969,1.876,0.009728216,diff
970,1.88,0.009530947,diff
971,1.884,0.0093260445,diff
972,1.888,0.00911371,diff
973,1.892,0.008893788,diff
974,1.896,0.008666392,diff
975,1.9,0.008431286,diff
976,1.904,0.008188684,diff
977,1.908,0.007938236,diff
978,1.912,0.0076801702,diff
979,1.916,0.0074145608,diff
980,1.92,0.0071411952,diff
981,1.924,0.0068600364,diff
982,1.928,0.0065712184,diff
983,1.932,0.0062743872,diff
984,1.936,0.0059699565,diff
985,1.94,0.005657576,diff
986,1.944,0.005337348,diff
987,1.948,0.0050093494,diff
988,1.952,0.0046734847,diff
989,1.956,0.0043297634,diff
990,1.96,0.0039777625,diff
991,1.964,0.0036180522,diff
992,1.968,0.0032502022,diff
993,1.972,0.002874556,diff
994,1.976,0.0024907729,diff
995,1.98,0.0020988546,diff
996,1.984,0.0016989121,diff
997,1.988,0.0012911255,diff
998,1.992,0.0008751466,diff
999,1.996,0.000450972,diff
1000,2.0,1.8539955e-05,diff


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_9000/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_9000/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_9000/sol_nn.csv <==
,X_x,value,name
0,-2.0,2.55286e-05,sol_nn
1,-1.996,0.0022722585,sol_nn
2,-1.992,0.004518273,sol_nn
3,-1.988,0.006763305,sol_nn
4,-1.984,0.009007689,sol_nn
5,-1.98,0.0112512,sol_nn
6,-1.976,0.013493731,sol_nn
7,-1.972,0.015735433,sol_nn
8,-1.968,0.017976282,sol_nn
9,-1.964,0.02021645,sol_nn
10,-1.96,0.02245542,sol_nn
11,-1.956,0.024693716,sol_nn
12,-1.952,0.02693098,sol_nn
13,-1.948,0.029167429,sol_nn
14,-1.944,0.031402525,sol_nn
15,-1.94,0.033637017,sol_nn
16,-1.936,0.035870582,sol_nn
17,-1.932,0.03810297,sol_nn
18,-1.928,0.0403345,sol_nn
19,-1.924,0.042564742,sol_nn
20,-1.92,0.044794224,sol_nn
21,-1.916,0.04702259,sol_nn
22,-1.912,0.04924981,sol_nn
23,-1.908,0.051476218,sol_nn
24,-1.904,0.053701323,sol_nn
25,-1.9,0.055925176,sol_nn
26,-1.896,0.058148324,sol_nn
27,-1.892,0.060370024,sol_nn
28,-1.888,0.062590875,sol_nn
29,-1.884,0.06481044,sol_nn
30,-1.88,0.06702914,sol_nn
31,-1.876,0.069246516,sol_nn
32,-1.872,0.07146265,sol_nn
33,-1.868,0.07367757,sol_nn
34,-1.864,0.07589151,sol_nn
35,-1.86,0.07810399,sol_nn
36,-1.856,0.080315426,sol_nn
37,-1.852,0.082525745,sol_nn
38,-1.848,0.08473462,sol_nn
39,-1.844,0.086942345,sol_nn
40,-1.84,0.08914909,sol_nn
41,-1.836,0.0913541,sol_nn
42,-1.832,0.093558125,sol_nn
43,-1.828,0.09576096,sol_nn
44,-1.824,0.09796243,sol_nn
45,-1.82,0.10016243,sol_nn
46,-1.816,0.102361426,sol_nn
47,-1.812,0.10455881,sol_nn
48,-1.808,0.10675484,sol_nn
49,-1.804,0.108949706,sol_nn
50,-1.8,0.111143276,sol_nn
51,-1.796,0.113335535,sol_nn
52,-1.792,0.115526274,sol_nn
53,-1.788,0.117715895,sol_nn
54,-1.784,0.11990391,sol_nn
55,-1.78,0.1220908,sol_nn
56,-1.776,0.12427619,sol_nn
57,-1.772,0.1264603,sol_nn
58,-1.768,0.12864284,sol_nn
59,-1.764,0.13082397,sol_nn
60,-1.76,0.13300397,sol_nn
61,-1.756,0.13518219,sol_nn
62,-1.752,0.13735919,sol_nn
63,-1.748,0.13953456,sol_nn
64,-1.744,0.14170869,sol_nn
65,-1.74,0.14388147,sol_nn
66,-1.736,0.14605242,sol_nn
67,-1.732,0.14822237,sol_nn
68,-1.728,0.1503905,sol_nn
69,-1.724,0.15255721,sol_nn
70,-1.72,0.15472281,sol_nn
71,-1.716,0.15688652,sol_nn
72,-1.712,0.15904883,sol_nn
73,-1.708,0.16120988,sol_nn
74,-1.704,0.16336922,sol_nn
75,-1.7,0.16552725,sol_nn
76,-1.696,0.16768354,sol_nn
77,-1.692,0.1698385,sol_nn
78,-1.688,0.171992,sol_nn
79,-1.684,0.17414361,sol_nn
80,-1.68,0.17629427,sol_nn
81,-1.676,0.17844307,sol_nn
82,-1.672,0.18059054,sol_nn
83,-1.668,0.1827362,sol_nn
84,-1.664,0.18488055,sol_nn
85,-1.66,0.18702316,sol_nn
86,-1.656,0.18916439,sol_nn
87,-1.652,0.19130436,sol_nn
88,-1.648,0.19344227,sol_nn
89,-1.644,0.19557911,sol_nn
90,-1.64,0.19771433,sol_nn
91,-1.636,0.19984797,sol_nn
92,-1.632,0.20197996,sol_nn
93,-1.628,0.2041103,sol_nn
94,-1.624,0.20623925,sol_nn
95,-1.62,0.20836648,sol_nn
96,-1.616,0.21049249,sol_nn
97,-1.612,0.2126168,sol_nn
98,-1.608,0.21473917,sol_nn
99,-1.604,0.2168608,sol_nn
100,-1.6,0.21898034,sol_nn
101,-1.596,0.22109845,sol_nn
102,-1.592,0.22321507,sol_nn
103,-1.588,0.22532995,sol_nn
104,-1.584,0.22744344,sol_nn
105,-1.58,0.22955544,sol_nn
106,-1.576,0.2316658,sol_nn
107,-1.572,0.23377451,sol_nn
108,-1.568,0.23588222,sol_nn
109,-1.564,0.23798779,sol_nn
110,-1.56,0.24009204,sol_nn
111,-1.556,0.24219516,sol_nn
112,-1.552,0.24429613,sol_nn
113,-1.548,0.24639584,sol_nn
114,-1.544,0.24849407,sol_nn
115,-1.54,0.2505904,sol_nn
116,-1.536,0.25268596,sol_nn
117,-1.532,0.2547796,sol_nn
118,-1.528,0.25687188,sol_nn
119,-1.524,0.2589626,sol_nn
120,-1.52,0.26105163,sol_nn
121,-1.516,0.26313943,sol_nn
122,-1.512,0.26522553,sol_nn
123,-1.508,0.26731047,sol_nn
124,-1.504,0.2693938,sol_nn
125,-1.5,0.27147567,sol_nn
126,-1.496,0.2735563,sol_nn
127,-1.492,0.2756353,sol_nn
128,-1.488,0.2777126,sol_nn
129,-1.484,0.27978903,sol_nn
130,-1.48,0.28186357,sol_nn
131,-1.476,0.28393698,sol_nn
132,-1.472,0.28600895,sol_nn
133,-1.468,0.28807926,sol_nn
134,-1.464,0.2901489,sol_nn
135,-1.46,0.29221636,sol_nn
136,-1.456,0.29428273,sol_nn
137,-1.452,0.29634798,sol_nn
138,-1.448,0.29841155,sol_nn
139,-1.444,0.30047405,sol_nn
140,-1.44,0.30253512,sol_nn
141,-1.436,0.3045951,sol_nn
142,-1.432,0.3066537,sol_nn
143,-1.428,0.30871084,sol_nn
144,-1.424,0.31076682,sol_nn
145,-1.42,0.31282145,sol_nn
146,-1.416,0.31487495,sol_nn
147,-1.412,0.31692737,sol_nn
148,-1.408,0.31897807,sol_nn
149,-1.404,0.3210279,sol_nn
150,-1.4,0.3230772,sol_nn
151,-1.396,0.32512462,sol_nn
152,-1.392,0.32717094,sol_nn
153,-1.388,0.32921594,sol_nn
154,-1.384,0.33126026,sol_nn
155,-1.38,0.3333034,sol_nn
156,-1.376,0.33534566,sol_nn
157,-1.372,0.33738625,sol_nn
158,-1.368,0.33942616,sol_nn
159,-1.364,0.34146518,sol_nn
160,-1.36,0.3435028,sol_nn
161,-1.356,0.3455398,sol_nn
162,-1.352,0.3475758,sol_nn
163,-1.348,0.349611,sol_nn
164,-1.344,0.35164505,sol_nn
165,-1.34,0.35367802,sol_nn
166,-1.336,0.35571018,sol_nn
167,-1.332,0.35774177,sol_nn
168,-1.328,0.35977265,sol_nn
169,-1.324,0.36180228,sol_nn
170,-1.32,0.36383092,sol_nn
171,-1.316,0.36585963,sol_nn
172,-1.312,0.3678872,sol_nn
173,-1.308,0.369914,sol_nn
174,-1.304,0.3719402,sol_nn
175,-1.3,0.37396583,sol_nn
176,-1.296,0.37599048,sol_nn
177,-1.292,0.37801474,sol_nn
178,-1.288,0.38003865,sol_nn
179,-1.284,0.38206166,sol_nn
180,-1.28,0.38408422,sol_nn
181,-1.276,0.38610664,sol_nn
182,-1.272,0.38812834,sol_nn
183,-1.268,0.3901499,sol_nn
184,-1.264,0.39217043,sol_nn
185,-1.26,0.39419103,sol_nn
186,-1.256,0.3962112,sol_nn
187,-1.252,0.39823133,sol_nn
188,-1.248,0.40025076,sol_nn
189,-1.244,0.4022703,sol_nn
190,-1.24,0.40428942,sol_nn
191,-1.236,0.40630853,sol_nn
192,-1.232,0.40832722,sol_nn
193,-1.228,0.41034612,sol_nn
194,-1.224,0.4123649,sol_nn
195,-1.22,0.41438353,sol_nn
196,-1.216,0.41640228,sol_nn
197,-1.212,0.41842145,sol_nn
198,-1.208,0.42044008,sol_nn
199,-1.204,0.42245936,sol_nn
200,-1.2,0.4244784,sol_nn
201,-1.196,0.42649803,sol_nn
202,-1.192,0.42851746,sol_nn
203,-1.188,0.4305378,sol_nn
204,-1.184,0.432558,sol_nn
205,-1.18,0.4345788,sol_nn
206,-1.176,0.43659985,sol_nn
207,-1.172,0.43862122,sol_nn
208,-1.168,0.44064307,sol_nn
209,-1.164,0.44266564,sol_nn
210,-1.16,0.4446892,sol_nn
211,-1.156,0.44671288,sol_nn
212,-1.152,0.4487377,sol_nn
213,-1.148,0.45076287,sol_nn
214,-1.144,0.45278877,sol_nn
215,-1.14,0.45481548,sol_nn
216,-1.136,0.4568435,sol_nn
217,-1.132,0.458872,sol_nn
218,-1.128,0.46090138,sol_nn
219,-1.124,0.4629322,sol_nn
220,-1.12,0.46496415,sol_nn
221,-1.116,0.46699676,sol_nn
222,-1.112,0.46903074,sol_nn
223,-1.108,0.47106594,sol_nn
224,-1.104,0.4731024,sol_nn
225,-1.1,0.47514042,sol_nn
226,-1.096,0.4771796,sol_nn
227,-1.092,0.4792198,sol_nn
228,-1.088,0.4812622,sol_nn
229,-1.084,0.48330596,sol_nn
230,-1.08,0.4853511,sol_nn
231,-1.076,0.4873981,sol_nn
232,-1.072,0.48944664,sol_nn
233,-1.068,0.49149716,sol_nn
234,-1.064,0.49354923,sol_nn
235,-1.06,0.49560308,sol_nn
236,-1.056,0.49765912,sol_nn
237,-1.052,0.49971715,sol_nn
238,-1.048,0.50177646,sol_nn
239,-1.044,0.503839,sol_nn
240,-1.04,0.50590324,sol_nn
241,-1.036,0.5079695,sol_nn
242,-1.032,0.51003826,sol_nn
243,-1.028,0.5121088,sol_nn
244,-1.024,0.51418245,sol_nn
245,-1.02,0.516258,sol_nn
246,-1.016,0.5183366,sol_nn
247,-1.012,0.5204173,sol_nn
248,-1.008,0.5225006,sol_nn
249,-1.004,0.52458686,sol_nn
250,-1.0,0.5266752,sol_nn
251,-0.996,0.5287672,sol_nn
252,-0.992,0.5308615,sol_nn
253,-0.988,0.5329591,sol_nn
254,-0.984,0.53505945,sol_nn
255,-0.98,0.5371625,sol_nn
256,-0.976,0.5392688,sol_nn
257,-0.972,0.5413784,sol_nn
258,-0.968,0.54349124,sol_nn
259,-0.964,0.54560703,sol_nn
260,-0.96,0.547726,sol_nn
261,-0.956,0.54984856,sol_nn
262,-0.952,0.55197495,sol_nn
263,-0.948,0.55410415,sol_nn
264,-0.944,0.55623746,sol_nn
265,-0.94,0.55837363,sol_nn
266,-0.936,0.5605138,sol_nn
267,-0.932,0.56265783,sol_nn
268,-0.928,0.5648053,sol_nn
269,-0.924,0.5669572,sol_nn
270,-0.92,0.5691121,sol_nn
271,-0.916,0.5712709,sol_nn
272,-0.912,0.573434,sol_nn
273,-0.908,0.57560116,sol_nn
274,-0.904,0.5777721,sol_nn
275,-0.9,0.5799474,sol_nn
276,-0.896,0.58212656,sol_nn
277,-0.892,0.5843099,sol_nn
278,-0.888,0.58649755,sol_nn
279,-0.884,0.5886894,sol_nn
280,-0.88,0.59088576,sol_nn
281,-0.876,0.59308606,sol_nn
282,-0.872,0.59529144,sol_nn
283,-0.868,0.5975008,sol_nn
284,-0.864,0.59971434,sol_nn
285,-0.86,0.6019326,sol_nn
286,-0.856,0.60415554,sol_nn
287,-0.852,0.6063832,sol_nn
288,-0.848,0.60861444,sol_nn
289,-0.844,0.6108513,sol_nn
290,-0.84,0.6130922,sol_nn
291,-0.836,0.6153378,sol_nn
292,-0.832,0.6175885,sol_nn
293,-0.828,0.6198437,sol_nn
294,-0.824,0.62210345,sol_nn
295,-0.82,0.62436855,sol_nn
296,-0.816,0.6266379,sol_nn
297,-0.812,0.62891173,sol_nn
298,-0.808,0.6311906,sol_nn
299,-0.804,0.6334744,sol_nn
300,-0.8,0.6357628,sol_nn
301,-0.796,0.6380559,sol_nn
302,-0.792,0.640354,sol_nn
303,-0.788,0.6426567,sol_nn
304,-0.784,0.64496404,sol_nn
305,-0.78,0.64727676,sol_nn
306,-0.776,0.64959365,sol_nn
307,-0.772,0.65191543,sol_nn
308,-0.768,0.6542421,sol_nn
309,-0.764,0.65657294,sol_nn
310,-0.76,0.65890884,sol_nn
311,-0.756,0.66124964,sol_nn
312,-0.752,0.6635945,sol_nn
313,-0.748,0.66594434,sol_nn
314,-0.744,0.66829824,sol_nn
315,-0.74,0.6706571,sol_nn
316,-0.736,0.6730205,sol_nn
317,-0.732,0.675388,sol_nn
318,-0.728,0.67775995,sol_nn
319,-0.724,0.6801357,sol_nn
320,-0.72,0.6825165,sol_nn
321,-0.716,0.68490106,sol_nn
322,-0.712,0.6872902,sol_nn
323,-0.708,0.689683,sol_nn
324,-0.704,0.6920796,sol_nn
325,-0.7,0.6944803,sol_nn
326,-0.696,0.696885,sol_nn
327,-0.692,0.6992933,sol_nn
328,-0.688,0.70170516,sol_nn
329,-0.684,0.7041204,sol_nn
330,-0.68,0.7065393,sol_nn
331,-0.676,0.70896184,sol_nn
332,-0.672,0.7113869,sol_nn
333,-0.668,0.7138159,sol_nn
334,-0.664,0.7162476,sol_nn
335,-0.66,0.7186821,sol_nn
336,-0.656,0.72111946,sol_nn
337,-0.652,0.7235593,sol_nn
338,-0.648,0.72600216,sol_nn
339,-0.644,0.72844714,sol_nn
340,-0.64,0.7308944,sol_nn
341,-0.636,0.7333436,sol_nn
342,-0.632,0.73579454,sol_nn
343,-0.628,0.7382476,sol_nn
344,-0.624,0.7407021,sol_nn
345,-0.62,0.7431587,sol_nn
346,-0.616,0.74561584,sol_nn
347,-0.612,0.7480746,sol_nn
348,-0.608,0.7505343,sol_nn
349,-0.604,0.75299466,sol_nn
350,-0.6,0.7554561,sol_nn
351,-0.596,0.7579174,sol_nn
352,-0.592,0.76037896,sol_nn
353,-0.588,0.7628409,sol_nn
354,-0.584,0.765303,sol_nn
355,-0.58,0.7677638,sol_nn
356,-0.576,0.7702245,sol_nn
357,-0.572,0.77268463,sol_nn
358,-0.568,0.77514374,sol_nn
359,-0.564,0.7776011,sol_nn
360,-0.56,0.7800579,sol_nn
361,-0.556,0.78251266,sol_nn
362,-0.552,0.7849656,sol_nn
363,-0.548,0.7874166,sol_nn
364,-0.544,0.78986514,sol_nn
365,-0.54,0.79231113,sol_nn
366,-0.536,0.7947541,sol_nn
367,-0.532,0.79719436,sol_nn
368,-0.528,0.7996312,sol_nn
369,-0.524,0.80206454,sol_nn
370,-0.52,0.80449414,sol_nn
371,-0.516,0.8069197,sol_nn
372,-0.512,0.80934054,sol_nn
373,-0.508,0.81175745,sol_nn
374,-0.504,0.8141691,sol_nn
375,-0.5,0.8165762,sol_nn
376,-0.496,0.81897753,sol_nn
377,-0.492,0.82137334,sol_nn
378,-0.488,0.82376325,sol_nn
379,-0.484,0.8261475,sol_nn
380,-0.48,0.82852453,sol_nn
381,-0.476,0.83089525,sol_nn
382,-0.472,0.8332591,sol_nn
383,-0.468,0.8356156,sol_nn
384,-0.464,0.83796453,sol_nn
385,-0.46,0.8403059,sol_nn
386,-0.456,0.84263897,sol_nn
387,-0.452,0.84496385,sol_nn
388,-0.448,0.84728026,sol_nn
389,-0.444,0.8495875,sol_nn
390,-0.44,0.8518859,sol_nn
391,-0.436,0.8541746,sol_nn
392,-0.432,0.8564534,sol_nn
393,-0.428,0.85872245,sol_nn
394,-0.424,0.86098117,sol_nn
395,-0.42,0.863229,sol_nn
396,-0.416,0.86546665,sol_nn
397,-0.412,0.86769253,sol_nn
398,-0.408,0.86990726,sol_nn
399,-0.404,0.8721106,sol_nn
400,-0.4,0.87430197,sol_nn
401,-0.396,0.87648076,sol_nn
402,-0.392,0.8786472,sol_nn
403,-0.388,0.88080084,sol_nn
404,-0.384,0.8829417,sol_nn
405,-0.38,0.88506925,sol_nn
406,-0.376,0.8871829,sol_nn
407,-0.372,0.889283,sol_nn
408,-0.368,0.8913687,sol_nn
409,-0.364,0.89344037,sol_nn
410,-0.36,0.89549756,sol_nn
411,-0.356,0.89753973,sol_nn
412,-0.352,0.899567,sol_nn
413,-0.348,0.90157866,sol_nn
414,-0.344,0.9035748,sol_nn
415,-0.34,0.90555525,sol_nn
416,-0.336,0.90751946,sol_nn
417,-0.332,0.9094674,sol_nn
418,-0.328,0.9113988,sol_nn
419,-0.324,0.9133137,sol_nn
420,-0.32,0.9152114,sol_nn
421,-0.316,0.917092,sol_nn
422,-0.312,0.91895497,sol_nn
423,-0.308,0.92080003,sol_nn
424,-0.304,0.9226276,sol_nn
425,-0.3,0.92443705,sol_nn
426,-0.296,0.92622787,sol_nn
427,-0.292,0.92800015,sol_nn
428,-0.288,0.929754,sol_nn
429,-0.284,0.93148917,sol_nn
430,-0.28,0.9332047,sol_nn
431,-0.276,0.93490094,sol_nn
432,-0.272,0.9365779,sol_nn
433,-0.268,0.938235,sol_nn
434,-0.264,0.9398724,sol_nn
435,-0.26,0.9414896,sol_nn
436,-0.256,0.9430865,sol_nn
437,-0.252,0.9446631,sol_nn
438,-0.248,0.946219,sol_nn
439,-0.244,0.9477543,sol_nn
440,-0.24,0.94926864,sol_nn
441,-0.236,0.95076203,sol_nn
442,-0.232,0.9522342,sol_nn
443,-0.228,0.9536847,sol_nn
444,-0.224,0.95511425,sol_nn
445,-0.22,0.95652163,sol_nn
446,-0.216,0.9579073,sol_nn
447,-0.212,0.95927095,sol_nn
448,-0.208,0.9606126,sol_nn
449,-0.204,0.9619321,sol_nn
450,-0.2,0.9632294,sol_nn
451,-0.196,0.9645039,sol_nn
452,-0.192,0.96575606,sol_nn
453,-0.188,0.96698546,sol_nn
454,-0.184,0.96819174,sol_nn
455,-0.18,0.9693754,sol_nn
456,-0.176,0.9705362,sol_nn
457,-0.172,0.9716735,sol_nn
458,-0.168,0.9727876,sol_nn
459,-0.164,0.97387826,sol_nn
460,-0.16,0.97494584,sol_nn
461,-0.156,0.9759893,sol_nn
462,-0.152,0.97700965,sol_nn
463,-0.148,0.9780059,sol_nn
464,-0.144,0.97897875,sol_nn
465,-0.14,0.9799272,sol_nn
466,-0.136,0.9808519,sol_nn
467,-0.132,0.98175216,sol_nn
468,-0.128,0.98262906,sol_nn
469,-0.124,0.9834814,sol_nn
470,-0.12,0.9843094,sol_nn
471,-0.116,0.9851126,sol_nn
472,-0.112,0.9858919,sol_nn
473,-0.108,0.9866468,sol_nn
474,-0.104,0.9873771,sol_nn
475,-0.1,0.98808247,sol_nn
476,-0.096,0.9887631,sol_nn
477,-0.092,0.9894196,sol_nn
478,-0.088,0.99005085,sol_nn
479,-0.084,0.9906575,sol_nn
480,-0.08,0.9912394,sol_nn
481,-0.076,0.991796,sol_nn
482,-0.072,0.99232805,sol_nn
483,-0.068,0.9928348,sol_nn
484,-0.064,0.9933168,sol_nn
485,-0.06,0.99377334,sol_nn
486,-0.056,0.994205,sol_nn
487,-0.052,0.9946117,sol_nn
488,-0.048,0.9949929,sol_nn
489,-0.044,0.99534917,sol_nn
490,-0.04,0.99567986,sol_nn
491,-0.036,0.9959857,sol_nn
492,-0.032,0.99626607,sol_nn
493,-0.028,0.99652123,sol_nn
494,-0.024,0.9967504,sol_nn
495,-0.02,0.9969548,sol_nn
496,-0.016,0.997134,sol_nn
497,-0.012,0.9972875,sol_nn
498,-0.008,0.9974157,sol_nn
499,-0.004,0.9975186,sol_nn
500,0.0,0.9975959,sol_nn
501,0.004,0.99764776,sol_nn
502,0.008,0.99767435,sol_nn
503,0.012,0.9976756,sol_nn
504,0.016,0.99765044,sol_nn
505,0.02,0.9976009,sol_nn
506,0.024,0.9975257,sol_nn
507,0.028,0.9974251,sol_nn
508,0.032,0.9972991,sol_nn
509,0.036,0.99714744,sol_nn
510,0.04,0.99697,sol_nn
511,0.044,0.99676716,sol_nn
512,0.048,0.9965396,sol_nn
513,0.052,0.9962864,sol_nn
514,0.056,0.9960077,sol_nn
515,0.06,0.99570334,sol_nn
516,0.064,0.9953735,sol_nn
517,0.068,0.99501854,sol_nn
518,0.072,0.9946389,sol_nn
519,0.076,0.99423313,sol_nn
520,0.08,0.9938021,sol_nn
521,0.084,0.9933464,sol_nn
522,0.088,0.99286497,sol_nn
523,0.092,0.9923583,sol_nn
524,0.096,0.99182665,sol_nn
525,0.1,0.9912701,sol_nn
526,0.104,0.9906881,sol_nn
527,0.108,0.99008095,sol_nn
528,0.112,0.98944867,sol_nn
529,0.116,0.9887918,sol_nn
530,0.12,0.9881097,sol_nn
531,0.124,0.9874029,sol_nn
532,0.128,0.98667103,sol_nn
533,0.132,0.9859142,sol_nn
534,0.136,0.9851328,sol_nn
535,0.14,0.98432636,sol_nn
536,0.144,0.9834959,sol_nn
537,0.148,0.9826406,sol_nn
538,0.152,0.9817599,sol_nn
539,0.156,0.9808559,sol_nn
540,0.16,0.9799266,sol_nn
541,0.164,0.9789731,sol_nn
542,0.168,0.9779955,sol_nn
543,0.172,0.9769941,sol_nn
544,0.176,0.9759679,sol_nn
545,0.18,0.97491753,sol_nn
546,0.184,0.97384274,sol_nn
547,0.188,0.9727448,sol_nn
548,0.192,0.9716228,sol_nn
549,0.196,0.9704768,sol_nn
550,0.2,0.96930707,sol_nn
551,0.204,0.9681139,sol_nn
552,0.208,0.9668969,sol_nn
553,0.212,0.9656565,sol_nn
554,0.216,0.9643931,sol_nn
555,0.22,0.9631059,sol_nn
556,0.224,0.96179587,sol_nn
557,0.228,0.9604628,sol_nn
558,0.232,0.95910645,sol_nn
559,0.236,0.9577277,sol_nn
560,0.24,0.9563259,sol_nn
561,0.244,0.95490104,sol_nn
562,0.248,0.95345426,sol_nn
563,0.252,0.9519848,sol_nn
564,0.256,0.9504932,sol_nn
565,0.26,0.94897914,sol_nn
566,0.264,0.94744325,sol_nn
567,0.268,0.9458852,sol_nn
568,0.272,0.9443056,sol_nn
569,0.276,0.94270396,sol_nn
570,0.28,0.941081,sol_nn
571,0.284,0.9394361,sol_nn
572,0.288,0.9377707,sol_nn
573,0.292,0.936084,sol_nn
574,0.296,0.93437624,sol_nn
575,0.3,0.932647,sol_nn
576,0.304,0.9308977,sol_nn
577,0.308,0.9291276,sol_nn
578,0.312,0.92733705,sol_nn
579,0.316,0.92552644,sol_nn
580,0.32,0.9236955,sol_nn
581,0.324,0.9218447,sol_nn
582,0.328,0.9199739,sol_nn
583,0.332,0.9180841,sol_nn
584,0.336,0.91617453,sol_nn
585,0.34,0.91424567,sol_nn
586,0.344,0.9122977,sol_nn
587,0.348,0.91033036,sol_nn
588,0.352,0.908345,sol_nn
589,0.356,0.90634096,sol_nn
590,0.36,0.9043181,sol_nn
591,0.364,0.9022777,sol_nn
592,0.368,0.9002184,sol_nn
593,0.372,0.898142,sol_nn
594,0.376,0.8960482,sol_nn
595,0.38,0.8939362,sol_nn
596,0.384,0.89180756,sol_nn
597,0.388,0.8896618,sol_nn
598,0.392,0.887499,sol_nn
599,0.396,0.8853199,sol_nn
600,0.4,0.8831239,sol_nn
601,0.404,0.8809123,sol_nn
602,0.408,0.87868434,sol_nn
603,0.412,0.87644064,sol_nn
604,0.416,0.8741815,sol_nn
605,0.42,0.87190723,sol_nn
606,0.424,0.86961764,sol_nn
607,0.428,0.8673131,sol_nn
608,0.432,0.86499417,sol_nn
609,0.436,0.8626606,sol_nn
610,0.44,0.86031306,sol_nn
611,0.444,0.8579513,sol_nn
612,0.448,0.85557604,sol_nn
613,0.452,0.8531874,sol_nn
614,0.456,0.85078514,sol_nn
615,0.46,0.84837013,sol_nn
616,0.464,0.84594256,sol_nn
617,0.468,0.8435023,sol_nn
618,0.472,0.8410499,sol_nn
619,0.476,0.83858514,sol_nn
620,0.48,0.83610874,sol_nn
621,0.484,0.8336209,sol_nn
622,0.488,0.8311212,sol_nn
623,0.492,0.8286114,sol_nn
624,0.496,0.8260906,sol_nn
625,0.5,0.82355875,sol_nn
626,0.504,0.821017,sol_nn
627,0.508,0.81846565,sol_nn
628,0.512,0.8159039,sol_nn
629,0.516,0.8133329,sol_nn
630,0.52,0.81075305,sol_nn
631,0.524,0.80816406,sol_nn
632,0.528,0.80556613,sol_nn
633,0.532,0.80296004,sol_nn
634,0.536,0.80034566,sol_nn
635,0.54,0.79772353,sol_nn
636,0.544,0.79509336,sol_nn
637,0.548,0.79245615,sol_nn
638,0.552,0.789812,sol_nn
639,0.556,0.7871609,sol_nn
640,0.56,0.78450334,sol_nn
641,0.564,0.78183895,sol_nn
642,0.568,0.77916896,sol_nn
643,0.572,0.776493,sol_nn
644,0.576,0.7738119,sol_nn
645,0.58,0.7711254,sol_nn
646,0.584,0.7684336,sol_nn
647,0.588,0.7657374,sol_nn
648,0.592,0.76303655,sol_nn
649,0.596,0.76033133,sol_nn
650,0.6,0.75762284,sol_nn
651,0.604,0.75491035,sol_nn
652,0.608,0.75219417,sol_nn
653,0.612,0.74947566,sol_nn
654,0.616,0.7467532,sol_nn
655,0.62,0.7440287,sol_nn
656,0.624,0.7413016,sol_nn
657,0.628,0.7385725,sol_nn
658,0.632,0.7358414,sol_nn
659,0.636,0.73310876,sol_nn
660,0.64,0.73037493,sol_nn
661,0.644,0.72764015,sol_nn
662,0.648,0.7249043,sol_nn
663,0.652,0.7221675,sol_nn
664,0.656,0.71943104,sol_nn
665,0.66,0.71669346,sol_nn
666,0.664,0.71395695,sol_nn
667,0.668,0.7112201,sol_nn
668,0.672,0.7084838,sol_nn
669,0.676,0.70574886,sol_nn
670,0.68,0.70301473,sol_nn
671,0.684,0.7002818,sol_nn
672,0.688,0.6975505,sol_nn
673,0.692,0.6948208,sol_nn
674,0.696,0.69209313,sol_nn
675,0.7,0.6893675,sol_nn
676,0.704,0.686644,sol_nn
677,0.708,0.68392354,sol_nn
678,0.712,0.6812053,sol_nn
679,0.716,0.67849064,sol_nn
680,0.72,0.6757785,sol_nn
681,0.724,0.67307055,sol_nn
682,0.728,0.6703656,sol_nn
683,0.732,0.667665,sol_nn
684,0.736,0.6649679,sol_nn
685,0.74,0.66227466,sol_nn
686,0.744,0.6595865,sol_nn
687,0.748,0.65690255,sol_nn
688,0.752,0.65422356,sol_nn
689,0.756,0.65154886,sol_nn
690,0.76,0.64887965,sol_nn
691,0.764,0.6462158,sol_nn
692,0.768,0.6435569,sol_nn
693,0.772,0.6409036,sol_nn
694,0.776,0.6382562,sol_nn
695,0.78,0.6356143,sol_nn
696,0.784,0.6329784,sol_nn
697,0.788,0.63034904,sol_nn
698,0.792,0.6277258,sol_nn
699,0.796,0.625109,sol_nn
700,0.8,0.62249845,sol_nn
701,0.804,0.6198948,sol_nn
702,0.808,0.61729777,sol_nn
703,0.812,0.614708,sol_nn
704,0.816,0.6121246,sol_nn
705,0.82,0.60954946,sol_nn
706,0.824,0.6069806,sol_nn
707,0.828,0.60441977,sol_nn
708,0.832,0.60186607,sol_nn
709,0.836,0.59931993,sol_nn
710,0.84,0.5967812,sol_nn
711,0.844,0.5942509,sol_nn
712,0.848,0.5917279,sol_nn
713,0.852,0.5892132,sol_nn
714,0.856,0.5867059,sol_nn
715,0.86,0.58420724,sol_nn
716,0.864,0.5817169,sol_nn
717,0.868,0.5792345,sol_nn
718,0.872,0.57676005,sol_nn
719,0.876,0.57429445,sol_nn
720,0.88,0.57183677,sol_nn
721,0.884,0.5693882,sol_nn
722,0.888,0.56694764,sol_nn
723,0.892,0.5645158,sol_nn
724,0.896,0.562093,sol_nn
725,0.9,0.55967855,sol_nn
726,0.904,0.5572723,sol_nn
727,0.908,0.5548756,sol_nn
728,0.912,0.5524866,sol_nn
729,0.916,0.5501073,sol_nn
730,0.92,0.5477364,sol_nn
731,0.924,0.5453743,sol_nn
732,0.928,0.5430208,sol_nn
733,0.932,0.5406767,sol_nn
734,0.936,0.5383406,sol_nn
735,0.94,0.5360142,sol_nn
736,0.944,0.5336964,sol_nn
737,0.948,0.5313872,sol_nn
738,0.952,0.5290875,sol_nn
739,0.956,0.5267964,sol_nn
740,0.96,0.5245139,sol_nn
741,0.964,0.52224,sol_nn
742,0.968,0.5199755,sol_nn
743,0.972,0.51771957,sol_nn
744,0.976,0.51547205,sol_nn
745,0.98,0.51323354,sol_nn
746,0.984,0.51100373,sol_nn
747,0.988,0.5087826,sol_nn
748,0.992,0.50657016,sol_nn
749,0.996,0.5043663,sol_nn
750,1.0,0.5021711,sol_nn
751,1.004,0.49998438,sol_nn
752,1.008,0.49780613,sol_nn
753,1.012,0.49563658,sol_nn
754,1.016,0.49347502,sol_nn
755,1.02,0.49132204,sol_nn
756,1.024,0.4891773,sol_nn
757,1.028,0.487041,sol_nn
758,1.032,0.48491248,sol_nn
759,1.036,0.48279297,sol_nn
760,1.04,0.48068073,sol_nn
761,1.044,0.4785766,sol_nn
762,1.048,0.47648063,sol_nn
763,1.052,0.4743923,sol_nn
764,1.056,0.47231203,sol_nn
765,1.06,0.47023925,sol_nn
766,1.064,0.46817452,sol_nn
767,1.068,0.4661175,sol_nn
768,1.072,0.46406752,sol_nn
769,1.076,0.46202496,sol_nn
770,1.08,0.4599898,sol_nn
771,1.084,0.4579622,sol_nn
772,1.088,0.45594203,sol_nn
773,1.092,0.45392847,sol_nn
774,1.096,0.45192242,sol_nn
775,1.1,0.44992277,sol_nn
776,1.104,0.44793072,sol_nn
777,1.108,0.44594458,sol_nn
778,1.112,0.44396603,sol_nn
779,1.116,0.44199327,sol_nn
780,1.12,0.44002774,sol_nn
781,1.124,0.4380685,sol_nn
782,1.128,0.43611506,sol_nn
783,1.132,0.43416834,sol_nn
784,1.136,0.4322276,sol_nn
785,1.14,0.4302929,sol_nn
786,1.144,0.42836422,sol_nn
787,1.148,0.42644143,sol_nn
788,1.152,0.4245242,sol_nn
789,1.156,0.4226125,sol_nn
790,1.16,0.4207066,sol_nn
791,1.164,0.4188063,sol_nn
792,1.168,0.4169112,sol_nn
793,1.172,0.41502118,sol_nn
794,1.176,0.4131365,sol_nn
795,1.18,0.4112568,sol_nn
796,1.184,0.4093817,sol_nn
797,1.188,0.4075121,sol_nn
798,1.192,0.40564662,sol_nn
799,1.196,0.40378612,sol_nn
800,1.2,0.4019298,sol_nn
801,1.204,0.4000783,sol_nn
802,1.208,0.39823064,sol_nn
803,1.212,0.39638764,sol_nn
804,1.216,0.39454848,sol_nn
805,1.22,0.392713,sol_nn
806,1.224,0.39088196,sol_nn
807,1.228,0.3890547,sol_nn
808,1.232,0.3872304,sol_nn
809,1.236,0.3854098,sol_nn
810,1.24,0.38359362,sol_nn
811,1.244,0.3817796,sol_nn
812,1.248,0.37996915,sol_nn
813,1.252,0.37816224,sol_nn
814,1.256,0.37635803,sol_nn
815,1.26,0.3745569,sol_nn
816,1.264,0.37275815,sol_nn
817,1.268,0.3709625,sol_nn
818,1.272,0.36916894,sol_nn
819,1.276,0.36737862,sol_nn
820,1.28,0.3655904,sol_nn
821,1.284,0.36380428,sol_nn
822,1.288,0.36202028,sol_nn
823,1.292,0.3602385,sol_nn
824,1.296,0.35845816,sol_nn
825,1.3,0.35667992,sol_nn
826,1.304,0.35490358,sol_nn
827,1.308,0.3531289,sol_nn
828,1.312,0.3513559,sol_nn
829,1.316,0.3495838,sol_nn
830,1.32,0.34781334,sol_nn
831,1.324,0.34604403,sol_nn
832,1.328,0.34427595,sol_nn
833,1.332,0.34250835,sol_nn
834,1.336,0.3407423,sol_nn
835,1.34,0.33897677,sol_nn
836,1.344,0.33721212,sol_nn
837,1.348,0.3354476,sol_nn
838,1.352,0.33368367,sol_nn
839,1.356,0.33192068,sol_nn
840,1.36,0.3301577,sol_nn
841,1.364,0.32839477,sol_nn
842,1.368,0.32663202,sol_nn
843,1.372,0.32486916,sol_nn
844,1.376,0.3231066,sol_nn
845,1.38,0.32134318,sol_nn
846,1.384,0.3195799,sol_nn
847,1.388,0.31781647,sol_nn
848,1.392,0.31605226,sol_nn
849,1.396,0.3142871,sol_nn
850,1.4,0.31252187,sol_nn
851,1.404,0.31075552,sol_nn
852,1.408,0.30898863,sol_nn
853,1.412,0.3072204,sol_nn
854,1.416,0.3054513,sol_nn
855,1.42,0.303681,sol_nn
856,1.424,0.3019095,sol_nn
857,1.428,0.3001368,sol_nn
858,1.432,0.2983626,sol_nn
859,1.436,0.2965868,sol_nn
860,1.44,0.2948097,sol_nn
861,1.444,0.29303062,sol_nn
862,1.448,0.2912501,sol_nn
863,1.452,0.2894677,sol_nn
864,1.456,0.28768256,sol_nn
865,1.46,0.2858963,sol_nn
866,1.464,0.28410816,sol_nn
867,1.468,0.2823172,sol_nn
868,1.472,0.28052425,sol_nn
869,1.476,0.27872896,sol_nn
870,1.48,0.27693093,sol_nn
871,1.484,0.2751305,sol_nn
872,1.488,0.27332795,sol_nn
873,1.492,0.27152237,sol_nn
874,1.496,0.26971394,sol_nn
875,1.5,0.2679028,sol_nn
876,1.504,0.2660888,sol_nn
877,1.508,0.2642719,sol_nn
878,1.512,0.26245177,sol_nn
879,1.516,0.26062858,sol_nn
880,1.52,0.2588022,sol_nn
881,1.524,0.25697237,sol_nn
882,1.528,0.2551394,sol_nn
883,1.532,0.25330308,sol_nn
884,1.536,0.251463,sol_nn
885,1.54,0.24961947,sol_nn
886,1.544,0.2477726,sol_nn
887,1.548,0.24592166,sol_nn
888,1.552,0.24406686,sol_nn
889,1.556,0.24220866,sol_nn
890,1.56,0.2403461,sol_nn
891,1.564,0.23847997,sol_nn
892,1.568,0.23660953,sol_nn
893,1.572,0.2347349,sol_nn
894,1.576,0.23285641,sol_nn
895,1.58,0.23097308,sol_nn
896,1.584,0.22908646,sol_nn
897,1.588,0.22719459,sol_nn
898,1.592,0.22529864,sol_nn
899,1.596,0.22339816,sol_nn
900,1.6,0.22149308,sol_nn
901,1.604,0.21958366,sol_nn
902,1.608,0.21766923,sol_nn
903,1.612,0.21575034,sol_nn
904,1.616,0.21382633,sol_nn
905,1.62,0.211898,sol_nn
906,1.624,0.20996419,sol_nn
907,1.628,0.20802572,sol_nn
908,1.632,0.20608221,sol_nn
909,1.636,0.20413375,sol_nn
910,1.64,0.20217988,sol_nn
911,1.644,0.200221,sol_nn
912,1.648,0.19825679,sol_nn
913,1.652,0.19628751,sol_nn
914,1.656,0.19431268,sol_nn
915,1.66,0.19233266,sol_nn
916,1.664,0.19034702,sol_nn
917,1.668,0.18835597,sol_nn
918,1.672,0.1863592,sol_nn
919,1.676,0.18435717,sol_nn
920,1.68,0.18234935,sol_nn
921,1.684,0.18033561,sol_nn
922,1.688,0.17831644,sol_nn
923,1.692,0.17629127,sol_nn
924,1.696,0.17426068,sol_nn
925,1.7,0.1722236,sol_nn
926,1.704,0.17018104,sol_nn
927,1.708,0.16813251,sol_nn
928,1.712,0.16607781,sol_nn
929,1.716,0.16401695,sol_nn
930,1.72,0.16195017,sol_nn
931,1.724,0.15987739,sol_nn
932,1.728,0.15779819,sol_nn
933,1.732,0.15571266,sol_nn
934,1.736,0.15362138,sol_nn
935,1.74,0.15152343,sol_nn
936,1.744,0.14941916,sol_nn
937,1.748,0.14730811,sol_nn
938,1.752,0.14519146,sol_nn
939,1.756,0.14306761,sol_nn
940,1.76,0.14093754,sol_nn
941,1.764,0.13880101,sol_nn
942,1.768,0.1366579,sol_nn
943,1.772,0.13450819,sol_nn
944,1.776,0.13235152,sol_nn
945,1.78,0.13018872,sol_nn
946,1.784,0.12801875,sol_nn
947,1.788,0.12584214,sol_nn
948,1.792,0.12365863,sol_nn
949,1.796,0.121468395,sol_nn
950,1.8,0.11927146,sol_nn
951,1.804,0.11706734,sol_nn
952,1.808,0.114856526,sol_nn
953,1.812,0.11263849,sol_nn
954,1.816,0.110413775,sol_nn
955,1.82,0.10818155,sol_nn
956,1.824,0.10594262,sol_nn
957,1.828,0.10369666,sol_nn
958,1.832,0.10144323,sol_nn
959,1.836,0.09918308,sol_nn
960,1.84,0.09691547,sol_nn
961,1.844,0.09464082,sol_nn
962,1.848,0.09235871,sol_nn
963,1.852,0.09006956,sol_nn
964,1.856,0.087772906,sol_nn
965,1.86,0.08546916,sol_nn
966,1.864,0.0831579,sol_nn
967,1.868,0.08083904,sol_nn
968,1.872,0.07851332,sol_nn
969,1.876,0.076179594,sol_nn
970,1.88,0.073838755,sol_nn
971,1.884,0.07149029,sol_nn
972,1.888,0.069134325,sol_nn
973,1.892,0.06677084,sol_nn
974,1.896,0.06439981,sol_nn
975,1.9,0.062021136,sol_nn
976,1.904,0.059634905,sol_nn
977,1.908,0.057240892,sol_nn
978,1.912,0.05483926,sol_nn
979,1.916,0.052430023,sol_nn
980,1.92,0.050013088,sol_nn
981,1.924,0.0475883,sol_nn
982,1.928,0.045155916,sol_nn
983,1.932,0.042715456,sol_nn
984,1.936,0.04026746,sol_nn
985,1.94,0.037811447,sol_nn
986,1.944,0.035347655,sol_nn
987,1.948,0.03287609,sol_nn
988,1.952,0.030396596,sol_nn
989,1.956,0.027909309,sol_nn
990,1.96,0.025413677,sol_nn
991,1.964,0.022910401,sol_nn
992,1.968,0.020398922,sol_nn
993,1.972,0.01787971,sol_nn
994,1.976,0.01535236,sol_nn
995,1.98,0.012816812,sol_nn
996,1.984,0.010273304,sol_nn
997,1.988,0.0077218874,sol_nn
998,1.992,0.0051623425,sol_nn
999,1.996,0.002594538,sol_nn
1000,2.0,1.8539955e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v1/run_obs_weight_9000/test_nn.csv <==
,X_x,value,name
0,-2.0,2.55286e-05,test_nn
1,-1.996,0.002334132,test_nn
2,-1.992,0.004638815,test_nn
3,-1.988,0.0069393693,test_nn
4,-1.984,0.009236198,test_nn
5,-1.98,0.011529089,test_nn
6,-1.976,0.013818007,test_nn
7,-1.972,0.016103152,test_nn
8,-1.968,0.018384513,test_nn
9,-1.964,0.020662406,test_nn
10,-1.96,0.022936266,test_nn
11,-1.956,0.025206693,test_nn
12,-1.952,0.027473375,test_nn
13,-1.948,0.029736616,test_nn
14,-1.944,0.03199585,test_nn
15,-1.94,0.034251917,test_nn
16,-1.936,0.03650448,test_nn
17,-1.932,0.038753472,test_nn
18,-1.928,0.040999103,test_nn
19,-1.924,0.04324115,test_nn
20,-1.92,0.045480028,test_nn
21,-1.916,0.047715485,test_nn
22,-1.912,0.04994749,test_nn
23,-1.908,0.052176412,test_nn
24,-1.904,0.054401852,test_nn
25,-1.9,0.0566241,test_nn
26,-1.896,0.058843363,test_nn
27,-1.892,0.06105911,test_nn
28,-1.888,0.06327203,test_nn
29,-1.884,0.06548165,test_nn
30,-1.88,0.06768842,test_nn
31,-1.876,0.06989195,test_nn
32,-1.872,0.072092384,test_nn
33,-1.868,0.07428975,test_nn
34,-1.864,0.0764844,test_nn
35,-1.86,0.07867579,test_nn
36,-1.856,0.08086417,test_nn
37,-1.852,0.08305013,test_nn
38,-1.848,0.08523266,test_nn
39,-1.844,0.08741267,test_nn
40,-1.84,0.089589864,test_nn
41,-1.836,0.09176382,test_nn
42,-1.832,0.09393518,test_nn
43,-1.828,0.09610383,test_nn
44,-1.824,0.098269895,test_nn
45,-1.82,0.10043284,test_nn
46,-1.816,0.10259337,test_nn
47,-1.812,0.104750976,test_nn
48,-1.808,0.10690592,test_nn
49,-1.804,0.1090582,test_nn
50,-1.8,0.11120807,test_nn
51,-1.796,0.113355234,test_nn
52,-1.792,0.11549975,test_nn
53,-1.788,0.11764167,test_nn
54,-1.784,0.11978114,test_nn
55,-1.78,0.12191811,test_nn
56,-1.776,0.124052316,test_nn
57,-1.772,0.12618433,test_nn
58,-1.768,0.12831359,test_nn
59,-1.764,0.13044041,test_nn
60,-1.76,0.13256496,test_nn
61,-1.756,0.13468698,test_nn
62,-1.752,0.13680664,test_nn
63,-1.748,0.13892375,test_nn
64,-1.744,0.14103846,test_nn
65,-1.74,0.14315091,test_nn
66,-1.736,0.145261,test_nn
67,-1.732,0.14736883,test_nn
68,-1.728,0.14947422,test_nn
69,-1.724,0.15157731,test_nn
70,-1.72,0.15367836,test_nn
71,-1.716,0.15577677,test_nn
72,-1.712,0.15787295,test_nn
73,-1.708,0.15996704,test_nn
74,-1.704,0.16205865,test_nn
75,-1.7,0.16414833,test_nn
76,-1.696,0.16623572,test_nn
77,-1.692,0.1683209,test_nn
78,-1.688,0.17040409,test_nn
79,-1.684,0.17248458,test_nn
80,-1.68,0.17456338,test_nn
81,-1.676,0.17664006,test_nn
82,-1.672,0.17871445,test_nn
83,-1.668,0.18078667,test_nn
84,-1.664,0.18285674,test_nn
85,-1.66,0.18492465,test_nn
86,-1.656,0.18699083,test_nn
87,-1.652,0.18905486,test_nn
88,-1.648,0.19111672,test_nn
89,-1.644,0.19317654,test_nn
90,-1.64,0.19523464,test_nn
91,-1.636,0.19729012,test_nn
92,-1.632,0.19934393,test_nn
93,-1.628,0.20139568,test_nn
94,-1.624,0.2034457,test_nn
95,-1.62,0.20549312,test_nn
96,-1.616,0.2075389,test_nn
97,-1.612,0.20958272,test_nn
98,-1.608,0.21162447,test_nn
99,-1.604,0.21366465,test_nn
100,-1.6,0.21570244,test_nn
101,-1.596,0.21773887,test_nn
102,-1.592,0.21977305,test_nn
103,-1.588,0.22180523,test_nn
104,-1.584,0.22383577,test_nn
105,-1.58,0.22586446,test_nn
106,-1.576,0.22789101,test_nn
107,-1.572,0.22991574,test_nn
108,-1.568,0.23193899,test_nn
109,-1.564,0.23395994,test_nn
110,-1.56,0.23597926,test_nn
111,-1.556,0.23799732,test_nn
112,-1.552,0.2400127,test_nn
113,-1.548,0.2420268,test_nn
114,-1.544,0.24403894,test_nn
115,-1.54,0.24604928,test_nn
116,-1.536,0.24805811,test_nn
117,-1.532,0.25006512,test_nn
118,-1.528,0.25207025,test_nn
119,-1.524,0.25407368,test_nn
120,-1.52,0.25607553,test_nn
121,-1.516,0.25807554,test_nn
122,-1.512,0.26007408,test_nn
123,-1.508,0.26207072,test_nn
124,-1.504,0.26406586,test_nn
125,-1.5,0.26605904,test_nn
126,-1.496,0.26805115,test_nn
127,-1.492,0.2700413,test_nn
128,-1.488,0.27202994,test_nn
129,-1.484,0.27401665,test_nn
130,-1.48,0.276002,test_nn
131,-1.476,0.27798572,test_nn
132,-1.472,0.2799682,test_nn
133,-1.468,0.28194883,test_nn
134,-1.464,0.2839281,test_nn
135,-1.46,0.28590572,test_nn
136,-1.456,0.2878816,test_nn
137,-1.452,0.2898562,test_nn
138,-1.448,0.2918297,test_nn
139,-1.444,0.29380083,test_nn
140,-1.44,0.29577124,test_nn
141,-1.436,0.29774046,test_nn
142,-1.432,0.2997078,test_nn
143,-1.428,0.3016737,test_nn
144,-1.424,0.30363846,test_nn
145,-1.42,0.30560136,test_nn
146,-1.416,0.30756357,test_nn
147,-1.412,0.30952397,test_nn
148,-1.408,0.31148314,test_nn
149,-1.404,0.31344095,test_nn
150,-1.4,0.3153983,test_nn
151,-1.396,0.31735334,test_nn
152,-1.392,0.31930768,test_nn
153,-1.388,0.3212606,test_nn
154,-1.384,0.32321253,test_nn
155,-1.38,0.32516295,test_nn
156,-1.376,0.3271126,test_nn
157,-1.372,0.32906035,test_nn
158,-1.368,0.33100766,test_nn
159,-1.364,0.3329538,test_nn
160,-1.36,0.3348989,test_nn
161,-1.356,0.33684278,test_nn
162,-1.352,0.33878565,test_nn
163,-1.348,0.34072775,test_nn
164,-1.344,0.34266874,test_nn
165,-1.34,0.34460855,test_nn
166,-1.336,0.34654778,test_nn
167,-1.332,0.34848592,test_nn
168,-1.328,0.35042316,test_nn
169,-1.324,0.35235953,test_nn
170,-1.32,0.354295,test_nn
171,-1.316,0.3562299,test_nn
172,-1.312,0.35816383,test_nn
173,-1.308,0.36009723,test_nn
174,-1.304,0.36202982,test_nn
175,-1.3,0.36396158,test_nn
176,-1.296,0.36589295,test_nn
177,-1.292,0.3678235,test_nn
178,-1.288,0.3697535,test_nn
179,-1.284,0.37168276,test_nn
180,-1.28,0.37361157,test_nn
181,-1.276,0.37554038,test_nn
182,-1.272,0.3774684,test_nn
183,-1.268,0.3793962,test_nn
184,-1.264,0.38132292,test_nn
185,-1.26,0.38324997,test_nn
186,-1.256,0.38517654,test_nn
187,-1.252,0.3871029,test_nn
188,-1.248,0.38902897,test_nn
189,-1.244,0.39095426,test_nn
190,-1.24,0.39287984,test_nn
191,-1.236,0.3948055,test_nn
192,-1.232,0.39673108,test_nn
193,-1.228,0.39865658,test_nn
194,-1.224,0.40058202,test_nn
195,-1.22,0.402507,test_nn
196,-1.216,0.40443265,test_nn
197,-1.212,0.4063583,test_nn
198,-1.208,0.40828413,test_nn
199,-1.204,0.41021013,test_nn
200,-1.2,0.41213655,test_nn
201,-1.196,0.41406327,test_nn
202,-1.192,0.4159901,test_nn
203,-1.188,0.4179176,test_nn
204,-1.184,0.41984534,test_nn
205,-1.18,0.4217741,test_nn
206,-1.176,0.42370307,test_nn
207,-1.172,0.42563254,test_nn
208,-1.168,0.42756242,test_nn
209,-1.164,0.42949313,test_nn
210,-1.16,0.43142503,test_nn
211,-1.156,0.43335742,test_nn
212,-1.152,0.43529063,test_nn
213,-1.148,0.43722546,test_nn
214,-1.144,0.43916065,test_nn
215,-1.14,0.44109672,test_nn
216,-1.136,0.44303417,test_nn
217,-1.132,0.4449728,test_nn
218,-1.128,0.44691238,test_nn
219,-1.124,0.44885367,test_nn
220,-1.12,0.4507956,test_nn
221,-1.116,0.45273978,test_nn
222,-1.112,0.45468485,test_nn
223,-1.108,0.45663193,test_nn
224,-1.104,0.45857957,test_nn
225,-1.1,0.46052977,test_nn
226,-1.096,0.46248147,test_nn
227,-1.092,0.46443468,test_nn
228,-1.088,0.46639004,test_nn
229,-1.084,0.4683475,test_nn
230,-1.08,0.47030652,test_nn
231,-1.076,0.4722675,test_nn
232,-1.072,0.4742309,test_nn
233,-1.068,0.4761965,test_nn
234,-1.064,0.47816414,test_nn
235,-1.06,0.4801343,test_nn
236,-1.056,0.48210657,test_nn
237,-1.052,0.4840813,test_nn
238,-1.048,0.48605818,test_nn
239,-1.044,0.48803875,test_nn
240,-1.04,0.49002105,test_nn
241,-1.036,0.49200648,test_nn
242,-1.032,0.49399436,test_nn
243,-1.028,0.49598548,test_nn
244,-1.024,0.49797952,test_nn
245,-1.02,0.49997628,test_nn
246,-1.016,0.5019764,test_nn
247,-1.012,0.50398004,test_nn
248,-1.008,0.5059862,test_nn
249,-1.004,0.5079959,test_nn
250,-1.0,0.51000905,test_nn
251,-0.996,0.5120258,test_nn
252,-0.992,0.5140461,test_nn
253,-0.988,0.51606977,test_nn
254,-0.984,0.5180972,test_nn
255,-0.98,0.52012855,test_nn
256,-0.976,0.5221638,test_nn
257,-0.972,0.52420264,test_nn
258,-0.968,0.52624583,test_nn
259,-0.964,0.5282925,test_nn
260,-0.96,0.5303434,test_nn
261,-0.956,0.53239924,test_nn
262,-0.952,0.5344592,test_nn
263,-0.948,0.53652304,test_nn
264,-0.944,0.53859186,test_nn
265,-0.94,0.5406646,test_nn
266,-0.936,0.5427419,test_nn
267,-0.932,0.5448244,test_nn
268,-0.928,0.5469114,test_nn
269,-0.924,0.54900306,test_nn
270,-0.92,0.5511002,test_nn
271,-0.916,0.55320096,test_nn
272,-0.912,0.555308,test_nn
273,-0.908,0.55741954,test_nn
274,-0.904,0.5595358,test_nn
275,-0.9,0.5616581,test_nn
276,-0.896,0.56378555,test_nn
277,-0.892,0.56591773,test_nn
278,-0.888,0.5680555,test_nn
279,-0.884,0.57019913,test_nn
280,-0.88,0.5723478,test_nn
281,-0.876,0.57450247,test_nn
282,-0.872,0.5766631,test_nn
283,-0.868,0.57882875,test_nn
284,-0.864,0.58100027,test_nn
285,-0.86,0.58317757,test_nn
286,-0.856,0.5853606,test_nn
287,-0.852,0.58754975,test_nn
288,-0.848,0.58974487,test_nn
289,-0.844,0.59194624,test_nn
290,-0.84,0.59415317,test_nn
291,-0.836,0.5963661,test_nn
292,-0.832,0.5985854,test_nn
293,-0.828,0.600811,test_nn
294,-0.824,0.60304284,test_nn
295,-0.82,0.60528046,test_nn
296,-0.816,0.60752475,test_nn
297,-0.812,0.60977525,test_nn
298,-0.808,0.61203223,test_nn
299,-0.804,0.61429536,test_nn
300,-0.8,0.61656463,test_nn
301,-0.796,0.61884046,test_nn
302,-0.792,0.62112296,test_nn
303,-0.788,0.62341195,test_nn
304,-0.784,0.625707,test_nn
305,-0.78,0.6280086,test_nn
306,-0.776,0.630317,test_nn
307,-0.772,0.6326314,test_nn
308,-0.768,0.6349516,test_nn
309,-0.764,0.6372798,test_nn
310,-0.76,0.63961357,test_nn
311,-0.756,0.641954,test_nn
312,-0.752,0.64430046,test_nn
313,-0.748,0.64665353,test_nn
314,-0.744,0.6490125,test_nn
315,-0.74,0.65137833,test_nn
316,-0.736,0.6537504,test_nn
317,-0.732,0.6561285,test_nn
318,-0.728,0.658513,test_nn
319,-0.724,0.6609032,test_nn
320,-0.72,0.66330075,test_nn
321,-0.716,0.6657033,test_nn
322,-0.712,0.6681124,test_nn
323,-0.708,0.6705273,test_nn
324,-0.704,0.6729479,test_nn
325,-0.7,0.6753744,test_nn
326,-0.696,0.6778071,test_nn
327,-0.692,0.68024516,test_nn
328,-0.688,0.6826885,test_nn
329,-0.684,0.6851379,test_nn
330,-0.68,0.6875929,test_nn
331,-0.676,0.6900522,test_nn
332,-0.672,0.69251776,test_nn
333,-0.668,0.69498765,test_nn
334,-0.664,0.6974632,test_nn
335,-0.66,0.6999434,test_nn
336,-0.656,0.7024277,test_nn
337,-0.652,0.70491755,test_nn
338,-0.648,0.70741135,test_nn
339,-0.644,0.70990956,test_nn
340,-0.64,0.71241283,test_nn
341,-0.636,0.7149195,test_nn
342,-0.632,0.7174293,test_nn
343,-0.628,0.71994424,test_nn
344,-0.624,0.72246224,test_nn
345,-0.62,0.72498363,test_nn
346,-0.616,0.72750837,test_nn
347,-0.612,0.73003596,test_nn
348,-0.608,0.73256725,test_nn
349,-0.604,0.7351004,test_nn
350,-0.6,0.7376365,test_nn
351,-0.596,0.7401749,test_nn
352,-0.592,0.74271536,test_nn
353,-0.588,0.74525744,test_nn
354,-0.584,0.7478021,test_nn
355,-0.58,0.75034773,test_nn
356,-0.576,0.75289464,test_nn
357,-0.572,0.75544274,test_nn
358,-0.568,0.75799143,test_nn
359,-0.564,0.76054084,test_nn
360,-0.56,0.7630905,test_nn
361,-0.556,0.76564044,test_nn
362,-0.552,0.7681904,test_nn
363,-0.548,0.77074,test_nn
364,-0.544,0.77328867,test_nn
365,-0.54,0.77583647,test_nn
366,-0.536,0.7783831,test_nn
367,-0.532,0.7809284,test_nn
368,-0.528,0.7834719,test_nn
369,-0.524,0.78601366,test_nn
370,-0.52,0.78855276,test_nn
371,-0.516,0.79108936,test_nn
372,-0.512,0.7936234,test_nn
373,-0.508,0.79615396,test_nn
374,-0.504,0.79868144,test_nn
375,-0.5,0.80120486,test_nn
376,-0.496,0.8037244,test_nn
377,-0.492,0.8062399,test_nn
378,-0.488,0.80875057,test_nn
379,-0.484,0.8112564,test_nn
380,-0.48,0.8137565,test_nn
381,-0.476,0.81625175,test_nn
382,-0.472,0.8187404,test_nn
383,-0.468,0.8212236,test_nn
384,-0.464,0.82369983,test_nn
385,-0.46,0.8261691,test_nn
386,-0.456,0.8286317,test_nn
387,-0.452,0.83108634,test_nn
388,-0.448,0.8335336,test_nn
389,-0.444,0.8359724,test_nn
390,-0.44,0.83840317,test_nn
391,-0.436,0.8408248,test_nn
392,-0.432,0.84323734,test_nn
393,-0.428,0.84564036,test_nn
394,-0.424,0.8480342,test_nn
395,-0.42,0.85041726,test_nn
396,-0.416,0.85279006,test_nn
397,-0.412,0.8551524,test_nn
398,-0.408,0.8575034,test_nn
399,-0.404,0.8598431,test_nn
400,-0.4,0.86217123,test_nn
401,-0.396,0.8644868,test_nn
402,-0.392,0.8667907,test_nn
403,-0.388,0.8690808,test_nn
404,-0.384,0.8713585,test_nn
405,-0.38,0.8736231,test_nn
406,-0.376,0.875874,test_nn
407,-0.372,0.8781106,test_nn
408,-0.368,0.88033277,test_nn
409,-0.364,0.88254076,test_nn
410,-0.36,0.8847334,test_nn
411,-0.356,0.8869111,test_nn
412,-0.352,0.8890722,test_nn
413,-0.348,0.8912189,test_nn
414,-0.344,0.8933484,test_nn
415,-0.34,0.8954618,test_nn
416,-0.336,0.89755803,test_nn
417,-0.332,0.89963746,test_nn
418,-0.328,0.9016996,test_nn
419,-0.324,0.903744,test_nn
420,-0.32,0.9057705,test_nn
421,-0.316,0.90777856,test_nn
422,-0.312,0.9097679,test_nn
423,-0.308,0.91173893,test_nn
424,-0.304,0.91369075,test_nn
425,-0.3,0.9156231,test_nn
426,-0.296,0.9175355,test_nn
427,-0.292,0.9194284,test_nn
428,-0.288,0.9213012,test_nn
429,-0.284,0.9231531,test_nn
430,-0.28,0.9249851,test_nn
431,-0.276,0.926795,test_nn
432,-0.272,0.9285852,test_nn
433,-0.268,0.93035305,test_nn
434,-0.264,0.93209946,test_nn
435,-0.26,0.9338243,test_nn
436,-0.256,0.9355267,test_nn
437,-0.252,0.93720675,test_nn
438,-0.248,0.93886435,test_nn
439,-0.244,0.9404995,test_nn
440,-0.24,0.9421115,test_nn
441,-0.236,0.94370025,test_nn
442,-0.232,0.9452659,test_nn
443,-0.228,0.9468077,test_nn
444,-0.224,0.948326,test_nn
445,-0.22,0.94982046,test_nn
446,-0.216,0.9512904,test_nn
447,-0.212,0.95273674,test_nn
448,-0.208,0.95415777,test_nn
449,-0.204,0.95555484,test_nn
450,-0.2,0.9569271,test_nn
451,-0.196,0.9582741,test_nn
452,-0.192,0.95959634,test_nn
453,-0.188,0.960893,test_nn
454,-0.184,0.9621647,test_nn
455,-0.18,0.9634106,test_nn
456,-0.176,0.96463096,test_nn
457,-0.172,0.9658259,test_nn
458,-0.168,0.96699464,test_nn
459,-0.164,0.96813697,test_nn
460,-0.16,0.9692534,test_nn
461,-0.156,0.97034377,test_nn
462,-0.152,0.9714081,test_nn
463,-0.148,0.9724454,test_nn
464,-0.144,0.9734567,test_nn
465,-0.14,0.9744409,test_nn
466,-0.136,0.9753987,test_nn
467,-0.132,0.97632927,test_nn
468,-0.128,0.9772336,test_nn
469,-0.124,0.9781114,test_nn
470,-0.12,0.9789612,test_nn
471,-0.116,0.9797843,test_nn
472,-0.112,0.9805801,test_nn
473,-0.108,0.9813492,test_nn
474,-0.104,0.98209065,test_nn
475,-0.1,0.9828052,test_nn
476,-0.096,0.9834925,test_nn
477,-0.092,0.9841524,test_nn
478,-0.088,0.98478454,test_nn
479,-0.084,0.98538935,test_nn
480,-0.08,0.98596716,test_nn
481,-0.076,0.9865177,test_nn
482,-0.072,0.9870404,test_nn
483,-0.068,0.9875356,test_nn
484,-0.064,0.9880032,test_nn
485,-0.06,0.98844445,test_nn
486,-0.056,0.9888569,test_nn
487,-0.052,0.9892423,test_nn
488,-0.048,0.9896008,test_nn
489,-0.044,0.9899313,test_nn
490,-0.04,0.99023473,test_nn
491,-0.036,0.99051064,test_nn
492,-0.032,0.99075913,test_nn
493,-0.028,0.99098104,test_nn
494,-0.024,0.9911748,test_nn
495,-0.02,0.99134153,test_nn
496,-0.016,0.9914811,test_nn
497,-0.012,0.9915935,test_nn
498,-0.008,0.99167895,test_nn
499,-0.004,0.99173737,test_nn
500,0.0,0.99176824,test_nn
501,0.004,0.99177295,test_nn
502,0.008,0.9917501,test_nn
503,0.012,0.99170077,test_nn
504,0.016,0.9916245,test_nn
505,0.02,0.9915218,test_nn
506,0.024,0.9913922,test_nn
507,0.028,0.9912367,test_nn
508,0.032,0.9910538,test_nn
509,0.036,0.9908452,test_nn
510,0.04,0.99061054,test_nn
511,0.044,0.99034894,test_nn
512,0.048,0.9900614,test_nn
513,0.052,0.9897483,test_nn
514,0.056,0.98940915,test_nn
515,0.06,0.9890439,test_nn
516,0.064,0.98865294,test_nn
517,0.068,0.9882364,test_nn
518,0.072,0.9877952,test_nn
519,0.076,0.98732775,test_nn
520,0.08,0.9868345,test_nn
521,0.084,0.9863174,test_nn
522,0.088,0.9857742,test_nn
523,0.092,0.9852066,test_nn
524,0.096,0.98461396,test_nn
525,0.1,0.98399675,test_nn
526,0.104,0.98335516,test_nn
527,0.108,0.98268867,test_nn
528,0.112,0.98199797,test_nn
529,0.116,0.9812834,test_nn
530,0.12,0.9805445,test_nn
531,0.124,0.97978175,test_nn
532,0.128,0.9789958,test_nn
533,0.132,0.97818565,test_nn
534,0.136,0.97735196,test_nn
535,0.14,0.97649485,test_nn
536,0.144,0.97561496,test_nn
537,0.148,0.97471184,test_nn
538,0.152,0.9737853,test_nn
539,0.156,0.9728364,test_nn
540,0.16,0.97186494,test_nn
541,0.164,0.97087103,test_nn
542,0.168,0.9698546,test_nn
543,0.172,0.96881616,test_nn
544,0.176,0.96775585,test_nn
545,0.18,0.96667325,test_nn
546,0.184,0.9655692,test_nn
547,0.188,0.96444345,test_nn
548,0.192,0.9632967,test_nn
549,0.196,0.9621283,test_nn
550,0.2,0.960939,test_nn
551,0.204,0.959729,test_nn
552,0.208,0.9584979,test_nn
553,0.212,0.9572465,test_nn
554,0.216,0.95597446,test_nn
555,0.22,0.9546825,test_nn
556,0.224,0.95337033,test_nn
557,0.228,0.9520383,test_nn
558,0.232,0.9506866,test_nn
559,0.236,0.9493156,test_nn
560,0.24,0.9479245,test_nn
561,0.244,0.9465146,test_nn
562,0.248,0.9450858,test_nn
563,0.252,0.94363797,test_nn
564,0.256,0.94217145,test_nn
565,0.26,0.9406867,test_nn
566,0.264,0.9391835,test_nn
567,0.268,0.93766177,test_nn
568,0.272,0.93612283,test_nn
569,0.276,0.93456554,test_nn
570,0.28,0.9329909,test_nn
571,0.284,0.93139845,test_nn
572,0.288,0.9297887,test_nn
573,0.292,0.9281622,test_nn
574,0.296,0.9265188,test_nn
575,0.3,0.9248587,test_nn
576,0.304,0.923182,test_nn
577,0.308,0.9214892,test_nn
578,0.312,0.9197799,test_nn
579,0.316,0.9180548,test_nn
580,0.32,0.9163139,test_nn
581,0.324,0.91455704,test_nn
582,0.328,0.91278535,test_nn
583,0.332,0.9109983,test_nn
584,0.336,0.9091958,test_nn
585,0.34,0.9073787,test_nn
586,0.344,0.90554726,test_nn
587,0.348,0.90370077,test_nn
588,0.352,0.9018405,test_nn
589,0.356,0.89996547,test_nn
590,0.36,0.89807713,test_nn
591,0.364,0.8961752,test_nn
592,0.368,0.89425915,test_nn
593,0.372,0.8923296,test_nn
594,0.376,0.89038765,test_nn
595,0.38,0.8884319,test_nn
596,0.384,0.886464,test_nn
597,0.388,0.8844836,test_nn
598,0.392,0.8824905,test_nn
599,0.396,0.8804852,test_nn
600,0.4,0.8784677,test_nn
601,0.404,0.8764387,test_nn
602,0.408,0.87439805,test_nn
603,0.412,0.8723459,test_nn
604,0.416,0.870282,test_nn
605,0.42,0.86820793,test_nn
606,0.424,0.8661227,test_nn
607,0.428,0.86402655,test_nn
608,0.432,0.86191976,test_nn
609,0.436,0.8598025,test_nn
610,0.44,0.8576754,test_nn
611,0.444,0.8555389,test_nn
612,0.448,0.8533923,test_nn
613,0.452,0.851236,test_nn
614,0.456,0.8490702,test_nn
615,0.46,0.8468956,test_nn
616,0.464,0.8447119,test_nn
617,0.468,0.8425187,test_nn
618,0.472,0.8403183,test_nn
619,0.476,0.83810854,test_nn
620,0.48,0.8358909,test_nn
621,0.484,0.8336647,test_nn
622,0.488,0.831431,test_nn
623,0.492,0.8291902,test_nn
624,0.496,0.826941,test_nn
625,0.5,0.82468474,test_nn
626,0.504,0.8224217,test_nn
627,0.508,0.82015145,test_nn
628,0.512,0.81787455,test_nn
629,0.516,0.815591,test_nn
630,0.52,0.81330067,test_nn
631,0.524,0.8110053,test_nn
632,0.528,0.8087029,test_nn
633,0.532,0.8063953,test_nn
634,0.536,0.80408144,test_nn
635,0.54,0.80176216,test_nn
636,0.544,0.79943776,test_nn
637,0.548,0.7971084,test_nn
638,0.552,0.794774,test_nn
639,0.556,0.7924351,test_nn
640,0.56,0.79009056,test_nn
641,0.564,0.7877421,test_nn
642,0.568,0.7853898,test_nn
643,0.572,0.7830328,test_nn
644,0.576,0.7806723,test_nn
645,0.58,0.77830774,test_nn
646,0.584,0.77593946,test_nn
647,0.588,0.7735679,test_nn
648,0.592,0.7711929,test_nn
649,0.596,0.76881516,test_nn
650,0.6,0.76643413,test_nn
651,0.604,0.7640504,test_nn
652,0.608,0.7616639,test_nn
653,0.612,0.7592752,test_nn
654,0.616,0.75688404,test_nn
655,0.62,0.75448996,test_nn
656,0.624,0.7520946,test_nn
657,0.628,0.7496972,test_nn
658,0.632,0.7472975,test_nn
659,0.636,0.74489677,test_nn
660,0.64,0.7424947,test_nn
661,0.644,0.74009085,test_nn
662,0.648,0.73768616,test_nn
663,0.652,0.7352802,test_nn
664,0.656,0.73287344,test_nn
665,0.66,0.7304654,test_nn
666,0.664,0.72805715,test_nn
667,0.668,0.72564805,test_nn
668,0.672,0.7232387,test_nn
669,0.676,0.7208298,test_nn
670,0.68,0.7184199,test_nn
671,0.684,0.7160097,test_nn
672,0.688,0.71359986,test_nn
673,0.692,0.71119034,test_nn
674,0.696,0.708781,test_nn
675,0.7,0.70637256,test_nn
676,0.704,0.7039637,test_nn
677,0.708,0.7015563,test_nn
678,0.712,0.6991492,test_nn
679,0.716,0.6967429,test_nn
680,0.72,0.69433755,test_nn
681,0.724,0.691933,test_nn
682,0.728,0.6895299,test_nn
683,0.732,0.6871276,test_nn
684,0.736,0.684727,test_nn
685,0.74,0.6823275,test_nn
686,0.744,0.67992973,test_nn
687,0.748,0.67753327,test_nn
688,0.752,0.67513865,test_nn
689,0.756,0.67274565,test_nn
690,0.76,0.6703544,test_nn
691,0.764,0.6679647,test_nn
692,0.768,0.6655773,test_nn
693,0.772,0.66319156,test_nn
694,0.776,0.6608081,test_nn
695,0.78,0.658427,test_nn
696,0.784,0.656048,test_nn
697,0.788,0.65367067,test_nn
698,0.792,0.6512962,test_nn
699,0.796,0.6489242,test_nn
700,0.8,0.64655423,test_nn
701,0.804,0.6441869,test_nn
702,0.808,0.6418219,test_nn
703,0.812,0.6394594,test_nn
704,0.816,0.63709956,test_nn
705,0.82,0.6347425,test_nn
706,0.824,0.6323877,test_nn
707,0.828,0.6300365,test_nn
708,0.832,0.62768716,test_nn
709,0.836,0.625341,test_nn
710,0.84,0.6229974,test_nn
711,0.844,0.6206574,test_nn
712,0.848,0.61831933,test_nn
713,0.852,0.61598474,test_nn
714,0.856,0.61365265,test_nn
715,0.86,0.61132354,test_nn
716,0.864,0.60899764,test_nn
717,0.868,0.6066751,test_nn
718,0.872,0.6043544,test_nn
719,0.876,0.6020374,test_nn
720,0.88,0.5997238,test_nn
721,0.884,0.5974128,test_nn
722,0.888,0.5951052,test_nn
723,0.892,0.5928,test_nn
724,0.896,0.5904988,test_nn
725,0.9,0.5881998,test_nn
726,0.904,0.585904,test_nn
727,0.908,0.5836118,test_nn
728,0.912,0.5813218,test_nn
729,0.916,0.579035,test_nn
730,0.92,0.57675153,test_nn
731,0.924,0.5744713,test_nn
732,0.928,0.572194,test_nn
733,0.932,0.5699196,test_nn
734,0.936,0.5676483,test_nn
735,0.94,0.5653798,test_nn
736,0.944,0.5631147,test_nn
737,0.948,0.5608526,test_nn
738,0.952,0.5585932,test_nn
739,0.956,0.55633664,test_nn
740,0.96,0.55408347,test_nn
741,0.964,0.5518325,test_nn
742,0.968,0.5495856,test_nn
743,0.972,0.5473405,test_nn
744,0.976,0.545099,test_nn
745,0.98,0.54286,test_nn
746,0.984,0.54062366,test_nn
747,0.988,0.53839034,test_nn
748,0.992,0.53616,test_nn
749,0.996,0.5339324,test_nn
750,1.0,0.531707,test_nn
751,1.004,0.52948487,test_nn
752,1.008,0.5272649,test_nn
753,1.012,0.5250478,test_nn
754,1.016,0.5228335,test_nn
755,1.02,0.52062154,test_nn
756,1.024,0.5184119,test_nn
757,1.028,0.5162053,test_nn
758,1.032,0.5140009,test_nn
759,1.036,0.51179934,test_nn
760,1.04,0.50959945,test_nn
761,1.044,0.5074026,test_nn
762,1.048,0.5052077,test_nn
763,1.052,0.5030155,test_nn
764,1.056,0.50082517,test_nn
765,1.06,0.4986372,test_nn
766,1.064,0.49645215,test_nn
767,1.068,0.49426842,test_nn
768,1.072,0.49208716,test_nn
769,1.076,0.48990768,test_nn
770,1.08,0.48773068,test_nn
771,1.084,0.48555553,test_nn
772,1.088,0.48338228,test_nn
773,1.092,0.48121122,test_nn
774,1.096,0.47904205,test_nn
775,1.1,0.47687453,test_nn
776,1.104,0.4747089,test_nn
777,1.108,0.47254503,test_nn
778,1.112,0.47038338,test_nn
779,1.116,0.4682227,test_nn
780,1.12,0.46606448,test_nn
781,1.124,0.46390736,test_nn
782,1.128,0.46175188,test_nn
783,1.132,0.4595984,test_nn
784,1.136,0.45744598,test_nn
785,1.14,0.45529503,test_nn
786,1.144,0.45314574,test_nn
787,1.148,0.45099807,test_nn
788,1.152,0.4488513,test_nn
789,1.156,0.44670618,test_nn
790,1.16,0.4445622,test_nn
791,1.164,0.44241947,test_nn
792,1.168,0.4402779,test_nn
793,1.172,0.4381377,test_nn
794,1.176,0.43599883,test_nn
795,1.18,0.4338608,test_nn
796,1.184,0.43172365,test_nn
797,1.188,0.42958778,test_nn
798,1.192,0.42745265,test_nn
799,1.196,0.4253187,test_nn
800,1.2,0.42318568,test_nn
801,1.204,0.42105347,test_nn
802,1.208,0.41892183,test_nn
803,1.212,0.41679123,test_nn
804,1.216,0.4146616,test_nn
805,1.22,0.41253227,test_nn
806,1.224,0.4104041,test_nn
807,1.228,0.4082762,test_nn
808,1.232,0.40614906,test_nn
809,1.236,0.40402257,test_nn
810,1.24,0.40189672,test_nn
811,1.244,0.39977065,test_nn
812,1.248,0.39764622,test_nn
813,1.252,0.39552155,test_nn
814,1.256,0.39339772,test_nn
815,1.26,0.39127403,test_nn
816,1.264,0.3891505,test_nn
817,1.268,0.38702765,test_nn
818,1.272,0.38490462,test_nn
819,1.276,0.38278264,test_nn
820,1.28,0.38066047,test_nn
821,1.284,0.37853813,test_nn
822,1.288,0.3764161,test_nn
823,1.292,0.37429458,test_nn
824,1.296,0.37217325,test_nn
825,1.3,0.37005198,test_nn
826,1.304,0.3679303,test_nn
827,1.308,0.3658091,test_nn
828,1.312,0.36368775,test_nn
829,1.316,0.36156675,test_nn
830,1.32,0.359445,test_nn
831,1.324,0.35732347,test_nn
832,1.328,0.35520232,test_nn
833,1.332,0.3530805,test_nn
834,1.336,0.35095894,test_nn
835,1.34,0.3488372,test_nn
836,1.344,0.34671497,test_nn
837,1.348,0.34459254,test_nn
838,1.352,0.34247017,test_nn
839,1.356,0.34034783,test_nn
840,1.36,0.33822447,test_nn
841,1.364,0.33610123,test_nn
842,1.368,0.33397776,test_nn
843,1.372,0.33185375,test_nn
844,1.376,0.3297298,test_nn
845,1.38,0.3276055,test_nn
846,1.384,0.3254805,test_nn
847,1.388,0.3233552,test_nn
848,1.392,0.3212297,test_nn
849,1.396,0.31910402,test_nn
850,1.4,0.31697732,test_nn
851,1.404,0.3148506,test_nn
852,1.408,0.31272346,test_nn
853,1.412,0.31059557,test_nn
854,1.416,0.30846757,test_nn
855,1.42,0.30633834,test_nn
856,1.424,0.3042094,test_nn
857,1.428,0.30207977,test_nn
858,1.432,0.29995006,test_nn
859,1.436,0.29781863,test_nn
860,1.44,0.29568806,test_nn
861,1.444,0.29355624,test_nn
862,1.448,0.29142416,test_nn
863,1.452,0.2892915,test_nn
864,1.456,0.28715807,test_nn
865,1.46,0.2850241,test_nn
866,1.464,0.28289038,test_nn
867,1.468,0.2807551,test_nn
868,1.472,0.27861997,test_nn
869,1.476,0.27648398,test_nn
870,1.48,0.2743473,test_nn
871,1.484,0.27221015,test_nn
872,1.488,0.27007276,test_nn
873,1.492,0.26793468,test_nn
874,1.496,0.26579586,test_nn
875,1.5,0.26365674,test_nn
876,1.504,0.2615171,test_nn
877,1.508,0.259377,test_nn
878,1.512,0.25723615,test_nn
879,1.516,0.25509512,test_nn
880,1.52,0.2529533,test_nn
881,1.524,0.25081062,test_nn
882,1.528,0.24866834,test_nn
883,1.532,0.2465249,test_nn
884,1.536,0.24438114,test_nn
885,1.54,0.24223691,test_nn
886,1.544,0.24009208,test_nn
887,1.548,0.23794729,test_nn
888,1.552,0.2358013,test_nn
889,1.556,0.2336559,test_nn
890,1.56,0.23150915,test_nn
891,1.564,0.22936256,test_nn
892,1.568,0.22721526,test_nn
893,1.572,0.22506788,test_nn
894,1.576,0.22292015,test_nn
895,1.58,0.2207717,test_nn
896,1.584,0.21862325,test_nn
897,1.588,0.2164746,test_nn
898,1.592,0.21432556,test_nn
899,1.596,0.2121764,test_nn
900,1.6,0.2100265,test_nn
901,1.604,0.20787689,test_nn
902,1.608,0.20572671,test_nn
903,1.612,0.20357662,test_nn
904,1.616,0.20142627,test_nn
905,1.62,0.19927615,test_nn
906,1.624,0.19712546,test_nn
907,1.628,0.19497505,test_nn
908,1.632,0.19282427,test_nn
909,1.636,0.19067353,test_nn
910,1.64,0.1885229,test_nn
911,1.644,0.18637219,test_nn
912,1.648,0.1842213,test_nn
913,1.652,0.18207099,test_nn
914,1.656,0.17992058,test_nn
915,1.66,0.1777704,test_nn
916,1.664,0.17561993,test_nn
917,1.668,0.17347015,test_nn
918,1.672,0.1713202,test_nn
919,1.676,0.16917095,test_nn
920,1.68,0.1670218,test_nn
921,1.684,0.1648728,test_nn
922,1.688,0.16272444,test_nn
923,1.692,0.16057621,test_nn
924,1.696,0.15842888,test_nn
925,1.7,0.15628129,test_nn
926,1.704,0.15413499,test_nn
927,1.708,0.15198879,test_nn
928,1.712,0.14984314,test_nn
929,1.716,0.14769809,test_nn
930,1.72,0.14555386,test_nn
931,1.724,0.14341047,test_nn
932,1.728,0.14126745,test_nn
933,1.732,0.13912526,test_nn
934,1.736,0.13698427,test_nn
935,1.74,0.13484374,test_nn
936,1.744,0.13270435,test_nn
937,1.748,0.13056564,test_nn
938,1.752,0.12842824,test_nn
939,1.756,0.1262914,test_nn
940,1.76,0.12415601,test_nn
941,1.764,0.122021526,test_nn
942,1.768,0.11988862,test_nn
943,1.772,0.117756546,test_nn
944,1.776,0.11562581,test_nn
945,1.78,0.11349663,test_nn
946,1.784,0.11136858,test_nn
947,1.788,0.10924183,test_nn
948,1.792,0.10711655,test_nn
949,1.796,0.10499297,test_nn
950,1.8,0.102871135,test_nn
951,1.804,0.10075034,test_nn
952,1.808,0.098631665,test_nn
953,1.812,0.09651436,test_nn
954,1.816,0.0943993,test_nn
955,1.82,0.092285365,test_nn
956,1.824,0.090173796,test_nn
957,1.828,0.08806413,test_nn
958,1.832,0.08595613,test_nn
959,1.836,0.08385056,test_nn
960,1.84,0.08174677,test_nn
961,1.844,0.079645514,test_nn
962,1.848,0.077545926,test_nn
963,1.852,0.07544917,test_nn
964,1.856,0.0733543,test_nn
965,1.86,0.07126208,test_nn
966,1.864,0.06917213,test_nn
967,1.868,0.06708451,test_nn
968,1.872,0.06500003,test_nn
969,1.876,0.062917575,test_nn
970,1.88,0.060838044,test_nn
971,1.884,0.058761258,test_nn
972,1.888,0.05668716,test_nn
973,1.892,0.054616004,test_nn
974,1.896,0.05254782,test_nn
975,1.9,0.050482586,test_nn
976,1.904,0.04842045,test_nn
977,1.908,0.046361268,test_nn
978,1.912,0.04430538,test_nn
979,1.916,0.04225272,test_nn
980,1.92,0.04020349,test_nn
981,1.924,0.03815749,test_nn
982,1.928,0.03611513,test_nn
983,1.932,0.034075927,test_nn
984,1.936,0.032040674,test_nn
985,1.94,0.030008867,test_nn
986,1.944,0.027980804,test_nn
987,1.948,0.0259566,test_nn
988,1.952,0.023936294,test_nn
989,1.956,0.021920027,test_nn
990,1.96,0.019907322,test_nn
991,1.964,0.017899014,test_nn
992,1.968,0.015894653,test_nn
993,1.972,0.013894752,test_nn
994,1.976,0.0118990205,test_nn
995,1.98,0.00990748,test_nn
996,1.984,0.00792049,test_nn
997,1.988,0.005938165,test_nn
998,1.992,0.003960387,test_nn
999,1.996,0.001987137,test_nn
1000,2.0,1.8539955e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v2/mean.csv <==
weight_soln_obs,Unnamed: 0,id,experiment_id,error_l2,H_one_norm
50,28.5,28.5,15.0,0.08267805539071554,0.10206831432878968
100,9.75,9.75,16.0,0.049413384869694675,0.0772933196276426
200,10.75,10.75,17.0,0.029055531602352802,0.05368867050856345
400,14.75,14.75,18.0,0.014483868144452499,0.03507023816928262
500,19.5,19.5,19.0,0.020868184743449075,0.0647794948890805
600,13.5,13.5,20.0,0.0153410995844751,0.05473620072007175
700,18.0,18.0,21.0,0.0143327184487134,0.05201051756739612
1200,20.5,20.5,22.0,0.022332809166982725,0.06745002325624222
1500,25.25,25.25,23.0,0.0174023098079487,0.06503247469663614
2000,34.5,34.5,24.0,0.021911089424975175,0.07195129804313177


==> visu/old/tikz_csvs_obs_force_v2/obs_force_err.csv <==
,id,experiment_id,weight_soln_obs,error_l2,H_one_norm
0,0,00006,700,0.015382138080894947,0.0672517865896225
1,1,00021,100,0.05078040435910225,0.08756260573863983
2,2,00031,100,0.04492499679327011,0.06510049849748611
3,3,00005,600,0.02451465278863907,0.09800133854150772
4,4,00012,200,0.03184285759925842,0.04999777302145958
5,5,00022,200,0.02718173712491989,0.06555861234664917
6,6,00032,200,0.027986258268356323,0.04928410425782204
7,7,00007,1200,0.013909648172557354,0.048690397292375565
8,8,00013,400,0.012292910367250443,0.028608351945877075
9,9,00023,400,0.016961492598056793,0.03574864938855171
10,10,00033,400,0.01321540679782629,0.024748610332608223
11,11,00008,1500,0.024547899141907692,0.09526189416646957
12,12,00014,500,0.02614612691104412,0.07635731250047684
13,13,00024,500,0.01533420104533434,0.060062702745199203
14,14,00034,500,0.018329665064811707,0.05996239185333252
15,15,00011,100,0.052734702825546265,0.0752098560333252
16,16,00015,600,0.009275483898818493,0.03368859738111496
17,17,00025,600,0.015391163527965546,0.05208853259682655
18,18,00035,600,0.012183098122477531,0.035166334360837936
19,19,00010,50,0.08648666739463806,0.10271601378917694
20,20,00000,50,0.08414807915687561,0.10929913818836212
21,21,00001,100,0.049213435500860214,0.08130031824111938
22,22,00016,700,0.016587818041443825,0.04855763912200928
23,23,00017,1200,0.009651349857449532,0.03739192709326744
24,24,00026,700,0.009334361180663109,0.038919415324926376
25,25,00027,1200,0.045511212199926376,0.12549924850463867
26,26,00036,700,0.016026556491851807,0.053313229233026505
27,27,00037,1200,0.020259026437997818,0.058218520134687424
28,28,00002,200,0.029211273416876793,0.04991419240832329
29,29,00018,1500,0.017954939976334572,0.06906343996524811
30,30,00028,1500,0.006704858969897032,0.02933698147535324
31,31,00038,1500,0.020401541143655777,0.06646758317947388
32,32,00003,400,0.015465662814676762,0.05117534101009369
33,33,00019,2000,0.005904937628656626,0.028282038867473602
34,34,00029,2000,0.02044733054935932,0.06880919635295868
35,35,00039,2000,0.029584944248199463,0.09173979610204697
36,36,00009,2000,0.031707145273685455,0.09897416085004807
37,37,00020,50,0.08047126233577728,0.096928171813488
38,38,00030,50,0.07960621267557144,0.09932993352413177
39,39,00004,500,0.0236627459526062,0.06273557245731354


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_100/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 100, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 43687, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-10_14-04-41_904925_2555143/artifacts/2024-10-10_14-04-45/fn_2024-10-10_14-04-45/working_dirs/fn_d6daf_00001_1_weight_soln_obs=100_2024-10-10_14-04-45", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_100/diff.csv <==
,X_x,value,name
0,-2.0,2.1101907e-05,diff
1,-1.996,0.00045602815,diff
2,-1.992,0.00088195084,diff
3,-1.988,0.0012982283,diff
4,-1.984,0.0017055562,diff
5,-1.98,0.002103542,diff
6,-1.976,0.0024919957,diff
7,-1.972,0.0028715944,diff
8,-1.968,0.0032419544,diff
9,-1.964,0.003603261,diff
10,-1.96,0.0039551873,diff
11,-1.956,0.00429797,diff
12,-1.952,0.0046319496,diff
13,-1.948,0.004956778,diff
14,-1.944,0.005272312,diff
15,-1.94,0.005579006,diff
16,-1.936,0.0058765113,diff
17,-1.932,0.006165322,diff
18,-1.928,0.006445151,diff
19,-1.924,0.006715901,diff
20,-1.92,0.006977834,diff
21,-1.916,0.0072308704,diff
22,-1.912,0.0074750856,diff
23,-1.908,0.007710468,diff
24,-1.904,0.007937007,diff
25,-1.9,0.008155033,diff
26,-1.896,0.008364107,diff
27,-1.892,0.008564733,diff
28,-1.888,0.008756559,diff
29,-1.884,0.0089398585,diff
30,-1.88,0.009114519,diff
31,-1.876,0.009280883,diff
32,-1.872,0.009438418,diff
33,-1.868,0.009587541,diff
34,-1.864,0.009728298,diff
35,-1.86,0.009860791,diff
36,-1.856,0.009984873,diff
37,-1.852,0.01010076,diff
38,-1.848,0.010208331,diff
39,-1.844,0.010307603,diff
40,-1.84,0.010398917,diff
41,-1.836,0.010481834,diff
42,-1.832,0.010556936,diff
43,-1.828,0.010623783,diff
44,-1.824,0.010682926,diff
45,-1.82,0.010733984,diff
46,-1.816,0.010776922,diff
47,-1.812,0.010812305,diff
48,-1.808,0.010839932,diff
49,-1.804,0.010859586,diff
50,-1.8,0.010871708,diff
51,-1.796,0.010876097,diff
52,-1.792,0.010872908,diff
53,-1.788,0.01086235,diff
54,-1.784,0.010844357,diff
55,-1.78,0.010818914,diff
56,-1.776,0.010785751,diff
57,-1.772,0.0107458085,diff
58,-1.768,0.010698378,diff
59,-1.764,0.010643691,diff
60,-1.76,0.010581985,diff
61,-1.756,0.010513082,diff
62,-1.752,0.01043731,diff
63,-1.748,0.010354355,diff
64,-1.744,0.010264695,diff
65,-1.74,0.01016815,diff
66,-1.736,0.010064974,diff
67,-1.732,0.009955019,diff
68,-1.728,0.009838507,diff
69,-1.724,0.009715185,diff
70,-1.72,0.009585485,diff
71,-1.716,0.009449437,diff
72,-1.712,0.009306565,diff
73,-1.708,0.00915806,diff
74,-1.704,0.009002894,diff
75,-1.7,0.008841813,diff
76,-1.696,0.008674428,diff
77,-1.692,0.008501053,diff
78,-1.688,0.008321747,diff
79,-1.684,0.00813663,diff
80,-1.68,0.007945359,diff
81,-1.676,0.0077487975,diff
82,-1.672,0.0075461417,diff
83,-1.668,0.0073382556,diff
84,-1.664,0.0071244836,diff
85,-1.66,0.0069057047,diff
86,-1.656,0.0066811293,diff
87,-1.652,0.0064512193,diff
88,-1.648,0.006216347,diff
89,-1.644,0.005976245,diff
90,-1.64,0.005730763,diff
91,-1.636,0.005480841,diff
92,-1.632,0.0052259862,diff
93,-1.628,0.004965827,diff
94,-1.624,0.0047009736,diff
95,-1.62,0.004431516,diff
96,-1.616,0.004157692,diff
97,-1.612,0.0038790256,diff
98,-1.608,0.003595829,diff
99,-1.604,0.003308639,diff
100,-1.6,0.0030168444,diff
101,-1.596,0.002720952,diff
102,-1.592,0.0024210662,diff
103,-1.588,0.002116859,diff
104,-1.584,0.0018090755,diff
105,-1.58,0.0014971048,diff
106,-1.576,0.0011814833,diff
107,-1.572,0.00086192787,diff
108,-1.568,0.0005388409,diff
109,-1.564,0.00021223724,diff
110,-1.56,-0.00011764467,diff
111,-1.556,-0.00045107305,diff
112,-1.552,-0.0007878989,diff
113,-1.548,-0.0011277944,diff
114,-1.544,-0.001470834,diff
115,-1.54,-0.0018170178,diff
116,-1.536,-0.0021659732,diff
117,-1.532,-0.0025179982,diff
118,-1.528,-0.002872765,diff
119,-1.524,-0.003230393,diff
120,-1.52,-0.0035904348,diff
121,-1.516,-0.0039527714,diff
122,-1.512,-0.0043179095,diff
123,-1.508,-0.004685402,diff
124,-1.504,-0.0050551295,diff
125,-1.5,-0.0054270923,diff
126,-1.496,-0.0058009923,diff
127,-1.492,-0.006177038,diff
128,-1.488,-0.00655517,diff
129,-1.484,-0.00693503,diff
130,-1.48,-0.007316619,diff
131,-1.476,-0.007699847,diff
132,-1.472,-0.008084923,diff
133,-1.468,-0.008471429,diff
134,-1.464,-0.008858979,diff
135,-1.46,-0.009248376,diff
136,-1.456,-0.0096386075,diff
137,-1.452,-0.010030478,diff
138,-1.448,-0.010423332,diff
139,-1.444,-0.010817021,diff
140,-1.44,-0.011211783,diff
141,-1.436,-0.011607289,diff
142,-1.432,-0.012003809,diff
143,-1.428,-0.012400866,diff
144,-1.424,-0.012798637,diff
145,-1.42,-0.013196558,diff
146,-1.416,-0.013595194,diff
147,-1.412,-0.013994336,diff
148,-1.408,-0.014393687,diff
149,-1.404,-0.014793187,diff
150,-1.4,-0.015192896,diff
151,-1.396,-0.015592247,diff
152,-1.392,-0.015992045,diff
153,-1.388,-0.016391605,diff
154,-1.384,-0.016791075,diff
155,-1.38,-0.017190099,diff
156,-1.376,-0.017588943,diff
157,-1.372,-0.017987192,diff
158,-1.368,-0.018385231,diff
159,-1.364,-0.018782526,diff
160,-1.36,-0.019179285,diff
161,-1.356,-0.019575298,diff
162,-1.352,-0.019970417,diff
163,-1.348,-0.02036506,diff
164,-1.344,-0.02075836,diff
165,-1.34,-0.021150619,diff
166,-1.336,-0.021542221,diff
167,-1.332,-0.021932423,diff
168,-1.328,-0.022321701,diff
169,-1.324,-0.02270919,diff
170,-1.32,-0.023095846,diff
171,-1.316,-0.023481011,diff
172,-1.312,-0.023864478,diff
173,-1.308,-0.024246633,diff
174,-1.304,-0.02462694,diff
175,-1.3,-0.025005877,diff
176,-1.296,-0.025383115,diff
177,-1.292,-0.025758415,diff
178,-1.288,-0.026131928,diff
179,-1.284,-0.026503563,diff
180,-1.28,-0.026873082,diff
181,-1.276,-0.027240753,diff
182,-1.272,-0.027606457,diff
183,-1.268,-0.027969897,diff
184,-1.264,-0.028331012,diff
185,-1.26,-0.0286901,diff
186,-1.256,-0.029046714,diff
187,-1.252,-0.029401153,diff
188,-1.248,-0.029753,diff
189,-1.244,-0.03010276,diff
190,-1.24,-0.03044939,diff
191,-1.236,-0.030793995,diff
192,-1.232,-0.031135827,diff
193,-1.228,-0.031475306,diff
194,-1.224,-0.031811506,diff
195,-1.22,-0.032145202,diff
196,-1.216,-0.032476068,diff
197,-1.212,-0.03280434,diff
198,-1.208,-0.033129483,diff
199,-1.204,-0.033451855,diff
200,-1.2,-0.033771038,diff
201,-1.196,-0.03408736,diff
202,-1.192,-0.03440079,diff
203,-1.188,-0.034711003,diff
204,-1.184,-0.035017997,diff
205,-1.18,-0.035321802,diff
206,-1.176,-0.035622597,diff
207,-1.172,-0.035919905,diff
208,-1.168,-0.036214083,diff
209,-1.164,-0.036505014,diff
210,-1.16,-0.036792427,diff
211,-1.156,-0.037076533,diff
212,-1.152,-0.03735727,diff
213,-1.148,-0.03763461,diff
214,-1.144,-0.037908345,diff
215,-1.14,-0.038178712,diff
216,-1.136,-0.038445204,diff
217,-1.132,-0.03870842,diff
218,-1.128,-0.038967818,diff
219,-1.124,-0.03922397,diff
220,-1.12,-0.039476097,diff
221,-1.116,-0.039724648,diff
222,-1.112,-0.039969504,diff
223,-1.108,-0.040210456,diff
224,-1.104,-0.04044792,diff
225,-1.1,-0.04068163,diff
226,-1.096,-0.040911227,diff
227,-1.092,-0.04113722,diff
228,-1.088,-0.041359276,diff
229,-1.084,-0.04157734,diff
230,-1.08,-0.041791707,diff
231,-1.076,-0.042002022,diff
232,-1.072,-0.042208433,diff
233,-1.068,-0.042411,diff
234,-1.064,-0.042609274,diff
235,-1.06,-0.042803824,diff
236,-1.056,-0.04299426,diff
237,-1.052,-0.043180466,diff
238,-1.048,-0.043362856,diff
239,-1.044,-0.043541133,diff
240,-1.04,-0.04371518,diff
241,-1.036,-0.04388517,diff
242,-1.032,-0.04405099,diff
243,-1.028,-0.044212878,diff
244,-1.024,-0.044370413,diff
245,-1.02,-0.044523835,diff
246,-1.016,-0.044673026,diff
247,-1.012,-0.044817984,diff
248,-1.008,-0.04495889,diff
249,-1.004,-0.045095205,diff
250,-1.0,-0.045227468,diff
251,-0.996,-0.04535538,diff
252,-0.992,-0.04547912,diff
253,-0.988,-0.045598835,diff
254,-0.984,-0.045713842,diff
255,-0.98,-0.045824766,diff
256,-0.976,-0.04593122,diff
257,-0.972,-0.04603374,diff
258,-0.968,-0.046131372,diff
259,-0.964,-0.046224773,diff
260,-0.96,-0.046313882,diff
261,-0.956,-0.04639876,diff
262,-0.952,-0.046479225,diff
263,-0.948,-0.04655534,diff
264,-0.944,-0.046627104,diff
265,-0.94,-0.04669434,diff
266,-0.936,-0.04675734,diff
267,-0.932,-0.046815813,diff
268,-0.928,-0.046869934,diff
269,-0.924,-0.046919823,diff
270,-0.92,-0.046965063,diff
271,-0.916,-0.04700613,diff
272,-0.912,-0.04704255,diff
273,-0.908,-0.047074735,diff
274,-0.904,-0.04710257,diff
275,-0.9,-0.047125816,diff
276,-0.896,-0.04714471,diff
277,-0.892,-0.047159255,diff
278,-0.888,-0.047169685,diff
279,-0.884,-0.047175348,diff
280,-0.88,-0.04717666,diff
281,-0.876,-0.047173858,diff
282,-0.872,-0.047166586,diff
283,-0.868,-0.047155082,diff
284,-0.864,-0.04713893,diff
285,-0.86,-0.047118664,diff
286,-0.856,-0.047094524,diff
287,-0.852,-0.047065258,diff
288,-0.848,-0.047032475,diff
289,-0.844,-0.046995103,diff
290,-0.84,-0.04695356,diff
291,-0.836,-0.046907842,diff
292,-0.832,-0.046857893,diff
293,-0.828,-0.04680407,diff
294,-0.824,-0.046745777,diff
295,-0.82,-0.04668355,diff
296,-0.816,-0.04661727,diff
297,-0.812,-0.046546996,diff
298,-0.808,-0.04647243,diff
299,-0.804,-0.04639429,diff
300,-0.8,-0.046312094,diff
301,-0.796,-0.046226025,diff
302,-0.792,-0.04613614,diff
303,-0.788,-0.046042204,diff
304,-0.784,-0.04594493,diff
305,-0.78,-0.0458436,diff
306,-0.776,-0.045739233,diff
307,-0.772,-0.045630515,diff
308,-0.768,-0.045518756,diff
309,-0.764,-0.04540342,diff
310,-0.76,-0.04528457,diff
311,-0.756,-0.04516238,diff
312,-0.752,-0.045036852,diff
313,-0.748,-0.044908464,diff
314,-0.744,-0.044776738,diff
315,-0.74,-0.044641495,diff
316,-0.736,-0.04450363,diff
317,-0.732,-0.044362962,diff
318,-0.728,-0.044219136,diff
319,-0.724,-0.044072688,diff
320,-0.72,-0.043923557,diff
321,-0.716,-0.043771803,diff
322,-0.712,-0.043617487,diff
323,-0.708,-0.043460786,diff
324,-0.704,-0.04330176,diff
325,-0.7,-0.04314041,diff
326,-0.696,-0.042977214,diff
327,-0.692,-0.04281175,diff
328,-0.688,-0.0426445,diff
329,-0.684,-0.042475045,diff
330,-0.68,-0.0423041,diff
331,-0.676,-0.042131543,diff
332,-0.672,-0.041957557,diff
333,-0.668,-0.04178202,diff
334,-0.664,-0.041605353,diff
335,-0.66,-0.041427493,diff
336,-0.656,-0.04124862,diff
337,-0.652,-0.04106891,diff
338,-0.648,-0.04088825,diff
339,-0.644,-0.040706992,diff
340,-0.64,-0.040525198,diff
341,-0.636,-0.040343165,diff
342,-0.632,-0.040161014,diff
343,-0.628,-0.039978206,diff
344,-0.624,-0.039795756,diff
345,-0.62,-0.039613426,diff
346,-0.616,-0.039431274,diff
347,-0.612,-0.039249778,diff
348,-0.608,-0.03906876,diff
349,-0.604,-0.038888335,diff
350,-0.6,-0.038709104,diff
351,-0.596,-0.03853047,diff
352,-0.592,-0.038353384,diff
353,-0.588,-0.03817749,diff
354,-0.584,-0.038003087,diff
355,-0.58,-0.037830472,diff
356,-0.576,-0.037659407,diff
357,-0.572,-0.03749019,diff
358,-0.568,-0.037323117,diff
359,-0.564,-0.037158847,diff
360,-0.56,-0.036996305,diff
361,-0.556,-0.036836803,diff
362,-0.552,-0.036679566,diff
363,-0.548,-0.036525488,diff
364,-0.544,-0.03637451,diff
365,-0.54,-0.036226988,diff
366,-0.536,-0.036082447,diff
367,-0.532,-0.03594148,diff
368,-0.528,-0.03580451,diff
369,-0.524,-0.035670936,diff
370,-0.52,-0.035541892,diff
371,-0.516,-0.035416603,diff
372,-0.512,-0.03529626,diff
373,-0.508,-0.03518021,diff
374,-0.504,-0.035068452,diff
375,-0.5,-0.034962,diff
376,-0.496,-0.034860373,diff
377,-0.492,-0.03476417,diff
378,-0.488,-0.034673035,diff
379,-0.484,-0.0345878,diff
380,-0.48,-0.03450811,diff
381,-0.476,-0.03443414,diff
382,-0.472,-0.03436607,diff
383,-0.468,-0.03430432,diff
384,-0.464,-0.03424877,diff
385,-0.46,-0.034199953,diff
386,-0.456,-0.03415799,diff
387,-0.452,-0.034122527,diff
388,-0.448,-0.034094393,diff
389,-0.444,-0.034073234,diff
390,-0.44,-0.034059227,diff
391,-0.436,-0.03405285,diff
392,-0.432,-0.03405446,diff
393,-0.428,-0.034063518,diff
394,-0.424,-0.034080803,diff
395,-0.42,-0.034106195,diff
396,-0.416,-0.034139752,diff
397,-0.412,-0.034182012,diff
398,-0.408,-0.034232914,diff
399,-0.404,-0.03429264,diff
400,-0.4,-0.03436154,diff
401,-0.396,-0.034439385,diff
402,-0.392,-0.034526765,diff
403,-0.388,-0.034623623,diff
404,-0.384,-0.034730077,diff
405,-0.38,-0.034846604,diff
406,-0.376,-0.034973323,diff
407,-0.372,-0.035109997,diff
408,-0.368,-0.03525716,diff
409,-0.364,-0.035415053,diff
410,-0.36,-0.035583436,diff
411,-0.356,-0.035763204,diff
412,-0.352,-0.035954356,diff
413,-0.348,-0.036156297,diff
414,-0.344,-0.0363701,diff
415,-0.34,-0.03659588,diff
416,-0.336,-0.036833584,diff
417,-0.332,-0.037083387,diff
418,-0.328,-0.037345767,diff
419,-0.324,-0.037620544,diff
420,-0.32,-0.037908375,diff
421,-0.316,-0.03820914,diff
422,-0.312,-0.03852302,diff
423,-0.308,-0.038850844,diff
424,-0.304,-0.03919232,diff
425,-0.3,-0.0395481,diff
426,-0.296,-0.039917886,diff
427,-0.292,-0.04030198,diff
428,-0.288,-0.04070121,diff
429,-0.284,-0.041115046,diff
430,-0.28,-0.041544557,diff
431,-0.276,-0.041989446,diff
432,-0.272,-0.04245013,diff
433,-0.268,-0.042927086,diff
434,-0.264,-0.043404937,diff
435,-0.26,-0.04386735,diff
436,-0.256,-0.04431486,diff
437,-0.252,-0.044747412,diff
438,-0.248,-0.045165658,diff
439,-0.244,-0.045570076,diff
440,-0.24,-0.045960188,diff
441,-0.236,-0.046337306,diff
442,-0.232,-0.046701074,diff
443,-0.228,-0.047051907,diff
444,-0.224,-0.047390223,diff
445,-0.22,-0.0477165,diff
446,-0.216,-0.048030853,diff
447,-0.212,-0.048333704,diff
448,-0.208,-0.04862547,diff
449,-0.204,-0.048906684,diff
450,-0.2,-0.04917687,diff
451,-0.196,-0.049436927,diff
452,-0.192,-0.049687386,diff
453,-0.188,-0.049928308,diff
454,-0.184,-0.05015999,diff
455,-0.18,-0.05038303,diff
456,-0.176,-0.050597608,diff
457,-0.172,-0.0508039,diff
458,-0.168,-0.05100292,diff
459,-0.164,-0.051193833,diff
460,-0.16,-0.051377833,diff
461,-0.156,-0.051555216,diff
462,-0.152,-0.05172628,diff
463,-0.148,-0.051890492,diff
464,-0.144,-0.05204928,diff
465,-0.14,-0.052202582,diff
466,-0.136,-0.0523507,diff
467,-0.132,-0.052493513,diff
468,-0.128,-0.052631855,diff
469,-0.124,-0.052765727,diff
470,-0.12,-0.052895308,diff
471,-0.116,-0.053021133,diff
472,-0.112,-0.053143084,diff
473,-0.108,-0.053261817,diff
474,-0.104,-0.05337727,diff
475,-0.1,-0.053489864,diff
476,-0.096,-0.053599417,diff
477,-0.092,-0.053706527,diff
478,-0.088,-0.053810954,diff
479,-0.084,-0.053913057,diff
480,-0.08,-0.054013014,diff
481,-0.076,-0.05411136,diff
482,-0.072,-0.054207265,diff
483,-0.068,-0.05430138,diff
484,-0.064,-0.054394007,diff
485,-0.06,-0.054484963,diff
486,-0.056,-0.054573953,diff
487,-0.052,-0.05466169,diff
488,-0.048,-0.05474776,diff
489,-0.044,-0.054832578,diff
490,-0.04,-0.054915607,diff
491,-0.036,-0.054997325,diff
492,-0.032,-0.055076957,diff
493,-0.028,-0.055155396,diff
494,-0.024,-0.05523175,diff
495,-0.02,-0.055306554,diff
496,-0.016,-0.05537957,diff
497,-0.012,-0.05545062,diff
498,-0.008,-0.055519104,diff
499,-0.004,-0.05558604,diff
500,0.0,-0.055650413,diff
501,0.004,-0.055712044,diff
502,0.008,-0.055770814,diff
503,0.012,-0.05582726,diff
504,0.016,-0.055880368,diff
505,0.02,-0.055930078,diff
506,0.024,-0.05597633,diff
507,0.028,-0.05601865,diff
508,0.032,-0.056057334,diff
509,0.036,-0.056091964,diff
510,0.04,-0.056121826,diff
511,0.044,-0.05614698,diff
512,0.048,-0.056167424,diff
513,0.052,-0.056182265,diff
514,0.056,-0.056191564,diff
515,0.06,-0.05619526,diff
516,0.064,-0.056192815,diff
517,0.068,-0.056183815,diff
518,0.072,-0.056168318,diff
519,0.076,-0.056145728,diff
520,0.08,-0.056115508,diff
521,0.084,-0.056078374,diff
522,0.088,-0.05603248,diff
523,0.092,-0.055978656,diff
524,0.096,-0.05591619,diff
525,0.1,-0.055845022,diff
526,0.104,-0.055764556,diff
527,0.108,-0.05567473,diff
528,0.112,-0.055574656,diff
529,0.116,-0.055464506,diff
530,0.12,-0.055343807,diff
531,0.124,-0.055212617,diff
532,0.128,-0.055069745,diff
533,0.132,-0.054916024,diff
534,0.136,-0.054750085,diff
535,0.14,-0.054572463,diff
536,0.144,-0.054382265,diff
537,0.148,-0.05417943,diff
538,0.152,-0.05396372,diff
539,0.156,-0.05373484,diff
540,0.16,-0.053492248,diff
541,0.164,-0.05323577,diff
542,0.168,-0.052964926,diff
543,0.172,-0.052680254,diff
544,0.176,-0.052380443,diff
545,0.18,-0.05206573,diff
546,0.184,-0.051736176,diff
547,0.188,-0.051390886,diff
548,0.192,-0.051029563,diff
549,0.196,-0.050652385,diff
550,0.2,-0.050258875,diff
551,0.204,-0.049849153,diff
552,0.208,-0.049422443,diff
553,0.212,-0.048978746,diff
554,0.216,-0.048517823,diff
555,0.22,-0.048039675,diff
556,0.224,-0.047543406,diff
557,0.228,-0.047029734,diff
558,0.232,-0.046497643,diff
559,0.236,-0.04594761,diff
560,0.24,-0.045378625,diff
561,0.244,-0.044791162,diff
562,0.248,-0.044184685,diff
563,0.252,-0.043559015,diff
564,0.256,-0.04291427,diff
565,0.26,-0.04224968,diff
566,0.264,-0.041565835,diff
567,0.268,-0.040861845,diff
568,0.272,-0.040154457,diff
569,0.276,-0.03945899,diff
570,0.28,-0.038775027,diff
571,0.284,-0.038102567,diff
572,0.288,-0.03744155,diff
573,0.292,-0.036791623,diff
574,0.296,-0.03615278,diff
575,0.3,-0.035524607,diff
576,0.304,-0.0349074,diff
577,0.308,-0.034300745,diff
578,0.312,-0.03370464,diff
579,0.316,-0.033118904,diff
580,0.32,-0.03254348,diff
581,0.324,-0.03197813,diff
582,0.328,-0.031422615,diff
583,0.332,-0.030876935,diff
584,0.336,-0.030341148,diff
585,0.34,-0.029814482,diff
586,0.344,-0.02929753,diff
587,0.348,-0.028790295,diff
588,0.352,-0.028292,diff
589,0.356,-0.027803004,diff
590,0.36,-0.027322829,diff
591,0.364,-0.026851773,diff
592,0.368,-0.02638942,diff
593,0.372,-0.025936067,diff
594,0.376,-0.025491059,diff
595,0.38,-0.025054753,diff
596,0.384,-0.024626732,diff
597,0.388,-0.024207354,diff
598,0.392,-0.023795843,diff
599,0.396,-0.023392797,diff
600,0.4,-0.022997797,diff
601,0.404,-0.022610784,diff
602,0.408,-0.02223146,diff
603,0.412,-0.021860063,diff
604,0.416,-0.021496236,diff
605,0.42,-0.021140397,diff
606,0.424,-0.02079171,diff
607,0.428,-0.020450592,diff
608,0.432,-0.020117283,diff
609,0.436,-0.01979053,diff
610,0.44,-0.019471467,diff
611,0.444,-0.019159436,diff
612,0.448,-0.018854618,diff
613,0.452,-0.018556356,diff
614,0.456,-0.018265426,diff
615,0.46,-0.017980635,diff
616,0.464,-0.017703533,diff
617,0.468,-0.017432451,diff
618,0.472,-0.017168283,diff
619,0.476,-0.016910434,diff
620,0.48,-0.016658902,diff
621,0.484,-0.016414165,diff
622,0.488,-0.01617527,diff
623,0.492,-0.015942812,diff
624,0.496,-0.015716672,diff
625,0.5,-0.015496314,diff
626,0.504,-0.0152820945,diff
627,0.508,-0.015073776,diff
628,0.512,-0.01487112,diff
629,0.516,-0.014674485,diff
630,0.52,-0.014483511,diff
631,0.524,-0.014297903,diff
632,0.528,-0.014118195,diff
633,0.532,-0.013943911,diff
634,0.536,-0.013774931,diff
635,0.54,-0.013611555,diff
636,0.544,-0.013453066,diff
637,0.548,-0.013300002,diff
638,0.552,-0.013152301,diff
639,0.556,-0.013009429,diff
640,0.56,-0.012871683,diff
641,0.564,-0.012738705,diff
642,0.568,-0.012610674,diff
643,0.572,-0.0124877095,diff
644,0.576,-0.012369096,diff
645,0.58,-0.012255073,diff
646,0.584,-0.012145877,diff
647,0.588,-0.012041211,diff
648,0.592,-0.011941016,diff
649,0.596,-0.011845529,diff
650,0.6,-0.0117537975,diff
651,0.604,-0.011666775,diff
652,0.608,-0.011583447,diff
653,0.612,-0.01150471,diff
654,0.616,-0.011430025,diff
655,0.62,-0.011358976,diff
656,0.624,-0.011291981,diff
657,0.628,-0.011229157,diff
658,0.632,-0.011170089,diff
659,0.636,-0.011114836,diff
660,0.64,-0.011062801,diff
661,0.644,-0.01101464,diff
662,0.648,-0.0109702945,diff
663,0.652,-0.010929108,diff
664,0.656,-0.0108914375,diff
665,0.66,-0.010856926,diff
666,0.664,-0.01082629,diff
667,0.668,-0.010798395,diff
668,0.672,-0.010773778,diff
669,0.676,-0.0107524395,diff
670,0.68,-0.010734081,diff
671,0.684,-0.0107188225,diff
672,0.688,-0.010706246,diff
673,0.692,-0.010696888,diff
674,0.696,-0.010690153,diff
675,0.7,-0.01068604,diff
676,0.704,-0.010685027,diff
677,0.708,-0.010686338,diff
678,0.712,-0.010690391,diff
679,0.716,-0.010697067,diff
680,0.72,-0.0107060075,diff
681,0.724,-0.01071763,diff
682,0.728,-0.010731399,diff
683,0.732,-0.010747552,diff
684,0.736,-0.01076597,diff
685,0.74,-0.010786295,diff
686,0.744,-0.01080972,diff
687,0.748,-0.0108341575,diff
688,0.752,-0.010861218,diff
689,0.756,-0.010890186,diff
690,0.76,-0.010921001,diff
691,0.764,-0.010953844,diff
692,0.768,-0.0109882355,diff
693,0.772,-0.0110247135,diff
694,0.776,-0.01106298,diff
695,0.78,-0.011102617,diff
696,0.784,-0.01114428,diff
697,0.788,-0.011187017,diff
698,0.792,-0.011231601,diff
699,0.796,-0.011277795,diff
700,0.8,-0.011325479,diff
701,0.804,-0.011374474,diff
702,0.808,-0.011424601,diff
703,0.812,-0.0114760995,diff
704,0.816,-0.011528969,diff
705,0.82,-0.011583269,diff
706,0.824,-0.0116381645,diff
707,0.828,-0.0116945505,diff
708,0.832,-0.011752129,diff
709,0.836,-0.01181066,diff
710,0.84,-0.011870146,diff
711,0.844,-0.011930764,diff
712,0.848,-0.011991799,diff
713,0.852,-0.012054443,diff
714,0.856,-0.0121174455,diff
715,0.86,-0.012181342,diff
716,0.864,-0.012245953,diff
717,0.868,-0.012311339,diff
718,0.872,-0.012377381,diff
719,0.876,-0.0124438405,diff
720,0.88,-0.012511492,diff
721,0.884,-0.012579441,diff
722,0.888,-0.012647688,diff
723,0.892,-0.012716591,diff
724,0.896,-0.012786031,diff
725,0.9,-0.012855828,diff
726,0.904,-0.012925923,diff
727,0.908,-0.012996316,diff
728,0.912,-0.013067484,diff
729,0.916,-0.013138592,diff
730,0.92,-0.013210058,diff
731,0.924,-0.013281822,diff
732,0.928,-0.013353825,diff
733,0.932,-0.013425827,diff
734,0.936,-0.013497829,diff
735,0.94,-0.01357007,diff
736,0.944,-0.0136425495,diff
737,0.948,-0.01371479,diff
738,0.952,-0.013787389,diff
739,0.956,-0.013859749,diff
740,0.96,-0.0139324665,diff
741,0.964,-0.014004409,diff
742,0.968,-0.014076829,diff
743,0.972,-0.014148831,diff
744,0.976,-0.014220953,diff
745,0.98,-0.014292896,diff
746,0.984,-0.014364183,diff
747,0.988,-0.014435768,diff
748,0.992,-0.014507055,diff
749,0.996,-0.014577866,diff
750,1.0,-0.014648855,diff
751,1.004,-0.01471889,diff
752,1.008,-0.014789104,diff
753,1.012,-0.014858663,diff
754,1.016,-0.014927864,diff
755,1.02,-0.014996827,diff
756,1.024,-0.015065014,diff
757,1.028,-0.015133262,diff
758,1.032,-0.015200734,diff
759,1.036,-0.015267968,diff
760,1.04,-0.015334487,diff
761,1.044,-0.01540041,diff
762,1.048,-0.015466213,diff
763,1.052,-0.0155313015,diff
764,1.056,-0.0155958235,diff
765,1.06,-0.01565957,diff
766,1.064,-0.015722573,diff
767,1.068,-0.015785158,diff
768,1.072,-0.015847236,diff
769,1.076,-0.01590854,diff
770,1.08,-0.015969336,diff
771,1.084,-0.016029239,diff
772,1.088,-0.016088516,diff
773,1.092,-0.016147077,diff
774,1.096,-0.016204864,diff
775,1.1,-0.016261935,diff
776,1.104,-0.016318291,diff
777,1.108,-0.016373783,diff
778,1.112,-0.01642859,diff
779,1.116,-0.016482532,diff
780,1.12,-0.016535938,diff
781,1.124,-0.016588181,diff
782,1.128,-0.01663962,diff
783,1.132,-0.016690254,diff
784,1.136,-0.016740113,diff
785,1.14,-0.016789049,diff
786,1.144,-0.01683709,diff
787,1.148,-0.016884506,diff
788,1.152,-0.01693052,diff
789,1.156,-0.0169757,diff
790,1.16,-0.017020375,diff
791,1.164,-0.017063797,diff
792,1.168,-0.017106235,diff
793,1.172,-0.01714778,diff
794,1.176,-0.0171884,diff
795,1.18,-0.017228216,diff
796,1.184,-0.01726681,diff
797,1.188,-0.01730457,diff
798,1.192,-0.017340928,diff
799,1.196,-0.017376572,diff
800,1.2,-0.01741144,diff
801,1.204,-0.01744479,diff
802,1.208,-0.017477512,diff
803,1.212,-0.017509013,diff
804,1.216,-0.017539293,diff
805,1.22,-0.017569155,diff
806,1.224,-0.017597169,diff
807,1.228,-0.017624736,diff
808,1.232,-0.017650634,diff
809,1.236,-0.017675668,diff
810,1.24,-0.017699897,diff
811,1.244,-0.017722577,diff
812,1.248,-0.017744482,diff
813,1.252,-0.017765135,diff
814,1.256,-0.017784745,diff
815,1.26,-0.017803252,diff
816,1.264,-0.017820448,diff
817,1.268,-0.01783675,diff
818,1.272,-0.01785168,diff
819,1.276,-0.017865777,diff
820,1.28,-0.017878264,diff
821,1.284,-0.017889738,diff
822,1.288,-0.017900378,diff
823,1.292,-0.017909467,diff
824,1.296,-0.017917395,diff
825,1.3,-0.01792413,diff
826,1.304,-0.01793009,diff
827,1.308,-0.01793459,diff
828,1.312,-0.017937928,diff
829,1.316,-0.017939806,diff
830,1.32,-0.017940998,diff
831,1.324,-0.017940402,diff
832,1.328,-0.017939001,diff
833,1.332,-0.017936021,diff
834,1.336,-0.017931908,diff
835,1.34,-0.017926842,diff
836,1.344,-0.017920405,diff
837,1.348,-0.017912805,diff
838,1.352,-0.017903924,diff
839,1.356,-0.017893612,diff
840,1.36,-0.017882317,diff
841,1.364,-0.017869592,diff
842,1.368,-0.017855585,diff
843,1.372,-0.017840445,diff
844,1.376,-0.017823994,diff
845,1.38,-0.017806351,diff
846,1.384,-0.017787158,diff
847,1.388,-0.017766953,diff
848,1.392,-0.017745495,diff
849,1.396,-0.017722666,diff
850,1.4,-0.017698497,diff
851,1.404,-0.017673254,diff
852,1.408,-0.017646432,diff
853,1.412,-0.017618716,diff
854,1.416,-0.017589241,diff
855,1.42,-0.017558753,diff
856,1.424,-0.017526865,diff
857,1.428,-0.017493963,diff
858,1.432,-0.017459214,diff
859,1.436,-0.01742354,diff
860,1.44,-0.017386615,diff
861,1.444,-0.01734826,diff
862,1.448,-0.017308444,diff
863,1.452,-0.017267346,diff
864,1.456,-0.017225057,diff
865,1.46,-0.017181516,diff
866,1.464,-0.017136455,diff
867,1.468,-0.017090201,diff
868,1.472,-0.017042607,diff
869,1.476,-0.016993761,diff
870,1.48,-0.016943336,diff
871,1.484,-0.016891927,diff
872,1.488,-0.016838908,diff
873,1.492,-0.016784638,diff
874,1.496,-0.016729057,diff
875,1.5,-0.016672045,diff
876,1.504,-0.016613856,diff
877,1.508,-0.016554326,diff
878,1.512,-0.01649332,diff
879,1.516,-0.016431198,diff
880,1.52,-0.016367495,diff
881,1.524,-0.016302347,diff
882,1.528,-0.016236186,diff
883,1.532,-0.016168624,diff
884,1.536,-0.016099468,diff
885,1.54,-0.016029313,diff
886,1.544,-0.015957609,diff
887,1.548,-0.015884444,diff
888,1.552,-0.015810236,diff
889,1.556,-0.015734464,diff
890,1.56,-0.015657425,diff
891,1.564,-0.015579149,diff
892,1.568,-0.015499398,diff
893,1.572,-0.015418425,diff
894,1.576,-0.015336007,diff
895,1.58,-0.015252352,diff
896,1.584,-0.015167221,diff
897,1.588,-0.015080735,diff
898,1.592,-0.014992997,diff
899,1.596,-0.0149039775,diff
900,1.6,-0.014813662,diff
901,1.604,-0.01472193,diff
902,1.608,-0.014628693,diff
903,1.612,-0.014534578,diff
904,1.616,-0.01443857,diff
905,1.62,-0.014341459,diff
906,1.624,-0.014243305,diff
907,1.628,-0.014143482,diff
908,1.632,-0.014042452,diff
909,1.636,-0.013940364,diff
910,1.64,-0.013836667,diff
911,1.644,-0.01373139,diff
912,1.648,-0.0136253685,diff
913,1.652,-0.013517857,diff
914,1.656,-0.013408929,diff
915,1.66,-0.013298884,diff
916,1.664,-0.013187408,diff
917,1.668,-0.013074845,diff
918,1.672,-0.012960523,diff
919,1.676,-0.012845233,diff
920,1.68,-0.012728721,diff
921,1.684,-0.012611002,diff
922,1.688,-0.012491837,diff
923,1.692,-0.012371421,diff
924,1.696,-0.012249738,diff
925,1.7,-0.0121269375,diff
926,1.704,-0.012002766,diff
927,1.708,-0.011877358,diff
928,1.712,-0.011750728,diff
929,1.716,-0.011622921,diff
930,1.72,-0.011493966,diff
931,1.724,-0.011363715,diff
932,1.728,-0.011232063,diff
933,1.732,-0.011099383,diff
934,1.736,-0.010965541,diff
935,1.74,-0.010830268,diff
936,1.744,-0.01069428,diff
937,1.748,-0.010556623,diff
938,1.752,-0.010417983,diff
939,1.756,-0.010278039,diff
940,1.76,-0.010137171,diff
941,1.764,-0.009995177,diff
942,1.768,-0.009851798,diff
943,1.772,-0.009707436,diff
944,1.776,-0.009562008,diff
945,1.78,-0.009415239,diff
946,1.784,-0.009267576,diff
947,1.788,-0.009118699,diff
948,1.792,-0.008968741,diff
949,1.796,-0.008817837,diff
950,1.8,-0.008665726,diff
951,1.804,-0.008512557,diff
952,1.808,-0.008358374,diff
953,1.812,-0.008203395,diff
954,1.816,-0.00804694,diff
955,1.82,-0.00788974,diff
956,1.824,-0.007731393,diff
957,1.828,-0.0075723305,diff
958,1.832,-0.0074118376,diff
959,1.836,-0.007250719,diff
960,1.84,-0.007088512,diff
961,1.844,-0.0069254786,diff
962,1.848,-0.0067614317,diff
963,1.852,-0.0065963715,diff
964,1.856,-0.0064306483,diff
965,1.86,-0.006263539,diff
966,1.864,-0.0060959905,diff
967,1.868,-0.0059275404,diff
968,1.872,-0.005757965,diff
969,1.876,-0.005587667,diff
970,1.88,-0.0054165907,diff
971,1.884,-0.0052447803,diff
972,1.888,-0.0050719716,diff
973,1.892,-0.0048984922,diff
974,1.896,-0.0047241934,diff
975,1.9,-0.0045493282,diff
976,1.904,-0.0043735206,diff
977,1.908,-0.004196994,diff
978,1.912,-0.004019674,diff
979,1.916,-0.003841877,diff
980,1.92,-0.003663309,diff
981,1.924,-0.003484156,diff
982,1.928,-0.0033041649,diff
983,1.932,-0.0031236187,diff
984,1.936,-0.0029427037,diff
985,1.94,-0.0027607083,diff
986,1.944,-0.0025783423,diff
987,1.948,-0.0023956653,diff
988,1.952,-0.0022123046,diff
989,1.956,-0.00202832,diff
990,1.96,-0.0018439312,diff
991,1.964,-0.0016588531,diff
992,1.968,-0.0014734287,diff
993,1.972,-0.0012877351,diff
994,1.976,-0.001101438,diff
995,1.98,-0.0009149844,diff
996,1.984,-0.0007276591,diff
997,1.988,-0.0005404614,diff
998,1.992,-0.00035272818,diff
999,1.996,-0.00016440265,diff
1000,2.0,2.3925677e-05,diff


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_100/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_100/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_100/sol_nn.csv <==
,X_x,value,name
0,-2.0,2.1101907e-05,sol_nn
1,-1.996,0.0025995942,sol_nn
2,-1.992,0.0051691467,sol_nn
3,-1.988,0.00772899,sol_nn
4,-1.984,0.010279948,sol_nn
5,-1.98,0.012821499,sol_nn
6,-1.976,0.015353583,sol_nn
7,-1.972,0.017876748,sol_nn
8,-1.968,0.020390674,sol_nn
9,-1.964,0.02289561,sol_nn
10,-1.96,0.025391102,sol_nn
11,-1.956,0.027877515,sol_nn
12,-1.952,0.03035506,sol_nn
13,-1.948,0.032823518,sol_nn
14,-1.944,0.03528262,sol_nn
15,-1.94,0.037732877,sol_nn
16,-1.936,0.040174015,sol_nn
17,-1.932,0.04260639,sol_nn
18,-1.928,0.04502985,sol_nn
19,-1.924,0.047444165,sol_nn
20,-1.92,0.049849726,sol_nn
21,-1.916,0.052246332,sol_nn
22,-1.912,0.054634176,sol_nn
23,-1.908,0.057013124,sol_nn
24,-1.904,0.05938323,sol_nn
25,-1.9,0.061744884,sol_nn
26,-1.896,0.06409752,sol_nn
27,-1.892,0.06644178,sol_nn
28,-1.888,0.068777174,sol_nn
29,-1.884,0.0711041,sol_nn
30,-1.88,0.07342233,sol_nn
31,-1.876,0.07573226,sol_nn
32,-1.872,0.078033425,sol_nn
33,-1.868,0.08032611,sol_nn
34,-1.864,0.082610495,sol_nn
35,-1.86,0.08488656,sol_nn
36,-1.856,0.08715427,sol_nn
37,-1.852,0.089413725,sol_nn
38,-1.848,0.09166486,sol_nn
39,-1.844,0.09390776,sol_nn
40,-1.84,0.09614264,sol_nn
41,-1.836,0.09836919,sol_nn
42,-1.832,0.10058786,sol_nn
43,-1.828,0.102798335,sol_nn
44,-1.824,0.10500104,sol_nn
45,-1.82,0.10719567,sol_nn
46,-1.816,0.109382235,sol_nn
47,-1.812,0.11156118,sol_nn
48,-1.808,0.11373244,sol_nn
49,-1.804,0.11589566,sol_nn
50,-1.8,0.11805141,sol_nn
51,-1.796,0.12019937,sol_nn
52,-1.792,0.12233974,sol_nn
53,-1.788,0.12447281,sol_nn
54,-1.784,0.12659839,sol_nn
55,-1.78,0.12871657,sol_nn
56,-1.776,0.13082698,sol_nn
57,-1.772,0.13293067,sol_nn
58,-1.768,0.1350268,sol_nn
59,-1.764,0.13711567,sol_nn
60,-1.76,0.1391976,sol_nn
61,-1.756,0.14127226,sol_nn
62,-1.752,0.14334013,sol_nn
63,-1.748,0.14540073,sol_nn
64,-1.744,0.14745471,sol_nn
65,-1.74,0.14950173,sol_nn
66,-1.736,0.15154219,sol_nn
67,-1.732,0.1535758,sol_nn
68,-1.728,0.15560284,sol_nn
69,-1.724,0.15762316,sol_nn
70,-1.72,0.15963702,sol_nn
71,-1.716,0.1616446,sol_nn
72,-1.712,0.1636453,sol_nn
73,-1.708,0.16564041,sol_nn
74,-1.704,0.16762882,sol_nn
75,-1.7,0.1696113,sol_nn
76,-1.696,0.17158754,sol_nn
77,-1.692,0.17355774,sol_nn
78,-1.688,0.17552206,sol_nn
79,-1.684,0.17748052,sol_nn
80,-1.68,0.17943287,sol_nn
81,-1.676,0.18137987,sol_nn
82,-1.672,0.18332079,sol_nn
83,-1.668,0.18525653,sol_nn
84,-1.664,0.18718633,sol_nn
85,-1.66,0.18911117,sol_nn
86,-1.656,0.19103016,sol_nn
87,-1.652,0.19294389,sol_nn
88,-1.648,0.19485258,sol_nn
89,-1.644,0.19675604,sol_nn
90,-1.64,0.19865419,sol_nn
91,-1.636,0.20054783,sol_nn
92,-1.632,0.20243661,sol_nn
93,-1.628,0.20432001,sol_nn
94,-1.624,0.2061988,sol_nn
95,-1.62,0.2080729,sol_nn
96,-1.616,0.20994264,sol_nn
97,-1.612,0.21180761,sol_nn
98,-1.608,0.21366797,sol_nn
99,-1.604,0.21552442,sol_nn
100,-1.6,0.21737619,sol_nn
101,-1.596,0.21922393,sol_nn
102,-1.592,0.2210676,sol_nn
103,-1.588,0.22290696,sol_nn
104,-1.584,0.22474281,sol_nn
105,-1.58,0.2265744,sol_nn
106,-1.576,0.2284024,sol_nn
107,-1.572,0.23022643,sol_nn
108,-1.568,0.23204696,sol_nn
109,-1.564,0.23386393,sol_nn
110,-1.56,0.23567767,sol_nn
111,-1.556,0.23748781,sol_nn
112,-1.552,0.23929456,sol_nn
113,-1.548,0.24109828,sol_nn
114,-1.544,0.24289882,sol_nn
115,-1.54,0.24469626,sol_nn
116,-1.536,0.24649087,sol_nn
117,-1.532,0.24828246,sol_nn
118,-1.528,0.2500713,sol_nn
119,-1.524,0.25185722,sol_nn
120,-1.52,0.2536408,sol_nn
121,-1.516,0.25542203,sol_nn
122,-1.512,0.2572005,sol_nn
123,-1.508,0.2589766,sol_nn
124,-1.504,0.2607505,sol_nn
125,-1.5,0.2625221,sol_nn
126,-1.496,0.26429176,sol_nn
127,-1.492,0.26605934,sol_nn
128,-1.488,0.2678248,sol_nn
129,-1.484,0.26958856,sol_nn
130,-1.48,0.27135053,sol_nn
131,-1.476,0.27311093,sol_nn
132,-1.472,0.2748694,sol_nn
133,-1.468,0.2766265,sol_nn
134,-1.464,0.27838257,sol_nn
135,-1.46,0.28013673,sol_nn
136,-1.456,0.28189012,sol_nn
137,-1.452,0.28364182,sol_nn
138,-1.448,0.2853926,sol_nn
139,-1.444,0.2871425,sol_nn
140,-1.44,0.2888913,sol_nn
141,-1.436,0.2906394,sol_nn
142,-1.432,0.29238644,sol_nn
143,-1.428,0.29413304,sol_nn
144,-1.424,0.29587883,sol_nn
145,-1.42,0.29762453,sol_nn
146,-1.416,0.29936945,sol_nn
147,-1.412,0.30111393,sol_nn
148,-1.408,0.30285817,sol_nn
149,-1.404,0.30460224,sol_nn
150,-1.4,0.30634615,sol_nn
151,-1.396,0.30809036,sol_nn
152,-1.392,0.30983418,sol_nn
153,-1.388,0.3115782,sol_nn
154,-1.384,0.31332237,sol_nn
155,-1.38,0.3150669,sol_nn
156,-1.376,0.31681162,sol_nn
157,-1.372,0.318557,sol_nn
158,-1.368,0.32030255,sol_nn
159,-1.364,0.32204887,sol_nn
160,-1.36,0.32379568,sol_nn
161,-1.356,0.32554328,sol_nn
162,-1.352,0.32729173,sol_nn
163,-1.348,0.32904068,sol_nn
164,-1.344,0.330791,sol_nn
165,-1.34,0.3325423,sol_nn
166,-1.336,0.33429432,sol_nn
167,-1.332,0.33604768,sol_nn
168,-1.328,0.33780205,sol_nn
169,-1.324,0.33955812,sol_nn
170,-1.32,0.34131503,sol_nn
171,-1.316,0.3430735,sol_nn
172,-1.312,0.34483358,sol_nn
173,-1.308,0.34659508,sol_nn
174,-1.304,0.34835833,sol_nn
175,-1.3,0.35012302,sol_nn
176,-1.296,0.35188934,sol_nn
177,-1.292,0.3536576,sol_nn
178,-1.288,0.35542774,sol_nn
179,-1.284,0.35719967,sol_nn
180,-1.28,0.35897377,sol_nn
181,-1.276,0.36074966,sol_nn
182,-1.272,0.36252758,sol_nn
183,-1.268,0.36430773,sol_nn
184,-1.264,0.36609018,sol_nn
185,-1.26,0.3678747,sol_nn
186,-1.256,0.36966166,sol_nn
187,-1.252,0.37145084,sol_nn
188,-1.248,0.3732426,sol_nn
189,-1.244,0.37503645,sol_nn
190,-1.24,0.37683338,sol_nn
191,-1.236,0.3786324,sol_nn
192,-1.232,0.38043413,sol_nn
193,-1.228,0.38223824,sol_nn
194,-1.224,0.38404566,sol_nn
195,-1.22,0.38585553,sol_nn
196,-1.216,0.38766828,sol_nn
197,-1.212,0.38948357,sol_nn
198,-1.208,0.39130208,sol_nn
199,-1.204,0.39312327,sol_nn
200,-1.2,0.39494765,sol_nn
201,-1.196,0.39677495,sol_nn
202,-1.192,0.39860508,sol_nn
203,-1.188,0.40043852,sol_nn
204,-1.184,0.4022751,sol_nn
205,-1.18,0.4041149,sol_nn
206,-1.176,0.40595767,sol_nn
207,-1.172,0.40780392,sol_nn
208,-1.168,0.4096534,sol_nn
209,-1.164,0.41150603,sol_nn
210,-1.16,0.41336223,sol_nn
211,-1.156,0.4152217,sol_nn
212,-1.152,0.41708457,sol_nn
213,-1.148,0.41895083,sol_nn
214,-1.144,0.42082065,sol_nn
215,-1.14,0.4226939,sol_nn
216,-1.136,0.42457098,sol_nn
217,-1.132,0.42645139,sol_nn
218,-1.128,0.42833558,sol_nn
219,-1.124,0.43022305,sol_nn
220,-1.12,0.43211448,sol_nn
221,-1.116,0.4340095,sol_nn
222,-1.112,0.43590826,sol_nn
223,-1.108,0.4378109,sol_nn
224,-1.104,0.43971705,sol_nn
225,-1.1,0.4416269,sol_nn
226,-1.096,0.44354093,sol_nn
227,-1.092,0.4454585,sol_nn
228,-1.088,0.44738004,sol_nn
229,-1.084,0.4493056,sol_nn
230,-1.08,0.4512348,sol_nn
231,-1.076,0.4531681,sol_nn
232,-1.072,0.45510525,sol_nn
233,-1.068,0.45704633,sol_nn
234,-1.064,0.4589916,sol_nn
235,-1.06,0.46094072,sol_nn
236,-1.056,0.46289384,sol_nn
237,-1.052,0.4648512,sol_nn
238,-1.048,0.46681243,sol_nn
239,-1.044,0.46877772,sol_nn
240,-1.04,0.4707473,sol_nn
241,-1.036,0.47272086,sol_nn
242,-1.032,0.47469866,sol_nn
243,-1.028,0.47668034,sol_nn
244,-1.024,0.47866637,sol_nn
245,-1.02,0.48065662,sol_nn
246,-1.016,0.482651,sol_nn
247,-1.012,0.48464966,sol_nn
248,-1.008,0.4866523,sol_nn
249,-1.004,0.48865962,sol_nn
250,-1.0,0.49067092,sol_nn
251,-0.996,0.49268657,sol_nn
252,-0.992,0.49470645,sol_nn
253,-0.988,0.49673036,sol_nn
254,-0.984,0.4987589,sol_nn
255,-0.98,0.50079155,sol_nn
256,-0.976,0.5028287,sol_nn
257,-0.972,0.5048698,sol_nn
258,-0.968,0.5069158,sol_nn
259,-0.964,0.50896597,sol_nn
260,-0.96,0.5110204,sol_nn
261,-0.956,0.51307917,sol_nn
262,-0.952,0.51514226,sol_nn
263,-0.948,0.51720977,sol_nn
264,-0.944,0.51928157,sol_nn
265,-0.94,0.5213579,sol_nn
266,-0.936,0.5234386,sol_nn
267,-0.932,0.5255237,sol_nn
268,-0.928,0.52761316,sol_nn
269,-0.924,0.52970684,sol_nn
270,-0.92,0.53180516,sol_nn
271,-0.916,0.5339077,sol_nn
272,-0.912,0.5360149,sol_nn
273,-0.908,0.5381263,sol_nn
274,-0.904,0.540242,sol_nn
275,-0.9,0.54236245,sol_nn
276,-0.896,0.5444871,sol_nn
277,-0.892,0.5466162,sol_nn
278,-0.888,0.5487493,sol_nn
279,-0.884,0.5508872,sol_nn
280,-0.88,0.55302954,sol_nn
281,-0.876,0.55517596,sol_nn
282,-0.872,0.5573268,sol_nn
283,-0.868,0.55948186,sol_nn
284,-0.864,0.5616416,sol_nn
285,-0.86,0.56380546,sol_nn
286,-0.856,0.5659733,sol_nn
287,-0.852,0.5681461,sol_nn
288,-0.848,0.57032245,sol_nn
289,-0.844,0.57250345,sol_nn
290,-0.84,0.5746886,sol_nn
291,-0.836,0.5768779,sol_nn
292,-0.832,0.5790714,sol_nn
293,-0.828,0.5812688,sol_nn
294,-0.824,0.5834707,sol_nn
295,-0.82,0.5856766,sol_nn
296,-0.816,0.58788645,sol_nn
297,-0.812,0.5901003,sol_nn
298,-0.808,0.5923184,sol_nn
299,-0.804,0.5945402,sol_nn
300,-0.8,0.596766,sol_nn
301,-0.796,0.5989956,sol_nn
302,-0.792,0.6012291,sol_nn
303,-0.788,0.60346663,sol_nn
304,-0.784,0.6057075,sol_nn
305,-0.78,0.6079525,sol_nn
306,-0.776,0.6102004,sol_nn
307,-0.772,0.6124527,sol_nn
308,-0.768,0.61470807,sol_nn
309,-0.764,0.616967,sol_nn
310,-0.76,0.61922944,sol_nn
311,-0.756,0.6214952,sol_nn
312,-0.752,0.62376434,sol_nn
313,-0.748,0.6260363,sol_nn
314,-0.744,0.62831163,sol_nn
315,-0.74,0.63059044,sol_nn
316,-0.736,0.6328719,sol_nn
317,-0.732,0.6351562,sol_nn
318,-0.728,0.63744366,sol_nn
319,-0.724,0.6397337,sol_nn
320,-0.72,0.64202636,sol_nn
321,-0.716,0.6443217,sol_nn
322,-0.712,0.6466196,sol_nn
323,-0.708,0.64891994,sol_nn
324,-0.704,0.6512225,sol_nn
325,-0.7,0.65352744,sol_nn
326,-0.696,0.6558343,sol_nn
327,-0.692,0.6581434,sol_nn
328,-0.688,0.6604542,sol_nn
329,-0.684,0.66276723,sol_nn
330,-0.68,0.66508174,sol_nn
331,-0.676,0.6673979,sol_nn
332,-0.672,0.6697155,sol_nn
333,-0.668,0.6720346,sol_nn
334,-0.664,0.67435485,sol_nn
335,-0.66,0.6766763,sol_nn
336,-0.656,0.6789988,sol_nn
337,-0.652,0.68132216,sol_nn
338,-0.648,0.6836464,sol_nn
339,-0.644,0.6859712,sol_nn
340,-0.64,0.6882966,sol_nn
341,-0.636,0.69062227,sol_nn
342,-0.632,0.692948,sol_nn
343,-0.628,0.69527435,sol_nn
344,-0.624,0.69760036,sol_nn
345,-0.62,0.6999263,sol_nn
346,-0.616,0.70225215,sol_nn
347,-0.612,0.7045772,sol_nn
348,-0.608,0.7069018,sol_nn
349,-0.604,0.70922583,sol_nn
350,-0.6,0.7115486,sol_nn
351,-0.596,0.7138709,sol_nn
352,-0.592,0.71619153,sol_nn
353,-0.588,0.718511,sol_nn
354,-0.584,0.720829,sol_nn
355,-0.58,0.7231453,sol_nn
356,-0.576,0.72545993,sol_nn
357,-0.572,0.7277727,sol_nn
358,-0.568,0.73008335,sol_nn
359,-0.564,0.73239124,sol_nn
360,-0.56,0.7346974,sol_nn
361,-0.556,0.73700047,sol_nn
362,-0.552,0.73930126,sol_nn
363,-0.548,0.74159896,sol_nn
364,-0.544,0.7438935,sol_nn
365,-0.54,0.7461847,sol_nn
366,-0.536,0.7484728,sol_nn
367,-0.532,0.75075734,sol_nn
368,-0.528,0.7530379,sol_nn
369,-0.524,0.7553151,sol_nn
370,-0.52,0.75758773,sol_nn
371,-0.516,0.7598566,sol_nn
372,-0.512,0.7621205,sol_nn
373,-0.508,0.76438016,sol_nn
374,-0.504,0.76663554,sol_nn
375,-0.5,0.76888555,sol_nn
376,-0.496,0.7711308,sol_nn
377,-0.492,0.7733706,sol_nn
378,-0.488,0.7756053,sol_nn
379,-0.484,0.7778342,sol_nn
380,-0.48,0.78005743,sol_nn
381,-0.476,0.78227496,sol_nn
382,-0.472,0.78448665,sol_nn
383,-0.468,0.786692,sol_nn
384,-0.464,0.78889114,sol_nn
385,-0.46,0.7910835,sol_nn
386,-0.456,0.79326916,sol_nn
387,-0.452,0.7954482,sol_nn
388,-0.448,0.79761994,sol_nn
389,-0.444,0.79978466,sol_nn
390,-0.44,0.8019422,sol_nn
391,-0.436,0.8040922,sol_nn
392,-0.432,0.8062342,sol_nn
393,-0.428,0.80836874,sol_nn
394,-0.424,0.810495,sol_nn
395,-0.42,0.8126133,sol_nn
396,-0.416,0.8147233,sol_nn
397,-0.412,0.8168247,sol_nn
398,-0.408,0.81891733,sol_nn
399,-0.404,0.8210012,sol_nn
400,-0.4,0.8230759,sol_nn
401,-0.396,0.8251416,sol_nn
402,-0.392,0.82719785,sol_nn
403,-0.388,0.82924455,sol_nn
404,-0.384,0.83128166,sol_nn
405,-0.38,0.8333088,sol_nn
406,-0.376,0.8353257,sol_nn
407,-0.372,0.8373326,sol_nn
408,-0.368,0.839329,sol_nn
409,-0.364,0.84131473,sol_nn
410,-0.36,0.8432899,sol_nn
411,-0.356,0.84525377,sol_nn
412,-0.352,0.8472062,sol_nn
413,-0.348,0.8491478,sol_nn
414,-0.344,0.8510776,sol_nn
415,-0.34,0.8529954,sol_nn
416,-0.336,0.8549014,sol_nn
417,-0.332,0.85679513,sol_nn
418,-0.328,0.8586763,sol_nn
419,-0.324,0.86054516,sol_nn
420,-0.32,0.86240095,sol_nn
421,-0.316,0.86424375,sol_nn
422,-0.312,0.8660734,sol_nn
423,-0.308,0.8678892,sol_nn
424,-0.304,0.8696913,sol_nn
425,-0.3,0.8714792,sol_nn
426,-0.296,0.873253,sol_nn
427,-0.292,0.87501246,sol_nn
428,-0.288,0.87675685,sol_nn
429,-0.284,0.8784866,sol_nn
430,-0.28,0.8802007,sol_nn
431,-0.276,0.88189936,sol_nn
432,-0.272,0.88358223,sol_nn
433,-0.268,0.8852489,sol_nn
434,-0.264,0.88689905,sol_nn
435,-0.26,0.88853264,sol_nn
436,-0.256,0.8901491,sol_nn
437,-0.252,0.8917486,sol_nn
438,-0.248,0.89333034,sol_nn
439,-0.244,0.89489394,sol_nn
440,-0.24,0.8964398,sol_nn
441,-0.236,0.8979667,sol_nn
442,-0.232,0.8994749,sol_nn
443,-0.228,0.9009641,sol_nn
444,-0.224,0.90243375,sol_nn
445,-0.22,0.9038835,sol_nn
446,-0.216,0.90531313,sol_nn
447,-0.212,0.9067223,sol_nn
448,-0.208,0.9081105,sol_nn
449,-0.204,0.9094773,sol_nn
450,-0.2,0.9108231,sol_nn
451,-0.196,0.91214705,sol_nn
452,-0.192,0.91344863,sol_nn
453,-0.188,0.9147277,sol_nn
454,-0.184,0.91598403,sol_nn
455,-0.18,0.91721696,sol_nn
456,-0.176,0.9184264,sol_nn
457,-0.172,0.9196121,sol_nn
458,-0.168,0.9207731,sol_nn
459,-0.164,0.92191017,sol_nn
460,-0.16,0.92302215,sol_nn
461,-0.156,0.9241088,sol_nn
462,-0.152,0.9251697,sol_nn
463,-0.148,0.9262055,sol_nn
464,-0.144,0.92721474,sol_nn
465,-0.14,0.92819744,sol_nn
466,-0.136,0.9291533,sol_nn
467,-0.132,0.9300825,sol_nn
468,-0.128,0.93098414,sol_nn
469,-0.124,0.9318583,sol_nn
470,-0.12,0.9327047,sol_nn
471,-0.116,0.9335229,sol_nn
472,-0.112,0.93431294,sol_nn
473,-0.108,0.9350742,sol_nn
474,-0.104,0.93580675,sol_nn
475,-0.1,0.93651015,sol_nn
476,-0.096,0.9371846,sol_nn
477,-0.092,0.9378295,sol_nn
478,-0.088,0.93844503,sol_nn
479,-0.084,0.93903095,sol_nn
480,-0.08,0.939587,sol_nn
481,-0.076,0.94011265,sol_nn
482,-0.072,0.94060874,sol_nn
483,-0.068,0.9410746,sol_nn
484,-0.064,0.94151,sol_nn
485,-0.06,0.94191504,sol_nn
486,-0.056,0.94229007,sol_nn
487,-0.052,0.9426343,sol_nn
488,-0.048,0.9429482,sol_nn
489,-0.044,0.9432314,sol_nn
490,-0.04,0.94348437,sol_nn
491,-0.036,0.9437067,sol_nn
492,-0.032,0.94389904,sol_nn
493,-0.028,0.9440606,sol_nn
494,-0.024,0.94419223,sol_nn
495,-0.02,0.94429344,sol_nn
496,-0.016,0.9443644,sol_nn
497,-0.012,0.9444054,sol_nn
498,-0.008,0.9444169,sol_nn
499,-0.004,0.944398,sol_nn
500,0.0,0.9443496,sol_nn
501,0.004,0.944272,sol_nn
502,0.008,0.94416517,sol_nn
503,0.012,0.94402874,sol_nn
504,0.016,0.94386363,sol_nn
505,0.02,0.9436699,sol_nn
506,0.024,0.94344765,sol_nn
507,0.028,0.94319737,sol_nn
508,0.032,0.94291866,sol_nn
509,0.036,0.94261205,sol_nn
510,0.04,0.94227815,sol_nn
511,0.044,0.941917,sol_nn
512,0.048,0.94152856,sol_nn
513,0.052,0.9411137,sol_nn
514,0.056,0.94067246,sol_nn
515,0.06,0.94020474,sol_nn
516,0.064,0.9397112,sol_nn
517,0.068,0.9391922,sol_nn
518,0.072,0.9386477,sol_nn
519,0.076,0.9380783,sol_nn
520,0.08,0.9374845,sol_nn
521,0.084,0.9368656,sol_nn
522,0.088,0.9362235,sol_nn
523,0.092,0.93555737,sol_nn
524,0.096,0.9348678,sol_nn
525,0.1,0.934155,sol_nn
526,0.104,0.93341947,sol_nn
527,0.108,0.9326613,sol_nn
528,0.112,0.93188137,sol_nn
529,0.116,0.9310795,sol_nn
530,0.12,0.9302562,sol_nn
531,0.124,0.9294114,sol_nn
532,0.128,0.92854625,sol_nn
533,0.132,0.92766,sol_nn
534,0.136,0.92675394,sol_nn
535,0.14,0.92582756,sol_nn
536,0.144,0.92488176,sol_nn
537,0.148,0.9239166,sol_nn
538,0.152,0.92293227,sol_nn
539,0.156,0.9219292,sol_nn
540,0.16,0.92090774,sol_nn
541,0.164,0.91986823,sol_nn
542,0.168,0.9188111,sol_nn
543,0.172,0.91773576,sol_nn
544,0.176,0.91664356,sol_nn
545,0.18,0.91553426,sol_nn
546,0.184,0.91440785,sol_nn
547,0.188,0.9132651,sol_nn
548,0.192,0.91210645,sol_nn
549,0.196,0.9109316,sol_nn
550,0.2,0.9097411,sol_nn
551,0.204,0.9085348,sol_nn
552,0.208,0.9073135,sol_nn
553,0.212,0.90607727,sol_nn
554,0.216,0.90482616,sol_nn
555,0.22,0.90356034,sol_nn
556,0.224,0.90228057,sol_nn
557,0.228,0.90098625,sol_nn
558,0.232,0.89967835,sol_nn
559,0.236,0.8983564,sol_nn
560,0.24,0.89702135,sol_nn
561,0.244,0.89567286,sol_nn
562,0.248,0.8943113,sol_nn
563,0.252,0.892937,sol_nn
564,0.256,0.8915497,sol_nn
565,0.26,0.8901503,sol_nn
566,0.264,0.88873816,sol_nn
567,0.268,0.88731414,sol_nn
568,0.272,0.8858779,sol_nn
569,0.276,0.8844298,sol_nn
570,0.28,0.8829702,sol_nn
571,0.284,0.88149905,sol_nn
572,0.288,0.8800165,sol_nn
573,0.292,0.8785228,sol_nn
574,0.296,0.8770181,sol_nn
575,0.3,0.8755027,sol_nn
576,0.304,0.87397623,sol_nn
577,0.308,0.8724393,sol_nn
578,0.312,0.8708918,sol_nn
579,0.316,0.869334,sol_nn
580,0.32,0.86776584,sol_nn
581,0.324,0.8661876,sol_nn
582,0.328,0.86459947,sol_nn
583,0.332,0.8630016,sol_nn
584,0.336,0.8613938,sol_nn
585,0.34,0.8597768,sol_nn
586,0.344,0.8581502,sol_nn
587,0.348,0.8565138,sol_nn
588,0.352,0.85486853,sol_nn
589,0.356,0.85321397,sol_nn
590,0.36,0.8515505,sol_nn
591,0.364,0.849878,sol_nn
592,0.368,0.84819674,sol_nn
593,0.372,0.84650654,sol_nn
594,0.376,0.844808,sol_nn
595,0.38,0.84310067,sol_nn
596,0.384,0.841385,sol_nn
597,0.388,0.8396608,sol_nn
598,0.392,0.8379288,sol_nn
599,0.396,0.8361882,sol_nn
600,0.4,0.83443964,sol_nn
601,0.404,0.832683,sol_nn
602,0.408,0.8309188,sol_nn
603,0.412,0.8291466,sol_nn
604,0.416,0.8273668,sol_nn
605,0.42,0.8255791,sol_nn
606,0.424,0.8237841,sol_nn
607,0.428,0.82198167,sol_nn
608,0.432,0.82017136,sol_nn
609,0.436,0.81835455,sol_nn
610,0.44,0.81653,sol_nn
611,0.444,0.81469846,sol_nn
612,0.448,0.8128597,sol_nn
613,0.452,0.81101435,sol_nn
614,0.456,0.8091617,sol_nn
615,0.46,0.80730283,sol_nn
616,0.464,0.8054364,sol_nn
617,0.468,0.8035639,sol_nn
618,0.472,0.80168444,sol_nn
619,0.476,0.79979867,sol_nn
620,0.48,0.79790664,sol_nn
621,0.484,0.7960078,sol_nn
622,0.488,0.7941031,sol_nn
623,0.492,0.792192,sol_nn
624,0.496,0.7902745,sol_nn
625,0.5,0.78835124,sol_nn
626,0.504,0.7864219,sol_nn
627,0.508,0.7844866,sol_nn
628,0.512,0.7825456,sol_nn
629,0.516,0.7805987,sol_nn
630,0.52,0.7786461,sol_nn
631,0.524,0.77668816,sol_nn
632,0.528,0.77472425,sol_nn
633,0.532,0.7727549,sol_nn
634,0.536,0.7707803,sol_nn
635,0.54,0.76880014,sol_nn
636,0.544,0.76681495,sol_nn
637,0.548,0.76482445,sol_nn
638,0.552,0.7628285,sol_nn
639,0.556,0.76082784,sol_nn
640,0.56,0.758822,sol_nn
641,0.564,0.7568114,sol_nn
642,0.568,0.7547958,sol_nn
643,0.572,0.7527752,sol_nn
644,0.576,0.75075024,sol_nn
645,0.58,0.7487207,sol_nn
646,0.584,0.7466862,sol_nn
647,0.588,0.74464726,sol_nn
648,0.592,0.7426039,sol_nn
649,0.596,0.7405558,sol_nn
650,0.6,0.73850393,sol_nn
651,0.604,0.7364474,sol_nn
652,0.608,0.7343871,sol_nn
653,0.612,0.7323223,sol_nn
654,0.616,0.7302534,sol_nn
655,0.62,0.72818077,sol_nn
656,0.624,0.72610414,sol_nn
657,0.628,0.7240234,sol_nn
658,0.632,0.7219389,sol_nn
659,0.636,0.7198506,sol_nn
660,0.64,0.717759,sol_nn
661,0.644,0.71566355,sol_nn
662,0.648,0.71356434,sol_nn
663,0.652,0.71146196,sol_nn
664,0.656,0.709356,sol_nn
665,0.66,0.70724684,sol_nn
666,0.664,0.7051339,sol_nn
667,0.668,0.70301825,sol_nn
668,0.672,0.7008993,sol_nn
669,0.676,0.698777,sol_nn
670,0.68,0.69665176,sol_nn
671,0.684,0.69452345,sol_nn
672,0.688,0.69239247,sol_nn
673,0.692,0.69025826,sol_nn
674,0.696,0.6881214,sol_nn
675,0.7,0.6859818,sol_nn
676,0.704,0.68383926,sol_nn
677,0.708,0.6816944,sol_nn
678,0.712,0.6795467,sol_nn
679,0.716,0.6773964,sol_nn
680,0.72,0.6752439,sol_nn
681,0.724,0.6730887,sol_nn
682,0.728,0.6709314,sol_nn
683,0.732,0.6687716,sol_nn
684,0.736,0.6666096,sol_nn
685,0.74,0.66444564,sol_nn
686,0.744,0.66227865,sol_nn
687,0.748,0.6601106,sol_nn
688,0.752,0.65794,sol_nn
689,0.756,0.6557674,sol_nn
690,0.76,0.653593,sol_nn
691,0.764,0.6514166,sol_nn
692,0.768,0.6492386,sol_nn
693,0.772,0.6470585,sol_nn
694,0.776,0.64487666,sol_nn
695,0.78,0.64269346,sol_nn
696,0.784,0.6405082,sol_nn
697,0.788,0.6383218,sol_nn
698,0.792,0.6361336,sol_nn
699,0.796,0.63394386,sol_nn
700,0.8,0.6317526,sol_nn
701,0.804,0.62956,sol_nn
702,0.808,0.62736624,sol_nn
703,0.812,0.6251712,sol_nn
704,0.816,0.62297475,sol_nn
705,0.82,0.6207769,sol_nn
706,0.824,0.6185783,sol_nn
707,0.828,0.6163783,sol_nn
708,0.832,0.61417717,sol_nn
709,0.836,0.6119751,sol_nn
710,0.84,0.609772,sol_nn
711,0.844,0.6075678,sol_nn
712,0.848,0.60536313,sol_nn
713,0.852,0.6031569,sol_nn
714,0.856,0.60095036,sol_nn
715,0.86,0.5987428,sol_nn
716,0.864,0.59653455,sol_nn
717,0.868,0.5943256,sol_nn
718,0.872,0.592116,sol_nn
719,0.876,0.589906,sol_nn
720,0.88,0.5876947,sol_nn
721,0.884,0.58548313,sol_nn
722,0.888,0.5832713,sol_nn
723,0.892,0.58105886,sol_nn
724,0.896,0.5788458,sol_nn
725,0.9,0.57663244,sol_nn
726,0.904,0.57441866,sol_nn
727,0.908,0.5722047,sol_nn
728,0.912,0.56999,sol_nn
729,0.916,0.56777525,sol_nn
730,0.92,0.56556016,sol_nn
731,0.924,0.56334484,sol_nn
732,0.928,0.5611293,sol_nn
733,0.932,0.5589137,sol_nn
734,0.936,0.5566981,sol_nn
735,0.94,0.55448216,sol_nn
736,0.944,0.5522661,sol_nn
737,0.948,0.5500503,sol_nn
738,0.952,0.5478341,sol_nn
739,0.956,0.5456182,sol_nn
740,0.96,0.54340184,sol_nn
741,0.964,0.54118633,sol_nn
742,0.968,0.53897035,sol_nn
743,0.972,0.5367547,sol_nn
744,0.976,0.534539,sol_nn
745,0.98,0.5323234,sol_nn
746,0.984,0.5301086,sol_nn
747,0.988,0.5278934,sol_nn
748,0.992,0.5256785,sol_nn
749,0.996,0.5234641,sol_nn
750,1.0,0.52124953,sol_nn
751,1.004,0.51903594,sol_nn
752,1.008,0.5168221,sol_nn
753,1.012,0.514609,sol_nn
754,1.016,0.51239616,sol_nn
755,1.02,0.51018363,sol_nn
756,1.024,0.50797176,sol_nn
757,1.028,0.50575995,sol_nn
758,1.032,0.5035489,sol_nn
759,1.036,0.50133806,sol_nn
760,1.04,0.49912798,sol_nn
761,1.044,0.49691844,sol_nn
762,1.048,0.49470907,sol_nn
763,1.052,0.49250036,sol_nn
764,1.056,0.49029228,sol_nn
765,1.06,0.48808497,sol_nn
766,1.064,0.4858783,sol_nn
767,1.068,0.48367217,sol_nn
768,1.072,0.48146644,sol_nn
769,1.076,0.47926158,sol_nn
770,1.08,0.47705716,sol_nn
771,1.084,0.4748537,sol_nn
772,1.088,0.4726508,sol_nn
773,1.092,0.47044864,sol_nn
774,1.096,0.4682473,sol_nn
775,1.1,0.4660466,sol_nn
776,1.104,0.46384668,sol_nn
777,1.108,0.46164757,sol_nn
778,1.112,0.45944917,sol_nn
779,1.116,0.4572516,sol_nn
780,1.12,0.45505464,sol_nn
781,1.124,0.45285884,sol_nn
782,1.128,0.45066378,sol_nn
783,1.132,0.44846955,sol_nn
784,1.136,0.44627607,sol_nn
785,1.14,0.44408357,sol_nn
786,1.144,0.4418919,sol_nn
787,1.148,0.43970093,sol_nn
788,1.152,0.43751132,sol_nn
789,1.156,0.43532252,sol_nn
790,1.16,0.4331343,sol_nn
791,1.164,0.43094724,sol_nn
792,1.168,0.42876124,sol_nn
793,1.172,0.42657605,sol_nn
794,1.176,0.42439187,sol_nn
795,1.18,0.4222085,sol_nn
796,1.184,0.42002627,sol_nn
797,1.188,0.41784495,sol_nn
798,1.192,0.41566494,sol_nn
799,1.196,0.41348574,sol_nn
800,1.2,0.41130725,sol_nn
801,1.204,0.40913033,sol_nn
802,1.208,0.40695405,sol_nn
803,1.212,0.4047789,sol_nn
804,1.216,0.40260506,sol_nn
805,1.22,0.40043157,sol_nn
806,1.224,0.39826,sol_nn
807,1.228,0.3960888,sol_nn
808,1.232,0.39391932,sol_nn
809,1.236,0.39175072,sol_nn
810,1.24,0.38958287,sol_nn
811,1.244,0.38741663,sol_nn
812,1.248,0.3852511,sol_nn
813,1.252,0.38308686,sol_nn
814,1.256,0.38092363,sol_nn
815,1.26,0.37876156,sol_nn
816,1.264,0.37660074,sol_nn
817,1.268,0.37444088,sol_nn
818,1.272,0.37228236,sol_nn
819,1.276,0.37012464,sol_nn
820,1.28,0.3679686,sol_nn
821,1.284,0.3658135,sol_nn
822,1.288,0.3636593,sol_nn
823,1.292,0.36150655,sol_nn
824,1.296,0.35935506,sol_nn
825,1.3,0.35720477,sol_nn
826,1.304,0.35505518,sol_nn
827,1.308,0.35290712,sol_nn
828,1.312,0.35076013,sol_nn
829,1.316,0.3486147,sol_nn
830,1.32,0.34646988,sol_nn
831,1.324,0.3443269,sol_nn
832,1.328,0.34218475,sol_nn
833,1.332,0.34004408,sol_nn
834,1.336,0.33790463,sol_nn
835,1.34,0.33576608,sol_nn
836,1.344,0.33362895,sol_nn
837,1.348,0.33149293,sol_nn
838,1.352,0.32935822,sol_nn
839,1.356,0.32722497,sol_nn
840,1.36,0.32509264,sol_nn
841,1.364,0.3229618,sol_nn
842,1.368,0.3208322,sol_nn
843,1.372,0.31870374,sol_nn
844,1.376,0.31657657,sol_nn
845,1.38,0.31445065,sol_nn
846,1.384,0.31232628,sol_nn
847,1.388,0.31020287,sol_nn
848,1.392,0.30808073,sol_nn
849,1.396,0.30595994,sol_nn
850,1.4,0.30384055,sol_nn
851,1.404,0.30172217,sol_nn
852,1.408,0.29960543,sol_nn
853,1.412,0.29748955,sol_nn
854,1.416,0.2953754,sol_nn
855,1.42,0.29326233,sol_nn
856,1.424,0.2911506,sol_nn
857,1.428,0.28903994,sol_nn
858,1.432,0.28693104,sol_nn
859,1.436,0.28482315,sol_nn
860,1.44,0.28271645,sol_nn
861,1.444,0.28061125,sol_nn
862,1.448,0.2785075,sol_nn
863,1.452,0.27640495,sol_nn
864,1.456,0.27430367,sol_nn
865,1.46,0.2722036,sol_nn
866,1.464,0.2701051,sol_nn
867,1.468,0.26800773,sol_nn
868,1.472,0.26591173,sol_nn
869,1.476,0.263817,sol_nn
870,1.48,0.26172382,sol_nn
871,1.484,0.25963166,sol_nn
872,1.488,0.25754106,sol_nn
873,1.492,0.25545174,sol_nn
874,1.496,0.2533637,sol_nn
875,1.5,0.25127715,sol_nn
876,1.504,0.24919178,sol_nn
877,1.508,0.24710768,sol_nn
878,1.512,0.2450251,sol_nn
879,1.516,0.2429436,sol_nn
880,1.52,0.24086374,sol_nn
881,1.524,0.23878527,sol_nn
882,1.528,0.23670787,sol_nn
883,1.532,0.23463184,sol_nn
884,1.536,0.23255737,sol_nn
885,1.54,0.23048396,sol_nn
886,1.544,0.22841205,sol_nn
887,1.548,0.22634163,sol_nn
888,1.552,0.22427222,sol_nn
889,1.556,0.22220442,sol_nn
890,1.56,0.2201379,sol_nn
891,1.564,0.21807255,sol_nn
892,1.568,0.21600872,sol_nn
893,1.572,0.21394607,sol_nn
894,1.576,0.21188492,sol_nn
895,1.58,0.20982495,sol_nn
896,1.584,0.20776652,sol_nn
897,1.588,0.20570937,sol_nn
898,1.592,0.20365354,sol_nn
899,1.596,0.201599,sol_nn
900,1.6,0.19954568,sol_nn
901,1.604,0.19749385,sol_nn
902,1.608,0.19544345,sol_nn
903,1.612,0.193394,sol_nn
904,1.616,0.19134638,sol_nn
905,1.62,0.18929993,sol_nn
906,1.624,0.18725452,sol_nn
907,1.628,0.1852107,sol_nn
908,1.632,0.18316817,sol_nn
909,1.636,0.18112662,sol_nn
910,1.64,0.17908676,sol_nn
911,1.644,0.1770484,sol_nn
912,1.648,0.17501086,sol_nn
913,1.652,0.17297481,sol_nn
914,1.656,0.1709401,sol_nn
915,1.66,0.16890658,sol_nn
916,1.664,0.16687444,sol_nn
917,1.668,0.16484343,sol_nn
918,1.672,0.16281413,sol_nn
919,1.676,0.16078584,sol_nn
920,1.68,0.15875879,sol_nn
921,1.684,0.15673289,sol_nn
922,1.688,0.15470847,sol_nn
923,1.692,0.15268527,sol_nn
924,1.696,0.15066338,sol_nn
925,1.7,0.14864255,sol_nn
926,1.704,0.14662316,sol_nn
927,1.708,0.144605,sol_nn
928,1.712,0.142588,sol_nn
929,1.716,0.14057223,sol_nn
930,1.72,0.13855757,sol_nn
931,1.724,0.13654426,sol_nn
932,1.728,0.13453227,sol_nn
933,1.732,0.13252139,sol_nn
934,1.736,0.13051167,sol_nn
935,1.74,0.12850331,sol_nn
936,1.744,0.12649573,sol_nn
937,1.748,0.124489754,sol_nn
938,1.752,0.12248483,sol_nn
939,1.756,0.12048114,sol_nn
940,1.76,0.11847845,sol_nn
941,1.764,0.116476804,sol_nn
942,1.768,0.11447662,sol_nn
943,1.772,0.11247742,sol_nn
944,1.776,0.11047922,sol_nn
945,1.78,0.10848242,sol_nn
946,1.784,0.106486455,sol_nn
947,1.788,0.10449176,sol_nn
948,1.792,0.10249809,sol_nn
949,1.796,0.100505434,sol_nn
950,1.8,0.098513976,sol_nn
951,1.804,0.096523516,sol_nn
952,1.808,0.09453414,sol_nn
953,1.812,0.09254548,sol_nn
954,1.816,0.09055837,sol_nn
955,1.82,0.08857194,sol_nn
956,1.824,0.08658672,sol_nn
957,1.828,0.08460222,sol_nn
958,1.832,0.082619086,sol_nn
959,1.836,0.080636635,sol_nn
960,1.84,0.07865521,sol_nn
961,1.844,0.07667468,sol_nn
962,1.848,0.074695095,sol_nn
963,1.852,0.072716594,sol_nn
964,1.856,0.07073875,sol_nn
965,1.86,0.06876223,sol_nn
966,1.864,0.06678621,sol_nn
967,1.868,0.06481103,sol_nn
968,1.872,0.06283704,sol_nn
969,1.876,0.06086371,sol_nn
970,1.88,0.05889122,sol_nn
971,1.884,0.056919463,sol_nn
972,1.888,0.054948643,sol_nn
973,1.892,0.052978557,sol_nn
974,1.896,0.051009223,sol_nn
975,1.9,0.049040522,sol_nn
976,1.904,0.0470727,sol_nn
977,1.908,0.045105662,sol_nn
978,1.912,0.043139417,sol_nn
979,1.916,0.041173585,sol_nn
980,1.92,0.039208584,sol_nn
981,1.924,0.037244108,sol_nn
982,1.928,0.035280533,sol_nn
983,1.932,0.03331745,sol_nn
984,1.936,0.0313548,sol_nn
985,1.94,0.029393163,sol_nn
986,1.944,0.027431965,sol_nn
987,1.948,0.025471075,sol_nn
988,1.952,0.023510806,sol_nn
989,1.956,0.021551225,sol_nn
990,1.96,0.019591983,sol_nn
991,1.964,0.017633496,sol_nn
992,1.968,0.015675291,sol_nn
993,1.972,0.013717419,sol_nn
994,1.976,0.011760149,sol_nn
995,1.98,0.009802973,sol_nn
996,1.984,0.007846733,sol_nn
997,1.988,0.0058903005,sol_nn
998,1.992,0.0039344677,sol_nn
999,1.996,0.0019791634,sol_nn
1000,2.0,2.3925677e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_100/test_nn.csv <==
,X_x,value,name
0,-2.0,2.1101907e-05,test_nn
1,-1.996,0.002957746,test_nn
2,-1.992,0.0058786627,test_nn
3,-1.988,0.00878311,test_nn
4,-1.984,0.011671944,test_nn
5,-1.98,0.014544662,test_nn
6,-1.976,0.01740126,test_nn
7,-1.972,0.020242292,test_nn
8,-1.968,0.0230675,test_nn
9,-1.964,0.025877131,test_nn
10,-1.96,0.02867082,test_nn
11,-1.956,0.0314489,test_nn
12,-1.952,0.034211606,test_nn
13,-1.948,0.03695883,test_nn
14,-1.944,0.039690293,test_nn
15,-1.94,0.042406492,test_nn
16,-1.936,0.045107275,test_nn
17,-1.932,0.047792897,test_nn
18,-1.928,0.05046337,test_nn
19,-1.924,0.053118475,test_nn
20,-1.92,0.055758543,test_nn
21,-1.916,0.058383547,test_nn
22,-1.912,0.06099362,test_nn
23,-1.908,0.06358857,test_nn
24,-1.904,0.066168666,test_nn
25,-1.9,0.06873421,test_nn
26,-1.896,0.07128466,test_nn
27,-1.892,0.073820874,test_nn
28,-1.888,0.076342136,test_nn
29,-1.884,0.07884908,test_nn
30,-1.88,0.08134128,test_nn
31,-1.876,0.083819486,test_nn
32,-1.872,0.08628292,test_nn
33,-1.868,0.088732086,test_nn
34,-1.864,0.0911672,test_nn
35,-1.86,0.09358824,test_nn
36,-1.856,0.09599527,test_nn
37,-1.852,0.09838828,test_nn
38,-1.848,0.100767344,test_nn
39,-1.844,0.10313249,test_nn
40,-1.84,0.10548411,test_nn
41,-1.836,0.10782187,test_nn
42,-1.832,0.11014608,test_nn
43,-1.828,0.1124568,test_nn
44,-1.824,0.11475405,test_nn
45,-1.82,0.11703798,test_nn
46,-1.816,0.11930838,test_nn
47,-1.812,0.12156583,test_nn
48,-1.808,0.1238102,test_nn
49,-1.804,0.12604131,test_nn
50,-1.8,0.1282597,test_nn
51,-1.796,0.13046509,test_nn
52,-1.792,0.13265756,test_nn
53,-1.788,0.13483767,test_nn
54,-1.784,0.13700517,test_nn
55,-1.78,0.13916017,test_nn
56,-1.776,0.14130217,test_nn
57,-1.772,0.14343272,test_nn
58,-1.768,0.14555056,test_nn
59,-1.764,0.14765635,test_nn
60,-1.76,0.14975004,test_nn
61,-1.756,0.15183167,test_nn
62,-1.752,0.1539017,test_nn
63,-1.748,0.15595976,test_nn
64,-1.744,0.15800627,test_nn
65,-1.74,0.1600411,test_nn
66,-1.736,0.16206479,test_nn
67,-1.732,0.16407683,test_nn
68,-1.728,0.16607784,test_nn
69,-1.724,0.16806757,test_nn
70,-1.72,0.170046,test_nn
71,-1.716,0.17201397,test_nn
72,-1.712,0.17397028,test_nn
73,-1.708,0.17591675,test_nn
74,-1.704,0.17785227,test_nn
75,-1.7,0.1797774,test_nn
76,-1.696,0.18169199,test_nn
77,-1.692,0.18359625,test_nn
78,-1.688,0.18549053,test_nn
79,-1.684,0.18737456,test_nn
80,-1.68,0.18924853,test_nn
81,-1.676,0.1911129,test_nn
82,-1.672,0.19296734,test_nn
83,-1.668,0.19481243,test_nn
84,-1.664,0.19664781,test_nn
85,-1.66,0.19847414,test_nn
86,-1.656,0.20029074,test_nn
87,-1.652,0.20209843,test_nn
88,-1.648,0.20389709,test_nn
89,-1.644,0.20568708,test_nn
90,-1.64,0.20746785,test_nn
91,-1.636,0.20924051,test_nn
92,-1.632,0.21100478,test_nn
93,-1.628,0.21275997,test_nn
94,-1.624,0.2145073,test_nn
95,-1.62,0.2162463,test_nn
96,-1.616,0.21797748,test_nn
97,-1.612,0.21970077,test_nn
98,-1.608,0.22141619,test_nn
99,-1.604,0.22312424,test_nn
100,-1.6,0.22482473,test_nn
101,-1.596,0.22651792,test_nn
102,-1.592,0.22820395,test_nn
103,-1.588,0.2298827,test_nn
104,-1.584,0.2315547,test_nn
105,-1.58,0.23321964,test_nn
106,-1.576,0.23487844,test_nn
107,-1.572,0.2365303,test_nn
108,-1.568,0.23817588,test_nn
109,-1.564,0.23981512,test_nn
110,-1.56,0.24144861,test_nn
111,-1.556,0.24307585,test_nn
112,-1.552,0.24469753,test_nn
113,-1.548,0.24631338,test_nn
114,-1.544,0.24792385,test_nn
115,-1.54,0.24952872,test_nn
116,-1.536,0.25112855,test_nn
117,-1.532,0.25272325,test_nn
118,-1.528,0.254313,test_nn
119,-1.524,0.2558981,test_nn
120,-1.52,0.25747842,test_nn
121,-1.516,0.2590546,test_nn
122,-1.512,0.2606263,test_nn
123,-1.508,0.26219368,test_nn
124,-1.504,0.26375705,test_nn
125,-1.5,0.2653166,test_nn
126,-1.496,0.26687253,test_nn
127,-1.492,0.2684249,test_nn
128,-1.488,0.2699737,test_nn
129,-1.484,0.2715193,test_nn
130,-1.48,0.27306217,test_nn
131,-1.476,0.27460173,test_nn
132,-1.472,0.27613866,test_nn
133,-1.468,0.27767268,test_nn
134,-1.464,0.27920482,test_nn
135,-1.46,0.28073424,test_nn
136,-1.456,0.2822619,test_nn
137,-1.452,0.28378707,test_nn
138,-1.448,0.28531078,test_nn
139,-1.444,0.286833,test_nn
140,-1.44,0.2883534,test_nn
141,-1.436,0.28987235,test_nn
142,-1.432,0.29139057,test_nn
143,-1.428,0.29290736,test_nn
144,-1.424,0.29442352,test_nn
145,-1.42,0.2959391,test_nn
146,-1.416,0.2974541,test_nn
147,-1.412,0.29896832,test_nn
148,-1.408,0.30048302,test_nn
149,-1.404,0.30199718,test_nn
150,-1.4,0.30351156,test_nn
151,-1.396,0.3050265,test_nn
152,-1.392,0.30654174,test_nn
153,-1.388,0.30805758,test_nn
154,-1.384,0.30957416,test_nn
155,-1.38,0.31109178,test_nn
156,-1.376,0.31261042,test_nn
157,-1.372,0.31413057,test_nn
158,-1.368,0.31565177,test_nn
159,-1.364,0.31717494,test_nn
160,-1.36,0.31869945,test_nn
161,-1.356,0.32022637,test_nn
162,-1.352,0.32175517,test_nn
163,-1.348,0.32328573,test_nn
164,-1.344,0.32481948,test_nn
165,-1.34,0.32635558,test_nn
166,-1.336,0.32789418,test_nn
167,-1.332,0.3294358,test_nn
168,-1.328,0.33098063,test_nn
169,-1.324,0.33252847,test_nn
170,-1.32,0.33407965,test_nn
171,-1.316,0.33563405,test_nn
172,-1.312,0.33719268,test_nn
173,-1.308,0.33875474,test_nn
174,-1.304,0.34032115,test_nn
175,-1.3,0.34189144,test_nn
176,-1.296,0.34346622,test_nn
177,-1.292,0.34504512,test_nn
178,-1.288,0.34662881,test_nn
179,-1.284,0.3482173,test_nn
180,-1.28,0.34981063,test_nn
181,-1.276,0.351409,test_nn
182,-1.272,0.3530124,test_nn
183,-1.268,0.3546213,test_nn
184,-1.264,0.35623547,test_nn
185,-1.26,0.35785577,test_nn
186,-1.256,0.3594815,test_nn
187,-1.252,0.3611129,test_nn
188,-1.248,0.3627511,test_nn
189,-1.244,0.36439446,test_nn
190,-1.24,0.36604494,test_nn
191,-1.236,0.36770138,test_nn
192,-1.232,0.36936468,test_nn
193,-1.228,0.37103447,test_nn
194,-1.224,0.37271142,test_nn
195,-1.22,0.3743951,test_nn
196,-1.216,0.3760861,test_nn
197,-1.212,0.377784,test_nn
198,-1.208,0.3794898,test_nn
199,-1.204,0.38120228,test_nn
200,-1.2,0.38292307,test_nn
201,-1.196,0.3846512,test_nn
202,-1.192,0.38638723,test_nn
203,-1.188,0.38813132,test_nn
204,-1.184,0.3898833,test_nn
205,-1.18,0.3916433,test_nn
206,-1.176,0.39341152,test_nn
207,-1.172,0.39518833,test_nn
208,-1.168,0.39697373,test_nn
209,-1.164,0.39876744,test_nn
210,-1.16,0.4005701,test_nn
211,-1.156,0.40238148,test_nn
212,-1.152,0.40420127,test_nn
213,-1.148,0.40603042,test_nn
214,-1.144,0.40786853,test_nn
215,-1.14,0.40971562,test_nn
216,-1.136,0.41157222,test_nn
217,-1.132,0.41343772,test_nn
218,-1.128,0.41531283,test_nn
219,-1.124,0.41719717,test_nn
220,-1.12,0.4190912,test_nn
221,-1.116,0.42099464,test_nn
222,-1.112,0.422908,test_nn
223,-1.108,0.42483097,test_nn
224,-1.104,0.42676342,test_nn
225,-1.1,0.428706,test_nn
226,-1.096,0.43065828,test_nn
227,-1.092,0.43262056,test_nn
228,-1.088,0.43459284,test_nn
229,-1.084,0.43657517,test_nn
230,-1.08,0.4385675,test_nn
231,-1.076,0.44056994,test_nn
232,-1.072,0.44258243,test_nn
233,-1.068,0.44460505,test_nn
234,-1.064,0.44663835,test_nn
235,-1.06,0.4486816,test_nn
236,-1.056,0.4507351,test_nn
237,-1.052,0.45279858,test_nn
238,-1.048,0.454873,test_nn
239,-1.044,0.45695734,test_nn
240,-1.04,0.4590522,test_nn
241,-1.036,0.46115756,test_nn
242,-1.032,0.46327302,test_nn
243,-1.028,0.46539855,test_nn
244,-1.024,0.46753496,test_nn
245,-1.02,0.46968153,test_nn
246,-1.016,0.47183836,test_nn
247,-1.012,0.47400558,test_nn
248,-1.008,0.47618312,test_nn
249,-1.004,0.4783713,test_nn
250,-1.0,0.48056942,test_nn
251,-0.996,0.4827778,test_nn
252,-0.992,0.48499674,test_nn
253,-0.988,0.48722565,test_nn
254,-0.984,0.48946458,test_nn
255,-0.98,0.4917141,test_nn
256,-0.976,0.4939736,test_nn
257,-0.972,0.49624276,test_nn
258,-0.968,0.49852258,test_nn
259,-0.964,0.50081205,test_nn
260,-0.96,0.5031116,test_nn
261,-0.956,0.5054208,test_nn
262,-0.952,0.5077399,test_nn
263,-0.948,0.510069,test_nn
264,-0.944,0.51240766,test_nn
265,-0.94,0.51475585,test_nn
266,-0.936,0.5171137,test_nn
267,-0.932,0.5194813,test_nn
268,-0.928,0.52185804,test_nn
269,-0.924,0.5242439,test_nn
270,-0.92,0.52663934,test_nn
271,-0.916,0.52904415,test_nn
272,-0.912,0.5314579,test_nn
273,-0.908,0.53388023,test_nn
274,-0.904,0.53631175,test_nn
275,-0.9,0.53875256,test_nn
276,-0.896,0.5412017,test_nn
277,-0.892,0.5436592,test_nn
278,-0.888,0.5461257,test_nn
279,-0.884,0.54860026,test_nn
280,-0.88,0.5510835,test_nn
281,-0.876,0.5535748,test_nn
282,-0.872,0.556074,test_nn
283,-0.868,0.5585813,test_nn
284,-0.864,0.56109685,test_nn
285,-0.86,0.5636196,test_nn
286,-0.856,0.5661503,test_nn
287,-0.852,0.56868875,test_nn
288,-0.848,0.5712336,test_nn
289,-0.844,0.57378614,test_nn
290,-0.84,0.5763462,test_nn
291,-0.836,0.578913,test_nn
292,-0.832,0.58148634,test_nn
293,-0.828,0.5840664,test_nn
294,-0.824,0.5866536,test_nn
295,-0.82,0.5892467,test_nn
296,-0.816,0.591846,test_nn
297,-0.812,0.59445184,test_nn
298,-0.808,0.5970634,test_nn
299,-0.804,0.5996807,test_nn
300,-0.8,0.6023034,test_nn
301,-0.796,0.6049322,test_nn
302,-0.792,0.6075659,test_nn
303,-0.788,0.6102052,test_nn
304,-0.784,0.6128493,test_nn
305,-0.78,0.61549836,test_nn
306,-0.776,0.61815166,test_nn
307,-0.772,0.62081033,test_nn
308,-0.768,0.6234727,test_nn
309,-0.764,0.62613964,test_nn
310,-0.76,0.6288102,test_nn
311,-0.756,0.63148516,test_nn
312,-0.752,0.6341636,test_nn
313,-0.748,0.63684523,test_nn
314,-0.744,0.6395307,test_nn
315,-0.74,0.6422191,test_nn
316,-0.736,0.6449104,test_nn
317,-0.732,0.64760464,test_nn
318,-0.728,0.6503017,test_nn
319,-0.724,0.6530007,test_nn
320,-0.72,0.65570253,test_nn
321,-0.716,0.6584056,test_nn
322,-0.712,0.6611113,test_nn
323,-0.708,0.6638189,test_nn
324,-0.704,0.66652745,test_nn
325,-0.7,0.66923773,test_nn
326,-0.696,0.6719488,test_nn
327,-0.692,0.6746611,test_nn
328,-0.688,0.67737377,test_nn
329,-0.684,0.6800878,test_nn
330,-0.68,0.6828018,test_nn
331,-0.676,0.6855155,test_nn
332,-0.672,0.6882299,test_nn
333,-0.668,0.6909437,test_nn
334,-0.664,0.69365734,test_nn
335,-0.66,0.6963702,test_nn
336,-0.656,0.6990827,test_nn
337,-0.652,0.7017939,test_nn
338,-0.648,0.7045042,test_nn
339,-0.644,0.7072133,test_nn
340,-0.64,0.70992047,test_nn
341,-0.636,0.71262604,test_nn
342,-0.632,0.7153295,test_nn
343,-0.628,0.71803117,test_nn
344,-0.624,0.72073025,test_nn
345,-0.62,0.7234273,test_nn
346,-0.616,0.7261214,test_nn
347,-0.612,0.72881263,test_nn
348,-0.608,0.7315005,test_nn
349,-0.604,0.73418576,test_nn
350,-0.6,0.7368667,test_nn
351,-0.596,0.73954475,test_nn
352,-0.592,0.7422186,test_nn
353,-0.588,0.74488854,test_nn
354,-0.584,0.7475542,test_nn
355,-0.58,0.7502154,test_nn
356,-0.576,0.75287235,test_nn
357,-0.572,0.7555242,test_nn
358,-0.568,0.7581713,test_nn
359,-0.564,0.760813,test_nn
360,-0.56,0.7634498,test_nn
361,-0.556,0.76608056,test_nn
362,-0.552,0.7687061,test_nn
363,-0.548,0.7713258,test_nn
364,-0.544,0.7739393,test_nn
365,-0.54,0.77654636,test_nn
366,-0.536,0.7791471,test_nn
367,-0.532,0.78174156,test_nn
368,-0.528,0.7843288,test_nn
369,-0.524,0.7869097,test_nn
370,-0.52,0.78948283,test_nn
371,-0.516,0.79204947,test_nn
372,-0.512,0.79460824,test_nn
373,-0.508,0.7971594,test_nn
374,-0.504,0.7997031,test_nn
375,-0.5,0.8022385,test_nn
376,-0.496,0.80476576,test_nn
377,-0.492,0.80728513,test_nn
378,-0.488,0.80979574,test_nn
379,-0.484,0.8122977,test_nn
380,-0.48,0.814791,test_nn
381,-0.476,0.81727564,test_nn
382,-0.472,0.819751,test_nn
383,-0.468,0.82221717,test_nn
384,-0.464,0.82467437,test_nn
385,-0.46,0.8271216,test_nn
386,-0.456,0.8295591,test_nn
387,-0.452,0.8319867,test_nn
388,-0.448,0.8344043,test_nn
389,-0.444,0.8368122,test_nn
390,-0.44,0.8392094,test_nn
391,-0.436,0.84159625,test_nn
392,-0.432,0.84397286,test_nn
393,-0.428,0.84633803,test_nn
394,-0.424,0.8486926,test_nn
395,-0.42,0.85103625,test_nn
396,-0.416,0.8533687,test_nn
397,-0.412,0.85569,test_nn
398,-0.408,0.8579995,test_nn
399,-0.404,0.86029696,test_nn
400,-0.4,0.86258316,test_nn
401,-0.396,0.86485714,test_nn
402,-0.392,0.867119,test_nn
403,-0.388,0.86936903,test_nn
404,-0.384,0.87160623,test_nn
405,-0.38,0.8738308,test_nn
406,-0.376,0.8760427,test_nn
407,-0.372,0.8782418,test_nn
408,-0.368,0.8804275,test_nn
409,-0.364,0.88260037,test_nn
410,-0.36,0.88475984,test_nn
411,-0.356,0.8869052,test_nn
412,-0.352,0.8890368,test_nn
413,-0.348,0.89115536,test_nn
414,-0.344,0.8932592,test_nn
415,-0.34,0.8953489,test_nn
416,-0.336,0.8974241,test_nn
417,-0.332,0.8994845,test_nn
418,-0.328,0.9015297,test_nn
419,-0.324,0.90356064,test_nn
420,-0.32,0.9055761,test_nn
421,-0.316,0.9075756,test_nn
422,-0.312,0.90955997,test_nn
423,-0.308,0.9115278,test_nn
424,-0.304,0.9134804,test_nn
425,-0.3,0.9154158,test_nn
426,-0.296,0.9173347,test_nn
427,-0.292,0.91923743,test_nn
428,-0.288,0.9211228,test_nn
429,-0.284,0.92299104,test_nn
430,-0.28,0.9248414,test_nn
431,-0.276,0.9266742,test_nn
432,-0.272,0.9284891,test_nn
433,-0.268,0.9302852,test_nn
434,-0.264,0.93206286,test_nn
435,-0.26,0.93382174,test_nn
436,-0.256,0.9355618,test_nn
437,-0.252,0.93728226,test_nn
438,-0.248,0.93898296,test_nn
439,-0.244,0.9406635,test_nn
440,-0.24,0.94232386,test_nn
441,-0.236,0.9439635,test_nn
442,-0.232,0.9455821,test_nn
443,-0.228,0.9471798,test_nn
444,-0.224,0.9487561,test_nn
445,-0.22,0.9503099,test_nn
446,-0.216,0.95184183,test_nn
447,-0.212,0.9533514,test_nn
448,-0.208,0.9548377,test_nn
449,-0.204,0.95630056,test_nn
450,-0.2,0.9577405,test_nn
451,-0.196,0.95915663,test_nn
452,-0.192,0.9605485,test_nn
453,-0.188,0.9619155,test_nn
454,-0.184,0.963258,test_nn
455,-0.18,0.9645751,test_nn
456,-0.176,0.96586704,test_nn
457,-0.172,0.96713275,test_nn
458,-0.168,0.96837205,test_nn
459,-0.164,0.969585,test_nn
460,-0.16,0.97077155,test_nn
461,-0.156,0.9719305,test_nn
462,-0.152,0.9730621,test_nn
463,-0.148,0.9741659,test_nn
464,-0.144,0.97524166,test_nn
465,-0.14,0.97628886,test_nn
466,-0.136,0.97730744,test_nn
467,-0.132,0.97829735,test_nn
468,-0.128,0.97925735,test_nn
469,-0.124,0.9801886,test_nn
470,-0.12,0.9810895,test_nn
471,-0.116,0.98196036,test_nn
472,-0.112,0.9828013,test_nn
473,-0.108,0.98361164,test_nn
474,-0.104,0.9843909,test_nn
475,-0.1,0.9851398,test_nn
476,-0.096,0.9858571,test_nn
477,-0.092,0.9865431,test_nn
478,-0.088,0.9871981,test_nn
479,-0.084,0.987821,test_nn
480,-0.08,0.9884123,test_nn
481,-0.076,0.9889714,test_nn
482,-0.072,0.9894991,test_nn
483,-0.068,0.98999417,test_nn
484,-0.064,0.9904572,test_nn
485,-0.06,0.9908879,test_nn
486,-0.056,0.99128646,test_nn
487,-0.052,0.9916522,test_nn
488,-0.048,0.99198616,test_nn
489,-0.044,0.9922874,test_nn
490,-0.04,0.9925563,test_nn
491,-0.036,0.99279207,test_nn
492,-0.032,0.99299645,test_nn
493,-0.028,0.99316835,test_nn
494,-0.024,0.9933082,test_nn
495,-0.02,0.9934155,test_nn
496,-0.016,0.99349046,test_nn
497,-0.012,0.99353397,test_nn
498,-0.008,0.9935454,test_nn
499,-0.004,0.99352515,test_nn
500,0.0,0.9934734,test_nn
501,0.004,0.99338996,test_nn
502,0.008,0.9932758,test_nn
503,0.012,0.99313,test_nn
504,0.016,0.9929539,test_nn
505,0.02,0.9927469,test_nn
506,0.024,0.9925096,test_nn
507,0.028,0.9922421,test_nn
508,0.032,0.9919445,test_nn
509,0.036,0.9916171,test_nn
510,0.04,0.9912606,test_nn
511,0.044,0.99087465,test_nn
512,0.048,0.9904597,test_nn
513,0.052,0.9900161,test_nn
514,0.056,0.98954433,test_nn
515,0.06,0.9890444,test_nn
516,0.064,0.9885169,test_nn
517,0.068,0.987962,test_nn
518,0.072,0.9873795,test_nn
519,0.076,0.9867703,test_nn
520,0.08,0.98613465,test_nn
521,0.084,0.98547244,test_nn
522,0.088,0.9847848,test_nn
523,0.092,0.9840716,test_nn
524,0.096,0.9833331,test_nn
525,0.1,0.98256934,test_nn
526,0.104,0.98178124,test_nn
527,0.108,0.98096883,test_nn
528,0.112,0.9801329,test_nn
529,0.116,0.9792728,test_nn
530,0.12,0.97838986,test_nn
531,0.124,0.97748363,test_nn
532,0.128,0.9765547,test_nn
533,0.132,0.9756032,test_nn
534,0.136,0.9746309,test_nn
535,0.14,0.97363585,test_nn
536,0.144,0.97261995,test_nn
537,0.148,0.97158283,test_nn
538,0.152,0.9705246,test_nn
539,0.156,0.96944666,test_nn
540,0.16,0.96834826,test_nn
541,0.164,0.96722984,test_nn
542,0.168,0.96609247,test_nn
543,0.172,0.9649351,test_nn
544,0.176,0.9637596,test_nn
545,0.18,0.96256524,test_nn
546,0.184,0.9613521,test_nn
547,0.188,0.96012163,test_nn
548,0.192,0.9588725,test_nn
549,0.196,0.9576065,test_nn
550,0.2,0.95632267,test_nn
551,0.204,0.9550223,test_nn
552,0.208,0.95370495,test_nn
553,0.212,0.95237106,test_nn
554,0.216,0.95102143,test_nn
555,0.22,0.9496555,test_nn
556,0.224,0.9482736,test_nn
557,0.228,0.94687605,test_nn
558,0.232,0.9454633,test_nn
559,0.236,0.9440355,test_nn
560,0.24,0.9425932,test_nn
561,0.244,0.94113594,test_nn
562,0.248,0.9396646,test_nn
563,0.252,0.93817854,test_nn
564,0.256,0.9366783,test_nn
565,0.26,0.93516475,test_nn
566,0.264,0.9336372,test_nn
567,0.268,0.9320968,test_nn
568,0.272,0.9305426,test_nn
569,0.276,0.9289757,test_nn
570,0.28,0.92739546,test_nn
571,0.284,0.9258027,test_nn
572,0.288,0.92419744,test_nn
573,0.292,0.92258024,test_nn
574,0.296,0.9209503,test_nn
575,0.3,0.9193085,test_nn
576,0.304,0.9176551,test_nn
577,0.308,0.9159895,test_nn
578,0.312,0.9143127,test_nn
579,0.316,0.91262454,test_nn
580,0.32,0.9109249,test_nn
581,0.324,0.9092141,test_nn
582,0.328,0.9074923,test_nn
583,0.332,0.90575963,test_nn
584,0.336,0.90401614,test_nn
585,0.34,0.9022627,test_nn
586,0.344,0.9004981,test_nn
587,0.348,0.89872366,test_nn
588,0.352,0.8969391,test_nn
589,0.356,0.895144,test_nn
590,0.36,0.8933395,test_nn
591,0.364,0.8915246,test_nn
592,0.368,0.8897007,test_nn
593,0.372,0.8878667,test_nn
594,0.376,0.8860235,test_nn
595,0.38,0.884171,test_nn
596,0.384,0.88230914,test_nn
597,0.388,0.8804379,test_nn
598,0.392,0.878558,test_nn
599,0.396,0.87666905,test_nn
600,0.4,0.87477136,test_nn
601,0.404,0.8728648,test_nn
602,0.408,0.8709496,test_nn
603,0.412,0.8690262,test_nn
604,0.416,0.8670942,test_nn
605,0.42,0.8651541,test_nn
606,0.424,0.86320555,test_nn
607,0.428,0.86124927,test_nn
608,0.432,0.8592847,test_nn
609,0.436,0.85731226,test_nn
610,0.44,0.8553316,test_nn
611,0.444,0.853344,test_nn
612,0.448,0.8513482,test_nn
613,0.452,0.8493453,test_nn
614,0.456,0.84733427,test_nn
615,0.46,0.84531665,test_nn
616,0.464,0.8432914,test_nn
617,0.468,0.84125906,test_nn
618,0.472,0.8392193,test_nn
619,0.476,0.8371726,test_nn
620,0.48,0.83511955,test_nn
621,0.484,0.83305913,test_nn
622,0.488,0.83099234,test_nn
623,0.492,0.8289185,test_nn
624,0.496,0.82683814,test_nn
625,0.5,0.82475144,test_nn
626,0.504,0.8226584,test_nn
627,0.508,0.820559,test_nn
628,0.512,0.81845295,test_nn
629,0.516,0.81634134,test_nn
630,0.52,0.8142234,test_nn
631,0.524,0.8120993,test_nn
632,0.528,0.8099692,test_nn
633,0.532,0.8078337,test_nn
634,0.536,0.8056921,test_nn
635,0.54,0.80354494,test_nn
636,0.544,0.80139214,test_nn
637,0.548,0.7992338,test_nn
638,0.552,0.79706967,test_nn
639,0.556,0.79490036,test_nn
640,0.56,0.79272616,test_nn
641,0.564,0.79054636,test_nn
642,0.568,0.78836113,test_nn
643,0.572,0.7861716,test_nn
644,0.576,0.7839769,test_nn
645,0.58,0.78177714,test_nn
646,0.584,0.779572,test_nn
647,0.588,0.7773626,test_nn
648,0.592,0.7751487,test_nn
649,0.596,0.77292943,test_nn
650,0.6,0.7707062,test_nn
651,0.604,0.7684784,test_nn
652,0.608,0.76624626,test_nn
653,0.612,0.76400954,test_nn
654,0.616,0.76176864,test_nn
655,0.62,0.7595237,test_nn
656,0.624,0.7572746,test_nn
657,0.628,0.75502115,test_nn
658,0.632,0.7527639,test_nn
659,0.636,0.75050277,test_nn
660,0.64,0.7482377,test_nn
661,0.644,0.7459692,test_nn
662,0.648,0.7436967,test_nn
663,0.652,0.7414206,test_nn
664,0.656,0.7391411,test_nn
665,0.66,0.73685765,test_nn
666,0.664,0.73457104,test_nn
667,0.668,0.7322811,test_nn
668,0.672,0.7299881,test_nn
669,0.676,0.7276914,test_nn
670,0.68,0.72539175,test_nn
671,0.684,0.72308886,test_nn
672,0.688,0.7207833,test_nn
673,0.692,0.7184744,test_nn
674,0.696,0.71616286,test_nn
675,0.7,0.71384823,test_nn
676,0.704,0.71153045,test_nn
677,0.708,0.70921075,test_nn
678,0.712,0.7068876,test_nn
679,0.716,0.7045625,test_nn
680,0.72,0.70223445,test_nn
681,0.724,0.6999041,test_nn
682,0.728,0.6975715,test_nn
683,0.732,0.6952361,test_nn
684,0.736,0.69289905,test_nn
685,0.74,0.6905591,test_nn
686,0.744,0.6882169,test_nn
687,0.748,0.68587315,test_nn
688,0.752,0.6835271,test_nn
689,0.756,0.68117905,test_nn
690,0.76,0.6788289,test_nn
691,0.764,0.6764772,test_nn
692,0.768,0.67412317,test_nn
693,0.772,0.67176765,test_nn
694,0.776,0.6694103,test_nn
695,0.78,0.6670516,test_nn
696,0.784,0.66469055,test_nn
697,0.788,0.6623285,test_nn
698,0.792,0.65996516,test_nn
699,0.796,0.6575997,test_nn
700,0.8,0.6552332,test_nn
701,0.804,0.6528654,test_nn
702,0.808,0.6504959,test_nn
703,0.812,0.64812565,test_nn
704,0.816,0.64575386,test_nn
705,0.82,0.64338106,test_nn
706,0.824,0.64100736,test_nn
707,0.828,0.6386322,test_nn
708,0.832,0.63625646,test_nn
709,0.836,0.6338794,test_nn
710,0.84,0.6315018,test_nn
711,0.844,0.62912273,test_nn
712,0.848,0.62674356,test_nn
713,0.852,0.6243628,test_nn
714,0.856,0.6219823,test_nn
715,0.86,0.6196002,test_nn
716,0.864,0.61721796,test_nn
717,0.868,0.61483526,test_nn
718,0.872,0.6124517,test_nn
719,0.876,0.6100678,test_nn
720,0.88,0.6076832,test_nn
721,0.884,0.605298,test_nn
722,0.888,0.60291314,test_nn
723,0.892,0.6005276,test_nn
724,0.896,0.598142,test_nn
725,0.9,0.5957559,test_nn
726,0.904,0.5933694,test_nn
727,0.908,0.59098333,test_nn
728,0.912,0.58859646,test_nn
729,0.916,0.58620965,test_nn
730,0.92,0.58382314,test_nn
731,0.924,0.58143663,test_nn
732,0.928,0.5790496,test_nn
733,0.932,0.5766635,test_nn
734,0.936,0.57427675,test_nn
735,0.94,0.5718902,test_nn
736,0.944,0.56950426,test_nn
737,0.948,0.567118,test_nn
738,0.952,0.5647323,test_nn
739,0.956,0.56234694,test_nn
740,0.96,0.5599615,test_nn
741,0.964,0.557577,test_nn
742,0.968,0.5551925,test_nn
743,0.972,0.5528085,test_nn
744,0.976,0.5504249,test_nn
745,0.98,0.54804194,test_nn
746,0.984,0.5456593,test_nn
747,0.988,0.5432774,test_nn
748,0.992,0.5408961,test_nn
749,0.996,0.538515,test_nn
750,1.0,0.53613466,test_nn
751,1.004,0.5337553,test_nn
752,1.008,0.53137666,test_nn
753,1.012,0.5289986,test_nn
754,1.016,0.52662146,test_nn
755,1.02,0.5242446,test_nn
756,1.024,0.52186924,test_nn
757,1.028,0.5194939,test_nn
758,1.032,0.5171203,test_nn
759,1.036,0.5147469,test_nn
760,1.04,0.5123749,test_nn
761,1.044,0.51000375,test_nn
762,1.048,0.50763345,test_nn
763,1.052,0.505264,test_nn
764,1.056,0.50289553,test_nn
765,1.06,0.5005288,test_nn
766,1.064,0.49816278,test_nn
767,1.068,0.49579766,test_nn
768,1.072,0.49343395,test_nn
769,1.076,0.49107116,test_nn
770,1.08,0.48870957,test_nn
771,1.084,0.48634908,test_nn
772,1.088,0.48399016,test_nn
773,1.092,0.48163214,test_nn
774,1.096,0.4792757,test_nn
775,1.1,0.47692037,test_nn
776,1.104,0.4745664,test_nn
777,1.108,0.47221333,test_nn
778,1.112,0.46986192,test_nn
779,1.116,0.46751204,test_nn
780,1.12,0.46516323,test_nn
781,1.124,0.46281624,test_nn
782,1.128,0.46047038,test_nn
783,1.132,0.45812607,test_nn
784,1.136,0.45578313,test_nn
785,1.14,0.45344162,test_nn
786,1.144,0.45110187,test_nn
787,1.148,0.4487637,test_nn
788,1.152,0.44642654,test_nn
789,1.156,0.44409108,test_nn
790,1.16,0.44175753,test_nn
791,1.164,0.4394255,test_nn
792,1.168,0.4370946,test_nn
793,1.172,0.43476596,test_nn
794,1.176,0.43243888,test_nn
795,1.18,0.43011314,test_nn
796,1.184,0.42778915,test_nn
797,1.188,0.42546698,test_nn
798,1.192,0.42314628,test_nn
799,1.196,0.4208274,test_nn
800,1.2,0.41851002,test_nn
801,1.204,0.4161947,test_nn
802,1.208,0.41388094,test_nn
803,1.212,0.41156912,test_nn
804,1.216,0.4092592,test_nn
805,1.22,0.40695047,test_nn
806,1.224,0.40464428,test_nn
807,1.228,0.40233913,test_nn
808,1.232,0.40003675,test_nn
809,1.236,0.3977355,test_nn
810,1.24,0.39543647,test_nn
811,1.244,0.39313948,test_nn
812,1.248,0.39084372,test_nn
813,1.252,0.38855055,test_nn
814,1.256,0.38625878,test_nn
815,1.26,0.3839689,test_nn
816,1.264,0.3816813,test_nn
817,1.268,0.3793956,test_nn
818,1.272,0.3771116,test_nn
819,1.276,0.37482956,test_nn
820,1.28,0.37254974,test_nn
821,1.284,0.3702719,test_nn
822,1.288,0.36799583,test_nn
823,1.292,0.36572164,test_nn
824,1.296,0.36344987,test_nn
825,1.3,0.36117995,test_nn
826,1.304,0.3589119,test_nn
827,1.308,0.35664594,test_nn
828,1.312,0.35438207,test_nn
829,1.316,0.35212052,test_nn
830,1.32,0.3498605,test_nn
831,1.324,0.3476031,test_nn
832,1.328,0.3453472,test_nn
833,1.332,0.34309405,test_nn
834,1.336,0.34084255,test_nn
835,1.34,0.33859313,test_nn
836,1.344,0.33634597,test_nn
837,1.348,0.3341008,test_nn
838,1.352,0.3318576,test_nn
839,1.356,0.32961717,test_nn
840,1.36,0.32737833,test_nn
841,1.364,0.32514167,test_nn
842,1.368,0.32290742,test_nn
843,1.372,0.32067522,test_nn
844,1.376,0.31844527,test_nn
845,1.38,0.31621733,test_nn
846,1.384,0.3139916,test_nn
847,1.388,0.3117681,test_nn
848,1.392,0.30954668,test_nn
849,1.396,0.30732757,test_nn
850,1.4,0.30511054,test_nn
851,1.404,0.3028958,test_nn
852,1.408,0.30068308,test_nn
853,1.412,0.29847264,test_nn
854,1.416,0.29626495,test_nn
855,1.42,0.29405904,test_nn
856,1.424,0.2918554,test_nn
857,1.428,0.28965402,test_nn
858,1.432,0.2874551,test_nn
859,1.436,0.285258,test_nn
860,1.44,0.28306326,test_nn
861,1.444,0.28087083,test_nn
862,1.448,0.27868107,test_nn
863,1.452,0.27649328,test_nn
864,1.456,0.27430782,test_nn
865,1.46,0.27212432,test_nn
866,1.464,0.2699436,test_nn
867,1.468,0.26776445,test_nn
868,1.472,0.26558828,test_nn
869,1.476,0.26341414,test_nn
870,1.48,0.2612424,test_nn
871,1.484,0.25907284,test_nn
872,1.488,0.25690585,test_nn
873,1.492,0.25474092,test_nn
874,1.496,0.2525785,test_nn
875,1.5,0.2504183,test_nn
876,1.504,0.2482605,test_nn
877,1.508,0.24610494,test_nn
878,1.512,0.24395181,test_nn
879,1.516,0.24180083,test_nn
880,1.52,0.23965204,test_nn
881,1.524,0.23750597,test_nn
882,1.528,0.23536232,test_nn
883,1.532,0.2332206,test_nn
884,1.536,0.23108175,test_nn
885,1.54,0.22894496,test_nn
886,1.544,0.2268106,test_nn
887,1.548,0.22467864,test_nn
888,1.552,0.22254872,test_nn
889,1.556,0.22042178,test_nn
890,1.56,0.21829662,test_nn
891,1.564,0.21617432,test_nn
892,1.568,0.21405399,test_nn
893,1.572,0.21193647,test_nn
894,1.576,0.20982113,test_nn
895,1.58,0.2077078,test_nn
896,1.584,0.20559765,test_nn
897,1.588,0.20348936,test_nn
898,1.592,0.20138367,test_nn
899,1.596,0.19928062,test_nn
900,1.6,0.19717969,test_nn
901,1.604,0.19508126,test_nn
902,1.608,0.19298518,test_nn
903,1.612,0.19089147,test_nn
904,1.616,0.1888004,test_nn
905,1.62,0.18671167,test_nn
906,1.624,0.18462531,test_nn
907,1.628,0.18254158,test_nn
908,1.632,0.1804603,test_nn
909,1.636,0.1783808,test_nn
910,1.64,0.1763044,test_nn
911,1.644,0.17423078,test_nn
912,1.648,0.17215887,test_nn
913,1.652,0.17008965,test_nn
914,1.656,0.16802312,test_nn
915,1.66,0.16595891,test_nn
916,1.664,0.16389713,test_nn
917,1.668,0.1618377,test_nn
918,1.672,0.15978129,test_nn
919,1.676,0.1577268,test_nn
920,1.68,0.15567511,test_nn
921,1.684,0.15362586,test_nn
922,1.688,0.15157896,test_nn
923,1.692,0.14953467,test_nn
924,1.696,0.147493,test_nn
925,1.7,0.1454534,test_nn
926,1.704,0.143417,test_nn
927,1.708,0.1413826,test_nn
928,1.712,0.1393509,test_nn
929,1.716,0.1373217,test_nn
930,1.72,0.13529482,test_nn
931,1.724,0.1332707,test_nn
932,1.728,0.1312491,test_nn
933,1.732,0.12923,test_nn
934,1.736,0.12721345,test_nn
935,1.74,0.12519956,test_nn
936,1.744,0.123188004,test_nn
937,1.748,0.12117913,test_nn
938,1.752,0.11917305,test_nn
939,1.756,0.11716925,test_nn
940,1.76,0.11516808,test_nn
941,1.764,0.11316942,test_nn
942,1.768,0.11117351,test_nn
943,1.772,0.10917996,test_nn
944,1.776,0.10718909,test_nn
945,1.78,0.10520102,test_nn
946,1.784,0.10321533,test_nn
947,1.788,0.101232484,test_nn
948,1.792,0.09925204,test_nn
949,1.796,0.09727417,test_nn
950,1.8,0.09529911,test_nn
951,1.804,0.09332653,test_nn
952,1.808,0.09135676,test_nn
953,1.812,0.08938919,test_nn
954,1.816,0.0874248,test_nn
955,1.82,0.08546283,test_nn
956,1.824,0.08350357,test_nn
957,1.828,0.08154677,test_nn
958,1.832,0.07959302,test_nn
959,1.836,0.077641726,test_nn
960,1.84,0.0756931,test_nn
961,1.844,0.073747106,test_nn
962,1.848,0.07180373,test_nn
963,1.852,0.069863364,test_nn
964,1.856,0.06792539,test_nn
965,1.86,0.06599047,test_nn
966,1.864,0.06405801,test_nn
967,1.868,0.062128156,test_nn
968,1.872,0.060201343,test_nn
969,1.876,0.058277186,test_nn
970,1.88,0.05635568,test_nn
971,1.884,0.05443688,test_nn
972,1.888,0.05252095,test_nn
973,1.892,0.05060777,test_nn
974,1.896,0.048697323,test_nn
975,1.9,0.046789575,test_nn
976,1.904,0.04488465,test_nn
977,1.908,0.042982623,test_nn
978,1.912,0.041083544,test_nn
979,1.916,0.03918688,test_nn
980,1.92,0.03729321,test_nn
981,1.924,0.03540231,test_nn
982,1.928,0.033514414,test_nn
983,1.932,0.03162925,test_nn
984,1.936,0.029746734,test_nn
985,1.94,0.027867507,test_nn
986,1.944,0.025991011,test_nn
987,1.948,0.024117095,test_nn
988,1.952,0.022246184,test_nn
989,1.956,0.020378292,test_nn
990,1.96,0.018513167,test_nn
991,1.964,0.016651202,test_nn
992,1.968,0.014791954,test_nn
993,1.972,0.012935552,test_nn
994,1.976,0.011082223,test_nn
995,1.98,0.009231528,test_nn
996,1.984,0.0073843366,test_nn
997,1.988,0.005539543,test_nn
998,1.992,0.0036979648,test_nn
999,1.996,0.0018595716,test_nn
1000,2.0,2.3925677e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_1200/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 1200, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 70867, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-10_14-04-41_904925_2555143/artifacts/2024-10-10_14-04-45/fn_2024-10-10_14-04-45/working_dirs/fn_d6daf_00037_37_weight_soln_obs=1200_2024-10-10_14-04-45", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_1200/diff.csv <==
,X_x,value,name
0,-2.0,2.457411e-05,diff
1,-1.996,-3.9502047e-05,diff
2,-1.992,-0.000102372374,diff
3,-1.988,-0.00016417727,diff
4,-1.984,-0.00022447947,diff
5,-1.98,-0.00028373953,diff
6,-1.976,-0.00034207664,diff
7,-1.972,-0.00039883517,diff
8,-1.968,-0.0004544221,diff
9,-1.964,-0.0005092267,diff
10,-1.96,-0.0005625915,diff
11,-1.956,-0.0006153863,diff
12,-1.952,-0.0006667748,diff
13,-1.948,-0.00071712956,diff
14,-1.944,-0.0007665232,diff
15,-1.94,-0.0008150041,diff
16,-1.936,-0.00086236,diff
17,-1.932,-0.0009086244,diff
18,-1.928,-0.0009545125,diff
19,-1.924,-0.0009991638,diff
20,-1.92,-0.0010430664,diff
21,-1.916,-0.0010858178,diff
22,-1.912,-0.0011280663,diff
23,-1.908,-0.0011692531,diff
24,-1.904,-0.0012097992,diff
25,-1.9,-0.0012494549,diff
26,-1.896,-0.001288373,diff
27,-1.892,-0.0013266578,diff
28,-1.888,-0.0013641007,diff
29,-1.884,-0.0014005788,diff
30,-1.88,-0.0014366731,diff
31,-1.876,-0.0014719963,diff
32,-1.872,-0.0015069619,diff
33,-1.868,-0.0015408695,diff
34,-1.864,-0.0015744269,diff
35,-1.86,-0.0016071051,diff
36,-1.856,-0.0016393661,diff
37,-1.852,-0.0016711652,diff
38,-1.848,-0.0017022267,diff
39,-1.844,-0.0017330125,diff
40,-1.84,-0.001763016,diff
41,-1.836,-0.0017925799,diff
42,-1.832,-0.0018216893,diff
43,-1.828,-0.0018503442,diff
44,-1.824,-0.0018785,diff
45,-1.82,-0.0019064024,diff
46,-1.816,-0.0019335598,diff
47,-1.812,-0.0019604936,diff
48,-1.808,-0.001986809,diff
49,-1.804,-0.002012916,diff
50,-1.8,-0.0020388365,diff
51,-1.796,-0.0020641163,diff
52,-1.792,-0.0020892099,diff
53,-1.788,-0.002114132,diff
54,-1.784,-0.0021385476,diff
55,-1.78,-0.0021625906,diff
56,-1.776,-0.0021861568,diff
57,-1.772,-0.0022099763,diff
58,-1.768,-0.0022334605,diff
59,-1.764,-0.0022564381,diff
60,-1.76,-0.00227952,diff
61,-1.756,-0.0023019612,diff
62,-1.752,-0.002324298,diff
63,-1.748,-0.0023465008,diff
64,-1.744,-0.0023685396,diff
65,-1.74,-0.0023906678,diff
66,-1.736,-0.0024122596,diff
67,-1.732,-0.0024339706,diff
68,-1.728,-0.0024551302,diff
69,-1.724,-0.002476424,diff
70,-1.72,-0.0024975538,diff
71,-1.716,-0.0025187135,diff
72,-1.712,-0.002539739,diff
73,-1.708,-0.002560705,diff
74,-1.704,-0.0025812685,diff
75,-1.7,-0.0026019216,diff
76,-1.696,-0.0026228577,diff
77,-1.692,-0.0026432574,diff
78,-1.688,-0.0026636869,diff
79,-1.684,-0.0026841462,diff
80,-1.68,-0.0027045757,diff
81,-1.676,-0.0027250648,diff
82,-1.672,-0.0027454048,diff
83,-1.668,-0.0027660877,diff
84,-1.664,-0.0027862787,diff
85,-1.66,-0.002806455,diff
86,-1.656,-0.0028271675,diff
87,-1.652,-0.0028472394,diff
88,-1.648,-0.002867937,diff
89,-1.644,-0.0028880686,diff
90,-1.64,-0.0029084086,diff
91,-1.636,-0.0029290617,diff
92,-1.632,-0.002949506,diff
93,-1.628,-0.0029699355,diff
94,-1.624,-0.0029906332,diff
95,-1.62,-0.0030110478,diff
96,-1.616,-0.0030317754,diff
97,-1.612,-0.0030523986,diff
98,-1.608,-0.0030735433,diff
99,-1.604,-0.003094405,diff
100,-1.6,-0.0031148642,diff
101,-1.596,-0.0031360537,diff
102,-1.592,-0.0031571835,diff
103,-1.588,-0.0031780154,diff
104,-1.584,-0.003199175,diff
105,-1.58,-0.003220141,diff
106,-1.576,-0.0032416284,diff
107,-1.572,-0.0032627136,diff
108,-1.568,-0.0032841712,diff
109,-1.564,-0.0033054054,diff
110,-1.56,-0.0033269376,diff
111,-1.556,-0.0033486634,diff
112,-1.552,-0.003370002,diff
113,-1.548,-0.003391713,diff
114,-1.544,-0.0034136474,diff
115,-1.54,-0.0034353286,diff
116,-1.536,-0.0034573078,diff
117,-1.532,-0.003478825,diff
118,-1.528,-0.0035009235,diff
119,-1.524,-0.0035227835,diff
120,-1.52,-0.0035449862,diff
121,-1.516,-0.003566891,diff
122,-1.512,-0.0035891235,diff
123,-1.508,-0.0036107004,diff
124,-1.504,-0.003633231,diff
125,-1.5,-0.0036551356,diff
126,-1.496,-0.0036774278,diff
127,-1.492,-0.0036996603,diff
128,-1.488,-0.003721416,diff
129,-1.484,-0.0037437081,diff
130,-1.48,-0.0037654638,diff
131,-1.476,-0.0037878454,diff
132,-1.472,-0.003809929,diff
133,-1.468,-0.0038318336,diff
134,-1.464,-0.0038539171,diff
135,-1.46,-0.003875643,diff
136,-1.456,-0.0038976371,diff
137,-1.452,-0.003919333,diff
138,-1.448,-0.0039409697,diff
139,-1.444,-0.003962636,diff
140,-1.44,-0.0039844513,diff
141,-1.436,-0.004005581,diff
142,-1.432,-0.004027277,diff
143,-1.428,-0.0040480793,diff
144,-1.424,-0.0040692687,diff
145,-1.42,-0.00409016,diff
146,-1.416,-0.004110962,diff
147,-1.412,-0.004131496,diff
148,-1.408,-0.004152119,diff
149,-1.404,-0.0041725338,diff
150,-1.4,-0.004192531,diff
151,-1.396,-0.0042117834,diff
152,-1.392,-0.0042318106,diff
153,-1.388,-0.0042512417,diff
154,-1.384,-0.004270196,diff
155,-1.38,-0.0042891502,diff
156,-1.376,-0.0043076575,diff
157,-1.372,-0.0043258667,diff
158,-1.368,-0.004343778,diff
159,-1.364,-0.004361868,diff
160,-1.36,-0.004379034,diff
161,-1.356,-0.0043961406,diff
162,-1.352,-0.0044128597,diff
163,-1.348,-0.0044291317,diff
164,-1.344,-0.004445106,diff
165,-1.34,-0.004460603,diff
166,-1.336,-0.0044757426,diff
167,-1.332,-0.0044903457,diff
168,-1.328,-0.0045046806,diff
169,-1.324,-0.0045183897,diff
170,-1.32,-0.004531741,diff
171,-1.316,-0.004544586,diff
172,-1.312,-0.004556924,diff
173,-1.308,-0.004568666,diff
174,-1.304,-0.004579991,diff
175,-1.3,-0.004590392,diff
176,-1.296,-0.0046001673,diff
177,-1.292,-0.004609704,diff
178,-1.288,-0.0046191216,diff
179,-1.284,-0.004627466,diff
180,-1.28,-0.00463444,diff
181,-1.276,-0.0046417117,diff
182,-1.272,-0.0046483874,diff
183,-1.268,-0.004654169,diff
184,-1.264,-0.004658878,diff
185,-1.26,-0.0046634376,diff
186,-1.256,-0.004666418,diff
187,-1.252,-0.0046691597,diff
188,-1.248,-0.004671186,diff
189,-1.244,-0.0046725273,diff
190,-1.24,-0.004672408,diff
191,-1.236,-0.00467211,diff
192,-1.232,-0.004671216,diff
193,-1.228,-0.004668355,diff
194,-1.224,-0.0046655536,diff
195,-1.22,-0.0046616793,diff
196,-1.216,-0.0046566725,diff
197,-1.212,-0.0046508014,diff
198,-1.208,-0.0046439767,diff
199,-1.204,-0.0046361983,diff
200,-1.2,-0.0046272576,diff
201,-1.196,-0.004617691,diff
202,-1.192,-0.004606962,diff
203,-1.188,-0.004595369,diff
204,-1.184,-0.004582256,diff
205,-1.18,-0.0045683086,diff
206,-1.176,-0.004553348,diff
207,-1.172,-0.0045368075,diff
208,-1.168,-0.004519701,diff
209,-1.164,-0.004501432,diff
210,-1.16,-0.0044822097,diff
211,-1.156,-0.0044611394,diff
212,-1.152,-0.0044392347,diff
213,-1.148,-0.0044161975,diff
214,-1.144,-0.0043919384,diff
215,-1.14,-0.0043663085,diff
216,-1.136,-0.0043394864,diff
217,-1.132,-0.0043114126,diff
218,-1.128,-0.0042821765,diff
219,-1.124,-0.004251331,diff
220,-1.12,-0.0042199492,diff
221,-1.116,-0.0041868687,diff
222,-1.112,-0.004151404,diff
223,-1.108,-0.0041156113,diff
224,-1.104,-0.0040785074,diff
225,-1.1,-0.004039794,diff
226,-1.096,-0.004000038,diff
227,-1.092,-0.0039583445,diff
228,-1.088,-0.0039152503,diff
229,-1.084,-0.003870964,diff
230,-1.08,-0.0038252473,diff
231,-1.076,-0.0037777424,diff
232,-1.072,-0.0037294626,diff
233,-1.068,-0.0036789775,diff
234,-1.064,-0.0036274195,diff
235,-1.06,-0.0035749674,diff
236,-1.056,-0.00352031,diff
237,-1.052,-0.0034640431,diff
238,-1.048,-0.0034063458,diff
239,-1.044,-0.0033478737,diff
240,-1.04,-0.003286779,diff
241,-1.036,-0.0032249093,diff
242,-1.032,-0.0031609535,diff
243,-1.028,-0.0030959845,diff
244,-1.024,-0.0030289292,diff
245,-1.02,-0.0029612184,diff
246,-1.016,-0.0028908253,diff
247,-1.012,-0.0028194785,diff
248,-1.008,-0.0027464628,diff
249,-1.004,-0.002672255,diff
250,-1.0,-0.0025956035,diff
251,-0.996,-0.0025182366,diff
252,-0.992,-0.0024387836,diff
253,-0.988,-0.0023581982,diff
254,-0.984,-0.0022756457,diff
255,-0.98,-0.0021916032,diff
256,-0.976,-0.0021061301,diff
257,-0.972,-0.0020189285,diff
258,-0.968,-0.0019304752,diff
259,-0.964,-0.0018404126,diff
260,-0.96,-0.0017484426,diff
261,-0.956,-0.001655221,diff
262,-0.952,-0.001560092,diff
263,-0.948,-0.0014640689,diff
264,-0.944,-0.0013663769,diff
265,-0.94,-0.0012668967,diff
266,-0.936,-0.0011663437,diff
267,-0.932,-0.0010636449,diff
268,-0.928,-0.0009595156,diff
269,-0.924,-0.0008544922,diff
270,-0.92,-0.00074726343,diff
271,-0.916,-0.000639379,diff
272,-0.912,-0.0005296469,diff
273,-0.908,-0.00041854382,diff
274,-0.904,-0.00030601025,diff
275,-0.9,-0.00019174814,diff
276,-0.896,-7.7068806e-05,diff
277,-0.892,3.9339066e-05,diff
278,-0.888,0.00015729666,diff
279,-0.884,0.00027698278,diff
280,-0.88,0.0003976822,diff
281,-0.876,0.0005194545,diff
282,-0.872,0.0006425977,diff
283,-0.868,0.00076681376,diff
284,-0.864,0.00089263916,diff
285,-0.86,0.001019597,diff
286,-0.856,0.001146853,diff
287,-0.852,0.0012764931,diff
288,-0.848,0.0014065504,diff
289,-0.844,0.0015378594,diff
290,-0.84,0.0016705394,diff
291,-0.836,0.0018038154,diff
292,-0.832,0.0019381046,diff
293,-0.828,0.0020734668,diff
294,-0.824,0.0022096634,diff
295,-0.82,0.002346933,diff
296,-0.816,0.0024850368,diff
297,-0.812,0.002623856,diff
298,-0.808,0.002763629,diff
299,-0.804,0.0029038787,diff
300,-0.8,0.003045261,diff
301,-0.796,0.0031871796,diff
302,-0.792,0.0033290982,diff
303,-0.788,0.0034722686,diff
304,-0.784,0.0036159754,diff
305,-0.78,0.0037605166,diff
306,-0.776,0.0039049387,diff
307,-0.772,0.004050553,diff
308,-0.768,0.004196167,diff
309,-0.764,0.004342079,diff
310,-0.76,0.004487872,diff
311,-0.756,0.0046347976,diff
312,-0.752,0.0047814846,diff
313,-0.748,0.00492841,diff
314,-0.744,0.0050753355,diff
315,-0.74,0.005222261,diff
316,-0.736,0.0053696632,diff
317,-0.732,0.005516529,diff
318,-0.728,0.005663216,diff
319,-0.724,0.0058103204,diff
320,-0.72,0.0059568286,diff
321,-0.716,0.006103039,diff
322,-0.712,0.00624907,diff
323,-0.708,0.006395042,diff
324,-0.704,0.006540835,diff
325,-0.7,0.006685257,diff
326,-0.696,0.00682956,diff
327,-0.692,0.006973028,diff
328,-0.688,0.0071160197,diff
329,-0.684,0.007258296,diff
330,-0.68,0.0073992014,diff
331,-0.676,0.007540643,diff
332,-0.672,0.0076801777,diff
333,-0.668,0.007818997,diff
334,-0.664,0.007956505,diff
335,-0.66,0.008093059,diff
336,-0.656,0.008227885,diff
337,-0.652,0.008362234,diff
338,-0.648,0.008495212,diff
339,-0.644,0.008626699,diff
340,-0.64,0.008756578,diff
341,-0.636,0.008885086,diff
342,-0.632,0.009011865,diff
343,-0.628,0.009136796,diff
344,-0.624,0.009260178,diff
345,-0.62,0.009381831,diff
346,-0.616,0.00950104,diff
347,-0.612,0.009618998,diff
348,-0.608,0.009734333,diff
349,-0.604,0.009847879,diff
350,-0.6,0.009958565,diff
351,-0.596,0.010067344,diff
352,-0.592,0.010174334,diff
353,-0.588,0.010278046,diff
354,-0.584,0.010379314,diff
355,-0.58,0.01047796,diff
356,-0.576,0.010573447,diff
357,-0.572,0.010666788,diff
358,-0.568,0.010757744,diff
359,-0.564,0.01084435,diff
360,-0.56,0.010928452,diff
361,-0.556,0.011009693,diff
362,-0.552,0.011087358,diff
363,-0.548,0.011161387,diff
364,-0.544,0.0112323165,diff
365,-0.54,0.0112992525,diff
366,-0.536,0.011362851,diff
367,-0.532,0.011422634,diff
368,-0.528,0.011478841,diff
369,-0.524,0.011530697,diff
370,-0.52,0.0115785,diff
371,-0.516,0.0116221905,diff
372,-0.512,0.011662006,diff
373,-0.508,0.011697531,diff
374,-0.504,0.011727154,diff
375,-0.5,0.0117537975,diff
376,-0.496,0.011774957,diff
377,-0.492,0.011791229,diff
378,-0.488,0.011802971,diff
379,-0.484,0.011809349,diff
380,-0.48,0.011811018,diff
381,-0.476,0.0118070245,diff
382,-0.472,0.011797667,diff
383,-0.468,0.011783242,diff
384,-0.464,0.011763096,diff
385,-0.46,0.011736751,diff
386,-0.456,0.011704743,diff
387,-0.452,0.011666417,diff
388,-0.448,0.01162231,diff
389,-0.444,0.011572242,diff
390,-0.44,0.011514902,diff
391,-0.436,0.011451602,diff
392,-0.432,0.011381745,diff
393,-0.428,0.0113046765,diff
394,-0.424,0.011220992,diff
395,-0.42,0.0111300945,diff
396,-0.416,0.0110321045,diff
397,-0.412,0.010927081,diff
398,-0.408,0.0108139515,diff
399,-0.404,0.010693133,diff
400,-0.4,0.010564506,diff
401,-0.396,0.010428309,diff
402,-0.392,0.010283649,diff
403,-0.388,0.010130882,diff
404,-0.384,0.009969413,diff
405,-0.38,0.00979948,diff
406,-0.376,0.009620905,diff
407,-0.372,0.00943315,diff
408,-0.368,0.009236515,diff
409,-0.364,0.009030759,diff
410,-0.36,0.008814931,diff
411,-0.356,0.008589566,diff
412,-0.352,0.008354902,diff
413,-0.348,0.008109808,diff
414,-0.344,0.007854521,diff
415,-0.34,0.0075892806,diff
416,-0.336,0.0073130727,diff
417,-0.332,0.007026255,diff
418,-0.328,0.0067284703,diff
419,-0.324,0.0064196587,diff
420,-0.32,0.0060987473,diff
421,-0.316,0.0057667494,diff
422,-0.312,0.005423248,diff
423,-0.308,0.0050675273,diff
424,-0.304,0.0046991706,diff
425,-0.3,0.0043192506,diff
426,-0.296,0.0039262176,diff
427,-0.292,0.0035202503,diff
428,-0.288,0.0031011105,diff
429,-0.284,0.0026689172,diff
430,-0.28,0.002223134,diff
431,-0.276,0.001763463,diff
432,-0.272,0.0012894273,diff
433,-0.268,0.0008018017,diff
434,-0.264,0.00031501055,diff
435,-0.26,-0.00015491247,diff
436,-0.256,-0.0006073117,diff
437,-0.252,-0.0010436177,diff
438,-0.248,-0.0014630556,diff
439,-0.244,-0.0018665195,diff
440,-0.24,-0.0022539496,diff
441,-0.236,-0.0026254058,diff
442,-0.232,-0.0029819608,diff
443,-0.228,-0.0033233166,diff
444,-0.224,-0.0036494136,diff
445,-0.22,-0.003960848,diff
446,-0.216,-0.004258573,diff
447,-0.212,-0.004541993,diff
448,-0.208,-0.0048113465,diff
449,-0.204,-0.0050677657,diff
450,-0.2,-0.0053107142,diff
451,-0.196,-0.005540967,diff
452,-0.192,-0.005758941,diff
453,-0.188,-0.0059641004,diff
454,-0.184,-0.006157577,diff
455,-0.18,-0.0063394904,diff
456,-0.176,-0.0065097213,diff
457,-0.172,-0.006668985,diff
458,-0.168,-0.0068176985,diff
459,-0.164,-0.0069559813,diff
460,-0.16,-0.007083595,diff
461,-0.156,-0.0072019696,diff
462,-0.152,-0.0073102117,diff
463,-0.148,-0.007409692,diff
464,-0.144,-0.0075000525,diff
465,-0.14,-0.0075817704,diff
466,-0.136,-0.0076552033,diff
467,-0.132,-0.007720709,diff
468,-0.128,-0.0077785254,diff
469,-0.124,-0.00782913,diff
470,-0.12,-0.007871926,diff
471,-0.116,-0.007908642,diff
472,-0.112,-0.007938683,diff
473,-0.108,-0.007962823,diff
474,-0.104,-0.007980883,diff
475,-0.1,-0.007992983,diff
476,-0.096,-0.008000314,diff
477,-0.092,-0.008002639,diff
478,-0.088,-0.007999957,diff
479,-0.084,-0.0079933405,diff
480,-0.08,-0.007981896,diff
481,-0.076,-0.007966816,diff
482,-0.072,-0.007948279,diff
483,-0.068,-0.007926106,diff
484,-0.064,-0.00790143,diff
485,-0.06,-0.007873654,diff
486,-0.056,-0.007843018,diff
487,-0.052,-0.0078104734,diff
488,-0.048,-0.0077753663,diff
489,-0.044,-0.0077385306,diff
490,-0.04,-0.007699847,diff
491,-0.036,-0.0076602697,diff
492,-0.032,-0.007618487,diff
493,-0.028,-0.0075766444,diff
494,-0.024,-0.007533431,diff
495,-0.02,-0.0074895024,diff
496,-0.016,-0.007444799,diff
497,-0.012,-0.0073999166,diff
498,-0.008,-0.0073544383,diff
499,-0.004,-0.007309556,diff
500,0.0,-0.0072641373,diff
501,0.004,-0.0072188973,diff
502,0.008,-0.0071736574,diff
503,0.012,-0.007128656,diff
504,0.016,-0.00708431,diff
505,0.02,-0.007039964,diff
506,0.024,-0.006996274,diff
507,0.028,-0.006952882,diff
508,0.032,-0.0069098473,diff
509,0.036,-0.0068678856,diff
510,0.04,-0.0068255663,diff
511,0.044,-0.006784022,diff
512,0.048,-0.0067427754,diff
513,0.052,-0.0067018867,diff
514,0.056,-0.0066617727,diff
515,0.06,-0.0066211224,diff
516,0.064,-0.006580651,diff
517,0.068,-0.006540358,diff
518,0.072,-0.0064998865,diff
519,0.076,-0.0064592957,diff
520,0.08,-0.0064177513,diff
521,0.084,-0.0063756704,diff
522,0.088,-0.0063326955,diff
523,0.092,-0.006289184,diff
524,0.096,-0.006244123,diff
525,0.1,-0.0061979294,diff
526,0.104,-0.006149173,diff
527,0.108,-0.006099224,diff
528,0.112,-0.006046951,diff
529,0.116,-0.0059921145,diff
530,0.12,-0.005934119,diff
531,0.124,-0.0058733225,diff
532,0.128,-0.0058090687,diff
533,0.132,-0.0057414174,diff
534,0.136,-0.005669534,diff
535,0.14,-0.005593002,diff
536,0.144,-0.0055121183,diff
537,0.148,-0.005426228,diff
538,0.152,-0.005334735,diff
539,0.156,-0.0052369833,diff
540,0.16,-0.0051332116,diff
541,0.164,-0.0050234795,diff
542,0.168,-0.0049063563,diff
543,0.172,-0.0047820807,diff
544,0.176,-0.0046497583,diff
545,0.18,-0.004509151,diff
546,0.184,-0.004360318,diff
547,0.188,-0.0042025447,diff
548,0.192,-0.004035473,diff
549,0.196,-0.0038582683,diff
550,0.2,-0.0036715865,diff
551,0.204,-0.003474176,diff
552,0.208,-0.0032655,diff
553,0.212,-0.00304538,diff
554,0.216,-0.0028144121,diff
555,0.22,-0.0025702715,diff
556,0.224,-0.0023139715,diff
557,0.228,-0.0020445585,diff
558,0.232,-0.0017620921,diff
559,0.236,-0.0014663935,diff
560,0.24,-0.0011563301,diff
561,0.244,-0.000831604,diff
562,0.248,-0.0004929304,diff
563,0.252,-0.0001385808,diff
564,0.256,0.00023114681,diff
565,0.26,0.0006162524,diff
566,0.264,0.0010174513,diff
567,0.268,0.0014349818,diff
568,0.272,0.0018526912,diff
569,0.276,0.0022553802,diff
570,0.28,0.0026429296,diff
571,0.284,0.003017068,diff
572,0.288,0.0033752918,diff
573,0.292,0.0037208796,diff
574,0.296,0.004052162,diff
575,0.3,0.004369557,diff
576,0.304,0.0046744943,diff
577,0.308,0.004965663,diff
578,0.312,0.0052446127,diff
579,0.316,0.0055098534,diff
580,0.32,0.0057629943,diff
581,0.324,0.0060041547,diff
582,0.328,0.0062326193,diff
583,0.332,0.0064496994,diff
584,0.336,0.00665462,diff
585,0.34,0.006847799,diff
586,0.344,0.007029414,diff
587,0.348,0.007199943,diff
588,0.352,0.0073589087,diff
589,0.356,0.0075063705,diff
590,0.36,0.0076432824,diff
591,0.364,0.007768929,diff
592,0.368,0.007883906,diff
593,0.372,0.007988453,diff
594,0.376,0.008081377,diff
595,0.38,0.008164763,diff
596,0.384,0.008236647,diff
597,0.388,0.008299053,diff
598,0.392,0.008350372,diff
599,0.396,0.008391678,diff
600,0.4,0.008422673,diff
601,0.404,0.008443654,diff
602,0.408,0.0084548,diff
603,0.412,0.008455694,diff
604,0.416,0.00844723,diff
605,0.42,0.008428574,diff
606,0.424,0.008400083,diff
607,0.428,0.008361578,diff
608,0.432,0.008313835,diff
609,0.436,0.008256555,diff
610,0.44,0.008189976,diff
611,0.444,0.008113384,diff
612,0.448,0.00802803,diff
613,0.452,0.007933319,diff
614,0.456,0.007829547,diff
615,0.46,0.007716894,diff
616,0.464,0.0075945854,diff
617,0.468,0.0074633956,diff
618,0.472,0.0073240995,diff
619,0.476,0.0071755648,diff
620,0.48,0.007018566,diff
621,0.484,0.0068532825,diff
622,0.488,0.0066789985,diff
623,0.492,0.006496787,diff
624,0.496,0.006306708,diff
625,0.5,0.0061085224,diff
626,0.504,0.005901575,diff
627,0.508,0.0056874156,diff
628,0.512,0.0054659843,diff
629,0.516,0.0052365065,diff
630,0.52,0.004999578,diff
631,0.524,0.0047554374,diff
632,0.528,0.004504323,diff
633,0.532,0.004246354,diff
634,0.536,0.0039814115,diff
635,0.54,0.003709793,diff
636,0.544,0.003431797,diff
637,0.548,0.0031473637,diff
638,0.552,0.0028563738,diff
639,0.556,0.0025594234,diff
640,0.56,0.0022568703,diff
641,0.564,0.001948595,diff
642,0.568,0.001634717,diff
643,0.572,0.0013154149,diff
644,0.576,0.0009907484,diff
645,0.58,0.00066155195,diff
646,0.584,0.0003273487,diff
647,0.588,-1.1146069e-05,diff
648,0.592,-0.00035452843,diff
649,0.596,-0.0007020235,diff
650,0.6,-0.0010533333,diff
651,0.604,-0.001409173,diff
652,0.608,-0.0017678738,diff
653,0.612,-0.0021308064,diff
654,0.616,-0.002497077,diff
655,0.62,-0.0028657913,diff
656,0.624,-0.00323838,diff
657,0.628,-0.0036132932,diff
658,0.632,-0.0039905906,diff
659,0.636,-0.0043705106,diff
660,0.64,-0.0047519207,diff
661,0.644,-0.005136788,diff
662,0.648,-0.005522132,diff
663,0.652,-0.00590986,diff
664,0.656,-0.006299019,diff
665,0.66,-0.0066891313,diff
666,0.664,-0.007080376,diff
667,0.668,-0.00747329,diff
668,0.672,-0.007866323,diff
669,0.676,-0.008259654,diff
670,0.68,-0.008654416,diff
671,0.684,-0.00904876,diff
672,0.688,-0.009443343,diff
673,0.692,-0.009837747,diff
674,0.696,-0.010232031,diff
675,0.7,-0.010625124,diff
676,0.704,-0.01101917,diff
677,0.708,-0.011411369,diff
678,0.712,-0.011802673,diff
679,0.716,-0.012193084,diff
680,0.72,-0.0125825405,diff
681,0.724,-0.012970746,diff
682,0.728,-0.01335758,diff
683,0.732,-0.013742626,diff
684,0.736,-0.014125764,diff
685,0.74,-0.014506817,diff
686,0.744,-0.014886618,diff
687,0.748,-0.015263915,diff
688,0.752,-0.015638292,diff
689,0.756,-0.016011119,diff
690,0.76,-0.016381323,diff
691,0.764,-0.016748786,diff
692,0.768,-0.017113328,diff
693,0.772,-0.017475665,diff
694,0.776,-0.017834365,diff
695,0.78,-0.018190086,diff
696,0.784,-0.018542528,diff
697,0.788,-0.01889199,diff
698,0.792,-0.019238114,diff
699,0.796,-0.019581258,diff
700,0.8,-0.019919693,diff
701,0.804,-0.020255625,diff
702,0.808,-0.020587206,diff
703,0.812,-0.02091527,diff
704,0.816,-0.021238863,diff
705,0.82,-0.021558702,diff
706,0.824,-0.021874964,diff
707,0.828,-0.022186995,diff
708,0.832,-0.022494614,diff
709,0.836,-0.022797823,diff
710,0.84,-0.023097277,diff
711,0.844,-0.023391545,diff
712,0.848,-0.023682117,diff
713,0.852,-0.023968041,diff
714,0.856,-0.024249077,diff
715,0.86,-0.024526,diff
716,0.864,-0.024797857,diff
717,0.868,-0.025065064,diff
718,0.872,-0.025327206,diff
719,0.876,-0.025585175,diff
720,0.88,-0.025838077,diff
721,0.884,-0.026086092,diff
722,0.888,-0.026329279,diff
723,0.892,-0.0265674,diff
724,0.896,-0.026800752,diff
725,0.9,-0.02702868,diff
726,0.904,-0.027251959,diff
727,0.908,-0.027469695,diff
728,0.912,-0.02768296,diff
729,0.916,-0.027890861,diff
730,0.92,-0.0280931,diff
731,0.924,-0.028290808,diff
732,0.928,-0.028483093,diff
733,0.932,-0.028669953,diff
734,0.936,-0.028851926,diff
735,0.94,-0.029028177,diff
736,0.944,-0.02919972,diff
737,0.948,-0.029365659,diff
738,0.952,-0.029526591,diff
739,0.956,-0.029681683,diff
740,0.96,-0.029831886,diff
741,0.964,-0.029977143,diff
742,0.968,-0.03011632,diff
743,0.972,-0.030251265,diff
744,0.976,-0.03038019,diff
745,0.98,-0.030503869,diff
746,0.984,-0.030622423,diff
747,0.988,-0.030735373,diff
748,0.992,-0.030843139,diff
749,0.996,-0.030945659,diff
750,1.0,-0.031042933,diff
751,1.004,-0.031135082,diff
752,1.008,-0.031221509,diff
753,1.012,-0.031303644,diff
754,1.016,-0.03137955,diff
755,1.02,-0.03145024,diff
756,1.024,-0.031516522,diff
757,1.028,-0.03157699,diff
758,1.032,-0.031632543,diff
759,1.036,-0.03168291,diff
760,1.04,-0.031728208,diff
761,1.044,-0.031767786,diff
762,1.048,-0.03180307,diff
763,1.052,-0.031832755,diff
764,1.056,-0.031857967,diff
765,1.06,-0.031877816,diff
766,1.064,-0.031892717,diff
767,1.068,-0.031902462,diff
768,1.072,-0.031906813,diff
769,1.076,-0.031906605,diff
770,1.08,-0.031902194,diff
771,1.084,-0.031891584,diff
772,1.088,-0.031876862,diff
773,1.092,-0.03185752,diff
774,1.096,-0.03183353,diff
775,1.1,-0.03180465,diff
776,1.104,-0.031770617,diff
777,1.108,-0.031732112,diff
778,1.112,-0.03168878,diff
779,1.116,-0.031641215,diff
780,1.12,-0.03158897,diff
781,1.124,-0.03153175,diff
782,1.128,-0.03147033,diff
783,1.132,-0.031404823,diff
784,1.136,-0.03133461,diff
785,1.14,-0.031259984,diff
786,1.144,-0.03118071,diff
787,1.148,-0.031097531,diff
788,1.152,-0.031009674,diff
789,1.156,-0.030917794,diff
790,1.16,-0.030822039,diff
791,1.164,-0.030721903,diff
792,1.168,-0.030617684,diff
793,1.172,-0.030509531,diff
794,1.176,-0.030397177,diff
795,1.18,-0.03028068,diff
796,1.184,-0.030160576,diff
797,1.188,-0.03003642,diff
798,1.192,-0.029908538,diff
799,1.196,-0.029776871,diff
800,1.2,-0.029641628,diff
801,1.204,-0.029502392,diff
802,1.208,-0.029359758,diff
803,1.212,-0.029213458,diff
804,1.216,-0.029063374,diff
805,1.22,-0.028909981,diff
806,1.224,-0.02875334,diff
807,1.228,-0.028593361,diff
808,1.232,-0.028429806,diff
809,1.236,-0.028263092,diff
810,1.24,-0.02809292,diff
811,1.244,-0.027919888,diff
812,1.248,-0.027743876,diff
813,1.252,-0.0275639,diff
814,1.256,-0.0273813,diff
815,1.26,-0.02719593,diff
816,1.264,-0.02700749,diff
817,1.268,-0.026816696,diff
818,1.272,-0.026622564,diff
819,1.276,-0.026425987,diff
820,1.28,-0.026226282,diff
821,1.284,-0.026024193,diff
822,1.288,-0.0258196,diff
823,1.292,-0.025612295,diff
824,1.296,-0.025402635,diff
825,1.3,-0.025190443,diff
826,1.304,-0.024976134,diff
827,1.308,-0.024759084,diff
828,1.312,-0.024539828,diff
829,1.316,-0.024318695,diff
830,1.32,-0.024095327,diff
831,1.324,-0.023869634,diff
832,1.328,-0.023642153,diff
833,1.332,-0.023412555,diff
834,1.336,-0.023181051,diff
835,1.34,-0.022948056,diff
836,1.344,-0.022712559,diff
837,1.348,-0.022475868,diff
838,1.352,-0.022237241,diff
839,1.356,-0.021996975,diff
840,1.36,-0.021755457,diff
841,1.364,-0.021512032,diff
842,1.368,-0.021267503,diff
843,1.372,-0.021021366,diff
844,1.376,-0.02077362,diff
845,1.38,-0.020525038,diff
846,1.384,-0.020275027,diff
847,1.388,-0.02002412,diff
848,1.392,-0.019771457,diff
849,1.396,-0.019517899,diff
850,1.4,-0.019263864,diff
851,1.404,-0.019008577,diff
852,1.408,-0.018752396,diff
853,1.412,-0.018495739,diff
854,1.416,-0.018237561,diff
855,1.42,-0.017978877,diff
856,1.424,-0.017720193,diff
857,1.428,-0.017460525,diff
858,1.432,-0.017200232,diff
859,1.436,-0.016939402,diff
860,1.44,-0.016678631,diff
861,1.444,-0.016416788,diff
862,1.448,-0.016154885,diff
863,1.452,-0.015892744,diff
864,1.456,-0.015630484,diff
865,1.46,-0.015368074,diff
866,1.464,-0.015105754,diff
867,1.468,-0.014843196,diff
868,1.472,-0.014580905,diff
869,1.476,-0.014318556,diff
870,1.48,-0.014056206,diff
871,1.484,-0.0137940645,diff
872,1.488,-0.0135324,diff
873,1.492,-0.013271123,diff
874,1.496,-0.013010174,diff
875,1.5,-0.012749404,diff
876,1.504,-0.012489229,diff
877,1.508,-0.01222986,diff
878,1.512,-0.011970788,diff
879,1.516,-0.011712164,diff
880,1.52,-0.011454999,diff
881,1.524,-0.011197731,diff
882,1.528,-0.010941893,diff
883,1.532,-0.010686815,diff
884,1.536,-0.010432214,diff
885,1.54,-0.010179102,diff
886,1.544,-0.009926707,diff
887,1.548,-0.009675428,diff
888,1.552,-0.009425566,diff
889,1.556,-0.009176791,diff
890,1.56,-0.0089291185,diff
891,1.564,-0.008682877,diff
892,1.568,-0.008437857,diff
893,1.572,-0.008194044,diff
894,1.576,-0.007952169,diff
895,1.58,-0.0077116936,diff
896,1.584,-0.0074727833,diff
897,1.588,-0.007235065,diff
898,1.592,-0.0069993883,diff
899,1.596,-0.006765291,diff
900,1.6,-0.0065332353,diff
901,1.604,-0.0063028336,diff
902,1.608,-0.0060739666,diff
903,1.612,-0.0058473647,diff
904,1.616,-0.005622953,diff
905,1.62,-0.0054002404,diff
906,1.624,-0.0051793456,diff
907,1.628,-0.004961148,diff
908,1.632,-0.0047445446,diff
909,1.636,-0.0045305938,diff
910,1.64,-0.0043186843,diff
911,1.644,-0.0041093975,diff
912,1.648,-0.0039021522,diff
913,1.652,-0.0036976784,diff
914,1.656,-0.0034952462,diff
915,1.66,-0.0032954216,diff
916,1.664,-0.0030983984,diff
917,1.668,-0.002903685,diff
918,1.672,-0.0027116686,diff
919,1.676,-0.0025224388,diff
920,1.68,-0.0023358166,diff
921,1.684,-0.0021520257,diff
922,1.688,-0.0019712895,diff
923,1.692,-0.0017931461,diff
924,1.696,-0.0016181469,diff
925,1.7,-0.0014459491,diff
926,1.704,-0.0012770593,diff
927,1.708,-0.001110822,diff
928,1.712,-0.000947997,diff
929,1.716,-0.00078830123,diff
930,1.72,-0.0006316006,diff
931,1.724,-0.00047819316,diff
932,1.728,-0.00032831728,diff
933,1.732,-0.00018154085,diff
934,1.736,-3.8072467e-05,diff
935,1.74,0.00010167062,diff
936,1.744,0.00023847818,diff
937,1.748,0.00037123263,diff
938,1.752,0.000500679,diff
939,1.756,0.00062665343,diff
940,1.76,0.00074902177,diff
941,1.764,0.0008675754,diff
942,1.768,0.000982374,diff
943,1.772,0.0010936707,diff
944,1.776,0.001201056,diff
945,1.78,0.001304552,diff
946,1.784,0.0014041588,diff
947,1.788,0.0015002191,diff
948,1.792,0.0015918836,diff
949,1.796,0.0016795024,diff
950,1.8,0.0017635226,diff
951,1.804,0.0018430576,diff
952,1.808,0.0019187406,diff
953,1.812,0.001990296,diff
954,1.816,0.0020575747,diff
955,1.82,0.0021207482,diff
956,1.824,0.002179563,diff
957,1.828,0.0022340864,diff
958,1.832,0.0022842363,diff
959,1.836,0.0023300648,diff
960,1.84,0.0023717582,diff
961,1.844,0.0024086088,diff
962,1.848,0.0024411678,diff
963,1.852,0.0024692267,diff
964,1.856,0.0024925545,diff
965,1.86,0.0025116652,diff
966,1.864,0.002525732,diff
967,1.868,0.0025354177,diff
968,1.872,0.0025402904,diff
969,1.876,0.002540417,diff
970,1.88,0.002535835,diff
971,1.884,0.0025265329,diff
972,1.888,0.0025122128,diff
973,1.892,0.0024930835,diff
974,1.896,0.0024691485,diff
975,1.9,0.0024403036,diff
976,1.904,0.002406545,diff
977,1.908,0.002367597,diff
978,1.912,0.0023237392,diff
979,1.916,0.0022747666,diff
980,1.92,0.0022206977,diff
981,1.924,0.0021613687,diff
982,1.928,0.0020971783,diff
983,1.932,0.0020274483,diff
984,1.936,0.0019527227,diff
985,1.94,0.0018728189,diff
986,1.944,0.0017873254,diff
987,1.948,0.001696894,diff
988,1.952,0.001600692,diff
989,1.956,0.0014993586,diff
990,1.96,0.0013925228,diff
991,1.964,0.0012804102,diff
992,1.968,0.001162488,diff
993,1.972,0.0010393998,diff
994,1.976,0.00091054477,diff
995,1.98,0.0007763067,diff
996,1.984,0.0006364342,diff
997,1.988,0.0004910026,diff
998,1.992,0.00033984473,diff
999,1.996,0.00018273643,diff
1000,2.0,2.0323088e-05,diff


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_1200/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_1200/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_1200/sol_nn.csv <==
,X_x,value,name
0,-2.0,2.457411e-05,sol_nn
1,-1.996,0.002104064,sol_nn
2,-1.992,0.0041848235,sol_nn
3,-1.988,0.0062665846,sol_nn
4,-1.984,0.008349912,sol_nn
5,-1.98,0.010434218,sol_nn
6,-1.976,0.01251951,sol_nn
7,-1.972,0.014606318,sol_nn
8,-1.968,0.016694298,sol_nn
9,-1.964,0.018783122,sol_nn
10,-1.96,0.020873323,sol_nn
11,-1.956,0.022964159,sol_nn
12,-1.952,0.025056336,sol_nn
13,-1.948,0.02714961,sol_nn
14,-1.944,0.029243784,sol_nn
15,-1.94,0.031338867,sol_nn
16,-1.936,0.033435144,sol_nn
17,-1.932,0.035532445,sol_nn
18,-1.928,0.037630185,sol_nn
19,-1.924,0.0397291,sol_nn
20,-1.92,0.041828826,sol_nn
21,-1.916,0.043929644,sol_nn
22,-1.912,0.046031024,sol_nn
23,-1.908,0.048133403,sol_nn
24,-1.904,0.050236423,sol_nn
25,-1.9,0.052340396,sol_nn
26,-1.896,0.054445043,sol_nn
27,-1.892,0.05655039,sol_nn
28,-1.888,0.058656514,sol_nn
29,-1.884,0.060763665,sol_nn
30,-1.88,0.062871136,sol_nn
31,-1.876,0.06497938,sol_nn
32,-1.872,0.067088045,sol_nn
33,-1.868,0.0691977,sol_nn
34,-1.864,0.07130777,sol_nn
35,-1.86,0.07341866,sol_nn
36,-1.856,0.07553003,sol_nn
37,-1.852,0.0776418,sol_nn
38,-1.848,0.0797543,sol_nn
39,-1.844,0.08186714,sol_nn
40,-1.84,0.08398071,sol_nn
41,-1.836,0.086094774,sol_nn
42,-1.832,0.088209234,sol_nn
43,-1.828,0.09032421,sol_nn
44,-1.824,0.092439614,sol_nn
45,-1.82,0.09455528,sol_nn
46,-1.816,0.09667175,sol_nn
47,-1.812,0.09878838,sol_nn
48,-1.808,0.1009057,sol_nn
49,-1.804,0.10302316,sol_nn
50,-1.8,0.105140865,sol_nn
51,-1.796,0.107259154,sol_nn
52,-1.792,0.10937762,sol_nn
53,-1.788,0.11149633,sol_nn
54,-1.784,0.11361548,sol_nn
55,-1.78,0.11573507,sol_nn
56,-1.776,0.11785507,sol_nn
57,-1.772,0.11997488,sol_nn
58,-1.768,0.12209496,sol_nn
59,-1.764,0.12421554,sol_nn
60,-1.76,0.1263361,sol_nn
61,-1.756,0.12845722,sol_nn
62,-1.752,0.13057852,sol_nn
63,-1.748,0.13269988,sol_nn
64,-1.744,0.13482147,sol_nn
65,-1.74,0.13694291,sol_nn
66,-1.736,0.13906495,sol_nn
67,-1.732,0.1411868,sol_nn
68,-1.728,0.1433092,sol_nn
69,-1.724,0.14543155,sol_nn
70,-1.72,0.14755398,sol_nn
71,-1.716,0.14967644,sol_nn
72,-1.712,0.151799,sol_nn
73,-1.708,0.15392165,sol_nn
74,-1.704,0.15604466,sol_nn
75,-1.7,0.15816757,sol_nn
76,-1.696,0.16029026,sol_nn
77,-1.692,0.16241343,sol_nn
78,-1.688,0.16453663,sol_nn
79,-1.684,0.16665974,sol_nn
80,-1.68,0.16878293,sol_nn
81,-1.676,0.170906,sol_nn
82,-1.672,0.17302924,sol_nn
83,-1.668,0.17515218,sol_nn
84,-1.664,0.17727557,sol_nn
85,-1.66,0.17939901,sol_nn
86,-1.656,0.18152186,sol_nn
87,-1.652,0.18364543,sol_nn
88,-1.648,0.18576829,sol_nn
89,-1.644,0.18789172,sol_nn
90,-1.64,0.19001502,sol_nn
91,-1.636,0.19213793,sol_nn
92,-1.632,0.19426112,sol_nn
93,-1.628,0.19638425,sol_nn
94,-1.624,0.19850719,sol_nn
95,-1.62,0.20063034,sol_nn
96,-1.616,0.20275317,sol_nn
97,-1.612,0.20487618,sol_nn
98,-1.608,0.2069986,sol_nn
99,-1.604,0.20912138,sol_nn
100,-1.6,0.21124448,sol_nn
101,-1.596,0.21336693,sol_nn
102,-1.592,0.21548936,sol_nn
103,-1.588,0.21761209,sol_nn
104,-1.584,0.21973456,sol_nn
105,-1.58,0.22185716,sol_nn
106,-1.576,0.2239793,sol_nn
107,-1.572,0.22610179,sol_nn
108,-1.568,0.22822395,sol_nn
109,-1.564,0.23034629,sol_nn
110,-1.56,0.23246838,sol_nn
111,-1.556,0.23459022,sol_nn
112,-1.552,0.23671246,sol_nn
113,-1.548,0.23883437,sol_nn
114,-1.544,0.24095601,sol_nn
115,-1.54,0.24307795,sol_nn
116,-1.536,0.24519953,sol_nn
117,-1.532,0.24732164,sol_nn
118,-1.528,0.24944313,sol_nn
119,-1.524,0.25156483,sol_nn
120,-1.52,0.25368625,sol_nn
121,-1.516,0.2558079,sol_nn
122,-1.512,0.2579293,sol_nn
123,-1.508,0.2600513,sol_nn
124,-1.504,0.2621724,sol_nn
125,-1.5,0.26429406,sol_nn
126,-1.496,0.26641533,sol_nn
127,-1.492,0.26853672,sol_nn
128,-1.488,0.27065855,sol_nn
129,-1.484,0.27277988,sol_nn
130,-1.48,0.2749017,sol_nn
131,-1.476,0.27702293,sol_nn
132,-1.472,0.2791444,sol_nn
133,-1.468,0.2812661,sol_nn
134,-1.464,0.28338763,sol_nn
135,-1.46,0.28550947,sol_nn
136,-1.456,0.2876311,sol_nn
137,-1.452,0.28975296,sol_nn
138,-1.448,0.29187497,sol_nn
139,-1.444,0.29399687,sol_nn
140,-1.44,0.29611862,sol_nn
141,-1.436,0.2982411,sol_nn
142,-1.432,0.30036297,sol_nn
143,-1.428,0.30248582,sol_nn
144,-1.424,0.3046082,sol_nn
145,-1.42,0.30673093,sol_nn
146,-1.416,0.3088537,sol_nn
147,-1.412,0.31097677,sol_nn
148,-1.408,0.31309974,sol_nn
149,-1.404,0.3152229,sol_nn
150,-1.4,0.3173465,sol_nn
151,-1.396,0.31947082,sol_nn
152,-1.392,0.32159442,sol_nn
153,-1.388,0.32371858,sol_nn
154,-1.384,0.32584324,sol_nn
155,-1.38,0.32796785,sol_nn
156,-1.376,0.3300929,sol_nn
157,-1.372,0.33221832,sol_nn
158,-1.368,0.334344,sol_nn
159,-1.364,0.33646953,sol_nn
160,-1.36,0.33859593,sol_nn
161,-1.356,0.34072244,sol_nn
162,-1.352,0.34284928,sol_nn
163,-1.348,0.3449766,sol_nn
164,-1.344,0.34710425,sol_nn
165,-1.34,0.34923232,sol_nn
166,-1.336,0.3513608,sol_nn
167,-1.332,0.35348976,sol_nn
168,-1.328,0.35561907,sol_nn
169,-1.324,0.35774893,sol_nn
170,-1.32,0.35987914,sol_nn
171,-1.316,0.3620099,sol_nn
172,-1.312,0.36414114,sol_nn
173,-1.308,0.36627305,sol_nn
174,-1.304,0.36840528,sol_nn
175,-1.3,0.3705385,sol_nn
176,-1.296,0.3726723,sol_nn
177,-1.292,0.3748063,sol_nn
178,-1.288,0.37694055,sol_nn
179,-1.284,0.37907577,sol_nn
180,-1.28,0.3812124,sol_nn
181,-1.276,0.3833487,sol_nn
182,-1.272,0.38548565,sol_nn
183,-1.268,0.38762346,sol_nn
184,-1.264,0.3897623,sol_nn
185,-1.26,0.39190137,sol_nn
186,-1.256,0.39404196,sol_nn
187,-1.252,0.39618284,sol_nn
188,-1.248,0.3983244,sol_nn
189,-1.244,0.40046668,sol_nn
190,-1.24,0.40261036,sol_nn
191,-1.236,0.40475428,sol_nn
192,-1.232,0.40689874,sol_nn
193,-1.228,0.4090452,sol_nn
194,-1.224,0.4111916,sol_nn
195,-1.22,0.41333905,sol_nn
196,-1.216,0.41548768,sol_nn
197,-1.212,0.4176371,sol_nn
198,-1.208,0.4197876,sol_nn
199,-1.204,0.42193893,sol_nn
200,-1.2,0.42409143,sol_nn
201,-1.196,0.42624462,sol_nn
202,-1.192,0.4283989,sol_nn
203,-1.188,0.43055415,sol_nn
204,-1.184,0.43271083,sol_nn
205,-1.18,0.4348684,sol_nn
206,-1.176,0.43702692,sol_nn
207,-1.172,0.43918702,sol_nn
208,-1.168,0.44134778,sol_nn
209,-1.164,0.4435096,sol_nn
210,-1.16,0.44567245,sol_nn
211,-1.156,0.44783708,sol_nn
212,-1.152,0.4500026,sol_nn
213,-1.148,0.45216924,sol_nn
214,-1.144,0.45433706,sol_nn
215,-1.14,0.4565063,sol_nn
216,-1.136,0.4586767,sol_nn
217,-1.132,0.4608484,sol_nn
218,-1.128,0.46302122,sol_nn
219,-1.124,0.4651957,sol_nn
220,-1.12,0.46737063,sol_nn
221,-1.116,0.46954727,sol_nn
222,-1.112,0.47172636,sol_nn
223,-1.108,0.47390574,sol_nn
224,-1.104,0.47608647,sol_nn
225,-1.1,0.47826874,sol_nn
226,-1.096,0.48045212,sol_nn
227,-1.092,0.48263738,sol_nn
228,-1.088,0.48482406,sol_nn
229,-1.084,0.48701197,sol_nn
230,-1.08,0.48920125,sol_nn
231,-1.076,0.49139237,sol_nn
232,-1.072,0.49358422,sol_nn
233,-1.068,0.49577835,sol_nn
234,-1.064,0.49797344,sol_nn
235,-1.06,0.5001696,sol_nn
236,-1.056,0.5023678,sol_nn
237,-1.052,0.5045676,sol_nn
238,-1.048,0.50676894,sol_nn
239,-1.044,0.508971,sol_nn
240,-1.04,0.5111757,sol_nn
241,-1.036,0.5133811,sol_nn
242,-1.032,0.5155887,sol_nn
243,-1.028,0.51779723,sol_nn
244,-1.024,0.52000785,sol_nn
245,-1.02,0.52221924,sol_nn
246,-1.016,0.5244332,sol_nn
247,-1.012,0.52664816,sol_nn
248,-1.008,0.52886474,sol_nn
249,-1.004,0.5310826,sol_nn
250,-1.0,0.5333028,sol_nn
251,-0.996,0.5355237,sol_nn
252,-0.992,0.5377468,sol_nn
253,-0.988,0.539971,sol_nn
254,-0.984,0.5421971,sol_nn
255,-0.98,0.5444247,sol_nn
256,-0.976,0.5466538,sol_nn
257,-0.972,0.54888463,sol_nn
258,-0.968,0.5511167,sol_nn
259,-0.964,0.5533503,sol_nn
260,-0.96,0.55558586,sol_nn
261,-0.956,0.5578227,sol_nn
262,-0.952,0.5600614,sol_nn
263,-0.948,0.56230104,sol_nn
264,-0.944,0.5645423,sol_nn
265,-0.94,0.56678534,sol_nn
266,-0.936,0.56902957,sol_nn
267,-0.932,0.5712759,sol_nn
268,-0.928,0.5735236,sol_nn
269,-0.924,0.57577217,sol_nn
270,-0.92,0.57802296,sol_nn
271,-0.916,0.58027446,sol_nn
272,-0.912,0.5825278,sol_nn
273,-0.908,0.5847825,sol_nn
274,-0.904,0.5870386,sol_nn
275,-0.9,0.5892965,sol_nn
276,-0.896,0.59155476,sol_nn
277,-0.892,0.5938148,sol_nn
278,-0.888,0.5960763,sol_nn
279,-0.884,0.59833956,sol_nn
280,-0.88,0.6006039,sol_nn
281,-0.876,0.6028693,sol_nn
282,-0.872,0.605136,sol_nn
283,-0.868,0.60740376,sol_nn
284,-0.864,0.60967314,sol_nn
285,-0.86,0.6119437,sol_nn
286,-0.856,0.61421466,sol_nn
287,-0.852,0.61648786,sol_nn
288,-0.848,0.6187615,sol_nn
289,-0.844,0.6210364,sol_nn
290,-0.84,0.6233127,sol_nn
291,-0.836,0.62558955,sol_nn
292,-0.832,0.6278674,sol_nn
293,-0.828,0.6301463,sol_nn
294,-0.824,0.63242614,sol_nn
295,-0.82,0.6347071,sol_nn
296,-0.816,0.63698876,sol_nn
297,-0.812,0.63927114,sol_nn
298,-0.808,0.6415545,sol_nn
299,-0.804,0.64383835,sol_nn
300,-0.8,0.64612335,sol_nn
301,-0.796,0.64840883,sol_nn
302,-0.792,0.6506943,sol_nn
303,-0.788,0.6529811,sol_nn
304,-0.784,0.65526843,sol_nn
305,-0.78,0.6575566,sol_nn
306,-0.776,0.6598446,sol_nn
307,-0.772,0.66213375,sol_nn
308,-0.768,0.664423,sol_nn
309,-0.764,0.6667125,sol_nn
310,-0.76,0.6690019,sol_nn
311,-0.756,0.67129236,sol_nn
312,-0.752,0.6735827,sol_nn
313,-0.748,0.67587316,sol_nn
314,-0.744,0.6781637,sol_nn
315,-0.74,0.6804542,sol_nn
316,-0.736,0.6827452,sol_nn
317,-0.732,0.6850357,sol_nn
318,-0.728,0.687326,sol_nn
319,-0.724,0.6896167,sol_nn
320,-0.72,0.69190675,sol_nn
321,-0.716,0.6941965,sol_nn
322,-0.712,0.6964862,sol_nn
323,-0.708,0.69877577,sol_nn
324,-0.704,0.7010651,sol_nn
325,-0.7,0.7033531,sol_nn
326,-0.696,0.7056411,sol_nn
327,-0.692,0.7079282,sol_nn
328,-0.688,0.71021473,sol_nn
329,-0.684,0.7125006,sol_nn
330,-0.68,0.71478504,sol_nn
331,-0.676,0.7170701,sol_nn
332,-0.672,0.71935326,sol_nn
333,-0.668,0.72163564,sol_nn
334,-0.664,0.7239167,sol_nn
335,-0.66,0.7261968,sol_nn
336,-0.656,0.72847533,sol_nn
337,-0.652,0.7307533,sol_nn
338,-0.648,0.73302984,sol_nn
339,-0.644,0.7353049,sol_nn
340,-0.64,0.7375784,sol_nn
341,-0.636,0.7398505,sol_nn
342,-0.632,0.74212086,sol_nn
343,-0.628,0.74438936,sol_nn
344,-0.624,0.7466563,sol_nn
345,-0.62,0.7489216,sol_nn
346,-0.616,0.75118446,sol_nn
347,-0.612,0.753446,sol_nn
348,-0.608,0.7557049,sol_nn
349,-0.604,0.75796205,sol_nn
350,-0.6,0.7602163,sol_nn
351,-0.596,0.7624687,sol_nn
352,-0.592,0.76471925,sol_nn
353,-0.588,0.7669665,sol_nn
354,-0.584,0.7692114,sol_nn
355,-0.58,0.77145374,sol_nn
356,-0.576,0.7736928,sol_nn
357,-0.572,0.7759297,sol_nn
358,-0.568,0.7781642,sol_nn
359,-0.564,0.78039443,sol_nn
360,-0.56,0.78262216,sol_nn
361,-0.556,0.78484696,sol_nn
362,-0.552,0.7870682,sol_nn
363,-0.548,0.78928584,sol_nn
364,-0.544,0.79150033,sol_nn
365,-0.54,0.79371095,sol_nn
366,-0.536,0.7959181,sol_nn
367,-0.532,0.79812145,sol_nn
368,-0.528,0.8003213,sol_nn
369,-0.524,0.80251676,sol_nn
370,-0.52,0.8047081,sol_nn
371,-0.516,0.8068954,sol_nn
372,-0.512,0.80907875,sol_nn
373,-0.508,0.8112579,sol_nn
374,-0.504,0.81343114,sol_nn
375,-0.5,0.81560135,sol_nn
376,-0.496,0.81776613,sol_nn
377,-0.492,0.819926,sol_nn
378,-0.488,0.8220813,sol_nn
379,-0.484,0.8242313,sol_nn
380,-0.48,0.82637656,sol_nn
381,-0.476,0.8285161,sol_nn
382,-0.472,0.8306504,sol_nn
383,-0.468,0.8327796,sol_nn
384,-0.464,0.834903,sol_nn
385,-0.46,0.8370202,sol_nn
386,-0.456,0.8391319,sol_nn
387,-0.452,0.8412371,sol_nn
388,-0.448,0.84333664,sol_nn
389,-0.444,0.84543014,sol_nn
390,-0.44,0.84751636,sol_nn
391,-0.436,0.8495967,sol_nn
392,-0.432,0.8516704,sol_nn
393,-0.428,0.85373694,sol_nn
394,-0.424,0.8557968,sol_nn
395,-0.42,0.8578496,sol_nn
396,-0.416,0.85989517,sol_nn
397,-0.412,0.86193377,sol_nn
398,-0.408,0.8639642,sol_nn
399,-0.404,0.86598694,sol_nn
400,-0.4,0.86800194,sol_nn
401,-0.396,0.8700093,sol_nn
402,-0.392,0.87200826,sol_nn
403,-0.388,0.87399906,sol_nn
404,-0.384,0.87598115,sol_nn
405,-0.38,0.8779549,sol_nn
406,-0.376,0.87991995,sol_nn
407,-0.372,0.88187575,sol_nn
408,-0.368,0.8838227,sol_nn
409,-0.364,0.88576055,sol_nn
410,-0.36,0.8876883,sol_nn
411,-0.356,0.88960654,sol_nn
412,-0.352,0.89151543,sol_nn
413,-0.348,0.8934139,sol_nn
414,-0.344,0.89530224,sol_nn
415,-0.34,0.89718056,sol_nn
416,-0.336,0.89904803,sol_nn
417,-0.332,0.9009048,sol_nn
418,-0.328,0.90275055,sol_nn
419,-0.324,0.90458536,sol_nn
420,-0.32,0.9064081,sol_nn
421,-0.316,0.90821964,sol_nn
422,-0.312,0.9100197,sol_nn
423,-0.308,0.9118076,sol_nn
424,-0.304,0.9135828,sol_nn
425,-0.3,0.91534656,sol_nn
426,-0.296,0.9170971,sol_nn
427,-0.292,0.9188347,sol_nn
428,-0.288,0.92055917,sol_nn
429,-0.284,0.92227054,sol_nn
430,-0.28,0.9239684,sol_nn
431,-0.276,0.92565227,sol_nn
432,-0.272,0.9273218,sol_nn
433,-0.268,0.9289778,sol_nn
434,-0.264,0.930619,sol_nn
435,-0.26,0.9322451,sol_nn
436,-0.256,0.93385667,sol_nn
437,-0.252,0.9354524,sol_nn
438,-0.248,0.93703294,sol_nn
439,-0.244,0.9385975,sol_nn
440,-0.24,0.940146,sol_nn
441,-0.236,0.9416786,sol_nn
442,-0.232,0.94319403,sol_nn
443,-0.228,0.9446927,sol_nn
444,-0.224,0.94617456,sol_nn
445,-0.22,0.94763917,sol_nn
446,-0.216,0.9490854,sol_nn
447,-0.212,0.950514,sol_nn
448,-0.208,0.9519246,sol_nn
449,-0.204,0.9533162,sol_nn
450,-0.2,0.95468926,sol_nn
451,-0.196,0.956043,sol_nn
452,-0.192,0.9573771,sol_nn
453,-0.188,0.9586919,sol_nn
454,-0.184,0.95998645,sol_nn
455,-0.18,0.9612605,sol_nn
456,-0.176,0.9625143,sol_nn
457,-0.172,0.963747,sol_nn
458,-0.168,0.9649583,sol_nn
459,-0.164,0.966148,sol_nn
460,-0.16,0.9673164,sol_nn
461,-0.156,0.96846205,sol_nn
462,-0.152,0.9695858,sol_nn
463,-0.148,0.9706863,sol_nn
464,-0.144,0.97176397,sol_nn
465,-0.14,0.97281826,sol_nn
466,-0.136,0.9738488,sol_nn
467,-0.132,0.9748553,sol_nn
468,-0.128,0.97583747,sol_nn
469,-0.124,0.9767949,sol_nn
470,-0.12,0.97772807,sol_nn
471,-0.116,0.9786354,sol_nn
472,-0.112,0.97951734,sol_nn
473,-0.108,0.9803732,sol_nn
474,-0.104,0.98120314,sol_nn
475,-0.1,0.982007,sol_nn
476,-0.096,0.9827837,sol_nn
477,-0.092,0.9835334,sol_nn
478,-0.088,0.984256,sol_nn
479,-0.084,0.98495066,sol_nn
480,-0.08,0.9856181,sol_nn
481,-0.076,0.9862572,sol_nn
482,-0.072,0.9868677,sol_nn
483,-0.068,0.9874499,sol_nn
484,-0.064,0.9880026,sol_nn
485,-0.06,0.98852634,sol_nn
486,-0.056,0.989021,sol_nn
487,-0.052,0.9894855,sol_nn
488,-0.048,0.9899206,sol_nn
489,-0.044,0.99032545,sol_nn
490,-0.04,0.9907001,sol_nn
491,-0.036,0.99104375,sol_nn
492,-0.032,0.9913575,sol_nn
493,-0.028,0.9916394,sol_nn
494,-0.024,0.99189055,sol_nn
495,-0.02,0.9921105,sol_nn
496,-0.016,0.9922992,sol_nn
497,-0.012,0.9924561,sol_nn
498,-0.008,0.99258155,sol_nn
499,-0.004,0.99267447,sol_nn
500,0.0,0.99273586,sol_nn
501,0.004,0.9927651,sol_nn
502,0.008,0.9927623,sol_nn
503,0.012,0.99272734,sol_nn
504,0.016,0.9926597,sol_nn
505,0.02,0.99256,sol_nn
506,0.024,0.9924277,sol_nn
507,0.028,0.99226314,sol_nn
508,0.032,0.99206614,sol_nn
509,0.036,0.99183613,sol_nn
510,0.04,0.9915744,sol_nn
511,0.044,0.99127996,sol_nn
512,0.048,0.9909532,sol_nn
513,0.052,0.9905941,sol_nn
514,0.056,0.99020225,sol_nn
515,0.06,0.9897789,sol_nn
516,0.064,0.9893234,sol_nn
517,0.068,0.98883563,sol_nn
518,0.072,0.9883161,sol_nn
519,0.076,0.9877647,sol_nn
520,0.08,0.98718226,sol_nn
521,0.084,0.98656833,sol_nn
522,0.088,0.9859233,sol_nn
523,0.092,0.98524684,sol_nn
524,0.096,0.98453987,sol_nn
525,0.1,0.9838021,sol_nn
526,0.104,0.98303485,sol_nn
527,0.108,0.9822368,sol_nn
528,0.112,0.9814091,sol_nn
529,0.116,0.9805519,sol_nn
530,0.12,0.9796659,sol_nn
531,0.124,0.9787507,sol_nn
532,0.128,0.9778069,sol_nn
533,0.132,0.9768346,sol_nn
534,0.136,0.9758345,sol_nn
535,0.14,0.974807,sol_nn
536,0.144,0.9737519,sol_nn
537,0.148,0.9726698,sol_nn
538,0.152,0.97156125,sol_nn
539,0.156,0.97042704,sol_nn
540,0.16,0.9692668,sol_nn
541,0.164,0.9680805,sol_nn
542,0.168,0.96686965,sol_nn
543,0.172,0.9656339,sol_nn
544,0.176,0.96437424,sol_nn
545,0.18,0.96309084,sol_nn
546,0.184,0.9617837,sol_nn
547,0.188,0.96045345,sol_nn
548,0.192,0.95910054,sol_nn
549,0.196,0.9577257,sol_nn
550,0.2,0.9563284,sol_nn
551,0.204,0.9549098,sol_nn
552,0.208,0.95347047,sol_nn
553,0.212,0.95201063,sol_nn
554,0.216,0.9505296,sol_nn
555,0.22,0.94902974,sol_nn
556,0.224,0.94751,sol_nn
557,0.228,0.9459714,sol_nn
558,0.232,0.9444139,sol_nn
559,0.236,0.9428376,sol_nn
560,0.24,0.94124365,sol_nn
561,0.244,0.9396324,sol_nn
562,0.248,0.93800306,sol_nn
563,0.252,0.93635744,sol_nn
564,0.256,0.9346951,sol_nn
565,0.26,0.93301624,sol_nn
566,0.264,0.93132144,sol_nn
567,0.268,0.92961097,sol_nn
568,0.272,0.92788506,sol_nn
569,0.276,0.9261442,sol_nn
570,0.28,0.9243882,sol_nn
571,0.284,0.9226187,sol_nn
572,0.288,0.92083335,sol_nn
573,0.292,0.9190353,sol_nn
574,0.296,0.91722304,sol_nn
575,0.3,0.91539687,sol_nn
576,0.304,0.9135581,sol_nn
577,0.308,0.91170573,sol_nn
578,0.312,0.90984106,sol_nn
579,0.316,0.90796274,sol_nn
580,0.32,0.9060723,sol_nn
581,0.324,0.90416986,sol_nn
582,0.328,0.9022547,sol_nn
583,0.332,0.9003282,sol_nn
584,0.336,0.8983896,sol_nn
585,0.34,0.8964391,sol_nn
586,0.344,0.8944771,sol_nn
587,0.348,0.89250404,sol_nn
588,0.352,0.89051944,sol_nn
589,0.356,0.88852334,sol_nn
590,0.36,0.88651663,sol_nn
591,0.364,0.8844987,sol_nn
592,0.368,0.8824701,sol_nn
593,0.372,0.88043106,sol_nn
594,0.376,0.8783804,sol_nn
595,0.38,0.8763202,sol_nn
596,0.384,0.8742484,sol_nn
597,0.388,0.8721672,sol_nn
598,0.392,0.870075,sol_nn
599,0.396,0.8679727,sol_nn
600,0.4,0.8658601,sol_nn
601,0.404,0.86373746,sol_nn
602,0.408,0.86160505,sol_nn
603,0.412,0.8594624,sol_nn
604,0.416,0.8573103,sol_nn
605,0.42,0.8551481,sol_nn
606,0.424,0.8529759,sol_nn
607,0.428,0.85079384,sol_nn
608,0.432,0.8486025,sol_nn
609,0.436,0.84640163,sol_nn
610,0.44,0.84419143,sol_nn
611,0.444,0.8419713,sol_nn
612,0.448,0.83974236,sol_nn
613,0.452,0.837504,sol_nn
614,0.456,0.8352567,sol_nn
615,0.46,0.83300036,sol_nn
616,0.464,0.8307345,sol_nn
617,0.468,0.82845974,sol_nn
618,0.472,0.8261768,sol_nn
619,0.476,0.82388467,sol_nn
620,0.48,0.8215841,sol_nn
621,0.484,0.81927526,sol_nn
622,0.488,0.81695735,sol_nn
623,0.492,0.8146316,sol_nn
624,0.496,0.8122979,sol_nn
625,0.5,0.8099561,sol_nn
626,0.504,0.80760556,sol_nn
627,0.508,0.8052478,sol_nn
628,0.512,0.80288273,sol_nn
629,0.516,0.8005097,sol_nn
630,0.52,0.7981292,sol_nn
631,0.524,0.7957415,sol_nn
632,0.528,0.79334676,sol_nn
633,0.532,0.7909452,sol_nn
634,0.536,0.78853667,sol_nn
635,0.54,0.7861215,sol_nn
636,0.544,0.7836998,sol_nn
637,0.548,0.7812718,sol_nn
638,0.552,0.7788372,sol_nn
639,0.556,0.7763967,sol_nn
640,0.56,0.7739506,sol_nn
641,0.564,0.7714987,sol_nn
642,0.568,0.7690412,sol_nn
643,0.572,0.7665783,sol_nn
644,0.576,0.7641101,sol_nn
645,0.58,0.76163733,sol_nn
646,0.584,0.75915945,sol_nn
647,0.588,0.7566773,sol_nn
648,0.592,0.7541904,sol_nn
649,0.596,0.7516993,sol_nn
650,0.6,0.7492044,sol_nn
651,0.604,0.746705,sol_nn
652,0.608,0.7442027,sol_nn
653,0.612,0.7416962,sol_nn
654,0.616,0.73918635,sol_nn
655,0.62,0.73667395,sol_nn
656,0.624,0.73415774,sol_nn
657,0.628,0.73163927,sol_nn
658,0.632,0.7291184,sol_nn
659,0.636,0.7265949,sol_nn
660,0.64,0.7240699,sol_nn
661,0.644,0.7215414,sol_nn
662,0.648,0.7190125,sol_nn
663,0.652,0.7164812,sol_nn
664,0.656,0.7139484,sol_nn
665,0.66,0.71141464,sol_nn
666,0.664,0.7088798,sol_nn
667,0.668,0.70634335,sol_nn
668,0.672,0.70380676,sol_nn
669,0.676,0.7012698,sol_nn
670,0.68,0.6987314,sol_nn
671,0.684,0.6961935,sol_nn
672,0.688,0.6936554,sol_nn
673,0.692,0.6911174,sol_nn
674,0.696,0.6885795,sol_nn
675,0.7,0.6860427,sol_nn
676,0.704,0.6835051,sol_nn
677,0.708,0.68096936,sol_nn
678,0.712,0.67843443,sol_nn
679,0.716,0.6759004,sol_nn
680,0.72,0.6733674,sol_nn
681,0.724,0.6708356,sol_nn
682,0.728,0.6683052,sol_nn
683,0.732,0.66577655,sol_nn
684,0.736,0.6632498,sol_nn
685,0.74,0.6607251,sol_nn
686,0.744,0.65820175,sol_nn
687,0.748,0.65568084,sol_nn
688,0.752,0.6531629,sol_nn
689,0.756,0.65064645,sol_nn
690,0.76,0.6481327,sol_nn
691,0.764,0.64562166,sol_nn
692,0.768,0.6431135,sol_nn
693,0.772,0.64060754,sol_nn
694,0.776,0.6381053,sol_nn
695,0.78,0.635606,sol_nn
696,0.784,0.6331099,sol_nn
697,0.788,0.63061684,sol_nn
698,0.792,0.6281271,sol_nn
699,0.796,0.6256404,sol_nn
700,0.8,0.6231584,sol_nn
701,0.804,0.62067884,sol_nn
702,0.808,0.61820364,sol_nn
703,0.812,0.615732,sol_nn
704,0.816,0.61326486,sol_nn
705,0.82,0.61080146,sol_nn
706,0.824,0.6083415,sol_nn
707,0.828,0.60588586,sol_nn
708,0.832,0.6034347,sol_nn
709,0.836,0.6009879,sol_nn
710,0.84,0.5985449,sol_nn
711,0.844,0.596107,sol_nn
712,0.848,0.5936728,sol_nn
713,0.852,0.5912433,sol_nn
714,0.856,0.5888187,sol_nn
715,0.86,0.5863981,sol_nn
716,0.864,0.58398265,sol_nn
717,0.868,0.5815719,sol_nn
718,0.872,0.5791662,sol_nn
719,0.876,0.57676464,sol_nn
720,0.88,0.5743681,sol_nn
721,0.884,0.5719765,sol_nn
722,0.888,0.56958973,sol_nn
723,0.892,0.56720805,sol_nn
724,0.896,0.5648311,sol_nn
725,0.9,0.5624596,sol_nn
726,0.904,0.5600926,sol_nn
727,0.908,0.55773133,sol_nn
728,0.912,0.5553745,sol_nn
729,0.916,0.553023,sol_nn
730,0.92,0.5506771,sol_nn
731,0.924,0.54833585,sol_nn
732,0.928,0.546,sol_nn
733,0.932,0.5436696,sol_nn
734,0.936,0.541344,sol_nn
735,0.94,0.53902406,sol_nn
736,0.944,0.53670895,sol_nn
737,0.948,0.53439945,sol_nn
738,0.952,0.5320949,sol_nn
739,0.956,0.52979624,sol_nn
740,0.96,0.5275024,sol_nn
741,0.964,0.5252136,sol_nn
742,0.968,0.52293086,sol_nn
743,0.972,0.5206523,sol_nn
744,0.976,0.51837975,sol_nn
745,0.98,0.51611245,sol_nn
746,0.984,0.51385033,sol_nn
747,0.988,0.5115938,sol_nn
748,0.992,0.50934243,sol_nn
749,0.996,0.5070963,sol_nn
750,1.0,0.50485545,sol_nn
751,1.004,0.50261974,sol_nn
752,1.008,0.5003897,sol_nn
753,1.012,0.498164,sol_nn
754,1.016,0.49594447,sol_nn
755,1.02,0.49373022,sol_nn
756,1.024,0.49152026,sol_nn
757,1.028,0.48931623,sol_nn
758,1.032,0.4871171,sol_nn
759,1.036,0.48492312,sol_nn
760,1.04,0.48273426,sol_nn
761,1.044,0.48055106,sol_nn
762,1.048,0.47837222,sol_nn
763,1.052,0.4761989,sol_nn
764,1.056,0.47403014,sol_nn
765,1.06,0.47186673,sol_nn
766,1.064,0.46970814,sol_nn
767,1.068,0.46755487,sol_nn
768,1.072,0.46540686,sol_nn
769,1.076,0.4632635,sol_nn
770,1.08,0.4611243,sol_nn
771,1.084,0.45899135,sol_nn
772,1.088,0.45686245,sol_nn
773,1.092,0.4547382,sol_nn
774,1.096,0.45261863,sol_nn
775,1.1,0.4505039,sol_nn
776,1.104,0.44839436,sol_nn
777,1.108,0.44628924,sol_nn
778,1.112,0.44418898,sol_nn
779,1.116,0.44209293,sol_nn
780,1.12,0.4400016,sol_nn
781,1.124,0.43791527,sol_nn
782,1.128,0.43583307,sol_nn
783,1.132,0.43375498,sol_nn
784,1.136,0.43168157,sol_nn
785,1.14,0.42961264,sol_nn
786,1.144,0.4275483,sol_nn
787,1.148,0.4254879,sol_nn
788,1.152,0.42343217,sol_nn
789,1.156,0.42138043,sol_nn
790,1.16,0.41933262,sol_nn
791,1.164,0.41728914,sol_nn
792,1.168,0.4152498,sol_nn
793,1.172,0.4132143,sol_nn
794,1.176,0.4111831,sol_nn
795,1.18,0.40915602,sol_nn
796,1.184,0.4071325,sol_nn
797,1.188,0.4051131,sol_nn
798,1.192,0.40309733,sol_nn
799,1.196,0.40108544,sol_nn
800,1.2,0.39907706,sol_nn
801,1.204,0.39707273,sol_nn
802,1.208,0.3950718,sol_nn
803,1.212,0.39307445,sol_nn
804,1.216,0.39108098,sol_nn
805,1.22,0.38909075,sol_nn
806,1.224,0.38710383,sol_nn
807,1.228,0.38512018,sol_nn
808,1.232,0.38314015,sol_nn
809,1.236,0.3811633,sol_nn
810,1.24,0.37918985,sol_nn
811,1.244,0.37721932,sol_nn
812,1.248,0.3752517,sol_nn
813,1.252,0.3732881,sol_nn
814,1.256,0.37132707,sol_nn
815,1.26,0.36936888,sol_nn
816,1.264,0.3674137,sol_nn
817,1.268,0.36546093,sol_nn
818,1.272,0.36351147,sol_nn
819,1.276,0.36156443,sol_nn
820,1.28,0.35962057,sol_nn
821,1.284,0.35767904,sol_nn
822,1.288,0.35574007,sol_nn
823,1.292,0.35380372,sol_nn
824,1.296,0.35186982,sol_nn
825,1.3,0.34993845,sol_nn
826,1.304,0.34800914,sol_nn
827,1.308,0.34608263,sol_nn
828,1.312,0.34415823,sol_nn
829,1.316,0.3422358,sol_nn
830,1.32,0.34031555,sol_nn
831,1.324,0.33839768,sol_nn
832,1.328,0.3364816,sol_nn
833,1.332,0.33456755,sol_nn
834,1.336,0.3326555,sol_nn
835,1.34,0.33074486,sol_nn
836,1.344,0.3288368,sol_nn
837,1.348,0.32692987,sol_nn
838,1.352,0.3250249,sol_nn
839,1.356,0.3231216,sol_nn
840,1.36,0.3212195,sol_nn
841,1.364,0.31931937,sol_nn
842,1.368,0.31742027,sol_nn
843,1.372,0.31552282,sol_nn
844,1.376,0.31362695,sol_nn
845,1.38,0.31173196,sol_nn
846,1.384,0.3098384,sol_nn
847,1.388,0.3079457,sol_nn
848,1.392,0.30605477,sol_nn
849,1.396,0.3041647,sol_nn
850,1.4,0.30227518,sol_nn
851,1.404,0.30038685,sol_nn
852,1.408,0.29849946,sol_nn
853,1.412,0.29661253,sol_nn
854,1.416,0.2947271,sol_nn
855,1.42,0.2928422,sol_nn
856,1.424,0.29095727,sol_nn
857,1.428,0.28907338,sol_nn
858,1.432,0.28719002,sol_nn
859,1.436,0.2853073,sol_nn
860,1.44,0.28342444,sol_nn
861,1.444,0.28154272,sol_nn
862,1.448,0.27966106,sol_nn
863,1.452,0.27777955,sol_nn
864,1.456,0.27589825,sol_nn
865,1.46,0.27401704,sol_nn
866,1.464,0.2721358,sol_nn
867,1.468,0.27025473,sol_nn
868,1.472,0.26837343,sol_nn
869,1.476,0.26649222,sol_nn
870,1.48,0.26461095,sol_nn
871,1.484,0.26272953,sol_nn
872,1.488,0.26084757,sol_nn
873,1.492,0.25896525,sol_nn
874,1.496,0.25708258,sol_nn
875,1.5,0.2551998,sol_nn
876,1.504,0.2533164,sol_nn
877,1.508,0.25143215,sol_nn
878,1.512,0.24954763,sol_nn
879,1.516,0.24766263,sol_nn
880,1.52,0.24577624,sol_nn
881,1.524,0.24388988,sol_nn
882,1.528,0.24200216,sol_nn
883,1.532,0.24011365,sol_nn
884,1.536,0.23822463,sol_nn
885,1.54,0.23633417,sol_nn
886,1.544,0.23444295,sol_nn
887,1.548,0.23255065,sol_nn
888,1.552,0.23065689,sol_nn
889,1.556,0.22876209,sol_nn
890,1.56,0.2268662,sol_nn
891,1.564,0.22496882,sol_nn
892,1.568,0.22307026,sol_nn
893,1.572,0.22117046,sol_nn
894,1.576,0.21926875,sol_nn
895,1.58,0.21736561,sol_nn
896,1.584,0.21546096,sol_nn
897,1.588,0.21355504,sol_nn
898,1.592,0.21164715,sol_nn
899,1.596,0.20973769,sol_nn
900,1.6,0.20782611,sol_nn
901,1.604,0.20591295,sol_nn
902,1.608,0.20399818,sol_nn
903,1.612,0.20208122,sol_nn
904,1.616,0.200162,sol_nn
905,1.62,0.19824114,sol_nn
906,1.624,0.19631848,sol_nn
907,1.628,0.19439304,sol_nn
908,1.632,0.19246608,sol_nn
909,1.636,0.1905364,sol_nn
910,1.64,0.18860474,sol_nn
911,1.644,0.1866704,sol_nn
912,1.648,0.18473408,sol_nn
913,1.652,0.18279499,sol_nn
914,1.656,0.18085378,sol_nn
915,1.66,0.17891005,sol_nn
916,1.664,0.17696345,sol_nn
917,1.668,0.17501459,sol_nn
918,1.672,0.17306298,sol_nn
919,1.676,0.17110863,sol_nn
920,1.68,0.1691517,sol_nn
921,1.684,0.16719186,sol_nn
922,1.688,0.16522902,sol_nn
923,1.692,0.16326354,sol_nn
924,1.696,0.16129497,sol_nn
925,1.7,0.15932354,sol_nn
926,1.704,0.15734887,sol_nn
927,1.708,0.15537153,sol_nn
928,1.712,0.15339074,sol_nn
929,1.716,0.15140685,sol_nn
930,1.72,0.14941993,sol_nn
931,1.724,0.14742978,sol_nn
932,1.728,0.14543602,sol_nn
933,1.732,0.14343923,sol_nn
934,1.736,0.14143914,sol_nn
935,1.74,0.13943525,sol_nn
936,1.744,0.13742849,sol_nn
937,1.748,0.13541761,sol_nn
938,1.752,0.1334035,sol_nn
939,1.756,0.13138583,sol_nn
940,1.76,0.12936464,sol_nn
941,1.764,0.12733956,sol_nn
942,1.768,0.1253108,sol_nn
943,1.772,0.12327853,sol_nn
944,1.776,0.121242285,sol_nn
945,1.78,0.11920221,sol_nn
946,1.784,0.11715819,sol_nn
947,1.788,0.11511068,sol_nn
948,1.792,0.113058716,sol_nn
949,1.796,0.11100277,sol_nn
950,1.8,0.108943224,sol_nn
951,1.804,0.10687913,sol_nn
952,1.808,0.10481125,sol_nn
953,1.812,0.10273917,sol_nn
954,1.816,0.10066289,sol_nn
955,1.82,0.09858243,sol_nn
956,1.824,0.09649768,sol_nn
957,1.828,0.09440864,sol_nn
958,1.832,0.09231516,sol_nn
959,1.836,0.09021742,sol_nn
960,1.84,0.08811548,sol_nn
961,1.844,0.086008765,sol_nn
962,1.848,0.083897695,sol_nn
963,1.852,0.08178219,sol_nn
964,1.856,0.07966195,sol_nn
965,1.86,0.07753743,sol_nn
966,1.864,0.07540793,sol_nn
967,1.868,0.07327399,sol_nn
968,1.872,0.0711353,sol_nn
969,1.876,0.068991795,sol_nn
970,1.88,0.066843644,sol_nn
971,1.884,0.064690776,sol_nn
972,1.888,0.06253283,sol_nn
973,1.892,0.060370132,sol_nn
974,1.896,0.058202565,sol_nn
975,1.9,0.056030154,sol_nn
976,1.904,0.053852767,sol_nn
977,1.908,0.051670253,sol_nn
978,1.912,0.04948283,sol_nn
979,1.916,0.04729023,sol_nn
980,1.92,0.04509259,sol_nn
981,1.924,0.042889632,sol_nn
982,1.928,0.040681876,sol_nn
983,1.932,0.038468517,sol_nn
984,1.936,0.036250226,sol_nn
985,1.94,0.03402669,sol_nn
986,1.944,0.031797633,sol_nn
987,1.948,0.029563634,sol_nn
988,1.952,0.027323803,sol_nn
989,1.956,0.025078904,sol_nn
990,1.96,0.022828437,sol_nn
991,1.964,0.02057276,sol_nn
992,1.968,0.018311208,sol_nn
993,1.972,0.016044553,sol_nn
994,1.976,0.013772132,sol_nn
995,1.98,0.011494264,sol_nn
996,1.984,0.009210826,sol_nn
997,1.988,0.0069217645,sol_nn
998,1.992,0.0046270406,sol_nn
999,1.996,0.0023263025,sol_nn
1000,2.0,2.0323088e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_1200/test_nn.csv <==
,X_x,value,name
0,-2.0,2.457411e-05,test_nn
1,-1.996,0.0021661336,test_nn
2,-1.992,0.0043090135,test_nn
3,-1.988,0.0064529497,test_nn
4,-1.984,0.008598491,test_nn
5,-1.98,0.01074505,test_nn
6,-1.976,0.012892668,test_nn
7,-1.972,0.015041824,test_nn
8,-1.968,0.01719217,test_nn
9,-1.964,0.019343453,test_nn
10,-1.96,0.021496138,test_nn
11,-1.956,0.023649544,test_nn
12,-1.952,0.025804307,test_nn
13,-1.948,0.027960183,test_nn
14,-1.944,0.030117016,test_nn
15,-1.94,0.03227483,test_nn
16,-1.936,0.03443388,test_nn
17,-1.932,0.036593962,test_nn
18,-1.928,0.03875451,test_nn
19,-1.924,0.040916376,test_nn
20,-1.92,0.043079063,test_nn
21,-1.916,0.045242853,test_nn
22,-1.912,0.047407232,test_nn
23,-1.908,0.049572743,test_nn
24,-1.904,0.05173883,test_nn
25,-1.9,0.05390589,test_nn
26,-1.896,0.056073807,test_nn
27,-1.892,0.058242485,test_nn
28,-1.888,0.060411945,test_nn
29,-1.884,0.06258236,test_nn
30,-1.88,0.064753264,test_nn
31,-1.876,0.06692502,test_nn
32,-1.872,0.069097266,test_nn
33,-1.868,0.071270466,test_nn
34,-1.864,0.07344407,test_nn
35,-1.86,0.07561882,test_nn
36,-1.856,0.07779379,test_nn
37,-1.852,0.07996936,test_nn
38,-1.848,0.08214575,test_nn
39,-1.844,0.08432257,test_nn
40,-1.84,0.08649999,test_nn
41,-1.836,0.088678196,test_nn
42,-1.832,0.09085691,test_nn
43,-1.828,0.093035996,test_nn
44,-1.824,0.0952158,test_nn
45,-1.82,0.09739594,test_nn
46,-1.816,0.0995768,test_nn
47,-1.812,0.10175787,test_nn
48,-1.808,0.10393974,test_nn
49,-1.804,0.10612192,test_nn
50,-1.8,0.108304486,test_nn
51,-1.796,0.110487446,test_nn
52,-1.792,0.11267099,test_nn
53,-1.788,0.11485465,test_nn
54,-1.784,0.11703904,test_nn
55,-1.78,0.11922383,test_nn
56,-1.776,0.121409,test_nn
57,-1.772,0.12359442,test_nn
58,-1.768,0.12578017,test_nn
59,-1.764,0.12796645,test_nn
60,-1.76,0.13015299,test_nn
61,-1.756,0.13233986,test_nn
62,-1.752,0.13452715,test_nn
63,-1.748,0.13671452,test_nn
64,-1.744,0.13890257,test_nn
65,-1.74,0.14109057,test_nn
66,-1.736,0.14327917,test_nn
67,-1.732,0.14546767,test_nn
68,-1.728,0.14765702,test_nn
69,-1.724,0.14984643,test_nn
70,-1.72,0.15203577,test_nn
71,-1.716,0.15422598,test_nn
72,-1.712,0.15641597,test_nn
73,-1.708,0.15860637,test_nn
74,-1.704,0.16079712,test_nn
75,-1.7,0.16298807,test_nn
76,-1.696,0.16517895,test_nn
77,-1.692,0.16737047,test_nn
78,-1.688,0.16956234,test_nn
79,-1.684,0.17175418,test_nn
80,-1.68,0.17394641,test_nn
81,-1.676,0.1761387,test_nn
82,-1.672,0.17833151,test_nn
83,-1.668,0.18052405,test_nn
84,-1.664,0.18271737,test_nn
85,-1.66,0.18491094,test_nn
86,-1.656,0.1871042,test_nn
87,-1.652,0.18929812,test_nn
88,-1.648,0.19149208,test_nn
89,-1.644,0.1936863,test_nn
90,-1.64,0.19588104,test_nn
91,-1.636,0.19807535,test_nn
92,-1.632,0.20027044,test_nn
93,-1.628,0.20246576,test_nn
94,-1.624,0.20466122,test_nn
95,-1.62,0.20685689,test_nn
96,-1.616,0.20905277,test_nn
97,-1.612,0.21124886,test_nn
98,-1.608,0.21344513,test_nn
99,-1.604,0.21564199,test_nn
100,-1.6,0.21783915,test_nn
101,-1.596,0.220036,test_nn
102,-1.592,0.22223377,test_nn
103,-1.588,0.22443151,test_nn
104,-1.584,0.22662982,test_nn
105,-1.58,0.22882792,test_nn
106,-1.576,0.23102643,test_nn
107,-1.572,0.23322558,test_nn
108,-1.568,0.23542479,test_nn
109,-1.564,0.23762456,test_nn
110,-1.56,0.23982418,test_nn
111,-1.556,0.24202448,test_nn
112,-1.552,0.24422489,test_nn
113,-1.548,0.24642581,test_nn
114,-1.544,0.24862728,test_nn
115,-1.54,0.2508289,test_nn
116,-1.536,0.2530309,test_nn
117,-1.532,0.2552337,test_nn
118,-1.528,0.25743622,test_nn
119,-1.524,0.25963902,test_nn
120,-1.52,0.26184297,test_nn
121,-1.516,0.26404703,test_nn
122,-1.512,0.26625144,test_nn
123,-1.508,0.2684565,test_nn
124,-1.504,0.2706617,test_nn
125,-1.5,0.27286783,test_nn
126,-1.496,0.27507415,test_nn
127,-1.492,0.2772811,test_nn
128,-1.488,0.27948844,test_nn
129,-1.484,0.28169635,test_nn
130,-1.48,0.283905,test_nn
131,-1.476,0.2861138,test_nn
132,-1.472,0.28832352,test_nn
133,-1.468,0.29053354,test_nn
134,-1.464,0.29274458,test_nn
135,-1.46,0.2949559,test_nn
136,-1.456,0.29716778,test_nn
137,-1.452,0.29938036,test_nn
138,-1.448,0.3015937,test_nn
139,-1.444,0.303808,test_nn
140,-1.44,0.3060222,test_nn
141,-1.436,0.30823794,test_nn
142,-1.432,0.3104539,test_nn
143,-1.428,0.31267092,test_nn
144,-1.424,0.3148885,test_nn
145,-1.42,0.3171069,test_nn
146,-1.416,0.3193261,test_nn
147,-1.412,0.32154638,test_nn
148,-1.408,0.32376686,test_nn
149,-1.404,0.32598847,test_nn
150,-1.4,0.3282112,test_nn
151,-1.396,0.33043468,test_nn
152,-1.392,0.33265898,test_nn
153,-1.388,0.33488438,test_nn
154,-1.384,0.33711037,test_nn
155,-1.38,0.33933765,test_nn
156,-1.376,0.34156555,test_nn
157,-1.372,0.34379488,test_nn
158,-1.368,0.346025,test_nn
159,-1.364,0.34825632,test_nn
160,-1.36,0.35048822,test_nn
161,-1.356,0.35272142,test_nn
162,-1.352,0.3549556,test_nn
163,-1.348,0.35719132,test_nn
164,-1.344,0.3594279,test_nn
165,-1.34,0.36166567,test_nn
166,-1.336,0.3639041,test_nn
167,-1.332,0.36614454,test_nn
168,-1.328,0.36838585,test_nn
169,-1.324,0.3706283,test_nn
170,-1.32,0.37287173,test_nn
171,-1.316,0.37511694,test_nn
172,-1.312,0.37736306,test_nn
173,-1.308,0.37961072,test_nn
174,-1.304,0.38185933,test_nn
175,-1.3,0.38410985,test_nn
176,-1.296,0.38636157,test_nn
177,-1.292,0.3886147,test_nn
178,-1.288,0.3908687,test_nn
179,-1.284,0.39312458,test_nn
180,-1.28,0.39538166,test_nn
181,-1.276,0.39764062,test_nn
182,-1.272,0.39990065,test_nn
183,-1.268,0.40216237,test_nn
184,-1.264,0.40442535,test_nn
185,-1.26,0.40669015,test_nn
186,-1.256,0.40895617,test_nn
187,-1.252,0.411224,test_nn
188,-1.248,0.41349316,test_nn
189,-1.244,0.4157643,test_nn
190,-1.24,0.41803682,test_nn
191,-1.236,0.42031094,test_nn
192,-1.232,0.42258644,test_nn
193,-1.228,0.42486438,test_nn
194,-1.224,0.42714345,test_nn
195,-1.22,0.4294242,test_nn
196,-1.216,0.43170652,test_nn
197,-1.212,0.43399066,test_nn
198,-1.208,0.43627682,test_nn
199,-1.204,0.43856436,test_nn
200,-1.2,0.44085407,test_nn
201,-1.196,0.44314525,test_nn
202,-1.192,0.4454383,test_nn
203,-1.188,0.44773299,test_nn
204,-1.184,0.45002997,test_nn
205,-1.18,0.45232832,test_nn
206,-1.176,0.45462877,test_nn
207,-1.172,0.4569304,test_nn
208,-1.168,0.45923477,test_nn
209,-1.164,0.4615404,test_nn
210,-1.16,0.463848,test_nn
211,-1.156,0.46615782,test_nn
212,-1.152,0.46846914,test_nn
213,-1.148,0.47078288,test_nn
214,-1.144,0.473098,test_nn
215,-1.14,0.4754151,test_nn
216,-1.136,0.47773403,test_nn
217,-1.132,0.4800552,test_nn
218,-1.128,0.4823783,test_nn
219,-1.124,0.48470283,test_nn
220,-1.12,0.48702955,test_nn
221,-1.116,0.48935837,test_nn
222,-1.112,0.49168944,test_nn
223,-1.108,0.49402142,test_nn
224,-1.104,0.49635607,test_nn
225,-1.1,0.49869233,test_nn
226,-1.096,0.5010307,test_nn
227,-1.092,0.5033709,test_nn
228,-1.088,0.5057129,test_nn
229,-1.084,0.50805706,test_nn
230,-1.08,0.5104028,test_nn
231,-1.076,0.51275086,test_nn
232,-1.072,0.5151005,test_nn
233,-1.068,0.5174526,test_nn
234,-1.064,0.5198056,test_nn
235,-1.06,0.52216077,test_nn
236,-1.056,0.52451813,test_nn
237,-1.052,0.52687746,test_nn
238,-1.048,0.52923846,test_nn
239,-1.044,0.5316011,test_nn
240,-1.04,0.5339656,test_nn
241,-1.036,0.53633153,test_nn
242,-1.032,0.5386999,test_nn
243,-1.028,0.5410696,test_nn
244,-1.024,0.5434412,test_nn
245,-1.02,0.54581434,test_nn
246,-1.016,0.5481891,test_nn
247,-1.012,0.55056614,test_nn
248,-1.008,0.5529445,test_nn
249,-1.004,0.55532414,test_nn
250,-1.0,0.55770576,test_nn
251,-0.996,0.56008863,test_nn
252,-0.992,0.56247306,test_nn
253,-0.988,0.5648593,test_nn
254,-0.984,0.56724685,test_nn
255,-0.98,0.56963587,test_nn
256,-0.976,0.5720262,test_nn
257,-0.972,0.5744179,test_nn
258,-0.968,0.57681143,test_nn
259,-0.964,0.5792055,test_nn
260,-0.96,0.58160114,test_nn
261,-0.956,0.5839982,test_nn
262,-0.952,0.5863965,test_nn
263,-0.948,0.5887959,test_nn
264,-0.944,0.59119624,test_nn
265,-0.94,0.59359753,test_nn
266,-0.936,0.5960001,test_nn
267,-0.932,0.59840316,test_nn
268,-0.928,0.6008078,test_nn
269,-0.924,0.6032131,test_nn
270,-0.92,0.6056187,test_nn
271,-0.916,0.6080257,test_nn
272,-0.912,0.6104332,test_nn
273,-0.908,0.612842,test_nn
274,-0.904,0.61525047,test_nn
275,-0.9,0.61766005,test_nn
276,-0.896,0.6200696,test_nn
277,-0.892,0.6224799,test_nn
278,-0.888,0.6248903,test_nn
279,-0.884,0.62730145,test_nn
280,-0.88,0.6297124,test_nn
281,-0.876,0.632124,test_nn
282,-0.872,0.6345355,test_nn
283,-0.868,0.636947,test_nn
284,-0.864,0.6393583,test_nn
285,-0.86,0.64176965,test_nn
286,-0.856,0.64418095,test_nn
287,-0.852,0.646592,test_nn
288,-0.848,0.6490028,test_nn
289,-0.844,0.65141326,test_nn
290,-0.84,0.6538229,test_nn
291,-0.836,0.6562319,test_nn
292,-0.832,0.6586404,test_nn
293,-0.828,0.6610486,test_nn
294,-0.824,0.66345596,test_nn
295,-0.82,0.6658619,test_nn
296,-0.816,0.66826737,test_nn
297,-0.812,0.67067116,test_nn
298,-0.808,0.6730745,test_nn
299,-0.804,0.67547673,test_nn
300,-0.8,0.677877,test_nn
301,-0.796,0.680276,test_nn
302,-0.792,0.6826733,test_nn
303,-0.788,0.68506914,test_nn
304,-0.784,0.68746406,test_nn
305,-0.78,0.6898565,test_nn
306,-0.776,0.6922475,test_nn
307,-0.772,0.69463634,test_nn
308,-0.768,0.69702256,test_nn
309,-0.764,0.69940704,test_nn
310,-0.76,0.70178926,test_nn
311,-0.756,0.7041694,test_nn
312,-0.752,0.7065468,test_nn
313,-0.748,0.70892155,test_nn
314,-0.744,0.7112933,test_nn
315,-0.74,0.71366245,test_nn
316,-0.736,0.7160291,test_nn
317,-0.732,0.7183926,test_nn
318,-0.728,0.72075236,test_nn
319,-0.724,0.7231096,test_nn
320,-0.72,0.72546345,test_nn
321,-0.716,0.72781354,test_nn
322,-0.712,0.73016024,test_nn
323,-0.708,0.73250276,test_nn
324,-0.704,0.7348425,test_nn
325,-0.7,0.7371774,test_nn
326,-0.696,0.7395088,test_nn
327,-0.692,0.7418364,test_nn
328,-0.688,0.7441591,test_nn
329,-0.684,0.7464774,test_nn
330,-0.68,0.74879116,test_nn
331,-0.676,0.75110066,test_nn
332,-0.672,0.7534056,test_nn
333,-0.668,0.7557054,test_nn
334,-0.664,0.75800055,test_nn
335,-0.66,0.7602902,test_nn
336,-0.656,0.7625748,test_nn
337,-0.652,0.7648539,test_nn
338,-0.648,0.767128,test_nn
339,-0.644,0.76939607,test_nn
340,-0.64,0.77165914,test_nn
341,-0.636,0.7739161,test_nn
342,-0.632,0.77616644,test_nn
343,-0.628,0.7784116,test_nn
344,-0.624,0.78065056,test_nn
345,-0.62,0.7828826,test_nn
346,-0.616,0.7851085,test_nn
347,-0.612,0.78732836,test_nn
348,-0.608,0.7895412,test_nn
349,-0.604,0.79174745,test_nn
350,-0.6,0.79394585,test_nn
351,-0.596,0.7961378,test_nn
352,-0.592,0.79832345,test_nn
353,-0.588,0.800501,test_nn
354,-0.584,0.8026717,test_nn
355,-0.58,0.80483437,test_nn
356,-0.576,0.80698913,test_nn
357,-0.572,0.80913675,test_nn
358,-0.568,0.81127614,test_nn
359,-0.564,0.81340796,test_nn
360,-0.56,0.81553143,test_nn
361,-0.556,0.8176463,test_nn
362,-0.552,0.8197533,test_nn
363,-0.548,0.82185173,test_nn
364,-0.544,0.8239416,test_nn
365,-0.54,0.8260227,test_nn
366,-0.536,0.8280951,test_nn
367,-0.532,0.8301583,test_nn
368,-0.528,0.8322127,test_nn
369,-0.524,0.83425784,test_nn
370,-0.52,0.8362934,test_nn
371,-0.516,0.83832,test_nn
372,-0.512,0.840337,test_nn
373,-0.508,0.8423442,test_nn
374,-0.504,0.8443415,test_nn
375,-0.5,0.84632933,test_nn
376,-0.496,0.84830695,test_nn
377,-0.492,0.8502749,test_nn
378,-0.488,0.85223246,test_nn
379,-0.484,0.85417926,test_nn
380,-0.48,0.8561163,test_nn
381,-0.476,0.85804236,test_nn
382,-0.472,0.8599581,test_nn
383,-0.468,0.8618631,test_nn
384,-0.464,0.8637572,test_nn
385,-0.46,0.8656405,test_nn
386,-0.456,0.86751294,test_nn
387,-0.452,0.86937374,test_nn
388,-0.448,0.8712237,test_nn
389,-0.444,0.8730626,test_nn
390,-0.44,0.87488914,test_nn
391,-0.436,0.87670505,test_nn
392,-0.432,0.8785091,test_nn
393,-0.428,0.88030124,test_nn
394,-0.424,0.8820817,test_nn
395,-0.42,0.8838503,test_nn
396,-0.416,0.885607,test_nn
397,-0.412,0.88735145,test_nn
398,-0.408,0.88908386,test_nn
399,-0.404,0.890804,test_nn
400,-0.4,0.8925118,test_nn
401,-0.396,0.89420706,test_nn
402,-0.392,0.89588994,test_nn
403,-0.388,0.89756036,test_nn
404,-0.384,0.899218,test_nn
405,-0.38,0.9008628,test_nn
406,-0.376,0.9024944,test_nn
407,-0.372,0.9041131,test_nn
408,-0.368,0.90571916,test_nn
409,-0.364,0.90731233,test_nn
410,-0.36,0.90889215,test_nn
411,-0.356,0.91045845,test_nn
412,-0.352,0.9120117,test_nn
413,-0.348,0.9135518,test_nn
414,-0.344,0.9150784,test_nn
415,-0.34,0.9165913,test_nn
416,-0.336,0.9180903,test_nn
417,-0.332,0.91957575,test_nn
418,-0.328,0.921048,test_nn
419,-0.324,0.9225058,test_nn
420,-0.32,0.9239501,test_nn
421,-0.316,0.92537993,test_nn
422,-0.312,0.926796,test_nn
423,-0.308,0.9281983,test_nn
424,-0.304,0.92958593,test_nn
425,-0.3,0.9309598,test_nn
426,-0.296,0.9323195,test_nn
427,-0.292,0.9336646,test_nn
428,-0.288,0.9349954,test_nn
429,-0.284,0.93631196,test_nn
430,-0.28,0.93761337,test_nn
431,-0.276,0.93890053,test_nn
432,-0.272,0.9401731,test_nn
433,-0.268,0.94143164,test_nn
434,-0.264,0.9426745,test_nn
435,-0.26,0.94390327,test_nn
436,-0.256,0.94511694,test_nn
437,-0.252,0.9463156,test_nn
438,-0.248,0.94749904,test_nn
439,-0.244,0.9486679,test_nn
440,-0.24,0.9498216,test_nn
441,-0.236,0.95096016,test_nn
442,-0.232,0.9520832,test_nn
443,-0.228,0.9531919,test_nn
444,-0.224,0.9542843,test_nn
445,-0.22,0.955362,test_nn
446,-0.216,0.9564241,test_nn
447,-0.212,0.95747095,test_nn
448,-0.208,0.9585019,test_nn
449,-0.204,0.9595179,test_nn
450,-0.2,0.9605181,test_nn
451,-0.196,0.96150243,test_nn
452,-0.192,0.9624711,test_nn
453,-0.188,0.963424,test_nn
454,-0.184,0.9643619,test_nn
455,-0.18,0.96528244,test_nn
456,-0.176,0.96618867,test_nn
457,-0.172,0.9670773,test_nn
458,-0.168,0.9679511,test_nn
459,-0.164,0.96880823,test_nn
460,-0.16,0.9696503,test_nn
461,-0.156,0.97047526,test_nn
462,-0.152,0.9712845,test_nn
463,-0.148,0.972077,test_nn
464,-0.144,0.9728531,test_nn
465,-0.14,0.9736129,test_nn
466,-0.136,0.974357,test_nn
467,-0.132,0.97508365,test_nn
468,-0.128,0.97579443,test_nn
469,-0.124,0.9764886,test_nn
470,-0.12,0.9771656,test_nn
471,-0.116,0.9778261,test_nn
472,-0.112,0.97846967,test_nn
473,-0.108,0.9790961,test_nn
474,-0.104,0.9797065,test_nn
475,-0.1,0.98029953,test_nn
476,-0.096,0.98087525,test_nn
477,-0.092,0.98143417,test_nn
478,-0.088,0.9819762,test_nn
479,-0.084,0.98250043,test_nn
480,-0.08,0.98300767,test_nn
481,-0.076,0.9834975,test_nn
482,-0.072,0.98396957,test_nn
483,-0.068,0.98442453,test_nn
484,-0.064,0.9848617,test_nn
485,-0.06,0.9852815,test_nn
486,-0.056,0.9856831,test_nn
487,-0.052,0.9860672,test_nn
488,-0.048,0.98643357,test_nn
489,-0.044,0.9867815,test_nn
490,-0.04,0.9871117,test_nn
491,-0.036,0.9874232,test_nn
492,-0.032,0.98771745,test_nn
493,-0.028,0.9879927,test_nn
494,-0.024,0.98824954,test_nn
495,-0.02,0.9884884,test_nn
496,-0.016,0.9887079,test_nn
497,-0.012,0.9889092,test_nn
498,-0.008,0.989092,test_nn
499,-0.004,0.9892558,test_nn
500,0.0,0.989401,test_nn
501,0.004,0.98952615,test_nn
502,0.008,0.9896331,test_nn
503,0.012,0.98971987,test_nn
504,0.016,0.9897882,test_nn
505,0.02,0.98983675,test_nn
506,0.024,0.98986626,test_nn
507,0.028,0.98987556,test_nn
508,0.032,0.98986506,test_nn
509,0.036,0.9898347,test_nn
510,0.04,0.9897846,test_nn
511,0.044,0.98971426,test_nn
512,0.048,0.9896237,test_nn
513,0.052,0.9895133,test_nn
514,0.056,0.9893813,test_nn
515,0.06,0.98922926,test_nn
516,0.064,0.98905647,test_nn
517,0.068,0.9888636,test_nn
518,0.072,0.98864883,test_nn
519,0.076,0.9884134,test_nn
520,0.08,0.98815703,test_nn
521,0.084,0.9878788,test_nn
522,0.088,0.98758,test_nn
523,0.092,0.9872586,test_nn
524,0.096,0.986916,test_nn
525,0.1,0.9865518,test_nn
526,0.104,0.98616534,test_nn
527,0.108,0.9857569,test_nn
528,0.112,0.9853257,test_nn
529,0.116,0.9848727,test_nn
530,0.12,0.9843978,test_nn
531,0.124,0.9838987,test_nn
532,0.128,0.98337835,test_nn
533,0.132,0.9828343,test_nn
534,0.136,0.9822675,test_nn
535,0.14,0.98167694,test_nn
536,0.144,0.98106337,test_nn
537,0.148,0.98042667,test_nn
538,0.152,0.97976625,test_nn
539,0.156,0.9790825,test_nn
540,0.16,0.97837424,test_nn
541,0.164,0.97764236,test_nn
542,0.168,0.97688663,test_nn
543,0.172,0.9761062,test_nn
544,0.176,0.97530127,test_nn
545,0.18,0.97447234,test_nn
546,0.184,0.9736185,test_nn
547,0.188,0.97274,test_nn
548,0.192,0.9718366,test_nn
549,0.196,0.970908,test_nn
550,0.2,0.96995443,test_nn
551,0.204,0.9689759,test_nn
552,0.208,0.96797204,test_nn
553,0.212,0.9669425,test_nn
554,0.216,0.96588707,test_nn
555,0.22,0.9648063,test_nn
556,0.224,0.9636997,test_nn
557,0.228,0.96256775,test_nn
558,0.232,0.96140903,test_nn
559,0.236,0.96022457,test_nn
560,0.24,0.95901436,test_nn
561,0.244,0.95777726,test_nn
562,0.248,0.95651454,test_nn
563,0.252,0.9552248,test_nn
564,0.256,0.9539087,test_nn
565,0.26,0.9525666,test_nn
566,0.264,0.95119715,test_nn
567,0.268,0.9498018,test_nn
568,0.272,0.9483793,test_nn
569,0.276,0.9469301,test_nn
570,0.28,0.94545424,test_nn
571,0.284,0.9439517,test_nn
572,0.288,0.94242287,test_nn
573,0.292,0.94086605,test_nn
574,0.296,0.939283,test_nn
575,0.3,0.937673,test_nn
576,0.304,0.9360365,test_nn
577,0.308,0.93437284,test_nn
578,0.312,0.9326827,test_nn
579,0.316,0.9309656,test_nn
580,0.32,0.9292214,test_nn
581,0.324,0.9274509,test_nn
582,0.328,0.92565346,test_nn
583,0.332,0.9238301,test_nn
584,0.336,0.9219799,test_nn
585,0.34,0.92010313,test_nn
586,0.344,0.9181999,test_nn
587,0.348,0.9162709,test_nn
588,0.352,0.9143156,test_nn
589,0.356,0.9123339,test_nn
590,0.36,0.91032696,test_nn
591,0.364,0.90829337,test_nn
592,0.368,0.9062346,test_nn
593,0.372,0.9041503,test_nn
594,0.376,0.9020409,test_nn
595,0.38,0.8999063,test_nn
596,0.384,0.8977467,test_nn
597,0.388,0.8955622,test_nn
598,0.392,0.89335227,test_nn
599,0.396,0.8911189,test_nn
600,0.4,0.8888616,test_nn
601,0.404,0.8865798,test_nn
602,0.408,0.8842753,test_nn
603,0.412,0.8819466,test_nn
604,0.416,0.8795943,test_nn
605,0.42,0.8772199,test_nn
606,0.424,0.8748226,test_nn
607,0.428,0.8724025,test_nn
608,0.432,0.869961,test_nn
609,0.436,0.8674973,test_nn
610,0.44,0.8650125,test_nn
611,0.444,0.8625063,test_nn
612,0.448,0.85997957,test_nn
613,0.452,0.85743225,test_nn
614,0.456,0.8548646,test_nn
615,0.46,0.8522773,test_nn
616,0.464,0.84967136,test_nn
617,0.468,0.84704506,test_nn
618,0.472,0.84440106,test_nn
619,0.476,0.84173834,test_nn
620,0.48,0.8390582,test_nn
621,0.484,0.8363604,test_nn
622,0.488,0.83364534,test_nn
623,0.492,0.83091384,test_nn
624,0.496,0.82816577,test_nn
625,0.5,0.825402,test_nn
626,0.504,0.8226224,test_nn
627,0.508,0.8198282,test_nn
628,0.512,0.81702006,test_nn
629,0.516,0.81419766,test_nn
630,0.52,0.81136066,test_nn
631,0.524,0.8085109,test_nn
632,0.528,0.80564845,test_nn
633,0.532,0.8027742,test_nn
634,0.536,0.79988796,test_nn
635,0.54,0.7969895,test_nn
636,0.544,0.7940807,test_nn
637,0.548,0.7911616,test_nn
638,0.552,0.7882316,test_nn
639,0.556,0.7852934,test_nn
640,0.56,0.78234524,test_nn
641,0.564,0.77938837,test_nn
642,0.568,0.7764235,test_nn
643,0.572,0.77345085,test_nn
644,0.576,0.77047145,test_nn
645,0.58,0.7674845,test_nn
646,0.584,0.7644919,test_nn
647,0.588,0.7614933,test_nn
648,0.592,0.75848866,test_nn
649,0.596,0.75548,test_nn
650,0.6,0.7524667,test_nn
651,0.604,0.749449,test_nn
652,0.608,0.74642795,test_nn
653,0.612,0.7434038,test_nn
654,0.616,0.7403765,test_nn
655,0.62,0.73734784,test_nn
656,0.624,0.7343166,test_nn
657,0.628,0.73128414,test_nn
658,0.632,0.728251,test_nn
659,0.636,0.7252172,test_nn
660,0.64,0.72218335,test_nn
661,0.644,0.7191492,test_nn
662,0.648,0.71611613,test_nn
663,0.652,0.71308374,test_nn
664,0.656,0.7100538,test_nn
665,0.66,0.7070249,test_nn
666,0.664,0.70399827,test_nn
667,0.668,0.7009741,test_nn
668,0.672,0.6979534,test_nn
669,0.676,0.69493604,test_nn
670,0.68,0.6919223,test_nn
671,0.684,0.68891186,test_nn
672,0.688,0.6859072,test_nn
673,0.692,0.68290645,test_nn
674,0.696,0.6799104,test_nn
675,0.7,0.67692053,test_nn
676,0.704,0.67393565,test_nn
677,0.708,0.6709573,test_nn
678,0.712,0.6679852,test_nn
679,0.716,0.66501945,test_nn
680,0.72,0.6620607,test_nn
681,0.724,0.65910894,test_nn
682,0.728,0.6561648,test_nn
683,0.732,0.6532287,test_nn
684,0.736,0.65029997,test_nn
685,0.74,0.6473795,test_nn
686,0.744,0.6444679,test_nn
687,0.748,0.6415643,test_nn
688,0.752,0.6386703,test_nn
689,0.756,0.6357847,test_nn
690,0.76,0.6329092,test_nn
691,0.764,0.6300432,test_nn
692,0.768,0.6271866,test_nn
693,0.772,0.6243398,test_nn
694,0.776,0.62150323,test_nn
695,0.78,0.61867714,test_nn
696,0.784,0.61586154,test_nn
697,0.788,0.6130565,test_nn
698,0.792,0.61026174,test_nn
699,0.796,0.6074787,test_nn
700,0.8,0.60470635,test_nn
701,0.804,0.60194546,test_nn
702,0.808,0.59919554,test_nn
703,0.812,0.596457,test_nn
704,0.816,0.5937311,test_nn
705,0.82,0.5910152,test_nn
706,0.824,0.5883125,test_nn
707,0.828,0.5856207,test_nn
708,0.832,0.5829416,test_nn
709,0.836,0.5802738,test_nn
710,0.84,0.5776191,test_nn
711,0.844,0.5749758,test_nn
712,0.848,0.57234514,test_nn
713,0.852,0.56972647,test_nn
714,0.856,0.5671205,test_nn
715,0.86,0.564527,test_nn
716,0.864,0.56194574,test_nn
717,0.868,0.55937696,test_nn
718,0.872,0.556821,test_nn
719,0.876,0.5542773,test_nn
720,0.88,0.55174637,test_nn
721,0.884,0.54922783,test_nn
722,0.888,0.5467222,test_nn
723,0.892,0.5442288,test_nn
724,0.896,0.5417485,test_nn
725,0.9,0.5392803,test_nn
726,0.904,0.53682536,test_nn
727,0.908,0.5343824,test_nn
728,0.912,0.5319523,test_nn
729,0.916,0.5295349,test_nn
730,0.92,0.52713007,test_nn
731,0.924,0.5247376,test_nn
732,0.928,0.5223573,test_nn
733,0.932,0.51998985,test_nn
734,0.936,0.5176347,test_nn
735,0.94,0.51529187,test_nn
736,0.944,0.5129613,test_nn
737,0.948,0.51064306,test_nn
738,0.952,0.5083371,test_nn
739,0.956,0.50604296,test_nn
740,0.96,0.5037612,test_nn
741,0.964,0.5014913,test_nn
742,0.968,0.49923357,test_nn
743,0.972,0.4969875,test_nn
744,0.976,0.4947532,test_nn
745,0.98,0.4925303,test_nn
746,0.984,0.49031955,test_nn
747,0.988,0.48812008,test_nn
748,0.992,0.4859321,test_nn
749,0.996,0.4837561,test_nn
750,1.0,0.48159033,test_nn
751,1.004,0.4794363,test_nn
752,1.008,0.47729373,test_nn
753,1.012,0.47516125,test_nn
754,1.016,0.47304055,test_nn
755,1.02,0.47093013,test_nn
756,1.024,0.46883026,test_nn
757,1.028,0.46674126,test_nn
758,1.032,0.46466285,test_nn
759,1.036,0.4625945,test_nn
760,1.04,0.46053678,test_nn
761,1.044,0.45848888,test_nn
762,1.048,0.45645082,test_nn
763,1.052,0.45442298,test_nn
764,1.056,0.45240465,test_nn
765,1.06,0.45039633,test_nn
766,1.064,0.44839764,test_nn
767,1.068,0.44640824,test_nn
768,1.072,0.44442755,test_nn
769,1.076,0.44245663,test_nn
770,1.08,0.4404945,test_nn
771,1.084,0.4385414,test_nn
772,1.088,0.4365969,test_nn
773,1.092,0.43466142,test_nn
774,1.096,0.43273395,test_nn
775,1.1,0.430815,test_nn
776,1.104,0.4289044,test_nn
777,1.108,0.42700177,test_nn
778,1.112,0.42510772,test_nn
779,1.116,0.4232207,test_nn
780,1.12,0.42134178,test_nn
781,1.124,0.41947055,test_nn
782,1.128,0.41760665,test_nn
783,1.132,0.4157497,test_nn
784,1.136,0.41390014,test_nn
785,1.14,0.41205782,test_nn
786,1.144,0.41022193,test_nn
787,1.148,0.40839309,test_nn
788,1.152,0.40657097,test_nn
789,1.156,0.40475506,test_nn
790,1.16,0.4029458,test_nn
791,1.164,0.40114188,test_nn
792,1.168,0.39934483,test_nn
793,1.172,0.39755344,test_nn
794,1.176,0.3957675,test_nn
795,1.18,0.3939877,test_nn
796,1.184,0.39221284,test_nn
797,1.188,0.39044377,test_nn
798,1.192,0.38867941,test_nn
799,1.196,0.3869211,test_nn
800,1.2,0.38516656,test_nn
801,1.204,0.38341737,test_nn
802,1.208,0.38167265,test_nn
803,1.212,0.3799327,test_nn
804,1.216,0.37819666,test_nn
805,1.22,0.3764647,test_nn
806,1.224,0.3747373,test_nn
807,1.228,0.37301373,test_nn
808,1.232,0.371294,test_nn
809,1.236,0.36957783,test_nn
810,1.24,0.367865,test_nn
811,1.244,0.36615565,test_nn
812,1.248,0.36445013,test_nn
813,1.252,0.36274707,test_nn
814,1.256,0.3610468,test_nn
815,1.26,0.35935026,test_nn
816,1.264,0.35765594,test_nn
817,1.268,0.35596418,test_nn
818,1.272,0.35427493,test_nn
819,1.276,0.35258764,test_nn
820,1.28,0.35090342,test_nn
821,1.284,0.3492203,test_nn
822,1.288,0.3475399,test_nn
823,1.292,0.34586054,test_nn
824,1.296,0.3441831,test_nn
825,1.3,0.34250748,test_nn
826,1.304,0.34083313,test_nn
827,1.308,0.33916008,test_nn
828,1.312,0.33748862,test_nn
829,1.316,0.33581764,test_nn
830,1.32,0.33414754,test_nn
831,1.324,0.33247885,test_nn
832,1.328,0.33081037,test_nn
833,1.332,0.3291425,test_nn
834,1.336,0.32747513,test_nn
835,1.34,0.3258077,test_nn
836,1.344,0.32414097,test_nn
837,1.348,0.32247424,test_nn
838,1.352,0.32080737,test_nn
839,1.356,0.3191411,test_nn
840,1.36,0.31747347,test_nn
841,1.364,0.3158061,test_nn
842,1.368,0.31413788,test_nn
843,1.372,0.31246933,test_nn
844,1.376,0.31079996,test_nn
845,1.38,0.30913016,test_nn
846,1.384,0.30745935,test_nn
847,1.388,0.30578703,test_nn
848,1.392,0.30411446,test_nn
849,1.396,0.30243975,test_nn
850,1.4,0.30076438,test_nn
851,1.404,0.29908735,test_nn
852,1.408,0.29740846,test_nn
853,1.412,0.29572847,test_nn
854,1.416,0.2940466,test_nn
855,1.42,0.2923628,test_nn
856,1.424,0.29067728,test_nn
857,1.428,0.28898954,test_nn
858,1.432,0.2873,test_nn
859,1.436,0.2856078,test_nn
860,1.44,0.28391337,test_nn
861,1.444,0.28221738,test_nn
862,1.448,0.2805183,test_nn
863,1.452,0.27881646,test_nn
864,1.456,0.2771123,test_nn
865,1.46,0.27540556,test_nn
866,1.464,0.27369595,test_nn
867,1.468,0.27198315,test_nn
868,1.472,0.27026772,test_nn
869,1.476,0.268549,test_nn
870,1.48,0.26682714,test_nn
871,1.484,0.26510236,test_nn
872,1.488,0.2633741,test_nn
873,1.492,0.2616422,test_nn
874,1.496,0.2599073,test_nn
875,1.5,0.25816858,test_nn
876,1.504,0.25642675,test_nn
877,1.508,0.25468093,test_nn
878,1.512,0.25293115,test_nn
879,1.516,0.2511779,test_nn
880,1.52,0.24942106,test_nn
881,1.524,0.24765965,test_nn
882,1.528,0.2458947,test_nn
883,1.532,0.2441254,test_nn
884,1.536,0.24235223,test_nn
885,1.54,0.24057488,test_nn
886,1.544,0.2387931,test_nn
887,1.548,0.23700726,test_nn
888,1.552,0.23521654,test_nn
889,1.556,0.2334221,test_nn
890,1.56,0.23162316,test_nn
891,1.564,0.22981909,test_nn
892,1.568,0.22801077,test_nn
893,1.572,0.22619802,test_nn
894,1.576,0.22438002,test_nn
895,1.58,0.22255777,test_nn
896,1.584,0.22073053,test_nn
897,1.588,0.21889843,test_nn
898,1.592,0.21706155,test_nn
899,1.596,0.2152197,test_nn
900,1.6,0.2133726,test_nn
901,1.604,0.21152085,test_nn
902,1.608,0.20966402,test_nn
903,1.612,0.20780212,test_nn
904,1.616,0.20593491,test_nn
905,1.62,0.2040625,test_nn
906,1.624,0.20218521,test_nn
907,1.628,0.20030198,test_nn
908,1.632,0.19841403,test_nn
909,1.636,0.19652048,test_nn
910,1.64,0.19462155,test_nn
911,1.644,0.1927174,test_nn
912,1.648,0.19080785,test_nn
913,1.652,0.18889238,test_nn
914,1.656,0.18697183,test_nn
915,1.66,0.18504563,test_nn
916,1.664,0.18311359,test_nn
917,1.668,0.18117653,test_nn
918,1.672,0.17923352,test_nn
919,1.676,0.17728496,test_nn
920,1.68,0.17533068,test_nn
921,1.684,0.17337093,test_nn
922,1.688,0.1714051,test_nn
923,1.692,0.16943374,test_nn
924,1.696,0.16745669,test_nn
925,1.7,0.1654737,test_nn
926,1.704,0.16348478,test_nn
927,1.708,0.16149053,test_nn
928,1.712,0.15948993,test_nn
929,1.716,0.1574837,test_nn
930,1.72,0.15547174,test_nn
931,1.724,0.15345402,test_nn
932,1.728,0.15142989,test_nn
933,1.732,0.14940038,test_nn
934,1.736,0.14736465,test_nn
935,1.74,0.14532308,test_nn
936,1.744,0.14327593,test_nn
937,1.748,0.14122209,test_nn
938,1.752,0.13916281,test_nn
939,1.756,0.13709752,test_nn
940,1.76,0.13502634,test_nn
941,1.764,0.13294898,test_nn
942,1.768,0.13086557,test_nn
943,1.772,0.12877649,test_nn
944,1.776,0.12668127,test_nn
945,1.78,0.124580055,test_nn
946,1.784,0.12247273,test_nn
947,1.788,0.12035984,test_nn
948,1.792,0.118240625,test_nn
949,1.796,0.11611536,test_nn
950,1.8,0.11398435,test_nn
951,1.804,0.11184694,test_nn
952,1.808,0.10970393,test_nn
953,1.812,0.10755482,test_nn
954,1.816,0.10539985,test_nn
955,1.82,0.1032387,test_nn
956,1.824,0.10107174,test_nn
957,1.828,0.0988987,test_nn
958,1.832,0.096719846,test_nn
959,1.836,0.09453493,test_nn
960,1.84,0.092344314,test_nn
961,1.844,0.09014745,test_nn
962,1.848,0.087944806,test_nn
963,1.852,0.08573631,test_nn
964,1.856,0.083521865,test_nn
965,1.86,0.08130164,test_nn
966,1.864,0.079075284,test_nn
967,1.868,0.076843336,test_nn
968,1.872,0.074605554,test_nn
969,1.876,0.072361566,test_nn
970,1.88,0.07011213,test_nn
971,1.884,0.067856885,test_nn
972,1.888,0.06559557,test_nn
973,1.892,0.06332877,test_nn
974,1.896,0.061056107,test_nn
975,1.9,0.05877793,test_nn
976,1.904,0.05649385,test_nn
977,1.908,0.054203987,test_nn
978,1.912,0.05190862,test_nn
979,1.916,0.049607486,test_nn
980,1.92,0.047300786,test_nn
981,1.924,0.044988267,test_nn
982,1.928,0.042670503,test_nn
983,1.932,0.040346876,test_nn
984,1.936,0.0380179,test_nn
985,1.94,0.035683382,test_nn
986,1.944,0.03334329,test_nn
987,1.948,0.030998016,test_nn
988,1.952,0.028646786,test_nn
989,1.956,0.026290465,test_nn
990,1.96,0.023928603,test_nn
991,1.964,0.021561624,test_nn
992,1.968,0.019188885,test_nn
993,1.972,0.01681124,test_nn
994,1.976,0.014428084,test_nn
995,1.98,0.01203979,test_nn
996,1.984,0.009646273,test_nn
997,1.988,0.007247559,test_nn
998,1.992,0.0048436793,test_nn
999,1.996,0.0024343187,test_nn
1000,2.0,2.0323088e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_1500/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 1500, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 77009, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-10_14-04-41_904925_2555143/artifacts/2024-10-10_14-04-45/fn_2024-10-10_14-04-45/working_dirs/fn_d6daf_00038_38_weight_soln_obs=1500_2024-10-10_14-04-45", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_1500/diff.csv <==
,X_x,value,name
0,-2.0,4.2380765e-05,diff
1,-1.996,0.00019517192,diff
2,-1.992,0.00034734,diff
3,-1.988,0.00049869297,diff
4,-1.984,0.00064950157,diff
5,-1.98,0.0007996587,diff
6,-1.976,0.0009489581,diff
7,-1.972,0.0010973169,diff
8,-1.968,0.0012451541,diff
9,-1.964,0.0013919175,diff
10,-1.96,0.0015377998,diff
11,-1.956,0.0016828049,diff
12,-1.952,0.0018268786,diff
13,-1.948,0.0019697659,diff
14,-1.944,0.002111597,diff
15,-1.94,0.0022524893,diff
16,-1.936,0.0023921207,diff
17,-1.932,0.00253037,diff
18,-1.928,0.0026677214,diff
19,-1.924,0.0028037056,diff
20,-1.92,0.0029384121,diff
21,-1.916,0.0030718297,diff
22,-1.912,0.003203988,diff
23,-1.908,0.0033345185,diff
24,-1.904,0.0034637377,diff
25,-1.9,0.0035916045,diff
26,-1.896,0.0037176348,diff
27,-1.892,0.0038424805,diff
28,-1.888,0.0039655305,diff
29,-1.884,0.004086908,diff
30,-1.88,0.00420665,diff
31,-1.876,0.004324898,diff
32,-1.872,0.004441157,diff
33,-1.868,0.004555829,diff
34,-1.864,0.0046686307,diff
35,-1.86,0.00477992,diff
36,-1.856,0.0048890337,diff
37,-1.852,0.004996337,diff
38,-1.848,0.0051016286,diff
39,-1.844,0.005204968,diff
40,-1.84,0.005306326,diff
41,-1.836,0.0054057464,diff
42,-1.832,0.0055030584,diff
43,-1.828,0.00559821,diff
44,-1.824,0.0056911632,diff
45,-1.82,0.005782321,diff
46,-1.816,0.0058710724,diff
47,-1.812,0.005957432,diff
48,-1.808,0.0060416907,diff
49,-1.804,0.0061237887,diff
50,-1.8,0.006203413,diff
51,-1.796,0.006280847,diff
52,-1.792,0.006355718,diff
53,-1.788,0.0064282417,diff
54,-1.784,0.006498143,diff
55,-1.78,0.006565869,diff
56,-1.776,0.006631054,diff
57,-1.772,0.006693691,diff
58,-1.768,0.0067537576,diff
59,-1.764,0.006811276,diff
60,-1.76,0.0068662167,diff
61,-1.756,0.0069185644,diff
62,-1.752,0.006968081,diff
63,-1.748,0.0070148557,diff
64,-1.744,0.0070590973,diff
65,-1.74,0.007100612,diff
66,-1.736,0.007139504,diff
67,-1.732,0.007175237,diff
68,-1.728,0.0072081536,diff
69,-1.724,0.0072385073,diff
70,-1.72,0.0072657317,diff
71,-1.716,0.007290259,diff
72,-1.712,0.0073116273,diff
73,-1.708,0.0073304772,diff
74,-1.704,0.0073459744,diff
75,-1.7,0.0073589236,diff
76,-1.696,0.00736849,diff
77,-1.692,0.0073752105,diff
78,-1.688,0.007378772,diff
79,-1.684,0.0073792636,diff
80,-1.68,0.007376671,diff
81,-1.676,0.007371083,diff
82,-1.672,0.0073626935,diff
83,-1.668,0.007350549,diff
84,-1.664,0.007335514,diff
85,-1.66,0.007317096,diff
86,-1.656,0.0072957575,diff
87,-1.652,0.0072710663,diff
88,-1.648,0.007243201,diff
89,-1.644,0.007212132,diff
90,-1.64,0.007177949,diff
91,-1.636,0.0071399957,diff
92,-1.632,0.007098943,diff
93,-1.628,0.0070547312,diff
94,-1.624,0.0070070773,diff
95,-1.62,0.0069563985,diff
96,-1.616,0.0069018304,diff
97,-1.612,0.006844476,diff
98,-1.608,0.0067834407,diff
99,-1.604,0.0067191273,diff
100,-1.6,0.006651461,diff
101,-1.596,0.0065803826,diff
102,-1.592,0.0065060705,diff
103,-1.588,0.006428018,diff
104,-1.584,0.006346792,diff
105,-1.58,0.006261945,diff
106,-1.576,0.006173834,diff
107,-1.572,0.006082326,diff
108,-1.568,0.005987346,diff
109,-1.564,0.005888939,diff
110,-1.56,0.005786985,diff
111,-1.556,0.0056817234,diff
112,-1.552,0.005572751,diff
113,-1.548,0.0054607242,diff
114,-1.544,0.0053451806,diff
115,-1.54,0.0052259862,diff
116,-1.536,0.005103439,diff
117,-1.532,0.0049773157,diff
118,-1.528,0.004847914,diff
119,-1.524,0.0047151744,diff
120,-1.52,0.004579067,diff
121,-1.516,0.0044391155,diff
122,-1.512,0.0042960644,diff
123,-1.508,0.0041495264,diff
124,-1.504,0.003999561,diff
125,-1.5,0.0038462281,diff
126,-1.496,0.003689587,diff
127,-1.492,0.0035295188,diff
128,-1.488,0.0033663511,diff
129,-1.484,0.0031996965,diff
130,-1.48,0.0030293465,diff
131,-1.476,0.002855897,diff
132,-1.472,0.0026789904,diff
133,-1.468,0.0024992824,diff
134,-1.464,0.0023159683,diff
135,-1.46,0.0021294653,diff
136,-1.456,0.001939565,diff
137,-1.452,0.0017466843,diff
138,-1.448,0.001550138,diff
139,-1.444,0.0013510883,diff
140,-1.44,0.0011484325,diff
141,-1.436,0.0009428561,diff
142,-1.432,0.000734061,diff
143,-1.428,0.0005219281,diff
144,-1.424,0.00030758977,diff
145,-1.42,8.946657e-05,diff
146,-1.416,-0.00013145804,diff
147,-1.412,-0.00035527349,diff
148,-1.408,-0.00058209896,diff
149,-1.404,-0.0008119643,diff
150,-1.4,-0.0010445118,diff
151,-1.396,-0.0012798011,diff
152,-1.392,-0.0015183687,diff
153,-1.388,-0.0017591417,diff
154,-1.384,-0.0020031035,diff
155,-1.38,-0.0022491515,diff
156,-1.376,-0.0024982393,diff
157,-1.372,-0.00274989,diff
158,-1.368,-0.0030041933,diff
159,-1.364,-0.0032613277,diff
160,-1.36,-0.00352031,diff
161,-1.356,-0.0037821531,diff
162,-1.352,-0.004046142,diff
163,-1.348,-0.0043124855,diff
164,-1.344,-0.004581362,diff
165,-1.34,-0.0048522353,diff
166,-1.336,-0.0051253736,diff
167,-1.332,-0.0054009557,diff
168,-1.328,-0.005678028,diff
169,-1.324,-0.0059579015,diff
170,-1.32,-0.006239116,diff
171,-1.316,-0.0065226555,diff
172,-1.312,-0.0068079233,diff
173,-1.308,-0.0070949197,diff
174,-1.304,-0.007383853,diff
175,-1.3,-0.007674277,diff
176,-1.296,-0.00796628,diff
177,-1.292,-0.0082601905,diff
178,-1.288,-0.008555293,diff
179,-1.284,-0.008852094,diff
180,-1.28,-0.009149998,diff
181,-1.276,-0.009449393,diff
182,-1.272,-0.009749651,diff
183,-1.268,-0.0100515485,diff
184,-1.264,-0.0103544,diff
185,-1.26,-0.010658205,diff
186,-1.256,-0.010962963,diff
187,-1.252,-0.0112686455,diff
188,-1.248,-0.011575222,diff
189,-1.244,-0.011882186,diff
190,-1.24,-0.0121901035,diff
191,-1.236,-0.012498736,diff
192,-1.232,-0.012807131,diff
193,-1.228,-0.0131165385,diff
194,-1.224,-0.013426185,diff
195,-1.22,-0.01373592,diff
196,-1.216,-0.014045924,diff
197,-1.212,-0.014355987,diff
198,-1.208,-0.014665693,diff
199,-1.204,-0.014975846,diff
200,-1.2,-0.015285492,diff
201,-1.196,-0.0155950785,diff
202,-1.192,-0.015904218,diff
203,-1.188,-0.016212791,diff
204,-1.184,-0.01652041,diff
205,-1.18,-0.01682803,diff
206,-1.176,-0.017134398,diff
207,-1.172,-0.017440408,diff
208,-1.168,-0.017745137,diff
209,-1.164,-0.018048853,diff
210,-1.16,-0.018351525,diff
211,-1.156,-0.018653154,diff
212,-1.152,-0.018953145,diff
213,-1.148,-0.019251853,diff
214,-1.144,-0.019549102,diff
215,-1.14,-0.019844979,diff
216,-1.136,-0.020138651,diff
217,-1.132,-0.020430535,diff
218,-1.128,-0.02072066,diff
219,-1.124,-0.0210087,diff
220,-1.12,-0.02129504,diff
221,-1.116,-0.021578252,diff
222,-1.112,-0.021859676,diff
223,-1.108,-0.022138417,diff
224,-1.104,-0.022414863,diff
225,-1.1,-0.022688419,diff
226,-1.096,-0.022959262,diff
227,-1.092,-0.023227274,diff
228,-1.088,-0.023492247,diff
229,-1.084,-0.023754358,diff
230,-1.08,-0.024013102,diff
231,-1.076,-0.024268389,diff
232,-1.072,-0.024520189,diff
233,-1.068,-0.024769038,diff
234,-1.064,-0.025014132,diff
235,-1.06,-0.025255024,diff
236,-1.056,-0.025492221,diff
237,-1.052,-0.02572596,diff
238,-1.048,-0.02595517,diff
239,-1.044,-0.026180327,diff
240,-1.04,-0.026401222,diff
241,-1.036,-0.026618063,diff
242,-1.032,-0.026830077,diff
243,-1.028,-0.027037144,diff
244,-1.024,-0.027240247,diff
245,-1.02,-0.027438402,diff
246,-1.016,-0.027631909,diff
247,-1.012,-0.027819812,diff
248,-1.008,-0.028002977,diff
249,-1.004,-0.028180778,diff
250,-1.0,-0.028353155,diff
251,-0.996,-0.028520286,diff
252,-0.992,-0.028682232,diff
253,-0.988,-0.028838277,diff
254,-0.984,-0.02898854,diff
255,-0.98,-0.029133618,diff
256,-0.976,-0.029272377,diff
257,-0.972,-0.02940476,diff
258,-0.968,-0.029531717,diff
259,-0.964,-0.029652297,diff
260,-0.96,-0.029766917,diff
261,-0.956,-0.029874623,diff
262,-0.952,-0.029976487,diff
263,-0.948,-0.030071557,diff
264,-0.944,-0.030160189,diff
265,-0.94,-0.030242026,diff
266,-0.936,-0.030317366,diff
267,-0.932,-0.030385554,diff
268,-0.928,-0.030447066,diff
269,-0.924,-0.030501723,diff
270,-0.92,-0.030549109,diff
271,-0.916,-0.030589402,diff
272,-0.912,-0.030622602,diff
273,-0.908,-0.030648708,diff
274,-0.904,-0.030667126,diff
275,-0.9,-0.03067875,diff
276,-0.896,-0.030682504,diff
277,-0.892,-0.030679226,diff
278,-0.888,-0.03066814,diff
279,-0.884,-0.030649543,diff
280,-0.88,-0.030623138,diff
281,-0.876,-0.030589163,diff
282,-0.872,-0.03054756,diff
283,-0.868,-0.030498445,diff
284,-0.864,-0.030441284,diff
285,-0.86,-0.030376554,diff
286,-0.856,-0.030303776,diff
287,-0.852,-0.030223072,diff
288,-0.848,-0.03013438,diff
289,-0.844,-0.030038118,diff
290,-0.84,-0.02993375,diff
291,-0.836,-0.029821694,diff
292,-0.832,-0.029701531,diff
293,-0.828,-0.029573381,diff
294,-0.824,-0.029437363,diff
295,-0.82,-0.029293478,diff
296,-0.816,-0.029141307,diff
297,-0.812,-0.028981507,diff
298,-0.808,-0.0288136,diff
299,-0.804,-0.028637946,diff
300,-0.8,-0.028454423,diff
301,-0.796,-0.028263032,diff
302,-0.792,-0.028063536,diff
303,-0.788,-0.027856588,diff
304,-0.784,-0.027641714,diff
305,-0.78,-0.02741915,diff
306,-0.776,-0.027188838,diff
307,-0.772,-0.026950896,diff
308,-0.768,-0.026705265,diff
309,-0.764,-0.026452482,diff
310,-0.76,-0.02619189,diff
311,-0.756,-0.025924146,diff
312,-0.752,-0.025648832,diff
313,-0.748,-0.025366366,diff
314,-0.744,-0.025076866,diff
315,-0.74,-0.024780154,diff
316,-0.736,-0.024475992,diff
317,-0.732,-0.02416563,diff
318,-0.728,-0.023848236,diff
319,-0.724,-0.023523927,diff
320,-0.72,-0.02319324,diff
321,-0.716,-0.022856057,diff
322,-0.712,-0.022512317,diff
323,-0.708,-0.022162437,diff
324,-0.704,-0.02180624,diff
325,-0.7,-0.021444142,diff
326,-0.696,-0.021076024,diff
327,-0.692,-0.020702362,diff
328,-0.688,-0.020323217,diff
329,-0.684,-0.019937992,diff
330,-0.68,-0.0195477,diff
331,-0.676,-0.019152582,diff
332,-0.672,-0.018752515,diff
333,-0.668,-0.018346727,diff
334,-0.664,-0.017937064,diff
335,-0.66,-0.01752317,diff
336,-0.656,-0.017104208,diff
337,-0.652,-0.016681254,diff
338,-0.648,-0.016254544,diff
339,-0.644,-0.01582402,diff
340,-0.64,-0.015390217,diff
341,-0.636,-0.014952242,diff
342,-0.632,-0.014511645,diff
343,-0.628,-0.014067829,diff
344,-0.624,-0.01362133,diff
345,-0.62,-0.0131723285,diff
346,-0.616,-0.0127213,diff
347,-0.612,-0.01226747,diff
348,-0.608,-0.01181221,diff
349,-0.604,-0.01135546,diff
350,-0.6,-0.010896623,diff
351,-0.596,-0.010437071,diff
352,-0.592,-0.009976625,diff
353,-0.588,-0.009515107,diff
354,-0.584,-0.009053469,diff
355,-0.58,-0.008591831,diff
356,-0.576,-0.008129597,diff
357,-0.572,-0.0076680183,diff
358,-0.568,-0.0072066784,diff
359,-0.564,-0.006746471,diff
360,-0.56,-0.0062874556,diff
361,-0.556,-0.005829811,diff
362,-0.552,-0.005373478,diff
363,-0.548,-0.0049188137,diff
364,-0.544,-0.00446707,diff
365,-0.54,-0.0040171742,diff
366,-0.536,-0.003570199,diff
367,-0.532,-0.0031265616,diff
368,-0.528,-0.0026859045,diff
369,-0.524,-0.002248764,diff
370,-0.52,-0.0018154383,diff
371,-0.516,-0.0013865232,diff
372,-0.512,-0.0009623766,diff
373,-0.508,-0.0005424619,diff
374,-0.504,-0.00012779236,diff
375,-0.5,0.00028175116,diff
376,-0.496,0.0006852746,diff
377,-0.492,0.0010829568,diff
378,-0.488,0.0014742017,diff
379,-0.484,0.0018591285,diff
380,-0.48,0.00223732,diff
381,-0.476,0.0026080012,diff
382,-0.472,0.0029715896,diff
383,-0.468,0.0033268929,diff
384,-0.464,0.0036742091,diff
385,-0.46,0.0040133,diff
386,-0.456,0.004343629,diff
387,-0.452,0.0046646595,diff
388,-0.448,0.00497663,diff
389,-0.444,0.005278647,diff
390,-0.44,0.005571246,diff
391,-0.436,0.005853355,diff
392,-0.432,0.0061247945,diff
393,-0.428,0.0063853264,diff
394,-0.424,0.006634712,diff
395,-0.42,0.0068724155,diff
396,-0.416,0.0070985556,diff
397,-0.412,0.0073123574,diff
398,-0.408,0.0075141788,diff
399,-0.404,0.0077029467,diff
400,-0.4,0.007878542,diff
401,-0.396,0.008040905,diff
402,-0.392,0.008189976,diff
403,-0.388,0.008324921,diff
404,-0.384,0.008445501,diff
405,-0.38,0.008551598,diff
406,-0.376,0.008643091,diff
407,-0.372,0.008719385,diff
408,-0.368,0.00878036,diff
409,-0.364,0.008825779,diff
410,-0.36,0.00885427,diff
411,-0.356,0.008867741,diff
412,-0.352,0.008863986,diff
413,-0.348,0.008843839,diff
414,-0.344,0.008806407,diff
415,-0.34,0.00875175,diff
416,-0.336,0.008678734,diff
417,-0.332,0.00858891,diff
418,-0.328,0.00848037,diff
419,-0.324,0.008353174,diff
420,-0.32,0.0082075,diff
421,-0.316,0.008042991,diff
422,-0.312,0.007858872,diff
423,-0.308,0.00765568,diff
424,-0.304,0.0074329376,diff
425,-0.3,0.007189691,diff
426,-0.296,0.006926596,diff
427,-0.292,0.006642878,diff
428,-0.288,0.006338656,diff
429,-0.284,0.0060133934,diff
430,-0.28,0.0056673884,diff
431,-0.276,0.0052996874,diff
432,-0.272,0.004910767,diff
433,-0.268,0.0044994354,diff
434,-0.264,0.0040821433,diff
435,-0.26,0.0036741495,diff
436,-0.256,0.0032764673,diff
437,-0.252,0.0028877854,diff
438,-0.248,0.0025081635,diff
439,-0.244,0.0021376014,diff
440,-0.24,0.0017758608,diff
441,-0.236,0.0014231801,diff
442,-0.232,0.0010781884,diff
443,-0.228,0.0007418394,diff
444,-0.224,0.0004132986,diff
445,-0.22,9.274483e-05,diff
446,-0.216,-0.00022000074,diff
447,-0.212,-0.0005251169,diff
448,-0.208,-0.0008225441,diff
449,-0.204,-0.0011135936,diff
450,-0.2,-0.0013964772,diff
451,-0.196,-0.0016732216,diff
452,-0.192,-0.0019425154,diff
453,-0.188,-0.0022055507,diff
454,-0.184,-0.0024616718,diff
455,-0.18,-0.0027114153,diff
456,-0.176,-0.002954781,diff
457,-0.172,-0.0031923056,diff
458,-0.168,-0.0034238696,diff
459,-0.164,-0.0036488771,diff
460,-0.16,-0.0038685799,diff
461,-0.156,-0.004081905,diff
462,-0.152,-0.0042901635,diff
463,-0.148,-0.0044924617,diff
464,-0.144,-0.0046895146,diff
465,-0.14,-0.004881084,diff
466,-0.136,-0.0050670505,diff
467,-0.132,-0.0052480698,diff
468,-0.128,-0.0054239035,diff
469,-0.124,-0.005594909,diff
470,-0.12,-0.0057601333,diff
471,-0.116,-0.0059208274,diff
472,-0.112,-0.0060762167,diff
473,-0.108,-0.0062274933,diff
474,-0.104,-0.006373048,diff
475,-0.1,-0.006514311,diff
476,-0.096,-0.0066506863,diff
477,-0.092,-0.006782472,diff
478,-0.088,-0.0069094896,diff
479,-0.084,-0.0070317388,diff
480,-0.08,-0.0071492195,diff
481,-0.076,-0.007262349,diff
482,-0.072,-0.0073704123,diff
483,-0.068,-0.007474363,diff
484,-0.064,-0.0075736046,diff
485,-0.06,-0.0076678395,diff
486,-0.056,-0.0077577233,diff
487,-0.052,-0.007842898,diff
488,-0.048,-0.007923186,diff
489,-0.044,-0.007999361,diff
490,-0.04,-0.008070469,diff
491,-0.036,-0.00813669,diff
492,-0.032,-0.008198559,diff
493,-0.028,-0.008255601,diff
494,-0.024,-0.008307457,diff
495,-0.02,-0.008354783,diff
496,-0.016,-0.008397281,diff
497,-0.012,-0.008434713,diff
498,-0.008,-0.008467138,diff
499,-0.004,-0.008494437,diff
500,0.0,-0.008516908,diff
501,0.004,-0.008534014,diff
502,0.008,-0.008545816,diff
503,0.012,-0.008552313,diff
504,0.016,-0.008553445,diff
505,0.02,-0.008549094,diff
506,0.024,-0.0085392,diff
507,0.028,-0.008524299,diff
508,0.032,-0.008502781,diff
509,0.036,-0.008475959,diff
510,0.04,-0.008443236,diff
511,0.044,-0.008404374,diff
512,0.048,-0.008359492,diff
513,0.052,-0.008308291,diff
514,0.056,-0.008251309,diff
515,0.06,-0.008187354,diff
516,0.064,-0.008117139,diff
517,0.068,-0.0080400705,diff
518,0.072,-0.007956564,diff
519,0.076,-0.007866025,diff
520,0.08,-0.0077685714,diff
521,0.084,-0.007664025,diff
522,0.088,-0.0075523853,diff
523,0.092,-0.0074334145,diff
524,0.096,-0.007306397,diff
525,0.1,-0.0071721673,diff
526,0.104,-0.007029772,diff
527,0.108,-0.0068802834,diff
528,0.112,-0.006721854,diff
529,0.116,-0.0065558553,diff
530,0.12,-0.006381035,diff
531,0.124,-0.00619787,diff
532,0.128,-0.0060061812,diff
533,0.132,-0.0058054924,diff
534,0.136,-0.0055957437,diff
535,0.14,-0.0053773522,diff
536,0.144,-0.005149007,diff
537,0.148,-0.004911959,diff
538,0.152,-0.0046647787,diff
539,0.156,-0.0044075847,diff
540,0.16,-0.004141152,diff
541,0.164,-0.0038636923,diff
542,0.168,-0.003576696,diff
543,0.172,-0.0032788515,diff
544,0.176,-0.002970159,diff
545,0.18,-0.0026507378,diff
546,0.184,-0.0023208857,diff
547,0.188,-0.0019791126,diff
548,0.192,-0.0016262531,diff
549,0.196,-0.0012615919,diff
550,0.2,-0.0008856654,diff
551,0.204,-0.00049740076,diff
552,0.208,-9.7095966e-05,diff
553,0.212,0.00031530857,diff
554,0.216,0.0007405281,diff
555,0.22,0.0011782646,diff
556,0.224,0.0016289353,diff
557,0.228,0.0020926595,diff
558,0.232,0.0025697947,diff
559,0.236,0.0030605197,diff
560,0.24,0.0035644174,diff
561,0.244,0.0040824413,diff
562,0.248,0.004614413,diff
563,0.252,0.005161047,diff
564,0.256,0.0057219267,diff
565,0.26,0.0062972307,diff
566,0.264,0.0068876147,diff
567,0.268,0.007493019,diff
568,0.272,0.008097291,diff
569,0.276,0.008685052,diff
570,0.28,0.009256244,diff
571,0.284,0.00981158,diff
572,0.288,0.010350943,diff
573,0.292,0.010874689,diff
574,0.296,0.01138252,diff
575,0.3,0.011875629,diff
576,0.304,0.012353301,diff
577,0.308,0.012815833,diff
578,0.312,0.013264,diff
579,0.316,0.013697445,diff
580,0.32,0.014116824,diff
581,0.324,0.014521897,diff
582,0.328,0.01491338,diff
583,0.332,0.015290499,diff
584,0.336,0.015654206,diff
585,0.34,0.016005099,diff
586,0.344,0.016342878,diff
587,0.348,0.016667545,diff
588,0.352,0.016979992,diff
589,0.356,0.017279387,diff
590,0.36,0.01756668,diff
591,0.364,0.017841637,diff
592,0.368,0.018104851,diff
593,0.372,0.018356442,diff
594,0.376,0.01859659,diff
595,0.38,0.018825352,diff
596,0.384,0.01904291,diff
597,0.388,0.019249558,diff
598,0.392,0.019445717,diff
599,0.396,0.019631088,diff
600,0.4,0.019805968,diff
601,0.404,0.019970953,diff
602,0.408,0.020125687,diff
603,0.412,0.020271003,diff
604,0.416,0.020406663,diff
605,0.42,0.020532966,diff
606,0.424,0.020649374,diff
607,0.428,0.020757616,diff
608,0.432,0.020856678,diff
609,0.436,0.020947099,diff
610,0.44,0.021028996,diff
611,0.444,0.021102846,diff
612,0.448,0.021167815,diff
613,0.452,0.021225035,diff
614,0.456,0.021274805,diff
615,0.46,0.021317184,diff
616,0.464,0.021351814,diff
617,0.468,0.021378934,diff
618,0.472,0.021399021,diff
619,0.476,0.021412551,diff
620,0.48,0.02141869,diff
621,0.484,0.021418989,diff
622,0.488,0.021412313,diff
623,0.492,0.021399379,diff
624,0.496,0.021380246,diff
625,0.5,0.021355152,diff
626,0.504,0.021324158,diff
627,0.508,0.021288037,diff
628,0.512,0.021245897,diff
629,0.516,0.02119857,diff
630,0.52,0.021145701,diff
631,0.524,0.021088183,diff
632,0.528,0.021025538,diff
633,0.532,0.020958483,diff
634,0.536,0.020886302,diff
635,0.54,0.020810008,diff
636,0.544,0.020729542,diff
637,0.548,0.02064401,diff
638,0.552,0.020555139,diff
639,0.556,0.020461857,diff
640,0.56,0.020365238,diff
641,0.564,0.020264506,diff
642,0.568,0.020160556,diff
643,0.572,0.02005285,diff
644,0.576,0.019942284,diff
645,0.58,0.019827962,diff
646,0.584,0.019711018,diff
647,0.588,0.019590974,diff
648,0.592,0.019468129,diff
649,0.596,0.019342363,diff
650,0.6,0.019213974,diff
651,0.604,0.01908356,diff
652,0.608,0.018950522,diff
653,0.612,0.018815458,diff
654,0.616,0.01867795,diff
655,0.62,0.018538356,diff
656,0.624,0.018397152,diff
657,0.628,0.018253684,diff
658,0.632,0.018108666,diff
659,0.636,0.0179618,diff
660,0.64,0.017813504,diff
661,0.644,0.017664015,diff
662,0.648,0.017512739,diff
663,0.652,0.01736015,diff
664,0.656,0.017206728,diff
665,0.66,0.017052233,diff
666,0.664,0.016896307,diff
667,0.668,0.016740024,diff
668,0.672,0.01658225,diff
669,0.676,0.016423762,diff
670,0.68,0.016264915,diff
671,0.684,0.016105115,diff
672,0.688,0.015944839,diff
673,0.692,0.015784383,diff
674,0.696,0.01562345,diff
675,0.7,0.01546222,diff
676,0.704,0.015300512,diff
677,0.708,0.015138745,diff
678,0.712,0.014976561,diff
679,0.716,0.014814734,diff
680,0.72,0.014652848,diff
681,0.724,0.014490902,diff
682,0.728,0.014328957,diff
683,0.732,0.014167309,diff
684,0.736,0.014005959,diff
685,0.74,0.013844848,diff
686,0.744,0.013683736,diff
687,0.748,0.013523579,diff
688,0.752,0.013363481,diff
689,0.756,0.013204157,diff
690,0.76,0.013045073,diff
691,0.764,0.012886405,diff
692,0.768,0.012729228,diff
693,0.772,0.01257211,diff
694,0.776,0.0124156475,diff
695,0.78,0.012260258,diff
696,0.784,0.0121052265,diff
697,0.788,0.0119514465,diff
698,0.792,0.011798322,diff
699,0.796,0.011645913,diff
700,0.8,0.011494637,diff
701,0.804,0.011344254,diff
702,0.808,0.011195183,diff
703,0.812,0.011046648,diff
704,0.816,0.010899782,diff
705,0.82,0.010753334,diff
706,0.824,0.010608196,diff
707,0.828,0.01046443,diff
708,0.832,0.010321677,diff
709,0.836,0.010180235,diff
710,0.84,0.010039687,diff
711,0.844,0.009900928,diff
712,0.848,0.009763181,diff
713,0.852,0.00962621,diff
714,0.856,0.009491146,diff
715,0.86,0.009357452,diff
716,0.864,0.009224832,diff
717,0.868,0.009093225,diff
718,0.872,0.008963585,diff
719,0.876,0.008835137,diff
720,0.88,0.008707821,diff
721,0.884,0.008582056,diff
722,0.888,0.008457482,diff
723,0.892,0.008334637,diff
724,0.896,0.008213282,diff
725,0.9,0.00809288,diff
726,0.904,0.007974684,diff
727,0.908,0.0078575015,diff
728,0.912,0.0077414513,diff
729,0.916,0.0076273084,diff
730,0.92,0.007514477,diff
731,0.924,0.007403195,diff
732,0.928,0.007293284,diff
733,0.932,0.0071845055,diff
734,0.936,0.0070779324,diff
735,0.94,0.0069725513,diff
736,0.944,0.0068684816,diff
737,0.948,0.0067660213,diff
738,0.952,0.0066649914,diff
739,0.956,0.006565273,diff
740,0.96,0.006467581,diff
741,0.964,0.0063709617,diff
742,0.968,0.0062757134,diff
743,0.972,0.0061822534,diff
744,0.976,0.0060899854,diff
745,0.98,0.0059993267,diff
746,0.984,0.005910158,diff
747,0.988,0.00582242,diff
748,0.992,0.005735934,diff
749,0.996,0.0056514144,diff
750,1.0,0.0055677295,diff
751,1.004,0.0054860115,diff
752,1.008,0.0054051876,diff
753,1.012,0.005325854,diff
754,1.016,0.0052481294,diff
755,1.02,0.005171776,diff
756,1.024,0.0050970316,diff
757,1.028,0.005023122,diff
758,1.032,0.0049509406,diff
759,1.036,0.004880011,diff
760,1.04,0.0048104525,diff
761,1.044,0.004742205,diff
762,1.048,0.0046753883,diff
763,1.052,0.004609883,diff
764,1.056,0.0045453906,diff
765,1.06,0.004482627,diff
766,1.064,0.0044212937,diff
767,1.068,0.004360467,diff
768,1.072,0.004301667,diff
769,1.076,0.0042434633,diff
770,1.08,0.0041870773,diff
771,1.084,0.0041314363,diff
772,1.088,0.004077375,diff
773,1.092,0.004024327,diff
774,1.096,0.0039726794,diff
775,1.1,0.003921598,diff
776,1.104,0.0038724244,diff
777,1.108,0.0038238168,diff
778,1.112,0.003776759,diff
779,1.116,0.0037304163,diff
780,1.12,0.0036858618,diff
781,1.124,0.0036414862,diff
782,1.128,0.0035985708,diff
783,1.132,0.0035568774,diff
784,1.136,0.0035164058,diff
785,1.14,0.0034764707,diff
786,1.144,0.0034376085,diff
787,1.148,0.0033999681,diff
788,1.152,0.0033631027,diff
789,1.156,0.0033277571,diff
790,1.16,0.0032927096,diff
791,1.164,0.0032590628,diff
792,1.168,0.0032256842,diff
793,1.172,0.0031936765,diff
794,1.176,0.0031627715,diff
795,1.18,0.003132403,diff
796,1.184,0.0031031668,diff
797,1.188,0.0030747354,diff
798,1.192,0.0030470788,diff
799,1.196,0.003020227,diff
800,1.2,0.0029942393,diff
801,1.204,0.0029687285,diff
802,1.208,0.0029443204,diff
803,1.212,0.0029206872,diff
804,1.216,0.0028977692,diff
805,1.22,0.002875328,diff
806,1.224,0.0028539896,diff
807,1.228,0.002833128,diff
808,1.232,0.0028131604,diff
809,1.236,0.002793938,diff
810,1.24,0.0027750432,diff
811,1.244,0.0027570128,diff
812,1.248,0.0027395785,diff
813,1.252,0.0027229786,diff
814,1.256,0.0027064383,diff
815,1.26,0.002690792,diff
816,1.264,0.0026758015,diff
817,1.268,0.0026611984,diff
818,1.272,0.0026474297,diff
819,1.276,0.002634108,diff
820,1.28,0.0026210845,diff
821,1.284,0.002608478,diff
822,1.288,0.0025968552,diff
823,1.292,0.0025855303,diff
824,1.296,0.0025747418,diff
825,1.3,0.0025639832,diff
826,1.304,0.0025544167,diff
827,1.308,0.0025447905,diff
828,1.312,0.0025355816,diff
829,1.316,0.0025268495,diff
830,1.32,0.0025185943,diff
831,1.324,0.0025105476,diff
832,1.328,0.0025027692,diff
833,1.332,0.0024956763,diff
834,1.336,0.0024890602,diff
835,1.34,0.002482593,diff
836,1.344,0.0024763644,diff
837,1.348,0.002470374,diff
838,1.352,0.0024648905,diff
839,1.356,0.0024595559,diff
840,1.36,0.002454549,diff
841,1.364,0.0024499297,diff
842,1.368,0.0024452806,diff
843,1.372,0.0024411082,diff
844,1.376,0.002437055,diff
845,1.38,0.002433449,diff
846,1.384,0.002429545,diff
847,1.388,0.0024264157,diff
848,1.392,0.0024233758,diff
849,1.396,0.0024203062,diff
850,1.4,0.0024174452,diff
851,1.404,0.002414763,diff
852,1.408,0.0024121702,diff
853,1.412,0.0024098456,diff
854,1.416,0.0024078786,diff
855,1.42,0.0024053156,diff
856,1.424,0.0024035275,diff
857,1.428,0.0024014711,diff
858,1.432,0.0023999214,diff
859,1.436,0.0023979843,diff
860,1.44,0.002396524,diff
861,1.444,0.0023949146,diff
862,1.448,0.0023935735,diff
863,1.452,0.0023920238,diff
864,1.456,0.002390623,diff
865,1.46,0.0023893416,diff
866,1.464,0.002387941,diff
867,1.468,0.0023866296,diff
868,1.472,0.002385378,diff
869,1.476,0.0023841858,diff
870,1.48,0.0023828745,diff
871,1.484,0.0023815036,diff
872,1.488,0.0023801625,diff
873,1.492,0.0023789108,diff
874,1.496,0.0023775995,diff
875,1.5,0.002375871,diff
876,1.504,0.0023745596,diff
877,1.508,0.002372861,diff
878,1.512,0.0023713112,diff
879,1.516,0.0023696423,diff
880,1.52,0.0023679137,diff
881,1.524,0.0023661554,diff
882,1.528,0.0023643672,diff
883,1.532,0.0023622215,diff
884,1.536,0.0023598373,diff
885,1.54,0.0023577511,diff
886,1.544,0.002355665,diff
887,1.548,0.0023528785,diff
888,1.552,0.0023504794,diff
889,1.556,0.0023475587,diff
890,1.56,0.0023447573,diff
891,1.564,0.0023418367,diff
892,1.568,0.0023387223,diff
893,1.572,0.002335459,diff
894,1.576,0.0023317188,diff
895,1.58,0.0023284256,diff
896,1.584,0.002324462,diff
897,1.588,0.0023205131,diff
898,1.592,0.0023162216,diff
899,1.596,0.0023120195,diff
900,1.6,0.0023073703,diff
901,1.604,0.002302736,diff
902,1.608,0.0022977144,diff
903,1.612,0.0022923052,diff
904,1.616,0.0022871941,diff
905,1.62,0.0022815764,diff
906,1.624,0.0022756755,diff
907,1.628,0.002269581,diff
908,1.632,0.002263382,diff
909,1.636,0.002256751,diff
910,1.64,0.0022499263,diff
911,1.644,0.002243027,diff
912,1.648,0.0022357404,diff
913,1.652,0.0022280961,diff
914,1.656,0.0022203624,diff
915,1.66,0.0022122562,diff
916,1.664,0.0022041202,diff
917,1.668,0.0021954626,diff
918,1.672,0.0021864027,diff
919,1.676,0.0021773875,diff
920,1.68,0.002167955,diff
921,1.684,0.0021582544,diff
922,1.688,0.002148226,diff
923,1.692,0.0021375865,diff
924,1.696,0.0021273792,diff
925,1.7,0.0021163523,diff
926,1.704,0.0021049976,diff
927,1.708,0.0020935833,diff
928,1.712,0.0020814985,diff
929,1.716,0.0020692796,diff
930,1.72,0.0020566583,diff
931,1.724,0.0020437688,diff
932,1.728,0.0020308644,diff
933,1.732,0.002017051,diff
934,1.736,0.0020029992,diff
935,1.74,0.0019887686,diff
936,1.744,0.001974076,diff
937,1.748,0.00195916,diff
938,1.752,0.0019439012,diff
939,1.756,0.0019281209,diff
940,1.76,0.0019116402,diff
941,1.764,0.0018956214,diff
942,1.768,0.001878798,diff
943,1.772,0.0018613786,diff
944,1.776,0.0018438771,diff
945,1.78,0.0018256903,diff
946,1.784,0.0018071458,diff
947,1.788,0.0017884076,diff
948,1.792,0.0017691031,diff
949,1.796,0.0017495975,diff
950,1.8,0.0017295405,diff
951,1.804,0.0017088726,diff
952,1.808,0.0016879663,diff
953,1.812,0.0016666353,diff
954,1.816,0.0016449615,diff
955,1.82,0.0016225576,diff
956,1.824,0.0015999153,diff
957,1.828,0.0015767962,diff
958,1.832,0.0015529096,diff
959,1.836,0.001528956,diff
960,1.84,0.0015044063,diff
961,1.844,0.001479514,diff
962,1.848,0.0014538616,diff
963,1.852,0.0014278442,diff
964,1.856,0.0014011934,diff
965,1.86,0.0013744384,diff
966,1.864,0.001346916,diff
967,1.868,0.0013189763,diff
968,1.872,0.0012903884,diff
969,1.876,0.0012613907,diff
970,1.88,0.0012320578,diff
971,1.884,0.0012019761,diff
972,1.888,0.0011712797,diff
973,1.892,0.0011400878,diff
974,1.896,0.0011083819,diff
975,1.9,0.0010763109,diff
976,1.904,0.0010434017,diff
977,1.908,0.0010100715,diff
978,1.912,0.0009760782,diff
979,1.916,0.0009413883,diff
980,1.92,0.000906311,diff
981,1.924,0.0008706562,diff
982,1.928,0.00083428994,diff
983,1.932,0.00079732016,diff
984,1.936,0.0007597618,diff
985,1.94,0.00072163716,diff
986,1.944,0.00068296306,diff
987,1.948,0.00064332783,diff
988,1.952,0.0006034188,diff
989,1.956,0.0005627237,diff
990,1.96,0.00052119605,diff
991,1.964,0.00047906674,diff
992,1.968,0.00043634698,diff
993,1.972,0.00039282814,diff
994,1.976,0.00034886505,diff
995,1.98,0.00030403025,diff
996,1.984,0.00025844388,diff
997,1.988,0.00021226192,diff
998,1.992,0.00016508531,diff
999,1.996,0.00011737808,diff
1000,2.0,6.887689e-05,diff


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_1500/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_1500/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_1500/sol_nn.csv <==
,X_x,value,name
0,-2.0,4.2380765e-05,sol_nn
1,-1.996,0.002338738,sol_nn
2,-1.992,0.004634536,sol_nn
3,-1.988,0.006929455,sol_nn
4,-1.984,0.009223893,sol_nn
5,-1.98,0.011517616,sol_nn
6,-1.976,0.013810545,sol_nn
7,-1.972,0.01610247,sol_nn
8,-1.968,0.018393874,sol_nn
9,-1.964,0.020684266,sol_nn
10,-1.96,0.022973714,sol_nn
11,-1.956,0.02526235,sol_nn
12,-1.952,0.02754999,sol_nn
13,-1.948,0.029836506,sol_nn
14,-1.944,0.032121904,sol_nn
15,-1.94,0.03440636,sol_nn
16,-1.936,0.036689624,sol_nn
17,-1.932,0.03897144,sol_nn
18,-1.928,0.04125242,sol_nn
19,-1.924,0.04353197,sol_nn
20,-1.92,0.045810305,sol_nn
21,-1.916,0.04808729,sol_nn
22,-1.912,0.05036308,sol_nn
23,-1.908,0.052637175,sol_nn
24,-1.904,0.05490996,sol_nn
25,-1.9,0.057181455,sol_nn
26,-1.896,0.05945105,sol_nn
27,-1.892,0.06171953,sol_nn
28,-1.888,0.063986145,sol_nn
29,-1.884,0.06625115,sol_nn
30,-1.88,0.06851446,sol_nn
31,-1.876,0.07077628,sol_nn
32,-1.872,0.073036164,sol_nn
33,-1.868,0.0752944,sol_nn
34,-1.864,0.07755083,sol_nn
35,-1.86,0.07980569,sol_nn
36,-1.856,0.08205843,sol_nn
37,-1.852,0.0843093,sol_nn
38,-1.848,0.086558156,sol_nn
39,-1.844,0.088805124,sol_nn
40,-1.84,0.09105005,sol_nn
41,-1.836,0.0932931,sol_nn
42,-1.832,0.09553398,sol_nn
43,-1.828,0.09777276,sol_nn
44,-1.824,0.10000928,sol_nn
45,-1.82,0.102244005,sol_nn
46,-1.816,0.104476385,sol_nn
47,-1.812,0.10670631,sol_nn
48,-1.808,0.1089342,sol_nn
49,-1.804,0.11115986,sol_nn
50,-1.8,0.113383114,sol_nn
51,-1.796,0.11560412,sol_nn
52,-1.792,0.11782255,sol_nn
53,-1.788,0.1200387,sol_nn
54,-1.784,0.12225217,sol_nn
55,-1.78,0.12446353,sol_nn
56,-1.776,0.12667228,sol_nn
57,-1.772,0.12887855,sol_nn
58,-1.768,0.13108218,sol_nn
59,-1.764,0.13328326,sol_nn
60,-1.76,0.13548183,sol_nn
61,-1.756,0.13767774,sol_nn
62,-1.752,0.1398709,sol_nn
63,-1.748,0.14206123,sol_nn
64,-1.744,0.14424911,sol_nn
65,-1.74,0.14643419,sol_nn
66,-1.736,0.14861672,sol_nn
67,-1.732,0.15079601,sol_nn
68,-1.728,0.15297249,sol_nn
69,-1.724,0.15514648,sol_nn
70,-1.72,0.15731727,sol_nn
71,-1.716,0.15948541,sol_nn
72,-1.712,0.16165036,sol_nn
73,-1.708,0.16381283,sol_nn
74,-1.704,0.1659719,sol_nn
75,-1.7,0.16812842,sol_nn
76,-1.696,0.1702816,sol_nn
77,-1.692,0.1724319,sol_nn
78,-1.688,0.17457908,sol_nn
79,-1.684,0.17672315,sol_nn
80,-1.68,0.17886418,sol_nn
81,-1.676,0.18100215,sol_nn
82,-1.672,0.18313734,sol_nn
83,-1.668,0.18526882,sol_nn
84,-1.664,0.18739736,sol_nn
85,-1.66,0.18952256,sol_nn
86,-1.656,0.19164479,sol_nn
87,-1.652,0.19376373,sol_nn
88,-1.648,0.19587943,sol_nn
89,-1.644,0.19799192,sol_nn
90,-1.64,0.20010138,sol_nn
91,-1.636,0.20220698,sol_nn
92,-1.632,0.20430957,sol_nn
93,-1.628,0.20640892,sol_nn
94,-1.624,0.2085049,sol_nn
95,-1.62,0.21059778,sol_nn
96,-1.616,0.21268678,sol_nn
97,-1.612,0.21477306,sol_nn
98,-1.608,0.21685559,sol_nn
99,-1.604,0.21893491,sol_nn
100,-1.6,0.2210108,sol_nn
101,-1.596,0.22308336,sol_nn
102,-1.592,0.22515261,sol_nn
103,-1.588,0.22721812,sol_nn
104,-1.584,0.22928053,sol_nn
105,-1.58,0.23133925,sol_nn
106,-1.576,0.23339476,sol_nn
107,-1.572,0.23544683,sol_nn
108,-1.568,0.23749547,sol_nn
109,-1.564,0.23954064,sol_nn
110,-1.56,0.2415823,sol_nn
111,-1.556,0.2436206,sol_nn
112,-1.552,0.24565521,sol_nn
113,-1.548,0.2476868,sol_nn
114,-1.544,0.24971484,sol_nn
115,-1.54,0.25173926,sol_nn
116,-1.536,0.25376028,sol_nn
117,-1.532,0.25577778,sol_nn
118,-1.528,0.25779197,sol_nn
119,-1.524,0.2598028,sol_nn
120,-1.52,0.2618103,sol_nn
121,-1.516,0.2638139,sol_nn
122,-1.512,0.26581448,sol_nn
123,-1.508,0.26781154,sol_nn
124,-1.504,0.2698052,sol_nn
125,-1.5,0.27179542,sol_nn
126,-1.496,0.27378234,sol_nn
127,-1.492,0.2757659,sol_nn
128,-1.488,0.27774632,sol_nn
129,-1.484,0.2797233,sol_nn
130,-1.48,0.2816965,sol_nn
131,-1.476,0.28366667,sol_nn
132,-1.472,0.28563333,sol_nn
133,-1.468,0.2875972,sol_nn
134,-1.464,0.28955752,sol_nn
135,-1.46,0.29151458,sol_nn
136,-1.456,0.2934683,sol_nn
137,-1.452,0.29541898,sol_nn
138,-1.448,0.29736608,sol_nn
139,-1.444,0.2993106,sol_nn
140,-1.44,0.3012515,sol_nn
141,-1.436,0.30318955,sol_nn
142,-1.432,0.3051243,sol_nn
143,-1.428,0.30705583,sol_nn
144,-1.424,0.30898505,sol_nn
145,-1.42,0.31091055,sol_nn
146,-1.416,0.3128332,sol_nn
147,-1.412,0.314753,sol_nn
148,-1.408,0.31666976,sol_nn
149,-1.404,0.31858346,sol_nn
150,-1.4,0.32049453,sol_nn
151,-1.396,0.3224028,sol_nn
152,-1.392,0.32430786,sol_nn
153,-1.388,0.32621068,sol_nn
154,-1.384,0.32811034,sol_nn
155,-1.38,0.33000785,sol_nn
156,-1.376,0.33190233,sol_nn
157,-1.372,0.3337943,sol_nn
158,-1.368,0.33568358,sol_nn
159,-1.364,0.33757007,sol_nn
160,-1.36,0.33945465,sol_nn
161,-1.356,0.34133643,sol_nn
162,-1.352,0.343216,sol_nn
163,-1.348,0.34509325,sol_nn
164,-1.344,0.346968,sol_nn
165,-1.34,0.34884068,sol_nn
166,-1.336,0.35071117,sol_nn
167,-1.332,0.35257915,sol_nn
168,-1.328,0.35444573,sol_nn
169,-1.324,0.3563094,sol_nn
170,-1.32,0.35817176,sol_nn
171,-1.316,0.36003184,sol_nn
172,-1.312,0.36189014,sol_nn
173,-1.308,0.3637468,sol_nn
174,-1.304,0.36560142,sol_nn
175,-1.3,0.36745462,sol_nn
176,-1.296,0.36930618,sol_nn
177,-1.292,0.37115583,sol_nn
178,-1.288,0.37300438,sol_nn
179,-1.284,0.37485114,sol_nn
180,-1.28,0.37669685,sol_nn
181,-1.276,0.37854102,sol_nn
182,-1.272,0.3803844,sol_nn
183,-1.268,0.38222608,sol_nn
184,-1.264,0.3840668,sol_nn
185,-1.26,0.3859066,sol_nn
186,-1.256,0.3877454,sol_nn
187,-1.252,0.38958335,sol_nn
188,-1.248,0.39142036,sol_nn
189,-1.244,0.39325702,sol_nn
190,-1.24,0.39509267,sol_nn
191,-1.236,0.39692765,sol_nn
192,-1.232,0.39876282,sol_nn
193,-1.228,0.400597,sol_nn
194,-1.224,0.40243098,sol_nn
195,-1.22,0.4042648,sol_nn
196,-1.216,0.40609843,sol_nn
197,-1.212,0.40793192,sol_nn
198,-1.208,0.40976587,sol_nn
199,-1.204,0.41159928,sol_nn
200,-1.2,0.4134332,sol_nn
201,-1.196,0.41526723,sol_nn
202,-1.192,0.41710165,sol_nn
203,-1.188,0.41893673,sol_nn
204,-1.184,0.42077267,sol_nn
205,-1.18,0.42260867,sol_nn
206,-1.176,0.42444587,sol_nn
207,-1.172,0.42628342,sol_nn
208,-1.168,0.42812234,sol_nn
209,-1.164,0.4299622,sol_nn
210,-1.16,0.43180314,sol_nn
211,-1.156,0.43364507,sol_nn
212,-1.152,0.4354887,sol_nn
213,-1.148,0.43733358,sol_nn
214,-1.144,0.4391799,sol_nn
215,-1.14,0.44102764,sol_nn
216,-1.136,0.44287753,sol_nn
217,-1.132,0.44472927,sol_nn
218,-1.128,0.44658273,sol_nn
219,-1.124,0.44843832,sol_nn
220,-1.12,0.45029554,sol_nn
221,-1.116,0.4521559,sol_nn
222,-1.112,0.4540181,sol_nn
223,-1.108,0.45588294,sol_nn
224,-1.104,0.4577501,sol_nn
225,-1.1,0.45962012,sol_nn
226,-1.096,0.4614929,sol_nn
227,-1.092,0.46336845,sol_nn
228,-1.088,0.46524706,sol_nn
229,-1.084,0.46712857,sol_nn
230,-1.08,0.4690134,sol_nn
231,-1.076,0.47090173,sol_nn
232,-1.072,0.4727935,sol_nn
233,-1.068,0.4746883,sol_nn
234,-1.064,0.47658673,sol_nn
235,-1.06,0.47848952,sol_nn
236,-1.056,0.48039588,sol_nn
237,-1.052,0.4823057,sol_nn
238,-1.048,0.48422012,sol_nn
239,-1.044,0.48613852,sol_nn
240,-1.04,0.48806125,sol_nn
241,-1.036,0.48998797,sol_nn
242,-1.032,0.49191958,sol_nn
243,-1.028,0.49385607,sol_nn
244,-1.024,0.49579653,sol_nn
245,-1.02,0.49774206,sol_nn
246,-1.016,0.4996921,sol_nn
247,-1.012,0.50164783,sol_nn
248,-1.008,0.5036082,sol_nn
249,-1.004,0.50557405,sol_nn
250,-1.0,0.50754523,sol_nn
251,-0.996,0.50952166,sol_nn
252,-0.992,0.51150334,sol_nn
253,-0.988,0.5134909,sol_nn
254,-0.984,0.5154842,sol_nn
255,-0.98,0.5174827,sol_nn
256,-0.976,0.51948756,sol_nn
257,-0.972,0.5214988,sol_nn
258,-0.968,0.52351546,sol_nn
259,-0.964,0.52553844,sol_nn
260,-0.96,0.5275674,sol_nn
261,-0.956,0.5296033,sol_nn
262,-0.952,0.531645,sol_nn
263,-0.948,0.53369355,sol_nn
264,-0.944,0.5357485,sol_nn
265,-0.94,0.5378102,sol_nn
266,-0.936,0.53987855,sol_nn
267,-0.932,0.541954,sol_nn
268,-0.928,0.54403603,sol_nn
269,-0.924,0.54612494,sol_nn
270,-0.92,0.5482211,sol_nn
271,-0.916,0.55032444,sol_nn
272,-0.912,0.55243486,sol_nn
273,-0.908,0.5545523,sol_nn
274,-0.904,0.55667746,sol_nn
275,-0.9,0.5588095,sol_nn
276,-0.896,0.5609493,sol_nn
277,-0.892,0.5630962,sol_nn
278,-0.888,0.5652509,sol_nn
279,-0.884,0.56741303,sol_nn
280,-0.88,0.56958306,sol_nn
281,-0.876,0.57176065,sol_nn
282,-0.872,0.5739458,sol_nn
283,-0.868,0.5761385,sol_nn
284,-0.864,0.5783392,sol_nn
285,-0.86,0.5805476,sol_nn
286,-0.856,0.582764,sol_nn
287,-0.852,0.5849883,sol_nn
288,-0.848,0.58722055,sol_nn
289,-0.844,0.58946043,sol_nn
290,-0.84,0.5917084,sol_nn
291,-0.836,0.59396404,sol_nn
292,-0.832,0.59622777,sol_nn
293,-0.828,0.5984995,sol_nn
294,-0.824,0.6007791,sol_nn
295,-0.82,0.6030667,sol_nn
296,-0.816,0.6053624,sol_nn
297,-0.812,0.6076658,sol_nn
298,-0.808,0.60997725,sol_nn
299,-0.804,0.6122965,sol_nn
300,-0.8,0.61462367,sol_nn
301,-0.796,0.6169586,sol_nn
302,-0.792,0.6193017,sol_nn
303,-0.788,0.62165225,sol_nn
304,-0.784,0.62401074,sol_nn
305,-0.78,0.6263769,sol_nn
306,-0.776,0.6287508,sol_nn
307,-0.772,0.6311323,sol_nn
308,-0.768,0.63352156,sol_nn
309,-0.764,0.63591796,sol_nn
310,-0.76,0.6383221,sol_nn
311,-0.756,0.6407334,sol_nn
312,-0.752,0.64315236,sol_nn
313,-0.748,0.6455784,sol_nn
314,-0.744,0.6480115,sol_nn
315,-0.74,0.6504518,sol_nn
316,-0.736,0.65289956,sol_nn
317,-0.732,0.65535355,sol_nn
318,-0.728,0.65781456,sol_nn
319,-0.724,0.66028243,sol_nn
320,-0.72,0.6627567,sol_nn
321,-0.716,0.6652374,sol_nn
322,-0.712,0.6677248,sol_nn
323,-0.708,0.6702183,sol_nn
324,-0.704,0.67271805,sol_nn
325,-0.7,0.6752237,sol_nn
326,-0.696,0.6777355,sol_nn
327,-0.692,0.6802528,sol_nn
328,-0.688,0.6827755,sol_nn
329,-0.684,0.6853043,sol_nn
330,-0.68,0.68783814,sol_nn
331,-0.676,0.6903769,sol_nn
332,-0.672,0.69292057,sol_nn
333,-0.668,0.6954699,sol_nn
334,-0.664,0.69802314,sol_nn
335,-0.66,0.7005806,sol_nn
336,-0.656,0.70314324,sol_nn
337,-0.652,0.7057098,sol_nn
338,-0.648,0.7082801,sol_nn
339,-0.644,0.7108542,sol_nn
340,-0.64,0.7134316,sol_nn
341,-0.636,0.7160132,sol_nn
342,-0.632,0.71859735,sol_nn
343,-0.628,0.72118473,sol_nn
344,-0.624,0.7237748,sol_nn
345,-0.62,0.7263674,sol_nn
346,-0.616,0.7289621,sol_nn
347,-0.612,0.7315595,sol_nn
348,-0.608,0.73415834,sol_nn
349,-0.604,0.7367587,sol_nn
350,-0.6,0.7393611,sol_nn
351,-0.596,0.7419643,sol_nn
352,-0.592,0.7445683,sol_nn
353,-0.588,0.74717337,sol_nn
354,-0.584,0.7497786,sol_nn
355,-0.58,0.75238395,sol_nn
356,-0.576,0.75498974,sol_nn
357,-0.572,0.7575949,sol_nn
358,-0.568,0.7601998,sol_nn
359,-0.564,0.7628036,sol_nn
360,-0.56,0.76540625,sol_nn
361,-0.556,0.76800746,sol_nn
362,-0.552,0.77060735,sol_nn
363,-0.548,0.77320564,sol_nn
364,-0.544,0.77580094,sol_nn
365,-0.54,0.7783945,sol_nn
366,-0.536,0.78098506,sol_nn
367,-0.532,0.78357226,sol_nn
368,-0.528,0.78615654,sol_nn
369,-0.524,0.7887373,sol_nn
370,-0.52,0.7913142,sol_nn
371,-0.516,0.79388666,sol_nn
372,-0.512,0.79645437,sol_nn
373,-0.508,0.7990179,sol_nn
374,-0.504,0.8015762,sol_nn
375,-0.5,0.8041293,sol_nn
376,-0.496,0.80667645,sol_nn
377,-0.492,0.80921775,sol_nn
378,-0.488,0.81175256,sol_nn
379,-0.484,0.8142811,sol_nn
380,-0.48,0.81680286,sol_nn
381,-0.476,0.8193171,sol_nn
382,-0.472,0.8218243,sol_nn
383,-0.468,0.82432324,sol_nn
384,-0.464,0.8268141,sol_nn
385,-0.46,0.82929677,sol_nn
386,-0.456,0.8317708,sol_nn
387,-0.452,0.83423537,sol_nn
388,-0.448,0.83669096,sol_nn
389,-0.444,0.83913654,sol_nn
390,-0.44,0.8415727,sol_nn
391,-0.436,0.84399843,sol_nn
392,-0.432,0.84641343,sol_nn
393,-0.428,0.8488176,sol_nn
394,-0.424,0.85121053,sol_nn
395,-0.42,0.8535919,sol_nn
396,-0.416,0.8559616,sol_nn
397,-0.412,0.85831904,sol_nn
398,-0.408,0.8606644,sol_nn
399,-0.404,0.86299676,sol_nn
400,-0.4,0.865316,sol_nn
401,-0.396,0.8676219,sol_nn
402,-0.392,0.8699146,sol_nn
403,-0.388,0.8721931,sol_nn
404,-0.384,0.87445724,sol_nn
405,-0.38,0.876707,sol_nn
406,-0.376,0.87894213,sol_nn
407,-0.372,0.881162,sol_nn
408,-0.368,0.8833665,sol_nn
409,-0.364,0.88555557,sol_nn
410,-0.36,0.8877276,sol_nn
411,-0.356,0.8898847,sol_nn
412,-0.352,0.8920245,sol_nn
413,-0.348,0.89414793,sol_nn
414,-0.344,0.8962541,sol_nn
415,-0.34,0.898343,sol_nn
416,-0.336,0.9004137,sol_nn
417,-0.332,0.9024674,sol_nn
418,-0.328,0.90450245,sol_nn
419,-0.324,0.9065189,sol_nn
420,-0.32,0.9085168,sol_nn
421,-0.316,0.9104959,sol_nn
422,-0.312,0.9124553,sol_nn
423,-0.308,0.91439575,sol_nn
424,-0.304,0.91631657,sol_nn
425,-0.3,0.918217,sol_nn
426,-0.296,0.9200975,sol_nn
427,-0.292,0.9219573,sol_nn
428,-0.288,0.9237967,sol_nn
429,-0.284,0.925615,sol_nn
430,-0.28,0.9274126,sol_nn
431,-0.276,0.9291885,sol_nn
432,-0.272,0.93094313,sol_nn
433,-0.268,0.9326754,sol_nn
434,-0.264,0.93438613,sol_nn
435,-0.26,0.93607414,sol_nn
436,-0.256,0.93774045,sol_nn
437,-0.252,0.9393838,sol_nn
438,-0.248,0.94100416,sol_nn
439,-0.244,0.9426016,sol_nn
440,-0.24,0.94417584,sol_nn
441,-0.236,0.94572717,sol_nn
442,-0.232,0.9472542,sol_nn
443,-0.228,0.9487578,sol_nn
444,-0.224,0.9502373,sol_nn
445,-0.22,0.95169276,sol_nn
446,-0.216,0.953124,sol_nn
447,-0.212,0.9545309,sol_nn
448,-0.208,0.9559134,sol_nn
449,-0.204,0.9572704,sol_nn
450,-0.2,0.9586035,sol_nn
451,-0.196,0.95991075,sol_nn
452,-0.192,0.9611935,sol_nn
453,-0.188,0.96245044,sol_nn
454,-0.184,0.96368235,sol_nn
455,-0.18,0.9648886,sol_nn
456,-0.176,0.9660692,sol_nn
457,-0.172,0.9672237,sol_nn
458,-0.168,0.96835214,sol_nn
459,-0.164,0.9694551,sol_nn
460,-0.16,0.9705314,sol_nn
461,-0.156,0.9715821,sol_nn
462,-0.152,0.9726058,sol_nn
463,-0.148,0.97360355,sol_nn
464,-0.144,0.9745745,sol_nn
465,-0.14,0.97551894,sol_nn
466,-0.136,0.976437,sol_nn
467,-0.132,0.97732794,sol_nn
468,-0.128,0.9781921,sol_nn
469,-0.124,0.9790291,sol_nn
470,-0.12,0.97983986,sol_nn
471,-0.116,0.9806232,sol_nn
472,-0.112,0.9813798,sol_nn
473,-0.108,0.98210853,sol_nn
474,-0.104,0.982811,sol_nn
475,-0.1,0.9834857,sol_nn
476,-0.096,0.9841333,sol_nn
477,-0.092,0.98475355,sol_nn
478,-0.088,0.9853465,sol_nn
479,-0.084,0.98591226,sol_nn
480,-0.08,0.9864508,sol_nn
481,-0.076,0.98696166,sol_nn
482,-0.072,0.9874456,sol_nn
483,-0.068,0.9879016,sol_nn
484,-0.064,0.9883304,sol_nn
485,-0.06,0.98873216,sol_nn
486,-0.056,0.9891063,sol_nn
487,-0.052,0.9894531,sol_nn
488,-0.048,0.9897728,sol_nn
489,-0.044,0.9900646,sol_nn
490,-0.04,0.9903295,sol_nn
491,-0.036,0.9905673,sol_nn
492,-0.032,0.99077743,sol_nn
493,-0.028,0.9909604,sol_nn
494,-0.024,0.9911165,sol_nn
495,-0.02,0.9912452,sol_nn
496,-0.016,0.9913467,sol_nn
497,-0.012,0.9914213,sol_nn
498,-0.008,0.99146885,sol_nn
499,-0.004,0.9914896,sol_nn
500,0.0,0.9914831,sol_nn
501,0.004,0.99145,sol_nn
502,0.008,0.99139017,sol_nn
503,0.012,0.9913037,sol_nn
504,0.016,0.99119055,sol_nn
505,0.02,0.9910509,sol_nn
506,0.024,0.9908848,sol_nn
507,0.028,0.9906917,sol_nn
508,0.032,0.9904732,sol_nn
509,0.036,0.99022806,sol_nn
510,0.04,0.98995674,sol_nn
511,0.044,0.9896596,sol_nn
512,0.048,0.9893365,sol_nn
513,0.052,0.9889877,sol_nn
514,0.056,0.9886127,sol_nn
515,0.06,0.98821265,sol_nn
516,0.064,0.9877869,sol_nn
517,0.068,0.9873359,sol_nn
518,0.072,0.98685944,sol_nn
519,0.076,0.986358,sol_nn
520,0.08,0.98583144,sol_nn
521,0.084,0.98528,sol_nn
522,0.088,0.9847036,sol_nn
523,0.092,0.9841026,sol_nn
524,0.096,0.9834776,sol_nn
525,0.1,0.98282784,sol_nn
526,0.104,0.98215425,sol_nn
527,0.108,0.98145574,sol_nn
528,0.112,0.98073417,sol_nn
529,0.116,0.97998816,sol_nn
530,0.12,0.97921896,sol_nn
531,0.124,0.97842616,sol_nn
532,0.128,0.9776098,sol_nn
533,0.132,0.9767705,sol_nn
534,0.136,0.9759083,sol_nn
535,0.14,0.9750227,sol_nn
536,0.144,0.974115,sol_nn
537,0.148,0.97318405,sol_nn
538,0.152,0.9722312,sol_nn
539,0.156,0.97125643,sol_nn
540,0.16,0.97025883,sol_nn
541,0.164,0.9692403,sol_nn
542,0.168,0.9681993,sol_nn
543,0.172,0.96713716,sol_nn
544,0.176,0.96605384,sol_nn
545,0.18,0.96494925,sol_nn
546,0.184,0.96382314,sol_nn
547,0.188,0.9626769,sol_nn
548,0.192,0.96150976,sol_nn
549,0.196,0.9603224,sol_nn
550,0.2,0.9591143,sol_nn
551,0.204,0.9578866,sol_nn
552,0.208,0.9566389,sol_nn
553,0.212,0.9553713,sol_nn
554,0.216,0.9540845,sol_nn
555,0.22,0.9527783,sol_nn
556,0.224,0.9514529,sol_nn
557,0.228,0.95010865,sol_nn
558,0.232,0.9487458,sol_nn
559,0.236,0.9473645,sol_nn
560,0.24,0.9459644,sol_nn
561,0.244,0.94454646,sol_nn
562,0.248,0.9431104,sol_nn
563,0.252,0.94165707,sol_nn
564,0.256,0.9401859,sol_nn
565,0.26,0.9386972,sol_nn
566,0.264,0.9371916,sol_nn
567,0.268,0.935669,sol_nn
568,0.272,0.93412966,sol_nn
569,0.276,0.93257385,sol_nn
570,0.28,0.9310015,sol_nn
571,0.284,0.9294132,sol_nn
572,0.288,0.927809,sol_nn
573,0.292,0.9261891,sol_nn
574,0.296,0.9245534,sol_nn
575,0.3,0.92290294,sol_nn
576,0.304,0.92123693,sol_nn
577,0.308,0.9195559,sol_nn
578,0.312,0.91786045,sol_nn
579,0.316,0.91615033,sol_nn
580,0.32,0.91442615,sol_nn
581,0.324,0.9126876,sol_nn
582,0.328,0.91093546,sol_nn
583,0.332,0.909169,sol_nn
584,0.336,0.90738916,sol_nn
585,0.34,0.9055964,sol_nn
586,0.344,0.9037906,sol_nn
587,0.348,0.90197164,sol_nn
588,0.352,0.9001405,sol_nn
589,0.356,0.89829636,sol_nn
590,0.36,0.89644,sol_nn
591,0.364,0.8945714,sol_nn
592,0.368,0.892691,sol_nn
593,0.372,0.89079905,sol_nn
594,0.376,0.88889563,sol_nn
595,0.38,0.8869808,sol_nn
596,0.384,0.88505465,sol_nn
597,0.388,0.88311774,sol_nn
598,0.392,0.88117033,sol_nn
599,0.396,0.8792121,sol_nn
600,0.4,0.8772434,sol_nn
601,0.404,0.87526476,sol_nn
602,0.408,0.87327594,sol_nn
603,0.412,0.8712777,sol_nn
604,0.416,0.8692697,sol_nn
605,0.42,0.86725247,sol_nn
606,0.424,0.8652252,sol_nn
607,0.428,0.8631899,sol_nn
608,0.432,0.8611453,sol_nn
609,0.436,0.8590922,sol_nn
610,0.44,0.85703045,sol_nn
611,0.444,0.85496074,sol_nn
612,0.448,0.85288215,sol_nn
613,0.452,0.85079575,sol_nn
614,0.456,0.84870195,sol_nn
615,0.46,0.84660065,sol_nn
616,0.464,0.8444917,sol_nn
617,0.468,0.8423753,sol_nn
618,0.472,0.84025174,sol_nn
619,0.476,0.83812165,sol_nn
620,0.48,0.83598423,sol_nn
621,0.484,0.83384097,sol_nn
622,0.488,0.83169067,sol_nn
623,0.492,0.8295342,sol_nn
624,0.496,0.8273714,sol_nn
625,0.5,0.8252027,sol_nn
626,0.504,0.82302815,sol_nn
627,0.508,0.8208484,sol_nn
628,0.512,0.81866264,sol_nn
629,0.516,0.81647176,sol_nn
630,0.52,0.8142753,sol_nn
631,0.524,0.81207424,sol_nn
632,0.528,0.809868,sol_nn
633,0.532,0.8076573,sol_nn
634,0.536,0.80544156,sol_nn
635,0.54,0.8032217,sol_nn
636,0.544,0.80099756,sol_nn
637,0.548,0.79876846,sol_nn
638,0.552,0.79653597,sol_nn
639,0.556,0.7942991,sol_nn
640,0.56,0.79205894,sol_nn
641,0.564,0.7898146,sol_nn
642,0.568,0.787567,sol_nn
643,0.572,0.78531575,sol_nn
644,0.576,0.7830616,sol_nn
645,0.58,0.78080374,sol_nn
646,0.584,0.7785431,sol_nn
647,0.588,0.77627945,sol_nn
648,0.592,0.77401304,sol_nn
649,0.596,0.7717437,sol_nn
650,0.6,0.7694717,sol_nn
651,0.604,0.7671977,sol_nn
652,0.608,0.76492107,sol_nn
653,0.612,0.76264244,sol_nn
654,0.616,0.7603614,sol_nn
655,0.62,0.7580781,sol_nn
656,0.624,0.7557933,sol_nn
657,0.628,0.75350624,sol_nn
658,0.632,0.75121766,sol_nn
659,0.636,0.74892724,sol_nn
660,0.64,0.7466353,sol_nn
661,0.644,0.7443422,sol_nn
662,0.648,0.74204737,sol_nn
663,0.652,0.7397512,sol_nn
664,0.656,0.7374542,sol_nn
665,0.66,0.735156,sol_nn
666,0.664,0.7328565,sol_nn
667,0.668,0.73055667,sol_nn
668,0.672,0.72825533,sol_nn
669,0.676,0.7259532,sol_nn
670,0.68,0.72365075,sol_nn
671,0.684,0.7213474,sol_nn
672,0.688,0.71904355,sol_nn
673,0.692,0.71673954,sol_nn
674,0.696,0.714435,sol_nn
675,0.7,0.71213007,sol_nn
676,0.704,0.7098248,sol_nn
677,0.708,0.7075195,sol_nn
678,0.712,0.70521367,sol_nn
679,0.716,0.7029082,sol_nn
680,0.72,0.70060277,sol_nn
681,0.724,0.69829726,sol_nn
682,0.728,0.69599175,sol_nn
683,0.732,0.6936865,sol_nn
684,0.736,0.6913815,sol_nn
685,0.74,0.6890768,sol_nn
686,0.744,0.6867721,sol_nn
687,0.748,0.6844683,sol_nn
688,0.752,0.68216467,sol_nn
689,0.756,0.6798617,sol_nn
690,0.76,0.6775591,sol_nn
691,0.764,0.67525685,sol_nn
692,0.768,0.67295605,sol_nn
693,0.772,0.6706553,sol_nn
694,0.776,0.6683553,sol_nn
695,0.78,0.66605633,sol_nn
696,0.784,0.6637577,sol_nn
697,0.788,0.6614603,sol_nn
698,0.792,0.65916353,sol_nn
699,0.796,0.65686756,sol_nn
700,0.8,0.6545727,sol_nn
701,0.804,0.6522787,sol_nn
702,0.808,0.649986,sol_nn
703,0.812,0.64769393,sol_nn
704,0.816,0.6454035,sol_nn
705,0.82,0.6431135,sol_nn
706,0.824,0.6408247,sol_nn
707,0.828,0.6385373,sol_nn
708,0.832,0.636251,sol_nn
709,0.836,0.63396597,sol_nn
710,0.84,0.63168186,sol_nn
711,0.844,0.6293995,sol_nn
712,0.848,0.6271181,sol_nn
713,0.852,0.6248376,sol_nn
714,0.856,0.62255895,sol_nn
715,0.86,0.6202816,sol_nn
716,0.864,0.61800534,sol_nn
717,0.868,0.61573017,sol_nn
718,0.872,0.61345696,sol_nn
719,0.876,0.61118495,sol_nn
720,0.88,0.608914,sol_nn
721,0.884,0.60664463,sol_nn
722,0.888,0.6043765,sol_nn
723,0.892,0.6021101,sol_nn
724,0.896,0.5998451,sol_nn
725,0.9,0.59758115,sol_nn
726,0.904,0.5953193,sol_nn
727,0.908,0.5930585,sol_nn
728,0.912,0.5907989,sol_nn
729,0.916,0.58854115,sol_nn
730,0.92,0.5862847,sol_nn
731,0.924,0.58402985,sol_nn
732,0.928,0.5817764,sol_nn
733,0.932,0.57952404,sol_nn
734,0.936,0.57727385,sol_nn
735,0.94,0.5750248,sol_nn
736,0.944,0.57277715,sol_nn
737,0.948,0.57053113,sol_nn
738,0.952,0.5682865,sol_nn
739,0.956,0.5660432,sol_nn
740,0.96,0.5638019,sol_nn
741,0.964,0.5615617,sol_nn
742,0.968,0.5593229,sol_nn
743,0.972,0.5570858,sol_nn
744,0.976,0.5548499,sol_nn
745,0.98,0.55261564,sol_nn
746,0.984,0.5503829,sol_nn
747,0.988,0.5481516,sol_nn
748,0.992,0.5459215,sol_nn
749,0.996,0.54369336,sol_nn
750,1.0,0.5414661,sol_nn
751,1.004,0.53924084,sol_nn
752,1.008,0.5370164,sol_nn
753,1.012,0.5347935,sol_nn
754,1.016,0.53257215,sol_nn
755,1.02,0.53035223,sol_nn
756,1.024,0.5281338,sol_nn
757,1.028,0.52591634,sol_nn
758,1.032,0.5237006,sol_nn
759,1.036,0.52148604,sol_nn
760,1.04,0.5192729,sol_nn
761,1.044,0.51706105,sol_nn
762,1.048,0.5148507,sol_nn
763,1.052,0.51264155,sol_nn
764,1.056,0.5104335,sol_nn
765,1.06,0.50822717,sol_nn
766,1.064,0.50602216,sol_nn
767,1.068,0.5038178,sol_nn
768,1.072,0.50161535,sol_nn
769,1.076,0.49941358,sol_nn
770,1.08,0.49721357,sol_nn
771,1.084,0.49501437,sol_nn
772,1.088,0.4928167,sol_nn
773,1.092,0.49062005,sol_nn
774,1.096,0.48842484,sol_nn
775,1.1,0.48623013,sol_nn
776,1.104,0.4840374,sol_nn
777,1.108,0.48184517,sol_nn
778,1.112,0.47965452,sol_nn
779,1.116,0.47746456,sol_nn
780,1.12,0.47527644,sol_nn
781,1.124,0.4730885,sol_nn
782,1.128,0.47090197,sol_nn
783,1.132,0.46871668,sol_nn
784,1.136,0.4665326,sol_nn
785,1.14,0.4643491,sol_nn
786,1.144,0.4621666,sol_nn
787,1.148,0.4599854,sol_nn
788,1.152,0.45780495,sol_nn
789,1.156,0.45562598,sol_nn
790,1.16,0.45344737,sol_nn
791,1.164,0.4512701,sol_nn
792,1.168,0.44909316,sol_nn
793,1.172,0.4469175,sol_nn
794,1.176,0.44474304,sol_nn
795,1.18,0.4425691,sol_nn
796,1.184,0.44039625,sol_nn
797,1.188,0.43822426,sol_nn
798,1.192,0.43605295,sol_nn
799,1.196,0.43388253,sol_nn
800,1.2,0.43171293,sol_nn
801,1.204,0.42954385,sol_nn
802,1.208,0.42737588,sol_nn
803,1.212,0.4252086,sol_nn
804,1.216,0.42304212,sol_nn
805,1.22,0.42087606,sol_nn
806,1.224,0.41871116,sol_nn
807,1.228,0.41654667,sol_nn
808,1.232,0.4143831,sol_nn
809,1.236,0.41222033,sol_nn
810,1.24,0.4100578,sol_nn
811,1.244,0.40789622,sol_nn
812,1.248,0.40573516,sol_nn
813,1.252,0.40357497,sol_nn
814,1.256,0.4014148,sol_nn
815,1.26,0.3992556,sol_nn
816,1.264,0.397097,sol_nn
817,1.268,0.39493883,sol_nn
818,1.272,0.39278147,sol_nn
819,1.276,0.39062452,sol_nn
820,1.28,0.38846794,sol_nn
821,1.284,0.3863117,sol_nn
822,1.288,0.38415653,sol_nn
823,1.292,0.38200155,sol_nn
824,1.296,0.3798472,sol_nn
825,1.3,0.37769288,sol_nn
826,1.304,0.3755397,sol_nn
827,1.308,0.3733865,sol_nn
828,1.312,0.37123364,sol_nn
829,1.316,0.36908135,sol_nn
830,1.32,0.36692947,sol_nn
831,1.324,0.36477786,sol_nn
832,1.328,0.36262652,sol_nn
833,1.332,0.36047578,sol_nn
834,1.336,0.3583256,sol_nn
835,1.34,0.3561755,sol_nn
836,1.344,0.35402572,sol_nn
837,1.348,0.3518761,sol_nn
838,1.352,0.34972703,sol_nn
839,1.356,0.34757814,sol_nn
840,1.36,0.3454295,sol_nn
841,1.364,0.34328133,sol_nn
842,1.368,0.34113306,sol_nn
843,1.372,0.3389853,sol_nn
844,1.376,0.33683762,sol_nn
845,1.38,0.33469045,sol_nn
846,1.384,0.332543,sol_nn
847,1.388,0.33039623,sol_nn
848,1.392,0.3282496,sol_nn
849,1.396,0.3261029,sol_nn
850,1.4,0.3239565,sol_nn
851,1.404,0.3218102,sol_nn
852,1.408,0.31966403,sol_nn
853,1.412,0.31751812,sol_nn
854,1.416,0.31537253,sol_nn
855,1.42,0.3132264,sol_nn
856,1.424,0.311081,sol_nn
857,1.428,0.30893537,sol_nn
858,1.432,0.30679017,sol_nn
859,1.436,0.30464467,sol_nn
860,1.44,0.3024996,sol_nn
861,1.444,0.30035442,sol_nn
862,1.448,0.29820952,sol_nn
863,1.452,0.29606432,sol_nn
864,1.456,0.29391935,sol_nn
865,1.46,0.29177445,sol_nn
866,1.464,0.2896295,sol_nn
867,1.468,0.28748456,sol_nn
868,1.472,0.2853397,sol_nn
869,1.476,0.28319496,sol_nn
870,1.48,0.28105003,sol_nn
871,1.484,0.2789051,sol_nn
872,1.488,0.27676013,sol_nn
873,1.492,0.2746153,sol_nn
874,1.496,0.27247036,sol_nn
875,1.5,0.27032506,sol_nn
876,1.504,0.2681802,sol_nn
877,1.508,0.26603487,sol_nn
878,1.512,0.26388973,sol_nn
879,1.516,0.26174444,sol_nn
880,1.52,0.25959915,sol_nn
881,1.524,0.25745377,sol_nn
882,1.528,0.25530842,sol_nn
883,1.532,0.25316268,sol_nn
884,1.536,0.25101668,sol_nn
885,1.54,0.24887103,sol_nn
886,1.544,0.24672532,sol_nn
887,1.548,0.24457896,sol_nn
888,1.552,0.24243294,sol_nn
889,1.556,0.24028644,sol_nn
890,1.56,0.23814008,sol_nn
891,1.564,0.23599353,sol_nn
892,1.568,0.23384684,sol_nn
893,1.572,0.23169996,sol_nn
894,1.576,0.22955264,sol_nn
895,1.58,0.22740573,sol_nn
896,1.584,0.2252582,sol_nn
897,1.588,0.22311062,sol_nn
898,1.592,0.22096276,sol_nn
899,1.596,0.218815,sol_nn
900,1.6,0.21666671,sol_nn
901,1.604,0.21451852,sol_nn
902,1.608,0.21236986,sol_nn
903,1.612,0.21022089,sol_nn
904,1.616,0.20807214,sol_nn
905,1.62,0.20592296,sol_nn
906,1.624,0.2037735,sol_nn
907,1.628,0.20162377,sol_nn
908,1.632,0.199474,sol_nn
909,1.636,0.19732374,sol_nn
910,1.64,0.19517335,sol_nn
911,1.644,0.19302282,sol_nn
912,1.648,0.19087197,sol_nn
913,1.652,0.18872076,sol_nn
914,1.656,0.1865694,sol_nn
915,1.66,0.18441772,sol_nn
916,1.664,0.18226597,sol_nn
917,1.668,0.18011373,sol_nn
918,1.672,0.17796105,sol_nn
919,1.676,0.17580846,sol_nn
920,1.68,0.17365547,sol_nn
921,1.684,0.17150214,sol_nn
922,1.688,0.16934854,sol_nn
923,1.692,0.16719428,sol_nn
924,1.696,0.1650405,sol_nn
925,1.7,0.16288584,sol_nn
926,1.704,0.16073093,sol_nn
927,1.708,0.15857594,sol_nn
928,1.712,0.15642023,sol_nn
929,1.716,0.15426444,sol_nn
930,1.72,0.15210819,sol_nn
931,1.724,0.14995174,sol_nn
932,1.728,0.1477952,sol_nn
933,1.732,0.14563783,sol_nn
934,1.736,0.14348021,sol_nn
935,1.74,0.14132234,sol_nn
936,1.744,0.13916409,sol_nn
937,1.748,0.13700554,sol_nn
938,1.752,0.13484672,sol_nn
939,1.756,0.1326873,sol_nn
940,1.76,0.13052726,sol_nn
941,1.764,0.1283676,sol_nn
942,1.768,0.12620722,sol_nn
943,1.772,0.12404624,sol_nn
944,1.776,0.121885106,sol_nn
945,1.78,0.11972335,sol_nn
946,1.784,0.11756118,sol_nn
947,1.788,0.11539887,sol_nn
948,1.792,0.113235936,sol_nn
949,1.796,0.11107287,sol_nn
950,1.8,0.10890924,sol_nn
951,1.804,0.106744945,sol_nn
952,1.808,0.10458048,sol_nn
953,1.812,0.10241551,sol_nn
954,1.816,0.100250274,sol_nn
955,1.82,0.09808424,sol_nn
956,1.824,0.09591803,sol_nn
957,1.828,0.09375135,sol_nn
958,1.832,0.09158383,sol_nn
959,1.836,0.08941631,sol_nn
960,1.84,0.08724813,sol_nn
961,1.844,0.08507967,sol_nn
962,1.848,0.08291039,sol_nn
963,1.852,0.08074081,sol_nn
964,1.856,0.07857059,sol_nn
965,1.86,0.076400205,sol_nn
966,1.864,0.074229114,sol_nn
967,1.868,0.072057545,sol_nn
968,1.872,0.069885395,sol_nn
969,1.876,0.06771277,sol_nn
970,1.88,0.06553987,sol_nn
971,1.884,0.06336622,sol_nn
972,1.888,0.061191894,sol_nn
973,1.892,0.059017137,sol_nn
974,1.896,0.056841798,sol_nn
975,1.9,0.05466616,sol_nn
976,1.904,0.052489623,sol_nn
977,1.908,0.050312728,sol_nn
978,1.912,0.04813517,sol_nn
979,1.916,0.04595685,sol_nn
980,1.92,0.043778203,sol_nn
981,1.924,0.04159892,sol_nn
982,1.928,0.039418988,sol_nn
983,1.932,0.03723839,sol_nn
984,1.936,0.035057265,sol_nn
985,1.94,0.032875508,sol_nn
986,1.944,0.03069327,sol_nn
987,1.948,0.028510068,sol_nn
988,1.952,0.02632653,sol_nn
989,1.956,0.024142269,sol_nn
990,1.96,0.02195711,sol_nn
991,1.964,0.019771416,sol_nn
992,1.968,0.017585067,sol_nn
993,1.972,0.015397982,sol_nn
994,1.976,0.013210452,sol_nn
995,1.98,0.011021988,sol_nn
996,1.984,0.008832836,sol_nn
997,1.988,0.006643024,sol_nn
998,1.992,0.004452281,sol_nn
999,1.996,0.002260944,sol_nn
1000,2.0,6.887689e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_1500/test_nn.csv <==
,X_x,value,name
0,-2.0,4.2380765e-05,test_nn
1,-1.996,0.0024581952,test_nn
2,-1.992,0.0048701223,test_nn
3,-1.988,0.007277868,test_nn
4,-1.984,0.009681822,test_nn
5,-1.98,0.012081823,test_nn
6,-1.976,0.01447778,test_nn
7,-1.972,0.016869497,test_nn
8,-1.968,0.019257506,test_nn
9,-1.964,0.021641333,test_nn
10,-1.96,0.024021026,test_nn
11,-1.956,0.026396828,test_nn
12,-1.952,0.028768513,test_nn
13,-1.948,0.031135978,test_nn
14,-1.944,0.03349927,test_nn
15,-1.94,0.0358586,test_nn
16,-1.936,0.038213693,test_nn
17,-1.932,0.040564395,test_nn
18,-1.928,0.0429112,test_nn
19,-1.924,0.04525373,test_nn
20,-1.92,0.04759205,test_nn
21,-1.916,0.04992614,test_nn
22,-1.912,0.052256197,test_nn
23,-1.908,0.054581627,test_nn
24,-1.904,0.05690302,test_nn
25,-1.9,0.059220225,test_nn
26,-1.896,0.061532877,test_nn
27,-1.892,0.0638416,test_nn
28,-1.888,0.066145696,test_nn
29,-1.884,0.068445496,test_nn
30,-1.88,0.070740886,test_nn
31,-1.876,0.07303217,test_nn
32,-1.872,0.07531886,test_nn
33,-1.868,0.07760134,test_nn
34,-1.864,0.07987947,test_nn
35,-1.86,0.082153276,test_nn
36,-1.856,0.08442258,test_nn
37,-1.852,0.086687565,test_nn
38,-1.848,0.08894799,test_nn
39,-1.844,0.09120406,test_nn
40,-1.84,0.09345556,test_nn
41,-1.836,0.0957029,test_nn
42,-1.832,0.09794577,test_nn
43,-1.828,0.10018404,test_nn
44,-1.824,0.1024179,test_nn
45,-1.82,0.10464751,test_nn
46,-1.816,0.10687249,test_nn
47,-1.812,0.1090928,test_nn
48,-1.808,0.11130876,test_nn
49,-1.804,0.11352048,test_nn
50,-1.8,0.11572762,test_nn
51,-1.796,0.117930174,test_nn
52,-1.792,0.120128244,test_nn
53,-1.788,0.1223219,test_nn
54,-1.784,0.1245109,test_nn
55,-1.78,0.12669553,test_nn
56,-1.776,0.12887564,test_nn
57,-1.772,0.13105147,test_nn
58,-1.768,0.1332225,test_nn
59,-1.764,0.13538912,test_nn
60,-1.76,0.13755128,test_nn
61,-1.756,0.13970909,test_nn
62,-1.752,0.14186223,test_nn
63,-1.748,0.14401086,test_nn
64,-1.744,0.146155,test_nn
65,-1.74,0.14829484,test_nn
66,-1.736,0.15043013,test_nn
67,-1.732,0.1525608,test_nn
68,-1.728,0.15468696,test_nn
69,-1.724,0.15680891,test_nn
70,-1.72,0.15892598,test_nn
71,-1.716,0.16103905,test_nn
72,-1.712,0.16314733,test_nn
73,-1.708,0.16525139,test_nn
74,-1.704,0.16735068,test_nn
75,-1.7,0.16944605,test_nn
76,-1.696,0.17153658,test_nn
77,-1.692,0.17362286,test_nn
78,-1.688,0.17570454,test_nn
79,-1.684,0.17778206,test_nn
80,-1.68,0.17985517,test_nn
81,-1.676,0.18192394,test_nn
82,-1.672,0.18398845,test_nn
83,-1.668,0.18604825,test_nn
84,-1.664,0.18810403,test_nn
85,-1.66,0.19015527,test_nn
86,-1.656,0.19220233,test_nn
87,-1.652,0.19424492,test_nn
88,-1.648,0.19628352,test_nn
89,-1.644,0.19831759,test_nn
90,-1.64,0.2003476,test_nn
91,-1.636,0.20237325,test_nn
92,-1.632,0.20439461,test_nn
93,-1.628,0.20641193,test_nn
94,-1.624,0.20842521,test_nn
95,-1.62,0.21043432,test_nn
96,-1.616,0.21243876,test_nn
97,-1.612,0.21443975,test_nn
98,-1.608,0.21643627,test_nn
99,-1.604,0.2184289,test_nn
100,-1.6,0.22041745,test_nn
101,-1.596,0.2224019,test_nn
102,-1.592,0.22438242,test_nn
103,-1.588,0.22635901,test_nn
104,-1.584,0.22833157,test_nn
105,-1.58,0.23030016,test_nn
106,-1.576,0.23226519,test_nn
107,-1.572,0.23422603,test_nn
108,-1.568,0.23618303,test_nn
109,-1.564,0.23813623,test_nn
110,-1.56,0.24008566,test_nn
111,-1.556,0.2420314,test_nn
112,-1.552,0.24397334,test_nn
113,-1.548,0.24591196,test_nn
114,-1.544,0.24784642,test_nn
115,-1.54,0.24977753,test_nn
116,-1.536,0.25170502,test_nn
117,-1.532,0.25362843,test_nn
118,-1.528,0.2555493,test_nn
119,-1.524,0.25746602,test_nn
120,-1.52,0.25937977,test_nn
121,-1.516,0.26128948,test_nn
122,-1.512,0.2631964,test_nn
123,-1.508,0.26509964,test_nn
124,-1.504,0.26699963,test_nn
125,-1.5,0.26889643,test_nn
126,-1.496,0.27078992,test_nn
127,-1.492,0.2726804,test_nn
128,-1.488,0.27456808,test_nn
129,-1.484,0.27645233,test_nn
130,-1.48,0.2783334,test_nn
131,-1.476,0.2802118,test_nn
132,-1.472,0.28208727,test_nn
133,-1.468,0.2839597,test_nn
134,-1.464,0.28582945,test_nn
135,-1.46,0.2876959,test_nn
136,-1.456,0.28955993,test_nn
137,-1.452,0.29142165,test_nn
138,-1.448,0.29328004,test_nn
139,-1.444,0.29513627,test_nn
140,-1.44,0.29698962,test_nn
141,-1.436,0.29884076,test_nn
142,-1.432,0.3006893,test_nn
143,-1.428,0.30253547,test_nn
144,-1.424,0.30437967,test_nn
145,-1.42,0.30622143,test_nn
146,-1.416,0.3080607,test_nn
147,-1.412,0.30989826,test_nn
148,-1.408,0.31173334,test_nn
149,-1.404,0.31356654,test_nn
150,-1.4,0.31539777,test_nn
151,-1.396,0.31722686,test_nn
152,-1.392,0.31905437,test_nn
153,-1.388,0.32088026,test_nn
154,-1.384,0.32270402,test_nn
155,-1.38,0.32452643,test_nn
156,-1.376,0.326347,test_nn
157,-1.372,0.32816643,test_nn
158,-1.368,0.32998383,test_nn
159,-1.364,0.33180034,test_nn
160,-1.36,0.33361512,test_nn
161,-1.356,0.33542883,test_nn
162,-1.352,0.3372416,test_nn
163,-1.348,0.33905315,test_nn
164,-1.344,0.3408633,test_nn
165,-1.34,0.34267277,test_nn
166,-1.336,0.3444814,test_nn
167,-1.332,0.34628898,test_nn
168,-1.328,0.34809613,test_nn
169,-1.324,0.3499022,test_nn
170,-1.32,0.3517077,test_nn
171,-1.316,0.35351294,test_nn
172,-1.312,0.35531765,test_nn
173,-1.308,0.357122,test_nn
174,-1.304,0.35892603,test_nn
175,-1.3,0.36072987,test_nn
176,-1.296,0.3625335,test_nn
177,-1.292,0.36433685,test_nn
178,-1.288,0.36614087,test_nn
179,-1.284,0.3679444,test_nn
180,-1.28,0.36974853,test_nn
181,-1.276,0.37155277,test_nn
182,-1.272,0.37335745,test_nn
183,-1.268,0.37516236,test_nn
184,-1.264,0.3769678,test_nn
185,-1.26,0.37877393,test_nn
186,-1.256,0.380581,test_nn
187,-1.252,0.3823887,test_nn
188,-1.248,0.384197,test_nn
189,-1.244,0.38600665,test_nn
190,-1.24,0.38781708,test_nn
191,-1.236,0.3896292,test_nn
192,-1.232,0.39144206,test_nn
193,-1.228,0.39325613,test_nn
194,-1.224,0.39507192,test_nn
195,-1.22,0.39688876,test_nn
196,-1.216,0.3987075,test_nn
197,-1.212,0.40052798,test_nn
198,-1.208,0.40235043,test_nn
199,-1.204,0.40417427,test_nn
200,-1.2,0.4060002,test_nn
201,-1.196,0.4078283,test_nn
202,-1.192,0.4096584,test_nn
203,-1.188,0.4114908,test_nn
204,-1.184,0.41332576,test_nn
205,-1.18,0.41516295,test_nn
206,-1.176,0.41700256,test_nn
207,-1.172,0.41884464,test_nn
208,-1.168,0.42068982,test_nn
209,-1.164,0.42253762,test_nn
210,-1.16,0.42438826,test_nn
211,-1.156,0.42624182,test_nn
212,-1.152,0.42809844,test_nn
213,-1.148,0.42995888,test_nn
214,-1.144,0.43182182,test_nn
215,-1.14,0.43368804,test_nn
216,-1.136,0.43555823,test_nn
217,-1.132,0.43743193,test_nn
218,-1.128,0.4393091,test_nn
219,-1.124,0.4411903,test_nn
220,-1.12,0.44307494,test_nn
221,-1.116,0.4449637,test_nn
222,-1.112,0.44685656,test_nn
223,-1.108,0.44875348,test_nn
224,-1.104,0.45065498,test_nn
225,-1.1,0.4525603,test_nn
226,-1.096,0.4544704,test_nn
227,-1.092,0.45638436,test_nn
228,-1.088,0.4583035,test_nn
229,-1.084,0.46022707,test_nn
230,-1.08,0.46215546,test_nn
231,-1.076,0.46408892,test_nn
232,-1.072,0.46602732,test_nn
233,-1.068,0.4679708,test_nn
234,-1.064,0.4699191,test_nn
235,-1.06,0.4718725,test_nn
236,-1.056,0.47383177,test_nn
237,-1.052,0.47579563,test_nn
238,-1.048,0.47776586,test_nn
239,-1.044,0.47974125,test_nn
240,-1.04,0.48172224,test_nn
241,-1.036,0.48370934,test_nn
242,-1.032,0.48570177,test_nn
243,-1.028,0.4877004,test_nn
244,-1.024,0.4897048,test_nn
245,-1.02,0.49171543,test_nn
246,-1.016,0.49373192,test_nn
247,-1.012,0.49575496,test_nn
248,-1.008,0.4977843,test_nn
249,-1.004,0.49982,test_nn
250,-1.0,0.50186217,test_nn
251,-0.996,0.5039104,test_nn
252,-0.992,0.5059657,test_nn
253,-0.988,0.5080278,test_nn
254,-0.984,0.5100961,test_nn
255,-0.98,0.5121713,test_nn
256,-0.976,0.5142537,test_nn
257,-0.972,0.51634336,test_nn
258,-0.968,0.5184388,test_nn
259,-0.964,0.52054197,test_nn
260,-0.96,0.5226523,test_nn
261,-0.956,0.52477014,test_nn
262,-0.952,0.5268943,test_nn
263,-0.948,0.5290265,test_nn
264,-0.944,0.53116554,test_nn
265,-0.94,0.53331226,test_nn
266,-0.936,0.5354661,test_nn
267,-0.932,0.537628,test_nn
268,-0.928,0.53979653,test_nn
269,-0.924,0.5419731,test_nn
270,-0.92,0.54415727,test_nn
271,-0.916,0.54634917,test_nn
272,-0.912,0.5485483,test_nn
273,-0.908,0.550755,test_nn
274,-0.904,0.55296975,test_nn
275,-0.9,0.5551921,test_nn
276,-0.896,0.55742276,test_nn
277,-0.892,0.5596602,test_nn
278,-0.888,0.56190634,test_nn
279,-0.884,0.5641598,test_nn
280,-0.88,0.56642115,test_nn
281,-0.876,0.56869054,test_nn
282,-0.872,0.5709673,test_nn
283,-0.868,0.5732522,test_nn
284,-0.864,0.5755448,test_nn
285,-0.86,0.57784516,test_nn
286,-0.856,0.580154,test_nn
287,-0.852,0.58247006,test_nn
288,-0.848,0.58479416,test_nn
289,-0.844,0.58712596,test_nn
290,-0.84,0.5894657,test_nn
291,-0.836,0.5918128,test_nn
292,-0.832,0.59416807,test_nn
293,-0.828,0.5965311,test_nn
294,-0.824,0.59890175,test_nn
295,-0.82,0.60127956,test_nn
296,-0.816,0.6036655,test_nn
297,-0.812,0.6060588,test_nn
298,-0.808,0.6084596,test_nn
299,-0.804,0.6108683,test_nn
300,-0.8,0.6132842,test_nn
301,-0.796,0.6157069,test_nn
302,-0.792,0.61813766,test_nn
303,-0.788,0.6205753,test_nn
304,-0.784,0.62302023,test_nn
305,-0.78,0.62547195,test_nn
306,-0.776,0.62793106,test_nn
307,-0.772,0.63039726,test_nn
308,-0.768,0.6328705,test_nn
309,-0.764,0.63535005,test_nn
310,-0.76,0.6378361,test_nn
311,-0.756,0.64032936,test_nn
312,-0.752,0.64282894,test_nn
313,-0.748,0.6453349,test_nn
314,-0.744,0.64784706,test_nn
315,-0.74,0.6503655,test_nn
316,-0.736,0.65289056,test_nn
317,-0.732,0.65542126,test_nn
318,-0.728,0.6579576,test_nn
319,-0.724,0.6604992,test_nn
320,-0.72,0.6630473,test_nn
321,-0.716,0.6656004,test_nn
322,-0.712,0.6681592,test_nn
323,-0.708,0.67072296,test_nn
324,-0.704,0.67329204,test_nn
325,-0.7,0.6758661,test_nn
326,-0.696,0.6784444,test_nn
327,-0.692,0.68102765,test_nn
328,-0.688,0.68361497,test_nn
329,-0.684,0.6862072,test_nn
330,-0.68,0.68880343,test_nn
331,-0.676,0.6914032,test_nn
332,-0.672,0.6940074,test_nn
333,-0.668,0.6966147,test_nn
334,-0.664,0.6992256,test_nn
335,-0.66,0.7018394,test_nn
336,-0.656,0.7044565,test_nn
337,-0.652,0.7070763,test_nn
338,-0.648,0.7096992,test_nn
339,-0.644,0.7123241,test_nn
340,-0.64,0.7149513,test_nn
341,-0.636,0.7175809,test_nn
342,-0.632,0.72021234,test_nn
343,-0.628,0.7228447,test_nn
344,-0.624,0.72547954,test_nn
345,-0.62,0.72811496,test_nn
346,-0.616,0.7307513,test_nn
347,-0.612,0.73338896,test_nn
348,-0.608,0.73602694,test_nn
349,-0.604,0.73866475,test_nn
350,-0.6,0.7413027,test_nn
351,-0.596,0.7439407,test_nn
352,-0.592,0.7465784,test_nn
353,-0.588,0.7492149,test_nn
354,-0.584,0.75185066,test_nn
355,-0.58,0.7544854,test_nn
356,-0.576,0.75711906,test_nn
357,-0.572,0.7597507,test_nn
358,-0.568,0.76238054,test_nn
359,-0.564,0.76500803,test_nn
360,-0.56,0.76763326,test_nn
361,-0.556,0.77025574,test_nn
362,-0.552,0.77287495,test_nn
363,-0.548,0.77549124,test_nn
364,-0.544,0.77810395,test_nn
365,-0.54,0.7807127,test_nn
366,-0.536,0.7833174,test_nn
367,-0.532,0.78591835,test_nn
368,-0.528,0.7885143,test_nn
369,-0.524,0.7911053,test_nn
370,-0.52,0.79369164,test_nn
371,-0.516,0.7962719,test_nn
372,-0.512,0.7988465,test_nn
373,-0.508,0.8014151,test_nn
374,-0.504,0.8039777,test_nn
375,-0.5,0.8065337,test_nn
376,-0.496,0.8090828,test_nn
377,-0.492,0.8116243,test_nn
378,-0.488,0.8141588,test_nn
379,-0.484,0.8166858,test_nn
380,-0.48,0.8192045,test_nn
381,-0.476,0.82171476,test_nn
382,-0.472,0.8242168,test_nn
383,-0.468,0.8267091,test_nn
384,-0.464,0.8291928,test_nn
385,-0.46,0.831667,test_nn
386,-0.456,0.8341316,test_nn
387,-0.452,0.836586,test_nn
388,-0.448,0.83903,test_nn
389,-0.444,0.8414636,test_nn
390,-0.44,0.8438865,test_nn
391,-0.436,0.84629786,test_nn
392,-0.432,0.8486974,test_nn
393,-0.428,0.85108554,test_nn
394,-0.424,0.8534615,test_nn
395,-0.42,0.855825,test_nn
396,-0.416,0.8581763,test_nn
397,-0.412,0.8605143,test_nn
398,-0.408,0.8628395,test_nn
399,-0.404,0.865151,test_nn
400,-0.4,0.86744815,test_nn
401,-0.396,0.8697319,test_nn
402,-0.392,0.87200123,test_nn
403,-0.388,0.8742563,test_nn
404,-0.384,0.8764956,test_nn
405,-0.38,0.8787205,test_nn
406,-0.376,0.8809297,test_nn
407,-0.372,0.88312334,test_nn
408,-0.368,0.88530105,test_nn
409,-0.364,0.8874626,test_nn
410,-0.36,0.88960713,test_nn
411,-0.356,0.8917355,test_nn
412,-0.352,0.8938464,test_nn
413,-0.348,0.89594054,test_nn
414,-0.344,0.89801717,test_nn
415,-0.34,0.90007603,test_nn
416,-0.336,0.9021163,test_nn
417,-0.332,0.90413904,test_nn
418,-0.328,0.90614295,test_nn
419,-0.324,0.90812796,test_nn
420,-0.32,0.91009486,test_nn
421,-0.316,0.9120417,test_nn
422,-0.312,0.9139693,test_nn
423,-0.308,0.9158772,test_nn
424,-0.304,0.91776526,test_nn
425,-0.3,0.91963345,test_nn
426,-0.296,0.9214811,test_nn
427,-0.292,0.923308,test_nn
428,-0.288,0.9251145,test_nn
429,-0.284,0.9268996,test_nn
430,-0.28,0.92866415,test_nn
431,-0.276,0.9304071,test_nn
432,-0.272,0.9321282,test_nn
433,-0.268,0.9338277,test_nn
434,-0.264,0.93550503,test_nn
435,-0.26,0.93716043,test_nn
436,-0.256,0.93879366,test_nn
437,-0.252,0.94040394,test_nn
438,-0.248,0.9419921,test_nn
439,-0.244,0.9435568,test_nn
440,-0.24,0.9450986,test_nn
441,-0.236,0.94661736,test_nn
442,-0.232,0.9481126,test_nn
443,-0.228,0.94958425,test_nn
444,-0.224,0.9510323,test_nn
445,-0.22,0.9524565,test_nn
446,-0.216,0.9538567,test_nn
447,-0.212,0.9552327,test_nn
448,-0.208,0.9565845,test_nn
449,-0.204,0.95791173,test_nn
450,-0.2,0.9592145,test_nn
451,-0.196,0.9604925,test_nn
452,-0.192,0.9617459,test_nn
453,-0.188,0.96297383,test_nn
454,-0.184,0.96417725,test_nn
455,-0.18,0.96535516,test_nn
456,-0.176,0.96650857,test_nn
457,-0.172,0.96763533,test_nn
458,-0.168,0.9687376,test_nn
459,-0.164,0.9698142,test_nn
460,-0.16,0.97086465,test_nn
461,-0.156,0.97188985,test_nn
462,-0.152,0.972889,test_nn
463,-0.148,0.97386205,test_nn
464,-0.144,0.9748091,test_nn
465,-0.14,0.9757301,test_nn
466,-0.136,0.976625,test_nn
467,-0.132,0.9774941,test_nn
468,-0.128,0.9783361,test_nn
469,-0.124,0.979152,test_nn
470,-0.12,0.9799419,test_nn
471,-0.116,0.98070496,test_nn
472,-0.112,0.9814417,test_nn
473,-0.108,0.9821516,test_nn
474,-0.104,0.9828355,test_nn
475,-0.1,0.98349226,test_nn
476,-0.096,0.9841222,test_nn
477,-0.092,0.9847259,test_nn
478,-0.088,0.98530287,test_nn
479,-0.084,0.98585296,test_nn
480,-0.08,0.9863758,test_nn
481,-0.076,0.9868728,test_nn
482,-0.072,0.9873431,test_nn
483,-0.068,0.98778594,test_nn
484,-0.064,0.988202,test_nn
485,-0.06,0.9885914,test_nn
486,-0.056,0.9889547,test_nn
487,-0.052,0.9892906,test_nn
488,-0.048,0.98959976,test_nn
489,-0.044,0.98988223,test_nn
490,-0.04,0.990138,test_nn
491,-0.036,0.9903678,test_nn
492,-0.032,0.99056995,test_nn
493,-0.028,0.9907457,test_nn
494,-0.024,0.9908951,test_nn
495,-0.02,0.9910179,test_nn
496,-0.016,0.99111384,test_nn
497,-0.012,0.9911838,test_nn
498,-0.008,0.9912271,test_nn
499,-0.004,0.991244,test_nn
500,0.0,0.9912348,test_nn
501,0.004,0.9911993,test_nn
502,0.008,0.99113715,test_nn
503,0.012,0.99104935,test_nn
504,0.016,0.9909351,test_nn
505,0.02,0.99079525,test_nn
506,0.024,0.99062914,test_nn
507,0.028,0.9904374,test_nn
508,0.032,0.99021965,test_nn
509,0.036,0.9899766,test_nn
510,0.04,0.9897077,test_nn
511,0.044,0.9894137,test_nn
512,0.048,0.9890941,test_nn
513,0.052,0.98874885,test_nn
514,0.056,0.9883787,test_nn
515,0.06,0.98798317,test_nn
516,0.064,0.98756236,test_nn
517,0.068,0.9871172,test_nn
518,0.072,0.98664695,test_nn
519,0.076,0.98615235,test_nn
520,0.08,0.9856328,test_nn
521,0.084,0.985089,test_nn
522,0.088,0.9845207,test_nn
523,0.092,0.98392785,test_nn
524,0.096,0.9833117,test_nn
525,0.1,0.98267084,test_nn
526,0.104,0.9820066,test_nn
527,0.108,0.98131883,test_nn
528,0.112,0.98060745,test_nn
529,0.116,0.9798721,test_nn
530,0.12,0.9791138,test_nn
531,0.124,0.97833186,test_nn
532,0.128,0.97752726,test_nn
533,0.132,0.9767001,test_nn
534,0.136,0.97584987,test_nn
535,0.14,0.97497743,test_nn
536,0.144,0.9740823,test_nn
537,0.148,0.97316456,test_nn
538,0.152,0.97222507,test_nn
539,0.156,0.97126335,test_nn
540,0.16,0.97028035,test_nn
541,0.164,0.9692754,test_nn
542,0.168,0.9682486,test_nn
543,0.172,0.9672013,test_nn
544,0.176,0.96613246,test_nn
545,0.18,0.96504253,test_nn
546,0.184,0.96393186,test_nn
547,0.188,0.9628009,test_nn
548,0.192,0.96164894,test_nn
549,0.196,0.96047693,test_nn
550,0.2,0.959285,test_nn
551,0.204,0.95807296,test_nn
552,0.208,0.9568408,test_nn
553,0.212,0.9555894,test_nn
554,0.216,0.95431876,test_nn
555,0.22,0.95302886,test_nn
556,0.224,0.95171964,test_nn
557,0.228,0.9503914,test_nn
558,0.232,0.94904524,test_nn
559,0.236,0.94767976,test_nn
560,0.24,0.9462965,test_nn
561,0.244,0.9448953,test_nn
562,0.248,0.9434757,test_nn
563,0.252,0.94203883,test_nn
564,0.256,0.94058377,test_nn
565,0.26,0.93911195,test_nn
566,0.264,0.93762314,test_nn
567,0.268,0.9361166,test_nn
568,0.272,0.93459344,test_nn
569,0.276,0.93305403,test_nn
570,0.28,0.9314983,test_nn
571,0.284,0.9299258,test_nn
572,0.288,0.9283379,test_nn
573,0.292,0.9267337,test_nn
574,0.296,0.92511415,test_nn
575,0.3,0.92347926,test_nn
576,0.304,0.92182934,test_nn
577,0.308,0.92016345,test_nn
578,0.312,0.91848344,test_nn
579,0.316,0.91678864,test_nn
580,0.32,0.9150798,test_nn
581,0.324,0.91335624,test_nn
582,0.328,0.9116189,test_nn
583,0.332,0.9098674,test_nn
584,0.336,0.90810215,test_nn
585,0.34,0.9063242,test_nn
586,0.344,0.9045321,test_nn
587,0.348,0.9027269,test_nn
588,0.352,0.90090895,test_nn
589,0.356,0.8990788,test_nn
590,0.36,0.89723605,test_nn
591,0.364,0.89538056,test_nn
592,0.368,0.89351285,test_nn
593,0.372,0.8916337,test_nn
594,0.376,0.88974255,test_nn
595,0.38,0.88783944,test_nn
596,0.384,0.8859254,test_nn
597,0.388,0.8840003,test_nn
598,0.392,0.88206416,test_nn
599,0.396,0.8801171,test_nn
600,0.4,0.8781595,test_nn
601,0.404,0.87619084,test_nn
602,0.408,0.8742124,test_nn
603,0.412,0.8722242,test_nn
604,0.416,0.87022614,test_nn
605,0.42,0.8682183,test_nn
606,0.424,0.86620057,test_nn
607,0.428,0.8641732,test_nn
608,0.432,0.8621376,test_nn
609,0.436,0.8600927,test_nn
610,0.44,0.85803837,test_nn
611,0.444,0.855976,test_nn
612,0.448,0.85390484,test_nn
613,0.452,0.8518261,test_nn
614,0.456,0.84973836,test_nn
615,0.46,0.8476434,test_nn
616,0.464,0.8455404,test_nn
617,0.468,0.8434293,test_nn
618,0.472,0.8413112,test_nn
619,0.476,0.839186,test_nn
620,0.48,0.83705294,test_nn
621,0.484,0.834914,test_nn
622,0.488,0.83276767,test_nn
623,0.492,0.8306146,test_nn
624,0.496,0.8284554,test_nn
625,0.5,0.82628906,test_nn
626,0.504,0.8241176,test_nn
627,0.508,0.82193923,test_nn
628,0.512,0.8197556,test_nn
629,0.516,0.81756616,test_nn
630,0.52,0.815371,test_nn
631,0.524,0.8131704,test_nn
632,0.528,0.8109648,test_nn
633,0.532,0.808754,test_nn
634,0.536,0.8065375,test_nn
635,0.54,0.8043171,test_nn
636,0.544,0.80209166,test_nn
637,0.548,0.79986143,test_nn
638,0.552,0.79762685,test_nn
639,0.556,0.7953878,test_nn
640,0.56,0.7931452,test_nn
641,0.564,0.79089797,test_nn
642,0.568,0.7886472,test_nn
643,0.572,0.7863923,test_nn
644,0.576,0.7841342,test_nn
645,0.58,0.78187203,test_nn
646,0.584,0.7796067,test_nn
647,0.588,0.7773382,test_nn
648,0.592,0.7750659,test_nn
649,0.596,0.772791,test_nn
650,0.6,0.7705136,test_nn
651,0.604,0.76823306,test_nn
652,0.608,0.76594955,test_nn
653,0.612,0.7636633,test_nn
654,0.616,0.76137507,test_nn
655,0.62,0.75908387,test_nn
656,0.624,0.7567912,test_nn
657,0.628,0.7544955,test_nn
658,0.632,0.75219804,test_nn
659,0.636,0.7498985,test_nn
660,0.64,0.7475973,test_nn
661,0.644,0.7452941,test_nn
662,0.648,0.7429893,test_nn
663,0.652,0.7406828,test_nn
664,0.656,0.73837495,test_nn
665,0.66,0.73606515,test_nn
666,0.664,0.7337549,test_nn
667,0.668,0.731443,test_nn
668,0.672,0.7291293,test_nn
669,0.676,0.7268152,test_nn
670,0.68,0.72449994,test_nn
671,0.684,0.7221837,test_nn
672,0.688,0.7198665,test_nn
673,0.692,0.71754926,test_nn
674,0.696,0.71523094,test_nn
675,0.7,0.71291184,test_nn
676,0.704,0.71059227,test_nn
677,0.708,0.70827186,test_nn
678,0.712,0.7059514,test_nn
679,0.716,0.70363057,test_nn
680,0.72,0.7013095,test_nn
681,0.724,0.6989883,test_nn
682,0.728,0.6966669,test_nn
683,0.732,0.69434536,test_nn
684,0.736,0.69202346,test_nn
685,0.74,0.68970203,test_nn
686,0.744,0.6873806,test_nn
687,0.748,0.6850593,test_nn
688,0.752,0.6827382,test_nn
689,0.756,0.68041724,test_nn
690,0.76,0.6780967,test_nn
691,0.764,0.6757768,test_nn
692,0.768,0.6734569,test_nn
693,0.772,0.6711377,test_nn
694,0.776,0.6688184,test_nn
695,0.78,0.66650057,test_nn
696,0.784,0.6641823,test_nn
697,0.788,0.6618656,test_nn
698,0.792,0.659549,test_nn
699,0.796,0.657233,test_nn
700,0.8,0.65491813,test_nn
701,0.804,0.65260386,test_nn
702,0.808,0.65029097,test_nn
703,0.812,0.647978,test_nn
704,0.816,0.6456668,test_nn
705,0.82,0.64335585,test_nn
706,0.824,0.6410459,test_nn
707,0.828,0.63873726,test_nn
708,0.832,0.6364296,test_nn
709,0.836,0.63412243,test_nn
710,0.84,0.6318168,test_nn
711,0.844,0.6295123,test_nn
712,0.848,0.62720895,test_nn
713,0.852,0.6249065,test_nn
714,0.856,0.62260544,test_nn
715,0.86,0.62030554,test_nn
716,0.864,0.61800694,test_nn
717,0.868,0.61570925,test_nn
718,0.872,0.61341286,test_nn
719,0.876,0.61111826,test_nn
720,0.88,0.608824,test_nn
721,0.884,0.60653204,test_nn
722,0.888,0.6042407,test_nn
723,0.892,0.6019507,test_nn
724,0.896,0.59966254,test_nn
725,0.9,0.59737545,test_nn
726,0.904,0.59508944,test_nn
727,0.908,0.5928051,test_nn
728,0.912,0.59052235,test_nn
729,0.916,0.5882407,test_nn
730,0.92,0.5859607,test_nn
731,0.924,0.58368206,test_nn
732,0.928,0.5814049,test_nn
733,0.932,0.5791286,test_nn
734,0.936,0.5768543,test_nn
735,0.94,0.57458127,test_nn
736,0.944,0.5723098,test_nn
737,0.948,0.5700399,test_nn
738,0.952,0.5677716,test_nn
739,0.956,0.56550455,test_nn
740,0.96,0.56323886,test_nn
741,0.964,0.5609744,test_nn
742,0.968,0.55871195,test_nn
743,0.972,0.5564507,test_nn
744,0.976,0.5541905,test_nn
745,0.98,0.5519323,test_nn
746,0.984,0.5496758,test_nn
747,0.988,0.54742056,test_nn
748,0.992,0.54516673,test_nn
749,0.996,0.54291457,test_nn
750,1.0,0.54066366,test_nn
751,1.004,0.5384142,test_nn
752,1.008,0.5361663,test_nn
753,1.012,0.5339194,test_nn
754,1.016,0.5316746,test_nn
755,1.02,0.5294315,test_nn
756,1.024,0.527189,test_nn
757,1.028,0.5249483,test_nn
758,1.032,0.5227092,test_nn
759,1.036,0.5204711,test_nn
760,1.04,0.51823497,test_nn
761,1.044,0.5160001,test_nn
762,1.048,0.51376647,test_nn
763,1.052,0.51153445,test_nn
764,1.056,0.5093036,test_nn
765,1.06,0.5070748,test_nn
766,1.064,0.504847,test_nn
767,1.068,0.50262,test_nn
768,1.072,0.50039476,test_nn
769,1.076,0.49817103,test_nn
770,1.08,0.49594834,test_nn
771,1.084,0.4937275,test_nn
772,1.088,0.4915077,test_nn
773,1.092,0.48928934,test_nn
774,1.096,0.48707187,test_nn
775,1.1,0.48485613,test_nn
776,1.104,0.48264202,test_nn
777,1.108,0.4804283,test_nn
778,1.112,0.4782164,test_nn
779,1.116,0.47600576,test_nn
780,1.12,0.47379664,test_nn
781,1.124,0.4715883,test_nn
782,1.128,0.46938124,test_nn
783,1.132,0.46717525,test_nn
784,1.136,0.4649708,test_nn
785,1.14,0.46276787,test_nn
786,1.144,0.46056527,test_nn
787,1.148,0.45836473,test_nn
788,1.152,0.45616442,test_nn
789,1.156,0.45396578,test_nn
790,1.16,0.45176858,test_nn
791,1.164,0.44957206,test_nn
792,1.168,0.44737673,test_nn
793,1.172,0.4451829,test_nn
794,1.176,0.44298962,test_nn
795,1.18,0.44079757,test_nn
796,1.184,0.4386065,test_nn
797,1.188,0.43641663,test_nn
798,1.192,0.43422818,test_nn
799,1.196,0.43204087,test_nn
800,1.2,0.42985365,test_nn
801,1.204,0.42766762,test_nn
802,1.208,0.42548344,test_nn
803,1.212,0.42329943,test_nn
804,1.216,0.42111656,test_nn
805,1.22,0.41893476,test_nn
806,1.224,0.416754,test_nn
807,1.228,0.41457397,test_nn
808,1.232,0.41239542,test_nn
809,1.236,0.41021726,test_nn
810,1.24,0.40803993,test_nn
811,1.244,0.4058636,test_nn
812,1.248,0.4036883,test_nn
813,1.252,0.4015143,test_nn
814,1.256,0.3993403,test_nn
815,1.26,0.3971669,test_nn
816,1.264,0.3949952,test_nn
817,1.268,0.39282405,test_nn
818,1.272,0.39065358,test_nn
819,1.276,0.38848433,test_nn
820,1.28,0.38631523,test_nn
821,1.284,0.3841471,test_nn
822,1.288,0.3819799,test_nn
823,1.292,0.3798131,test_nn
824,1.296,0.3776478,test_nn
825,1.3,0.375482,test_nn
826,1.304,0.37331828,test_nn
827,1.308,0.37115481,test_nn
828,1.312,0.36899137,test_nn
829,1.316,0.36682913,test_nn
830,1.32,0.36466762,test_nn
831,1.324,0.36250672,test_nn
832,1.328,0.36034608,test_nn
833,1.332,0.35818627,test_nn
834,1.336,0.35602742,test_nn
835,1.34,0.35386878,test_nn
836,1.344,0.351711,test_nn
837,1.348,0.34955359,test_nn
838,1.352,0.34739727,test_nn
839,1.356,0.34524095,test_nn
840,1.36,0.3430853,test_nn
841,1.364,0.34093028,test_nn
842,1.368,0.3387758,test_nn
843,1.372,0.33662173,test_nn
844,1.376,0.3344684,test_nn
845,1.38,0.3323154,test_nn
846,1.384,0.3301629,test_nn
847,1.388,0.32801104,test_nn
848,1.392,0.32585967,test_nn
849,1.396,0.323708,test_nn
850,1.4,0.321558,test_nn
851,1.404,0.3194077,test_nn
852,1.408,0.31725818,test_nn
853,1.412,0.31510884,test_nn
854,1.416,0.3129601,test_nn
855,1.42,0.3108115,test_nn
856,1.424,0.3086633,test_nn
857,1.428,0.30651546,test_nn
858,1.432,0.3043687,test_nn
859,1.436,0.30222195,test_nn
860,1.44,0.30007517,test_nn
861,1.444,0.29792902,test_nn
862,1.448,0.29578322,test_nn
863,1.452,0.2936376,test_nn
864,1.456,0.29149234,test_nn
865,1.46,0.28934744,test_nn
866,1.464,0.28720307,test_nn
867,1.468,0.28505862,test_nn
868,1.472,0.28291494,test_nn
869,1.476,0.2807714,test_nn
870,1.48,0.2786279,test_nn
871,1.484,0.27648476,test_nn
872,1.488,0.27434194,test_nn
873,1.492,0.2721996,test_nn
874,1.496,0.2700571,test_nn
875,1.5,0.2679148,test_nn
876,1.504,0.26577312,test_nn
877,1.508,0.26363117,test_nn
878,1.512,0.2614898,test_nn
879,1.516,0.25934866,test_nn
880,1.52,0.25720784,test_nn
881,1.524,0.25506696,test_nn
882,1.528,0.25292653,test_nn
883,1.532,0.25078577,test_nn
884,1.536,0.24864525,test_nn
885,1.54,0.24650541,test_nn
886,1.544,0.24436557,test_nn
887,1.548,0.24222541,test_nn
888,1.552,0.24008591,test_nn
889,1.556,0.23794636,test_nn
890,1.56,0.23580703,test_nn
891,1.564,0.23366784,test_nn
892,1.568,0.23152873,test_nn
893,1.572,0.22938974,test_nn
894,1.576,0.22725073,test_nn
895,1.58,0.22511198,test_nn
896,1.584,0.22297329,test_nn
897,1.588,0.22083452,test_nn
898,1.592,0.21869586,test_nn
899,1.596,0.21655762,test_nn
900,1.6,0.2144191,test_nn
901,1.604,0.2122809,test_nn
902,1.608,0.21014237,test_nn
903,1.612,0.20800409,test_nn
904,1.616,0.2058661,test_nn
905,1.62,0.20372799,test_nn
906,1.624,0.20158978,test_nn
907,1.628,0.19945166,test_nn
908,1.632,0.1973136,test_nn
909,1.636,0.19517557,test_nn
910,1.64,0.19303763,test_nn
911,1.644,0.19089963,test_nn
912,1.648,0.18876152,test_nn
913,1.652,0.18662363,test_nn
914,1.656,0.18448539,test_nn
915,1.66,0.18234733,test_nn
916,1.664,0.18020934,test_nn
917,1.668,0.17807145,test_nn
918,1.672,0.1759331,test_nn
919,1.676,0.17379498,test_nn
920,1.68,0.17165685,test_nn
921,1.684,0.16951849,test_nn
922,1.688,0.16738038,test_nn
923,1.692,0.16524193,test_nn
924,1.696,0.16310373,test_nn
925,1.7,0.16096516,test_nn
926,1.704,0.15882662,test_nn
927,1.708,0.15668818,test_nn
928,1.712,0.1545494,test_nn
929,1.716,0.15241063,test_nn
930,1.72,0.15027161,test_nn
931,1.724,0.14813285,test_nn
932,1.728,0.14599402,test_nn
933,1.732,0.14385465,test_nn
934,1.736,0.14171532,test_nn
935,1.74,0.13957596,test_nn
936,1.744,0.13743645,test_nn
937,1.748,0.1352968,test_nn
938,1.752,0.13315721,test_nn
939,1.756,0.13101728,test_nn
940,1.76,0.128877,test_nn
941,1.764,0.12673722,test_nn
942,1.768,0.12459701,test_nn
943,1.772,0.12245666,test_nn
944,1.776,0.12031607,test_nn
945,1.78,0.1181752,test_nn
946,1.784,0.1160342,test_nn
947,1.788,0.113893345,test_nn
948,1.792,0.111752,test_nn
949,1.796,0.109610856,test_nn
950,1.8,0.10746935,test_nn
951,1.804,0.105327405,test_nn
952,1.808,0.10318548,test_nn
953,1.812,0.10104339,test_nn
954,1.816,0.0989013,test_nn
955,1.82,0.09675859,test_nn
956,1.824,0.09461585,test_nn
957,1.828,0.092473,test_nn
958,1.832,0.09032962,test_nn
959,1.836,0.08818639,test_nn
960,1.84,0.086042784,test_nn
961,1.844,0.083899096,test_nn
962,1.848,0.08175483,test_nn
963,1.852,0.07961066,test_nn
964,1.856,0.077465914,test_nn
965,1.86,0.075321406,test_nn
966,1.864,0.07317643,test_nn
967,1.868,0.071031235,test_nn
968,1.872,0.06888564,test_nn
969,1.876,0.06673983,test_nn
970,1.88,0.06459397,test_nn
971,1.884,0.06244771,test_nn
972,1.888,0.060301024,test_nn
973,1.892,0.05815412,test_nn
974,1.896,0.056007035,test_nn
975,1.9,0.053859778,test_nn
976,1.904,0.051711984,test_nn
977,1.908,0.049564075,test_nn
978,1.912,0.047415756,test_nn
979,1.916,0.045267,test_nn
980,1.92,0.04311818,test_nn
981,1.924,0.04096905,test_nn
982,1.928,0.038819462,test_nn
983,1.932,0.03666953,test_nn
984,1.936,0.03451939,test_nn
985,1.94,0.032368883,test_nn
986,1.944,0.030218218,test_nn
987,1.948,0.028066903,test_nn
988,1.952,0.025915507,test_nn
989,1.956,0.02376372,test_nn
990,1.96,0.021611359,test_nn
991,1.964,0.019458767,test_nn
992,1.968,0.01730583,test_nn
993,1.972,0.015152488,test_nn
994,1.976,0.01299902,test_nn
995,1.98,0.01084495,test_nn
996,1.984,0.008690521,test_nn
997,1.988,0.0065357806,test_nn
998,1.992,0.004380434,test_nn
999,1.996,0.0022248446,test_nn
1000,2.0,6.887689e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_200/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 200, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 54575, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-10_14-04-41_904925_2555143/artifacts/2024-10-10_14-04-45/fn_2024-10-10_14-04-45/working_dirs/fn_d6daf_00002_2_weight_soln_obs=200_2024-10-10_14-04-45", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_200/diff.csv <==
,X_x,value,name
0,-2.0,2.4496578e-05,diff
1,-1.996,9.188289e-05,diff
2,-1.992,0.00015742471,diff
3,-1.988,0.00022119423,diff
4,-1.984,0.00028322358,diff
5,-1.98,0.0003438471,diff
6,-1.976,0.0004028557,diff
7,-1.972,0.0004598759,diff
8,-1.968,0.0005151015,diff
9,-1.964,0.0005688984,diff
10,-1.96,0.00062081404,diff
11,-1.956,0.0006710086,diff
12,-1.952,0.00072001293,diff
13,-1.948,0.0007667951,diff
14,-1.944,0.00081189163,diff
15,-1.94,0.0008555539,diff
16,-1.936,0.0008972846,diff
17,-1.932,0.0009374432,diff
18,-1.928,0.0009757504,diff
19,-1.924,0.0010122433,diff
20,-1.92,0.0010472871,diff
21,-1.916,0.0010805912,diff
22,-1.912,0.0011120811,diff
23,-1.908,0.0011422932,diff
24,-1.904,0.0011701807,diff
25,-1.9,0.0011965372,diff
26,-1.896,0.0012214929,diff
27,-1.892,0.0012444966,diff
28,-1.888,0.0012658313,diff
29,-1.884,0.0012856312,diff
30,-1.88,0.0013034493,diff
31,-1.876,0.0013196841,diff
32,-1.872,0.0013341904,diff
33,-1.868,0.0013472512,diff
34,-1.864,0.0013580769,diff
35,-1.86,0.0013675019,diff
36,-1.856,0.0013755038,diff
37,-1.852,0.0013816059,diff
38,-1.848,0.0013860017,diff
39,-1.844,0.0013885424,diff
40,-1.84,0.001389876,diff
41,-1.836,0.0013892427,diff
42,-1.832,0.0013869256,diff
43,-1.828,0.0013828352,diff
44,-1.824,0.0013771877,diff
45,-1.82,0.0013699532,diff
46,-1.816,0.0013610944,diff
47,-1.812,0.0013506636,diff
48,-1.808,0.0013383776,diff
49,-1.804,0.0013244078,diff
50,-1.8,0.0013090968,diff
51,-1.796,0.0012919232,diff
52,-1.792,0.001273185,diff
53,-1.788,0.0012524426,diff
54,-1.784,0.0012306944,diff
55,-1.78,0.0012072474,diff
56,-1.776,0.001181744,diff
57,-1.772,0.0011550337,diff
58,-1.768,0.0011265427,diff
59,-1.764,0.001096651,diff
60,-1.76,0.001065135,diff
61,-1.756,0.0010320544,diff
62,-1.752,0.00099729,diff
63,-1.748,0.0009609908,diff
64,-1.744,0.000922963,diff
65,-1.74,0.00088357925,diff
66,-1.736,0.0008427352,diff
67,-1.732,0.0008004457,diff
68,-1.728,0.00075657666,diff
69,-1.724,0.0007105917,diff
70,-1.72,0.00066405535,diff
71,-1.716,0.00061517954,diff
72,-1.712,0.00056530535,diff
73,-1.708,0.00051388144,diff
74,-1.704,0.0004607439,diff
75,-1.7,0.00040653348,diff
76,-1.696,0.00035056472,diff
77,-1.692,0.00029329956,diff
78,-1.688,0.00023451447,diff
79,-1.684,0.000174433,diff
80,-1.68,0.0001129061,diff
81,-1.676,4.9948692e-05,diff
82,-1.672,-1.4528632e-05,diff
83,-1.668,-8.022785e-05,diff
84,-1.664,-0.0001475215,diff
85,-1.66,-0.00021588802,diff
86,-1.656,-0.00028572977,diff
87,-1.652,-0.0003569275,diff
88,-1.648,-0.00042930245,diff
89,-1.644,-0.0005031675,diff
90,-1.64,-0.00057819486,diff
91,-1.636,-0.0006547272,diff
92,-1.632,-0.0007324517,diff
93,-1.628,-0.0008111745,diff
94,-1.624,-0.0008916259,diff
95,-1.62,-0.0009727478,diff
96,-1.616,-0.0010557473,diff
97,-1.612,-0.0011394769,diff
98,-1.608,-0.0012245476,diff
99,-1.604,-0.0013105869,diff
100,-1.6,-0.0013985336,diff
101,-1.596,-0.0014867932,diff
102,-1.592,-0.0015766472,diff
103,-1.588,-0.0016675144,diff
104,-1.584,-0.0017597228,diff
105,-1.58,-0.0018527955,diff
106,-1.576,-0.0019470006,diff
107,-1.572,-0.002041921,diff
108,-1.568,-0.0021382421,diff
109,-1.564,-0.002235502,diff
110,-1.56,-0.0023340732,diff
111,-1.556,-0.0024331063,diff
112,-1.552,-0.0025337785,diff
113,-1.548,-0.0026350766,diff
114,-1.544,-0.0027375072,diff
115,-1.54,-0.0028405637,diff
116,-1.536,-0.0029447079,diff
117,-1.532,-0.0030497313,diff
118,-1.528,-0.0031557828,diff
119,-1.524,-0.0032626987,diff
120,-1.52,-0.0033703148,diff
121,-1.516,-0.003479004,diff
122,-1.512,-0.0035880506,diff
123,-1.508,-0.0036983192,diff
124,-1.504,-0.0038090944,diff
125,-1.5,-0.0039206743,diff
126,-1.496,-0.0040334463,diff
127,-1.492,-0.004146397,diff
128,-1.488,-0.004260242,diff
129,-1.484,-0.0043747127,diff
130,-1.48,-0.0044901073,diff
131,-1.476,-0.0046061873,diff
132,-1.472,-0.004722506,diff
133,-1.468,-0.004839778,diff
134,-1.464,-0.0049574077,diff
135,-1.46,-0.0050756037,diff
136,-1.456,-0.0051945746,diff
137,-1.452,-0.0053139627,diff
138,-1.448,-0.005434096,diff
139,-1.444,-0.005554199,diff
140,-1.44,-0.0056750774,diff
141,-1.436,-0.0057964027,diff
142,-1.432,-0.005918026,diff
143,-1.428,-0.0060402453,diff
144,-1.424,-0.0061626434,diff
145,-1.42,-0.006285727,diff
146,-1.416,-0.006409079,diff
147,-1.412,-0.00653255,diff
148,-1.408,-0.0066563487,diff
149,-1.404,-0.006780356,diff
150,-1.4,-0.0069050193,diff
151,-1.396,-0.007029742,diff
152,-1.392,-0.007154405,diff
153,-1.388,-0.007279545,diff
154,-1.384,-0.0074047446,diff
155,-1.38,-0.007530123,diff
156,-1.376,-0.0076554418,diff
157,-1.372,-0.0077810884,diff
158,-1.368,-0.007906705,diff
159,-1.364,-0.00803259,diff
160,-1.36,-0.008158386,diff
161,-1.356,-0.008283764,diff
162,-1.352,-0.008409321,diff
163,-1.348,-0.008535236,diff
164,-1.344,-0.0086609125,diff
165,-1.34,-0.00878647,diff
166,-1.336,-0.00891161,diff
167,-1.332,-0.009036988,diff
168,-1.328,-0.009162456,diff
169,-1.324,-0.009287238,diff
170,-1.32,-0.009411812,diff
171,-1.316,-0.009536266,diff
172,-1.312,-0.009660453,diff
173,-1.308,-0.009784371,diff
174,-1.304,-0.00990811,diff
175,-1.3,-0.010031104,diff
176,-1.296,-0.010154307,diff
177,-1.292,-0.010276854,diff
178,-1.288,-0.010399044,diff
179,-1.284,-0.010520726,diff
180,-1.28,-0.010641873,diff
181,-1.276,-0.010762751,diff
182,-1.272,-0.010882974,diff
183,-1.268,-0.01100263,diff
184,-1.264,-0.011122048,diff
185,-1.26,-0.011240274,diff
186,-1.256,-0.01135838,diff
187,-1.252,-0.011475712,diff
188,-1.248,-0.011592388,diff
189,-1.244,-0.011708319,diff
190,-1.24,-0.011823773,diff
191,-1.236,-0.011938244,diff
192,-1.232,-0.012052178,diff
193,-1.228,-0.012165099,diff
194,-1.224,-0.012277454,diff
195,-1.22,-0.012388587,diff
196,-1.216,-0.012499005,diff
197,-1.212,-0.012608796,diff
198,-1.208,-0.012717277,diff
199,-1.204,-0.012825131,diff
200,-1.2,-0.012931824,diff
201,-1.196,-0.013037533,diff
202,-1.192,-0.013142347,diff
203,-1.188,-0.013246208,diff
204,-1.184,-0.013348818,diff
205,-1.18,-0.013450563,diff
206,-1.176,-0.013550699,diff
207,-1.172,-0.013650149,diff
208,-1.168,-0.013748348,diff
209,-1.164,-0.013845503,diff
210,-1.16,-0.013940811,diff
211,-1.156,-0.0140351355,diff
212,-1.152,-0.014128447,diff
213,-1.148,-0.014220178,diff
214,-1.144,-0.014311075,diff
215,-1.14,-0.014400244,diff
216,-1.136,-0.014488041,diff
217,-1.132,-0.014574319,diff
218,-1.128,-0.014659315,diff
219,-1.124,-0.014742792,diff
220,-1.12,-0.014825076,diff
221,-1.116,-0.014905632,diff
222,-1.112,-0.014984906,diff
223,-1.108,-0.015062451,diff
224,-1.104,-0.015138209,diff
225,-1.1,-0.015212685,diff
226,-1.096,-0.015285403,diff
227,-1.092,-0.015356541,diff
228,-1.088,-0.01542604,diff
229,-1.084,-0.015493661,diff
230,-1.08,-0.015559822,diff
231,-1.076,-0.015624076,diff
232,-1.072,-0.015686601,diff
233,-1.068,-0.015747428,diff
234,-1.064,-0.015806317,diff
235,-1.06,-0.015863627,diff
236,-1.056,-0.01591909,diff
237,-1.052,-0.015972555,diff
238,-1.048,-0.016023874,diff
239,-1.044,-0.016073704,diff
240,-1.04,-0.016121298,diff
241,-1.036,-0.016167462,diff
242,-1.032,-0.016211033,diff
243,-1.028,-0.016253054,diff
244,-1.024,-0.01629287,diff
245,-1.02,-0.01633066,diff
246,-1.016,-0.016366422,diff
247,-1.012,-0.016400099,diff
248,-1.008,-0.016431868,diff
249,-1.004,-0.016461372,diff
250,-1.0,-0.01648885,diff
251,-0.996,-0.016514182,diff
252,-0.992,-0.016537309,diff
253,-0.988,-0.016558647,diff
254,-0.984,-0.016577244,diff
255,-0.98,-0.016593635,diff
256,-0.976,-0.016608238,diff
257,-0.972,-0.016620815,diff
258,-0.968,-0.016630411,diff
259,-0.964,-0.016638637,diff
260,-0.96,-0.016643703,diff
261,-0.956,-0.01664728,diff
262,-0.952,-0.016648233,diff
263,-0.948,-0.01664704,diff
264,-0.944,-0.016643405,diff
265,-0.94,-0.016637743,diff
266,-0.936,-0.016629219,diff
267,-0.932,-0.016619086,diff
268,-0.928,-0.016606092,diff
269,-0.924,-0.016590953,diff
270,-0.92,-0.016573608,diff
271,-0.916,-0.01655376,diff
272,-0.912,-0.016531944,diff
273,-0.908,-0.01650697,diff
274,-0.904,-0.016480505,diff
275,-0.9,-0.016451716,diff
276,-0.896,-0.016420007,diff
277,-0.892,-0.016386509,diff
278,-0.888,-0.01635027,diff
279,-0.884,-0.016311884,diff
280,-0.88,-0.016271174,diff
281,-0.876,-0.01622796,diff
282,-0.872,-0.016182661,diff
283,-0.868,-0.016135037,diff
284,-0.864,-0.016085327,diff
285,-0.86,-0.016032994,diff
286,-0.856,-0.015978634,diff
287,-0.852,-0.015921474,diff
288,-0.848,-0.015862823,diff
289,-0.844,-0.015801668,diff
290,-0.84,-0.015738368,diff
291,-0.836,-0.015672922,diff
292,-0.832,-0.015605271,diff
293,-0.828,-0.015534937,diff
294,-0.824,-0.015462935,diff
295,-0.82,-0.015388906,diff
296,-0.816,-0.015312791,diff
297,-0.812,-0.015234649,diff
298,-0.808,-0.015154481,diff
299,-0.804,-0.015072167,diff
300,-0.8,-0.014987767,diff
301,-0.796,-0.014901698,diff
302,-0.792,-0.014813483,diff
303,-0.788,-0.014723837,diff
304,-0.784,-0.014632165,diff
305,-0.78,-0.014538825,diff
306,-0.776,-0.014443696,diff
307,-0.772,-0.0143466,diff
308,-0.768,-0.0142480135,diff
309,-0.764,-0.014147937,diff
310,-0.76,-0.014046192,diff
311,-0.756,-0.013943195,diff
312,-0.752,-0.013838291,diff
313,-0.748,-0.013732433,diff
314,-0.744,-0.013625085,diff
315,-0.74,-0.0135163665,diff
316,-0.736,-0.013406515,diff
317,-0.732,-0.013295531,diff
318,-0.728,-0.013183296,diff
319,-0.724,-0.013070524,diff
320,-0.72,-0.012956083,diff
321,-0.716,-0.012841344,diff
322,-0.712,-0.012725472,diff
323,-0.708,-0.012608945,diff
324,-0.704,-0.012491465,diff
325,-0.7,-0.012373626,diff
326,-0.696,-0.012255609,diff
327,-0.692,-0.012136757,diff
328,-0.688,-0.012017548,diff
329,-0.684,-0.011898458,diff
330,-0.68,-0.011778533,diff
331,-0.676,-0.011659086,diff
332,-0.672,-0.011539757,diff
333,-0.668,-0.01142025,diff
334,-0.664,-0.011300743,diff
335,-0.66,-0.011181831,diff
336,-0.656,-0.011063099,diff
337,-0.652,-0.010945439,diff
338,-0.648,-0.010827899,diff
339,-0.644,-0.010711074,diff
340,-0.64,-0.010595202,diff
341,-0.636,-0.010480344,diff
342,-0.632,-0.010366738,diff
343,-0.628,-0.010253906,diff
344,-0.624,-0.010142326,diff
345,-0.62,-0.010032356,diff
346,-0.616,-0.009924293,diff
347,-0.612,-0.009817481,diff
348,-0.608,-0.009712279,diff
349,-0.604,-0.009609401,diff
350,-0.6,-0.009508491,diff
351,-0.596,-0.009409547,diff
352,-0.592,-0.0093128085,diff
353,-0.588,-0.009218454,diff
354,-0.584,-0.009127021,diff
355,-0.58,-0.00903815,diff
356,-0.576,-0.008952379,diff
357,-0.572,-0.008869469,diff
358,-0.568,-0.008789539,diff
359,-0.564,-0.008713126,diff
360,-0.56,-0.008639872,diff
361,-0.556,-0.008569896,diff
362,-0.552,-0.008504212,diff
363,-0.548,-0.008442402,diff
364,-0.544,-0.008384347,diff
365,-0.54,-0.008330345,diff
366,-0.536,-0.008280456,diff
367,-0.532,-0.008235633,diff
368,-0.528,-0.008195341,diff
369,-0.524,-0.008159757,diff
370,-0.52,-0.008128822,diff
371,-0.516,-0.008103251,diff
372,-0.512,-0.008082449,diff
373,-0.508,-0.008067727,diff
374,-0.504,-0.008058429,diff
375,-0.5,-0.008054554,diff
376,-0.496,-0.008056939,diff
377,-0.492,-0.008064985,diff
378,-0.488,-0.00807935,diff
379,-0.484,-0.008099973,diff
380,-0.48,-0.008127093,diff
381,-0.476,-0.008161366,diff
382,-0.472,-0.008201838,diff
383,-0.468,-0.0082497,diff
384,-0.464,-0.008304656,diff
385,-0.46,-0.008366764,diff
386,-0.456,-0.008436084,diff
387,-0.452,-0.008513391,diff
388,-0.448,-0.008598268,diff
389,-0.444,-0.00869143,diff
390,-0.44,-0.008792281,diff
391,-0.436,-0.008901536,diff
392,-0.432,-0.009019017,diff
393,-0.428,-0.009145021,diff
394,-0.424,-0.009280264,diff
395,-0.42,-0.009423673,diff
396,-0.416,-0.009576499,diff
397,-0.412,-0.009737968,diff
398,-0.408,-0.009909451,diff
399,-0.404,-0.010089695,diff
400,-0.4,-0.010279834,diff
401,-0.396,-0.010479569,diff
402,-0.392,-0.010689259,diff
403,-0.388,-0.010908663,diff
404,-0.384,-0.01113832,diff
405,-0.38,-0.011378825,diff
406,-0.376,-0.011629105,diff
407,-0.372,-0.011889935,diff
408,-0.368,-0.01216203,diff
409,-0.364,-0.012444437,diff
410,-0.36,-0.012737811,diff
411,-0.356,-0.013042569,diff
412,-0.352,-0.013358533,diff
413,-0.348,-0.013685882,diff
414,-0.344,-0.014024496,diff
415,-0.34,-0.014374673,diff
416,-0.336,-0.01473701,diff
417,-0.332,-0.01511091,diff
418,-0.328,-0.015497208,diff
419,-0.324,-0.015895367,diff
420,-0.32,-0.016305745,diff
421,-0.316,-0.01672864,diff
422,-0.312,-0.017164111,diff
423,-0.308,-0.01761204,diff
424,-0.304,-0.018072367,diff
425,-0.3,-0.01854682,diff
426,-0.296,-0.019032896,diff
427,-0.292,-0.019533038,diff
428,-0.288,-0.020046473,diff
429,-0.284,-0.020572722,diff
430,-0.28,-0.021113098,diff
431,-0.276,-0.021667004,diff
432,-0.272,-0.0222345,diff
433,-0.268,-0.022816181,diff
434,-0.264,-0.023396313,diff
435,-0.26,-0.023958683,diff
436,-0.256,-0.024503589,diff
437,-0.252,-0.025030494,diff
438,-0.248,-0.02554059,diff
439,-0.244,-0.026033163,diff
440,-0.24,-0.026508749,diff
441,-0.236,-0.026967525,diff
442,-0.232,-0.027409375,diff
443,-0.228,-0.027834952,diff
444,-0.224,-0.028243423,diff
445,-0.22,-0.028636277,diff
446,-0.216,-0.029013038,diff
447,-0.212,-0.029373407,diff
448,-0.208,-0.029718399,diff
449,-0.204,-0.030047715,diff
450,-0.2,-0.030361414,diff
451,-0.196,-0.030659914,diff
452,-0.192,-0.030943573,diff
453,-0.188,-0.03121227,diff
454,-0.184,-0.031466424,diff
455,-0.18,-0.031706095,diff
456,-0.176,-0.03193134,diff
457,-0.172,-0.0321427,diff
458,-0.168,-0.032340348,diff
459,-0.164,-0.03252405,diff
460,-0.16,-0.032694817,diff
461,-0.156,-0.032851994,diff
462,-0.152,-0.032996237,diff
463,-0.148,-0.033127785,diff
464,-0.144,-0.033246934,diff
465,-0.14,-0.033354223,diff
466,-0.136,-0.033448815,diff
467,-0.132,-0.033531785,diff
468,-0.128,-0.033603728,diff
469,-0.124,-0.033664405,diff
470,-0.12,-0.03371358,diff
471,-0.116,-0.033752322,diff
472,-0.112,-0.033780217,diff
473,-0.108,-0.03379798,diff
474,-0.104,-0.033805966,diff
475,-0.1,-0.033804476,diff
476,-0.096,-0.03379333,diff
477,-0.092,-0.033773184,diff
478,-0.088,-0.033743918,diff
479,-0.084,-0.033706307,diff
480,-0.08,-0.03366041,diff
481,-0.076,-0.03360635,diff
482,-0.072,-0.03354448,diff
483,-0.068,-0.03347516,diff
484,-0.064,-0.033398926,diff
485,-0.06,-0.0333156,diff
486,-0.056,-0.033225298,diff
487,-0.052,-0.033129275,diff
488,-0.048,-0.033026874,diff
489,-0.044,-0.032918394,diff
490,-0.04,-0.032804787,diff
491,-0.036,-0.032685578,diff
492,-0.032,-0.03256148,diff
493,-0.028,-0.032432854,diff
494,-0.024,-0.03229916,diff
495,-0.02,-0.03216201,diff
496,-0.016,-0.03202039,diff
497,-0.012,-0.031875134,diff
498,-0.008,-0.03172654,diff
499,-0.004,-0.031574726,diff
500,0.0,-0.031419396,diff
501,0.004,-0.03126192,diff
502,0.008,-0.031101704,diff
503,0.012,-0.030938983,diff
504,0.016,-0.030774355,diff
505,0.02,-0.030607462,diff
506,0.024,-0.030439377,diff
507,0.028,-0.030269623,diff
508,0.032,-0.030098021,diff
509,0.036,-0.029925704,diff
510,0.04,-0.029752135,diff
511,0.044,-0.029577732,diff
512,0.048,-0.029402912,diff
513,0.052,-0.029227197,diff
514,0.056,-0.029051065,diff
515,0.06,-0.028874755,diff
516,0.064,-0.028697908,diff
517,0.068,-0.028521359,diff
518,0.072,-0.028344452,diff
519,0.076,-0.028167725,diff
520,0.08,-0.027991116,diff
521,0.084,-0.027814806,diff
522,0.088,-0.027638555,diff
523,0.092,-0.027462542,diff
524,0.096,-0.027286947,diff
525,0.1,-0.027111828,diff
526,0.104,-0.026937008,diff
527,0.108,-0.026762307,diff
528,0.112,-0.026588023,diff
529,0.116,-0.026413918,diff
530,0.12,-0.026240408,diff
531,0.124,-0.02606666,diff
532,0.128,-0.025893033,diff
533,0.132,-0.025719702,diff
534,0.136,-0.025545955,diff
535,0.14,-0.025372744,diff
536,0.144,-0.025198579,diff
537,0.148,-0.025024176,diff
538,0.152,-0.024849474,diff
539,0.156,-0.02467388,diff
540,0.16,-0.024497807,diff
541,0.164,-0.024320483,diff
542,0.168,-0.024142265,diff
543,0.172,-0.023962438,diff
544,0.176,-0.023781002,diff
545,0.18,-0.023598075,diff
546,0.184,-0.023412824,diff
547,0.188,-0.023225605,diff
548,0.192,-0.023035705,diff
549,0.196,-0.02284336,diff
550,0.2,-0.0226475,diff
551,0.204,-0.0224486,diff
552,0.208,-0.022245944,diff
553,0.212,-0.022039592,diff
554,0.216,-0.021829367,diff
555,0.22,-0.021613896,diff
556,0.224,-0.021393716,diff
557,0.228,-0.021168292,diff
558,0.232,-0.020937383,diff
559,0.236,-0.02070105,diff
560,0.24,-0.020457625,diff
561,0.244,-0.020207882,diff
562,0.248,-0.019950867,diff
563,0.252,-0.01968646,diff
564,0.256,-0.019414306,diff
565,0.26,-0.019133449,diff
566,0.264,-0.018844128,diff
567,0.268,-0.018546045,diff
568,0.272,-0.018253982,diff
569,0.276,-0.017984211,diff
570,0.28,-0.017736375,diff
571,0.284,-0.017509043,diff
572,0.288,-0.017302275,diff
573,0.292,-0.017116308,diff
574,0.296,-0.016949594,diff
575,0.3,-0.016801834,diff
576,0.304,-0.016673386,diff
577,0.308,-0.016562581,diff
578,0.312,-0.016469598,diff
579,0.316,-0.01639396,diff
580,0.32,-0.016335607,diff
581,0.324,-0.016293168,diff
582,0.328,-0.016266584,diff
583,0.332,-0.01625532,diff
584,0.336,-0.016258717,diff
585,0.34,-0.0162763,diff
586,0.344,-0.01630801,diff
587,0.348,-0.016352534,diff
588,0.352,-0.016410768,diff
589,0.356,-0.016480803,diff
590,0.36,-0.01656264,diff
591,0.364,-0.016655862,diff
592,0.368,-0.016759694,diff
593,0.372,-0.016874671,diff
594,0.376,-0.016999185,diff
595,0.38,-0.017133236,diff
596,0.384,-0.017276168,diff
597,0.388,-0.017427683,diff
598,0.392,-0.017586946,diff
599,0.396,-0.01775384,diff
600,0.4,-0.017928183,diff
601,0.404,-0.018109143,diff
602,0.408,-0.01829648,diff
603,0.412,-0.018489063,diff
604,0.416,-0.018687189,diff
605,0.42,-0.018890977,diff
606,0.424,-0.01909846,diff
607,0.428,-0.019310236,diff
608,0.432,-0.019525647,diff
609,0.436,-0.019745052,diff
610,0.44,-0.01996702,diff
611,0.444,-0.02019155,diff
612,0.448,-0.020418465,diff
613,0.452,-0.02064675,diff
614,0.456,-0.020877123,diff
615,0.46,-0.021108568,diff
616,0.464,-0.021340668,diff
617,0.468,-0.021573722,diff
618,0.472,-0.021806419,diff
619,0.476,-0.02203983,diff
620,0.48,-0.02227211,diff
621,0.484,-0.022503972,diff
622,0.488,-0.02273482,diff
623,0.492,-0.022964716,diff
624,0.496,-0.023193061,diff
625,0.5,-0.02341938,diff
626,0.504,-0.023644269,diff
627,0.508,-0.023866594,diff
628,0.512,-0.024086416,diff
629,0.516,-0.02430433,diff
630,0.52,-0.024518967,diff
631,0.524,-0.02473092,diff
632,0.528,-0.024939537,diff
633,0.532,-0.025144756,diff
634,0.536,-0.025346637,diff
635,0.54,-0.025544941,diff
636,0.544,-0.025739312,diff
637,0.548,-0.02592969,diff
638,0.552,-0.026116073,diff
639,0.556,-0.026298404,diff
640,0.56,-0.026476383,diff
641,0.564,-0.026649952,diff
642,0.568,-0.02681917,diff
643,0.572,-0.026983917,diff
644,0.576,-0.027143717,diff
645,0.58,-0.027299464,diff
646,0.584,-0.027449727,diff
647,0.588,-0.02759546,diff
648,0.592,-0.027736247,diff
649,0.596,-0.027871966,diff
650,0.6,-0.028002858,diff
651,0.604,-0.02812916,diff
652,0.608,-0.02824974,diff
653,0.612,-0.02836597,diff
654,0.616,-0.028476954,diff
655,0.62,-0.028582454,diff
656,0.624,-0.028683126,diff
657,0.628,-0.028779149,diff
658,0.632,-0.028869808,diff
659,0.636,-0.0289554,diff
660,0.64,-0.029036105,diff
661,0.644,-0.029111743,diff
662,0.648,-0.029182553,diff
663,0.652,-0.029248178,diff
664,0.656,-0.029309034,diff
665,0.66,-0.029365122,diff
666,0.664,-0.029416144,diff
667,0.668,-0.029462218,diff
668,0.672,-0.02950424,diff
669,0.676,-0.029540956,diff
670,0.68,-0.029573202,diff
671,0.684,-0.029601097,diff
672,0.688,-0.029624403,diff
673,0.692,-0.02964288,diff
674,0.696,-0.029657066,diff
675,0.7,-0.029666781,diff
676,0.704,-0.029672503,diff
677,0.708,-0.029674172,diff
678,0.712,-0.02967143,diff
679,0.716,-0.029664993,diff
680,0.72,-0.029653966,diff
681,0.724,-0.029639244,diff
682,0.728,-0.029620588,diff
683,0.732,-0.029597998,diff
684,0.736,-0.029571831,diff
685,0.74,-0.029542089,diff
686,0.744,-0.029509246,diff
687,0.748,-0.02947241,diff
688,0.752,-0.029432118,diff
689,0.756,-0.029388368,diff
690,0.76,-0.029341578,diff
691,0.764,-0.02929163,diff
692,0.768,-0.02923876,diff
693,0.772,-0.029182434,diff
694,0.776,-0.029123127,diff
695,0.78,-0.029061437,diff
696,0.784,-0.028996944,diff
697,0.788,-0.028929174,diff
698,0.792,-0.028859138,diff
699,0.796,-0.02878642,diff
700,0.8,-0.028711438,diff
701,0.804,-0.028633595,diff
702,0.808,-0.028553963,diff
703,0.812,-0.02847153,diff
704,0.816,-0.02838707,diff
705,0.82,-0.028300643,diff
706,0.824,-0.02821207,diff
707,0.828,-0.028121352,diff
708,0.832,-0.028029144,diff
709,0.836,-0.02793485,diff
710,0.84,-0.027838826,diff
711,0.844,-0.027740955,diff
712,0.848,-0.027641356,diff
713,0.852,-0.027540326,diff
714,0.856,-0.027437687,diff
715,0.86,-0.027333856,diff
716,0.864,-0.027228296,diff
717,0.868,-0.027121782,diff
718,0.872,-0.027014077,diff
719,0.876,-0.026905,diff
720,0.88,-0.026794434,diff
721,0.884,-0.026683152,diff
722,0.888,-0.026570797,diff
723,0.892,-0.026457727,diff
724,0.896,-0.026343524,diff
725,0.9,-0.02622813,diff
726,0.904,-0.026112318,diff
727,0.908,-0.025995553,diff
728,0.912,-0.02587831,diff
729,0.916,-0.025760293,diff
730,0.92,-0.025641501,diff
731,0.924,-0.02552241,diff
732,0.928,-0.025402963,diff
733,0.932,-0.02528292,diff
734,0.936,-0.02516228,diff
735,0.94,-0.025041103,diff
736,0.944,-0.024920225,diff
737,0.948,-0.024798572,diff
738,0.952,-0.024676979,diff
739,0.956,-0.024554789,diff
740,0.96,-0.024432898,diff
741,0.964,-0.024310589,diff
742,0.968,-0.024188459,diff
743,0.972,-0.024065852,diff
744,0.976,-0.023943305,diff
745,0.98,-0.023821056,diff
746,0.984,-0.023698747,diff
747,0.988,-0.023576498,diff
748,0.992,-0.023454547,diff
749,0.996,-0.023332536,diff
750,1.0,-0.023210824,diff
751,1.004,-0.02308911,diff
752,1.008,-0.022967577,diff
753,1.012,-0.02284658,diff
754,1.016,-0.02272582,diff
755,1.02,-0.022605658,diff
756,1.024,-0.022485137,diff
757,1.028,-0.022365153,diff
758,1.032,-0.022245795,diff
759,1.036,-0.022126883,diff
760,1.04,-0.02200833,diff
761,1.044,-0.021890104,diff
762,1.048,-0.021772444,diff
763,1.052,-0.021655172,diff
764,1.056,-0.021538675,diff
765,1.06,-0.021422535,diff
766,1.064,-0.021306932,diff
767,1.068,-0.021191806,diff
768,1.072,-0.021077096,diff
769,1.076,-0.02096343,diff
770,1.08,-0.020850182,diff
771,1.084,-0.020737559,diff
772,1.088,-0.020625263,diff
773,1.092,-0.020513833,diff
774,1.096,-0.020403206,diff
775,1.1,-0.020293087,diff
776,1.104,-0.020183653,diff
777,1.108,-0.020074576,diff
778,1.112,-0.019966573,diff
779,1.116,-0.019859195,diff
780,1.12,-0.019752383,diff
781,1.124,-0.019646585,diff
782,1.128,-0.019541562,diff
783,1.132,-0.019436896,diff
784,1.136,-0.019332916,diff
785,1.14,-0.019229919,diff
786,1.144,-0.019127399,diff
787,1.148,-0.019025773,diff
788,1.152,-0.018924624,diff
789,1.156,-0.018824816,diff
790,1.16,-0.018725216,diff
791,1.164,-0.018627048,diff
792,1.168,-0.018528849,diff
793,1.172,-0.018431723,diff
794,1.176,-0.018335432,diff
795,1.18,-0.018239766,diff
796,1.184,-0.018144995,diff
797,1.188,-0.01805076,diff
798,1.192,-0.01795733,diff
799,1.196,-0.017864704,diff
800,1.2,-0.017772853,diff
801,1.204,-0.01768142,diff
802,1.208,-0.017591268,diff
803,1.212,-0.017501563,diff
804,1.216,-0.017412633,diff
805,1.22,-0.017324477,diff
806,1.224,-0.017236978,diff
807,1.228,-0.017149925,diff
808,1.232,-0.017063886,diff
809,1.236,-0.016978502,diff
810,1.24,-0.016893685,diff
811,1.244,-0.016809702,diff
812,1.248,-0.016726613,diff
813,1.252,-0.016643941,diff
814,1.256,-0.016562134,diff
815,1.26,-0.016480535,diff
816,1.264,-0.01640001,diff
817,1.268,-0.01632002,diff
818,1.272,-0.016240776,diff
819,1.276,-0.016162187,diff
820,1.28,-0.016083956,diff
821,1.284,-0.01600632,diff
822,1.288,-0.015929788,diff
823,1.292,-0.015853405,diff
824,1.296,-0.015777797,diff
825,1.3,-0.015702814,diff
826,1.304,-0.01562807,diff
827,1.308,-0.01555413,diff
828,1.312,-0.015480816,diff
829,1.316,-0.015408039,diff
830,1.32,-0.015335739,diff
831,1.324,-0.015263915,diff
832,1.328,-0.015192807,diff
833,1.332,-0.015121907,diff
834,1.336,-0.0150514245,diff
835,1.34,-0.0149817765,diff
836,1.344,-0.014912188,diff
837,1.348,-0.014843017,diff
838,1.352,-0.014774531,diff
839,1.356,-0.014706582,diff
840,1.36,-0.014638662,diff
841,1.364,-0.014571369,diff
842,1.368,-0.01450482,diff
843,1.372,-0.014438242,diff
844,1.376,-0.014371842,diff
845,1.38,-0.014306098,diff
846,1.384,-0.0142404735,diff
847,1.388,-0.014175147,diff
848,1.392,-0.014110565,diff
849,1.396,-0.014045864,diff
850,1.4,-0.01398164,diff
851,1.404,-0.013917595,diff
852,1.408,-0.013853788,diff
853,1.412,-0.01379022,diff
854,1.416,-0.013727099,diff
855,1.42,-0.013663918,diff
856,1.424,-0.013601005,diff
857,1.428,-0.013538241,diff
858,1.432,-0.013475835,diff
859,1.436,-0.013413429,diff
860,1.44,-0.013351202,diff
861,1.444,-0.013288975,diff
862,1.448,-0.013227224,diff
863,1.452,-0.013165534,diff
864,1.456,-0.0131032765,diff
865,1.46,-0.013041824,diff
866,1.464,-0.012980163,diff
867,1.468,-0.012918353,diff
868,1.472,-0.012856811,diff
869,1.476,-0.01279524,diff
870,1.48,-0.012733817,diff
871,1.484,-0.012672305,diff
872,1.488,-0.012610793,diff
873,1.492,-0.012549013,diff
874,1.496,-0.0124872625,diff
875,1.5,-0.012425572,diff
876,1.504,-0.012363702,diff
877,1.508,-0.012301952,diff
878,1.512,-0.012239978,diff
879,1.516,-0.012177706,diff
880,1.52,-0.01211521,diff
881,1.524,-0.012052894,diff
882,1.528,-0.011990368,diff
883,1.532,-0.01192762,diff
884,1.536,-0.011864603,diff
885,1.54,-0.011801451,diff
886,1.544,-0.011738062,diff
887,1.548,-0.011674434,diff
888,1.552,-0.011610284,diff
889,1.556,-0.011546165,diff
890,1.56,-0.011482,diff
891,1.564,-0.011416972,diff
892,1.568,-0.011351928,diff
893,1.572,-0.01128681,diff
894,1.576,-0.011220753,diff
895,1.58,-0.0111549795,diff
896,1.584,-0.011088476,diff
897,1.588,-0.011021823,diff
898,1.592,-0.010954544,diff
899,1.596,-0.010886982,diff
900,1.6,-0.0108189285,diff
901,1.604,-0.010750338,diff
902,1.608,-0.0106818825,diff
903,1.612,-0.0106122345,diff
904,1.616,-0.010542646,diff
905,1.62,-0.010472447,diff
906,1.624,-0.010401636,diff
907,1.628,-0.0103303045,diff
908,1.632,-0.0102586,diff
909,1.636,-0.010186344,diff
910,1.64,-0.010113448,diff
911,1.644,-0.010039881,diff
912,1.648,-0.00996615,diff
913,1.652,-0.009891614,diff
914,1.656,-0.009816244,diff
915,1.66,-0.009740502,diff
916,1.664,-0.0096642375,diff
917,1.668,-0.009587362,diff
918,1.672,-0.009509727,diff
919,1.676,-0.009431213,diff
920,1.68,-0.009352237,diff
921,1.684,-0.009272546,diff
922,1.688,-0.009192184,diff
923,1.692,-0.009111181,diff
924,1.696,-0.009029418,diff
925,1.7,-0.008946717,diff
926,1.704,-0.008863509,diff
927,1.708,-0.008779779,diff
928,1.712,-0.008695051,diff
929,1.716,-0.008609444,diff
930,1.72,-0.008523136,diff
931,1.724,-0.00843595,diff
932,1.728,-0.008348078,diff
933,1.732,-0.008259296,diff
934,1.736,-0.008170068,diff
935,1.74,-0.008079499,diff
936,1.744,-0.007988244,diff
937,1.748,-0.00789623,diff
938,1.752,-0.007802859,diff
939,1.756,-0.007709503,diff
940,1.76,-0.007614605,diff
941,1.764,-0.007519223,diff
942,1.768,-0.007422559,diff
943,1.772,-0.007325031,diff
944,1.776,-0.007226862,diff
945,1.78,-0.007127568,diff
946,1.784,-0.007027231,diff
947,1.788,-0.006925702,diff
948,1.792,-0.006823577,diff
949,1.796,-0.0067206994,diff
950,1.8,-0.0066164136,diff
951,1.804,-0.006511353,diff
952,1.808,-0.0064050183,diff
953,1.812,-0.0062979534,diff
954,1.816,-0.0061896443,diff
955,1.82,-0.006080486,diff
956,1.824,-0.0059701055,diff
957,1.828,-0.0058589354,diff
958,1.832,-0.005746588,diff
959,1.836,-0.0056330487,diff
960,1.84,-0.005518526,diff
961,1.844,-0.005403042,diff
962,1.848,-0.005286604,diff
963,1.852,-0.0051687136,diff
964,1.856,-0.005049929,diff
965,1.86,-0.0049298257,diff
966,1.864,-0.004808672,diff
967,1.868,-0.0046864226,diff
968,1.872,-0.004563108,diff
969,1.876,-0.004438799,diff
970,1.88,-0.0043132566,diff
971,1.884,-0.0041865073,diff
972,1.888,-0.004058499,diff
973,1.892,-0.0039292537,diff
974,1.896,-0.0037990622,diff
975,1.9,-0.003667716,diff
976,1.904,-0.003534887,diff
977,1.908,-0.0034012012,diff
978,1.912,-0.0032662377,diff
979,1.916,-0.003129948,diff
980,1.92,-0.002992522,diff
981,1.924,-0.002853714,diff
982,1.928,-0.0027140565,diff
983,1.932,-0.0025729649,diff
984,1.936,-0.002430614,diff
985,1.94,-0.002287265,diff
986,1.944,-0.0021425951,diff
987,1.948,-0.0019964017,diff
988,1.952,-0.0018489659,diff
989,1.956,-0.0017006285,diff
990,1.96,-0.0015505329,diff
991,1.964,-0.0013995375,diff
992,1.968,-0.0012471173,diff
993,1.972,-0.0010938393,diff
994,1.976,-0.0009389296,diff
995,1.98,-0.000782541,diff
996,1.984,-0.000625181,diff
997,1.988,-0.000466506,diff
998,1.992,-0.0003064447,diff
999,1.996,-0.00014515896,diff
1000,2.0,1.7338432e-05,diff


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_200/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_200/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_200/sol_nn.csv <==
,X_x,value,name
0,-2.0,2.4496578e-05,sol_nn
1,-1.996,0.002235449,sol_nn
2,-1.992,0.0044446206,sol_nn
3,-1.988,0.006651956,sol_nn
4,-1.984,0.008857615,sol_nn
5,-1.98,0.011061804,sol_nn
6,-1.976,0.013264443,sol_nn
7,-1.972,0.0154650295,sol_nn
8,-1.968,0.017663822,sol_nn
9,-1.964,0.019861247,sol_nn
10,-1.96,0.022056729,sol_nn
11,-1.956,0.024250554,sol_nn
12,-1.952,0.026443124,sol_nn
13,-1.948,0.028633535,sol_nn
14,-1.944,0.030822199,sol_nn
15,-1.94,0.033009425,sol_nn
16,-1.936,0.035194788,sol_nn
17,-1.932,0.037378512,sol_nn
18,-1.928,0.03956045,sol_nn
19,-1.924,0.041740507,sol_nn
20,-1.92,0.04391918,sol_nn
21,-1.916,0.046096053,sol_nn
22,-1.912,0.04827117,sol_nn
23,-1.908,0.05044495,sol_nn
24,-1.904,0.052616403,sol_nn
25,-1.9,0.054786388,sol_nn
26,-1.896,0.05695491,sol_nn
27,-1.892,0.059121545,sol_nn
28,-1.888,0.061286446,sol_nn
29,-1.884,0.063449875,sol_nn
30,-1.88,0.06561126,sol_nn
31,-1.876,0.06777106,sol_nn
32,-1.872,0.0699292,sol_nn
33,-1.868,0.07208582,sol_nn
34,-1.864,0.074240275,sol_nn
35,-1.86,0.07639327,sol_nn
36,-1.856,0.0785449,sol_nn
37,-1.852,0.08069457,sol_nn
38,-1.848,0.08284253,sol_nn
39,-1.844,0.0849887,sol_nn
40,-1.84,0.0871336,sol_nn
41,-1.836,0.0892766,sol_nn
42,-1.832,0.09141785,sol_nn
43,-1.828,0.09355739,sol_nn
44,-1.824,0.0956953,sol_nn
45,-1.82,0.09783164,sol_nn
46,-1.816,0.09996641,sol_nn
47,-1.812,0.10209954,sol_nn
48,-1.808,0.10423089,sol_nn
49,-1.804,0.10636048,sol_nn
50,-1.8,0.1084888,sol_nn
51,-1.796,0.110615194,sol_nn
52,-1.792,0.11274002,sol_nn
53,-1.788,0.114862904,sol_nn
54,-1.784,0.116984725,sol_nn
55,-1.78,0.11910491,sol_nn
56,-1.776,0.12122297,sol_nn
57,-1.772,0.12333989,sol_nn
58,-1.768,0.12545496,sol_nn
59,-1.764,0.12756863,sol_nn
60,-1.76,0.12968075,sol_nn
61,-1.756,0.13179123,sol_nn
62,-1.752,0.1339001,sol_nn
63,-1.748,0.13600737,sol_nn
64,-1.744,0.13811298,sol_nn
65,-1.74,0.14021716,sol_nn
66,-1.736,0.14231995,sol_nn
67,-1.732,0.14442122,sol_nn
68,-1.728,0.14652091,sol_nn
69,-1.724,0.14861856,sol_nn
70,-1.72,0.15071559,sol_nn
71,-1.716,0.15281034,sol_nn
72,-1.712,0.15490404,sol_nn
73,-1.708,0.15699624,sol_nn
74,-1.704,0.15908667,sol_nn
75,-1.7,0.16117603,sol_nn
76,-1.696,0.16326368,sol_nn
77,-1.692,0.16534999,sol_nn
78,-1.688,0.16743483,sol_nn
79,-1.684,0.16951832,sol_nn
80,-1.68,0.17160042,sol_nn
81,-1.676,0.17368102,sol_nn
82,-1.672,0.17576012,sol_nn
83,-1.668,0.17783804,sol_nn
84,-1.664,0.17991433,sol_nn
85,-1.66,0.18198958,sol_nn
86,-1.656,0.1840633,sol_nn
87,-1.652,0.18613574,sol_nn
88,-1.648,0.18820693,sol_nn
89,-1.644,0.19027662,sol_nn
90,-1.64,0.19234523,sol_nn
91,-1.636,0.19441226,sol_nn
92,-1.632,0.19647817,sol_nn
93,-1.628,0.19854301,sol_nn
94,-1.624,0.2006062,sol_nn
95,-1.62,0.20266864,sol_nn
96,-1.616,0.2047292,sol_nn
97,-1.612,0.2067891,sol_nn
98,-1.608,0.2088476,sol_nn
99,-1.604,0.2109052,sol_nn
100,-1.6,0.21296081,sol_nn
101,-1.596,0.21501619,sol_nn
102,-1.592,0.2170699,sol_nn
103,-1.588,0.21912259,sol_nn
104,-1.584,0.22117402,sol_nn
105,-1.58,0.2232245,sol_nn
106,-1.576,0.22527392,sol_nn
107,-1.572,0.22732258,sol_nn
108,-1.568,0.22936988,sol_nn
109,-1.564,0.2314162,sol_nn
110,-1.56,0.23346125,sol_nn
111,-1.556,0.23550577,sol_nn
112,-1.552,0.23754868,sol_nn
113,-1.548,0.239591,sol_nn
114,-1.544,0.24163215,sol_nn
115,-1.54,0.24367271,sol_nn
116,-1.536,0.24571213,sol_nn
117,-1.532,0.24775073,sol_nn
118,-1.528,0.24978827,sol_nn
119,-1.524,0.25182492,sol_nn
120,-1.52,0.25386092,sol_nn
121,-1.516,0.2558958,sol_nn
122,-1.512,0.25793037,sol_nn
123,-1.508,0.2599637,sol_nn
124,-1.504,0.26199654,sol_nn
125,-1.5,0.26402852,sol_nn
126,-1.496,0.2660593,sol_nn
127,-1.492,0.26808998,sol_nn
128,-1.488,0.27011973,sol_nn
129,-1.484,0.27214888,sol_nn
130,-1.48,0.27417704,sol_nn
131,-1.476,0.2762046,sol_nn
132,-1.472,0.27823183,sol_nn
133,-1.468,0.28025815,sol_nn
134,-1.464,0.28228414,sol_nn
135,-1.46,0.2843095,sol_nn
136,-1.456,0.28633416,sol_nn
137,-1.452,0.28835833,sol_nn
138,-1.448,0.29038185,sol_nn
139,-1.444,0.2924053,sol_nn
140,-1.44,0.294428,sol_nn
141,-1.436,0.2964503,sol_nn
142,-1.432,0.29847223,sol_nn
143,-1.428,0.30049366,sol_nn
144,-1.424,0.30251482,sol_nn
145,-1.42,0.30453536,sol_nn
146,-1.416,0.30655557,sol_nn
147,-1.412,0.30857572,sol_nn
148,-1.408,0.3105955,sol_nn
149,-1.404,0.31261507,sol_nn
150,-1.4,0.31463403,sol_nn
151,-1.396,0.31665286,sol_nn
152,-1.392,0.31867182,sol_nn
153,-1.388,0.32069027,sol_nn
154,-1.384,0.3227087,sol_nn
155,-1.38,0.32472688,sol_nn
156,-1.376,0.32674512,sol_nn
157,-1.372,0.3287631,sol_nn
158,-1.368,0.33078107,sol_nn
159,-1.364,0.3327988,sol_nn
160,-1.36,0.33481658,sol_nn
161,-1.356,0.33683482,sol_nn
162,-1.352,0.33885282,sol_nn
163,-1.348,0.3408705,sol_nn
164,-1.344,0.34288844,sol_nn
165,-1.34,0.34490645,sol_nn
166,-1.336,0.34692493,sol_nn
167,-1.332,0.3489431,sol_nn
168,-1.328,0.3509613,sol_nn
169,-1.324,0.35298008,sol_nn
170,-1.32,0.35499907,sol_nn
171,-1.316,0.35701823,sol_nn
172,-1.312,0.3590376,sol_nn
173,-1.308,0.36105734,sol_nn
174,-1.304,0.36307716,sol_nn
175,-1.3,0.3650978,sol_nn
176,-1.296,0.36711815,sol_nn
177,-1.292,0.36913916,sol_nn
178,-1.288,0.37116063,sol_nn
179,-1.284,0.3731825,sol_nn
180,-1.28,0.37520498,sol_nn
181,-1.276,0.37722766,sol_nn
182,-1.272,0.37925106,sol_nn
183,-1.268,0.381275,sol_nn
184,-1.264,0.38329914,sol_nn
185,-1.26,0.38532454,sol_nn
186,-1.256,0.38735,sol_nn
187,-1.252,0.38937628,sol_nn
188,-1.248,0.3914032,sol_nn
189,-1.244,0.3934309,sol_nn
190,-1.24,0.395459,sol_nn
191,-1.236,0.39748815,sol_nn
192,-1.232,0.39951777,sol_nn
193,-1.228,0.40154845,sol_nn
194,-1.224,0.4035797,sol_nn
195,-1.22,0.40561214,sol_nn
196,-1.216,0.40764534,sol_nn
197,-1.212,0.4096791,sol_nn
198,-1.208,0.4117143,sol_nn
199,-1.204,0.41375,sol_nn
200,-1.2,0.41578686,sol_nn
201,-1.196,0.41782477,sol_nn
202,-1.192,0.41986352,sol_nn
203,-1.188,0.4219033,sol_nn
204,-1.184,0.42394426,sol_nn
205,-1.18,0.42598614,sol_nn
206,-1.176,0.42802957,sol_nn
207,-1.172,0.43007368,sol_nn
208,-1.168,0.43211913,sol_nn
209,-1.164,0.43416554,sol_nn
210,-1.16,0.43621385,sol_nn
211,-1.156,0.4382631,sol_nn
212,-1.152,0.4403134,sol_nn
213,-1.148,0.44236526,sol_nn
214,-1.144,0.44441792,sol_nn
215,-1.14,0.44647238,sol_nn
216,-1.136,0.44852814,sol_nn
217,-1.132,0.45058548,sol_nn
218,-1.128,0.45264408,sol_nn
219,-1.124,0.45470423,sol_nn
220,-1.12,0.4567655,sol_nn
221,-1.116,0.4588285,sol_nn
222,-1.112,0.46089286,sol_nn
223,-1.108,0.4629589,sol_nn
224,-1.104,0.46502677,sol_nn
225,-1.1,0.46709585,sol_nn
226,-1.096,0.46916676,sol_nn
227,-1.092,0.47123918,sol_nn
228,-1.088,0.47331327,sol_nn
229,-1.084,0.47538927,sol_nn
230,-1.08,0.47746667,sol_nn
231,-1.076,0.47954604,sol_nn
232,-1.072,0.48162708,sol_nn
233,-1.068,0.4837099,sol_nn
234,-1.064,0.48579454,sol_nn
235,-1.06,0.48788092,sol_nn
236,-1.056,0.48996902,sol_nn
237,-1.052,0.4920591,sol_nn
238,-1.048,0.4941514,sol_nn
239,-1.044,0.49624515,sol_nn
240,-1.04,0.49834117,sol_nn
241,-1.036,0.5004386,sol_nn
242,-1.032,0.5025386,sol_nn
243,-1.028,0.50464016,sol_nn
244,-1.024,0.5067439,sol_nn
245,-1.02,0.5088498,sol_nn
246,-1.016,0.5109576,sol_nn
247,-1.012,0.51306754,sol_nn
248,-1.008,0.51517934,sol_nn
249,-1.004,0.51729345,sol_nn
250,-1.0,0.51940954,sol_nn
251,-0.996,0.52152777,sol_nn
252,-0.992,0.52364826,sol_nn
253,-0.988,0.52577055,sol_nn
254,-0.984,0.5278955,sol_nn
255,-0.98,0.5300227,sol_nn
256,-0.976,0.5321517,sol_nn
257,-0.972,0.53428274,sol_nn
258,-0.968,0.53641677,sol_nn
259,-0.964,0.5385521,sol_nn
260,-0.96,0.5406906,sol_nn
261,-0.956,0.54283065,sol_nn
262,-0.952,0.54497325,sol_nn
263,-0.948,0.54711807,sol_nn
264,-0.944,0.54926527,sol_nn
265,-0.94,0.5514145,sol_nn
266,-0.936,0.5535667,sol_nn
267,-0.932,0.55572045,sol_nn
268,-0.928,0.557877,sol_nn
269,-0.924,0.5600357,sol_nn
270,-0.92,0.5621966,sol_nn
271,-0.916,0.5643601,sol_nn
272,-0.912,0.5665255,sol_nn
273,-0.908,0.56869406,sol_nn
274,-0.904,0.5708641,sol_nn
275,-0.9,0.57303655,sol_nn
276,-0.896,0.5752118,sol_nn
277,-0.892,0.57738894,sol_nn
278,-0.888,0.57956874,sol_nn
279,-0.884,0.5817507,sol_nn
280,-0.88,0.583935,sol_nn
281,-0.876,0.58612186,sol_nn
282,-0.872,0.5883107,sol_nn
283,-0.868,0.5905019,sol_nn
284,-0.864,0.5926952,sol_nn
285,-0.86,0.59489113,sol_nn
286,-0.856,0.5970892,sol_nn
287,-0.852,0.5992899,sol_nn
288,-0.848,0.6014921,sol_nn
289,-0.844,0.6036969,sol_nn
290,-0.84,0.6059038,sol_nn
291,-0.836,0.6081128,sol_nn
292,-0.832,0.610324,sol_nn
293,-0.828,0.6125379,sol_nn
294,-0.824,0.61475354,sol_nn
295,-0.82,0.61697125,sol_nn
296,-0.816,0.61919093,sol_nn
297,-0.812,0.62141263,sol_nn
298,-0.808,0.62363636,sol_nn
299,-0.804,0.6258623,sol_nn
300,-0.8,0.6280903,sol_nn
301,-0.796,0.63031995,sol_nn
302,-0.792,0.6325517,sol_nn
303,-0.788,0.634785,sol_nn
304,-0.784,0.6370203,sol_nn
305,-0.78,0.63925725,sol_nn
306,-0.776,0.64149594,sol_nn
307,-0.772,0.6437366,sol_nn
308,-0.768,0.6459788,sol_nn
309,-0.764,0.6482225,sol_nn
310,-0.76,0.6504678,sol_nn
311,-0.756,0.6527144,sol_nn
312,-0.752,0.6549629,sol_nn
313,-0.748,0.6572123,sol_nn
314,-0.744,0.6594633,sol_nn
315,-0.74,0.66171557,sol_nn
316,-0.736,0.66396904,sol_nn
317,-0.732,0.66622365,sol_nn
318,-0.728,0.6684795,sol_nn
319,-0.724,0.67073584,sol_nn
320,-0.72,0.67299384,sol_nn
321,-0.716,0.67525214,sol_nn
322,-0.712,0.67751163,sol_nn
323,-0.708,0.6797718,sol_nn
324,-0.704,0.6820328,sol_nn
325,-0.7,0.6842942,sol_nn
326,-0.696,0.6865559,sol_nn
327,-0.692,0.6888184,sol_nn
328,-0.688,0.69108117,sol_nn
329,-0.684,0.6933438,sol_nn
330,-0.68,0.6956073,sol_nn
331,-0.676,0.6978704,sol_nn
332,-0.672,0.7001333,sol_nn
333,-0.668,0.7023964,sol_nn
334,-0.664,0.70465946,sol_nn
335,-0.66,0.70692194,sol_nn
336,-0.656,0.70918435,sol_nn
337,-0.652,0.7114456,sol_nn
338,-0.648,0.71370673,sol_nn
339,-0.644,0.7159671,sol_nn
340,-0.64,0.7182266,sol_nn
341,-0.636,0.7204851,sol_nn
342,-0.632,0.72274226,sol_nn
343,-0.628,0.72499865,sol_nn
344,-0.624,0.7272538,sol_nn
345,-0.62,0.7295074,sol_nn
346,-0.616,0.73175913,sol_nn
347,-0.612,0.7340095,sol_nn
348,-0.608,0.73625827,sol_nn
349,-0.604,0.73850477,sol_nn
350,-0.6,0.74074924,sol_nn
351,-0.596,0.7429918,sol_nn
352,-0.592,0.7452321,sol_nn
353,-0.588,0.74747,sol_nn
354,-0.584,0.7497051,sol_nn
355,-0.58,0.7519376,sol_nn
356,-0.576,0.75416696,sol_nn
357,-0.572,0.75639343,sol_nn
358,-0.568,0.7586169,sol_nn
359,-0.564,0.76083696,sol_nn
360,-0.56,0.76305383,sol_nn
361,-0.556,0.7652674,sol_nn
362,-0.552,0.7674766,sol_nn
363,-0.548,0.76968205,sol_nn
364,-0.544,0.77188367,sol_nn
365,-0.54,0.77408135,sol_nn
366,-0.536,0.7762748,sol_nn
367,-0.532,0.7784632,sol_nn
368,-0.528,0.7806471,sol_nn
369,-0.524,0.7828263,sol_nn
370,-0.52,0.7850008,sol_nn
371,-0.516,0.78716993,sol_nn
372,-0.512,0.7893343,sol_nn
373,-0.508,0.79149264,sol_nn
374,-0.504,0.79364556,sol_nn
375,-0.5,0.795793,sol_nn
376,-0.496,0.79793423,sol_nn
377,-0.492,0.8000698,sol_nn
378,-0.488,0.802199,sol_nn
379,-0.484,0.804322,sol_nn
380,-0.48,0.80643845,sol_nn
381,-0.476,0.80854774,sol_nn
382,-0.472,0.8106509,sol_nn
383,-0.468,0.81274664,sol_nn
384,-0.464,0.81483525,sol_nn
385,-0.46,0.8169167,sol_nn
386,-0.456,0.81899107,sol_nn
387,-0.452,0.8210573,sol_nn
388,-0.448,0.82311606,sol_nn
389,-0.444,0.82516646,sol_nn
390,-0.44,0.8272092,sol_nn
391,-0.436,0.82924354,sol_nn
392,-0.432,0.8312696,sol_nn
393,-0.428,0.83328724,sol_nn
394,-0.424,0.83529556,sol_nn
395,-0.42,0.83729583,sol_nn
396,-0.416,0.83928657,sol_nn
397,-0.412,0.8412687,sol_nn
398,-0.408,0.8432408,sol_nn
399,-0.404,0.8452041,sol_nn
400,-0.4,0.8471576,sol_nn
401,-0.396,0.8491014,sol_nn
402,-0.392,0.85103536,sol_nn
403,-0.388,0.8529595,sol_nn
404,-0.384,0.8548734,sol_nn
405,-0.38,0.8567766,sol_nn
406,-0.376,0.85866994,sol_nn
407,-0.372,0.86055267,sol_nn
408,-0.368,0.86242414,sol_nn
409,-0.364,0.86428535,sol_nn
410,-0.36,0.86613554,sol_nn
411,-0.356,0.8679744,sol_nn
412,-0.352,0.869802,sol_nn
413,-0.348,0.8716182,sol_nn
414,-0.344,0.8734232,sol_nn
415,-0.34,0.8752166,sol_nn
416,-0.336,0.87699795,sol_nn
417,-0.332,0.8787676,sol_nn
418,-0.328,0.8805249,sol_nn
419,-0.324,0.88227034,sol_nn
420,-0.32,0.8840036,sol_nn
421,-0.316,0.88572425,sol_nn
422,-0.312,0.88743234,sol_nn
423,-0.308,0.889128,sol_nn
424,-0.304,0.89081126,sol_nn
425,-0.3,0.8924805,sol_nn
426,-0.296,0.894138,sol_nn
427,-0.292,0.8957814,sol_nn
428,-0.288,0.8974116,sol_nn
429,-0.284,0.8990289,sol_nn
430,-0.28,0.90063214,sol_nn
431,-0.276,0.9022218,sol_nn
432,-0.272,0.90379786,sol_nn
433,-0.268,0.9053598,sol_nn
434,-0.264,0.9069077,sol_nn
435,-0.26,0.9084413,sol_nn
436,-0.256,0.9099604,sol_nn
437,-0.252,0.9114655,sol_nn
438,-0.248,0.9129554,sol_nn
439,-0.244,0.91443086,sol_nn
440,-0.24,0.91589123,sol_nn
441,-0.236,0.91733646,sol_nn
442,-0.232,0.9187666,sol_nn
443,-0.228,0.92018104,sol_nn
444,-0.224,0.92158055,sol_nn
445,-0.22,0.92296374,sol_nn
446,-0.216,0.92433095,sol_nn
447,-0.212,0.9256826,sol_nn
448,-0.208,0.92701757,sol_nn
449,-0.204,0.92833626,sol_nn
450,-0.2,0.92963856,sol_nn
451,-0.196,0.93092406,sol_nn
452,-0.192,0.93219244,sol_nn
453,-0.188,0.9334437,sol_nn
454,-0.184,0.9346776,sol_nn
455,-0.18,0.9358939,sol_nn
456,-0.176,0.93709266,sol_nn
457,-0.172,0.9382733,sol_nn
458,-0.168,0.93943566,sol_nn
459,-0.164,0.94057995,sol_nn
460,-0.16,0.94170517,sol_nn
461,-0.156,0.942812,sol_nn
462,-0.152,0.94389975,sol_nn
463,-0.148,0.9449682,sol_nn
464,-0.144,0.9460171,sol_nn
465,-0.14,0.9470458,sol_nn
466,-0.136,0.9480552,sol_nn
467,-0.132,0.9490442,sol_nn
468,-0.128,0.95001227,sol_nn
469,-0.124,0.9509596,sol_nn
470,-0.12,0.9518864,sol_nn
471,-0.116,0.9527917,sol_nn
472,-0.112,0.9536758,sol_nn
473,-0.108,0.95453805,sol_nn
474,-0.104,0.95537806,sol_nn
475,-0.1,0.95619553,sol_nn
476,-0.096,0.95699066,sol_nn
477,-0.092,0.95776284,sol_nn
478,-0.088,0.95851207,sol_nn
479,-0.084,0.9592377,sol_nn
480,-0.08,0.9599396,sol_nn
481,-0.076,0.96061766,sol_nn
482,-0.072,0.9612715,sol_nn
483,-0.068,0.96190083,sol_nn
484,-0.064,0.9625051,sol_nn
485,-0.06,0.9630844,sol_nn
486,-0.056,0.9636387,sol_nn
487,-0.052,0.9641667,sol_nn
488,-0.048,0.9646691,sol_nn
489,-0.044,0.9651456,sol_nn
490,-0.04,0.9655952,sol_nn
491,-0.036,0.96601844,sol_nn
492,-0.032,0.9664145,sol_nn
493,-0.028,0.96678317,sol_nn
494,-0.024,0.9671248,sol_nn
495,-0.02,0.967438,sol_nn
496,-0.016,0.9677236,sol_nn
497,-0.012,0.96798086,sol_nn
498,-0.008,0.96820945,sol_nn
499,-0.004,0.9684093,sol_nn
500,0.0,0.9685806,sol_nn
501,0.004,0.9687221,sol_nn
502,0.008,0.9688343,sol_nn
503,0.012,0.968917,sol_nn
504,0.016,0.96896964,sol_nn
505,0.02,0.96899253,sol_nn
506,0.024,0.9689846,sol_nn
507,0.028,0.9689464,sol_nn
508,0.032,0.968878,sol_nn
509,0.036,0.9687783,sol_nn
510,0.04,0.96864784,sol_nn
511,0.044,0.96848625,sol_nn
512,0.048,0.9682931,sol_nn
513,0.052,0.9680688,sol_nn
514,0.056,0.96781296,sol_nn
515,0.06,0.96752524,sol_nn
516,0.064,0.9672061,sol_nn
517,0.068,0.96685463,sol_nn
518,0.072,0.96647155,sol_nn
519,0.076,0.9660563,sol_nn
520,0.08,0.9656089,sol_nn
521,0.084,0.9651292,sol_nn
522,0.088,0.96461743,sol_nn
523,0.092,0.9640735,sol_nn
524,0.096,0.96349704,sol_nn
525,0.1,0.9628882,sol_nn
526,0.104,0.962247,sol_nn
527,0.108,0.9615737,sol_nn
528,0.112,0.960868,sol_nn
529,0.116,0.9601301,sol_nn
530,0.12,0.9593596,sol_nn
531,0.124,0.95855737,sol_nn
532,0.128,0.95772296,sol_nn
533,0.132,0.9568563,sol_nn
534,0.136,0.95595807,sol_nn
535,0.14,0.9550273,sol_nn
536,0.144,0.95406544,sol_nn
537,0.148,0.95307183,sol_nn
538,0.152,0.9520465,sol_nn
539,0.156,0.95099014,sol_nn
540,0.16,0.9499022,sol_nn
541,0.164,0.9487835,sol_nn
542,0.168,0.94763374,sol_nn
543,0.172,0.9464536,sol_nn
544,0.176,0.945243,sol_nn
545,0.18,0.9440019,sol_nn
546,0.184,0.9427312,sol_nn
547,0.188,0.9414304,sol_nn
548,0.192,0.9401003,sol_nn
549,0.196,0.9387406,sol_nn
550,0.2,0.9373525,sol_nn
551,0.204,0.9359354,sol_nn
552,0.208,0.93449,sol_nn
553,0.212,0.9330164,sol_nn
554,0.216,0.9315146,sol_nn
555,0.22,0.9299861,sol_nn
556,0.224,0.92843026,sol_nn
557,0.228,0.9268477,sol_nn
558,0.232,0.9252386,sol_nn
559,0.236,0.92360294,sol_nn
560,0.24,0.92194235,sol_nn
561,0.244,0.92025614,sol_nn
562,0.248,0.9185451,sol_nn
563,0.252,0.91680956,sol_nn
564,0.256,0.9150497,sol_nn
565,0.26,0.91326654,sol_nn
566,0.264,0.91145986,sol_nn
567,0.268,0.90962994,sol_nn
568,0.272,0.9077784,sol_nn
569,0.276,0.9059046,sol_nn
570,0.28,0.90400887,sol_nn
571,0.284,0.9020926,sol_nn
572,0.288,0.9001558,sol_nn
573,0.292,0.8981981,sol_nn
574,0.296,0.8962213,sol_nn
575,0.3,0.8942255,sol_nn
576,0.304,0.89221025,sol_nn
577,0.308,0.8901775,sol_nn
578,0.312,0.88812685,sol_nn
579,0.316,0.8860589,sol_nn
580,0.32,0.8839737,sol_nn
581,0.324,0.88187253,sol_nn
582,0.328,0.8797555,sol_nn
583,0.332,0.8776232,sol_nn
584,0.336,0.87547624,sol_nn
585,0.34,0.873315,sol_nn
586,0.344,0.8711397,sol_nn
587,0.348,0.86895156,sol_nn
588,0.352,0.86674976,sol_nn
589,0.356,0.86453617,sol_nn
590,0.36,0.8623107,sol_nn
591,0.364,0.8600739,sol_nn
592,0.368,0.8578265,sol_nn
593,0.372,0.85556793,sol_nn
594,0.376,0.85329986,sol_nn
595,0.38,0.8510222,sol_nn
596,0.384,0.8487356,sol_nn
597,0.388,0.8464405,sol_nn
598,0.392,0.84413767,sol_nn
599,0.396,0.84182715,sol_nn
600,0.4,0.83950925,sol_nn
601,0.404,0.83718467,sol_nn
602,0.408,0.83485377,sol_nn
603,0.412,0.8325176,sol_nn
604,0.416,0.8301759,sol_nn
605,0.42,0.8278285,sol_nn
606,0.424,0.82547736,sol_nn
607,0.428,0.823122,sol_nn
608,0.432,0.820763,sol_nn
609,0.436,0.8184,sol_nn
610,0.44,0.81603444,sol_nn
611,0.444,0.81366634,sol_nn
612,0.448,0.81129587,sol_nn
613,0.452,0.80892396,sol_nn
614,0.456,0.80655,sol_nn
615,0.46,0.8041749,sol_nn
616,0.464,0.80179924,sol_nn
617,0.468,0.7994226,sol_nn
618,0.472,0.7970463,sol_nn
619,0.476,0.7946693,sol_nn
620,0.48,0.7922934,sol_nn
621,0.484,0.789918,sol_nn
622,0.488,0.78754354,sol_nn
623,0.492,0.7851701,sol_nn
624,0.496,0.7827981,sol_nn
625,0.5,0.7804282,sol_nn
626,0.504,0.7780597,sol_nn
627,0.508,0.7756938,sol_nn
628,0.512,0.77333033,sol_nn
629,0.516,0.77096885,sol_nn
630,0.52,0.76861066,sol_nn
631,0.524,0.76625514,sol_nn
632,0.528,0.7639029,sol_nn
633,0.532,0.76155406,sol_nn
634,0.536,0.7592086,sol_nn
635,0.54,0.75686675,sol_nn
636,0.544,0.7545287,sol_nn
637,0.548,0.75219476,sol_nn
638,0.552,0.74986476,sol_nn
639,0.556,0.74753886,sol_nn
640,0.56,0.7452173,sol_nn
641,0.564,0.74290013,sol_nn
642,0.568,0.7405873,sol_nn
643,0.572,0.738279,sol_nn
644,0.576,0.7359756,sol_nn
645,0.58,0.7336763,sol_nn
646,0.584,0.73138237,sol_nn
647,0.588,0.729093,sol_nn
648,0.592,0.72680867,sol_nn
649,0.596,0.7245294,sol_nn
650,0.6,0.7222549,sol_nn
651,0.604,0.719985,sol_nn
652,0.608,0.7177208,sol_nn
653,0.612,0.715461,sol_nn
654,0.616,0.71320647,sol_nn
655,0.62,0.7109573,sol_nn
656,0.624,0.708713,sol_nn
657,0.628,0.7064734,sol_nn
658,0.632,0.7042392,sol_nn
659,0.636,0.70201004,sol_nn
660,0.64,0.6997857,sol_nn
661,0.644,0.69756645,sol_nn
662,0.648,0.6953521,sol_nn
663,0.652,0.6931429,sol_nn
664,0.656,0.6909384,sol_nn
665,0.66,0.68873864,sol_nn
666,0.664,0.68654406,sol_nn
667,0.668,0.6843544,sol_nn
668,0.672,0.68216884,sol_nn
669,0.676,0.6799885,sol_nn
670,0.68,0.67781264,sol_nn
671,0.684,0.6756412,sol_nn
672,0.688,0.6734743,sol_nn
673,0.692,0.6713123,sol_nn
674,0.696,0.66915447,sol_nn
675,0.7,0.66700107,sol_nn
676,0.704,0.6648518,sol_nn
677,0.708,0.66270655,sol_nn
678,0.712,0.6605657,sol_nn
679,0.716,0.6584285,sol_nn
680,0.72,0.65629596,sol_nn
681,0.724,0.6541671,sol_nn
682,0.728,0.6520422,sol_nn
683,0.732,0.6499212,sol_nn
684,0.736,0.6478037,sol_nn
685,0.74,0.64568985,sol_nn
686,0.744,0.6435791,sol_nn
687,0.748,0.64147234,sol_nn
688,0.752,0.6393691,sol_nn
689,0.756,0.6372692,sol_nn
690,0.76,0.6351724,sol_nn
691,0.764,0.6330788,sol_nn
692,0.768,0.63098806,sol_nn
693,0.772,0.62890077,sol_nn
694,0.776,0.6268165,sol_nn
695,0.78,0.62473464,sol_nn
696,0.784,0.6226555,sol_nn
697,0.788,0.62057966,sol_nn
698,0.792,0.6185061,sol_nn
699,0.796,0.6164352,sol_nn
700,0.8,0.61436665,sol_nn
701,0.804,0.6123009,sol_nn
702,0.808,0.6102369,sol_nn
703,0.812,0.60817575,sol_nn
704,0.816,0.60611665,sol_nn
705,0.82,0.6040595,sol_nn
706,0.824,0.6020044,sol_nn
707,0.828,0.5999515,sol_nn
708,0.832,0.59790015,sol_nn
709,0.836,0.5958509,sol_nn
710,0.84,0.59380335,sol_nn
711,0.844,0.5917576,sol_nn
712,0.848,0.5897136,sol_nn
713,0.852,0.58767104,sol_nn
714,0.856,0.5856301,sol_nn
715,0.86,0.58359027,sol_nn
716,0.864,0.5815522,sol_nn
717,0.868,0.57951516,sol_nn
718,0.872,0.5774793,sol_nn
719,0.876,0.5754448,sol_nn
720,0.88,0.57341176,sol_nn
721,0.884,0.5713794,sol_nn
722,0.888,0.5693482,sol_nn
723,0.892,0.5673177,sol_nn
724,0.896,0.5652883,sol_nn
725,0.9,0.56326014,sol_nn
726,0.904,0.56123227,sol_nn
727,0.908,0.5592055,sol_nn
728,0.912,0.55717915,sol_nn
729,0.916,0.55515355,sol_nn
730,0.92,0.5531287,sol_nn
731,0.924,0.55110425,sol_nn
732,0.928,0.54908013,sol_nn
733,0.932,0.5470566,sol_nn
734,0.936,0.54503363,sol_nn
735,0.94,0.5430111,sol_nn
736,0.944,0.54098845,sol_nn
737,0.948,0.53896654,sol_nn
738,0.952,0.5369445,sol_nn
739,0.956,0.53492314,sol_nn
740,0.96,0.5329014,sol_nn
741,0.964,0.53088015,sol_nn
742,0.968,0.5288587,sol_nn
743,0.972,0.5268377,sol_nn
744,0.976,0.52481663,sol_nn
745,0.98,0.52279526,sol_nn
746,0.984,0.520774,sol_nn
747,0.988,0.5187527,sol_nn
748,0.992,0.516731,sol_nn
749,0.996,0.5147094,sol_nn
750,1.0,0.51268756,sol_nn
751,1.004,0.5106657,sol_nn
752,1.008,0.5086436,sol_nn
753,1.012,0.50662106,sol_nn
754,1.016,0.5045982,sol_nn
755,1.02,0.5025748,sol_nn
756,1.024,0.50055164,sol_nn
757,1.028,0.49852806,sol_nn
758,1.032,0.49650386,sol_nn
759,1.036,0.49447915,sol_nn
760,1.04,0.49245414,sol_nn
761,1.044,0.49042875,sol_nn
762,1.048,0.48840284,sol_nn
763,1.052,0.4863765,sol_nn
764,1.056,0.48434943,sol_nn
765,1.06,0.482322,sol_nn
766,1.064,0.48029393,sol_nn
767,1.068,0.47826552,sol_nn
768,1.072,0.47623658,sol_nn
769,1.076,0.4742067,sol_nn
770,1.08,0.4721763,sol_nn
771,1.084,0.47014537,sol_nn
772,1.088,0.46811405,sol_nn
773,1.092,0.4660819,sol_nn
774,1.096,0.46404895,sol_nn
775,1.1,0.46201545,sol_nn
776,1.104,0.45998132,sol_nn
777,1.108,0.45794678,sol_nn
778,1.112,0.4559112,sol_nn
779,1.116,0.45387495,sol_nn
780,1.12,0.4518382,sol_nn
781,1.124,0.44980043,sol_nn
782,1.128,0.44776183,sol_nn
783,1.132,0.4457229,sol_nn
784,1.136,0.44368327,sol_nn
785,1.14,0.4416427,sol_nn
786,1.144,0.4396016,sol_nn
787,1.148,0.43755966,sol_nn
788,1.152,0.43551722,sol_nn
789,1.156,0.4334734,sol_nn
790,1.16,0.43142945,sol_nn
791,1.164,0.429384,sol_nn
792,1.168,0.42733863,sol_nn
793,1.172,0.4252921,sol_nn
794,1.176,0.42324483,sol_nn
795,1.18,0.42119694,sol_nn
796,1.184,0.4191481,sol_nn
797,1.188,0.41709876,sol_nn
798,1.192,0.41504854,sol_nn
799,1.196,0.4129976,sol_nn
800,1.2,0.41094583,sol_nn
801,1.204,0.4088937,sol_nn
802,1.208,0.4068403,sol_nn
803,1.212,0.40478635,sol_nn
804,1.216,0.40273172,sol_nn
805,1.22,0.40067625,sol_nn
806,1.224,0.3986202,sol_nn
807,1.228,0.39656362,sol_nn
808,1.232,0.39450607,sol_nn
809,1.236,0.3924479,sol_nn
810,1.24,0.39038908,sol_nn
811,1.244,0.3883295,sol_nn
812,1.248,0.38626897,sol_nn
813,1.252,0.38420805,sol_nn
814,1.256,0.38214624,sol_nn
815,1.26,0.38008428,sol_nn
816,1.264,0.37802118,sol_nn
817,1.268,0.3759576,sol_nn
818,1.272,0.37389326,sol_nn
819,1.276,0.37182823,sol_nn
820,1.28,0.3697629,sol_nn
821,1.284,0.3676969,sol_nn
822,1.288,0.36562988,sol_nn
823,1.292,0.3635626,sol_nn
824,1.296,0.36149466,sol_nn
825,1.3,0.35942608,sol_nn
826,1.304,0.3573572,sol_nn
827,1.308,0.35528758,sol_nn
828,1.312,0.35321724,sol_nn
829,1.316,0.35114646,sol_nn
830,1.32,0.34907514,sol_nn
831,1.324,0.3470034,sol_nn
832,1.328,0.34493095,sol_nn
833,1.332,0.3428582,sol_nn
834,1.336,0.34078512,sol_nn
835,1.34,0.33871114,sol_nn
836,1.344,0.33663717,sol_nn
837,1.348,0.33456272,sol_nn
838,1.352,0.3324876,sol_nn
839,1.356,0.330412,sol_nn
840,1.36,0.3283363,sol_nn
841,1.364,0.32626003,sol_nn
842,1.368,0.32418296,sol_nn
843,1.372,0.32210594,sol_nn
844,1.376,0.32002872,sol_nn
845,1.38,0.3179509,sol_nn
846,1.384,0.31587297,sol_nn
847,1.388,0.31379467,sol_nn
848,1.392,0.31171566,sol_nn
849,1.396,0.30963674,sol_nn
850,1.4,0.3075574,sol_nn
851,1.404,0.30547783,sol_nn
852,1.408,0.30339807,sol_nn
853,1.412,0.30131805,sol_nn
854,1.416,0.29923755,sol_nn
855,1.42,0.29715717,sol_nn
856,1.424,0.29507646,sol_nn
857,1.428,0.29299566,sol_nn
858,1.432,0.29091442,sol_nn
859,1.436,0.28883326,sol_nn
860,1.44,0.28675187,sol_nn
861,1.444,0.28467053,sol_nn
862,1.448,0.28258872,sol_nn
863,1.452,0.28050676,sol_nn
864,1.456,0.27842546,sol_nn
865,1.46,0.2763433,sol_nn
866,1.464,0.2742614,sol_nn
867,1.468,0.27217957,sol_nn
868,1.472,0.27009752,sol_nn
869,1.476,0.26801553,sol_nn
870,1.48,0.26593333,sol_nn
871,1.484,0.26385128,sol_nn
872,1.488,0.26176918,sol_nn
873,1.492,0.25968736,sol_nn
874,1.496,0.2576055,sol_nn
875,1.5,0.25552362,sol_nn
876,1.504,0.25344193,sol_nn
877,1.508,0.25136006,sol_nn
878,1.512,0.24927844,sol_nn
879,1.516,0.24719709,sol_nn
880,1.52,0.24511603,sol_nn
881,1.524,0.24303472,sol_nn
882,1.528,0.24095368,sol_nn
883,1.532,0.23887284,sol_nn
884,1.536,0.23679224,sol_nn
885,1.54,0.23471183,sol_nn
886,1.544,0.2326316,sol_nn
887,1.548,0.23055165,sol_nn
888,1.552,0.22847217,sol_nn
889,1.556,0.22639272,sol_nn
890,1.56,0.22431332,sol_nn
891,1.564,0.22223473,sol_nn
892,1.568,0.2201562,sol_nn
893,1.572,0.21807769,sol_nn
894,1.576,0.21600017,sol_nn
895,1.58,0.21392232,sol_nn
896,1.584,0.21184526,sol_nn
897,1.588,0.20976828,sol_nn
898,1.592,0.207692,sol_nn
899,1.596,0.205616,sol_nn
900,1.6,0.20354041,sol_nn
901,1.604,0.20146544,sol_nn
902,1.608,0.19939026,sol_nn
903,1.612,0.19731635,sol_nn
904,1.616,0.1952423,sol_nn
905,1.62,0.19316894,sol_nn
906,1.624,0.19109619,sol_nn
907,1.628,0.18902388,sol_nn
908,1.632,0.18695202,sol_nn
909,1.636,0.18488064,sol_nn
910,1.64,0.18280998,sol_nn
911,1.644,0.18073991,sol_nn
912,1.648,0.17867008,sol_nn
913,1.652,0.17660105,sol_nn
914,1.656,0.17453279,sol_nn
915,1.66,0.17246497,sol_nn
916,1.664,0.17039761,sol_nn
917,1.668,0.16833091,sol_nn
918,1.672,0.16626492,sol_nn
919,1.676,0.16419986,sol_nn
920,1.68,0.16213527,sol_nn
921,1.684,0.16007134,sol_nn
922,1.688,0.15800813,sol_nn
923,1.692,0.15594551,sol_nn
924,1.696,0.1538837,sol_nn
925,1.7,0.15182278,sol_nn
926,1.704,0.14976242,sol_nn
927,1.708,0.14770257,sol_nn
928,1.712,0.14564368,sol_nn
929,1.716,0.14358571,sol_nn
930,1.72,0.1415284,sol_nn
931,1.724,0.13947202,sol_nn
932,1.728,0.13741626,sol_nn
933,1.732,0.13536148,sol_nn
934,1.736,0.13330714,sol_nn
935,1.74,0.13125408,sol_nn
936,1.744,0.12920177,sol_nn
937,1.748,0.12715015,sol_nn
938,1.752,0.12509996,sol_nn
939,1.756,0.12304968,sol_nn
940,1.76,0.12100101,sol_nn
941,1.764,0.11895276,sol_nn
942,1.768,0.11690586,sol_nn
943,1.772,0.11485983,sol_nn
944,1.776,0.11281437,sol_nn
945,1.78,0.11077009,sol_nn
946,1.784,0.1087268,sol_nn
947,1.788,0.10668476,sol_nn
948,1.792,0.104643255,sol_nn
949,1.796,0.10260257,sol_nn
950,1.8,0.10056329,sol_nn
951,1.804,0.09852472,sol_nn
952,1.808,0.09648749,sol_nn
953,1.812,0.09445092,sol_nn
954,1.816,0.09241567,sol_nn
955,1.82,0.0903812,sol_nn
956,1.824,0.08834801,sol_nn
957,1.828,0.08631562,sol_nn
958,1.832,0.084284335,sol_nn
959,1.836,0.082254305,sol_nn
960,1.84,0.0802252,sol_nn
961,1.844,0.078197114,sol_nn
962,1.848,0.07616992,sol_nn
963,1.852,0.07414425,sol_nn
964,1.856,0.07211947,sol_nn
965,1.86,0.07009594,sol_nn
966,1.864,0.068073526,sol_nn
967,1.868,0.066052146,sol_nn
968,1.872,0.0640319,sol_nn
969,1.876,0.06201258,sol_nn
970,1.88,0.059994552,sol_nn
971,1.884,0.057977736,sol_nn
972,1.888,0.055962116,sol_nn
973,1.892,0.053947795,sol_nn
974,1.896,0.051934354,sol_nn
975,1.9,0.049922135,sol_nn
976,1.904,0.047911335,sol_nn
977,1.908,0.045901455,sol_nn
978,1.912,0.043892853,sol_nn
979,1.916,0.041885514,sol_nn
980,1.92,0.03987937,sol_nn
981,1.924,0.03787455,sol_nn
982,1.928,0.03587064,sol_nn
983,1.932,0.033868104,sol_nn
984,1.936,0.03186689,sol_nn
985,1.94,0.029866606,sol_nn
986,1.944,0.027867712,sol_nn
987,1.948,0.025870338,sol_nn
988,1.952,0.023874145,sol_nn
989,1.956,0.021878917,sol_nn
990,1.96,0.019885382,sol_nn
991,1.964,0.017892811,sol_nn
992,1.968,0.015901603,sol_nn
993,1.972,0.013911314,sol_nn
994,1.976,0.0119226575,sol_nn
995,1.98,0.009935416,sol_nn
996,1.984,0.007949211,sol_nn
997,1.988,0.005964256,sol_nn
998,1.992,0.003980751,sol_nn
999,1.996,0.001998407,sol_nn
1000,2.0,1.7338432e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_200/test_nn.csv <==
,X_x,value,name
0,-2.0,2.4496578e-05,test_nn
1,-1.996,0.0023191948,test_nn
2,-1.992,0.004611953,test_nn
3,-1.988,0.0069026947,test_nn
4,-1.984,0.009191573,test_nn
5,-1.98,0.011478785,test_nn
6,-1.976,0.013764266,test_nn
7,-1.972,0.016047481,test_nn
8,-1.968,0.018328676,test_nn
9,-1.964,0.02060828,test_nn
10,-1.96,0.022885729,test_nn
11,-1.956,0.025161266,test_nn
12,-1.952,0.027435299,test_nn
13,-1.948,0.029706903,test_nn
14,-1.944,0.03197649,test_nn
15,-1.94,0.034244426,test_nn
16,-1.936,0.036510166,test_nn
17,-1.932,0.038774002,test_nn
18,-1.928,0.04103581,test_nn
19,-1.924,0.04329539,test_nn
20,-1.92,0.045553293,test_nn
21,-1.916,0.047809128,test_nn
22,-1.912,0.05006282,test_nn
23,-1.908,0.05231483,test_nn
24,-1.904,0.054564245,test_nn
25,-1.9,0.056811906,test_nn
26,-1.896,0.05905771,test_nn
27,-1.892,0.06130125,test_nn
28,-1.888,0.0635427,test_nn
29,-1.884,0.06578231,test_nn
30,-1.88,0.06801953,test_nn
31,-1.876,0.07025482,test_nn
32,-1.872,0.07248806,test_nn
33,-1.868,0.07471943,test_nn
34,-1.864,0.07694826,test_nn
35,-1.86,0.079175115,test_nn
36,-1.856,0.08140026,test_nn
37,-1.852,0.083623104,test_nn
38,-1.848,0.08584373,test_nn
39,-1.844,0.08806229,test_nn
40,-1.84,0.09027908,test_nn
41,-1.836,0.09249354,test_nn
42,-1.832,0.094706,test_nn
43,-1.828,0.09691597,test_nn
44,-1.824,0.09912422,test_nn
45,-1.82,0.10133031,test_nn
46,-1.816,0.1035344,test_nn
47,-1.812,0.10573627,test_nn
48,-1.808,0.107936054,test_nn
49,-1.804,0.11013372,test_nn
50,-1.8,0.112329565,test_nn
51,-1.796,0.11452295,test_nn
52,-1.792,0.11671427,test_nn
53,-1.788,0.118903466,test_nn
54,-1.784,0.12109091,test_nn
55,-1.78,0.12327622,test_nn
56,-1.776,0.125459,test_nn
57,-1.772,0.1276403,test_nn
58,-1.768,0.12981911,test_nn
59,-1.764,0.131996,test_nn
60,-1.76,0.13417086,test_nn
61,-1.756,0.13634378,test_nn
62,-1.752,0.13851437,test_nn
63,-1.748,0.14068323,test_nn
64,-1.744,0.14284968,test_nn
65,-1.74,0.14501414,test_nn
66,-1.736,0.1471766,test_nn
67,-1.732,0.14933744,test_nn
68,-1.728,0.15149601,test_nn
69,-1.724,0.15365213,test_nn
70,-1.72,0.15580705,test_nn
71,-1.716,0.15795931,test_nn
72,-1.712,0.16010983,test_nn
73,-1.708,0.16225839,test_nn
74,-1.704,0.16440472,test_nn
75,-1.7,0.16654952,test_nn
76,-1.696,0.16869202,test_nn
77,-1.692,0.1708328,test_nn
78,-1.688,0.17297153,test_nn
79,-1.684,0.17510839,test_nn
80,-1.68,0.17724371,test_nn
81,-1.676,0.17937645,test_nn
82,-1.672,0.18150756,test_nn
83,-1.668,0.18363693,test_nn
84,-1.664,0.18576428,test_nn
85,-1.66,0.18788971,test_nn
86,-1.656,0.19001332,test_nn
87,-1.652,0.19213556,test_nn
88,-1.648,0.19425538,test_nn
89,-1.644,0.19637342,test_nn
90,-1.64,0.19849011,test_nn
91,-1.636,0.20060492,test_nn
92,-1.632,0.20271781,test_nn
93,-1.628,0.20482904,test_nn
94,-1.624,0.206938,test_nn
95,-1.62,0.2090464,test_nn
96,-1.616,0.21115196,test_nn
97,-1.612,0.21325621,test_nn
98,-1.608,0.21535917,test_nn
99,-1.604,0.21746005,test_nn
100,-1.6,0.21955921,test_nn
101,-1.596,0.22165716,test_nn
102,-1.592,0.22375342,test_nn
103,-1.588,0.22584793,test_nn
104,-1.584,0.22794054,test_nn
105,-1.58,0.23003209,test_nn
106,-1.576,0.23212206,test_nn
107,-1.572,0.23421073,test_nn
108,-1.568,0.23629737,test_nn
109,-1.564,0.2383832,test_nn
110,-1.56,0.24046683,test_nn
111,-1.556,0.24254948,test_nn
112,-1.552,0.24463046,test_nn
113,-1.548,0.24671006,test_nn
114,-1.544,0.2487886,test_nn
115,-1.54,0.2508655,test_nn
116,-1.536,0.25294122,test_nn
117,-1.532,0.25501546,test_nn
118,-1.528,0.25708872,test_nn
119,-1.524,0.25916037,test_nn
120,-1.52,0.26123136,test_nn
121,-1.516,0.2633002,test_nn
122,-1.512,0.26536882,test_nn
123,-1.508,0.26743555,test_nn
124,-1.504,0.26950175,test_nn
125,-1.5,0.2715665,test_nn
126,-1.496,0.27362967,test_nn
127,-1.492,0.2756923,test_nn
128,-1.488,0.27775392,test_nn
129,-1.484,0.27981442,test_nn
130,-1.48,0.28187382,test_nn
131,-1.476,0.28393227,test_nn
132,-1.472,0.28599,test_nn
133,-1.468,0.28804642,test_nn
134,-1.464,0.29010195,test_nn
135,-1.46,0.29215705,test_nn
136,-1.456,0.2942108,test_nn
137,-1.452,0.29626417,test_nn
138,-1.448,0.29831642,test_nn
139,-1.444,0.30036837,test_nn
140,-1.44,0.3024192,test_nn
141,-1.436,0.30446926,test_nn
142,-1.432,0.30651882,test_nn
143,-1.428,0.30856776,test_nn
144,-1.424,0.31061605,test_nn
145,-1.42,0.31266347,test_nn
146,-1.416,0.3147105,test_nn
147,-1.412,0.31675714,test_nn
148,-1.408,0.31880307,test_nn
149,-1.404,0.320849,test_nn
150,-1.4,0.32289386,test_nn
151,-1.396,0.3249386,test_nn
152,-1.392,0.32698315,test_nn
153,-1.388,0.32902673,test_nn
154,-1.384,0.33107033,test_nn
155,-1.38,0.3331137,test_nn
156,-1.376,0.33515677,test_nn
157,-1.372,0.33719945,test_nn
158,-1.368,0.33924246,test_nn
159,-1.364,0.34128433,test_nn
160,-1.36,0.34332645,test_nn
161,-1.356,0.3453691,test_nn
162,-1.352,0.34741154,test_nn
163,-1.348,0.349453,test_nn
164,-1.344,0.35149565,test_nn
165,-1.34,0.35353696,test_nn
166,-1.336,0.3555795,test_nn
167,-1.332,0.35762185,test_nn
168,-1.328,0.35966378,test_nn
169,-1.324,0.36170667,test_nn
170,-1.32,0.36374953,test_nn
171,-1.316,0.36579195,test_nn
172,-1.312,0.36783487,test_nn
173,-1.308,0.36987853,test_nn
174,-1.304,0.3719223,test_nn
175,-1.3,0.37396657,test_nn
176,-1.296,0.37601095,test_nn
177,-1.292,0.37805578,test_nn
178,-1.288,0.38010052,test_nn
179,-1.284,0.38214627,test_nn
180,-1.28,0.38419276,test_nn
181,-1.276,0.38623914,test_nn
182,-1.272,0.3882865,test_nn
183,-1.268,0.39033508,test_nn
184,-1.264,0.39238316,test_nn
185,-1.26,0.3944331,test_nn
186,-1.256,0.39648297,test_nn
187,-1.252,0.39853388,test_nn
188,-1.248,0.40058556,test_nn
189,-1.244,0.40263796,test_nn
190,-1.24,0.4046906,test_nn
191,-1.236,0.40674517,test_nn
192,-1.232,0.4087999,test_nn
193,-1.228,0.41085607,test_nn
194,-1.224,0.41291344,test_nn
195,-1.22,0.41497126,test_nn
196,-1.216,0.41703057,test_nn
197,-1.212,0.41909018,test_nn
198,-1.208,0.42115206,test_nn
199,-1.204,0.4232141,test_nn
200,-1.2,0.4252778,test_nn
201,-1.196,0.42734265,test_nn
202,-1.192,0.42940888,test_nn
203,-1.188,0.43147606,test_nn
204,-1.184,0.433545,test_nn
205,-1.18,0.43561482,test_nn
206,-1.176,0.43768623,test_nn
207,-1.172,0.43975985,test_nn
208,-1.168,0.44183385,test_nn
209,-1.164,0.4439095,test_nn
210,-1.16,0.44598743,test_nn
211,-1.156,0.44806612,test_nn
212,-1.152,0.45014656,test_nn
213,-1.148,0.45222887,test_nn
214,-1.144,0.45431244,test_nn
215,-1.14,0.456398,test_nn
216,-1.136,0.45848507,test_nn
217,-1.132,0.46057424,test_nn
218,-1.128,0.46266475,test_nn
219,-1.124,0.46475765,test_nn
220,-1.12,0.466852,test_nn
221,-1.116,0.46894807,test_nn
222,-1.112,0.4710463,test_nn
223,-1.108,0.47314614,test_nn
224,-1.104,0.47524875,test_nn
225,-1.1,0.47735268,test_nn
226,-1.096,0.479459,test_nn
227,-1.092,0.48156664,test_nn
228,-1.088,0.4836774,test_nn
229,-1.084,0.48578933,test_nn
230,-1.08,0.48790422,test_nn
231,-1.076,0.49002066,test_nn
232,-1.072,0.49214002,test_nn
233,-1.068,0.49426123,test_nn
234,-1.064,0.49638447,test_nn
235,-1.06,0.49851027,test_nn
236,-1.056,0.5006378,test_nn
237,-1.052,0.50276834,test_nn
238,-1.048,0.5049013,test_nn
239,-1.044,0.50703585,test_nn
240,-1.04,0.5091735,test_nn
241,-1.036,0.51131344,test_nn
242,-1.032,0.51345587,test_nn
243,-1.028,0.5156003,test_nn
244,-1.024,0.5177481,test_nn
245,-1.02,0.5198983,test_nn
246,-1.016,0.5220504,test_nn
247,-1.012,0.5242057,test_nn
248,-1.008,0.5263633,test_nn
249,-1.004,0.5285234,test_nn
250,-1.0,0.5306867,test_nn
251,-0.996,0.53285176,test_nn
252,-0.992,0.53502005,test_nn
253,-0.988,0.537191,test_nn
254,-0.984,0.5393646,test_nn
255,-0.98,0.5415412,test_nn
256,-0.976,0.54372,test_nn
257,-0.972,0.545902,test_nn
258,-0.968,0.5480866,test_nn
259,-0.964,0.55027366,test_nn
260,-0.96,0.5524641,test_nn
261,-0.956,0.5546566,test_nn
262,-0.952,0.5568527,test_nn
263,-0.948,0.559051,test_nn
264,-0.944,0.5612531,test_nn
265,-0.94,0.563457,test_nn
266,-0.936,0.5656646,test_nn
267,-0.932,0.5678744,test_nn
268,-0.928,0.5700873,test_nn
269,-0.924,0.57230335,test_nn
270,-0.92,0.574522,test_nn
271,-0.916,0.5767434,test_nn
272,-0.912,0.5789679,test_nn
273,-0.908,0.5811956,test_nn
274,-0.904,0.5834261,test_nn
275,-0.9,0.5856588,test_nn
276,-0.896,0.58789474,test_nn
277,-0.892,0.59013355,test_nn
278,-0.888,0.59237534,test_nn
279,-0.884,0.59461987,test_nn
280,-0.88,0.59686756,test_nn
281,-0.876,0.5991184,test_nn
282,-0.872,0.6013719,test_nn
283,-0.868,0.60362756,test_nn
284,-0.864,0.6058861,test_nn
285,-0.86,0.60814816,test_nn
286,-0.856,0.61041224,test_nn
287,-0.852,0.6126803,test_nn
288,-0.848,0.61494994,test_nn
289,-0.844,0.6172229,test_nn
290,-0.84,0.6194986,test_nn
291,-0.836,0.62177664,test_nn
292,-0.832,0.6240575,test_nn
293,-0.828,0.62634134,test_nn
294,-0.824,0.6286281,test_nn
295,-0.82,0.63091683,test_nn
296,-0.816,0.63320816,test_nn
297,-0.812,0.6355022,test_nn
298,-0.808,0.63779825,test_nn
299,-0.804,0.64009744,test_nn
300,-0.8,0.6423994,test_nn
301,-0.796,0.6447029,test_nn
302,-0.792,0.6470095,test_nn
303,-0.788,0.6493176,test_nn
304,-0.784,0.651629,test_nn
305,-0.78,0.6539418,test_nn
306,-0.776,0.6562567,test_nn
307,-0.772,0.6585743,test_nn
308,-0.768,0.66089416,test_nn
309,-0.764,0.6632159,test_nn
310,-0.76,0.66553915,test_nn
311,-0.756,0.6678645,test_nn
312,-0.752,0.6701917,test_nn
313,-0.748,0.6725211,test_nn
314,-0.744,0.6748522,test_nn
315,-0.74,0.67718476,test_nn
316,-0.736,0.6795186,test_nn
317,-0.732,0.68185437,test_nn
318,-0.728,0.6841918,test_nn
319,-0.724,0.6865305,test_nn
320,-0.72,0.6888707,test_nn
321,-0.716,0.69121146,test_nn
322,-0.712,0.69355416,test_nn
323,-0.708,0.6958974,test_nn
324,-0.704,0.6982416,test_nn
325,-0.7,0.7005871,test_nn
326,-0.696,0.7029333,test_nn
327,-0.692,0.70528066,test_nn
328,-0.688,0.7076284,test_nn
329,-0.684,0.709976,test_nn
330,-0.68,0.71232504,test_nn
331,-0.676,0.71467435,test_nn
332,-0.672,0.7170229,test_nn
333,-0.668,0.7193727,test_nn
334,-0.664,0.7217223,test_nn
335,-0.66,0.7240717,test_nn
336,-0.656,0.7264211,test_nn
337,-0.652,0.72876936,test_nn
338,-0.648,0.7311181,test_nn
339,-0.644,0.73346615,test_nn
340,-0.64,0.73581415,test_nn
341,-0.636,0.7381602,test_nn
342,-0.632,0.74050593,test_nn
343,-0.628,0.7428509,test_nn
344,-0.624,0.7451946,test_nn
345,-0.62,0.7475369,test_nn
346,-0.616,0.74987763,test_nn
347,-0.612,0.75221705,test_nn
348,-0.608,0.75455534,test_nn
349,-0.604,0.7568911,test_nn
350,-0.6,0.7592249,test_nn
351,-0.596,0.76155674,test_nn
352,-0.592,0.7638867,test_nn
353,-0.588,0.76621455,test_nn
354,-0.584,0.7685392,test_nn
355,-0.58,0.77086145,test_nn
356,-0.576,0.7731806,test_nn
357,-0.572,0.7754973,test_nn
358,-0.568,0.77781034,test_nn
359,-0.564,0.7801204,test_nn
360,-0.56,0.7824272,test_nn
361,-0.556,0.7847301,test_nn
362,-0.552,0.7870295,test_nn
363,-0.548,0.78932494,test_nn
364,-0.544,0.79161656,test_nn
365,-0.54,0.79390347,test_nn
366,-0.536,0.7961862,test_nn
367,-0.532,0.79846394,test_nn
368,-0.528,0.8007377,test_nn
369,-0.524,0.8030065,test_nn
370,-0.52,0.80526996,test_nn
371,-0.516,0.80752814,test_nn
372,-0.512,0.8097818,test_nn
373,-0.508,0.81202847,test_nn
374,-0.504,0.8142705,test_nn
375,-0.5,0.81650615,test_nn
376,-0.496,0.8187363,test_nn
377,-0.492,0.82095975,test_nn
378,-0.488,0.8231769,test_nn
379,-0.484,0.82538766,test_nn
380,-0.48,0.82759166,test_nn
381,-0.476,0.8297882,test_nn
382,-0.472,0.83197826,test_nn
383,-0.468,0.8341609,test_nn
384,-0.464,0.83633566,test_nn
385,-0.46,0.83850354,test_nn
386,-0.456,0.84066355,test_nn
387,-0.452,0.8428155,test_nn
388,-0.448,0.8449596,test_nn
389,-0.444,0.84709513,test_nn
390,-0.44,0.84922206,test_nn
391,-0.436,0.8513406,test_nn
392,-0.432,0.8534503,test_nn
393,-0.428,0.8555514,test_nn
394,-0.424,0.85764307,test_nn
395,-0.42,0.85972583,test_nn
396,-0.416,0.86179864,test_nn
397,-0.412,0.8638624,test_nn
398,-0.408,0.865916,test_nn
399,-0.404,0.86795986,test_nn
400,-0.4,0.8699939,test_nn
401,-0.396,0.8720175,test_nn
402,-0.392,0.874031,test_nn
403,-0.388,0.8760335,test_nn
404,-0.384,0.8780259,test_nn
405,-0.38,0.8800076,test_nn
406,-0.376,0.8819773,test_nn
407,-0.372,0.8839365,test_nn
408,-0.368,0.8858844,test_nn
409,-0.364,0.88782096,test_nn
410,-0.36,0.8897456,test_nn
411,-0.356,0.8916589,test_nn
412,-0.352,0.8935599,test_nn
413,-0.348,0.8954492,test_nn
414,-0.344,0.8973266,test_nn
415,-0.34,0.8991914,test_nn
416,-0.336,0.9010436,test_nn
417,-0.332,0.9028836,test_nn
418,-0.328,0.90470976,test_nn
419,-0.324,0.9065244,test_nn
420,-0.32,0.90832484,test_nn
421,-0.316,0.9101132,test_nn
422,-0.312,0.9118879,test_nn
423,-0.308,0.9136491,test_nn
424,-0.304,0.9153969,test_nn
425,-0.3,0.91713023,test_nn
426,-0.296,0.9188503,test_nn
427,-0.292,0.9205563,test_nn
428,-0.288,0.92224824,test_nn
429,-0.284,0.9239253,test_nn
430,-0.28,0.9255884,test_nn
431,-0.276,0.92723674,test_nn
432,-0.272,0.9288705,test_nn
433,-0.268,0.930489,test_nn
434,-0.264,0.9320928,test_nn
435,-0.26,0.93368113,test_nn
436,-0.256,0.93525434,test_nn
437,-0.252,0.93681204,test_nn
438,-0.248,0.9383539,test_nn
439,-0.244,0.93987966,test_nn
440,-0.24,0.9413895,test_nn
441,-0.236,0.94288325,test_nn
442,-0.232,0.94436073,test_nn
443,-0.228,0.9458218,test_nn
444,-0.224,0.9472658,test_nn
445,-0.22,0.9486927,test_nn
446,-0.216,0.95010304,test_nn
447,-0.212,0.95149624,test_nn
448,-0.208,0.9528714,test_nn
449,-0.204,0.95422924,test_nn
450,-0.2,0.95556915,test_nn
451,-0.196,0.9568909,test_nn
452,-0.192,0.95819473,test_nn
453,-0.188,0.9594799,test_nn
454,-0.184,0.9607468,test_nn
455,-0.18,0.9619942,test_nn
456,-0.176,0.9632228,test_nn
457,-0.172,0.9644318,test_nn
458,-0.168,0.9656211,test_nn
459,-0.164,0.9667908,test_nn
460,-0.16,0.96794105,test_nn
461,-0.156,0.9690704,test_nn
462,-0.152,0.9701791,test_nn
463,-0.148,0.9712674,test_nn
464,-0.144,0.97233427,test_nn
465,-0.14,0.97338027,test_nn
466,-0.136,0.97440416,test_nn
467,-0.132,0.9754071,test_nn
468,-0.128,0.976387,test_nn
469,-0.124,0.9773448,test_nn
470,-0.12,0.9782796,test_nn
471,-0.116,0.9791922,test_nn
472,-0.112,0.9800811,test_nn
473,-0.108,0.980947,test_nn
474,-0.104,0.98178875,test_nn
475,-0.1,0.98260593,test_nn
476,-0.096,0.9833994,test_nn
477,-0.092,0.984168,test_nn
478,-0.088,0.9849119,test_nn
479,-0.084,0.9856297,test_nn
480,-0.08,0.9863229,test_nn
481,-0.076,0.9869895,test_nn
482,-0.072,0.9876305,test_nn
483,-0.068,0.98824465,test_nn
484,-0.064,0.98883224,test_nn
485,-0.06,0.9893926,test_nn
486,-0.056,0.9899261,test_nn
487,-0.052,0.9904314,test_nn
488,-0.048,0.99090886,test_nn
489,-0.044,0.99135804,test_nn
490,-0.04,0.9917784,test_nn
491,-0.036,0.9921706,test_nn
492,-0.032,0.992533,test_nn
493,-0.028,0.9928663,test_nn
494,-0.024,0.99317,test_nn
495,-0.02,0.9934436,test_nn
496,-0.016,0.9936866,test_nn
497,-0.012,0.9938996,test_nn
498,-0.008,0.99408126,test_nn
499,-0.004,0.9942326,test_nn
500,0.0,0.99435246,test_nn
501,0.004,0.9944405,test_nn
502,0.008,0.9944968,test_nn
503,0.012,0.9945214,test_nn
504,0.016,0.9945133,test_nn
505,0.02,0.99447256,test_nn
506,0.024,0.9943995,test_nn
507,0.028,0.994293,test_nn
508,0.032,0.99415433,test_nn
509,0.036,0.9939821,test_nn
510,0.04,0.9937766,test_nn
511,0.044,0.99353683,test_nn
512,0.048,0.99326295,test_nn
513,0.052,0.9929559,test_nn
514,0.056,0.9926146,test_nn
515,0.06,0.99223906,test_nn
516,0.064,0.9918287,test_nn
517,0.068,0.9913838,test_nn
518,0.072,0.9909054,test_nn
519,0.076,0.99039114,test_nn
520,0.08,0.98984283,test_nn
521,0.084,0.9892592,test_nn
522,0.088,0.9886408,test_nn
523,0.092,0.98798794,test_nn
524,0.096,0.98729944,test_nn
525,0.1,0.986576,test_nn
526,0.104,0.9858179,test_nn
527,0.108,0.98502433,test_nn
528,0.112,0.9841961,test_nn
529,0.116,0.9833328,test_nn
530,0.12,0.9824343,test_nn
531,0.124,0.98150116,test_nn
532,0.128,0.9805329,test_nn
533,0.132,0.97953004,test_nn
534,0.136,0.9784923,test_nn
535,0.14,0.97741985,test_nn
536,0.144,0.97631353,test_nn
537,0.148,0.9751725,test_nn
538,0.152,0.9739976,test_nn
539,0.156,0.972788,test_nn
540,0.16,0.97154456,test_nn
541,0.164,0.9702678,test_nn
542,0.168,0.9689571,test_nn
543,0.172,0.96761304,test_nn
544,0.176,0.9662359,test_nn
545,0.18,0.96482587,test_nn
546,0.184,0.9633834,test_nn
547,0.188,0.9619083,test_nn
548,0.192,0.960401,test_nn
549,0.196,0.9588617,test_nn
550,0.2,0.95729136,test_nn
551,0.204,0.9556886,test_nn
552,0.208,0.9540554,test_nn
553,0.212,0.9523925,test_nn
554,0.216,0.9506979,test_nn
555,0.22,0.94897425,test_nn
556,0.224,0.9472202,test_nn
557,0.228,0.94543767,test_nn
558,0.232,0.9436259,test_nn
559,0.236,0.9417854,test_nn
560,0.24,0.9399171,test_nn
561,0.244,0.93802065,test_nn
562,0.248,0.936098,test_nn
563,0.252,0.934148,test_nn
564,0.256,0.932171,test_nn
565,0.26,0.9301686,test_nn
566,0.264,0.92814106,test_nn
567,0.268,0.9260882,test_nn
568,0.272,0.9240109,test_nn
569,0.276,0.92190945,test_nn
570,0.28,0.91978467,test_nn
571,0.284,0.9176369,test_nn
572,0.288,0.9154663,test_nn
573,0.292,0.91327345,test_nn
574,0.296,0.9110596,test_nn
575,0.3,0.9088248,test_nn
576,0.304,0.9065686,test_nn
577,0.308,0.90429366,test_nn
578,0.312,0.901999,test_nn
579,0.316,0.89968526,test_nn
580,0.32,0.8973533,test_nn
581,0.324,0.89500344,test_nn
582,0.328,0.89263654,test_nn
583,0.332,0.8902532,test_nn
584,0.336,0.88785374,test_nn
585,0.34,0.8854387,test_nn
586,0.344,0.8830085,test_nn
587,0.348,0.8805642,test_nn
588,0.352,0.8781054,test_nn
589,0.356,0.8756342,test_nn
590,0.36,0.87314934,test_nn
591,0.364,0.87065303,test_nn
592,0.368,0.8681457,test_nn
593,0.372,0.865626,test_nn
594,0.376,0.863096,test_nn
595,0.38,0.86055684,test_nn
596,0.384,0.85800755,test_nn
597,0.388,0.8554497,test_nn
598,0.392,0.85288364,test_nn
599,0.396,0.8503097,test_nn
600,0.4,0.8477283,test_nn
601,0.404,0.84514034,test_nn
602,0.408,0.8425462,test_nn
603,0.412,0.839947,test_nn
604,0.416,0.8373419,test_nn
605,0.42,0.8347323,test_nn
606,0.424,0.8321185,test_nn
607,0.428,0.8295008,test_nn
608,0.432,0.8268804,test_nn
609,0.436,0.8242568,test_nn
610,0.44,0.8216311,test_nn
611,0.444,0.8190038,test_nn
612,0.448,0.81637484,test_nn
613,0.452,0.8137454,test_nn
614,0.456,0.8111148,test_nn
615,0.46,0.80848455,test_nn
616,0.464,0.8058547,test_nn
617,0.468,0.8032254,test_nn
618,0.472,0.8005977,test_nn
619,0.476,0.79797107,test_nn
620,0.48,0.79534626,test_nn
621,0.484,0.79272425,test_nn
622,0.488,0.7901053,test_nn
623,0.492,0.7874883,test_nn
624,0.496,0.7848748,test_nn
625,0.5,0.7822653,test_nn
626,0.504,0.7796599,test_nn
627,0.508,0.77705824,test_nn
628,0.512,0.77446157,test_nn
629,0.516,0.7718696,test_nn
630,0.52,0.7692827,test_nn
631,0.524,0.76670146,test_nn
632,0.528,0.7641256,test_nn
633,0.532,0.7615558,test_nn
634,0.536,0.75899225,test_nn
635,0.54,0.75643504,test_nn
636,0.544,0.7538841,test_nn
637,0.548,0.7513403,test_nn
638,0.552,0.7488032,test_nn
639,0.556,0.7462736,test_nn
640,0.56,0.74375105,test_nn
641,0.564,0.7412361,test_nn
642,0.568,0.73872876,test_nn
643,0.572,0.73622936,test_nn
644,0.576,0.73373795,test_nn
645,0.58,0.731254,test_nn
646,0.584,0.7287789,test_nn
647,0.588,0.726312,test_nn
648,0.592,0.7238532,test_nn
649,0.596,0.721403,test_nn
650,0.6,0.71896183,test_nn
651,0.604,0.7165292,test_nn
652,0.608,0.71410483,test_nn
653,0.612,0.71168953,test_nn
654,0.616,0.70928323,test_nn
655,0.62,0.7068858,test_nn
656,0.624,0.7044972,test_nn
657,0.628,0.70211744,test_nn
658,0.632,0.69974697,test_nn
659,0.636,0.69738567,test_nn
660,0.64,0.6950331,test_nn
661,0.644,0.69268966,test_nn
662,0.648,0.690355,test_nn
663,0.652,0.6880299,test_nn
664,0.656,0.6857135,test_nn
665,0.66,0.68340594,test_nn
666,0.664,0.6811076,test_nn
667,0.668,0.67881835,test_nn
668,0.672,0.67653763,test_nn
669,0.676,0.67426634,test_nn
670,0.68,0.6720036,test_nn
671,0.684,0.6697493,test_nn
672,0.688,0.6675041,test_nn
673,0.692,0.6652677,test_nn
674,0.696,0.66303974,test_nn
675,0.7,0.6608207,test_nn
676,0.704,0.65860987,test_nn
677,0.708,0.6564072,test_nn
678,0.712,0.65421325,test_nn
679,0.716,0.65202737,test_nn
680,0.72,0.6498501,test_nn
681,0.724,0.64768034,test_nn
682,0.728,0.64551866,test_nn
683,0.732,0.643365,test_nn
684,0.736,0.6412196,test_nn
685,0.74,0.63908136,test_nn
686,0.744,0.6369511,test_nn
687,0.748,0.63482773,test_nn
688,0.752,0.63271236,test_nn
689,0.756,0.6306045,test_nn
690,0.76,0.62850326,test_nn
691,0.764,0.62640953,test_nn
692,0.768,0.6243228,test_nn
693,0.772,0.6222429,test_nn
694,0.776,0.6201695,test_nn
695,0.78,0.6181027,test_nn
696,0.784,0.6160425,test_nn
697,0.788,0.6139894,test_nn
698,0.792,0.6119414,test_nn
699,0.796,0.6099,test_nn
700,0.8,0.6078652,test_nn
701,0.804,0.60583615,test_nn
702,0.808,0.6038123,test_nn
703,0.812,0.6017946,test_nn
704,0.816,0.5997824,test_nn
705,0.82,0.59777504,test_nn
706,0.824,0.5957734,test_nn
707,0.828,0.5937772,test_nn
708,0.832,0.5917854,test_nn
709,0.836,0.58979887,test_nn
710,0.84,0.587817,test_nn
711,0.844,0.5858402,test_nn
712,0.848,0.58386755,test_nn
713,0.852,0.5818993,test_nn
714,0.856,0.5799356,test_nn
715,0.86,0.5779754,test_nn
716,0.864,0.57601976,test_nn
717,0.868,0.5740677,test_nn
718,0.872,0.5721193,test_nn
719,0.876,0.5701749,test_nn
720,0.88,0.56823385,test_nn
721,0.884,0.5662959,test_nn
722,0.888,0.56436116,test_nn
723,0.892,0.5624298,test_nn
724,0.896,0.5605016,test_nn
725,0.9,0.5585761,test_nn
726,0.904,0.5566527,test_nn
727,0.908,0.5547332,test_nn
728,0.912,0.55281544,test_nn
729,0.916,0.55089974,test_nn
730,0.92,0.54898685,test_nn
731,0.924,0.5470761,test_nn
732,0.928,0.54516697,test_nn
733,0.932,0.54325974,test_nn
734,0.936,0.5413544,test_nn
735,0.94,0.5394507,test_nn
736,0.944,0.5375486,test_nn
737,0.948,0.5356482,test_nn
738,0.952,0.5337486,test_nn
739,0.956,0.5318507,test_nn
740,0.96,0.52995336,test_nn
741,0.964,0.5280572,test_nn
742,0.968,0.526162,test_nn
743,0.972,0.5242675,test_nn
744,0.976,0.522374,test_nn
745,0.98,0.5204805,test_nn
746,0.984,0.5185876,test_nn
747,0.988,0.5166955,test_nn
748,0.992,0.5148027,test_nn
749,0.996,0.512911,test_nn
750,1.0,0.5110187,test_nn
751,1.004,0.5091269,test_nn
752,1.008,0.5072346,test_nn
753,1.012,0.50534177,test_nn
754,1.016,0.50344896,test_nn
755,1.02,0.5015556,test_nn
756,1.024,0.49966192,test_nn
757,1.028,0.49776787,test_nn
758,1.032,0.49587256,test_nn
759,1.036,0.49397662,test_nn
760,1.04,0.49207973,test_nn
761,1.044,0.4901822,test_nn
762,1.048,0.4882834,test_nn
763,1.052,0.4863832,test_nn
764,1.056,0.48448214,test_nn
765,1.06,0.48258024,test_nn
766,1.064,0.48067608,test_nn
767,1.068,0.4787712,test_nn
768,1.072,0.4768645,test_nn
769,1.076,0.47495657,test_nn
770,1.08,0.47304696,test_nn
771,1.084,0.47113505,test_nn
772,1.088,0.46922237,test_nn
773,1.092,0.4673071,test_nn
774,1.096,0.4653903,test_nn
775,1.1,0.46347064,test_nn
776,1.104,0.46155006,test_nn
777,1.108,0.4596274,test_nn
778,1.112,0.45770234,test_nn
779,1.116,0.45577523,test_nn
780,1.12,0.45384547,test_nn
781,1.124,0.4519139,test_nn
782,1.128,0.44997954,test_nn
783,1.132,0.44804263,test_nn
784,1.136,0.4461043,test_nn
785,1.14,0.44416273,test_nn
786,1.144,0.44221887,test_nn
787,1.148,0.44027227,test_nn
788,1.152,0.4383235,test_nn
789,1.156,0.4363715,test_nn
790,1.16,0.43441737,test_nn
791,1.164,0.4324597,test_nn
792,1.168,0.4305002,test_nn
793,1.172,0.42853755,test_nn
794,1.176,0.4265719,test_nn
795,1.18,0.42460376,test_nn
796,1.184,0.4226324,test_nn
797,1.188,0.4206587,test_nn
798,1.192,0.41868144,test_nn
799,1.196,0.41670182,test_nn
800,1.2,0.41471857,test_nn
801,1.204,0.41273296,test_nn
802,1.208,0.41074407,test_nn
803,1.212,0.40875205,test_nn
804,1.216,0.40675688,test_nn
805,1.22,0.4047587,test_nn
806,1.224,0.40275788,test_nn
807,1.228,0.40075392,test_nn
808,1.232,0.3987466,test_nn
809,1.236,0.3967359,test_nn
810,1.24,0.39472264,test_nn
811,1.244,0.39270625,test_nn
812,1.248,0.39068663,test_nn
813,1.252,0.3886637,test_nn
814,1.256,0.38663793,test_nn
815,1.26,0.3846091,test_nn
816,1.264,0.38257688,test_nn
817,1.268,0.38054132,test_nn
818,1.272,0.3785031,test_nn
819,1.276,0.3764615,test_nn
820,1.28,0.37441716,test_nn
821,1.284,0.3723695,test_nn
822,1.288,0.37031865,test_nn
823,1.292,0.36826456,test_nn
824,1.296,0.36620808,test_nn
825,1.3,0.3641478,test_nn
826,1.304,0.36208504,test_nn
827,1.308,0.3600191,test_nn
828,1.312,0.3579501,test_nn
829,1.316,0.3558778,test_nn
830,1.32,0.3538028,test_nn
831,1.324,0.351725,test_nn
832,1.328,0.34964383,test_nn
833,1.332,0.34756005,test_nn
834,1.336,0.34547335,test_nn
835,1.34,0.34338397,test_nn
836,1.344,0.3412915,test_nn
837,1.348,0.3391965,test_nn
838,1.352,0.33709854,test_nn
839,1.356,0.334998,test_nn
840,1.36,0.33289418,test_nn
841,1.364,0.33078834,test_nn
842,1.368,0.32867908,test_nn
843,1.372,0.3265679,test_nn
844,1.376,0.32445392,test_nn
845,1.38,0.32233727,test_nn
846,1.384,0.3202181,test_nn
847,1.388,0.31809664,test_nn
848,1.392,0.3159725,test_nn
849,1.396,0.31384593,test_nn
850,1.4,0.31171715,test_nn
851,1.404,0.30958596,test_nn
852,1.408,0.30745244,test_nn
853,1.412,0.30531675,test_nn
854,1.416,0.30317873,test_nn
855,1.42,0.30103862,test_nn
856,1.424,0.29889652,test_nn
857,1.428,0.29675233,test_nn
858,1.432,0.2946057,test_nn
859,1.436,0.29245743,test_nn
860,1.44,0.29030713,test_nn
861,1.444,0.28815535,test_nn
862,1.448,0.28600144,test_nn
863,1.452,0.2838455,test_nn
864,1.456,0.28168797,test_nn
865,1.46,0.27952904,test_nn
866,1.464,0.2773681,test_nn
867,1.468,0.27520597,test_nn
868,1.472,0.273042,test_nn
869,1.476,0.27087668,test_nn
870,1.48,0.26870975,test_nn
871,1.484,0.26654175,test_nn
872,1.488,0.2643723,test_nn
873,1.492,0.2622015,test_nn
874,1.496,0.26002973,test_nn
875,1.5,0.25785667,test_nn
876,1.504,0.2556829,test_nn
877,1.508,0.2535074,test_nn
878,1.512,0.2513315,test_nn
879,1.516,0.2491545,test_nn
880,1.52,0.24697699,test_nn
881,1.524,0.24479815,test_nn
882,1.528,0.24261895,test_nn
883,1.532,0.24043912,test_nn
884,1.536,0.2382587,test_nn
885,1.54,0.23607755,test_nn
886,1.544,0.23389614,test_nn
887,1.548,0.23171404,test_nn
888,1.552,0.22953212,test_nn
889,1.556,0.22734958,test_nn
890,1.56,0.22516692,test_nn
891,1.564,0.22298439,test_nn
892,1.568,0.22080131,test_nn
893,1.572,0.21861844,test_nn
894,1.576,0.21643585,test_nn
895,1.58,0.21425277,test_nn
896,1.584,0.2120703,test_nn
897,1.588,0.20988828,test_nn
898,1.592,0.2077067,test_nn
899,1.596,0.20552509,test_nn
900,1.6,0.20334415,test_nn
901,1.604,0.20116368,test_nn
902,1.608,0.19898373,test_nn
903,1.612,0.19680502,test_nn
904,1.616,0.19462636,test_nn
905,1.62,0.19244863,test_nn
906,1.624,0.19027218,test_nn
907,1.628,0.18809654,test_nn
908,1.632,0.18592176,test_nn
909,1.636,0.18374819,test_nn
910,1.64,0.18157601,test_nn
911,1.644,0.1794048,test_nn
912,1.648,0.17723477,test_nn
913,1.652,0.17506632,test_nn
914,1.656,0.1728996,test_nn
915,1.66,0.17073417,test_nn
916,1.664,0.16857034,test_nn
917,1.668,0.16640829,test_nn
918,1.672,0.16424751,test_nn
919,1.676,0.1620894,test_nn
920,1.68,0.15993279,test_nn
921,1.684,0.15777804,test_nn
922,1.688,0.15562552,test_nn
923,1.692,0.15347494,test_nn
924,1.696,0.15132679,test_nn
925,1.7,0.14918067,test_nn
926,1.704,0.14703724,test_nn
927,1.708,0.1448958,test_nn
928,1.712,0.1427567,test_nn
929,1.716,0.14062074,test_nn
930,1.72,0.13848716,test_nn
931,1.724,0.1363565,test_nn
932,1.728,0.13422835,test_nn
933,1.732,0.13210338,test_nn
934,1.736,0.1299806,test_nn
935,1.74,0.12786138,test_nn
936,1.744,0.1257453,test_nn
937,1.748,0.123632,test_nn
938,1.752,0.12152258,test_nn
939,1.756,0.119415626,test_nn
940,1.76,0.117312685,test_nn
941,1.764,0.115212694,test_nn
942,1.768,0.1131165,test_nn
943,1.772,0.111024156,test_nn
944,1.776,0.1089351,test_nn
945,1.78,0.10684985,test_nn
946,1.784,0.104768366,test_nn
947,1.788,0.10269128,test_nn
948,1.792,0.10061769,test_nn
949,1.796,0.09854783,test_nn
950,1.8,0.096482605,test_nn
951,1.804,0.094421424,test_nn
952,1.808,0.09236461,test_nn
953,1.812,0.09031187,test_nn
954,1.816,0.088263735,test_nn
955,1.82,0.08621997,test_nn
956,1.824,0.08418088,test_nn
957,1.828,0.08214616,test_nn
958,1.832,0.08011622,test_nn
959,1.836,0.07809108,test_nn
960,1.84,0.07607077,test_nn
961,1.844,0.07405528,test_nn
962,1.848,0.07204454,test_nn
963,1.852,0.070039295,test_nn
964,1.856,0.06803906,test_nn
965,1.86,0.066044025,test_nn
966,1.864,0.06405428,test_nn
967,1.868,0.06206981,test_nn
968,1.872,0.06009069,test_nn
969,1.876,0.05811679,test_nn
970,1.88,0.05614856,test_nn
971,1.884,0.054186124,test_nn
972,1.888,0.052229397,test_nn
973,1.892,0.050278343,test_nn
974,1.896,0.048333056,test_nn
975,1.9,0.04639363,test_nn
976,1.904,0.044460297,test_nn
977,1.908,0.042532787,test_nn
978,1.912,0.040611427,test_nn
979,1.916,0.038696233,test_nn
980,1.92,0.03678736,test_nn
981,1.924,0.03488479,test_nn
982,1.928,0.032988384,test_nn
983,1.932,0.031098451,test_nn
984,1.936,0.02921518,test_nn
985,1.94,0.027338117,test_nn
986,1.944,0.025467789,test_nn
987,1.948,0.0236045,test_nn
988,1.952,0.021747872,test_nn
989,1.956,0.019897787,test_nn
990,1.96,0.018054996,test_nn
991,1.964,0.016218873,test_nn
992,1.968,0.0143898595,test_nn
993,1.972,0.012567605,test_nn
994,1.976,0.010752807,test_nn
995,1.98,0.008945391,test_nn
996,1.984,0.0071449676,test_nn
997,1.988,0.0053518517,test_nn
998,1.992,0.003566295,test_nn
999,1.996,0.0017880673,test_nn
1000,2.0,1.7338432e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_2000/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 2000, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 50464, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-10_14-04-41_904925_2555143/artifacts/2024-10-10_14-04-45/fn_2024-10-10_14-04-45/working_dirs/fn_d6daf_00009_9_weight_soln_obs=2000_2024-10-10_14-04-45", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_2000/diff.csv <==
,X_x,value,name
0,-2.0,1.2476463e-05,diff
1,-1.996,0.0005899365,diff
2,-1.992,0.0011572479,diff
3,-1.988,0.0017147213,diff
4,-1.984,0.0022621863,diff
5,-1.98,0.0027997931,diff
6,-1.976,0.0033278838,diff
7,-1.972,0.0038461154,diff
8,-1.968,0.0043550525,diff
9,-1.964,0.004854379,diff
10,-1.96,0.0053441413,diff
11,-1.956,0.0058244653,diff
12,-1.952,0.006295208,diff
13,-1.948,0.0067567453,diff
14,-1.944,0.0072092246,diff
15,-1.94,0.00765194,diff
16,-1.936,0.008085955,diff
17,-1.932,0.008510757,diff
18,-1.928,0.008926928,diff
19,-1.924,0.0093334615,diff
20,-1.92,0.009731464,diff
21,-1.916,0.0101204775,diff
22,-1.912,0.010501098,diff
23,-1.908,0.010872211,diff
24,-1.904,0.01123476,diff
25,-1.9,0.011589624,diff
26,-1.896,0.011934865,diff
27,-1.892,0.012272574,diff
28,-1.888,0.012601245,diff
29,-1.884,0.012921307,diff
30,-1.88,0.013233416,diff
31,-1.876,0.01353728,diff
32,-1.872,0.013832703,diff
33,-1.868,0.014120065,diff
34,-1.864,0.014399469,diff
35,-1.86,0.014670439,diff
36,-1.856,0.014933839,diff
37,-1.852,0.015189491,diff
38,-1.848,0.015437052,diff
39,-1.844,0.015677102,diff
40,-1.84,0.015909255,diff
41,-1.836,0.016133502,diff
42,-1.832,0.016350433,diff
43,-1.828,0.016559832,diff
44,-1.824,0.016761363,diff
45,-1.82,0.016955853,diff
46,-1.816,0.017142795,diff
47,-1.812,0.017322563,diff
48,-1.808,0.017494723,diff
49,-1.804,0.017660238,diff
50,-1.8,0.017818324,diff
51,-1.796,0.017969497,diff
52,-1.792,0.018113427,diff
53,-1.788,0.018250436,diff
54,-1.784,0.018380575,diff
55,-1.78,0.018504202,diff
56,-1.776,0.018620841,diff
57,-1.772,0.018730745,diff
58,-1.768,0.018834084,diff
59,-1.764,0.018930644,diff
60,-1.76,0.019021422,diff
61,-1.756,0.019104779,diff
62,-1.752,0.019182146,diff
63,-1.748,0.019253239,diff
64,-1.744,0.019318193,diff
65,-1.74,0.019376189,diff
66,-1.736,0.019428462,diff
67,-1.732,0.019475073,diff
68,-1.728,0.019514889,diff
69,-1.724,0.019549146,diff
70,-1.72,0.019578442,diff
71,-1.716,0.019600555,diff
72,-1.712,0.019616663,diff
73,-1.708,0.019627899,diff
74,-1.704,0.019633025,diff
75,-1.7,0.019633085,diff
76,-1.696,0.019626796,diff
77,-1.692,0.019615665,diff
78,-1.688,0.019598737,diff
79,-1.684,0.019576475,diff
80,-1.68,0.019548833,diff
81,-1.676,0.019516185,diff
82,-1.672,0.019478664,diff
83,-1.668,0.019435152,diff
84,-1.664,0.019387215,diff
85,-1.66,0.019334286,diff
86,-1.656,0.019275814,diff
87,-1.652,0.019212857,diff
88,-1.648,0.019145027,diff
89,-1.644,0.019072473,diff
90,-1.64,0.018995464,diff
91,-1.636,0.018913701,diff
92,-1.632,0.018826827,diff
93,-1.628,0.01873587,diff
94,-1.624,0.018640295,diff
95,-1.62,0.01854001,diff
96,-1.616,0.018436,diff
97,-1.612,0.018327817,diff
98,-1.608,0.018215314,diff
99,-1.604,0.01809825,diff
100,-1.6,0.017976835,diff
101,-1.596,0.017852202,diff
102,-1.592,0.017722681,diff
103,-1.588,0.017590225,diff
104,-1.584,0.017452955,diff
105,-1.58,0.01731275,diff
106,-1.576,0.017168403,diff
107,-1.572,0.017020717,diff
108,-1.568,0.01686865,diff
109,-1.564,0.016713679,diff
110,-1.56,0.016554922,diff
111,-1.556,0.016392976,diff
112,-1.552,0.016227022,diff
113,-1.548,0.01605837,diff
114,-1.544,0.015886098,diff
115,-1.54,0.015710771,diff
116,-1.536,0.015532345,diff
117,-1.532,0.015350789,diff
118,-1.528,0.015165895,diff
119,-1.524,0.014979035,diff
120,-1.52,0.014788121,diff
121,-1.516,0.0145947635,diff
122,-1.512,0.014398843,diff
123,-1.508,0.01420027,diff
124,-1.504,0.013998628,diff
125,-1.5,0.013794273,diff
126,-1.496,0.013588011,diff
127,-1.492,0.013378829,diff
128,-1.488,0.013167262,diff
129,-1.484,0.012953132,diff
130,-1.48,0.012737066,diff
131,-1.476,0.012518525,diff
132,-1.472,0.012297511,diff
133,-1.468,0.0120746195,diff
134,-1.464,0.01184988,diff
135,-1.46,0.011622816,diff
136,-1.456,0.0113937855,diff
137,-1.452,0.011162937,diff
138,-1.448,0.01093024,diff
139,-1.444,0.010696113,diff
140,-1.44,0.010459274,diff
141,-1.436,0.01022163,diff
142,-1.432,0.00998193,diff
143,-1.428,0.00974074,diff
144,-1.424,0.009497941,diff
145,-1.42,0.009254098,diff
146,-1.416,0.009008318,diff
147,-1.412,0.008761793,diff
148,-1.408,0.008513451,diff
149,-1.404,0.008264303,diff
150,-1.4,0.008013964,diff
151,-1.396,0.007761866,diff
152,-1.392,0.0075093806,diff
153,-1.388,0.007255584,diff
154,-1.384,0.007001072,diff
155,-1.38,0.0067454875,diff
156,-1.376,0.0064891875,diff
157,-1.372,0.0062319934,diff
158,-1.368,0.0059742033,diff
159,-1.364,0.0057154894,diff
160,-1.36,0.005456537,diff
161,-1.356,0.0051971376,diff
162,-1.352,0.0049369335,diff
163,-1.348,0.004676044,diff
164,-1.344,0.004415393,diff
165,-1.34,0.0041535497,diff
166,-1.336,0.003892094,diff
167,-1.332,0.003630668,diff
168,-1.328,0.003368467,diff
169,-1.324,0.0031062365,diff
170,-1.32,0.0028438866,diff
171,-1.316,0.0025815964,diff
172,-1.312,0.002319336,diff
173,-1.308,0.0020571053,diff
174,-1.304,0.0017952919,diff
175,-1.3,0.0015331209,diff
176,-1.296,0.0012717247,diff
177,-1.292,0.0010106266,diff
178,-1.288,0.0007493794,diff
179,-1.284,0.0004892349,diff
180,-1.28,0.00022917986,diff
181,-1.276,-3.0070543e-05,diff
182,-1.272,-0.00028923154,diff
183,-1.268,-0.00054752827,diff
184,-1.264,-0.00080519915,diff
185,-1.26,-0.001061976,diff
186,-1.256,-0.0013184547,diff
187,-1.252,-0.0015738308,diff
188,-1.248,-0.0018284023,diff
189,-1.244,-0.002081424,diff
190,-1.24,-0.0023339093,diff
191,-1.236,-0.0025858283,diff
192,-1.232,-0.0028367043,diff
193,-1.228,-0.0030855834,diff
194,-1.224,-0.0033338368,diff
195,-1.22,-0.0035806298,diff
196,-1.216,-0.0038267374,diff
197,-1.212,-0.004071176,diff
198,-1.208,-0.004314482,diff
199,-1.204,-0.0045559406,diff
200,-1.2,-0.0047961473,diff
201,-1.196,-0.0050349534,diff
202,-1.192,-0.005272448,diff
203,-1.188,-0.005507678,diff
204,-1.184,-0.0057417154,diff
205,-1.18,-0.005973637,diff
206,-1.176,-0.0062046647,diff
207,-1.172,-0.0064335465,diff
208,-1.168,-0.006660342,diff
209,-1.164,-0.0068849325,diff
210,-1.16,-0.0071082413,diff
211,-1.156,-0.007329434,diff
212,-1.152,-0.0075487792,diff
213,-1.148,-0.007765919,diff
214,-1.144,-0.007980496,diff
215,-1.14,-0.008193761,diff
216,-1.136,-0.008404553,diff
217,-1.132,-0.00861308,diff
218,-1.128,-0.008819222,diff
219,-1.124,-0.009023488,diff
220,-1.12,-0.009224832,diff
221,-1.116,-0.00942412,diff
222,-1.112,-0.0096209645,diff
223,-1.108,-0.009815484,diff
224,-1.104,-0.010006934,diff
225,-1.1,-0.0101958215,diff
226,-1.096,-0.010382682,diff
227,-1.092,-0.010567099,diff
228,-1.088,-0.010748476,diff
229,-1.084,-0.010927558,diff
230,-1.08,-0.011102915,diff
231,-1.076,-0.0112758875,diff
232,-1.072,-0.011446327,diff
233,-1.068,-0.011614054,diff
234,-1.064,-0.011778802,diff
235,-1.06,-0.011940181,diff
236,-1.056,-0.012098819,diff
237,-1.052,-0.012254655,diff
238,-1.048,-0.012407422,diff
239,-1.044,-0.012557238,diff
240,-1.04,-0.012703121,diff
241,-1.036,-0.012847006,diff
242,-1.032,-0.012987316,diff
243,-1.028,-0.013124108,diff
244,-1.024,-0.013257682,diff
245,-1.02,-0.013388813,diff
246,-1.016,-0.013515413,diff
247,-1.012,-0.013639629,diff
248,-1.008,-0.0137601495,diff
249,-1.004,-0.013877511,diff
250,-1.0,-0.013991356,diff
251,-0.996,-0.014101565,diff
252,-0.992,-0.014208496,diff
253,-0.988,-0.014311671,diff
254,-0.984,-0.014411449,diff
255,-0.98,-0.014508188,diff
256,-0.976,-0.014600694,diff
257,-0.972,-0.014689863,diff
258,-0.968,-0.014775097,diff
259,-0.964,-0.014856935,diff
260,-0.96,-0.014935315,diff
261,-0.956,-0.015010178,diff
262,-0.952,-0.015080631,diff
263,-0.948,-0.015147746,diff
264,-0.944,-0.015211165,diff
265,-0.94,-0.015270472,diff
266,-0.936,-0.015326142,diff
267,-0.932,-0.01537782,diff
268,-0.928,-0.015425801,diff
269,-0.924,-0.015469849,diff
270,-0.92,-0.0155104995,diff
271,-0.916,-0.015547216,diff
272,-0.912,-0.015579343,diff
273,-0.908,-0.0156081915,diff
274,-0.904,-0.01563251,diff
275,-0.9,-0.015653431,diff
276,-0.896,-0.0156703,diff
277,-0.892,-0.015683651,diff
278,-0.888,-0.015692115,diff
279,-0.884,-0.015697181,diff
280,-0.88,-0.015697896,diff
281,-0.876,-0.015694797,diff
282,-0.872,-0.015688062,diff
283,-0.868,-0.015676916,diff
284,-0.864,-0.015661836,diff
285,-0.86,-0.015642524,diff
286,-0.856,-0.015619159,diff
287,-0.852,-0.015591741,diff
288,-0.848,-0.015560389,diff
289,-0.844,-0.015525162,diff
290,-0.84,-0.015486479,diff
291,-0.836,-0.015443087,diff
292,-0.832,-0.015395641,diff
293,-0.828,-0.015344143,diff
294,-0.824,-0.015288532,diff
295,-0.82,-0.015229344,diff
296,-0.816,-0.015165806,diff
297,-0.812,-0.015098453,diff
298,-0.808,-0.015026808,diff
299,-0.804,-0.014951229,diff
300,-0.8,-0.014872193,diff
301,-0.796,-0.01478833,diff
302,-0.792,-0.014701605,diff
303,-0.788,-0.01461035,diff
304,-0.784,-0.014514744,diff
305,-0.78,-0.014416516,diff
306,-0.776,-0.0143134,diff
307,-0.772,-0.014206231,diff
308,-0.768,-0.014095724,diff
309,-0.764,-0.0139811635,diff
310,-0.76,-0.013862848,diff
311,-0.756,-0.013740838,diff
312,-0.752,-0.013615251,diff
313,-0.748,-0.013485849,diff
314,-0.744,-0.013352692,diff
315,-0.74,-0.013215721,diff
316,-0.736,-0.013075292,diff
317,-0.732,-0.012931228,diff
318,-0.728,-0.012784302,diff
319,-0.724,-0.012632787,diff
320,-0.72,-0.012478173,diff
321,-0.716,-0.012320399,diff
322,-0.712,-0.012159526,diff
323,-0.708,-0.011994541,diff
324,-0.704,-0.011826336,diff
325,-0.7,-0.011655152,diff
326,-0.696,-0.011480808,diff
327,-0.692,-0.011303306,diff
328,-0.688,-0.011122942,diff
329,-0.684,-0.010939121,diff
330,-0.68,-0.010752022,diff
331,-0.676,-0.010562301,diff
332,-0.672,-0.010369837,diff
333,-0.668,-0.010174692,diff
334,-0.664,-0.009976566,diff
335,-0.66,-0.009775758,diff
336,-0.656,-0.0095719695,diff
337,-0.652,-0.009366453,diff
338,-0.648,-0.009157956,diff
339,-0.644,-0.008947015,diff
340,-0.64,-0.008733749,diff
341,-0.636,-0.008518815,diff
342,-0.632,-0.0083011985,diff
343,-0.628,-0.008081496,diff
344,-0.624,-0.007859886,diff
345,-0.62,-0.0076363087,diff
346,-0.616,-0.007411301,diff
347,-0.612,-0.0071839094,diff
348,-0.608,-0.006955862,diff
349,-0.604,-0.0067258477,diff
350,-0.6,-0.0064941645,diff
351,-0.596,-0.0062609315,diff
352,-0.592,-0.006027162,diff
353,-0.588,-0.0057917237,diff
354,-0.584,-0.0055561066,diff
355,-0.58,-0.005319178,diff
356,-0.576,-0.005080819,diff
357,-0.572,-0.0048424006,diff
358,-0.568,-0.004603803,diff
359,-0.564,-0.00436455,diff
360,-0.56,-0.0041252375,diff
361,-0.556,-0.003885448,diff
362,-0.552,-0.00364542,diff
363,-0.548,-0.0034062266,diff
364,-0.544,-0.0031667948,diff
365,-0.54,-0.0029281974,diff
366,-0.536,-0.0026898384,diff
367,-0.532,-0.0024524927,diff
368,-0.528,-0.0022155046,diff
369,-0.524,-0.0019797087,diff
370,-0.52,-0.0017457604,diff
371,-0.516,-0.0015125871,diff
372,-0.512,-0.0012815595,diff
373,-0.508,-0.0010512471,diff
374,-0.504,-0.0008234978,diff
375,-0.5,-0.000597775,diff
376,-0.496,-0.00037425756,diff
377,-0.492,-0.00015300512,diff
378,-0.488,6.54459e-05,diff
379,-0.484,0.00028139353,diff
380,-0.48,0.0004939437,diff
381,-0.476,0.00070363283,diff
382,-0.472,0.0009095073,diff
383,-0.468,0.0011126399,diff
384,-0.464,0.0013113022,diff
385,-0.46,0.001505971,diff
386,-0.456,0.001696527,diff
387,-0.452,0.0018828511,diff
388,-0.448,0.0020640492,diff
389,-0.444,0.002240479,diff
390,-0.44,0.0024117231,diff
391,-0.436,0.0025771856,diff
392,-0.432,0.0027377605,diff
393,-0.428,0.0028924346,diff
394,-0.424,0.0030407906,diff
395,-0.42,0.0031826496,diff
396,-0.416,0.0033182502,diff
397,-0.412,0.0034469962,diff
398,-0.408,0.0035676956,diff
399,-0.404,0.0036819577,diff
400,-0.4,0.0037875175,diff
401,-0.396,0.0038862824,diff
402,-0.392,0.0039765835,diff
403,-0.388,0.0040583014,diff
404,-0.384,0.004130304,diff
405,-0.38,0.0041938424,diff
406,-0.376,0.0042476654,diff
407,-0.372,0.004292965,diff
408,-0.368,0.0043275356,diff
409,-0.364,0.004351914,diff
410,-0.36,0.004365504,diff
411,-0.356,0.004368305,diff
412,-0.352,0.0043598413,diff
413,-0.348,0.0043400526,diff
414,-0.344,0.0043081045,diff
415,-0.34,0.0042637587,diff
416,-0.336,0.004207313,diff
417,-0.332,0.004138291,diff
418,-0.328,0.004055679,diff
419,-0.324,0.0039601326,diff
420,-0.32,0.0038502812,diff
421,-0.316,0.0037264228,diff
422,-0.312,0.0035880804,diff
423,-0.308,0.0034345984,diff
424,-0.304,0.0032666326,diff
425,-0.3,0.0030818582,diff
426,-0.296,0.0028821826,diff
427,-0.292,0.0026656985,diff
428,-0.288,0.0024333596,diff
429,-0.284,0.0021840334,diff
430,-0.28,0.0019170046,diff
431,-0.276,0.0016323328,diff
432,-0.272,0.0013295412,diff
433,-0.268,0.0010085702,diff
434,-0.264,0.00068461895,diff
435,-0.26,0.0003736019,diff
436,-0.256,7.5399876e-05,diff
437,-0.252,-0.00021153688,diff
438,-0.248,-0.00048547983,diff
439,-0.244,-0.0007480383,diff
440,-0.24,-0.0009996891,diff
441,-0.236,-0.0012407899,diff
442,-0.232,-0.0014707446,diff
443,-0.228,-0.001690805,diff
444,-0.224,-0.0019012094,diff
445,-0.22,-0.0021023154,diff
446,-0.216,-0.00229311,diff
447,-0.212,-0.002476275,diff
448,-0.208,-0.0026507378,diff
449,-0.204,-0.002816856,diff
450,-0.2,-0.0029750466,diff
451,-0.196,-0.0031259656,diff
452,-0.192,-0.0032693744,diff
453,-0.188,-0.0034064054,diff
454,-0.184,-0.0035360456,diff
455,-0.18,-0.003659606,diff
456,-0.176,-0.0037769675,diff
457,-0.172,-0.0038883686,diff
458,-0.168,-0.0039955974,diff
459,-0.164,-0.0040961504,diff
460,-0.16,-0.004192233,diff
461,-0.156,-0.0042835474,diff
462,-0.152,-0.004370272,diff
463,-0.148,-0.004452467,diff
464,-0.144,-0.004531324,diff
465,-0.14,-0.0046055913,diff
466,-0.136,-0.004676044,diff
467,-0.132,-0.0047433972,diff
468,-0.128,-0.00480783,diff
469,-0.124,-0.004868269,diff
470,-0.12,-0.0049269795,diff
471,-0.116,-0.004981458,diff
472,-0.112,-0.00503397,diff
473,-0.108,-0.005083978,diff
474,-0.104,-0.005131483,diff
475,-0.1,-0.0051772594,diff
476,-0.096,-0.0052197576,diff
477,-0.092,-0.0052608848,diff
478,-0.088,-0.005300045,diff
479,-0.084,-0.005336523,diff
480,-0.08,-0.0053706765,diff
481,-0.076,-0.005404353,diff
482,-0.072,-0.005435288,diff
483,-0.068,-0.005464256,diff
484,-0.064,-0.005491674,diff
485,-0.06,-0.005517304,diff
486,-0.056,-0.0055399537,diff
487,-0.052,-0.0055615306,diff
488,-0.048,-0.0055811405,diff
489,-0.044,-0.0055980086,diff
490,-0.04,-0.0056133866,diff
491,-0.036,-0.005626619,diff
492,-0.032,-0.00563699,diff
493,-0.028,-0.005645871,diff
494,-0.024,-0.005651891,diff
495,-0.02,-0.0056552887,diff
496,-0.016,-0.0056560636,diff
497,-0.012,-0.0056542754,diff
498,-0.008,-0.005649328,diff
499,-0.004,-0.005640745,diff
500,0.0,-0.0056298375,diff
501,0.004,-0.0056156516,diff
502,0.008,-0.0055969954,diff
503,0.012,-0.0055755377,diff
504,0.016,-0.0055505633,diff
505,0.02,-0.005521536,diff
506,0.024,-0.0054881573,diff
507,0.028,-0.0054509044,diff
508,0.032,-0.0054093003,diff
509,0.036,-0.0053628683,diff
510,0.04,-0.0053126216,diff
511,0.044,-0.005256951,diff
512,0.048,-0.0051965714,diff
513,0.052,-0.0051312447,diff
514,0.056,-0.0050613284,diff
515,0.06,-0.0049862266,diff
516,0.064,-0.0049054027,diff
517,0.068,-0.00481987,diff
518,0.072,-0.0047281384,diff
519,0.076,-0.004631579,diff
520,0.08,-0.0045297146,diff
521,0.084,-0.0044222474,diff
522,0.088,-0.004309356,diff
523,0.092,-0.004190922,diff
524,0.096,-0.0040670633,diff
525,0.1,-0.0039382577,diff
526,0.104,-0.0038039088,diff
527,0.108,-0.0036639571,diff
528,0.112,-0.0035191178,diff
529,0.116,-0.0033694506,diff
530,0.12,-0.0032154918,diff
531,0.124,-0.0030559897,diff
532,0.128,-0.002892375,diff
533,0.132,-0.0027246475,diff
534,0.136,-0.0025529861,diff
535,0.14,-0.0023773313,diff
536,0.144,-0.0021988153,diff
537,0.148,-0.0020164847,diff
538,0.152,-0.001832068,diff
539,0.156,-0.0016444921,diff
540,0.16,-0.001455605,diff
541,0.164,-0.0012645721,diff
542,0.168,-0.001072526,diff
543,0.172,-0.0008788705,diff
544,0.176,-0.00068610907,diff
545,0.18,-0.00049227476,diff
546,0.184,-0.0002991557,diff
547,0.188,-0.00010704994,diff
548,0.192,8.279085e-05,diff
549,0.196,0.00027132034,diff
550,0.2,0.00045752525,diff
551,0.204,0.0006406307,diff
552,0.208,0.0008201003,diff
553,0.212,0.000995338,diff
554,0.216,0.00116539,diff
555,0.22,0.0013313293,diff
556,0.224,0.0014913082,diff
557,0.228,0.0016448498,diff
558,0.232,0.0017924309,diff
559,0.236,0.0019325018,diff
560,0.24,0.0020650625,diff
561,0.244,0.0021899939,diff
562,0.248,0.002306044,diff
563,0.252,0.0024133325,diff
564,0.256,0.0025112033,diff
565,0.26,0.002600193,diff
566,0.264,0.0026792884,diff
567,0.268,0.002748251,diff
568,0.272,0.002790928,diff
569,0.276,0.0027905703,diff
570,0.28,0.0027484298,diff
571,0.284,0.0026633143,diff
572,0.288,0.0025357008,diff
573,0.292,0.0023658872,diff
574,0.296,0.0021537542,diff
575,0.3,0.0018993616,diff
576,0.304,0.0016033053,diff
577,0.308,0.0012652874,diff
578,0.312,0.0008868575,diff
579,0.316,0.00046616793,diff
580,0.32,6.556511e-06,diff
581,0.324,-0.0004928708,diff
582,0.328,-0.0010309815,diff
583,0.332,-0.0016075373,diff
584,0.336,-0.0022212863,diff
585,0.34,-0.0028713346,diff
586,0.344,-0.003557086,diff
587,0.348,-0.0042763352,diff
588,0.352,-0.0050289035,diff
589,0.356,-0.005812943,diff
590,0.36,-0.0066280365,diff
591,0.364,-0.0074716806,diff
592,0.368,-0.008342981,diff
593,0.372,-0.009241104,diff
594,0.376,-0.010163069,diff
595,0.38,-0.011107326,diff
596,0.384,-0.012072802,diff
597,0.388,-0.013058186,diff
598,0.392,-0.0140603185,diff
599,0.396,-0.015077889,diff
600,0.4,-0.016109407,diff
601,0.404,-0.017151892,diff
602,0.408,-0.018203855,diff
603,0.412,-0.019263744,diff
604,0.416,-0.0203287,diff
605,0.42,-0.021396399,diff
606,0.424,-0.022466004,diff
607,0.428,-0.02353412,diff
608,0.432,-0.024599433,diff
609,0.436,-0.025659442,diff
610,0.44,-0.02671212,diff
611,0.444,-0.02775538,diff
612,0.448,-0.028787076,diff
613,0.452,-0.029805243,diff
614,0.456,-0.030808091,diff
615,0.46,-0.03179294,diff
616,0.464,-0.03275919,diff
617,0.468,-0.033703625,diff
618,0.472,-0.034625232,diff
619,0.476,-0.0355224,diff
620,0.48,-0.036393166,diff
621,0.484,-0.037235916,diff
622,0.488,-0.038049936,diff
623,0.492,-0.038832664,diff
624,0.496,-0.039583564,diff
625,0.5,-0.04030043,diff
626,0.504,-0.040984094,diff
627,0.508,-0.04163146,diff
628,0.512,-0.042242646,diff
629,0.516,-0.042817354,diff
630,0.52,-0.043354094,diff
631,0.524,-0.04385227,diff
632,0.528,-0.044311523,diff
633,0.532,-0.044731855,diff
634,0.536,-0.04511279,diff
635,0.54,-0.045453906,diff
636,0.544,-0.045755327,diff
637,0.548,-0.04601717,diff
638,0.552,-0.046239734,diff
639,0.556,-0.046423495,diff
640,0.56,-0.04656875,diff
641,0.564,-0.046675563,diff
642,0.568,-0.04674411,diff
643,0.572,-0.046776593,diff
644,0.576,-0.046773076,diff
645,0.58,-0.046733797,diff
646,0.584,-0.046659887,diff
647,0.588,-0.046553135,diff
648,0.592,-0.046414316,diff
649,0.596,-0.046244085,diff
650,0.6,-0.04604435,diff
651,0.604,-0.045816183,diff
652,0.608,-0.045560896,diff
653,0.612,-0.0452801,diff
654,0.616,-0.044975042,diff
655,0.62,-0.04464656,diff
656,0.624,-0.04429692,diff
657,0.628,-0.043928385,diff
658,0.632,-0.04354161,diff
659,0.636,-0.04313892,diff
660,0.64,-0.042720497,diff
661,0.644,-0.042289317,diff
662,0.648,-0.04184717,diff
663,0.652,-0.04139453,diff
664,0.656,-0.04093349,diff
665,0.66,-0.040466547,diff
666,0.664,-0.03999442,diff
667,0.668,-0.039518237,diff
668,0.672,-0.039041102,diff
669,0.676,-0.03856367,diff
670,0.68,-0.038087368,diff
671,0.684,-0.03761357,diff
672,0.688,-0.03714466,diff
673,0.692,-0.0366807,diff
674,0.696,-0.036224365,diff
675,0.7,-0.0357759,diff
676,0.704,-0.035337448,diff
677,0.708,-0.034909606,diff
678,0.712,-0.034493268,diff
679,0.716,-0.034090877,diff
680,0.72,-0.0337016,diff
681,0.724,-0.03332746,diff
682,0.728,-0.032970667,diff
683,0.732,-0.03262949,diff
684,0.736,-0.032306314,diff
685,0.74,-0.032001078,diff
686,0.744,-0.031715274,diff
687,0.748,-0.0314489,diff
688,0.752,-0.031202674,diff
689,0.756,-0.030976415,diff
690,0.76,-0.030771434,diff
691,0.764,-0.03058815,diff
692,0.768,-0.030425787,diff
693,0.772,-0.03028512,diff
694,0.776,-0.030166566,diff
695,0.78,-0.030069292,diff
696,0.784,-0.029993951,diff
697,0.788,-0.029940605,diff
698,0.792,-0.029908538,diff
699,0.796,-0.029897988,diff
700,0.8,-0.029908657,diff
701,0.804,-0.029940307,diff
702,0.808,-0.029991746,diff
703,0.812,-0.030063868,diff
704,0.816,-0.03015554,diff
705,0.82,-0.030266047,diff
706,0.824,-0.030395746,diff
707,0.828,-0.03054285,diff
708,0.832,-0.0307073,diff
709,0.836,-0.030888796,diff
710,0.84,-0.031086624,diff
711,0.844,-0.031299233,diff
712,0.848,-0.03152609,diff
713,0.852,-0.031767726,diff
714,0.856,-0.032021582,diff
715,0.86,-0.03228736,diff
716,0.864,-0.03256446,diff
717,0.868,-0.03285241,diff
718,0.872,-0.0331496,diff
719,0.876,-0.033455312,diff
720,0.88,-0.03376913,diff
721,0.884,-0.034089506,diff
722,0.888,-0.0344162,diff
723,0.892,-0.03474778,diff
724,0.896,-0.035083592,diff
725,0.9,-0.03542298,diff
726,0.904,-0.035764396,diff
727,0.908,-0.036106944,diff
728,0.912,-0.03645104,diff
729,0.916,-0.036794484,diff
730,0.92,-0.037136853,diff
731,0.924,-0.037477136,diff
732,0.928,-0.037815154,diff
733,0.932,-0.038149238,diff
734,0.936,-0.038479447,diff
735,0.94,-0.038804352,diff
736,0.944,-0.039123774,diff
737,0.948,-0.0394364,diff
738,0.952,-0.039741993,diff
739,0.956,-0.04003966,diff
740,0.96,-0.040328503,diff
741,0.964,-0.040608704,diff
742,0.968,-0.040878713,diff
743,0.972,-0.041139007,diff
744,0.976,-0.041388452,diff
745,0.98,-0.041625977,diff
746,0.984,-0.041852653,diff
747,0.988,-0.042066038,diff
748,0.992,-0.042267352,diff
749,0.996,-0.042455614,diff
750,1.0,-0.042630076,diff
751,1.004,-0.04279107,diff
752,1.008,-0.042938054,diff
753,1.012,-0.043070614,diff
754,1.016,-0.043188572,diff
755,1.02,-0.04329127,diff
756,1.024,-0.0433791,diff
757,1.028,-0.043452084,diff
758,1.032,-0.043508887,diff
759,1.036,-0.043551207,diff
760,1.04,-0.043577313,diff
761,1.044,-0.043587923,diff
762,1.048,-0.04358256,diff
763,1.052,-0.043561816,diff
764,1.056,-0.04352492,diff
765,1.06,-0.04347247,diff
766,1.064,-0.04340446,diff
767,1.068,-0.043320805,diff
768,1.072,-0.043221503,diff
769,1.076,-0.043106973,diff
770,1.08,-0.042976677,diff
771,1.084,-0.04283178,diff
772,1.088,-0.042671263,diff
773,1.092,-0.04249552,diff
774,1.096,-0.042306036,diff
775,1.1,-0.04210159,diff
776,1.104,-0.041882336,diff
777,1.108,-0.04164982,diff
778,1.112,-0.041402817,diff
779,1.116,-0.041142732,diff
780,1.12,-0.040869325,diff
781,1.124,-0.040583014,diff
782,1.128,-0.04028377,diff
783,1.132,-0.03997141,diff
784,1.136,-0.03964734,diff
785,1.14,-0.039311826,diff
786,1.144,-0.03896427,diff
787,1.148,-0.03860566,diff
788,1.152,-0.03823635,diff
789,1.156,-0.03785616,diff
790,1.16,-0.037466317,diff
791,1.164,-0.037065804,diff
792,1.168,-0.036655873,diff
793,1.172,-0.03623724,diff
794,1.176,-0.03580925,diff
795,1.18,-0.03537309,diff
796,1.184,-0.0349288,diff
797,1.188,-0.03447658,diff
798,1.192,-0.034017444,diff
799,1.196,-0.03355065,diff
800,1.2,-0.03307745,diff
801,1.204,-0.032597482,diff
802,1.208,-0.032112032,diff
803,1.212,-0.03162113,diff
804,1.216,-0.0311248,diff
805,1.22,-0.030623317,diff
806,1.224,-0.030116826,diff
807,1.228,-0.029606879,diff
808,1.232,-0.029093236,diff
809,1.236,-0.0285756,diff
810,1.24,-0.028054595,diff
811,1.244,-0.027531266,diff
812,1.248,-0.027004957,diff
813,1.252,-0.0264768,diff
814,1.256,-0.025946677,diff
815,1.26,-0.025414795,diff
816,1.264,-0.024882108,diff
817,1.268,-0.024348319,diff
818,1.272,-0.023813665,diff
819,1.276,-0.0232791,diff
820,1.28,-0.02274412,diff
821,1.284,-0.022209466,diff
822,1.288,-0.021675915,diff
823,1.292,-0.021142423,diff
824,1.296,-0.020610362,diff
825,1.3,-0.020079613,diff
826,1.304,-0.019550622,diff
827,1.308,-0.019023776,diff
828,1.312,-0.01849839,diff
829,1.316,-0.017976224,diff
830,1.32,-0.017455697,diff
831,1.324,-0.016938776,diff
832,1.328,-0.016424417,diff
833,1.332,-0.015913814,diff
834,1.336,-0.015406251,diff
835,1.34,-0.014902383,diff
836,1.344,-0.014403135,diff
837,1.348,-0.01390776,diff
838,1.352,-0.013416201,diff
839,1.356,-0.012929589,diff
840,1.36,-0.012447208,diff
841,1.364,-0.011970162,diff
842,1.368,-0.011497736,diff
843,1.372,-0.011030018,diff
844,1.376,-0.01056841,diff
845,1.38,-0.010111988,diff
846,1.384,-0.009660721,diff
847,1.388,-0.009215564,diff
848,1.392,-0.008776307,diff
849,1.396,-0.008343101,diff
850,1.4,-0.007915437,diff
851,1.404,-0.007494211,diff
852,1.408,-0.0070794523,diff
853,1.412,-0.0066710413,diff
854,1.416,-0.006268382,diff
855,1.42,-0.0058729053,diff
856,1.424,-0.005484134,diff
857,1.428,-0.0051017106,diff
858,1.432,-0.0047265887,diff
859,1.436,-0.004357785,diff
860,1.44,-0.003995955,diff
861,1.444,-0.003641367,diff
862,1.448,-0.0032938123,diff
863,1.452,-0.0029530823,diff
864,1.456,-0.0026189685,diff
865,1.46,-0.0022925138,diff
866,1.464,-0.001973331,diff
867,1.468,-0.0016613901,diff
868,1.472,-0.0013564825,diff
869,1.476,-0.0010584593,diff
870,1.48,-0.00076791644,diff
871,1.484,-0.00048476458,diff
872,1.488,-0.00020906329,diff
873,1.492,5.978346e-05,diff
874,1.496,0.00032126904,diff
875,1.5,0.00057536364,diff
876,1.504,0.0008224845,diff
877,1.508,0.0010623038,diff
878,1.512,0.0012946725,diff
879,1.516,0.0015201867,diff
880,1.52,0.0017384887,diff
881,1.524,0.0019493997,diff
882,1.528,0.0021535754,diff
883,1.532,0.002350539,diff
884,1.536,0.0025408864,diff
885,1.54,0.0027232468,diff
886,1.544,0.0029000342,diff
887,1.548,0.0030691177,diff
888,1.552,0.0032313913,diff
889,1.556,0.0033871531,diff
890,1.56,0.0035360456,diff
891,1.564,0.0036783516,diff
892,1.568,0.0038140565,diff
893,1.572,0.003943309,diff
894,1.576,0.0040658116,diff
895,1.58,0.004182279,diff
896,1.584,0.0042922497,diff
897,1.588,0.004395947,diff
898,1.592,0.004493311,diff
899,1.596,0.004584834,diff
900,1.6,0.004670143,diff
901,1.604,0.0047495663,diff
902,1.608,0.0048229843,diff
903,1.612,0.0048910826,diff
904,1.616,0.0049532354,diff
905,1.62,0.0050094426,diff
906,1.624,0.0050605834,diff
907,1.628,0.0051063746,diff
908,1.632,0.005146399,diff
909,1.636,0.0051811635,diff
910,1.64,0.0052109063,diff
911,1.644,0.005235806,diff
912,1.648,0.005255297,diff
913,1.652,0.005270466,diff
914,1.656,0.0052803457,diff
915,1.66,0.0052860677,diff
916,1.664,0.0052869916,diff
917,1.668,0.005283162,diff
918,1.672,0.0052754134,diff
919,1.676,0.0052633286,diff
920,1.68,0.0052469373,diff
921,1.684,0.0052268505,diff
922,1.688,0.005202219,diff
923,1.692,0.005174175,diff
924,1.696,0.005142361,diff
925,1.7,0.005106747,diff
926,1.704,0.0050676465,diff
927,1.708,0.0050253123,diff
928,1.712,0.0049797446,diff
929,1.716,0.004930526,diff
930,1.72,0.0048787,diff
931,1.724,0.004823774,diff
932,1.728,0.004765734,diff
933,1.732,0.004705325,diff
934,1.736,0.0046421736,diff
935,1.74,0.0045762956,diff
936,1.744,0.00450781,diff
937,1.748,0.004437551,diff
938,1.752,0.004364684,diff
939,1.756,0.004289657,diff
940,1.76,0.0042131096,diff
941,1.764,0.00413467,diff
942,1.768,0.0040542334,diff
943,1.772,0.0039722174,diff
944,1.776,0.0038884208,diff
945,1.78,0.0038033724,diff
946,1.784,0.0037170872,diff
947,1.788,0.003629595,diff
948,1.792,0.0035408363,diff
949,1.796,0.0034513846,diff
950,1.8,0.0033607036,diff
951,1.804,0.003269665,diff
952,1.808,0.003177829,diff
953,1.812,0.0030853227,diff
954,1.816,0.0029921308,diff
955,1.82,0.0028987676,diff
956,1.824,0.002805017,diff
957,1.828,0.0027120933,diff
958,1.832,0.0026182532,diff
959,1.836,0.0025246367,diff
960,1.84,0.0024310648,diff
961,1.844,0.0023380294,diff
962,1.848,0.0022457242,diff
963,1.852,0.0021533072,diff
964,1.856,0.0020621493,diff
965,1.86,0.0019711852,diff
966,1.864,0.001881279,diff
967,1.868,0.0017923862,diff
968,1.872,0.001704216,diff
969,1.876,0.0016173944,diff
970,1.88,0.0015316904,diff
971,1.884,0.0014471896,diff
972,1.888,0.0013645068,diff
973,1.892,0.0012831353,diff
974,1.896,0.0012034476,diff
975,1.9,0.0011254959,diff
976,1.904,0.0010495894,diff
977,1.908,0.0009751916,diff
978,1.912,0.0009027831,diff
979,1.916,0.0008329116,diff
980,1.92,0.00076510385,diff
981,1.924,0.00069946423,diff
982,1.928,0.0006364137,diff
983,1.932,0.0005757995,diff
984,1.936,0.00051754713,diff
985,1.94,0.00046229735,diff
986,1.944,0.00040947087,diff
987,1.948,0.0003596954,diff
988,1.952,0.0003132075,diff
989,1.956,0.0002693236,diff
990,1.96,0.00022867881,diff
991,1.964,0.0001913812,diff
992,1.968,0.00015727244,diff
993,1.972,0.00012644287,diff
994,1.976,9.92883e-05,diff
995,1.98,7.57603e-05,diff
996,1.984,5.5843033e-05,diff
997,1.988,3.941497e-05,diff
998,1.992,2.719136e-05,diff
999,1.996,1.8532388e-05,diff
1000,2.0,1.4049467e-05,diff


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_2000/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_2000/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_2000/sol_nn.csv <==
,X_x,value,name
0,-2.0,1.2476463e-05,sol_nn
1,-1.996,0.0027335025,sol_nn
2,-1.992,0.005444444,sol_nn
3,-1.988,0.008145483,sol_nn
4,-1.984,0.010836578,sol_nn
5,-1.98,0.01351775,sol_nn
6,-1.976,0.01618947,sol_nn
7,-1.972,0.018851269,sol_nn
8,-1.968,0.021503773,sol_nn
9,-1.964,0.024146728,sol_nn
10,-1.96,0.026780056,sol_nn
11,-1.956,0.02940401,sol_nn
12,-1.952,0.03201832,sol_nn
13,-1.948,0.034623485,sol_nn
14,-1.944,0.03721953,sol_nn
15,-1.94,0.03980581,sol_nn
16,-1.936,0.04238346,sol_nn
17,-1.932,0.044951826,sol_nn
18,-1.928,0.047511626,sol_nn
19,-1.924,0.050061725,sol_nn
20,-1.92,0.052603357,sol_nn
21,-1.916,0.05513594,sol_nn
22,-1.912,0.05766019,sol_nn
23,-1.908,0.060174868,sol_nn
24,-1.904,0.06268098,sol_nn
25,-1.9,0.065179475,sol_nn
26,-1.896,0.06766828,sol_nn
27,-1.892,0.07014962,sol_nn
28,-1.888,0.07262186,sol_nn
29,-1.884,0.07508555,sol_nn
30,-1.88,0.077541225,sol_nn
31,-1.876,0.07998866,sol_nn
32,-1.872,0.08242771,sol_nn
33,-1.868,0.08485863,sol_nn
34,-1.864,0.08728167,sol_nn
35,-1.86,0.089696206,sol_nn
36,-1.856,0.092103235,sol_nn
37,-1.852,0.09450246,sol_nn
38,-1.848,0.09689358,sol_nn
39,-1.844,0.09927726,sol_nn
40,-1.84,0.10165298,sol_nn
41,-1.836,0.10402086,sol_nn
42,-1.832,0.10638136,sol_nn
43,-1.828,0.108734384,sol_nn
44,-1.824,0.11107948,sol_nn
45,-1.82,0.113417536,sol_nn
46,-1.816,0.11574811,sol_nn
47,-1.812,0.11807144,sol_nn
48,-1.808,0.120387234,sol_nn
49,-1.804,0.12269631,sol_nn
50,-1.8,0.124998026,sol_nn
51,-1.796,0.12729277,sol_nn
52,-1.792,0.12958026,sol_nn
53,-1.788,0.1318609,sol_nn
54,-1.784,0.1341346,sol_nn
55,-1.78,0.13640186,sol_nn
56,-1.776,0.13866207,sol_nn
57,-1.772,0.1409156,sol_nn
58,-1.768,0.1431625,sol_nn
59,-1.764,0.14540263,sol_nn
60,-1.76,0.14763704,sol_nn
61,-1.756,0.14986396,sol_nn
62,-1.752,0.15208496,sol_nn
63,-1.748,0.15429962,sol_nn
64,-1.744,0.1565082,sol_nn
65,-1.74,0.15870976,sol_nn
66,-1.736,0.16090567,sol_nn
67,-1.732,0.16309585,sol_nn
68,-1.728,0.16527922,sol_nn
69,-1.724,0.16745712,sol_nn
70,-1.72,0.16962998,sol_nn
71,-1.716,0.17179571,sol_nn
72,-1.712,0.1739554,sol_nn
73,-1.708,0.17611025,sol_nn
74,-1.704,0.17825896,sol_nn
75,-1.7,0.18040258,sol_nn
76,-1.696,0.18253991,sol_nn
77,-1.692,0.18467236,sol_nn
78,-1.688,0.18679905,sol_nn
79,-1.684,0.18892036,sol_nn
80,-1.68,0.19103634,sol_nn
81,-1.676,0.19314726,sol_nn
82,-1.672,0.19525331,sol_nn
83,-1.668,0.19735342,sol_nn
84,-1.664,0.19944906,sol_nn
85,-1.66,0.20153975,sol_nn
86,-1.656,0.20362484,sol_nn
87,-1.652,0.20570552,sol_nn
88,-1.648,0.20778126,sol_nn
89,-1.644,0.20985226,sol_nn
90,-1.64,0.21191889,sol_nn
91,-1.636,0.21398069,sol_nn
92,-1.632,0.21603745,sol_nn
93,-1.628,0.21809006,sol_nn
94,-1.624,0.22013812,sol_nn
95,-1.62,0.2221814,sol_nn
96,-1.616,0.22422095,sol_nn
97,-1.612,0.2262564,sol_nn
98,-1.608,0.22828746,sol_nn
99,-1.604,0.23031403,sol_nn
100,-1.6,0.23233618,sol_nn
101,-1.596,0.23435518,sol_nn
102,-1.592,0.23636922,sol_nn
103,-1.588,0.23838033,sol_nn
104,-1.584,0.2403867,sol_nn
105,-1.58,0.24239005,sol_nn
106,-1.576,0.24438933,sol_nn
107,-1.572,0.24638522,sol_nn
108,-1.568,0.24837677,sol_nn
109,-1.564,0.25036538,sol_nn
110,-1.56,0.25235024,sol_nn
111,-1.556,0.25433186,sol_nn
112,-1.552,0.25630948,sol_nn
113,-1.548,0.25828445,sol_nn
114,-1.544,0.26025575,sol_nn
115,-1.54,0.26222405,sol_nn
116,-1.536,0.26418918,sol_nn
117,-1.532,0.26615125,sol_nn
118,-1.528,0.26810995,sol_nn
119,-1.524,0.27006665,sol_nn
120,-1.52,0.27201936,sol_nn
121,-1.516,0.27396956,sol_nn
122,-1.512,0.27591726,sol_nn
123,-1.508,0.27786228,sol_nn
124,-1.504,0.27980426,sol_nn
125,-1.5,0.28174347,sol_nn
126,-1.496,0.28368077,sol_nn
127,-1.492,0.2856152,sol_nn
128,-1.488,0.28754723,sol_nn
129,-1.484,0.28947672,sol_nn
130,-1.48,0.29140422,sol_nn
131,-1.476,0.2933293,sol_nn
132,-1.472,0.29525185,sol_nn
133,-1.468,0.29717255,sol_nn
134,-1.464,0.29909143,sol_nn
135,-1.46,0.30100793,sol_nn
136,-1.456,0.30292252,sol_nn
137,-1.452,0.30483523,sol_nn
138,-1.448,0.30674618,sol_nn
139,-1.444,0.30865562,sol_nn
140,-1.44,0.31056234,sol_nn
141,-1.436,0.31246832,sol_nn
142,-1.432,0.31437218,sol_nn
143,-1.428,0.31627464,sol_nn
144,-1.424,0.3181754,sol_nn
145,-1.42,0.32007518,sol_nn
146,-1.416,0.32197297,sol_nn
147,-1.412,0.32387006,sol_nn
148,-1.408,0.3257653,sol_nn
149,-1.404,0.32765973,sol_nn
150,-1.4,0.329553,sol_nn
151,-1.396,0.33144447,sol_nn
152,-1.392,0.3333356,sol_nn
153,-1.388,0.3352254,sol_nn
154,-1.384,0.3371145,sol_nn
155,-1.38,0.3390025,sol_nn
156,-1.376,0.34088975,sol_nn
157,-1.372,0.34277618,sol_nn
158,-1.368,0.34466198,sol_nn
159,-1.364,0.3465469,sol_nn
160,-1.36,0.3484315,sol_nn
161,-1.356,0.35031572,sol_nn
162,-1.352,0.35219908,sol_nn
163,-1.348,0.35408178,sol_nn
164,-1.344,0.35596475,sol_nn
165,-1.34,0.35784647,sol_nn
166,-1.336,0.35972863,sol_nn
167,-1.332,0.36161077,sol_nn
168,-1.328,0.36349222,sol_nn
169,-1.324,0.36537355,sol_nn
170,-1.32,0.36725476,sol_nn
171,-1.316,0.3691361,sol_nn
172,-1.312,0.3710174,sol_nn
173,-1.308,0.37289882,sol_nn
174,-1.304,0.37478057,sol_nn
175,-1.3,0.37666202,sol_nn
176,-1.296,0.37854418,sol_nn
177,-1.292,0.38042665,sol_nn
178,-1.288,0.38230905,sol_nn
179,-1.284,0.38419247,sol_nn
180,-1.28,0.38607603,sol_nn
181,-1.276,0.38796034,sol_nn
182,-1.272,0.3898448,sol_nn
183,-1.268,0.3917301,sol_nn
184,-1.264,0.393616,sol_nn
185,-1.26,0.39550284,sol_nn
186,-1.256,0.39738992,sol_nn
187,-1.252,0.39927816,sol_nn
188,-1.248,0.40116718,sol_nn
189,-1.244,0.40305778,sol_nn
190,-1.24,0.40494886,sol_nn
191,-1.236,0.40684056,sol_nn
192,-1.232,0.40873325,sol_nn
193,-1.228,0.41062796,sol_nn
194,-1.224,0.41252333,sol_nn
195,-1.22,0.4144201,sol_nn
196,-1.216,0.4163176,sol_nn
197,-1.212,0.41821674,sol_nn
198,-1.208,0.42011708,sol_nn
199,-1.204,0.42201918,sol_nn
200,-1.2,0.42392254,sol_nn
201,-1.196,0.42582735,sol_nn
202,-1.192,0.42773342,sol_nn
203,-1.188,0.42964184,sol_nn
204,-1.184,0.43155137,sol_nn
205,-1.18,0.43346307,sol_nn
206,-1.176,0.4353756,sol_nn
207,-1.172,0.43729028,sol_nn
208,-1.168,0.43920714,sol_nn
209,-1.164,0.4411261,sol_nn
210,-1.16,0.44304642,sol_nn
211,-1.156,0.4449688,sol_nn
212,-1.152,0.44689307,sol_nn
213,-1.148,0.44881952,sol_nn
214,-1.144,0.4507485,sol_nn
215,-1.14,0.45267886,sol_nn
216,-1.136,0.45461163,sol_nn
217,-1.132,0.45654672,sol_nn
218,-1.128,0.45848417,sol_nn
219,-1.124,0.46042353,sol_nn
220,-1.12,0.46236575,sol_nn
221,-1.116,0.46431002,sol_nn
222,-1.112,0.4662568,sol_nn
223,-1.108,0.46820587,sol_nn
224,-1.104,0.47015804,sol_nn
225,-1.1,0.47211272,sol_nn
226,-1.096,0.47406948,sol_nn
227,-1.092,0.47602862,sol_nn
228,-1.088,0.47799084,sol_nn
229,-1.084,0.47995538,sol_nn
230,-1.08,0.48192358,sol_nn
231,-1.076,0.48389423,sol_nn
232,-1.072,0.48586735,sol_nn
233,-1.068,0.48784328,sol_nn
234,-1.064,0.48982206,sol_nn
235,-1.06,0.49180436,sol_nn
236,-1.056,0.4937893,sol_nn
237,-1.052,0.495777,sol_nn
238,-1.048,0.49776787,sol_nn
239,-1.044,0.4997616,sol_nn
240,-1.04,0.50175935,sol_nn
241,-1.036,0.503759,sol_nn
242,-1.032,0.50576234,sol_nn
243,-1.028,0.5077691,sol_nn
244,-1.024,0.5097791,sol_nn
245,-1.02,0.51179165,sol_nn
246,-1.016,0.5138086,sol_nn
247,-1.012,0.515828,sol_nn
248,-1.008,0.51785105,sol_nn
249,-1.004,0.5198773,sol_nn
250,-1.0,0.52190703,sol_nn
251,-0.996,0.5239404,sol_nn
252,-0.992,0.5259771,sol_nn
253,-0.988,0.5280175,sol_nn
254,-0.984,0.5300613,sol_nn
255,-0.98,0.5321081,sol_nn
256,-0.976,0.53415924,sol_nn
257,-0.972,0.5362137,sol_nn
258,-0.968,0.5382721,sol_nn
259,-0.964,0.5403338,sol_nn
260,-0.96,0.542399,sol_nn
261,-0.956,0.54446775,sol_nn
262,-0.952,0.54654086,sol_nn
263,-0.948,0.54861736,sol_nn
264,-0.944,0.5506975,sol_nn
265,-0.94,0.55278176,sol_nn
266,-0.936,0.5548698,sol_nn
267,-0.932,0.5569617,sol_nn
268,-0.928,0.5590573,sol_nn
269,-0.924,0.5611568,sol_nn
270,-0.92,0.5632597,sol_nn
271,-0.916,0.5653666,sol_nn
272,-0.912,0.5674781,sol_nn
273,-0.908,0.56959283,sol_nn
274,-0.904,0.5717121,sol_nn
275,-0.9,0.57383484,sol_nn
276,-0.896,0.57596153,sol_nn
277,-0.892,0.5780918,sol_nn
278,-0.888,0.5802269,sol_nn
279,-0.884,0.5823654,sol_nn
280,-0.88,0.5845083,sol_nn
281,-0.876,0.586655,sol_nn
282,-0.872,0.5888053,sol_nn
283,-0.868,0.59096,sol_nn
284,-0.864,0.59311867,sol_nn
285,-0.86,0.5952816,sol_nn
286,-0.856,0.59744865,sol_nn
287,-0.852,0.5996196,sol_nn
288,-0.848,0.60179454,sol_nn
289,-0.844,0.6039734,sol_nn
290,-0.84,0.6061557,sol_nn
291,-0.836,0.60834265,sol_nn
292,-0.832,0.61053365,sol_nn
293,-0.828,0.6127287,sol_nn
294,-0.824,0.61492795,sol_nn
295,-0.82,0.6171308,sol_nn
296,-0.816,0.6193379,sol_nn
297,-0.812,0.62154883,sol_nn
298,-0.808,0.62376404,sol_nn
299,-0.804,0.62598324,sol_nn
300,-0.8,0.6282059,sol_nn
301,-0.796,0.6304333,sol_nn
302,-0.792,0.6326636,sol_nn
303,-0.788,0.6348985,sol_nn
304,-0.784,0.6371377,sol_nn
305,-0.78,0.63937956,sol_nn
306,-0.776,0.64162624,sol_nn
307,-0.772,0.64387697,sol_nn
308,-0.768,0.6461311,sol_nn
309,-0.764,0.6483893,sol_nn
310,-0.76,0.65065116,sol_nn
311,-0.756,0.6529167,sol_nn
312,-0.752,0.65518594,sol_nn
313,-0.748,0.6574589,sol_nn
314,-0.744,0.6597357,sol_nn
315,-0.74,0.6620162,sol_nn
316,-0.736,0.66430026,sol_nn
317,-0.732,0.66658795,sol_nn
318,-0.728,0.6688785,sol_nn
319,-0.724,0.6711736,sol_nn
320,-0.72,0.67347175,sol_nn
321,-0.716,0.6757731,sol_nn
322,-0.712,0.6780776,sol_nn
323,-0.708,0.6803862,sol_nn
324,-0.704,0.68269795,sol_nn
325,-0.7,0.6850127,sol_nn
326,-0.696,0.6873307,sol_nn
327,-0.692,0.68965185,sol_nn
328,-0.688,0.6919758,sol_nn
329,-0.684,0.69430315,sol_nn
330,-0.68,0.6966338,sol_nn
331,-0.676,0.69896716,sol_nn
332,-0.672,0.70130324,sol_nn
333,-0.668,0.70364195,sol_nn
334,-0.664,0.70598364,sol_nn
335,-0.66,0.708328,sol_nn
336,-0.656,0.7106755,sol_nn
337,-0.652,0.7130246,sol_nn
338,-0.648,0.7153767,sol_nn
339,-0.644,0.7177312,sol_nn
340,-0.64,0.72008806,sol_nn
341,-0.636,0.7224466,sol_nn
342,-0.632,0.7248078,sol_nn
343,-0.628,0.72717106,sol_nn
344,-0.624,0.72953624,sol_nn
345,-0.62,0.73190343,sol_nn
346,-0.616,0.7342721,sol_nn
347,-0.612,0.7366431,sol_nn
348,-0.608,0.7390147,sol_nn
349,-0.604,0.7413883,sol_nn
350,-0.6,0.74376357,sol_nn
351,-0.596,0.7461404,sol_nn
352,-0.592,0.74851775,sol_nn
353,-0.588,0.75089675,sol_nn
354,-0.584,0.753276,sol_nn
355,-0.58,0.7556566,sol_nn
356,-0.576,0.7580385,sol_nn
357,-0.572,0.7604205,sol_nn
358,-0.568,0.76280266,sol_nn
359,-0.564,0.76518553,sol_nn
360,-0.56,0.76756847,sol_nn
361,-0.556,0.7699518,sol_nn
362,-0.552,0.7723354,sol_nn
363,-0.548,0.7747182,sol_nn
364,-0.544,0.7771012,sol_nn
365,-0.54,0.7794835,sol_nn
366,-0.536,0.7818654,sol_nn
367,-0.532,0.7842463,sol_nn
368,-0.528,0.78662694,sol_nn
369,-0.524,0.78900635,sol_nn
370,-0.52,0.79138386,sol_nn
371,-0.516,0.7937606,sol_nn
372,-0.512,0.7961352,sol_nn
373,-0.508,0.7985091,sol_nn
374,-0.504,0.8008805,sol_nn
375,-0.5,0.8032498,sol_nn
376,-0.496,0.8056169,sol_nn
377,-0.492,0.8079818,sol_nn
378,-0.488,0.8103438,sol_nn
379,-0.484,0.8127034,sol_nn
380,-0.48,0.8150595,sol_nn
381,-0.476,0.81741273,sol_nn
382,-0.472,0.81976223,sol_nn
383,-0.468,0.822109,sol_nn
384,-0.464,0.8244512,sol_nn
385,-0.46,0.82678944,sol_nn
386,-0.456,0.8291237,sol_nn
387,-0.452,0.83145356,sol_nn
388,-0.448,0.8337784,sol_nn
389,-0.444,0.8360984,sol_nn
390,-0.44,0.8384132,sol_nn
391,-0.436,0.84072226,sol_nn
392,-0.432,0.8430264,sol_nn
393,-0.428,0.8453247,sol_nn
394,-0.424,0.8476166,sol_nn
395,-0.42,0.84990215,sol_nn
396,-0.416,0.8521813,sol_nn
397,-0.412,0.8544537,sol_nn
398,-0.408,0.85671794,sol_nn
399,-0.404,0.85897577,sol_nn
400,-0.4,0.86122495,sol_nn
401,-0.396,0.8634673,sol_nn
402,-0.392,0.8657012,sol_nn
403,-0.388,0.8679265,sol_nn
404,-0.384,0.87014204,sol_nn
405,-0.38,0.87234926,sol_nn
406,-0.376,0.8745467,sol_nn
407,-0.372,0.87673557,sol_nn
408,-0.368,0.8789137,sol_nn
409,-0.364,0.8810817,sol_nn
410,-0.36,0.88323885,sol_nn
411,-0.356,0.8853853,sol_nn
412,-0.352,0.8875204,sol_nn
413,-0.348,0.88964415,sol_nn
414,-0.344,0.8917558,sol_nn
415,-0.34,0.89385504,sol_nn
416,-0.336,0.8959423,sol_nn
417,-0.332,0.8980168,sol_nn
418,-0.328,0.90007776,sol_nn
419,-0.324,0.90212584,sol_nn
420,-0.32,0.9041596,sol_nn
421,-0.316,0.9061793,sol_nn
422,-0.312,0.9081845,sol_nn
423,-0.308,0.91017467,sol_nn
424,-0.304,0.91215026,sol_nn
425,-0.3,0.9141092,sol_nn
426,-0.296,0.91605306,sol_nn
427,-0.292,0.91798013,sol_nn
428,-0.288,0.9198914,sol_nn
429,-0.284,0.92178565,sol_nn
430,-0.28,0.92366225,sol_nn
431,-0.276,0.92552114,sol_nn
432,-0.272,0.9273619,sol_nn
433,-0.268,0.92918456,sol_nn
434,-0.264,0.9309886,sol_nn
435,-0.26,0.9327736,sol_nn
436,-0.256,0.9345394,sol_nn
437,-0.252,0.9362845,sol_nn
438,-0.248,0.9380105,sol_nn
439,-0.244,0.939716,sol_nn
440,-0.24,0.9414003,sol_nn
441,-0.236,0.9430632,sol_nn
442,-0.232,0.94470525,sol_nn
443,-0.228,0.9463252,sol_nn
444,-0.224,0.94792277,sol_nn
445,-0.22,0.9494977,sol_nn
446,-0.216,0.9510509,sol_nn
447,-0.212,0.95257974,sol_nn
448,-0.208,0.95408523,sol_nn
449,-0.204,0.9555671,sol_nn
450,-0.2,0.95702493,sol_nn
451,-0.196,0.958458,sol_nn
452,-0.192,0.95986664,sol_nn
453,-0.188,0.9612496,sol_nn
454,-0.184,0.962608,sol_nn
455,-0.18,0.9639404,sol_nn
456,-0.176,0.96524704,sol_nn
457,-0.172,0.96652764,sol_nn
458,-0.168,0.9677804,sol_nn
459,-0.164,0.96900785,sol_nn
460,-0.16,0.97020775,sol_nn
461,-0.156,0.9713805,sol_nn
462,-0.152,0.9725257,sol_nn
463,-0.148,0.97364354,sol_nn
464,-0.144,0.9747327,sol_nn
465,-0.14,0.97579443,sol_nn
466,-0.136,0.976828,sol_nn
467,-0.132,0.9778326,sol_nn
468,-0.128,0.97880816,sol_nn
469,-0.124,0.97975576,sol_nn
470,-0.12,0.980673,sol_nn
471,-0.116,0.98156255,sol_nn
472,-0.112,0.98242205,sol_nn
473,-0.108,0.98325205,sol_nn
474,-0.104,0.98405254,sol_nn
475,-0.1,0.98482275,sol_nn
476,-0.096,0.98556423,sol_nn
477,-0.092,0.98627514,sol_nn
478,-0.088,0.98695594,sol_nn
479,-0.084,0.9876075,sol_nn
480,-0.08,0.98822933,sol_nn
481,-0.076,0.98881966,sol_nn
482,-0.072,0.9893807,sol_nn
483,-0.068,0.98991174,sol_nn
484,-0.064,0.99041235,sol_nn
485,-0.06,0.9908827,sol_nn
486,-0.056,0.99132407,sol_nn
487,-0.052,0.99173445,sol_nn
488,-0.048,0.99211484,sol_nn
489,-0.044,0.992466,sol_nn
490,-0.04,0.9927866,sol_nn
491,-0.036,0.9930774,sol_nn
492,-0.032,0.993339,sol_nn
493,-0.028,0.99357015,sol_nn
494,-0.024,0.9937721,sol_nn
495,-0.02,0.9939447,sol_nn
496,-0.016,0.99408793,sol_nn
497,-0.012,0.9942017,sol_nn
498,-0.008,0.99428666,sol_nn
499,-0.004,0.9943433,sol_nn
500,0.0,0.99437016,sol_nn
501,0.004,0.9943684,sol_nn
502,0.008,0.994339,sol_nn
503,0.012,0.99428046,sol_nn
504,0.016,0.99419343,sol_nn
505,0.02,0.99407846,sol_nn
506,0.024,0.9939358,sol_nn
507,0.028,0.9937651,sol_nn
508,0.032,0.9935667,sol_nn
509,0.036,0.99334115,sol_nn
510,0.04,0.99308735,sol_nn
511,0.044,0.99280703,sol_nn
512,0.048,0.9924994,sol_nn
513,0.052,0.99216473,sol_nn
514,0.056,0.9918027,sol_nn
515,0.06,0.9914138,sol_nn
516,0.064,0.9909986,sol_nn
517,0.068,0.9905561,sol_nn
518,0.072,0.99008787,sol_nn
519,0.076,0.98959243,sol_nn
520,0.08,0.9890703,sol_nn
521,0.084,0.98852175,sol_nn
522,0.088,0.9879466,sol_nn
523,0.092,0.9873451,sol_nn
524,0.096,0.9867169,sol_nn
525,0.1,0.98606175,sol_nn
526,0.104,0.9853801,sol_nn
527,0.108,0.98467207,sol_nn
528,0.112,0.9839369,sol_nn
529,0.116,0.98317456,sol_nn
530,0.12,0.9823845,sol_nn
531,0.124,0.98156804,sol_nn
532,0.128,0.9807236,sol_nn
533,0.132,0.97985137,sol_nn
534,0.136,0.97895104,sol_nn
535,0.14,0.9780227,sol_nn
536,0.144,0.9770652,sol_nn
537,0.148,0.9760795,sol_nn
538,0.152,0.9750639,sol_nn
539,0.156,0.9740195,sol_nn
540,0.16,0.9729444,sol_nn
541,0.164,0.9718394,sol_nn
542,0.168,0.9707035,sol_nn
543,0.172,0.96953714,sol_nn
544,0.176,0.9683379,sol_nn
545,0.18,0.9671077,sol_nn
546,0.184,0.96584487,sol_nn
547,0.188,0.96454895,sol_nn
548,0.192,0.9632188,sol_nn
549,0.196,0.9618553,sol_nn
550,0.2,0.9604575,sol_nn
551,0.204,0.9590246,sol_nn
552,0.208,0.95755607,sol_nn
553,0.212,0.95605135,sol_nn
554,0.216,0.9545094,sol_nn
555,0.22,0.95293134,sol_nn
556,0.224,0.9513153,sol_nn
557,0.228,0.94966084,sol_nn
558,0.232,0.9479684,sol_nn
559,0.236,0.9462365,sol_nn
560,0.24,0.94446504,sol_nn
561,0.244,0.942654,sol_nn
562,0.248,0.94080204,sol_nn
563,0.252,0.93890935,sol_nn
564,0.256,0.9369752,sol_nn
565,0.26,0.9350002,sol_nn
566,0.264,0.9329833,sol_nn
567,0.268,0.93092424,sol_nn
568,0.272,0.9288233,sol_nn
569,0.276,0.9266794,sol_nn
570,0.28,0.9244937,sol_nn
571,0.284,0.92226493,sol_nn
572,0.288,0.91999376,sol_nn
573,0.292,0.9176803,sol_nn
574,0.296,0.9153246,sol_nn
575,0.3,0.9129267,sol_nn
576,0.304,0.91048694,sol_nn
577,0.308,0.90800536,sol_nn
578,0.312,0.9054833,sol_nn
579,0.316,0.90291905,sol_nn
580,0.32,0.9003159,sol_nn
581,0.324,0.89767283,sol_nn
582,0.328,0.8949911,sol_nn
583,0.332,0.892271,sol_nn
584,0.336,0.8895137,sol_nn
585,0.34,0.88671994,sol_nn
586,0.344,0.8838906,sol_nn
587,0.348,0.88102776,sol_nn
588,0.352,0.8781316,sol_nn
589,0.356,0.875204,sol_nn
590,0.36,0.8722453,sol_nn
591,0.364,0.8692581,sol_nn
592,0.368,0.8662432,sol_nn
593,0.372,0.8632015,sol_nn
594,0.376,0.860136,sol_nn
595,0.38,0.8570481,sol_nn
596,0.384,0.85393894,sol_nn
597,0.388,0.85081,sol_nn
598,0.392,0.8476643,sol_nn
599,0.396,0.8445031,sol_nn
600,0.4,0.841328,sol_nn
601,0.404,0.8381419,sol_nn
602,0.408,0.8349464,sol_nn
603,0.412,0.83174294,sol_nn
604,0.416,0.82853436,sol_nn
605,0.42,0.8253231,sol_nn
606,0.424,0.8221098,sol_nn
607,0.428,0.81889814,sol_nn
608,0.432,0.8156892,sol_nn
609,0.436,0.81248564,sol_nn
610,0.44,0.80928934,sol_nn
611,0.444,0.8061025,sol_nn
612,0.448,0.80292726,sol_nn
613,0.452,0.79976547,sol_nn
614,0.456,0.79661906,sol_nn
615,0.46,0.7934905,sol_nn
616,0.464,0.7903807,sol_nn
617,0.468,0.7872927,sol_nn
618,0.472,0.7842275,sol_nn
619,0.476,0.7811867,sol_nn
620,0.48,0.7781724,sol_nn
621,0.484,0.77518606,sol_nn
622,0.488,0.7722284,sol_nn
623,0.492,0.7693021,sol_nn
624,0.496,0.7664076,sol_nn
625,0.5,0.7635471,sol_nn
626,0.504,0.7607199,sol_nn
627,0.508,0.7579289,sol_nn
628,0.512,0.7551741,sol_nn
629,0.516,0.75245583,sol_nn
630,0.52,0.7497755,sol_nn
631,0.524,0.7471338,sol_nn
632,0.528,0.7445309,sol_nn
633,0.532,0.74196696,sol_nn
634,0.536,0.73944247,sol_nn
635,0.54,0.7369578,sol_nn
636,0.544,0.7345127,sol_nn
637,0.548,0.7321073,sol_nn
638,0.552,0.7297411,sol_nn
639,0.556,0.7274138,sol_nn
640,0.56,0.72512496,sol_nn
641,0.564,0.7228745,sol_nn
642,0.568,0.72066236,sol_nn
643,0.572,0.7184863,sol_nn
644,0.576,0.71634626,sol_nn
645,0.58,0.714242,sol_nn
646,0.584,0.7121722,sol_nn
647,0.588,0.71013534,sol_nn
648,0.592,0.7081306,sol_nn
649,0.596,0.70615727,sol_nn
650,0.6,0.7042134,sol_nn
651,0.604,0.702298,sol_nn
652,0.608,0.70040965,sol_nn
653,0.612,0.6985469,sol_nn
654,0.616,0.6967084,sol_nn
655,0.62,0.6948932,sol_nn
656,0.624,0.6930992,sol_nn
657,0.628,0.6913242,sol_nn
658,0.632,0.6895674,sol_nn
659,0.636,0.6878265,sol_nn
660,0.64,0.6861013,sol_nn
661,0.644,0.6843889,sol_nn
662,0.648,0.68268746,sol_nn
663,0.652,0.68099654,sol_nn
664,0.656,0.67931396,sol_nn
665,0.66,0.6776372,sol_nn
666,0.664,0.6759658,sol_nn
667,0.668,0.6742984,sol_nn
668,0.672,0.672632,sol_nn
669,0.676,0.6709658,sol_nn
670,0.68,0.66929847,sol_nn
671,0.684,0.6676287,sol_nn
672,0.688,0.66595405,sol_nn
673,0.692,0.66427445,sol_nn
674,0.696,0.66258717,sol_nn
675,0.7,0.66089195,sol_nn
676,0.704,0.65918684,sol_nn
677,0.708,0.6574711,sol_nn
678,0.712,0.65574384,sol_nn
679,0.716,0.6540026,sol_nn
680,0.72,0.6522483,sol_nn
681,0.724,0.6504789,sol_nn
682,0.728,0.64869213,sol_nn
683,0.732,0.6468897,sol_nn
684,0.736,0.64506924,sol_nn
685,0.74,0.64323086,sol_nn
686,0.744,0.6413731,sol_nn
687,0.748,0.63949585,sol_nn
688,0.752,0.6375985,sol_nn
689,0.756,0.63568115,sol_nn
690,0.76,0.6337426,sol_nn
691,0.764,0.6317823,sol_nn
692,0.768,0.62980103,sol_nn
693,0.772,0.6277981,sol_nn
694,0.776,0.6257731,sol_nn
695,0.78,0.6237268,sol_nn
696,0.784,0.6216585,sol_nn
697,0.788,0.6195682,sol_nn
698,0.792,0.6174567,sol_nn
699,0.796,0.61532366,sol_nn
700,0.8,0.61316943,sol_nn
701,0.804,0.61099416,sol_nn
702,0.808,0.6087991,sol_nn
703,0.812,0.6065834,sol_nn
704,0.816,0.6043482,sol_nn
705,0.82,0.6020941,sol_nn
706,0.824,0.59982073,sol_nn
707,0.828,0.59753,sol_nn
708,0.832,0.595222,sol_nn
709,0.836,0.59289694,sol_nn
710,0.84,0.59055555,sol_nn
711,0.844,0.5881993,sol_nn
712,0.848,0.58582884,sol_nn
713,0.852,0.58344364,sol_nn
714,0.856,0.5810462,sol_nn
715,0.86,0.57863677,sol_nn
716,0.864,0.57621604,sol_nn
717,0.868,0.57378453,sol_nn
718,0.872,0.5713438,sol_nn
719,0.876,0.5688945,sol_nn
720,0.88,0.56643707,sol_nn
721,0.884,0.56397307,sol_nn
722,0.888,0.5615028,sol_nn
723,0.892,0.5590277,sol_nn
724,0.896,0.55654824,sol_nn
725,0.9,0.5540653,sol_nn
726,0.904,0.5515802,sol_nn
727,0.908,0.5490941,sol_nn
728,0.912,0.5466064,sol_nn
729,0.916,0.54411936,sol_nn
730,0.92,0.54163337,sol_nn
731,0.924,0.5391495,sol_nn
732,0.928,0.53666794,sol_nn
733,0.932,0.5341903,sol_nn
734,0.936,0.53171647,sol_nn
735,0.94,0.5292479,sol_nn
736,0.944,0.5267849,sol_nn
737,0.948,0.5243287,sol_nn
738,0.952,0.5218795,sol_nn
739,0.956,0.51943827,sol_nn
740,0.96,0.5170058,sol_nn
741,0.964,0.51458204,sol_nn
742,0.968,0.51216847,sol_nn
743,0.972,0.50976455,sol_nn
744,0.976,0.5073715,sol_nn
745,0.98,0.50499034,sol_nn
746,0.984,0.5026201,sol_nn
747,0.988,0.50026315,sol_nn
748,0.992,0.49791822,sol_nn
749,0.996,0.49558634,sol_nn
750,1.0,0.4932683,sol_nn
751,1.004,0.49096376,sol_nn
752,1.008,0.48867315,sol_nn
753,1.012,0.48639703,sol_nn
754,1.016,0.48413545,sol_nn
755,1.02,0.4818892,sol_nn
756,1.024,0.47965768,sol_nn
757,1.028,0.47744113,sol_nn
758,1.032,0.47524077,sol_nn
759,1.036,0.47305483,sol_nn
760,1.04,0.47088516,sol_nn
761,1.044,0.46873093,sol_nn
762,1.048,0.46659273,sol_nn
763,1.052,0.46446985,sol_nn
764,1.056,0.46236318,sol_nn
765,1.06,0.46027207,sol_nn
766,1.064,0.4581964,sol_nn
767,1.068,0.45613652,sol_nn
768,1.072,0.45409217,sol_nn
769,1.076,0.45206314,sol_nn
770,1.08,0.45004982,sol_nn
771,1.084,0.44805115,sol_nn
772,1.088,0.44606805,sol_nn
773,1.092,0.4441002,sol_nn
774,1.096,0.44214612,sol_nn
775,1.1,0.44020694,sol_nn
776,1.104,0.43828264,sol_nn
777,1.108,0.43637154,sol_nn
778,1.112,0.43447495,sol_nn
779,1.116,0.4325914,sol_nn
780,1.12,0.43072125,sol_nn
781,1.124,0.428864,sol_nn
782,1.128,0.42701963,sol_nn
783,1.132,0.4251884,sol_nn
784,1.136,0.42336884,sol_nn
785,1.14,0.4215608,sol_nn
786,1.144,0.41976473,sol_nn
787,1.148,0.41797978,sol_nn
788,1.152,0.4162055,sol_nn
789,1.156,0.41444206,sol_nn
790,1.16,0.41268834,sol_nn
791,1.164,0.41094524,sol_nn
792,1.168,0.4092116,sol_nn
793,1.172,0.4074866,sol_nn
794,1.176,0.40577102,sol_nn
795,1.18,0.4040636,sol_nn
796,1.184,0.40236428,sol_nn
797,1.188,0.40067294,sol_nn
798,1.192,0.39898843,sol_nn
799,1.196,0.39731166,sol_nn
800,1.2,0.39564124,sol_nn
801,1.204,0.39397764,sol_nn
802,1.208,0.39231953,sol_nn
803,1.212,0.39066678,sol_nn
804,1.216,0.38901955,sol_nn
805,1.22,0.3873774,sol_nn
806,1.224,0.38574034,sol_nn
807,1.228,0.38410667,sol_nn
808,1.232,0.38247672,sol_nn
809,1.236,0.3808508,sol_nn
810,1.24,0.37922817,sol_nn
811,1.244,0.37760794,sol_nn
812,1.248,0.37599063,sol_nn
813,1.252,0.3743752,sol_nn
814,1.256,0.3727617,sol_nn
815,1.26,0.37115002,sol_nn
816,1.264,0.36953908,sol_nn
817,1.268,0.3679293,sol_nn
818,1.272,0.36632037,sol_nn
819,1.276,0.3647113,sol_nn
820,1.28,0.36310273,sol_nn
821,1.284,0.36149377,sol_nn
822,1.288,0.35988376,sol_nn
823,1.292,0.3582736,sol_nn
824,1.296,0.3566621,sol_nn
825,1.3,0.35504928,sol_nn
826,1.304,0.35343465,sol_nn
827,1.308,0.35181794,sol_nn
828,1.312,0.35019967,sol_nn
829,1.316,0.34857827,sol_nn
830,1.32,0.34695518,sol_nn
831,1.324,0.34532854,sol_nn
832,1.328,0.34369934,sol_nn
833,1.332,0.3420663,sol_nn
834,1.336,0.3404303,sol_nn
835,1.34,0.33879054,sol_nn
836,1.344,0.33714622,sol_nn
837,1.348,0.33549798,sol_nn
838,1.352,0.33384594,sol_nn
839,1.356,0.332189,sol_nn
840,1.36,0.33052775,sol_nn
841,1.364,0.32886124,sol_nn
842,1.368,0.32719004,sol_nn
843,1.372,0.32551417,sol_nn
844,1.376,0.32383215,sol_nn
845,1.38,0.32214502,sol_nn
846,1.384,0.32045272,sol_nn
847,1.388,0.31875426,sol_nn
848,1.392,0.31704992,sol_nn
849,1.396,0.3153395,sol_nn
850,1.4,0.3136236,sol_nn
851,1.404,0.3119012,sol_nn
852,1.408,0.3101724,sol_nn
853,1.412,0.30843723,sol_nn
854,1.416,0.30669627,sol_nn
855,1.42,0.30494818,sol_nn
856,1.424,0.30319333,sol_nn
857,1.428,0.3014322,sol_nn
858,1.432,0.29966366,sol_nn
859,1.436,0.2978889,sol_nn
860,1.44,0.2961071,sol_nn
861,1.444,0.29431814,sol_nn
862,1.448,0.29252213,sol_nn
863,1.452,0.2907192,sol_nn
864,1.456,0.28890976,sol_nn
865,1.46,0.2870926,sol_nn
866,1.464,0.28526822,sol_nn
867,1.468,0.28343654,sol_nn
868,1.472,0.28159785,sol_nn
869,1.476,0.2797523,sol_nn
870,1.48,0.27789924,sol_nn
871,1.484,0.27603883,sol_nn
872,1.488,0.2741709,sol_nn
873,1.492,0.27229616,sol_nn
874,1.496,0.27041402,sol_nn
875,1.5,0.26852456,sol_nn
876,1.504,0.26662812,sol_nn
877,1.508,0.2647243,sol_nn
878,1.512,0.2628131,sol_nn
879,1.516,0.26089498,sol_nn
880,1.52,0.25896972,sol_nn
881,1.524,0.257037,sol_nn
882,1.528,0.25509763,sol_nn
883,1.532,0.253151,sol_nn
884,1.536,0.25119773,sol_nn
885,1.54,0.24923652,sol_nn
886,1.544,0.24726969,sol_nn
887,1.548,0.2452952,sol_nn
888,1.552,0.24331385,sol_nn
889,1.556,0.24132603,sol_nn
890,1.56,0.23933136,sol_nn
891,1.564,0.23733005,sol_nn
892,1.568,0.23532218,sol_nn
893,1.572,0.23330781,sol_nn
894,1.576,0.23128673,sol_nn
895,1.58,0.22925958,sol_nn
896,1.584,0.22722599,sol_nn
897,1.588,0.22518605,sol_nn
898,1.592,0.22313985,sol_nn
899,1.596,0.22108781,sol_nn
900,1.6,0.21902949,sol_nn
901,1.604,0.21696535,sol_nn
902,1.608,0.21489513,sol_nn
903,1.612,0.21281967,sol_nn
904,1.616,0.21073818,sol_nn
905,1.62,0.20865083,sol_nn
906,1.624,0.2065584,sol_nn
907,1.628,0.20446056,sol_nn
908,1.632,0.20235702,sol_nn
909,1.636,0.20024815,sol_nn
910,1.64,0.19813433,sol_nn
911,1.644,0.1960156,sol_nn
912,1.648,0.19389153,sol_nn
913,1.652,0.19176313,sol_nn
914,1.656,0.18962938,sol_nn
915,1.66,0.18749154,sol_nn
916,1.664,0.18534884,sol_nn
917,1.668,0.18320143,sol_nn
918,1.672,0.18105006,sol_nn
919,1.676,0.1788944,sol_nn
920,1.68,0.17673445,sol_nn
921,1.684,0.17457074,sol_nn
922,1.688,0.17240253,sol_nn
923,1.692,0.17023087,sol_nn
924,1.696,0.16805547,sol_nn
925,1.7,0.16587624,sol_nn
926,1.704,0.16369358,sol_nn
927,1.708,0.16150767,sol_nn
928,1.712,0.15931848,sol_nn
929,1.716,0.15712568,sol_nn
930,1.72,0.15493023,sol_nn
931,1.724,0.15273175,sol_nn
932,1.728,0.15053007,sol_nn
933,1.732,0.1483261,sol_nn
934,1.736,0.14611939,sol_nn
935,1.74,0.14390987,sol_nn
936,1.744,0.14169782,sol_nn
937,1.748,0.13948393,sol_nn
938,1.752,0.1372675,sol_nn
939,1.756,0.13504884,sol_nn
940,1.76,0.13282873,sol_nn
941,1.764,0.13060665,sol_nn
942,1.768,0.12838265,sol_nn
943,1.772,0.12615708,sol_nn
944,1.776,0.12392965,sol_nn
945,1.78,0.12170103,sol_nn
946,1.784,0.11947112,sol_nn
947,1.788,0.11724006,sol_nn
948,1.792,0.11500767,sol_nn
949,1.796,0.112774655,sol_nn
950,1.8,0.110540405,sol_nn
951,1.804,0.10830574,sol_nn
952,1.808,0.10607034,sol_nn
953,1.812,0.1038342,sol_nn
954,1.816,0.10159744,sol_nn
955,1.82,0.09936045,sol_nn
956,1.824,0.09712313,sol_nn
957,1.828,0.094886646,sol_nn
958,1.832,0.09264918,sol_nn
959,1.836,0.09041199,sol_nn
960,1.84,0.08817479,sol_nn
961,1.844,0.085938185,sol_nn
962,1.848,0.08370225,sol_nn
963,1.852,0.08146627,sol_nn
964,1.856,0.079231545,sol_nn
965,1.86,0.07699695,sol_nn
966,1.864,0.07476348,sol_nn
967,1.868,0.072530955,sol_nn
968,1.872,0.07029922,sol_nn
969,1.876,0.06806877,sol_nn
970,1.88,0.0658395,sol_nn
971,1.884,0.06361143,sol_nn
972,1.888,0.06138512,sol_nn
973,1.892,0.059160184,sol_nn
974,1.896,0.056936864,sol_nn
975,1.9,0.054715347,sol_nn
976,1.904,0.05249581,sol_nn
977,1.908,0.050277848,sol_nn
978,1.912,0.048061874,sol_nn
979,1.916,0.045848373,sol_nn
980,1.92,0.043636996,sol_nn
981,1.924,0.041427728,sol_nn
982,1.928,0.03922111,sol_nn
983,1.932,0.03701687,sol_nn
984,1.936,0.03481505,sol_nn
985,1.94,0.03261617,sol_nn
986,1.944,0.030419778,sol_nn
987,1.948,0.028226435,sol_nn
988,1.952,0.026036318,sol_nn
989,1.956,0.023848869,sol_nn
990,1.96,0.021664593,sol_nn
991,1.964,0.01948373,sol_nn
992,1.968,0.017305993,sol_nn
993,1.972,0.0151315965,sol_nn
994,1.976,0.012960875,sol_nn
995,1.98,0.010793718,sol_nn
996,1.984,0.008630235,sol_nn
997,1.988,0.006470177,sol_nn
998,1.992,0.004314387,sol_nn
999,1.996,0.0021620984,sol_nn
1000,2.0,1.4049467e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_2000/test_nn.csv <==
,X_x,value,name
0,-2.0,1.2476463e-05,test_nn
1,-1.996,0.0027587179,test_nn
2,-1.992,0.005483264,test_nn
3,-1.988,0.0081865,test_nn
4,-1.984,0.01086861,test_nn
5,-1.98,0.013529826,test_nn
6,-1.976,0.016170835,test_nn
7,-1.972,0.018791381,test_nn
8,-1.968,0.021392284,test_nn
9,-1.964,0.023973493,test_nn
10,-1.96,0.02653518,test_nn
11,-1.956,0.02907776,test_nn
12,-1.952,0.03160119,test_nn
13,-1.948,0.034106173,test_nn
14,-1.944,0.036592934,test_nn
15,-1.94,0.039061006,test_nn
16,-1.936,0.041511737,test_nn
17,-1.932,0.043944716,test_nn
18,-1.928,0.04636083,test_nn
19,-1.924,0.048759162,test_nn
20,-1.92,0.05114115,test_nn
21,-1.916,0.053506337,test_nn
22,-1.912,0.055855706,test_nn
23,-1.908,0.058188178,test_nn
24,-1.904,0.060504917,test_nn
25,-1.9,0.06280712,test_nn
26,-1.896,0.065093026,test_nn
27,-1.892,0.06736469,test_nn
28,-1.888,0.06962118,test_nn
29,-1.884,0.071862765,test_nn
30,-1.88,0.07409047,test_nn
31,-1.876,0.076304056,test_nn
32,-1.872,0.0785036,test_nn
33,-1.868,0.08068965,test_nn
34,-1.864,0.08286248,test_nn
35,-1.86,0.08502191,test_nn
36,-1.856,0.08716885,test_nn
37,-1.852,0.089303285,test_nn
38,-1.848,0.091425285,test_nn
39,-1.844,0.09353522,test_nn
40,-1.84,0.0956331,test_nn
41,-1.836,0.097719155,test_nn
42,-1.832,0.099793956,test_nn
43,-1.828,0.10185752,test_nn
44,-1.824,0.10391,test_nn
45,-1.82,0.105951875,test_nn
46,-1.816,0.10798319,test_nn
47,-1.812,0.110004276,test_nn
48,-1.808,0.11201497,test_nn
49,-1.804,0.11401639,test_nn
50,-1.8,0.11600783,test_nn
51,-1.796,0.117990054,test_nn
52,-1.792,0.11996298,test_nn
53,-1.788,0.12192676,test_nn
54,-1.784,0.12388198,test_nn
55,-1.78,0.12582897,test_nn
56,-1.776,0.12776734,test_nn
57,-1.772,0.12969765,test_nn
58,-1.768,0.13162012,test_nn
59,-1.764,0.1335348,test_nn
60,-1.76,0.13544264,test_nn
61,-1.756,0.13734262,test_nn
62,-1.752,0.13923563,test_nn
63,-1.748,0.14112203,test_nn
64,-1.744,0.143002,test_nn
65,-1.74,0.14487472,test_nn
66,-1.736,0.14674158,test_nn
67,-1.732,0.14860284,test_nn
68,-1.728,0.15045778,test_nn
69,-1.724,0.15230744,test_nn
70,-1.72,0.15415245,test_nn
71,-1.716,0.15599103,test_nn
72,-1.712,0.15782453,test_nn
73,-1.708,0.15965387,test_nn
74,-1.704,0.16147816,test_nn
75,-1.7,0.16329834,test_nn
76,-1.696,0.16511378,test_nn
77,-1.692,0.16692573,test_nn
78,-1.688,0.16873305,test_nn
79,-1.684,0.1705372,test_nn
80,-1.68,0.17233744,test_nn
81,-1.676,0.17413484,test_nn
82,-1.672,0.17592913,test_nn
83,-1.668,0.17771982,test_nn
84,-1.664,0.17950802,test_nn
85,-1.66,0.181294,test_nn
86,-1.656,0.1830765,test_nn
87,-1.652,0.18485738,test_nn
88,-1.648,0.1866362,test_nn
89,-1.644,0.1884126,test_nn
90,-1.64,0.19018775,test_nn
91,-1.636,0.19196124,test_nn
92,-1.632,0.19373293,test_nn
93,-1.628,0.19550353,test_nn
94,-1.624,0.19727288,test_nn
95,-1.62,0.19904092,test_nn
96,-1.616,0.20080893,test_nn
97,-1.612,0.20257616,test_nn
98,-1.608,0.20434286,test_nn
99,-1.604,0.20610894,test_nn
100,-1.6,0.20787469,test_nn
101,-1.596,0.20964086,test_nn
102,-1.592,0.21140645,test_nn
103,-1.588,0.21317323,test_nn
104,-1.584,0.21493976,test_nn
105,-1.58,0.21670733,test_nn
106,-1.576,0.21847497,test_nn
107,-1.572,0.22024418,test_nn
108,-1.568,0.22201392,test_nn
109,-1.564,0.22378479,test_nn
110,-1.56,0.22555707,test_nn
111,-1.556,0.2273305,test_nn
112,-1.552,0.22910553,test_nn
113,-1.548,0.23088206,test_nn
114,-1.544,0.23266046,test_nn
115,-1.54,0.23444104,test_nn
116,-1.536,0.23622306,test_nn
117,-1.532,0.2380079,test_nn
118,-1.528,0.23979437,test_nn
119,-1.524,0.24158406,test_nn
120,-1.52,0.24337539,test_nn
121,-1.516,0.24516964,test_nn
122,-1.512,0.2469667,test_nn
123,-1.508,0.2487671,test_nn
124,-1.504,0.25057,test_nn
125,-1.5,0.25237572,test_nn
126,-1.496,0.25418517,test_nn
127,-1.492,0.25599772,test_nn
128,-1.488,0.25781372,test_nn
129,-1.484,0.259633,test_nn
130,-1.48,0.26145646,test_nn
131,-1.476,0.26328295,test_nn
132,-1.472,0.26511335,test_nn
133,-1.468,0.26694804,test_nn
134,-1.464,0.26878637,test_nn
135,-1.46,0.27062923,test_nn
136,-1.456,0.27247614,test_nn
137,-1.452,0.27432692,test_nn
138,-1.448,0.27618283,test_nn
139,-1.444,0.27804297,test_nn
140,-1.44,0.27990678,test_nn
141,-1.436,0.28177628,test_nn
142,-1.432,0.2836503,test_nn
143,-1.428,0.28552866,test_nn
144,-1.424,0.28741243,test_nn
145,-1.42,0.2893009,test_nn
146,-1.416,0.29119462,test_nn
147,-1.412,0.29309338,test_nn
148,-1.408,0.29499683,test_nn
149,-1.404,0.29690588,test_nn
150,-1.4,0.29882076,test_nn
151,-1.396,0.3007403,test_nn
152,-1.392,0.30266514,test_nn
153,-1.388,0.30459586,test_nn
154,-1.384,0.30653232,test_nn
155,-1.38,0.30847424,test_nn
156,-1.376,0.31042185,test_nn
157,-1.372,0.31237513,test_nn
158,-1.368,0.3143344,test_nn
159,-1.364,0.31629932,test_nn
160,-1.36,0.31827,test_nn
161,-1.356,0.32024702,test_nn
162,-1.352,0.32223022,test_nn
163,-1.348,0.32421863,test_nn
164,-1.344,0.32621387,test_nn
165,-1.34,0.32821462,test_nn
166,-1.336,0.33022216,test_nn
167,-1.332,0.33223572,test_nn
168,-1.328,0.33425558,test_nn
169,-1.324,0.33628133,test_nn
170,-1.32,0.3383135,test_nn
171,-1.316,0.34035242,test_nn
172,-1.312,0.3423972,test_nn
173,-1.308,0.3444489,test_nn
174,-1.304,0.34650686,test_nn
175,-1.3,0.34857124,test_nn
176,-1.296,0.35064209,test_nn
177,-1.292,0.35271925,test_nn
178,-1.288,0.3548033,test_nn
179,-1.284,0.3568938,test_nn
180,-1.28,0.35899067,test_nn
181,-1.276,0.3610944,test_nn
182,-1.272,0.3632048,test_nn
183,-1.268,0.36532152,test_nn
184,-1.264,0.36744487,test_nn
185,-1.26,0.3695753,test_nn
186,-1.256,0.37171188,test_nn
187,-1.252,0.3738553,test_nn
188,-1.248,0.3760052,test_nn
189,-1.244,0.378162,test_nn
190,-1.24,0.38032514,test_nn
191,-1.236,0.38249505,test_nn
192,-1.232,0.38467172,test_nn
193,-1.228,0.38685513,test_nn
194,-1.224,0.3890447,test_nn
195,-1.22,0.39124125,test_nn
196,-1.216,0.3934446,test_nn
197,-1.212,0.39565438,test_nn
198,-1.208,0.39787054,test_nn
199,-1.204,0.4000935,test_nn
200,-1.2,0.40232304,test_nn
201,-1.196,0.40455902,test_nn
202,-1.192,0.40680158,test_nn
203,-1.188,0.40905118,test_nn
204,-1.184,0.41130683,test_nn
205,-1.18,0.41356868,test_nn
206,-1.176,0.41583675,test_nn
207,-1.172,0.41811198,test_nn
208,-1.168,0.42039323,test_nn
209,-1.164,0.42268118,test_nn
210,-1.16,0.42497534,test_nn
211,-1.156,0.4272756,test_nn
212,-1.152,0.4295827,test_nn
213,-1.148,0.43189502,test_nn
214,-1.144,0.4342144,test_nn
215,-1.14,0.43653986,test_nn
216,-1.136,0.43887138,test_nn
217,-1.132,0.4412089,test_nn
218,-1.128,0.44355237,test_nn
219,-1.124,0.4459021,test_nn
220,-1.12,0.44825768,test_nn
221,-1.116,0.45061865,test_nn
222,-1.112,0.4529864,test_nn
223,-1.108,0.45535946,test_nn
224,-1.104,0.45773846,test_nn
225,-1.1,0.4601231,test_nn
226,-1.096,0.46251357,test_nn
227,-1.092,0.4649094,test_nn
228,-1.088,0.46731073,test_nn
229,-1.084,0.46971798,test_nn
230,-1.08,0.4721303,test_nn
231,-1.076,0.4745484,test_nn
232,-1.072,0.4769718,test_nn
233,-1.068,0.4793999,test_nn
234,-1.064,0.48183364,test_nn
235,-1.06,0.484272,test_nn
236,-1.056,0.4867166,test_nn
237,-1.052,0.48916554,test_nn
238,-1.048,0.4916188,test_nn
239,-1.044,0.49407768,test_nn
240,-1.04,0.4965413,test_nn
241,-1.036,0.49900958,test_nn
242,-1.032,0.50148267,test_nn
243,-1.028,0.50395995,test_nn
244,-1.024,0.506442,test_nn
245,-1.02,0.5089286,test_nn
246,-1.016,0.5114197,test_nn
247,-1.012,0.51391447,test_nn
248,-1.008,0.51641405,test_nn
249,-1.004,0.5189174,test_nn
250,-1.0,0.5214247,test_nn
251,-0.996,0.52393633,test_nn
252,-0.992,0.52645177,test_nn
253,-0.988,0.5289709,test_nn
254,-0.984,0.53149337,test_nn
255,-0.98,0.53402007,test_nn
256,-0.976,0.53655016,test_nn
257,-0.972,0.5390834,test_nn
258,-0.968,0.54162043,test_nn
259,-0.964,0.54416084,test_nn
260,-0.96,0.5467042,test_nn
261,-0.956,0.54925036,test_nn
262,-0.952,0.5518,test_nn
263,-0.948,0.5543519,test_nn
264,-0.944,0.5569072,test_nn
265,-0.94,0.5594651,test_nn
266,-0.936,0.5620257,test_nn
267,-0.932,0.56458896,test_nn
268,-0.928,0.5671542,test_nn
269,-0.924,0.569722,test_nn
270,-0.92,0.5722916,test_nn
271,-0.916,0.5748639,test_nn
272,-0.912,0.57743824,test_nn
273,-0.908,0.58001435,test_nn
274,-0.904,0.58259225,test_nn
275,-0.9,0.58517176,test_nn
276,-0.896,0.5877531,test_nn
277,-0.892,0.5903355,test_nn
278,-0.888,0.59292,test_nn
279,-0.884,0.59550506,test_nn
280,-0.88,0.5980916,test_nn
281,-0.876,0.60068005,test_nn
282,-0.872,0.6032683,test_nn
283,-0.868,0.6058577,test_nn
284,-0.864,0.6084482,test_nn
285,-0.86,0.61103904,test_nn
286,-0.856,0.6136309,test_nn
287,-0.852,0.616223,test_nn
288,-0.848,0.61881566,test_nn
289,-0.844,0.62140816,test_nn
290,-0.84,0.62400085,test_nn
291,-0.836,0.626593,test_nn
292,-0.832,0.6291855,test_nn
293,-0.828,0.6317772,test_nn
294,-0.824,0.63436943,test_nn
295,-0.82,0.63696116,test_nn
296,-0.816,0.63955194,test_nn
297,-0.812,0.64214224,test_nn
298,-0.808,0.644731,test_nn
299,-0.804,0.6473203,test_nn
300,-0.8,0.64990723,test_nn
301,-0.796,0.6524934,test_nn
302,-0.792,0.65507823,test_nn
303,-0.788,0.6576621,test_nn
304,-0.784,0.6602443,test_nn
305,-0.78,0.6628243,test_nn
306,-0.776,0.6654027,test_nn
307,-0.772,0.66797984,test_nn
308,-0.768,0.67055416,test_nn
309,-0.764,0.6731269,test_nn
310,-0.76,0.67569774,test_nn
311,-0.756,0.6782659,test_nn
312,-0.752,0.68083125,test_nn
313,-0.748,0.68339425,test_nn
314,-0.744,0.68595415,test_nn
315,-0.74,0.6885121,test_nn
316,-0.736,0.69106674,test_nn
317,-0.732,0.69361806,test_nn
318,-0.728,0.6961663,test_nn
319,-0.724,0.69871116,test_nn
320,-0.72,0.7012526,test_nn
321,-0.716,0.70379096,test_nn
322,-0.712,0.70632464,test_nn
323,-0.708,0.70885545,test_nn
324,-0.704,0.71138173,test_nn
325,-0.7,0.7139046,test_nn
326,-0.696,0.71642226,test_nn
327,-0.692,0.71893615,test_nn
328,-0.688,0.721446,test_nn
329,-0.684,0.7239509,test_nn
330,-0.68,0.7264518,test_nn
331,-0.676,0.7289475,test_nn
332,-0.672,0.7314383,test_nn
333,-0.668,0.7339242,test_nn
334,-0.664,0.7364044,test_nn
335,-0.66,0.73888016,test_nn
336,-0.656,0.7413497,test_nn
337,-0.652,0.74381423,test_nn
338,-0.648,0.7462733,test_nn
339,-0.644,0.7487266,test_nn
340,-0.64,0.7511737,test_nn
341,-0.636,0.75361496,test_nn
342,-0.632,0.75605,test_nn
343,-0.628,0.7584789,test_nn
344,-0.624,0.7609015,test_nn
345,-0.62,0.7633177,test_nn
346,-0.616,0.76572746,test_nn
347,-0.612,0.7681304,test_nn
348,-0.608,0.7705264,test_nn
349,-0.604,0.7729152,test_nn
350,-0.6,0.7752979,test_nn
351,-0.596,0.77767247,test_nn
352,-0.592,0.7800398,test_nn
353,-0.588,0.7824004,test_nn
354,-0.584,0.78475326,test_nn
355,-0.58,0.78709805,test_nn
356,-0.576,0.78943527,test_nn
357,-0.572,0.7917646,test_nn
358,-0.568,0.79408616,test_nn
359,-0.564,0.7963995,test_nn
360,-0.56,0.7987043,test_nn
361,-0.556,0.8010007,test_nn
362,-0.552,0.8032894,test_nn
363,-0.548,0.8055687,test_nn
364,-0.544,0.8078398,test_nn
365,-0.54,0.81010205,test_nn
366,-0.536,0.8123553,test_nn
367,-0.532,0.8145994,test_nn
368,-0.528,0.816835,test_nn
369,-0.524,0.8190605,test_nn
370,-0.52,0.8212767,test_nn
371,-0.516,0.8234841,test_nn
372,-0.512,0.8256812,test_nn
373,-0.508,0.82786924,test_nn
374,-0.504,0.830047,test_nn
375,-0.5,0.8322153,test_nn
376,-0.496,0.8343727,test_nn
377,-0.492,0.8365209,test_nn
378,-0.488,0.83865833,test_nn
379,-0.484,0.8407859,test_nn
380,-0.48,0.84290206,test_nn
381,-0.476,0.8450087,test_nn
382,-0.472,0.84710383,test_nn
383,-0.468,0.84918904,test_nn
384,-0.464,0.8512628,test_nn
385,-0.46,0.8533253,test_nn
386,-0.456,0.85537696,test_nn
387,-0.452,0.8574178,test_nn
388,-0.448,0.859447,test_nn
389,-0.444,0.86146444,test_nn
390,-0.44,0.8634703,test_nn
391,-0.436,0.86546564,test_nn
392,-0.432,0.86744815,test_nn
393,-0.428,0.86941975,test_nn
394,-0.424,0.8713783,test_nn
395,-0.42,0.8733264,test_nn
396,-0.416,0.8752612,test_nn
397,-0.412,0.8771839,test_nn
398,-0.408,0.8790941,test_nn
399,-0.404,0.8809922,test_nn
400,-0.4,0.8828776,test_nn
401,-0.396,0.8847504,test_nn
402,-0.392,0.886611,test_nn
403,-0.388,0.8884582,test_nn
404,-0.384,0.89029205,test_nn
405,-0.38,0.89211345,test_nn
406,-0.376,0.8939217,test_nn
407,-0.372,0.89571714,test_nn
408,-0.368,0.8974982,test_nn
409,-0.364,0.8992664,test_nn
410,-0.36,0.9010214,test_nn
411,-0.356,0.90276223,test_nn
412,-0.352,0.90448964,test_nn
413,-0.348,0.90620345,test_nn
414,-0.344,0.90790313,test_nn
415,-0.34,0.9095881,test_nn
416,-0.336,0.9112597,test_nn
417,-0.332,0.9129176,test_nn
418,-0.328,0.9145605,test_nn
419,-0.324,0.9161891,test_nn
420,-0.32,0.91780365,test_nn
421,-0.316,0.9194033,test_nn
422,-0.312,0.9209884,test_nn
423,-0.308,0.9225581,test_nn
424,-0.304,0.92411375,test_nn
425,-0.3,0.925654,test_nn
426,-0.296,0.9271797,test_nn
427,-0.292,0.9286899,test_nn
428,-0.288,0.9301848,test_nn
429,-0.284,0.9316645,test_nn
430,-0.28,0.9331289,test_nn
431,-0.276,0.93457794,test_nn
432,-0.272,0.9360109,test_nn
433,-0.268,0.9374281,test_nn
434,-0.264,0.9388302,test_nn
435,-0.26,0.94021565,test_nn
436,-0.256,0.94158536,test_nn
437,-0.252,0.9429389,test_nn
438,-0.248,0.9442767,test_nn
439,-0.244,0.9455983,test_nn
440,-0.24,0.94690293,test_nn
441,-0.236,0.9481909,test_nn
442,-0.232,0.9494628,test_nn
443,-0.228,0.95071787,test_nn
444,-0.224,0.9519564,test_nn
445,-0.22,0.9531775,test_nn
446,-0.216,0.9543821,test_nn
447,-0.212,0.95556957,test_nn
448,-0.208,0.95673996,test_nn
449,-0.204,0.9578925,test_nn
450,-0.2,0.9590284,test_nn
451,-0.196,0.96014637,test_nn
452,-0.192,0.9612473,test_nn
453,-0.188,0.96232975,test_nn
454,-0.184,0.9633943,test_nn
455,-0.18,0.964442,test_nn
456,-0.176,0.965471,test_nn
457,-0.172,0.96648175,test_nn
458,-0.168,0.9674746,test_nn
459,-0.164,0.96844864,test_nn
460,-0.16,0.9694043,test_nn
461,-0.156,0.97034246,test_nn
462,-0.152,0.9712611,test_nn
463,-0.148,0.9721607,test_nn
464,-0.144,0.9730414,test_nn
465,-0.14,0.9739035,test_nn
466,-0.136,0.9747469,test_nn
467,-0.132,0.97557044,test_nn
468,-0.128,0.9763741,test_nn
469,-0.124,0.9771588,test_nn
470,-0.12,0.97792375,test_nn
471,-0.116,0.9786693,test_nn
472,-0.112,0.979394,test_nn
473,-0.108,0.9801,test_nn
474,-0.104,0.9807841,test_nn
475,-0.1,0.9814492,test_nn
476,-0.096,0.9820935,test_nn
477,-0.092,0.98271775,test_nn
478,-0.088,0.9833205,test_nn
479,-0.084,0.9839034,test_nn
480,-0.08,0.98446476,test_nn
481,-0.076,0.98500466,test_nn
482,-0.072,0.98552394,test_nn
483,-0.068,0.9860213,test_nn
484,-0.064,0.98649776,test_nn
485,-0.06,0.9869513,test_nn
486,-0.056,0.98738384,test_nn
487,-0.052,0.9877945,test_nn
488,-0.048,0.98818314,test_nn
489,-0.044,0.98854864,test_nn
490,-0.04,0.9888925,test_nn
491,-0.036,0.98921317,test_nn
492,-0.032,0.989511,test_nn
493,-0.028,0.9897861,test_nn
494,-0.024,0.99003786,test_nn
495,-0.02,0.99026674,test_nn
496,-0.016,0.9904715,test_nn
497,-0.012,0.9906528,test_nn
498,-0.008,0.99081,test_nn
499,-0.004,0.99094355,test_nn
500,0.0,0.9910531,test_nn
501,0.004,0.9911378,test_nn
502,0.008,0.9911981,test_nn
503,0.012,0.9912334,test_nn
504,0.016,0.99124414,test_nn
505,0.02,0.9912296,test_nn
506,0.024,0.99118984,test_nn
507,0.028,0.9911243,test_nn
508,0.032,0.9910329,test_nn
509,0.036,0.99091595,test_nn
510,0.04,0.99077195,test_nn
511,0.044,0.99060243,test_nn
512,0.048,0.99040604,test_nn
513,0.052,0.9901836,test_nn
514,0.056,0.98993385,test_nn
515,0.06,0.9896555,test_nn
516,0.064,0.9893519,test_nn
517,0.068,0.98901916,test_nn
518,0.072,0.98865974,test_nn
519,0.076,0.98827136,test_nn
520,0.08,0.98785526,test_nn
521,0.084,0.9874105,test_nn
522,0.088,0.98693734,test_nn
523,0.092,0.98643464,test_nn
524,0.096,0.9859032,test_nn
525,0.1,0.98534214,test_nn
526,0.104,0.98475176,test_nn
527,0.108,0.9841312,test_nn
528,0.112,0.98348135,test_nn
529,0.116,0.9828006,test_nn
530,0.12,0.98209,test_nn
531,0.124,0.98134786,test_nn
532,0.128,0.9805749,test_nn
533,0.132,0.9797709,test_nn
534,0.136,0.97893584,test_nn
535,0.14,0.97806966,test_nn
536,0.144,0.9771703,test_nn
537,0.148,0.9762393,test_nn
538,0.152,0.97527635,test_nn
539,0.156,0.9742808,test_nn
540,0.16,0.9732524,test_nn
541,0.164,0.9721916,test_nn
542,0.168,0.97109693,test_nn
543,0.172,0.9699693,test_nn
544,0.176,0.96880794,test_nn
545,0.18,0.9676133,test_nn
546,0.184,0.9663841,test_nn
547,0.188,0.96512103,test_nn
548,0.192,0.9638223,test_nn
549,0.196,0.9624909,test_nn
550,0.2,0.96112394,test_nn
551,0.204,0.9597222,test_nn
552,0.208,0.9582847,test_nn
553,0.212,0.9568119,test_nn
554,0.216,0.95530385,test_nn
555,0.22,0.95376027,test_nn
556,0.224,0.9521809,test_nn
557,0.228,0.9505652,test_nn
558,0.232,0.948913,test_nn
559,0.236,0.94722456,test_nn
560,0.24,0.9454999,test_nn
561,0.244,0.9437391,test_nn
562,0.248,0.9419408,test_nn
563,0.252,0.9401054,test_nn
564,0.256,0.9382332,test_nn
565,0.26,0.93632424,test_nn
566,0.264,0.9343775,test_nn
567,0.268,0.9323936,test_nn
568,0.272,0.9303718,test_nn
569,0.276,0.92831296,test_nn
570,0.28,0.9262156,test_nn
571,0.284,0.9240815,test_nn
572,0.288,0.921909,test_nn
573,0.292,0.91969866,test_nn
574,0.296,0.9174502,test_nn
575,0.3,0.9151641,test_nn
576,0.304,0.9128396,test_nn
577,0.308,0.9104766,test_nn
578,0.312,0.9080763,test_nn
579,0.316,0.90563726,test_nn
580,0.32,0.9031596,test_nn
581,0.324,0.90064454,test_nn
582,0.328,0.8980914,test_nn
583,0.332,0.89549947,test_nn
584,0.336,0.89286983,test_nn
585,0.34,0.89020145,test_nn
586,0.344,0.8874952,test_nn
587,0.348,0.88475186,test_nn
588,0.352,0.8819692,test_nn
589,0.356,0.8791491,test_nn
590,0.36,0.8762911,test_nn
591,0.364,0.87339544,test_nn
592,0.368,0.8704624,test_nn
593,0.372,0.86749107,test_nn
594,0.376,0.8644823,test_nn
595,0.38,0.8614364,test_nn
596,0.384,0.85835373,test_nn
597,0.388,0.855233,test_nn
598,0.392,0.8520756,test_nn
599,0.396,0.8488816,test_nn
600,0.4,0.84565026,test_nn
601,0.404,0.84238356,test_nn
602,0.408,0.83908105,test_nn
603,0.412,0.83574086,test_nn
604,0.416,0.8323655,test_nn
605,0.42,0.8289547,test_nn
606,0.424,0.82550794,test_nn
607,0.428,0.8220264,test_nn
608,0.432,0.8185102,test_nn
609,0.436,0.8149585,test_nn
610,0.44,0.81137395,test_nn
611,0.444,0.8077544,test_nn
612,0.448,0.80410135,test_nn
613,0.452,0.80041504,test_nn
614,0.456,0.7966961,test_nn
615,0.46,0.7929443,test_nn
616,0.464,0.78915954,test_nn
617,0.468,0.7853441,test_nn
618,0.472,0.7814974,test_nn
619,0.476,0.7776197,test_nn
620,0.48,0.77371144,test_nn
621,0.484,0.7697738,test_nn
622,0.488,0.7658069,test_nn
623,0.492,0.7618107,test_nn
624,0.496,0.7577869,test_nn
625,0.5,0.75373614,test_nn
626,0.504,0.7496575,test_nn
627,0.508,0.745554,test_nn
628,0.512,0.74142516,test_nn
629,0.516,0.73727095,test_nn
630,0.52,0.7330933,test_nn
631,0.524,0.72889316,test_nn
632,0.528,0.7246711,test_nn
633,0.532,0.7204285,test_nn
634,0.536,0.7161658,test_nn
635,0.54,0.7118843,test_nn
636,0.544,0.7075854,test_nn
637,0.548,0.7032703,test_nn
638,0.552,0.6989392,test_nn
639,0.556,0.69459486,test_nn
640,0.56,0.6902381,test_nn
641,0.564,0.6858703,test_nn
642,0.568,0.68149287,test_nn
643,0.572,0.67710793,test_nn
644,0.576,0.6727166,test_nn
645,0.58,0.6683207,test_nn
646,0.584,0.66392267,test_nn
647,0.588,0.6595236,test_nn
648,0.592,0.6551261,test_nn
649,0.596,0.65073276,test_nn
650,0.6,0.6463449,test_nn
651,0.604,0.64196557,test_nn
652,0.608,0.6375965,test_nn
653,0.612,0.6332403,test_nn
654,0.616,0.6289,test_nn
655,0.62,0.62457865,test_nn
656,0.624,0.6202788,test_nn
657,0.628,0.61600244,test_nn
658,0.632,0.61175346,test_nn
659,0.636,0.60753554,test_nn
660,0.64,0.6033514,test_nn
661,0.644,0.5992048,test_nn
662,0.648,0.5950994,test_nn
663,0.652,0.5910383,test_nn
664,0.656,0.5870253,test_nn
665,0.66,0.58306473,test_nn
666,0.664,0.57916063,test_nn
667,0.668,0.5753169,test_nn
668,0.672,0.5715376,test_nn
669,0.676,0.5678272,test_nn
670,0.68,0.5641907,test_nn
671,0.684,0.5606321,test_nn
672,0.688,0.5571556,test_nn
673,0.692,0.553767,test_nn
674,0.696,0.55046964,test_nn
675,0.7,0.54726934,test_nn
676,0.704,0.5441717,test_nn
677,0.708,0.5411799,test_nn
678,0.712,0.53830004,test_nn
679,0.716,0.535537,test_nn
680,0.72,0.5328965,test_nn
681,0.724,0.5303819,test_nn
682,0.728,0.5279993,test_nn
683,0.732,0.52575386,test_nn
684,0.736,0.5236503,test_nn
685,0.74,0.5216928,test_nn
686,0.744,0.5198866,test_nn
687,0.748,0.5182369,test_nn
688,0.752,0.5167476,test_nn
689,0.756,0.5154233,test_nn
690,0.76,0.514268,test_nn
691,0.764,0.5132854,test_nn
692,0.768,0.5124797,test_nn
693,0.772,0.5118543,test_nn
694,0.776,0.5114118,test_nn
695,0.78,0.5111561,test_nn
696,0.784,0.51108795,test_nn
697,0.788,0.5112118,test_nn
698,0.792,0.5115277,test_nn
699,0.796,0.51203746,test_nn
700,0.8,0.5127429,test_nn
701,0.804,0.5136421,test_nn
702,0.808,0.51473653,test_nn
703,0.812,0.51602536,test_nn
704,0.816,0.517507,test_nn
705,0.82,0.5191798,test_nn
706,0.824,0.5210419,test_nn
707,0.828,0.5230897,test_nn
708,0.832,0.525319,test_nn
709,0.836,0.52772707,test_nn
710,0.84,0.530307,test_nn
711,0.844,0.5330558,test_nn
712,0.848,0.5359652,test_nn
713,0.852,0.53902954,test_nn
714,0.856,0.5422401,test_nn
715,0.86,0.5455904,test_nn
716,0.864,0.5490708,test_nn
717,0.868,0.55267143,test_nn
718,0.872,0.55638444,test_nn
719,0.876,0.5601982,test_nn
720,0.88,0.56410235,test_nn
721,0.884,0.5680855,test_nn
722,0.888,0.5721365,test_nn
723,0.892,0.5762422,test_nn
724,0.896,0.58039105,test_nn
725,0.9,0.58457077,test_nn
726,0.904,0.58876866,test_nn
727,0.908,0.59297085,test_nn
728,0.912,0.5971648,test_nn
729,0.916,0.60133797,test_nn
730,0.92,0.60547704,test_nn
731,0.924,0.6095693,test_nn
732,0.928,0.6136024,test_nn
733,0.932,0.61756295,test_nn
734,0.936,0.6214386,test_nn
735,0.94,0.6252187,test_nn
736,0.944,0.62889034,test_nn
737,0.948,0.6324428,test_nn
738,0.952,0.63586545,test_nn
739,0.956,0.6391478,test_nn
740,0.96,0.64228094,test_nn
741,0.964,0.645255,test_nn
742,0.968,0.64806175,test_nn
743,0.972,0.6506937,test_nn
744,0.976,0.65314233,test_nn
745,0.98,0.65540326,test_nn
746,0.984,0.65746826,test_nn
747,0.988,0.6593338,test_nn
748,0.992,0.6609937,test_nn
749,0.996,0.662446,test_nn
750,1.0,0.6636864,test_nn
751,1.004,0.6647116,test_nn
752,1.008,0.6655212,test_nn
753,1.012,0.6661128,test_nn
754,1.016,0.66648614,test_nn
755,1.02,0.66664183,test_nn
756,1.024,0.66657937,test_nn
757,1.028,0.6662989,test_nn
758,1.032,0.66580296,test_nn
759,1.036,0.6650937,test_nn
760,1.04,0.6641728,test_nn
761,1.044,0.66304386,test_nn
762,1.048,0.6617087,test_nn
763,1.052,0.66017234,test_nn
764,1.056,0.6584377,test_nn
765,1.06,0.6565095,test_nn
766,1.064,0.6543915,test_nn
767,1.068,0.65208817,test_nn
768,1.072,0.6496053,test_nn
769,1.076,0.64694685,test_nn
770,1.08,0.6441187,test_nn
771,1.084,0.6411262,test_nn
772,1.088,0.63797385,test_nn
773,1.092,0.6346677,test_nn
774,1.096,0.6312129,test_nn
775,1.1,0.6276151,test_nn
776,1.104,0.62388104,test_nn
777,1.108,0.6200141,test_nn
778,1.112,0.616021,test_nn
779,1.116,0.611907,test_nn
780,1.12,0.6076777,test_nn
781,1.124,0.6033384,test_nn
782,1.128,0.5988943,test_nn
783,1.132,0.59435135,test_nn
784,1.136,0.58971363,test_nn
785,1.14,0.5849865,test_nn
786,1.144,0.58017546,test_nn
787,1.148,0.5752851,test_nn
788,1.152,0.57031965,test_nn
789,1.156,0.56528425,test_nn
790,1.16,0.56018335,test_nn
791,1.164,0.5550212,test_nn
792,1.168,0.5498022,test_nn
793,1.172,0.5445298,test_nn
794,1.176,0.53920937,test_nn
795,1.18,0.53384393,test_nn
796,1.184,0.52843636,test_nn
797,1.188,0.5229919,test_nn
798,1.192,0.517513,test_nn
799,1.196,0.5120034,test_nn
800,1.2,0.50646645,test_nn
801,1.204,0.50090533,test_nn
802,1.208,0.49532208,test_nn
803,1.212,0.4897204,test_nn
804,1.216,0.48410326,test_nn
805,1.22,0.47847304,test_nn
806,1.224,0.4728323,test_nn
807,1.228,0.46718308,test_nn
808,1.232,0.46152842,test_nn
809,1.236,0.45586973,test_nn
810,1.24,0.45021033,test_nn
811,1.244,0.44455078,test_nn
812,1.248,0.43889427,test_nn
813,1.252,0.43324208,test_nn
814,1.256,0.42759588,test_nn
815,1.26,0.42195803,test_nn
816,1.264,0.41632947,test_nn
817,1.268,0.41071206,test_nn
818,1.272,0.40510705,test_nn
819,1.276,0.3995158,test_nn
820,1.28,0.3939406,test_nn
821,1.284,0.38838083,test_nn
822,1.288,0.38283932,test_nn
823,1.292,0.37731642,test_nn
824,1.296,0.37181348,test_nn
825,1.3,0.36633164,test_nn
826,1.304,0.36087152,test_nn
827,1.308,0.35543403,test_nn
828,1.312,0.35001984,test_nn
829,1.316,0.3446311,test_nn
830,1.32,0.339267,test_nn
831,1.324,0.3339293,test_nn
832,1.328,0.32861835,test_nn
833,1.332,0.323334,test_nn
834,1.336,0.31807888,test_nn
835,1.34,0.31285146,test_nn
836,1.344,0.30765352,test_nn
837,1.348,0.30248475,test_nn
838,1.352,0.297347,test_nn
839,1.356,0.2922395,test_nn
840,1.36,0.2871628,test_nn
841,1.364,0.28211805,test_nn
842,1.368,0.27710533,test_nn
843,1.372,0.27212486,test_nn
844,1.376,0.26717678,test_nn
845,1.38,0.26226184,test_nn
846,1.384,0.2573806,test_nn
847,1.388,0.2525325,test_nn
848,1.392,0.24771816,test_nn
849,1.396,0.24293792,test_nn
850,1.4,0.23819286,test_nn
851,1.404,0.23348197,test_nn
852,1.408,0.22880614,test_nn
853,1.412,0.22416529,test_nn
854,1.416,0.21956018,test_nn
855,1.42,0.21499047,test_nn
856,1.424,0.21045592,test_nn
857,1.428,0.20595771,test_nn
858,1.432,0.20149544,test_nn
859,1.436,0.19706991,test_nn
860,1.44,0.19268033,test_nn
861,1.444,0.18832716,test_nn
862,1.448,0.1840109,test_nn
863,1.452,0.17973122,test_nn
864,1.456,0.1754893,test_nn
865,1.46,0.17128363,test_nn
866,1.464,0.16711542,test_nn
867,1.468,0.16298467,test_nn
868,1.472,0.15889123,test_nn
869,1.476,0.15483588,test_nn
870,1.48,0.15081793,test_nn
871,1.484,0.14683747,test_nn
872,1.488,0.1428951,test_nn
873,1.492,0.13899094,test_nn
874,1.496,0.13512489,test_nn
875,1.5,0.13129744,test_nn
876,1.504,0.12750766,test_nn
877,1.508,0.12375664,test_nn
878,1.512,0.12004421,test_nn
879,1.516,0.11637049,test_nn
880,1.52,0.11273537,test_nn
881,1.524,0.10913917,test_nn
882,1.528,0.10558198,test_nn
883,1.532,0.102064095,test_nn
884,1.536,0.09858551,test_nn
885,1.54,0.09514549,test_nn
886,1.544,0.091745995,test_nn
887,1.548,0.0883851,test_nn
888,1.552,0.08506396,test_nn
889,1.556,0.081782915,test_nn
890,1.56,0.07854175,test_nn
891,1.564,0.07534034,test_nn
892,1.568,0.07217919,test_nn
893,1.572,0.06905798,test_nn
894,1.576,0.06597697,test_nn
895,1.58,0.062936805,test_nn
896,1.584,0.059937276,test_nn
897,1.588,0.05697807,test_nn
898,1.592,0.054059662,test_nn
899,1.596,0.051182352,test_nn
900,1.6,0.048345827,test_nn
901,1.604,0.04555068,test_nn
902,1.608,0.04279665,test_nn
903,1.612,0.04008443,test_nn
904,1.616,0.0374133,test_nn
905,1.62,0.03478407,test_nn
906,1.624,0.032197133,test_nn
907,1.628,0.029651716,test_nn
908,1.632,0.02714815,test_nn
909,1.636,0.024687104,test_nn
910,1.64,0.022268243,test_nn
911,1.644,0.019892313,test_nn
912,1.648,0.017558739,test_nn
913,1.652,0.015268564,test_nn
914,1.656,0.013020627,test_nn
915,1.66,0.0108162835,test_nn
916,1.664,0.008655012,test_nn
917,1.668,0.00653708,test_nn
918,1.672,0.0044629425,test_nn
919,1.676,0.0024328902,test_nn
920,1.68,0.00044600666,test_nn
921,1.684,-0.0014960766,test_nn
922,1.688,-0.0033945292,test_nn
923,1.692,-0.005248226,test_nn
924,1.696,-0.007057719,test_nn
925,1.7,-0.008822136,test_nn
926,1.704,-0.010541908,test_nn
927,1.708,-0.012216207,test_nn
928,1.712,-0.013845488,test_nn
929,1.716,-0.015429657,test_nn
930,1.72,-0.01696781,test_nn
931,1.724,-0.018460277,test_nn
932,1.728,-0.019907407,test_nn
933,1.732,-0.021307591,test_nn
934,1.736,-0.022661876,test_nn
935,1.74,-0.023969557,test_nn
936,1.744,-0.02523112,test_nn
937,1.748,-0.026445128,test_nn
938,1.752,-0.027612723,test_nn
939,1.756,-0.028733067,test_nn
940,1.76,-0.029805385,test_nn
941,1.764,-0.030830296,test_nn
942,1.768,-0.031807914,test_nn
943,1.772,-0.032737263,test_nn
944,1.776,-0.033618636,test_nn
945,1.78,-0.034451723,test_nn
946,1.784,-0.03523618,test_nn
947,1.788,-0.03597207,test_nn
948,1.792,-0.03665895,test_nn
949,1.796,-0.03729653,test_nn
950,1.8,-0.037885167,test_nn
951,1.804,-0.03842399,test_nn
952,1.808,-0.038913038,test_nn
953,1.812,-0.039352633,test_nn
954,1.816,-0.039742045,test_nn
955,1.82,-0.04008136,test_nn
956,1.824,-0.04037013,test_nn
957,1.828,-0.040607344,test_nn
958,1.832,-0.040794767,test_nn
959,1.836,-0.040930644,test_nn
960,1.84,-0.041015625,test_nn
961,1.844,-0.041048974,test_nn
962,1.848,-0.04103016,test_nn
963,1.852,-0.040959895,test_nn
964,1.856,-0.040837195,test_nn
965,1.86,-0.04066261,test_nn
966,1.864,-0.04043521,test_nn
967,1.868,-0.040155306,test_nn
968,1.872,-0.039822575,test_nn
969,1.876,-0.03943643,test_nn
970,1.88,-0.038997278,test_nn
971,1.884,-0.038504627,test_nn
972,1.888,-0.03795778,test_nn
973,1.892,-0.037357364,test_nn
974,1.896,-0.03670269,test_nn
975,1.9,-0.03599362,test_nn
976,1.904,-0.03522967,test_nn
977,1.908,-0.034411572,test_nn
978,1.912,-0.033538446,test_nn
979,1.916,-0.032609526,test_nn
980,1.92,-0.031625524,test_nn
981,1.924,-0.030585997,test_nn
982,1.928,-0.02949049,test_nn
983,1.932,-0.028338972,test_nn
984,1.936,-0.027131408,test_nn
985,1.94,-0.025867093,test_nn
986,1.944,-0.02454644,test_nn
987,1.948,-0.023168748,test_nn
988,1.952,-0.021733634,test_nn
989,1.956,-0.020241674,test_nn
990,1.96,-0.018692028,test_nn
991,1.964,-0.017084602,test_nn
992,1.968,-0.015419263,test_nn
993,1.972,-0.0136959925,test_nn
994,1.976,-0.011914179,test_nn
995,1.98,-0.010073665,test_nn
996,1.984,-0.008174481,test_nn
997,1.988,-0.006216503,test_nn
998,1.992,-0.0041989842,test_nn
999,1.996,-0.0021223454,test_nn
1000,2.0,1.4049467e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_400/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 400, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 63615, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-10_14-04-41_904925_2555143/artifacts/2024-10-10_14-04-45/fn_2024-10-10_14-04-45/working_dirs/fn_d6daf_00003_3_weight_soln_obs=400_2024-10-10_14-04-45", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_400/diff.csv <==
,X_x,value,name
0,-2.0,9.568408e-06,diff
1,-1.996,9.645778e-05,diff
2,-1.992,0.00018181931,diff
3,-1.988,0.0002657408,diff
4,-1.984,0.00034820568,diff
5,-1.98,0.00042952131,diff
6,-1.976,0.0005091913,diff
7,-1.972,0.00058718305,diff
8,-1.968,0.0006640088,diff
9,-1.964,0.0007391833,diff
10,-1.96,0.0008132309,diff
11,-1.956,0.000885576,diff
12,-1.952,0.0009562373,diff
13,-1.948,0.001025958,diff
14,-1.944,0.0010937694,diff
15,-1.94,0.0011604093,diff
16,-1.936,0.0012255907,diff
17,-1.932,0.0012891665,diff
18,-1.928,0.0013512485,diff
19,-1.924,0.0014121346,diff
20,-1.92,0.0014715157,diff
21,-1.916,0.0015291981,diff
22,-1.912,0.0015857853,diff
23,-1.908,0.0016405918,diff
24,-1.904,0.0016943812,diff
25,-1.9,0.0017463937,diff
26,-1.896,0.0017969459,diff
27,-1.892,0.001846239,diff
28,-1.888,0.0018938668,diff
29,-1.884,0.0019401871,diff
30,-1.88,0.0019850284,diff
31,-1.876,0.0020284727,diff
32,-1.872,0.0020704195,diff
33,-1.868,0.002110973,diff
34,-1.864,0.0021502674,diff
35,-1.86,0.0021881089,diff
36,-1.856,0.0022242218,diff
37,-1.852,0.002259083,diff
38,-1.848,0.0022924691,diff
39,-1.844,0.0023246035,diff
40,-1.84,0.0023549646,diff
41,-1.836,0.0023845807,diff
42,-1.832,0.0024123043,diff
43,-1.828,0.0024383143,diff
44,-1.824,0.0024635121,diff
45,-1.82,0.0024872124,diff
46,-1.816,0.0025091916,diff
47,-1.812,0.0025300905,diff
48,-1.808,0.0025494695,diff
49,-1.804,0.002567552,diff
50,-1.8,0.0025840849,diff
51,-1.796,0.0025990903,diff
52,-1.792,0.002613306,diff
53,-1.788,0.0026258528,diff
54,-1.784,0.0026368424,diff
55,-1.78,0.0026469082,diff
56,-1.776,0.002655007,diff
57,-1.772,0.0026621,diff
58,-1.768,0.002668038,diff
59,-1.764,0.0026722252,diff
60,-1.76,0.0026753396,diff
61,-1.756,0.0026768297,diff
62,-1.752,0.0026774108,diff
63,-1.748,0.0026765019,diff
64,-1.744,0.0026740283,diff
65,-1.74,0.0026705414,diff
66,-1.736,0.0026656091,diff
67,-1.732,0.0026593357,diff
68,-1.728,0.0026518553,diff
69,-1.724,0.0026431233,diff
70,-1.72,0.0026330054,diff
71,-1.716,0.0026214719,diff
72,-1.712,0.0026089996,diff
73,-1.708,0.0025949627,diff
74,-1.704,0.0025798082,diff
75,-1.7,0.002563566,diff
76,-1.696,0.0025457442,diff
77,-1.692,0.0025267303,diff
78,-1.688,0.0025068223,diff
79,-1.684,0.002485469,diff
80,-1.68,0.0024628192,diff
81,-1.676,0.002439022,diff
82,-1.672,0.0024141073,diff
83,-1.668,0.0023876578,diff
84,-1.664,0.0023603886,diff
85,-1.66,0.0023315698,diff
86,-1.656,0.0023017675,diff
87,-1.652,0.0022708625,diff
88,-1.648,0.0022391528,diff
89,-1.644,0.0022054762,diff
90,-1.64,0.0021711737,diff
91,-1.636,0.0021355003,diff
92,-1.632,0.0020986944,diff
93,-1.628,0.0020609647,diff
94,-1.624,0.002022177,diff
95,-1.62,0.001981914,diff
96,-1.616,0.0019408464,diff
97,-1.612,0.0018987805,diff
98,-1.608,0.0018554777,diff
99,-1.604,0.0018109232,diff
100,-1.6,0.0017654747,diff
101,-1.596,0.001718834,diff
102,-1.592,0.0016714782,diff
103,-1.588,0.0016228259,diff
104,-1.584,0.001573354,diff
105,-1.58,0.0015226156,diff
106,-1.576,0.0014710873,diff
107,-1.572,0.0014185905,diff
108,-1.568,0.0013649464,diff
109,-1.564,0.0013102293,diff
110,-1.56,0.0012548417,diff
111,-1.556,0.0011981279,diff
112,-1.552,0.0011409223,diff
113,-1.548,0.0010826588,diff
114,-1.544,0.0010231584,diff
115,-1.54,0.00096304715,diff
116,-1.536,0.0009018928,diff
117,-1.532,0.0008396208,diff
118,-1.528,0.00077703595,diff
119,-1.524,0.0007132888,diff
120,-1.52,0.00064861774,diff
121,-1.516,0.00058299303,diff
122,-1.512,0.00051674247,diff
123,-1.508,0.00044986606,diff
124,-1.504,0.00038191676,diff
125,-1.5,0.0003131926,diff
126,-1.496,0.00024369359,diff
127,-1.492,0.0001732707,diff
128,-1.488,0.00010231137,diff
129,-1.484,3.0457973e-05,diff
130,-1.48,-4.1872263e-05,diff
131,-1.476,-0.00011527538,diff
132,-1.472,-0.00018942356,diff
133,-1.468,-0.00026386976,diff
134,-1.464,-0.00033900142,diff
135,-1.46,-0.00041529536,diff
136,-1.456,-0.00049212575,diff
137,-1.452,-0.0005694032,diff
138,-1.448,-0.00064742565,diff
139,-1.444,-0.0007261038,diff
140,-1.44,-0.00080519915,diff
141,-1.436,-0.0008851588,diff
142,-1.432,-0.0009652972,diff
143,-1.428,-0.0010462701,diff
144,-1.424,-0.0011277497,diff
145,-1.42,-0.0012096763,diff
146,-1.416,-0.0012923777,diff
147,-1.412,-0.001375407,diff
148,-1.408,-0.0014590621,diff
149,-1.404,-0.0015430152,diff
150,-1.4,-0.001627475,diff
151,-1.396,-0.0017125607,diff
152,-1.392,-0.0017979741,diff
153,-1.388,-0.0018837452,diff
154,-1.384,-0.0019702315,diff
155,-1.38,-0.0020567775,diff
156,-1.376,-0.0021436512,diff
157,-1.372,-0.0022312105,diff
158,-1.368,-0.0023189187,diff
159,-1.364,-0.0024065375,diff
160,-1.36,-0.0024950206,diff
161,-1.356,-0.0025838315,diff
162,-1.352,-0.0026726425,diff
163,-1.348,-0.0027619898,diff
164,-1.344,-0.0028512478,diff
165,-1.34,-0.0029408038,diff
166,-1.336,-0.0030305982,diff
167,-1.332,-0.0031207204,diff
168,-1.328,-0.003211081,diff
169,-1.324,-0.00330168,diff
170,-1.32,-0.00339216,diff
171,-1.316,-0.0034828484,diff
172,-1.312,-0.0035735369,diff
173,-1.308,-0.0036646724,diff
174,-1.304,-0.0037555099,diff
175,-1.3,-0.003846556,diff
176,-1.296,-0.003937632,diff
177,-1.292,-0.0040287375,diff
178,-1.288,-0.0041199625,diff
179,-1.284,-0.0042110085,diff
180,-1.28,-0.0043021142,diff
181,-1.276,-0.004393339,diff
182,-1.272,-0.004484117,diff
183,-1.268,-0.0045750737,diff
184,-1.264,-0.0046660304,diff
185,-1.26,-0.0047569275,diff
186,-1.256,-0.0048471987,diff
187,-1.252,-0.004937768,diff
188,-1.248,-0.00502792,diff
189,-1.244,-0.0051181912,diff
190,-1.24,-0.0052078366,diff
191,-1.236,-0.005297482,diff
192,-1.232,-0.005387306,diff
193,-1.228,-0.0054760873,diff
194,-1.224,-0.0055649877,diff
195,-1.22,-0.005653888,diff
196,-1.216,-0.0057416856,diff
197,-1.212,-0.0058296025,diff
198,-1.208,-0.005917281,diff
199,-1.204,-0.0060043037,diff
200,-1.2,-0.0060912967,diff
201,-1.196,-0.006177455,diff
202,-1.192,-0.006263405,diff
203,-1.188,-0.006348759,diff
204,-1.184,-0.0064335763,diff
205,-1.18,-0.0065181553,diff
206,-1.176,-0.0066021085,diff
207,-1.172,-0.0066853166,diff
208,-1.168,-0.006768346,diff
209,-1.164,-0.0068506896,diff
210,-1.16,-0.0069325864,diff
211,-1.156,-0.0070132017,diff
212,-1.152,-0.007093668,diff
213,-1.148,-0.007173836,diff
214,-1.144,-0.007252544,diff
215,-1.14,-0.007331252,diff
216,-1.136,-0.0074090064,diff
217,-1.132,-0.0074860156,diff
218,-1.128,-0.0075623393,diff
219,-1.124,-0.00763765,diff
220,-1.12,-0.0077126324,diff
221,-1.116,-0.007786125,diff
222,-1.112,-0.007859319,diff
223,-1.108,-0.007931113,diff
224,-1.104,-0.008002818,diff
225,-1.1,-0.0080729425,diff
226,-1.096,-0.008142501,diff
227,-1.092,-0.008211225,diff
228,-1.088,-0.008278757,diff
229,-1.084,-0.0083452165,diff
230,-1.08,-0.008410901,diff
231,-1.076,-0.008475542,diff
232,-1.072,-0.008539289,diff
233,-1.068,-0.008601904,diff
234,-1.064,-0.008663118,diff
235,-1.06,-0.008723617,diff
236,-1.056,-0.008782893,diff
237,-1.052,-0.008841157,diff
238,-1.048,-0.008897901,diff
239,-1.044,-0.008953989,diff
240,-1.04,-0.009008765,diff
241,-1.036,-0.009062111,diff
242,-1.032,-0.009114027,diff
243,-1.028,-0.009165108,diff
244,-1.024,-0.0092151165,diff
245,-1.02,-0.009263575,diff
246,-1.016,-0.009310782,diff
247,-1.012,-0.0093563795,diff
248,-1.008,-0.009401023,diff
249,-1.004,-0.009444416,diff
250,-1.0,-0.009486139,diff
251,-0.996,-0.009526253,diff
252,-0.992,-0.009565532,diff
253,-0.988,-0.009603262,diff
254,-0.984,-0.009639382,diff
255,-0.98,-0.009674013,diff
256,-0.976,-0.009707451,diff
257,-0.972,-0.009739399,diff
258,-0.968,-0.009769797,diff
259,-0.964,-0.009798467,diff
260,-0.96,-0.009825766,diff
261,-0.956,-0.009851396,diff
262,-0.952,-0.009875655,diff
263,-0.948,-0.0098980665,diff
264,-0.944,-0.009918928,diff
265,-0.94,-0.009938657,diff
266,-0.936,-0.009956479,diff
267,-0.932,-0.0099723935,diff
268,-0.928,-0.009987295,diff
269,-0.924,-0.01000005,diff
270,-0.92,-0.010011196,diff
271,-0.916,-0.010020852,diff
272,-0.912,-0.010029197,diff
273,-0.908,-0.010035157,diff
274,-0.904,-0.010039747,diff
275,-0.9,-0.010042191,diff
276,-0.896,-0.010043383,diff
277,-0.892,-0.010043085,diff
278,-0.888,-0.0100407,diff
279,-0.884,-0.010036647,diff
280,-0.88,-0.010030687,diff
281,-0.876,-0.010022998,diff
282,-0.872,-0.0100136995,diff
283,-0.868,-0.010002673,diff
284,-0.864,-0.009989262,diff
285,-0.86,-0.009974718,diff
286,-0.856,-0.009958327,diff
287,-0.852,-0.009940326,diff
288,-0.848,-0.009920061,diff
289,-0.844,-0.009898424,diff
290,-0.84,-0.009874523,diff
291,-0.836,-0.00984925,diff
292,-0.832,-0.009821951,diff
293,-0.828,-0.009793043,diff
294,-0.824,-0.009762406,diff
295,-0.82,-0.009729743,diff
296,-0.816,-0.00969553,diff
297,-0.812,-0.009659231,diff
298,-0.808,-0.009621561,diff
299,-0.804,-0.009581685,diff
300,-0.8,-0.009540141,diff
301,-0.796,-0.009497166,diff
302,-0.792,-0.009452343,diff
303,-0.788,-0.009405792,diff
304,-0.784,-0.009357274,diff
305,-0.78,-0.009307325,diff
306,-0.776,-0.009255528,diff
307,-0.772,-0.009201825,diff
308,-0.768,-0.009147227,diff
309,-0.764,-0.009090185,diff
310,-0.76,-0.009032071,diff
311,-0.756,-0.008971751,diff
312,-0.752,-0.00891,diff
313,-0.748,-0.008846998,diff
314,-0.744,-0.008782089,diff
315,-0.74,-0.008715868,diff
316,-0.736,-0.008647859,diff
317,-0.732,-0.00857842,diff
318,-0.728,-0.008507669,diff
319,-0.724,-0.008435488,diff
320,-0.72,-0.008361816,diff
321,-0.716,-0.008286655,diff
322,-0.712,-0.008210301,diff
323,-0.708,-0.008132637,diff
324,-0.704,-0.008053482,diff
325,-0.7,-0.007973373,diff
326,-0.696,-0.007891953,diff
327,-0.692,-0.0078089237,diff
328,-0.688,-0.007725358,diff
329,-0.684,-0.007640302,diff
330,-0.68,-0.0075541735,diff
331,-0.676,-0.00746727,diff
332,-0.672,-0.007379353,diff
333,-0.668,-0.007290542,diff
334,-0.664,-0.0072003603,diff
335,-0.66,-0.0071100593,diff
336,-0.656,-0.007018447,diff
337,-0.652,-0.006926477,diff
338,-0.648,-0.006833732,diff
339,-0.644,-0.006740272,diff
340,-0.64,-0.0066461563,diff
341,-0.636,-0.0065516233,diff
342,-0.632,-0.0064570904,diff
343,-0.628,-0.0063614845,diff
344,-0.624,-0.0062659383,diff
345,-0.62,-0.0061700344,diff
346,-0.616,-0.0060742497,diff
347,-0.612,-0.0059781075,diff
348,-0.608,-0.0058820844,diff
349,-0.604,-0.0057854652,diff
350,-0.6,-0.0056901574,diff
351,-0.596,-0.005594194,diff
352,-0.592,-0.005498767,diff
353,-0.588,-0.005403459,diff
354,-0.584,-0.0053087473,diff
355,-0.58,-0.0052148104,diff
356,-0.576,-0.005121529,diff
357,-0.572,-0.0050284863,diff
358,-0.568,-0.0049366355,diff
359,-0.564,-0.0048455,diff
360,-0.56,-0.004755676,diff
361,-0.556,-0.004666865,diff
362,-0.552,-0.0045790076,diff
363,-0.548,-0.0044927,diff
364,-0.544,-0.004407823,diff
365,-0.54,-0.0043242574,diff
366,-0.536,-0.0042426586,diff
367,-0.532,-0.004162669,diff
368,-0.528,-0.0040848255,diff
369,-0.524,-0.0040084124,diff
370,-0.52,-0.0039343834,diff
371,-0.516,-0.0038626194,diff
372,-0.512,-0.0037930012,diff
373,-0.508,-0.003726542,diff
374,-0.504,-0.0036622882,diff
375,-0.5,-0.0036005974,diff
376,-0.496,-0.0035424232,diff
377,-0.492,-0.003486812,diff
378,-0.488,-0.0034347177,diff
379,-0.484,-0.0033857822,diff
380,-0.48,-0.003340304,diff
381,-0.476,-0.0032981634,diff
382,-0.472,-0.0032605529,diff
383,-0.468,-0.0032265186,diff
384,-0.464,-0.003196299,diff
385,-0.46,-0.0031707883,diff
386,-0.456,-0.0031496286,diff
387,-0.452,-0.0031328201,diff
388,-0.448,-0.003121078,diff
389,-0.444,-0.003114462,diff
390,-0.44,-0.0031128526,diff
391,-0.436,-0.0031163692,diff
392,-0.432,-0.0031253695,diff
393,-0.428,-0.0031400323,diff
394,-0.424,-0.0031607747,diff
395,-0.42,-0.003187418,diff
396,-0.416,-0.003220439,diff
397,-0.412,-0.0032597184,diff
398,-0.408,-0.0033058524,diff
399,-0.404,-0.0033587813,diff
400,-0.4,-0.0034188032,diff
401,-0.396,-0.0034858584,diff
402,-0.392,-0.0035609007,diff
403,-0.388,-0.0036432743,diff
404,-0.384,-0.0037333965,diff
405,-0.38,-0.0038318634,diff
406,-0.376,-0.003938675,diff
407,-0.372,-0.0040541887,diff
408,-0.368,-0.004178107,diff
409,-0.364,-0.004311502,diff
410,-0.36,-0.0044540167,diff
411,-0.356,-0.0046058297,diff
412,-0.352,-0.0047676563,diff
413,-0.348,-0.0049396753,diff
414,-0.344,-0.0051215887,diff
415,-0.34,-0.0053141117,diff
416,-0.336,-0.005517423,diff
417,-0.332,-0.005731404,diff
418,-0.328,-0.0059568286,diff
419,-0.324,-0.0061941147,diff
420,-0.32,-0.0064427257,diff
421,-0.316,-0.0067034364,diff
422,-0.312,-0.0069766045,diff
423,-0.308,-0.0072625875,diff
424,-0.304,-0.0075606704,diff
425,-0.3,-0.007872224,diff
426,-0.296,-0.008197188,diff
427,-0.292,-0.008535624,diff
428,-0.288,-0.008888245,diff
429,-0.284,-0.009254754,diff
430,-0.28,-0.0096360445,diff
431,-0.276,-0.010031998,diff
432,-0.272,-0.010442615,diff
433,-0.268,-0.010869026,diff
434,-0.264,-0.011295497,diff
435,-0.26,-0.011705637,diff
436,-0.256,-0.0121001005,diff
437,-0.252,-0.012479067,diff
438,-0.248,-0.012842536,diff
439,-0.244,-0.013191223,diff
440,-0.24,-0.013525307,diff
441,-0.236,-0.013845265,diff
442,-0.232,-0.014150798,diff
443,-0.228,-0.014442623,diff
444,-0.224,-0.014720857,diff
445,-0.22,-0.014985979,diff
446,-0.216,-0.015238166,diff
447,-0.212,-0.015477717,diff
448,-0.208,-0.015705407,diff
449,-0.204,-0.01592058,diff
450,-0.2,-0.01612407,diff
451,-0.196,-0.016316235,diff
452,-0.192,-0.016497314,diff
453,-0.188,-0.016667366,diff
454,-0.184,-0.016827166,diff
455,-0.18,-0.016976058,diff
456,-0.176,-0.017115712,diff
457,-0.172,-0.017245114,diff
458,-0.168,-0.017365456,diff
459,-0.164,-0.01747626,diff
460,-0.16,-0.017578185,diff
461,-0.156,-0.017671347,diff
462,-0.152,-0.017756999,diff
463,-0.148,-0.017833829,diff
464,-0.144,-0.01790315,diff
465,-0.14,-0.017964423,diff
466,-0.136,-0.01801914,diff
467,-0.132,-0.018066168,diff
468,-0.128,-0.018106818,diff
469,-0.124,-0.018141031,diff
470,-0.12,-0.01816845,diff
471,-0.116,-0.018190086,diff
472,-0.112,-0.01820606,diff
473,-0.108,-0.018216789,diff
474,-0.104,-0.018221498,diff
475,-0.1,-0.018221438,diff
476,-0.096,-0.01821649,diff
477,-0.092,-0.018206656,diff
478,-0.088,-0.018192232,diff
479,-0.084,-0.01817429,diff
480,-0.08,-0.018151581,diff
481,-0.076,-0.018125534,diff
482,-0.072,-0.018095613,diff
483,-0.068,-0.018061757,diff
484,-0.064,-0.018025637,diff
485,-0.06,-0.017986238,diff
486,-0.056,-0.017943323,diff
487,-0.052,-0.017897964,diff
488,-0.048,-0.017849982,diff
489,-0.044,-0.017799199,diff
490,-0.04,-0.017746985,diff
491,-0.036,-0.017691791,diff
492,-0.032,-0.017635465,diff
493,-0.028,-0.017577052,diff
494,-0.024,-0.017516136,diff
495,-0.02,-0.017454386,diff
496,-0.016,-0.017390907,diff
497,-0.012,-0.017326236,diff
498,-0.008,-0.017260075,diff
499,-0.004,-0.01719284,diff
500,0.0,-0.017124653,diff
501,0.004,-0.017055392,diff
502,0.008,-0.016985416,diff
503,0.012,-0.016914368,diff
504,0.016,-0.016842544,diff
505,0.02,-0.016770244,diff
506,0.024,-0.01669705,diff
507,0.028,-0.016623914,diff
508,0.032,-0.016549766,diff
509,0.036,-0.01647544,diff
510,0.04,-0.016400278,diff
511,0.044,-0.016324878,diff
512,0.048,-0.016249359,diff
513,0.052,-0.016173244,diff
514,0.056,-0.016096652,diff
515,0.06,-0.016020179,diff
516,0.064,-0.015942812,diff
517,0.068,-0.015865564,diff
518,0.072,-0.015787423,diff
519,0.076,-0.01570946,diff
520,0.08,-0.015630841,diff
521,0.084,-0.015551686,diff
522,0.088,-0.015472293,diff
523,0.092,-0.015392184,diff
524,0.096,-0.015311539,diff
525,0.1,-0.015230417,diff
526,0.104,-0.015148401,diff
527,0.108,-0.01506573,diff
528,0.112,-0.014982045,diff
529,0.116,-0.014897823,diff
530,0.12,-0.014811873,diff
531,0.124,-0.014725566,diff
532,0.128,-0.014638066,diff
533,0.132,-0.014548898,diff
534,0.136,-0.014458299,diff
535,0.14,-0.014365852,diff
536,0.144,-0.014272332,diff
537,0.148,-0.0141765475,diff
538,0.152,-0.014078736,diff
539,0.156,-0.01397866,diff
540,0.16,-0.013876617,diff
541,0.164,-0.013771892,diff
542,0.168,-0.013664722,diff
543,0.172,-0.013554275,diff
544,0.176,-0.013441026,diff
545,0.18,-0.01332438,diff
546,0.184,-0.013204396,diff
547,0.188,-0.013081133,diff
548,0.192,-0.012953281,diff
549,0.196,-0.012821436,diff
550,0.2,-0.012684882,diff
551,0.204,-0.012544215,diff
552,0.208,-0.012398124,diff
553,0.212,-0.012246966,diff
554,0.216,-0.012090683,diff
555,0.22,-0.01192838,diff
556,0.224,-0.011759877,diff
557,0.228,-0.011585176,diff
558,0.232,-0.011403263,diff
559,0.236,-0.011214852,diff
560,0.24,-0.011018753,diff
561,0.244,-0.010815024,diff
562,0.248,-0.0106031895,diff
563,0.252,-0.010382831,diff
564,0.256,-0.010153651,diff
565,0.26,-0.009915054,diff
566,0.264,-0.009667337,diff
567,0.268,-0.009408772,diff
568,0.272,-0.009156823,diff
569,0.276,-0.008925617,diff
570,0.28,-0.008715332,diff
571,0.284,-0.0085250735,diff
572,0.288,-0.008355379,diff
573,0.292,-0.008203983,diff
574,0.296,-0.008071959,diff
575,0.3,-0.007958412,diff
576,0.304,-0.0078626275,diff
577,0.308,-0.007784307,diff
578,0.312,-0.0077227354,diff
579,0.316,-0.0076777935,diff
580,0.32,-0.0076488256,diff
581,0.324,-0.007635355,diff
582,0.328,-0.007636249,diff
583,0.332,-0.0076519847,diff
584,0.336,-0.007681191,diff
585,0.34,-0.007723689,diff
586,0.344,-0.0077794194,diff
587,0.348,-0.007846713,diff
588,0.352,-0.007926106,diff
589,0.356,-0.008015931,diff
590,0.36,-0.008117139,diff
591,0.364,-0.008227468,diff
592,0.368,-0.00834769,diff
593,0.372,-0.0084763765,diff
594,0.376,-0.008613288,diff
595,0.38,-0.008758545,diff
596,0.384,-0.008910239,diff
597,0.388,-0.009068787,diff
598,0.392,-0.009233177,diff
599,0.396,-0.00940311,diff
600,0.4,-0.009577811,diff
601,0.404,-0.009756863,diff
602,0.408,-0.009939313,diff
603,0.412,-0.010125279,diff
604,0.416,-0.01031363,diff
605,0.42,-0.010504484,diff
606,0.424,-0.010696709,diff
607,0.428,-0.010889828,diff
608,0.432,-0.011083424,diff
609,0.436,-0.011276782,diff
610,0.44,-0.011470258,diff
611,0.444,-0.011662126,diff
612,0.448,-0.01185286,diff
613,0.452,-0.012041569,diff
614,0.456,-0.012227774,diff
615,0.46,-0.0124107,diff
616,0.464,-0.012590647,diff
617,0.468,-0.012766421,diff
618,0.472,-0.012937784,diff
619,0.476,-0.013104916,diff
620,0.48,-0.013266742,diff
621,0.484,-0.013423264,diff
622,0.488,-0.013573587,diff
623,0.492,-0.013718128,diff
624,0.496,-0.013855696,diff
625,0.5,-0.013986349,diff
626,0.504,-0.014110506,diff
627,0.508,-0.014226437,diff
628,0.512,-0.014334857,diff
629,0.516,-0.014435172,diff
630,0.52,-0.01452744,diff
631,0.524,-0.014610767,diff
632,0.528,-0.014685214,diff
633,0.532,-0.0147506595,diff
634,0.536,-0.0148073435,diff
635,0.54,-0.014854491,diff
636,0.544,-0.014891803,diff
637,0.548,-0.014919758,diff
638,0.552,-0.014937997,diff
639,0.556,-0.01494658,diff
640,0.56,-0.01494503,diff
641,0.564,-0.0149332285,diff
642,0.568,-0.014911532,diff
643,0.572,-0.014880002,diff
644,0.576,-0.014838219,diff
645,0.58,-0.014786243,diff
646,0.584,-0.014724076,diff
647,0.588,-0.014652133,diff
648,0.592,-0.014570177,diff
649,0.596,-0.014478028,diff
650,0.6,-0.014376223,diff
651,0.604,-0.014264941,diff
652,0.608,-0.014143109,diff
653,0.612,-0.014012456,diff
654,0.616,-0.013872683,diff
655,0.62,-0.013723254,diff
656,0.624,-0.013564527,diff
657,0.628,-0.013397694,diff
658,0.632,-0.013221502,diff
659,0.636,-0.013037443,diff
660,0.64,-0.012844682,diff
661,0.644,-0.012644112,diff
662,0.648,-0.012435675,diff
663,0.652,-0.012220144,diff
664,0.656,-0.0119969845,diff
665,0.66,-0.011766911,diff
666,0.664,-0.011530042,diff
667,0.668,-0.011287272,diff
668,0.672,-0.011038363,diff
669,0.676,-0.010783017,diff
670,0.68,-0.010522902,diff
671,0.684,-0.010257363,diff
672,0.688,-0.009987175,diff
673,0.692,-0.009712517,diff
674,0.696,-0.009433508,diff
675,0.7,-0.009151161,diff
676,0.704,-0.00886482,diff
677,0.708,-0.008575678,diff
678,0.712,-0.00828433,diff
679,0.716,-0.007990003,diff
680,0.72,-0.0076935887,diff
681,0.724,-0.0073964,diff
682,0.728,-0.0070971847,diff
683,0.732,-0.006797254,diff
684,0.736,-0.0064969063,diff
685,0.74,-0.00619632,diff
686,0.744,-0.005895734,diff
687,0.748,-0.0055956244,diff
688,0.752,-0.0052965283,diff
689,0.756,-0.0049986243,diff
690,0.76,-0.0047026277,diff
691,0.764,-0.004408598,diff
692,0.768,-0.004116714,diff
693,0.772,-0.0038272738,diff
694,0.776,-0.0035406947,diff
695,0.78,-0.003258109,diff
696,0.784,-0.002978146,diff
697,0.788,-0.0027029514,diff
698,0.792,-0.002431333,diff
699,0.796,-0.0021648407,diff
700,0.8,-0.0019032955,diff
701,0.804,-0.0016460419,diff
702,0.808,-0.0013952255,diff
703,0.812,-0.0011494756,diff
704,0.816,-0.0009101033,diff
705,0.82,-0.00067669153,diff
706,0.824,-0.00044995546,diff
707,0.828,-0.0002297163,diff
708,0.832,-1.680851e-05,diff
709,0.836,0.00018936396,diff
710,0.84,0.00038784742,diff
711,0.844,0.0005787015,diff
712,0.848,0.0007622838,diff
713,0.852,0.0009371042,diff
714,0.856,0.0011042953,diff
715,0.86,0.0012629628,diff
716,0.864,0.0014133453,diff
717,0.868,0.0015547276,diff
718,0.872,0.0016875863,diff
719,0.876,0.0018115044,diff
720,0.88,0.0019265413,diff
721,0.884,0.0020325184,diff
722,0.888,0.0021291375,diff
723,0.892,0.0022165775,diff
724,0.896,0.0022945404,diff
725,0.9,0.0023635626,diff
726,0.904,0.00242275,diff
727,0.908,0.0024722815,diff
728,0.912,0.0025129914,diff
729,0.916,0.0025435686,diff
730,0.92,0.0025647283,diff
731,0.924,0.0025764108,diff
732,0.928,0.0025787354,diff
733,0.932,0.002571106,diff
734,0.936,0.0025545955,diff
735,0.94,0.0025283694,diff
736,0.944,0.002492845,diff
737,0.948,0.002447784,diff
738,0.952,0.0023935437,diff
739,0.956,0.0023303032,diff
740,0.96,0.0022575855,diff
741,0.964,0.0021762252,diff
742,0.968,0.002085805,diff
743,0.972,0.0019866228,diff
744,0.976,0.0018789768,diff
745,0.98,0.0017623901,diff
746,0.984,0.0016378164,diff
747,0.988,0.0015049577,diff
748,0.992,0.0013638735,diff
749,0.996,0.0012148619,diff
750,1.0,0.001058042,diff
751,1.004,0.00089377165,diff
752,1.008,0.00072205067,diff
753,1.012,0.0005426407,diff
754,1.016,0.0003566146,diff
755,1.02,0.00016355515,diff
756,1.024,-3.6478043e-05,diff
757,1.028,-0.00024229288,diff
758,1.032,-0.00045496225,diff
759,1.036,-0.0006733537,diff
760,1.04,-0.000897944,diff
761,1.044,-0.0011281371,diff
762,1.048,-0.0013632178,diff
763,1.052,-0.0016038418,diff
764,1.056,-0.0018494129,diff
765,1.06,-0.0020993352,diff
766,1.064,-0.002353996,diff
767,1.068,-0.0026129484,diff
768,1.072,-0.002875626,diff
769,1.076,-0.0031425655,diff
770,1.08,-0.003412664,diff
771,1.084,-0.0036855936,diff
772,1.088,-0.0039619803,diff
773,1.092,-0.0042414665,diff
774,1.096,-0.004522532,diff
775,1.1,-0.0048064888,diff
776,1.104,-0.0050925612,diff
777,1.108,-0.0053804517,diff
778,1.112,-0.005669236,diff
779,1.116,-0.005959779,diff
780,1.12,-0.006251067,diff
781,1.124,-0.0065432787,diff
782,1.128,-0.006835848,diff
783,1.132,-0.007128477,diff
784,1.136,-0.0074216127,diff
785,1.14,-0.007714033,diff
786,1.144,-0.008006066,diff
787,1.148,-0.00829801,diff
788,1.152,-0.008588314,diff
789,1.156,-0.008877933,diff
790,1.16,-0.0091659725,diff
791,1.164,-0.009451985,diff
792,1.168,-0.009736627,diff
793,1.172,-0.010018855,diff
794,1.176,-0.010299176,diff
795,1.18,-0.010576755,diff
796,1.184,-0.010851353,diff
797,1.188,-0.011122972,diff
798,1.192,-0.01139161,diff
799,1.196,-0.011657119,diff
800,1.2,-0.011918783,diff
801,1.204,-0.012176722,diff
802,1.208,-0.0124307275,diff
803,1.212,-0.012680531,diff
804,1.216,-0.01292631,diff
805,1.22,-0.013167232,diff
806,1.224,-0.013403475,diff
807,1.228,-0.01363498,diff
808,1.232,-0.013861388,diff
809,1.236,-0.014082909,diff
810,1.24,-0.014298916,diff
811,1.244,-0.01450932,diff
812,1.248,-0.014714122,diff
813,1.252,-0.01491335,diff
814,1.256,-0.01510632,diff
815,1.26,-0.015293628,diff
816,1.264,-0.0154747665,diff
817,1.268,-0.015649378,diff
818,1.272,-0.015817672,diff
819,1.276,-0.015979499,diff
820,1.28,-0.016134858,diff
821,1.284,-0.016283095,diff
822,1.288,-0.016425014,diff
823,1.292,-0.016560078,diff
824,1.296,-0.0166879,diff
825,1.3,-0.016808629,diff
826,1.304,-0.016922116,diff
827,1.308,-0.01702848,diff
828,1.312,-0.017127812,diff
829,1.316,-0.017219394,diff
830,1.32,-0.017303884,diff
831,1.324,-0.017380983,diff
832,1.328,-0.01745063,diff
833,1.332,-0.017512739,diff
834,1.336,-0.017567247,diff
835,1.34,-0.017614037,diff
836,1.344,-0.017653525,diff
837,1.348,-0.017685384,diff
838,1.352,-0.017709672,diff
839,1.356,-0.017726004,diff
840,1.36,-0.017734885,diff
841,1.364,-0.017735898,diff
842,1.368,-0.01772958,diff
843,1.372,-0.017715722,diff
844,1.376,-0.017694026,diff
845,1.38,-0.017665178,diff
846,1.384,-0.017628163,diff
847,1.388,-0.017584056,diff
848,1.392,-0.017532617,diff
849,1.396,-0.01747331,diff
850,1.4,-0.01740694,diff
851,1.404,-0.01733327,diff
852,1.408,-0.017252088,diff
853,1.412,-0.017163694,diff
854,1.416,-0.017068118,diff
855,1.42,-0.01696533,diff
856,1.424,-0.016855747,diff
857,1.428,-0.0167391,diff
858,1.432,-0.016615182,diff
859,1.436,-0.016484767,diff
860,1.44,-0.016348004,diff
861,1.444,-0.016204119,diff
862,1.448,-0.016053528,diff
863,1.452,-0.015896827,diff
864,1.456,-0.01573354,diff
865,1.46,-0.015564233,diff
866,1.464,-0.01538837,diff
867,1.468,-0.015206933,diff
868,1.472,-0.015019059,diff
869,1.476,-0.014825523,diff
870,1.48,-0.014626354,diff
871,1.484,-0.014421642,diff
872,1.488,-0.014211535,diff
873,1.492,-0.013995707,diff
874,1.496,-0.013774872,diff
875,1.5,-0.013549089,diff
876,1.504,-0.013318092,diff
877,1.508,-0.013082564,diff
878,1.512,-0.01284194,diff
879,1.516,-0.012597173,diff
880,1.52,-0.012347624,diff
881,1.524,-0.012094259,diff
882,1.528,-0.011836469,diff
883,1.532,-0.011574879,diff
884,1.536,-0.011309221,diff
885,1.54,-0.011039898,diff
886,1.544,-0.010767266,diff
887,1.548,-0.010491237,diff
888,1.552,-0.010211989,diff
889,1.556,-0.009929508,diff
890,1.56,-0.009644419,diff
891,1.564,-0.009356394,diff
892,1.568,-0.009065822,diff
893,1.572,-0.008772999,diff
894,1.576,-0.008477852,diff
895,1.58,-0.008180514,diff
896,1.584,-0.007881507,diff
897,1.588,-0.0075807422,diff
898,1.592,-0.007278323,diff
899,1.596,-0.006974846,diff
900,1.6,-0.006669849,diff
901,1.604,-0.006363809,diff
902,1.608,-0.0060570687,diff
903,1.612,-0.0057492703,diff
904,1.616,-0.005441308,diff
905,1.62,-0.0051331073,diff
906,1.624,-0.004824221,diff
907,1.628,-0.0045158416,diff
908,1.632,-0.0042072237,diff
909,1.636,-0.0038993657,diff
910,1.64,-0.0035918206,diff
911,1.644,-0.0032851845,diff
912,1.648,-0.0029791892,diff
913,1.652,-0.00267452,diff
914,1.656,-0.0023711175,diff
915,1.66,-0.0020691156,diff
916,1.664,-0.0017685145,diff
917,1.668,-0.0014703125,diff
918,1.672,-0.001173541,diff
919,1.676,-0.0008790195,diff
920,1.68,-0.0005867928,diff
921,1.684,-0.00029741228,diff
922,1.688,-1.0326505e-05,diff
923,1.692,0.00027358532,diff
924,1.696,0.0005544722,diff
925,1.7,0.00083202124,diff
926,1.704,0.0011061579,diff
927,1.708,0.0013770312,diff
928,1.712,0.0016437769,diff
929,1.716,0.0019066036,diff
930,1.72,0.0021654516,diff
931,1.724,0.0024196357,diff
932,1.728,0.0026696026,diff
933,1.732,0.0029149652,diff
934,1.736,0.003155306,diff
935,1.74,0.0033906251,diff
936,1.744,0.0036206543,diff
937,1.748,0.0038455129,diff
938,1.752,0.0040647686,diff
939,1.756,0.0042781383,diff
940,1.76,0.00448592,diff
941,1.764,0.0046873987,diff
942,1.768,0.004882723,diff
943,1.772,0.0050715357,diff
944,1.776,0.005253814,diff
945,1.78,0.0054290295,diff
946,1.784,0.0055976585,diff
947,1.788,0.005759284,diff
948,1.792,0.005913429,diff
949,1.796,0.00606025,diff
950,1.8,0.0061992854,diff
951,1.804,0.006330617,diff
952,1.808,0.0064540356,diff
953,1.812,0.0065694377,diff
954,1.816,0.006676309,diff
955,1.82,0.0067749918,diff
956,1.824,0.0068649054,diff
957,1.828,0.006946385,diff
958,1.832,0.00701873,diff
959,1.836,0.0070817396,diff
960,1.84,0.0071359724,diff
961,1.844,0.0071804076,diff
962,1.848,0.0072158054,diff
963,1.852,0.0072410703,diff
964,1.856,0.007256724,diff
965,1.86,0.0072622746,diff
966,1.864,0.007257715,diff
967,1.868,0.0072427318,diff
968,1.872,0.007217072,diff
969,1.876,0.0071810707,diff
970,1.88,0.007134512,diff
971,1.884,0.007076729,diff
972,1.888,0.0070078857,diff
973,1.892,0.006927684,diff
974,1.896,0.0068364926,diff
975,1.9,0.006733589,diff
976,1.904,0.006618969,diff
977,1.908,0.0064925514,diff
978,1.912,0.00635428,diff
979,1.916,0.0062039644,diff
980,1.92,0.006041184,diff
981,1.924,0.005866457,diff
982,1.928,0.0056788363,diff
983,1.932,0.0054786615,diff
984,1.936,0.005265791,diff
985,1.94,0.005039938,diff
986,1.944,0.004801212,diff
987,1.948,0.0045490414,diff
988,1.952,0.004283745,diff
989,1.956,0.004004892,diff
990,1.96,0.0037124455,diff
991,1.964,0.0034064334,diff
992,1.968,0.0030863788,diff
993,1.972,0.0027525304,diff
994,1.976,0.00240466,diff
995,1.98,0.0020422367,diff
996,1.984,0.0016658744,diff
997,1.988,0.0012745694,diff
998,1.992,0.0008688611,diff
999,1.996,0.00044856407,diff
1000,2.0,1.33086e-05,diff


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_400/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_400/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_400/sol_nn.csv <==
,X_x,value,name
0,-2.0,9.568408e-06,sol_nn
1,-1.996,0.0022400238,sol_nn
2,-1.992,0.004469015,sol_nn
3,-1.988,0.0066965027,sol_nn
4,-1.984,0.008922597,sol_nn
5,-1.98,0.011147479,sol_nn
6,-1.976,0.013370778,sol_nn
7,-1.972,0.015592337,sol_nn
8,-1.968,0.017812729,sol_nn
9,-1.964,0.020031532,sol_nn
10,-1.96,0.022249145,sol_nn
11,-1.956,0.024465121,sol_nn
12,-1.952,0.026679348,sol_nn
13,-1.948,0.028892698,sol_nn
14,-1.944,0.031104077,sol_nn
15,-1.94,0.03331428,sol_nn
16,-1.936,0.035523094,sol_nn
17,-1.932,0.037730236,sol_nn
18,-1.928,0.039935946,sol_nn
19,-1.924,0.0421404,sol_nn
20,-1.92,0.04434341,sol_nn
21,-1.916,0.04654466,sol_nn
22,-1.912,0.048744876,sol_nn
23,-1.908,0.050943248,sol_nn
24,-1.904,0.053140603,sol_nn
25,-1.9,0.055336244,sol_nn
26,-1.896,0.057530362,sol_nn
27,-1.892,0.059723288,sol_nn
28,-1.888,0.06191448,sol_nn
29,-1.884,0.06410443,sol_nn
30,-1.88,0.06629284,sol_nn
31,-1.876,0.06847985,sol_nn
32,-1.872,0.07066543,sol_nn
33,-1.868,0.07284954,sol_nn
34,-1.864,0.075032465,sol_nn
35,-1.86,0.077213876,sol_nn
36,-1.856,0.07939362,sol_nn
37,-1.852,0.08157205,sol_nn
38,-1.848,0.083748996,sol_nn
39,-1.844,0.08592476,sol_nn
40,-1.84,0.08809869,sol_nn
41,-1.836,0.090271935,sol_nn
42,-1.832,0.09244323,sol_nn
43,-1.828,0.09461287,sol_nn
44,-1.824,0.09678163,sol_nn
45,-1.82,0.098948896,sol_nn
46,-1.816,0.101114504,sol_nn
47,-1.812,0.103278965,sol_nn
48,-1.808,0.10544198,sol_nn
49,-1.804,0.107603624,sol_nn
50,-1.8,0.109763786,sol_nn
51,-1.796,0.11192236,sol_nn
52,-1.792,0.11408014,sol_nn
53,-1.788,0.116236314,sol_nn
54,-1.784,0.11839087,sol_nn
55,-1.78,0.12054457,sol_nn
56,-1.776,0.122696236,sol_nn
57,-1.772,0.12484696,sol_nn
58,-1.768,0.12699646,sol_nn
59,-1.764,0.1291442,sol_nn
60,-1.76,0.13129096,sol_nn
61,-1.756,0.13343601,sol_nn
62,-1.752,0.13558023,sol_nn
63,-1.748,0.13772288,sol_nn
64,-1.744,0.13986404,sol_nn
65,-1.74,0.14200412,sol_nn
66,-1.736,0.14414282,sol_nn
67,-1.732,0.14628011,sol_nn
68,-1.728,0.14841619,sol_nn
69,-1.724,0.1505511,sol_nn
70,-1.72,0.15268454,sol_nn
71,-1.716,0.15481663,sol_nn
72,-1.712,0.15694773,sol_nn
73,-1.708,0.15907732,sol_nn
74,-1.704,0.16120574,sol_nn
75,-1.7,0.16333306,sol_nn
76,-1.696,0.16545886,sol_nn
77,-1.692,0.16758342,sol_nn
78,-1.688,0.16970713,sol_nn
79,-1.684,0.17182936,sol_nn
80,-1.68,0.17395033,sol_nn
81,-1.676,0.1760701,sol_nn
82,-1.672,0.17818876,sol_nn
83,-1.668,0.18030593,sol_nn
84,-1.664,0.18242224,sol_nn
85,-1.66,0.18453704,sol_nn
86,-1.656,0.1866508,sol_nn
87,-1.652,0.18876353,sol_nn
88,-1.648,0.19087538,sol_nn
89,-1.644,0.19298527,sol_nn
90,-1.64,0.1950946,sol_nn
91,-1.636,0.19720249,sol_nn
92,-1.632,0.19930932,sol_nn
93,-1.628,0.20141515,sol_nn
94,-1.624,0.20352,sol_nn
95,-1.62,0.2056233,sol_nn
96,-1.616,0.2077258,sol_nn
97,-1.612,0.20982736,sol_nn
98,-1.608,0.21192762,sol_nn
99,-1.604,0.2140267,sol_nn
100,-1.6,0.21612482,sol_nn
101,-1.596,0.21822181,sol_nn
102,-1.592,0.22031802,sol_nn
103,-1.588,0.22241293,sol_nn
104,-1.584,0.2245071,sol_nn
105,-1.58,0.22659992,sol_nn
106,-1.576,0.22869201,sol_nn
107,-1.572,0.23078309,sol_nn
108,-1.568,0.23287307,sol_nn
109,-1.564,0.23496193,sol_nn
110,-1.56,0.23705016,sol_nn
111,-1.556,0.23913701,sol_nn
112,-1.552,0.24122338,sol_nn
113,-1.548,0.24330874,sol_nn
114,-1.544,0.24539281,sol_nn
115,-1.54,0.24747632,sol_nn
116,-1.536,0.24955873,sol_nn
117,-1.532,0.25164008,sol_nn
118,-1.528,0.2537211,sol_nn
119,-1.524,0.2558009,sol_nn
120,-1.52,0.25787985,sol_nn
121,-1.516,0.2599578,sol_nn
122,-1.512,0.26203516,sol_nn
123,-1.508,0.26411188,sol_nn
124,-1.504,0.26618755,sol_nn
125,-1.5,0.2682624,sol_nn
126,-1.496,0.27033645,sol_nn
127,-1.492,0.27240965,sol_nn
128,-1.488,0.27448228,sol_nn
129,-1.484,0.27655405,sol_nn
130,-1.48,0.27862528,sol_nn
131,-1.476,0.2806955,sol_nn
132,-1.472,0.2827649,sol_nn
133,-1.468,0.28483406,sol_nn
134,-1.464,0.28690255,sol_nn
135,-1.46,0.2889698,sol_nn
136,-1.456,0.2910366,sol_nn
137,-1.452,0.2931029,sol_nn
138,-1.448,0.29516852,sol_nn
139,-1.444,0.2972334,sol_nn
140,-1.44,0.29929787,sol_nn
141,-1.436,0.30136153,sol_nn
142,-1.432,0.30342495,sol_nn
143,-1.428,0.30548763,sol_nn
144,-1.424,0.30754972,sol_nn
145,-1.42,0.3096114,sol_nn
146,-1.416,0.31167227,sol_nn
147,-1.412,0.31373286,sol_nn
148,-1.408,0.3157928,sol_nn
149,-1.404,0.3178524,sol_nn
150,-1.4,0.31991157,sol_nn
151,-1.396,0.32197005,sol_nn
152,-1.392,0.32402825,sol_nn
153,-1.388,0.32608607,sol_nn
154,-1.384,0.3281432,sol_nn
155,-1.38,0.33020023,sol_nn
156,-1.376,0.3322569,sol_nn
157,-1.372,0.33431298,sol_nn
158,-1.368,0.33636886,sol_nn
159,-1.364,0.33842486,sol_nn
160,-1.36,0.34047994,sol_nn
161,-1.356,0.34253475,sol_nn
162,-1.352,0.3445895,sol_nn
163,-1.348,0.34664375,sol_nn
164,-1.344,0.3486981,sol_nn
165,-1.34,0.35075212,sol_nn
166,-1.336,0.35280594,sol_nn
167,-1.332,0.35485938,sol_nn
168,-1.328,0.35691267,sol_nn
169,-1.324,0.35896564,sol_nn
170,-1.32,0.36101872,sol_nn
171,-1.316,0.36307165,sol_nn
172,-1.312,0.36512452,sol_nn
173,-1.308,0.36717704,sol_nn
174,-1.304,0.36922976,sol_nn
175,-1.3,0.37128234,sol_nn
176,-1.296,0.37333483,sol_nn
177,-1.292,0.37538728,sol_nn
178,-1.288,0.3774397,sol_nn
179,-1.284,0.37949222,sol_nn
180,-1.28,0.38154474,sol_nn
181,-1.276,0.38359708,sol_nn
182,-1.272,0.38564992,sol_nn
183,-1.268,0.38770255,sol_nn
184,-1.264,0.38975516,sol_nn
185,-1.26,0.39180788,sol_nn
186,-1.256,0.39386117,sol_nn
187,-1.252,0.39591423,sol_nn
188,-1.248,0.39796767,sol_nn
189,-1.244,0.40002102,sol_nn
190,-1.24,0.40207493,sol_nn
191,-1.236,0.4041289,sol_nn
192,-1.232,0.40618265,sol_nn
193,-1.228,0.40823746,sol_nn
194,-1.224,0.41029218,sol_nn
195,-1.22,0.41234684,sol_nn
196,-1.216,0.41440266,sol_nn
197,-1.212,0.4164583,sol_nn
198,-1.208,0.41851428,sol_nn
199,-1.204,0.42057082,sol_nn
200,-1.2,0.4226274,sol_nn
201,-1.196,0.42468485,sol_nn
202,-1.192,0.42674246,sol_nn
203,-1.188,0.42880076,sol_nn
204,-1.184,0.4308595,sol_nn
205,-1.18,0.43291855,sol_nn
206,-1.176,0.43497816,sol_nn
207,-1.172,0.4370385,sol_nn
208,-1.168,0.43909913,sol_nn
209,-1.164,0.44116035,sol_nn
210,-1.16,0.44322208,sol_nn
211,-1.156,0.44528502,sol_nn
212,-1.152,0.44734818,sol_nn
213,-1.148,0.4494116,sol_nn
214,-1.144,0.45147645,sol_nn
215,-1.14,0.45354137,sol_nn
216,-1.136,0.45560718,sol_nn
217,-1.132,0.4576738,sol_nn
218,-1.128,0.45974106,sol_nn
219,-1.124,0.46180937,sol_nn
220,-1.12,0.46387795,sol_nn
221,-1.116,0.46594802,sol_nn
222,-1.112,0.46801844,sol_nn
223,-1.108,0.47009024,sol_nn
224,-1.104,0.47216216,sol_nn
225,-1.1,0.4742356,sol_nn
226,-1.096,0.47630966,sol_nn
227,-1.092,0.4783845,sol_nn
228,-1.088,0.48046055,sol_nn
229,-1.084,0.48253772,sol_nn
230,-1.08,0.4846156,sol_nn
231,-1.076,0.48669457,sol_nn
232,-1.072,0.4887744,sol_nn
233,-1.068,0.49085543,sol_nn
234,-1.064,0.49293774,sol_nn
235,-1.06,0.49502093,sol_nn
236,-1.056,0.4971052,sol_nn
237,-1.052,0.4991905,sol_nn
238,-1.048,0.5012774,sol_nn
239,-1.044,0.50336486,sol_nn
240,-1.04,0.5054537,sol_nn
241,-1.036,0.5075439,sol_nn
242,-1.032,0.5096356,sol_nn
243,-1.028,0.5117281,sol_nn
244,-1.024,0.51382166,sol_nn
245,-1.02,0.5159169,sol_nn
246,-1.016,0.51801324,sol_nn
247,-1.012,0.52011126,sol_nn
248,-1.008,0.5222102,sol_nn
249,-1.004,0.5243104,sol_nn
250,-1.0,0.52641225,sol_nn
251,-0.996,0.5285157,sol_nn
252,-0.992,0.53062004,sol_nn
253,-0.988,0.53272593,sol_nn
254,-0.984,0.5348334,sol_nn
255,-0.98,0.5369423,sol_nn
256,-0.976,0.5390525,sol_nn
257,-0.972,0.54116416,sol_nn
258,-0.968,0.5432774,sol_nn
259,-0.964,0.5453923,sol_nn
260,-0.96,0.54750854,sol_nn
261,-0.956,0.5496265,sol_nn
262,-0.952,0.55174583,sol_nn
263,-0.948,0.55386704,sol_nn
264,-0.944,0.55598974,sol_nn
265,-0.94,0.5581136,sol_nn
266,-0.936,0.56023943,sol_nn
267,-0.932,0.56236714,sol_nn
268,-0.928,0.5644958,sol_nn
269,-0.924,0.5666266,sol_nn
270,-0.92,0.568759,sol_nn
271,-0.916,0.570893,sol_nn
272,-0.912,0.57302827,sol_nn
273,-0.908,0.57516587,sol_nn
274,-0.904,0.57730484,sol_nn
275,-0.9,0.5794461,sol_nn
276,-0.896,0.58158845,sol_nn
277,-0.892,0.58373237,sol_nn
278,-0.888,0.5858783,sol_nn
279,-0.884,0.5880259,sol_nn
280,-0.88,0.5901755,sol_nn
281,-0.876,0.5923268,sol_nn
282,-0.872,0.5944797,sol_nn
283,-0.868,0.59663427,sol_nn
284,-0.864,0.59879124,sol_nn
285,-0.86,0.6009494,sol_nn
286,-0.856,0.6031095,sol_nn
287,-0.852,0.60527104,sol_nn
288,-0.848,0.60743487,sol_nn
289,-0.844,0.6096001,sol_nn
290,-0.84,0.61176765,sol_nn
291,-0.836,0.6139365,sol_nn
292,-0.832,0.61610734,sol_nn
293,-0.828,0.6182798,sol_nn
294,-0.824,0.6204541,sol_nn
295,-0.82,0.6226304,sol_nn
296,-0.816,0.6248082,sol_nn
297,-0.812,0.62698805,sol_nn
298,-0.808,0.6291693,sol_nn
299,-0.804,0.6313528,sol_nn
300,-0.8,0.63353795,sol_nn
301,-0.796,0.6357245,sol_nn
302,-0.792,0.63791287,sol_nn
303,-0.788,0.64010304,sol_nn
304,-0.784,0.6422952,sol_nn
305,-0.78,0.64448875,sol_nn
306,-0.776,0.6466841,sol_nn
307,-0.772,0.6488814,sol_nn
308,-0.768,0.6510796,sol_nn
309,-0.764,0.65328026,sol_nn
310,-0.76,0.65548193,sol_nn
311,-0.756,0.6576858,sol_nn
312,-0.752,0.6598912,sol_nn
313,-0.748,0.66209775,sol_nn
314,-0.744,0.6643063,sol_nn
315,-0.74,0.66651607,sol_nn
316,-0.736,0.6687277,sol_nn
317,-0.732,0.67094076,sol_nn
318,-0.728,0.6731551,sol_nn
319,-0.724,0.6753709,sol_nn
320,-0.72,0.6775881,sol_nn
321,-0.716,0.6798068,sol_nn
322,-0.712,0.6820268,sol_nn
323,-0.708,0.6842481,sol_nn
324,-0.704,0.6864708,sol_nn
325,-0.7,0.6886945,sol_nn
326,-0.696,0.6909196,sol_nn
327,-0.692,0.6931462,sol_nn
328,-0.688,0.69537336,sol_nn
329,-0.684,0.697602,sol_nn
330,-0.68,0.69983166,sol_nn
331,-0.676,0.7020622,sol_nn
332,-0.672,0.7042937,sol_nn
333,-0.668,0.7065261,sol_nn
334,-0.664,0.70875984,sol_nn
335,-0.66,0.7109937,sol_nn
336,-0.656,0.713229,sol_nn
337,-0.652,0.7154646,sol_nn
338,-0.648,0.7177009,sol_nn
339,-0.644,0.7199379,sol_nn
340,-0.64,0.72217566,sol_nn
341,-0.636,0.7244138,sol_nn
342,-0.632,0.7266519,sol_nn
343,-0.628,0.7288911,sol_nn
344,-0.624,0.7311302,sol_nn
345,-0.62,0.7333697,sol_nn
346,-0.616,0.7356092,sol_nn
347,-0.612,0.7378489,sol_nn
348,-0.608,0.74008846,sol_nn
349,-0.604,0.7423287,sol_nn
350,-0.6,0.7445676,sol_nn
351,-0.596,0.74680716,sol_nn
352,-0.592,0.74904615,sol_nn
353,-0.588,0.751285,sol_nn
354,-0.584,0.75352335,sol_nn
355,-0.58,0.75576097,sol_nn
356,-0.576,0.7579978,sol_nn
357,-0.572,0.7602344,sol_nn
358,-0.568,0.7624698,sol_nn
359,-0.564,0.7647046,sol_nn
360,-0.56,0.76693803,sol_nn
361,-0.556,0.7691704,sol_nn
362,-0.552,0.7714018,sol_nn
363,-0.548,0.77363175,sol_nn
364,-0.544,0.7758602,sol_nn
365,-0.54,0.77808744,sol_nn
366,-0.536,0.7803126,sol_nn
367,-0.532,0.78253615,sol_nn
368,-0.528,0.7847576,sol_nn
369,-0.524,0.78697765,sol_nn
370,-0.52,0.78919524,sol_nn
371,-0.516,0.79141057,sol_nn
372,-0.512,0.79362375,sol_nn
373,-0.508,0.7958338,sol_nn
374,-0.504,0.7980417,sol_nn
375,-0.5,0.80024695,sol_nn
376,-0.496,0.80244875,sol_nn
377,-0.492,0.804648,sol_nn
378,-0.488,0.80684364,sol_nn
379,-0.484,0.8090362,sol_nn
380,-0.48,0.81122524,sol_nn
381,-0.476,0.81341094,sol_nn
382,-0.472,0.81559217,sol_nn
383,-0.468,0.8177698,sol_nn
384,-0.464,0.8199436,sol_nn
385,-0.46,0.8221127,sol_nn
386,-0.456,0.8242775,sol_nn
387,-0.452,0.8264379,sol_nn
388,-0.448,0.82859325,sol_nn
389,-0.444,0.83074343,sol_nn
390,-0.44,0.8328886,sol_nn
391,-0.436,0.8350287,sol_nn
392,-0.432,0.83716327,sol_nn
393,-0.428,0.8392922,sol_nn
394,-0.424,0.84141505,sol_nn
395,-0.42,0.8435321,sol_nn
396,-0.416,0.8456426,sol_nn
397,-0.412,0.84774697,sol_nn
398,-0.408,0.8498444,sol_nn
399,-0.404,0.851935,sol_nn
400,-0.4,0.8540186,sol_nn
401,-0.396,0.85609514,sol_nn
402,-0.392,0.8581637,sol_nn
403,-0.388,0.8602249,sol_nn
404,-0.384,0.86227834,sol_nn
405,-0.38,0.86432356,sol_nn
406,-0.376,0.86636037,sol_nn
407,-0.372,0.8683884,sol_nn
408,-0.368,0.87040806,sol_nn
409,-0.364,0.8724183,sol_nn
410,-0.36,0.87441933,sol_nn
411,-0.356,0.87641114,sol_nn
412,-0.352,0.8783929,sol_nn
413,-0.348,0.8803644,sol_nn
414,-0.344,0.8823261,sol_nn
415,-0.34,0.88427716,sol_nn
416,-0.336,0.88621753,sol_nn
417,-0.332,0.8881471,sol_nn
418,-0.328,0.89006525,sol_nn
419,-0.324,0.8919716,sol_nn
420,-0.32,0.8938666,sol_nn
421,-0.316,0.89574945,sol_nn
422,-0.312,0.89761984,sol_nn
423,-0.308,0.8994775,sol_nn
424,-0.304,0.90132296,sol_nn
425,-0.3,0.9031551,sol_nn
426,-0.296,0.9049737,sol_nn
427,-0.292,0.9067788,sol_nn
428,-0.288,0.9085698,sol_nn
429,-0.284,0.91034687,sol_nn
430,-0.28,0.9121092,sol_nn
431,-0.276,0.9138568,sol_nn
432,-0.272,0.91558975,sol_nn
433,-0.268,0.91730696,sol_nn
434,-0.264,0.9190085,sol_nn
435,-0.26,0.92069435,sol_nn
436,-0.256,0.9223639,sol_nn
437,-0.252,0.92401695,sol_nn
438,-0.248,0.92565346,sol_nn
439,-0.244,0.9272728,sol_nn
440,-0.24,0.9288747,sol_nn
441,-0.236,0.9304587,sol_nn
442,-0.232,0.9320252,sol_nn
443,-0.228,0.93357337,sol_nn
444,-0.224,0.9351031,sol_nn
445,-0.22,0.93661404,sol_nn
446,-0.216,0.9381058,sol_nn
447,-0.212,0.9395783,sol_nn
448,-0.208,0.94103056,sol_nn
449,-0.204,0.9424634,sol_nn
450,-0.2,0.9438759,sol_nn
451,-0.196,0.94526774,sol_nn
452,-0.192,0.9466387,sol_nn
453,-0.188,0.9479886,sol_nn
454,-0.184,0.94931686,sol_nn
455,-0.18,0.9506239,sol_nn
456,-0.176,0.9519083,sol_nn
457,-0.172,0.9531709,sol_nn
458,-0.168,0.95441055,sol_nn
459,-0.164,0.95562774,sol_nn
460,-0.16,0.9568218,sol_nn
461,-0.156,0.9579927,sol_nn
462,-0.152,0.959139,sol_nn
463,-0.148,0.9602622,sol_nn
464,-0.144,0.9613609,sol_nn
465,-0.14,0.9624356,sol_nn
466,-0.136,0.9634849,sol_nn
467,-0.132,0.96450984,sol_nn
468,-0.128,0.9655092,sol_nn
469,-0.124,0.966483,sol_nn
470,-0.12,0.96743155,sol_nn
471,-0.116,0.9683539,sol_nn
472,-0.112,0.96924996,sol_nn
473,-0.108,0.97011924,sol_nn
474,-0.104,0.9709625,sol_nn
475,-0.1,0.9717786,sol_nn
476,-0.096,0.9725675,sol_nn
477,-0.092,0.97332937,sol_nn
478,-0.088,0.97406375,sol_nn
479,-0.084,0.9747697,sol_nn
480,-0.08,0.9754484,sol_nn
481,-0.076,0.9760985,sol_nn
482,-0.072,0.9767204,sol_nn
483,-0.068,0.97731423,sol_nn
484,-0.064,0.9778784,sol_nn
485,-0.06,0.97841376,sol_nn
486,-0.056,0.9789207,sol_nn
487,-0.052,0.979398,sol_nn
488,-0.048,0.979846,sol_nn
489,-0.044,0.9802648,sol_nn
490,-0.04,0.980653,sol_nn
491,-0.036,0.9810122,sol_nn
492,-0.032,0.9813405,sol_nn
493,-0.028,0.98163897,sol_nn
494,-0.024,0.98190784,sol_nn
495,-0.02,0.9821456,sol_nn
496,-0.016,0.9823531,sol_nn
497,-0.012,0.98252976,sol_nn
498,-0.008,0.9826759,sol_nn
499,-0.004,0.9827912,sol_nn
500,0.0,0.98287535,sol_nn
501,0.004,0.98292863,sol_nn
502,0.008,0.98295057,sol_nn
503,0.012,0.9829416,sol_nn
504,0.016,0.98290145,sol_nn
505,0.02,0.98282975,sol_nn
506,0.024,0.98272693,sol_nn
507,0.028,0.9825921,sol_nn
508,0.032,0.9824262,sol_nn
509,0.036,0.9822286,sol_nn
510,0.04,0.9819997,sol_nn
511,0.044,0.9817391,sol_nn
512,0.048,0.9814466,sol_nn
513,0.052,0.98112273,sol_nn
514,0.056,0.98076737,sol_nn
515,0.06,0.9803798,sol_nn
516,0.064,0.9799612,sol_nn
517,0.068,0.9795104,sol_nn
518,0.072,0.9790286,sol_nn
519,0.076,0.97851455,sol_nn
520,0.08,0.97796917,sol_nn
521,0.084,0.9773923,sol_nn
522,0.088,0.9767837,sol_nn
523,0.092,0.97614384,sol_nn
524,0.096,0.97547245,sol_nn
525,0.1,0.9747696,sol_nn
526,0.104,0.9740356,sol_nn
527,0.108,0.9732703,sol_nn
528,0.112,0.972474,sol_nn
529,0.116,0.9716462,sol_nn
530,0.12,0.9707881,sol_nn
531,0.124,0.96989846,sol_nn
532,0.128,0.9689779,sol_nn
533,0.132,0.9680271,sol_nn
534,0.136,0.9670457,sol_nn
535,0.14,0.9660342,sol_nn
536,0.144,0.9649917,sol_nn
537,0.148,0.96391946,sol_nn
538,0.152,0.96281725,sol_nn
539,0.156,0.96168536,sol_nn
540,0.16,0.96052337,sol_nn
541,0.164,0.9593321,sol_nn
542,0.168,0.9581113,sol_nn
543,0.172,0.95686173,sol_nn
544,0.176,0.955583,sol_nn
545,0.18,0.9542756,sol_nn
546,0.184,0.9529396,sol_nn
547,0.188,0.95157486,sol_nn
548,0.192,0.95018274,sol_nn
549,0.196,0.94876254,sol_nn
550,0.2,0.9473151,sol_nn
551,0.204,0.94583976,sol_nn
552,0.208,0.94433784,sol_nn
553,0.212,0.94280905,sol_nn
554,0.216,0.9412533,sol_nn
555,0.22,0.93967164,sol_nn
556,0.224,0.9380641,sol_nn
557,0.228,0.9364308,sol_nn
558,0.232,0.93477273,sol_nn
559,0.236,0.93308914,sol_nn
560,0.24,0.9313812,sol_nn
561,0.244,0.929649,sol_nn
562,0.248,0.9278928,sol_nn
563,0.252,0.9261132,sol_nn
564,0.256,0.9243103,sol_nn
565,0.26,0.92248493,sol_nn
566,0.264,0.92063665,sol_nn
567,0.268,0.9187672,sol_nn
568,0.272,0.91687554,sol_nn
569,0.276,0.9149632,sol_nn
570,0.28,0.9130299,sol_nn
571,0.284,0.91107655,sol_nn
572,0.288,0.9091027,sol_nn
573,0.292,0.90711045,sol_nn
574,0.296,0.9050989,sol_nn
575,0.3,0.9030689,sol_nn
576,0.304,0.901021,sol_nn
577,0.308,0.89895576,sol_nn
578,0.312,0.8968737,sol_nn
579,0.316,0.8947751,sol_nn
580,0.32,0.8926605,sol_nn
581,0.324,0.89053035,sol_nn
582,0.328,0.88838583,sol_nn
583,0.332,0.88622653,sol_nn
584,0.336,0.88405377,sol_nn
585,0.34,0.8818676,sol_nn
586,0.344,0.8796683,sol_nn
587,0.348,0.8774574,sol_nn
588,0.352,0.8752344,sol_nn
589,0.356,0.87300104,sol_nn
590,0.36,0.8707562,sol_nn
591,0.364,0.8685023,sol_nn
592,0.368,0.8662385,sol_nn
593,0.372,0.8639662,sol_nn
594,0.376,0.86168575,sol_nn
595,0.38,0.8593969,sol_nn
596,0.384,0.8571015,sol_nn
597,0.388,0.8547994,sol_nn
598,0.392,0.85249144,sol_nn
599,0.396,0.8501779,sol_nn
600,0.4,0.8478596,sol_nn
601,0.404,0.84553695,sol_nn
602,0.408,0.84321094,sol_nn
603,0.412,0.8408814,sol_nn
604,0.416,0.83854944,sol_nn
605,0.42,0.836215,sol_nn
606,0.424,0.8338791,sol_nn
607,0.428,0.83154243,sol_nn
608,0.432,0.8292052,sol_nn
609,0.436,0.8268683,sol_nn
610,0.44,0.8245312,sol_nn
611,0.444,0.82219577,sol_nn
612,0.448,0.8198615,sol_nn
613,0.452,0.81752914,sol_nn
614,0.456,0.8151994,sol_nn
615,0.46,0.81287277,sol_nn
616,0.464,0.81054926,sol_nn
617,0.468,0.8082299,sol_nn
618,0.472,0.80591494,sol_nn
619,0.476,0.8036042,sol_nn
620,0.48,0.8012988,sol_nn
621,0.484,0.7989987,sol_nn
622,0.488,0.79670477,sol_nn
623,0.492,0.79441667,sol_nn
624,0.496,0.7921355,sol_nn
625,0.5,0.7898612,sol_nn
626,0.504,0.7875935,sol_nn
627,0.508,0.78533393,sol_nn
628,0.512,0.7830819,sol_nn
629,0.516,0.780838,sol_nn
630,0.52,0.7786022,sol_nn
631,0.524,0.7763753,sol_nn
632,0.528,0.7741572,sol_nn
633,0.532,0.77194816,sol_nn
634,0.536,0.7697479,sol_nn
635,0.54,0.7675572,sol_nn
636,0.544,0.7653762,sol_nn
637,0.548,0.7632047,sol_nn
638,0.552,0.76104283,sol_nn
639,0.556,0.7588907,sol_nn
640,0.56,0.7567487,sol_nn
641,0.564,0.75461686,sol_nn
642,0.568,0.75249493,sol_nn
643,0.572,0.7503829,sol_nn
644,0.576,0.7482811,sol_nn
645,0.58,0.74618953,sol_nn
646,0.584,0.744108,sol_nn
647,0.588,0.74203634,sol_nn
648,0.592,0.73997474,sol_nn
649,0.596,0.7379233,sol_nn
650,0.6,0.7358815,sol_nn
651,0.604,0.7338492,sol_nn
652,0.608,0.73182744,sol_nn
653,0.612,0.7298145,sol_nn
654,0.616,0.72781074,sol_nn
655,0.62,0.7258165,sol_nn
656,0.624,0.7238316,sol_nn
657,0.628,0.72185487,sol_nn
658,0.632,0.7198875,sol_nn
659,0.636,0.717928,sol_nn
660,0.64,0.71597713,sol_nn
661,0.644,0.7140341,sol_nn
662,0.648,0.71209896,sol_nn
663,0.652,0.7101709,sol_nn
664,0.656,0.70825046,sol_nn
665,0.66,0.70633686,sol_nn
666,0.664,0.70443016,sol_nn
667,0.668,0.7025294,sol_nn
668,0.672,0.7006347,sol_nn
669,0.676,0.69874644,sol_nn
670,0.68,0.69686294,sol_nn
671,0.684,0.6949849,sol_nn
672,0.688,0.69311154,sol_nn
673,0.692,0.69124264,sol_nn
674,0.696,0.689378,sol_nn
675,0.7,0.6875167,sol_nn
676,0.704,0.68565947,sol_nn
677,0.708,0.68380505,sol_nn
678,0.712,0.6819528,sol_nn
679,0.716,0.6801035,sol_nn
680,0.72,0.67825633,sol_nn
681,0.724,0.67640996,sol_nn
682,0.728,0.6745656,sol_nn
683,0.732,0.6727219,sol_nn
684,0.736,0.67087865,sol_nn
685,0.74,0.6690356,sol_nn
686,0.744,0.66719264,sol_nn
687,0.748,0.6653491,sol_nn
688,0.752,0.66350466,sol_nn
689,0.756,0.66165894,sol_nn
690,0.76,0.6598114,sol_nn
691,0.764,0.65796185,sol_nn
692,0.768,0.6561101,sol_nn
693,0.772,0.6542559,sol_nn
694,0.776,0.65239894,sol_nn
695,0.78,0.65053797,sol_nn
696,0.784,0.6486743,sol_nn
697,0.788,0.6468059,sol_nn
698,0.792,0.6449339,sol_nn
699,0.796,0.6430568,sol_nn
700,0.8,0.6411748,sol_nn
701,0.804,0.6392884,sol_nn
702,0.808,0.6373956,sol_nn
703,0.812,0.6354978,sol_nn
704,0.816,0.6335936,sol_nn
705,0.82,0.63168347,sol_nn
706,0.824,0.6297665,sol_nn
707,0.828,0.62784314,sol_nn
708,0.832,0.6259125,sol_nn
709,0.836,0.6239751,sol_nn
710,0.84,0.62203,sol_nn
711,0.844,0.62007725,sol_nn
712,0.848,0.6181172,sol_nn
713,0.852,0.6161485,sol_nn
714,0.856,0.6141721,sol_nn
715,0.86,0.6121871,sol_nn
716,0.864,0.61019385,sol_nn
717,0.868,0.60819167,sol_nn
718,0.872,0.60618097,sol_nn
719,0.876,0.6041613,sol_nn
720,0.88,0.60213274,sol_nn
721,0.884,0.6000951,sol_nn
722,0.888,0.59804815,sol_nn
723,0.892,0.595992,sol_nn
724,0.896,0.59392637,sol_nn
725,0.9,0.59185183,sol_nn
726,0.904,0.58976734,sol_nn
727,0.908,0.5876733,sol_nn
728,0.912,0.58557045,sol_nn
729,0.916,0.5834574,sol_nn
730,0.92,0.58133495,sol_nn
731,0.924,0.57920307,sol_nn
732,0.928,0.57706183,sol_nn
733,0.932,0.57491064,sol_nn
734,0.936,0.5727505,sol_nn
735,0.94,0.5705806,sol_nn
736,0.944,0.5684015,sol_nn
737,0.948,0.5662129,sol_nn
738,0.952,0.56401503,sol_nn
739,0.956,0.5618082,sol_nn
740,0.96,0.5595919,sol_nn
741,0.964,0.55736697,sol_nn
742,0.968,0.555133,sol_nn
743,0.972,0.5528902,sol_nn
744,0.976,0.5506389,sol_nn
745,0.98,0.5483787,sol_nn
746,0.984,0.5461106,sol_nn
747,0.988,0.54383415,sol_nn
748,0.992,0.54154944,sol_nn
749,0.996,0.5392568,sol_nn
750,1.0,0.5369564,sol_nn
751,1.004,0.5346486,sol_nn
752,1.008,0.53233325,sol_nn
753,1.012,0.5300103,sol_nn
754,1.016,0.52768064,sol_nn
755,1.02,0.525344,sol_nn
756,1.024,0.5230003,sol_nn
757,1.028,0.5206509,sol_nn
758,1.032,0.5182947,sol_nn
759,1.036,0.5159327,sol_nn
760,1.04,0.5135645,sol_nn
761,1.044,0.5111907,sol_nn
762,1.048,0.50881207,sol_nn
763,1.052,0.5064278,sol_nn
764,1.056,0.5040387,sol_nn
765,1.06,0.5016452,sol_nn
766,1.064,0.49924687,sol_nn
767,1.068,0.49684438,sol_nn
768,1.072,0.49443805,sol_nn
769,1.076,0.49202755,sol_nn
770,1.08,0.48961383,sol_nn
771,1.084,0.48719734,sol_nn
772,1.088,0.48477733,sol_nn
773,1.092,0.48235425,sol_nn
774,1.096,0.47992963,sol_nn
775,1.1,0.47750205,sol_nn
776,1.104,0.4750724,sol_nn
777,1.108,0.4726409,sol_nn
778,1.112,0.47020853,sol_nn
779,1.116,0.46777436,sol_nn
780,1.12,0.4653395,sol_nn
781,1.124,0.46290374,sol_nn
782,1.128,0.46046755,sol_nn
783,1.132,0.45803133,sol_nn
784,1.136,0.45559457,sol_nn
785,1.14,0.4531586,sol_nn
786,1.144,0.45072293,sol_nn
787,1.148,0.44828743,sol_nn
788,1.152,0.44585353,sol_nn
789,1.156,0.4434203,sol_nn
790,1.16,0.4409887,sol_nn
791,1.164,0.43855906,sol_nn
792,1.168,0.43613085,sol_nn
793,1.172,0.43370497,sol_nn
794,1.176,0.4312811,sol_nn
795,1.18,0.42885995,sol_nn
796,1.184,0.42644173,sol_nn
797,1.188,0.42402655,sol_nn
798,1.192,0.42161426,sol_nn
799,1.196,0.4192052,sol_nn
800,1.2,0.4167999,sol_nn
801,1.204,0.4143984,sol_nn
802,1.208,0.41200083,sol_nn
803,1.212,0.40960738,sol_nn
804,1.216,0.40721804,sol_nn
805,1.22,0.4048335,sol_nn
806,1.224,0.4024537,sol_nn
807,1.228,0.40007856,sol_nn
808,1.232,0.39770856,sol_nn
809,1.236,0.39534348,sol_nn
810,1.24,0.39298385,sol_nn
811,1.244,0.3906299,sol_nn
812,1.248,0.38828146,sol_nn
813,1.252,0.38593864,sol_nn
814,1.256,0.38360205,sol_nn
815,1.26,0.38127118,sol_nn
816,1.264,0.37894642,sol_nn
817,1.268,0.37662825,sol_nn
818,1.272,0.37431636,sol_nn
819,1.276,0.37201092,sol_nn
820,1.28,0.369712,sol_nn
821,1.284,0.36742014,sol_nn
822,1.288,0.36513466,sol_nn
823,1.292,0.36285594,sol_nn
824,1.296,0.36058456,sol_nn
825,1.3,0.35832027,sol_nn
826,1.304,0.35606316,sol_nn
827,1.308,0.35381323,sol_nn
828,1.312,0.35157025,sol_nn
829,1.316,0.3493351,sol_nn
830,1.32,0.347107,sol_nn
831,1.324,0.34488633,sol_nn
832,1.328,0.34267312,sol_nn
833,1.332,0.34046736,sol_nn
834,1.336,0.3382693,sol_nn
835,1.34,0.33607888,sol_nn
836,1.344,0.33389583,sol_nn
837,1.348,0.33172035,sol_nn
838,1.352,0.32955247,sol_nn
839,1.356,0.32739258,sol_nn
840,1.36,0.32524008,sol_nn
841,1.364,0.3230955,sol_nn
842,1.368,0.3209582,sol_nn
843,1.372,0.31882846,sol_nn
844,1.376,0.31670654,sol_nn
845,1.38,0.31459183,sol_nn
846,1.384,0.31248528,sol_nn
847,1.388,0.31038576,sol_nn
848,1.392,0.3082936,sol_nn
849,1.396,0.3062093,sol_nn
850,1.4,0.3041321,sol_nn
851,1.404,0.30206215,sol_nn
852,1.408,0.29999977,sol_nn
853,1.412,0.29794458,sol_nn
854,1.416,0.29589653,sol_nn
855,1.42,0.29385576,sol_nn
856,1.424,0.29182172,sol_nn
857,1.428,0.2897948,sol_nn
858,1.432,0.28777507,sol_nn
859,1.436,0.28576192,sol_nn
860,1.44,0.28375506,sol_nn
861,1.444,0.2817554,sol_nn
862,1.448,0.27976242,sol_nn
863,1.452,0.27777547,sol_nn
864,1.456,0.2757952,sol_nn
865,1.46,0.27382088,sol_nn
866,1.464,0.27185318,sol_nn
867,1.468,0.269891,sol_nn
868,1.472,0.26793528,sol_nn
869,1.476,0.26598525,sol_nn
870,1.48,0.2640408,sol_nn
871,1.484,0.26210195,sol_nn
872,1.488,0.26016843,sol_nn
873,1.492,0.25824067,sol_nn
874,1.496,0.25631788,sol_nn
875,1.5,0.2544001,sol_nn
876,1.504,0.25248754,sol_nn
877,1.508,0.25057945,sol_nn
878,1.512,0.24867648,sol_nn
879,1.516,0.24677762,sol_nn
880,1.52,0.24488361,sol_nn
881,1.524,0.24299335,sol_nn
882,1.528,0.24110758,sol_nn
883,1.532,0.23922558,sol_nn
884,1.536,0.23734762,sol_nn
885,1.54,0.23547338,sol_nn
886,1.544,0.23360239,sol_nn
887,1.548,0.23173484,sol_nn
888,1.552,0.22987047,sol_nn
889,1.556,0.22800937,sol_nn
890,1.56,0.2261509,sol_nn
891,1.564,0.2242953,sol_nn
892,1.568,0.2224423,sol_nn
893,1.572,0.2205915,sol_nn
894,1.576,0.21874307,sol_nn
895,1.58,0.21689679,sol_nn
896,1.584,0.21505223,sol_nn
897,1.588,0.21320936,sol_nn
898,1.592,0.21136822,sol_nn
899,1.596,0.20952813,sol_nn
900,1.6,0.2076895,sol_nn
901,1.604,0.20585197,sol_nn
902,1.608,0.20401508,sol_nn
903,1.612,0.20217931,sol_nn
904,1.616,0.20034364,sol_nn
905,1.62,0.19850828,sol_nn
906,1.624,0.1966736,sol_nn
907,1.628,0.19483835,sol_nn
908,1.632,0.1930034,sol_nn
909,1.636,0.19116762,sol_nn
910,1.64,0.1893316,sol_nn
911,1.644,0.1874946,sol_nn
912,1.648,0.18565704,sol_nn
913,1.652,0.18381815,sol_nn
914,1.656,0.18197791,sol_nn
915,1.66,0.18013635,sol_nn
916,1.664,0.17829333,sol_nn
917,1.668,0.17644796,sol_nn
918,1.672,0.17460111,sol_nn
919,1.676,0.17275205,sol_nn
920,1.68,0.17090072,sol_nn
921,1.684,0.16904648,sol_nn
922,1.688,0.16718999,sol_nn
923,1.692,0.16533028,sol_nn
924,1.696,0.16346759,sol_nn
925,1.7,0.16160151,sol_nn
926,1.704,0.15973209,sol_nn
927,1.708,0.15785939,sol_nn
928,1.712,0.15598251,sol_nn
929,1.716,0.15410176,sol_nn
930,1.72,0.15221699,sol_nn
931,1.724,0.15032761,sol_nn
932,1.728,0.14843394,sol_nn
933,1.732,0.14653574,sol_nn
934,1.736,0.14463252,sol_nn
935,1.74,0.1427242,sol_nn
936,1.744,0.14081067,sol_nn
937,1.748,0.13889189,sol_nn
938,1.752,0.13696758,sol_nn
939,1.756,0.13503732,sol_nn
940,1.76,0.13310154,sol_nn
941,1.764,0.13115938,sol_nn
942,1.768,0.12921114,sol_nn
943,1.772,0.1272564,sol_nn
944,1.776,0.12529504,sol_nn
945,1.78,0.12332669,sol_nn
946,1.784,0.12135169,sol_nn
947,1.788,0.119369745,sol_nn
948,1.792,0.11738026,sol_nn
949,1.796,0.11538352,sol_nn
950,1.8,0.11337899,sol_nn
951,1.804,0.11136669,sol_nn
952,1.808,0.109346546,sol_nn
953,1.812,0.10731831,sol_nn
954,1.816,0.10528162,sol_nn
955,1.82,0.103236675,sol_nn
956,1.824,0.10118302,sol_nn
957,1.828,0.09912094,sol_nn
958,1.832,0.09704965,sol_nn
959,1.836,0.094969094,sol_nn
960,1.84,0.0928797,sol_nn
961,1.844,0.09078056,sol_nn
962,1.848,0.08867233,sol_nn
963,1.852,0.086554036,sol_nn
964,1.856,0.08442612,sol_nn
965,1.86,0.08228804,sol_nn
966,1.864,0.08013991,sol_nn
967,1.868,0.0779813,sol_nn
968,1.872,0.07581208,sol_nn
969,1.876,0.07363245,sol_nn
970,1.88,0.07144232,sol_nn
971,1.884,0.06924097,sol_nn
972,1.888,0.0670285,sol_nn
973,1.892,0.06480473,sol_nn
974,1.896,0.06256991,sol_nn
975,1.9,0.06032344,sol_nn
976,1.904,0.05806519,sol_nn
977,1.908,0.055795208,sol_nn
978,1.912,0.05351337,sol_nn
979,1.916,0.051219426,sol_nn
980,1.92,0.048913077,sol_nn
981,1.924,0.04659472,sol_nn
982,1.928,0.044263534,sol_nn
983,1.932,0.04191973,sol_nn
984,1.936,0.039563295,sol_nn
985,1.94,0.03719381,sol_nn
986,1.944,0.03481152,sol_nn
987,1.948,0.03241578,sol_nn
988,1.952,0.030006856,sol_nn
989,1.956,0.027584437,sol_nn
990,1.96,0.02514836,sol_nn
991,1.964,0.022698782,sol_nn
992,1.968,0.020235099,sol_nn
993,1.972,0.017757684,sol_nn
994,1.976,0.015266247,sol_nn
995,1.98,0.012760194,sol_nn
996,1.984,0.010240266,sol_nn
997,1.988,0.0077053313,sol_nn
998,1.992,0.005156057,sol_nn
999,1.996,0.00259213,sol_nn
1000,2.0,1.33086e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_400/test_nn.csv <==
,X_x,value,name
0,-2.0,9.568408e-06,test_nn
1,-1.996,0.0023895742,test_nn
2,-1.992,0.004764627,test_nn
3,-1.988,0.0071347123,test_nn
4,-1.984,0.009500028,test_nn
5,-1.98,0.011860752,test_nn
6,-1.976,0.014216583,test_nn
7,-1.972,0.016567407,test_nn
8,-1.968,0.018913837,test_nn
9,-1.964,0.02125549,test_nn
10,-1.96,0.023592848,test_nn
11,-1.956,0.025925426,test_nn
12,-1.952,0.028253274,test_nn
13,-1.948,0.030577209,test_nn
14,-1.944,0.032896176,test_nn
15,-1.94,0.035211083,test_nn
16,-1.936,0.03752172,test_nn
17,-1.932,0.039827876,test_nn
18,-1.928,0.042129766,test_nn
19,-1.924,0.044427656,test_nn
20,-1.92,0.046721432,test_nn
21,-1.916,0.04901075,test_nn
22,-1.912,0.05129645,test_nn
23,-1.908,0.05357773,test_nn
24,-1.904,0.055855352,test_nn
25,-1.9,0.058128893,test_nn
26,-1.896,0.060398377,test_nn
27,-1.892,0.062664166,test_nn
28,-1.888,0.06492597,test_nn
29,-1.884,0.06718413,test_nn
30,-1.88,0.06943846,test_nn
31,-1.876,0.071689144,test_nn
32,-1.872,0.073936164,test_nn
33,-1.868,0.0761795,test_nn
34,-1.864,0.07841948,test_nn
35,-1.86,0.08065595,test_nn
36,-1.856,0.08288863,test_nn
37,-1.852,0.08511796,test_nn
38,-1.848,0.08734374,test_nn
39,-1.844,0.08956644,test_nn
40,-1.84,0.09178535,test_nn
41,-1.836,0.094001755,test_nn
42,-1.832,0.09621427,test_nn
43,-1.828,0.09842336,test_nn
44,-1.824,0.10062984,test_nn
45,-1.82,0.102833055,test_nn
46,-1.816,0.105032876,test_nn
47,-1.812,0.1072299,test_nn
48,-1.808,0.1094239,test_nn
49,-1.804,0.1116148,test_nn
50,-1.8,0.11380287,test_nn
51,-1.796,0.11598756,test_nn
52,-1.792,0.11817019,test_nn
53,-1.788,0.120349415,test_nn
54,-1.784,0.12252591,test_nn
55,-1.78,0.124700144,test_nn
56,-1.776,0.12687072,test_nn
57,-1.772,0.12903933,test_nn
58,-1.768,0.13120519,test_nn
59,-1.764,0.13336809,test_nn
60,-1.76,0.1355287,test_nn
61,-1.756,0.13768657,test_nn
62,-1.752,0.13984236,test_nn
63,-1.748,0.14199531,test_nn
64,-1.744,0.14414564,test_nn
65,-1.74,0.14629406,test_nn
66,-1.736,0.14844008,test_nn
67,-1.732,0.15058334,test_nn
68,-1.728,0.15272476,test_nn
69,-1.724,0.15486357,test_nn
70,-1.72,0.15700045,test_nn
71,-1.716,0.15913485,test_nn
72,-1.712,0.16126753,test_nn
73,-1.708,0.16339774,test_nn
74,-1.704,0.16552591,test_nn
75,-1.7,0.16765235,test_nn
76,-1.696,0.16977625,test_nn
77,-1.692,0.1718985,test_nn
78,-1.688,0.17401895,test_nn
79,-1.684,0.17613722,test_nn
80,-1.68,0.17825375,test_nn
81,-1.676,0.18036841,test_nn
82,-1.672,0.18248129,test_nn
83,-1.668,0.18459214,test_nn
84,-1.664,0.18670161,test_nn
85,-1.66,0.18880892,test_nn
86,-1.656,0.190915,test_nn
87,-1.652,0.1930192,test_nn
88,-1.648,0.19512223,test_nn
89,-1.644,0.19722308,test_nn
90,-1.64,0.19932261,test_nn
91,-1.636,0.20142059,test_nn
92,-1.632,0.20351703,test_nn
93,-1.628,0.20561229,test_nn
94,-1.624,0.2077061,test_nn
95,-1.62,0.20979814,test_nn
96,-1.616,0.21188885,test_nn
97,-1.612,0.21397883,test_nn
98,-1.608,0.21606702,test_nn
99,-1.604,0.21815383,test_nn
100,-1.6,0.22023964,test_nn
101,-1.596,0.2223241,test_nn
102,-1.592,0.22440746,test_nn
103,-1.588,0.22648968,test_nn
104,-1.584,0.22857113,test_nn
105,-1.58,0.2306509,test_nn
106,-1.576,0.23272997,test_nn
107,-1.572,0.23480807,test_nn
108,-1.568,0.23688516,test_nn
109,-1.564,0.23896089,test_nn
110,-1.56,0.24103625,test_nn
111,-1.556,0.24311016,test_nn
112,-1.552,0.2451834,test_nn
113,-1.548,0.24725592,test_nn
114,-1.544,0.24932745,test_nn
115,-1.54,0.25139835,test_nn
116,-1.536,0.2534683,test_nn
117,-1.532,0.2555372,test_nn
118,-1.528,0.2576062,test_nn
119,-1.524,0.25967366,test_nn
120,-1.52,0.26174122,test_nn
121,-1.516,0.2638076,test_nn
122,-1.512,0.26587364,test_nn
123,-1.508,0.26793918,test_nn
124,-1.504,0.2700041,test_nn
125,-1.5,0.27206826,test_nn
126,-1.496,0.27413225,test_nn
127,-1.492,0.27619535,test_nn
128,-1.488,0.2782583,test_nn
129,-1.484,0.28032085,test_nn
130,-1.48,0.28238317,test_nn
131,-1.476,0.28444454,test_nn
132,-1.472,0.28650585,test_nn
133,-1.468,0.2885671,test_nn
134,-1.464,0.29062814,test_nn
135,-1.46,0.2926885,test_nn
136,-1.456,0.29474872,test_nn
137,-1.452,0.29680872,test_nn
138,-1.448,0.29886854,test_nn
139,-1.444,0.30092818,test_nn
140,-1.44,0.3029876,test_nn
141,-1.436,0.30504718,test_nn
142,-1.432,0.30710664,test_nn
143,-1.428,0.30916584,test_nn
144,-1.424,0.31122485,test_nn
145,-1.42,0.31328425,test_nn
146,-1.416,0.3153436,test_nn
147,-1.412,0.3174026,test_nn
148,-1.408,0.3194618,test_nn
149,-1.404,0.3215213,test_nn
150,-1.4,0.32358053,test_nn
151,-1.396,0.3256399,test_nn
152,-1.392,0.32769978,test_nn
153,-1.388,0.32975942,test_nn
154,-1.384,0.33181942,test_nn
155,-1.38,0.33387932,test_nn
156,-1.376,0.33594012,test_nn
157,-1.372,0.3380007,test_nn
158,-1.368,0.34006143,test_nn
159,-1.364,0.34212306,test_nn
160,-1.36,0.34418416,test_nn
161,-1.356,0.34624603,test_nn
162,-1.352,0.34830847,test_nn
163,-1.348,0.3503708,test_nn
164,-1.344,0.35243395,test_nn
165,-1.34,0.35449776,test_nn
166,-1.336,0.35656133,test_nn
167,-1.332,0.35862538,test_nn
168,-1.328,0.36069033,test_nn
169,-1.324,0.36275506,test_nn
170,-1.32,0.36482105,test_nn
171,-1.316,0.36688748,test_nn
172,-1.312,0.3689544,test_nn
173,-1.308,0.37102163,test_nn
174,-1.304,0.3730899,test_nn
175,-1.3,0.37515813,test_nn
176,-1.296,0.3772277,test_nn
177,-1.292,0.3792974,test_nn
178,-1.288,0.38136807,test_nn
179,-1.284,0.38343936,test_nn
180,-1.28,0.3855112,test_nn
181,-1.276,0.38758358,test_nn
182,-1.272,0.38965732,test_nn
183,-1.268,0.39173135,test_nn
184,-1.264,0.39380625,test_nn
185,-1.26,0.39588192,test_nn
186,-1.256,0.3979585,test_nn
187,-1.252,0.40003583,test_nn
188,-1.248,0.40211424,test_nn
189,-1.244,0.40419298,test_nn
190,-1.24,0.40627304,test_nn
191,-1.236,0.408354,test_nn
192,-1.232,0.4104351,test_nn
193,-1.228,0.4125181,test_nn
194,-1.224,0.41460156,test_nn
195,-1.22,0.41668564,test_nn
196,-1.216,0.41877165,test_nn
197,-1.212,0.42085794,test_nn
198,-1.208,0.4229454,test_nn
199,-1.204,0.42503378,test_nn
200,-1.2,0.4271233,test_nn
201,-1.196,0.42921397,test_nn
202,-1.192,0.43130538,test_nn
203,-1.188,0.43339825,test_nn
204,-1.184,0.4354918,test_nn
205,-1.18,0.43758652,test_nn
206,-1.176,0.43968263,test_nn
207,-1.172,0.44177976,test_nn
208,-1.168,0.4438777,test_nn
209,-1.164,0.44597763,test_nn
210,-1.16,0.44807777,test_nn
211,-1.156,0.4501797,test_nn
212,-1.152,0.45228273,test_nn
213,-1.148,0.45438653,test_nn
214,-1.144,0.45649216,test_nn
215,-1.14,0.4585988,test_nn
216,-1.136,0.46070617,test_nn
217,-1.132,0.4628151,test_nn
218,-1.128,0.46492538,test_nn
219,-1.124,0.46703714,test_nn
220,-1.12,0.46914983,test_nn
221,-1.116,0.47126395,test_nn
222,-1.112,0.4733795,test_nn
223,-1.108,0.47549623,test_nn
224,-1.104,0.477614,test_nn
225,-1.1,0.47973403,test_nn
226,-1.096,0.48185465,test_nn
227,-1.092,0.4839766,test_nn
228,-1.088,0.48610017,test_nn
229,-1.084,0.4882251,test_nn
230,-1.08,0.49035144,test_nn
231,-1.076,0.4924791,test_nn
232,-1.072,0.49460787,test_nn
233,-1.068,0.49673828,test_nn
234,-1.064,0.49887052,test_nn
235,-1.06,0.5010038,test_nn
236,-1.056,0.5031386,test_nn
237,-1.052,0.50527465,test_nn
238,-1.048,0.507412,test_nn
239,-1.044,0.50955105,test_nn
240,-1.04,0.5116915,test_nn
241,-1.036,0.5138336,test_nn
242,-1.032,0.5159769,test_nn
243,-1.028,0.51812196,test_nn
244,-1.024,0.5202686,test_nn
245,-1.02,0.52241594,test_nn
246,-1.016,0.52456546,test_nn
247,-1.012,0.52671665,test_nn
248,-1.008,0.5288693,test_nn
249,-1.004,0.53102297,test_nn
250,-1.0,0.53317827,test_nn
251,-0.996,0.53533524,test_nn
252,-0.992,0.53749365,test_nn
253,-0.988,0.5396533,test_nn
254,-0.984,0.5418147,test_nn
255,-0.98,0.54397804,test_nn
256,-0.976,0.5461422,test_nn
257,-0.972,0.54830825,test_nn
258,-0.968,0.55047596,test_nn
259,-0.964,0.55264497,test_nn
260,-0.96,0.5548155,test_nn
261,-0.956,0.5569879,test_nn
262,-0.952,0.5591615,test_nn
263,-0.948,0.56133664,test_nn
264,-0.944,0.5635138,test_nn
265,-0.94,0.56569165,test_nn
266,-0.936,0.5678716,test_nn
267,-0.932,0.5700531,test_nn
268,-0.928,0.5722357,test_nn
269,-0.924,0.57442033,test_nn
270,-0.92,0.576606,test_nn
271,-0.916,0.5787934,test_nn
272,-0.912,0.5809821,test_nn
273,-0.908,0.5831728,test_nn
274,-0.904,0.58536416,test_nn
275,-0.9,0.5875583,test_nn
276,-0.896,0.58975327,test_nn
277,-0.892,0.5919492,test_nn
278,-0.888,0.59414726,test_nn
279,-0.884,0.59634626,test_nn
280,-0.88,0.5985472,test_nn
281,-0.876,0.6007499,test_nn
282,-0.872,0.60295326,test_nn
283,-0.868,0.6051582,test_nn
284,-0.864,0.6073652,test_nn
285,-0.86,0.60957307,test_nn
286,-0.856,0.61178267,test_nn
287,-0.852,0.6139932,test_nn
288,-0.848,0.61620563,test_nn
289,-0.844,0.61841905,test_nn
290,-0.84,0.62063426,test_nn
291,-0.836,0.6228501,test_nn
292,-0.832,0.62506807,test_nn
293,-0.828,0.62728703,test_nn
294,-0.824,0.6295068,test_nn
295,-0.82,0.6317288,test_nn
296,-0.816,0.63395196,test_nn
297,-0.812,0.63617593,test_nn
298,-0.808,0.6384009,test_nn
299,-0.804,0.64062786,test_nn
300,-0.8,0.64285594,test_nn
301,-0.796,0.6450845,test_nn
302,-0.792,0.64731485,test_nn
303,-0.788,0.649546,test_nn
304,-0.784,0.6517787,test_nn
305,-0.78,0.65401196,test_nn
306,-0.776,0.6562469,test_nn
307,-0.772,0.65848243,test_nn
308,-0.768,0.660719,test_nn
309,-0.764,0.6629568,test_nn
310,-0.76,0.6651952,test_nn
311,-0.756,0.667435,test_nn
312,-0.752,0.6696759,test_nn
313,-0.748,0.6719171,test_nn
314,-0.744,0.67415965,test_nn
315,-0.74,0.6764028,test_nn
316,-0.736,0.678647,test_nn
317,-0.732,0.6808919,test_nn
318,-0.728,0.6831377,test_nn
319,-0.724,0.6853839,test_nn
320,-0.72,0.6876308,test_nn
321,-0.716,0.68987805,test_nn
322,-0.712,0.6921271,test_nn
323,-0.708,0.69437563,test_nn
324,-0.704,0.69662535,test_nn
325,-0.7,0.6988744,test_nn
326,-0.696,0.7011251,test_nn
327,-0.692,0.70337605,test_nn
328,-0.688,0.7056272,test_nn
329,-0.684,0.70787877,test_nn
330,-0.68,0.7101306,test_nn
331,-0.676,0.71238226,test_nn
332,-0.672,0.71463484,test_nn
333,-0.668,0.71688694,test_nn
334,-0.664,0.71913964,test_nn
335,-0.66,0.72139204,test_nn
336,-0.656,0.7236444,test_nn
337,-0.652,0.72589684,test_nn
338,-0.648,0.72814924,test_nn
339,-0.644,0.7304014,test_nn
340,-0.64,0.73265356,test_nn
341,-0.636,0.7349054,test_nn
342,-0.632,0.7371562,test_nn
343,-0.628,0.73940736,test_nn
344,-0.624,0.7416578,test_nn
345,-0.62,0.7439078,test_nn
346,-0.616,0.74615717,test_nn
347,-0.612,0.74840575,test_nn
348,-0.608,0.7506539,test_nn
349,-0.604,0.75290143,test_nn
350,-0.6,0.75514734,test_nn
351,-0.596,0.75739306,test_nn
352,-0.592,0.75963736,test_nn
353,-0.588,0.7618811,test_nn
354,-0.584,0.7641233,test_nn
355,-0.58,0.7663641,test_nn
356,-0.576,0.76860344,test_nn
357,-0.572,0.77084213,test_nn
358,-0.568,0.77307856,test_nn
359,-0.564,0.7753141,test_nn
360,-0.56,0.7775474,test_nn
361,-0.556,0.7797792,test_nn
362,-0.552,0.7820093,test_nn
363,-0.548,0.78423756,test_nn
364,-0.544,0.7864634,test_nn
365,-0.54,0.7886875,test_nn
366,-0.536,0.7909093,test_nn
367,-0.532,0.79312867,test_nn
368,-0.528,0.7953456,test_nn
369,-0.524,0.79756045,test_nn
370,-0.52,0.79977226,test_nn
371,-0.516,0.8019815,test_nn
372,-0.512,0.804188,test_nn
373,-0.508,0.8063909,test_nn
374,-0.504,0.8085914,test_nn
375,-0.5,0.810789,test_nn
376,-0.496,0.8129824,test_nn
377,-0.492,0.8151727,test_nn
378,-0.488,0.8173601,test_nn
379,-0.484,0.8195434,test_nn
380,-0.48,0.82172287,test_nn
381,-0.476,0.8238983,test_nn
382,-0.472,0.82606983,test_nn
383,-0.468,0.82823694,test_nn
384,-0.464,0.83040005,test_nn
385,-0.46,0.8325587,test_nn
386,-0.456,0.8347126,test_nn
387,-0.452,0.83686215,test_nn
388,-0.448,0.83900654,test_nn
389,-0.444,0.8411454,test_nn
390,-0.44,0.84327924,test_nn
391,-0.436,0.8454083,test_nn
392,-0.432,0.84753186,test_nn
393,-0.428,0.84964913,test_nn
394,-0.424,0.85176104,test_nn
395,-0.42,0.85386705,test_nn
396,-0.416,0.85596657,test_nn
397,-0.412,0.8580604,test_nn
398,-0.408,0.86014676,test_nn
399,-0.404,0.86222696,test_nn
400,-0.4,0.86430043,test_nn
401,-0.396,0.86636686,test_nn
402,-0.392,0.86842614,test_nn
403,-0.388,0.8704776,test_nn
404,-0.384,0.87252223,test_nn
405,-0.38,0.8745587,test_nn
406,-0.376,0.8765873,test_nn
407,-0.372,0.8786074,test_nn
408,-0.368,0.88061994,test_nn
409,-0.364,0.88262326,test_nn
410,-0.36,0.8846183,test_nn
411,-0.356,0.88660395,test_nn
412,-0.352,0.8885806,test_nn
413,-0.348,0.8905477,test_nn
414,-0.344,0.89250565,test_nn
415,-0.34,0.8944535,test_nn
416,-0.336,0.8963912,test_nn
417,-0.332,0.89831895,test_nn
418,-0.328,0.9002363,test_nn
419,-0.324,0.9021423,test_nn
420,-0.32,0.90403795,test_nn
421,-0.316,0.9059224,test_nn
422,-0.312,0.90779483,test_nn
423,-0.308,0.90965587,test_nn
424,-0.304,0.91150546,test_nn
425,-0.3,0.91334265,test_nn
426,-0.296,0.91516733,test_nn
427,-0.292,0.91697955,test_nn
428,-0.288,0.9187785,test_nn
429,-0.284,0.92056465,test_nn
430,-0.28,0.9223373,test_nn
431,-0.276,0.924096,test_nn
432,-0.272,0.92584145,test_nn
433,-0.268,0.92757195,test_nn
434,-0.264,0.92928827,test_nn
435,-0.26,0.9309897,test_nn
436,-0.256,0.9326761,test_nn
437,-0.252,0.9343472,test_nn
438,-0.248,0.93600297,test_nn
439,-0.244,0.9376427,test_nn
440,-0.24,0.9392658,test_nn
441,-0.236,0.9408728,test_nn
442,-0.232,0.94246316,test_nn
443,-0.228,0.94403654,test_nn
444,-0.224,0.94559276,test_nn
445,-0.22,0.94713086,test_nn
446,-0.216,0.94865143,test_nn
447,-0.212,0.950154,test_nn
448,-0.208,0.95163715,test_nn
449,-0.204,0.9531024,test_nn
450,-0.2,0.9545478,test_nn
451,-0.196,0.9559745,test_nn
452,-0.192,0.9573809,test_nn
453,-0.188,0.9587674,test_nn
454,-0.184,0.9601336,test_nn
455,-0.18,0.9614792,test_nn
456,-0.176,0.9628035,test_nn
457,-0.172,0.9641069,test_nn
458,-0.168,0.9653883,test_nn
459,-0.164,0.9666481,test_nn
460,-0.16,0.96788555,test_nn
461,-0.156,0.9691004,test_nn
462,-0.152,0.9702921,test_nn
463,-0.148,0.97146106,test_nn
464,-0.144,0.9726059,test_nn
465,-0.14,0.97372794,test_nn
466,-0.136,0.97482467,test_nn
467,-0.132,0.97589767,test_nn
468,-0.128,0.97694576,test_nn
469,-0.124,0.9779688,test_nn
470,-0.12,0.9789664,test_nn
471,-0.116,0.97993815,test_nn
472,-0.112,0.9808842,test_nn
473,-0.108,0.9818033,test_nn
474,-0.104,0.98269624,test_nn
475,-0.1,0.983562,test_nn
476,-0.096,0.9844002,test_nn
477,-0.092,0.98521173,test_nn
478,-0.088,0.9859947,test_nn
479,-0.084,0.9867493,test_nn
480,-0.08,0.98747617,test_nn
481,-0.076,0.9881737,test_nn
482,-0.072,0.98884225,test_nn
483,-0.068,0.98948187,test_nn
484,-0.064,0.9900911,test_nn
485,-0.06,0.9906708,test_nn
486,-0.056,0.9912204,test_nn
487,-0.052,0.9917395,test_nn
488,-0.048,0.9922277,test_nn
489,-0.044,0.99268574,test_nn
490,-0.04,0.99311125,test_nn
491,-0.036,0.9935061,test_nn
492,-0.032,0.9938689,test_nn
493,-0.028,0.99419934,test_nn
494,-0.024,0.9944983,test_nn
495,-0.02,0.9947644,test_nn
496,-0.016,0.9949979,test_nn
497,-0.012,0.99519813,test_nn
498,-0.008,0.9953656,test_nn
499,-0.004,0.99549973,test_nn
500,0.0,0.99560034,test_nn
501,0.004,0.9956673,test_nn
502,0.008,0.9956999,test_nn
503,0.012,0.9956989,test_nn
504,0.016,0.9956638,test_nn
505,0.02,0.99559355,test_nn
506,0.024,0.9954897,test_nn
507,0.028,0.9953501,test_nn
508,0.032,0.99517626,test_nn
509,0.036,0.9949676,test_nn
510,0.04,0.99472344,test_nn
511,0.044,0.9944448,test_nn
512,0.048,0.9941305,test_nn
513,0.052,0.9937811,test_nn
514,0.056,0.9933963,test_nn
515,0.06,0.99297565,test_nn
516,0.064,0.99252,test_nn
517,0.068,0.99202824,test_nn
518,0.072,0.9915018,test_nn
519,0.076,0.9909389,test_nn
520,0.08,0.9903406,test_nn
521,0.084,0.98970723,test_nn
522,0.088,0.98903775,test_nn
523,0.092,0.98833317,test_nn
524,0.096,0.98759294,test_nn
525,0.1,0.986817,test_nn
526,0.104,0.9860064,test_nn
527,0.108,0.9851601,test_nn
528,0.112,0.98427886,test_nn
529,0.116,0.98336214,test_nn
530,0.12,0.9824114,test_nn
531,0.124,0.9814253,test_nn
532,0.128,0.98040426,test_nn
533,0.132,0.97934914,test_nn
534,0.136,0.9782599,test_nn
535,0.14,0.97713685,test_nn
536,0.144,0.97597945,test_nn
537,0.148,0.97478867,test_nn
538,0.152,0.9735642,test_nn
539,0.156,0.9723071,test_nn
540,0.16,0.97101706,test_nn
541,0.164,0.969694,test_nn
542,0.168,0.9683387,test_nn
543,0.172,0.9669519,test_nn
544,0.176,0.96553314,test_nn
545,0.18,0.9640831,test_nn
546,0.184,0.9626022,test_nn
547,0.188,0.96108997,test_nn
548,0.192,0.95954806,test_nn
549,0.196,0.95797616,test_nn
550,0.2,0.9563751,test_nn
551,0.204,0.95474464,test_nn
552,0.208,0.9530858,test_nn
553,0.212,0.95139873,test_nn
554,0.216,0.9496835,test_nn
555,0.22,0.9479413,test_nn
556,0.224,0.94617265,test_nn
557,0.228,0.94437695,test_nn
558,0.232,0.94255584,test_nn
559,0.236,0.94070965,test_nn
560,0.24,0.9388383,test_nn
561,0.244,0.9369429,test_nn
562,0.248,0.93502367,test_nn
563,0.252,0.93308127,test_nn
564,0.256,0.93111604,test_nn
565,0.26,0.929129,test_nn
566,0.264,0.9271203,test_nn
567,0.268,0.92509115,test_nn
568,0.272,0.9230408,test_nn
569,0.276,0.920972,test_nn
570,0.28,0.9188832,test_nn
571,0.284,0.91677594,test_nn
572,0.288,0.91465056,test_nn
573,0.292,0.91250837,test_nn
574,0.296,0.9103495,test_nn
575,0.3,0.9081744,test_nn
576,0.304,0.9059838,test_nn
577,0.308,0.9037789,test_nn
578,0.312,0.9015597,test_nn
579,0.316,0.8993267,test_nn
580,0.32,0.8970809,test_nn
581,0.324,0.8948231,test_nn
582,0.328,0.89255345,test_nn
583,0.332,0.89027315,test_nn
584,0.336,0.8879825,test_nn
585,0.34,0.88568217,test_nn
586,0.344,0.88337225,test_nn
587,0.348,0.8810549,test_nn
588,0.352,0.87872916,test_nn
589,0.356,0.8763968,test_nn
590,0.36,0.87405694,test_nn
591,0.364,0.8717125,test_nn
592,0.368,0.8693617,test_nn
593,0.372,0.8670065,test_nn
594,0.376,0.8646479,test_nn
595,0.38,0.8622849,test_nn
596,0.384,0.8599195,test_nn
597,0.388,0.8575517,test_nn
598,0.392,0.85518205,test_nn
599,0.396,0.8528113,test_nn
600,0.4,0.85044,test_nn
601,0.404,0.8480681,test_nn
602,0.408,0.84569746,test_nn
603,0.412,0.8433272,test_nn
604,0.416,0.8409585,test_nn
605,0.42,0.8385918,test_nn
606,0.424,0.83622736,test_nn
607,0.428,0.8338661,test_nn
608,0.432,0.8315081,test_nn
609,0.436,0.82915413,test_nn
610,0.44,0.8268041,test_nn
611,0.444,0.82445884,test_nn
612,0.448,0.82211924,test_nn
613,0.452,0.8197843,test_nn
614,0.456,0.8174556,test_nn
615,0.46,0.815133,test_nn
616,0.464,0.8128173,test_nn
617,0.468,0.81050825,test_nn
618,0.472,0.8082065,test_nn
619,0.476,0.8059119,test_nn
620,0.48,0.80362564,test_nn
621,0.484,0.8013469,test_nn
622,0.488,0.79907733,test_nn
623,0.492,0.7968159,test_nn
624,0.496,0.79456306,test_nn
625,0.5,0.7923195,test_nn
626,0.504,0.790085,test_nn
627,0.508,0.7878599,test_nn
628,0.512,0.78564376,test_nn
629,0.516,0.78343797,test_nn
630,0.52,0.7812415,test_nn
631,0.524,0.7790551,test_nn
632,0.528,0.7768791,test_nn
633,0.532,0.7747129,test_nn
634,0.536,0.77255636,test_nn
635,0.54,0.7704103,test_nn
636,0.544,0.7682743,test_nn
637,0.548,0.7661487,test_nn
638,0.552,0.7640333,test_nn
639,0.556,0.76192766,test_nn
640,0.56,0.7598323,test_nn
641,0.564,0.7577473,test_nn
642,0.568,0.7556724,test_nn
643,0.572,0.753607,test_nn
644,0.576,0.75155133,test_nn
645,0.58,0.74950594,test_nn
646,0.584,0.7474701,test_nn
647,0.588,0.7454436,test_nn
648,0.592,0.74342626,test_nn
649,0.596,0.74141866,test_nn
650,0.6,0.7394196,test_nn
651,0.604,0.7374295,test_nn
652,0.608,0.73544824,test_nn
653,0.612,0.73347574,test_nn
654,0.616,0.7315107,test_nn
655,0.62,0.7295543,test_nn
656,0.624,0.7276058,test_nn
657,0.628,0.72566426,test_nn
658,0.632,0.72373074,test_nn
659,0.636,0.72180367,test_nn
660,0.64,0.719884,test_nn
661,0.644,0.7179705,test_nn
662,0.648,0.7160634,test_nn
663,0.652,0.71416223,test_nn
664,0.656,0.7122663,test_nn
665,0.66,0.7103761,test_nn
666,0.664,0.70849156,test_nn
667,0.668,0.70661134,test_nn
668,0.672,0.70473516,test_nn
669,0.676,0.70286405,test_nn
670,0.68,0.70099586,test_nn
671,0.684,0.6991318,test_nn
672,0.688,0.6972708,test_nn
673,0.692,0.6954123,test_nn
674,0.696,0.69355685,test_nn
675,0.7,0.691703,test_nn
676,0.704,0.6898517,test_nn
677,0.708,0.6880014,test_nn
678,0.712,0.68615276,test_nn
679,0.716,0.68430465,test_nn
680,0.72,0.6824572,test_nn
681,0.724,0.6806099,test_nn
682,0.728,0.6787625,test_nn
683,0.732,0.67691463,test_nn
684,0.736,0.67506593,test_nn
685,0.74,0.67321676,test_nn
686,0.744,0.6713656,test_nn
687,0.748,0.66951287,test_nn
688,0.752,0.66765827,test_nn
689,0.756,0.6658015,test_nn
690,0.76,0.6639418,test_nn
691,0.764,0.662079,test_nn
692,0.768,0.6602133,test_nn
693,0.772,0.65834373,test_nn
694,0.776,0.656471,test_nn
695,0.78,0.6545939,test_nn
696,0.784,0.6527126,test_nn
697,0.788,0.65082663,test_nn
698,0.792,0.6489359,test_nn
699,0.796,0.64703983,test_nn
700,0.8,0.64513856,test_nn
701,0.804,0.64323205,test_nn
702,0.808,0.6413194,test_nn
703,0.812,0.6394007,test_nn
704,0.816,0.63747567,test_nn
705,0.82,0.63554454,test_nn
706,0.824,0.63360643,test_nn
707,0.828,0.63166183,test_nn
708,0.832,0.6297099,test_nn
709,0.836,0.62775135,test_nn
710,0.84,0.6257851,test_nn
711,0.844,0.62381136,test_nn
712,0.848,0.6218305,test_nn
713,0.852,0.6198412,test_nn
714,0.856,0.61784446,test_nn
715,0.86,0.6158396,test_nn
716,0.864,0.61382663,test_nn
717,0.868,0.61180556,test_nn
718,0.872,0.6097758,test_nn
719,0.876,0.6077381,test_nn
720,0.88,0.60569155,test_nn
721,0.884,0.60363674,test_nn
722,0.888,0.60157335,test_nn
723,0.892,0.5995013,test_nn
724,0.896,0.5974207,test_nn
725,0.9,0.5953314,test_nn
726,0.904,0.59323305,test_nn
727,0.908,0.5911267,test_nn
728,0.912,0.5890112,test_nn
729,0.916,0.58688724,test_nn
730,0.92,0.58475435,test_nn
731,0.924,0.58261275,test_nn
732,0.928,0.5804627,test_nn
733,0.932,0.57830405,test_nn
734,0.936,0.5761368,test_nn
735,0.94,0.5739609,test_nn
736,0.944,0.5717772,test_nn
737,0.948,0.5695845,test_nn
738,0.952,0.56738394,test_nn
739,0.956,0.56517494,test_nn
740,0.96,0.5629579,test_nn
741,0.964,0.56073284,test_nn
742,0.968,0.55850005,test_nn
743,0.972,0.5562594,test_nn
744,0.976,0.554011,test_nn
745,0.98,0.55175495,test_nn
746,0.984,0.54949176,test_nn
747,0.988,0.5472214,test_nn
748,0.992,0.54494387,test_nn
749,0.996,0.5426592,test_nn
750,1.0,0.5403677,test_nn
751,1.004,0.5380699,test_nn
752,1.008,0.5357655,test_nn
753,1.012,0.53345454,test_nn
754,1.016,0.5311378,test_nn
755,1.02,0.5288143,test_nn
756,1.024,0.5264854,test_nn
757,1.028,0.52415144,test_nn
758,1.032,0.52181125,test_nn
759,1.036,0.5194663,test_nn
760,1.04,0.5171156,test_nn
761,1.044,0.5147605,test_nn
762,1.048,0.51240104,test_nn
763,1.052,0.5100368,test_nn
764,1.056,0.50766826,test_nn
765,1.06,0.505296,test_nn
766,1.064,0.50291926,test_nn
767,1.068,0.5005393,test_nn
768,1.072,0.49815577,test_nn
769,1.076,0.495769,test_nn
770,1.08,0.49337924,test_nn
771,1.084,0.49098685,test_nn
772,1.088,0.48859146,test_nn
773,1.092,0.48619375,test_nn
774,1.096,0.48379463,test_nn
775,1.1,0.4813927,test_nn
776,1.104,0.47898915,test_nn
777,1.108,0.47658375,test_nn
778,1.112,0.47417772,test_nn
779,1.116,0.47177,test_nn
780,1.12,0.46936142,test_nn
781,1.124,0.4669525,test_nn
782,1.128,0.46454278,test_nn
783,1.132,0.4621326,test_nn
784,1.136,0.45972234,test_nn
785,1.14,0.45731276,test_nn
786,1.144,0.45490292,test_nn
787,1.148,0.45249334,test_nn
788,1.152,0.4500849,test_nn
789,1.156,0.44767702,test_nn
790,1.16,0.44527015,test_nn
791,1.164,0.44286492,test_nn
792,1.168,0.44046095,test_nn
793,1.172,0.4380585,test_nn
794,1.176,0.43565747,test_nn
795,1.18,0.43325877,test_nn
796,1.184,0.4308621,test_nn
797,1.188,0.42846775,test_nn
798,1.192,0.4260757,test_nn
799,1.196,0.42368624,test_nn
800,1.2,0.42129982,test_nn
801,1.204,0.41891629,test_nn
802,1.208,0.41653544,test_nn
803,1.212,0.41415823,test_nn
804,1.216,0.41178375,test_nn
805,1.22,0.40941328,test_nn
806,1.224,0.40704623,test_nn
807,1.228,0.40468305,test_nn
808,1.232,0.40232363,test_nn
809,1.236,0.3999681,test_nn
810,1.24,0.39761704,test_nn
811,1.244,0.3952701,test_nn
812,1.248,0.39292717,test_nn
813,1.252,0.3905885,test_nn
814,1.256,0.388255,test_nn
815,1.26,0.3859257,test_nn
816,1.264,0.383601,test_nn
817,1.268,0.38128132,test_nn
818,1.272,0.378967,test_nn
819,1.276,0.37665677,test_nn
820,1.28,0.3743518,test_nn
821,1.284,0.3720523,test_nn
822,1.288,0.36975753,test_nn
823,1.292,0.36746806,test_nn
824,1.296,0.36518377,test_nn
825,1.3,0.36290517,test_nn
826,1.304,0.360632,test_nn
827,1.308,0.358364,test_nn
828,1.312,0.35610154,test_nn
829,1.316,0.3538448,test_nn
830,1.32,0.35159335,test_nn
831,1.324,0.34934726,test_nn
832,1.328,0.3471071,test_nn
833,1.332,0.34487218,test_nn
834,1.336,0.34264323,test_nn
835,1.34,0.34041983,test_nn
836,1.344,0.33820206,test_nn
837,1.348,0.33598953,test_nn
838,1.352,0.333783,test_nn
839,1.356,0.33158216,test_nn
840,1.36,0.32938686,test_nn
841,1.364,0.32719737,test_nn
842,1.368,0.32501325,test_nn
843,1.372,0.32283458,test_nn
844,1.376,0.3206616,test_nn
845,1.38,0.31849414,test_nn
846,1.384,0.31633252,test_nn
847,1.388,0.31417575,test_nn
848,1.392,0.3120246,test_nn
849,1.396,0.30987895,test_nn
850,1.4,0.30773872,test_nn
851,1.404,0.30560347,test_nn
852,1.408,0.30347362,test_nn
853,1.412,0.301349,test_nn
854,1.416,0.29922986,test_nn
855,1.42,0.29711574,test_nn
856,1.424,0.29500633,test_nn
857,1.428,0.29290175,test_nn
858,1.432,0.29080266,test_nn
859,1.436,0.2887081,test_nn
860,1.44,0.286618,test_nn
861,1.444,0.28453323,test_nn
862,1.448,0.28245276,test_nn
863,1.452,0.2803772,test_nn
864,1.456,0.27830568,test_nn
865,1.46,0.2762386,test_nn
866,1.464,0.2741763,test_nn
867,1.468,0.2721179,test_nn
868,1.472,0.27006376,test_nn
869,1.476,0.2680135,test_nn
870,1.48,0.26596746,test_nn
871,1.484,0.2639252,test_nn
872,1.488,0.26188663,test_nn
873,1.492,0.2598521,test_nn
874,1.496,0.25782126,test_nn
875,1.5,0.2557935,test_nn
876,1.504,0.25376958,test_nn
877,1.508,0.25174853,test_nn
878,1.512,0.24973132,test_nn
879,1.516,0.24771665,test_nn
880,1.52,0.24570572,test_nn
881,1.524,0.24369676,test_nn
882,1.528,0.24169146,test_nn
883,1.532,0.2396888,test_nn
884,1.536,0.23768853,test_nn
885,1.54,0.23569109,test_nn
886,1.544,0.23369583,test_nn
887,1.548,0.23170297,test_nn
888,1.552,0.22971244,test_nn
889,1.556,0.227724,test_nn
890,1.56,0.22573733,test_nn
891,1.564,0.22375281,test_nn
892,1.568,0.22177033,test_nn
893,1.572,0.2197893,test_nn
894,1.576,0.21780986,test_nn
895,1.58,0.21583207,test_nn
896,1.584,0.21385553,test_nn
897,1.588,0.21188027,test_nn
898,1.592,0.20990591,test_nn
899,1.596,0.20793284,test_nn
900,1.6,0.20596087,test_nn
901,1.604,0.20398977,test_nn
902,1.608,0.20201929,test_nn
903,1.612,0.20004988,test_nn
904,1.616,0.19808054,test_nn
905,1.62,0.1961116,test_nn
906,1.624,0.1941436,test_nn
907,1.628,0.19217548,test_nn
908,1.632,0.19020772,test_nn
909,1.636,0.18823989,test_nn
910,1.64,0.18627194,test_nn
911,1.644,0.1843039,test_nn
912,1.648,0.18233573,test_nn
913,1.652,0.18036732,test_nn
914,1.656,0.17839816,test_nn
915,1.66,0.17642854,test_nn
916,1.664,0.1744586,test_nn
917,1.668,0.17248756,test_nn
918,1.672,0.17051609,test_nn
919,1.676,0.16854355,test_nn
920,1.68,0.16657035,test_nn
921,1.684,0.16459554,test_nn
922,1.688,0.16261989,test_nn
923,1.692,0.16064303,test_nn
924,1.696,0.15866478,test_nn
925,1.7,0.15668489,test_nn
926,1.704,0.1547038,test_nn
927,1.708,0.15272133,test_nn
928,1.712,0.15073702,test_nn
929,1.716,0.14875066,test_nn
930,1.72,0.14676294,test_nn
931,1.724,0.14477302,test_nn
932,1.728,0.14278121,test_nn
933,1.732,0.14078768,test_nn
934,1.736,0.13879174,test_nn
935,1.74,0.13679348,test_nn
936,1.744,0.1347933,test_nn
937,1.748,0.13279071,test_nn
938,1.752,0.13078576,test_nn
939,1.756,0.12877828,test_nn
940,1.76,0.12676841,test_nn
941,1.764,0.12475586,test_nn
942,1.768,0.122740835,test_nn
943,1.772,0.12072298,test_nn
944,1.776,0.11870232,test_nn
945,1.78,0.116678685,test_nn
946,1.784,0.114652485,test_nn
947,1.788,0.1126234,test_nn
948,1.792,0.11059126,test_nn
949,1.796,0.10855612,test_nn
950,1.8,0.10651775,test_nn
951,1.804,0.10447633,test_nn
952,1.808,0.102431715,test_nn
953,1.812,0.1003841,test_nn
954,1.816,0.09833293,test_nn
955,1.82,0.096278585,test_nn
956,1.824,0.09422074,test_nn
957,1.828,0.09215997,test_nn
958,1.832,0.090095386,test_nn
959,1.836,0.088027135,test_nn
960,1.84,0.08595584,test_nn
961,1.844,0.08388075,test_nn
962,1.848,0.08180251,test_nn
963,1.852,0.07972029,test_nn
964,1.856,0.07763463,test_nn
965,1.86,0.07554531,test_nn
966,1.864,0.07345231,test_nn
967,1.868,0.07135553,test_nn
968,1.872,0.06925488,test_nn
969,1.876,0.06715073,test_nn
970,1.88,0.06504305,test_nn
971,1.884,0.06293136,test_nn
972,1.888,0.060815714,test_nn
973,1.892,0.058696315,test_nn
974,1.896,0.056573287,test_nn
975,1.9,0.054446336,test_nn
976,1.904,0.052315455,test_nn
977,1.908,0.05018069,test_nn
978,1.912,0.048042182,test_nn
979,1.916,0.045899805,test_nn
980,1.92,0.04375331,test_nn
981,1.924,0.041603263,test_nn
982,1.928,0.039449055,test_nn
983,1.932,0.03729093,test_nn
984,1.936,0.03512915,test_nn
985,1.94,0.03296324,test_nn
986,1.944,0.03079369,test_nn
987,1.948,0.028620029,test_nn
988,1.952,0.026442587,test_nn
989,1.956,0.024261229,test_nn
990,1.96,0.022075903,test_nn
991,1.964,0.019886974,test_nn
992,1.968,0.017693881,test_nn
993,1.972,0.015497185,test_nn
994,1.976,0.013296744,test_nn
995,1.98,0.011092104,test_nn
996,1.984,0.008884132,test_nn
997,1.988,0.006671844,test_nn
998,1.992,0.0044560414,test_nn
999,1.996,0.0022365726,test_nn
1000,2.0,1.33086e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_50/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 50, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 78806, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-10_14-04-41_904925_2555143/artifacts/2024-10-10_14-04-45/fn_2024-10-10_14-04-45/working_dirs/fn_d6daf_00030_30_weight_soln_obs=50_2024-10-10_14-04-45", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_50/diff.csv <==
,X_x,value,name
0,-2.0,2.5755726e-05,diff
1,-1.996,9.064516e-05,diff
2,-1.992,0.00015254645,diff
3,-1.988,0.00021097809,diff
4,-1.984,0.0002662195,diff
5,-1.98,0.0003182413,diff
6,-1.976,0.0003674915,diff
7,-1.972,0.00041387416,diff
8,-1.968,0.00045655854,diff
9,-1.964,0.00049612485,diff
10,-1.96,0.000533117,diff
11,-1.956,0.00056629255,diff
12,-1.952,0.0005966127,diff
13,-1.948,0.0006237179,diff
14,-1.944,0.00064809807,diff
15,-1.94,0.0006692037,diff
16,-1.936,0.00068719685,diff
17,-1.932,0.00070201233,diff
18,-1.928,0.00071351975,diff
19,-1.924,0.00072223693,diff
20,-1.92,0.0007280335,diff
21,-1.916,0.0007303953,diff
22,-1.912,0.00073028356,diff
23,-1.908,0.00072636455,diff
24,-1.904,0.00071988255,diff
25,-1.9,0.0007103756,diff
26,-1.896,0.0006977208,diff
27,-1.892,0.00068229437,diff
28,-1.888,0.0006637089,diff
29,-1.884,0.0006424971,diff
30,-1.88,0.00061810017,diff
31,-1.876,0.00059069693,diff
32,-1.872,0.00056028366,diff
33,-1.868,0.00052737445,diff
34,-1.864,0.0004912019,diff
35,-1.86,0.0004523471,diff
36,-1.856,0.00041083992,diff
37,-1.852,0.00036610663,diff
38,-1.848,0.00031901896,diff
39,-1.844,0.0002689734,diff
40,-1.84,0.00021626055,diff
41,-1.836,0.00016080588,diff
42,-1.832,0.00010253489,diff
43,-1.828,4.1678548e-05,diff
44,-1.824,-2.1763146e-05,diff
45,-1.82,-8.7827444e-05,diff
46,-1.816,-0.00015657395,diff
47,-1.812,-0.00022771955,diff
48,-1.808,-0.00030128658,diff
49,-1.804,-0.000377737,diff
50,-1.8,-0.00045664608,diff
51,-1.796,-0.0005377382,diff
52,-1.792,-0.0006214529,diff
53,-1.788,-0.0007073507,diff
54,-1.784,-0.0007956624,diff
55,-1.78,-0.000886254,diff
56,-1.776,-0.0009790212,diff
57,-1.772,-0.0010743514,diff
58,-1.768,-0.0011716262,diff
59,-1.764,-0.001271382,diff
60,-1.76,-0.0013729185,diff
61,-1.756,-0.0014768839,diff
62,-1.752,-0.0015827268,diff
63,-1.748,-0.001690343,diff
64,-1.744,-0.0018003881,diff
65,-1.74,-0.0019125789,diff
66,-1.736,-0.0020258874,diff
67,-1.732,-0.0021416992,diff
68,-1.728,-0.0022592396,diff
69,-1.724,-0.0023783147,diff
70,-1.72,-0.0024996847,diff
71,-1.716,-0.0026221871,diff
72,-1.712,-0.0027466714,diff
73,-1.708,-0.0028728396,diff
74,-1.704,-0.0030005127,diff
75,-1.7,-0.0031293333,diff
76,-1.696,-0.0032602102,diff
77,-1.692,-0.0033923388,diff
78,-1.688,-0.0035259724,diff
79,-1.684,-0.0036610216,diff
80,-1.68,-0.003797099,diff
81,-1.676,-0.00393492,diff
82,-1.672,-0.0040739477,diff
83,-1.668,-0.00421378,diff
84,-1.664,-0.004354745,diff
85,-1.66,-0.0044971704,diff
86,-1.656,-0.0046405345,diff
87,-1.652,-0.004785195,diff
88,-1.648,-0.004930079,diff
89,-1.644,-0.0050762594,diff
90,-1.64,-0.005223736,diff
91,-1.636,-0.0053720027,diff
92,-1.632,-0.0055206716,diff
93,-1.628,-0.005669728,diff
94,-1.624,-0.005820006,diff
95,-1.62,-0.0059711784,diff
96,-1.616,-0.0061229914,diff
97,-1.612,-0.00627476,diff
98,-1.608,-0.0064275414,diff
99,-1.604,-0.0065805465,diff
100,-1.6,-0.006734565,diff
101,-1.596,-0.0068882257,diff
102,-1.592,-0.0070426613,diff
103,-1.588,-0.007197425,diff
104,-1.584,-0.0073519647,diff
105,-1.58,-0.0075071454,diff
106,-1.576,-0.007662952,diff
107,-1.572,-0.007818326,diff
108,-1.568,-0.007974103,diff
109,-1.564,-0.008130223,diff
110,-1.56,-0.008285612,diff
111,-1.556,-0.008441657,diff
112,-1.552,-0.00859727,diff
113,-1.548,-0.008753493,diff
114,-1.544,-0.008908898,diff
115,-1.54,-0.009064645,diff
116,-1.536,-0.009219825,diff
117,-1.532,-0.009375185,diff
118,-1.528,-0.009530127,diff
119,-1.524,-0.0096850395,diff
120,-1.52,-0.009839207,diff
121,-1.516,-0.009993792,diff
122,-1.512,-0.010147423,diff
123,-1.508,-0.010300845,diff
124,-1.504,-0.010453969,diff
125,-1.5,-0.010606736,diff
126,-1.496,-0.010758847,diff
127,-1.492,-0.010910571,diff
128,-1.488,-0.011061877,diff
129,-1.484,-0.011212796,diff
130,-1.48,-0.0113630295,diff
131,-1.476,-0.011512548,diff
132,-1.472,-0.011662126,diff
133,-1.468,-0.011810958,diff
134,-1.464,-0.011959046,diff
135,-1.46,-0.012106568,diff
136,-1.456,-0.012253672,diff
137,-1.452,-0.012400061,diff
138,-1.448,-0.012545764,diff
139,-1.444,-0.012690991,diff
140,-1.44,-0.012835711,diff
141,-1.436,-0.0129798055,diff
142,-1.432,-0.013123304,diff
143,-1.428,-0.013266027,diff
144,-1.424,-0.013408273,diff
145,-1.42,-0.013549864,diff
146,-1.416,-0.0136907995,diff
147,-1.412,-0.013831705,diff
148,-1.408,-0.01397115,diff
149,-1.404,-0.014110416,diff
150,-1.4,-0.014249504,diff
151,-1.396,-0.014387429,diff
152,-1.392,-0.014525175,diff
153,-1.388,-0.014662355,diff
154,-1.384,-0.014798999,diff
155,-1.38,-0.014935404,diff
156,-1.376,-0.015070856,diff
157,-1.372,-0.01520586,diff
158,-1.368,-0.015340745,diff
159,-1.364,-0.015475392,diff
160,-1.36,-0.015609324,diff
161,-1.356,-0.015742868,diff
162,-1.352,-0.015876532,diff
163,-1.348,-0.01600942,diff
164,-1.344,-0.016141802,diff
165,-1.34,-0.016274422,diff
166,-1.336,-0.016406596,diff
167,-1.332,-0.016538411,diff
168,-1.328,-0.016669959,diff
169,-1.324,-0.016801715,diff
170,-1.32,-0.016933143,diff
171,-1.316,-0.017064482,diff
172,-1.312,-0.017195582,diff
173,-1.308,-0.017326862,diff
174,-1.304,-0.01745817,diff
175,-1.3,-0.017589152,diff
176,-1.296,-0.01772049,diff
177,-1.292,-0.01785177,diff
178,-1.288,-0.017983258,diff
179,-1.284,-0.018114716,diff
180,-1.28,-0.018246174,diff
181,-1.276,-0.018378198,diff
182,-1.272,-0.018509924,diff
183,-1.268,-0.018642247,diff
184,-1.264,-0.018774837,diff
185,-1.26,-0.018907279,diff
186,-1.256,-0.019040316,diff
187,-1.252,-0.019173443,diff
188,-1.248,-0.019306868,diff
189,-1.244,-0.019441128,diff
190,-1.24,-0.01957497,diff
191,-1.236,-0.019709498,diff
192,-1.232,-0.019844294,diff
193,-1.228,-0.019979984,diff
194,-1.224,-0.020115614,diff
195,-1.22,-0.0202519,diff
196,-1.216,-0.020388752,diff
197,-1.212,-0.020525247,diff
198,-1.208,-0.020663023,diff
199,-1.204,-0.020800352,diff
200,-1.2,-0.020938814,diff
201,-1.196,-0.021077484,diff
202,-1.192,-0.02121666,diff
203,-1.188,-0.021355808,diff
204,-1.184,-0.021495461,diff
205,-1.18,-0.02163589,diff
206,-1.176,-0.02177599,diff
207,-1.172,-0.021917224,diff
208,-1.168,-0.022058398,diff
209,-1.164,-0.022200167,diff
210,-1.16,-0.02234158,diff
211,-1.156,-0.022483885,diff
212,-1.152,-0.022625983,diff
213,-1.148,-0.022768468,diff
214,-1.144,-0.022911519,diff
215,-1.14,-0.023054093,diff
216,-1.136,-0.023197442,diff
217,-1.132,-0.023340315,diff
218,-1.128,-0.023483813,diff
219,-1.124,-0.023626566,diff
220,-1.12,-0.023769826,diff
221,-1.116,-0.023913056,diff
222,-1.112,-0.024056017,diff
223,-1.108,-0.02419898,diff
224,-1.104,-0.024341881,diff
225,-1.1,-0.024484694,diff
226,-1.096,-0.024626821,diff
227,-1.092,-0.024769098,diff
228,-1.088,-0.024911106,diff
229,-1.084,-0.025053024,diff
230,-1.08,-0.025193721,diff
231,-1.076,-0.025334835,diff
232,-1.072,-0.025475442,diff
233,-1.068,-0.025615603,diff
234,-1.064,-0.025754541,diff
235,-1.06,-0.025893986,diff
236,-1.056,-0.026031971,diff
237,-1.052,-0.026170313,diff
238,-1.048,-0.026307613,diff
239,-1.044,-0.026444614,diff
240,-1.04,-0.026580155,diff
241,-1.036,-0.026716113,diff
242,-1.032,-0.02685082,diff
243,-1.028,-0.026985466,diff
244,-1.024,-0.027118474,diff
245,-1.02,-0.027252018,diff
246,-1.016,-0.027384162,diff
247,-1.012,-0.027515948,diff
248,-1.008,-0.027647138,diff
249,-1.004,-0.02777791,diff
250,-1.0,-0.027907789,diff
251,-0.996,-0.02803713,diff
252,-0.992,-0.028165996,diff
253,-0.988,-0.028294683,diff
254,-0.984,-0.028422415,diff
255,-0.98,-0.02854979,diff
256,-0.976,-0.028676927,diff
257,-0.972,-0.028804183,diff
258,-0.968,-0.028930783,diff
259,-0.964,-0.029056847,diff
260,-0.96,-0.02918297,diff
261,-0.956,-0.029309452,diff
262,-0.952,-0.029435396,diff
263,-0.948,-0.029561639,diff
264,-0.944,-0.029687345,diff
265,-0.94,-0.029814243,diff
266,-0.936,-0.029940903,diff
267,-0.932,-0.030068636,diff
268,-0.928,-0.030195773,diff
269,-0.924,-0.03032422,diff
270,-0.92,-0.030452609,diff
271,-0.916,-0.03058213,diff
272,-0.912,-0.030712664,diff
273,-0.908,-0.030843854,diff
274,-0.904,-0.03097552,diff
275,-0.9,-0.031108797,diff
276,-0.896,-0.031243503,diff
277,-0.892,-0.0313794,diff
278,-0.888,-0.03151667,diff
279,-0.884,-0.031654775,diff
280,-0.88,-0.031795323,diff
281,-0.876,-0.031936705,diff
282,-0.872,-0.032080412,diff
283,-0.868,-0.032226205,diff
284,-0.864,-0.03237319,diff
285,-0.86,-0.03252244,diff
286,-0.856,-0.032674253,diff
287,-0.852,-0.032827854,diff
288,-0.848,-0.0329836,diff
289,-0.844,-0.033141673,diff
290,-0.84,-0.033302546,diff
291,-0.836,-0.033465385,diff
292,-0.832,-0.033631027,diff
293,-0.828,-0.033798933,diff
294,-0.824,-0.03396976,diff
295,-0.82,-0.03414297,diff
296,-0.816,-0.034318745,diff
297,-0.812,-0.03449738,diff
298,-0.808,-0.034678698,diff
299,-0.804,-0.034862697,diff
300,-0.8,-0.035049558,diff
301,-0.796,-0.0352391,diff
302,-0.792,-0.035431623,diff
303,-0.788,-0.03562677,diff
304,-0.784,-0.03582418,diff
305,-0.78,-0.03602481,diff
306,-0.776,-0.036227882,diff
307,-0.772,-0.036433876,diff
308,-0.768,-0.03664267,diff
309,-0.764,-0.036853492,diff
310,-0.76,-0.037067235,diff
311,-0.756,-0.03728324,diff
312,-0.752,-0.037501454,diff
313,-0.748,-0.037722766,diff
314,-0.744,-0.03794563,diff
315,-0.74,-0.03817129,diff
316,-0.736,-0.038398743,diff
317,-0.732,-0.03862846,diff
318,-0.728,-0.038860023,diff
319,-0.724,-0.039093494,diff
320,-0.72,-0.039328754,diff
321,-0.716,-0.039565504,diff
322,-0.712,-0.0398044,diff
323,-0.708,-0.040044785,diff
324,-0.704,-0.040286303,diff
325,-0.7,-0.04052919,diff
326,-0.696,-0.040773273,diff
327,-0.692,-0.041018903,diff
328,-0.688,-0.04126537,diff
329,-0.684,-0.041513085,diff
330,-0.68,-0.04176104,diff
331,-0.676,-0.04201007,diff
332,-0.672,-0.04226023,diff
333,-0.668,-0.04251069,diff
334,-0.664,-0.042761564,diff
335,-0.66,-0.043013036,diff
336,-0.656,-0.043265104,diff
337,-0.652,-0.04351741,diff
338,-0.648,-0.043769658,diff
339,-0.644,-0.044022024,diff
340,-0.64,-0.044274867,diff
341,-0.636,-0.044528127,diff
342,-0.632,-0.04478091,diff
343,-0.628,-0.045033872,diff
344,-0.624,-0.045286298,diff
345,-0.62,-0.045538843,diff
346,-0.616,-0.045791686,diff
347,-0.612,-0.046044648,diff
348,-0.608,-0.046296597,diff
349,-0.604,-0.046549022,diff
350,-0.6,-0.046800673,diff
351,-0.596,-0.047052503,diff
352,-0.592,-0.04730445,diff
353,-0.588,-0.04755634,diff
354,-0.584,-0.04780805,diff
355,-0.58,-0.048059583,diff
356,-0.576,-0.048311114,diff
357,-0.572,-0.048562944,diff
358,-0.568,-0.048814356,diff
359,-0.564,-0.049066067,diff
360,-0.56,-0.049317837,diff
361,-0.556,-0.049570322,diff
362,-0.552,-0.049822688,diff
363,-0.548,-0.05007553,diff
364,-0.544,-0.05032873,diff
365,-0.54,-0.050582826,diff
366,-0.536,-0.050837755,diff
367,-0.532,-0.051092803,diff
368,-0.528,-0.051349342,diff
369,-0.524,-0.051606715,diff
370,-0.52,-0.051864922,diff
371,-0.516,-0.0521245,diff
372,-0.512,-0.05238509,diff
373,-0.508,-0.052647233,diff
374,-0.504,-0.052911162,diff
375,-0.5,-0.05317706,diff
376,-0.496,-0.053444147,diff
377,-0.492,-0.05371332,diff
378,-0.488,-0.05398488,diff
379,-0.484,-0.05425906,diff
380,-0.48,-0.05453533,diff
381,-0.476,-0.054813683,diff
382,-0.472,-0.055095553,diff
383,-0.468,-0.055379927,diff
384,-0.464,-0.055667818,diff
385,-0.46,-0.05595857,diff
386,-0.456,-0.056252837,diff
387,-0.452,-0.0565508,diff
388,-0.448,-0.05685258,diff
389,-0.444,-0.05715823,diff
390,-0.44,-0.057468235,diff
391,-0.436,-0.05778271,diff
392,-0.432,-0.058101,diff
393,-0.428,-0.058424532,diff
394,-0.424,-0.058753252,diff
395,-0.42,-0.05908686,diff
396,-0.416,-0.05942583,diff
397,-0.412,-0.059770644,diff
398,-0.408,-0.06012082,diff
399,-0.404,-0.06047702,diff
400,-0.4,-0.060839772,diff
401,-0.396,-0.06120807,diff
402,-0.392,-0.061584175,diff
403,-0.388,-0.061966777,diff
404,-0.384,-0.062356055,diff
405,-0.38,-0.06275314,diff
406,-0.376,-0.06315762,diff
407,-0.372,-0.063569784,diff
408,-0.368,-0.06398964,diff
409,-0.364,-0.064418316,diff
410,-0.36,-0.06485504,diff
411,-0.356,-0.065300286,diff
412,-0.352,-0.06575501,diff
413,-0.348,-0.066218734,diff
414,-0.344,-0.066692114,diff
415,-0.34,-0.06717473,diff
416,-0.336,-0.067667186,diff
417,-0.332,-0.06817001,diff
418,-0.328,-0.06868279,diff
419,-0.324,-0.06920642,diff
420,-0.32,-0.06974113,diff
421,-0.316,-0.07028669,diff
422,-0.312,-0.07084346,diff
423,-0.308,-0.07141209,diff
424,-0.304,-0.07199228,diff
425,-0.3,-0.07258457,diff
426,-0.296,-0.07318932,diff
427,-0.292,-0.073806226,diff
428,-0.288,-0.074436426,diff
429,-0.284,-0.07507938,diff
430,-0.28,-0.07573545,diff
431,-0.276,-0.07640487,diff
432,-0.272,-0.07708806,diff
433,-0.268,-0.07778585,diff
434,-0.264,-0.078481495,diff
435,-0.26,-0.07915968,diff
436,-0.256,-0.07982105,diff
437,-0.252,-0.08046496,diff
438,-0.248,-0.08109194,diff
439,-0.244,-0.08170247,diff
440,-0.24,-0.08229661,diff
441,-0.236,-0.08287424,diff
442,-0.232,-0.08343613,diff
443,-0.228,-0.08398241,diff
444,-0.224,-0.08451331,diff
445,-0.22,-0.08502871,diff
446,-0.216,-0.08552909,diff
447,-0.212,-0.08601481,diff
448,-0.208,-0.08648622,diff
449,-0.204,-0.08694267,diff
450,-0.2,-0.087385535,diff
451,-0.196,-0.08781457,diff
452,-0.192,-0.0882296,diff
453,-0.188,-0.088630915,diff
454,-0.184,-0.08901948,diff
455,-0.18,-0.08939481,diff
456,-0.176,-0.08975726,diff
457,-0.172,-0.090106905,diff
458,-0.168,-0.090444565,diff
459,-0.164,-0.09076959,diff
460,-0.16,-0.09108275,diff
461,-0.156,-0.09138411,diff
462,-0.152,-0.09167391,diff
463,-0.148,-0.091952324,diff
464,-0.144,-0.09221923,diff
465,-0.14,-0.092475355,diff
466,-0.136,-0.09272039,diff
467,-0.132,-0.09295499,diff
468,-0.128,-0.09317899,diff
469,-0.124,-0.09339279,diff
470,-0.12,-0.09359622,diff
471,-0.116,-0.093790054,diff
472,-0.112,-0.093973935,diff
473,-0.108,-0.09414786,diff
474,-0.104,-0.09431225,diff
475,-0.1,-0.09446764,diff
476,-0.096,-0.09461337,diff
477,-0.092,-0.0947507,diff
478,-0.088,-0.09487873,diff
479,-0.084,-0.09499824,diff
480,-0.08,-0.09510869,diff
481,-0.076,-0.09521073,diff
482,-0.072,-0.09530431,diff
483,-0.068,-0.09539014,diff
484,-0.064,-0.09546691,diff
485,-0.06,-0.09553635,diff
486,-0.056,-0.09559733,diff
487,-0.052,-0.09565079,diff
488,-0.048,-0.09569615,diff
489,-0.044,-0.09573442,diff
490,-0.04,-0.09576434,diff
491,-0.036,-0.09578711,diff
492,-0.032,-0.09580219,diff
493,-0.028,-0.09580988,diff
494,-0.024,-0.09580988,diff
495,-0.02,-0.09580302,diff
496,-0.016,-0.095789135,diff
497,-0.012,-0.09576738,diff
498,-0.008,-0.09573829,diff
499,-0.004,-0.09570217,diff
500,0.0,-0.095659316,diff
501,0.004,-0.09560919,diff
502,0.008,-0.09555173,diff
503,0.012,-0.09548652,diff
504,0.016,-0.095415056,diff
505,0.02,-0.09533638,diff
506,0.024,-0.09525001,diff
507,0.028,-0.09515649,diff
508,0.032,-0.09505606,diff
509,0.036,-0.09494829,diff
510,0.04,-0.09483272,diff
511,0.044,-0.09470987,diff
512,0.048,-0.094580054,diff
513,0.052,-0.09444237,diff
514,0.056,-0.09429771,diff
515,0.06,-0.0941453,diff
516,0.064,-0.093984365,diff
517,0.068,-0.09381676,diff
518,0.072,-0.093640864,diff
519,0.076,-0.0934574,diff
520,0.08,-0.09326553,diff
521,0.084,-0.09306574,diff
522,0.088,-0.09285784,diff
523,0.092,-0.09264141,diff
524,0.096,-0.092416584,diff
525,0.1,-0.09218329,diff
526,0.104,-0.091941535,diff
527,0.108,-0.09169108,diff
528,0.112,-0.09143114,diff
529,0.116,-0.09116256,diff
530,0.12,-0.090884805,diff
531,0.124,-0.09059775,diff
532,0.128,-0.09030086,diff
533,0.132,-0.089995384,diff
534,0.136,-0.08967954,diff
535,0.14,-0.08935422,diff
536,0.144,-0.089018226,diff
537,0.148,-0.08867204,diff
538,0.152,-0.08831626,diff
539,0.156,-0.087949574,diff
540,0.16,-0.08757204,diff
541,0.164,-0.08718407,diff
542,0.168,-0.08678478,diff
543,0.172,-0.08637416,diff
544,0.176,-0.08595258,diff
545,0.18,-0.085518956,diff
546,0.184,-0.08507395,diff
547,0.188,-0.08461726,diff
548,0.192,-0.08414811,diff
549,0.196,-0.08366692,diff
550,0.2,-0.083173215,diff
551,0.204,-0.08266705,diff
552,0.208,-0.08214772,diff
553,0.212,-0.081615865,diff
554,0.216,-0.08107066,diff
555,0.22,-0.08051175,diff
556,0.224,-0.079939604,diff
557,0.228,-0.07935327,diff
558,0.232,-0.07875377,diff
559,0.236,-0.078139424,diff
560,0.24,-0.07751119,diff
561,0.244,-0.076868236,diff
562,0.248,-0.07621074,diff
563,0.252,-0.0755378,diff
564,0.256,-0.0748499,diff
565,0.26,-0.074147165,diff
566,0.264,-0.07342845,diff
567,0.268,-0.07269424,diff
568,0.272,-0.07196027,diff
569,0.276,-0.07124245,diff
570,0.28,-0.07054049,diff
571,0.284,-0.069853604,diff
572,0.288,-0.069182515,diff
573,0.292,-0.06852621,diff
574,0.296,-0.06788522,diff
575,0.3,-0.06725842,diff
576,0.304,-0.06664634,diff
577,0.308,-0.06604856,diff
578,0.312,-0.06546521,diff
579,0.316,-0.06489581,diff
580,0.32,-0.064339876,diff
581,0.324,-0.063797474,diff
582,0.328,-0.0632686,diff
583,0.332,-0.06275326,diff
584,0.336,-0.062250853,diff
585,0.34,-0.061760426,diff
586,0.344,-0.061283052,diff
587,0.348,-0.060818553,diff
588,0.352,-0.060366035,diff
589,0.356,-0.059925795,diff
590,0.36,-0.059497118,diff
591,0.364,-0.0590806,diff
592,0.368,-0.05867517,diff
593,0.372,-0.058281183,diff
594,0.376,-0.05789852,diff
595,0.38,-0.057526708,diff
596,0.384,-0.05716592,diff
597,0.388,-0.056815743,diff
598,0.392,-0.056476176,diff
599,0.396,-0.056146204,diff
600,0.4,-0.055826783,diff
601,0.404,-0.055517614,diff
602,0.408,-0.05521804,diff
603,0.412,-0.054928005,diff
604,0.416,-0.054647267,diff
605,0.42,-0.054375947,diff
606,0.424,-0.054113865,diff
607,0.428,-0.053860843,diff
608,0.432,-0.053616524,diff
609,0.436,-0.053380728,diff
610,0.44,-0.053153694,diff
611,0.444,-0.052934825,diff
612,0.448,-0.052724063,diff
613,0.452,-0.05252105,diff
614,0.456,-0.05232638,diff
615,0.46,-0.052139223,diff
616,0.464,-0.051959515,diff
617,0.468,-0.051787257,diff
618,0.472,-0.05162245,diff
619,0.476,-0.051464498,diff
620,0.48,-0.051314056,diff
621,0.484,-0.051169813,diff
622,0.488,-0.051032245,diff
623,0.492,-0.05090183,diff
624,0.496,-0.050777197,diff
625,0.5,-0.05065912,diff
626,0.504,-0.050547123,diff
627,0.508,-0.050441086,diff
628,0.512,-0.05034113,diff
629,0.516,-0.05024612,diff
630,0.52,-0.050157905,diff
631,0.524,-0.050074458,diff
632,0.528,-0.049996555,diff
633,0.532,-0.04992336,diff
634,0.536,-0.04985577,diff
635,0.54,-0.049793184,diff
636,0.544,-0.049735487,diff
637,0.548,-0.049681783,diff
638,0.552,-0.049633384,diff
639,0.556,-0.049589038,diff
640,0.56,-0.0495494,diff
641,0.564,-0.049513698,diff
642,0.568,-0.049481988,diff
643,0.572,-0.049454868,diff
644,0.576,-0.049431324,diff
645,0.58,-0.049411237,diff
646,0.584,-0.049395144,diff
647,0.588,-0.049382627,diff
648,0.592,-0.049373806,diff
649,0.596,-0.049367785,diff
650,0.6,-0.04936534,diff
651,0.604,-0.049366653,diff
652,0.608,-0.04936999,diff
653,0.612,-0.049376607,diff
654,0.616,-0.049385488,diff
655,0.62,-0.049397945,diff
656,0.624,-0.049412847,diff
657,0.628,-0.04943019,diff
658,0.632,-0.04944986,diff
659,0.636,-0.049472332,diff
660,0.64,-0.049496412,diff
661,0.644,-0.049522698,diff
662,0.648,-0.049551666,diff
663,0.652,-0.049582303,diff
664,0.656,-0.04961461,diff
665,0.66,-0.04964894,diff
666,0.664,-0.04968512,diff
667,0.668,-0.049722552,diff
668,0.672,-0.04976213,diff
669,0.676,-0.049802482,diff
670,0.68,-0.049844682,diff
671,0.684,-0.049887657,diff
672,0.688,-0.04993272,diff
673,0.692,-0.049978495,diff
674,0.696,-0.050025463,diff
675,0.7,-0.050073028,diff
676,0.704,-0.05012232,diff
677,0.708,-0.050171793,diff
678,0.712,-0.0502218,diff
679,0.716,-0.050273,diff
680,0.72,-0.050325155,diff
681,0.724,-0.05037743,diff
682,0.728,-0.05043006,diff
683,0.732,-0.050483465,diff
684,0.736,-0.05053681,diff
685,0.74,-0.050590575,diff
686,0.744,-0.050644875,diff
687,0.748,-0.050699174,diff
688,0.752,-0.050753713,diff
689,0.756,-0.05080819,diff
690,0.76,-0.05086261,diff
691,0.764,-0.05091667,diff
692,0.768,-0.05097109,diff
693,0.772,-0.05102539,diff
694,0.776,-0.051079333,diff
695,0.78,-0.05113256,diff
696,0.784,-0.051185727,diff
697,0.788,-0.0512383,diff
698,0.792,-0.05129057,diff
699,0.796,-0.051342487,diff
700,0.8,-0.05139339,diff
701,0.804,-0.051444173,diff
702,0.808,-0.051493466,diff
703,0.812,-0.0515427,diff
704,0.816,-0.051591337,diff
705,0.82,-0.05163896,diff
706,0.824,-0.05168569,diff
707,0.828,-0.05173129,diff
708,0.832,-0.05177635,diff
709,0.836,-0.05182004,diff
710,0.84,-0.051863134,diff
711,0.844,-0.051904738,diff
712,0.848,-0.051945508,diff
713,0.852,-0.051985264,diff
714,0.856,-0.052023053,diff
715,0.86,-0.05205995,diff
716,0.864,-0.05209583,diff
717,0.868,-0.052130163,diff
718,0.872,-0.052163184,diff
719,0.876,-0.05219561,diff
720,0.88,-0.052225232,diff
721,0.884,-0.052254498,diff
722,0.888,-0.052281797,diff
723,0.892,-0.052307844,diff
724,0.896,-0.052332044,diff
725,0.9,-0.05235517,diff
726,0.904,-0.05237627,diff
727,0.908,-0.05239564,diff
728,0.912,-0.052413464,diff
729,0.916,-0.052429736,diff
730,0.92,-0.05244422,diff
731,0.924,-0.052457154,diff
732,0.928,-0.052467763,diff
733,0.932,-0.05247706,diff
734,0.936,-0.052484512,diff
735,0.94,-0.052489817,diff
736,0.944,-0.052493036,diff
737,0.948,-0.052494884,diff
738,0.952,-0.052495122,diff
739,0.956,-0.052492917,diff
740,0.96,-0.052488565,diff
741,0.964,-0.052482963,diff
742,0.968,-0.052475095,diff
743,0.972,-0.052464753,diff
744,0.976,-0.052452803,diff
745,0.98,-0.052438587,diff
746,0.984,-0.052422523,diff
747,0.988,-0.052404612,diff
748,0.992,-0.052384168,diff
749,0.996,-0.05236146,diff
750,1.0,-0.052336812,diff
751,1.004,-0.052310586,diff
752,1.008,-0.052281678,diff
753,1.012,-0.052250683,diff
754,1.016,-0.052217424,diff
755,1.02,-0.052182376,diff
756,1.024,-0.052144647,diff
757,1.028,-0.052105457,diff
758,1.032,-0.052063048,diff
759,1.036,-0.05201918,diff
760,1.04,-0.051972836,diff
761,1.044,-0.05192399,diff
762,1.048,-0.051873237,diff
763,1.052,-0.05182025,diff
764,1.056,-0.05176431,diff
765,1.06,-0.051707,diff
766,1.064,-0.051647037,diff
767,1.068,-0.0515849,diff
768,1.072,-0.05152023,diff
769,1.076,-0.05145371,diff
770,1.08,-0.051384836,diff
771,1.084,-0.05131325,diff
772,1.088,-0.05123982,diff
773,1.092,-0.05116445,diff
774,1.096,-0.05108586,diff
775,1.1,-0.051004946,diff
776,1.104,-0.05092272,diff
777,1.108,-0.050837606,diff
778,1.112,-0.050750285,diff
779,1.116,-0.05066049,diff
780,1.12,-0.050567955,diff
781,1.124,-0.05047351,diff
782,1.128,-0.050377548,diff
783,1.132,-0.050278544,diff
784,1.136,-0.050177366,diff
785,1.14,-0.0500741,diff
786,1.144,-0.04996851,diff
787,1.148,-0.04985985,diff
788,1.152,-0.04974979,diff
789,1.156,-0.04963717,diff
790,1.16,-0.04952222,diff
791,1.164,-0.04940504,diff
792,1.168,-0.04928595,diff
793,1.172,-0.049164563,diff
794,1.176,-0.049040467,diff
795,1.18,-0.048914284,diff
796,1.184,-0.048786134,diff
797,1.188,-0.04865545,diff
798,1.192,-0.04852277,diff
799,1.196,-0.048387975,diff
800,1.2,-0.048250675,diff
801,1.204,-0.04811099,diff
802,1.208,-0.047969818,diff
803,1.212,-0.04782608,diff
804,1.216,-0.04768008,diff
805,1.22,-0.047531933,diff
806,1.224,-0.047381997,diff
807,1.228,-0.047229618,diff
808,1.232,-0.04707536,diff
809,1.236,-0.04691857,diff
810,1.24,-0.04676014,diff
811,1.244,-0.046599418,diff
812,1.248,-0.046436638,diff
813,1.252,-0.046271592,diff
814,1.256,-0.04610476,diff
815,1.26,-0.04593566,diff
816,1.264,-0.045764744,diff
817,1.268,-0.04559204,diff
818,1.272,-0.045416504,diff
819,1.276,-0.045239747,diff
820,1.28,-0.045060456,diff
821,1.284,-0.044879913,diff
822,1.288,-0.044696987,diff
823,1.292,-0.044512063,diff
824,1.296,-0.044325024,diff
825,1.3,-0.044136822,diff
826,1.304,-0.043946177,diff
827,1.308,-0.043753922,diff
828,1.312,-0.04355955,diff
829,1.316,-0.043363303,diff
830,1.32,-0.043165237,diff
831,1.324,-0.04296565,diff
832,1.328,-0.042764127,diff
833,1.332,-0.042561054,diff
834,1.336,-0.042355925,diff
835,1.34,-0.042149037,diff
836,1.344,-0.041940868,diff
837,1.348,-0.041730195,diff
838,1.352,-0.04151815,diff
839,1.356,-0.04130459,diff
840,1.36,-0.041089594,diff
841,1.364,-0.040872753,diff
842,1.368,-0.04065445,diff
843,1.372,-0.040433705,diff
844,1.376,-0.040212184,diff
845,1.38,-0.039989114,diff
846,1.384,-0.039764345,diff
847,1.388,-0.039538175,diff
848,1.392,-0.03930998,diff
849,1.396,-0.039081305,diff
850,1.4,-0.038850248,diff
851,1.404,-0.038617462,diff
852,1.408,-0.03838399,diff
853,1.412,-0.0381487,diff
854,1.416,-0.03791243,diff
855,1.42,-0.037674427,diff
856,1.424,-0.037435323,diff
857,1.428,-0.03719452,diff
858,1.432,-0.036952943,diff
859,1.436,-0.036709756,diff
860,1.44,-0.03646508,diff
861,1.444,-0.036219895,diff
862,1.448,-0.035972655,diff
863,1.452,-0.035724342,diff
864,1.456,-0.035475403,diff
865,1.46,-0.035224497,diff
866,1.464,-0.034972996,diff
867,1.468,-0.034720153,diff
868,1.472,-0.034466535,diff
869,1.476,-0.034211442,diff
870,1.48,-0.033955246,diff
871,1.484,-0.033698127,diff
872,1.488,-0.033440307,diff
873,1.492,-0.03318101,diff
874,1.496,-0.032920957,diff
875,1.5,-0.032659873,diff
876,1.504,-0.032398134,diff
877,1.508,-0.03213492,diff
878,1.512,-0.03187141,diff
879,1.516,-0.03160657,diff
880,1.52,-0.031340897,diff
881,1.524,-0.031074539,diff
882,1.528,-0.03080748,diff
883,1.532,-0.030539602,diff
884,1.536,-0.030271053,diff
885,1.54,-0.030001566,diff
886,1.544,-0.029731274,diff
887,1.548,-0.029460564,diff
888,1.552,-0.029189005,diff
889,1.556,-0.028916955,diff
890,1.56,-0.028644115,diff
891,1.564,-0.028370723,diff
892,1.568,-0.028096423,diff
893,1.572,-0.027821973,diff
894,1.576,-0.027547255,diff
895,1.58,-0.027271822,diff
896,1.584,-0.02699548,diff
897,1.588,-0.026719049,diff
898,1.592,-0.026441872,diff
899,1.596,-0.026164323,diff
900,1.6,-0.025886118,diff
901,1.604,-0.025608242,diff
902,1.608,-0.02532968,diff
903,1.612,-0.025050908,diff
904,1.616,-0.024771646,diff
905,1.62,-0.024492338,diff
906,1.624,-0.024212167,diff
907,1.628,-0.023932293,diff
908,1.632,-0.023652226,diff
909,1.636,-0.023371696,diff
910,1.64,-0.023091078,diff
911,1.644,-0.022810325,diff
912,1.648,-0.022529408,diff
913,1.652,-0.022248566,diff
914,1.656,-0.021967351,diff
915,1.66,-0.021686152,diff
916,1.664,-0.02140513,diff
917,1.668,-0.021123633,diff
918,1.672,-0.020842642,diff
919,1.676,-0.020561323,diff
920,1.68,-0.02028054,diff
921,1.684,-0.019999206,diff
922,1.688,-0.019718185,diff
923,1.692,-0.01943791,diff
924,1.696,-0.019156992,diff
925,1.7,-0.018876627,diff
926,1.704,-0.018596128,diff
927,1.708,-0.01831618,diff
928,1.712,-0.018036216,diff
929,1.716,-0.017756626,diff
930,1.72,-0.017477408,diff
931,1.724,-0.017198294,diff
932,1.728,-0.016919613,diff
933,1.732,-0.01664123,diff
934,1.736,-0.016363382,diff
935,1.74,-0.016085677,diff
936,1.744,-0.01580859,diff
937,1.748,-0.015531793,diff
938,1.752,-0.015255794,diff
939,1.756,-0.0149801895,diff
940,1.76,-0.014704578,diff
941,1.764,-0.014430419,diff
942,1.768,-0.014155671,diff
943,1.772,-0.013882384,diff
944,1.776,-0.013609305,diff
945,1.78,-0.01333683,diff
946,1.784,-0.013065331,diff
947,1.788,-0.012794174,diff
948,1.792,-0.012523763,diff
949,1.796,-0.012254387,diff
950,1.8,-0.011985272,diff
951,1.804,-0.011717349,diff
952,1.808,-0.011449851,diff
953,1.812,-0.011183478,diff
954,1.816,-0.010917567,diff
955,1.82,-0.010653019,diff
956,1.824,-0.01038868,diff
957,1.828,-0.010125555,diff
958,1.832,-0.009863332,diff
959,1.836,-0.00960236,diff
960,1.84,-0.009342022,diff
961,1.844,-0.009082876,diff
962,1.848,-0.008824706,diff
963,1.852,-0.008567207,diff
964,1.856,-0.008310996,diff
965,1.86,-0.0080559105,diff
966,1.864,-0.007802069,diff
967,1.868,-0.0075490177,diff
968,1.872,-0.00729724,diff
969,1.876,-0.0070468374,diff
970,1.88,-0.0067972355,diff
971,1.884,-0.006549027,diff
972,1.888,-0.0063022524,diff
973,1.892,-0.006056417,diff
974,1.896,-0.0058119297,diff
975,1.9,-0.0055687316,diff
976,1.904,-0.005326893,diff
977,1.908,-0.0050866418,diff
978,1.912,-0.0048476234,diff
979,1.916,-0.0046099573,diff
980,1.92,-0.004373342,diff
981,1.924,-0.0041385368,diff
982,1.928,-0.0039047897,diff
983,1.932,-0.003673017,diff
984,1.936,-0.0034426283,diff
985,1.94,-0.0032135453,diff
986,1.944,-0.0029861685,diff
987,1.948,-0.0027604569,diff
988,1.952,-0.002536226,diff
989,1.956,-0.0023133866,diff
990,1.96,-0.0020925347,diff
991,1.964,-0.0018728226,diff
992,1.968,-0.0016550897,diff
993,1.972,-0.0014390629,diff
994,1.976,-0.001224936,diff
995,1.98,-0.001012207,diff
996,1.984,-0.00080146315,diff
997,1.988,-0.000592323,diff
998,1.992,-0.00038497895,diff
999,1.996,-0.00017952383,diff
1000,2.0,2.3937784e-05,diff


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_50/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_50/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_50/sol_nn.csv <==
,X_x,value,name
0,-2.0,2.5755726e-05,sol_nn
1,-1.996,0.0022342112,sol_nn
2,-1.992,0.0044397423,sol_nn
3,-1.988,0.00664174,sol_nn
4,-1.984,0.008840611,sol_nn
5,-1.98,0.011036199,sol_nn
6,-1.976,0.013229079,sol_nn
7,-1.972,0.015419028,sol_nn
8,-1.968,0.017605279,sol_nn
9,-1.964,0.019788474,sol_nn
10,-1.96,0.021969032,sol_nn
11,-1.956,0.024145838,sol_nn
12,-1.952,0.026319724,sol_nn
13,-1.948,0.028490458,sol_nn
14,-1.944,0.030658405,sol_nn
15,-1.94,0.032823075,sol_nn
16,-1.936,0.0349847,sol_nn
17,-1.932,0.03714308,sol_nn
18,-1.928,0.039298218,sol_nn
19,-1.924,0.0414505,sol_nn
20,-1.92,0.043599926,sol_nn
21,-1.916,0.045745857,sol_nn
22,-1.912,0.047889374,sol_nn
23,-1.908,0.05002902,sol_nn
24,-1.904,0.052166104,sol_nn
25,-1.9,0.054300226,sol_nn
26,-1.896,0.056431137,sol_nn
27,-1.892,0.058559343,sol_nn
28,-1.888,0.060684323,sol_nn
29,-1.884,0.06280674,sol_nn
30,-1.88,0.06492591,sol_nn
31,-1.876,0.067042075,sol_nn
32,-1.872,0.06915529,sol_nn
33,-1.868,0.07126594,sol_nn
34,-1.864,0.0733734,sol_nn
35,-1.86,0.075478114,sol_nn
36,-1.856,0.077580236,sol_nn
37,-1.852,0.07967907,sol_nn
38,-1.848,0.081775546,sol_nn
39,-1.844,0.08386913,sol_nn
40,-1.84,0.085959986,sol_nn
41,-1.836,0.08804816,sol_nn
42,-1.832,0.09013346,sol_nn
43,-1.828,0.09221623,sol_nn
44,-1.824,0.09429635,sol_nn
45,-1.82,0.096373856,sol_nn
46,-1.816,0.09844874,sol_nn
47,-1.812,0.100521155,sol_nn
48,-1.808,0.102591224,sol_nn
49,-1.804,0.104658335,sol_nn
50,-1.8,0.106723055,sol_nn
51,-1.796,0.10878553,sol_nn
52,-1.792,0.11084538,sol_nn
53,-1.788,0.11290311,sol_nn
54,-1.784,0.11495837,sol_nn
55,-1.78,0.117011406,sol_nn
56,-1.776,0.11906221,sol_nn
57,-1.772,0.12111051,sol_nn
58,-1.768,0.12315679,sol_nn
59,-1.764,0.1252006,sol_nn
60,-1.76,0.1272427,sol_nn
61,-1.756,0.1292823,sol_nn
62,-1.752,0.13132009,sol_nn
63,-1.748,0.13335603,sol_nn
64,-1.744,0.13538963,sol_nn
65,-1.74,0.137421,sol_nn
66,-1.736,0.13945132,sol_nn
67,-1.732,0.14147907,sol_nn
68,-1.728,0.1435051,sol_nn
69,-1.724,0.14552966,sol_nn
70,-1.72,0.14755185,sol_nn
71,-1.716,0.14957297,sol_nn
72,-1.712,0.15159206,sol_nn
73,-1.708,0.15360951,sol_nn
74,-1.704,0.15562542,sol_nn
75,-1.7,0.15764016,sol_nn
76,-1.696,0.1596529,sol_nn
77,-1.692,0.16166435,sol_nn
78,-1.688,0.16367434,sol_nn
79,-1.684,0.16568287,sol_nn
80,-1.68,0.16769041,sol_nn
81,-1.676,0.16969615,sol_nn
82,-1.672,0.1717007,sol_nn
83,-1.668,0.17370449,sol_nn
84,-1.664,0.1757071,sol_nn
85,-1.66,0.1777083,sol_nn
86,-1.656,0.1797085,sol_nn
87,-1.652,0.18170747,sol_nn
88,-1.648,0.18370615,sol_nn
89,-1.644,0.18570353,sol_nn
90,-1.64,0.18769969,sol_nn
91,-1.636,0.18969499,sol_nn
92,-1.632,0.19168995,sol_nn
93,-1.628,0.19368446,sol_nn
94,-1.624,0.19567782,sol_nn
95,-1.62,0.1976702,sol_nn
96,-1.616,0.19966196,sol_nn
97,-1.612,0.20165382,sol_nn
98,-1.608,0.2036446,sol_nn
99,-1.604,0.20563523,sol_nn
100,-1.6,0.20762478,sol_nn
101,-1.596,0.20961475,sol_nn
102,-1.592,0.21160388,sol_nn
103,-1.588,0.21359268,sol_nn
104,-1.584,0.21558177,sol_nn
105,-1.58,0.21757016,sol_nn
106,-1.576,0.21955797,sol_nn
107,-1.572,0.22154617,sol_nn
108,-1.568,0.22353402,sol_nn
109,-1.564,0.22552148,sol_nn
110,-1.56,0.2275097,sol_nn
111,-1.556,0.22949722,sol_nn
112,-1.552,0.23148519,sol_nn
113,-1.548,0.23347259,sol_nn
114,-1.544,0.23546076,sol_nn
115,-1.54,0.23744863,sol_nn
116,-1.536,0.23943701,sol_nn
117,-1.532,0.24142528,sol_nn
118,-1.528,0.24341393,sol_nn
119,-1.524,0.24540257,sol_nn
120,-1.52,0.24739203,sol_nn
121,-1.516,0.249381,sol_nn
122,-1.512,0.251371,sol_nn
123,-1.508,0.25336117,sol_nn
124,-1.504,0.25535166,sol_nn
125,-1.5,0.25734246,sol_nn
126,-1.496,0.2593339,sol_nn
127,-1.492,0.2613258,sol_nn
128,-1.488,0.2633181,sol_nn
129,-1.484,0.2653108,sol_nn
130,-1.48,0.26730412,sol_nn
131,-1.476,0.26929823,sol_nn
132,-1.472,0.2712922,sol_nn
133,-1.468,0.27328697,sol_nn
134,-1.464,0.2752825,sol_nn
135,-1.46,0.27727854,sol_nn
136,-1.456,0.27927506,sol_nn
137,-1.452,0.28127223,sol_nn
138,-1.448,0.28327018,sol_nn
139,-1.444,0.28526852,sol_nn
140,-1.44,0.28726736,sol_nn
141,-1.436,0.28926688,sol_nn
142,-1.432,0.29126695,sol_nn
143,-1.428,0.29326788,sol_nn
144,-1.424,0.2952692,sol_nn
145,-1.42,0.29727122,sol_nn
146,-1.416,0.29927385,sol_nn
147,-1.412,0.30127656,sol_nn
148,-1.408,0.3032807,sol_nn
149,-1.404,0.305285,sol_nn
150,-1.4,0.30728954,sol_nn
151,-1.396,0.30929518,sol_nn
152,-1.392,0.31130105,sol_nn
153,-1.388,0.31330746,sol_nn
154,-1.384,0.31531444,sol_nn
155,-1.38,0.3173216,sol_nn
156,-1.376,0.3193297,sol_nn
157,-1.372,0.32133833,sol_nn
158,-1.368,0.32334703,sol_nn
159,-1.364,0.325356,sol_nn
160,-1.36,0.32736564,sol_nn
161,-1.356,0.3293757,sol_nn
162,-1.352,0.3313856,sol_nn
163,-1.348,0.33339632,sol_nn
164,-1.344,0.33540756,sol_nn
165,-1.34,0.3374185,sol_nn
166,-1.336,0.33942994,sol_nn
167,-1.332,0.3414417,sol_nn
168,-1.328,0.3434538,sol_nn
169,-1.324,0.3454656,sol_nn
170,-1.32,0.34747773,sol_nn
171,-1.316,0.34949002,sol_nn
172,-1.312,0.35150248,sol_nn
173,-1.308,0.35351485,sol_nn
174,-1.304,0.3555271,sol_nn
175,-1.3,0.35753974,sol_nn
176,-1.296,0.35955197,sol_nn
177,-1.292,0.36156425,sol_nn
178,-1.288,0.3635764,sol_nn
179,-1.284,0.36558852,sol_nn
180,-1.28,0.36760068,sol_nn
181,-1.276,0.36961222,sol_nn
182,-1.272,0.3716241,sol_nn
183,-1.268,0.37363538,sol_nn
184,-1.264,0.37564635,sol_nn
185,-1.26,0.37765753,sol_nn
186,-1.256,0.37966806,sol_nn
187,-1.252,0.38167855,sol_nn
188,-1.248,0.38368872,sol_nn
189,-1.244,0.38569808,sol_nn
190,-1.24,0.3877078,sol_nn
191,-1.236,0.3897169,sol_nn
192,-1.232,0.39172566,sol_nn
193,-1.228,0.39373356,sol_nn
194,-1.224,0.39574155,sol_nn
195,-1.22,0.39774883,sol_nn
196,-1.216,0.3997556,sol_nn
197,-1.212,0.40176266,sol_nn
198,-1.208,0.40376854,sol_nn
199,-1.204,0.40577477,sol_nn
200,-1.2,0.40777987,sol_nn
201,-1.196,0.40978482,sol_nn
202,-1.192,0.4117892,sol_nn
203,-1.188,0.4137937,sol_nn
204,-1.184,0.41579762,sol_nn
205,-1.18,0.4178008,sol_nn
206,-1.176,0.41980428,sol_nn
207,-1.172,0.4218066,sol_nn
208,-1.168,0.42380908,sol_nn
209,-1.164,0.42581087,sol_nn
210,-1.16,0.42781308,sol_nn
211,-1.156,0.42981434,sol_nn
212,-1.152,0.43181586,sol_nn
213,-1.148,0.43381697,sol_nn
214,-1.144,0.43581748,sol_nn
215,-1.14,0.43781853,sol_nn
216,-1.136,0.43981874,sol_nn
217,-1.132,0.4418195,sol_nn
218,-1.128,0.44381958,sol_nn
219,-1.124,0.44582045,sol_nn
220,-1.12,0.44782075,sol_nn
221,-1.116,0.44982108,sol_nn
222,-1.112,0.45182174,sol_nn
223,-1.108,0.45382237,sol_nn
224,-1.104,0.4558231,sol_nn
225,-1.1,0.45782384,sol_nn
226,-1.096,0.45982534,sol_nn
227,-1.092,0.46182662,sol_nn
228,-1.088,0.4638282,sol_nn
229,-1.084,0.4658299,sol_nn
230,-1.08,0.46783277,sol_nn
231,-1.076,0.46983528,sol_nn
232,-1.072,0.47183824,sol_nn
233,-1.068,0.47384173,sol_nn
234,-1.064,0.47584632,sol_nn
235,-1.06,0.47785056,sol_nn
236,-1.056,0.47985613,sol_nn
237,-1.052,0.48186135,sol_nn
238,-1.048,0.48386768,sol_nn
239,-1.044,0.48587424,sol_nn
240,-1.04,0.48788232,sol_nn
241,-1.036,0.48988992,sol_nn
242,-1.032,0.49189883,sol_nn
243,-1.028,0.49390775,sol_nn
244,-1.024,0.4959183,sol_nn
245,-1.02,0.49792844,sol_nn
246,-1.016,0.49993986,sol_nn
247,-1.012,0.5019517,sol_nn
248,-1.008,0.50396407,sol_nn
249,-1.004,0.5059769,sol_nn
250,-1.0,0.5079906,sol_nn
251,-0.996,0.5100048,sol_nn
252,-0.992,0.5120196,sol_nn
253,-0.988,0.5140345,sol_nn
254,-0.984,0.51605034,sol_nn
255,-0.98,0.5180665,sol_nn
256,-0.976,0.520083,sol_nn
257,-0.972,0.5220994,sol_nn
258,-0.968,0.5241164,sol_nn
259,-0.964,0.5261339,sol_nn
260,-0.96,0.52815133,sol_nn
261,-0.956,0.5301685,sol_nn
262,-0.952,0.5321861,sol_nn
263,-0.948,0.53420347,sol_nn
264,-0.944,0.5362213,sol_nn
265,-0.94,0.538238,sol_nn
266,-0.936,0.540255,sol_nn
267,-0.932,0.5422709,sol_nn
268,-0.928,0.5442873,sol_nn
269,-0.924,0.54630244,sol_nn
270,-0.92,0.5483176,sol_nn
271,-0.916,0.5503317,sol_nn
272,-0.912,0.5523448,sol_nn
273,-0.908,0.5543572,sol_nn
274,-0.904,0.55636907,sol_nn
275,-0.9,0.5583795,sol_nn
276,-0.896,0.5603883,sol_nn
277,-0.892,0.56239605,sol_nn
278,-0.888,0.56440234,sol_nn
279,-0.884,0.5664078,sol_nn
280,-0.88,0.5684109,sol_nn
281,-0.876,0.5704131,sol_nn
282,-0.872,0.57241297,sol_nn
283,-0.868,0.57441074,sol_nn
284,-0.864,0.5764073,sol_nn
285,-0.86,0.5784017,sol_nn
286,-0.856,0.58039355,sol_nn
287,-0.852,0.5823835,sol_nn
288,-0.848,0.5843713,sol_nn
289,-0.844,0.5863569,sol_nn
290,-0.84,0.5883396,sol_nn
291,-0.836,0.59032035,sol_nn
292,-0.832,0.59229827,sol_nn
293,-0.828,0.5942739,sol_nn
294,-0.824,0.5962467,sol_nn
295,-0.82,0.5982172,sol_nn
296,-0.816,0.600185,sol_nn
297,-0.812,0.6021499,sol_nn
298,-0.808,0.60411215,sol_nn
299,-0.804,0.60607177,sol_nn
300,-0.8,0.60802853,sol_nn
301,-0.796,0.60998255,sol_nn
302,-0.792,0.6119336,sol_nn
303,-0.788,0.61388206,sol_nn
304,-0.784,0.6158283,sol_nn
305,-0.78,0.61777127,sol_nn
306,-0.776,0.61971176,sol_nn
307,-0.772,0.6216493,sol_nn
308,-0.768,0.62358415,sol_nn
309,-0.764,0.62551695,sol_nn
310,-0.76,0.6274468,sol_nn
311,-0.756,0.6293743,sol_nn
312,-0.752,0.63129973,sol_nn
313,-0.748,0.633222,sol_nn
314,-0.744,0.63514274,sol_nn
315,-0.74,0.63706064,sol_nn
316,-0.736,0.6389768,sol_nn
317,-0.732,0.6408907,sol_nn
318,-0.728,0.6428028,sol_nn
319,-0.724,0.64471287,sol_nn
320,-0.72,0.64662117,sol_nn
321,-0.716,0.648528,sol_nn
322,-0.712,0.6504327,sol_nn
323,-0.708,0.65233594,sol_nn
324,-0.704,0.654238,sol_nn
325,-0.7,0.65613866,sol_nn
326,-0.696,0.65803826,sol_nn
327,-0.692,0.65993625,sol_nn
328,-0.688,0.66183335,sol_nn
329,-0.684,0.6637292,sol_nn
330,-0.68,0.6656248,sol_nn
331,-0.676,0.6675194,sol_nn
332,-0.672,0.66941285,sol_nn
333,-0.668,0.67130595,sol_nn
334,-0.664,0.67319864,sol_nn
335,-0.66,0.67509073,sol_nn
336,-0.656,0.67698234,sol_nn
337,-0.652,0.67887366,sol_nn
338,-0.648,0.680765,sol_nn
339,-0.644,0.68265617,sol_nn
340,-0.64,0.68454695,sol_nn
341,-0.636,0.6864373,sol_nn
342,-0.632,0.6883281,sol_nn
343,-0.628,0.6902187,sol_nn
344,-0.624,0.6921098,sol_nn
345,-0.62,0.6940009,sol_nn
346,-0.616,0.69589174,sol_nn
347,-0.612,0.69778234,sol_nn
348,-0.608,0.69967395,sol_nn
349,-0.604,0.70156515,sol_nn
350,-0.6,0.70345706,sol_nn
351,-0.596,0.70534885,sol_nn
352,-0.592,0.70724046,sol_nn
353,-0.588,0.70913213,sol_nn
354,-0.584,0.71102405,sol_nn
355,-0.58,0.7129162,sol_nn
356,-0.576,0.7148082,sol_nn
357,-0.572,0.71669996,sol_nn
358,-0.568,0.7185921,sol_nn
359,-0.564,0.720484,sol_nn
360,-0.56,0.72237587,sol_nn
361,-0.556,0.72426695,sol_nn
362,-0.552,0.72615814,sol_nn
363,-0.548,0.7280489,sol_nn
364,-0.544,0.7299393,sol_nn
365,-0.54,0.73182887,sol_nn
366,-0.536,0.7337175,sol_nn
367,-0.532,0.735606,sol_nn
368,-0.528,0.7374931,sol_nn
369,-0.524,0.73937935,sol_nn
370,-0.52,0.7412647,sol_nn
371,-0.516,0.7431487,sol_nn
372,-0.512,0.74503165,sol_nn
373,-0.508,0.74691314,sol_nn
374,-0.504,0.7487928,sol_nn
375,-0.5,0.7506705,sol_nn
376,-0.496,0.752547,sol_nn
377,-0.492,0.7544215,sol_nn
378,-0.488,0.7562935,sol_nn
379,-0.484,0.7581629,sol_nn
380,-0.48,0.7600302,sol_nn
381,-0.476,0.7618954,sol_nn
382,-0.472,0.76375717,sol_nn
383,-0.468,0.7656164,sol_nn
384,-0.464,0.7674721,sol_nn
385,-0.46,0.7693249,sol_nn
386,-0.456,0.7711743,sol_nn
387,-0.452,0.7730199,sol_nn
388,-0.448,0.77486175,sol_nn
389,-0.444,0.77669966,sol_nn
390,-0.44,0.7785332,sol_nn
391,-0.436,0.78036237,sol_nn
392,-0.432,0.78218764,sol_nn
393,-0.428,0.7840077,sol_nn
394,-0.424,0.7858226,sol_nn
395,-0.42,0.78763264,sol_nn
396,-0.416,0.78943723,sol_nn
397,-0.412,0.79123604,sol_nn
398,-0.408,0.7930294,sol_nn
399,-0.404,0.7948168,sol_nn
400,-0.4,0.79659766,sol_nn
401,-0.396,0.7983729,sol_nn
402,-0.392,0.80014044,sol_nn
403,-0.388,0.8019014,sol_nn
404,-0.384,0.8036557,sol_nn
405,-0.38,0.8054023,sol_nn
406,-0.376,0.8071414,sol_nn
407,-0.372,0.8088728,sol_nn
408,-0.368,0.8105965,sol_nn
409,-0.364,0.8123115,sol_nn
410,-0.36,0.8140183,sol_nn
411,-0.356,0.8157167,sol_nn
412,-0.352,0.8174055,sol_nn
413,-0.348,0.81908536,sol_nn
414,-0.344,0.8207556,sol_nn
415,-0.34,0.82241654,sol_nn
416,-0.336,0.8240678,sol_nn
417,-0.332,0.8257085,sol_nn
418,-0.328,0.8273393,sol_nn
419,-0.324,0.8289593,sol_nn
420,-0.32,0.8305682,sol_nn
421,-0.316,0.8321662,sol_nn
422,-0.312,0.833753,sol_nn
423,-0.308,0.835328,sol_nn
424,-0.304,0.83689135,sol_nn
425,-0.3,0.83844274,sol_nn
426,-0.296,0.83998156,sol_nn
427,-0.292,0.8415082,sol_nn
428,-0.288,0.84302163,sol_nn
429,-0.284,0.84452224,sol_nn
430,-0.28,0.8460098,sol_nn
431,-0.276,0.84748393,sol_nn
432,-0.272,0.8489443,sol_nn
433,-0.268,0.85039014,sol_nn
434,-0.264,0.8518225,sol_nn
435,-0.26,0.8532403,sol_nn
436,-0.256,0.8546429,sol_nn
437,-0.252,0.85603106,sol_nn
438,-0.248,0.85740405,sol_nn
439,-0.244,0.85876155,sol_nn
440,-0.24,0.86010337,sol_nn
441,-0.236,0.86142975,sol_nn
442,-0.232,0.86273986,sol_nn
443,-0.228,0.8640336,sol_nn
444,-0.224,0.86531067,sol_nn
445,-0.22,0.8665713,sol_nn
446,-0.216,0.8678149,sol_nn
447,-0.212,0.8690412,sol_nn
448,-0.208,0.87024975,sol_nn
449,-0.204,0.8714413,sol_nn
450,-0.2,0.87261444,sol_nn
451,-0.196,0.8737694,sol_nn
452,-0.192,0.8749064,sol_nn
453,-0.188,0.8760251,sol_nn
454,-0.184,0.87712455,sol_nn
455,-0.18,0.8782052,sol_nn
456,-0.176,0.87926674,sol_nn
457,-0.172,0.8803091,sol_nn
458,-0.168,0.88133144,sol_nn
459,-0.164,0.8823344,sol_nn
460,-0.16,0.88331723,sol_nn
461,-0.156,0.8842799,sol_nn
462,-0.152,0.8852221,sol_nn
463,-0.148,0.8861437,sol_nn
464,-0.144,0.8870448,sol_nn
465,-0.14,0.8879247,sol_nn
466,-0.136,0.88878363,sol_nn
467,-0.132,0.889621,sol_nn
468,-0.128,0.890437,sol_nn
469,-0.124,0.89123124,sol_nn
470,-0.12,0.8920038,sol_nn
471,-0.116,0.89275396,sol_nn
472,-0.112,0.8934821,sol_nn
473,-0.108,0.89418817,sol_nn
474,-0.104,0.8948718,sol_nn
475,-0.1,0.89553237,sol_nn
476,-0.096,0.8961706,sol_nn
477,-0.092,0.8967853,sol_nn
478,-0.088,0.89737725,sol_nn
479,-0.084,0.89794576,sol_nn
480,-0.08,0.8984913,sol_nn
481,-0.076,0.8990133,sol_nn
482,-0.072,0.8995117,sol_nn
483,-0.068,0.89998585,sol_nn
484,-0.064,0.9004371,sol_nn
485,-0.06,0.90086365,sol_nn
486,-0.056,0.9012667,sol_nn
487,-0.052,0.9016452,sol_nn
488,-0.048,0.90199983,sol_nn
489,-0.044,0.90232956,sol_nn
490,-0.04,0.90263563,sol_nn
491,-0.036,0.9029169,sol_nn
492,-0.032,0.9031738,sol_nn
493,-0.028,0.90340614,sol_nn
494,-0.024,0.9036141,sol_nn
495,-0.02,0.903797,sol_nn
496,-0.016,0.90395486,sol_nn
497,-0.012,0.9040886,sol_nn
498,-0.008,0.9041977,sol_nn
499,-0.004,0.90428185,sol_nn
500,0.0,0.9043407,sol_nn
501,0.004,0.90437484,sol_nn
502,0.008,0.90438426,sol_nn
503,0.012,0.9043695,sol_nn
504,0.016,0.90432894,sol_nn
505,0.02,0.9042636,sol_nn
506,0.024,0.904174,sol_nn
507,0.028,0.9040595,sol_nn
508,0.032,0.90391994,sol_nn
509,0.036,0.9037557,sol_nn
510,0.04,0.90356725,sol_nn
511,0.044,0.9033541,sol_nn
512,0.048,0.9031159,sol_nn
513,0.052,0.9028536,sol_nn
514,0.056,0.9025663,sol_nn
515,0.06,0.9022547,sol_nn
516,0.064,0.90191966,sol_nn
517,0.068,0.90155923,sol_nn
518,0.072,0.90117514,sol_nn
519,0.076,0.9007666,sol_nn
520,0.08,0.9003345,sol_nn
521,0.084,0.89987826,sol_nn
522,0.088,0.89939815,sol_nn
523,0.092,0.8988946,sol_nn
524,0.096,0.8983674,sol_nn
525,0.1,0.8978167,sol_nn
526,0.104,0.8972425,sol_nn
527,0.108,0.89664495,sol_nn
528,0.112,0.8960249,sol_nn
529,0.116,0.89538145,sol_nn
530,0.12,0.8947152,sol_nn
531,0.124,0.8940263,sol_nn
532,0.128,0.89331514,sol_nn
533,0.132,0.8925806,sol_nn
534,0.136,0.8918245,sol_nn
535,0.14,0.8910458,sol_nn
536,0.144,0.8902458,sol_nn
537,0.148,0.88942397,sol_nn
538,0.152,0.8885797,sol_nn
539,0.156,0.88771445,sol_nn
540,0.16,0.88682795,sol_nn
541,0.164,0.8859199,sol_nn
542,0.168,0.8849912,sol_nn
543,0.172,0.88404185,sol_nn
544,0.176,0.8830714,sol_nn
545,0.18,0.88208103,sol_nn
546,0.184,0.8810701,sol_nn
547,0.188,0.88003874,sol_nn
548,0.192,0.8789879,sol_nn
549,0.196,0.87791705,sol_nn
550,0.2,0.87682676,sol_nn
551,0.204,0.8757169,sol_nn
552,0.208,0.87458825,sol_nn
553,0.212,0.87344015,sol_nn
554,0.216,0.8722733,sol_nn
555,0.22,0.87108827,sol_nn
556,0.224,0.8698844,sol_nn
557,0.228,0.8686627,sol_nn
558,0.232,0.8674222,sol_nn
559,0.236,0.86616457,sol_nn
560,0.24,0.8648888,sol_nn
561,0.244,0.8635958,sol_nn
562,0.248,0.86228526,sol_nn
563,0.252,0.8609582,sol_nn
564,0.256,0.8596141,sol_nn
565,0.26,0.8582528,sol_nn
566,0.264,0.85687554,sol_nn
567,0.268,0.85548174,sol_nn
568,0.272,0.8540721,sol_nn
569,0.276,0.85264635,sol_nn
570,0.28,0.85120475,sol_nn
571,0.284,0.849748,sol_nn
572,0.288,0.84827554,sol_nn
573,0.292,0.8467882,sol_nn
574,0.296,0.84528565,sol_nn
575,0.3,0.8437689,sol_nn
576,0.304,0.8422373,sol_nn
577,0.308,0.8406915,sol_nn
578,0.312,0.83913124,sol_nn
579,0.316,0.8375571,sol_nn
580,0.32,0.83596945,sol_nn
581,0.324,0.8343682,sol_nn
582,0.328,0.8327535,sol_nn
583,0.332,0.83112526,sol_nn
584,0.336,0.8294841,sol_nn
585,0.34,0.82783085,sol_nn
586,0.344,0.82616466,sol_nn
587,0.348,0.82448554,sol_nn
588,0.352,0.8227945,sol_nn
589,0.356,0.8210912,sol_nn
590,0.36,0.81937623,sol_nn
591,0.364,0.8176492,sol_nn
592,0.368,0.815911,sol_nn
593,0.372,0.8141614,sol_nn
594,0.376,0.8124005,sol_nn
595,0.38,0.8106287,sol_nn
596,0.384,0.8088458,sol_nn
597,0.388,0.80705243,sol_nn
598,0.392,0.80524844,sol_nn
599,0.396,0.8034348,sol_nn
600,0.4,0.80161065,sol_nn
601,0.404,0.7997762,sol_nn
602,0.408,0.7979322,sol_nn
603,0.412,0.7960787,sol_nn
604,0.416,0.7942158,sol_nn
605,0.42,0.79234356,sol_nn
606,0.424,0.79046196,sol_nn
607,0.428,0.7885714,sol_nn
608,0.432,0.7866721,sol_nn
609,0.436,0.78476435,sol_nn
610,0.44,0.78284776,sol_nn
611,0.444,0.78092307,sol_nn
612,0.448,0.77899027,sol_nn
613,0.452,0.77704966,sol_nn
614,0.456,0.77510077,sol_nn
615,0.46,0.77314425,sol_nn
616,0.464,0.7711804,sol_nn
617,0.468,0.7692091,sol_nn
618,0.472,0.7672303,sol_nn
619,0.476,0.7652446,sol_nn
620,0.48,0.7632515,sol_nn
621,0.484,0.76125216,sol_nn
622,0.488,0.7592461,sol_nn
623,0.492,0.75723296,sol_nn
624,0.496,0.755214,sol_nn
625,0.5,0.75318843,sol_nn
626,0.504,0.75115687,sol_nn
627,0.508,0.7491193,sol_nn
628,0.512,0.7470756,sol_nn
629,0.516,0.74502707,sol_nn
630,0.52,0.7429717,sol_nn
631,0.524,0.7409116,sol_nn
632,0.528,0.7388459,sol_nn
633,0.532,0.73677546,sol_nn
634,0.536,0.7346995,sol_nn
635,0.54,0.7326185,sol_nn
636,0.544,0.7305325,sol_nn
637,0.548,0.72844267,sol_nn
638,0.552,0.72634745,sol_nn
639,0.556,0.72424823,sol_nn
640,0.56,0.7221443,sol_nn
641,0.564,0.7200364,sol_nn
642,0.568,0.7179245,sol_nn
643,0.572,0.71580803,sol_nn
644,0.576,0.713688,sol_nn
645,0.58,0.71156454,sol_nn
646,0.584,0.70943695,sol_nn
647,0.588,0.70730585,sol_nn
648,0.592,0.7051711,sol_nn
649,0.596,0.70303357,sol_nn
650,0.6,0.7008924,sol_nn
651,0.604,0.6987475,sol_nn
652,0.608,0.69660056,sol_nn
653,0.612,0.6944504,sol_nn
654,0.616,0.69229794,sol_nn
655,0.62,0.6901418,sol_nn
656,0.624,0.6879833,sol_nn
657,0.628,0.68582237,sol_nn
658,0.632,0.68365914,sol_nn
659,0.636,0.6814931,sol_nn
660,0.64,0.6793254,sol_nn
661,0.644,0.6771555,sol_nn
662,0.648,0.67498296,sol_nn
663,0.652,0.67280877,sol_nn
664,0.656,0.67063284,sol_nn
665,0.66,0.6684548,sol_nn
666,0.664,0.6662751,sol_nn
667,0.668,0.6640941,sol_nn
668,0.672,0.66191095,sol_nn
669,0.676,0.659727,sol_nn
670,0.68,0.65754116,sol_nn
671,0.684,0.6553546,sol_nn
672,0.688,0.653166,sol_nn
673,0.692,0.65097666,sol_nn
674,0.696,0.64878607,sol_nn
675,0.7,0.6465948,sol_nn
676,0.704,0.64440197,sol_nn
677,0.708,0.64220893,sol_nn
678,0.712,0.6400153,sol_nn
679,0.716,0.6378205,sol_nn
680,0.72,0.63562477,sol_nn
681,0.724,0.63342893,sol_nn
682,0.728,0.63123274,sol_nn
683,0.732,0.6290357,sol_nn
684,0.736,0.62683874,sol_nn
685,0.74,0.62464136,sol_nn
686,0.744,0.6224435,sol_nn
687,0.748,0.6202456,sol_nn
688,0.752,0.6180475,sol_nn
689,0.756,0.6158494,sol_nn
690,0.76,0.6136514,sol_nn
691,0.764,0.6114538,sol_nn
692,0.768,0.60925573,sol_nn
693,0.772,0.6070578,sol_nn
694,0.776,0.6048603,sol_nn
695,0.78,0.6026635,sol_nn
696,0.784,0.6004667,sol_nn
697,0.788,0.59827054,sol_nn
698,0.792,0.59607464,sol_nn
699,0.796,0.59387916,sol_nn
700,0.8,0.5916847,sol_nn
701,0.804,0.5894903,sol_nn
702,0.808,0.5872974,sol_nn
703,0.812,0.5851046,sol_nn
704,0.816,0.5829124,sol_nn
705,0.82,0.5807212,sol_nn
706,0.824,0.5785308,sol_nn
707,0.828,0.57634157,sol_nn
708,0.832,0.57415295,sol_nn
709,0.836,0.5719657,sol_nn
710,0.84,0.56977904,sol_nn
711,0.844,0.5675938,sol_nn
712,0.848,0.5654094,sol_nn
713,0.852,0.5632261,sol_nn
714,0.856,0.56104475,sol_nn
715,0.86,0.5588642,sol_nn
716,0.864,0.5566847,sol_nn
717,0.868,0.5545068,sol_nn
718,0.872,0.5523302,sol_nn
719,0.876,0.5501542,sol_nn
720,0.88,0.54798096,sol_nn
721,0.884,0.5458081,sol_nn
722,0.888,0.5436372,sol_nn
723,0.892,0.5414676,sol_nn
724,0.896,0.5392998,sol_nn
725,0.9,0.5371331,sol_nn
726,0.904,0.5349683,sol_nn
727,0.908,0.5328054,sol_nn
728,0.912,0.530644,sol_nn
729,0.916,0.5284841,sol_nn
730,0.92,0.526326,sol_nn
731,0.924,0.5241695,sol_nn
732,0.928,0.52201533,sol_nn
733,0.932,0.5198625,sol_nn
734,0.936,0.5177114,sol_nn
735,0.94,0.5155624,sol_nn
736,0.944,0.51341563,sol_nn
737,0.948,0.5112702,sol_nn
738,0.952,0.50912637,sol_nn
739,0.956,0.506985,sol_nn
740,0.96,0.50484574,sol_nn
741,0.964,0.5027078,sol_nn
742,0.968,0.5005721,sol_nn
743,0.972,0.4984388,sol_nn
744,0.976,0.49630713,sol_nn
745,0.98,0.49417773,sol_nn
746,0.984,0.49205023,sol_nn
747,0.988,0.48992458,sol_nn
748,0.992,0.4878014,sol_nn
749,0.996,0.4856805,sol_nn
750,1.0,0.48356158,sol_nn
751,1.004,0.48144424,sol_nn
752,1.008,0.47932953,sol_nn
753,1.012,0.47721696,sol_nn
754,1.016,0.4751066,sol_nn
755,1.02,0.47299808,sol_nn
756,1.024,0.47089213,sol_nn
757,1.028,0.46878776,sol_nn
758,1.032,0.4666866,sol_nn
759,1.036,0.46458685,sol_nn
760,1.04,0.46248963,sol_nn
761,1.044,0.46039486,sol_nn
762,1.048,0.45830205,sol_nn
763,1.052,0.45621142,sol_nn
764,1.056,0.4541238,sol_nn
765,1.06,0.45203754,sol_nn
766,1.064,0.44995382,sol_nn
767,1.068,0.44787243,sol_nn
768,1.072,0.44579345,sol_nn
769,1.076,0.4437164,sol_nn
770,1.08,0.44164166,sol_nn
771,1.084,0.43956968,sol_nn
772,1.088,0.4374995,sol_nn
773,1.092,0.43543127,sol_nn
774,1.096,0.4333663,sol_nn
775,1.1,0.4313036,sol_nn
776,1.104,0.42924225,sol_nn
777,1.108,0.42718375,sol_nn
778,1.112,0.42512748,sol_nn
779,1.116,0.42307365,sol_nn
780,1.12,0.42102262,sol_nn
781,1.124,0.4189735,sol_nn
782,1.128,0.41692585,sol_nn
783,1.132,0.41488126,sol_nn
784,1.136,0.41283882,sol_nn
785,1.14,0.41079852,sol_nn
786,1.144,0.4087605,sol_nn
787,1.148,0.4067256,sol_nn
788,1.152,0.40469205,sol_nn
789,1.156,0.40266106,sol_nn
790,1.16,0.40063244,sol_nn
791,1.164,0.398606,sol_nn
792,1.168,0.39658153,sol_nn
793,1.172,0.39455926,sol_nn
794,1.176,0.3925398,sol_nn
795,1.18,0.39052242,sol_nn
796,1.184,0.38850695,sol_nn
797,1.188,0.38649407,sol_nn
798,1.192,0.3844831,sol_nn
799,1.196,0.38247433,sol_nn
800,1.2,0.380468,sol_nn
801,1.204,0.37846413,sol_nn
802,1.208,0.37646174,sol_nn
803,1.212,0.37446183,sol_nn
804,1.216,0.37246427,sol_nn
805,1.22,0.3704688,sol_nn
806,1.224,0.36847517,sol_nn
807,1.228,0.36648393,sol_nn
808,1.232,0.3644946,sol_nn
809,1.236,0.36250782,sol_nn
810,1.24,0.36052263,sol_nn
811,1.244,0.3585398,sol_nn
812,1.248,0.35655895,sol_nn
813,1.252,0.3545804,sol_nn
814,1.256,0.3526036,sol_nn
815,1.26,0.35062915,sol_nn
816,1.264,0.34865645,sol_nn
817,1.268,0.3466856,sol_nn
818,1.272,0.34471753,sol_nn
819,1.276,0.34275067,sol_nn
820,1.28,0.3407864,sol_nn
821,1.284,0.33882332,sol_nn
822,1.288,0.33686268,sol_nn
823,1.292,0.33490396,sol_nn
824,1.296,0.33294743,sol_nn
825,1.3,0.33099207,sol_nn
826,1.304,0.3290391,sol_nn
827,1.308,0.3270878,sol_nn
828,1.312,0.3251385,sol_nn
829,1.316,0.3231912,sol_nn
830,1.32,0.32124564,sol_nn
831,1.324,0.31930166,sol_nn
832,1.328,0.31735963,sol_nn
833,1.332,0.31541905,sol_nn
834,1.336,0.31348062,sol_nn
835,1.34,0.31154388,sol_nn
836,1.344,0.3096085,sol_nn
837,1.348,0.30767554,sol_nn
838,1.352,0.305744,sol_nn
839,1.356,0.303814,sol_nn
840,1.36,0.30188537,sol_nn
841,1.364,0.29995865,sol_nn
842,1.368,0.29803333,sol_nn
843,1.372,0.29611048,sol_nn
844,1.376,0.29418838,sol_nn
845,1.38,0.2922679,sol_nn
846,1.384,0.2903491,sol_nn
847,1.388,0.28843164,sol_nn
848,1.392,0.28651625,sol_nn
849,1.396,0.2846013,sol_nn
850,1.4,0.2826888,sol_nn
851,1.404,0.28077796,sol_nn
852,1.408,0.27886787,sol_nn
853,1.412,0.27695957,sol_nn
854,1.416,0.27505222,sol_nn
855,1.42,0.27314666,sol_nn
856,1.424,0.27124214,sol_nn
857,1.428,0.26933938,sol_nn
858,1.432,0.2674373,sol_nn
859,1.436,0.26553693,sol_nn
860,1.44,0.263638,sol_nn
861,1.444,0.2617396,sol_nn
862,1.448,0.2598433,sol_nn
863,1.452,0.25794795,sol_nn
864,1.456,0.25605333,sol_nn
865,1.46,0.2541606,sol_nn
866,1.464,0.25226855,sol_nn
867,1.468,0.25037777,sol_nn
868,1.472,0.2484878,sol_nn
869,1.476,0.24659933,sol_nn
870,1.48,0.2447119,sol_nn
871,1.484,0.24282546,sol_nn
872,1.488,0.24093966,sol_nn
873,1.492,0.23905537,sol_nn
874,1.496,0.2371718,sol_nn
875,1.5,0.23528932,sol_nn
876,1.504,0.2334075,sol_nn
877,1.508,0.23152709,sol_nn
878,1.512,0.22964701,sol_nn
879,1.516,0.22776823,sol_nn
880,1.52,0.22589034,sol_nn
881,1.524,0.22401308,sol_nn
882,1.528,0.22213657,sol_nn
883,1.532,0.22026086,sol_nn
884,1.536,0.21838579,sol_nn
885,1.54,0.21651171,sol_nn
886,1.544,0.21463838,sol_nn
887,1.548,0.21276551,sol_nn
888,1.552,0.21089345,sol_nn
889,1.556,0.20902193,sol_nn
890,1.56,0.2071512,sol_nn
891,1.564,0.20528097,sol_nn
892,1.568,0.2034117,sol_nn
893,1.572,0.20154253,sol_nn
894,1.576,0.19967367,sol_nn
895,1.58,0.19780548,sol_nn
896,1.584,0.19593826,sol_nn
897,1.588,0.19407105,sol_nn
898,1.592,0.19220467,sol_nn
899,1.596,0.19033866,sol_nn
900,1.6,0.18847322,sol_nn
901,1.604,0.18660754,sol_nn
902,1.608,0.18474247,sol_nn
903,1.612,0.18287767,sol_nn
904,1.616,0.1810133,sol_nn
905,1.62,0.17914905,sol_nn
906,1.624,0.17728566,sol_nn
907,1.628,0.1754219,sol_nn
908,1.632,0.1735584,sol_nn
909,1.636,0.17169529,sol_nn
910,1.64,0.16983235,sol_nn
911,1.644,0.16796947,sol_nn
912,1.648,0.16610682,sol_nn
913,1.652,0.1642441,sol_nn
914,1.656,0.16238168,sol_nn
915,1.66,0.16051932,sol_nn
916,1.664,0.15865672,sol_nn
917,1.668,0.15679464,sol_nn
918,1.672,0.154932,sol_nn
919,1.676,0.15306975,sol_nn
920,1.68,0.15120697,sol_nn
921,1.684,0.14934468,sol_nn
922,1.688,0.14748213,sol_nn
923,1.692,0.14561878,sol_nn
924,1.696,0.14375612,sol_nn
925,1.7,0.14189287,sol_nn
926,1.704,0.1400298,sol_nn
927,1.708,0.13816617,sol_nn
928,1.712,0.13630252,sol_nn
929,1.716,0.13443853,sol_nn
930,1.72,0.13257413,sol_nn
931,1.724,0.13070968,sol_nn
932,1.728,0.12884472,sol_nn
933,1.732,0.12697954,sol_nn
934,1.736,0.12511383,sol_nn
935,1.74,0.1232479,sol_nn
936,1.744,0.121381424,sol_nn
937,1.748,0.119514585,sol_nn
938,1.752,0.11764702,sol_nn
939,1.756,0.11577899,sol_nn
940,1.76,0.11391104,sol_nn
941,1.764,0.11204156,sol_nn
942,1.768,0.11017275,sol_nn
943,1.772,0.108302474,sol_nn
944,1.776,0.106431924,sol_nn
945,1.78,0.10456083,sol_nn
946,1.784,0.1026887,sol_nn
947,1.788,0.10081629,sol_nn
948,1.792,0.09894307,sol_nn
949,1.796,0.09706888,sol_nn
950,1.8,0.09519443,sol_nn
951,1.804,0.09331872,sol_nn
952,1.808,0.09144266,sol_nn
953,1.812,0.0895654,sol_nn
954,1.816,0.087687746,sol_nn
955,1.82,0.085808665,sol_nn
956,1.824,0.083929434,sol_nn
957,1.828,0.082049,sol_nn
958,1.832,0.08016759,sol_nn
959,1.836,0.078284994,sol_nn
960,1.84,0.0764017,sol_nn
961,1.844,0.07451728,sol_nn
962,1.848,0.07263182,sol_nn
963,1.852,0.07074576,sol_nn
964,1.856,0.0688584,sol_nn
965,1.86,0.06696986,sol_nn
966,1.864,0.06508013,sol_nn
967,1.868,0.06318955,sol_nn
968,1.872,0.061297767,sol_nn
969,1.876,0.05940454,sol_nn
970,1.88,0.057510573,sol_nn
971,1.884,0.055615216,sol_nn
972,1.888,0.053718362,sol_nn
973,1.892,0.051820632,sol_nn
974,1.896,0.049921487,sol_nn
975,1.9,0.04802112,sol_nn
976,1.904,0.04611933,sol_nn
977,1.908,0.044216014,sol_nn
978,1.912,0.042311467,sol_nn
979,1.916,0.040405504,sol_nn
980,1.92,0.03849855,sol_nn
981,1.924,0.036589727,sol_nn
982,1.928,0.03467991,sol_nn
983,1.932,0.032768052,sol_nn
984,1.936,0.030854875,sol_nn
985,1.94,0.028940326,sol_nn
986,1.944,0.027024139,sol_nn
987,1.948,0.025106283,sol_nn
988,1.952,0.023186885,sol_nn
989,1.956,0.021266159,sol_nn
990,1.96,0.01934338,sol_nn
991,1.964,0.017419526,sol_nn
992,1.968,0.01549363,sol_nn
993,1.972,0.013566091,sol_nn
994,1.976,0.011636651,sol_nn
995,1.98,0.00970575,sol_nn
996,1.984,0.0077729286,sol_nn
997,1.988,0.005838439,sol_nn
998,1.992,0.003902217,sol_nn
999,1.996,0.0019640422,sol_nn
1000,2.0,2.3937784e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_50/test_nn.csv <==
,X_x,value,name
0,-2.0,2.5755726e-05,test_nn
1,-1.996,0.0025288335,test_nn
2,-1.992,0.0050270003,test_nn
3,-1.988,0.007519652,test_nn
4,-1.984,0.010007217,test_nn
5,-1.98,0.012489581,test_nn
6,-1.976,0.014967334,test_nn
7,-1.972,0.017440293,test_nn
8,-1.968,0.019907683,test_nn
9,-1.964,0.022370197,test_nn
10,-1.96,0.024828285,test_nn
11,-1.956,0.027280834,test_nn
12,-1.952,0.029728673,test_nn
13,-1.948,0.032171693,test_nn
14,-1.944,0.034610137,test_nn
15,-1.94,0.037043657,test_nn
16,-1.936,0.039472517,test_nn
17,-1.932,0.041896388,test_nn
18,-1.928,0.044315465,test_nn
19,-1.924,0.046730015,test_nn
20,-1.92,0.049140234,test_nn
21,-1.916,0.05154527,test_nn
22,-1.912,0.053946532,test_nn
23,-1.908,0.056342266,test_nn
24,-1.904,0.058734007,test_nn
25,-1.9,0.061121337,test_nn
26,-1.896,0.063503936,test_nn
27,-1.892,0.06588236,test_nn
28,-1.888,0.06825625,test_nn
29,-1.884,0.07062613,test_nn
30,-1.88,0.07299138,test_nn
31,-1.876,0.07535225,test_nn
32,-1.872,0.07770887,test_nn
33,-1.868,0.080061644,test_nn
34,-1.864,0.08240987,test_nn
35,-1.86,0.08475403,test_nn
36,-1.856,0.08709425,test_nn
37,-1.852,0.089429975,test_nn
38,-1.848,0.09176218,test_nn
39,-1.844,0.09409029,test_nn
40,-1.84,0.09641422,test_nn
41,-1.836,0.098734565,test_nn
42,-1.832,0.101050556,test_nn
43,-1.828,0.10336307,test_nn
44,-1.824,0.10567176,test_nn
45,-1.82,0.10797652,test_nn
46,-1.816,0.11027775,test_nn
47,-1.812,0.1125753,test_nn
48,-1.808,0.114869304,test_nn
49,-1.804,0.11715942,test_nn
50,-1.8,0.1194459,test_nn
51,-1.796,0.121729024,test_nn
52,-1.792,0.12400856,test_nn
53,-1.788,0.12628484,test_nn
54,-1.784,0.1285576,test_nn
55,-1.78,0.13082728,test_nn
56,-1.776,0.13309318,test_nn
57,-1.772,0.1353561,test_nn
58,-1.768,0.13761574,test_nn
59,-1.764,0.13987188,test_nn
60,-1.76,0.14212519,test_nn
61,-1.756,0.14437512,test_nn
62,-1.752,0.14662229,test_nn
63,-1.748,0.14886667,test_nn
64,-1.744,0.15110764,test_nn
65,-1.74,0.15334536,test_nn
66,-1.736,0.15558101,test_nn
67,-1.732,0.15781307,test_nn
68,-1.728,0.16004236,test_nn
69,-1.724,0.16226946,test_nn
70,-1.72,0.16449302,test_nn
71,-1.716,0.16671441,test_nn
72,-1.712,0.16893311,test_nn
73,-1.708,0.17114884,test_nn
74,-1.704,0.17336236,test_nn
75,-1.7,0.1755733,test_nn
76,-1.696,0.17778178,test_nn
77,-1.692,0.17998764,test_nn
78,-1.688,0.18219115,test_nn
79,-1.684,0.18439233,test_nn
80,-1.68,0.18659149,test_nn
81,-1.676,0.18878767,test_nn
82,-1.672,0.19098185,test_nn
83,-1.668,0.19317399,test_nn
84,-1.664,0.19536428,test_nn
85,-1.66,0.19755194,test_nn
86,-1.656,0.19973768,test_nn
87,-1.652,0.2019212,test_nn
88,-1.648,0.20410326,test_nn
89,-1.644,0.20628323,test_nn
90,-1.64,0.2084608,test_nn
91,-1.636,0.2106365,test_nn
92,-1.632,0.21281071,test_nn
93,-1.628,0.21498331,test_nn
94,-1.624,0.2171541,test_nn
95,-1.62,0.2193227,test_nn
96,-1.616,0.22148955,test_nn
97,-1.612,0.22365525,test_nn
98,-1.608,0.22581922,test_nn
99,-1.604,0.22798185,test_nn
100,-1.6,0.23014213,test_nn
101,-1.596,0.23230162,test_nn
102,-1.592,0.23445949,test_nn
103,-1.588,0.23661572,test_nn
104,-1.584,0.23877129,test_nn
105,-1.58,0.24092478,test_nn
106,-1.576,0.24307704,test_nn
107,-1.572,0.24522811,test_nn
108,-1.568,0.24737796,test_nn
109,-1.564,0.24952632,test_nn
110,-1.56,0.25167418,test_nn
111,-1.556,0.25382027,test_nn
112,-1.552,0.25596547,test_nn
113,-1.548,0.25810912,test_nn
114,-1.544,0.2602527,test_nn
115,-1.54,0.2623945,test_nn
116,-1.536,0.26453584,test_nn
117,-1.532,0.26667553,test_nn
118,-1.528,0.26881483,test_nn
119,-1.524,0.2709526,test_nn
120,-1.52,0.27309054,test_nn
121,-1.516,0.27522683,test_nn
122,-1.512,0.27736276,test_nn
123,-1.508,0.27949786,test_nn
124,-1.504,0.28163195,test_nn
125,-1.5,0.28376555,test_nn
126,-1.496,0.2858985,test_nn
127,-1.492,0.28803065,test_nn
128,-1.488,0.29016224,test_nn
129,-1.484,0.29229298,test_nn
130,-1.48,0.2944234,test_nn
131,-1.476,0.29655364,test_nn
132,-1.472,0.29868257,test_nn
133,-1.468,0.3008113,test_nn
134,-1.464,0.3029397,test_nn
135,-1.46,0.30506778,test_nn
136,-1.456,0.3071948,test_nn
137,-1.452,0.30932182,test_nn
138,-1.448,0.31144863,test_nn
139,-1.444,0.31357512,test_nn
140,-1.44,0.31570095,test_nn
141,-1.436,0.31782633,test_nn
142,-1.432,0.31995144,test_nn
143,-1.428,0.32207665,test_nn
144,-1.424,0.3242014,test_nn
145,-1.42,0.32632613,test_nn
146,-1.416,0.32845047,test_nn
147,-1.412,0.33057433,test_nn
148,-1.408,0.33269858,test_nn
149,-1.404,0.33482227,test_nn
150,-1.4,0.3369459,test_nn
151,-1.396,0.3390698,test_nn
152,-1.392,0.34119296,test_nn
153,-1.388,0.34331638,test_nn
154,-1.384,0.34543958,test_nn
155,-1.38,0.3475629,test_nn
156,-1.376,0.34968635,test_nn
157,-1.372,0.3518101,test_nn
158,-1.368,0.3539328,test_nn
159,-1.364,0.35605597,test_nn
160,-1.36,0.35817945,test_nn
161,-1.356,0.3603031,test_nn
162,-1.352,0.36242652,test_nn
163,-1.348,0.36454988,test_nn
164,-1.344,0.36667398,test_nn
165,-1.34,0.36879757,test_nn
166,-1.336,0.3709219,test_nn
167,-1.332,0.37304592,test_nn
168,-1.328,0.37517047,test_nn
169,-1.324,0.3772952,test_nn
170,-1.32,0.37941995,test_nn
171,-1.316,0.38154483,test_nn
172,-1.312,0.38367063,test_nn
173,-1.308,0.38579607,test_nn
174,-1.304,0.38792193,test_nn
175,-1.3,0.39004838,test_nn
176,-1.296,0.39217496,test_nn
177,-1.292,0.39430186,test_nn
178,-1.288,0.39642882,test_nn
179,-1.284,0.39855665,test_nn
180,-1.28,0.40068513,test_nn
181,-1.276,0.40281314,test_nn
182,-1.272,0.4049422,test_nn
183,-1.268,0.4070713,test_nn
184,-1.264,0.4092011,test_nn
185,-1.26,0.4113317,test_nn
186,-1.256,0.4134622,test_nn
187,-1.252,0.41559398,test_nn
188,-1.248,0.41772586,test_nn
189,-1.244,0.41985837,test_nn
190,-1.24,0.42199135,test_nn
191,-1.236,0.42412525,test_nn
192,-1.232,0.42625964,test_nn
193,-1.228,0.42839438,test_nn
194,-1.224,0.4305303,test_nn
195,-1.22,0.43266636,test_nn
196,-1.216,0.43480358,test_nn
197,-1.212,0.43694133,test_nn
198,-1.208,0.43907976,test_nn
199,-1.204,0.441219,test_nn
200,-1.2,0.44335917,test_nn
201,-1.196,0.44549966,test_nn
202,-1.192,0.44764155,test_nn
203,-1.188,0.44978398,test_nn
204,-1.184,0.45192724,test_nn
205,-1.18,0.45407087,test_nn
206,-1.176,0.4562168,test_nn
207,-1.172,0.45836258,test_nn
208,-1.168,0.46050924,test_nn
209,-1.164,0.46265727,test_nn
210,-1.16,0.46480644,test_nn
211,-1.156,0.46695578,test_nn
212,-1.152,0.46910658,test_nn
213,-1.148,0.47125772,test_nn
214,-1.144,0.47341058,test_nn
215,-1.14,0.4755647,test_nn
216,-1.136,0.47771895,test_nn
217,-1.132,0.47987476,test_nn
218,-1.128,0.48203117,test_nn
219,-1.124,0.48418888,test_nn
220,-1.12,0.48634776,test_nn
221,-1.116,0.48850757,test_nn
222,-1.112,0.4906686,test_nn
223,-1.108,0.49282992,test_nn
224,-1.104,0.4949927,test_nn
225,-1.1,0.4971562,test_nn
226,-1.096,0.499321,test_nn
227,-1.092,0.50148684,test_nn
228,-1.088,0.503653,test_nn
229,-1.084,0.5058205,test_nn
230,-1.08,0.5079891,test_nn
231,-1.076,0.51015836,test_nn
232,-1.072,0.5123287,test_nn
233,-1.068,0.51449966,test_nn
234,-1.064,0.5166716,test_nn
235,-1.06,0.51884395,test_nn
236,-1.056,0.5210175,test_nn
237,-1.052,0.5231913,test_nn
238,-1.048,0.5253661,test_nn
239,-1.044,0.5275416,test_nn
240,-1.04,0.5297174,test_nn
241,-1.036,0.531893,test_nn
242,-1.032,0.5340702,test_nn
243,-1.028,0.53624725,test_nn
244,-1.024,0.5384245,test_nn
245,-1.02,0.54060185,test_nn
246,-1.016,0.5427798,test_nn
247,-1.012,0.544958,test_nn
248,-1.008,0.54713553,test_nn
249,-1.004,0.5493132,test_nn
250,-1.0,0.5514911,test_nn
251,-0.996,0.55366814,test_nn
252,-0.992,0.5558456,test_nn
253,-0.988,0.55802244,test_nn
254,-0.984,0.56019825,test_nn
255,-0.98,0.56237423,test_nn
256,-0.976,0.56454897,test_nn
257,-0.972,0.5667231,test_nn
258,-0.968,0.56889576,test_nn
259,-0.964,0.5710682,test_nn
260,-0.96,0.5732395,test_nn
261,-0.956,0.5754086,test_nn
262,-0.952,0.57757753,test_nn
263,-0.948,0.579744,test_nn
264,-0.944,0.5819093,test_nn
265,-0.94,0.5840727,test_nn
266,-0.936,0.5862342,test_nn
267,-0.932,0.588394,test_nn
268,-0.928,0.5905519,test_nn
269,-0.924,0.5927073,test_nn
270,-0.92,0.59486085,test_nn
271,-0.916,0.5970113,test_nn
272,-0.912,0.5991596,test_nn
273,-0.908,0.60130537,test_nn
274,-0.904,0.60344857,test_nn
275,-0.9,0.60558856,test_nn
276,-0.896,0.6077254,test_nn
277,-0.892,0.6098593,test_nn
278,-0.888,0.61198974,test_nn
279,-0.884,0.61411774,test_nn
280,-0.88,0.61624134,test_nn
281,-0.876,0.61836195,test_nn
282,-0.872,0.6204792,test_nn
283,-0.868,0.62259233,test_nn
284,-0.864,0.62470204,test_nn
285,-0.86,0.62680733,test_nn
286,-0.856,0.6289093,test_nn
287,-0.852,0.6310072,test_nn
288,-0.848,0.6331012,test_nn
289,-0.844,0.63519067,test_nn
290,-0.84,0.6372762,test_nn
291,-0.836,0.6393577,test_nn
292,-0.832,0.6414347,test_nn
293,-0.828,0.6435075,test_nn
294,-0.824,0.6455761,test_nn
295,-0.82,0.6476401,test_nn
296,-0.816,0.6497003,test_nn
297,-0.812,0.65175533,test_nn
298,-0.808,0.6538069,test_nn
299,-0.804,0.6558533,test_nn
300,-0.8,0.6578959,test_nn
301,-0.796,0.6599338,test_nn
302,-0.792,0.66196775,test_nn
303,-0.788,0.6639972,test_nn
304,-0.784,0.66602254,test_nn
305,-0.78,0.66804355,test_nn
306,-0.776,0.67006063,test_nn
307,-0.772,0.6720731,test_nn
308,-0.768,0.6740817,test_nn
309,-0.764,0.676087,test_nn
310,-0.76,0.67808783,test_nn
311,-0.756,0.6800842,test_nn
312,-0.752,0.68207777,test_nn
313,-0.748,0.68406665,test_nn
314,-0.744,0.68605304,test_nn
315,-0.74,0.68803513,test_nn
316,-0.736,0.69001377,test_nn
317,-0.732,0.69198966,test_nn
318,-0.728,0.69396245,test_nn
319,-0.724,0.69593173,test_nn
320,-0.72,0.697898,test_nn
321,-0.716,0.6998619,test_nn
322,-0.712,0.70182216,test_nn
323,-0.708,0.70378035,test_nn
324,-0.704,0.7057358,test_nn
325,-0.7,0.7076888,test_nn
326,-0.696,0.7096402,test_nn
327,-0.692,0.71158886,test_nn
328,-0.688,0.7135356,test_nn
329,-0.684,0.71548,test_nn
330,-0.68,0.7174233,test_nn
331,-0.676,0.71936464,test_nn
332,-0.672,0.7213038,test_nn
333,-0.668,0.7232426,test_nn
334,-0.664,0.7251793,test_nn
335,-0.66,0.727115,test_nn
336,-0.656,0.72904956,test_nn
337,-0.652,0.73098344,test_nn
338,-0.648,0.7329163,test_nn
339,-0.644,0.73484856,test_nn
340,-0.64,0.73678005,test_nn
341,-0.636,0.7387112,test_nn
342,-0.632,0.7406415,test_nn
343,-0.628,0.7425718,test_nn
344,-0.624,0.7445023,test_nn
345,-0.62,0.74643266,test_nn
346,-0.616,0.74836254,test_nn
347,-0.612,0.7502929,test_nn
348,-0.608,0.75222373,test_nn
349,-0.604,0.7541548,test_nn
350,-0.6,0.7560866,test_nn
351,-0.596,0.75801885,test_nn
352,-0.592,0.7599517,test_nn
353,-0.588,0.761885,test_nn
354,-0.584,0.7638195,test_nn
355,-0.58,0.7657556,test_nn
356,-0.576,0.7676919,test_nn
357,-0.572,0.7696303,test_nn
358,-0.568,0.7715697,test_nn
359,-0.564,0.77351063,test_nn
360,-0.56,0.7754531,test_nn
361,-0.556,0.77739656,test_nn
362,-0.552,0.77934265,test_nn
363,-0.548,0.78129035,test_nn
364,-0.544,0.7832399,test_nn
365,-0.54,0.78519195,test_nn
366,-0.536,0.78714603,test_nn
367,-0.532,0.7891024,test_nn
368,-0.528,0.79106104,test_nn
369,-0.524,0.79302233,test_nn
370,-0.52,0.7949863,test_nn
371,-0.516,0.7969529,test_nn
372,-0.512,0.79892296,test_nn
373,-0.508,0.8008954,test_nn
374,-0.504,0.80287147,test_nn
375,-0.5,0.80485004,test_nn
376,-0.496,0.806833,test_nn
377,-0.492,0.80881846,test_nn
378,-0.488,0.81080824,test_nn
379,-0.484,0.8128008,test_nn
380,-0.48,0.8147975,test_nn
381,-0.476,0.8167978,test_nn
382,-0.472,0.8188024,test_nn
383,-0.468,0.82081044,test_nn
384,-0.464,0.82282215,test_nn
385,-0.46,0.82483864,test_nn
386,-0.456,0.82685906,test_nn
387,-0.452,0.8288838,test_nn
388,-0.448,0.83091253,test_nn
389,-0.444,0.83294505,test_nn
390,-0.44,0.83498275,test_nn
391,-0.436,0.83702356,test_nn
392,-0.432,0.8390697,test_nn
393,-0.428,0.8411191,test_nn
394,-0.424,0.8431735,test_nn
395,-0.42,0.84523135,test_nn
396,-0.416,0.84729296,test_nn
397,-0.412,0.8493589,test_nn
398,-0.408,0.85142905,test_nn
399,-0.404,0.8535023,test_nn
400,-0.4,0.8555789,test_nn
401,-0.396,0.8576599,test_nn
402,-0.392,0.8597432,test_nn
403,-0.388,0.8618293,test_nn
404,-0.384,0.86391896,test_nn
405,-0.38,0.86601126,test_nn
406,-0.376,0.86810523,test_nn
407,-0.372,0.8702018,test_nn
408,-0.368,0.87229985,test_nn
409,-0.364,0.87439924,test_nn
410,-0.36,0.8764999,test_nn
411,-0.356,0.87860143,test_nn
412,-0.352,0.88070303,test_nn
413,-0.348,0.8828043,test_nn
414,-0.344,0.88490564,test_nn
415,-0.34,0.88700575,test_nn
416,-0.336,0.8891047,test_nn
417,-0.332,0.8912014,test_nn
418,-0.328,0.8932961,test_nn
419,-0.324,0.895388,test_nn
420,-0.32,0.89747584,test_nn
421,-0.316,0.8995599,test_nn
422,-0.312,0.90164006,test_nn
423,-0.308,0.90371454,test_nn
424,-0.304,0.905783,test_nn
425,-0.3,0.90784514,test_nn
426,-0.296,0.9099005,test_nn
427,-0.292,0.91194826,test_nn
428,-0.288,0.9139866,test_nn
429,-0.284,0.91601646,test_nn
430,-0.28,0.91803694,test_nn
431,-0.276,0.9200468,test_nn
432,-0.272,0.92204607,test_nn
433,-0.268,0.92403245,test_nn
434,-0.264,0.9260065,test_nn
435,-0.26,0.9279678,test_nn
436,-0.256,0.92991436,test_nn
437,-0.252,0.93184626,test_nn
438,-0.248,0.93376243,test_nn
439,-0.244,0.9356625,test_nn
440,-0.24,0.93754566,test_nn
441,-0.236,0.93941087,test_nn
442,-0.232,0.9412578,test_nn
443,-0.228,0.9430852,test_nn
444,-0.224,0.9448924,test_nn
445,-0.22,0.94667923,test_nn
446,-0.216,0.9484442,test_nn
447,-0.212,0.95018727,test_nn
448,-0.208,0.95190704,test_nn
449,-0.204,0.9536042,test_nn
450,-0.2,0.955276,test_nn
451,-0.196,0.9569231,test_nn
452,-0.192,0.9585446,test_nn
453,-0.188,0.9601402,test_nn
454,-0.184,0.96170825,test_nn
455,-0.18,0.9632487,test_nn
456,-0.176,0.9647616,test_nn
457,-0.172,0.96624506,test_nn
458,-0.168,0.9676995,test_nn
459,-0.164,0.96912336,test_nn
460,-0.16,0.97051764,test_nn
461,-0.156,0.9718803,test_nn
462,-0.152,0.9732116,test_nn
463,-0.148,0.97451067,test_nn
464,-0.144,0.9757777,test_nn
465,-0.14,0.9770111,test_nn
466,-0.136,0.978212,test_nn
467,-0.132,0.9793778,test_nn
468,-0.128,0.98051023,test_nn
469,-0.124,0.98160803,test_nn
470,-0.12,0.98267055,test_nn
471,-0.116,0.9836979,test_nn
472,-0.112,0.9846903,test_nn
473,-0.108,0.98564565,test_nn
474,-0.104,0.98656523,test_nn
475,-0.1,0.9874487,test_nn
476,-0.096,0.98829556,test_nn
477,-0.092,0.9891049,test_nn
478,-0.088,0.9898782,test_nn
479,-0.084,0.9906132,test_nn
480,-0.08,0.99131185,test_nn
481,-0.076,0.9919727,test_nn
482,-0.072,0.99259555,test_nn
483,-0.068,0.99318093,test_nn
484,-0.064,0.9937284,test_nn
485,-0.06,0.9942381,test_nn
486,-0.056,0.9947103,test_nn
487,-0.052,0.9951446,test_nn
488,-0.048,0.9955408,test_nn
489,-0.044,0.99589896,test_nn
490,-0.04,0.99621975,test_nn
491,-0.036,0.9965019,test_nn
492,-0.032,0.9967472,test_nn
493,-0.028,0.9969545,test_nn
494,-0.024,0.99712455,test_nn
495,-0.02,0.99725723,test_nn
496,-0.016,0.9973523,test_nn
497,-0.012,0.99741036,test_nn
498,-0.008,0.9974314,test_nn
499,-0.004,0.9974158,test_nn
500,0.0,0.997363,test_nn
501,0.004,0.9972741,test_nn
502,0.008,0.99714875,test_nn
503,0.012,0.99698776,test_nn
504,0.016,0.99679077,test_nn
505,0.02,0.99655795,test_nn
506,0.024,0.99628985,test_nn
507,0.028,0.99598676,test_nn
508,0.032,0.9956488,test_nn
509,0.036,0.99527633,test_nn
510,0.04,0.9948693,test_nn
511,0.044,0.99442834,test_nn
512,0.048,0.9939536,test_nn
513,0.052,0.9934455,test_nn
514,0.056,0.9929044,test_nn
515,0.06,0.99232996,test_nn
516,0.064,0.9917235,test_nn
517,0.068,0.9910842,test_nn
518,0.072,0.99041295,test_nn
519,0.076,0.9897102,test_nn
520,0.08,0.9889766,test_nn
521,0.084,0.988212,test_nn
522,0.088,0.98741674,test_nn
523,0.092,0.9865909,test_nn
524,0.096,0.98573494,test_nn
525,0.1,0.9848502,test_nn
526,0.104,0.9839357,test_nn
527,0.108,0.982992,test_nn
528,0.112,0.9820206,test_nn
529,0.116,0.9810202,test_nn
530,0.12,0.97999173,test_nn
531,0.124,0.9789362,test_nn
532,0.128,0.9778534,test_nn
533,0.132,0.9767436,test_nn
534,0.136,0.97560775,test_nn
535,0.14,0.9744447,test_nn
536,0.144,0.9732566,test_nn
537,0.148,0.9720439,test_nn
538,0.152,0.9708042,test_nn
539,0.156,0.9695407,test_nn
540,0.16,0.96825266,test_nn
541,0.164,0.9669411,test_nn
542,0.168,0.9656045,test_nn
543,0.172,0.9642453,test_nn
544,0.176,0.9628629,test_nn
545,0.18,0.96145785,test_nn
546,0.184,0.9600307,test_nn
547,0.188,0.95858055,test_nn
548,0.192,0.9571091,test_nn
549,0.196,0.9556165,test_nn
550,0.2,0.954102,test_nn
551,0.204,0.9525671,test_nn
552,0.208,0.95101196,test_nn
553,0.212,0.94943595,test_nn
554,0.216,0.9478409,test_nn
555,0.22,0.9462261,test_nn
556,0.224,0.944592,test_nn
557,0.228,0.9429389,test_nn
558,0.232,0.9412674,test_nn
559,0.236,0.93957686,test_nn
560,0.24,0.9378687,test_nn
561,0.244,0.936143,test_nn
562,0.248,0.9343995,test_nn
563,0.252,0.9326391,test_nn
564,0.256,0.93086183,test_nn
565,0.26,0.92906773,test_nn
566,0.264,0.92725754,test_nn
567,0.268,0.9254316,test_nn
568,0.272,0.92358893,test_nn
569,0.276,0.92173135,test_nn
570,0.28,0.91985846,test_nn
571,0.284,0.9179713,test_nn
572,0.288,0.9160684,test_nn
573,0.292,0.9141519,test_nn
574,0.296,0.9122202,test_nn
575,0.3,0.91027606,test_nn
576,0.304,0.9083171,test_nn
577,0.308,0.9063449,test_nn
578,0.312,0.9043594,test_nn
579,0.316,0.902361,test_nn
580,0.32,0.90035033,test_nn
581,0.324,0.8983268,test_nn
582,0.328,0.89629126,test_nn
583,0.332,0.8942435,test_nn
584,0.336,0.89218396,test_nn
585,0.34,0.8901131,test_nn
586,0.344,0.8880309,test_nn
587,0.348,0.88593733,test_nn
588,0.352,0.88383365,test_nn
589,0.356,0.8817185,test_nn
590,0.36,0.8795933,test_nn
591,0.364,0.87745744,test_nn
592,0.368,0.87531173,test_nn
593,0.372,0.8731563,test_nn
594,0.376,0.8709912,test_nn
595,0.38,0.8688163,test_nn
596,0.384,0.8666327,test_nn
597,0.388,0.8644402,test_nn
598,0.392,0.86223835,test_nn
599,0.396,0.860028,test_nn
600,0.4,0.8578097,test_nn
601,0.404,0.8555828,test_nn
602,0.408,0.8533473,test_nn
603,0.412,0.85110474,test_nn
604,0.416,0.84885395,test_nn
605,0.42,0.8465957,test_nn
606,0.424,0.8443305,test_nn
607,0.428,0.84205717,test_nn
608,0.432,0.8397773,test_nn
609,0.436,0.8374906,test_nn
610,0.44,0.8351972,test_nn
611,0.444,0.8328976,test_nn
612,0.448,0.8305918,test_nn
613,0.452,0.8282789,test_nn
614,0.456,0.8259603,test_nn
615,0.46,0.82363605,test_nn
616,0.464,0.82130677,test_nn
617,0.468,0.8189706,test_nn
618,0.472,0.8166297,test_nn
619,0.476,0.81428343,test_nn
620,0.48,0.81193227,test_nn
621,0.484,0.8095757,test_nn
622,0.488,0.8072144,test_nn
623,0.492,0.80484873,test_nn
624,0.496,0.8024784,test_nn
625,0.5,0.8001036,test_nn
626,0.504,0.79772484,test_nn
627,0.508,0.79534143,test_nn
628,0.512,0.7929541,test_nn
629,0.516,0.79056346,test_nn
630,0.52,0.78816843,test_nn
631,0.524,0.7857706,test_nn
632,0.528,0.78336847,test_nn
633,0.532,0.7809635,test_nn
634,0.536,0.77855533,test_nn
635,0.54,0.77614367,test_nn
636,0.544,0.7737291,test_nn
637,0.548,0.7713126,test_nn
638,0.552,0.76889217,test_nn
639,0.556,0.76646984,test_nn
640,0.56,0.7640448,test_nn
641,0.564,0.7616176,test_nn
642,0.568,0.7591879,test_nn
643,0.572,0.7567561,test_nn
644,0.576,0.7543224,test_nn
645,0.58,0.7518864,test_nn
646,0.584,0.7494493,test_nn
647,0.588,0.7470098,test_nn
648,0.592,0.7445689,test_nn
649,0.596,0.7421265,test_nn
650,0.6,0.73968285,test_nn
651,0.604,0.7372373,test_nn
652,0.608,0.73479146,test_nn
653,0.612,0.732344,test_nn
654,0.616,0.7298955,test_nn
655,0.62,0.72744673,test_nn
656,0.624,0.7249963,test_nn
657,0.628,0.7225455,test_nn
658,0.632,0.7200944,test_nn
659,0.636,0.7176422,test_nn
660,0.64,0.7151896,test_nn
661,0.644,0.71273726,test_nn
662,0.648,0.710284,test_nn
663,0.652,0.70783055,test_nn
664,0.656,0.7053774,test_nn
665,0.66,0.7029241,test_nn
666,0.664,0.7004709,test_nn
667,0.668,0.69801784,test_nn
668,0.672,0.69556487,test_nn
669,0.676,0.69311243,test_nn
670,0.68,0.69066054,test_nn
671,0.684,0.68820864,test_nn
672,0.688,0.6857578,test_nn
673,0.692,0.68330705,test_nn
674,0.696,0.6808575,test_nn
675,0.7,0.67840797,test_nn
676,0.704,0.6759594,test_nn
677,0.708,0.6735126,test_nn
678,0.712,0.6710661,test_nn
679,0.716,0.6686213,test_nn
680,0.72,0.66617674,test_nn
681,0.724,0.66373354,test_nn
682,0.728,0.66129214,test_nn
683,0.732,0.6588511,test_nn
684,0.736,0.6564121,test_nn
685,0.74,0.6539747,test_nn
686,0.744,0.6515384,test_nn
687,0.748,0.6491034,test_nn
688,0.752,0.6466705,test_nn
689,0.756,0.64423925,test_nn
690,0.76,0.6418094,test_nn
691,0.764,0.63938147,test_nn
692,0.768,0.636956,test_nn
693,0.772,0.6345312,test_nn
694,0.776,0.6321088,test_nn
695,0.78,0.62968874,test_nn
696,0.784,0.62727034,test_nn
697,0.788,0.6248543,test_nn
698,0.792,0.62244034,test_nn
699,0.796,0.6200285,test_nn
700,0.8,0.61761904,test_nn
701,0.804,0.61521137,test_nn
702,0.808,0.612807,test_nn
703,0.812,0.6104036,test_nn
704,0.816,0.60800344,test_nn
705,0.82,0.6056059,test_nn
706,0.824,0.6032107,test_nn
707,0.828,0.60081804,test_nn
708,0.832,0.5984272,test_nn
709,0.836,0.59603995,test_nn
710,0.84,0.59365493,test_nn
711,0.844,0.5912719,test_nn
712,0.848,0.5888928,test_nn
713,0.852,0.5865155,test_nn
714,0.856,0.584142,test_nn
715,0.86,0.58177066,test_nn
716,0.864,0.5794022,test_nn
717,0.868,0.57703674,test_nn
718,0.872,0.5746739,test_nn
719,0.876,0.57231426,test_nn
720,0.88,0.5699578,test_nn
721,0.884,0.5676036,test_nn
722,0.888,0.56525314,test_nn
723,0.892,0.5629049,test_nn
724,0.896,0.5605609,test_nn
725,0.9,0.5582192,test_nn
726,0.904,0.55588055,test_nn
727,0.908,0.55354583,test_nn
728,0.912,0.55121356,test_nn
729,0.916,0.54888445,test_nn
730,0.92,0.54655856,test_nn
731,0.924,0.5442359,test_nn
732,0.928,0.5419169,test_nn
733,0.932,0.53960055,test_nn
734,0.936,0.5372881,test_nn
735,0.94,0.5349787,test_nn
736,0.944,0.53267276,test_nn
737,0.948,0.53037,test_nn
738,0.952,0.52807057,test_nn
739,0.956,0.525774,test_nn
740,0.96,0.52348155,test_nn
741,0.964,0.52119184,test_nn
742,0.968,0.5189057,test_nn
743,0.972,0.51662344,test_nn
744,0.976,0.5143445,test_nn
745,0.98,0.51206833,test_nn
746,0.984,0.50979626,test_nn
747,0.988,0.5075272,test_nn
748,0.992,0.50526166,test_nn
749,0.996,0.5029997,test_nn
750,1.0,0.5007414,test_nn
751,1.004,0.49848622,test_nn
752,1.008,0.4962343,test_nn
753,1.012,0.4939864,test_nn
754,1.016,0.49174187,test_nn
755,1.02,0.48950055,test_nn
756,1.024,0.48726276,test_nn
757,1.028,0.48502815,test_nn
758,1.032,0.48279795,test_nn
759,1.036,0.48057002,test_nn
760,1.04,0.47834677,test_nn
761,1.044,0.47612625,test_nn
762,1.048,0.47390938,test_nn
763,1.052,0.47169584,test_nn
764,1.056,0.4694864,test_nn
765,1.06,0.46727967,test_nn
766,1.064,0.46507692,test_nn
767,1.068,0.46287754,test_nn
768,1.072,0.4606814,test_nn
769,1.076,0.45848915,test_nn
770,1.08,0.45629942,test_nn
771,1.084,0.45411503,test_nn
772,1.088,0.4519321,test_nn
773,1.092,0.44975278,test_nn
774,1.096,0.44757807,test_nn
775,1.1,0.44540608,test_nn
776,1.104,0.44323742,test_nn
777,1.108,0.44107246,test_nn
778,1.112,0.43891057,test_nn
779,1.116,0.4367521,test_nn
780,1.12,0.4345977,test_nn
781,1.124,0.43244594,test_nn
782,1.128,0.43029773,test_nn
783,1.132,0.42815268,test_nn
784,1.136,0.42601106,test_nn
785,1.14,0.42387283,test_nn
786,1.144,0.42173794,test_nn
787,1.148,0.41960627,test_nn
788,1.152,0.41747802,test_nn
789,1.156,0.41535252,test_nn
790,1.16,0.41323137,test_nn
791,1.164,0.41111213,test_nn
792,1.168,0.4089967,test_nn
793,1.172,0.40688458,test_nn
794,1.176,0.40477547,test_nn
795,1.18,0.40266988,test_nn
796,1.184,0.400567,test_nn
797,1.188,0.39846748,test_nn
798,1.192,0.39637125,test_nn
799,1.196,0.39427757,test_nn
800,1.2,0.39218733,test_nn
801,1.204,0.39010012,test_nn
802,1.208,0.38801602,test_nn
803,1.212,0.385935,test_nn
804,1.216,0.3838566,test_nn
805,1.22,0.3817817,test_nn
806,1.224,0.3797096,test_nn
807,1.228,0.37764078,test_nn
808,1.232,0.37557456,test_nn
809,1.236,0.37351096,test_nn
810,1.24,0.37145036,test_nn
811,1.244,0.36939287,test_nn
812,1.248,0.3673383,test_nn
813,1.252,0.36528632,test_nn
814,1.256,0.3632372,test_nn
815,1.26,0.36119086,test_nn
816,1.264,0.35914737,test_nn
817,1.268,0.35710645,test_nn
818,1.272,0.35506868,test_nn
819,1.276,0.3530329,test_nn
820,1.28,0.3510005,test_nn
821,1.284,0.34896997,test_nn
822,1.288,0.34694302,test_nn
823,1.292,0.34491783,test_nn
824,1.296,0.34289593,test_nn
825,1.3,0.3408759,test_nn
826,1.304,0.33885887,test_nn
827,1.308,0.33684412,test_nn
828,1.312,0.3348325,test_nn
829,1.316,0.33282217,test_nn
830,1.32,0.33081484,test_nn
831,1.324,0.32881033,test_nn
832,1.328,0.32680792,test_nn
833,1.332,0.32480767,test_nn
834,1.336,0.3228096,test_nn
835,1.34,0.32081407,test_nn
836,1.344,0.3188209,test_nn
837,1.348,0.31682974,test_nn
838,1.352,0.31484118,test_nn
839,1.356,0.31285462,test_nn
840,1.36,0.31086984,test_nn
841,1.364,0.30888754,test_nn
842,1.368,0.30690718,test_nn
843,1.372,0.30492973,test_nn
844,1.376,0.3029532,test_nn
845,1.38,0.30097896,test_nn
846,1.384,0.2990074,test_nn
847,1.388,0.29703718,test_nn
848,1.392,0.29506925,test_nn
849,1.396,0.29310256,test_nn
850,1.4,0.29113877,test_nn
851,1.404,0.28917664,test_nn
852,1.408,0.28721595,test_nn
853,1.412,0.28525722,test_nn
854,1.416,0.28330004,test_nn
855,1.42,0.28134522,test_nn
856,1.424,0.2793914,test_nn
857,1.428,0.27744,test_nn
858,1.432,0.27548945,test_nn
859,1.436,0.27354097,test_nn
860,1.44,0.27159452,test_nn
861,1.444,0.26964843,test_nn
862,1.448,0.26770505,test_nn
863,1.452,0.2657628,test_nn
864,1.456,0.26382196,test_nn
865,1.46,0.26188302,test_nn
866,1.464,0.25994498,test_nn
867,1.468,0.25800866,test_nn
868,1.472,0.25607315,test_nn
869,1.476,0.2541394,test_nn
870,1.48,0.25220713,test_nn
871,1.484,0.25027633,test_nn
872,1.488,0.24834612,test_nn
873,1.492,0.24641718,test_nn
874,1.496,0.24448982,test_nn
875,1.5,0.24256347,test_nn
876,1.504,0.24063826,test_nn
877,1.508,0.23871407,test_nn
878,1.512,0.236791,test_nn
879,1.516,0.234869,test_nn
880,1.52,0.23294798,test_nn
881,1.524,0.23102815,test_nn
882,1.528,0.22910872,test_nn
883,1.532,0.22719055,test_nn
884,1.536,0.22527286,test_nn
885,1.54,0.2233568,test_nn
886,1.544,0.22144105,test_nn
887,1.548,0.2195264,test_nn
888,1.552,0.21761218,test_nn
889,1.556,0.2156982,test_nn
890,1.56,0.2137861,test_nn
891,1.564,0.21187401,test_nn
892,1.568,0.20996277,test_nn
893,1.572,0.20805176,test_nn
894,1.576,0.20614116,test_nn
895,1.58,0.20423138,test_nn
896,1.584,0.20232263,test_nn
897,1.588,0.2004136,test_nn
898,1.592,0.19850539,test_nn
899,1.596,0.19659764,test_nn
900,1.6,0.19469057,test_nn
901,1.604,0.19278288,test_nn
902,1.608,0.19087623,test_nn
903,1.612,0.18896931,test_nn
904,1.616,0.18706283,test_nn
905,1.62,0.18515672,test_nn
906,1.624,0.18325104,test_nn
907,1.628,0.18134494,test_nn
908,1.632,0.17943934,test_nn
909,1.636,0.17753352,test_nn
910,1.64,0.1756282,test_nn
911,1.644,0.17372243,test_nn
912,1.648,0.17181692,test_nn
913,1.652,0.16991101,test_nn
914,1.656,0.16800566,test_nn
915,1.66,0.16609979,test_nn
916,1.664,0.16419347,test_nn
917,1.668,0.16228783,test_nn
918,1.672,0.1603811,test_nn
919,1.676,0.15847445,test_nn
920,1.68,0.15656736,test_nn
921,1.684,0.15466042,test_nn
922,1.688,0.15275317,test_nn
923,1.692,0.15084456,test_nn
924,1.696,0.14893638,test_nn
925,1.7,0.14702745,test_nn
926,1.704,0.14511828,test_nn
927,1.708,0.14320827,test_nn
928,1.712,0.14129786,test_nn
929,1.716,0.13938709,test_nn
930,1.72,0.13747533,test_nn
931,1.724,0.1355634,test_nn
932,1.728,0.13365039,test_nn
933,1.732,0.13173683,test_nn
934,1.736,0.12982221,test_nn
935,1.74,0.12790708,test_nn
936,1.744,0.1259912,test_nn
937,1.748,0.12407424,test_nn
938,1.752,0.12215623,test_nn
939,1.756,0.12023744,test_nn
940,1.76,0.118318245,test_nn
941,1.764,0.116397135,test_nn
942,1.768,0.11447591,test_nn
943,1.772,0.112552844,test_nn
944,1.776,0.11062897,test_nn
945,1.78,0.108704194,test_nn
946,1.784,0.10677771,test_nn
947,1.788,0.10485052,test_nn
948,1.792,0.102921985,test_nn
949,1.796,0.100991875,test_nn
950,1.8,0.09906083,test_nn
951,1.804,0.09712822,test_nn
952,1.808,0.095194325,test_nn
953,1.812,0.093258746,test_nn
954,1.816,0.09132218,test_nn
955,1.82,0.08938349,test_nn
956,1.824,0.08744408,test_nn
957,1.828,0.085502766,test_nn
958,1.832,0.08355982,test_nn
959,1.836,0.081614956,test_nn
960,1.84,0.07966866,test_nn
961,1.844,0.07772049,test_nn
962,1.848,0.0757707,test_nn
963,1.852,0.07381937,test_nn
964,1.856,0.071866125,test_nn
965,1.86,0.06991084,test_nn
966,1.864,0.06795364,test_nn
967,1.868,0.065994754,test_nn
968,1.872,0.064033814,test_nn
969,1.876,0.062070645,test_nn
970,1.88,0.060105916,test_nn
971,1.884,0.058138818,test_nn
972,1.888,0.056169387,test_nn
973,1.892,0.054198157,test_nn
974,1.896,0.052224774,test_nn
975,1.9,0.0502491,test_nn
976,1.904,0.04827106,test_nn
977,1.908,0.046290565,test_nn
978,1.912,0.044307902,test_nn
979,1.916,0.0423228,test_nn
980,1.92,0.040335704,test_nn
981,1.924,0.03834575,test_nn
982,1.928,0.03635376,test_nn
983,1.932,0.034358703,test_nn
984,1.936,0.032361258,test_nn
985,1.94,0.030361338,test_nn
986,1.944,0.028358748,test_nn
987,1.948,0.026353296,test_nn
988,1.952,0.024345232,test_nn
989,1.956,0.022334624,test_nn
990,1.96,0.020320868,test_nn
991,1.964,0.018304838,test_nn
992,1.968,0.01628557,test_nn
993,1.972,0.014263475,test_nn
994,1.976,0.012238225,test_nn
995,1.98,0.010210285,test_nn
996,1.984,0.008179143,test_nn
997,1.988,0.006145068,test_nn
998,1.992,0.0041079507,test_nn
999,1.996,0.0020675738,test_nn
1000,2.0,2.3937784e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_500/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 500, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 15637, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-10_14-04-41_904925_2555143/artifacts/2024-10-10_14-04-45/fn_2024-10-10_14-04-45/working_dirs/fn_d6daf_00004_4_weight_soln_obs=500_2024-10-10_14-04-45", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_500/diff.csv <==
,X_x,value,name
0,-2.0,1.9046478e-05,diff
1,-1.996,0.00015578046,diff
2,-1.992,0.00029178336,diff
3,-1.988,0.0004270263,diff
4,-1.984,0.00056111347,diff
5,-1.98,0.0006943401,diff
6,-1.976,0.0008263085,diff
7,-1.972,0.00095746014,diff
8,-1.968,0.0010876898,diff
9,-1.964,0.0012164619,diff
10,-1.96,0.0013444107,diff
11,-1.956,0.0014712401,diff
12,-1.952,0.0015968382,diff
13,-1.948,0.0017212182,diff
14,-1.944,0.0018443223,diff
15,-1.94,0.0019662604,diff
16,-1.936,0.0020873286,diff
17,-1.932,0.002206672,diff
18,-1.928,0.0023247674,diff
19,-1.924,0.0024413988,diff
20,-1.92,0.0025570765,diff
21,-1.916,0.00267113,diff
22,-1.912,0.0027839057,diff
23,-1.908,0.0028950572,diff
24,-1.904,0.003004685,diff
25,-1.9,0.0031129196,diff
26,-1.896,0.0032198466,diff
27,-1.892,0.0033249632,diff
28,-1.888,0.0034287833,diff
29,-1.884,0.0035308637,diff
30,-1.88,0.0036311448,diff
31,-1.876,0.003730148,diff
32,-1.872,0.0038274974,diff
33,-1.868,0.0039227754,diff
34,-1.864,0.004016891,diff
35,-1.86,0.0041086823,diff
36,-1.856,0.0041990504,diff
37,-1.852,0.0042878166,diff
38,-1.848,0.004374489,diff
39,-1.844,0.0044594184,diff
40,-1.84,0.0045426413,diff
41,-1.836,0.0046239123,diff
42,-1.832,0.004703149,diff
43,-1.828,0.004780248,diff
44,-1.824,0.0048557743,diff
45,-1.82,0.0049294755,diff
46,-1.816,0.0050010085,diff
47,-1.812,0.005070664,diff
48,-1.808,0.0051382557,diff
49,-1.804,0.0052034333,diff
50,-1.8,0.0052669495,diff
51,-1.796,0.0053282455,diff
52,-1.792,0.005386986,diff
53,-1.788,0.005444005,diff
54,-1.784,0.005498998,diff
55,-1.78,0.005551681,diff
56,-1.776,0.0056021735,diff
57,-1.772,0.0056501627,diff
58,-1.768,0.005696267,diff
59,-1.764,0.005739808,diff
60,-1.76,0.005781263,diff
61,-1.756,0.005820349,diff
62,-1.752,0.005857244,diff
63,-1.748,0.0058915913,diff
64,-1.744,0.0059236884,diff
65,-1.74,0.005953282,diff
66,-1.736,0.005980611,diff
67,-1.732,0.006005153,diff
68,-1.728,0.0060276985,diff
69,-1.724,0.006047681,diff
70,-1.72,0.0060647875,diff
71,-1.716,0.0060797483,diff
72,-1.712,0.0060920715,diff
73,-1.708,0.0061017126,diff
74,-1.704,0.0061092675,diff
75,-1.7,0.006114006,diff
76,-1.696,0.0061163604,diff
77,-1.692,0.0061154068,diff
78,-1.688,0.0061123073,diff
79,-1.684,0.006106317,diff
80,-1.68,0.006098315,diff
81,-1.676,0.00608705,diff
82,-1.672,0.006073281,diff
83,-1.668,0.006056741,diff
84,-1.664,0.006037295,diff
85,-1.66,0.0060154498,diff
86,-1.656,0.0059909225,diff
87,-1.652,0.0059634447,diff
88,-1.648,0.0059331506,diff
89,-1.644,0.005900249,diff
90,-1.64,0.0058639795,diff
91,-1.636,0.0058256835,diff
92,-1.632,0.005784139,diff
93,-1.628,0.0057396144,diff
94,-1.624,0.0056924373,diff
95,-1.62,0.0056425333,diff
96,-1.616,0.0055894256,diff
97,-1.612,0.0055336803,diff
98,-1.608,0.0054749846,diff
99,-1.604,0.0054135025,diff
100,-1.6,0.00534901,diff
101,-1.596,0.0052812546,diff
102,-1.592,0.0052107573,diff
103,-1.588,0.005137518,diff
104,-1.584,0.0050611943,diff
105,-1.58,0.0049820244,diff
106,-1.576,0.004899487,diff
107,-1.572,0.004814759,diff
108,-1.568,0.0047261566,diff
109,-1.564,0.0046348125,diff
110,-1.56,0.004540667,diff
111,-1.556,0.0044436753,diff
112,-1.552,0.004343614,diff
113,-1.548,0.004240364,diff
114,-1.544,0.004134223,diff
115,-1.54,0.0040249527,diff
116,-1.536,0.003912747,diff
117,-1.532,0.0037972927,diff
118,-1.528,0.0036787987,diff
119,-1.524,0.0035580695,diff
120,-1.52,0.0034334064,diff
121,-1.516,0.0033057332,diff
122,-1.512,0.0031758249,diff
123,-1.508,0.00304237,diff
124,-1.504,0.0029059649,diff
125,-1.5,0.00276649,diff
126,-1.496,0.002624154,diff
127,-1.492,0.0024785995,diff
128,-1.488,0.0023300648,diff
129,-1.484,0.0021783412,diff
130,-1.48,0.002023697,diff
131,-1.476,0.0018661618,diff
132,-1.472,0.0017056465,diff
133,-1.468,0.0015423894,diff
134,-1.464,0.0013756156,diff
135,-1.46,0.0012060702,diff
136,-1.456,0.0010337532,diff
137,-1.452,0.0008581579,diff
138,-1.448,0.00067967176,diff
139,-1.444,0.0004980564,diff
140,-1.44,0.00031417608,diff
141,-1.436,0.00012668967,diff
142,-1.432,-6.324053e-05,diff
143,-1.428,-0.00025641918,diff
144,-1.424,-0.00045236945,diff
145,-1.42,-0.00065100193,diff
146,-1.416,-0.00085261464,diff
147,-1.412,-0.001057148,diff
148,-1.408,-0.0012648702,diff
149,-1.404,-0.0014749467,diff
150,-1.4,-0.0016880035,diff
151,-1.396,-0.0019037127,diff
152,-1.392,-0.0021220744,diff
153,-1.388,-0.002343297,diff
154,-1.384,-0.0025675297,diff
155,-1.38,-0.002794087,diff
156,-1.376,-0.003023833,diff
157,-1.372,-0.003255695,diff
158,-1.368,-0.0034905374,diff
159,-1.364,-0.0037281811,diff
160,-1.36,-0.003967881,diff
161,-1.356,-0.0042103827,diff
162,-1.352,-0.004455,diff
163,-1.348,-0.0047027767,diff
164,-1.344,-0.0049530864,diff
165,-1.34,-0.0052055717,diff
166,-1.336,-0.00546062,diff
167,-1.332,-0.005718142,diff
168,-1.328,-0.005977571,diff
169,-1.324,-0.0062398612,diff
170,-1.32,-0.0065042973,diff
171,-1.316,-0.0067712665,diff
172,-1.312,-0.007039875,diff
173,-1.308,-0.0073111355,diff
174,-1.304,-0.007584423,diff
175,-1.3,-0.007860035,diff
176,-1.296,-0.008137524,diff
177,-1.292,-0.008417517,diff
178,-1.288,-0.00869903,diff
179,-1.284,-0.008982867,diff
180,-1.28,-0.009268582,diff
181,-1.276,-0.009555936,diff
182,-1.272,-0.009845436,diff
183,-1.268,-0.010136753,diff
184,-1.264,-0.010429591,diff
185,-1.26,-0.010724753,diff
186,-1.256,-0.011021137,diff
187,-1.252,-0.011319011,diff
188,-1.248,-0.011618912,diff
189,-1.244,-0.0119203925,diff
190,-1.24,-0.0122232735,diff
191,-1.236,-0.012527466,diff
192,-1.232,-0.012833059,diff
193,-1.228,-0.013139725,diff
194,-1.224,-0.013448268,diff
195,-1.22,-0.0137578845,diff
196,-1.216,-0.014068246,diff
197,-1.212,-0.014380276,diff
198,-1.208,-0.014693141,diff
199,-1.204,-0.01500681,diff
200,-1.2,-0.015321851,diff
201,-1.196,-0.015637636,diff
202,-1.192,-0.015953958,diff
203,-1.188,-0.01627168,diff
204,-1.184,-0.01658997,diff
205,-1.18,-0.016908556,diff
206,-1.176,-0.017228097,diff
207,-1.172,-0.017547429,diff
208,-1.168,-0.017868102,diff
209,-1.164,-0.018188357,diff
210,-1.16,-0.018509537,diff
211,-1.156,-0.018830806,diff
212,-1.152,-0.019152462,diff
213,-1.148,-0.01947388,diff
214,-1.144,-0.019795448,diff
215,-1.14,-0.020116955,diff
216,-1.136,-0.020438403,diff
217,-1.132,-0.020759523,diff
218,-1.128,-0.021080583,diff
219,-1.124,-0.021401465,diff
220,-1.12,-0.021720856,diff
221,-1.116,-0.022041082,diff
222,-1.112,-0.022360414,diff
223,-1.108,-0.022678554,diff
224,-1.104,-0.022995949,diff
225,-1.1,-0.023313165,diff
226,-1.096,-0.02362892,diff
227,-1.092,-0.023944587,diff
228,-1.088,-0.024258167,diff
229,-1.084,-0.024571061,diff
230,-1.08,-0.024882406,diff
231,-1.076,-0.025192559,diff
232,-1.072,-0.025501609,diff
233,-1.068,-0.025808781,diff
234,-1.064,-0.026114434,diff
235,-1.06,-0.026418656,diff
236,-1.056,-0.02672097,diff
237,-1.052,-0.027021438,diff
238,-1.048,-0.02731964,diff
239,-1.044,-0.027616203,diff
240,-1.04,-0.0279105,diff
241,-1.036,-0.028202623,diff
242,-1.032,-0.028492063,diff
243,-1.028,-0.028779536,diff
244,-1.024,-0.02906406,diff
245,-1.02,-0.029346466,diff
246,-1.016,-0.029625684,diff
247,-1.012,-0.029902428,diff
248,-1.008,-0.030176044,diff
249,-1.004,-0.030446589,diff
250,-1.0,-0.030714095,diff
251,-0.996,-0.03097856,diff
252,-0.992,-0.03123957,diff
253,-0.988,-0.03149742,diff
254,-0.984,-0.031751394,diff
255,-0.98,-0.032001913,diff
256,-0.976,-0.032249093,diff
257,-0.972,-0.032491684,diff
258,-0.968,-0.032730937,diff
259,-0.964,-0.0329656,diff
260,-0.96,-0.03319639,diff
261,-0.956,-0.033423483,diff
262,-0.952,-0.033646107,diff
263,-0.948,-0.033863664,diff
264,-0.944,-0.034077466,diff
265,-0.94,-0.0342865,diff
266,-0.936,-0.034490526,diff
267,-0.932,-0.034690082,diff
268,-0.928,-0.034884572,diff
269,-0.924,-0.035073698,diff
270,-0.92,-0.035258412,diff
271,-0.916,-0.035437346,diff
272,-0.912,-0.035610855,diff
273,-0.908,-0.03577912,diff
274,-0.904,-0.035942435,diff
275,-0.9,-0.03609979,diff
276,-0.896,-0.03625101,diff
277,-0.892,-0.0363968,diff
278,-0.888,-0.036536872,diff
279,-0.884,-0.036670685,diff
280,-0.88,-0.03679806,diff
281,-0.876,-0.03692001,diff
282,-0.872,-0.037035286,diff
283,-0.868,-0.037144184,diff
284,-0.864,-0.037246406,diff
285,-0.86,-0.037342608,diff
286,-0.856,-0.037432373,diff
287,-0.852,-0.037514567,diff
288,-0.848,-0.037590444,diff
289,-0.844,-0.037659585,diff
290,-0.84,-0.037721217,diff
291,-0.836,-0.037776828,diff
292,-0.832,-0.037824392,diff
293,-0.828,-0.03786528,diff
294,-0.824,-0.03789872,diff
295,-0.82,-0.037924886,diff
296,-0.816,-0.037944198,diff
297,-0.812,-0.037955403,diff
298,-0.808,-0.037959218,diff
299,-0.804,-0.037955582,diff
300,-0.8,-0.03794378,diff
301,-0.796,-0.037925124,diff
302,-0.792,-0.037898064,diff
303,-0.788,-0.037863493,diff
304,-0.784,-0.037820816,diff
305,-0.78,-0.03777027,diff
306,-0.776,-0.037712395,diff
307,-0.772,-0.037646115,diff
308,-0.768,-0.037572026,diff
309,-0.764,-0.037489533,diff
310,-0.76,-0.037399232,diff
311,-0.756,-0.037300825,diff
312,-0.752,-0.037194014,diff
313,-0.748,-0.037079275,diff
314,-0.744,-0.036956728,diff
315,-0.74,-0.0368253,diff
316,-0.736,-0.036686003,diff
317,-0.732,-0.0365389,diff
318,-0.728,-0.03638321,diff
319,-0.724,-0.0362193,diff
320,-0.72,-0.036047816,diff
321,-0.716,-0.03586757,diff
322,-0.712,-0.03567958,diff
323,-0.708,-0.0354833,diff
324,-0.704,-0.035279155,diff
325,-0.7,-0.035066783,diff
326,-0.696,-0.034846067,diff
327,-0.692,-0.0346179,diff
328,-0.688,-0.034382045,diff
329,-0.684,-0.034137726,diff
330,-0.68,-0.033886015,diff
331,-0.676,-0.033626497,diff
332,-0.672,-0.03335905,diff
333,-0.668,-0.033083916,diff
334,-0.664,-0.032802224,diff
335,-0.66,-0.032512426,diff
336,-0.656,-0.03221488,diff
337,-0.652,-0.031910896,diff
338,-0.648,-0.03159976,diff
339,-0.644,-0.031280875,diff
340,-0.64,-0.030955791,diff
341,-0.636,-0.030623853,diff
342,-0.632,-0.03028518,diff
343,-0.628,-0.02993989,diff
344,-0.624,-0.029588163,diff
345,-0.62,-0.029230177,diff
346,-0.616,-0.02886635,diff
347,-0.612,-0.028496802,diff
348,-0.608,-0.028121293,diff
349,-0.604,-0.027740479,diff
350,-0.6,-0.027353704,diff
351,-0.596,-0.02696246,diff
352,-0.592,-0.02656591,diff
353,-0.588,-0.026164055,diff
354,-0.584,-0.025758207,diff
355,-0.58,-0.025347829,diff
356,-0.576,-0.024933219,diff
357,-0.572,-0.024515033,diff
358,-0.568,-0.024092555,diff
359,-0.564,-0.023666978,diff
360,-0.56,-0.023238182,diff
361,-0.556,-0.022806466,diff
362,-0.552,-0.02237165,diff
363,-0.548,-0.02193451,diff
364,-0.544,-0.02149576,diff
365,-0.54,-0.021054327,diff
366,-0.536,-0.020611823,diff
367,-0.532,-0.020167768,diff
368,-0.528,-0.019723177,diff
369,-0.524,-0.019277573,diff
370,-0.52,-0.018831074,diff
371,-0.516,-0.018385053,diff
372,-0.512,-0.01793927,diff
373,-0.508,-0.017493129,diff
374,-0.504,-0.017049015,diff
375,-0.5,-0.016605377,diff
376,-0.496,-0.016163945,diff
377,-0.492,-0.015723884,diff
378,-0.488,-0.015286505,diff
379,-0.484,-0.014851451,diff
380,-0.48,-0.014419377,diff
381,-0.476,-0.013990581,diff
382,-0.472,-0.013565898,diff
383,-0.468,-0.013144672,diff
384,-0.464,-0.012728572,diff
385,-0.46,-0.012316644,diff
386,-0.456,-0.011910617,diff
387,-0.452,-0.011509955,diff
388,-0.448,-0.011115253,diff
389,-0.444,-0.010726631,diff
390,-0.44,-0.010345459,diff
391,-0.436,-0.009971499,diff
392,-0.432,-0.009604573,diff
393,-0.428,-0.009245634,diff
394,-0.424,-0.008895695,diff
395,-0.42,-0.008554161,diff
396,-0.416,-0.00822252,diff
397,-0.412,-0.007900059,diff
398,-0.408,-0.0075871944,diff
399,-0.404,-0.0072853565,diff
400,-0.4,-0.0069942474,diff
401,-0.396,-0.0067147017,diff
402,-0.392,-0.0064466596,diff
403,-0.388,-0.0061908364,diff
404,-0.384,-0.005947888,diff
405,-0.38,-0.005717814,diff
406,-0.376,-0.0055009723,diff
407,-0.372,-0.005297959,diff
408,-0.368,-0.005109012,diff
409,-0.364,-0.0049345493,diff
410,-0.36,-0.0047755837,diff
411,-0.356,-0.004631996,diff
412,-0.352,-0.004504025,diff
413,-0.348,-0.0043923855,diff
414,-0.344,-0.0042978525,diff
415,-0.34,-0.00421983,diff
416,-0.336,-0.0041588545,diff
417,-0.332,-0.0041163564,diff
418,-0.328,-0.004091859,diff
419,-0.324,-0.0040858984,diff
420,-0.32,-0.004098594,diff
421,-0.316,-0.004131019,diff
422,-0.312,-0.004183173,diff
423,-0.308,-0.0042551756,diff
424,-0.304,-0.0043482184,diff
425,-0.3,-0.0044615865,diff
426,-0.296,-0.004596412,diff
427,-0.292,-0.0047513247,diff
428,-0.288,-0.0049297214,diff
429,-0.284,-0.0051289797,diff
430,-0.28,-0.005352378,diff
431,-0.276,-0.005597234,diff
432,-0.272,-0.005865395,diff
433,-0.268,-0.0061571,diff
434,-0.264,-0.006456852,diff
435,-0.26,-0.006748557,diff
436,-0.256,-0.0070328116,diff
437,-0.252,-0.007309258,diff
438,-0.248,-0.0075787306,diff
439,-0.244,-0.0078418255,diff
440,-0.24,-0.00809747,diff
441,-0.236,-0.008346677,diff
442,-0.232,-0.0085904,diff
443,-0.228,-0.008828044,diff
444,-0.224,-0.009059668,diff
445,-0.22,-0.009285927,diff
446,-0.216,-0.009507418,diff
447,-0.212,-0.009723604,diff
448,-0.208,-0.0099352,diff
449,-0.204,-0.0101418495,diff
450,-0.2,-0.01034379,diff
451,-0.196,-0.010542333,diff
452,-0.192,-0.010736525,diff
453,-0.188,-0.010926425,diff
454,-0.184,-0.01111263,diff
455,-0.18,-0.011296153,diff
456,-0.176,-0.011474907,diff
457,-0.172,-0.0116506815,diff
458,-0.168,-0.011823773,diff
459,-0.164,-0.011992931,diff
460,-0.16,-0.012160063,diff
461,-0.156,-0.012323737,diff
462,-0.152,-0.0124845505,diff
463,-0.148,-0.012642741,diff
464,-0.144,-0.012798905,diff
465,-0.14,-0.01295197,diff
466,-0.136,-0.013102353,diff
467,-0.132,-0.013250709,diff
468,-0.128,-0.013396621,diff
469,-0.124,-0.013540685,diff
470,-0.12,-0.013681889,diff
471,-0.116,-0.013821602,diff
472,-0.112,-0.0139583945,diff
473,-0.108,-0.014093578,diff
474,-0.104,-0.014225841,diff
475,-0.1,-0.014356315,diff
476,-0.096,-0.014484942,diff
477,-0.092,-0.014611423,diff
478,-0.088,-0.014734805,diff
479,-0.084,-0.014857054,diff
480,-0.08,-0.014976621,diff
481,-0.076,-0.01509428,diff
482,-0.072,-0.015209436,diff
483,-0.068,-0.015322626,diff
484,-0.064,-0.015433192,diff
485,-0.06,-0.015541315,diff
486,-0.056,-0.015646875,diff
487,-0.052,-0.01575017,diff
488,-0.048,-0.0158512,diff
489,-0.044,-0.015948951,diff
490,-0.04,-0.016044855,diff
491,-0.036,-0.016137421,diff
492,-0.032,-0.016227245,diff
493,-0.028,-0.01631385,diff
494,-0.024,-0.016397238,diff
495,-0.02,-0.016477883,diff
496,-0.016,-0.016554773,diff
497,-0.012,-0.0166291,diff
498,-0.008,-0.016699374,diff
499,-0.004,-0.01676613,diff
500,0.0,-0.016829133,diff
501,0.004,-0.016888857,diff
502,0.008,-0.01694411,diff
503,0.012,-0.016995251,diff
504,0.016,-0.017042696,diff
505,0.02,-0.017085195,diff
506,0.024,-0.017123878,diff
507,0.028,-0.017157137,diff
508,0.032,-0.017186046,diff
509,0.036,-0.017210066,diff
510,0.04,-0.017229438,diff
511,0.044,-0.017242372,diff
512,0.048,-0.017251194,diff
513,0.052,-0.01725334,diff
514,0.056,-0.017250836,diff
515,0.06,-0.017242134,diff
516,0.064,-0.017227292,diff
517,0.068,-0.017206252,diff
518,0.072,-0.017178535,diff
519,0.076,-0.017145038,diff
520,0.08,-0.017104208,diff
521,0.084,-0.017056644,diff
522,0.088,-0.017001808,diff
523,0.092,-0.016939998,diff
524,0.096,-0.016870916,diff
525,0.1,-0.016793847,diff
526,0.104,-0.016709208,diff
527,0.108,-0.016616404,diff
528,0.112,-0.016514719,diff
529,0.116,-0.016406119,diff
530,0.12,-0.016287804,diff
531,0.124,-0.016161025,diff
532,0.128,-0.016025245,diff
533,0.132,-0.015880167,diff
534,0.136,-0.015725851,diff
535,0.14,-0.01556164,diff
536,0.144,-0.015388668,diff
537,0.148,-0.015204549,diff
538,0.152,-0.015010536,diff
539,0.156,-0.014806211,diff
540,0.16,-0.014591157,diff
541,0.164,-0.014365613,diff
542,0.168,-0.014128923,diff
543,0.172,-0.013880789,diff
544,0.176,-0.013620734,diff
545,0.18,-0.013350129,diff
546,0.184,-0.013067186,diff
547,0.188,-0.012771964,diff
548,0.192,-0.012464702,diff
549,0.196,-0.012144685,diff
550,0.2,-0.01181221,diff
551,0.204,-0.011466026,diff
552,0.208,-0.011107624,diff
553,0.212,-0.010735631,diff
554,0.216,-0.010349631,diff
555,0.22,-0.009950042,diff
556,0.224,-0.009536743,diff
557,0.228,-0.009108603,diff
558,0.232,-0.008666396,diff
559,0.236,-0.008209944,diff
560,0.24,-0.007737994,diff
561,0.244,-0.007250786,diff
562,0.248,-0.006748438,diff
563,0.252,-0.0062307715,diff
564,0.256,-0.0056973696,diff
565,0.26,-0.0051478744,diff
566,0.264,-0.0045824647,diff
567,0.268,-0.003999889,diff
568,0.272,-0.0034179091,diff
569,0.276,-0.0028501153,diff
570,0.28,-0.0022978187,diff
571,0.284,-0.0017610192,diff
572,0.288,-0.0012375116,diff
573,0.292,-0.00072944164,diff
574,0.296,-0.00023466349,diff
575,0.3,0.00024598837,diff
576,0.304,0.00071310997,diff
577,0.308,0.0011667609,diff
578,0.312,0.0016067028,diff
579,0.316,0.0020332336,diff
580,0.32,0.0024478436,diff
581,0.324,0.0028501153,diff
582,0.328,0.0032390356,diff
583,0.332,0.0036159158,diff
584,0.336,0.0039809346,diff
585,0.34,0.0043343306,diff
586,0.344,0.0046755075,diff
587,0.348,0.005005598,diff
588,0.352,0.005324602,diff
589,0.356,0.0056322813,diff
590,0.36,0.0059295893,diff
591,0.364,0.0062158704,diff
592,0.368,0.0064920783,diff
593,0.372,0.006757498,diff
594,0.376,0.0070127845,diff
595,0.38,0.0072587132,diff
596,0.384,0.0074948072,diff
597,0.388,0.007721722,diff
598,0.392,0.007938981,diff
599,0.396,0.008147359,diff
600,0.4,0.00834614,diff
601,0.404,0.008536696,diff
602,0.408,0.008718193,diff
603,0.412,0.008891642,diff
604,0.416,0.009056747,diff
605,0.42,0.009213924,diff
606,0.424,0.009363234,diff
607,0.428,0.009504557,diff
608,0.432,0.009638429,diff
609,0.436,0.009764969,diff
610,0.44,0.009884119,diff
611,0.444,0.009996414,diff
612,0.448,0.010102034,diff
613,0.452,0.010200679,diff
614,0.456,0.010292292,diff
615,0.46,0.010378301,diff
616,0.464,0.0104573965,diff
617,0.468,0.010530591,diff
618,0.472,0.010597825,diff
619,0.476,0.010659277,diff
620,0.48,0.010714948,diff
621,0.484,0.010764897,diff
622,0.488,0.010810137,diff
623,0.492,0.010849595,diff
624,0.496,0.010884345,diff
625,0.5,0.010913968,diff
626,0.504,0.010938108,diff
627,0.508,0.010958195,diff
628,0.512,0.010973394,diff
629,0.516,0.010984004,diff
630,0.52,0.0109907985,diff
631,0.524,0.010993004,diff
632,0.528,0.010991573,diff
633,0.532,0.010986209,diff
634,0.536,0.010976613,diff
635,0.54,0.010963261,diff
636,0.544,0.010946691,diff
637,0.548,0.010926306,diff
638,0.552,0.010902762,diff
639,0.556,0.010875583,diff
640,0.56,0.010845423,diff
641,0.564,0.010812223,diff
642,0.568,0.010776401,diff
643,0.572,0.010737419,diff
644,0.576,0.010695457,diff
645,0.58,0.010651529,diff
646,0.584,0.01060468,diff
647,0.588,0.0105550885,diff
648,0.592,0.010503471,diff
649,0.596,0.010449529,diff
650,0.6,0.010393202,diff
651,0.604,0.010334849,diff
652,0.608,0.010274589,diff
653,0.612,0.010212183,diff
654,0.616,0.010148287,diff
655,0.62,0.0100826025,diff
656,0.624,0.010015428,diff
657,0.628,0.009946108,diff
658,0.632,0.009875238,diff
659,0.636,0.009803176,diff
660,0.64,0.009729564,diff
661,0.644,0.009654641,diff
662,0.648,0.009578645,diff
663,0.652,0.0095011,diff
664,0.656,0.009422779,diff
665,0.66,0.009343386,diff
666,0.664,0.009263456,diff
667,0.668,0.009181738,diff
668,0.672,0.009099305,diff
669,0.676,0.009016216,diff
670,0.68,0.008932352,diff
671,0.684,0.0088483095,diff
672,0.688,0.008763015,diff
673,0.692,0.008677542,diff
674,0.696,0.008590758,diff
675,0.7,0.008504093,diff
676,0.704,0.008416772,diff
677,0.708,0.0083299875,diff
678,0.712,0.008241773,diff
679,0.716,0.008153439,diff
680,0.72,0.008065045,diff
681,0.724,0.007975996,diff
682,0.728,0.007887423,diff
683,0.732,0.007798195,diff
684,0.736,0.007709563,diff
685,0.74,0.0076206923,diff
686,0.744,0.0075311065,diff
687,0.748,0.0074418187,diff
688,0.752,0.0073524117,diff
689,0.756,0.0072641373,diff
690,0.76,0.0071749687,diff
691,0.764,0.007086456,diff
692,0.768,0.0069975853,diff
693,0.772,0.0069093704,diff
694,0.776,0.0068212748,diff
695,0.78,0.006733179,diff
696,0.784,0.0066462755,diff
697,0.788,0.0065588355,diff
698,0.792,0.0064721107,diff
699,0.796,0.006385684,diff
700,0.8,0.006299317,diff
701,0.804,0.0062140226,diff
702,0.808,0.006128609,diff
703,0.812,0.0060436726,diff
704,0.816,0.005959511,diff
705,0.82,0.0058760047,diff
706,0.824,0.0057924986,diff
707,0.828,0.005709827,diff
708,0.832,0.0056278706,diff
709,0.836,0.005546212,diff
710,0.84,0.0054652095,diff
711,0.844,0.0053848624,diff
712,0.848,0.005305052,diff
713,0.852,0.005225599,diff
714,0.856,0.005147159,diff
715,0.86,0.0050696135,diff
716,0.864,0.004992187,diff
717,0.868,0.0049154162,diff
718,0.872,0.004839778,diff
719,0.876,0.0047649145,diff
720,0.88,0.0046901703,diff
721,0.884,0.0046166778,diff
722,0.888,0.0045437813,diff
723,0.892,0.0044716,diff
724,0.896,0.0044003725,diff
725,0.9,0.004329562,diff
726,0.904,0.004259348,diff
727,0.908,0.0041903853,diff
728,0.912,0.0041225553,diff
729,0.916,0.0040542483,diff
730,0.92,0.003987372,diff
731,0.924,0.0039212704,diff
732,0.928,0.003855884,diff
733,0.932,0.0037917495,diff
734,0.936,0.0037277937,diff
735,0.94,0.0036650896,diff
736,0.944,0.0036029816,diff
737,0.948,0.0035414696,diff
738,0.952,0.00348109,diff
739,0.956,0.0034213662,diff
740,0.96,0.0033630133,diff
741,0.964,0.003304541,diff
742,0.968,0.0032476783,diff
743,0.972,0.0031911135,diff
744,0.976,0.003135085,diff
745,0.98,0.0030808449,diff
746,0.984,0.0030267835,diff
747,0.988,0.002973318,diff
748,0.992,0.0029213428,diff
749,0.996,0.0028696656,diff
750,1.0,0.002818644,diff
751,1.004,0.002769053,diff
752,1.008,0.0027199984,diff
753,1.012,0.0026713014,diff
754,1.016,0.002624154,diff
755,1.02,0.002577424,diff
756,1.024,0.0025313497,diff
757,1.028,0.0024862885,diff
758,1.032,0.002442062,diff
759,1.036,0.002398491,diff
760,1.04,0.0023555756,diff
761,1.044,0.002313733,diff
762,1.048,0.0022725463,diff
763,1.052,0.0022323132,diff
764,1.056,0.0021925569,diff
765,1.06,0.0021537542,diff
766,1.064,0.0021153688,diff
767,1.068,0.0020782053,diff
768,1.072,0.0020418465,diff
769,1.076,0.0020056665,diff
770,1.08,0.001971066,diff
771,1.084,0.0019359589,diff
772,1.088,0.0019027591,diff
773,1.092,0.0018691719,diff
774,1.096,0.0018372238,diff
775,1.1,0.0018056929,diff
776,1.104,0.0017747283,diff
777,1.108,0.0017449856,diff
778,1.112,0.0017155409,diff
779,1.116,0.0016869307,diff
780,1.12,0.0016586185,diff
781,1.124,0.0016313195,diff
782,1.128,0.0016045272,diff
783,1.132,0.001578778,diff
784,1.136,0.001553148,diff
785,1.14,0.0015284121,diff
786,1.144,0.0015043914,diff
787,1.148,0.0014809072,diff
788,1.152,0.0014582276,diff
789,1.156,0.0014360547,diff
790,1.16,0.0014145672,diff
791,1.164,0.0013937354,diff
792,1.168,0.0013730228,diff
793,1.172,0.0013533831,diff
794,1.176,0.001334399,diff
795,1.18,0.0013156831,diff
796,1.184,0.0012980998,diff
797,1.188,0.001280576,diff
798,1.192,0.0012637377,diff
799,1.196,0.0012472868,diff
800,1.2,0.0012316406,diff
801,1.204,0.0012165904,diff
802,1.208,0.0012019277,diff
803,1.212,0.0011878312,diff
804,1.216,0.0011743307,diff
805,1.22,0.0011611283,diff
806,1.224,0.0011485517,diff
807,1.228,0.0011367798,diff
808,1.232,0.0011251271,diff
809,1.236,0.00111413,diff
810,1.24,0.00110358,diff
811,1.244,0.0010935068,diff
812,1.248,0.0010837913,diff
813,1.252,0.0010748208,diff
814,1.256,0.0010661185,diff
815,1.26,0.0010578632,diff
816,1.264,0.001049906,diff
817,1.268,0.001042068,diff
818,1.272,0.0010355711,diff
819,1.276,0.0010285676,diff
820,1.28,0.0010226369,diff
821,1.284,0.001016885,diff
822,1.288,0.0010117888,diff
823,1.292,0.0010067523,diff
824,1.296,0.0010022819,diff
825,1.3,0.0009979308,diff
826,1.304,0.0009941161,diff
827,1.308,0.0009905398,diff
828,1.312,0.0009877682,diff
829,1.316,0.0009848177,diff
830,1.32,0.0009824038,diff
831,1.324,0.000980258,diff
832,1.328,0.0009785295,diff
833,1.332,0.0009769499,diff
834,1.336,0.00097581744,diff
835,1.34,0.0009751916,diff
836,1.344,0.0009742081,diff
837,1.348,0.0009740889,diff
838,1.352,0.0009740293,diff
839,1.356,0.0009741783,diff
840,1.36,0.0009750724,diff
841,1.364,0.00097581744,diff
842,1.368,0.0009768605,diff
843,1.372,0.0009779036,diff
844,1.376,0.0009793341,diff
845,1.38,0.0009815097,diff
846,1.384,0.0009837449,diff
847,1.388,0.000985831,diff
848,1.392,0.000988245,diff
849,1.396,0.000990808,diff
850,1.4,0.0009940565,diff
851,1.404,0.0009969175,diff
852,1.408,0.0010001659,diff
853,1.412,0.0010034144,diff
854,1.416,0.0010071695,diff
855,1.42,0.0010107458,diff
856,1.424,0.0010145605,diff
857,1.428,0.0010187626,diff
858,1.432,0.0010232031,diff
859,1.436,0.0010275245,diff
860,1.44,0.001031965,diff
861,1.444,0.0010368228,diff
862,1.448,0.001041472,diff
863,1.452,0.0010463297,diff
864,1.456,0.0010513663,diff
865,1.46,0.0010563731,diff
866,1.464,0.0010614693,diff
867,1.468,0.0010667145,diff
868,1.472,0.001072228,diff
869,1.476,0.001077205,diff
870,1.48,0.0010828972,diff
871,1.484,0.0010887384,diff
872,1.488,0.0010943115,diff
873,1.492,0.0010999441,diff
874,1.496,0.0011056364,diff
875,1.5,0.001111567,diff
876,1.504,0.0011172295,diff
877,1.508,0.0011232793,diff
878,1.512,0.0011289716,diff
879,1.516,0.0011348724,diff
880,1.52,0.0011408329,diff
881,1.524,0.0011467934,diff
882,1.528,0.0011526346,diff
883,1.532,0.0011583865,diff
884,1.536,0.0011641383,diff
885,1.54,0.0011698157,diff
886,1.544,0.0011761189,diff
887,1.548,0.0011817962,diff
888,1.552,0.0011873543,diff
889,1.556,0.0011930913,diff
890,1.56,0.0011987984,diff
891,1.564,0.0012042373,diff
892,1.568,0.0012096018,diff
893,1.572,0.0012152344,diff
894,1.576,0.0012206733,diff
895,1.58,0.0012257993,diff
896,1.584,0.0012307763,diff
897,1.588,0.0012359768,diff
898,1.592,0.0012409389,diff
899,1.596,0.0012461245,diff
900,1.6,0.0012509078,diff
901,1.604,0.001255393,diff
902,1.608,0.0012600273,diff
903,1.612,0.0012644678,diff
904,1.616,0.0012687445,diff
905,1.62,0.0012727976,diff
906,1.624,0.0012769103,diff
907,1.628,0.0012804866,diff
908,1.632,0.001284495,diff
909,1.636,0.0012877584,diff
910,1.64,0.0012910962,diff
911,1.644,0.0012942404,diff
912,1.648,0.0012973696,diff
913,1.652,0.0012997687,diff
914,1.656,0.0013023317,diff
915,1.66,0.0013048202,diff
916,1.664,0.001306802,diff
917,1.668,0.0013087243,diff
918,1.672,0.0013105124,diff
919,1.676,0.0013120472,diff
920,1.68,0.0013135374,diff
921,1.684,0.001314342,diff
922,1.688,0.0013149828,diff
923,1.692,0.0013155639,diff
924,1.696,0.0013157725,diff
925,1.7,0.0013158917,diff
926,1.704,0.0013155937,diff
927,1.708,0.0013148934,diff
928,1.712,0.0013139397,diff
929,1.716,0.0013127476,diff
930,1.72,0.0013113171,diff
931,1.724,0.0013095886,diff
932,1.728,0.0013074726,diff
933,1.732,0.0013051629,diff
934,1.736,0.0013021976,diff
935,1.74,0.0012992322,diff
936,1.744,0.0012958199,diff
937,1.748,0.001292184,diff
938,1.752,0.001288116,diff
939,1.756,0.0012834668,diff
940,1.76,0.0012784749,diff
941,1.764,0.0012736022,diff
942,1.768,0.001267761,diff
943,1.772,0.0012617409,diff
944,1.776,0.0012554303,diff
945,1.78,0.0012488812,diff
946,1.784,0.0012412295,diff
947,1.788,0.0012339205,diff
948,1.792,0.0012256727,diff
949,1.796,0.0012172982,diff
950,1.8,0.0012084097,diff
951,1.804,0.0011991784,diff
952,1.808,0.0011890158,diff
953,1.812,0.0011787191,diff
954,1.816,0.0011679009,diff
955,1.82,0.001156576,diff
956,1.824,0.0011450127,diff
957,1.828,0.0011326075,diff
958,1.832,0.0011201352,diff
959,1.836,0.0011065826,diff
960,1.84,0.0010931492,diff
961,1.844,0.0010784939,diff
962,1.848,0.0010639876,diff
963,1.852,0.0010486096,diff
964,1.856,0.001032643,diff
965,1.86,0.0010162294,diff
966,1.864,0.0009991452,diff
967,1.868,0.0009815469,diff
968,1.872,0.0009634122,diff
969,1.876,0.00094463676,diff
970,1.88,0.0009250194,diff
971,1.884,0.0009051077,diff
972,1.888,0.00088437647,diff
973,1.892,0.00086317584,diff
974,1.896,0.00084127486,diff
975,1.9,0.0008186251,diff
976,1.904,0.0007953942,diff
977,1.908,0.0007717572,diff
978,1.912,0.0007470697,diff
979,1.916,0.0007218793,diff
980,1.92,0.0006960593,diff
981,1.924,0.00066943467,diff
982,1.928,0.00064188987,diff
983,1.932,0.00061387196,diff
984,1.936,0.00058517605,diff
985,1.94,0.0005556792,diff
986,1.944,0.0005253386,diff
987,1.948,0.0004943367,diff
988,1.952,0.00046272203,diff
989,1.956,0.00043019652,diff
990,1.96,0.0003963895,diff
991,1.964,0.00036244653,diff
992,1.968,0.00032721274,diff
993,1.972,0.0002915254,diff
994,1.976,0.00025473442,diff
995,1.98,0.00021723192,diff
996,1.984,0.0001790626,diff
997,1.988,0.00013972167,diff
998,1.992,9.964919e-05,diff
999,1.996,5.8629084e-05,diff
1000,2.0,1.6749837e-05,diff


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_500/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_500/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_500/sol_nn.csv <==
,X_x,value,name
0,-2.0,1.9046478e-05,sol_nn
1,-1.996,0.0022993465,sol_nn
2,-1.992,0.004578979,sol_nn
3,-1.988,0.006857788,sol_nn
4,-1.984,0.009135505,sol_nn
5,-1.98,0.011412297,sol_nn
6,-1.976,0.013687896,sol_nn
7,-1.972,0.015962614,sol_nn
8,-1.968,0.01823641,sol_nn
9,-1.964,0.02050881,sol_nn
10,-1.96,0.022780325,sol_nn
11,-1.956,0.025050785,sol_nn
12,-1.952,0.02731995,sol_nn
13,-1.948,0.029587958,sol_nn
14,-1.944,0.03185463,sol_nn
15,-1.94,0.03412013,sol_nn
16,-1.936,0.036384832,sol_nn
17,-1.932,0.03864774,sol_nn
18,-1.928,0.040909465,sol_nn
19,-1.924,0.043169662,sol_nn
20,-1.92,0.04542897,sol_nn
21,-1.916,0.04768659,sol_nn
22,-1.912,0.049942996,sol_nn
23,-1.908,0.052197713,sol_nn
24,-1.904,0.054450907,sol_nn
25,-1.9,0.05670277,sol_nn
26,-1.896,0.058953263,sol_nn
27,-1.892,0.061202012,sol_nn
28,-1.888,0.0634494,sol_nn
29,-1.884,0.06569511,sol_nn
30,-1.88,0.06793895,sol_nn
31,-1.876,0.070181526,sol_nn
32,-1.872,0.072422504,sol_nn
33,-1.868,0.074661344,sol_nn
34,-1.864,0.07689909,sol_nn
35,-1.86,0.07913445,sol_nn
36,-1.856,0.08136845,sol_nn
37,-1.852,0.08360078,sol_nn
38,-1.848,0.08583102,sol_nn
39,-1.844,0.088059574,sol_nn
40,-1.84,0.09028637,sol_nn
41,-1.836,0.09251127,sol_nn
42,-1.832,0.09473407,sol_nn
43,-1.828,0.0969548,sol_nn
44,-1.824,0.09917389,sol_nn
45,-1.82,0.10139116,sol_nn
46,-1.816,0.10360632,sol_nn
47,-1.812,0.10581954,sol_nn
48,-1.808,0.108030766,sol_nn
49,-1.804,0.110239506,sol_nn
50,-1.8,0.11244665,sol_nn
51,-1.796,0.114651516,sol_nn
52,-1.792,0.11685382,sol_nn
53,-1.788,0.11905447,sol_nn
54,-1.784,0.12125303,sol_nn
55,-1.78,0.12344934,sol_nn
56,-1.776,0.1256434,sol_nn
57,-1.772,0.12783502,sol_nn
58,-1.768,0.13002469,sol_nn
59,-1.764,0.13221179,sol_nn
60,-1.76,0.13439688,sol_nn
61,-1.756,0.13657953,sol_nn
62,-1.752,0.13876006,sol_nn
63,-1.748,0.14093797,sol_nn
64,-1.744,0.1431137,sol_nn
65,-1.74,0.14528686,sol_nn
66,-1.736,0.14745782,sol_nn
67,-1.732,0.14962593,sol_nn
68,-1.728,0.15179203,sol_nn
69,-1.724,0.15395565,sol_nn
70,-1.72,0.15611632,sol_nn
71,-1.716,0.1582749,sol_nn
72,-1.712,0.1604308,sol_nn
73,-1.708,0.16258407,sol_nn
74,-1.704,0.1647352,sol_nn
75,-1.7,0.1668835,sol_nn
76,-1.696,0.16902947,sol_nn
77,-1.692,0.1711721,sol_nn
78,-1.688,0.17331262,sol_nn
79,-1.684,0.1754502,sol_nn
80,-1.68,0.17758583,sol_nn
81,-1.676,0.17971812,sol_nn
82,-1.672,0.18184793,sol_nn
83,-1.668,0.18397501,sol_nn
84,-1.664,0.18609914,sol_nn
85,-1.66,0.18822092,sol_nn
86,-1.656,0.19033995,sol_nn
87,-1.652,0.19245611,sol_nn
88,-1.648,0.19456938,sol_nn
89,-1.644,0.19668004,sol_nn
90,-1.64,0.1987874,sol_nn
91,-1.636,0.20089267,sol_nn
92,-1.632,0.20299476,sol_nn
93,-1.628,0.2050938,sol_nn
94,-1.624,0.20719026,sol_nn
95,-1.62,0.20928392,sol_nn
96,-1.616,0.21137437,sol_nn
97,-1.612,0.21346226,sol_nn
98,-1.608,0.21554713,sol_nn
99,-1.604,0.21762928,sol_nn
100,-1.6,0.21970835,sol_nn
101,-1.596,0.22178423,sol_nn
102,-1.592,0.2238573,sol_nn
103,-1.588,0.22592762,sol_nn
104,-1.584,0.22799493,sol_nn
105,-1.58,0.23005933,sol_nn
106,-1.576,0.23212041,sol_nn
107,-1.572,0.23417926,sol_nn
108,-1.568,0.23623428,sol_nn
109,-1.564,0.23828651,sol_nn
110,-1.56,0.24033599,sol_nn
111,-1.556,0.24238256,sol_nn
112,-1.552,0.24442607,sol_nn
113,-1.548,0.24646644,sol_nn
114,-1.544,0.24850388,sol_nn
115,-1.54,0.25053823,sol_nn
116,-1.536,0.2525696,sol_nn
117,-1.532,0.25459775,sol_nn
118,-1.528,0.25662285,sol_nn
119,-1.524,0.25864568,sol_nn
120,-1.52,0.26066464,sol_nn
121,-1.516,0.26268053,sol_nn
122,-1.512,0.26469424,sol_nn
123,-1.508,0.26670438,sol_nn
124,-1.504,0.2687116,sol_nn
125,-1.5,0.27071568,sol_nn
126,-1.496,0.2727169,sol_nn
127,-1.492,0.27471498,sol_nn
128,-1.488,0.27671003,sol_nn
129,-1.484,0.27870193,sol_nn
130,-1.48,0.28069085,sol_nn
131,-1.476,0.28267694,sol_nn
132,-1.472,0.28465998,sol_nn
133,-1.468,0.28664032,sol_nn
134,-1.464,0.28861716,sol_nn
135,-1.46,0.29059118,sol_nn
136,-1.456,0.29256248,sol_nn
137,-1.452,0.29453045,sol_nn
138,-1.448,0.29649562,sol_nn
139,-1.444,0.29845756,sol_nn
140,-1.44,0.30041724,sol_nn
141,-1.436,0.30237338,sol_nn
142,-1.432,0.304327,sol_nn
143,-1.428,0.30627748,sol_nn
144,-1.424,0.3082251,sol_nn
145,-1.42,0.31017008,sol_nn
146,-1.416,0.31211203,sol_nn
147,-1.412,0.31405112,sol_nn
148,-1.408,0.315987,sol_nn
149,-1.404,0.31792048,sol_nn
150,-1.4,0.31985104,sol_nn
151,-1.396,0.3217789,sol_nn
152,-1.392,0.32370415,sol_nn
153,-1.388,0.32562652,sol_nn
154,-1.384,0.3275459,sol_nn
155,-1.38,0.32946292,sol_nn
156,-1.376,0.33137673,sol_nn
157,-1.372,0.3332885,sol_nn
158,-1.368,0.33519724,sol_nn
159,-1.364,0.33710322,sol_nn
160,-1.36,0.33900708,sol_nn
161,-1.356,0.3409082,sol_nn
162,-1.352,0.34280714,sol_nn
163,-1.348,0.34470296,sol_nn
164,-1.344,0.34659627,sol_nn
165,-1.34,0.34848735,sol_nn
166,-1.336,0.35037592,sol_nn
167,-1.332,0.35226196,sol_nn
168,-1.328,0.35414618,sol_nn
169,-1.324,0.35602745,sol_nn
170,-1.32,0.35790658,sol_nn
171,-1.316,0.35978323,sol_nn
172,-1.312,0.3616582,sol_nn
173,-1.308,0.36353058,sol_nn
174,-1.304,0.36540085,sol_nn
175,-1.3,0.36726886,sol_nn
176,-1.296,0.36913493,sol_nn
177,-1.292,0.3709985,sol_nn
178,-1.288,0.37286064,sol_nn
179,-1.284,0.37472036,sol_nn
180,-1.28,0.37657827,sol_nn
181,-1.276,0.37843448,sol_nn
182,-1.272,0.3802886,sol_nn
183,-1.268,0.38214087,sol_nn
184,-1.264,0.3839916,sol_nn
185,-1.26,0.38584006,sol_nn
186,-1.256,0.38768724,sol_nn
187,-1.252,0.38953298,sol_nn
188,-1.248,0.39137667,sol_nn
189,-1.244,0.39321882,sol_nn
190,-1.24,0.3950595,sol_nn
191,-1.236,0.39689893,sol_nn
192,-1.232,0.3987369,sol_nn
193,-1.228,0.40057382,sol_nn
194,-1.224,0.4024089,sol_nn
195,-1.22,0.40424284,sol_nn
196,-1.216,0.4060761,sol_nn
197,-1.212,0.40790763,sol_nn
198,-1.208,0.40973842,sol_nn
199,-1.204,0.4115683,sol_nn
200,-1.2,0.41339684,sol_nn
201,-1.196,0.41522467,sol_nn
202,-1.192,0.4170519,sol_nn
203,-1.188,0.41887784,sol_nn
204,-1.184,0.4207031,sol_nn
205,-1.18,0.42252815,sol_nn
206,-1.176,0.42435217,sol_nn
207,-1.172,0.4261764,sol_nn
208,-1.168,0.42799938,sol_nn
209,-1.164,0.42982268,sol_nn
210,-1.16,0.43164513,sol_nn
211,-1.156,0.43346742,sol_nn
212,-1.152,0.43528938,sol_nn
213,-1.148,0.43711156,sol_nn
214,-1.144,0.43893355,sol_nn
215,-1.14,0.44075567,sol_nn
216,-1.136,0.44257778,sol_nn
217,-1.132,0.44440028,sol_nn
218,-1.128,0.4462228,sol_nn
219,-1.124,0.44804555,sol_nn
220,-1.12,0.44986972,sol_nn
221,-1.116,0.45169306,sol_nn
222,-1.112,0.45351735,sol_nn
223,-1.108,0.4553428,sol_nn
224,-1.104,0.45716903,sol_nn
225,-1.1,0.45899537,sol_nn
226,-1.096,0.46082324,sol_nn
227,-1.092,0.46265113,sol_nn
228,-1.088,0.46448115,sol_nn
229,-1.084,0.46631187,sol_nn
230,-1.08,0.4681441,sol_nn
231,-1.076,0.46997756,sol_nn
232,-1.072,0.47181207,sol_nn
233,-1.068,0.47364855,sol_nn
234,-1.064,0.47548643,sol_nn
235,-1.06,0.4773259,sol_nn
236,-1.056,0.47916713,sol_nn
237,-1.052,0.48101023,sol_nn
238,-1.048,0.48285565,sol_nn
239,-1.044,0.48470265,sol_nn
240,-1.04,0.48655197,sol_nn
241,-1.036,0.4884034,sol_nn
242,-1.032,0.4902576,sol_nn
243,-1.028,0.49211368,sol_nn
244,-1.024,0.49397272,sol_nn
245,-1.02,0.495834,sol_nn
246,-1.016,0.49769834,sol_nn
247,-1.012,0.4995652,sol_nn
248,-1.008,0.50143516,sol_nn
249,-1.004,0.50330824,sol_nn
250,-1.0,0.5051843,sol_nn
251,-0.996,0.5070634,sol_nn
252,-0.992,0.508946,sol_nn
253,-0.988,0.5108318,sol_nn
254,-0.984,0.51272136,sol_nn
255,-0.98,0.5146144,sol_nn
256,-0.976,0.51651084,sol_nn
257,-0.972,0.5184119,sol_nn
258,-0.968,0.52031624,sol_nn
259,-0.964,0.52222514,sol_nn
260,-0.96,0.5241379,sol_nn
261,-0.956,0.52605444,sol_nn
262,-0.952,0.5279754,sol_nn
263,-0.948,0.52990144,sol_nn
264,-0.944,0.5318312,sol_nn
265,-0.94,0.53376573,sol_nn
266,-0.936,0.5357054,sol_nn
267,-0.932,0.53764945,sol_nn
268,-0.928,0.5395985,sol_nn
269,-0.924,0.54155296,sol_nn
270,-0.92,0.5435118,sol_nn
271,-0.916,0.5454765,sol_nn
272,-0.912,0.5474466,sol_nn
273,-0.908,0.5494219,sol_nn
274,-0.904,0.55140215,sol_nn
275,-0.9,0.5533885,sol_nn
276,-0.896,0.5553808,sol_nn
277,-0.892,0.55737865,sol_nn
278,-0.888,0.55938214,sol_nn
279,-0.884,0.5613919,sol_nn
280,-0.88,0.56340814,sol_nn
281,-0.876,0.5654298,sol_nn
282,-0.872,0.5674581,sol_nn
283,-0.868,0.56949276,sol_nn
284,-0.864,0.5715341,sol_nn
285,-0.86,0.5735815,sol_nn
286,-0.856,0.57563543,sol_nn
287,-0.852,0.5776968,sol_nn
288,-0.848,0.5797645,sol_nn
289,-0.844,0.58183897,sol_nn
290,-0.84,0.58392096,sol_nn
291,-0.836,0.5860089,sol_nn
292,-0.832,0.5881049,sol_nn
293,-0.828,0.5902076,sol_nn
294,-0.824,0.59231776,sol_nn
295,-0.82,0.5944353,sol_nn
296,-0.816,0.5965595,sol_nn
297,-0.812,0.5986919,sol_nn
298,-0.808,0.6008316,sol_nn
299,-0.804,0.6029789,sol_nn
300,-0.8,0.6051343,sol_nn
301,-0.796,0.6072965,sol_nn
302,-0.792,0.60946715,sol_nn
303,-0.788,0.61164534,sol_nn
304,-0.784,0.61383164,sol_nn
305,-0.78,0.6160258,sol_nn
306,-0.776,0.61822724,sol_nn
307,-0.772,0.6204371,sol_nn
308,-0.768,0.6226548,sol_nn
309,-0.764,0.6248809,sol_nn
310,-0.76,0.6271148,sol_nn
311,-0.756,0.62935674,sol_nn
312,-0.752,0.6316072,sol_nn
313,-0.748,0.6338655,sol_nn
314,-0.744,0.63613164,sol_nn
315,-0.74,0.63840663,sol_nn
316,-0.736,0.64068955,sol_nn
317,-0.732,0.6429803,sol_nn
318,-0.728,0.6452796,sol_nn
319,-0.724,0.64758706,sol_nn
320,-0.72,0.6499021,sol_nn
321,-0.716,0.6522259,sol_nn
322,-0.712,0.6545575,sol_nn
323,-0.708,0.6568974,sol_nn
324,-0.704,0.65924513,sol_nn
325,-0.7,0.66160107,sol_nn
326,-0.696,0.66396546,sol_nn
327,-0.692,0.66633725,sol_nn
328,-0.688,0.66871667,sol_nn
329,-0.684,0.67110455,sol_nn
330,-0.68,0.6734998,sol_nn
331,-0.676,0.67590296,sol_nn
332,-0.672,0.67831403,sol_nn
333,-0.668,0.6807327,sol_nn
334,-0.664,0.683158,sol_nn
335,-0.66,0.68559134,sol_nn
336,-0.656,0.68803257,sol_nn
337,-0.652,0.6904802,sol_nn
338,-0.648,0.6929349,sol_nn
339,-0.644,0.6953973,sol_nn
340,-0.64,0.697866,sol_nn
341,-0.636,0.7003416,sol_nn
342,-0.632,0.7028238,sol_nn
343,-0.628,0.70531267,sol_nn
344,-0.624,0.70780796,sol_nn
345,-0.62,0.71030957,sol_nn
346,-0.616,0.7128171,sol_nn
347,-0.612,0.7153302,sol_nn
348,-0.608,0.71784925,sol_nn
349,-0.604,0.7203737,sol_nn
350,-0.6,0.722904,sol_nn
351,-0.596,0.7254389,sol_nn
352,-0.592,0.727979,sol_nn
353,-0.588,0.7305244,sol_nn
354,-0.584,0.7330739,sol_nn
355,-0.58,0.73562795,sol_nn
356,-0.576,0.7381861,sol_nn
357,-0.572,0.74074787,sol_nn
358,-0.568,0.7433139,sol_nn
359,-0.564,0.7458831,sol_nn
360,-0.56,0.7484555,sol_nn
361,-0.556,0.7510308,sol_nn
362,-0.552,0.7536092,sol_nn
363,-0.548,0.75618994,sol_nn
364,-0.544,0.75877225,sol_nn
365,-0.54,0.76135737,sol_nn
366,-0.536,0.76394343,sol_nn
367,-0.532,0.76653105,sol_nn
368,-0.528,0.76911926,sol_nn
369,-0.524,0.7717085,sol_nn
370,-0.52,0.77429855,sol_nn
371,-0.516,0.77688813,sol_nn
372,-0.512,0.7794775,sol_nn
373,-0.508,0.78206724,sol_nn
374,-0.504,0.784655,sol_nn
375,-0.5,0.7872422,sol_nn
376,-0.496,0.7898272,sol_nn
377,-0.492,0.7924109,sol_nn
378,-0.488,0.79499185,sol_nn
379,-0.484,0.7975705,sol_nn
380,-0.48,0.80014616,sol_nn
381,-0.476,0.8027185,sol_nn
382,-0.472,0.8052868,sol_nn
383,-0.468,0.8078517,sol_nn
384,-0.464,0.81041133,sol_nn
385,-0.46,0.8129668,sol_nn
386,-0.456,0.81551653,sol_nn
387,-0.452,0.81806076,sol_nn
388,-0.448,0.8205991,sol_nn
389,-0.444,0.82313126,sol_nn
390,-0.44,0.825656,sol_nn
391,-0.436,0.8281736,sol_nn
392,-0.432,0.83068407,sol_nn
393,-0.428,0.8331866,sol_nn
394,-0.424,0.8356801,sol_nn
395,-0.42,0.83816534,sol_nn
396,-0.416,0.84064054,sol_nn
397,-0.412,0.8431066,sol_nn
398,-0.408,0.84556305,sol_nn
399,-0.404,0.84800845,sol_nn
400,-0.4,0.8504432,sol_nn
401,-0.396,0.8528663,sol_nn
402,-0.392,0.85527796,sol_nn
403,-0.388,0.85767734,sol_nn
404,-0.384,0.86006385,sol_nn
405,-0.38,0.8624376,sol_nn
406,-0.376,0.86479807,sol_nn
407,-0.372,0.86714464,sol_nn
408,-0.368,0.86947715,sol_nn
409,-0.364,0.87179524,sol_nn
410,-0.36,0.87409776,sol_nn
411,-0.356,0.876385,sol_nn
412,-0.352,0.8786565,sol_nn
413,-0.348,0.8809117,sol_nn
414,-0.344,0.88314986,sol_nn
415,-0.34,0.88537145,sol_nn
416,-0.336,0.8875761,sol_nn
417,-0.332,0.88976216,sol_nn
418,-0.328,0.8919302,sol_nn
419,-0.324,0.8940798,sol_nn
420,-0.32,0.89621073,sol_nn
421,-0.316,0.89832187,sol_nn
422,-0.312,0.9004133,sol_nn
423,-0.308,0.9024849,sol_nn
424,-0.304,0.9045354,sol_nn
425,-0.3,0.9065657,sol_nn
426,-0.296,0.90857446,sol_nn
427,-0.292,0.9105631,sol_nn
428,-0.288,0.91252834,sol_nn
429,-0.284,0.91447264,sol_nn
430,-0.28,0.91639286,sol_nn
431,-0.276,0.91829157,sol_nn
432,-0.272,0.92016697,sol_nn
433,-0.268,0.9220189,sol_nn
434,-0.264,0.92384714,sol_nn
435,-0.26,0.92565143,sol_nn
436,-0.256,0.92743117,sol_nn
437,-0.252,0.92918676,sol_nn
438,-0.248,0.93091726,sol_nn
439,-0.244,0.9326222,sol_nn
440,-0.24,0.9343025,sol_nn
441,-0.236,0.9359573,sol_nn
442,-0.232,0.9375856,sol_nn
443,-0.228,0.93918794,sol_nn
444,-0.224,0.9407643,sol_nn
445,-0.22,0.9423141,sol_nn
446,-0.216,0.94383657,sol_nn
447,-0.212,0.9453324,sol_nn
448,-0.208,0.94680077,sol_nn
449,-0.204,0.9482421,sol_nn
450,-0.2,0.9496562,sol_nn
451,-0.196,0.95104164,sol_nn
452,-0.192,0.9523995,sol_nn
453,-0.188,0.95372957,sol_nn
454,-0.184,0.9550314,sol_nn
455,-0.18,0.95630383,sol_nn
456,-0.176,0.9575491,sol_nn
457,-0.172,0.9587653,sol_nn
458,-0.168,0.95995224,sol_nn
459,-0.164,0.96111107,sol_nn
460,-0.16,0.9622399,sol_nn
461,-0.156,0.9633403,sol_nn
462,-0.152,0.96441144,sol_nn
463,-0.148,0.96545327,sol_nn
464,-0.144,0.9664651,sol_nn
465,-0.14,0.96744806,sol_nn
466,-0.136,0.9684017,sol_nn
467,-0.132,0.9693253,sol_nn
468,-0.128,0.9702194,sol_nn
469,-0.124,0.97108334,sol_nn
470,-0.12,0.9719181,sol_nn
471,-0.116,0.9727224,sol_nn
472,-0.112,0.9734976,sol_nn
473,-0.108,0.97424245,sol_nn
474,-0.104,0.9749582,sol_nn
475,-0.1,0.9756437,sol_nn
476,-0.096,0.97629905,sol_nn
477,-0.092,0.9769246,sol_nn
478,-0.088,0.9775212,sol_nn
479,-0.084,0.97808695,sol_nn
480,-0.08,0.9786234,sol_nn
481,-0.076,0.97912973,sol_nn
482,-0.072,0.97960657,sol_nn
483,-0.068,0.98005337,sol_nn
484,-0.064,0.98047084,sol_nn
485,-0.06,0.9808587,sol_nn
486,-0.056,0.98121715,sol_nn
487,-0.052,0.9815458,sol_nn
488,-0.048,0.9818448,sol_nn
489,-0.044,0.98211503,sol_nn
490,-0.04,0.9823551,sol_nn
491,-0.036,0.9825666,sol_nn
492,-0.032,0.98274875,sol_nn
493,-0.028,0.98290217,sol_nn
494,-0.024,0.98302674,sol_nn
495,-0.02,0.9831221,sol_nn
496,-0.016,0.9831892,sol_nn
497,-0.012,0.9832269,sol_nn
498,-0.008,0.9832366,sol_nn
499,-0.004,0.9832179,sol_nn
500,0.0,0.98317087,sol_nn
501,0.004,0.98309517,sol_nn
502,0.008,0.9829919,sol_nn
503,0.012,0.98286074,sol_nn
504,0.016,0.9827013,sol_nn
505,0.02,0.9825148,sol_nn
506,0.024,0.9823001,sol_nn
507,0.028,0.9820589,sol_nn
508,0.032,0.98178995,sol_nn
509,0.036,0.98149395,sol_nn
510,0.04,0.98117054,sol_nn
511,0.044,0.9808216,sol_nn
512,0.048,0.9804448,sol_nn
513,0.052,0.98004264,sol_nn
514,0.056,0.9796132,sol_nn
515,0.06,0.97915787,sol_nn
516,0.064,0.97867674,sol_nn
517,0.068,0.97816974,sol_nn
518,0.072,0.97763747,sol_nn
519,0.076,0.977079,sol_nn
520,0.08,0.9764958,sol_nn
521,0.084,0.97588736,sol_nn
522,0.088,0.9752542,sol_nn
523,0.092,0.974596,sol_nn
524,0.096,0.9739131,sol_nn
525,0.1,0.97320616,sol_nn
526,0.104,0.9724748,sol_nn
527,0.108,0.9717196,sol_nn
528,0.112,0.9709413,sol_nn
529,0.116,0.9701379,sol_nn
530,0.12,0.9693122,sol_nn
531,0.124,0.968463,sol_nn
532,0.128,0.96759075,sol_nn
533,0.132,0.96669585,sol_nn
534,0.136,0.9657782,sol_nn
535,0.14,0.9648384,sol_nn
536,0.144,0.96387535,sol_nn
537,0.148,0.96289146,sol_nn
538,0.152,0.96188545,sol_nn
539,0.156,0.9608578,sol_nn
540,0.16,0.9598088,sol_nn
541,0.164,0.9587384,sol_nn
542,0.168,0.9576471,sol_nn
543,0.172,0.9565352,sol_nn
544,0.176,0.95540327,sol_nn
545,0.18,0.95424986,sol_nn
546,0.184,0.95307684,sol_nn
547,0.188,0.95188403,sol_nn
548,0.192,0.9506713,sol_nn
549,0.196,0.9494393,sol_nn
550,0.2,0.94818777,sol_nn
551,0.204,0.94691795,sol_nn
552,0.208,0.94562835,sol_nn
553,0.212,0.9443204,sol_nn
554,0.216,0.94299436,sol_nn
555,0.22,0.94165,sol_nn
556,0.224,0.94028723,sol_nn
557,0.228,0.9389074,sol_nn
558,0.232,0.9375096,sol_nn
559,0.236,0.93609405,sol_nn
560,0.24,0.934662,sol_nn
561,0.244,0.93321323,sol_nn
562,0.248,0.93174756,sol_nn
563,0.252,0.93026525,sol_nn
564,0.256,0.9287666,sol_nn
565,0.26,0.9272521,sol_nn
566,0.264,0.9257215,sol_nn
567,0.268,0.9241761,sol_nn
568,0.272,0.92261446,sol_nn
569,0.276,0.9210387,sol_nn
570,0.28,0.9194474,sol_nn
571,0.284,0.9178406,sol_nn
572,0.288,0.91622055,sol_nn
573,0.292,0.914585,sol_nn
574,0.296,0.9129362,sol_nn
575,0.3,0.9112733,sol_nn
576,0.304,0.90959674,sol_nn
577,0.308,0.90790683,sol_nn
578,0.312,0.90620315,sol_nn
579,0.316,0.9044861,sol_nn
580,0.32,0.90275717,sol_nn
581,0.324,0.9010158,sol_nn
582,0.328,0.8992611,sol_nn
583,0.332,0.89749444,sol_nn
584,0.336,0.8957159,sol_nn
585,0.34,0.8939256,sol_nn
586,0.344,0.8921232,sol_nn
587,0.348,0.8903097,sol_nn
588,0.352,0.88848513,sol_nn
589,0.356,0.88664925,sol_nn
590,0.36,0.88480294,sol_nn
591,0.364,0.88294566,sol_nn
592,0.368,0.88107824,sol_nn
593,0.372,0.8792001,sol_nn
594,0.376,0.8773118,sol_nn
595,0.38,0.87541413,sol_nn
596,0.384,0.87350655,sol_nn
597,0.388,0.8715899,sol_nn
598,0.392,0.8696636,sol_nn
599,0.396,0.86772835,sol_nn
600,0.4,0.8657836,sol_nn
601,0.404,0.8638305,sol_nn
602,0.408,0.86186844,sol_nn
603,0.412,0.8598983,sol_nn
604,0.416,0.8579198,sol_nn
605,0.42,0.8559334,sol_nn
606,0.424,0.85393906,sol_nn
607,0.428,0.8519368,sol_nn
608,0.432,0.84992707,sol_nn
609,0.436,0.84791005,sol_nn
610,0.44,0.8458856,sol_nn
611,0.444,0.8438543,sol_nn
612,0.448,0.84181637,sol_nn
613,0.452,0.8397714,sol_nn
614,0.456,0.83771944,sol_nn
615,0.46,0.83566177,sol_nn
616,0.464,0.8335973,sol_nn
617,0.468,0.83152694,sol_nn
618,0.472,0.82945055,sol_nn
619,0.476,0.8273684,sol_nn
620,0.48,0.8252805,sol_nn
621,0.484,0.8231869,sol_nn
622,0.488,0.8210885,sol_nn
623,0.492,0.8189844,sol_nn
624,0.496,0.8168755,sol_nn
625,0.5,0.8147615,sol_nn
626,0.504,0.8126421,sol_nn
627,0.508,0.81051856,sol_nn
628,0.512,0.80839014,sol_nn
629,0.516,0.8062572,sol_nn
630,0.52,0.8041204,sol_nn
631,0.524,0.80197906,sol_nn
632,0.528,0.799834,sol_nn
633,0.532,0.797685,sol_nn
634,0.536,0.79553187,sol_nn
635,0.54,0.79337496,sol_nn
636,0.544,0.7912147,sol_nn
637,0.548,0.78905076,sol_nn
638,0.552,0.7868836,sol_nn
639,0.556,0.78471285,sol_nn
640,0.56,0.7825391,sol_nn
641,0.564,0.7803623,sol_nn
642,0.568,0.77818286,sol_nn
643,0.572,0.7760003,sol_nn
644,0.576,0.7738148,sol_nn
645,0.58,0.7716273,sol_nn
646,0.584,0.7694368,sol_nn
647,0.588,0.76724356,sol_nn
648,0.592,0.7650484,sol_nn
649,0.596,0.7628509,sol_nn
650,0.6,0.76065093,sol_nn
651,0.604,0.758449,sol_nn
652,0.608,0.75624514,sol_nn
653,0.612,0.75403917,sol_nn
654,0.616,0.7518317,sol_nn
655,0.62,0.74962234,sol_nn
656,0.624,0.74741155,sol_nn
657,0.628,0.74519867,sol_nn
658,0.632,0.74298424,sol_nn
659,0.636,0.7407686,sol_nn
660,0.64,0.7385514,sol_nn
661,0.644,0.73633283,sol_nn
662,0.648,0.7341133,sol_nn
663,0.652,0.73189217,sol_nn
664,0.656,0.7296702,sol_nn
665,0.66,0.72744715,sol_nn
666,0.664,0.72522366,sol_nn
667,0.668,0.7229984,sol_nn
668,0.672,0.7207724,sol_nn
669,0.676,0.7185457,sol_nn
670,0.68,0.7163182,sol_nn
671,0.684,0.7140906,sol_nn
672,0.688,0.7118617,sol_nn
673,0.692,0.7096327,sol_nn
674,0.696,0.7074023,sol_nn
675,0.7,0.70517194,sol_nn
676,0.704,0.70294106,sol_nn
677,0.708,0.7007107,sol_nn
678,0.712,0.6984789,sol_nn
679,0.716,0.6962469,sol_nn
680,0.72,0.69401497,sol_nn
681,0.724,0.69178236,sol_nn
682,0.728,0.6895502,sol_nn
683,0.732,0.6873174,sol_nn
684,0.736,0.6850851,sol_nn
685,0.74,0.6828526,sol_nn
686,0.744,0.6806195,sol_nn
687,0.748,0.67838657,sol_nn
688,0.752,0.6761536,sol_nn
689,0.756,0.6739217,sol_nn
690,0.76,0.671689,sol_nn
691,0.764,0.6694569,sol_nn
692,0.768,0.6672244,sol_nn
693,0.772,0.6649926,sol_nn
694,0.776,0.6627609,sol_nn
695,0.78,0.66052926,sol_nn
696,0.784,0.65829873,sol_nn
697,0.788,0.65606767,sol_nn
698,0.792,0.6538373,sol_nn
699,0.796,0.65160733,sol_nn
700,0.8,0.6493774,sol_nn
701,0.804,0.6471485,sol_nn
702,0.808,0.64491946,sol_nn
703,0.812,0.64269096,sol_nn
704,0.816,0.64046323,sol_nn
705,0.82,0.63823617,sol_nn
706,0.824,0.636009,sol_nn
707,0.828,0.6337827,sol_nn
708,0.832,0.63155717,sol_nn
709,0.836,0.62933195,sol_nn
710,0.84,0.6271074,sol_nn
711,0.844,0.6248834,sol_nn
712,0.848,0.62266,sol_nn
713,0.852,0.62043697,sol_nn
714,0.856,0.61821496,sol_nn
715,0.86,0.61599374,sol_nn
716,0.864,0.6137727,sol_nn
717,0.868,0.61155236,sol_nn
718,0.872,0.60933316,sol_nn
719,0.876,0.60711473,sol_nn
720,0.88,0.60489637,sol_nn
721,0.884,0.60267925,sol_nn
722,0.888,0.6004628,sol_nn
723,0.892,0.59824705,sol_nn
724,0.896,0.5960322,sol_nn
725,0.9,0.59381783,sol_nn
726,0.904,0.59160393,sol_nn
727,0.908,0.5893914,sol_nn
728,0.912,0.58718,sol_nn
729,0.916,0.5849681,sol_nn
730,0.92,0.5827576,sol_nn
731,0.924,0.5805479,sol_nn
732,0.928,0.578339,sol_nn
733,0.932,0.5761313,sol_nn
734,0.936,0.5739237,sol_nn
735,0.94,0.5717173,sol_nn
736,0.944,0.56951165,sol_nn
737,0.948,0.5673066,sol_nn
738,0.952,0.5651026,sol_nn
739,0.956,0.5628993,sol_nn
740,0.96,0.5606973,sol_nn
741,0.964,0.5584953,sol_nn
742,0.968,0.55629486,sol_nn
743,0.972,0.5540947,sol_nn
744,0.976,0.551895,sol_nn
745,0.98,0.54969716,sol_nn
746,0.984,0.54749954,sol_nn
747,0.988,0.5453025,sol_nn
748,0.992,0.5431069,sol_nn
749,0.996,0.5409116,sol_nn
750,1.0,0.53871703,sol_nn
751,1.004,0.5365239,sol_nn
752,1.008,0.5343312,sol_nn
753,1.012,0.53213894,sol_nn
754,1.016,0.5299482,sol_nn
755,1.02,0.5277579,sol_nn
756,1.024,0.5255681,sol_nn
757,1.028,0.5233795,sol_nn
758,1.032,0.5211917,sol_nn
759,1.036,0.5190045,sol_nn
760,1.04,0.51681805,sol_nn
761,1.044,0.5146326,sol_nn
762,1.048,0.51244783,sol_nn
763,1.052,0.510264,sol_nn
764,1.056,0.50808066,sol_nn
765,1.06,0.5058983,sol_nn
766,1.064,0.50371623,sol_nn
767,1.068,0.50153553,sol_nn
768,1.072,0.49935552,sol_nn
769,1.076,0.49717578,sol_nn
770,1.08,0.49499756,sol_nn
771,1.084,0.4928189,sol_nn
772,1.088,0.49064207,sol_nn
773,1.092,0.4884649,sol_nn
774,1.096,0.48628938,sol_nn
775,1.1,0.48411423,sol_nn
776,1.104,0.4819397,sol_nn
777,1.108,0.47976634,sol_nn
778,1.112,0.4775933,sol_nn
779,1.116,0.47542107,sol_nn
780,1.12,0.4732492,sol_nn
781,1.124,0.47107834,sol_nn
782,1.128,0.46890792,sol_nn
783,1.132,0.46673858,sol_nn
784,1.136,0.46456933,sol_nn
785,1.14,0.46240103,sol_nn
786,1.144,0.4602334,sol_nn
787,1.148,0.45806634,sol_nn
788,1.152,0.45590007,sol_nn
789,1.156,0.45373428,sol_nn
790,1.16,0.45156923,sol_nn
791,1.164,0.44940478,sol_nn
792,1.168,0.4472405,sol_nn
793,1.172,0.4450772,sol_nn
794,1.176,0.44291466,sol_nn
795,1.18,0.4407524,sol_nn
796,1.184,0.43859118,sol_nn
797,1.188,0.4364301,sol_nn
798,1.192,0.4342696,sol_nn
799,1.196,0.4321096,sol_nn
800,1.2,0.42995033,sol_nn
801,1.204,0.4277917,sol_nn
802,1.208,0.4256335,sol_nn
803,1.212,0.42347574,sol_nn
804,1.216,0.42131868,sol_nn
805,1.22,0.41916186,sol_nn
806,1.224,0.41700572,sol_nn
807,1.228,0.41485032,sol_nn
808,1.232,0.41269508,sol_nn
809,1.236,0.41054052,sol_nn
810,1.24,0.40838635,sol_nn
811,1.244,0.4062327,sol_nn
812,1.248,0.40407938,sol_nn
813,1.252,0.40192682,sol_nn
814,1.256,0.3997745,sol_nn
815,1.26,0.39762267,sol_nn
816,1.264,0.3954711,sol_nn
817,1.268,0.3933197,sol_nn
818,1.272,0.3911696,sol_nn
819,1.276,0.38901898,sol_nn
820,1.28,0.3868695,sol_nn
821,1.284,0.38472012,sol_nn
822,1.288,0.38257146,sol_nn
823,1.292,0.38042277,sol_nn
824,1.296,0.37827474,sol_nn
825,1.3,0.37612683,sol_nn
826,1.304,0.3739794,sol_nn
827,1.308,0.37183225,sol_nn
828,1.312,0.36968583,sol_nn
829,1.316,0.36753932,sol_nn
830,1.32,0.36539328,sol_nn
831,1.324,0.36324757,sol_nn
832,1.328,0.36110228,sol_nn
833,1.332,0.35895705,sol_nn
834,1.336,0.35681236,sol_nn
835,1.34,0.3546681,sol_nn
836,1.344,0.35252357,sol_nn
837,1.348,0.35037982,sol_nn
838,1.352,0.34823617,sol_nn
839,1.356,0.34609276,sol_nn
840,1.36,0.34395003,sol_nn
841,1.364,0.34180722,sol_nn
842,1.368,0.33966464,sol_nn
843,1.372,0.3375221,sol_nn
844,1.376,0.3353799,sol_nn
845,1.38,0.3332385,sol_nn
846,1.384,0.3310972,sol_nn
847,1.388,0.32895565,sol_nn
848,1.392,0.32681447,sol_nn
849,1.396,0.3246734,sol_nn
850,1.4,0.3225331,sol_nn
851,1.404,0.32039234,sol_nn
852,1.408,0.31825203,sol_nn
853,1.412,0.31611168,sol_nn
854,1.416,0.31397182,sol_nn
855,1.42,0.31183183,sol_nn
856,1.424,0.30969203,sol_nn
857,1.428,0.30755267,sol_nn
858,1.432,0.30541345,sol_nn
859,1.436,0.3032742,sol_nn
860,1.44,0.30113503,sol_nn
861,1.444,0.29899633,sol_nn
862,1.448,0.29685742,sol_nn
863,1.452,0.29471862,sol_nn
864,1.456,0.2925801,sol_nn
865,1.46,0.29044148,sol_nn
866,1.464,0.28830302,sol_nn
867,1.468,0.28616464,sol_nn
868,1.472,0.28402656,sol_nn
869,1.476,0.28188798,sol_nn
870,1.48,0.27975005,sol_nn
871,1.484,0.27761233,sol_nn
872,1.488,0.27547428,sol_nn
873,1.492,0.27333632,sol_nn
874,1.496,0.2711984,sol_nn
875,1.5,0.26906076,sol_nn
876,1.504,0.26692286,sol_nn
877,1.508,0.2647853,sol_nn
878,1.512,0.2626474,sol_nn
879,1.516,0.26050967,sol_nn
880,1.52,0.25837207,sol_nn
881,1.524,0.2562344,sol_nn
882,1.528,0.2540967,sol_nn
883,1.532,0.25195885,sol_nn
884,1.536,0.24982098,sol_nn
885,1.54,0.2476831,sol_nn
886,1.544,0.24554577,sol_nn
887,1.548,0.24340788,sol_nn
888,1.552,0.24126981,sol_nn
889,1.556,0.23913197,sol_nn
890,1.56,0.23699412,sol_nn
891,1.564,0.23485593,sol_nn
892,1.568,0.23271772,sol_nn
893,1.572,0.23057973,sol_nn
894,1.576,0.2284416,sol_nn
895,1.58,0.2263031,sol_nn
896,1.584,0.22416452,sol_nn
897,1.588,0.22202608,sol_nn
898,1.592,0.21988748,sol_nn
899,1.596,0.2177491,sol_nn
900,1.6,0.21561025,sol_nn
901,1.604,0.21347117,sol_nn
902,1.608,0.21133217,sol_nn
903,1.612,0.20919305,sol_nn
904,1.616,0.20705369,sol_nn
905,1.62,0.20491418,sol_nn
906,1.624,0.20277473,sol_nn
907,1.628,0.20063467,sol_nn
908,1.632,0.19849512,sol_nn
909,1.636,0.19635475,sol_nn
910,1.64,0.19421452,sol_nn
911,1.644,0.19207403,sol_nn
912,1.648,0.1899336,sol_nn
913,1.652,0.18779244,sol_nn
914,1.656,0.18565136,sol_nn
915,1.66,0.18351029,sol_nn
916,1.664,0.18136865,sol_nn
917,1.668,0.179227,sol_nn
918,1.672,0.17708516,sol_nn
919,1.676,0.17494312,sol_nn
920,1.68,0.17280105,sol_nn
921,1.684,0.17065823,sol_nn
922,1.688,0.1685153,sol_nn
923,1.692,0.16637225,sol_nn
924,1.696,0.16422889,sol_nn
925,1.7,0.16208538,sol_nn
926,1.704,0.15994152,sol_nn
927,1.708,0.15779725,sol_nn
928,1.712,0.15565267,sol_nn
929,1.716,0.1535079,sol_nn
930,1.72,0.15136285,sol_nn
931,1.724,0.14921756,sol_nn
932,1.728,0.14707181,sol_nn
933,1.732,0.14492594,sol_nn
934,1.736,0.14277941,sol_nn
935,1.74,0.14063281,sol_nn
936,1.744,0.13848583,sol_nn
937,1.748,0.13633856,sol_nn
938,1.752,0.13419093,sol_nn
939,1.756,0.13204265,sol_nn
940,1.76,0.1298941,sol_nn
941,1.764,0.12774558,sol_nn
942,1.768,0.12559618,sol_nn
943,1.772,0.1234466,sol_nn
944,1.776,0.12129666,sol_nn
945,1.78,0.11914654,sol_nn
946,1.784,0.11699526,sol_nn
947,1.788,0.11484438,sol_nn
948,1.792,0.112692505,sol_nn
949,1.796,0.11054057,sol_nn
950,1.8,0.10838811,sol_nn
951,1.804,0.10623525,sol_nn
952,1.808,0.10408153,sol_nn
953,1.812,0.10192759,sol_nn
954,1.816,0.09977321,sol_nn
955,1.82,0.09761826,sol_nn
956,1.824,0.09546313,sol_nn
957,1.828,0.09330716,sol_nn
958,1.832,0.09115106,sol_nn
959,1.836,0.08899394,sol_nn
960,1.84,0.086836874,sol_nn
961,1.844,0.08467865,sol_nn
962,1.848,0.082520515,sol_nn
963,1.852,0.080361575,sol_nn
964,1.856,0.07820204,sol_nn
965,1.86,0.076042,sol_nn
966,1.864,0.07388134,sol_nn
967,1.868,0.071720116,sol_nn
968,1.872,0.06955842,sol_nn
969,1.876,0.067396015,sol_nn
970,1.88,0.06523283,sol_nn
971,1.884,0.06306935,sol_nn
972,1.888,0.06090499,sol_nn
973,1.892,0.058740225,sol_nn
974,1.896,0.05657469,sol_nn
975,1.9,0.054408476,sol_nn
976,1.904,0.052241616,sol_nn
977,1.908,0.050074413,sol_nn
978,1.912,0.04790616,sol_nn
979,1.916,0.04573734,sol_nn
980,1.92,0.04356795,sol_nn
981,1.924,0.0413977,sol_nn
982,1.928,0.039226588,sol_nn
983,1.932,0.03705494,sol_nn
984,1.936,0.03488268,sol_nn
985,1.94,0.03270955,sol_nn
986,1.944,0.030535646,sol_nn
987,1.948,0.028361076,sol_nn
988,1.952,0.026185833,sol_nn
989,1.956,0.024009742,sol_nn
990,1.96,0.021832304,sol_nn
991,1.964,0.019654796,sol_nn
992,1.968,0.017475933,sol_nn
993,1.972,0.015296679,sol_nn
994,1.976,0.0131163215,sol_nn
995,1.98,0.010935189,sol_nn
996,1.984,0.008753454,sol_nn
997,1.988,0.0065704836,sol_nn
998,1.992,0.004386845,sol_nn
999,1.996,0.002202195,sol_nn
1000,2.0,1.6749837e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_500/test_nn.csv <==
,X_x,value,name
0,-2.0,1.9046478e-05,test_nn
1,-1.996,0.0024931745,test_nn
2,-1.992,0.004960684,test_nn
3,-1.988,0.0074214838,test_nn
4,-1.984,0.009875348,test_nn
5,-1.98,0.012322513,test_nn
6,-1.976,0.014762787,test_nn
7,-1.972,0.017196499,test_nn
8,-1.968,0.019623712,test_nn
9,-1.964,0.02204398,test_nn
10,-1.96,0.024457939,test_nn
11,-1.956,0.02686539,test_nn
12,-1.952,0.029266156,test_nn
13,-1.948,0.031660583,test_nn
14,-1.944,0.03404837,test_nn
15,-1.94,0.036429778,test_nn
16,-1.936,0.038805354,test_nn
17,-1.932,0.041173957,test_nn
18,-1.928,0.043536447,test_nn
19,-1.924,0.045892425,test_nn
20,-1.92,0.048242684,test_nn
21,-1.916,0.050586432,test_nn
22,-1.912,0.05292413,test_nn
23,-1.908,0.055255484,test_nn
24,-1.904,0.05758061,test_nn
25,-1.9,0.059899975,test_nn
26,-1.896,0.0622133,test_nn
27,-1.892,0.064520404,test_nn
28,-1.888,0.06682171,test_nn
29,-1.884,0.06911711,test_nn
30,-1.88,0.07140616,test_nn
31,-1.876,0.0736898,test_nn
32,-1.872,0.075967655,test_nn
33,-1.868,0.07823923,test_nn
34,-1.864,0.080505684,test_nn
35,-1.86,0.082765654,test_nn
36,-1.856,0.08502033,test_nn
37,-1.852,0.087269425,test_nn
38,-1.848,0.08951253,test_nn
39,-1.844,0.09175028,test_nn
40,-1.84,0.09398238,test_nn
41,-1.836,0.09620899,test_nn
42,-1.832,0.09842987,test_nn
43,-1.828,0.10064523,test_nn
44,-1.824,0.102855235,test_nn
45,-1.82,0.105059996,test_nn
46,-1.816,0.107259184,test_nn
47,-1.812,0.10945314,test_nn
48,-1.808,0.11164184,test_nn
49,-1.804,0.113824904,test_nn
50,-1.8,0.116003156,test_nn
51,-1.796,0.11817585,test_nn
52,-1.792,0.120343,test_nn
53,-1.788,0.122505575,test_nn
54,-1.784,0.12466277,test_nn
55,-1.78,0.12681513,test_nn
56,-1.776,0.12896223,test_nn
57,-1.772,0.13110422,test_nn
58,-1.768,0.13324127,test_nn
59,-1.764,0.1353731,test_nn
60,-1.76,0.13750032,test_nn
61,-1.756,0.13962243,test_nn
62,-1.752,0.14174002,test_nn
63,-1.748,0.14385226,test_nn
64,-1.744,0.14596,test_nn
65,-1.74,0.14806291,test_nn
66,-1.736,0.15016115,test_nn
67,-1.732,0.15225427,test_nn
68,-1.728,0.1543432,test_nn
69,-1.724,0.1564273,test_nn
70,-1.72,0.15850645,test_nn
71,-1.716,0.16058126,test_nn
72,-1.712,0.16265142,test_nn
73,-1.708,0.16471718,test_nn
74,-1.704,0.16677856,test_nn
75,-1.7,0.16883549,test_nn
76,-1.696,0.17088792,test_nn
77,-1.692,0.17293541,test_nn
78,-1.688,0.17497906,test_nn
79,-1.684,0.17701817,test_nn
80,-1.68,0.17905311,test_nn
81,-1.676,0.18108381,test_nn
82,-1.672,0.18311018,test_nn
83,-1.668,0.18513206,test_nn
84,-1.664,0.1871501,test_nn
85,-1.66,0.18916404,test_nn
86,-1.656,0.1911738,test_nn
87,-1.652,0.19317934,test_nn
88,-1.648,0.19518101,test_nn
89,-1.644,0.19717851,test_nn
90,-1.64,0.19917208,test_nn
91,-1.636,0.20116183,test_nn
92,-1.632,0.20314744,test_nn
93,-1.628,0.20512906,test_nn
94,-1.624,0.20710707,test_nn
95,-1.62,0.20908155,test_nn
96,-1.616,0.21105161,test_nn
97,-1.612,0.21301796,test_nn
98,-1.608,0.21498093,test_nn
99,-1.604,0.21694024,test_nn
100,-1.6,0.2188954,test_nn
101,-1.596,0.22084734,test_nn
102,-1.592,0.22279558,test_nn
103,-1.588,0.22474025,test_nn
104,-1.584,0.22668132,test_nn
105,-1.58,0.22861922,test_nn
106,-1.576,0.23055336,test_nn
107,-1.572,0.23248425,test_nn
108,-1.568,0.23441124,test_nn
109,-1.564,0.2363353,test_nn
110,-1.56,0.23825598,test_nn
111,-1.556,0.24017361,test_nn
112,-1.552,0.24208772,test_nn
113,-1.548,0.24399875,test_nn
114,-1.544,0.24590635,test_nn
115,-1.54,0.24781078,test_nn
116,-1.536,0.24971218,test_nn
117,-1.532,0.25161046,test_nn
118,-1.528,0.2535057,test_nn
119,-1.524,0.25539833,test_nn
120,-1.52,0.2572875,test_nn
121,-1.516,0.2591737,test_nn
122,-1.512,0.26105735,test_nn
123,-1.508,0.2629377,test_nn
124,-1.504,0.26481557,test_nn
125,-1.5,0.2666905,test_nn
126,-1.496,0.26856288,test_nn
127,-1.492,0.27043197,test_nn
128,-1.488,0.2722991,test_nn
129,-1.484,0.2741629,test_nn
130,-1.48,0.2760241,test_nn
131,-1.476,0.27788323,test_nn
132,-1.472,0.27973926,test_nn
133,-1.468,0.28159335,test_nn
134,-1.464,0.28344458,test_nn
135,-1.46,0.28529358,test_nn
136,-1.456,0.28714037,test_nn
137,-1.452,0.2889841,test_nn
138,-1.448,0.29082632,test_nn
139,-1.444,0.29266554,test_nn
140,-1.44,0.29450303,test_nn
141,-1.436,0.2963382,test_nn
142,-1.432,0.29817092,test_nn
143,-1.428,0.30000204,test_nn
144,-1.424,0.30183062,test_nn
145,-1.42,0.30365747,test_nn
146,-1.416,0.30548173,test_nn
147,-1.412,0.3073051,test_nn
148,-1.408,0.30912572,test_nn
149,-1.404,0.31094444,test_nn
150,-1.4,0.31276178,test_nn
151,-1.396,0.31457707,test_nn
152,-1.392,0.31639078,test_nn
153,-1.388,0.31820267,test_nn
154,-1.384,0.3200128,test_nn
155,-1.38,0.32182157,test_nn
156,-1.376,0.3236283,test_nn
157,-1.372,0.3254339,test_nn
158,-1.368,0.32723808,test_nn
159,-1.364,0.3290404,test_nn
160,-1.36,0.33084187,test_nn
161,-1.356,0.3326416,test_nn
162,-1.352,0.33444017,test_nn
163,-1.348,0.33623764,test_nn
164,-1.344,0.33803356,test_nn
165,-1.34,0.33982822,test_nn
166,-1.336,0.34162185,test_nn
167,-1.332,0.34341484,test_nn
168,-1.328,0.34520665,test_nn
169,-1.324,0.34699714,test_nn
170,-1.32,0.34878686,test_nn
171,-1.316,0.35057566,test_nn
172,-1.312,0.35236415,test_nn
173,-1.308,0.3541514,test_nn
174,-1.304,0.35593808,test_nn
175,-1.3,0.357724,test_nn
176,-1.296,0.35950917,test_nn
177,-1.292,0.36129397,test_nn
178,-1.288,0.3630783,test_nn
179,-1.284,0.36486194,test_nn
180,-1.28,0.36664525,test_nn
181,-1.276,0.3684284,test_nn
182,-1.272,0.37021133,test_nn
183,-1.268,0.37199372,test_nn
184,-1.264,0.37377566,test_nn
185,-1.26,0.37555817,test_nn
186,-1.256,0.37734014,test_nn
187,-1.252,0.37912238,test_nn
188,-1.248,0.38090444,test_nn
189,-1.244,0.3826868,test_nn
190,-1.24,0.3844688,test_nn
191,-1.236,0.38625142,test_nn
192,-1.232,0.38803452,test_nn
193,-1.228,0.38981807,test_nn
194,-1.224,0.39160138,test_nn
195,-1.22,0.39338535,test_nn
196,-1.216,0.39517033,test_nn
197,-1.212,0.3969553,test_nn
198,-1.208,0.39874104,test_nn
199,-1.204,0.40052778,test_nn
200,-1.2,0.40231532,test_nn
201,-1.196,0.40410334,test_nn
202,-1.192,0.40589222,test_nn
203,-1.188,0.40768245,test_nn
204,-1.184,0.40947366,test_nn
205,-1.18,0.41126573,test_nn
206,-1.176,0.41305923,test_nn
207,-1.172,0.414854,test_nn
208,-1.168,0.41664982,test_nn
209,-1.164,0.41844708,test_nn
210,-1.16,0.42024606,test_nn
211,-1.156,0.42204645,test_nn
212,-1.152,0.42384803,test_nn
213,-1.148,0.42565158,test_nn
214,-1.144,0.4274571,test_nn
215,-1.14,0.42926404,test_nn
216,-1.136,0.4310732,test_nn
217,-1.132,0.43288404,test_nn
218,-1.128,0.4346969,test_nn
219,-1.124,0.43651202,test_nn
220,-1.12,0.43832964,test_nn
221,-1.116,0.440149,test_nn
222,-1.112,0.44197083,test_nn
223,-1.108,0.4437954,test_nn
224,-1.104,0.4456225,test_nn
225,-1.1,0.44745174,test_nn
226,-1.096,0.44928366,test_nn
227,-1.092,0.45111823,test_nn
228,-1.088,0.452956,test_nn
229,-1.084,0.4547963,test_nn
230,-1.08,0.45664,test_nn
231,-1.076,0.45848626,test_nn
232,-1.072,0.4603359,test_nn
233,-1.068,0.4621887,test_nn
234,-1.064,0.464045,test_nn
235,-1.06,0.46590438,test_nn
236,-1.056,0.46776745,test_nn
237,-1.052,0.4696343,test_nn
238,-1.048,0.4715044,test_nn
239,-1.044,0.47337836,test_nn
240,-1.04,0.47525582,test_nn
241,-1.036,0.47713768,test_nn
242,-1.032,0.47902304,test_nn
243,-1.028,0.480913,test_nn
244,-1.024,0.48280692,test_nn
245,-1.02,0.48470488,test_nn
246,-1.016,0.4866071,test_nn
247,-1.012,0.488514,test_nn
248,-1.008,0.4904252,test_nn
249,-1.004,0.49234143,test_nn
250,-1.0,0.49426207,test_nn
251,-0.996,0.4961872,test_nn
252,-0.992,0.4981175,test_nn
253,-0.988,0.5000527,test_nn
254,-0.984,0.50199294,test_nn
255,-0.98,0.50393826,test_nn
256,-0.976,0.5058886,test_nn
257,-0.972,0.50784487,test_nn
258,-0.968,0.50980574,test_nn
259,-0.964,0.5117728,test_nn
260,-0.96,0.5137449,test_nn
261,-0.956,0.5157225,test_nn
262,-0.952,0.5177064,test_nn
263,-0.948,0.51969606,test_nn
264,-0.944,0.5216917,test_nn
265,-0.94,0.5236929,test_nn
266,-0.936,0.5257001,test_nn
267,-0.932,0.52771366,test_nn
268,-0.928,0.52973384,test_nn
269,-0.924,0.5317603,test_nn
270,-0.92,0.5337927,test_nn
271,-0.916,0.5358321,test_nn
272,-0.912,0.53787786,test_nn
273,-0.908,0.5399307,test_nn
274,-0.904,0.54198986,test_nn
275,-0.9,0.5440557,test_nn
276,-0.896,0.5461291,test_nn
277,-0.892,0.54820913,test_nn
278,-0.888,0.55029607,test_nn
279,-0.884,0.5523907,test_nn
280,-0.88,0.55449206,test_nn
281,-0.876,0.55660117,test_nn
282,-0.872,0.5587176,test_nn
283,-0.868,0.56084096,test_nn
284,-0.864,0.56297255,test_nn
285,-0.86,0.56511104,test_nn
286,-0.856,0.5672578,test_nn
287,-0.852,0.56941193,test_nn
288,-0.848,0.5715743,test_nn
289,-0.844,0.5737445,test_nn
290,-0.84,0.5759222,test_nn
291,-0.836,0.5781084,test_nn
292,-0.832,0.58030236,test_nn
293,-0.828,0.5825048,test_nn
294,-0.824,0.58471483,test_nn
295,-0.82,0.5869333,test_nn
296,-0.816,0.5891601,test_nn
297,-0.812,0.59139526,test_nn
298,-0.808,0.5936387,test_nn
299,-0.804,0.5958908,test_nn
300,-0.8,0.5981512,test_nn
301,-0.796,0.6004197,test_nn
302,-0.792,0.602697,test_nn
303,-0.788,0.6049832,test_nn
304,-0.784,0.6072779,test_nn
305,-0.78,0.6095809,test_nn
306,-0.776,0.6118927,test_nn
307,-0.772,0.61421293,test_nn
308,-0.768,0.6165422,test_nn
309,-0.764,0.61888015,test_nn
310,-0.76,0.62122643,test_nn
311,-0.756,0.62358177,test_nn
312,-0.752,0.6259456,test_nn
313,-0.748,0.6283185,test_nn
314,-0.744,0.6306997,test_nn
315,-0.74,0.63309,test_nn
316,-0.736,0.6354886,test_nn
317,-0.732,0.637896,test_nn
318,-0.728,0.64031184,test_nn
319,-0.724,0.64273715,test_nn
320,-0.72,0.64517045,test_nn
321,-0.716,0.6476121,test_nn
322,-0.712,0.65006274,test_nn
323,-0.708,0.6525218,test_nn
324,-0.704,0.654989,test_nn
325,-0.7,0.6574648,test_nn
326,-0.696,0.6599491,test_nn
327,-0.692,0.66244155,test_nn
328,-0.688,0.664942,test_nn
329,-0.684,0.6674507,test_nn
330,-0.68,0.6699676,test_nn
331,-0.676,0.6724924,test_nn
332,-0.672,0.67502487,test_nn
333,-0.668,0.67756563,test_nn
334,-0.664,0.6801138,test_nn
335,-0.66,0.68266916,test_nn
336,-0.656,0.68523264,test_nn
337,-0.652,0.68780345,test_nn
338,-0.648,0.6903807,test_nn
339,-0.644,0.692966,test_nn
340,-0.64,0.6955578,test_nn
341,-0.636,0.6981566,test_nn
342,-0.632,0.700762,test_nn
343,-0.628,0.7033737,test_nn
344,-0.624,0.7059924,test_nn
345,-0.62,0.708617,test_nn
346,-0.616,0.71124744,test_nn
347,-0.612,0.713884,test_nn
348,-0.608,0.71652603,test_nn
349,-0.604,0.7191738,test_nn
350,-0.6,0.7218266,test_nn
351,-0.596,0.7244846,test_nn
352,-0.592,0.7271476,test_nn
353,-0.588,0.7298151,test_nn
354,-0.584,0.7324873,test_nn
355,-0.58,0.73516357,test_nn
356,-0.576,0.7378436,test_nn
357,-0.572,0.74052745,test_nn
358,-0.568,0.74321485,test_nn
359,-0.564,0.74590546,test_nn
360,-0.56,0.7485989,test_nn
361,-0.556,0.7512952,test_nn
362,-0.552,0.7539938,test_nn
363,-0.548,0.7566949,test_nn
364,-0.544,0.75939715,test_nn
365,-0.54,0.76210153,test_nn
366,-0.536,0.7648071,test_nn
367,-0.532,0.76751316,test_nn
368,-0.528,0.7702203,test_nn
369,-0.524,0.7729278,test_nn
370,-0.52,0.7756351,test_nn
371,-0.516,0.77834225,test_nn
372,-0.512,0.7810483,test_nn
373,-0.508,0.78375375,test_nn
374,-0.504,0.7864578,test_nn
375,-0.5,0.78915995,test_nn
376,-0.496,0.7918599,test_nn
377,-0.492,0.79455805,test_nn
378,-0.488,0.79725266,test_nn
379,-0.484,0.7999447,test_nn
380,-0.48,0.802633,test_nn
381,-0.476,0.8053174,test_nn
382,-0.472,0.80799747,test_nn
383,-0.468,0.8106727,test_nn
384,-0.464,0.8133428,test_nn
385,-0.46,0.81600785,test_nn
386,-0.456,0.81866646,test_nn
387,-0.452,0.82131934,test_nn
388,-0.448,0.82396513,test_nn
389,-0.444,0.8266039,test_nn
390,-0.44,0.8292352,test_nn
391,-0.436,0.8318585,test_nn
392,-0.432,0.83447385,test_nn
393,-0.428,0.83708024,test_nn
394,-0.424,0.8396772,test_nn
395,-0.42,0.84226483,test_nn
396,-0.416,0.84484255,test_nn
397,-0.412,0.84740937,test_nn
398,-0.408,0.8499657,test_nn
399,-0.404,0.85251075,test_nn
400,-0.4,0.85504377,test_nn
401,-0.396,0.85756475,test_nn
402,-0.392,0.86007315,test_nn
403,-0.388,0.8625687,test_nn
404,-0.384,0.86505073,test_nn
405,-0.38,0.8675188,test_nn
406,-0.376,0.8699727,test_nn
407,-0.372,0.8724121,test_nn
408,-0.368,0.8748363,test_nn
409,-0.364,0.8772449,test_nn
410,-0.36,0.8796376,test_nn
411,-0.356,0.88201374,test_nn
412,-0.352,0.88437307,test_nn
413,-0.348,0.8867156,test_nn
414,-0.344,0.88904,test_nn
415,-0.34,0.8913469,test_nn
416,-0.336,0.8936353,test_nn
417,-0.332,0.89590454,test_nn
418,-0.328,0.8981552,test_nn
419,-0.324,0.900386,test_nn
420,-0.32,0.9025967,test_nn
421,-0.316,0.9047873,test_nn
422,-0.312,0.906957,test_nn
423,-0.308,0.9091058,test_nn
424,-0.304,0.9112332,test_nn
425,-0.3,0.9133384,test_nn
426,-0.296,0.91542184,test_nn
427,-0.292,0.9174827,test_nn
428,-0.288,0.9195204,test_nn
429,-0.284,0.9215351,test_nn
430,-0.28,0.9235264,test_nn
431,-0.276,0.925494,test_nn
432,-0.272,0.9274374,test_nn
433,-0.268,0.929356,test_nn
434,-0.264,0.93124974,test_nn
435,-0.26,0.9331189,test_nn
436,-0.256,0.93496233,test_nn
437,-0.252,0.9367808,test_nn
438,-0.248,0.9385726,test_nn
439,-0.244,0.94033825,test_nn
440,-0.24,0.9420779,test_nn
441,-0.236,0.9437906,test_nn
442,-0.232,0.94547623,test_nn
443,-0.228,0.9471345,test_nn
444,-0.224,0.9487659,test_nn
445,-0.22,0.95036936,test_nn
446,-0.216,0.9519447,test_nn
447,-0.212,0.9534922,test_nn
448,-0.208,0.9550117,test_nn
449,-0.204,0.95650256,test_nn
450,-0.2,0.9579648,test_nn
451,-0.196,0.9593978,test_nn
452,-0.192,0.96080196,test_nn
453,-0.188,0.9621774,test_nn
454,-0.184,0.9635235,test_nn
455,-0.18,0.9648396,test_nn
456,-0.176,0.9661263,test_nn
457,-0.172,0.9673834,test_nn
458,-0.168,0.96861064,test_nn
459,-0.164,0.96980774,test_nn
460,-0.16,0.97097486,test_nn
461,-0.156,0.97211194,test_nn
462,-0.152,0.97321826,test_nn
463,-0.148,0.97429514,test_nn
464,-0.144,0.9753405,test_nn
465,-0.14,0.97635597,test_nn
466,-0.136,0.97734094,test_nn
467,-0.132,0.9782952,test_nn
468,-0.128,0.9792185,test_nn
469,-0.124,0.9801111,test_nn
470,-0.12,0.9809735,test_nn
471,-0.116,0.9818045,test_nn
472,-0.112,0.98260504,test_nn
473,-0.108,0.98337436,test_nn
474,-0.104,0.98411345,test_nn
475,-0.1,0.9848214,test_nn
476,-0.096,0.98549867,test_nn
477,-0.092,0.9861446,test_nn
478,-0.088,0.9867605,test_nn
479,-0.084,0.9873452,test_nn
480,-0.08,0.9878991,test_nn
481,-0.076,0.98842245,test_nn
482,-0.072,0.988915,test_nn
483,-0.068,0.98937726,test_nn
484,-0.064,0.9898089,test_nn
485,-0.06,0.99020976,test_nn
486,-0.056,0.99058044,test_nn
487,-0.052,0.9909206,test_nn
488,-0.048,0.99123055,test_nn
489,-0.044,0.9915104,test_nn
490,-0.04,0.9917599,test_nn
491,-0.036,0.9919791,test_nn
492,-0.032,0.9921688,test_nn
493,-0.028,0.9923284,test_nn
494,-0.024,0.99245864,test_nn
495,-0.02,0.9925591,test_nn
496,-0.016,0.99263,test_nn
497,-0.012,0.9926716,test_nn
498,-0.008,0.99268365,test_nn
499,-0.004,0.9926667,test_nn
500,0.0,0.9926208,test_nn
501,0.004,0.9925458,test_nn
502,0.008,0.9924425,test_nn
503,0.012,0.9923104,test_nn
504,0.016,0.9921496,test_nn
505,0.02,0.9919605,test_nn
506,0.024,0.9917432,test_nn
507,0.028,0.9914982,test_nn
508,0.032,0.9912254,test_nn
509,0.036,0.9909247,test_nn
510,0.04,0.99059623,test_nn
511,0.044,0.99024093,test_nn
512,0.048,0.9898583,test_nn
513,0.052,0.9894485,test_nn
514,0.056,0.98901176,test_nn
515,0.06,0.98854864,test_nn
516,0.064,0.98805827,test_nn
517,0.068,0.9875424,test_nn
518,0.072,0.98699987,test_nn
519,0.076,0.9864322,test_nn
520,0.08,0.98583806,test_nn
521,0.084,0.985219,test_nn
522,0.088,0.98457414,test_nn
523,0.092,0.9839041,test_nn
524,0.096,0.9832094,test_nn
525,0.1,0.9824902,test_nn
526,0.104,0.9817459,test_nn
527,0.108,0.9809771,test_nn
528,0.112,0.9801846,test_nn
529,0.116,0.97936803,test_nn
530,0.12,0.9785277,test_nn
531,0.124,0.9776639,test_nn
532,0.128,0.9767765,test_nn
533,0.132,0.9758665,test_nn
534,0.136,0.9749331,test_nn
535,0.14,0.9739778,test_nn
536,0.144,0.9729992,test_nn
537,0.148,0.9719989,test_nn
538,0.152,0.9709763,test_nn
539,0.156,0.9699322,test_nn
540,0.16,0.96886617,test_nn
541,0.164,0.96777916,test_nn
542,0.168,0.96667075,test_nn
543,0.172,0.9655417,test_nn
544,0.176,0.9643919,test_nn
545,0.18,0.9632214,test_nn
546,0.184,0.9620306,test_nn
547,0.188,0.96082,test_nn
548,0.192,0.95958954,test_nn
549,0.196,0.9583398,test_nn
550,0.2,0.9570706,test_nn
551,0.204,0.9557822,test_nn
552,0.208,0.95447505,test_nn
553,0.212,0.9531491,test_nn
554,0.216,0.95180476,test_nn
555,0.22,0.9504423,test_nn
556,0.224,0.9490616,test_nn
557,0.228,0.9476635,test_nn
558,0.232,0.94624776,test_nn
559,0.236,0.9448145,test_nn
560,0.24,0.9433646,test_nn
561,0.244,0.9418974,test_nn
562,0.248,0.9404141,test_nn
563,0.252,0.938914,test_nn
564,0.256,0.93739796,test_nn
565,0.26,0.9358658,test_nn
566,0.264,0.93431807,test_nn
567,0.268,0.93275535,test_nn
568,0.272,0.93117696,test_nn
569,0.276,0.92958313,test_nn
570,0.28,0.9279747,test_nn
571,0.284,0.926352,test_nn
572,0.288,0.92471445,test_nn
573,0.292,0.92306316,test_nn
574,0.296,0.92139757,test_nn
575,0.3,0.9197186,test_nn
576,0.304,0.9180261,test_nn
577,0.308,0.9163203,test_nn
578,0.312,0.91460115,test_nn
579,0.316,0.9128691,test_nn
580,0.32,0.9111249,test_nn
581,0.324,0.9093679,test_nn
582,0.328,0.90759903,test_nn
583,0.332,0.90581757,test_nn
584,0.336,0.90402514,test_nn
585,0.34,0.9022206,test_nn
586,0.344,0.9004048,test_nn
587,0.348,0.8985774,test_nn
588,0.352,0.89673936,test_nn
589,0.356,0.89489055,test_nn
590,0.36,0.8930311,test_nn
591,0.364,0.8911615,test_nn
592,0.368,0.8892815,test_nn
593,0.372,0.88739157,test_nn
594,0.376,0.8854918,test_nn
595,0.38,0.88358235,test_nn
596,0.384,0.88166344,test_nn
597,0.388,0.87973577,test_nn
598,0.392,0.87779856,test_nn
599,0.396,0.8758527,test_nn
600,0.4,0.8738979,test_nn
601,0.404,0.8719352,test_nn
602,0.408,0.8699635,test_nn
603,0.412,0.8679842,test_nn
604,0.416,0.86599666,test_nn
605,0.42,0.86400104,test_nn
606,0.424,0.8619984,test_nn
607,0.428,0.85998774,test_nn
608,0.432,0.85797054,test_nn
609,0.436,0.8559455,test_nn
610,0.44,0.85391396,test_nn
611,0.444,0.8518754,test_nn
612,0.448,0.8498305,test_nn
613,0.452,0.84777886,test_nn
614,0.456,0.84572077,test_nn
615,0.46,0.8436568,test_nn
616,0.464,0.8415867,test_nn
617,0.468,0.83951074,test_nn
618,0.472,0.8374293,test_nn
619,0.476,0.83534205,test_nn
620,0.48,0.83324915,test_nn
621,0.484,0.83115155,test_nn
622,0.488,0.8290485,test_nn
623,0.492,0.82693994,test_nn
624,0.496,0.8248274,test_nn
625,0.5,0.8227098,test_nn
626,0.504,0.82058734,test_nn
627,0.508,0.81846035,test_nn
628,0.512,0.8163292,test_nn
629,0.516,0.8141939,test_nn
630,0.52,0.81205463,test_nn
631,0.524,0.8099107,test_nn
632,0.528,0.8077635,test_nn
633,0.532,0.80561215,test_nn
634,0.536,0.80345726,test_nn
635,0.54,0.80129915,test_nn
636,0.544,0.7991373,test_nn
637,0.548,0.7969724,test_nn
638,0.552,0.7948039,test_nn
639,0.556,0.79263216,test_nn
640,0.56,0.79045784,test_nn
641,0.564,0.78828055,test_nn
642,0.568,0.78610045,test_nn
643,0.572,0.7839174,test_nn
644,0.576,0.78173196,test_nn
645,0.58,0.7795442,test_nn
646,0.584,0.7773537,test_nn
647,0.588,0.7751607,test_nn
648,0.592,0.7729656,test_nn
649,0.596,0.7707682,test_nn
650,0.6,0.7685688,test_nn
651,0.604,0.7663675,test_nn
652,0.608,0.76416385,test_nn
653,0.612,0.76195854,test_nn
654,0.616,0.75975156,test_nn
655,0.62,0.7575426,test_nn
656,0.624,0.75533205,test_nn
657,0.628,0.7531202,test_nn
658,0.632,0.7509066,test_nn
659,0.636,0.7486915,test_nn
660,0.64,0.7464749,test_nn
661,0.644,0.74425715,test_nn
662,0.648,0.74203825,test_nn
663,0.652,0.73981804,test_nn
664,0.656,0.7375964,test_nn
665,0.66,0.7353741,test_nn
666,0.664,0.7331511,test_nn
667,0.668,0.73092633,test_nn
668,0.672,0.7287008,test_nn
669,0.676,0.7264743,test_nn
670,0.68,0.7242473,test_nn
671,0.684,0.72201926,test_nn
672,0.688,0.71979034,test_nn
673,0.692,0.7175612,test_nn
674,0.696,0.7153309,test_nn
675,0.7,0.7131002,test_nn
676,0.704,0.710869,test_nn
677,0.708,0.7086373,test_nn
678,0.712,0.7064051,test_nn
679,0.716,0.7041722,test_nn
680,0.72,0.70193905,test_nn
681,0.724,0.6997053,test_nn
682,0.728,0.69747126,test_nn
683,0.732,0.69523716,test_nn
684,0.736,0.6930025,test_nn
685,0.74,0.6907675,test_nn
686,0.744,0.68853253,test_nn
687,0.748,0.68629706,test_nn
688,0.752,0.68406165,test_nn
689,0.756,0.68182635,test_nn
690,0.76,0.67959034,test_nn
691,0.764,0.6773546,test_nn
692,0.768,0.67511845,test_nn
693,0.772,0.67288244,test_nn
694,0.776,0.67064637,test_nn
695,0.78,0.6684102,test_nn
696,0.784,0.66617423,test_nn
697,0.788,0.66393787,test_nn
698,0.792,0.66170174,test_nn
699,0.796,0.65946555,test_nn
700,0.8,0.6572297,test_nn
701,0.804,0.65499395,test_nn
702,0.808,0.6527579,test_nn
703,0.812,0.65052235,test_nn
704,0.816,0.6482869,test_nn
705,0.82,0.6460513,test_nn
706,0.824,0.6438158,test_nn
707,0.828,0.6415804,test_nn
708,0.832,0.6393457,test_nn
709,0.836,0.63711077,test_nn
710,0.84,0.634876,test_nn
711,0.844,0.63264126,test_nn
712,0.848,0.6304071,test_nn
713,0.852,0.628173,test_nn
714,0.856,0.625939,test_nn
715,0.86,0.62370557,test_nn
716,0.864,0.6214719,test_nn
717,0.868,0.6192389,test_nn
718,0.872,0.617006,test_nn
719,0.876,0.61477315,test_nn
720,0.88,0.6125406,test_nn
721,0.884,0.61030823,test_nn
722,0.888,0.60807633,test_nn
723,0.892,0.6058444,test_nn
724,0.896,0.6036129,test_nn
725,0.9,0.60138154,test_nn
726,0.904,0.5991503,test_nn
727,0.908,0.59691966,test_nn
728,0.912,0.5946896,test_nn
729,0.916,0.5924588,test_nn
730,0.92,0.590229,test_nn
731,0.924,0.5879992,test_nn
732,0.928,0.5857699,test_nn
733,0.932,0.5835403,test_nn
734,0.936,0.58131146,test_nn
735,0.94,0.57908285,test_nn
736,0.944,0.57685417,test_nn
737,0.948,0.57462615,test_nn
738,0.952,0.5723979,test_nn
739,0.956,0.57017034,test_nn
740,0.96,0.5679431,test_nn
741,0.964,0.5657155,test_nn
742,0.968,0.56348866,test_nn
743,0.972,0.56126213,test_nn
744,0.976,0.5590354,test_nn
745,0.98,0.55680937,test_nn
746,0.984,0.55458343,test_nn
747,0.988,0.5523574,test_nn
748,0.992,0.550132,test_nn
749,0.996,0.5479065,test_nn
750,1.0,0.5456813,test_nn
751,1.004,0.5434561,test_nn
752,1.008,0.54123163,test_nn
753,1.012,0.539007,test_nn
754,1.016,0.53678256,test_nn
755,1.02,0.53455853,test_nn
756,1.024,0.5323346,test_nn
757,1.028,0.53011096,test_nn
758,1.032,0.52788746,test_nn
759,1.036,0.52566403,test_nn
760,1.04,0.52344096,test_nn
761,1.044,0.5212178,test_nn
762,1.048,0.5189948,test_nn
763,1.052,0.5167724,test_nn
764,1.056,0.51455,test_nn
765,1.06,0.51232755,test_nn
766,1.064,0.51010525,test_nn
767,1.068,0.5078833,test_nn
768,1.072,0.50566185,test_nn
769,1.076,0.50343966,test_nn
770,1.08,0.50121826,test_nn
771,1.084,0.4989967,test_nn
772,1.088,0.49677527,test_nn
773,1.092,0.49455386,test_nn
774,1.096,0.49233288,test_nn
775,1.1,0.49011177,test_nn
776,1.104,0.48789075,test_nn
777,1.108,0.48567015,test_nn
778,1.112,0.48344937,test_nn
779,1.116,0.48122913,test_nn
780,1.12,0.47900826,test_nn
781,1.124,0.47678816,test_nn
782,1.128,0.4745676,test_nn
783,1.132,0.47234747,test_nn
784,1.136,0.47012722,test_nn
785,1.14,0.46790704,test_nn
786,1.144,0.46568692,test_nn
787,1.148,0.46346694,test_nn
788,1.152,0.46124738,test_nn
789,1.156,0.45902735,test_nn
790,1.16,0.45680764,test_nn
791,1.164,0.45458806,test_nn
792,1.168,0.45236826,test_nn
793,1.172,0.4501486,test_nn
794,1.176,0.44792956,test_nn
795,1.18,0.44571,test_nn
796,1.184,0.44349062,test_nn
797,1.188,0.441271,test_nn
798,1.192,0.43905175,test_nn
799,1.196,0.4368322,test_nn
800,1.2,0.434613,test_nn
801,1.204,0.43239388,test_nn
802,1.208,0.43017495,test_nn
803,1.212,0.4279555,test_nn
804,1.216,0.42573658,test_nn
805,1.22,0.4235171,test_nn
806,1.224,0.42129815,test_nn
807,1.228,0.41907933,test_nn
808,1.232,0.41685998,test_nn
809,1.236,0.41464114,test_nn
810,1.24,0.41242224,test_nn
811,1.244,0.41020325,test_nn
812,1.248,0.4079843,test_nn
813,1.252,0.40576553,test_nn
814,1.256,0.4035465,test_nn
815,1.26,0.40132815,test_nn
816,1.264,0.3991089,test_nn
817,1.268,0.39689022,test_nn
818,1.272,0.3946716,test_nn
819,1.276,0.39245254,test_nn
820,1.28,0.39023376,test_nn
821,1.284,0.3880151,test_nn
822,1.288,0.38579687,test_nn
823,1.292,0.38357794,test_nn
824,1.296,0.38135934,test_nn
825,1.3,0.3791408,test_nn
826,1.304,0.37692225,test_nn
827,1.308,0.374704,test_nn
828,1.312,0.37248537,test_nn
829,1.316,0.37026712,test_nn
830,1.32,0.36804885,test_nn
831,1.324,0.36583036,test_nn
832,1.328,0.36361235,test_nn
833,1.332,0.36139405,test_nn
834,1.336,0.35917592,test_nn
835,1.34,0.3569578,test_nn
836,1.344,0.35473993,test_nn
837,1.348,0.35252205,test_nn
838,1.352,0.35030392,test_nn
839,1.356,0.34808618,test_nn
840,1.36,0.34586877,test_nn
841,1.364,0.34365106,test_nn
842,1.368,0.34143338,test_nn
843,1.372,0.33921605,test_nn
844,1.376,0.33699846,test_nn
845,1.38,0.33478147,test_nn
846,1.384,0.3325645,test_nn
847,1.388,0.33034718,test_nn
848,1.392,0.32813072,test_nn
849,1.396,0.3259139,test_nn
850,1.4,0.32369733,test_nn
851,1.404,0.32148084,test_nn
852,1.408,0.3192644,test_nn
853,1.412,0.31704864,test_nn
854,1.416,0.31483236,test_nn
855,1.42,0.31261644,test_nn
856,1.424,0.31040075,test_nn
857,1.428,0.3081851,test_nn
858,1.432,0.3059701,test_nn
859,1.436,0.30375504,test_nn
860,1.44,0.30154026,test_nn
861,1.444,0.2993256,test_nn
862,1.448,0.29711115,test_nn
863,1.452,0.29489675,test_nn
864,1.456,0.2926829,test_nn
865,1.46,0.29046905,test_nn
866,1.464,0.2882554,test_nn
867,1.468,0.2860424,test_nn
868,1.472,0.28382945,test_nn
869,1.476,0.28161654,test_nn
870,1.48,0.27940446,test_nn
871,1.484,0.27719256,test_nn
872,1.488,0.27498055,test_nn
873,1.492,0.27276936,test_nn
874,1.496,0.27055812,test_nn
875,1.5,0.26834756,test_nn
876,1.504,0.26613703,test_nn
877,1.508,0.26392716,test_nn
878,1.512,0.2617174,test_nn
879,1.516,0.25950813,test_nn
880,1.52,0.25729936,test_nn
881,1.524,0.25509077,test_nn
882,1.528,0.25288302,test_nn
883,1.532,0.25067523,test_nn
884,1.536,0.24846819,test_nn
885,1.54,0.24626133,test_nn
886,1.544,0.2440553,test_nn
887,1.548,0.24184963,test_nn
888,1.552,0.23964408,test_nn
889,1.556,0.2374394,test_nn
890,1.56,0.2352356,test_nn
891,1.564,0.23303163,test_nn
892,1.568,0.2308285,test_nn
893,1.572,0.228626,test_nn
894,1.576,0.22642407,test_nn
895,1.58,0.22422278,test_nn
896,1.584,0.22202167,test_nn
897,1.588,0.21982154,test_nn
898,1.592,0.21762216,test_nn
899,1.596,0.21542352,test_nn
900,1.6,0.2132251,test_nn
901,1.604,0.21102776,test_nn
902,1.608,0.2088309,test_nn
903,1.612,0.20663482,test_nn
904,1.616,0.20443949,test_nn
905,1.62,0.20224473,test_nn
906,1.624,0.20005104,test_nn
907,1.628,0.19785753,test_nn
908,1.632,0.19566567,test_nn
909,1.636,0.1934739,test_nn
910,1.64,0.1912831,test_nn
911,1.644,0.18909335,test_nn
912,1.648,0.18690446,test_nn
913,1.652,0.18471634,test_nn
914,1.656,0.18252905,test_nn
915,1.66,0.18034261,test_nn
916,1.664,0.17815703,test_nn
917,1.668,0.17597261,test_nn
918,1.672,0.17378902,test_nn
919,1.676,0.17160654,test_nn
920,1.68,0.16942543,test_nn
921,1.684,0.16724478,test_nn
922,1.688,0.16506523,test_nn
923,1.692,0.16288686,test_nn
924,1.696,0.16070935,test_nn
925,1.7,0.1585332,test_nn
926,1.704,0.15635824,test_nn
927,1.708,0.15418403,test_nn
928,1.712,0.15201114,test_nn
929,1.716,0.14983949,test_nn
930,1.72,0.14766888,test_nn
931,1.724,0.14549968,test_nn
932,1.728,0.14333165,test_nn
933,1.732,0.14116484,test_nn
934,1.736,0.13899918,test_nn
935,1.74,0.13683507,test_nn
936,1.744,0.13467196,test_nn
937,1.748,0.13251032,test_nn
938,1.752,0.13035005,test_nn
939,1.756,0.12819102,test_nn
940,1.76,0.1260334,test_nn
941,1.764,0.12387769,test_nn
942,1.768,0.12172276,test_nn
943,1.772,0.119569674,test_nn
944,1.776,0.11741788,test_nn
945,1.78,0.11526786,test_nn
946,1.784,0.11311874,test_nn
947,1.788,0.110971905,test_nn
948,1.792,0.10882604,test_nn
949,1.796,0.10668217,test_nn
950,1.8,0.10453986,test_nn
951,1.804,0.102399155,test_nn
952,1.808,0.10025992,test_nn
953,1.812,0.098122455,test_nn
954,1.816,0.09598681,test_nn
955,1.82,0.09385255,test_nn
956,1.824,0.09172048,test_nn
957,1.828,0.08958993,test_nn
958,1.832,0.087461546,test_nn
959,1.836,0.085334614,test_nn
960,1.84,0.083209716,test_nn
961,1.844,0.08108634,test_nn
962,1.848,0.07896539,test_nn
963,1.852,0.07684605,test_nn
964,1.856,0.07472862,test_nn
965,1.86,0.072613366,test_nn
966,1.864,0.070499904,test_nn
967,1.868,0.068388514,test_nn
968,1.872,0.066279285,test_nn
969,1.876,0.06417206,test_nn
970,1.88,0.06206673,test_nn
971,1.884,0.05996373,test_nn
972,1.888,0.05786278,test_nn
973,1.892,0.055764154,test_nn
974,1.896,0.053667538,test_nn
975,1.9,0.05157319,test_nn
976,1.904,0.049481057,test_nn
977,1.908,0.04739161,test_nn
978,1.912,0.04530388,test_nn
979,1.916,0.043218836,test_nn
980,1.92,0.041136112,test_nn
981,1.924,0.039055724,test_nn
982,1.928,0.036977515,test_nn
983,1.932,0.034901977,test_nn
984,1.936,0.032828957,test_nn
985,1.94,0.030758278,test_nn
986,1.944,0.028690211,test_nn
987,1.948,0.026624724,test_nn
988,1.952,0.024561893,test_nn
989,1.956,0.022501633,test_nn
990,1.96,0.020443395,test_nn
991,1.964,0.018388595,test_nn
992,1.968,0.016335897,test_nn
993,1.972,0.014286364,test_nn
994,1.976,0.012239303,test_nn
995,1.98,0.010195085,test_nn
996,1.984,0.008153909,test_nn
997,1.988,0.006115183,test_nn
998,1.992,0.004079522,test_nn
999,1.996,0.0020466314,test_nn
1000,2.0,1.6749837e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_600/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 600, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 95370, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-10_14-04-41_904925_2555143/artifacts/2024-10-10_14-04-45/fn_2024-10-10_14-04-45/working_dirs/fn_d6daf_00035_35_weight_soln_obs=600_2024-10-10_14-04-45", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_600/diff.csv <==
,X_x,value,name
0,-2.0,1.3937941e-05,diff
1,-1.996,0.00019179191,diff
2,-1.992,0.00036420906,diff
3,-1.988,0.0005305838,diff
4,-1.984,0.00069189165,diff
5,-1.98,0.0008471841,diff
6,-1.976,0.000997385,diff
7,-1.972,0.0011420352,diff
8,-1.968,0.0012815539,diff
9,-1.964,0.0014155954,diff
10,-1.96,0.0015445594,diff
11,-1.956,0.0016681366,diff
12,-1.952,0.0017869305,diff
13,-1.948,0.0019005854,diff
14,-1.944,0.002009293,diff
15,-1.94,0.0021132417,diff
16,-1.936,0.002212178,diff
17,-1.932,0.0023062937,diff
18,-1.928,0.002395682,diff
19,-1.924,0.0024808645,diff
20,-1.92,0.002560988,diff
21,-1.916,0.002636522,diff
22,-1.912,0.002708204,diff
23,-1.908,0.0027749427,diff
24,-1.904,0.0028374977,diff
25,-1.9,0.002895955,diff
26,-1.896,0.0029496849,diff
27,-1.892,0.002999626,diff
28,-1.888,0.0030456595,diff
29,-1.884,0.003087435,diff
30,-1.88,0.0031252801,diff
31,-1.876,0.0031590238,diff
32,-1.872,0.0031892285,diff
33,-1.868,0.0032156333,diff
34,-1.864,0.0032382607,diff
35,-1.86,0.0032572448,diff
36,-1.856,0.0032726228,diff
37,-1.852,0.0032840818,diff
38,-1.848,0.0032929033,diff
39,-1.844,0.0032979771,diff
40,-1.84,0.0032995194,diff
41,-1.836,0.003298059,diff
42,-1.832,0.003293261,diff
43,-1.828,0.0032853112,diff
44,-1.824,0.0032743737,diff
45,-1.82,0.003260374,diff
46,-1.816,0.0032433495,diff
47,-1.812,0.003223665,diff
48,-1.808,0.0032009706,diff
49,-1.804,0.0031753704,diff
50,-1.8,0.0031472296,diff
51,-1.796,0.0031165704,diff
52,-1.792,0.0030833557,diff
53,-1.788,0.0030475259,diff
54,-1.784,0.0030093119,diff
55,-1.78,0.0029686391,diff
56,-1.776,0.002925463,diff
57,-1.772,0.0028802156,diff
58,-1.768,0.0028329343,diff
59,-1.764,0.0027831942,diff
60,-1.76,0.002731502,diff
61,-1.756,0.0026782155,diff
62,-1.752,0.002622217,diff
63,-1.748,0.0025647134,diff
64,-1.744,0.0025054663,diff
65,-1.74,0.0024445355,diff
66,-1.736,0.0023816526,diff
67,-1.732,0.0023171902,diff
68,-1.728,0.0022512227,diff
69,-1.724,0.002183631,diff
70,-1.72,0.002114743,diff
71,-1.716,0.00204435,diff
72,-1.712,0.0019726902,diff
73,-1.708,0.0018996745,diff
74,-1.704,0.0018250197,diff
75,-1.7,0.0017497987,diff
76,-1.696,0.0016732812,diff
77,-1.692,0.0015956461,diff
78,-1.688,0.0015173405,diff
79,-1.684,0.0014376938,diff
80,-1.68,0.001357317,diff
81,-1.676,0.0012762994,diff
82,-1.672,0.0011939853,diff
83,-1.668,0.001111418,diff
84,-1.664,0.0010282546,diff
85,-1.66,0.00094392896,diff
86,-1.656,0.0008596182,diff
87,-1.652,0.00077454746,diff
88,-1.648,0.0006892234,diff
89,-1.644,0.000603199,diff
90,-1.64,0.0005170107,diff
91,-1.636,0.00043061376,diff
92,-1.632,0.0003439188,diff
93,-1.628,0.00025732815,diff
94,-1.624,0.00017009676,diff
95,-1.62,8.293986e-05,diff
96,-1.616,-4.0233135e-06,diff
97,-1.612,-9.10759e-05,diff
98,-1.608,-0.00017794967,diff
99,-1.604,-0.00026488304,diff
100,-1.6,-0.0003516376,diff
101,-1.596,-0.00043807924,diff
102,-1.592,-0.00052437186,diff
103,-1.588,-0.00061039627,diff
104,-1.584,-0.00069609284,diff
105,-1.58,-0.00078107417,diff
106,-1.576,-0.0008659512,diff
107,-1.572,-0.00095018744,diff
108,-1.568,-0.0010339022,diff
109,-1.564,-0.0011170208,diff
110,-1.56,-0.0011998117,diff
111,-1.556,-0.001281783,diff
112,-1.552,-0.0013626665,diff
113,-1.548,-0.0014432669,diff
114,-1.544,-0.0015232414,diff
115,-1.54,-0.001602143,diff
116,-1.536,-0.0016801208,diff
117,-1.532,-0.0017574728,diff
118,-1.528,-0.0018336773,diff
119,-1.524,-0.0019091368,diff
120,-1.52,-0.0019837618,diff
121,-1.516,-0.002056867,diff
122,-1.512,-0.0021293461,diff
123,-1.508,-0.0022006333,diff
124,-1.504,-0.002270937,diff
125,-1.5,-0.002339989,diff
126,-1.496,-0.0024079978,diff
127,-1.492,-0.002474606,diff
128,-1.488,-0.0025401711,diff
129,-1.484,-0.0026040375,diff
130,-1.48,-0.0026673079,diff
131,-1.476,-0.002728641,diff
132,-1.472,-0.0027890801,diff
133,-1.468,-0.0028484464,diff
134,-1.464,-0.0029056668,diff
135,-1.46,-0.0029618442,diff
136,-1.456,-0.0030166805,diff
137,-1.452,-0.003070265,diff
138,-1.448,-0.0031220615,diff
139,-1.444,-0.003172487,diff
140,-1.44,-0.0032214224,diff
141,-1.436,-0.0032688677,diff
142,-1.432,-0.0033149421,diff
143,-1.428,-0.0033592582,diff
144,-1.424,-0.0034020543,diff
145,-1.42,-0.0034434497,diff
146,-1.416,-0.0034831166,diff
147,-1.412,-0.0035212934,diff
148,-1.408,-0.0035581887,diff
149,-1.404,-0.0035928488,diff
150,-1.4,-0.003626287,diff
151,-1.396,-0.0036580563,diff
152,-1.392,-0.003688097,diff
153,-1.388,-0.0037166774,diff
154,-1.384,-0.0037431717,diff
155,-1.38,-0.003768772,diff
156,-1.376,-0.0037921965,diff
157,-1.372,-0.0038139224,diff
158,-1.368,-0.0038341284,diff
159,-1.364,-0.0038527548,diff
160,-1.36,-0.0038696527,diff
161,-1.356,-0.0038850307,diff
162,-1.352,-0.0038987398,diff
163,-1.348,-0.0039107203,diff
164,-1.344,-0.003920853,diff
165,-1.34,-0.0039298534,diff
166,-1.336,-0.003937036,diff
167,-1.332,-0.003941983,diff
168,-1.328,-0.003946036,diff
169,-1.324,-0.003947884,diff
170,-1.32,-0.0039486587,diff
171,-1.316,-0.0039476156,diff
172,-1.312,-0.003944874,diff
173,-1.308,-0.00394094,diff
174,-1.304,-0.0039349496,diff
175,-1.3,-0.003927946,diff
176,-1.296,-0.003919184,diff
177,-1.292,-0.0039083064,diff
178,-1.288,-0.0038966537,diff
179,-1.284,-0.0038836598,diff
180,-1.28,-0.0038683414,diff
181,-1.276,-0.0038523972,diff
182,-1.272,-0.0038346648,diff
183,-1.268,-0.0038153827,diff
184,-1.264,-0.0037947595,diff
185,-1.26,-0.0037729144,diff
186,-1.256,-0.0037495792,diff
187,-1.252,-0.0037248433,diff
188,-1.248,-0.0036988854,diff
189,-1.244,-0.0036717653,diff
190,-1.24,-0.003643155,diff
191,-1.236,-0.0036136806,diff
192,-1.232,-0.003582716,diff
193,-1.228,-0.0035506785,diff
194,-1.224,-0.0035173297,diff
195,-1.22,-0.003482908,diff
196,-1.216,-0.0034478009,diff
197,-1.212,-0.0034110546,diff
198,-1.208,-0.0033736527,diff
199,-1.204,-0.003335148,diff
200,-1.2,-0.0032957196,diff
201,-1.196,-0.0032551289,diff
202,-1.192,-0.003214091,diff
203,-1.188,-0.0031720102,diff
204,-1.184,-0.003129214,diff
205,-1.18,-0.0030854046,diff
206,-1.176,-0.0030409992,diff
207,-1.172,-0.0029960275,diff
208,-1.168,-0.0029505491,diff
209,-1.164,-0.0029042661,diff
210,-1.16,-0.0028572679,diff
211,-1.156,-0.0028100014,diff
212,-1.152,-0.0027624667,diff
213,-1.148,-0.0027143955,diff
214,-1.144,-0.0026658475,diff
215,-1.14,-0.0026169121,diff
216,-1.136,-0.002567947,diff
217,-1.132,-0.0025188625,diff
218,-1.128,-0.0024693608,diff
219,-1.124,-0.0024199188,diff
220,-1.12,-0.0023705363,diff
221,-1.116,-0.0023212433,diff
222,-1.112,-0.0022716522,diff
223,-1.108,-0.0022227466,diff
224,-1.104,-0.002173692,diff
225,-1.1,-0.002124846,diff
226,-1.096,-0.0020767748,diff
227,-1.092,-0.002028793,diff
228,-1.088,-0.001981616,diff
229,-1.084,-0.0019345284,diff
230,-1.08,-0.0018882155,diff
231,-1.076,-0.0018428564,diff
232,-1.072,-0.0017977953,diff
233,-1.068,-0.0017536283,diff
234,-1.064,-0.0017107725,diff
235,-1.06,-0.0016688108,diff
236,-1.056,-0.0016279817,diff
237,-1.052,-0.0015878081,diff
238,-1.048,-0.0015493035,diff
239,-1.044,-0.001511693,diff
240,-1.04,-0.0014754534,diff
241,-1.036,-0.0014412403,diff
242,-1.032,-0.0014079213,diff
243,-1.028,-0.0013760924,diff
244,-1.024,-0.0013468266,diff
245,-1.02,-0.0013188124,diff
246,-1.016,-0.0012926459,diff
247,-1.012,-0.0012683272,diff
248,-1.008,-0.0012459755,diff
249,-1.004,-0.0012260675,diff
250,-1.0,-0.0012078881,diff
251,-0.996,-0.0011922717,diff
252,-0.992,-0.0011787415,diff
253,-0.988,-0.001167655,diff
254,-0.984,-0.0011590719,diff
255,-0.98,-0.0011534095,diff
256,-0.976,-0.001149714,diff
257,-0.972,-0.0011497736,diff
258,-0.968,-0.0011516213,diff
259,-0.964,-0.0011566281,diff
260,-0.96,-0.0011643171,diff
261,-0.956,-0.001175642,diff
262,-0.952,-0.0011897683,diff
263,-0.948,-0.0012070537,diff
264,-0.944,-0.0012273192,diff
265,-0.94,-0.0012505054,diff
266,-0.936,-0.0012772083,diff
267,-0.932,-0.0013072491,diff
268,-0.928,-0.0013404489,diff
269,-0.924,-0.0013771057,diff
270,-0.92,-0.0014169812,diff
271,-0.916,-0.001460731,diff
272,-0.912,-0.0015081763,diff
273,-0.908,-0.0015582442,diff
274,-0.904,-0.001612246,diff
275,-0.9,-0.0016698241,diff
276,-0.896,-0.0017307401,diff
277,-0.892,-0.0017949939,diff
278,-0.888,-0.0018628836,diff
279,-0.884,-0.0019341111,diff
280,-0.88,-0.002008617,diff
281,-0.876,-0.0020868182,diff
282,-0.872,-0.0021681786,diff
283,-0.868,-0.0022527575,diff
284,-0.864,-0.0023403168,diff
285,-0.86,-0.002431333,diff
286,-0.856,-0.0025253892,diff
287,-0.852,-0.0026221275,diff
288,-0.848,-0.0027220845,diff
289,-0.844,-0.002824664,diff
290,-0.84,-0.0029299855,diff
291,-0.836,-0.00303787,diff
292,-0.832,-0.0031480193,diff
293,-0.828,-0.003260076,diff
294,-0.824,-0.0033745766,diff
295,-0.82,-0.0034914613,diff
296,-0.816,-0.0036096573,diff
297,-0.812,-0.0037296414,diff
298,-0.808,-0.0038504004,diff
299,-0.804,-0.003973067,diff
300,-0.8,-0.004096508,diff
301,-0.796,-0.004221022,diff
302,-0.792,-0.004346013,diff
303,-0.788,-0.0044716,diff
304,-0.784,-0.0045968294,diff
305,-0.78,-0.004722655,diff
306,-0.776,-0.004847765,diff
307,-0.772,-0.0049726963,diff
308,-0.768,-0.005096674,diff
309,-0.764,-0.0052197576,diff
310,-0.76,-0.005340874,diff
311,-0.756,-0.005461037,diff
312,-0.752,-0.0055787563,diff
313,-0.748,-0.005695224,diff
314,-0.744,-0.0058089495,diff
315,-0.74,-0.005920112,diff
316,-0.736,-0.006028414,diff
317,-0.732,-0.0061339736,diff
318,-0.728,-0.0062358975,diff
319,-0.724,-0.0063341856,diff
320,-0.72,-0.0064282417,diff
321,-0.716,-0.006518185,diff
322,-0.712,-0.0066038966,diff
323,-0.708,-0.006685376,diff
324,-0.704,-0.006761074,diff
325,-0.7,-0.006832421,diff
326,-0.696,-0.006898463,diff
327,-0.692,-0.0069586635,diff
328,-0.688,-0.007013738,diff
329,-0.684,-0.007062435,diff
330,-0.68,-0.0071051717,diff
331,-0.676,-0.0071416497,diff
332,-0.672,-0.0071721673,diff
333,-0.668,-0.007196009,diff
334,-0.664,-0.007213056,diff
335,-0.66,-0.007223308,diff
336,-0.656,-0.007226944,diff
337,-0.652,-0.007223904,diff
338,-0.648,-0.0072138906,diff
339,-0.644,-0.007196486,diff
340,-0.64,-0.0071724653,diff
341,-0.636,-0.00714159,diff
342,-0.632,-0.007103801,diff
343,-0.628,-0.007058978,diff
344,-0.624,-0.0070073605,diff
345,-0.62,-0.0069485903,diff
346,-0.616,-0.006883502,diff
347,-0.612,-0.006811559,diff
348,-0.608,-0.006733656,diff
349,-0.604,-0.006649077,diff
350,-0.6,-0.0065585375,diff
351,-0.596,-0.006462395,diff
352,-0.592,-0.006359875,diff
353,-0.588,-0.0062520504,diff
354,-0.584,-0.006138861,diff
355,-0.58,-0.0060209036,diff
356,-0.576,-0.005897999,diff
357,-0.572,-0.0057709217,diff
358,-0.568,-0.00564003,diff
359,-0.564,-0.005505085,diff
360,-0.56,-0.005366266,diff
361,-0.556,-0.0052241683,diff
362,-0.552,-0.0050800443,diff
363,-0.548,-0.0049329996,diff
364,-0.544,-0.004784107,diff
365,-0.54,-0.0046334863,diff
366,-0.536,-0.004481435,diff
367,-0.532,-0.004328847,diff
368,-0.528,-0.0041756034,diff
369,-0.524,-0.004022777,diff
370,-0.52,-0.00387007,diff
371,-0.516,-0.00371778,diff
372,-0.512,-0.0035669208,diff
373,-0.508,-0.003418088,diff
374,-0.504,-0.003271401,diff
375,-0.5,-0.0031268597,diff
376,-0.496,-0.002985537,diff
377,-0.492,-0.0028469563,diff
378,-0.488,-0.0027127862,diff
379,-0.484,-0.0025824308,diff
380,-0.48,-0.0024569035,diff
381,-0.476,-0.0023358464,diff
382,-0.472,-0.002220273,diff
383,-0.468,-0.0021105409,diff
384,-0.464,-0.0020067692,diff
385,-0.46,-0.0019091964,diff
386,-0.456,-0.0018181801,diff
387,-0.452,-0.0017342567,diff
388,-0.448,-0.0016578436,diff
389,-0.444,-0.0015892982,diff
390,-0.44,-0.0015283823,diff
391,-0.436,-0.0014755726,diff
392,-0.432,-0.0014308095,diff
393,-0.428,-0.001395762,diff
394,-0.424,-0.0013685822,diff
395,-0.42,-0.0013504624,diff
396,-0.416,-0.0013417602,diff
397,-0.412,-0.0013431907,diff
398,-0.408,-0.0013528466,diff
399,-0.404,-0.0013731122,diff
400,-0.4,-0.0014032722,diff
401,-0.396,-0.0014427304,diff
402,-0.392,-0.0014929175,diff
403,-0.388,-0.0015533566,diff
404,-0.384,-0.0016233921,diff
405,-0.38,-0.0017033815,diff
406,-0.376,-0.0017948747,diff
407,-0.372,-0.0018957257,diff
408,-0.368,-0.0020074248,diff
409,-0.364,-0.0021291971,diff
410,-0.36,-0.002261579,diff
411,-0.356,-0.002404213,diff
412,-0.352,-0.0025577545,diff
413,-0.348,-0.002721548,diff
414,-0.344,-0.0028958917,diff
415,-0.34,-0.0030804276,diff
416,-0.336,-0.0032756329,diff
417,-0.332,-0.0034812689,diff
418,-0.328,-0.0036967397,diff
419,-0.324,-0.0039232373,diff
420,-0.32,-0.004160166,diff
421,-0.316,-0.004407704,diff
422,-0.312,-0.0046653748,diff
423,-0.308,-0.0049341917,diff
424,-0.304,-0.00521338,diff
425,-0.3,-0.005502939,diff
426,-0.296,-0.005803108,diff
427,-0.292,-0.0061143637,diff
428,-0.288,-0.0064364076,diff
429,-0.284,-0.0067690015,diff
430,-0.28,-0.0071135163,diff
431,-0.276,-0.00746876,diff
432,-0.272,-0.007835627,diff
433,-0.268,-0.008214176,diff
434,-0.264,-0.00858897,diff
435,-0.26,-0.008942962,diff
436,-0.256,-0.009278059,diff
437,-0.252,-0.009593964,diff
438,-0.248,-0.009889603,diff
439,-0.244,-0.010166645,diff
440,-0.24,-0.01042521,diff
441,-0.236,-0.0106655955,diff
442,-0.232,-0.01088798,diff
443,-0.228,-0.011092365,diff
444,-0.224,-0.011280775,diff
445,-0.22,-0.011451244,diff
446,-0.216,-0.011605561,diff
447,-0.212,-0.011744738,diff
448,-0.208,-0.011867344,diff
449,-0.204,-0.011975944,diff
450,-0.2,-0.012069643,diff
451,-0.196,-0.01214987,diff
452,-0.192,-0.012215912,diff
453,-0.188,-0.012269676,diff
454,-0.184,-0.012310743,diff
455,-0.18,-0.012339711,diff
456,-0.176,-0.012358427,diff
457,-0.172,-0.012365758,diff
458,-0.168,-0.012362897,diff
459,-0.164,-0.012351155,diff
460,-0.16,-0.012329757,diff
461,-0.156,-0.012300372,diff
462,-0.152,-0.012263656,diff
463,-0.148,-0.012218773,diff
464,-0.144,-0.01216799,diff
465,-0.14,-0.012110829,diff
466,-0.136,-0.012048006,diff
467,-0.132,-0.01198101,diff
468,-0.128,-0.011909187,diff
469,-0.124,-0.011833668,diff
470,-0.12,-0.01175493,diff
471,-0.116,-0.0116737485,diff
472,-0.112,-0.011589766,diff
473,-0.108,-0.011504471,diff
474,-0.104,-0.011417866,diff
475,-0.1,-0.011330128,diff
476,-0.096,-0.0112425685,diff
477,-0.092,-0.011155546,diff
478,-0.088,-0.011068642,diff
479,-0.084,-0.010982752,diff
480,-0.08,-0.010898113,diff
481,-0.076,-0.010815442,diff
482,-0.072,-0.01073432,diff
483,-0.068,-0.010656118,diff
484,-0.064,-0.010580897,diff
485,-0.06,-0.010508537,diff
486,-0.056,-0.010438859,diff
487,-0.052,-0.010372758,diff
488,-0.048,-0.010311127,diff
489,-0.044,-0.010252833,diff
490,-0.04,-0.010198712,diff
491,-0.036,-0.010148704,diff
492,-0.032,-0.010102928,diff
493,-0.028,-0.010062158,diff
494,-0.024,-0.010025442,diff
495,-0.02,-0.009993434,diff
496,-0.016,-0.009966373,diff
497,-0.012,-0.009943366,diff
498,-0.008,-0.009925723,diff
499,-0.004,-0.009912372,diff
500,0.0,-0.009903312,diff
501,0.004,-0.009899557,diff
502,0.008,-0.009899914,diff
503,0.012,-0.009904504,diff
504,0.016,-0.009913623,diff
505,0.02,-0.009926796,diff
506,0.024,-0.009943843,diff
507,0.028,-0.009964883,diff
508,0.032,-0.009989619,diff
509,0.036,-0.010017812,diff
510,0.04,-0.010049403,diff
511,0.044,-0.010083675,diff
512,0.048,-0.0101207495,diff
513,0.052,-0.010160327,diff
514,0.056,-0.010202289,diff
515,0.06,-0.010246694,diff
516,0.064,-0.010292292,diff
517,0.068,-0.010339379,diff
518,0.072,-0.010388017,diff
519,0.076,-0.010437131,diff
520,0.08,-0.010486841,diff
521,0.084,-0.01053673,diff
522,0.088,-0.010586739,diff
523,0.092,-0.010636091,diff
524,0.096,-0.010684431,diff
525,0.1,-0.0107319355,diff
526,0.104,-0.010777891,diff
527,0.108,-0.010821402,diff
528,0.112,-0.010862529,diff
529,0.116,-0.010901928,diff
530,0.12,-0.010937929,diff
531,0.124,-0.010970354,diff
532,0.128,-0.010999322,diff
533,0.132,-0.011023998,diff
534,0.136,-0.011044085,diff
535,0.14,-0.011059344,diff
536,0.144,-0.011069417,diff
537,0.148,-0.011073351,diff
538,0.152,-0.011071026,diff
539,0.156,-0.011063218,diff
540,0.16,-0.0110479,diff
541,0.164,-0.01102531,diff
542,0.168,-0.010995984,diff
543,0.172,-0.010957301,diff
544,0.176,-0.010910749,diff
545,0.18,-0.010855198,diff
546,0.184,-0.010790765,diff
547,0.188,-0.010716975,diff
548,0.192,-0.010632873,diff
549,0.196,-0.01053834,diff
550,0.2,-0.010433495,diff
551,0.204,-0.010317147,diff
552,0.208,-0.01019001,diff
553,0.212,-0.010050476,diff
554,0.216,-0.009899199,diff
555,0.22,-0.009735286,diff
556,0.224,-0.009558439,diff
557,0.228,-0.009367883,diff
558,0.232,-0.009164274,diff
559,0.236,-0.008947015,diff
560,0.24,-0.008714795,diff
561,0.244,-0.0084683895,diff
562,0.248,-0.008206844,diff
563,0.252,-0.007930219,diff
564,0.256,-0.0076379776,diff
565,0.26,-0.0073290467,diff
566,0.264,-0.00700444,diff
567,0.268,-0.0066627264,diff
568,0.272,-0.0063207746,diff
569,0.276,-0.0059937835,diff
570,0.28,-0.0056812763,diff
571,0.284,-0.0053822994,diff
572,0.288,-0.005097389,diff
573,0.292,-0.004826069,diff
574,0.296,-0.0045683384,diff
575,0.3,-0.004323244,diff
576,0.304,-0.004090965,diff
577,0.308,-0.0038712025,diff
578,0.312,-0.0036630034,diff
579,0.316,-0.0034664273,diff
580,0.32,-0.003281951,diff
581,0.324,-0.0031083822,diff
582,0.328,-0.002946198,diff
583,0.332,-0.002794683,diff
584,0.336,-0.002653718,diff
585,0.34,-0.0025228262,diff
586,0.344,-0.0024015903,diff
587,0.348,-0.0022904873,diff
588,0.352,-0.0021890998,diff
589,0.356,-0.0020970106,diff
590,0.36,-0.0020130873,diff
591,0.364,-0.0019385219,diff
592,0.368,-0.0018730164,diff
593,0.372,-0.0018148422,diff
594,0.376,-0.0017656088,diff
595,0.38,-0.0017237663,diff
596,0.384,-0.0016898513,diff
597,0.388,-0.0016639233,diff
598,0.392,-0.0016443729,diff
599,0.396,-0.0016323328,diff
600,0.4,-0.0016269088,diff
601,0.404,-0.0016282201,diff
602,0.408,-0.0016359687,diff
603,0.412,-0.0016503334,diff
604,0.416,-0.0016706586,diff
605,0.42,-0.0016971827,diff
606,0.424,-0.0017291307,diff
607,0.428,-0.0017663836,diff
608,0.432,-0.001809597,diff
609,0.436,-0.0018575788,diff
610,0.44,-0.0019103885,diff
611,0.444,-0.0019686222,diff
612,0.448,-0.0020311475,diff
613,0.452,-0.0020982623,diff
614,0.456,-0.0021703243,diff
615,0.46,-0.0022458434,diff
616,0.464,-0.0023257136,diff
617,0.468,-0.0024097562,diff
618,0.472,-0.0024972558,diff
619,0.476,-0.0025886893,diff
620,0.48,-0.0026833415,diff
621,0.484,-0.0027822256,diff
622,0.488,-0.002883613,diff
623,0.492,-0.0029879212,diff
624,0.496,-0.003095448,diff
625,0.5,-0.0032060742,diff
626,0.504,-0.0033195615,diff
627,0.508,-0.0034350753,diff
628,0.512,-0.0035532117,diff
629,0.516,-0.0036735535,diff
630,0.52,-0.0037968755,diff
631,0.524,-0.003921628,diff
632,0.528,-0.004048705,diff
633,0.532,-0.0041775107,diff
634,0.536,-0.004308164,diff
635,0.54,-0.004440725,diff
636,0.544,-0.0045745373,diff
637,0.548,-0.0047101974,diff
638,0.552,-0.004846871,diff
639,0.556,-0.0049851537,diff
640,0.56,-0.00512439,diff
641,0.564,-0.0052646995,diff
642,0.568,-0.0054065585,diff
643,0.572,-0.005548954,diff
644,0.576,-0.005692303,diff
645,0.58,-0.0058365464,diff
646,0.584,-0.0059811473,diff
647,0.588,-0.006126225,diff
648,0.592,-0.006272197,diff
649,0.596,-0.006419003,diff
650,0.6,-0.006565511,diff
651,0.604,-0.0067123175,diff
652,0.608,-0.006859243,diff
653,0.612,-0.007007122,diff
654,0.616,-0.007154107,diff
655,0.62,-0.0073021054,diff
656,0.624,-0.0074490905,diff
657,0.628,-0.007596791,diff
658,0.632,-0.0077437162,diff
659,0.636,-0.007890642,diff
660,0.64,-0.00803709,diff
661,0.644,-0.0081833005,diff
662,0.648,-0.008328915,diff
663,0.652,-0.008474529,diff
664,0.656,-0.008619189,diff
665,0.66,-0.008762777,diff
666,0.664,-0.008906364,diff
667,0.668,-0.009049654,diff
668,0.672,-0.009191394,diff
669,0.676,-0.009332657,diff
670,0.68,-0.009473264,diff
671,0.684,-0.009612739,diff
672,0.688,-0.009751499,diff
673,0.692,-0.009889245,diff
674,0.696,-0.01002574,diff
675,0.7,-0.010161519,diff
676,0.704,-0.0102959275,diff
677,0.708,-0.01042974,diff
678,0.712,-0.010561466,diff
679,0.716,-0.010692418,diff
680,0.72,-0.010822296,diff
681,0.724,-0.010950565,diff
682,0.728,-0.011078298,diff
683,0.732,-0.011203408,diff
684,0.736,-0.011328042,diff
685,0.74,-0.011451125,diff
686,0.744,-0.01157254,diff
687,0.748,-0.011693001,diff
688,0.752,-0.011811495,diff
689,0.756,-0.011928439,diff
690,0.76,-0.012044191,diff
691,0.764,-0.012158036,diff
692,0.768,-0.01227051,diff
693,0.772,-0.012381017,diff
694,0.776,-0.012490094,diff
695,0.78,-0.012597263,diff
696,0.784,-0.012703478,diff
697,0.788,-0.012807548,diff
698,0.792,-0.012909472,diff
699,0.796,-0.013010085,diff
700,0.8,-0.013108969,diff
701,0.804,-0.013205767,diff
702,0.808,-0.013300955,diff
703,0.812,-0.013394117,diff
704,0.816,-0.013485849,diff
705,0.82,-0.013574958,diff
706,0.824,-0.013662398,diff
707,0.828,-0.013748646,diff
708,0.832,-0.013832629,diff
709,0.836,-0.013914406,diff
710,0.84,-0.013994694,diff
711,0.844,-0.014072776,diff
712,0.848,-0.014149249,diff
713,0.852,-0.014223397,diff
714,0.856,-0.014295876,diff
715,0.86,-0.0143659115,diff
716,0.864,-0.014434218,diff
717,0.868,-0.014500499,diff
718,0.872,-0.01456511,diff
719,0.876,-0.014627397,diff
720,0.88,-0.014687479,diff
721,0.884,-0.014745891,diff
722,0.888,-0.01480186,diff
723,0.892,-0.014855981,diff
724,0.896,-0.014908135,diff
725,0.9,-0.0149585605,diff
726,0.904,-0.015006483,diff
727,0.908,-0.015052855,diff
728,0.912,-0.015096605,diff
729,0.916,-0.015138805,diff
730,0.92,-0.015178204,diff
731,0.924,-0.015216529,diff
732,0.928,-0.0152519345,diff
733,0.932,-0.015285611,diff
734,0.936,-0.015317202,diff
735,0.94,-0.015346587,diff
736,0.944,-0.015373945,diff
737,0.948,-0.015399575,diff
738,0.952,-0.015423059,diff
739,0.956,-0.0154441595,diff
740,0.96,-0.015463233,diff
741,0.964,-0.015480518,diff
742,0.968,-0.015496075,diff
743,0.972,-0.015508592,diff
744,0.976,-0.015520096,diff
745,0.98,-0.015528858,diff
746,0.984,-0.015535533,diff
747,0.988,-0.015540719,diff
748,0.992,-0.015543699,diff
749,0.996,-0.015544355,diff
750,1.0,-0.015542984,diff
751,1.004,-0.015540183,diff
752,1.008,-0.015534818,diff
753,1.012,-0.015527606,diff
754,1.016,-0.015518725,diff
755,1.02,-0.0155074,diff
756,1.024,-0.015494108,diff
757,1.028,-0.01547873,diff
758,1.032,-0.015461743,diff
759,1.036,-0.015442729,diff
760,1.04,-0.015421748,diff
761,1.044,-0.015398741,diff
762,1.048,-0.015373796,diff
763,1.052,-0.015346736,diff
764,1.056,-0.015318155,diff
765,1.06,-0.015287161,diff
766,1.064,-0.015254647,diff
767,1.068,-0.015220135,diff
768,1.072,-0.015183866,diff
769,1.076,-0.01514557,diff
770,1.08,-0.015105128,diff
771,1.084,-0.015063256,diff
772,1.088,-0.015019566,diff
773,1.092,-0.0149740875,diff
774,1.096,-0.014926851,diff
775,1.1,-0.01487717,diff
776,1.104,-0.014826179,diff
777,1.108,-0.014772952,diff
778,1.112,-0.014718294,diff
779,1.116,-0.014661968,diff
780,1.12,-0.014603674,diff
781,1.124,-0.01454398,diff
782,1.128,-0.0144822,diff
783,1.132,-0.014418691,diff
784,1.136,-0.014353871,diff
785,1.14,-0.014287174,diff
786,1.144,-0.014218867,diff
787,1.148,-0.014148891,diff
788,1.152,-0.014077038,diff
789,1.156,-0.014003754,diff
790,1.16,-0.013928801,diff
791,1.164,-0.013852239,diff
792,1.168,-0.013774246,diff
793,1.172,-0.013694733,diff
794,1.176,-0.013613462,diff
795,1.18,-0.013530523,diff
796,1.184,-0.013446063,diff
797,1.188,-0.013360381,diff
798,1.192,-0.013272941,diff
799,1.196,-0.01318419,diff
800,1.2,-0.013094097,diff
801,1.204,-0.013002425,diff
802,1.208,-0.012909234,diff
803,1.212,-0.012814879,diff
804,1.216,-0.012718976,diff
805,1.22,-0.012621403,diff
806,1.224,-0.012522876,diff
807,1.228,-0.012422949,diff
808,1.232,-0.012322009,diff
809,1.236,-0.012218982,diff
810,1.24,-0.012115359,diff
811,1.244,-0.012010187,diff
812,1.248,-0.011903495,diff
813,1.252,-0.011795998,diff
814,1.256,-0.011686981,diff
815,1.26,-0.011577129,diff
816,1.264,-0.011465907,diff
817,1.268,-0.011353582,diff
818,1.272,-0.0112398565,diff
819,1.276,-0.011125416,diff
820,1.28,-0.011009365,diff
821,1.284,-0.010892689,diff
822,1.288,-0.010774612,diff
823,1.292,-0.010656029,diff
824,1.296,-0.010536045,diff
825,1.3,-0.010414809,diff
826,1.304,-0.010292947,diff
827,1.308,-0.010170013,diff
828,1.312,-0.010046124,diff
829,1.316,-0.00992167,diff
830,1.32,-0.009795994,diff
831,1.324,-0.0096692145,diff
832,1.328,-0.009542108,diff
833,1.332,-0.0094136,diff
834,1.336,-0.009284794,diff
835,1.34,-0.009154975,diff
836,1.344,-0.009024709,diff
837,1.348,-0.008893281,diff
838,1.352,-0.008761197,diff
839,1.356,-0.008628696,diff
840,1.36,-0.008495033,diff
841,1.364,-0.008361042,diff
842,1.368,-0.008226752,diff
843,1.372,-0.008091241,diff
844,1.376,-0.007955462,diff
845,1.38,-0.007819146,diff
846,1.384,-0.0076823533,diff
847,1.388,-0.0075448453,diff
848,1.392,-0.0074067414,diff
849,1.396,-0.0072683096,diff
850,1.4,-0.0071299076,diff
851,1.404,-0.006990075,diff
852,1.408,-0.006851077,diff
853,1.412,-0.0067111254,diff
854,1.416,-0.0065709054,diff
855,1.42,-0.0064300895,diff
856,1.424,-0.006289184,diff
857,1.428,-0.0061480403,diff
858,1.432,-0.0060068965,diff
859,1.436,-0.0058654845,diff
860,1.44,-0.005723536,diff
861,1.444,-0.005582005,diff
862,1.448,-0.0054397583,diff
863,1.452,-0.005297631,diff
864,1.456,-0.0051555634,diff
865,1.46,-0.0050134957,diff
866,1.464,-0.004870862,diff
867,1.468,-0.004728824,diff
868,1.472,-0.0045866966,diff
869,1.476,-0.004444629,diff
870,1.48,-0.00430274,diff
871,1.484,-0.004160613,diff
872,1.488,-0.004019439,diff
873,1.492,-0.0038776696,diff
874,1.496,-0.0037364066,diff
875,1.5,-0.003595382,diff
876,1.504,-0.0034545958,diff
877,1.508,-0.0033139884,diff
878,1.512,-0.0031743348,diff
879,1.516,-0.0030340552,diff
880,1.52,-0.0028945506,diff
881,1.524,-0.0027557015,diff
882,1.528,-0.0026174188,diff
883,1.532,-0.0024790764,diff
884,1.536,-0.0023416579,diff
885,1.54,-0.0022045076,diff
886,1.544,-0.002068296,diff
887,1.548,-0.0019327551,diff
888,1.552,-0.0017976612,diff
889,1.556,-0.0016629994,diff
890,1.56,-0.001529038,diff
891,1.564,-0.0013962537,diff
892,1.568,-0.0012636334,diff
893,1.572,-0.0011324435,diff
894,1.576,-0.0010017902,diff
895,1.58,-0.00087192655,diff
896,1.584,-0.0007431209,diff
897,1.588,-0.00061534345,diff
898,1.592,-0.00048834085,diff
899,1.596,-0.00036233664,diff
900,1.6,-0.00023764372,diff
901,1.604,-0.00011382997,diff
902,1.608,8.955598e-06,diff
903,1.612,0.00013040006,diff
904,1.616,0.00025093555,diff
905,1.62,0.0003696084,diff
906,1.624,0.0004877448,diff
907,1.628,0.0006044954,diff
908,1.632,0.0007197708,diff
909,1.636,0.00083355606,diff
910,1.64,0.0009460002,diff
911,1.644,0.0010569543,diff
912,1.648,0.0011666715,diff
913,1.652,0.0012746602,diff
914,1.656,0.0013812631,diff
915,1.66,0.0014860928,diff
916,1.664,0.0015893728,diff
917,1.668,0.0016913414,diff
918,1.672,0.0017912537,diff
919,1.676,0.0018894076,diff
920,1.68,0.0019857287,diff
921,1.684,0.0020804107,diff
922,1.688,0.0021734834,diff
923,1.692,0.002264142,diff
924,1.696,0.0023529083,diff
925,1.7,0.0024398267,diff
926,1.704,0.0025250912,diff
927,1.708,0.002607748,diff
928,1.712,0.002688408,diff
929,1.716,0.0027671307,diff
930,1.72,0.0028434098,diff
931,1.724,0.0029178858,diff
932,1.728,0.0029898137,diff
933,1.732,0.0030592978,diff
934,1.736,0.0031267256,diff
935,1.74,0.0031915754,diff
936,1.744,0.0032538772,diff
937,1.748,0.0033140928,diff
938,1.752,0.003371045,diff
939,1.756,0.003426373,diff
940,1.76,0.0034783334,diff
941,1.764,0.0035282075,diff
942,1.768,0.003574863,diff
943,1.772,0.0036189854,diff
944,1.776,0.0036606714,diff
945,1.78,0.0036990047,diff
946,1.784,0.0037345812,diff
947,1.788,0.0037673414,diff
948,1.792,0.0037970468,diff
949,1.796,0.0038240403,diff
950,1.8,0.0038476288,diff
951,1.804,0.0038682297,diff
952,1.808,0.0038853958,diff
953,1.812,0.0038996264,diff
954,1.816,0.0039106086,diff
955,1.82,0.003918305,diff
956,1.824,0.0039226115,diff
957,1.828,0.003923267,diff
958,1.832,0.003920749,diff
959,1.836,0.0039145723,diff
960,1.84,0.0039049834,diff
961,1.844,0.003891997,diff
962,1.848,0.0038750023,diff
963,1.852,0.0038546473,diff
964,1.856,0.0038302764,diff
965,1.86,0.0038022548,diff
966,1.864,0.0037700757,diff
967,1.868,0.0037344843,diff
968,1.872,0.0036946386,diff
969,1.876,0.003650941,diff
970,1.88,0.0036033094,diff
971,1.884,0.0035511889,diff
972,1.888,0.0034949742,diff
973,1.892,0.0034346431,diff
974,1.896,0.0033701994,diff
975,1.9,0.0033015683,diff
976,1.904,0.0032281987,diff
977,1.908,0.003150601,diff
978,1.912,0.0030683316,diff
979,1.916,0.0029818863,diff
980,1.92,0.0028907284,diff
981,1.924,0.0027947724,diff
982,1.928,0.0026945435,diff
983,1.932,0.0025889203,diff
984,1.936,0.0024789497,diff
985,1.94,0.0023642294,diff
986,1.944,0.0022443328,diff
987,1.948,0.0021194704,diff
988,1.952,0.0019898266,diff
989,1.956,0.0018549562,diff
990,1.96,0.0017148424,diff
991,1.964,0.0015696976,diff
992,1.968,0.0014193188,diff
993,1.972,0.0012636064,diff
994,1.976,0.0011026263,diff
995,1.98,0.0009362465,diff
996,1.984,0.0007641809,diff
997,1.988,0.0005867509,diff
998,1.992,0.00040360866,diff
999,1.996,0.00021487917,diff
1000,2.0,2.0256033e-05,diff


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_600/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_600/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_600/sol_nn.csv <==
,X_x,value,name
0,-2.0,1.3937941e-05,sol_nn
1,-1.996,0.002335358,sol_nn
2,-1.992,0.004651405,sol_nn
3,-1.988,0.0069613457,sol_nn
4,-1.984,0.009266283,sol_nn
5,-1.98,0.011565141,sol_nn
6,-1.976,0.013858972,sol_nn
7,-1.972,0.016147189,sol_nn
8,-1.968,0.018430274,sol_nn
9,-1.964,0.020707944,sol_nn
10,-1.96,0.022980474,sol_nn
11,-1.956,0.025247682,sol_nn
12,-1.952,0.027510041,sol_nn
13,-1.948,0.029767325,sol_nn
14,-1.944,0.0320196,sol_nn
15,-1.94,0.034267113,sol_nn
16,-1.936,0.03650968,sol_nn
17,-1.932,0.038747363,sol_nn
18,-1.928,0.04098038,sol_nn
19,-1.924,0.043209128,sol_nn
20,-1.92,0.04543288,sol_nn
21,-1.916,0.047651984,sol_nn
22,-1.912,0.049867295,sol_nn
23,-1.908,0.0520776,sol_nn
24,-1.904,0.05428372,sol_nn
25,-1.9,0.056485806,sol_nn
26,-1.896,0.0586831,sol_nn
27,-1.892,0.060876675,sol_nn
28,-1.888,0.063066274,sol_nn
29,-1.884,0.06525168,sol_nn
30,-1.88,0.06743309,sol_nn
31,-1.876,0.0696104,sol_nn
32,-1.872,0.071784236,sol_nn
33,-1.868,0.0739542,sol_nn
34,-1.864,0.07612046,sol_nn
35,-1.86,0.07828301,sol_nn
36,-1.856,0.08044202,sol_nn
37,-1.852,0.08259705,sol_nn
38,-1.848,0.08474943,sol_nn
39,-1.844,0.08689813,sol_nn
40,-1.84,0.089043245,sol_nn
41,-1.836,0.09118541,sol_nn
42,-1.832,0.093324184,sol_nn
43,-1.828,0.09545986,sol_nn
44,-1.824,0.09759249,sol_nn
45,-1.82,0.09972206,sol_nn
46,-1.816,0.10184866,sol_nn
47,-1.812,0.10397254,sol_nn
48,-1.808,0.10609348,sol_nn
49,-1.804,0.10821144,sol_nn
50,-1.8,0.11032693,sol_nn
51,-1.796,0.11243984,sol_nn
52,-1.792,0.11455019,sol_nn
53,-1.788,0.11665799,sol_nn
54,-1.784,0.11876334,sol_nn
55,-1.78,0.1208663,sol_nn
56,-1.776,0.12296669,sol_nn
57,-1.772,0.12506507,sol_nn
58,-1.768,0.12716135,sol_nn
59,-1.764,0.12925518,sol_nn
60,-1.76,0.13134712,sol_nn
61,-1.756,0.1334374,sol_nn
62,-1.752,0.13552503,sol_nn
63,-1.748,0.13761109,sol_nn
64,-1.744,0.13969548,sol_nn
65,-1.74,0.14177811,sol_nn
66,-1.736,0.14385886,sol_nn
67,-1.732,0.14593796,sol_nn
68,-1.728,0.14801556,sol_nn
69,-1.724,0.1500916,sol_nn
70,-1.72,0.15216628,sol_nn
71,-1.716,0.1542395,sol_nn
72,-1.712,0.15631142,sol_nn
73,-1.708,0.15838203,sol_nn
74,-1.704,0.16045095,sol_nn
75,-1.7,0.16251929,sol_nn
76,-1.696,0.1645864,sol_nn
77,-1.692,0.16665234,sol_nn
78,-1.688,0.16871765,sol_nn
79,-1.684,0.17078158,sol_nn
80,-1.68,0.17284483,sol_nn
81,-1.676,0.17490737,sol_nn
82,-1.672,0.17696863,sol_nn
83,-1.668,0.17902969,sol_nn
84,-1.664,0.1810901,sol_nn
85,-1.66,0.1831494,sol_nn
86,-1.656,0.18520865,sol_nn
87,-1.652,0.18726721,sol_nn
88,-1.648,0.18932545,sol_nn
89,-1.644,0.19138299,sol_nn
90,-1.64,0.19344044,sol_nn
91,-1.636,0.1954976,sol_nn
92,-1.632,0.19755454,sol_nn
93,-1.628,0.19961151,sol_nn
94,-1.624,0.20166792,sol_nn
95,-1.62,0.20372432,sol_nn
96,-1.616,0.20578092,sol_nn
97,-1.612,0.2078375,sol_nn
98,-1.608,0.2098942,sol_nn
99,-1.604,0.2119509,sol_nn
100,-1.6,0.2140077,sol_nn
101,-1.596,0.2160649,sol_nn
102,-1.592,0.21812217,sol_nn
103,-1.588,0.2201797,sol_nn
104,-1.584,0.22223765,sol_nn
105,-1.58,0.22429623,sol_nn
106,-1.576,0.22635497,sol_nn
107,-1.572,0.22841431,sol_nn
108,-1.568,0.23047422,sol_nn
109,-1.564,0.23253468,sol_nn
110,-1.56,0.2345955,sol_nn
111,-1.556,0.2366571,sol_nn
112,-1.552,0.23871979,sol_nn
113,-1.548,0.24078281,sol_nn
114,-1.544,0.24284641,sol_nn
115,-1.54,0.24491113,sol_nn
116,-1.536,0.24697672,sol_nn
117,-1.532,0.24904299,sol_nn
118,-1.528,0.25111037,sol_nn
119,-1.524,0.25317848,sol_nn
120,-1.52,0.25524747,sol_nn
121,-1.516,0.25731793,sol_nn
122,-1.512,0.25938907,sol_nn
123,-1.508,0.26146138,sol_nn
124,-1.504,0.2635347,sol_nn
125,-1.5,0.2656092,sol_nn
126,-1.496,0.26768476,sol_nn
127,-1.492,0.26976177,sol_nn
128,-1.488,0.2718398,sol_nn
129,-1.484,0.27391955,sol_nn
130,-1.48,0.27599984,sol_nn
131,-1.476,0.27808213,sol_nn
132,-1.472,0.28016526,sol_nn
133,-1.468,0.28224948,sol_nn
134,-1.464,0.28433588,sol_nn
135,-1.46,0.28642327,sol_nn
136,-1.456,0.28851205,sol_nn
137,-1.452,0.29060203,sol_nn
138,-1.448,0.29269388,sol_nn
139,-1.444,0.29478702,sol_nn
140,-1.44,0.29688165,sol_nn
141,-1.436,0.29897782,sol_nn
142,-1.432,0.3010753,sol_nn
143,-1.428,0.30317464,sol_nn
144,-1.424,0.3052754,sol_nn
145,-1.42,0.30737764,sol_nn
146,-1.416,0.30948153,sol_nn
147,-1.412,0.31158698,sol_nn
148,-1.408,0.31369367,sol_nn
149,-1.404,0.31580257,sol_nn
150,-1.4,0.31791276,sol_nn
151,-1.396,0.32002455,sol_nn
152,-1.392,0.32213813,sol_nn
153,-1.388,0.32425314,sol_nn
154,-1.384,0.32637027,sol_nn
155,-1.38,0.32848823,sol_nn
156,-1.376,0.33060837,sol_nn
157,-1.372,0.33273026,sol_nn
158,-1.368,0.33485365,sol_nn
159,-1.364,0.33697864,sol_nn
160,-1.36,0.3391053,sol_nn
161,-1.356,0.34123355,sol_nn
162,-1.352,0.3433634,sol_nn
163,-1.348,0.34549502,sol_nn
164,-1.344,0.3476285,sol_nn
165,-1.34,0.34976307,sol_nn
166,-1.336,0.3518995,sol_nn
167,-1.332,0.35403812,sol_nn
168,-1.328,0.35617772,sol_nn
169,-1.324,0.35831943,sol_nn
170,-1.32,0.36046222,sol_nn
171,-1.316,0.36260688,sol_nn
172,-1.312,0.3647532,sol_nn
173,-1.308,0.36690077,sol_nn
174,-1.304,0.36905032,sol_nn
175,-1.3,0.37120095,sol_nn
176,-1.296,0.37335327,sol_nn
177,-1.292,0.3755077,sol_nn
178,-1.288,0.37766302,sol_nn
179,-1.284,0.37981957,sol_nn
180,-1.28,0.3819785,sol_nn
181,-1.276,0.38413802,sol_nn
182,-1.272,0.38629937,sol_nn
183,-1.268,0.38846225,sol_nn
184,-1.264,0.39062643,sol_nn
185,-1.26,0.3927919,sol_nn
186,-1.256,0.3949588,sol_nn
187,-1.252,0.39712715,sol_nn
188,-1.248,0.3992967,sol_nn
189,-1.244,0.40146744,sol_nn
190,-1.24,0.4036396,sol_nn
191,-1.236,0.4058127,sol_nn
192,-1.232,0.40798724,sol_nn
193,-1.228,0.41016287,sol_nn
194,-1.224,0.41233984,sol_nn
195,-1.22,0.41451782,sol_nn
196,-1.216,0.41669655,sol_nn
197,-1.212,0.41887686,sol_nn
198,-1.208,0.4210579,sol_nn
199,-1.204,0.42323998,sol_nn
200,-1.2,0.42542297,sol_nn
201,-1.196,0.42760718,sol_nn
202,-1.192,0.42979178,sol_nn
203,-1.188,0.4319775,sol_nn
204,-1.184,0.43416387,sol_nn
205,-1.18,0.4363513,sol_nn
206,-1.176,0.43853927,sol_nn
207,-1.172,0.4407278,sol_nn
208,-1.168,0.44291693,sol_nn
209,-1.164,0.44510677,sol_nn
210,-1.16,0.4472974,sol_nn
211,-1.156,0.44948822,sol_nn
212,-1.152,0.45167938,sol_nn
213,-1.148,0.45387104,sol_nn
214,-1.144,0.45606315,sol_nn
215,-1.14,0.4582557,sol_nn
216,-1.136,0.46044824,sol_nn
217,-1.132,0.46264094,sol_nn
218,-1.128,0.46483403,sol_nn
219,-1.124,0.4670271,sol_nn
220,-1.12,0.46922004,sol_nn
221,-1.116,0.4714129,sol_nn
222,-1.112,0.4736061,sol_nn
223,-1.108,0.4757986,sol_nn
224,-1.104,0.47799128,sol_nn
225,-1.1,0.4801837,sol_nn
226,-1.096,0.48237538,sol_nn
227,-1.092,0.48456693,sol_nn
228,-1.088,0.4867577,sol_nn
229,-1.084,0.4889484,sol_nn
230,-1.08,0.49113828,sol_nn
231,-1.076,0.49332726,sol_nn
232,-1.072,0.49551588,sol_nn
233,-1.068,0.4977037,sol_nn
234,-1.064,0.4998901,sol_nn
235,-1.06,0.50207573,sol_nn
236,-1.056,0.5042601,sol_nn
237,-1.052,0.50644386,sol_nn
238,-1.048,0.508626,sol_nn
239,-1.044,0.51080716,sol_nn
240,-1.04,0.512987,sol_nn
241,-1.036,0.5151648,sol_nn
242,-1.032,0.51734173,sol_nn
243,-1.028,0.5195171,sol_nn
244,-1.024,0.52168995,sol_nn
245,-1.02,0.52386165,sol_nn
246,-1.016,0.5260314,sol_nn
247,-1.012,0.5281993,sol_nn
248,-1.008,0.5303652,sol_nn
249,-1.004,0.53252876,sol_nn
250,-1.0,0.5346905,sol_nn
251,-0.996,0.5368497,sol_nn
252,-0.992,0.5390068,sol_nn
253,-0.988,0.54116154,sol_nn
254,-0.984,0.5433137,sol_nn
255,-0.98,0.5454629,sol_nn
256,-0.976,0.5476102,sol_nn
257,-0.972,0.5497538,sol_nn
258,-0.968,0.55189556,sol_nn
259,-0.964,0.5540341,sol_nn
260,-0.96,0.55617,sol_nn
261,-0.956,0.5583023,sol_nn
262,-0.952,0.5604317,sol_nn
263,-0.948,0.56255805,sol_nn
264,-0.944,0.56468135,sol_nn
265,-0.94,0.5668017,sol_nn
266,-0.936,0.5689187,sol_nn
267,-0.932,0.5710323,sol_nn
268,-0.928,0.57314265,sol_nn
269,-0.924,0.57524955,sol_nn
270,-0.92,0.57735324,sol_nn
271,-0.916,0.5794531,sol_nn
272,-0.912,0.5815493,sol_nn
273,-0.908,0.5836428,sol_nn
274,-0.904,0.58573234,sol_nn
275,-0.9,0.58781844,sol_nn
276,-0.896,0.5899011,sol_nn
277,-0.892,0.59198046,sol_nn
278,-0.888,0.5940561,sol_nn
279,-0.884,0.59612846,sol_nn
280,-0.88,0.5981976,sol_nn
281,-0.876,0.600263,sol_nn
282,-0.872,0.6023252,sol_nn
283,-0.868,0.6043842,sol_nn
284,-0.864,0.6064402,sol_nn
285,-0.86,0.6084928,sol_nn
286,-0.856,0.6105424,sol_nn
287,-0.852,0.61258924,sol_nn
288,-0.848,0.61463284,sol_nn
289,-0.844,0.6166739,sol_nn
290,-0.84,0.6187122,sol_nn
291,-0.836,0.62074786,sol_nn
292,-0.832,0.6227813,sol_nn
293,-0.828,0.6248128,sol_nn
294,-0.824,0.6268419,sol_nn
295,-0.82,0.6288687,sol_nn
296,-0.816,0.63089406,sol_nn
297,-0.812,0.63291764,sol_nn
298,-0.808,0.63494045,sol_nn
299,-0.804,0.6369614,sol_nn
300,-0.8,0.6389816,sol_nn
301,-0.796,0.6410006,sol_nn
302,-0.792,0.6430192,sol_nn
303,-0.788,0.64503723,sol_nn
304,-0.784,0.6470556,sol_nn
305,-0.78,0.6490734,sol_nn
306,-0.776,0.6510919,sol_nn
307,-0.772,0.6531105,sol_nn
308,-0.768,0.65513015,sol_nn
309,-0.764,0.6571507,sol_nn
310,-0.76,0.65917313,sol_nn
311,-0.756,0.66119653,sol_nn
312,-0.752,0.66322243,sol_nn
313,-0.748,0.6652495,sol_nn
314,-0.744,0.6672794,sol_nn
315,-0.74,0.6693118,sol_nn
316,-0.736,0.67134714,sol_nn
317,-0.732,0.6733852,sol_nn
318,-0.728,0.6754269,sol_nn
319,-0.724,0.6774722,sol_nn
320,-0.72,0.6795217,sol_nn
321,-0.716,0.6815753,sol_nn
322,-0.712,0.6836332,sol_nn
323,-0.708,0.68569535,sol_nn
324,-0.704,0.6877632,sol_nn
325,-0.7,0.6898354,sol_nn
326,-0.696,0.69191307,sol_nn
327,-0.692,0.6939965,sol_nn
328,-0.688,0.696085,sol_nn
329,-0.684,0.69817984,sol_nn
330,-0.68,0.70028067,sol_nn
331,-0.676,0.7023878,sol_nn
332,-0.672,0.7045009,sol_nn
333,-0.668,0.70662063,sol_nn
334,-0.664,0.70874715,sol_nn
335,-0.66,0.71088046,sol_nn
336,-0.656,0.7130205,sol_nn
337,-0.652,0.71516716,sol_nn
338,-0.648,0.71732074,sol_nn
339,-0.644,0.7194817,sol_nn
340,-0.64,0.72164935,sol_nn
341,-0.636,0.72382385,sol_nn
342,-0.632,0.7260052,sol_nn
343,-0.628,0.7281936,sol_nn
344,-0.624,0.73038876,sol_nn
345,-0.62,0.73259115,sol_nn
346,-0.616,0.7347999,sol_nn
347,-0.612,0.7370154,sol_nn
348,-0.608,0.7392369,sol_nn
349,-0.604,0.7414651,sol_nn
350,-0.6,0.7436992,sol_nn
351,-0.596,0.74593896,sol_nn
352,-0.592,0.74818504,sol_nn
353,-0.588,0.7504364,sol_nn
354,-0.584,0.75269324,sol_nn
355,-0.58,0.7549549,sol_nn
356,-0.576,0.75722134,sol_nn
357,-0.572,0.759492,sol_nn
358,-0.568,0.76176643,sol_nn
359,-0.564,0.764045,sol_nn
360,-0.56,0.76632744,sol_nn
361,-0.556,0.7686131,sol_nn
362,-0.552,0.7709008,sol_nn
363,-0.548,0.77319145,sol_nn
364,-0.544,0.7754839,sol_nn
365,-0.54,0.7777782,sol_nn
366,-0.536,0.7800738,sol_nn
367,-0.532,0.78237,sol_nn
368,-0.528,0.78466684,sol_nn
369,-0.524,0.7869633,sol_nn
370,-0.52,0.78925955,sol_nn
371,-0.516,0.7915554,sol_nn
372,-0.512,0.7938498,sol_nn
373,-0.508,0.7961423,sol_nn
374,-0.504,0.7984326,sol_nn
375,-0.5,0.8007207,sol_nn
376,-0.496,0.80300564,sol_nn
377,-0.492,0.80528784,sol_nn
378,-0.488,0.80756557,sol_nn
379,-0.484,0.80983955,sol_nn
380,-0.48,0.81210864,sol_nn
381,-0.476,0.81437325,sol_nn
382,-0.472,0.81663245,sol_nn
383,-0.468,0.8188858,sol_nn
384,-0.464,0.82113314,sol_nn
385,-0.46,0.8233743,sol_nn
386,-0.456,0.82560897,sol_nn
387,-0.452,0.82783645,sol_nn
388,-0.448,0.8300565,sol_nn
389,-0.444,0.8322686,sol_nn
390,-0.44,0.8344731,sol_nn
391,-0.436,0.8366695,sol_nn
392,-0.432,0.8388578,sol_nn
393,-0.428,0.8410365,sol_nn
394,-0.424,0.84320724,sol_nn
395,-0.42,0.84536904,sol_nn
396,-0.416,0.8475213,sol_nn
397,-0.412,0.8496635,sol_nn
398,-0.408,0.8517974,sol_nn
399,-0.404,0.8539207,sol_nn
400,-0.4,0.85603416,sol_nn
401,-0.396,0.85813826,sol_nn
402,-0.392,0.8602317,sol_nn
403,-0.388,0.8623148,sol_nn
404,-0.384,0.86438835,sol_nn
405,-0.38,0.86645204,sol_nn
406,-0.376,0.86850417,sol_nn
407,-0.372,0.8705469,sol_nn
408,-0.368,0.87257874,sol_nn
409,-0.364,0.8746006,sol_nn
410,-0.36,0.87661177,sol_nn
411,-0.356,0.87861276,sol_nn
412,-0.352,0.8806028,sol_nn
413,-0.348,0.88258255,sol_nn
414,-0.344,0.8845518,sol_nn
415,-0.34,0.88651085,sol_nn
416,-0.336,0.8884593,sol_nn
417,-0.332,0.89039725,sol_nn
418,-0.328,0.89232534,sol_nn
419,-0.324,0.89424247,sol_nn
420,-0.32,0.89614916,sol_nn
421,-0.316,0.8980452,sol_nn
422,-0.312,0.8999311,sol_nn
423,-0.308,0.9018059,sol_nn
424,-0.304,0.90367025,sol_nn
425,-0.3,0.9055244,sol_nn
426,-0.296,0.90736777,sol_nn
427,-0.292,0.9092001,sol_nn
428,-0.288,0.91102165,sol_nn
429,-0.284,0.9128326,sol_nn
430,-0.28,0.9146317,sol_nn
431,-0.276,0.91642004,sol_nn
432,-0.272,0.91819674,sol_nn
433,-0.268,0.9199618,sol_nn
434,-0.264,0.921715,sol_nn
435,-0.26,0.923457,sol_nn
436,-0.256,0.9251859,sol_nn
437,-0.252,0.92690206,sol_nn
438,-0.248,0.9286064,sol_nn
439,-0.244,0.9302974,sol_nn
440,-0.24,0.93197477,sol_nn
441,-0.236,0.9336384,sol_nn
442,-0.232,0.935288,sol_nn
443,-0.228,0.9369236,sol_nn
444,-0.224,0.9385432,sol_nn
445,-0.22,0.9401488,sol_nn
446,-0.216,0.9417384,sol_nn
447,-0.212,0.9433113,sol_nn
448,-0.208,0.9448686,sol_nn
449,-0.204,0.94640803,sol_nn
450,-0.2,0.94793034,sol_nn
451,-0.196,0.9494341,sol_nn
452,-0.192,0.9509201,sol_nn
453,-0.188,0.9523863,sol_nn
454,-0.184,0.9538333,sol_nn
455,-0.18,0.9552603,sol_nn
456,-0.176,0.9566656,sol_nn
457,-0.172,0.95805025,sol_nn
458,-0.168,0.9594131,sol_nn
459,-0.164,0.96075284,sol_nn
460,-0.16,0.9620702,sol_nn
461,-0.156,0.96336365,sol_nn
462,-0.152,0.96463233,sol_nn
463,-0.148,0.96587723,sol_nn
464,-0.144,0.96709603,sol_nn
465,-0.14,0.9682892,sol_nn
466,-0.136,0.969456,sol_nn
467,-0.132,0.970595,sol_nn
468,-0.128,0.9717068,sol_nn
469,-0.124,0.97279036,sol_nn
470,-0.12,0.97384506,sol_nn
471,-0.116,0.97487026,sol_nn
472,-0.112,0.97586626,sol_nn
473,-0.108,0.97683156,sol_nn
474,-0.104,0.97776616,sol_nn
475,-0.1,0.9786699,sol_nn
476,-0.096,0.9795414,sol_nn
477,-0.092,0.9803805,sol_nn
478,-0.088,0.98118734,sol_nn
479,-0.084,0.98196125,sol_nn
480,-0.08,0.9827019,sol_nn
481,-0.076,0.9834086,sol_nn
482,-0.072,0.9840817,sol_nn
483,-0.068,0.9847199,sol_nn
484,-0.064,0.98532313,sol_nn
485,-0.06,0.98589146,sol_nn
486,-0.056,0.98642516,sol_nn
487,-0.052,0.9869232,sol_nn
488,-0.048,0.98738486,sol_nn
489,-0.044,0.98781115,sol_nn
490,-0.04,0.98820126,sol_nn
491,-0.036,0.9885553,sol_nn
492,-0.032,0.98887306,sol_nn
493,-0.028,0.98915386,sol_nn
494,-0.024,0.98939854,sol_nn
495,-0.02,0.98960656,sol_nn
496,-0.016,0.9897776,sol_nn
497,-0.012,0.9899126,sol_nn
498,-0.008,0.99001026,sol_nn
499,-0.004,0.99007165,sol_nn
500,0.0,0.9900967,sol_nn
501,0.004,0.99008447,sol_nn
502,0.008,0.9900361,sol_nn
503,0.012,0.9899515,sol_nn
504,0.016,0.9898304,sol_nn
505,0.02,0.9896732,sol_nn
506,0.024,0.98948014,sol_nn
507,0.028,0.98925114,sol_nn
508,0.032,0.9889864,sol_nn
509,0.036,0.9886862,sol_nn
510,0.04,0.9883506,sol_nn
511,0.044,0.9879803,sol_nn
512,0.048,0.98757523,sol_nn
513,0.052,0.98713565,sol_nn
514,0.056,0.98666173,sol_nn
515,0.06,0.9861533,sol_nn
516,0.064,0.98561174,sol_nn
517,0.068,0.9850366,sol_nn
518,0.072,0.984428,sol_nn
519,0.076,0.9837869,sol_nn
520,0.08,0.98311317,sol_nn
521,0.084,0.9824073,sol_nn
522,0.088,0.98166925,sol_nn
523,0.092,0.98089993,sol_nn
524,0.096,0.98009956,sol_nn
525,0.1,0.9792681,sol_nn
526,0.104,0.97840613,sol_nn
527,0.108,0.9775146,sol_nn
528,0.112,0.9765935,sol_nn
529,0.116,0.9756421,sol_nn
530,0.12,0.97466207,sol_nn
531,0.124,0.9736537,sol_nn
532,0.128,0.9726167,sol_nn
533,0.132,0.971552,sol_nn
534,0.136,0.97045994,sol_nn
535,0.14,0.9693407,sol_nn
536,0.144,0.9681946,sol_nn
537,0.148,0.96702266,sol_nn
538,0.152,0.96582496,sol_nn
539,0.156,0.9646008,sol_nn
540,0.16,0.9633521,sol_nn
541,0.164,0.9620787,sol_nn
542,0.168,0.96078,sol_nn
543,0.172,0.9594587,sol_nn
544,0.176,0.95811325,sol_nn
545,0.18,0.9567448,sol_nn
546,0.184,0.95535326,sol_nn
547,0.188,0.953939,sol_nn
548,0.192,0.95250314,sol_nn
549,0.196,0.95104563,sol_nn
550,0.2,0.9495665,sol_nn
551,0.204,0.94806683,sol_nn
552,0.208,0.94654596,sol_nn
553,0.212,0.94500554,sol_nn
554,0.216,0.9434448,sol_nn
555,0.22,0.9418647,sol_nn
556,0.224,0.94026554,sol_nn
557,0.228,0.9386481,sol_nn
558,0.232,0.9370117,sol_nn
559,0.236,0.935357,sol_nn
560,0.24,0.9336852,sol_nn
561,0.244,0.93199563,sol_nn
562,0.248,0.93028915,sol_nn
563,0.252,0.9285658,sol_nn
564,0.256,0.926826,sol_nn
565,0.26,0.92507094,sol_nn
566,0.264,0.92329955,sol_nn
567,0.268,0.92151326,sol_nn
568,0.272,0.9197116,sol_nn
569,0.276,0.917895,sol_nn
570,0.28,0.91606396,sol_nn
571,0.284,0.9142193,sol_nn
572,0.288,0.91236067,sol_nn
573,0.292,0.91048837,sol_nn
574,0.296,0.90860254,sol_nn
575,0.3,0.90670407,sol_nn
576,0.304,0.90479267,sol_nn
577,0.308,0.90286887,sol_nn
578,0.312,0.90093344,sol_nn
579,0.316,0.89898646,sol_nn
580,0.32,0.8970274,sol_nn
581,0.324,0.8950573,sol_nn
582,0.328,0.8930759,sol_nn
583,0.332,0.89108384,sol_nn
584,0.336,0.88908124,sol_nn
585,0.34,0.88706845,sol_nn
586,0.344,0.8850461,sol_nn
587,0.348,0.8830136,sol_nn
588,0.352,0.88097143,sol_nn
589,0.356,0.87891996,sol_nn
590,0.36,0.87686026,sol_nn
591,0.364,0.87479126,sol_nn
592,0.368,0.87271315,sol_nn
593,0.372,0.87062776,sol_nn
594,0.376,0.86853343,sol_nn
595,0.38,0.86643165,sol_nn
596,0.384,0.8643219,sol_nn
597,0.388,0.86220425,sol_nn
598,0.392,0.86008024,sol_nn
599,0.396,0.85794866,sol_nn
600,0.4,0.8558105,sol_nn
601,0.404,0.8536656,sol_nn
602,0.408,0.8515143,sol_nn
603,0.412,0.84935635,sol_nn
604,0.416,0.8471924,sol_nn
605,0.42,0.8450223,sol_nn
606,0.424,0.8428467,sol_nn
607,0.428,0.8406659,sol_nn
608,0.432,0.83847904,sol_nn
609,0.436,0.8362875,sol_nn
610,0.44,0.83409107,sol_nn
611,0.444,0.8318893,sol_nn
612,0.448,0.8296832,sol_nn
613,0.452,0.82747245,sol_nn
614,0.456,0.8252568,sol_nn
615,0.46,0.8230376,sol_nn
616,0.464,0.8208142,sol_nn
617,0.468,0.8185866,sol_nn
618,0.472,0.81635547,sol_nn
619,0.476,0.8141204,sol_nn
620,0.48,0.8118822,sol_nn
621,0.484,0.80963975,sol_nn
622,0.488,0.80739474,sol_nn
623,0.492,0.8051469,sol_nn
624,0.496,0.8028957,sol_nn
625,0.5,0.8006415,sol_nn
626,0.504,0.7983844,sol_nn
627,0.508,0.7961253,sol_nn
628,0.512,0.79386353,sol_nn
629,0.516,0.79159963,sol_nn
630,0.52,0.78933275,sol_nn
631,0.524,0.78706443,sol_nn
632,0.528,0.78479373,sol_nn
633,0.532,0.7825213,sol_nn
634,0.536,0.7802471,sol_nn
635,0.54,0.77797097,sol_nn
636,0.544,0.7756935,sol_nn
637,0.548,0.77341425,sol_nn
638,0.552,0.77113396,sol_nn
639,0.556,0.7688521,sol_nn
640,0.56,0.7665693,sol_nn
641,0.564,0.7642854,sol_nn
642,0.568,0.7619999,sol_nn
643,0.572,0.75971395,sol_nn
644,0.576,0.75742704,sol_nn
645,0.58,0.75513923,sol_nn
646,0.584,0.75285095,sol_nn
647,0.588,0.75056225,sol_nn
648,0.592,0.7482727,sol_nn
649,0.596,0.74598235,sol_nn
650,0.6,0.7436922,sol_nn
651,0.604,0.74140185,sol_nn
652,0.608,0.7391113,sol_nn
653,0.612,0.73681986,sol_nn
654,0.616,0.7345293,sol_nn
655,0.62,0.73223764,sol_nn
656,0.624,0.72994703,sol_nn
657,0.628,0.72765577,sol_nn
658,0.632,0.7253653,sol_nn
659,0.636,0.7230748,sol_nn
660,0.64,0.7207847,sol_nn
661,0.644,0.7184949,sol_nn
662,0.648,0.7162057,sol_nn
663,0.652,0.71391654,sol_nn
664,0.656,0.71162826,sol_nn
665,0.66,0.709341,sol_nn
666,0.664,0.70705384,sol_nn
667,0.668,0.704767,sol_nn
668,0.672,0.7024817,sol_nn
669,0.676,0.7001968,sol_nn
670,0.68,0.6979126,sol_nn
671,0.684,0.69562954,sol_nn
672,0.688,0.6933472,sol_nn
673,0.692,0.6910659,sol_nn
674,0.696,0.6887858,sol_nn
675,0.7,0.68650633,sol_nn
676,0.704,0.68422836,sol_nn
677,0.708,0.681951,sol_nn
678,0.712,0.67967564,sol_nn
679,0.716,0.67740107,sol_nn
680,0.72,0.6751276,sol_nn
681,0.724,0.6728558,sol_nn
682,0.728,0.6705845,sol_nn
683,0.732,0.66831577,sol_nn
684,0.736,0.6660475,sol_nn
685,0.74,0.6637808,sol_nn
686,0.744,0.66151583,sol_nn
687,0.748,0.65925175,sol_nn
688,0.752,0.6569897,sol_nn
689,0.756,0.6547291,sol_nn
690,0.76,0.6524698,sol_nn
691,0.764,0.6502124,sol_nn
692,0.768,0.6479563,sol_nn
693,0.772,0.6457022,sol_nn
694,0.776,0.64344954,sol_nn
695,0.78,0.6411988,sol_nn
696,0.784,0.638949,sol_nn
697,0.788,0.6367013,sol_nn
698,0.792,0.63445574,sol_nn
699,0.796,0.63221157,sol_nn
700,0.8,0.6299691,sol_nn
701,0.804,0.6277287,sol_nn
702,0.808,0.6254899,sol_nn
703,0.812,0.62325317,sol_nn
704,0.816,0.6210179,sol_nn
705,0.82,0.6187852,sol_nn
706,0.824,0.6165541,sol_nn
707,0.828,0.6143242,sol_nn
708,0.832,0.61209667,sol_nn
709,0.836,0.6098713,sol_nn
710,0.84,0.6076475,sol_nn
711,0.844,0.6054258,sol_nn
712,0.848,0.6032057,sol_nn
713,0.852,0.600988,sol_nn
714,0.856,0.5987719,sol_nn
715,0.86,0.5965582,sol_nn
716,0.864,0.5943463,sol_nn
717,0.868,0.59213644,sol_nn
718,0.872,0.58992827,sol_nn
719,0.876,0.5877224,sol_nn
720,0.88,0.5855187,sol_nn
721,0.884,0.5833167,sol_nn
722,0.888,0.58111715,sol_nn
723,0.892,0.5789195,sol_nn
724,0.896,0.5767237,sol_nn
725,0.9,0.5745297,sol_nn
726,0.904,0.5723381,sol_nn
727,0.908,0.57014817,sol_nn
728,0.912,0.56796086,sol_nn
729,0.916,0.56577504,sol_nn
730,0.92,0.563592,sol_nn
731,0.924,0.5614101,sol_nn
732,0.928,0.55923116,sol_nn
733,0.932,0.5570539,sol_nn
734,0.936,0.5548787,sol_nn
735,0.94,0.55270565,sol_nn
736,0.944,0.5505347,sol_nn
737,0.948,0.54836553,sol_nn
738,0.952,0.5461984,sol_nn
739,0.956,0.54403377,sol_nn
740,0.96,0.5418711,sol_nn
741,0.964,0.5397102,sol_nn
742,0.968,0.5375511,sol_nn
743,0.972,0.53539497,sol_nn
744,0.976,0.53323984,sol_nn
745,0.98,0.53108746,sol_nn
746,0.984,0.5289372,sol_nn
747,0.988,0.5267885,sol_nn
748,0.992,0.5246419,sol_nn
749,0.996,0.5224976,sol_nn
750,1.0,0.5203554,sol_nn
751,1.004,0.51821464,sol_nn
752,1.008,0.5160764,sol_nn
753,1.012,0.51394004,sol_nn
754,1.016,0.5118053,sol_nn
755,1.02,0.50967306,sol_nn
756,1.024,0.50754267,sol_nn
757,1.028,0.5054145,sol_nn
758,1.032,0.5032879,sol_nn
759,1.036,0.5011633,sol_nn
760,1.04,0.49904072,sol_nn
761,1.044,0.4969201,sol_nn
762,1.048,0.4948015,sol_nn
763,1.052,0.49268493,sol_nn
764,1.056,0.49056995,sol_nn
765,1.06,0.48845738,sol_nn
766,1.064,0.48634622,sol_nn
767,1.068,0.4842372,sol_nn
768,1.072,0.4821298,sol_nn
769,1.076,0.48002455,sol_nn
770,1.08,0.47792137,sol_nn
771,1.084,0.47581968,sol_nn
772,1.088,0.47371975,sol_nn
773,1.092,0.47162163,sol_nn
774,1.096,0.4695253,sol_nn
775,1.1,0.46743137,sol_nn
776,1.104,0.4653388,sol_nn
777,1.108,0.4632484,sol_nn
778,1.112,0.46115947,sol_nn
779,1.116,0.45907217,sol_nn
780,1.12,0.4569869,sol_nn
781,1.124,0.45490304,sol_nn
782,1.128,0.4528212,sol_nn
783,1.132,0.4507411,sol_nn
784,1.136,0.4486623,sol_nn
785,1.14,0.44658545,sol_nn
786,1.144,0.44451013,sol_nn
787,1.148,0.44243655,sol_nn
788,1.152,0.4403648,sol_nn
789,1.156,0.43829447,sol_nn
790,1.16,0.43622586,sol_nn
791,1.164,0.4341588,sol_nn
792,1.168,0.43209323,sol_nn
793,1.172,0.4300291,sol_nn
794,1.176,0.4279668,sol_nn
795,1.18,0.42590618,sol_nn
796,1.184,0.42384702,sol_nn
797,1.188,0.42178914,sol_nn
798,1.192,0.41973293,sol_nn
799,1.196,0.41767812,sol_nn
800,1.2,0.4156246,sol_nn
801,1.204,0.4135727,sol_nn
802,1.208,0.41152233,sol_nn
803,1.212,0.40947303,sol_nn
804,1.216,0.40742537,sol_nn
805,1.22,0.40537933,sol_nn
806,1.224,0.4033343,sol_nn
807,1.228,0.4012906,sol_nn
808,1.232,0.39924794,sol_nn
809,1.236,0.3972074,sol_nn
810,1.24,0.3951674,sol_nn
811,1.244,0.39312902,sol_nn
812,1.248,0.3910921,sol_nn
813,1.252,0.389056,sol_nn
814,1.256,0.3870214,sol_nn
815,1.26,0.38498768,sol_nn
816,1.264,0.38295528,sol_nn
817,1.268,0.38092405,sol_nn
818,1.272,0.37889418,sol_nn
819,1.276,0.376865,sol_nn
820,1.28,0.3748375,sol_nn
821,1.284,0.37281054,sol_nn
822,1.288,0.37078506,sol_nn
823,1.292,0.36876,sol_nn
824,1.296,0.3667364,sol_nn
825,1.3,0.3647141,sol_nn
826,1.304,0.36269233,sol_nn
827,1.308,0.3606717,sol_nn
828,1.312,0.35865194,sol_nn
829,1.316,0.35663283,sol_nn
830,1.32,0.35461488,sol_nn
831,1.324,0.3525981,sol_nn
832,1.328,0.35058165,sol_nn
833,1.332,0.3485665,sol_nn
834,1.336,0.34655175,sol_nn
835,1.34,0.34453794,sol_nn
836,1.344,0.34252465,sol_nn
837,1.348,0.34051245,sol_nn
838,1.352,0.33850095,sol_nn
839,1.356,0.3364899,sol_nn
840,1.36,0.33447993,sol_nn
841,1.364,0.33247036,sol_nn
842,1.368,0.33046103,sol_nn
843,1.372,0.32845294,sol_nn
844,1.376,0.3264451,sol_nn
845,1.38,0.32443786,sol_nn
846,1.384,0.3224311,sol_nn
847,1.388,0.32042497,sol_nn
848,1.392,0.3184195,sol_nn
849,1.396,0.3164143,sol_nn
850,1.4,0.31440914,sol_nn
851,1.404,0.31240535,sol_nn
852,1.408,0.31040078,sol_nn
853,1.412,0.30839714,sol_nn
854,1.416,0.30639374,sol_nn
855,1.42,0.304391,sol_nn
856,1.424,0.30238828,sol_nn
857,1.428,0.30038586,sol_nn
858,1.432,0.29838336,sol_nn
859,1.436,0.2963812,sol_nn
860,1.44,0.29437953,sol_nn
861,1.444,0.2923775,sol_nn
862,1.448,0.2903762,sol_nn
863,1.452,0.28837466,sol_nn
864,1.456,0.28637317,sol_nn
865,1.46,0.2843716,sol_nn
866,1.464,0.2823707,sol_nn
867,1.468,0.2803691,sol_nn
868,1.472,0.27836764,sol_nn
869,1.476,0.27636614,sol_nn
870,1.48,0.2743644,sol_nn
871,1.484,0.27236298,sol_nn
872,1.488,0.27036053,sol_nn
873,1.492,0.2683587,sol_nn
874,1.496,0.26635635,sol_nn
875,1.5,0.2643538,sol_nn
876,1.504,0.26235104,sol_nn
877,1.508,0.26034802,sol_nn
878,1.512,0.25834408,sol_nn
879,1.516,0.25634074,sol_nn
880,1.52,0.25433668,sol_nn
881,1.524,0.2523319,sol_nn
882,1.528,0.25032663,sol_nn
883,1.532,0.24832138,sol_nn
884,1.536,0.24631518,sol_nn
885,1.54,0.24430877,sol_nn
886,1.544,0.24230136,sol_nn
887,1.548,0.24029332,sol_nn
888,1.552,0.2382848,sol_nn
889,1.556,0.23627588,sol_nn
890,1.56,0.23426628,sol_nn
891,1.564,0.23225544,sol_nn
892,1.568,0.23024449,sol_nn
893,1.572,0.22823206,sol_nn
894,1.576,0.22621913,sol_nn
895,1.58,0.22420537,sol_nn
896,1.584,0.22219062,sol_nn
897,1.588,0.22017476,sol_nn
898,1.592,0.2181582,sol_nn
899,1.596,0.21614064,sol_nn
900,1.6,0.2141217,sol_nn
901,1.604,0.21210195,sol_nn
902,1.608,0.2100811,sol_nn
903,1.612,0.20805898,sol_nn
904,1.616,0.20603588,sol_nn
905,1.62,0.204011,sol_nn
906,1.624,0.20198557,sol_nn
907,1.628,0.19995868,sol_nn
908,1.632,0.1979304,sol_nn
909,1.636,0.19590054,sol_nn
910,1.64,0.19386943,sol_nn
911,1.644,0.19183674,sol_nn
912,1.648,0.1898029,sol_nn
913,1.652,0.18776733,sol_nn
914,1.656,0.1857303,sol_nn
915,1.66,0.18369156,sol_nn
916,1.664,0.18165122,sol_nn
917,1.668,0.17960961,sol_nn
918,1.672,0.1775659,sol_nn
919,1.676,0.17552048,sol_nn
920,1.68,0.17347324,sol_nn
921,1.684,0.1714243,sol_nn
922,1.688,0.1693738,sol_nn
923,1.692,0.16732083,sol_nn
924,1.696,0.16526602,sol_nn
925,1.7,0.16320932,sol_nn
926,1.704,0.16115102,sol_nn
927,1.708,0.1590901,sol_nn
928,1.712,0.15702714,sol_nn
929,1.716,0.15496229,sol_nn
930,1.72,0.15289494,sol_nn
931,1.724,0.15082586,sol_nn
932,1.728,0.14875415,sol_nn
933,1.732,0.14668007,sol_nn
934,1.736,0.14460394,sol_nn
935,1.74,0.14252515,sol_nn
936,1.744,0.14044389,sol_nn
937,1.748,0.13836047,sol_nn
938,1.752,0.13627386,sol_nn
939,1.756,0.13418555,sol_nn
940,1.76,0.13209395,sol_nn
941,1.764,0.13000019,sol_nn
942,1.768,0.12790328,sol_nn
943,1.772,0.12580384,sol_nn
944,1.776,0.1237019,sol_nn
945,1.78,0.121596664,sol_nn
946,1.784,0.11948861,sol_nn
947,1.788,0.1173778,sol_nn
948,1.792,0.11526388,sol_nn
949,1.796,0.11314731,sol_nn
950,1.8,0.11102733,sol_nn
951,1.804,0.1089043,sol_nn
952,1.808,0.10677791,sol_nn
953,1.812,0.1046485,sol_nn
954,1.816,0.10251592,sol_nn
955,1.82,0.10037999,sol_nn
956,1.824,0.098240726,sol_nn
957,1.828,0.09609782,sol_nn
958,1.832,0.09395167,sol_nn
959,1.836,0.09180193,sol_nn
960,1.84,0.08964871,sol_nn
961,1.844,0.08749215,sol_nn
962,1.848,0.08533153,sol_nn
963,1.852,0.08316761,sol_nn
964,1.856,0.08099967,sol_nn
965,1.86,0.07882802,sol_nn
966,1.864,0.07665227,sol_nn
967,1.868,0.07447305,sol_nn
968,1.872,0.072289646,sol_nn
969,1.876,0.07010232,sol_nn
970,1.88,0.06791112,sol_nn
971,1.884,0.06571543,sol_nn
972,1.888,0.06351559,sol_nn
973,1.892,0.061311692,sol_nn
974,1.896,0.059103616,sol_nn
975,1.9,0.05689142,sol_nn
976,1.904,0.05467442,sol_nn
977,1.908,0.052453257,sol_nn
978,1.912,0.050227422,sol_nn
979,1.916,0.047997348,sol_nn
980,1.92,0.04576262,sol_nn
981,1.924,0.043523036,sol_nn
982,1.928,0.04127924,sol_nn
983,1.932,0.03902999,sol_nn
984,1.936,0.036776453,sol_nn
985,1.94,0.0345181,sol_nn
986,1.944,0.03225464,sol_nn
987,1.948,0.02998621,sol_nn
988,1.952,0.027712937,sol_nn
989,1.956,0.025434501,sol_nn
990,1.96,0.023150757,sol_nn
991,1.964,0.020862047,sol_nn
992,1.968,0.018568039,sol_nn
993,1.972,0.01626876,sol_nn
994,1.976,0.013964213,sol_nn
995,1.98,0.011654204,sol_nn
996,1.984,0.009338573,sol_nn
997,1.988,0.007017513,sol_nn
998,1.992,0.0046908045,sol_nn
999,1.996,0.0023584452,sol_nn
1000,2.0,2.0256033e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_600/test_nn.csv <==
,X_x,value,name
0,-2.0,1.3937941e-05,test_nn
1,-1.996,0.0023617642,test_nn
2,-1.992,0.004701968,test_nn
3,-1.988,0.0070338845,test_nn
4,-1.984,0.009358681,test_nn
5,-1.98,0.011675356,test_nn
6,-1.976,0.013985007,test_nn
7,-1.972,0.016287152,test_nn
8,-1.968,0.01858233,test_nn
9,-1.964,0.020870283,test_nn
10,-1.96,0.023151405,test_nn
11,-1.956,0.025425557,test_nn
12,-1.952,0.02769328,test_nn
13,-1.948,0.029954406,test_nn
14,-1.944,0.032209057,test_nn
15,-1.94,0.03445758,test_nn
16,-1.936,0.036699865,test_nn
17,-1.932,0.03893596,test_nn
18,-1.928,0.041166164,test_nn
19,-1.924,0.043391034,test_nn
20,-1.92,0.045609783,test_nn
21,-1.916,0.047822945,test_nn
22,-1.912,0.050031252,test_nn
23,-1.908,0.05223372,test_nn
24,-1.904,0.05443113,test_nn
25,-1.9,0.05662375,test_nn
26,-1.896,0.058810942,test_nn
27,-1.892,0.060993694,test_nn
28,-1.888,0.063171804,test_nn
29,-1.884,0.06534526,test_nn
30,-1.88,0.06751424,test_nn
31,-1.876,0.069678694,test_nn
32,-1.872,0.07183923,test_nn
33,-1.868,0.07399557,test_nn
34,-1.864,0.07614802,test_nn
35,-1.86,0.07829649,test_nn
36,-1.856,0.08044125,test_nn
37,-1.852,0.08258194,test_nn
38,-1.848,0.08471991,test_nn
39,-1.844,0.08685424,test_nn
40,-1.84,0.088985056,test_nn
41,-1.836,0.09111288,test_nn
42,-1.832,0.09323752,test_nn
43,-1.828,0.09535924,test_nn
44,-1.824,0.09747821,test_nn
45,-1.82,0.09959431,test_nn
46,-1.816,0.10170775,test_nn
47,-1.812,0.103818886,test_nn
48,-1.808,0.10592759,test_nn
49,-1.804,0.10803372,test_nn
50,-1.8,0.110137835,test_nn
51,-1.796,0.11223991,test_nn
52,-1.792,0.11434004,test_nn
53,-1.788,0.116438285,test_nn
54,-1.784,0.118534714,test_nn
55,-1.78,0.12062949,test_nn
56,-1.776,0.12272235,test_nn
57,-1.772,0.12481408,test_nn
58,-1.768,0.12690446,test_nn
59,-1.764,0.12899324,test_nn
60,-1.76,0.13108113,test_nn
61,-1.756,0.13316819,test_nn
62,-1.752,0.13525361,test_nn
63,-1.748,0.13733838,test_nn
64,-1.744,0.13942248,test_nn
65,-1.74,0.14150594,test_nn
66,-1.736,0.14358866,test_nn
67,-1.732,0.1456707,test_nn
68,-1.728,0.14775234,test_nn
69,-1.724,0.14983368,test_nn
70,-1.72,0.15191478,test_nn
71,-1.716,0.15399578,test_nn
72,-1.712,0.15607662,test_nn
73,-1.708,0.15815738,test_nn
74,-1.704,0.16023774,test_nn
75,-1.7,0.16231883,test_nn
76,-1.696,0.1644,test_nn
77,-1.692,0.16648148,test_nn
78,-1.688,0.16856356,test_nn
79,-1.684,0.17064564,test_nn
80,-1.68,0.17272852,test_nn
81,-1.676,0.17481193,test_nn
82,-1.672,0.17689577,test_nn
83,-1.668,0.17898066,test_nn
84,-1.664,0.18106626,test_nn
85,-1.66,0.18315236,test_nn
86,-1.656,0.18523979,test_nn
87,-1.652,0.18732813,test_nn
88,-1.648,0.18941759,test_nn
89,-1.644,0.19150785,test_nn
90,-1.64,0.19359958,test_nn
91,-1.636,0.1956924,test_nn
92,-1.632,0.1977867,test_nn
93,-1.628,0.19988228,test_nn
94,-1.624,0.20197901,test_nn
95,-1.62,0.20407721,test_nn
96,-1.616,0.206177,test_nn
97,-1.612,0.20827842,test_nn
98,-1.608,0.21038134,test_nn
99,-1.604,0.21248591,test_nn
100,-1.6,0.21459214,test_nn
101,-1.596,0.21670015,test_nn
102,-1.592,0.21880971,test_nn
103,-1.588,0.2209211,test_nn
104,-1.584,0.22303426,test_nn
105,-1.58,0.22514959,test_nn
106,-1.576,0.22726658,test_nn
107,-1.572,0.22938552,test_nn
108,-1.568,0.23150644,test_nn
109,-1.564,0.23362923,test_nn
110,-1.56,0.23575415,test_nn
111,-1.556,0.23788089,test_nn
112,-1.552,0.2400102,test_nn
113,-1.548,0.24214096,test_nn
114,-1.544,0.24427402,test_nn
115,-1.54,0.24640924,test_nn
116,-1.536,0.2485466,test_nn
117,-1.532,0.250686,test_nn
118,-1.528,0.25282753,test_nn
119,-1.524,0.25497124,test_nn
120,-1.52,0.25711685,test_nn
121,-1.516,0.25926495,test_nn
122,-1.512,0.26141506,test_nn
123,-1.508,0.26356718,test_nn
124,-1.504,0.26572156,test_nn
125,-1.5,0.267878,test_nn
126,-1.496,0.27003682,test_nn
127,-1.492,0.27219743,test_nn
128,-1.488,0.27436048,test_nn
129,-1.484,0.2765258,test_nn
130,-1.48,0.27869254,test_nn
131,-1.476,0.28086206,test_nn
132,-1.472,0.2830332,test_nn
133,-1.468,0.28520626,test_nn
134,-1.464,0.287382,test_nn
135,-1.46,0.28955925,test_nn
136,-1.456,0.29173866,test_nn
137,-1.452,0.29391965,test_nn
138,-1.448,0.29610285,test_nn
139,-1.444,0.2982881,test_nn
140,-1.44,0.30047488,test_nn
141,-1.436,0.30266362,test_nn
142,-1.432,0.304854,test_nn
143,-1.428,0.30704635,test_nn
144,-1.424,0.30924016,test_nn
145,-1.42,0.31143588,test_nn
146,-1.416,0.31363302,test_nn
147,-1.412,0.31583166,test_nn
148,-1.408,0.31803164,test_nn
149,-1.404,0.32023367,test_nn
150,-1.4,0.32243666,test_nn
151,-1.396,0.32464117,test_nn
152,-1.392,0.32684693,test_nn
153,-1.388,0.32905382,test_nn
154,-1.384,0.33126244,test_nn
155,-1.38,0.3334714,test_nn
156,-1.376,0.33568177,test_nn
157,-1.372,0.33789322,test_nn
158,-1.368,0.3401059,test_nn
159,-1.364,0.3423189,test_nn
160,-1.36,0.34453288,test_nn
161,-1.356,0.34674755,test_nn
162,-1.352,0.34896293,test_nn
163,-1.348,0.35117894,test_nn
164,-1.344,0.35339558,test_nn
165,-1.34,0.35561216,test_nn
166,-1.336,0.3578295,test_nn
167,-1.332,0.36004743,test_nn
168,-1.328,0.362265,test_nn
169,-1.324,0.3644831,test_nn
170,-1.32,0.36670086,test_nn
171,-1.316,0.36891893,test_nn
172,-1.312,0.3711368,test_nn
173,-1.308,0.37335438,test_nn
174,-1.304,0.3755718,test_nn
175,-1.3,0.37778828,test_nn
176,-1.296,0.38000482,test_nn
177,-1.292,0.38222107,test_nn
178,-1.288,0.3844364,test_nn
179,-1.284,0.38665074,test_nn
180,-1.28,0.38886496,test_nn
181,-1.276,0.39107764,test_nn
182,-1.272,0.3932897,test_nn
183,-1.268,0.3955008,test_nn
184,-1.264,0.39771056,test_nn
185,-1.26,0.39991868,test_nn
186,-1.256,0.4021264,test_nn
187,-1.252,0.40433213,test_nn
188,-1.248,0.4065367,test_nn
189,-1.244,0.40873942,test_nn
190,-1.24,0.41094047,test_nn
191,-1.236,0.41313982,test_nn
192,-1.232,0.4153372,test_nn
193,-1.228,0.41753268,test_nn
194,-1.224,0.4197265,test_nn
195,-1.22,0.4219181,test_nn
196,-1.216,0.42410734,test_nn
197,-1.212,0.4262945,test_nn
198,-1.208,0.42847934,test_nn
199,-1.204,0.43066174,test_nn
200,-1.2,0.4328417,test_nn
201,-1.196,0.43501937,test_nn
202,-1.192,0.43719414,test_nn
203,-1.188,0.43936622,test_nn
204,-1.184,0.44153568,test_nn
205,-1.18,0.44370252,test_nn
206,-1.176,0.44586647,test_nn
207,-1.172,0.44802713,test_nn
208,-1.168,0.45018506,test_nn
209,-1.164,0.45233992,test_nn
210,-1.16,0.45449173,test_nn
211,-1.156,0.4566403,test_nn
212,-1.152,0.45878583,test_nn
213,-1.148,0.4609279,test_nn
214,-1.144,0.4630673,test_nn
215,-1.14,0.46520296,test_nn
216,-1.136,0.46733528,test_nn
217,-1.132,0.46946412,test_nn
218,-1.128,0.47159004,test_nn
219,-1.124,0.47371215,test_nn
220,-1.12,0.47583097,test_nn
221,-1.116,0.47794625,test_nn
222,-1.112,0.48005822,test_nn
223,-1.108,0.48216665,test_nn
224,-1.104,0.48427176,test_nn
225,-1.1,0.4863733,test_nn
226,-1.096,0.48847118,test_nn
227,-1.092,0.4905663,test_nn
228,-1.088,0.49265724,test_nn
229,-1.084,0.49474508,test_nn
230,-1.08,0.49682963,test_nn
231,-1.076,0.49891055,test_nn
232,-1.072,0.5009885,test_nn
233,-1.068,0.503063,test_nn
234,-1.064,0.50513387,test_nn
235,-1.06,0.5072021,test_nn
236,-1.056,0.5092669,test_nn
237,-1.052,0.5113289,test_nn
238,-1.048,0.5133872,test_nn
239,-1.044,0.51544285,test_nn
240,-1.04,0.5174959,test_nn
241,-1.036,0.51954544,test_nn
242,-1.032,0.5215928,test_nn
243,-1.028,0.5236373,test_nn
244,-1.024,0.52567893,test_nn
245,-1.02,0.5277182,test_nn
246,-1.016,0.529755,test_nn
247,-1.012,0.5317895,test_nn
248,-1.008,0.5338218,test_nn
249,-1.004,0.5358517,test_nn
250,-1.0,0.53787994,test_nn
251,-0.996,0.5399058,test_nn
252,-0.992,0.5419303,test_nn
253,-0.988,0.5439528,test_nn
254,-0.984,0.54597384,test_nn
255,-0.98,0.5479927,test_nn
256,-0.976,0.5500113,test_nn
257,-0.972,0.5520277,test_nn
258,-0.968,0.55404365,test_nn
259,-0.964,0.55605847,test_nn
260,-0.96,0.55807257,test_nn
261,-0.956,0.56008565,test_nn
262,-0.952,0.562098,test_nn
263,-0.948,0.5641101,test_nn
264,-0.944,0.5661218,test_nn
265,-0.94,0.5681338,test_nn
266,-0.936,0.5701453,test_nn
267,-0.932,0.57215685,test_nn
268,-0.928,0.5741689,test_nn
269,-0.924,0.57618093,test_nn
270,-0.92,0.578194,test_nn
271,-0.916,0.5802072,test_nn
272,-0.912,0.58222115,test_nn
273,-0.908,0.5842364,test_nn
274,-0.904,0.58625233,test_nn
275,-0.9,0.5882696,test_nn
276,-0.896,0.59028816,test_nn
277,-0.892,0.5923079,test_nn
278,-0.888,0.5943293,test_nn
279,-0.884,0.59635246,test_nn
280,-0.88,0.5983772,test_nn
281,-0.876,0.60040385,test_nn
282,-0.872,0.60243225,test_nn
283,-0.868,0.60446334,test_nn
284,-0.864,0.6064962,test_nn
285,-0.86,0.6085313,test_nn
286,-0.856,0.61056924,test_nn
287,-0.852,0.6126096,test_nn
288,-0.848,0.6146523,test_nn
289,-0.844,0.6166973,test_nn
290,-0.84,0.61874557,test_nn
291,-0.836,0.6207964,test_nn
292,-0.832,0.6228503,test_nn
293,-0.828,0.6249076,test_nn
294,-0.824,0.6269678,test_nn
295,-0.82,0.6290305,test_nn
296,-0.816,0.6310967,test_nn
297,-0.812,0.6331657,test_nn
298,-0.808,0.635239,test_nn
299,-0.804,0.6373152,test_nn
300,-0.8,0.63939434,test_nn
301,-0.796,0.6414771,test_nn
302,-0.792,0.6435636,test_nn
303,-0.788,0.6456529,test_nn
304,-0.784,0.647746,test_nn
305,-0.78,0.64984244,test_nn
306,-0.776,0.6519425,test_nn
307,-0.772,0.65404576,test_nn
308,-0.768,0.65615296,test_nn
309,-0.764,0.6582628,test_nn
310,-0.76,0.6603773,test_nn
311,-0.756,0.66249436,test_nn
312,-0.752,0.6646157,test_nn
313,-0.748,0.66673946,test_nn
314,-0.744,0.66886723,test_nn
315,-0.74,0.67099816,test_nn
316,-0.736,0.67313296,test_nn
317,-0.732,0.67526996,test_nn
318,-0.728,0.6774112,test_nn
319,-0.724,0.67955536,test_nn
320,-0.72,0.6817026,test_nn
321,-0.716,0.6838534,test_nn
322,-0.712,0.686007,test_nn
323,-0.708,0.6881635,test_nn
324,-0.704,0.6903234,test_nn
325,-0.7,0.6924859,test_nn
326,-0.696,0.69465154,test_nn
327,-0.692,0.69682,test_nn
328,-0.688,0.69899076,test_nn
329,-0.684,0.7011647,test_nn
330,-0.68,0.7033409,test_nn
331,-0.676,0.70551974,test_nn
332,-0.672,0.7077008,test_nn
333,-0.668,0.7098847,test_nn
334,-0.664,0.7120705,test_nn
335,-0.66,0.714259,test_nn
336,-0.656,0.71644914,test_nn
337,-0.652,0.7186417,test_nn
338,-0.648,0.7208358,test_nn
339,-0.644,0.7230323,test_nn
340,-0.64,0.7252304,test_nn
341,-0.636,0.7274298,test_nn
342,-0.632,0.7296316,test_nn
343,-0.628,0.7318343,test_nn
344,-0.624,0.7340386,test_nn
345,-0.62,0.7362446,test_nn
346,-0.616,0.7384515,test_nn
347,-0.612,0.74065995,test_nn
348,-0.608,0.7428689,test_nn
349,-0.604,0.74507934,test_nn
350,-0.6,0.74729073,test_nn
351,-0.596,0.74950224,test_nn
352,-0.592,0.7517153,test_nn
353,-0.588,0.75392884,test_nn
354,-0.584,0.75614274,test_nn
355,-0.58,0.7583573,test_nn
356,-0.576,0.76057184,test_nn
357,-0.572,0.762787,test_nn
358,-0.568,0.7650018,test_nn
359,-0.564,0.76721716,test_nn
360,-0.56,0.7694325,test_nn
361,-0.556,0.771648,test_nn
362,-0.552,0.7738629,test_nn
363,-0.548,0.7760776,test_nn
364,-0.544,0.7782921,test_nn
365,-0.54,0.7805064,test_nn
366,-0.536,0.7827199,test_nn
367,-0.532,0.78493285,test_nn
368,-0.528,0.787145,test_nn
369,-0.524,0.789357,test_nn
370,-0.52,0.7915678,test_nn
371,-0.516,0.7937776,test_nn
372,-0.512,0.795987,test_nn
373,-0.508,0.7981949,test_nn
374,-0.504,0.80040187,test_nn
375,-0.5,0.80260754,test_nn
376,-0.496,0.8048118,test_nn
377,-0.492,0.8070156,test_nn
378,-0.488,0.8092173,test_nn
379,-0.484,0.81141776,test_nn
380,-0.48,0.81361663,test_nn
381,-0.476,0.81581396,test_nn
382,-0.472,0.81801,test_nn
383,-0.468,0.8202041,test_nn
384,-0.464,0.82239634,test_nn
385,-0.46,0.82458717,test_nn
386,-0.456,0.8267759,test_nn
387,-0.452,0.82896304,test_nn
388,-0.448,0.83114785,test_nn
389,-0.444,0.83333033,test_nn
390,-0.44,0.83551097,test_nn
391,-0.436,0.83768904,test_nn
392,-0.432,0.8398653,test_nn
393,-0.428,0.84203863,test_nn
394,-0.424,0.84420955,test_nn
395,-0.42,0.8463787,test_nn
396,-0.416,0.8485445,test_nn
397,-0.412,0.8507072,test_nn
398,-0.408,0.85286766,test_nn
399,-0.404,0.8550246,test_nn
400,-0.4,0.8571783,test_nn
401,-0.396,0.85932934,test_nn
402,-0.392,0.8614761,test_nn
403,-0.388,0.8636198,test_nn
404,-0.384,0.8657597,test_nn
405,-0.38,0.8678958,test_nn
406,-0.376,0.87002754,test_nn
407,-0.372,0.8721551,test_nn
408,-0.368,0.8742781,test_nn
409,-0.364,0.87639624,test_nn
410,-0.36,0.87850976,test_nn
411,-0.356,0.8806178,test_nn
412,-0.352,0.88272035,test_nn
413,-0.348,0.884817,test_nn
414,-0.344,0.88690794,test_nn
415,-0.34,0.8889926,test_nn
416,-0.336,0.89107037,test_nn
417,-0.332,0.8931412,test_nn
418,-0.328,0.8952054,test_nn
419,-0.324,0.8972614,test_nn
420,-0.32,0.89930946,test_nn
421,-0.316,0.9013491,test_nn
422,-0.312,0.90337986,test_nn
423,-0.308,0.90540135,test_nn
424,-0.304,0.9074135,test_nn
425,-0.3,0.90941566,test_nn
426,-0.296,0.9114072,test_nn
427,-0.292,0.9133878,test_nn
428,-0.288,0.91535705,test_nn
429,-0.284,0.91731465,test_nn
430,-0.28,0.91925955,test_nn
431,-0.276,0.9211918,test_nn
432,-0.272,0.92311066,test_nn
433,-0.268,0.9250151,test_nn
434,-0.264,0.9269055,test_nn
435,-0.26,0.92878115,test_nn
436,-0.256,0.9306411,test_nn
437,-0.252,0.93248504,test_nn
438,-0.248,0.9343125,test_nn
439,-0.244,0.9361229,test_nn
440,-0.24,0.9379156,test_nn
441,-0.236,0.9396901,test_nn
442,-0.232,0.9414456,test_nn
443,-0.228,0.94318223,test_nn
444,-0.224,0.94489783,test_nn
445,-0.22,0.9465945,test_nn
446,-0.216,0.9482696,test_nn
447,-0.212,0.9499227,test_nn
448,-0.208,0.9515546,test_nn
449,-0.204,0.9531628,test_nn
450,-0.2,0.9547488,test_nn
451,-0.196,0.9563104,test_nn
452,-0.192,0.9578487,test_nn
453,-0.188,0.9593617,test_nn
454,-0.184,0.96084964,test_nn
455,-0.18,0.96231216,test_nn
456,-0.176,0.9637482,test_nn
457,-0.172,0.96515775,test_nn
458,-0.168,0.9665399,test_nn
459,-0.164,0.96789473,test_nn
460,-0.16,0.9692219,test_nn
461,-0.156,0.9705207,test_nn
462,-0.152,0.97178996,test_nn
463,-0.148,0.973031,test_nn
464,-0.144,0.97424155,test_nn
465,-0.14,0.975423,test_nn
466,-0.136,0.97657394,test_nn
467,-0.132,0.97769374,test_nn
468,-0.128,0.97878253,test_nn
469,-0.124,0.97984076,test_nn
470,-0.12,0.98086673,test_nn
471,-0.116,0.981861,test_nn
472,-0.112,0.98282325,test_nn
473,-0.108,0.9837531,test_nn
474,-0.104,0.9846501,test_nn
475,-0.1,0.9855145,test_nn
476,-0.096,0.986346,test_nn
477,-0.092,0.98714364,test_nn
478,-0.088,0.98790807,test_nn
479,-0.084,0.9886385,test_nn
480,-0.08,0.98933566,test_nn
481,-0.076,0.9899987,test_nn
482,-0.072,0.99062747,test_nn
483,-0.068,0.991222,test_nn
484,-0.064,0.99178255,test_nn
485,-0.06,0.99230826,test_nn
486,-0.056,0.99279976,test_nn
487,-0.052,0.9932566,test_nn
488,-0.048,0.99367845,test_nn
489,-0.044,0.99406576,test_nn
490,-0.04,0.9944184,test_nn
491,-0.036,0.994736,test_nn
492,-0.032,0.9950194,test_nn
493,-0.028,0.99526715,test_nn
494,-0.024,0.9954803,test_nn
495,-0.02,0.99565905,test_nn
496,-0.016,0.9958025,test_nn
497,-0.012,0.9959114,test_nn
498,-0.008,0.9959853,test_nn
499,-0.004,0.9960248,test_nn
500,0.0,0.9960296,test_nn
501,0.004,0.9959999,test_nn
502,0.008,0.99593574,test_nn
503,0.012,0.9958369,test_nn
504,0.016,0.9957037,test_nn
505,0.02,0.99553645,test_nn
506,0.024,0.99533546,test_nn
507,0.028,0.9950995,test_nn
508,0.032,0.99482995,test_nn
509,0.036,0.99452674,test_nn
510,0.04,0.99418944,test_nn
511,0.044,0.9938192,test_nn
512,0.048,0.9934154,test_nn
513,0.052,0.9929786,test_nn
514,0.056,0.9925083,test_nn
515,0.06,0.992005,test_nn
516,0.064,0.9914695,test_nn
517,0.068,0.99090105,test_nn
518,0.072,0.9903006,test_nn
519,0.076,0.9896676,test_nn
520,0.08,0.9890031,test_nn
521,0.084,0.9883063,test_nn
522,0.088,0.9875783,test_nn
523,0.092,0.9868188,test_nn
524,0.096,0.9860288,test_nn
525,0.1,0.98520744,test_nn
526,0.104,0.9843553,test_nn
527,0.108,0.98347336,test_nn
528,0.112,0.9825608,test_nn
529,0.116,0.9816183,test_nn
530,0.12,0.98064655,test_nn
531,0.124,0.9796455,test_nn
532,0.128,0.97861457,test_nn
533,0.132,0.97755575,test_nn
534,0.136,0.97646815,test_nn
535,0.14,0.9753523,test_nn
536,0.144,0.9742083,test_nn
537,0.148,0.97303677,test_nn
538,0.152,0.9718382,test_nn
539,0.156,0.97061217,test_nn
540,0.16,0.96935946,test_nn
541,0.164,0.9680805,test_nn
542,0.168,0.96677494,test_nn
543,0.172,0.96544445,test_nn
544,0.176,0.9640878,test_nn
545,0.18,0.9627062,test_nn
546,0.184,0.96129984,test_nn
547,0.188,0.95986867,test_nn
548,0.192,0.95841354,test_nn
549,0.196,0.95693463,test_nn
550,0.2,0.95543224,test_nn
551,0.204,0.95390666,test_nn
552,0.208,0.95235825,test_nn
553,0.212,0.95078766,test_nn
554,0.216,0.9491943,test_nn
555,0.22,0.9475794,test_nn
556,0.224,0.9459435,test_nn
557,0.228,0.9442862,test_nn
558,0.232,0.9426081,test_nn
559,0.236,0.9409093,test_nn
560,0.24,0.9391912,test_nn
561,0.244,0.9374531,test_nn
562,0.248,0.93569547,test_nn
563,0.252,0.93391895,test_nn
564,0.256,0.9321238,test_nn
565,0.26,0.93031055,test_nn
566,0.264,0.9284793,test_nn
567,0.268,0.9266304,test_nn
568,0.272,0.9247644,test_nn
569,0.276,0.9228812,test_nn
570,0.28,0.92098135,test_nn
571,0.284,0.9190657,test_nn
572,0.288,0.9171339,test_nn
573,0.292,0.9151866,test_nn
574,0.296,0.9132239,test_nn
575,0.3,0.9112469,test_nn
576,0.304,0.9092548,test_nn
577,0.308,0.9072486,test_nn
578,0.312,0.90522903,test_nn
579,0.316,0.9031957,test_nn
580,0.32,0.90114886,test_nn
581,0.324,0.8990892,test_nn
582,0.328,0.8970171,test_nn
583,0.332,0.8949326,test_nn
584,0.336,0.8928364,test_nn
585,0.34,0.89072794,test_nn
586,0.344,0.888609,test_nn
587,0.348,0.8864785,test_nn
588,0.352,0.8843372,test_nn
589,0.356,0.8821856,test_nn
590,0.36,0.88002414,test_nn
591,0.364,0.8778524,test_nn
592,0.368,0.87567085,test_nn
593,0.372,0.8734807,test_nn
594,0.376,0.8712812,test_nn
595,0.38,0.8690733,test_nn
596,0.384,0.86685634,test_nn
597,0.388,0.8646313,test_nn
598,0.392,0.8623985,test_nn
599,0.396,0.860158,test_nn
600,0.4,0.85791004,test_nn
601,0.404,0.8556552,test_nn
602,0.408,0.8533932,test_nn
603,0.412,0.8511247,test_nn
604,0.416,0.84884936,test_nn
605,0.42,0.84656835,test_nn
606,0.424,0.8442809,test_nn
607,0.428,0.84198815,test_nn
608,0.432,0.8396897,test_nn
609,0.436,0.83738565,test_nn
610,0.44,0.835077,test_nn
611,0.444,0.8327635,test_nn
612,0.448,0.8304453,test_nn
613,0.452,0.82812274,test_nn
614,0.456,0.82579565,test_nn
615,0.46,0.823465,test_nn
616,0.464,0.82113,test_nn
617,0.468,0.81879187,test_nn
618,0.472,0.81644994,test_nn
619,0.476,0.81410515,test_nn
620,0.48,0.8117572,test_nn
621,0.484,0.8094059,test_nn
622,0.488,0.80705225,test_nn
623,0.492,0.80469626,test_nn
624,0.496,0.8023378,test_nn
625,0.5,0.7999767,test_nn
626,0.504,0.79761374,test_nn
627,0.508,0.79524916,test_nn
628,0.512,0.7928827,test_nn
629,0.516,0.7905148,test_nn
630,0.52,0.788145,test_nn
631,0.524,0.7857744,test_nn
632,0.528,0.7834026,test_nn
633,0.532,0.78102934,test_nn
634,0.536,0.77865577,test_nn
635,0.54,0.7762811,test_nn
636,0.544,0.77390593,test_nn
637,0.548,0.7715304,test_nn
638,0.552,0.7691543,test_nn
639,0.556,0.7667782,test_nn
640,0.56,0.7644015,test_nn
641,0.564,0.7620255,test_nn
642,0.568,0.75964886,test_nn
643,0.572,0.7572731,test_nn
644,0.576,0.75489736,test_nn
645,0.58,0.752522,test_nn
646,0.584,0.75014746,test_nn
647,0.588,0.7477732,test_nn
648,0.592,0.74539965,test_nn
649,0.596,0.7430269,test_nn
650,0.6,0.74065554,test_nn
651,0.604,0.7382846,test_nn
652,0.608,0.7359154,test_nn
653,0.612,0.733547,test_nn
654,0.616,0.73117983,test_nn
655,0.62,0.7288139,test_nn
656,0.624,0.7264498,test_nn
657,0.628,0.72408676,test_nn
658,0.632,0.7217253,test_nn
659,0.636,0.71936595,test_nn
660,0.64,0.717008,test_nn
661,0.644,0.71465176,test_nn
662,0.648,0.7122974,test_nn
663,0.652,0.7099452,test_nn
664,0.656,0.7075947,test_nn
665,0.66,0.7052463,test_nn
666,0.664,0.7029004,test_nn
667,0.668,0.70055586,test_nn
668,0.672,0.6982141,test_nn
669,0.676,0.6958742,test_nn
670,0.68,0.6935367,test_nn
671,0.684,0.6912022,test_nn
672,0.688,0.6888695,test_nn
673,0.692,0.6865392,test_nn
674,0.696,0.6842117,test_nn
675,0.7,0.68188655,test_nn
676,0.704,0.67956406,test_nn
677,0.708,0.6772441,test_nn
678,0.712,0.674927,test_nn
679,0.716,0.6726126,test_nn
680,0.72,0.6703008,test_nn
681,0.724,0.667992,test_nn
682,0.728,0.6656855,test_nn
683,0.732,0.66338223,test_nn
684,0.736,0.6610817,test_nn
685,0.74,0.65878433,test_nn
686,0.744,0.6564897,test_nn
687,0.748,0.654198,test_nn
688,0.752,0.65190923,test_nn
689,0.756,0.6496236,test_nn
690,0.76,0.6473406,test_nn
691,0.764,0.64506096,test_nn
692,0.768,0.64278454,test_nn
693,0.772,0.6405112,test_nn
694,0.776,0.6382409,test_nn
695,0.78,0.6359738,test_nn
696,0.784,0.63370913,test_nn
697,0.788,0.63144857,test_nn
698,0.792,0.6291907,test_nn
699,0.796,0.62693584,test_nn
700,0.8,0.6246846,test_nn
701,0.804,0.62243646,test_nn
702,0.808,0.6201917,test_nn
703,0.812,0.6179499,test_nn
704,0.816,0.61571133,test_nn
705,0.82,0.6134764,test_nn
706,0.824,0.6112444,test_nn
707,0.828,0.6090155,test_nn
708,0.832,0.60679,test_nn
709,0.836,0.60456795,test_nn
710,0.84,0.60234916,test_nn
711,0.844,0.6001335,test_nn
712,0.848,0.5979209,test_nn
713,0.852,0.5957117,test_nn
714,0.856,0.5935059,test_nn
715,0.86,0.5913034,test_nn
716,0.864,0.5891042,test_nn
717,0.868,0.5869082,test_nn
718,0.872,0.58471537,test_nn
719,0.876,0.58252585,test_nn
720,0.88,0.5803398,test_nn
721,0.884,0.57815707,test_nn
722,0.888,0.57597727,test_nn
723,0.892,0.5738012,test_nn
724,0.896,0.57162786,test_nn
725,0.9,0.56945795,test_nn
726,0.904,0.56729114,test_nn
727,0.908,0.5651276,test_nn
728,0.912,0.5629675,test_nn
729,0.916,0.56081015,test_nn
730,0.92,0.5586566,test_nn
731,0.924,0.5565057,test_nn
732,0.928,0.5543583,test_nn
733,0.932,0.55221397,test_nn
734,0.936,0.5500727,test_nn
735,0.94,0.54793483,test_nn
736,0.944,0.5457999,test_nn
737,0.948,0.5436681,test_nn
738,0.952,0.54153925,test_nn
739,0.956,0.5394136,test_nn
740,0.96,0.53729105,test_nn
741,0.964,0.53517145,test_nn
742,0.968,0.5330547,test_nn
743,0.972,0.5309417,test_nn
744,0.976,0.52883095,test_nn
745,0.98,0.52672344,test_nn
746,0.984,0.52461874,test_nn
747,0.988,0.52251726,test_nn
748,0.992,0.5204185,test_nn
749,0.996,0.5183229,test_nn
750,1.0,0.5162299,test_nn
751,1.004,0.51413965,test_nn
752,1.008,0.5120528,test_nn
753,1.012,0.5099683,test_nn
754,1.016,0.50788677,test_nn
755,1.02,0.5058082,test_nn
756,1.024,0.50373214,test_nn
757,1.028,0.5016592,test_nn
758,1.032,0.49958837,test_nn
759,1.036,0.4975207,test_nn
760,1.04,0.49545553,test_nn
761,1.044,0.49339297,test_nn
762,1.048,0.49133313,test_nn
763,1.052,0.4892762,test_nn
764,1.056,0.48722166,test_nn
765,1.06,0.48516962,test_nn
766,1.064,0.48311985,test_nn
767,1.068,0.48107305,test_nn
768,1.072,0.47902834,test_nn
769,1.076,0.47698617,test_nn
770,1.08,0.47494674,test_nn
771,1.084,0.47290942,test_nn
772,1.088,0.47087446,test_nn
773,1.092,0.46884185,test_nn
774,1.096,0.46681193,test_nn
775,1.1,0.46478423,test_nn
776,1.104,0.4627587,test_nn
777,1.108,0.46073547,test_nn
778,1.112,0.45871437,test_nn
779,1.116,0.4566955,test_nn
780,1.12,0.4546787,test_nn
781,1.124,0.45266426,test_nn
782,1.128,0.45065188,test_nn
783,1.132,0.44864148,test_nn
784,1.136,0.44663292,test_nn
785,1.14,0.44462666,test_nn
786,1.144,0.44262245,test_nn
787,1.148,0.44062033,test_nn
788,1.152,0.43862012,test_nn
789,1.156,0.4366214,test_nn
790,1.16,0.4346246,test_nn
791,1.164,0.43263024,test_nn
792,1.168,0.43063724,test_nn
793,1.172,0.4286458,test_nn
794,1.176,0.42665684,test_nn
795,1.18,0.42466927,test_nn
796,1.184,0.42268357,test_nn
797,1.188,0.42069915,test_nn
798,1.192,0.4187166,test_nn
799,1.196,0.41673565,test_nn
800,1.2,0.41475618,test_nn
801,1.204,0.41277832,test_nn
802,1.208,0.41080183,test_nn
803,1.212,0.4088272,test_nn
804,1.216,0.40685365,test_nn
805,1.22,0.40488183,test_nn
806,1.224,0.40291107,test_nn
807,1.228,0.40094194,test_nn
808,1.232,0.3989739,test_nn
809,1.236,0.39700767,test_nn
810,1.24,0.395042,test_nn
811,1.244,0.39307818,test_nn
812,1.248,0.3911152,test_nn
813,1.252,0.3891534,test_nn
814,1.256,0.38719282,test_nn
815,1.26,0.38523322,test_nn
816,1.264,0.38327482,test_nn
817,1.268,0.38131753,test_nn
818,1.272,0.37936106,test_nn
819,1.276,0.37740564,test_nn
820,1.28,0.3754511,test_nn
821,1.284,0.3734973,test_nn
822,1.288,0.37154487,test_nn
823,1.292,0.36959285,test_nn
824,1.296,0.3676419,test_nn
825,1.3,0.36569145,test_nn
826,1.304,0.363742,test_nn
827,1.308,0.36179307,test_nn
828,1.312,0.35984468,test_nn
829,1.316,0.3578971,test_nn
830,1.32,0.35595,test_nn
831,1.324,0.3540035,test_nn
832,1.328,0.35205755,test_nn
833,1.332,0.35011232,test_nn
834,1.336,0.34816715,test_nn
835,1.34,0.3462227,test_nn
836,1.344,0.34427834,test_nn
837,1.348,0.34233466,test_nn
838,1.352,0.34039128,test_nn
839,1.356,0.3384478,test_nn
840,1.36,0.33650497,test_nn
841,1.364,0.3345622,test_nn
842,1.368,0.33261964,test_nn
843,1.372,0.3306772,test_nn
844,1.376,0.3287346,test_nn
845,1.38,0.3267923,test_nn
846,1.384,0.32485002,test_nn
847,1.388,0.32290775,test_nn
848,1.392,0.32096547,test_nn
849,1.396,0.3190232,test_nn
850,1.4,0.31708056,test_nn
851,1.404,0.31513795,test_nn
852,1.408,0.3131949,test_nn
853,1.412,0.31125194,test_nn
854,1.416,0.3093085,test_nn
855,1.42,0.30736488,test_nn
856,1.424,0.30542088,test_nn
857,1.428,0.30347657,test_nn
858,1.432,0.3015317,test_nn
859,1.436,0.2995863,test_nn
860,1.44,0.29764083,test_nn
861,1.444,0.2956944,test_nn
862,1.448,0.29374772,test_nn
863,1.452,0.2918002,test_nn
864,1.456,0.28985217,test_nn
865,1.46,0.28790337,test_nn
866,1.464,0.28595427,test_nn
867,1.468,0.28400397,test_nn
868,1.472,0.28205302,test_nn
869,1.476,0.28010118,test_nn
870,1.48,0.2781483,test_nn
871,1.484,0.27619484,test_nn
872,1.488,0.2742399,test_nn
873,1.492,0.2722845,test_nn
874,1.496,0.27032802,test_nn
875,1.5,0.26837027,test_nn
876,1.504,0.26641154,test_nn
877,1.508,0.2644517,test_nn
878,1.512,0.26249027,test_nn
879,1.516,0.26052836,test_nn
880,1.52,0.2585647,test_nn
881,1.524,0.25659966,test_nn
882,1.528,0.2546333,test_nn
883,1.532,0.25266594,test_nn
884,1.536,0.2506967,test_nn
885,1.54,0.24872626,test_nn
886,1.544,0.24675402,test_nn
887,1.548,0.2447803,test_nn
888,1.552,0.24280497,test_nn
889,1.556,0.24082832,test_nn
890,1.56,0.23884991,test_nn
891,1.564,0.23686925,test_nn
892,1.568,0.2348877,test_nn
893,1.572,0.23290366,test_nn
894,1.576,0.23091811,test_nn
895,1.58,0.2289305,test_nn
896,1.584,0.22694078,test_nn
897,1.588,0.22494912,test_nn
898,1.592,0.2229557,test_nn
899,1.596,0.22095999,test_nn
900,1.6,0.21896215,test_nn
901,1.604,0.2169624,test_nn
902,1.608,0.21496019,test_nn
903,1.612,0.21295583,test_nn
904,1.616,0.21094929,test_nn
905,1.62,0.20894009,test_nn
906,1.624,0.20692888,test_nn
907,1.628,0.20491505,test_nn
908,1.632,0.20289887,test_nn
909,1.636,0.20087999,test_nn
910,1.64,0.19885853,test_nn
911,1.644,0.19683443,test_nn
912,1.648,0.19480808,test_nn
913,1.652,0.19277862,test_nn
914,1.656,0.19074656,test_nn
915,1.66,0.18871164,test_nn
916,1.664,0.18667394,test_nn
917,1.668,0.18463346,test_nn
918,1.672,0.18258981,test_nn
919,1.676,0.18054329,test_nn
920,1.68,0.17849375,test_nn
921,1.684,0.17644095,test_nn
922,1.688,0.17438555,test_nn
923,1.692,0.17232631,test_nn
924,1.696,0.17026411,test_nn
925,1.7,0.16819853,test_nn
926,1.704,0.16613005,test_nn
927,1.708,0.16405769,test_nn
928,1.712,0.16198194,test_nn
929,1.716,0.15990297,test_nn
930,1.72,0.15782025,test_nn
931,1.724,0.1557343,test_nn
932,1.728,0.15364431,test_nn
933,1.732,0.1515507,test_nn
934,1.736,0.14945367,test_nn
935,1.74,0.14735268,test_nn
936,1.744,0.14524771,test_nn
937,1.748,0.14313917,test_nn
938,1.752,0.14102611,test_nn
939,1.756,0.13890982,test_nn
940,1.76,0.13678895,test_nn
941,1.764,0.13466418,test_nn
942,1.768,0.1325351,test_nn
943,1.772,0.13040203,test_nn
944,1.776,0.12826493,test_nn
945,1.78,0.12612295,test_nn
946,1.784,0.1239768,test_nn
947,1.788,0.121826336,test_nn
948,1.792,0.11967146,test_nn
949,1.796,0.11751218,test_nn
950,1.8,0.11534801,test_nn
951,1.804,0.113179386,test_nn
952,1.808,0.11100583,test_nn
953,1.812,0.10882768,test_nn
954,1.816,0.10664484,test_nn
955,1.82,0.10445699,test_nn
956,1.824,0.10226443,test_nn
957,1.828,0.10006652,test_nn
958,1.832,0.09786394,test_nn
959,1.836,0.09565601,test_nn
960,1.84,0.093443066,test_nn
961,1.844,0.09122517,test_nn
962,1.848,0.08900155,test_nn
963,1.852,0.08677307,test_nn
964,1.856,0.08453893,test_nn
965,1.86,0.082299516,test_nn
966,1.864,0.08005424,test_nn
967,1.868,0.07780386,test_nn
968,1.872,0.075547665,test_nn
969,1.876,0.0732858,test_nn
970,1.88,0.07101841,test_nn
971,1.884,0.068744935,test_nn
972,1.888,0.06646555,test_nn
973,1.892,0.064180404,test_nn
974,1.896,0.061889328,test_nn
975,1.9,0.05959242,test_nn
976,1.904,0.05728901,test_nn
977,1.908,0.054979693,test_nn
978,1.912,0.05266398,test_nn
979,1.916,0.050342236,test_nn
980,1.92,0.048014104,test_nn
981,1.924,0.04567929,test_nn
982,1.928,0.043338515,test_nn
983,1.932,0.0409905,test_nn
984,1.936,0.03863643,test_nn
985,1.94,0.0362757,test_nn
986,1.944,0.033908088,test_nn
987,1.948,0.031533647,test_nn
988,1.952,0.02915255,test_nn
989,1.956,0.026764438,test_nn
990,1.96,0.024369175,test_nn
991,1.964,0.021967132,test_nn
992,1.968,0.019557904,test_nn
993,1.972,0.017141521,test_nn
994,1.976,0.014717997,test_nn
995,1.98,0.012287129,test_nn
996,1.984,0.009848734,test_nn
997,1.988,0.0074030044,test_nn
998,1.992,0.004949727,test_nn
999,1.996,0.00248887,test_nn
1000,2.0,2.0256033e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_700/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 700, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 42370, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-10_14-04-41_904925_2555143/artifacts/2024-10-10_14-04-45/fn_2024-10-10_14-04-45/working_dirs/fn_d6daf_00036_36_weight_soln_obs=700_2024-10-10_14-04-45", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_700/diff.csv <==
,X_x,value,name
0,-2.0,0.00012951717,diff
1,-1.996,0.00057493197,diff
2,-1.992,0.0010087374,diff
3,-1.988,0.0014313515,diff
4,-1.984,0.0018429914,diff
5,-1.98,0.0022435049,diff
6,-1.976,0.0026333127,diff
7,-1.972,0.0030120118,diff
8,-1.968,0.0033801384,diff
9,-1.964,0.0037377048,diff
10,-1.96,0.0040845294,diff
11,-1.956,0.0044211783,diff
12,-1.952,0.0047473665,diff
13,-1.948,0.0050634034,diff
14,-1.944,0.0053691473,diff
15,-1.94,0.0056650415,diff
16,-1.936,0.005950913,diff
17,-1.932,0.0062270276,diff
18,-1.928,0.0064937286,diff
19,-1.924,0.0067503788,diff
20,-1.92,0.0069975853,diff
21,-1.916,0.0072353557,diff
22,-1.912,0.0074638315,diff
23,-1.908,0.0076831616,diff
24,-1.904,0.007893316,diff
25,-1.9,0.008094382,diff
26,-1.896,0.008286666,diff
27,-1.892,0.008469857,diff
28,-1.888,0.008644346,diff
29,-1.884,0.008810218,diff
30,-1.88,0.008967705,diff
31,-1.876,0.00911659,diff
32,-1.872,0.009257056,diff
33,-1.868,0.009389207,diff
34,-1.864,0.009513319,diff
35,-1.86,0.009629294,diff
36,-1.856,0.009737074,diff
37,-1.852,0.009837389,diff
38,-1.848,0.009929568,diff
39,-1.844,0.010013886,diff
40,-1.84,0.010090657,diff
41,-1.836,0.010160387,diff
42,-1.832,0.010222301,diff
43,-1.828,0.010276623,diff
44,-1.824,0.0103243515,diff
45,-1.82,0.010364503,diff
46,-1.816,0.010397717,diff
47,-1.812,0.010424018,diff
48,-1.808,0.010443047,diff
49,-1.804,0.010455638,diff
50,-1.8,0.010461278,diff
51,-1.796,0.010460548,diff
52,-1.792,0.0104530975,diff
53,-1.788,0.0104390755,diff
54,-1.784,0.010418974,diff
55,-1.78,0.010392293,diff
56,-1.776,0.010359891,diff
57,-1.772,0.010321096,diff
58,-1.768,0.010276422,diff
59,-1.764,0.010225624,diff
60,-1.76,0.010169074,diff
61,-1.756,0.010106981,diff
62,-1.752,0.010038942,diff
63,-1.748,0.009965494,diff
64,-1.744,0.009886593,diff
65,-1.74,0.009802431,diff
66,-1.736,0.009712517,diff
67,-1.732,0.00961785,diff
68,-1.728,0.009517834,diff
69,-1.724,0.00941278,diff
70,-1.72,0.009302467,diff
71,-1.716,0.009187683,diff
72,-1.712,0.009067848,diff
73,-1.708,0.008943513,diff
74,-1.704,0.008814186,diff
75,-1.7,0.008680686,diff
76,-1.696,0.008542359,diff
77,-1.692,0.008400083,diff
78,-1.688,0.008253172,diff
79,-1.684,0.008102089,diff
80,-1.68,0.007946998,diff
81,-1.676,0.007787645,diff
82,-1.672,0.007624343,diff
83,-1.668,0.0074570775,diff
84,-1.664,0.007285759,diff
85,-1.66,0.007110968,diff
86,-1.656,0.0069330633,diff
87,-1.652,0.006750837,diff
88,-1.648,0.0065654665,diff
89,-1.644,0.0063762665,diff
90,-1.64,0.006183937,diff
91,-1.636,0.0059884787,diff
92,-1.632,0.0057897866,diff
93,-1.628,0.0055879056,diff
94,-1.624,0.005382806,diff
95,-1.62,0.005174771,diff
96,-1.616,0.0049643964,diff
97,-1.612,0.0047506243,diff
98,-1.608,0.0045344383,diff
99,-1.604,0.0043153167,diff
100,-1.6,0.0040934533,diff
101,-1.596,0.0038693398,diff
102,-1.592,0.0036430657,diff
103,-1.588,0.0034138411,diff
104,-1.584,0.003182888,diff
105,-1.58,0.0029493421,diff
106,-1.576,0.002713889,diff
107,-1.572,0.002476588,diff
108,-1.568,0.0022369027,diff
109,-1.564,0.0019954443,diff
110,-1.56,0.0017521977,diff
111,-1.556,0.0015068352,diff
112,-1.552,0.0012602657,diff
113,-1.548,0.0010116249,diff
114,-1.544,0.00076152384,diff
115,-1.54,0.0005098134,diff
116,-1.536,0.00025686622,diff
117,-1.532,2.682209e-06,diff
118,-1.528,-0.00025248528,diff
119,-1.524,-0.0005095303,diff
120,-1.52,-0.0007676482,diff
121,-1.516,-0.0010266602,diff
122,-1.512,-0.0012865365,diff
123,-1.508,-0.0015474558,diff
124,-1.504,-0.0018093288,diff
125,-1.5,-0.002071917,diff
126,-1.496,-0.002335161,diff
127,-1.492,-0.0025991797,diff
128,-1.488,-0.002863884,diff
129,-1.484,-0.0031291842,diff
130,-1.48,-0.0033949614,diff
131,-1.476,-0.0036608279,diff
132,-1.472,-0.003927022,diff
133,-1.468,-0.004193902,diff
134,-1.464,-0.004460722,diff
135,-1.46,-0.004727632,diff
136,-1.456,-0.004994631,diff
137,-1.452,-0.005262047,diff
138,-1.448,-0.005529195,diff
139,-1.444,-0.0057961643,diff
140,-1.44,-0.0060627162,diff
141,-1.436,-0.006329119,diff
142,-1.432,-0.006595582,diff
143,-1.428,-0.0068613887,diff
144,-1.424,-0.0071270466,diff
145,-1.42,-0.00739184,diff
146,-1.416,-0.0076560974,diff
147,-1.412,-0.007920384,diff
148,-1.408,-0.008183867,diff
149,-1.404,-0.008445889,diff
150,-1.4,-0.00870803,diff
151,-1.396,-0.0089687705,diff
152,-1.392,-0.009228855,diff
153,-1.388,-0.009488285,diff
154,-1.384,-0.009746313,diff
155,-1.38,-0.010003388,diff
156,-1.376,-0.0102593005,diff
157,-1.372,-0.01051414,diff
158,-1.368,-0.010767311,diff
159,-1.364,-0.011019766,diff
160,-1.36,-0.011270493,diff
161,-1.356,-0.0115202665,diff
162,-1.352,-0.011768252,diff
163,-1.348,-0.0120147765,diff
164,-1.344,-0.012259632,diff
165,-1.34,-0.012503386,diff
166,-1.336,-0.012745261,diff
167,-1.332,-0.01298517,diff
168,-1.328,-0.013223499,diff
169,-1.324,-0.013460189,diff
170,-1.32,-0.013694674,diff
171,-1.316,-0.013927847,diff
172,-1.312,-0.01415813,diff
173,-1.308,-0.014386684,diff
174,-1.304,-0.014613569,diff
175,-1.3,-0.014838457,diff
176,-1.296,-0.01506111,diff
177,-1.292,-0.015281111,diff
178,-1.288,-0.015498787,diff
179,-1.284,-0.015714705,diff
180,-1.28,-0.01592809,diff
181,-1.276,-0.01613909,diff
182,-1.272,-0.016347319,diff
183,-1.268,-0.016553968,diff
184,-1.264,-0.01675734,diff
185,-1.26,-0.016958266,diff
186,-1.256,-0.01715684,diff
187,-1.252,-0.017352134,diff
188,-1.248,-0.01754558,diff
189,-1.244,-0.01773569,diff
190,-1.24,-0.017923415,diff
191,-1.236,-0.018107831,diff
192,-1.232,-0.018289804,diff
193,-1.228,-0.018469036,diff
194,-1.224,-0.01864475,diff
195,-1.22,-0.018817902,diff
196,-1.216,-0.018988222,diff
197,-1.212,-0.019155085,diff
198,-1.208,-0.019318879,diff
199,-1.204,-0.019479811,diff
200,-1.2,-0.019637167,diff
201,-1.196,-0.019791782,diff
202,-1.192,-0.01994297,diff
203,-1.188,-0.020090997,diff
204,-1.184,-0.020235598,diff
205,-1.18,-0.020376682,diff
206,-1.176,-0.020515174,diff
207,-1.172,-0.020649612,diff
208,-1.168,-0.020780653,diff
209,-1.164,-0.020908386,diff
210,-1.16,-0.021032602,diff
211,-1.156,-0.021153271,diff
212,-1.152,-0.021270692,diff
213,-1.148,-0.021384507,diff
214,-1.144,-0.0214943,diff
215,-1.14,-0.021600515,diff
216,-1.136,-0.021703392,diff
217,-1.132,-0.021802574,diff
218,-1.128,-0.021897763,diff
219,-1.124,-0.021989137,diff
220,-1.12,-0.022077054,diff
221,-1.116,-0.022161275,diff
222,-1.112,-0.022241414,diff
223,-1.108,-0.022317678,diff
224,-1.104,-0.022390455,diff
225,-1.1,-0.022459894,diff
226,-1.096,-0.022524297,diff
227,-1.092,-0.02258566,diff
228,-1.088,-0.022642314,diff
229,-1.084,-0.022695541,diff
230,-1.08,-0.022744596,diff
231,-1.076,-0.022790104,diff
232,-1.072,-0.02283135,diff
233,-1.068,-0.022868276,diff
234,-1.064,-0.022901326,diff
235,-1.06,-0.022930712,diff
236,-1.056,-0.022955775,diff
237,-1.052,-0.022976726,diff
238,-1.048,-0.02299416,diff
239,-1.044,-0.023006886,diff
240,-1.04,-0.023015946,diff
241,-1.036,-0.023020655,diff
242,-1.032,-0.02302128,diff
243,-1.028,-0.023017824,diff
244,-1.024,-0.02301085,diff
245,-1.02,-0.022998571,diff
246,-1.016,-0.022982955,diff
247,-1.012,-0.022962987,diff
248,-1.008,-0.022939026,diff
249,-1.004,-0.022911131,diff
250,-1.0,-0.022878706,diff
251,-0.996,-0.022842586,diff
252,-0.992,-0.022801995,diff
253,-0.988,-0.022757292,diff
254,-0.984,-0.022708774,diff
255,-0.98,-0.022655785,diff
256,-0.976,-0.022598505,diff
257,-0.972,-0.022537827,diff
258,-0.968,-0.022472441,diff
259,-0.964,-0.022402883,diff
260,-0.96,-0.02232945,diff
261,-0.956,-0.0222525,diff
262,-0.952,-0.022170722,diff
263,-0.948,-0.022084892,diff
264,-0.944,-0.021995485,diff
265,-0.94,-0.021901727,diff
266,-0.936,-0.021803975,diff
267,-0.932,-0.02170229,diff
268,-0.928,-0.021596551,diff
269,-0.924,-0.021486878,diff
270,-0.92,-0.021373034,diff
271,-0.916,-0.021255612,diff
272,-0.912,-0.02113396,diff
273,-0.908,-0.021008193,diff
274,-0.904,-0.02087909,diff
275,-0.9,-0.020746231,diff
276,-0.896,-0.020609558,diff
277,-0.892,-0.020468771,diff
278,-0.888,-0.020323992,diff
279,-0.884,-0.020175636,diff
280,-0.88,-0.020023882,diff
281,-0.876,-0.019867778,diff
282,-0.872,-0.019708693,diff
283,-0.868,-0.019545615,diff
284,-0.864,-0.019379377,diff
285,-0.86,-0.019209146,diff
286,-0.856,-0.019035399,diff
287,-0.852,-0.018858075,diff
288,-0.848,-0.01867795,diff
289,-0.844,-0.018493831,diff
290,-0.84,-0.018306494,diff
291,-0.836,-0.0181157,diff
292,-0.832,-0.017921507,diff
293,-0.828,-0.017724812,diff
294,-0.824,-0.017524242,diff
295,-0.82,-0.017320573,diff
296,-0.816,-0.017113924,diff
297,-0.812,-0.016904294,diff
298,-0.808,-0.016691804,diff
299,-0.804,-0.016476095,diff
300,-0.8,-0.016257405,diff
301,-0.796,-0.016035914,diff
302,-0.792,-0.015811622,diff
303,-0.788,-0.0155848265,diff
304,-0.784,-0.015355885,diff
305,-0.78,-0.015123665,diff
306,-0.776,-0.014888346,diff
307,-0.772,-0.0146512985,diff
308,-0.768,-0.014411807,diff
309,-0.764,-0.014169872,diff
310,-0.76,-0.013925374,diff
311,-0.756,-0.013678789,diff
312,-0.752,-0.013430357,diff
313,-0.748,-0.013179541,diff
314,-0.744,-0.012926698,diff
315,-0.74,-0.012671828,diff
316,-0.736,-0.0124153495,diff
317,-0.732,-0.012156785,diff
318,-0.728,-0.01189667,diff
319,-0.724,-0.011635363,diff
320,-0.72,-0.01137197,diff
321,-0.716,-0.0111070275,diff
322,-0.712,-0.010840893,diff
323,-0.708,-0.010573506,diff
324,-0.704,-0.010304928,diff
325,-0.7,-0.010035038,diff
326,-0.696,-0.009763956,diff
327,-0.692,-0.0094925165,diff
328,-0.688,-0.009219885,diff
329,-0.684,-0.0089460015,diff
330,-0.68,-0.008672357,diff
331,-0.676,-0.008397996,diff
332,-0.672,-0.008122683,diff
333,-0.668,-0.007847071,diff
334,-0.664,-0.007571161,diff
335,-0.66,-0.007295549,diff
336,-0.656,-0.0070196986,diff
337,-0.652,-0.0067439675,diff
338,-0.648,-0.006467819,diff
339,-0.644,-0.006192744,diff
340,-0.64,-0.0059177876,diff
341,-0.636,-0.0056428313,diff
342,-0.632,-0.005368829,diff
343,-0.628,-0.0050955415,diff
344,-0.624,-0.0048233867,diff
345,-0.62,-0.00455153,diff
346,-0.616,-0.004281044,diff
347,-0.612,-0.0040121675,diff
348,-0.608,-0.0037440658,diff
349,-0.604,-0.0034778118,diff
350,-0.6,-0.0032129288,diff
351,-0.596,-0.002949655,diff
352,-0.592,-0.0026881695,diff
353,-0.588,-0.00242877,diff
354,-0.584,-0.0021721125,diff
355,-0.58,-0.0019167662,diff
356,-0.576,-0.0016641021,diff
357,-0.572,-0.0014142394,diff
358,-0.568,-0.001167059,diff
359,-0.564,-0.00092178583,diff
360,-0.56,-0.0006803274,diff
361,-0.556,-0.00044178963,diff
362,-0.552,-0.00020635128,diff
363,-0.548,2.5689602e-05,diff
364,-0.544,0.00025433302,diff
365,-0.54,0.00047886372,diff
366,-0.536,0.00069981813,diff
367,-0.532,0.00091689825,diff
368,-0.528,0.00112921,diff
369,-0.524,0.0013383627,diff
370,-0.52,0.0015419722,diff
371,-0.516,0.0017416477,diff
372,-0.512,0.0019364357,diff
373,-0.508,0.0021261573,diff
374,-0.504,0.002310574,diff
375,-0.5,0.0024895668,diff
376,-0.496,0.0026634932,diff
377,-0.492,0.0028316379,diff
378,-0.488,0.002994001,diff
379,-0.484,0.0031502843,diff
380,-0.48,0.003300488,diff
381,-0.476,0.0034441352,diff
382,-0.472,0.0035818815,diff
383,-0.468,0.0037122965,diff
384,-0.464,0.0038357377,diff
385,-0.46,0.003952861,diff
386,-0.456,0.004062116,diff
387,-0.452,0.0041639805,diff
388,-0.448,0.0042586923,diff
389,-0.444,0.0043450594,diff
390,-0.44,0.0044241548,diff
391,-0.436,0.0044941306,diff
392,-0.432,0.0045565963,diff
393,-0.428,0.004609883,diff
394,-0.424,0.0046542883,diff
395,-0.42,0.004690051,diff
396,-0.416,0.004716933,diff
397,-0.412,0.0047341585,diff
398,-0.408,0.0047414303,diff
399,-0.404,0.0047392845,diff
400,-0.4,0.004727423,diff
401,-0.396,0.0047048926,diff
402,-0.392,0.004671812,diff
403,-0.388,0.0046283007,diff
404,-0.384,0.0045746565,diff
405,-0.38,0.00450933,diff
406,-0.376,0.0044327974,diff
407,-0.372,0.004344642,diff
408,-0.368,0.0042452216,diff
409,-0.364,0.00413388,diff
410,-0.36,0.0040100217,diff
411,-0.356,0.003873825,diff
412,-0.352,0.0037257671,diff
413,-0.348,0.0035649538,diff
414,-0.344,0.0033906698,diff
415,-0.34,0.003203392,diff
416,-0.336,0.0030024052,diff
417,-0.332,0.002787888,diff
418,-0.328,0.0025600195,diff
419,-0.324,0.0023177266,diff
420,-0.32,0.0020604134,diff
421,-0.316,0.0017896891,diff
422,-0.312,0.0015032887,diff
423,-0.308,0.0012028217,diff
424,-0.304,0.0008868575,diff
425,-0.3,0.0005546212,diff
426,-0.296,0.00020706654,diff
427,-0.292,-0.00015556812,diff
428,-0.288,-0.0005348921,diff
429,-0.284,-0.00093102455,diff
430,-0.28,-0.0013433099,diff
431,-0.276,-0.0017724037,diff
432,-0.272,-0.0022183657,diff
433,-0.268,-0.002681911,diff
434,-0.264,-0.003147304,diff
435,-0.26,-0.0035979748,diff
436,-0.256,-0.004035473,diff
437,-0.252,-0.0044591427,diff
438,-0.248,-0.004868686,diff
439,-0.244,-0.005265236,diff
440,-0.24,-0.005648434,diff
441,-0.236,-0.0060189366,diff
442,-0.232,-0.0063770413,diff
443,-0.228,-0.006722629,diff
444,-0.224,-0.0070554614,diff
445,-0.22,-0.0073767304,diff
446,-0.216,-0.007686615,diff
447,-0.212,-0.007983983,diff
448,-0.208,-0.008271337,diff
449,-0.204,-0.008546948,diff
450,-0.2,-0.0088118315,diff
451,-0.196,-0.009066045,diff
452,-0.192,-0.009310424,diff
453,-0.188,-0.009543717,diff
454,-0.184,-0.009767532,diff
455,-0.18,-0.009982288,diff
456,-0.176,-0.010186851,diff
457,-0.172,-0.010381937,diff
458,-0.168,-0.01056844,diff
459,-0.164,-0.010745525,diff
460,-0.16,-0.010914326,diff
461,-0.156,-0.011074662,diff
462,-0.152,-0.011226654,diff
463,-0.148,-0.0113707185,diff
464,-0.144,-0.011506915,diff
465,-0.14,-0.011635184,diff
466,-0.136,-0.011756659,diff
467,-0.132,-0.011870682,diff
468,-0.128,-0.011977494,diff
469,-0.124,-0.01207751,diff
470,-0.12,-0.01217103,diff
471,-0.116,-0.012257516,diff
472,-0.112,-0.012338698,diff
473,-0.108,-0.012412906,diff
474,-0.104,-0.012481391,diff
475,-0.1,-0.012543738,diff
476,-0.096,-0.012601435,diff
477,-0.092,-0.012652874,diff
478,-0.088,-0.012699187,diff
479,-0.084,-0.012741029,diff
480,-0.08,-0.012777388,diff
481,-0.076,-0.012808859,diff
482,-0.072,-0.01283592,diff
483,-0.068,-0.012858331,diff
484,-0.064,-0.012876451,diff
485,-0.06,-0.0128903985,diff
486,-0.056,-0.0129006505,diff
487,-0.052,-0.012906134,diff
488,-0.048,-0.0129083395,diff
489,-0.044,-0.01290673,diff
490,-0.04,-0.012901425,diff
491,-0.036,-0.012892425,diff
492,-0.032,-0.012880504,diff
493,-0.028,-0.012865186,diff
494,-0.024,-0.012846708,diff
495,-0.02,-0.012824833,diff
496,-0.016,-0.012799978,diff
497,-0.012,-0.012772322,diff
498,-0.008,-0.012741208,diff
499,-0.004,-0.012707949,diff
500,0.0,-0.012671769,diff
501,0.004,-0.012633085,diff
502,0.008,-0.012591898,diff
503,0.012,-0.012547195,diff
504,0.016,-0.012500823,diff
505,0.02,-0.012451768,diff
506,0.024,-0.012400389,diff
507,0.028,-0.012346327,diff
508,0.032,-0.0122897625,diff
509,0.036,-0.012230873,diff
510,0.04,-0.012169719,diff
511,0.044,-0.012105167,diff
512,0.048,-0.012038708,diff
513,0.052,-0.011970222,diff
514,0.056,-0.011899054,diff
515,0.06,-0.011825681,diff
516,0.064,-0.011748731,diff
517,0.068,-0.011670411,diff
518,0.072,-0.011588335,diff
519,0.076,-0.011503994,diff
520,0.08,-0.011417091,diff
521,0.084,-0.011326909,diff
522,0.088,-0.011234343,diff
523,0.092,-0.011138022,diff
524,0.096,-0.011039615,diff
525,0.1,-0.0109369755,diff
526,0.104,-0.010831356,diff
527,0.108,-0.010722518,diff
528,0.112,-0.010610044,diff
529,0.116,-0.010494053,diff
530,0.12,-0.010373712,diff
531,0.124,-0.010250092,diff
532,0.128,-0.010121942,diff
533,0.132,-0.009990096,diff
534,0.136,-0.009853244,diff
535,0.14,-0.009712338,diff
536,0.144,-0.00956583,diff
537,0.148,-0.009415269,diff
538,0.152,-0.009259582,diff
539,0.156,-0.009098113,diff
540,0.16,-0.008931041,diff
541,0.164,-0.008759022,diff
542,0.168,-0.008581042,diff
543,0.172,-0.008396149,diff
544,0.176,-0.008205414,diff
545,0.18,-0.008008301,diff
546,0.184,-0.007804215,diff
547,0.188,-0.0075927973,diff
548,0.192,-0.007374525,diff
549,0.196,-0.0071487427,diff
550,0.2,-0.0069146752,diff
551,0.204,-0.006672859,diff
552,0.208,-0.00642246,diff
553,0.212,-0.0061640143,diff
554,0.216,-0.0058960915,diff
555,0.22,-0.005619526,diff
556,0.224,-0.0053333044,diff
557,0.228,-0.0050373673,diff
558,0.232,-0.0047312975,diff
559,0.236,-0.0044151545,diff
560,0.24,-0.0040885806,diff
561,0.244,-0.0037506223,diff
562,0.248,-0.003401935,diff
563,0.252,-0.003041625,diff
564,0.256,-0.0026688576,diff
565,0.26,-0.0022839308,diff
566,0.264,-0.0018877387,diff
567,0.268,-0.0014778972,diff
568,0.272,-0.0010709763,diff
569,0.276,-0.00068324804,diff
570,0.28,-0.00031399727,diff
571,0.284,3.7908554e-05,diff
572,0.288,0.0003719926,diff
573,0.292,0.0006888509,diff
574,0.296,0.0009889603,diff
575,0.3,0.0012723804,diff
576,0.304,0.0015393496,diff
577,0.308,0.001790762,diff
578,0.312,0.0020266175,diff
579,0.316,0.002246797,diff
580,0.32,0.002452612,diff
581,0.324,0.0026434064,diff
582,0.328,0.0028203726,diff
583,0.332,0.0029833913,diff
584,0.336,0.0031321049,diff
585,0.34,0.0032684803,diff
586,0.344,0.0033919811,diff
587,0.348,0.0035023093,diff
588,0.352,0.0036008358,diff
589,0.356,0.003686905,diff
590,0.36,0.003762126,diff
591,0.364,0.0038254857,diff
592,0.368,0.0038784146,diff
593,0.372,0.0039197803,diff
594,0.376,0.003951907,diff
595,0.38,0.0039739013,diff
596,0.384,0.0039853454,diff
597,0.388,0.003987968,diff
598,0.392,0.0039821863,diff
599,0.396,0.003966689,diff
600,0.4,0.0039426684,diff
601,0.404,0.003911674,diff
602,0.408,0.0038717985,diff
603,0.412,0.0038240552,diff
604,0.416,0.0037696362,diff
605,0.42,0.0037077665,diff
606,0.424,0.0036393404,diff
607,0.428,0.003564477,diff
608,0.432,0.003483355,diff
609,0.436,0.003396511,diff
610,0.44,0.0033035874,diff
611,0.444,0.003205061,diff
612,0.448,0.0031021237,diff
613,0.452,0.002994001,diff
614,0.456,0.0028809905,diff
615,0.46,0.0027637482,diff
616,0.464,0.0026418567,diff
617,0.468,0.0025167465,diff
618,0.472,0.0023869872,diff
619,0.476,0.0022540092,diff
620,0.48,0.002118051,diff
621,0.484,0.0019788742,diff
622,0.488,0.0018366575,diff
623,0.492,0.0016910434,diff
624,0.496,0.0015442371,diff
625,0.5,0.0013943315,diff
626,0.504,0.0012427568,diff
627,0.508,0.0010888577,diff
628,0.512,0.0009329319,diff
629,0.516,0.00077593327,diff
630,0.52,0.0006172061,diff
631,0.524,0.00045764446,diff
632,0.528,0.0002963543,diff
633,0.532,0.00013458729,diff
634,0.536,-2.7954578e-05,diff
635,0.54,-0.00019150972,diff
636,0.544,-0.0003554821,diff
637,0.548,-0.0005198717,diff
638,0.552,-0.00068444014,diff
639,0.556,-0.00084882975,diff
640,0.56,-0.0010140538,diff
641,0.564,-0.0011786819,diff
642,0.568,-0.0013427734,diff
643,0.572,-0.0015063286,diff
644,0.576,-0.0016699433,diff
645,0.58,-0.0018333793,diff
646,0.584,-0.0019952059,diff
647,0.588,-0.0021573305,diff
648,0.592,-0.0023178458,diff
649,0.596,-0.0024775267,diff
650,0.6,-0.002636969,diff
651,0.604,-0.0027940273,diff
652,0.608,-0.0029507875,diff
653,0.612,-0.003105998,diff
654,0.616,-0.003260374,diff
655,0.62,-0.0034131408,diff
656,0.624,-0.0035642385,diff
657,0.628,-0.0037140846,diff
658,0.632,-0.0038622618,diff
659,0.636,-0.004008889,diff
660,0.64,-0.004154086,diff
661,0.644,-0.0042971373,diff
662,0.648,-0.004438758,diff
663,0.652,-0.004578471,diff
664,0.656,-0.0047166348,diff
665,0.66,-0.0048528314,diff
666,0.664,-0.004986882,diff
667,0.668,-0.0051192045,diff
668,0.672,-0.0052496195,diff
669,0.676,-0.0053781867,diff
670,0.68,-0.0055045485,diff
671,0.684,-0.0056284666,diff
672,0.688,-0.0057511926,diff
673,0.692,-0.005871296,diff
674,0.696,-0.0059900284,diff
675,0.7,-0.00610584,diff
676,0.704,-0.0062201023,diff
677,0.708,-0.0063318014,diff
678,0.712,-0.006441593,diff
679,0.716,-0.0065491796,diff
680,0.72,-0.0066548586,diff
681,0.724,-0.0067581534,diff
682,0.728,-0.0068591833,diff
683,0.732,-0.006958723,diff
684,0.736,-0.0070549846,diff
685,0.74,-0.007150352,diff
686,0.744,-0.007242918,diff
687,0.748,-0.0073335767,diff
688,0.752,-0.007421851,diff
689,0.756,-0.0075082183,diff
690,0.76,-0.0075924993,diff
691,0.764,-0.0076745152,diff
692,0.768,-0.0077546835,diff
693,0.772,-0.007832468,diff
694,0.776,-0.007908165,diff
695,0.78,-0.007982135,diff
696,0.784,-0.00805378,diff
697,0.788,-0.008123159,diff
698,0.792,-0.008190513,diff
699,0.796,-0.008255839,diff
700,0.8,-0.008319616,diff
701,0.804,-0.008381307,diff
702,0.808,-0.008440375,diff
703,0.812,-0.008498311,diff
704,0.816,-0.008554101,diff
705,0.82,-0.008607566,diff
706,0.824,-0.008659303,diff
707,0.828,-0.0087093115,diff
708,0.832,-0.008757293,diff
709,0.836,-0.008803725,diff
710,0.84,-0.008847892,diff
711,0.844,-0.008890033,diff
712,0.848,-0.008930802,diff
713,0.852,-0.008969486,diff
714,0.856,-0.009006858,diff
715,0.86,-0.009041905,diff
716,0.864,-0.009074986,diff
717,0.868,-0.009106994,diff
718,0.872,-0.009137154,diff
719,0.876,-0.009165645,diff
720,0.88,-0.009192407,diff
721,0.884,-0.009216845,diff
722,0.888,-0.009240866,diff
723,0.892,-0.009262621,diff
724,0.896,-0.009282529,diff
725,0.9,-0.009301305,diff
726,0.904,-0.009318292,diff
727,0.908,-0.009333909,diff
728,0.912,-0.009347737,diff
729,0.916,-0.009360611,diff
730,0.92,-0.0093714,diff
731,0.924,-0.009380281,diff
732,0.928,-0.009388804,diff
733,0.932,-0.009395599,diff
734,0.936,-0.009400368,diff
735,0.94,-0.009404182,diff
736,0.944,-0.009406447,diff
737,0.948,-0.0094076395,diff
738,0.952,-0.009407163,diff
739,0.956,-0.009405494,diff
740,0.96,-0.0094028115,diff
741,0.964,-0.009398282,diff
742,0.968,-0.009392619,diff
743,0.972,-0.009385407,diff
744,0.976,-0.00937748,diff
745,0.98,-0.00936842,diff
746,0.984,-0.009357393,diff
747,0.988,-0.009345353,diff
748,0.992,-0.009332538,diff
749,0.996,-0.009318352,diff
750,1.0,-0.009302616,diff
751,1.004,-0.009286284,diff
752,1.008,-0.0092686415,diff
753,1.012,-0.009249866,diff
754,1.016,-0.009230077,diff
755,1.02,-0.009208858,diff
756,1.024,-0.009186745,diff
757,1.028,-0.00916338,diff
758,1.032,-0.009138942,diff
759,1.036,-0.009113967,diff
760,1.04,-0.00908792,diff
761,1.044,-0.009060442,diff
762,1.048,-0.009032071,diff
763,1.052,-0.009002537,diff
764,1.056,-0.008972198,diff
765,1.06,-0.0089407265,diff
766,1.064,-0.00890851,diff
767,1.068,-0.00887531,diff
768,1.072,-0.008841425,diff
769,1.076,-0.008806169,diff
770,1.08,-0.008770347,diff
771,1.084,-0.00873372,diff
772,1.088,-0.008695811,diff
773,1.092,-0.008657515,diff
774,1.096,-0.008618087,diff
775,1.1,-0.008577585,diff
776,1.104,-0.008536696,diff
777,1.108,-0.008494586,diff
778,1.112,-0.008451819,diff
779,1.116,-0.008408457,diff
780,1.12,-0.008363932,diff
781,1.124,-0.008318782,diff
782,1.128,-0.0082728565,diff
783,1.132,-0.008226126,diff
784,1.136,-0.008179098,diff
785,1.14,-0.008130819,diff
786,1.144,-0.008081913,diff
787,1.148,-0.008032352,diff
788,1.152,-0.007982433,diff
789,1.156,-0.007931799,diff
790,1.16,-0.007880032,diff
791,1.164,-0.007827669,diff
792,1.168,-0.0077749193,diff
793,1.172,-0.007721305,diff
794,1.176,-0.0076667964,diff
795,1.18,-0.0076123476,diff
796,1.184,-0.0075568855,diff
797,1.188,-0.0075010657,diff
798,1.192,-0.00744462,diff
799,1.196,-0.0073870122,diff
800,1.2,-0.0073294044,diff
801,1.204,-0.0072709024,diff
802,1.208,-0.007212341,diff
803,1.212,-0.0071529746,diff
804,1.216,-0.0070928335,diff
805,1.22,-0.007032603,diff
806,1.224,-0.0069718957,diff
807,1.228,-0.006910771,diff
808,1.232,-0.0068486035,diff
809,1.236,-0.0067864656,diff
810,1.24,-0.0067235827,diff
811,1.244,-0.006660223,diff
812,1.248,-0.006596744,diff
813,1.252,-0.0065327287,diff
814,1.256,-0.0064681172,diff
815,1.26,-0.006403446,diff
816,1.264,-0.0063380897,diff
817,1.268,-0.006272584,diff
818,1.272,-0.0062063932,diff
819,1.276,-0.006139815,diff
820,1.28,-0.0060733557,diff
821,1.284,-0.0060064495,diff
822,1.288,-0.0059393644,diff
823,1.292,-0.0058714747,diff
824,1.296,-0.0058036447,diff
825,1.3,-0.0057356656,diff
826,1.304,-0.005666852,diff
827,1.308,-0.0055983663,diff
828,1.312,-0.005529374,diff
829,1.316,-0.0054602623,diff
830,1.32,-0.005390972,diff
831,1.324,-0.005321324,diff
832,1.328,-0.005251676,diff
833,1.332,-0.0051813126,diff
834,1.336,-0.005111426,diff
835,1.34,-0.0050410926,diff
836,1.344,-0.004971087,diff
837,1.348,-0.004900247,diff
838,1.352,-0.0048297346,diff
839,1.356,-0.0047588944,diff
840,1.36,-0.0046882927,diff
841,1.364,-0.004617274,diff
842,1.368,-0.004546225,diff
843,1.372,-0.0044753253,diff
844,1.376,-0.0044043064,diff
845,1.38,-0.004333079,diff
846,1.384,-0.00426206,diff
847,1.388,-0.00419122,diff
848,1.392,-0.004119724,diff
849,1.396,-0.0040490925,diff
850,1.4,-0.003977895,diff
851,1.404,-0.003906846,diff
852,1.408,-0.0038361847,diff
853,1.412,-0.0037649274,diff
854,1.416,-0.0036945045,diff
855,1.42,-0.003623873,diff
856,1.424,-0.003553301,diff
857,1.428,-0.0034828782,diff
858,1.432,-0.0034129024,diff
859,1.436,-0.0033427477,diff
860,1.44,-0.0032726228,diff
861,1.444,-0.0032029748,diff
862,1.448,-0.003133744,diff
863,1.452,-0.0030645132,diff
864,1.456,-0.0029954314,diff
865,1.46,-0.0029266477,diff
866,1.464,-0.0028576553,diff
867,1.468,-0.0027895272,diff
868,1.472,-0.002721727,diff
869,1.476,-0.0026539564,diff
870,1.48,-0.0025869608,diff
871,1.484,-0.002519399,diff
872,1.488,-0.0024527907,diff
873,1.492,-0.0023861825,diff
874,1.496,-0.0023201406,diff
875,1.5,-0.002254486,diff
876,1.504,-0.0021892488,diff
877,1.508,-0.0021243095,diff
878,1.512,-0.0020599663,diff
879,1.516,-0.0019960701,diff
880,1.52,-0.0019322634,diff
881,1.524,-0.0018689036,diff
882,1.528,-0.0018066168,diff
883,1.532,-0.0017440021,diff
884,1.536,-0.0016825199,diff
885,1.54,-0.0016211867,diff
886,1.544,-0.0015605986,diff
887,1.548,-0.0015003532,diff
888,1.552,-0.00144054,diff
889,1.556,-0.0013817251,diff
890,1.56,-0.0013231486,diff
891,1.564,-0.0012650639,diff
892,1.568,-0.0012075603,diff
893,1.572,-0.0011507869,diff
894,1.576,-0.0010947883,diff
895,1.58,-0.0010390878,diff
896,1.584,-0.0009841025,diff
897,1.588,-0.00092981756,diff
898,1.592,-0.0008762032,diff
899,1.596,-0.00082324445,diff
900,1.6,-0.0007711649,diff
901,1.604,-0.0007197857,diff
902,1.608,-0.0006685555,diff
903,1.612,-0.0006184727,diff
904,1.616,-0.00056886673,diff
905,1.62,-0.00052022934,diff
906,1.624,-0.0004721731,diff
907,1.628,-0.0004249066,diff
908,1.632,-0.0003786534,diff
909,1.636,-0.00033271313,diff
910,1.64,-0.00028780103,diff
911,1.644,-0.00024345517,diff
912,1.648,-0.00020034611,diff
913,1.652,-0.0001577884,diff
914,1.656,-0.00011613965,diff
915,1.66,-7.504225e-05,diff
916,1.664,-3.4928322e-05,diff
917,1.668,4.2766333e-06,diff
918,1.672,4.2423606e-05,diff
919,1.676,8.0153346e-05,diff
920,1.68,0.00011706352,diff
921,1.684,0.00015249848,diff
922,1.688,0.00018753111,diff
923,1.692,0.00022163987,diff
924,1.696,0.00025478005,diff
925,1.7,0.00028702617,diff
926,1.704,0.0003180951,diff
927,1.708,0.00034831464,diff
928,1.712,0.00037811697,diff
929,1.716,0.0004067123,diff
930,1.72,0.00043442845,diff
931,1.724,0.0004608333,diff
932,1.728,0.00048677623,diff
933,1.732,0.0005117655,diff
934,1.736,0.00053577125,diff
935,1.74,0.0005585253,diff
936,1.744,0.00058056414,diff
937,1.748,0.0006016344,diff
938,1.752,0.00062163174,diff
939,1.756,0.0006407201,diff
940,1.76,0.0006586313,diff
941,1.764,0.00067585707,diff
942,1.768,0.00069230795,diff
943,1.772,0.0007072687,diff
944,1.776,0.0007215664,diff
945,1.78,0.00073483586,diff
946,1.784,0.0007472709,diff
947,1.788,0.0007583946,diff
948,1.792,0.00076880306,diff
949,1.796,0.00077803433,diff
950,1.8,0.00078620017,diff
951,1.804,0.0007938668,diff
952,1.808,0.00080025196,diff
953,1.812,0.0008051768,diff
954,1.816,0.0008101091,diff
955,1.82,0.0008134097,diff
956,1.824,0.0008161962,diff
957,1.828,0.00081760436,diff
958,1.832,0.00081822276,diff
959,1.836,0.0008177906,diff
960,1.84,0.0008164197,diff
961,1.844,0.00081403553,diff
962,1.848,0.0008107573,diff
963,1.852,0.0008064881,diff
964,1.856,0.00080135465,diff
965,1.86,0.00079521537,diff
966,1.864,0.0007883087,diff
967,1.868,0.000780493,diff
968,1.872,0.00077141076,diff
969,1.876,0.0007617846,diff
970,1.88,0.00075086206,diff
971,1.884,0.00073951855,diff
972,1.888,0.0007271059,diff
973,1.892,0.000713788,diff
974,1.896,0.0006994903,diff
975,1.9,0.0006844513,diff
976,1.904,0.00066857785,diff
977,1.908,0.0006518401,diff
978,1.912,0.0006342493,diff
979,1.916,0.00061575323,diff
980,1.92,0.00059653074,diff
981,1.924,0.000576593,diff
982,1.928,0.00055579096,diff
983,1.932,0.0005341843,diff
984,1.936,0.0005118549,diff
985,1.94,0.00048873946,diff
986,1.944,0.00046507642,diff
987,1.948,0.0004402995,diff
988,1.952,0.00041485205,diff
989,1.956,0.00038902834,diff
990,1.96,0.00036263652,diff
991,1.964,0.00033540837,diff
992,1.968,0.000307329,diff
993,1.972,0.00027875695,diff
994,1.976,0.0002495572,diff
995,1.98,0.00021953043,diff
996,1.984,0.0001895586,diff
997,1.988,0.00015879748,diff
998,1.992,0.0001271083,diff
999,1.996,9.537069e-05,diff
1000,2.0,6.266497e-05,diff


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_700/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_700/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_700/sol_nn.csv <==
,X_x,value,name
0,-2.0,0.00012951717,sol_nn
1,-1.996,0.002718498,sol_nn
2,-1.992,0.005295933,sol_nn
3,-1.988,0.007862113,sol_nn
4,-1.984,0.010417383,sol_nn
5,-1.98,0.012961462,sol_nn
6,-1.976,0.0154949,sol_nn
7,-1.972,0.018017165,sol_nn
8,-1.968,0.020528859,sol_nn
9,-1.964,0.023030054,sol_nn
10,-1.96,0.025520444,sol_nn
11,-1.956,0.028000724,sol_nn
12,-1.952,0.030470477,sol_nn
13,-1.948,0.032930143,sol_nn
14,-1.944,0.035379454,sol_nn
15,-1.94,0.037818912,sol_nn
16,-1.936,0.040248416,sol_nn
17,-1.932,0.042668097,sol_nn
18,-1.928,0.045078427,sol_nn
19,-1.924,0.047478642,sol_nn
20,-1.92,0.049869478,sol_nn
21,-1.916,0.052250817,sol_nn
22,-1.912,0.054622922,sol_nn
23,-1.908,0.056985818,sol_nn
24,-1.904,0.05933954,sol_nn
25,-1.9,0.061684232,sol_nn
26,-1.896,0.06402008,sol_nn
27,-1.892,0.066346906,sol_nn
28,-1.888,0.06866496,sol_nn
29,-1.884,0.07097446,sol_nn
30,-1.88,0.073275514,sol_nn
31,-1.876,0.07556797,sol_nn
32,-1.872,0.07785206,sol_nn
33,-1.868,0.080127776,sol_nn
34,-1.864,0.08239552,sol_nn
35,-1.86,0.08465506,sol_nn
36,-1.856,0.08690647,sol_nn
37,-1.852,0.089150354,sol_nn
38,-1.848,0.091386095,sol_nn
39,-1.844,0.09361404,sol_nn
40,-1.84,0.09583438,sol_nn
41,-1.836,0.09804774,sol_nn
42,-1.832,0.100253224,sol_nn
43,-1.828,0.102451175,sol_nn
44,-1.824,0.104642466,sol_nn
45,-1.82,0.106826186,sol_nn
46,-1.816,0.10900303,sol_nn
47,-1.812,0.11117289,sol_nn
48,-1.808,0.11333556,sol_nn
49,-1.804,0.11549171,sol_nn
50,-1.8,0.11764098,sol_nn
51,-1.796,0.11978382,sol_nn
52,-1.792,0.12191993,sol_nn
53,-1.788,0.12404954,sol_nn
54,-1.784,0.126173,sol_nn
55,-1.78,0.12828995,sol_nn
56,-1.776,0.13040112,sol_nn
57,-1.772,0.13250595,sol_nn
58,-1.768,0.13460484,sol_nn
59,-1.764,0.1366976,sol_nn
60,-1.76,0.13878469,sol_nn
61,-1.756,0.14086616,sol_nn
62,-1.752,0.14294176,sol_nn
63,-1.748,0.14501187,sol_nn
64,-1.744,0.1470766,sol_nn
65,-1.74,0.149136,sol_nn
66,-1.736,0.15118973,sol_nn
67,-1.732,0.15323862,sol_nn
68,-1.728,0.15528217,sol_nn
69,-1.724,0.15732075,sol_nn
70,-1.72,0.159354,sol_nn
71,-1.716,0.16138284,sol_nn
72,-1.712,0.16340658,sol_nn
73,-1.708,0.16542587,sol_nn
74,-1.704,0.16744012,sol_nn
75,-1.7,0.16945018,sol_nn
76,-1.696,0.17145547,sol_nn
77,-1.692,0.17345677,sol_nn
78,-1.688,0.17545348,sol_nn
79,-1.684,0.17744598,sol_nn
80,-1.68,0.17943451,sol_nn
81,-1.676,0.18141872,sol_nn
82,-1.672,0.18339899,sol_nn
83,-1.668,0.18537535,sol_nn
84,-1.664,0.1873476,sol_nn
85,-1.66,0.18931644,sol_nn
86,-1.656,0.1912821,sol_nn
87,-1.652,0.1932435,sol_nn
88,-1.648,0.1952017,sol_nn
89,-1.644,0.19715606,sol_nn
90,-1.64,0.19910736,sol_nn
91,-1.636,0.20105547,sol_nn
92,-1.632,0.20300041,sol_nn
93,-1.628,0.20494209,sol_nn
94,-1.624,0.20688063,sol_nn
95,-1.62,0.20881616,sol_nn
96,-1.616,0.21074934,sol_nn
97,-1.612,0.2126792,sol_nn
98,-1.608,0.21460658,sol_nn
99,-1.604,0.2165311,sol_nn
100,-1.6,0.2184528,sol_nn
101,-1.596,0.22037232,sol_nn
102,-1.592,0.2222896,sol_nn
103,-1.588,0.22420394,sol_nn
104,-1.584,0.22611663,sol_nn
105,-1.58,0.22802664,sol_nn
106,-1.576,0.22993481,sol_nn
107,-1.572,0.23184109,sol_nn
108,-1.568,0.23374502,sol_nn
109,-1.564,0.23564714,sol_nn
110,-1.56,0.23754752,sol_nn
111,-1.556,0.23944572,sol_nn
112,-1.552,0.24134272,sol_nn
113,-1.548,0.2432377,sol_nn
114,-1.544,0.24513118,sol_nn
115,-1.54,0.24702309,sol_nn
116,-1.536,0.2489137,sol_nn
117,-1.532,0.25080314,sol_nn
118,-1.528,0.25269157,sol_nn
119,-1.524,0.25457808,sol_nn
120,-1.52,0.2564636,sol_nn
121,-1.516,0.25834814,sol_nn
122,-1.512,0.26023188,sol_nn
123,-1.508,0.26211455,sol_nn
124,-1.504,0.2639963,sol_nn
125,-1.5,0.26587728,sol_nn
126,-1.496,0.2677576,sol_nn
127,-1.492,0.2696372,sol_nn
128,-1.488,0.27151608,sol_nn
129,-1.484,0.2733944,sol_nn
130,-1.48,0.2752722,sol_nn
131,-1.476,0.27714995,sol_nn
132,-1.472,0.2790273,sol_nn
133,-1.468,0.28090402,sol_nn
134,-1.464,0.28278083,sol_nn
135,-1.46,0.28465748,sol_nn
136,-1.456,0.2865341,sol_nn
137,-1.452,0.28841025,sol_nn
138,-1.448,0.29028675,sol_nn
139,-1.444,0.29216334,sol_nn
140,-1.44,0.29404035,sol_nn
141,-1.436,0.29591757,sol_nn
142,-1.432,0.29779467,sol_nn
143,-1.428,0.2996725,sol_nn
144,-1.424,0.30155042,sol_nn
145,-1.42,0.30342925,sol_nn
146,-1.416,0.30530855,sol_nn
147,-1.412,0.30718789,sol_nn
148,-1.408,0.309068,sol_nn
149,-1.404,0.31094953,sol_nn
150,-1.4,0.312831,sol_nn
151,-1.396,0.31471384,sol_nn
152,-1.392,0.31659737,sol_nn
153,-1.388,0.31848153,sol_nn
154,-1.384,0.32036713,sol_nn
155,-1.38,0.3222536,sol_nn
156,-1.376,0.32414126,sol_nn
157,-1.372,0.32603005,sol_nn
158,-1.368,0.32792047,sol_nn
159,-1.364,0.32981163,sol_nn
160,-1.36,0.33170447,sol_nn
161,-1.356,0.33359832,sol_nn
162,-1.352,0.3354939,sol_nn
163,-1.348,0.33739096,sol_nn
164,-1.344,0.33928972,sol_nn
165,-1.34,0.34118953,sol_nn
166,-1.336,0.34309128,sol_nn
167,-1.332,0.34499493,sol_nn
168,-1.328,0.34690025,sol_nn
169,-1.324,0.34880713,sol_nn
170,-1.32,0.3507162,sol_nn
171,-1.316,0.35262665,sol_nn
172,-1.312,0.35453993,sol_nn
173,-1.308,0.35645503,sol_nn
174,-1.304,0.3583717,sol_nn
175,-1.3,0.36029044,sol_nn
176,-1.296,0.36221135,sol_nn
177,-1.292,0.3641349,sol_nn
178,-1.288,0.36606088,sol_nn
179,-1.284,0.36798853,sol_nn
180,-1.28,0.36991876,sol_nn
181,-1.276,0.37185133,sol_nn
182,-1.272,0.37378672,sol_nn
183,-1.268,0.37572366,sol_nn
184,-1.264,0.37766385,sol_nn
185,-1.26,0.37960654,sol_nn
186,-1.256,0.38155153,sol_nn
187,-1.252,0.38349986,sol_nn
188,-1.248,0.38545,sol_nn
189,-1.244,0.38740352,sol_nn
190,-1.24,0.38935935,sol_nn
191,-1.236,0.39131856,sol_nn
192,-1.232,0.39328015,sol_nn
193,-1.228,0.3952445,sol_nn
194,-1.224,0.39721242,sol_nn
195,-1.22,0.39918283,sol_nn
196,-1.216,0.40115613,sol_nn
197,-1.212,0.40313283,sol_nn
198,-1.208,0.40511268,sol_nn
199,-1.204,0.4070953,sol_nn
200,-1.2,0.40908152,sol_nn
201,-1.196,0.41107053,sol_nn
202,-1.192,0.4130629,sol_nn
203,-1.188,0.41505852,sol_nn
204,-1.184,0.41705748,sol_nn
205,-1.18,0.41906002,sol_nn
206,-1.176,0.4210651,sol_nn
207,-1.172,0.42307422,sol_nn
208,-1.168,0.42508683,sol_nn
209,-1.164,0.42710266,sol_nn
210,-1.16,0.42912206,sol_nn
211,-1.156,0.43114495,sol_nn
212,-1.152,0.43317115,sol_nn
213,-1.148,0.43520093,sol_nn
214,-1.144,0.4372347,sol_nn
215,-1.14,0.4392721,sol_nn
216,-1.136,0.4413128,sol_nn
217,-1.132,0.44335723,sol_nn
218,-1.128,0.44540563,sol_nn
219,-1.124,0.44745788,sol_nn
220,-1.12,0.44951352,sol_nn
221,-1.116,0.45157287,sol_nn
222,-1.112,0.45363635,sol_nn
223,-1.108,0.45570368,sol_nn
224,-1.104,0.45777452,sol_nn
225,-1.1,0.45984864,sol_nn
226,-1.096,0.46192786,sol_nn
227,-1.092,0.46401006,sol_nn
228,-1.088,0.466097,sol_nn
229,-1.084,0.4681874,sol_nn
230,-1.08,0.4702819,sol_nn
231,-1.076,0.47238,sol_nn
232,-1.072,0.47448233,sol_nn
233,-1.068,0.47658905,sol_nn
234,-1.064,0.47869954,sol_nn
235,-1.06,0.48081383,sol_nn
236,-1.056,0.48293233,sol_nn
237,-1.052,0.48505494,sol_nn
238,-1.048,0.48718113,sol_nn
239,-1.044,0.48931196,sol_nn
240,-1.04,0.49144652,sol_nn
241,-1.036,0.49358538,sol_nn
242,-1.032,0.49572837,sol_nn
243,-1.028,0.4978754,sol_nn
244,-1.024,0.5000259,sol_nn
245,-1.02,0.5021819,sol_nn
246,-1.016,0.50434107,sol_nn
247,-1.012,0.50650465,sol_nn
248,-1.008,0.5086722,sol_nn
249,-1.004,0.5108437,sol_nn
250,-1.0,0.5130197,sol_nn
251,-0.996,0.51519936,sol_nn
252,-0.992,0.5173836,sol_nn
253,-0.988,0.5195719,sol_nn
254,-0.984,0.521764,sol_nn
255,-0.98,0.52396053,sol_nn
256,-0.976,0.52616143,sol_nn
257,-0.972,0.52836573,sol_nn
258,-0.968,0.53057474,sol_nn
259,-0.964,0.53278786,sol_nn
260,-0.96,0.53500485,sol_nn
261,-0.956,0.5372254,sol_nn
262,-0.952,0.53945076,sol_nn
263,-0.948,0.5416802,sol_nn
264,-0.944,0.5439132,sol_nn
265,-0.94,0.5461505,sol_nn
266,-0.936,0.54839194,sol_nn
267,-0.932,0.55063725,sol_nn
268,-0.928,0.55288655,sol_nn
269,-0.924,0.5551398,sol_nn
270,-0.92,0.5573972,sol_nn
271,-0.916,0.5596582,sol_nn
272,-0.912,0.5619235,sol_nn
273,-0.908,0.56419283,sol_nn
274,-0.904,0.5664655,sol_nn
275,-0.9,0.56874204,sol_nn
276,-0.896,0.5710223,sol_nn
277,-0.892,0.5733067,sol_nn
278,-0.888,0.575595,sol_nn
279,-0.884,0.57788694,sol_nn
280,-0.88,0.5801823,sol_nn
281,-0.876,0.58248204,sol_nn
282,-0.872,0.5847847,sol_nn
283,-0.868,0.5870913,sol_nn
284,-0.864,0.5894011,sol_nn
285,-0.86,0.591715,sol_nn
286,-0.856,0.5940324,sol_nn
287,-0.852,0.5963533,sol_nn
288,-0.848,0.598677,sol_nn
289,-0.844,0.6010047,sol_nn
290,-0.84,0.6033357,sol_nn
291,-0.836,0.60567003,sol_nn
292,-0.832,0.6080078,sol_nn
293,-0.828,0.61034805,sol_nn
294,-0.824,0.61269224,sol_nn
295,-0.82,0.6150396,sol_nn
296,-0.816,0.6173898,sol_nn
297,-0.812,0.619743,sol_nn
298,-0.808,0.62209904,sol_nn
299,-0.804,0.6244584,sol_nn
300,-0.8,0.6268207,sol_nn
301,-0.796,0.62918574,sol_nn
302,-0.792,0.6315536,sol_nn
303,-0.788,0.633924,sol_nn
304,-0.784,0.6362966,sol_nn
305,-0.78,0.6386724,sol_nn
306,-0.776,0.6410513,sol_nn
307,-0.772,0.6434319,sol_nn
308,-0.768,0.645815,sol_nn
309,-0.764,0.6482006,sol_nn
310,-0.76,0.65058863,sol_nn
311,-0.756,0.6529788,sol_nn
312,-0.752,0.65537083,sol_nn
313,-0.748,0.6577652,sol_nn
314,-0.744,0.6601617,sol_nn
315,-0.74,0.6625601,sol_nn
316,-0.736,0.6649602,sol_nn
317,-0.732,0.6673624,sol_nn
318,-0.728,0.6697661,sol_nn
319,-0.724,0.672171,sol_nn
320,-0.72,0.67457795,sol_nn
321,-0.716,0.67698646,sol_nn
322,-0.712,0.6793962,sol_nn
323,-0.708,0.6818072,sol_nn
324,-0.704,0.68421936,sol_nn
325,-0.7,0.6866328,sol_nn
326,-0.696,0.6890476,sol_nn
327,-0.692,0.69146264,sol_nn
328,-0.688,0.6938788,sol_nn
329,-0.684,0.6962963,sol_nn
330,-0.68,0.6987135,sol_nn
331,-0.676,0.70113146,sol_nn
332,-0.672,0.7035504,sol_nn
333,-0.668,0.7059696,sol_nn
334,-0.664,0.70838904,sol_nn
335,-0.66,0.7108082,sol_nn
336,-0.656,0.71322775,sol_nn
337,-0.652,0.7156471,sol_nn
338,-0.648,0.7180668,sol_nn
339,-0.644,0.72048545,sol_nn
340,-0.64,0.722904,sol_nn
341,-0.636,0.7253226,sol_nn
342,-0.632,0.72774017,sol_nn
343,-0.628,0.730157,sol_nn
344,-0.624,0.73257273,sol_nn
345,-0.62,0.7349882,sol_nn
346,-0.616,0.7374024,sol_nn
347,-0.612,0.7398148,sol_nn
348,-0.608,0.7422265,sol_nn
349,-0.604,0.74463636,sol_nn
350,-0.6,0.7470448,sol_nn
351,-0.596,0.7494517,sol_nn
352,-0.592,0.75185674,sol_nn
353,-0.588,0.7542597,sol_nn
354,-0.584,0.75666,sol_nn
355,-0.58,0.759059,sol_nn
356,-0.576,0.76145524,sol_nn
357,-0.572,0.76384866,sol_nn
358,-0.568,0.7662394,sol_nn
359,-0.564,0.7686283,sol_nn
360,-0.56,0.7710134,sol_nn
361,-0.556,0.7733955,sol_nn
362,-0.552,0.7757745,sol_nn
363,-0.548,0.77815014,sol_nn
364,-0.544,0.78052235,sol_nn
365,-0.54,0.78289056,sol_nn
366,-0.536,0.7852551,sol_nn
367,-0.532,0.7876157,sol_nn
368,-0.528,0.78997165,sol_nn
369,-0.524,0.7923244,sol_nn
370,-0.52,0.7946716,sol_nn
371,-0.516,0.79701483,sol_nn
372,-0.512,0.7993532,sol_nn
373,-0.508,0.8016865,sol_nn
374,-0.504,0.80401456,sol_nn
375,-0.5,0.8063371,sol_nn
376,-0.496,0.80865467,sol_nn
377,-0.492,0.81096643,sol_nn
378,-0.488,0.81327236,sol_nn
379,-0.484,0.81557226,sol_nn
380,-0.48,0.817866,sol_nn
381,-0.476,0.82015324,sol_nn
382,-0.472,0.8224346,sol_nn
383,-0.468,0.82470864,sol_nn
384,-0.464,0.82697564,sol_nn
385,-0.46,0.8292363,sol_nn
386,-0.456,0.83148926,sol_nn
387,-0.452,0.8337347,sol_nn
388,-0.448,0.835973,sol_nn
389,-0.444,0.83820295,sol_nn
390,-0.44,0.8404256,sol_nn
391,-0.436,0.8426392,sol_nn
392,-0.432,0.84484524,sol_nn
393,-0.428,0.84704214,sol_nn
394,-0.424,0.8492301,sol_nn
395,-0.42,0.85140955,sol_nn
396,-0.416,0.85358,sol_nn
397,-0.412,0.85574085,sol_nn
398,-0.408,0.8578917,sol_nn
399,-0.404,0.8600331,sol_nn
400,-0.4,0.86216486,sol_nn
401,-0.396,0.8642859,sol_nn
402,-0.392,0.8663964,sol_nn
403,-0.388,0.8684965,sol_nn
404,-0.384,0.8705864,sol_nn
405,-0.38,0.87266475,sol_nn
406,-0.376,0.87473184,sol_nn
407,-0.372,0.87678725,sol_nn
408,-0.368,0.8788314,sol_nn
409,-0.364,0.88086367,sol_nn
410,-0.36,0.88288337,sol_nn
411,-0.356,0.8848908,sol_nn
412,-0.352,0.8868863,sol_nn
413,-0.348,0.88886905,sol_nn
414,-0.344,0.8908384,sol_nn
415,-0.34,0.89279467,sol_nn
416,-0.336,0.89473736,sol_nn
417,-0.332,0.8966664,sol_nn
418,-0.328,0.8985821,sol_nn
419,-0.324,0.9004834,sol_nn
420,-0.32,0.90236974,sol_nn
421,-0.316,0.9042426,sol_nn
422,-0.312,0.90609974,sol_nn
423,-0.308,0.9079429,sol_nn
424,-0.304,0.9097705,sol_nn
425,-0.3,0.91158193,sol_nn
426,-0.296,0.91337794,sol_nn
427,-0.292,0.91515887,sol_nn
428,-0.288,0.91692317,sol_nn
429,-0.284,0.9186706,sol_nn
430,-0.28,0.92040193,sol_nn
431,-0.276,0.9221164,sol_nn
432,-0.272,0.923814,sol_nn
433,-0.268,0.9254941,sol_nn
434,-0.264,0.9271567,sol_nn
435,-0.26,0.928802,sol_nn
436,-0.256,0.9304285,sol_nn
437,-0.252,0.9320369,sol_nn
438,-0.248,0.9336273,sol_nn
439,-0.244,0.9351988,sol_nn
440,-0.24,0.93675154,sol_nn
441,-0.236,0.93828505,sol_nn
442,-0.232,0.93979895,sol_nn
443,-0.228,0.94129336,sol_nn
444,-0.224,0.9427685,sol_nn
445,-0.22,0.9442233,sol_nn
446,-0.216,0.9456574,sol_nn
447,-0.212,0.947072,sol_nn
448,-0.208,0.94846463,sol_nn
449,-0.204,0.949837,sol_nn
450,-0.2,0.95118815,sol_nn
451,-0.196,0.9525179,sol_nn
452,-0.192,0.9538256,sol_nn
453,-0.188,0.9551123,sol_nn
454,-0.184,0.9563765,sol_nn
455,-0.18,0.9576177,sol_nn
456,-0.176,0.95883715,sol_nn
457,-0.172,0.9600341,sol_nn
458,-0.168,0.96120757,sol_nn
459,-0.164,0.9623585,sol_nn
460,-0.16,0.96348566,sol_nn
461,-0.156,0.96458936,sol_nn
462,-0.152,0.96566933,sol_nn
463,-0.148,0.9667253,sol_nn
464,-0.144,0.9677571,sol_nn
465,-0.14,0.96876484,sol_nn
466,-0.136,0.96974736,sol_nn
467,-0.132,0.97070533,sol_nn
468,-0.128,0.9716385,sol_nn
469,-0.124,0.9725465,sol_nn
470,-0.12,0.97342896,sol_nn
471,-0.116,0.9742865,sol_nn
472,-0.112,0.9751173,sol_nn
473,-0.108,0.9759231,sol_nn
474,-0.104,0.97670263,sol_nn
475,-0.1,0.9774563,sol_nn
476,-0.096,0.97818255,sol_nn
477,-0.092,0.97888315,sol_nn
478,-0.088,0.9795568,sol_nn
479,-0.084,0.980203,sol_nn
480,-0.08,0.9808226,sol_nn
481,-0.076,0.98141515,sol_nn
482,-0.072,0.9819801,sol_nn
483,-0.068,0.98251766,sol_nn
484,-0.064,0.9830276,sol_nn
485,-0.06,0.9835096,sol_nn
486,-0.056,0.9839634,sol_nn
487,-0.052,0.98438984,sol_nn
488,-0.048,0.98478764,sol_nn
489,-0.044,0.98515725,sol_nn
490,-0.04,0.98549855,sol_nn
491,-0.036,0.9858116,sol_nn
492,-0.032,0.9860955,sol_nn
493,-0.028,0.98635083,sol_nn
494,-0.024,0.9865773,sol_nn
495,-0.02,0.98677516,sol_nn
496,-0.016,0.986944,sol_nn
497,-0.012,0.9870837,sol_nn
498,-0.008,0.9871948,sol_nn
499,-0.004,0.9872761,sol_nn
500,0.0,0.98732823,sol_nn
501,0.004,0.98735094,sol_nn
502,0.008,0.9873441,sol_nn
503,0.012,0.9873088,sol_nn
504,0.016,0.9872432,sol_nn
505,0.02,0.9871482,sol_nn
506,0.024,0.9870236,sol_nn
507,0.028,0.9868697,sol_nn
508,0.032,0.9866862,sol_nn
509,0.036,0.98647314,sol_nn
510,0.04,0.98623025,sol_nn
511,0.044,0.9859588,sol_nn
512,0.048,0.9856573,sol_nn
513,0.052,0.98532575,sol_nn
514,0.056,0.98496497,sol_nn
515,0.06,0.9845743,sol_nn
516,0.064,0.9841553,sol_nn
517,0.068,0.9837056,sol_nn
518,0.072,0.98322767,sol_nn
519,0.076,0.98272,sol_nn
520,0.08,0.9821829,sol_nn
521,0.084,0.9816171,sol_nn
522,0.088,0.98102164,sol_nn
523,0.092,0.980398,sol_nn
524,0.096,0.9797444,sol_nn
525,0.1,0.97906303,sol_nn
526,0.104,0.97835267,sol_nn
527,0.108,0.9776135,sol_nn
528,0.112,0.976846,sol_nn
529,0.116,0.97604996,sol_nn
530,0.12,0.9752263,sol_nn
531,0.124,0.97437394,sol_nn
532,0.128,0.97349405,sol_nn
533,0.132,0.9725859,sol_nn
534,0.136,0.9716508,sol_nn
535,0.14,0.9706877,sol_nn
536,0.144,0.9696982,sol_nn
537,0.148,0.96868074,sol_nn
538,0.152,0.9676364,sol_nn
539,0.156,0.9665659,sol_nn
540,0.16,0.96546894,sol_nn
541,0.164,0.964345,sol_nn
542,0.168,0.96319497,sol_nn
543,0.172,0.96201986,sol_nn
544,0.176,0.9608186,sol_nn
545,0.18,0.9595917,sol_nn
546,0.184,0.9583398,sol_nn
547,0.188,0.9570632,sol_nn
548,0.192,0.9557615,sol_nn
549,0.196,0.9544352,sol_nn
550,0.2,0.9530853,sol_nn
551,0.204,0.9517111,sol_nn
552,0.208,0.9503135,sol_nn
553,0.212,0.948892,sol_nn
554,0.216,0.9474479,sol_nn
555,0.22,0.9459805,sol_nn
556,0.224,0.9444907,sol_nn
557,0.228,0.9429786,sol_nn
558,0.232,0.9414447,sol_nn
559,0.236,0.93988883,sol_nn
560,0.24,0.9383114,sol_nn
561,0.244,0.9367134,sol_nn
562,0.248,0.93509406,sol_nn
563,0.252,0.9334544,sol_nn
564,0.256,0.9317951,sol_nn
565,0.26,0.93011606,sol_nn
566,0.264,0.92841625,sol_nn
567,0.268,0.9266981,sol_nn
568,0.272,0.9249614,sol_nn
569,0.276,0.92320555,sol_nn
570,0.28,0.92143124,sol_nn
571,0.284,0.9196395,sol_nn
572,0.288,0.91783005,sol_nn
573,0.292,0.9160033,sol_nn
574,0.296,0.91415983,sol_nn
575,0.3,0.9122997,sol_nn
576,0.304,0.910423,sol_nn
577,0.308,0.90853083,sol_nn
578,0.312,0.90662307,sol_nn
579,0.316,0.9046997,sol_nn
580,0.32,0.90276194,sol_nn
581,0.324,0.9008091,sol_nn
582,0.328,0.89884245,sol_nn
583,0.332,0.8968619,sol_nn
584,0.336,0.89486706,sol_nn
585,0.34,0.89285976,sol_nn
586,0.344,0.8908397,sol_nn
587,0.348,0.8888064,sol_nn
588,0.352,0.88676137,sol_nn
589,0.356,0.8847039,sol_nn
590,0.36,0.8826355,sol_nn
591,0.364,0.8805553,sol_nn
592,0.368,0.8784646,sol_nn
593,0.372,0.8763624,sol_nn
594,0.376,0.87425095,sol_nn
595,0.38,0.8721293,sol_nn
596,0.384,0.8699971,sol_nn
597,0.388,0.86785614,sol_nn
598,0.392,0.8657068,sol_nn
599,0.396,0.8635477,sol_nn
600,0.4,0.8613801,sol_nn
601,0.404,0.8592055,sol_nn
602,0.408,0.85702205,sol_nn
603,0.412,0.85483074,sol_nn
604,0.416,0.8526327,sol_nn
605,0.42,0.85042727,sol_nn
606,0.424,0.84821516,sol_nn
607,0.428,0.84599674,sol_nn
608,0.432,0.843772,sol_nn
609,0.436,0.8415416,sol_nn
610,0.44,0.83930504,sol_nn
611,0.444,0.83706295,sol_nn
612,0.448,0.83481646,sol_nn
613,0.452,0.8325647,sol_nn
614,0.456,0.83030814,sol_nn
615,0.46,0.8280472,sol_nn
616,0.464,0.82578176,sol_nn
617,0.468,0.8235131,sol_nn
618,0.472,0.8212397,sol_nn
619,0.476,0.8189631,sol_nn
620,0.48,0.8166836,sol_nn
621,0.484,0.81440085,sol_nn
622,0.488,0.812115,sol_nn
623,0.492,0.80982584,sol_nn
624,0.496,0.8075354,sol_nn
625,0.5,0.8052419,sol_nn
626,0.504,0.80294675,sol_nn
627,0.508,0.8006492,sol_nn
628,0.512,0.7983497,sol_nn
629,0.516,0.7960491,sol_nn
630,0.52,0.7937468,sol_nn
631,0.524,0.7914437,sol_nn
632,0.528,0.7891388,sol_nn
633,0.532,0.7868334,sol_nn
634,0.536,0.7845273,sol_nn
635,0.54,0.7822202,sol_nn
636,0.544,0.77991253,sol_nn
637,0.548,0.7776046,sol_nn
638,0.552,0.7752964,sol_nn
639,0.556,0.77298844,sol_nn
640,0.56,0.77067965,sol_nn
641,0.564,0.7683714,sol_nn
642,0.568,0.7660637,sol_nn
643,0.572,0.7637566,sol_nn
644,0.576,0.7614494,sol_nn
645,0.58,0.7591424,sol_nn
646,0.584,0.7568369,sol_nn
647,0.588,0.75453115,sol_nn
648,0.592,0.75222707,sol_nn
649,0.596,0.7499238,sol_nn
650,0.6,0.74762076,sol_nn
651,0.604,0.74532014,sol_nn
652,0.608,0.74301976,sol_nn
653,0.612,0.740721,sol_nn
654,0.616,0.73842305,sol_nn
655,0.62,0.7361266,sol_nn
656,0.624,0.7338319,sol_nn
657,0.628,0.7315385,sol_nn
658,0.632,0.72924674,sol_nn
659,0.636,0.72695655,sol_nn
660,0.64,0.7246677,sol_nn
661,0.644,0.72238106,sol_nn
662,0.648,0.7200959,sol_nn
663,0.652,0.7178126,sol_nn
664,0.656,0.7155308,sol_nn
665,0.66,0.71325094,sol_nn
666,0.664,0.7109733,sol_nn
667,0.668,0.70869744,sol_nn
668,0.672,0.70642346,sol_nn
669,0.676,0.7041513,sol_nn
670,0.68,0.7018813,sol_nn
671,0.684,0.6996138,sol_nn
672,0.688,0.6973475,sol_nn
673,0.692,0.69508386,sol_nn
674,0.696,0.6928215,sol_nn
675,0.7,0.690562,sol_nn
676,0.704,0.6883042,sol_nn
677,0.708,0.6860489,sol_nn
678,0.712,0.6837955,sol_nn
679,0.716,0.6815443,sol_nn
680,0.72,0.67929506,sol_nn
681,0.724,0.6770482,sol_nn
682,0.728,0.6748036,sol_nn
683,0.732,0.67256045,sol_nn
684,0.736,0.6703206,sol_nn
685,0.74,0.6680816,sol_nn
686,0.744,0.66584545,sol_nn
687,0.748,0.6636112,sol_nn
688,0.752,0.66137934,sol_nn
689,0.756,0.65914935,sol_nn
690,0.76,0.6569215,sol_nn
691,0.764,0.6546959,sol_nn
692,0.768,0.65247214,sol_nn
693,0.772,0.65025073,sol_nn
694,0.776,0.6480315,sol_nn
695,0.78,0.64581394,sol_nn
696,0.784,0.6435987,sol_nn
697,0.788,0.6413857,sol_nn
698,0.792,0.6391747,sol_nn
699,0.796,0.6369658,sol_nn
700,0.8,0.6347585,sol_nn
701,0.804,0.63255316,sol_nn
702,0.808,0.6303505,sol_nn
703,0.812,0.628149,sol_nn
704,0.816,0.6259496,sol_nn
705,0.82,0.6237526,sol_nn
706,0.824,0.6215572,sol_nn
707,0.828,0.61936355,sol_nn
708,0.832,0.617172,sol_nn
709,0.836,0.614982,sol_nn
710,0.84,0.6127943,sol_nn
711,0.844,0.6106085,sol_nn
712,0.848,0.6084241,sol_nn
713,0.852,0.6062419,sol_nn
714,0.856,0.60406095,sol_nn
715,0.86,0.6018822,sol_nn
716,0.864,0.5997055,sol_nn
717,0.868,0.59752995,sol_nn
718,0.872,0.5953562,sol_nn
719,0.876,0.5931842,sol_nn
720,0.88,0.5910138,sol_nn
721,0.884,0.58884573,sol_nn
722,0.888,0.58667815,sol_nn
723,0.892,0.5845128,sol_nn
724,0.896,0.5823493,sol_nn
725,0.9,0.58018696,sol_nn
726,0.904,0.5780263,sol_nn
727,0.908,0.5758671,sol_nn
728,0.912,0.5737097,sol_nn
729,0.916,0.57155323,sol_nn
730,0.92,0.5693988,sol_nn
731,0.924,0.5672464,sol_nn
732,0.928,0.5650943,sol_nn
733,0.932,0.56294394,sol_nn
734,0.936,0.56079555,sol_nn
735,0.94,0.55864805,sol_nn
736,0.944,0.5565022,sol_nn
737,0.948,0.55435747,sol_nn
738,0.952,0.5522143,sol_nn
739,0.956,0.55007243,sol_nn
740,0.96,0.5479315,sol_nn
741,0.964,0.54579246,sol_nn
742,0.968,0.54365456,sol_nn
743,0.972,0.54151815,sol_nn
744,0.976,0.53938246,sol_nn
745,0.98,0.5372479,sol_nn
746,0.984,0.53511536,sol_nn
747,0.988,0.53298384,sol_nn
748,0.992,0.53085303,sol_nn
749,0.996,0.5287236,sol_nn
750,1.0,0.5265958,sol_nn
751,1.004,0.52446854,sol_nn
752,1.008,0.52234256,sol_nn
753,1.012,0.5202178,sol_nn
754,1.016,0.51809394,sol_nn
755,1.02,0.5159716,sol_nn
756,1.024,0.51385003,sol_nn
757,1.028,0.51172984,sol_nn
758,1.032,0.5096107,sol_nn
759,1.036,0.50749207,sol_nn
760,1.04,0.50537455,sol_nn
761,1.044,0.5032584,sol_nn
762,1.048,0.5011432,sol_nn
763,1.052,0.49902913,sol_nn
764,1.056,0.4969159,sol_nn
765,1.06,0.49480382,sol_nn
766,1.064,0.49269235,sol_nn
767,1.068,0.49058202,sol_nn
768,1.072,0.48847225,sol_nn
769,1.076,0.48636395,sol_nn
770,1.08,0.48425615,sol_nn
771,1.084,0.4821492,sol_nn
772,1.088,0.4800435,sol_nn
773,1.092,0.4779382,sol_nn
774,1.096,0.47583407,sol_nn
775,1.1,0.47373095,sol_nn
776,1.104,0.47162828,sol_nn
777,1.108,0.46952677,sol_nn
778,1.112,0.46742594,sol_nn
779,1.116,0.46532568,sol_nn
780,1.12,0.46322665,sol_nn
781,1.124,0.46112823,sol_nn
782,1.128,0.45903054,sol_nn
783,1.132,0.45693368,sol_nn
784,1.136,0.45483708,sol_nn
785,1.14,0.4527418,sol_nn
786,1.144,0.4506471,sol_nn
787,1.148,0.4485531,sol_nn
788,1.152,0.4464594,sol_nn
789,1.156,0.44436643,sol_nn
790,1.16,0.44227463,sol_nn
791,1.164,0.44018337,sol_nn
792,1.168,0.43809256,sol_nn
793,1.172,0.43600252,sol_nn
794,1.176,0.43391347,sol_nn
795,1.18,0.43182436,sol_nn
796,1.184,0.4297362,sol_nn
797,1.188,0.42764845,sol_nn
798,1.192,0.42556125,sol_nn
799,1.196,0.4234753,sol_nn
800,1.2,0.42138928,sol_nn
801,1.204,0.41930422,sol_nn
802,1.208,0.41721922,sol_nn
803,1.212,0.41513494,sol_nn
804,1.216,0.41305152,sol_nn
805,1.22,0.41096812,sol_nn
806,1.224,0.40888527,sol_nn
807,1.228,0.40680277,sol_nn
808,1.232,0.40472135,sol_nn
809,1.236,0.40263993,sol_nn
810,1.24,0.4005592,sol_nn
811,1.244,0.39847898,sol_nn
812,1.248,0.39639884,sol_nn
813,1.252,0.39431927,sol_nn
814,1.256,0.39224026,sol_nn
815,1.26,0.39016137,sol_nn
816,1.264,0.3880831,sol_nn
817,1.268,0.38600504,sol_nn
818,1.272,0.38392764,sol_nn
819,1.276,0.3818506,sol_nn
820,1.28,0.3797735,sol_nn
821,1.284,0.37769678,sol_nn
822,1.288,0.3756203,sol_nn
823,1.292,0.37354454,sol_nn
824,1.296,0.3714688,sol_nn
825,1.3,0.36939323,sol_nn
826,1.304,0.36731842,sol_nn
827,1.308,0.36524335,sol_nn
828,1.312,0.3631687,sol_nn
829,1.316,0.36109424,sol_nn
830,1.32,0.3590199,sol_nn
831,1.324,0.356946,sol_nn
832,1.328,0.35487208,sol_nn
833,1.332,0.3527988,sol_nn
834,1.336,0.3507251,sol_nn
835,1.34,0.34865183,sol_nn
836,1.344,0.34657827,sol_nn
837,1.348,0.3445055,sol_nn
838,1.352,0.3424324,sol_nn
839,1.356,0.3403597,sol_nn
840,1.36,0.33828667,sol_nn
841,1.364,0.33621413,sol_nn
842,1.368,0.33414155,sol_nn
843,1.372,0.33206886,sol_nn
844,1.376,0.32999626,sol_nn
845,1.38,0.32792392,sol_nn
846,1.384,0.32585138,sol_nn
847,1.388,0.3237786,sol_nn
848,1.392,0.3217065,sol_nn
849,1.396,0.3196335,sol_nn
850,1.4,0.31756115,sol_nn
851,1.404,0.31548858,sol_nn
852,1.408,0.31341568,sol_nn
853,1.412,0.31134334,sol_nn
854,1.416,0.30927014,sol_nn
855,1.42,0.3071972,sol_nn
856,1.424,0.30512416,sol_nn
857,1.428,0.30305102,sol_nn
858,1.432,0.30097735,sol_nn
859,1.436,0.29890394,sol_nn
860,1.44,0.29683045,sol_nn
861,1.444,0.29475653,sol_nn
862,1.448,0.2926822,sol_nn
863,1.452,0.29060778,sol_nn
864,1.456,0.2885333,sol_nn
865,1.46,0.28645846,sol_nn
866,1.464,0.2843839,sol_nn
867,1.468,0.2823084,sol_nn
868,1.472,0.2802326,sol_nn
869,1.476,0.27815682,sol_nn
870,1.48,0.2760802,sol_nn
871,1.484,0.2740042,sol_nn
872,1.488,0.27192718,sol_nn
873,1.492,0.2698502,sol_nn
874,1.496,0.26777261,sol_nn
875,1.5,0.2656947,sol_nn
876,1.504,0.26361638,sol_nn
877,1.508,0.2615377,sol_nn
878,1.512,0.25945845,sol_nn
879,1.516,0.25737873,sol_nn
880,1.52,0.25529897,sol_nn
881,1.524,0.2532187,sol_nn
882,1.528,0.25113744,sol_nn
883,1.532,0.24905646,sol_nn
884,1.536,0.24697432,sol_nn
885,1.54,0.24489209,sol_nn
886,1.544,0.24280906,sol_nn
887,1.548,0.24072573,sol_nn
888,1.552,0.23864192,sol_nn
889,1.556,0.23655716,sol_nn
890,1.56,0.23447217,sol_nn
891,1.564,0.23238663,sol_nn
892,1.568,0.23030056,sol_nn
893,1.572,0.22821371,sol_nn
894,1.576,0.22612613,sol_nn
895,1.58,0.22403821,sol_nn
896,1.584,0.22194964,sol_nn
897,1.588,0.21986029,sol_nn
898,1.592,0.21777034,sol_nn
899,1.596,0.21567973,sol_nn
900,1.6,0.21358818,sol_nn
901,1.604,0.211496,sol_nn
902,1.608,0.20940359,sol_nn
903,1.612,0.20731011,sol_nn
904,1.616,0.20521608,sol_nn
905,1.62,0.20312116,sol_nn
906,1.624,0.20102565,sol_nn
907,1.628,0.19892928,sol_nn
908,1.632,0.19683197,sol_nn
909,1.636,0.19473428,sol_nn
910,1.64,0.19263563,sol_nn
911,1.644,0.19053634,sol_nn
912,1.648,0.18843588,sol_nn
913,1.652,0.18633488,sol_nn
914,1.656,0.18423289,sol_nn
915,1.66,0.18213043,sol_nn
916,1.664,0.18002692,sol_nn
917,1.668,0.17792255,sol_nn
918,1.672,0.17581707,sol_nn
919,1.676,0.17371123,sol_nn
920,1.68,0.17160457,sol_nn
921,1.684,0.16949639,sol_nn
922,1.688,0.16738784,sol_nn
923,1.692,0.16527833,sol_nn
924,1.696,0.1631679,sol_nn
925,1.7,0.16105652,sol_nn
926,1.704,0.15894403,sol_nn
927,1.708,0.15683067,sol_nn
928,1.712,0.15471685,sol_nn
929,1.716,0.15260187,sol_nn
930,1.72,0.15048596,sol_nn
931,1.724,0.1483688,sol_nn
932,1.728,0.14625111,sol_nn
933,1.732,0.14413254,sol_nn
934,1.736,0.14201298,sol_nn
935,1.74,0.1398921,sol_nn
936,1.744,0.13777058,sol_nn
937,1.748,0.13564801,sol_nn
938,1.752,0.13352445,sol_nn
939,1.756,0.1313999,sol_nn
940,1.76,0.12927425,sol_nn
941,1.764,0.12714784,sol_nn
942,1.768,0.12502073,sol_nn
943,1.772,0.12289213,sol_nn
944,1.776,0.120762795,sol_nn
945,1.78,0.118632495,sol_nn
946,1.784,0.1165013,sol_nn
947,1.788,0.114368856,sol_nn
948,1.792,0.112235636,sol_nn
949,1.796,0.110101305,sol_nn
950,1.8,0.1079659,sol_nn
951,1.804,0.10582994,sol_nn
952,1.808,0.10369276,sol_nn
953,1.812,0.10155405,sol_nn
954,1.816,0.09941542,sol_nn
955,1.82,0.09727509,sol_nn
956,1.824,0.09513431,sol_nn
957,1.828,0.09299216,sol_nn
958,1.832,0.090849146,sol_nn
959,1.836,0.088705145,sol_nn
960,1.84,0.086560145,sol_nn
961,1.844,0.08441419,sol_nn
962,1.848,0.082267284,sol_nn
963,1.852,0.08011945,sol_nn
964,1.856,0.07797075,sol_nn
965,1.86,0.07582098,sol_nn
966,1.864,0.07367051,sol_nn
967,1.868,0.07151906,sol_nn
968,1.872,0.06936642,sol_nn
969,1.876,0.06721316,sol_nn
970,1.88,0.06505867,sol_nn
971,1.884,0.06290376,sol_nn
972,1.888,0.06074772,sol_nn
973,1.892,0.058590837,sol_nn
974,1.896,0.056432907,sol_nn
975,1.9,0.054274302,sol_nn
976,1.904,0.0521148,sol_nn
977,1.908,0.049954496,sol_nn
978,1.912,0.04779334,sol_nn
979,1.916,0.045631215,sol_nn
980,1.92,0.043468423,sol_nn
981,1.924,0.041304857,sol_nn
982,1.928,0.03914049,sol_nn
983,1.932,0.036975253,sol_nn
984,1.936,0.03480936,sol_nn
985,1.94,0.03264261,sol_nn
986,1.944,0.030475384,sol_nn
987,1.948,0.02830704,sol_nn
988,1.952,0.026137963,sol_nn
989,1.956,0.023968574,sol_nn
990,1.96,0.021798551,sol_nn
991,1.964,0.019627757,sol_nn
992,1.968,0.01745605,sol_nn
993,1.972,0.015283911,sol_nn
994,1.976,0.013111144,sol_nn
995,1.98,0.010937488,sol_nn
996,1.984,0.00876395,sol_nn
997,1.988,0.0065895594,sol_nn
998,1.992,0.004414304,sol_nn
999,1.996,0.0022389367,sol_nn
1000,2.0,6.266497e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v2/run_obs_weight_700/test_nn.csv <==
,X_x,value,name
0,-2.0,0.00012951717,test_nn
1,-1.996,0.0027241479,test_nn
2,-1.992,0.005307908,test_nn
3,-1.988,0.007881064,test_nn
4,-1.984,0.01044393,test_nn
5,-1.98,0.0129961725,test_nn
6,-1.976,0.015538333,test_nn
7,-1.972,0.018069867,test_nn
8,-1.968,0.02059134,test_nn
9,-1.964,0.023102721,test_nn
10,-1.96,0.025603797,test_nn
11,-1.956,0.028095137,test_nn
12,-1.952,0.030576386,test_nn
13,-1.948,0.033047847,test_nn
14,-1.944,0.03550931,test_nn
15,-1.94,0.03796118,test_nn
16,-1.936,0.040403463,test_nn
17,-1.932,0.042836133,test_nn
18,-1.928,0.04525972,test_nn
19,-1.924,0.047673356,test_nn
20,-1.92,0.05007778,test_nn
21,-1.916,0.05247283,test_nn
22,-1.912,0.05485883,test_nn
23,-1.908,0.057235844,test_nn
24,-1.904,0.05960358,test_nn
25,-1.9,0.061962567,test_nn
26,-1.896,0.064312615,test_nn
27,-1.892,0.06665359,test_nn
28,-1.888,0.06898591,test_nn
29,-1.884,0.07130967,test_nn
30,-1.88,0.07362497,test_nn
31,-1.876,0.07593147,test_nn
32,-1.872,0.0782296,test_nn
33,-1.868,0.08051934,test_nn
34,-1.864,0.08280089,test_nn
35,-1.86,0.08507416,test_nn
36,-1.856,0.08733912,test_nn
37,-1.852,0.08959644,test_nn
38,-1.848,0.09184537,test_nn
39,-1.844,0.09408634,test_nn
40,-1.84,0.09631943,test_nn
41,-1.836,0.09854538,test_nn
42,-1.832,0.10076311,test_nn
43,-1.828,0.1029731,test_nn
44,-1.824,0.1051761,test_nn
45,-1.82,0.10737137,test_nn
46,-1.816,0.10955934,test_nn
47,-1.812,0.11174002,test_nn
48,-1.808,0.11391335,test_nn
49,-1.804,0.11607952,test_nn
50,-1.8,0.11823848,test_nn
51,-1.796,0.12039083,test_nn
52,-1.792,0.122535974,test_nn
53,-1.788,0.12467419,test_nn
54,-1.784,0.12680598,test_nn
55,-1.78,0.1289307,test_nn
56,-1.776,0.13104923,test_nn
57,-1.772,0.1331609,test_nn
58,-1.768,0.1352664,test_nn
59,-1.764,0.13736512,test_nn
60,-1.76,0.13945767,test_nn
61,-1.756,0.14154413,test_nn
62,-1.752,0.14362437,test_nn
63,-1.748,0.14569852,test_nn
64,-1.744,0.14776689,test_nn
65,-1.74,0.14982927,test_nn
66,-1.736,0.15188548,test_nn
67,-1.732,0.15393633,test_nn
68,-1.728,0.15598142,test_nn
69,-1.724,0.15802097,test_nn
70,-1.72,0.16005448,test_nn
71,-1.716,0.16208312,test_nn
72,-1.712,0.16410612,test_nn
73,-1.708,0.16612425,test_nn
74,-1.704,0.16813655,test_nn
75,-1.7,0.1701441,test_nn
76,-1.696,0.17214634,test_nn
77,-1.692,0.17414409,test_nn
78,-1.688,0.17613655,test_nn
79,-1.684,0.17812403,test_nn
80,-1.68,0.18010733,test_nn
81,-1.676,0.18208566,test_nn
82,-1.672,0.1840591,test_nn
83,-1.668,0.18602827,test_nn
84,-1.664,0.18799277,test_nn
85,-1.66,0.18995321,test_nn
86,-1.656,0.1919099,test_nn
87,-1.652,0.19386144,test_nn
88,-1.648,0.1958094,test_nn
89,-1.644,0.19775316,test_nn
90,-1.64,0.19969276,test_nn
91,-1.636,0.2016288,test_nn
92,-1.632,0.20356104,test_nn
93,-1.628,0.2054894,test_nn
94,-1.624,0.2074138,test_nn
95,-1.62,0.20933507,test_nn
96,-1.616,0.21125293,test_nn
97,-1.612,0.21316692,test_nn
98,-1.608,0.21507806,test_nn
99,-1.604,0.21698527,test_nn
100,-1.6,0.21888979,test_nn
101,-1.596,0.2207909,test_nn
102,-1.592,0.22268936,test_nn
103,-1.588,0.2245843,test_nn
104,-1.584,0.22647691,test_nn
105,-1.58,0.22836624,test_nn
106,-1.576,0.23025313,test_nn
107,-1.572,0.2321377,test_nn
108,-1.568,0.23401915,test_nn
109,-1.564,0.23589838,test_nn
110,-1.56,0.23777504,test_nn
111,-1.556,0.23964915,test_nn
112,-1.552,0.24152108,test_nn
113,-1.548,0.24339104,test_nn
114,-1.544,0.24525869,test_nn
115,-1.54,0.24712428,test_nn
116,-1.536,0.24898794,test_nn
117,-1.532,0.25085,test_nn
118,-1.528,0.25271028,test_nn
119,-1.524,0.25456816,test_nn
120,-1.52,0.25642473,test_nn
121,-1.516,0.25827944,test_nn
122,-1.512,0.26013315,test_nn
123,-1.508,0.26198515,test_nn
124,-1.504,0.26383555,test_nn
125,-1.5,0.26568478,test_nn
126,-1.496,0.267533,test_nn
127,-1.492,0.26938,test_nn
128,-1.488,0.27122596,test_nn
129,-1.484,0.27307066,test_nn
130,-1.48,0.27491432,test_nn
131,-1.476,0.2767576,test_nn
132,-1.472,0.2786002,test_nn
133,-1.468,0.28044128,test_nn
134,-1.464,0.28228217,test_nn
135,-1.46,0.28412265,test_nn
136,-1.456,0.2859624,test_nn
137,-1.452,0.28780186,test_nn
138,-1.448,0.2896409,test_nn
139,-1.444,0.29147983,test_nn
140,-1.44,0.29331815,test_nn
141,-1.436,0.29515654,test_nn
142,-1.432,0.29699498,test_nn
143,-1.428,0.29883346,test_nn
144,-1.424,0.30067167,test_nn
145,-1.42,0.30251062,test_nn
146,-1.416,0.30434957,test_nn
147,-1.412,0.306188,test_nn
148,-1.408,0.30802748,test_nn
149,-1.404,0.30986723,test_nn
150,-1.4,0.3117076,test_nn
151,-1.396,0.31354874,test_nn
152,-1.392,0.31539002,test_nn
153,-1.388,0.31723204,test_nn
154,-1.384,0.31907496,test_nn
155,-1.38,0.32091856,test_nn
156,-1.376,0.32276306,test_nn
157,-1.372,0.32460862,test_nn
158,-1.368,0.32645515,test_nn
159,-1.364,0.32830313,test_nn
160,-1.36,0.33015203,test_nn
161,-1.356,0.33200192,test_nn
162,-1.352,0.3338532,test_nn
163,-1.348,0.33570594,test_nn
164,-1.344,0.33756015,test_nn
165,-1.34,0.3394154,test_nn
166,-1.336,0.34127253,test_nn
167,-1.332,0.34313136,test_nn
168,-1.328,0.34499162,test_nn
169,-1.324,0.34685373,test_nn
170,-1.32,0.3487178,test_nn
171,-1.316,0.3505829,test_nn
172,-1.312,0.35245082,test_nn
173,-1.308,0.35432073,test_nn
174,-1.304,0.35619208,test_nn
175,-1.3,0.35806602,test_nn
176,-1.296,0.35994145,test_nn
177,-1.292,0.36181968,test_nn
178,-1.288,0.3637004,test_nn
179,-1.284,0.36558306,test_nn
180,-1.28,0.36746788,test_nn
181,-1.276,0.3693552,test_nn
182,-1.272,0.3712459,test_nn
183,-1.268,0.37313807,test_nn
184,-1.264,0.37503317,test_nn
185,-1.26,0.37693116,test_nn
186,-1.256,0.37883174,test_nn
187,-1.252,0.38073492,test_nn
188,-1.248,0.38264105,test_nn
189,-1.244,0.38454995,test_nn
190,-1.24,0.38646168,test_nn
191,-1.236,0.38837728,test_nn
192,-1.232,0.3902951,test_nn
193,-1.228,0.3922159,test_nn
194,-1.224,0.3941406,test_nn
195,-1.22,0.39606774,test_nn
196,-1.216,0.397998,test_nn
197,-1.212,0.3999326,test_nn
198,-1.208,0.40186986,test_nn
199,-1.204,0.4038104,test_nn
200,-1.2,0.40575463,test_nn
201,-1.196,0.40770203,test_nn
202,-1.192,0.40965346,test_nn
203,-1.188,0.41160777,test_nn
204,-1.184,0.4135662,test_nn
205,-1.18,0.41552857,test_nn
206,-1.176,0.417494,test_nn
207,-1.172,0.41946355,test_nn
208,-1.168,0.42143676,test_nn
209,-1.164,0.42341378,test_nn
210,-1.16,0.42539465,test_nn
211,-1.156,0.42737964,test_nn
212,-1.152,0.42936796,test_nn
213,-1.148,0.43136123,test_nn
214,-1.144,0.43335792,test_nn
215,-1.14,0.43535876,test_nn
216,-1.136,0.4373637,test_nn
217,-1.132,0.43937284,test_nn
218,-1.128,0.44138658,test_nn
219,-1.124,0.44340402,test_nn
220,-1.12,0.44542587,test_nn
221,-1.116,0.44745183,test_nn
222,-1.112,0.44948223,test_nn
223,-1.108,0.4515174,test_nn
224,-1.104,0.45355654,test_nn
225,-1.1,0.4555996,test_nn
226,-1.096,0.45764777,test_nn
227,-1.092,0.45969984,test_nn
228,-1.088,0.46175742,test_nn
229,-1.084,0.46381894,test_nn
230,-1.08,0.46588483,test_nn
231,-1.076,0.46795547,test_nn
232,-1.072,0.47003055,test_nn
233,-1.068,0.47211087,test_nn
234,-1.064,0.4741954,test_nn
235,-1.06,0.47628444,test_nn
236,-1.056,0.47837827,test_nn
237,-1.052,0.48047695,test_nn
238,-1.048,0.48258016,test_nn
239,-1.044,0.48468834,test_nn
240,-1.04,0.48680124,test_nn
241,-1.036,0.48891908,test_nn
242,-1.032,0.49104136,test_nn
243,-1.028,0.49316838,test_nn
244,-1.024,0.4953004,test_nn
245,-1.02,0.49743798,test_nn
246,-1.016,0.49957946,test_nn
247,-1.012,0.50172704,test_nn
248,-1.008,0.503878,test_nn
249,-1.004,0.5060345,test_nn
250,-1.0,0.50819594,test_nn
251,-0.996,0.5103621,test_nn
252,-0.992,0.5125333,test_nn
253,-0.988,0.5147096,test_nn
254,-0.984,0.51689047,test_nn
255,-0.98,0.5190766,test_nn
256,-0.976,0.52126807,test_nn
257,-0.972,0.52346325,test_nn
258,-0.968,0.52566385,test_nn
259,-0.964,0.52787036,test_nn
260,-0.96,0.5300808,test_nn
261,-0.956,0.5322965,test_nn
262,-0.952,0.5345167,test_nn
263,-0.948,0.53674215,test_nn
264,-0.944,0.5389727,test_nn
265,-0.94,0.5412078,test_nn
266,-0.936,0.54344827,test_nn
267,-0.932,0.5456935,test_nn
268,-0.928,0.5479431,test_nn
269,-0.924,0.550198,test_nn
270,-0.92,0.5524575,test_nn
271,-0.916,0.5547218,test_nn
272,-0.912,0.55699134,test_nn
273,-0.908,0.5592656,test_nn
274,-0.904,0.5615446,test_nn
275,-0.9,0.563828,test_nn
276,-0.896,0.5661164,test_nn
277,-0.892,0.5684094,test_nn
278,-0.888,0.5707077,test_nn
279,-0.884,0.57301027,test_nn
280,-0.88,0.57531726,test_nn
281,-0.876,0.577629,test_nn
282,-0.872,0.5799449,test_nn
283,-0.868,0.5822664,test_nn
284,-0.864,0.58459175,test_nn
285,-0.86,0.58692175,test_nn
286,-0.856,0.58925664,test_nn
287,-0.852,0.59159523,test_nn
288,-0.848,0.5939384,test_nn
289,-0.844,0.596286,test_nn
290,-0.84,0.59863806,test_nn
291,-0.836,0.6009947,test_nn
292,-0.832,0.60335493,test_nn
293,-0.828,0.6057193,test_nn
294,-0.824,0.60808885,test_nn
295,-0.82,0.6104614,test_nn
296,-0.816,0.6128388,test_nn
297,-0.812,0.6152196,test_nn
298,-0.808,0.6176044,test_nn
299,-0.804,0.61999345,test_nn
300,-0.8,0.62238646,test_nn
301,-0.796,0.6247828,test_nn
302,-0.792,0.627183,test_nn
303,-0.788,0.6295868,test_nn
304,-0.784,0.6319943,test_nn
305,-0.78,0.63440543,test_nn
306,-0.776,0.6368201,test_nn
307,-0.772,0.6392381,test_nn
308,-0.768,0.6416598,test_nn
309,-0.764,0.6440843,test_nn
310,-0.76,0.64651227,test_nn
311,-0.756,0.64894354,test_nn
312,-0.752,0.6513774,test_nn
313,-0.748,0.6538149,test_nn
314,-0.744,0.65625477,test_nn
315,-0.74,0.6586979,test_nn
316,-0.736,0.66114336,test_nn
317,-0.732,0.66359216,test_nn
318,-0.728,0.66604364,test_nn
319,-0.724,0.66849667,test_nn
320,-0.72,0.670953,test_nn
321,-0.716,0.673411,test_nn
322,-0.712,0.6758717,test_nn
323,-0.708,0.67833495,test_nn
324,-0.704,0.6807992,test_nn
325,-0.7,0.6832665,test_nn
326,-0.696,0.68573576,test_nn
327,-0.692,0.68820626,test_nn
328,-0.688,0.69067854,test_nn
329,-0.684,0.6931524,test_nn
330,-0.68,0.69562757,test_nn
331,-0.676,0.6981044,test_nn
332,-0.672,0.7005822,test_nn
333,-0.668,0.7030618,test_nn
334,-0.664,0.70554215,test_nn
335,-0.66,0.7080235,test_nn
336,-0.656,0.71050566,test_nn
337,-0.652,0.71298814,test_nn
338,-0.648,0.71547186,test_nn
339,-0.644,0.71795565,test_nn
340,-0.64,0.72043973,test_nn
341,-0.636,0.7229246,test_nn
342,-0.632,0.72540903,test_nn
343,-0.628,0.727894,test_nn
344,-0.624,0.7303778,test_nn
345,-0.62,0.73286223,test_nn
346,-0.616,0.73534644,test_nn
347,-0.612,0.73782957,test_nn
348,-0.608,0.7403126,test_nn
349,-0.604,0.7427937,test_nn
350,-0.6,0.74527466,test_nn
351,-0.596,0.74775463,test_nn
352,-0.592,0.75023353,test_nn
353,-0.588,0.75271034,test_nn
354,-0.584,0.7551856,test_nn
355,-0.58,0.75765955,test_nn
356,-0.576,0.76013166,test_nn
357,-0.572,0.7626021,test_nn
358,-0.568,0.7650696,test_nn
359,-0.564,0.7675359,test_nn
360,-0.56,0.76999885,test_nn
361,-0.556,0.77245957,test_nn
362,-0.552,0.77491695,test_nn
363,-0.548,0.77737194,test_nn
364,-0.544,0.7798239,test_nn
365,-0.54,0.78227234,test_nn
366,-0.536,0.7847178,test_nn
367,-0.532,0.7871589,test_nn
368,-0.528,0.7895962,test_nn
369,-0.524,0.7920302,test_nn
370,-0.52,0.7944598,test_nn
371,-0.516,0.79688525,test_nn
372,-0.512,0.79930633,test_nn
373,-0.508,0.8017225,test_nn
374,-0.504,0.8041337,test_nn
375,-0.5,0.80653924,test_nn
376,-0.496,0.80894053,test_nn
377,-0.492,0.8113356,test_nn
378,-0.488,0.8137256,test_nn
379,-0.484,0.8161094,test_nn
380,-0.48,0.8184876,test_nn
381,-0.476,0.82085943,test_nn
382,-0.472,0.82322544,test_nn
383,-0.468,0.8255838,test_nn
384,-0.464,0.82793546,test_nn
385,-0.46,0.8302811,test_nn
386,-0.456,0.83261853,test_nn
387,-0.452,0.8349487,test_nn
388,-0.448,0.8372713,test_nn
389,-0.444,0.83958626,test_nn
390,-0.44,0.8418931,test_nn
391,-0.436,0.84419113,test_nn
392,-0.432,0.84648144,test_nn
393,-0.428,0.8487629,test_nn
394,-0.424,0.8510354,test_nn
395,-0.42,0.85329837,test_nn
396,-0.416,0.8555527,test_nn
397,-0.412,0.8577969,test_nn
398,-0.408,0.8600312,test_nn
399,-0.404,0.86225593,test_nn
400,-0.4,0.86447,test_nn
401,-0.396,0.86667335,test_nn
402,-0.392,0.8688667,test_nn
403,-0.388,0.87104845,test_nn
404,-0.384,0.8732196,test_nn
405,-0.38,0.875379,test_nn
406,-0.376,0.877527,test_nn
407,-0.372,0.8796628,test_nn
408,-0.368,0.88178676,test_nn
409,-0.364,0.883898,test_nn
410,-0.36,0.8859968,test_nn
411,-0.356,0.8880823,test_nn
412,-0.352,0.8901554,test_nn
413,-0.348,0.8922149,test_nn
414,-0.344,0.8942611,test_nn
415,-0.34,0.89629334,test_nn
416,-0.336,0.8983119,test_nn
417,-0.332,0.9003151,test_nn
418,-0.328,0.90230453,test_nn
419,-0.324,0.9042791,test_nn
420,-0.32,0.9062383,test_nn
421,-0.316,0.9081828,test_nn
422,-0.312,0.91011125,test_nn
423,-0.308,0.9120241,test_nn
424,-0.304,0.9139213,test_nn
425,-0.3,0.9158018,test_nn
426,-0.296,0.9176653,test_nn
427,-0.292,0.91951287,test_nn
428,-0.288,0.9213431,test_nn
429,-0.284,0.92315567,test_nn
430,-0.28,0.9249512,test_nn
431,-0.276,0.9267284,test_nn
432,-0.272,0.9284882,test_nn
433,-0.268,0.93022954,test_nn
434,-0.264,0.93195194,test_nn
435,-0.26,0.9336563,test_nn
436,-0.256,0.93534124,test_nn
437,-0.252,0.9370066,test_nn
438,-0.248,0.93865263,test_nn
439,-0.244,0.9402787,test_nn
440,-0.24,0.9418852,test_nn
441,-0.236,0.94347143,test_nn
442,-0.232,0.9450365,test_nn
443,-0.228,0.946581,test_nn
444,-0.224,0.94810516,test_nn
445,-0.22,0.9496073,test_nn
446,-0.216,0.95108825,test_nn
447,-0.212,0.95254785,test_nn
448,-0.208,0.95398474,test_nn
449,-0.204,0.95539963,test_nn
450,-0.2,0.95679265,test_nn
451,-0.196,0.95816267,test_nn
452,-0.192,0.959509,test_nn
453,-0.188,0.96083313,test_nn
454,-0.184,0.96213394,test_nn
455,-0.18,0.9634104,test_nn
456,-0.176,0.96466297,test_nn
457,-0.172,0.9658922,test_nn
458,-0.168,0.9670966,test_nn
459,-0.164,0.9682768,test_nn
460,-0.16,0.969432,test_nn
461,-0.156,0.97056276,test_nn
462,-0.152,0.97166795,test_nn
463,-0.148,0.97274774,test_nn
464,-0.144,0.97380257,test_nn
465,-0.14,0.97483116,test_nn
466,-0.136,0.97583365,test_nn
467,-0.132,0.9768101,test_nn
468,-0.128,0.9777599,test_nn
469,-0.124,0.9786835,test_nn
470,-0.12,0.9795807,test_nn
471,-0.116,0.98045063,test_nn
472,-0.112,0.9812928,test_nn
473,-0.108,0.9821084,test_nn
474,-0.104,0.98289645,test_nn
475,-0.1,0.98365706,test_nn
476,-0.096,0.98438954,test_nn
477,-0.092,0.9850944,test_nn
478,-0.088,0.98577076,test_nn
479,-0.084,0.9864191,test_nn
480,-0.08,0.9870387,test_nn
481,-0.076,0.9876303,test_nn
482,-0.072,0.988193,test_nn
483,-0.068,0.9887267,test_nn
484,-0.064,0.9892318,test_nn
485,-0.06,0.98970705,test_nn
486,-0.056,0.99015355,test_nn
487,-0.052,0.9905712,test_nn
488,-0.048,0.9909591,test_nn
489,-0.044,0.9913171,test_nn
490,-0.04,0.9916458,test_nn
491,-0.036,0.99194485,test_nn
492,-0.032,0.9922139,test_nn
493,-0.028,0.9924531,test_nn
494,-0.024,0.9926625,test_nn
495,-0.02,0.99284154,test_nn
496,-0.016,0.9929908,test_nn
497,-0.012,0.99311,test_nn
498,-0.008,0.99319893,test_nn
499,-0.004,0.9932576,test_nn
500,0.0,0.99328613,test_nn
501,0.004,0.9932843,test_nn
502,0.008,0.99325144,test_nn
503,0.012,0.99318904,test_nn
504,0.016,0.99309576,test_nn
505,0.02,0.9929724,test_nn
506,0.024,0.99281853,test_nn
507,0.028,0.9926346,test_nn
508,0.032,0.9924197,test_nn
509,0.036,0.99217486,test_nn
510,0.04,0.99189967,test_nn
511,0.044,0.99159473,test_nn
512,0.048,0.9912592,test_nn
513,0.052,0.990893,test_nn
514,0.056,0.99049723,test_nn
515,0.06,0.9900709,test_nn
516,0.064,0.9896154,test_nn
517,0.068,0.9891294,test_nn
518,0.072,0.98861325,test_nn
519,0.076,0.98806787,test_nn
520,0.08,0.9874932,test_nn
521,0.084,0.9868885,test_nn
522,0.088,0.986254,test_nn
523,0.092,0.98559105,test_nn
524,0.096,0.9848981,test_nn
525,0.1,0.9841769,test_nn
526,0.104,0.98342615,test_nn
527,0.108,0.98264676,test_nn
528,0.112,0.98183936,test_nn
529,0.116,0.98100305,test_nn
530,0.12,0.98013866,test_nn
531,0.124,0.97924566,test_nn
532,0.128,0.97832525,test_nn
533,0.132,0.97737706,test_nn
534,0.136,0.97640085,test_nn
535,0.14,0.97539735,test_nn
536,0.144,0.97436744,test_nn
537,0.148,0.97331005,test_nn
538,0.152,0.972226,test_nn
539,0.156,0.9711158,test_nn
540,0.16,0.9699786,test_nn
541,0.164,0.9688155,test_nn
542,0.168,0.9676267,test_nn
543,0.172,0.96641296,test_nn
544,0.176,0.96517354,test_nn
545,0.18,0.96390873,test_nn
546,0.184,0.9626197,test_nn
547,0.188,0.9613058,test_nn
548,0.192,0.95996726,test_nn
549,0.196,0.95860535,test_nn
550,0.2,0.9572197,test_nn
551,0.204,0.9558102,test_nn
552,0.208,0.95437783,test_nn
553,0.212,0.9529226,test_nn
554,0.216,0.95144504,test_nn
555,0.22,0.94994456,test_nn
556,0.224,0.94842273,test_nn
557,0.228,0.9468794,test_nn
558,0.232,0.9453141,test_nn
559,0.236,0.94372785,test_nn
560,0.24,0.9421214,test_nn
561,0.244,0.940494,test_nn
562,0.248,0.9388466,test_nn
563,0.252,0.9371793,test_nn
564,0.256,0.93549263,test_nn
565,0.26,0.9337874,test_nn
566,0.264,0.9320622,test_nn
567,0.268,0.9303192,test_nn
568,0.272,0.9285581,test_nn
569,0.276,0.9267791,test_nn
570,0.28,0.9249821,test_nn
571,0.284,0.92316854,test_nn
572,0.288,0.9213378,test_nn
573,0.292,0.9194905,test_nn
574,0.296,0.91762686,test_nn
575,0.3,0.9157476,test_nn
576,0.304,0.9138526,test_nn
577,0.308,0.91194236,test_nn
578,0.312,0.9100176,test_nn
579,0.316,0.9080771,test_nn
580,0.32,0.906124,test_nn
581,0.324,0.90415573,test_nn
582,0.328,0.902174,test_nn
583,0.332,0.90017927,test_nn
584,0.336,0.8981713,test_nn
585,0.34,0.8961509,test_nn
586,0.344,0.89411813,test_nn
587,0.348,0.89207315,test_nn
588,0.352,0.8900167,test_nn
589,0.356,0.88794804,test_nn
590,0.36,0.88586885,test_nn
591,0.364,0.88377905,test_nn
592,0.368,0.8816783,test_nn
593,0.372,0.8795671,test_nn
594,0.376,0.87744653,test_nn
595,0.38,0.8753161,test_nn
596,0.384,0.87317586,test_nn
597,0.388,0.8710269,test_nn
598,0.392,0.8688698,test_nn
599,0.396,0.8667032,test_nn
600,0.4,0.8645286,test_nn
601,0.404,0.8623463,test_nn
602,0.408,0.860156,test_nn
603,0.412,0.85795826,test_nn
604,0.416,0.8557537,test_nn
605,0.42,0.8535411,test_nn
606,0.424,0.85132277,test_nn
607,0.428,0.84909797,test_nn
608,0.432,0.8468664,test_nn
609,0.436,0.84462965,test_nn
610,0.44,0.84238625,test_nn
611,0.444,0.8401375,test_nn
612,0.448,0.8378839,test_nn
613,0.452,0.83562547,test_nn
614,0.456,0.833362,test_nn
615,0.46,0.83109367,test_nn
616,0.464,0.82882065,test_nn
617,0.468,0.8265437,test_nn
618,0.472,0.8242627,test_nn
619,0.476,0.82197785,test_nn
620,0.48,0.81968975,test_nn
621,0.484,0.817398,test_nn
622,0.488,0.8151029,test_nn
623,0.492,0.8128045,test_nn
624,0.496,0.8105036,test_nn
625,0.5,0.8081997,test_nn
626,0.504,0.8058939,test_nn
627,0.508,0.8035855,test_nn
628,0.512,0.8012738,test_nn
629,0.516,0.7989613,test_nn
630,0.52,0.7966461,test_nn
631,0.524,0.7943297,test_nn
632,0.528,0.79201114,test_nn
633,0.532,0.7896918,test_nn
634,0.536,0.7873707,test_nn
635,0.54,0.7850482,test_nn
636,0.544,0.78272486,test_nn
637,0.548,0.7804003,test_nn
638,0.552,0.7780753,test_nn
639,0.556,0.77574974,test_nn
640,0.56,0.7734229,test_nn
641,0.564,0.77109575,test_nn
642,0.568,0.76876837,test_nn
643,0.572,0.76644117,test_nn
644,0.576,0.7641136,test_nn
645,0.58,0.7617856,test_nn
646,0.584,0.7594578,test_nn
647,0.588,0.7571301,test_nn
648,0.592,0.7548032,test_nn
649,0.596,0.75247616,test_nn
650,0.6,0.7501495,test_nn
651,0.604,0.74782336,test_nn
652,0.608,0.7454977,test_nn
653,0.612,0.7431729,test_nn
654,0.616,0.74084884,test_nn
655,0.62,0.7385252,test_nn
656,0.624,0.7362027,test_nn
657,0.628,0.73388135,test_nn
658,0.632,0.7315612,test_nn
659,0.636,0.7292416,test_nn
660,0.64,0.7269231,test_nn
661,0.644,0.7246064,test_nn
662,0.648,0.7222904,test_nn
663,0.652,0.7199758,test_nn
664,0.656,0.7176625,test_nn
665,0.66,0.71535087,test_nn
666,0.664,0.7130406,test_nn
667,0.668,0.7107318,test_nn
668,0.672,0.7084246,test_nn
669,0.676,0.7061187,test_nn
670,0.68,0.7038146,test_nn
671,0.684,0.7015125,test_nn
672,0.688,0.6992121,test_nn
673,0.692,0.69691324,test_nn
674,0.696,0.6946164,test_nn
675,0.7,0.69232136,test_nn
676,0.704,0.6900279,test_nn
677,0.708,0.68773633,test_nn
678,0.712,0.68544674,test_nn
679,0.716,0.6831595,test_nn
680,0.72,0.68087363,test_nn
681,0.724,0.67859095,test_nn
682,0.728,0.6763092,test_nn
683,0.732,0.67402977,test_nn
684,0.736,0.6717528,test_nn
685,0.74,0.66947716,test_nn
686,0.744,0.6672043,test_nn
687,0.748,0.6649332,test_nn
688,0.752,0.66266435,test_nn
689,0.756,0.660398,test_nn
690,0.76,0.65813386,test_nn
691,0.764,0.6558717,test_nn
692,0.768,0.65361184,test_nn
693,0.772,0.65135413,test_nn
694,0.776,0.6490987,test_nn
695,0.78,0.6468457,test_nn
696,0.784,0.64459467,test_nn
697,0.788,0.6423464,test_nn
698,0.792,0.6401005,test_nn
699,0.796,0.6378567,test_nn
700,0.8,0.6356151,test_nn
701,0.804,0.63337547,test_nn
702,0.808,0.631139,test_nn
703,0.812,0.6289039,test_nn
704,0.816,0.62667215,test_nn
705,0.82,0.6244422,test_nn
706,0.824,0.6222149,test_nn
707,0.828,0.6199898,test_nn
708,0.832,0.6177673,test_nn
709,0.836,0.61554646,test_nn
710,0.84,0.6133288,test_nn
711,0.844,0.61111337,test_nn
712,0.848,0.60889983,test_nn
713,0.852,0.6066892,test_nn
714,0.856,0.6044809,test_nn
715,0.86,0.6022749,test_nn
716,0.864,0.60007113,test_nn
717,0.868,0.59786975,test_nn
718,0.872,0.59567094,test_nn
719,0.876,0.5934742,test_nn
720,0.88,0.5912803,test_nn
721,0.884,0.5890885,test_nn
722,0.888,0.5868987,test_nn
723,0.892,0.5847115,test_nn
724,0.896,0.58252645,test_nn
725,0.9,0.5803439,test_nn
726,0.904,0.5781639,test_nn
727,0.908,0.5759865,test_nn
728,0.912,0.5738105,test_nn
729,0.916,0.5716369,test_nn
730,0.92,0.5694662,test_nn
731,0.924,0.5672978,test_nn
732,0.928,0.56513095,test_nn
733,0.932,0.56296664,test_nn
734,0.936,0.56080467,test_nn
735,0.94,0.5586457,test_nn
736,0.944,0.5564877,test_nn
737,0.948,0.5543326,test_nn
738,0.952,0.5521795,test_nn
739,0.956,0.5500287,test_nn
740,0.96,0.5478794,test_nn
741,0.964,0.5457332,test_nn
742,0.968,0.5435889,test_nn
743,0.972,0.5414467,test_nn
744,0.976,0.5393065,test_nn
745,0.98,0.53716826,test_nn
746,0.984,0.5350322,test_nn
747,0.988,0.53289825,test_nn
748,0.992,0.53076637,test_nn
749,0.996,0.52863634,test_nn
750,1.0,0.5265087,test_nn
751,1.004,0.5243829,test_nn
752,1.008,0.5222587,test_nn
753,1.012,0.5201367,test_nn
754,1.016,0.5180166,test_nn
755,1.02,0.51589876,test_nn
756,1.024,0.5137819,test_nn
757,1.028,0.51166755,test_nn
758,1.032,0.50955504,test_nn
759,1.036,0.507444,test_nn
760,1.04,0.50533503,test_nn
761,1.044,0.50322795,test_nn
762,1.048,0.50112236,test_nn
763,1.052,0.4990187,test_nn
764,1.056,0.4969164,test_nn
765,1.06,0.4948161,test_nn
766,1.064,0.49271742,test_nn
767,1.068,0.4906204,test_nn
768,1.072,0.4885246,test_nn
769,1.076,0.48643073,test_nn
770,1.08,0.48433834,test_nn
771,1.084,0.48224705,test_nn
772,1.088,0.48015773,test_nn
773,1.092,0.47806966,test_nn
774,1.096,0.4759834,test_nn
775,1.1,0.47389802,test_nn
776,1.104,0.47181422,test_nn
777,1.108,0.46973175,test_nn
778,1.112,0.46765083,test_nn
779,1.116,0.46557057,test_nn
780,1.12,0.46349248,test_nn
781,1.124,0.46141505,test_nn
782,1.128,0.4593388,test_nn
783,1.132,0.45726365,test_nn
784,1.136,0.45518935,test_nn
785,1.14,0.45311698,test_nn
786,1.144,0.4510451,test_nn
787,1.148,0.44897434,test_nn
788,1.152,0.44690463,test_nn
789,1.156,0.44483596,test_nn
790,1.16,0.44276807,test_nn
791,1.164,0.44070098,test_nn
792,1.168,0.43863487,test_nn
793,1.172,0.43656993,test_nn
794,1.176,0.4345056,test_nn
795,1.18,0.43244177,test_nn
796,1.184,0.43037865,test_nn
797,1.188,0.42831683,test_nn
798,1.192,0.426255,test_nn
799,1.196,0.4241944,test_nn
800,1.2,0.42213407,test_nn
801,1.204,0.42007443,test_nn
802,1.208,0.41801503,test_nn
803,1.212,0.41595617,test_nn
804,1.216,0.41389823,test_nn
805,1.22,0.41184035,test_nn
806,1.224,0.40978286,test_nn
807,1.228,0.40772548,test_nn
808,1.232,0.40566894,test_nn
809,1.236,0.40361255,test_nn
810,1.24,0.40155637,test_nn
811,1.244,0.39950055,test_nn
812,1.248,0.39744478,test_nn
813,1.252,0.39538917,test_nn
814,1.256,0.3933337,test_nn
815,1.26,0.3912781,test_nn
816,1.264,0.38922274,test_nn
817,1.268,0.38716725,test_nn
818,1.272,0.3851123,test_nn
819,1.276,0.3830572,test_nn
820,1.28,0.381001,test_nn
821,1.284,0.37894583,test_nn
822,1.288,0.37688988,test_nn
823,1.292,0.37483403,test_nn
824,1.296,0.37277782,test_nn
825,1.3,0.3707213,test_nn
826,1.304,0.36866456,test_nn
827,1.308,0.3666077,test_nn
828,1.312,0.3645502,test_nn
829,1.316,0.36249265,test_nn
830,1.32,0.3604345,test_nn
831,1.324,0.35837564,test_nn
832,1.328,0.35631672,test_nn
833,1.332,0.35425752,test_nn
834,1.336,0.35219714,test_nn
835,1.34,0.35013643,test_nn
836,1.344,0.34807464,test_nn
837,1.348,0.34601325,test_nn
838,1.352,0.34395066,test_nn
839,1.356,0.34188747,test_nn
840,1.36,0.3398236,test_nn
841,1.364,0.3377587,test_nn
842,1.368,0.3356935,test_nn
843,1.372,0.33362728,test_nn
844,1.376,0.33156002,test_nn
845,1.38,0.32949212,test_nn
846,1.384,0.32742375,test_nn
847,1.388,0.32535368,test_nn
848,1.392,0.32328343,test_nn
849,1.396,0.3212114,test_nn
850,1.4,0.31913927,test_nn
851,1.404,0.31706595,test_nn
852,1.408,0.3149915,test_nn
853,1.412,0.31291616,test_nn
854,1.416,0.31083933,test_nn
855,1.42,0.30876157,test_nn
856,1.424,0.30668288,test_nn
857,1.428,0.30460328,test_nn
858,1.432,0.30252233,test_nn
859,1.436,0.30044022,test_nn
860,1.44,0.29835674,test_nn
861,1.444,0.29627255,test_nn
862,1.448,0.2941866,test_nn
863,1.452,0.29209977,test_nn
864,1.456,0.29001147,test_nn
865,1.46,0.28792217,test_nn
866,1.464,0.28583178,test_nn
867,1.468,0.2837397,test_nn
868,1.472,0.28164646,test_nn
869,1.476,0.27955195,test_nn
870,1.48,0.2774559,test_nn
871,1.484,0.27535915,test_nn
872,1.488,0.27326062,test_nn
873,1.492,0.2711609,test_nn
874,1.496,0.2690597,test_nn
875,1.5,0.26695716,test_nn
876,1.504,0.26485294,test_nn
877,1.508,0.262748,test_nn
878,1.512,0.2606413,test_nn
879,1.516,0.25853315,test_nn
880,1.52,0.256424,test_nn
881,1.524,0.25431335,test_nn
882,1.528,0.2522011,test_nn
883,1.532,0.25008774,test_nn
884,1.536,0.24797255,test_nn
885,1.54,0.24585654,test_nn
886,1.544,0.24373841,test_nn
887,1.548,0.24161957,test_nn
888,1.552,0.23949924,test_nn
889,1.556,0.23737738,test_nn
890,1.56,0.23525424,test_nn
891,1.564,0.23312959,test_nn
892,1.568,0.23100367,test_nn
893,1.572,0.22887662,test_nn
894,1.576,0.22674793,test_nn
895,1.58,0.22461805,test_nn
896,1.584,0.22248691,test_nn
897,1.588,0.22035432,test_nn
898,1.592,0.2182204,test_nn
899,1.596,0.2160855,test_nn
900,1.6,0.21394888,test_nn
901,1.604,0.21181084,test_nn
902,1.608,0.20967214,test_nn
903,1.612,0.2075319,test_nn
904,1.616,0.20539077,test_nn
905,1.62,0.20324805,test_nn
906,1.624,0.20110437,test_nn
907,1.628,0.19895962,test_nn
908,1.632,0.19681334,test_nn
909,1.636,0.19466642,test_nn
910,1.64,0.19251823,test_nn
911,1.644,0.19036892,test_nn
912,1.648,0.18821856,test_nn
913,1.652,0.18606722,test_nn
914,1.656,0.18391472,test_nn
915,1.66,0.1817616,test_nn
916,1.664,0.17960748,test_nn
917,1.668,0.17745233,test_nn
918,1.672,0.17529595,test_nn
919,1.676,0.1731393,test_nn
920,1.68,0.17098191,test_nn
921,1.684,0.16882311,test_nn
922,1.688,0.166664,test_nn
923,1.692,0.16450399,test_nn
924,1.696,0.16234355,test_nn
925,1.7,0.16018207,test_nn
926,1.704,0.15802011,test_nn
927,1.708,0.15585758,test_nn
928,1.712,0.15369487,test_nn
929,1.716,0.15153143,test_nn
930,1.72,0.14936762,test_nn
931,1.724,0.14720304,test_nn
932,1.728,0.1450383,test_nn
933,1.732,0.14287363,test_nn
934,1.736,0.14070846,test_nn
935,1.74,0.13854273,test_nn
936,1.744,0.136377,test_nn
937,1.748,0.13421111,test_nn
938,1.752,0.13204494,test_nn
939,1.756,0.12987892,test_nn
940,1.76,0.12771277,test_nn
941,1.764,0.12554687,test_nn
942,1.768,0.12338117,test_nn
943,1.772,0.12121524,test_nn
944,1.776,0.11904967,test_nn
945,1.78,0.11688455,test_nn
946,1.784,0.114719555,test_nn
947,1.788,0.112554945,test_nn
948,1.792,0.110390745,test_nn
949,1.796,0.108226925,test_nn
950,1.8,0.10606361,test_nn
951,1.804,0.103901185,test_nn
952,1.808,0.10173926,test_nn
953,1.812,0.09957755,test_nn
954,1.816,0.09741758,test_nn
955,1.82,0.095257744,test_nn
956,1.824,0.09309913,test_nn
957,1.828,0.090941355,test_nn
958,1.832,0.08878456,test_nn
959,1.836,0.08662887,test_nn
960,1.84,0.08447422,test_nn
961,1.844,0.08232091,test_nn
962,1.848,0.0801687,test_nn
963,1.852,0.078017995,test_nn
964,1.856,0.0758688,test_nn
965,1.86,0.07372097,test_nn
966,1.864,0.0715747,test_nn
967,1.868,0.06943017,test_nn
968,1.872,0.06728706,test_nn
969,1.876,0.06514596,test_nn
970,1.88,0.06300639,test_nn
971,1.884,0.060869128,test_nn
972,1.888,0.058733754,test_nn
973,1.892,0.056600355,test_nn
974,1.896,0.054468952,test_nn
975,1.9,0.05233993,test_nn
976,1.904,0.050213203,test_nn
977,1.908,0.04808876,test_nn
978,1.912,0.045966815,test_nn
979,1.916,0.04384722,test_nn
980,1.92,0.0417303,test_nn
981,1.924,0.039616194,test_nn
982,1.928,0.037504714,test_nn
983,1.932,0.035396043,test_nn
984,1.936,0.033290338,test_nn
985,1.94,0.031187553,test_nn
986,1.944,0.029088102,test_nn
987,1.948,0.026991371,test_nn
988,1.952,0.024897903,test_nn
989,1.956,0.022808105,test_nn
990,1.96,0.020721745,test_nn
991,1.964,0.01863881,test_nn
992,1.968,0.01655917,test_nn
993,1.972,0.014483386,test_nn
994,1.976,0.012411341,test_nn
995,1.98,0.010342836,test_nn
996,1.984,0.00827895,test_nn
997,1.988,0.0062187803,test_nn
998,1.992,0.0041623847,test_nn
999,1.996,0.0021105881,test_nn
1000,2.0,6.266497e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v3/mean.csv <==
weight_soln_obs,error_l2,H_one_norm
50,0.07829312793910503,0.1138129997998476
100,0.04218747466802597,0.07100757025182247
200,0.022591587621718645,0.05013013631105423
400,0.014953323407098651,0.04132135957479477
500,0.011859728721901774,0.03701395262032747
600,0.01086512510664761,0.038899676874279976
700,0.013618108234368265,0.052167337853461504
1200,0.009970405721105635,0.033130031544715166
1500,0.01243422506377101,0.04709532391279936
2000,0.017535260878503323,0.06020429218187928


==> visu/old/tikz_csvs_obs_force_v3/obs_force_err.csv <==
,id,experiment_id,weight_soln_obs,error_l2,H_one_norm
0,0,00002,200,0.02325182966887951,0.06506086885929108
1,1,00012,200,0.02344975247979164,0.04874512925744057
2,2,00022,200,0.021864773705601692,0.041287392377853394
3,3,00031,100,0.04302503913640976,0.07244057953357697
4,4,00005,600,0.014143271371722221,0.05789848044514656
5,5,00013,400,0.01676945947110653,0.05277067422866821
6,6,00023,400,0.01671191118657589,0.04438711702823639
7,7,00033,400,0.013468682765960693,0.03459889814257622
8,8,00004,500,0.012774834409356117,0.041253529489040375
9,9,00014,500,0.00862682145088911,0.025764241814613342
10,10,00024,500,0.017587685957551003,0.04918782785534859
11,11,00034,500,0.008449573069810867,0.03185021132230759
12,12,00003,400,0.012863240204751492,0.03352874889969826
13,13,00015,600,0.010958846658468246,0.031510792672634125
14,14,00025,600,0.00933214370161295,0.03641394525766373
15,15,00035,600,0.009026238694787025,0.02977548912167549
16,16,00006,700,0.006258024368435144,0.020629683509469032
17,17,00016,700,0.014837550930678844,0.05625757947564125
18,18,00026,700,0.0158054418861866,0.06134778633713722
19,19,00036,700,0.01757141575217247,0.07043430209159851
20,20,00007,1200,0.016029687598347664,0.054896533489227295
21,21,00008,1500,0.008403376676142216,0.035075459629297256
22,22,00017,1200,0.00865875743329525,0.023100122809410095
23,23,00018,1500,0.0182595644146204,0.05271619185805321
24,24,00027,1200,0.004855670500546694,0.02311539836227894
25,25,00028,1500,0.009709498845040798,0.04017108306288719
26,26,00037,1200,0.010337507352232933,0.031408071517944336
27,27,00038,1500,0.013364460319280624,0.06041856110095978
28,28,00009,2000,0.027156274765729904,0.0986052080988884
29,29,00019,2000,0.023364922031760216,0.06335736811161041
30,30,00029,2000,0.005873446352779865,0.025785578414797783
31,31,00039,2000,0.013746400363743305,0.053069014102220535
32,32,00000,50,0.07871215045452118,0.11655817925930023
33,33,00010,50,0.077922523021698,0.11530808359384537
34,34,00020,50,0.07834960520267487,0.1088929995894432
35,35,00030,50,0.07818823307752609,0.1144927367568016
36,36,00001,100,0.04191986471414566,0.06974885612726212
37,37,00011,100,0.04242248088121414,0.07196078449487686
38,38,00021,100,0.04138251394033432,0.06988006085157394
39,39,00032,200,0.021799994632601738,0.04542715474963188


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_100/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 100, "weight_testfn_obs": 100, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 81272, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_08-40-35_498659_4057757/artifacts/2024-10-12_08-40-37/fn_2024-10-12_08-40-37/working_dirs/fn_e3eaf_00021_21_weight_soln_obs=100_2024-10-12_08-40-37", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_100/diff.csv <==
,X_x,value,name
0,-2.0,4.938338e-05,diff
1,-1.996,0.00015046075,diff
2,-1.992,0.0002471269,diff
3,-1.988,0.00034047943,diff
4,-1.984,0.00043054484,diff
5,-1.98,0.000517047,diff
6,-1.976,0.0006000651,diff
7,-1.972,0.0006797286,diff
8,-1.968,0.00075580366,diff
9,-1.964,0.0008286033,diff
10,-1.96,0.0008982383,diff
11,-1.956,0.0009647105,diff
12,-1.952,0.0010273382,diff
13,-1.948,0.0010873135,diff
14,-1.944,0.0011440031,diff
15,-1.94,0.0011973754,diff
16,-1.936,0.0012477674,diff
17,-1.932,0.0012949407,diff
18,-1.928,0.0013391003,diff
19,-1.924,0.0013800785,diff
20,-1.92,0.00141868,diff
21,-1.916,0.0014535934,diff
22,-1.912,0.0014862642,diff
23,-1.908,0.0015158318,diff
24,-1.904,0.0015423372,diff
25,-1.9,0.0015660487,diff
26,-1.896,0.0015863813,diff
27,-1.892,0.001604747,diff
28,-1.888,0.0016206615,diff
29,-1.884,0.0016333871,diff
30,-1.88,0.0016437918,diff
31,-1.876,0.0016510785,diff
32,-1.872,0.0016557425,diff
33,-1.868,0.001658313,diff
34,-1.864,0.0016581863,diff
35,-1.86,0.0016558841,diff
36,-1.856,0.0016508102,diff
37,-1.852,0.0016434044,diff
38,-1.848,0.0016331971,diff
39,-1.844,0.0016210452,diff
40,-1.84,0.0016067699,diff
41,-1.836,0.001590088,diff
42,-1.832,0.0015706569,diff
43,-1.828,0.0015493706,diff
44,-1.824,0.0015262514,diff
45,-1.82,0.0015005022,diff
46,-1.816,0.0014722124,diff
47,-1.812,0.0014426336,diff
48,-1.808,0.0014106184,diff
49,-1.804,0.0013768822,diff
50,-1.8,0.0013407767,diff
51,-1.796,0.001302816,diff
52,-1.792,0.0012629852,diff
53,-1.788,0.0012211204,diff
54,-1.784,0.0011774302,diff
55,-1.78,0.0011320263,diff
56,-1.776,0.0010846257,diff
57,-1.772,0.0010352135,diff
58,-1.768,0.0009843558,diff
59,-1.764,0.00093230605,diff
60,-1.76,0.0008780509,diff
61,-1.756,0.00082208216,diff
62,-1.752,0.00076423585,diff
63,-1.748,0.0007055253,diff
64,-1.744,0.00064468384,diff
65,-1.74,0.0005826205,diff
66,-1.736,0.00051929057,diff
67,-1.732,0.00045360625,diff
68,-1.728,0.00038726628,diff
69,-1.724,0.00031927228,diff
70,-1.72,0.00024974346,diff
71,-1.716,0.00017893314,diff
72,-1.712,0.00010739267,diff
73,-1.708,3.376603e-05,diff
74,-1.704,-4.0754676e-05,diff
75,-1.7,-0.00011661649,diff
76,-1.696,-0.00019355118,diff
77,-1.692,-0.00027146935,diff
78,-1.688,-0.00035104156,diff
79,-1.684,-0.00043138862,diff
80,-1.68,-0.00051286817,diff
81,-1.676,-0.0005951524,diff
82,-1.672,-0.0006789267,diff
83,-1.668,-0.00076310337,diff
84,-1.664,-0.000848338,diff
85,-1.66,-0.00093494356,diff
86,-1.656,-0.0010221153,diff
87,-1.652,-0.0011106879,diff
88,-1.648,-0.0011993945,diff
89,-1.644,-0.0012893528,diff
90,-1.64,-0.0013796836,diff
91,-1.636,-0.0014711469,diff
92,-1.632,-0.0015635341,diff
93,-1.628,-0.0016561449,diff
94,-1.624,-0.0017495155,diff
95,-1.62,-0.0018436313,diff
96,-1.616,-0.001938343,diff
97,-1.612,-0.0020337403,diff
98,-1.608,-0.0021297485,diff
99,-1.604,-0.0022258759,diff
100,-1.6,-0.0023227334,diff
101,-1.596,-0.0024204105,diff
102,-1.592,-0.0025182813,diff
103,-1.588,-0.00261648,diff
104,-1.584,-0.0027151704,diff
105,-1.58,-0.002814263,diff
106,-1.576,-0.0029138029,diff
107,-1.572,-0.0030133873,diff
108,-1.568,-0.003113106,diff
109,-1.564,-0.0032138824,diff
110,-1.56,-0.0033143014,diff
111,-1.556,-0.0034149587,diff
112,-1.552,-0.003516242,diff
113,-1.548,-0.0036169738,diff
114,-1.544,-0.0037184954,diff
115,-1.54,-0.0038203597,diff
116,-1.536,-0.003921598,diff
117,-1.532,-0.0040227026,diff
118,-1.528,-0.004124537,diff
119,-1.524,-0.004226297,diff
120,-1.52,-0.0043276846,diff
121,-1.516,-0.004429847,diff
122,-1.512,-0.004531473,diff
123,-1.508,-0.0046331584,diff
124,-1.504,-0.004734069,diff
125,-1.5,-0.0048359036,diff
126,-1.496,-0.004937023,diff
127,-1.492,-0.0050378144,diff
128,-1.488,-0.0051391423,diff
129,-1.484,-0.005239904,diff
130,-1.48,-0.0053400695,diff
131,-1.476,-0.0054405928,diff
132,-1.472,-0.0055405796,diff
133,-1.468,-0.005639881,diff
134,-1.464,-0.0057394207,diff
135,-1.46,-0.0058386624,diff
136,-1.456,-0.005937308,diff
137,-1.452,-0.006035626,diff
138,-1.448,-0.0061338246,diff
139,-1.444,-0.006231308,diff
140,-1.44,-0.0063284934,diff
141,-1.436,-0.0064249635,diff
142,-1.432,-0.0065210164,diff
143,-1.428,-0.00661692,diff
144,-1.424,-0.0067120194,diff
145,-1.42,-0.006807238,diff
146,-1.416,-0.0069013834,diff
147,-1.412,-0.0069946945,diff
148,-1.408,-0.007087916,diff
149,-1.404,-0.0071803033,diff
150,-1.4,-0.007272303,diff
151,-1.396,-0.0073632896,diff
152,-1.392,-0.007454604,diff
153,-1.388,-0.0075440705,diff
154,-1.384,-0.0076331794,diff
155,-1.38,-0.0077218115,diff
156,-1.376,-0.0078101754,diff
157,-1.372,-0.007897109,diff
158,-1.368,-0.007983178,diff
159,-1.364,-0.008069038,diff
160,-1.36,-0.008153826,diff
161,-1.356,-0.008238137,diff
162,-1.352,-0.008321613,diff
163,-1.348,-0.008404136,diff
164,-1.344,-0.008485854,diff
165,-1.34,-0.008567184,diff
166,-1.336,-0.008646876,diff
167,-1.332,-0.00872618,diff
168,-1.328,-0.008804679,diff
169,-1.324,-0.008881956,diff
170,-1.32,-0.008958697,diff
171,-1.316,-0.009034365,diff
172,-1.312,-0.009108812,diff
173,-1.308,-0.009182662,diff
174,-1.304,-0.009255886,diff
175,-1.3,-0.00932771,diff
176,-1.296,-0.00939855,diff
177,-1.292,-0.009468287,diff
178,-1.288,-0.009537786,diff
179,-1.284,-0.009605676,diff
180,-1.28,-0.00967294,diff
181,-1.276,-0.0097387135,diff
182,-1.272,-0.009803712,diff
183,-1.268,-0.009867907,diff
184,-1.264,-0.0099310875,diff
185,-1.26,-0.009992987,diff
186,-1.256,-0.010054499,diff
187,-1.252,-0.010113984,diff
188,-1.248,-0.010172904,diff
189,-1.244,-0.010230809,diff
190,-1.24,-0.010287821,diff
191,-1.236,-0.010343194,diff
192,-1.232,-0.010397702,diff
193,-1.228,-0.010451615,diff
194,-1.224,-0.010503978,diff
195,-1.22,-0.010555446,diff
196,-1.216,-0.010605574,diff
197,-1.212,-0.010654986,diff
198,-1.208,-0.010703087,diff
199,-1.204,-0.010750443,diff
200,-1.2,-0.01079604,diff
201,-1.196,-0.010841072,diff
202,-1.192,-0.010884792,diff
203,-1.188,-0.010927826,diff
204,-1.184,-0.010969251,diff
205,-1.18,-0.011009514,diff
206,-1.176,-0.011049092,diff
207,-1.172,-0.01108703,diff
208,-1.168,-0.0111243725,diff
209,-1.164,-0.011160195,diff
210,-1.16,-0.011195242,diff
211,-1.156,-0.0112296045,diff
212,-1.152,-0.011262357,diff
213,-1.148,-0.011294007,diff
214,-1.144,-0.011324465,diff
215,-1.14,-0.011354685,diff
216,-1.136,-0.011382759,diff
217,-1.132,-0.011410356,diff
218,-1.128,-0.011436552,diff
219,-1.124,-0.011461824,diff
220,-1.12,-0.0114862025,diff
221,-1.116,-0.011509329,diff
222,-1.112,-0.0115318,diff
223,-1.108,-0.011553049,diff
224,-1.104,-0.011573195,diff
225,-1.1,-0.011591822,diff
226,-1.096,-0.01161018,diff
227,-1.092,-0.011627495,diff
228,-1.088,-0.011643827,diff
229,-1.084,-0.0116585195,diff
230,-1.08,-0.011672586,diff
231,-1.076,-0.011685997,diff
232,-1.072,-0.011698246,diff
233,-1.068,-0.0117094815,diff
234,-1.064,-0.011720121,diff
235,-1.06,-0.011729717,diff
236,-1.056,-0.011738062,diff
237,-1.052,-0.0117459,diff
238,-1.048,-0.011752576,diff
239,-1.044,-0.0117586255,diff
240,-1.04,-0.011763394,diff
241,-1.036,-0.011767507,diff
242,-1.032,-0.011771083,diff
243,-1.028,-0.011773586,diff
244,-1.024,-0.011775672,diff
245,-1.02,-0.011776745,diff
246,-1.016,-0.011776924,diff
247,-1.012,-0.0117765665,diff
248,-1.008,-0.011775255,diff
249,-1.004,-0.011773586,diff
250,-1.0,-0.011770666,diff
251,-0.996,-0.011767566,diff
252,-0.992,-0.011763573,diff
253,-0.988,-0.011759222,diff
254,-0.984,-0.011754334,diff
255,-0.98,-0.011748493,diff
256,-0.976,-0.011742353,diff
257,-0.972,-0.01173538,diff
258,-0.968,-0.0117281675,diff
259,-0.964,-0.01172024,diff
260,-0.96,-0.011711597,diff
261,-0.956,-0.011703134,diff
262,-0.952,-0.011693656,diff
263,-0.948,-0.011684358,diff
264,-0.944,-0.0116740465,diff
265,-0.94,-0.011663735,diff
266,-0.936,-0.011653304,diff
267,-0.932,-0.011642098,diff
268,-0.928,-0.011630714,diff
269,-0.924,-0.0116196275,diff
270,-0.92,-0.011607349,diff
271,-0.916,-0.011595547,diff
272,-0.912,-0.011583924,diff
273,-0.908,-0.011571467,diff
274,-0.904,-0.011559129,diff
275,-0.9,-0.011546731,diff
276,-0.896,-0.011533797,diff
277,-0.892,-0.011521578,diff
278,-0.888,-0.011509299,diff
279,-0.884,-0.011496663,diff
280,-0.88,-0.011484385,diff
281,-0.876,-0.011472285,diff
282,-0.872,-0.011459649,diff
283,-0.868,-0.0114482045,diff
284,-0.864,-0.011436284,diff
285,-0.86,-0.0114248395,diff
286,-0.856,-0.011413693,diff
287,-0.852,-0.011402845,diff
288,-0.848,-0.011392295,diff
289,-0.844,-0.011382282,diff
290,-0.84,-0.011372566,diff
291,-0.836,-0.011363268,diff
292,-0.832,-0.011354089,diff
293,-0.828,-0.01134634,diff
294,-0.824,-0.011338592,diff
295,-0.82,-0.011331499,diff
296,-0.816,-0.011325061,diff
297,-0.812,-0.011319816,diff
298,-0.808,-0.011314213,diff
299,-0.804,-0.01131016,diff
300,-0.8,-0.011306822,diff
301,-0.796,-0.011304259,diff
302,-0.792,-0.01130271,diff
303,-0.788,-0.011302173,diff
304,-0.784,-0.011302888,diff
305,-0.78,-0.011303782,diff
306,-0.776,-0.0113066435,diff
307,-0.772,-0.011309743,diff
308,-0.768,-0.01131469,diff
309,-0.764,-0.011320889,diff
310,-0.76,-0.011328459,diff
311,-0.756,-0.011336803,diff
312,-0.752,-0.011346996,diff
313,-0.748,-0.011357963,diff
314,-0.744,-0.011371195,diff
315,-0.74,-0.011385441,diff
316,-0.736,-0.011401236,diff
317,-0.732,-0.0114187,diff
318,-0.728,-0.011437774,diff
319,-0.724,-0.011458576,diff
320,-0.72,-0.011481643,diff
321,-0.716,-0.011505783,diff
322,-0.712,-0.011532128,diff
323,-0.708,-0.01156044,diff
324,-0.704,-0.011590838,diff
325,-0.7,-0.011622846,diff
326,-0.696,-0.01165694,diff
327,-0.692,-0.011693597,diff
328,-0.688,-0.011732399,diff
329,-0.684,-0.011772871,diff
330,-0.68,-0.011816502,diff
331,-0.676,-0.01186204,diff
332,-0.672,-0.011909664,diff
333,-0.668,-0.011960268,diff
334,-0.664,-0.0120129585,diff
335,-0.66,-0.01206845,diff
336,-0.656,-0.012126803,diff
337,-0.652,-0.012187898,diff
338,-0.648,-0.012251496,diff
339,-0.644,-0.012318134,diff
340,-0.64,-0.012387574,diff
341,-0.636,-0.012459815,diff
342,-0.632,-0.012535453,diff
343,-0.628,-0.012613714,diff
344,-0.624,-0.012695551,diff
345,-0.62,-0.01278007,diff
346,-0.616,-0.012868702,diff
347,-0.612,-0.012959778,diff
348,-0.608,-0.013054848,diff
349,-0.604,-0.013153434,diff
350,-0.6,-0.013255596,diff
351,-0.596,-0.013360739,diff
352,-0.592,-0.0134702325,diff
353,-0.588,-0.013583243,diff
354,-0.584,-0.013700604,diff
355,-0.58,-0.013821304,diff
356,-0.576,-0.013945937,diff
357,-0.572,-0.014074683,diff
358,-0.568,-0.014207423,diff
359,-0.564,-0.014344215,diff
360,-0.56,-0.014485896,diff
361,-0.556,-0.014631569,diff
362,-0.552,-0.014781594,diff
363,-0.548,-0.014936209,diff
364,-0.544,-0.015095353,diff
365,-0.54,-0.015258968,diff
366,-0.536,-0.01542753,diff
367,-0.532,-0.015600741,diff
368,-0.528,-0.015779376,diff
369,-0.524,-0.015962362,diff
370,-0.52,-0.016150653,diff
371,-0.516,-0.016343772,diff
372,-0.512,-0.016542017,diff
373,-0.508,-0.016745985,diff
374,-0.504,-0.016955137,diff
375,-0.5,-0.017169893,diff
376,-0.496,-0.017390013,diff
377,-0.492,-0.017616153,diff
378,-0.488,-0.017847478,diff
379,-0.484,-0.018084884,diff
380,-0.48,-0.018327892,diff
381,-0.476,-0.018577099,diff
382,-0.472,-0.018832624,diff
383,-0.468,-0.019094229,diff
384,-0.464,-0.019361794,diff
385,-0.46,-0.019635975,diff
386,-0.456,-0.019916892,diff
387,-0.452,-0.02020365,diff
388,-0.448,-0.02049762,diff
389,-0.444,-0.020798504,diff
390,-0.44,-0.021106243,diff
391,-0.436,-0.02142036,diff
392,-0.432,-0.021741748,diff
393,-0.428,-0.022070229,diff
394,-0.424,-0.02240616,diff
395,-0.42,-0.0227499,diff
396,-0.416,-0.023100376,diff
397,-0.412,-0.02345872,diff
398,-0.408,-0.02382505,diff
399,-0.404,-0.024199128,diff
400,-0.4,-0.024581015,diff
401,-0.396,-0.024971306,diff
402,-0.392,-0.02536875,diff
403,-0.388,-0.025775611,diff
404,-0.384,-0.026190221,diff
405,-0.38,-0.026613832,diff
406,-0.376,-0.027045846,diff
407,-0.372,-0.027486742,diff
408,-0.368,-0.027936816,diff
409,-0.364,-0.028395593,diff
410,-0.36,-0.02886355,diff
411,-0.356,-0.029340684,diff
412,-0.352,-0.029827595,diff
413,-0.348,-0.03032434,diff
414,-0.344,-0.030830085,diff
415,-0.34,-0.031346142,diff
416,-0.336,-0.03187287,diff
417,-0.332,-0.032408237,diff
418,-0.328,-0.03295523,diff
419,-0.324,-0.033512175,diff
420,-0.32,-0.03407979,diff
421,-0.316,-0.03465849,diff
422,-0.312,-0.035247207,diff
423,-0.308,-0.035847962,diff
424,-0.304,-0.036459804,diff
425,-0.3,-0.03708279,diff
426,-0.296,-0.03771782,diff
427,-0.292,-0.038363993,diff
428,-0.288,-0.039022744,diff
429,-0.284,-0.03969294,diff
430,-0.28,-0.04037589,diff
431,-0.276,-0.041071236,diff
432,-0.272,-0.04177904,diff
433,-0.268,-0.0424999,diff
434,-0.264,-0.043218195,diff
435,-0.26,-0.043917656,diff
436,-0.256,-0.04459828,diff
437,-0.252,-0.045261025,diff
438,-0.248,-0.045905054,diff
439,-0.244,-0.046531677,diff
440,-0.24,-0.047139883,diff
441,-0.236,-0.04773134,diff
442,-0.232,-0.048304677,diff
443,-0.228,-0.048860967,diff
444,-0.224,-0.04940039,diff
445,-0.22,-0.04992324,diff
446,-0.216,-0.050429583,diff
447,-0.212,-0.050919175,diff
448,-0.208,-0.05139345,diff
449,-0.204,-0.05185151,diff
450,-0.2,-0.052294016,diff
451,-0.196,-0.052721262,diff
452,-0.192,-0.05313313,diff
453,-0.188,-0.053530216,diff
454,-0.184,-0.0539127,diff
455,-0.18,-0.05428046,diff
456,-0.176,-0.05463451,diff
457,-0.172,-0.0549739,diff
458,-0.168,-0.055300117,diff
459,-0.164,-0.05561316,diff
460,-0.16,-0.055912375,diff
461,-0.156,-0.056198657,diff
462,-0.152,-0.0564723,diff
463,-0.148,-0.05673337,diff
464,-0.144,-0.056982636,diff
465,-0.14,-0.057219684,diff
466,-0.136,-0.05744499,diff
467,-0.132,-0.057658494,diff
468,-0.128,-0.05786115,diff
469,-0.124,-0.058052123,diff
470,-0.12,-0.058232963,diff
471,-0.116,-0.058403432,diff
472,-0.112,-0.058563054,diff
473,-0.108,-0.0587129,diff
474,-0.104,-0.058852494,diff
475,-0.1,-0.058983147,diff
476,-0.096,-0.059104204,diff
477,-0.092,-0.0592165,diff
478,-0.088,-0.05931908,diff
479,-0.084,-0.05941379,diff
480,-0.08,-0.059499502,diff
481,-0.076,-0.059577227,diff
482,-0.072,-0.059646487,diff
483,-0.068,-0.059708357,diff
484,-0.064,-0.05976236,diff
485,-0.06,-0.05980903,diff
486,-0.056,-0.059848607,diff
487,-0.052,-0.059880674,diff
488,-0.048,-0.059906304,diff
489,-0.044,-0.059924662,diff
490,-0.04,-0.05993706,diff
491,-0.036,-0.059942305,diff
492,-0.032,-0.05994171,diff
493,-0.028,-0.059935033,diff
494,-0.024,-0.05992222,diff
495,-0.02,-0.059903562,diff
496,-0.016,-0.059879005,diff
497,-0.012,-0.059848785,diff
498,-0.008,-0.059813023,diff
499,-0.004,-0.059771538,diff
500,0.0,-0.059725046,diff
501,0.004,-0.05967325,diff
502,0.008,-0.059615493,diff
503,0.012,-0.059553146,diff
504,0.016,-0.059485316,diff
505,0.02,-0.05941224,diff
506,0.024,-0.059333682,diff
507,0.028,-0.059250474,diff
508,0.032,-0.0591622,diff
509,0.036,-0.059068322,diff
510,0.04,-0.05896902,diff
511,0.044,-0.058864772,diff
512,0.048,-0.058755577,diff
513,0.052,-0.05864036,diff
514,0.056,-0.058520257,diff
515,0.06,-0.058394194,diff
516,0.064,-0.058262408,diff
517,0.068,-0.058125496,diff
518,0.072,-0.057982862,diff
519,0.076,-0.05783403,diff
520,0.08,-0.05767864,diff
521,0.084,-0.057517946,diff
522,0.088,-0.057350814,diff
523,0.092,-0.057176948,diff
524,0.096,-0.056996405,diff
525,0.1,-0.056809127,diff
526,0.104,-0.056615174,diff
527,0.108,-0.05641371,diff
528,0.112,-0.05620545,diff
529,0.116,-0.055989504,diff
530,0.12,-0.055765986,diff
531,0.124,-0.055534124,diff
532,0.128,-0.05529487,diff
533,0.132,-0.055047035,diff
534,0.136,-0.054790556,diff
535,0.14,-0.054525614,diff
536,0.144,-0.054251254,diff
537,0.148,-0.05396855,diff
538,0.152,-0.053676188,diff
539,0.156,-0.05337417,diff
540,0.16,-0.053062618,diff
541,0.164,-0.05274093,diff
542,0.168,-0.052408934,diff
543,0.172,-0.052066684,diff
544,0.176,-0.051713765,diff
545,0.18,-0.051350117,diff
546,0.184,-0.050975144,diff
547,0.188,-0.050589085,diff
548,0.192,-0.0501917,diff
549,0.196,-0.049782634,diff
550,0.2,-0.04936099,diff
551,0.204,-0.048927963,diff
552,0.208,-0.04848236,diff
553,0.212,-0.048024356,diff
554,0.216,-0.04755342,diff
555,0.22,-0.047070205,diff
556,0.224,-0.046573162,diff
557,0.228,-0.046063185,diff
558,0.232,-0.045539677,diff
559,0.236,-0.04500258,diff
560,0.24,-0.04445213,diff
561,0.244,-0.043887258,diff
562,0.248,-0.043308556,diff
563,0.252,-0.04271537,diff
564,0.256,-0.042107463,diff
565,0.26,-0.04148543,diff
566,0.264,-0.040848434,diff
567,0.268,-0.04019648,diff
568,0.272,-0.039545596,diff
569,0.276,-0.038912,diff
570,0.28,-0.038294733,diff
571,0.284,-0.037694156,diff
572,0.288,-0.037109613,diff
573,0.292,-0.036541283,diff
574,0.296,-0.035988867,diff
575,0.3,-0.035452604,diff
576,0.304,-0.03493136,diff
577,0.308,-0.03442633,diff
578,0.312,-0.0339365,diff
579,0.316,-0.033461988,diff
580,0.32,-0.033002496,diff
581,0.324,-0.032557726,diff
582,0.328,-0.032127798,diff
583,0.332,-0.03171277,diff
584,0.336,-0.03131175,diff
585,0.34,-0.030924737,diff
586,0.344,-0.03055203,diff
587,0.348,-0.030193388,diff
588,0.352,-0.029848397,diff
589,0.356,-0.029516459,diff
590,0.36,-0.029198468,diff
591,0.364,-0.028892815,diff
592,0.368,-0.028600633,diff
593,0.372,-0.028320968,diff
594,0.376,-0.028053343,diff
595,0.38,-0.027798474,diff
596,0.384,-0.027555108,diff
597,0.388,-0.02732414,diff
598,0.392,-0.02710402,diff
599,0.396,-0.026895523,diff
600,0.4,-0.026698053,diff
601,0.404,-0.026511729,diff
602,0.408,-0.026335418,diff
603,0.412,-0.026169598,diff
604,0.416,-0.026013553,diff
605,0.42,-0.025867939,diff
606,0.424,-0.025730968,diff
607,0.428,-0.02560389,diff
608,0.432,-0.025485158,diff
609,0.436,-0.025375426,diff
610,0.44,-0.02527374,diff
611,0.444,-0.02518034,diff
612,0.448,-0.025094807,diff
613,0.452,-0.025016427,diff
614,0.456,-0.024945378,diff
615,0.46,-0.024881303,diff
616,0.464,-0.024823904,diff
617,0.468,-0.024772465,diff
618,0.472,-0.024727583,diff
619,0.476,-0.024687827,diff
620,0.48,-0.024653792,diff
621,0.484,-0.024624944,diff
622,0.488,-0.024600446,diff
623,0.492,-0.024581075,diff
624,0.496,-0.024565578,diff
625,0.5,-0.024554253,diff
626,0.504,-0.024546683,diff
627,0.508,-0.024542212,diff
628,0.512,-0.02454108,diff
629,0.516,-0.024542868,diff
630,0.52,-0.024546802,diff
631,0.524,-0.024553776,diff
632,0.528,-0.02456224,diff
633,0.532,-0.02457285,diff
634,0.536,-0.024584949,diff
635,0.54,-0.02459836,diff
636,0.544,-0.024612725,diff
637,0.548,-0.0246284,diff
638,0.552,-0.024644196,diff
639,0.556,-0.024660647,diff
640,0.56,-0.024677932,diff
641,0.564,-0.024694443,diff
642,0.568,-0.024711072,diff
643,0.572,-0.024727523,diff
644,0.576,-0.02474308,diff
645,0.58,-0.024758399,diff
646,0.584,-0.024772763,diff
647,0.588,-0.024786174,diff
648,0.592,-0.024798572,diff
649,0.596,-0.024809659,diff
650,0.6,-0.024819255,diff
651,0.604,-0.024827361,diff
652,0.608,-0.024834156,diff
653,0.612,-0.024839163,diff
654,0.616,-0.024841964,diff
655,0.62,-0.024843216,diff
656,0.624,-0.024842381,diff
657,0.628,-0.02483958,diff
658,0.632,-0.024834871,diff
659,0.636,-0.024828017,diff
660,0.64,-0.024818897,diff
661,0.644,-0.024807394,diff
662,0.648,-0.024793804,diff
663,0.652,-0.024778068,diff
664,0.656,-0.02475971,diff
665,0.66,-0.024739385,diff
666,0.664,-0.024716496,diff
667,0.668,-0.024691701,diff
668,0.672,-0.0246647,diff
669,0.676,-0.024634957,diff
670,0.68,-0.024603069,diff
671,0.684,-0.024569333,diff
672,0.688,-0.024533153,diff
673,0.692,-0.024494827,diff
674,0.696,-0.024454534,diff
675,0.7,-0.024411917,diff
676,0.704,-0.02436769,diff
677,0.708,-0.024321258,diff
678,0.712,-0.024273038,diff
679,0.716,-0.02422291,diff
680,0.72,-0.024171233,diff
681,0.724,-0.024117887,diff
682,0.728,-0.024062514,diff
683,0.732,-0.02400595,diff
684,0.736,-0.023947775,diff
685,0.74,-0.02388829,diff
686,0.744,-0.023827732,diff
687,0.748,-0.023765922,diff
688,0.752,-0.023702621,diff
689,0.756,-0.023638368,diff
690,0.76,-0.023573518,diff
691,0.764,-0.023507535,diff
692,0.768,-0.02344054,diff
693,0.772,-0.023372948,diff
694,0.776,-0.02330494,diff
695,0.78,-0.023236394,diff
696,0.784,-0.023167372,diff
697,0.788,-0.023097754,diff
698,0.792,-0.023027897,diff
699,0.796,-0.02295798,diff
700,0.8,-0.022887588,diff
701,0.804,-0.022817552,diff
702,0.808,-0.022747338,diff
703,0.812,-0.02267772,diff
704,0.816,-0.022607684,diff
705,0.82,-0.022538126,diff
706,0.824,-0.022468984,diff
707,0.828,-0.022400022,diff
708,0.832,-0.022331893,diff
709,0.836,-0.022263765,diff
710,0.84,-0.02219677,diff
711,0.844,-0.022129774,diff
712,0.848,-0.02206397,diff
713,0.852,-0.021998703,diff
714,0.856,-0.02193433,diff
715,0.86,-0.021870732,diff
716,0.864,-0.021808028,diff
717,0.868,-0.021746278,diff
718,0.872,-0.0216856,diff
719,0.876,-0.021625757,diff
720,0.88,-0.021567106,diff
721,0.884,-0.021509767,diff
722,0.888,-0.021453142,diff
723,0.892,-0.02139765,diff
724,0.896,-0.021343827,diff
725,0.9,-0.021290302,diff
726,0.904,-0.021238565,diff
727,0.908,-0.02118802,diff
728,0.912,-0.02113849,diff
729,0.916,-0.02109015,diff
730,0.92,-0.021043122,diff
731,0.924,-0.020997643,diff
732,0.928,-0.02095294,diff
733,0.932,-0.020909965,diff
734,0.936,-0.020867586,diff
735,0.94,-0.020826578,diff
736,0.944,-0.02078712,diff
737,0.948,-0.020748496,diff
738,0.952,-0.020711124,diff
739,0.956,-0.020675182,diff
740,0.96,-0.020639956,diff
741,0.964,-0.020605981,diff
742,0.968,-0.020573497,diff
743,0.972,-0.020541668,diff
744,0.976,-0.02051127,diff
745,0.98,-0.020480752,diff
746,0.984,-0.020452678,diff
747,0.988,-0.020424724,diff
748,0.992,-0.02039808,diff
749,0.996,-0.020371914,diff
750,1.0,-0.020347059,diff
751,1.004,-0.02032274,diff
752,1.008,-0.020299375,diff
753,1.012,-0.020276308,diff
754,1.016,-0.020254672,diff
755,1.02,-0.020233095,diff
756,1.024,-0.020211995,diff
757,1.028,-0.020192027,diff
758,1.032,-0.020172417,diff
759,1.036,-0.020153344,diff
760,1.04,-0.020134091,diff
761,1.044,-0.020115852,diff
762,1.048,-0.020097792,diff
763,1.052,-0.020080209,diff
764,1.056,-0.020062774,diff
765,1.06,-0.020045638,diff
766,1.064,-0.020028472,diff
767,1.068,-0.020011365,diff
768,1.072,-0.019994617,diff
769,1.076,-0.019977868,diff
770,1.08,-0.01996082,diff
771,1.084,-0.019944012,diff
772,1.088,-0.019927025,diff
773,1.092,-0.01990965,diff
774,1.096,-0.019892573,diff
775,1.1,-0.019874603,diff
776,1.104,-0.01985678,diff
777,1.108,-0.019838601,diff
778,1.112,-0.019819766,diff
779,1.116,-0.019800901,diff
780,1.12,-0.019781232,diff
781,1.124,-0.019761413,diff
782,1.128,-0.01974076,diff
783,1.132,-0.019720107,diff
784,1.136,-0.019698352,diff
785,1.14,-0.01967594,diff
786,1.144,-0.019653022,diff
787,1.148,-0.01962915,diff
788,1.152,-0.019604743,diff
789,1.156,-0.019579709,diff
790,1.16,-0.019553721,diff
791,1.164,-0.01952672,diff
792,1.168,-0.019498706,diff
793,1.172,-0.019470185,diff
794,1.176,-0.01944086,diff
795,1.18,-0.019410223,diff
796,1.184,-0.019378781,diff
797,1.188,-0.019346386,diff
798,1.192,-0.019312799,diff
799,1.196,-0.01927799,diff
800,1.2,-0.019242644,diff
801,1.204,-0.019205898,diff
802,1.208,-0.019168139,diff
803,1.212,-0.019129425,diff
804,1.216,-0.019088805,diff
805,1.22,-0.019048035,diff
806,1.224,-0.019005567,diff
807,1.228,-0.018961877,diff
808,1.232,-0.018917263,diff
809,1.236,-0.018871248,diff
810,1.24,-0.018823951,diff
811,1.244,-0.01877582,diff
812,1.248,-0.018725932,diff
813,1.252,-0.018675357,diff
814,1.256,-0.018623143,diff
815,1.26,-0.018569618,diff
816,1.264,-0.018515378,diff
817,1.268,-0.01845944,diff
818,1.272,-0.018402517,diff
819,1.276,-0.018344223,diff
820,1.28,-0.018284827,diff
821,1.284,-0.018223673,diff
822,1.288,-0.018161595,diff
823,1.292,-0.018098682,diff
824,1.296,-0.018034011,diff
825,1.3,-0.017968357,diff
826,1.304,-0.017901212,diff
827,1.308,-0.017833233,diff
828,1.312,-0.017763793,diff
829,1.316,-0.017693132,diff
830,1.32,-0.017621577,diff
831,1.324,-0.01754859,diff
832,1.328,-0.017474264,diff
833,1.332,-0.017399639,diff
834,1.336,-0.017322987,diff
835,1.34,-0.017245352,diff
836,1.344,-0.017166972,diff
837,1.348,-0.017087221,diff
838,1.352,-0.017006397,diff
839,1.356,-0.016924322,diff
840,1.36,-0.016841471,diff
841,1.364,-0.016757697,diff
842,1.368,-0.016672552,diff
843,1.372,-0.016586572,diff
844,1.376,-0.016499668,diff
845,1.38,-0.0164119,diff
846,1.384,-0.016322881,diff
847,1.388,-0.016233027,diff
848,1.392,-0.016142368,diff
849,1.396,-0.016050458,diff
850,1.4,-0.01595807,diff
851,1.404,-0.01586473,diff
852,1.408,-0.015770614,diff
853,1.412,-0.015675426,diff
854,1.416,-0.015579879,diff
855,1.42,-0.01548335,diff
856,1.424,-0.015385807,diff
857,1.428,-0.015287638,diff
858,1.432,-0.015189081,diff
859,1.436,-0.01508975,diff
860,1.44,-0.014989793,diff
861,1.444,-0.014888853,diff
862,1.448,-0.0147872865,diff
863,1.452,-0.014685571,diff
864,1.456,-0.014582902,diff
865,1.46,-0.014479905,diff
866,1.464,-0.014376223,diff
867,1.468,-0.014272273,diff
868,1.472,-0.014167279,diff
869,1.476,-0.014062256,diff
870,1.48,-0.013956726,diff
871,1.484,-0.013850749,diff
872,1.488,-0.013744354,diff
873,1.492,-0.0136375725,diff
874,1.496,-0.013530076,diff
875,1.5,-0.013422668,diff
876,1.504,-0.013315111,diff
877,1.508,-0.013206422,diff
878,1.512,-0.01309821,diff
879,1.516,-0.012989283,diff
880,1.52,-0.012880474,diff
881,1.524,-0.012771055,diff
882,1.528,-0.012661785,diff
883,1.532,-0.012552723,diff
884,1.536,-0.012442291,diff
885,1.54,-0.012332559,diff
886,1.544,-0.01222229,diff
887,1.548,-0.012112036,diff
888,1.552,-0.012001678,diff
889,1.556,-0.011891276,diff
890,1.56,-0.01178062,diff
891,1.564,-0.011670083,diff
892,1.568,-0.0115596205,diff
893,1.572,-0.011448815,diff
894,1.576,-0.011338174,diff
895,1.58,-0.011227369,diff
896,1.584,-0.011116743,diff
897,1.588,-0.011006132,diff
898,1.592,-0.010895357,diff
899,1.596,-0.010784641,diff
900,1.6,-0.010674179,diff
901,1.604,-0.010563821,diff
902,1.608,-0.010453612,diff
903,1.612,-0.010342643,diff
904,1.616,-0.010232657,diff
905,1.62,-0.010123029,diff
906,1.624,-0.010012925,diff
907,1.628,-0.009902671,diff
908,1.632,-0.009793162,diff
909,1.636,-0.009683371,diff
910,1.64,-0.009573996,diff
911,1.644,-0.009464845,diff
912,1.648,-0.009355664,diff
913,1.652,-0.00924702,diff
914,1.656,-0.009137854,diff
915,1.66,-0.009029478,diff
916,1.664,-0.008920908,diff
917,1.668,-0.008812875,diff
918,1.672,-0.008704826,diff
919,1.676,-0.0085968375,diff
920,1.68,-0.008489132,diff
921,1.684,-0.008381784,diff
922,1.688,-0.008274376,diff
923,1.692,-0.008167699,diff
924,1.696,-0.0080605745,diff
925,1.7,-0.007953897,diff
926,1.704,-0.007847741,diff
927,1.708,-0.0077414215,diff
928,1.712,-0.0076351017,diff
929,1.716,-0.0075296164,diff
930,1.72,-0.0074240714,diff
931,1.724,-0.0073180795,diff
932,1.728,-0.007212892,diff
933,1.732,-0.0071078986,diff
934,1.736,-0.0070030093,diff
935,1.74,-0.0068980753,diff
936,1.744,-0.006793797,diff
937,1.748,-0.0066895783,diff
938,1.752,-0.0065849274,diff
939,1.756,-0.0064813346,diff
940,1.76,-0.006377302,diff
941,1.764,-0.0062734783,diff
942,1.768,-0.006169528,diff
943,1.772,-0.0060662106,diff
944,1.776,-0.0059628934,diff
945,1.78,-0.0058598965,diff
946,1.784,-0.0057567805,diff
947,1.788,-0.005653575,diff
948,1.792,-0.0055506304,diff
949,1.796,-0.00544741,diff
950,1.8,-0.0053446144,diff
951,1.804,-0.0052420422,diff
952,1.808,-0.005139187,diff
953,1.812,-0.0050367787,diff
954,1.816,-0.004933901,diff
955,1.82,-0.0048313215,diff
956,1.824,-0.00472831,diff
957,1.828,-0.004625812,diff
958,1.832,-0.0045232326,diff
959,1.836,-0.004420355,diff
960,1.84,-0.0043174475,diff
961,1.844,-0.00421454,diff
962,1.848,-0.0041114613,diff
963,1.852,-0.0040087253,diff
964,1.856,-0.003905885,diff
965,1.86,-0.0038019344,diff
966,1.864,-0.003699012,diff
967,1.868,-0.0035949424,diff
968,1.872,-0.00349129,diff
969,1.876,-0.0033869818,diff
970,1.88,-0.0032828525,diff
971,1.884,-0.003178645,diff
972,1.888,-0.0030739643,diff
973,1.892,-0.0029687583,diff
974,1.896,-0.0028634332,diff
975,1.9,-0.0027580038,diff
976,1.904,-0.0026523396,diff
977,1.908,-0.002546344,diff
978,1.912,-0.0024396293,diff
979,1.916,-0.0023326725,diff
980,1.92,-0.0022255033,diff
981,1.924,-0.0021179318,diff
982,1.928,-0.0020096004,diff
983,1.932,-0.0019009747,diff
984,1.936,-0.0017925277,diff
985,1.94,-0.0016828068,diff
986,1.944,-0.0015726592,diff
987,1.948,-0.0014613345,diff
988,1.952,-0.001350645,diff
989,1.956,-0.0012392364,diff
990,1.96,-0.0011265408,diff
991,1.964,-0.0010136422,diff
992,1.968,-0.0009000506,diff
993,1.972,-0.0007861927,diff
994,1.976,-0.00067108404,diff
995,1.98,-0.00055535696,diff
996,1.984,-0.00043898728,diff
997,1.988,-0.00032248534,diff
998,1.992,-0.00020428281,diff
999,1.996,-8.573453e-05,diff
1000,2.0,3.3379532e-05,diff


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_100/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_100/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_100/sol_nn.csv <==
,X_x,value,name
0,-2.0,4.938338e-05,sol_nn
1,-1.996,0.0022940268,sol_nn
2,-1.992,0.004534323,sol_nn
3,-1.988,0.0067712413,sol_nn
4,-1.984,0.009004937,sol_nn
5,-1.98,0.011235004,sol_nn
6,-1.976,0.013461652,sol_nn
7,-1.972,0.015684882,sol_nn
8,-1.968,0.017904524,sol_nn
9,-1.964,0.020120952,sol_nn
10,-1.96,0.022334153,sol_nn
11,-1.956,0.024544256,sol_nn
12,-1.952,0.02675045,sol_nn
13,-1.948,0.028954053,sol_nn
14,-1.944,0.03115431,sol_nn
15,-1.94,0.033351246,sol_nn
16,-1.936,0.03554527,sol_nn
17,-1.932,0.03773601,sol_nn
18,-1.928,0.0399238,sol_nn
19,-1.924,0.042108342,sol_nn
20,-1.92,0.044290572,sol_nn
21,-1.916,0.046469055,sol_nn
22,-1.912,0.048645355,sol_nn
23,-1.908,0.050818488,sol_nn
24,-1.904,0.05298856,sol_nn
25,-1.9,0.0551559,sol_nn
26,-1.896,0.057319798,sol_nn
27,-1.892,0.059481796,sol_nn
28,-1.888,0.061641276,sol_nn
29,-1.884,0.06379763,sol_nn
30,-1.88,0.0659516,sol_nn
31,-1.876,0.06810246,sol_nn
32,-1.872,0.07025075,sol_nn
33,-1.868,0.07239688,sol_nn
34,-1.864,0.074540384,sol_nn
35,-1.86,0.07668165,sol_nn
36,-1.856,0.078820206,sol_nn
37,-1.852,0.08095637,sol_nn
38,-1.848,0.083089724,sol_nn
39,-1.844,0.0852212,sol_nn
40,-1.84,0.087350495,sol_nn
41,-1.836,0.08947744,sol_nn
42,-1.832,0.09160158,sol_nn
43,-1.828,0.09372392,sol_nn
44,-1.824,0.095844366,sol_nn
45,-1.82,0.097962186,sol_nn
46,-1.816,0.100077525,sol_nn
47,-1.812,0.10219151,sol_nn
48,-1.808,0.10430313,sol_nn
49,-1.804,0.106412955,sol_nn
50,-1.8,0.10852048,sol_nn
51,-1.796,0.11062609,sol_nn
52,-1.792,0.11272982,sol_nn
53,-1.788,0.11483158,sol_nn
54,-1.784,0.11693146,sol_nn
55,-1.78,0.119029686,sol_nn
56,-1.776,0.121125855,sol_nn
57,-1.772,0.12322007,sol_nn
58,-1.768,0.12531278,sol_nn
59,-1.764,0.12740429,sol_nn
60,-1.76,0.12949367,sol_nn
61,-1.756,0.13158126,sol_nn
62,-1.752,0.13366705,sol_nn
63,-1.748,0.1357519,sol_nn
64,-1.744,0.1378347,sol_nn
65,-1.74,0.1399162,sol_nn
66,-1.736,0.1419965,sol_nn
67,-1.732,0.14407438,sol_nn
68,-1.728,0.1461516,sol_nn
69,-1.724,0.14822724,sol_nn
70,-1.72,0.15030128,sol_nn
71,-1.716,0.15237409,sol_nn
72,-1.712,0.15444613,sol_nn
73,-1.708,0.15651612,sol_nn
74,-1.704,0.15858518,sol_nn
75,-1.7,0.16065288,sol_nn
76,-1.696,0.16271956,sol_nn
77,-1.692,0.16478522,sol_nn
78,-1.688,0.16684927,sol_nn
79,-1.684,0.1689125,sol_nn
80,-1.68,0.17097464,sol_nn
81,-1.676,0.17303592,sol_nn
82,-1.672,0.17509572,sol_nn
83,-1.668,0.17715517,sol_nn
84,-1.664,0.17921351,sol_nn
85,-1.66,0.18127052,sol_nn
86,-1.656,0.18332691,sol_nn
87,-1.652,0.18538198,sol_nn
88,-1.648,0.18743683,sol_nn
89,-1.644,0.18949044,sol_nn
90,-1.64,0.19154374,sol_nn
91,-1.636,0.19359584,sol_nn
92,-1.632,0.19564709,sol_nn
93,-1.628,0.19769804,sol_nn
94,-1.624,0.19974831,sol_nn
95,-1.62,0.20179775,sol_nn
96,-1.616,0.2038466,sol_nn
97,-1.612,0.20589484,sol_nn
98,-1.608,0.2079424,sol_nn
99,-1.604,0.2099899,sol_nn
100,-1.6,0.21203661,sol_nn
101,-1.596,0.21408257,sol_nn
102,-1.592,0.21612826,sol_nn
103,-1.588,0.21817362,sol_nn
104,-1.584,0.22021857,sol_nn
105,-1.58,0.22226304,sol_nn
106,-1.576,0.22430712,sol_nn
107,-1.572,0.22635111,sol_nn
108,-1.568,0.22839502,sol_nn
109,-1.564,0.23043782,sol_nn
110,-1.56,0.23248102,sol_nn
111,-1.556,0.23452392,sol_nn
112,-1.552,0.23656622,sol_nn
113,-1.548,0.2386091,sol_nn
114,-1.544,0.24065116,sol_nn
115,-1.54,0.24269292,sol_nn
116,-1.536,0.24473524,sol_nn
117,-1.532,0.24677776,sol_nn
118,-1.528,0.24881952,sol_nn
119,-1.524,0.25086132,sol_nn
120,-1.52,0.25290355,sol_nn
121,-1.516,0.25494495,sol_nn
122,-1.512,0.25698695,sol_nn
123,-1.508,0.25902885,sol_nn
124,-1.504,0.26107156,sol_nn
125,-1.5,0.2631133,sol_nn
126,-1.496,0.26515573,sol_nn
127,-1.492,0.26719856,sol_nn
128,-1.488,0.26924083,sol_nn
129,-1.484,0.2712837,sol_nn
130,-1.48,0.27332708,sol_nn
131,-1.476,0.27537018,sol_nn
132,-1.472,0.27741376,sol_nn
133,-1.468,0.27945805,sol_nn
134,-1.464,0.28150213,sol_nn
135,-1.46,0.28354645,sol_nn
136,-1.456,0.28559142,sol_nn
137,-1.452,0.28763667,sol_nn
138,-1.448,0.28968212,sol_nn
139,-1.444,0.2917282,sol_nn
140,-1.44,0.29377457,sol_nn
141,-1.436,0.29582173,sol_nn
142,-1.432,0.29786924,sol_nn
143,-1.428,0.29991698,sol_nn
144,-1.424,0.30196545,sol_nn
145,-1.42,0.30401385,sol_nn
146,-1.416,0.30606326,sol_nn
147,-1.412,0.30811357,sol_nn
148,-1.408,0.31016394,sol_nn
149,-1.404,0.31221512,sol_nn
150,-1.4,0.31426674,sol_nn
151,-1.396,0.31631932,sol_nn
152,-1.392,0.31837162,sol_nn
153,-1.388,0.32042575,sol_nn
154,-1.384,0.32248026,sol_nn
155,-1.38,0.3245352,sol_nn
156,-1.376,0.3265904,sol_nn
157,-1.372,0.32864708,sol_nn
158,-1.368,0.3307046,sol_nn
159,-1.364,0.33276236,sol_nn
160,-1.36,0.33482113,sol_nn
161,-1.356,0.33688045,sol_nn
162,-1.352,0.33894053,sol_nn
163,-1.348,0.3410016,sol_nn
164,-1.344,0.3430635,sol_nn
165,-1.34,0.34512573,sol_nn
166,-1.336,0.34718966,sol_nn
167,-1.332,0.34925392,sol_nn
168,-1.328,0.35131907,sol_nn
169,-1.324,0.35338536,sol_nn
170,-1.32,0.35545218,sol_nn
171,-1.316,0.35752013,sol_nn
172,-1.312,0.35958925,sol_nn
173,-1.308,0.36165905,sol_nn
174,-1.304,0.3637294,sol_nn
175,-1.3,0.3658012,sol_nn
176,-1.296,0.3678739,sol_nn
177,-1.292,0.36994773,sol_nn
178,-1.288,0.37202188,sol_nn
179,-1.284,0.37409756,sol_nn
180,-1.28,0.3761739,sol_nn
181,-1.276,0.3782517,sol_nn
182,-1.272,0.38033032,sol_nn
183,-1.268,0.38240972,sol_nn
184,-1.264,0.3844901,sol_nn
185,-1.26,0.38657182,sol_nn
186,-1.256,0.38865387,sol_nn
187,-1.252,0.390738,sol_nn
188,-1.248,0.39282268,sol_nn
189,-1.244,0.3949084,sol_nn
190,-1.24,0.39699495,sol_nn
191,-1.236,0.3990832,sol_nn
192,-1.232,0.40117225,sol_nn
193,-1.228,0.40326193,sol_nn
194,-1.224,0.4053532,sol_nn
195,-1.22,0.40744528,sol_nn
196,-1.216,0.40953878,sol_nn
197,-1.212,0.41163293,sol_nn
198,-1.208,0.41372848,sol_nn
199,-1.204,0.41582468,sol_nn
200,-1.2,0.41792265,sol_nn
201,-1.196,0.42002124,sol_nn
202,-1.192,0.42212108,sol_nn
203,-1.188,0.4242217,sol_nn
204,-1.184,0.42632383,sol_nn
205,-1.18,0.4284272,sol_nn
206,-1.176,0.43053117,sol_nn
207,-1.172,0.4326368,sol_nn
208,-1.168,0.4347431,sol_nn
209,-1.164,0.43685085,sol_nn
210,-1.16,0.43895942,sol_nn
211,-1.156,0.44106862,sol_nn
212,-1.152,0.4431795,sol_nn
213,-1.148,0.44529143,sol_nn
214,-1.144,0.44740453,sol_nn
215,-1.14,0.44951794,sol_nn
216,-1.136,0.45163342,sol_nn
217,-1.132,0.45374945,sol_nn
218,-1.128,0.45586684,sol_nn
219,-1.124,0.4579852,sol_nn
220,-1.12,0.46010438,sol_nn
221,-1.116,0.4622248,sol_nn
222,-1.112,0.46434596,sol_nn
223,-1.108,0.4664683,sol_nn
224,-1.104,0.46859178,sol_nn
225,-1.1,0.4707167,sol_nn
226,-1.096,0.47284198,sol_nn
227,-1.092,0.47496822,sol_nn
228,-1.088,0.47709548,sol_nn
229,-1.084,0.4792244,sol_nn
230,-1.08,0.4813539,sol_nn
231,-1.076,0.48348412,sol_nn
232,-1.072,0.48561543,sol_nn
233,-1.068,0.48774785,sol_nn
234,-1.064,0.48988074,sol_nn
235,-1.06,0.49201483,sol_nn
236,-1.056,0.49415004,sol_nn
237,-1.052,0.49628577,sol_nn
238,-1.048,0.4984227,sol_nn
239,-1.044,0.5005602,sol_nn
240,-1.04,0.5026991,sol_nn
241,-1.036,0.5048385,sol_nn
242,-1.032,0.5069786,sol_nn
243,-1.028,0.50911963,sol_nn
244,-1.024,0.5112611,sol_nn
245,-1.02,0.5134037,sol_nn
246,-1.016,0.5155471,sol_nn
247,-1.012,0.5176911,sol_nn
248,-1.008,0.51983595,sol_nn
249,-1.004,0.52198124,sol_nn
250,-1.0,0.5241277,sol_nn
251,-0.996,0.5262744,sol_nn
252,-0.992,0.528422,sol_nn
253,-0.988,0.53057,sol_nn
254,-0.984,0.5327184,sol_nn
255,-0.98,0.5348678,sol_nn
256,-0.976,0.5370176,sol_nn
257,-0.972,0.5391682,sol_nn
258,-0.968,0.541319,sol_nn
259,-0.964,0.5434705,sol_nn
260,-0.96,0.5456227,sol_nn
261,-0.956,0.5477748,sol_nn
262,-0.952,0.54992783,sol_nn
263,-0.948,0.55208075,sol_nn
264,-0.944,0.5542346,sol_nn
265,-0.94,0.5563885,sol_nn
266,-0.936,0.5585426,sol_nn
267,-0.932,0.56069744,sol_nn
268,-0.928,0.5628524,sol_nn
269,-0.924,0.56500703,sol_nn
270,-0.92,0.5671629,sol_nn
271,-0.916,0.5693183,sol_nn
272,-0.912,0.57147354,sol_nn
273,-0.908,0.57362956,sol_nn
274,-0.904,0.57578546,sol_nn
275,-0.9,0.57794154,sol_nn
276,-0.896,0.58009803,sol_nn
277,-0.892,0.5822539,sol_nn
278,-0.888,0.5844097,sol_nn
279,-0.884,0.5865659,sol_nn
280,-0.88,0.5887218,sol_nn
281,-0.876,0.59087753,sol_nn
282,-0.872,0.59303373,sol_nn
283,-0.868,0.59518874,sol_nn
284,-0.864,0.5973442,sol_nn
285,-0.86,0.5994993,sol_nn
286,-0.856,0.6016541,sol_nn
287,-0.852,0.6038085,sol_nn
288,-0.848,0.60596263,sol_nn
289,-0.844,0.60811627,sol_nn
290,-0.84,0.6102696,sol_nn
291,-0.836,0.61242247,sol_nn
292,-0.832,0.6145752,sol_nn
293,-0.828,0.6167265,sol_nn
294,-0.824,0.6188779,sol_nn
295,-0.82,0.62102866,sol_nn
296,-0.816,0.62317866,sol_nn
297,-0.812,0.62532747,sol_nn
298,-0.808,0.62747663,sol_nn
299,-0.804,0.6296243,sol_nn
300,-0.8,0.63177127,sol_nn
301,-0.796,0.6339174,sol_nn
302,-0.792,0.6360625,sol_nn
303,-0.788,0.63820666,sol_nn
304,-0.784,0.64034957,sol_nn
305,-0.78,0.6424923,sol_nn
306,-0.776,0.644633,sol_nn
307,-0.772,0.64677346,sol_nn
308,-0.768,0.64891213,sol_nn
309,-0.764,0.65104955,sol_nn
310,-0.76,0.65318555,sol_nn
311,-0.756,0.65532076,sol_nn
312,-0.752,0.6574542,sol_nn
313,-0.748,0.6595868,sol_nn
314,-0.744,0.6617172,sol_nn
315,-0.74,0.6638465,sol_nn
316,-0.736,0.6659743,sol_nn
317,-0.732,0.6681005,sol_nn
318,-0.728,0.670225,sol_nn
319,-0.724,0.6723478,sol_nn
320,-0.72,0.6744683,sol_nn
321,-0.716,0.6765877,sol_nn
322,-0.712,0.678705,sol_nn
323,-0.708,0.6808203,sol_nn
324,-0.704,0.68293345,sol_nn
325,-0.7,0.685045,sol_nn
326,-0.696,0.6871546,sol_nn
327,-0.692,0.68926156,sol_nn
328,-0.688,0.6913663,sol_nn
329,-0.684,0.6934694,sol_nn
330,-0.68,0.69556934,sol_nn
331,-0.676,0.6976674,sol_nn
332,-0.672,0.6997634,sol_nn
333,-0.668,0.7018564,sol_nn
334,-0.664,0.70394725,sol_nn
335,-0.66,0.7060353,sol_nn
336,-0.656,0.70812064,sol_nn
337,-0.652,0.7102032,sol_nn
338,-0.648,0.71228313,sol_nn
339,-0.644,0.71436006,sol_nn
340,-0.64,0.71643424,sol_nn
341,-0.636,0.7185056,sol_nn
342,-0.632,0.72057354,sol_nn
343,-0.628,0.72263885,sol_nn
344,-0.624,0.72470057,sol_nn
345,-0.62,0.7267597,sol_nn
346,-0.616,0.7288147,sol_nn
347,-0.612,0.7308672,sol_nn
348,-0.608,0.7329157,sol_nn
349,-0.604,0.73496073,sol_nn
350,-0.6,0.73700213,sol_nn
351,-0.596,0.7390406,sol_nn
352,-0.592,0.7410747,sol_nn
353,-0.588,0.74310523,sol_nn
354,-0.584,0.7451315,sol_nn
355,-0.58,0.7471545,sol_nn
356,-0.576,0.7491734,sol_nn
357,-0.572,0.7511882,sol_nn
358,-0.568,0.75319904,sol_nn
359,-0.564,0.75520587,sol_nn
360,-0.56,0.7572078,sol_nn
361,-0.556,0.7592057,sol_nn
362,-0.552,0.76119924,sol_nn
363,-0.548,0.76318824,sol_nn
364,-0.544,0.76517266,sol_nn
365,-0.54,0.7671527,sol_nn
366,-0.536,0.7691277,sol_nn
367,-0.532,0.7710981,sol_nn
368,-0.528,0.77306306,sol_nn
369,-0.524,0.7750237,sol_nn
370,-0.52,0.77697897,sol_nn
371,-0.516,0.7789294,sol_nn
372,-0.512,0.7808747,sol_nn
373,-0.508,0.7828144,sol_nn
374,-0.504,0.78474885,sol_nn
375,-0.5,0.78667766,sol_nn
376,-0.496,0.78860116,sol_nn
377,-0.492,0.79051864,sol_nn
378,-0.488,0.7924309,sol_nn
379,-0.484,0.7943371,sol_nn
380,-0.48,0.79623765,sol_nn
381,-0.476,0.798132,sol_nn
382,-0.472,0.8000201,sol_nn
383,-0.468,0.8019021,sol_nn
384,-0.464,0.8037781,sol_nn
385,-0.46,0.8056475,sol_nn
386,-0.456,0.80751026,sol_nn
387,-0.452,0.80936706,sol_nn
388,-0.448,0.8112167,sol_nn
389,-0.444,0.8130594,sol_nn
390,-0.44,0.8148952,sol_nn
391,-0.436,0.8167247,sol_nn
392,-0.432,0.8185469,sol_nn
393,-0.428,0.82036203,sol_nn
394,-0.424,0.82216966,sol_nn
395,-0.42,0.8239696,sol_nn
396,-0.416,0.8257627,sol_nn
397,-0.412,0.82754797,sol_nn
398,-0.408,0.8293252,sol_nn
399,-0.404,0.8310947,sol_nn
400,-0.4,0.8328564,sol_nn
401,-0.396,0.8346097,sol_nn
402,-0.392,0.83635587,sol_nn
403,-0.388,0.83809257,sol_nn
404,-0.384,0.8398215,sol_nn
405,-0.38,0.8415416,sol_nn
406,-0.376,0.8432532,sol_nn
407,-0.372,0.84495586,sol_nn
408,-0.368,0.84664935,sol_nn
409,-0.364,0.8483342,sol_nn
410,-0.36,0.8500098,sol_nn
411,-0.356,0.8516763,sol_nn
412,-0.352,0.85333294,sol_nn
413,-0.348,0.85497975,sol_nn
414,-0.344,0.8566176,sol_nn
415,-0.34,0.85824513,sol_nn
416,-0.336,0.8598621,sol_nn
417,-0.332,0.8614703,sol_nn
418,-0.328,0.86306685,sol_nn
419,-0.324,0.8646535,sol_nn
420,-0.32,0.86622953,sol_nn
421,-0.316,0.8677944,sol_nn
422,-0.312,0.86934924,sol_nn
423,-0.308,0.8708921,sol_nn
424,-0.304,0.8724238,sol_nn
425,-0.3,0.8739445,sol_nn
426,-0.296,0.87545305,sol_nn
427,-0.292,0.87695044,sol_nn
428,-0.288,0.8784353,sol_nn
429,-0.284,0.8799087,sol_nn
430,-0.28,0.88136935,sol_nn
431,-0.276,0.88281757,sol_nn
432,-0.272,0.8842533,sol_nn
433,-0.268,0.8856761,sol_nn
434,-0.264,0.8870858,sol_nn
435,-0.26,0.88848233,sol_nn
436,-0.256,0.8898657,sol_nn
437,-0.252,0.891235,sol_nn
438,-0.248,0.89259094,sol_nn
439,-0.244,0.89393234,sol_nn
440,-0.24,0.8952601,sol_nn
441,-0.236,0.89657265,sol_nn
442,-0.232,0.8978713,sol_nn
443,-0.228,0.899155,sol_nn
444,-0.224,0.9004236,sol_nn
445,-0.22,0.9016768,sol_nn
446,-0.216,0.9029144,sol_nn
447,-0.212,0.90413684,sol_nn
448,-0.208,0.9053425,sol_nn
449,-0.204,0.90653247,sol_nn
450,-0.2,0.90770596,sol_nn
451,-0.196,0.9088627,sol_nn
452,-0.192,0.9100029,sol_nn
453,-0.188,0.9111258,sol_nn
454,-0.184,0.9122313,sol_nn
455,-0.18,0.9133195,sol_nn
456,-0.176,0.9143895,sol_nn
457,-0.172,0.9154421,sol_nn
458,-0.168,0.9164759,sol_nn
459,-0.164,0.91749084,sol_nn
460,-0.16,0.9184876,sol_nn
461,-0.156,0.91946536,sol_nn
462,-0.152,0.9204237,sol_nn
463,-0.148,0.92136264,sol_nn
464,-0.144,0.9222814,sol_nn
465,-0.14,0.92318034,sol_nn
466,-0.136,0.92405903,sol_nn
467,-0.132,0.9249175,sol_nn
468,-0.128,0.92575485,sol_nn
469,-0.124,0.9265719,sol_nn
470,-0.12,0.92736703,sol_nn
471,-0.116,0.9281406,sol_nn
472,-0.112,0.92889297,sol_nn
473,-0.108,0.9296231,sol_nn
474,-0.104,0.9303315,sol_nn
475,-0.1,0.93101686,sol_nn
476,-0.096,0.9316798,sol_nn
477,-0.092,0.9323195,sol_nn
478,-0.088,0.9329369,sol_nn
479,-0.084,0.9335302,sol_nn
480,-0.08,0.9341005,sol_nn
481,-0.076,0.9346468,sol_nn
482,-0.072,0.9351695,sol_nn
483,-0.068,0.93566763,sol_nn
484,-0.064,0.93614167,sol_nn
485,-0.06,0.93659097,sol_nn
486,-0.056,0.9370154,sol_nn
487,-0.052,0.9374153,sol_nn
488,-0.048,0.9377897,sol_nn
489,-0.044,0.9381393,sol_nn
490,-0.04,0.9384629,sol_nn
491,-0.036,0.9387617,sol_nn
492,-0.032,0.9390343,sol_nn
493,-0.028,0.939281,sol_nn
494,-0.024,0.93950176,sol_nn
495,-0.02,0.93969643,sol_nn
496,-0.016,0.939865,sol_nn
497,-0.012,0.9400072,sol_nn
498,-0.008,0.94012296,sol_nn
499,-0.004,0.9402125,sol_nn
500,0.0,0.94027495,sol_nn
501,0.004,0.9403108,sol_nn
502,0.008,0.9403205,sol_nn
503,0.012,0.94030285,sol_nn
504,0.016,0.9402587,sol_nn
505,0.02,0.94018775,sol_nn
506,0.024,0.9400903,sol_nn
507,0.028,0.93996555,sol_nn
508,0.032,0.9398138,sol_nn
509,0.036,0.9396357,sol_nn
510,0.04,0.93943095,sol_nn
511,0.044,0.9391992,sol_nn
512,0.048,0.9389404,sol_nn
513,0.052,0.9386556,sol_nn
514,0.056,0.93834376,sol_nn
515,0.06,0.9380058,sol_nn
516,0.064,0.9376416,sol_nn
517,0.068,0.9372505,sol_nn
518,0.072,0.93683314,sol_nn
519,0.076,0.93639,sol_nn
520,0.08,0.9359214,sol_nn
521,0.084,0.93542606,sol_nn
522,0.088,0.9349052,sol_nn
523,0.092,0.9343591,sol_nn
524,0.096,0.9337876,sol_nn
525,0.1,0.9331909,sol_nn
526,0.104,0.93256885,sol_nn
527,0.108,0.9319223,sol_nn
528,0.112,0.9312506,sol_nn
529,0.116,0.9305545,sol_nn
530,0.12,0.929834,sol_nn
531,0.124,0.9290899,sol_nn
532,0.128,0.9283211,sol_nn
533,0.132,0.927529,sol_nn
534,0.136,0.92671347,sol_nn
535,0.14,0.9258744,sol_nn
536,0.144,0.92501277,sol_nn
537,0.148,0.92412746,sol_nn
538,0.152,0.9232198,sol_nn
539,0.156,0.92228985,sol_nn
540,0.16,0.92133737,sol_nn
541,0.164,0.92036307,sol_nn
542,0.168,0.9193671,sol_nn
543,0.172,0.9183493,sol_nn
544,0.176,0.91731024,sol_nn
545,0.18,0.9162499,sol_nn
546,0.184,0.9151689,sol_nn
547,0.188,0.9140669,sol_nn
548,0.192,0.9129443,sol_nn
549,0.196,0.91180134,sol_nn
550,0.2,0.910639,sol_nn
551,0.204,0.909456,sol_nn
552,0.208,0.9082536,sol_nn
553,0.212,0.90703166,sol_nn
554,0.216,0.90579057,sol_nn
555,0.22,0.9045298,sol_nn
556,0.224,0.9032508,sol_nn
557,0.228,0.9019528,sol_nn
558,0.232,0.9006363,sol_nn
559,0.236,0.8993014,sol_nn
560,0.24,0.89794785,sol_nn
561,0.244,0.89657676,sol_nn
562,0.248,0.89518744,sol_nn
563,0.252,0.89378065,sol_nn
564,0.256,0.8923565,sol_nn
565,0.26,0.89091456,sol_nn
566,0.264,0.88945556,sol_nn
567,0.268,0.8879795,sol_nn
568,0.272,0.88648677,sol_nn
569,0.276,0.8849768,sol_nn
570,0.28,0.8834505,sol_nn
571,0.284,0.88190746,sol_nn
572,0.288,0.88034844,sol_nn
573,0.292,0.87877315,sol_nn
574,0.296,0.877182,sol_nn
575,0.3,0.8755747,sol_nn
576,0.304,0.87395227,sol_nn
577,0.308,0.87231374,sol_nn
578,0.312,0.87065995,sol_nn
579,0.316,0.8689909,sol_nn
580,0.32,0.8673068,sol_nn
581,0.324,0.865608,sol_nn
582,0.328,0.8638943,sol_nn
583,0.332,0.86216575,sol_nn
584,0.336,0.8604232,sol_nn
585,0.34,0.85866654,sol_nn
586,0.344,0.8568957,sol_nn
587,0.348,0.8551107,sol_nn
588,0.352,0.85331213,sol_nn
589,0.356,0.8515005,sol_nn
590,0.36,0.8496749,sol_nn
591,0.364,0.847837,sol_nn
592,0.368,0.84598553,sol_nn
593,0.372,0.84412163,sol_nn
594,0.376,0.8422457,sol_nn
595,0.38,0.84035695,sol_nn
596,0.384,0.83845663,sol_nn
597,0.388,0.83654404,sol_nn
598,0.392,0.8346206,sol_nn
599,0.396,0.8326855,sol_nn
600,0.4,0.8307394,sol_nn
601,0.404,0.8287821,sol_nn
602,0.408,0.82681483,sol_nn
603,0.412,0.8248371,sol_nn
604,0.416,0.8228495,sol_nn
605,0.42,0.82085156,sol_nn
606,0.424,0.81884485,sol_nn
607,0.428,0.81682837,sol_nn
608,0.432,0.8148035,sol_nn
609,0.436,0.81276965,sol_nn
610,0.44,0.8107277,sol_nn
611,0.444,0.80867755,sol_nn
612,0.448,0.8066195,sol_nn
613,0.452,0.8045543,sol_nn
614,0.456,0.8024818,sol_nn
615,0.46,0.80040216,sol_nn
616,0.464,0.798316,sol_nn
617,0.468,0.7962239,sol_nn
618,0.472,0.79412514,sol_nn
619,0.476,0.7920213,sol_nn
620,0.48,0.78991175,sol_nn
621,0.484,0.78779703,sol_nn
622,0.488,0.7856779,sol_nn
623,0.492,0.7835537,sol_nn
624,0.496,0.7814256,sol_nn
625,0.5,0.7792933,sol_nn
626,0.504,0.7771573,sol_nn
627,0.508,0.77501816,sol_nn
628,0.512,0.77287567,sol_nn
629,0.516,0.7707303,sol_nn
630,0.52,0.7685828,sol_nn
631,0.524,0.7664323,sol_nn
632,0.528,0.7642802,sol_nn
633,0.532,0.76212597,sol_nn
634,0.536,0.7599703,sol_nn
635,0.54,0.75781333,sol_nn
636,0.544,0.7556553,sol_nn
637,0.548,0.75349605,sol_nn
638,0.552,0.75133663,sol_nn
639,0.556,0.7491766,sol_nn
640,0.56,0.7470158,sol_nn
641,0.564,0.74485564,sol_nn
642,0.568,0.7426954,sol_nn
643,0.572,0.7405354,sol_nn
644,0.576,0.73837626,sol_nn
645,0.58,0.7362174,sol_nn
646,0.584,0.73405933,sol_nn
647,0.588,0.7319023,sol_nn
648,0.592,0.72974634,sol_nn
649,0.596,0.7275917,sol_nn
650,0.6,0.7254385,sol_nn
651,0.604,0.7232868,sol_nn
652,0.608,0.7211364,sol_nn
653,0.612,0.7189878,sol_nn
654,0.616,0.71684146,sol_nn
655,0.62,0.7146965,sol_nn
656,0.624,0.71255374,sol_nn
657,0.628,0.710413,sol_nn
658,0.632,0.7082741,sol_nn
659,0.636,0.7061374,sol_nn
660,0.64,0.7040029,sol_nn
661,0.644,0.7018708,sol_nn
662,0.648,0.6997408,sol_nn
663,0.652,0.697613,sol_nn
664,0.656,0.69548774,sol_nn
665,0.66,0.6933644,sol_nn
666,0.664,0.6912437,sol_nn
667,0.668,0.68912494,sol_nn
668,0.672,0.6870084,sol_nn
669,0.676,0.6848945,sol_nn
670,0.68,0.68278277,sol_nn
671,0.684,0.68067294,sol_nn
672,0.688,0.67856556,sol_nn
673,0.692,0.6764603,sol_nn
674,0.696,0.674357,sol_nn
675,0.7,0.67225593,sol_nn
676,0.704,0.6701566,sol_nn
677,0.708,0.66805947,sol_nn
678,0.712,0.66596407,sol_nn
679,0.716,0.6638706,sol_nn
680,0.72,0.6617787,sol_nn
681,0.724,0.6596885,sol_nn
682,0.728,0.6576003,sol_nn
683,0.732,0.6555132,sol_nn
684,0.736,0.6534278,sol_nn
685,0.74,0.65134364,sol_nn
686,0.744,0.64926064,sol_nn
687,0.748,0.6471788,sol_nn
688,0.752,0.64509857,sol_nn
689,0.756,0.6430192,sol_nn
690,0.76,0.6409405,sol_nn
691,0.764,0.6388629,sol_nn
692,0.768,0.6367863,sol_nn
693,0.772,0.63471025,sol_nn
694,0.776,0.6326347,sol_nn
695,0.78,0.6305597,sol_nn
696,0.784,0.6284851,sol_nn
697,0.788,0.6264111,sol_nn
698,0.792,0.6243373,sol_nn
699,0.796,0.62226367,sol_nn
700,0.8,0.6201905,sol_nn
701,0.804,0.6181169,sol_nn
702,0.808,0.6160435,sol_nn
703,0.812,0.61396956,sol_nn
704,0.816,0.61189604,sol_nn
705,0.82,0.60982203,sol_nn
706,0.824,0.6077475,sol_nn
707,0.828,0.60567284,sol_nn
708,0.832,0.6035974,sol_nn
709,0.836,0.60152197,sol_nn
710,0.84,0.5994454,sol_nn
711,0.844,0.5973688,sol_nn
712,0.848,0.59529096,sol_nn
713,0.852,0.59321266,sol_nn
714,0.856,0.5911335,sol_nn
715,0.86,0.5890534,sol_nn
716,0.864,0.5869725,sol_nn
717,0.868,0.58489066,sol_nn
718,0.872,0.5828078,sol_nn
719,0.876,0.58072406,sol_nn
720,0.88,0.5786391,sol_nn
721,0.884,0.5765528,sol_nn
722,0.888,0.5744659,sol_nn
723,0.892,0.5723778,sol_nn
724,0.896,0.570288,sol_nn
725,0.9,0.56819797,sol_nn
726,0.904,0.566106,sol_nn
727,0.908,0.564013,sol_nn
728,0.912,0.561919,sol_nn
729,0.916,0.5598237,sol_nn
730,0.92,0.5577271,sol_nn
731,0.924,0.555629,sol_nn
732,0.928,0.55353016,sol_nn
733,0.932,0.55142957,sol_nn
734,0.936,0.5493283,sol_nn
735,0.94,0.54722565,sol_nn
736,0.944,0.54512155,sol_nn
737,0.948,0.5430166,sol_nn
738,0.952,0.54091036,sol_nn
739,0.956,0.53880274,sol_nn
740,0.96,0.53669435,sol_nn
741,0.964,0.53458476,sol_nn
742,0.968,0.5324737,sol_nn
743,0.972,0.5303619,sol_nn
744,0.976,0.52824867,sol_nn
745,0.98,0.52613556,sol_nn
746,0.984,0.5240201,sol_nn
747,0.988,0.52190447,sol_nn
748,0.992,0.5197875,sol_nn
749,0.996,0.51767004,sol_nn
750,1.0,0.5155513,sol_nn
751,1.004,0.5134321,sol_nn
752,1.008,0.5113118,sol_nn
753,1.012,0.50919133,sol_nn
754,1.016,0.50706935,sol_nn
755,1.02,0.50494736,sol_nn
756,1.024,0.5028248,sol_nn
757,1.028,0.5007012,sol_nn
758,1.032,0.49857724,sol_nn
759,1.036,0.4964527,sol_nn
760,1.04,0.49432838,sol_nn
761,1.044,0.492203,sol_nn
762,1.048,0.4900775,sol_nn
763,1.052,0.48795146,sol_nn
764,1.056,0.48582533,sol_nn
765,1.06,0.4836989,sol_nn
766,1.064,0.4815724,sol_nn
767,1.068,0.47944596,sol_nn
768,1.072,0.47731906,sol_nn
769,1.076,0.47519225,sol_nn
770,1.08,0.47306567,sol_nn
771,1.084,0.47093892,sol_nn
772,1.088,0.4688123,sol_nn
773,1.092,0.46668607,sol_nn
774,1.096,0.46455958,sol_nn
775,1.1,0.46243393,sol_nn
776,1.104,0.4603082,sol_nn
777,1.108,0.45818275,sol_nn
778,1.112,0.456058,sol_nn
779,1.116,0.45393324,sol_nn
780,1.12,0.45180935,sol_nn
781,1.124,0.4496856,sol_nn
782,1.128,0.44756263,sol_nn
783,1.132,0.4454397,sol_nn
784,1.136,0.44331783,sol_nn
785,1.14,0.44119668,sol_nn
786,1.144,0.43907598,sol_nn
787,1.148,0.4369563,sol_nn
788,1.152,0.4348371,sol_nn
789,1.156,0.43271852,sol_nn
790,1.16,0.43060094,sol_nn
791,1.164,0.42848432,sol_nn
792,1.168,0.42636877,sol_nn
793,1.172,0.42425364,sol_nn
794,1.176,0.4221394,sol_nn
795,1.18,0.42002648,sol_nn
796,1.184,0.4179143,sol_nn
797,1.188,0.41580313,sol_nn
798,1.192,0.41369307,sol_nn
799,1.196,0.41158432,sol_nn
800,1.2,0.40947604,sol_nn
801,1.204,0.40736923,sol_nn
802,1.208,0.40526342,sol_nn
803,1.212,0.4031585,sol_nn
804,1.216,0.40105554,sol_nn
805,1.22,0.3989527,sol_nn
806,1.224,0.3968516,sol_nn
807,1.228,0.39475167,sol_nn
808,1.232,0.3926527,sol_nn
809,1.236,0.39055514,sol_nn
810,1.24,0.38845882,sol_nn
811,1.244,0.3863634,sol_nn
812,1.248,0.38426965,sol_nn
813,1.252,0.38217664,sol_nn
814,1.256,0.38008523,sol_nn
815,1.26,0.3779952,sol_nn
816,1.264,0.3759058,sol_nn
817,1.268,0.3738182,sol_nn
818,1.272,0.37173152,sol_nn
819,1.276,0.3696462,sol_nn
820,1.28,0.36756203,sol_nn
821,1.284,0.36547956,sol_nn
822,1.288,0.36339808,sol_nn
823,1.292,0.36131734,sol_nn
824,1.296,0.35923845,sol_nn
825,1.3,0.35716054,sol_nn
826,1.304,0.35508406,sol_nn
827,1.308,0.35300848,sol_nn
828,1.312,0.35093427,sol_nn
829,1.316,0.34886137,sol_nn
830,1.32,0.3467893,sol_nn
831,1.324,0.34471872,sol_nn
832,1.328,0.3426495,sol_nn
833,1.332,0.34058046,sol_nn
834,1.336,0.33851355,sol_nn
835,1.34,0.33644757,sol_nn
836,1.344,0.33438239,sol_nn
837,1.348,0.3323185,sol_nn
838,1.352,0.33025575,sol_nn
839,1.356,0.32819426,sol_nn
840,1.36,0.3261335,sol_nn
841,1.364,0.3240737,sol_nn
842,1.368,0.32201523,sol_nn
843,1.372,0.3199576,sol_nn
844,1.376,0.3179009,sol_nn
845,1.38,0.3158451,sol_nn
846,1.384,0.31379056,sol_nn
847,1.388,0.3117368,sol_nn
848,1.392,0.30968386,sol_nn
849,1.396,0.30763215,sol_nn
850,1.4,0.30558097,sol_nn
851,1.404,0.3035307,sol_nn
852,1.408,0.30148125,sol_nn
853,1.412,0.29943284,sol_nn
854,1.416,0.29738477,sol_nn
855,1.42,0.29533774,sol_nn
856,1.424,0.29329166,sol_nn
857,1.428,0.29124627,sol_nn
858,1.432,0.28920117,sol_nn
859,1.436,0.28715694,sol_nn
860,1.44,0.28511328,sol_nn
861,1.444,0.28307065,sol_nn
862,1.448,0.28102866,sol_nn
863,1.452,0.27898672,sol_nn
864,1.456,0.27694583,sol_nn
865,1.46,0.2749052,sol_nn
866,1.464,0.27286533,sol_nn
867,1.468,0.27082565,sol_nn
868,1.472,0.26878706,sol_nn
869,1.476,0.26674852,sol_nn
870,1.48,0.26471043,sol_nn
871,1.484,0.26267284,sol_nn
872,1.488,0.2606356,sol_nn
873,1.492,0.2585988,sol_nn
874,1.496,0.25656268,sol_nn
875,1.5,0.25452653,sol_nn
876,1.504,0.25249052,sol_nn
877,1.508,0.2504556,sol_nn
878,1.512,0.24842021,sol_nn
879,1.516,0.24638551,sol_nn
880,1.52,0.24435076,sol_nn
881,1.524,0.24231656,sol_nn
882,1.528,0.24028227,sol_nn
883,1.532,0.23824774,sol_nn
884,1.536,0.23621455,sol_nn
885,1.54,0.23418072,sol_nn
886,1.544,0.23214737,sol_nn
887,1.548,0.23011404,sol_nn
888,1.552,0.22808078,sol_nn
889,1.556,0.2260476,sol_nn
890,1.56,0.2240147,sol_nn
891,1.564,0.22198161,sol_nn
892,1.568,0.2199485,sol_nn
893,1.572,0.21791568,sol_nn
894,1.576,0.21588275,sol_nn
895,1.58,0.21384993,sol_nn
896,1.584,0.211817,sol_nn
897,1.588,0.20978397,sol_nn
898,1.592,0.20775118,sol_nn
899,1.596,0.20571834,sol_nn
900,1.6,0.20368516,sol_nn
901,1.604,0.20165196,sol_nn
902,1.608,0.19961853,sol_nn
903,1.612,0.19758594,sol_nn
904,1.616,0.19555229,sol_nn
905,1.62,0.19351836,sol_nn
906,1.624,0.1914849,sol_nn
907,1.628,0.18945152,sol_nn
908,1.632,0.18741746,sol_nn
909,1.636,0.18538362,sol_nn
910,1.64,0.18334943,sol_nn
911,1.644,0.18131495,sol_nn
912,1.648,0.17928056,sol_nn
913,1.652,0.17724565,sol_nn
914,1.656,0.17521118,sol_nn
915,1.66,0.17317599,sol_nn
916,1.664,0.17114094,sol_nn
917,1.668,0.1691054,sol_nn
918,1.672,0.16706982,sol_nn
919,1.676,0.16503423,sol_nn
920,1.68,0.16299838,sol_nn
921,1.684,0.1609621,sol_nn
922,1.688,0.15892594,sol_nn
923,1.692,0.15688899,sol_nn
924,1.696,0.15485254,sol_nn
925,1.7,0.1528156,sol_nn
926,1.704,0.15077819,sol_nn
927,1.708,0.14874093,sol_nn
928,1.712,0.14670363,sol_nn
929,1.716,0.14466554,sol_nn
930,1.72,0.14262746,sol_nn
931,1.724,0.1405899,sol_nn
932,1.728,0.13855144,sol_nn
933,1.732,0.13651288,sol_nn
934,1.736,0.1344742,sol_nn
935,1.74,0.1324355,sol_nn
936,1.744,0.13039622,sol_nn
937,1.748,0.1283568,sol_nn
938,1.752,0.12631789,sol_nn
939,1.756,0.124277845,sol_nn
940,1.76,0.122238316,sol_nn
941,1.764,0.1201985,sol_nn
942,1.768,0.11815889,sol_nn
943,1.772,0.11611865,sol_nn
944,1.776,0.114078335,sol_nn
945,1.78,0.11203776,sol_nn
946,1.784,0.10999725,sol_nn
947,1.788,0.10795689,sol_nn
948,1.792,0.1059162,sol_nn
949,1.796,0.10387586,sol_nn
950,1.8,0.10183509,sol_nn
951,1.804,0.09979403,sol_nn
952,1.808,0.09775332,sol_nn
953,1.812,0.095712095,sol_nn
954,1.816,0.09367141,sol_nn
955,1.82,0.09163036,sol_nn
956,1.824,0.089589804,sol_nn
957,1.828,0.08754874,sol_nn
958,1.832,0.08550769,sol_nn
959,1.836,0.083467,sol_nn
960,1.84,0.08142628,sol_nn
961,1.844,0.079385616,sol_nn
962,1.848,0.077345066,sol_nn
963,1.852,0.07530424,sol_nn
964,1.856,0.07326351,sol_nn
965,1.86,0.07122383,sol_nn
966,1.864,0.069183186,sol_nn
967,1.868,0.06714363,sol_nn
968,1.872,0.06510372,sol_nn
969,1.876,0.0630644,sol_nn
970,1.88,0.061024956,sol_nn
971,1.884,0.0589856,sol_nn
972,1.888,0.05694665,sol_nn
973,1.892,0.05490829,sol_nn
974,1.896,0.052869983,sol_nn
975,1.9,0.050831847,sol_nn
976,1.904,0.048793882,sol_nn
977,1.908,0.046756312,sol_nn
978,1.912,0.04471946,sol_nn
979,1.916,0.04268279,sol_nn
980,1.92,0.04064639,sol_nn
981,1.924,0.03861033,sol_nn
982,1.928,0.036575098,sol_nn
983,1.932,0.034540094,sol_nn
984,1.936,0.032504976,sol_nn
985,1.94,0.030471064,sol_nn
986,1.944,0.028437648,sol_nn
987,1.948,0.026405405,sol_nn
988,1.952,0.024372466,sol_nn
989,1.956,0.022340309,sol_nn
990,1.96,0.020309374,sol_nn
991,1.964,0.018278707,sol_nn
992,1.968,0.01624867,sol_nn
993,1.972,0.014218961,sol_nn
994,1.976,0.012190503,sol_nn
995,1.98,0.0101626,sol_nn
996,1.984,0.008135404,sol_nn
997,1.988,0.0061082765,sol_nn
998,1.992,0.004082913,sol_nn
999,1.996,0.0020578315,sol_nn
1000,2.0,3.3379532e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_100/test_nn.csv <==
,X_x,value,name
0,-2.0,4.938338e-05,test_nn
1,-1.996,0.0022946172,test_nn
2,-1.992,0.004535117,test_nn
3,-1.988,0.0067718634,test_nn
4,-1.984,0.009005015,test_nn
5,-1.98,0.011234218,test_nn
6,-1.976,0.013459647,test_nn
7,-1.972,0.015681326,test_nn
8,-1.968,0.01789913,test_nn
9,-1.964,0.020113422,test_nn
10,-1.96,0.02232419,test_nn
11,-1.956,0.02453162,test_nn
12,-1.952,0.026734892,test_nn
13,-1.948,0.028935328,test_nn
14,-1.944,0.031132169,test_nn
15,-1.94,0.03332549,test_nn
16,-1.936,0.03551568,test_nn
17,-1.932,0.037702378,test_nn
18,-1.928,0.039886,test_nn
19,-1.924,0.04206619,test_nn
20,-1.92,0.044243865,test_nn
21,-1.916,0.04641764,test_nn
22,-1.912,0.048589174,test_nn
23,-1.908,0.05075731,test_nn
24,-1.904,0.05292234,test_nn
25,-1.9,0.055084486,test_nn
26,-1.896,0.057243157,test_nn
27,-1.892,0.05939978,test_nn
28,-1.888,0.061553888,test_nn
29,-1.884,0.063704714,test_nn
30,-1.88,0.06585321,test_nn
31,-1.876,0.06799841,test_nn
32,-1.872,0.07014111,test_nn
33,-1.868,0.0722816,test_nn
34,-1.864,0.07441942,test_nn
35,-1.86,0.07655501,test_nn
36,-1.856,0.078687824,test_nn
37,-1.852,0.08081834,test_nn
38,-1.848,0.08294593,test_nn
39,-1.844,0.08507189,test_nn
40,-1.84,0.08719551,test_nn
41,-1.836,0.08931686,test_nn
42,-1.832,0.091435395,test_nn
43,-1.828,0.09355232,test_nn
44,-1.824,0.095667236,test_nn
45,-1.82,0.0977797,test_nn
46,-1.816,0.09988965,test_nn
47,-1.812,0.10199851,test_nn
48,-1.808,0.10410502,test_nn
49,-1.804,0.106209755,test_nn
50,-1.8,0.10831227,test_nn
51,-1.796,0.11041314,test_nn
52,-1.792,0.112512104,test_nn
53,-1.788,0.114609264,test_nn
54,-1.784,0.11670457,test_nn
55,-1.78,0.11879845,test_nn
56,-1.776,0.120890245,test_nn
57,-1.772,0.12298031,test_nn
58,-1.768,0.12506908,test_nn
59,-1.764,0.12715687,test_nn
60,-1.76,0.12924248,test_nn
61,-1.756,0.13132659,test_nn
62,-1.752,0.13340893,test_nn
63,-1.748,0.13549063,test_nn
64,-1.744,0.13757037,test_nn
65,-1.74,0.13964908,test_nn
66,-1.736,0.1417265,test_nn
67,-1.732,0.14380197,test_nn
68,-1.728,0.14587681,test_nn
69,-1.724,0.14795026,test_nn
70,-1.72,0.15002225,test_nn
71,-1.716,0.15209346,test_nn
72,-1.712,0.15416393,test_nn
73,-1.708,0.1562325,test_nn
74,-1.704,0.15830034,test_nn
75,-1.7,0.16036703,test_nn
76,-1.696,0.162433,test_nn
77,-1.692,0.16449818,test_nn
78,-1.688,0.16656172,test_nn
79,-1.684,0.16862486,test_nn
80,-1.68,0.17068712,test_nn
81,-1.676,0.17274852,test_nn
82,-1.672,0.17480892,test_nn
83,-1.668,0.17686911,test_nn
84,-1.664,0.17892835,test_nn
85,-1.66,0.18098646,test_nn
86,-1.656,0.18304446,test_nn
87,-1.652,0.18510108,test_nn
88,-1.648,0.18715763,test_nn
89,-1.644,0.18921335,test_nn
90,-1.64,0.19126903,test_nn
91,-1.636,0.19332373,test_nn
92,-1.632,0.19537765,test_nn
93,-1.628,0.19743164,test_nn
94,-1.624,0.19948512,test_nn
95,-1.62,0.20153786,test_nn
96,-1.616,0.20359057,test_nn
97,-1.612,0.20564272,test_nn
98,-1.608,0.20769437,test_nn
99,-1.604,0.20974635,test_nn
100,-1.6,0.21179758,test_nn
101,-1.596,0.21384835,test_nn
102,-1.592,0.21589924,test_nn
103,-1.588,0.21794985,test_nn
104,-1.584,0.22000022,test_nn
105,-1.58,0.22205052,test_nn
106,-1.576,0.2241007,test_nn
107,-1.572,0.22615084,test_nn
108,-1.568,0.22820097,test_nn
109,-1.564,0.23025078,test_nn
110,-1.56,0.23230097,test_nn
111,-1.556,0.23435105,test_nn
112,-1.552,0.23640056,test_nn
113,-1.548,0.23845097,test_nn
114,-1.544,0.24050091,test_nn
115,-1.54,0.24255048,test_nn
116,-1.536,0.24460119,test_nn
117,-1.532,0.24665228,test_nn
118,-1.528,0.24870259,test_nn
119,-1.524,0.25075337,test_nn
120,-1.52,0.25280485,test_nn
121,-1.516,0.25485542,test_nn
122,-1.512,0.25690678,test_nn
123,-1.508,0.25895843,test_nn
124,-1.504,0.26101112,test_nn
125,-1.5,0.26306328,test_nn
126,-1.496,0.265116,test_nn
127,-1.492,0.2671694,test_nn
128,-1.488,0.2692224,test_nn
129,-1.484,0.27127612,test_nn
130,-1.48,0.27333063,test_nn
131,-1.476,0.27538538,test_nn
132,-1.472,0.27744022,test_nn
133,-1.468,0.27949637,test_nn
134,-1.464,0.2815522,test_nn
135,-1.46,0.28360876,test_nn
136,-1.456,0.2856657,test_nn
137,-1.452,0.28772366,test_nn
138,-1.448,0.28978148,test_nn
139,-1.444,0.29184046,test_nn
140,-1.44,0.29390007,test_nn
141,-1.436,0.29595992,test_nn
142,-1.432,0.29802072,test_nn
143,-1.428,0.300082,test_nn
144,-1.424,0.30214396,test_nn
145,-1.42,0.30420637,test_nn
146,-1.416,0.30626953,test_nn
147,-1.412,0.3083341,test_nn
148,-1.408,0.31039846,test_nn
149,-1.404,0.31246412,test_nn
150,-1.4,0.3145303,test_nn
151,-1.396,0.31659746,test_nn
152,-1.392,0.31866467,test_nn
153,-1.388,0.32073373,test_nn
154,-1.384,0.32280305,test_nn
155,-1.38,0.32487357,test_nn
156,-1.376,0.3269436,test_nn
157,-1.372,0.32901576,test_nn
158,-1.368,0.33108896,test_nn
159,-1.364,0.3331624,test_nn
160,-1.36,0.33523673,test_nn
161,-1.356,0.33731204,test_nn
162,-1.352,0.3393882,test_nn
163,-1.348,0.34146503,test_nn
164,-1.344,0.34354308,test_nn
165,-1.34,0.34562182,test_nn
166,-1.336,0.3477021,test_nn
167,-1.332,0.34978262,test_nn
168,-1.328,0.35186464,test_nn
169,-1.324,0.3539475,test_nn
170,-1.32,0.3560308,test_nn
171,-1.316,0.35811555,test_nn
172,-1.312,0.3602017,test_nn
173,-1.308,0.3622884,test_nn
174,-1.304,0.36437565,test_nn
175,-1.3,0.3664646,test_nn
176,-1.296,0.36855435,test_nn
177,-1.292,0.37064543,test_nn
178,-1.288,0.37273723,test_nn
179,-1.284,0.3748297,test_nn
180,-1.28,0.37692347,test_nn
181,-1.276,0.37901878,test_nn
182,-1.272,0.38111487,test_nn
183,-1.268,0.38321176,test_nn
184,-1.264,0.38530943,test_nn
185,-1.26,0.38740897,test_nn
186,-1.256,0.38950878,test_nn
187,-1.252,0.3916106,test_nn
188,-1.248,0.39371285,test_nn
189,-1.244,0.39581627,test_nn
190,-1.24,0.3979205,test_nn
191,-1.236,0.40002632,test_nn
192,-1.232,0.40213317,test_nn
193,-1.228,0.40424073,test_nn
194,-1.224,0.4063498,test_nn
195,-1.22,0.40845957,test_nn
196,-1.216,0.41057125,test_nn
197,-1.212,0.4126829,test_nn
198,-1.208,0.41479647,test_nn
199,-1.204,0.41691035,test_nn
200,-1.2,0.41902608,test_nn
201,-1.196,0.42114234,test_nn
202,-1.192,0.4232602,test_nn
203,-1.188,0.42537844,test_nn
204,-1.184,0.42749846,test_nn
205,-1.18,0.4296193,test_nn
206,-1.176,0.43174118,test_nn
207,-1.172,0.43386456,test_nn
208,-1.168,0.43598846,test_nn
209,-1.164,0.4381139,test_nn
210,-1.16,0.44024011,test_nn
211,-1.156,0.44236726,test_nn
212,-1.152,0.44449568,test_nn
213,-1.148,0.44662538,test_nn
214,-1.144,0.448756,test_nn
215,-1.14,0.4508866,test_nn
216,-1.136,0.4530196,test_nn
217,-1.132,0.45515308,test_nn
218,-1.128,0.45728806,test_nn
219,-1.124,0.45942363,test_nn
220,-1.12,0.46155998,test_nn
221,-1.116,0.46369743,test_nn
222,-1.112,0.46583617,test_nn
223,-1.108,0.46797597,test_nn
224,-1.104,0.47011617,test_nn
225,-1.1,0.47225848,test_nn
226,-1.096,0.47440046,test_nn
227,-1.092,0.4765439,test_nn
228,-1.088,0.47868794,test_nn
229,-1.084,0.48083353,test_nn
230,-1.08,0.48298013,test_nn
231,-1.076,0.48512694,test_nn
232,-1.072,0.487275,test_nn
233,-1.068,0.48942408,test_nn
234,-1.064,0.4915735,test_nn
235,-1.06,0.4937243,test_nn
236,-1.056,0.49587604,test_nn
237,-1.052,0.4980281,test_nn
238,-1.048,0.50018144,test_nn
239,-1.044,0.5023352,test_nn
240,-1.04,0.50449,test_nn
241,-1.036,0.50664586,test_nn
242,-1.032,0.50880176,test_nn
243,-1.028,0.5109589,test_nn
244,-1.024,0.5131163,test_nn
245,-1.02,0.51527464,test_nn
246,-1.016,0.5174339,test_nn
247,-1.012,0.5195939,test_nn
248,-1.008,0.5217542,test_nn
249,-1.004,0.52391505,test_nn
250,-1.0,0.52607673,test_nn
251,-0.996,0.52823925,test_nn
252,-0.992,0.53040206,test_nn
253,-0.988,0.5325653,test_nn
254,-0.984,0.5347292,test_nn
255,-0.98,0.53689355,test_nn
256,-0.976,0.5390582,test_nn
257,-0.972,0.541224,test_nn
258,-0.968,0.5433897,test_nn
259,-0.964,0.5455557,test_nn
260,-0.96,0.54772294,test_nn
261,-0.956,0.5498898,test_nn
262,-0.952,0.55205745,test_nn
263,-0.948,0.5542248,test_nn
264,-0.944,0.5563929,test_nn
265,-0.94,0.55856115,test_nn
266,-0.936,0.56072974,test_nn
267,-0.932,0.56289893,test_nn
268,-0.928,0.5650682,test_nn
269,-0.924,0.56723666,test_nn
270,-0.92,0.5694063,test_nn
271,-0.916,0.57157576,test_nn
272,-0.912,0.5737449,test_nn
273,-0.908,0.5759146,test_nn
274,-0.904,0.5780842,test_nn
275,-0.9,0.58025366,test_nn
276,-0.896,0.5824236,test_nn
277,-0.892,0.5845929,test_nn
278,-0.888,0.5867618,test_nn
279,-0.884,0.5889313,test_nn
280,-0.88,0.5911005,test_nn
281,-0.876,0.5932692,test_nn
282,-0.872,0.5954383,test_nn
283,-0.868,0.59760636,test_nn
284,-0.864,0.59977454,test_nn
285,-0.86,0.60194206,test_nn
286,-0.856,0.60410947,test_nn
287,-0.852,0.60627633,test_nn
288,-0.848,0.60844266,test_nn
289,-0.844,0.61060864,test_nn
290,-0.84,0.61277425,test_nn
291,-0.836,0.6149394,test_nn
292,-0.832,0.61710364,test_nn
293,-0.828,0.6192671,test_nn
294,-0.824,0.6214304,test_nn
295,-0.82,0.6235927,test_nn
296,-0.816,0.6257537,test_nn
297,-0.812,0.62791425,test_nn
298,-0.808,0.6300741,test_nn
299,-0.804,0.63223344,test_nn
300,-0.8,0.6343915,test_nn
301,-0.796,0.6365487,test_nn
302,-0.792,0.63870454,test_nn
303,-0.788,0.64085937,test_nn
304,-0.784,0.6430125,test_nn
305,-0.78,0.64516574,test_nn
306,-0.776,0.64731675,test_nn
307,-0.772,0.6494673,test_nn
308,-0.768,0.6516157,test_nn
309,-0.764,0.6537632,test_nn
310,-0.76,0.65590847,test_nn
311,-0.756,0.65805316,test_nn
312,-0.752,0.66019595,test_nn
313,-0.748,0.66233736,test_nn
314,-0.744,0.66447693,test_nn
315,-0.74,0.6666149,test_nn
316,-0.736,0.6687513,test_nn
317,-0.732,0.6708857,test_nn
318,-0.728,0.67301834,test_nn
319,-0.724,0.6751492,test_nn
320,-0.72,0.67727727,test_nn
321,-0.716,0.6794044,test_nn
322,-0.712,0.68152916,test_nn
323,-0.708,0.68365115,test_nn
324,-0.704,0.6857715,test_nn
325,-0.7,0.6878892,test_nn
326,-0.696,0.69000494,test_nn
327,-0.692,0.69211835,test_nn
328,-0.688,0.6942287,test_nn
329,-0.684,0.6963372,test_nn
330,-0.68,0.6984422,test_nn
331,-0.676,0.70054567,test_nn
332,-0.672,0.70264596,test_nn
333,-0.668,0.7047432,test_nn
334,-0.664,0.7068382,test_nn
335,-0.66,0.70892996,test_nn
336,-0.656,0.7110186,test_nn
337,-0.652,0.71310365,test_nn
338,-0.648,0.71518654,test_nn
339,-0.644,0.7172655,test_nn
340,-0.64,0.7193416,test_nn
341,-0.636,0.7214148,test_nn
342,-0.632,0.7234833,test_nn
343,-0.628,0.72554946,test_nn
344,-0.624,0.72761166,test_nn
345,-0.62,0.7296701,test_nn
346,-0.616,0.7317246,test_nn
347,-0.612,0.73377585,test_nn
348,-0.608,0.7358232,test_nn
349,-0.604,0.7378659,test_nn
350,-0.6,0.7399046,test_nn
351,-0.596,0.74193984,test_nn
352,-0.592,0.74397016,test_nn
353,-0.588,0.7459965,test_nn
354,-0.584,0.74801844,test_nn
355,-0.58,0.750036,test_nn
356,-0.576,0.7520486,test_nn
357,-0.572,0.75405705,test_nn
358,-0.568,0.75606096,test_nn
359,-0.564,0.7580603,test_nn
360,-0.56,0.7600541,test_nn
361,-0.556,0.7620424,test_nn
362,-0.552,0.76402646,test_nn
363,-0.548,0.7660051,test_nn
364,-0.544,0.76797867,test_nn
365,-0.54,0.76994663,test_nn
366,-0.536,0.7719093,test_nn
367,-0.532,0.7738666,test_nn
368,-0.528,0.7758177,test_nn
369,-0.524,0.77776337,test_nn
370,-0.52,0.7797032,test_nn
371,-0.516,0.78163743,test_nn
372,-0.512,0.78356546,test_nn
373,-0.508,0.7854874,test_nn
374,-0.504,0.787403,test_nn
375,-0.5,0.78931224,test_nn
376,-0.496,0.79121554,test_nn
377,-0.492,0.79311174,test_nn
378,-0.488,0.79500186,test_nn
379,-0.484,0.79688466,test_nn
380,-0.48,0.798761,test_nn
381,-0.476,0.80063075,test_nn
382,-0.472,0.80249333,test_nn
383,-0.468,0.8043483,test_nn
384,-0.464,0.80619603,test_nn
385,-0.46,0.8080369,test_nn
386,-0.456,0.80986995,test_nn
387,-0.452,0.811696,test_nn
388,-0.448,0.8135139,test_nn
389,-0.444,0.81532395,test_nn
390,-0.44,0.81712615,test_nn
391,-0.436,0.8189208,test_nn
392,-0.432,0.82070726,test_nn
393,-0.428,0.82248527,test_nn
394,-0.424,0.82425535,test_nn
395,-0.42,0.82601595,test_nn
396,-0.416,0.82776964,test_nn
397,-0.412,0.82951397,test_nn
398,-0.408,0.8312489,test_nn
399,-0.404,0.83297527,test_nn
400,-0.4,0.83469325,test_nn
401,-0.396,0.83640116,test_nn
402,-0.392,0.83810115,test_nn
403,-0.388,0.8397909,test_nn
404,-0.384,0.84147143,test_nn
405,-0.38,0.8431422,test_nn
406,-0.376,0.8448034,test_nn
407,-0.372,0.8464549,test_nn
408,-0.368,0.8480958,test_nn
409,-0.364,0.8497277,test_nn
410,-0.36,0.851349,test_nn
411,-0.356,0.85296017,test_nn
412,-0.352,0.85456103,test_nn
413,-0.348,0.8561509,test_nn
414,-0.344,0.85773075,test_nn
415,-0.34,0.8592993,test_nn
416,-0.336,0.860857,test_nn
417,-0.332,0.8624044,test_nn
418,-0.328,0.86393994,test_nn
419,-0.324,0.8654647,test_nn
420,-0.32,0.8669779,test_nn
421,-0.316,0.86847967,test_nn
422,-0.312,0.86997044,test_nn
423,-0.308,0.8714486,test_nn
424,-0.304,0.8729153,test_nn
425,-0.3,0.87437004,test_nn
426,-0.296,0.87581265,test_nn
427,-0.292,0.87724316,test_nn
428,-0.288,0.8786613,test_nn
429,-0.284,0.88006717,test_nn
430,-0.28,0.88146037,test_nn
431,-0.276,0.8828407,test_nn
432,-0.272,0.88420856,test_nn
433,-0.268,0.8855632,test_nn
434,-0.264,0.88690484,test_nn
435,-0.26,0.88823295,test_nn
436,-0.256,0.8895486,test_nn
437,-0.252,0.89085,test_nn
438,-0.248,0.89213836,test_nn
439,-0.244,0.8934125,test_nn
440,-0.24,0.89467365,test_nn
441,-0.236,0.8959204,test_nn
442,-0.232,0.8971529,test_nn
443,-0.228,0.8983717,test_nn
444,-0.224,0.89957595,test_nn
445,-0.22,0.9007652,test_nn
446,-0.216,0.9019403,test_nn
447,-0.212,0.9031011,test_nn
448,-0.208,0.9042469,test_nn
449,-0.204,0.9053775,test_nn
450,-0.2,0.9064932,test_nn
451,-0.196,0.9075932,test_nn
452,-0.192,0.90867865,test_nn
453,-0.188,0.90974766,test_nn
454,-0.184,0.9108016,test_nn
455,-0.18,0.91184014,test_nn
456,-0.176,0.9128617,test_nn
457,-0.172,0.91386855,test_nn
458,-0.168,0.91485846,test_nn
459,-0.164,0.9158316,test_nn
460,-0.16,0.9167889,test_nn
461,-0.156,0.91772956,test_nn
462,-0.152,0.9186533,test_nn
463,-0.148,0.91956043,test_nn
464,-0.144,0.9204503,test_nn
465,-0.14,0.92132336,test_nn
466,-0.136,0.92217886,test_nn
467,-0.132,0.9230168,test_nn
468,-0.128,0.9238367,test_nn
469,-0.124,0.92464006,test_nn
470,-0.12,0.9254244,test_nn
471,-0.116,0.9261911,test_nn
472,-0.112,0.92693925,test_nn
473,-0.108,0.9276694,test_nn
474,-0.104,0.92838085,test_nn
475,-0.1,0.92907333,test_nn
476,-0.096,0.9297469,test_nn
477,-0.092,0.9304013,test_nn
478,-0.088,0.9310373,test_nn
479,-0.084,0.93165284,test_nn
480,-0.08,0.93224955,test_nn
481,-0.076,0.93282646,test_nn
482,-0.072,0.9333833,test_nn
483,-0.068,0.93391955,test_nn
484,-0.064,0.9344357,test_nn
485,-0.06,0.9349315,test_nn
486,-0.056,0.9354065,test_nn
487,-0.052,0.9358609,test_nn
488,-0.048,0.93629366,test_nn
489,-0.044,0.93670595,test_nn
490,-0.04,0.93709594,test_nn
491,-0.036,0.9374651,test_nn
492,-0.032,0.93781203,test_nn
493,-0.028,0.9381366,test_nn
494,-0.024,0.938439,test_nn
495,-0.02,0.93871903,test_nn
496,-0.016,0.93897635,test_nn
497,-0.012,0.9392106,test_nn
498,-0.008,0.93942153,test_nn
499,-0.004,0.9396094,test_nn
500,0.0,0.9397737,test_nn
501,0.004,0.93991417,test_nn
502,0.008,0.9400307,test_nn
503,0.012,0.94012284,test_nn
504,0.016,0.9401903,test_nn
505,0.02,0.9402332,test_nn
506,0.024,0.9402517,test_nn
507,0.028,0.94024473,test_nn
508,0.032,0.940212,test_nn
509,0.036,0.9401539,test_nn
510,0.04,0.9400701,test_nn
511,0.044,0.9399602,test_nn
512,0.048,0.93982404,test_nn
513,0.052,0.9396614,test_nn
514,0.056,0.9394715,test_nn
515,0.06,0.9392554,test_nn
516,0.064,0.9390124,test_nn
517,0.068,0.93874115,test_nn
518,0.072,0.93844277,test_nn
519,0.076,0.93811667,test_nn
520,0.08,0.937763,test_nn
521,0.084,0.9373807,test_nn
522,0.088,0.9369699,test_nn
523,0.092,0.93653136,test_nn
524,0.096,0.9360641,test_nn
525,0.1,0.93556786,test_nn
526,0.104,0.93504274,test_nn
527,0.108,0.9344883,test_nn
528,0.112,0.93390477,test_nn
529,0.116,0.9332917,test_nn
530,0.12,0.9326494,test_nn
531,0.124,0.93197787,test_nn
532,0.128,0.93127626,test_nn
533,0.132,0.93054545,test_nn
534,0.136,0.9297848,test_nn
535,0.14,0.92899394,test_nn
536,0.144,0.92817414,test_nn
537,0.148,0.9273235,test_nn
538,0.152,0.92644393,test_nn
539,0.156,0.92553437,test_nn
540,0.16,0.92459476,test_nn
541,0.164,0.92362595,test_nn
542,0.168,0.92262733,test_nn
543,0.172,0.92159975,test_nn
544,0.176,0.9205423,test_nn
545,0.18,0.9194559,test_nn
546,0.184,0.9183406,test_nn
547,0.188,0.91719615,test_nn
548,0.192,0.91602355,test_nn
549,0.196,0.91482246,test_nn
550,0.2,0.9135932,test_nn
551,0.204,0.9123359,test_nn
552,0.208,0.91105163,test_nn
553,0.212,0.9097397,test_nn
554,0.216,0.90840137,test_nn
555,0.22,0.9070362,test_nn
556,0.224,0.9056454,test_nn
557,0.228,0.9042289,test_nn
558,0.232,0.9027873,test_nn
559,0.236,0.90132076,test_nn
560,0.24,0.89982986,test_nn
561,0.244,0.89831614,test_nn
562,0.248,0.89677846,test_nn
563,0.252,0.8952184,test_nn
564,0.256,0.8936364,test_nn
565,0.26,0.8920326,test_nn
566,0.264,0.8904083,test_nn
567,0.268,0.888764,test_nn
568,0.272,0.8871003,test_nn
569,0.276,0.8854171,test_nn
570,0.28,0.88371605,test_nn
571,0.284,0.8819976,test_nn
572,0.288,0.88026226,test_nn
573,0.292,0.87851095,test_nn
574,0.296,0.8767446,test_nn
575,0.3,0.87496305,test_nn
576,0.304,0.8731678,test_nn
577,0.308,0.8713596,test_nn
578,0.312,0.86953914,test_nn
579,0.316,0.86770684,test_nn
580,0.32,0.8658634,test_nn
581,0.324,0.86401,test_nn
582,0.328,0.8621473,test_nn
583,0.332,0.8602755,test_nn
584,0.336,0.85839605,test_nn
585,0.34,0.8565093,test_nn
586,0.344,0.8546158,test_nn
587,0.348,0.8527168,test_nn
588,0.352,0.8508123,test_nn
589,0.356,0.84890324,test_nn
590,0.36,0.84699035,test_nn
591,0.364,0.84507436,test_nn
592,0.368,0.84315515,test_nn
593,0.372,0.84123415,test_nn
594,0.376,0.83931166,test_nn
595,0.38,0.837388,test_nn
596,0.384,0.83546376,test_nn
597,0.388,0.83353865,test_nn
598,0.392,0.83161503,test_nn
599,0.396,0.8296916,test_nn
600,0.4,0.82776916,test_nn
601,0.404,0.82584774,test_nn
602,0.408,0.82392883,test_nn
603,0.412,0.82201123,test_nn
604,0.416,0.82009643,test_nn
605,0.42,0.8181833,test_nn
606,0.424,0.81627345,test_nn
607,0.428,0.8143655,test_nn
608,0.432,0.8124608,test_nn
609,0.436,0.8105586,test_nn
610,0.44,0.8086598,test_nn
611,0.444,0.80676347,test_nn
612,0.448,0.8048699,test_nn
613,0.452,0.8029792,test_nn
614,0.456,0.80109084,test_nn
615,0.46,0.7992052,test_nn
616,0.464,0.79732144,test_nn
617,0.468,0.79544044,test_nn
618,0.472,0.7935606,test_nn
619,0.476,0.79168296,test_nn
620,0.48,0.7898065,test_nn
621,0.484,0.78793097,test_nn
622,0.488,0.7860564,test_nn
623,0.492,0.78418183,test_nn
624,0.496,0.782308,test_nn
625,0.5,0.7804332,test_nn
626,0.504,0.77855825,test_nn
627,0.508,0.776682,test_nn
628,0.512,0.774804,test_nn
629,0.516,0.7729244,test_nn
630,0.52,0.77104306,test_nn
631,0.524,0.7691582,test_nn
632,0.528,0.7672707,test_nn
633,0.532,0.7653794,test_nn
634,0.536,0.7634843,test_nn
635,0.54,0.76158535,test_nn
636,0.544,0.75968117,test_nn
637,0.548,0.75777173,test_nn
638,0.552,0.75585735,test_nn
639,0.556,0.75393677,test_nn
640,0.56,0.75200987,test_nn
641,0.564,0.75007653,test_nn
642,0.568,0.7481363,test_nn
643,0.572,0.7461888,test_nn
644,0.576,0.74423426,test_nn
645,0.58,0.74227136,test_nn
646,0.584,0.7403003,test_nn
647,0.588,0.7383211,test_nn
648,0.592,0.7363335,test_nn
649,0.596,0.73433715,test_nn
650,0.6,0.73233217,test_nn
651,0.604,0.73031807,test_nn
652,0.608,0.72829425,test_nn
653,0.612,0.72626173,test_nn
654,0.616,0.72422,test_nn
655,0.62,0.72216845,test_nn
656,0.624,0.7201079,test_nn
657,0.628,0.7180377,test_nn
658,0.632,0.7159578,test_nn
659,0.636,0.7138689,test_nn
660,0.64,0.71177036,test_nn
661,0.644,0.70966274,test_nn
662,0.648,0.70754594,test_nn
663,0.652,0.70542,test_nn
664,0.656,0.7032854,test_nn
665,0.66,0.70114136,test_nn
666,0.664,0.6989894,test_nn
667,0.668,0.69682896,test_nn
668,0.672,0.6946599,test_nn
669,0.676,0.69248325,test_nn
670,0.68,0.6902987,test_nn
671,0.684,0.6881066,test_nn
672,0.688,0.6859075,test_nn
673,0.692,0.68370146,test_nn
674,0.696,0.6814887,test_nn
675,0.7,0.6792697,test_nn
676,0.704,0.6770444,test_nn
677,0.708,0.6748138,test_nn
678,0.712,0.67257726,test_nn
679,0.716,0.6703362,test_nn
680,0.72,0.66808975,test_nn
681,0.724,0.66583943,test_nn
682,0.728,0.66358507,test_nn
683,0.732,0.66132665,test_nn
684,0.736,0.6590652,test_nn
685,0.74,0.65680057,test_nn
686,0.744,0.6545334,test_nn
687,0.748,0.65226376,test_nn
688,0.752,0.6499923,test_nn
689,0.756,0.64771914,test_nn
690,0.76,0.64544463,test_nn
691,0.764,0.64316934,test_nn
692,0.768,0.64089334,test_nn
693,0.772,0.6386172,test_nn
694,0.776,0.6363411,test_nn
695,0.78,0.6340651,test_nn
696,0.784,0.63178986,test_nn
697,0.788,0.62951577,test_nn
698,0.792,0.62724304,test_nn
699,0.796,0.62497157,test_nn
700,0.8,0.6227025,test_nn
701,0.804,0.620435,test_nn
702,0.808,0.61817014,test_nn
703,0.812,0.61590755,test_nn
704,0.816,0.6136483,test_nn
705,0.82,0.61139196,test_nn
706,0.824,0.6091388,test_nn
707,0.828,0.6068895,test_nn
708,0.832,0.60464394,test_nn
709,0.836,0.6024024,test_nn
710,0.84,0.6001648,test_nn
711,0.844,0.5979316,test_nn
712,0.848,0.595703,test_nn
713,0.852,0.59347904,test_nn
714,0.856,0.59126,test_nn
715,0.86,0.5890455,test_nn
716,0.864,0.58683664,test_nn
717,0.868,0.5846324,test_nn
718,0.872,0.58243376,test_nn
719,0.876,0.5802404,test_nn
720,0.88,0.5780524,test_nn
721,0.884,0.5758698,test_nn
722,0.888,0.5736934,test_nn
723,0.892,0.5715224,test_nn
724,0.896,0.5693567,test_nn
725,0.9,0.5671975,test_nn
726,0.904,0.5650434,test_nn
727,0.908,0.5628953,test_nn
728,0.912,0.5607528,test_nn
729,0.916,0.55861646,test_nn
730,0.92,0.5564858,test_nn
731,0.924,0.5543606,test_nn
732,0.928,0.5522415,test_nn
733,0.932,0.55012804,test_nn
734,0.936,0.5480205,test_nn
735,0.94,0.54591835,test_nn
736,0.944,0.54382163,test_nn
737,0.948,0.54173106,test_nn
738,0.952,0.53964543,test_nn
739,0.956,0.5375652,test_nn
740,0.96,0.5354907,test_nn
741,0.964,0.53342164,test_nn
742,0.968,0.5313569,test_nn
743,0.972,0.5292978,test_nn
744,0.976,0.5272434,test_nn
745,0.98,0.525195,test_nn
746,0.984,0.5231501,test_nn
747,0.988,0.5211105,test_nn
748,0.992,0.51907516,test_nn
749,0.996,0.51704466,test_nn
750,1.0,0.51501805,test_nn
751,1.004,0.5129961,test_nn
752,1.008,0.51097804,test_nn
753,1.012,0.5089642,test_nn
754,1.016,0.5069538,test_nn
755,1.02,0.50494725,test_nn
756,1.024,0.5029448,test_nn
757,1.028,0.5009449,test_nn
758,1.032,0.4989491,test_nn
759,1.036,0.49695617,test_nn
760,1.04,0.49496657,test_nn
761,1.044,0.4929794,test_nn
762,1.048,0.4909954,test_nn
763,1.052,0.4890138,test_nn
764,1.056,0.4870348,test_nn
765,1.06,0.48505807,test_nn
766,1.064,0.4830835,test_nn
767,1.068,0.4811114,test_nn
768,1.072,0.47914076,test_nn
769,1.076,0.47717184,test_nn
770,1.08,0.47520474,test_nn
771,1.084,0.4732393,test_nn
772,1.088,0.47127497,test_nn
773,1.092,0.4693123,test_nn
774,1.096,0.46735,test_nn
775,1.1,0.46538937,test_nn
776,1.104,0.4634292,test_nn
777,1.108,0.4614698,test_nn
778,1.112,0.45951095,test_nn
779,1.116,0.45755237,test_nn
780,1.12,0.45559448,test_nn
781,1.124,0.45363617,test_nn
782,1.128,0.45167857,test_nn
783,1.132,0.44972008,test_nn
784,1.136,0.4477619,test_nn
785,1.14,0.44580328,test_nn
786,1.144,0.44384447,test_nn
787,1.148,0.44188488,test_nn
788,1.152,0.4399249,test_nn
789,1.156,0.43796372,test_nn
790,1.16,0.4360019,test_nn
791,1.164,0.43403918,test_nn
792,1.168,0.43207514,test_nn
793,1.172,0.43010998,test_nn
794,1.176,0.42814356,test_nn
795,1.18,0.42617556,test_nn
796,1.184,0.42420626,test_nn
797,1.188,0.42223525,test_nn
798,1.192,0.42026263,test_nn
799,1.196,0.41828862,test_nn
800,1.2,0.41631204,test_nn
801,1.204,0.41433397,test_nn
802,1.208,0.4123538,test_nn
803,1.212,0.41037127,test_nn
804,1.216,0.40838748,test_nn
805,1.22,0.4064005,test_nn
806,1.224,0.4044119,test_nn
807,1.228,0.40242064,test_nn
808,1.232,0.40042704,test_nn
809,1.236,0.39843106,test_nn
810,1.24,0.39643255,test_nn
811,1.244,0.394431,test_nn
812,1.248,0.39242744,test_nn
813,1.252,0.39042056,test_nn
814,1.256,0.38841146,test_nn
815,1.26,0.3863996,test_nn
816,1.264,0.38438442,test_nn
817,1.268,0.38236678,test_nn
818,1.272,0.3803462,test_nn
819,1.276,0.3783226,test_nn
820,1.28,0.37629578,test_nn
821,1.284,0.37426668,test_nn
822,1.288,0.37223434,test_nn
823,1.292,0.37019837,test_nn
824,1.296,0.36815995,test_nn
825,1.3,0.3661181,test_nn
826,1.304,0.36407351,test_nn
827,1.308,0.36202535,test_nn
828,1.312,0.35997447,test_nn
829,1.316,0.35792026,test_nn
830,1.32,0.35586292,test_nn
831,1.324,0.35380253,test_nn
832,1.328,0.35173902,test_nn
833,1.332,0.34967178,test_nn
834,1.336,0.34760216,test_nn
835,1.34,0.34552908,test_nn
836,1.344,0.34345272,test_nn
837,1.348,0.34137347,test_nn
838,1.352,0.33929104,test_nn
839,1.356,0.33720562,test_nn
840,1.36,0.3351171,test_nn
841,1.364,0.33302507,test_nn
842,1.368,0.3309303,test_nn
843,1.372,0.32883245,test_nn
844,1.376,0.32673144,test_nn
845,1.38,0.32462743,test_nn
846,1.384,0.3225206,test_nn
847,1.388,0.32041088,test_nn
848,1.392,0.3182982,test_nn
849,1.396,0.31618255,test_nn
850,1.4,0.314064,test_nn
851,1.404,0.3119425,test_nn
852,1.408,0.30981845,test_nn
853,1.412,0.30769145,test_nn
854,1.416,0.30556166,test_nn
855,1.42,0.3034294,test_nn
856,1.424,0.30129436,test_nn
857,1.428,0.2991571,test_nn
858,1.432,0.29701647,test_nn
859,1.436,0.29487395,test_nn
860,1.44,0.29272848,test_nn
861,1.444,0.29058132,test_nn
862,1.448,0.28843144,test_nn
863,1.452,0.28627872,test_nn
864,1.456,0.28412434,test_nn
865,1.46,0.28196737,test_nn
866,1.464,0.27980855,test_nn
867,1.468,0.27764717,test_nn
868,1.472,0.27548435,test_nn
869,1.476,0.27331904,test_nn
870,1.48,0.2711518,test_nn
871,1.484,0.26898268,test_nn
872,1.488,0.26681167,test_nn
873,1.492,0.2646391,test_nn
874,1.496,0.26246485,test_nn
875,1.5,0.26028866,test_nn
876,1.504,0.2581107,test_nn
877,1.508,0.2559321,test_nn
878,1.512,0.25375116,test_nn
879,1.516,0.25156924,test_nn
880,1.52,0.24938563,test_nn
881,1.524,0.24720104,test_nn
882,1.528,0.24501511,test_nn
883,1.532,0.24282758,test_nn
884,1.536,0.2406399,test_nn
885,1.54,0.2384505,test_nn
886,1.544,0.23626056,test_nn
887,1.548,0.23406973,test_nn
888,1.552,0.2318778,test_nn
889,1.556,0.2296856,test_nn
890,1.56,0.22749248,test_nn
891,1.564,0.22529879,test_nn
892,1.568,0.22310436,test_nn
893,1.572,0.22090997,test_nn
894,1.576,0.2187148,test_nn
895,1.58,0.21651958,test_nn
896,1.584,0.21432415,test_nn
897,1.588,0.21212831,test_nn
898,1.592,0.20993292,test_nn
899,1.596,0.2077372,test_nn
900,1.6,0.20554167,test_nn
901,1.604,0.20334622,test_nn
902,1.608,0.20115076,test_nn
903,1.612,0.19895658,test_nn
904,1.616,0.1967619,test_nn
905,1.62,0.19456744,test_nn
906,1.624,0.19237411,test_nn
907,1.628,0.19018161,test_nn
908,1.632,0.18798947,test_nn
909,1.636,0.18579814,test_nn
910,1.64,0.18360782,test_nn
911,1.644,0.18141821,test_nn
912,1.648,0.1792297,test_nn
913,1.652,0.17704207,test_nn
914,1.656,0.17485628,test_nn
915,1.66,0.17267126,test_nn
916,1.664,0.17048776,test_nn
917,1.668,0.16830532,test_nn
918,1.672,0.16612464,test_nn
919,1.676,0.16394587,test_nn
920,1.68,0.16176853,test_nn
921,1.684,0.15959258,test_nn
922,1.688,0.15741888,test_nn
923,1.692,0.15524659,test_nn
924,1.696,0.15307689,test_nn
925,1.7,0.15090905,test_nn
926,1.704,0.14874306,test_nn
927,1.708,0.14657956,test_nn
928,1.712,0.14441854,test_nn
929,1.716,0.14225945,test_nn
930,1.72,0.14010285,test_nn
931,1.724,0.13794968,test_nn
932,1.728,0.13579834,test_nn
933,1.732,0.1336498,test_nn
934,1.736,0.13150401,test_nn
935,1.74,0.12936142,test_nn
936,1.744,0.12722135,test_nn
937,1.748,0.12508422,test_nn
938,1.752,0.12295098,test_nn
939,1.756,0.120819926,test_nn
940,1.76,0.11869279,test_nn
941,1.764,0.11656892,test_nn
942,1.768,0.114448816,test_nn
943,1.772,0.112331666,test_nn
944,1.776,0.11021825,test_nn
945,1.78,0.10810825,test_nn
946,1.784,0.106002234,test_nn
947,1.788,0.10390031,test_nn
948,1.792,0.10180211,test_nn
949,1.796,0.09970826,test_nn
950,1.8,0.09761813,test_nn
951,1.804,0.09553191,test_nn
952,1.808,0.093450375,test_nn
953,1.812,0.0913726,test_nn
954,1.816,0.08929982,test_nn
955,1.82,0.087231174,test_nn
956,1.824,0.0851675,test_nn
957,1.828,0.08310798,test_nn
958,1.832,0.08105315,test_nn
959,1.836,0.07900339,test_nn
960,1.84,0.0769584,test_nn
961,1.844,0.07491832,test_nn
962,1.848,0.07288337,test_nn
963,1.852,0.07085316,test_nn
964,1.856,0.06882803,test_nn
965,1.86,0.06680909,test_nn
966,1.864,0.064794414,test_nn
967,1.868,0.06278603,test_nn
968,1.872,0.060782626,test_nn
969,1.876,0.058785222,test_nn
970,1.88,0.05679307,test_nn
971,1.884,0.054806523,test_nn
972,1.888,0.05282598,test_nn
973,1.892,0.0508516,test_nn
974,1.896,0.048882954,test_nn
975,1.9,0.046920232,test_nn
976,1.904,0.04496337,test_nn
977,1.908,0.043012854,test_nn
978,1.912,0.041068915,test_nn
979,1.916,0.039131157,test_nn
980,1.92,0.03719966,test_nn
981,1.924,0.0352746,test_nn
982,1.928,0.033356473,test_nn
983,1.932,0.031444803,test_nn
984,1.936,0.029539157,test_nn
985,1.94,0.027641132,test_nn
986,1.944,0.025749907,test_nn
987,1.948,0.023866251,test_nn
988,1.952,0.021988377,test_nn
989,1.956,0.020117808,test_nn
990,1.96,0.018255029,test_nn
991,1.964,0.016399126,test_nn
992,1.968,0.014550536,test_nn
993,1.972,0.012709011,test_nn
994,1.976,0.010875493,test_nn
995,1.98,0.009049389,test_nn
996,1.984,0.0072308574,test_nn
997,1.988,0.005419341,test_nn
998,1.992,0.0036165658,test_nn
999,1.996,0.0018211163,test_nn
1000,2.0,3.3379532e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_1200/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 1200, "weight_testfn_obs": 1200, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 82160, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_08-40-35_498659_4057757/artifacts/2024-10-12_08-40-37/fn_2024-10-12_08-40-37/working_dirs/fn_e3eaf_00037_37_weight_soln_obs=1200_2024-10-12_08-40-37", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_1200/diff.csv <==
,X_x,value,name
0,-2.0,1.2616627e-05,diff
1,-1.996,-1.1767494e-05,diff
2,-1.992,-3.636675e-05,diff
3,-1.988,-6.117765e-05,diff
4,-1.984,-8.601509e-05,diff
5,-1.98,-0.00011091679,diff
6,-1.976,-0.00013610255,diff
7,-1.972,-0.00016098842,diff
8,-1.968,-0.00018611364,diff
9,-1.964,-0.00021137856,diff
10,-1.96,-0.00023641251,diff
11,-1.956,-0.0002613254,diff
12,-1.952,-0.00028649718,diff
13,-1.948,-0.0003113523,diff
14,-1.944,-0.00033618696,diff
15,-1.94,-0.0003609918,diff
16,-1.936,-0.00038543716,diff
17,-1.932,-0.0004098788,diff
18,-1.928,-0.00043403357,diff
19,-1.924,-0.0004581809,diff
20,-1.92,-0.0004820302,diff
21,-1.916,-0.0005057156,diff
22,-1.912,-0.0005289428,diff
23,-1.908,-0.00055223703,diff
24,-1.904,-0.00057516247,diff
25,-1.9,-0.0005976409,diff
26,-1.896,-0.0006199777,diff
27,-1.892,-0.00064212456,diff
28,-1.888,-0.00066364557,diff
29,-1.884,-0.00068508834,diff
30,-1.88,-0.00070621073,diff
31,-1.876,-0.0007270798,diff
32,-1.872,-0.000747256,diff
33,-1.868,-0.00076731294,diff
34,-1.864,-0.00078706443,diff
35,-1.86,-0.0008063093,diff
36,-1.856,-0.00082498044,diff
37,-1.852,-0.00084359944,diff
38,-1.848,-0.0008617267,diff
39,-1.844,-0.0008794293,diff
40,-1.84,-0.00089660287,diff
41,-1.836,-0.00091368705,diff
42,-1.832,-0.0009299889,diff
43,-1.828,-0.00094582886,diff
44,-1.824,-0.0009615123,diff
45,-1.82,-0.0009765625,diff
46,-1.816,-0.0009914786,diff
47,-1.812,-0.0010057911,diff
48,-1.808,-0.0010197461,diff
49,-1.804,-0.0010328889,diff
50,-1.8,-0.0010463372,diff
51,-1.796,-0.0010585785,diff
52,-1.792,-0.0010710284,diff
53,-1.788,-0.0010825396,diff
54,-1.784,-0.0010938123,diff
55,-1.78,-0.0011047423,diff
56,-1.776,-0.0011152625,diff
57,-1.772,-0.001125358,diff
58,-1.768,-0.0011349395,diff
59,-1.764,-0.001143992,diff
60,-1.76,-0.001152873,diff
61,-1.756,-0.001161173,diff
62,-1.752,-0.0011692494,diff
63,-1.748,-0.0011766553,diff
64,-1.744,-0.0011839569,diff
65,-1.74,-0.0011908561,diff
66,-1.736,-0.0011973977,diff
67,-1.732,-0.0012032092,diff
68,-1.728,-0.00120911,diff
69,-1.724,-0.0012143999,diff
70,-1.72,-0.0012194365,diff
71,-1.716,-0.0012239963,diff
72,-1.712,-0.0012282729,diff
73,-1.708,-0.0012326092,diff
74,-1.704,-0.0012362748,diff
75,-1.7,-0.0012396872,diff
76,-1.696,-0.0012429953,diff
77,-1.692,-0.0012459904,diff
78,-1.688,-0.0012485981,diff
79,-1.684,-0.0012509376,diff
80,-1.68,-0.0012531877,diff
81,-1.676,-0.0012550503,diff
82,-1.672,-0.0012564957,diff
83,-1.668,-0.001258105,diff
84,-1.664,-0.0012593418,diff
85,-1.66,-0.0012608021,diff
86,-1.656,-0.0012614578,diff
87,-1.652,-0.0012622923,diff
88,-1.648,-0.0012629628,diff
89,-1.644,-0.0012635589,diff
90,-1.64,-0.0012642592,diff
91,-1.636,-0.0012644678,diff
92,-1.632,-0.0012648702,diff
93,-1.628,-0.0012649894,diff
94,-1.624,-0.0012655407,diff
95,-1.62,-0.0012655258,diff
96,-1.616,-0.0012656301,diff
97,-1.612,-0.0012656152,diff
98,-1.608,-0.0012659132,diff
99,-1.604,-0.0012661666,diff
100,-1.6,-0.0012664497,diff
101,-1.596,-0.0012667924,diff
102,-1.592,-0.0012671053,diff
103,-1.588,-0.0012677908,diff
104,-1.584,-0.0012684166,diff
105,-1.58,-0.0012690425,diff
106,-1.576,-0.0012701005,diff
107,-1.572,-0.0012713373,diff
108,-1.568,-0.001272589,diff
109,-1.564,-0.0012741983,diff
110,-1.56,-0.0012758374,diff
111,-1.556,-0.001278013,diff
112,-1.552,-0.0012800992,diff
113,-1.548,-0.0012827367,diff
114,-1.544,-0.0012855679,diff
115,-1.54,-0.0012886375,diff
116,-1.536,-0.0012922138,diff
117,-1.532,-0.0012960732,diff
118,-1.528,-0.0013003349,diff
119,-1.524,-0.0013050437,diff
120,-1.52,-0.0013097823,diff
121,-1.516,-0.0013150275,diff
122,-1.512,-0.0013210773,diff
123,-1.508,-0.0013280511,diff
124,-1.504,-0.0013344288,diff
125,-1.5,-0.00134179,diff
126,-1.496,-0.0013498664,diff
127,-1.492,-0.0013579726,diff
128,-1.488,-0.0013668835,diff
129,-1.484,-0.0013764799,diff
130,-1.48,-0.0013865232,diff
131,-1.476,-0.0013972223,diff
132,-1.472,-0.0014082491,diff
133,-1.468,-0.0014204383,diff
134,-1.464,-0.0014331639,diff
135,-1.46,-0.0014460981,diff
136,-1.456,-0.0014603734,diff
137,-1.452,-0.0014749169,diff
138,-1.448,-0.0014902055,diff
139,-1.444,-0.0015062094,diff
140,-1.44,-0.0015232563,diff
141,-1.436,-0.0015409887,diff
142,-1.432,-0.0015591979,diff
143,-1.428,-0.0015784502,diff
144,-1.424,-0.0015985966,diff
145,-1.42,-0.0016193688,diff
146,-1.416,-0.0016410053,diff
147,-1.412,-0.0016635954,diff
148,-1.408,-0.0016869605,diff
149,-1.404,-0.0017113984,diff
150,-1.4,-0.0017366111,diff
151,-1.396,-0.001762718,diff
152,-1.392,-0.0017895699,diff
153,-1.388,-0.0018176138,diff
154,-1.384,-0.0018466115,diff
155,-1.38,-0.001876235,diff
156,-1.376,-0.0019071698,diff
157,-1.372,-0.0019388497,diff
158,-1.368,-0.0019715428,diff
159,-1.364,-0.0020058155,diff
160,-1.36,-0.0020401478,diff
161,-1.356,-0.0020760596,diff
162,-1.352,-0.0021129549,diff
163,-1.348,-0.0021504462,diff
164,-1.344,-0.0021895766,diff
165,-1.34,-0.0022294521,diff
166,-1.336,-0.0022701323,diff
167,-1.332,-0.0023126602,diff
168,-1.328,-0.0023556948,diff
169,-1.324,-0.0024000108,diff
170,-1.32,-0.0024452507,diff
171,-1.316,-0.0024915934,diff
172,-1.312,-0.0025389194,diff
173,-1.308,-0.0025877953,diff
174,-1.304,-0.0026374757,diff
175,-1.3,-0.0026880205,diff
176,-1.296,-0.0027397573,diff
177,-1.292,-0.0027931035,diff
178,-1.288,-0.0028472543,diff
179,-1.284,-0.0029026568,diff
180,-1.28,-0.0029588342,diff
181,-1.276,-0.0030159354,diff
182,-1.272,-0.0030745566,diff
183,-1.268,-0.00313434,diff
184,-1.264,-0.0031951666,diff
185,-1.26,-0.0032568872,diff
186,-1.256,-0.003319621,diff
187,-1.252,-0.0033839047,diff
188,-1.248,-0.0034492016,diff
189,-1.244,-0.0035152733,diff
190,-1.24,-0.003582716,diff
191,-1.236,-0.003651172,diff
192,-1.232,-0.0037206411,diff
193,-1.228,-0.0037913322,diff
194,-1.224,-0.0038629472,diff
195,-1.22,-0.003935665,diff
196,-1.216,-0.004009366,diff
197,-1.212,-0.004084289,diff
198,-1.208,-0.0041600764,diff
199,-1.204,-0.004237294,diff
200,-1.2,-0.0043150783,diff
201,-1.196,-0.0043943524,diff
202,-1.192,-0.0044741035,diff
203,-1.188,-0.0045547187,diff
204,-1.184,-0.0046369433,diff
205,-1.18,-0.004720062,diff
206,-1.176,-0.0048039854,diff
207,-1.172,-0.004888624,diff
208,-1.168,-0.0049743652,diff
209,-1.164,-0.005060971,diff
210,-1.16,-0.005148977,diff
211,-1.156,-0.005237192,diff
212,-1.152,-0.0053266287,diff
213,-1.148,-0.0054167807,diff
214,-1.144,-0.005507916,diff
215,-1.14,-0.005599767,diff
216,-1.136,-0.005692512,diff
217,-1.132,-0.00578627,diff
218,-1.128,-0.0058802664,diff
219,-1.124,-0.0059756637,diff
220,-1.12,-0.006071508,diff
221,-1.116,-0.006168008,diff
222,-1.112,-0.006265074,diff
223,-1.108,-0.0063631237,diff
224,-1.104,-0.0064617395,diff
225,-1.1,-0.0065609515,diff
226,-1.096,-0.0066607893,diff
227,-1.092,-0.0067614317,diff
228,-1.088,-0.006862223,diff
229,-1.084,-0.006964028,diff
230,-1.08,-0.007066071,diff
231,-1.076,-0.0071686804,diff
232,-1.072,-0.007271886,diff
233,-1.068,-0.007375568,diff
234,-1.064,-0.007479489,diff
235,-1.06,-0.0075838864,diff
236,-1.056,-0.0076886415,diff
237,-1.052,-0.0077937245,diff
238,-1.048,-0.007899225,diff
239,-1.044,-0.008005142,diff
240,-1.04,-0.008111477,diff
241,-1.036,-0.008217514,diff
242,-1.032,-0.008323729,diff
243,-1.028,-0.0084306,diff
244,-1.024,-0.0085375905,diff
245,-1.02,-0.008644581,diff
246,-1.016,-0.00875169,diff
247,-1.012,-0.00885874,diff
248,-1.008,-0.008965969,diff
249,-1.004,-0.0090729,diff
250,-1.0,-0.009180188,diff
251,-0.996,-0.009287119,diff
252,-0.992,-0.00939405,diff
253,-0.988,-0.009500861,diff
254,-0.984,-0.009607494,diff
255,-0.98,-0.009713948,diff
256,-0.976,-0.009819984,diff
257,-0.972,-0.009925902,diff
258,-0.968,-0.010031581,diff
259,-0.964,-0.010136545,diff
260,-0.96,-0.010241389,diff
261,-0.956,-0.010345638,diff
262,-0.952,-0.010449469,diff
263,-0.948,-0.010552585,diff
264,-0.944,-0.010655403,diff
265,-0.94,-0.0107575655,diff
266,-0.936,-0.010858953,diff
267,-0.932,-0.010959744,diff
268,-0.928,-0.011059701,diff
269,-0.924,-0.011159003,diff
270,-0.92,-0.01125741,diff
271,-0.916,-0.011354983,diff
272,-0.912,-0.011451304,diff
273,-0.908,-0.011547148,diff
274,-0.904,-0.011641502,diff
275,-0.9,-0.011735201,diff
276,-0.896,-0.011826754,diff
277,-0.892,-0.011918485,diff
278,-0.888,-0.012008369,diff
279,-0.884,-0.012097061,diff
280,-0.88,-0.012184501,diff
281,-0.876,-0.012270272,diff
282,-0.872,-0.01235497,diff
283,-0.868,-0.012437582,diff
284,-0.864,-0.0125193,diff
285,-0.86,-0.012598872,diff
286,-0.856,-0.0126773715,diff
287,-0.852,-0.012753785,diff
288,-0.848,-0.012828469,diff
289,-0.844,-0.012901247,diff
290,-0.84,-0.012972057,diff
291,-0.836,-0.013041377,diff
292,-0.832,-0.013108015,diff
293,-0.828,-0.013173282,diff
294,-0.824,-0.013236046,diff
295,-0.82,-0.013296664,diff
296,-0.816,-0.013355374,diff
297,-0.812,-0.0134109855,diff
298,-0.808,-0.013464808,diff
299,-0.804,-0.013516009,diff
300,-0.8,-0.013564944,diff
301,-0.796,-0.013611317,diff
302,-0.792,-0.013654828,diff
303,-0.788,-0.013695657,diff
304,-0.784,-0.013734043,diff
305,-0.78,-0.013769507,diff
306,-0.776,-0.013801992,diff
307,-0.772,-0.013831794,diff
308,-0.768,-0.013858259,diff
309,-0.764,-0.013882399,diff
310,-0.76,-0.013902485,diff
311,-0.756,-0.013920069,diff
312,-0.752,-0.013934374,diff
313,-0.748,-0.013945341,diff
314,-0.744,-0.013952792,diff
315,-0.74,-0.013957143,diff
316,-0.736,-0.0139580965,diff
317,-0.732,-0.0139555335,diff
318,-0.728,-0.013949394,diff
319,-0.724,-0.013939738,diff
320,-0.72,-0.013926506,diff
321,-0.716,-0.013909459,diff
322,-0.712,-0.013888359,diff
323,-0.708,-0.01386416,diff
324,-0.704,-0.013835549,diff
325,-0.7,-0.013803303,diff
326,-0.696,-0.01376754,diff
327,-0.692,-0.013727486,diff
328,-0.688,-0.013683736,diff
329,-0.684,-0.013635457,diff
330,-0.68,-0.013583481,diff
331,-0.676,-0.013527513,diff
332,-0.672,-0.01346755,diff
333,-0.668,-0.013403416,diff
334,-0.664,-0.013335049,diff
335,-0.66,-0.013263226,diff
336,-0.656,-0.013186336,diff
337,-0.652,-0.01310581,diff
338,-0.648,-0.013020754,diff
339,-0.644,-0.012931943,diff
340,-0.64,-0.012838542,diff
341,-0.636,-0.012741387,diff
342,-0.632,-0.012639999,diff
343,-0.628,-0.012534261,diff
344,-0.624,-0.012424588,diff
345,-0.62,-0.012310922,diff
346,-0.616,-0.012193143,diff
347,-0.612,-0.012070894,diff
348,-0.608,-0.011945307,diff
349,-0.604,-0.011815131,diff
350,-0.6,-0.011681497,diff
351,-0.596,-0.01154381,diff
352,-0.592,-0.011402309,diff
353,-0.588,-0.011256933,diff
354,-0.584,-0.011107862,diff
355,-0.58,-0.010955334,diff
356,-0.576,-0.010798931,diff
357,-0.572,-0.010639012,diff
358,-0.568,-0.010475755,diff
359,-0.564,-0.010309696,diff
360,-0.56,-0.010139823,diff
361,-0.556,-0.009966791,diff
362,-0.552,-0.009790599,diff
363,-0.548,-0.009612083,diff
364,-0.544,-0.00943023,diff
365,-0.54,-0.009245813,diff
366,-0.536,-0.0090584755,diff
367,-0.532,-0.008869827,diff
368,-0.528,-0.008677661,diff
369,-0.524,-0.008484185,diff
370,-0.52,-0.00828892,diff
371,-0.516,-0.0080910325,diff
372,-0.512,-0.007891536,diff
373,-0.508,-0.007690966,diff
374,-0.504,-0.0074893236,diff
375,-0.5,-0.007286072,diff
376,-0.496,-0.007082343,diff
377,-0.492,-0.006877482,diff
378,-0.488,-0.0066723228,diff
379,-0.484,-0.006467283,diff
380,-0.48,-0.006260991,diff
381,-0.476,-0.0060551167,diff
382,-0.472,-0.005849898,diff
383,-0.468,-0.0056456923,diff
384,-0.464,-0.005441606,diff
385,-0.46,-0.005239308,diff
386,-0.456,-0.0050373077,diff
387,-0.452,-0.00483799,diff
388,-0.448,-0.004639864,diff
389,-0.444,-0.0044444203,diff
390,-0.44,-0.0042508245,diff
391,-0.436,-0.004059732,diff
392,-0.432,-0.0038724542,diff
393,-0.428,-0.0036879778,diff
394,-0.424,-0.0035068393,diff
395,-0.42,-0.0033302307,diff
396,-0.416,-0.0031570792,diff
397,-0.412,-0.0029889941,diff
398,-0.408,-0.0028255582,diff
399,-0.404,-0.0026675463,diff
400,-0.4,-0.002514422,diff
401,-0.396,-0.002367556,diff
402,-0.392,-0.0022272468,diff
403,-0.388,-0.0020928383,diff
404,-0.384,-0.0019652843,diff
405,-0.38,-0.0018454194,diff
406,-0.376,-0.001733005,diff
407,-0.372,-0.0016285777,diff
408,-0.368,-0.0015321374,diff
409,-0.364,-0.0014448762,diff
410,-0.36,-0.0013664365,diff
411,-0.356,-0.0012975335,diff
412,-0.352,-0.0012382865,diff
413,-0.348,-0.0011898279,diff
414,-0.344,-0.0011514425,diff
415,-0.34,-0.00112468,diff
416,-0.336,-0.0011091232,diff
417,-0.332,-0.0011051297,diff
418,-0.328,-0.0011131763,diff
419,-0.324,-0.0011341572,diff
420,-0.32,-0.0011681318,diff
421,-0.316,-0.0012156367,diff
422,-0.312,-0.0012766719,diff
423,-0.308,-0.0013522506,diff
424,-0.304,-0.0014425516,diff
425,-0.3,-0.0015481114,diff
426,-0.296,-0.0016684532,diff
427,-0.292,-0.0018051267,diff
428,-0.288,-0.001957655,diff
429,-0.284,-0.0021272898,diff
430,-0.28,-0.0023140311,diff
431,-0.276,-0.0025185347,diff
432,-0.272,-0.0027405024,diff
433,-0.268,-0.002981186,diff
434,-0.264,-0.0032244325,diff
435,-0.26,-0.0034554005,diff
436,-0.256,-0.0036734343,diff
437,-0.252,-0.0038798451,diff
438,-0.248,-0.0040741563,diff
439,-0.244,-0.004257679,diff
440,-0.24,-0.0044305325,diff
441,-0.236,-0.0045920014,diff
442,-0.232,-0.004743874,diff
443,-0.228,-0.00488621,diff
444,-0.224,-0.0050190687,diff
445,-0.22,-0.005143225,diff
446,-0.216,-0.0052582026,diff
447,-0.212,-0.0053652525,diff
448,-0.208,-0.005464554,diff
449,-0.204,-0.005556166,diff
450,-0.2,-0.005640805,diff
451,-0.196,-0.005717933,diff
452,-0.192,-0.0057896376,diff
453,-0.188,-0.0058549047,diff
454,-0.184,-0.005913675,diff
455,-0.18,-0.005967498,diff
456,-0.176,-0.0060162544,diff
457,-0.172,-0.0060601234,diff
458,-0.168,-0.006099224,diff
459,-0.164,-0.0061347485,diff
460,-0.16,-0.0061653256,diff
461,-0.156,-0.0061923265,diff
462,-0.152,-0.0062159896,diff
463,-0.148,-0.0062371492,diff
464,-0.144,-0.006255269,diff
465,-0.14,-0.006270349,diff
466,-0.136,-0.006283164,diff
467,-0.132,-0.0062938333,diff
468,-0.128,-0.0063031316,diff
469,-0.124,-0.0063101053,diff
470,-0.12,-0.006315708,diff
471,-0.116,-0.006320238,diff
472,-0.112,-0.0063236356,diff
473,-0.108,-0.006325364,diff
474,-0.104,-0.0063271523,diff
475,-0.1,-0.0063284636,diff
476,-0.096,-0.006329,diff
477,-0.092,-0.0063297153,diff
478,-0.088,-0.0063299537,diff
479,-0.084,-0.006330371,diff
480,-0.08,-0.0063311458,diff
481,-0.076,-0.0063318014,diff
482,-0.072,-0.006333232,diff
483,-0.068,-0.0063349605,diff
484,-0.064,-0.006337464,diff
485,-0.06,-0.0063399076,diff
486,-0.056,-0.0063436627,diff
487,-0.052,-0.006348312,diff
488,-0.048,-0.0063536167,diff
489,-0.044,-0.006359756,diff
490,-0.04,-0.00636667,diff
491,-0.036,-0.0063741803,diff
492,-0.032,-0.006383598,diff
493,-0.028,-0.006393194,diff
494,-0.024,-0.0064042807,diff
495,-0.02,-0.0064157248,diff
496,-0.016,-0.0064284205,diff
497,-0.012,-0.006441891,diff
498,-0.008,-0.0064560175,diff
499,-0.004,-0.006470859,diff
500,0.0,-0.0064870715,diff
501,0.004,-0.006503582,diff
502,0.008,-0.0065209866,diff
503,0.012,-0.006538987,diff
504,0.016,-0.006556809,diff
505,0.02,-0.006575346,diff
506,0.024,-0.0065943003,diff
507,0.028,-0.0066131353,diff
508,0.032,-0.00663203,diff
509,0.036,-0.0066511035,diff
510,0.04,-0.0066698194,diff
511,0.044,-0.006687343,diff
512,0.048,-0.0067052245,diff
513,0.052,-0.0067225695,diff
514,0.056,-0.0067391396,diff
515,0.06,-0.0067540407,diff
516,0.064,-0.006768286,diff
517,0.068,-0.0067807436,diff
518,0.072,-0.006791711,diff
519,0.076,-0.006801188,diff
520,0.08,-0.006808996,diff
521,0.084,-0.006814301,diff
522,0.088,-0.0068172216,diff
523,0.092,-0.0068176985,diff
524,0.096,-0.0068157315,diff
525,0.1,-0.0068100095,diff
526,0.104,-0.0068015456,diff
527,0.108,-0.006789744,diff
528,0.112,-0.006774187,diff
529,0.116,-0.0067545176,diff
530,0.12,-0.0067306757,diff
531,0.124,-0.0067027807,diff
532,0.128,-0.0066699386,diff
533,0.132,-0.006631911,diff
534,0.136,-0.0065883994,diff
535,0.14,-0.0065401793,diff
536,0.144,-0.006485939,diff
537,0.148,-0.006425619,diff
538,0.152,-0.006358862,diff
539,0.156,-0.0062857866,diff
540,0.16,-0.006205678,diff
541,0.164,-0.0061188936,diff
542,0.168,-0.0060241222,diff
543,0.172,-0.0059216022,diff
544,0.176,-0.005811453,diff
545,0.18,-0.005692959,diff
546,0.184,-0.0055654645,diff
547,0.188,-0.0054297447,diff
548,0.192,-0.0052841306,diff
549,0.196,-0.0051294565,diff
550,0.2,-0.0049648285,diff
551,0.204,-0.004790008,diff
552,0.208,-0.00460577,diff
553,0.212,-0.004409671,diff
554,0.216,-0.0042034984,diff
555,0.22,-0.0039844513,diff
556,0.224,-0.0037552118,diff
557,0.228,-0.003513515,diff
558,0.232,-0.0032601357,diff
559,0.236,-0.0029937625,diff
560,0.24,-0.0027149916,diff
561,0.244,-0.0024225116,diff
562,0.248,-0.0021169782,diff
563,0.252,-0.0017977357,diff
564,0.256,-0.0014641881,diff
565,0.26,-0.0011165738,diff
566,0.264,-0.00075411797,diff
567,0.268,-0.00037670135,diff
568,0.272,-3.5762787e-07,diff
569,0.276,0.00035953522,diff
570,0.28,0.0007029176,diff
571,0.284,0.0010304451,diff
572,0.288,0.0013428926,diff
573,0.292,0.0016396046,diff
574,0.296,0.0019216537,diff
575,0.3,0.002188921,diff
576,0.304,0.0024419427,diff
577,0.308,0.0026805997,diff
578,0.312,0.0029058456,diff
579,0.316,0.003117919,diff
580,0.32,0.0033156276,diff
581,0.324,0.0035010576,diff
582,0.328,0.0036734939,diff
583,0.332,0.003834486,diff
584,0.336,0.003982365,diff
585,0.34,0.004118681,diff
586,0.344,0.004243076,diff
587,0.348,0.0043569207,diff
588,0.352,0.0044595003,diff
589,0.356,0.0045508146,diff
590,0.36,0.004632175,diff
591,0.364,0.004703164,diff
592,0.368,0.0047641397,diff
593,0.372,0.0048155785,diff
594,0.376,0.0048567653,diff
595,0.38,0.0048897266,diff
596,0.384,0.0049134493,diff
597,0.388,0.004928291,diff
598,0.392,0.0049346685,diff
599,0.396,0.004932642,diff
600,0.4,0.00492239,diff
601,0.404,0.0049049854,diff
602,0.408,0.004879713,diff
603,0.412,0.0048474073,diff
604,0.416,0.004807055,diff
605,0.42,0.004760802,diff
606,0.424,0.00470829,diff
607,0.428,0.00464803,diff
608,0.432,0.0045822263,diff
609,0.436,0.0045105815,diff
610,0.44,0.0044324994,diff
611,0.444,0.004349351,diff
612,0.448,0.004260361,diff
613,0.452,0.004166901,diff
614,0.456,0.0040673614,diff
615,0.46,0.00396353,diff
616,0.464,0.0038557053,diff
617,0.468,0.00374192,diff
618,0.472,0.003624916,diff
619,0.476,0.003504455,diff
620,0.48,0.0033789277,diff
621,0.484,0.0032500625,diff
622,0.488,0.003117621,diff
623,0.492,0.0029816628,diff
624,0.496,0.0028428435,diff
625,0.5,0.0027011633,diff
626,0.504,0.0025556684,diff
627,0.508,0.0024083853,diff
628,0.512,0.0022578835,diff
629,0.516,0.0021053553,diff
630,0.52,0.0019503236,diff
631,0.524,0.0017929077,diff
632,0.528,0.0016340017,diff
633,0.532,0.0014727712,diff
634,0.536,0.0013101697,diff
635,0.54,0.0011457801,diff
636,0.544,0.0009799004,diff
637,0.548,0.00081306696,diff
638,0.552,0.00064492226,diff
639,0.556,0.00047522783,diff
640,0.56,0.00030481815,diff
641,0.564,0.00013363361,diff
642,0.568,-3.8146973e-05,diff
643,0.572,-0.00021034479,diff
644,0.576,-0.0003836751,diff
645,0.58,-0.0005571246,diff
646,0.584,-0.00073075294,diff
647,0.588,-0.0009047985,diff
648,0.592,-0.0010786653,diff
649,0.596,-0.0012522936,diff
650,0.6,-0.0014264584,diff
651,0.604,-0.0016000867,diff
652,0.608,-0.0017736554,diff
653,0.612,-0.0019463897,diff
654,0.616,-0.002119124,diff
655,0.62,-0.002290845,diff
656,0.624,-0.0024621487,diff
657,0.628,-0.0026327372,diff
658,0.632,-0.0028031468,diff
659,0.636,-0.0029715896,diff
660,0.64,-0.0031397939,diff
661,0.644,-0.003306806,diff
662,0.648,-0.003472507,diff
663,0.652,-0.003637433,diff
664,0.656,-0.003801465,diff
665,0.66,-0.0039633512,diff
666,0.664,-0.004124522,diff
667,0.668,-0.004284203,diff
668,0.672,-0.00444293,diff
669,0.676,-0.004599452,diff
670,0.68,-0.0047544837,diff
671,0.684,-0.0049082637,diff
672,0.688,-0.005060315,diff
673,0.692,-0.0052111745,diff
674,0.696,-0.005359292,diff
675,0.7,-0.0055062175,diff
676,0.704,-0.0056510568,diff
677,0.708,-0.005794227,diff
678,0.712,-0.0059355497,diff
679,0.716,-0.006075144,diff
680,0.72,-0.0062124133,diff
681,0.724,-0.006348133,diff
682,0.728,-0.0064814687,diff
683,0.732,-0.006612599,diff
684,0.736,-0.0067420006,diff
685,0.74,-0.006869316,diff
686,0.744,-0.006994009,diff
687,0.748,-0.007116914,diff
688,0.752,-0.0072378516,diff
689,0.756,-0.007356286,diff
690,0.76,-0.007472515,diff
691,0.764,-0.0075865984,diff
692,0.768,-0.0076981187,diff
693,0.772,-0.007807851,diff
694,0.776,-0.007914901,diff
695,0.78,-0.008020282,diff
696,0.784,-0.008122504,diff
697,0.788,-0.008223176,diff
698,0.792,-0.008320451,diff
699,0.796,-0.008417249,diff
700,0.8,-0.008509874,diff
701,0.804,-0.008600712,diff
702,0.808,-0.0086891055,diff
703,0.812,-0.008775234,diff
704,0.816,-0.008859158,diff
705,0.82,-0.008940995,diff
706,0.824,-0.009019971,diff
707,0.828,-0.009096384,diff
708,0.832,-0.00917089,diff
709,0.836,-0.009242475,diff
710,0.84,-0.0093122125,diff
711,0.844,-0.009379506,diff
712,0.848,-0.009443879,diff
713,0.852,-0.009506583,diff
714,0.856,-0.009566426,diff
715,0.86,-0.009624541,diff
716,0.864,-0.009680212,diff
717,0.868,-0.009732664,diff
718,0.872,-0.009784043,diff
719,0.876,-0.009832263,diff
720,0.88,-0.009878755,diff
721,0.884,-0.009922385,diff
722,0.888,-0.00996381,diff
723,0.892,-0.010003507,diff
724,0.896,-0.010039926,diff
725,0.9,-0.010075033,diff
726,0.904,-0.0101071,diff
727,0.908,-0.010137796,diff
728,0.912,-0.010166049,diff
729,0.916,-0.010191619,diff
730,0.92,-0.010215402,diff
731,0.924,-0.010237157,diff
732,0.928,-0.010256588,diff
733,0.932,-0.010273695,diff
734,0.936,-0.010288954,diff
735,0.94,-0.010302067,diff
736,0.944,-0.010313451,diff
737,0.948,-0.010322094,diff
738,0.952,-0.010328829,diff
739,0.956,-0.010333896,diff
740,0.96,-0.0103366375,diff
741,0.964,-0.01033771,diff
742,0.968,-0.010337055,diff
743,0.972,-0.010333896,diff
744,0.976,-0.010329306,diff
745,0.98,-0.010322571,diff
746,0.984,-0.010313928,diff
747,0.988,-0.010303378,diff
748,0.992,-0.010291159,diff
749,0.996,-0.010276616,diff
750,1.0,-0.010261118,diff
751,1.004,-0.010243297,diff
752,1.008,-0.010224462,diff
753,1.012,-0.010202944,diff
754,1.016,-0.010180354,diff
755,1.02,-0.010155737,diff
756,1.024,-0.01012975,diff
757,1.028,-0.010102451,diff
758,1.032,-0.010073245,diff
759,1.036,-0.010042191,diff
760,1.04,-0.010010183,diff
761,1.044,-0.009976149,diff
762,1.048,-0.009940863,diff
763,1.052,-0.009903848,diff
764,1.056,-0.009865552,diff
765,1.06,-0.009826183,diff
766,1.064,-0.009784669,diff
767,1.068,-0.0097422,diff
768,1.072,-0.009698629,diff
769,1.076,-0.009653598,diff
770,1.08,-0.009607285,diff
771,1.084,-0.009559751,diff
772,1.088,-0.009510666,diff
773,1.092,-0.009460658,diff
774,1.096,-0.009409457,diff
775,1.1,-0.009356707,diff
776,1.104,-0.00930348,diff
777,1.108,-0.009249061,diff
778,1.112,-0.009193122,diff
779,1.116,-0.009136111,diff
780,1.12,-0.009078264,diff
781,1.124,-0.009019554,diff
782,1.128,-0.008959949,diff
783,1.132,-0.008899093,diff
784,1.136,-0.008837014,diff
785,1.14,-0.008775026,diff
786,1.144,-0.008711517,diff
787,1.148,-0.008647144,diff
788,1.152,-0.008582115,diff
789,1.156,-0.008515835,diff
790,1.16,-0.008449435,diff
791,1.164,-0.008382022,diff
792,1.168,-0.008313626,diff
793,1.172,-0.0082452595,diff
794,1.176,-0.008175492,diff
795,1.18,-0.00810495,diff
796,1.184,-0.00803414,diff
797,1.188,-0.007963121,diff
798,1.192,-0.0078906715,diff
799,1.196,-0.007818639,diff
800,1.2,-0.0077453554,diff
801,1.204,-0.0076719522,diff
802,1.208,-0.0075977445,diff
803,1.212,-0.00752303,diff
804,1.216,-0.0074480176,diff
805,1.22,-0.007373035,diff
806,1.224,-0.0072971284,diff
807,1.228,-0.007221192,diff
808,1.232,-0.007145256,diff
809,1.236,-0.0070682764,diff
810,1.24,-0.0069912374,diff
811,1.244,-0.006914079,diff
812,1.248,-0.0068363547,diff
813,1.252,-0.0067583323,diff
814,1.256,-0.0066803396,diff
815,1.26,-0.0066022873,diff
816,1.264,-0.0065241754,diff
817,1.268,-0.0064456463,diff
818,1.272,-0.0063669086,diff
819,1.276,-0.0062884986,diff
820,1.28,-0.006209731,diff
821,1.284,-0.006131023,diff
822,1.288,-0.0060521364,diff
823,1.292,-0.005973488,diff
824,1.296,-0.0058944523,diff
825,1.3,-0.005815953,diff
826,1.304,-0.0057369173,diff
827,1.308,-0.0056583583,diff
828,1.312,-0.0055797696,diff
829,1.316,-0.00550133,diff
830,1.32,-0.005422741,diff
831,1.324,-0.005344987,diff
832,1.328,-0.005266756,diff
833,1.332,-0.0051887333,diff
834,1.336,-0.0051111877,diff
835,1.34,-0.005033523,diff
836,1.344,-0.004956633,diff
837,1.348,-0.004879743,diff
838,1.352,-0.004802853,diff
839,1.356,-0.0047264397,diff
840,1.36,-0.0046502054,diff
841,1.364,-0.004575014,diff
842,1.368,-0.004499048,diff
843,1.372,-0.0044241548,diff
844,1.376,-0.004349351,diff
845,1.38,-0.004274696,diff
846,1.384,-0.004201114,diff
847,1.388,-0.0041276217,diff
848,1.392,-0.0040540695,diff
849,1.396,-0.0039814413,diff
850,1.4,-0.0039093494,diff
851,1.404,-0.0038375258,diff
852,1.408,-0.003766358,diff
853,1.412,-0.003695339,diff
854,1.416,-0.0036253035,diff
855,1.42,-0.0035555065,diff
856,1.424,-0.0034862459,diff
857,1.428,-0.0034174323,diff
858,1.432,-0.0033494234,diff
859,1.436,-0.003281951,diff
860,1.44,-0.0032148361,diff
861,1.444,-0.0031486452,diff
862,1.448,-0.0030826926,diff
863,1.452,-0.0030176044,diff
864,1.456,-0.0029530227,diff
865,1.46,-0.0028891563,diff
866,1.464,-0.002825886,diff
867,1.468,-0.0027629435,diff
868,1.472,-0.0027009249,diff
869,1.476,-0.0026397705,diff
870,1.48,-0.0025793016,diff
871,1.484,-0.0025194287,diff
872,1.488,-0.0024600923,diff
873,1.492,-0.002401501,diff
874,1.496,-0.0023436248,diff
875,1.5,-0.0022864044,diff
876,1.504,-0.0022298694,diff
877,1.508,-0.0021743476,diff
878,1.512,-0.0021193922,diff
879,1.516,-0.0020653605,diff
880,1.52,-0.0020118952,diff
881,1.524,-0.0019592643,diff
882,1.528,-0.001907587,diff
883,1.532,-0.0018561035,diff
884,1.536,-0.0018059313,diff
885,1.54,-0.0017561167,diff
886,1.544,-0.0017074049,diff
887,1.548,-0.0016595572,diff
888,1.552,-0.0016120225,diff
889,1.556,-0.0015656948,diff
890,1.56,-0.0015199482,diff
891,1.564,-0.0014751256,diff
892,1.568,-0.0014307797,diff
893,1.572,-0.0013875365,diff
894,1.576,-0.0013451278,diff
895,1.58,-0.0013033152,diff
896,1.584,-0.0012625456,diff
897,1.588,-0.0012227446,diff
898,1.592,-0.0011834055,diff
899,1.596,-0.0011447966,diff
900,1.6,-0.0011071563,diff
901,1.604,-0.00107041,diff
902,1.608,-0.001034081,diff
903,1.612,-0.000998646,diff
904,1.616,-0.00096417964,diff
905,1.62,-0.0009306818,diff
906,1.624,-0.00089779496,diff
907,1.628,-0.00086553395,diff
908,1.632,-0.0008340627,diff
909,1.636,-0.0008035898,diff
910,1.64,-0.0007737279,diff
911,1.644,-0.00074504316,diff
912,1.648,-0.00071652234,diff
913,1.652,-0.0006892234,diff
914,1.656,-0.00066265464,diff
915,1.66,-0.0006363839,diff
916,1.664,-0.00061166286,diff
917,1.668,-0.00058726966,diff
918,1.672,-0.0005635619,diff
919,1.676,-0.00054086745,diff
920,1.68,-0.0005186796,diff
921,1.684,-0.0004969388,diff
922,1.688,-0.00047639012,diff
923,1.692,-0.00045646727,diff
924,1.696,-0.00043708086,diff
925,1.7,-0.00041855872,diff
926,1.704,-0.0004003644,diff
927,1.708,-0.00038309395,diff
928,1.712,-0.00036670268,diff
929,1.716,-0.00035059452,diff
930,1.72,-0.00033527613,diff
931,1.724,-0.0003207475,diff
932,1.728,-0.0003067106,diff
933,1.732,-0.00029356778,diff
934,1.736,-0.0002808869,diff
935,1.74,-0.0002683848,diff
936,1.744,-0.0002567917,diff
937,1.748,-0.00024585426,diff
938,1.752,-0.00023534894,diff
939,1.756,-0.00022548437,diff
940,1.76,-0.00021630526,diff
941,1.764,-0.00020748377,diff
942,1.768,-0.00019926578,diff
943,1.772,-0.00019169599,diff
944,1.776,-0.0001842305,diff
945,1.78,-0.0001770109,diff
946,1.784,-0.00017099082,diff
947,1.788,-0.00016474724,diff
948,1.792,-0.00015921146,diff
949,1.796,-0.00015416741,diff
950,1.8,-0.00014935434,diff
951,1.804,-0.00014501065,diff
952,1.808,-0.00014119595,diff
953,1.812,-0.00013758987,diff
954,1.816,-0.00013457239,diff
955,1.82,-0.0001314953,diff
956,1.824,-0.00012863427,diff
957,1.828,-0.00012624264,diff
958,1.832,-0.00012427568,diff
959,1.836,-0.00012213737,diff
960,1.84,-0.00012052059,diff
961,1.844,-0.000119015574,diff
962,1.848,-0.00011797249,diff
963,1.852,-0.0001167804,diff
964,1.856,-0.00011572242,diff
965,1.86,-0.00011494756,diff
966,1.864,-0.00011392683,diff
967,1.868,-0.00011331588,diff
968,1.872,-0.00011269748,diff
969,1.876,-0.000112086535,diff
970,1.88,-0.00011137128,diff
971,1.884,-0.00011118129,diff
972,1.888,-0.00011054054,diff
973,1.892,-0.00010969862,diff
974,1.896,-0.00010916591,diff
975,1.9,-0.00010792166,diff
976,1.904,-0.0001071468,diff
977,1.908,-0.00010630861,diff
978,1.912,-0.00010487437,diff
979,1.916,-0.00010338426,diff
980,1.92,-0.00010155514,diff
981,1.924,-9.974092e-05,diff
982,1.928,-9.736791e-05,diff
983,1.932,-9.479746e-05,diff
984,1.936,-9.215996e-05,diff
985,1.94,-8.895248e-05,diff
986,1.944,-8.534081e-05,diff
987,1.948,-8.129701e-05,diff
988,1.952,-7.702783e-05,diff
989,1.956,-7.202849e-05,diff
990,1.96,-6.674044e-05,diff
991,1.964,-6.0850754e-05,diff
992,1.968,-5.4500997e-05,diff
993,1.972,-4.7431327e-05,diff
994,1.976,-3.998913e-05,diff
995,1.98,-3.1570904e-05,diff
996,1.984,-2.2817403e-05,diff
997,1.988,-1.3035722e-05,diff
998,1.992,-2.778601e-06,diff
999,1.996,8.300412e-06,diff
1000,2.0,2.0141713e-05,diff


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_1200/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_1200/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_1200/sol_nn.csv <==
,X_x,value,name
0,-2.0,1.2616627e-05,sol_nn
1,-1.996,0.0021317985,sol_nn
2,-1.992,0.004250829,sol_nn
3,-1.988,0.0063695842,sol_nn
4,-1.984,0.008488377,sol_nn
5,-1.98,0.0106070405,sol_nn
6,-1.976,0.012725485,sol_nn
7,-1.972,0.014844165,sol_nn
8,-1.968,0.016962606,sol_nn
9,-1.964,0.01908097,sol_nn
10,-1.96,0.021199502,sol_nn
11,-1.956,0.02331822,sol_nn
12,-1.952,0.025436614,sol_nn
13,-1.948,0.027555387,sol_nn
14,-1.944,0.02967412,sol_nn
15,-1.94,0.03179288,sol_nn
16,-1.936,0.033912066,sol_nn
17,-1.932,0.03603119,sol_nn
18,-1.928,0.038150664,sol_nn
19,-1.924,0.040270083,sol_nn
20,-1.92,0.042389862,sol_nn
21,-1.916,0.044509746,sol_nn
22,-1.912,0.046630148,sol_nn
23,-1.908,0.04875042,sol_nn
24,-1.904,0.05087106,sol_nn
25,-1.9,0.05299221,sol_nn
26,-1.896,0.05511344,sol_nn
27,-1.892,0.057234924,sol_nn
28,-1.888,0.05935697,sol_nn
29,-1.884,0.061479155,sol_nn
30,-1.88,0.0636016,sol_nn
31,-1.876,0.0657243,sol_nn
32,-1.872,0.06784775,sol_nn
33,-1.868,0.069971256,sol_nn
34,-1.864,0.07209513,sol_nn
35,-1.86,0.07421946,sol_nn
36,-1.856,0.076344416,sol_nn
37,-1.852,0.078469366,sol_nn
38,-1.848,0.0805948,sol_nn
39,-1.844,0.08272073,sol_nn
40,-1.84,0.08484712,sol_nn
41,-1.836,0.08697367,sol_nn
42,-1.832,0.089100935,sol_nn
43,-1.828,0.09122872,sol_nn
44,-1.824,0.0933566,sol_nn
45,-1.82,0.09548512,sol_nn
46,-1.816,0.097613834,sol_nn
47,-1.812,0.09974308,sol_nn
48,-1.808,0.101872765,sol_nn
49,-1.804,0.10400318,sol_nn
50,-1.8,0.106133364,sol_nn
51,-1.796,0.10826469,sol_nn
52,-1.792,0.110395804,sol_nn
53,-1.788,0.11252792,sol_nn
54,-1.784,0.11466022,sol_nn
55,-1.78,0.11679292,sol_nn
56,-1.776,0.11892597,sol_nn
57,-1.772,0.1210595,sol_nn
58,-1.768,0.12319348,sol_nn
59,-1.764,0.12532799,sol_nn
60,-1.76,0.12746274,sol_nn
61,-1.756,0.129598,sol_nn
62,-1.752,0.13173357,sol_nn
63,-1.748,0.13386972,sol_nn
64,-1.744,0.13600606,sol_nn
65,-1.74,0.13814272,sol_nn
66,-1.736,0.14027981,sol_nn
67,-1.732,0.14241756,sol_nn
68,-1.728,0.14455523,sol_nn
69,-1.724,0.14669357,sol_nn
70,-1.72,0.1488321,sol_nn
71,-1.716,0.15097116,sol_nn
72,-1.712,0.15311046,sol_nn
73,-1.708,0.15524974,sol_nn
74,-1.704,0.15738966,sol_nn
75,-1.7,0.1595298,sol_nn
76,-1.696,0.16167012,sol_nn
77,-1.692,0.1638107,sol_nn
78,-1.688,0.16595171,sol_nn
79,-1.684,0.16809295,sol_nn
80,-1.68,0.17023432,sol_nn
81,-1.676,0.17237602,sol_nn
82,-1.672,0.17451815,sol_nn
83,-1.668,0.17666017,sol_nn
84,-1.664,0.1788025,sol_nn
85,-1.66,0.18094467,sol_nn
86,-1.656,0.18308757,sol_nn
87,-1.652,0.18523037,sol_nn
88,-1.648,0.18737327,sol_nn
89,-1.644,0.18951623,sol_nn
90,-1.64,0.19165917,sol_nn
91,-1.636,0.19380252,sol_nn
92,-1.632,0.19594575,sol_nn
93,-1.628,0.1980892,sol_nn
94,-1.624,0.20023228,sol_nn
95,-1.62,0.20237586,sol_nn
96,-1.616,0.20451932,sol_nn
97,-1.612,0.20666297,sol_nn
98,-1.608,0.20880623,sol_nn
99,-1.604,0.21094961,sol_nn
100,-1.6,0.2130929,sol_nn
101,-1.596,0.21523619,sol_nn
102,-1.592,0.21737944,sol_nn
103,-1.588,0.21952231,sol_nn
104,-1.584,0.22166532,sol_nn
105,-1.58,0.22380826,sol_nn
106,-1.576,0.22595082,sol_nn
107,-1.572,0.22809316,sol_nn
108,-1.568,0.23023553,sol_nn
109,-1.564,0.2323775,sol_nn
110,-1.56,0.23451948,sol_nn
111,-1.556,0.23666087,sol_nn
112,-1.552,0.23880236,sol_nn
113,-1.548,0.24094334,sol_nn
114,-1.544,0.24308409,sol_nn
115,-1.54,0.24522464,sol_nn
116,-1.536,0.24736463,sol_nn
117,-1.532,0.24950439,sol_nn
118,-1.528,0.25164372,sol_nn
119,-1.524,0.25378257,sol_nn
120,-1.52,0.25592145,sol_nn
121,-1.516,0.25805977,sol_nn
122,-1.512,0.26019734,sol_nn
123,-1.508,0.26233396,sol_nn
124,-1.504,0.2644712,sol_nn
125,-1.5,0.2666074,sol_nn
126,-1.496,0.2687429,sol_nn
127,-1.492,0.2708784,sol_nn
128,-1.488,0.2730131,sol_nn
129,-1.484,0.2751471,sol_nn
130,-1.48,0.27728063,sol_nn
131,-1.476,0.27941355,sol_nn
132,-1.472,0.2815461,sol_nn
133,-1.468,0.2836775,sol_nn
134,-1.464,0.28580838,sol_nn
135,-1.46,0.287939,sol_nn
136,-1.456,0.29006836,sol_nn
137,-1.452,0.29219738,sol_nn
138,-1.448,0.29432574,sol_nn
139,-1.444,0.2964533,sol_nn
140,-1.44,0.2985798,sol_nn
141,-1.436,0.3007057,sol_nn
142,-1.432,0.30283105,sol_nn
143,-1.428,0.30495545,sol_nn
144,-1.424,0.30707887,sol_nn
145,-1.42,0.30920172,sol_nn
146,-1.416,0.31132364,sol_nn
147,-1.412,0.31344467,sol_nn
148,-1.408,0.3155649,sol_nn
149,-1.404,0.31768402,sol_nn
150,-1.4,0.31980243,sol_nn
151,-1.396,0.3219199,sol_nn
152,-1.392,0.32403666,sol_nn
153,-1.388,0.3261522,sol_nn
154,-1.384,0.32826683,sol_nn
155,-1.38,0.33038077,sol_nn
156,-1.376,0.3324934,sol_nn
157,-1.372,0.33460534,sol_nn
158,-1.368,0.33671623,sol_nn
159,-1.364,0.33882558,sol_nn
160,-1.36,0.3409348,sol_nn
161,-1.356,0.34304252,sol_nn
162,-1.352,0.3451492,sol_nn
163,-1.348,0.3472553,sol_nn
164,-1.344,0.34935978,sol_nn
165,-1.34,0.35146347,sol_nn
166,-1.336,0.3535664,sol_nn
167,-1.332,0.35566744,sol_nn
168,-1.328,0.35776806,sol_nn
169,-1.324,0.3598673,sol_nn
170,-1.32,0.36196563,sol_nn
171,-1.316,0.3640629,sol_nn
172,-1.312,0.36615914,sol_nn
173,-1.308,0.36825392,sol_nn
174,-1.304,0.3703478,sol_nn
175,-1.3,0.37244087,sol_nn
176,-1.296,0.3745327,sol_nn
177,-1.292,0.37662292,sol_nn
178,-1.288,0.37871242,sol_nn
179,-1.284,0.38080058,sol_nn
180,-1.28,0.38288802,sol_nn
181,-1.276,0.38497448,sol_nn
182,-1.272,0.38705948,sol_nn
183,-1.268,0.3891433,sol_nn
184,-1.264,0.39122602,sol_nn
185,-1.26,0.39330792,sol_nn
186,-1.256,0.39538875,sol_nn
187,-1.252,0.3974681,sol_nn
188,-1.248,0.39954638,sol_nn
189,-1.244,0.40162393,sol_nn
190,-1.24,0.40370005,sol_nn
191,-1.236,0.40577522,sol_nn
192,-1.232,0.4078493,sol_nn
193,-1.228,0.4099222,sol_nn
194,-1.224,0.41199422,sol_nn
195,-1.22,0.41406506,sol_nn
196,-1.216,0.41613498,sol_nn
197,-1.212,0.41820362,sol_nn
198,-1.208,0.4202715,sol_nn
199,-1.204,0.42233783,sol_nn
200,-1.2,0.4244036,sol_nn
201,-1.196,0.42646796,sol_nn
202,-1.192,0.42853177,sol_nn
203,-1.188,0.4305948,sol_nn
204,-1.184,0.43265614,sol_nn
205,-1.18,0.43471664,sol_nn
206,-1.176,0.43677628,sol_nn
207,-1.172,0.4388352,sol_nn
208,-1.168,0.4408931,sol_nn
209,-1.164,0.44295007,sol_nn
210,-1.16,0.44500569,sol_nn
211,-1.156,0.44706103,sol_nn
212,-1.152,0.44911522,sol_nn
213,-1.148,0.45116866,sol_nn
214,-1.144,0.45322108,sol_nn
215,-1.14,0.45527285,sol_nn
216,-1.136,0.45732367,sol_nn
217,-1.132,0.45937353,sol_nn
218,-1.128,0.46142313,sol_nn
219,-1.124,0.46347135,sol_nn
220,-1.12,0.46551907,sol_nn
221,-1.116,0.46756613,sol_nn
222,-1.112,0.4696127,sol_nn
223,-1.108,0.47165823,sol_nn
224,-1.104,0.47370324,sol_nn
225,-1.1,0.4757476,sol_nn
226,-1.096,0.47779137,sol_nn
227,-1.092,0.4798343,sol_nn
228,-1.088,0.4818771,sol_nn
229,-1.084,0.4839189,sol_nn
230,-1.08,0.48596042,sol_nn
231,-1.076,0.48800144,sol_nn
232,-1.072,0.4900418,sol_nn
233,-1.068,0.49208176,sol_nn
234,-1.064,0.49412137,sol_nn
235,-1.06,0.49616066,sol_nn
236,-1.056,0.49819946,sol_nn
237,-1.052,0.50023794,sol_nn
238,-1.048,0.50227606,sol_nn
239,-1.044,0.5043137,sol_nn
240,-1.04,0.506351,sol_nn
241,-1.036,0.5083885,sol_nn
242,-1.032,0.5104259,sol_nn
243,-1.028,0.5124626,sol_nn
244,-1.024,0.5144992,sol_nn
245,-1.02,0.5165359,sol_nn
246,-1.016,0.51857233,sol_nn
247,-1.012,0.5206089,sol_nn
248,-1.008,0.52264524,sol_nn
249,-1.004,0.5246819,sol_nn
250,-1.0,0.5267182,sol_nn
251,-0.996,0.52875483,sol_nn
252,-0.992,0.5307915,sol_nn
253,-0.988,0.53282833,sol_nn
254,-0.984,0.53486526,sol_nn
255,-0.98,0.53690237,sol_nn
256,-0.976,0.53893995,sol_nn
257,-0.972,0.54097766,sol_nn
258,-0.968,0.5430156,sol_nn
259,-0.964,0.5450542,sol_nn
260,-0.96,0.5470929,sol_nn
261,-0.956,0.5491323,sol_nn
262,-0.952,0.551172,sol_nn
263,-0.948,0.5532125,sol_nn
264,-0.944,0.55525327,sol_nn
265,-0.94,0.55729467,sol_nn
266,-0.936,0.55933696,sol_nn
267,-0.932,0.5613798,sol_nn
268,-0.928,0.5634234,sol_nn
269,-0.924,0.56546766,sol_nn
270,-0.92,0.5675128,sol_nn
271,-0.916,0.56955886,sol_nn
272,-0.912,0.57160616,sol_nn
273,-0.908,0.5736539,sol_nn
274,-0.904,0.5757031,sol_nn
275,-0.9,0.57775307,sol_nn
276,-0.896,0.5798051,sol_nn
277,-0.892,0.58185697,sol_nn
278,-0.888,0.58391064,sol_nn
279,-0.884,0.5859655,sol_nn
280,-0.88,0.5880217,sol_nn
281,-0.876,0.59007955,sol_nn
282,-0.872,0.5921384,sol_nn
283,-0.868,0.59419936,sol_nn
284,-0.864,0.5962612,sol_nn
285,-0.86,0.59832525,sol_nn
286,-0.856,0.60039043,sol_nn
287,-0.852,0.6024576,sol_nn
288,-0.848,0.60452646,sol_nn
289,-0.844,0.6065973,sol_nn
290,-0.84,0.6086701,sol_nn
291,-0.836,0.61074436,sol_nn
292,-0.832,0.6128213,sol_nn
293,-0.828,0.6148996,sol_nn
294,-0.824,0.61698043,sol_nn
295,-0.82,0.6190635,sol_nn
296,-0.816,0.62114835,sol_nn
297,-0.812,0.6232363,sol_nn
298,-0.808,0.62532604,sol_nn
299,-0.804,0.62741846,sol_nn
300,-0.8,0.62951314,sol_nn
301,-0.796,0.63161033,sol_nn
302,-0.792,0.6337104,sol_nn
303,-0.788,0.6358132,sol_nn
304,-0.784,0.6379184,sol_nn
305,-0.78,0.64002657,sol_nn
306,-0.776,0.64213765,sol_nn
307,-0.772,0.6442514,sol_nn
308,-0.768,0.64636856,sol_nn
309,-0.764,0.64848804,sol_nn
310,-0.76,0.6506115,sol_nn
311,-0.756,0.6527375,sol_nn
312,-0.752,0.6548668,sol_nn
313,-0.748,0.6569994,sol_nn
314,-0.744,0.6591356,sol_nn
315,-0.74,0.6612748,sol_nn
316,-0.736,0.66341746,sol_nn
317,-0.732,0.66556364,sol_nn
318,-0.728,0.6677134,sol_nn
319,-0.724,0.6698666,sol_nn
320,-0.72,0.6720234,sol_nn
321,-0.716,0.674184,sol_nn
322,-0.712,0.67634875,sol_nn
323,-0.708,0.67851657,sol_nn
324,-0.704,0.68068874,sol_nn
325,-0.7,0.68286455,sol_nn
326,-0.696,0.685044,sol_nn
327,-0.692,0.68722767,sol_nn
328,-0.688,0.689415,sol_nn
329,-0.684,0.6916068,sol_nn
330,-0.68,0.69380236,sol_nn
331,-0.676,0.69600195,sol_nn
332,-0.672,0.69820553,sol_nn
333,-0.668,0.7004132,sol_nn
334,-0.664,0.70262516,sol_nn
335,-0.66,0.70484054,sol_nn
336,-0.656,0.7070611,sol_nn
337,-0.652,0.70928526,sol_nn
338,-0.648,0.7115139,sol_nn
339,-0.644,0.71374625,sol_nn
340,-0.64,0.7159833,sol_nn
341,-0.636,0.71822405,sol_nn
342,-0.632,0.720469,sol_nn
343,-0.628,0.7227183,sol_nn
344,-0.624,0.72497153,sol_nn
345,-0.62,0.7272288,sol_nn
346,-0.616,0.7294903,sol_nn
347,-0.612,0.7317561,sol_nn
348,-0.608,0.73402524,sol_nn
349,-0.604,0.73629904,sol_nn
350,-0.6,0.73857623,sol_nn
351,-0.596,0.74085754,sol_nn
352,-0.592,0.7431426,sol_nn
353,-0.588,0.74543154,sol_nn
354,-0.584,0.74772424,sol_nn
355,-0.58,0.75002044,sol_nn
356,-0.576,0.7523204,sol_nn
357,-0.572,0.7546239,sol_nn
358,-0.568,0.7569307,sol_nn
359,-0.564,0.7592404,sol_nn
360,-0.56,0.7615539,sol_nn
361,-0.556,0.7638705,sol_nn
362,-0.552,0.76619023,sol_nn
363,-0.548,0.76851237,sol_nn
364,-0.544,0.7708378,sol_nn
365,-0.54,0.7731659,sol_nn
366,-0.536,0.7754968,sol_nn
367,-0.532,0.777829,sol_nn
368,-0.528,0.7801648,sol_nn
369,-0.524,0.7825019,sol_nn
370,-0.52,0.7848407,sol_nn
371,-0.516,0.78718215,sol_nn
372,-0.512,0.7895252,sol_nn
373,-0.508,0.7918694,sol_nn
374,-0.504,0.79421467,sol_nn
375,-0.5,0.7965615,sol_nn
376,-0.496,0.7989088,sol_nn
377,-0.492,0.8012573,sol_nn
378,-0.488,0.80360603,sol_nn
379,-0.484,0.8059547,sol_nn
380,-0.48,0.80830455,sol_nn
381,-0.476,0.810654,sol_nn
382,-0.472,0.8130028,sol_nn
383,-0.468,0.81535065,sol_nn
384,-0.464,0.8176983,sol_nn
385,-0.46,0.82004416,sol_nn
386,-0.456,0.82238984,sol_nn
387,-0.452,0.8247327,sol_nn
388,-0.448,0.82707447,sol_nn
389,-0.444,0.8294135,sol_nn
390,-0.44,0.83175063,sol_nn
391,-0.436,0.83408535,sol_nn
392,-0.432,0.8364162,sol_nn
393,-0.428,0.8387443,sol_nn
394,-0.424,0.841069,sol_nn
395,-0.42,0.8433893,sol_nn
396,-0.416,0.845706,sol_nn
397,-0.412,0.8480177,sol_nn
398,-0.408,0.8503247,sol_nn
399,-0.404,0.85262626,sol_nn
400,-0.4,0.854923,sol_nn
401,-0.396,0.85721344,sol_nn
402,-0.392,0.85949737,sol_nn
403,-0.388,0.86177534,sol_nn
404,-0.384,0.86404645,sol_nn
405,-0.38,0.86631,sol_nn
406,-0.376,0.86856604,sol_nn
407,-0.372,0.870814,sol_nn
408,-0.368,0.873054,sol_nn
409,-0.364,0.8752849,sol_nn
410,-0.36,0.8775069,sol_nn
411,-0.356,0.87971944,sol_nn
412,-0.352,0.88192225,sol_nn
413,-0.348,0.88411427,sol_nn
414,-0.344,0.8862963,sol_nn
415,-0.34,0.8884666,sol_nn
416,-0.336,0.89062583,sol_nn
417,-0.332,0.8927734,sol_nn
418,-0.328,0.8949089,sol_nn
419,-0.324,0.89703155,sol_nn
420,-0.32,0.8991412,sol_nn
421,-0.316,0.90123725,sol_nn
422,-0.312,0.9033198,sol_nn
423,-0.308,0.9053878,sol_nn
424,-0.304,0.9074411,sol_nn
425,-0.3,0.9094792,sol_nn
426,-0.296,0.9115024,sol_nn
427,-0.292,0.9135093,sol_nn
428,-0.288,0.9155004,sol_nn
429,-0.284,0.9174743,sol_nn
430,-0.28,0.9194312,sol_nn
431,-0.276,0.92137027,sol_nn
432,-0.272,0.92329186,sol_nn
433,-0.268,0.9251948,sol_nn
434,-0.264,0.92707956,sol_nn
435,-0.26,0.9289446,sol_nn
436,-0.256,0.93079054,sol_nn
437,-0.252,0.9326162,sol_nn
438,-0.248,0.93442184,sol_nn
439,-0.244,0.93620634,sol_nn
440,-0.24,0.93796945,sol_nn
441,-0.236,0.939712,sol_nn
442,-0.232,0.9414321,sol_nn
443,-0.228,0.9431298,sol_nn
444,-0.224,0.9448049,sol_nn
445,-0.22,0.9464568,sol_nn
446,-0.216,0.9480858,sol_nn
447,-0.212,0.94969076,sol_nn
448,-0.208,0.9512714,sol_nn
449,-0.204,0.9528278,sol_nn
450,-0.2,0.9543592,sol_nn
451,-0.196,0.95586604,sol_nn
452,-0.192,0.9573464,sol_nn
453,-0.188,0.9588011,sol_nn
454,-0.184,0.96023035,sol_nn
455,-0.18,0.9616325,sol_nn
456,-0.176,0.96300775,sol_nn
457,-0.172,0.9643559,sol_nn
458,-0.168,0.9656768,sol_nn
459,-0.164,0.96696925,sol_nn
460,-0.16,0.96823466,sol_nn
461,-0.156,0.9694717,sol_nn
462,-0.152,0.97068,sol_nn
463,-0.148,0.97185886,sol_nn
464,-0.144,0.97300875,sol_nn
465,-0.14,0.9741297,sol_nn
466,-0.136,0.97522086,sol_nn
467,-0.132,0.9762822,sol_nn
468,-0.128,0.97731286,sol_nn
469,-0.124,0.9783139,sol_nn
470,-0.12,0.9792843,sol_nn
471,-0.116,0.9802238,sol_nn
472,-0.112,0.9811324,sol_nn
473,-0.108,0.98201066,sol_nn
474,-0.104,0.98285687,sol_nn
475,-0.1,0.98367155,sol_nn
476,-0.096,0.984455,sol_nn
477,-0.092,0.9852063,sol_nn
478,-0.088,0.98592603,sol_nn
479,-0.084,0.98661363,sol_nn
480,-0.08,0.98726887,sol_nn
481,-0.076,0.9878922,sol_nn
482,-0.072,0.9884828,sol_nn
483,-0.068,0.98904103,sol_nn
484,-0.064,0.98956656,sol_nn
485,-0.06,0.9900601,sol_nn
486,-0.056,0.99052036,sol_nn
487,-0.052,0.99094766,sol_nn
488,-0.048,0.99134237,sol_nn
489,-0.044,0.9917042,sol_nn
490,-0.04,0.9920333,sol_nn
491,-0.036,0.99232984,sol_nn
492,-0.032,0.9925924,sol_nn
493,-0.028,0.9928228,sol_nn
494,-0.024,0.9930197,sol_nn
495,-0.02,0.99318427,sol_nn
496,-0.016,0.9933156,sol_nn
497,-0.012,0.9934141,sol_nn
498,-0.008,0.99347997,sol_nn
499,-0.004,0.99351317,sol_nn
500,0.0,0.9935129,sol_nn
501,0.004,0.99348044,sol_nn
502,0.008,0.993415,sol_nn
503,0.012,0.993317,sol_nn
504,0.016,0.9931872,sol_nn
505,0.02,0.99302465,sol_nn
506,0.024,0.9928297,sol_nn
507,0.028,0.9926029,sol_nn
508,0.032,0.99234396,sol_nn
509,0.036,0.9920529,sol_nn
510,0.04,0.99173015,sol_nn
511,0.044,0.99137664,sol_nn
512,0.048,0.99099076,sol_nn
513,0.052,0.9905734,sol_nn
514,0.056,0.9901249,sol_nn
515,0.06,0.98964596,sol_nn
516,0.064,0.98913574,sol_nn
517,0.068,0.98859525,sol_nn
518,0.072,0.9880243,sol_nn
519,0.076,0.9874228,sol_nn
520,0.08,0.986791,sol_nn
521,0.084,0.9861297,sol_nn
522,0.088,0.98543876,sol_nn
523,0.092,0.9847183,sol_nn
524,0.096,0.98396826,sol_nn
525,0.1,0.98319,sol_nn
526,0.104,0.9823825,sol_nn
527,0.108,0.9815463,sol_nn
528,0.112,0.98068184,sol_nn
529,0.116,0.9797895,sol_nn
530,0.12,0.9788693,sol_nn
531,0.124,0.97792125,sol_nn
532,0.128,0.97694606,sol_nn
533,0.132,0.9759441,sol_nn
534,0.136,0.9749156,sol_nn
535,0.14,0.97385985,sol_nn
536,0.144,0.9727781,sol_nn
537,0.148,0.9716704,sol_nn
538,0.152,0.9705371,sol_nn
539,0.156,0.96937823,sol_nn
540,0.16,0.9681943,sol_nn
541,0.164,0.9669851,sol_nn
542,0.168,0.9657519,sol_nn
543,0.172,0.9644944,sol_nn
544,0.176,0.96321255,sol_nn
545,0.18,0.961907,sol_nn
546,0.184,0.96057856,sol_nn
547,0.188,0.95922625,sol_nn
548,0.192,0.9578519,sol_nn
549,0.196,0.9564545,sol_nn
550,0.2,0.95503515,sol_nn
551,0.204,0.95359397,sol_nn
552,0.208,0.9521302,sol_nn
553,0.212,0.95064634,sol_nn
554,0.216,0.9491405,sol_nn
555,0.22,0.94761556,sol_nn
556,0.224,0.94606876,sol_nn
557,0.228,0.9445025,sol_nn
558,0.232,0.94291586,sol_nn
559,0.236,0.9413102,sol_nn
560,0.24,0.939685,sol_nn
561,0.244,0.9380415,sol_nn
562,0.248,0.936379,sol_nn
563,0.252,0.9346983,sol_nn
564,0.256,0.9329998,sol_nn
565,0.26,0.9312834,sol_nn
566,0.264,0.9295499,sol_nn
567,0.268,0.9277993,sol_nn
568,0.272,0.926032,sol_nn
569,0.276,0.92424834,sol_nn
570,0.28,0.92244816,sol_nn
571,0.284,0.92063206,sol_nn
572,0.288,0.91880095,sol_nn
573,0.292,0.91695404,sol_nn
574,0.296,0.9150925,sol_nn
575,0.3,0.91321623,sol_nn
576,0.304,0.9113256,sol_nn
577,0.308,0.90942067,sol_nn
578,0.312,0.9075023,sol_nn
579,0.316,0.9055708,sol_nn
580,0.32,0.90362495,sol_nn
581,0.324,0.90166676,sol_nn
582,0.328,0.8996956,sol_nn
583,0.332,0.897713,sol_nn
584,0.336,0.8957173,sol_nn
585,0.34,0.89370996,sol_nn
586,0.344,0.8916908,sol_nn
587,0.348,0.889661,sol_nn
588,0.352,0.88762003,sol_nn
589,0.356,0.8855678,sol_nn
590,0.36,0.8835055,sol_nn
591,0.364,0.88143295,sol_nn
592,0.368,0.8793503,sol_nn
593,0.372,0.8772582,sol_nn
594,0.376,0.8751558,sol_nn
595,0.38,0.87304515,sol_nn
596,0.384,0.8709252,sol_nn
597,0.388,0.86879647,sol_nn
598,0.392,0.8666593,sol_nn
599,0.396,0.86451364,sol_nn
600,0.4,0.8623598,sol_nn
601,0.404,0.8601988,sol_nn
602,0.408,0.85802996,sol_nn
603,0.412,0.8558541,sol_nn
604,0.416,0.8536701,sol_nn
605,0.42,0.8514803,sol_nn
606,0.424,0.8492841,sol_nn
607,0.428,0.8470803,sol_nn
608,0.432,0.84487087,sol_nn
609,0.436,0.84265566,sol_nn
610,0.44,0.84043396,sol_nn
611,0.444,0.83820724,sol_nn
612,0.448,0.8359747,sol_nn
613,0.452,0.8337376,sol_nn
614,0.456,0.8314945,sol_nn
615,0.46,0.829247,sol_nn
616,0.464,0.8269956,sol_nn
617,0.468,0.82473826,sol_nn
618,0.472,0.82247764,sol_nn
619,0.476,0.82021356,sol_nn
620,0.48,0.81794447,sol_nn
621,0.484,0.81567204,sol_nn
622,0.488,0.813396,sol_nn
623,0.492,0.81111646,sol_nn
624,0.496,0.808834,sol_nn
625,0.5,0.8065487,sol_nn
626,0.504,0.80425966,sol_nn
627,0.508,0.80196875,sol_nn
628,0.512,0.79967463,sol_nn
629,0.516,0.79737854,sol_nn
630,0.52,0.79507995,sol_nn
631,0.524,0.79277897,sol_nn
632,0.528,0.79047644,sol_nn
633,0.532,0.7881716,sol_nn
634,0.536,0.7858654,sol_nn
635,0.54,0.7835575,sol_nn
636,0.544,0.7812479,sol_nn
637,0.548,0.7789375,sol_nn
638,0.552,0.77662575,sol_nn
639,0.556,0.7743125,sol_nn
640,0.56,0.7719985,sol_nn
641,0.564,0.7696837,sol_nn
642,0.568,0.7673683,sol_nn
643,0.572,0.76505256,sol_nn
644,0.576,0.76273566,sol_nn
645,0.58,0.76041865,sol_nn
646,0.584,0.75810134,sol_nn
647,0.588,0.7557837,sol_nn
648,0.592,0.75346625,sol_nn
649,0.596,0.75114906,sol_nn
650,0.6,0.7488313,sol_nn
651,0.604,0.7465141,sol_nn
652,0.608,0.7441969,sol_nn
653,0.612,0.7418806,sol_nn
654,0.616,0.7395643,sol_nn
655,0.62,0.7372489,sol_nn
656,0.624,0.734934,sol_nn
657,0.628,0.7326198,sol_nn
658,0.632,0.73030585,sol_nn
659,0.636,0.72799385,sol_nn
660,0.64,0.725682,sol_nn
661,0.644,0.7233714,sol_nn
662,0.648,0.7210621,sol_nn
663,0.652,0.71875364,sol_nn
664,0.656,0.716446,sol_nn
665,0.66,0.7141404,sol_nn
666,0.664,0.7118357,sol_nn
667,0.668,0.70953244,sol_nn
668,0.672,0.70723015,sol_nn
669,0.676,0.70493,sol_nn
670,0.68,0.70263135,sol_nn
671,0.684,0.700334,sol_nn
672,0.688,0.6980384,sol_nn
673,0.692,0.695744,sol_nn
674,0.696,0.69345224,sol_nn
675,0.7,0.69116163,sol_nn
676,0.704,0.68887323,sol_nn
677,0.708,0.6865865,sol_nn
678,0.712,0.68430156,sol_nn
679,0.716,0.68201834,sol_nn
680,0.72,0.6797375,sol_nn
681,0.724,0.6774582,sol_nn
682,0.728,0.6751813,sol_nn
683,0.732,0.6729066,sol_nn
684,0.736,0.67063355,sol_nn
685,0.74,0.6683626,sol_nn
686,0.744,0.66609436,sol_nn
687,0.748,0.66382784,sol_nn
688,0.752,0.66156334,sol_nn
689,0.756,0.6593013,sol_nn
690,0.76,0.6570415,sol_nn
691,0.764,0.65478384,sol_nn
692,0.768,0.6525287,sol_nn
693,0.772,0.65027535,sol_nn
694,0.776,0.64802474,sol_nn
695,0.78,0.6457758,sol_nn
696,0.784,0.64352995,sol_nn
697,0.788,0.64128566,sol_nn
698,0.792,0.63904476,sol_nn
699,0.796,0.6368044,sol_nn
700,0.8,0.6345682,sol_nn
701,0.804,0.63233376,sol_nn
702,0.808,0.63010174,sol_nn
703,0.812,0.62787205,sol_nn
704,0.816,0.62564456,sol_nn
705,0.82,0.62341917,sol_nn
706,0.824,0.6211965,sol_nn
707,0.828,0.6189765,sol_nn
708,0.832,0.6167584,sol_nn
709,0.836,0.61454326,sol_nn
710,0.84,0.61232996,sol_nn
711,0.844,0.61011904,sol_nn
712,0.848,0.60791105,sol_nn
713,0.852,0.6057048,sol_nn
714,0.856,0.6035014,sol_nn
715,0.86,0.6012996,sol_nn
716,0.864,0.5991003,sol_nn
717,0.868,0.5969043,sol_nn
718,0.872,0.59470934,sol_nn
719,0.876,0.59251755,sol_nn
720,0.88,0.59032744,sol_nn
721,0.884,0.5881402,sol_nn
722,0.888,0.5859552,sol_nn
723,0.892,0.58377194,sol_nn
724,0.896,0.5815919,sol_nn
725,0.9,0.57941324,sol_nn
726,0.904,0.5772375,sol_nn
727,0.908,0.5750632,sol_nn
728,0.912,0.5728914,sol_nn
729,0.916,0.5707222,sol_nn
730,0.92,0.5685548,sol_nn
731,0.924,0.5663895,sol_nn
732,0.928,0.5642265,sol_nn
733,0.932,0.56206584,sol_nn
734,0.936,0.55990696,sol_nn
735,0.94,0.55775017,sol_nn
736,0.944,0.5555952,sol_nn
737,0.948,0.553443,sol_nn
738,0.952,0.55129266,sol_nn
739,0.956,0.549144,sol_nn
740,0.96,0.54699767,sol_nn
741,0.964,0.54485303,sol_nn
742,0.968,0.5427101,sol_nn
743,0.972,0.54056966,sol_nn
744,0.976,0.53843063,sol_nn
745,0.98,0.53629375,sol_nn
746,0.984,0.5341588,sol_nn
747,0.988,0.5320258,sol_nn
748,0.992,0.5298944,sol_nn
749,0.996,0.52776533,sol_nn
750,1.0,0.52563727,sol_nn
751,1.004,0.5235115,sol_nn
752,1.008,0.52138674,sol_nn
753,1.012,0.5192647,sol_nn
754,1.016,0.51714367,sol_nn
755,1.02,0.5150247,sol_nn
756,1.024,0.512907,sol_nn
757,1.028,0.51079077,sol_nn
758,1.032,0.5086764,sol_nn
759,1.036,0.50656384,sol_nn
760,1.04,0.5044523,sol_nn
761,1.044,0.5023427,sol_nn
762,1.048,0.5002344,sol_nn
763,1.052,0.49812782,sol_nn
764,1.056,0.49602255,sol_nn
765,1.06,0.49391836,sol_nn
766,1.064,0.4918162,sol_nn
767,1.068,0.48971513,sol_nn
768,1.072,0.48761505,sol_nn
769,1.076,0.48551652,sol_nn
770,1.08,0.4834192,sol_nn
771,1.084,0.48132318,sol_nn
772,1.088,0.47922865,sol_nn
773,1.092,0.47713506,sol_nn
774,1.096,0.4750427,sol_nn
775,1.1,0.47295183,sol_nn
776,1.104,0.4708615,sol_nn
777,1.108,0.4687723,sol_nn
778,1.112,0.46668464,sol_nn
779,1.116,0.46459803,sol_nn
780,1.12,0.4625123,sol_nn
781,1.124,0.46042746,sol_nn
782,1.128,0.45834345,sol_nn
783,1.132,0.4562607,sol_nn
784,1.136,0.45417917,sol_nn
785,1.14,0.4520976,sol_nn
786,1.144,0.45001748,sol_nn
787,1.148,0.4479383,sol_nn
788,1.152,0.44585973,sol_nn
789,1.156,0.4437824,sol_nn
790,1.16,0.44170523,sol_nn
791,1.164,0.43962902,sol_nn
792,1.168,0.43755385,sol_nn
793,1.172,0.43547857,sol_nn
794,1.176,0.43340477,sol_nn
795,1.18,0.43133175,sol_nn
796,1.184,0.42925894,sol_nn
797,1.188,0.4271864,sol_nn
798,1.192,0.4251152,sol_nn
799,1.196,0.42304367,sol_nn
800,1.2,0.42097333,sol_nn
801,1.204,0.41890317,sol_nn
802,1.208,0.41683382,sol_nn
803,1.212,0.41476488,sol_nn
804,1.216,0.41269633,sol_nn
805,1.22,0.4106277,sol_nn
806,1.224,0.40856004,sol_nn
807,1.228,0.40649235,sol_nn
808,1.232,0.4044247,sol_nn
809,1.236,0.4023581,sol_nn
810,1.24,0.40029153,sol_nn
811,1.244,0.39822513,sol_nn
812,1.248,0.39615923,sol_nn
813,1.252,0.39409366,sol_nn
814,1.256,0.39202803,sol_nn
815,1.26,0.38996252,sol_nn
816,1.264,0.387897,sol_nn
817,1.268,0.38583198,sol_nn
818,1.272,0.38376713,sol_nn
819,1.276,0.38170192,sol_nn
820,1.28,0.37963712,sol_nn
821,1.284,0.3775722,sol_nn
822,1.288,0.37550753,sol_nn
823,1.292,0.37344253,sol_nn
824,1.296,0.371378,sol_nn
825,1.3,0.36931294,sol_nn
826,1.304,0.36724836,sol_nn
827,1.308,0.36518335,sol_nn
828,1.312,0.3631183,sol_nn
829,1.316,0.36105317,sol_nn
830,1.32,0.35898814,sol_nn
831,1.324,0.35692233,sol_nn
832,1.328,0.354857,sol_nn
833,1.332,0.35279137,sol_nn
834,1.336,0.35072535,sol_nn
835,1.34,0.3486594,sol_nn
836,1.344,0.34659272,sol_nn
837,1.348,0.344526,sol_nn
838,1.352,0.3424593,sol_nn
839,1.356,0.34039214,sol_nn
840,1.36,0.33832476,sol_nn
841,1.364,0.33625638,sol_nn
842,1.368,0.33418873,sol_nn
843,1.372,0.33212003,sol_nn
844,1.376,0.3300512,sol_nn
845,1.38,0.3279823,sol_nn
846,1.384,0.32591233,sol_nn
847,1.388,0.3238422,sol_nn
848,1.392,0.32177216,sol_nn
849,1.396,0.31970116,sol_nn
850,1.4,0.3176297,sol_nn
851,1.404,0.3155579,sol_nn
852,1.408,0.3134855,sol_nn
853,1.412,0.31141293,sol_nn
854,1.416,0.30933934,sol_nn
855,1.42,0.30726558,sol_nn
856,1.424,0.30519122,sol_nn
857,1.428,0.30311647,sol_nn
858,1.432,0.30104083,sol_nn
859,1.436,0.29896474,sol_nn
860,1.44,0.29688823,sol_nn
861,1.444,0.29481086,sol_nn
862,1.448,0.29273325,sol_nn
863,1.452,0.2906547,sol_nn
864,1.456,0.2885757,sol_nn
865,1.46,0.28649595,sol_nn
866,1.464,0.28441566,sol_nn
867,1.468,0.28233498,sol_nn
868,1.472,0.2802534,sol_nn
869,1.476,0.278171,sol_nn
870,1.48,0.27608785,sol_nn
871,1.484,0.27400416,sol_nn
872,1.488,0.27191988,sol_nn
873,1.492,0.26983488,sol_nn
874,1.496,0.26774913,sol_nn
875,1.5,0.2656628,sol_nn
876,1.504,0.26357576,sol_nn
877,1.508,0.26148766,sol_nn
878,1.512,0.25939903,sol_nn
879,1.516,0.25730944,sol_nn
880,1.52,0.25521934,sol_nn
881,1.524,0.25312835,sol_nn
882,1.528,0.25103647,sol_nn
883,1.532,0.24894436,sol_nn
884,1.536,0.24685091,sol_nn
885,1.54,0.24475716,sol_nn
886,1.544,0.24266225,sol_nn
887,1.548,0.24056652,sol_nn
888,1.552,0.23847044,sol_nn
889,1.556,0.23637319,sol_nn
890,1.56,0.23427537,sol_nn
891,1.564,0.23217657,sol_nn
892,1.568,0.23007734,sol_nn
893,1.572,0.22797696,sol_nn
894,1.576,0.2258758,sol_nn
895,1.58,0.22377399,sol_nn
896,1.584,0.2216712,sol_nn
897,1.588,0.21956736,sol_nn
898,1.592,0.21746314,sol_nn
899,1.596,0.21535818,sol_nn
900,1.6,0.21325219,sol_nn
901,1.604,0.21114537,sol_nn
902,1.608,0.20903806,sol_nn
903,1.612,0.20692994,sol_nn
904,1.616,0.20482077,sol_nn
905,1.62,0.2027107,sol_nn
906,1.624,0.20060003,sol_nn
907,1.628,0.19848865,sol_nn
908,1.632,0.19637656,sol_nn
909,1.636,0.1942634,sol_nn
910,1.64,0.1921497,sol_nn
911,1.644,0.19003475,sol_nn
912,1.648,0.1879197,sol_nn
913,1.652,0.18580344,sol_nn
914,1.656,0.18368638,sol_nn
915,1.66,0.18156908,sol_nn
916,1.664,0.17945018,sol_nn
917,1.668,0.177331,sol_nn
918,1.672,0.17521109,sol_nn
919,1.676,0.1730902,sol_nn
920,1.68,0.17096883,sol_nn
921,1.684,0.16884695,sol_nn
922,1.688,0.16672392,sol_nn
923,1.692,0.16460022,sol_nn
924,1.696,0.16247603,sol_nn
925,1.7,0.16035093,sol_nn
926,1.704,0.15822557,sol_nn
927,1.708,0.15609926,sol_nn
928,1.712,0.15397203,sol_nn
929,1.716,0.15184456,sol_nn
930,1.72,0.14971626,sol_nn
931,1.724,0.14758722,sol_nn
932,1.728,0.14545763,sol_nn
933,1.732,0.1433272,sol_nn
934,1.736,0.14119633,sol_nn
935,1.74,0.13906519,sol_nn
936,1.744,0.13693322,sol_nn
937,1.748,0.13480052,sol_nn
938,1.752,0.13266747,sol_nn
939,1.756,0.1305337,sol_nn
940,1.76,0.12839931,sol_nn
941,1.764,0.1262645,sol_nn
942,1.768,0.124129154,sol_nn
943,1.772,0.12199316,sol_nn
944,1.776,0.119857,sol_nn
945,1.78,0.11772065,sol_nn
946,1.784,0.11558304,sol_nn
947,1.788,0.113445714,sol_nn
948,1.792,0.11130762,sol_nn
949,1.796,0.1091691,sol_nn
950,1.8,0.10703035,sol_nn
951,1.804,0.10489106,sol_nn
952,1.808,0.102751315,sol_nn
953,1.812,0.100611284,sol_nn
954,1.816,0.09847074,sol_nn
955,1.82,0.09633019,sol_nn
956,1.824,0.09418948,sol_nn
957,1.828,0.09204831,sol_nn
958,1.832,0.08990665,sol_nn
959,1.836,0.08776522,sol_nn
960,1.84,0.085623205,sol_nn
961,1.844,0.08348114,sol_nn
962,1.848,0.081338555,sol_nn
963,1.852,0.079196185,sol_nn
964,1.856,0.07705367,sol_nn
965,1.86,0.07491082,sol_nn
966,1.864,0.07276827,sol_nn
967,1.868,0.07062525,sol_nn
968,1.872,0.06848231,sol_nn
969,1.876,0.06633929,sol_nn
970,1.88,0.06419644,sol_nn
971,1.884,0.062053062,sol_nn
972,1.888,0.059910074,sol_nn
973,1.892,0.05776735,sol_nn
974,1.896,0.05562425,sol_nn
975,1.9,0.05348193,sol_nn
976,1.904,0.051339075,sol_nn
977,1.908,0.049196348,sol_nn
978,1.912,0.047054216,sol_nn
979,1.916,0.044912077,sol_nn
980,1.92,0.042770337,sol_nn
981,1.924,0.040628523,sol_nn
982,1.928,0.03848733,sol_nn
983,1.932,0.03634627,sol_nn
984,1.936,0.034205344,sol_nn
985,1.94,0.03206492,sol_nn
986,1.944,0.029924966,sol_nn
987,1.948,0.027785443,sol_nn
988,1.952,0.025646083,sol_nn
989,1.956,0.023507517,sol_nn
990,1.96,0.021369174,sol_nn
991,1.964,0.019231498,sol_nn
992,1.968,0.01709422,sol_nn
993,1.972,0.014957722,sol_nn
994,1.976,0.012821598,sol_nn
995,1.98,0.010686386,sol_nn
996,1.984,0.008551574,sol_nn
997,1.988,0.006417726,sol_nn
998,1.992,0.0042844173,sol_nn
999,1.996,0.0021518664,sol_nn
1000,2.0,2.0141713e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_1200/test_nn.csv <==
,X_x,value,name
0,-2.0,1.2616627e-05,test_nn
1,-1.996,0.0018025292,test_nn
2,-1.992,0.0036037015,test_nn
3,-1.988,0.005415874,test_nn
4,-1.984,0.0072391964,test_nn
5,-1.98,0.009073333,test_nn
6,-1.976,0.010918065,test_nn
7,-1.972,0.012773655,test_nn
8,-1.968,0.014639509,test_nn
9,-1.964,0.016515605,test_nn
10,-1.96,0.018402029,test_nn
11,-1.956,0.020298693,test_nn
12,-1.952,0.022204898,test_nn
13,-1.948,0.024121199,test_nn
14,-1.944,0.026046988,test_nn
15,-1.94,0.02798225,test_nn
16,-1.936,0.029927209,test_nn
17,-1.932,0.031881124,test_nn
18,-1.928,0.033844415,test_nn
19,-1.924,0.03581644,test_nn
20,-1.92,0.03779751,test_nn
21,-1.916,0.03978715,test_nn
22,-1.912,0.041785598,test_nn
23,-1.908,0.043792237,test_nn
24,-1.904,0.04580726,test_nn
25,-1.9,0.047830712,test_nn
26,-1.896,0.049861874,test_nn
27,-1.892,0.051901095,test_nn
28,-1.888,0.05394828,test_nn
29,-1.884,0.056002934,test_nn
30,-1.88,0.05806504,test_nn
31,-1.876,0.060134303,test_nn
32,-1.872,0.062211316,test_nn
33,-1.868,0.06429494,test_nn
34,-1.864,0.06638587,test_nn
35,-1.86,0.06848338,test_nn
36,-1.856,0.070588015,test_nn
37,-1.852,0.07269872,test_nn
38,-1.848,0.074816145,test_nn
39,-1.844,0.07693972,test_nn
40,-1.84,0.079069555,test_nn
41,-1.836,0.081205174,test_nn
42,-1.832,0.0833471,test_nn
43,-1.828,0.085494585,test_nn
44,-1.824,0.087647624,test_nn
45,-1.82,0.089806356,test_nn
46,-1.816,0.09197016,test_nn
47,-1.812,0.09413921,test_nn
48,-1.808,0.09631339,test_nn
49,-1.804,0.0984929,test_nn
50,-1.8,0.10067649,test_nn
51,-1.796,0.10286543,test_nn
52,-1.792,0.1050583,test_nn
53,-1.788,0.10725626,test_nn
54,-1.784,0.10945807,test_nn
55,-1.78,0.11166402,test_nn
56,-1.776,0.11387419,test_nn
57,-1.772,0.11608807,test_nn
58,-1.768,0.11830596,test_nn
59,-1.764,0.12052729,test_nn
60,-1.76,0.12275217,test_nn
61,-1.756,0.12498043,test_nn
62,-1.752,0.12721185,test_nn
63,-1.748,0.12944652,test_nn
64,-1.744,0.13168424,test_nn
65,-1.74,0.13392459,test_nn
66,-1.736,0.1361676,test_nn
67,-1.732,0.13841355,test_nn
68,-1.728,0.14066146,test_nn
69,-1.724,0.14291213,test_nn
70,-1.72,0.14516498,test_nn
71,-1.716,0.14742006,test_nn
72,-1.712,0.14967698,test_nn
73,-1.708,0.15193547,test_nn
74,-1.704,0.15419577,test_nn
75,-1.7,0.15645781,test_nn
76,-1.696,0.15872116,test_nn
77,-1.692,0.16098602,test_nn
78,-1.688,0.16325215,test_nn
79,-1.684,0.16551942,test_nn
80,-1.68,0.16778734,test_nn
81,-1.676,0.17005676,test_nn
82,-1.672,0.17232655,test_nn
83,-1.668,0.17459711,test_nn
84,-1.664,0.17686799,test_nn
85,-1.66,0.17913938,test_nn
86,-1.656,0.18141122,test_nn
87,-1.652,0.18368298,test_nn
88,-1.648,0.18595505,test_nn
89,-1.644,0.18822695,test_nn
90,-1.64,0.19049834,test_nn
91,-1.636,0.19277017,test_nn
92,-1.632,0.19504103,test_nn
93,-1.628,0.19731176,test_nn
94,-1.624,0.19958152,test_nn
95,-1.62,0.20185132,test_nn
96,-1.616,0.20411976,test_nn
97,-1.612,0.20638739,test_nn
98,-1.608,0.20865417,test_nn
99,-1.604,0.2109197,test_nn
100,-1.6,0.21318403,test_nn
101,-1.596,0.21544716,test_nn
102,-1.592,0.21770887,test_nn
103,-1.588,0.21996865,test_nn
104,-1.584,0.2222273,test_nn
105,-1.58,0.22448438,test_nn
106,-1.576,0.22673926,test_nn
107,-1.572,0.22899233,test_nn
108,-1.568,0.2312435,test_nn
109,-1.564,0.23349254,test_nn
110,-1.56,0.23573998,test_nn
111,-1.556,0.23798436,test_nn
112,-1.552,0.24022715,test_nn
113,-1.548,0.24246697,test_nn
114,-1.544,0.24470477,test_nn
115,-1.54,0.24693955,test_nn
116,-1.536,0.249172,test_nn
117,-1.532,0.2514018,test_nn
118,-1.528,0.25362867,test_nn
119,-1.524,0.25585252,test_nn
120,-1.52,0.25807378,test_nn
121,-1.516,0.26029193,test_nn
122,-1.512,0.26250678,test_nn
123,-1.508,0.2647184,test_nn
124,-1.504,0.26692703,test_nn
125,-1.5,0.26913226,test_nn
126,-1.496,0.27133438,test_nn
127,-1.492,0.27353343,test_nn
128,-1.488,0.2757282,test_nn
129,-1.484,0.27791995,test_nn
130,-1.48,0.2801077,test_nn
131,-1.476,0.2822925,test_nn
132,-1.472,0.28447306,test_nn
133,-1.468,0.28664997,test_nn
134,-1.464,0.2888228,test_nn
135,-1.46,0.29099286,test_nn
136,-1.456,0.29315808,test_nn
137,-1.452,0.29531997,test_nn
138,-1.448,0.29747748,test_nn
139,-1.444,0.2996312,test_nn
140,-1.44,0.30178073,test_nn
141,-1.436,0.30392644,test_nn
142,-1.432,0.30606818,test_nn
143,-1.428,0.30820537,test_nn
144,-1.424,0.3103386,test_nn
145,-1.42,0.3124675,test_nn
146,-1.416,0.31459254,test_nn
147,-1.412,0.3167132,test_nn
148,-1.408,0.3188298,test_nn
149,-1.404,0.32094187,test_nn
150,-1.4,0.32304975,test_nn
151,-1.396,0.32515332,test_nn
152,-1.392,0.32725266,test_nn
153,-1.388,0.3293477,test_nn
154,-1.384,0.33143806,test_nn
155,-1.38,0.33352432,test_nn
156,-1.376,0.33560646,test_nn
157,-1.372,0.33768463,test_nn
158,-1.368,0.33975768,test_nn
159,-1.364,0.34182668,test_nn
160,-1.36,0.34389186,test_nn
161,-1.356,0.3459519,test_nn
162,-1.352,0.34800798,test_nn
163,-1.348,0.35006022,test_nn
164,-1.344,0.35210806,test_nn
165,-1.34,0.35415128,test_nn
166,-1.336,0.35619062,test_nn
167,-1.332,0.35822558,test_nn
168,-1.328,0.3602568,test_nn
169,-1.324,0.36228305,test_nn
170,-1.32,0.36430547,test_nn
171,-1.316,0.36632386,test_nn
172,-1.312,0.36833853,test_nn
173,-1.308,0.37034884,test_nn
174,-1.304,0.37235492,test_nn
175,-1.3,0.37435797,test_nn
176,-1.296,0.37635627,test_nn
177,-1.292,0.37835097,test_nn
178,-1.288,0.38034207,test_nn
179,-1.284,0.3823288,test_nn
180,-1.28,0.3843128,test_nn
181,-1.276,0.3862924,test_nn
182,-1.272,0.38826862,test_nn
183,-1.268,0.3902417,test_nn
184,-1.264,0.3922108,test_nn
185,-1.26,0.39417642,test_nn
186,-1.256,0.39613906,test_nn
187,-1.252,0.39809808,test_nn
188,-1.248,0.40005353,test_nn
189,-1.244,0.4020066,test_nn
190,-1.24,0.40395606,test_nn
191,-1.236,0.40590274,test_nn
192,-1.232,0.40784678,test_nn
193,-1.228,0.40978745,test_nn
194,-1.224,0.4117256,test_nn
195,-1.22,0.41366097,test_nn
196,-1.216,0.41559353,test_nn
197,-1.212,0.41752416,test_nn
198,-1.208,0.41945216,test_nn
199,-1.204,0.42137712,test_nn
200,-1.2,0.42330062,test_nn
201,-1.196,0.42522138,test_nn
202,-1.192,0.42714036,test_nn
203,-1.188,0.42905694,test_nn
204,-1.184,0.4309721,test_nn
205,-1.18,0.4328848,test_nn
206,-1.176,0.43479645,test_nn
207,-1.172,0.43670624,test_nn
208,-1.168,0.4386148,test_nn
209,-1.164,0.44052148,test_nn
210,-1.16,0.4424268,test_nn
211,-1.156,0.44433114,test_nn
212,-1.152,0.44623443,test_nn
213,-1.148,0.44813663,test_nn
214,-1.144,0.4500376,test_nn
215,-1.14,0.4519381,test_nn
216,-1.136,0.45383787,test_nn
217,-1.132,0.45573765,test_nn
218,-1.128,0.45763627,test_nn
219,-1.124,0.45953453,test_nn
220,-1.12,0.4614327,test_nn
221,-1.116,0.4633306,test_nn
222,-1.112,0.4652285,test_nn
223,-1.108,0.4671266,test_nn
224,-1.104,0.4690248,test_nn
225,-1.1,0.47092307,test_nn
226,-1.096,0.47282243,test_nn
227,-1.092,0.47472185,test_nn
228,-1.088,0.4766215,test_nn
229,-1.084,0.47852257,test_nn
230,-1.08,0.48042417,test_nn
231,-1.076,0.48232716,test_nn
232,-1.072,0.48423076,test_nn
233,-1.068,0.48613554,test_nn
234,-1.064,0.48804185,test_nn
235,-1.06,0.48994932,test_nn
236,-1.056,0.49185848,test_nn
237,-1.052,0.49376938,test_nn
238,-1.048,0.49568158,test_nn
239,-1.044,0.49759632,test_nn
240,-1.04,0.49951273,test_nn
241,-1.036,0.5014315,test_nn
242,-1.032,0.503352,test_nn
243,-1.028,0.50527465,test_nn
244,-1.024,0.5071998,test_nn
245,-1.02,0.50912786,test_nn
246,-1.016,0.51105815,test_nn
247,-1.012,0.51299113,test_nn
248,-1.008,0.5149272,test_nn
249,-1.004,0.51686597,test_nn
250,-1.0,0.5188073,test_nn
251,-0.996,0.52075243,test_nn
252,-0.992,0.5227008,test_nn
253,-0.988,0.5246522,test_nn
254,-0.984,0.52660644,test_nn
255,-0.98,0.5285653,test_nn
256,-0.976,0.530527,test_nn
257,-0.972,0.5324925,test_nn
258,-0.968,0.5344612,test_nn
259,-0.964,0.5364345,test_nn
260,-0.96,0.53841126,test_nn
261,-0.956,0.5403924,test_nn
262,-0.952,0.54237723,test_nn
263,-0.948,0.5443665,test_nn
264,-0.944,0.54635996,test_nn
265,-0.94,0.54835737,test_nn
266,-0.936,0.55035985,test_nn
267,-0.932,0.5523666,test_nn
268,-0.928,0.55437785,test_nn
269,-0.924,0.55639315,test_nn
270,-0.92,0.5584134,test_nn
271,-0.916,0.5604385,test_nn
272,-0.912,0.56246877,test_nn
273,-0.908,0.5645038,test_nn
274,-0.904,0.5665434,test_nn
275,-0.9,0.56858844,test_nn
276,-0.896,0.57063794,test_nn
277,-0.892,0.5726929,test_nn
278,-0.888,0.574753,test_nn
279,-0.884,0.57681805,test_nn
280,-0.88,0.57888854,test_nn
281,-0.876,0.5809644,test_nn
282,-0.872,0.5830454,test_nn
283,-0.868,0.58513176,test_nn
284,-0.864,0.58722353,test_nn
285,-0.86,0.5893209,test_nn
286,-0.856,0.59142345,test_nn
287,-0.852,0.5935317,test_nn
288,-0.848,0.59564626,test_nn
289,-0.844,0.597765,test_nn
290,-0.84,0.59989023,test_nn
291,-0.836,0.60202104,test_nn
292,-0.832,0.6041572,test_nn
293,-0.828,0.60629916,test_nn
294,-0.824,0.6084469,test_nn
295,-0.82,0.61060023,test_nn
296,-0.816,0.61275876,test_nn
297,-0.812,0.61492425,test_nn
298,-0.808,0.61709446,test_nn
299,-0.804,0.619271,test_nn
300,-0.8,0.62145305,test_nn
301,-0.796,0.6236403,test_nn
302,-0.792,0.62583387,test_nn
303,-0.788,0.6280333,test_nn
304,-0.784,0.6302389,test_nn
305,-0.78,0.6324491,test_nn
306,-0.776,0.63466555,test_nn
307,-0.772,0.6368878,test_nn
308,-0.768,0.6391161,test_nn
309,-0.764,0.641349,test_nn
310,-0.76,0.6435889,test_nn
311,-0.756,0.6458334,test_nn
312,-0.752,0.6480845,test_nn
313,-0.748,0.6503407,test_nn
314,-0.744,0.65260226,test_nn
315,-0.74,0.6548704,test_nn
316,-0.736,0.6571425,test_nn
317,-0.732,0.65942127,test_nn
318,-0.728,0.66170526,test_nn
319,-0.724,0.6639945,test_nn
320,-0.72,0.6662888,test_nn
321,-0.716,0.6685888,test_nn
322,-0.712,0.67089444,test_nn
323,-0.708,0.6732048,test_nn
324,-0.704,0.6755211,test_nn
325,-0.7,0.67784125,test_nn
326,-0.696,0.68016726,test_nn
327,-0.692,0.6824984,test_nn
328,-0.688,0.68483406,test_nn
329,-0.684,0.6871756,test_nn
330,-0.68,0.6895213,test_nn
331,-0.676,0.6918716,test_nn
332,-0.672,0.6942265,test_nn
333,-0.668,0.6965869,test_nn
334,-0.664,0.6989508,test_nn
335,-0.66,0.7013195,test_nn
336,-0.656,0.7036925,test_nn
337,-0.652,0.70606977,test_nn
338,-0.648,0.7084517,test_nn
339,-0.644,0.710838,test_nn
340,-0.64,0.7132272,test_nn
341,-0.636,0.7156208,test_nn
342,-0.632,0.718018,test_nn
343,-0.628,0.72041893,test_nn
344,-0.624,0.72282386,test_nn
345,-0.62,0.7252317,test_nn
346,-0.616,0.72764367,test_nn
347,-0.612,0.7300585,test_nn
348,-0.608,0.732476,test_nn
349,-0.604,0.73489684,test_nn
350,-0.6,0.73732024,test_nn
351,-0.596,0.73974705,test_nn
352,-0.592,0.742176,test_nn
353,-0.588,0.7446075,test_nn
354,-0.584,0.7470408,test_nn
355,-0.58,0.74947655,test_nn
356,-0.576,0.75191456,test_nn
357,-0.572,0.75435424,test_nn
358,-0.568,0.7567954,test_nn
359,-0.564,0.7592385,test_nn
360,-0.56,0.76168203,test_nn
361,-0.556,0.76412714,test_nn
362,-0.552,0.766574,test_nn
363,-0.548,0.76902086,test_nn
364,-0.544,0.77146834,test_nn
365,-0.54,0.77391684,test_nn
366,-0.536,0.7763652,test_nn
367,-0.532,0.7788132,test_nn
368,-0.528,0.7812617,test_nn
369,-0.524,0.78370893,test_nn
370,-0.52,0.78615546,test_nn
371,-0.516,0.78860265,test_nn
372,-0.512,0.7910479,test_nn
373,-0.508,0.79349196,test_nn
374,-0.504,0.79593384,test_nn
375,-0.5,0.7983749,test_nn
376,-0.496,0.80081356,test_nn
377,-0.492,0.80325055,test_nn
378,-0.488,0.8056846,test_nn
379,-0.484,0.8081158,test_nn
380,-0.48,0.81054467,test_nn
381,-0.476,0.8129701,test_nn
382,-0.472,0.8153924,test_nn
383,-0.468,0.81780976,test_nn
384,-0.464,0.8202246,test_nn
385,-0.46,0.8226342,test_nn
386,-0.456,0.82503986,test_nn
387,-0.452,0.82744056,test_nn
388,-0.448,0.8298359,test_nn
389,-0.444,0.83222604,test_nn
390,-0.44,0.8346101,test_nn
391,-0.436,0.83698905,test_nn
392,-0.432,0.8393609,test_nn
393,-0.428,0.84172666,test_nn
394,-0.424,0.8440859,test_nn
395,-0.42,0.8464376,test_nn
396,-0.416,0.8487814,test_nn
397,-0.412,0.8511178,test_nn
398,-0.408,0.85344577,test_nn
399,-0.404,0.85576606,test_nn
400,-0.4,0.8580771,test_nn
401,-0.396,0.8603792,test_nn
402,-0.392,0.86267203,test_nn
403,-0.388,0.864955,test_nn
404,-0.384,0.86722803,test_nn
405,-0.38,0.8694905,test_nn
406,-0.376,0.87174255,test_nn
407,-0.372,0.8739836,test_nn
408,-0.368,0.8762127,test_nn
409,-0.364,0.87843144,test_nn
410,-0.36,0.88063705,test_nn
411,-0.356,0.88283086,test_nn
412,-0.352,0.8850117,test_nn
413,-0.348,0.8871802,test_nn
414,-0.344,0.88933456,test_nn
415,-0.34,0.89147484,test_nn
416,-0.336,0.8936015,test_nn
417,-0.332,0.89571357,test_nn
418,-0.328,0.8978116,test_nn
419,-0.324,0.89989495,test_nn
420,-0.32,0.9019617,test_nn
421,-0.316,0.9040132,test_nn
422,-0.312,0.90604824,test_nn
423,-0.308,0.9080679,test_nn
424,-0.304,0.9100699,test_nn
425,-0.3,0.9120544,test_nn
426,-0.296,0.91402316,test_nn
427,-0.292,0.9159728,test_nn
428,-0.288,0.9179049,test_nn
429,-0.284,0.9198187,test_nn
430,-0.28,0.9217131,test_nn
431,-0.276,0.9235889,test_nn
432,-0.272,0.9254452,test_nn
433,-0.268,0.9272821,test_nn
434,-0.264,0.9290986,test_nn
435,-0.26,0.9308948,test_nn
436,-0.256,0.9326709,test_nn
437,-0.252,0.93442553,test_nn
438,-0.248,0.9361587,test_nn
439,-0.244,0.93787074,test_nn
440,-0.24,0.93956023,test_nn
441,-0.236,0.94122887,test_nn
442,-0.232,0.9428742,test_nn
443,-0.228,0.94449663,test_nn
444,-0.224,0.94609624,test_nn
445,-0.22,0.947672,test_nn
446,-0.216,0.9492251,test_nn
447,-0.212,0.95075405,test_nn
448,-0.208,0.9522587,test_nn
449,-0.204,0.9537393,test_nn
450,-0.2,0.9551945,test_nn
451,-0.196,0.95662576,test_nn
452,-0.192,0.95803106,test_nn
453,-0.188,0.9594109,test_nn
454,-0.184,0.9607655,test_nn
455,-0.18,0.9620941,test_nn
456,-0.176,0.96339613,test_nn
457,-0.172,0.9646719,test_nn
458,-0.168,0.9659218,test_nn
459,-0.164,0.96714437,test_nn
460,-0.16,0.9683399,test_nn
461,-0.156,0.9695082,test_nn
462,-0.152,0.9706496,test_nn
463,-0.148,0.9717628,test_nn
464,-0.144,0.97284794,test_nn
465,-0.14,0.97390527,test_nn
466,-0.136,0.9749348,test_nn
467,-0.132,0.97593665,test_nn
468,-0.128,0.97690904,test_nn
469,-0.124,0.97785246,test_nn
470,-0.12,0.9787674,test_nn
471,-0.116,0.9796537,test_nn
472,-0.112,0.9805105,test_nn
473,-0.108,0.98133826,test_nn
474,-0.104,0.9821367,test_nn
475,-0.1,0.9829055,test_nn
476,-0.096,0.9836447,test_nn
477,-0.092,0.9843538,test_nn
478,-0.088,0.98503387,test_nn
479,-0.084,0.985683,test_nn
480,-0.08,0.9863027,test_nn
481,-0.076,0.98689234,test_nn
482,-0.072,0.98745114,test_nn
483,-0.068,0.98797995,test_nn
484,-0.064,0.988479,test_nn
485,-0.06,0.9889472,test_nn
486,-0.056,0.9893849,test_nn
487,-0.052,0.9897911,test_nn
488,-0.048,0.99016833,test_nn
489,-0.044,0.9905144,test_nn
490,-0.04,0.9908296,test_nn
491,-0.036,0.99111444,test_nn
492,-0.032,0.99136853,test_nn
493,-0.028,0.9915918,test_nn
494,-0.024,0.99178404,test_nn
495,-0.02,0.99194634,test_nn
496,-0.016,0.99207807,test_nn
497,-0.012,0.9921783,test_nn
498,-0.008,0.9922481,test_nn
499,-0.004,0.992288,test_nn
500,0.0,0.9922965,test_nn
501,0.004,0.992275,test_nn
502,0.008,0.99222195,test_nn
503,0.012,0.99213916,test_nn
504,0.016,0.9920265,test_nn
505,0.02,0.9918825,test_nn
506,0.024,0.99170923,test_nn
507,0.028,0.9915045,test_nn
508,0.032,0.99127066,test_nn
509,0.036,0.99100626,test_nn
510,0.04,0.99071234,test_nn
511,0.044,0.9903882,test_nn
512,0.048,0.9900349,test_nn
513,0.052,0.98965114,test_nn
514,0.056,0.989238,test_nn
515,0.06,0.9887961,test_nn
516,0.064,0.9883242,test_nn
517,0.068,0.98782367,test_nn
518,0.072,0.98729336,test_nn
519,0.076,0.98673505,test_nn
520,0.08,0.98614746,test_nn
521,0.084,0.9855317,test_nn
522,0.088,0.98488706,test_nn
523,0.092,0.9842144,test_nn
524,0.096,0.983513,test_nn
525,0.1,0.9827846,test_nn
526,0.104,0.982028,test_nn
527,0.108,0.9812438,test_nn
528,0.112,0.9804321,test_nn
529,0.116,0.97959375,test_nn
530,0.12,0.9787273,test_nn
531,0.124,0.9778347,test_nn
532,0.128,0.9769151,test_nn
533,0.132,0.9759697,test_nn
534,0.136,0.97499716,test_nn
535,0.14,0.97399914,test_nn
536,0.144,0.97297543,test_nn
537,0.148,0.9719255,test_nn
538,0.152,0.9708514,test_nn
539,0.156,0.96975076,test_nn
540,0.16,0.9686259,test_nn
541,0.164,0.9674759,test_nn
542,0.168,0.9663017,test_nn
543,0.172,0.9651036,test_nn
544,0.176,0.9638813,test_nn
545,0.18,0.9626354,test_nn
546,0.184,0.96136546,test_nn
547,0.188,0.96007234,test_nn
548,0.192,0.9587566,test_nn
549,0.196,0.957418,test_nn
550,0.2,0.9560562,test_nn
551,0.204,0.9546731,test_nn
552,0.208,0.95326793,test_nn
553,0.212,0.9518411,test_nn
554,0.216,0.95039237,test_nn
555,0.22,0.94892275,test_nn
556,0.224,0.94743186,test_nn
557,0.228,0.94592065,test_nn
558,0.232,0.9443885,test_nn
559,0.236,0.94283676,test_nn
560,0.24,0.9412648,test_nn
561,0.244,0.9396734,test_nn
562,0.248,0.9380631,test_nn
563,0.252,0.9364331,test_nn
564,0.256,0.9347843,test_nn
565,0.26,0.93311733,test_nn
566,0.264,0.9314325,test_nn
567,0.268,0.92972887,test_nn
568,0.272,0.9280082,test_nn
569,0.276,0.9262695,test_nn
570,0.28,0.92451423,test_nn
571,0.284,0.9227422,test_nn
572,0.288,0.92095375,test_nn
573,0.292,0.9191484,test_nn
574,0.296,0.9173275,test_nn
575,0.3,0.91549003,test_nn
576,0.304,0.9136382,test_nn
577,0.308,0.91177094,test_nn
578,0.312,0.90988827,test_nn
579,0.316,0.9079908,test_nn
580,0.32,0.90607935,test_nn
581,0.324,0.90415376,test_nn
582,0.328,0.90221465,test_nn
583,0.332,0.90026194,test_nn
584,0.336,0.89829564,test_nn
585,0.34,0.8963163,test_nn
586,0.344,0.89432454,test_nn
587,0.348,0.89231974,test_nn
588,0.352,0.8903029,test_nn
589,0.356,0.8882744,test_nn
590,0.36,0.8862339,test_nn
591,0.364,0.884182,test_nn
592,0.368,0.88211924,test_nn
593,0.372,0.8800453,test_nn
594,0.376,0.877961,test_nn
595,0.38,0.8758653,test_nn
596,0.384,0.8737607,test_nn
597,0.388,0.87164503,test_nn
598,0.392,0.8695204,test_nn
599,0.396,0.8673863,test_nn
600,0.4,0.8652423,test_nn
601,0.404,0.8630902,test_nn
602,0.408,0.86092854,test_nn
603,0.412,0.8587593,test_nn
604,0.416,0.85658145,test_nn
605,0.42,0.8543961,test_nn
606,0.424,0.8522022,test_nn
607,0.428,0.8500007,test_nn
608,0.432,0.8477922,test_nn
609,0.436,0.84557617,test_nn
610,0.44,0.8433536,test_nn
611,0.444,0.8411241,test_nn
612,0.448,0.83888847,test_nn
613,0.452,0.8366471,test_nn
614,0.456,0.83439916,test_nn
615,0.46,0.8321453,test_nn
616,0.464,0.8298855,test_nn
617,0.468,0.82762027,test_nn
618,0.472,0.82535017,test_nn
619,0.476,0.82307494,test_nn
620,0.48,0.82079494,test_nn
621,0.484,0.81851053,test_nn
622,0.488,0.81622106,test_nn
623,0.492,0.81392825,test_nn
624,0.496,0.81163013,test_nn
625,0.5,0.80932915,test_nn
626,0.504,0.8070238,test_nn
627,0.508,0.80471516,test_nn
628,0.512,0.8024029,test_nn
629,0.516,0.8000881,test_nn
630,0.52,0.7977689,test_nn
631,0.524,0.7954474,test_nn
632,0.528,0.79312414,test_nn
633,0.532,0.79079676,test_nn
634,0.536,0.7884683,test_nn
635,0.54,0.7861367,test_nn
636,0.544,0.7838034,test_nn
637,0.548,0.78146803,test_nn
638,0.552,0.7791306,test_nn
639,0.556,0.7767918,test_nn
640,0.56,0.77445185,test_nn
641,0.564,0.77210975,test_nn
642,0.568,0.76976615,test_nn
643,0.572,0.76742244,test_nn
644,0.576,0.7650773,test_nn
645,0.58,0.7627308,test_nn
646,0.584,0.76038367,test_nn
647,0.588,0.75803536,test_nn
648,0.592,0.75568813,test_nn
649,0.596,0.7533393,test_nn
650,0.6,0.7509907,test_nn
651,0.604,0.7486413,test_nn
652,0.608,0.7462922,test_nn
653,0.612,0.74394304,test_nn
654,0.616,0.74159443,test_nn
655,0.62,0.73924524,test_nn
656,0.624,0.73689675,test_nn
657,0.628,0.73454875,test_nn
658,0.632,0.7322012,test_nn
659,0.636,0.7298544,test_nn
660,0.64,0.72750795,test_nn
661,0.644,0.72516304,test_nn
662,0.648,0.72281724,test_nn
663,0.652,0.72047406,test_nn
664,0.656,0.71813184,test_nn
665,0.66,0.71578944,test_nn
666,0.664,0.7134491,test_nn
667,0.668,0.71110976,test_nn
668,0.672,0.70877177,test_nn
669,0.676,0.70643485,test_nn
670,0.68,0.70410013,test_nn
671,0.684,0.7017667,test_nn
672,0.688,0.6994345,test_nn
673,0.692,0.69710433,test_nn
674,0.696,0.69477546,test_nn
675,0.7,0.6924488,test_nn
676,0.704,0.69012237,test_nn
677,0.708,0.6877994,test_nn
678,0.712,0.6854782,test_nn
679,0.716,0.6831585,test_nn
680,0.72,0.6808407,test_nn
681,0.724,0.678525,test_nn
682,0.728,0.6762119,test_nn
683,0.732,0.6739007,test_nn
684,0.736,0.67159116,test_nn
685,0.74,0.66928357,test_nn
686,0.744,0.6669789,test_nn
687,0.748,0.6646765,test_nn
688,0.752,0.6623764,test_nn
689,0.756,0.660078,test_nn
690,0.76,0.65778255,test_nn
691,0.764,0.65548956,test_nn
692,0.768,0.6531981,test_nn
693,0.772,0.65091014,test_nn
694,0.776,0.6486237,test_nn
695,0.78,0.6463403,test_nn
696,0.784,0.6440595,test_nn
697,0.788,0.6417808,test_nn
698,0.792,0.63950497,test_nn
699,0.796,0.63723093,test_nn
700,0.8,0.63495994,test_nn
701,0.804,0.6326919,test_nn
702,0.808,0.6304264,test_nn
703,0.812,0.62816274,test_nn
704,0.816,0.6259029,test_nn
705,0.82,0.6236445,test_nn
706,0.824,0.62138957,test_nn
707,0.828,0.61913633,test_nn
708,0.832,0.6168863,test_nn
709,0.836,0.614639,test_nn
710,0.84,0.61239403,test_nn
711,0.844,0.61015195,test_nn
712,0.848,0.60791206,test_nn
713,0.852,0.6056752,test_nn
714,0.856,0.60344076,test_nn
715,0.86,0.60121006,test_nn
716,0.864,0.59898037,test_nn
717,0.868,0.59675425,test_nn
718,0.872,0.59453076,test_nn
719,0.876,0.59230924,test_nn
720,0.88,0.59009093,test_nn
721,0.884,0.5878758,test_nn
722,0.888,0.58566207,test_nn
723,0.892,0.58345103,test_nn
724,0.896,0.58124316,test_nn
725,0.9,0.5790378,test_nn
726,0.904,0.57683486,test_nn
727,0.908,0.57463443,test_nn
728,0.912,0.5724366,test_nn
729,0.916,0.5702413,test_nn
730,0.92,0.56804836,test_nn
731,0.924,0.56585824,test_nn
732,0.928,0.5636699,test_nn
733,0.932,0.5614851,test_nn
734,0.936,0.55930233,test_nn
735,0.94,0.5571219,test_nn
736,0.944,0.55494356,test_nn
737,0.948,0.5527676,test_nn
738,0.952,0.5505948,test_nn
739,0.956,0.5484236,test_nn
740,0.96,0.5462553,test_nn
741,0.964,0.5440892,test_nn
742,0.968,0.54192495,test_nn
743,0.972,0.5397637,test_nn
744,0.976,0.53760433,test_nn
745,0.98,0.53544736,test_nn
746,0.984,0.5332918,test_nn
747,0.988,0.53113955,test_nn
748,0.992,0.52898926,test_nn
749,0.996,0.52684045,test_nn
750,1.0,0.5246947,test_nn
751,1.004,0.52255094,test_nn
752,1.008,0.52040917,test_nn
753,1.012,0.51826894,test_nn
754,1.016,0.51613116,test_nn
755,1.02,0.51399505,test_nn
756,1.024,0.51186156,test_nn
757,1.028,0.5097298,test_nn
758,1.032,0.50759983,test_nn
759,1.036,0.5054721,test_nn
760,1.04,0.5033457,test_nn
761,1.044,0.50122195,test_nn
762,1.048,0.49909976,test_nn
763,1.052,0.49697888,test_nn
764,1.056,0.49486053,test_nn
765,1.06,0.49274373,test_nn
766,1.064,0.49062872,test_nn
767,1.068,0.4885151,test_nn
768,1.072,0.48640344,test_nn
769,1.076,0.48429313,test_nn
770,1.08,0.48218527,test_nn
771,1.084,0.48007828,test_nn
772,1.088,0.47797334,test_nn
773,1.092,0.4758696,test_nn
774,1.096,0.47376773,test_nn
775,1.1,0.47166765,test_nn
776,1.104,0.46956795,test_nn
777,1.108,0.4674701,test_nn
778,1.112,0.4653743,test_nn
779,1.116,0.46327987,test_nn
780,1.12,0.46118638,test_nn
781,1.124,0.4590943,test_nn
782,1.128,0.45700425,test_nn
783,1.132,0.45491436,test_nn
784,1.136,0.45282638,test_nn
785,1.14,0.4507396,test_nn
786,1.144,0.44865417,test_nn
787,1.148,0.44657016,test_nn
788,1.152,0.44448683,test_nn
789,1.156,0.44240463,test_nn
790,1.16,0.44032416,test_nn
791,1.164,0.43824354,test_nn
792,1.168,0.4361651,test_nn
793,1.172,0.4340873,test_nn
794,1.176,0.43201154,test_nn
795,1.18,0.429936,test_nn
796,1.184,0.42786098,test_nn
797,1.188,0.42578745,test_nn
798,1.192,0.42371446,test_nn
799,1.196,0.42164242,test_nn
800,1.2,0.41957173,test_nn
801,1.204,0.41750112,test_nn
802,1.208,0.41543233,test_nn
803,1.212,0.413364,test_nn
804,1.216,0.41129598,test_nn
805,1.22,0.40922898,test_nn
806,1.224,0.4071626,test_nn
807,1.228,0.4050971,test_nn
808,1.232,0.40303177,test_nn
809,1.236,0.40096807,test_nn
810,1.24,0.39890397,test_nn
811,1.244,0.3968411,test_nn
812,1.248,0.39477852,test_nn
813,1.252,0.39271727,test_nn
814,1.256,0.39065576,test_nn
815,1.26,0.38859496,test_nn
816,1.264,0.38653415,test_nn
817,1.268,0.38447475,test_nn
818,1.272,0.3824153,test_nn
819,1.276,0.38035622,test_nn
820,1.28,0.3782977,test_nn
821,1.284,0.37623936,test_nn
822,1.288,0.3741816,test_nn
823,1.292,0.37212414,test_nn
824,1.296,0.370067,test_nn
825,1.3,0.36801007,test_nn
826,1.304,0.36595353,test_nn
827,1.308,0.36389732,test_nn
828,1.312,0.3618412,test_nn
829,1.316,0.35978568,test_nn
830,1.32,0.35772973,test_nn
831,1.324,0.3556741,test_nn
832,1.328,0.35361898,test_nn
833,1.332,0.3515635,test_nn
834,1.336,0.3495086,test_nn
835,1.34,0.34745345,test_nn
836,1.344,0.34539866,test_nn
837,1.348,0.34334365,test_nn
838,1.352,0.3412887,test_nn
839,1.356,0.33923435,test_nn
840,1.36,0.3371795,test_nn
841,1.364,0.3351246,test_nn
842,1.368,0.33306938,test_nn
843,1.372,0.3310147,test_nn
844,1.376,0.32895982,test_nn
845,1.38,0.32690492,test_nn
846,1.384,0.32484937,test_nn
847,1.388,0.3227944,test_nn
848,1.392,0.32073888,test_nn
849,1.396,0.31868342,test_nn
850,1.4,0.31662783,test_nn
851,1.404,0.3145719,test_nn
852,1.408,0.31251562,test_nn
853,1.412,0.31045917,test_nn
854,1.416,0.30840215,test_nn
855,1.42,0.30634582,test_nn
856,1.424,0.3042886,test_nn
857,1.428,0.3022312,test_nn
858,1.432,0.30017298,test_nn
859,1.436,0.2981154,test_nn
860,1.44,0.29605722,test_nn
861,1.444,0.29399872,test_nn
862,1.448,0.29193962,test_nn
863,1.452,0.28988013,test_nn
864,1.456,0.28782067,test_nn
865,1.46,0.28575993,test_nn
866,1.464,0.28369945,test_nn
867,1.468,0.28163904,test_nn
868,1.472,0.2795774,test_nn
869,1.476,0.2775152,test_nn
870,1.48,0.2754528,test_nn
871,1.484,0.27338982,test_nn
872,1.488,0.27132705,test_nn
873,1.492,0.26926303,test_nn
874,1.496,0.26719868,test_nn
875,1.5,0.2651339,test_nn
876,1.504,0.2630685,test_nn
877,1.508,0.2610027,test_nn
878,1.512,0.25893617,test_nn
879,1.516,0.25686902,test_nn
880,1.52,0.25480145,test_nn
881,1.524,0.25273308,test_nn
882,1.528,0.25066382,test_nn
883,1.532,0.24859473,test_nn
884,1.536,0.2465243,test_nn
885,1.54,0.24445388,test_nn
886,1.544,0.24238238,test_nn
887,1.548,0.2403101,test_nn
888,1.552,0.2382377,test_nn
889,1.556,0.23616427,test_nn
890,1.56,0.23409018,test_nn
891,1.564,0.2320151,test_nn
892,1.568,0.22993973,test_nn
893,1.572,0.22786385,test_nn
894,1.576,0.22578657,test_nn
895,1.58,0.22370905,test_nn
896,1.584,0.22163057,test_nn
897,1.588,0.21955106,test_nn
898,1.592,0.21747115,test_nn
899,1.596,0.21539044,test_nn
900,1.6,0.21330866,test_nn
901,1.604,0.21122643,test_nn
902,1.608,0.20914334,test_nn
903,1.612,0.20705943,test_nn
904,1.616,0.20497474,test_nn
905,1.62,0.20288892,test_nn
906,1.624,0.20080268,test_nn
907,1.628,0.19871533,test_nn
908,1.632,0.19662751,test_nn
909,1.636,0.19453825,test_nn
910,1.64,0.1924485,test_nn
911,1.644,0.19035769,test_nn
912,1.648,0.18826617,test_nn
913,1.652,0.18617377,test_nn
914,1.656,0.18408008,test_nn
915,1.66,0.18198611,test_nn
916,1.664,0.17989065,test_nn
917,1.668,0.1777947,test_nn
918,1.672,0.17569742,test_nn
919,1.676,0.17359938,test_nn
920,1.68,0.17150061,test_nn
921,1.684,0.16940089,test_nn
922,1.688,0.16729999,test_nn
923,1.692,0.16519794,test_nn
924,1.696,0.1630955,test_nn
925,1.7,0.16099161,test_nn
926,1.704,0.158887,test_nn
927,1.708,0.1567814,test_nn
928,1.712,0.15467441,test_nn
929,1.716,0.15256709,test_nn
930,1.72,0.15045825,test_nn
931,1.724,0.14834867,test_nn
932,1.728,0.14623782,test_nn
933,1.732,0.14412618,test_nn
934,1.736,0.14201362,test_nn
935,1.74,0.13989964,test_nn
936,1.744,0.13778487,test_nn
937,1.748,0.1356689,test_nn
938,1.752,0.1335523,test_nn
939,1.756,0.13143428,test_nn
940,1.76,0.129315,test_nn
941,1.764,0.1271949,test_nn
942,1.768,0.12507366,test_nn
943,1.772,0.1229514,test_nn
944,1.776,0.12082796,test_nn
945,1.78,0.11870388,test_nn
946,1.784,0.11657801,test_nn
947,1.788,0.11445179,test_nn
948,1.792,0.112323955,test_nn
949,1.796,0.11019498,test_nn
950,1.8,0.10806514,test_nn
951,1.804,0.10593407,test_nn
952,1.808,0.103801645,test_nn
953,1.812,0.10166831,test_nn
954,1.816,0.09953357,test_nn
955,1.82,0.097398035,test_nn
956,1.824,0.09526147,test_nn
957,1.828,0.09312347,test_nn
958,1.832,0.090984166,test_nn
959,1.836,0.08884406,test_nn
960,1.84,0.086702526,test_nn
961,1.844,0.084559895,test_nn
962,1.848,0.08241606,test_nn
963,1.852,0.080271035,test_nn
964,1.856,0.078124896,test_nn
965,1.86,0.075977445,test_nn
966,1.864,0.07382899,test_nn
967,1.868,0.071679085,test_nn
968,1.872,0.06952801,test_nn
969,1.876,0.06737588,test_nn
970,1.88,0.06522253,test_nn
971,1.884,0.06306747,test_nn
972,1.888,0.060911573,test_nn
973,1.892,0.0587544,test_nn
974,1.896,0.056595836,test_nn
975,1.9,0.05443652,test_nn
976,1.904,0.052275445,test_nn
977,1.908,0.05011297,test_nn
978,1.912,0.047949716,test_nn
979,1.916,0.04578483,test_nn
980,1.92,0.043618992,test_nn
981,1.924,0.04145149,test_nn
982,1.928,0.039283097,test_nn
983,1.932,0.037113175,test_nn
984,1.936,0.034941785,test_nn
985,1.94,0.032769248,test_nn
986,1.944,0.030595507,test_nn
987,1.948,0.028420381,test_nn
988,1.952,0.026243757,test_nn
989,1.956,0.024066068,test_nn
990,1.96,0.021886773,test_nn
991,1.964,0.019706327,test_nn
992,1.968,0.017524386,test_nn
993,1.972,0.01534123,test_nn
994,1.976,0.013156529,test_nn
995,1.98,0.010970712,test_nn
996,1.984,0.008783272,test_nn
997,1.988,0.0065947045,test_nn
998,1.992,0.0044045676,test_nn
999,1.996,0.0022130385,test_nn
1000,2.0,2.0141713e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_1500/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 1500, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 8501, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_08-40-35_498659_4057757/artifacts/2024-10-12_08-40-37/fn_2024-10-12_08-40-37/working_dirs/fn_e3eaf_00038_38_weight_soln_obs=1500_2024-10-12_08-40-37", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_1500/diff.csv <==
,X_x,value,name
0,-2.0,0.00015132781,diff
1,-1.996,0.00058313506,diff
2,-1.992,0.0010052309,diff
3,-1.988,0.0014177654,diff
4,-1.984,0.0018208278,diff
5,-1.98,0.00221382,diff
6,-1.976,0.00259809,diff
7,-1.972,0.0029725404,diff
8,-1.968,0.0033379253,diff
9,-1.964,0.0036942624,diff
10,-1.96,0.0040413793,diff
11,-1.956,0.00437914,diff
12,-1.952,0.0047088135,diff
13,-1.948,0.005029373,diff
14,-1.944,0.0053409245,diff
15,-1.94,0.0056441426,diff
16,-1.936,0.005938582,diff
17,-1.932,0.006224286,diff
18,-1.928,0.0065016598,diff
19,-1.924,0.006771274,diff
20,-1.92,0.007032156,diff
21,-1.916,0.0072845295,diff
22,-1.912,0.0075289235,diff
23,-1.908,0.0077658333,diff
24,-1.904,0.0079944655,diff
25,-1.9,0.008215245,diff
26,-1.896,0.008428361,diff
27,-1.892,0.008633643,diff
28,-1.888,0.008830998,diff
29,-1.884,0.009021539,diff
30,-1.88,0.00920362,diff
31,-1.876,0.009379469,diff
32,-1.872,0.0095472485,diff
33,-1.868,0.009707838,diff
34,-1.864,0.009861596,diff
35,-1.86,0.010008268,diff
36,-1.856,0.010147817,diff
37,-1.852,0.010280266,diff
38,-1.848,0.01040598,diff
39,-1.844,0.0105250925,diff
40,-1.84,0.010637708,diff
41,-1.836,0.010743178,diff
42,-1.832,0.010842413,diff
43,-1.828,0.010935158,diff
44,-1.824,0.011021741,diff
45,-1.82,0.0111018345,diff
46,-1.816,0.011175714,diff
47,-1.812,0.011243701,diff
48,-1.808,0.011305079,diff
49,-1.804,0.0113609135,diff
50,-1.8,0.011410601,diff
51,-1.796,0.011454962,diff
52,-1.792,0.01149296,diff
53,-1.788,0.011525437,diff
54,-1.784,0.011552341,diff
55,-1.78,0.011573553,diff
56,-1.776,0.011589654,diff
57,-1.772,0.011600003,diff
58,-1.768,0.011605203,diff
59,-1.764,0.011605114,diff
60,-1.76,0.0115995705,diff
61,-1.756,0.011589661,diff
62,-1.752,0.011573896,diff
63,-1.748,0.011553988,diff
64,-1.744,0.011528701,diff
65,-1.74,0.01149857,diff
66,-1.736,0.011463895,diff
67,-1.732,0.01142475,diff
68,-1.728,0.011380777,diff
69,-1.724,0.01133211,diff
70,-1.72,0.011279166,diff
71,-1.716,0.011222035,diff
72,-1.712,0.0111604035,diff
73,-1.708,0.011094615,diff
74,-1.704,0.0110245645,diff
75,-1.7,0.010950714,diff
76,-1.696,0.010872573,diff
77,-1.692,0.010790303,diff
78,-1.688,0.010704726,diff
79,-1.684,0.010614812,diff
80,-1.68,0.010521486,diff
81,-1.676,0.010424644,diff
82,-1.672,0.010323703,diff
83,-1.668,0.010219514,diff
84,-1.664,0.010112062,diff
85,-1.66,0.010000765,diff
86,-1.656,0.00988625,diff
87,-1.652,0.00976868,diff
88,-1.648,0.009648055,diff
89,-1.644,0.009523988,diff
90,-1.64,0.0093970895,diff
91,-1.636,0.009267122,diff
92,-1.632,0.009134337,diff
93,-1.628,0.008998558,diff
94,-1.624,0.0088597685,diff
95,-1.62,0.008718863,diff
96,-1.616,0.008575022,diff
97,-1.612,0.008428246,diff
98,-1.608,0.008279562,diff
99,-1.604,0.008127809,diff
100,-1.6,0.007974088,diff
101,-1.596,0.007817581,diff
102,-1.592,0.0076593757,diff
103,-1.588,0.0074986517,diff
104,-1.584,0.007335618,diff
105,-1.58,0.007171124,diff
106,-1.576,0.007003993,diff
107,-1.572,0.0068350434,diff
108,-1.568,0.0066646785,diff
109,-1.564,0.006492093,diff
110,-1.56,0.006317869,diff
111,-1.556,0.006141722,diff
112,-1.552,0.0059639215,diff
113,-1.548,0.0057847053,diff
114,-1.544,0.0056039393,diff
115,-1.54,0.005421877,diff
116,-1.536,0.005238086,diff
117,-1.532,0.0050534904,diff
118,-1.528,0.0048671365,diff
119,-1.524,0.0046794713,diff
120,-1.52,0.0044911206,diff
121,-1.516,0.0043013096,diff
122,-1.512,0.0041107535,diff
123,-1.508,0.003919095,diff
124,-1.504,0.0037266612,diff
125,-1.5,0.0035326183,diff
126,-1.496,0.003338486,diff
127,-1.492,0.0031433403,diff
128,-1.488,0.002947688,diff
129,-1.484,0.0027516186,diff
130,-1.48,0.0025543869,diff
131,-1.476,0.0023570359,diff
132,-1.472,0.002158612,diff
133,-1.468,0.0019606352,diff
134,-1.464,0.0017617643,diff
135,-1.46,0.0015628338,diff
136,-1.456,0.0013634562,diff
137,-1.452,0.0011637807,diff
138,-1.448,0.00096434355,diff
139,-1.444,0.00076431036,diff
140,-1.44,0.0005644858,diff
141,-1.436,0.00036466122,diff
142,-1.432,0.0001655221,diff
143,-1.428,-3.4213066e-05,diff
144,-1.424,-0.00023382902,diff
145,-1.42,-0.00043272972,diff
146,-1.416,-0.0006322861,diff
147,-1.412,-0.00083085895,diff
148,-1.408,-0.001029104,diff
149,-1.404,-0.0012267828,diff
150,-1.4,-0.0014246702,diff
151,-1.396,-0.0016210079,diff
152,-1.392,-0.001817584,diff
153,-1.388,-0.002012968,diff
154,-1.384,-0.0022081733,diff
155,-1.38,-0.0024027526,diff
156,-1.376,-0.0025962293,diff
157,-1.372,-0.0027890503,diff
158,-1.368,-0.0029805899,diff
159,-1.364,-0.00317204,diff
160,-1.36,-0.003362149,diff
161,-1.356,-0.0035512447,diff
162,-1.352,-0.003739357,diff
163,-1.348,-0.0039260387,diff
164,-1.344,-0.004112214,diff
165,-1.34,-0.0042971075,diff
166,-1.336,-0.0044810176,diff
167,-1.332,-0.0046630204,diff
168,-1.328,-0.00484401,diff
169,-1.324,-0.005023867,diff
170,-1.32,-0.0052022934,diff
171,-1.316,-0.005378902,diff
172,-1.312,-0.005554527,diff
173,-1.308,-0.0057284236,diff
174,-1.304,-0.0059009194,diff
175,-1.3,-0.0060723424,diff
176,-1.296,-0.006240934,diff
177,-1.292,-0.006408781,diff
178,-1.288,-0.0065752566,diff
179,-1.284,-0.006739378,diff
180,-1.28,-0.0069016516,diff
181,-1.276,-0.0070624948,diff
182,-1.272,-0.0072213113,diff
183,-1.268,-0.007378131,diff
184,-1.264,-0.007533312,diff
185,-1.26,-0.007686913,diff
186,-1.256,-0.007837981,diff
187,-1.252,-0.007986754,diff
188,-1.248,-0.008134246,diff
189,-1.244,-0.008278906,diff
190,-1.24,-0.008422017,diff
191,-1.236,-0.008563131,diff
192,-1.232,-0.008701652,diff
193,-1.228,-0.008838296,diff
194,-1.224,-0.008972675,diff
195,-1.22,-0.009104431,diff
196,-1.216,-0.009234577,diff
197,-1.212,-0.009361744,diff
198,-1.208,-0.009486437,diff
199,-1.204,-0.00960955,diff
200,-1.2,-0.009729505,diff
201,-1.196,-0.009847492,diff
202,-1.192,-0.009962767,diff
203,-1.188,-0.010075629,diff
204,-1.184,-0.010186136,diff
205,-1.18,-0.010294229,diff
206,-1.176,-0.010399431,diff
207,-1.172,-0.010502011,diff
208,-1.168,-0.010602623,diff
209,-1.164,-0.010700077,diff
210,-1.16,-0.010794997,diff
211,-1.156,-0.01088652,diff
212,-1.152,-0.010976583,diff
213,-1.148,-0.011063457,diff
214,-1.144,-0.011147648,diff
215,-1.14,-0.011228859,diff
216,-1.136,-0.011307597,diff
217,-1.132,-0.011382997,diff
218,-1.128,-0.011456341,diff
219,-1.124,-0.011526197,diff
220,-1.12,-0.011593491,diff
221,-1.116,-0.011658013,diff
222,-1.112,-0.011719078,diff
223,-1.108,-0.011778265,diff
224,-1.104,-0.011834055,diff
225,-1.1,-0.011887014,diff
226,-1.096,-0.011936724,diff
227,-1.092,-0.011983693,diff
228,-1.088,-0.012027949,diff
229,-1.084,-0.012068957,diff
230,-1.08,-0.0121073425,diff
231,-1.076,-0.012142271,diff
232,-1.072,-0.012174219,diff
233,-1.068,-0.012203127,diff
234,-1.064,-0.012229025,diff
235,-1.06,-0.01225245,diff
236,-1.056,-0.0122719705,diff
237,-1.052,-0.012289196,diff
238,-1.048,-0.012303203,diff
239,-1.044,-0.012314081,diff
240,-1.04,-0.012321651,diff
241,-1.036,-0.012326598,diff
242,-1.032,-0.012328386,diff
243,-1.028,-0.012326479,diff
244,-1.024,-0.012322307,diff
245,-1.02,-0.012315214,diff
246,-1.016,-0.012304127,diff
247,-1.012,-0.012290537,diff
248,-1.008,-0.012273669,diff
249,-1.004,-0.012254238,diff
250,-1.0,-0.012231052,diff
251,-0.996,-0.012205422,diff
252,-0.992,-0.012176335,diff
253,-0.988,-0.012144327,diff
254,-0.984,-0.012109041,diff
255,-0.98,-0.012070894,diff
256,-0.976,-0.012030184,diff
257,-0.972,-0.011985421,diff
258,-0.968,-0.011938274,diff
259,-0.964,-0.01188761,diff
260,-0.96,-0.011833966,diff
261,-0.956,-0.011778116,diff
262,-0.952,-0.011718571,diff
263,-0.948,-0.011656165,diff
264,-0.944,-0.011591017,diff
265,-0.94,-0.011522889,diff
266,-0.936,-0.011451483,diff
267,-0.932,-0.011377633,diff
268,-0.928,-0.011300325,diff
269,-0.924,-0.011220098,diff
270,-0.92,-0.011137068,diff
271,-0.916,-0.011051595,diff
272,-0.912,-0.0109632015,diff
273,-0.908,-0.01087147,diff
274,-0.904,-0.010777235,diff
275,-0.9,-0.010680199,diff
276,-0.896,-0.010580778,diff
277,-0.892,-0.010477722,diff
278,-0.888,-0.010372281,diff
279,-0.884,-0.0102645755,diff
280,-0.88,-0.01015383,diff
281,-0.876,-0.010040283,diff
282,-0.872,-0.009924233,diff
283,-0.868,-0.009805739,diff
284,-0.864,-0.009684384,diff
285,-0.86,-0.009560764,diff
286,-0.856,-0.009434521,diff
287,-0.852,-0.009305477,diff
288,-0.848,-0.009174526,diff
289,-0.844,-0.009040773,diff
290,-0.84,-0.008904338,diff
291,-0.836,-0.008765936,diff
292,-0.832,-0.00862509,diff
293,-0.828,-0.00848192,diff
294,-0.824,-0.008336365,diff
295,-0.82,-0.008189142,diff
296,-0.816,-0.008039236,diff
297,-0.812,-0.007887244,diff
298,-0.808,-0.007733226,diff
299,-0.804,-0.0075769424,diff
300,-0.8,-0.0074185133,diff
301,-0.796,-0.0072586536,diff
302,-0.792,-0.0070962906,diff
303,-0.788,-0.006932199,diff
304,-0.784,-0.0067663193,diff
305,-0.78,-0.006598532,diff
306,-0.776,-0.006429434,diff
307,-0.772,-0.0062578917,diff
308,-0.768,-0.0060849786,diff
309,-0.764,-0.005910814,diff
310,-0.76,-0.0057341456,diff
311,-0.756,-0.0055568814,diff
312,-0.752,-0.0053776503,diff
313,-0.748,-0.005197227,diff
314,-0.744,-0.005014956,diff
315,-0.74,-0.0048318505,diff
316,-0.736,-0.00464803,diff
317,-0.732,-0.0044620633,diff
318,-0.728,-0.0042752624,diff
319,-0.724,-0.0040875077,diff
320,-0.72,-0.003898561,diff
321,-0.716,-0.0037090778,diff
322,-0.712,-0.0035178065,diff
323,-0.708,-0.0033265948,diff
324,-0.704,-0.0031349063,diff
325,-0.7,-0.0029414296,diff
326,-0.696,-0.0027478933,diff
327,-0.692,-0.0025538802,diff
328,-0.688,-0.0023591518,diff
329,-0.684,-0.002164483,diff
330,-0.68,-0.0019686818,diff
331,-0.676,-0.0017733574,diff
332,-0.672,-0.0015777946,diff
333,-0.668,-0.0013816953,diff
334,-0.664,-0.0011857152,diff
335,-0.66,-0.0009897351,diff
336,-0.656,-0.0007941127,diff
337,-0.652,-0.00059860945,diff
338,-0.648,-0.00040274858,diff
339,-0.644,-0.00020772219,diff
340,-0.64,-1.2874603e-05,diff
341,-0.636,0.00018084049,diff
342,-0.632,0.0003745556,diff
343,-0.628,0.0005668402,diff
344,-0.624,0.0007586479,diff
345,-0.62,0.00095003843,diff
346,-0.616,0.0011398792,diff
347,-0.612,0.0013291836,diff
348,-0.608,0.0015166402,diff
349,-0.604,0.0017029047,diff
350,-0.6,0.0018889904,diff
351,-0.596,0.0020722747,diff
352,-0.592,0.0022548437,diff
353,-0.588,0.0024356842,diff
354,-0.584,0.0026144981,diff
355,-0.58,0.0027911663,diff
356,-0.576,0.0029662251,diff
357,-0.572,0.0031391978,diff
358,-0.568,0.0033100843,diff
359,-0.564,0.0034786463,diff
360,-0.56,0.0036447644,diff
361,-0.556,0.0038087964,diff
362,-0.552,0.0039690733,diff
363,-0.548,0.00412786,diff
364,-0.544,0.0042833686,diff
365,-0.54,0.0044359565,diff
366,-0.536,0.0045847893,diff
367,-0.532,0.004731059,diff
368,-0.528,0.00487411,diff
369,-0.524,0.005013287,diff
370,-0.52,0.0051488876,diff
371,-0.516,0.0052815676,diff
372,-0.512,0.005409479,diff
373,-0.508,0.005533755,diff
374,-0.504,0.005653858,diff
375,-0.5,0.0057699084,diff
376,-0.496,0.0058813095,diff
377,-0.492,0.005988002,diff
378,-0.488,0.006090462,diff
379,-0.484,0.006188154,diff
380,-0.48,0.006280482,diff
381,-0.476,0.0063684583,diff
382,-0.472,0.0064507127,diff
383,-0.468,0.0065276623,diff
384,-0.464,0.006599188,diff
385,-0.46,0.006664753,diff
386,-0.456,0.006725192,diff
387,-0.452,0.0067792535,diff
388,-0.448,0.006827414,diff
389,-0.444,0.006868124,diff
390,-0.44,0.0069034696,diff
391,-0.436,0.0069321394,diff
392,-0.432,0.006953299,diff
393,-0.428,0.006968379,diff
394,-0.424,0.0069758296,diff
395,-0.42,0.006976366,diff
396,-0.416,0.0069690347,diff
397,-0.412,0.00695467,diff
398,-0.408,0.00693202,diff
399,-0.404,0.006901622,diff
400,-0.4,0.0068627,diff
401,-0.396,0.00681597,diff
402,-0.392,0.006760061,diff
403,-0.388,0.0066960454,diff
404,-0.384,0.00662297,diff
405,-0.38,0.006540358,diff
406,-0.376,0.0064489245,diff
407,-0.372,0.0063479543,diff
408,-0.368,0.0062370896,diff
409,-0.364,0.0061169863,diff
410,-0.36,0.0059859753,diff
411,-0.356,0.0058459044,diff
412,-0.352,0.0056946874,diff
413,-0.348,0.0055322647,diff
414,-0.344,0.0053598285,diff
415,-0.34,0.005176127,diff
416,-0.336,0.0049806237,diff
417,-0.332,0.0047739744,diff
418,-0.328,0.0045553446,diff
419,-0.324,0.0043252707,diff
420,-0.32,0.0040824413,diff
421,-0.316,0.0038282275,diff
422,-0.312,0.0035604239,diff
423,-0.308,0.0032800436,diff
424,-0.304,0.0029867291,diff
425,-0.3,0.0026803017,diff
426,-0.296,0.0023602247,diff
427,-0.292,0.0020264387,diff
428,-0.288,0.0016784668,diff
429,-0.284,0.001316309,diff
430,-0.28,0.00093996525,diff
431,-0.276,0.000549078,diff
432,-0.272,0.00014257431,diff
433,-0.268,-0.00027871132,diff
434,-0.264,-0.00069981813,diff
435,-0.26,-0.0011042953,diff
436,-0.256,-0.0014932156,diff
437,-0.252,-0.001865685,diff
438,-0.248,-0.002223432,diff
439,-0.244,-0.0025650263,diff
440,-0.24,-0.0028919578,diff
441,-0.236,-0.00320369,diff
442,-0.232,-0.0035014153,diff
443,-0.228,-0.003784597,diff
444,-0.224,-0.0040537715,diff
445,-0.22,-0.0043094754,diff
446,-0.216,-0.004551232,diff
447,-0.212,-0.004780352,diff
448,-0.208,-0.0049957037,diff
449,-0.204,-0.0051987767,diff
450,-0.2,-0.005389452,diff
451,-0.196,-0.0055681467,diff
452,-0.192,-0.0057346225,diff
453,-0.188,-0.0058891177,diff
454,-0.184,-0.0060329437,diff
455,-0.18,-0.0061655045,diff
456,-0.176,-0.006287575,diff
457,-0.172,-0.006398797,diff
458,-0.168,-0.0064997673,diff
459,-0.164,-0.006590843,diff
460,-0.16,-0.0066720247,diff
461,-0.156,-0.006744325,diff
462,-0.152,-0.006807387,diff
463,-0.148,-0.0068611503,diff
464,-0.144,-0.006906748,diff
465,-0.14,-0.0069442987,diff
466,-0.136,-0.006973624,diff
467,-0.132,-0.006995082,diff
468,-0.128,-0.0070096254,diff
469,-0.124,-0.007016301,diff
470,-0.12,-0.0070165396,diff
471,-0.116,-0.007010281,diff
472,-0.112,-0.0069972277,diff
473,-0.108,-0.006978333,diff
474,-0.104,-0.006953895,diff
475,-0.1,-0.0069241524,diff
476,-0.096,-0.006888509,diff
477,-0.092,-0.006848097,diff
478,-0.088,-0.0068035126,diff
479,-0.084,-0.006754279,diff
480,-0.08,-0.006700754,diff
481,-0.076,-0.0066431165,diff
482,-0.072,-0.0065820217,diff
483,-0.068,-0.0065179467,diff
484,-0.064,-0.0064501166,diff
485,-0.06,-0.006380439,diff
486,-0.056,-0.006307602,diff
487,-0.052,-0.006232202,diff
488,-0.048,-0.0061547756,diff
489,-0.044,-0.0060756803,diff
490,-0.04,-0.005994737,diff
491,-0.036,-0.005912304,diff
492,-0.032,-0.005829096,diff
493,-0.028,-0.0057444572,diff
494,-0.024,-0.005658686,diff
495,-0.02,-0.005573392,diff
496,-0.016,-0.005487621,diff
497,-0.012,-0.0054009557,diff
498,-0.008,-0.0053150654,diff
499,-0.004,-0.0052289367,diff
500,0.0,-0.0051440597,diff
501,0.004,-0.0050592422,diff
502,0.008,-0.0049753785,diff
503,0.012,-0.0048926473,diff
504,0.016,-0.004810691,diff
505,0.02,-0.0047302246,diff
506,0.024,-0.0046514273,diff
507,0.028,-0.0045740604,diff
508,0.032,-0.004498005,diff
509,0.036,-0.004424453,diff
510,0.04,-0.0043523908,diff
511,0.044,-0.0042825937,diff
512,0.048,-0.004214525,diff
513,0.052,-0.004149437,diff
514,0.056,-0.0040856004,diff
515,0.06,-0.0040251613,diff
516,0.064,-0.003966868,diff
517,0.068,-0.0039110184,diff
518,0.072,-0.0038570166,diff
519,0.076,-0.0038065314,diff
520,0.08,-0.0037583113,diff
521,0.084,-0.0037128925,diff
522,0.088,-0.003669262,diff
523,0.092,-0.0036289096,diff
524,0.096,-0.0035906434,diff
525,0.1,-0.0035553575,diff
526,0.104,-0.0035221577,diff
527,0.108,-0.0034916997,diff
528,0.112,-0.0034629107,diff
529,0.116,-0.0034368038,diff
530,0.12,-0.0034124851,diff
531,0.124,-0.0033903718,diff
532,0.128,-0.0033700466,diff
533,0.132,-0.0033515692,diff
534,0.136,-0.003334403,diff
535,0.14,-0.0033190846,diff
536,0.144,-0.00330472,diff
537,0.148,-0.0032916665,diff
538,0.152,-0.0032790303,diff
539,0.156,-0.0032675266,diff
540,0.16,-0.0032560825,diff
541,0.164,-0.0032445192,diff
542,0.168,-0.003233552,diff
543,0.172,-0.0032218099,diff
544,0.176,-0.0032094717,diff
545,0.18,-0.0031959414,diff
546,0.184,-0.0031817555,diff
547,0.188,-0.0031653643,diff
548,0.192,-0.003147304,diff
549,0.196,-0.0031269193,diff
550,0.2,-0.003104031,diff
551,0.204,-0.0030781627,diff
552,0.208,-0.0030481815,diff
553,0.212,-0.0030148625,diff
554,0.216,-0.0029776096,diff
555,0.22,-0.0029354692,diff
556,0.224,-0.0028877854,diff
557,0.228,-0.0028352737,diff
558,0.232,-0.0027765036,diff
559,0.236,-0.0027109385,diff
560,0.24,-0.0026382804,diff
561,0.244,-0.0025582314,diff
562,0.248,-0.0024707913,diff
563,0.252,-0.0023742318,diff
564,0.256,-0.0022696257,diff
565,0.26,-0.0021541119,diff
566,0.264,-0.0020293593,diff
567,0.268,-0.00189358,diff
568,0.272,-0.0017626286,diff
569,0.276,-0.0016527772,diff
570,0.28,-0.0015617609,diff
571,0.284,-0.0014901757,diff
572,0.288,-0.0014374256,diff
573,0.292,-0.001401782,diff
574,0.296,-0.001383245,diff
575,0.3,-0.0013821125,diff
576,0.304,-0.0013964772,diff
577,0.308,-0.0014265776,diff
578,0.312,-0.0014714003,diff
579,0.316,-0.0015301108,diff
580,0.32,-0.0016025305,diff
581,0.324,-0.0016878843,diff
582,0.328,-0.001785636,diff
583,0.332,-0.0018947124,diff
584,0.336,-0.0020152926,diff
585,0.34,-0.0021458268,diff
586,0.344,-0.0022857785,diff
587,0.348,-0.002435267,diff
588,0.352,-0.002593279,diff
589,0.356,-0.002759397,diff
590,0.36,-0.0029328465,diff
591,0.364,-0.0031123757,diff
592,0.368,-0.0032981038,diff
593,0.372,-0.0034894347,diff
594,0.376,-0.003685534,diff
595,0.38,-0.0038855672,diff
596,0.384,-0.0040892363,diff
597,0.388,-0.004296243,diff
598,0.392,-0.0045055747,diff
599,0.396,-0.004716873,diff
600,0.4,-0.004929602,diff
601,0.404,-0.0051426888,diff
602,0.408,-0.0053560734,diff
603,0.412,-0.005569339,diff
604,0.416,-0.005782187,diff
605,0.42,-0.0059936047,diff
606,0.424,-0.006202519,diff
607,0.428,-0.006410122,diff
608,0.432,-0.0066138506,diff
609,0.436,-0.006815195,diff
610,0.44,-0.0070123076,diff
611,0.444,-0.007205844,diff
612,0.448,-0.00739491,diff
613,0.452,-0.007578075,diff
614,0.456,-0.007756591,diff
615,0.46,-0.007929444,diff
616,0.464,-0.00809598,diff
617,0.468,-0.008256316,diff
618,0.472,-0.0084094405,diff
619,0.476,-0.008555353,diff
620,0.48,-0.008694768,diff
621,0.484,-0.008826077,diff
622,0.488,-0.008949041,diff
623,0.492,-0.009064078,diff
624,0.496,-0.00917083,diff
625,0.5,-0.009268343,diff
626,0.504,-0.009357631,diff
627,0.508,-0.009437621,diff
628,0.512,-0.009508431,diff
629,0.516,-0.009569883,diff
630,0.52,-0.009621799,diff
631,0.524,-0.009663999,diff
632,0.528,-0.009696126,diff
633,0.532,-0.009718657,diff
634,0.536,-0.009731591,diff
635,0.54,-0.009734571,diff
636,0.544,-0.009726942,diff
637,0.548,-0.009709835,diff
638,0.552,-0.009682357,diff
639,0.556,-0.009645104,diff
640,0.56,-0.009597719,diff
641,0.564,-0.009539962,diff
642,0.568,-0.009472847,diff
643,0.572,-0.00939554,diff
644,0.576,-0.009308577,diff
645,0.58,-0.009211898,diff
646,0.584,-0.009105802,diff
647,0.588,-0.008990347,diff
648,0.592,-0.008864999,diff
649,0.596,-0.008731246,diff
650,0.6,-0.008587956,diff
651,0.604,-0.008436263,diff
652,0.608,-0.008275926,diff
653,0.612,-0.008106947,diff
654,0.616,-0.00793004,diff
655,0.62,-0.0077451468,diff
656,0.624,-0.007552147,diff
657,0.628,-0.0073521733,diff
658,0.632,-0.0071446896,diff
659,0.636,-0.0069302917,diff
660,0.64,-0.006709516,diff
661,0.644,-0.0064818263,diff
662,0.648,-0.0062482953,diff
663,0.652,-0.0060092807,diff
664,0.656,-0.0057643056,diff
665,0.66,-0.0055146217,diff
666,0.664,-0.0052595735,diff
667,0.668,-0.005000353,diff
668,0.672,-0.0047373176,diff
669,0.676,-0.004469931,diff
670,0.68,-0.004199147,diff
671,0.684,-0.0039254427,diff
672,0.688,-0.0036488175,diff
673,0.692,-0.0033695698,diff
674,0.696,-0.0030885935,diff
675,0.7,-0.0028059483,diff
676,0.704,-0.002521515,diff
677,0.708,-0.0022371411,diff
678,0.712,-0.0019510388,diff
679,0.716,-0.0016654134,diff
680,0.72,-0.0013799071,diff
681,0.724,-0.0010946393,diff
682,0.728,-0.0008107424,diff
683,0.732,-0.00052797794,diff
684,0.736,-0.00024664402,diff
685,0.74,3.2424927e-05,diff
686,0.744,0.0003091097,diff
687,0.748,0.00058311224,diff
688,0.752,0.0008544326,diff
689,0.756,0.0011216998,diff
690,0.76,0.0013850927,diff
691,0.764,0.0016444921,diff
692,0.768,0.0018996596,diff
693,0.772,0.0021499395,diff
694,0.776,0.0023946762,diff
695,0.78,0.0026337504,diff
696,0.784,0.0028675199,diff
697,0.788,0.0030949712,diff
698,0.792,0.0033164024,diff
699,0.796,0.0035304427,diff
700,0.8,0.0037378669,diff
701,0.804,0.003937483,diff
702,0.808,0.0041303635,diff
703,0.812,0.004314661,diff
704,0.816,0.0044908524,diff
705,0.82,0.0046590567,diff
706,0.824,0.004818797,diff
707,0.828,0.004969597,diff
708,0.832,0.0051116347,diff
709,0.836,0.005243957,diff
710,0.84,0.0053672194,diff
711,0.844,0.0054805875,diff
712,0.848,0.005584359,diff
713,0.852,0.0056788325,diff
714,0.856,0.005762279,diff
715,0.86,0.005836606,diff
716,0.864,0.0058996677,diff
717,0.868,0.0059529543,diff
718,0.872,0.005994916,diff
719,0.876,0.0060268044,diff
720,0.88,0.006048441,diff
721,0.884,0.0060586333,diff
722,0.888,0.006058097,diff
723,0.892,0.0060470104,diff
724,0.896,0.006025195,diff
725,0.9,0.0059922338,diff
726,0.904,0.005948961,diff
727,0.908,0.005894065,diff
728,0.912,0.0058283806,diff
729,0.916,0.0057523847,diff
730,0.92,0.005665481,diff
731,0.924,0.0055681467,diff
732,0.928,0.0054600835,diff
733,0.932,0.005341351,diff
734,0.936,0.005212307,diff
735,0.94,0.0050730705,diff
736,0.944,0.004923761,diff
737,0.948,0.0047646165,diff
738,0.952,0.004594803,diff
739,0.956,0.0044157505,diff
740,0.96,0.0042274,diff
741,0.964,0.004029393,diff
742,0.968,0.0038220882,diff
743,0.972,0.0036059022,diff
744,0.976,0.0033809543,diff
745,0.98,0.0031470656,diff
746,0.984,0.0029055476,diff
747,0.988,0.0026551485,diff
748,0.992,0.0023970604,diff
749,0.996,0.0021317601,diff
750,1.0,0.0018588305,diff
751,1.004,0.0015782118,diff
752,1.008,0.0012916923,diff
753,1.012,0.0009978414,diff
754,1.016,0.0006977916,diff
755,1.02,0.00039172173,diff
756,1.024,8.028746e-05,diff
757,1.028,-0.00023692846,diff
758,1.032,-0.00055891275,diff
759,1.036,-0.00088626146,diff
760,1.04,-0.0012174845,diff
761,1.044,-0.0015535355,diff
762,1.048,-0.0018934011,diff
763,1.052,-0.002236843,diff
764,1.056,-0.002583027,diff
765,1.06,-0.002932787,diff
766,1.064,-0.0032847524,diff
767,1.068,-0.0036392808,diff
768,1.072,-0.003996372,diff
769,1.076,-0.0043543577,diff
770,1.08,-0.0047139227,diff
771,1.084,-0.005074531,diff
772,1.088,-0.0054356456,diff
773,1.092,-0.005797535,diff
774,1.096,-0.006159365,diff
775,1.1,-0.0065209568,diff
776,1.104,-0.006882161,diff
777,1.108,-0.0072419047,diff
778,1.112,-0.0076012313,diff
779,1.116,-0.007959098,diff
780,1.12,-0.008315176,diff
781,1.124,-0.00866878,diff
782,1.128,-0.009020716,diff
783,1.132,-0.009369791,diff
784,1.136,-0.0097157955,diff
785,1.14,-0.010058761,diff
786,1.144,-0.010398358,diff
787,1.148,-0.010733932,diff
788,1.152,-0.0110659,diff
789,1.156,-0.011393696,diff
790,1.16,-0.011717141,diff
791,1.164,-0.012035698,diff
792,1.168,-0.012349516,diff
793,1.172,-0.01265803,diff
794,1.176,-0.012960792,diff
795,1.18,-0.013258457,diff
796,1.184,-0.013550639,diff
797,1.188,-0.013836086,diff
798,1.192,-0.0141159,diff
799,1.196,-0.0143888,diff
800,1.2,-0.014655888,diff
801,1.204,-0.014915764,diff
802,1.208,-0.015168577,diff
803,1.212,-0.015414625,diff
804,1.216,-0.015653402,diff
805,1.22,-0.015884459,diff
806,1.224,-0.016108721,diff
807,1.228,-0.016324759,diff
808,1.232,-0.016533494,diff
809,1.236,-0.016733825,diff
810,1.24,-0.01692605,diff
811,1.244,-0.017110854,diff
812,1.248,-0.017286986,diff
813,1.252,-0.01745513,diff
814,1.256,-0.017614663,diff
815,1.26,-0.01776579,diff
816,1.264,-0.017908514,diff
817,1.268,-0.018042326,diff
818,1.272,-0.018168032,diff
819,1.276,-0.018284678,diff
820,1.28,-0.01839292,diff
821,1.284,-0.018492132,diff
822,1.288,-0.018582642,diff
823,1.292,-0.018664628,diff
824,1.296,-0.018737346,diff
825,1.3,-0.018801272,diff
826,1.304,-0.018856466,diff
827,1.308,-0.018902868,diff
828,1.312,-0.01894021,diff
829,1.316,-0.018969059,diff
830,1.32,-0.018988907,diff
831,1.324,-0.018999815,diff
832,1.328,-0.019002438,diff
833,1.332,-0.018995821,diff
834,1.336,-0.018980592,diff
835,1.34,-0.01895684,diff
836,1.344,-0.018924564,diff
837,1.348,-0.018883795,diff
838,1.352,-0.018834531,diff
839,1.356,-0.018776774,diff
840,1.36,-0.018710792,diff
841,1.364,-0.018636107,diff
842,1.368,-0.018553495,diff
843,1.372,-0.018462986,diff
844,1.376,-0.018363982,diff
845,1.38,-0.018257588,diff
846,1.384,-0.01814273,diff
847,1.388,-0.01802063,diff
848,1.392,-0.017890692,diff
849,1.396,-0.017753065,diff
850,1.4,-0.017608106,diff
851,1.404,-0.017456114,diff
852,1.408,-0.017296493,diff
853,1.412,-0.017129749,diff
854,1.416,-0.016956419,diff
855,1.42,-0.016775876,diff
856,1.424,-0.016588867,diff
857,1.428,-0.016394854,diff
858,1.432,-0.016194642,diff
859,1.436,-0.015987575,diff
860,1.44,-0.015775055,diff
861,1.444,-0.015556067,diff
862,1.448,-0.0153312385,diff
863,1.452,-0.0151005685,diff
864,1.456,-0.014864534,diff
865,1.46,-0.0146226585,diff
866,1.464,-0.014375657,diff
867,1.468,-0.014123023,diff
868,1.472,-0.0138655305,diff
869,1.476,-0.013603479,diff
870,1.48,-0.013336599,diff
871,1.484,-0.013064772,diff
872,1.488,-0.012788653,diff
873,1.492,-0.012508243,diff
874,1.496,-0.012224078,diff
875,1.5,-0.011935949,diff
876,1.504,-0.011643589,diff
877,1.508,-0.011347771,diff
878,1.512,-0.011048853,diff
879,1.516,-0.010746598,diff
880,1.52,-0.010440946,diff
881,1.524,-0.010132611,diff
882,1.528,-0.009821117,diff
883,1.532,-0.009506941,diff
884,1.536,-0.009190381,diff
885,1.54,-0.00887233,diff
886,1.544,-0.00855127,diff
887,1.548,-0.008228764,diff
888,1.552,-0.007904187,diff
889,1.556,-0.0075784326,diff
890,1.56,-0.007250905,diff
891,1.564,-0.0069221556,diff
892,1.568,-0.006592557,diff
893,1.572,-0.006261781,diff
894,1.576,-0.005930513,diff
895,1.58,-0.0055991113,diff
896,1.584,-0.005266875,diff
897,1.588,-0.004934475,diff
898,1.592,-0.004601851,diff
899,1.596,-0.0042696446,diff
900,1.6,-0.003937781,diff
901,1.604,-0.0036065578,diff
902,1.608,-0.0032757074,diff
903,1.612,-0.0029457957,diff
904,1.616,-0.0026170015,diff
905,1.62,-0.0022893846,diff
906,1.624,-0.0019632578,diff
907,1.628,-0.0016381592,diff
908,1.632,-0.0013153702,diff
909,1.636,-0.0009941757,diff
910,1.64,-0.0006750524,diff
911,1.644,-0.00035826862,diff
912,1.648,-4.3943524e-05,diff
913,1.652,0.00026781857,diff
914,1.656,0.00057691336,diff
915,1.66,0.0008830726,diff
916,1.664,0.0011860728,diff
917,1.668,0.0014859289,diff
918,1.672,0.0017826706,diff
919,1.676,0.0020753741,diff
920,1.68,0.0023643672,diff
921,1.684,0.0026496053,diff
922,1.688,0.002930656,diff
923,1.692,0.0032075197,diff
924,1.696,0.0034801364,diff
925,1.7,0.00374794,diff
926,1.704,0.0040109456,diff
927,1.708,0.004268959,diff
928,1.712,0.0045223683,diff
929,1.716,0.00477013,diff
930,1.72,0.0050127804,diff
931,1.724,0.005249515,diff
932,1.728,0.00548099,diff
933,1.732,0.0057063997,diff
934,1.736,0.005925894,diff
935,1.74,0.006139159,diff
936,1.744,0.0063461065,diff
937,1.748,0.006546542,diff
938,1.752,0.0067400485,diff
939,1.756,0.0069271326,diff
940,1.76,0.007107526,diff
941,1.764,0.0072806776,diff
942,1.768,0.0074462593,diff
943,1.772,0.007604748,diff
944,1.776,0.0077556297,diff
945,1.78,0.007898599,diff
946,1.784,0.008034207,diff
947,1.788,0.008161306,diff
948,1.792,0.008281007,diff
949,1.796,0.008391671,diff
950,1.8,0.008494817,diff
951,1.804,0.008588664,diff
952,1.808,0.008674175,diff
953,1.812,0.008750722,diff
954,1.816,0.0088183135,diff
955,1.82,0.008877136,diff
956,1.824,0.008926481,diff
957,1.828,0.008966237,diff
958,1.832,0.008996651,diff
959,1.836,0.00901752,diff
960,1.84,0.0090285465,diff
961,1.844,0.009029724,diff
962,1.848,0.009020947,diff
963,1.852,0.009002,diff
964,1.856,0.008972466,diff
965,1.86,0.008932695,diff
966,1.864,0.008882634,diff
967,1.868,0.008821748,diff
968,1.872,0.00874991,diff
969,1.876,0.008667506,diff
970,1.88,0.008573815,diff
971,1.884,0.008468885,diff
972,1.888,0.008352812,diff
973,1.892,0.008225463,diff
974,1.896,0.008086298,diff
975,1.9,0.007935867,diff
976,1.904,0.0077733435,diff
977,1.908,0.0075990558,diff
978,1.912,0.007413,diff
979,1.916,0.0072145537,diff
980,1.92,0.00700425,diff
981,1.924,0.006781161,diff
982,1.928,0.0065461844,diff
983,1.932,0.006298393,diff
984,1.936,0.0060380064,diff
985,1.94,0.005764708,diff
986,1.944,0.0054785144,diff
987,1.948,0.0051795505,diff
988,1.952,0.0048674084,diff
989,1.956,0.0045423433,diff
990,1.96,0.004203731,diff
991,1.964,0.0038518924,diff
992,1.968,0.0034866314,diff
993,1.972,0.0031077033,diff
994,1.976,0.002715095,diff
995,1.98,0.002308649,diff
996,1.984,0.0018886542,diff
997,1.988,0.0014542257,diff
998,1.992,0.0010061599,diff
999,1.996,0.000543928,diff
1000,2.0,6.738957e-05,diff


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_1500/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_1500/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_1500/sol_nn.csv <==
,X_x,value,name
0,-2.0,0.00015132781,sol_nn
1,-1.996,0.002726701,sol_nn
2,-1.992,0.005292427,sol_nn
3,-1.988,0.007848527,sol_nn
4,-1.984,0.01039522,sol_nn
5,-1.98,0.012931777,sol_nn
6,-1.976,0.015459677,sol_nn
7,-1.972,0.017977694,sol_nn
8,-1.968,0.020486645,sol_nn
9,-1.964,0.022986611,sol_nn
10,-1.96,0.025477294,sol_nn
11,-1.956,0.027958686,sol_nn
12,-1.952,0.030431924,sol_nn
13,-1.948,0.032896113,sol_nn
14,-1.944,0.03535123,sol_nn
15,-1.94,0.037798014,sol_nn
16,-1.936,0.040236086,sol_nn
17,-1.932,0.042665355,sol_nn
18,-1.928,0.045086358,sol_nn
19,-1.924,0.047499537,sol_nn
20,-1.92,0.04990405,sol_nn
21,-1.916,0.05229999,sol_nn
22,-1.912,0.054688014,sol_nn
23,-1.908,0.05706849,sol_nn
24,-1.904,0.059440687,sol_nn
25,-1.9,0.061805096,sol_nn
26,-1.896,0.06416178,sol_nn
27,-1.892,0.06651069,sol_nn
28,-1.888,0.06885161,sol_nn
29,-1.884,0.07118578,sol_nn
30,-1.88,0.07351143,sol_nn
31,-1.876,0.07583085,sol_nn
32,-1.872,0.078142256,sol_nn
33,-1.868,0.08044641,sol_nn
34,-1.864,0.082743794,sol_nn
35,-1.86,0.085034035,sol_nn
36,-1.856,0.08731721,sol_nn
37,-1.852,0.08959323,sol_nn
38,-1.848,0.09186251,sol_nn
39,-1.844,0.09412525,sol_nn
40,-1.84,0.09638143,sol_nn
41,-1.836,0.09863053,sol_nn
42,-1.832,0.100873336,sol_nn
43,-1.828,0.10310971,sol_nn
44,-1.824,0.105339855,sol_nn
45,-1.82,0.10756352,sol_nn
46,-1.816,0.10978103,sol_nn
47,-1.812,0.111992575,sol_nn
48,-1.808,0.11419759,sol_nn
49,-1.804,0.116396986,sol_nn
50,-1.8,0.1185903,sol_nn
51,-1.796,0.12077823,sol_nn
52,-1.792,0.12295979,sol_nn
53,-1.788,0.1251359,sol_nn
54,-1.784,0.12730637,sol_nn
55,-1.78,0.12947121,sol_nn
56,-1.776,0.13163088,sol_nn
57,-1.772,0.13378486,sol_nn
58,-1.768,0.13593362,sol_nn
59,-1.764,0.1380771,sol_nn
60,-1.76,0.14021519,sol_nn
61,-1.756,0.14234884,sol_nn
62,-1.752,0.14447671,sol_nn
63,-1.748,0.14660037,sol_nn
64,-1.744,0.14871871,sol_nn
65,-1.74,0.15083215,sol_nn
66,-1.736,0.15294111,sol_nn
67,-1.732,0.15504552,sol_nn
68,-1.728,0.15714511,sol_nn
69,-1.724,0.15924008,sol_nn
70,-1.72,0.1613307,sol_nn
71,-1.716,0.16341719,sol_nn
72,-1.712,0.16549914,sol_nn
73,-1.708,0.16757697,sol_nn
74,-1.704,0.1696505,sol_nn
75,-1.7,0.1717202,sol_nn
76,-1.696,0.17378569,sol_nn
77,-1.692,0.175847,sol_nn
78,-1.688,0.17790504,sol_nn
79,-1.684,0.1799587,sol_nn
80,-1.68,0.182009,sol_nn
81,-1.676,0.18405572,sol_nn
82,-1.672,0.18609835,sol_nn
83,-1.668,0.18813778,sol_nn
84,-1.664,0.19017391,sol_nn
85,-1.66,0.19220623,sol_nn
86,-1.656,0.19423528,sol_nn
87,-1.652,0.19626135,sol_nn
88,-1.648,0.19828428,sol_nn
89,-1.644,0.20030378,sol_nn
90,-1.64,0.20232052,sol_nn
91,-1.636,0.20433411,sol_nn
92,-1.632,0.20634496,sol_nn
93,-1.628,0.20835274,sol_nn
94,-1.624,0.21035759,sol_nn
95,-1.62,0.21236025,sol_nn
96,-1.616,0.21435997,sol_nn
97,-1.612,0.21635683,sol_nn
98,-1.608,0.2183517,sol_nn
99,-1.604,0.22034359,sol_nn
100,-1.6,0.22233343,sol_nn
101,-1.596,0.22432056,sol_nn
102,-1.592,0.22630592,sol_nn
103,-1.588,0.22828875,sol_nn
104,-1.584,0.23026936,sol_nn
105,-1.58,0.23224843,sol_nn
106,-1.576,0.23422492,sol_nn
107,-1.572,0.23619954,sol_nn
108,-1.568,0.2381728,sol_nn
109,-1.564,0.24014379,sol_nn
110,-1.56,0.24211319,sol_nn
111,-1.556,0.2440806,sol_nn
112,-1.552,0.24604638,sol_nn
113,-1.548,0.24801078,sol_nn
114,-1.544,0.2499736,sol_nn
115,-1.54,0.25193515,sol_nn
116,-1.536,0.25389493,sol_nn
117,-1.532,0.25585395,sol_nn
118,-1.528,0.2578112,sol_nn
119,-1.524,0.2597671,sol_nn
120,-1.52,0.26172236,sol_nn
121,-1.516,0.2636761,sol_nn
122,-1.512,0.26562917,sol_nn
123,-1.508,0.2675811,sol_nn
124,-1.504,0.2695323,sol_nn
125,-1.5,0.2714818,sol_nn
126,-1.496,0.27343124,sol_nn
127,-1.492,0.27537972,sol_nn
128,-1.488,0.27732766,sol_nn
129,-1.484,0.2792752,sol_nn
130,-1.48,0.28122154,sol_nn
131,-1.476,0.2831678,sol_nn
132,-1.472,0.28511295,sol_nn
133,-1.468,0.28705856,sol_nn
134,-1.464,0.2890033,sol_nn
135,-1.46,0.29094794,sol_nn
136,-1.456,0.2928922,sol_nn
137,-1.452,0.29483607,sol_nn
138,-1.448,0.2967803,sol_nn
139,-1.444,0.29872382,sol_nn
140,-1.44,0.30066755,sol_nn
141,-1.436,0.30261135,sol_nn
142,-1.432,0.30455577,sol_nn
143,-1.428,0.3064997,sol_nn
144,-1.424,0.30844364,sol_nn
145,-1.42,0.31038836,sol_nn
146,-1.416,0.31233236,sol_nn
147,-1.412,0.3142774,sol_nn
148,-1.408,0.31622276,sol_nn
149,-1.404,0.31816864,sol_nn
150,-1.4,0.32011437,sol_nn
151,-1.396,0.3220616,sol_nn
152,-1.392,0.32400864,sol_nn
153,-1.388,0.32595685,sol_nn
154,-1.384,0.32790527,sol_nn
155,-1.38,0.32985425,sol_nn
156,-1.376,0.33180434,sol_nn
157,-1.372,0.33375514,sol_nn
158,-1.368,0.3357072,sol_nn
159,-1.364,0.33765936,sol_nn
160,-1.36,0.3396128,sol_nn
161,-1.356,0.34156734,sol_nn
162,-1.352,0.3435228,sol_nn
163,-1.348,0.3454797,sol_nn
164,-1.344,0.34743714,sol_nn
165,-1.34,0.3493958,sol_nn
166,-1.336,0.35135552,sol_nn
167,-1.332,0.35331708,sol_nn
168,-1.328,0.35527974,sol_nn
169,-1.324,0.35724345,sol_nn
170,-1.32,0.35920858,sol_nn
171,-1.316,0.3611756,sol_nn
172,-1.312,0.36314353,sol_nn
173,-1.308,0.3651133,sol_nn
174,-1.304,0.36708435,sol_nn
175,-1.3,0.36905655,sol_nn
176,-1.296,0.37103152,sol_nn
177,-1.292,0.37300724,sol_nn
178,-1.288,0.3749844,sol_nn
179,-1.284,0.37696385,sol_nn
180,-1.28,0.3789452,sol_nn
181,-1.276,0.38092792,sol_nn
182,-1.272,0.38291273,sol_nn
183,-1.268,0.3848995,sol_nn
184,-1.264,0.38688788,sol_nn
185,-1.26,0.3888779,sol_nn
186,-1.256,0.3908704,sol_nn
187,-1.252,0.39286524,sol_nn
188,-1.248,0.39486134,sol_nn
189,-1.244,0.3968603,sol_nn
190,-1.24,0.39886075,sol_nn
191,-1.236,0.40086326,sol_nn
192,-1.232,0.4028683,sol_nn
193,-1.228,0.40487525,sol_nn
194,-1.224,0.4068845,sol_nn
195,-1.22,0.4088963,sol_nn
196,-1.216,0.41090977,sol_nn
197,-1.212,0.41292617,sol_nn
198,-1.208,0.41494513,sol_nn
199,-1.204,0.41696557,sol_nn
200,-1.2,0.41898918,sol_nn
201,-1.196,0.42101482,sol_nn
202,-1.192,0.4230431,sol_nn
203,-1.188,0.4250739,sol_nn
204,-1.184,0.42710695,sol_nn
205,-1.18,0.42914248,sol_nn
206,-1.176,0.43118083,sol_nn
207,-1.172,0.43322182,sol_nn
208,-1.168,0.43526486,sol_nn
209,-1.164,0.43731096,sol_nn
210,-1.16,0.43935966,sol_nn
211,-1.156,0.4414117,sol_nn
212,-1.152,0.44346526,sol_nn
213,-1.148,0.44552198,sol_nn
214,-1.144,0.44758135,sol_nn
215,-1.14,0.44964376,sol_nn
216,-1.136,0.45170859,sol_nn
217,-1.132,0.4537768,sol_nn
218,-1.128,0.45584705,sol_nn
219,-1.124,0.45792082,sol_nn
220,-1.12,0.4599971,sol_nn
221,-1.116,0.46207613,sol_nn
222,-1.112,0.46415868,sol_nn
223,-1.108,0.4662431,sol_nn
224,-1.104,0.46833092,sol_nn
225,-1.1,0.47042152,sol_nn
226,-1.096,0.47251543,sol_nn
227,-1.092,0.47461203,sol_nn
228,-1.088,0.47671136,sol_nn
229,-1.084,0.47881398,sol_nn
230,-1.08,0.48091915,sol_nn
231,-1.076,0.48302785,sol_nn
232,-1.072,0.48513946,sol_nn
233,-1.068,0.4872542,sol_nn
234,-1.064,0.48937184,sol_nn
235,-1.06,0.4914921,sol_nn
236,-1.056,0.49361613,sol_nn
237,-1.052,0.49574247,sol_nn
238,-1.048,0.49787208,sol_nn
239,-1.044,0.50000477,sol_nn
240,-1.04,0.5021408,sol_nn
241,-1.036,0.50427943,sol_nn
242,-1.032,0.50642127,sol_nn
243,-1.028,0.50856674,sol_nn
244,-1.024,0.5107145,sol_nn
245,-1.02,0.51286525,sol_nn
246,-1.016,0.5150199,sol_nn
247,-1.012,0.5171771,sol_nn
248,-1.008,0.51933753,sol_nn
249,-1.004,0.5215006,sol_nn
250,-1.0,0.52366734,sol_nn
251,-0.996,0.5258365,sol_nn
252,-0.992,0.52800924,sol_nn
253,-0.988,0.53018486,sol_nn
254,-0.984,0.5323637,sol_nn
255,-0.98,0.5345454,sol_nn
256,-0.976,0.53672975,sol_nn
257,-0.972,0.53891814,sol_nn
258,-0.968,0.5411089,sol_nn
259,-0.964,0.54330313,sol_nn
260,-0.96,0.54550034,sol_nn
261,-0.956,0.5476998,sol_nn
262,-0.952,0.5499029,sol_nn
263,-0.948,0.55210894,sol_nn
264,-0.944,0.55431765,sol_nn
265,-0.94,0.55652934,sol_nn
266,-0.936,0.55874443,sol_nn
267,-0.932,0.5609619,sol_nn
268,-0.928,0.5631828,sol_nn
269,-0.924,0.56540656,sol_nn
270,-0.92,0.56763315,sol_nn
271,-0.916,0.56986225,sol_nn
272,-0.912,0.57209426,sol_nn
273,-0.908,0.57432956,sol_nn
274,-0.904,0.57656735,sol_nn
275,-0.9,0.57880807,sol_nn
276,-0.896,0.58105105,sol_nn
277,-0.892,0.5832977,sol_nn
278,-0.888,0.58554673,sol_nn
279,-0.884,0.587798,sol_nn
280,-0.88,0.59005237,sol_nn
281,-0.876,0.59230953,sol_nn
282,-0.872,0.59456915,sol_nn
283,-0.868,0.5968312,sol_nn
284,-0.864,0.5990961,sol_nn
285,-0.86,0.60136336,sol_nn
286,-0.856,0.6036333,sol_nn
287,-0.852,0.6059059,sol_nn
288,-0.848,0.6081804,sol_nn
289,-0.844,0.6104578,sol_nn
290,-0.84,0.61273783,sol_nn
291,-0.836,0.6150198,sol_nn
292,-0.832,0.6173042,sol_nn
293,-0.828,0.61959094,sol_nn
294,-0.824,0.6218801,sol_nn
295,-0.82,0.624171,sol_nn
296,-0.816,0.6264645,sol_nn
297,-0.812,0.62876004,sol_nn
298,-0.808,0.6310576,sol_nn
299,-0.804,0.6333575,sol_nn
300,-0.8,0.6356596,sol_nn
301,-0.796,0.637963,sol_nn
302,-0.792,0.6402689,sol_nn
303,-0.788,0.64257663,sol_nn
304,-0.784,0.64488614,sol_nn
305,-0.78,0.64719754,sol_nn
306,-0.776,0.6495102,sol_nn
307,-0.772,0.6518253,sol_nn
308,-0.768,0.65414184,sol_nn
309,-0.764,0.6564596,sol_nn
310,-0.76,0.65877986,sol_nn
311,-0.756,0.6611007,sol_nn
312,-0.752,0.66342354,sol_nn
313,-0.748,0.6657475,sol_nn
314,-0.744,0.6680734,sol_nn
315,-0.74,0.6704001,sol_nn
316,-0.736,0.6727275,sol_nn
317,-0.732,0.6750571,sol_nn
318,-0.728,0.67738754,sol_nn
319,-0.724,0.67971885,sol_nn
320,-0.72,0.68205136,sol_nn
321,-0.716,0.6843844,sol_nn
322,-0.712,0.6867193,sol_nn
323,-0.708,0.68905413,sol_nn
324,-0.704,0.6913894,sol_nn
325,-0.7,0.6937264,sol_nn
326,-0.696,0.69606364,sol_nn
327,-0.692,0.6984013,sol_nn
328,-0.688,0.70073956,sol_nn
329,-0.684,0.7030778,sol_nn
330,-0.68,0.70541716,sol_nn
331,-0.676,0.7077561,sol_nn
332,-0.672,0.7100953,sol_nn
333,-0.668,0.71243495,sol_nn
334,-0.664,0.7147745,sol_nn
335,-0.66,0.71711403,sol_nn
336,-0.656,0.71945333,sol_nn
337,-0.652,0.72179246,sol_nn
338,-0.648,0.7241319,sol_nn
339,-0.644,0.7264705,sol_nn
340,-0.64,0.72880894,sol_nn
341,-0.636,0.7311463,sol_nn
342,-0.632,0.73348355,sol_nn
343,-0.628,0.7358194,sol_nn
344,-0.624,0.73815477,sol_nn
345,-0.62,0.7404898,sol_nn
346,-0.616,0.7428233,sol_nn
347,-0.612,0.74515617,sol_nn
348,-0.608,0.7474872,sol_nn
349,-0.604,0.7498171,sol_nn
350,-0.6,0.7521467,sol_nn
351,-0.596,0.7544736,sol_nn
352,-0.592,0.75679976,sol_nn
353,-0.588,0.75912416,sol_nn
354,-0.584,0.7614466,sol_nn
355,-0.58,0.76376694,sol_nn
356,-0.576,0.76608557,sol_nn
357,-0.572,0.7684021,sol_nn
358,-0.568,0.77071655,sol_nn
359,-0.564,0.77302873,sol_nn
360,-0.56,0.7753385,sol_nn
361,-0.556,0.77764606,sol_nn
362,-0.552,0.7799499,sol_nn
363,-0.548,0.7822523,sol_nn
364,-0.544,0.7845514,sol_nn
365,-0.54,0.78684765,sol_nn
366,-0.536,0.78914005,sol_nn
367,-0.532,0.7914299,sol_nn
368,-0.528,0.79371655,sol_nn
369,-0.524,0.79599935,sol_nn
370,-0.52,0.7982785,sol_nn
371,-0.516,0.80055475,sol_nn
372,-0.512,0.8028262,sol_nn
373,-0.508,0.8050941,sol_nn
374,-0.504,0.80735785,sol_nn
375,-0.5,0.80961746,sol_nn
376,-0.496,0.8118725,sol_nn
377,-0.492,0.8141228,sol_nn
378,-0.488,0.8163688,sol_nn
379,-0.484,0.81861013,sol_nn
380,-0.48,0.820846,sol_nn
381,-0.476,0.82307756,sol_nn
382,-0.472,0.82530344,sol_nn
383,-0.468,0.827524,sol_nn
384,-0.464,0.8297391,sol_nn
385,-0.46,0.8319482,sol_nn
386,-0.456,0.83415234,sol_nn
387,-0.452,0.83634996,sol_nn
388,-0.448,0.83854175,sol_nn
389,-0.444,0.840726,sol_nn
390,-0.44,0.8429049,sol_nn
391,-0.436,0.8450772,sol_nn
392,-0.432,0.84724194,sol_nn
393,-0.428,0.84940064,sol_nn
394,-0.424,0.85155165,sol_nn
395,-0.42,0.85369587,sol_nn
396,-0.416,0.8558321,sol_nn
397,-0.412,0.85796136,sol_nn
398,-0.408,0.86008227,sol_nn
399,-0.404,0.86219543,sol_nn
400,-0.4,0.86430013,sol_nn
401,-0.396,0.86639696,sol_nn
402,-0.392,0.8684847,sol_nn
403,-0.388,0.8705642,sol_nn
404,-0.384,0.8726347,sol_nn
405,-0.38,0.8746958,sol_nn
406,-0.376,0.87674797,sol_nn
407,-0.372,0.87879056,sol_nn
408,-0.368,0.88082325,sol_nn
409,-0.364,0.8828468,sol_nn
410,-0.36,0.8848593,sol_nn
411,-0.356,0.8868629,sol_nn
412,-0.352,0.8888552,sol_nn
413,-0.348,0.89083636,sol_nn
414,-0.344,0.89280754,sol_nn
415,-0.34,0.8947674,sol_nn
416,-0.336,0.8967156,sol_nn
417,-0.332,0.8986525,sol_nn
418,-0.328,0.9005774,sol_nn
419,-0.324,0.902491,sol_nn
420,-0.32,0.90439177,sol_nn
421,-0.316,0.9062811,sol_nn
422,-0.312,0.9081569,sol_nn
423,-0.308,0.9100201,sol_nn
424,-0.304,0.91187036,sol_nn
425,-0.3,0.9137076,sol_nn
426,-0.296,0.9155311,sol_nn
427,-0.292,0.9173409,sol_nn
428,-0.288,0.9191365,sol_nn
429,-0.284,0.9209179,sol_nn
430,-0.28,0.9226852,sol_nn
431,-0.276,0.9244379,sol_nn
432,-0.272,0.92617494,sol_nn
433,-0.268,0.9278973,sol_nn
434,-0.264,0.9296042,sol_nn
435,-0.26,0.9312957,sol_nn
436,-0.256,0.93297076,sol_nn
437,-0.252,0.93463033,sol_nn
438,-0.248,0.93627256,sol_nn
439,-0.244,0.937899,sol_nn
440,-0.24,0.939508,sol_nn
441,-0.236,0.9411003,sol_nn
442,-0.232,0.9426746,sol_nn
443,-0.228,0.9442314,sol_nn
444,-0.224,0.9457702,sol_nn
445,-0.22,0.94729054,sol_nn
446,-0.216,0.94879276,sol_nn
447,-0.212,0.95027566,sol_nn
448,-0.208,0.95174026,sol_nn
449,-0.204,0.9531852,sol_nn
450,-0.2,0.9546105,sol_nn
451,-0.196,0.9560158,sol_nn
452,-0.192,0.9574014,sol_nn
453,-0.188,0.9587669,sol_nn
454,-0.184,0.9601111,sol_nn
455,-0.18,0.9614345,sol_nn
456,-0.176,0.9627364,sol_nn
457,-0.172,0.9640172,sol_nn
458,-0.168,0.96527624,sol_nn
459,-0.164,0.96651316,sol_nn
460,-0.16,0.96772796,sol_nn
461,-0.156,0.9689197,sol_nn
462,-0.152,0.9700886,sol_nn
463,-0.148,0.97123486,sol_nn
464,-0.144,0.9723573,sol_nn
465,-0.14,0.9734557,sol_nn
466,-0.136,0.9745304,sol_nn
467,-0.132,0.97558093,sol_nn
468,-0.128,0.97660637,sol_nn
469,-0.124,0.9776077,sol_nn
470,-0.12,0.97858346,sol_nn
471,-0.116,0.97953373,sol_nn
472,-0.112,0.9804588,sol_nn
473,-0.108,0.9813577,sol_nn
474,-0.104,0.9822301,sol_nn
475,-0.1,0.98307586,sol_nn
476,-0.096,0.9838955,sol_nn
477,-0.092,0.9846879,sol_nn
478,-0.088,0.9854525,sol_nn
479,-0.084,0.9861897,sol_nn
480,-0.08,0.98689926,sol_nn
481,-0.076,0.9875809,sol_nn
482,-0.072,0.988234,sol_nn
483,-0.068,0.98885804,sol_nn
484,-0.064,0.9894539,sol_nn
485,-0.06,0.99001956,sol_nn
486,-0.056,0.9905564,sol_nn
487,-0.052,0.9910638,sol_nn
488,-0.048,0.9915412,sol_nn
489,-0.044,0.9919883,sol_nn
490,-0.04,0.99240524,sol_nn
491,-0.036,0.9927917,sol_nn
492,-0.032,0.9931469,sol_nn
493,-0.028,0.99347156,sol_nn
494,-0.024,0.9937653,sol_nn
495,-0.02,0.9940266,sol_nn
496,-0.016,0.9942564,sol_nn
497,-0.012,0.99445504,sol_nn
498,-0.008,0.9946209,sol_nn
499,-0.004,0.9947551,sol_nn
500,0.0,0.99485594,sol_nn
501,0.004,0.9949248,sol_nn
502,0.008,0.9949606,sol_nn
503,0.012,0.99496335,sol_nn
504,0.016,0.9949333,sol_nn
505,0.02,0.99486977,sol_nn
506,0.024,0.99477255,sol_nn
507,0.028,0.99464196,sol_nn
508,0.032,0.994478,sol_nn
509,0.036,0.99427956,sol_nn
510,0.04,0.9940476,sol_nn
511,0.044,0.9937814,sol_nn
512,0.048,0.99348146,sol_nn
513,0.052,0.99314654,sol_nn
514,0.056,0.9927784,sol_nn
515,0.06,0.99237484,sol_nn
516,0.064,0.99193716,sol_nn
517,0.068,0.991465,sol_nn
518,0.072,0.990959,sol_nn
519,0.076,0.9904175,sol_nn
520,0.08,0.9898417,sol_nn
521,0.084,0.9892311,sol_nn
522,0.088,0.9885867,sol_nn
523,0.092,0.9879071,sol_nn
524,0.096,0.98719335,sol_nn
525,0.1,0.98644465,sol_nn
526,0.104,0.98566186,sol_nn
527,0.108,0.9848443,sol_nn
528,0.112,0.9839931,sol_nn
529,0.116,0.9831072,sol_nn
530,0.12,0.9821875,sol_nn
531,0.124,0.98123366,sol_nn
532,0.128,0.98024595,sol_nn
533,0.132,0.97922444,sol_nn
534,0.136,0.9781696,sol_nn
535,0.14,0.97708094,sol_nn
536,0.144,0.9759593,sol_nn
537,0.148,0.97480434,sol_nn
538,0.152,0.97361696,sol_nn
539,0.156,0.9723965,sol_nn
540,0.16,0.9711439,sol_nn
541,0.164,0.9698595,sol_nn
542,0.168,0.96854246,sol_nn
543,0.172,0.9671942,sol_nn
544,0.176,0.96581453,sol_nn
545,0.18,0.96440405,sol_nn
546,0.184,0.96296227,sol_nn
547,0.188,0.96149063,sol_nn
548,0.192,0.9599887,sol_nn
549,0.196,0.95845705,sol_nn
550,0.2,0.95689595,sol_nn
551,0.204,0.9553058,sol_nn
552,0.208,0.9536878,sol_nn
553,0.212,0.95204115,sol_nn
554,0.216,0.9503664,sol_nn
555,0.22,0.94866455,sol_nn
556,0.224,0.9469362,sol_nn
557,0.228,0.9451807,sol_nn
558,0.232,0.9433995,sol_nn
559,0.236,0.94159305,sol_nn
560,0.24,0.9397617,sol_nn
561,0.244,0.9379058,sol_nn
562,0.248,0.9360252,sol_nn
563,0.252,0.9341218,sol_nn
564,0.256,0.93219435,sol_nn
565,0.26,0.9302459,sol_nn
566,0.264,0.92827463,sol_nn
567,0.268,0.9262824,sol_nn
568,0.272,0.92426974,sol_nn
569,0.276,0.922236,sol_nn
570,0.28,0.9201835,sol_nn
571,0.284,0.91811144,sol_nn
572,0.288,0.91602063,sol_nn
573,0.292,0.91391265,sol_nn
574,0.296,0.9117876,sol_nn
575,0.3,0.9096452,sol_nn
576,0.304,0.90748715,sol_nn
577,0.308,0.9053135,sol_nn
578,0.312,0.90312505,sol_nn
579,0.316,0.9009228,sol_nn
580,0.32,0.8987068,sol_nn
581,0.324,0.8964778,sol_nn
582,0.328,0.89423645,sol_nn
583,0.332,0.8919838,sol_nn
584,0.336,0.88971967,sol_nn
585,0.34,0.88744545,sol_nn
586,0.344,0.88516194,sol_nn
587,0.348,0.8828688,sol_nn
588,0.352,0.88056725,sol_nn
589,0.356,0.8782576,sol_nn
590,0.36,0.8759405,sol_nn
591,0.364,0.8736174,sol_nn
592,0.368,0.87128806,sol_nn
593,0.372,0.86895317,sol_nn
594,0.376,0.8666135,sol_nn
595,0.38,0.86426985,sol_nn
596,0.384,0.8619225,sol_nn
597,0.388,0.85957193,sol_nn
598,0.392,0.85721904,sol_nn
599,0.396,0.8548641,sol_nn
600,0.4,0.8525078,sol_nn
601,0.404,0.8501511,sol_nn
602,0.408,0.8477942,sol_nn
603,0.412,0.84543735,sol_nn
604,0.416,0.8430809,sol_nn
605,0.42,0.8407259,sol_nn
606,0.424,0.8383733,sol_nn
607,0.428,0.83602214,sol_nn
608,0.432,0.8336748,sol_nn
609,0.436,0.8313299,sol_nn
610,0.44,0.82898915,sol_nn
611,0.444,0.82665205,sol_nn
612,0.448,0.8243194,sol_nn
613,0.452,0.82199264,sol_nn
614,0.456,0.81967056,sol_nn
615,0.46,0.817354,sol_nn
616,0.464,0.8150439,sol_nn
617,0.468,0.81274,sol_nn
618,0.472,0.8104433,sol_nn
619,0.476,0.80815375,sol_nn
620,0.48,0.8058708,sol_nn
621,0.484,0.8035959,sol_nn
622,0.488,0.8013293,sol_nn
623,0.492,0.7990707,sol_nn
624,0.496,0.79682034,sol_nn
625,0.5,0.7945792,sol_nn
626,0.504,0.79234636,sol_nn
627,0.508,0.79012275,sol_nn
628,0.512,0.7879083,sol_nn
629,0.516,0.7857033,sol_nn
630,0.52,0.7835078,sol_nn
631,0.524,0.78132206,sol_nn
632,0.528,0.7791463,sol_nn
633,0.532,0.77698016,sol_nn
634,0.536,0.77482367,sol_nn
635,0.54,0.7726771,sol_nn
636,0.544,0.7705411,sol_nn
637,0.548,0.7684146,sol_nn
638,0.552,0.7662985,sol_nn
639,0.556,0.76419216,sol_nn
640,0.56,0.762096,sol_nn
641,0.564,0.7600101,sol_nn
642,0.568,0.7579336,sol_nn
643,0.572,0.75586736,sol_nn
644,0.576,0.75381076,sol_nn
645,0.58,0.7517639,sol_nn
646,0.584,0.7497263,sol_nn
647,0.588,0.7476981,sol_nn
648,0.592,0.7456799,sol_nn
649,0.596,0.7436701,sol_nn
650,0.6,0.7416698,sol_nn
651,0.604,0.7396779,sol_nn
652,0.608,0.7376946,sol_nn
653,0.612,0.73572004,sol_nn
654,0.616,0.7337534,sol_nn
655,0.62,0.7317946,sol_nn
656,0.624,0.729844,sol_nn
657,0.628,0.7279004,sol_nn
658,0.632,0.7259643,sol_nn
659,0.636,0.72403514,sol_nn
660,0.64,0.7221123,sol_nn
661,0.644,0.72019637,sol_nn
662,0.648,0.71828634,sol_nn
663,0.652,0.7163818,sol_nn
664,0.656,0.71448314,sol_nn
665,0.66,0.71258914,sol_nn
666,0.664,0.71070063,sol_nn
667,0.668,0.7088163,sol_nn
668,0.672,0.70693576,sol_nn
669,0.676,0.7050595,sol_nn
670,0.68,0.7031867,sol_nn
671,0.684,0.70131683,sol_nn
672,0.688,0.6994499,sol_nn
673,0.692,0.6975856,sol_nn
674,0.696,0.69572294,sol_nn
675,0.7,0.6938619,sol_nn
676,0.704,0.6920028,sol_nn
677,0.708,0.6901436,sol_nn
678,0.712,0.68828607,sol_nn
679,0.716,0.68642807,sol_nn
680,0.72,0.68457,sol_nn
681,0.724,0.6827117,sol_nn
682,0.728,0.68085206,sol_nn
683,0.732,0.6789912,sol_nn
684,0.736,0.6771289,sol_nn
685,0.74,0.67526436,sol_nn
686,0.744,0.6733975,sol_nn
687,0.748,0.67152786,sol_nn
688,0.752,0.6696556,sol_nn
689,0.756,0.66777927,sol_nn
690,0.76,0.6658991,sol_nn
691,0.764,0.66401494,sol_nn
692,0.768,0.6621265,sol_nn
693,0.772,0.66023314,sol_nn
694,0.776,0.6583343,sol_nn
695,0.78,0.6564298,sol_nn
696,0.784,0.65452,sol_nn
697,0.788,0.6526038,sol_nn
698,0.792,0.6506816,sol_nn
699,0.796,0.6487521,sol_nn
700,0.8,0.64681596,sol_nn
701,0.804,0.64487195,sol_nn
702,0.808,0.6429212,sol_nn
703,0.812,0.64096195,sol_nn
704,0.816,0.6389946,sol_nn
705,0.82,0.6370192,sol_nn
706,0.824,0.6350353,sol_nn
707,0.828,0.63304245,sol_nn
708,0.832,0.63104093,sol_nn
709,0.836,0.6290297,sol_nn
710,0.84,0.6270094,sol_nn
711,0.844,0.62497914,sol_nn
712,0.848,0.6229393,sol_nn
713,0.852,0.6208902,sol_nn
714,0.856,0.6188301,sol_nn
715,0.86,0.61676073,sol_nn
716,0.864,0.6146802,sol_nn
717,0.868,0.6125899,sol_nn
718,0.872,0.6104883,sol_nn
719,0.876,0.6083766,sol_nn
720,0.88,0.60625464,sol_nn
721,0.884,0.6041212,sol_nn
722,0.888,0.6019771,sol_nn
723,0.892,0.59982246,sol_nn
724,0.896,0.597657,sol_nn
725,0.9,0.5954805,sol_nn
726,0.904,0.59329355,sol_nn
727,0.908,0.5910951,sol_nn
728,0.912,0.58888584,sol_nn
729,0.916,0.5866662,sol_nn
730,0.92,0.5844357,sol_nn
731,0.924,0.5821948,sol_nn
732,0.928,0.5799432,sol_nn
733,0.932,0.5776809,sol_nn
734,0.936,0.5754082,sol_nn
735,0.94,0.5731253,sol_nn
736,0.944,0.57083243,sol_nn
737,0.948,0.5685297,sol_nn
738,0.952,0.5662163,sol_nn
739,0.956,0.5638937,sol_nn
740,0.96,0.5615617,sol_nn
741,0.964,0.55922014,sol_nn
742,0.968,0.55686927,sol_nn
743,0.972,0.55450946,sol_nn
744,0.976,0.5521409,sol_nn
745,0.98,0.5497634,sol_nn
746,0.984,0.5473783,sol_nn
747,0.988,0.54498434,sol_nn
748,0.992,0.54258263,sol_nn
749,0.996,0.5401737,sol_nn
750,1.0,0.5377572,sol_nn
751,1.004,0.53533304,sol_nn
752,1.008,0.5329029,sol_nn
753,1.012,0.5304655,sol_nn
754,1.016,0.5280218,sol_nn
755,1.02,0.5255722,sol_nn
756,1.024,0.52311707,sol_nn
757,1.028,0.5206563,sol_nn
758,1.032,0.51819074,sol_nn
759,1.036,0.5157198,sol_nn
760,1.04,0.513245,sol_nn
761,1.044,0.5107653,sol_nn
762,1.048,0.5082819,sol_nn
763,1.052,0.5057948,sol_nn
764,1.056,0.5033051,sol_nn
765,1.06,0.50081176,sol_nn
766,1.064,0.4983161,sol_nn
767,1.068,0.49581805,sol_nn
768,1.072,0.4933173,sol_nn
769,1.076,0.49081576,sol_nn
770,1.08,0.48831257,sol_nn
771,1.084,0.4858084,sol_nn
772,1.088,0.48330367,sol_nn
773,1.092,0.48079818,sol_nn
774,1.096,0.4782928,sol_nn
775,1.1,0.47578758,sol_nn
776,1.104,0.4732828,sol_nn
777,1.108,0.47077945,sol_nn
778,1.112,0.46827653,sol_nn
779,1.116,0.46577504,sol_nn
780,1.12,0.4632754,sol_nn
781,1.124,0.46077824,sol_nn
782,1.128,0.45828268,sol_nn
783,1.132,0.45579,sol_nn
784,1.136,0.4533004,sol_nn
785,1.14,0.45081386,sol_nn
786,1.144,0.44833064,sol_nn
787,1.148,0.4458515,sol_nn
788,1.152,0.44337595,sol_nn
789,1.156,0.44090453,sol_nn
790,1.16,0.43843752,sol_nn
791,1.164,0.43597534,sol_nn
792,1.168,0.43351796,sol_nn
793,1.172,0.4310658,sol_nn
794,1.176,0.42861947,sol_nn
795,1.18,0.42617825,sol_nn
796,1.184,0.42374244,sol_nn
797,1.188,0.42131343,sol_nn
798,1.192,0.41888997,sol_nn
799,1.196,0.4164735,sol_nn
800,1.2,0.4140628,sol_nn
801,1.204,0.41165936,sol_nn
802,1.208,0.40926298,sol_nn
803,1.212,0.4068733,sol_nn
804,1.216,0.40449095,sol_nn
805,1.22,0.40211627,sol_nn
806,1.224,0.39974844,sol_nn
807,1.228,0.3973888,sol_nn
808,1.232,0.39503646,sol_nn
809,1.236,0.39269257,sol_nn
810,1.24,0.39035672,sol_nn
811,1.244,0.38802835,sol_nn
812,1.248,0.3857086,sol_nn
813,1.252,0.38339686,sol_nn
814,1.256,0.3810937,sol_nn
815,1.26,0.37879902,sol_nn
816,1.264,0.37651268,sol_nn
817,1.268,0.3742353,sol_nn
818,1.272,0.371966,sol_nn
819,1.276,0.36970574,sol_nn
820,1.28,0.36745393,sol_nn
821,1.284,0.3652111,sol_nn
822,1.288,0.36297703,sol_nn
823,1.292,0.3607514,sol_nn
824,1.296,0.3585351,sol_nn
825,1.3,0.35632762,sol_nn
826,1.304,0.3541288,sol_nn
827,1.308,0.35193884,sol_nn
828,1.312,0.34975785,sol_nn
829,1.316,0.34758544,sol_nn
830,1.32,0.34542197,sol_nn
831,1.324,0.3432675,sol_nn
832,1.328,0.34112132,sol_nn
833,1.332,0.33898428,sol_nn
834,1.336,0.33685595,sol_nn
835,1.34,0.33473608,sol_nn
836,1.344,0.3326248,sol_nn
837,1.348,0.33052194,sol_nn
838,1.352,0.3284276,sol_nn
839,1.356,0.3263418,sol_nn
840,1.36,0.32426417,sol_nn
841,1.364,0.3221953,sol_nn
842,1.368,0.32013428,sol_nn
843,1.372,0.3180812,sol_nn
844,1.376,0.31603658,sol_nn
845,1.38,0.3139994,sol_nn
846,1.384,0.3119707,sol_nn
847,1.388,0.3099492,sol_nn
848,1.392,0.30793554,sol_nn
849,1.396,0.30592954,sol_nn
850,1.4,0.30393094,sol_nn
851,1.404,0.3019393,sol_nn
852,1.408,0.29995537,sol_nn
853,1.412,0.29797852,sol_nn
854,1.416,0.29600823,sol_nn
855,1.42,0.2940452,sol_nn
856,1.424,0.2920886,sol_nn
857,1.428,0.29013905,sol_nn
858,1.432,0.2881956,sol_nn
859,1.436,0.2862591,sol_nn
860,1.44,0.284328,sol_nn
861,1.444,0.28240344,sol_nn
862,1.448,0.2804847,sol_nn
863,1.452,0.27857172,sol_nn
864,1.456,0.2766642,sol_nn
865,1.46,0.27476245,sol_nn
866,1.464,0.2728659,sol_nn
867,1.468,0.2709749,sol_nn
868,1.472,0.2690888,sol_nn
869,1.476,0.2672073,sol_nn
870,1.48,0.26533055,sol_nn
871,1.484,0.26345882,sol_nn
872,1.488,0.26159132,sol_nn
873,1.492,0.25972813,sol_nn
874,1.496,0.25786868,sol_nn
875,1.5,0.25601324,sol_nn
876,1.504,0.25416204,sol_nn
877,1.508,0.25231424,sol_nn
878,1.512,0.25046957,sol_nn
879,1.516,0.2486282,sol_nn
880,1.52,0.24679029,sol_nn
881,1.524,0.244955,sol_nn
882,1.528,0.24312294,sol_nn
883,1.532,0.24129352,sol_nn
884,1.536,0.23946646,sol_nn
885,1.54,0.23764095,sol_nn
886,1.544,0.23581839,sol_nn
887,1.548,0.23399732,sol_nn
888,1.552,0.23217827,sol_nn
889,1.556,0.23036045,sol_nn
890,1.56,0.22854441,sol_nn
891,1.564,0.22672954,sol_nn
892,1.568,0.22491556,sol_nn
893,1.572,0.22310272,sol_nn
894,1.576,0.22129041,sol_nn
895,1.58,0.21947819,sol_nn
896,1.584,0.21766686,sol_nn
897,1.588,0.21585563,sol_nn
898,1.592,0.21404469,sol_nn
899,1.596,0.21223333,sol_nn
900,1.6,0.21042156,sol_nn
901,1.604,0.20860922,sol_nn
902,1.608,0.20679644,sol_nn
903,1.612,0.20498279,sol_nn
904,1.616,0.20316795,sol_nn
905,1.62,0.201352,sol_nn
906,1.624,0.19953457,sol_nn
907,1.628,0.19771603,sol_nn
908,1.632,0.19589525,sol_nn
909,1.636,0.19407281,sol_nn
910,1.64,0.19224837,sol_nn
911,1.644,0.19042152,sol_nn
912,1.648,0.18859228,sol_nn
913,1.652,0.18676049,sol_nn
914,1.656,0.18492594,sol_nn
915,1.66,0.18308854,sol_nn
916,1.664,0.18124792,sol_nn
917,1.668,0.1794042,sol_nn
918,1.672,0.17755732,sol_nn
919,1.676,0.17570645,sol_nn
920,1.68,0.17385188,sol_nn
921,1.684,0.1719935,sol_nn
922,1.688,0.17013097,sol_nn
923,1.692,0.16826421,sol_nn
924,1.696,0.16639325,sol_nn
925,1.7,0.16451743,sol_nn
926,1.704,0.16263688,sol_nn
927,1.708,0.16075131,sol_nn
928,1.712,0.1588611,sol_nn
929,1.716,0.15696529,sol_nn
930,1.72,0.15506431,sol_nn
931,1.724,0.15315749,sol_nn
932,1.728,0.15124533,sol_nn
933,1.732,0.14932717,sol_nn
934,1.736,0.1474031,sol_nn
935,1.74,0.14547274,sol_nn
936,1.744,0.14353612,sol_nn
937,1.748,0.14159292,sol_nn
938,1.752,0.13964286,sol_nn
939,1.756,0.13768631,sol_nn
940,1.76,0.13572314,sol_nn
941,1.764,0.13375266,sol_nn
942,1.768,0.13177468,sol_nn
943,1.772,0.1297896,sol_nn
944,1.776,0.12779686,sol_nn
945,1.78,0.12579626,sol_nn
946,1.784,0.12378824,sol_nn
947,1.788,0.12177177,sol_nn
948,1.792,0.11974784,sol_nn
949,1.796,0.11771494,sol_nn
950,1.8,0.11567452,sol_nn
951,1.804,0.11362474,sol_nn
952,1.808,0.111566685,sol_nn
953,1.812,0.109499596,sol_nn
954,1.816,0.107423626,sol_nn
955,1.82,0.10533882,sol_nn
956,1.824,0.103244595,sol_nn
957,1.828,0.10114079,sol_nn
958,1.832,0.099027574,sol_nn
959,1.836,0.096904874,sol_nn
960,1.84,0.09477227,sol_nn
961,1.844,0.09262988,sol_nn
962,1.848,0.090477474,sol_nn
963,1.852,0.088314965,sol_nn
964,1.856,0.08614186,sol_nn
965,1.86,0.08395846,sol_nn
966,1.864,0.08176483,sol_nn
967,1.868,0.07956032,sol_nn
968,1.872,0.07734492,sol_nn
969,1.876,0.075118884,sol_nn
970,1.88,0.072881624,sol_nn
971,1.884,0.07063313,sol_nn
972,1.888,0.06837343,sol_nn
973,1.892,0.06610251,sol_nn
974,1.896,0.063819714,sol_nn
975,1.9,0.061525717,sol_nn
976,1.904,0.059219565,sol_nn
977,1.908,0.056901712,sol_nn
978,1.912,0.05457209,sol_nn
979,1.916,0.052230015,sol_nn
980,1.92,0.049876142,sol_nn
981,1.924,0.047509424,sol_nn
982,1.928,0.045130882,sol_nn
983,1.932,0.042739462,sol_nn
984,1.936,0.04033551,sol_nn
985,1.94,0.03791858,sol_nn
986,1.944,0.03548882,sol_nn
987,1.948,0.03304629,sol_nn
988,1.952,0.03059052,sol_nn
989,1.956,0.028121889,sol_nn
990,1.96,0.025639646,sol_nn
991,1.964,0.023144241,sol_nn
992,1.968,0.020635352,sol_nn
993,1.972,0.018112857,sol_nn
994,1.976,0.015576682,sol_nn
995,1.98,0.013026606,sol_nn
996,1.984,0.010463046,sol_nn
997,1.988,0.007884988,sol_nn
998,1.992,0.005293356,sol_nn
999,1.996,0.002687494,sol_nn
1000,2.0,6.738957e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_1500/test_nn.csv <==
,X_x,value,name
0,-2.0,0.00015132781,test_nn
1,-1.996,0.0027389722,test_nn
2,-1.992,0.005317531,test_nn
3,-1.988,0.007887003,test_nn
4,-1.984,0.010447567,test_nn
5,-1.98,0.012998475,test_nn
6,-1.976,0.015541183,test_nn
7,-1.972,0.01807442,test_nn
8,-1.968,0.020598963,test_nn
9,-1.964,0.023114903,test_nn
10,-1.96,0.025621904,test_nn
11,-1.956,0.028119903,test_nn
12,-1.952,0.030610066,test_nn
13,-1.948,0.033091463,test_nn
14,-1.944,0.03556391,test_nn
15,-1.94,0.03802829,test_nn
16,-1.936,0.040484183,test_nn
17,-1.932,0.04293131,test_nn
18,-1.928,0.04537036,test_nn
19,-1.924,0.04780171,test_nn
20,-1.92,0.0502244,test_nn
21,-1.916,0.052638628,test_nn
22,-1.912,0.055044927,test_nn
23,-1.908,0.057443663,test_nn
24,-1.904,0.059834138,test_nn
25,-1.9,0.06221667,test_nn
26,-1.896,0.06459143,test_nn
27,-1.892,0.06695843,test_nn
28,-1.888,0.069317244,test_nn
29,-1.884,0.071669094,test_nn
30,-1.88,0.07401227,test_nn
31,-1.876,0.07634909,test_nn
32,-1.872,0.0786776,test_nn
33,-1.868,0.08099875,test_nn
34,-1.864,0.083312735,test_nn
35,-1.86,0.08561931,test_nn
36,-1.856,0.08791848,test_nn
37,-1.852,0.09021012,test_nn
38,-1.848,0.092494704,test_nn
39,-1.844,0.09477247,test_nn
40,-1.84,0.0970431,test_nn
41,-1.836,0.09930642,test_nn
42,-1.832,0.10156292,test_nn
43,-1.828,0.10381258,test_nn
44,-1.824,0.10605533,test_nn
45,-1.82,0.10829124,test_nn
46,-1.816,0.11052039,test_nn
47,-1.812,0.112743184,test_nn
48,-1.808,0.11495889,test_nn
49,-1.804,0.11716818,test_nn
50,-1.8,0.11937087,test_nn
51,-1.796,0.12156758,test_nn
52,-1.792,0.12375735,test_nn
53,-1.788,0.12594095,test_nn
54,-1.784,0.12811813,test_nn
55,-1.78,0.13028912,test_nn
56,-1.776,0.13245413,test_nn
57,-1.772,0.13461281,test_nn
58,-1.768,0.13676547,test_nn
59,-1.764,0.13891238,test_nn
60,-1.76,0.14105256,test_nn
61,-1.756,0.14318787,test_nn
62,-1.752,0.14531657,test_nn
63,-1.748,0.14744002,test_nn
64,-1.744,0.14955747,test_nn
65,-1.74,0.15166914,test_nn
66,-1.736,0.15377545,test_nn
67,-1.732,0.15587622,test_nn
68,-1.728,0.1579714,test_nn
69,-1.724,0.16006097,test_nn
70,-1.72,0.1621453,test_nn
71,-1.716,0.16422433,test_nn
72,-1.712,0.1662982,test_nn
73,-1.708,0.16836676,test_nn
74,-1.704,0.1704301,test_nn
75,-1.7,0.17248872,test_nn
76,-1.696,0.17454197,test_nn
77,-1.692,0.17659007,test_nn
78,-1.688,0.17863375,test_nn
79,-1.684,0.18067238,test_nn
80,-1.68,0.18270618,test_nn
81,-1.676,0.18473527,test_nn
82,-1.672,0.18675941,test_nn
83,-1.668,0.18877925,test_nn
84,-1.664,0.19079451,test_nn
85,-1.66,0.19280511,test_nn
86,-1.656,0.19481139,test_nn
87,-1.652,0.1968132,test_nn
88,-1.648,0.19881105,test_nn
89,-1.644,0.20080397,test_nn
90,-1.64,0.20279309,test_nn
91,-1.636,0.20477808,test_nn
92,-1.632,0.2067591,test_nn
93,-1.628,0.20873576,test_nn
94,-1.624,0.21070856,test_nn
95,-1.62,0.2126778,test_nn
96,-1.616,0.2146426,test_nn
97,-1.612,0.21660371,test_nn
98,-1.608,0.21856122,test_nn
99,-1.604,0.22051497,test_nn
100,-1.6,0.2224654,test_nn
101,-1.596,0.22441182,test_nn
102,-1.592,0.22635508,test_nn
103,-1.588,0.22829472,test_nn
104,-1.584,0.2302309,test_nn
105,-1.58,0.2321642,test_nn
106,-1.576,0.23409364,test_nn
107,-1.572,0.23602025,test_nn
108,-1.568,0.23794402,test_nn
109,-1.564,0.23986411,test_nn
110,-1.56,0.24178138,test_nn
111,-1.556,0.24369565,test_nn
112,-1.552,0.24560706,test_nn
113,-1.548,0.24751559,test_nn
114,-1.544,0.24942134,test_nn
115,-1.54,0.25132462,test_nn
116,-1.536,0.25322464,test_nn
117,-1.532,0.2551228,test_nn
118,-1.528,0.2570182,test_nn
119,-1.524,0.25891066,test_nn
120,-1.52,0.26080096,test_nn
121,-1.516,0.26268888,test_nn
122,-1.512,0.26457465,test_nn
123,-1.508,0.266458,test_nn
124,-1.504,0.2683395,test_nn
125,-1.5,0.27021813,test_nn
126,-1.496,0.27209496,test_nn
127,-1.492,0.27397048,test_nn
128,-1.488,0.27584326,test_nn
129,-1.484,0.27771452,test_nn
130,-1.48,0.2795837,test_nn
131,-1.476,0.28145123,test_nn
132,-1.472,0.28331694,test_nn
133,-1.468,0.2851816,test_nn
134,-1.464,0.28704402,test_nn
135,-1.46,0.28890517,test_nn
136,-1.456,0.2907647,test_nn
137,-1.452,0.29262292,test_nn
138,-1.448,0.29448006,test_nn
139,-1.444,0.29633555,test_nn
140,-1.44,0.29818964,test_nn
141,-1.436,0.30004293,test_nn
142,-1.432,0.30189553,test_nn
143,-1.428,0.3037462,test_nn
144,-1.424,0.30559602,test_nn
145,-1.42,0.30744535,test_nn
146,-1.416,0.3092932,test_nn
147,-1.412,0.3111407,test_nn
148,-1.408,0.3129875,test_nn
149,-1.404,0.3148333,test_nn
150,-1.4,0.3166782,test_nn
151,-1.396,0.31852353,test_nn
152,-1.392,0.3203674,test_nn
153,-1.388,0.3222115,test_nn
154,-1.384,0.32405487,test_nn
155,-1.38,0.3258975,test_nn
156,-1.376,0.32774025,test_nn
157,-1.372,0.32958302,test_nn
158,-1.368,0.33142573,test_nn
159,-1.364,0.33326754,test_nn
160,-1.36,0.33510974,test_nn
161,-1.356,0.33695188,test_nn
162,-1.352,0.3387944,test_nn
163,-1.348,0.34063712,test_nn
164,-1.344,0.34247932,test_nn
165,-1.34,0.34432217,test_nn
166,-1.336,0.34616524,test_nn
167,-1.332,0.34800902,test_nn
168,-1.328,0.349853,test_nn
169,-1.324,0.35169733,test_nn
170,-1.32,0.35354215,test_nn
171,-1.316,0.3553876,test_nn
172,-1.312,0.35723397,test_nn
173,-1.308,0.3590809,test_nn
174,-1.304,0.36092868,test_nn
175,-1.3,0.36277694,test_nn
176,-1.296,0.36462656,test_nn
177,-1.292,0.36647686,test_nn
178,-1.288,0.36832786,test_nn
179,-1.284,0.37018004,test_nn
180,-1.28,0.37203392,test_nn
181,-1.276,0.37388822,test_nn
182,-1.272,0.37574428,test_nn
183,-1.268,0.37760147,test_nn
184,-1.264,0.37945977,test_nn
185,-1.26,0.38131952,test_nn
186,-1.256,0.38318056,test_nn
187,-1.252,0.38504416,test_nn
188,-1.248,0.38690802,test_nn
189,-1.244,0.38877407,test_nn
190,-1.24,0.39064196,test_nn
191,-1.236,0.39251083,test_nn
192,-1.232,0.39438236,test_nn
193,-1.228,0.3962548,test_nn
194,-1.224,0.39813,test_nn
195,-1.22,0.4000069,test_nn
196,-1.216,0.40188497,test_nn
197,-1.212,0.40376607,test_nn
198,-1.208,0.40564916,test_nn
199,-1.204,0.40753365,test_nn
200,-1.2,0.40942076,test_nn
201,-1.196,0.41131005,test_nn
202,-1.192,0.41320208,test_nn
203,-1.188,0.4150961,test_nn
204,-1.184,0.41699263,test_nn
205,-1.18,0.4188914,test_nn
206,-1.176,0.42079276,test_nn
207,-1.172,0.42269695,test_nn
208,-1.168,0.42460325,test_nn
209,-1.164,0.42651263,test_nn
210,-1.16,0.42842442,test_nn
211,-1.156,0.43033955,test_nn
212,-1.152,0.43225712,test_nn
213,-1.148,0.43417713,test_nn
214,-1.144,0.43610036,test_nn
215,-1.14,0.43802637,test_nn
216,-1.136,0.43995562,test_nn
217,-1.132,0.44188827,test_nn
218,-1.128,0.44382322,test_nn
219,-1.124,0.44576195,test_nn
220,-1.12,0.44770357,test_nn
221,-1.116,0.44964844,test_nn
222,-1.112,0.45159665,test_nn
223,-1.108,0.45354792,test_nn
224,-1.104,0.45550272,test_nn
225,-1.1,0.4574612,test_nn
226,-1.096,0.45942318,test_nn
227,-1.092,0.461388,test_nn
228,-1.088,0.46335667,test_nn
229,-1.084,0.46532878,test_nn
230,-1.08,0.46730423,test_nn
231,-1.076,0.46928427,test_nn
232,-1.072,0.47126767,test_nn
233,-1.068,0.47325486,test_nn
234,-1.064,0.47524583,test_nn
235,-1.06,0.47723988,test_nn
236,-1.056,0.4792387,test_nn
237,-1.052,0.4812414,test_nn
238,-1.048,0.4832475,test_nn
239,-1.044,0.485258,test_nn
240,-1.04,0.4872722,test_nn
241,-1.036,0.48929065,test_nn
242,-1.032,0.49131337,test_nn
243,-1.028,0.4933399,test_nn
244,-1.024,0.49537066,test_nn
245,-1.02,0.4974055,test_nn
246,-1.016,0.49944472,test_nn
247,-1.012,0.5014879,test_nn
248,-1.008,0.50353634,test_nn
249,-1.004,0.5055876,test_nn
250,-1.0,0.5076445,test_nn
251,-0.996,0.50970507,test_nn
252,-0.992,0.5117704,test_nn
253,-0.988,0.51383966,test_nn
254,-0.984,0.5159144,test_nn
255,-0.98,0.5179928,test_nn
256,-0.976,0.5200758,test_nn
257,-0.972,0.52216387,test_nn
258,-0.968,0.5242561,test_nn
259,-0.964,0.52635324,test_nn
260,-0.96,0.5284544,test_nn
261,-0.956,0.5305604,test_nn
262,-0.952,0.5326716,test_nn
263,-0.948,0.5347872,test_nn
264,-0.944,0.53690714,test_nn
265,-0.94,0.5390318,test_nn
266,-0.936,0.54116184,test_nn
267,-0.932,0.5432963,test_nn
268,-0.928,0.54543537,test_nn
269,-0.924,0.5475802,test_nn
270,-0.92,0.5497288,test_nn
271,-0.916,0.55188274,test_nn
272,-0.912,0.5540406,test_nn
273,-0.908,0.5562046,test_nn
274,-0.904,0.55837256,test_nn
275,-0.9,0.56054604,test_nn
276,-0.896,0.5627237,test_nn
277,-0.892,0.56490636,test_nn
278,-0.888,0.56709445,test_nn
279,-0.884,0.56928724,test_nn
280,-0.88,0.5714848,test_nn
281,-0.876,0.57368743,test_nn
282,-0.872,0.57589495,test_nn
283,-0.868,0.5781071,test_nn
284,-0.864,0.58032477,test_nn
285,-0.86,0.58254683,test_nn
286,-0.856,0.58477384,test_nn
287,-0.852,0.58700603,test_nn
288,-0.848,0.58924276,test_nn
289,-0.844,0.5914844,test_nn
290,-0.84,0.5937319,test_nn
291,-0.836,0.5959829,test_nn
292,-0.832,0.5982393,test_nn
293,-0.828,0.60050106,test_nn
294,-0.824,0.6027672,test_nn
295,-0.82,0.605038,test_nn
296,-0.816,0.6073139,test_nn
297,-0.812,0.60959435,test_nn
298,-0.808,0.61188,test_nn
299,-0.804,0.61417025,test_nn
300,-0.8,0.6164657,test_nn
301,-0.796,0.6187653,test_nn
302,-0.792,0.62106925,test_nn
303,-0.788,0.6233787,test_nn
304,-0.784,0.6256924,test_nn
305,-0.78,0.6280108,test_nn
306,-0.776,0.6303332,test_nn
307,-0.772,0.63266087,test_nn
308,-0.768,0.63499296,test_nn
309,-0.764,0.6373291,test_nn
310,-0.76,0.6396705,test_nn
311,-0.756,0.64201546,test_nn
312,-0.752,0.64436525,test_nn
313,-0.748,0.6467196,test_nn
314,-0.744,0.6490776,test_nn
315,-0.74,0.65144074,test_nn
316,-0.736,0.65380603,test_nn
317,-0.732,0.6561774,test_nn
318,-0.728,0.6585528,test_nn
319,-0.724,0.66093093,test_nn
320,-0.72,0.6633143,test_nn
321,-0.716,0.66570085,test_nn
322,-0.712,0.6680915,test_nn
323,-0.708,0.6704863,test_nn
324,-0.704,0.672884,test_nn
325,-0.7,0.6752856,test_nn
326,-0.696,0.6776909,test_nn
327,-0.692,0.6801,test_nn
328,-0.688,0.6825125,test_nn
329,-0.684,0.68492764,test_nn
330,-0.68,0.68734676,test_nn
331,-0.676,0.68976915,test_nn
332,-0.672,0.69219404,test_nn
333,-0.668,0.6946228,test_nn
334,-0.664,0.6970537,test_nn
335,-0.66,0.6994879,test_nn
336,-0.656,0.7019247,test_nn
337,-0.652,0.70436454,test_nn
338,-0.648,0.7068069,test_nn
339,-0.644,0.7092511,test_nn
340,-0.64,0.711699,test_nn
341,-0.636,0.71414745,test_nn
342,-0.632,0.71659946,test_nn
343,-0.628,0.71905255,test_nn
344,-0.624,0.72150815,test_nn
345,-0.62,0.72396564,test_nn
346,-0.616,0.7264245,test_nn
347,-0.612,0.7288853,test_nn
348,-0.608,0.73134726,test_nn
349,-0.604,0.73381066,test_nn
350,-0.6,0.73627603,test_nn
351,-0.596,0.7387414,test_nn
352,-0.592,0.7412082,test_nn
353,-0.588,0.7436762,test_nn
354,-0.584,0.7461445,test_nn
355,-0.58,0.7486134,test_nn
356,-0.576,0.75108284,test_nn
357,-0.572,0.7535525,test_nn
358,-0.568,0.75602204,test_nn
359,-0.564,0.7584913,test_nn
360,-0.56,0.7609614,test_nn
361,-0.556,0.7634302,test_nn
362,-0.552,0.765899,test_nn
363,-0.548,0.7683668,test_nn
364,-0.544,0.7708343,test_nn
365,-0.54,0.7733002,test_nn
366,-0.536,0.7757652,test_nn
367,-0.532,0.7782288,test_nn
368,-0.528,0.78069097,test_nn
369,-0.524,0.78315175,test_nn
370,-0.52,0.7856101,test_nn
371,-0.516,0.78806704,test_nn
372,-0.512,0.7905206,test_nn
373,-0.508,0.7929727,test_nn
374,-0.504,0.795422,test_nn
375,-0.5,0.7978684,test_nn
376,-0.496,0.8003115,test_nn
377,-0.492,0.80275154,test_nn
378,-0.488,0.80518776,test_nn
379,-0.484,0.807621,test_nn
380,-0.48,0.8100495,test_nn
381,-0.476,0.8124748,test_nn
382,-0.472,0.81489563,test_nn
383,-0.468,0.81731176,test_nn
384,-0.464,0.8197232,test_nn
385,-0.46,0.82213014,test_nn
386,-0.456,0.8245312,test_nn
387,-0.452,0.82692677,test_nn
388,-0.448,0.82931733,test_nn
389,-0.444,0.8317012,test_nn
390,-0.44,0.8340798,test_nn
391,-0.436,0.83645177,test_nn
392,-0.432,0.8388166,test_nn
393,-0.428,0.8411751,test_nn
394,-0.424,0.8435255,test_nn
395,-0.42,0.8458701,test_nn
396,-0.416,0.84820616,test_nn
397,-0.412,0.850535,test_nn
398,-0.408,0.8528553,test_nn
399,-0.404,0.855167,test_nn
400,-0.4,0.85747004,test_nn
401,-0.396,0.8597647,test_nn
402,-0.392,0.86204934,test_nn
403,-0.388,0.8643253,test_nn
404,-0.384,0.86659145,test_nn
405,-0.38,0.8688473,test_nn
406,-0.376,0.8710927,test_nn
407,-0.372,0.87332815,test_nn
408,-0.368,0.875552,test_nn
409,-0.364,0.8777652,test_nn
410,-0.36,0.8799671,test_nn
411,-0.356,0.88215727,test_nn
412,-0.352,0.88433504,test_nn
413,-0.348,0.8865005,test_nn
414,-0.344,0.8886538,test_nn
415,-0.34,0.89079463,test_nn
416,-0.336,0.89292175,test_nn
417,-0.332,0.8950359,test_nn
418,-0.328,0.8971358,test_nn
419,-0.324,0.8992218,test_nn
420,-0.32,0.9012934,test_nn
421,-0.316,0.90335107,test_nn
422,-0.312,0.9053926,test_nn
423,-0.308,0.9074196,test_nn
424,-0.304,0.90943116,test_nn
425,-0.3,0.9114268,test_nn
426,-0.296,0.9134064,test_nn
427,-0.292,0.91536945,test_nn
428,-0.288,0.91731584,test_nn
429,-0.284,0.9192449,test_nn
430,-0.28,0.9211564,test_nn
431,-0.276,0.923051,test_nn
432,-0.272,0.92492694,test_nn
433,-0.268,0.92678493,test_nn
434,-0.264,0.9286246,test_nn
435,-0.26,0.93044484,test_nn
436,-0.256,0.9322463,test_nn
437,-0.252,0.9340283,test_nn
438,-0.248,0.9357903,test_nn
439,-0.244,0.9375324,test_nn
440,-0.24,0.9392539,test_nn
441,-0.236,0.9409553,test_nn
442,-0.232,0.94263494,test_nn
443,-0.228,0.9442934,test_nn
444,-0.224,0.9459301,test_nn
445,-0.22,0.9475453,test_nn
446,-0.216,0.94913816,test_nn
447,-0.212,0.9507085,test_nn
448,-0.208,0.95225626,test_nn
449,-0.204,0.95378065,test_nn
450,-0.2,0.9552819,test_nn
451,-0.196,0.9567589,test_nn
452,-0.192,0.95821273,test_nn
453,-0.188,0.95964265,test_nn
454,-0.184,0.9610469,test_nn
455,-0.18,0.9624274,test_nn
456,-0.176,0.96378237,test_nn
457,-0.172,0.9651116,test_nn
458,-0.168,0.9664158,test_nn
459,-0.164,0.96769404,test_nn
460,-0.16,0.9689462,test_nn
461,-0.156,0.9701715,test_nn
462,-0.152,0.97137076,test_nn
463,-0.148,0.97254324,test_nn
464,-0.144,0.97368795,test_nn
465,-0.14,0.97480524,test_nn
466,-0.136,0.9758948,test_nn
467,-0.132,0.97695696,test_nn
468,-0.128,0.9779908,test_nn
469,-0.124,0.97899604,test_nn
470,-0.12,0.97997326,test_nn
471,-0.116,0.98092115,test_nn
472,-0.112,0.98184043,test_nn
473,-0.108,0.98273,test_nn
474,-0.104,0.9835903,test_nn
475,-0.1,0.98442054,test_nn
476,-0.096,0.9852221,test_nn
477,-0.092,0.9859925,test_nn
478,-0.088,0.98673224,test_nn
479,-0.084,0.9874425,test_nn
480,-0.08,0.98812175,test_nn
481,-0.076,0.9887704,test_nn
482,-0.072,0.9893876,test_nn
483,-0.068,0.9899741,test_nn
484,-0.064,0.99052966,test_nn
485,-0.06,0.9910529,test_nn
486,-0.056,0.9915453,test_nn
487,-0.052,0.9920056,test_nn
488,-0.048,0.99243397,test_nn
489,-0.044,0.9928306,test_nn
490,-0.04,0.99319506,test_nn
491,-0.036,0.9935274,test_nn
492,-0.032,0.9938267,test_nn
493,-0.028,0.9940946,test_nn
494,-0.024,0.9943296,test_nn
495,-0.02,0.99453205,test_nn
496,-0.016,0.9947015,test_nn
497,-0.012,0.9948386,test_nn
498,-0.008,0.99494296,test_nn
499,-0.004,0.99501383,test_nn
500,0.0,0.99505186,test_nn
501,0.004,0.9950572,test_nn
502,0.008,0.9950294,test_nn
503,0.012,0.9949684,test_nn
504,0.016,0.99487466,test_nn
505,0.02,0.9947477,test_nn
506,0.024,0.9945875,test_nn
507,0.028,0.9943946,test_nn
508,0.032,0.99416834,test_nn
509,0.036,0.993909,test_nn
510,0.04,0.993617,test_nn
511,0.044,0.99329156,test_nn
512,0.048,0.99293315,test_nn
513,0.052,0.99254173,test_nn
514,0.056,0.9921183,test_nn
515,0.06,0.99166095,test_nn
516,0.064,0.99117154,test_nn
517,0.068,0.9906492,test_nn
518,0.072,0.99009424,test_nn
519,0.076,0.9895074,test_nn
520,0.08,0.98888767,test_nn
521,0.084,0.9882356,test_nn
522,0.088,0.98755205,test_nn
523,0.092,0.98683614,test_nn
524,0.096,0.9860885,test_nn
525,0.1,0.9853091,test_nn
526,0.104,0.98449814,test_nn
527,0.108,0.98365563,test_nn
528,0.112,0.9827831,test_nn
529,0.116,0.9818785,test_nn
530,0.12,0.9809429,test_nn
531,0.124,0.97997695,test_nn
532,0.128,0.97898096,test_nn
533,0.132,0.9779541,test_nn
534,0.136,0.9768981,test_nn
535,0.14,0.9758116,test_nn
536,0.144,0.9746957,test_nn
537,0.148,0.97355044,test_nn
538,0.152,0.97237694,test_nn
539,0.156,0.9711736,test_nn
540,0.16,0.96994203,test_nn
541,0.164,0.9686829,test_nn
542,0.168,0.9673952,test_nn
543,0.172,0.9660797,test_nn
544,0.176,0.96473736,test_nn
545,0.18,0.96336764,test_nn
546,0.184,0.961971,test_nn
547,0.188,0.96054816,test_nn
548,0.192,0.9590993,test_nn
549,0.196,0.9576243,test_nn
550,0.2,0.95612365,test_nn
551,0.204,0.95459867,test_nn
552,0.208,0.95304865,test_nn
553,0.212,0.95147395,test_nn
554,0.216,0.94987524,test_nn
555,0.22,0.94825315,test_nn
556,0.224,0.9466074,test_nn
557,0.228,0.9449382,test_nn
558,0.232,0.94324714,test_nn
559,0.236,0.9415339,test_nn
560,0.24,0.93979883,test_nn
561,0.244,0.9380423,test_nn
562,0.248,0.93626475,test_nn
563,0.252,0.9344664,test_nn
564,0.256,0.9326477,test_nn
565,0.26,0.93081,test_nn
566,0.264,0.9289525,test_nn
567,0.268,0.927076,test_nn
568,0.272,0.9251812,test_nn
569,0.276,0.92326754,test_nn
570,0.28,0.92133737,test_nn
571,0.284,0.9193887,test_nn
572,0.288,0.9174241,test_nn
573,0.292,0.91544294,test_nn
574,0.296,0.91344583,test_nn
575,0.3,0.91143274,test_nn
576,0.304,0.909405,test_nn
577,0.308,0.9073628,test_nn
578,0.312,0.9053065,test_nn
579,0.316,0.9032358,test_nn
580,0.32,0.9011524,test_nn
581,0.324,0.89905536,test_nn
582,0.328,0.8969469,test_nn
583,0.332,0.89482576,test_nn
584,0.336,0.89269304,test_nn
585,0.34,0.8905491,test_nn
586,0.344,0.88839525,test_nn
587,0.348,0.88623065,test_nn
588,0.352,0.88405645,test_nn
589,0.356,0.8818722,test_nn
590,0.36,0.87967956,test_nn
591,0.364,0.87747836,test_nn
592,0.368,0.87526876,test_nn
593,0.372,0.873052,test_nn
594,0.376,0.8708272,test_nn
595,0.38,0.8685963,test_nn
596,0.384,0.8663586,test_nn
597,0.388,0.8641151,test_nn
598,0.392,0.8618654,test_nn
599,0.396,0.8596108,test_nn
600,0.4,0.85735166,test_nn
601,0.404,0.8550874,test_nn
602,0.408,0.85282016,test_nn
603,0.412,0.8505484,test_nn
604,0.416,0.8482734,test_nn
605,0.42,0.845996,test_nn
606,0.424,0.84371513,test_nn
607,0.428,0.8414322,test_nn
608,0.432,0.83914834,test_nn
609,0.436,0.83686155,test_nn
610,0.44,0.83457434,test_nn
611,0.444,0.83228606,test_nn
612,0.448,0.82999706,test_nn
613,0.452,0.82770836,test_nn
614,0.456,0.8254193,test_nn
615,0.46,0.82313055,test_nn
616,0.464,0.8208424,test_nn
617,0.468,0.8185548,test_nn
618,0.472,0.81626904,test_nn
619,0.476,0.8139851,test_nn
620,0.48,0.81170213,test_nn
621,0.484,0.8094206,test_nn
622,0.488,0.8071422,test_nn
623,0.492,0.804866,test_nn
624,0.496,0.8025923,test_nn
625,0.5,0.8003218,test_nn
626,0.504,0.7980538,test_nn
627,0.508,0.7957894,test_nn
628,0.512,0.7935283,test_nn
629,0.516,0.7912706,test_nn
630,0.52,0.789017,test_nn
631,0.524,0.78676677,test_nn
632,0.528,0.78452134,test_nn
633,0.532,0.78227973,test_nn
634,0.536,0.7800423,test_nn
635,0.54,0.7778091,test_nn
636,0.544,0.77558094,test_nn
637,0.548,0.7733572,test_nn
638,0.552,0.77113783,test_nn
639,0.556,0.76892376,test_nn
640,0.56,0.766714,test_nn
641,0.564,0.7645095,test_nn
642,0.568,0.76231,test_nn
643,0.572,0.76011544,test_nn
644,0.576,0.7579259,test_nn
645,0.58,0.75574124,test_nn
646,0.584,0.75356174,test_nn
647,0.588,0.7513869,test_nn
648,0.592,0.7492174,test_nn
649,0.596,0.74705297,test_nn
650,0.6,0.7448935,test_nn
651,0.604,0.7427389,test_nn
652,0.608,0.74058884,test_nn
653,0.612,0.738444,test_nn
654,0.616,0.7363039,test_nn
655,0.62,0.7341683,test_nn
656,0.624,0.73203766,test_nn
657,0.628,0.7299107,test_nn
658,0.632,0.72778845,test_nn
659,0.636,0.725671,test_nn
660,0.64,0.7235571,test_nn
661,0.644,0.7214482,test_nn
662,0.648,0.71934235,test_nn
663,0.652,0.7172406,test_nn
664,0.656,0.71514285,test_nn
665,0.66,0.71304816,test_nn
666,0.664,0.710957,test_nn
667,0.668,0.70886856,test_nn
668,0.672,0.70678383,test_nn
669,0.676,0.7047013,test_nn
670,0.68,0.7026222,test_nn
671,0.684,0.70054525,test_nn
672,0.688,0.6984706,test_nn
673,0.692,0.6963978,test_nn
674,0.696,0.69432724,test_nn
675,0.7,0.69225824,test_nn
676,0.704,0.6901914,test_nn
677,0.708,0.6881246,test_nn
678,0.712,0.68605995,test_nn
679,0.716,0.6839957,test_nn
680,0.72,0.6819321,test_nn
681,0.724,0.6798696,test_nn
682,0.728,0.6778066,test_nn
683,0.732,0.67574376,test_nn
684,0.736,0.67368114,test_nn
685,0.74,0.6716171,test_nn
686,0.744,0.66955346,test_nn
687,0.748,0.6674887,test_nn
688,0.752,0.6654226,test_nn
689,0.756,0.66335577,test_nn
690,0.76,0.6612866,test_nn
691,0.764,0.6592162,test_nn
692,0.768,0.6571438,test_nn
693,0.772,0.65506905,test_nn
694,0.776,0.6529923,test_nn
695,0.78,0.6509126,test_nn
696,0.784,0.6488304,test_nn
697,0.788,0.64674467,test_nn
698,0.792,0.6446568,test_nn
699,0.796,0.6425641,test_nn
700,0.8,0.6404691,test_nn
701,0.804,0.63836944,test_nn
702,0.808,0.6362661,test_nn
703,0.812,0.6341588,test_nn
704,0.816,0.63204724,test_nn
705,0.82,0.62993133,test_nn
706,0.824,0.6278108,test_nn
707,0.828,0.6256851,test_nn
708,0.832,0.6235547,test_nn
709,0.836,0.62141955,test_nn
710,0.84,0.61927915,test_nn
711,0.844,0.61713296,test_nn
712,0.848,0.6149819,test_nn
713,0.852,0.61282563,test_nn
714,0.856,0.6106635,test_nn
715,0.86,0.60849535,test_nn
716,0.864,0.6063212,test_nn
717,0.868,0.60414165,test_nn
718,0.872,0.60195595,test_nn
719,0.876,0.59976435,test_nn
720,0.88,0.597567,test_nn
721,0.884,0.5953632,test_nn
722,0.888,0.59315336,test_nn
723,0.892,0.5909376,test_nn
724,0.896,0.58871615,test_nn
725,0.9,0.58648753,test_nn
726,0.904,0.58425343,test_nn
727,0.908,0.58201325,test_nn
728,0.912,0.57976675,test_nn
729,0.916,0.57751465,test_nn
730,0.92,0.57525563,test_nn
731,0.924,0.57299197,test_nn
732,0.928,0.5707214,test_nn
733,0.932,0.5684453,test_nn
734,0.936,0.56616384,test_nn
735,0.94,0.56387657,test_nn
736,0.944,0.56158316,test_nn
737,0.948,0.55928504,test_nn
738,0.952,0.55698097,test_nn
739,0.956,0.5546723,test_nn
740,0.96,0.5523586,test_nn
741,0.964,0.5500396,test_nn
742,0.968,0.5477159,test_nn
743,0.972,0.54538786,test_nn
744,0.976,0.54305506,test_nn
745,0.98,0.5407179,test_nn
746,0.984,0.5383768,test_nn
747,0.988,0.5360316,test_nn
748,0.992,0.5336826,test_nn
749,0.996,0.5313306,test_nn
750,1.0,0.52897465,test_nn
751,1.004,0.5266156,test_nn
752,1.008,0.52425396,test_nn
753,1.012,0.5218891,test_nn
754,1.016,0.5195216,test_nn
755,1.02,0.51715237,test_nn
756,1.024,0.5147803,test_nn
757,1.028,0.5124068,test_nn
758,1.032,0.51003206,test_nn
759,1.036,0.50765544,test_nn
760,1.04,0.5052781,test_nn
761,1.044,0.50289947,test_nn
762,1.048,0.50051963,test_nn
763,1.052,0.49814022,test_nn
764,1.056,0.49576062,test_nn
765,1.06,0.49338034,test_nn
766,1.064,0.4910009,test_nn
767,1.068,0.4886217,test_nn
768,1.072,0.48624322,test_nn
769,1.076,0.4838657,test_nn
770,1.08,0.4814898,test_nn
771,1.084,0.479115,test_nn
772,1.088,0.47674206,test_nn
773,1.092,0.4743709,test_nn
774,1.096,0.47200206,test_nn
775,1.1,0.46963552,test_nn
776,1.104,0.4672718,test_nn
777,1.108,0.46491084,test_nn
778,1.112,0.46255288,test_nn
779,1.116,0.46019813,test_nn
780,1.12,0.4578465,test_nn
781,1.124,0.45549917,test_nn
782,1.128,0.45315528,test_nn
783,1.132,0.45081595,test_nn
784,1.136,0.4484802,test_nn
785,1.14,0.44615027,test_nn
786,1.144,0.44382393,test_nn
787,1.148,0.44150266,test_nn
788,1.152,0.4391863,test_nn
789,1.156,0.43687522,test_nn
790,1.16,0.43456897,test_nn
791,1.164,0.432269,test_nn
792,1.168,0.42997447,test_nn
793,1.172,0.42768535,test_nn
794,1.176,0.425403,test_nn
795,1.18,0.4231263,test_nn
796,1.184,0.42085555,test_nn
797,1.188,0.41859123,test_nn
798,1.192,0.41633344,test_nn
799,1.196,0.41408247,test_nn
800,1.2,0.4118374,test_nn
801,1.204,0.40959954,test_nn
802,1.208,0.407369,test_nn
803,1.212,0.40514466,test_nn
804,1.216,0.40292743,test_nn
805,1.22,0.4007176,test_nn
806,1.224,0.39851433,test_nn
807,1.228,0.3963188,test_nn
808,1.232,0.39413038,test_nn
809,1.236,0.39194918,test_nn
810,1.24,0.38977513,test_nn
811,1.244,0.3876085,test_nn
812,1.248,0.38544956,test_nn
813,1.252,0.38329762,test_nn
814,1.256,0.38115346,test_nn
815,1.26,0.37901637,test_nn
816,1.264,0.37688723,test_nn
817,1.268,0.37476546,test_nn
818,1.272,0.37265047,test_nn
819,1.276,0.37054357,test_nn
820,1.28,0.3684436,test_nn
821,1.284,0.36635122,test_nn
822,1.288,0.3642658,test_nn
823,1.292,0.36218798,test_nn
824,1.296,0.3601176,test_nn
825,1.3,0.35805404,test_nn
826,1.304,0.35599834,test_nn
827,1.308,0.3539494,test_nn
828,1.312,0.351907,test_nn
829,1.316,0.3498724,test_nn
830,1.32,0.34784448,test_nn
831,1.324,0.345823,test_nn
832,1.328,0.3438083,test_nn
833,1.332,0.34180084,test_nn
834,1.336,0.3397998,test_nn
835,1.34,0.33780527,test_nn
836,1.344,0.33581722,test_nn
837,1.348,0.33383554,test_nn
838,1.352,0.33185947,test_nn
839,1.356,0.32989037,test_nn
840,1.36,0.32792687,test_nn
841,1.364,0.3259694,test_nn
842,1.368,0.32401782,test_nn
843,1.372,0.32207164,test_nn
844,1.376,0.32013145,test_nn
845,1.38,0.31819627,test_nn
846,1.384,0.316267,test_nn
847,1.388,0.3143429,test_nn
848,1.392,0.3124234,test_nn
849,1.396,0.31050935,test_nn
850,1.4,0.3086001,test_nn
851,1.404,0.30669492,test_nn
852,1.408,0.30479497,test_nn
853,1.412,0.30289936,test_nn
854,1.416,0.30100757,test_nn
855,1.42,0.2991201,test_nn
856,1.424,0.29723674,test_nn
857,1.428,0.29535726,test_nn
858,1.432,0.29348144,test_nn
859,1.436,0.29160988,test_nn
860,1.44,0.28974068,test_nn
861,1.444,0.28787556,test_nn
862,1.448,0.28601304,test_nn
863,1.452,0.28415373,test_nn
864,1.456,0.28229725,test_nn
865,1.46,0.28044307,test_nn
866,1.464,0.27859175,test_nn
867,1.468,0.27674305,test_nn
868,1.472,0.27489686,test_nn
869,1.476,0.2730515,test_nn
870,1.48,0.271209,test_nn
871,1.484,0.26936808,test_nn
872,1.488,0.2675286,test_nn
873,1.492,0.26569083,test_nn
874,1.496,0.26385427,test_nn
875,1.5,0.26201847,test_nn
876,1.504,0.2601843,test_nn
877,1.508,0.25835067,test_nn
878,1.512,0.25651774,test_nn
879,1.516,0.25468478,test_nn
880,1.52,0.25285298,test_nn
881,1.524,0.2510211,test_nn
882,1.528,0.24918947,test_nn
883,1.532,0.24735776,test_nn
884,1.536,0.24552587,test_nn
885,1.54,0.24369308,test_nn
886,1.544,0.24186045,test_nn
887,1.548,0.24002653,test_nn
888,1.552,0.23819226,test_nn
889,1.556,0.2363568,test_nn
890,1.56,0.23452014,test_nn
891,1.564,0.23268229,test_nn
892,1.568,0.23084313,test_nn
893,1.572,0.22900242,test_nn
894,1.576,0.22715992,test_nn
895,1.58,0.22531506,test_nn
896,1.584,0.2234686,test_nn
897,1.588,0.22162038,test_nn
898,1.592,0.21976972,test_nn
899,1.596,0.21791682,test_nn
900,1.6,0.2160609,test_nn
901,1.604,0.21420252,test_nn
902,1.608,0.21234107,test_nn
903,1.612,0.210477,test_nn
904,1.616,0.2086097,test_nn
905,1.62,0.20673943,test_nn
906,1.624,0.20486546,test_nn
907,1.628,0.20298809,test_nn
908,1.632,0.20110711,test_nn
909,1.636,0.19922271,test_nn
910,1.64,0.19733408,test_nn
911,1.644,0.19544151,test_nn
912,1.648,0.19354498,test_nn
913,1.652,0.19164401,test_nn
914,1.656,0.18973881,test_nn
915,1.66,0.18782914,test_nn
916,1.664,0.18591481,test_nn
917,1.668,0.18399593,test_nn
918,1.672,0.18207249,test_nn
919,1.676,0.18014368,test_nn
920,1.68,0.1782099,test_nn
921,1.684,0.17627114,test_nn
922,1.688,0.1743271,test_nn
923,1.692,0.17237747,test_nn
924,1.696,0.17042267,test_nn
925,1.7,0.16846213,test_nn
926,1.704,0.16649607,test_nn
927,1.708,0.16452381,test_nn
928,1.712,0.1625463,test_nn
929,1.716,0.1605621,test_nn
930,1.72,0.1585724,test_nn
931,1.724,0.15657623,test_nn
932,1.728,0.15457398,test_nn
933,1.732,0.1525653,test_nn
934,1.736,0.15055025,test_nn
935,1.74,0.14852852,test_nn
936,1.744,0.14650021,test_nn
937,1.748,0.14446515,test_nn
938,1.752,0.14242318,test_nn
939,1.756,0.14037448,test_nn
940,1.76,0.13831925,test_nn
941,1.764,0.13625668,test_nn
942,1.768,0.13418683,test_nn
943,1.772,0.13210988,test_nn
944,1.776,0.13002564,test_nn
945,1.78,0.12793387,test_nn
946,1.784,0.12583518,test_nn
947,1.788,0.12372857,test_nn
948,1.792,0.12161483,test_nn
949,1.796,0.119493015,test_nn
950,1.8,0.11736416,test_nn
951,1.804,0.11522685,test_nn
952,1.808,0.113082185,test_nn
953,1.812,0.110929266,test_nn
954,1.816,0.10876869,test_nn
955,1.82,0.1066001,test_nn
956,1.824,0.10442354,test_nn
957,1.828,0.10223863,test_nn
958,1.832,0.10004543,test_nn
959,1.836,0.097844385,test_nn
960,1.84,0.09563474,test_nn
961,1.844,0.09341706,test_nn
962,1.848,0.09119112,test_nn
963,1.852,0.08895657,test_nn
964,1.856,0.08671336,test_nn
965,1.86,0.0844619,test_nn
966,1.864,0.08220196,test_nn
967,1.868,0.079933375,test_nn
968,1.872,0.07765611,test_nn
969,1.876,0.07537032,test_nn
970,1.88,0.07307571,test_nn
971,1.884,0.07077237,test_nn
972,1.888,0.068460226,test_nn
973,1.892,0.06613945,test_nn
974,1.896,0.06380954,test_nn
975,1.9,0.061471224,test_nn
976,1.904,0.05912352,test_nn
977,1.908,0.056767225,test_nn
978,1.912,0.054402042,test_nn
979,1.916,0.05202762,test_nn
980,1.92,0.049644522,test_nn
981,1.924,0.047251947,test_nn
982,1.928,0.044850938,test_nn
983,1.932,0.04244052,test_nn
984,1.936,0.040021203,test_nn
985,1.94,0.03759245,test_nn
986,1.944,0.03515475,test_nn
987,1.948,0.032708034,test_nn
988,1.952,0.030252066,test_nn
989,1.956,0.027787276,test_nn
990,1.96,0.025312968,test_nn
991,1.964,0.022829734,test_nn
992,1.968,0.020337325,test_nn
993,1.972,0.017835695,test_nn
994,1.976,0.015324856,test_nn
995,1.98,0.012804747,test_nn
996,1.984,0.010275813,test_nn
997,1.988,0.007737171,test_nn
998,1.992,0.005189817,test_nn
999,1.996,0.0026331928,test_nn
1000,2.0,6.738957e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_200/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 200, "weight_testfn_obs": 200, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 84133, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_08-40-35_498659_4057757/artifacts/2024-10-12_08-40-37/fn_2024-10-12_08-40-37/working_dirs/fn_e3eaf_00032_32_weight_soln_obs=200_2024-10-12_08-40-37", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_200/diff.csv <==
,X_x,value,name
0,-2.0,2.9693358e-05,diff
1,-1.996,9.002397e-05,diff
2,-1.992,0.00014873967,diff
3,-1.988,0.00020579156,diff
4,-1.984,0.00026174728,diff
5,-1.98,0.00031610113,diff
6,-1.976,0.00036903843,diff
7,-1.972,0.00042064022,diff
8,-1.968,0.0004706215,diff
9,-1.964,0.0005192496,diff
10,-1.96,0.0005665682,diff
11,-1.956,0.00061266124,diff
12,-1.952,0.0006571822,diff
13,-1.948,0.00070054457,diff
14,-1.944,0.0007423889,diff
15,-1.94,0.0007830933,diff
16,-1.936,0.00082217157,diff
17,-1.932,0.0008604117,diff
18,-1.928,0.0008967221,diff
19,-1.924,0.0009321943,diff
20,-1.92,0.00096604973,diff
21,-1.916,0.0009991229,diff
22,-1.912,0.0010305494,diff
23,-1.908,0.0010610856,diff
24,-1.904,0.0010900274,diff
25,-1.9,0.0011178479,diff
26,-1.896,0.0011446252,diff
27,-1.892,0.0011701658,diff
28,-1.888,0.0011943989,diff
29,-1.884,0.0012172125,diff
30,-1.88,0.0012391955,diff
31,-1.876,0.0012601241,diff
32,-1.872,0.0012794435,diff
33,-1.868,0.001298137,diff
34,-1.864,0.0013155416,diff
35,-1.86,0.0013317764,diff
36,-1.856,0.0013469085,diff
37,-1.852,0.001361005,diff
38,-1.848,0.001373738,diff
39,-1.844,0.0013857484,diff
40,-1.84,0.0013965517,diff
41,-1.836,0.001406312,diff
42,-1.832,0.0014150739,diff
43,-1.828,0.0014227927,diff
44,-1.824,0.0014293417,diff
45,-1.82,0.0014350265,diff
46,-1.816,0.0014395639,diff
47,-1.812,0.0014431849,diff
48,-1.808,0.0014458448,diff
49,-1.804,0.0014475659,diff
50,-1.8,0.0014483109,diff
51,-1.796,0.0014481917,diff
52,-1.792,0.0014468506,diff
53,-1.788,0.0014448017,diff
54,-1.784,0.0014417991,diff
55,-1.78,0.0014380142,diff
56,-1.776,0.0014329478,diff
57,-1.772,0.0014272481,diff
58,-1.768,0.0014205724,diff
59,-1.764,0.0014133155,diff
60,-1.76,0.0014047027,diff
61,-1.756,0.0013957918,diff
62,-1.752,0.0013857931,diff
63,-1.748,0.0013752133,diff
64,-1.744,0.0013629794,diff
65,-1.74,0.0013506562,diff
66,-1.736,0.0013371706,diff
67,-1.732,0.0013232082,diff
68,-1.728,0.001308307,diff
69,-1.724,0.0012924671,diff
70,-1.72,0.0012761652,diff
71,-1.716,0.0012589693,diff
72,-1.712,0.0012409985,diff
73,-1.708,0.0012223125,diff
74,-1.704,0.0012028068,diff
75,-1.7,0.0011828244,diff
76,-1.696,0.0011618882,diff
77,-1.692,0.0011403114,diff
78,-1.688,0.001118049,diff
79,-1.684,0.0010951012,diff
80,-1.68,0.0010714978,diff
81,-1.676,0.0010474324,diff
82,-1.672,0.0010225028,diff
83,-1.668,0.000996992,diff
84,-1.664,0.00097063184,diff
85,-1.66,0.00094398856,diff
86,-1.656,0.00091668963,diff
87,-1.652,0.00088861585,diff
88,-1.648,0.0008599907,diff
89,-1.644,0.00083096325,diff
90,-1.64,0.0008009672,diff
91,-1.636,0.00077071786,diff
92,-1.632,0.00073978305,diff
93,-1.628,0.0007084459,diff
94,-1.624,0.0006762147,diff
95,-1.62,0.00064375997,diff
96,-1.616,0.000610739,diff
97,-1.612,0.0005772859,diff
98,-1.608,0.0005431622,diff
99,-1.604,0.00050869584,diff
100,-1.6,0.0004735589,diff
101,-1.596,0.00043828785,diff
102,-1.592,0.00040207803,diff
103,-1.588,0.0003657192,diff
104,-1.584,0.00032910705,diff
105,-1.58,0.00029169023,diff
106,-1.576,0.00025373697,diff
107,-1.572,0.0002156198,diff
108,-1.568,0.0001771301,diff
109,-1.564,0.00013807416,diff
110,-1.56,9.8735094e-05,diff
111,-1.556,5.927682e-05,diff
112,-1.552,1.9133091e-05,diff
113,-1.548,-2.1383166e-05,diff
114,-1.544,-6.233156e-05,diff
115,-1.54,-0.00010354817,diff
116,-1.536,-0.000145033,diff
117,-1.532,-0.00018671155,diff
118,-1.528,-0.00022909045,diff
119,-1.524,-0.00027140975,diff
120,-1.52,-0.00031402707,diff
121,-1.516,-0.00035724044,diff
122,-1.512,-0.00040060282,diff
123,-1.508,-0.000444144,diff
124,-1.504,-0.00048810244,diff
125,-1.5,-0.0005322695,diff
126,-1.496,-0.00057679415,diff
127,-1.492,-0.0006210208,diff
128,-1.488,-0.0006661415,diff
129,-1.484,-0.0007112026,diff
130,-1.48,-0.00075647235,diff
131,-1.476,-0.0008018911,diff
132,-1.472,-0.00084745884,diff
133,-1.468,-0.00089356303,diff
134,-1.464,-0.0009393394,diff
135,-1.46,-0.000985384,diff
136,-1.456,-0.0010320544,diff
137,-1.452,-0.0010786951,diff
138,-1.448,-0.0011252165,diff
139,-1.444,-0.0011720061,diff
140,-1.44,-0.0012186468,diff
141,-1.436,-0.0012655258,diff
142,-1.432,-0.0013126731,diff
143,-1.428,-0.0013598502,diff
144,-1.424,-0.0014072061,diff
145,-1.42,-0.0014545918,diff
146,-1.416,-0.0015018582,diff
147,-1.412,-0.0015493333,diff
148,-1.408,-0.0015970767,diff
149,-1.404,-0.0016447604,diff
150,-1.4,-0.001691997,diff
151,-1.396,-0.001739651,diff
152,-1.392,-0.0017873943,diff
153,-1.388,-0.0018348992,diff
154,-1.384,-0.0018826127,diff
155,-1.38,-0.0019301474,diff
156,-1.376,-0.001977682,diff
157,-1.372,-0.0020253658,diff
158,-1.368,-0.0020730197,diff
159,-1.364,-0.0021204352,diff
160,-1.36,-0.0021681488,diff
161,-1.356,-0.0022152364,diff
162,-1.352,-0.002262354,diff
163,-1.348,-0.002309829,diff
164,-1.344,-0.002356857,diff
165,-1.34,-0.0024038553,diff
166,-1.336,-0.0024509728,diff
167,-1.332,-0.002497822,diff
168,-1.328,-0.0025445223,diff
169,-1.324,-0.002590984,diff
170,-1.32,-0.0026375055,diff
171,-1.316,-0.00268358,diff
172,-1.312,-0.0027298331,diff
173,-1.308,-0.0027759671,diff
174,-1.304,-0.0028212667,diff
175,-1.3,-0.0028672814,diff
176,-1.296,-0.0029126108,diff
177,-1.292,-0.002957821,diff
178,-1.288,-0.0030027628,diff
179,-1.284,-0.0030474663,diff
180,-1.28,-0.0030920506,diff
181,-1.276,-0.0031363964,diff
182,-1.272,-0.0031808615,diff
183,-1.268,-0.0032245815,diff
184,-1.264,-0.0032679439,diff
185,-1.26,-0.0033115447,diff
186,-1.256,-0.0033548176,diff
187,-1.252,-0.0033975542,diff
188,-1.248,-0.0034400225,diff
189,-1.244,-0.0034824014,diff
190,-1.24,-0.003524363,diff
191,-1.236,-0.0035657883,diff
192,-1.232,-0.0036072135,diff
193,-1.228,-0.003648281,diff
194,-1.224,-0.0036887228,diff
195,-1.22,-0.0037293732,diff
196,-1.216,-0.0037694573,diff
197,-1.212,-0.0038089454,diff
198,-1.208,-0.003848374,diff
199,-1.204,-0.003887117,diff
200,-1.2,-0.0039257407,diff
201,-1.196,-0.0039638877,diff
202,-1.192,-0.0040020347,diff
203,-1.188,-0.004039407,diff
204,-1.184,-0.0040765703,diff
205,-1.18,-0.0041131675,diff
206,-1.176,-0.0041494668,diff
207,-1.172,-0.0041853786,diff
208,-1.168,-0.004220754,diff
209,-1.164,-0.0042556226,diff
210,-1.16,-0.004289955,diff
211,-1.156,-0.004324317,diff
212,-1.152,-0.004357964,diff
213,-1.148,-0.004391253,diff
214,-1.144,-0.0044239163,diff
215,-1.14,-0.004456252,diff
216,-1.136,-0.004488051,diff
217,-1.132,-0.004519671,diff
218,-1.128,-0.004550308,diff
219,-1.124,-0.004581034,diff
220,-1.12,-0.004610628,diff
221,-1.116,-0.004640281,diff
222,-1.112,-0.0046690404,diff
223,-1.108,-0.004697919,diff
224,-1.104,-0.004725635,diff
225,-1.1,-0.0047528744,diff
226,-1.096,-0.0047803223,diff
227,-1.092,-0.0048066676,diff
228,-1.088,-0.0048322678,diff
229,-1.084,-0.00485754,diff
230,-1.08,-0.004882425,diff
231,-1.076,-0.0049067736,diff
232,-1.072,-0.004930347,diff
233,-1.068,-0.00495407,diff
234,-1.064,-0.0049761534,diff
235,-1.06,-0.004998803,diff
236,-1.056,-0.005020499,diff
237,-1.052,-0.0050412416,diff
238,-1.048,-0.0050617456,diff
239,-1.044,-0.005081773,diff
240,-1.04,-0.0051010847,diff
241,-1.036,-0.005120158,diff
242,-1.032,-0.0051383376,diff
243,-1.028,-0.0051559806,diff
244,-1.024,-0.0051731467,diff
245,-1.02,-0.005189836,diff
246,-1.016,-0.0052057505,diff
247,-1.012,-0.0052211285,diff
248,-1.008,-0.0052359104,diff
249,-1.004,-0.005250275,diff
250,-1.0,-0.0052642226,diff
251,-0.996,-0.005277157,diff
252,-0.992,-0.0052898526,diff
253,-0.988,-0.005302012,diff
254,-0.984,-0.0053132772,diff
255,-0.98,-0.005324304,diff
256,-0.976,-0.0053347945,diff
257,-0.972,-0.0053444505,diff
258,-0.968,-0.005353689,diff
259,-0.964,-0.0053625703,diff
260,-0.96,-0.0053706765,diff
261,-0.956,-0.0053781867,diff
262,-0.952,-0.005385399,diff
263,-0.948,-0.005391717,diff
264,-0.944,-0.0053978562,diff
265,-0.94,-0.0054032803,diff
266,-0.936,-0.00540787,diff
267,-0.932,-0.00541234,diff
268,-0.928,-0.0054157972,diff
269,-0.924,-0.0054197907,diff
270,-0.92,-0.0054223537,diff
271,-0.916,-0.005424738,diff
272,-0.912,-0.005426109,diff
273,-0.908,-0.0054273605,diff
274,-0.904,-0.0054285526,diff
275,-0.9,-0.0054289103,diff
276,-0.896,-0.005428493,diff
277,-0.892,-0.005428195,diff
278,-0.888,-0.0054272413,diff
279,-0.884,-0.0054253936,diff
280,-0.88,-0.005423486,diff
281,-0.876,-0.0054212213,diff
282,-0.872,-0.0054184794,diff
283,-0.868,-0.005415082,diff
284,-0.864,-0.005411029,diff
285,-0.86,-0.005407274,diff
286,-0.856,-0.0054029822,diff
287,-0.852,-0.005398035,diff
288,-0.848,-0.0053930283,diff
289,-0.844,-0.005387485,diff
290,-0.84,-0.005381644,diff
291,-0.836,-0.005375445,diff
292,-0.832,-0.005368829,diff
293,-0.828,-0.0053623915,diff
294,-0.824,-0.00535506,diff
295,-0.82,-0.0053480268,diff
296,-0.816,-0.0053403378,diff
297,-0.812,-0.0053324103,diff
298,-0.808,-0.005324781,diff
299,-0.804,-0.005316615,diff
300,-0.8,-0.005307913,diff
301,-0.796,-0.0052996874,diff
302,-0.792,-0.005290985,diff
303,-0.788,-0.0052824616,diff
304,-0.784,-0.0052736998,diff
305,-0.78,-0.0052645802,diff
306,-0.776,-0.0052554607,diff
307,-0.772,-0.0052468777,diff
308,-0.768,-0.005237639,diff
309,-0.764,-0.0052288175,diff
310,-0.76,-0.0052197576,diff
311,-0.756,-0.005210638,diff
312,-0.752,-0.0052021146,diff
313,-0.748,-0.005193174,diff
314,-0.744,-0.0051846504,diff
315,-0.74,-0.005176544,diff
316,-0.736,-0.0051680803,diff
317,-0.732,-0.005160272,diff
318,-0.728,-0.0051524043,diff
319,-0.724,-0.0051452518,diff
320,-0.72,-0.005138099,diff
321,-0.716,-0.005131185,diff
322,-0.712,-0.0051246285,diff
323,-0.708,-0.0051187873,diff
324,-0.704,-0.0051133037,diff
325,-0.7,-0.0051078796,diff
326,-0.696,-0.0051037073,diff
327,-0.692,-0.0050997734,diff
328,-0.688,-0.0050966144,diff
329,-0.684,-0.005093217,diff
330,-0.68,-0.005091369,diff
331,-0.676,-0.005090356,diff
332,-0.672,-0.0050896406,diff
333,-0.668,-0.00508976,diff
334,-0.664,-0.0050908923,diff
335,-0.66,-0.00509274,diff
336,-0.656,-0.0050956607,diff
337,-0.652,-0.005099714,diff
338,-0.648,-0.0051044226,diff
339,-0.644,-0.005110204,diff
340,-0.64,-0.005117595,diff
341,-0.636,-0.005125642,diff
342,-0.632,-0.0051349998,diff
343,-0.628,-0.0051462054,diff
344,-0.624,-0.0051582456,diff
345,-0.62,-0.005171597,diff
346,-0.616,-0.005186498,diff
347,-0.612,-0.0052030683,diff
348,-0.608,-0.005220592,diff
349,-0.604,-0.0052405,diff
350,-0.6,-0.005261481,diff
351,-0.596,-0.0052847266,diff
352,-0.592,-0.0053095818,diff
353,-0.588,-0.0053365827,diff
354,-0.584,-0.0053653717,diff
355,-0.58,-0.005395949,diff
356,-0.576,-0.005428672,diff
357,-0.572,-0.0054635406,diff
358,-0.568,-0.005500734,diff
359,-0.564,-0.005540371,diff
360,-0.56,-0.005581975,diff
361,-0.556,-0.005626619,diff
362,-0.552,-0.005673349,diff
363,-0.548,-0.005722761,diff
364,-0.544,-0.005775094,diff
365,-0.54,-0.0058299303,diff
366,-0.536,-0.0058876276,diff
367,-0.532,-0.005948305,diff
368,-0.528,-0.0060120225,diff
369,-0.524,-0.0060790777,diff
370,-0.52,-0.006149173,diff
371,-0.516,-0.0062226653,diff
372,-0.512,-0.0062992573,diff
373,-0.508,-0.006379664,diff
374,-0.504,-0.0064635873,diff
375,-0.5,-0.0065509677,diff
376,-0.496,-0.0066423416,diff
377,-0.492,-0.006738305,diff
378,-0.488,-0.0068374276,diff
379,-0.484,-0.006940782,diff
380,-0.48,-0.0070489645,diff
381,-0.476,-0.0071609616,diff
382,-0.472,-0.007277131,diff
383,-0.468,-0.0073984265,diff
384,-0.464,-0.007524252,diff
385,-0.46,-0.0076548457,diff
386,-0.456,-0.0077904463,diff
387,-0.452,-0.007931411,diff
388,-0.448,-0.008077085,diff
389,-0.444,-0.008228302,diff
390,-0.44,-0.008384585,diff
391,-0.436,-0.008546829,diff
392,-0.432,-0.008714974,diff
393,-0.428,-0.008888662,diff
394,-0.424,-0.009068191,diff
395,-0.42,-0.009254336,diff
396,-0.416,-0.009446442,diff
397,-0.412,-0.009644985,diff
398,-0.408,-0.009850025,diff
399,-0.404,-0.010062218,diff
400,-0.4,-0.010281265,diff
401,-0.396,-0.010507047,diff
402,-0.392,-0.010740042,diff
403,-0.388,-0.010981083,diff
404,-0.384,-0.011228621,diff
405,-0.38,-0.011484325,diff
406,-0.376,-0.011748135,diff
407,-0.372,-0.012019813,diff
408,-0.368,-0.012299657,diff
409,-0.364,-0.0125873685,diff
410,-0.36,-0.012884617,diff
411,-0.356,-0.013190508,diff
412,-0.352,-0.013504863,diff
413,-0.348,-0.013828456,diff
414,-0.344,-0.0141611695,diff
415,-0.34,-0.014503658,diff
416,-0.336,-0.0148561,diff
417,-0.332,-0.0152179,diff
418,-0.328,-0.015589893,diff
419,-0.324,-0.015972376,diff
420,-0.32,-0.016365647,diff
421,-0.316,-0.01676923,diff
422,-0.312,-0.017184079,diff
423,-0.308,-0.017609894,diff
424,-0.304,-0.018046916,diff
425,-0.3,-0.018495739,diff
426,-0.296,-0.018956542,diff
427,-0.292,-0.01942861,diff
428,-0.288,-0.019913673,diff
429,-0.284,-0.020411015,diff
430,-0.28,-0.020920694,diff
431,-0.276,-0.021443903,diff
432,-0.272,-0.021979809,diff
433,-0.268,-0.022529244,diff
434,-0.264,-0.023076832,diff
435,-0.26,-0.02360624,diff
436,-0.256,-0.024117649,diff
437,-0.252,-0.024611473,diff
438,-0.248,-0.02508831,diff
439,-0.244,-0.025547504,diff
440,-0.24,-0.02598983,diff
441,-0.236,-0.026415765,diff
442,-0.232,-0.026825666,diff
443,-0.228,-0.027218461,diff
444,-0.224,-0.027596474,diff
445,-0.22,-0.027958333,diff
446,-0.216,-0.028304875,diff
447,-0.212,-0.028636396,diff
448,-0.208,-0.028953552,diff
449,-0.204,-0.02925545,diff
450,-0.2,-0.02954328,diff
451,-0.196,-0.029817581,diff
452,-0.192,-0.030077338,diff
453,-0.188,-0.030324101,diff
454,-0.184,-0.030557811,diff
455,-0.18,-0.030777693,diff
456,-0.176,-0.030985653,diff
457,-0.172,-0.031181037,diff
458,-0.168,-0.03136468,diff
459,-0.164,-0.031535685,diff
460,-0.16,-0.031695664,diff
461,-0.156,-0.031844497,diff
462,-0.152,-0.031981647,diff
463,-0.148,-0.032108545,diff
464,-0.144,-0.032225132,diff
465,-0.14,-0.03233075,diff
466,-0.136,-0.032426775,diff
467,-0.132,-0.0325132,diff
468,-0.128,-0.03259045,diff
469,-0.124,-0.03265792,diff
470,-0.12,-0.03271675,diff
471,-0.116,-0.03276682,diff
472,-0.112,-0.03280872,diff
473,-0.108,-0.032842577,diff
474,-0.104,-0.032868683,diff
475,-0.1,-0.032886922,diff
476,-0.096,-0.03289789,diff
477,-0.092,-0.03290212,diff
478,-0.088,-0.03289932,diff
479,-0.084,-0.032889783,diff
480,-0.08,-0.03287369,diff
481,-0.076,-0.032851875,diff
482,-0.072,-0.032824576,diff
483,-0.068,-0.03279102,diff
484,-0.064,-0.032751977,diff
485,-0.06,-0.032708287,diff
486,-0.056,-0.03265947,diff
487,-0.052,-0.032606065,diff
488,-0.048,-0.03254831,diff
489,-0.044,-0.032485843,diff
490,-0.04,-0.0324201,diff
491,-0.036,-0.032349646,diff
492,-0.032,-0.032275915,diff
493,-0.028,-0.032198966,diff
494,-0.024,-0.0321182,diff
495,-0.02,-0.03203541,diff
496,-0.016,-0.03194946,diff
497,-0.012,-0.031860232,diff
498,-0.008,-0.031769097,diff
499,-0.004,-0.031675518,diff
500,0.0,-0.03157991,diff
501,0.004,-0.0314821,diff
502,0.008,-0.0313828,diff
503,0.012,-0.03128189,diff
504,0.016,-0.03117913,diff
505,0.02,-0.031075478,diff
506,0.024,-0.030970216,diff
507,0.028,-0.030864,diff
508,0.032,-0.030756474,diff
509,0.036,-0.030648828,diff
510,0.04,-0.030540109,diff
511,0.044,-0.030430615,diff
512,0.048,-0.030320704,diff
513,0.052,-0.030210197,diff
514,0.056,-0.03009981,diff
515,0.06,-0.029988647,diff
516,0.064,-0.029877007,diff
517,0.068,-0.029766202,diff
518,0.072,-0.029653847,diff
519,0.076,-0.029542267,diff
520,0.08,-0.02943021,diff
521,0.084,-0.029317975,diff
522,0.088,-0.029205859,diff
523,0.092,-0.029093623,diff
524,0.096,-0.02898115,diff
525,0.1,-0.02886802,diff
526,0.104,-0.028755307,diff
527,0.108,-0.02864176,diff
528,0.112,-0.028527915,diff
529,0.116,-0.028413296,diff
530,0.12,-0.02829814,diff
531,0.124,-0.028182447,diff
532,0.128,-0.028064966,diff
533,0.132,-0.02794683,diff
534,0.136,-0.027827263,diff
535,0.14,-0.027705967,diff
536,0.144,-0.027582586,diff
537,0.148,-0.027457595,diff
538,0.152,-0.027329862,diff
539,0.156,-0.027199388,diff
540,0.16,-0.02706629,diff
541,0.164,-0.026929677,diff
542,0.168,-0.026789427,diff
543,0.172,-0.02664429,diff
544,0.176,-0.026495576,diff
545,0.18,-0.02634132,diff
546,0.184,-0.026181877,diff
547,0.188,-0.026016235,diff
548,0.192,-0.025843978,diff
549,0.196,-0.025665402,diff
550,0.2,-0.025479317,diff
551,0.204,-0.025284827,diff
552,0.208,-0.025081813,diff
553,0.212,-0.02486962,diff
554,0.216,-0.024647951,diff
555,0.22,-0.024415433,diff
556,0.224,-0.024172127,diff
557,0.228,-0.023916543,diff
558,0.232,-0.023649156,diff
559,0.236,-0.023368418,diff
560,0.24,-0.02307409,diff
561,0.244,-0.022765636,diff
562,0.248,-0.022442043,diff
563,0.252,-0.022102356,diff
564,0.256,-0.021747291,diff
565,0.26,-0.021373868,diff
566,0.264,-0.02098322,diff
567,0.268,-0.020575345,diff
568,0.272,-0.020163774,diff
569,0.276,-0.019764721,diff
570,0.28,-0.019377768,diff
571,0.284,-0.019001782,diff
572,0.288,-0.018636703,diff
573,0.292,-0.018281221,diff
574,0.296,-0.01793629,diff
575,0.3,-0.01760006,diff
576,0.304,-0.017272592,diff
577,0.308,-0.016953409,diff
578,0.312,-0.016642272,diff
579,0.316,-0.016338408,diff
580,0.32,-0.016042173,diff
581,0.324,-0.015752316,diff
582,0.328,-0.0154697895,diff
583,0.332,-0.01519376,diff
584,0.336,-0.014923751,diff
585,0.34,-0.014659762,diff
586,0.344,-0.014402449,diff
587,0.348,-0.014150202,diff
588,0.352,-0.013904691,diff
589,0.356,-0.013665497,diff
590,0.36,-0.013431668,diff
591,0.364,-0.013204217,diff
592,0.368,-0.0129829645,diff
593,0.372,-0.01276803,diff
594,0.376,-0.012559414,diff
595,0.38,-0.012357712,diff
596,0.384,-0.012162447,diff
597,0.388,-0.011974156,diff
598,0.392,-0.011792898,diff
599,0.396,-0.01161927,diff
600,0.4,-0.011453688,diff
601,0.404,-0.011295676,diff
602,0.408,-0.0111451745,diff
603,0.412,-0.011003435,diff
604,0.416,-0.010870278,diff
605,0.42,-0.010745704,diff
606,0.424,-0.010630012,diff
607,0.428,-0.010523856,diff
608,0.432,-0.01042676,diff
609,0.436,-0.010338962,diff
610,0.44,-0.010261416,diff
611,0.444,-0.010192573,diff
612,0.448,-0.010134041,diff
613,0.452,-0.010084689,diff
614,0.456,-0.010046005,diff
615,0.46,-0.010016382,diff
616,0.464,-0.00999701,diff
617,0.468,-0.009986281,diff
618,0.472,-0.009985745,diff
619,0.476,-0.009994924,diff
620,0.48,-0.010012686,diff
621,0.484,-0.010039806,diff
622,0.488,-0.010075331,diff
623,0.492,-0.010119259,diff
624,0.496,-0.010171294,diff
625,0.5,-0.0102312565,diff
626,0.504,-0.010298431,diff
627,0.508,-0.010372341,diff
628,0.512,-0.010452986,diff
629,0.516,-0.010539532,diff
630,0.52,-0.0106318,diff
631,0.524,-0.010729194,diff
632,0.528,-0.010830522,diff
633,0.532,-0.010936081,diff
634,0.536,-0.011045039,diff
635,0.54,-0.011157334,diff
636,0.544,-0.011271,diff
637,0.548,-0.01138705,diff
638,0.552,-0.011504114,diff
639,0.556,-0.011622012,diff
640,0.56,-0.011739314,diff
641,0.564,-0.011856258,diff
642,0.568,-0.011972547,diff
643,0.572,-0.012086928,diff
644,0.576,-0.012199223,diff
645,0.58,-0.012308657,diff
646,0.584,-0.012414277,diff
647,0.588,-0.012517393,diff
648,0.592,-0.0126158595,diff
649,0.596,-0.012709737,diff
650,0.6,-0.012798488,diff
651,0.604,-0.012881994,diff
652,0.608,-0.012960017,diff
653,0.612,-0.01303184,diff
654,0.616,-0.013097584,diff
655,0.62,-0.013156354,diff
656,0.624,-0.013208449,diff
657,0.628,-0.013253748,diff
658,0.632,-0.013291717,diff
659,0.636,-0.013321936,diff
660,0.64,-0.013345063,diff
661,0.644,-0.01336056,diff
662,0.648,-0.013368726,diff
663,0.652,-0.013369024,diff
664,0.656,-0.013361514,diff
665,0.66,-0.013346553,diff
666,0.664,-0.013324082,diff
667,0.668,-0.013294756,diff
668,0.672,-0.013257682,diff
669,0.676,-0.013213396,diff
670,0.68,-0.013162136,diff
671,0.684,-0.013103962,diff
672,0.688,-0.013039291,diff
673,0.692,-0.012968361,diff
674,0.696,-0.012891114,diff
675,0.7,-0.012807727,diff
676,0.704,-0.012718916,diff
677,0.708,-0.012625039,diff
678,0.712,-0.012526095,diff
679,0.716,-0.012421548,diff
680,0.72,-0.012313843,diff
681,0.724,-0.012201548,diff
682,0.728,-0.012085557,diff
683,0.732,-0.0119662285,diff
684,0.736,-0.0118432045,diff
685,0.74,-0.011718035,diff
686,0.744,-0.011590838,diff
687,0.748,-0.01146096,diff
688,0.752,-0.0113297105,diff
689,0.756,-0.011196852,diff
690,0.76,-0.011063635,diff
691,0.764,-0.010929644,diff
692,0.768,-0.010795236,diff
693,0.772,-0.010660887,diff
694,0.776,-0.010526955,diff
695,0.78,-0.0103935,diff
696,0.784,-0.010261536,diff
697,0.788,-0.010130465,diff
698,0.792,-0.010001242,diff
699,0.796,-0.009873748,diff
700,0.8,-0.009748459,diff
701,0.804,-0.009625673,diff
702,0.808,-0.009505868,diff
703,0.812,-0.009388447,diff
704,0.816,-0.009274542,diff
705,0.82,-0.009164035,diff
706,0.824,-0.009057164,diff
707,0.828,-0.008953929,diff
708,0.832,-0.008854747,diff
709,0.836,-0.008759856,diff
710,0.84,-0.008669078,diff
711,0.844,-0.008583188,diff
712,0.848,-0.008501351,diff
713,0.852,-0.008424759,diff
714,0.856,-0.008352995,diff
715,0.86,-0.008285701,diff
716,0.864,-0.00822413,diff
717,0.868,-0.008167148,diff
718,0.872,-0.008115232,diff
719,0.876,-0.008069336,diff
720,0.88,-0.008028269,diff
721,0.884,-0.007992625,diff
722,0.888,-0.007961869,diff
723,0.892,-0.0079372525,diff
724,0.896,-0.007917523,diff
725,0.9,-0.00790292,diff
726,0.904,-0.00789386,diff
727,0.908,-0.007889926,diff
728,0.912,-0.007892072,diff
729,0.916,-0.007899106,diff
730,0.92,-0.007910967,diff
731,0.924,-0.007928133,diff
732,0.928,-0.007950366,diff
733,0.932,-0.007977724,diff
734,0.936,-0.008009672,diff
735,0.94,-0.008046448,diff
736,0.944,-0.00808835,diff
737,0.948,-0.008134484,diff
738,0.952,-0.008185387,diff
739,0.956,-0.008240521,diff
740,0.96,-0.008300126,diff
741,0.964,-0.008363903,diff
742,0.968,-0.008431673,diff
743,0.972,-0.008503079,diff
744,0.976,-0.008578241,diff
745,0.98,-0.008657515,diff
746,0.984,-0.008740246,diff
747,0.988,-0.008826435,diff
748,0.992,-0.008915842,diff
749,0.996,-0.00900811,diff
750,1.0,-0.009103596,diff
751,1.004,-0.009201348,diff
752,1.008,-0.0093022585,diff
753,1.012,-0.009405613,diff
754,1.016,-0.009511471,diff
755,1.02,-0.009619236,diff
756,1.024,-0.009728849,diff
757,1.028,-0.0098410845,diff
758,1.032,-0.0099544525,diff
759,1.036,-0.010069728,diff
760,1.04,-0.010186374,diff
761,1.044,-0.010303915,diff
762,1.048,-0.010423213,diff
763,1.052,-0.010543287,diff
764,1.056,-0.010664344,diff
765,1.06,-0.01078552,diff
766,1.064,-0.010907948,diff
767,1.068,-0.011030465,diff
768,1.072,-0.01115337,diff
769,1.076,-0.0112761855,diff
770,1.08,-0.0113996565,diff
771,1.084,-0.011521995,diff
772,1.088,-0.01164481,diff
773,1.092,-0.011766642,diff
774,1.096,-0.011888415,diff
775,1.1,-0.012009114,diff
776,1.104,-0.012129366,diff
777,1.108,-0.0122484565,diff
778,1.112,-0.012366563,diff
779,1.116,-0.012483388,diff
780,1.12,-0.012599021,diff
781,1.124,-0.012713224,diff
782,1.128,-0.012826115,diff
783,1.132,-0.012937427,diff
784,1.136,-0.013046414,diff
785,1.14,-0.0131545365,diff
786,1.144,-0.013260037,diff
787,1.148,-0.013363749,diff
788,1.152,-0.0134652555,diff
789,1.156,-0.013564646,diff
790,1.16,-0.013661891,diff
791,1.164,-0.013756454,diff
792,1.168,-0.013848573,diff
793,1.172,-0.013938516,diff
794,1.176,-0.01402542,diff
795,1.18,-0.014110059,diff
796,1.184,-0.014191717,diff
797,1.188,-0.014270514,diff
798,1.192,-0.01434648,diff
799,1.196,-0.014419496,diff
800,1.2,-0.014489591,diff
801,1.204,-0.01455605,diff
802,1.208,-0.014620185,diff
803,1.212,-0.014680743,diff
804,1.216,-0.014738232,diff
805,1.22,-0.0147925615,diff
806,1.224,-0.014842689,diff
807,1.228,-0.014890671,diff
808,1.232,-0.014934659,diff
809,1.236,-0.014975518,diff
810,1.24,-0.015012354,diff
811,1.244,-0.0150461495,diff
812,1.248,-0.015076667,diff
813,1.252,-0.01510331,diff
814,1.256,-0.0151257515,diff
815,1.26,-0.015145689,diff
816,1.264,-0.015161306,diff
817,1.268,-0.015173703,diff
818,1.272,-0.015182316,diff
819,1.276,-0.015187383,diff
820,1.28,-0.015188575,diff
821,1.284,-0.015186012,diff
822,1.288,-0.015180111,diff
823,1.292,-0.015170783,diff
824,1.296,-0.015157253,diff
825,1.3,-0.015140086,diff
826,1.304,-0.015119314,diff
827,1.308,-0.015095085,diff
828,1.312,-0.015067011,diff
829,1.316,-0.015035391,diff
830,1.32,-0.015000224,diff
831,1.324,-0.014961362,diff
832,1.328,-0.014918894,diff
833,1.332,-0.014872521,diff
834,1.336,-0.014823109,diff
835,1.34,-0.014769763,diff
836,1.344,-0.014713019,diff
837,1.348,-0.014652699,diff
838,1.352,-0.0145891905,diff
839,1.356,-0.014522046,diff
840,1.36,-0.014451563,diff
841,1.364,-0.014377624,diff
842,1.368,-0.014300108,diff
843,1.372,-0.014219284,diff
844,1.376,-0.014135569,diff
845,1.38,-0.014048189,diff
846,1.384,-0.013957828,diff
847,1.388,-0.013864547,diff
848,1.392,-0.013767332,diff
849,1.396,-0.013667822,diff
850,1.4,-0.013564765,diff
851,1.404,-0.013458848,diff
852,1.408,-0.013350159,diff
853,1.412,-0.013238162,diff
854,1.416,-0.013123512,diff
855,1.42,-0.013005972,diff
856,1.424,-0.01288572,diff
857,1.428,-0.012763053,diff
858,1.432,-0.012637377,diff
859,1.436,-0.012509197,diff
860,1.44,-0.012378246,diff
861,1.444,-0.012245089,diff
862,1.448,-0.01210928,diff
863,1.452,-0.011971027,diff
864,1.456,-0.0118306875,diff
865,1.46,-0.011687607,diff
866,1.464,-0.011542678,diff
867,1.468,-0.011395544,diff
868,1.472,-0.011246324,diff
869,1.476,-0.011095166,diff
870,1.48,-0.010942131,diff
871,1.484,-0.01078701,diff
872,1.488,-0.010629892,diff
873,1.492,-0.010471195,diff
874,1.496,-0.010310918,diff
875,1.5,-0.010148674,diff
876,1.504,-0.0099850595,diff
877,1.508,-0.009819955,diff
878,1.512,-0.009653121,diff
879,1.516,-0.009485081,diff
880,1.52,-0.009316206,diff
881,1.524,-0.009145513,diff
882,1.528,-0.008973718,diff
883,1.532,-0.00880079,diff
884,1.536,-0.0086272955,diff
885,1.54,-0.008452311,diff
886,1.544,-0.008276835,diff
887,1.548,-0.008100152,diff
888,1.552,-0.007923156,diff
889,1.556,-0.007745266,diff
890,1.56,-0.0075668544,diff
891,1.564,-0.0073880404,diff
892,1.568,-0.0072085112,diff
893,1.572,-0.007028654,diff
894,1.576,-0.006848663,diff
895,1.58,-0.0066680014,diff
896,1.584,-0.0064876527,diff
897,1.588,-0.0063073337,diff
898,1.592,-0.0061264336,diff
899,1.596,-0.0059459805,diff
900,1.6,-0.0057655275,diff
901,1.604,-0.0055854917,diff
902,1.608,-0.0054054856,diff
903,1.612,-0.005226046,diff
904,1.616,-0.005046606,diff
905,1.62,-0.004868105,diff
906,1.624,-0.0046899617,diff
907,1.628,-0.004512638,diff
908,1.632,-0.0043361336,diff
909,1.636,-0.00416027,diff
910,1.64,-0.0039853454,diff
911,1.644,-0.0038113743,diff
912,1.648,-0.0036380887,diff
913,1.652,-0.0034664422,diff
914,1.656,-0.0032957345,diff
915,1.66,-0.003126219,diff
916,1.664,-0.0029580295,diff
917,1.668,-0.0027910918,diff
918,1.672,-0.0026256293,diff
919,1.676,-0.0024618655,diff
920,1.68,-0.0022998303,diff
921,1.684,-0.002139032,diff
922,1.688,-0.0019800812,diff
923,1.692,-0.0018232018,diff
924,1.696,-0.0016681105,diff
925,1.7,-0.0015151948,diff
926,1.704,-0.0013636351,diff
927,1.708,-0.0012146086,diff
928,1.712,-0.0010675788,diff
929,1.716,-0.0009229183,diff
930,1.72,-0.0007803887,diff
931,1.724,-0.0006401688,diff
932,1.728,-0.00050239265,diff
933,1.732,-0.00036738813,diff
934,1.736,-0.0002347678,diff
935,1.74,-0.00010459125,diff
936,1.744,2.2768974e-05,diff
937,1.748,0.00014719367,diff
938,1.752,0.00026893616,diff
939,1.756,0.00038813055,diff
940,1.76,0.0005041212,diff
941,1.764,0.0006169081,diff
942,1.768,0.00072705746,diff
943,1.772,0.0008338243,diff
944,1.776,0.0009373054,diff
945,1.78,0.0010377616,diff
946,1.784,0.0011345819,diff
947,1.788,0.0012283027,diff
948,1.792,0.0013186559,diff
949,1.796,0.0014054403,diff
950,1.8,0.0014886409,diff
951,1.804,0.0015684143,diff
952,1.808,0.0016441867,diff
953,1.812,0.0017165169,diff
954,1.816,0.0017851219,diff
955,1.82,0.0018498302,diff
956,1.824,0.00191053,diff
957,1.828,0.001967527,diff
958,1.832,0.0020205379,diff
959,1.836,0.0020692274,diff
960,1.84,0.0021139234,diff
961,1.844,0.0021548495,diff
962,1.848,0.002191268,diff
963,1.852,0.0022232458,diff
964,1.856,0.0022511408,diff
965,1.86,0.002274938,diff
966,1.864,0.0022940785,diff
967,1.868,0.0023089945,diff
968,1.872,0.0023190156,diff
969,1.876,0.0023248792,diff
970,1.88,0.0023260564,diff
971,1.884,0.00232267,diff
972,1.888,0.002314601,diff
973,1.892,0.0023016594,diff
974,1.896,0.0022840463,diff
975,1.9,0.0022614673,diff
976,1.904,0.002234187,diff
977,1.908,0.0022023618,diff
978,1.912,0.0021652654,diff
979,1.916,0.0021232143,diff
980,1.92,0.002076082,diff
981,1.924,0.0020239912,diff
982,1.928,0.0019668154,diff
983,1.932,0.0019045025,diff
984,1.936,0.0018369257,diff
985,1.94,0.001764413,diff
986,1.944,0.0016864408,diff
987,1.948,0.0016031116,diff
988,1.952,0.0015147813,diff
989,1.956,0.0014208928,diff
990,1.96,0.0013215002,diff
991,1.964,0.001217002,diff
992,1.968,0.0011069272,diff
993,1.972,0.0009913696,diff
994,1.976,0.00087009463,diff
995,1.98,0.00074332673,diff
996,1.984,0.0006111488,diff
997,1.988,0.00047341315,diff
998,1.992,0.00033003138,diff
999,1.996,0.00018067821,diff
1000,2.0,2.5939196e-05,diff


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_200/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_200/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_200/sol_nn.csv <==
,X_x,value,name
0,-2.0,2.9693358e-05,sol_nn
1,-1.996,0.00223359,sol_nn
2,-1.992,0.0044359355,sol_nn
3,-1.988,0.0066365534,sol_nn
4,-1.984,0.008836139,sol_nn
5,-1.98,0.011034058,sol_nn
6,-1.976,0.013230626,sol_nn
7,-1.972,0.015425794,sol_nn
8,-1.968,0.017619342,sol_nn
9,-1.964,0.019811599,sol_nn
10,-1.96,0.022002483,sol_nn
11,-1.956,0.024192207,sol_nn
12,-1.952,0.026380293,sol_nn
13,-1.948,0.028567284,sol_nn
14,-1.944,0.030752696,sol_nn
15,-1.94,0.032936964,sol_nn
16,-1.936,0.035119675,sol_nn
17,-1.932,0.03730148,sol_nn
18,-1.928,0.03948142,sol_nn
19,-1.924,0.041660458,sol_nn
20,-1.92,0.043837942,sol_nn
21,-1.916,0.046014585,sol_nn
22,-1.912,0.04818964,sol_nn
23,-1.908,0.05036374,sol_nn
24,-1.904,0.05253625,sol_nn
25,-1.9,0.0547077,sol_nn
26,-1.896,0.05687804,sol_nn
27,-1.892,0.059047215,sol_nn
28,-1.888,0.061215013,sol_nn
29,-1.884,0.063381456,sol_nn
30,-1.88,0.065547004,sol_nn
31,-1.876,0.0677115,sol_nn
32,-1.872,0.06987445,sol_nn
33,-1.868,0.072036706,sol_nn
34,-1.864,0.07419774,sol_nn
35,-1.86,0.07635754,sol_nn
36,-1.856,0.078516304,sol_nn
37,-1.852,0.08067397,sol_nn
38,-1.848,0.082830265,sol_nn
39,-1.844,0.084985904,sol_nn
40,-1.84,0.08714028,sol_nn
41,-1.836,0.089293666,sol_nn
42,-1.832,0.091446,sol_nn
43,-1.828,0.093597345,sol_nn
44,-1.824,0.095747456,sol_nn
45,-1.82,0.09789671,sol_nn
46,-1.816,0.10004488,sol_nn
47,-1.812,0.10219206,sol_nn
48,-1.808,0.104338355,sol_nn
49,-1.804,0.10648364,sol_nn
50,-1.8,0.10862801,sol_nn
51,-1.796,0.11077146,sol_nn
52,-1.792,0.11291368,sol_nn
53,-1.788,0.11505526,sol_nn
54,-1.784,0.11719583,sol_nn
55,-1.78,0.119335674,sol_nn
56,-1.776,0.12147418,sol_nn
57,-1.772,0.123612106,sol_nn
58,-1.768,0.12574899,sol_nn
59,-1.764,0.1278853,sol_nn
60,-1.76,0.13002032,sol_nn
61,-1.756,0.13215497,sol_nn
62,-1.752,0.13428861,sol_nn
63,-1.748,0.13642159,sol_nn
64,-1.744,0.138553,sol_nn
65,-1.74,0.14068423,sol_nn
66,-1.736,0.14281438,sol_nn
67,-1.732,0.14494398,sol_nn
68,-1.728,0.14707264,sol_nn
69,-1.724,0.14920044,sol_nn
70,-1.72,0.1513277,sol_nn
71,-1.716,0.15345412,sol_nn
72,-1.712,0.15557973,sol_nn
73,-1.708,0.15770467,sol_nn
74,-1.704,0.15982874,sol_nn
75,-1.7,0.16195232,sol_nn
76,-1.696,0.164075,sol_nn
77,-1.692,0.166197,sol_nn
78,-1.688,0.16831836,sol_nn
79,-1.684,0.17043899,sol_nn
80,-1.68,0.17255901,sol_nn
81,-1.676,0.1746785,sol_nn
82,-1.672,0.17679715,sol_nn
83,-1.668,0.17891526,sol_nn
84,-1.664,0.18103248,sol_nn
85,-1.66,0.18314946,sol_nn
86,-1.656,0.18526572,sol_nn
87,-1.652,0.18738128,sol_nn
88,-1.648,0.18949622,sol_nn
89,-1.644,0.19161075,sol_nn
90,-1.64,0.1937244,sol_nn
91,-1.636,0.1958377,sol_nn
92,-1.632,0.19795041,sol_nn
93,-1.628,0.20006263,sol_nn
94,-1.624,0.20217404,sol_nn
95,-1.62,0.20428514,sol_nn
96,-1.616,0.20639569,sol_nn
97,-1.612,0.20850587,sol_nn
98,-1.608,0.2106153,sol_nn
99,-1.604,0.21272448,sol_nn
100,-1.6,0.2148329,sol_nn
101,-1.596,0.21694127,sol_nn
102,-1.592,0.21904862,sol_nn
103,-1.588,0.22115582,sol_nn
104,-1.584,0.22326285,sol_nn
105,-1.58,0.22536899,sol_nn
106,-1.576,0.22747466,sol_nn
107,-1.572,0.22958012,sol_nn
108,-1.568,0.23168525,sol_nn
109,-1.564,0.23378977,sol_nn
110,-1.56,0.23589405,sol_nn
111,-1.556,0.23799816,sol_nn
112,-1.552,0.24010159,sol_nn
113,-1.548,0.2422047,sol_nn
114,-1.544,0.24430732,sol_nn
115,-1.54,0.24640973,sol_nn
116,-1.536,0.2485118,sol_nn
117,-1.532,0.25061375,sol_nn
118,-1.528,0.25271496,sol_nn
119,-1.524,0.2548162,sol_nn
120,-1.52,0.2569172,sol_nn
121,-1.516,0.25901756,sol_nn
122,-1.512,0.26111782,sol_nn
123,-1.508,0.26321787,sol_nn
124,-1.504,0.26531753,sol_nn
125,-1.5,0.26741692,sol_nn
126,-1.496,0.26951596,sol_nn
127,-1.492,0.27161536,sol_nn
128,-1.488,0.27371383,sol_nn
129,-1.484,0.2758124,sol_nn
130,-1.48,0.27791068,sol_nn
131,-1.476,0.28000888,sol_nn
132,-1.472,0.28210688,sol_nn
133,-1.468,0.28420436,sol_nn
134,-1.464,0.2863022,sol_nn
135,-1.46,0.28839973,sol_nn
136,-1.456,0.29049668,sol_nn
137,-1.452,0.2925936,sol_nn
138,-1.448,0.29469073,sol_nn
139,-1.444,0.2967875,sol_nn
140,-1.44,0.29888442,sol_nn
141,-1.436,0.30098116,sol_nn
142,-1.432,0.30307758,sol_nn
143,-1.428,0.30517405,sol_nn
144,-1.424,0.30727026,sol_nn
145,-1.42,0.3093665,sol_nn
146,-1.416,0.3114628,sol_nn
147,-1.412,0.31355894,sol_nn
148,-1.408,0.31565478,sol_nn
149,-1.404,0.31775066,sol_nn
150,-1.4,0.31984705,sol_nn
151,-1.396,0.32194296,sol_nn
152,-1.392,0.32403883,sol_nn
153,-1.388,0.32613492,sol_nn
154,-1.384,0.32823083,sol_nn
155,-1.38,0.33032686,sol_nn
156,-1.376,0.33242288,sol_nn
157,-1.372,0.33451882,sol_nn
158,-1.368,0.33661476,sol_nn
159,-1.364,0.33871096,sol_nn
160,-1.36,0.3408068,sol_nn
161,-1.356,0.34290335,sol_nn
162,-1.352,0.3449998,sol_nn
163,-1.348,0.3470959,sol_nn
164,-1.344,0.3491925,sol_nn
165,-1.34,0.35128906,sol_nn
166,-1.336,0.35338557,sol_nn
167,-1.332,0.35548228,sol_nn
168,-1.328,0.35757923,sol_nn
169,-1.324,0.35967633,sol_nn
170,-1.32,0.36177337,sol_nn
171,-1.316,0.36387092,sol_nn
172,-1.312,0.36596823,sol_nn
173,-1.308,0.36806574,sol_nn
174,-1.304,0.370164,sol_nn
175,-1.3,0.3722616,sol_nn
176,-1.296,0.37435985,sol_nn
177,-1.292,0.3764582,sol_nn
178,-1.288,0.3785569,sol_nn
179,-1.284,0.38065577,sol_nn
180,-1.28,0.3827548,sol_nn
181,-1.276,0.38485402,sol_nn
182,-1.272,0.38695318,sol_nn
183,-1.268,0.38905305,sol_nn
184,-1.264,0.39115325,sol_nn
185,-1.26,0.39325327,sol_nn
186,-1.256,0.39535356,sol_nn
187,-1.252,0.39745444,sol_nn
188,-1.248,0.39955556,sol_nn
189,-1.244,0.4016568,sol_nn
190,-1.24,0.4037584,sol_nn
191,-1.236,0.4058606,sol_nn
192,-1.232,0.40796274,sol_nn
193,-1.228,0.41006526,sol_nn
194,-1.224,0.41216844,sol_nn
195,-1.22,0.41427135,sol_nn
196,-1.216,0.4163749,sol_nn
197,-1.212,0.41847897,sol_nn
198,-1.208,0.4205832,sol_nn
199,-1.204,0.422688,sol_nn
200,-1.2,0.42479295,sol_nn
201,-1.196,0.42689842,sol_nn
202,-1.192,0.42900383,sol_nn
203,-1.188,0.4311101,sol_nn
204,-1.184,0.4332165,sol_nn
205,-1.18,0.43532354,sol_nn
206,-1.176,0.4374308,sol_nn
207,-1.172,0.43953845,sol_nn
208,-1.168,0.44164672,sol_nn
209,-1.164,0.44375542,sol_nn
210,-1.16,0.4458647,sol_nn
211,-1.156,0.4479739,sol_nn
212,-1.152,0.45008388,sol_nn
213,-1.148,0.45219418,sol_nn
214,-1.144,0.45430508,sol_nn
215,-1.14,0.45641637,sol_nn
216,-1.136,0.45852813,sol_nn
217,-1.132,0.46064013,sol_nn
218,-1.128,0.4627531,sol_nn
219,-1.124,0.46486598,sol_nn
220,-1.12,0.46697995,sol_nn
221,-1.116,0.46909386,sol_nn
222,-1.112,0.47120872,sol_nn
223,-1.108,0.47332343,sol_nn
224,-1.104,0.47543934,sol_nn
225,-1.1,0.47755566,sol_nn
226,-1.096,0.47967184,sol_nn
227,-1.092,0.48178905,sol_nn
228,-1.088,0.48390704,sol_nn
229,-1.084,0.4860254,sol_nn
230,-1.08,0.48814407,sol_nn
231,-1.076,0.49026334,sol_nn
232,-1.072,0.49238333,sol_nn
233,-1.068,0.49450326,sol_nn
234,-1.064,0.4966247,sol_nn
235,-1.06,0.49874574,sol_nn
236,-1.056,0.5008676,sol_nn
237,-1.052,0.5029904,sol_nn
238,-1.048,0.50511354,sol_nn
239,-1.044,0.5072371,sol_nn
240,-1.04,0.5093614,sol_nn
241,-1.036,0.5114859,sol_nn
242,-1.032,0.5136113,sol_nn
243,-1.028,0.51573724,sol_nn
244,-1.024,0.51786363,sol_nn
245,-1.02,0.5199906,sol_nn
246,-1.016,0.5221183,sol_nn
247,-1.012,0.5242465,sol_nn
248,-1.008,0.5263753,sol_nn
249,-1.004,0.52850455,sol_nn
250,-1.0,0.53063416,sol_nn
251,-0.996,0.5327648,sol_nn
252,-0.992,0.5348957,sol_nn
253,-0.988,0.5370272,sol_nn
254,-0.984,0.5391595,sol_nn
255,-0.98,0.541292,sol_nn
256,-0.976,0.54342514,sol_nn
257,-0.972,0.5455591,sol_nn
258,-0.968,0.5476935,sol_nn
259,-0.964,0.5498282,sol_nn
260,-0.96,0.5519636,sol_nn
261,-0.956,0.55409974,sol_nn
262,-0.952,0.5562361,sol_nn
263,-0.948,0.5583734,sol_nn
264,-0.944,0.5605108,sol_nn
265,-0.94,0.56264895,sol_nn
266,-0.936,0.56478804,sol_nn
267,-0.932,0.5669272,sol_nn
268,-0.928,0.5690673,sol_nn
269,-0.924,0.57120687,sol_nn
270,-0.92,0.57334787,sol_nn
271,-0.916,0.5754891,sol_nn
272,-0.912,0.57763135,sol_nn
273,-0.908,0.57977366,sol_nn
274,-0.904,0.58191603,sol_nn
275,-0.9,0.58405936,sol_nn
276,-0.896,0.58620334,sol_nn
277,-0.892,0.58834726,sol_nn
278,-0.888,0.5904918,sol_nn
279,-0.884,0.5926372,sol_nn
280,-0.88,0.5947827,sol_nn
281,-0.876,0.5969286,sol_nn
282,-0.872,0.5990749,sol_nn
283,-0.868,0.60122186,sol_nn
284,-0.864,0.6033695,sol_nn
285,-0.86,0.60551685,sol_nn
286,-0.856,0.6076648,sol_nn
287,-0.852,0.60981333,sol_nn
288,-0.848,0.6119619,sol_nn
289,-0.844,0.61411107,sol_nn
290,-0.84,0.6162605,sol_nn
291,-0.836,0.6184103,sol_nn
292,-0.832,0.62056047,sol_nn
293,-0.828,0.62271047,sol_nn
294,-0.824,0.6248614,sol_nn
295,-0.82,0.62701213,sol_nn
296,-0.816,0.6291634,sol_nn
297,-0.812,0.6313149,sol_nn
298,-0.808,0.63346606,sol_nn
299,-0.804,0.63561785,sol_nn
300,-0.8,0.6377702,sol_nn
301,-0.796,0.63992196,sol_nn
302,-0.792,0.6420742,sol_nn
303,-0.788,0.6442264,sol_nn
304,-0.784,0.64637876,sol_nn
305,-0.78,0.6485315,sol_nn
306,-0.776,0.6506842,sol_nn
307,-0.772,0.6528363,sol_nn
308,-0.768,0.6549892,sol_nn
309,-0.764,0.6571416,sol_nn
310,-0.76,0.65929425,sol_nn
311,-0.756,0.6614469,sol_nn
312,-0.752,0.6635991,sol_nn
313,-0.748,0.6657516,sol_nn
314,-0.744,0.6679037,sol_nn
315,-0.74,0.6700554,sol_nn
316,-0.736,0.6722075,sol_nn
317,-0.732,0.6743589,sol_nn
318,-0.728,0.6765104,sol_nn
319,-0.724,0.6786611,sol_nn
320,-0.72,0.6808118,sol_nn
321,-0.716,0.6829623,sol_nn
322,-0.712,0.6851125,sol_nn
323,-0.708,0.68726194,sol_nn
324,-0.704,0.689411,sol_nn
325,-0.7,0.69156,sol_nn
326,-0.696,0.6937078,sol_nn
327,-0.692,0.6958554,sol_nn
328,-0.688,0.6980021,sol_nn
329,-0.684,0.70014906,sol_nn
330,-0.68,0.70229447,sol_nn
331,-0.676,0.7044391,sol_nn
332,-0.672,0.70658344,sol_nn
333,-0.668,0.7087269,sol_nn
334,-0.664,0.7108693,sol_nn
335,-0.66,0.713011,sol_nn
336,-0.656,0.7151518,sol_nn
337,-0.652,0.71729136,sol_nn
338,-0.648,0.7194302,sol_nn
339,-0.644,0.721568,sol_nn
340,-0.64,0.7237042,sol_nn
341,-0.636,0.7258398,sol_nn
342,-0.632,0.727974,sol_nn
343,-0.628,0.73010635,sol_nn
344,-0.624,0.7322379,sol_nn
345,-0.62,0.73436815,sol_nn
346,-0.616,0.7364969,sol_nn
347,-0.612,0.7386239,sol_nn
348,-0.608,0.74074996,sol_nn
349,-0.604,0.74287367,sol_nn
350,-0.6,0.74499625,sol_nn
351,-0.596,0.7471166,sol_nn
352,-0.592,0.74923533,sol_nn
353,-0.588,0.7513519,sol_nn
354,-0.584,0.7534667,sol_nn
355,-0.58,0.7555798,sol_nn
356,-0.576,0.75769067,sol_nn
357,-0.572,0.75979936,sol_nn
358,-0.568,0.7619057,sol_nn
359,-0.564,0.7640097,sol_nn
360,-0.56,0.76611173,sol_nn
361,-0.556,0.76821065,sol_nn
362,-0.552,0.7703075,sol_nn
363,-0.548,0.7724017,sol_nn
364,-0.544,0.7744929,sol_nn
365,-0.54,0.77658176,sol_nn
366,-0.536,0.7786676,sol_nn
367,-0.532,0.7807505,sol_nn
368,-0.528,0.7828304,sol_nn
369,-0.524,0.784907,sol_nn
370,-0.52,0.78698045,sol_nn
371,-0.516,0.7890505,sol_nn
372,-0.512,0.7911175,sol_nn
373,-0.508,0.7931807,sol_nn
374,-0.504,0.7952404,sol_nn
375,-0.5,0.7972966,sol_nn
376,-0.496,0.79934883,sol_nn
377,-0.492,0.8013965,sol_nn
378,-0.488,0.8034409,sol_nn
379,-0.484,0.8054812,sol_nn
380,-0.48,0.8075166,sol_nn
381,-0.476,0.80954814,sol_nn
382,-0.472,0.8115756,sol_nn
383,-0.468,0.8135979,sol_nn
384,-0.464,0.81561565,sol_nn
385,-0.46,0.8176286,sol_nn
386,-0.456,0.8196367,sol_nn
387,-0.452,0.8216393,sol_nn
388,-0.448,0.82363725,sol_nn
389,-0.444,0.8256296,sol_nn
390,-0.44,0.8276169,sol_nn
391,-0.436,0.82959825,sol_nn
392,-0.432,0.83157367,sol_nn
393,-0.428,0.8335436,sol_nn
394,-0.424,0.83550763,sol_nn
395,-0.42,0.83746517,sol_nn
396,-0.416,0.8394166,sol_nn
397,-0.412,0.8413617,sol_nn
398,-0.408,0.8433002,sol_nn
399,-0.404,0.8452316,sol_nn
400,-0.4,0.84715617,sol_nn
401,-0.396,0.84907395,sol_nn
402,-0.392,0.8509846,sol_nn
403,-0.388,0.8528871,sol_nn
404,-0.384,0.8547831,sol_nn
405,-0.38,0.8566711,sol_nn
406,-0.376,0.8585509,sol_nn
407,-0.372,0.8604228,sol_nn
408,-0.368,0.8622865,sol_nn
409,-0.364,0.8641424,sol_nn
410,-0.36,0.86598873,sol_nn
411,-0.356,0.86782646,sol_nn
412,-0.352,0.86965567,sol_nn
413,-0.348,0.87147564,sol_nn
414,-0.344,0.87328655,sol_nn
415,-0.34,0.8750876,sol_nn
416,-0.336,0.87687886,sol_nn
417,-0.332,0.8786606,sol_nn
418,-0.328,0.8804322,sol_nn
419,-0.324,0.8821933,sol_nn
420,-0.32,0.8839437,sol_nn
421,-0.316,0.88568366,sol_nn
422,-0.312,0.88741237,sol_nn
423,-0.308,0.8891302,sol_nn
424,-0.304,0.8908367,sol_nn
425,-0.3,0.8925316,sol_nn
426,-0.296,0.89421433,sol_nn
427,-0.292,0.8958858,sol_nn
428,-0.288,0.8975444,sol_nn
429,-0.284,0.8991906,sol_nn
430,-0.28,0.90082455,sol_nn
431,-0.276,0.9024449,sol_nn
432,-0.272,0.90405256,sol_nn
433,-0.268,0.90564674,sol_nn
434,-0.264,0.90722716,sol_nn
435,-0.26,0.90879375,sol_nn
436,-0.256,0.9103463,sol_nn
437,-0.252,0.91188455,sol_nn
438,-0.248,0.9134077,sol_nn
439,-0.244,0.9149165,sol_nn
440,-0.24,0.91641015,sol_nn
441,-0.236,0.9178882,sol_nn
442,-0.232,0.9193503,sol_nn
443,-0.228,0.9207975,sol_nn
444,-0.224,0.9222275,sol_nn
445,-0.22,0.9236417,sol_nn
446,-0.216,0.9250391,sol_nn
447,-0.212,0.9264196,sol_nn
448,-0.208,0.9277824,sol_nn
449,-0.204,0.9291285,sol_nn
450,-0.2,0.9304567,sol_nn
451,-0.196,0.9317664,sol_nn
452,-0.192,0.9330587,sol_nn
453,-0.188,0.9343319,sol_nn
454,-0.184,0.9355862,sol_nn
455,-0.18,0.9368223,sol_nn
456,-0.176,0.93803835,sol_nn
457,-0.172,0.939235,sol_nn
458,-0.168,0.9404113,sol_nn
459,-0.164,0.9415683,sol_nn
460,-0.16,0.9427043,sol_nn
461,-0.156,0.9438195,sol_nn
462,-0.152,0.94491434,sol_nn
463,-0.148,0.94598746,sol_nn
464,-0.144,0.9470389,sol_nn
465,-0.14,0.9480693,sol_nn
466,-0.136,0.94907725,sol_nn
467,-0.132,0.9500628,sol_nn
468,-0.128,0.95102555,sol_nn
469,-0.124,0.9519661,sol_nn
470,-0.12,0.95288324,sol_nn
471,-0.116,0.9537772,sol_nn
472,-0.112,0.9546473,sol_nn
473,-0.108,0.95549345,sol_nn
474,-0.104,0.95631534,sol_nn
475,-0.1,0.9571131,sol_nn
476,-0.096,0.9578861,sol_nn
477,-0.092,0.9586339,sol_nn
478,-0.088,0.95935667,sol_nn
479,-0.084,0.9600542,sol_nn
480,-0.08,0.9607263,sol_nn
481,-0.076,0.96137214,sol_nn
482,-0.072,0.9619914,sol_nn
483,-0.068,0.962585,sol_nn
484,-0.064,0.96315205,sol_nn
485,-0.06,0.9636917,sol_nn
486,-0.056,0.96420455,sol_nn
487,-0.052,0.9646899,sol_nn
488,-0.048,0.9651477,sol_nn
489,-0.044,0.96557814,sol_nn
490,-0.04,0.9659799,sol_nn
491,-0.036,0.96635437,sol_nn
492,-0.032,0.9667001,sol_nn
493,-0.028,0.96701705,sol_nn
494,-0.024,0.9673058,sol_nn
495,-0.02,0.9675646,sol_nn
496,-0.016,0.96779454,sol_nn
497,-0.012,0.96799576,sol_nn
498,-0.008,0.9681669,sol_nn
499,-0.004,0.9683085,sol_nn
500,0.0,0.9684201,sol_nn
501,0.004,0.9685019,sol_nn
502,0.008,0.9685532,sol_nn
503,0.012,0.9685741,sol_nn
504,0.016,0.96856487,sol_nn
505,0.02,0.9685245,sol_nn
506,0.024,0.96845376,sol_nn
507,0.028,0.968352,sol_nn
508,0.032,0.9682195,sol_nn
509,0.036,0.9680552,sol_nn
510,0.04,0.96785986,sol_nn
511,0.044,0.96763337,sol_nn
512,0.048,0.9673753,sol_nn
513,0.052,0.9670858,sol_nn
514,0.056,0.9667642,sol_nn
515,0.06,0.96641135,sol_nn
516,0.064,0.966027,sol_nn
517,0.068,0.9656098,sol_nn
518,0.072,0.96516216,sol_nn
519,0.076,0.96468174,sol_nn
520,0.08,0.9641698,sol_nn
521,0.084,0.963626,sol_nn
522,0.088,0.9630501,sol_nn
523,0.092,0.9624424,sol_nn
524,0.096,0.96180284,sol_nn
525,0.1,0.961132,sol_nn
526,0.104,0.9604287,sol_nn
527,0.108,0.95969427,sol_nn
528,0.112,0.9589281,sol_nn
529,0.116,0.9581307,sol_nn
530,0.12,0.95730186,sol_nn
531,0.124,0.9564416,sol_nn
532,0.128,0.955551,sol_nn
533,0.132,0.9546292,sol_nn
534,0.136,0.95367676,sol_nn
535,0.14,0.95269406,sol_nn
536,0.144,0.95168144,sol_nn
537,0.148,0.9506384,sol_nn
538,0.152,0.9495661,sol_nn
539,0.156,0.94846463,sol_nn
540,0.16,0.9473337,sol_nn
541,0.164,0.9461743,sol_nn
542,0.168,0.9449866,sol_nn
543,0.172,0.9437717,sol_nn
544,0.176,0.9425284,sol_nn
545,0.18,0.94125867,sol_nn
546,0.184,0.93996215,sol_nn
547,0.188,0.93863976,sol_nn
548,0.192,0.93729204,sol_nn
549,0.196,0.93591857,sol_nn
550,0.2,0.93452066,sol_nn
551,0.204,0.93309915,sol_nn
552,0.208,0.93165416,sol_nn
553,0.212,0.9301864,sol_nn
554,0.216,0.92869604,sol_nn
555,0.22,0.9271846,sol_nn
556,0.224,0.92565185,sol_nn
557,0.228,0.92409945,sol_nn
558,0.232,0.92252684,sol_nn
559,0.236,0.9209356,sol_nn
560,0.24,0.9193259,sol_nn
561,0.244,0.9176984,sol_nn
562,0.248,0.91605395,sol_nn
563,0.252,0.91439366,sol_nn
564,0.256,0.9127167,sol_nn
565,0.26,0.9110261,sol_nn
566,0.264,0.9093208,sol_nn
567,0.268,0.90760064,sol_nn
568,0.272,0.9058686,sol_nn
569,0.276,0.9041241,sol_nn
570,0.28,0.9023675,sol_nn
571,0.284,0.90059984,sol_nn
572,0.288,0.89882135,sol_nn
573,0.292,0.8970332,sol_nn
574,0.296,0.8952346,sol_nn
575,0.3,0.89342725,sol_nn
576,0.304,0.89161104,sol_nn
577,0.308,0.88978666,sol_nn
578,0.312,0.8879542,sol_nn
579,0.316,0.8861145,sol_nn
580,0.32,0.88426715,sol_nn
581,0.324,0.8824134,sol_nn
582,0.328,0.8805523,sol_nn
583,0.332,0.87868476,sol_nn
584,0.336,0.8768112,sol_nn
585,0.34,0.8749315,sol_nn
586,0.344,0.87304527,sol_nn
587,0.348,0.8711539,sol_nn
588,0.352,0.86925584,sol_nn
589,0.356,0.8673515,sol_nn
590,0.36,0.8654417,sol_nn
591,0.364,0.86352557,sol_nn
592,0.368,0.8616032,sol_nn
593,0.372,0.8596746,sol_nn
594,0.376,0.8577396,sol_nn
595,0.38,0.8557977,sol_nn
596,0.384,0.8538493,sol_nn
597,0.388,0.851894,sol_nn
598,0.392,0.8499317,sol_nn
599,0.396,0.8479617,sol_nn
600,0.4,0.84598374,sol_nn
601,0.404,0.84399813,sol_nn
602,0.408,0.8420051,sol_nn
603,0.412,0.84000325,sol_nn
604,0.416,0.8379928,sol_nn
605,0.42,0.8359738,sol_nn
606,0.424,0.8339458,sol_nn
607,0.428,0.8319084,sol_nn
608,0.432,0.8298619,sol_nn
609,0.436,0.8278061,sol_nn
610,0.44,0.82574004,sol_nn
611,0.444,0.8236653,sol_nn
612,0.448,0.8215803,sol_nn
613,0.452,0.819486,sol_nn
614,0.456,0.81738114,sol_nn
615,0.46,0.8152671,sol_nn
616,0.464,0.8131429,sol_nn
617,0.468,0.81101006,sol_nn
618,0.472,0.808867,sol_nn
619,0.476,0.8067142,sol_nn
620,0.48,0.80455285,sol_nn
621,0.484,0.8023822,sol_nn
622,0.488,0.800203,sol_nn
623,0.492,0.79801553,sol_nn
624,0.496,0.7958199,sol_nn
625,0.5,0.7936163,sol_nn
626,0.504,0.79140556,sol_nn
627,0.508,0.789188,sol_nn
628,0.512,0.78696376,sol_nn
629,0.516,0.78473365,sol_nn
630,0.52,0.7824978,sol_nn
631,0.524,0.78025687,sol_nn
632,0.528,0.7780119,sol_nn
633,0.532,0.77576274,sol_nn
634,0.536,0.7735102,sol_nn
635,0.54,0.77125436,sol_nn
636,0.544,0.768997,sol_nn
637,0.548,0.7667374,sol_nn
638,0.552,0.7644767,sol_nn
639,0.556,0.76221526,sol_nn
640,0.56,0.7599544,sol_nn
641,0.564,0.7576938,sol_nn
642,0.568,0.7554339,sol_nn
643,0.572,0.753176,sol_nn
644,0.576,0.7509201,sol_nn
645,0.58,0.7486671,sol_nn
646,0.584,0.7464178,sol_nn
647,0.588,0.7441711,sol_nn
648,0.592,0.74192905,sol_nn
649,0.596,0.7396916,sol_nn
650,0.6,0.73745924,sol_nn
651,0.604,0.7352322,sol_nn
652,0.608,0.73301053,sol_nn
653,0.612,0.73079515,sol_nn
654,0.616,0.72858584,sol_nn
655,0.62,0.7263834,sol_nn
656,0.624,0.7241877,sol_nn
657,0.628,0.7219988,sol_nn
658,0.632,0.7198173,sol_nn
659,0.636,0.7176435,sol_nn
660,0.64,0.71547675,sol_nn
661,0.644,0.71331763,sol_nn
662,0.648,0.7111659,sol_nn
663,0.652,0.70902205,sol_nn
664,0.656,0.70688593,sol_nn
665,0.66,0.7047572,sol_nn
666,0.664,0.7026361,sol_nn
667,0.668,0.7005219,sol_nn
668,0.672,0.6984154,sol_nn
669,0.676,0.69631606,sol_nn
670,0.68,0.6942237,sol_nn
671,0.684,0.6921383,sol_nn
672,0.688,0.6900594,sol_nn
673,0.692,0.6879868,sol_nn
674,0.696,0.6859204,sol_nn
675,0.7,0.6838601,sol_nn
676,0.704,0.6818054,sol_nn
677,0.708,0.6797557,sol_nn
678,0.712,0.677711,sol_nn
679,0.716,0.67567194,sol_nn
680,0.72,0.6736361,sol_nn
681,0.724,0.6716048,sol_nn
682,0.728,0.66957724,sol_nn
683,0.732,0.66755295,sol_nn
684,0.736,0.66553235,sol_nn
685,0.74,0.6635139,sol_nn
686,0.744,0.66149753,sol_nn
687,0.748,0.6594838,sol_nn
688,0.752,0.6574715,sol_nn
689,0.756,0.6554607,sol_nn
690,0.76,0.65345037,sol_nn
691,0.764,0.6514408,sol_nn
692,0.768,0.6494316,sol_nn
693,0.772,0.6474223,sol_nn
694,0.776,0.6454127,sol_nn
695,0.78,0.6434026,sol_nn
696,0.784,0.6413909,sol_nn
697,0.788,0.63937837,sol_nn
698,0.792,0.637364,sol_nn
699,0.796,0.6353479,sol_nn
700,0.8,0.63332963,sol_nn
701,0.804,0.6313088,sol_nn
702,0.808,0.629285,sol_nn
703,0.812,0.62725884,sol_nn
704,0.816,0.6252292,sol_nn
705,0.82,0.6231961,sol_nn
706,0.824,0.6211593,sol_nn
707,0.828,0.6191189,sol_nn
708,0.832,0.61707455,sol_nn
709,0.836,0.6150259,sol_nn
710,0.84,0.6129731,sol_nn
711,0.844,0.61091536,sol_nn
712,0.848,0.6088536,sol_nn
713,0.852,0.6067866,sol_nn
714,0.856,0.6047148,sol_nn
715,0.86,0.6026384,sol_nn
716,0.864,0.6005564,sol_nn
717,0.868,0.5984698,sol_nn
718,0.872,0.59637815,sol_nn
719,0.876,0.5942805,sol_nn
720,0.88,0.5921779,sol_nn
721,0.884,0.59006995,sol_nn
722,0.888,0.58795714,sol_nn
723,0.892,0.5858382,sol_nn
724,0.896,0.5837143,sol_nn
725,0.9,0.58158535,sol_nn
726,0.904,0.5794507,sol_nn
727,0.908,0.5773111,sol_nn
728,0.912,0.5751654,sol_nn
729,0.916,0.57301474,sol_nn
730,0.92,0.57085925,sol_nn
731,0.924,0.5686985,sol_nn
732,0.928,0.56653273,sol_nn
733,0.932,0.5643618,sol_nn
734,0.936,0.56218624,sol_nn
735,0.94,0.5600058,sol_nn
736,0.944,0.5578203,sol_nn
737,0.948,0.5556306,sol_nn
738,0.952,0.5534361,sol_nn
739,0.956,0.5512374,sol_nn
740,0.96,0.5490342,sol_nn
741,0.964,0.54682684,sol_nn
742,0.968,0.5446155,sol_nn
743,0.972,0.5424005,sol_nn
744,0.976,0.5401817,sol_nn
745,0.98,0.5379588,sol_nn
746,0.984,0.5357325,sol_nn
747,0.988,0.53350276,sol_nn
748,0.992,0.5312697,sol_nn
749,0.996,0.52903384,sol_nn
750,1.0,0.5267948,sol_nn
751,1.004,0.5245535,sol_nn
752,1.008,0.52230895,sol_nn
753,1.012,0.520062,sol_nn
754,1.016,0.51781255,sol_nn
755,1.02,0.5155612,sol_nn
756,1.024,0.5133079,sol_nn
757,1.028,0.51105213,sol_nn
758,1.032,0.5087952,sol_nn
759,1.036,0.5065363,sol_nn
760,1.04,0.5042761,sol_nn
761,1.044,0.50201494,sol_nn
762,1.048,0.49975207,sol_nn
763,1.052,0.49748838,sol_nn
764,1.056,0.49522376,sol_nn
765,1.06,0.49295902,sol_nn
766,1.064,0.4906929,sol_nn
767,1.068,0.48842686,sol_nn
768,1.072,0.4861603,sol_nn
769,1.076,0.48389393,sol_nn
770,1.08,0.48162684,sol_nn
771,1.084,0.47936094,sol_nn
772,1.088,0.4770945,sol_nn
773,1.092,0.47482908,sol_nn
774,1.096,0.47256374,sol_nn
775,1.1,0.47029942,sol_nn
776,1.104,0.4680356,sol_nn
777,1.108,0.4657729,sol_nn
778,1.112,0.4635112,sol_nn
779,1.116,0.46125075,sol_nn
780,1.12,0.45899156,sol_nn
781,1.124,0.4567338,sol_nn
782,1.128,0.45447728,sol_nn
783,1.132,0.45222238,sol_nn
784,1.136,0.44996977,sol_nn
785,1.14,0.44771808,sol_nn
786,1.144,0.44546896,sol_nn
787,1.148,0.4432217,sol_nn
788,1.152,0.4409766,sol_nn
789,1.156,0.43873358,sol_nn
790,1.16,0.43649277,sol_nn
791,1.164,0.4342546,sol_nn
792,1.168,0.4320189,sol_nn
793,1.172,0.4297853,sol_nn
794,1.176,0.42755485,sol_nn
795,1.18,0.42532665,sol_nn
796,1.184,0.42310137,sol_nn
797,1.188,0.420879,sol_nn
798,1.192,0.4186594,sol_nn
799,1.196,0.4164428,sol_nn
800,1.2,0.4142291,sol_nn
801,1.204,0.41201907,sol_nn
802,1.208,0.40981138,sol_nn
803,1.212,0.40760717,sol_nn
804,1.216,0.40540612,sol_nn
805,1.22,0.40320817,sol_nn
806,1.224,0.40101448,sol_nn
807,1.228,0.39882287,sol_nn
808,1.232,0.3966353,sol_nn
809,1.236,0.39445087,sol_nn
810,1.24,0.39227042,sol_nn
811,1.244,0.39009306,sol_nn
812,1.248,0.38791892,sol_nn
813,1.252,0.38574868,sol_nn
814,1.256,0.38358262,sol_nn
815,1.26,0.38141912,sol_nn
816,1.264,0.37925988,sol_nn
817,1.268,0.37710392,sol_nn
818,1.272,0.37495172,sol_nn
819,1.276,0.37280303,sol_nn
820,1.28,0.37065828,sol_nn
821,1.284,0.36851722,sol_nn
822,1.288,0.36637956,sol_nn
823,1.292,0.36424524,sol_nn
824,1.296,0.3621152,sol_nn
825,1.3,0.3599888,sol_nn
826,1.304,0.35786596,sol_nn
827,1.308,0.35574663,sol_nn
828,1.312,0.35363105,sol_nn
829,1.316,0.3515191,sol_nn
830,1.32,0.34941065,sol_nn
831,1.324,0.34730595,sol_nn
832,1.328,0.34520486,sol_nn
833,1.332,0.34310758,sol_nn
834,1.336,0.34101343,sol_nn
835,1.34,0.33892316,sol_nn
836,1.344,0.33683634,sol_nn
837,1.348,0.33475304,sol_nn
838,1.352,0.33267295,sol_nn
839,1.356,0.33059654,sol_nn
840,1.36,0.3285234,sol_nn
841,1.364,0.32645378,sol_nn
842,1.368,0.32438767,sol_nn
843,1.372,0.3223249,sol_nn
844,1.376,0.320265,sol_nn
845,1.38,0.3182088,sol_nn
846,1.384,0.3161556,sol_nn
847,1.388,0.31410527,sol_nn
848,1.392,0.3120589,sol_nn
849,1.396,0.31001478,sol_nn
850,1.4,0.30797428,sol_nn
851,1.404,0.30593657,sol_nn
852,1.408,0.3039017,sol_nn
853,1.412,0.3018701,sol_nn
854,1.416,0.29984114,sol_nn
855,1.42,0.2978151,sol_nn
856,1.424,0.29579175,sol_nn
857,1.428,0.29377085,sol_nn
858,1.432,0.29175287,sol_nn
859,1.436,0.2897375,sol_nn
860,1.44,0.28772482,sol_nn
861,1.444,0.28571442,sol_nn
862,1.448,0.28370667,sol_nn
863,1.452,0.28170127,sol_nn
864,1.456,0.27969804,sol_nn
865,1.46,0.2776975,sol_nn
866,1.464,0.27569887,sol_nn
867,1.468,0.27370238,sol_nn
868,1.472,0.271708,sol_nn
869,1.476,0.2697156,sol_nn
870,1.48,0.26772502,sol_nn
871,1.484,0.26573658,sol_nn
872,1.488,0.26375008,sol_nn
873,1.492,0.26176518,sol_nn
874,1.496,0.25978184,sol_nn
875,1.5,0.25780052,sol_nn
876,1.504,0.25582057,sol_nn
877,1.508,0.25384206,sol_nn
878,1.512,0.2518653,sol_nn
879,1.516,0.24988972,sol_nn
880,1.52,0.24791503,sol_nn
881,1.524,0.2459421,sol_nn
882,1.528,0.24397033,sol_nn
883,1.532,0.24199967,sol_nn
884,1.536,0.24002954,sol_nn
885,1.54,0.23806097,sol_nn
886,1.544,0.23609282,sol_nn
887,1.548,0.23412593,sol_nn
888,1.552,0.2321593,sol_nn
889,1.556,0.23019361,sol_nn
890,1.56,0.22822846,sol_nn
891,1.564,0.22626366,sol_nn
892,1.568,0.22429961,sol_nn
893,1.572,0.22233585,sol_nn
894,1.576,0.22037226,sol_nn
895,1.58,0.2184093,sol_nn
896,1.584,0.21644609,sol_nn
897,1.588,0.21448277,sol_nn
898,1.592,0.21252011,sol_nn
899,1.596,0.210557,sol_nn
900,1.6,0.20859382,sol_nn
901,1.604,0.20663029,sol_nn
902,1.608,0.20466666,sol_nn
903,1.612,0.20270254,sol_nn
904,1.616,0.20073834,sol_nn
905,1.62,0.19877328,sol_nn
906,1.624,0.19680786,sol_nn
907,1.628,0.19484155,sol_nn
908,1.632,0.19287449,sol_nn
909,1.636,0.19090672,sol_nn
910,1.64,0.18893808,sol_nn
911,1.644,0.18696842,sol_nn
912,1.648,0.18499814,sol_nn
913,1.652,0.18302622,sol_nn
914,1.656,0.1810533,sol_nn
915,1.66,0.17907925,sol_nn
916,1.664,0.17710382,sol_nn
917,1.668,0.17512718,sol_nn
918,1.672,0.17314902,sol_nn
919,1.676,0.1711692,sol_nn
920,1.68,0.16918768,sol_nn
921,1.684,0.16720486,sol_nn
922,1.688,0.16522023,sol_nn
923,1.692,0.16323349,sol_nn
924,1.696,0.161245,sol_nn
925,1.7,0.1592543,sol_nn
926,1.704,0.1572623,sol_nn
927,1.708,0.15526775,sol_nn
928,1.712,0.15327115,sol_nn
929,1.716,0.15127224,sol_nn
930,1.72,0.14927115,sol_nn
931,1.724,0.1472678,sol_nn
932,1.728,0.14526194,sol_nn
933,1.732,0.14325339,sol_nn
934,1.736,0.14124244,sol_nn
935,1.74,0.13922898,sol_nn
936,1.744,0.13721278,sol_nn
937,1.748,0.13519357,sol_nn
938,1.752,0.13317175,sol_nn
939,1.756,0.13114731,sol_nn
940,1.76,0.12911974,sol_nn
941,1.764,0.12708889,sol_nn
942,1.768,0.12505548,sol_nn
943,1.772,0.12301868,sol_nn
944,1.776,0.120978534,sol_nn
945,1.78,0.11893542,sol_nn
946,1.784,0.11688861,sol_nn
947,1.788,0.114838764,sol_nn
948,1.792,0.11278549,sol_nn
949,1.796,0.11072871,sol_nn
950,1.8,0.10866834,sol_nn
951,1.804,0.10660449,sol_nn
952,1.808,0.1045367,sol_nn
953,1.812,0.10246539,sol_nn
954,1.816,0.100390434,sol_nn
955,1.82,0.09831151,sol_nn
956,1.824,0.096228644,sol_nn
957,1.828,0.09414208,sol_nn
958,1.832,0.09205146,sol_nn
959,1.836,0.08995658,sol_nn
960,1.84,0.08785765,sol_nn
961,1.844,0.085755005,sol_nn
962,1.848,0.083647795,sol_nn
963,1.852,0.08153621,sol_nn
964,1.856,0.07942054,sol_nn
965,1.86,0.077300705,sol_nn
966,1.864,0.075176276,sol_nn
967,1.868,0.07304756,sol_nn
968,1.872,0.07091402,sol_nn
969,1.876,0.06877626,sol_nn
970,1.88,0.066633865,sol_nn
971,1.884,0.06448691,sol_nn
972,1.888,0.062335216,sol_nn
973,1.892,0.06017871,sol_nn
974,1.896,0.058017462,sol_nn
975,1.9,0.055851318,sol_nn
976,1.904,0.05368041,sol_nn
977,1.908,0.051505018,sol_nn
978,1.912,0.049324356,sol_nn
979,1.916,0.047138676,sol_nn
980,1.92,0.044947974,sol_nn
981,1.924,0.042752255,sol_nn
982,1.928,0.040551513,sol_nn
983,1.932,0.03834557,sol_nn
984,1.936,0.03613443,sol_nn
985,1.94,0.033918284,sol_nn
986,1.944,0.031696748,sol_nn
987,1.948,0.029469851,sol_nn
988,1.952,0.027237892,sol_nn
989,1.956,0.025000438,sol_nn
990,1.96,0.022757415,sol_nn
991,1.964,0.020509351,sol_nn
992,1.968,0.018255647,sol_nn
993,1.972,0.015996523,sol_nn
994,1.976,0.013731682,sol_nn
995,1.98,0.011461284,sol_nn
996,1.984,0.0091855405,sol_nn
997,1.988,0.006904175,sol_nn
998,1.992,0.0046172272,sol_nn
999,1.996,0.0023242442,sol_nn
1000,2.0,2.5939196e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_200/test_nn.csv <==
,X_x,value,name
0,-2.0,2.9693358e-05,test_nn
1,-1.996,0.0021813393,test_nn
2,-1.992,0.0043334635,test_nn
3,-1.988,0.006485833,test_nn
4,-1.984,0.008639154,test_nn
5,-1.98,0.010792733,test_nn
6,-1.976,0.01294688,test_nn
7,-1.972,0.015101487,test_nn
8,-1.968,0.017256347,test_nn
9,-1.964,0.01941172,test_nn
10,-1.96,0.021567496,test_nn
11,-1.956,0.023723908,test_nn
12,-1.952,0.025880419,test_nn
13,-1.948,0.028037539,test_nn
14,-1.944,0.030194782,test_nn
15,-1.94,0.032352515,test_nn
16,-1.936,0.034510314,test_nn
17,-1.932,0.03666882,test_nn
18,-1.928,0.038827054,test_nn
19,-1.924,0.040985867,test_nn
20,-1.92,0.043144777,test_nn
21,-1.916,0.045304243,test_nn
22,-1.912,0.047463663,test_nn
23,-1.908,0.049623474,test_nn
24,-1.904,0.051783152,test_nn
25,-1.9,0.053943135,test_nn
26,-1.896,0.05610351,test_nn
27,-1.892,0.058263987,test_nn
28,-1.888,0.06042435,test_nn
29,-1.884,0.06258475,test_nn
30,-1.88,0.064745426,test_nn
31,-1.876,0.06690639,test_nn
32,-1.872,0.06906702,test_nn
33,-1.868,0.07122812,test_nn
34,-1.864,0.07338909,test_nn
35,-1.86,0.07555015,test_nn
36,-1.856,0.077711195,test_nn
37,-1.852,0.079872206,test_nn
38,-1.848,0.0820331,test_nn
39,-1.844,0.08419405,test_nn
40,-1.84,0.086355075,test_nn
41,-1.836,0.08851608,test_nn
42,-1.832,0.09067701,test_nn
43,-1.828,0.09283781,test_nn
44,-1.824,0.09499842,test_nn
45,-1.82,0.09715906,test_nn
46,-1.816,0.09931952,test_nn
47,-1.812,0.10147981,test_nn
48,-1.808,0.1036402,test_nn
49,-1.804,0.10580032,test_nn
50,-1.8,0.10796043,test_nn
51,-1.796,0.110120215,test_nn
52,-1.792,0.11227968,test_nn
53,-1.788,0.11443925,test_nn
54,-1.784,0.116598584,test_nn
55,-1.78,0.118757755,test_nn
56,-1.776,0.12091647,test_nn
57,-1.772,0.12307504,test_nn
58,-1.768,0.12523347,test_nn
59,-1.764,0.1273917,test_nn
60,-1.76,0.12954958,test_nn
61,-1.756,0.13170736,test_nn
62,-1.752,0.13386467,test_nn
63,-1.748,0.13602206,test_nn
64,-1.744,0.13817844,test_nn
65,-1.74,0.14033498,test_nn
66,-1.736,0.14249106,test_nn
67,-1.732,0.144647,test_nn
68,-1.728,0.14680259,test_nn
69,-1.724,0.14895754,test_nn
70,-1.72,0.15111248,test_nn
71,-1.716,0.15326694,test_nn
72,-1.712,0.15542111,test_nn
73,-1.708,0.15757495,test_nn
74,-1.704,0.1597282,test_nn
75,-1.7,0.16188131,test_nn
76,-1.696,0.16403373,test_nn
77,-1.692,0.16618589,test_nn
78,-1.688,0.16833758,test_nn
79,-1.684,0.17048904,test_nn
80,-1.68,0.17263986,test_nn
81,-1.676,0.17479031,test_nn
82,-1.672,0.17694034,test_nn
83,-1.668,0.17909,test_nn
84,-1.664,0.18123896,test_nn
85,-1.66,0.18338786,test_nn
86,-1.656,0.185536,test_nn
87,-1.652,0.18768379,test_nn
88,-1.648,0.18983108,test_nn
89,-1.644,0.19197801,test_nn
90,-1.64,0.19412419,test_nn
91,-1.636,0.19626987,test_nn
92,-1.632,0.19841528,test_nn
93,-1.628,0.20055991,test_nn
94,-1.624,0.20270434,test_nn
95,-1.62,0.20484811,test_nn
96,-1.616,0.20699115,test_nn
97,-1.612,0.209134,test_nn
98,-1.608,0.21127628,test_nn
99,-1.604,0.21341798,test_nn
100,-1.6,0.21555907,test_nn
101,-1.596,0.21769983,test_nn
102,-1.592,0.21983965,test_nn
103,-1.588,0.22197884,test_nn
104,-1.584,0.22411819,test_nn
105,-1.58,0.22625652,test_nn
106,-1.576,0.2283943,test_nn
107,-1.572,0.23053129,test_nn
108,-1.568,0.23266786,test_nn
109,-1.564,0.23480427,test_nn
110,-1.56,0.23693955,test_nn
111,-1.556,0.23907475,test_nn
112,-1.552,0.24120899,test_nn
113,-1.548,0.24334264,test_nn
114,-1.544,0.24547583,test_nn
115,-1.54,0.24760842,test_nn
116,-1.536,0.24974035,test_nn
117,-1.532,0.25187197,test_nn
118,-1.528,0.2540027,test_nn
119,-1.524,0.25613296,test_nn
120,-1.52,0.25826254,test_nn
121,-1.516,0.26039162,test_nn
122,-1.512,0.26252,test_nn
123,-1.508,0.26464787,test_nn
124,-1.504,0.26677525,test_nn
125,-1.5,0.26890138,test_nn
126,-1.496,0.27102748,test_nn
127,-1.492,0.2731533,test_nn
128,-1.488,0.2752778,test_nn
129,-1.484,0.27740192,test_nn
130,-1.48,0.27952582,test_nn
131,-1.476,0.28164873,test_nn
132,-1.472,0.283771,test_nn
133,-1.468,0.2858926,test_nn
134,-1.464,0.28801405,test_nn
135,-1.46,0.2901348,test_nn
136,-1.456,0.2922544,test_nn
137,-1.452,0.29437387,test_nn
138,-1.448,0.29649264,test_nn
139,-1.444,0.2986108,test_nn
140,-1.44,0.30072856,test_nn
141,-1.436,0.3028455,test_nn
142,-1.432,0.30496183,test_nn
143,-1.428,0.30707768,test_nn
144,-1.424,0.30919272,test_nn
145,-1.42,0.31130746,test_nn
146,-1.416,0.31342143,test_nn
147,-1.412,0.31553483,test_nn
148,-1.408,0.31764773,test_nn
149,-1.404,0.31975958,test_nn
150,-1.4,0.32187176,test_nn
151,-1.396,0.32398266,test_nn
152,-1.392,0.3260933,test_nn
153,-1.388,0.32820323,test_nn
154,-1.384,0.3303124,test_nn
155,-1.38,0.33242175,test_nn
156,-1.376,0.33452988,test_nn
157,-1.372,0.33663735,test_nn
158,-1.368,0.33874467,test_nn
159,-1.364,0.34085122,test_nn
160,-1.36,0.34295708,test_nn
161,-1.356,0.34506282,test_nn
162,-1.352,0.3471681,test_nn
163,-1.348,0.34927207,test_nn
164,-1.344,0.3513762,test_nn
165,-1.34,0.35347944,test_nn
166,-1.336,0.35558242,test_nn
167,-1.332,0.3576846,test_nn
168,-1.328,0.35978657,test_nn
169,-1.324,0.361888,test_nn
170,-1.32,0.36398867,test_nn
171,-1.316,0.3660892,test_nn
172,-1.312,0.3681888,test_nn
173,-1.308,0.37028816,test_nn
174,-1.304,0.37238777,test_nn
175,-1.3,0.37448546,test_nn
176,-1.296,0.37658393,test_nn
177,-1.292,0.37868077,test_nn
178,-1.288,0.38077807,test_nn
179,-1.284,0.38287482,test_nn
180,-1.28,0.38497105,test_nn
181,-1.276,0.38706666,test_nn
182,-1.272,0.389162,test_nn
183,-1.268,0.39125678,test_nn
184,-1.264,0.3933513,test_nn
185,-1.26,0.39544535,test_nn
186,-1.256,0.3975386,test_nn
187,-1.252,0.39963228,test_nn
188,-1.248,0.40172502,test_nn
189,-1.244,0.40381777,test_nn
190,-1.24,0.40590954,test_nn
191,-1.236,0.40800172,test_nn
192,-1.232,0.4100934,test_nn
193,-1.228,0.4121842,test_nn
194,-1.224,0.41427484,test_nn
195,-1.22,0.41636503,test_nn
196,-1.216,0.4184551,test_nn
197,-1.212,0.42054516,test_nn
198,-1.208,0.4226347,test_nn
199,-1.204,0.4247236,test_nn
200,-1.2,0.42681247,test_nn
201,-1.196,0.42890126,test_nn
202,-1.192,0.43098944,test_nn
203,-1.188,0.4330774,test_nn
204,-1.184,0.435165,test_nn
205,-1.18,0.4372525,test_nn
206,-1.176,0.43934008,test_nn
207,-1.172,0.44142723,test_nn
208,-1.168,0.44351396,test_nn
209,-1.164,0.44560063,test_nn
210,-1.16,0.44768706,test_nn
211,-1.156,0.4497733,test_nn
212,-1.152,0.4518593,test_nn
213,-1.148,0.45394546,test_nn
214,-1.144,0.45603108,test_nn
215,-1.14,0.45811665,test_nn
216,-1.136,0.46020216,test_nn
217,-1.132,0.46228746,test_nn
218,-1.128,0.46437293,test_nn
219,-1.124,0.46645758,test_nn
220,-1.12,0.46854326,test_nn
221,-1.116,0.47062764,test_nn
222,-1.112,0.47271273,test_nn
223,-1.108,0.47479716,test_nn
224,-1.104,0.4768818,test_nn
225,-1.1,0.4789669,test_nn
226,-1.096,0.4810515,test_nn
227,-1.092,0.48313582,test_nn
228,-1.088,0.4852207,test_nn
229,-1.084,0.48730507,test_nn
230,-1.08,0.48938972,test_nn
231,-1.076,0.49147454,test_nn
232,-1.072,0.49355945,test_nn
233,-1.068,0.49564344,test_nn
234,-1.064,0.49772847,test_nn
235,-1.06,0.49981284,test_nn
236,-1.056,0.5018977,test_nn
237,-1.052,0.5039829,test_nn
238,-1.048,0.5060682,test_nn
239,-1.044,0.50815296,test_nn
240,-1.04,0.5102381,test_nn
241,-1.036,0.5123234,test_nn
242,-1.032,0.51440865,test_nn
243,-1.028,0.5164943,test_nn
244,-1.024,0.51858014,test_nn
245,-1.02,0.5206662,test_nn
246,-1.016,0.5227522,test_nn
247,-1.012,0.5248385,test_nn
248,-1.008,0.5269253,test_nn
249,-1.004,0.52901155,test_nn
250,-1.0,0.53109866,test_nn
251,-0.996,0.5331861,test_nn
252,-0.992,0.53527325,test_nn
253,-0.988,0.53736085,test_nn
254,-0.984,0.5394488,test_nn
255,-0.98,0.5415367,test_nn
256,-0.976,0.5436258,test_nn
257,-0.972,0.545714,test_nn
258,-0.968,0.54780364,test_nn
259,-0.964,0.5498925,test_nn
260,-0.96,0.5519823,test_nn
261,-0.956,0.55407226,test_nn
262,-0.952,0.5561628,test_nn
263,-0.948,0.558253,test_nn
264,-0.944,0.5603442,test_nn
265,-0.94,0.5624356,test_nn
266,-0.936,0.56452775,test_nn
267,-0.932,0.5666195,test_nn
268,-0.928,0.5687125,test_nn
269,-0.924,0.5708051,test_nn
270,-0.92,0.57289875,test_nn
271,-0.916,0.57499266,test_nn
272,-0.912,0.57708687,test_nn
273,-0.908,0.5791813,test_nn
274,-0.904,0.5812767,test_nn
275,-0.9,0.5833722,test_nn
276,-0.896,0.58546835,test_nn
277,-0.892,0.5875645,test_nn
278,-0.888,0.5896616,test_nn
279,-0.884,0.59175926,test_nn
280,-0.88,0.5938569,test_nn
281,-0.876,0.59595495,test_nn
282,-0.872,0.59805465,test_nn
283,-0.868,0.6001538,test_nn
284,-0.864,0.6022536,test_nn
285,-0.86,0.6043541,test_nn
286,-0.856,0.6064551,test_nn
287,-0.852,0.60855657,test_nn
288,-0.848,0.61065876,test_nn
289,-0.844,0.6127608,test_nn
290,-0.84,0.61486405,test_nn
291,-0.836,0.61696756,test_nn
292,-0.832,0.6190717,test_nn
293,-0.828,0.6211761,test_nn
294,-0.824,0.6232816,test_nn
295,-0.82,0.6253876,test_nn
296,-0.816,0.627494,test_nn
297,-0.812,0.6296006,test_nn
298,-0.808,0.63170785,test_nn
299,-0.804,0.63381594,test_nn
300,-0.8,0.6359245,test_nn
301,-0.796,0.6380334,test_nn
302,-0.792,0.64014274,test_nn
303,-0.788,0.642253,test_nn
304,-0.784,0.64436364,test_nn
305,-0.78,0.64647496,test_nn
306,-0.776,0.6485867,test_nn
307,-0.772,0.6506983,test_nn
308,-0.768,0.65281117,test_nn
309,-0.764,0.65492404,test_nn
310,-0.76,0.657038,test_nn
311,-0.756,0.6591523,test_nn
312,-0.752,0.6612669,test_nn
313,-0.748,0.66338205,test_nn
314,-0.744,0.6654979,test_nn
315,-0.74,0.6676135,test_nn
316,-0.736,0.66972995,test_nn
317,-0.732,0.67184687,test_nn
318,-0.728,0.673964,test_nn
319,-0.724,0.67608166,test_nn
320,-0.72,0.67819977,test_nn
321,-0.716,0.6803181,test_nn
322,-0.712,0.68243706,test_nn
323,-0.708,0.6845564,test_nn
324,-0.704,0.68667555,test_nn
325,-0.7,0.68879557,test_nn
326,-0.696,0.6909153,test_nn
327,-0.692,0.69303584,test_nn
328,-0.688,0.695156,test_nn
329,-0.684,0.6972773,test_nn
330,-0.68,0.6993976,test_nn
331,-0.676,0.7015188,test_nn
332,-0.672,0.70363986,test_nn
333,-0.668,0.7057609,test_nn
334,-0.664,0.70788246,test_nn
335,-0.66,0.71000385,test_nn
336,-0.656,0.71212524,test_nn
337,-0.652,0.7142466,test_nn
338,-0.648,0.7163678,test_nn
339,-0.644,0.71848875,test_nn
340,-0.64,0.72060996,test_nn
341,-0.636,0.7227305,test_nn
342,-0.632,0.7248513,test_nn
343,-0.628,0.72697175,test_nn
344,-0.624,0.72909194,test_nn
345,-0.62,0.7312117,test_nn
346,-0.616,0.7333311,test_nn
347,-0.612,0.7354498,test_nn
348,-0.608,0.73756796,test_nn
349,-0.604,0.73968613,test_nn
350,-0.6,0.74180347,test_nn
351,-0.596,0.7439202,test_nn
352,-0.592,0.746036,test_nn
353,-0.588,0.7481513,test_nn
354,-0.584,0.75026524,test_nn
355,-0.58,0.7523792,test_nn
356,-0.576,0.7544912,test_nn
357,-0.572,0.7566032,test_nn
358,-0.568,0.75871336,test_nn
359,-0.564,0.7608229,test_nn
360,-0.56,0.7629309,test_nn
361,-0.556,0.76503724,test_nn
362,-0.552,0.7671425,test_nn
363,-0.548,0.7692468,test_nn
364,-0.544,0.7713493,test_nn
365,-0.54,0.77345,test_nn
366,-0.536,0.7755489,test_nn
367,-0.532,0.777646,test_nn
368,-0.528,0.77974135,test_nn
369,-0.524,0.78183454,test_nn
370,-0.52,0.78392625,test_nn
371,-0.516,0.7860154,test_nn
372,-0.512,0.7881024,test_nn
373,-0.508,0.7901865,test_nn
374,-0.504,0.7922691,test_nn
375,-0.5,0.7943482,test_nn
376,-0.496,0.7964255,test_nn
377,-0.492,0.79849887,test_nn
378,-0.488,0.8005701,test_nn
379,-0.484,0.80263877,test_nn
380,-0.48,0.804703,test_nn
381,-0.476,0.80676484,test_nn
382,-0.472,0.8088232,test_nn
383,-0.468,0.8108777,test_nn
384,-0.464,0.8129291,test_nn
385,-0.46,0.8149756,test_nn
386,-0.456,0.8170195,test_nn
387,-0.452,0.8190586,test_nn
388,-0.448,0.8210932,test_nn
389,-0.444,0.82312423,test_nn
390,-0.44,0.8251502,test_nn
391,-0.436,0.8271716,test_nn
392,-0.432,0.82918847,test_nn
393,-0.428,0.83119965,test_nn
394,-0.424,0.8332061,test_nn
395,-0.42,0.83520746,test_nn
396,-0.416,0.8372027,test_nn
397,-0.412,0.8391929,test_nn
398,-0.408,0.8411771,test_nn
399,-0.404,0.8431549,test_nn
400,-0.4,0.8451267,test_nn
401,-0.396,0.84709215,test_nn
402,-0.392,0.84905124,test_nn
403,-0.388,0.85100335,test_nn
404,-0.384,0.85294837,test_nn
405,-0.38,0.8548864,test_nn
406,-0.376,0.85681695,test_nn
407,-0.372,0.85874003,test_nn
408,-0.368,0.86065507,test_nn
409,-0.364,0.86256266,test_nn
410,-0.36,0.8644616,test_nn
411,-0.356,0.86635184,test_nn
412,-0.352,0.8682339,test_nn
413,-0.348,0.87010694,test_nn
414,-0.344,0.8719709,test_nn
415,-0.34,0.8738252,test_nn
416,-0.336,0.8756703,test_nn
417,-0.332,0.8775057,test_nn
418,-0.328,0.87933075,test_nn
419,-0.324,0.88114566,test_nn
420,-0.32,0.88294935,test_nn
421,-0.316,0.8847432,test_nn
422,-0.312,0.8865252,test_nn
423,-0.308,0.88829595,test_nn
424,-0.304,0.8900553,test_nn
425,-0.3,0.8918032,test_nn
426,-0.296,0.8935384,test_nn
427,-0.292,0.8952612,test_nn
428,-0.288,0.89697194,test_nn
429,-0.284,0.898669,test_nn
430,-0.28,0.9003534,test_nn
431,-0.276,0.90202385,test_nn
432,-0.272,0.90368086,test_nn
433,-0.268,0.90532386,test_nn
434,-0.264,0.90695214,test_nn
435,-0.26,0.9085657,test_nn
436,-0.256,0.9101645,test_nn
437,-0.252,0.9117486,test_nn
438,-0.248,0.9133165,test_nn
439,-0.244,0.9148689,test_nn
440,-0.24,0.91640484,test_nn
441,-0.236,0.91792464,test_nn
442,-0.232,0.91942745,test_nn
443,-0.228,0.92091376,test_nn
444,-0.224,0.9223824,test_nn
445,-0.22,0.92383295,test_nn
446,-0.216,0.92526627,test_nn
447,-0.212,0.92668164,test_nn
448,-0.208,0.9280776,test_nn
449,-0.204,0.9294553,test_nn
450,-0.2,0.93081343,test_nn
451,-0.196,0.9321521,test_nn
452,-0.192,0.93347144,test_nn
453,-0.188,0.93477,test_nn
454,-0.184,0.9360488,test_nn
455,-0.18,0.937307,test_nn
456,-0.176,0.9385437,test_nn
457,-0.172,0.9397594,test_nn
458,-0.168,0.9409535,test_nn
459,-0.164,0.94212586,test_nn
460,-0.16,0.9432757,test_nn
461,-0.156,0.9444031,test_nn
462,-0.152,0.9455084,test_nn
463,-0.148,0.94659007,test_nn
464,-0.144,0.9476481,test_nn
465,-0.14,0.9486832,test_nn
466,-0.136,0.94969416,test_nn
467,-0.132,0.95068055,test_nn
468,-0.128,0.95164275,test_nn
469,-0.124,0.9525803,test_nn
470,-0.12,0.95349276,test_nn
471,-0.116,0.95438063,test_nn
472,-0.112,0.955242,test_nn
473,-0.108,0.9560783,test_nn
474,-0.104,0.9568886,test_nn
475,-0.1,0.9576722,test_nn
476,-0.096,0.9584297,test_nn
477,-0.092,0.95916,test_nn
478,-0.088,0.95986396,test_nn
479,-0.084,0.96054006,test_nn
480,-0.08,0.96118975,test_nn
481,-0.076,0.9618115,test_nn
482,-0.072,0.96240515,test_nn
483,-0.068,0.9629711,test_nn
484,-0.064,0.9635093,test_nn
485,-0.06,0.9640186,test_nn
486,-0.056,0.9645,test_nn
487,-0.052,0.96495193,test_nn
488,-0.048,0.9653752,test_nn
489,-0.044,0.9657703,test_nn
490,-0.04,0.9661359,test_nn
491,-0.036,0.9664722,test_nn
492,-0.032,0.9667795,test_nn
493,-0.028,0.9670572,test_nn
494,-0.024,0.9673053,test_nn
495,-0.02,0.96752363,test_nn
496,-0.016,0.9677119,test_nn
497,-0.012,0.96787095,test_nn
498,-0.008,0.96800053,test_nn
499,-0.004,0.9680995,test_nn
500,0.0,0.9681687,test_nn
501,0.004,0.9682076,test_nn
502,0.008,0.9682167,test_nn
503,0.012,0.9681957,test_nn
504,0.016,0.96814436,test_nn
505,0.02,0.9680635,test_nn
506,0.024,0.9679522,test_nn
507,0.028,0.9678104,test_nn
508,0.032,0.9676392,test_nn
509,0.036,0.96743774,test_nn
510,0.04,0.9672063,test_nn
511,0.044,0.9669448,test_nn
512,0.048,0.96665335,test_nn
513,0.052,0.9663317,test_nn
514,0.056,0.9659815,test_nn
515,0.06,0.9656006,test_nn
516,0.064,0.9651903,test_nn
517,0.068,0.9647503,test_nn
518,0.072,0.9642817,test_nn
519,0.076,0.96378267,test_nn
520,0.08,0.9632552,test_nn
521,0.084,0.96269846,test_nn
522,0.088,0.96211237,test_nn
523,0.092,0.96149796,test_nn
524,0.096,0.96085453,test_nn
525,0.1,0.9601829,test_nn
526,0.104,0.9594829,test_nn
527,0.108,0.9587542,test_nn
528,0.112,0.9579978,test_nn
529,0.116,0.95721304,test_nn
530,0.12,0.956401,test_nn
531,0.124,0.95556074,test_nn
532,0.128,0.9546937,test_nn
533,0.132,0.9537991,test_nn
534,0.136,0.9528774,test_nn
535,0.14,0.9519288,test_nn
536,0.144,0.95095336,test_nn
537,0.148,0.9499515,test_nn
538,0.152,0.948923,test_nn
539,0.156,0.9478684,test_nn
540,0.16,0.94678783,test_nn
541,0.164,0.9456814,test_nn
542,0.168,0.9445491,test_nn
543,0.172,0.9433915,test_nn
544,0.176,0.94220805,test_nn
545,0.18,0.94100034,test_nn
546,0.184,0.93976724,test_nn
547,0.188,0.93850946,test_nn
548,0.192,0.9372273,test_nn
549,0.196,0.93592036,test_nn
550,0.2,0.93458915,test_nn
551,0.204,0.93323416,test_nn
552,0.208,0.9318549,test_nn
553,0.212,0.93045217,test_nn
554,0.216,0.9290257,test_nn
555,0.22,0.9275763,test_nn
556,0.224,0.9261031,test_nn
557,0.228,0.9246077,test_nn
558,0.232,0.92308867,test_nn
559,0.236,0.92154765,test_nn
560,0.24,0.91998404,test_nn
561,0.244,0.9183981,test_nn
562,0.248,0.9167897,test_nn
563,0.252,0.9151601,test_nn
564,0.256,0.9135083,test_nn
565,0.26,0.91183573,test_nn
566,0.264,0.91014147,test_nn
567,0.268,0.90842605,test_nn
568,0.272,0.90669,test_nn
569,0.276,0.9049336,test_nn
570,0.28,0.90315694,test_nn
571,0.284,0.90136033,test_nn
572,0.288,0.8995437,test_nn
573,0.292,0.89770854,test_nn
574,0.296,0.8958533,test_nn
575,0.3,0.8939799,test_nn
576,0.304,0.89208734,test_nn
577,0.308,0.89017737,test_nn
578,0.312,0.8882496,test_nn
579,0.316,0.8863048,test_nn
580,0.32,0.8843434,test_nn
581,0.324,0.88236487,test_nn
582,0.328,0.88037103,test_nn
583,0.332,0.8783616,test_nn
584,0.336,0.87633747,test_nn
585,0.34,0.874299,test_nn
586,0.344,0.87224716,test_nn
587,0.348,0.8701817,test_nn
588,0.352,0.86810386,test_nn
589,0.356,0.86601436,test_nn
590,0.36,0.8639138,test_nn
591,0.364,0.86180294,test_nn
592,0.368,0.85968244,test_nn
593,0.372,0.85755247,test_nn
594,0.376,0.8554151,test_nn
595,0.38,0.85327035,test_nn
596,0.384,0.85111916,test_nn
597,0.388,0.84896237,test_nn
598,0.392,0.8468005,test_nn
599,0.396,0.8446353,test_nn
600,0.4,0.8424668,test_nn
601,0.404,0.8402967,test_nn
602,0.408,0.83812517,test_nn
603,0.412,0.83595383,test_nn
604,0.416,0.83378303,test_nn
605,0.42,0.831613,test_nn
606,0.424,0.8294466,test_nn
607,0.428,0.8272832,test_nn
608,0.432,0.82512414,test_nn
609,0.436,0.8229706,test_nn
610,0.44,0.820822,test_nn
611,0.444,0.8186813,test_nn
612,0.448,0.81654763,test_nn
613,0.452,0.814422,test_nn
614,0.456,0.81230557,test_nn
615,0.46,0.81019837,test_nn
616,0.464,0.8081014,test_nn
617,0.468,0.8060154,test_nn
618,0.472,0.8039401,test_nn
619,0.476,0.80187577,test_nn
620,0.48,0.7998239,test_nn
621,0.484,0.7977833,test_nn
622,0.488,0.79575515,test_nn
623,0.492,0.7937395,test_nn
624,0.496,0.7917355,test_nn
625,0.5,0.789744,test_nn
626,0.504,0.78776413,test_nn
627,0.508,0.7857965,test_nn
628,0.512,0.78384006,test_nn
629,0.516,0.78189456,test_nn
630,0.52,0.7799599,test_nn
631,0.524,0.7780353,test_nn
632,0.528,0.7761199,test_nn
633,0.532,0.7742138,test_nn
634,0.536,0.7723152,test_nn
635,0.54,0.77042395,test_nn
636,0.544,0.7685395,test_nn
637,0.548,0.7666605,test_nn
638,0.552,0.764786,test_nn
639,0.556,0.7629151,test_nn
640,0.56,0.76104665,test_nn
641,0.564,0.7591803,test_nn
642,0.568,0.75731397,test_nn
643,0.572,0.75544786,test_nn
644,0.576,0.75358,test_nn
645,0.58,0.7517097,test_nn
646,0.584,0.74983585,test_nn
647,0.588,0.7479572,test_nn
648,0.592,0.7460733,test_nn
649,0.596,0.7441828,test_nn
650,0.6,0.7422855,test_nn
651,0.604,0.7403794,test_nn
652,0.608,0.7384641,test_nn
653,0.612,0.7365396,test_nn
654,0.616,0.7346043,test_nn
655,0.62,0.73265755,test_nn
656,0.624,0.7306993,test_nn
657,0.628,0.7287283,test_nn
658,0.632,0.72674507,test_nn
659,0.636,0.7247484,test_nn
660,0.64,0.72273755,test_nn
661,0.644,0.7207134,test_nn
662,0.648,0.7186751,test_nn
663,0.652,0.71662235,test_nn
664,0.656,0.7145555,test_nn
665,0.66,0.7124736,test_nn
666,0.664,0.71037763,test_nn
667,0.668,0.70826745,test_nn
668,0.672,0.7061428,test_nn
669,0.676,0.70400435,test_nn
670,0.68,0.7018521,test_nn
671,0.684,0.6996864,test_nn
672,0.688,0.69750726,test_nn
673,0.692,0.6953155,test_nn
674,0.696,0.6931112,test_nn
675,0.7,0.6908951,test_nn
676,0.704,0.6886673,test_nn
677,0.708,0.68642855,test_nn
678,0.712,0.6841788,test_nn
679,0.716,0.6819198,test_nn
680,0.72,0.6796508,test_nn
681,0.724,0.67737263,test_nn
682,0.728,0.67508656,test_nn
683,0.732,0.6727922,test_nn
684,0.736,0.6704911,test_nn
685,0.74,0.6681834,test_nn
686,0.744,0.665869,test_nn
687,0.748,0.6635497,test_nn
688,0.752,0.6612253,test_nn
689,0.756,0.65889674,test_nn
690,0.76,0.65656424,test_nn
691,0.764,0.6542283,test_nn
692,0.768,0.65189,test_nn
693,0.772,0.6495491,test_nn
694,0.776,0.64720726,test_nn
695,0.78,0.6448636,test_nn
696,0.784,0.64251935,test_nn
697,0.788,0.640175,test_nn
698,0.792,0.63783085,test_nn
699,0.796,0.6354877,test_nn
700,0.8,0.6331452,test_nn
701,0.804,0.63080454,test_nn
702,0.808,0.6284654,test_nn
703,0.812,0.62612873,test_nn
704,0.816,0.62379444,test_nn
705,0.82,0.62146324,test_nn
706,0.824,0.61913496,test_nn
707,0.828,0.6168102,test_nn
708,0.832,0.6144896,test_nn
709,0.836,0.61217237,test_nn
710,0.84,0.6098596,test_nn
711,0.844,0.60755104,test_nn
712,0.848,0.60524756,test_nn
713,0.852,0.6029485,test_nn
714,0.856,0.60065466,test_nn
715,0.86,0.59836584,test_nn
716,0.864,0.59608203,test_nn
717,0.868,0.59380364,test_nn
718,0.872,0.5915309,test_nn
719,0.876,0.5892634,test_nn
720,0.88,0.58700156,test_nn
721,0.884,0.58474547,test_nn
722,0.888,0.58249515,test_nn
723,0.892,0.5802503,test_nn
724,0.896,0.57801163,test_nn
725,0.9,0.5757787,test_nn
726,0.904,0.5735513,test_nn
727,0.908,0.5713298,test_nn
728,0.912,0.5691138,test_nn
729,0.916,0.5669037,test_nn
730,0.92,0.56469923,test_nn
731,0.924,0.5625007,test_nn
732,0.928,0.5603074,test_nn
733,0.932,0.55811954,test_nn
734,0.936,0.55593765,test_nn
735,0.94,0.5537607,test_nn
736,0.944,0.5515892,test_nn
737,0.948,0.5494231,test_nn
738,0.952,0.54726195,test_nn
739,0.956,0.545106,test_nn
740,0.96,0.5429547,test_nn
741,0.964,0.5408083,test_nn
742,0.968,0.53866696,test_nn
743,0.972,0.5365304,test_nn
744,0.976,0.5343979,test_nn
745,0.98,0.53226984,test_nn
746,0.984,0.53014594,test_nn
747,0.988,0.5280269,test_nn
748,0.992,0.5259109,test_nn
749,0.996,0.5237997,test_nn
750,1.0,0.52169126,test_nn
751,1.004,0.5195876,test_nn
752,1.008,0.517487,test_nn
753,1.012,0.51539004,test_nn
754,1.016,0.51329577,test_nn
755,1.02,0.51120496,test_nn
756,1.024,0.5091176,test_nn
757,1.028,0.5070325,test_nn
758,1.032,0.50495064,test_nn
759,1.036,0.50287133,test_nn
760,1.04,0.50079435,test_nn
761,1.044,0.49872014,test_nn
762,1.048,0.49664786,test_nn
763,1.052,0.49457735,test_nn
764,1.056,0.4925095,test_nn
765,1.06,0.49044344,test_nn
766,1.064,0.48837876,test_nn
767,1.068,0.48631623,test_nn
768,1.072,0.48425516,test_nn
769,1.076,0.4821956,test_nn
770,1.08,0.48013684,test_nn
771,1.084,0.4780799,test_nn
772,1.088,0.47602352,test_nn
773,1.092,0.47396877,test_nn
774,1.096,0.4719145,test_nn
775,1.1,0.46986082,test_nn
776,1.104,0.46780822,test_nn
777,1.108,0.4657563,test_nn
778,1.112,0.46370423,test_nn
779,1.116,0.46165332,test_nn
780,1.12,0.45960245,test_nn
781,1.124,0.45755205,test_nn
782,1.128,0.45550108,test_nn
783,1.132,0.4534508,test_nn
784,1.136,0.45140067,test_nn
785,1.14,0.44934988,test_nn
786,1.144,0.44729936,test_nn
787,1.148,0.4452487,test_nn
788,1.152,0.4431975,test_nn
789,1.156,0.441146,test_nn
790,1.16,0.4390942,test_nn
791,1.164,0.43704176,test_nn
792,1.168,0.43498912,test_nn
793,1.172,0.4329357,test_nn
794,1.176,0.43088162,test_nn
795,1.18,0.428827,test_nn
796,1.184,0.42677128,test_nn
797,1.188,0.42471534,test_nn
798,1.192,0.4226582,test_nn
799,1.196,0.42060047,test_nn
800,1.2,0.41854188,test_nn
801,1.204,0.41648242,test_nn
802,1.208,0.41442174,test_nn
803,1.212,0.41236037,test_nn
804,1.216,0.410298,test_nn
805,1.22,0.40823445,test_nn
806,1.224,0.40617052,test_nn
807,1.228,0.40410495,test_nn
808,1.232,0.40203822,test_nn
809,1.236,0.3999706,test_nn
810,1.24,0.39790207,test_nn
811,1.244,0.3958324,test_nn
812,1.248,0.39376143,test_nn
813,1.252,0.39168915,test_nn
814,1.256,0.3896165,test_nn
815,1.26,0.38754237,test_nn
816,1.264,0.38546708,test_nn
817,1.268,0.3833911,test_nn
818,1.272,0.3813135,test_nn
819,1.276,0.3792351,test_nn
820,1.28,0.37715563,test_nn
821,1.284,0.37507522,test_nn
822,1.288,0.3729936,test_nn
823,1.292,0.3709105,test_nn
824,1.296,0.36882675,test_nn
825,1.3,0.36674213,test_nn
826,1.304,0.3646566,test_nn
827,1.308,0.36256975,test_nn
828,1.312,0.36048192,test_nn
829,1.316,0.3583935,test_nn
830,1.32,0.35630378,test_nn
831,1.324,0.35421324,test_nn
832,1.328,0.35212186,test_nn
833,1.332,0.35003,test_nn
834,1.336,0.34793675,test_nn
835,1.34,0.34584278,test_nn
836,1.344,0.34374833,test_nn
837,1.348,0.34165293,test_nn
838,1.352,0.33955666,test_nn
839,1.356,0.33745983,test_nn
840,1.36,0.33536214,test_nn
841,1.364,0.33326432,test_nn
842,1.368,0.3311655,test_nn
843,1.372,0.32906622,test_nn
844,1.376,0.32696617,test_nn
845,1.38,0.32486576,test_nn
846,1.384,0.3227648,test_nn
847,1.388,0.32066292,test_nn
848,1.392,0.31856138,test_nn
849,1.396,0.31645864,test_nn
850,1.4,0.3143559,test_nn
851,1.404,0.31225276,test_nn
852,1.408,0.31014934,test_nn
853,1.412,0.3080457,test_nn
854,1.416,0.30594146,test_nn
855,1.42,0.30383736,test_nn
856,1.424,0.30173284,test_nn
857,1.428,0.29962766,test_nn
858,1.432,0.29752284,test_nn
859,1.436,0.29541767,test_nn
860,1.44,0.29331243,test_nn
861,1.444,0.29120737,test_nn
862,1.448,0.28910202,test_nn
863,1.452,0.28699654,test_nn
864,1.456,0.28489122,test_nn
865,1.46,0.28278595,test_nn
866,1.464,0.28068054,test_nn
867,1.468,0.27857533,test_nn
868,1.472,0.27647007,test_nn
869,1.476,0.2743651,test_nn
870,1.48,0.2722599,test_nn
871,1.484,0.270155,test_nn
872,1.488,0.2680502,test_nn
873,1.492,0.26594597,test_nn
874,1.496,0.2638414,test_nn
875,1.5,0.26173764,test_nn
876,1.504,0.2596339,test_nn
877,1.508,0.25753015,test_nn
878,1.512,0.25542706,test_nn
879,1.516,0.25332433,test_nn
880,1.52,0.2512213,test_nn
881,1.524,0.24911912,test_nn
882,1.528,0.24701725,test_nn
883,1.532,0.24491568,test_nn
884,1.536,0.24281438,test_nn
885,1.54,0.24071342,test_nn
886,1.544,0.238613,test_nn
887,1.548,0.2365129,test_nn
888,1.552,0.23441298,test_nn
889,1.556,0.23231384,test_nn
890,1.56,0.23021507,test_nn
891,1.564,0.22811662,test_nn
892,1.568,0.22601868,test_nn
893,1.572,0.22392137,test_nn
894,1.576,0.22182418,test_nn
895,1.58,0.21972792,test_nn
896,1.584,0.21763171,test_nn
897,1.588,0.21553592,test_nn
898,1.592,0.21344103,test_nn
899,1.596,0.21134633,test_nn
900,1.6,0.20925218,test_nn
901,1.604,0.20715815,test_nn
902,1.608,0.20506527,test_nn
903,1.612,0.20297217,test_nn
904,1.616,0.20088018,test_nn
905,1.62,0.19878839,test_nn
906,1.624,0.19669719,test_nn
907,1.628,0.19460617,test_nn
908,1.632,0.19251578,test_nn
909,1.636,0.19042598,test_nn
910,1.64,0.18833637,test_nn
911,1.644,0.18624727,test_nn
912,1.648,0.18415889,test_nn
913,1.652,0.18207057,test_nn
914,1.656,0.17998278,test_nn
915,1.66,0.17789555,test_nn
916,1.664,0.17580862,test_nn
917,1.668,0.17372213,test_nn
918,1.672,0.17163634,test_nn
919,1.676,0.1695504,test_nn
920,1.68,0.16746491,test_nn
921,1.684,0.16538012,test_nn
922,1.688,0.16329552,test_nn
923,1.692,0.16121125,test_nn
924,1.696,0.15912709,test_nn
925,1.7,0.1570431,test_nn
926,1.704,0.1549601,test_nn
927,1.708,0.15287669,test_nn
928,1.712,0.15079406,test_nn
929,1.716,0.14871135,test_nn
930,1.72,0.14662898,test_nn
931,1.724,0.14454702,test_nn
932,1.728,0.14246505,test_nn
933,1.732,0.14038303,test_nn
934,1.736,0.13830139,test_nn
935,1.74,0.13621989,test_nn
936,1.744,0.13413851,test_nn
937,1.748,0.1320571,test_nn
938,1.752,0.12997591,test_nn
939,1.756,0.1278949,test_nn
940,1.76,0.12581383,test_nn
941,1.764,0.12373261,test_nn
942,1.768,0.12165162,test_nn
943,1.772,0.11957054,test_nn
944,1.776,0.11748923,test_nn
945,1.78,0.11540812,test_nn
946,1.784,0.113326415,test_nn
947,1.788,0.111245066,test_nn
948,1.792,0.10916348,test_nn
949,1.796,0.10708174,test_nn
950,1.8,0.10499968,test_nn
951,1.804,0.10291755,test_nn
952,1.808,0.100834966,test_nn
953,1.812,0.098752275,test_nn
954,1.816,0.09666945,test_nn
955,1.82,0.094585985,test_nn
956,1.824,0.092502326,test_nn
957,1.828,0.090418324,test_nn
958,1.832,0.088333964,test_nn
959,1.836,0.086248964,test_nn
960,1.84,0.08416355,test_nn
961,1.844,0.08207794,test_nn
962,1.848,0.079991564,test_nn
963,1.852,0.07790446,test_nn
964,1.856,0.07581713,test_nn
965,1.86,0.07372917,test_nn
966,1.864,0.071640536,test_nn
967,1.868,0.069551274,test_nn
968,1.872,0.06746112,test_nn
969,1.876,0.06537045,test_nn
970,1.88,0.06327899,test_nn
971,1.884,0.0611868,test_nn
972,1.888,0.059093755,test_nn
973,1.892,0.056999743,test_nn
974,1.896,0.05490494,test_nn
975,1.9,0.052809063,test_nn
976,1.904,0.050712395,test_nn
977,1.908,0.048615158,test_nn
978,1.912,0.04651654,test_nn
979,1.916,0.044416815,test_nn
980,1.92,0.04231608,test_nn
981,1.924,0.04021421,test_nn
982,1.928,0.03811133,test_nn
983,1.932,0.036007166,test_nn
984,1.936,0.033901807,test_nn
985,1.94,0.031795382,test_nn
986,1.944,0.029687546,test_nn
987,1.948,0.027578358,test_nn
988,1.952,0.025468059,test_nn
989,1.956,0.023356222,test_nn
990,1.96,0.02124286,test_nn
991,1.964,0.019128378,test_nn
992,1.968,0.017012252,test_nn
993,1.972,0.014894694,test_nn
994,1.976,0.012775377,test_nn
995,1.98,0.01065447,test_nn
996,1.984,0.008532176,test_nn
997,1.988,0.006408234,test_nn
998,1.992,0.0042826473,test_nn
999,1.996,0.0021549878,test_nn
1000,2.0,2.5939196e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_2000/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 2000, "weight_testfn_obs": 2000, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 19294, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_08-40-35_498659_4057757/artifacts/2024-10-12_08-40-37/fn_2024-10-12_08-40-37/working_dirs/fn_e3eaf_00039_39_weight_soln_obs=2000_2024-10-12_08-40-37", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_2000/diff.csv <==
,X_x,value,name
0,-2.0,6.423704e-05,diff
1,-1.996,0.00032620854,diff
2,-1.992,0.0005848622,diff
3,-1.988,0.00083942246,diff
4,-1.984,0.0010907901,diff
5,-1.98,0.0013383972,diff
6,-1.976,0.0015825108,diff
7,-1.972,0.0018230276,diff
8,-1.968,0.0020598304,diff
9,-1.964,0.0022930484,diff
10,-1.96,0.0025227014,diff
11,-1.956,0.0027488396,diff
12,-1.952,0.0029708296,diff
13,-1.948,0.0031895489,diff
14,-1.944,0.0034045633,diff
15,-1.94,0.0036159977,diff
16,-1.936,0.0038236827,diff
17,-1.932,0.0040276274,diff
18,-1.928,0.0042278282,diff
19,-1.924,0.0044248924,diff
20,-1.92,0.004617825,diff
21,-1.916,0.0048070513,diff
22,-1.912,0.004992958,diff
23,-1.908,0.0051751323,diff
24,-1.904,0.0053532943,diff
25,-1.9,0.0055283047,diff
26,-1.896,0.0056993105,diff
27,-1.892,0.0058670714,diff
28,-1.888,0.006030742,diff
29,-1.884,0.0061910935,diff
30,-1.88,0.006347835,diff
31,-1.876,0.0065005943,diff
32,-1.872,0.0066500083,diff
33,-1.868,0.0067959577,diff
34,-1.864,0.0069379136,diff
35,-1.86,0.0070765913,diff
36,-1.856,0.0072115064,diff
37,-1.852,0.007343039,diff
38,-1.848,0.007470712,diff
39,-1.844,0.00759504,diff
40,-1.84,0.0077156574,diff
41,-1.836,0.007832676,diff
42,-1.832,0.007946633,diff
43,-1.828,0.008056745,diff
44,-1.824,0.008163296,diff
45,-1.82,0.008266516,diff
46,-1.816,0.008366257,diff
47,-1.812,0.008462541,diff
48,-1.808,0.008555524,diff
49,-1.804,0.008644626,diff
50,-1.8,0.00873059,diff
51,-1.796,0.00881321,diff
52,-1.792,0.008892573,diff
53,-1.788,0.008968227,diff
54,-1.784,0.009040803,diff
55,-1.78,0.009109959,diff
56,-1.776,0.00917574,diff
57,-1.772,0.009238198,diff
58,-1.768,0.009297594,diff
59,-1.764,0.009353682,diff
60,-1.76,0.009406373,diff
61,-1.756,0.009456083,diff
62,-1.752,0.009502411,diff
63,-1.748,0.00954552,diff
64,-1.744,0.009585559,diff
65,-1.74,0.00962244,diff
66,-1.736,0.009656474,diff
67,-1.732,0.009687081,diff
68,-1.728,0.009714976,diff
69,-1.724,0.009739652,diff
70,-1.72,0.009761035,diff
71,-1.716,0.009779975,diff
72,-1.712,0.009795427,diff
73,-1.708,0.009808198,diff
74,-1.704,0.009817943,diff
75,-1.7,0.009824783,diff
76,-1.696,0.009829253,diff
77,-1.692,0.009830311,diff
78,-1.688,0.009828895,diff
79,-1.684,0.00982441,diff
80,-1.68,0.0098172575,diff
81,-1.676,0.009807646,diff
82,-1.672,0.009794995,diff
83,-1.668,0.009779945,diff
84,-1.664,0.009762138,diff
85,-1.66,0.009741694,diff
86,-1.656,0.009718642,diff
87,-1.652,0.009693429,diff
88,-1.648,0.0096651465,diff
89,-1.644,0.0096345395,diff
90,-1.64,0.009601548,diff
91,-1.636,0.009566128,diff
92,-1.632,0.009528145,diff
93,-1.628,0.00948818,diff
94,-1.624,0.009445295,diff
95,-1.62,0.009400606,diff
96,-1.616,0.009353608,diff
97,-1.612,0.009304032,diff
98,-1.608,0.009252742,diff
99,-1.604,0.009198993,diff
100,-1.6,0.0091433525,diff
101,-1.596,0.009085357,diff
102,-1.592,0.009025246,diff
103,-1.588,0.008963138,diff
104,-1.584,0.0088994205,diff
105,-1.58,0.00883311,diff
106,-1.576,0.0087655485,diff
107,-1.572,0.008695483,diff
108,-1.568,0.008623555,diff
109,-1.564,0.008550316,diff
110,-1.56,0.008474812,diff
111,-1.556,0.008397877,diff
112,-1.552,0.0083189905,diff
113,-1.548,0.008238837,diff
114,-1.544,0.008156657,diff
115,-1.54,0.0080729425,diff
116,-1.536,0.007987797,diff
117,-1.532,0.007900953,diff
118,-1.528,0.007812649,diff
119,-1.524,0.0077228546,diff
120,-1.52,0.007631451,diff
121,-1.516,0.0075390935,diff
122,-1.512,0.007445276,diff
123,-1.508,0.007349789,diff
124,-1.504,0.0072535872,diff
125,-1.5,0.007155627,diff
126,-1.496,0.0070566833,diff
127,-1.492,0.0069566667,diff
128,-1.488,0.006855279,diff
129,-1.484,0.0067530274,diff
130,-1.48,0.0066497326,diff
131,-1.476,0.006545484,diff
132,-1.472,0.006439984,diff
133,-1.468,0.00633353,diff
134,-1.464,0.006226629,diff
135,-1.46,0.006118566,diff
136,-1.456,0.0060100555,diff
137,-1.452,0.0059001446,diff
138,-1.448,0.0057899356,diff
139,-1.444,0.005678773,diff
140,-1.44,0.005567163,diff
141,-1.436,0.0054547787,diff
142,-1.432,0.0053420067,diff
143,-1.428,0.0052283704,diff
144,-1.424,0.0051144063,diff
145,-1.42,0.0049999654,diff
146,-1.416,0.004885018,diff
147,-1.412,0.004769981,diff
148,-1.408,0.004654348,diff
149,-1.404,0.0045383573,diff
150,-1.4,0.004422277,diff
151,-1.396,0.004305929,diff
152,-1.392,0.004189223,diff
153,-1.388,0.0040724277,diff
154,-1.384,0.0039556026,diff
155,-1.38,0.003838569,diff
156,-1.376,0.0037212968,diff
157,-1.372,0.0036046207,diff
158,-1.368,0.003487438,diff
159,-1.364,0.0033703148,diff
160,-1.36,0.0032535195,diff
161,-1.356,0.0031369328,diff
162,-1.352,0.0030202568,diff
163,-1.348,0.002903968,diff
164,-1.344,0.0027882159,diff
165,-1.34,0.0026719868,diff
166,-1.336,0.0025564134,diff
167,-1.332,0.0024416149,diff
168,-1.328,0.002326697,diff
169,-1.324,0.002212584,diff
170,-1.32,0.0020985901,diff
171,-1.316,0.0019856691,diff
172,-1.312,0.0018728673,diff
173,-1.308,0.001760751,diff
174,-1.304,0.0016490519,diff
175,-1.3,0.0015384555,diff
176,-1.296,0.0014280975,diff
177,-1.292,0.0013185441,diff
178,-1.288,0.0012099147,diff
179,-1.284,0.0011019707,diff
180,-1.28,0.0009947717,diff
181,-1.276,0.0008882582,diff
182,-1.272,0.00078323483,diff
183,-1.268,0.0006787777,diff
184,-1.264,0.0005752742,diff
185,-1.26,0.00047275424,diff
186,-1.256,0.00037112832,diff
187,-1.252,0.00027096272,diff
188,-1.248,0.00017133355,diff
189,-1.244,7.3194504e-05,diff
190,-1.24,-2.3841858e-05,diff
191,-1.236,-0.00011983514,diff
192,-1.232,-0.00021457672,diff
193,-1.228,-0.00030830503,diff
194,-1.224,-0.00040018559,diff
195,-1.22,-0.00049105287,diff
196,-1.216,-0.0005809963,diff
197,-1.212,-0.00066903234,diff
198,-1.208,-0.0007560253,diff
199,-1.204,-0.00084102154,diff
200,-1.2,-0.0009253025,diff
201,-1.196,-0.0010079443,diff
202,-1.192,-0.0010889173,diff
203,-1.188,-0.0011682808,diff
204,-1.184,-0.0012462735,diff
205,-1.18,-0.0013228655,diff
206,-1.176,-0.0013974905,diff
207,-1.172,-0.0014707446,diff
208,-1.168,-0.0015420914,diff
209,-1.164,-0.0016117394,diff
210,-1.16,-0.0016799271,diff
211,-1.156,-0.0017467141,diff
212,-1.152,-0.0018113852,diff
213,-1.148,-0.0018742383,diff
214,-1.144,-0.0019355416,diff
215,-1.14,-0.001994729,diff
216,-1.136,-0.002052337,diff
217,-1.132,-0.002108097,diff
218,-1.128,-0.0021615326,diff
219,-1.124,-0.002213776,diff
220,-1.12,-0.0022637248,diff
221,-1.116,-0.002311945,diff
222,-1.112,-0.0023580194,diff
223,-1.108,-0.0024026334,diff
224,-1.104,-0.002444595,diff
225,-1.1,-0.0024845898,diff
226,-1.096,-0.0025229156,diff
227,-1.092,-0.0025589764,diff
228,-1.088,-0.002593249,diff
229,-1.084,-0.0026254058,diff
230,-1.08,-0.0026552975,diff
231,-1.076,-0.002683252,diff
232,-1.072,-0.0027089417,diff
233,-1.068,-0.0027329922,diff
234,-1.064,-0.0027544796,diff
235,-1.06,-0.0027741194,diff
236,-1.056,-0.0027913451,diff
237,-1.052,-0.002806604,diff
238,-1.048,-0.002819717,diff
239,-1.044,-0.0028308034,diff
240,-1.04,-0.0028393865,diff
241,-1.036,-0.002846241,diff
242,-1.032,-0.0028508306,diff
243,-1.028,-0.0028526187,diff
244,-1.024,-0.0028524995,diff
245,-1.02,-0.002850473,diff
246,-1.016,-0.0028460622,diff
247,-1.012,-0.0028396249,diff
248,-1.008,-0.0028306246,diff
249,-1.004,-0.0028196573,diff
250,-1.0,-0.0028063655,diff
251,-0.996,-0.0027908087,diff
252,-0.992,-0.0027735233,diff
253,-0.988,-0.002753377,diff
254,-0.984,-0.0027311444,diff
255,-0.98,-0.0027070045,diff
256,-0.976,-0.0026804209,diff
257,-0.972,-0.0026516914,diff
258,-0.968,-0.002620995,diff
259,-0.964,-0.0025877357,diff
260,-0.96,-0.00255239,diff
261,-0.956,-0.0025148988,diff
262,-0.952,-0.002475381,diff
263,-0.948,-0.0024336576,diff
264,-0.944,-0.0023898482,diff
265,-0.94,-0.0023434758,diff
266,-0.936,-0.0022956133,diff
267,-0.932,-0.0022452474,diff
268,-0.928,-0.0021924376,diff
269,-0.924,-0.0021378994,diff
270,-0.92,-0.0020811558,diff
271,-0.916,-0.0020228028,diff
272,-0.912,-0.0019619465,diff
273,-0.908,-0.001899004,diff
274,-0.904,-0.0018338561,diff
275,-0.9,-0.0017669201,diff
276,-0.896,-0.0016982555,diff
277,-0.892,-0.0016275048,diff
278,-0.888,-0.0015547872,diff
279,-0.884,-0.0014796853,diff
280,-0.88,-0.0014029741,diff
281,-0.876,-0.0013244748,diff
282,-0.872,-0.0012440681,diff
283,-0.868,-0.0011616349,diff
284,-0.864,-0.0010775328,diff
285,-0.86,-0.0009914637,diff
286,-0.856,-0.00090408325,diff
287,-0.852,-0.00081443787,diff
288,-0.848,-0.00072324276,diff
289,-0.844,-0.0006303787,diff
290,-0.84,-0.00053596497,diff
291,-0.836,-0.00043976307,diff
292,-0.832,-0.00034207106,diff
293,-0.828,-0.0002425313,diff
294,-0.824,-0.00014179945,diff
295,-0.82,-3.8981438e-05,diff
296,-0.816,6.4492226e-05,diff
297,-0.812,0.00016981363,diff
298,-0.808,0.00027662516,diff
299,-0.804,0.0003848076,diff
300,-0.8,0.0004938841,diff
301,-0.796,0.00060504675,diff
302,-0.792,0.00071680546,diff
303,-0.788,0.00082987547,diff
304,-0.784,0.00094503164,diff
305,-0.78,0.0010598898,diff
306,-0.776,0.0011764169,diff
307,-0.772,0.0012943745,diff
308,-0.768,0.0014131665,diff
309,-0.764,0.0015328526,diff
310,-0.76,0.001653254,diff
311,-0.756,0.0017746091,diff
312,-0.752,0.0018967986,diff
313,-0.748,0.002020061,diff
314,-0.744,0.0021434426,diff
315,-0.74,0.0022681355,diff
316,-0.736,0.0023932457,diff
317,-0.732,0.0025188923,diff
318,-0.728,0.0026450157,diff
319,-0.724,0.0027717352,diff
320,-0.72,0.0028987527,diff
321,-0.716,0.003025949,diff
322,-0.712,0.0031538606,diff
323,-0.708,0.0032815933,diff
324,-0.704,0.0034099221,diff
325,-0.7,0.0035381317,diff
326,-0.696,0.0036661625,diff
327,-0.692,0.00379467,diff
328,-0.688,0.0039228797,diff
329,-0.684,0.0040512085,diff
330,-0.68,0.004179299,diff
331,-0.676,0.004306972,diff
332,-0.672,0.0044347644,diff
333,-0.668,0.0045614243,diff
334,-0.664,0.0046882033,diff
335,-0.66,0.004814565,diff
336,-0.656,0.0049399734,diff
337,-0.652,0.0050649643,diff
338,-0.648,0.00518924,diff
339,-0.644,0.005312979,diff
340,-0.64,0.0054355264,diff
341,-0.636,0.0055570006,diff
342,-0.632,0.0056777,diff
343,-0.628,0.005797446,diff
344,-0.624,0.005916238,diff
345,-0.62,0.0060332417,diff
346,-0.616,0.006149113,diff
347,-0.612,0.0062634945,diff
348,-0.608,0.0063768625,diff
349,-0.604,0.0064885616,diff
350,-0.6,0.006598234,diff
351,-0.596,0.006706476,diff
352,-0.592,0.0068128705,diff
353,-0.588,0.006917298,diff
354,-0.584,0.007020235,diff
355,-0.58,0.007120788,diff
356,-0.576,0.0072188973,diff
357,-0.572,0.0073153973,diff
358,-0.568,0.007409036,diff
359,-0.564,0.007500589,diff
360,-0.56,0.0075894594,diff
361,-0.556,0.007675886,diff
362,-0.552,0.0077596307,diff
363,-0.548,0.007840514,diff
364,-0.544,0.007918596,diff
365,-0.54,0.0079933405,diff
366,-0.536,0.008065283,diff
367,-0.532,0.008134425,diff
368,-0.528,0.008199632,diff
369,-0.524,0.0082618,diff
370,-0.52,0.008320153,diff
371,-0.516,0.008375406,diff
372,-0.512,0.0084267855,diff
373,-0.508,0.008474112,diff
374,-0.504,0.008517921,diff
375,-0.5,0.008557379,diff
376,-0.496,0.008592844,diff
377,-0.492,0.00862366,diff
378,-0.488,0.008651018,diff
379,-0.484,0.008673191,diff
380,-0.48,0.008690834,diff
381,-0.476,0.008703828,diff
382,-0.472,0.0087124705,diff
383,-0.468,0.008715272,diff
384,-0.464,0.008713365,diff
385,-0.46,0.00870651,diff
386,-0.456,0.008694351,diff
387,-0.452,0.0086762905,diff
388,-0.448,0.0086532235,diff
389,-0.444,0.008624017,diff
390,-0.44,0.008589327,diff
391,-0.436,0.008548021,diff
392,-0.432,0.00850147,diff
393,-0.428,0.008447826,diff
394,-0.424,0.008388519,diff
395,-0.42,0.008322358,diff
396,-0.416,0.008249581,diff
397,-0.412,0.008169711,diff
398,-0.408,0.008083284,diff
399,-0.404,0.007989764,diff
400,-0.4,0.007888973,diff
401,-0.396,0.0077804327,diff
402,-0.392,0.0076645017,diff
403,-0.388,0.007540822,diff
404,-0.384,0.0074097514,diff
405,-0.38,0.007270038,diff
406,-0.376,0.0071225762,diff
407,-0.372,0.006966412,diff
408,-0.368,0.006802082,diff
409,-0.364,0.00662899,diff
410,-0.36,0.0064471364,diff
411,-0.356,0.0062559843,diff
412,-0.352,0.006055653,diff
413,-0.348,0.005846083,diff
414,-0.344,0.005627334,diff
415,-0.34,0.005398512,diff
416,-0.336,0.0051597953,diff
417,-0.332,0.004910648,diff
418,-0.328,0.0046516657,diff
419,-0.324,0.004382193,diff
420,-0.32,0.00410223,diff
421,-0.316,0.0038111806,diff
422,-0.312,0.003509283,diff
423,-0.308,0.003195703,diff
424,-0.304,0.002871275,diff
425,-0.3,0.0025345087,diff
426,-0.296,0.0021861196,diff
427,-0.292,0.0018258095,diff
428,-0.288,0.0014537573,diff
429,-0.284,0.0010685325,diff
430,-0.28,0.00067055225,diff
431,-0.276,0.0002604127,diff
432,-0.272,-0.00016373396,diff
433,-0.268,-0.0006008148,diff
434,-0.264,-0.0010361671,diff
435,-0.26,-0.0014531016,diff
436,-0.256,-0.0018519163,diff
437,-0.252,-0.0022337437,diff
438,-0.248,-0.0025975108,diff
439,-0.244,-0.002944231,diff
440,-0.24,-0.0032740831,diff
441,-0.236,-0.0035867095,diff
442,-0.232,-0.0038835406,diff
443,-0.228,-0.0041638017,diff
444,-0.224,-0.0044282675,diff
445,-0.22,-0.004676938,diff
446,-0.216,-0.0049102902,diff
447,-0.212,-0.0051285625,diff
448,-0.208,-0.0053314567,diff
449,-0.204,-0.005520284,diff
450,-0.2,-0.005694449,diff
451,-0.196,-0.0058543086,diff
452,-0.192,-0.006001115,diff
453,-0.188,-0.006133735,diff
454,-0.184,-0.0062534213,diff
455,-0.18,-0.0063601136,diff
456,-0.176,-0.0064541698,diff
457,-0.172,-0.0065360665,diff
458,-0.168,-0.0066054463,diff
459,-0.164,-0.0066633224,diff
460,-0.16,-0.0067101717,diff
461,-0.156,-0.006745994,diff
462,-0.152,-0.0067703724,diff
463,-0.148,-0.0067842603,diff
464,-0.144,-0.0067880154,diff
465,-0.14,-0.006782174,diff
466,-0.136,-0.0067667365,diff
467,-0.132,-0.006741941,diff
468,-0.128,-0.006708503,diff
469,-0.124,-0.0066660643,diff
470,-0.12,-0.0066158175,diff
471,-0.116,-0.0065570474,diff
472,-0.112,-0.006490886,diff
473,-0.108,-0.0064176917,diff
474,-0.104,-0.0063376427,diff
475,-0.1,-0.006250739,diff
476,-0.096,-0.0061576962,diff
477,-0.092,-0.0060585737,diff
478,-0.088,-0.0059538484,diff
479,-0.084,-0.0058439374,diff
480,-0.08,-0.0057293177,diff
481,-0.076,-0.005610168,diff
482,-0.072,-0.0054867864,diff
483,-0.068,-0.005358875,diff
484,-0.064,-0.005228162,diff
485,-0.06,-0.005093932,diff
486,-0.056,-0.004956782,diff
487,-0.052,-0.004817307,diff
488,-0.048,-0.004675448,diff
489,-0.044,-0.004532397,diff
490,-0.04,-0.0043867826,diff
491,-0.036,-0.00424093,diff
492,-0.032,-0.004093766,diff
493,-0.028,-0.0039459467,diff
494,-0.024,-0.0037980676,diff
495,-0.02,-0.0036501288,diff
496,-0.016,-0.0035027862,diff
497,-0.012,-0.0033563375,diff
498,-0.008,-0.0032106042,diff
499,-0.004,-0.003066659,diff
500,0.0,-0.0029242039,diff
501,0.004,-0.0027834773,diff
502,0.008,-0.002645433,diff
503,0.012,-0.0025095344,diff
504,0.016,-0.002376318,diff
505,0.02,-0.0022463202,diff
506,0.024,-0.0021198988,diff
507,0.028,-0.0019968748,diff
508,0.032,-0.0018774867,diff
509,0.036,-0.0017621517,diff
510,0.04,-0.0016513467,diff
511,0.044,-0.001544714,diff
512,0.048,-0.0014429092,diff
513,0.052,-0.0013461113,diff
514,0.056,-0.001254499,diff
515,0.06,-0.0011678338,diff
516,0.064,-0.0010864139,diff
517,0.068,-0.0010108948,diff
518,0.072,-0.0009405613,diff
519,0.076,-0.0008767247,diff
520,0.08,-0.00081831217,diff
521,0.084,-0.0007663965,diff
522,0.088,-0.0007200837,diff
523,0.092,-0.000679791,diff
524,0.096,-0.00064617395,diff
525,0.1,-0.00061798096,diff
526,0.104,-0.00059616566,diff
527,0.108,-0.0005815625,diff
528,0.112,-0.000572145,diff
529,0.116,-0.00056910515,diff
530,0.12,-0.0005723238,diff
531,0.124,-0.0005813837,diff
532,0.128,-0.00059610605,diff
533,0.132,-0.0006169677,diff
534,0.136,-0.0006431937,diff
535,0.14,-0.0006751418,diff
536,0.144,-0.0007122755,diff
537,0.148,-0.0007545948,diff
538,0.152,-0.00080150366,diff
539,0.156,-0.00085377693,diff
540,0.16,-0.00090926886,diff
541,0.164,-0.00096976757,diff
542,0.168,-0.0010336637,diff
543,0.172,-0.001100421,diff
544,0.176,-0.0011711717,diff
545,0.18,-0.0012441874,diff
546,0.184,-0.0013195872,diff
547,0.188,-0.0013972521,diff
548,0.192,-0.001475513,diff
549,0.196,-0.0015556812,diff
550,0.2,-0.0016358495,diff
551,0.204,-0.001716435,diff
552,0.208,-0.001795888,diff
553,0.212,-0.0018745065,diff
554,0.216,-0.0019516945,diff
555,0.22,-0.00202626,diff
556,0.224,-0.0020980835,diff
557,0.228,-0.0021666884,diff
558,0.232,-0.002231419,diff
559,0.236,-0.002290666,diff
560,0.24,-0.0023450851,diff
561,0.244,-0.002392888,diff
562,0.248,-0.0024340749,diff
563,0.252,-0.0024679303,diff
564,0.256,-0.0024929047,diff
565,0.26,-0.0025091171,diff
566,0.264,-0.002515614,diff
567,0.268,-0.002511382,diff
568,0.272,-0.002512157,diff
569,0.276,-0.0025327206,diff
570,0.28,-0.0025726557,diff
571,0.284,-0.0026305914,diff
572,0.288,-0.0027054548,diff
573,0.292,-0.0027971268,diff
574,0.296,-0.0029047728,diff
575,0.3,-0.0030266643,diff
576,0.304,-0.0031624436,diff
577,0.308,-0.0033119917,diff
578,0.312,-0.0034735203,diff
579,0.316,-0.003646791,diff
580,0.32,-0.0038306713,diff
581,0.324,-0.004024327,diff
582,0.328,-0.0042265654,diff
583,0.332,-0.004437387,diff
584,0.336,-0.0046554804,diff
585,0.34,-0.004880011,diff
586,0.344,-0.005110383,diff
587,0.348,-0.0053453445,diff
588,0.352,-0.0055848956,diff
589,0.356,-0.0058273077,diff
590,0.36,-0.0060728192,diff
591,0.364,-0.0063197017,diff
592,0.368,-0.006567955,diff
593,0.372,-0.0068172216,diff
594,0.376,-0.007065475,diff
595,0.38,-0.0073129535,diff
596,0.384,-0.007559061,diff
597,0.388,-0.007803023,diff
598,0.392,-0.008043766,diff
599,0.396,-0.0082809925,diff
600,0.4,-0.0085148215,diff
601,0.404,-0.008744061,diff
602,0.408,-0.008968174,diff
603,0.412,-0.009186208,diff
604,0.416,-0.00939846,diff
605,0.42,-0.009603977,diff
606,0.424,-0.009802759,diff
607,0.428,-0.009994745,diff
608,0.432,-0.010178149,diff
609,0.436,-0.010353982,diff
610,0.44,-0.0105214715,diff
611,0.444,-0.010680318,diff
612,0.448,-0.010829866,diff
613,0.452,-0.010970116,diff
614,0.456,-0.0111016035,diff
615,0.46,-0.011222899,diff
616,0.464,-0.011334658,diff
617,0.468,-0.011436582,diff
618,0.472,-0.011528313,diff
619,0.476,-0.0116099715,diff
620,0.48,-0.011681616,diff
621,0.484,-0.011743128,diff
622,0.488,-0.011793971,diff
623,0.492,-0.01183486,diff
624,0.496,-0.011865139,diff
625,0.5,-0.011885405,diff
626,0.504,-0.011895597,diff
627,0.508,-0.011896074,diff
628,0.512,-0.011886418,diff
629,0.516,-0.011866868,diff
630,0.52,-0.0118377805,diff
631,0.524,-0.011799753,diff
632,0.528,-0.011751771,diff
633,0.532,-0.011695445,diff
634,0.536,-0.011629581,diff
635,0.54,-0.011555791,diff
636,0.544,-0.011473,diff
637,0.548,-0.011382759,diff
638,0.552,-0.011284649,diff
639,0.556,-0.011178553,diff
640,0.56,-0.011065543,diff
641,0.564,-0.010945678,diff
642,0.568,-0.010819316,diff
643,0.572,-0.010687053,diff
644,0.576,-0.010548115,diff
645,0.58,-0.010404706,diff
646,0.584,-0.010255098,diff
647,0.588,-0.010100961,diff
648,0.592,-0.009941876,diff
649,0.596,-0.009779692,diff
650,0.6,-0.009612858,diff
651,0.604,-0.009442627,diff
652,0.608,-0.009269655,diff
653,0.612,-0.009094,diff
654,0.616,-0.00891608,diff
655,0.62,-0.008735895,diff
656,0.624,-0.008554339,diff
657,0.628,-0.008371592,diff
658,0.632,-0.008187711,diff
659,0.636,-0.008003712,diff
660,0.64,-0.00782007,diff
661,0.644,-0.007635772,diff
662,0.648,-0.007452309,diff
663,0.652,-0.007269621,diff
664,0.656,-0.007088244,diff
665,0.66,-0.006908655,diff
666,0.664,-0.00673002,diff
667,0.668,-0.006554723,diff
668,0.672,-0.0063812137,diff
669,0.676,-0.006210804,diff
670,0.68,-0.0060427785,diff
671,0.684,-0.0058788657,diff
672,0.688,-0.005718291,diff
673,0.692,-0.0055614114,diff
674,0.696,-0.0054086447,diff
675,0.7,-0.00526011,diff
676,0.704,-0.005116403,diff
677,0.708,-0.004977882,diff
678,0.712,-0.0048436522,diff
679,0.716,-0.0047150254,diff
680,0.72,-0.0045918226,diff
681,0.724,-0.0044741035,diff
682,0.728,-0.0043618083,diff
683,0.732,-0.0042558312,diff
684,0.736,-0.0041555166,diff
685,0.74,-0.0040617585,diff
686,0.744,-0.0039747357,diff
687,0.748,-0.003893137,diff
688,0.752,-0.0038186312,diff
689,0.756,-0.003750801,diff
690,0.76,-0.003689587,diff
691,0.764,-0.0036350489,diff
692,0.768,-0.0035877228,diff
693,0.772,-0.0035468936,diff
694,0.776,-0.0035133362,diff
695,0.78,-0.0034867525,diff
696,0.784,-0.0034672618,diff
697,0.788,-0.0034544468,diff
698,0.792,-0.00344944,diff
699,0.796,-0.0034512877,diff
700,0.8,-0.0034599304,diff
701,0.804,-0.0034759045,diff
702,0.808,-0.0034991503,diff
703,0.812,-0.0035290122,diff
704,0.816,-0.003565967,diff
705,0.82,-0.0036099553,diff
706,0.824,-0.0036606789,diff
707,0.828,-0.0037183762,diff
708,0.832,-0.003783226,diff
709,0.836,-0.0038542747,diff
710,0.84,-0.003931761,diff
711,0.844,-0.00401634,diff
712,0.848,-0.0041069984,diff
713,0.852,-0.0042043924,diff
714,0.856,-0.0043078065,diff
715,0.86,-0.004417181,diff
716,0.864,-0.0045329332,diff
717,0.868,-0.004654169,diff
718,0.872,-0.004781604,diff
719,0.876,-0.00491482,diff
720,0.88,-0.0050530434,diff
721,0.884,-0.0051975846,diff
722,0.888,-0.0053468943,diff
723,0.892,-0.0055012107,diff
724,0.896,-0.0056604743,diff
725,0.9,-0.0058250427,diff
726,0.904,-0.005993545,diff
727,0.908,-0.006167829,diff
728,0.912,-0.006345451,diff
729,0.916,-0.0065279603,diff
730,0.92,-0.0067142844,diff
731,0.924,-0.0069044232,diff
732,0.928,-0.007098198,diff
733,0.932,-0.007295966,diff
734,0.936,-0.0074973106,diff
735,0.94,-0.007701516,diff
736,0.944,-0.007909,diff
737,0.948,-0.008119285,diff
738,0.952,-0.008331835,diff
739,0.956,-0.0085478425,diff
740,0.96,-0.008765817,diff
741,0.964,-0.008986056,diff
742,0.968,-0.009208441,diff
743,0.972,-0.009432554,diff
744,0.976,-0.0096588135,diff
745,0.98,-0.009886265,diff
746,0.984,-0.010115325,diff
747,0.988,-0.010345101,diff
748,0.992,-0.01057595,diff
749,0.996,-0.010808349,diff
750,1.0,-0.011040926,diff
751,1.004,-0.011273861,diff
752,1.008,-0.011507094,diff
753,1.012,-0.011740863,diff
754,1.016,-0.011974752,diff
755,1.02,-0.012207866,diff
756,1.024,-0.012440801,diff
757,1.028,-0.012673259,diff
758,1.032,-0.012905121,diff
759,1.036,-0.013136208,diff
760,1.04,-0.013365746,diff
761,1.044,-0.013594717,diff
762,1.048,-0.013822228,diff
763,1.052,-0.014048487,diff
764,1.056,-0.014272392,diff
765,1.06,-0.014495075,diff
766,1.064,-0.014715493,diff
767,1.068,-0.014933616,diff
768,1.072,-0.015149295,diff
769,1.076,-0.015362978,diff
770,1.08,-0.015574217,diff
771,1.084,-0.015782773,diff
772,1.088,-0.01598823,diff
773,1.092,-0.016190559,diff
774,1.096,-0.016389906,diff
775,1.1,-0.016586214,diff
776,1.104,-0.016778797,diff
777,1.108,-0.01696822,diff
778,1.112,-0.017153978,diff
779,1.116,-0.017335504,diff
780,1.12,-0.017513216,diff
781,1.124,-0.017687112,diff
782,1.128,-0.017856538,diff
783,1.132,-0.018021673,diff
784,1.136,-0.018182725,diff
785,1.14,-0.018339247,diff
786,1.144,-0.01849112,diff
787,1.148,-0.01863861,diff
788,1.152,-0.018780828,diff
789,1.156,-0.018917918,diff
790,1.16,-0.019050866,diff
791,1.164,-0.019178152,diff
792,1.168,-0.019300103,diff
793,1.172,-0.019417197,diff
794,1.176,-0.019528896,diff
795,1.18,-0.019634932,diff
796,1.184,-0.019735187,diff
797,1.188,-0.019830376,diff
798,1.192,-0.019919395,diff
799,1.196,-0.020003349,diff
800,1.2,-0.020081341,diff
801,1.204,-0.020153224,diff
802,1.208,-0.020218909,diff
803,1.212,-0.020279199,diff
804,1.216,-0.020332873,diff
805,1.22,-0.020380855,diff
806,1.224,-0.020422846,diff
807,1.228,-0.020458609,diff
808,1.232,-0.020487756,diff
809,1.236,-0.020511031,diff
810,1.24,-0.02052778,diff
811,1.244,-0.02053836,diff
812,1.248,-0.020542383,diff
813,1.252,-0.020540446,diff
814,1.256,-0.020531714,diff
815,1.26,-0.020517021,diff
816,1.264,-0.020495445,diff
817,1.268,-0.02046755,diff
818,1.272,-0.020433128,diff
819,1.276,-0.02039224,diff
820,1.28,-0.02034533,diff
821,1.284,-0.020291626,diff
822,1.288,-0.020231605,diff
823,1.292,-0.020165265,diff
824,1.296,-0.02009219,diff
825,1.3,-0.020012647,diff
826,1.304,-0.019927233,diff
827,1.308,-0.019835442,diff
828,1.312,-0.019736886,diff
829,1.316,-0.019632071,diff
830,1.32,-0.019521356,diff
831,1.324,-0.019403756,diff
832,1.328,-0.019280493,diff
833,1.332,-0.019150734,diff
834,1.336,-0.019014657,diff
835,1.34,-0.018872678,diff
836,1.344,-0.0187248,diff
837,1.348,-0.018571258,diff
838,1.352,-0.01841098,diff
839,1.356,-0.01824525,diff
840,1.36,-0.018073589,diff
841,1.364,-0.017896175,diff
842,1.368,-0.0177131,diff
843,1.372,-0.017524391,diff
844,1.376,-0.01732999,diff
845,1.38,-0.017130166,diff
846,1.384,-0.016924888,diff
847,1.388,-0.016714245,diff
848,1.392,-0.016498327,diff
849,1.396,-0.016277343,diff
850,1.4,-0.016051143,diff
851,1.404,-0.015819848,diff
852,1.408,-0.015583724,diff
853,1.412,-0.015342623,diff
854,1.416,-0.015096992,diff
855,1.42,-0.014846623,diff
856,1.424,-0.014591515,diff
857,1.428,-0.0143325925,diff
858,1.432,-0.014068574,diff
859,1.436,-0.013800412,diff
860,1.44,-0.013528228,diff
861,1.444,-0.013252258,diff
862,1.448,-0.012972206,diff
863,1.452,-0.012688428,diff
864,1.456,-0.012400985,diff
865,1.46,-0.012109548,diff
866,1.464,-0.011814922,diff
867,1.468,-0.011516809,diff
868,1.472,-0.011215657,diff
869,1.476,-0.0109114945,diff
870,1.48,-0.010603815,diff
871,1.484,-0.010293871,diff
872,1.488,-0.009981006,diff
873,1.492,-0.009665251,diff
874,1.496,-0.009347737,diff
875,1.5,-0.009027004,diff
876,1.504,-0.008704841,diff
877,1.508,-0.008379936,diff
878,1.512,-0.008053184,diff
879,1.516,-0.007725239,diff
880,1.52,-0.0073949695,diff
881,1.524,-0.0070633143,diff
882,1.528,-0.0067303926,diff
883,1.532,-0.0063961744,diff
884,1.536,-0.0060607195,diff
885,1.54,-0.005724326,diff
886,1.544,-0.0053873956,diff
887,1.548,-0.0050496757,diff
888,1.552,-0.004711196,diff
889,1.556,-0.004372403,diff
890,1.56,-0.0040337145,diff
891,1.564,-0.0036944002,diff
892,1.568,-0.0033553392,diff
893,1.572,-0.0030163676,diff
894,1.576,-0.0026775748,diff
895,1.58,-0.002339974,diff
896,1.584,-0.0020025522,diff
897,1.588,-0.001666218,diff
898,1.592,-0.0013308078,diff
899,1.596,-0.0009960234,diff
900,1.6,-0.00066277385,diff
901,1.604,-0.0003311187,diff
902,1.608,-8.1956387e-07,diff
903,1.612,0.00032785535,diff
904,1.616,0.0006544441,diff
905,1.62,0.0009789765,diff
906,1.624,0.0013012737,diff
907,1.628,0.0016213506,diff
908,1.632,0.0019390732,diff
909,1.636,0.002253741,diff
910,1.64,0.0025660992,diff
911,1.644,0.002875194,diff
912,1.648,0.0031814128,diff
913,1.652,0.0034836829,diff
914,1.656,0.0037831664,diff
915,1.66,0.0040790588,diff
916,1.664,0.004370928,diff
917,1.668,0.0046591163,diff
918,1.672,0.004942715,diff
919,1.676,0.005222872,diff
920,1.68,0.00549829,diff
921,1.684,0.0057691485,diff
922,1.688,0.0060352385,diff
923,1.692,0.0062965304,diff
924,1.696,0.006552696,diff
925,1.7,0.0068038106,diff
926,1.704,0.0070495754,diff
927,1.708,0.0072901547,diff
928,1.712,0.0075248033,diff
929,1.716,0.007753715,diff
930,1.72,0.007977024,diff
931,1.724,0.008193955,diff
932,1.728,0.008404717,diff
933,1.732,0.008608788,diff
934,1.736,0.008806661,diff
935,1.74,0.008997455,diff
936,1.744,0.009181857,diff
937,1.748,0.0093587935,diff
938,1.752,0.009528771,diff
939,1.756,0.009691536,diff
940,1.76,0.0098466575,diff
941,1.764,0.009994194,diff
942,1.768,0.010133877,diff
943,1.772,0.010265991,diff
944,1.776,0.010389827,diff
945,1.78,0.01050514,diff
946,1.784,0.010612257,diff
947,1.788,0.010710835,diff
948,1.792,0.010800816,diff
949,1.796,0.010882117,diff
950,1.8,0.010954119,diff
951,1.804,0.011017241,diff
952,1.808,0.011070937,diff
953,1.812,0.011115469,diff
954,1.816,0.011150323,diff
955,1.82,0.011175424,diff
956,1.824,0.011190623,diff
957,1.828,0.011196025,diff
958,1.832,0.0111911595,diff
959,1.836,0.011175901,diff
960,1.84,0.011150584,diff
961,1.844,0.011114262,diff
962,1.848,0.011067569,diff
963,1.852,0.0110100135,diff
964,1.856,0.010941334,diff
965,1.86,0.010861725,diff
966,1.864,0.01077082,diff
967,1.868,0.010668382,diff
968,1.872,0.010554373,diff
969,1.876,0.010429129,diff
970,1.88,0.010291323,diff
971,1.884,0.010142226,diff
972,1.888,0.009980839,diff
973,1.892,0.009807363,diff
974,1.896,0.009621318,diff
975,1.9,0.00942304,diff
976,1.904,0.009211857,diff
977,1.908,0.008988194,diff
978,1.912,0.008751437,diff
979,1.916,0.008501984,diff
980,1.92,0.008239213,diff
981,1.924,0.00796324,diff
982,1.928,0.007673893,diff
983,1.932,0.007370826,diff
984,1.936,0.0070546865,diff
985,1.94,0.0067241453,diff
986,1.944,0.0063799787,diff
987,1.948,0.0060218126,diff
988,1.952,0.005649466,diff
989,1.956,0.005262928,diff
990,1.96,0.004861815,diff
991,1.964,0.0044463426,diff
992,1.968,0.004016312,diff
993,1.972,0.0035714125,diff
994,1.976,0.0031115562,diff
995,1.98,0.002637091,diff
996,1.984,0.002147249,diff
997,1.988,0.0016421936,diff
998,1.992,0.0011215829,diff
999,1.996,0.0005858592,diff
1000,2.0,3.442727e-05,diff


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_2000/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_2000/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_2000/sol_nn.csv <==
,X_x,value,name
0,-2.0,6.423704e-05,sol_nn
1,-1.996,0.0024697746,sol_nn
2,-1.992,0.004872058,sol_nn
3,-1.988,0.0072701843,sol_nn
4,-1.984,0.009665182,sol_nn
5,-1.98,0.012056354,sol_nn
6,-1.976,0.014444098,sol_nn
7,-1.972,0.016828181,sol_nn
8,-1.968,0.01920855,sol_nn
9,-1.964,0.021585397,sol_nn
10,-1.96,0.023958616,sol_nn
11,-1.956,0.026328385,sol_nn
12,-1.952,0.02869394,sol_nn
13,-1.948,0.031056289,sol_nn
14,-1.944,0.03341487,sol_nn
15,-1.94,0.03576987,sol_nn
16,-1.936,0.038121186,sol_nn
17,-1.932,0.040468697,sol_nn
18,-1.928,0.042812526,sol_nn
19,-1.924,0.045153156,sol_nn
20,-1.92,0.047489718,sol_nn
21,-1.916,0.049822513,sol_nn
22,-1.912,0.05215205,sol_nn
23,-1.908,0.05447779,sol_nn
24,-1.904,0.056799516,sol_nn
25,-1.9,0.059118155,sol_nn
26,-1.896,0.061432727,sol_nn
27,-1.892,0.06374412,sol_nn
28,-1.888,0.06605136,sol_nn
29,-1.884,0.06835534,sol_nn
30,-1.88,0.070655644,sol_nn
31,-1.876,0.07295197,sol_nn
32,-1.872,0.075245015,sol_nn
33,-1.868,0.07753453,sol_nn
34,-1.864,0.07982011,sol_nn
35,-1.86,0.08210236,sol_nn
36,-1.856,0.0843809,sol_nn
37,-1.852,0.086656004,sol_nn
38,-1.848,0.08892724,sol_nn
39,-1.844,0.091195196,sol_nn
40,-1.84,0.09345938,sol_nn
41,-1.836,0.09572003,sol_nn
42,-1.832,0.09797756,sol_nn
43,-1.828,0.1002313,sol_nn
44,-1.824,0.10248141,sol_nn
45,-1.82,0.1047282,sol_nn
46,-1.816,0.10697157,sol_nn
47,-1.812,0.109211415,sol_nn
48,-1.808,0.111448035,sol_nn
49,-1.804,0.1136807,sol_nn
50,-1.8,0.11591029,sol_nn
51,-1.796,0.11813648,sol_nn
52,-1.792,0.120359406,sol_nn
53,-1.788,0.12257869,sol_nn
54,-1.784,0.12479483,sol_nn
55,-1.78,0.12700762,sol_nn
56,-1.776,0.12921697,sol_nn
57,-1.772,0.13142306,sol_nn
58,-1.768,0.13362601,sol_nn
59,-1.764,0.13582566,sol_nn
60,-1.76,0.13802199,sol_nn
61,-1.756,0.14021526,sol_nn
62,-1.752,0.14240523,sol_nn
63,-1.748,0.1445919,sol_nn
64,-1.744,0.14677557,sol_nn
65,-1.74,0.14895602,sol_nn
66,-1.736,0.15113369,sol_nn
67,-1.732,0.15330786,sol_nn
68,-1.728,0.15547931,sol_nn
69,-1.724,0.15764762,sol_nn
70,-1.72,0.15981257,sol_nn
71,-1.716,0.16197513,sol_nn
72,-1.712,0.16413416,sol_nn
73,-1.708,0.16629055,sol_nn
74,-1.704,0.16844387,sol_nn
75,-1.7,0.17059427,sol_nn
76,-1.696,0.17274237,sol_nn
77,-1.692,0.174887,sol_nn
78,-1.688,0.1770292,sol_nn
79,-1.684,0.1791683,sol_nn
80,-1.68,0.18130477,sol_nn
81,-1.676,0.18343872,sol_nn
82,-1.672,0.18556964,sol_nn
83,-1.668,0.18769822,sol_nn
84,-1.664,0.18982399,sol_nn
85,-1.66,0.19194716,sol_nn
86,-1.656,0.19406767,sol_nn
87,-1.652,0.1961861,sol_nn
88,-1.648,0.19830137,sol_nn
89,-1.644,0.20041433,sol_nn
90,-1.64,0.20252497,sol_nn
91,-1.636,0.20463312,sol_nn
92,-1.632,0.20673877,sol_nn
93,-1.628,0.20884237,sol_nn
94,-1.624,0.21094312,sol_nn
95,-1.62,0.21304199,sol_nn
96,-1.616,0.21513855,sol_nn
97,-1.612,0.21723261,sol_nn
98,-1.608,0.21932489,sol_nn
99,-1.604,0.22141477,sol_nn
100,-1.6,0.2235027,sol_nn
101,-1.596,0.22558834,sol_nn
102,-1.592,0.22767179,sol_nn
103,-1.588,0.22975324,sol_nn
104,-1.584,0.23183316,sol_nn
105,-1.58,0.23391041,sol_nn
106,-1.576,0.23598647,sol_nn
107,-1.572,0.23805998,sol_nn
108,-1.568,0.24013168,sol_nn
109,-1.564,0.24220201,sol_nn
110,-1.56,0.24427013,sol_nn
111,-1.556,0.24633676,sol_nn
112,-1.552,0.24840145,sol_nn
113,-1.548,0.25046492,sol_nn
114,-1.544,0.2525263,sol_nn
115,-1.54,0.25458622,sol_nn
116,-1.536,0.25664464,sol_nn
117,-1.532,0.2587014,sol_nn
118,-1.528,0.2607567,sol_nn
119,-1.524,0.26281047,sol_nn
120,-1.52,0.2648627,sol_nn
121,-1.516,0.2669139,sol_nn
122,-1.512,0.2689637,sol_nn
123,-1.508,0.2710118,sol_nn
124,-1.504,0.27305922,sol_nn
125,-1.5,0.27510482,sol_nn
126,-1.496,0.27714944,sol_nn
127,-1.492,0.27919304,sol_nn
128,-1.488,0.28123525,sol_nn
129,-1.484,0.28327662,sol_nn
130,-1.48,0.28531688,sol_nn
131,-1.476,0.28735626,sol_nn
132,-1.472,0.28939432,sol_nn
133,-1.468,0.29143146,sol_nn
134,-1.464,0.29346818,sol_nn
135,-1.46,0.29550368,sol_nn
136,-1.456,0.2975388,sol_nn
137,-1.452,0.29957244,sol_nn
138,-1.448,0.30160588,sol_nn
139,-1.444,0.30363828,sol_nn
140,-1.44,0.30567023,sol_nn
141,-1.436,0.30770147,sol_nn
142,-1.432,0.30973226,sol_nn
143,-1.428,0.31176227,sol_nn
144,-1.424,0.31379187,sol_nn
145,-1.42,0.31582105,sol_nn
146,-1.416,0.31784967,sol_nn
147,-1.412,0.31987825,sol_nn
148,-1.408,0.3219062,sol_nn
149,-1.404,0.32393378,sol_nn
150,-1.4,0.32596132,sol_nn
151,-1.396,0.32798854,sol_nn
152,-1.392,0.33001545,sol_nn
153,-1.388,0.33204225,sol_nn
154,-1.384,0.33406904,sol_nn
155,-1.38,0.33609557,sol_nn
156,-1.376,0.33812186,sol_nn
157,-1.372,0.3401488,sol_nn
158,-1.368,0.34217522,sol_nn
159,-1.364,0.3442017,sol_nn
160,-1.36,0.34622848,sol_nn
161,-1.356,0.34825552,sol_nn
162,-1.352,0.3502824,sol_nn
163,-1.348,0.3523097,sol_nn
164,-1.344,0.35433757,sol_nn
165,-1.34,0.3563649,sol_nn
166,-1.336,0.35839295,sol_nn
167,-1.332,0.36042172,sol_nn
168,-1.328,0.36245045,sol_nn
169,-1.324,0.3644799,sol_nn
170,-1.32,0.36650947,sol_nn
171,-1.316,0.36854017,sol_nn
172,-1.312,0.37057093,sol_nn
173,-1.308,0.37260246,sol_nn
174,-1.304,0.37463433,sol_nn
175,-1.3,0.37666735,sol_nn
176,-1.296,0.37870055,sol_nn
177,-1.292,0.38073456,sol_nn
178,-1.288,0.38276958,sol_nn
179,-1.284,0.3848052,sol_nn
180,-1.28,0.38684162,sol_nn
181,-1.276,0.38887867,sol_nn
182,-1.272,0.39091727,sol_nn
183,-1.268,0.3929564,sol_nn
184,-1.264,0.39499646,sol_nn
185,-1.26,0.39703757,sol_nn
186,-1.256,0.3990795,sol_nn
187,-1.252,0.40112296,sol_nn
188,-1.248,0.40316692,sol_nn
189,-1.244,0.4052124,sol_nn
190,-1.24,0.40725893,sol_nn
191,-1.236,0.40930656,sol_nn
192,-1.232,0.41135538,sol_nn
193,-1.228,0.41340524,sol_nn
194,-1.224,0.41545698,sol_nn
195,-1.22,0.41750968,sol_nn
196,-1.216,0.41956335,sol_nn
197,-1.212,0.42161888,sol_nn
198,-1.208,0.42367554,sol_nn
199,-1.204,0.4257341,sol_nn
200,-1.2,0.42779338,sol_nn
201,-1.196,0.42985436,sol_nn
202,-1.192,0.43191695,sol_nn
203,-1.188,0.43398124,sol_nn
204,-1.184,0.4360468,sol_nn
205,-1.18,0.43811384,sol_nn
206,-1.176,0.44018278,sol_nn
207,-1.172,0.44225308,sol_nn
208,-1.168,0.4443254,sol_nn
209,-1.164,0.4463993,sol_nn
210,-1.16,0.44847474,sol_nn
211,-1.156,0.4505515,sol_nn
212,-1.152,0.45263046,sol_nn
213,-1.148,0.4547112,sol_nn
214,-1.144,0.45679346,sol_nn
215,-1.14,0.4588779,sol_nn
216,-1.136,0.46096385,sol_nn
217,-1.132,0.4630517,sol_nn
218,-1.128,0.46514186,sol_nn
219,-1.124,0.46723324,sol_nn
220,-1.12,0.46932685,sol_nn
221,-1.116,0.4714222,sol_nn
222,-1.112,0.47351974,sol_nn
223,-1.108,0.47561872,sol_nn
224,-1.104,0.47772038,sol_nn
225,-1.1,0.47982395,sol_nn
226,-1.096,0.48192924,sol_nn
227,-1.092,0.48403674,sol_nn
228,-1.088,0.48614606,sol_nn
229,-1.084,0.48825753,sol_nn
230,-1.08,0.4903712,sol_nn
231,-1.076,0.49248686,sol_nn
232,-1.072,0.49460474,sol_nn
233,-1.068,0.49672434,sol_nn
234,-1.064,0.49884638,sol_nn
235,-1.06,0.5009704,sol_nn
236,-1.056,0.50309676,sol_nn
237,-1.052,0.50522506,sol_nn
238,-1.048,0.5073556,sol_nn
239,-1.044,0.50948805,sol_nn
240,-1.04,0.5116231,sol_nn
241,-1.036,0.5137598,sol_nn
242,-1.032,0.5158988,sol_nn
243,-1.028,0.5180406,sol_nn
244,-1.024,0.5201843,sol_nn
245,-1.02,0.52233,sol_nn
246,-1.016,0.52447796,sol_nn
247,-1.012,0.526628,sol_nn
248,-1.008,0.5287806,sol_nn
249,-1.004,0.53093517,sol_nn
250,-1.0,0.533092,sol_nn
251,-0.996,0.53525114,sol_nn
252,-0.992,0.53741205,sol_nn
253,-0.988,0.5395758,sol_nn
254,-0.984,0.5417416,sol_nn
255,-0.98,0.5439093,sol_nn
256,-0.976,0.5460795,sol_nn
257,-0.972,0.54825187,sol_nn
258,-0.968,0.5504262,sol_nn
259,-0.964,0.552603,sol_nn
260,-0.96,0.5547819,sol_nn
261,-0.956,0.556963,sol_nn
262,-0.952,0.5591461,sol_nn
263,-0.948,0.56133145,sol_nn
264,-0.944,0.5635188,sol_nn
265,-0.94,0.56570876,sol_nn
266,-0.936,0.5679003,sol_nn
267,-0.932,0.5700943,sol_nn
268,-0.928,0.57229066,sol_nn
269,-0.924,0.57448876,sol_nn
270,-0.92,0.57668906,sol_nn
271,-0.916,0.57889104,sol_nn
272,-0.912,0.5810955,sol_nn
273,-0.908,0.583302,sol_nn
274,-0.904,0.58551073,sol_nn
275,-0.9,0.58772135,sol_nn
276,-0.896,0.5899336,sol_nn
277,-0.892,0.59214795,sol_nn
278,-0.888,0.5943642,sol_nn
279,-0.884,0.5965829,sol_nn
280,-0.88,0.5988032,sol_nn
281,-0.876,0.60102534,sol_nn
282,-0.872,0.6032493,sol_nn
283,-0.868,0.6054753,sol_nn
284,-0.864,0.607703,sol_nn
285,-0.86,0.60993266,sol_nn
286,-0.856,0.6121637,sol_nn
287,-0.852,0.6143969,sol_nn
288,-0.848,0.6166317,sol_nn
289,-0.844,0.6188682,sol_nn
290,-0.84,0.6211062,sol_nn
291,-0.836,0.623346,sol_nn
292,-0.832,0.6255872,sol_nn
293,-0.828,0.6278303,sol_nn
294,-0.824,0.6300747,sol_nn
295,-0.82,0.6323212,sol_nn
296,-0.816,0.6345682,sol_nn
297,-0.812,0.6368171,sol_nn
298,-0.808,0.6390675,sol_nn
299,-0.804,0.6413193,sol_nn
300,-0.8,0.643572,sol_nn
301,-0.796,0.6458267,sol_nn
302,-0.792,0.648082,sol_nn
303,-0.788,0.6503387,sol_nn
304,-0.784,0.6525975,sol_nn
305,-0.78,0.65485597,sol_nn
306,-0.776,0.65711606,sol_nn
307,-0.772,0.6593776,sol_nn
308,-0.768,0.66164,sol_nn
309,-0.764,0.6639033,sol_nn
310,-0.76,0.66616726,sol_nn
311,-0.756,0.6684322,sol_nn
312,-0.752,0.670698,sol_nn
313,-0.748,0.6729648,sol_nn
314,-0.744,0.6752318,sol_nn
315,-0.74,0.67750007,sol_nn
316,-0.736,0.6797688,sol_nn
317,-0.732,0.68203807,sol_nn
318,-0.728,0.6843078,sol_nn
319,-0.724,0.6865781,sol_nn
320,-0.72,0.6888487,sol_nn
321,-0.716,0.69111943,sol_nn
322,-0.712,0.69339097,sol_nn
323,-0.708,0.6956623,sol_nn
324,-0.704,0.6979342,sol_nn
325,-0.7,0.700206,sol_nn
326,-0.696,0.7024777,sol_nn
327,-0.692,0.7047498,sol_nn
328,-0.688,0.7070216,sol_nn
329,-0.684,0.7092935,sol_nn
330,-0.68,0.71156514,sol_nn
331,-0.676,0.71383643,sol_nn
332,-0.672,0.71610785,sol_nn
333,-0.668,0.71837807,sol_nn
334,-0.664,0.7206484,sol_nn
335,-0.66,0.72291833,sol_nn
336,-0.656,0.7251874,sol_nn
337,-0.652,0.72745603,sol_nn
338,-0.648,0.7297239,sol_nn
339,-0.644,0.7319912,sol_nn
340,-0.64,0.73425734,sol_nn
341,-0.636,0.73652244,sol_nn
342,-0.632,0.7387867,sol_nn
343,-0.628,0.74105,sol_nn
344,-0.624,0.74331236,sol_nn
345,-0.62,0.745573,sol_nn
346,-0.616,0.74783254,sol_nn
347,-0.612,0.7500905,sol_nn
348,-0.608,0.7523474,sol_nn
349,-0.604,0.75460273,sol_nn
350,-0.6,0.75685596,sol_nn
351,-0.596,0.7591078,sol_nn
352,-0.592,0.7613578,sol_nn
353,-0.588,0.7636058,sol_nn
354,-0.584,0.76585233,sol_nn
355,-0.58,0.76809657,sol_nn
356,-0.576,0.77033824,sol_nn
357,-0.572,0.7725783,sol_nn
358,-0.568,0.7748155,sol_nn
359,-0.564,0.7770507,sol_nn
360,-0.56,0.77928317,sol_nn
361,-0.556,0.78151315,sol_nn
362,-0.552,0.78374046,sol_nn
363,-0.548,0.78596497,sol_nn
364,-0.544,0.7881866,sol_nn
365,-0.54,0.79040504,sol_nn
366,-0.536,0.79262054,sol_nn
367,-0.532,0.79483324,sol_nn
368,-0.528,0.7970421,sol_nn
369,-0.524,0.79924786,sol_nn
370,-0.52,0.8014498,sol_nn
371,-0.516,0.8036486,sol_nn
372,-0.512,0.80584353,sol_nn
373,-0.508,0.8080345,sol_nn
374,-0.504,0.8102219,sol_nn
375,-0.5,0.81240493,sol_nn
376,-0.496,0.814584,sol_nn
377,-0.492,0.81675845,sol_nn
378,-0.488,0.8189294,sol_nn
379,-0.484,0.82109517,sol_nn
380,-0.48,0.8232564,sol_nn
381,-0.476,0.8254129,sol_nn
382,-0.472,0.8275652,sol_nn
383,-0.468,0.8297116,sol_nn
384,-0.464,0.8318533,sol_nn
385,-0.46,0.83399,sol_nn
386,-0.456,0.8361215,sol_nn
387,-0.452,0.838247,sol_nn
388,-0.448,0.84036756,sol_nn
389,-0.444,0.8424819,sol_nn
390,-0.44,0.8445908,sol_nn
391,-0.436,0.8466931,sol_nn
392,-0.432,0.8487901,sol_nn
393,-0.428,0.8508801,sol_nn
394,-0.424,0.85296434,sol_nn
395,-0.42,0.85504186,sol_nn
396,-0.416,0.85711265,sol_nn
397,-0.412,0.8591764,sol_nn
398,-0.408,0.86123353,sol_nn
399,-0.404,0.8632836,sol_nn
400,-0.4,0.8653264,sol_nn
401,-0.396,0.8673614,sol_nn
402,-0.392,0.8693891,sol_nn
403,-0.388,0.871409,sol_nn
404,-0.384,0.8734215,sol_nn
405,-0.38,0.87542546,sol_nn
406,-0.376,0.8774216,sol_nn
407,-0.372,0.879409,sol_nn
408,-0.368,0.88138825,sol_nn
409,-0.364,0.8833588,sol_nn
410,-0.36,0.8853205,sol_nn
411,-0.356,0.88727295,sol_nn
412,-0.352,0.8892162,sol_nn
413,-0.348,0.8911502,sol_nn
414,-0.344,0.89307505,sol_nn
415,-0.34,0.8949898,sol_nn
416,-0.336,0.89689475,sol_nn
417,-0.332,0.89878917,sol_nn
418,-0.328,0.90067375,sol_nn
419,-0.324,0.9025479,sol_nn
420,-0.32,0.90441155,sol_nn
421,-0.316,0.90626407,sol_nn
422,-0.312,0.90810573,sol_nn
423,-0.308,0.9099358,sol_nn
424,-0.304,0.9117549,sol_nn
425,-0.3,0.9135618,sol_nn
426,-0.296,0.915357,sol_nn
427,-0.292,0.91714025,sol_nn
428,-0.288,0.9189118,sol_nn
429,-0.284,0.92067015,sol_nn
430,-0.28,0.9224158,sol_nn
431,-0.276,0.9241492,sol_nn
432,-0.272,0.92586863,sol_nn
433,-0.268,0.9275752,sol_nn
434,-0.264,0.9292678,sol_nn
435,-0.26,0.9309469,sol_nn
436,-0.256,0.93261206,sol_nn
437,-0.252,0.9342623,sol_nn
438,-0.248,0.9358985,sol_nn
439,-0.244,0.9375198,sol_nn
440,-0.24,0.9391259,sol_nn
441,-0.236,0.9407173,sol_nn
442,-0.232,0.94229245,sol_nn
443,-0.228,0.9438522,sol_nn
444,-0.224,0.9453957,sol_nn
445,-0.22,0.9469231,sol_nn
446,-0.216,0.9484337,sol_nn
447,-0.212,0.94992745,sol_nn
448,-0.208,0.9514045,sol_nn
449,-0.204,0.9528637,sol_nn
450,-0.2,0.9543055,sol_nn
451,-0.196,0.95572966,sol_nn
452,-0.192,0.9571349,sol_nn
453,-0.188,0.95852226,sol_nn
454,-0.184,0.9598906,sol_nn
455,-0.18,0.9612399,sol_nn
456,-0.176,0.96256983,sol_nn
457,-0.172,0.96387994,sol_nn
458,-0.168,0.96517056,sol_nn
459,-0.164,0.9664407,sol_nn
460,-0.16,0.9676898,sol_nn
461,-0.156,0.968918,sol_nn
462,-0.152,0.9701256,sol_nn
463,-0.148,0.97131175,sol_nn
464,-0.144,0.972476,sol_nn
465,-0.14,0.97361785,sol_nn
466,-0.136,0.9747373,sol_nn
467,-0.132,0.9758341,sol_nn
468,-0.128,0.9769075,sol_nn
469,-0.124,0.97795796,sol_nn
470,-0.12,0.9789842,sol_nn
471,-0.116,0.97998697,sol_nn
472,-0.112,0.98096514,sol_nn
473,-0.108,0.98191833,sol_nn
474,-0.104,0.9828464,sol_nn
475,-0.1,0.9837493,sol_nn
476,-0.096,0.9846263,sol_nn
477,-0.092,0.98547745,sol_nn
478,-0.088,0.98630214,sol_nn
479,-0.084,0.98710006,sol_nn
480,-0.08,0.9878707,sol_nn
481,-0.076,0.98861384,sol_nn
482,-0.072,0.9893292,sol_nn
483,-0.068,0.9900171,sol_nn
484,-0.064,0.99067587,sol_nn
485,-0.06,0.99130607,sol_nn
486,-0.056,0.99190724,sol_nn
487,-0.052,0.99247867,sol_nn
488,-0.048,0.99302053,sol_nn
489,-0.044,0.9935316,sol_nn
490,-0.04,0.9940132,sol_nn
491,-0.036,0.9944631,sol_nn
492,-0.032,0.9948822,sol_nn
493,-0.028,0.9952701,sol_nn
494,-0.024,0.9956259,sol_nn
495,-0.02,0.99594986,sol_nn
496,-0.016,0.9962412,sol_nn
497,-0.012,0.99649966,sol_nn
498,-0.008,0.9967254,sol_nn
499,-0.004,0.99691737,sol_nn
500,0.0,0.9970758,sol_nn
501,0.004,0.99720055,sol_nn
502,0.008,0.99729055,sol_nn
503,0.012,0.99734646,sol_nn
504,0.016,0.9973677,sol_nn
505,0.02,0.9973537,sol_nn
506,0.024,0.9973041,sol_nn
507,0.028,0.99721915,sol_nn
508,0.032,0.9970985,sol_nn
509,0.036,0.99694186,sol_nn
510,0.04,0.9967486,sol_nn
511,0.044,0.99651927,sol_nn
512,0.048,0.9962531,sol_nn
513,0.052,0.99594986,sol_nn
514,0.056,0.9956095,sol_nn
515,0.06,0.99523216,sol_nn
516,0.064,0.9948176,sol_nn
517,0.068,0.9943651,sol_nn
518,0.072,0.99387544,sol_nn
519,0.076,0.9933473,sol_nn
520,0.08,0.9927817,sol_nn
521,0.084,0.9921776,sol_nn
522,0.088,0.9915359,sol_nn
523,0.092,0.99085623,sol_nn
524,0.096,0.9901378,sol_nn
525,0.1,0.989382,sol_nn
526,0.104,0.98858786,sol_nn
527,0.108,0.98775446,sol_nn
528,0.112,0.9868839,sol_nn
529,0.116,0.9859749,sol_nn
530,0.12,0.9850277,sol_nn
531,0.124,0.98404264,sol_nn
532,0.128,0.9830199,sol_nn
533,0.132,0.98195904,sol_nn
534,0.136,0.9808608,sol_nn
535,0.14,0.9797249,sol_nn
536,0.144,0.97855175,sol_nn
537,0.148,0.9773414,sol_nn
538,0.152,0.9760945,sol_nn
539,0.156,0.97481024,sol_nn
540,0.16,0.9734907,sol_nn
541,0.164,0.97213423,sol_nn
542,0.168,0.97074234,sol_nn
543,0.172,0.9693156,sol_nn
544,0.176,0.96785283,sol_nn
545,0.18,0.9663558,sol_nn
546,0.184,0.96482444,sol_nn
547,0.188,0.96325874,sol_nn
548,0.192,0.9616605,sol_nn
549,0.196,0.9600283,sol_nn
550,0.2,0.9583641,sol_nn
551,0.204,0.95666754,sol_nn
552,0.208,0.9549401,sol_nn
553,0.212,0.9531815,sol_nn
554,0.216,0.9513923,sol_nn
555,0.22,0.94957376,sol_nn
556,0.224,0.9477259,sol_nn
557,0.228,0.9458493,sol_nn
558,0.232,0.9439446,sol_nn
559,0.236,0.9420133,sol_nn
560,0.24,0.9400549,sol_nn
561,0.244,0.93807113,sol_nn
562,0.248,0.9360619,sol_nn
563,0.252,0.9340281,sol_nn
564,0.256,0.9319711,sol_nn
565,0.26,0.9298909,sol_nn
566,0.264,0.9277884,sol_nn
567,0.268,0.9256646,sol_nn
568,0.272,0.9235202,sol_nn
569,0.276,0.9213561,sol_nn
570,0.28,0.9191726,sol_nn
571,0.284,0.916971,sol_nn
572,0.288,0.9147526,sol_nn
573,0.292,0.9125173,sol_nn
574,0.296,0.9102661,sol_nn
575,0.3,0.90800065,sol_nn
576,0.304,0.9057212,sol_nn
577,0.308,0.9034281,sol_nn
578,0.312,0.9011229,sol_nn
579,0.316,0.8988061,sol_nn
580,0.32,0.89647865,sol_nn
581,0.324,0.8941414,sol_nn
582,0.328,0.8917955,sol_nn
583,0.332,0.88944113,sol_nn
584,0.336,0.8870795,sol_nn
585,0.34,0.88471127,sol_nn
586,0.344,0.88233733,sol_nn
587,0.348,0.87995875,sol_nn
588,0.352,0.87757564,sol_nn
589,0.356,0.87518966,sol_nn
590,0.36,0.8728005,sol_nn
591,0.364,0.8704101,sol_nn
592,0.368,0.8680182,sol_nn
593,0.372,0.8656254,sol_nn
594,0.376,0.86323357,sol_nn
595,0.38,0.86084247,sol_nn
596,0.384,0.8584527,sol_nn
597,0.388,0.85606515,sol_nn
598,0.392,0.85368085,sol_nn
599,0.396,0.8513,sol_nn
600,0.4,0.8489226,sol_nn
601,0.404,0.84654975,sol_nn
602,0.408,0.8441821,sol_nn
603,0.412,0.8418205,sol_nn
604,0.416,0.8394646,sol_nn
605,0.42,0.8371155,sol_nn
606,0.424,0.83477306,sol_nn
607,0.428,0.8324375,sol_nn
608,0.432,0.8301105,sol_nn
609,0.436,0.8277911,sol_nn
610,0.44,0.82548,sol_nn
611,0.444,0.8231776,sol_nn
612,0.448,0.82088447,sol_nn
613,0.452,0.8186006,sol_nn
614,0.456,0.81632555,sol_nn
615,0.46,0.81406057,sol_nn
616,0.464,0.81180525,sol_nn
617,0.468,0.80955976,sol_nn
618,0.472,0.8073244,sol_nn
619,0.476,0.8050991,sol_nn
620,0.48,0.8028839,sol_nn
621,0.484,0.80067885,sol_nn
622,0.488,0.7984844,sol_nn
623,0.492,0.79629993,sol_nn
624,0.496,0.79412603,sol_nn
625,0.5,0.79196215,sol_nn
626,0.504,0.7898084,sol_nn
627,0.508,0.7876643,sol_nn
628,0.512,0.7855303,sol_nn
629,0.516,0.7834063,sol_nn
630,0.52,0.78129184,sol_nn
631,0.524,0.7791863,sol_nn
632,0.528,0.77709067,sol_nn
633,0.532,0.7750034,sol_nn
634,0.536,0.7729257,sol_nn
635,0.54,0.7708559,sol_nn
636,0.544,0.768795,sol_nn
637,0.548,0.7667417,sol_nn
638,0.552,0.7646962,sol_nn
639,0.556,0.7626587,sol_nn
640,0.56,0.76062816,sol_nn
641,0.564,0.7586044,sol_nn
642,0.568,0.75658715,sol_nn
643,0.572,0.75457585,sol_nn
644,0.576,0.7525712,sol_nn
645,0.58,0.7505711,sol_nn
646,0.584,0.748577,sol_nn
647,0.588,0.7465875,sol_nn
648,0.592,0.74460304,sol_nn
649,0.596,0.74262166,sol_nn
650,0.6,0.7406449,sol_nn
651,0.604,0.73867154,sol_nn
652,0.608,0.7367009,sol_nn
653,0.612,0.734733,sol_nn
654,0.616,0.73276734,sol_nn
655,0.62,0.73080385,sol_nn
656,0.624,0.7288418,sol_nn
657,0.628,0.72688097,sol_nn
658,0.632,0.7249213,sol_nn
659,0.636,0.7229617,sol_nn
660,0.64,0.72100174,sol_nn
661,0.644,0.7190424,sol_nn
662,0.648,0.7170823,sol_nn
663,0.652,0.71512145,sol_nn
664,0.656,0.7131592,sol_nn
665,0.66,0.7111951,sol_nn
666,0.664,0.7092302,sol_nn
667,0.668,0.7072619,sol_nn
668,0.672,0.70529187,sol_nn
669,0.676,0.70331866,sol_nn
670,0.68,0.70134306,sol_nn
671,0.684,0.6993634,sol_nn
672,0.688,0.6973804,sol_nn
673,0.692,0.69539374,sol_nn
674,0.696,0.6934029,sol_nn
675,0.7,0.69140774,sol_nn
676,0.704,0.6894079,sol_nn
677,0.708,0.68740284,sol_nn
678,0.712,0.68539345,sol_nn
679,0.716,0.68337846,sol_nn
680,0.72,0.6813581,sol_nn
681,0.724,0.67933226,sol_nn
682,0.728,0.677301,sol_nn
683,0.732,0.67526335,sol_nn
684,0.736,0.67322004,sol_nn
685,0.74,0.6711702,sol_nn
686,0.744,0.66911364,sol_nn
687,0.748,0.6670516,sol_nn
688,0.752,0.66498256,sol_nn
689,0.756,0.66290677,sol_nn
690,0.76,0.6608244,sol_nn
691,0.764,0.6587354,sol_nn
692,0.768,0.6566391,sol_nn
693,0.772,0.6545363,sol_nn
694,0.776,0.6524263,sol_nn
695,0.78,0.6503093,sol_nn
696,0.784,0.6481852,sol_nn
697,0.788,0.6460544,sol_nn
698,0.792,0.6439158,sol_nn
699,0.796,0.64177036,sol_nn
700,0.8,0.63961816,sol_nn
701,0.804,0.63745856,sol_nn
702,0.808,0.6352917,sol_nn
703,0.812,0.6331183,sol_nn
704,0.816,0.63093776,sol_nn
705,0.82,0.6287502,sol_nn
706,0.824,0.6265558,sol_nn
707,0.828,0.6243545,sol_nn
708,0.832,0.62214607,sol_nn
709,0.836,0.61993146,sol_nn
710,0.84,0.6177104,sol_nn
711,0.844,0.6154822,sol_nn
712,0.848,0.61324793,sol_nn
713,0.852,0.611007,sol_nn
714,0.856,0.60876,sol_nn
715,0.86,0.60650694,sol_nn
716,0.864,0.60424757,sol_nn
717,0.868,0.6019828,sol_nn
718,0.872,0.5997118,sol_nn
719,0.876,0.597435,sol_nn
720,0.88,0.59515315,sol_nn
721,0.884,0.592865,sol_nn
722,0.888,0.5905721,sol_nn
723,0.892,0.58827424,sol_nn
724,0.896,0.58597136,sol_nn
725,0.9,0.5836632,sol_nn
726,0.904,0.58135104,sol_nn
727,0.908,0.5790332,sol_nn
728,0.912,0.576712,sol_nn
729,0.916,0.5743859,sol_nn
730,0.92,0.57205594,sol_nn
731,0.924,0.56972224,sol_nn
732,0.928,0.5673849,sol_nn
733,0.932,0.56504357,sol_nn
734,0.936,0.5626986,sol_nn
735,0.94,0.5603507,sol_nn
736,0.944,0.5579997,sol_nn
737,0.948,0.5556458,sol_nn
738,0.952,0.55328965,sol_nn
739,0.956,0.5509301,sol_nn
740,0.96,0.5485685,sol_nn
741,0.964,0.5462047,sol_nn
742,0.968,0.54383874,sol_nn
743,0.972,0.541471,sol_nn
744,0.976,0.5391011,sol_nn
745,0.98,0.53673005,sol_nn
746,0.984,0.5343574,sol_nn
747,0.988,0.5319841,sol_nn
748,0.992,0.5296096,sol_nn
749,0.996,0.5272336,sol_nn
750,1.0,0.52485746,sol_nn
751,1.004,0.52248096,sol_nn
752,1.008,0.5201041,sol_nn
753,1.012,0.5177268,sol_nn
754,1.016,0.51534927,sol_nn
755,1.02,0.5129726,sol_nn
756,1.024,0.510596,sol_nn
757,1.028,0.50821996,sol_nn
758,1.032,0.50584453,sol_nn
759,1.036,0.5034698,sol_nn
760,1.04,0.5010967,sol_nn
761,1.044,0.49872413,sol_nn
762,1.048,0.49635306,sol_nn
763,1.052,0.49398318,sol_nn
764,1.056,0.4916157,sol_nn
765,1.06,0.48924947,sol_nn
766,1.064,0.48688537,sol_nn
767,1.068,0.4845237,sol_nn
768,1.072,0.48216438,sol_nn
769,1.076,0.47980714,sol_nn
770,1.08,0.47745228,sol_nn
771,1.084,0.47510016,sol_nn
772,1.088,0.47275108,sol_nn
773,1.092,0.47040516,sol_nn
774,1.096,0.46806225,sol_nn
775,1.1,0.46572232,sol_nn
776,1.104,0.46338618,sol_nn
777,1.108,0.46105313,sol_nn
778,1.112,0.45872378,sol_nn
779,1.116,0.45639864,sol_nn
780,1.12,0.45407736,sol_nn
781,1.124,0.4517599,sol_nn
782,1.128,0.44944686,sol_nn
783,1.132,0.44713813,sol_nn
784,1.136,0.44483346,sol_nn
785,1.14,0.44253337,sol_nn
786,1.144,0.44023788,sol_nn
787,1.148,0.43794683,sol_nn
788,1.152,0.43566102,sol_nn
789,1.156,0.4333803,sol_nn
790,1.16,0.4311038,sol_nn
791,1.164,0.4288329,sol_nn
792,1.168,0.42656738,sol_nn
793,1.172,0.42430663,sol_nn
794,1.176,0.42205137,sol_nn
795,1.18,0.41980177,sol_nn
796,1.184,0.4175579,sol_nn
797,1.188,0.41531914,sol_nn
798,1.192,0.41308647,sol_nn
799,1.196,0.41085896,sol_nn
800,1.2,0.40863734,sol_nn
801,1.204,0.4064219,sol_nn
802,1.208,0.40421265,sol_nn
803,1.212,0.4020087,sol_nn
804,1.216,0.39981148,sol_nn
805,1.22,0.39761987,sol_nn
806,1.224,0.39543432,sol_nn
807,1.228,0.39325494,sol_nn
808,1.232,0.3910822,sol_nn
809,1.236,0.38891536,sol_nn
810,1.24,0.386755,sol_nn
811,1.244,0.38460085,sol_nn
812,1.248,0.3824532,sol_nn
813,1.252,0.38031155,sol_nn
814,1.256,0.37817666,sol_nn
815,1.26,0.3760478,sol_nn
816,1.264,0.37392575,sol_nn
817,1.268,0.37181008,sol_nn
818,1.272,0.3697009,sol_nn
819,1.276,0.36759818,sol_nn
820,1.28,0.36550152,sol_nn
821,1.284,0.3634116,sol_nn
822,1.288,0.36132807,sol_nn
823,1.292,0.35925075,sol_nn
824,1.296,0.35718027,sol_nn
825,1.3,0.35511625,sol_nn
826,1.304,0.35305804,sol_nn
827,1.308,0.35100627,sol_nn
828,1.312,0.34896117,sol_nn
829,1.316,0.34692243,sol_nn
830,1.32,0.34488952,sol_nn
831,1.324,0.34286356,sol_nn
832,1.328,0.34084326,sol_nn
833,1.332,0.33882937,sol_nn
834,1.336,0.33682188,sol_nn
835,1.34,0.33482024,sol_nn
836,1.344,0.33282456,sol_nn
837,1.348,0.33083448,sol_nn
838,1.352,0.32885116,sol_nn
839,1.356,0.32687333,sol_nn
840,1.36,0.32490137,sol_nn
841,1.364,0.32293522,sol_nn
842,1.368,0.32097468,sol_nn
843,1.372,0.3190198,sol_nn
844,1.376,0.31707057,sol_nn
845,1.38,0.31512684,sol_nn
846,1.384,0.31318855,sol_nn
847,1.388,0.31125557,sol_nn
848,1.392,0.3093279,sol_nn
849,1.396,0.30740526,sol_nn
850,1.4,0.3054879,sol_nn
851,1.404,0.30357558,sol_nn
852,1.408,0.30166814,sol_nn
853,1.412,0.29976565,sol_nn
854,1.416,0.29786766,sol_nn
855,1.42,0.29597446,sol_nn
856,1.424,0.29408595,sol_nn
857,1.428,0.2922013,sol_nn
858,1.432,0.29032168,sol_nn
859,1.436,0.28844628,sol_nn
860,1.44,0.28657484,sol_nn
861,1.444,0.28470725,sol_nn
862,1.448,0.28284374,sol_nn
863,1.452,0.28098387,sol_nn
864,1.456,0.27912775,sol_nn
865,1.46,0.27727556,sol_nn
866,1.464,0.27542663,sol_nn
867,1.468,0.27358112,sol_nn
868,1.472,0.27173868,sol_nn
869,1.476,0.26989928,sol_nn
870,1.48,0.26806334,sol_nn
871,1.484,0.26622972,sol_nn
872,1.488,0.26439896,sol_nn
873,1.492,0.26257113,sol_nn
874,1.496,0.26074502,sol_nn
875,1.5,0.2589222,sol_nn
876,1.504,0.2571008,sol_nn
877,1.508,0.25528207,sol_nn
878,1.512,0.25346524,sol_nn
879,1.516,0.25164956,sol_nn
880,1.52,0.24983627,sol_nn
881,1.524,0.2480243,sol_nn
882,1.528,0.24621366,sol_nn
883,1.532,0.24440429,sol_nn
884,1.536,0.24259612,sol_nn
885,1.54,0.24078895,sol_nn
886,1.544,0.23898226,sol_nn
887,1.548,0.2371764,sol_nn
888,1.552,0.23537126,sol_nn
889,1.556,0.23356648,sol_nn
890,1.56,0.2317616,sol_nn
891,1.564,0.2299573,sol_nn
892,1.568,0.22815278,sol_nn
893,1.572,0.22634813,sol_nn
894,1.576,0.22454335,sol_nn
895,1.58,0.22273733,sol_nn
896,1.584,0.22093119,sol_nn
897,1.588,0.21912389,sol_nn
898,1.592,0.21731573,sol_nn
899,1.596,0.21550696,sol_nn
900,1.6,0.21369657,sol_nn
901,1.604,0.21188466,sol_nn
902,1.608,0.21007133,sol_nn
903,1.612,0.20825644,sol_nn
904,1.616,0.20643939,sol_nn
905,1.62,0.20462036,sol_nn
906,1.624,0.2027991,sol_nn
907,1.628,0.20097554,sol_nn
908,1.632,0.1991497,sol_nn
909,1.636,0.19732073,sol_nn
910,1.64,0.19548953,sol_nn
911,1.644,0.19365498,sol_nn
912,1.648,0.19181764,sol_nn
913,1.652,0.18997635,sol_nn
914,1.656,0.1881322,sol_nn
915,1.66,0.18628453,sol_nn
916,1.664,0.18443277,sol_nn
917,1.668,0.18257739,sol_nn
918,1.672,0.18071736,sol_nn
919,1.676,0.17885394,sol_nn
920,1.68,0.1769858,sol_nn
921,1.684,0.17511304,sol_nn
922,1.688,0.17323555,sol_nn
923,1.692,0.17135322,sol_nn
924,1.696,0.16946581,sol_nn
925,1.7,0.1675733,sol_nn
926,1.704,0.1656755,sol_nn
927,1.708,0.16377251,sol_nn
928,1.712,0.16186354,sol_nn
929,1.716,0.15994887,sol_nn
930,1.72,0.15802856,sol_nn
931,1.724,0.15610193,sol_nn
932,1.728,0.15416905,sol_nn
933,1.732,0.15222956,sol_nn
934,1.736,0.15028387,sol_nn
935,1.74,0.14833103,sol_nn
936,1.744,0.14637187,sol_nn
937,1.748,0.14440517,sol_nn
938,1.752,0.14243159,sol_nn
939,1.756,0.14045072,sol_nn
940,1.76,0.13846228,sol_nn
941,1.764,0.13646618,sol_nn
942,1.768,0.1344623,sol_nn
943,1.772,0.13245085,sol_nn
944,1.776,0.13043106,sol_nn
945,1.78,0.1284028,sol_nn
946,1.784,0.12636629,sol_nn
947,1.788,0.1243213,sol_nn
948,1.792,0.12226765,sol_nn
949,1.796,0.12020539,sol_nn
950,1.8,0.11813382,sol_nn
951,1.804,0.11605331,sol_nn
952,1.808,0.11396345,sol_nn
953,1.812,0.11186434,sol_nn
954,1.816,0.109755635,sol_nn
955,1.82,0.10763711,sol_nn
956,1.824,0.10550874,sol_nn
957,1.828,0.10337058,sol_nn
958,1.832,0.10122208,sol_nn
959,1.836,0.099063255,sol_nn
960,1.84,0.09689431,sol_nn
961,1.844,0.09471442,sol_nn
962,1.848,0.0925241,sol_nn
963,1.852,0.09032298,sol_nn
964,1.856,0.08811073,sol_nn
965,1.86,0.08588749,sol_nn
966,1.864,0.08365302,sol_nn
967,1.868,0.08140695,sol_nn
968,1.872,0.07914938,sol_nn
969,1.876,0.07688051,sol_nn
970,1.88,0.07459913,sol_nn
971,1.884,0.07230647,sol_nn
972,1.888,0.07000145,sol_nn
973,1.892,0.06768441,sol_nn
974,1.896,0.065354735,sol_nn
975,1.9,0.06301289,sol_nn
976,1.904,0.06065808,sol_nn
977,1.908,0.05829085,sol_nn
978,1.912,0.055910528,sol_nn
979,1.916,0.053517446,sol_nn
980,1.92,0.051111106,sol_nn
981,1.924,0.048691504,sol_nn
982,1.928,0.04625859,sol_nn
983,1.932,0.043811895,sol_nn
984,1.936,0.04135219,sol_nn
985,1.94,0.038878016,sol_nn
986,1.944,0.036390286,sol_nn
987,1.948,0.033888552,sol_nn
988,1.952,0.031372577,sol_nn
989,1.956,0.028842473,sol_nn
990,1.96,0.02629773,sol_nn
991,1.964,0.023738692,sol_nn
992,1.968,0.021165032,sol_nn
993,1.972,0.018576566,sol_nn
994,1.976,0.015973143,sol_nn
995,1.98,0.013355048,sol_nn
996,1.984,0.010721641,sol_nn
997,1.988,0.0080729555,sol_nn
998,1.992,0.005408779,sol_nn
999,1.996,0.0027294252,sol_nn
1000,2.0,3.442727e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_2000/test_nn.csv <==
,X_x,value,name
0,-2.0,6.423704e-05,test_nn
1,-1.996,0.002706878,test_nn
2,-1.992,0.0053368686,test_nn
3,-1.988,0.007953407,test_nn
4,-1.984,0.010557642,test_nn
5,-1.98,0.013148966,test_nn
6,-1.976,0.01572792,test_nn
7,-1.972,0.018294323,test_nn
8,-1.968,0.020848317,test_nn
9,-1.964,0.023390125,test_nn
10,-1.96,0.025919769,test_nn
11,-1.956,0.028437544,test_nn
12,-1.952,0.030942775,test_nn
13,-1.948,0.03343657,test_nn
14,-1.944,0.035918485,test_nn
15,-1.94,0.038388804,test_nn
16,-1.936,0.040847525,test_nn
17,-1.932,0.043294657,test_nn
18,-1.928,0.045730382,test_nn
19,-1.924,0.048155308,test_nn
20,-1.92,0.050568677,test_nn
21,-1.916,0.05297081,test_nn
22,-1.912,0.055362463,test_nn
23,-1.908,0.057742964,test_nn
24,-1.904,0.060112484,test_nn
25,-1.9,0.062471792,test_nn
26,-1.896,0.06482017,test_nn
27,-1.892,0.067158505,test_nn
28,-1.888,0.06948592,test_nn
29,-1.884,0.071803525,test_nn
30,-1.88,0.074110925,test_nn
31,-1.876,0.07640775,test_nn
32,-1.872,0.07869503,test_nn
33,-1.868,0.08097242,test_nn
34,-1.864,0.08323982,test_nn
35,-1.86,0.08549764,test_nn
36,-1.856,0.08774588,test_nn
37,-1.852,0.08998476,test_nn
38,-1.848,0.092213824,test_nn
39,-1.844,0.09443386,test_nn
40,-1.84,0.09664463,test_nn
41,-1.836,0.09884616,test_nn
42,-1.832,0.10103908,test_nn
43,-1.828,0.10322278,test_nn
44,-1.824,0.105397835,test_nn
45,-1.82,0.107564054,test_nn
46,-1.816,0.109721825,test_nn
47,-1.812,0.11187102,test_nn
48,-1.808,0.114011794,test_nn
49,-1.804,0.11614395,test_nn
50,-1.8,0.11826796,test_nn
51,-1.796,0.120384015,test_nn
52,-1.792,0.122492135,test_nn
53,-1.788,0.12459193,test_nn
54,-1.784,0.12668413,test_nn
55,-1.78,0.12876862,test_nn
56,-1.776,0.1308451,test_nn
57,-1.772,0.13291423,test_nn
58,-1.768,0.13497598,test_nn
59,-1.764,0.1370302,test_nn
60,-1.76,0.13907711,test_nn
61,-1.756,0.14111713,test_nn
62,-1.752,0.14314972,test_nn
63,-1.748,0.14517531,test_nn
64,-1.744,0.147194,test_nn
65,-1.74,0.14920579,test_nn
66,-1.736,0.15121129,test_nn
67,-1.732,0.15320982,test_nn
68,-1.728,0.15520184,test_nn
69,-1.724,0.1571875,test_nn
70,-1.72,0.15916628,test_nn
71,-1.716,0.16113937,test_nn
72,-1.712,0.16310613,test_nn
73,-1.708,0.16506705,test_nn
74,-1.704,0.16702153,test_nn
75,-1.7,0.16897008,test_nn
76,-1.696,0.17091343,test_nn
77,-1.692,0.17285067,test_nn
78,-1.688,0.17478228,test_nn
79,-1.684,0.17670828,test_nn
80,-1.68,0.17862904,test_nn
81,-1.676,0.1805444,test_nn
82,-1.672,0.18245432,test_nn
83,-1.668,0.18435898,test_nn
84,-1.664,0.18625888,test_nn
85,-1.66,0.18815356,test_nn
86,-1.656,0.19004351,test_nn
87,-1.652,0.19192883,test_nn
88,-1.648,0.19380899,test_nn
89,-1.644,0.19568448,test_nn
90,-1.64,0.19755559,test_nn
91,-1.636,0.19942242,test_nn
92,-1.632,0.20128432,test_nn
93,-1.628,0.20314252,test_nn
94,-1.624,0.20499626,test_nn
95,-1.62,0.20684563,test_nn
96,-1.616,0.20869145,test_nn
97,-1.612,0.21053302,test_nn
98,-1.608,0.21237078,test_nn
99,-1.604,0.21420494,test_nn
100,-1.6,0.21603566,test_nn
101,-1.596,0.21786235,test_nn
102,-1.592,0.21968517,test_nn
103,-1.588,0.22150487,test_nn
104,-1.584,0.22332162,test_nn
105,-1.58,0.22513452,test_nn
106,-1.576,0.22694492,test_nn
107,-1.572,0.22875175,test_nn
108,-1.568,0.2305556,test_nn
109,-1.564,0.2323567,test_nn
110,-1.56,0.23415482,test_nn
111,-1.556,0.23595014,test_nn
112,-1.552,0.23774272,test_nn
113,-1.548,0.23953336,test_nn
114,-1.544,0.24132061,test_nn
115,-1.54,0.2431058,test_nn
116,-1.536,0.24488896,test_nn
117,-1.532,0.24666941,test_nn
118,-1.528,0.24844757,test_nn
119,-1.524,0.250224,test_nn
120,-1.52,0.25199822,test_nn
121,-1.516,0.25377053,test_nn
122,-1.512,0.25554132,test_nn
123,-1.508,0.25730988,test_nn
124,-1.504,0.25907698,test_nn
125,-1.5,0.26084226,test_nn
126,-1.496,0.26260588,test_nn
127,-1.492,0.2643683,test_nn
128,-1.488,0.2661294,test_nn
129,-1.484,0.26788893,test_nn
130,-1.48,0.26964712,test_nn
131,-1.476,0.27140456,test_nn
132,-1.472,0.27316058,test_nn
133,-1.468,0.2749157,test_nn
134,-1.464,0.27667028,test_nn
135,-1.46,0.27842355,test_nn
136,-1.456,0.28017637,test_nn
137,-1.452,0.28192806,test_nn
138,-1.448,0.2836794,test_nn
139,-1.444,0.28543007,test_nn
140,-1.44,0.2871803,test_nn
141,-1.436,0.28893024,test_nn
142,-1.432,0.29067996,test_nn
143,-1.428,0.29242918,test_nn
144,-1.424,0.2941781,test_nn
145,-1.42,0.29592726,test_nn
146,-1.416,0.29767606,test_nn
147,-1.412,0.29942518,test_nn
148,-1.408,0.30117437,test_nn
149,-1.404,0.30292356,test_nn
150,-1.4,0.30467328,test_nn
151,-1.396,0.30642283,test_nn
152,-1.392,0.30817348,test_nn
153,-1.388,0.309924,test_nn
154,-1.384,0.31167546,test_nn
155,-1.38,0.31342712,test_nn
156,-1.376,0.31517982,test_nn
157,-1.372,0.3169329,test_nn
158,-1.368,0.3186869,test_nn
159,-1.364,0.3204423,test_nn
160,-1.36,0.32219797,test_nn
161,-1.356,0.3239551,test_nn
162,-1.352,0.3257127,test_nn
163,-1.348,0.3274719,test_nn
164,-1.344,0.32923222,test_nn
165,-1.34,0.33099368,test_nn
166,-1.336,0.33275664,test_nn
167,-1.332,0.3345212,test_nn
168,-1.328,0.33628675,test_nn
169,-1.324,0.33805418,test_nn
170,-1.32,0.33982292,test_nn
171,-1.316,0.3415937,test_nn
172,-1.312,0.3433661,test_nn
173,-1.308,0.34514013,test_nn
174,-1.304,0.3469157,test_nn
175,-1.3,0.34869394,test_nn
176,-1.296,0.35047382,test_nn
177,-1.292,0.3522555,test_nn
178,-1.288,0.35403952,test_nn
179,-1.284,0.35582542,test_nn
180,-1.28,0.35761386,test_nn
181,-1.276,0.35940406,test_nn
182,-1.272,0.3611971,test_nn
183,-1.268,0.36299223,test_nn
184,-1.264,0.36479023,test_nn
185,-1.26,0.3665901,test_nn
186,-1.256,0.36839288,test_nn
187,-1.252,0.37019846,test_nn
188,-1.248,0.3720061,test_nn
189,-1.244,0.37381706,test_nn
190,-1.24,0.37563038,test_nn
191,-1.236,0.3774467,test_nn
192,-1.232,0.37926582,test_nn
193,-1.228,0.38108802,test_nn
194,-1.224,0.38291323,test_nn
195,-1.22,0.38474134,test_nn
196,-1.216,0.38657278,test_nn
197,-1.212,0.38840735,test_nn
198,-1.208,0.39024484,test_nn
199,-1.204,0.3920861,test_nn
200,-1.2,0.39392996,test_nn
201,-1.196,0.3957775,test_nn
202,-1.192,0.39762798,test_nn
203,-1.188,0.3994826,test_nn
204,-1.184,0.40134072,test_nn
205,-1.18,0.40320188,test_nn
206,-1.176,0.40506694,test_nn
207,-1.172,0.40693563,test_nn
208,-1.168,0.40880838,test_nn
209,-1.164,0.41068402,test_nn
210,-1.16,0.4125641,test_nn
211,-1.156,0.41444778,test_nn
212,-1.152,0.41633543,test_nn
213,-1.148,0.41822654,test_nn
214,-1.144,0.42012206,test_nn
215,-1.14,0.42202154,test_nn
216,-1.136,0.4239247,test_nn
217,-1.132,0.42583272,test_nn
218,-1.128,0.42774445,test_nn
219,-1.124,0.42966017,test_nn
220,-1.12,0.43158007,test_nn
221,-1.116,0.43350443,test_nn
222,-1.112,0.43543315,test_nn
223,-1.108,0.43736562,test_nn
224,-1.104,0.43930355,test_nn
225,-1.1,0.44124532,test_nn
226,-1.096,0.44319087,test_nn
227,-1.092,0.44514152,test_nn
228,-1.088,0.44709674,test_nn
229,-1.084,0.4490564,test_nn
230,-1.08,0.45102057,test_nn
231,-1.076,0.45298934,test_nn
232,-1.072,0.45496312,test_nn
233,-1.068,0.4569413,test_nn
234,-1.064,0.45892432,test_nn
235,-1.06,0.46091184,test_nn
236,-1.056,0.46290433,test_nn
237,-1.052,0.46490142,test_nn
238,-1.048,0.466904,test_nn
239,-1.044,0.46891102,test_nn
240,-1.04,0.470923,test_nn
241,-1.036,0.47293934,test_nn
242,-1.032,0.47496158,test_nn
243,-1.028,0.47698855,test_nn
244,-1.024,0.47902006,test_nn
245,-1.02,0.48105702,test_nn
246,-1.016,0.48309898,test_nn
247,-1.012,0.48514625,test_nn
248,-1.008,0.48719823,test_nn
249,-1.004,0.48925585,test_nn
250,-1.0,0.49131832,test_nn
251,-0.996,0.4933859,test_nn
252,-0.992,0.49545902,test_nn
253,-0.988,0.49753734,test_nn
254,-0.984,0.49962068,test_nn
255,-0.98,0.50170976,test_nn
256,-0.976,0.5038036,test_nn
257,-0.972,0.50590324,test_nn
258,-0.968,0.5080082,test_nn
259,-0.964,0.51011795,test_nn
260,-0.96,0.5122336,test_nn
261,-0.956,0.51435465,test_nn
262,-0.952,0.5164808,test_nn
263,-0.948,0.5186128,test_nn
264,-0.944,0.52074957,test_nn
265,-0.94,0.52289236,test_nn
266,-0.936,0.5250406,test_nn
267,-0.932,0.5271942,test_nn
268,-0.928,0.5293536,test_nn
269,-0.924,0.53151834,test_nn
270,-0.92,0.53368825,test_nn
271,-0.916,0.53586394,test_nn
272,-0.912,0.5380457,test_nn
273,-0.908,0.54023254,test_nn
274,-0.904,0.54242486,test_nn
275,-0.9,0.54462326,test_nn
276,-0.896,0.54682684,test_nn
277,-0.892,0.5490359,test_nn
278,-0.888,0.55125034,test_nn
279,-0.884,0.5534705,test_nn
280,-0.88,0.5556969,test_nn
281,-0.876,0.557928,test_nn
282,-0.872,0.56016564,test_nn
283,-0.868,0.56240827,test_nn
284,-0.864,0.5646569,test_nn
285,-0.86,0.56691074,test_nn
286,-0.856,0.56917036,test_nn
287,-0.852,0.5714358,test_nn
288,-0.848,0.5737064,test_nn
289,-0.844,0.575983,test_nn
290,-0.84,0.5782651,test_nn
291,-0.836,0.5805526,test_nn
292,-0.832,0.5828452,test_nn
293,-0.828,0.5851446,test_nn
294,-0.824,0.5874485,test_nn
295,-0.82,0.5897588,test_nn
296,-0.816,0.5920738,test_nn
297,-0.812,0.59439516,test_nn
298,-0.808,0.59672177,test_nn
299,-0.804,0.5990533,test_nn
300,-0.8,0.6013907,test_nn
301,-0.796,0.6037337,test_nn
302,-0.792,0.60608274,test_nn
303,-0.788,0.6084359,test_nn
304,-0.784,0.6107955,test_nn
305,-0.78,0.61315984,test_nn
306,-0.776,0.6155297,test_nn
307,-0.772,0.6179057,test_nn
308,-0.768,0.62028617,test_nn
309,-0.764,0.6226724,test_nn
310,-0.76,0.6250632,test_nn
311,-0.756,0.6274596,test_nn
312,-0.752,0.62986183,test_nn
313,-0.748,0.63226867,test_nn
314,-0.744,0.6346807,test_nn
315,-0.74,0.6370975,test_nn
316,-0.736,0.63952005,test_nn
317,-0.732,0.6419475,test_nn
318,-0.728,0.6443796,test_nn
319,-0.724,0.646817,test_nn
320,-0.72,0.6492586,test_nn
321,-0.716,0.651706,test_nn
322,-0.712,0.6541583,test_nn
323,-0.708,0.65661466,test_nn
324,-0.704,0.6590762,test_nn
325,-0.7,0.66154176,test_nn
326,-0.696,0.66401255,test_nn
327,-0.692,0.6664878,test_nn
328,-0.688,0.66896755,test_nn
329,-0.684,0.67145145,test_nn
330,-0.68,0.67394006,test_nn
331,-0.676,0.676433,test_nn
332,-0.672,0.6789302,test_nn
333,-0.668,0.68143135,test_nn
334,-0.664,0.6839366,test_nn
335,-0.66,0.68644613,test_nn
336,-0.656,0.6889597,test_nn
337,-0.652,0.69147706,test_nn
338,-0.648,0.6939978,test_nn
339,-0.644,0.6965226,test_nn
340,-0.64,0.6990509,test_nn
341,-0.636,0.70158285,test_nn
342,-0.632,0.70411843,test_nn
343,-0.628,0.7066568,test_nn
344,-0.624,0.7091988,test_nn
345,-0.62,0.7117439,test_nn
346,-0.616,0.71429217,test_nn
347,-0.612,0.71684295,test_nn
348,-0.608,0.719397,test_nn
349,-0.604,0.72195375,test_nn
350,-0.6,0.7245128,test_nn
351,-0.596,0.72707415,test_nn
352,-0.592,0.7296385,test_nn
353,-0.588,0.73220456,test_nn
354,-0.584,0.7347728,test_nn
355,-0.58,0.73734325,test_nn
356,-0.576,0.73991555,test_nn
357,-0.572,0.7424891,test_nn
358,-0.568,0.7450645,test_nn
359,-0.564,0.74764085,test_nn
360,-0.56,0.750219,test_nn
361,-0.556,0.75279826,test_nn
362,-0.552,0.75537837,test_nn
363,-0.548,0.7579591,test_nn
364,-0.544,0.76054007,test_nn
365,-0.54,0.76312184,test_nn
366,-0.536,0.7657035,test_nn
367,-0.532,0.76828563,test_nn
368,-0.528,0.7708673,test_nn
369,-0.524,0.77344894,test_nn
370,-0.52,0.77602977,test_nn
371,-0.516,0.77861035,test_nn
372,-0.512,0.7811893,test_nn
373,-0.508,0.78376764,test_nn
374,-0.504,0.7863443,test_nn
375,-0.5,0.78891987,test_nn
376,-0.496,0.79149354,test_nn
377,-0.492,0.794065,test_nn
378,-0.488,0.7966347,test_nn
379,-0.484,0.79920155,test_nn
380,-0.48,0.8017655,test_nn
381,-0.476,0.8043275,test_nn
382,-0.472,0.8068854,test_nn
383,-0.468,0.8094401,test_nn
384,-0.464,0.8119911,test_nn
385,-0.46,0.81453806,test_nn
386,-0.456,0.81708115,test_nn
387,-0.452,0.8196194,test_nn
388,-0.448,0.8221531,test_nn
389,-0.444,0.8246818,test_nn
390,-0.44,0.8272051,test_nn
391,-0.436,0.8297228,test_nn
392,-0.432,0.8322348,test_nn
393,-0.428,0.8347404,test_nn
394,-0.424,0.83723956,test_nn
395,-0.42,0.83973193,test_nn
396,-0.416,0.8422171,test_nn
397,-0.412,0.8446951,test_nn
398,-0.408,0.8471652,test_nn
399,-0.404,0.849627,test_nn
400,-0.4,0.852081,test_nn
401,-0.396,0.8545259,test_nn
402,-0.392,0.85696167,test_nn
403,-0.388,0.85938853,test_nn
404,-0.384,0.8618052,test_nn
405,-0.38,0.8642124,test_nn
406,-0.376,0.8666088,test_nn
407,-0.372,0.86899406,test_nn
408,-0.368,0.87136894,test_nn
409,-0.364,0.8737325,test_nn
410,-0.36,0.8760834,test_nn
411,-0.356,0.87842274,test_nn
412,-0.352,0.8807493,test_nn
413,-0.348,0.88306296,test_nn
414,-0.344,0.8853636,test_nn
415,-0.34,0.8876506,test_nn
416,-0.336,0.8899237,test_nn
417,-0.332,0.89218223,test_nn
418,-0.328,0.8944261,test_nn
419,-0.324,0.8966545,test_nn
420,-0.32,0.89886826,test_nn
421,-0.316,0.90106547,test_nn
422,-0.312,0.9032465,test_nn
423,-0.308,0.90541077,test_nn
424,-0.304,0.90755844,test_nn
425,-0.3,0.9096888,test_nn
426,-0.296,0.91180086,test_nn
427,-0.292,0.9138954,test_nn
428,-0.288,0.9159713,test_nn
429,-0.284,0.91802776,test_nn
430,-0.28,0.92006546,test_nn
431,-0.276,0.9220832,test_nn
432,-0.272,0.9240814,test_nn
433,-0.268,0.926059,test_nn
434,-0.264,0.928016,test_nn
435,-0.26,0.9299515,test_nn
436,-0.256,0.9318657,test_nn
437,-0.252,0.93375814,test_nn
438,-0.248,0.935628,test_nn
439,-0.244,0.9374755,test_nn
440,-0.24,0.93930054,test_nn
441,-0.236,0.9411017,test_nn
442,-0.232,0.9428794,test_nn
443,-0.228,0.9446328,test_nn
444,-0.224,0.9463621,test_nn
445,-0.22,0.9480668,test_nn
446,-0.216,0.94974667,test_nn
447,-0.212,0.9514011,test_nn
448,-0.208,0.95303,test_nn
449,-0.204,0.9546327,test_nn
450,-0.2,0.9562091,test_nn
451,-0.196,0.9577593,test_nn
452,-0.192,0.95928204,test_nn
453,-0.188,0.9607778,test_nn
454,-0.184,0.9622461,test_nn
455,-0.18,0.96368647,test_nn
456,-0.176,0.9650989,test_nn
457,-0.172,0.9664828,test_nn
458,-0.168,0.9678384,test_nn
459,-0.164,0.9691652,test_nn
460,-0.16,0.97046244,test_nn
461,-0.156,0.9717303,test_nn
462,-0.152,0.97296906,test_nn
463,-0.148,0.9741774,test_nn
464,-0.144,0.975356,test_nn
465,-0.14,0.97650397,test_nn
466,-0.136,0.97762156,test_nn
467,-0.132,0.9787084,test_nn
468,-0.128,0.97976416,test_nn
469,-0.124,0.9807891,test_nn
470,-0.12,0.98178226,test_nn
471,-0.116,0.98274446,test_nn
472,-0.112,0.9836749,test_nn
473,-0.108,0.98457295,test_nn
474,-0.104,0.9854392,test_nn
475,-0.1,0.98627377,test_nn
476,-0.096,0.9870758,test_nn
477,-0.092,0.98784536,test_nn
478,-0.088,0.98858225,test_nn
479,-0.084,0.9892869,test_nn
480,-0.08,0.98995876,test_nn
481,-0.076,0.99059725,test_nn
482,-0.072,0.99120307,test_nn
483,-0.068,0.99177617,test_nn
484,-0.064,0.9923163,test_nn
485,-0.06,0.9928225,test_nn
486,-0.056,0.99329627,test_nn
487,-0.052,0.9937363,test_nn
488,-0.048,0.99414307,test_nn
489,-0.044,0.9945164,test_nn
490,-0.04,0.99485654,test_nn
491,-0.036,0.99516296,test_nn
492,-0.032,0.9954362,test_nn
493,-0.028,0.99567604,test_nn
494,-0.024,0.9958822,test_nn
495,-0.02,0.9960557,test_nn
496,-0.016,0.99619526,test_nn
497,-0.012,0.9963014,test_nn
498,-0.008,0.99637455,test_nn
499,-0.004,0.9964142,test_nn
500,0.0,0.9964207,test_nn
501,0.004,0.9963941,test_nn
502,0.008,0.99633414,test_nn
503,0.012,0.99624115,test_nn
504,0.016,0.9961153,test_nn
505,0.02,0.9959568,test_nn
506,0.024,0.99576515,test_nn
507,0.028,0.9955409,test_nn
508,0.032,0.99528396,test_nn
509,0.036,0.99499476,test_nn
510,0.04,0.9946729,test_nn
511,0.044,0.9943188,test_nn
512,0.048,0.99393284,test_nn
513,0.052,0.99351454,test_nn
514,0.056,0.9930649,test_nn
515,0.06,0.99258316,test_nn
516,0.064,0.9920698,test_nn
517,0.068,0.99152493,test_nn
518,0.072,0.9909494,test_nn
519,0.076,0.9903421,test_nn
520,0.08,0.98970443,test_nn
521,0.084,0.98903537,test_nn
522,0.088,0.9883355,test_nn
523,0.092,0.987606,test_nn
524,0.096,0.9868455,test_nn
525,0.1,0.9860557,test_nn
526,0.104,0.98523605,test_nn
527,0.108,0.9843863,test_nn
528,0.112,0.9835075,test_nn
529,0.116,0.9825991,test_nn
530,0.12,0.98166144,test_nn
531,0.124,0.9806957,test_nn
532,0.128,0.9797007,test_nn
533,0.132,0.9786775,test_nn
534,0.136,0.97762614,test_nn
535,0.14,0.97654665,test_nn
536,0.144,0.9754394,test_nn
537,0.148,0.9743049,test_nn
538,0.152,0.9731427,test_nn
539,0.156,0.9719533,test_nn
540,0.16,0.97073734,test_nn
541,0.164,0.9694947,test_nn
542,0.168,0.9682255,test_nn
543,0.172,0.9669299,test_nn
544,0.176,0.96560854,test_nn
545,0.18,0.9642618,test_nn
546,0.184,0.96288913,test_nn
547,0.188,0.9614916,test_nn
548,0.192,0.96006894,test_nn
549,0.196,0.958621,test_nn
550,0.2,0.957149,test_nn
551,0.204,0.95565236,test_nn
552,0.208,0.95413136,test_nn
553,0.212,0.95258725,test_nn
554,0.216,0.9510188,test_nn
555,0.22,0.9494275,test_nn
556,0.224,0.9478127,test_nn
557,0.228,0.9461748,test_nn
558,0.232,0.94451374,test_nn
559,0.236,0.94283104,test_nn
560,0.24,0.9411255,test_nn
561,0.244,0.939398,test_nn
562,0.248,0.9376483,test_nn
563,0.252,0.9358772,test_nn
564,0.256,0.93408465,test_nn
565,0.26,0.9322706,test_nn
566,0.264,0.9304357,test_nn
567,0.268,0.9285797,test_nn
568,0.272,0.92670363,test_nn
569,0.276,0.92480636,test_nn
570,0.28,0.92288935,test_nn
571,0.284,0.92095196,test_nn
572,0.288,0.91899455,test_nn
573,0.292,0.9170178,test_nn
574,0.296,0.91502106,test_nn
575,0.3,0.9130051,test_nn
576,0.304,0.91097,test_nn
577,0.308,0.90891623,test_nn
578,0.312,0.9068431,test_nn
579,0.316,0.90475166,test_nn
580,0.32,0.9026411,test_nn
581,0.324,0.90051234,test_nn
582,0.328,0.8983655,test_nn
583,0.332,0.8962003,test_nn
584,0.336,0.89401734,test_nn
585,0.34,0.8918164,test_nn
586,0.344,0.8895972,test_nn
587,0.348,0.88736135,test_nn
588,0.352,0.8851077,test_nn
589,0.356,0.8828366,test_nn
590,0.36,0.88054836,test_nn
591,0.364,0.8782428,test_nn
592,0.368,0.87592,test_nn
593,0.372,0.8735808,test_nn
594,0.376,0.8712242,test_nn
595,0.38,0.86885107,test_nn
596,0.384,0.86646116,test_nn
597,0.388,0.8640551,test_nn
598,0.392,0.86163217,test_nn
599,0.396,0.8591927,test_nn
600,0.4,0.8567374,test_nn
601,0.404,0.8542651,test_nn
602,0.408,0.85177684,test_nn
603,0.412,0.84927243,test_nn
604,0.416,0.84675264,test_nn
605,0.42,0.8442161,test_nn
606,0.424,0.84166384,test_nn
607,0.428,0.8390955,test_nn
608,0.432,0.8365115,test_nn
609,0.436,0.83391166,test_nn
610,0.44,0.83129543,test_nn
611,0.444,0.8286643,test_nn
612,0.448,0.82601774,test_nn
613,0.452,0.8233551,test_nn
614,0.456,0.8206768,test_nn
615,0.46,0.8179834,test_nn
616,0.464,0.8152746,test_nn
617,0.468,0.8125503,test_nn
618,0.472,0.8098109,test_nn
619,0.476,0.80705595,test_nn
620,0.48,0.80428606,test_nn
621,0.484,0.8015006,test_nn
622,0.488,0.79870075,test_nn
623,0.492,0.7958859,test_nn
624,0.496,0.7930558,test_nn
625,0.5,0.7902113,test_nn
626,0.504,0.787352,test_nn
627,0.508,0.78447783,test_nn
628,0.512,0.7815898,test_nn
629,0.516,0.778687,test_nn
630,0.52,0.7757702,test_nn
631,0.524,0.77283883,test_nn
632,0.528,0.76989394,test_nn
633,0.532,0.7669356,test_nn
634,0.536,0.76396275,test_nn
635,0.54,0.7609767,test_nn
636,0.544,0.7579781,test_nn
637,0.548,0.754966,test_nn
638,0.552,0.7519411,test_nn
639,0.556,0.74890363,test_nn
640,0.56,0.74585336,test_nn
641,0.564,0.74279153,test_nn
642,0.568,0.73971796,test_nn
643,0.572,0.7366324,test_nn
644,0.576,0.73353577,test_nn
645,0.58,0.7304286,test_nn
646,0.584,0.72731066,test_nn
647,0.588,0.7241826,test_nn
648,0.592,0.72104466,test_nn
649,0.596,0.71789765,test_nn
650,0.6,0.7147417,test_nn
651,0.604,0.7115775,test_nn
652,0.608,0.7084052,test_nn
653,0.612,0.7052255,test_nn
654,0.616,0.70203876,test_nn
655,0.62,0.6988462,test_nn
656,0.624,0.69564795,test_nn
657,0.628,0.69244415,test_nn
658,0.632,0.6892366,test_nn
659,0.636,0.68602514,test_nn
660,0.64,0.68281037,test_nn
661,0.644,0.6795938,test_nn
662,0.648,0.67637557,test_nn
663,0.652,0.6731567,test_nn
664,0.656,0.6699383,test_nn
665,0.66,0.66672087,test_nn
666,0.664,0.6635059,test_nn
667,0.668,0.660294,test_nn
668,0.672,0.65708596,test_nn
669,0.676,0.6538831,test_nn
670,0.68,0.65068674,test_nn
671,0.684,0.6474973,test_nn
672,0.688,0.64431655,test_nn
673,0.692,0.64114594,test_nn
674,0.696,0.6379863,test_nn
675,0.7,0.63483846,test_nn
676,0.704,0.63170487,test_nn
677,0.708,0.6285863,test_nn
678,0.712,0.6254839,test_nn
679,0.716,0.62240016,test_nn
680,0.72,0.6193354,test_nn
681,0.724,0.6162925,test_nn
682,0.728,0.61327195,test_nn
683,0.732,0.6102761,test_nn
684,0.736,0.6073064,test_nn
685,0.74,0.6043649,test_nn
686,0.744,0.60145295,test_nn
687,0.748,0.59857273,test_nn
688,0.752,0.5957265,test_nn
689,0.756,0.5929153,test_nn
690,0.76,0.59014237,test_nn
691,0.764,0.58740854,test_nn
692,0.768,0.5847168,test_nn
693,0.772,0.58206904,test_nn
694,0.776,0.5794668,test_nn
695,0.78,0.576913,test_nn
696,0.784,0.57440984,test_nn
697,0.788,0.5719595,test_nn
698,0.792,0.5695641,test_nn
699,0.796,0.5672264,test_nn
700,0.8,0.56494856,test_nn
701,0.804,0.56273234,test_nn
702,0.808,0.5605805,test_nn
703,0.812,0.5584961,test_nn
704,0.816,0.55648017,test_nn
705,0.82,0.55453616,test_nn
706,0.824,0.55266654,test_nn
707,0.828,0.55087256,test_nn
708,0.832,0.5491573,test_nn
709,0.836,0.54752314,test_nn
710,0.84,0.5459722,test_nn
711,0.844,0.54450595,test_nn
712,0.848,0.54312706,test_nn
713,0.852,0.54183793,test_nn
714,0.856,0.5406401,test_nn
715,0.86,0.5395352,test_nn
716,0.864,0.5385256,test_nn
717,0.868,0.53761196,test_nn
718,0.872,0.53679705,test_nn
719,0.876,0.5360811,test_nn
720,0.88,0.5354661,test_nn
721,0.884,0.5349524,test_nn
722,0.888,0.53454053,test_nn
723,0.892,0.5342324,test_nn
724,0.896,0.53402734,test_nn
725,0.9,0.5339263,test_nn
726,0.904,0.53392875,test_nn
727,0.908,0.5340339,test_nn
728,0.912,0.53424263,test_nn
729,0.916,0.53455234,test_nn
730,0.92,0.5349633,test_nn
731,0.924,0.5354734,test_nn
732,0.928,0.5360808,test_nn
733,0.932,0.5367842,test_nn
734,0.936,0.53758055,test_nn
735,0.94,0.53846675,test_nn
736,0.944,0.5394407,test_nn
737,0.948,0.5404988,test_nn
738,0.952,0.5416374,test_nn
739,0.956,0.5428524,test_nn
740,0.96,0.5441396,test_nn
741,0.964,0.54549384,test_nn
742,0.968,0.54691076,test_nn
743,0.972,0.54838544,test_nn
744,0.976,0.5499114,test_nn
745,0.98,0.5514835,test_nn
746,0.984,0.55309606,test_nn
747,0.988,0.55474293,test_nn
748,0.992,0.5564163,test_nn
749,0.996,0.55811095,test_nn
750,1.0,0.55981946,test_nn
751,1.004,0.56153584,test_nn
752,1.008,0.56325233,test_nn
753,1.012,0.56496173,test_nn
754,1.016,0.5666578,test_nn
755,1.02,0.56833327,test_nn
756,1.024,0.5699803,test_nn
757,1.028,0.571593,test_nn
758,1.032,0.5731639,test_nn
759,1.036,0.5746863,test_nn
760,1.04,0.5761534,test_nn
761,1.044,0.57755935,test_nn
762,1.048,0.5788975,test_nn
763,1.052,0.5801615,test_nn
764,1.056,0.58134663,test_nn
765,1.06,0.58244586,test_nn
766,1.064,0.5834553,test_nn
767,1.068,0.58436954,test_nn
768,1.072,0.5851844,test_nn
769,1.076,0.5858951,test_nn
770,1.08,0.5864981,test_nn
771,1.084,0.5869893,test_nn
772,1.088,0.5873665,test_nn
773,1.092,0.5876261,test_nn
774,1.096,0.58776605,test_nn
775,1.1,0.58778375,test_nn
776,1.104,0.5876783,test_nn
777,1.108,0.58744764,test_nn
778,1.112,0.5870912,test_nn
779,1.116,0.5866076,test_nn
780,1.12,0.58599734,test_nn
781,1.124,0.58525944,test_nn
782,1.128,0.58439475,test_nn
783,1.132,0.5834036,test_nn
784,1.136,0.5822864,test_nn
785,1.14,0.581045,test_nn
786,1.144,0.5796801,test_nn
787,1.148,0.57819307,test_nn
788,1.152,0.5765859,test_nn
789,1.156,0.57486075,test_nn
790,1.16,0.57301855,test_nn
791,1.164,0.5710634,test_nn
792,1.168,0.5689964,test_nn
793,1.172,0.5668199,test_nn
794,1.176,0.564537,test_nn
795,1.18,0.5621507,test_nn
796,1.184,0.55966306,test_nn
797,1.188,0.5570773,test_nn
798,1.192,0.5543962,test_nn
799,1.196,0.5516232,test_nn
800,1.2,0.5487607,test_nn
801,1.204,0.54581213,test_nn
802,1.208,0.5427807,test_nn
803,1.212,0.5396687,test_nn
804,1.216,0.53648025,test_nn
805,1.22,0.5332174,test_nn
806,1.224,0.52988344,test_nn
807,1.228,0.52648157,test_nn
808,1.232,0.52301526,test_nn
809,1.236,0.5194861,test_nn
810,1.24,0.51589835,test_nn
811,1.244,0.5122541,test_nn
812,1.248,0.5085561,test_nn
813,1.252,0.50480753,test_nn
814,1.256,0.5010106,test_nn
815,1.26,0.4971688,test_nn
816,1.264,0.49328336,test_nn
817,1.268,0.48935825,test_nn
818,1.272,0.485395,test_nn
819,1.276,0.48139626,test_nn
820,1.28,0.47736445,test_nn
821,1.284,0.4733016,test_nn
822,1.288,0.4692101,test_nn
823,1.292,0.46509203,test_nn
824,1.296,0.46094942,test_nn
825,1.3,0.45678443,test_nn
826,1.304,0.45259896,test_nn
827,1.308,0.4483947,test_nn
828,1.312,0.44417366,test_nn
829,1.316,0.4399378,test_nn
830,1.32,0.43568844,test_nn
831,1.324,0.43142813,test_nn
832,1.328,0.4271571,test_nn
833,1.332,0.42287785,test_nn
834,1.336,0.41859135,test_nn
835,1.34,0.41429946,test_nn
836,1.344,0.41000307,test_nn
837,1.348,0.4057039,test_nn
838,1.352,0.4014036,test_nn
839,1.356,0.39710262,test_nn
840,1.36,0.3928025,test_nn
841,1.364,0.38850436,test_nn
842,1.368,0.3842095,test_nn
843,1.372,0.37991887,test_nn
844,1.376,0.3756332,test_nn
845,1.38,0.37135392,test_nn
846,1.384,0.36708206,test_nn
847,1.388,0.36281776,test_nn
848,1.392,0.35856283,test_nn
849,1.396,0.35431716,test_nn
850,1.4,0.35008225,test_nn
851,1.404,0.345859,test_nn
852,1.408,0.34164733,test_nn
853,1.412,0.33744916,test_nn
854,1.416,0.3332641,test_nn
855,1.42,0.32909334,test_nn
856,1.424,0.32493737,test_nn
857,1.428,0.32079676,test_nn
858,1.432,0.31667176,test_nn
859,1.436,0.312564,test_nn
860,1.44,0.3084735,test_nn
861,1.444,0.30439997,test_nn
862,1.448,0.3003449,test_nn
863,1.452,0.29630852,test_nn
864,1.456,0.29229102,test_nn
865,1.46,0.28829318,test_nn
866,1.464,0.28431544,test_nn
867,1.468,0.28035814,test_nn
868,1.472,0.27642125,test_nn
869,1.476,0.2725053,test_nn
870,1.48,0.26861164,test_nn
871,1.484,0.26473913,test_nn
872,1.488,0.260889,test_nn
873,1.492,0.25706157,test_nn
874,1.496,0.2532566,test_nn
875,1.5,0.24947496,test_nn
876,1.504,0.2457167,test_nn
877,1.508,0.24198209,test_nn
878,1.512,0.23827179,test_nn
879,1.516,0.23458478,test_nn
880,1.52,0.23092324,test_nn
881,1.524,0.22728533,test_nn
882,1.528,0.22367322,test_nn
883,1.532,0.22008568,test_nn
884,1.536,0.21652363,test_nn
885,1.54,0.21298726,test_nn
886,1.544,0.20947602,test_nn
887,1.548,0.20599131,test_nn
888,1.552,0.20253244,test_nn
889,1.556,0.1990995,test_nn
890,1.56,0.1956933,test_nn
891,1.564,0.19231373,test_nn
892,1.568,0.18896088,test_nn
893,1.572,0.18563493,test_nn
894,1.576,0.18233584,test_nn
895,1.58,0.17906366,test_nn
896,1.584,0.17581913,test_nn
897,1.588,0.17260173,test_nn
898,1.592,0.16941209,test_nn
899,1.596,0.16625033,test_nn
900,1.6,0.16311614,test_nn
901,1.604,0.16000944,test_nn
902,1.608,0.15693106,test_nn
903,1.612,0.15388086,test_nn
904,1.616,0.15085866,test_nn
905,1.62,0.14786485,test_nn
906,1.624,0.14489967,test_nn
907,1.628,0.1419625,test_nn
908,1.632,0.13905409,test_nn
909,1.636,0.13617387,test_nn
910,1.64,0.13332306,test_nn
911,1.644,0.13050073,test_nn
912,1.648,0.12770742,test_nn
913,1.652,0.124942526,test_nn
914,1.656,0.122207165,test_nn
915,1.66,0.11950101,test_nn
916,1.664,0.11682382,test_nn
917,1.668,0.1141756,test_nn
918,1.672,0.111556575,test_nn
919,1.676,0.108967364,test_nn
920,1.68,0.106407225,test_nn
921,1.684,0.103876695,test_nn
922,1.688,0.10137543,test_nn
923,1.692,0.09890376,test_nn
924,1.696,0.09646183,test_nn
925,1.7,0.09404938,test_nn
926,1.704,0.091666736,test_nn
927,1.708,0.089313984,test_nn
928,1.712,0.086990744,test_nn
929,1.716,0.08469756,test_nn
930,1.72,0.08243433,test_nn
931,1.724,0.080200925,test_nn
932,1.728,0.07799752,test_nn
933,1.732,0.07582392,test_nn
934,1.736,0.07368073,test_nn
935,1.74,0.07156718,test_nn
936,1.744,0.069484055,test_nn
937,1.748,0.067430854,test_nn
938,1.752,0.0654079,test_nn
939,1.756,0.06341547,test_nn
940,1.76,0.061453093,test_nn
941,1.764,0.059520926,test_nn
942,1.768,0.057619177,test_nn
943,1.772,0.055747967,test_nn
944,1.776,0.05390688,test_nn
945,1.78,0.05209621,test_nn
946,1.784,0.05031591,test_nn
947,1.788,0.04856621,test_nn
948,1.792,0.04684698,test_nn
949,1.796,0.045158356,test_nn
950,1.8,0.043500174,test_nn
951,1.804,0.041872635,test_nn
952,1.808,0.040275663,test_nn
953,1.812,0.03870932,test_nn
954,1.816,0.03717384,test_nn
955,1.82,0.035668783,test_nn
956,1.824,0.034194395,test_nn
957,1.828,0.032750994,test_nn
958,1.832,0.031338118,test_nn
959,1.836,0.029955896,test_nn
960,1.84,0.028604876,test_nn
961,1.844,0.027284216,test_nn
962,1.848,0.02599461,test_nn
963,1.852,0.024736067,test_nn
964,1.856,0.023508199,test_nn
965,1.86,0.02231127,test_nn
966,1.864,0.021145279,test_nn
967,1.868,0.020010151,test_nn
968,1.872,0.018906018,test_nn
969,1.876,0.017833056,test_nn
970,1.88,0.01679057,test_nn
971,1.884,0.015779672,test_nn
972,1.888,0.0147996005,test_nn
973,1.892,0.013850724,test_nn
974,1.896,0.012932599,test_nn
975,1.9,0.012045849,test_nn
976,1.904,0.011190029,test_nn
977,1.908,0.010365585,test_nn
978,1.912,0.009572009,test_nn
979,1.916,0.0088099,test_nn
980,1.92,0.008078815,test_nn
981,1.924,0.0073788892,test_nn
982,1.928,0.0067103337,test_nn
983,1.932,0.0060727764,test_nn
984,1.936,0.0054669958,test_nn
985,1.94,0.004891945,test_nn
986,1.944,0.004348389,test_nn
987,1.948,0.0038361354,test_nn
988,1.952,0.0033552656,test_nn
989,1.956,0.002905761,test_nn
990,1.96,0.0024874331,test_nn
991,1.964,0.0021006502,test_nn
992,1.968,0.0017453292,test_nn
993,1.972,0.0014212802,test_nn
994,1.976,0.0011286046,test_nn
995,1.98,0.00086775236,test_nn
996,1.984,0.00063808775,test_nn
997,1.988,0.0004399286,test_nn
998,1.992,0.00027304888,test_nn
999,1.996,0.00013804517,test_nn
1000,2.0,3.442727e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_400/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 400, "weight_testfn_obs": 400, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 18862, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_08-40-35_498659_4057757/artifacts/2024-10-12_08-40-37/fn_2024-10-12_08-40-37/working_dirs/fn_e3eaf_00003_3_weight_soln_obs=400_2024-10-12_08-40-37", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_400/diff.csv <==
,X_x,value,name
0,-2.0,8.995086e-05,diff
1,-1.996,0.00018409011,diff
2,-1.992,0.00027596718,diff
3,-1.988,0.0003656,diff
4,-1.984,0.0004530484,diff
5,-1.98,0.0005384246,diff
6,-1.976,0.0006214073,diff
7,-1.972,0.0007024994,diff
8,-1.968,0.0007811412,diff
9,-1.964,0.0008577164,diff
10,-1.96,0.00093241036,diff
11,-1.956,0.0010048933,diff
12,-1.952,0.0010753404,diff
13,-1.948,0.0011437126,diff
14,-1.944,0.001209829,diff
15,-1.94,0.0012742504,diff
16,-1.936,0.0013366267,diff
17,-1.932,0.0013971366,diff
18,-1.928,0.0014554523,diff
19,-1.924,0.0015118942,diff
20,-1.92,0.001566451,diff
21,-1.916,0.0016191043,diff
22,-1.912,0.0016699173,diff
23,-1.908,0.0017188452,diff
24,-1.904,0.001766026,diff
25,-1.9,0.0018112063,diff
26,-1.896,0.0018546432,diff
27,-1.892,0.0018963963,diff
28,-1.888,0.0019364618,diff
29,-1.884,0.0019744523,diff
30,-1.88,0.0020105988,diff
31,-1.876,0.002045311,diff
32,-1.872,0.0020783693,diff
33,-1.868,0.002109468,diff
34,-1.864,0.0021391138,diff
35,-1.86,0.0021668226,diff
36,-1.856,0.0021931976,diff
37,-1.852,0.0022178888,diff
38,-1.848,0.0022408366,diff
39,-1.844,0.0022623315,diff
40,-1.84,0.0022822171,diff
41,-1.836,0.0023002997,diff
42,-1.832,0.0023171902,diff
43,-1.828,0.0023323148,diff
44,-1.824,0.0023461655,diff
45,-1.82,0.0023582205,diff
46,-1.816,0.0023690239,diff
47,-1.812,0.0023783147,diff
48,-1.808,0.0023859441,diff
49,-1.804,0.0023925006,diff
50,-1.8,0.0023973584,diff
51,-1.796,0.0024011657,diff
52,-1.792,0.002403088,diff
53,-1.788,0.0024039075,diff
54,-1.784,0.002403304,diff
55,-1.78,0.002401352,diff
56,-1.776,0.0023982078,diff
57,-1.772,0.0023934543,diff
58,-1.768,0.0023878515,diff
59,-1.764,0.0023804158,diff
60,-1.76,0.0023721904,diff
61,-1.756,0.0023623705,diff
62,-1.752,0.002351597,diff
63,-1.748,0.0023397058,diff
64,-1.744,0.0023257881,diff
65,-1.74,0.0023114234,diff
66,-1.736,0.002295658,diff
67,-1.732,0.0022788644,diff
68,-1.728,0.0022605509,diff
69,-1.724,0.0022411644,diff
70,-1.72,0.0022210777,diff
71,-1.716,0.00219962,diff
72,-1.712,0.0021770746,diff
73,-1.708,0.002153322,diff
74,-1.704,0.002128765,diff
75,-1.7,0.0021028072,diff
76,-1.696,0.0020757914,diff
77,-1.692,0.0020480454,diff
78,-1.688,0.002019003,diff
79,-1.684,0.0019892603,diff
80,-1.68,0.0019579679,diff
81,-1.676,0.0019263029,diff
82,-1.672,0.0018932223,diff
83,-1.668,0.0018596202,diff
84,-1.664,0.0018246621,diff
85,-1.66,0.0017889887,diff
86,-1.656,0.0017524958,diff
87,-1.652,0.0017148852,diff
88,-1.648,0.00167647,diff
89,-1.644,0.0016371757,diff
90,-1.64,0.0015968978,diff
91,-1.636,0.0015557259,diff
92,-1.632,0.0015139431,diff
93,-1.628,0.0014711171,diff
94,-1.624,0.0014275461,diff
95,-1.62,0.0013831407,diff
96,-1.616,0.0013382733,diff
97,-1.612,0.0012923777,diff
98,-1.608,0.0012456328,diff
99,-1.604,0.0011980236,diff
100,-1.6,0.0011499673,diff
101,-1.596,0.0011010617,diff
102,-1.592,0.0010512024,diff
103,-1.588,0.0010008812,diff
104,-1.584,0.0009497255,diff
105,-1.58,0.000898093,diff
106,-1.576,0.0008455515,diff
107,-1.572,0.00079236925,diff
108,-1.568,0.00073878467,diff
109,-1.564,0.00068449974,diff
110,-1.56,0.00062941015,diff
111,-1.556,0.0005737543,diff
112,-1.552,0.0005174279,diff
113,-1.548,0.0004605949,diff
114,-1.544,0.00040332973,diff
115,-1.54,0.00034482777,diff
116,-1.536,0.00028647482,diff
117,-1.532,0.00022745132,diff
118,-1.528,0.00016784668,diff
119,-1.524,0.00010770559,diff
120,-1.52,4.723668e-05,diff
121,-1.516,-1.4275312e-05,diff
122,-1.512,-7.599592e-05,diff
123,-1.508,-0.00013810396,diff
124,-1.504,-0.00020074844,diff
125,-1.5,-0.00026401877,diff
126,-1.496,-0.0003272295,diff
127,-1.492,-0.00039163232,diff
128,-1.488,-0.0004557371,diff
129,-1.484,-0.00052046776,diff
130,-1.48,-0.00058564544,diff
131,-1.476,-0.00065150857,diff
132,-1.472,-0.0007176697,diff
133,-1.468,-0.0007837713,diff
134,-1.464,-0.0008507073,diff
135,-1.46,-0.0009176135,diff
136,-1.456,-0.000984937,diff
137,-1.452,-0.0010527372,diff
138,-1.448,-0.0011207759,diff
139,-1.444,-0.0011892617,diff
140,-1.44,-0.0012579262,diff
141,-1.436,-0.001326859,diff
142,-1.432,-0.0013960898,diff
143,-1.428,-0.0014656782,diff
144,-1.424,-0.0015354455,diff
145,-1.42,-0.0016054213,diff
146,-1.416,-0.0016754866,diff
147,-1.412,-0.0017459393,diff
148,-1.408,-0.001816392,diff
149,-1.404,-0.0018872917,diff
150,-1.4,-0.0019581914,diff
151,-1.396,-0.0020295382,diff
152,-1.392,-0.002101034,diff
153,-1.388,-0.0021725,diff
154,-1.384,-0.0022439659,diff
155,-1.38,-0.0023157895,diff
156,-1.376,-0.002387911,diff
157,-1.372,-0.0024599433,diff
158,-1.368,-0.002531886,diff
159,-1.364,-0.0026041865,diff
160,-1.36,-0.0026763678,diff
161,-1.356,-0.0027489066,diff
162,-1.352,-0.0028211772,diff
163,-1.348,-0.0028939843,diff
164,-1.344,-0.0029660761,diff
165,-1.34,-0.0030388832,diff
166,-1.336,-0.0031113029,diff
167,-1.332,-0.0031837225,diff
168,-1.328,-0.0032562613,diff
169,-1.324,-0.0033289492,diff
170,-1.32,-0.0034012496,diff
171,-1.316,-0.0034736693,diff
172,-1.312,-0.0035461485,diff
173,-1.308,-0.0036182702,diff
174,-1.304,-0.0036904514,diff
175,-1.3,-0.0037627518,diff
176,-1.296,-0.003834784,diff
177,-1.292,-0.0039066374,diff
178,-1.288,-0.0039787292,diff
179,-1.284,-0.0040500164,diff
180,-1.28,-0.00412184,diff
181,-1.276,-0.004193157,diff
182,-1.272,-0.0042643845,diff
183,-1.268,-0.004335463,diff
184,-1.264,-0.004406184,diff
185,-1.26,-0.004476428,diff
186,-1.256,-0.0045475364,diff
187,-1.252,-0.0046173036,diff
188,-1.248,-0.004687518,diff
189,-1.244,-0.004757017,diff
190,-1.24,-0.0048266053,diff
191,-1.236,-0.0048956275,diff
192,-1.232,-0.0049648285,diff
193,-1.228,-0.005033493,diff
194,-1.224,-0.0051015615,diff
195,-1.22,-0.0051694512,diff
196,-1.216,-0.005237043,diff
197,-1.212,-0.0053043365,diff
198,-1.208,-0.005371511,diff
199,-1.204,-0.0054374337,diff
200,-1.2,-0.005504012,diff
201,-1.196,-0.005569905,diff
202,-1.192,-0.0056354105,diff
203,-1.188,-0.005700618,diff
204,-1.184,-0.005764812,diff
205,-1.18,-0.005828947,diff
206,-1.176,-0.005892813,diff
207,-1.172,-0.0059559047,diff
208,-1.168,-0.006018579,diff
209,-1.164,-0.0060807765,diff
210,-1.16,-0.0061425865,diff
211,-1.156,-0.006203443,diff
212,-1.152,-0.0062640607,diff
213,-1.148,-0.0063242614,diff
214,-1.144,-0.006383866,diff
215,-1.14,-0.006442994,diff
216,-1.136,-0.00650087,diff
217,-1.132,-0.0065592527,diff
218,-1.128,-0.006616354,diff
219,-1.124,-0.0066726804,diff
220,-1.12,-0.006728828,diff
221,-1.116,-0.0067840815,diff
222,-1.112,-0.006838411,diff
223,-1.108,-0.0068926513,diff
224,-1.104,-0.00694564,diff
225,-1.1,-0.00699839,diff
226,-1.096,-0.0070498884,diff
227,-1.092,-0.007101178,diff
228,-1.088,-0.0071516633,diff
229,-1.084,-0.0072009563,diff
230,-1.08,-0.0072499514,diff
231,-1.076,-0.007297784,diff
232,-1.072,-0.0073450506,diff
233,-1.068,-0.0073914826,diff
234,-1.064,-0.0074366927,diff
235,-1.06,-0.007481873,diff
236,-1.056,-0.007525414,diff
237,-1.052,-0.007568598,diff
238,-1.048,-0.0076107383,diff
239,-1.044,-0.0076518655,diff
240,-1.04,-0.0076920986,diff
241,-1.036,-0.0077314973,diff
242,-1.032,-0.0077697635,diff
243,-1.028,-0.0078073144,diff
244,-1.024,-0.007843733,diff
245,-1.02,-0.007879078,diff
246,-1.016,-0.007913649,diff
247,-1.012,-0.007947445,diff
248,-1.008,-0.007979512,diff
249,-1.004,-0.0080112815,diff
250,-1.0,-0.008041382,diff
251,-0.996,-0.008070648,diff
252,-0.992,-0.008098781,diff
253,-0.988,-0.00812608,diff
254,-0.984,-0.008151889,diff
255,-0.98,-0.008176565,diff
256,-0.976,-0.008200705,diff
257,-0.972,-0.008222938,diff
258,-0.968,-0.008244157,diff
259,-0.964,-0.008264542,diff
260,-0.96,-0.008283615,diff
261,-0.956,-0.008301556,diff
262,-0.952,-0.008317888,diff
263,-0.948,-0.008333147,diff
264,-0.944,-0.008347213,diff
265,-0.94,-0.008359969,diff
266,-0.936,-0.008371472,diff
267,-0.932,-0.008381903,diff
268,-0.928,-0.008390665,diff
269,-0.924,-0.0083985925,diff
270,-0.92,-0.008404493,diff
271,-0.916,-0.008409798,diff
272,-0.912,-0.008413017,diff
273,-0.908,-0.008415401,diff
274,-0.904,-0.008415818,diff
275,-0.9,-0.008415937,diff
276,-0.896,-0.008413613,diff
277,-0.892,-0.008410156,diff
278,-0.888,-0.008405328,diff
279,-0.884,-0.0083991885,diff
280,-0.88,-0.008391738,diff
281,-0.876,-0.00838244,diff
282,-0.872,-0.00837183,diff
283,-0.868,-0.008359492,diff
284,-0.864,-0.008346438,diff
285,-0.86,-0.008331537,diff
286,-0.856,-0.008314967,diff
287,-0.852,-0.008297086,diff
288,-0.848,-0.00827682,diff
289,-0.844,-0.008256197,diff
290,-0.84,-0.008233488,diff
291,-0.836,-0.008209348,diff
292,-0.832,-0.008183956,diff
293,-0.828,-0.008156419,diff
294,-0.824,-0.008127749,diff
295,-0.82,-0.008097708,diff
296,-0.816,-0.00806576,diff
297,-0.812,-0.008032501,diff
298,-0.808,-0.007997453,diff
299,-0.804,-0.007960916,diff
300,-0.8,-0.007923245,diff
301,-0.796,-0.0078834295,diff
302,-0.792,-0.007842183,diff
303,-0.788,-0.007799506,diff
304,-0.784,-0.0077551007,diff
305,-0.78,-0.0077091455,diff
306,-0.776,-0.0076619387,diff
307,-0.772,-0.0076133013,diff
308,-0.768,-0.0075629354,diff
309,-0.764,-0.0075110197,diff
310,-0.76,-0.007457614,diff
311,-0.756,-0.00740242,diff
312,-0.752,-0.0073460937,diff
313,-0.748,-0.007288158,diff
314,-0.744,-0.0072290897,diff
315,-0.74,-0.007167816,diff
316,-0.736,-0.00710541,diff
317,-0.732,-0.007041812,diff
318,-0.728,-0.006977141,diff
319,-0.724,-0.006910503,diff
320,-0.72,-0.006842673,diff
321,-0.716,-0.0067732334,diff
322,-0.712,-0.0067028403,diff
323,-0.708,-0.0066308975,diff
324,-0.704,-0.0065577626,diff
325,-0.7,-0.0064834356,diff
326,-0.696,-0.006407857,diff
327,-0.692,-0.006331682,diff
328,-0.688,-0.0062535405,diff
329,-0.684,-0.0061743855,diff
330,-0.68,-0.0060941577,diff
331,-0.676,-0.0060130954,diff
332,-0.672,-0.005930841,diff
333,-0.668,-0.0058473945,diff
334,-0.664,-0.0057637095,diff
335,-0.66,-0.005678773,diff
336,-0.656,-0.0055929422,diff
337,-0.652,-0.005506456,diff
338,-0.648,-0.005419135,diff
339,-0.644,-0.00533098,diff
340,-0.64,-0.0052425265,diff
341,-0.636,-0.005152881,diff
342,-0.632,-0.0050635934,diff
343,-0.628,-0.004973054,diff
344,-0.624,-0.004882574,diff
345,-0.62,-0.004791975,diff
346,-0.616,-0.004700601,diff
347,-0.612,-0.004609406,diff
348,-0.608,-0.004518032,diff
349,-0.604,-0.0044264197,diff
350,-0.6,-0.004334688,diff
351,-0.596,-0.0042438507,diff
352,-0.592,-0.004152715,diff
353,-0.588,-0.004061997,diff
354,-0.584,-0.0039710402,diff
355,-0.58,-0.0038816333,diff
356,-0.576,-0.0037917495,diff
357,-0.572,-0.0037027597,diff
358,-0.568,-0.0036144257,diff
359,-0.564,-0.00352782,diff
360,-0.56,-0.003441155,diff
361,-0.556,-0.0033560991,diff
362,-0.552,-0.0032716393,diff
363,-0.548,-0.0031892061,diff
364,-0.544,-0.0031077266,diff
365,-0.54,-0.0030277371,diff
366,-0.536,-0.0029497147,diff
367,-0.532,-0.0028730035,diff
368,-0.528,-0.00279814,diff
369,-0.524,-0.0027258396,diff
370,-0.52,-0.0026548505,diff
371,-0.516,-0.0025867224,diff
372,-0.512,-0.002521038,diff
373,-0.508,-0.0024579167,diff
374,-0.504,-0.0023972392,diff
375,-0.5,-0.0023397803,diff
376,-0.496,-0.0022848248,diff
377,-0.492,-0.0022335052,diff
378,-0.488,-0.002185464,diff
379,-0.484,-0.0021404028,diff
380,-0.48,-0.0020989776,diff
381,-0.476,-0.0020617247,diff
382,-0.472,-0.0020282865,diff
383,-0.468,-0.001999259,diff
384,-0.464,-0.0019740462,diff
385,-0.46,-0.0019534826,diff
386,-0.456,-0.0019381046,diff
387,-0.452,-0.0019269586,diff
388,-0.448,-0.0019207597,diff
389,-0.444,-0.0019200444,diff
390,-0.44,-0.0019246936,diff
391,-0.436,-0.0019348264,diff
392,-0.432,-0.00195086,diff
393,-0.428,-0.0019730926,diff
394,-0.424,-0.0020011663,diff
395,-0.42,-0.0020358562,diff
396,-0.416,-0.0020772219,diff
397,-0.412,-0.002125442,diff
398,-0.408,-0.0021806955,diff
399,-0.404,-0.0022429824,diff
400,-0.4,-0.002312839,diff
401,-0.396,-0.002390325,diff
402,-0.392,-0.0024755597,diff
403,-0.388,-0.0025696754,diff
404,-0.384,-0.0026715398,diff
405,-0.38,-0.002781868,diff
406,-0.376,-0.002901256,diff
407,-0.372,-0.0030302405,diff
408,-0.368,-0.0031679869,diff
409,-0.364,-0.0033151507,diff
410,-0.36,-0.0034722686,diff
411,-0.356,-0.0036395192,diff
412,-0.352,-0.0038164258,diff
413,-0.348,-0.0040047765,diff
414,-0.344,-0.0042033195,diff
415,-0.34,-0.00441283,diff
416,-0.336,-0.004633665,diff
417,-0.332,-0.004866302,diff
418,-0.328,-0.0051105022,diff
419,-0.324,-0.005366564,diff
420,-0.32,-0.0056350827,diff
421,-0.316,-0.005916238,diff
422,-0.312,-0.0062099695,diff
423,-0.308,-0.0065170527,diff
424,-0.304,-0.00683707,diff
425,-0.3,-0.0071709156,diff
426,-0.296,-0.007518351,diff
427,-0.292,-0.007879972,diff
428,-0.288,-0.008256137,diff
429,-0.284,-0.008646846,diff
430,-0.28,-0.009052753,diff
431,-0.276,-0.009473085,diff
432,-0.272,-0.00990963,diff
433,-0.268,-0.010361314,diff
434,-0.264,-0.010813713,diff
435,-0.26,-0.011250138,diff
436,-0.256,-0.011671424,diff
437,-0.252,-0.012076914,diff
438,-0.248,-0.012467742,diff
439,-0.244,-0.012843788,diff
440,-0.24,-0.013205767,diff
441,-0.236,-0.013553143,diff
442,-0.232,-0.01388675,diff
443,-0.228,-0.014206886,diff
444,-0.224,-0.014513552,diff
445,-0.22,-0.014806986,diff
446,-0.216,-0.015087843,diff
447,-0.212,-0.015355647,diff
448,-0.208,-0.015611708,diff
449,-0.204,-0.015855253,diff
450,-0.2,-0.016087651,diff
451,-0.196,-0.01630807,diff
452,-0.192,-0.01651758,diff
453,-0.188,-0.016715527,diff
454,-0.184,-0.016903162,diff
455,-0.18,-0.017080307,diff
456,-0.176,-0.017247021,diff
457,-0.172,-0.017403543,diff
458,-0.168,-0.017550588,diff
459,-0.164,-0.017688036,diff
460,-0.16,-0.017816544,diff
461,-0.156,-0.01793605,diff
462,-0.152,-0.01804614,diff
463,-0.148,-0.018148363,diff
464,-0.144,-0.01824218,diff
465,-0.14,-0.018327951,diff
466,-0.136,-0.018406034,diff
467,-0.132,-0.018476307,diff
468,-0.128,-0.01853913,diff
469,-0.124,-0.0185951,diff
470,-0.12,-0.018644154,diff
471,-0.116,-0.018686652,diff
472,-0.112,-0.018722653,diff
473,-0.108,-0.018752515,diff
474,-0.104,-0.018776178,diff
475,-0.1,-0.018794239,diff
476,-0.096,-0.018806577,diff
477,-0.092,-0.018813133,diff
478,-0.088,-0.018815398,diff
479,-0.084,-0.018811941,diff
480,-0.08,-0.018804133,diff
481,-0.076,-0.018791258,diff
482,-0.072,-0.018774271,diff
483,-0.068,-0.01875335,diff
484,-0.064,-0.018727899,diff
485,-0.06,-0.018698752,diff
486,-0.056,-0.018666208,diff
487,-0.052,-0.01862967,diff
488,-0.048,-0.018590033,diff
489,-0.044,-0.018547297,diff
490,-0.04,-0.018501043,diff
491,-0.036,-0.018452466,diff
492,-0.032,-0.018400908,diff
493,-0.028,-0.018346429,diff
494,-0.024,-0.018290102,diff
495,-0.02,-0.018230975,diff
496,-0.016,-0.01817,diff
497,-0.012,-0.01810646,diff
498,-0.008,-0.01804161,diff
499,-0.004,-0.017974436,diff
500,0.0,-0.017905593,diff
501,0.004,-0.0178352,diff
502,0.008,-0.017763734,diff
503,0.012,-0.017690003,diff
504,0.016,-0.017615557,diff
505,0.02,-0.017539382,diff
506,0.024,-0.017462194,diff
507,0.028,-0.017383873,diff
508,0.032,-0.01730436,diff
509,0.036,-0.017223895,diff
510,0.04,-0.017142534,diff
511,0.044,-0.017060041,diff
512,0.048,-0.016977072,diff
513,0.052,-0.01689291,diff
514,0.056,-0.016807854,diff
515,0.06,-0.016722262,diff
516,0.064,-0.016635597,diff
517,0.068,-0.016548336,diff
518,0.072,-0.01646024,diff
519,0.076,-0.016371012,diff
520,0.08,-0.016281188,diff
521,0.084,-0.01619035,diff
522,0.088,-0.016098797,diff
523,0.092,-0.016006231,diff
524,0.096,-0.015912473,diff
525,0.1,-0.015818,diff
526,0.104,-0.015722036,diff
527,0.108,-0.01562494,diff
528,0.112,-0.015526533,diff
529,0.116,-0.015426695,diff
530,0.12,-0.015325427,diff
531,0.124,-0.015222788,diff
532,0.128,-0.015118182,diff
533,0.132,-0.015011549,diff
534,0.136,-0.014903307,diff
535,0.14,-0.014792621,diff
536,0.144,-0.014679849,diff
537,0.148,-0.014564753,diff
538,0.152,-0.014446914,diff
539,0.156,-0.014326334,diff
540,0.16,-0.014202714,diff
541,0.164,-0.014076114,diff
542,0.168,-0.013946056,diff
543,0.172,-0.013812363,diff
544,0.176,-0.013674915,diff
545,0.18,-0.013533354,diff
546,0.184,-0.013387442,diff
547,0.188,-0.013237476,diff
548,0.192,-0.013082206,diff
549,0.196,-0.012922227,diff
550,0.2,-0.012756705,diff
551,0.204,-0.0125857,diff
552,0.208,-0.012408853,diff
553,0.212,-0.0122256875,diff
554,0.216,-0.0120360255,diff
555,0.22,-0.011839688,diff
556,0.224,-0.011636138,diff
557,0.228,-0.011424899,diff
558,0.232,-0.011205852,diff
559,0.236,-0.010978758,diff
560,0.24,-0.010742903,diff
561,0.244,-0.010498524,diff
562,0.248,-0.010244429,diff
563,0.252,-0.009980857,diff
564,0.256,-0.009707093,diff
565,0.26,-0.0094230175,diff
566,0.264,-0.009128153,diff
567,0.268,-0.008821845,diff
568,0.272,-0.008520365,diff
569,0.276,-0.008238792,diff
570,0.28,-0.00797683,diff
571,0.284,-0.0077334046,diff
572,0.288,-0.0075087547,diff
573,0.292,-0.007302165,diff
574,0.296,-0.0071136355,diff
575,0.3,-0.0069419146,diff
576,0.304,-0.0067869425,diff
577,0.308,-0.006648302,diff
578,0.312,-0.0065256953,diff
579,0.316,-0.0064182878,diff
580,0.32,-0.0063257813,diff
581,0.324,-0.006247759,diff
582,0.328,-0.006183207,diff
583,0.332,-0.0061326027,diff
584,0.336,-0.006094575,diff
585,0.34,-0.006069243,diff
586,0.344,-0.006055653,diff
587,0.348,-0.0060534477,diff
588,0.352,-0.0060625672,diff
589,0.356,-0.0060821176,diff
590,0.36,-0.006111741,diff
591,0.364,-0.0061505437,diff
592,0.368,-0.006198585,diff
593,0.372,-0.006254971,diff
594,0.376,-0.0063197017,diff
595,0.38,-0.0063917637,diff
596,0.384,-0.0064706802,diff
597,0.388,-0.006556809,diff
598,0.392,-0.0066486597,diff
599,0.396,-0.006746173,diff
600,0.4,-0.006848991,diff
601,0.404,-0.006956637,diff
602,0.408,-0.007068515,diff
603,0.412,-0.0071843266,diff
604,0.416,-0.007303536,diff
605,0.42,-0.007425308,diff
606,0.424,-0.0075497627,diff
607,0.428,-0.007676244,diff
608,0.432,-0.0078047514,diff
609,0.436,-0.007934153,diff
610,0.44,-0.008064866,diff
611,0.444,-0.008195698,diff
612,0.448,-0.008326709,diff
613,0.452,-0.008457482,diff
614,0.456,-0.00858736,diff
615,0.46,-0.008716702,diff
616,0.464,-0.008844137,diff
617,0.468,-0.008970261,diff
618,0.472,-0.009094298,diff
619,0.476,-0.009216011,diff
620,0.48,-0.0093355775,diff
621,0.484,-0.009451449,diff
622,0.488,-0.0095645785,diff
623,0.492,-0.009674668,diff
624,0.496,-0.009780526,diff
625,0.5,-0.009882331,diff
626,0.504,-0.009980381,diff
627,0.508,-0.010073602,diff
628,0.512,-0.010162592,diff
629,0.516,-0.010246813,diff
630,0.52,-0.010326028,diff
631,0.524,-0.010400236,diff
632,0.528,-0.010469079,diff
633,0.532,-0.01053226,diff
634,0.536,-0.010590255,diff
635,0.54,-0.010642648,diff
636,0.544,-0.01068908,diff
637,0.548,-0.010729909,diff
638,0.552,-0.010764837,diff
639,0.556,-0.0107937455,diff
640,0.56,-0.010816693,diff
641,0.564,-0.010833502,diff
642,0.568,-0.010844111,diff
643,0.572,-0.010848761,diff
644,0.576,-0.010847867,diff
645,0.58,-0.010840416,diff
646,0.584,-0.010826886,diff
647,0.588,-0.010807633,diff
648,0.592,-0.01078254,diff
649,0.596,-0.010751486,diff
650,0.6,-0.010714769,diff
651,0.604,-0.010672152,diff
652,0.608,-0.0106239915,diff
653,0.612,-0.010570407,diff
654,0.616,-0.010511696,diff
655,0.62,-0.010447204,diff
656,0.624,-0.010378003,diff
657,0.628,-0.010303736,diff
658,0.632,-0.01022464,diff
659,0.636,-0.010141134,diff
660,0.64,-0.010052502,diff
661,0.644,-0.009960234,diff
662,0.648,-0.009863496,diff
663,0.652,-0.009762585,diff
664,0.656,-0.009658515,diff
665,0.66,-0.009550393,diff
666,0.664,-0.009439528,diff
667,0.668,-0.009324789,diff
668,0.672,-0.009207785,diff
669,0.676,-0.009087741,diff
670,0.68,-0.008965075,diff
671,0.684,-0.008840442,diff
672,0.688,-0.008713663,diff
673,0.692,-0.008585095,diff
674,0.696,-0.008454919,diff
675,0.7,-0.008323371,diff
676,0.704,-0.008191168,diff
677,0.708,-0.008057535,diff
678,0.712,-0.007923305,diff
679,0.716,-0.0077887774,diff
680,0.72,-0.0076543093,diff
681,0.724,-0.007519603,diff
682,0.728,-0.007385373,diff
683,0.732,-0.007251501,diff
684,0.736,-0.007118225,diff
685,0.74,-0.006986022,diff
686,0.744,-0.0068550706,diff
687,0.748,-0.00672549,diff
688,0.752,-0.0065972805,diff
689,0.756,-0.006470859,diff
690,0.76,-0.006346762,diff
691,0.764,-0.0062243342,diff
692,0.768,-0.0061045885,diff
693,0.772,-0.0059871674,diff
694,0.776,-0.005872667,diff
695,0.78,-0.005760908,diff
696,0.784,-0.0056521893,diff
697,0.788,-0.005546689,diff
698,0.792,-0.0054444075,diff
699,0.796,-0.005345762,diff
700,0.8,-0.0052508116,diff
701,0.804,-0.005159259,diff
702,0.808,-0.00507164,diff
703,0.812,-0.004988134,diff
704,0.816,-0.004908502,diff
705,0.82,-0.0048334002,diff
706,0.824,-0.0047620535,diff
707,0.828,-0.0046952367,diff
708,0.832,-0.004632771,diff
709,0.836,-0.0045748353,diff
710,0.84,-0.0045213103,diff
711,0.844,-0.0044724345,diff
712,0.848,-0.0044280887,diff
713,0.852,-0.004388213,diff
714,0.856,-0.004353225,diff
715,0.86,-0.0043224692,diff
716,0.864,-0.0042967796,diff
717,0.868,-0.004275501,diff
718,0.872,-0.004258752,diff
719,0.876,-0.0042467117,diff
720,0.88,-0.004239261,diff
721,0.884,-0.0042361617,diff
722,0.888,-0.004237592,diff
723,0.892,-0.004243672,diff
724,0.896,-0.004253924,diff
725,0.9,-0.0042685866,diff
726,0.904,-0.0042871833,diff
727,0.908,-0.0043103695,diff
728,0.912,-0.004337549,diff
729,0.916,-0.0043685436,diff
730,0.92,-0.0044033527,diff
731,0.924,-0.004442215,diff
732,0.928,-0.0044845343,diff
733,0.932,-0.004530728,diff
734,0.936,-0.0045802593,diff
735,0.94,-0.00463295,diff
736,0.944,-0.00468874,diff
737,0.948,-0.0047481656,diff
738,0.952,-0.004810095,diff
739,0.956,-0.004875064,diff
740,0.96,-0.0049426556,diff
741,0.964,-0.00501281,diff
742,0.968,-0.0050852895,diff
743,0.972,-0.0051597953,diff
744,0.976,-0.0052369237,diff
745,0.98,-0.0053159,diff
746,0.984,-0.005396664,diff
747,0.988,-0.0054790974,diff
748,0.992,-0.0055629015,diff
749,0.996,-0.0056482553,diff
750,1.0,-0.0057346225,diff
751,1.004,-0.005822122,diff
752,1.008,-0.005910456,diff
753,1.012,-0.0059999228,diff
754,1.016,-0.0060896873,diff
755,1.02,-0.006179869,diff
756,1.024,-0.0062705874,diff
757,1.028,-0.0063610673,diff
758,1.032,-0.0064519644,diff
759,1.036,-0.0065427423,diff
760,1.04,-0.006633222,diff
761,1.044,-0.0067230463,diff
762,1.048,-0.0068123937,diff
763,1.052,-0.006901264,diff
764,1.056,-0.0069894493,diff
765,1.06,-0.0070765615,diff
766,1.064,-0.0071623027,diff
767,1.068,-0.0072472394,diff
768,1.072,-0.0073308647,diff
769,1.076,-0.007412851,diff
770,1.08,-0.0074932277,diff
771,1.084,-0.0075723827,diff
772,1.088,-0.0076496005,diff
773,1.092,-0.007724941,diff
774,1.096,-0.007798344,diff
775,1.1,-0.00786978,diff
776,1.104,-0.00793919,diff
777,1.108,-0.008006215,diff
778,1.112,-0.008070797,diff
779,1.116,-0.008133113,diff
780,1.12,-0.008193344,diff
781,1.124,-0.008250594,diff
782,1.128,-0.008305579,diff
783,1.132,-0.008357793,diff
784,1.136,-0.008407205,diff
785,1.14,-0.008454025,diff
786,1.144,-0.008498192,diff
787,1.148,-0.008539587,diff
788,1.152,-0.008577764,diff
789,1.156,-0.008613259,diff
790,1.16,-0.0086456835,diff
791,1.164,-0.008675039,diff
792,1.168,-0.008701742,diff
793,1.172,-0.0087252855,diff
794,1.176,-0.00874573,diff
795,1.18,-0.008763224,diff
796,1.184,-0.008777499,diff
797,1.188,-0.0087889135,diff
798,1.192,-0.008797169,diff
799,1.196,-0.008802235,diff
800,1.2,-0.0088044405,diff
801,1.204,-0.008803606,diff
802,1.208,-0.008799672,diff
803,1.212,-0.008792669,diff
804,1.216,-0.008782893,diff
805,1.22,-0.008769959,diff
806,1.224,-0.008754224,diff
807,1.228,-0.008735329,diff
808,1.232,-0.008713841,diff
809,1.236,-0.008689135,diff
810,1.24,-0.008661807,diff
811,1.244,-0.008631408,diff
812,1.248,-0.008598745,diff
813,1.252,-0.008563012,diff
814,1.256,-0.008524686,diff
815,1.26,-0.008483946,diff
816,1.264,-0.008440167,diff
817,1.268,-0.008394271,diff
818,1.272,-0.008345962,diff
819,1.276,-0.008295059,diff
820,1.28,-0.008241713,diff
821,1.284,-0.00818634,diff
822,1.288,-0.008128375,diff
823,1.292,-0.008068442,diff
824,1.296,-0.0080063045,diff
825,1.3,-0.00794217,diff
826,1.304,-0.007876039,diff
827,1.308,-0.0078077614,diff
828,1.312,-0.007737398,diff
829,1.316,-0.0076656938,diff
830,1.32,-0.0075921416,diff
831,1.324,-0.0075168014,diff
832,1.328,-0.007440001,diff
833,1.332,-0.007361442,diff
834,1.336,-0.007281482,diff
835,1.34,-0.0072000325,diff
836,1.344,-0.0071174502,diff
837,1.348,-0.0070332587,diff
838,1.352,-0.006947994,diff
839,1.356,-0.006861627,diff
840,1.36,-0.006774068,diff
841,1.364,-0.006685674,diff
842,1.368,-0.006596118,diff
843,1.372,-0.0065059364,diff
844,1.376,-0.0064145625,diff
845,1.38,-0.0063227117,diff
846,1.384,-0.0062302053,diff
847,1.388,-0.006136924,diff
848,1.392,-0.006043017,diff
849,1.396,-0.005948901,diff
850,1.4,-0.005854219,diff
851,1.404,-0.00575912,diff
852,1.408,-0.0056640506,diff
853,1.412,-0.005568236,diff
854,1.416,-0.0054724813,diff
855,1.42,-0.005376339,diff
856,1.424,-0.0052805543,diff
857,1.428,-0.0051845014,diff
858,1.432,-0.005088687,diff
859,1.436,-0.004992783,diff
860,1.44,-0.004897356,diff
861,1.444,-0.00480175,diff
862,1.448,-0.0047065318,diff
863,1.452,-0.00461182,diff
864,1.456,-0.0045173764,diff
865,1.46,-0.0044234395,diff
866,1.464,-0.0043299496,diff
867,1.468,-0.0042369664,diff
868,1.472,-0.0041443408,diff
869,1.476,-0.0040526986,diff
870,1.48,-0.003961444,diff
871,1.484,-0.0038709342,diff
872,1.488,-0.0037811697,diff
873,1.492,-0.0036924183,diff
874,1.496,-0.003604263,diff
875,1.5,-0.0035167933,diff
876,1.504,-0.003430754,diff
877,1.508,-0.0033451915,diff
878,1.512,-0.0032607317,diff
879,1.516,-0.003177166,diff
880,1.52,-0.003094852,diff
881,1.524,-0.0030136108,diff
882,1.528,-0.0029334724,diff
883,1.532,-0.002854079,diff
884,1.536,-0.002776295,diff
885,1.54,-0.0026992857,diff
886,1.544,-0.0026239455,diff
887,1.548,-0.0025496334,diff
888,1.552,-0.0024764985,diff
889,1.556,-0.002404511,diff
890,1.56,-0.002333939,diff
891,1.564,-0.002264768,diff
892,1.568,-0.002196893,diff
893,1.572,-0.0021302253,diff
894,1.576,-0.0020650327,diff
895,1.58,-0.0020011365,diff
896,1.584,-0.0019385517,diff
897,1.588,-0.0018773228,diff
898,1.592,-0.001817748,diff
899,1.596,-0.0017594248,diff
900,1.6,-0.0017025471,diff
901,1.604,-0.0016469359,diff
902,1.608,-0.0015929639,diff
903,1.612,-0.0015402287,diff
904,1.616,-0.0014891773,diff
905,1.62,-0.0014392734,diff
906,1.624,-0.0013908148,diff
907,1.628,-0.0013439208,diff
908,1.632,-0.0012983233,diff
909,1.636,-0.0012544096,diff
910,1.64,-0.0012114942,diff
911,1.644,-0.0011706799,diff
912,1.648,-0.0011305809,diff
913,1.652,-0.0010920167,diff
914,1.656,-0.0010550022,diff
915,1.66,-0.001019299,diff
916,1.664,-0.0009849668,diff
917,1.668,-0.0009520203,diff
918,1.672,-0.0009204298,diff
919,1.676,-0.00089019537,diff
920,1.68,-0.0008612871,diff
921,1.684,-0.00083334744,diff
922,1.688,-0.0008068234,diff
923,1.692,-0.0007815659,diff
924,1.696,-0.00075794756,diff
925,1.7,-0.0007353127,diff
926,1.704,-0.00071388483,diff
927,1.708,-0.00069350004,diff
928,1.712,-0.00067441165,diff
929,1.716,-0.00065638125,diff
930,1.72,-0.00063952804,diff
931,1.724,-0.0006236732,diff
932,1.728,-0.00060887635,diff
933,1.732,-0.000595212,diff
934,1.736,-0.0005825907,diff
935,1.74,-0.0005709082,diff
936,1.744,-0.0005597919,diff
937,1.748,-0.00055010617,diff
938,1.752,-0.00054107606,diff
939,1.756,-0.0005328357,diff
940,1.76,-0.00052562356,diff
941,1.764,-0.00051911175,diff
942,1.768,-0.0005133152,diff
943,1.772,-0.0005083084,diff
944,1.776,-0.0005041212,diff
945,1.78,-0.0004999861,diff
946,1.784,-0.0004972443,diff
947,1.788,-0.00049464405,diff
948,1.792,-0.000492312,diff
949,1.796,-0.00049105287,diff
950,1.8,-0.0004901439,diff
951,1.804,-0.0004892871,diff
952,1.808,-0.0004890561,diff
953,1.812,-0.00048909336,diff
954,1.816,-0.00048941374,diff
955,1.82,-0.0004900545,diff
956,1.824,-0.00049082935,diff
957,1.828,-0.0004918799,diff
958,1.832,-0.0004929602,diff
959,1.836,-0.00049418956,diff
960,1.84,-0.0004950911,diff
961,1.844,-0.0004965663,diff
962,1.848,-0.0004976243,diff
963,1.852,-0.00049845874,diff
964,1.856,-0.0004991591,diff
965,1.86,-0.00049993396,diff
966,1.864,-0.0004999563,diff
967,1.868,-0.0005002022,diff
968,1.872,-0.00049963593,diff
969,1.876,-0.0004990399,diff
970,1.88,-0.00049766153,diff
971,1.884,-0.0004959069,diff
972,1.888,-0.0004934184,diff
973,1.892,-0.0004905686,diff
974,1.896,-0.00048699975,diff
975,1.9,-0.0004825145,diff
976,1.904,-0.0004776679,diff
977,1.908,-0.00047139078,diff
978,1.912,-0.00046440586,diff
979,1.916,-0.0004567653,diff
980,1.92,-0.00044790655,diff
981,1.924,-0.000438001,diff
982,1.928,-0.00042716786,diff
983,1.932,-0.00041467324,diff
984,1.936,-0.0004014559,diff
985,1.94,-0.0003866814,diff
986,1.944,-0.00037067942,diff
987,1.948,-0.00035317987,diff
988,1.952,-0.0003342908,diff
989,1.956,-0.0003138911,diff
990,1.96,-0.00029185042,diff
991,1.964,-0.000268301,diff
992,1.968,-0.00024294667,diff
993,1.972,-0.00021562632,diff
994,1.976,-0.00018687733,diff
995,1.98,-0.00015598163,diff
996,1.984,-0.00012326054,diff
997,1.988,-8.840067e-05,diff
998,1.992,-5.1602256e-05,diff
999,1.996,-1.2700912e-05,diff
1000,2.0,2.87164e-05,diff


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_400/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_400/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_400/sol_nn.csv <==
,X_x,value,name
0,-2.0,8.995086e-05,sol_nn
1,-1.996,0.0023276561,sol_nn
2,-1.992,0.004563163,sol_nn
3,-1.988,0.006796362,sol_nn
4,-1.984,0.00902744,sol_nn
5,-1.98,0.011256382,sol_nn
6,-1.976,0.013482994,sol_nn
7,-1.972,0.015707653,sol_nn
8,-1.968,0.017929861,sol_nn
9,-1.964,0.020150065,sol_nn
10,-1.96,0.022368325,sol_nn
11,-1.956,0.024584439,sol_nn
12,-1.952,0.026798451,sol_nn
13,-1.948,0.029010452,sol_nn
14,-1.944,0.031220136,sol_nn
15,-1.94,0.03342812,sol_nn
16,-1.936,0.03563413,sol_nn
17,-1.932,0.037838206,sol_nn
18,-1.928,0.04004015,sol_nn
19,-1.924,0.042240158,sol_nn
20,-1.92,0.044438343,sol_nn
21,-1.916,0.046634566,sol_nn
22,-1.912,0.048829008,sol_nn
23,-1.908,0.0510215,sol_nn
24,-1.904,0.053212248,sol_nn
25,-1.9,0.055401057,sol_nn
26,-1.896,0.05758806,sol_nn
27,-1.892,0.059773445,sol_nn
28,-1.888,0.061957076,sol_nn
29,-1.884,0.064138696,sol_nn
30,-1.88,0.06631841,sol_nn
31,-1.876,0.06849669,sol_nn
32,-1.872,0.07067338,sol_nn
33,-1.868,0.07284804,sol_nn
34,-1.864,0.07502131,sol_nn
35,-1.86,0.07719259,sol_nn
36,-1.856,0.07936259,sol_nn
37,-1.852,0.081530854,sol_nn
38,-1.848,0.083697364,sol_nn
39,-1.844,0.08586249,sol_nn
40,-1.84,0.08802594,sol_nn
41,-1.836,0.090187654,sol_nn
42,-1.832,0.09234811,sol_nn
43,-1.828,0.09450687,sol_nn
44,-1.824,0.09666428,sol_nn
45,-1.82,0.098819904,sol_nn
46,-1.816,0.100974336,sol_nn
47,-1.812,0.10312719,sol_nn
48,-1.808,0.105278455,sol_nn
49,-1.804,0.10742857,sol_nn
50,-1.8,0.10957706,sol_nn
51,-1.796,0.11172444,sol_nn
52,-1.792,0.11386992,sol_nn
53,-1.788,0.11601437,sol_nn
54,-1.784,0.118157335,sol_nn
55,-1.78,0.12029901,sol_nn
56,-1.776,0.12243944,sol_nn
57,-1.772,0.12457831,sol_nn
58,-1.768,0.12671627,sol_nn
59,-1.764,0.1288524,sol_nn
60,-1.76,0.13098781,sol_nn
61,-1.756,0.13312155,sol_nn
62,-1.752,0.13525441,sol_nn
63,-1.748,0.13738608,sol_nn
64,-1.744,0.1395158,sol_nn
65,-1.74,0.141645,sol_nn
66,-1.736,0.14377287,sol_nn
67,-1.732,0.14589964,sol_nn
68,-1.728,0.14802489,sol_nn
69,-1.724,0.15014914,sol_nn
70,-1.72,0.15227261,sol_nn
71,-1.716,0.15439478,sol_nn
72,-1.712,0.1565158,sol_nn
73,-1.708,0.15863568,sol_nn
74,-1.704,0.1607547,sol_nn
75,-1.7,0.1628723,sol_nn
76,-1.696,0.1649889,sol_nn
77,-1.692,0.16710474,sol_nn
78,-1.688,0.16921932,sol_nn
79,-1.684,0.17133315,sol_nn
80,-1.68,0.17344548,sol_nn
81,-1.676,0.17555737,sol_nn
82,-1.672,0.17766787,sol_nn
83,-1.668,0.17977789,sol_nn
84,-1.664,0.18188651,sol_nn
85,-1.66,0.18399446,sol_nn
86,-1.656,0.18610153,sol_nn
87,-1.652,0.18820755,sol_nn
88,-1.648,0.1903127,sol_nn
89,-1.644,0.19241697,sol_nn
90,-1.64,0.19452032,sol_nn
91,-1.636,0.19662271,sol_nn
92,-1.632,0.19872457,sol_nn
93,-1.628,0.2008253,sol_nn
94,-1.624,0.20292537,sol_nn
95,-1.62,0.20502453,sol_nn
96,-1.616,0.20712322,sol_nn
97,-1.612,0.20922096,sol_nn
98,-1.608,0.21131778,sol_nn
99,-1.604,0.2134138,sol_nn
100,-1.6,0.21550931,sol_nn
101,-1.596,0.21760404,sol_nn
102,-1.592,0.21969774,sol_nn
103,-1.588,0.22179098,sol_nn
104,-1.584,0.22388346,sol_nn
105,-1.58,0.2259754,sol_nn
106,-1.576,0.22806647,sol_nn
107,-1.572,0.23015687,sol_nn
108,-1.568,0.2322469,sol_nn
109,-1.564,0.2343362,sol_nn
110,-1.56,0.23642473,sol_nn
111,-1.556,0.23851264,sol_nn
112,-1.552,0.24059989,sol_nn
113,-1.548,0.24268667,sol_nn
114,-1.544,0.24477299,sol_nn
115,-1.54,0.2468581,sol_nn
116,-1.536,0.24894331,sol_nn
117,-1.532,0.2510279,sol_nn
118,-1.528,0.2531119,sol_nn
119,-1.524,0.25519532,sol_nn
120,-1.52,0.25727847,sol_nn
121,-1.516,0.25936052,sol_nn
122,-1.512,0.26144242,sol_nn
123,-1.508,0.2635239,sol_nn
124,-1.504,0.26560488,sol_nn
125,-1.5,0.26768517,sol_nn
126,-1.496,0.26976553,sol_nn
127,-1.492,0.27184474,sol_nn
128,-1.488,0.27392423,sol_nn
129,-1.484,0.27600312,sol_nn
130,-1.48,0.2780815,sol_nn
131,-1.476,0.28015926,sol_nn
132,-1.472,0.28223667,sol_nn
133,-1.468,0.28431416,sol_nn
134,-1.464,0.28639084,sol_nn
135,-1.46,0.2884675,sol_nn
136,-1.456,0.2905438,sol_nn
137,-1.452,0.29261956,sol_nn
138,-1.448,0.29469517,sol_nn
139,-1.444,0.29677024,sol_nn
140,-1.44,0.29884514,sol_nn
141,-1.436,0.30091983,sol_nn
142,-1.432,0.30299416,sol_nn
143,-1.428,0.30506822,sol_nn
144,-1.424,0.30714202,sol_nn
145,-1.42,0.30921566,sol_nn
146,-1.416,0.31128916,sol_nn
147,-1.412,0.31336233,sol_nn
148,-1.408,0.31543547,sol_nn
149,-1.404,0.31750813,sol_nn
150,-1.4,0.31958085,sol_nn
151,-1.396,0.32165307,sol_nn
152,-1.392,0.3237252,sol_nn
153,-1.388,0.32579732,sol_nn
154,-1.384,0.32786947,sol_nn
155,-1.38,0.3299412,sol_nn
156,-1.376,0.33201265,sol_nn
157,-1.372,0.33408424,sol_nn
158,-1.368,0.3361559,sol_nn
159,-1.364,0.3382272,sol_nn
160,-1.36,0.3402986,sol_nn
161,-1.356,0.34236968,sol_nn
162,-1.352,0.34444097,sol_nn
163,-1.348,0.34651175,sol_nn
164,-1.344,0.34858328,sol_nn
165,-1.34,0.35065404,sol_nn
166,-1.336,0.35272524,sol_nn
167,-1.332,0.35479638,sol_nn
168,-1.328,0.3568675,sol_nn
169,-1.324,0.35893837,sol_nn
170,-1.32,0.36100963,sol_nn
171,-1.316,0.36308083,sol_nn
172,-1.312,0.3651519,sol_nn
173,-1.308,0.36722344,sol_nn
174,-1.304,0.36929482,sol_nn
175,-1.3,0.37136614,sol_nn
176,-1.296,0.37343767,sol_nn
177,-1.292,0.37550938,sol_nn
178,-1.288,0.37758094,sol_nn
179,-1.284,0.37965322,sol_nn
180,-1.28,0.381725,sol_nn
181,-1.276,0.38379726,sol_nn
182,-1.272,0.38586965,sol_nn
183,-1.268,0.38794217,sol_nn
184,-1.264,0.390015,sol_nn
185,-1.26,0.39208838,sol_nn
186,-1.256,0.39416084,sol_nn
187,-1.252,0.3962347,sol_nn
188,-1.248,0.39830807,sol_nn
189,-1.244,0.4003822,sol_nn
190,-1.24,0.40245616,sol_nn
191,-1.236,0.40453076,sol_nn
192,-1.232,0.40660512,sol_nn
193,-1.228,0.40868005,sol_nn
194,-1.224,0.4107556,sol_nn
195,-1.22,0.41283128,sol_nn
196,-1.216,0.4149073,sol_nn
197,-1.212,0.41698357,sol_nn
198,-1.208,0.41906005,sol_nn
199,-1.204,0.4211377,sol_nn
200,-1.2,0.42321467,sol_nn
201,-1.196,0.4252924,sol_nn
202,-1.192,0.42737046,sol_nn
203,-1.188,0.4294489,sol_nn
204,-1.184,0.43152827,sol_nn
205,-1.18,0.43360776,sol_nn
206,-1.176,0.43568745,sol_nn
207,-1.172,0.43776792,sol_nn
208,-1.168,0.4398489,sol_nn
209,-1.164,0.44193026,sol_nn
210,-1.16,0.44401208,sol_nn
211,-1.156,0.44609478,sol_nn
212,-1.152,0.44817778,sol_nn
213,-1.148,0.45026118,sol_nn
214,-1.144,0.45234513,sol_nn
215,-1.14,0.45442963,sol_nn
216,-1.136,0.4565153,sol_nn
217,-1.132,0.45860055,sol_nn
218,-1.128,0.46068704,sol_nn
219,-1.124,0.46277434,sol_nn
220,-1.12,0.46486175,sol_nn
221,-1.116,0.46695006,sol_nn
222,-1.112,0.46903935,sol_nn
223,-1.108,0.4711287,sol_nn
224,-1.104,0.47321934,sol_nn
225,-1.1,0.47531015,sol_nn
226,-1.096,0.47740227,sol_nn
227,-1.092,0.47949454,sol_nn
228,-1.088,0.48158765,sol_nn
229,-1.084,0.48368198,sol_nn
230,-1.08,0.48577654,sol_nn
231,-1.076,0.48787233,sol_nn
232,-1.072,0.48996863,sol_nn
233,-1.068,0.49206585,sol_nn
234,-1.064,0.49416417,sol_nn
235,-1.06,0.49626267,sol_nn
236,-1.056,0.4983627,sol_nn
237,-1.052,0.50046307,sol_nn
238,-1.048,0.50256455,sol_nn
239,-1.044,0.504667,sol_nn
240,-1.04,0.5067704,sol_nn
241,-1.036,0.50887454,sol_nn
242,-1.032,0.5109799,sol_nn
243,-1.028,0.5130859,sol_nn
244,-1.024,0.51519305,sol_nn
245,-1.02,0.5173014,sol_nn
246,-1.016,0.5194104,sol_nn
247,-1.012,0.5215202,sol_nn
248,-1.008,0.5236317,sol_nn
249,-1.004,0.52574354,sol_nn
250,-1.0,0.527857,sol_nn
251,-0.996,0.5299713,sol_nn
252,-0.992,0.5320868,sol_nn
253,-0.988,0.5342031,sol_nn
254,-0.984,0.53632087,sol_nn
255,-0.98,0.53843975,sol_nn
256,-0.976,0.54055923,sol_nn
257,-0.972,0.5426806,sol_nn
258,-0.968,0.544803,sol_nn
259,-0.964,0.5469262,sol_nn
260,-0.96,0.5490507,sol_nn
261,-0.956,0.55117637,sol_nn
262,-0.952,0.5533036,sol_nn
263,-0.948,0.55543196,sol_nn
264,-0.944,0.55756146,sol_nn
265,-0.94,0.55969226,sol_nn
266,-0.936,0.56182444,sol_nn
267,-0.932,0.56395763,sol_nn
268,-0.928,0.56609243,sol_nn
269,-0.924,0.56822807,sol_nn
270,-0.92,0.5703657,sol_nn
271,-0.916,0.57250404,sol_nn
272,-0.912,0.57464445,sol_nn
273,-0.908,0.5767856,sol_nn
274,-0.904,0.57892877,sol_nn
275,-0.9,0.58107233,sol_nn
276,-0.896,0.5832182,sol_nn
277,-0.892,0.5853653,sol_nn
278,-0.888,0.5875137,sol_nn
279,-0.884,0.5896634,sol_nn
280,-0.88,0.59181446,sol_nn
281,-0.876,0.5939674,sol_nn
282,-0.872,0.59612155,sol_nn
283,-0.868,0.59827745,sol_nn
284,-0.864,0.60043406,sol_nn
285,-0.86,0.6025926,sol_nn
286,-0.856,0.60475284,sol_nn
287,-0.852,0.6069143,sol_nn
288,-0.848,0.6090781,sol_nn
289,-0.844,0.61124235,sol_nn
290,-0.84,0.6134087,sol_nn
291,-0.836,0.6155764,sol_nn
292,-0.832,0.61774534,sol_nn
293,-0.828,0.61991644,sol_nn
294,-0.824,0.62208873,sol_nn
295,-0.82,0.62426245,sol_nn
296,-0.816,0.62643796,sol_nn
297,-0.812,0.6286148,sol_nn
298,-0.808,0.6307934,sol_nn
299,-0.804,0.63297355,sol_nn
300,-0.8,0.63515484,sol_nn
301,-0.796,0.6373382,sol_nn
302,-0.792,0.639523,sol_nn
303,-0.788,0.6417093,sol_nn
304,-0.784,0.64389735,sol_nn
305,-0.78,0.64608693,sol_nn
306,-0.776,0.6482777,sol_nn
307,-0.772,0.6504699,sol_nn
308,-0.768,0.6526639,sol_nn
309,-0.764,0.6548594,sol_nn
310,-0.76,0.6570564,sol_nn
311,-0.756,0.65925515,sol_nn
312,-0.752,0.6614551,sol_nn
313,-0.748,0.6636566,sol_nn
314,-0.744,0.6658593,sol_nn
315,-0.74,0.6680641,sol_nn
316,-0.736,0.67027014,sol_nn
317,-0.732,0.67247736,sol_nn
318,-0.728,0.67468566,sol_nn
319,-0.724,0.67689586,sol_nn
320,-0.72,0.67910725,sol_nn
321,-0.716,0.68132025,sol_nn
322,-0.712,0.68353426,sol_nn
323,-0.708,0.6857498,sol_nn
324,-0.704,0.6879665,sol_nn
325,-0.7,0.6901844,sol_nn
326,-0.696,0.6924037,sol_nn
327,-0.692,0.6946235,sol_nn
328,-0.688,0.6968452,sol_nn
329,-0.684,0.6990679,sol_nn
330,-0.68,0.7012917,sol_nn
331,-0.676,0.70351636,sol_nn
332,-0.672,0.70574224,sol_nn
333,-0.668,0.70796925,sol_nn
334,-0.664,0.7101965,sol_nn
335,-0.66,0.712425,sol_nn
336,-0.656,0.7146545,sol_nn
337,-0.652,0.7168846,sol_nn
338,-0.648,0.7191155,sol_nn
339,-0.644,0.7213472,sol_nn
340,-0.64,0.7235793,sol_nn
341,-0.636,0.72581255,sol_nn
342,-0.632,0.7280454,sol_nn
343,-0.628,0.7302795,sol_nn
344,-0.624,0.73251355,sol_nn
345,-0.62,0.73474777,sol_nn
346,-0.616,0.7369828,sol_nn
347,-0.612,0.7392176,sol_nn
348,-0.608,0.7414525,sol_nn
349,-0.604,0.74368775,sol_nn
350,-0.6,0.74592304,sol_nn
351,-0.596,0.7481575,sol_nn
352,-0.592,0.7503922,sol_nn
353,-0.588,0.7526265,sol_nn
354,-0.584,0.75486106,sol_nn
355,-0.58,0.75709414,sol_nn
356,-0.576,0.7593276,sol_nn
357,-0.572,0.76156014,sol_nn
358,-0.568,0.76379204,sol_nn
359,-0.564,0.76602226,sol_nn
360,-0.56,0.76825255,sol_nn
361,-0.556,0.77048117,sol_nn
362,-0.552,0.7727092,sol_nn
363,-0.548,0.77493525,sol_nn
364,-0.544,0.7771603,sol_nn
365,-0.54,0.77938396,sol_nn
366,-0.536,0.78160554,sol_nn
367,-0.532,0.7838258,sol_nn
368,-0.528,0.7860443,sol_nn
369,-0.524,0.7882602,sol_nn
370,-0.52,0.7904748,sol_nn
371,-0.516,0.79268646,sol_nn
372,-0.512,0.7948957,sol_nn
373,-0.508,0.79710245,sol_nn
374,-0.504,0.79930675,sol_nn
375,-0.5,0.8015078,sol_nn
376,-0.496,0.80370635,sol_nn
377,-0.492,0.8059013,sol_nn
378,-0.488,0.8080929,sol_nn
379,-0.484,0.8102816,sol_nn
380,-0.48,0.81246656,sol_nn
381,-0.476,0.8146474,sol_nn
382,-0.472,0.81682444,sol_nn
383,-0.468,0.8189971,sol_nn
384,-0.464,0.82116586,sol_nn
385,-0.46,0.82333,sol_nn
386,-0.456,0.82548904,sol_nn
387,-0.452,0.82764375,sol_nn
388,-0.448,0.8297936,sol_nn
389,-0.444,0.83193785,sol_nn
390,-0.44,0.83407676,sol_nn
391,-0.436,0.83621025,sol_nn
392,-0.432,0.8383378,sol_nn
393,-0.428,0.84045917,sol_nn
394,-0.424,0.84257466,sol_nn
395,-0.42,0.84468365,sol_nn
396,-0.416,0.84678584,sol_nn
397,-0.412,0.84888124,sol_nn
398,-0.408,0.85096955,sol_nn
399,-0.404,0.8530508,sol_nn
400,-0.4,0.8551246,sol_nn
401,-0.396,0.85719067,sol_nn
402,-0.392,0.85924906,sol_nn
403,-0.388,0.8612985,sol_nn
404,-0.384,0.8633402,sol_nn
405,-0.38,0.86537355,sol_nn
406,-0.376,0.8673978,sol_nn
407,-0.372,0.86941236,sol_nn
408,-0.368,0.8714182,sol_nn
409,-0.364,0.87341464,sol_nn
410,-0.36,0.8754011,sol_nn
411,-0.356,0.87737745,sol_nn
412,-0.352,0.8793441,sol_nn
413,-0.348,0.8812993,sol_nn
414,-0.344,0.8832444,sol_nn
415,-0.34,0.88517845,sol_nn
416,-0.336,0.8871013,sol_nn
417,-0.332,0.8890122,sol_nn
418,-0.328,0.8909116,sol_nn
419,-0.324,0.89279914,sol_nn
420,-0.32,0.89467424,sol_nn
421,-0.316,0.89653665,sol_nn
422,-0.312,0.8983865,sol_nn
423,-0.308,0.900223,sol_nn
424,-0.304,0.90204656,sol_nn
425,-0.3,0.9038564,sol_nn
426,-0.296,0.9056525,sol_nn
427,-0.292,0.90743446,sol_nn
428,-0.288,0.9092019,sol_nn
429,-0.284,0.9109548,sol_nn
430,-0.28,0.9126925,sol_nn
431,-0.276,0.9144157,sol_nn
432,-0.272,0.91612273,sol_nn
433,-0.268,0.9178147,sol_nn
434,-0.264,0.9194903,sol_nn
435,-0.26,0.92114985,sol_nn
436,-0.256,0.92279255,sol_nn
437,-0.252,0.9244191,sol_nn
438,-0.248,0.92602825,sol_nn
439,-0.244,0.92762023,sol_nn
440,-0.24,0.9291942,sol_nn
441,-0.236,0.93075085,sol_nn
442,-0.232,0.93228924,sol_nn
443,-0.228,0.9338091,sol_nn
444,-0.224,0.9353104,sol_nn
445,-0.22,0.936793,sol_nn
446,-0.216,0.93825614,sol_nn
447,-0.212,0.93970037,sol_nn
448,-0.208,0.94112426,sol_nn
449,-0.204,0.9425287,sol_nn
450,-0.2,0.9439123,sol_nn
451,-0.196,0.9452759,sol_nn
452,-0.192,0.94661844,sol_nn
453,-0.188,0.94794047,sol_nn
454,-0.184,0.94924086,sol_nn
455,-0.18,0.9505197,sol_nn
456,-0.176,0.951777,sol_nn
457,-0.172,0.95301247,sol_nn
458,-0.168,0.9542254,sol_nn
459,-0.164,0.95541596,sol_nn
460,-0.16,0.95658344,sol_nn
461,-0.156,0.95772797,sol_nn
462,-0.152,0.95884985,sol_nn
463,-0.148,0.95994765,sol_nn
464,-0.144,0.96102184,sol_nn
465,-0.14,0.9620721,sol_nn
466,-0.136,0.963098,sol_nn
467,-0.132,0.9640997,sol_nn
468,-0.128,0.96507686,sol_nn
469,-0.124,0.9660289,sol_nn
470,-0.12,0.96695584,sol_nn
471,-0.116,0.96785736,sol_nn
472,-0.112,0.9687334,sol_nn
473,-0.108,0.9695835,sol_nn
474,-0.104,0.97040784,sol_nn
475,-0.1,0.9712058,sol_nn
476,-0.096,0.9719774,sol_nn
477,-0.092,0.9727229,sol_nn
478,-0.088,0.9734406,sol_nn
479,-0.084,0.97413206,sol_nn
480,-0.08,0.9747959,sol_nn
481,-0.076,0.97543275,sol_nn
482,-0.072,0.97604173,sol_nn
483,-0.068,0.97662264,sol_nn
484,-0.064,0.97717613,sol_nn
485,-0.06,0.97770125,sol_nn
486,-0.056,0.9781978,sol_nn
487,-0.052,0.9786663,sol_nn
488,-0.048,0.97910595,sol_nn
489,-0.044,0.9795167,sol_nn
490,-0.04,0.9798989,sol_nn
491,-0.036,0.98025155,sol_nn
492,-0.032,0.9805751,sol_nn
493,-0.028,0.9808696,sol_nn
494,-0.024,0.9811339,sol_nn
495,-0.02,0.981369,sol_nn
496,-0.016,0.981574,sol_nn
497,-0.012,0.98174953,sol_nn
498,-0.008,0.9818944,sol_nn
499,-0.004,0.9820096,sol_nn
500,0.0,0.9820944,sol_nn
501,0.004,0.9821488,sol_nn
502,0.008,0.98217225,sol_nn
503,0.012,0.982166,sol_nn
504,0.016,0.98212844,sol_nn
505,0.02,0.9820606,sol_nn
506,0.024,0.9819618,sol_nn
507,0.028,0.98183215,sol_nn
508,0.032,0.98167163,sol_nn
509,0.036,0.9814801,sol_nn
510,0.04,0.98125744,sol_nn
511,0.044,0.98100394,sol_nn
512,0.048,0.9807189,sol_nn
513,0.052,0.98040307,sol_nn
514,0.056,0.98005617,sol_nn
515,0.06,0.97967774,sol_nn
516,0.064,0.97926843,sol_nn
517,0.068,0.97882766,sol_nn
518,0.072,0.97835577,sol_nn
519,0.076,0.977853,sol_nn
520,0.08,0.9773188,sol_nn
521,0.084,0.97675365,sol_nn
522,0.088,0.9761572,sol_nn
523,0.092,0.9755298,sol_nn
524,0.096,0.9748715,sol_nn
525,0.1,0.974182,sol_nn
526,0.104,0.973462,sol_nn
527,0.108,0.9727111,sol_nn
528,0.112,0.9719295,sol_nn
529,0.116,0.9711173,sol_nn
530,0.12,0.97027457,sol_nn
531,0.124,0.96940124,sol_nn
532,0.128,0.9684978,sol_nn
533,0.132,0.96756446,sol_nn
534,0.136,0.9666007,sol_nn
535,0.14,0.9656074,sol_nn
536,0.144,0.9645842,sol_nn
537,0.148,0.96353126,sol_nn
538,0.152,0.9624491,sol_nn
539,0.156,0.9613377,sol_nn
540,0.16,0.96019727,sol_nn
541,0.164,0.9590279,sol_nn
542,0.168,0.95782995,sol_nn
543,0.172,0.95660365,sol_nn
544,0.176,0.9553491,sol_nn
545,0.18,0.95406663,sol_nn
546,0.184,0.9527566,sol_nn
547,0.188,0.9514185,sol_nn
548,0.192,0.9500538,sol_nn
549,0.196,0.94866174,sol_nn
550,0.2,0.9472433,sol_nn
551,0.204,0.9457983,sol_nn
552,0.208,0.9443271,sol_nn
553,0.212,0.9428303,sol_nn
554,0.216,0.94130796,sol_nn
555,0.22,0.9397603,sol_nn
556,0.224,0.93818784,sol_nn
557,0.228,0.9365911,sol_nn
558,0.232,0.93497014,sol_nn
559,0.236,0.93332523,sol_nn
560,0.24,0.9316571,sol_nn
561,0.244,0.9299655,sol_nn
562,0.248,0.92825156,sol_nn
563,0.252,0.92651516,sol_nn
564,0.256,0.9247569,sol_nn
565,0.26,0.922977,sol_nn
566,0.264,0.92117584,sol_nn
567,0.268,0.91935414,sol_nn
568,0.272,0.917512,sol_nn
569,0.276,0.91565,sol_nn
570,0.28,0.9137684,sol_nn
571,0.284,0.9118682,sol_nn
572,0.288,0.9099493,sol_nn
573,0.292,0.9080123,sol_nn
574,0.296,0.90605724,sol_nn
575,0.3,0.9040854,sol_nn
576,0.304,0.9020967,sol_nn
577,0.308,0.90009177,sol_nn
578,0.312,0.89807075,sol_nn
579,0.316,0.8960346,sol_nn
580,0.32,0.89398354,sol_nn
581,0.324,0.89191794,sol_nn
582,0.328,0.8898389,sol_nn
583,0.332,0.8877459,sol_nn
584,0.336,0.8856404,sol_nn
585,0.34,0.88352203,sol_nn
586,0.344,0.88139206,sol_nn
587,0.348,0.87925065,sol_nn
588,0.352,0.87709796,sol_nn
589,0.356,0.87493485,sol_nn
590,0.36,0.8727616,sol_nn
591,0.364,0.87057924,sol_nn
592,0.368,0.8683876,sol_nn
593,0.372,0.86618763,sol_nn
594,0.376,0.86397934,sol_nn
595,0.38,0.86176366,sol_nn
596,0.384,0.85954106,sol_nn
597,0.388,0.85731137,sol_nn
598,0.392,0.85507596,sol_nn
599,0.396,0.8528348,sol_nn
600,0.4,0.85058844,sol_nn
601,0.404,0.8483372,sol_nn
602,0.408,0.84608173,sol_nn
603,0.412,0.84382236,sol_nn
604,0.416,0.8415595,sol_nn
605,0.42,0.8392942,sol_nn
606,0.424,0.83702606,sol_nn
607,0.428,0.834756,sol_nn
608,0.432,0.8324839,sol_nn
609,0.436,0.8302109,sol_nn
610,0.44,0.8279366,sol_nn
611,0.444,0.8256622,sol_nn
612,0.448,0.8233876,sol_nn
613,0.452,0.8211132,sol_nn
614,0.456,0.8188398,sol_nn
615,0.46,0.81656677,sol_nn
616,0.464,0.81429577,sol_nn
617,0.468,0.8120261,sol_nn
618,0.472,0.8097584,sol_nn
619,0.476,0.8074931,sol_nn
620,0.48,0.80522996,sol_nn
621,0.484,0.8029705,sol_nn
622,0.488,0.8007138,sol_nn
623,0.492,0.7984601,sol_nn
624,0.496,0.79621065,sol_nn
625,0.5,0.7939652,sol_nn
626,0.504,0.7917236,sol_nn
627,0.508,0.78948677,sol_nn
628,0.512,0.78725415,sol_nn
629,0.516,0.7850264,sol_nn
630,0.52,0.7828036,sol_nn
631,0.524,0.7805858,sol_nn
632,0.528,0.77837336,sol_nn
633,0.532,0.77616656,sol_nn
634,0.536,0.773965,sol_nn
635,0.54,0.77176905,sol_nn
636,0.544,0.76957893,sol_nn
637,0.548,0.76739454,sol_nn
638,0.552,0.765216,sol_nn
639,0.556,0.7630435,sol_nn
640,0.56,0.760877,sol_nn
641,0.564,0.7587166,sol_nn
642,0.568,0.75656235,sol_nn
643,0.572,0.75441414,sol_nn
644,0.576,0.7522715,sol_nn
645,0.58,0.75013536,sol_nn
646,0.584,0.7480052,sol_nn
647,0.588,0.74588084,sol_nn
648,0.592,0.7437624,sol_nn
649,0.596,0.74164987,sol_nn
650,0.6,0.73954296,sol_nn
651,0.604,0.737442,sol_nn
652,0.608,0.73534656,sol_nn
653,0.612,0.7332566,sol_nn
654,0.616,0.7311717,sol_nn
655,0.62,0.72909254,sol_nn
656,0.624,0.7270181,sol_nn
657,0.628,0.7249488,sol_nn
658,0.632,0.72288436,sol_nn
659,0.636,0.7208243,sol_nn
660,0.64,0.7187693,sol_nn
661,0.644,0.71671796,sol_nn
662,0.648,0.71467113,sol_nn
663,0.652,0.7126285,sol_nn
664,0.656,0.71058893,sol_nn
665,0.66,0.7085534,sol_nn
666,0.664,0.7065207,sol_nn
667,0.668,0.70449185,sol_nn
668,0.672,0.7024653,sol_nn
669,0.676,0.7004417,sol_nn
670,0.68,0.69842076,sol_nn
671,0.684,0.69640183,sol_nn
672,0.688,0.69438505,sol_nn
673,0.692,0.69237006,sol_nn
674,0.696,0.6903566,sol_nn
675,0.7,0.6883445,sol_nn
676,0.704,0.6863331,sol_nn
677,0.708,0.6843232,sol_nn
678,0.712,0.6823138,sol_nn
679,0.716,0.6803047,sol_nn
680,0.72,0.6782956,sol_nn
681,0.724,0.67628676,sol_nn
682,0.728,0.6742774,sol_nn
683,0.732,0.6722677,sol_nn
684,0.736,0.67025733,sol_nn
685,0.74,0.6682459,sol_nn
686,0.744,0.6662333,sol_nn
687,0.748,0.66421926,sol_nn
688,0.752,0.6622039,sol_nn
689,0.756,0.6601867,sol_nn
690,0.76,0.65816724,sol_nn
691,0.764,0.6561461,sol_nn
692,0.768,0.65412223,sol_nn
693,0.772,0.65209603,sol_nn
694,0.776,0.650067,sol_nn
695,0.78,0.64803517,sol_nn
696,0.784,0.64600027,sol_nn
697,0.788,0.64396214,sol_nn
698,0.792,0.6419208,sol_nn
699,0.796,0.6398759,sol_nn
700,0.8,0.6378273,sol_nn
701,0.804,0.6357752,sol_nn
702,0.808,0.6337192,sol_nn
703,0.812,0.63165915,sol_nn
704,0.816,0.6295952,sol_nn
705,0.82,0.62752676,sol_nn
706,0.824,0.6254544,sol_nn
707,0.828,0.6233776,sol_nn
708,0.832,0.6212965,sol_nn
709,0.836,0.6192109,sol_nn
710,0.84,0.61712086,sol_nn
711,0.844,0.6150261,sol_nn
712,0.848,0.61292684,sol_nn
713,0.852,0.61082315,sol_nn
714,0.856,0.6087146,sol_nn
715,0.86,0.60660166,sol_nn
716,0.864,0.6044837,sol_nn
717,0.868,0.60236144,sol_nn
718,0.872,0.6002346,sol_nn
719,0.876,0.5981031,sol_nn
720,0.88,0.59596694,sol_nn
721,0.884,0.5938264,sol_nn
722,0.888,0.5916814,sol_nn
723,0.892,0.5895318,sol_nn
724,0.896,0.5873779,sol_nn
725,0.9,0.5852197,sol_nn
726,0.904,0.5830574,sol_nn
727,0.908,0.58089066,sol_nn
728,0.912,0.5787199,sol_nn
729,0.916,0.5765453,sol_nn
730,0.92,0.57436687,sol_nn
731,0.924,0.57218444,sol_nn
732,0.928,0.56999856,sol_nn
733,0.932,0.5678088,sol_nn
734,0.936,0.56561565,sol_nn
735,0.94,0.5634193,sol_nn
736,0.944,0.56121993,sol_nn
737,0.948,0.55901694,sol_nn
738,0.952,0.5568114,sol_nn
739,0.956,0.55460286,sol_nn
740,0.96,0.55239165,sol_nn
741,0.964,0.55017793,sol_nn
742,0.968,0.5479619,sol_nn
743,0.972,0.54574376,sol_nn
744,0.976,0.543523,sol_nn
745,0.98,0.5413004,sol_nn
746,0.984,0.5390761,sol_nn
747,0.988,0.5368501,sol_nn
748,0.992,0.53462267,sol_nn
749,0.996,0.5323937,sol_nn
750,1.0,0.53016376,sol_nn
751,1.004,0.5279327,sol_nn
752,1.008,0.52570075,sol_nn
753,1.012,0.5234677,sol_nn
754,1.016,0.52123433,sol_nn
755,1.02,0.5190006,sol_nn
756,1.024,0.5167662,sol_nn
757,1.028,0.51453215,sol_nn
758,1.032,0.5122977,sol_nn
759,1.036,0.5100633,sol_nn
760,1.04,0.50782925,sol_nn
761,1.044,0.5055958,sol_nn
762,1.048,0.5033629,sol_nn
763,1.052,0.5011304,sol_nn
764,1.056,0.49889866,sol_nn
765,1.06,0.49666798,sol_nn
766,1.064,0.49443856,sol_nn
767,1.068,0.4922101,sol_nn
768,1.072,0.4899828,sol_nn
769,1.076,0.48775727,sol_nn
770,1.08,0.48553327,sol_nn
771,1.084,0.48331055,sol_nn
772,1.088,0.4810897,sol_nn
773,1.092,0.47887078,sol_nn
774,1.096,0.4766538,sol_nn
775,1.1,0.47443876,sol_nn
776,1.104,0.4722258,sol_nn
777,1.108,0.47001514,sol_nn
778,1.112,0.46780697,sol_nn
779,1.116,0.46560103,sol_nn
780,1.12,0.46339723,sol_nn
781,1.124,0.46119642,sol_nn
782,1.128,0.45899782,sol_nn
783,1.132,0.456802,sol_nn
784,1.136,0.45460898,sol_nn
785,1.14,0.4524186,sol_nn
786,1.144,0.4502308,sol_nn
787,1.148,0.44804585,sol_nn
788,1.152,0.44586408,sol_nn
789,1.156,0.44368497,sol_nn
790,1.16,0.44150898,sol_nn
791,1.164,0.439336,sol_nn
792,1.168,0.43716574,sol_nn
793,1.172,0.43499854,sol_nn
794,1.176,0.43283454,sol_nn
795,1.18,0.43067348,sol_nn
796,1.184,0.42851558,sol_nn
797,1.188,0.4263606,sol_nn
798,1.192,0.4242087,sol_nn
799,1.196,0.42206007,sol_nn
800,1.2,0.41991425,sol_nn
801,1.204,0.41777152,sol_nn
802,1.208,0.4156319,sol_nn
803,1.212,0.41349524,sol_nn
804,1.216,0.41136146,sol_nn
805,1.22,0.40923077,sol_nn
806,1.224,0.40710294,sol_nn
807,1.228,0.40497822,sol_nn
808,1.232,0.4028561,sol_nn
809,1.236,0.40073726,sol_nn
810,1.24,0.39862096,sol_nn
811,1.244,0.3965078,sol_nn
812,1.248,0.39439684,sol_nn
813,1.252,0.39228898,sol_nn
814,1.256,0.3901837,sol_nn
815,1.26,0.38808087,sol_nn
816,1.264,0.38598102,sol_nn
817,1.268,0.38388336,sol_nn
818,1.272,0.38178807,sol_nn
819,1.276,0.37969536,sol_nn
820,1.28,0.37760514,sol_nn
821,1.284,0.3755169,sol_nn
822,1.288,0.3734313,sol_nn
823,1.292,0.37134758,sol_nn
824,1.296,0.36926615,sol_nn
825,1.3,0.36718673,sol_nn
826,1.304,0.36510924,sol_nn
827,1.308,0.36303395,sol_nn
828,1.312,0.36096066,sol_nn
829,1.316,0.3588888,sol_nn
830,1.32,0.35681874,sol_nn
831,1.324,0.3547505,sol_nn
832,1.328,0.35268375,sol_nn
833,1.332,0.35061866,sol_nn
834,1.336,0.34855506,sol_nn
835,1.34,0.3464929,sol_nn
836,1.344,0.3444319,sol_nn
837,1.348,0.34237248,sol_nn
838,1.352,0.34031415,sol_nn
839,1.356,0.33825696,sol_nn
840,1.36,0.3362009,sol_nn
841,1.364,0.33414572,sol_nn
842,1.368,0.33209166,sol_nn
843,1.372,0.33003825,sol_nn
844,1.376,0.327986,sol_nn
845,1.38,0.3259343,sol_nn
846,1.384,0.32388324,sol_nn
847,1.388,0.3218329,sol_nn
848,1.392,0.3197832,sol_nn
849,1.396,0.3177337,sol_nn
850,1.4,0.31568483,sol_nn
851,1.404,0.3136363,sol_nn
852,1.408,0.3115878,sol_nn
853,1.412,0.30954003,sol_nn
854,1.416,0.30749217,sol_nn
855,1.42,0.30544475,sol_nn
856,1.424,0.3033969,sol_nn
857,1.428,0.3013494,sol_nn
858,1.432,0.29930156,sol_nn
859,1.436,0.2972539,sol_nn
860,1.44,0.2952057,sol_nn
861,1.444,0.29315776,sol_nn
862,1.448,0.2911094,sol_nn
863,1.452,0.28906047,sol_nn
864,1.456,0.28701136,sol_nn
865,1.46,0.28496167,sol_nn
866,1.464,0.2829116,sol_nn
867,1.468,0.28086096,sol_nn
868,1.472,0.27881,sol_nn
869,1.476,0.27675807,sol_nn
870,1.48,0.2747057,sol_nn
871,1.484,0.27265266,sol_nn
872,1.488,0.2705988,sol_nn
873,1.492,0.26854396,sol_nn
874,1.496,0.2664885,sol_nn
875,1.5,0.2644324,sol_nn
876,1.504,0.26237488,sol_nn
877,1.508,0.26031682,sol_nn
878,1.512,0.2582577,sol_nn
879,1.516,0.25619763,sol_nn
880,1.52,0.25413638,sol_nn
881,1.524,0.252074,sol_nn
882,1.528,0.25001058,sol_nn
883,1.532,0.24794638,sol_nn
884,1.536,0.24588054,sol_nn
885,1.54,0.24381399,sol_nn
886,1.544,0.24174571,sol_nn
887,1.548,0.23967645,sol_nn
888,1.552,0.23760596,sol_nn
889,1.556,0.23553437,sol_nn
890,1.56,0.23346138,sol_nn
891,1.564,0.23138693,sol_nn
892,1.568,0.22931123,sol_nn
893,1.572,0.22723427,sol_nn
894,1.576,0.22515589,sol_nn
895,1.58,0.22307616,sol_nn
896,1.584,0.22099519,sol_nn
897,1.588,0.21891278,sol_nn
898,1.592,0.2168288,sol_nn
899,1.596,0.21474355,sol_nn
900,1.6,0.2126568,sol_nn
901,1.604,0.21056885,sol_nn
902,1.608,0.20847918,sol_nn
903,1.612,0.20638835,sol_nn
904,1.616,0.20429577,sol_nn
905,1.62,0.20220211,sol_nn
906,1.624,0.20010701,sol_nn
907,1.628,0.19801027,sol_nn
908,1.632,0.1959123,sol_nn
909,1.636,0.19381258,sol_nn
910,1.64,0.19171193,sol_nn
911,1.644,0.18960911,sol_nn
912,1.648,0.18750565,sol_nn
913,1.652,0.18540065,sol_nn
914,1.656,0.18329403,sol_nn
915,1.66,0.18118617,sol_nn
916,1.664,0.17907688,sol_nn
917,1.668,0.17696625,sol_nn
918,1.672,0.17485422,sol_nn
919,1.676,0.17274088,sol_nn
920,1.68,0.17062622,sol_nn
921,1.684,0.16851054,sol_nn
922,1.688,0.16639349,sol_nn
923,1.692,0.16427512,sol_nn
924,1.696,0.16215517,sol_nn
925,1.7,0.16003418,sol_nn
926,1.704,0.15791205,sol_nn
927,1.708,0.15578885,sol_nn
928,1.712,0.15366432,sol_nn
929,1.716,0.15153877,sol_nn
930,1.72,0.149412,sol_nn
931,1.724,0.1472843,sol_nn
932,1.728,0.14515546,sol_nn
933,1.732,0.14302556,sol_nn
934,1.736,0.14089462,sol_nn
935,1.74,0.13876267,sol_nn
936,1.744,0.13663022,sol_nn
937,1.748,0.13449627,sol_nn
938,1.752,0.13236174,sol_nn
939,1.756,0.13022634,sol_nn
940,1.76,0.12809,sol_nn
941,1.764,0.12595287,sol_nn
942,1.768,0.123815104,sol_nn
943,1.772,0.12167655,sol_nn
944,1.776,0.11953711,sol_nn
945,1.78,0.11739767,sol_nn
946,1.784,0.11525679,sol_nn
947,1.788,0.11311582,sol_nn
948,1.792,0.11097452,sol_nn
949,1.796,0.10883222,sol_nn
950,1.8,0.10668956,sol_nn
951,1.804,0.104546785,sol_nn
952,1.808,0.102403454,sol_nn
953,1.812,0.10025978,sol_nn
954,1.816,0.0981159,sol_nn
955,1.82,0.09597163,sol_nn
956,1.824,0.093827285,sol_nn
957,1.828,0.09168267,sol_nn
958,1.832,0.08953796,sol_nn
959,1.836,0.087393165,sol_nn
960,1.84,0.085248634,sol_nn
961,1.844,0.08310359,sol_nn
962,1.848,0.0809589,sol_nn
963,1.852,0.07881451,sol_nn
964,1.856,0.07667024,sol_nn
965,1.86,0.07452583,sol_nn
966,1.864,0.07238224,sol_nn
967,1.868,0.07023837,sol_nn
968,1.872,0.06809537,sol_nn
969,1.876,0.06595234,sol_nn
970,1.88,0.06381015,sol_nn
971,1.884,0.061668336,sol_nn
972,1.888,0.059527196,sol_nn
973,1.892,0.05738648,sol_nn
974,1.896,0.055246416,sol_nn
975,1.9,0.053107336,sol_nn
976,1.904,0.050968554,sol_nn
977,1.908,0.048831265,sol_nn
978,1.912,0.046694685,sol_nn
979,1.916,0.044558696,sol_nn
980,1.92,0.042423986,sol_nn
981,1.924,0.040290263,sol_nn
982,1.928,0.03815753,sol_nn
983,1.932,0.036026396,sol_nn
984,1.936,0.033896048,sol_nn
985,1.94,0.03176719,sol_nn
986,1.944,0.029639628,sol_nn
987,1.948,0.02751356,sol_nn
988,1.952,0.02538882,sol_nn
989,1.956,0.023265654,sol_nn
990,1.96,0.021144064,sol_nn
991,1.964,0.019024048,sol_nn
992,1.968,0.016905773,sol_nn
993,1.972,0.014789527,sol_nn
994,1.976,0.01267471,sol_nn
995,1.98,0.010561976,sol_nn
996,1.984,0.008451131,sol_nn
997,1.988,0.006342361,sol_nn
998,1.992,0.0042355936,sol_nn
999,1.996,0.0021308651,sol_nn
1000,2.0,2.87164e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_400/test_nn.csv <==
,X_x,value,name
0,-2.0,8.995086e-05,test_nn
1,-1.996,0.002317995,test_nn
2,-1.992,0.00454517,test_nn
3,-1.988,0.006771327,test_nn
4,-1.984,0.008996601,test_nn
5,-1.98,0.011220944,test_nn
6,-1.976,0.013444145,test_nn
7,-1.972,0.015666474,test_nn
8,-1.968,0.017887464,test_nn
9,-1.964,0.020107478,test_nn
10,-1.96,0.022326577,test_nn
11,-1.956,0.024544463,test_nn
12,-1.952,0.02676117,test_nn
13,-1.948,0.028976794,test_nn
14,-1.944,0.031190963,test_nn
15,-1.94,0.033404227,test_nn
16,-1.936,0.03561632,test_nn
17,-1.932,0.037827216,test_nn
18,-1.928,0.04003666,test_nn
19,-1.924,0.042244848,test_nn
20,-1.92,0.044451863,test_nn
21,-1.916,0.046657585,test_nn
22,-1.912,0.048862014,test_nn
23,-1.908,0.051065136,test_nn
24,-1.904,0.053266957,test_nn
25,-1.9,0.055467308,test_nn
26,-1.896,0.057666354,test_nn
27,-1.892,0.059864096,test_nn
28,-1.888,0.06206058,test_nn
29,-1.884,0.06425532,test_nn
30,-1.88,0.06644859,test_nn
31,-1.876,0.06864061,test_nn
32,-1.872,0.07083143,test_nn
33,-1.868,0.073020376,test_nn
34,-1.864,0.07520819,test_nn
35,-1.86,0.077394195,test_nn
36,-1.856,0.07957907,test_nn
37,-1.852,0.081762366,test_nn
38,-1.848,0.083944015,test_nn
39,-1.844,0.08612435,test_nn
40,-1.84,0.088303074,test_nn
41,-1.836,0.09048008,test_nn
42,-1.832,0.092655815,test_nn
43,-1.828,0.094829984,test_nn
44,-1.824,0.09700261,test_nn
45,-1.82,0.09917338,test_nn
46,-1.816,0.101343006,test_nn
47,-1.812,0.10351079,test_nn
48,-1.808,0.10567708,test_nn
49,-1.804,0.107842,test_nn
50,-1.8,0.110005066,test_nn
51,-1.796,0.112166815,test_nn
52,-1.792,0.11432661,test_nn
53,-1.788,0.116485134,test_nn
54,-1.784,0.118641704,test_nn
55,-1.78,0.120796904,test_nn
56,-1.776,0.12295057,test_nn
57,-1.772,0.1251024,test_nn
58,-1.768,0.127253,test_nn
59,-1.764,0.12940143,test_nn
60,-1.76,0.13154872,test_nn
61,-1.756,0.13369429,test_nn
62,-1.752,0.13583827,test_nn
63,-1.748,0.13798068,test_nn
64,-1.744,0.14012098,test_nn
65,-1.74,0.14226016,test_nn
66,-1.736,0.14439769,test_nn
67,-1.732,0.14653355,test_nn
68,-1.728,0.14866759,test_nn
69,-1.724,0.1508002,test_nn
70,-1.72,0.15293115,test_nn
71,-1.716,0.15506075,test_nn
72,-1.712,0.15718855,test_nn
73,-1.708,0.15931478,test_nn
74,-1.704,0.16143942,test_nn
75,-1.7,0.16356243,test_nn
76,-1.696,0.16568385,test_nn
77,-1.692,0.16780376,test_nn
78,-1.688,0.16992202,test_nn
79,-1.684,0.1720386,test_nn
80,-1.68,0.17415366,test_nn
81,-1.676,0.17626756,test_nn
82,-1.672,0.1783793,test_nn
83,-1.668,0.18049014,test_nn
84,-1.664,0.18259896,test_nn
85,-1.66,0.18470654,test_nn
86,-1.656,0.18681252,test_nn
87,-1.652,0.18891662,test_nn
88,-1.648,0.1910195,test_nn
89,-1.644,0.19312099,test_nn
90,-1.64,0.19522107,test_nn
91,-1.636,0.19731914,test_nn
92,-1.632,0.19941615,test_nn
93,-1.628,0.20151146,test_nn
94,-1.624,0.2036058,test_nn
95,-1.62,0.20569827,test_nn
96,-1.616,0.20778954,test_nn
97,-1.612,0.2098795,test_nn
98,-1.608,0.21196765,test_nn
99,-1.604,0.21405455,test_nn
100,-1.6,0.21614015,test_nn
101,-1.596,0.21822457,test_nn
102,-1.592,0.22030741,test_nn
103,-1.588,0.22238886,test_nn
104,-1.584,0.2244692,test_nn
105,-1.58,0.22654778,test_nn
106,-1.576,0.22862534,test_nn
107,-1.572,0.23070163,test_nn
108,-1.568,0.23277664,test_nn
109,-1.564,0.23485076,test_nn
110,-1.56,0.23692301,test_nn
111,-1.556,0.23899421,test_nn
112,-1.552,0.24106449,test_nn
113,-1.548,0.24313326,test_nn
114,-1.544,0.24520098,test_nn
115,-1.54,0.24726729,test_nn
116,-1.536,0.24933279,test_nn
117,-1.532,0.2513971,test_nn
118,-1.528,0.25346038,test_nn
119,-1.524,0.2555223,test_nn
120,-1.52,0.25758377,test_nn
121,-1.516,0.25964332,test_nn
122,-1.512,0.26170236,test_nn
123,-1.508,0.2637601,test_nn
124,-1.504,0.265817,test_nn
125,-1.5,0.2678729,test_nn
126,-1.496,0.2699277,test_nn
127,-1.492,0.27198166,test_nn
128,-1.488,0.2740351,test_nn
129,-1.484,0.2760875,test_nn
130,-1.48,0.27813858,test_nn
131,-1.476,0.28018886,test_nn
132,-1.472,0.28223842,test_nn
133,-1.468,0.2842874,test_nn
134,-1.464,0.28633535,test_nn
135,-1.46,0.28838256,test_nn
136,-1.456,0.2904288,test_nn
137,-1.452,0.2924747,test_nn
138,-1.448,0.29451984,test_nn
139,-1.444,0.296564,test_nn
140,-1.44,0.2986077,test_nn
141,-1.436,0.30065092,test_nn
142,-1.432,0.30269346,test_nn
143,-1.428,0.3047353,test_nn
144,-1.424,0.3067764,test_nn
145,-1.42,0.30881718,test_nn
146,-1.416,0.31085745,test_nn
147,-1.412,0.3128971,test_nn
148,-1.408,0.31493646,test_nn
149,-1.404,0.31697527,test_nn
150,-1.4,0.3190136,test_nn
151,-1.396,0.3210517,test_nn
152,-1.392,0.32308903,test_nn
153,-1.388,0.32512635,test_nn
154,-1.384,0.32716355,test_nn
155,-1.38,0.32920012,test_nn
156,-1.376,0.33123624,test_nn
157,-1.372,0.33327267,test_nn
158,-1.368,0.33530855,test_nn
159,-1.364,0.33734423,test_nn
160,-1.36,0.33937955,test_nn
161,-1.356,0.34141493,test_nn
162,-1.352,0.3434504,test_nn
163,-1.348,0.34548527,test_nn
164,-1.344,0.34752077,test_nn
165,-1.34,0.34955576,test_nn
166,-1.336,0.3515909,test_nn
167,-1.332,0.35362607,test_nn
168,-1.328,0.3556611,test_nn
169,-1.324,0.35769638,test_nn
170,-1.32,0.35973155,test_nn
171,-1.316,0.36176723,test_nn
172,-1.312,0.36380255,test_nn
173,-1.308,0.36583856,test_nn
174,-1.304,0.36787465,test_nn
175,-1.3,0.36991102,test_nn
176,-1.296,0.37194735,test_nn
177,-1.292,0.37398407,test_nn
178,-1.288,0.3760213,test_nn
179,-1.284,0.3780586,test_nn
180,-1.28,0.3800968,test_nn
181,-1.276,0.38213485,test_nn
182,-1.272,0.38417345,test_nn
183,-1.268,0.38621274,test_nn
184,-1.264,0.38825232,test_nn
185,-1.26,0.39029253,test_nn
186,-1.256,0.3923331,test_nn
187,-1.252,0.39437455,test_nn
188,-1.248,0.3964165,test_nn
189,-1.244,0.39845917,test_nn
190,-1.24,0.40050206,test_nn
191,-1.236,0.40254614,test_nn
192,-1.232,0.40459028,test_nn
193,-1.228,0.4066359,test_nn
194,-1.224,0.40868205,test_nn
195,-1.22,0.41072866,test_nn
196,-1.216,0.4127766,test_nn
197,-1.212,0.41482514,test_nn
198,-1.208,0.4168744,test_nn
199,-1.204,0.41892496,test_nn
200,-1.2,0.42097613,test_nn
201,-1.196,0.42302883,test_nn
202,-1.192,0.42508173,test_nn
203,-1.188,0.4271358,test_nn
204,-1.184,0.42919123,test_nn
205,-1.18,0.43124747,test_nn
206,-1.176,0.43330488,test_nn
207,-1.172,0.4353634,test_nn
208,-1.168,0.43742335,test_nn
209,-1.164,0.4394839,test_nn
210,-1.16,0.44154644,test_nn
211,-1.156,0.44360965,test_nn
212,-1.152,0.44567427,test_nn
213,-1.148,0.44774014,test_nn
214,-1.144,0.4498073,test_nn
215,-1.14,0.45187575,test_nn
216,-1.136,0.4539459,test_nn
217,-1.132,0.45601693,test_nn
218,-1.128,0.45808965,test_nn
219,-1.124,0.4601638,test_nn
220,-1.12,0.46223903,test_nn
221,-1.116,0.46431604,test_nn
222,-1.112,0.46639496,test_nn
223,-1.108,0.46847478,test_nn
224,-1.104,0.4705565,test_nn
225,-1.1,0.4726391,test_nn
226,-1.096,0.47472408,test_nn
227,-1.092,0.4768103,test_nn
228,-1.088,0.47889856,test_nn
229,-1.084,0.4809885,test_nn
230,-1.08,0.48307946,test_nn
231,-1.076,0.48517284,test_nn
232,-1.072,0.48726714,test_nn
233,-1.068,0.48936403,test_nn
234,-1.064,0.49146232,test_nn
235,-1.06,0.49356246,test_nn
236,-1.056,0.49566427,test_nn
237,-1.052,0.49776775,test_nn
238,-1.048,0.49987343,test_nn
239,-1.044,0.5019806,test_nn
240,-1.04,0.50408995,test_nn
241,-1.036,0.5062011,test_nn
242,-1.032,0.5083143,test_nn
243,-1.028,0.51042944,test_nn
244,-1.024,0.5125462,test_nn
245,-1.02,0.5146653,test_nn
246,-1.016,0.51678604,test_nn
247,-1.012,0.5189089,test_nn
248,-1.008,0.52103376,test_nn
249,-1.004,0.52316046,test_nn
250,-1.0,0.5252896,test_nn
251,-0.996,0.52742034,test_nn
252,-0.992,0.5295537,test_nn
253,-0.988,0.5316885,test_nn
254,-0.984,0.5338258,test_nn
255,-0.98,0.5359651,test_nn
256,-0.976,0.53810626,test_nn
257,-0.972,0.54025006,test_nn
258,-0.968,0.54239553,test_nn
259,-0.964,0.544543,test_nn
260,-0.96,0.5466929,test_nn
261,-0.956,0.5488449,test_nn
262,-0.952,0.5509991,test_nn
263,-0.948,0.55315554,test_nn
264,-0.944,0.5553137,test_nn
265,-0.94,0.55747473,test_nn
266,-0.936,0.5596374,test_nn
267,-0.932,0.561802,test_nn
268,-0.928,0.5639695,test_nn
269,-0.924,0.56613857,test_nn
270,-0.92,0.56831,test_nn
271,-0.916,0.5704833,test_nn
272,-0.912,0.57265955,test_nn
273,-0.908,0.57483757,test_nn
274,-0.904,0.5770178,test_nn
275,-0.9,0.57919973,test_nn
276,-0.896,0.58138454,test_nn
277,-0.892,0.5835712,test_nn
278,-0.888,0.5857599,test_nn
279,-0.884,0.5879508,test_nn
280,-0.88,0.59014404,test_nn
281,-0.876,0.5923392,test_nn
282,-0.872,0.59453666,test_nn
283,-0.868,0.5967362,test_nn
284,-0.864,0.5989377,test_nn
285,-0.86,0.6011414,test_nn
286,-0.856,0.6033473,test_nn
287,-0.852,0.605555,test_nn
288,-0.848,0.60776496,test_nn
289,-0.844,0.609977,test_nn
290,-0.84,0.6121909,test_nn
291,-0.836,0.61440694,test_nn
292,-0.832,0.61662453,test_nn
293,-0.828,0.61884475,test_nn
294,-0.824,0.6210667,test_nn
295,-0.82,0.6232907,test_nn
296,-0.816,0.6255163,test_nn
297,-0.812,0.6277441,test_nn
298,-0.808,0.62997365,test_nn
299,-0.804,0.6322051,test_nn
300,-0.8,0.63443804,test_nn
301,-0.796,0.6366731,test_nn
302,-0.792,0.6389099,test_nn
303,-0.788,0.6411481,test_nn
304,-0.784,0.6433886,test_nn
305,-0.78,0.64563054,test_nn
306,-0.776,0.64787364,test_nn
307,-0.772,0.65011907,test_nn
308,-0.768,0.6523655,test_nn
309,-0.764,0.65461373,test_nn
310,-0.76,0.6568634,test_nn
311,-0.756,0.65911466,test_nn
312,-0.752,0.6613671,test_nn
313,-0.748,0.66362107,test_nn
314,-0.744,0.6658765,test_nn
315,-0.74,0.66813296,test_nn
316,-0.736,0.67039067,test_nn
317,-0.732,0.6726499,test_nn
318,-0.728,0.67490983,test_nn
319,-0.724,0.6771711,test_nn
320,-0.72,0.6794334,test_nn
321,-0.716,0.68169683,test_nn
322,-0.712,0.6839611,test_nn
323,-0.708,0.6862264,test_nn
324,-0.704,0.6884925,test_nn
325,-0.7,0.69075936,test_nn
326,-0.696,0.69302684,test_nn
327,-0.692,0.6952947,test_nn
328,-0.688,0.69756365,test_nn
329,-0.684,0.69983286,test_nn
330,-0.68,0.7021029,test_nn
331,-0.676,0.70437324,test_nn
332,-0.672,0.7066439,test_nn
333,-0.668,0.7089149,test_nn
334,-0.664,0.7111858,test_nn
335,-0.66,0.713457,test_nn
336,-0.656,0.7157282,test_nn
337,-0.652,0.7179997,test_nn
338,-0.648,0.72027063,test_nn
339,-0.644,0.7225418,test_nn
340,-0.64,0.72481287,test_nn
341,-0.636,0.72708344,test_nn
342,-0.632,0.7293533,test_nn
343,-0.628,0.731623,test_nn
344,-0.624,0.7338921,test_nn
345,-0.62,0.736161,test_nn
346,-0.616,0.7384282,test_nn
347,-0.612,0.7406951,test_nn
348,-0.608,0.74296075,test_nn
349,-0.604,0.74522585,test_nn
350,-0.6,0.7474897,test_nn
351,-0.596,0.7497518,test_nn
352,-0.592,0.7520133,test_nn
353,-0.588,0.7542732,test_nn
354,-0.584,0.7565315,test_nn
355,-0.58,0.7587881,test_nn
356,-0.576,0.7610433,test_nn
357,-0.572,0.76329666,test_nn
358,-0.568,0.7655482,test_nn
359,-0.564,0.76779693,test_nn
360,-0.56,0.7700442,test_nn
361,-0.556,0.77228886,test_nn
362,-0.552,0.7745314,test_nn
363,-0.548,0.77677125,test_nn
364,-0.544,0.7790085,test_nn
365,-0.54,0.7812431,test_nn
366,-0.536,0.7834745,test_nn
367,-0.532,0.7857034,test_nn
368,-0.528,0.78792894,test_nn
369,-0.524,0.79015106,test_nn
370,-0.52,0.7923704,test_nn
371,-0.516,0.7945857,test_nn
372,-0.512,0.7967973,test_nn
373,-0.508,0.7990057,test_nn
374,-0.504,0.80120975,test_nn
375,-0.5,0.8034096,test_nn
376,-0.496,0.8056055,test_nn
377,-0.492,0.8077971,test_nn
378,-0.488,0.809984,test_nn
379,-0.484,0.8121664,test_nn
380,-0.48,0.81434435,test_nn
381,-0.476,0.8165168,test_nn
382,-0.472,0.8186848,test_nn
383,-0.468,0.82084686,test_nn
384,-0.464,0.82300407,test_nn
385,-0.46,0.82515556,test_nn
386,-0.456,0.82730126,test_nn
387,-0.452,0.82944113,test_nn
388,-0.448,0.8315746,test_nn
389,-0.444,0.8337024,test_nn
390,-0.44,0.8358239,test_nn
391,-0.436,0.8379386,test_nn
392,-0.432,0.840047,test_nn
393,-0.428,0.8421478,test_nn
394,-0.424,0.8442417,test_nn
395,-0.42,0.8463287,test_nn
396,-0.416,0.8484082,test_nn
397,-0.412,0.85048014,test_nn
398,-0.408,0.85254395,test_nn
399,-0.404,0.8546,test_nn
400,-0.4,0.85664773,test_nn
401,-0.396,0.85868794,test_nn
402,-0.392,0.86071914,test_nn
403,-0.388,0.8627412,test_nn
404,-0.384,0.8647546,test_nn
405,-0.38,0.86675876,test_nn
406,-0.376,0.8687542,test_nn
407,-0.372,0.87073934,test_nn
408,-0.368,0.87271535,test_nn
409,-0.364,0.8746814,test_nn
410,-0.36,0.876637,test_nn
411,-0.356,0.8785827,test_nn
412,-0.352,0.88051784,test_nn
413,-0.348,0.88244176,test_nn
414,-0.344,0.88435495,test_nn
415,-0.34,0.8862573,test_nn
416,-0.336,0.8881479,test_nn
417,-0.332,0.890027,test_nn
418,-0.328,0.89189446,test_nn
419,-0.324,0.8937495,test_nn
420,-0.32,0.8955927,test_nn
421,-0.316,0.89742315,test_nn
422,-0.312,0.89924127,test_nn
423,-0.308,0.9010458,test_nn
424,-0.304,0.9028377,test_nn
425,-0.3,0.90461624,test_nn
426,-0.296,0.90638095,test_nn
427,-0.292,0.9081318,test_nn
428,-0.288,0.9098685,test_nn
429,-0.284,0.91159093,test_nn
430,-0.28,0.91329867,test_nn
431,-0.276,0.9149919,test_nn
432,-0.272,0.91666985,test_nn
433,-0.268,0.9183329,test_nn
434,-0.264,0.91998005,test_nn
435,-0.26,0.9216118,test_nn
436,-0.256,0.92322737,test_nn
437,-0.252,0.92482644,test_nn
438,-0.248,0.9264093,test_nn
439,-0.244,0.9279753,test_nn
440,-0.24,0.9295248,test_nn
441,-0.236,0.93105656,test_nn
442,-0.232,0.9325708,test_nn
443,-0.228,0.9340674,test_nn
444,-0.224,0.9355459,test_nn
445,-0.22,0.93700653,test_nn
446,-0.216,0.93844855,test_nn
447,-0.212,0.93987185,test_nn
448,-0.208,0.9412759,test_nn
449,-0.204,0.94266087,test_nn
450,-0.2,0.9440262,test_nn
451,-0.196,0.9453721,test_nn
452,-0.192,0.94669783,test_nn
453,-0.188,0.9480032,test_nn
454,-0.184,0.9492881,test_nn
455,-0.18,0.9505524,test_nn
456,-0.176,0.95179546,test_nn
457,-0.172,0.95301706,test_nn
458,-0.168,0.95421785,test_nn
459,-0.164,0.9553961,test_nn
460,-0.16,0.9565528,test_nn
461,-0.156,0.9576867,test_nn
462,-0.152,0.95879865,test_nn
463,-0.148,0.95988774,test_nn
464,-0.144,0.9609536,test_nn
465,-0.14,0.96199596,test_nn
466,-0.136,0.96301484,test_nn
467,-0.132,0.9640105,test_nn
468,-0.128,0.96498144,test_nn
469,-0.124,0.9659283,test_nn
470,-0.12,0.9668509,test_nn
471,-0.116,0.967749,test_nn
472,-0.112,0.96862155,test_nn
473,-0.108,0.9694688,test_nn
474,-0.104,0.9702908,test_nn
475,-0.1,0.971087,test_nn
476,-0.096,0.9718575,test_nn
477,-0.092,0.9726016,test_nn
478,-0.088,0.97331935,test_nn
479,-0.084,0.9740105,test_nn
480,-0.08,0.9746749,test_nn
481,-0.076,0.9753125,test_nn
482,-0.072,0.97592217,test_nn
483,-0.068,0.97650486,test_nn
484,-0.064,0.97706,test_nn
485,-0.06,0.9775868,test_nn
486,-0.056,0.9780857,test_nn
487,-0.052,0.97855616,test_nn
488,-0.048,0.9789984,test_nn
489,-0.044,0.97941166,test_nn
490,-0.04,0.97979665,test_nn
491,-0.036,0.98015213,test_nn
492,-0.032,0.9804782,test_nn
493,-0.028,0.98077536,test_nn
494,-0.024,0.98104227,test_nn
495,-0.02,0.9812803,test_nn
496,-0.016,0.98148817,test_nn
497,-0.012,0.9816663,test_nn
498,-0.008,0.98181367,test_nn
499,-0.004,0.981931,test_nn
500,0.0,0.98201776,test_nn
501,0.004,0.98207426,test_nn
502,0.008,0.98209983,test_nn
503,0.012,0.9820946,test_nn
504,0.016,0.9820584,test_nn
505,0.02,0.98199135,test_nn
506,0.024,0.9818933,test_nn
507,0.028,0.9817639,test_nn
508,0.032,0.98160315,test_nn
509,0.036,0.9814113,test_nn
510,0.04,0.98118776,test_nn
511,0.044,0.98093295,test_nn
512,0.048,0.9806464,test_nn
513,0.052,0.98032856,test_nn
514,0.056,0.9799793,test_nn
515,0.06,0.97959816,test_nn
516,0.064,0.9791854,test_nn
517,0.068,0.9787407,test_nn
518,0.072,0.97826463,test_nn
519,0.076,0.97775704,test_nn
520,0.08,0.9772179,test_nn
521,0.084,0.97664684,test_nn
522,0.088,0.97604454,test_nn
523,0.092,0.9754108,test_nn
524,0.096,0.9747452,test_nn
525,0.1,0.974049,test_nn
526,0.104,0.97332084,test_nn
527,0.108,0.9725617,test_nn
528,0.112,0.9717715,test_nn
529,0.116,0.9709501,test_nn
530,0.12,0.9700984,test_nn
531,0.124,0.9692153,test_nn
532,0.128,0.9683019,test_nn
533,0.132,0.9673582,test_nn
534,0.136,0.96638376,test_nn
535,0.14,0.9653797,test_nn
536,0.144,0.9643453,test_nn
537,0.148,0.9632814,test_nn
538,0.152,0.9621879,test_nn
539,0.156,0.9610651,test_nn
540,0.16,0.959913,test_nn
541,0.164,0.95873207,test_nn
542,0.168,0.9575223,test_nn
543,0.172,0.9562845,test_nn
544,0.176,0.9550183,test_nn
545,0.18,0.9537246,test_nn
546,0.184,0.95240307,test_nn
547,0.188,0.951054,test_nn
548,0.192,0.94967836,test_nn
549,0.196,0.94827586,test_nn
550,0.2,0.9468467,test_nn
551,0.204,0.94539225,test_nn
552,0.208,0.9439113,test_nn
553,0.212,0.9424057,test_nn
554,0.216,0.9408746,test_nn
555,0.22,0.93931925,test_nn
556,0.224,0.93773943,test_nn
557,0.228,0.9361359,test_nn
558,0.232,0.9345089,test_nn
559,0.236,0.9328588,test_nn
560,0.24,0.93118614,test_nn
561,0.244,0.92949116,test_nn
562,0.248,0.9277742,test_nn
563,0.252,0.92603606,test_nn
564,0.256,0.9242768,test_nn
565,0.26,0.92249715,test_nn
566,0.264,0.92069703,test_nn
567,0.268,0.9188777,test_nn
568,0.272,0.9170391,test_nn
569,0.276,0.91518176,test_nn
570,0.28,0.91330576,test_nn
571,0.284,0.9114125,test_nn
572,0.288,0.9095016,test_nn
573,0.292,0.90757424,test_nn
574,0.296,0.90562975,test_nn
575,0.3,0.90366995,test_nn
576,0.304,0.90169436,test_nn
577,0.308,0.899704,test_nn
578,0.312,0.8976992,test_nn
579,0.316,0.8956804,test_nn
580,0.32,0.8936479,test_nn
581,0.324,0.8916025,test_nn
582,0.328,0.88954455,test_nn
583,0.332,0.8874747,test_nn
584,0.336,0.8853928,test_nn
585,0.34,0.88330007,test_nn
586,0.344,0.8811966,test_nn
587,0.348,0.8790829,test_nn
588,0.352,0.8769597,test_nn
589,0.356,0.8748268,test_nn
590,0.36,0.8726853,test_nn
591,0.364,0.8705354,test_nn
592,0.368,0.8683777,test_nn
593,0.372,0.86621255,test_nn
594,0.376,0.86404,test_nn
595,0.38,0.8618612,test_nn
596,0.384,0.8596762,test_nn
597,0.388,0.8574852,test_nn
598,0.392,0.85528916,test_nn
599,0.396,0.85308784,test_nn
600,0.4,0.85088205,test_nn
601,0.404,0.8486722,test_nn
602,0.408,0.8464583,test_nn
603,0.412,0.8442411,test_nn
604,0.416,0.84202045,test_nn
605,0.42,0.8397976,test_nn
606,0.424,0.837572,test_nn
607,0.428,0.8353447,test_nn
608,0.432,0.83311486,test_nn
609,0.436,0.83088446,test_nn
610,0.44,0.8286523,test_nn
611,0.444,0.82641935,test_nn
612,0.448,0.82418615,test_nn
613,0.452,0.82195234,test_nn
614,0.456,0.8197186,test_nn
615,0.46,0.81748474,test_nn
616,0.464,0.8152515,test_nn
617,0.468,0.8130193,test_nn
618,0.472,0.8107873,test_nn
619,0.476,0.8085568,test_nn
620,0.48,0.806327,test_nn
621,0.484,0.8040991,test_nn
622,0.488,0.8018726,test_nn
623,0.492,0.79964757,test_nn
624,0.496,0.79742485,test_nn
625,0.5,0.7952043,test_nn
626,0.504,0.7929853,test_nn
627,0.508,0.790769,test_nn
628,0.512,0.788555,test_nn
629,0.516,0.7863432,test_nn
630,0.52,0.78413427,test_nn
631,0.524,0.78192776,test_nn
632,0.528,0.77972376,test_nn
633,0.532,0.7775227,test_nn
634,0.536,0.77532434,test_nn
635,0.54,0.773129,test_nn
636,0.544,0.7709362,test_nn
637,0.548,0.76874626,test_nn
638,0.552,0.76655924,test_nn
639,0.556,0.7643753,test_nn
640,0.56,0.76219404,test_nn
641,0.564,0.76001537,test_nn
642,0.568,0.7578401,test_nn
643,0.572,0.75566757,test_nn
644,0.576,0.7534971,test_nn
645,0.58,0.75133,test_nn
646,0.584,0.74916553,test_nn
647,0.588,0.7470037,test_nn
648,0.592,0.7448442,test_nn
649,0.596,0.7426877,test_nn
650,0.6,0.74053335,test_nn
651,0.604,0.73838174,test_nn
652,0.608,0.7362323,test_nn
653,0.612,0.7340849,test_nn
654,0.616,0.73193973,test_nn
655,0.62,0.72979677,test_nn
656,0.624,0.72765607,test_nn
657,0.628,0.7255172,test_nn
658,0.632,0.72337997,test_nn
659,0.636,0.7212446,test_nn
660,0.64,0.71911144,test_nn
661,0.644,0.7169794,test_nn
662,0.648,0.7148491,test_nn
663,0.652,0.71272004,test_nn
664,0.656,0.71059227,test_nn
665,0.66,0.70846593,test_nn
666,0.664,0.7063407,test_nn
667,0.668,0.70421684,test_nn
668,0.672,0.70209414,test_nn
669,0.676,0.6999719,test_nn
670,0.68,0.6978507,test_nn
671,0.684,0.6957302,test_nn
672,0.688,0.69361067,test_nn
673,0.692,0.69149154,test_nn
674,0.696,0.68937314,test_nn
675,0.7,0.68725556,test_nn
676,0.704,0.68513787,test_nn
677,0.708,0.6830209,test_nn
678,0.712,0.6809039,test_nn
679,0.716,0.6787877,test_nn
680,0.72,0.67667145,test_nn
681,0.724,0.67455554,test_nn
682,0.728,0.6724395,test_nn
683,0.732,0.67032385,test_nn
684,0.736,0.66820836,test_nn
685,0.74,0.66609263,test_nn
686,0.744,0.6639768,test_nn
687,0.748,0.6618614,test_nn
688,0.752,0.65974575,test_nn
689,0.756,0.65762985,test_nn
690,0.76,0.6555141,test_nn
691,0.764,0.6533983,test_nn
692,0.768,0.65128255,test_nn
693,0.772,0.6491665,test_nn
694,0.776,0.64705026,test_nn
695,0.78,0.6449341,test_nn
696,0.784,0.6428181,test_nn
697,0.788,0.6407014,test_nn
698,0.792,0.63858515,test_nn
699,0.796,0.63646907,test_nn
700,0.8,0.6343524,test_nn
701,0.804,0.6322363,test_nn
702,0.808,0.63012,test_nn
703,0.812,0.62800366,test_nn
704,0.816,0.62588745,test_nn
705,0.82,0.6237713,test_nn
706,0.824,0.62165546,test_nn
707,0.828,0.6195397,test_nn
708,0.832,0.61742437,test_nn
709,0.836,0.615309,test_nn
710,0.84,0.6131939,test_nn
711,0.844,0.6110791,test_nn
712,0.848,0.6089647,test_nn
713,0.852,0.6068506,test_nn
714,0.856,0.604737,test_nn
715,0.86,0.6026239,test_nn
716,0.864,0.60051095,test_nn
717,0.868,0.59839857,test_nn
718,0.872,0.596287,test_nn
719,0.876,0.5941756,test_nn
720,0.88,0.5920651,test_nn
721,0.884,0.5899551,test_nn
722,0.888,0.5878454,test_nn
723,0.892,0.5857369,test_nn
724,0.896,0.5836284,test_nn
725,0.9,0.5815211,test_nn
726,0.904,0.57941467,test_nn
727,0.908,0.5773088,test_nn
728,0.912,0.5752032,test_nn
729,0.916,0.5730989,test_nn
730,0.92,0.5709951,test_nn
731,0.924,0.56889176,test_nn
732,0.928,0.56678975,test_nn
733,0.932,0.5646883,test_nn
734,0.936,0.56258744,test_nn
735,0.94,0.5604872,test_nn
736,0.944,0.55838805,test_nn
737,0.948,0.5562891,test_nn
738,0.952,0.55419147,test_nn
739,0.956,0.55209416,test_nn
740,0.96,0.5499974,test_nn
741,0.964,0.54790145,test_nn
742,0.968,0.54580605,test_nn
743,0.972,0.54371125,test_nn
744,0.976,0.5416169,test_nn
745,0.98,0.5395225,test_nn
746,0.984,0.5374293,test_nn
747,0.988,0.5353363,test_nn
748,0.992,0.53324366,test_nn
749,0.996,0.5311513,test_nn
750,1.0,0.5290594,test_nn
751,1.004,0.5269675,test_nn
752,1.008,0.5248758,test_nn
753,1.012,0.52278435,test_nn
754,1.016,0.5206928,test_nn
755,1.02,0.5186011,test_nn
756,1.024,0.51650935,test_nn
757,1.028,0.51441795,test_nn
758,1.032,0.5123261,test_nn
759,1.036,0.51023394,test_nn
760,1.04,0.50814164,test_nn
761,1.044,0.50604886,test_nn
762,1.048,0.5039558,test_nn
763,1.052,0.5018619,test_nn
764,1.056,0.49976766,test_nn
765,1.06,0.4976728,test_nn
766,1.064,0.4955776,test_nn
767,1.068,0.4934814,test_nn
768,1.072,0.4913842,test_nn
769,1.076,0.4892863,test_nn
770,1.08,0.48718792,test_nn
771,1.084,0.4850881,test_nn
772,1.088,0.48298764,test_nn
773,1.092,0.48088574,test_nn
774,1.096,0.47878298,test_nn
775,1.1,0.47667906,test_nn
776,1.104,0.47457355,test_nn
777,1.108,0.4724674,test_nn
778,1.112,0.47035965,test_nn
779,1.116,0.4682507,test_nn
780,1.12,0.46614003,test_nn
781,1.124,0.46402824,test_nn
782,1.128,0.46191484,test_nn
783,1.132,0.45980012,test_nn
784,1.136,0.45768428,test_nn
785,1.14,0.45556647,test_nn
786,1.144,0.45344722,test_nn
787,1.148,0.4513262,test_nn
788,1.152,0.4492039,test_nn
789,1.156,0.44707984,test_nn
790,1.16,0.44495416,test_nn
791,1.164,0.44282705,test_nn
792,1.168,0.44069797,test_nn
793,1.172,0.43856755,test_nn
794,1.176,0.4364355,test_nn
795,1.18,0.43430158,test_nn
796,1.184,0.43216628,test_nn
797,1.188,0.43002927,test_nn
798,1.192,0.42789093,test_nn
799,1.196,0.42575085,test_nn
800,1.2,0.42360896,test_nn
801,1.204,0.4214659,test_nn
802,1.208,0.41932118,test_nn
803,1.212,0.41717505,test_nn
804,1.216,0.4150271,test_nn
805,1.22,0.41287807,test_nn
806,1.224,0.41072762,test_nn
807,1.228,0.40857565,test_nn
808,1.232,0.40642244,test_nn
809,1.236,0.4042679,test_nn
810,1.24,0.402112,test_nn
811,1.244,0.39995512,test_nn
812,1.248,0.3977968,test_nn
813,1.252,0.3956376,test_nn
814,1.256,0.39347702,test_nn
815,1.26,0.39131555,test_nn
816,1.264,0.38915318,test_nn
817,1.268,0.3869897,test_nn
818,1.272,0.38482523,test_nn
819,1.276,0.38266024,test_nn
820,1.28,0.3804943,test_nn
821,1.284,0.3783278,test_nn
822,1.288,0.37616068,test_nn
823,1.292,0.37399256,test_nn
824,1.296,0.37182426,test_nn
825,1.3,0.36965513,test_nn
826,1.304,0.36748576,test_nn
827,1.308,0.36531624,test_nn
828,1.312,0.363146,test_nn
829,1.316,0.36097586,test_nn
830,1.32,0.35880533,test_nn
831,1.324,0.35663444,test_nn
832,1.328,0.35446346,test_nn
833,1.332,0.3522928,test_nn
834,1.336,0.35012203,test_nn
835,1.34,0.3479511,test_nn
836,1.344,0.34578067,test_nn
837,1.348,0.34361017,test_nn
838,1.352,0.34144002,test_nn
839,1.356,0.33927035,test_nn
840,1.36,0.33710092,test_nn
841,1.364,0.33493152,test_nn
842,1.368,0.33276314,test_nn
843,1.372,0.3305949,test_nn
844,1.376,0.32842746,test_nn
845,1.38,0.3262605,test_nn
846,1.384,0.32409424,test_nn
847,1.388,0.32192874,test_nn
848,1.392,0.31976426,test_nn
849,1.396,0.31760004,test_nn
850,1.4,0.31543693,test_nn
851,1.404,0.31327483,test_nn
852,1.408,0.31111327,test_nn
853,1.412,0.30895317,test_nn
854,1.416,0.3067939,test_nn
855,1.42,0.30463597,test_nn
856,1.424,0.3024785,test_nn
857,1.428,0.30032256,test_nn
858,1.432,0.29816762,test_nn
859,1.436,0.29601434,test_nn
860,1.44,0.29386157,test_nn
861,1.444,0.2917106,test_nn
862,1.448,0.28956065,test_nn
863,1.452,0.28741196,test_nn
864,1.456,0.28526464,test_nn
865,1.46,0.28311875,test_nn
866,1.464,0.28097427,test_nn
867,1.468,0.27883106,test_nn
868,1.472,0.27668953,test_nn
869,1.476,0.27454904,test_nn
870,1.48,0.2724102,test_nn
871,1.484,0.270273,test_nn
872,1.488,0.26813707,test_nn
873,1.492,0.26600257,test_nn
874,1.496,0.26386943,test_nn
875,1.5,0.26173827,test_nn
876,1.504,0.2596081,test_nn
877,1.508,0.2574799,test_nn
878,1.512,0.25535312,test_nn
879,1.516,0.25322777,test_nn
880,1.52,0.25110406,test_nn
881,1.524,0.24898165,test_nn
882,1.528,0.24686074,test_nn
883,1.532,0.24474183,test_nn
884,1.536,0.24262401,test_nn
885,1.54,0.24050784,test_nn
886,1.544,0.23839307,test_nn
887,1.548,0.23627985,test_nn
888,1.552,0.234168,test_nn
889,1.556,0.23205784,test_nn
890,1.56,0.22994936,test_nn
891,1.564,0.22784203,test_nn
892,1.568,0.22573614,test_nn
893,1.572,0.22363171,test_nn
894,1.576,0.22152853,test_nn
895,1.58,0.2194269,test_nn
896,1.584,0.21732685,test_nn
897,1.588,0.21522802,test_nn
898,1.592,0.21313044,test_nn
899,1.596,0.21103403,test_nn
900,1.6,0.20893908,test_nn
901,1.604,0.20684564,test_nn
902,1.608,0.2047531,test_nn
903,1.612,0.20266193,test_nn
904,1.616,0.20057182,test_nn
905,1.62,0.19848323,test_nn
906,1.624,0.19639573,test_nn
907,1.628,0.19430909,test_nn
908,1.632,0.19222373,test_nn
909,1.636,0.19013911,test_nn
910,1.64,0.18805599,test_nn
911,1.644,0.18597326,test_nn
912,1.648,0.18389216,test_nn
913,1.652,0.18181175,test_nn
914,1.656,0.17973208,test_nn
915,1.66,0.17765355,test_nn
916,1.664,0.17557564,test_nn
917,1.668,0.17349884,test_nn
918,1.672,0.17142242,test_nn
919,1.676,0.16934682,test_nn
920,1.68,0.16727205,test_nn
921,1.684,0.16519798,test_nn
922,1.688,0.16312471,test_nn
923,1.692,0.16105191,test_nn
924,1.696,0.15897928,test_nn
925,1.7,0.15690744,test_nn
926,1.704,0.15483586,test_nn
927,1.708,0.15276515,test_nn
928,1.712,0.15069449,test_nn
929,1.716,0.14862436,test_nn
930,1.72,0.14655435,test_nn
931,1.724,0.14448482,test_nn
932,1.728,0.14241561,test_nn
933,1.732,0.14034644,test_nn
934,1.736,0.13827747,test_nn
935,1.74,0.13620844,test_nn
936,1.744,0.13414001,test_nn
937,1.748,0.1320712,test_nn
938,1.752,0.13000244,test_nn
939,1.756,0.12793382,test_nn
940,1.76,0.1258648,test_nn
941,1.764,0.1237958,test_nn
942,1.768,0.121726684,test_nn
943,1.772,0.11965735,test_nn
944,1.776,0.11758756,test_nn
945,1.78,0.11551813,test_nn
946,1.784,0.11344764,test_nn
947,1.788,0.11137697,test_nn
948,1.792,0.109306216,test_nn
949,1.796,0.10723455,test_nn
950,1.8,0.10516243,test_nn
951,1.804,0.10309012,test_nn
952,1.808,0.10101698,test_nn
953,1.812,0.09894338,test_nn
954,1.816,0.09686895,test_nn
955,1.82,0.094793744,test_nn
956,1.824,0.09271801,test_nn
957,1.828,0.09064137,test_nn
958,1.832,0.0885638,test_nn
959,1.836,0.08648535,test_nn
960,1.84,0.0844064,test_nn
961,1.844,0.08232589,test_nn
962,1.848,0.08024464,test_nn
963,1.852,0.078162506,test_nn
964,1.856,0.07607931,test_nn
965,1.86,0.07399465,test_nn
966,1.864,0.07190935,test_nn
967,1.868,0.06982217,test_nn
968,1.872,0.06773442,test_nn
969,1.876,0.06564485,test_nn
970,1.88,0.06355438,test_nn
971,1.884,0.061462328,test_nn
972,1.888,0.05936896,test_nn
973,1.892,0.057274144,test_nn
974,1.896,0.055177625,test_nn
975,1.9,0.053079918,test_nn
976,1.904,0.050980154,test_nn
977,1.908,0.04887944,test_nn
978,1.912,0.046776973,test_nn
979,1.916,0.044672377,test_nn
980,1.92,0.04256641,test_nn
981,1.924,0.040458616,test_nn
982,1.928,0.038348842,test_nn
983,1.932,0.036237724,test_nn
984,1.936,0.034124274,test_nn
985,1.94,0.032009173,test_nn
986,1.944,0.02989202,test_nn
987,1.948,0.02777303,test_nn
988,1.952,0.025651876,test_nn
989,1.956,0.023528708,test_nn
990,1.96,0.021403488,test_nn
991,1.964,0.019276056,test_nn
992,1.968,0.017146489,test_nn
993,1.972,0.015015006,test_nn
994,1.976,0.012880914,test_nn
995,1.98,0.010744742,test_nn
996,1.984,0.008606227,test_nn
997,1.988,0.0064654346,test_nn
998,1.992,0.0043222113,test_nn
999,1.996,0.002176492,test_nn
1000,2.0,2.87164e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_50/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 50, "weight_testfn_obs": 50, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 94504, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_08-40-35_498659_4057757/artifacts/2024-10-12_08-40-37/fn_2024-10-12_08-40-37/working_dirs/fn_e3eaf_00030_30_weight_soln_obs=50_2024-10-12_08-40-37", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_50/diff.csv <==
,X_x,value,name
0,-2.0,7.729884e-05,diff
1,-1.996,0.00025252532,diff
2,-1.992,0.00042455085,diff
3,-1.988,0.0005929498,diff
4,-1.984,0.0007576635,diff
5,-1.98,0.00091888756,diff
6,-1.976,0.0010768399,diff
7,-1.972,0.0012311926,diff
8,-1.968,0.0013822075,diff
9,-1.964,0.0015295409,diff
10,-1.96,0.0016735289,diff
11,-1.956,0.0018139649,diff
12,-1.952,0.0019509047,diff
13,-1.948,0.0020842124,diff
14,-1.944,0.0022142213,diff
15,-1.94,0.002340693,diff
16,-1.936,0.0024639182,diff
17,-1.932,0.002583336,diff
18,-1.928,0.0026994161,diff
19,-1.924,0.0028120428,diff
20,-1.92,0.0029212236,diff
21,-1.916,0.0030269288,diff
22,-1.912,0.0031293482,diff
23,-1.908,0.0032280125,diff
24,-1.904,0.0033235177,diff
25,-1.9,0.0034152418,diff
26,-1.896,0.0035037622,diff
27,-1.892,0.0035889596,diff
28,-1.888,0.0036707334,diff
29,-1.884,0.0037488677,diff
30,-1.88,0.0038237274,diff
31,-1.876,0.0038953647,diff
32,-1.872,0.0039633363,diff
33,-1.868,0.0040281117,diff
34,-1.864,0.004089467,diff
35,-1.86,0.0041475818,diff
36,-1.856,0.0042021275,diff
37,-1.852,0.004253462,diff
38,-1.848,0.0043014735,diff
39,-1.844,0.0043461546,diff
40,-1.84,0.004387349,diff
41,-1.836,0.004425399,diff
42,-1.832,0.0044603124,diff
43,-1.828,0.00449159,diff
44,-1.824,0.004519768,diff
45,-1.82,0.00454472,diff
46,-1.816,0.004566461,diff
47,-1.812,0.004584916,diff
48,-1.808,0.0046002567,diff
49,-1.804,0.00461217,diff
50,-1.8,0.004620984,diff
51,-1.796,0.0046265647,diff
52,-1.792,0.004629351,diff
53,-1.788,0.004628487,diff
54,-1.784,0.0046249256,diff
55,-1.78,0.0046178773,diff
56,-1.776,0.0046079233,diff
57,-1.772,0.004594788,diff
58,-1.768,0.004578501,diff
59,-1.764,0.004559234,diff
60,-1.76,0.0045368075,diff
61,-1.756,0.004511744,diff
62,-1.752,0.0044834167,diff
63,-1.748,0.004451886,diff
64,-1.744,0.004417628,diff
65,-1.74,0.00438039,diff
66,-1.736,0.004340321,diff
67,-1.732,0.0042969584,diff
68,-1.728,0.004250899,diff
69,-1.724,0.004202068,diff
70,-1.72,0.0041501373,diff
71,-1.716,0.004095435,diff
72,-1.712,0.004038006,diff
73,-1.708,0.0039777607,diff
74,-1.704,0.0039145947,diff
75,-1.7,0.003848821,diff
76,-1.696,0.0037802458,diff
77,-1.692,0.003708765,diff
78,-1.688,0.003634587,diff
79,-1.684,0.0035579503,diff
80,-1.68,0.003478542,diff
81,-1.676,0.00339669,diff
82,-1.672,0.003311947,diff
83,-1.668,0.0032245815,diff
84,-1.664,0.0031347573,diff
85,-1.66,0.0030421615,diff
86,-1.656,0.00294739,diff
87,-1.652,0.002850011,diff
88,-1.648,0.0027499944,diff
89,-1.644,0.002647549,diff
90,-1.64,0.0025427341,diff
91,-1.636,0.0024355203,diff
92,-1.632,0.0023258775,diff
93,-1.628,0.0022139698,diff
94,-1.624,0.0020993948,diff
95,-1.62,0.0019829571,diff
96,-1.616,0.0018640608,diff
97,-1.612,0.0017427951,diff
98,-1.608,0.0016192347,diff
99,-1.604,0.0014937967,diff
100,-1.6,0.0013657808,diff
101,-1.596,0.0012358278,diff
102,-1.592,0.0011036843,diff
103,-1.588,0.00096954405,diff
104,-1.584,0.00083327293,diff
105,-1.58,0.00069481134,diff
106,-1.576,0.0005545467,diff
107,-1.572,0.00041212142,diff
108,-1.568,0.00026777387,diff
109,-1.564,0.000121578574,diff
110,-1.56,-2.668798e-05,diff
111,-1.556,-0.00017663836,diff
112,-1.552,-0.0003286451,diff
113,-1.548,-0.00048230588,diff
114,-1.544,-0.0006380826,diff
115,-1.54,-0.0007954091,diff
116,-1.536,-0.0009544492,diff
117,-1.532,-0.0011152625,diff
118,-1.528,-0.001277715,diff
119,-1.524,-0.001441747,diff
120,-1.52,-0.0016073585,diff
121,-1.516,-0.0017747283,diff
122,-1.512,-0.0019435287,diff
123,-1.508,-0.0021140277,diff
124,-1.504,-0.002285689,diff
125,-1.5,-0.0024591386,diff
126,-1.496,-0.0026340783,diff
127,-1.492,-0.0028102994,diff
128,-1.488,-0.0029879212,diff
129,-1.484,-0.0031666756,diff
130,-1.48,-0.0033468306,diff
131,-1.476,-0.0035286546,diff
132,-1.472,-0.0037113726,diff
133,-1.468,-0.0038954914,diff
134,-1.464,-0.004080683,diff
135,-1.46,-0.0042670965,diff
136,-1.456,-0.0044544935,diff
137,-1.452,-0.0046432316,diff
138,-1.448,-0.004832864,diff
139,-1.444,-0.0050234795,diff
140,-1.44,-0.0052154064,diff
141,-1.436,-0.005408019,diff
142,-1.432,-0.0056014657,diff
143,-1.428,-0.0057959855,diff
144,-1.424,-0.005991578,diff
145,-1.42,-0.0061879456,diff
146,-1.416,-0.00638476,diff
147,-1.412,-0.006582737,diff
148,-1.408,-0.0067812204,diff
149,-1.404,-0.006980598,diff
150,-1.4,-0.0071807504,diff
151,-1.396,-0.0073812306,diff
152,-1.392,-0.0075826347,diff
153,-1.388,-0.007784456,diff
154,-1.384,-0.007987052,diff
155,-1.38,-0.008189708,diff
156,-1.376,-0.008393198,diff
157,-1.372,-0.008597285,diff
158,-1.368,-0.0088015795,diff
159,-1.364,-0.009006262,diff
160,-1.36,-0.009211421,diff
161,-1.356,-0.009416759,diff
162,-1.352,-0.009622514,diff
163,-1.348,-0.009828746,diff
164,-1.344,-0.01003477,diff
165,-1.34,-0.0102413,diff
166,-1.336,-0.010447949,diff
167,-1.332,-0.010654837,diff
168,-1.328,-0.010861754,diff
169,-1.324,-0.011068553,diff
170,-1.32,-0.011275798,diff
171,-1.316,-0.011482686,diff
172,-1.312,-0.011689723,diff
173,-1.308,-0.011896759,diff
174,-1.304,-0.012103766,diff
175,-1.3,-0.012310594,diff
176,-1.296,-0.012517303,diff
177,-1.292,-0.012724042,diff
178,-1.288,-0.012930244,diff
179,-1.284,-0.013136506,diff
180,-1.28,-0.01334241,diff
181,-1.276,-0.013548076,diff
182,-1.272,-0.013753444,diff
183,-1.268,-0.013958484,diff
184,-1.264,-0.0141631365,diff
185,-1.26,-0.014367402,diff
186,-1.256,-0.0145712495,diff
187,-1.252,-0.014774591,diff
188,-1.248,-0.014977604,diff
189,-1.244,-0.015179932,diff
190,-1.24,-0.015381783,diff
191,-1.236,-0.015583187,diff
192,-1.232,-0.015783995,diff
193,-1.228,-0.015984207,diff
194,-1.224,-0.016183645,diff
195,-1.22,-0.016382456,diff
196,-1.216,-0.016580611,diff
197,-1.212,-0.016778082,diff
198,-1.208,-0.016974747,diff
199,-1.204,-0.017170787,diff
200,-1.2,-0.017365962,diff
201,-1.196,-0.017560244,diff
202,-1.192,-0.01775366,diff
203,-1.188,-0.017946273,diff
204,-1.184,-0.01813814,diff
205,-1.18,-0.018328995,diff
206,-1.176,-0.018519014,diff
207,-1.172,-0.018707931,diff
208,-1.168,-0.018896013,diff
209,-1.164,-0.019082785,diff
210,-1.16,-0.019269079,diff
211,-1.156,-0.019454002,diff
212,-1.152,-0.019638032,diff
213,-1.148,-0.01982081,diff
214,-1.144,-0.020002604,diff
215,-1.14,-0.020183325,diff
216,-1.136,-0.020362794,diff
217,-1.132,-0.02054128,diff
218,-1.128,-0.020718336,diff
219,-1.124,-0.020894349,diff
220,-1.12,-0.02106911,diff
221,-1.116,-0.021242768,diff
222,-1.112,-0.021415204,diff
223,-1.108,-0.021586418,diff
224,-1.104,-0.021756113,diff
225,-1.1,-0.021924913,diff
226,-1.096,-0.022092044,diff
227,-1.092,-0.022258043,diff
228,-1.088,-0.02242273,diff
229,-1.084,-0.022586107,diff
230,-1.08,-0.022748142,diff
231,-1.076,-0.022908747,diff
232,-1.072,-0.0230681,diff
233,-1.068,-0.023226142,diff
234,-1.064,-0.023382574,diff
235,-1.06,-0.023537576,diff
236,-1.056,-0.023691505,diff
237,-1.052,-0.023843825,diff
238,-1.048,-0.023994744,diff
239,-1.044,-0.024144292,diff
240,-1.04,-0.02429244,diff
241,-1.036,-0.024439305,diff
242,-1.032,-0.024584472,diff
243,-1.028,-0.024728358,diff
244,-1.024,-0.024870574,diff
245,-1.02,-0.025011599,diff
246,-1.016,-0.025151074,diff
247,-1.012,-0.025289,diff
248,-1.008,-0.025425613,diff
249,-1.004,-0.025560796,diff
250,-1.0,-0.02569443,diff
251,-0.996,-0.025826573,diff
252,-0.992,-0.025957406,diff
253,-0.988,-0.026086867,diff
254,-0.984,-0.026214838,diff
255,-0.98,-0.0263412,diff
256,-0.976,-0.02646631,diff
257,-0.972,-0.026590228,diff
258,-0.968,-0.026712358,diff
259,-0.964,-0.026833236,diff
260,-0.96,-0.026952684,diff
261,-0.956,-0.02707076,diff
262,-0.952,-0.027187526,diff
263,-0.948,-0.02730304,diff
264,-0.944,-0.027416885,diff
265,-0.94,-0.027529597,diff
266,-0.936,-0.027640939,diff
267,-0.932,-0.027751148,diff
268,-0.928,-0.027859807,diff
269,-0.924,-0.027967215,diff
270,-0.92,-0.02807331,diff
271,-0.916,-0.028178155,diff
272,-0.912,-0.028282166,diff
273,-0.908,-0.028384745,diff
274,-0.904,-0.028486013,diff
275,-0.9,-0.028586328,diff
276,-0.896,-0.028685212,diff
277,-0.892,-0.028783262,diff
278,-0.888,-0.02888006,diff
279,-0.884,-0.028975904,diff
280,-0.88,-0.029070616,diff
281,-0.876,-0.029164195,diff
282,-0.872,-0.02925706,diff
283,-0.868,-0.02934879,diff
284,-0.864,-0.029439867,diff
285,-0.86,-0.02952975,diff
286,-0.856,-0.029619038,diff
287,-0.852,-0.029707134,diff
288,-0.848,-0.029794455,diff
289,-0.844,-0.029881537,diff
290,-0.84,-0.029967487,diff
291,-0.836,-0.030052722,diff
292,-0.832,-0.0301373,diff
293,-0.828,-0.030221581,diff
294,-0.824,-0.030305028,diff
295,-0.82,-0.030388236,diff
296,-0.816,-0.030470908,diff
297,-0.812,-0.030552983,diff
298,-0.808,-0.030634642,diff
299,-0.804,-0.030716062,diff
300,-0.8,-0.030797184,diff
301,-0.796,-0.030878305,diff
302,-0.792,-0.030958831,diff
303,-0.788,-0.031039357,diff
304,-0.784,-0.031119764,diff
305,-0.78,-0.03120017,diff
306,-0.776,-0.031280577,diff
307,-0.772,-0.031360984,diff
308,-0.768,-0.03144175,diff
309,-0.764,-0.031522572,diff
310,-0.76,-0.031603754,diff
311,-0.756,-0.031684995,diff
312,-0.752,-0.031766653,diff
313,-0.748,-0.031848907,diff
314,-0.744,-0.0319314,diff
315,-0.74,-0.032014787,diff
316,-0.736,-0.03209871,diff
317,-0.732,-0.03218317,diff
318,-0.728,-0.032268465,diff
319,-0.724,-0.032354534,diff
320,-0.72,-0.032441616,diff
321,-0.716,-0.032529593,diff
322,-0.712,-0.03261894,diff
323,-0.708,-0.032708764,diff
324,-0.704,-0.032800317,diff
325,-0.7,-0.032892823,diff
326,-0.696,-0.032987,diff
327,-0.692,-0.033082604,diff
328,-0.688,-0.033179462,diff
329,-0.684,-0.033278227,diff
330,-0.68,-0.03337854,diff
331,-0.676,-0.033480406,diff
332,-0.672,-0.033584297,diff
333,-0.668,-0.033690035,diff
334,-0.664,-0.033798277,diff
335,-0.66,-0.03390789,diff
336,-0.656,-0.034020424,diff
337,-0.652,-0.034135103,diff
338,-0.648,-0.03425169,diff
339,-0.644,-0.034371197,diff
340,-0.64,-0.03449297,diff
341,-0.636,-0.03461802,diff
342,-0.632,-0.034745693,diff
343,-0.628,-0.03487611,diff
344,-0.624,-0.035009265,diff
345,-0.62,-0.03514582,diff
346,-0.616,-0.03528565,diff
347,-0.612,-0.035428405,diff
348,-0.608,-0.035574853,diff
349,-0.604,-0.03572464,diff
350,-0.6,-0.03587824,diff
351,-0.596,-0.036035597,diff
352,-0.592,-0.03619677,diff
353,-0.588,-0.036361635,diff
354,-0.584,-0.036530912,diff
355,-0.58,-0.03670436,diff
356,-0.576,-0.036881745,diff
357,-0.572,-0.037064016,diff
358,-0.568,-0.03725034,diff
359,-0.564,-0.03744179,diff
360,-0.56,-0.03763783,diff
361,-0.556,-0.037838757,diff
362,-0.552,-0.038044572,diff
363,-0.548,-0.038255572,diff
364,-0.544,-0.038472056,diff
365,-0.54,-0.038693845,diff
366,-0.536,-0.038921177,diff
367,-0.532,-0.039154112,diff
368,-0.528,-0.03939277,diff
369,-0.524,-0.039637506,diff
370,-0.52,-0.039888144,diff
371,-0.516,-0.04014516,diff
372,-0.512,-0.040408313,diff
373,-0.508,-0.040678084,diff
374,-0.504,-0.04095429,diff
375,-0.5,-0.041237175,diff
376,-0.496,-0.041527152,diff
377,-0.492,-0.041824043,diff
378,-0.488,-0.042127848,diff
379,-0.484,-0.042439103,diff
380,-0.48,-0.04275757,diff
381,-0.476,-0.043083906,diff
382,-0.472,-0.04341787,diff
383,-0.468,-0.043759525,diff
384,-0.464,-0.044109285,diff
385,-0.46,-0.04446727,diff
386,-0.456,-0.0448336,diff
387,-0.452,-0.045208037,diff
388,-0.448,-0.045591354,diff
389,-0.444,-0.045982897,diff
390,-0.44,-0.046383977,diff
391,-0.436,-0.04679382,diff
392,-0.432,-0.04721272,diff
393,-0.428,-0.04764098,diff
394,-0.424,-0.048078597,diff
395,-0.42,-0.048526227,diff
396,-0.416,-0.048983455,diff
397,-0.412,-0.049450517,diff
398,-0.408,-0.04992795,diff
399,-0.404,-0.050415277,diff
400,-0.4,-0.050913215,diff
401,-0.396,-0.051421463,diff
402,-0.392,-0.05194056,diff
403,-0.388,-0.052470684,diff
404,-0.384,-0.053011417,diff
405,-0.38,-0.053563774,diff
406,-0.376,-0.054127216,diff
407,-0.372,-0.054701924,diff
408,-0.368,-0.055288434,diff
409,-0.364,-0.055886805,diff
410,-0.36,-0.056497216,diff
411,-0.356,-0.057119727,diff
412,-0.352,-0.0577541,diff
413,-0.348,-0.058401227,diff
414,-0.344,-0.059060693,diff
415,-0.34,-0.059733152,diff
416,-0.336,-0.060418427,diff
417,-0.332,-0.061116874,diff
418,-0.328,-0.061827958,diff
419,-0.324,-0.06255293,diff
420,-0.32,-0.06329107,diff
421,-0.316,-0.064043105,diff
422,-0.312,-0.06480855,diff
423,-0.308,-0.065588474,diff
424,-0.304,-0.06638223,diff
425,-0.3,-0.06719029,diff
426,-0.296,-0.068012774,diff
427,-0.292,-0.0688498,diff
428,-0.288,-0.06970137,diff
429,-0.284,-0.07056785,diff
430,-0.28,-0.07144946,diff
431,-0.276,-0.07234597,diff
432,-0.272,-0.07325798,diff
433,-0.268,-0.07418543,diff
434,-0.264,-0.07511306,diff
435,-0.26,-0.07602388,diff
436,-0.256,-0.0769192,diff
437,-0.252,-0.07779789,diff
438,-0.248,-0.078661144,diff
439,-0.244,-0.07950866,diff
440,-0.24,-0.080340564,diff
441,-0.236,-0.08115703,diff
442,-0.232,-0.081958115,diff
443,-0.228,-0.08274394,diff
444,-0.224,-0.08351499,diff
445,-0.22,-0.084270895,diff
446,-0.216,-0.08501202,diff
447,-0.212,-0.08573842,diff
448,-0.208,-0.08645058,diff
449,-0.204,-0.08714807,diff
450,-0.2,-0.08783132,diff
451,-0.196,-0.08850038,diff
452,-0.192,-0.089155555,diff
453,-0.188,-0.08979648,diff
454,-0.184,-0.09042376,diff
455,-0.18,-0.091037035,diff
456,-0.176,-0.09163737,diff
457,-0.172,-0.09222382,diff
458,-0.168,-0.092796564,diff
459,-0.164,-0.09335637,diff
460,-0.16,-0.093903124,diff
461,-0.156,-0.09443641,diff
462,-0.152,-0.09495705,diff
463,-0.148,-0.09546459,diff
464,-0.144,-0.095959485,diff
465,-0.14,-0.09644151,diff
466,-0.136,-0.096910894,diff
467,-0.132,-0.09736788,diff
468,-0.128,-0.09781206,diff
469,-0.124,-0.09824401,diff
470,-0.12,-0.09866381,diff
471,-0.116,-0.099071145,diff
472,-0.112,-0.09946662,diff
473,-0.108,-0.09984976,diff
474,-0.104,-0.1002211,diff
475,-0.1,-0.10057986,diff
476,-0.096,-0.100927174,diff
477,-0.092,-0.10126245,diff
478,-0.088,-0.101586044,diff
479,-0.084,-0.101897836,diff
480,-0.08,-0.102198005,diff
481,-0.076,-0.10248625,diff
482,-0.072,-0.10276312,diff
483,-0.068,-0.103028536,diff
484,-0.064,-0.103281915,diff
485,-0.06,-0.10352421,diff
486,-0.056,-0.10375488,diff
487,-0.052,-0.103973985,diff
488,-0.048,-0.104181886,diff
489,-0.044,-0.104378164,diff
490,-0.04,-0.10456318,diff
491,-0.036,-0.104736745,diff
492,-0.032,-0.10489869,diff
493,-0.028,-0.10504991,diff
494,-0.024,-0.105189204,diff
495,-0.02,-0.105317175,diff
496,-0.016,-0.10543388,diff
497,-0.012,-0.10553908,diff
498,-0.008,-0.1056332,diff
499,-0.004,-0.10571569,diff
500,0.0,-0.10578692,diff
501,0.004,-0.10584664,diff
502,0.008,-0.105894685,diff
503,0.012,-0.10593194,diff
504,0.016,-0.10595691,diff
505,0.02,-0.10597068,diff
506,0.024,-0.10597265,diff
507,0.028,-0.10596311,diff
508,0.032,-0.10594207,diff
509,0.036,-0.10590941,diff
510,0.04,-0.105864644,diff
511,0.044,-0.105808675,diff
512,0.048,-0.10574013,diff
513,0.052,-0.10566026,diff
514,0.056,-0.10556859,diff
515,0.06,-0.10546422,diff
516,0.064,-0.10534811,diff
517,0.068,-0.10522014,diff
518,0.072,-0.10507959,diff
519,0.076,-0.104926586,diff
520,0.08,-0.1047616,diff
521,0.084,-0.10458368,diff
522,0.088,-0.10439372,diff
523,0.092,-0.10419124,diff
524,0.096,-0.10397577,diff
525,0.1,-0.10374731,diff
526,0.104,-0.10350615,diff
527,0.108,-0.10325235,diff
528,0.112,-0.1029852,diff
529,0.116,-0.10270476,diff
530,0.12,-0.10241133,diff
531,0.124,-0.102104306,diff
532,0.128,-0.10178381,diff
533,0.132,-0.10144985,diff
534,0.136,-0.101101995,diff
535,0.14,-0.10074043,diff
536,0.144,-0.10036516,diff
537,0.148,-0.09997547,diff
538,0.152,-0.099571645,diff
539,0.156,-0.09915388,diff
540,0.16,-0.098721445,diff
541,0.164,-0.09827489,diff
542,0.168,-0.09781325,diff
543,0.172,-0.09733695,diff
544,0.176,-0.096845746,diff
545,0.18,-0.09633964,diff
546,0.184,-0.0958181,diff
547,0.188,-0.09528124,diff
548,0.192,-0.0947296,diff
549,0.196,-0.09416175,diff
550,0.2,-0.09357852,diff
551,0.204,-0.09297931,diff
552,0.208,-0.09236473,diff
553,0.212,-0.09173322,diff
554,0.216,-0.09108573,diff
555,0.22,-0.09042221,diff
556,0.224,-0.089741886,diff
557,0.228,-0.08904475,diff
558,0.232,-0.088330865,diff
559,0.236,-0.08760005,diff
560,0.24,-0.08685279,diff
561,0.244,-0.08608788,diff
562,0.248,-0.08530551,diff
563,0.252,-0.084505916,diff
564,0.256,-0.08368856,diff
565,0.26,-0.08285302,diff
566,0.264,-0.08199984,diff
567,0.268,-0.0811286,diff
568,0.272,-0.08025581,diff
569,0.276,-0.07939625,diff
570,0.28,-0.0785507,diff
571,0.284,-0.07771814,diff
572,0.288,-0.07689881,diff
573,0.292,-0.07609242,diff
574,0.296,-0.075299084,diff
575,0.3,-0.07451886,diff
576,0.304,-0.07375109,diff
577,0.308,-0.0729959,diff
578,0.312,-0.07225281,diff
579,0.316,-0.07152206,diff
580,0.32,-0.07080376,diff
581,0.324,-0.07009715,diff
582,0.328,-0.06940222,diff
583,0.332,-0.068719506,diff
584,0.336,-0.0680483,diff
585,0.34,-0.06738824,diff
586,0.344,-0.0667395,diff
587,0.348,-0.06610215,diff
588,0.352,-0.06547582,diff
589,0.356,-0.06486064,diff
590,0.36,-0.064255476,diff
591,0.364,-0.063661456,diff
592,0.368,-0.06307787,diff
593,0.372,-0.062505245,diff
594,0.376,-0.06194228,diff
595,0.38,-0.061389804,diff
596,0.384,-0.060847282,diff
597,0.388,-0.060314357,diff
598,0.392,-0.059791863,diff
599,0.396,-0.059278965,diff
600,0.4,-0.058775604,diff
601,0.404,-0.05828166,diff
602,0.408,-0.057796955,diff
603,0.412,-0.057321608,diff
604,0.416,-0.0568555,diff
605,0.42,-0.05639845,diff
606,0.424,-0.055950046,diff
607,0.428,-0.05551082,diff
608,0.432,-0.055080175,diff
609,0.436,-0.054657757,diff
610,0.44,-0.05424446,diff
611,0.444,-0.053839624,diff
612,0.448,-0.053442538,diff
613,0.452,-0.053054035,diff
614,0.456,-0.05267358,diff
615,0.46,-0.05230111,diff
616,0.464,-0.051936507,diff
617,0.468,-0.05158019,diff
618,0.472,-0.051231265,diff
619,0.476,-0.05088991,diff
620,0.48,-0.05055672,diff
621,0.484,-0.050230324,diff
622,0.488,-0.04991162,diff
623,0.492,-0.049600244,diff
624,0.496,-0.04929608,diff
625,0.5,-0.048998952,diff
626,0.504,-0.048708737,diff
627,0.508,-0.048425734,diff
628,0.512,-0.048149884,diff
629,0.516,-0.04788041,diff
630,0.52,-0.047617912,diff
631,0.524,-0.04736191,diff
632,0.528,-0.047112882,diff
633,0.532,-0.04687023,diff
634,0.536,-0.0466336,diff
635,0.54,-0.046403587,diff
636,0.544,-0.04618019,diff
637,0.548,-0.045962453,diff
638,0.552,-0.045751393,diff
639,0.556,-0.045545995,diff
640,0.56,-0.045346975,diff
641,0.564,-0.045153737,diff
642,0.568,-0.04496634,diff
643,0.572,-0.044784784,diff
644,0.576,-0.04460907,diff
645,0.58,-0.04443878,diff
646,0.584,-0.04427415,diff
647,0.588,-0.044115067,diff
648,0.592,-0.043961823,diff
649,0.596,-0.043813646,diff
650,0.6,-0.043670774,diff
651,0.604,-0.043533385,diff
652,0.608,-0.043400586,diff
653,0.612,-0.043273687,diff
654,0.616,-0.043151677,diff
655,0.62,-0.043034613,diff
656,0.624,-0.042922318,diff
657,0.628,-0.04281503,diff
658,0.632,-0.042712927,diff
659,0.636,-0.042615116,diff
660,0.64,-0.04252231,diff
661,0.644,-0.042434156,diff
662,0.648,-0.042350292,diff
663,0.652,-0.042271435,diff
664,0.656,-0.04219675,diff
665,0.66,-0.042126358,diff
666,0.664,-0.042060077,diff
667,0.668,-0.041998625,diff
668,0.672,-0.041941226,diff
669,0.676,-0.04188758,diff
670,0.68,-0.04183823,diff
671,0.684,-0.041793108,diff
672,0.688,-0.041751564,diff
673,0.692,-0.041714072,diff
674,0.696,-0.041680634,diff
675,0.7,-0.041650355,diff
676,0.704,-0.04162413,diff
677,0.708,-0.04160154,diff
678,0.712,-0.041582704,diff
679,0.716,-0.041566968,diff
680,0.72,-0.04155469,diff
681,0.724,-0.041546285,diff
682,0.728,-0.041540623,diff
683,0.732,-0.04153806,diff
684,0.736,-0.041538954,diff
685,0.74,-0.04154265,diff
686,0.744,-0.04154998,diff
687,0.748,-0.041559756,diff
688,0.752,-0.041572213,diff
689,0.756,-0.04158789,diff
690,0.76,-0.041606426,diff
691,0.764,-0.041627467,diff
692,0.768,-0.041650772,diff
693,0.772,-0.0416767,diff
694,0.776,-0.04170525,diff
695,0.78,-0.041736066,diff
696,0.784,-0.041769266,diff
697,0.788,-0.04180485,diff
698,0.792,-0.041842163,diff
699,0.796,-0.041882038,diff
700,0.8,-0.04192394,diff
701,0.804,-0.041967034,diff
702,0.808,-0.042012632,diff
703,0.812,-0.042060077,diff
704,0.816,-0.042108893,diff
705,0.82,-0.042159498,diff
706,0.824,-0.04221165,diff
707,0.828,-0.042265236,diff
708,0.832,-0.04232019,diff
709,0.836,-0.042376697,diff
710,0.84,-0.042434275,diff
711,0.844,-0.042492807,diff
712,0.848,-0.042552948,diff
713,0.852,-0.042613924,diff
714,0.856,-0.042675972,diff
715,0.86,-0.042738557,diff
716,0.864,-0.042801917,diff
717,0.868,-0.04286635,diff
718,0.872,-0.042931378,diff
719,0.876,-0.042997003,diff
720,0.88,-0.043062747,diff
721,0.884,-0.043129027,diff
722,0.888,-0.043195605,diff
723,0.892,-0.04326266,diff
724,0.896,-0.043329835,diff
725,0.9,-0.04339689,diff
726,0.904,-0.043464243,diff
727,0.908,-0.0435313,diff
728,0.912,-0.043598354,diff
729,0.916,-0.04366529,diff
730,0.92,-0.04373163,diff
731,0.924,-0.04379821,diff
732,0.928,-0.043863893,diff
733,0.932,-0.04392898,diff
734,0.936,-0.043993473,diff
735,0.94,-0.044057667,diff
736,0.944,-0.04412079,diff
737,0.948,-0.044183373,diff
738,0.952,-0.044244885,diff
739,0.956,-0.044305682,diff
740,0.96,-0.044365168,diff
741,0.964,-0.04442352,diff
742,0.968,-0.04448092,diff
743,0.972,-0.044537187,diff
744,0.976,-0.044592023,diff
745,0.98,-0.04464543,diff
746,0.984,-0.044697195,diff
747,0.988,-0.04474768,diff
748,0.992,-0.044796824,diff
749,0.996,-0.044844,diff
750,1.0,-0.044889927,diff
751,1.004,-0.044933498,diff
752,1.008,-0.04497552,diff
753,1.012,-0.04501584,diff
754,1.016,-0.04505372,diff
755,1.02,-0.04508993,diff
756,1.024,-0.045123845,diff
757,1.028,-0.04515621,diff
758,1.032,-0.045185804,diff
759,1.036,-0.045213252,diff
760,1.04,-0.045238286,diff
761,1.044,-0.045261204,diff
762,1.048,-0.04528165,diff
763,1.052,-0.04529965,diff
764,1.056,-0.045315087,diff
765,1.06,-0.04532796,diff
766,1.064,-0.045338273,diff
767,1.068,-0.045345873,diff
768,1.072,-0.04535073,diff
769,1.076,-0.045352966,diff
770,1.08,-0.04535222,diff
771,1.084,-0.045348912,diff
772,1.088,-0.045342326,diff
773,1.092,-0.045333147,diff
774,1.096,-0.04532081,diff
775,1.1,-0.04530567,diff
776,1.104,-0.045287132,diff
777,1.108,-0.045265883,diff
778,1.112,-0.045241416,diff
779,1.116,-0.045213282,diff
780,1.12,-0.045182794,diff
781,1.124,-0.04514882,diff
782,1.128,-0.045111626,diff
783,1.132,-0.045070976,diff
784,1.136,-0.045027077,diff
785,1.14,-0.04497972,diff
786,1.144,-0.044929534,diff
787,1.148,-0.044875532,diff
788,1.152,-0.044818133,diff
789,1.156,-0.044757277,diff
790,1.16,-0.04469323,diff
791,1.164,-0.0446257,diff
792,1.168,-0.04455471,diff
793,1.172,-0.044480234,diff
794,1.176,-0.04440227,diff
795,1.18,-0.04432091,diff
796,1.184,-0.044235796,diff
797,1.188,-0.044147015,diff
798,1.192,-0.044054896,diff
799,1.196,-0.04395944,diff
800,1.2,-0.04385999,diff
801,1.204,-0.04375729,diff
802,1.208,-0.043650985,diff
803,1.212,-0.043541223,diff
804,1.216,-0.043427616,diff
805,1.22,-0.04331094,diff
806,1.224,-0.04319027,diff
807,1.228,-0.043066263,diff
808,1.232,-0.04293859,diff
809,1.236,-0.04280722,diff
810,1.24,-0.042672187,diff
811,1.244,-0.042534143,diff
812,1.248,-0.042392313,diff
813,1.252,-0.04224685,diff
814,1.256,-0.042098194,diff
815,1.26,-0.041945785,diff
816,1.264,-0.04178986,diff
817,1.268,-0.041630536,diff
818,1.272,-0.041467816,diff
819,1.276,-0.04130158,diff
820,1.28,-0.041131914,diff
821,1.284,-0.04095918,diff
822,1.288,-0.040783018,diff
823,1.292,-0.04060331,diff
824,1.296,-0.040419966,diff
825,1.3,-0.040233582,diff
826,1.304,-0.04004407,diff
827,1.308,-0.039851338,diff
828,1.312,-0.03965497,diff
829,1.316,-0.03945577,diff
830,1.32,-0.039253086,diff
831,1.324,-0.03904751,diff
832,1.328,-0.038838983,diff
833,1.332,-0.03862682,diff
834,1.336,-0.038412243,diff
835,1.34,-0.03819421,diff
836,1.344,-0.037973225,diff
837,1.348,-0.03774962,diff
838,1.352,-0.037522525,diff
839,1.356,-0.037292928,diff
840,1.36,-0.03706053,diff
841,1.364,-0.0368253,diff
842,1.368,-0.03658715,diff
843,1.372,-0.036346257,diff
844,1.376,-0.036102653,diff
845,1.38,-0.035856336,diff
846,1.384,-0.035607934,diff
847,1.388,-0.03535661,diff
848,1.392,-0.035102755,diff
849,1.396,-0.034846783,diff
850,1.4,-0.0345878,diff
851,1.404,-0.034326643,diff
852,1.408,-0.03406346,diff
853,1.412,-0.033797562,diff
854,1.416,-0.033529818,diff
855,1.42,-0.033259362,diff
856,1.424,-0.032987148,diff
857,1.428,-0.03271264,diff
858,1.432,-0.032436073,diff
859,1.436,-0.03215784,diff
860,1.44,-0.031877577,diff
861,1.444,-0.03159499,diff
862,1.448,-0.031311214,diff
863,1.452,-0.031025112,diff
864,1.456,-0.03073731,diff
865,1.46,-0.03044808,diff
866,1.464,-0.030157149,diff
867,1.468,-0.02986446,diff
868,1.472,-0.029570222,diff
869,1.476,-0.029274702,diff
870,1.48,-0.028977513,diff
871,1.484,-0.028679207,diff
872,1.488,-0.028379709,diff
873,1.492,-0.028078467,diff
874,1.496,-0.027776599,diff
875,1.5,-0.027473122,diff
876,1.504,-0.027169198,diff
877,1.508,-0.026863486,diff
878,1.512,-0.026556864,diff
879,1.516,-0.026249975,diff
880,1.52,-0.025941536,diff
881,1.524,-0.025632694,diff
882,1.528,-0.025322914,diff
883,1.532,-0.025012687,diff
884,1.536,-0.024701715,diff
885,1.54,-0.024390042,diff
886,1.544,-0.024077952,diff
887,1.548,-0.023765817,diff
888,1.552,-0.023452654,diff
889,1.556,-0.023139179,diff
890,1.56,-0.02282612,diff
891,1.564,-0.022512168,diff
892,1.568,-0.022198454,diff
893,1.572,-0.021884516,diff
894,1.576,-0.0215704,diff
895,1.58,-0.021256506,diff
896,1.584,-0.020942748,diff
897,1.588,-0.020629004,diff
898,1.592,-0.020315558,diff
899,1.596,-0.02000226,diff
900,1.6,-0.019689292,diff
901,1.604,-0.01937674,diff
902,1.608,-0.01906477,diff
903,1.612,-0.018753454,diff
904,1.616,-0.018442392,diff
905,1.62,-0.018132031,diff
906,1.624,-0.017822355,diff
907,1.628,-0.017513499,diff
908,1.632,-0.017205343,diff
909,1.636,-0.016898096,diff
910,1.64,-0.016591817,diff
911,1.644,-0.016286597,diff
912,1.648,-0.01598233,diff
913,1.652,-0.015679166,diff
914,1.656,-0.015377253,diff
915,1.66,-0.015076384,diff
916,1.664,-0.0147770345,diff
917,1.668,-0.014478818,diff
918,1.672,-0.014182195,diff
919,1.676,-0.013886929,diff
920,1.68,-0.013593346,diff
921,1.684,-0.013301268,diff
922,1.688,-0.013010651,diff
923,1.692,-0.012722045,diff
924,1.696,-0.012434781,diff
925,1.7,-0.012149498,diff
926,1.704,-0.01186645,diff
927,1.708,-0.011585072,diff
928,1.712,-0.011305615,diff
929,1.716,-0.0110283345,diff
930,1.72,-0.010753185,diff
931,1.724,-0.010480195,diff
932,1.728,-0.010209233,diff
933,1.732,-0.009940863,diff
934,1.736,-0.009674385,diff
935,1.74,-0.00941059,diff
936,1.744,-0.009149432,diff
937,1.748,-0.008890241,diff
938,1.752,-0.008634001,diff
939,1.756,-0.008380458,diff
940,1.76,-0.008129463,diff
941,1.764,-0.007881239,diff
942,1.768,-0.0076358616,diff
943,1.772,-0.0073930994,diff
944,1.776,-0.007153347,diff
945,1.78,-0.006916538,diff
946,1.784,-0.006682873,diff
947,1.788,-0.006452337,diff
948,1.792,-0.0062242225,diff
949,1.796,-0.0060000345,diff
950,1.8,-0.0057789683,diff
951,1.804,-0.005560793,diff
952,1.808,-0.00534641,diff
953,1.812,-0.005135037,diff
954,1.816,-0.0049273446,diff
955,1.82,-0.004723124,diff
956,1.824,-0.0045224503,diff
957,1.828,-0.004325308,diff
958,1.832,-0.0041317195,diff
959,1.836,-0.003941916,diff
960,1.84,-0.003755927,diff
961,1.844,-0.0035734773,diff
962,1.848,-0.0033954233,diff
963,1.852,-0.0032207444,diff
964,1.856,-0.0030502304,diff
965,1.86,-0.002883643,diff
966,1.864,-0.0027211607,diff
967,1.868,-0.0025626123,diff
968,1.872,-0.0024082065,diff
969,1.876,-0.0022583008,diff
970,1.88,-0.0021124966,diff
971,1.884,-0.001971051,diff
972,1.888,-0.0018339306,diff
973,1.892,-0.0017009825,diff
974,1.896,-0.0015727095,diff
975,1.9,-0.0014487505,diff
976,1.904,-0.0013295487,diff
977,1.908,-0.0012145452,diff
978,1.912,-0.0011047572,diff
979,1.916,-0.0009993464,diff
980,1.92,-0.0008985624,diff
981,1.924,-0.0008024648,diff
982,1.928,-0.0007114038,diff
983,1.932,-0.0006250106,diff
984,1.936,-0.0005437173,diff
985,1.94,-0.00046751276,diff
986,1.944,-0.0003960412,diff
987,1.948,-0.00032955408,diff
988,1.952,-0.00026838854,diff
989,1.956,-0.00021206215,diff
990,1.96,-0.00016117655,diff
991,1.964,-0.00011502765,diff
992,1.968,-7.4645504e-05,diff
993,1.972,-3.9353035e-05,diff
994,1.976,-9.5060095e-06,diff
995,1.98,1.5205704e-05,diff
996,1.984,3.4323893e-05,diff
997,1.988,4.767487e-05,diff
998,1.992,5.605677e-05,diff
999,1.996,5.844864e-05,diff
1000,2.0,5.560275e-05,diff


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_50/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_50/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_50/sol_nn.csv <==
,X_x,value,name
0,-2.0,7.729884e-05,sol_nn
1,-1.996,0.0023960914,sol_nn
2,-1.992,0.0047117467,sol_nn
3,-1.988,0.0070237117,sol_nn
4,-1.984,0.009332055,sol_nn
5,-1.98,0.011636845,sol_nn
6,-1.976,0.013938427,sol_nn
7,-1.972,0.016236346,sol_nn
8,-1.968,0.018530928,sol_nn
9,-1.964,0.02082189,sol_nn
10,-1.96,0.023109443,sol_nn
11,-1.956,0.02539351,sol_nn
12,-1.952,0.027674016,sol_nn
13,-1.948,0.029950952,sol_nn
14,-1.944,0.03222453,sol_nn
15,-1.94,0.034494564,sol_nn
16,-1.936,0.03676142,sol_nn
17,-1.932,0.039024405,sol_nn
18,-1.928,0.041284114,sol_nn
19,-1.924,0.043540306,sol_nn
20,-1.92,0.045793116,sol_nn
21,-1.916,0.04804239,sol_nn
22,-1.912,0.05028844,sol_nn
23,-1.908,0.05253067,sol_nn
24,-1.904,0.05476974,sol_nn
25,-1.9,0.057005093,sol_nn
26,-1.896,0.05923718,sol_nn
27,-1.892,0.06146601,sol_nn
28,-1.888,0.06369135,sol_nn
29,-1.884,0.06591311,sol_nn
30,-1.88,0.068131536,sol_nn
31,-1.876,0.07034674,sol_nn
32,-1.872,0.07255834,sol_nn
33,-1.868,0.07476668,sol_nn
34,-1.864,0.076971665,sol_nn
35,-1.86,0.07917335,sol_nn
36,-1.856,0.08137152,sol_nn
37,-1.852,0.08356643,sol_nn
38,-1.848,0.085758,sol_nn
39,-1.844,0.08794631,sol_nn
40,-1.84,0.090131074,sol_nn
41,-1.836,0.09231275,sol_nn
42,-1.832,0.094491236,sol_nn
43,-1.828,0.09666614,sol_nn
44,-1.824,0.09883788,sol_nn
45,-1.82,0.1010064,sol_nn
46,-1.816,0.10317177,sol_nn
47,-1.812,0.10533379,sol_nn
48,-1.808,0.10749277,sol_nn
49,-1.804,0.10964824,sol_nn
50,-1.8,0.111800686,sol_nn
51,-1.796,0.113949835,sol_nn
52,-1.792,0.11609618,sol_nn
53,-1.788,0.11823895,sol_nn
54,-1.784,0.120378956,sol_nn
55,-1.78,0.12251554,sol_nn
56,-1.776,0.12464915,sol_nn
57,-1.772,0.12677965,sol_nn
58,-1.768,0.12890692,sol_nn
59,-1.764,0.13103122,sol_nn
60,-1.76,0.13315243,sol_nn
61,-1.756,0.13527092,sol_nn
62,-1.752,0.13738623,sol_nn
63,-1.748,0.13949826,sol_nn
64,-1.744,0.14160764,sol_nn
65,-1.74,0.14371397,sol_nn
66,-1.736,0.14581753,sol_nn
67,-1.732,0.14791773,sol_nn
68,-1.728,0.15001523,sol_nn
69,-1.724,0.15211004,sol_nn
70,-1.72,0.15420167,sol_nn
71,-1.716,0.15629059,sol_nn
72,-1.712,0.15837674,sol_nn
73,-1.708,0.16046011,sol_nn
74,-1.704,0.16254053,sol_nn
75,-1.7,0.16461831,sol_nn
76,-1.696,0.16669336,sol_nn
77,-1.692,0.16876546,sol_nn
78,-1.688,0.1708349,sol_nn
79,-1.684,0.17290184,sol_nn
80,-1.68,0.17496605,sol_nn
81,-1.676,0.17702776,sol_nn
82,-1.672,0.1790866,sol_nn
83,-1.668,0.18114285,sol_nn
84,-1.664,0.1831966,sol_nn
85,-1.66,0.18524763,sol_nn
86,-1.656,0.18729642,sol_nn
87,-1.652,0.18934268,sol_nn
88,-1.648,0.19138622,sol_nn
89,-1.644,0.19342734,sol_nn
90,-1.64,0.19546616,sol_nn
91,-1.636,0.19750251,sol_nn
92,-1.632,0.1995365,sol_nn
93,-1.628,0.20156816,sol_nn
94,-1.624,0.20359722,sol_nn
95,-1.62,0.20562434,sol_nn
96,-1.616,0.207649,sol_nn
97,-1.612,0.20967138,sol_nn
98,-1.608,0.21169138,sol_nn
99,-1.604,0.21370958,sol_nn
100,-1.6,0.21572512,sol_nn
101,-1.596,0.2177388,sol_nn
102,-1.592,0.21975023,sol_nn
103,-1.588,0.22175965,sol_nn
104,-1.584,0.22376701,sol_nn
105,-1.58,0.22577211,sol_nn
106,-1.576,0.22777547,sol_nn
107,-1.572,0.22977662,sol_nn
108,-1.568,0.2317759,sol_nn
109,-1.564,0.23377328,sol_nn
110,-1.56,0.23576863,sol_nn
111,-1.556,0.23776224,sol_nn
112,-1.552,0.23975381,sol_nn
113,-1.548,0.24174377,sol_nn
114,-1.544,0.24373157,sol_nn
115,-1.54,0.24571787,sol_nn
116,-1.536,0.24770239,sol_nn
117,-1.532,0.2496852,sol_nn
118,-1.528,0.25166634,sol_nn
119,-1.524,0.25364587,sol_nn
120,-1.52,0.25562388,sol_nn
121,-1.516,0.25760007,sol_nn
122,-1.512,0.2595749,sol_nn
123,-1.508,0.26154798,sol_nn
124,-1.504,0.26351994,sol_nn
125,-1.5,0.26549006,sol_nn
126,-1.496,0.26745868,sol_nn
127,-1.492,0.26942608,sol_nn
128,-1.488,0.27139205,sol_nn
129,-1.484,0.2733569,sol_nn
130,-1.48,0.27532032,sol_nn
131,-1.476,0.27728212,sol_nn
132,-1.472,0.27924296,sol_nn
133,-1.468,0.28120244,sol_nn
134,-1.464,0.28316087,sol_nn
135,-1.46,0.285118,sol_nn
136,-1.456,0.28707424,sol_nn
137,-1.452,0.28902906,sol_nn
138,-1.448,0.29098308,sol_nn
139,-1.444,0.29293603,sol_nn
140,-1.44,0.29488766,sol_nn
141,-1.436,0.29683867,sol_nn
142,-1.432,0.2987888,sol_nn
143,-1.428,0.30073792,sol_nn
144,-1.424,0.3026859,sol_nn
145,-1.42,0.30463314,sol_nn
146,-1.416,0.3065799,sol_nn
147,-1.412,0.30852553,sol_nn
148,-1.408,0.31047064,sol_nn
149,-1.404,0.31241482,sol_nn
150,-1.4,0.3143583,sol_nn
151,-1.396,0.31630138,sol_nn
152,-1.392,0.3182436,sol_nn
153,-1.388,0.32018536,sol_nn
154,-1.384,0.3221264,sol_nn
155,-1.38,0.3240673,sol_nn
156,-1.376,0.32600737,sol_nn
157,-1.372,0.3279469,sol_nn
158,-1.368,0.3298862,sol_nn
159,-1.364,0.33182514,sol_nn
160,-1.36,0.33376354,sol_nn
161,-1.356,0.33570182,sol_nn
162,-1.352,0.33763963,sol_nn
163,-1.348,0.339577,sol_nn
164,-1.344,0.3415146,sol_nn
165,-1.34,0.34345162,sol_nn
166,-1.336,0.3453886,sol_nn
167,-1.332,0.34732527,sol_nn
168,-1.328,0.349262,sol_nn
169,-1.324,0.35119876,sol_nn
170,-1.32,0.35313508,sol_nn
171,-1.316,0.3550718,sol_nn
172,-1.312,0.35700834,sol_nn
173,-1.308,0.35894495,sol_nn
174,-1.304,0.3608815,sol_nn
175,-1.3,0.3628183,sol_nn
176,-1.296,0.36475515,sol_nn
177,-1.292,0.36669198,sol_nn
178,-1.288,0.36862943,sol_nn
179,-1.284,0.37056673,sol_nn
180,-1.28,0.37250444,sol_nn
181,-1.276,0.37444234,sol_nn
182,-1.272,0.3763806,sol_nn
183,-1.268,0.37831914,sol_nn
184,-1.264,0.38025805,sol_nn
185,-1.26,0.3821974,sol_nn
186,-1.256,0.38413712,sol_nn
187,-1.252,0.3860774,sol_nn
188,-1.248,0.38801798,sol_nn
189,-1.244,0.38995928,sol_nn
190,-1.24,0.391901,sol_nn
191,-1.236,0.3938432,sol_nn
192,-1.232,0.39578596,sol_nn
193,-1.228,0.39772934,sol_nn
194,-1.224,0.39967352,sol_nn
195,-1.22,0.40161827,sol_nn
196,-1.216,0.40356374,sol_nn
197,-1.212,0.40550983,sol_nn
198,-1.208,0.40745682,sol_nn
199,-1.204,0.40940434,sol_nn
200,-1.2,0.41135272,sol_nn
201,-1.196,0.41330206,sol_nn
202,-1.192,0.4152522,sol_nn
203,-1.188,0.41720325,sol_nn
204,-1.184,0.41915494,sol_nn
205,-1.18,0.4211077,sol_nn
206,-1.176,0.42306125,sol_nn
207,-1.172,0.4250159,sol_nn
208,-1.168,0.42697147,sol_nn
209,-1.164,0.42892826,sol_nn
210,-1.16,0.43088558,sol_nn
211,-1.156,0.43284422,sol_nn
212,-1.152,0.4348038,sol_nn
213,-1.148,0.43676463,sol_nn
214,-1.144,0.4387264,sol_nn
215,-1.14,0.4406893,sol_nn
216,-1.136,0.4426534,sol_nn
217,-1.132,0.44461852,sol_nn
218,-1.128,0.44658506,sol_nn
219,-1.124,0.44855267,sol_nn
220,-1.12,0.45052147,sol_nn
221,-1.116,0.45249137,sol_nn
222,-1.112,0.45446256,sol_nn
223,-1.108,0.45643494,sol_nn
224,-1.104,0.45840886,sol_nn
225,-1.1,0.46038362,sol_nn
226,-1.096,0.4623601,sol_nn
227,-1.092,0.46433768,sol_nn
228,-1.088,0.46631658,sol_nn
229,-1.084,0.46829683,sol_nn
230,-1.08,0.47027835,sol_nn
231,-1.076,0.47226137,sol_nn
232,-1.072,0.47424558,sol_nn
233,-1.068,0.4762312,sol_nn
234,-1.064,0.4782183,sol_nn
235,-1.06,0.48020697,sol_nn
236,-1.056,0.4821966,sol_nn
237,-1.052,0.48418784,sol_nn
238,-1.048,0.48618054,sol_nn
239,-1.044,0.48817456,sol_nn
240,-1.04,0.49017003,sol_nn
241,-1.036,0.49216673,sol_nn
242,-1.032,0.49416518,sol_nn
243,-1.028,0.49616486,sol_nn
244,-1.024,0.4981662,sol_nn
245,-1.02,0.50016886,sol_nn
246,-1.016,0.50217295,sol_nn
247,-1.012,0.50417864,sol_nn
248,-1.008,0.5061856,sol_nn
249,-1.004,0.508194,sol_nn
250,-1.0,0.51020396,sol_nn
251,-0.996,0.5122154,sol_nn
252,-0.992,0.51422817,sol_nn
253,-0.988,0.5162423,sol_nn
254,-0.984,0.5182579,sol_nn
255,-0.98,0.5202751,sol_nn
256,-0.976,0.5222936,sol_nn
257,-0.972,0.52431333,sol_nn
258,-0.968,0.5263348,sol_nn
259,-0.964,0.5283575,sol_nn
260,-0.96,0.5303816,sol_nn
261,-0.956,0.53240716,sol_nn
262,-0.952,0.53443396,sol_nn
263,-0.948,0.53646207,sol_nn
264,-0.944,0.5384918,sol_nn
265,-0.94,0.54052263,sol_nn
266,-0.936,0.542555,sol_nn
267,-0.932,0.5445884,sol_nn
268,-0.928,0.5466233,sol_nn
269,-0.924,0.54865944,sol_nn
270,-0.92,0.5506969,sol_nn
271,-0.916,0.5527357,sol_nn
272,-0.912,0.5547753,sol_nn
273,-0.908,0.5568163,sol_nn
274,-0.904,0.5588586,sol_nn
275,-0.9,0.56090194,sol_nn
276,-0.896,0.5629466,sol_nn
277,-0.892,0.5649922,sol_nn
278,-0.888,0.56703895,sol_nn
279,-0.884,0.5690867,sol_nn
280,-0.88,0.5711356,sol_nn
281,-0.876,0.5731856,sol_nn
282,-0.872,0.5752363,sol_nn
283,-0.868,0.57728815,sol_nn
284,-0.864,0.57934064,sol_nn
285,-0.86,0.5813944,sol_nn
286,-0.856,0.58344877,sol_nn
287,-0.852,0.58550423,sol_nn
288,-0.848,0.5875605,sol_nn
289,-0.844,0.589617,sol_nn
290,-0.84,0.5916747,sol_nn
291,-0.836,0.593733,sol_nn
292,-0.832,0.595792,sol_nn
293,-0.828,0.5978513,sol_nn
294,-0.824,0.59991145,sol_nn
295,-0.82,0.6019719,sol_nn
296,-0.816,0.6040328,sol_nn
297,-0.812,0.6060943,sol_nn
298,-0.808,0.6081562,sol_nn
299,-0.804,0.6102184,sol_nn
300,-0.8,0.6122809,sol_nn
301,-0.796,0.61434335,sol_nn
302,-0.792,0.6164064,sol_nn
303,-0.788,0.6184695,sol_nn
304,-0.784,0.6205327,sol_nn
305,-0.78,0.6225959,sol_nn
306,-0.776,0.62465906,sol_nn
307,-0.772,0.6267222,sol_nn
308,-0.768,0.6287851,sol_nn
309,-0.764,0.6308479,sol_nn
310,-0.76,0.63291025,sol_nn
311,-0.756,0.6349726,sol_nn
312,-0.752,0.63703454,sol_nn
313,-0.748,0.63909584,sol_nn
314,-0.744,0.641157,sol_nn
315,-0.74,0.64321715,sol_nn
316,-0.736,0.64527684,sol_nn
317,-0.732,0.647336,sol_nn
318,-0.728,0.64939433,sol_nn
319,-0.724,0.6514518,sol_nn
320,-0.72,0.6535083,sol_nn
321,-0.716,0.6555639,sol_nn
322,-0.712,0.65761817,sol_nn
323,-0.708,0.65967196,sol_nn
324,-0.704,0.661724,sol_nn
325,-0.7,0.663775,sol_nn
326,-0.696,0.66582453,sol_nn
327,-0.692,0.66787255,sol_nn
328,-0.688,0.66991925,sol_nn
329,-0.684,0.67196405,sol_nn
330,-0.68,0.6740073,sol_nn
331,-0.676,0.67604905,sol_nn
332,-0.672,0.6780888,sol_nn
333,-0.668,0.6801266,sol_nn
334,-0.664,0.6821619,sol_nn
335,-0.66,0.6841959,sol_nn
336,-0.656,0.686227,sol_nn
337,-0.652,0.68825597,sol_nn
338,-0.648,0.69028294,sol_nn
339,-0.644,0.692307,sol_nn
340,-0.64,0.69432884,sol_nn
341,-0.636,0.6963474,sol_nn
342,-0.632,0.6983633,sol_nn
343,-0.628,0.70037645,sol_nn
344,-0.624,0.70238686,sol_nn
345,-0.62,0.7043939,sol_nn
346,-0.616,0.7063978,sol_nn
347,-0.612,0.7083986,sol_nn
348,-0.608,0.7103957,sol_nn
349,-0.604,0.7123895,sol_nn
350,-0.6,0.7143795,sol_nn
351,-0.596,0.71636575,sol_nn
352,-0.592,0.71834815,sol_nn
353,-0.588,0.72032684,sol_nn
354,-0.584,0.7223012,sol_nn
355,-0.58,0.7242714,sol_nn
356,-0.576,0.7262376,sol_nn
357,-0.572,0.7281989,sol_nn
358,-0.568,0.7301561,sol_nn
359,-0.564,0.7321083,sol_nn
360,-0.56,0.7340559,sol_nn
361,-0.556,0.7359985,sol_nn
362,-0.552,0.73793626,sol_nn
363,-0.548,0.7398689,sol_nn
364,-0.544,0.74179596,sol_nn
365,-0.54,0.74371785,sol_nn
366,-0.536,0.7456341,sol_nn
367,-0.532,0.7475447,sol_nn
368,-0.528,0.7494497,sol_nn
369,-0.524,0.75134856,sol_nn
370,-0.52,0.7532415,sol_nn
371,-0.516,0.755128,sol_nn
372,-0.512,0.75700843,sol_nn
373,-0.508,0.7588823,sol_nn
374,-0.504,0.7607497,sol_nn
375,-0.5,0.7626104,sol_nn
376,-0.496,0.764464,sol_nn
377,-0.492,0.76631075,sol_nn
378,-0.488,0.7681505,sol_nn
379,-0.484,0.7699829,sol_nn
380,-0.48,0.77180797,sol_nn
381,-0.476,0.7736252,sol_nn
382,-0.472,0.77543485,sol_nn
383,-0.468,0.7772368,sol_nn
384,-0.464,0.7790306,sol_nn
385,-0.46,0.7808162,sol_nn
386,-0.456,0.78259355,sol_nn
387,-0.452,0.7843627,sol_nn
388,-0.448,0.786123,sol_nn
389,-0.444,0.787875,sol_nn
390,-0.44,0.7896175,sol_nn
391,-0.436,0.79135126,sol_nn
392,-0.432,0.7930759,sol_nn
393,-0.428,0.7947913,sol_nn
394,-0.424,0.7964972,sol_nn
395,-0.42,0.7981933,sol_nn
396,-0.416,0.7998796,sol_nn
397,-0.412,0.80155617,sol_nn
398,-0.408,0.8032223,sol_nn
399,-0.404,0.80487853,sol_nn
400,-0.4,0.8065242,sol_nn
401,-0.396,0.80815953,sol_nn
402,-0.392,0.80978405,sol_nn
403,-0.388,0.8113975,sol_nn
404,-0.384,0.8130003,sol_nn
405,-0.38,0.81459165,sol_nn
406,-0.376,0.8161718,sol_nn
407,-0.372,0.8177407,sol_nn
408,-0.368,0.81929773,sol_nn
409,-0.364,0.820843,sol_nn
410,-0.36,0.82237613,sol_nn
411,-0.356,0.82389724,sol_nn
412,-0.352,0.82540643,sol_nn
413,-0.348,0.82690287,sol_nn
414,-0.344,0.828387,sol_nn
415,-0.34,0.8298581,sol_nn
416,-0.336,0.83131653,sol_nn
417,-0.332,0.83276165,sol_nn
418,-0.328,0.8341941,sol_nn
419,-0.324,0.8356128,sol_nn
420,-0.32,0.83701825,sol_nn
421,-0.316,0.8384098,sol_nn
422,-0.312,0.8397879,sol_nn
423,-0.308,0.8411516,sol_nn
424,-0.304,0.8425014,sol_nn
425,-0.3,0.843837,sol_nn
426,-0.296,0.8451581,sol_nn
427,-0.292,0.84646463,sol_nn
428,-0.288,0.8477567,sol_nn
429,-0.284,0.8490338,sol_nn
430,-0.28,0.8502958,sol_nn
431,-0.276,0.85154283,sol_nn
432,-0.272,0.8527744,sol_nn
433,-0.268,0.85399055,sol_nn
434,-0.264,0.85519093,sol_nn
435,-0.26,0.8563761,sol_nn
436,-0.256,0.8575448,sol_nn
437,-0.252,0.8586981,sol_nn
438,-0.248,0.85983485,sol_nn
439,-0.244,0.86095536,sol_nn
440,-0.24,0.8620594,sol_nn
441,-0.236,0.86314696,sol_nn
442,-0.232,0.8642179,sol_nn
443,-0.228,0.86527205,sol_nn
444,-0.224,0.866309,sol_nn
445,-0.22,0.8673291,sol_nn
446,-0.216,0.86833197,sol_nn
447,-0.212,0.8693176,sol_nn
448,-0.208,0.8702854,sol_nn
449,-0.204,0.8712359,sol_nn
450,-0.2,0.87216866,sol_nn
451,-0.196,0.8730836,sol_nn
452,-0.192,0.87398046,sol_nn
453,-0.188,0.8748595,sol_nn
454,-0.184,0.87572026,sol_nn
455,-0.18,0.87656295,sol_nn
456,-0.176,0.8773866,sol_nn
457,-0.172,0.8781922,sol_nn
458,-0.168,0.87897944,sol_nn
459,-0.164,0.8797476,sol_nn
460,-0.16,0.88049686,sol_nn
461,-0.156,0.8812276,sol_nn
462,-0.152,0.88193893,sol_nn
463,-0.148,0.8826314,sol_nn
464,-0.144,0.88330454,sol_nn
465,-0.14,0.8839585,sol_nn
466,-0.136,0.8845931,sol_nn
467,-0.132,0.88520813,sol_nn
468,-0.128,0.88580394,sol_nn
469,-0.124,0.88638,sol_nn
470,-0.12,0.8869362,sol_nn
471,-0.116,0.88747287,sol_nn
472,-0.112,0.8879894,sol_nn
473,-0.108,0.88848627,sol_nn
474,-0.104,0.8889629,sol_nn
475,-0.1,0.88942015,sol_nn
476,-0.096,0.8898568,sol_nn
477,-0.092,0.8902736,sol_nn
478,-0.088,0.89066994,sol_nn
479,-0.084,0.89104617,sol_nn
480,-0.08,0.891402,sol_nn
481,-0.076,0.89173776,sol_nn
482,-0.072,0.8920529,sol_nn
483,-0.068,0.89234746,sol_nn
484,-0.064,0.8926221,sol_nn
485,-0.06,0.8928758,sol_nn
486,-0.056,0.89310914,sol_nn
487,-0.052,0.893322,sol_nn
488,-0.048,0.8935141,sol_nn
489,-0.044,0.8936858,sol_nn
490,-0.04,0.8938368,sol_nn
491,-0.036,0.8939673,sol_nn
492,-0.032,0.8940773,sol_nn
493,-0.028,0.8941661,sol_nn
494,-0.024,0.8942348,sol_nn
495,-0.02,0.8942828,sol_nn
496,-0.016,0.8943101,sol_nn
497,-0.012,0.8943169,sol_nn
498,-0.008,0.8943028,sol_nn
499,-0.004,0.89426833,sol_nn
500,0.0,0.8942131,sol_nn
501,0.004,0.8941374,sol_nn
502,0.008,0.8940413,sol_nn
503,0.012,0.89392406,sol_nn
504,0.016,0.8937871,sol_nn
505,0.02,0.8936293,sol_nn
506,0.024,0.89345133,sol_nn
507,0.028,0.8932529,sol_nn
508,0.032,0.8930339,sol_nn
509,0.036,0.8927946,sol_nn
510,0.04,0.8925353,sol_nn
511,0.044,0.8922553,sol_nn
512,0.048,0.89195585,sol_nn
513,0.052,0.8916357,sol_nn
514,0.056,0.89129543,sol_nn
515,0.06,0.8909358,sol_nn
516,0.064,0.8905559,sol_nn
517,0.068,0.89015585,sol_nn
518,0.072,0.8897364,sol_nn
519,0.076,0.8892974,sol_nn
520,0.08,0.8888384,sol_nn
521,0.084,0.8883603,sol_nn
522,0.088,0.88786227,sol_nn
523,0.092,0.8873448,sol_nn
524,0.096,0.8868082,sol_nn
525,0.1,0.8862527,sol_nn
526,0.104,0.8856779,sol_nn
527,0.108,0.8850837,sol_nn
528,0.112,0.8844708,sol_nn
529,0.116,0.88383925,sol_nn
530,0.12,0.88318866,sol_nn
531,0.124,0.8825197,sol_nn
532,0.128,0.8818322,sol_nn
533,0.132,0.88112617,sol_nn
534,0.136,0.880402,sol_nn
535,0.14,0.8796596,sol_nn
536,0.144,0.87889886,sol_nn
537,0.148,0.87812054,sol_nn
538,0.152,0.87732434,sol_nn
539,0.156,0.87651014,sol_nn
540,0.16,0.87567854,sol_nn
541,0.164,0.8748291,sol_nn
542,0.168,0.87396276,sol_nn
543,0.172,0.87307906,sol_nn
544,0.176,0.87217826,sol_nn
545,0.18,0.87126034,sol_nn
546,0.184,0.8703259,sol_nn
547,0.188,0.86937475,sol_nn
548,0.192,0.8684064,sol_nn
549,0.196,0.8674222,sol_nn
550,0.2,0.86642146,sol_nn
551,0.204,0.86540467,sol_nn
552,0.208,0.86437124,sol_nn
553,0.212,0.8633228,sol_nn
554,0.216,0.86225826,sol_nn
555,0.22,0.8611778,sol_nn
556,0.224,0.8600821,sol_nn
557,0.228,0.85897124,sol_nn
558,0.232,0.8578451,sol_nn
559,0.236,0.85670394,sol_nn
560,0.24,0.8555472,sol_nn
561,0.244,0.85437614,sol_nn
562,0.248,0.8531905,sol_nn
563,0.252,0.8519901,sol_nn
564,0.256,0.8507754,sol_nn
565,0.26,0.84954697,sol_nn
566,0.264,0.84830415,sol_nn
567,0.268,0.8470474,sol_nn
568,0.272,0.84577656,sol_nn
569,0.276,0.84449255,sol_nn
570,0.28,0.84319454,sol_nn
571,0.284,0.8418835,sol_nn
572,0.288,0.84055924,sol_nn
573,0.292,0.839222,sol_nn
574,0.296,0.8378718,sol_nn
575,0.3,0.83650845,sol_nn
576,0.304,0.83513254,sol_nn
577,0.308,0.83374417,sol_nn
578,0.312,0.83234364,sol_nn
579,0.316,0.8309308,sol_nn
580,0.32,0.82950556,sol_nn
581,0.324,0.82806855,sol_nn
582,0.328,0.82661986,sol_nn
583,0.332,0.825159,sol_nn
584,0.336,0.82368666,sol_nn
585,0.34,0.82220304,sol_nn
586,0.344,0.8207082,sol_nn
587,0.348,0.81920195,sol_nn
588,0.352,0.8176847,sol_nn
589,0.356,0.8161563,sol_nn
590,0.36,0.8146179,sol_nn
591,0.364,0.81306833,sol_nn
592,0.368,0.8115083,sol_nn
593,0.372,0.80993736,sol_nn
594,0.376,0.80835676,sol_nn
595,0.38,0.8067656,sol_nn
596,0.384,0.80516446,sol_nn
597,0.388,0.8035538,sol_nn
598,0.392,0.80193275,sol_nn
599,0.396,0.800302,sol_nn
600,0.4,0.7986618,sol_nn
601,0.404,0.79701215,sol_nn
602,0.408,0.7953533,sol_nn
603,0.412,0.7936851,sol_nn
604,0.416,0.79200757,sol_nn
605,0.42,0.79032105,sol_nn
606,0.424,0.7886258,sol_nn
607,0.428,0.78692144,sol_nn
608,0.432,0.78520846,sol_nn
609,0.436,0.7834873,sol_nn
610,0.44,0.781757,sol_nn
611,0.444,0.78001827,sol_nn
612,0.448,0.7782718,sol_nn
613,0.452,0.7765167,sol_nn
614,0.456,0.7747536,sol_nn
615,0.46,0.77298236,sol_nn
616,0.464,0.7712034,sol_nn
617,0.468,0.76941615,sol_nn
618,0.472,0.76762146,sol_nn
619,0.476,0.7658192,sol_nn
620,0.48,0.7640088,sol_nn
621,0.484,0.76219165,sol_nn
622,0.488,0.76036674,sol_nn
623,0.492,0.75853455,sol_nn
624,0.496,0.7566951,sol_nn
625,0.5,0.7548486,sol_nn
626,0.504,0.75299525,sol_nn
627,0.508,0.75113463,sol_nn
628,0.512,0.74926686,sol_nn
629,0.516,0.7473928,sol_nn
630,0.52,0.7455117,sol_nn
631,0.524,0.74362415,sol_nn
632,0.528,0.74172956,sol_nn
633,0.532,0.7398286,sol_nn
634,0.536,0.73792166,sol_nn
635,0.54,0.7360081,sol_nn
636,0.544,0.7340878,sol_nn
637,0.548,0.732162,sol_nn
638,0.552,0.73022944,sol_nn
639,0.556,0.7282913,sol_nn
640,0.56,0.72634673,sol_nn
641,0.564,0.72439635,sol_nn
642,0.568,0.7224401,sol_nn
643,0.572,0.7204781,sol_nn
644,0.576,0.71851027,sol_nn
645,0.58,0.716537,sol_nn
646,0.584,0.71455795,sol_nn
647,0.588,0.7125734,sol_nn
648,0.592,0.7105831,sol_nn
649,0.596,0.7085877,sol_nn
650,0.6,0.70658696,sol_nn
651,0.604,0.7045808,sol_nn
652,0.608,0.70256996,sol_nn
653,0.612,0.7005533,sol_nn
654,0.616,0.69853175,sol_nn
655,0.62,0.6965051,sol_nn
656,0.624,0.6944738,sol_nn
657,0.628,0.6924375,sol_nn
658,0.632,0.6903961,sol_nn
659,0.636,0.6883503,sol_nn
660,0.64,0.6862995,sol_nn
661,0.644,0.68424404,sol_nn
662,0.648,0.68218434,sol_nn
663,0.652,0.68011963,sol_nn
664,0.656,0.6780507,sol_nn
665,0.66,0.6759774,sol_nn
666,0.664,0.6739001,sol_nn
667,0.668,0.671818,sol_nn
668,0.672,0.66973186,sol_nn
669,0.676,0.6676419,sol_nn
670,0.68,0.6655476,sol_nn
671,0.684,0.66344917,sol_nn
672,0.688,0.66134715,sol_nn
673,0.692,0.6592411,sol_nn
674,0.696,0.6571309,sol_nn
675,0.7,0.6550175,sol_nn
676,0.704,0.65290016,sol_nn
677,0.708,0.6507792,sol_nn
678,0.712,0.6486544,sol_nn
679,0.716,0.6465265,sol_nn
680,0.72,0.64439523,sol_nn
681,0.724,0.6422601,sol_nn
682,0.728,0.6401222,sol_nn
683,0.732,0.6379811,sol_nn
684,0.736,0.6358366,sol_nn
685,0.74,0.6336893,sol_nn
686,0.744,0.6315384,sol_nn
687,0.748,0.629385,sol_nn
688,0.752,0.627229,sol_nn
689,0.756,0.6250697,sol_nn
690,0.76,0.6229076,sol_nn
691,0.764,0.620743,sol_nn
692,0.768,0.61857605,sol_nn
693,0.772,0.6164065,sol_nn
694,0.776,0.6142344,sol_nn
695,0.78,0.61206,sol_nn
696,0.784,0.6098832,sol_nn
697,0.788,0.607704,sol_nn
698,0.792,0.60552305,sol_nn
699,0.796,0.6033396,sol_nn
700,0.8,0.60115415,sol_nn
701,0.804,0.59896743,sol_nn
702,0.808,0.5967782,sol_nn
703,0.812,0.5945872,sol_nn
704,0.816,0.5923948,sol_nn
705,0.82,0.59020066,sol_nn
706,0.824,0.5880048,sol_nn
707,0.828,0.5858076,sol_nn
708,0.832,0.5836091,sol_nn
709,0.836,0.58140904,sol_nn
710,0.84,0.5792079,sol_nn
711,0.844,0.57700574,sol_nn
712,0.848,0.574802,sol_nn
713,0.852,0.57259744,sol_nn
714,0.856,0.57039183,sol_nn
715,0.86,0.56818557,sol_nn
716,0.864,0.5659786,sol_nn
717,0.868,0.5637706,sol_nn
718,0.872,0.561562,sol_nn
719,0.876,0.5593528,sol_nn
720,0.88,0.55714345,sol_nn
721,0.884,0.55493355,sol_nn
722,0.888,0.5527234,sol_nn
723,0.892,0.5505128,sol_nn
724,0.896,0.548302,sol_nn
725,0.9,0.5460914,sol_nn
726,0.904,0.54388034,sol_nn
727,0.908,0.5416697,sol_nn
728,0.912,0.5394591,sol_nn
729,0.916,0.53724855,sol_nn
730,0.92,0.5350386,sol_nn
731,0.924,0.53282845,sol_nn
732,0.928,0.5306192,sol_nn
733,0.932,0.52841055,sol_nn
734,0.936,0.52620244,sol_nn
735,0.94,0.52399457,sol_nn
736,0.944,0.5217879,sol_nn
737,0.948,0.51958174,sol_nn
738,0.952,0.5173766,sol_nn
739,0.956,0.51517224,sol_nn
740,0.96,0.51296914,sol_nn
741,0.964,0.5107672,sol_nn
742,0.968,0.50856626,sol_nn
743,0.972,0.5063664,sol_nn
744,0.976,0.5041679,sol_nn
745,0.98,0.5019709,sol_nn
746,0.984,0.49977556,sol_nn
747,0.988,0.4975815,sol_nn
748,0.992,0.49538875,sol_nn
749,0.996,0.49319795,sol_nn
750,1.0,0.49100846,sol_nn
751,1.004,0.48882133,sol_nn
752,1.008,0.48663568,sol_nn
753,1.012,0.4844518,sol_nn
754,1.016,0.4822703,sol_nn
755,1.02,0.48009053,sol_nn
756,1.024,0.47791293,sol_nn
757,1.028,0.475737,sol_nn
758,1.032,0.47356385,sol_nn
759,1.036,0.47139278,sol_nn
760,1.04,0.46922418,sol_nn
761,1.044,0.46705765,sol_nn
762,1.048,0.46489364,sol_nn
763,1.052,0.46273202,sol_nn
764,1.056,0.46057302,sol_nn
765,1.06,0.45841658,sol_nn
766,1.064,0.4562626,sol_nn
767,1.068,0.45411146,sol_nn
768,1.072,0.45196295,sol_nn
769,1.076,0.44981715,sol_nn
770,1.08,0.44767427,sol_nn
771,1.084,0.44553402,sol_nn
772,1.088,0.443397,sol_nn
773,1.092,0.44126257,sol_nn
774,1.096,0.43913135,sol_nn
775,1.1,0.43700287,sol_nn
776,1.104,0.43487784,sol_nn
777,1.108,0.43275547,sol_nn
778,1.112,0.43063635,sol_nn
779,1.116,0.42852086,sol_nn
780,1.12,0.42640778,sol_nn
781,1.124,0.4242982,sol_nn
782,1.128,0.42219177,sol_nn
783,1.132,0.42008883,sol_nn
784,1.136,0.4179891,sol_nn
785,1.14,0.4158929,sol_nn
786,1.144,0.41379946,sol_nn
787,1.148,0.4117099,sol_nn
788,1.152,0.4096237,sol_nn
789,1.156,0.40754095,sol_nn
790,1.16,0.40546143,sol_nn
791,1.164,0.40338534,sol_nn
792,1.168,0.40131277,sol_nn
793,1.172,0.3992436,sol_nn
794,1.176,0.397178,sol_nn
795,1.18,0.3951158,sol_nn
796,1.184,0.3930573,sol_nn
797,1.188,0.3910025,sol_nn
798,1.192,0.38895097,sol_nn
799,1.196,0.38690287,sol_nn
800,1.2,0.3848587,sol_nn
801,1.204,0.38281783,sol_nn
802,1.208,0.38078058,sol_nn
803,1.212,0.3787467,sol_nn
804,1.216,0.37671673,sol_nn
805,1.22,0.3746898,sol_nn
806,1.224,0.3726669,sol_nn
807,1.228,0.37064728,sol_nn
808,1.232,0.36863136,sol_nn
809,1.236,0.36661917,sol_nn
810,1.24,0.36461058,sol_nn
811,1.244,0.36260507,sol_nn
812,1.248,0.36060327,sol_nn
813,1.252,0.35860515,sol_nn
814,1.256,0.35661018,sol_nn
815,1.26,0.35461903,sol_nn
816,1.264,0.35263133,sol_nn
817,1.268,0.3506471,sol_nn
818,1.272,0.34866622,sol_nn
819,1.276,0.34668884,sol_nn
820,1.28,0.34471494,sol_nn
821,1.284,0.34274405,sol_nn
822,1.288,0.34077665,sol_nn
823,1.292,0.3388127,sol_nn
824,1.296,0.3368525,sol_nn
825,1.3,0.3348953,sol_nn
826,1.304,0.3329412,sol_nn
827,1.308,0.33099037,sol_nn
828,1.312,0.3290431,sol_nn
829,1.316,0.32709873,sol_nn
830,1.32,0.3251578,sol_nn
831,1.324,0.3232198,sol_nn
832,1.328,0.32128477,sol_nn
833,1.332,0.31935328,sol_nn
834,1.336,0.3174243,sol_nn
835,1.34,0.3154987,sol_nn
836,1.344,0.31357613,sol_nn
837,1.348,0.31165612,sol_nn
838,1.352,0.30973962,sol_nn
839,1.356,0.30782565,sol_nn
840,1.36,0.30591443,sol_nn
841,1.364,0.3040061,sol_nn
842,1.368,0.30210063,sol_nn
843,1.372,0.30019793,sol_nn
844,1.376,0.2982979,sol_nn
845,1.38,0.29640067,sol_nn
846,1.384,0.2945055,sol_nn
847,1.388,0.2926132,sol_nn
848,1.392,0.29072347,sol_nn
849,1.396,0.28883582,sol_nn
850,1.4,0.28695124,sol_nn
851,1.404,0.28506878,sol_nn
852,1.408,0.2831884,sol_nn
853,1.412,0.2813107,sol_nn
854,1.416,0.27943483,sol_nn
855,1.42,0.27756172,sol_nn
856,1.424,0.27569032,sol_nn
857,1.428,0.27382126,sol_nn
858,1.432,0.27195418,sol_nn
859,1.436,0.27008885,sol_nn
860,1.44,0.2682255,sol_nn
861,1.444,0.2663645,sol_nn
862,1.448,0.26450473,sol_nn
863,1.452,0.26264718,sol_nn
864,1.456,0.26079142,sol_nn
865,1.46,0.25893703,sol_nn
866,1.464,0.2570844,sol_nn
867,1.468,0.25523347,sol_nn
868,1.472,0.2533841,sol_nn
869,1.476,0.25153607,sol_nn
870,1.48,0.24968964,sol_nn
871,1.484,0.24784438,sol_nn
872,1.488,0.24600026,sol_nn
873,1.492,0.24415791,sol_nn
874,1.496,0.24231616,sol_nn
875,1.5,0.24047607,sol_nn
876,1.504,0.23863643,sol_nn
877,1.508,0.23679852,sol_nn
878,1.512,0.23496155,sol_nn
879,1.516,0.23312482,sol_nn
880,1.52,0.2312897,sol_nn
881,1.524,0.22945492,sol_nn
882,1.528,0.22762114,sol_nn
883,1.532,0.22578777,sol_nn
884,1.536,0.22395512,sol_nn
885,1.54,0.22212324,sol_nn
886,1.544,0.2202917,sol_nn
887,1.548,0.21846026,sol_nn
888,1.552,0.2166298,sol_nn
889,1.556,0.2147997,sol_nn
890,1.56,0.2129692,sol_nn
891,1.564,0.21113953,sol_nn
892,1.568,0.20930967,sol_nn
893,1.572,0.20747998,sol_nn
894,1.576,0.20565052,sol_nn
895,1.58,0.2038208,sol_nn
896,1.584,0.20199099,sol_nn
897,1.588,0.2001611,sol_nn
898,1.592,0.19833098,sol_nn
899,1.596,0.19650072,sol_nn
900,1.6,0.19467005,sol_nn
901,1.604,0.19283904,sol_nn
902,1.608,0.19100738,sol_nn
903,1.612,0.18917513,sol_nn
904,1.616,0.18734255,sol_nn
905,1.62,0.18550935,sol_nn
906,1.624,0.18367547,sol_nn
907,1.628,0.18184069,sol_nn
908,1.632,0.18000528,sol_nn
909,1.636,0.1781689,sol_nn
910,1.64,0.17633161,sol_nn
911,1.644,0.1744932,sol_nn
912,1.648,0.1726539,sol_nn
913,1.652,0.1708135,sol_nn
914,1.656,0.16897178,sol_nn
915,1.66,0.16712908,sol_nn
916,1.664,0.16528481,sol_nn
917,1.668,0.16343945,sol_nn
918,1.672,0.16159245,sol_nn
919,1.676,0.15974414,sol_nn
920,1.68,0.15789416,sol_nn
921,1.684,0.15604262,sol_nn
922,1.688,0.15418966,sol_nn
923,1.692,0.15233465,sol_nn
924,1.696,0.15047833,sol_nn
925,1.7,0.14862,sol_nn
926,1.704,0.14675948,sol_nn
927,1.708,0.14489728,sol_nn
928,1.712,0.14303312,sol_nn
929,1.716,0.14116682,sol_nn
930,1.72,0.13929835,sol_nn
931,1.724,0.13742778,sol_nn
932,1.728,0.1355551,sol_nn
933,1.732,0.13367991,sol_nn
934,1.736,0.13180283,sol_nn
935,1.74,0.12992299,sol_nn
936,1.744,0.12804058,sol_nn
937,1.748,0.12615614,sol_nn
938,1.752,0.124268815,sol_nn
939,1.756,0.12237872,sol_nn
940,1.76,0.120486155,sol_nn
941,1.764,0.11859074,sol_nn
942,1.768,0.11669256,sol_nn
943,1.772,0.11479176,sol_nn
944,1.776,0.11288788,sol_nn
945,1.78,0.11098112,sol_nn
946,1.784,0.10907116,sol_nn
947,1.788,0.107158124,sol_nn
948,1.792,0.10524261,sol_nn
949,1.796,0.103323236,sol_nn
950,1.8,0.10140073,sol_nn
951,1.804,0.09947528,sol_nn
952,1.808,0.0975461,sol_nn
953,1.812,0.09561384,sol_nn
954,1.816,0.09367797,sol_nn
955,1.82,0.09173856,sol_nn
956,1.824,0.089795664,sol_nn
957,1.828,0.087849244,sol_nn
958,1.832,0.085899204,sol_nn
959,1.836,0.08394544,sol_nn
960,1.84,0.0819878,sol_nn
961,1.844,0.08002668,sol_nn
962,1.848,0.078061104,sol_nn
963,1.852,0.07609222,sol_nn
964,1.856,0.074119166,sol_nn
965,1.86,0.072142124,sol_nn
966,1.864,0.07016104,sol_nn
967,1.868,0.06817596,sol_nn
968,1.872,0.0661868,sol_nn
969,1.876,0.06419308,sol_nn
970,1.88,0.062195312,sol_nn
971,1.884,0.060193192,sol_nn
972,1.888,0.058186684,sol_nn
973,1.892,0.056176066,sol_nn
974,1.896,0.054160707,sol_nn
975,1.9,0.0521411,sol_nn
976,1.904,0.050116673,sol_nn
977,1.908,0.04808811,sol_nn
978,1.912,0.046054333,sol_nn
979,1.916,0.044016115,sol_nn
980,1.92,0.04197333,sol_nn
981,1.924,0.0399258,sol_nn
982,1.928,0.037873294,sol_nn
983,1.932,0.03581606,sol_nn
984,1.936,0.033753786,sol_nn
985,1.94,0.03168636,sol_nn
986,1.944,0.029614266,sol_nn
987,1.948,0.027537186,sol_nn
988,1.952,0.025454722,sol_nn
989,1.956,0.023367483,sol_nn
990,1.96,0.021274738,sol_nn
991,1.964,0.019177321,sol_nn
992,1.968,0.017074075,sol_nn
993,1.972,0.014965801,sol_nn
994,1.976,0.012852081,sol_nn
995,1.98,0.010733163,sol_nn
996,1.984,0.008608716,sol_nn
997,1.988,0.0064784368,sol_nn
998,1.992,0.0043432526,sol_nn
999,1.996,0.0022020147,sol_nn
1000,2.0,5.560275e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_50/test_nn.csv <==
,X_x,value,name
0,-2.0,7.729884e-05,test_nn
1,-1.996,0.0024114428,test_nn
2,-1.992,0.0047414433,test_nn
3,-1.988,0.0070667733,test_nn
4,-1.984,0.00938753,test_nn
5,-1.98,0.011703812,test_nn
6,-1.976,0.01401598,test_nn
7,-1.972,0.01632363,test_nn
8,-1.968,0.018627085,test_nn
9,-1.964,0.020926114,test_nn
10,-1.96,0.02322093,test_nn
11,-1.956,0.025511507,test_nn
12,-1.952,0.027797798,test_nn
13,-1.948,0.030079782,test_nn
14,-1.944,0.03235774,test_nn
15,-1.94,0.034631506,test_nn
16,-1.936,0.03690143,test_nn
17,-1.932,0.0391669,test_nn
18,-1.928,0.041428488,test_nn
19,-1.924,0.043686002,test_nn
20,-1.92,0.045939602,test_nn
21,-1.916,0.048189204,test_nn
22,-1.912,0.050434977,test_nn
23,-1.908,0.05267653,test_nn
24,-1.904,0.054914482,test_nn
25,-1.9,0.057148293,test_nn
26,-1.896,0.059378453,test_nn
27,-1.892,0.06160499,test_nn
28,-1.888,0.063827634,test_nn
29,-1.884,0.06604642,test_nn
30,-1.88,0.068261534,test_nn
31,-1.876,0.07047313,test_nn
32,-1.872,0.07268092,test_nn
33,-1.868,0.07488516,test_nn
34,-1.864,0.07708581,test_nn
35,-1.86,0.07928293,test_nn
36,-1.856,0.0814764,test_nn
37,-1.852,0.083666444,test_nn
38,-1.848,0.085852996,test_nn
39,-1.844,0.08803619,test_nn
40,-1.84,0.09021565,test_nn
41,-1.836,0.09239202,test_nn
42,-1.832,0.09456514,test_nn
43,-1.828,0.09673458,test_nn
44,-1.824,0.09890082,test_nn
45,-1.82,0.10106379,test_nn
46,-1.816,0.1032237,test_nn
47,-1.812,0.105380245,test_nn
48,-1.808,0.107533775,test_nn
49,-1.804,0.10968384,test_nn
50,-1.8,0.11183098,test_nn
51,-1.796,0.1139749,test_nn
52,-1.792,0.116116114,test_nn
53,-1.788,0.1182539,test_nn
54,-1.784,0.120389044,test_nn
55,-1.78,0.122520834,test_nn
56,-1.776,0.12464988,test_nn
57,-1.772,0.126776,test_nn
58,-1.768,0.12889914,test_nn
59,-1.764,0.13101935,test_nn
60,-1.76,0.13313681,test_nn
61,-1.756,0.13525173,test_nn
62,-1.752,0.13736367,test_nn
63,-1.748,0.13947275,test_nn
64,-1.744,0.14157939,test_nn
65,-1.74,0.14368315,test_nn
66,-1.736,0.14578453,test_nn
67,-1.732,0.14788288,test_nn
68,-1.728,0.14997879,test_nn
69,-1.724,0.15207227,test_nn
70,-1.72,0.15416302,test_nn
71,-1.716,0.15625131,test_nn
72,-1.712,0.15833737,test_nn
73,-1.708,0.16042086,test_nn
74,-1.704,0.16250172,test_nn
75,-1.7,0.16458057,test_nn
76,-1.696,0.16665678,test_nn
77,-1.692,0.16873062,test_nn
78,-1.688,0.1708022,test_nn
79,-1.684,0.17287174,test_nn
80,-1.68,0.17493898,test_nn
81,-1.676,0.1770041,test_nn
82,-1.672,0.17906678,test_nn
83,-1.668,0.1811274,test_nn
84,-1.664,0.18318592,test_nn
85,-1.66,0.18524218,test_nn
86,-1.656,0.18729667,test_nn
87,-1.652,0.18934914,test_nn
88,-1.648,0.19139928,test_nn
89,-1.644,0.1934476,test_nn
90,-1.64,0.19549416,test_nn
91,-1.636,0.19753863,test_nn
92,-1.632,0.1995813,test_nn
93,-1.628,0.20162205,test_nn
94,-1.624,0.20366076,test_nn
95,-1.62,0.20569813,test_nn
96,-1.616,0.20773354,test_nn
97,-1.612,0.20976709,test_nn
98,-1.608,0.21179882,test_nn
99,-1.604,0.21382925,test_nn
100,-1.6,0.21585763,test_nn
101,-1.596,0.21788454,test_nn
102,-1.592,0.21990997,test_nn
103,-1.588,0.22193378,test_nn
104,-1.584,0.22395611,test_nn
105,-1.58,0.22597665,test_nn
106,-1.576,0.22799596,test_nn
107,-1.572,0.2300137,test_nn
108,-1.568,0.23202999,test_nn
109,-1.564,0.23404507,test_nn
110,-1.56,0.23605861,test_nn
111,-1.556,0.23807083,test_nn
112,-1.552,0.24008164,test_nn
113,-1.548,0.24209139,test_nn
114,-1.544,0.24409947,test_nn
115,-1.54,0.24610662,test_nn
116,-1.536,0.24811259,test_nn
117,-1.532,0.25011724,test_nn
118,-1.528,0.25212073,test_nn
119,-1.524,0.25412327,test_nn
120,-1.52,0.25612468,test_nn
121,-1.516,0.2581249,test_nn
122,-1.512,0.26012442,test_nn
123,-1.508,0.26212233,test_nn
124,-1.504,0.26411974,test_nn
125,-1.5,0.2661158,test_nn
126,-1.496,0.26811117,test_nn
127,-1.492,0.27010542,test_nn
128,-1.488,0.27209896,test_nn
129,-1.484,0.2740919,test_nn
130,-1.48,0.27608377,test_nn
131,-1.476,0.27807462,test_nn
132,-1.472,0.28006476,test_nn
133,-1.468,0.282054,test_nn
134,-1.464,0.284043,test_nn
135,-1.46,0.28603077,test_nn
136,-1.456,0.2880184,test_nn
137,-1.452,0.29000488,test_nn
138,-1.448,0.2919911,test_nn
139,-1.444,0.2939766,test_nn
140,-1.44,0.29596114,test_nn
141,-1.436,0.29794547,test_nn
142,-1.432,0.29992947,test_nn
143,-1.428,0.30191272,test_nn
144,-1.424,0.3038955,test_nn
145,-1.42,0.30587763,test_nn
146,-1.416,0.30785945,test_nn
147,-1.412,0.30984104,test_nn
148,-1.408,0.31182206,test_nn
149,-1.404,0.31380275,test_nn
150,-1.4,0.31578287,test_nn
151,-1.396,0.31776312,test_nn
152,-1.392,0.31974268,test_nn
153,-1.388,0.32172212,test_nn
154,-1.384,0.32370126,test_nn
155,-1.38,0.3256805,test_nn
156,-1.376,0.32765904,test_nn
157,-1.372,0.32963738,test_nn
158,-1.368,0.33161575,test_nn
159,-1.364,0.33359408,test_nn
160,-1.36,0.3355721,test_nn
161,-1.356,0.33755022,test_nn
162,-1.352,0.33952808,test_nn
163,-1.348,0.34150565,test_nn
164,-1.344,0.34348363,test_nn
165,-1.34,0.3454613,test_nn
166,-1.336,0.34743896,test_nn
167,-1.332,0.3494167,test_nn
168,-1.328,0.35139453,test_nn
169,-1.324,0.35337245,test_nn
170,-1.32,0.35535026,test_nn
171,-1.316,0.35732841,test_nn
172,-1.312,0.35930625,test_nn
173,-1.308,0.3612845,test_nn
174,-1.304,0.36326295,test_nn
175,-1.3,0.36524162,test_nn
176,-1.296,0.36722016,test_nn
177,-1.292,0.3691989,test_nn
178,-1.288,0.37117815,test_nn
179,-1.284,0.37315747,test_nn
180,-1.28,0.37513706,test_nn
181,-1.276,0.3771169,test_nn
182,-1.272,0.37909716,test_nn
183,-1.268,0.38107747,test_nn
184,-1.264,0.38305804,test_nn
185,-1.26,0.38503924,test_nn
186,-1.256,0.38702053,test_nn
187,-1.252,0.38900235,test_nn
188,-1.248,0.3909842,test_nn
189,-1.244,0.39296687,test_nn
190,-1.24,0.39494962,test_nn
191,-1.236,0.39693308,test_nn
192,-1.232,0.3989166,test_nn
193,-1.228,0.40090063,test_nn
194,-1.224,0.40288523,test_nn
195,-1.22,0.4048703,test_nn
196,-1.216,0.40685573,test_nn
197,-1.212,0.40884185,test_nn
198,-1.208,0.41082832,test_nn
199,-1.204,0.41281486,test_nn
200,-1.2,0.41480246,test_nn
201,-1.196,0.41679046,test_nn
202,-1.192,0.41877922,test_nn
203,-1.188,0.42076826,test_nn
204,-1.184,0.42275763,test_nn
205,-1.18,0.42474794,test_nn
206,-1.176,0.4267384,test_nn
207,-1.172,0.42872995,test_nn
208,-1.168,0.43072173,test_nn
209,-1.164,0.43271425,test_nn
210,-1.16,0.43470722,test_nn
211,-1.156,0.43670103,test_nn
212,-1.152,0.43869507,test_nn
213,-1.148,0.4406901,test_nn
214,-1.144,0.44268543,test_nn
215,-1.14,0.44468158,test_nn
216,-1.136,0.44667834,test_nn
217,-1.132,0.44867554,test_nn
218,-1.128,0.45067358,test_nn
219,-1.124,0.45267224,test_nn
220,-1.12,0.45467174,test_nn
221,-1.116,0.45667133,test_nn
222,-1.112,0.4586721,test_nn
223,-1.108,0.46067324,test_nn
224,-1.104,0.46267515,test_nn
225,-1.1,0.46467745,test_nn
226,-1.096,0.46668085,test_nn
227,-1.092,0.4686846,test_nn
228,-1.088,0.47068927,test_nn
229,-1.084,0.4726941,test_nn
230,-1.08,0.47469997,test_nn
231,-1.076,0.47670633,test_nn
232,-1.072,0.47871318,test_nn
233,-1.068,0.48072076,test_nn
234,-1.064,0.48272932,test_nn
235,-1.06,0.48473835,test_nn
236,-1.056,0.4867478,test_nn
237,-1.052,0.4887581,test_nn
238,-1.048,0.49076885,test_nn
239,-1.044,0.49278027,test_nn
240,-1.04,0.49479237,test_nn
241,-1.036,0.49680492,test_nn
242,-1.032,0.49881804,test_nn
243,-1.028,0.5008318,test_nn
244,-1.024,0.5028462,test_nn
245,-1.02,0.50486124,test_nn
246,-1.016,0.5068768,test_nn
247,-1.012,0.50889295,test_nn
248,-1.008,0.51090956,test_nn
249,-1.004,0.5129265,test_nn
250,-1.0,0.5149444,test_nn
251,-0.996,0.51696265,test_nn
252,-0.992,0.51898134,test_nn
253,-0.988,0.5210004,test_nn
254,-0.984,0.52302015,test_nn
255,-0.98,0.52504015,test_nn
256,-0.976,0.5270609,test_nn
257,-0.972,0.5290816,test_nn
258,-0.968,0.53110325,test_nn
259,-0.964,0.5331251,test_nn
260,-0.96,0.5351468,test_nn
261,-0.956,0.5371696,test_nn
262,-0.952,0.53919256,test_nn
263,-0.948,0.54121566,test_nn
264,-0.944,0.5432392,test_nn
265,-0.94,0.5452628,test_nn
266,-0.936,0.5472871,test_nn
267,-0.932,0.54931134,test_nn
268,-0.928,0.5513358,test_nn
269,-0.924,0.55336064,test_nn
270,-0.92,0.55538577,test_nn
271,-0.916,0.5574111,test_nn
272,-0.912,0.5594359,test_nn
273,-0.908,0.5614614,test_nn
274,-0.904,0.56348675,test_nn
275,-0.9,0.56551254,test_nn
276,-0.896,0.5675381,test_nn
277,-0.892,0.5695637,test_nn
278,-0.888,0.5715891,test_nn
279,-0.884,0.5736147,test_nn
280,-0.88,0.57564,test_nn
281,-0.876,0.5776658,test_nn
282,-0.872,0.5796911,test_nn
283,-0.868,0.5817161,test_nn
284,-0.864,0.5837407,test_nn
285,-0.86,0.5857656,test_nn
286,-0.856,0.58778995,test_nn
287,-0.852,0.58981425,test_nn
288,-0.848,0.5918382,test_nn
289,-0.844,0.5938614,test_nn
290,-0.84,0.59588474,test_nn
291,-0.836,0.59790754,test_nn
292,-0.832,0.5999299,test_nn
293,-0.828,0.6019516,test_nn
294,-0.824,0.6039727,test_nn
295,-0.82,0.6059932,test_nn
296,-0.816,0.60801315,test_nn
297,-0.812,0.61003256,test_nn
298,-0.808,0.61205155,test_nn
299,-0.804,0.6140695,test_nn
300,-0.8,0.6160866,test_nn
301,-0.796,0.61810285,test_nn
302,-0.792,0.6201185,test_nn
303,-0.788,0.6221334,test_nn
304,-0.784,0.62414706,test_nn
305,-0.78,0.6261598,test_nn
306,-0.776,0.6281716,test_nn
307,-0.772,0.63018227,test_nn
308,-0.768,0.6321917,test_nn
309,-0.764,0.63420016,test_nn
310,-0.76,0.63620716,test_nn
311,-0.756,0.638213,test_nn
312,-0.752,0.6402177,test_nn
313,-0.748,0.6422207,test_nn
314,-0.744,0.64422286,test_nn
315,-0.74,0.6462229,test_nn
316,-0.736,0.6482214,test_nn
317,-0.732,0.6502187,test_nn
318,-0.728,0.65221435,test_nn
319,-0.724,0.65420824,test_nn
320,-0.72,0.65620047,test_nn
321,-0.716,0.65819055,test_nn
322,-0.712,0.660179,test_nn
323,-0.708,0.6621658,test_nn
324,-0.704,0.6641504,test_nn
325,-0.7,0.66613317,test_nn
326,-0.696,0.6681135,test_nn
327,-0.692,0.67009175,test_nn
328,-0.688,0.67206776,test_nn
329,-0.684,0.67404157,test_nn
330,-0.68,0.6760129,test_nn
331,-0.676,0.67798203,test_nn
332,-0.672,0.67994857,test_nn
333,-0.668,0.68191266,test_nn
334,-0.664,0.68387413,test_nn
335,-0.66,0.685833,test_nn
336,-0.656,0.68778896,test_nn
337,-0.652,0.689742,test_nn
338,-0.648,0.6916927,test_nn
339,-0.644,0.69364,test_nn
340,-0.64,0.6955843,test_nn
341,-0.636,0.6975257,test_nn
342,-0.632,0.69946355,test_nn
343,-0.628,0.7013987,test_nn
344,-0.624,0.7033303,test_nn
345,-0.62,0.7052584,test_nn
346,-0.616,0.7071833,test_nn
347,-0.612,0.7091046,test_nn
348,-0.608,0.71102214,test_nn
349,-0.604,0.7129363,test_nn
350,-0.6,0.7148462,test_nn
351,-0.596,0.7167521,test_nn
352,-0.592,0.71865463,test_nn
353,-0.588,0.7205532,test_nn
354,-0.584,0.7224473,test_nn
355,-0.58,0.7243371,test_nn
356,-0.576,0.7262233,test_nn
357,-0.572,0.7281046,test_nn
358,-0.568,0.72998196,test_nn
359,-0.564,0.7318542,test_nn
360,-0.56,0.733722,test_nn
361,-0.556,0.7355853,test_nn
362,-0.552,0.7374438,test_nn
363,-0.548,0.7392975,test_nn
364,-0.544,0.74114627,test_nn
365,-0.54,0.74298954,test_nn
366,-0.536,0.74482775,test_nn
367,-0.532,0.7466612,test_nn
368,-0.528,0.74848926,test_nn
369,-0.524,0.7503113,test_nn
370,-0.52,0.7521286,test_nn
371,-0.516,0.7539396,test_nn
372,-0.512,0.75574505,test_nn
373,-0.508,0.75754476,test_nn
374,-0.504,0.75933856,test_nn
375,-0.5,0.76112664,test_nn
376,-0.496,0.7629082,test_nn
377,-0.492,0.76468396,test_nn
378,-0.488,0.76645327,test_nn
379,-0.484,0.768216,test_nn
380,-0.48,0.76997244,test_nn
381,-0.476,0.77172184,test_nn
382,-0.472,0.77346504,test_nn
383,-0.468,0.7752012,test_nn
384,-0.464,0.7769306,test_nn
385,-0.46,0.77865285,test_nn
386,-0.456,0.78036773,test_nn
387,-0.452,0.7820755,test_nn
388,-0.448,0.7837757,test_nn
389,-0.444,0.78546876,test_nn
390,-0.44,0.78715396,test_nn
391,-0.436,0.78883183,test_nn
392,-0.432,0.7905015,test_nn
393,-0.428,0.7921637,test_nn
394,-0.424,0.79381764,test_nn
395,-0.42,0.79546326,test_nn
396,-0.416,0.7971007,test_nn
397,-0.412,0.7987299,test_nn
398,-0.408,0.8003505,test_nn
399,-0.404,0.8019625,test_nn
400,-0.4,0.8035658,test_nn
401,-0.396,0.80516034,test_nn
402,-0.392,0.80674565,test_nn
403,-0.388,0.8083221,test_nn
404,-0.384,0.80988926,test_nn
405,-0.38,0.8114471,test_nn
406,-0.376,0.8129954,test_nn
407,-0.372,0.8145341,test_nn
408,-0.368,0.8160632,test_nn
409,-0.364,0.8175829,test_nn
410,-0.36,0.819092,test_nn
411,-0.356,0.8205913,test_nn
412,-0.352,0.8220803,test_nn
413,-0.348,0.82355875,test_nn
414,-0.344,0.82502735,test_nn
415,-0.34,0.826485,test_nn
416,-0.336,0.82793194,test_nn
417,-0.332,0.82936805,test_nn
418,-0.328,0.83079326,test_nn
419,-0.324,0.83220726,test_nn
420,-0.32,0.8336102,test_nn
421,-0.316,0.8350016,test_nn
422,-0.312,0.83638155,test_nn
423,-0.308,0.8377501,test_nn
424,-0.304,0.8391066,test_nn
425,-0.3,0.8404511,test_nn
426,-0.296,0.8417839,test_nn
427,-0.292,0.8431041,test_nn
428,-0.288,0.8444127,test_nn
429,-0.284,0.8457085,test_nn
430,-0.28,0.84699136,test_nn
431,-0.276,0.8482622,test_nn
432,-0.272,0.84951967,test_nn
433,-0.268,0.850764,test_nn
434,-0.264,0.8519959,test_nn
435,-0.26,0.8532143,test_nn
436,-0.256,0.85441923,test_nn
437,-0.252,0.8556108,test_nn
438,-0.248,0.856788,test_nn
439,-0.244,0.8579518,test_nn
440,-0.24,0.8591019,test_nn
441,-0.236,0.86023796,test_nn
442,-0.232,0.8613594,test_nn
443,-0.228,0.86246705,test_nn
444,-0.224,0.86355954,test_nn
445,-0.22,0.86463755,test_nn
446,-0.216,0.8657008,test_nn
447,-0.212,0.86674935,test_nn
448,-0.208,0.8677825,test_nn
449,-0.204,0.8688006,test_nn
450,-0.2,0.8698034,test_nn
451,-0.196,0.8707906,test_nn
452,-0.192,0.8717622,test_nn
453,-0.188,0.87271804,test_nn
454,-0.184,0.87365776,test_nn
455,-0.18,0.8745819,test_nn
456,-0.176,0.8754894,test_nn
457,-0.172,0.8763804,test_nn
458,-0.168,0.87725556,test_nn
459,-0.164,0.8781136,test_nn
460,-0.16,0.87895525,test_nn
461,-0.156,0.8797794,test_nn
462,-0.152,0.8805868,test_nn
463,-0.148,0.88137704,test_nn
464,-0.144,0.88214976,test_nn
465,-0.14,0.8829054,test_nn
466,-0.136,0.8836428,test_nn
467,-0.132,0.88436353,test_nn
468,-0.128,0.8850658,test_nn
469,-0.124,0.8857498,test_nn
470,-0.12,0.88641596,test_nn
471,-0.116,0.88706374,test_nn
472,-0.112,0.88769317,test_nn
473,-0.108,0.888304,test_nn
474,-0.104,0.8888959,test_nn
475,-0.1,0.88946915,test_nn
476,-0.096,0.89002365,test_nn
477,-0.092,0.89055896,test_nn
478,-0.088,0.8910751,test_nn
479,-0.084,0.89157134,test_nn
480,-0.08,0.8920488,test_nn
481,-0.076,0.89250666,test_nn
482,-0.072,0.89294434,test_nn
483,-0.068,0.89336246,test_nn
484,-0.064,0.89376086,test_nn
485,-0.06,0.8941386,test_nn
486,-0.056,0.89449656,test_nn
487,-0.052,0.8948339,test_nn
488,-0.048,0.8951504,test_nn
489,-0.044,0.8954472,test_nn
490,-0.04,0.895723,test_nn
491,-0.036,0.89597785,test_nn
492,-0.032,0.8962119,test_nn
493,-0.028,0.89642495,test_nn
494,-0.024,0.8966171,test_nn
495,-0.02,0.8967878,test_nn
496,-0.016,0.8969375,test_nn
497,-0.012,0.8970651,test_nn
498,-0.008,0.8971715,test_nn
499,-0.004,0.8972564,test_nn
500,0.0,0.8973192,test_nn
501,0.004,0.8973607,test_nn
502,0.008,0.8973807,test_nn
503,0.012,0.8973777,test_nn
504,0.016,0.89735305,test_nn
505,0.02,0.89730644,test_nn
506,0.024,0.8972376,test_nn
507,0.028,0.89714634,test_nn
508,0.032,0.897033,test_nn
509,0.036,0.89689654,test_nn
510,0.04,0.89673823,test_nn
511,0.044,0.896557,test_nn
512,0.048,0.89635324,test_nn
513,0.052,0.896127,test_nn
514,0.056,0.8958777,test_nn
515,0.06,0.8956059,test_nn
516,0.064,0.8953116,test_nn
517,0.068,0.8949939,test_nn
518,0.072,0.8946535,test_nn
519,0.076,0.8942901,test_nn
520,0.08,0.8939038,test_nn
521,0.084,0.8934946,test_nn
522,0.088,0.8930625,test_nn
523,0.092,0.89260685,test_nn
524,0.096,0.89212894,test_nn
525,0.1,0.8916277,test_nn
526,0.104,0.8911031,test_nn
527,0.108,0.89055526,test_nn
528,0.112,0.88998526,test_nn
529,0.116,0.88939226,test_nn
530,0.12,0.8887754,test_nn
531,0.124,0.888136,test_nn
532,0.128,0.8874738,test_nn
533,0.132,0.88678837,test_nn
534,0.136,0.88608027,test_nn
535,0.14,0.88534945,test_nn
536,0.144,0.88459533,test_nn
537,0.148,0.883819,test_nn
538,0.152,0.8830197,test_nn
539,0.156,0.882198,test_nn
540,0.16,0.8813536,test_nn
541,0.164,0.880487,test_nn
542,0.168,0.8795976,test_nn
543,0.172,0.87868613,test_nn
544,0.176,0.87775254,test_nn
545,0.18,0.87679666,test_nn
546,0.184,0.87581885,test_nn
547,0.188,0.8748189,test_nn
548,0.192,0.8737977,test_nn
549,0.196,0.87275445,test_nn
550,0.2,0.8716897,test_nn
551,0.204,0.8706035,test_nn
552,0.208,0.8694961,test_nn
553,0.212,0.86836743,test_nn
554,0.216,0.867218,test_nn
555,0.22,0.86604774,test_nn
556,0.224,0.86485654,test_nn
557,0.228,0.86364496,test_nn
558,0.232,0.8624134,test_nn
559,0.236,0.86116135,test_nn
560,0.24,0.85988927,test_nn
561,0.244,0.8585975,test_nn
562,0.248,0.85728616,test_nn
563,0.252,0.8559555,test_nn
564,0.256,0.8546058,test_nn
565,0.26,0.85323703,test_nn
566,0.264,0.8518492,test_nn
567,0.268,0.85044354,test_nn
568,0.272,0.8490189,test_nn
569,0.276,0.8475767,test_nn
570,0.28,0.84611624,test_nn
571,0.284,0.8446386,test_nn
572,0.288,0.84314346,test_nn
573,0.292,0.8416313,test_nn
574,0.296,0.84010255,test_nn
575,0.3,0.8385566,test_nn
576,0.304,0.83699495,test_nn
577,0.308,0.8354165,test_nn
578,0.312,0.83382267,test_nn
579,0.316,0.8322138,test_nn
580,0.32,0.83058923,test_nn
581,0.324,0.82894975,test_nn
582,0.328,0.82729596,test_nn
583,0.332,0.82562727,test_nn
584,0.336,0.8239447,test_nn
585,0.34,0.8222486,test_nn
586,0.344,0.82053876,test_nn
587,0.348,0.8188159,test_nn
588,0.352,0.8170802,test_nn
589,0.356,0.8153321,test_nn
590,0.36,0.81357133,test_nn
591,0.364,0.8117987,test_nn
592,0.368,0.81001467,test_nn
593,0.372,0.8082187,test_nn
594,0.376,0.80641276,test_nn
595,0.38,0.804595,test_nn
596,0.384,0.8027668,test_nn
597,0.388,0.80092925,test_nn
598,0.392,0.79908156,test_nn
599,0.396,0.797224,test_nn
600,0.4,0.79535747,test_nn
601,0.404,0.79348224,test_nn
602,0.408,0.79159856,test_nn
603,0.412,0.7897059,test_nn
604,0.416,0.787806,test_nn
605,0.42,0.785898,test_nn
606,0.424,0.78398275,test_nn
607,0.428,0.7820602,test_nn
608,0.432,0.7801313,test_nn
609,0.436,0.778196,test_nn
610,0.44,0.7762541,test_nn
611,0.444,0.7743065,test_nn
612,0.448,0.7723529,test_nn
613,0.452,0.7703947,test_nn
614,0.456,0.7684308,test_nn
615,0.46,0.7664624,test_nn
616,0.464,0.76448935,test_nn
617,0.468,0.7625121,test_nn
618,0.472,0.76053095,test_nn
619,0.476,0.75854576,test_nn
620,0.48,0.75655717,test_nn
621,0.484,0.7545659,test_nn
622,0.488,0.7525708,test_nn
623,0.492,0.7505734,test_nn
624,0.496,0.7485734,test_nn
625,0.5,0.7465712,test_nn
626,0.504,0.7445671,test_nn
627,0.508,0.74256086,test_nn
628,0.512,0.7405528,test_nn
629,0.516,0.73854417,test_nn
630,0.52,0.7365333,test_nn
631,0.524,0.7345222,test_nn
632,0.528,0.7325095,test_nn
633,0.532,0.7304965,test_nn
634,0.536,0.72848344,test_nn
635,0.54,0.72646976,test_nn
636,0.544,0.72445595,test_nn
637,0.548,0.722442,test_nn
638,0.552,0.7204282,test_nn
639,0.556,0.7184151,test_nn
640,0.56,0.7164023,test_nn
641,0.564,0.7143899,test_nn
642,0.568,0.71237814,test_nn
643,0.572,0.7103679,test_nn
644,0.576,0.70835817,test_nn
645,0.58,0.7063493,test_nn
646,0.584,0.7043419,test_nn
647,0.588,0.70233625,test_nn
648,0.592,0.7003311,test_nn
649,0.596,0.6983275,test_nn
650,0.6,0.6963261,test_nn
651,0.604,0.6943258,test_nn
652,0.608,0.6923276,test_nn
653,0.612,0.690331,test_nn
654,0.616,0.68833625,test_nn
655,0.62,0.68634295,test_nn
656,0.624,0.684352,test_nn
657,0.628,0.68236256,test_nn
658,0.632,0.6803754,test_nn
659,0.636,0.67839056,test_nn
660,0.64,0.6764075,test_nn
661,0.644,0.6744263,test_nn
662,0.648,0.6724478,test_nn
663,0.652,0.6704706,test_nn
664,0.656,0.6684959,test_nn
665,0.66,0.6665232,test_nn
666,0.664,0.66455305,test_nn
667,0.668,0.66258436,test_nn
668,0.672,0.6606186,test_nn
669,0.676,0.6586544,test_nn
670,0.68,0.65669215,test_nn
671,0.684,0.65473187,test_nn
672,0.688,0.65277386,test_nn
673,0.692,0.65081775,test_nn
674,0.696,0.64886373,test_nn
675,0.7,0.6469117,test_nn
676,0.704,0.6449612,test_nn
677,0.708,0.64301264,test_nn
678,0.712,0.64106596,test_nn
679,0.716,0.6391211,test_nn
680,0.72,0.6371777,test_nn
681,0.724,0.6352359,test_nn
682,0.728,0.63329595,test_nn
683,0.732,0.63135755,test_nn
684,0.736,0.6294207,test_nn
685,0.74,0.6274854,test_nn
686,0.744,0.62555104,test_nn
687,0.748,0.6236178,test_nn
688,0.752,0.6216867,test_nn
689,0.756,0.6197557,test_nn
690,0.76,0.6178262,test_nn
691,0.764,0.61589783,test_nn
692,0.768,0.6139706,test_nn
693,0.772,0.612044,test_nn
694,0.776,0.6101187,test_nn
695,0.78,0.6081934,test_nn
696,0.784,0.606269,test_nn
697,0.788,0.6043451,test_nn
698,0.792,0.602422,test_nn
699,0.796,0.60049915,test_nn
700,0.8,0.5985765,test_nn
701,0.804,0.5966545,test_nn
702,0.808,0.59473294,test_nn
703,0.812,0.59281117,test_nn
704,0.816,0.5908894,test_nn
705,0.82,0.5889677,test_nn
706,0.824,0.5870458,test_nn
707,0.828,0.5851239,test_nn
708,0.832,0.5832023,test_nn
709,0.836,0.58127964,test_nn
710,0.84,0.5793568,test_nn
711,0.844,0.5774341,test_nn
712,0.848,0.57551026,test_nn
713,0.852,0.57358575,test_nn
714,0.856,0.57166106,test_nn
715,0.86,0.5697356,test_nn
716,0.864,0.56780916,test_nn
717,0.868,0.5658817,test_nn
718,0.872,0.56395376,test_nn
719,0.876,0.5620244,test_nn
720,0.88,0.5600949,test_nn
721,0.884,0.55816334,test_nn
722,0.888,0.5562313,test_nn
723,0.892,0.5542973,test_nn
724,0.896,0.5523628,test_nn
725,0.9,0.5504269,test_nn
726,0.904,0.5484894,test_nn
727,0.908,0.54655033,test_nn
728,0.912,0.54461014,test_nn
729,0.916,0.5426681,test_nn
730,0.92,0.5407249,test_nn
731,0.924,0.53877974,test_nn
732,0.928,0.5368334,test_nn
733,0.932,0.53488475,test_nn
734,0.936,0.532935,test_nn
735,0.94,0.5309829,test_nn
736,0.944,0.52902925,test_nn
737,0.948,0.5270734,test_nn
738,0.952,0.5251161,test_nn
739,0.956,0.52315664,test_nn
740,0.96,0.5211958,test_nn
741,0.964,0.5192324,test_nn
742,0.968,0.517267,test_nn
743,0.972,0.5152998,test_nn
744,0.976,0.51333046,test_nn
745,0.98,0.5113589,test_nn
746,0.984,0.5093854,test_nn
747,0.988,0.50740963,test_nn
748,0.992,0.50543153,test_nn
749,0.996,0.50345194,test_nn
750,1.0,0.5014695,test_nn
751,1.004,0.49948514,test_nn
752,1.008,0.49749863,test_nn
753,1.012,0.4955096,test_nn
754,1.016,0.49351856,test_nn
755,1.02,0.49152523,test_nn
756,1.024,0.48952967,test_nn
757,1.028,0.4875316,test_nn
758,1.032,0.4855316,test_nn
759,1.036,0.48352945,test_nn
760,1.04,0.48152488,test_nn
761,1.044,0.47951794,test_nn
762,1.048,0.47750896,test_nn
763,1.052,0.4754973,test_nn
764,1.056,0.47348377,test_nn
765,1.06,0.47146815,test_nn
766,1.064,0.46944967,test_nn
767,1.068,0.46742955,test_nn
768,1.072,0.4654071,test_nn
769,1.076,0.463382,test_nn
770,1.08,0.46135515,test_nn
771,1.084,0.4593259,test_nn
772,1.088,0.4572948,test_nn
773,1.092,0.45526096,test_nn
774,1.096,0.45322543,test_nn
775,1.1,0.45118788,test_nn
776,1.104,0.4491479,test_nn
777,1.108,0.44710574,test_nn
778,1.112,0.4450613,test_nn
779,1.116,0.44301546,test_nn
780,1.12,0.44096705,test_nn
781,1.124,0.43891695,test_nn
782,1.128,0.4368646,test_nn
783,1.132,0.43481052,test_nn
784,1.136,0.43275428,test_nn
785,1.14,0.43069643,test_nn
786,1.144,0.4286361,test_nn
787,1.148,0.42657447,test_nn
788,1.152,0.42451072,test_nn
789,1.156,0.42244512,test_nn
790,1.16,0.42037815,test_nn
791,1.164,0.418309,test_nn
792,1.168,0.41623813,test_nn
793,1.172,0.41416553,test_nn
794,1.176,0.41209134,test_nn
795,1.18,0.4100156,test_nn
796,1.184,0.40793818,test_nn
797,1.188,0.40585944,test_nn
798,1.192,0.4037786,test_nn
799,1.196,0.4016967,test_nn
800,1.2,0.39961308,test_nn
801,1.204,0.39752823,test_nn
802,1.208,0.39544183,test_nn
803,1.212,0.39335394,test_nn
804,1.216,0.391265,test_nn
805,1.22,0.38917452,test_nn
806,1.224,0.387083,test_nn
807,1.228,0.3849898,test_nn
808,1.232,0.38289568,test_nn
809,1.236,0.38080084,test_nn
810,1.24,0.37870455,test_nn
811,1.244,0.37660694,test_nn
812,1.248,0.37450865,test_nn
813,1.252,0.3724091,test_nn
814,1.256,0.37030825,test_nn
815,1.26,0.36820722,test_nn
816,1.264,0.36610508,test_nn
817,1.268,0.36400187,test_nn
818,1.272,0.3618979,test_nn
819,1.276,0.359793,test_nn
820,1.28,0.35768786,test_nn
821,1.284,0.35558134,test_nn
822,1.288,0.3534743,test_nn
823,1.292,0.35136682,test_nn
824,1.296,0.34925887,test_nn
825,1.3,0.34715036,test_nn
826,1.304,0.3450411,test_nn
827,1.308,0.3429314,test_nn
828,1.312,0.34082133,test_nn
829,1.316,0.338711,test_nn
830,1.32,0.33659998,test_nn
831,1.324,0.33448893,test_nn
832,1.328,0.33237755,test_nn
833,1.332,0.33026612,test_nn
834,1.336,0.32815424,test_nn
835,1.34,0.32604218,test_nn
836,1.344,0.3239302,test_nn
837,1.348,0.32181776,test_nn
838,1.352,0.3197057,test_nn
839,1.356,0.31759334,test_nn
840,1.36,0.31548125,test_nn
841,1.364,0.31336892,test_nn
842,1.368,0.3112569,test_nn
843,1.372,0.3091452,test_nn
844,1.376,0.30703354,test_nn
845,1.38,0.3049222,test_nn
846,1.384,0.302811,test_nn
847,1.388,0.30069995,test_nn
848,1.392,0.29858944,test_nn
849,1.396,0.29647902,test_nn
850,1.4,0.29436937,test_nn
851,1.404,0.2922601,test_nn
852,1.408,0.29015112,test_nn
853,1.412,0.28804284,test_nn
854,1.416,0.28593495,test_nn
855,1.42,0.28382817,test_nn
856,1.424,0.28172138,test_nn
857,1.428,0.27961576,test_nn
858,1.432,0.2775104,test_nn
859,1.436,0.2754061,test_nn
860,1.44,0.27330238,test_nn
861,1.444,0.27119976,test_nn
862,1.448,0.26909772,test_nn
863,1.452,0.2669966,test_nn
864,1.456,0.2648966,test_nn
865,1.46,0.262797,test_nn
866,1.464,0.26069897,test_nn
867,1.468,0.25860178,test_nn
868,1.472,0.2565059,test_nn
869,1.476,0.25441104,test_nn
870,1.48,0.25231707,test_nn
871,1.484,0.25022438,test_nn
872,1.488,0.24813265,test_nn
873,1.492,0.2460426,test_nn
874,1.496,0.24395333,test_nn
875,1.5,0.24186565,test_nn
876,1.504,0.23977908,test_nn
877,1.508,0.23769437,test_nn
878,1.512,0.23561089,test_nn
879,1.516,0.23352826,test_nn
880,1.52,0.23144786,test_nn
881,1.524,0.22936839,test_nn
882,1.528,0.22729072,test_nn
883,1.532,0.2252146,test_nn
884,1.536,0.22313975,test_nn
885,1.54,0.22106704,test_nn
886,1.544,0.21899596,test_nn
887,1.548,0.21692583,test_nn
888,1.552,0.2148581,test_nn
889,1.556,0.21279219,test_nn
890,1.56,0.21072751,test_nn
891,1.564,0.20866507,test_nn
892,1.568,0.20660426,test_nn
893,1.572,0.20454532,test_nn
894,1.576,0.20248842,test_nn
895,1.58,0.2004332,test_nn
896,1.584,0.19838002,test_nn
897,1.588,0.19632882,test_nn
898,1.592,0.19427973,test_nn
899,1.596,0.19223273,test_nn
900,1.6,0.1901875,test_nn
901,1.604,0.18814471,test_nn
902,1.608,0.18610382,test_nn
903,1.612,0.18406478,test_nn
904,1.616,0.18202834,test_nn
905,1.62,0.17999408,test_nn
906,1.624,0.17796203,test_nn
907,1.628,0.17593214,test_nn
908,1.632,0.17390475,test_nn
909,1.636,0.17187925,test_nn
910,1.64,0.16985631,test_nn
911,1.644,0.16783577,test_nn
912,1.648,0.16581751,test_nn
913,1.652,0.16380179,test_nn
914,1.656,0.16178834,test_nn
915,1.66,0.15977752,test_nn
916,1.664,0.15776922,test_nn
917,1.668,0.15576345,test_nn
918,1.672,0.15375996,test_nn
919,1.676,0.15175924,test_nn
920,1.68,0.14976093,test_nn
921,1.684,0.14776532,test_nn
922,1.688,0.1457726,test_nn
923,1.692,0.14378202,test_nn
924,1.696,0.14179462,test_nn
925,1.7,0.13980968,test_nn
926,1.704,0.13782741,test_nn
927,1.708,0.13584797,test_nn
928,1.712,0.13387129,test_nn
929,1.716,0.13189733,test_nn
930,1.72,0.12992612,test_nn
931,1.724,0.12795791,test_nn
932,1.728,0.12599257,test_nn
933,1.732,0.12402993,test_nn
934,1.736,0.12207058,test_nn
935,1.74,0.12011376,test_nn
936,1.744,0.11815993,test_nn
937,1.748,0.11620942,test_nn
938,1.752,0.11426156,test_nn
939,1.756,0.11231664,test_nn
940,1.76,0.11037487,test_nn
941,1.764,0.10843614,test_nn
942,1.768,0.106500395,test_nn
943,1.772,0.10456805,test_nn
944,1.776,0.10263857,test_nn
945,1.78,0.10071224,test_nn
946,1.784,0.09878901,test_nn
947,1.788,0.09686865,test_nn
948,1.792,0.0949523,test_nn
949,1.796,0.09303845,test_nn
950,1.8,0.09112789,test_nn
951,1.804,0.08922087,test_nn
952,1.808,0.08731673,test_nn
953,1.812,0.08541617,test_nn
954,1.816,0.08351871,test_nn
955,1.82,0.08162448,test_nn
956,1.824,0.07973358,test_nn
957,1.828,0.077846184,test_nn
958,1.832,0.075962216,test_nn
959,1.836,0.07408151,test_nn
960,1.84,0.07220405,test_nn
961,1.844,0.07033032,test_nn
962,1.848,0.068459466,test_nn
963,1.852,0.06659253,test_nn
964,1.856,0.06472889,test_nn
965,1.86,0.062868774,test_nn
966,1.864,0.061012067,test_nn
967,1.868,0.05915901,test_nn
968,1.872,0.057309482,test_nn
969,1.876,0.055463213,test_nn
970,1.88,0.053620584,test_nn
971,1.884,0.05178155,test_nn
972,1.888,0.049946018,test_nn
973,1.892,0.04811433,test_nn
974,1.896,0.046285942,test_nn
975,1.9,0.04446143,test_nn
976,1.904,0.04264022,test_nn
977,1.908,0.04082314,test_nn
978,1.912,0.039009046,test_nn
979,1.916,0.037198953,test_nn
980,1.92,0.035392657,test_nn
981,1.924,0.033590063,test_nn
982,1.928,0.031791005,test_nn
983,1.932,0.029995818,test_nn
984,1.936,0.028204221,test_nn
985,1.94,0.026416175,test_nn
986,1.944,0.024632161,test_nn
987,1.948,0.022851959,test_nn
988,1.952,0.021075267,test_nn
989,1.956,0.019302651,test_nn
990,1.96,0.017533552,test_nn
991,1.964,0.01576879,test_nn
992,1.968,0.01400728,test_nn
993,1.972,0.01224985,test_nn
994,1.976,0.010496166,test_nn
995,1.98,0.008746529,test_nn
996,1.984,0.0070006214,test_nn
997,1.988,0.0052582445,test_nn
998,1.992,0.0035203253,test_nn
999,1.996,0.0017858143,test_nn
1000,2.0,5.560275e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_500/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 500, "weight_testfn_obs": 500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 40560, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_08-40-35_498659_4057757/artifacts/2024-10-12_08-40-37/fn_2024-10-12_08-40-37/working_dirs/fn_e3eaf_00034_34_weight_soln_obs=500_2024-10-12_08-40-37", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_500/diff.csv <==
,X_x,value,name
0,-2.0,3.251899e-05,diff
1,-1.996,-2.1985732e-05,diff
2,-1.992,-7.201871e-05,diff
3,-1.988,-0.00011907099,diff
4,-1.984,-0.00016198121,diff
5,-1.98,-0.00020119175,diff
6,-1.976,-0.00023726188,diff
7,-1.972,-0.00026994664,diff
8,-1.968,-0.00029940717,diff
9,-1.964,-0.00032573007,diff
10,-1.96,-0.0003487263,diff
11,-1.956,-0.00036920607,diff
12,-1.952,-0.00038626045,diff
13,-1.948,-0.0004011169,diff
14,-1.944,-0.000412995,diff
15,-1.94,-0.00042261928,diff
16,-1.936,-0.0004294105,diff
17,-1.932,-0.0004337281,diff
18,-1.928,-0.00043596327,diff
19,-1.924,-0.00043591484,diff
20,-1.92,-0.00043384358,diff
21,-1.916,-0.00042990223,diff
22,-1.912,-0.00042356923,diff
23,-1.908,-0.00041561574,diff
24,-1.904,-0.0004059747,diff
25,-1.9,-0.0003945604,diff
26,-1.896,-0.0003815703,diff
27,-1.892,-0.00036700815,diff
28,-1.888,-0.00035102293,diff
29,-1.884,-0.00033402443,diff
30,-1.88,-0.00031535327,diff
31,-1.876,-0.00029518455,diff
32,-1.872,-0.00027465075,diff
33,-1.868,-0.0002527982,diff
34,-1.864,-0.00022969395,diff
35,-1.86,-0.00020587444,diff
36,-1.856,-0.00018115342,diff
37,-1.852,-0.00015620142,diff
38,-1.848,-0.00013016164,diff
39,-1.844,-0.00010319799,diff
40,-1.84,-7.632375e-05,diff
41,-1.836,-4.8592687e-05,diff
42,-1.832,-2.0354986e-05,diff
43,-1.828,7.867813e-06,diff
44,-1.824,3.6358833e-05,diff
45,-1.82,6.534904e-05,diff
46,-1.816,9.420514e-05,diff
47,-1.812,0.00012335181,diff
48,-1.808,0.00015237182,diff
49,-1.804,0.00018136203,diff
50,-1.8,0.00021034479,diff
51,-1.796,0.00023902953,diff
52,-1.792,0.000267677,diff
53,-1.788,0.00029575825,diff
54,-1.784,0.00032372028,diff
55,-1.78,0.0003515631,diff
56,-1.776,0.00037880987,diff
57,-1.772,0.00040533394,diff
58,-1.768,0.00043124706,diff
59,-1.764,0.00045706332,diff
60,-1.76,0.00048208237,diff
61,-1.756,0.00050628185,diff
62,-1.752,0.0005300343,diff
63,-1.748,0.0005528033,diff
64,-1.744,0.0005749613,diff
65,-1.74,0.00059616566,diff
66,-1.736,0.00061674416,diff
67,-1.732,0.0006361902,diff
68,-1.728,0.0006546825,diff
69,-1.724,0.0006721169,diff
70,-1.72,0.0006890148,diff
71,-1.716,0.0007044375,diff
72,-1.712,0.0007189065,diff
73,-1.708,0.00073222816,diff
74,-1.704,0.0007444024,diff
75,-1.7,0.00075538456,diff
76,-1.696,0.0007658005,diff
77,-1.692,0.000774011,diff
78,-1.688,0.0007817745,diff
79,-1.684,0.0007877797,diff
80,-1.68,0.0007929653,diff
81,-1.676,0.00079642236,diff
82,-1.672,0.00079876184,diff
83,-1.668,0.0007998049,diff
84,-1.664,0.000799492,diff
85,-1.66,0.00079753995,diff
86,-1.656,0.00079503655,diff
87,-1.652,0.0007906556,diff
88,-1.648,0.00078484416,diff
89,-1.644,0.00077725947,diff
90,-1.64,0.0007690191,diff
91,-1.636,0.00075884163,diff
92,-1.632,0.00074750185,diff
93,-1.628,0.00073462725,diff
94,-1.624,0.00072030723,diff
95,-1.62,0.0007046163,diff
96,-1.616,0.0006875545,diff
97,-1.612,0.00066907704,diff
98,-1.608,0.00064894557,diff
99,-1.604,0.00062800944,diff
100,-1.6,0.00060512125,diff
101,-1.596,0.00058089197,diff
102,-1.592,0.000555411,diff
103,-1.588,0.000528723,diff
104,-1.584,0.0005004406,diff
105,-1.58,0.00047054887,diff
106,-1.576,0.00043976307,diff
107,-1.572,0.00040760636,diff
108,-1.568,0.00037388504,diff
109,-1.564,0.00033918023,diff
110,-1.56,0.0003030002,diff
111,-1.556,0.0002655089,diff
112,-1.552,0.00022728741,diff
113,-1.548,0.0001874417,diff
114,-1.544,0.00014656782,diff
115,-1.54,0.00010457635,diff
116,-1.536,6.1273575e-05,diff
117,-1.532,1.6957521e-05,diff
118,-1.528,-2.8461218e-05,diff
119,-1.524,-7.468462e-05,diff
120,-1.52,-0.00012218952,diff
121,-1.516,-0.0001707077,diff
122,-1.512,-0.00021979213,diff
123,-1.508,-0.00027015805,diff
124,-1.504,-0.00032138824,diff
125,-1.5,-0.0003733039,diff
126,-1.496,-0.00042566657,diff
127,-1.492,-0.00047913194,diff
128,-1.488,-0.00053340197,diff
129,-1.484,-0.00058823824,diff
130,-1.48,-0.00064367056,diff
131,-1.476,-0.0006994009,diff
132,-1.472,-0.00075632334,diff
133,-1.468,-0.000813216,diff
134,-1.464,-0.00087055564,diff
135,-1.46,-0.00092858076,diff
136,-1.456,-0.0009871125,diff
137,-1.452,-0.0010455549,diff
138,-1.448,-0.0011040866,diff
139,-1.444,-0.0011633933,diff
140,-1.44,-0.001222372,diff
141,-1.436,-0.0012814105,diff
142,-1.432,-0.0013409555,diff
143,-1.428,-0.0014002621,diff
144,-1.424,-0.0014593005,diff
145,-1.42,-0.0015185177,diff
146,-1.416,-0.0015773773,diff
147,-1.412,-0.0016359985,diff
148,-1.408,-0.00169456,diff
149,-1.404,-0.001752317,diff
150,-1.4,-0.0018103421,diff
151,-1.396,-0.0018674135,diff
152,-1.392,-0.0019246042,diff
153,-1.388,-0.0019803941,diff
154,-1.384,-0.0020360649,diff
155,-1.38,-0.0020910203,diff
156,-1.376,-0.0021446943,diff
157,-1.372,-0.0021980405,diff
158,-1.368,-0.0022505522,diff
159,-1.364,-0.0023020506,diff
160,-1.36,-0.0023527741,diff
161,-1.356,-0.002402246,diff
162,-1.352,-0.0024504662,diff
163,-1.348,-0.0024980009,diff
164,-1.344,-0.0025441349,diff
165,-1.34,-0.0025889575,diff
166,-1.336,-0.0026324093,diff
167,-1.332,-0.0026745498,diff
168,-1.328,-0.0027152896,diff
169,-1.324,-0.0027542412,diff
170,-1.32,-0.0027918518,diff
171,-1.316,-0.0028281808,diff
172,-1.312,-0.002862513,diff
173,-1.308,-0.0028951466,diff
174,-1.304,-0.0029264092,diff
175,-1.3,-0.002955526,diff
176,-1.296,-0.0029830039,diff
177,-1.292,-0.003008306,diff
178,-1.288,-0.003032118,diff
179,-1.284,-0.0030537546,diff
180,-1.28,-0.0030729473,diff
181,-1.276,-0.0030903816,diff
182,-1.272,-0.0031058192,diff
183,-1.268,-0.0031191409,diff
184,-1.264,-0.0031302273,diff
185,-1.26,-0.0031392276,diff
186,-1.256,-0.0031457245,diff
187,-1.252,-0.0031500757,diff
188,-1.248,-0.0031520724,diff
189,-1.244,-0.003151834,diff
190,-1.24,-0.003149122,diff
191,-1.236,-0.0031440258,diff
192,-1.232,-0.0031368136,diff
193,-1.228,-0.0031270683,diff
194,-1.224,-0.0031147301,diff
195,-1.22,-0.0031000674,diff
196,-1.216,-0.0030829906,diff
197,-1.212,-0.0030632317,diff
198,-1.208,-0.0030415058,diff
199,-1.204,-0.00301677,diff
200,-1.2,-0.002989918,diff
201,-1.196,-0.0029605627,diff
202,-1.192,-0.0029289722,diff
203,-1.188,-0.0028947294,diff
204,-1.184,-0.0028580725,diff
205,-1.18,-0.0028191507,diff
206,-1.176,-0.0027777255,diff
207,-1.172,-0.0027341843,diff
208,-1.168,-0.0026881099,diff
209,-1.164,-0.0026402473,diff
210,-1.16,-0.0025895536,diff
211,-1.156,-0.0025369525,diff
212,-1.152,-0.0024823546,diff
213,-1.148,-0.0024255216,diff
214,-1.144,-0.0023666918,diff
215,-1.14,-0.0023058355,diff
216,-1.136,-0.0022433996,diff
217,-1.132,-0.002178371,diff
218,-1.128,-0.00211218,diff
219,-1.124,-0.00204432,diff
220,-1.12,-0.0019744337,diff
221,-1.116,-0.0019032359,diff
222,-1.112,-0.0018305182,diff
223,-1.108,-0.0017566979,diff
224,-1.104,-0.0016813874,diff
225,-1.1,-0.0016049743,diff
226,-1.096,-0.0015272796,diff
227,-1.092,-0.0014486611,diff
228,-1.088,-0.0013699234,diff
229,-1.084,-0.0012897253,diff
230,-1.08,-0.0012086928,diff
231,-1.076,-0.0011279583,diff
232,-1.072,-0.0010462999,diff
233,-1.068,-0.00096455216,diff
234,-1.064,-0.0008826256,diff
235,-1.06,-0.0008010864,diff
236,-1.056,-0.0007189512,diff
237,-1.052,-0.0006377697,diff
238,-1.048,-0.0005567074,diff
239,-1.044,-0.00047647953,diff
240,-1.04,-0.00039684772,diff
241,-1.036,-0.00031858683,diff
242,-1.032,-0.00024074316,diff
243,-1.028,-0.00016403198,diff
244,-1.024,-8.904934e-05,diff
245,-1.02,-1.5079975e-05,diff
246,-1.016,5.710125e-05,diff
247,-1.012,0.0001269579,diff
248,-1.008,0.0001951456,diff
249,-1.004,0.00026136637,diff
250,-1.0,0.00032526255,diff
251,-0.996,0.00038659573,diff
252,-0.992,0.0004453659,diff
253,-0.988,0.00050121546,diff
254,-0.984,0.0005542636,diff
255,-0.98,0.00060480833,diff
256,-0.976,0.0006515384,diff
257,-0.972,0.00069475174,diff
258,-0.968,0.0007352829,diff
259,-0.964,0.00077188015,diff
260,-0.96,0.0008047819,diff
261,-0.956,0.00083363056,diff
262,-0.952,0.0008583665,diff
263,-0.948,0.00087952614,diff
264,-0.944,0.00089633465,diff
265,-0.94,0.000908792,diff
266,-0.936,0.0009172559,diff
267,-0.932,0.00092071295,diff
268,-0.928,0.0009198785,diff
269,-0.924,0.00091421604,diff
270,-0.92,0.00090432167,diff
271,-0.916,0.0008894801,diff
272,-0.912,0.0008698702,diff
273,-0.908,0.0008456111,diff
274,-0.904,0.0008163452,diff
275,-0.9,0.00078219175,diff
276,-0.896,0.0007432103,diff
277,-0.892,0.00070005655,diff
278,-0.888,0.0006515384,diff
279,-0.884,0.0005982518,diff
280,-0.88,0.00054079294,diff
281,-0.876,0.0004786253,diff
282,-0.872,0.0004118681,diff
283,-0.868,0.00034034252,diff
284,-0.864,0.00026470423,diff
285,-0.86,0.00018501282,diff
286,-0.856,0.00010108948,diff
287,-0.852,1.3053417e-05,diff
288,-0.848,-7.843971e-05,diff
289,-0.844,-0.00017362833,diff
290,-0.84,-0.00027281046,diff
291,-0.836,-0.00037437677,diff
292,-0.832,-0.00047928095,diff
293,-0.828,-0.00058728456,diff
294,-0.824,-0.0006979108,diff
295,-0.82,-0.00081044436,diff
296,-0.816,-0.0009254813,diff
297,-0.812,-0.0010420084,diff
298,-0.808,-0.001160264,diff
299,-0.804,-0.0012798309,diff
300,-0.8,-0.00140059,diff
301,-0.796,-0.0015218854,diff
302,-0.792,-0.0016436577,diff
303,-0.788,-0.00176543,diff
304,-0.784,-0.001886785,diff
305,-0.78,-0.0020080805,diff
306,-0.776,-0.0021281838,diff
307,-0.772,-0.002247274,diff
308,-0.768,-0.0023648143,diff
309,-0.764,-0.0024805665,diff
310,-0.76,-0.002593577,diff
311,-0.756,-0.0027048588,diff
312,-0.752,-0.0028130412,diff
313,-0.748,-0.0029178858,diff
314,-0.744,-0.003019154,diff
315,-0.74,-0.0031172633,diff
316,-0.736,-0.0032112002,diff
317,-0.732,-0.0033009052,diff
318,-0.728,-0.003385961,diff
319,-0.724,-0.00346601,diff
320,-0.72,-0.003540516,diff
321,-0.716,-0.0036099553,diff
322,-0.712,-0.0036744475,diff
323,-0.708,-0.0037320852,diff
324,-0.704,-0.0037842393,diff
325,-0.7,-0.0038298965,diff
326,-0.696,-0.0038697124,diff
327,-0.692,-0.0039029121,diff
328,-0.688,-0.00392884,diff
329,-0.684,-0.0039485097,diff
330,-0.68,-0.0039613843,diff
331,-0.676,-0.0039671063,diff
332,-0.672,-0.003965795,diff
333,-0.668,-0.0039578676,diff
334,-0.664,-0.003942609,diff
335,-0.66,-0.0039206147,diff
336,-0.656,-0.0038917065,diff
337,-0.652,-0.0038557649,diff
338,-0.648,-0.0038129091,diff
339,-0.644,-0.0037637353,diff
340,-0.64,-0.003707707,diff
341,-0.636,-0.003645718,diff
342,-0.632,-0.0035772324,diff
343,-0.628,-0.0035028458,diff
344,-0.624,-0.0034223795,diff
345,-0.62,-0.0033366084,diff
346,-0.616,-0.0032456517,diff
347,-0.612,-0.0031493902,diff
348,-0.608,-0.0030483007,diff
349,-0.604,-0.0029430985,diff
350,-0.6,-0.0028332472,diff
351,-0.596,-0.0027196407,diff
352,-0.592,-0.0026035905,diff
353,-0.588,-0.002483368,diff
354,-0.584,-0.0023610592,diff
355,-0.58,-0.0022354722,diff
356,-0.576,-0.0021085143,diff
357,-0.572,-0.0019803047,diff
358,-0.568,-0.0018503666,diff
359,-0.564,-0.0017196536,diff
360,-0.56,-0.001589179,diff
361,-0.556,-0.0014582276,diff
362,-0.552,-0.0013282299,diff
363,-0.548,-0.0011984706,diff
364,-0.544,-0.0010703802,diff
365,-0.54,-0.0009433627,diff
366,-0.536,-0.00081950426,diff
367,-0.532,-0.0006979108,diff
368,-0.528,-0.0005790591,diff
369,-0.524,-0.00046366453,diff
370,-0.52,-0.0003515482,diff
371,-0.516,-0.00024396181,diff
372,-0.512,-0.00014030933,diff
373,-0.508,-4.2438507e-05,diff
374,-0.504,5.120039e-05,diff
375,-0.5,0.00013893843,diff
376,-0.496,0.00022113323,diff
377,-0.492,0.0002963543,diff
378,-0.488,0.00036597252,diff
379,-0.484,0.0004284978,diff
380,-0.48,0.00048464537,diff
381,-0.476,0.00053304434,diff
382,-0.472,0.00057417154,diff
383,-0.468,0.0006071925,diff
384,-0.464,0.0006325841,diff
385,-0.46,0.00064992905,diff
386,-0.456,0.0006583929,diff
387,-0.452,0.00065916777,diff
388,-0.448,0.0006505847,diff
389,-0.444,0.0006337166,diff
390,-0.44,0.00060784817,diff
391,-0.436,0.00057286024,diff
392,-0.432,0.0005286336,diff
393,-0.428,0.00047504902,diff
394,-0.424,0.00041240454,diff
395,-0.42,0.0003400445,diff
396,-0.416,0.00025850534,diff
397,-0.412,0.00016742945,diff
398,-0.408,6.663799e-05,diff
399,-0.404,-4.351139e-05,diff
400,-0.4,-0.00016325712,diff
401,-0.396,-0.00029277802,diff
402,-0.392,-0.00043213367,diff
403,-0.388,-0.00058084726,diff
404,-0.384,-0.0007388592,diff
405,-0.38,-0.0009072423,diff
406,-0.376,-0.0010849237,diff
407,-0.372,-0.0012725592,diff
408,-0.368,-0.0014687777,diff
409,-0.364,-0.0016753078,diff
410,-0.36,-0.001891315,diff
411,-0.356,-0.0021166801,diff
412,-0.352,-0.002352059,diff
413,-0.348,-0.0025966763,diff
414,-0.344,-0.0028507113,diff
415,-0.34,-0.003114581,diff
416,-0.336,-0.0033876896,diff
417,-0.332,-0.0036705732,diff
418,-0.328,-0.0039628744,diff
419,-0.324,-0.004264772,diff
420,-0.32,-0.004576206,diff
421,-0.316,-0.0048971176,diff
422,-0.312,-0.0052282214,diff
423,-0.308,-0.005568981,diff
424,-0.304,-0.0059193373,diff
425,-0.3,-0.0062794685,diff
426,-0.296,-0.0066496134,diff
427,-0.292,-0.00703001,diff
428,-0.288,-0.007420361,diff
429,-0.284,-0.007820606,diff
430,-0.28,-0.008232117,diff
431,-0.276,-0.0086532235,diff
432,-0.272,-0.009085357,diff
433,-0.268,-0.009529054,diff
434,-0.264,-0.009967685,diff
435,-0.26,-0.010385692,diff
436,-0.256,-0.010783076,diff
437,-0.252,-0.011160195,diff
438,-0.248,-0.011517346,diff
439,-0.244,-0.011855066,diff
440,-0.24,-0.012172341,diff
441,-0.236,-0.012471259,diff
442,-0.232,-0.012751162,diff
443,-0.228,-0.013012707,diff
444,-0.224,-0.013255358,diff
445,-0.22,-0.0134810805,diff
446,-0.216,-0.013688803,diff
447,-0.212,-0.013878763,diff
448,-0.208,-0.0140529275,diff
449,-0.204,-0.014210224,diff
450,-0.2,-0.014351726,diff
451,-0.196,-0.014477789,diff
452,-0.192,-0.014588654,diff
453,-0.188,-0.014685333,diff
454,-0.184,-0.014767647,diff
455,-0.18,-0.014836192,diff
456,-0.176,-0.014891684,diff
457,-0.172,-0.014934957,diff
458,-0.168,-0.014965415,diff
459,-0.164,-0.014984429,diff
460,-0.16,-0.0149924755,diff
461,-0.156,-0.014989793,diff
462,-0.152,-0.014977396,diff
463,-0.148,-0.014955342,diff
464,-0.144,-0.014924228,diff
465,-0.14,-0.014884472,diff
466,-0.136,-0.014837086,diff
467,-0.132,-0.01478225,diff
468,-0.128,-0.014721036,diff
469,-0.124,-0.014653027,diff
470,-0.12,-0.014579356,diff
471,-0.116,-0.014501154,diff
472,-0.112,-0.014417887,diff
473,-0.108,-0.0143306255,diff
474,-0.104,-0.014240086,diff
475,-0.1,-0.01414603,diff
476,-0.096,-0.014049709,diff
477,-0.092,-0.013951063,diff
478,-0.088,-0.013851345,diff
479,-0.084,-0.013750374,diff
480,-0.08,-0.013648868,diff
481,-0.076,-0.0135471225,diff
482,-0.072,-0.013445377,diff
483,-0.068,-0.013344824,diff
484,-0.064,-0.013245344,diff
485,-0.06,-0.013147771,diff
486,-0.056,-0.013050973,diff
487,-0.052,-0.012957275,diff
488,-0.048,-0.012865901,diff
489,-0.044,-0.012777865,diff
490,-0.04,-0.012692809,diff
491,-0.036,-0.012610972,diff
492,-0.032,-0.012533069,diff
493,-0.028,-0.012459338,diff
494,-0.024,-0.01238966,diff
495,-0.02,-0.012324274,diff
496,-0.016,-0.012263715,diff
497,-0.012,-0.012207627,diff
498,-0.008,-0.012156248,diff
499,-0.004,-0.0121103525,diff
500,0.0,-0.012068868,diff
501,0.004,-0.0120331645,diff
502,0.008,-0.012001753,diff
503,0.012,-0.011976004,diff
504,0.016,-0.011955082,diff
505,0.02,-0.011939228,diff
506,0.024,-0.011928439,diff
507,0.028,-0.0119226575,diff
508,0.032,-0.011921585,diff
509,0.036,-0.011925399,diff
510,0.04,-0.0119329095,diff
511,0.044,-0.011945665,diff
512,0.048,-0.011962116,diff
513,0.052,-0.011982739,diff
514,0.056,-0.012007356,diff
515,0.06,-0.012034893,diff
516,0.064,-0.012065947,diff
517,0.068,-0.012099922,diff
518,0.072,-0.012136519,diff
519,0.076,-0.012175381,diff
520,0.08,-0.012216151,diff
521,0.084,-0.012258947,diff
522,0.088,-0.012302458,diff
523,0.092,-0.012347937,diff
524,0.096,-0.012393177,diff
525,0.1,-0.0124384165,diff
526,0.104,-0.012483478,diff
527,0.108,-0.0125281215,diff
528,0.112,-0.012571514,diff
529,0.116,-0.012613177,diff
530,0.12,-0.012652874,diff
531,0.124,-0.0126904845,diff
532,0.128,-0.012724876,diff
533,0.132,-0.01275605,diff
534,0.136,-0.012782872,diff
535,0.14,-0.012805879,diff
536,0.144,-0.012824416,diff
537,0.148,-0.0128368735,diff
538,0.152,-0.012844145,diff
539,0.156,-0.012845039,diff
540,0.16,-0.0128388405,diff
541,0.164,-0.012825847,diff
542,0.168,-0.012804866,diff
543,0.172,-0.012776077,diff
544,0.176,-0.012737811,diff
545,0.18,-0.012691259,diff
546,0.184,-0.012634695,diff
547,0.188,-0.012567878,diff
548,0.192,-0.012490213,diff
549,0.196,-0.012401998,diff
550,0.2,-0.012301743,diff
551,0.204,-0.012189746,diff
552,0.208,-0.012065053,diff
553,0.212,-0.0119277835,diff
554,0.216,-0.011776805,diff
555,0.22,-0.011611998,diff
556,0.224,-0.011432648,diff
557,0.228,-0.011238515,diff
558,0.232,-0.011029601,diff
559,0.236,-0.010804534,diff
560,0.24,-0.010564029,diff
561,0.244,-0.010306835,diff
562,0.248,-0.010032773,diff
563,0.252,-0.009741306,diff
564,0.256,-0.009432316,diff
565,0.26,-0.009105325,diff
566,0.264,-0.008759201,diff
567,0.268,-0.008394897,diff
568,0.272,-0.00802809,diff
569,0.276,-0.0076733828,diff
570,0.28,-0.0073305964,diff
571,0.284,-0.0070001483,diff
572,0.288,-0.006680906,diff
573,0.292,-0.006372392,diff
574,0.296,-0.006075144,diff
575,0.3,-0.00578773,diff
576,0.304,-0.005510986,diff
577,0.308,-0.0052440763,diff
578,0.312,-0.004986644,diff
579,0.316,-0.004738748,diff
580,0.32,-0.004499376,diff
581,0.324,-0.0042688847,diff
582,0.328,-0.0040466785,diff
583,0.332,-0.0038329363,diff
584,0.336,-0.0036268234,diff
585,0.34,-0.0034288764,diff
586,0.344,-0.003238082,diff
587,0.348,-0.0030545592,diff
588,0.352,-0.0028779507,diff
589,0.356,-0.0027081966,diff
590,0.36,-0.002545178,diff
591,0.364,-0.0023881793,diff
592,0.368,-0.0022377372,diff
593,0.372,-0.0020930767,diff
594,0.376,-0.001954019,diff
595,0.38,-0.0018206835,diff
596,0.384,-0.0016927123,diff
597,0.388,-0.001570046,diff
598,0.392,-0.001452446,diff
599,0.396,-0.001339078,diff
600,0.4,-0.0012315512,diff
601,0.404,-0.0011278391,diff
602,0.408,-0.0010287762,diff
603,0.412,-0.0009340644,diff
604,0.416,-0.00084388256,diff
605,0.42,-0.0007573366,diff
606,0.424,-0.00067418814,diff
607,0.428,-0.0005956888,diff
608,0.432,-0.00052034855,diff
609,0.436,-0.00044882298,diff
610,0.44,-0.00038033724,diff
611,0.444,-0.00031542778,diff
612,0.448,-0.00025349855,diff
613,0.452,-0.00019544363,diff
614,0.456,-0.00013941526,diff
615,0.46,-8.6545944e-05,diff
616,0.464,-3.629923e-05,diff
617,0.468,1.0728836e-05,diff
618,0.472,5.543232e-05,diff
619,0.476,9.75728e-05,diff
620,0.48,0.00013697147,diff
621,0.484,0.00017410517,diff
622,0.488,0.00020903349,diff
623,0.492,0.00024187565,diff
624,0.496,0.0002720952,diff
625,0.5,0.0003002882,diff
626,0.504,0.00032639503,diff
627,0.508,0.00035065413,diff
628,0.512,0.0003733039,diff
629,0.516,0.0003938675,diff
630,0.52,0.00041240454,diff
631,0.524,0.00042957067,diff
632,0.528,0.00044453144,diff
633,0.532,0.00045782328,diff
634,0.536,0.00046986341,diff
635,0.54,0.00048023462,diff
636,0.544,0.0004890561,diff
637,0.548,0.0004964471,diff
638,0.552,0.00050234795,diff
639,0.556,0.0005069375,diff
640,0.56,0.0005096197,diff
641,0.564,0.00051152706,diff
642,0.568,0.0005121827,diff
643,0.572,0.00051128864,diff
644,0.576,0.0005092025,diff
645,0.58,0.0005058646,diff
646,0.584,0.0005018115,diff
647,0.588,0.00049602985,diff
648,0.592,0.00048941374,diff
649,0.596,0.00048154593,diff
650,0.6,0.00047302246,diff
651,0.604,0.0004632473,diff
652,0.608,0.00045228004,diff
653,0.612,0.00044059753,diff
654,0.616,0.00042796135,diff
655,0.62,0.0004143715,diff
656,0.624,0.00039964914,diff
657,0.628,0.00038391352,diff
658,0.632,0.00036752224,diff
659,0.636,0.0003503561,diff
660,0.64,0.0003324151,diff
661,0.644,0.00031340122,diff
662,0.648,0.00029367208,diff
663,0.652,0.0002733469,diff
664,0.656,0.00025194883,diff
665,0.66,0.00023013353,diff
666,0.664,0.00020730495,diff
667,0.668,0.00018405914,diff
668,0.672,0.00015980005,diff
669,0.676,0.00013518333,diff
670,0.68,0.00010937452,diff
671,0.684,8.3208084e-05,diff
672,0.688,5.64456e-05,diff
673,0.692,2.8848648e-05,diff
674,0.696,1.2516975e-06,diff
675,0.7,-2.759695e-05,diff
676,0.704,-5.7280064e-05,diff
677,0.708,-8.684397e-05,diff
678,0.712,-0.00011712313,diff
679,0.716,-0.00014817715,diff
680,0.72,-0.00018018484,diff
681,0.724,-0.00021189451,diff
682,0.728,-0.00024455786,diff
683,0.732,-0.0002772808,diff
684,0.736,-0.00031131506,diff
685,0.74,-0.00034475327,diff
686,0.744,-0.00037962198,diff
687,0.748,-0.00041425228,diff
688,0.752,-0.00045013428,diff
689,0.756,-0.00048589706,diff
690,0.76,-0.0005220175,diff
691,0.764,-0.00055897236,diff
692,0.768,-0.00059586763,diff
693,0.772,-0.00063323975,diff
694,0.776,-0.0006715059,diff
695,0.78,-0.0007096529,diff
696,0.784,-0.0007481575,diff
697,0.788,-0.0007868409,diff
698,0.792,-0.0008262992,diff
699,0.796,-0.0008658767,diff
700,0.8,-0.00090545416,diff
701,0.804,-0.0009458661,diff
702,0.808,-0.0009863377,diff
703,0.812,-0.0010274053,diff
704,0.816,-0.0010681748,diff
705,0.82,-0.0011096001,diff
706,0.824,-0.0011509061,diff
707,0.828,-0.0011923909,diff
708,0.832,-0.0012345314,diff
709,0.836,-0.0012766719,diff
710,0.84,-0.00131917,diff
711,0.844,-0.0013611913,diff
712,0.848,-0.0014044046,diff
713,0.852,-0.0014470816,diff
714,0.856,-0.0014899373,diff
715,0.86,-0.0015328526,diff
716,0.864,-0.0015756488,diff
717,0.868,-0.001619339,diff
718,0.872,-0.001662612,diff
719,0.876,-0.0017060041,diff
720,0.88,-0.001749754,diff
721,0.884,-0.0017932057,diff
722,0.888,-0.001836896,diff
723,0.892,-0.0018806458,diff
724,0.896,-0.0019240379,diff
725,0.9,-0.0019675493,diff
726,0.904,-0.0020111203,diff
727,0.908,-0.0020546913,diff
728,0.912,-0.0020982623,diff
729,0.916,-0.0021416545,diff
730,0.92,-0.0021852255,diff
731,0.924,-0.002228558,diff
732,0.928,-0.0022715926,diff
733,0.932,-0.0023147464,diff
734,0.936,-0.0023577213,diff
735,0.94,-0.0024004579,diff
736,0.944,-0.0024433136,diff
737,0.948,-0.0024858117,diff
738,0.952,-0.002528131,diff
739,0.956,-0.0025700927,diff
740,0.96,-0.0026118755,diff
741,0.964,-0.002654016,diff
742,0.968,-0.0026953816,diff
743,0.972,-0.0027368665,diff
744,0.976,-0.002777934,diff
745,0.98,-0.0028187633,diff
746,0.984,-0.0028589368,diff
747,0.988,-0.0028992295,diff
748,0.992,-0.0029391646,diff
749,0.996,-0.002978325,diff
750,1.0,-0.0030179024,diff
751,1.004,-0.0030563474,diff
752,1.008,-0.0030944347,diff
753,1.012,-0.0031328201,diff
754,1.016,-0.0031706095,diff
755,1.02,-0.003207922,diff
756,1.024,-0.003244698,diff
757,1.028,-0.003281355,diff
758,1.032,-0.0033172965,diff
759,1.036,-0.0033527017,diff
760,1.04,-0.0033877492,diff
761,1.044,-0.00342232,diff
762,1.048,-0.0034566522,diff
763,1.052,-0.003489852,diff
764,1.056,-0.0035229325,diff
765,1.06,-0.003555715,diff
766,1.064,-0.0035878718,diff
767,1.068,-0.003619045,diff
768,1.072,-0.0036499202,diff
769,1.076,-0.0036804974,diff
770,1.08,-0.0037098825,diff
771,1.084,-0.003739059,diff
772,1.088,-0.0037674904,diff
773,1.092,-0.0037953258,diff
774,1.096,-0.0038225353,diff
775,1.1,-0.003849268,diff
776,1.104,-0.0038753152,diff
777,1.108,-0.0039003491,diff
778,1.112,-0.003924966,diff
779,1.116,-0.0039488077,diff
780,1.12,-0.003972113,diff
781,1.124,-0.0039944053,diff
782,1.128,-0.00401631,diff
783,1.132,-0.0040376782,diff
784,1.136,-0.004057944,diff
785,1.14,-0.004077345,diff
786,1.144,-0.0040962994,diff
787,1.148,-0.00411433,diff
788,1.152,-0.004131615,diff
789,1.156,-0.0041479766,diff
790,1.16,-0.004163742,diff
791,1.164,-0.004178643,diff
792,1.168,-0.0041927993,diff
793,1.172,-0.004205495,diff
794,1.176,-0.00421831,diff
795,1.18,-0.0042296946,diff
796,1.184,-0.0042410195,diff
797,1.188,-0.004250914,diff
798,1.192,-0.004260093,diff
799,1.196,-0.0042681694,diff
800,1.2,-0.004275769,diff
801,1.204,-0.0042821467,diff
802,1.208,-0.004287958,diff
803,1.212,-0.0042928457,diff
804,1.216,-0.004296392,diff
805,1.22,-0.004299253,diff
806,1.224,-0.0043016076,diff
807,1.228,-0.0043029785,diff
808,1.232,-0.0043031573,diff
809,1.236,-0.0043027103,diff
810,1.24,-0.004301369,diff
811,1.244,-0.004298955,diff
812,1.248,-0.00429523,diff
813,1.252,-0.004290998,diff
814,1.256,-0.004286021,diff
815,1.26,-0.004279822,diff
816,1.264,-0.004273087,diff
817,1.268,-0.0042649806,diff
818,1.272,-0.004256487,diff
819,1.276,-0.0042464137,diff
820,1.28,-0.0042359233,diff
821,1.284,-0.004223764,diff
822,1.288,-0.0042113364,diff
823,1.292,-0.0041980743,diff
824,1.296,-0.0041839182,diff
825,1.3,-0.004168421,diff
826,1.304,-0.0041519105,diff
827,1.308,-0.0041350126,diff
828,1.312,-0.004116446,diff
829,1.316,-0.0040970147,diff
830,1.32,-0.0040774345,diff
831,1.324,-0.004056722,diff
832,1.328,-0.004034668,diff
833,1.332,-0.0040117204,diff
834,1.336,-0.003988266,diff
835,1.34,-0.0039639175,diff
836,1.344,-0.003938228,diff
837,1.348,-0.003911495,diff
838,1.352,-0.0038846731,diff
839,1.356,-0.0038562417,diff
840,1.36,-0.0038271844,diff
841,1.364,-0.0037971735,diff
842,1.368,-0.0037662983,diff
843,1.372,-0.003734827,diff
844,1.376,-0.003702253,diff
845,1.38,-0.003668666,diff
846,1.384,-0.0036341846,diff
847,1.388,-0.003599137,diff
848,1.392,-0.0035631359,diff
849,1.396,-0.00352633,diff
850,1.4,-0.0034887493,diff
851,1.404,-0.0034505725,diff
852,1.408,-0.003410697,diff
853,1.412,-0.003370881,diff
854,1.416,-0.0033299625,diff
855,1.42,-0.0032886565,diff
856,1.424,-0.0032458603,diff
857,1.428,-0.0032028258,diff
858,1.432,-0.0031587481,diff
859,1.436,-0.0031142533,diff
860,1.44,-0.0030691326,diff
861,1.444,-0.0030227304,diff
862,1.448,-0.0029761493,diff
863,1.452,-0.0029283464,diff
864,1.456,-0.0028806329,diff
865,1.46,-0.002831459,diff
866,1.464,-0.0027819574,diff
867,1.468,-0.002732128,diff
868,1.472,-0.0026809275,diff
869,1.476,-0.0026298463,diff
870,1.48,-0.0025778115,diff
871,1.484,-0.0025249124,diff
872,1.488,-0.0024718344,diff
873,1.492,-0.0024181306,diff
874,1.496,-0.0023639798,diff
875,1.5,-0.0023092628,diff
876,1.504,-0.0022538006,diff
877,1.508,-0.0021980703,diff
878,1.512,-0.0021419823,diff
879,1.516,-0.002085507,diff
880,1.52,-0.0020282269,diff
881,1.524,-0.00197047,diff
882,1.528,-0.0019125044,diff
883,1.532,-0.0018542856,diff
884,1.536,-0.0017954856,diff
885,1.54,-0.0017365068,diff
886,1.544,-0.0016772747,diff
887,1.548,-0.0016175956,diff
888,1.552,-0.0015575737,diff
889,1.556,-0.0014971346,diff
890,1.56,-0.0014368743,diff
891,1.564,-0.0013759285,diff
892,1.568,-0.001314953,diff
893,1.572,-0.0012539178,diff
894,1.576,-0.001192838,diff
895,1.58,-0.0011313856,diff
896,1.584,-0.0010699779,diff
897,1.588,-0.0010083914,diff
898,1.592,-0.0009461194,diff
899,1.596,-0.0008844733,diff
900,1.6,-0.00082296133,diff
901,1.604,-0.0007611662,diff
902,1.608,-0.0006994456,diff
903,1.612,-0.0006377548,diff
904,1.616,-0.0005759001,diff
905,1.62,-0.000514254,diff
906,1.624,-0.0004531443,diff
907,1.628,-0.00039161742,diff
908,1.632,-0.00033047795,diff
909,1.636,-0.00027021766,diff
910,1.64,-0.00020936131,diff
911,1.644,-0.00014866889,diff
912,1.648,-8.867681e-05,diff
913,1.652,-2.8848648e-05,diff
914,1.656,3.08007e-05,diff
915,1.66,8.9630485e-05,diff
916,1.664,0.00014829636,diff
917,1.668,0.0002065748,diff
918,1.672,0.00026407838,diff
919,1.676,0.0003219247,diff
920,1.68,0.0003783852,diff
921,1.684,0.00043469667,diff
922,1.688,0.0004904717,diff
923,1.692,0.0005455315,diff
924,1.696,0.00060001016,diff
925,1.7,0.00065380335,diff
926,1.704,0.00070665777,diff
927,1.708,0.00075890124,diff
928,1.712,0.0008107573,diff
929,1.716,0.0008612126,diff
930,1.72,0.0009109229,diff
931,1.724,0.00096035004,diff
932,1.728,0.0010085702,diff
933,1.732,0.0010556579,diff
934,1.736,0.0011015832,diff
935,1.74,0.0011469126,diff
936,1.744,0.0011913478,diff
937,1.748,0.0012342632,diff
938,1.752,0.0012762696,diff
939,1.756,0.0013169497,diff
940,1.76,0.0013567358,diff
941,1.764,0.0013953298,diff
942,1.768,0.0014324039,diff
943,1.772,0.0014684051,diff
944,1.776,0.0015030503,diff
945,1.78,0.0015361086,diff
946,1.784,0.0015681684,diff
947,1.788,0.0015983656,diff
948,1.792,0.0016271025,diff
949,1.796,0.0016546771,diff
950,1.8,0.0016803741,diff
951,1.804,0.0017043203,diff
952,1.808,0.0017269477,diff
953,1.812,0.0017477795,diff
954,1.816,0.0017671958,diff
955,1.82,0.0017842352,diff
956,1.824,0.0018001944,diff
957,1.828,0.0018134713,diff
958,1.832,0.0018257946,diff
959,1.836,0.001835607,diff
960,1.84,0.0018432811,diff
961,1.844,0.0018493161,diff
962,1.848,0.001853317,diff
963,1.852,0.0018551797,diff
964,1.856,0.001854822,diff
965,1.86,0.0018520132,diff
966,1.864,0.0018473193,diff
967,1.868,0.0018404052,diff
968,1.872,0.0018311962,diff
969,1.876,0.0018192828,diff
970,1.88,0.0018053278,diff
971,1.884,0.0017887019,diff
972,1.888,0.0017694421,diff
973,1.892,0.0017479062,diff
974,1.896,0.0017238408,diff
975,1.9,0.0016968548,diff
976,1.904,0.001667548,diff
977,1.908,0.0016352013,diff
978,1.912,0.0016001426,diff
979,1.916,0.0015622042,diff
980,1.92,0.0015213192,diff
981,1.924,0.0014778301,diff
982,1.928,0.0014311112,diff
983,1.932,0.0013814159,diff
984,1.936,0.0013288781,diff
985,1.94,0.0012730137,diff
986,1.944,0.0012139771,diff
987,1.948,0.001151897,diff
988,1.952,0.0010862891,diff
989,1.956,0.001017537,diff
990,1.96,0.0009454191,diff
991,1.964,0.00086953305,diff
992,1.968,0.00079024583,diff
993,1.972,0.000707726,diff
994,1.976,0.0006214874,diff
995,1.98,0.0005317768,diff
996,1.984,0.0004382981,diff
997,1.988,0.0003408068,diff
998,1.992,0.00023967354,diff
999,1.996,0.00013511744,diff
1000,2.0,2.6421621e-05,diff


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_500/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_500/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_500/sol_nn.csv <==
,X_x,value,name
0,-2.0,3.251899e-05,sol_nn
1,-1.996,0.0021215803,sol_nn
2,-1.992,0.004215177,sol_nn
3,-1.988,0.006311691,sol_nn
4,-1.984,0.0084124105,sol_nn
5,-1.98,0.0105167655,sol_nn
6,-1.976,0.012624325,sol_nn
7,-1.972,0.014735207,sol_nn
8,-1.968,0.016849313,sol_nn
9,-1.964,0.018966619,sol_nn
10,-1.96,0.021087188,sol_nn
11,-1.956,0.02321034,sol_nn
12,-1.952,0.02533685,sol_nn
13,-1.948,0.027465623,sol_nn
14,-1.944,0.029597312,sol_nn
15,-1.94,0.03173125,sol_nn
16,-1.936,0.033868093,sol_nn
17,-1.932,0.03600734,sol_nn
18,-1.928,0.038148735,sol_nn
19,-1.924,0.04029235,sol_nn
20,-1.92,0.04243805,sol_nn
21,-1.916,0.04458556,sol_nn
22,-1.912,0.04673552,sol_nn
23,-1.908,0.04888704,sol_nn
24,-1.904,0.051040247,sol_nn
25,-1.9,0.05319529,sol_nn
26,-1.896,0.055351846,sol_nn
27,-1.892,0.05751004,sol_nn
28,-1.888,0.05966959,sol_nn
29,-1.884,0.06183022,sol_nn
30,-1.88,0.063992456,sol_nn
31,-1.876,0.06615619,sol_nn
32,-1.872,0.06832036,sol_nn
33,-1.868,0.07048577,sol_nn
34,-1.864,0.072652504,sol_nn
35,-1.86,0.07481989,sol_nn
36,-1.856,0.07698824,sol_nn
37,-1.852,0.079156764,sol_nn
38,-1.848,0.081326365,sol_nn
39,-1.844,0.08349696,sol_nn
40,-1.84,0.0856674,sol_nn
41,-1.836,0.08783876,sol_nn
42,-1.832,0.09001057,sol_nn
43,-1.828,0.09218242,sol_nn
44,-1.824,0.09435447,sol_nn
45,-1.82,0.09652703,sol_nn
46,-1.816,0.09869952,sol_nn
47,-1.812,0.100872226,sol_nn
48,-1.808,0.10304488,sol_nn
49,-1.804,0.105217434,sol_nn
50,-1.8,0.107390046,sol_nn
51,-1.796,0.1095623,sol_nn
52,-1.792,0.11173451,sol_nn
53,-1.788,0.11390622,sol_nn
54,-1.784,0.11607775,sol_nn
55,-1.78,0.11824922,sol_nn
56,-1.776,0.12042004,sol_nn
57,-1.772,0.12259019,sol_nn
58,-1.768,0.12475967,sol_nn
59,-1.764,0.12692904,sol_nn
60,-1.76,0.1290977,sol_nn
61,-1.756,0.13126546,sol_nn
62,-1.752,0.13343285,sol_nn
63,-1.748,0.13559918,sol_nn
64,-1.744,0.13776498,sol_nn
65,-1.74,0.13992974,sol_nn
66,-1.736,0.14209396,sol_nn
67,-1.732,0.14425696,sol_nn
68,-1.728,0.14641902,sol_nn
69,-1.724,0.14858009,sol_nn
70,-1.72,0.15074055,sol_nn
71,-1.716,0.1528996,sol_nn
72,-1.712,0.15505764,sol_nn
73,-1.708,0.15721458,sol_nn
74,-1.704,0.15937033,sol_nn
75,-1.7,0.16152488,sol_nn
76,-1.696,0.16367891,sol_nn
77,-1.692,0.1658307,sol_nn
78,-1.688,0.16798209,sol_nn
79,-1.684,0.17013167,sol_nn
80,-1.68,0.17228048,sol_nn
81,-1.676,0.1744275,sol_nn
82,-1.672,0.17657341,sol_nn
83,-1.668,0.17871808,sol_nn
84,-1.664,0.18086134,sol_nn
85,-1.66,0.18300301,sol_nn
86,-1.656,0.18514407,sol_nn
87,-1.652,0.18728332,sol_nn
88,-1.648,0.18942107,sol_nn
89,-1.644,0.19155705,sol_nn
90,-1.64,0.19369245,sol_nn
91,-1.636,0.19582583,sol_nn
92,-1.632,0.19795813,sol_nn
93,-1.628,0.20008881,sol_nn
94,-1.624,0.20221813,sol_nn
95,-1.62,0.204346,sol_nn
96,-1.616,0.2064725,sol_nn
97,-1.612,0.20859766,sol_nn
98,-1.608,0.21072109,sol_nn
99,-1.604,0.21284379,sol_nn
100,-1.6,0.21496446,sol_nn
101,-1.596,0.21708387,sol_nn
102,-1.592,0.21920195,sol_nn
103,-1.588,0.22131883,sol_nn
104,-1.584,0.22343418,sol_nn
105,-1.58,0.22554785,sol_nn
106,-1.576,0.22766069,sol_nn
107,-1.572,0.2297721,sol_nn
108,-1.568,0.231882,sol_nn
109,-1.564,0.23399088,sol_nn
110,-1.56,0.23609832,sol_nn
111,-1.556,0.23820439,sol_nn
112,-1.552,0.24030975,sol_nn
113,-1.548,0.24241352,sol_nn
114,-1.544,0.24451622,sol_nn
115,-1.54,0.24661785,sol_nn
116,-1.536,0.24871811,sol_nn
117,-1.532,0.25081742,sol_nn
118,-1.528,0.2529156,sol_nn
119,-1.524,0.25501293,sol_nn
120,-1.52,0.25710905,sol_nn
121,-1.516,0.2592041,sol_nn
122,-1.512,0.26129863,sol_nn
123,-1.508,0.26339185,sol_nn
124,-1.504,0.26548424,sol_nn
125,-1.5,0.2675759,sol_nn
126,-1.496,0.2696671,sol_nn
127,-1.492,0.27175725,sol_nn
128,-1.488,0.27384657,sol_nn
129,-1.484,0.27593535,sol_nn
130,-1.48,0.27802348,sol_nn
131,-1.476,0.28011137,sol_nn
132,-1.472,0.282198,sol_nn
133,-1.468,0.2842847,sol_nn
134,-1.464,0.286371,sol_nn
135,-1.46,0.28845653,sol_nn
136,-1.456,0.29054162,sol_nn
137,-1.452,0.29262674,sol_nn
138,-1.448,0.29471186,sol_nn
139,-1.444,0.2967961,sol_nn
140,-1.44,0.2988807,sol_nn
141,-1.436,0.30096528,sol_nn
142,-1.432,0.3030493,sol_nn
143,-1.428,0.30513364,sol_nn
144,-1.424,0.30721816,sol_nn
145,-1.42,0.30930257,sol_nn
146,-1.416,0.31138727,sol_nn
147,-1.412,0.31347227,sol_nn
148,-1.408,0.3155573,sol_nn
149,-1.404,0.3176431,sol_nn
150,-1.4,0.3197287,sol_nn
151,-1.396,0.3218152,sol_nn
152,-1.392,0.32390162,sol_nn
153,-1.388,0.32598943,sol_nn
154,-1.384,0.32807738,sol_nn
155,-1.38,0.33016598,sol_nn
156,-1.376,0.33225587,sol_nn
157,-1.372,0.33434615,sol_nn
158,-1.368,0.33643723,sol_nn
159,-1.364,0.33852935,sol_nn
160,-1.36,0.3406222,sol_nn
161,-1.356,0.34271634,sol_nn
162,-1.352,0.34481168,sol_nn
163,-1.348,0.34690773,sol_nn
164,-1.344,0.34900522,sol_nn
165,-1.34,0.35110396,sol_nn
166,-1.336,0.35320413,sol_nn
167,-1.332,0.35530555,sol_nn
168,-1.328,0.35740846,sol_nn
169,-1.324,0.35951307,sol_nn
170,-1.32,0.36161903,sol_nn
171,-1.316,0.36372632,sol_nn
172,-1.312,0.36583555,sol_nn
173,-1.308,0.36794657,sol_nn
174,-1.304,0.37005886,sol_nn
175,-1.3,0.37217337,sol_nn
176,-1.296,0.37428945,sol_nn
177,-1.292,0.3764077,sol_nn
178,-1.288,0.37852755,sol_nn
179,-1.284,0.38064948,sol_nn
180,-1.28,0.3827739,sol_nn
181,-1.276,0.38490003,sol_nn
182,-1.272,0.38702822,sol_nn
183,-1.268,0.3891585,sol_nn
184,-1.264,0.39129096,sol_nn
185,-1.26,0.39342558,sol_nn
186,-1.256,0.39556265,sol_nn
187,-1.252,0.39770192,sol_nn
188,-1.248,0.3998435,sol_nn
189,-1.244,0.40198737,sol_nn
190,-1.24,0.40413365,sol_nn
191,-1.236,0.40628237,sol_nn
192,-1.232,0.40843314,sol_nn
193,-1.228,0.41058648,sol_nn
194,-1.224,0.41274244,sol_nn
195,-1.22,0.41490066,sol_nn
196,-1.216,0.41706136,sol_nn
197,-1.212,0.41922468,sol_nn
198,-1.208,0.42139006,sol_nn
199,-1.204,0.42355835,sol_nn
200,-1.2,0.42572877,sol_nn
201,-1.196,0.42790174,sol_nn
202,-1.192,0.4300769,sol_nn
203,-1.188,0.4322548,sol_nn
204,-1.184,0.434435,sol_nn
205,-1.18,0.43661755,sol_nn
206,-1.176,0.43880254,sol_nn
207,-1.172,0.44098964,sol_nn
208,-1.168,0.44317937,sol_nn
209,-1.164,0.4453708,sol_nn
210,-1.16,0.4475651,sol_nn
211,-1.156,0.44976127,sol_nn
212,-1.152,0.4519595,sol_nn
213,-1.148,0.45415992,sol_nn
214,-1.144,0.4563623,sol_nn
215,-1.14,0.45856678,sol_nn
216,-1.136,0.46077278,sol_nn
217,-1.132,0.46298143,sol_nn
218,-1.128,0.46519122,sol_nn
219,-1.124,0.4674027,sol_nn
220,-1.12,0.46961614,sol_nn
221,-1.116,0.4718309,sol_nn
222,-1.112,0.47404724,sol_nn
223,-1.108,0.47626466,sol_nn
224,-1.104,0.4784836,sol_nn
225,-1.1,0.48070356,sol_nn
226,-1.096,0.48292488,sol_nn
227,-1.092,0.48514706,sol_nn
228,-1.088,0.4873694,sol_nn
229,-1.084,0.4895932,sol_nn
230,-1.08,0.4918178,sol_nn
231,-1.076,0.49404216,sol_nn
232,-1.072,0.49626738,sol_nn
233,-1.068,0.49849278,sol_nn
234,-1.064,0.50071824,sol_nn
235,-1.06,0.50294346,sol_nn
236,-1.056,0.50516915,sol_nn
237,-1.052,0.5073939,sol_nn
238,-1.048,0.5096186,sol_nn
239,-1.044,0.51184237,sol_nn
240,-1.04,0.5140656,sol_nn
241,-1.036,0.51628745,sol_nn
242,-1.032,0.5185089,sol_nn
243,-1.028,0.5207292,sol_nn
244,-1.024,0.5229477,sol_nn
245,-1.02,0.5251654,sol_nn
246,-1.016,0.5273811,sol_nn
247,-1.012,0.5295946,sol_nn
248,-1.008,0.53180635,sol_nn
249,-1.004,0.5340162,sol_nn
250,-1.0,0.53622365,sol_nn
251,-0.996,0.53842854,sol_nn
252,-0.992,0.54063094,sol_nn
253,-0.988,0.5428304,sol_nn
254,-0.984,0.545027,sol_nn
255,-0.98,0.5472211,sol_nn
256,-0.976,0.5494115,sol_nn
257,-0.972,0.5515983,sol_nn
258,-0.968,0.55378246,sol_nn
259,-0.964,0.5559626,sol_nn
260,-0.96,0.5581391,sol_nn
261,-0.956,0.56031156,sol_nn
262,-0.952,0.56247985,sol_nn
263,-0.948,0.56464463,sol_nn
264,-0.944,0.566805,sol_nn
265,-0.94,0.568961,sol_nn
266,-0.936,0.57111317,sol_nn
267,-0.932,0.57326025,sol_nn
268,-0.928,0.575403,sol_nn
269,-0.924,0.5775409,sol_nn
270,-0.92,0.57967454,sol_nn
271,-0.916,0.5818033,sol_nn
272,-0.912,0.58392733,sol_nn
273,-0.908,0.58604664,sol_nn
274,-0.904,0.58816093,sol_nn
275,-0.9,0.59027046,sol_nn
276,-0.896,0.59237504,sol_nn
277,-0.892,0.5944755,sol_nn
278,-0.888,0.59657055,sol_nn
279,-0.884,0.5986608,sol_nn
280,-0.88,0.600747,sol_nn
281,-0.876,0.60282844,sol_nn
282,-0.872,0.60490525,sol_nn
283,-0.868,0.6069773,sol_nn
284,-0.864,0.6090452,sol_nn
285,-0.86,0.61110914,sol_nn
286,-0.856,0.6131689,sol_nn
287,-0.852,0.6152244,sol_nn
288,-0.848,0.6172765,sol_nn
289,-0.844,0.6193249,sol_nn
290,-0.84,0.62136936,sol_nn
291,-0.836,0.62341136,sol_nn
292,-0.832,0.62545,sol_nn
293,-0.828,0.6274856,sol_nn
294,-0.824,0.62951857,sol_nn
295,-0.82,0.6315497,sol_nn
296,-0.816,0.63357824,sol_nn
297,-0.812,0.6356053,sol_nn
298,-0.808,0.6376306,sol_nn
299,-0.804,0.63965464,sol_nn
300,-0.8,0.6416775,sol_nn
301,-0.796,0.64369977,sol_nn
302,-0.792,0.64572155,sol_nn
303,-0.788,0.6477434,sol_nn
304,-0.784,0.6497657,sol_nn
305,-0.78,0.651788,sol_nn
306,-0.776,0.65381145,sol_nn
307,-0.772,0.6558359,sol_nn
308,-0.768,0.657862,sol_nn
309,-0.764,0.6598899,sol_nn
310,-0.76,0.6619204,sol_nn
311,-0.756,0.6639527,sol_nn
312,-0.752,0.66598815,sol_nn
313,-0.748,0.66802686,sol_nn
314,-0.744,0.6700692,sol_nn
315,-0.74,0.6721147,sol_nn
316,-0.736,0.67416435,sol_nn
317,-0.732,0.6762183,sol_nn
318,-0.728,0.67827684,sol_nn
319,-0.724,0.68034035,sol_nn
320,-0.72,0.6824094,sol_nn
321,-0.716,0.6844835,sol_nn
322,-0.712,0.68656266,sol_nn
323,-0.708,0.68864864,sol_nn
324,-0.704,0.69074005,sol_nn
325,-0.7,0.69283795,sol_nn
326,-0.696,0.6949418,sol_nn
327,-0.692,0.69705224,sol_nn
328,-0.688,0.6991699,sol_nn
329,-0.684,0.70129377,sol_nn
330,-0.68,0.70342445,sol_nn
331,-0.676,0.70556235,sol_nn
332,-0.672,0.7077073,sol_nn
333,-0.668,0.7098588,sol_nn
334,-0.664,0.7120176,sol_nn
335,-0.66,0.71418315,sol_nn
336,-0.656,0.71635574,sol_nn
337,-0.652,0.7185353,sol_nn
338,-0.648,0.7207217,sol_nn
339,-0.644,0.72291446,sol_nn
340,-0.64,0.7251141,sol_nn
341,-0.636,0.7273197,sol_nn
342,-0.632,0.72953176,sol_nn
343,-0.628,0.7317497,sol_nn
344,-0.624,0.73397374,sol_nn
345,-0.62,0.73620313,sol_nn
346,-0.616,0.7384378,sol_nn
347,-0.612,0.7406776,sol_nn
348,-0.608,0.74292225,sol_nn
349,-0.604,0.74517107,sol_nn
350,-0.6,0.7474245,sol_nn
351,-0.596,0.7496817,sol_nn
352,-0.592,0.7519413,sol_nn
353,-0.588,0.7542051,sol_nn
354,-0.584,0.75647104,sol_nn
355,-0.58,0.7587403,sol_nn
356,-0.576,0.7610108,sol_nn
357,-0.572,0.7632826,sol_nn
358,-0.568,0.7655561,sol_nn
359,-0.564,0.76783043,sol_nn
360,-0.56,0.7701045,sol_nn
361,-0.556,0.77237904,sol_nn
362,-0.552,0.7746526,sol_nn
363,-0.548,0.776926,sol_nn
364,-0.544,0.77919763,sol_nn
365,-0.54,0.78146833,sol_nn
366,-0.536,0.78373575,sol_nn
367,-0.532,0.7860009,sol_nn
368,-0.528,0.7882634,sol_nn
369,-0.524,0.7905224,sol_nn
370,-0.52,0.7927781,sol_nn
371,-0.516,0.7950292,sol_nn
372,-0.512,0.79727644,sol_nn
373,-0.508,0.7995179,sol_nn
374,-0.504,0.8017552,sol_nn
375,-0.5,0.8039865,sol_nn
376,-0.496,0.8062123,sol_nn
377,-0.492,0.80843115,sol_nn
378,-0.488,0.8106443,sol_nn
379,-0.484,0.8128505,sol_nn
380,-0.48,0.8150502,sol_nn
381,-0.476,0.81724215,sol_nn
382,-0.472,0.8194269,sol_nn
383,-0.468,0.82160354,sol_nn
384,-0.464,0.8237725,sol_nn
385,-0.46,0.8259334,sol_nn
386,-0.456,0.82808554,sol_nn
387,-0.452,0.8302299,sol_nn
388,-0.448,0.8323649,sol_nn
389,-0.444,0.8344916,sol_nn
390,-0.44,0.8366093,sol_nn
391,-0.436,0.83871794,sol_nn
392,-0.432,0.8408173,sol_nn
393,-0.428,0.8429073,sol_nn
394,-0.424,0.8449882,sol_nn
395,-0.42,0.84705955,sol_nn
396,-0.416,0.8491216,sol_nn
397,-0.412,0.8511741,sol_nn
398,-0.408,0.8532169,sol_nn
399,-0.404,0.8552503,sol_nn
400,-0.4,0.8572742,sol_nn
401,-0.396,0.8592882,sol_nn
402,-0.392,0.8612925,sol_nn
403,-0.388,0.8632873,sol_nn
404,-0.384,0.8652729,sol_nn
405,-0.38,0.8672482,sol_nn
406,-0.376,0.8692141,sol_nn
407,-0.372,0.87117004,sol_nn
408,-0.368,0.8731174,sol_nn
409,-0.364,0.8750545,sol_nn
410,-0.36,0.87698203,sol_nn
411,-0.356,0.8789003,sol_nn
412,-0.352,0.8808085,sol_nn
413,-0.348,0.8827074,sol_nn
414,-0.344,0.884597,sol_nn
415,-0.34,0.8864767,sol_nn
416,-0.336,0.88834727,sol_nn
417,-0.332,0.89020795,sol_nn
418,-0.328,0.8920592,sol_nn
419,-0.324,0.89390093,sol_nn
420,-0.32,0.8957331,sol_nn
421,-0.316,0.89755577,sol_nn
422,-0.312,0.8993682,sol_nn
423,-0.308,0.9011711,sol_nn
424,-0.304,0.9029643,sol_nn
425,-0.3,0.90474784,sol_nn
426,-0.296,0.90652126,sol_nn
427,-0.292,0.9082844,sol_nn
428,-0.288,0.9100377,sol_nn
429,-0.284,0.911781,sol_nn
430,-0.28,0.9135131,sol_nn
431,-0.276,0.9152356,sol_nn
432,-0.272,0.916947,sol_nn
433,-0.268,0.91864693,sol_nn
434,-0.264,0.9203363,sol_nn
435,-0.26,0.9220143,sol_nn
436,-0.256,0.9236809,sol_nn
437,-0.252,0.9253358,sol_nn
438,-0.248,0.92697865,sol_nn
439,-0.244,0.92860895,sol_nn
440,-0.24,0.93022764,sol_nn
441,-0.236,0.93183273,sol_nn
442,-0.232,0.93342483,sol_nn
443,-0.228,0.9350033,sol_nn
444,-0.224,0.9365686,sol_nn
445,-0.22,0.93811893,sol_nn
446,-0.216,0.9396552,sol_nn
447,-0.212,0.94117725,sol_nn
448,-0.208,0.94268304,sol_nn
449,-0.204,0.94417375,sol_nn
450,-0.2,0.94564825,sol_nn
451,-0.196,0.9471062,sol_nn
452,-0.192,0.94854736,sol_nn
453,-0.188,0.94997066,sol_nn
454,-0.184,0.9513764,sol_nn
455,-0.18,0.9527638,sol_nn
456,-0.176,0.9541323,sol_nn
457,-0.172,0.95548105,sol_nn
458,-0.168,0.9568106,sol_nn
459,-0.164,0.9581196,sol_nn
460,-0.16,0.9594075,sol_nn
461,-0.156,0.9606742,sol_nn
462,-0.152,0.9619186,sol_nn
463,-0.148,0.96314067,sol_nn
464,-0.144,0.9643398,sol_nn
465,-0.14,0.96551555,sol_nn
466,-0.136,0.96666694,sol_nn
467,-0.132,0.96779376,sol_nn
468,-0.128,0.96889496,sol_nn
469,-0.124,0.969971,sol_nn
470,-0.12,0.97102064,sol_nn
471,-0.116,0.97204286,sol_nn
472,-0.112,0.97303814,sol_nn
473,-0.108,0.9740054,sol_nn
474,-0.104,0.97494394,sol_nn
475,-0.1,0.975854,sol_nn
476,-0.096,0.9767343,sol_nn
477,-0.092,0.97758496,sol_nn
478,-0.088,0.97840464,sol_nn
479,-0.084,0.9791936,sol_nn
480,-0.08,0.97995114,sol_nn
481,-0.076,0.9806769,sol_nn
482,-0.072,0.9813706,sol_nn
483,-0.068,0.98203117,sol_nn
484,-0.064,0.9826587,sol_nn
485,-0.06,0.9832522,sol_nn
486,-0.056,0.98381305,sol_nn
487,-0.052,0.9843387,sol_nn
488,-0.048,0.9848301,sol_nn
489,-0.044,0.9852861,sol_nn
490,-0.04,0.98570716,sol_nn
491,-0.036,0.98609304,sol_nn
492,-0.032,0.9864429,sol_nn
493,-0.028,0.9867567,sol_nn
494,-0.024,0.9870343,sol_nn
495,-0.02,0.9872757,sol_nn
496,-0.016,0.9874803,sol_nn
497,-0.012,0.98764837,sol_nn
498,-0.008,0.98777974,sol_nn
499,-0.004,0.9878737,sol_nn
500,0.0,0.98793113,sol_nn
501,0.004,0.98795086,sol_nn
502,0.008,0.98793423,sol_nn
503,0.012,0.98788,sol_nn
504,0.016,0.9877889,sol_nn
505,0.02,0.98766077,sol_nn
506,0.024,0.98749554,sol_nn
507,0.028,0.98729336,sol_nn
508,0.032,0.9870544,sol_nn
509,0.036,0.9867786,sol_nn
510,0.04,0.98646706,sol_nn
511,0.044,0.9861183,sol_nn
512,0.048,0.98573387,sol_nn
513,0.052,0.98531324,sol_nn
514,0.056,0.98485667,sol_nn
515,0.06,0.9843651,sol_nn
516,0.064,0.9838381,sol_nn
517,0.068,0.98327607,sol_nn
518,0.072,0.9826795,sol_nn
519,0.076,0.98204863,sol_nn
520,0.08,0.98138386,sol_nn
521,0.084,0.98068506,sol_nn
522,0.088,0.9799535,sol_nn
523,0.092,0.9791881,sol_nn
524,0.096,0.9783908,sol_nn
525,0.1,0.9775616,sol_nn
526,0.104,0.97670054,sol_nn
527,0.108,0.9758079,sol_nn
528,0.112,0.9748845,sol_nn
529,0.116,0.97393084,sol_nn
530,0.12,0.9729471,sol_nn
531,0.124,0.97193354,sol_nn
532,0.128,0.9708911,sol_nn
533,0.132,0.96981996,sol_nn
534,0.136,0.96872115,sol_nn
535,0.14,0.96759415,sol_nn
536,0.144,0.9664396,sol_nn
537,0.148,0.96525913,sol_nn
538,0.152,0.96405184,sol_nn
539,0.156,0.962819,sol_nn
540,0.16,0.96156114,sol_nn
541,0.164,0.96027815,sol_nn
542,0.168,0.95897114,sol_nn
543,0.172,0.95763993,sol_nn
544,0.176,0.9562862,sol_nn
545,0.18,0.9549087,sol_nn
546,0.184,0.95350933,sol_nn
547,0.188,0.9520881,sol_nn
548,0.192,0.9506458,sol_nn
549,0.196,0.949182,sol_nn
550,0.2,0.94769824,sol_nn
551,0.204,0.94619423,sol_nn
552,0.208,0.9446709,sol_nn
553,0.212,0.9431282,sol_nn
554,0.216,0.9415672,sol_nn
555,0.22,0.939988,sol_nn
556,0.224,0.9383913,sol_nn
557,0.228,0.9367775,sol_nn
558,0.232,0.9351464,sol_nn
559,0.236,0.93349946,sol_nn
560,0.24,0.93183595,sol_nn
561,0.244,0.9301572,sol_nn
562,0.248,0.9284632,sol_nn
563,0.252,0.9267547,sol_nn
564,0.256,0.92503166,sol_nn
565,0.26,0.92329466,sol_nn
566,0.264,0.9215448,sol_nn
567,0.268,0.9197811,sol_nn
568,0.272,0.9180043,sol_nn
569,0.276,0.9162154,sol_nn
570,0.28,0.91441464,sol_nn
571,0.284,0.9126015,sol_nn
572,0.288,0.91077715,sol_nn
573,0.292,0.90894204,sol_nn
574,0.296,0.90709573,sol_nn
575,0.3,0.9052396,sol_nn
576,0.304,0.90337265,sol_nn
577,0.308,0.901496,sol_nn
578,0.312,0.8996098,sol_nn
579,0.316,0.89771414,sol_nn
580,0.32,0.89580995,sol_nn
581,0.324,0.8938968,sol_nn
582,0.328,0.8919754,sol_nn
583,0.332,0.8900456,sol_nn
584,0.336,0.88810813,sol_nn
585,0.34,0.8861624,sol_nn
586,0.344,0.88420963,sol_nn
587,0.348,0.88224953,sol_nn
588,0.352,0.8802826,sol_nn
589,0.356,0.8783088,sol_nn
590,0.36,0.8763282,sol_nn
591,0.364,0.8743416,sol_nn
592,0.368,0.8723484,sol_nn
593,0.372,0.8703495,sol_nn
594,0.376,0.868345,sol_nn
595,0.38,0.86633474,sol_nn
596,0.384,0.864319,sol_nn
597,0.388,0.86229813,sol_nn
598,0.392,0.86027217,sol_nn
599,0.396,0.8582419,sol_nn
600,0.4,0.8562059,sol_nn
601,0.404,0.854166,sol_nn
602,0.408,0.8521215,sol_nn
603,0.412,0.8500726,sol_nn
604,0.416,0.8480192,sol_nn
605,0.42,0.84596217,sol_nn
606,0.424,0.84390163,sol_nn
607,0.428,0.8418366,sol_nn
608,0.432,0.8397683,sol_nn
609,0.436,0.83769625,sol_nn
610,0.44,0.8356211,sol_nn
611,0.444,0.83354247,sol_nn
612,0.448,0.83146083,sol_nn
613,0.452,0.82937527,sol_nn
614,0.456,0.82728773,sol_nn
615,0.46,0.8251969,sol_nn
616,0.464,0.8231036,sol_nn
617,0.468,0.8210071,sol_nn
618,0.472,0.81890815,sol_nn
619,0.476,0.8168067,sol_nn
620,0.48,0.8147025,sol_nn
621,0.484,0.8125961,sol_nn
622,0.488,0.8104874,sol_nn
623,0.492,0.80837667,sol_nn
624,0.496,0.80626327,sol_nn
625,0.5,0.80414784,sol_nn
626,0.504,0.8020304,sol_nn
627,0.508,0.799911,sol_nn
628,0.512,0.79779005,sol_nn
629,0.516,0.79566705,sol_nn
630,0.52,0.793542,sol_nn
631,0.524,0.79141563,sol_nn
632,0.528,0.789287,sol_nn
633,0.532,0.78715664,sol_nn
634,0.536,0.7850251,sol_nn
635,0.54,0.7828919,sol_nn
636,0.544,0.78075707,sol_nn
637,0.548,0.7786209,sol_nn
638,0.552,0.7764832,sol_nn
639,0.556,0.7743442,sol_nn
640,0.56,0.7722033,sol_nn
641,0.564,0.7700616,sol_nn
642,0.568,0.76791865,sol_nn
643,0.572,0.7657742,sol_nn
644,0.576,0.76362854,sol_nn
645,0.58,0.76148164,sol_nn
646,0.584,0.7593339,sol_nn
647,0.588,0.7571845,sol_nn
648,0.592,0.7550343,sol_nn
649,0.596,0.7528829,sol_nn
650,0.6,0.75073075,sol_nn
651,0.604,0.7485774,sol_nn
652,0.608,0.7464228,sol_nn
653,0.612,0.7442676,sol_nn
654,0.616,0.7421114,sol_nn
655,0.62,0.7399541,sol_nn
656,0.624,0.73779577,sol_nn
657,0.628,0.7356365,sol_nn
658,0.632,0.7334765,sol_nn
659,0.636,0.7313158,sol_nn
660,0.64,0.7291542,sol_nn
661,0.644,0.7269916,sol_nn
662,0.648,0.7248283,sol_nn
663,0.652,0.7226644,sol_nn
664,0.656,0.7204994,sol_nn
665,0.66,0.7183339,sol_nn
666,0.664,0.7161675,sol_nn
667,0.668,0.7140007,sol_nn
668,0.672,0.7118329,sol_nn
669,0.676,0.70966464,sol_nn
670,0.68,0.7074952,sol_nn
671,0.684,0.7053255,sol_nn
672,0.688,0.70315516,sol_nn
673,0.692,0.700984,sol_nn
674,0.696,0.6988128,sol_nn
675,0.7,0.69664025,sol_nn
676,0.704,0.694467,sol_nn
677,0.708,0.6922939,sol_nn
678,0.712,0.69012,sol_nn
679,0.716,0.6879453,sol_nn
680,0.72,0.68576974,sol_nn
681,0.724,0.68359447,sol_nn
682,0.728,0.68141824,sol_nn
683,0.732,0.6792419,sol_nn
684,0.736,0.67706424,sol_nn
685,0.74,0.6748872,sol_nn
686,0.744,0.67270875,sol_nn
687,0.748,0.6705305,sol_nn
688,0.752,0.66835105,sol_nn
689,0.756,0.66617167,sol_nn
690,0.76,0.663992,sol_nn
691,0.764,0.6618115,sol_nn
692,0.768,0.65963095,sol_nn
693,0.772,0.65744996,sol_nn
694,0.776,0.65526813,sol_nn
695,0.78,0.6530864,sol_nn
696,0.784,0.6509043,sol_nn
697,0.788,0.648722,sol_nn
698,0.792,0.6465389,sol_nn
699,0.796,0.6443558,sol_nn
700,0.8,0.64217263,sol_nn
701,0.804,0.6399886,sol_nn
702,0.808,0.6378045,sol_nn
703,0.812,0.6356199,sol_nn
704,0.816,0.63343555,sol_nn
705,0.82,0.63125056,sol_nn
706,0.824,0.6290656,sol_nn
707,0.828,0.62688047,sol_nn
708,0.832,0.62469476,sol_nn
709,0.836,0.62250906,sol_nn
710,0.84,0.620323,sol_nn
711,0.844,0.61813736,sol_nn
712,0.848,0.6159505,sol_nn
713,0.852,0.6137643,sol_nn
714,0.856,0.61157787,sol_nn
715,0.86,0.6093913,sol_nn
716,0.864,0.60720485,sol_nn
717,0.868,0.6050176,sol_nn
718,0.872,0.60283077,sol_nn
719,0.876,0.6006438,sol_nn
720,0.88,0.59845644,sol_nn
721,0.884,0.59626937,sol_nn
722,0.888,0.5940821,sol_nn
723,0.892,0.5918948,sol_nn
724,0.896,0.5897078,sol_nn
725,0.9,0.5875207,sol_nn
726,0.904,0.58533347,sol_nn
727,0.908,0.58314633,sol_nn
728,0.912,0.5809592,sol_nn
729,0.916,0.5787722,sol_nn
730,0.92,0.576585,sol_nn
731,0.924,0.5743981,sol_nn
732,0.928,0.5722115,sol_nn
733,0.932,0.5700248,sol_nn
734,0.936,0.5678382,sol_nn
735,0.94,0.5656518,sol_nn
736,0.944,0.56346536,sol_nn
737,0.948,0.5612793,sol_nn
738,0.952,0.55909336,sol_nn
739,0.956,0.55690783,sol_nn
740,0.96,0.5547224,sol_nn
741,0.964,0.5525367,sol_nn
742,0.968,0.5503518,sol_nn
743,0.972,0.5481667,sol_nn
744,0.976,0.545982,sol_nn
745,0.98,0.54379755,sol_nn
746,0.984,0.5416138,sol_nn
747,0.988,0.53942996,sol_nn
748,0.992,0.5372464,sol_nn
749,0.996,0.5350636,sol_nn
750,1.0,0.5328805,sol_nn
751,1.004,0.5306985,sol_nn
752,1.008,0.52851677,sol_nn
753,1.012,0.5263348,sol_nn
754,1.016,0.5241534,sol_nn
755,1.02,0.52197254,sol_nn
756,1.024,0.5197921,sol_nn
757,1.028,0.51761186,sol_nn
758,1.032,0.51543236,sol_nn
759,1.036,0.51325333,sol_nn
760,1.04,0.5110747,sol_nn
761,1.044,0.5088965,sol_nn
762,1.048,0.50671864,sol_nn
763,1.052,0.5045418,sol_nn
764,1.056,0.5023652,sol_nn
765,1.06,0.5001888,sol_nn
766,1.064,0.498013,sol_nn
767,1.068,0.49583828,sol_nn
768,1.072,0.49366376,sol_nn
769,1.076,0.49148962,sol_nn
770,1.08,0.4893166,sol_nn
771,1.084,0.48714387,sol_nn
772,1.088,0.48497182,sol_nn
773,1.092,0.4828004,sol_nn
774,1.096,0.48062962,sol_nn
775,1.1,0.47845927,sol_nn
776,1.104,0.47628966,sol_nn
777,1.108,0.474121,sol_nn
778,1.112,0.4719528,sol_nn
779,1.116,0.46978533,sol_nn
780,1.12,0.46761847,sol_nn
781,1.124,0.4654526,sol_nn
782,1.128,0.4632871,sol_nn
783,1.132,0.46112213,sol_nn
784,1.136,0.45895824,sol_nn
785,1.14,0.45679528,sol_nn
786,1.144,0.4546327,sol_nn
787,1.148,0.4524711,sol_nn
788,1.152,0.45031023,sol_nn
789,1.156,0.44815025,sol_nn
790,1.16,0.44599092,sol_nn
791,1.164,0.4438324,sol_nn
792,1.168,0.44167468,sol_nn
793,1.172,0.43951833,sol_nn
794,1.176,0.43736196,sol_nn
795,1.18,0.435207,sol_nn
796,1.184,0.43305206,sol_nn
797,1.188,0.4308986,sol_nn
798,1.192,0.42874578,sol_nn
799,1.196,0.42659414,sol_nn
800,1.2,0.42444292,sol_nn
801,1.204,0.42229298,sol_nn
802,1.208,0.4201436,sol_nn
803,1.212,0.41799507,sol_nn
804,1.216,0.41584796,sol_nn
805,1.22,0.41370147,sol_nn
806,1.224,0.41155556,sol_nn
807,1.228,0.40941057,sol_nn
808,1.232,0.4072668,sol_nn
809,1.236,0.40512368,sol_nn
810,1.24,0.4029814,sol_nn
811,1.244,0.40084025,sol_nn
812,1.248,0.39870036,sol_nn
813,1.252,0.396561,sol_nn
814,1.256,0.39442235,sol_nn
815,1.26,0.392285,sol_nn
816,1.264,0.3901481,sol_nn
817,1.268,0.38801265,sol_nn
818,1.272,0.38587755,sol_nn
819,1.276,0.383744,sol_nn
820,1.28,0.38161093,sol_nn
821,1.284,0.37947947,sol_nn
822,1.288,0.37734833,sol_nn
823,1.292,0.37521794,sol_nn
824,1.296,0.37308854,sol_nn
825,1.3,0.37096047,sol_nn
826,1.304,0.36883336,sol_nn
827,1.308,0.3667067,sol_nn
828,1.312,0.3645816,sol_nn
829,1.316,0.36245748,sol_nn
830,1.32,0.36033344,sol_nn
831,1.324,0.3582106,sol_nn
832,1.328,0.3560891,sol_nn
833,1.332,0.35396838,sol_nn
834,1.336,0.35184827,sol_nn
835,1.34,0.349729,sol_nn
836,1.344,0.34761113,sol_nn
837,1.348,0.34549424,sol_nn
838,1.352,0.34337747,sol_nn
839,1.356,0.34126234,sol_nn
840,1.36,0.33914778,sol_nn
841,1.364,0.33703423,sol_nn
842,1.368,0.33492148,sol_nn
843,1.372,0.33280936,sol_nn
844,1.376,0.3306983,sol_nn
845,1.38,0.32858834,sol_nn
846,1.384,0.32647926,sol_nn
847,1.388,0.32437068,sol_nn
848,1.392,0.3222631,sol_nn
849,1.396,0.32015628,sol_nn
850,1.4,0.3180503,sol_nn
851,1.404,0.31594485,sol_nn
852,1.408,0.31384116,sol_nn
853,1.412,0.3117374,sol_nn
854,1.416,0.3096347,sol_nn
855,1.42,0.30753243,sol_nn
856,1.424,0.3054316,sol_nn
857,1.428,0.30333108,sol_nn
858,1.432,0.3012315,sol_nn
859,1.436,0.29913244,sol_nn
860,1.44,0.29703394,sol_nn
861,1.444,0.29493678,sol_nn
862,1.448,0.2928398,sol_nn
863,1.452,0.29074395,sol_nn
864,1.456,0.2886481,sol_nn
865,1.46,0.28655365,sol_nn
866,1.464,0.2844596,sol_nn
867,1.468,0.2823658,sol_nn
868,1.472,0.2802734,sol_nn
869,1.476,0.27818093,sol_nn
870,1.48,0.27608934,sol_nn
871,1.484,0.27399868,sol_nn
872,1.488,0.27190813,sol_nn
873,1.492,0.26981825,sol_nn
874,1.496,0.26772878,sol_nn
875,1.5,0.26563993,sol_nn
876,1.504,0.26355183,sol_nn
877,1.508,0.26146394,sol_nn
878,1.512,0.25937644,sol_nn
879,1.516,0.2572893,sol_nn
880,1.52,0.255203,sol_nn
881,1.524,0.25311714,sol_nn
882,1.528,0.25103155,sol_nn
883,1.532,0.24894617,sol_nn
884,1.536,0.24686135,sol_nn
885,1.54,0.24477677,sol_nn
886,1.544,0.24269238,sol_nn
887,1.548,0.24060848,sol_nn
888,1.552,0.23852488,sol_nn
889,1.556,0.23644175,sol_nn
890,1.56,0.23435844,sol_nn
891,1.564,0.23227577,sol_nn
892,1.568,0.23019317,sol_nn
893,1.572,0.22811058,sol_nn
894,1.576,0.22602808,sol_nn
895,1.58,0.22394592,sol_nn
896,1.584,0.22186376,sol_nn
897,1.588,0.21978171,sol_nn
898,1.592,0.21770042,sol_nn
899,1.596,0.2156185,sol_nn
900,1.6,0.21353638,sol_nn
901,1.604,0.21145461,sol_nn
902,1.608,0.2093727,sol_nn
903,1.612,0.20729083,sol_nn
904,1.616,0.20520905,sol_nn
905,1.62,0.20312713,sol_nn
906,1.624,0.20104468,sol_nn
907,1.628,0.19896257,sol_nn
908,1.632,0.19688015,sol_nn
909,1.636,0.19479677,sol_nn
910,1.64,0.19271407,sol_nn
911,1.644,0.19063112,sol_nn
912,1.648,0.18854755,sol_nn
913,1.652,0.18646382,sol_nn
914,1.656,0.18437983,sol_nn
915,1.66,0.1822951,sol_nn
916,1.664,0.18021014,sol_nn
917,1.668,0.17812485,sol_nn
918,1.672,0.17603873,sol_nn
919,1.676,0.173953,sol_nn
920,1.68,0.1718659,sol_nn
921,1.684,0.16977859,sol_nn
922,1.688,0.16769078,sol_nn
923,1.692,0.16560222,sol_nn
924,1.696,0.16351312,sol_nn
925,1.7,0.1614233,sol_nn
926,1.704,0.15933259,sol_nn
927,1.708,0.15724126,sol_nn
928,1.712,0.15514949,sol_nn
929,1.716,0.15305637,sol_nn
930,1.72,0.15096246,sol_nn
931,1.724,0.14886832,sol_nn
932,1.728,0.1467729,sol_nn
933,1.732,0.14467643,sol_nn
934,1.736,0.1425788,sol_nn
935,1.74,0.14048049,sol_nn
936,1.744,0.13838136,sol_nn
937,1.748,0.13628064,sol_nn
938,1.752,0.13417909,sol_nn
939,1.756,0.13207613,sol_nn
940,1.76,0.12997235,sol_nn
941,1.764,0.12786731,sol_nn
942,1.768,0.12576082,sol_nn
943,1.772,0.12365326,sol_nn
944,1.776,0.12154428,sol_nn
945,1.78,0.11943377,sol_nn
946,1.784,0.1173222,sol_nn
947,1.788,0.11520883,sol_nn
948,1.792,0.113093935,sol_nn
949,1.796,0.11097795,sol_nn
950,1.8,0.108860075,sol_nn
951,1.804,0.10674039,sol_nn
952,1.808,0.10461946,sol_nn
953,1.812,0.102496654,sol_nn
954,1.816,0.10037251,sol_nn
955,1.82,0.09824592,sol_nn
956,1.824,0.09611831,sol_nn
957,1.828,0.09398802,sol_nn
958,1.832,0.09185672,sol_nn
959,1.836,0.08972296,sol_nn
960,1.84,0.08758701,sol_nn
961,1.844,0.08544947,sol_nn
962,1.848,0.083309844,sol_nn
963,1.852,0.081168145,sol_nn
964,1.856,0.07902422,sol_nn
965,1.86,0.07687778,sol_nn
966,1.864,0.07472952,sol_nn
967,1.868,0.072578974,sol_nn
968,1.872,0.0704262,sol_nn
969,1.876,0.06827066,sol_nn
970,1.88,0.06611314,sol_nn
971,1.884,0.063952945,sol_nn
972,1.888,0.061790057,sol_nn
973,1.892,0.059624955,sol_nn
974,1.896,0.057457257,sol_nn
975,1.9,0.055286705,sol_nn
976,1.904,0.05311377,sol_nn
977,1.908,0.050937857,sol_nn
978,1.912,0.048759233,sol_nn
979,1.916,0.046577666,sol_nn
980,1.92,0.04439321,sol_nn
981,1.924,0.042206094,sol_nn
982,1.928,0.04001581,sol_nn
983,1.932,0.037822485,sol_nn
984,1.936,0.03562638,sol_nn
985,1.94,0.033426885,sol_nn
986,1.944,0.031224284,sol_nn
987,1.948,0.029018637,sol_nn
988,1.952,0.0268094,sol_nn
989,1.956,0.024597082,sol_nn
990,1.96,0.022381334,sol_nn
991,1.964,0.020161882,sol_nn
992,1.968,0.017938966,sol_nn
993,1.972,0.01571288,sol_nn
994,1.976,0.0134830745,sol_nn
995,1.98,0.011249734,sol_nn
996,1.984,0.00901269,sol_nn
997,1.988,0.0067715687,sol_nn
998,1.992,0.0045268694,sol_nn
999,1.996,0.0022786835,sol_nn
1000,2.0,2.6421621e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_500/test_nn.csv <==
,X_x,value,name
0,-2.0,3.251899e-05,test_nn
1,-1.996,0.002100396,test_nn
2,-1.992,0.0041699437,test_nn
3,-1.988,0.0062396345,test_nn
4,-1.984,0.008310876,test_nn
5,-1.98,0.010383189,test_nn
6,-1.976,0.0124562355,test_nn
7,-1.972,0.0145302685,test_nn
8,-1.968,0.016605247,test_nn
9,-1.964,0.018681217,test_nn
10,-1.96,0.020758454,test_nn
11,-1.956,0.02283626,test_nn
12,-1.952,0.024915565,test_nn
13,-1.948,0.026995346,test_nn
14,-1.944,0.029076364,test_nn
15,-1.94,0.031158011,test_nn
16,-1.936,0.03324111,test_nn
17,-1.932,0.03532518,test_nn
18,-1.928,0.03741011,test_nn
19,-1.924,0.039496012,test_nn
20,-1.92,0.04158291,test_nn
21,-1.916,0.04367049,test_nn
22,-1.912,0.0457596,test_nn
23,-1.908,0.047849424,test_nn
24,-1.904,0.04994014,test_nn
25,-1.9,0.05203201,test_nn
26,-1.896,0.054124773,test_nn
27,-1.892,0.056218702,test_nn
28,-1.888,0.058313474,test_nn
29,-1.884,0.060409006,test_nn
30,-1.88,0.0625059,test_nn
31,-1.876,0.06460404,test_nn
32,-1.872,0.066702545,test_nn
33,-1.868,0.06880225,test_nn
34,-1.864,0.070903234,test_nn
35,-1.86,0.07300518,test_nn
36,-1.856,0.075108126,test_nn
37,-1.852,0.077211596,test_nn
38,-1.848,0.079316504,test_nn
39,-1.844,0.08142275,test_nn
40,-1.84,0.083529316,test_nn
41,-1.836,0.08563752,test_nn
42,-1.832,0.08774668,test_nn
43,-1.828,0.089856595,test_nn
44,-1.824,0.091967635,test_nn
45,-1.82,0.09407979,test_nn
46,-1.816,0.09619298,test_nn
47,-1.812,0.09830723,test_nn
48,-1.808,0.100422576,test_nn
49,-1.804,0.10253879,test_nn
50,-1.8,0.10465636,test_nn
51,-1.796,0.106774725,test_nn
52,-1.792,0.1088943,test_nn
53,-1.788,0.1110148,test_nn
54,-1.784,0.113136455,test_nn
55,-1.78,0.11525953,test_nn
56,-1.776,0.11738336,test_nn
57,-1.772,0.1195083,test_nn
58,-1.768,0.12163406,test_nn
59,-1.764,0.123761386,test_nn
60,-1.76,0.12588972,test_nn
61,-1.756,0.12801898,test_nn
62,-1.752,0.13014956,test_nn
63,-1.748,0.13228117,test_nn
64,-1.744,0.13441385,test_nn
65,-1.74,0.13654752,test_nn
66,-1.736,0.1386828,test_nn
67,-1.732,0.14081886,test_nn
68,-1.728,0.14295591,test_nn
69,-1.724,0.14509428,test_nn
70,-1.72,0.14723401,test_nn
71,-1.716,0.14937468,test_nn
72,-1.712,0.15151642,test_nn
73,-1.708,0.15365939,test_nn
74,-1.704,0.15580344,test_nn
75,-1.7,0.15794864,test_nn
76,-1.696,0.16009557,test_nn
77,-1.692,0.1622427,test_nn
78,-1.688,0.16439176,test_nn
79,-1.684,0.1665416,test_nn
80,-1.68,0.16869299,test_nn
81,-1.676,0.17084517,test_nn
82,-1.672,0.17299853,test_nn
83,-1.668,0.17515309,test_nn
84,-1.664,0.17730907,test_nn
85,-1.66,0.17946576,test_nn
86,-1.656,0.18162435,test_nn
87,-1.652,0.18378398,test_nn
88,-1.648,0.18594441,test_nn
89,-1.644,0.18810588,test_nn
90,-1.64,0.19026907,test_nn
91,-1.636,0.19243301,test_nn
92,-1.632,0.19459838,test_nn
93,-1.628,0.19676475,test_nn
94,-1.624,0.19893244,test_nn
95,-1.62,0.20110121,test_nn
96,-1.616,0.20327123,test_nn
97,-1.612,0.20544252,test_nn
98,-1.608,0.20761484,test_nn
99,-1.604,0.20978858,test_nn
100,-1.6,0.21196327,test_nn
101,-1.596,0.2141392,test_nn
102,-1.592,0.21631609,test_nn
103,-1.588,0.21849446,test_nn
104,-1.584,0.22067396,test_nn
105,-1.58,0.2228541,test_nn
106,-1.576,0.22503585,test_nn
107,-1.572,0.22721878,test_nn
108,-1.568,0.22940247,test_nn
109,-1.564,0.23158771,test_nn
110,-1.56,0.23377404,test_nn
111,-1.556,0.2359609,test_nn
112,-1.552,0.23814961,test_nn
113,-1.548,0.24033919,test_nn
114,-1.544,0.24252984,test_nn
115,-1.54,0.24472153,test_nn
116,-1.536,0.24691391,test_nn
117,-1.532,0.24910784,test_nn
118,-1.528,0.25130263,test_nn
119,-1.524,0.2534986,test_nn
120,-1.52,0.25569543,test_nn
121,-1.516,0.2578932,test_nn
122,-1.512,0.26009214,test_nn
123,-1.508,0.2622919,test_nn
124,-1.504,0.26449254,test_nn
125,-1.5,0.26669422,test_nn
126,-1.496,0.26889727,test_nn
127,-1.492,0.27110106,test_nn
128,-1.488,0.27330545,test_nn
129,-1.484,0.27551082,test_nn
130,-1.48,0.2777171,test_nn
131,-1.476,0.2799244,test_nn
132,-1.472,0.28213203,test_nn
133,-1.468,0.28434068,test_nn
134,-1.464,0.28655043,test_nn
135,-1.46,0.2887606,test_nn
136,-1.456,0.29097122,test_nn
137,-1.452,0.29318306,test_nn
138,-1.448,0.29539576,test_nn
139,-1.444,0.29760844,test_nn
140,-1.44,0.29982227,test_nn
141,-1.436,0.30203688,test_nn
142,-1.432,0.3042515,test_nn
143,-1.428,0.30646685,test_nn
144,-1.424,0.30868295,test_nn
145,-1.42,0.3108996,test_nn
146,-1.416,0.3131163,test_nn
147,-1.412,0.31533378,test_nn
148,-1.408,0.31755137,test_nn
149,-1.404,0.31976995,test_nn
150,-1.4,0.32198814,test_nn
151,-1.396,0.32420683,test_nn
152,-1.392,0.3264258,test_nn
153,-1.388,0.3286453,test_nn
154,-1.384,0.33086455,test_nn
155,-1.38,0.333084,test_nn
156,-1.376,0.3353039,test_nn
157,-1.372,0.33752388,test_nn
158,-1.368,0.3397436,test_nn
159,-1.364,0.3419636,test_nn
160,-1.36,0.34418342,test_nn
161,-1.356,0.34640336,test_nn
162,-1.352,0.34862286,test_nn
163,-1.348,0.35084203,test_nn
164,-1.344,0.35306132,test_nn
165,-1.34,0.3552801,test_nn
166,-1.336,0.35749906,test_nn
167,-1.332,0.3597173,test_nn
168,-1.328,0.36193514,test_nn
169,-1.324,0.3641528,test_nn
170,-1.32,0.36636975,test_nn
171,-1.316,0.36858594,test_nn
172,-1.312,0.37080204,test_nn
173,-1.308,0.37301755,test_nn
174,-1.304,0.37523156,test_nn
175,-1.3,0.3774457,test_nn
176,-1.296,0.37965873,test_nn
177,-1.292,0.3818708,test_nn
178,-1.288,0.38408202,test_nn
179,-1.284,0.38629198,test_nn
180,-1.28,0.38850164,test_nn
181,-1.276,0.39071,test_nn
182,-1.272,0.3929172,test_nn
183,-1.268,0.39512324,test_nn
184,-1.264,0.39732808,test_nn
185,-1.26,0.39953154,test_nn
186,-1.256,0.40173367,test_nn
187,-1.252,0.40393454,test_nn
188,-1.248,0.40613395,test_nn
189,-1.244,0.40833175,test_nn
190,-1.24,0.41052815,test_nn
191,-1.236,0.41272298,test_nn
192,-1.232,0.41491607,test_nn
193,-1.228,0.41710734,test_nn
194,-1.224,0.4192971,test_nn
195,-1.22,0.42148477,test_nn
196,-1.216,0.4236709,test_nn
197,-1.212,0.42585522,test_nn
198,-1.208,0.4280371,test_nn
199,-1.204,0.43021703,test_nn
200,-1.2,0.4323951,test_nn
201,-1.196,0.43457133,test_nn
202,-1.192,0.4367445,test_nn
203,-1.188,0.4389161,test_nn
204,-1.184,0.44108537,test_nn
205,-1.18,0.44325197,test_nn
206,-1.176,0.44541678,test_nn
207,-1.172,0.4475786,test_nn
208,-1.168,0.44973826,test_nn
209,-1.164,0.45189506,test_nn
210,-1.16,0.4540499,test_nn
211,-1.156,0.4562018,test_nn
212,-1.152,0.4583511,test_nn
213,-1.148,0.46049762,test_nn
214,-1.144,0.4626413,test_nn
215,-1.14,0.46478283,test_nn
216,-1.136,0.46692076,test_nn
217,-1.132,0.4690569,test_nn
218,-1.128,0.47118947,test_nn
219,-1.124,0.47331917,test_nn
220,-1.12,0.47544637,test_nn
221,-1.116,0.47757047,test_nn
222,-1.112,0.47969165,test_nn
223,-1.108,0.48180977,test_nn
224,-1.104,0.48392493,test_nn
225,-1.1,0.4860373,test_nn
226,-1.096,0.48814678,test_nn
227,-1.092,0.4902532,test_nn
228,-1.088,0.49235582,test_nn
229,-1.084,0.4944563,test_nn
230,-1.08,0.49655372,test_nn
231,-1.076,0.49864787,test_nn
232,-1.072,0.5007394,test_nn
233,-1.068,0.5028276,test_nn
234,-1.064,0.50491273,test_nn
235,-1.06,0.50699514,test_nn
236,-1.056,0.5090748,test_nn
237,-1.052,0.5111512,test_nn
238,-1.048,0.5132249,test_nn
239,-1.044,0.5152956,test_nn
240,-1.04,0.5173638,test_nn
241,-1.036,0.5194286,test_nn
242,-1.032,0.5214913,test_nn
243,-1.028,0.523551,test_nn
244,-1.024,0.52560836,test_nn
245,-1.02,0.52766305,test_nn
246,-1.016,0.52971536,test_nn
247,-1.012,0.5317648,test_nn
248,-1.008,0.5338119,test_nn
249,-1.004,0.535857,test_nn
250,-1.0,0.5378999,test_nn
251,-0.996,0.5399404,test_nn
252,-0.992,0.54197913,test_nn
253,-0.988,0.54401565,test_nn
254,-0.984,0.54605025,test_nn
255,-0.98,0.54808325,test_nn
256,-0.976,0.55011463,test_nn
257,-0.972,0.55214375,test_nn
258,-0.968,0.5541722,test_nn
259,-0.964,0.55619913,test_nn
260,-0.96,0.5582246,test_nn
261,-0.956,0.56024885,test_nn
262,-0.952,0.5622722,test_nn
263,-0.948,0.5642949,test_nn
264,-0.944,0.56631666,test_nn
265,-0.94,0.56833833,test_nn
266,-0.936,0.5703593,test_nn
267,-0.932,0.5723796,test_nn
268,-0.928,0.5744001,test_nn
269,-0.924,0.5764204,test_nn
270,-0.92,0.5784411,test_nn
271,-0.916,0.58046246,test_nn
272,-0.912,0.5824835,test_nn
273,-0.908,0.5845056,test_nn
274,-0.904,0.5865284,test_nn
275,-0.9,0.58855236,test_nn
276,-0.896,0.5905769,test_nn
277,-0.892,0.59260327,test_nn
278,-0.888,0.59463084,test_nn
279,-0.884,0.5966598,test_nn
280,-0.88,0.5986911,test_nn
281,-0.876,0.600724,test_nn
282,-0.872,0.6027592,test_nn
283,-0.868,0.6047964,test_nn
284,-0.864,0.6068363,test_nn
285,-0.86,0.60887885,test_nn
286,-0.856,0.61092424,test_nn
287,-0.852,0.6129724,test_nn
288,-0.848,0.6150236,test_nn
289,-0.844,0.6170789,test_nn
290,-0.84,0.6191368,test_nn
291,-0.836,0.6211988,test_nn
292,-0.832,0.6232642,test_nn
293,-0.828,0.6253333,test_nn
294,-0.824,0.62740636,test_nn
295,-0.82,0.6294844,test_nn
296,-0.816,0.63156587,test_nn
297,-0.812,0.633652,test_nn
298,-0.808,0.635743,test_nn
299,-0.804,0.6378384,test_nn
300,-0.8,0.63993824,test_nn
301,-0.796,0.64204323,test_nn
302,-0.792,0.64415306,test_nn
303,-0.788,0.6462673,test_nn
304,-0.784,0.6483872,test_nn
305,-0.78,0.65051204,test_nn
306,-0.776,0.652642,test_nn
307,-0.772,0.65477693,test_nn
308,-0.768,0.6569175,test_nn
309,-0.764,0.65906274,test_nn
310,-0.76,0.66121405,test_nn
311,-0.756,0.6633698,test_nn
312,-0.752,0.6655308,test_nn
313,-0.748,0.6676974,test_nn
314,-0.744,0.669869,test_nn
315,-0.74,0.67204595,test_nn
316,-0.736,0.67422724,test_nn
317,-0.732,0.6764141,test_nn
318,-0.728,0.6786053,test_nn
319,-0.724,0.6808015,test_nn
320,-0.72,0.68300235,test_nn
321,-0.716,0.68520766,test_nn
322,-0.712,0.6874176,test_nn
323,-0.708,0.68963146,test_nn
324,-0.704,0.6918497,test_nn
325,-0.7,0.6940719,test_nn
326,-0.696,0.69629735,test_nn
327,-0.692,0.6985264,test_nn
328,-0.688,0.70075893,test_nn
329,-0.684,0.70299447,test_nn
330,-0.68,0.70523286,test_nn
331,-0.676,0.7074739,test_nn
332,-0.672,0.70971715,test_nn
333,-0.668,0.71196264,test_nn
334,-0.664,0.7142103,test_nn
335,-0.66,0.71645916,test_nn
336,-0.656,0.7187096,test_nn
337,-0.652,0.7209611,test_nn
338,-0.648,0.7232132,test_nn
339,-0.644,0.72546595,test_nn
340,-0.64,0.72771883,test_nn
341,-0.636,0.7299714,test_nn
342,-0.632,0.73222375,test_nn
343,-0.628,0.734475,test_nn
344,-0.624,0.73672533,test_nn
345,-0.62,0.7389746,test_nn
346,-0.616,0.741222,test_nn
347,-0.612,0.7434674,test_nn
348,-0.608,0.7457107,test_nn
349,-0.604,0.7479514,test_nn
350,-0.6,0.75018954,test_nn
351,-0.596,0.75242424,test_nn
352,-0.592,0.75465536,test_nn
353,-0.588,0.75688344,test_nn
354,-0.584,0.7591069,test_nn
355,-0.58,0.761327,test_nn
356,-0.576,0.76354223,test_nn
357,-0.572,0.7657526,test_nn
358,-0.568,0.7679585,test_nn
359,-0.564,0.77015924,test_nn
360,-0.56,0.7723547,test_nn
361,-0.556,0.7745444,test_nn
362,-0.552,0.776729,test_nn
363,-0.548,0.77890724,test_nn
364,-0.544,0.7810799,test_nn
365,-0.54,0.7832465,test_nn
366,-0.536,0.785407,test_nn
367,-0.532,0.78756076,test_nn
368,-0.528,0.7897087,test_nn
369,-0.524,0.79184985,test_nn
370,-0.52,0.7939847,test_nn
371,-0.516,0.79611254,test_nn
372,-0.512,0.79823464,test_nn
373,-0.508,0.8003491,test_nn
374,-0.504,0.8024574,test_nn
375,-0.5,0.804559,test_nn
376,-0.496,0.8066542,test_nn
377,-0.492,0.80874294,test_nn
378,-0.488,0.8108251,test_nn
379,-0.484,0.81290066,test_nn
380,-0.48,0.8149705,test_nn
381,-0.476,0.8170334,test_nn
382,-0.472,0.81909055,test_nn
383,-0.468,0.82114154,test_nn
384,-0.464,0.82318664,test_nn
385,-0.46,0.8252258,test_nn
386,-0.456,0.8272591,test_nn
387,-0.452,0.8292874,test_nn
388,-0.448,0.83130974,test_nn
389,-0.444,0.8333271,test_nn
390,-0.44,0.83533925,test_nn
391,-0.436,0.8373465,test_nn
392,-0.432,0.83934855,test_nn
393,-0.428,0.8413463,test_nn
394,-0.424,0.84333915,test_nn
395,-0.42,0.8453276,test_nn
396,-0.416,0.84731203,test_nn
397,-0.412,0.84929204,test_nn
398,-0.408,0.851268,test_nn
399,-0.404,0.8532401,test_nn
400,-0.4,0.85520864,test_nn
401,-0.396,0.85717314,test_nn
402,-0.392,0.8591342,test_nn
403,-0.388,0.86109155,test_nn
404,-0.384,0.8630456,test_nn
405,-0.38,0.86499584,test_nn
406,-0.376,0.8669429,test_nn
407,-0.372,0.8688864,test_nn
408,-0.368,0.87082726,test_nn
409,-0.364,0.87276417,test_nn
410,-0.36,0.8746978,test_nn
411,-0.356,0.8766281,test_nn
412,-0.352,0.878555,test_nn
413,-0.348,0.8804784,test_nn
414,-0.344,0.8823978,test_nn
415,-0.34,0.88431364,test_nn
416,-0.336,0.88622546,test_nn
417,-0.332,0.8881333,test_nn
418,-0.328,0.8900368,test_nn
419,-0.324,0.89193594,test_nn
420,-0.32,0.8938305,test_nn
421,-0.316,0.89572024,test_nn
422,-0.312,0.89760476,test_nn
423,-0.308,0.8994837,test_nn
424,-0.304,0.901357,test_nn
425,-0.3,0.90322423,test_nn
426,-0.296,0.905085,test_nn
427,-0.292,0.9069388,test_nn
428,-0.288,0.9087859,test_nn
429,-0.284,0.91062564,test_nn
430,-0.28,0.91245675,test_nn
431,-0.276,0.9142798,test_nn
432,-0.272,0.9160943,test_nn
433,-0.268,0.917899,test_nn
434,-0.264,0.9196939,test_nn
435,-0.26,0.9214787,test_nn
436,-0.256,0.9232524,test_nn
437,-0.252,0.9250152,test_nn
438,-0.248,0.92676544,test_nn
439,-0.244,0.9285033,test_nn
440,-0.24,0.9302285,test_nn
441,-0.236,0.9319396,test_nn
442,-0.232,0.9336366,test_nn
443,-0.228,0.93531835,test_nn
444,-0.224,0.93698514,test_nn
445,-0.22,0.9386351,test_nn
446,-0.216,0.9402687,test_nn
447,-0.212,0.94188505,test_nn
448,-0.208,0.9434832,test_nn
449,-0.204,0.9450626,test_nn
450,-0.2,0.9466224,test_nn
451,-0.196,0.9481627,test_nn
452,-0.192,0.94968206,test_nn
453,-0.188,0.9511803,test_nn
454,-0.184,0.9526565,test_nn
455,-0.18,0.95411,test_nn
456,-0.176,0.95554036,test_nn
457,-0.172,0.95694685,test_nn
458,-0.168,0.9583289,test_nn
459,-0.164,0.95968574,test_nn
460,-0.16,0.9610172,test_nn
461,-0.156,0.9623218,test_nn
462,-0.152,0.96359956,test_nn
463,-0.148,0.96484965,test_nn
464,-0.144,0.9660721,test_nn
465,-0.14,0.96726614,test_nn
466,-0.136,0.9684305,test_nn
467,-0.132,0.9695653,test_nn
468,-0.128,0.97066945,test_nn
469,-0.124,0.97174317,test_nn
470,-0.12,0.97278595,test_nn
471,-0.116,0.9737967,test_nn
472,-0.112,0.9747754,test_nn
473,-0.108,0.97572124,test_nn
474,-0.104,0.9766344,test_nn
475,-0.1,0.97751427,test_nn
476,-0.096,0.97836006,test_nn
477,-0.092,0.97917217,test_nn
478,-0.088,0.97994953,test_nn
479,-0.084,0.98069215,test_nn
480,-0.08,0.9814001,test_nn
481,-0.076,0.9820723,test_nn
482,-0.072,0.9827094,test_nn
483,-0.068,0.98331064,test_nn
484,-0.064,0.98387575,test_nn
485,-0.06,0.98440427,test_nn
486,-0.056,0.98489773,test_nn
487,-0.052,0.98535377,test_nn
488,-0.048,0.9857741,test_nn
489,-0.044,0.9861567,test_nn
490,-0.04,0.98650354,test_nn
491,-0.036,0.9868136,test_nn
492,-0.032,0.9870866,test_nn
493,-0.028,0.98732275,test_nn
494,-0.024,0.9875225,test_nn
495,-0.02,0.98768526,test_nn
496,-0.016,0.98781174,test_nn
497,-0.012,0.9879013,test_nn
498,-0.008,0.98795426,test_nn
499,-0.004,0.9879709,test_nn
500,0.0,0.9879514,test_nn
501,0.004,0.9878957,test_nn
502,0.008,0.9878045,test_nn
503,0.012,0.9876771,test_nn
504,0.016,0.9875143,test_nn
505,0.02,0.98731613,test_nn
506,0.024,0.987083,test_nn
507,0.028,0.9868145,test_nn
508,0.032,0.9865118,test_nn
509,0.036,0.9861747,test_nn
510,0.04,0.98580366,test_nn
511,0.044,0.98539865,test_nn
512,0.048,0.98495996,test_nn
513,0.052,0.9844885,test_nn
514,0.056,0.9839839,test_nn
515,0.06,0.98344696,test_nn
516,0.064,0.98287797,test_nn
517,0.068,0.9822768,test_nn
518,0.072,0.9816444,test_nn
519,0.076,0.9809809,test_nn
520,0.08,0.9802867,test_nn
521,0.084,0.9795623,test_nn
522,0.088,0.9788077,test_nn
523,0.092,0.9780231,test_nn
524,0.096,0.97720987,test_nn
525,0.1,0.9763677,test_nn
526,0.104,0.97549736,test_nn
527,0.108,0.97459877,test_nn
528,0.112,0.9736726,test_nn
529,0.116,0.97271943,test_nn
530,0.12,0.9717393,test_nn
531,0.124,0.9707328,test_nn
532,0.128,0.9697004,test_nn
533,0.132,0.9686426,test_nn
534,0.136,0.96755993,test_nn
535,0.14,0.966452,test_nn
536,0.144,0.96531975,test_nn
537,0.148,0.9641638,test_nn
538,0.152,0.9629841,test_nn
539,0.156,0.96178186,test_nn
540,0.16,0.96055645,test_nn
541,0.164,0.9593085,test_nn
542,0.168,0.9580394,test_nn
543,0.172,0.95674807,test_nn
544,0.176,0.95543617,test_nn
545,0.18,0.95410323,test_nn
546,0.184,0.9527501,test_nn
547,0.188,0.9513773,test_nn
548,0.192,0.94998467,test_nn
549,0.196,0.94857275,test_nn
550,0.2,0.947142,test_nn
551,0.204,0.9456929,test_nn
552,0.208,0.94422567,test_nn
553,0.212,0.94274056,test_nn
554,0.216,0.9412384,test_nn
555,0.22,0.9397187,test_nn
556,0.224,0.93818295,test_nn
557,0.228,0.93663096,test_nn
558,0.232,0.9350624,test_nn
559,0.236,0.9334785,test_nn
560,0.24,0.9318787,test_nn
561,0.244,0.93026435,test_nn
562,0.248,0.9286352,test_nn
563,0.252,0.9269916,test_nn
564,0.256,0.9253342,test_nn
565,0.26,0.9236626,test_nn
566,0.264,0.92197824,test_nn
567,0.268,0.9202801,test_nn
568,0.272,0.9185688,test_nn
569,0.276,0.9168451,test_nn
570,0.28,0.91510934,test_nn
571,0.284,0.9133614,test_nn
572,0.288,0.9116013,test_nn
573,0.292,0.9098301,test_nn
574,0.296,0.9080473,test_nn
575,0.3,0.90625405,test_nn
576,0.304,0.9044492,test_nn
577,0.308,0.9026342,test_nn
578,0.312,0.9008088,test_nn
579,0.316,0.8989733,test_nn
580,0.32,0.8971282,test_nn
581,0.324,0.8952732,test_nn
582,0.328,0.8934093,test_nn
583,0.332,0.8915357,test_nn
584,0.336,0.8896534,test_nn
585,0.34,0.887762,test_nn
586,0.344,0.88586223,test_nn
587,0.348,0.8839542,test_nn
588,0.352,0.8820379,test_nn
589,0.356,0.88011396,test_nn
590,0.36,0.87818146,test_nn
591,0.364,0.87624216,test_nn
592,0.368,0.8742949,test_nn
593,0.372,0.8723404,test_nn
594,0.376,0.8703791,test_nn
595,0.38,0.8684108,test_nn
596,0.384,0.86643547,test_nn
597,0.388,0.86445415,test_nn
598,0.392,0.8624661,test_nn
599,0.396,0.86047184,test_nn
600,0.4,0.85847086,test_nn
601,0.404,0.85646456,test_nn
602,0.408,0.854452,test_nn
603,0.412,0.85243416,test_nn
604,0.416,0.85041016,test_nn
605,0.42,0.8483811,test_nn
606,0.424,0.8463471,test_nn
607,0.428,0.8443073,test_nn
608,0.432,0.84226286,test_nn
609,0.436,0.84021306,test_nn
610,0.44,0.8381587,test_nn
611,0.444,0.8360999,test_nn
612,0.448,0.83403635,test_nn
613,0.452,0.8319679,test_nn
614,0.456,0.8298957,test_nn
615,0.46,0.8278191,test_nn
616,0.464,0.82573855,test_nn
617,0.468,0.8236537,test_nn
618,0.472,0.82156503,test_nn
619,0.476,0.8194725,test_nn
620,0.48,0.8173759,test_nn
621,0.484,0.81527597,test_nn
622,0.488,0.8131724,test_nn
623,0.492,0.81106555,test_nn
624,0.496,0.80895483,test_nn
625,0.5,0.8068411,test_nn
626,0.504,0.804724,test_nn
627,0.508,0.80260384,test_nn
628,0.512,0.8004812,test_nn
629,0.516,0.7983553,test_nn
630,0.52,0.79622626,test_nn
631,0.524,0.7940947,test_nn
632,0.528,0.79196036,test_nn
633,0.532,0.78982294,test_nn
634,0.536,0.78768325,test_nn
635,0.54,0.785541,test_nn
636,0.544,0.78339636,test_nn
637,0.548,0.7812492,test_nn
638,0.552,0.7791003,test_nn
639,0.556,0.7769486,test_nn
640,0.56,0.7747944,test_nn
641,0.564,0.77263856,test_nn
642,0.568,0.7704805,test_nn
643,0.572,0.76832056,test_nn
644,0.576,0.76615876,test_nn
645,0.58,0.7639947,test_nn
646,0.584,0.7618292,test_nn
647,0.588,0.75966156,test_nn
648,0.592,0.7574923,test_nn
649,0.596,0.7553215,test_nn
650,0.6,0.7531491,test_nn
651,0.604,0.750975,test_nn
652,0.608,0.7487994,test_nn
653,0.612,0.7466223,test_nn
654,0.616,0.7444441,test_nn
655,0.62,0.742264,test_nn
656,0.624,0.7400829,test_nn
657,0.628,0.7379004,test_nn
658,0.632,0.73571646,test_nn
659,0.636,0.7335317,test_nn
660,0.64,0.73134583,test_nn
661,0.644,0.7291585,test_nn
662,0.648,0.7269705,test_nn
663,0.652,0.72478133,test_nn
664,0.656,0.7225909,test_nn
665,0.66,0.72040004,test_nn
666,0.664,0.7182079,test_nn
667,0.668,0.7160152,test_nn
668,0.672,0.7138213,test_nn
669,0.676,0.7116268,test_nn
670,0.68,0.7094316,test_nn
671,0.684,0.7072358,test_nn
672,0.688,0.705039,test_nn
673,0.692,0.70284176,test_nn
674,0.696,0.7006441,test_nn
675,0.7,0.69844544,test_nn
676,0.704,0.6962461,test_nn
677,0.708,0.694047,test_nn
678,0.712,0.6918472,test_nn
679,0.716,0.68964666,test_nn
680,0.72,0.6874453,test_nn
681,0.724,0.6852443,test_nn
682,0.728,0.6830428,test_nn
683,0.732,0.6808412,test_nn
684,0.736,0.6786385,test_nn
685,0.74,0.6764366,test_nn
686,0.744,0.6742338,test_nn
687,0.748,0.67203087,test_nn
688,0.752,0.66982746,test_nn
689,0.756,0.6676241,test_nn
690,0.76,0.665421,test_nn
691,0.764,0.6632173,test_nn
692,0.768,0.6610141,test_nn
693,0.772,0.6588103,test_nn
694,0.776,0.65660655,test_nn
695,0.78,0.65440285,test_nn
696,0.784,0.6521993,test_nn
697,0.788,0.6499958,test_nn
698,0.792,0.6477922,test_nn
699,0.796,0.6455887,test_nn
700,0.8,0.6433857,test_nn
701,0.804,0.64118224,test_nn
702,0.808,0.6389792,test_nn
703,0.812,0.636776,test_nn
704,0.816,0.6345734,test_nn
705,0.82,0.6323712,test_nn
706,0.824,0.6301688,test_nn
707,0.828,0.6279669,test_nn
708,0.832,0.6257651,test_nn
709,0.836,0.62356365,test_nn
710,0.84,0.62136227,test_nn
711,0.844,0.6191621,test_nn
712,0.848,0.6169611,test_nn
713,0.852,0.61476123,test_nn
714,0.856,0.6125617,test_nn
715,0.86,0.6103621,test_nn
716,0.864,0.6081638,test_nn
717,0.868,0.6059651,test_nn
718,0.872,0.6037672,test_nn
719,0.876,0.60156965,test_nn
720,0.88,0.5993724,test_nn
721,0.884,0.5971758,test_nn
722,0.888,0.59497964,test_nn
723,0.892,0.59278405,test_nn
724,0.896,0.5905894,test_nn
725,0.9,0.58839476,test_nn
726,0.904,0.58620095,test_nn
727,0.908,0.58400786,test_nn
728,0.912,0.581815,test_nn
729,0.916,0.5796229,test_nn
730,0.92,0.57743144,test_nn
731,0.924,0.5752404,test_nn
732,0.928,0.5730504,test_nn
733,0.932,0.5708605,test_nn
734,0.936,0.56867194,test_nn
735,0.94,0.56648386,test_nn
736,0.944,0.56429607,test_nn
737,0.948,0.5621091,test_nn
738,0.952,0.5599231,test_nn
739,0.956,0.5577379,test_nn
740,0.96,0.5555532,test_nn
741,0.964,0.5533688,test_nn
742,0.968,0.5511857,test_nn
743,0.972,0.549003,test_nn
744,0.976,0.54682136,test_nn
745,0.98,0.5446403,test_nn
746,0.984,0.5424603,test_nn
747,0.988,0.54028106,test_nn
748,0.992,0.5381019,test_nn
749,0.996,0.5359246,test_nn
750,1.0,0.5337473,test_nn
751,1.004,0.53157157,test_nn
752,1.008,0.5293963,test_nn
753,1.012,0.52722156,test_nn
754,1.016,0.5250478,test_nn
755,1.02,0.5228747,test_nn
756,1.024,0.52070284,test_nn
757,1.028,0.5185313,test_nn
758,1.032,0.5163611,test_nn
759,1.036,0.51419175,test_nn
760,1.04,0.51202303,test_nn
761,1.044,0.5098553,test_nn
762,1.048,0.5076883,test_nn
763,1.052,0.50552255,test_nn
764,1.056,0.5033575,test_nn
765,1.06,0.50119287,test_nn
766,1.064,0.49902913,test_nn
767,1.068,0.49686703,test_nn
768,1.072,0.4947053,test_nn
769,1.076,0.49254447,test_nn
770,1.08,0.49038485,test_nn
771,1.084,0.48822585,test_nn
772,1.088,0.48606774,test_nn
773,1.092,0.4839107,test_nn
774,1.096,0.48175448,test_nn
775,1.1,0.47959906,test_nn
776,1.104,0.47744447,test_nn
777,1.108,0.47529104,test_nn
778,1.112,0.47313842,test_nn
779,1.116,0.47098663,test_nn
780,1.12,0.46883595,test_nn
781,1.124,0.46668622,test_nn
782,1.128,0.46453708,test_nn
783,1.132,0.46238866,test_nn
784,1.136,0.46024162,test_nn
785,1.14,0.4580952,test_nn
786,1.144,0.45594978,test_nn
787,1.148,0.45380506,test_nn
788,1.152,0.45166153,test_nn
789,1.156,0.44951886,test_nn
790,1.16,0.4473771,test_nn
791,1.164,0.4452361,test_nn
792,1.168,0.443096,test_nn
793,1.172,0.44095722,test_nn
794,1.176,0.43881837,test_nn
795,1.18,0.43668142,test_nn
796,1.184,0.43454412,test_nn
797,1.188,0.4324087,test_nn
798,1.192,0.43027365,test_nn
799,1.196,0.42813966,test_nn
800,1.2,0.42600653,test_nn
801,1.204,0.4238746,test_nn
802,1.208,0.42174298,test_nn
803,1.212,0.41961217,test_nn
804,1.216,0.41748294,test_nn
805,1.22,0.41535398,test_nn
806,1.224,0.4132258,test_nn
807,1.228,0.41109854,test_nn
808,1.232,0.40897197,test_nn
809,1.236,0.40684652,test_nn
810,1.24,0.40472123,test_nn
811,1.244,0.40259755,test_nn
812,1.248,0.40047434,test_nn
813,1.252,0.39835203,test_nn
814,1.256,0.39623016,test_nn
815,1.26,0.39410955,test_nn
816,1.264,0.39198932,test_nn
817,1.268,0.38987002,test_nn
818,1.272,0.38775107,test_nn
819,1.276,0.3856333,test_nn
820,1.28,0.38351616,test_nn
821,1.284,0.38140008,test_nn
822,1.288,0.379284,test_nn
823,1.292,0.37716895,test_nn
824,1.296,0.37505436,test_nn
825,1.3,0.37294087,test_nn
826,1.304,0.37082806,test_nn
827,1.308,0.3687157,test_nn
828,1.312,0.3666045,test_nn
829,1.316,0.36449388,test_nn
830,1.32,0.36238316,test_nn
831,1.324,0.36027342,test_nn
832,1.328,0.35816455,test_nn
833,1.332,0.35605612,test_nn
834,1.336,0.3539483,test_nn
835,1.34,0.3518409,test_nn
836,1.344,0.34973434,test_nn
837,1.348,0.34762862,test_nn
838,1.352,0.3455227,test_nn
839,1.356,0.343418,test_nn
840,1.36,0.34131327,test_nn
841,1.364,0.33920977,test_nn
842,1.368,0.33710626,test_nn
843,1.372,0.3350032,test_nn
844,1.376,0.33290085,test_nn
845,1.38,0.33079898,test_nn
846,1.384,0.3286978,test_nn
847,1.388,0.32659674,test_nn
848,1.392,0.3244964,test_nn
849,1.396,0.3223961,test_nn
850,1.4,0.32029644,test_nn
851,1.404,0.31819677,test_nn
852,1.408,0.31609875,test_nn
853,1.412,0.31400004,test_nn
854,1.416,0.3119017,test_nn
855,1.42,0.3098038,test_nn
856,1.424,0.3077066,test_nn
857,1.428,0.30560943,test_nn
858,1.432,0.3035126,test_nn
859,1.436,0.30141616,test_nn
860,1.44,0.2993195,test_nn
861,1.444,0.29722384,test_nn
862,1.448,0.29512817,test_nn
863,1.452,0.2930328,test_nn
864,1.456,0.29093707,test_nn
865,1.46,0.28884232,test_nn
866,1.464,0.28674746,test_nn
867,1.468,0.2846524,test_nn
868,1.472,0.28255826,test_nn
869,1.476,0.28046364,test_nn
870,1.48,0.27836946,test_nn
871,1.484,0.27627575,test_nn
872,1.488,0.27418151,test_nn
873,1.492,0.2720877,test_nn
874,1.496,0.26999363,test_nn
875,1.5,0.2678997,test_nn
876,1.504,0.26580608,test_nn
877,1.508,0.2637122,test_nn
878,1.512,0.26161838,test_nn
879,1.516,0.2595243,test_nn
880,1.52,0.2574307,test_nn
881,1.524,0.255337,test_nn
882,1.528,0.2532429,test_nn
883,1.532,0.25114894,test_nn
884,1.536,0.24905477,test_nn
885,1.54,0.24696043,test_nn
886,1.544,0.24486591,test_nn
887,1.548,0.2427711,test_nn
888,1.552,0.2406764,test_nn
889,1.556,0.23858178,test_nn
890,1.56,0.23648635,test_nn
891,1.564,0.23439126,test_nn
892,1.568,0.23229583,test_nn
893,1.572,0.23019959,test_nn
894,1.576,0.22810335,test_nn
895,1.58,0.2260069,test_nn
896,1.584,0.22391003,test_nn
897,1.588,0.22181287,test_nn
898,1.592,0.21971577,test_nn
899,1.596,0.2176179,test_nn
900,1.6,0.2155194,test_nn
901,1.604,0.21342072,test_nn
902,1.608,0.2113215,test_nn
903,1.612,0.2092219,test_nn
904,1.616,0.20712209,test_nn
905,1.62,0.20502166,test_nn
906,1.624,0.20292029,test_nn
907,1.628,0.20081887,test_nn
908,1.632,0.19871695,test_nn
909,1.636,0.19661361,test_nn
910,1.64,0.19451037,test_nn
911,1.644,0.19240685,test_nn
912,1.648,0.19030207,test_nn
913,1.652,0.18819696,test_nn
914,1.656,0.18609117,test_nn
915,1.66,0.18398438,test_nn
916,1.664,0.18187714,test_nn
917,1.668,0.17976901,test_nn
918,1.672,0.17765993,test_nn
919,1.676,0.17555079,test_nn
920,1.68,0.17344014,test_nn
921,1.684,0.17132904,test_nn
922,1.688,0.16921702,test_nn
923,1.692,0.16710407,test_nn
924,1.696,0.16499037,test_nn
925,1.7,0.16287568,test_nn
926,1.704,0.1607598,test_nn
927,1.708,0.15864322,test_nn
928,1.712,0.1565259,test_nn
929,1.716,0.15440701,test_nn
930,1.72,0.15228735,test_nn
931,1.724,0.15016712,test_nn
932,1.728,0.14804536,test_nn
933,1.732,0.14592251,test_nn
934,1.736,0.14379843,test_nn
935,1.74,0.14167354,test_nn
936,1.744,0.13954759,test_nn
937,1.748,0.13742013,test_nn
938,1.752,0.13529164,test_nn
939,1.756,0.13316174,test_nn
940,1.76,0.1310309,test_nn
941,1.764,0.12889883,test_nn
942,1.768,0.12676516,test_nn
943,1.772,0.12463057,test_nn
944,1.776,0.12249441,test_nn
945,1.78,0.12035677,test_nn
946,1.784,0.11821806,test_nn
947,1.788,0.11607768,test_nn
948,1.792,0.11393592,test_nn
949,1.796,0.11179304,test_nn
950,1.8,0.10964839,test_nn
951,1.804,0.10750201,test_nn
952,1.808,0.105354525,test_nn
953,1.812,0.103205316,test_nn
954,1.816,0.101054855,test_nn
955,1.82,0.09890234,test_nn
956,1.824,0.096748784,test_nn
957,1.828,0.094592884,test_nn
958,1.832,0.09243619,test_nn
959,1.836,0.09027726,test_nn
960,1.84,0.08811638,test_nn
961,1.844,0.085954234,test_nn
962,1.848,0.08379034,test_nn
963,1.852,0.08162464,test_nn
964,1.856,0.07945706,test_nn
965,1.86,0.077287376,test_nn
966,1.864,0.07511627,test_nn
967,1.868,0.07294327,test_nn
968,1.872,0.07076837,test_nn
969,1.876,0.06859129,test_nn
970,1.88,0.06641262,test_nn
971,1.884,0.06423184,test_nn
972,1.888,0.062048785,test_nn
973,1.892,0.059864134,test_nn
974,1.896,0.057677444,test_nn
975,1.9,0.05548846,test_nn
976,1.904,0.053297654,test_nn
977,1.908,0.051104497,test_nn
978,1.912,0.048909374,test_nn
979,1.916,0.046711836,test_nn
980,1.92,0.044512197,test_nn
981,1.924,0.042310588,test_nn
982,1.928,0.040106557,test_nn
983,1.932,0.037900276,test_nn
984,1.936,0.03569198,test_nn
985,1.94,0.03348113,test_nn
986,1.944,0.031268008,test_nn
987,1.948,0.029052738,test_nn
988,1.952,0.026834732,test_nn
989,1.956,0.024614593,test_nn
990,1.96,0.022391953,test_nn
991,1.964,0.020166596,test_nn
992,1.968,0.017938804,test_nn
993,1.972,0.01570884,test_nn
994,1.976,0.013476213,test_nn
995,1.98,0.011241137,test_nn
996,1.984,0.009003477,test_nn
997,1.988,0.0067628743,test_nn
998,1.992,0.0045198626,test_nn
999,1.996,0.0022745687,test_nn
1000,2.0,2.6421621e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_600/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 600, "weight_testfn_obs": 600, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 39618, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_08-40-35_498659_4057757/artifacts/2024-10-12_08-40-37/fn_2024-10-12_08-40-37/working_dirs/fn_e3eaf_00035_35_weight_soln_obs=600_2024-10-12_08-40-37", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_600/diff.csv <==
,X_x,value,name
0,-2.0,2.5910325e-05,diff
1,-1.996,0.0002942346,diff
2,-1.992,0.00055553904,diff
3,-1.988,0.0008094474,diff
4,-1.984,0.0010567764,diff
5,-1.98,0.0012965482,diff
6,-1.976,0.0015298054,diff
7,-1.972,0.0017560581,diff
8,-1.968,0.001975352,diff
9,-1.964,0.002188282,diff
10,-1.96,0.0023943018,diff
11,-1.956,0.0025940351,diff
12,-1.952,0.002787184,diff
13,-1.948,0.0029739365,diff
14,-1.944,0.0031543616,diff
15,-1.94,0.0033284463,diff
16,-1.936,0.0034961514,diff
17,-1.932,0.003658183,diff
18,-1.928,0.0038139746,diff
19,-1.924,0.003963791,diff
20,-1.92,0.0041075945,diff
21,-1.916,0.004245829,diff
22,-1.912,0.0043780208,diff
23,-1.908,0.004504945,diff
24,-1.904,0.004625585,diff
25,-1.9,0.004741382,diff
26,-1.896,0.0048517026,diff
27,-1.892,0.0049562603,diff
28,-1.888,0.005055424,diff
29,-1.884,0.0051498003,diff
30,-1.88,0.0052386373,diff
31,-1.876,0.0053226277,diff
32,-1.872,0.005401522,diff
33,-1.868,0.0054754615,diff
34,-1.864,0.0055444613,diff
35,-1.86,0.0056086555,diff
36,-1.856,0.0056680813,diff
37,-1.852,0.005723074,diff
38,-1.848,0.0057733804,diff
39,-1.844,0.005819179,diff
40,-1.84,0.005860321,diff
41,-1.836,0.0058971345,diff
42,-1.832,0.0059297234,diff
43,-1.828,0.005958244,diff
44,-1.824,0.0059825033,diff
45,-1.82,0.006002642,diff
46,-1.816,0.0060187206,diff
47,-1.812,0.006031178,diff
48,-1.808,0.006039135,diff
49,-1.804,0.0060435906,diff
50,-1.8,0.0060440153,diff
51,-1.796,0.006041087,diff
52,-1.792,0.0060348734,diff
53,-1.788,0.006024599,diff
54,-1.784,0.0060110167,diff
55,-1.78,0.0059942007,diff
56,-1.776,0.005973883,diff
57,-1.772,0.005950257,diff
58,-1.768,0.005923584,diff
59,-1.764,0.005893901,diff
60,-1.76,0.0058608055,diff
61,-1.756,0.0058250427,diff
62,-1.752,0.005786285,diff
63,-1.748,0.0057444125,diff
64,-1.744,0.005700186,diff
65,-1.74,0.005652845,diff
66,-1.736,0.0056031793,diff
67,-1.732,0.005550772,diff
68,-1.728,0.0054956675,diff
69,-1.724,0.005438313,diff
70,-1.72,0.0053788126,diff
71,-1.716,0.005316615,diff
72,-1.712,0.005252376,diff
73,-1.708,0.0051855296,diff
74,-1.704,0.0051169693,diff
75,-1.7,0.005046129,diff
76,-1.696,0.004973531,diff
77,-1.692,0.0048988312,diff
78,-1.688,0.0048221797,diff
79,-1.684,0.0047438145,diff
80,-1.68,0.0046633184,diff
81,-1.676,0.00458166,diff
82,-1.672,0.004498139,diff
83,-1.668,0.0044130236,diff
84,-1.664,0.0043267757,diff
85,-1.66,0.004238516,diff
86,-1.656,0.0041490644,diff
87,-1.652,0.0040581524,diff
88,-1.648,0.003966257,diff
89,-1.644,0.0038729608,diff
90,-1.64,0.003778547,diff
91,-1.636,0.0036827922,diff
92,-1.632,0.0035864264,diff
93,-1.628,0.0034884065,diff
94,-1.624,0.0033898503,diff
95,-1.62,0.0032907873,diff
96,-1.616,0.0031901598,diff
97,-1.612,0.003089413,diff
98,-1.608,0.0029873997,diff
99,-1.604,0.00288482,diff
100,-1.6,0.0027816296,diff
101,-1.596,0.0026782304,diff
102,-1.592,0.0025738925,diff
103,-1.588,0.0024691373,diff
104,-1.584,0.0023641586,diff
105,-1.58,0.002258718,diff
106,-1.576,0.0021529794,diff
107,-1.572,0.002046749,diff
108,-1.568,0.0019402653,diff
109,-1.564,0.0018340051,diff
110,-1.56,0.0017279685,diff
111,-1.556,0.0016208291,diff
112,-1.552,0.0015141666,diff
113,-1.548,0.0014071912,diff
114,-1.544,0.001300931,diff
115,-1.54,0.0011941493,diff
116,-1.536,0.0010880232,diff
117,-1.532,0.0009818971,diff
118,-1.528,0.0008752942,diff
119,-1.524,0.0007700324,diff
120,-1.52,0.000664562,diff
121,-1.516,0.0005592406,diff
122,-1.512,0.00045451522,diff
123,-1.508,0.0003501773,diff
124,-1.504,0.00024667382,diff
125,-1.5,0.00014349818,diff
126,-1.496,4.0322542e-05,diff
127,-1.492,-6.181002e-05,diff
128,-1.488,-0.00016319752,diff
129,-1.484,-0.0002644956,diff
130,-1.48,-0.00036489964,diff
131,-1.476,-0.00046423078,diff
132,-1.472,-0.0005631745,diff
133,-1.468,-0.0006611645,diff
134,-1.464,-0.0007582307,diff
135,-1.46,-0.00085511804,diff
136,-1.456,-0.0009505451,diff
137,-1.452,-0.0010454953,diff
138,-1.448,-0.0011385977,diff
139,-1.444,-0.0012315214,diff
140,-1.44,-0.0013234615,diff
141,-1.436,-0.0014144182,diff
142,-1.432,-0.0015042126,diff
143,-1.428,-0.0015927255,diff
144,-1.424,-0.0016802847,diff
145,-1.42,-0.0017666519,diff
146,-1.416,-0.0018523037,diff
147,-1.412,-0.0019361675,diff
148,-1.408,-0.0020188093,diff
149,-1.404,-0.0021007657,diff
150,-1.4,-0.0021814406,diff
151,-1.396,-0.0022609234,diff
152,-1.392,-0.0023385882,diff
153,-1.388,-0.0024153888,diff
154,-1.384,-0.0024906695,diff
155,-1.38,-0.002564758,diff
156,-1.376,-0.0026375055,diff
157,-1.372,-0.002708763,diff
158,-1.368,-0.0027784407,diff
159,-1.364,-0.0028468966,diff
160,-1.36,-0.0029143095,diff
161,-1.356,-0.0029796958,diff
162,-1.352,-0.003044188,diff
163,-1.348,-0.0031065643,diff
164,-1.344,-0.003168404,diff
165,-1.34,-0.003227502,diff
166,-1.336,-0.003285557,diff
167,-1.332,-0.003342718,diff
168,-1.328,-0.0033976734,diff
169,-1.324,-0.0034514964,diff
170,-1.32,-0.0035031438,diff
171,-1.316,-0.003553927,diff
172,-1.312,-0.003602147,diff
173,-1.308,-0.0036494434,diff
174,-1.304,-0.0036950707,diff
175,-1.3,-0.0037395656,diff
176,-1.296,-0.0037816167,diff
177,-1.292,-0.0038222075,diff
178,-1.288,-0.0038618445,diff
179,-1.284,-0.0038992167,diff
180,-1.28,-0.0039346814,diff
181,-1.276,-0.003969133,diff
182,-1.272,-0.004001498,diff
183,-1.268,-0.004032403,diff
184,-1.264,-0.004061371,diff
185,-1.26,-0.004088819,diff
186,-1.256,-0.004114479,diff
187,-1.252,-0.004138887,diff
188,-1.248,-0.0041611493,diff
189,-1.244,-0.0041816533,diff
190,-1.24,-0.004200846,diff
191,-1.236,-0.0042185783,diff
192,-1.232,-0.0042340755,diff
193,-1.228,-0.0042480826,diff
194,-1.224,-0.0042603314,diff
195,-1.22,-0.0042708516,diff
196,-1.216,-0.0042797625,diff
197,-1.212,-0.0042869747,diff
198,-1.208,-0.0042926073,diff
199,-1.204,-0.0042966604,diff
200,-1.2,-0.0042986274,diff
201,-1.196,-0.0042993426,diff
202,-1.192,-0.004298091,diff
203,-1.188,-0.0042952597,diff
204,-1.184,-0.004290879,diff
205,-1.18,-0.0042847097,diff
206,-1.176,-0.0042767823,diff
207,-1.172,-0.004267633,diff
208,-1.168,-0.0042563677,diff
209,-1.164,-0.0042437613,diff
210,-1.16,-0.004229605,diff
211,-1.156,-0.0042141974,diff
212,-1.152,-0.004196763,diff
213,-1.148,-0.004177928,diff
214,-1.144,-0.0041575134,diff
215,-1.14,-0.0041354895,diff
216,-1.136,-0.004112065,diff
217,-1.132,-0.0040869415,diff
218,-1.128,-0.004060596,diff
219,-1.124,-0.0040325224,diff
220,-1.12,-0.004003167,diff
221,-1.116,-0.0039723217,diff
222,-1.112,-0.003940612,diff
223,-1.108,-0.0039067566,diff
224,-1.104,-0.0038717985,diff
225,-1.1,-0.0038359761,diff
226,-1.096,-0.0037980676,diff
227,-1.092,-0.0037598312,diff
228,-1.088,-0.0037193894,diff
229,-1.084,-0.0036785007,diff
230,-1.08,-0.0036355853,diff
231,-1.076,-0.003592521,diff
232,-1.072,-0.0035479665,diff
233,-1.068,-0.00350219,diff
234,-1.064,-0.0034548044,diff
235,-1.06,-0.0034074187,diff
236,-1.056,-0.003358543,diff
237,-1.052,-0.0033088326,diff
238,-1.048,-0.0032584667,diff
239,-1.044,-0.003207028,diff
240,-1.04,-0.0031545758,diff
241,-1.036,-0.0031017065,diff
242,-1.032,-0.00304842,diff
243,-1.028,-0.002993703,diff
244,-1.024,-0.0029390454,diff
245,-1.02,-0.0028834343,diff
246,-1.016,-0.0028272867,diff
247,-1.012,-0.00277102,diff
248,-1.008,-0.0027137399,diff
249,-1.004,-0.0026569366,diff
250,-1.0,-0.002599001,diff
251,-0.996,-0.0025414824,diff
252,-0.992,-0.0024837852,diff
253,-0.988,-0.0024259686,diff
254,-0.984,-0.0023685694,diff
255,-0.98,-0.0023103952,diff
256,-0.976,-0.0022528768,diff
257,-0.972,-0.0021955967,diff
258,-0.968,-0.002137959,diff
259,-0.964,-0.002080679,diff
260,-0.96,-0.002024591,diff
261,-0.956,-0.001968503,diff
262,-0.952,-0.0019130707,diff
263,-0.948,-0.001858294,diff
264,-0.944,-0.0018042326,diff
265,-0.94,-0.0017507672,diff
266,-0.936,-0.001698494,diff
267,-0.932,-0.0016474128,diff
268,-0.928,-0.0015968084,diff
269,-0.924,-0.0015476942,diff
270,-0.92,-0.0014997721,diff
271,-0.916,-0.0014533997,diff
272,-0.912,-0.0014083982,diff
273,-0.908,-0.0013646483,diff
274,-0.904,-0.0013222098,diff
275,-0.9,-0.0012823939,diff
276,-0.896,-0.0012437105,diff
277,-0.892,-0.0012074113,diff
278,-0.888,-0.0011726618,diff
279,-0.884,-0.0011402965,diff
280,-0.88,-0.0011097789,diff
281,-0.876,-0.0010817647,diff
282,-0.872,-0.0010563135,diff
283,-0.868,-0.0010327697,diff
284,-0.864,-0.0010120869,diff
285,-0.86,-0.0009937286,diff
286,-0.856,-0.0009788275,diff
287,-0.852,-0.0009662509,diff
288,-0.848,-0.00095677376,diff
289,-0.844,-0.0009498,diff
290,-0.84,-0.0009467602,diff
291,-0.836,-0.00094634295,diff
292,-0.832,-0.00094920397,diff
293,-0.828,-0.0009558797,diff
294,-0.824,-0.000965178,diff
295,-0.82,-0.000978291,diff
296,-0.816,-0.0009950995,diff
297,-0.812,-0.0010153055,diff
298,-0.808,-0.0010393858,diff
299,-0.804,-0.0010670424,diff
300,-0.8,-0.0010988116,diff
301,-0.796,-0.0011337996,diff
302,-0.792,-0.001173377,diff
303,-0.788,-0.0012161732,diff
304,-0.784,-0.0012636185,diff
305,-0.78,-0.00131464,diff
306,-0.776,-0.0013694167,diff
307,-0.772,-0.0014286041,diff
308,-0.768,-0.001491189,diff
309,-0.764,-0.0015583634,diff
310,-0.76,-0.0016293526,diff
311,-0.756,-0.0017039776,diff
312,-0.752,-0.0017832518,diff
313,-0.748,-0.0018659234,diff
314,-0.744,-0.001952827,diff
315,-0.74,-0.0020430684,diff
316,-0.736,-0.0021374822,diff
317,-0.732,-0.002235353,diff
318,-0.728,-0.0023369193,diff
319,-0.724,-0.0024424195,diff
320,-0.72,-0.0025506616,diff
321,-0.716,-0.0026624799,diff
322,-0.712,-0.0027776957,diff
323,-0.708,-0.0028957129,diff
324,-0.704,-0.003017068,diff
325,-0.7,-0.003140092,diff
326,-0.696,-0.0032667518,diff
327,-0.692,-0.0033956766,diff
328,-0.688,-0.0035268068,diff
329,-0.684,-0.003659308,diff
330,-0.68,-0.0037947893,diff
331,-0.676,-0.0039311647,diff
332,-0.672,-0.0040694475,diff
333,-0.668,-0.0042084455,diff
334,-0.664,-0.004348457,diff
335,-0.66,-0.0044896007,diff
336,-0.656,-0.004630983,diff
337,-0.652,-0.0047727823,diff
338,-0.648,-0.004913926,diff
339,-0.644,-0.005054891,diff
340,-0.64,-0.005195439,diff
341,-0.636,-0.005334556,diff
342,-0.632,-0.005473256,diff
343,-0.628,-0.005609691,diff
344,-0.624,-0.005744517,diff
345,-0.62,-0.0058773756,diff
346,-0.616,-0.006008506,diff
347,-0.612,-0.0061362386,diff
348,-0.608,-0.0062610507,diff
349,-0.604,-0.0063822865,diff
350,-0.6,-0.006500244,diff
351,-0.596,-0.006614268,diff
352,-0.592,-0.0067240596,diff
353,-0.588,-0.006829977,diff
354,-0.584,-0.006930232,diff
355,-0.58,-0.007026255,diff
356,-0.576,-0.0071172714,diff
357,-0.572,-0.0072029233,diff
358,-0.568,-0.007282257,diff
359,-0.564,-0.0073564053,diff
360,-0.56,-0.0074232817,diff
361,-0.556,-0.007484615,diff
362,-0.552,-0.007539749,diff
363,-0.548,-0.007588029,diff
364,-0.544,-0.0076301694,diff
365,-0.54,-0.0076646805,diff
366,-0.536,-0.007692516,diff
367,-0.532,-0.0077136755,diff
368,-0.528,-0.0077272654,diff
369,-0.524,-0.007734239,diff
370,-0.52,-0.0077340007,diff
371,-0.516,-0.00772655,diff
372,-0.512,-0.0077118278,diff
373,-0.508,-0.007690251,diff
374,-0.504,-0.007662475,diff
375,-0.5,-0.0076272488,diff
376,-0.496,-0.0075853467,diff
377,-0.492,-0.007536888,diff
378,-0.488,-0.007481873,diff
379,-0.484,-0.0074210763,diff
380,-0.48,-0.0073541403,diff
381,-0.476,-0.0072816014,diff
382,-0.472,-0.007203877,diff
383,-0.468,-0.0071209073,diff
384,-0.464,-0.0070337057,diff
385,-0.46,-0.0069409013,diff
386,-0.456,-0.0068458915,diff
387,-0.452,-0.0067450404,diff
388,-0.448,-0.006642401,diff
389,-0.444,-0.006536603,diff
390,-0.44,-0.006428361,diff
391,-0.436,-0.006318748,diff
392,-0.432,-0.00620687,diff
393,-0.428,-0.006094098,diff
394,-0.424,-0.0059813857,diff
395,-0.42,-0.0058687925,diff
396,-0.416,-0.0057569146,diff
397,-0.412,-0.0056456327,diff
398,-0.408,-0.005536318,diff
399,-0.404,-0.0054300427,diff
400,-0.4,-0.0053256154,diff
401,-0.396,-0.0052250624,diff
402,-0.392,-0.0051296353,diff
403,-0.388,-0.0050374866,diff
404,-0.384,-0.004951954,diff
405,-0.38,-0.0048719645,diff
406,-0.376,-0.0047974586,diff
407,-0.372,-0.0047311187,diff
408,-0.368,-0.0046717525,diff
409,-0.364,-0.0046215057,diff
410,-0.36,-0.00458014,diff
411,-0.356,-0.004547715,diff
412,-0.352,-0.004524827,diff
413,-0.348,-0.004514098,diff
414,-0.344,-0.004513502,diff
415,-0.34,-0.004525125,diff
416,-0.336,-0.004549086,diff
417,-0.332,-0.0045859218,diff
418,-0.328,-0.00463593,diff
419,-0.324,-0.004699886,diff
420,-0.32,-0.0047788024,diff
421,-0.316,-0.004871905,diff
422,-0.312,-0.0049806833,diff
423,-0.308,-0.005105138,diff
424,-0.304,-0.005246222,diff
425,-0.3,-0.005403757,diff
426,-0.296,-0.005578041,diff
427,-0.292,-0.0057706833,diff
428,-0.288,-0.0059808493,diff
429,-0.284,-0.0062091947,diff
430,-0.28,-0.006456077,diff
431,-0.276,-0.006721914,diff
432,-0.272,-0.0070070624,diff
433,-0.268,-0.0073111653,diff
434,-0.264,-0.007620156,diff
435,-0.26,-0.007916987,diff
436,-0.256,-0.008202791,diff
437,-0.252,-0.008476019,diff
438,-0.248,-0.008738756,diff
439,-0.244,-0.008990049,diff
440,-0.24,-0.009230733,diff
441,-0.236,-0.009460211,diff
442,-0.232,-0.0096796155,diff
443,-0.228,-0.00988847,diff
444,-0.224,-0.010088205,diff
445,-0.22,-0.010276616,diff
446,-0.216,-0.010455728,diff
447,-0.212,-0.010624826,diff
448,-0.208,-0.010784388,diff
449,-0.204,-0.010934234,diff
450,-0.2,-0.011074841,diff
451,-0.196,-0.0112063885,diff
452,-0.192,-0.011327565,diff
453,-0.188,-0.011440992,diff
454,-0.184,-0.011544824,diff
455,-0.18,-0.011639237,diff
456,-0.176,-0.011726081,diff
457,-0.172,-0.011803806,diff
458,-0.168,-0.011872709,diff
459,-0.164,-0.011934161,diff
460,-0.16,-0.011987507,diff
461,-0.156,-0.012031913,diff
462,-0.152,-0.012068629,diff
463,-0.148,-0.012098134,diff
464,-0.144,-0.012119591,diff
465,-0.14,-0.012134671,diff
466,-0.136,-0.012142122,diff
467,-0.132,-0.012142956,diff
468,-0.128,-0.012137175,diff
469,-0.124,-0.012125075,diff
470,-0.12,-0.0121071935,diff
471,-0.116,-0.01208353,diff
472,-0.112,-0.012055099,diff
473,-0.108,-0.012020469,diff
474,-0.104,-0.01198113,diff
475,-0.1,-0.011937916,diff
476,-0.096,-0.011890471,diff
477,-0.092,-0.011839509,diff
478,-0.088,-0.011784375,diff
479,-0.084,-0.011726797,diff
480,-0.08,-0.011665821,diff
481,-0.076,-0.011603653,diff
482,-0.072,-0.011538446,diff
483,-0.068,-0.011472106,diff
484,-0.064,-0.011404872,diff
485,-0.06,-0.011336625,diff
486,-0.056,-0.011267364,diff
487,-0.052,-0.011199117,diff
488,-0.048,-0.011130273,diff
489,-0.044,-0.011062264,diff
490,-0.04,-0.01099503,diff
491,-0.036,-0.0109292865,diff
492,-0.032,-0.010864794,diff
493,-0.028,-0.010802925,diff
494,-0.024,-0.010742784,diff
495,-0.02,-0.010685027,diff
496,-0.016,-0.01063019,diff
497,-0.012,-0.010577798,diff
498,-0.008,-0.010528803,diff
499,-0.004,-0.0104830265,diff
500,0.0,-0.010440648,diff
501,0.004,-0.010402262,diff
502,0.008,-0.010367572,diff
503,0.012,-0.010336578,diff
504,0.016,-0.01030916,diff
505,0.02,-0.010285795,diff
506,0.024,-0.010266483,diff
507,0.028,-0.010251701,diff
508,0.032,-0.010241032,diff
509,0.036,-0.0102337,diff
510,0.04,-0.010230601,diff
511,0.044,-0.010231614,diff
512,0.048,-0.010235488,diff
513,0.052,-0.010243416,diff
514,0.056,-0.010255158,diff
515,0.06,-0.010269761,diff
516,0.064,-0.010287702,diff
517,0.068,-0.010308325,diff
518,0.072,-0.0103315115,diff
519,0.076,-0.010357201,diff
520,0.08,-0.01038444,diff
521,0.084,-0.010414064,diff
522,0.088,-0.010445416,diff
523,0.092,-0.010477245,diff
524,0.096,-0.010510445,diff
525,0.1,-0.010543883,diff
526,0.104,-0.010577798,diff
527,0.108,-0.010611713,diff
528,0.112,-0.010644078,diff
529,0.116,-0.010675788,diff
530,0.12,-0.0107060075,diff
531,0.124,-0.010734618,diff
532,0.128,-0.010761499,diff
533,0.132,-0.010784805,diff
534,0.136,-0.010805011,diff
535,0.14,-0.010822117,diff
536,0.144,-0.01083523,diff
537,0.148,-0.010843217,diff
538,0.152,-0.010846734,diff
539,0.156,-0.010844469,diff
540,0.16,-0.010836899,diff
541,0.164,-0.010822892,diff
542,0.168,-0.010801613,diff
543,0.172,-0.010773122,diff
544,0.176,-0.010737002,diff
545,0.18,-0.010692179,diff
546,0.184,-0.010639131,diff
547,0.188,-0.010577142,diff
548,0.192,-0.010504723,diff
549,0.196,-0.010422349,diff
550,0.2,-0.010330379,diff
551,0.204,-0.010225534,diff
552,0.208,-0.010110617,diff
553,0.212,-0.009983122,diff
554,0.216,-0.009843826,diff
555,0.22,-0.009690881,diff
556,0.224,-0.009524882,diff
557,0.228,-0.009345174,diff
558,0.232,-0.00915128,diff
559,0.236,-0.008942306,diff
560,0.24,-0.00871861,diff
561,0.244,-0.008479297,diff
562,0.248,-0.008224547,diff
563,0.252,-0.0079526305,diff
564,0.256,-0.007664442,diff
565,0.26,-0.007359624,diff
566,0.264,-0.007036984,diff
567,0.268,-0.0066960454,diff
568,0.272,-0.006353855,diff
569,0.276,-0.0060251355,diff
570,0.28,-0.005708754,diff
571,0.284,-0.005405605,diff
572,0.288,-0.0051148534,diff
573,0.292,-0.0048356056,diff
574,0.296,-0.0045680404,diff
575,0.3,-0.0043124557,diff
576,0.304,-0.0040674806,diff
577,0.308,-0.0038331747,diff
578,0.312,-0.0036088228,diff
579,0.316,-0.0033958554,diff
580,0.32,-0.0031917095,diff
581,0.324,-0.0029969811,diff
582,0.328,-0.0028116107,diff
583,0.332,-0.0026356578,diff
584,0.336,-0.0024682283,diff
585,0.34,-0.002309382,diff
586,0.344,-0.0021579862,diff
587,0.348,-0.0020153522,diff
588,0.352,-0.0018804669,diff
589,0.356,-0.0017530918,diff
590,0.36,-0.0016328096,diff
591,0.364,-0.0015190244,diff
592,0.368,-0.0014125109,diff
593,0.372,-0.0013123155,diff
594,0.376,-0.0012193322,diff
595,0.38,-0.0011315942,diff
596,0.384,-0.0010498166,diff
597,0.388,-0.00097465515,diff
598,0.392,-0.0009047389,diff
599,0.396,-0.0008406639,diff
600,0.4,-0.0007812381,diff
601,0.404,-0.0007275343,diff
602,0.408,-0.0006785989,diff
603,0.412,-0.0006341934,diff
604,0.416,-0.0005950928,diff
605,0.42,-0.0005598664,diff
606,0.424,-0.00052911043,diff
607,0.428,-0.00050246716,diff
608,0.432,-0.00048017502,diff
609,0.436,-0.00046157837,diff
610,0.44,-0.00044745207,diff
611,0.444,-0.0004361868,diff
612,0.448,-0.0004286766,diff
613,0.452,-0.00042498112,diff
614,0.456,-0.00042408705,diff
615,0.46,-0.00042653084,diff
616,0.464,-0.00043267012,diff
617,0.468,-0.00044077635,diff
618,0.472,-0.0004529357,diff
619,0.476,-0.00046634674,diff
620,0.48,-0.00048351288,diff
621,0.484,-0.000503242,diff
622,0.488,-0.0005248785,diff
623,0.492,-0.000549376,diff
624,0.496,-0.0005762577,diff
625,0.5,-0.000605464,diff
626,0.504,-0.0006363988,diff
627,0.508,-0.000669539,diff
628,0.512,-0.0007042289,diff
629,0.516,-0.0007417798,diff
630,0.52,-0.0007805228,diff
631,0.524,-0.00082087517,diff
632,0.528,-0.00086307526,diff
633,0.532,-0.0009071231,diff
634,0.536,-0.0009524822,diff
635,0.54,-0.0009986758,diff
636,0.544,-0.001046896,diff
637,0.548,-0.0010965466,diff
638,0.552,-0.001147151,diff
639,0.556,-0.001199007,diff
640,0.56,-0.0012524128,diff
641,0.564,-0.0013067722,diff
642,0.568,-0.0013613105,diff
643,0.572,-0.0014171004,diff
644,0.576,-0.0014743209,diff
645,0.58,-0.001532793,diff
646,0.584,-0.0015913248,diff
647,0.588,-0.0016505122,diff
648,0.592,-0.0017111301,diff
649,0.596,-0.0017713308,diff
650,0.6,-0.0018328428,diff
651,0.604,-0.0018953085,diff
652,0.608,-0.0019580722,diff
653,0.612,-0.0020201802,diff
654,0.616,-0.0020835996,diff
655,0.62,-0.0021478534,diff
656,0.624,-0.0022124052,diff
657,0.628,-0.0022764802,diff
658,0.632,-0.0023407936,diff
659,0.636,-0.0024059415,diff
660,0.64,-0.0024712086,diff
661,0.644,-0.0025364757,diff
662,0.648,-0.00260216,diff
663,0.652,-0.0026673675,diff
664,0.656,-0.002732873,diff
665,0.66,-0.0027983189,diff
666,0.664,-0.002864182,diff
667,0.668,-0.0029295087,diff
668,0.672,-0.0029951334,diff
669,0.676,-0.0030599236,diff
670,0.68,-0.0031253695,diff
671,0.684,-0.0031903982,diff
672,0.688,-0.003255427,diff
673,0.692,-0.0033196807,diff
674,0.696,-0.003383994,diff
675,0.7,-0.003448069,diff
676,0.704,-0.0035123825,diff
677,0.708,-0.003575623,diff
678,0.712,-0.0036383867,diff
679,0.716,-0.0037013888,diff
680,0.72,-0.003763795,diff
681,0.724,-0.0038259625,diff
682,0.728,-0.0038875341,diff
683,0.732,-0.0039482713,diff
684,0.736,-0.004009366,diff
685,0.74,-0.0040692687,diff
686,0.744,-0.004129529,diff
687,0.748,-0.0041881204,diff
688,0.752,-0.0042468905,diff
689,0.756,-0.004305482,diff
690,0.76,-0.0043626428,diff
691,0.764,-0.004419744,diff
692,0.768,-0.0044760704,diff
693,0.772,-0.004532099,diff
694,0.776,-0.004587531,diff
695,0.78,-0.0046420693,diff
696,0.784,-0.004695952,diff
697,0.788,-0.0047495365,diff
698,0.792,-0.004802048,diff
699,0.796,-0.0048542023,diff
700,0.8,-0.00490582,diff
701,0.804,-0.004956126,diff
702,0.808,-0.0050063133,diff
703,0.812,-0.005055785,diff
704,0.816,-0.0051042438,diff
705,0.82,-0.0051524043,diff
706,0.824,-0.005199194,diff
707,0.828,-0.0052456856,diff
708,0.832,-0.0052912235,diff
709,0.836,-0.0053365827,diff
710,0.84,-0.005381167,diff
711,0.844,-0.00542444,diff
712,0.848,-0.005467713,diff
713,0.852,-0.0055097938,diff
714,0.856,-0.0055508614,diff
715,0.86,-0.005591631,diff
716,0.864,-0.0056312084,diff
717,0.868,-0.0056705475,diff
718,0.872,-0.005708635,diff
719,0.876,-0.005746305,diff
720,0.88,-0.00578326,diff
721,0.884,-0.005819142,diff
722,0.888,-0.0058546066,diff
723,0.892,-0.0058887005,diff
724,0.896,-0.005922973,diff
725,0.9,-0.0059559345,diff
726,0.904,-0.0059880614,diff
727,0.908,-0.0060195327,diff
728,0.912,-0.0060507655,diff
729,0.916,-0.006080866,diff
730,0.92,-0.0061098933,diff
731,0.924,-0.006138444,diff
732,0.928,-0.006166041,diff
733,0.932,-0.006193161,diff
734,0.936,-0.006219268,diff
735,0.94,-0.0062450767,diff
736,0.944,-0.006269753,diff
737,0.948,-0.0062937737,diff
738,0.952,-0.0063173175,diff
739,0.956,-0.00633955,diff
740,0.96,-0.0063617826,diff
741,0.964,-0.006382704,diff
742,0.968,-0.006403208,diff
743,0.972,-0.0064231157,diff
744,0.976,-0.006441474,diff
745,0.98,-0.0064600706,diff
746,0.984,-0.006477177,diff
747,0.988,-0.0064939857,diff
748,0.992,-0.0065102577,diff
749,0.996,-0.0065262914,diff
750,1.0,-0.0065401196,diff
751,1.004,-0.006554723,diff
752,1.008,-0.0065675974,diff
753,1.012,-0.006580174,diff
754,1.016,-0.006592214,diff
755,1.02,-0.00660342,diff
756,1.024,-0.0066140294,diff
757,1.028,-0.006623447,diff
758,1.032,-0.0066333413,diff
759,1.036,-0.00664109,diff
760,1.04,-0.006649375,diff
761,1.044,-0.0066562295,diff
762,1.048,-0.006662667,diff
763,1.052,-0.00666821,diff
764,1.056,-0.0066736937,diff
765,1.06,-0.006677836,diff
766,1.064,-0.0066815317,diff
767,1.068,-0.0066848993,diff
768,1.072,-0.0066874027,diff
769,1.076,-0.0066891313,diff
770,1.08,-0.0066901743,diff
771,1.084,-0.0066903234,diff
772,1.088,-0.0066901147,diff
773,1.092,-0.006689042,diff
774,1.096,-0.0066874325,diff
775,1.1,-0.0066853464,diff
776,1.104,-0.006682843,diff
777,1.108,-0.006678909,diff
778,1.112,-0.0066743493,diff
779,1.116,-0.0066693127,diff
780,1.12,-0.006663859,diff
781,1.124,-0.006657779,diff
782,1.128,-0.0066506863,diff
783,1.132,-0.0066430867,diff
784,1.136,-0.00663507,diff
785,1.14,-0.0066260695,diff
786,1.144,-0.006616473,diff
787,1.148,-0.0066063106,diff
788,1.152,-0.0065956116,diff
789,1.156,-0.006584108,diff
790,1.16,-0.0065712333,diff
791,1.164,-0.0065585375,diff
792,1.168,-0.006544709,diff
793,1.172,-0.006530285,diff
794,1.176,-0.0065154135,diff
795,1.18,-0.0064996183,diff
796,1.184,-0.006483346,diff
797,1.188,-0.0064662397,diff
798,1.192,-0.0064481497,diff
799,1.196,-0.0064296424,diff
800,1.2,-0.006410539,diff
801,1.204,-0.006390482,diff
802,1.208,-0.00636971,diff
803,1.212,-0.0063484907,diff
804,1.216,-0.006326288,diff
805,1.22,-0.00630334,diff
806,1.224,-0.0062797666,diff
807,1.228,-0.0062553585,diff
808,1.232,-0.0062298477,diff
809,1.236,-0.0062048435,diff
810,1.24,-0.0061774254,diff
811,1.244,-0.0061502755,diff
812,1.248,-0.0061222315,diff
813,1.252,-0.006093174,diff
814,1.256,-0.006063491,diff
815,1.26,-0.0060332716,diff
816,1.264,-0.006002009,diff
817,1.268,-0.005970031,diff
818,1.272,-0.005936861,diff
819,1.276,-0.005903572,diff
820,1.28,-0.0058690608,diff
821,1.284,-0.0058336854,diff
822,1.288,-0.005797684,diff
823,1.292,-0.0057608783,diff
824,1.296,-0.005723208,diff
825,1.3,-0.0056847036,diff
826,1.304,-0.0056450665,diff
827,1.308,-0.005605191,diff
828,1.312,-0.005564153,diff
829,1.316,-0.0055223107,diff
830,1.32,-0.0054796934,diff
831,1.324,-0.005436033,diff
832,1.328,-0.0053912997,diff
833,1.332,-0.005346328,diff
834,1.336,-0.0052999556,diff
835,1.34,-0.0052531064,diff
836,1.344,-0.005205095,diff
837,1.348,-0.005156666,diff
838,1.352,-0.0051068068,diff
839,1.356,-0.005056292,diff
840,1.36,-0.005004704,diff
841,1.364,-0.0049526095,diff
842,1.368,-0.004899472,diff
843,1.372,-0.004845321,diff
844,1.376,-0.0047905743,diff
845,1.38,-0.0047347248,diff
846,1.384,-0.0046779215,diff
847,1.388,-0.0046201646,diff
848,1.392,-0.004561633,diff
849,1.396,-0.0045018196,diff
850,1.4,-0.0044417977,diff
851,1.404,-0.0043802857,diff
852,1.408,-0.0043184757,diff
853,1.412,-0.004255265,diff
854,1.416,-0.0041913986,diff
855,1.42,-0.0041263998,diff
856,1.424,-0.004060626,diff
857,1.428,-0.0039944947,diff
858,1.432,-0.003926635,diff
859,1.436,-0.0038583577,diff
860,1.44,-0.0037893653,diff
861,1.444,-0.0037189126,diff
862,1.448,-0.0036483407,diff
863,1.452,-0.003576547,diff
864,1.456,-0.0035038888,diff
865,1.46,-0.0034303963,diff
866,1.464,-0.0033558905,diff
867,1.468,-0.0032809675,diff
868,1.472,-0.0032048821,diff
869,1.476,-0.0031279922,diff
870,1.48,-0.0030503273,diff
871,1.484,-0.0029720068,diff
872,1.488,-0.0028933287,diff
873,1.492,-0.0028130412,diff
874,1.496,-0.0027323067,diff
875,1.5,-0.0026509464,diff
876,1.504,-0.0025689304,diff
877,1.508,-0.002485454,diff
878,1.512,-0.0024024248,diff
879,1.516,-0.0023178458,diff
880,1.52,-0.0022331476,diff
881,1.524,-0.0021474361,diff
882,1.528,-0.0020611584,diff
883,1.532,-0.0019743443,diff
884,1.536,-0.001886934,diff
885,1.54,-0.0017988384,diff
886,1.544,-0.0017101169,diff
887,1.548,-0.0016210526,diff
888,1.552,-0.0015313029,diff
889,1.556,-0.0014412701,diff
890,1.56,-0.0013504326,diff
891,1.564,-0.0012593865,diff
892,1.568,-0.0011676848,diff
893,1.572,-0.0010754913,diff
894,1.576,-0.0009834468,diff
895,1.58,-0.00089107454,diff
896,1.584,-0.0007981211,diff
897,1.588,-0.0007047057,diff
898,1.592,-0.00061152875,diff
899,1.596,-0.0005172044,diff
900,1.6,-0.0004235208,diff
901,1.604,-0.00032925606,diff
902,1.608,-0.00023497641,diff
903,1.612,-0.00014059246,diff
904,1.616,-4.6372414e-05,diff
905,1.62,4.8160553e-05,diff
906,1.624,0.0001423508,diff
907,1.628,0.00023663044,diff
908,1.632,0.0003309399,diff
909,1.636,0.00042504072,diff
910,1.64,0.00051909685,diff
911,1.644,0.00061292946,diff
912,1.648,0.0007060319,diff
913,1.652,0.0007992536,diff
914,1.656,0.0008920133,diff
915,1.66,0.0009846687,diff
916,1.664,0.0010763705,diff
917,1.668,0.0011679679,diff
918,1.672,0.0012590438,diff
919,1.676,0.0013493001,diff
920,1.68,0.0014389306,diff
921,1.684,0.0015282184,diff
922,1.688,0.0016164035,diff
923,1.692,0.001703769,diff
924,1.696,0.0017900765,diff
925,1.7,0.0018762648,diff
926,1.704,0.0019606054,diff
927,1.708,0.00204435,diff
928,1.712,0.0021268576,diff
929,1.716,0.0022087693,diff
930,1.72,0.0022891462,diff
931,1.724,0.0023680627,diff
932,1.728,0.0024454892,diff
933,1.732,0.0025219172,diff
934,1.736,0.0025965124,diff
935,1.74,0.0026697218,diff
936,1.744,0.002741605,diff
937,1.748,0.0028113872,diff
938,1.752,0.002879694,diff
939,1.756,0.0029460639,diff
940,1.76,0.0030106902,diff
941,1.764,0.003072992,diff
942,1.768,0.0031338632,diff
943,1.772,0.003192097,diff
944,1.776,0.0032484308,diff
945,1.78,0.003302291,diff
946,1.784,0.0033541843,diff
947,1.788,0.0034032017,diff
948,1.792,0.0034497976,diff
949,1.796,0.0034937784,diff
950,1.8,0.0035352856,diff
951,1.804,0.0035739243,diff
952,1.808,0.0036099628,diff
953,1.812,0.0036425218,diff
954,1.816,0.0036724731,diff
955,1.82,0.0036991239,diff
956,1.824,0.0037227497,diff
957,1.828,0.0037431493,diff
958,1.832,0.0037597567,diff
959,1.836,0.0037731156,diff
960,1.84,0.0037830472,diff
961,1.844,0.00378903,diff
962,1.848,0.0037911087,diff
963,1.852,0.0037897527,diff
964,1.856,0.0037841424,diff
965,1.86,0.0037746578,diff
966,1.864,0.0037608966,diff
967,1.868,0.0037430525,diff
968,1.872,0.003720671,diff
969,1.876,0.003693767,diff
970,1.88,0.0036622956,diff
971,1.884,0.0036266483,diff
972,1.888,0.003585171,diff
973,1.892,0.0035392419,diff
974,1.896,0.0034886114,diff
975,1.9,0.0034325086,diff
976,1.904,0.003371261,diff
977,1.908,0.0033046603,diff
978,1.912,0.0032325573,diff
979,1.916,0.003154993,diff
980,1.92,0.0030712932,diff
981,1.924,0.0029821098,diff
982,1.928,0.0028870367,diff
983,1.932,0.0027858727,diff
984,1.936,0.002678439,diff
985,1.94,0.0025645047,diff
986,1.944,0.0024444293,diff
987,1.948,0.002317952,diff
988,1.952,0.0021848697,diff
989,1.956,0.002044471,diff
990,1.96,0.0018970836,diff
991,1.964,0.0017431006,diff
992,1.968,0.0015818272,diff
993,1.972,0.001413052,diff
994,1.976,0.0012371866,diff
995,1.98,0.0010532169,diff
996,1.984,0.00086237304,diff
997,1.988,0.0006624744,diff
998,1.992,0.00045552803,diff
999,1.996,0.0002403541,diff
1000,2.0,1.6701408e-05,diff


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_600/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_600/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_600/sol_nn.csv <==
,X_x,value,name
0,-2.0,2.5910325e-05,sol_nn
1,-1.996,0.0024378006,sol_nn
2,-1.992,0.004842735,sol_nn
3,-1.988,0.0072402093,sol_nn
4,-1.984,0.009631168,sol_nn
5,-1.98,0.012014505,sol_nn
6,-1.976,0.0143913925,sol_nn
7,-1.972,0.016761212,sol_nn
8,-1.968,0.019124072,sol_nn
9,-1.964,0.021480631,sol_nn
10,-1.96,0.023830216,sol_nn
11,-1.956,0.02617358,sol_nn
12,-1.952,0.028510295,sol_nn
13,-1.948,0.030840676,sol_nn
14,-1.944,0.03316467,sol_nn
15,-1.94,0.035482317,sol_nn
16,-1.936,0.037793655,sol_nn
17,-1.932,0.040099252,sol_nn
18,-1.928,0.042398673,sol_nn
19,-1.924,0.044692054,sol_nn
20,-1.92,0.046979487,sol_nn
21,-1.916,0.04926129,sol_nn
22,-1.912,0.05153711,sol_nn
23,-1.908,0.0538076,sol_nn
24,-1.904,0.056071807,sol_nn
25,-1.9,0.058331233,sol_nn
26,-1.896,0.06058512,sol_nn
27,-1.892,0.06283331,sol_nn
28,-1.888,0.06507604,sol_nn
29,-1.884,0.06731404,sol_nn
30,-1.88,0.069546446,sol_nn
31,-1.876,0.071774006,sol_nn
32,-1.872,0.07399653,sol_nn
33,-1.868,0.07621403,sol_nn
34,-1.864,0.07842666,sol_nn
35,-1.86,0.08063442,sol_nn
36,-1.856,0.08283748,sol_nn
37,-1.852,0.08503604,sol_nn
38,-1.848,0.08722991,sol_nn
39,-1.844,0.089419335,sol_nn
40,-1.84,0.09160405,sol_nn
41,-1.836,0.09378449,sol_nn
42,-1.832,0.09596065,sol_nn
43,-1.828,0.0981328,sol_nn
44,-1.824,0.10030062,sol_nn
45,-1.82,0.102464326,sol_nn
46,-1.816,0.10462403,sol_nn
47,-1.812,0.10678005,sol_nn
48,-1.808,0.108931646,sol_nn
49,-1.804,0.11107966,sol_nn
50,-1.8,0.11322372,sol_nn
51,-1.796,0.11536436,sol_nn
52,-1.792,0.117501706,sol_nn
53,-1.788,0.11963506,sol_nn
54,-1.784,0.12176505,sol_nn
55,-1.78,0.12389186,sol_nn
56,-1.776,0.12601511,sol_nn
57,-1.772,0.12813511,sol_nn
58,-1.768,0.130252,sol_nn
59,-1.764,0.13236588,sol_nn
60,-1.76,0.13447642,sol_nn
61,-1.756,0.13658422,sol_nn
62,-1.752,0.1386891,sol_nn
63,-1.748,0.14079079,sol_nn
64,-1.744,0.1428902,sol_nn
65,-1.74,0.14498642,sol_nn
66,-1.736,0.14708039,sol_nn
67,-1.732,0.14917155,sol_nn
68,-1.728,0.15126,sol_nn
69,-1.724,0.15334629,sol_nn
70,-1.72,0.15543035,sol_nn
71,-1.716,0.15751177,sol_nn
72,-1.712,0.15959111,sol_nn
73,-1.708,0.16166788,sol_nn
74,-1.704,0.1637429,sol_nn
75,-1.7,0.16581562,sol_nn
76,-1.696,0.16788664,sol_nn
77,-1.692,0.16995552,sol_nn
78,-1.688,0.17202249,sol_nn
79,-1.684,0.1740877,sol_nn
80,-1.68,0.17615083,sol_nn
81,-1.676,0.17821273,sol_nn
82,-1.672,0.18027279,sol_nn
83,-1.668,0.1823313,sol_nn
84,-1.664,0.18438862,sol_nn
85,-1.66,0.18644398,sol_nn
86,-1.656,0.1884981,sol_nn
87,-1.652,0.19055082,sol_nn
88,-1.648,0.19260249,sol_nn
89,-1.644,0.19465275,sol_nn
90,-1.64,0.19670197,sol_nn
91,-1.636,0.19874978,sol_nn
92,-1.632,0.20079705,sol_nn
93,-1.628,0.2028426,sol_nn
94,-1.624,0.20488767,sol_nn
95,-1.62,0.20693217,sol_nn
96,-1.616,0.2089751,sol_nn
97,-1.612,0.211018,sol_nn
98,-1.608,0.21305954,sol_nn
99,-1.604,0.2151006,sol_nn
100,-1.6,0.21714097,sol_nn
101,-1.596,0.21918121,sol_nn
102,-1.592,0.22122043,sol_nn
103,-1.588,0.22325924,sol_nn
104,-1.584,0.2252979,sol_nn
105,-1.58,0.22733602,sol_nn
106,-1.576,0.2293739,sol_nn
107,-1.572,0.23141125,sol_nn
108,-1.568,0.23344839,sol_nn
109,-1.564,0.2354857,sol_nn
110,-1.56,0.23752329,sol_nn
111,-1.556,0.23955971,sol_nn
112,-1.552,0.24159662,sol_nn
113,-1.548,0.24363327,sol_nn
114,-1.544,0.24567059,sol_nn
115,-1.54,0.24770743,sol_nn
116,-1.536,0.24974486,sol_nn
117,-1.532,0.25178236,sol_nn
118,-1.528,0.25381935,sol_nn
119,-1.524,0.25585765,sol_nn
120,-1.52,0.2578958,sol_nn
121,-1.516,0.25993404,sol_nn
122,-1.512,0.26197293,sol_nn
123,-1.508,0.2640122,sol_nn
124,-1.504,0.2660523,sol_nn
125,-1.5,0.2680927,sol_nn
126,-1.496,0.27013308,sol_nn
127,-1.492,0.27217457,sol_nn
128,-1.488,0.27421677,sol_nn
129,-1.484,0.2762591,sol_nn
130,-1.48,0.27830225,sol_nn
131,-1.476,0.28034654,sol_nn
132,-1.472,0.28239116,sol_nn
133,-1.468,0.28443676,sol_nn
134,-1.464,0.28648332,sol_nn
135,-1.46,0.28853,sol_nn
136,-1.456,0.2905782,sol_nn
137,-1.452,0.2926268,sol_nn
138,-1.448,0.29467735,sol_nn
139,-1.444,0.296728,sol_nn
140,-1.44,0.2987796,sol_nn
141,-1.436,0.30083227,sol_nn
142,-1.432,0.30288604,sol_nn
143,-1.428,0.30494118,sol_nn
144,-1.424,0.30699718,sol_nn
145,-1.42,0.30905443,sol_nn
146,-1.416,0.31111234,sol_nn
147,-1.412,0.3131721,sol_nn
148,-1.408,0.31523305,sol_nn
149,-1.404,0.31729466,sol_nn
150,-1.4,0.3193576,sol_nn
151,-1.396,0.32142168,sol_nn
152,-1.392,0.32348764,sol_nn
153,-1.388,0.32555443,sol_nn
154,-1.384,0.32762277,sol_nn
155,-1.38,0.32969224,sol_nn
156,-1.376,0.33176306,sol_nn
157,-1.372,0.33383542,sol_nn
158,-1.368,0.33590934,sol_nn
159,-1.364,0.3379845,sol_nn
160,-1.36,0.34006065,sol_nn
161,-1.356,0.3421389,sol_nn
162,-1.352,0.34421796,sol_nn
163,-1.348,0.34629917,sol_nn
164,-1.344,0.34838095,sol_nn
165,-1.34,0.35046542,sol_nn
166,-1.336,0.35255098,sol_nn
167,-1.332,0.35463738,sol_nn
168,-1.328,0.35672608,sol_nn
169,-1.324,0.35881582,sol_nn
170,-1.32,0.36090773,sol_nn
171,-1.316,0.36300057,sol_nn
172,-1.312,0.3650959,sol_nn
173,-1.308,0.36719227,sol_nn
174,-1.304,0.3692902,sol_nn
175,-1.3,0.37138933,sol_nn
176,-1.296,0.37349084,sol_nn
177,-1.292,0.3755938,sol_nn
178,-1.288,0.37769783,sol_nn
179,-1.284,0.37980402,sol_nn
180,-1.28,0.38191217,sol_nn
181,-1.276,0.38402128,sol_nn
182,-1.272,0.38613254,sol_nn
183,-1.268,0.38824522,sol_nn
184,-1.264,0.39035982,sol_nn
185,-1.26,0.392476,sol_nn
186,-1.256,0.3945939,sol_nn
187,-1.252,0.3967131,sol_nn
188,-1.248,0.39883444,sol_nn
189,-1.244,0.40095755,sol_nn
190,-1.24,0.40308192,sol_nn
191,-1.236,0.4052078,sol_nn
192,-1.232,0.40733588,sol_nn
193,-1.228,0.40946546,sol_nn
194,-1.224,0.41159683,sol_nn
195,-1.22,0.41372988,sol_nn
196,-1.216,0.4158646,sol_nn
197,-1.212,0.41800094,sol_nn
198,-1.208,0.42013896,sol_nn
199,-1.204,0.42227846,sol_nn
200,-1.2,0.42442006,sol_nn
201,-1.196,0.42656296,sol_nn
202,-1.192,0.42870778,sol_nn
203,-1.188,0.43085426,sol_nn
204,-1.184,0.4330022,sol_nn
205,-1.18,0.435152,sol_nn
206,-1.176,0.43730348,sol_nn
207,-1.172,0.4394562,sol_nn
208,-1.168,0.4416111,sol_nn
209,-1.164,0.44376728,sol_nn
210,-1.16,0.44592506,sol_nn
211,-1.156,0.44808403,sol_nn
212,-1.152,0.45024508,sol_nn
213,-1.148,0.4524075,sol_nn
214,-1.144,0.4545715,sol_nn
215,-1.14,0.45673713,sol_nn
216,-1.136,0.45890412,sol_nn
217,-1.132,0.46107286,sol_nn
218,-1.128,0.4632428,sol_nn
219,-1.124,0.4654145,sol_nn
220,-1.12,0.4675874,sol_nn
221,-1.116,0.46976182,sol_nn
222,-1.112,0.47193715,sol_nn
223,-1.108,0.4741146,sol_nn
224,-1.104,0.47629318,sol_nn
225,-1.1,0.47847256,sol_nn
226,-1.096,0.4806541,sol_nn
227,-1.092,0.4828359,sol_nn
228,-1.088,0.48501992,sol_nn
229,-1.084,0.48720443,sol_nn
230,-1.08,0.4893909,sol_nn
231,-1.076,0.4915776,sol_nn
232,-1.072,0.4937657,sol_nn
233,-1.068,0.49595514,sol_nn
234,-1.064,0.49814606,sol_nn
235,-1.06,0.5003371,sol_nn
236,-1.056,0.50252956,sol_nn
237,-1.052,0.50472283,sol_nn
238,-1.048,0.5069168,sol_nn
239,-1.044,0.5091118,sol_nn
240,-1.04,0.5113079,sol_nn
241,-1.036,0.5135043,sol_nn
242,-1.032,0.51570123,sol_nn
243,-1.028,0.5178995,sol_nn
244,-1.024,0.52009773,sol_nn
245,-1.02,0.522297,sol_nn
246,-1.016,0.52449673,sol_nn
247,-1.012,0.5266966,sol_nn
248,-1.008,0.52889746,sol_nn
249,-1.004,0.5310979,sol_nn
250,-1.0,0.5332994,sol_nn
251,-0.996,0.53550047,sol_nn
252,-0.992,0.5377018,sol_nn
253,-0.988,0.5399032,sol_nn
254,-0.984,0.5421042,sol_nn
255,-0.98,0.5443059,sol_nn
256,-0.976,0.54650706,sol_nn
257,-0.972,0.54870796,sol_nn
258,-0.968,0.5509092,sol_nn
259,-0.964,0.55311006,sol_nn
260,-0.96,0.5553097,sol_nn
261,-0.956,0.5575094,sol_nn
262,-0.952,0.5597084,sol_nn
263,-0.948,0.5619068,sol_nn
264,-0.944,0.56410444,sol_nn
265,-0.94,0.56630147,sol_nn
266,-0.936,0.5684974,sol_nn
267,-0.932,0.5706921,sol_nn
268,-0.928,0.5728863,sol_nn
269,-0.924,0.57507896,sol_nn
270,-0.92,0.57727045,sol_nn
271,-0.916,0.57946044,sol_nn
272,-0.912,0.58164907,sol_nn
273,-0.908,0.5838364,sol_nn
274,-0.904,0.5860224,sol_nn
275,-0.9,0.5882059,sol_nn
276,-0.896,0.5903881,sol_nn
277,-0.892,0.59256804,sol_nn
278,-0.888,0.59474635,sol_nn
279,-0.884,0.5969223,sol_nn
280,-0.88,0.5990964,sol_nn
281,-0.876,0.60126805,sol_nn
282,-0.872,0.60343707,sol_nn
283,-0.868,0.6056042,sol_nn
284,-0.864,0.6077684,sol_nn
285,-0.86,0.6099304,sol_nn
286,-0.856,0.612089,sol_nn
287,-0.852,0.6142451,sol_nn
288,-0.848,0.61639816,sol_nn
289,-0.844,0.61854875,sol_nn
290,-0.84,0.6206954,sol_nn
291,-0.836,0.6228394,sol_nn
292,-0.832,0.6249801,sol_nn
293,-0.828,0.627117,sol_nn
294,-0.824,0.6292513,sol_nn
295,-0.82,0.63138187,sol_nn
296,-0.816,0.6335086,sol_nn
297,-0.812,0.635632,sol_nn
298,-0.808,0.63775146,sol_nn
299,-0.804,0.6398674,sol_nn
300,-0.8,0.6419793,sol_nn
301,-0.796,0.64408785,sol_nn
302,-0.792,0.64619184,sol_nn
303,-0.788,0.64829266,sol_nn
304,-0.784,0.65038884,sol_nn
305,-0.78,0.65248144,sol_nn
306,-0.776,0.6545702,sol_nn
307,-0.772,0.6566546,sol_nn
308,-0.768,0.65873563,sol_nn
309,-0.764,0.6608121,sol_nn
310,-0.76,0.66288465,sol_nn
311,-0.756,0.6649536,sol_nn
312,-0.752,0.66701794,sol_nn
313,-0.748,0.6690788,sol_nn
314,-0.744,0.67113554,sol_nn
315,-0.74,0.67318887,sol_nn
316,-0.736,0.6752381,sol_nn
317,-0.732,0.6772838,sol_nn
318,-0.728,0.6793259,sol_nn
319,-0.724,0.68136394,sol_nn
320,-0.72,0.68339926,sol_nn
321,-0.716,0.685431,sol_nn
322,-0.712,0.6874594,sol_nn
323,-0.708,0.689485,sol_nn
324,-0.704,0.6915072,sol_nn
325,-0.7,0.69352776,sol_nn
326,-0.696,0.6955448,sol_nn
327,-0.692,0.6975595,sol_nn
328,-0.688,0.6995719,sol_nn
329,-0.684,0.70158297,sol_nn
330,-0.68,0.70359105,sol_nn
331,-0.676,0.7055983,sol_nn
332,-0.672,0.70760363,sol_nn
333,-0.668,0.7096082,sol_nn
334,-0.664,0.71161175,sol_nn
335,-0.66,0.71361417,sol_nn
336,-0.656,0.71561646,sol_nn
337,-0.652,0.7176183,sol_nn
338,-0.648,0.7196207,sol_nn
339,-0.644,0.7216233,sol_nn
340,-0.64,0.7236264,sol_nn
341,-0.636,0.7256309,sol_nn
342,-0.632,0.72763574,sol_nn
343,-0.628,0.72964287,sol_nn
344,-0.624,0.7316516,sol_nn
345,-0.62,0.73366237,sol_nn
346,-0.616,0.7356749,sol_nn
347,-0.612,0.73769075,sol_nn
348,-0.608,0.7397095,sol_nn
349,-0.604,0.7417319,sol_nn
350,-0.6,0.7437575,sol_nn
351,-0.596,0.7457871,sol_nn
352,-0.592,0.74782085,sol_nn
353,-0.588,0.7498585,sol_nn
354,-0.584,0.75190187,sol_nn
355,-0.58,0.7539495,sol_nn
356,-0.576,0.75600207,sol_nn
357,-0.572,0.75806,sol_nn
358,-0.568,0.7601242,sol_nn
359,-0.564,0.7621937,sol_nn
360,-0.56,0.7642704,sol_nn
361,-0.556,0.76635265,sol_nn
362,-0.552,0.7684411,sol_nn
363,-0.548,0.7705364,sol_nn
364,-0.544,0.77263784,sol_nn
365,-0.54,0.774747,sol_nn
366,-0.536,0.77686274,sol_nn
367,-0.532,0.77898514,sol_nn
368,-0.528,0.7811152,sol_nn
369,-0.524,0.7832518,sol_nn
370,-0.52,0.7853956,sol_nn
371,-0.516,0.78754663,sol_nn
372,-0.512,0.7897049,sol_nn
373,-0.508,0.7918701,sol_nn
374,-0.504,0.7940415,sol_nn
375,-0.5,0.7962203,sol_nn
376,-0.496,0.7984058,sol_nn
377,-0.492,0.8005979,sol_nn
378,-0.488,0.8027965,sol_nn
379,-0.484,0.8050009,sol_nn
380,-0.48,0.8072114,sol_nn
381,-0.476,0.8094275,sol_nn
382,-0.472,0.81164885,sol_nn
383,-0.468,0.81387544,sol_nn
384,-0.464,0.8161062,sol_nn
385,-0.46,0.81834257,sol_nn
386,-0.456,0.82058126,sol_nn
387,-0.452,0.8228257,sol_nn
388,-0.448,0.82507193,sol_nn
389,-0.444,0.8273213,sol_nn
390,-0.44,0.8295731,sol_nn
391,-0.436,0.8318263,sol_nn
392,-0.432,0.83408177,sol_nn
393,-0.428,0.83633816,sol_nn
394,-0.424,0.83859444,sol_nn
395,-0.42,0.8408507,sol_nn
396,-0.416,0.84310615,sol_nn
397,-0.412,0.84536105,sol_nn
398,-0.408,0.84761393,sol_nn
399,-0.404,0.84986377,sol_nn
400,-0.4,0.8521118,sol_nn
401,-0.396,0.85435593,sol_nn
402,-0.392,0.856595,sol_nn
403,-0.388,0.8588307,sol_nn
404,-0.384,0.8610598,sol_nn
405,-0.38,0.86328346,sol_nn
406,-0.376,0.8655016,sol_nn
407,-0.372,0.8677115,sol_nn
408,-0.368,0.8699144,sol_nn
409,-0.364,0.8721083,sol_nn
410,-0.36,0.8742932,sol_nn
411,-0.356,0.87646925,sol_nn
412,-0.352,0.8786357,sol_nn
413,-0.348,0.88079,sol_nn
414,-0.344,0.8829342,sol_nn
415,-0.34,0.88506615,sol_nn
416,-0.336,0.8871859,sol_nn
417,-0.332,0.8892926,sol_nn
418,-0.328,0.89138615,sol_nn
419,-0.324,0.8934658,sol_nn
420,-0.32,0.8955305,sol_nn
421,-0.316,0.897581,sol_nn
422,-0.312,0.89961576,sol_nn
423,-0.308,0.90163493,sol_nn
424,-0.304,0.9036374,sol_nn
425,-0.3,0.90562356,sol_nn
426,-0.296,0.90759283,sol_nn
427,-0.292,0.90954375,sol_nn
428,-0.288,0.9114772,sol_nn
429,-0.284,0.9133924,sol_nn
430,-0.28,0.91528916,sol_nn
431,-0.276,0.9171669,sol_nn
432,-0.272,0.9190253,sol_nn
433,-0.268,0.9208648,sol_nn
434,-0.264,0.92268384,sol_nn
435,-0.26,0.924483,sol_nn
436,-0.256,0.9262612,sol_nn
437,-0.252,0.92802,sol_nn
438,-0.248,0.92975724,sol_nn
439,-0.244,0.931474,sol_nn
440,-0.24,0.93316925,sol_nn
441,-0.236,0.9348438,sol_nn
442,-0.232,0.9364964,sol_nn
443,-0.228,0.9381275,sol_nn
444,-0.224,0.9397358,sol_nn
445,-0.22,0.9413234,sol_nn
446,-0.216,0.94288826,sol_nn
447,-0.212,0.9444312,sol_nn
448,-0.208,0.9459516,sol_nn
449,-0.204,0.94744974,sol_nn
450,-0.2,0.94892514,sol_nn
451,-0.196,0.9503776,sol_nn
452,-0.192,0.95180845,sol_nn
453,-0.188,0.953215,sol_nn
454,-0.184,0.9545992,sol_nn
455,-0.18,0.95596075,sol_nn
456,-0.176,0.9572979,sol_nn
457,-0.172,0.9586122,sol_nn
458,-0.168,0.9599033,sol_nn
459,-0.164,0.96116984,sol_nn
460,-0.16,0.9624125,sol_nn
461,-0.156,0.9636321,sol_nn
462,-0.152,0.96482736,sol_nn
463,-0.148,0.9659979,sol_nn
464,-0.144,0.9671444,sol_nn
465,-0.14,0.96826535,sol_nn
466,-0.136,0.9693619,sol_nn
467,-0.132,0.97043306,sol_nn
468,-0.128,0.9714788,sol_nn
469,-0.124,0.97249895,sol_nn
470,-0.12,0.9734928,sol_nn
471,-0.116,0.9744605,sol_nn
472,-0.112,0.9754009,sol_nn
473,-0.108,0.97631556,sol_nn
474,-0.104,0.9772029,sol_nn
475,-0.1,0.9780621,sol_nn
476,-0.096,0.9788935,sol_nn
477,-0.092,0.9796965,sol_nn
478,-0.088,0.9804716,sol_nn
479,-0.084,0.9812172,sol_nn
480,-0.08,0.9819342,sol_nn
481,-0.076,0.98262036,sol_nn
482,-0.072,0.98327756,sol_nn
483,-0.068,0.9839039,sol_nn
484,-0.064,0.98449916,sol_nn
485,-0.06,0.9850634,sol_nn
486,-0.056,0.98559666,sol_nn
487,-0.052,0.98609686,sol_nn
488,-0.048,0.9865657,sol_nn
489,-0.044,0.9870017,sol_nn
490,-0.04,0.98740494,sol_nn
491,-0.036,0.9877747,sol_nn
492,-0.032,0.9881112,sol_nn
493,-0.028,0.9884131,sol_nn
494,-0.024,0.9886812,sol_nn
495,-0.02,0.98891497,sol_nn
496,-0.016,0.9891138,sol_nn
497,-0.012,0.9892782,sol_nn
498,-0.008,0.9894072,sol_nn
499,-0.004,0.989501,sol_nn
500,0.0,0.98955935,sol_nn
501,0.004,0.98958176,sol_nn
502,0.008,0.9895684,sol_nn
503,0.012,0.9895194,sol_nn
504,0.016,0.98943484,sol_nn
505,0.02,0.9893142,sol_nn
506,0.024,0.9891575,sol_nn
507,0.028,0.9889643,sol_nn
508,0.032,0.98873496,sol_nn
509,0.036,0.9884703,sol_nn
510,0.04,0.9881694,sol_nn
511,0.044,0.98783237,sol_nn
512,0.048,0.9874605,sol_nn
513,0.052,0.98705256,sol_nn
514,0.056,0.98660886,sol_nn
515,0.06,0.98613024,sol_nn
516,0.064,0.9856163,sol_nn
517,0.068,0.98506767,sol_nn
518,0.072,0.9844845,sol_nn
519,0.076,0.9838668,sol_nn
520,0.08,0.9832156,sol_nn
521,0.084,0.98252994,sol_nn
522,0.088,0.98181057,sol_nn
523,0.092,0.9810588,sol_nn
524,0.096,0.98027354,sol_nn
525,0.1,0.9794561,sol_nn
526,0.104,0.9786062,sol_nn
527,0.108,0.9777243,sol_nn
528,0.112,0.97681195,sol_nn
529,0.116,0.9758682,sol_nn
530,0.12,0.974894,sol_nn
531,0.124,0.9738894,sol_nn
532,0.128,0.9728545,sol_nn
533,0.132,0.9717912,sol_nn
534,0.136,0.970699,sol_nn
535,0.14,0.9695779,sol_nn
536,0.144,0.9684288,sol_nn
537,0.148,0.9672528,sol_nn
538,0.152,0.96604925,sol_nn
539,0.156,0.96481955,sol_nn
540,0.16,0.9635631,sol_nn
541,0.164,0.9622811,sol_nn
542,0.168,0.9609744,sol_nn
543,0.172,0.9596429,sol_nn
544,0.176,0.958287,sol_nn
545,0.18,0.9569078,sol_nn
546,0.184,0.9555049,sol_nn
547,0.188,0.95407885,sol_nn
548,0.192,0.9526313,sol_nn
549,0.196,0.9511616,sol_nn
550,0.2,0.9496696,sol_nn
551,0.204,0.94815844,sol_nn
552,0.208,0.94662535,sol_nn
553,0.212,0.9450729,sol_nn
554,0.216,0.94350016,sol_nn
555,0.22,0.94190913,sol_nn
556,0.224,0.9402991,sol_nn
557,0.228,0.9386708,sol_nn
558,0.232,0.9370247,sol_nn
559,0.236,0.9353617,sol_nn
560,0.24,0.93368137,sol_nn
561,0.244,0.9319847,sol_nn
562,0.248,0.93027145,sol_nn
563,0.252,0.9285434,sol_nn
564,0.256,0.92679954,sol_nn
565,0.26,0.92504036,sol_nn
566,0.264,0.923267,sol_nn
567,0.268,0.92147994,sol_nn
568,0.272,0.9196785,sol_nn
569,0.276,0.91786367,sol_nn
570,0.28,0.9160365,sol_nn
571,0.284,0.914196,sol_nn
572,0.288,0.9123432,sol_nn
573,0.292,0.91047883,sol_nn
574,0.296,0.90860283,sol_nn
575,0.3,0.90671486,sol_nn
576,0.304,0.90481615,sol_nn
577,0.308,0.9029069,sol_nn
578,0.312,0.9009876,sol_nn
579,0.316,0.89905703,sol_nn
580,0.32,0.8971176,sol_nn
581,0.324,0.8951687,sol_nn
582,0.328,0.8932105,sol_nn
583,0.332,0.89124286,sol_nn
584,0.336,0.8892667,sol_nn
585,0.34,0.8872819,sol_nn
586,0.344,0.8852897,sol_nn
587,0.348,0.88328874,sol_nn
588,0.352,0.88128006,sol_nn
589,0.356,0.8792639,sol_nn
590,0.36,0.87724054,sol_nn
591,0.364,0.87521076,sol_nn
592,0.368,0.87317365,sol_nn
593,0.372,0.8711303,sol_nn
594,0.376,0.8690797,sol_nn
595,0.38,0.8670238,sol_nn
596,0.384,0.8649619,sol_nn
597,0.388,0.8628935,sol_nn
598,0.392,0.8608199,sol_nn
599,0.396,0.8587403,sol_nn
600,0.4,0.8566562,sol_nn
601,0.404,0.8545663,sol_nn
602,0.408,0.85247165,sol_nn
603,0.412,0.8503725,sol_nn
604,0.416,0.848268,sol_nn
605,0.42,0.84615964,sol_nn
606,0.424,0.8440467,sol_nn
607,0.428,0.8419298,sol_nn
608,0.432,0.83980846,sol_nn
609,0.436,0.8376835,sol_nn
610,0.44,0.835554,sol_nn
611,0.444,0.8334217,sol_nn
612,0.448,0.83128566,sol_nn
613,0.452,0.8291457,sol_nn
614,0.456,0.82700306,sol_nn
615,0.46,0.82485694,sol_nn
616,0.464,0.82270724,sol_nn
617,0.468,0.82055557,sol_nn
618,0.472,0.8183998,sol_nn
619,0.476,0.81624275,sol_nn
620,0.48,0.814082,sol_nn
621,0.484,0.81191874,sol_nn
622,0.488,0.8097535,sol_nn
623,0.492,0.8075854,sol_nn
624,0.496,0.8054149,sol_nn
625,0.5,0.8032421,sol_nn
626,0.504,0.8010676,sol_nn
627,0.508,0.7988908,sol_nn
628,0.512,0.7967125,sol_nn
629,0.516,0.7945314,sol_nn
630,0.52,0.7923491,sol_nn
631,0.524,0.7901652,sol_nn
632,0.528,0.78797936,sol_nn
633,0.532,0.7857917,sol_nn
634,0.536,0.7836028,sol_nn
635,0.54,0.781413,sol_nn
636,0.544,0.7792211,sol_nn
637,0.548,0.7770279,sol_nn
638,0.552,0.7748337,sol_nn
639,0.556,0.77263826,sol_nn
640,0.56,0.7704413,sol_nn
641,0.564,0.7682433,sol_nn
642,0.568,0.76604515,sol_nn
643,0.572,0.7638458,sol_nn
644,0.576,0.761645,sol_nn
645,0.58,0.759443,sol_nn
646,0.584,0.7572408,sol_nn
647,0.588,0.75503796,sol_nn
648,0.592,0.7528338,sol_nn
649,0.596,0.75063,sol_nn
650,0.6,0.7484249,sol_nn
651,0.604,0.74621886,sol_nn
652,0.608,0.7440125,sol_nn
653,0.612,0.7418068,sol_nn
654,0.616,0.7395998,sol_nn
655,0.62,0.7373919,sol_nn
656,0.624,0.7351837,sol_nn
657,0.628,0.7329761,sol_nn
658,0.632,0.7307682,sol_nn
659,0.636,0.7285595,sol_nn
660,0.64,0.7263506,sol_nn
661,0.644,0.7241417,sol_nn
662,0.648,0.7219325,sol_nn
663,0.652,0.7197237,sol_nn
664,0.656,0.7175146,sol_nn
665,0.66,0.71530545,sol_nn
666,0.664,0.713096,sol_nn
667,0.668,0.71088713,sol_nn
668,0.672,0.70867795,sol_nn
669,0.676,0.70646954,sol_nn
670,0.68,0.70426047,sol_nn
671,0.684,0.7020519,sol_nn
672,0.688,0.6998433,sol_nn
673,0.692,0.6976355,sol_nn
674,0.696,0.69542754,sol_nn
675,0.7,0.6932198,sol_nn
676,0.704,0.6910119,sol_nn
677,0.708,0.6888051,sol_nn
678,0.712,0.6865987,sol_nn
679,0.716,0.6843921,sol_nn
680,0.72,0.6821861,sol_nn
681,0.724,0.6799804,sol_nn
682,0.728,0.67777526,sol_nn
683,0.732,0.6755709,sol_nn
684,0.736,0.6733662,sol_nn
685,0.74,0.67116266,sol_nn
686,0.744,0.66895884,sol_nn
687,0.748,0.66675663,sol_nn
688,0.752,0.6645543,sol_nn
689,0.756,0.6623521,sol_nn
690,0.76,0.66015136,sol_nn
691,0.764,0.6579507,sol_nn
692,0.768,0.65575075,sol_nn
693,0.772,0.6535511,sol_nn
694,0.776,0.6513521,sol_nn
695,0.78,0.649154,sol_nn
696,0.784,0.6469565,sol_nn
697,0.788,0.6447593,sol_nn
698,0.792,0.64256316,sol_nn
699,0.796,0.64036745,sol_nn
700,0.8,0.63817227,sol_nn
701,0.804,0.63597834,sol_nn
702,0.808,0.63378453,sol_nn
703,0.812,0.6315915,sol_nn
704,0.816,0.6293995,sol_nn
705,0.82,0.62720776,sol_nn
706,0.824,0.6250173,sol_nn
707,0.828,0.6228272,sol_nn
708,0.832,0.6206381,sol_nn
709,0.836,0.61844915,sol_nn
710,0.84,0.616261,sol_nn
711,0.844,0.6140741,sol_nn
712,0.848,0.6118872,sol_nn
713,0.852,0.6097016,sol_nn
714,0.856,0.60751694,sol_nn
715,0.86,0.6053325,sol_nn
716,0.864,0.6031493,sol_nn
717,0.868,0.6009664,sol_nn
718,0.872,0.59878474,sol_nn
719,0.876,0.5966035,sol_nn
720,0.88,0.59442294,sol_nn
721,0.884,0.59224343,sol_nn
722,0.888,0.5900644,sol_nn
723,0.892,0.58788675,sol_nn
724,0.896,0.58570886,sol_nn
725,0.9,0.58353233,sol_nn
726,0.904,0.5813565,sol_nn
727,0.908,0.5791815,sol_nn
728,0.912,0.5770067,sol_nn
729,0.916,0.574833,sol_nn
730,0.92,0.5726603,sol_nn
731,0.924,0.5704882,sol_nn
732,0.928,0.56831706,sol_nn
733,0.932,0.5661464,sol_nn
734,0.936,0.56397665,sol_nn
735,0.94,0.56180716,sol_nn
736,0.944,0.5596389,sol_nn
737,0.948,0.55747133,sol_nn
738,0.952,0.55530417,sol_nn
739,0.956,0.5531384,sol_nn
740,0.96,0.5509725,sol_nn
741,0.964,0.54880804,sol_nn
742,0.968,0.546644,sol_nn
743,0.972,0.54448044,sol_nn
744,0.976,0.54231846,sol_nn
745,0.98,0.54015625,sol_nn
746,0.984,0.5379956,sol_nn
747,0.988,0.5358352,sol_nn
748,0.992,0.5336753,sol_nn
749,0.996,0.53151566,sol_nn
750,1.0,0.52935827,sol_nn
751,1.004,0.5272001,sol_nn
752,1.008,0.5250436,sol_nn
753,1.012,0.52288747,sol_nn
754,1.016,0.5207318,sol_nn
755,1.02,0.51857704,sol_nn
756,1.024,0.51642275,sol_nn
757,1.028,0.51426977,sol_nn
758,1.032,0.5121163,sol_nn
759,1.036,0.50996494,sol_nn
760,1.04,0.5078131,sol_nn
761,1.044,0.5056626,sol_nn
762,1.048,0.5035126,sol_nn
763,1.052,0.50136346,sol_nn
764,1.056,0.4992144,sol_nn
765,1.06,0.4970667,sol_nn
766,1.064,0.49491933,sol_nn
767,1.068,0.49277243,sol_nn
768,1.072,0.49062628,sol_nn
769,1.076,0.488481,sol_nn
770,1.08,0.48633632,sol_nn
771,1.084,0.4841926,sol_nn
772,1.088,0.4820492,sol_nn
773,1.092,0.47990668,sol_nn
774,1.096,0.47776473,sol_nn
775,1.1,0.4756232,sol_nn
776,1.104,0.47348213,sol_nn
777,1.108,0.47134244,sol_nn
778,1.112,0.4692034,sol_nn
779,1.116,0.46706483,sol_nn
780,1.12,0.46492672,sol_nn
781,1.124,0.46278924,sol_nn
782,1.128,0.4606527,sol_nn
783,1.132,0.45851672,sol_nn
784,1.136,0.4563811,sol_nn
785,1.14,0.45424655,sol_nn
786,1.144,0.45211253,sol_nn
787,1.148,0.44997913,sol_nn
788,1.152,0.44784623,sol_nn
789,1.156,0.44571412,sol_nn
790,1.16,0.44358343,sol_nn
791,1.164,0.4414525,sol_nn
792,1.168,0.43932277,sol_nn
793,1.172,0.43719354,sol_nn
794,1.176,0.43506485,sol_nn
795,1.18,0.4329371,sol_nn
796,1.184,0.43080974,sol_nn
797,1.188,0.42868328,sol_nn
798,1.192,0.42655772,sol_nn
799,1.196,0.42443267,sol_nn
800,1.2,0.42230815,sol_nn
801,1.204,0.42018464,sol_nn
802,1.208,0.41806185,sol_nn
803,1.212,0.41593942,sol_nn
804,1.216,0.41381806,sol_nn
805,1.22,0.4116974,sol_nn
806,1.224,0.4095774,sol_nn
807,1.228,0.4074582,sol_nn
808,1.232,0.4053401,sol_nn
809,1.236,0.40322155,sol_nn
810,1.24,0.40110534,sol_nn
811,1.244,0.39898893,sol_nn
812,1.248,0.39687335,sol_nn
813,1.252,0.39475882,sol_nn
814,1.256,0.39264488,sol_nn
815,1.26,0.39053154,sol_nn
816,1.264,0.38841918,sol_nn
817,1.268,0.3863076,sol_nn
818,1.272,0.38419718,sol_nn
819,1.276,0.38208684,sol_nn
820,1.28,0.3799778,sol_nn
821,1.284,0.37786955,sol_nn
822,1.288,0.375762,sol_nn
823,1.292,0.37365514,sol_nn
824,1.296,0.37154925,sol_nn
825,1.3,0.3694442,sol_nn
826,1.304,0.3673402,sol_nn
827,1.308,0.36523652,sol_nn
828,1.312,0.3631339,sol_nn
829,1.316,0.3610322,sol_nn
830,1.32,0.35893118,sol_nn
831,1.324,0.35683128,sol_nn
832,1.328,0.35473245,sol_nn
833,1.332,0.35263377,sol_nn
834,1.336,0.35053658,sol_nn
835,1.34,0.3484398,sol_nn
836,1.344,0.34634426,sol_nn
837,1.348,0.34424907,sol_nn
838,1.352,0.34215534,sol_nn
839,1.356,0.3400623,sol_nn
840,1.36,0.33797026,sol_nn
841,1.364,0.3358788,sol_nn
842,1.368,0.3337883,sol_nn
843,1.372,0.33169886,sol_nn
844,1.376,0.32961,sol_nn
845,1.38,0.32752228,sol_nn
846,1.384,0.32543552,sol_nn
847,1.388,0.32334965,sol_nn
848,1.392,0.3212646,sol_nn
849,1.396,0.3191808,sol_nn
850,1.4,0.31709725,sol_nn
851,1.404,0.31501514,sol_nn
852,1.408,0.3129334,sol_nn
853,1.412,0.310853,sol_nn
854,1.416,0.30877325,sol_nn
855,1.42,0.3066947,sol_nn
856,1.424,0.30461684,sol_nn
857,1.428,0.3025394,sol_nn
858,1.432,0.30046362,sol_nn
859,1.436,0.29838833,sol_nn
860,1.44,0.2963137,sol_nn
861,1.444,0.2942406,sol_nn
862,1.448,0.2921676,sol_nn
863,1.452,0.29009575,sol_nn
864,1.456,0.28802484,sol_nn
865,1.46,0.2859547,sol_nn
866,1.464,0.28388566,sol_nn
867,1.468,0.28181696,sol_nn
868,1.472,0.27974945,sol_nn
869,1.476,0.27768278,sol_nn
870,1.48,0.27561682,sol_nn
871,1.484,0.27355158,sol_nn
872,1.488,0.27148664,sol_nn
873,1.492,0.26942334,sol_nn
874,1.496,0.26736045,sol_nn
875,1.5,0.26529825,sol_nn
876,1.504,0.2632367,sol_nn
877,1.508,0.26117656,sol_nn
878,1.512,0.259116,sol_nn
879,1.516,0.25705695,sol_nn
880,1.52,0.2549981,sol_nn
881,1.524,0.25294018,sol_nn
882,1.528,0.2508829,sol_nn
883,1.532,0.24882612,sol_nn
884,1.536,0.2467699,sol_nn
885,1.54,0.24471444,sol_nn
886,1.544,0.24265954,sol_nn
887,1.548,0.24060503,sol_nn
888,1.552,0.23855115,sol_nn
889,1.556,0.23649761,sol_nn
890,1.56,0.23444489,sol_nn
891,1.564,0.23239231,sol_nn
892,1.568,0.23034044,sol_nn
893,1.572,0.22828901,sol_nn
894,1.576,0.22623748,sol_nn
895,1.58,0.22418623,sol_nn
896,1.584,0.22213562,sol_nn
897,1.588,0.2200854,sol_nn
898,1.592,0.21803501,sol_nn
899,1.596,0.21598577,sol_nn
900,1.6,0.21393582,sol_nn
901,1.604,0.21188653,sol_nn
902,1.608,0.20983717,sol_nn
903,1.612,0.20778799,sol_nn
904,1.616,0.20573857,sol_nn
905,1.62,0.20368955,sol_nn
906,1.624,0.20164017,sol_nn
907,1.628,0.19959082,sol_nn
908,1.632,0.19754156,sol_nn
909,1.636,0.19549203,sol_nn
910,1.64,0.19344252,sol_nn
911,1.644,0.19139272,sol_nn
912,1.648,0.18934226,sol_nn
913,1.652,0.18729192,sol_nn
914,1.656,0.18524104,sol_nn
915,1.66,0.18319014,sol_nn
916,1.664,0.18113822,sol_nn
917,1.668,0.17908624,sol_nn
918,1.672,0.1770337,sol_nn
919,1.676,0.17498037,sol_nn
920,1.68,0.17292644,sol_nn
921,1.684,0.1708721,sol_nn
922,1.688,0.16881672,sol_nn
923,1.692,0.16676046,sol_nn
924,1.696,0.16470319,sol_nn
925,1.7,0.16264576,sol_nn
926,1.704,0.16058654,sol_nn
927,1.708,0.1585267,sol_nn
928,1.712,0.15646559,sol_nn
929,1.716,0.15440392,sol_nn
930,1.72,0.15234068,sol_nn
931,1.724,0.15027604,sol_nn
932,1.728,0.14820983,sol_nn
933,1.732,0.14614269,sol_nn
934,1.736,0.14407372,sol_nn
935,1.74,0.1420033,sol_nn
936,1.744,0.13993162,sol_nn
937,1.748,0.13785776,sol_nn
938,1.752,0.13578251,sol_nn
939,1.756,0.13370524,sol_nn
940,1.76,0.13162631,sol_nn
941,1.764,0.12954497,sol_nn
942,1.768,0.12746228,sol_nn
943,1.772,0.12537695,sol_nn
944,1.776,0.12328966,sol_nn
945,1.78,0.12119995,sol_nn
946,1.784,0.119108215,sol_nn
947,1.788,0.11701366,sol_nn
948,1.792,0.11491663,sol_nn
949,1.796,0.11281705,sol_nn
950,1.8,0.11071499,sol_nn
951,1.804,0.10861,sol_nn
952,1.808,0.10650247,sol_nn
953,1.812,0.104391396,sol_nn
954,1.816,0.102277786,sol_nn
955,1.82,0.10016081,sol_nn
956,1.824,0.098040864,sol_nn
957,1.828,0.0959177,sol_nn
958,1.832,0.09379068,sol_nn
959,1.836,0.09166047,sol_nn
960,1.84,0.08952677,sol_nn
961,1.844,0.087389186,sol_nn
962,1.848,0.085247636,sol_nn
963,1.852,0.08310272,sol_nn
964,1.856,0.08095354,sol_nn
965,1.86,0.078800425,sol_nn
966,1.864,0.076643094,sol_nn
967,1.868,0.07448162,sol_nn
968,1.872,0.07231568,sol_nn
969,1.876,0.070145145,sol_nn
970,1.88,0.067970105,sol_nn
971,1.884,0.06579089,sol_nn
972,1.888,0.063605785,sol_nn
973,1.892,0.06141629,sol_nn
974,1.896,0.059222028,sol_nn
975,1.9,0.05702236,sol_nn
976,1.904,0.054817483,sol_nn
977,1.908,0.052607317,sol_nn
978,1.912,0.050391648,sol_nn
979,1.916,0.048170455,sol_nn
980,1.92,0.045943186,sol_nn
981,1.924,0.043710373,sol_nn
982,1.928,0.041471735,sol_nn
983,1.932,0.03922694,sol_nn
984,1.936,0.036975943,sol_nn
985,1.94,0.034718376,sol_nn
986,1.944,0.032454737,sol_nn
987,1.948,0.030184692,sol_nn
988,1.952,0.02790798,sol_nn
989,1.956,0.025624016,sol_nn
990,1.96,0.023332998,sol_nn
991,1.964,0.02103545,sol_nn
992,1.968,0.018730547,sol_nn
993,1.972,0.016418206,sol_nn
994,1.976,0.014098774,sol_nn
995,1.98,0.011771174,sol_nn
996,1.984,0.009436765,sol_nn
997,1.988,0.0070932363,sol_nn
998,1.992,0.004742724,sol_nn
999,1.996,0.0023839201,sol_nn
1000,2.0,1.6701408e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_600/test_nn.csv <==
,X_x,value,name
0,-2.0,2.5910325e-05,test_nn
1,-1.996,0.0018632716,test_nn
2,-1.992,0.0037066063,test_nn
3,-1.988,0.005555366,test_nn
4,-1.984,0.007410374,test_nn
5,-1.98,0.009270477,test_nn
6,-1.976,0.0111367125,test_nn
7,-1.972,0.013008478,test_nn
8,-1.968,0.014885713,test_nn
9,-1.964,0.01676901,test_nn
10,-1.96,0.018657599,test_nn
11,-1.956,0.020552196,test_nn
12,-1.952,0.022452276,test_nn
13,-1.948,0.024358049,test_nn
14,-1.944,0.026269345,test_nn
15,-1.94,0.028186206,test_nn
16,-1.936,0.030108538,test_nn
17,-1.932,0.032036815,test_nn
18,-1.928,0.033970498,test_nn
19,-1.924,0.03590971,test_nn
20,-1.92,0.037854344,test_nn
21,-1.916,0.03980478,test_nn
22,-1.912,0.041760456,test_nn
23,-1.908,0.043721978,test_nn
24,-1.904,0.0456883,test_nn
25,-1.9,0.047660775,test_nn
26,-1.896,0.049638756,test_nn
27,-1.892,0.051621772,test_nn
28,-1.888,0.053610176,test_nn
29,-1.884,0.055604387,test_nn
30,-1.88,0.057603665,test_nn
31,-1.876,0.059608422,test_nn
32,-1.872,0.061618596,test_nn
33,-1.868,0.06363404,test_nn
34,-1.864,0.065654725,test_nn
35,-1.86,0.06768064,test_nn
36,-1.856,0.06971198,test_nn
37,-1.852,0.07174872,test_nn
38,-1.848,0.07379052,test_nn
39,-1.844,0.07583772,test_nn
40,-1.84,0.0778898,test_nn
41,-1.836,0.079947054,test_nn
42,-1.832,0.08200966,test_nn
43,-1.828,0.084077485,test_nn
44,-1.824,0.086150326,test_nn
45,-1.82,0.088228196,test_nn
46,-1.816,0.09031103,test_nn
47,-1.812,0.09239929,test_nn
48,-1.808,0.09449203,test_nn
49,-1.804,0.096589915,test_nn
50,-1.8,0.098692596,test_nn
51,-1.796,0.10080042,test_nn
52,-1.792,0.1029136,test_nn
53,-1.788,0.10503103,test_nn
54,-1.784,0.107153416,test_nn
55,-1.78,0.10928087,test_nn
56,-1.776,0.11141284,test_nn
57,-1.772,0.11354961,test_nn
58,-1.768,0.115691185,test_nn
59,-1.764,0.11783749,test_nn
60,-1.76,0.11998837,test_nn
61,-1.756,0.12214388,test_nn
62,-1.752,0.12430412,test_nn
63,-1.748,0.12646863,test_nn
64,-1.744,0.12863812,test_nn
65,-1.74,0.1308118,test_nn
66,-1.736,0.13299015,test_nn
67,-1.732,0.13517265,test_nn
68,-1.728,0.13735971,test_nn
69,-1.724,0.1395511,test_nn
70,-1.72,0.14174703,test_nn
71,-1.716,0.14394692,test_nn
72,-1.712,0.14615135,test_nn
73,-1.708,0.14835954,test_nn
74,-1.704,0.15057215,test_nn
75,-1.7,0.15278903,test_nn
76,-1.696,0.15501004,test_nn
77,-1.692,0.15723488,test_nn
78,-1.688,0.15946385,test_nn
79,-1.684,0.1616966,test_nn
80,-1.68,0.16393325,test_nn
81,-1.676,0.16617404,test_nn
82,-1.672,0.16841847,test_nn
83,-1.668,0.17066687,test_nn
84,-1.664,0.17291912,test_nn
85,-1.66,0.17517473,test_nn
86,-1.656,0.17743427,test_nn
87,-1.652,0.17969722,test_nn
88,-1.648,0.18196377,test_nn
89,-1.644,0.18423381,test_nn
90,-1.64,0.18650746,test_nn
91,-1.636,0.18878426,test_nn
92,-1.632,0.19106469,test_nn
93,-1.628,0.19334799,test_nn
94,-1.624,0.19563505,test_nn
95,-1.62,0.19792506,test_nn
96,-1.616,0.20021822,test_nn
97,-1.612,0.20251471,test_nn
98,-1.608,0.20481387,test_nn
99,-1.604,0.20711613,test_nn
100,-1.6,0.20942132,test_nn
101,-1.596,0.21172959,test_nn
102,-1.592,0.21404058,test_nn
103,-1.588,0.21635395,test_nn
104,-1.584,0.2186706,test_nn
105,-1.58,0.22098958,test_nn
106,-1.576,0.22331113,test_nn
107,-1.572,0.2256352,test_nn
108,-1.568,0.22796163,test_nn
109,-1.564,0.23029085,test_nn
110,-1.56,0.23262253,test_nn
111,-1.556,0.23495558,test_nn
112,-1.552,0.23729137,test_nn
113,-1.548,0.23962954,test_nn
114,-1.544,0.24196973,test_nn
115,-1.54,0.24431162,test_nn
116,-1.536,0.24665588,test_nn
117,-1.532,0.24900202,test_nn
118,-1.528,0.25134897,test_nn
119,-1.524,0.25369886,test_nn
120,-1.52,0.25604996,test_nn
121,-1.516,0.25840265,test_nn
122,-1.512,0.26075697,test_nn
123,-1.508,0.26311284,test_nn
124,-1.504,0.26547018,test_nn
125,-1.5,0.26782882,test_nn
126,-1.496,0.27018824,test_nn
127,-1.492,0.2725491,test_nn
128,-1.488,0.27491152,test_nn
129,-1.484,0.27727443,test_nn
130,-1.48,0.27963835,test_nn
131,-1.476,0.2820034,test_nn
132,-1.472,0.28436923,test_nn
133,-1.468,0.28673577,test_nn
134,-1.464,0.289103,test_nn
135,-1.46,0.29147053,test_nn
136,-1.456,0.2938391,test_nn
137,-1.452,0.2962074,test_nn
138,-1.448,0.298577,test_nn
139,-1.444,0.30094597,test_nn
140,-1.44,0.30331567,test_nn
141,-1.436,0.30568504,test_nn
142,-1.432,0.30805492,test_nn
143,-1.428,0.31042463,test_nn
144,-1.424,0.31279397,test_nn
145,-1.42,0.31516355,test_nn
146,-1.416,0.31753224,test_nn
147,-1.412,0.31990105,test_nn
148,-1.408,0.32226914,test_nn
149,-1.404,0.3246371,test_nn
150,-1.4,0.32700387,test_nn
151,-1.396,0.32937008,test_nn
152,-1.392,0.33173576,test_nn
153,-1.388,0.33410054,test_nn
154,-1.384,0.3364643,test_nn
155,-1.38,0.3388269,test_nn
156,-1.376,0.3411885,test_nn
157,-1.372,0.34354907,test_nn
158,-1.368,0.34590825,test_nn
159,-1.364,0.34826595,test_nn
160,-1.36,0.350622,test_nn
161,-1.356,0.35297692,test_nn
162,-1.352,0.35533,test_nn
163,-1.348,0.35768166,test_nn
164,-1.344,0.36003092,test_nn
165,-1.34,0.36237907,test_nn
166,-1.336,0.36472487,test_nn
167,-1.332,0.36706832,test_nn
168,-1.328,0.3694103,test_nn
169,-1.324,0.37174946,test_nn
170,-1.32,0.37408686,test_nn
171,-1.316,0.37642133,test_nn
172,-1.312,0.3787538,test_nn
173,-1.308,0.38108355,test_nn
174,-1.304,0.38341075,test_nn
175,-1.3,0.38573492,test_nn
176,-1.296,0.38805687,test_nn
177,-1.292,0.39037538,test_nn
178,-1.288,0.39269102,test_nn
179,-1.284,0.3950038,test_nn
180,-1.28,0.3973136,test_nn
181,-1.276,0.39962,test_nn
182,-1.272,0.401923,test_nn
183,-1.268,0.40422305,test_nn
184,-1.264,0.40651917,test_nn
185,-1.26,0.40881222,test_nn
186,-1.256,0.41110164,test_nn
187,-1.252,0.4133873,test_nn
188,-1.248,0.41566917,test_nn
189,-1.244,0.4179475,test_nn
190,-1.24,0.42022148,test_nn
191,-1.236,0.4224918,test_nn
192,-1.232,0.4247579,test_nn
193,-1.228,0.42702013,test_nn
194,-1.224,0.42927796,test_nn
195,-1.22,0.43153176,test_nn
196,-1.216,0.43378118,test_nn
197,-1.212,0.43602657,test_nn
198,-1.208,0.43826687,test_nn
199,-1.204,0.4405031,test_nn
200,-1.2,0.44273478,test_nn
201,-1.196,0.4449618,test_nn
202,-1.192,0.44718397,test_nn
203,-1.188,0.44940162,test_nn
204,-1.184,0.45161453,test_nn
205,-1.18,0.45382237,test_nn
206,-1.176,0.45602572,test_nn
207,-1.172,0.45822364,test_nn
208,-1.168,0.46041667,test_nn
209,-1.164,0.462605,test_nn
210,-1.16,0.4647878,test_nn
211,-1.156,0.46696568,test_nn
212,-1.152,0.46913838,test_nn
213,-1.148,0.4713059,test_nn
214,-1.144,0.4734682,test_nn
215,-1.14,0.47562507,test_nn
216,-1.136,0.47777656,test_nn
217,-1.132,0.47992316,test_nn
218,-1.128,0.48206374,test_nn
219,-1.124,0.48419943,test_nn
220,-1.12,0.48632944,test_nn
221,-1.116,0.488454,test_nn
222,-1.112,0.490573,test_nn
223,-1.108,0.49268657,test_nn
224,-1.104,0.49479473,test_nn
225,-1.1,0.49689734,test_nn
226,-1.096,0.49899438,test_nn
227,-1.092,0.5010856,test_nn
228,-1.088,0.50317144,test_nn
229,-1.084,0.5052518,test_nn
230,-1.08,0.50732696,test_nn
231,-1.076,0.50939584,test_nn
232,-1.072,0.5114596,test_nn
233,-1.068,0.5135179,test_nn
234,-1.064,0.5155706,test_nn
235,-1.06,0.5176175,test_nn
236,-1.056,0.51965916,test_nn
237,-1.052,0.52169526,test_nn
238,-1.048,0.52372605,test_nn
239,-1.044,0.5257513,test_nn
240,-1.04,0.5277712,test_nn
241,-1.036,0.5297855,test_nn
242,-1.032,0.5317948,test_nn
243,-1.028,0.53379875,test_nn
244,-1.024,0.53579724,test_nn
245,-1.02,0.5377904,test_nn
246,-1.016,0.53977877,test_nn
247,-1.012,0.54176205,test_nn
248,-1.008,0.54374003,test_nn
249,-1.004,0.5457133,test_nn
250,-1.0,0.5476815,test_nn
251,-0.996,0.5496446,test_nn
252,-0.992,0.5516031,test_nn
253,-0.988,0.5535566,test_nn
254,-0.984,0.55550575,test_nn
255,-0.98,0.5574504,test_nn
256,-0.976,0.55939025,test_nn
257,-0.972,0.561326,test_nn
258,-0.968,0.56325734,test_nn
259,-0.964,0.56518435,test_nn
260,-0.96,0.567107,test_nn
261,-0.956,0.5690259,test_nn
262,-0.952,0.5709406,test_nn
263,-0.948,0.57285196,test_nn
264,-0.944,0.57475924,test_nn
265,-0.94,0.576663,test_nn
266,-0.936,0.5785631,test_nn
267,-0.932,0.58045965,test_nn
268,-0.928,0.58235335,test_nn
269,-0.924,0.5842435,test_nn
270,-0.92,0.58613074,test_nn
271,-0.916,0.5880151,test_nn
272,-0.912,0.589897,test_nn
273,-0.908,0.5917757,test_nn
274,-0.904,0.5936522,test_nn
275,-0.9,0.5955262,test_nn
276,-0.896,0.5973983,test_nn
277,-0.892,0.59926784,test_nn
278,-0.888,0.60113585,test_nn
279,-0.884,0.60300153,test_nn
280,-0.88,0.60486597,test_nn
281,-0.876,0.60672915,test_nn
282,-0.872,0.6085907,test_nn
283,-0.868,0.61045116,test_nn
284,-0.864,0.6123106,test_nn
285,-0.86,0.61416924,test_nn
286,-0.856,0.61602706,test_nn
287,-0.852,0.6178845,test_nn
288,-0.848,0.61974144,test_nn
289,-0.844,0.6215984,test_nn
290,-0.84,0.6234549,test_nn
291,-0.836,0.62531185,test_nn
292,-0.832,0.6271692,test_nn
293,-0.828,0.62902683,test_nn
294,-0.824,0.6308853,test_nn
295,-0.82,0.63274455,test_nn
296,-0.816,0.6346048,test_nn
297,-0.812,0.6364662,test_nn
298,-0.808,0.638329,test_nn
299,-0.804,0.6401931,test_nn
300,-0.8,0.64205897,test_nn
301,-0.796,0.64392734,test_nn
302,-0.792,0.6457969,test_nn
303,-0.788,0.6476692,test_nn
304,-0.784,0.6495435,test_nn
305,-0.78,0.65142083,test_nn
306,-0.776,0.65330064,test_nn
307,-0.772,0.6551835,test_nn
308,-0.768,0.65706915,test_nn
309,-0.764,0.6589583,test_nn
310,-0.76,0.660851,test_nn
311,-0.756,0.6627469,test_nn
312,-0.752,0.6646466,test_nn
313,-0.748,0.66655016,test_nn
314,-0.744,0.66845804,test_nn
315,-0.74,0.6703698,test_nn
316,-0.736,0.67228603,test_nn
317,-0.732,0.6742071,test_nn
318,-0.728,0.6761325,test_nn
319,-0.724,0.6780627,test_nn
320,-0.72,0.6799976,test_nn
321,-0.716,0.6819378,test_nn
322,-0.712,0.6838834,test_nn
323,-0.708,0.6858336,test_nn
324,-0.704,0.6877897,test_nn
325,-0.7,0.6897515,test_nn
326,-0.696,0.6917188,test_nn
327,-0.692,0.69369185,test_nn
328,-0.688,0.6956708,test_nn
329,-0.684,0.69765604,test_nn
330,-0.68,0.6996467,test_nn
331,-0.676,0.70164406,test_nn
332,-0.672,0.70364743,test_nn
333,-0.668,0.7056572,test_nn
334,-0.664,0.7076736,test_nn
335,-0.66,0.7096959,test_nn
336,-0.656,0.711725,test_nn
337,-0.652,0.71376085,test_nn
338,-0.648,0.715803,test_nn
339,-0.644,0.71785206,test_nn
340,-0.64,0.71990776,test_nn
341,-0.636,0.72197044,test_nn
342,-0.632,0.7240393,test_nn
343,-0.628,0.72611535,test_nn
344,-0.624,0.7281983,test_nn
345,-0.62,0.7302876,test_nn
346,-0.616,0.7323837,test_nn
347,-0.612,0.7344867,test_nn
348,-0.608,0.7365962,test_nn
349,-0.604,0.7387129,test_nn
350,-0.6,0.7408358,test_nn
351,-0.596,0.7429656,test_nn
352,-0.592,0.74510175,test_nn
353,-0.588,0.7472445,test_nn
354,-0.584,0.7493934,test_nn
355,-0.58,0.75154877,test_nn
356,-0.576,0.7537105,test_nn
357,-0.572,0.7558783,test_nn
358,-0.568,0.7580519,test_nn
359,-0.564,0.760232,test_nn
360,-0.56,0.76241785,test_nn
361,-0.556,0.76460916,test_nn
362,-0.552,0.7668059,test_nn
363,-0.548,0.7690083,test_nn
364,-0.544,0.7712157,test_nn
365,-0.54,0.7734287,test_nn
366,-0.536,0.7756462,test_nn
367,-0.532,0.77786887,test_nn
368,-0.528,0.7800957,test_nn
369,-0.524,0.7823271,test_nn
370,-0.52,0.7845626,test_nn
371,-0.516,0.78680223,test_nn
372,-0.512,0.78904563,test_nn
373,-0.508,0.7912924,test_nn
374,-0.504,0.7935424,test_nn
375,-0.5,0.7957957,test_nn
376,-0.496,0.79805183,test_nn
377,-0.492,0.8003104,test_nn
378,-0.488,0.80257136,test_nn
379,-0.484,0.80483425,test_nn
380,-0.48,0.80709904,test_nn
381,-0.476,0.8093652,test_nn
382,-0.472,0.8116326,test_nn
383,-0.468,0.81390095,test_nn
384,-0.464,0.81616986,test_nn
385,-0.46,0.8184389,test_nn
386,-0.456,0.82070816,test_nn
387,-0.452,0.8229773,test_nn
388,-0.448,0.8252455,test_nn
389,-0.444,0.8275126,test_nn
390,-0.44,0.8297782,test_nn
391,-0.436,0.8320423,test_nn
392,-0.432,0.83430463,test_nn
393,-0.428,0.8365645,test_nn
394,-0.424,0.8388217,test_nn
395,-0.42,0.8410754,test_nn
396,-0.416,0.8433261,test_nn
397,-0.412,0.84557295,test_nn
398,-0.408,0.84781563,test_nn
399,-0.404,0.8500533,test_nn
400,-0.4,0.85228664,test_nn
401,-0.396,0.8545146,test_nn
402,-0.392,0.8567363,test_nn
403,-0.388,0.8589526,test_nn
404,-0.384,0.86116207,test_nn
405,-0.38,0.86336464,test_nn
406,-0.376,0.86556053,test_nn
407,-0.372,0.867748,test_nn
408,-0.368,0.869928,test_nn
409,-0.364,0.8720995,test_nn
410,-0.36,0.87426186,test_nn
411,-0.356,0.8764155,test_nn
412,-0.352,0.8785596,test_nn
413,-0.348,0.880693,test_nn
414,-0.344,0.88281655,test_nn
415,-0.34,0.8849293,test_nn
416,-0.336,0.88703096,test_nn
417,-0.332,0.8891207,test_nn
418,-0.328,0.89119875,test_nn
419,-0.324,0.8932644,test_nn
420,-0.32,0.89531755,test_nn
421,-0.316,0.89735705,test_nn
422,-0.312,0.89938366,test_nn
423,-0.308,0.9013958,test_nn
424,-0.304,0.90339386,test_nn
425,-0.3,0.9053775,test_nn
426,-0.296,0.9073459,test_nn
427,-0.292,0.909299,test_nn
428,-0.288,0.9112363,test_nn
429,-0.284,0.9131575,test_nn
430,-0.28,0.91506195,test_nn
431,-0.276,0.9169496,test_nn
432,-0.272,0.91882014,test_nn
433,-0.268,0.92067313,test_nn
434,-0.264,0.9225081,test_nn
435,-0.26,0.9243246,test_nn
436,-0.256,0.92612255,test_nn
437,-0.252,0.9279015,test_nn
438,-0.248,0.9296609,test_nn
439,-0.244,0.9314009,test_nn
440,-0.24,0.9331209,test_nn
441,-0.236,0.93482065,test_nn
442,-0.232,0.9364996,test_nn
443,-0.228,0.938157,test_nn
444,-0.224,0.9397935,test_nn
445,-0.22,0.9414083,test_nn
446,-0.216,0.94300103,test_nn
447,-0.212,0.9445715,test_nn
448,-0.208,0.9461193,test_nn
449,-0.204,0.94764453,test_nn
450,-0.2,0.94914615,test_nn
451,-0.196,0.95062435,test_nn
452,-0.192,0.9520793,test_nn
453,-0.188,0.9535092,test_nn
454,-0.184,0.9549149,test_nn
455,-0.18,0.95629644,test_nn
456,-0.176,0.9576525,test_nn
457,-0.172,0.95898354,test_nn
458,-0.168,0.960289,test_nn
459,-0.164,0.9615682,test_nn
460,-0.16,0.9628221,test_nn
461,-0.156,0.9640492,test_nn
462,-0.152,0.9652496,test_nn
463,-0.148,0.96642363,test_nn
464,-0.144,0.9675702,test_nn
465,-0.14,0.9686893,test_nn
466,-0.136,0.9697807,test_nn
467,-0.132,0.9708439,test_nn
468,-0.128,0.97187936,test_nn
469,-0.124,0.9728863,test_nn
470,-0.12,0.97386473,test_nn
471,-0.116,0.97481394,test_nn
472,-0.112,0.9757342,test_nn
473,-0.108,0.9766254,test_nn
474,-0.104,0.97748727,test_nn
475,-0.1,0.97831845,test_nn
476,-0.096,0.97912014,test_nn
477,-0.092,0.97989154,test_nn
478,-0.088,0.98063314,test_nn
479,-0.084,0.98134303,test_nn
480,-0.08,0.98202306,test_nn
481,-0.076,0.9826716,test_nn
482,-0.072,0.9832892,test_nn
483,-0.068,0.9838753,test_nn
484,-0.064,0.98443013,test_nn
485,-0.06,0.9849533,test_nn
486,-0.056,0.98544437,test_nn
487,-0.052,0.9859034,test_nn
488,-0.048,0.9863305,test_nn
489,-0.044,0.9867254,test_nn
490,-0.04,0.9870872,test_nn
491,-0.036,0.987417,test_nn
492,-0.032,0.9877142,test_nn
493,-0.028,0.98797846,test_nn
494,-0.024,0.9882097,test_nn
495,-0.02,0.9884082,test_nn
496,-0.016,0.9885737,test_nn
497,-0.012,0.98870593,test_nn
498,-0.008,0.98880506,test_nn
499,-0.004,0.9888709,test_nn
500,0.0,0.9889035,test_nn
501,0.004,0.98890305,test_nn
502,0.008,0.9888687,test_nn
503,0.012,0.98880124,test_nn
504,0.016,0.98870057,test_nn
505,0.02,0.9885665,test_nn
506,0.024,0.988399,test_nn
507,0.028,0.988198,test_nn
508,0.032,0.9879638,test_nn
509,0.036,0.9876965,test_nn
510,0.04,0.98739576,test_nn
511,0.044,0.9870619,test_nn
512,0.048,0.98669523,test_nn
513,0.052,0.9862958,test_nn
514,0.056,0.9858629,test_nn
515,0.06,0.9853977,test_nn
516,0.064,0.98489964,test_nn
517,0.068,0.984369,test_nn
518,0.072,0.9838064,test_nn
519,0.076,0.98321134,test_nn
520,0.08,0.98258495,test_nn
521,0.084,0.981926,test_nn
522,0.088,0.98123527,test_nn
523,0.092,0.9805136,test_nn
524,0.096,0.9797604,test_nn
525,0.1,0.97897613,test_nn
526,0.104,0.97816116,test_nn
527,0.108,0.9773153,test_nn
528,0.112,0.97643954,test_nn
529,0.116,0.9755336,test_nn
530,0.12,0.97459805,test_nn
531,0.124,0.973633,test_nn
532,0.128,0.97263855,test_nn
533,0.132,0.97161543,test_nn
534,0.136,0.9705631,test_nn
535,0.14,0.96948266,test_nn
536,0.144,0.9683743,test_nn
537,0.148,0.96723866,test_nn
538,0.152,0.966075,test_nn
539,0.156,0.96488476,test_nn
540,0.16,0.9636675,test_nn
541,0.164,0.9624241,test_nn
542,0.168,0.96115494,test_nn
543,0.172,0.95985997,test_nn
544,0.176,0.95853966,test_nn
545,0.18,0.95719457,test_nn
546,0.184,0.95582455,test_nn
547,0.188,0.9544308,test_nn
548,0.192,0.9530132,test_nn
549,0.196,0.9515728,test_nn
550,0.2,0.95010823,test_nn
551,0.204,0.9486221,test_nn
552,0.208,0.9471132,test_nn
553,0.212,0.94558305,test_nn
554,0.216,0.94403076,test_nn
555,0.22,0.9424578,test_nn
556,0.224,0.9408641,test_nn
557,0.228,0.93925065,test_nn
558,0.232,0.9376168,test_nn
559,0.236,0.9359638,test_nn
560,0.24,0.9342918,test_nn
561,0.244,0.93260133,test_nn
562,0.248,0.9308922,test_nn
563,0.252,0.92916584,test_nn
564,0.256,0.9274213,test_nn
565,0.26,0.9256602,test_nn
566,0.264,0.92388225,test_nn
567,0.268,0.9220884,test_nn
568,0.272,0.9202784,test_nn
569,0.276,0.91845304,test_nn
570,0.28,0.9166126,test_nn
571,0.284,0.9147572,test_nn
572,0.288,0.9128877,test_nn
573,0.292,0.91100436,test_nn
574,0.296,0.90910715,test_nn
575,0.3,0.9071967,test_nn
576,0.304,0.90527356,test_nn
577,0.308,0.90333796,test_nn
578,0.312,0.9013899,test_nn
579,0.316,0.8994302,test_nn
580,0.32,0.8974586,test_nn
581,0.324,0.8954768,test_nn
582,0.328,0.8934838,test_nn
583,0.332,0.8914802,test_nn
584,0.336,0.88946664,test_nn
585,0.34,0.8874432,test_nn
586,0.344,0.8854103,test_nn
587,0.348,0.8833679,test_nn
588,0.352,0.8813172,test_nn
589,0.356,0.87925804,test_nn
590,0.36,0.87719005,test_nn
591,0.364,0.87511444,test_nn
592,0.368,0.873031,test_nn
593,0.372,0.87093997,test_nn
594,0.376,0.86884207,test_nn
595,0.38,0.86673725,test_nn
596,0.384,0.86462605,test_nn
597,0.388,0.8625083,test_nn
598,0.392,0.8603849,test_nn
599,0.396,0.85825485,test_nn
600,0.4,0.8561198,test_nn
601,0.404,0.85397923,test_nn
602,0.408,0.85183346,test_nn
603,0.412,0.8496829,test_nn
604,0.416,0.84752774,test_nn
605,0.42,0.8453684,test_nn
606,0.424,0.8432044,test_nn
607,0.428,0.8410365,test_nn
608,0.432,0.83886474,test_nn
609,0.436,0.8366898,test_nn
610,0.44,0.8345104,test_nn
611,0.444,0.8323282,test_nn
612,0.448,0.83014333,test_nn
613,0.452,0.8279552,test_nn
614,0.456,0.8257643,test_nn
615,0.46,0.82357097,test_nn
616,0.464,0.8213753,test_nn
617,0.468,0.8191773,test_nn
618,0.472,0.81697714,test_nn
619,0.476,0.8147751,test_nn
620,0.48,0.8125712,test_nn
621,0.484,0.8103656,test_nn
622,0.488,0.8081588,test_nn
623,0.492,0.80595046,test_nn
624,0.496,0.80374086,test_nn
625,0.5,0.80152947,test_nn
626,0.504,0.7993181,test_nn
627,0.508,0.7971048,test_nn
628,0.512,0.7948915,test_nn
629,0.516,0.79267687,test_nn
630,0.52,0.79046166,test_nn
631,0.524,0.78824604,test_nn
632,0.528,0.78603035,test_nn
633,0.532,0.7838142,test_nn
634,0.536,0.78159755,test_nn
635,0.54,0.7793808,test_nn
636,0.544,0.77716416,test_nn
637,0.548,0.77494735,test_nn
638,0.552,0.7727305,test_nn
639,0.556,0.7705142,test_nn
640,0.56,0.7682976,test_nn
641,0.564,0.7660815,test_nn
642,0.568,0.76386595,test_nn
643,0.572,0.761651,test_nn
644,0.576,0.7594358,test_nn
645,0.58,0.75722086,test_nn
646,0.584,0.75500757,test_nn
647,0.588,0.7527942,test_nn
648,0.592,0.7505816,test_nn
649,0.596,0.7483696,test_nn
650,0.6,0.7461585,test_nn
651,0.604,0.7439476,test_nn
652,0.608,0.7417381,test_nn
653,0.612,0.73952955,test_nn
654,0.616,0.7373216,test_nn
655,0.62,0.7351146,test_nn
656,0.624,0.732908,test_nn
657,0.628,0.73070294,test_nn
658,0.632,0.72849905,test_nn
659,0.636,0.72629577,test_nn
660,0.64,0.7240932,test_nn
661,0.644,0.7218922,test_nn
662,0.648,0.7196922,test_nn
663,0.652,0.71749306,test_nn
664,0.656,0.7152952,test_nn
665,0.66,0.7130983,test_nn
666,0.664,0.7109028,test_nn
667,0.668,0.7087083,test_nn
668,0.672,0.70651454,test_nn
669,0.676,0.70432216,test_nn
670,0.68,0.70213073,test_nn
671,0.684,0.6999408,test_nn
672,0.688,0.69775146,test_nn
673,0.692,0.69556385,test_nn
674,0.696,0.69337755,test_nn
675,0.7,0.69119215,test_nn
676,0.704,0.6890071,test_nn
677,0.708,0.68682444,test_nn
678,0.712,0.68464214,test_nn
679,0.716,0.68246114,test_nn
680,0.72,0.68028146,test_nn
681,0.724,0.6781026,test_nn
682,0.728,0.67592496,test_nn
683,0.732,0.6737485,test_nn
684,0.736,0.6715733,test_nn
685,0.74,0.66939926,test_nn
686,0.744,0.6672261,test_nn
687,0.748,0.665054,test_nn
688,0.752,0.66288334,test_nn
689,0.756,0.66071326,test_nn
690,0.76,0.6585444,test_nn
691,0.764,0.6563766,test_nn
692,0.768,0.6542098,test_nn
693,0.772,0.65204394,test_nn
694,0.776,0.6498793,test_nn
695,0.78,0.64771557,test_nn
696,0.784,0.64555293,test_nn
697,0.788,0.6433912,test_nn
698,0.792,0.64123034,test_nn
699,0.796,0.6390705,test_nn
700,0.8,0.6369115,test_nn
701,0.804,0.6347539,test_nn
702,0.808,0.63259673,test_nn
703,0.812,0.63044024,test_nn
704,0.816,0.62828505,test_nn
705,0.82,0.6261303,test_nn
706,0.824,0.6239768,test_nn
707,0.828,0.6218239,test_nn
708,0.832,0.61967194,test_nn
709,0.836,0.6175209,test_nn
710,0.84,0.6153705,test_nn
711,0.844,0.6132208,test_nn
712,0.848,0.6110718,test_nn
713,0.852,0.6089238,test_nn
714,0.856,0.60677624,test_nn
715,0.86,0.60462946,test_nn
716,0.864,0.6024837,test_nn
717,0.868,0.6003382,test_nn
718,0.872,0.5981934,test_nn
719,0.876,0.5960493,test_nn
720,0.88,0.5939058,test_nn
721,0.884,0.5917631,test_nn
722,0.888,0.58962077,test_nn
723,0.892,0.58747923,test_nn
724,0.896,0.58533776,test_nn
725,0.9,0.58319724,test_nn
726,0.904,0.5810573,test_nn
727,0.908,0.57891804,test_nn
728,0.912,0.5767788,test_nn
729,0.916,0.5746404,test_nn
730,0.92,0.57250243,test_nn
731,0.924,0.570365,test_nn
732,0.928,0.5682281,test_nn
733,0.932,0.56609124,test_nn
734,0.936,0.56395507,test_nn
735,0.94,0.56181884,test_nn
736,0.944,0.5596838,test_nn
737,0.948,0.55754876,test_nn
738,0.952,0.5554137,test_nn
739,0.956,0.55327964,test_nn
740,0.96,0.55114555,test_nn
741,0.964,0.5490119,test_nn
742,0.968,0.54687846,test_nn
743,0.972,0.54474556,test_nn
744,0.976,0.5426128,test_nn
745,0.98,0.5404805,test_nn
746,0.984,0.5383483,test_nn
747,0.988,0.5362166,test_nn
748,0.992,0.5340847,test_nn
749,0.996,0.5319531,test_nn
750,1.0,0.52982223,test_nn
751,1.004,0.5276907,test_nn
752,1.008,0.52556,test_nn
753,1.012,0.52342963,test_nn
754,1.016,0.521299,test_nn
755,1.02,0.5191691,test_nn
756,1.024,0.51703894,test_nn
757,1.028,0.5149091,test_nn
758,1.032,0.51277894,test_nn
759,1.036,0.5106497,test_nn
760,1.04,0.5085202,test_nn
761,1.044,0.50639105,test_nn
762,1.048,0.5042615,test_nn
763,1.052,0.50213224,test_nn
764,1.056,0.5000032,test_nn
765,1.06,0.49787432,test_nn
766,1.064,0.49574566,test_nn
767,1.068,0.49361673,test_nn
768,1.072,0.49148792,test_nn
769,1.076,0.48935926,test_nn
770,1.08,0.48723045,test_nn
771,1.084,0.48510212,test_nn
772,1.088,0.48297352,test_nn
773,1.092,0.48084518,test_nn
774,1.096,0.47871682,test_nn
775,1.1,0.47658834,test_nn
776,1.104,0.47446012,test_nn
777,1.108,0.4723314,test_nn
778,1.112,0.47020355,test_nn
779,1.116,0.46807522,test_nn
780,1.12,0.4659469,test_nn
781,1.124,0.46381852,test_nn
782,1.128,0.46169055,test_nn
783,1.132,0.4595621,test_nn
784,1.136,0.4574337,test_nn
785,1.14,0.4553052,test_nn
786,1.144,0.4531768,test_nn
787,1.148,0.4510485,test_nn
788,1.152,0.4489198,test_nn
789,1.156,0.4467914,test_nn
790,1.16,0.44466352,test_nn
791,1.164,0.4425348,test_nn
792,1.168,0.4404063,test_nn
793,1.172,0.43827802,test_nn
794,1.176,0.43614954,test_nn
795,1.18,0.434021,test_nn
796,1.184,0.43189198,test_nn
797,1.188,0.42976356,test_nn
798,1.192,0.4276349,test_nn
799,1.196,0.42550594,test_nn
800,1.2,0.4233774,test_nn
801,1.204,0.42124844,test_nn
802,1.208,0.41911975,test_nn
803,1.212,0.41699058,test_nn
804,1.216,0.41486198,test_nn
805,1.22,0.41273302,test_nn
806,1.224,0.41060412,test_nn
807,1.228,0.40847462,test_nn
808,1.232,0.40634596,test_nn
809,1.236,0.40421647,test_nn
810,1.24,0.4020879,test_nn
811,1.244,0.3999586,test_nn
812,1.248,0.39782917,test_nn
813,1.252,0.39569986,test_nn
814,1.256,0.39357075,test_nn
815,1.26,0.39144126,test_nn
816,1.264,0.38931185,test_nn
817,1.268,0.38718265,test_nn
818,1.272,0.3850535,test_nn
819,1.276,0.38292378,test_nn
820,1.28,0.3807945,test_nn
821,1.284,0.3786648,test_nn
822,1.288,0.3765356,test_nn
823,1.292,0.37440586,test_nn
824,1.296,0.37227654,test_nn
825,1.3,0.3701468,test_nn
826,1.304,0.36801767,test_nn
827,1.308,0.36588803,test_nn
828,1.312,0.36375844,test_nn
829,1.316,0.36162895,test_nn
830,1.32,0.35949937,test_nn
831,1.324,0.35736984,test_nn
832,1.328,0.3552407,test_nn
833,1.332,0.3531108,test_nn
834,1.336,0.3509817,test_nn
835,1.34,0.34885216,test_nn
836,1.344,0.34672266,test_nn
837,1.348,0.34459305,test_nn
838,1.352,0.3424638,test_nn
839,1.356,0.34033442,test_nn
840,1.36,0.33820546,test_nn
841,1.364,0.33607584,test_nn
842,1.368,0.33394682,test_nn
843,1.372,0.33181736,test_nn
844,1.376,0.3296883,test_nn
845,1.38,0.3275592,test_nn
846,1.384,0.3254304,test_nn
847,1.388,0.32330155,test_nn
848,1.392,0.32117262,test_nn
849,1.396,0.31904396,test_nn
850,1.4,0.3169151,test_nn
851,1.404,0.31478673,test_nn
852,1.408,0.31265807,test_nn
853,1.412,0.31052956,test_nn
854,1.416,0.3084013,test_nn
855,1.42,0.30627322,test_nn
856,1.424,0.30414498,test_nn
857,1.428,0.30201662,test_nn
858,1.432,0.29988903,test_nn
859,1.436,0.29776108,test_nn
860,1.44,0.29563326,test_nn
861,1.444,0.29350597,test_nn
862,1.448,0.29137826,test_nn
863,1.452,0.2892511,test_nn
864,1.456,0.28712392,test_nn
865,1.46,0.284997,test_nn
866,1.464,0.28287023,test_nn
867,1.468,0.28074336,test_nn
868,1.472,0.27861667,test_nn
869,1.476,0.27649045,test_nn
870,1.48,0.2743643,test_nn
871,1.484,0.272238,test_nn
872,1.488,0.2701117,test_nn
873,1.492,0.26798624,test_nn
874,1.496,0.26586056,test_nn
875,1.5,0.26373512,test_nn
876,1.504,0.2616098,test_nn
877,1.508,0.25948533,test_nn
878,1.512,0.25735995,test_nn
879,1.516,0.2552355,test_nn
880,1.52,0.25311106,test_nn
881,1.524,0.25098705,test_nn
882,1.528,0.24886264,test_nn
883,1.532,0.246739,test_nn
884,1.536,0.24461533,test_nn
885,1.54,0.24249205,test_nn
886,1.544,0.24036895,test_nn
887,1.548,0.23824595,test_nn
888,1.552,0.23612311,test_nn
889,1.556,0.23400067,test_nn
890,1.56,0.23187858,test_nn
891,1.564,0.22975662,test_nn
892,1.568,0.22763506,test_nn
893,1.572,0.22551373,test_nn
894,1.576,0.22339237,test_nn
895,1.58,0.22127095,test_nn
896,1.584,0.21915036,test_nn
897,1.588,0.21703005,test_nn
898,1.592,0.21490975,test_nn
899,1.596,0.21279022,test_nn
900,1.6,0.21067029,test_nn
901,1.604,0.20855105,test_nn
902,1.608,0.20643187,test_nn
903,1.612,0.20431301,test_nn
904,1.616,0.20219438,test_nn
905,1.62,0.20007621,test_nn
906,1.624,0.19795811,test_nn
907,1.628,0.19584024,test_nn
908,1.632,0.19372287,test_nn
909,1.636,0.19160578,test_nn
910,1.64,0.189489,test_nn
911,1.644,0.18737252,test_nn
912,1.648,0.18525589,test_nn
913,1.652,0.18314,test_nn
914,1.656,0.18102409,test_nn
915,1.66,0.17890906,test_nn
916,1.664,0.17679368,test_nn
917,1.668,0.17467901,test_nn
918,1.672,0.17256466,test_nn
919,1.676,0.17045042,test_nn
920,1.68,0.16833633,test_nn
921,1.684,0.16622296,test_nn
922,1.688,0.1641096,test_nn
923,1.692,0.1619967,test_nn
924,1.696,0.15988365,test_nn
925,1.7,0.15777165,test_nn
926,1.704,0.15565924,test_nn
927,1.708,0.15354753,test_nn
928,1.712,0.15143591,test_nn
929,1.716,0.14932516,test_nn
930,1.72,0.14721434,test_nn
931,1.724,0.14510372,test_nn
932,1.728,0.14299327,test_nn
933,1.732,0.14088362,test_nn
934,1.736,0.1387737,test_nn
935,1.74,0.13666427,test_nn
936,1.744,0.13455555,test_nn
937,1.748,0.1324465,test_nn
938,1.752,0.13033809,test_nn
939,1.756,0.12822975,test_nn
940,1.76,0.12612203,test_nn
941,1.764,0.12401404,test_nn
942,1.768,0.121907175,test_nn
943,1.772,0.11979991,test_nn
944,1.776,0.117693335,test_nn
945,1.78,0.115586765,test_nn
946,1.784,0.11348078,test_nn
947,1.788,0.11137472,test_nn
948,1.792,0.10926898,test_nn
949,1.796,0.10716346,test_nn
950,1.8,0.1050584,test_nn
951,1.804,0.10295349,test_nn
952,1.808,0.10084917,test_nn
953,1.812,0.09874442,test_nn
954,1.816,0.09664043,test_nn
955,1.82,0.09453656,test_nn
956,1.824,0.092433035,test_nn
957,1.828,0.09032975,test_nn
958,1.832,0.08822647,test_nn
959,1.836,0.086123504,test_nn
960,1.84,0.0840209,test_nn
961,1.844,0.08191821,test_nn
962,1.848,0.07981563,test_nn
963,1.852,0.07771383,test_nn
964,1.856,0.0756118,test_nn
965,1.86,0.073510155,test_nn
966,1.864,0.0714087,test_nn
967,1.868,0.06930748,test_nn
968,1.872,0.067206316,test_nn
969,1.876,0.065105364,test_nn
970,1.88,0.063004576,test_nn
971,1.884,0.060904384,test_nn
972,1.888,0.05880335,test_nn
973,1.892,0.05670291,test_nn
974,1.896,0.054602936,test_nn
975,1.9,0.05250279,test_nn
976,1.904,0.05040281,test_nn
977,1.908,0.048302993,test_nn
978,1.912,0.04620322,test_nn
979,1.916,0.0441037,test_nn
980,1.92,0.042003904,test_nn
981,1.924,0.039904386,test_nn
982,1.928,0.03780506,test_nn
983,1.932,0.035705756,test_nn
984,1.936,0.03360647,test_nn
985,1.94,0.031506944,test_nn
986,1.944,0.029407788,test_nn
987,1.948,0.027308814,test_nn
988,1.952,0.025209876,test_nn
989,1.956,0.023110505,test_nn
990,1.96,0.021011002,test_nn
991,1.964,0.018911999,test_nn
992,1.968,0.016812798,test_nn
993,1.972,0.0147134345,test_nn
994,1.976,0.012614382,test_nn
995,1.98,0.010514677,test_nn
996,1.984,0.00841581,test_nn
997,1.988,0.0063155745,test_nn
998,1.992,0.004216238,test_nn
999,1.996,0.002116615,test_nn
1000,2.0,1.6701408e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_700/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 700, "weight_testfn_obs": 700, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 38447, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_08-40-35_498659_4057757/artifacts/2024-10-12_08-40-37/fn_2024-10-12_08-40-37/working_dirs/fn_e3eaf_00036_36_weight_soln_obs=700_2024-10-12_08-40-37", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_700/diff.csv <==
,X_x,value,name
0,-2.0,2.4316367e-05,diff
1,-1.996,0.00021518557,diff
2,-1.992,0.0004046671,diff
3,-1.988,0.00059347926,diff
4,-1.984,0.0007813517,diff
5,-1.98,0.00096787885,diff
6,-1.976,0.0011535166,diff
7,-1.972,0.0013379017,diff
8,-1.968,0.001520766,diff
9,-1.964,0.0017027054,diff
10,-1.96,0.0018828735,diff
11,-1.956,0.0020616688,diff
12,-1.952,0.0022394024,diff
13,-1.948,0.002415195,diff
14,-1.944,0.0025896672,diff
15,-1.94,0.0027622692,diff
16,-1.936,0.002933193,diff
17,-1.932,0.0031024404,diff
18,-1.928,0.0032697916,diff
19,-1.924,0.0034355,diff
20,-1.92,0.0035991222,diff
21,-1.916,0.0037607178,diff
22,-1.912,0.0039202645,diff
23,-1.908,0.004077997,diff
24,-1.904,0.004233487,diff
25,-1.9,0.0043867566,diff
26,-1.896,0.004537966,diff
27,-1.892,0.004686579,diff
28,-1.888,0.004833173,diff
29,-1.884,0.004977379,diff
30,-1.88,0.00511916,diff
31,-1.876,0.005258985,diff
32,-1.872,0.005395636,diff
33,-1.868,0.0055297464,diff
34,-1.864,0.00566189,diff
35,-1.86,0.005791068,diff
36,-1.856,0.0059177503,diff
37,-1.852,0.006041318,diff
38,-1.848,0.0061626434,diff
39,-1.844,0.006280951,diff
40,-1.84,0.006396696,diff
41,-1.836,0.0065093115,diff
42,-1.832,0.0066190064,diff
43,-1.828,0.006726019,diff
44,-1.824,0.006830089,diff
45,-1.82,0.0069312006,diff
46,-1.816,0.0070288107,diff
47,-1.812,0.007124096,diff
48,-1.808,0.007215567,diff
49,-1.804,0.0073046684,diff
50,-1.8,0.007390216,diff
51,-1.796,0.007472463,diff
52,-1.792,0.007551335,diff
53,-1.788,0.007627152,diff
54,-1.784,0.0076996163,diff
55,-1.78,0.007769063,diff
56,-1.776,0.007835142,diff
57,-1.772,0.007897854,diff
58,-1.768,0.007956967,diff
59,-1.764,0.008012801,diff
60,-1.76,0.008065268,diff
61,-1.756,0.008113936,diff
62,-1.752,0.008159652,diff
63,-1.748,0.00820148,diff
64,-1.744,0.008239731,diff
65,-1.74,0.008274734,diff
66,-1.736,0.008306235,diff
67,-1.732,0.008334026,diff
68,-1.728,0.008358151,diff
69,-1.724,0.00837867,diff
70,-1.72,0.008395374,diff
71,-1.716,0.008408934,diff
72,-1.712,0.008418575,diff
73,-1.708,0.008424491,diff
74,-1.704,0.008426726,diff
75,-1.7,0.008425325,diff
76,-1.696,0.00842002,diff
77,-1.692,0.008411244,diff
78,-1.688,0.008398458,diff
79,-1.684,0.00838235,diff
80,-1.68,0.008362472,diff
81,-1.676,0.008338451,diff
82,-1.672,0.008310795,diff
83,-1.668,0.008279607,diff
84,-1.664,0.008244455,diff
85,-1.66,0.008205682,diff
86,-1.656,0.008162811,diff
87,-1.652,0.0081165135,diff
88,-1.648,0.00806658,diff
89,-1.644,0.008012041,diff
90,-1.64,0.007954419,diff
91,-1.636,0.007893324,diff
92,-1.632,0.007827818,diff
93,-1.628,0.0077590197,diff
94,-1.624,0.0076861084,diff
95,-1.62,0.0076099336,diff
96,-1.616,0.007529497,diff
97,-1.612,0.0074454546,diff
98,-1.608,0.0073577315,diff
99,-1.604,0.0072664022,diff
100,-1.6,0.0071710795,diff
101,-1.596,0.007072538,diff
102,-1.592,0.006969705,diff
103,-1.588,0.0068638623,diff
104,-1.584,0.006753877,diff
105,-1.58,0.0066404194,diff
106,-1.576,0.0065233707,diff
107,-1.572,0.0064026266,diff
108,-1.568,0.006278649,diff
109,-1.564,0.006150678,diff
110,-1.56,0.006019324,diff
111,-1.556,0.0058844835,diff
112,-1.552,0.00574629,diff
113,-1.548,0.0056044757,diff
114,-1.544,0.00545913,diff
115,-1.54,0.0053103566,diff
116,-1.536,0.005158156,diff
117,-1.532,0.005002618,diff
118,-1.528,0.0048437417,diff
119,-1.524,0.004681945,diff
120,-1.52,0.0045164227,diff
121,-1.516,0.004347682,diff
122,-1.512,0.0041757226,diff
123,-1.508,0.004000813,diff
124,-1.504,0.003822744,diff
125,-1.5,0.003641367,diff
126,-1.496,0.00345698,diff
127,-1.492,0.0032693744,diff
128,-1.488,0.0030789077,diff
129,-1.484,0.0028857589,diff
130,-1.48,0.0026893914,diff
131,-1.476,0.002490431,diff
132,-1.472,0.0022881925,diff
133,-1.468,0.0020834208,diff
134,-1.464,0.0018759966,diff
135,-1.46,0.001665473,diff
136,-1.456,0.0014528334,diff
137,-1.452,0.001237303,diff
138,-1.448,0.0010193586,diff
139,-1.444,0.0007984936,diff
140,-1.44,0.00057560205,diff
141,-1.436,0.0003502369,diff
142,-1.432,0.00012242794,diff
143,-1.428,-0.000107586384,diff
144,-1.424,-0.0003398955,diff
145,-1.42,-0.00057426095,diff
146,-1.416,-0.0008107126,diff
147,-1.412,-0.001049459,diff
148,-1.408,-0.0012905598,diff
149,-1.404,-0.0015330911,diff
150,-1.4,-0.0017777085,diff
151,-1.396,-0.0020238757,diff
152,-1.392,-0.0022723675,diff
153,-1.388,-0.0025224388,diff
154,-1.384,-0.0027738214,diff
155,-1.38,-0.003026694,diff
156,-1.376,-0.003281325,diff
157,-1.372,-0.0035376549,diff
158,-1.368,-0.0037952065,diff
159,-1.364,-0.0040539205,diff
160,-1.36,-0.004313767,diff
161,-1.356,-0.004574895,diff
162,-1.352,-0.004837513,diff
163,-1.348,-0.0051009953,diff
164,-1.344,-0.0053652823,diff
165,-1.34,-0.0056304336,diff
166,-1.336,-0.0058962107,diff
167,-1.332,-0.0061632395,diff
168,-1.328,-0.0064300895,diff
169,-1.324,-0.006698251,diff
170,-1.32,-0.006967038,diff
171,-1.316,-0.007235825,diff
172,-1.312,-0.0075048804,diff
173,-1.308,-0.007774681,diff
174,-1.304,-0.008044481,diff
175,-1.3,-0.00831452,diff
176,-1.296,-0.008584201,diff
177,-1.292,-0.008854181,diff
178,-1.288,-0.009123832,diff
179,-1.284,-0.009393066,diff
180,-1.28,-0.00966233,diff
181,-1.276,-0.009931296,diff
182,-1.272,-0.010199785,diff
183,-1.268,-0.010467708,diff
184,-1.264,-0.010734767,diff
185,-1.26,-0.01100117,diff
186,-1.256,-0.011266798,diff
187,-1.252,-0.01153177,diff
188,-1.248,-0.01179567,diff
189,-1.244,-0.012058377,diff
190,-1.24,-0.012319922,diff
191,-1.236,-0.012580305,diff
192,-1.232,-0.012839556,diff
193,-1.228,-0.013096839,diff
194,-1.224,-0.013353437,diff
195,-1.22,-0.01360777,diff
196,-1.216,-0.01386103,diff
197,-1.212,-0.0141120255,diff
198,-1.208,-0.014361709,diff
199,-1.204,-0.01460886,diff
200,-1.2,-0.014853954,diff
201,-1.196,-0.01509729,diff
202,-1.192,-0.015338331,diff
203,-1.188,-0.01557672,diff
204,-1.184,-0.015813291,diff
205,-1.18,-0.016047478,diff
206,-1.176,-0.016278535,diff
207,-1.172,-0.016507387,diff
208,-1.168,-0.01673305,diff
209,-1.164,-0.016956657,diff
210,-1.16,-0.017177165,diff
211,-1.156,-0.017394006,diff
212,-1.152,-0.017608434,diff
213,-1.148,-0.017819464,diff
214,-1.144,-0.018027246,diff
215,-1.14,-0.018232077,diff
216,-1.136,-0.018433005,diff
217,-1.132,-0.018630475,diff
218,-1.128,-0.018824458,diff
219,-1.124,-0.019014806,diff
220,-1.12,-0.019201696,diff
221,-1.116,-0.019384384,diff
222,-1.112,-0.019563735,diff
223,-1.108,-0.019738376,diff
224,-1.104,-0.019909382,diff
225,-1.1,-0.020076662,diff
226,-1.096,-0.020239264,diff
227,-1.092,-0.020397455,diff
228,-1.088,-0.020551503,diff
229,-1.084,-0.020701528,diff
230,-1.08,-0.020846695,diff
231,-1.076,-0.020986944,diff
232,-1.072,-0.021122903,diff
233,-1.068,-0.021254271,diff
234,-1.064,-0.02138117,diff
235,-1.06,-0.021502852,diff
236,-1.056,-0.021619618,diff
237,-1.052,-0.021731645,diff
238,-1.048,-0.021838546,diff
239,-1.044,-0.021940917,diff
240,-1.04,-0.022037596,diff
241,-1.036,-0.022129238,diff
242,-1.032,-0.022215754,diff
243,-1.028,-0.022296846,diff
244,-1.024,-0.022372663,diff
245,-1.02,-0.022443473,diff
246,-1.016,-0.022508502,diff
247,-1.012,-0.022568047,diff
248,-1.008,-0.022622108,diff
249,-1.004,-0.022670984,diff
250,-1.0,-0.022714078,diff
251,-0.996,-0.02275157,diff
252,-0.992,-0.022783637,diff
253,-0.988,-0.022809505,diff
254,-0.984,-0.022830069,diff
255,-0.98,-0.02284497,diff
256,-0.976,-0.02285409,diff
257,-0.972,-0.022857726,diff
258,-0.968,-0.022855043,diff
259,-0.964,-0.022846758,diff
260,-0.96,-0.02283281,diff
261,-0.956,-0.022813082,diff
262,-0.952,-0.022786856,diff
263,-0.948,-0.022755563,diff
264,-0.944,-0.022717953,diff
265,-0.94,-0.02267462,diff
266,-0.936,-0.022625506,diff
267,-0.932,-0.022570431,diff
268,-0.928,-0.022509754,diff
269,-0.924,-0.022442937,diff
270,-0.92,-0.022370577,diff
271,-0.916,-0.02229178,diff
272,-0.912,-0.022208154,diff
273,-0.908,-0.022118092,diff
274,-0.904,-0.022022307,diff
275,-0.9,-0.02192074,diff
276,-0.896,-0.02181369,diff
277,-0.892,-0.021701038,diff
278,-0.888,-0.021582186,diff
279,-0.884,-0.021458447,diff
280,-0.88,-0.021328628,diff
281,-0.876,-0.021193206,diff
282,-0.872,-0.02105248,diff
283,-0.868,-0.020906389,diff
284,-0.864,-0.020754337,diff
285,-0.86,-0.020597339,diff
286,-0.856,-0.020435095,diff
287,-0.852,-0.020267725,diff
288,-0.848,-0.02009499,diff
289,-0.844,-0.019916713,diff
290,-0.84,-0.019733965,diff
291,-0.836,-0.019546092,diff
292,-0.832,-0.019352913,diff
293,-0.828,-0.019154668,diff
294,-0.824,-0.01895231,diff
295,-0.82,-0.018744648,diff
296,-0.816,-0.018532753,diff
297,-0.812,-0.01831597,diff
298,-0.808,-0.018094659,diff
299,-0.804,-0.017868996,diff
300,-0.8,-0.017639339,diff
301,-0.796,-0.017405331,diff
302,-0.792,-0.017166972,diff
303,-0.788,-0.01692444,diff
304,-0.784,-0.016678035,diff
305,-0.78,-0.016427815,diff
306,-0.776,-0.016174197,diff
307,-0.772,-0.015916824,diff
308,-0.768,-0.015655637,diff
309,-0.764,-0.015390992,diff
310,-0.76,-0.01512301,diff
311,-0.756,-0.01485163,diff
312,-0.752,-0.014577746,diff
313,-0.748,-0.014300346,diff
314,-0.744,-0.014020383,diff
315,-0.74,-0.013737202,diff
316,-0.736,-0.013451636,diff
317,-0.732,-0.013163626,diff
318,-0.728,-0.012873411,diff
319,-0.724,-0.012580574,diff
320,-0.72,-0.012285531,diff
321,-0.716,-0.011988521,diff
322,-0.712,-0.011689901,diff
323,-0.708,-0.011389017,diff
324,-0.704,-0.011086822,diff
325,-0.7,-0.010783136,diff
326,-0.696,-0.0104779005,diff
327,-0.692,-0.01017189,diff
328,-0.688,-0.009864509,diff
329,-0.684,-0.009555519,diff
330,-0.68,-0.009246647,diff
331,-0.676,-0.008936524,diff
332,-0.672,-0.00862658,diff
333,-0.668,-0.008315504,diff
334,-0.664,-0.008004189,diff
335,-0.66,-0.0076934695,diff
336,-0.656,-0.007382691,diff
337,-0.652,-0.0070712566,diff
338,-0.648,-0.006760955,diff
339,-0.644,-0.0064508915,diff
340,-0.64,-0.0061411858,diff
341,-0.636,-0.005832851,diff
342,-0.632,-0.005525291,diff
343,-0.628,-0.0052184463,diff
344,-0.624,-0.0049128532,diff
345,-0.62,-0.0046090484,diff
346,-0.616,-0.004306376,diff
347,-0.612,-0.0040057898,diff
348,-0.608,-0.0037070513,diff
349,-0.604,-0.003410101,diff
350,-0.6,-0.0031154752,diff
351,-0.596,-0.0028231144,diff
352,-0.592,-0.002533257,diff
353,-0.588,-0.0022457242,diff
354,-0.584,-0.0019613504,diff
355,-0.58,-0.0016797185,diff
356,-0.576,-0.0014012456,diff
357,-0.572,-0.001126349,diff
358,-0.568,-0.0008544326,diff
359,-0.564,-0.0005862713,diff
360,-0.56,-0.00032240152,diff
361,-0.556,-6.169081e-05,diff
362,-0.552,0.00019448996,diff
363,-0.548,0.00044703484,diff
364,-0.544,0.0006942153,diff
365,-0.54,0.00093740225,diff
366,-0.536,0.0011758208,diff
367,-0.532,0.0014092922,diff
368,-0.528,0.0016379356,diff
369,-0.524,0.0018616915,diff
370,-0.52,0.00207901,diff
371,-0.516,0.002292037,diff
372,-0.512,0.0024986863,diff
373,-0.508,0.0026988387,diff
374,-0.504,0.0028936267,diff
375,-0.5,0.0030825138,diff
376,-0.496,0.0032644272,diff
377,-0.492,0.0034401417,diff
378,-0.488,0.003608942,diff
379,-0.484,0.0037711859,diff
380,-0.48,0.003926277,diff
381,-0.476,0.004073739,diff
382,-0.472,0.004214227,diff
383,-0.468,0.0043469667,diff
384,-0.464,0.0044725537,diff
385,-0.46,0.0045896173,diff
386,-0.456,0.004698515,diff
387,-0.452,0.0047991276,diff
388,-0.448,0.004891813,diff
389,-0.444,0.004975438,diff
390,-0.44,0.005050659,diff
391,-0.436,0.005116999,diff
392,-0.432,0.005174279,diff
393,-0.428,0.0052217245,diff
394,-0.424,0.0052605867,diff
395,-0.42,0.0052888393,diff
396,-0.416,0.0053076744,diff
397,-0.412,0.0053167343,diff
398,-0.408,0.005315006,diff
399,-0.404,0.005303502,diff
400,-0.4,0.0052810907,diff
401,-0.396,0.0052480698,diff
402,-0.392,0.0052043796,diff
403,-0.388,0.0051491857,diff
404,-0.384,0.005082786,diff
405,-0.38,0.005004525,diff
406,-0.376,0.004915774,diff
407,-0.372,0.0048142076,diff
408,-0.368,0.0047009587,diff
409,-0.364,0.0045747757,diff
410,-0.36,0.0044370294,diff
411,-0.356,0.004286051,diff
412,-0.352,0.004122913,diff
413,-0.348,0.0039464235,diff
414,-0.344,0.0037567616,diff
415,-0.34,0.0035536885,diff
416,-0.336,0.0033364296,diff
417,-0.332,0.0031064153,diff
418,-0.328,0.002861917,diff
419,-0.324,0.0026031733,diff
420,-0.32,0.0023297668,diff
421,-0.316,0.002042532,diff
422,-0.312,0.0017399788,diff
423,-0.308,0.001422286,diff
424,-0.304,0.0010895729,diff
425,-0.3,0.0007417202,diff
426,-0.296,0.00037777424,diff
427,-0.292,-1.7881393e-06,diff
428,-0.288,-0.0003976822,diff
429,-0.284,-0.0008095503,diff
430,-0.28,-0.0012381077,diff
431,-0.276,-0.0016831756,diff
432,-0.272,-0.0021449327,diff
433,-0.268,-0.0026239753,diff
434,-0.264,-0.0031052232,diff
435,-0.26,-0.0035712123,diff
436,-0.256,-0.0040231943,diff
437,-0.252,-0.004461527,diff
438,-0.248,-0.004885733,diff
439,-0.244,-0.005296588,diff
440,-0.24,-0.0056937337,diff
441,-0.236,-0.0060780644,diff
442,-0.232,-0.0064494014,diff
443,-0.228,-0.0068079233,diff
444,-0.224,-0.0071535707,diff
445,-0.22,-0.007487595,diff
446,-0.216,-0.0078089237,diff
447,-0.212,-0.00811851,diff
448,-0.208,-0.0084165335,diff
449,-0.204,-0.00870347,diff
450,-0.2,-0.008978903,diff
451,-0.196,-0.009243369,diff
452,-0.192,-0.0094973445,diff
453,-0.188,-0.009740174,diff
454,-0.184,-0.009973168,diff
455,-0.18,-0.010195911,diff
456,-0.176,-0.010408938,diff
457,-0.172,-0.010611951,diff
458,-0.168,-0.010805488,diff
459,-0.164,-0.010990024,diff
460,-0.16,-0.0111653805,diff
461,-0.156,-0.01133126,diff
462,-0.152,-0.011488855,diff
463,-0.148,-0.011638463,diff
464,-0.144,-0.011779189,diff
465,-0.14,-0.011912167,diff
466,-0.136,-0.012036741,diff
467,-0.132,-0.01215446,diff
468,-0.128,-0.0122641325,diff
469,-0.124,-0.012366474,diff
470,-0.12,-0.012461662,diff
471,-0.116,-0.012549877,diff
472,-0.112,-0.012631714,diff
473,-0.108,-0.01270622,diff
474,-0.104,-0.0127744675,diff
475,-0.1,-0.012836516,diff
476,-0.096,-0.0128929615,diff
477,-0.092,-0.012942672,diff
478,-0.088,-0.012986958,diff
479,-0.084,-0.013025522,diff
480,-0.08,-0.013058662,diff
481,-0.076,-0.013086259,diff
482,-0.072,-0.0131088495,diff
483,-0.068,-0.013125896,diff
484,-0.064,-0.013138473,diff
485,-0.06,-0.013146043,diff
486,-0.056,-0.013149083,diff
487,-0.052,-0.0131466985,diff
488,-0.048,-0.01314038,diff
489,-0.044,-0.013128936,diff
490,-0.04,-0.013113856,diff
491,-0.036,-0.013094306,diff
492,-0.032,-0.013070881,diff
493,-0.028,-0.013043046,diff
494,-0.024,-0.013011217,diff
495,-0.02,-0.012975812,diff
496,-0.016,-0.012936175,diff
497,-0.012,-0.012892842,diff
498,-0.008,-0.012845874,diff
499,-0.004,-0.0127949715,diff
500,0.0,-0.012740374,diff
501,0.004,-0.012682676,diff
502,0.008,-0.012620568,diff
503,0.012,-0.012555897,diff
504,0.016,-0.0124874115,diff
505,0.02,-0.012415171,diff
506,0.024,-0.012339354,diff
507,0.028,-0.012260914,diff
508,0.032,-0.012178719,diff
509,0.036,-0.012092888,diff
510,0.04,-0.012004018,diff
511,0.044,-0.011911809,diff
512,0.048,-0.011816263,diff
513,0.052,-0.0117173195,diff
514,0.056,-0.011614978,diff
515,0.06,-0.0115097165,diff
516,0.064,-0.011400402,diff
517,0.068,-0.011289299,diff
518,0.072,-0.011173606,diff
519,0.076,-0.0110551715,diff
520,0.08,-0.01093328,diff
521,0.084,-0.010808349,diff
522,0.088,-0.010680735,diff
523,0.092,-0.010549545,diff
524,0.096,-0.010415494,diff
525,0.1,-0.010277867,diff
526,0.104,-0.010138214,diff
527,0.108,-0.009994805,diff
528,0.112,-0.009848535,diff
529,0.116,-0.009699702,diff
530,0.12,-0.009547591,diff
531,0.124,-0.009392917,diff
532,0.128,-0.009236038,diff
533,0.132,-0.0090761185,diff
534,0.136,-0.008914173,diff
535,0.14,-0.008749008,diff
536,0.144,-0.008582115,diff
537,0.148,-0.008412302,diff
538,0.152,-0.008241117,diff
539,0.156,-0.00806731,diff
540,0.16,-0.007892013,diff
541,0.164,-0.007715106,diff
542,0.168,-0.007535994,diff
543,0.172,-0.0073560476,diff
544,0.176,-0.007174313,diff
545,0.18,-0.0069913864,diff
546,0.184,-0.0068075657,diff
547,0.188,-0.006622374,diff
548,0.192,-0.006437123,diff
549,0.196,-0.0062507987,diff
550,0.2,-0.0060639977,diff
551,0.204,-0.005877137,diff
552,0.208,-0.0056893826,diff
553,0.212,-0.0055022836,diff
554,0.216,-0.005314648,diff
555,0.22,-0.005127609,diff
556,0.224,-0.0049408674,diff
557,0.228,-0.0047540665,diff
558,0.232,-0.004567802,diff
559,0.236,-0.0043826103,diff
560,0.24,-0.0041971207,diff
561,0.244,-0.004012823,diff
562,0.248,-0.0038290024,diff
563,0.252,-0.0036460161,diff
564,0.256,-0.0034637451,diff
565,0.26,-0.003281474,diff
566,0.264,-0.0030995607,diff
567,0.268,-0.0029186606,diff
568,0.272,-0.0027540326,diff
569,0.276,-0.0026211143,diff
570,0.28,-0.0025203824,diff
571,0.284,-0.0024511814,diff
572,0.288,-0.002413094,diff
573,0.292,-0.0024057627,diff
574,0.296,-0.002429247,diff
575,0.3,-0.0024825335,diff
576,0.304,-0.002565682,diff
577,0.308,-0.0026778579,diff
578,0.312,-0.0028190017,diff
579,0.316,-0.002987504,diff
580,0.32,-0.0031837225,diff
581,0.324,-0.003406763,diff
582,0.328,-0.0036553144,diff
583,0.332,-0.0039288998,diff
584,0.336,-0.004226804,diff
585,0.34,-0.004547894,diff
586,0.344,-0.0048919916,diff
587,0.348,-0.0052568913,diff
588,0.352,-0.00564301,diff
589,0.356,-0.006047964,diff
590,0.36,-0.0064710975,diff
591,0.364,-0.006911695,diff
592,0.368,-0.0073678493,diff
593,0.372,-0.0078392625,diff
594,0.376,-0.008323193,diff
595,0.38,-0.008820295,diff
596,0.384,-0.00932765,diff
597,0.388,-0.00984472,diff
598,0.392,-0.010370135,diff
599,0.396,-0.010902643,diff
600,0.4,-0.0114405155,diff
601,0.404,-0.011982441,diff
602,0.408,-0.012527168,diff
603,0.412,-0.013073325,diff
604,0.416,-0.013619602,diff
605,0.42,-0.014164388,diff
606,0.424,-0.014706135,diff
607,0.428,-0.015243888,diff
608,0.432,-0.015776694,diff
609,0.436,-0.016302407,diff
610,0.44,-0.016820252,diff
611,0.444,-0.017328084,diff
612,0.448,-0.017826557,diff
613,0.452,-0.018312752,diff
614,0.456,-0.018786192,diff
615,0.46,-0.019245565,diff
616,0.464,-0.019690156,diff
617,0.468,-0.020118654,diff
618,0.472,-0.020529985,diff
619,0.476,-0.020923853,diff
620,0.48,-0.021298528,diff
621,0.484,-0.021653295,diff
622,0.488,-0.021987617,diff
623,0.492,-0.022301674,diff
624,0.496,-0.022593379,diff
625,0.5,-0.022862911,diff
626,0.504,-0.023109674,diff
627,0.508,-0.023332775,diff
628,0.512,-0.023532331,diff
629,0.516,-0.023707628,diff
630,0.52,-0.02385825,diff
631,0.524,-0.02398485,diff
632,0.528,-0.024086237,diff
633,0.532,-0.02416271,diff
634,0.536,-0.024214268,diff
635,0.54,-0.02424097,diff
636,0.544,-0.024242043,diff
637,0.548,-0.024218738,diff
638,0.552,-0.024170697,diff
639,0.556,-0.024098098,diff
640,0.56,-0.02400136,diff
641,0.564,-0.023880482,diff
642,0.568,-0.023735762,diff
643,0.572,-0.02356857,diff
644,0.576,-0.023378134,diff
645,0.58,-0.023165643,diff
646,0.584,-0.0229308,diff
647,0.588,-0.022675037,diff
648,0.592,-0.022398591,diff
649,0.596,-0.022102594,diff
650,0.6,-0.021786213,diff
651,0.604,-0.021451771,diff
652,0.608,-0.021098793,diff
653,0.612,-0.020729244,diff
654,0.616,-0.020342708,diff
655,0.62,-0.019940317,diff
656,0.624,-0.019522905,diff
657,0.628,-0.019091368,diff
658,0.632,-0.018646598,diff
659,0.636,-0.018188834,diff
660,0.64,-0.017719567,diff
661,0.644,-0.017239332,diff
662,0.648,-0.016748846,diff
663,0.652,-0.01624906,diff
664,0.656,-0.015742123,diff
665,0.66,-0.015226185,diff
666,0.664,-0.014704287,diff
667,0.668,-0.014176011,diff
668,0.672,-0.013643205,diff
669,0.676,-0.013106048,diff
670,0.68,-0.012565136,diff
671,0.684,-0.012022793,diff
672,0.688,-0.011478186,diff
673,0.692,-0.010932565,diff
674,0.696,-0.010386825,diff
675,0.7,-0.009841979,diff
676,0.704,-0.009298444,diff
677,0.708,-0.008756995,diff
678,0.712,-0.008218348,diff
679,0.716,-0.0076835155,diff
680,0.72,-0.007152319,diff
681,0.724,-0.006626308,diff
682,0.728,-0.006106138,diff
683,0.732,-0.0055916905,diff
684,0.736,-0.005084276,diff
685,0.74,-0.004583955,diff
686,0.744,-0.0040914416,diff
687,0.748,-0.0036075115,diff
688,0.752,-0.0031327605,diff
689,0.756,-0.002666831,diff
690,0.76,-0.0022110343,diff
691,0.764,-0.00176543,diff
692,0.768,-0.0013309121,diff
693,0.772,-0.0009063482,diff
694,0.776,-0.0004940629,diff
695,0.78,-9.346008e-05,diff
696,0.784,0.00029540062,diff
697,0.788,0.00067198277,diff
698,0.792,0.0010362864,diff
699,0.796,0.0013870001,diff
700,0.8,0.0017252564,diff
701,0.804,0.002050221,diff
702,0.808,0.0023617148,diff
703,0.812,0.0026596785,diff
704,0.816,0.0029442906,diff
705,0.82,0.0032153726,diff
706,0.824,0.0034725666,diff
707,0.828,0.0037159324,diff
708,0.832,0.003944993,diff
709,0.836,0.0041614175,diff
710,0.84,0.0043627024,diff
711,0.844,0.004550636,diff
712,0.848,0.004725218,diff
713,0.852,0.0048854947,diff
714,0.856,0.0050323606,diff
715,0.86,0.005166173,diff
716,0.864,0.0052859783,diff
717,0.868,0.005392611,diff
718,0.872,0.0054867864,diff
719,0.876,0.0055671334,diff
720,0.88,0.0056351423,diff
721,0.884,0.005690396,diff
722,0.888,0.005733371,diff
723,0.892,0.0057638884,diff
724,0.896,0.005782604,diff
725,0.9,0.0057895184,diff
726,0.904,0.005784869,diff
727,0.908,0.005768776,diff
728,0.912,0.0057418942,diff
729,0.916,0.0057039857,diff
730,0.92,0.0056554675,diff
731,0.924,0.005596578,diff
732,0.928,0.0055285096,diff
733,0.932,0.005449772,diff
734,0.936,0.0053619742,diff
735,0.94,0.0052648783,diff
736,0.944,0.0051593184,diff
737,0.948,0.0050448775,diff
738,0.952,0.0049219728,diff
739,0.956,0.004791498,diff
740,0.96,0.0046530366,diff
741,0.964,0.0045073032,diff
742,0.968,0.004354775,diff
743,0.972,0.0041953325,diff
744,0.976,0.004029393,diff
745,0.98,0.0038568974,diff
746,0.984,0.003678918,diff
747,0.988,0.0034947991,diff
748,0.992,0.0033054948,diff
749,0.996,0.0031121373,diff
750,1.0,0.0029127002,diff
751,1.004,0.0027094483,diff
752,1.008,0.002502501,diff
753,1.012,0.002290845,diff
754,1.016,0.0020759702,diff
755,1.02,0.001857698,diff
756,1.024,0.0016359091,diff
757,1.028,0.0014122128,diff
758,1.032,0.001185298,diff
759,1.036,0.0009561777,diff
760,1.04,0.0007249117,diff
761,1.044,0.0004924536,diff
762,1.048,0.0002579093,diff
763,1.052,2.1994114e-05,diff
764,1.056,-0.00021493435,diff
765,1.06,-0.00045269728,diff
766,1.064,-0.00069105625,diff
767,1.068,-0.00092992187,diff
768,1.072,-0.0011689663,diff
769,1.076,-0.0014075637,diff
770,1.08,-0.0016465783,diff
771,1.084,-0.0018844903,diff
772,1.088,-0.002122879,diff
773,1.092,-0.002360195,diff
774,1.096,-0.00259611,diff
775,1.1,-0.0028311908,diff
776,1.104,-0.0030647516,diff
777,1.108,-0.0032972693,diff
778,1.112,-0.0035280883,diff
779,1.116,-0.0037570894,diff
780,1.12,-0.0039841235,diff
781,1.124,-0.004209101,diff
782,1.128,-0.004431814,diff
783,1.132,-0.004652709,diff
784,1.136,-0.004870504,diff
785,1.14,-0.0050862134,diff
786,1.144,-0.005298823,diff
787,1.148,-0.00550887,diff
788,1.152,-0.0057162344,diff
789,1.156,-0.0059205294,diff
790,1.16,-0.006121129,diff
791,1.164,-0.006319046,diff
792,1.168,-0.0065135956,diff
793,1.172,-0.006704986,diff
794,1.176,-0.0068925023,diff
795,1.18,-0.007076621,diff
796,1.184,-0.007257253,diff
797,1.188,-0.0074344277,diff
798,1.192,-0.007607579,diff
799,1.196,-0.0077772737,diff
800,1.2,-0.007942796,diff
801,1.204,-0.008104593,diff
802,1.208,-0.008262068,diff
803,1.212,-0.008415967,diff
804,1.216,-0.008566201,diff
805,1.22,-0.008711666,diff
806,1.224,-0.008853108,diff
807,1.228,-0.008990854,diff
808,1.232,-0.00912419,diff
809,1.236,-0.009253293,diff
810,1.24,-0.009378135,diff
811,1.244,-0.009499192,diff
812,1.248,-0.00961566,diff
813,1.252,-0.009727806,diff
814,1.256,-0.009836763,diff
815,1.26,-0.009940058,diff
816,1.264,-0.010039657,diff
817,1.268,-0.010134935,diff
818,1.272,-0.010226011,diff
819,1.276,-0.010313094,diff
820,1.28,-0.0103955865,diff
821,1.284,-0.010473847,diff
822,1.288,-0.010547936,diff
823,1.292,-0.01061818,diff
824,1.296,-0.010683805,diff
825,1.3,-0.010745198,diff
826,1.304,-0.010802686,diff
827,1.308,-0.010856003,diff
828,1.312,-0.010904968,diff
829,1.316,-0.010950208,diff
830,1.32,-0.010991335,diff
831,1.324,-0.011028051,diff
832,1.328,-0.011060864,diff
833,1.332,-0.011089861,diff
834,1.336,-0.011115074,diff
835,1.34,-0.011136085,diff
836,1.344,-0.011153638,diff
837,1.348,-0.011166781,diff
838,1.352,-0.0111762285,diff
839,1.356,-0.011182159,diff
840,1.36,-0.011184305,diff
841,1.364,-0.011182845,diff
842,1.368,-0.011177391,diff
843,1.372,-0.011168689,diff
844,1.376,-0.011156231,diff
845,1.38,-0.011140376,diff
846,1.384,-0.011121124,diff
847,1.388,-0.011097997,diff
848,1.392,-0.01107204,diff
849,1.396,-0.011042416,diff
850,1.4,-0.011009663,diff
851,1.404,-0.010973811,diff
852,1.408,-0.010934502,diff
853,1.412,-0.010892183,diff
854,1.416,-0.010846645,diff
855,1.42,-0.0107985735,diff
856,1.424,-0.010746807,diff
857,1.428,-0.010692716,diff
858,1.432,-0.010635555,diff
859,1.436,-0.010575116,diff
860,1.44,-0.010512233,diff
861,1.444,-0.010447383,diff
862,1.448,-0.010378629,diff
863,1.452,-0.010308117,diff
864,1.456,-0.010234982,diff
865,1.46,-0.010159016,diff
866,1.464,-0.010080814,diff
867,1.468,-0.010000318,diff
868,1.472,-0.009917408,diff
869,1.476,-0.009832263,diff
870,1.48,-0.009744644,diff
871,1.484,-0.00965488,diff
872,1.488,-0.009563625,diff
873,1.492,-0.009469926,diff
874,1.496,-0.009373993,diff
875,1.5,-0.009276569,diff
876,1.504,-0.00917685,diff
877,1.508,-0.009075522,diff
878,1.512,-0.008972764,diff
879,1.516,-0.008867621,diff
880,1.52,-0.008761436,diff
881,1.524,-0.008653536,diff
882,1.528,-0.00854364,diff
883,1.532,-0.00843291,diff
884,1.536,-0.0083206445,diff
885,1.54,-0.008206293,diff
886,1.544,-0.00809139,diff
887,1.548,-0.007974997,diff
888,1.552,-0.007857546,diff
889,1.556,-0.007738903,diff
890,1.56,-0.0076192617,diff
891,1.564,-0.0074986815,diff
892,1.568,-0.0073765367,diff
893,1.572,-0.007254064,diff
894,1.576,-0.007130608,diff
895,1.58,-0.0070061088,diff
896,1.584,-0.006881207,diff
897,1.588,-0.00675565,diff
898,1.592,-0.0066292435,diff
899,1.596,-0.006502539,diff
900,1.6,-0.0063749403,diff
901,1.604,-0.0062469393,diff
902,1.608,-0.0061184913,diff
903,1.612,-0.0059899837,diff
904,1.616,-0.00586088,diff
905,1.62,-0.005732015,diff
906,1.624,-0.0056022704,diff
907,1.628,-0.0054730177,diff
908,1.632,-0.005343318,diff
909,1.636,-0.0052136034,diff
910,1.64,-0.0050839037,diff
911,1.644,-0.004954368,diff
912,1.648,-0.004825026,diff
913,1.652,-0.0046958476,diff
914,1.656,-0.0045669973,diff
915,1.66,-0.0044381022,diff
916,1.664,-0.004309699,diff
917,1.668,-0.0041818023,diff
918,1.672,-0.0040545166,diff
919,1.676,-0.0039274096,diff
920,1.68,-0.003800869,diff
921,1.684,-0.0036752373,diff
922,1.688,-0.0035499334,diff
923,1.692,-0.0034254491,diff
924,1.696,-0.0033017397,diff
925,1.7,-0.0031789541,diff
926,1.704,-0.0030569434,diff
927,1.708,-0.0029355586,diff
928,1.712,-0.0028156787,diff
929,1.716,-0.0026966035,diff
930,1.72,-0.0025786161,diff
931,1.724,-0.002461955,diff
932,1.728,-0.0023460686,diff
933,1.732,-0.0022313595,diff
934,1.736,-0.0021183044,diff
935,1.74,-0.0020063072,diff
936,1.744,-0.0018959194,diff
937,1.748,-0.00178653,diff
938,1.752,-0.0016790628,diff
939,1.756,-0.0015730411,diff
940,1.76,-0.0014686435,diff
941,1.764,-0.001365751,diff
942,1.768,-0.0012646616,diff
943,1.772,-0.0011651143,diff
944,1.776,-0.0010673627,diff
945,1.78,-0.0009715408,diff
946,1.784,-0.00087755173,diff
947,1.788,-0.0007853508,diff
948,1.792,-0.00069563836,diff
949,1.796,-0.00060753524,diff
950,1.8,-0.00052155554,diff
951,1.804,-0.00043784082,diff
952,1.808,-0.0003561154,diff
953,1.812,-0.00027687848,diff
954,1.816,-0.0001995936,diff
955,1.82,-0.00012497604,diff
956,1.824,-5.237013e-05,diff
957,1.828,1.7412007e-05,diff
958,1.832,8.486956e-05,diff
959,1.836,0.00014985353,diff
960,1.84,0.00021205097,diff
961,1.844,0.0002719313,diff
962,1.848,0.00032910705,diff
963,1.852,0.00038342178,diff
964,1.856,0.00043531507,diff
965,1.86,0.000483945,diff
966,1.864,0.0005299449,diff
967,1.868,0.0005730316,diff
968,1.872,0.00061284006,diff
969,1.876,0.0006499663,diff
970,1.88,0.00068374723,diff
971,1.884,0.00071468577,diff
972,1.888,0.0007422194,diff
973,1.892,0.0007666461,diff
974,1.896,0.0007876791,diff
975,1.9,0.0008056462,diff
976,1.904,0.00082001835,diff
977,1.908,0.00083090365,diff
978,1.912,0.0008385144,diff
979,1.916,0.00084261596,diff
980,1.92,0.00084285066,diff
981,1.924,0.000839971,diff
982,1.928,0.0008329153,diff
983,1.932,0.0008221306,diff
984,1.936,0.00080790743,diff
985,1.94,0.00078974664,diff
986,1.944,0.00076746754,diff
987,1.948,0.00074149854,diff
988,1.952,0.0007114634,diff
989,1.956,0.0006775819,diff
990,1.96,0.00063931756,diff
991,1.964,0.0005970318,diff
992,1.968,0.00055061653,diff
993,1.972,0.00050010066,diff
994,1.976,0.00044498593,diff
995,1.98,0.00038553495,diff
996,1.984,0.00032180455,diff
997,1.988,0.00025369134,diff
998,1.992,0.00018096482,diff
999,1.996,0.00010361965,diff
1000,2.0,2.1932181e-05,diff


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_700/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_700/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_700/sol_nn.csv <==
,X_x,value,name
0,-2.0,2.4316367e-05,sol_nn
1,-1.996,0.0023587516,sol_nn
2,-1.992,0.004691863,sol_nn
3,-1.988,0.007024241,sol_nn
4,-1.984,0.009355743,sol_nn
5,-1.98,0.011685836,sol_nn
6,-1.976,0.014015104,sol_nn
7,-1.972,0.016343055,sol_nn
8,-1.968,0.018669486,sol_nn
9,-1.964,0.020995054,sol_nn
10,-1.96,0.023318788,sol_nn
11,-1.956,0.025641214,sol_nn
12,-1.952,0.027962513,sol_nn
13,-1.948,0.030281935,sol_nn
14,-1.944,0.032599974,sol_nn
15,-1.94,0.03491614,sol_nn
16,-1.936,0.037230697,sol_nn
17,-1.932,0.03954351,sol_nn
18,-1.928,0.04185449,sol_nn
19,-1.924,0.044163764,sol_nn
20,-1.92,0.046471015,sol_nn
21,-1.916,0.04877618,sol_nn
22,-1.912,0.051079355,sol_nn
23,-1.908,0.053380653,sol_nn
24,-1.904,0.05567971,sol_nn
25,-1.9,0.057976607,sol_nn
26,-1.896,0.060271382,sol_nn
27,-1.892,0.06256363,sol_nn
28,-1.888,0.06485379,sol_nn
29,-1.884,0.06714162,sol_nn
30,-1.88,0.06942697,sol_nn
31,-1.876,0.07171036,sol_nn
32,-1.872,0.07399064,sol_nn
33,-1.868,0.076268315,sol_nn
34,-1.864,0.07854409,sol_nn
35,-1.86,0.080816835,sol_nn
36,-1.856,0.08308715,sol_nn
37,-1.852,0.08535428,sol_nn
38,-1.848,0.08761917,sol_nn
39,-1.844,0.08988111,sol_nn
40,-1.84,0.09214042,sol_nn
41,-1.836,0.094396666,sol_nn
42,-1.832,0.09664993,sol_nn
43,-1.828,0.09890057,sol_nn
44,-1.824,0.1011482,sol_nn
45,-1.82,0.103392884,sol_nn
46,-1.816,0.10563412,sol_nn
47,-1.812,0.10787297,sol_nn
48,-1.808,0.11010808,sol_nn
49,-1.804,0.11234074,sol_nn
50,-1.8,0.11456992,sol_nn
51,-1.796,0.11679573,sol_nn
52,-1.792,0.11901817,sol_nn
53,-1.788,0.12123761,sol_nn
54,-1.784,0.12345365,sol_nn
55,-1.78,0.12566672,sol_nn
56,-1.776,0.12787637,sol_nn
57,-1.772,0.13008271,sol_nn
58,-1.768,0.13228539,sol_nn
59,-1.764,0.13448478,sol_nn
60,-1.76,0.13668089,sol_nn
61,-1.756,0.13887312,sol_nn
62,-1.752,0.14106247,sol_nn
63,-1.748,0.14324786,sol_nn
64,-1.744,0.14542975,sol_nn
65,-1.74,0.14760831,sol_nn
66,-1.736,0.14978345,sol_nn
67,-1.732,0.1519548,sol_nn
68,-1.728,0.15412249,sol_nn
69,-1.724,0.15628664,sol_nn
70,-1.72,0.15844691,sol_nn
71,-1.716,0.16060409,sol_nn
72,-1.712,0.1627573,sol_nn
73,-1.708,0.16490684,sol_nn
74,-1.704,0.16705266,sol_nn
75,-1.7,0.16919482,sol_nn
76,-1.696,0.17133313,sol_nn
77,-1.692,0.17346793,sol_nn
78,-1.688,0.17559877,sol_nn
79,-1.684,0.17772624,sol_nn
80,-1.68,0.17984998,sol_nn
81,-1.676,0.18196952,sol_nn
82,-1.672,0.18408544,sol_nn
83,-1.668,0.18619788,sol_nn
84,-1.664,0.1883063,sol_nn
85,-1.66,0.19041115,sol_nn
86,-1.656,0.19251184,sol_nn
87,-1.652,0.19460918,sol_nn
88,-1.648,0.19670281,sol_nn
89,-1.644,0.19879183,sol_nn
90,-1.64,0.20087785,sol_nn
91,-1.636,0.20296031,sol_nn
92,-1.632,0.20503844,sol_nn
93,-1.628,0.2071132,sol_nn
94,-1.624,0.20918393,sol_nn
95,-1.62,0.21125132,sol_nn
96,-1.616,0.21331444,sol_nn
97,-1.612,0.21537404,sol_nn
98,-1.608,0.21742988,sol_nn
99,-1.604,0.21948218,sol_nn
100,-1.6,0.22153042,sol_nn
101,-1.596,0.22357552,sol_nn
102,-1.592,0.22561625,sol_nn
103,-1.588,0.22765397,sol_nn
104,-1.584,0.22968762,sol_nn
105,-1.58,0.23171772,sol_nn
106,-1.576,0.2337443,sol_nn
107,-1.572,0.23576713,sol_nn
108,-1.568,0.23778677,sol_nn
109,-1.564,0.23980238,sol_nn
110,-1.56,0.24181464,sol_nn
111,-1.556,0.24382336,sol_nn
112,-1.552,0.24582875,sol_nn
113,-1.548,0.24783055,sol_nn
114,-1.544,0.24982879,sol_nn
115,-1.54,0.25182363,sol_nn
116,-1.536,0.253815,sol_nn
117,-1.532,0.25580308,sol_nn
118,-1.528,0.2577878,sol_nn
119,-1.524,0.25976956,sol_nn
120,-1.52,0.26174766,sol_nn
121,-1.516,0.26372248,sol_nn
122,-1.512,0.26569414,sol_nn
123,-1.508,0.26766282,sol_nn
124,-1.504,0.26962838,sol_nn
125,-1.5,0.27159056,sol_nn
126,-1.496,0.27354974,sol_nn
127,-1.492,0.27550575,sol_nn
128,-1.488,0.27745888,sol_nn
129,-1.484,0.27940935,sol_nn
130,-1.48,0.28135654,sol_nn
131,-1.476,0.2833012,sol_nn
132,-1.472,0.28524253,sol_nn
133,-1.468,0.28718135,sol_nn
134,-1.464,0.28911754,sol_nn
135,-1.46,0.29105058,sol_nn
136,-1.456,0.29298156,sol_nn
137,-1.452,0.2949096,sol_nn
138,-1.448,0.2968353,sol_nn
139,-1.444,0.298758,sol_nn
140,-1.44,0.30067867,sol_nn
141,-1.436,0.30259693,sol_nn
142,-1.432,0.30451268,sol_nn
143,-1.428,0.30642632,sol_nn
144,-1.424,0.30833757,sol_nn
145,-1.42,0.31024683,sol_nn
146,-1.416,0.31215394,sol_nn
147,-1.412,0.3140588,sol_nn
148,-1.408,0.3159613,sol_nn
149,-1.404,0.31786233,sol_nn
150,-1.4,0.31976134,sol_nn
151,-1.396,0.32165873,sol_nn
152,-1.392,0.32355386,sol_nn
153,-1.388,0.32544738,sol_nn
154,-1.384,0.32733962,sol_nn
155,-1.38,0.3292303,sol_nn
156,-1.376,0.33111924,sol_nn
157,-1.372,0.33300653,sol_nn
158,-1.368,0.33489257,sol_nn
159,-1.364,0.33677748,sol_nn
160,-1.36,0.3386612,sol_nn
161,-1.356,0.3405437,sol_nn
162,-1.352,0.34242463,sol_nn
163,-1.348,0.34430474,sol_nn
164,-1.344,0.34618407,sol_nn
165,-1.34,0.3480625,sol_nn
166,-1.336,0.34994033,sol_nn
167,-1.332,0.35181686,sol_nn
168,-1.328,0.35369366,sol_nn
169,-1.324,0.35556906,sol_nn
170,-1.32,0.35744384,sol_nn
171,-1.316,0.35931867,sol_nn
172,-1.312,0.36119318,sol_nn
173,-1.308,0.36306703,sol_nn
174,-1.304,0.3649408,sol_nn
175,-1.3,0.36681437,sol_nn
176,-1.296,0.36868826,sol_nn
177,-1.292,0.37056184,sol_nn
178,-1.288,0.37243584,sol_nn
179,-1.284,0.37431017,sol_nn
180,-1.28,0.37618452,sol_nn
181,-1.276,0.37805912,sol_nn
182,-1.272,0.37993425,sol_nn
183,-1.268,0.38180992,sol_nn
184,-1.264,0.38368642,sol_nn
185,-1.26,0.38556364,sol_nn
186,-1.256,0.38744158,sol_nn
187,-1.252,0.38932022,sol_nn
188,-1.248,0.39119992,sol_nn
189,-1.244,0.39308083,sol_nn
190,-1.24,0.39496285,sol_nn
191,-1.236,0.3968461,sol_nn
192,-1.232,0.3987304,sol_nn
193,-1.228,0.4006167,sol_nn
194,-1.224,0.40250373,sol_nn
195,-1.22,0.40439296,sol_nn
196,-1.216,0.40628332,sol_nn
197,-1.212,0.4081759,sol_nn
198,-1.208,0.41006985,sol_nn
199,-1.204,0.41196626,sol_nn
200,-1.2,0.41386473,sol_nn
201,-1.196,0.41576502,sol_nn
202,-1.192,0.41766754,sol_nn
203,-1.188,0.4195728,sol_nn
204,-1.184,0.4214798,sol_nn
205,-1.18,0.42338923,sol_nn
206,-1.176,0.42530173,sol_nn
207,-1.172,0.42721644,sol_nn
208,-1.168,0.42913443,sol_nn
209,-1.164,0.43105438,sol_nn
210,-1.16,0.4329775,sol_nn
211,-1.156,0.43490422,sol_nn
212,-1.152,0.4368334,sol_nn
213,-1.148,0.43876597,sol_nn
214,-1.144,0.44070175,sol_nn
215,-1.14,0.44264054,sol_nn
216,-1.136,0.44458318,sol_nn
217,-1.132,0.44652933,sol_nn
218,-1.128,0.44847894,sol_nn
219,-1.124,0.4504322,sol_nn
220,-1.12,0.45238888,sol_nn
221,-1.116,0.45434976,sol_nn
222,-1.112,0.45631403,sol_nn
223,-1.108,0.45828298,sol_nn
224,-1.104,0.4602556,sol_nn
225,-1.1,0.46223187,sol_nn
226,-1.096,0.4642129,sol_nn
227,-1.092,0.46619827,sol_nn
228,-1.088,0.4681878,sol_nn
229,-1.084,0.4701814,sol_nn
230,-1.08,0.4721798,sol_nn
231,-1.076,0.47418317,sol_nn
232,-1.072,0.47619078,sol_nn
233,-1.068,0.47820306,sol_nn
234,-1.064,0.4802197,sol_nn
235,-1.06,0.4822417,sol_nn
236,-1.056,0.4842685,sol_nn
237,-1.052,0.48630002,sol_nn
238,-1.048,0.48833674,sol_nn
239,-1.044,0.49037793,sol_nn
240,-1.04,0.49242488,sol_nn
241,-1.036,0.4944768,sol_nn
242,-1.032,0.4965339,sol_nn
243,-1.028,0.49859637,sol_nn
244,-1.024,0.5006641,sol_nn
245,-1.02,0.502737,sol_nn
246,-1.016,0.5048155,sol_nn
247,-1.012,0.5068996,sol_nn
248,-1.008,0.5089891,sol_nn
249,-1.004,0.51108384,sol_nn
250,-1.0,0.5131843,sol_nn
251,-0.996,0.5152904,sol_nn
252,-0.992,0.51740193,sol_nn
253,-0.988,0.5195197,sol_nn
254,-0.984,0.5216427,sol_nn
255,-0.98,0.52377135,sol_nn
256,-0.976,0.52590585,sol_nn
257,-0.972,0.52804583,sol_nn
258,-0.968,0.53019214,sol_nn
259,-0.964,0.532344,sol_nn
260,-0.96,0.5345015,sol_nn
261,-0.956,0.53666484,sol_nn
262,-0.952,0.53883463,sol_nn
263,-0.948,0.54100955,sol_nn
264,-0.944,0.5431907,sol_nn
265,-0.94,0.5453776,sol_nn
266,-0.936,0.5475704,sol_nn
267,-0.932,0.5497691,sol_nn
268,-0.928,0.55197334,sol_nn
269,-0.924,0.5541837,sol_nn
270,-0.92,0.55639964,sol_nn
271,-0.916,0.55862206,sol_nn
272,-0.912,0.5608493,sol_nn
273,-0.908,0.56308293,sol_nn
274,-0.904,0.5653223,sol_nn
275,-0.9,0.5675675,sol_nn
276,-0.896,0.56981814,sol_nn
277,-0.892,0.5720744,sol_nn
278,-0.888,0.5743368,sol_nn
279,-0.884,0.5766041,sol_nn
280,-0.88,0.57887757,sol_nn
281,-0.876,0.5811566,sol_nn
282,-0.872,0.5834409,sol_nn
283,-0.868,0.58573055,sol_nn
284,-0.864,0.58802617,sol_nn
285,-0.86,0.5903268,sol_nn
286,-0.856,0.5926327,sol_nn
287,-0.852,0.59494364,sol_nn
288,-0.848,0.59725994,sol_nn
289,-0.844,0.59958184,sol_nn
290,-0.84,0.6019082,sol_nn
291,-0.836,0.60423964,sol_nn
292,-0.832,0.6065764,sol_nn
293,-0.828,0.6089182,sol_nn
294,-0.824,0.61126417,sol_nn
295,-0.82,0.6136155,sol_nn
296,-0.816,0.61597097,sol_nn
297,-0.812,0.6183313,sol_nn
298,-0.808,0.6206962,sol_nn
299,-0.804,0.6230655,sol_nn
300,-0.8,0.62543875,sol_nn
301,-0.796,0.6278163,sol_nn
302,-0.792,0.63019824,sol_nn
303,-0.788,0.6325844,sol_nn
304,-0.784,0.6349744,sol_nn
305,-0.78,0.63736826,sol_nn
306,-0.776,0.63976544,sol_nn
307,-0.772,0.6421664,sol_nn
308,-0.768,0.6445712,sol_nn
309,-0.764,0.64697945,sol_nn
310,-0.76,0.649391,sol_nn
311,-0.756,0.65180594,sol_nn
312,-0.752,0.65422344,sol_nn
313,-0.748,0.6566444,sol_nn
314,-0.744,0.659068,sol_nn
315,-0.74,0.66149473,sol_nn
316,-0.736,0.6639239,sol_nn
317,-0.732,0.66635555,sol_nn
318,-0.728,0.6687894,sol_nn
319,-0.724,0.6712258,sol_nn
320,-0.72,0.6736644,sol_nn
321,-0.716,0.67610496,sol_nn
322,-0.712,0.6785472,sol_nn
323,-0.708,0.6809917,sol_nn
324,-0.704,0.68343747,sol_nn
325,-0.7,0.6858847,sol_nn
326,-0.696,0.68833363,sol_nn
327,-0.692,0.69078326,sol_nn
328,-0.688,0.6932342,sol_nn
329,-0.684,0.69568676,sol_nn
330,-0.68,0.6981392,sol_nn
331,-0.676,0.70059294,sol_nn
332,-0.672,0.7030465,sol_nn
333,-0.668,0.70550114,sol_nn
334,-0.664,0.707956,sol_nn
335,-0.66,0.7104103,sol_nn
336,-0.656,0.71286476,sol_nn
337,-0.652,0.7153198,sol_nn
338,-0.648,0.7177737,sol_nn
339,-0.644,0.7202273,sol_nn
340,-0.64,0.7226806,sol_nn
341,-0.636,0.7251326,sol_nn
342,-0.632,0.7275837,sol_nn
343,-0.628,0.7300341,sol_nn
344,-0.624,0.73248327,sol_nn
345,-0.62,0.7349307,sol_nn
346,-0.616,0.73737705,sol_nn
347,-0.612,0.7398212,sol_nn
348,-0.608,0.7422635,sol_nn
349,-0.604,0.74470407,sol_nn
350,-0.6,0.74714226,sol_nn
351,-0.596,0.74957824,sol_nn
352,-0.592,0.75201166,sol_nn
353,-0.588,0.75444275,sol_nn
354,-0.584,0.75687075,sol_nn
355,-0.58,0.75929606,sol_nn
356,-0.576,0.7617181,sol_nn
357,-0.572,0.76413655,sol_nn
358,-0.568,0.76655203,sol_nn
359,-0.564,0.7689638,sol_nn
360,-0.56,0.7713713,sol_nn
361,-0.556,0.7737756,sol_nn
362,-0.552,0.7761753,sol_nn
363,-0.548,0.7785715,sol_nn
364,-0.544,0.7809622,sol_nn
365,-0.54,0.7833491,sol_nn
366,-0.536,0.7857311,sol_nn
367,-0.532,0.7881081,sol_nn
368,-0.528,0.7904804,sol_nn
369,-0.524,0.79284775,sol_nn
370,-0.52,0.79520863,sol_nn
371,-0.516,0.7975652,sol_nn
372,-0.512,0.79991543,sol_nn
373,-0.508,0.8022592,sol_nn
374,-0.504,0.8045976,sol_nn
375,-0.5,0.80693007,sol_nn
376,-0.496,0.8092556,sol_nn
377,-0.492,0.81157494,sol_nn
378,-0.488,0.8138873,sol_nn
379,-0.484,0.81619316,sol_nn
380,-0.48,0.8184918,sol_nn
381,-0.476,0.82078284,sol_nn
382,-0.472,0.82306695,sol_nn
383,-0.468,0.8253433,sol_nn
384,-0.464,0.82761246,sol_nn
385,-0.46,0.8298731,sol_nn
386,-0.456,0.83212566,sol_nn
387,-0.452,0.83436984,sol_nn
388,-0.448,0.83660614,sol_nn
389,-0.444,0.83883333,sol_nn
390,-0.44,0.8410521,sol_nn
391,-0.436,0.8432621,sol_nn
392,-0.432,0.8454629,sol_nn
393,-0.428,0.847654,sol_nn
394,-0.424,0.8498364,sol_nn
395,-0.42,0.85200834,sol_nn
396,-0.416,0.85417074,sol_nn
397,-0.412,0.8563234,sol_nn
398,-0.408,0.85846525,sol_nn
399,-0.404,0.8605973,sol_nn
400,-0.4,0.8627185,sol_nn
401,-0.396,0.86482906,sol_nn
402,-0.392,0.866929,sol_nn
403,-0.388,0.86901736,sol_nn
404,-0.384,0.8710945,sol_nn
405,-0.38,0.87315995,sol_nn
406,-0.376,0.8752148,sol_nn
407,-0.372,0.8772568,sol_nn
408,-0.368,0.8792871,sol_nn
409,-0.364,0.88130456,sol_nn
410,-0.36,0.8833104,sol_nn
411,-0.356,0.885303,sol_nn
412,-0.352,0.88728344,sol_nn
413,-0.348,0.8892505,sol_nn
414,-0.344,0.8912045,sol_nn
415,-0.34,0.89314497,sol_nn
416,-0.336,0.8950714,sol_nn
417,-0.332,0.89698493,sol_nn
418,-0.328,0.898884,sol_nn
419,-0.324,0.9007689,sol_nn
420,-0.32,0.9026391,sol_nn
421,-0.316,0.9044954,sol_nn
422,-0.312,0.9063364,sol_nn
423,-0.308,0.90816236,sol_nn
424,-0.304,0.9099732,sol_nn
425,-0.3,0.91176903,sol_nn
426,-0.296,0.91354865,sol_nn
427,-0.292,0.91531265,sol_nn
428,-0.288,0.9170604,sol_nn
429,-0.284,0.91879207,sol_nn
430,-0.28,0.92050713,sol_nn
431,-0.276,0.9222056,sol_nn
432,-0.272,0.92388743,sol_nn
433,-0.268,0.925552,sol_nn
434,-0.264,0.92719877,sol_nn
435,-0.26,0.9288288,sol_nn
436,-0.256,0.9304408,sol_nn
437,-0.252,0.9320345,sol_nn
438,-0.248,0.93361026,sol_nn
439,-0.244,0.93516743,sol_nn
440,-0.24,0.93670624,sol_nn
441,-0.236,0.9382259,sol_nn
442,-0.232,0.9397266,sol_nn
443,-0.228,0.94120806,sol_nn
444,-0.224,0.9426704,sol_nn
445,-0.22,0.9441124,sol_nn
446,-0.216,0.94553506,sol_nn
447,-0.212,0.9469375,sol_nn
448,-0.208,0.94831944,sol_nn
449,-0.204,0.9496805,sol_nn
450,-0.2,0.9510211,sol_nn
451,-0.196,0.9523406,sol_nn
452,-0.192,0.9536387,sol_nn
453,-0.188,0.9549158,sol_nn
454,-0.184,0.95617086,sol_nn
455,-0.18,0.9574041,sol_nn
456,-0.176,0.95861506,sol_nn
457,-0.172,0.95980406,sol_nn
458,-0.168,0.9609705,sol_nn
459,-0.164,0.962114,sol_nn
460,-0.16,0.9632346,sol_nn
461,-0.156,0.96433276,sol_nn
462,-0.152,0.96540713,sol_nn
463,-0.148,0.96645755,sol_nn
464,-0.144,0.96748483,sol_nn
465,-0.14,0.96848786,sol_nn
466,-0.136,0.9694673,sol_nn
467,-0.132,0.97042155,sol_nn
468,-0.128,0.97135186,sol_nn
469,-0.124,0.97225755,sol_nn
470,-0.12,0.97313833,sol_nn
471,-0.116,0.97399414,sol_nn
472,-0.112,0.9748243,sol_nn
473,-0.108,0.9756298,sol_nn
474,-0.104,0.97640955,sol_nn
475,-0.1,0.9771635,sol_nn
476,-0.096,0.977891,sol_nn
477,-0.092,0.97859335,sol_nn
478,-0.088,0.979269,sol_nn
479,-0.084,0.9799185,sol_nn
480,-0.08,0.98054135,sol_nn
481,-0.076,0.98113775,sol_nn
482,-0.072,0.98170716,sol_nn
483,-0.068,0.9822501,sol_nn
484,-0.064,0.98276556,sol_nn
485,-0.06,0.98325396,sol_nn
486,-0.056,0.98371494,sol_nn
487,-0.052,0.9841493,sol_nn
488,-0.048,0.9845556,sol_nn
489,-0.044,0.98493505,sol_nn
490,-0.04,0.9852861,sol_nn
491,-0.036,0.9856097,sol_nn
492,-0.032,0.9859051,sol_nn
493,-0.028,0.986173,sol_nn
494,-0.024,0.98641276,sol_nn
495,-0.02,0.9866242,sol_nn
496,-0.016,0.9868078,sol_nn
497,-0.012,0.98696315,sol_nn
498,-0.008,0.9870901,sol_nn
499,-0.004,0.98718905,sol_nn
500,0.0,0.9872596,sol_nn
501,0.004,0.98730135,sol_nn
502,0.008,0.9873154,sol_nn
503,0.012,0.9873001,sol_nn
504,0.016,0.9872566,sol_nn
505,0.02,0.9871848,sol_nn
506,0.024,0.9870846,sol_nn
507,0.028,0.9869551,sol_nn
508,0.032,0.9867973,sol_nn
509,0.036,0.9866111,sol_nn
510,0.04,0.98639596,sol_nn
511,0.044,0.9861522,sol_nn
512,0.048,0.9858797,sol_nn
513,0.052,0.98557866,sol_nn
514,0.056,0.98524904,sol_nn
515,0.06,0.9848903,sol_nn
516,0.064,0.9845036,sol_nn
517,0.068,0.9840867,sol_nn
518,0.072,0.9836424,sol_nn
519,0.076,0.98316884,sol_nn
520,0.08,0.98266673,sol_nn
521,0.084,0.98213565,sol_nn
522,0.088,0.98157525,sol_nn
523,0.092,0.9809865,sol_nn
524,0.096,0.9803685,sol_nn
525,0.1,0.97972214,sol_nn
526,0.104,0.9790458,sol_nn
527,0.108,0.9783412,sol_nn
528,0.112,0.9776075,sol_nn
529,0.116,0.9768443,sol_nn
530,0.12,0.9760524,sol_nn
531,0.124,0.9752311,sol_nn
532,0.128,0.97437996,sol_nn
533,0.132,0.9734999,sol_nn
534,0.136,0.97258985,sol_nn
535,0.14,0.971651,sol_nn
536,0.144,0.9706819,sol_nn
537,0.148,0.9696837,sol_nn
538,0.152,0.9686549,sol_nn
539,0.156,0.9675967,sol_nn
540,0.16,0.966508,sol_nn
541,0.164,0.9653889,sol_nn
542,0.168,0.96424,sol_nn
543,0.172,0.96305996,sol_nn
544,0.176,0.9618497,sol_nn
545,0.18,0.9606086,sol_nn
546,0.184,0.95933646,sol_nn
547,0.188,0.9580336,sol_nn
548,0.192,0.9566989,sol_nn
549,0.196,0.9553332,sol_nn
550,0.2,0.953936,sol_nn
551,0.204,0.95250684,sol_nn
552,0.208,0.9510466,sol_nn
553,0.212,0.9495537,sol_nn
554,0.216,0.94802934,sol_nn
555,0.22,0.9464724,sol_nn
556,0.224,0.9448831,sol_nn
557,0.228,0.9432619,sol_nn
558,0.232,0.9416082,sol_nn
559,0.236,0.9399214,sol_nn
560,0.24,0.93820286,sol_nn
561,0.244,0.9364512,sol_nn
562,0.248,0.934667,sol_nn
563,0.252,0.93285,sol_nn
564,0.256,0.93100023,sol_nn
565,0.26,0.9291185,sol_nn
566,0.264,0.92720443,sol_nn
567,0.268,0.9252573,sol_nn
568,0.272,0.92327833,sol_nn
569,0.276,0.9212677,sol_nn
570,0.28,0.91922486,sol_nn
571,0.284,0.91715044,sol_nn
572,0.288,0.91504496,sol_nn
573,0.292,0.9129087,sol_nn
574,0.296,0.9107416,sol_nn
575,0.3,0.9085448,sol_nn
576,0.304,0.90631795,sol_nn
577,0.308,0.9040622,sol_nn
578,0.312,0.90177745,sol_nn
579,0.316,0.8994654,sol_nn
580,0.32,0.8971256,sol_nn
581,0.324,0.89475894,sol_nn
582,0.328,0.89236677,sol_nn
583,0.332,0.8899496,sol_nn
584,0.336,0.88750815,sol_nn
585,0.34,0.8850434,sol_nn
586,0.344,0.8825557,sol_nn
587,0.348,0.8800472,sol_nn
588,0.352,0.8775175,sol_nn
589,0.356,0.874969,sol_nn
590,0.36,0.87240225,sol_nn
591,0.364,0.8698181,sol_nn
592,0.368,0.8672183,sol_nn
593,0.372,0.86460334,sol_nn
594,0.376,0.86197585,sol_nn
595,0.38,0.8593351,sol_nn
596,0.384,0.8566841,sol_nn
597,0.388,0.85402346,sol_nn
598,0.392,0.8513545,sol_nn
599,0.396,0.84867835,sol_nn
600,0.4,0.8459969,sol_nn
601,0.404,0.84331137,sol_nn
602,0.408,0.8406231,sol_nn
603,0.412,0.83793336,sol_nn
604,0.416,0.83524346,sol_nn
605,0.42,0.8325551,sol_nn
606,0.424,0.8298697,sol_nn
607,0.428,0.8271884,sol_nn
608,0.432,0.82451195,sol_nn
609,0.436,0.8218427,sol_nn
610,0.44,0.8191812,sol_nn
611,0.444,0.8165298,sol_nn
612,0.448,0.8138878,sol_nn
613,0.452,0.81125796,sol_nn
614,0.456,0.80864096,sol_nn
615,0.46,0.8060379,sol_nn
616,0.464,0.80344975,sol_nn
617,0.468,0.8008777,sol_nn
618,0.472,0.79832274,sol_nn
619,0.476,0.79578525,sol_nn
620,0.48,0.793267,sol_nn
621,0.484,0.7907687,sol_nn
622,0.488,0.78829074,sol_nn
623,0.492,0.7858331,sol_nn
624,0.496,0.7833978,sol_nn
625,0.5,0.78098464,sol_nn
626,0.504,0.7785943,sol_nn
627,0.508,0.7762276,sol_nn
628,0.512,0.7738844,sol_nn
629,0.516,0.77156556,sol_nn
630,0.52,0.7692714,sol_nn
631,0.524,0.7670012,sol_nn
632,0.528,0.7647562,sol_nn
633,0.532,0.7625361,sol_nn
634,0.536,0.760341,sol_nn
635,0.54,0.7581707,sol_nn
636,0.544,0.75602597,sol_nn
637,0.548,0.7539057,sol_nn
638,0.552,0.75181013,sol_nn
639,0.556,0.74973917,sol_nn
640,0.56,0.74769235,sol_nn
641,0.564,0.7456696,sol_nn
642,0.568,0.7436707,sol_nn
643,0.572,0.74169433,sol_nn
644,0.576,0.7397412,sol_nn
645,0.58,0.73781013,sol_nn
646,0.584,0.7359013,sol_nn
647,0.588,0.73401344,sol_nn
648,0.592,0.7321463,sol_nn
649,0.596,0.73029876,sol_nn
650,0.6,0.7284715,sol_nn
651,0.604,0.7266624,sol_nn
652,0.608,0.72487175,sol_nn
653,0.612,0.72309774,sol_nn
654,0.616,0.7213407,sol_nn
655,0.62,0.7195994,sol_nn
656,0.624,0.7178732,sol_nn
657,0.628,0.7161612,sol_nn
658,0.632,0.7144624,sol_nn
659,0.636,0.7127766,sol_nn
660,0.64,0.71110225,sol_nn
661,0.644,0.70943886,sol_nn
662,0.648,0.7077858,sol_nn
663,0.652,0.706142,sol_nn
664,0.656,0.7045053,sol_nn
665,0.66,0.7028776,sol_nn
666,0.664,0.7012559,sol_nn
667,0.668,0.69964063,sol_nn
668,0.672,0.6980299,sol_nn
669,0.676,0.6964234,sol_nn
670,0.68,0.6948207,sol_nn
671,0.684,0.6932195,sol_nn
672,0.688,0.6916205,sol_nn
673,0.692,0.6900226,sol_nn
674,0.696,0.6884247,sol_nn
675,0.7,0.6868259,sol_nn
676,0.704,0.68522584,sol_nn
677,0.708,0.68362373,sol_nn
678,0.712,0.68201876,sol_nn
679,0.716,0.68040997,sol_nn
680,0.72,0.6787976,sol_nn
681,0.724,0.67718005,sol_nn
682,0.728,0.67555666,sol_nn
683,0.732,0.6739275,sol_nn
684,0.736,0.6722913,sol_nn
685,0.74,0.670648,sol_nn
686,0.744,0.66899693,sol_nn
687,0.748,0.66733724,sol_nn
688,0.752,0.6656684,sol_nn
689,0.756,0.66399074,sol_nn
690,0.76,0.662303,sol_nn
691,0.764,0.660605,sol_nn
692,0.768,0.6588959,sol_nn
693,0.772,0.65717685,sol_nn
694,0.776,0.6554456,sol_nn
695,0.78,0.6537026,sol_nn
696,0.784,0.65194786,sol_nn
697,0.788,0.6501808,sol_nn
698,0.792,0.6484015,sol_nn
699,0.796,0.64660865,sol_nn
700,0.8,0.64480335,sol_nn
701,0.804,0.6429847,sol_nn
702,0.808,0.64115256,sol_nn
703,0.812,0.63930696,sol_nn
704,0.816,0.637448,sol_nn
705,0.82,0.63557553,sol_nn
706,0.824,0.63368905,sol_nn
707,0.828,0.6317888,sol_nn
708,0.832,0.6298743,sol_nn
709,0.836,0.62794715,sol_nn
710,0.84,0.6260049,sol_nn
711,0.844,0.6240492,sol_nn
712,0.848,0.62208015,sol_nn
713,0.852,0.62009686,sol_nn
714,0.856,0.61810017,sol_nn
715,0.86,0.6160903,sol_nn
716,0.864,0.6140665,sol_nn
717,0.868,0.61202955,sol_nn
718,0.872,0.60998017,sol_nn
719,0.876,0.60791695,sol_nn
720,0.88,0.60584134,sol_nn
721,0.884,0.603753,sol_nn
722,0.888,0.6016524,sol_nn
723,0.892,0.59953934,sol_nn
724,0.896,0.59741443,sol_nn
725,0.9,0.5952778,sol_nn
726,0.904,0.59312946,sol_nn
727,0.908,0.5909698,sol_nn
728,0.912,0.58879936,sol_nn
729,0.916,0.5866178,sol_nn
730,0.92,0.5844257,sol_nn
731,0.924,0.58222324,sol_nn
732,0.928,0.5800116,sol_nn
733,0.932,0.5777893,sol_nn
734,0.936,0.5755579,sol_nn
735,0.94,0.5733171,sol_nn
736,0.944,0.571068,sol_nn
737,0.948,0.56881,sol_nn
738,0.952,0.56654346,sol_nn
739,0.956,0.5642694,sol_nn
740,0.96,0.56198734,sol_nn
741,0.964,0.55969805,sol_nn
742,0.968,0.55740196,sol_nn
743,0.972,0.5550989,sol_nn
744,0.976,0.55278933,sol_nn
745,0.98,0.5504732,sol_nn
746,0.984,0.5481517,sol_nn
747,0.988,0.545824,sol_nn
748,0.992,0.54349107,sol_nn
749,0.996,0.5411541,sol_nn
750,1.0,0.5388111,sol_nn
751,1.004,0.5364643,sol_nn
752,1.008,0.5341137,sol_nn
753,1.012,0.5317585,sol_nn
754,1.016,0.5294,sol_nn
755,1.02,0.52703816,sol_nn
756,1.024,0.5246727,sol_nn
757,1.028,0.5223054,sol_nn
758,1.032,0.51993495,sol_nn
759,1.036,0.5175622,sol_nn
760,1.04,0.5151874,sol_nn
761,1.044,0.5128113,sol_nn
762,1.048,0.5104332,sol_nn
763,1.052,0.50805366,sol_nn
764,1.056,0.50567317,sol_nn
765,1.06,0.50329185,sol_nn
766,1.064,0.5009098,sol_nn
767,1.068,0.4985274,sol_nn
768,1.072,0.4961447,sol_nn
769,1.076,0.49376255,sol_nn
770,1.08,0.49137992,sol_nn
771,1.084,0.48899844,sol_nn
772,1.088,0.48661643,sol_nn
773,1.092,0.48423553,sol_nn
774,1.096,0.48185605,sol_nn
775,1.1,0.47947735,sol_nn
776,1.104,0.47710022,sol_nn
777,1.108,0.47472408,sol_nn
778,1.112,0.47234967,sol_nn
779,1.116,0.46997705,sol_nn
780,1.12,0.46760646,sol_nn
781,1.124,0.46523792,sol_nn
782,1.128,0.46287158,sol_nn
783,1.132,0.4605071,sol_nn
784,1.136,0.45814568,sol_nn
785,1.14,0.4557864,sol_nn
786,1.144,0.45343018,sol_nn
787,1.148,0.45107657,sol_nn
788,1.152,0.4487256,sol_nn
789,1.156,0.4463777,sol_nn
790,1.16,0.44403353,sol_nn
791,1.164,0.441692,sol_nn
792,1.168,0.43935388,sol_nn
793,1.172,0.43701884,sol_nn
794,1.176,0.43468776,sol_nn
795,1.18,0.43236008,sol_nn
796,1.184,0.43003583,sol_nn
797,1.188,0.4277151,sol_nn
798,1.192,0.4253983,sol_nn
799,1.196,0.42308503,sol_nn
800,1.2,0.4207759,sol_nn
801,1.204,0.41847053,sol_nn
802,1.208,0.4161695,sol_nn
803,1.212,0.41387194,sol_nn
804,1.216,0.41157815,sol_nn
805,1.22,0.40928906,sol_nn
806,1.224,0.40700406,sol_nn
807,1.228,0.4047227,sol_nn
808,1.232,0.40244576,sol_nn
809,1.236,0.4001731,sol_nn
810,1.24,0.39790463,sol_nn
811,1.244,0.39564002,sol_nn
812,1.248,0.39337993,sol_nn
813,1.252,0.3911242,sol_nn
814,1.256,0.3888716,sol_nn
815,1.26,0.38662475,sol_nn
816,1.264,0.38438153,sol_nn
817,1.268,0.3821427,sol_nn
818,1.272,0.37990803,sol_nn
819,1.276,0.37767732,sol_nn
820,1.28,0.37545127,sol_nn
821,1.284,0.37322938,sol_nn
822,1.288,0.37101173,sol_nn
823,1.292,0.36879784,sol_nn
824,1.296,0.36658865,sol_nn
825,1.3,0.3643837,sol_nn
826,1.304,0.3621826,sol_nn
827,1.308,0.3599857,sol_nn
828,1.312,0.3577931,sol_nn
829,1.316,0.3556043,sol_nn
830,1.32,0.35341954,sol_nn
831,1.324,0.35123926,sol_nn
832,1.328,0.3490629,sol_nn
833,1.332,0.34689024,sol_nn
834,1.336,0.34472147,sol_nn
835,1.34,0.34255683,sol_nn
836,1.344,0.34039572,sol_nn
837,1.348,0.33823895,sol_nn
838,1.352,0.33608592,sol_nn
839,1.356,0.33393642,sol_nn
840,1.36,0.33179066,sol_nn
841,1.364,0.32964855,sol_nn
842,1.368,0.3275104,sol_nn
843,1.372,0.3253755,sol_nn
844,1.376,0.32324433,sol_nn
845,1.38,0.32111663,sol_nn
846,1.384,0.31899232,sol_nn
847,1.388,0.31687182,sol_nn
848,1.392,0.3147542,sol_nn
849,1.396,0.3126402,sol_nn
850,1.4,0.31052938,sol_nn
851,1.404,0.3084216,sol_nn
852,1.408,0.30631736,sol_nn
853,1.412,0.3042161,sol_nn
854,1.416,0.302118,sol_nn
855,1.42,0.3000225,sol_nn
856,1.424,0.29793066,sol_nn
857,1.428,0.2958412,sol_nn
858,1.432,0.2937547,sol_nn
859,1.436,0.29167157,sol_nn
860,1.44,0.28959084,sol_nn
861,1.444,0.28751212,sol_nn
862,1.448,0.28543732,sol_nn
863,1.452,0.28336418,sol_nn
864,1.456,0.28129375,sol_nn
865,1.46,0.2792261,sol_nn
866,1.464,0.27716073,sol_nn
867,1.468,0.2750976,sol_nn
868,1.472,0.27303693,sol_nn
869,1.476,0.2709785,sol_nn
870,1.48,0.2689225,sol_nn
871,1.484,0.2668687,sol_nn
872,1.488,0.26481634,sol_nn
873,1.492,0.26276645,sol_nn
874,1.496,0.26071876,sol_nn
875,1.5,0.25867262,sol_nn
876,1.504,0.25662878,sol_nn
877,1.508,0.2545865,sol_nn
878,1.512,0.25254565,sol_nn
879,1.516,0.25050718,sol_nn
880,1.52,0.2484698,sol_nn
881,1.524,0.24643408,sol_nn
882,1.528,0.24440041,sol_nn
883,1.532,0.24236755,sol_nn
884,1.536,0.2403362,sol_nn
885,1.54,0.23830698,sol_nn
886,1.544,0.23627827,sol_nn
887,1.548,0.23425108,sol_nn
888,1.552,0.23222491,sol_nn
889,1.556,0.23019998,sol_nn
890,1.56,0.22817606,sol_nn
891,1.564,0.22615302,sol_nn
892,1.568,0.22413158,sol_nn
893,1.572,0.22211044,sol_nn
894,1.576,0.22009031,sol_nn
895,1.58,0.21807119,sol_nn
896,1.584,0.21605253,sol_nn
897,1.588,0.21403445,sol_nn
898,1.592,0.2120173,sol_nn
899,1.596,0.21000044,sol_nn
900,1.6,0.2079844,sol_nn
901,1.604,0.20596884,sol_nn
902,1.608,0.20395365,sol_nn
903,1.612,0.2019386,sol_nn
904,1.616,0.19992407,sol_nn
905,1.62,0.19790937,sol_nn
906,1.624,0.19589555,sol_nn
907,1.628,0.19388117,sol_nn
908,1.632,0.1918673,sol_nn
909,1.636,0.18985339,sol_nn
910,1.64,0.18783952,sol_nn
911,1.644,0.18582542,sol_nn
912,1.648,0.1838112,sol_nn
913,1.652,0.18179682,sol_nn
914,1.656,0.17978203,sol_nn
915,1.66,0.17776737,sol_nn
916,1.664,0.17575215,sol_nn
917,1.668,0.17373647,sol_nn
918,1.672,0.17172013,sol_nn
919,1.676,0.16970366,sol_nn
920,1.68,0.16768664,sol_nn
921,1.684,0.16566865,sol_nn
922,1.688,0.16365038,sol_nn
923,1.692,0.16163124,sol_nn
924,1.696,0.15961137,sol_nn
925,1.7,0.15759054,sol_nn
926,1.704,0.15556899,sol_nn
927,1.708,0.1535468,sol_nn
928,1.712,0.15152305,sol_nn
929,1.716,0.14949855,sol_nn
930,1.72,0.14747292,sol_nn
931,1.724,0.14544602,sol_nn
932,1.728,0.14341827,sol_nn
933,1.732,0.14138941,sol_nn
934,1.736,0.13935891,sol_nn
935,1.74,0.13732727,sol_nn
936,1.744,0.1352941,sol_nn
937,1.748,0.13325985,sol_nn
938,1.752,0.13122375,sol_nn
939,1.756,0.12918614,sol_nn
940,1.76,0.12714697,sol_nn
941,1.764,0.12510623,sol_nn
942,1.768,0.12306376,sol_nn
943,1.772,0.12101974,sol_nn
944,1.776,0.118973866,sol_nn
945,1.78,0.11692612,sol_nn
946,1.784,0.11487648,sol_nn
947,1.788,0.11282511,sol_nn
948,1.792,0.110771194,sol_nn
949,1.796,0.108715735,sol_nn
950,1.8,0.106658146,sol_nn
951,1.804,0.10459823,sol_nn
952,1.808,0.102536395,sol_nn
953,1.812,0.100471996,sol_nn
954,1.816,0.09840572,sol_nn
955,1.82,0.09633671,sol_nn
956,1.824,0.094265744,sol_nn
957,1.828,0.092191964,sol_nn
958,1.832,0.09011579,sol_nn
959,1.836,0.08803721,sol_nn
960,1.84,0.085955776,sol_nn
961,1.844,0.08387209,sol_nn
962,1.848,0.081785634,sol_nn
963,1.852,0.07969639,sol_nn
964,1.856,0.07760471,sol_nn
965,1.86,0.07550971,sol_nn
966,1.864,0.07341214,sol_nn
967,1.868,0.0713116,sol_nn
968,1.872,0.06920785,sol_nn
969,1.876,0.067101344,sol_nn
970,1.88,0.064991556,sol_nn
971,1.884,0.06287893,sol_nn
972,1.888,0.060762834,sol_nn
973,1.892,0.058643695,sol_nn
974,1.896,0.056521095,sol_nn
975,1.9,0.054395497,sol_nn
976,1.904,0.05226624,sol_nn
977,1.908,0.05013356,sol_nn
978,1.912,0.047997605,sol_nn
979,1.916,0.045858078,sol_nn
980,1.92,0.043714743,sol_nn
981,1.924,0.041568235,sol_nn
982,1.928,0.039417613,sol_nn
983,1.932,0.0372632,sol_nn
984,1.936,0.03510541,sol_nn
985,1.94,0.032943618,sol_nn
986,1.944,0.030777775,sol_nn
987,1.948,0.028608238,sol_nn
988,1.952,0.026434574,sol_nn
989,1.956,0.024257127,sol_nn
990,1.96,0.022075232,sol_nn
991,1.964,0.01988938,sol_nn
992,1.968,0.017699337,sol_nn
993,1.972,0.015505254,sol_nn
994,1.976,0.013306573,sol_nn
995,1.98,0.011103492,sol_nn
996,1.984,0.008896196,sol_nn
997,1.988,0.006684453,sol_nn
998,1.992,0.0044681607,sol_nn
999,1.996,0.0022471857,sol_nn
1000,2.0,2.1932181e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v3/run_obs_weight_700/test_nn.csv <==
,X_x,value,name
0,-2.0,2.4316367e-05,test_nn
1,-1.996,0.002391358,test_nn
2,-1.992,0.004755835,test_nn
3,-1.988,0.0071183676,test_nn
4,-1.984,0.009478813,test_nn
5,-1.98,0.011836667,test_nn
6,-1.976,0.014192535,test_nn
7,-1.972,0.016545946,test_nn
8,-1.968,0.01889668,test_nn
9,-1.964,0.021245485,test_nn
10,-1.96,0.023591338,test_nn
11,-1.956,0.025934827,test_nn
12,-1.952,0.028276123,test_nn
13,-1.948,0.030614503,test_nn
14,-1.944,0.032950442,test_nn
15,-1.94,0.03528355,test_nn
16,-1.936,0.03761409,test_nn
17,-1.932,0.039941885,test_nn
18,-1.928,0.042266883,test_nn
19,-1.924,0.044589233,test_nn
20,-1.92,0.04690869,test_nn
21,-1.916,0.049225107,test_nn
22,-1.912,0.05153878,test_nn
23,-1.908,0.053849608,test_nn
24,-1.904,0.05615736,test_nn
25,-1.9,0.058462076,test_nn
26,-1.896,0.060763903,test_nn
27,-1.892,0.06306245,test_nn
28,-1.888,0.06535815,test_nn
29,-1.884,0.06765061,test_nn
30,-1.88,0.06994003,test_nn
31,-1.876,0.072226554,test_nn
32,-1.872,0.074509405,test_nn
33,-1.868,0.07678899,test_nn
34,-1.864,0.079065815,test_nn
35,-1.86,0.08133916,test_nn
36,-1.856,0.08360921,test_nn
37,-1.852,0.08587569,test_nn
38,-1.848,0.08813913,test_nn
39,-1.844,0.090399094,test_nn
40,-1.84,0.09265578,test_nn
41,-1.836,0.09490884,test_nn
42,-1.832,0.09715833,test_nn
43,-1.828,0.09940483,test_nn
44,-1.824,0.101647675,test_nn
45,-1.82,0.103886954,test_nn
46,-1.816,0.10612251,test_nn
47,-1.812,0.108354986,test_nn
48,-1.808,0.11058338,test_nn
49,-1.804,0.1128089,test_nn
50,-1.8,0.11503041,test_nn
51,-1.796,0.11724825,test_nn
52,-1.792,0.11946209,test_nn
53,-1.788,0.12167287,test_nn
54,-1.784,0.12387979,test_nn
55,-1.78,0.12608315,test_nn
56,-1.776,0.12828282,test_nn
57,-1.772,0.13047893,test_nn
58,-1.768,0.13267115,test_nn
59,-1.764,0.13485968,test_nn
60,-1.76,0.13704444,test_nn
61,-1.756,0.13922542,test_nn
62,-1.752,0.14140278,test_nn
63,-1.748,0.14357631,test_nn
64,-1.744,0.14574607,test_nn
65,-1.74,0.14791206,test_nn
66,-1.736,0.15007436,test_nn
67,-1.732,0.15223303,test_nn
68,-1.728,0.15438767,test_nn
69,-1.724,0.1565384,test_nn
70,-1.72,0.15868542,test_nn
71,-1.716,0.16082904,test_nn
72,-1.712,0.16296852,test_nn
73,-1.708,0.16510421,test_nn
74,-1.704,0.16723603,test_nn
75,-1.7,0.16936427,test_nn
76,-1.696,0.17148833,test_nn
77,-1.692,0.17360877,test_nn
78,-1.688,0.17572539,test_nn
79,-1.684,0.17783844,test_nn
80,-1.68,0.17994782,test_nn
81,-1.676,0.1820529,test_nn
82,-1.672,0.18415432,test_nn
83,-1.668,0.18625215,test_nn
84,-1.664,0.18834624,test_nn
85,-1.66,0.19043615,test_nn
86,-1.656,0.19252262,test_nn
87,-1.652,0.1946055,test_nn
88,-1.648,0.19668424,test_nn
89,-1.644,0.1987593,test_nn
90,-1.64,0.20083112,test_nn
91,-1.636,0.20289911,test_nn
92,-1.632,0.20496309,test_nn
93,-1.628,0.20702374,test_nn
94,-1.624,0.20908037,test_nn
95,-1.62,0.21113378,test_nn
96,-1.616,0.21318313,test_nn
97,-1.612,0.215229,test_nn
98,-1.608,0.21727118,test_nn
99,-1.604,0.21931002,test_nn
100,-1.6,0.22134487,test_nn
101,-1.596,0.22337706,test_nn
102,-1.592,0.22540484,test_nn
103,-1.588,0.22742957,test_nn
104,-1.584,0.2294507,test_nn
105,-1.58,0.23146856,test_nn
106,-1.576,0.23348266,test_nn
107,-1.572,0.23549348,test_nn
108,-1.568,0.23750134,test_nn
109,-1.564,0.2395052,test_nn
110,-1.56,0.24150611,test_nn
111,-1.556,0.24350345,test_nn
112,-1.552,0.24549812,test_nn
113,-1.548,0.24748895,test_nn
114,-1.544,0.24947679,test_nn
115,-1.54,0.25146174,test_nn
116,-1.536,0.25344294,test_nn
117,-1.532,0.25542134,test_nn
118,-1.528,0.25739682,test_nn
119,-1.524,0.25936913,test_nn
120,-1.52,0.26133862,test_nn
121,-1.516,0.26330492,test_nn
122,-1.512,0.26526815,test_nn
123,-1.508,0.26722896,test_nn
124,-1.504,0.26918668,test_nn
125,-1.5,0.27114147,test_nn
126,-1.496,0.2730938,test_nn
127,-1.492,0.27504298,test_nn
128,-1.488,0.27698988,test_nn
129,-1.484,0.27893418,test_nn
130,-1.48,0.28087544,test_nn
131,-1.476,0.28281465,test_nn
132,-1.472,0.28475118,test_nn
133,-1.468,0.28668517,test_nn
134,-1.464,0.2886169,test_nn
135,-1.46,0.29054588,test_nn
136,-1.456,0.292473,test_nn
137,-1.452,0.29439777,test_nn
138,-1.448,0.2963207,test_nn
139,-1.444,0.29824072,test_nn
140,-1.44,0.3001589,test_nn
141,-1.436,0.30207556,test_nn
142,-1.432,0.3039896,test_nn
143,-1.428,0.3059021,test_nn
144,-1.424,0.3078126,test_nn
145,-1.42,0.30972135,test_nn
146,-1.416,0.31162828,test_nn
147,-1.412,0.31353408,test_nn
148,-1.408,0.31543726,test_nn
149,-1.404,0.31733903,test_nn
150,-1.4,0.3192395,test_nn
151,-1.396,0.3211388,test_nn
152,-1.392,0.32303625,test_nn
153,-1.388,0.32493278,test_nn
154,-1.384,0.32682747,test_nn
155,-1.38,0.32872158,test_nn
156,-1.376,0.3306144,test_nn
157,-1.372,0.33250576,test_nn
158,-1.368,0.33439624,test_nn
159,-1.364,0.33628622,test_nn
160,-1.36,0.33817512,test_nn
161,-1.356,0.34006295,test_nn
162,-1.352,0.34195015,test_nn
163,-1.348,0.34383693,test_nn
164,-1.344,0.34572333,test_nn
165,-1.34,0.34760866,test_nn
166,-1.336,0.34949434,test_nn
167,-1.332,0.35137874,test_nn
168,-1.328,0.35326356,test_nn
169,-1.324,0.3551479,test_nn
170,-1.32,0.35703155,test_nn
171,-1.316,0.35891604,test_nn
172,-1.312,0.36080036,test_nn
173,-1.308,0.362684,test_nn
174,-1.304,0.3645684,test_nn
175,-1.3,0.36645296,test_nn
176,-1.296,0.36833778,test_nn
177,-1.292,0.370223,test_nn
178,-1.288,0.37210923,test_nn
179,-1.284,0.37399563,test_nn
180,-1.28,0.3758827,test_nn
181,-1.276,0.37777004,test_nn
182,-1.272,0.3796588,test_nn
183,-1.268,0.38154805,test_nn
184,-1.264,0.3834382,test_nn
185,-1.26,0.38532963,test_nn
186,-1.256,0.38722217,test_nn
187,-1.252,0.3891158,test_nn
188,-1.248,0.39101067,test_nn
189,-1.244,0.3929071,test_nn
190,-1.24,0.3948051,test_nn
191,-1.236,0.39670405,test_nn
192,-1.232,0.398605,test_nn
193,-1.228,0.40050766,test_nn
194,-1.224,0.40241224,test_nn
195,-1.22,0.4043182,test_nn
196,-1.216,0.40622574,test_nn
197,-1.212,0.4081365,test_nn
198,-1.208,0.41004863,test_nn
199,-1.204,0.41196337,test_nn
200,-1.2,0.41388017,test_nn
201,-1.196,0.41579914,test_nn
202,-1.192,0.41772082,test_nn
203,-1.188,0.41964483,test_nn
204,-1.184,0.4215712,test_nn
205,-1.18,0.42350042,test_nn
206,-1.176,0.42543256,test_nn
207,-1.172,0.42736718,test_nn
208,-1.168,0.4293056,test_nn
209,-1.164,0.43124652,test_nn
210,-1.16,0.43319008,test_nn
211,-1.156,0.43513715,test_nn
212,-1.152,0.4370872,test_nn
213,-1.148,0.43904093,test_nn
214,-1.144,0.44099784,test_nn
215,-1.14,0.44295788,test_nn
216,-1.136,0.4449218,test_nn
217,-1.132,0.44688964,test_nn
218,-1.128,0.44886106,test_nn
219,-1.124,0.45083588,test_nn
220,-1.12,0.45281428,test_nn
221,-1.116,0.4547977,test_nn
222,-1.112,0.45678374,test_nn
223,-1.108,0.45877445,test_nn
224,-1.104,0.4607695,test_nn
225,-1.1,0.46276793,test_nn
226,-1.096,0.4647712,test_nn
227,-1.092,0.46677893,test_nn
228,-1.088,0.46879083,test_nn
229,-1.084,0.47080702,test_nn
230,-1.08,0.4728273,test_nn
231,-1.076,0.47485292,test_nn
232,-1.072,0.47688308,test_nn
233,-1.068,0.47891736,test_nn
234,-1.064,0.48095655,test_nn
235,-1.06,0.48300093,test_nn
236,-1.056,0.4850497,test_nn
237,-1.052,0.4871029,test_nn
238,-1.048,0.4891615,test_nn
239,-1.044,0.4912251,test_nn
240,-1.04,0.49329343,test_nn
241,-1.036,0.49536753,test_nn
242,-1.032,0.497446,test_nn
243,-1.028,0.49952984,test_nn
244,-1.024,0.5016189,test_nn
245,-1.02,0.50371283,test_nn
246,-1.016,0.5058125,test_nn
247,-1.012,0.50791764,test_nn
248,-1.008,0.51002747,test_nn
249,-1.004,0.5121428,test_nn
250,-1.0,0.5142635,test_nn
251,-0.996,0.51638997,test_nn
252,-0.992,0.5185212,test_nn
253,-0.988,0.520658,test_nn
254,-0.984,0.52280056,test_nn
255,-0.98,0.5249487,test_nn
256,-0.976,0.5271016,test_nn
257,-0.972,0.52926075,test_nn
258,-0.968,0.5314252,test_nn
259,-0.964,0.5335949,test_nn
260,-0.96,0.5357701,test_nn
261,-0.956,0.5379507,test_nn
262,-0.952,0.54013723,test_nn
263,-0.948,0.5423291,test_nn
264,-0.944,0.54452634,test_nn
265,-0.94,0.5467295,test_nn
266,-0.936,0.54893816,test_nn
267,-0.932,0.5511513,test_nn
268,-0.928,0.55337083,test_nn
269,-0.924,0.555595,test_nn
270,-0.92,0.55782545,test_nn
271,-0.916,0.56006086,test_nn
272,-0.912,0.5623015,test_nn
273,-0.908,0.5645476,test_nn
274,-0.904,0.5667992,test_nn
275,-0.9,0.5690562,test_nn
276,-0.896,0.57131773,test_nn
277,-0.892,0.573585,test_nn
278,-0.888,0.5758575,test_nn
279,-0.884,0.5781344,test_nn
280,-0.88,0.58041704,test_nn
281,-0.876,0.5827042,test_nn
282,-0.872,0.5849972,test_nn
283,-0.868,0.58729416,test_nn
284,-0.864,0.5895966,test_nn
285,-0.86,0.5919036,test_nn
286,-0.856,0.5942154,test_nn
287,-0.852,0.59653133,test_nn
288,-0.848,0.59885263,test_nn
289,-0.844,0.6011783,test_nn
290,-0.84,0.6035084,test_nn
291,-0.836,0.6058425,test_nn
292,-0.832,0.60818166,test_nn
293,-0.828,0.61052424,test_nn
294,-0.824,0.61287177,test_nn
295,-0.82,0.6152227,test_nn
296,-0.816,0.61757827,test_nn
297,-0.812,0.6199369,test_nn
298,-0.808,0.62229997,test_nn
299,-0.804,0.6246664,test_nn
300,-0.8,0.6270369,test_nn
301,-0.796,0.62941056,test_nn
302,-0.792,0.6317876,test_nn
303,-0.788,0.63416874,test_nn
304,-0.784,0.6365521,test_nn
305,-0.78,0.6389397,test_nn
306,-0.776,0.641329,test_nn
307,-0.772,0.6437222,test_nn
308,-0.768,0.6461178,test_nn
309,-0.764,0.64851606,test_nn
310,-0.76,0.65091693,test_nn
311,-0.756,0.6533205,test_nn
312,-0.752,0.6557262,test_nn
313,-0.748,0.6581343,test_nn
314,-0.744,0.6605444,test_nn
315,-0.74,0.66295636,test_nn
316,-0.736,0.6653706,test_nn
317,-0.732,0.667786,test_nn
318,-0.728,0.6702033,test_nn
319,-0.724,0.67262244,test_nn
320,-0.72,0.67504275,test_nn
321,-0.716,0.6774643,test_nn
322,-0.712,0.67988694,test_nn
323,-0.708,0.68231094,test_nn
324,-0.704,0.6847352,test_nn
325,-0.7,0.6871607,test_nn
326,-0.696,0.6895863,test_nn
327,-0.692,0.69201255,test_nn
328,-0.688,0.6944387,test_nn
329,-0.684,0.69686604,test_nn
330,-0.68,0.6992927,test_nn
331,-0.676,0.7017197,test_nn
332,-0.672,0.70414597,test_nn
333,-0.668,0.70657253,test_nn
334,-0.664,0.70899844,test_nn
335,-0.66,0.71142316,test_nn
336,-0.656,0.7138474,test_nn
337,-0.652,0.7162711,test_nn
338,-0.648,0.71869314,test_nn
339,-0.644,0.72111434,test_nn
340,-0.64,0.72353405,test_nn
341,-0.636,0.7259527,test_nn
342,-0.632,0.72836906,test_nn
343,-0.628,0.7307841,test_nn
344,-0.624,0.7331972,test_nn
345,-0.62,0.7356088,test_nn
346,-0.616,0.7380173,test_nn
347,-0.612,0.7404245,test_nn
348,-0.608,0.7428279,test_nn
349,-0.604,0.7452294,test_nn
350,-0.6,0.7476288,test_nn
351,-0.596,0.75002515,test_nn
352,-0.592,0.7524181,test_nn
353,-0.588,0.7548074,test_nn
354,-0.584,0.75719434,test_nn
355,-0.58,0.75957716,test_nn
356,-0.576,0.7619569,test_nn
357,-0.572,0.7643329,test_nn
358,-0.568,0.76670516,test_nn
359,-0.564,0.76907307,test_nn
360,-0.56,0.77143675,test_nn
361,-0.556,0.77379674,test_nn
362,-0.552,0.77615213,test_nn
363,-0.548,0.7785032,test_nn
364,-0.544,0.7808487,test_nn
365,-0.54,0.78319055,test_nn
366,-0.536,0.7855266,test_nn
367,-0.532,0.7878578,test_nn
368,-0.528,0.79018396,test_nn
369,-0.524,0.7925056,test_nn
370,-0.52,0.7948204,test_nn
371,-0.516,0.79713035,test_nn
372,-0.512,0.79943484,test_nn
373,-0.508,0.80173296,test_nn
374,-0.504,0.8040251,test_nn
375,-0.5,0.8063112,test_nn
376,-0.496,0.8085911,test_nn
377,-0.492,0.8108643,test_nn
378,-0.488,0.8131314,test_nn
379,-0.484,0.8153922,test_nn
380,-0.48,0.81764567,test_nn
381,-0.476,0.819892,test_nn
382,-0.472,0.8221319,test_nn
383,-0.468,0.824364,test_nn
384,-0.464,0.82658994,test_nn
385,-0.46,0.82880783,test_nn
386,-0.456,0.8310182,test_nn
387,-0.452,0.83321995,test_nn
388,-0.448,0.8354152,test_nn
389,-0.444,0.83760214,test_nn
390,-0.44,0.83978057,test_nn
391,-0.436,0.8419513,test_nn
392,-0.432,0.8441138,test_nn
393,-0.428,0.84626746,test_nn
394,-0.424,0.8484132,test_nn
395,-0.42,0.8505492,test_nn
396,-0.416,0.85267705,test_nn
397,-0.412,0.85479623,test_nn
398,-0.408,0.8569053,test_nn
399,-0.404,0.8590064,test_nn
400,-0.4,0.86109746,test_nn
401,-0.396,0.8631787,test_nn
402,-0.392,0.8652509,test_nn
403,-0.388,0.8673129,test_nn
404,-0.384,0.86936516,test_nn
405,-0.38,0.87140733,test_nn
406,-0.376,0.8734396,test_nn
407,-0.372,0.8754612,test_nn
408,-0.368,0.8774725,test_nn
409,-0.364,0.8794732,test_nn
410,-0.36,0.8814632,test_nn
411,-0.356,0.8834421,test_nn
412,-0.352,0.88541013,test_nn
413,-0.348,0.8873669,test_nn
414,-0.344,0.88931227,test_nn
415,-0.34,0.89124626,test_nn
416,-0.336,0.8931685,test_nn
417,-0.332,0.8950791,test_nn
418,-0.328,0.8969772,test_nn
419,-0.324,0.8988638,test_nn
420,-0.32,0.9007375,test_nn
421,-0.316,0.9025997,test_nn
422,-0.312,0.9044483,test_nn
423,-0.308,0.90628487,test_nn
424,-0.304,0.9081081,test_nn
425,-0.3,0.90991825,test_nn
426,-0.296,0.9117149,test_nn
427,-0.292,0.91349804,test_nn
428,-0.288,0.91526693,test_nn
429,-0.284,0.9170225,test_nn
430,-0.28,0.9187647,test_nn
431,-0.276,0.9204917,test_nn
432,-0.272,0.9222046,test_nn
433,-0.268,0.9239023,test_nn
434,-0.264,0.9255855,test_nn
435,-0.26,0.92725337,test_nn
436,-0.256,0.92890656,test_nn
437,-0.252,0.930543,test_nn
438,-0.248,0.9321644,test_nn
439,-0.244,0.9337691,test_nn
440,-0.24,0.9353584,test_nn
441,-0.236,0.9369309,test_nn
442,-0.232,0.9384869,test_nn
443,-0.228,0.9400257,test_nn
444,-0.224,0.9415468,test_nn
445,-0.22,0.9430511,test_nn
446,-0.216,0.9445373,test_nn
447,-0.212,0.9460056,test_nn
448,-0.208,0.94745535,test_nn
449,-0.204,0.94888663,test_nn
450,-0.2,0.9502988,test_nn
451,-0.196,0.95169204,test_nn
452,-0.192,0.95306593,test_nn
453,-0.188,0.9544197,test_nn
454,-0.184,0.95575374,test_nn
455,-0.18,0.957067,test_nn
456,-0.176,0.9583601,test_nn
457,-0.172,0.95963204,test_nn
458,-0.168,0.9608823,test_nn
459,-0.164,0.9621109,test_nn
460,-0.16,0.9633182,test_nn
461,-0.156,0.9645027,test_nn
462,-0.152,0.96566474,test_nn
463,-0.148,0.9668034,test_nn
464,-0.144,0.967919,test_nn
465,-0.14,0.96901095,test_nn
466,-0.136,0.9700793,test_nn
467,-0.132,0.97112185,test_nn
468,-0.128,0.9721407,test_nn
469,-0.124,0.9731344,test_nn
470,-0.12,0.9741026,test_nn
471,-0.116,0.9750447,test_nn
472,-0.112,0.9759605,test_nn
473,-0.108,0.9768497,test_nn
474,-0.104,0.9777124,test_nn
475,-0.1,0.97854805,test_nn
476,-0.096,0.9793552,test_nn
477,-0.092,0.9801351,test_nn
478,-0.088,0.9808864,test_nn
479,-0.084,0.9816088,test_nn
480,-0.08,0.9823025,test_nn
481,-0.076,0.98296666,test_nn
482,-0.072,0.9836011,test_nn
483,-0.068,0.98420554,test_nn
484,-0.064,0.98477936,test_nn
485,-0.06,0.98532295,test_nn
486,-0.056,0.98583513,test_nn
487,-0.052,0.98631644,test_nn
488,-0.048,0.9867661,test_nn
489,-0.044,0.98718363,test_nn
490,-0.04,0.9875696,test_nn
491,-0.036,0.98792297,test_nn
492,-0.032,0.98824364,test_nn
493,-0.028,0.9885315,test_nn
494,-0.024,0.9887862,test_nn
495,-0.02,0.9890079,test_nn
496,-0.016,0.9891965,test_nn
497,-0.012,0.9893513,test_nn
498,-0.008,0.9894723,test_nn
499,-0.004,0.98955965,test_nn
500,0.0,0.9896132,test_nn
501,0.004,0.98963255,test_nn
502,0.008,0.9896182,test_nn
503,0.012,0.9895695,test_nn
504,0.016,0.9894866,test_nn
505,0.02,0.98936975,test_nn
506,0.024,0.989219,test_nn
507,0.028,0.9890339,test_nn
508,0.032,0.98881483,test_nn
509,0.036,0.9885622,test_nn
510,0.04,0.98827577,test_nn
511,0.044,0.98795563,test_nn
512,0.048,0.9876016,test_nn
513,0.052,0.987215,test_nn
514,0.056,0.9867945,test_nn
515,0.06,0.98634124,test_nn
516,0.064,0.985856,test_nn
517,0.068,0.9853374,test_nn
518,0.072,0.9847868,test_nn
519,0.076,0.9842043,test_nn
520,0.08,0.9835907,test_nn
521,0.084,0.9829451,test_nn
522,0.088,0.9822686,test_nn
523,0.092,0.9815613,test_nn
524,0.096,0.98082423,test_nn
525,0.1,0.98005646,test_nn
526,0.104,0.97925913,test_nn
527,0.108,0.9784322,test_nn
528,0.112,0.9775766,test_nn
529,0.116,0.9766923,test_nn
530,0.12,0.9757799,test_nn
531,0.124,0.9748391,test_nn
532,0.128,0.9738704,test_nn
533,0.132,0.9728745,test_nn
534,0.136,0.97185135,test_nn
535,0.14,0.97080207,test_nn
536,0.144,0.9697256,test_nn
537,0.148,0.9686237,test_nn
538,0.152,0.9674953,test_nn
539,0.156,0.96634173,test_nn
540,0.16,0.965162,test_nn
541,0.164,0.9639576,test_nn
542,0.168,0.96272784,test_nn
543,0.172,0.96147335,test_nn
544,0.176,0.9601937,test_nn
545,0.18,0.9588902,test_nn
546,0.184,0.95756143,test_nn
547,0.188,0.9562088,test_nn
548,0.192,0.95483154,test_nn
549,0.196,0.9534294,test_nn
550,0.2,0.9520035,test_nn
551,0.204,0.9505531,test_nn
552,0.208,0.9490781,test_nn
553,0.212,0.9475791,test_nn
554,0.216,0.946055,test_nn
555,0.22,0.94450706,test_nn
556,0.224,0.9429338,test_nn
557,0.228,0.9413367,test_nn
558,0.232,0.9397139,test_nn
559,0.236,0.9380661,test_nn
560,0.24,0.9363941,test_nn
561,0.244,0.93469644,test_nn
562,0.248,0.93297297,test_nn
563,0.252,0.93122435,test_nn
564,0.256,0.92944956,test_nn
565,0.26,0.92764974,test_nn
566,0.264,0.92582434,test_nn
567,0.268,0.9239725,test_nn
568,0.272,0.922095,test_nn
569,0.276,0.92019165,test_nn
570,0.28,0.91826224,test_nn
571,0.284,0.9163062,test_nn
572,0.288,0.91432446,test_nn
573,0.292,0.91231686,test_nn
574,0.296,0.9102834,test_nn
575,0.3,0.90822405,test_nn
576,0.304,0.9061394,test_nn
577,0.308,0.90402883,test_nn
578,0.312,0.90189385,test_nn
579,0.316,0.89973325,test_nn
580,0.32,0.89754885,test_nn
581,0.324,0.89533985,test_nn
582,0.328,0.89310753,test_nn
583,0.332,0.8908517,test_nn
584,0.336,0.8885736,test_nn
585,0.34,0.88627285,test_nn
586,0.344,0.88395077,test_nn
587,0.348,0.88160753,test_nn
588,0.352,0.87924457,test_nn
589,0.356,0.8768621,test_nn
590,0.36,0.8744614,test_nn
591,0.364,0.8720425,test_nn
592,0.368,0.8696071,test_nn
593,0.372,0.867156,test_nn
594,0.376,0.8646899,test_nn
595,0.38,0.86220986,test_nn
596,0.384,0.85971695,test_nn
597,0.388,0.8572126,test_nn
598,0.392,0.8546973,test_nn
599,0.396,0.85217327,test_nn
600,0.4,0.8496403,test_nn
601,0.404,0.8471,test_nn
602,0.408,0.8445543,test_nn
603,0.412,0.8420038,test_nn
604,0.416,0.83944964,test_nn
605,0.42,0.8368932,test_nn
606,0.424,0.8343357,test_nn
607,0.428,0.8317784,test_nn
608,0.432,0.82922226,test_nn
609,0.436,0.8266687,test_nn
610,0.44,0.8241188,test_nn
611,0.444,0.8215738,test_nn
612,0.448,0.8190348,test_nn
613,0.452,0.8165029,test_nn
614,0.456,0.8139794,test_nn
615,0.46,0.8114646,test_nn
616,0.464,0.8089605,test_nn
617,0.468,0.8064673,test_nn
618,0.472,0.80398625,test_nn
619,0.476,0.80151844,test_nn
620,0.48,0.79906464,test_nn
621,0.484,0.7966255,test_nn
622,0.488,0.79420185,test_nn
623,0.492,0.7917941,test_nn
624,0.496,0.78940356,test_nn
625,0.5,0.78703046,test_nn
626,0.504,0.78467524,test_nn
627,0.508,0.78233886,test_nn
628,0.512,0.78002167,test_nn
629,0.516,0.77772313,test_nn
630,0.52,0.77544475,test_nn
631,0.524,0.7731863,test_nn
632,0.528,0.7709484,test_nn
633,0.532,0.76873076,test_nn
634,0.536,0.7665335,test_nn
635,0.54,0.76435727,test_nn
636,0.544,0.7622017,test_nn
637,0.548,0.7600667,test_nn
638,0.552,0.75795233,test_nn
639,0.556,0.7558582,test_nn
640,0.56,0.7537848,test_nn
641,0.564,0.7517313,test_nn
642,0.568,0.7496973,test_nn
643,0.572,0.7476832,test_nn
644,0.576,0.74568844,test_nn
645,0.58,0.74371237,test_nn
646,0.584,0.7417549,test_nn
647,0.588,0.73981494,test_nn
648,0.592,0.73789287,test_nn
649,0.596,0.73598754,test_nn
650,0.6,0.73409915,test_nn
651,0.604,0.7322265,test_nn
652,0.608,0.7303688,test_nn
653,0.612,0.728526,test_nn
654,0.616,0.7266969,test_nn
655,0.62,0.72488195,test_nn
656,0.624,0.72307897,test_nn
657,0.628,0.72128874,test_nn
658,0.632,0.71950924,test_nn
659,0.636,0.7177406,test_nn
660,0.64,0.7159812,test_nn
661,0.644,0.71423125,test_nn
662,0.648,0.7124903,test_nn
663,0.652,0.7107565,test_nn
664,0.656,0.7090296,test_nn
665,0.66,0.7073087,test_nn
666,0.664,0.7055933,test_nn
667,0.668,0.70388293,test_nn
668,0.672,0.7021761,test_nn
669,0.676,0.70047265,test_nn
670,0.68,0.6987715,test_nn
671,0.684,0.69707143,test_nn
672,0.688,0.6953731,test_nn
673,0.692,0.693675,test_nn
674,0.696,0.6919761,test_nn
675,0.7,0.69027615,test_nn
676,0.704,0.68857455,test_nn
677,0.708,0.68687075,test_nn
678,0.712,0.68516344,test_nn
679,0.716,0.6834525,test_nn
680,0.72,0.68173724,test_nn
681,0.724,0.6800173,test_nn
682,0.728,0.67829186,test_nn
683,0.732,0.67656064,test_nn
684,0.736,0.6748222,test_nn
685,0.74,0.67307687,test_nn
686,0.744,0.67132425,test_nn
687,0.748,0.6695636,test_nn
688,0.752,0.66779476,test_nn
689,0.756,0.6660167,test_nn
690,0.76,0.6642292,test_nn
691,0.764,0.66243243,test_nn
692,0.768,0.6606254,test_nn
693,0.772,0.6588084,test_nn
694,0.776,0.6569806,test_nn
695,0.78,0.65514153,test_nn
696,0.784,0.6532918,test_nn
697,0.788,0.6514304,test_nn
698,0.792,0.6495576,test_nn
699,0.796,0.64767265,test_nn
700,0.8,0.6457759,test_nn
701,0.804,0.6438671,test_nn
702,0.808,0.6419461,test_nn
703,0.812,0.6400126,test_nn
704,0.816,0.63806677,test_nn
705,0.82,0.63610846,test_nn
706,0.824,0.63413745,test_nn
707,0.828,0.632154,test_nn
708,0.832,0.6301579,test_nn
709,0.836,0.6281492,test_nn
710,0.84,0.626128,test_nn
711,0.844,0.6240942,test_nn
712,0.848,0.6220477,test_nn
713,0.852,0.6199896,test_nn
714,0.856,0.6179188,test_nn
715,0.86,0.61583567,test_nn
716,0.864,0.613741,test_nn
717,0.868,0.6116343,test_nn
718,0.872,0.6095162,test_nn
719,0.876,0.607386,test_nn
720,0.88,0.6052446,test_nn
721,0.884,0.6030922,test_nn
722,0.888,0.60092837,test_nn
723,0.892,0.5987547,test_nn
724,0.896,0.59656954,test_nn
725,0.9,0.5943744,test_nn
726,0.904,0.5921692,test_nn
727,0.908,0.5899538,test_nn
728,0.912,0.58772916,test_nn
729,0.916,0.58549523,test_nn
730,0.92,0.5832521,test_nn
731,0.924,0.58100027,test_nn
732,0.928,0.57873964,test_nn
733,0.932,0.5764712,test_nn
734,0.936,0.5741942,test_nn
735,0.94,0.57190967,test_nn
736,0.944,0.56961787,test_nn
737,0.948,0.56731886,test_nn
738,0.952,0.5650126,test_nn
739,0.956,0.56270003,test_nn
740,0.96,0.56038105,test_nn
741,0.964,0.55805653,test_nn
742,0.968,0.55572635,test_nn
743,0.972,0.5533901,test_nn
744,0.976,0.55104893,test_nn
745,0.98,0.5487032,test_nn
746,0.984,0.54635286,test_nn
747,0.988,0.5439979,test_nn
748,0.992,0.54163885,test_nn
749,0.996,0.5392769,test_nn
750,1.0,0.53691083,test_nn
751,1.004,0.5345417,test_nn
752,1.008,0.53216976,test_nn
753,1.012,0.52979493,test_nn
754,1.016,0.52741796,test_nn
755,1.02,0.52503926,test_nn
756,1.024,0.5226578,test_nn
757,1.028,0.5202753,test_nn
758,1.032,0.5178914,test_nn
759,1.036,0.51550627,test_nn
760,1.04,0.51312006,test_nn
761,1.044,0.5107336,test_nn
762,1.048,0.50834644,test_nn
763,1.052,0.50595915,test_nn
764,1.056,0.50357187,test_nn
765,1.06,0.50118464,test_nn
766,1.064,0.49879795,test_nn
767,1.068,0.49641186,test_nn
768,1.072,0.49402672,test_nn
769,1.076,0.4916427,test_nn
770,1.08,0.4892593,test_nn
771,1.084,0.48687783,test_nn
772,1.088,0.48449805,test_nn
773,1.092,0.48211917,test_nn
774,1.096,0.47974306,test_nn
775,1.1,0.4773684,test_nn
776,1.104,0.47499627,test_nn
777,1.108,0.47262654,test_nn
778,1.112,0.47025892,test_nn
779,1.116,0.46789438,test_nn
780,1.12,0.46553212,test_nn
781,1.124,0.46317315,test_nn
782,1.128,0.46081698,test_nn
783,1.132,0.45846412,test_nn
784,1.136,0.45611453,test_nn
785,1.14,0.45376793,test_nn
786,1.144,0.4514255,test_nn
787,1.148,0.44908553,test_nn
788,1.152,0.44675,test_nn
789,1.156,0.44441816,test_nn
790,1.16,0.44209045,test_nn
791,1.164,0.43976593,test_nn
792,1.168,0.43744564,test_nn
793,1.172,0.43512934,test_nn
794,1.176,0.43281746,test_nn
795,1.18,0.43050975,test_nn
796,1.184,0.42820597,test_nn
797,1.188,0.42590666,test_nn
798,1.192,0.42361164,test_nn
799,1.196,0.42132074,test_nn
800,1.2,0.4190347,test_nn
801,1.204,0.41675296,test_nn
802,1.208,0.41447598,test_nn
803,1.212,0.4122035,test_nn
804,1.216,0.40993506,test_nn
805,1.22,0.40767184,test_nn
806,1.224,0.4054132,test_nn
807,1.228,0.4031585,test_nn
808,1.232,0.40090907,test_nn
809,1.236,0.3986644,test_nn
810,1.24,0.39642435,test_nn
811,1.244,0.39418858,test_nn
812,1.248,0.39195767,test_nn
813,1.252,0.38973165,test_nn
814,1.256,0.38750988,test_nn
815,1.26,0.38529354,test_nn
816,1.264,0.3830812,test_nn
817,1.268,0.38087362,test_nn
818,1.272,0.37867105,test_nn
819,1.276,0.3764727,test_nn
820,1.28,0.37427938,test_nn
821,1.284,0.37209058,test_nn
822,1.288,0.36990622,test_nn
823,1.292,0.3677262,test_nn
824,1.296,0.3655512,test_nn
825,1.3,0.36338067,test_nn
826,1.304,0.3612142,test_nn
827,1.308,0.35905233,test_nn
828,1.312,0.35689515,test_nn
829,1.316,0.3547419,test_nn
830,1.32,0.35259354,test_nn
831,1.324,0.35044947,test_nn
832,1.328,0.34830916,test_nn
833,1.332,0.34617332,test_nn
834,1.336,0.3440417,test_nn
835,1.34,0.3419143,test_nn
836,1.344,0.339791,test_nn
837,1.348,0.33767164,test_nn
838,1.352,0.33555654,test_nn
839,1.356,0.3334452,test_nn
840,1.36,0.3313378,test_nn
841,1.364,0.32923412,test_nn
842,1.368,0.3271347,test_nn
843,1.372,0.32503864,test_nn
844,1.376,0.32294658,test_nn
845,1.38,0.32085812,test_nn
846,1.384,0.318773,test_nn
847,1.388,0.31669176,test_nn
848,1.392,0.31461376,test_nn
849,1.396,0.31253934,test_nn
850,1.4,0.31046832,test_nn
851,1.404,0.30840045,test_nn
852,1.408,0.306336,test_nn
853,1.412,0.3042747,test_nn
854,1.416,0.30221665,test_nn
855,1.42,0.30016145,test_nn
856,1.424,0.2981096,test_nn
857,1.428,0.2960602,test_nn
858,1.432,0.29401398,test_nn
859,1.436,0.29197097,test_nn
860,1.44,0.28993028,test_nn
861,1.444,0.28789204,test_nn
862,1.448,0.28585717,test_nn
863,1.452,0.2838243,test_nn
864,1.456,0.28179395,test_nn
865,1.46,0.27976644,test_nn
866,1.464,0.27774093,test_nn
867,1.468,0.27571797,test_nn
868,1.472,0.27369732,test_nn
869,1.476,0.27167842,test_nn
870,1.48,0.26966196,test_nn
871,1.484,0.26764762,test_nn
872,1.488,0.2656349,test_nn
873,1.492,0.26362437,test_nn
874,1.496,0.2616157,test_nn
875,1.5,0.2596086,test_nn
876,1.504,0.25760347,test_nn
877,1.508,0.25559986,test_nn
878,1.512,0.25359774,test_nn
879,1.516,0.2515972,test_nn
880,1.52,0.24959789,test_nn
881,1.524,0.24759996,test_nn
882,1.528,0.245604,test_nn
883,1.532,0.24360825,test_nn
884,1.536,0.24161421,test_nn
885,1.54,0.23962165,test_nn
886,1.544,0.2376295,test_nn
887,1.548,0.23563845,test_nn
888,1.552,0.23364812,test_nn
889,1.556,0.23165867,test_nn
890,1.56,0.22967035,test_nn
891,1.564,0.22768207,test_nn
892,1.568,0.22569525,test_nn
893,1.572,0.22370812,test_nn
894,1.576,0.2217219,test_nn
895,1.58,0.21973597,test_nn
896,1.584,0.21775028,test_nn
897,1.588,0.21576472,test_nn
898,1.592,0.21377973,test_nn
899,1.596,0.21179485,test_nn
900,1.6,0.20980987,test_nn
901,1.604,0.20782483,test_nn
902,1.608,0.20583986,test_nn
903,1.612,0.20385446,test_nn
904,1.616,0.20186898,test_nn
905,1.62,0.19988298,test_nn
906,1.624,0.19789703,test_nn
907,1.628,0.19591032,test_nn
908,1.632,0.1939234,test_nn
909,1.636,0.191936,test_nn
910,1.64,0.18994778,test_nn
911,1.644,0.18795887,test_nn
912,1.648,0.18596919,test_nn
913,1.652,0.18397857,test_nn
914,1.656,0.18198712,test_nn
915,1.66,0.17999478,test_nn
916,1.664,0.17800137,test_nn
917,1.668,0.17600669,test_nn
918,1.672,0.17401078,test_nn
919,1.676,0.17201383,test_nn
920,1.68,0.17001563,test_nn
921,1.684,0.16801597,test_nn
922,1.688,0.166015,test_nn
923,1.692,0.16401237,test_nn
924,1.696,0.16200812,test_nn
925,1.7,0.16000219,test_nn
926,1.704,0.15799482,test_nn
927,1.708,0.15598555,test_nn
928,1.712,0.15397413,test_nn
929,1.716,0.15196107,test_nn
930,1.72,0.14994581,test_nn
931,1.724,0.14792861,test_nn
932,1.728,0.14590925,test_nn
933,1.732,0.14388813,test_nn
934,1.736,0.14186424,test_nn
935,1.74,0.13983832,test_nn
936,1.744,0.13780983,test_nn
937,1.748,0.13577928,test_nn
938,1.752,0.13374582,test_nn
939,1.756,0.13170978,test_nn
940,1.76,0.12967117,test_nn
941,1.764,0.12762977,test_nn
942,1.768,0.12558565,test_nn
943,1.772,0.12353883,test_nn
944,1.776,0.12148906,test_nn
945,1.78,0.11943614,test_nn
946,1.784,0.117380366,test_nn
947,1.788,0.11532146,test_nn
948,1.792,0.113259025,test_nn
949,1.796,0.1111937,test_nn
950,1.8,0.109125055,test_nn
951,1.804,0.10705285,test_nn
952,1.808,0.10497739,test_nn
953,1.812,0.102898285,test_nn
954,1.816,0.100815654,test_nn
955,1.82,0.09872932,test_nn
956,1.824,0.09663963,test_nn
957,1.828,0.0945457,test_nn
958,1.832,0.09244807,test_nn
959,1.836,0.09034661,test_nn
960,1.84,0.08824098,test_nn
961,1.844,0.0861317,test_nn
962,1.848,0.084018074,test_nn
963,1.852,0.08190039,test_nn
964,1.856,0.07977871,test_nn
965,1.86,0.07765235,test_nn
966,1.864,0.07552187,test_nn
967,1.868,0.07338693,test_nn
968,1.872,0.071247265,test_nn
969,1.876,0.06910329,test_nn
970,1.88,0.06695452,test_nn
971,1.884,0.06480135,test_nn
972,1.888,0.06264313,test_nn
973,1.892,0.060480244,test_nn
974,1.896,0.058312345,test_nn
975,1.9,0.05613973,test_nn
976,1.904,0.053961955,test_nn
977,1.908,0.051778972,test_nn
978,1.912,0.049591158,test_nn
979,1.916,0.047397982,test_nn
980,1.92,0.045199387,test_nn
981,1.924,0.042995825,test_nn
982,1.928,0.040786494,test_nn
983,1.932,0.038571604,test_nn
984,1.936,0.03635159,test_nn
985,1.94,0.0341258,test_nn
986,1.944,0.031894144,test_nn
987,1.948,0.02965701,test_nn
988,1.952,0.027413964,test_nn
989,1.956,0.025165271,test_nn
990,1.96,0.022910332,test_nn
991,1.964,0.020649523,test_nn
992,1.968,0.01838268,test_nn
993,1.972,0.01610992,test_nn
994,1.976,0.013830639,test_nn
995,1.98,0.011545079,test_nn
996,1.984,0.009253364,test_nn
997,1.988,0.0069552627,test_nn
998,1.992,0.0046506724,test_nn
999,1.996,0.0023394271,test_nn
1000,2.0,2.1932181e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v4/mean.csv <==
weight_soln_obs,error_l2,H_one_norm
400,0.013682323973625898,0.043882742058485746
600,0.010544013348408043,0.03780331742018461
800,0.009940627496689558,0.0412900666706264
1000,0.008904556394554675,0.038707238622009754
1200,0.010376223712228239,0.04237304488196969
1400,0.011715817614458501,0.042633514385670424
1600,0.01843795459717512,0.053227693773806095


==> visu/old/tikz_csvs_obs_force_v4/obs_force_err.csv <==
,id,experiment_id,weight_soln_obs,error_l2,H_one_norm
0,0,00005,1400,0.009585361927747726,0.02830628864467144
1,1,00016,800,0.009113390929996967,0.028660444542765617
2,2,00018,1200,0.011674684472382069,0.03996478393673897
3,3,00007,400,0.017779262736439705,0.06689921766519547
4,4,00017,1000,0.00816621258854866,0.031239904463291168
5,5,00019,1400,0.0059740892611444,0.024430222809314728
6,6,00008,600,0.013332064263522625,0.05675170570611954
7,7,00004,1200,0.005212347023189068,0.02606126479804516
8,8,00020,1600,0.020423592999577522,0.0631859302520752
9,9,00009,800,0.01347528025507927,0.050175391137599945
10,10,00021,400,0.011481638066470623,0.028911370784044266
11,11,00010,1000,0.010374151170253754,0.04637209326028824
12,12,00022,600,0.010074718855321407,0.037658851593732834
13,13,00000,400,0.014644166454672813,0.05086470767855644
14,14,00001,600,0.011853932403028011,0.03111514076590538
15,15,00011,1200,0.018688436597585678,0.07533897459506989
16,16,00012,1400,0.009006580337882042,0.03798190504312515
17,17,00023,800,0.009894869290292263,0.05292825773358345
18,18,00024,1000,0.007594479713588953,0.03584366291761398
19,19,00002,800,0.007278969511389732,0.033396173268556595
20,20,00013,1600,0.014285603538155556,0.05057065933942795
21,21,00025,1200,0.00592942675575614,0.02812715619802475
22,22,00003,1000,0.009483382105827332,0.04137329384684563
23,23,00015,600,0.00691533787176013,0.025687571614980698
24,24,00026,1400,0.022297238931059837,0.07981564104557037
25,25,00006,1600,0.017234398052096367,0.05201929435133934
26,26,00014,400,0.010824228636920452,0.028855672106146812
27,27,00027,1600,0.02180822379887104,0.0471348911523819


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1000/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 1000, "weight_testfn_obs": 1000, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 21551, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_10-11-55_970759_24514/artifacts/2024-10-12_10-11-58/fn_2024-10-12_10-11-58/working_dirs/fn_a6a12_00003_3_weight_soln_obs=1000_2024-10-12_10-11-58", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1000/diff.csv <==
,X_x,value,name
0,-2.0,1.7138198e-05,diff
1,-1.996,0.00028406922,diff
2,-1.992,0.0005458668,diff
3,-1.988,0.0008028685,diff
4,-1.984,0.0010546166,diff
5,-1.98,0.001301582,diff
6,-1.976,0.0015436513,diff
7,-1.972,0.0017808108,diff
8,-1.968,0.0020130817,diff
9,-1.964,0.0022406038,diff
10,-1.96,0.0024634376,diff
11,-1.956,0.0026814416,diff
12,-1.952,0.0028946847,diff
13,-1.948,0.0031034723,diff
14,-1.944,0.0033074524,diff
15,-1.94,0.0035068356,diff
16,-1.936,0.0037015378,diff
17,-1.932,0.003891658,diff
18,-1.928,0.00407755,diff
19,-1.924,0.004258685,diff
20,-1.92,0.004435435,diff
21,-1.916,0.0046074167,diff
22,-1.912,0.0047753453,diff
23,-1.908,0.004938837,diff
24,-1.904,0.0050978437,diff
25,-1.9,0.0052525774,diff
26,-1.896,0.0054030605,diff
27,-1.892,0.005549215,diff
28,-1.888,0.005691316,diff
29,-1.884,0.005828891,diff
30,-1.88,0.0059622377,diff
31,-1.876,0.0060915425,diff
32,-1.872,0.0062170997,diff
33,-1.868,0.0063379407,diff
34,-1.864,0.0064553544,diff
35,-1.86,0.0065683275,diff
36,-1.856,0.0066774115,diff
37,-1.852,0.0067825615,diff
38,-1.848,0.0068837255,diff
39,-1.844,0.0069809332,diff
40,-1.84,0.007074453,diff
41,-1.836,0.00716424,diff
42,-1.832,0.0072499663,diff
43,-1.828,0.0073318407,diff
44,-1.824,0.0074100196,diff
45,-1.82,0.0074846074,diff
46,-1.816,0.00755547,diff
47,-1.812,0.0076226965,diff
48,-1.808,0.0076861605,diff
49,-1.804,0.007745832,diff
50,-1.8,0.0078024045,diff
51,-1.796,0.007855438,diff
52,-1.792,0.007904679,diff
53,-1.788,0.007950403,diff
54,-1.784,0.007993072,diff
55,-1.78,0.008032024,diff
56,-1.776,0.0080676,diff
57,-1.772,0.008100048,diff
58,-1.768,0.008128867,diff
59,-1.764,0.008154705,diff
60,-1.76,0.008176953,diff
61,-1.756,0.008196473,diff
62,-1.752,0.008212611,diff
63,-1.748,0.008225426,diff
64,-1.744,0.008234948,diff
65,-1.74,0.008241624,diff
66,-1.736,0.008245394,diff
67,-1.732,0.008246183,diff
68,-1.728,0.008243695,diff
69,-1.724,0.008238271,diff
70,-1.72,0.008230001,diff
71,-1.716,0.008219019,diff
72,-1.712,0.0082048625,diff
73,-1.708,0.008188143,diff
74,-1.704,0.008168399,diff
75,-1.7,0.008145988,diff
76,-1.696,0.008120939,diff
77,-1.692,0.008093253,diff
78,-1.688,0.008062378,diff
79,-1.684,0.008029342,diff
80,-1.68,0.007993758,diff
81,-1.676,0.007955432,diff
82,-1.672,0.007914409,diff
83,-1.668,0.00787124,diff
84,-1.664,0.007825404,diff
85,-1.66,0.00777705,diff
86,-1.656,0.0077263713,diff
87,-1.652,0.0076732486,diff
88,-1.648,0.0076180995,diff
89,-1.644,0.0075603873,diff
90,-1.64,0.0075006336,diff
91,-1.636,0.0074383467,diff
92,-1.632,0.007374063,diff
93,-1.628,0.0073075444,diff
94,-1.624,0.0072389543,diff
95,-1.62,0.007168159,diff
96,-1.616,0.0070954263,diff
97,-1.612,0.0070203543,diff
98,-1.608,0.0069435686,diff
99,-1.604,0.0068645924,diff
100,-1.6,0.006783709,diff
101,-1.596,0.006701246,diff
102,-1.592,0.0066167265,diff
103,-1.588,0.006530404,diff
104,-1.584,0.006442219,diff
105,-1.58,0.006352037,diff
106,-1.576,0.0062604845,diff
107,-1.572,0.006166935,diff
108,-1.568,0.006071955,diff
109,-1.564,0.005975321,diff
110,-1.56,0.005877137,diff
111,-1.556,0.0057770014,diff
112,-1.552,0.005675435,diff
113,-1.548,0.005572498,diff
114,-1.544,0.0054683983,diff
115,-1.54,0.0053624213,diff
116,-1.536,0.0052551627,diff
117,-1.532,0.0051465333,diff
118,-1.528,0.005036384,diff
119,-1.524,0.004925102,diff
120,-1.52,0.004812598,diff
121,-1.516,0.0046988726,diff
122,-1.512,0.0045840144,diff
123,-1.508,0.004467815,diff
124,-1.504,0.004350662,diff
125,-1.5,0.004232049,diff
126,-1.496,0.004112631,diff
127,-1.492,0.0039922893,diff
128,-1.488,0.0038704276,diff
129,-1.484,0.0037479699,diff
130,-1.48,0.003624469,diff
131,-1.476,0.0034999847,diff
132,-1.472,0.0033748448,diff
133,-1.468,0.0032483041,diff
134,-1.464,0.0031215549,diff
135,-1.46,0.0029939115,diff
136,-1.456,0.0028652847,diff
137,-1.452,0.0027362108,diff
138,-1.448,0.0026058555,diff
139,-1.444,0.0024755597,diff
140,-1.44,0.0023444295,diff
141,-1.436,0.002212733,diff
142,-1.432,0.002080202,diff
143,-1.428,0.0019474924,diff
144,-1.424,0.0018140674,diff
145,-1.42,0.0016801655,diff
146,-1.416,0.0015460253,diff
147,-1.412,0.0014113188,diff
148,-1.408,0.0012762547,diff
149,-1.404,0.0011408925,diff
150,-1.4,0.0010053515,diff
151,-1.396,0.0008690655,diff
152,-1.392,0.00073340535,diff
153,-1.388,0.0005966723,diff
154,-1.384,0.00046005845,diff
155,-1.38,0.0003235638,diff
156,-1.376,0.00018677115,diff
157,-1.372,4.9829483e-05,diff
158,-1.368,-8.714199e-05,diff
159,-1.364,-0.00022402406,diff
160,-1.36,-0.00036087632,diff
161,-1.356,-0.0004979074,diff
162,-1.352,-0.00063464046,diff
163,-1.348,-0.0007712245,diff
164,-1.344,-0.0009075701,diff
165,-1.34,-0.0010442734,diff
166,-1.336,-0.0011801124,diff
167,-1.332,-0.0013162196,diff
168,-1.328,-0.0014516115,diff
169,-1.324,-0.0015867352,diff
170,-1.32,-0.0017216206,diff
171,-1.316,-0.0018559992,diff
172,-1.312,-0.0019903183,diff
173,-1.308,-0.002123803,diff
174,-1.304,-0.0022568107,diff
175,-1.3,-0.00238958,diff
176,-1.296,-0.002521187,diff
177,-1.292,-0.0026527345,diff
178,-1.288,-0.002783358,diff
179,-1.284,-0.0029134452,diff
180,-1.28,-0.0030427277,diff
181,-1.276,-0.0031716228,diff
182,-1.272,-0.0032992065,diff
183,-1.268,-0.0034261644,diff
184,-1.264,-0.0035522878,diff
185,-1.26,-0.0036776364,diff
186,-1.256,-0.0038018823,diff
187,-1.252,-0.0039252937,diff
188,-1.248,-0.0040474236,diff
189,-1.244,-0.0041684806,diff
190,-1.24,-0.004288733,diff
191,-1.236,-0.004407674,diff
192,-1.232,-0.0045250356,diff
193,-1.228,-0.0046420097,diff
194,-1.224,-0.004757017,diff
195,-1.22,-0.004870951,diff
196,-1.216,-0.0049833357,diff
197,-1.212,-0.005094439,diff
198,-1.208,-0.005204171,diff
199,-1.204,-0.0053123236,diff
200,-1.2,-0.005419165,diff
201,-1.196,-0.00552392,diff
202,-1.192,-0.005627364,diff
203,-1.188,-0.0057290792,diff
204,-1.184,-0.005828887,diff
205,-1.18,-0.0059269667,diff
206,-1.176,-0.006023079,diff
207,-1.172,-0.0061177313,diff
208,-1.168,-0.006210029,diff
209,-1.164,-0.006300509,diff
210,-1.16,-0.006388992,diff
211,-1.156,-0.0064752996,diff
212,-1.152,-0.0065593123,diff
213,-1.148,-0.006641209,diff
214,-1.144,-0.00672096,diff
215,-1.14,-0.0067982078,diff
216,-1.136,-0.0068731904,diff
217,-1.132,-0.0069458485,diff
218,-1.128,-0.0070156753,diff
219,-1.124,-0.0070830286,diff
220,-1.12,-0.007147968,diff
221,-1.116,-0.0072099864,diff
222,-1.112,-0.007269472,diff
223,-1.108,-0.0073259175,diff
224,-1.104,-0.0073798,diff
225,-1.1,-0.007430643,diff
226,-1.096,-0.007478595,diff
227,-1.092,-0.007523477,diff
228,-1.088,-0.0075650215,diff
229,-1.084,-0.0076037347,diff
230,-1.08,-0.0076390505,diff
231,-1.076,-0.0076711774,diff
232,-1.072,-0.007699698,diff
233,-1.068,-0.007725179,diff
234,-1.064,-0.0077472627,diff
235,-1.06,-0.0077655315,diff
236,-1.056,-0.0077803135,diff
237,-1.052,-0.007791221,diff
238,-1.048,-0.007798493,diff
239,-1.044,-0.0078020096,diff
240,-1.04,-0.007801831,diff
241,-1.036,-0.0077977777,diff
242,-1.032,-0.007789612,diff
243,-1.028,-0.0077772737,diff
244,-1.024,-0.007760942,diff
245,-1.02,-0.007741034,diff
246,-1.016,-0.0077163577,diff
247,-1.012,-0.007687688,diff
248,-1.008,-0.0076546073,diff
249,-1.004,-0.007617235,diff
250,-1.0,-0.0075752735,diff
251,-0.996,-0.0075291395,diff
252,-0.992,-0.007478595,diff
253,-0.988,-0.007423222,diff
254,-0.984,-0.007363558,diff
255,-0.98,-0.0072992444,diff
256,-0.976,-0.007230103,diff
257,-0.972,-0.0071561933,diff
258,-0.968,-0.0070776343,diff
259,-0.964,-0.0069947243,diff
260,-0.96,-0.0069062114,diff
261,-0.956,-0.0068134665,diff
262,-0.952,-0.006716013,diff
263,-0.948,-0.006613493,diff
264,-0.944,-0.0065062046,diff
265,-0.94,-0.006393969,diff
266,-0.936,-0.006276965,diff
267,-0.932,-0.0061550736,diff
268,-0.928,-0.0060279965,diff
269,-0.924,-0.00589633,diff
270,-0.92,-0.0057596564,diff
271,-0.916,-0.005618334,diff
272,-0.912,-0.0054718256,diff
273,-0.908,-0.005320847,diff
274,-0.904,-0.005165398,diff
275,-0.9,-0.0050044656,diff
276,-0.896,-0.0048391223,diff
277,-0.892,-0.0046693087,diff
278,-0.888,-0.004494846,diff
279,-0.884,-0.004315734,diff
280,-0.88,-0.004132092,diff
281,-0.876,-0.0039438605,diff
282,-0.872,-0.0037516356,diff
283,-0.868,-0.0035545826,diff
284,-0.864,-0.0033537745,diff
285,-0.86,-0.0031489134,diff
286,-0.856,-0.00293988,diff
287,-0.852,-0.002727151,diff
288,-0.848,-0.0025103092,diff
289,-0.844,-0.0022899508,diff
290,-0.84,-0.002066195,diff
291,-0.836,-0.0018386245,diff
292,-0.832,-0.0016078949,diff
293,-0.828,-0.0013741851,diff
294,-0.824,-0.0011375546,diff
295,-0.82,-0.0008980036,diff
296,-0.816,-0.0006557703,diff
297,-0.812,-0.00041085482,diff
298,-0.808,-0.00016397238,diff
299,-0.804,8.529425e-05,diff
300,-0.8,0.0003361106,diff
301,-0.796,0.0005893111,diff
302,-0.792,0.0008434057,diff
303,-0.788,0.0010992289,diff
304,-0.784,0.0013562441,diff
305,-0.78,0.0016137958,diff
306,-0.776,0.0018722415,diff
307,-0.772,0.0021311045,diff
308,-0.768,0.0023903847,diff
309,-0.764,0.002649486,diff
310,-0.76,0.0029081702,diff
311,-0.756,0.003166616,diff
312,-0.752,0.0034241676,diff
313,-0.748,0.0036801696,diff
314,-0.744,0.0039357543,diff
315,-0.74,0.0041891932,diff
316,-0.736,0.0044409633,diff
317,-0.732,0.0046908855,diff
318,-0.728,0.004937947,diff
319,-0.724,0.0051825047,diff
320,-0.72,0.005424738,diff
321,-0.716,0.0056631565,diff
322,-0.712,0.0058981776,diff
323,-0.708,0.0061293244,diff
324,-0.704,0.0063568354,diff
325,-0.7,0.0065798163,diff
326,-0.696,0.0067983866,diff
327,-0.692,0.00701195,diff
328,-0.688,0.007220447,diff
329,-0.684,0.0074235797,diff
330,-0.68,0.007621348,diff
331,-0.676,0.007813096,diff
332,-0.672,0.007998288,diff
333,-0.668,0.008177817,diff
334,-0.664,0.00835067,diff
335,-0.66,0.008516073,diff
336,-0.656,0.0086748,diff
337,-0.652,0.008825839,diff
338,-0.648,0.008969784,diff
339,-0.644,0.0091061,diff
340,-0.64,0.009233952,diff
341,-0.636,0.009354055,diff
342,-0.632,0.009465694,diff
343,-0.628,0.009569228,diff
344,-0.624,0.0096639395,diff
345,-0.62,0.009749949,diff
346,-0.616,0.00982672,diff
347,-0.612,0.0098952055,diff
348,-0.608,0.009954333,diff
349,-0.604,0.010003865,diff
350,-0.6,0.010044515,diff
351,-0.596,0.010075569,diff
352,-0.592,0.010097325,diff
353,-0.588,0.010109901,diff
354,-0.584,0.010112107,diff
355,-0.58,0.010105789,diff
356,-0.576,0.010089934,diff
357,-0.572,0.010063887,diff
358,-0.568,0.0100290775,diff
359,-0.564,0.009984732,diff
360,-0.56,0.009930909,diff
361,-0.556,0.009867907,diff
362,-0.552,0.009795785,diff
363,-0.548,0.009714603,diff
364,-0.544,0.009624302,diff
365,-0.54,0.009525299,diff
366,-0.536,0.009417772,diff
367,-0.532,0.009301603,diff
368,-0.528,0.009177327,diff
369,-0.524,0.009044766,diff
370,-0.52,0.008904457,diff
371,-0.516,0.00875634,diff
372,-0.512,0.008600533,diff
373,-0.508,0.008437991,diff
374,-0.504,0.008267999,diff
375,-0.5,0.00809145,diff
376,-0.496,0.007908583,diff
377,-0.492,0.0077192783,diff
378,-0.488,0.007524371,diff
379,-0.484,0.007323563,diff
380,-0.48,0.007117629,diff
381,-0.476,0.0069065094,diff
382,-0.472,0.0066909194,diff
383,-0.468,0.006470859,diff
384,-0.464,0.006246567,diff
385,-0.46,0.0060188174,diff
386,-0.456,0.0057872534,diff
387,-0.452,0.0055530667,diff
388,-0.448,0.0053154826,diff
389,-0.444,0.0050758123,diff
390,-0.44,0.0048339963,diff
391,-0.436,0.0045899153,diff
392,-0.432,0.004344225,diff
393,-0.428,0.0040974617,diff
394,-0.424,0.003849566,diff
395,-0.42,0.0036008358,diff
396,-0.416,0.0033515096,diff
397,-0.412,0.0031021237,diff
398,-0.408,0.0028526783,diff
399,-0.404,0.0026031733,diff
400,-0.4,0.0023539662,diff
401,-0.396,0.0021054745,diff
402,-0.392,0.0018577576,diff
403,-0.388,0.0016108155,diff
404,-0.384,0.0013649464,diff
405,-0.38,0.0011197925,diff
406,-0.376,0.00087600946,diff
407,-0.372,0.0006335974,diff
408,-0.368,0.00039201975,diff
409,-0.364,0.00015217066,diff
410,-0.36,-8.666515e-05,diff
411,-0.356,-0.00032413006,diff
412,-0.352,-0.0005607009,diff
413,-0.348,-0.00079607964,diff
414,-0.344,-0.0010305047,diff
415,-0.34,-0.0012643337,diff
416,-0.336,-0.0014978647,diff
417,-0.332,-0.0017305017,diff
418,-0.328,-0.0019631982,diff
419,-0.324,-0.0021961331,diff
420,-0.32,-0.0024294853,diff
421,-0.316,-0.0026639104,diff
422,-0.312,-0.0028994083,diff
423,-0.308,-0.0031365156,diff
424,-0.304,-0.0033753514,diff
425,-0.3,-0.0036168098,diff
426,-0.296,-0.0038610697,diff
427,-0.292,-0.004108548,diff
428,-0.288,-0.004360199,diff
429,-0.284,-0.0046164393,diff
430,-0.28,-0.0048776865,diff
431,-0.276,-0.0051448345,diff
432,-0.272,-0.005418122,diff
433,-0.268,-0.005698085,diff
434,-0.264,-0.00597018,diff
435,-0.26,-0.006218791,diff
436,-0.256,-0.006444454,diff
437,-0.252,-0.0066478252,diff
438,-0.248,-0.0068297386,diff
439,-0.244,-0.0069913864,diff
440,-0.24,-0.0071326494,diff
441,-0.236,-0.0072547793,diff
442,-0.232,-0.007358551,diff
443,-0.228,-0.0074451566,diff
444,-0.224,-0.007514596,diff
445,-0.22,-0.007568538,diff
446,-0.216,-0.0076072216,diff
447,-0.212,-0.0076312423,diff
448,-0.208,-0.007642448,diff
449,-0.204,-0.007641077,diff
450,-0.2,-0.0076274276,diff
451,-0.196,-0.0076029897,diff
452,-0.192,-0.007568836,diff
453,-0.188,-0.007524967,diff
454,-0.184,-0.0074726343,diff
455,-0.18,-0.007412493,diff
456,-0.176,-0.0073453784,diff
457,-0.172,-0.0072721243,diff
458,-0.168,-0.0071933866,diff
459,-0.164,-0.007109821,diff
460,-0.16,-0.007022321,diff
461,-0.156,-0.0069313645,diff
462,-0.152,-0.0068380237,diff
463,-0.148,-0.006742537,diff
464,-0.144,-0.0066457987,diff
465,-0.14,-0.006548047,diff
466,-0.136,-0.0064504743,diff
467,-0.132,-0.006352961,diff
468,-0.128,-0.0062566996,diff
469,-0.124,-0.006161928,diff
470,-0.12,-0.0060691237,diff
471,-0.116,-0.005978465,diff
472,-0.112,-0.0058912635,diff
473,-0.108,-0.0058068633,diff
474,-0.104,-0.0057260394,diff
475,-0.1,-0.0056496263,diff
476,-0.096,-0.005577326,diff
477,-0.092,-0.005510211,diff
478,-0.088,-0.0054477453,diff
479,-0.084,-0.0053902864,diff
480,-0.08,-0.005338669,diff
481,-0.076,-0.005292177,diff
482,-0.072,-0.0052517653,diff
483,-0.068,-0.005217552,diff
484,-0.064,-0.005189359,diff
485,-0.06,-0.0051668286,diff
486,-0.056,-0.005151212,diff
487,-0.052,-0.0051414967,diff
488,-0.048,-0.005137861,diff
489,-0.044,-0.005140841,diff
490,-0.04,-0.0051499605,diff
491,-0.036,-0.0051655173,diff
492,-0.032,-0.005187154,diff
493,-0.028,-0.005214572,diff
494,-0.024,-0.0052481294,diff
495,-0.02,-0.005287409,diff
496,-0.016,-0.00533247,diff
497,-0.012,-0.0053827167,diff
498,-0.008,-0.0054388046,diff
499,-0.004,-0.0054995418,diff
500,0.0,-0.0055649877,diff
501,0.004,-0.005635619,diff
502,0.008,-0.005709946,diff
503,0.012,-0.0057887435,diff
504,0.016,-0.005871415,diff
505,0.02,-0.0059573054,diff
506,0.024,-0.006046474,diff
507,0.028,-0.0061386824,diff
508,0.032,-0.006233275,diff
509,0.036,-0.006330371,diff
510,0.04,-0.0064290166,diff
511,0.044,-0.0065291524,diff
512,0.048,-0.0066307783,diff
513,0.052,-0.006732583,diff
514,0.056,-0.006835282,diff
515,0.06,-0.0069378614,diff
516,0.064,-0.0070402026,diff
517,0.068,-0.0071416497,diff
518,0.072,-0.0072419047,diff
519,0.076,-0.0073405504,diff
520,0.08,-0.0074368715,diff
521,0.084,-0.0075312257,diff
522,0.088,-0.0076223016,diff
523,0.092,-0.0077105165,diff
524,0.096,-0.0077947974,diff
525,0.1,-0.007875025,diff
526,0.104,-0.007951021,diff
527,0.108,-0.008021414,diff
528,0.112,-0.008087277,diff
529,0.116,-0.008146703,diff
530,0.12,-0.008200109,diff
531,0.124,-0.008246779,diff
532,0.128,-0.008286476,diff
533,0.132,-0.008318901,diff
534,0.136,-0.008343518,diff
535,0.14,-0.008359432,diff
536,0.144,-0.008366883,diff
537,0.148,-0.008365214,diff
538,0.152,-0.008354068,diff
539,0.156,-0.008333087,diff
540,0.16,-0.008301616,diff
541,0.164,-0.008259475,diff
542,0.168,-0.00820595,diff
543,0.172,-0.008141637,diff
544,0.176,-0.0080651045,diff
545,0.18,-0.007976413,diff
546,0.184,-0.007874787,diff
547,0.188,-0.0077601075,diff
548,0.192,-0.007632792,diff
549,0.196,-0.00749141,diff
550,0.2,-0.0073357224,diff
551,0.204,-0.00716573,diff
552,0.208,-0.0069808364,diff
553,0.212,-0.0067815185,diff
554,0.216,-0.0065660477,diff
555,0.22,-0.006334901,diff
556,0.224,-0.006087899,diff
557,0.228,-0.0058241487,diff
558,0.232,-0.0055438876,diff
559,0.236,-0.005246997,diff
560,0.24,-0.004932165,diff
561,0.244,-0.0045996904,diff
562,0.248,-0.0042495728,diff
563,0.252,-0.0038811564,diff
564,0.256,-0.0034938455,diff
565,0.26,-0.0030878782,diff
566,0.264,-0.0026629567,diff
567,0.268,-0.002218783,diff
568,0.272,-0.0017712116,diff
569,0.276,-0.0013357997,diff
570,0.28,-0.0009123683,diff
571,0.284,-0.0005003214,diff
572,0.288,-9.9658966e-05,diff
573,0.292,0.00028961897,diff
574,0.296,0.0006682873,diff
575,0.3,0.0010359883,diff
576,0.304,0.0013935566,diff
577,0.308,0.0017411709,diff
578,0.312,0.0020782948,diff
579,0.316,0.0024061203,diff
580,0.32,0.0027239919,diff
581,0.324,0.0030328035,diff
582,0.328,0.003332436,diff
583,0.332,0.003623128,diff
584,0.336,0.003904879,diff
585,0.34,0.0041781664,diff
586,0.344,0.004443109,diff
587,0.348,0.004700005,diff
588,0.352,0.004948914,diff
589,0.356,0.0051897764,diff
590,0.36,0.0054230094,diff
591,0.364,0.005648613,diff
592,0.368,0.0058670044,diff
593,0.372,0.006078124,diff
594,0.376,0.006282747,diff
595,0.38,0.0064798594,diff
596,0.384,0.0066708922,diff
597,0.388,0.0068546534,diff
598,0.392,0.007032335,diff
599,0.396,0.0072037578,diff
600,0.4,0.007368982,diff
601,0.404,0.0075281262,diff
602,0.408,0.0076815486,diff
603,0.412,0.00782913,diff
604,0.416,0.007971168,diff
605,0.42,0.008107781,diff
606,0.424,0.008238494,diff
607,0.428,0.008364558,diff
608,0.432,0.008485079,diff
609,0.436,0.008600652,diff
610,0.44,0.008711576,diff
611,0.444,0.008817375,diff
612,0.448,0.008918464,diff
613,0.452,0.009015143,diff
614,0.456,0.009107113,diff
615,0.46,0.009194791,diff
616,0.464,0.009277999,diff
617,0.468,0.009357095,diff
618,0.472,0.009432256,diff
619,0.476,0.009503186,diff
620,0.48,0.009570241,diff
621,0.484,0.009633422,diff
622,0.488,0.009692609,diff
623,0.492,0.00974834,diff
624,0.496,0.009800553,diff
625,0.5,0.009848833,diff
626,0.504,0.009894431,diff
627,0.508,0.0099359155,diff
628,0.512,0.00997442,diff
629,0.516,0.010009408,diff
630,0.52,0.010041177,diff
631,0.524,0.010070264,diff
632,0.528,0.010096669,diff
633,0.532,0.010119557,diff
634,0.536,0.010139525,diff
635,0.54,0.01015687,diff
636,0.544,0.010171473,diff
637,0.548,0.010183334,diff
638,0.552,0.0101928115,diff
639,0.556,0.010199428,diff
640,0.56,0.01020354,diff
641,0.564,0.010205209,diff
642,0.568,0.010204673,diff
643,0.572,0.010201573,diff
644,0.576,0.010196388,diff
645,0.58,0.010188758,diff
646,0.584,0.010179281,diff
647,0.588,0.01016742,diff
648,0.592,0.010153711,diff
649,0.596,0.010137677,diff
650,0.6,0.010119855,diff
651,0.604,0.010099947,diff
652,0.608,0.01007849,diff
653,0.612,0.010054946,diff
654,0.616,0.010029614,diff
655,0.62,0.0100028515,diff
656,0.624,0.009974003,diff
657,0.628,0.009943664,diff
658,0.632,0.009911597,diff
659,0.636,0.009878278,diff
660,0.64,0.009842753,diff
661,0.644,0.009806752,diff
662,0.648,0.009768546,diff
663,0.652,0.009728909,diff
664,0.656,0.009688258,diff
665,0.66,0.009646118,diff
666,0.664,0.009602845,diff
667,0.668,0.009557903,diff
668,0.672,0.009512007,diff
669,0.676,0.009465218,diff
670,0.68,0.009416997,diff
671,0.684,0.009367645,diff
672,0.688,0.009316921,diff
673,0.692,0.009265423,diff
674,0.696,0.009212911,diff
675,0.7,0.009159684,diff
676,0.704,0.009105384,diff
677,0.708,0.009049892,diff
678,0.712,0.008993864,diff
679,0.716,0.008936763,diff
680,0.72,0.008878708,diff
681,0.724,0.008820236,diff
682,0.728,0.00876081,diff
683,0.732,0.008700848,diff
684,0.736,0.008639693,diff
685,0.74,0.008578181,diff
686,0.744,0.008515894,diff
687,0.748,0.008453131,diff
688,0.752,0.008389771,diff
689,0.756,0.008325696,diff
690,0.76,0.008260965,diff
691,0.764,0.008196056,diff
692,0.768,0.008130372,diff
693,0.772,0.008064508,diff
694,0.776,0.0079981685,diff
695,0.78,0.007931232,diff
696,0.784,0.007863879,diff
697,0.788,0.0077962875,diff
698,0.792,0.0077284575,diff
699,0.796,0.0076600313,diff
700,0.8,0.007591665,diff
701,0.804,0.0075225234,diff
702,0.808,0.0074534416,diff
703,0.812,0.0073845983,diff
704,0.816,0.007314861,diff
705,0.82,0.0072447658,diff
706,0.824,0.0071752667,diff
707,0.828,0.007105112,diff
708,0.832,0.0070349574,diff
709,0.836,0.0069648027,diff
710,0.84,0.0068944097,diff
711,0.844,0.006824136,diff
712,0.848,0.006753564,diff
713,0.852,0.00668329,diff
714,0.856,0.006612718,diff
715,0.86,0.0065423846,diff
716,0.864,0.0064719915,diff
717,0.868,0.006401658,diff
718,0.872,0.006330967,diff
719,0.876,0.0062609315,diff
720,0.88,0.0061910152,diff
721,0.884,0.00612092,diff
722,0.888,0.006051123,diff
723,0.892,0.0059813857,diff
724,0.896,0.0059118867,diff
725,0.9,0.0058424473,diff
726,0.904,0.005773723,diff
727,0.908,0.0057047606,diff
728,0.912,0.0056361556,diff
729,0.916,0.0055681467,diff
730,0.92,0.00549984,diff
731,0.924,0.0054317713,diff
732,0.928,0.0053644776,diff
733,0.932,0.005297065,diff
734,0.936,0.005230248,diff
735,0.94,0.0051638484,diff
736,0.944,0.0050975084,diff
737,0.948,0.0050316453,diff
738,0.952,0.0049664974,diff
739,0.956,0.0049011707,diff
740,0.96,0.004836738,diff
741,0.964,0.0047723055,diff
742,0.968,0.0047085285,diff
743,0.972,0.004645169,diff
744,0.976,0.0045821667,diff
745,0.98,0.0045200586,diff
746,0.984,0.0044581294,diff
747,0.988,0.0043966174,diff
748,0.992,0.004335642,diff
749,0.996,0.004275143,diff
750,1.0,0.0042154193,diff
751,1.004,0.0041556954,diff
752,1.008,0.0040971637,diff
753,1.012,0.004039228,diff
754,1.016,0.003980994,diff
755,1.02,0.003923893,diff
756,1.024,0.003867507,diff
757,1.028,0.0038115382,diff
758,1.032,0.0037562847,diff
759,1.036,0.0037016273,diff
760,1.04,0.0036476254,diff
761,1.044,0.0035939813,diff
762,1.048,0.003541112,diff
763,1.052,0.003488779,diff
764,1.056,0.0034371018,diff
765,1.06,0.0033861995,diff
766,1.064,0.0033360124,diff
767,1.068,0.003286451,diff
768,1.072,0.003237605,diff
769,1.076,0.0031894147,diff
770,1.08,0.0031417012,diff
771,1.084,0.0030950308,diff
772,1.088,0.0030488074,diff
773,1.092,0.003003329,diff
774,1.096,0.0029586852,diff
775,1.1,0.0029147565,diff
776,1.104,0.0028710663,diff
777,1.108,0.0028288662,diff
778,1.112,0.0027869642,diff
779,1.116,0.0027458668,diff
780,1.12,0.0027053654,diff
781,1.124,0.0026661158,diff
782,1.128,0.0026269853,diff
783,1.132,0.0025886595,diff
784,1.136,0.0025515258,diff
785,1.14,0.0025149286,diff
786,1.144,0.0024789274,diff
787,1.148,0.002443701,diff
788,1.152,0.002409488,diff
789,1.156,0.0023757517,diff
790,1.16,0.0023432672,diff
791,1.164,0.0023112297,diff
792,1.168,0.0022797883,diff
793,1.172,0.0022493303,diff
794,1.176,0.0022194684,diff
795,1.18,0.0021905005,diff
796,1.184,0.002162069,diff
797,1.188,0.0021347404,diff
798,1.192,0.0021083653,diff
799,1.196,0.0020823479,diff
800,1.2,0.0020571053,diff
801,1.204,0.002032876,diff
802,1.208,0.0020091534,diff
803,1.212,0.0019865334,diff
804,1.216,0.0019643009,diff
805,1.22,0.0019432306,diff
806,1.224,0.0019226372,diff
807,1.228,0.0019028187,diff
808,1.232,0.0018838346,diff
809,1.236,0.0018655062,diff
810,1.24,0.0018483698,diff
811,1.244,0.0018313229,diff
812,1.248,0.0018157065,diff
813,1.252,0.0018003881,diff
814,1.256,0.001785785,diff
815,1.26,0.0017720461,diff
816,1.264,0.0017589629,diff
817,1.268,0.0017468631,diff
818,1.272,0.0017351806,diff
819,1.276,0.0017244816,diff
820,1.28,0.0017144084,diff
821,1.284,0.0017049611,diff
822,1.288,0.0016964674,diff
823,1.292,0.0016886294,diff
824,1.296,0.0016812384,diff
825,1.3,0.0016744137,diff
826,1.304,0.0016687214,diff
827,1.308,0.001663506,diff
828,1.312,0.0016591847,diff
829,1.316,0.0016553104,diff
830,1.32,0.0016518235,diff
831,1.324,0.0016492903,diff
832,1.328,0.0016474426,diff
833,1.332,0.0016463399,diff
834,1.336,0.0016456842,diff
835,1.34,0.0016458035,diff
836,1.344,0.0016465485,diff
837,1.348,0.0016475916,diff
838,1.352,0.0016494989,diff
839,1.356,0.0016518235,diff
840,1.36,0.0016549826,diff
841,1.364,0.001658529,diff
842,1.368,0.001662761,diff
843,1.372,0.0016677678,diff
844,1.376,0.0016726553,diff
845,1.38,0.0016788244,diff
846,1.384,0.0016850233,diff
847,1.388,0.0016919076,diff
848,1.392,0.001699239,diff
849,1.396,0.0017071962,diff
850,1.4,0.0017155707,diff
851,1.404,0.0017244816,diff
852,1.408,0.0017337501,diff
853,1.412,0.0017437339,diff
854,1.416,0.0017540157,diff
855,1.42,0.0017645061,diff
856,1.424,0.0017756224,diff
857,1.428,0.0017870963,diff
858,1.432,0.0017991662,diff
859,1.436,0.0018115044,diff
860,1.44,0.0018239617,diff
861,1.444,0.0018371344,diff
862,1.448,0.0018504262,diff
863,1.452,0.0018645525,diff
864,1.456,0.0018782914,diff
865,1.46,0.0018925965,diff
866,1.464,0.0019076169,diff
867,1.468,0.0019223392,diff
868,1.472,0.0019378066,diff
869,1.476,0.0019533038,diff
870,1.48,0.0019690692,diff
871,1.484,0.0019850433,diff
872,1.488,0.0020014048,diff
873,1.492,0.0020175874,diff
874,1.496,0.0020344257,diff
875,1.5,0.0020509958,diff
876,1.504,0.0020682216,diff
877,1.508,0.0020851195,diff
878,1.512,0.0021024942,diff
879,1.516,0.0021198988,diff
880,1.52,0.0021370351,diff
881,1.524,0.002154708,diff
882,1.528,0.0021722913,diff
883,1.532,0.0021900237,diff
884,1.536,0.0022077262,diff
885,1.54,0.0022255778,diff
886,1.544,0.0022432655,diff
887,1.548,0.0022612065,diff
888,1.552,0.0022789985,diff
889,1.556,0.0022966713,diff
890,1.56,0.0023142695,diff
891,1.564,0.0023318827,diff
892,1.568,0.002349332,diff
893,1.572,0.002366677,diff
894,1.576,0.0023841262,diff
895,1.58,0.0024013221,diff
896,1.584,0.0024180561,diff
897,1.588,0.0024350435,diff
898,1.592,0.0024517924,diff
899,1.596,0.0024682134,diff
900,1.6,0.002484396,diff
901,1.604,0.002500087,diff
902,1.608,0.0025160462,diff
903,1.612,0.002531603,diff
904,1.616,0.0025466979,diff
905,1.62,0.0025618374,diff
906,1.624,0.002576217,diff
907,1.628,0.002590552,diff
908,1.632,0.002604261,diff
909,1.636,0.0026178956,diff
910,1.64,0.0026311576,diff
911,1.644,0.002643779,diff
912,1.648,0.0026557595,diff
913,1.652,0.002667874,diff
914,1.656,0.0026792139,diff
915,1.66,0.0026900917,diff
916,1.664,0.0027002096,diff
917,1.668,0.0027104765,diff
918,1.672,0.0027197152,diff
919,1.676,0.0027284026,diff
920,1.68,0.0027365237,diff
921,1.684,0.0027442276,diff
922,1.688,0.002751097,diff
923,1.692,0.0027576536,diff
924,1.696,0.0027635694,diff
925,1.7,0.0027685612,diff
926,1.704,0.002772957,diff
927,1.708,0.002776578,diff
928,1.712,0.0027798116,diff
929,1.716,0.0027819574,diff
930,1.72,0.0027836561,diff
931,1.724,0.0027842969,diff
932,1.728,0.002784565,diff
933,1.732,0.0027835518,diff
934,1.736,0.0027817339,diff
935,1.74,0.002779156,diff
936,1.744,0.002775833,diff
937,1.748,0.00277178,diff
938,1.752,0.002766505,diff
939,1.756,0.0027606934,diff
940,1.76,0.0027536005,diff
941,1.764,0.0027457923,diff
942,1.768,0.002736926,diff
943,1.772,0.0027271062,diff
944,1.776,0.0027163029,diff
945,1.78,0.0027044863,diff
946,1.784,0.0026917234,diff
947,1.788,0.002677776,diff
948,1.792,0.002662696,diff
949,1.796,0.0026466623,diff
950,1.8,0.0026294738,diff
951,1.804,0.0026112571,diff
952,1.808,0.0025917292,diff
953,1.812,0.0025713146,diff
954,1.816,0.0025496557,diff
955,1.82,0.002526462,diff
956,1.824,0.002502285,diff
957,1.828,0.002476938,diff
958,1.832,0.0024503544,diff
959,1.836,0.002422601,diff
960,1.84,0.0023937225,diff
961,1.844,0.0023632422,diff
962,1.848,0.0023313463,diff
963,1.852,0.002298519,diff
964,1.856,0.0022641346,diff
965,1.86,0.002228424,diff
966,1.864,0.002191469,diff
967,1.868,0.002153039,diff
968,1.872,0.0021131337,diff
969,1.876,0.002072297,diff
970,1.88,0.0020295754,diff
971,1.884,0.0019852258,diff
972,1.888,0.0019399635,diff
973,1.892,0.0018930472,diff
974,1.896,0.001844801,diff
975,1.9,0.0017944649,diff
976,1.904,0.0017429963,diff
977,1.908,0.0016901456,diff
978,1.912,0.001635734,diff
979,1.916,0.0015794821,diff
980,1.92,0.0015217662,diff
981,1.924,0.0014624596,diff
982,1.928,0.0014017038,diff
983,1.932,0.0013394058,diff
984,1.936,0.0012755021,diff
985,1.94,0.0012101047,diff
986,1.944,0.0011428539,diff
987,1.948,0.001073759,diff
988,1.952,0.0010033548,diff
989,1.956,0.0009311773,diff
990,1.96,0.00085715763,diff
991,1.964,0.00078146346,diff
992,1.968,0.00070428476,diff
993,1.972,0.00062500034,diff
994,1.976,0.0005445443,diff
995,1.98,0.00046187826,diff
996,1.984,0.0003772108,diff
997,1.988,0.0002915291,diff
998,1.992,0.00020360434,diff
999,1.996,0.00011411589,diff
1000,2.0,2.2703782e-05,diff


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1000/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1000/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1000/sol_nn.csv <==
,X_x,value,name
0,-2.0,1.7138198e-05,sol_nn
1,-1.996,0.0024276352,sol_nn
2,-1.992,0.0048330626,sol_nn
3,-1.988,0.0072336304,sol_nn
4,-1.984,0.009629008,sol_nn
5,-1.98,0.012019539,sol_nn
6,-1.976,0.014405238,sol_nn
7,-1.972,0.016785964,sol_nn
8,-1.968,0.019161802,sol_nn
9,-1.964,0.021532953,sol_nn
10,-1.96,0.023899352,sol_nn
11,-1.956,0.026260987,sol_nn
12,-1.952,0.028617796,sol_nn
13,-1.948,0.030970212,sol_nn
14,-1.944,0.03331776,sol_nn
15,-1.94,0.035660706,sol_nn
16,-1.936,0.03799904,sol_nn
17,-1.932,0.040332727,sol_nn
18,-1.928,0.042662248,sol_nn
19,-1.924,0.04498695,sol_nn
20,-1.92,0.047307327,sol_nn
21,-1.916,0.04962288,sol_nn
22,-1.912,0.051934436,sol_nn
23,-1.908,0.054241493,sol_nn
24,-1.904,0.056544065,sol_nn
25,-1.9,0.058842428,sol_nn
26,-1.896,0.061136477,sol_nn
27,-1.892,0.06342626,sol_nn
28,-1.888,0.06571193,sol_nn
29,-1.884,0.067993134,sol_nn
30,-1.88,0.07027005,sol_nn
31,-1.876,0.07254292,sol_nn
32,-1.872,0.07481211,sol_nn
33,-1.868,0.07707651,sol_nn
34,-1.864,0.07933755,sol_nn
35,-1.86,0.081594095,sol_nn
36,-1.856,0.08384681,sol_nn
37,-1.852,0.08609553,sol_nn
38,-1.848,0.08834025,sol_nn
39,-1.844,0.09058109,sol_nn
40,-1.84,0.09281818,sol_nn
41,-1.836,0.095051594,sol_nn
42,-1.832,0.09728089,sol_nn
43,-1.828,0.09950639,sol_nn
44,-1.824,0.101728134,sol_nn
45,-1.82,0.10394629,sol_nn
46,-1.816,0.10616078,sol_nn
47,-1.812,0.10837157,sol_nn
48,-1.808,0.11057867,sol_nn
49,-1.804,0.112781905,sol_nn
50,-1.8,0.114982106,sol_nn
51,-1.796,0.11717871,sol_nn
52,-1.792,0.11937151,sol_nn
53,-1.788,0.121560864,sol_nn
54,-1.784,0.1237471,sol_nn
55,-1.78,0.12592968,sol_nn
56,-1.776,0.12810883,sol_nn
57,-1.772,0.1302849,sol_nn
58,-1.768,0.13245729,sol_nn
59,-1.764,0.13462669,sol_nn
60,-1.76,0.13679257,sol_nn
61,-1.756,0.13895565,sol_nn
62,-1.752,0.14111543,sol_nn
63,-1.748,0.1432718,sol_nn
64,-1.744,0.14542496,sol_nn
65,-1.74,0.1475752,sol_nn
66,-1.736,0.1497226,sol_nn
67,-1.732,0.15186696,sol_nn
68,-1.728,0.15400803,sol_nn
69,-1.724,0.15614624,sol_nn
70,-1.72,0.15828153,sol_nn
71,-1.716,0.16041417,sol_nn
72,-1.712,0.1625436,sol_nn
73,-1.708,0.1646705,sol_nn
74,-1.704,0.16679433,sol_nn
75,-1.7,0.16891548,sol_nn
76,-1.696,0.17103405,sol_nn
77,-1.692,0.17314994,sol_nn
78,-1.688,0.17526269,sol_nn
79,-1.684,0.17737323,sol_nn
80,-1.68,0.17948127,sol_nn
81,-1.676,0.1815865,sol_nn
82,-1.672,0.18368906,sol_nn
83,-1.668,0.18578951,sol_nn
84,-1.664,0.18788725,sol_nn
85,-1.66,0.18998252,sol_nn
86,-1.656,0.1920754,sol_nn
87,-1.652,0.19416592,sol_nn
88,-1.648,0.19625433,sol_nn
89,-1.644,0.19834018,sol_nn
90,-1.64,0.20042406,sol_nn
91,-1.636,0.20250534,sol_nn
92,-1.632,0.20458469,sol_nn
93,-1.628,0.20666173,sol_nn
94,-1.624,0.20873678,sol_nn
95,-1.62,0.21080954,sol_nn
96,-1.616,0.21288037,sol_nn
97,-1.612,0.21494894,sol_nn
98,-1.608,0.21701571,sol_nn
99,-1.604,0.21908037,sol_nn
100,-1.6,0.22114305,sol_nn
101,-1.596,0.22320423,sol_nn
102,-1.592,0.22526327,sol_nn
103,-1.588,0.2273205,sol_nn
104,-1.584,0.22937596,sol_nn
105,-1.58,0.23142934,sol_nn
106,-1.576,0.2334814,sol_nn
107,-1.572,0.23553143,sol_nn
108,-1.568,0.23758008,sol_nn
109,-1.564,0.23962702,sol_nn
110,-1.56,0.24167246,sol_nn
111,-1.556,0.24371588,sol_nn
112,-1.552,0.2457579,sol_nn
113,-1.548,0.24779858,sol_nn
114,-1.544,0.24983805,sol_nn
115,-1.54,0.2518757,sol_nn
116,-1.536,0.253912,sol_nn
117,-1.532,0.255947,sol_nn
118,-1.528,0.25798044,sol_nn
119,-1.524,0.26001272,sol_nn
120,-1.52,0.26204383,sol_nn
121,-1.516,0.26407367,sol_nn
122,-1.512,0.26610243,sol_nn
123,-1.508,0.26812983,sol_nn
124,-1.504,0.2701563,sol_nn
125,-1.5,0.27218124,sol_nn
126,-1.496,0.2742054,sol_nn
127,-1.492,0.27622867,sol_nn
128,-1.488,0.2782504,sol_nn
129,-1.484,0.28027156,sol_nn
130,-1.48,0.28229162,sol_nn
131,-1.476,0.28431076,sol_nn
132,-1.472,0.28632918,sol_nn
133,-1.468,0.28834623,sol_nn
134,-1.464,0.2903631,sol_nn
135,-1.46,0.29237902,sol_nn
136,-1.456,0.29439402,sol_nn
137,-1.452,0.2964085,sol_nn
138,-1.448,0.2984218,sol_nn
139,-1.444,0.30043507,sol_nn
140,-1.44,0.3024475,sol_nn
141,-1.436,0.30445942,sol_nn
142,-1.432,0.30647045,sol_nn
143,-1.428,0.3084814,sol_nn
144,-1.424,0.31049153,sol_nn
145,-1.42,0.31250125,sol_nn
146,-1.416,0.31451067,sol_nn
147,-1.412,0.3165196,sol_nn
148,-1.408,0.31852812,sol_nn
149,-1.404,0.32053632,sol_nn
150,-1.4,0.3225444,sol_nn
151,-1.396,0.32455167,sol_nn
152,-1.392,0.32655963,sol_nn
153,-1.388,0.3285665,sol_nn
154,-1.384,0.3305735,sol_nn
155,-1.38,0.33258057,sol_nn
156,-1.376,0.33458734,sol_nn
157,-1.372,0.33659402,sol_nn
158,-1.368,0.33860064,sol_nn
159,-1.364,0.34060737,sol_nn
160,-1.36,0.34261408,sol_nn
161,-1.356,0.34462067,sol_nn
162,-1.352,0.3466275,sol_nn
163,-1.348,0.3486345,sol_nn
164,-1.344,0.3506418,sol_nn
165,-1.34,0.35264865,sol_nn
166,-1.336,0.35465643,sol_nn
167,-1.332,0.35666388,sol_nn
168,-1.328,0.35867214,sol_nn
169,-1.324,0.36068058,sol_nn
170,-1.32,0.36268926,sol_nn
171,-1.316,0.3646985,sol_nn
172,-1.312,0.36670774,sol_nn
173,-1.308,0.3687179,sol_nn
174,-1.304,0.37072846,sol_nn
175,-1.3,0.37273932,sol_nn
176,-1.296,0.37475127,sol_nn
177,-1.292,0.37676328,sol_nn
178,-1.288,0.3787763,sol_nn
179,-1.284,0.3807898,sol_nn
180,-1.28,0.38280413,sol_nn
181,-1.276,0.3848188,sol_nn
182,-1.272,0.38683483,sol_nn
183,-1.268,0.38885146,sol_nn
184,-1.264,0.3908689,sol_nn
185,-1.26,0.39288718,sol_nn
186,-1.256,0.3949065,sol_nn
187,-1.252,0.3969267,sol_nn
188,-1.248,0.39894816,sol_nn
189,-1.244,0.40097073,sol_nn
190,-1.24,0.40299404,sol_nn
191,-1.236,0.40501872,sol_nn
192,-1.232,0.40704492,sol_nn
193,-1.228,0.40907153,sol_nn
194,-1.224,0.41110015,sol_nn
195,-1.22,0.41312978,sol_nn
196,-1.216,0.415161,sol_nn
197,-1.212,0.41719347,sol_nn
198,-1.208,0.4192274,sol_nn
199,-1.204,0.4212628,sol_nn
200,-1.2,0.42329952,sol_nn
201,-1.196,0.4253384,sol_nn
202,-1.192,0.4273785,sol_nn
203,-1.188,0.42942044,sol_nn
204,-1.184,0.4314642,sol_nn
205,-1.18,0.43350974,sol_nn
206,-1.176,0.4355572,sol_nn
207,-1.172,0.4376061,sol_nn
208,-1.168,0.43965745,sol_nn
209,-1.164,0.44171053,sol_nn
210,-1.16,0.44376567,sol_nn
211,-1.156,0.44582292,sol_nn
212,-1.152,0.44788253,sol_nn
213,-1.148,0.44994423,sol_nn
214,-1.144,0.45200804,sol_nn
215,-1.14,0.4540744,sol_nn
216,-1.136,0.456143,sol_nn
217,-1.132,0.45821396,sol_nn
218,-1.128,0.46028772,sol_nn
219,-1.124,0.462364,sol_nn
220,-1.12,0.4644426,sol_nn
221,-1.116,0.46652415,sol_nn
222,-1.112,0.4686083,sol_nn
223,-1.108,0.47069544,sol_nn
224,-1.104,0.47278517,sol_nn
225,-1.1,0.4748779,sol_nn
226,-1.096,0.47697356,sol_nn
227,-1.092,0.47907224,sol_nn
228,-1.088,0.4811743,sol_nn
229,-1.084,0.4832792,sol_nn
230,-1.08,0.48538744,sol_nn
231,-1.076,0.48749894,sol_nn
232,-1.072,0.48961398,sol_nn
233,-1.068,0.49173215,sol_nn
234,-1.064,0.4938536,sol_nn
235,-1.06,0.495979,sol_nn
236,-1.056,0.4981078,sol_nn
237,-1.052,0.50024045,sol_nn
238,-1.048,0.5023768,sol_nn
239,-1.044,0.50451684,sol_nn
240,-1.04,0.50666064,sol_nn
241,-1.036,0.50880826,sol_nn
242,-1.032,0.51096004,sol_nn
243,-1.028,0.51311594,sol_nn
244,-1.024,0.51527584,sol_nn
245,-1.02,0.5174394,sol_nn
246,-1.016,0.51960766,sol_nn
247,-1.012,0.52177995,sol_nn
248,-1.008,0.5239566,sol_nn
249,-1.004,0.5261376,sol_nn
250,-1.0,0.5283231,sol_nn
251,-0.996,0.5305128,sol_nn
252,-0.992,0.532707,sol_nn
253,-0.988,0.53490597,sol_nn
254,-0.984,0.5371092,sol_nn
255,-0.98,0.5393171,sol_nn
256,-0.976,0.54152983,sol_nn
257,-0.972,0.54374737,sol_nn
258,-0.968,0.54596955,sol_nn
259,-0.964,0.548196,sol_nn
260,-0.96,0.5504281,sol_nn
261,-0.956,0.55266446,sol_nn
262,-0.952,0.5549055,sol_nn
263,-0.948,0.5571516,sol_nn
264,-0.944,0.55940247,sol_nn
265,-0.94,0.56165826,sol_nn
266,-0.936,0.56391895,sol_nn
267,-0.932,0.56618446,sol_nn
268,-0.928,0.5684551,sol_nn
269,-0.924,0.5707303,sol_nn
270,-0.92,0.57301056,sol_nn
271,-0.916,0.5752955,sol_nn
272,-0.912,0.57758564,sol_nn
273,-0.908,0.5798802,sol_nn
274,-0.904,0.5821792,sol_nn
275,-0.9,0.5844838,sol_nn
276,-0.896,0.5867927,sol_nn
277,-0.892,0.58910614,sol_nn
278,-0.888,0.59142417,sol_nn
279,-0.884,0.59374684,sol_nn
280,-0.88,0.5960741,sol_nn
281,-0.876,0.59840596,sol_nn
282,-0.872,0.60074174,sol_nn
283,-0.868,0.60308236,sol_nn
284,-0.864,0.6054267,sol_nn
285,-0.86,0.6077752,sol_nn
286,-0.856,0.6101279,sol_nn
287,-0.852,0.6124842,sol_nn
288,-0.848,0.6148446,sol_nn
289,-0.844,0.6172086,sol_nn
290,-0.84,0.619576,sol_nn
291,-0.836,0.6219471,sol_nn
292,-0.832,0.6243214,sol_nn
293,-0.828,0.6266987,sol_nn
294,-0.824,0.6290789,sol_nn
295,-0.82,0.63146216,sol_nn
296,-0.816,0.63384795,sol_nn
297,-0.812,0.6362364,sol_nn
298,-0.808,0.6386269,sol_nn
299,-0.804,0.64101976,sol_nn
300,-0.8,0.6434142,sol_nn
301,-0.796,0.64581096,sol_nn
302,-0.792,0.6482086,sol_nn
303,-0.788,0.65060806,sol_nn
304,-0.784,0.6530087,sol_nn
305,-0.78,0.6554099,sol_nn
306,-0.776,0.6578119,sol_nn
307,-0.772,0.6602143,sol_nn
308,-0.768,0.6626172,sol_nn
309,-0.764,0.6650199,sol_nn
310,-0.76,0.6674222,sol_nn
311,-0.756,0.6698242,sol_nn
312,-0.752,0.67222536,sol_nn
313,-0.748,0.6746249,sol_nn
314,-0.744,0.6770241,sol_nn
315,-0.74,0.6794211,sol_nn
316,-0.736,0.6818165,sol_nn
317,-0.732,0.68421006,sol_nn
318,-0.728,0.68660074,sol_nn
319,-0.724,0.68898886,sol_nn
320,-0.72,0.69137466,sol_nn
321,-0.716,0.69375664,sol_nn
322,-0.712,0.6961353,sol_nn
323,-0.708,0.69851005,sol_nn
324,-0.704,0.7008811,sol_nn
325,-0.7,0.70324767,sol_nn
326,-0.696,0.7056099,sol_nn
327,-0.692,0.7079671,sol_nn
328,-0.688,0.71031916,sol_nn
329,-0.684,0.71266586,sol_nn
330,-0.68,0.7150072,sol_nn
331,-0.676,0.71734256,sol_nn
332,-0.672,0.71967137,sol_nn
333,-0.668,0.72199446,sol_nn
334,-0.664,0.7243109,sol_nn
335,-0.66,0.72661984,sol_nn
336,-0.656,0.72892225,sol_nn
337,-0.652,0.7312169,sol_nn
338,-0.648,0.7335044,sol_nn
339,-0.644,0.7357843,sol_nn
340,-0.64,0.73805577,sol_nn
341,-0.636,0.7403195,sol_nn
342,-0.632,0.7425747,sol_nn
343,-0.628,0.7448218,sol_nn
344,-0.624,0.74706006,sol_nn
345,-0.62,0.7492897,sol_nn
346,-0.616,0.75151014,sol_nn
347,-0.612,0.7537222,sol_nn
348,-0.608,0.7559249,sol_nn
349,-0.604,0.75811803,sol_nn
350,-0.6,0.76030225,sol_nn
351,-0.596,0.7624769,sol_nn
352,-0.592,0.76464224,sol_nn
353,-0.588,0.7667984,sol_nn
354,-0.584,0.7689442,sol_nn
355,-0.58,0.77108157,sol_nn
356,-0.576,0.7732093,sol_nn
357,-0.572,0.7753268,sol_nn
358,-0.568,0.77743554,sol_nn
359,-0.564,0.7795348,sol_nn
360,-0.56,0.7816246,sol_nn
361,-0.556,0.7837052,sol_nn
362,-0.552,0.7857766,sol_nn
363,-0.548,0.78783906,sol_nn
364,-0.544,0.7898923,sol_nn
365,-0.54,0.791937,sol_nn
366,-0.536,0.793973,sol_nn
367,-0.532,0.7960004,sol_nn
368,-0.528,0.79801977,sol_nn
369,-0.524,0.8000308,sol_nn
370,-0.52,0.8020341,sol_nn
371,-0.516,0.8040295,sol_nn
372,-0.512,0.8060173,sol_nn
373,-0.508,0.80799836,sol_nn
374,-0.504,0.809972,sol_nn
375,-0.5,0.811939,sol_nn
376,-0.496,0.81389976,sol_nn
377,-0.492,0.8158541,sol_nn
378,-0.488,0.8178027,sol_nn
379,-0.484,0.81974554,sol_nn
380,-0.48,0.82168317,sol_nn
381,-0.476,0.8236156,sol_nn
382,-0.472,0.82554364,sol_nn
383,-0.468,0.8274672,sol_nn
384,-0.464,0.8293865,sol_nn
385,-0.46,0.8313023,sol_nn
386,-0.456,0.8332144,sol_nn
387,-0.452,0.8351238,sol_nn
388,-0.448,0.8370298,sol_nn
389,-0.444,0.8389337,sol_nn
390,-0.44,0.84083545,sol_nn
391,-0.436,0.842735,sol_nn
392,-0.432,0.84463286,sol_nn
393,-0.428,0.8465297,sol_nn
394,-0.424,0.8484254,sol_nn
395,-0.42,0.85032034,sol_nn
396,-0.416,0.8522146,sol_nn
397,-0.412,0.8541088,sol_nn
398,-0.408,0.8560029,sol_nn
399,-0.404,0.857897,sol_nn
400,-0.4,0.8597914,sol_nn
401,-0.396,0.86168647,sol_nn
402,-0.392,0.8635824,sol_nn
403,-0.388,0.865479,sol_nn
404,-0.384,0.8673767,sol_nn
405,-0.38,0.8692752,sol_nn
406,-0.376,0.87117505,sol_nn
407,-0.372,0.8730762,sol_nn
408,-0.368,0.8749782,sol_nn
409,-0.364,0.87688196,sol_nn
410,-0.36,0.8787867,sol_nn
411,-0.356,0.88069284,sol_nn
412,-0.352,0.88259983,sol_nn
413,-0.348,0.884508,sol_nn
414,-0.344,0.8864172,sol_nn
415,-0.34,0.88832694,sol_nn
416,-0.336,0.8902371,sol_nn
417,-0.332,0.892148,sol_nn
418,-0.328,0.8940589,sol_nn
419,-0.324,0.89596957,sol_nn
420,-0.32,0.89787984,sol_nn
421,-0.316,0.899789,sol_nn
422,-0.312,0.90169704,sol_nn
423,-0.308,0.90360355,sol_nn
424,-0.304,0.9055083,sol_nn
425,-0.3,0.9074105,sol_nn
426,-0.296,0.9093098,sol_nn
427,-0.292,0.9112059,sol_nn
428,-0.288,0.91309786,sol_nn
429,-0.284,0.9149852,sol_nn
430,-0.28,0.91686755,sol_nn
431,-0.276,0.91874397,sol_nn
432,-0.272,0.92061424,sol_nn
433,-0.268,0.9224779,sol_nn
434,-0.264,0.9243338,sol_nn
435,-0.26,0.9261812,sol_nn
436,-0.256,0.9280195,sol_nn
437,-0.252,0.9298482,sol_nn
438,-0.248,0.93166625,sol_nn
439,-0.244,0.93347263,sol_nn
440,-0.24,0.9352673,sol_nn
441,-0.236,0.9370492,sol_nn
442,-0.232,0.93881744,sol_nn
443,-0.228,0.94057083,sol_nn
444,-0.224,0.9423094,sol_nn
445,-0.22,0.9440315,sol_nn
446,-0.216,0.94573677,sol_nn
447,-0.212,0.94742477,sol_nn
448,-0.208,0.9490935,sol_nn
449,-0.204,0.9507429,sol_nn
450,-0.2,0.95237255,sol_nn
451,-0.196,0.953981,sol_nn
452,-0.192,0.9555672,sol_nn
453,-0.188,0.957131,sol_nn
454,-0.184,0.9586714,sol_nn
455,-0.18,0.9601875,sol_nn
456,-0.176,0.9616786,sol_nn
457,-0.172,0.9631439,sol_nn
458,-0.168,0.9645826,sol_nn
459,-0.164,0.9659942,sol_nn
460,-0.16,0.96737766,sol_nn
461,-0.156,0.96873266,sol_nn
462,-0.152,0.97005796,sol_nn
463,-0.148,0.9713535,sol_nn
464,-0.144,0.9726182,sol_nn
465,-0.14,0.973852,sol_nn
466,-0.136,0.97505355,sol_nn
467,-0.132,0.97622305,sol_nn
468,-0.128,0.9773593,sol_nn
469,-0.124,0.9784621,sol_nn
470,-0.12,0.9795309,sol_nn
471,-0.116,0.98056555,sol_nn
472,-0.112,0.98156476,sol_nn
473,-0.108,0.98252916,sol_nn
474,-0.104,0.983458,sol_nn
475,-0.1,0.9843504,sol_nn
476,-0.096,0.98520666,sol_nn
477,-0.092,0.9860258,sol_nn
478,-0.088,0.98680824,sol_nn
479,-0.084,0.9875537,sol_nn
480,-0.08,0.98826134,sol_nn
481,-0.076,0.98893183,sol_nn
482,-0.072,0.98956424,sol_nn
483,-0.068,0.99015844,sol_nn
484,-0.064,0.99071467,sol_nn
485,-0.06,0.99123317,sol_nn
486,-0.056,0.9917128,sol_nn
487,-0.052,0.9921545,sol_nn
488,-0.048,0.9925581,sol_nn
489,-0.044,0.99292314,sol_nn
490,-0.04,0.99325,sol_nn
491,-0.036,0.9935385,sol_nn
492,-0.032,0.99378884,sol_nn
493,-0.028,0.99400145,sol_nn
494,-0.024,0.99417585,sol_nn
495,-0.02,0.9943126,sol_nn
496,-0.016,0.9944115,sol_nn
497,-0.012,0.9944733,sol_nn
498,-0.008,0.9944972,sol_nn
499,-0.004,0.9944845,sol_nn
500,0.0,0.994435,sol_nn
501,0.004,0.9943484,sol_nn
502,0.008,0.99422604,sol_nn
503,0.012,0.99406725,sol_nn
504,0.016,0.9938726,sol_nn
505,0.02,0.9936427,sol_nn
506,0.024,0.9933775,sol_nn
507,0.028,0.99307734,sol_nn
508,0.032,0.9927427,sol_nn
509,0.036,0.99237365,sol_nn
510,0.04,0.99197096,sol_nn
511,0.044,0.9915348,sol_nn
512,0.048,0.9910652,sol_nn
513,0.052,0.9905634,sol_nn
514,0.056,0.99002874,sol_nn
515,0.06,0.98946214,sol_nn
516,0.064,0.9888638,sol_nn
517,0.068,0.98823434,sol_nn
518,0.072,0.9875741,sol_nn
519,0.076,0.98688346,sol_nn
520,0.08,0.98616314,sol_nn
521,0.084,0.9854128,sol_nn
522,0.088,0.9846337,sol_nn
523,0.092,0.9838255,sol_nn
524,0.096,0.9829892,sol_nn
525,0.1,0.982125,sol_nn
526,0.104,0.981233,sol_nn
527,0.108,0.9803146,sol_nn
528,0.112,0.97936875,sol_nn
529,0.116,0.9783973,sol_nn
530,0.12,0.9773999,sol_nn
531,0.124,0.97637725,sol_nn
532,0.128,0.9753295,sol_nn
533,0.132,0.9742571,sol_nn
534,0.136,0.9731605,sol_nn
535,0.14,0.9720406,sol_nn
536,0.144,0.97089714,sol_nn
537,0.148,0.9697308,sol_nn
538,0.152,0.9685419,sol_nn
539,0.156,0.96733093,sol_nn
540,0.16,0.96609837,sol_nn
541,0.164,0.9648445,sol_nn
542,0.168,0.96357006,sol_nn
543,0.172,0.9622744,sol_nn
544,0.176,0.9609589,sol_nn
545,0.18,0.9596236,sol_nn
546,0.184,0.95826924,sol_nn
547,0.188,0.9568959,sol_nn
548,0.192,0.9555032,sol_nn
549,0.196,0.95409256,sol_nn
550,0.2,0.95266426,sol_nn
551,0.204,0.95121825,sol_nn
552,0.208,0.94975513,sol_nn
553,0.212,0.9482745,sol_nn
554,0.216,0.94677794,sol_nn
555,0.22,0.9452651,sol_nn
556,0.224,0.9437361,sol_nn
557,0.228,0.94219184,sol_nn
558,0.232,0.9406321,sol_nn
559,0.236,0.939057,sol_nn
560,0.24,0.9374678,sol_nn
561,0.244,0.9358643,sol_nn
562,0.248,0.9342464,sol_nn
563,0.252,0.93261486,sol_nn
564,0.256,0.93097013,sol_nn
565,0.26,0.9293121,sol_nn
566,0.264,0.92764103,sol_nn
567,0.268,0.9259572,sol_nn
568,0.272,0.92426115,sol_nn
569,0.276,0.922553,sol_nn
570,0.28,0.9208329,sol_nn
571,0.284,0.9191013,sol_nn
572,0.288,0.9173584,sol_nn
573,0.292,0.91560405,sol_nn
574,0.296,0.91383916,sol_nn
575,0.3,0.9120633,sol_nn
576,0.304,0.9102772,sol_nn
577,0.308,0.90848124,sol_nn
578,0.312,0.90667474,sol_nn
579,0.316,0.904859,sol_nn
580,0.32,0.9030333,sol_nn
581,0.324,0.9011985,sol_nn
582,0.328,0.8993545,sol_nn
583,0.332,0.89750165,sol_nn
584,0.336,0.89563984,sol_nn
585,0.34,0.89376944,sol_nn
586,0.344,0.8918908,sol_nn
587,0.348,0.8900041,sol_nn
588,0.352,0.88810945,sol_nn
589,0.356,0.88620675,sol_nn
590,0.36,0.88429636,sol_nn
591,0.364,0.8823784,sol_nn
592,0.368,0.88045317,sol_nn
593,0.372,0.8785207,sol_nn
594,0.376,0.8765818,sol_nn
595,0.38,0.8746353,sol_nn
596,0.384,0.87268263,sol_nn
597,0.388,0.87072283,sol_nn
598,0.392,0.86875695,sol_nn
599,0.396,0.86678475,sol_nn
600,0.4,0.8648064,sol_nn
601,0.404,0.86282194,sol_nn
602,0.408,0.8608318,sol_nn
603,0.412,0.8588358,sol_nn
604,0.416,0.85683423,sol_nn
605,0.42,0.8548273,sol_nn
606,0.424,0.8528143,sol_nn
607,0.428,0.8507968,sol_nn
608,0.432,0.8487737,sol_nn
609,0.436,0.8467457,sol_nn
610,0.44,0.84471303,sol_nn
611,0.444,0.84267527,sol_nn
612,0.448,0.8406328,sol_nn
613,0.452,0.83858585,sol_nn
614,0.456,0.83653426,sol_nn
615,0.46,0.83447826,sol_nn
616,0.464,0.8324179,sol_nn
617,0.468,0.83035344,sol_nn
618,0.472,0.828285,sol_nn
619,0.476,0.8262123,sol_nn
620,0.48,0.8241358,sol_nn
621,0.484,0.8220554,sol_nn
622,0.488,0.81997097,sol_nn
623,0.492,0.81788313,sol_nn
624,0.496,0.8157917,sol_nn
625,0.5,0.8136964,sol_nn
626,0.504,0.8115984,sol_nn
627,0.508,0.8094963,sol_nn
628,0.512,0.80739117,sol_nn
629,0.516,0.8052826,sol_nn
630,0.52,0.8031708,sol_nn
631,0.524,0.8010563,sol_nn
632,0.528,0.7989391,sol_nn
633,0.532,0.7968184,sol_nn
634,0.536,0.7946948,sol_nn
635,0.54,0.79256856,sol_nn
636,0.544,0.7904395,sol_nn
637,0.548,0.7883078,sol_nn
638,0.552,0.78617364,sol_nn
639,0.556,0.7840367,sol_nn
640,0.56,0.78189725,sol_nn
641,0.564,0.7797553,sol_nn
642,0.568,0.77761114,sol_nn
643,0.572,0.7754645,sol_nn
644,0.576,0.7733157,sol_nn
645,0.58,0.77116454,sol_nn
646,0.584,0.7690114,sol_nn
647,0.588,0.7668559,sol_nn
648,0.592,0.7646986,sol_nn
649,0.596,0.762539,sol_nn
650,0.6,0.7603776,sol_nn
651,0.604,0.7582141,sol_nn
652,0.608,0.75604904,sol_nn
653,0.612,0.75388193,sol_nn
654,0.616,0.75171304,sol_nn
655,0.62,0.7495426,sol_nn
656,0.624,0.7473701,sol_nn
657,0.628,0.7451962,sol_nn
658,0.632,0.7430206,sol_nn
659,0.636,0.7408437,sol_nn
660,0.64,0.73866457,sol_nn
661,0.644,0.73648494,sol_nn
662,0.648,0.7343032,sol_nn
663,0.652,0.73212,sol_nn
664,0.656,0.7299357,sol_nn
665,0.66,0.7277499,sol_nn
666,0.664,0.72556305,sol_nn
667,0.668,0.72337455,sol_nn
668,0.672,0.7211851,sol_nn
669,0.676,0.7189947,sol_nn
670,0.68,0.71680284,sol_nn
671,0.684,0.7146099,sol_nn
672,0.688,0.71241564,sol_nn
673,0.692,0.7102206,sol_nn
674,0.696,0.70802444,sol_nn
675,0.7,0.70582753,sol_nn
676,0.704,0.7036297,sol_nn
677,0.708,0.7014306,sol_nn
678,0.712,0.69923097,sol_nn
679,0.716,0.69703025,sol_nn
680,0.72,0.6948286,sol_nn
681,0.724,0.6926266,sol_nn
682,0.728,0.6904236,sol_nn
683,0.732,0.68822,sol_nn
684,0.736,0.68601525,sol_nn
685,0.74,0.6838101,sol_nn
686,0.744,0.68160427,sol_nn
687,0.748,0.6793979,sol_nn
688,0.752,0.67719096,sol_nn
689,0.756,0.67498326,sol_nn
690,0.76,0.672775,sol_nn
691,0.764,0.6705665,sol_nn
692,0.768,0.6683572,sol_nn
693,0.772,0.6661477,sol_nn
694,0.776,0.6639378,sol_nn
695,0.78,0.6617273,sol_nn
696,0.784,0.65951633,sol_nn
697,0.788,0.6573051,sol_nn
698,0.792,0.65509367,sol_nn
699,0.796,0.6528817,sol_nn
700,0.8,0.65066975,sol_nn
701,0.804,0.648457,sol_nn
702,0.808,0.6462443,sol_nn
703,0.812,0.6440319,sol_nn
704,0.816,0.6418186,sol_nn
705,0.82,0.6396049,sol_nn
706,0.824,0.63739175,sol_nn
707,0.828,0.63517797,sol_nn
708,0.832,0.63296425,sol_nn
709,0.836,0.63075054,sol_nn
710,0.84,0.6285366,sol_nn
711,0.844,0.6263227,sol_nn
712,0.848,0.6241085,sol_nn
713,0.852,0.62189466,sol_nn
714,0.856,0.6196805,sol_nn
715,0.86,0.6174665,sol_nn
716,0.864,0.6152525,sol_nn
717,0.868,0.6130386,sol_nn
718,0.872,0.61082435,sol_nn
719,0.876,0.60861075,sol_nn
720,0.88,0.6063972,sol_nn
721,0.884,0.6041835,sol_nn
722,0.888,0.60197014,sol_nn
723,0.892,0.59975684,sol_nn
724,0.896,0.5975437,sol_nn
725,0.9,0.5953307,sol_nn
726,0.904,0.5931183,sol_nn
727,0.908,0.5909058,sol_nn
728,0.912,0.5886936,sol_nn
729,0.916,0.586482,sol_nn
730,0.92,0.58427006,sol_nn
731,0.924,0.5820584,sol_nn
732,0.928,0.5798476,sol_nn
733,0.932,0.5776366,sol_nn
734,0.936,0.57542616,sol_nn
735,0.94,0.5732161,sol_nn
736,0.944,0.5710062,sol_nn
737,0.948,0.56879675,sol_nn
738,0.952,0.566588,sol_nn
739,0.956,0.5643791,sol_nn
740,0.96,0.56217104,sol_nn
741,0.964,0.55996305,sol_nn
742,0.968,0.5577557,sol_nn
743,0.972,0.5555487,sol_nn
744,0.976,0.5533421,sol_nn
745,0.98,0.5511364,sol_nn
746,0.984,0.5489309,sol_nn
747,0.988,0.5467258,sol_nn
748,0.992,0.5445212,sol_nn
749,0.996,0.5423171,sol_nn
750,1.0,0.5401138,sol_nn
751,1.004,0.5379105,sol_nn
752,1.008,0.53570837,sol_nn
753,1.012,0.5335069,sol_nn
754,1.016,0.531305,sol_nn
755,1.02,0.52910435,sol_nn
756,1.024,0.5269043,sol_nn
757,1.028,0.52470475,sol_nn
758,1.032,0.52250594,sol_nn
759,1.036,0.52030766,sol_nn
760,1.04,0.5181101,sol_nn
761,1.044,0.51591283,sol_nn
762,1.048,0.5137164,sol_nn
763,1.052,0.51152045,sol_nn
764,1.056,0.5093252,sol_nn
765,1.06,0.50713074,sol_nn
766,1.064,0.5049369,sol_nn
767,1.068,0.5027438,sol_nn
768,1.072,0.5005513,sol_nn
769,1.076,0.49835953,sol_nn
770,1.08,0.4961682,sol_nn
771,1.084,0.49397796,sol_nn
772,1.088,0.49178812,sol_nn
773,1.092,0.48959905,sol_nn
774,1.096,0.48741084,sol_nn
775,1.1,0.4852233,sol_nn
776,1.104,0.48303604,sol_nn
777,1.108,0.48085022,sol_nn
778,1.112,0.47866473,sol_nn
779,1.116,0.47648,sol_nn
780,1.12,0.47429594,sol_nn
781,1.124,0.47211313,sol_nn
782,1.128,0.46993038,sol_nn
783,1.132,0.46774846,sol_nn
784,1.136,0.4655677,sol_nn
785,1.14,0.46338755,sol_nn
786,1.144,0.46120793,sol_nn
787,1.148,0.45902914,sol_nn
788,1.152,0.45685133,sol_nn
789,1.156,0.45467398,sol_nn
790,1.16,0.45249793,sol_nn
791,1.164,0.45032227,sol_nn
792,1.168,0.44814727,sol_nn
793,1.172,0.44597316,sol_nn
794,1.176,0.44379973,sol_nn
795,1.18,0.4416272,sol_nn
796,1.184,0.43945515,sol_nn
797,1.188,0.43728426,sol_nn
798,1.192,0.43511423,sol_nn
799,1.196,0.43294466,sol_nn
800,1.2,0.4307758,sol_nn
801,1.204,0.428608,sol_nn
802,1.208,0.42644072,sol_nn
803,1.212,0.42427444,sol_nn
804,1.216,0.42210865,sol_nn
805,1.22,0.41994396,sol_nn
806,1.224,0.4177798,sol_nn
807,1.228,0.41561636,sol_nn
808,1.232,0.4134538,sol_nn
809,1.236,0.4112919,sol_nn
810,1.24,0.40913114,sol_nn
811,1.244,0.40697053,sol_nn
812,1.248,0.4048113,sol_nn
813,1.252,0.40265238,sol_nn
814,1.256,0.40049416,sol_nn
815,1.26,0.39833686,sol_nn
816,1.264,0.39618015,sol_nn
817,1.268,0.3940245,sol_nn
818,1.272,0.39186922,sol_nn
819,1.276,0.3897149,sol_nn
820,1.28,0.38756126,sol_nn
821,1.284,0.3854082,sol_nn
822,1.288,0.38325614,sol_nn
823,1.292,0.38110465,sol_nn
824,1.296,0.3789537,sol_nn
825,1.3,0.3768033,sol_nn
826,1.304,0.374654,sol_nn
827,1.308,0.37250522,sol_nn
828,1.312,0.37035725,sol_nn
829,1.316,0.3682098,sol_nn
830,1.32,0.3660627,sol_nn
831,1.324,0.3639166,sol_nn
832,1.328,0.3617712,sol_nn
833,1.332,0.35962644,sol_nn
834,1.336,0.35748222,sol_nn
835,1.34,0.35533872,sol_nn
836,1.344,0.3531959,sol_nn
837,1.348,0.35105333,sol_nn
838,1.352,0.34891164,sol_nn
839,1.356,0.3467704,sol_nn
840,1.36,0.34462994,sol_nn
841,1.364,0.34248993,sol_nn
842,1.368,0.34035054,sol_nn
843,1.372,0.33821195,sol_nn
844,1.376,0.33607322,sol_nn
845,1.38,0.33393583,sol_nn
846,1.384,0.33179846,sol_nn
847,1.388,0.32966173,sol_nn
848,1.392,0.32752547,sol_nn
849,1.396,0.3253898,sol_nn
850,1.4,0.32325462,sol_nn
851,1.404,0.3211199,sol_nn
852,1.408,0.3189856,sol_nn
853,1.412,0.316852,sol_nn
854,1.416,0.31471866,sol_nn
855,1.42,0.3125856,sol_nn
856,1.424,0.3104531,sol_nn
857,1.428,0.308321,sol_nn
858,1.432,0.30618942,sol_nn
859,1.436,0.3040582,sol_nn
860,1.44,0.30192703,sol_nn
861,1.444,0.29979664,sol_nn
862,1.448,0.29766637,sol_nn
863,1.452,0.29553685,sol_nn
864,1.456,0.29340702,sol_nn
865,1.46,0.2912777,sol_nn
866,1.464,0.28914917,sol_nn
867,1.468,0.28702027,sol_nn
868,1.472,0.28489214,sol_nn
869,1.476,0.28276408,sol_nn
870,1.48,0.28063622,sol_nn
871,1.484,0.27850863,sol_nn
872,1.488,0.27638137,sol_nn
873,1.492,0.27425396,sol_nn
874,1.496,0.27212718,sol_nn
875,1.5,0.2700002,sol_nn
876,1.504,0.26787385,sol_nn
877,1.508,0.26574713,sol_nn
878,1.512,0.2636209,sol_nn
879,1.516,0.2614947,sol_nn
880,1.52,0.25936827,sol_nn
881,1.524,0.25724232,sol_nn
882,1.528,0.25511634,sol_nn
883,1.532,0.25299048,sol_nn
884,1.536,0.25086457,sol_nn
885,1.54,0.24873886,sol_nn
886,1.544,0.24661292,sol_nn
887,1.548,0.24448729,sol_nn
888,1.552,0.24236146,sol_nn
889,1.556,0.24023555,sol_nn
890,1.56,0.23810959,sol_nn
891,1.564,0.23598358,sol_nn
892,1.568,0.23385745,sol_nn
893,1.572,0.23173118,sol_nn
894,1.576,0.22960505,sol_nn
895,1.58,0.22747862,sol_nn
896,1.584,0.2253518,sol_nn
897,1.588,0.22322515,sol_nn
898,1.592,0.22109833,sol_nn
899,1.596,0.2189712,sol_nn
900,1.6,0.21684374,sol_nn
901,1.604,0.21471587,sol_nn
902,1.608,0.21258819,sol_nn
903,1.612,0.21046019,sol_nn
904,1.616,0.20833164,sol_nn
905,1.62,0.20620322,sol_nn
906,1.624,0.20407404,sol_nn
907,1.628,0.20194474,sol_nn
908,1.632,0.19981489,sol_nn
909,1.636,0.19768488,sol_nn
910,1.64,0.19555458,sol_nn
911,1.644,0.19342357,sol_nn
912,1.648,0.19129199,sol_nn
913,1.652,0.18916054,sol_nn
914,1.656,0.18702824,sol_nn
915,1.66,0.18489556,sol_nn
916,1.664,0.18276206,sol_nn
917,1.668,0.18062875,sol_nn
918,1.672,0.17849436,sol_nn
919,1.676,0.17635947,sol_nn
920,1.68,0.17422403,sol_nn
921,1.684,0.17208812,sol_nn
922,1.688,0.16995141,sol_nn
923,1.692,0.16781434,sol_nn
924,1.696,0.16567668,sol_nn
925,1.7,0.16353805,sol_nn
926,1.704,0.16139889,sol_nn
927,1.708,0.15925893,sol_nn
928,1.712,0.15711854,sol_nn
929,1.716,0.15497711,sol_nn
930,1.72,0.15283519,sol_nn
931,1.724,0.15069227,sol_nn
932,1.728,0.1485489,sol_nn
933,1.732,0.14640433,sol_nn
934,1.736,0.14425895,sol_nn
935,1.74,0.14211273,sol_nn
936,1.744,0.13996585,sol_nn
937,1.748,0.13781816,sol_nn
938,1.752,0.13566932,sol_nn
939,1.756,0.13351987,sol_nn
940,1.76,0.13136922,sol_nn
941,1.764,0.12921777,sol_nn
942,1.768,0.12706535,sol_nn
943,1.772,0.124911964,sol_nn
944,1.776,0.12275753,sol_nn
945,1.78,0.120602146,sol_nn
946,1.784,0.118445754,sol_nn
947,1.788,0.11628824,sol_nn
948,1.792,0.11412953,sol_nn
949,1.796,0.11196993,sol_nn
950,1.8,0.109809175,sol_nn
951,1.804,0.10764733,sol_nn
952,1.808,0.10548424,sol_nn
953,1.812,0.10332019,sol_nn
954,1.816,0.10115497,sol_nn
955,1.82,0.098988146,sol_nn
956,1.824,0.0968204,sol_nn
957,1.828,0.09465149,sol_nn
958,1.832,0.09248128,sol_nn
959,1.836,0.090309955,sol_nn
960,1.84,0.08813745,sol_nn
961,1.844,0.0859634,sol_nn
962,1.848,0.08378787,sol_nn
963,1.852,0.081611484,sol_nn
964,1.856,0.07943353,sol_nn
965,1.86,0.07725419,sol_nn
966,1.864,0.07507367,sol_nn
967,1.868,0.07289161,sol_nn
968,1.872,0.07070814,sol_nn
969,1.876,0.068523675,sol_nn
970,1.88,0.066337384,sol_nn
971,1.884,0.06414947,sol_nn
972,1.888,0.061960578,sol_nn
973,1.892,0.059770096,sol_nn
974,1.896,0.057578217,sol_nn
975,1.9,0.055384316,sol_nn
976,1.904,0.053189218,sol_nn
977,1.908,0.0509928,sol_nn
978,1.912,0.048794825,sol_nn
979,1.916,0.046594944,sol_nn
980,1.92,0.04439366,sol_nn
981,1.924,0.042190723,sol_nn
982,1.928,0.0399864,sol_nn
983,1.932,0.037780475,sol_nn
984,1.936,0.035573006,sol_nn
985,1.94,0.033363976,sol_nn
986,1.944,0.031153161,sol_nn
987,1.948,0.028940499,sol_nn
988,1.952,0.026726466,sol_nn
989,1.956,0.024510723,sol_nn
990,1.96,0.022293072,sol_nn
991,1.964,0.020073812,sol_nn
992,1.968,0.017853005,sol_nn
993,1.972,0.015630154,sol_nn
994,1.976,0.013406131,sol_nn
995,1.98,0.011179836,sol_nn
996,1.984,0.0089516025,sol_nn
997,1.988,0.006722291,sol_nn
998,1.992,0.0044908,sol_nn
999,1.996,0.002257682,sol_nn
1000,2.0,2.2703782e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1000/test_nn.csv <==
,X_x,value,name
0,-2.0,1.7138198e-05,test_nn
1,-1.996,0.002374567,test_nn
2,-1.992,0.004730869,test_nn
3,-1.988,0.0070861676,test_nn
4,-1.984,0.00944004,test_nn
5,-1.98,0.0117927445,test_nn
6,-1.976,0.0141442055,test_nn
7,-1.972,0.016494205,test_nn
8,-1.968,0.018842721,test_nn
9,-1.964,0.02118988,test_nn
10,-1.96,0.023535509,test_nn
11,-1.956,0.025879588,test_nn
12,-1.952,0.028221864,test_nn
13,-1.948,0.030562766,test_nn
14,-1.944,0.03290167,test_nn
15,-1.94,0.03523885,test_nn
16,-1.936,0.03757412,test_nn
17,-1.932,0.039907407,test_nn
18,-1.928,0.042239092,test_nn
19,-1.924,0.044568487,test_nn
20,-1.92,0.046895996,test_nn
21,-1.916,0.04922101,test_nn
22,-1.912,0.05154427,test_nn
23,-1.908,0.053865165,test_nn
24,-1.904,0.05618374,test_nn
25,-1.9,0.058500133,test_nn
26,-1.896,0.06081418,test_nn
27,-1.892,0.06312581,test_nn
28,-1.888,0.06543515,test_nn
29,-1.884,0.06774178,test_nn
30,-1.88,0.070045695,test_nn
31,-1.876,0.07234725,test_nn
32,-1.872,0.07464663,test_nn
33,-1.868,0.07694267,test_nn
34,-1.864,0.07923661,test_nn
35,-1.86,0.08152744,test_nn
36,-1.856,0.083815634,test_nn
37,-1.852,0.08610104,test_nn
38,-1.848,0.08838355,test_nn
39,-1.844,0.090663224,test_nn
40,-1.84,0.09294009,test_nn
41,-1.836,0.09521428,test_nn
42,-1.832,0.09748492,test_nn
43,-1.828,0.09975274,test_nn
44,-1.824,0.10201745,test_nn
45,-1.82,0.10427931,test_nn
46,-1.816,0.106537975,test_nn
47,-1.812,0.10879354,test_nn
48,-1.808,0.111045696,test_nn
49,-1.804,0.11329465,test_nn
50,-1.8,0.115540765,test_nn
51,-1.796,0.11778365,test_nn
52,-1.792,0.12002286,test_nn
53,-1.788,0.12225895,test_nn
54,-1.784,0.124491885,test_nn
55,-1.78,0.12672132,test_nn
56,-1.776,0.12894732,test_nn
57,-1.772,0.1311701,test_nn
58,-1.768,0.13338919,test_nn
59,-1.764,0.1356051,test_nn
60,-1.76,0.13781723,test_nn
61,-1.756,0.14002645,test_nn
62,-1.752,0.14223194,test_nn
63,-1.748,0.1444338,test_nn
64,-1.744,0.146632,test_nn
65,-1.74,0.14882685,test_nn
66,-1.736,0.15101829,test_nn
67,-1.732,0.15320623,test_nn
68,-1.728,0.15539034,test_nn
69,-1.724,0.15757078,test_nn
70,-1.72,0.1597479,test_nn
71,-1.716,0.16192141,test_nn
72,-1.712,0.16409111,test_nn
73,-1.708,0.16625744,test_nn
74,-1.704,0.16841987,test_nn
75,-1.7,0.1705787,test_nn
76,-1.696,0.17273428,test_nn
77,-1.692,0.17488599,test_nn
78,-1.688,0.17703375,test_nn
79,-1.684,0.17917837,test_nn
80,-1.68,0.18131924,test_nn
81,-1.676,0.18345621,test_nn
82,-1.672,0.18558937,test_nn
83,-1.668,0.18771955,test_nn
84,-1.664,0.18984565,test_nn
85,-1.66,0.19196805,test_nn
86,-1.656,0.19408685,test_nn
87,-1.652,0.19620216,test_nn
88,-1.648,0.19831398,test_nn
89,-1.644,0.20042202,test_nn
90,-1.64,0.20252661,test_nn
91,-1.636,0.20462719,test_nn
92,-1.632,0.20672464,test_nn
93,-1.628,0.20881858,test_nn
94,-1.624,0.21090858,test_nn
95,-1.62,0.2129953,test_nn
96,-1.616,0.21507849,test_nn
97,-1.612,0.21715781,test_nn
98,-1.608,0.21923392,test_nn
99,-1.604,0.22130634,test_nn
100,-1.6,0.22337557,test_nn
101,-1.596,0.22544135,test_nn
102,-1.592,0.2275038,test_nn
103,-1.588,0.22956258,test_nn
104,-1.584,0.23161812,test_nn
105,-1.58,0.2336701,test_nn
106,-1.576,0.23571886,test_nn
107,-1.572,0.23776442,test_nn
108,-1.568,0.23980685,test_nn
109,-1.564,0.24184574,test_nn
110,-1.56,0.24388158,test_nn
111,-1.556,0.24591385,test_nn
112,-1.552,0.24794306,test_nn
113,-1.548,0.24996915,test_nn
114,-1.544,0.2519927,test_nn
115,-1.54,0.25401255,test_nn
116,-1.536,0.25602984,test_nn
117,-1.532,0.2580436,test_nn
118,-1.528,0.2600545,test_nn
119,-1.524,0.26206276,test_nn
120,-1.52,0.264068,test_nn
121,-1.516,0.2660704,test_nn
122,-1.512,0.26806998,test_nn
123,-1.508,0.2700668,test_nn
124,-1.504,0.2720608,test_nn
125,-1.5,0.27405202,test_nn
126,-1.496,0.2760409,test_nn
127,-1.492,0.2780273,test_nn
128,-1.488,0.28001058,test_nn
129,-1.484,0.28199157,test_nn
130,-1.48,0.2839703,test_nn
131,-1.476,0.28594637,test_nn
132,-1.472,0.28792018,test_nn
133,-1.468,0.28989154,test_nn
134,-1.464,0.29186094,test_nn
135,-1.46,0.29382795,test_nn
136,-1.456,0.29579267,test_nn
137,-1.452,0.29775572,test_nn
138,-1.448,0.29971594,test_nn
139,-1.444,0.3016749,test_nn
140,-1.44,0.30363166,test_nn
141,-1.436,0.30558658,test_nn
142,-1.432,0.30753958,test_nn
143,-1.428,0.30949113,test_nn
144,-1.424,0.31144083,test_nn
145,-1.42,0.31338876,test_nn
146,-1.416,0.31533533,test_nn
147,-1.412,0.31728017,test_nn
148,-1.408,0.3192234,test_nn
149,-1.404,0.32116574,test_nn
150,-1.4,0.32310665,test_nn
151,-1.396,0.32504582,test_nn
152,-1.392,0.32698476,test_nn
153,-1.388,0.32892174,test_nn
154,-1.384,0.33085796,test_nn
155,-1.38,0.3327933,test_nn
156,-1.376,0.33472776,test_nn
157,-1.372,0.33666116,test_nn
158,-1.368,0.33859402,test_nn
159,-1.364,0.34052616,test_nn
160,-1.36,0.3424578,test_nn
161,-1.356,0.3443886,test_nn
162,-1.352,0.3463192,test_nn
163,-1.348,0.34824944,test_nn
164,-1.344,0.3501796,test_nn
165,-1.34,0.35210901,test_nn
166,-1.336,0.35403875,test_nn
167,-1.332,0.35596803,test_nn
168,-1.328,0.35789755,test_nn
169,-1.324,0.3598275,test_nn
170,-1.32,0.3617574,test_nn
171,-1.316,0.36368734,test_nn
172,-1.312,0.3656178,test_nn
173,-1.308,0.36754888,test_nn
174,-1.304,0.36948085,test_nn
175,-1.3,0.37141255,test_nn
176,-1.296,0.37334603,test_nn
177,-1.292,0.37527937,test_nn
178,-1.288,0.37721413,test_nn
179,-1.284,0.3791496,test_nn
180,-1.28,0.38108647,test_nn
181,-1.276,0.38302407,test_nn
182,-1.272,0.38496318,test_nn
183,-1.268,0.3869038,test_nn
184,-1.264,0.38884592,test_nn
185,-1.26,0.39078915,test_nn
186,-1.256,0.3927344,test_nn
187,-1.252,0.39468116,test_nn
188,-1.248,0.39662996,test_nn
189,-1.244,0.39858076,test_nn
190,-1.24,0.40053338,test_nn
191,-1.236,0.4024882,test_nn
192,-1.232,0.4044456,test_nn
193,-1.228,0.4064046,test_nn
194,-1.224,0.4083665,test_nn
195,-1.22,0.41033092,test_nn
196,-1.216,0.41229817,test_nn
197,-1.212,0.41426766,test_nn
198,-1.208,0.41624063,test_nn
199,-1.204,0.41821587,test_nn
200,-1.2,0.42019415,test_nn
201,-1.196,0.42217642,test_nn
202,-1.192,0.42416096,test_nn
203,-1.188,0.42614946,test_nn
204,-1.184,0.4281413,test_nn
205,-1.18,0.43013638,test_nn
206,-1.176,0.43213552,test_nn
207,-1.172,0.43413806,test_nn
208,-1.168,0.43614474,test_nn
209,-1.164,0.43815538,test_nn
210,-1.16,0.44017005,test_nn
211,-1.156,0.44218898,test_nn
212,-1.152,0.44421232,test_nn
213,-1.148,0.4462396,test_nn
214,-1.144,0.44827133,test_nn
215,-1.14,0.45030823,test_nn
216,-1.136,0.45234975,test_nn
217,-1.132,0.45439553,test_nn
218,-1.128,0.45644674,test_nn
219,-1.124,0.45850253,test_nn
220,-1.12,0.4605637,test_nn
221,-1.116,0.46262982,test_nn
222,-1.112,0.46470165,test_nn
223,-1.108,0.46677876,test_nn
224,-1.104,0.46886083,test_nn
225,-1.1,0.47094917,test_nn
226,-1.096,0.47304288,test_nn
227,-1.092,0.4751424,test_nn
228,-1.088,0.4772477,test_nn
229,-1.084,0.4793587,test_nn
230,-1.08,0.4814763,test_nn
231,-1.076,0.48359975,test_nn
232,-1.072,0.4857295,test_nn
233,-1.068,0.48786548,test_nn
234,-1.064,0.49000758,test_nn
235,-1.06,0.49215665,test_nn
236,-1.056,0.49431163,test_nn
237,-1.052,0.4964735,test_nn
238,-1.048,0.49864233,test_nn
239,-1.044,0.5008178,test_nn
240,-1.04,0.5030003,test_nn
241,-1.036,0.5051892,test_nn
242,-1.032,0.50738513,test_nn
243,-1.028,0.5095886,test_nn
244,-1.024,0.5117987,test_nn
245,-1.02,0.5140155,test_nn
246,-1.016,0.51623994,test_nn
247,-1.012,0.51847184,test_nn
248,-1.008,0.52071065,test_nn
249,-1.004,0.52295697,test_nn
250,-1.0,0.5252108,test_nn
251,-0.996,0.52747154,test_nn
252,-0.992,0.52973974,test_nn
253,-0.988,0.5320154,test_nn
254,-0.984,0.5342985,test_nn
255,-0.98,0.5365888,test_nn
256,-0.976,0.5388873,test_nn
257,-0.972,0.5411929,test_nn
258,-0.968,0.5435058,test_nn
259,-0.964,0.5458257,test_nn
260,-0.96,0.54815423,test_nn
261,-0.956,0.55048937,test_nn
262,-0.952,0.5528317,test_nn
263,-0.948,0.55518186,test_nn
264,-0.944,0.55753946,test_nn
265,-0.94,0.55990386,test_nn
266,-0.936,0.56227577,test_nn
267,-0.932,0.5646549,test_nn
268,-0.928,0.5670414,test_nn
269,-0.924,0.5694344,test_nn
270,-0.92,0.57183474,test_nn
271,-0.916,0.57424194,test_nn
272,-0.912,0.5766559,test_nn
273,-0.908,0.5790766,test_nn
274,-0.904,0.5815036,test_nn
275,-0.9,0.5839379,test_nn
276,-0.896,0.5863781,test_nn
277,-0.892,0.5888243,test_nn
278,-0.888,0.591277,test_nn
279,-0.884,0.59373546,test_nn
280,-0.88,0.59619987,test_nn
281,-0.876,0.5986701,test_nn
282,-0.872,0.6011456,test_nn
283,-0.868,0.6036267,test_nn
284,-0.864,0.60611266,test_nn
285,-0.86,0.60860384,test_nn
286,-0.856,0.61109984,test_nn
287,-0.852,0.6136,test_nn
288,-0.848,0.616105,test_nn
289,-0.844,0.6186143,test_nn
290,-0.84,0.6211263,test_nn
291,-0.836,0.6236434,test_nn
292,-0.832,0.62616336,test_nn
293,-0.828,0.6286864,test_nn
294,-0.824,0.6312126,test_nn
295,-0.82,0.6337411,test_nn
296,-0.816,0.6362721,test_nn
297,-0.812,0.63880527,test_nn
298,-0.808,0.6413399,test_nn
299,-0.804,0.6438768,test_nn
300,-0.8,0.64641386,test_nn
301,-0.796,0.6489525,test_nn
302,-0.792,0.6514913,test_nn
303,-0.788,0.6540307,test_nn
304,-0.784,0.65656996,test_nn
305,-0.78,0.6591085,test_nn
306,-0.776,0.66164625,test_nn
307,-0.772,0.66418314,test_nn
308,-0.768,0.66671854,test_nn
309,-0.764,0.6692522,test_nn
310,-0.76,0.67178357,test_nn
311,-0.756,0.67431223,test_nn
312,-0.752,0.67683804,test_nn
313,-0.748,0.67936045,test_nn
314,-0.744,0.68187946,test_nn
315,-0.74,0.6843946,test_nn
316,-0.736,0.68690515,test_nn
317,-0.732,0.68941087,test_nn
318,-0.728,0.69191146,test_nn
319,-0.724,0.6944064,test_nn
320,-0.72,0.69689566,test_nn
321,-0.716,0.6993787,test_nn
322,-0.712,0.701855,test_nn
323,-0.708,0.704324,test_nn
324,-0.704,0.70678616,test_nn
325,-0.7,0.70923996,test_nn
326,-0.696,0.7116862,test_nn
327,-0.692,0.71412396,test_nn
328,-0.688,0.7165526,test_nn
329,-0.684,0.71897244,test_nn
330,-0.68,0.7213824,test_nn
331,-0.676,0.72378325,test_nn
332,-0.672,0.72617316,test_nn
333,-0.668,0.72855353,test_nn
334,-0.664,0.7309229,test_nn
335,-0.66,0.7332808,test_nn
336,-0.656,0.73562783,test_nn
337,-0.652,0.7379633,test_nn
338,-0.648,0.7402868,test_nn
339,-0.644,0.7425989,test_nn
340,-0.64,0.7448981,test_nn
341,-0.636,0.7471846,test_nn
342,-0.632,0.74945855,test_nn
343,-0.628,0.7517201,test_nn
344,-0.624,0.7539681,test_nn
345,-0.62,0.75620306,test_nn
346,-0.616,0.75842464,test_nn
347,-0.612,0.7606329,test_nn
348,-0.608,0.7628275,test_nn
349,-0.604,0.76500845,test_nn
350,-0.6,0.7671756,test_nn
351,-0.596,0.7693292,test_nn
352,-0.592,0.77146894,test_nn
353,-0.588,0.773595,test_nn
354,-0.584,0.7757065,test_nn
355,-0.58,0.77780503,test_nn
356,-0.576,0.7798897,test_nn
357,-0.572,0.78196055,test_nn
358,-0.568,0.7840179,test_nn
359,-0.564,0.786062,test_nn
360,-0.56,0.7880925,test_nn
361,-0.556,0.79011023,test_nn
362,-0.552,0.7921145,test_nn
363,-0.548,0.7941061,test_nn
364,-0.544,0.7960849,test_nn
365,-0.54,0.79805166,test_nn
366,-0.536,0.8000063,test_nn
367,-0.532,0.801949,test_nn
368,-0.528,0.80388033,test_nn
369,-0.524,0.8058001,test_nn
370,-0.52,0.80770904,test_nn
371,-0.516,0.8096069,test_nn
372,-0.512,0.8114951,test_nn
373,-0.508,0.8133734,test_nn
374,-0.504,0.81524175,test_nn
375,-0.5,0.81710136,test_nn
376,-0.496,0.8189522,test_nn
377,-0.492,0.8207944,test_nn
378,-0.488,0.8226291,test_nn
379,-0.484,0.82445633,test_nn
380,-0.48,0.8262764,test_nn
381,-0.476,0.82808983,test_nn
382,-0.472,0.8298978,test_nn
383,-0.468,0.8316998,test_nn
384,-0.464,0.8334967,test_nn
385,-0.46,0.83528924,test_nn
386,-0.456,0.8370771,test_nn
387,-0.452,0.83886176,test_nn
388,-0.448,0.840643,test_nn
389,-0.444,0.8424216,test_nn
390,-0.44,0.84419805,test_nn
391,-0.436,0.84597266,test_nn
392,-0.432,0.84774584,test_nn
393,-0.428,0.8495182,test_nn
394,-0.424,0.85129017,test_nn
395,-0.42,0.8530617,test_nn
396,-0.416,0.85483384,test_nn
397,-0.412,0.85660696,test_nn
398,-0.408,0.85838133,test_nn
399,-0.404,0.8601569,test_nn
400,-0.4,0.8619343,test_nn
401,-0.396,0.86371404,test_nn
402,-0.392,0.86549675,test_nn
403,-0.388,0.86728185,test_nn
404,-0.384,0.8690698,test_nn
405,-0.38,0.8708614,test_nn
406,-0.376,0.872656,test_nn
407,-0.372,0.87445444,test_nn
408,-0.368,0.87625664,test_nn
409,-0.364,0.87806296,test_nn
410,-0.36,0.879873,test_nn
411,-0.356,0.88168705,test_nn
412,-0.352,0.8835052,test_nn
413,-0.348,0.8853278,test_nn
414,-0.344,0.8871541,test_nn
415,-0.34,0.88898414,test_nn
416,-0.336,0.8908179,test_nn
417,-0.332,0.8926556,test_nn
418,-0.328,0.8944963,test_nn
419,-0.324,0.89634025,test_nn
420,-0.32,0.8981873,test_nn
421,-0.316,0.90003645,test_nn
422,-0.312,0.901888,test_nn
423,-0.308,0.90374184,test_nn
424,-0.304,0.90559685,test_nn
425,-0.3,0.9074526,test_nn
426,-0.296,0.909309,test_nn
427,-0.292,0.9111657,test_nn
428,-0.288,0.9130214,test_nn
429,-0.284,0.91487586,test_nn
430,-0.28,0.91672856,test_nn
431,-0.276,0.9185789,test_nn
432,-0.272,0.9204259,test_nn
433,-0.268,0.9222694,test_nn
434,-0.264,0.92410815,test_nn
435,-0.26,0.9259417,test_nn
436,-0.256,0.92776847,test_nn
437,-0.252,0.9295889,test_nn
438,-0.248,0.93140113,test_nn
439,-0.244,0.93320477,test_nn
440,-0.24,0.9349992,test_nn
441,-0.236,0.9367827,test_nn
442,-0.232,0.93855536,test_nn
443,-0.228,0.9403153,test_nn
444,-0.224,0.94206214,test_nn
445,-0.22,0.9437952,test_nn
446,-0.216,0.94551337,test_nn
447,-0.212,0.9472153,test_nn
448,-0.208,0.94890016,test_nn
449,-0.204,0.95056725,test_nn
450,-0.2,0.95221573,test_nn
451,-0.196,0.9538444,test_nn
452,-0.192,0.9554521,test_nn
453,-0.188,0.9570384,test_nn
454,-0.184,0.9586023,test_nn
455,-0.18,0.96014243,test_nn
456,-0.176,0.96165836,test_nn
457,-0.172,0.9631493,test_nn
458,-0.168,0.96461403,test_nn
459,-0.164,0.96605176,test_nn
460,-0.16,0.9674615,test_nn
461,-0.156,0.9688433,test_nn
462,-0.152,0.9701953,test_nn
463,-0.148,0.971517,test_nn
464,-0.144,0.9728082,test_nn
465,-0.14,0.97406757,test_nn
466,-0.136,0.97529507,test_nn
467,-0.132,0.9764894,test_nn
468,-0.128,0.97765005,test_nn
469,-0.124,0.9787771,test_nn
470,-0.12,0.9798688,test_nn
471,-0.116,0.98092556,test_nn
472,-0.112,0.9819461,test_nn
473,-0.108,0.98293066,test_nn
474,-0.104,0.98387873,test_nn
475,-0.1,0.98478955,test_nn
476,-0.096,0.98566294,test_nn
477,-0.092,0.98649806,test_nn
478,-0.088,0.98729515,test_nn
479,-0.084,0.988054,test_nn
480,-0.08,0.98877335,test_nn
481,-0.076,0.9894549,test_nn
482,-0.072,0.99009657,test_nn
483,-0.068,0.99069875,test_nn
484,-0.064,0.9912616,test_nn
485,-0.06,0.9917848,test_nn
486,-0.056,0.9922687,test_nn
487,-0.052,0.99271286,test_nn
488,-0.048,0.9931173,test_nn
489,-0.044,0.9934815,test_nn
490,-0.04,0.9938064,test_nn
491,-0.036,0.99409163,test_nn
492,-0.032,0.9943375,test_nn
493,-0.028,0.9945439,test_nn
494,-0.024,0.994711,test_nn
495,-0.02,0.9948387,test_nn
496,-0.016,0.994928,test_nn
497,-0.012,0.9949781,test_nn
498,-0.008,0.9949897,test_nn
499,-0.004,0.9949634,test_nn
500,0.0,0.99489915,test_nn
501,0.004,0.99479693,test_nn
502,0.008,0.9946576,test_nn
503,0.012,0.99448097,test_nn
504,0.016,0.9942673,test_nn
505,0.02,0.99401754,test_nn
506,0.024,0.99373186,test_nn
507,0.028,0.9934101,test_nn
508,0.032,0.9930534,test_nn
509,0.036,0.9926616,test_nn
510,0.04,0.99223554,test_nn
511,0.044,0.99177504,test_nn
512,0.048,0.9912815,test_nn
513,0.052,0.99075407,test_nn
514,0.056,0.99019414,test_nn
515,0.06,0.9896018,test_nn
516,0.064,0.98897755,test_nn
517,0.068,0.9883218,test_nn
518,0.072,0.9876352,test_nn
519,0.076,0.98691803,test_nn
520,0.08,0.9861712,test_nn
521,0.084,0.98539394,test_nn
522,0.088,0.98458827,test_nn
523,0.092,0.9837537,test_nn
524,0.096,0.98289084,test_nn
525,0.1,0.9820007,test_nn
526,0.104,0.98108304,test_nn
527,0.108,0.980139,test_nn
528,0.112,0.97916806,test_nn
529,0.116,0.9781717,test_nn
530,0.12,0.97715,test_nn
531,0.124,0.9761036,test_nn
532,0.128,0.9750324,test_nn
533,0.132,0.9739375,test_nn
534,0.136,0.9728192,test_nn
535,0.14,0.9716777,test_nn
536,0.144,0.97051376,test_nn
537,0.148,0.9693278,test_nn
538,0.152,0.96812004,test_nn
539,0.156,0.9668908,test_nn
540,0.16,0.96564066,test_nn
541,0.164,0.96437013,test_nn
542,0.168,0.9630803,test_nn
543,0.172,0.9617704,test_nn
544,0.176,0.9604413,test_nn
545,0.18,0.95909363,test_nn
546,0.184,0.95772725,test_nn
547,0.188,0.9563436,test_nn
548,0.192,0.95494187,test_nn
549,0.196,0.9535226,test_nn
550,0.2,0.95208716,test_nn
551,0.204,0.95063525,test_nn
552,0.208,0.9491672,test_nn
553,0.212,0.94768274,test_nn
554,0.216,0.9461837,test_nn
555,0.22,0.9446697,test_nn
556,0.224,0.94314045,test_nn
557,0.228,0.94159716,test_nn
558,0.232,0.94003963,test_nn
559,0.236,0.93846846,test_nn
560,0.24,0.9368838,test_nn
561,0.244,0.9352863,test_nn
562,0.248,0.9336757,test_nn
563,0.252,0.9320526,test_nn
564,0.256,0.9304176,test_nn
565,0.26,0.92877036,test_nn
566,0.264,0.9271115,test_nn
567,0.268,0.9254412,test_nn
568,0.272,0.9237597,test_nn
569,0.276,0.92206746,test_nn
570,0.28,0.92036474,test_nn
571,0.284,0.91865134,test_nn
572,0.288,0.91692793,test_nn
573,0.292,0.9151945,test_nn
574,0.296,0.9134516,test_nn
575,0.3,0.91169864,test_nn
576,0.304,0.9099372,test_nn
577,0.308,0.90816665,test_nn
578,0.312,0.9063871,test_nn
579,0.316,0.9045987,test_nn
580,0.32,0.9028021,test_nn
581,0.324,0.90099734,test_nn
582,0.328,0.89918447,test_nn
583,0.332,0.8973636,test_nn
584,0.336,0.895535,test_nn
585,0.34,0.89369917,test_nn
586,0.344,0.8918558,test_nn
587,0.348,0.89000547,test_nn
588,0.352,0.88814807,test_nn
589,0.356,0.8862837,test_nn
590,0.36,0.88441265,test_nn
591,0.364,0.88253504,test_nn
592,0.368,0.8806511,test_nn
593,0.372,0.87876093,test_nn
594,0.376,0.8768648,test_nn
595,0.38,0.8749623,test_nn
596,0.384,0.8730543,test_nn
597,0.388,0.87114,test_nn
598,0.392,0.8692207,test_nn
599,0.396,0.8672957,test_nn
600,0.4,0.8653651,test_nn
601,0.404,0.863429,test_nn
602,0.408,0.8614883,test_nn
603,0.412,0.8595424,test_nn
604,0.416,0.8575916,test_nn
605,0.42,0.85563576,test_nn
606,0.424,0.8536751,test_nn
607,0.428,0.8517102,test_nn
608,0.432,0.8497404,test_nn
609,0.436,0.84776634,test_nn
610,0.44,0.8457875,test_nn
611,0.444,0.8438048,test_nn
612,0.448,0.84181774,test_nn
613,0.452,0.83982635,test_nn
614,0.456,0.83783126,test_nn
615,0.46,0.8358319,test_nn
616,0.464,0.8338284,test_nn
617,0.468,0.8318215,test_nn
618,0.472,0.8298107,test_nn
619,0.476,0.82779616,test_nn
620,0.48,0.8257781,test_nn
621,0.484,0.8237564,test_nn
622,0.488,0.8217309,test_nn
623,0.492,0.81970227,test_nn
624,0.496,0.8176701,test_nn
625,0.5,0.81563497,test_nn
626,0.504,0.81359637,test_nn
627,0.508,0.8115544,test_nn
628,0.512,0.809509,test_nn
629,0.516,0.80746114,test_nn
630,0.52,0.8054096,test_nn
631,0.524,0.80335546,test_nn
632,0.528,0.80129844,test_nn
633,0.532,0.799238,test_nn
634,0.536,0.7971748,test_nn
635,0.54,0.7951088,test_nn
636,0.544,0.7930404,test_nn
637,0.548,0.7909691,test_nn
638,0.552,0.788895,test_nn
639,0.556,0.78681815,test_nn
640,0.56,0.78473866,test_nn
641,0.564,0.7826564,test_nn
642,0.568,0.7805718,test_nn
643,0.572,0.7784847,test_nn
644,0.576,0.7763953,test_nn
645,0.58,0.7743033,test_nn
646,0.584,0.7722088,test_nn
647,0.588,0.77011204,test_nn
648,0.592,0.76801264,test_nn
649,0.596,0.7659113,test_nn
650,0.6,0.7638072,test_nn
651,0.604,0.7617014,test_nn
652,0.608,0.7595932,test_nn
653,0.612,0.7574825,test_nn
654,0.616,0.75536966,test_nn
655,0.62,0.7532549,test_nn
656,0.624,0.7511378,test_nn
657,0.628,0.7490188,test_nn
658,0.632,0.7468976,test_nn
659,0.636,0.7447745,test_nn
660,0.64,0.7426492,test_nn
661,0.644,0.74052215,test_nn
662,0.648,0.7383932,test_nn
663,0.652,0.736262,test_nn
664,0.656,0.73412913,test_nn
665,0.66,0.7319938,test_nn
666,0.664,0.7298573,test_nn
667,0.668,0.72771853,test_nn
668,0.672,0.7255783,test_nn
669,0.676,0.7234362,test_nn
670,0.68,0.721292,test_nn
671,0.684,0.71914643,test_nn
672,0.688,0.7169985,test_nn
673,0.692,0.71484977,test_nn
674,0.696,0.7126984,test_nn
675,0.7,0.71054584,test_nn
676,0.704,0.7083917,test_nn
677,0.708,0.706236,test_nn
678,0.712,0.7040784,test_nn
679,0.716,0.701919,test_nn
680,0.72,0.69975823,test_nn
681,0.724,0.69759625,test_nn
682,0.728,0.6954327,test_nn
683,0.732,0.6932673,test_nn
684,0.736,0.6911004,test_nn
685,0.74,0.6889322,test_nn
686,0.744,0.6867623,test_nn
687,0.748,0.68459135,test_nn
688,0.752,0.6824188,test_nn
689,0.756,0.6802447,test_nn
690,0.76,0.6780692,test_nn
691,0.764,0.6758927,test_nn
692,0.768,0.6737144,test_nn
693,0.772,0.671535,test_nn
694,0.776,0.66935444,test_nn
695,0.78,0.66717243,test_nn
696,0.784,0.6649889,test_nn
697,0.788,0.6628043,test_nn
698,0.792,0.6606186,test_nn
699,0.796,0.65843165,test_nn
700,0.8,0.65624326,test_nn
701,0.804,0.654054,test_nn
702,0.808,0.65186304,test_nn
703,0.812,0.6496719,test_nn
704,0.816,0.6474787,test_nn
705,0.82,0.64528465,test_nn
706,0.824,0.6430896,test_nn
707,0.828,0.64089334,test_nn
708,0.832,0.63869584,test_nn
709,0.836,0.6364981,test_nn
710,0.84,0.6342988,test_nn
711,0.844,0.6320984,test_nn
712,0.848,0.6298968,test_nn
713,0.852,0.62769485,test_nn
714,0.856,0.62549144,test_nn
715,0.86,0.62328714,test_nn
716,0.864,0.6210819,test_nn
717,0.868,0.618876,test_nn
718,0.872,0.6166686,test_nn
719,0.876,0.614461,test_nn
720,0.88,0.61225253,test_nn
721,0.884,0.61004305,test_nn
722,0.888,0.60783255,test_nn
723,0.892,0.6056215,test_nn
724,0.896,0.60340977,test_nn
725,0.9,0.6011968,test_nn
726,0.904,0.5989836,test_nn
727,0.908,0.5967692,test_nn
728,0.912,0.59455454,test_nn
729,0.916,0.59233934,test_nn
730,0.92,0.5901227,test_nn
731,0.924,0.58790547,test_nn
732,0.928,0.5856881,test_nn
733,0.932,0.58346975,test_nn
734,0.936,0.581251,test_nn
735,0.94,0.5790317,test_nn
736,0.944,0.5768115,test_nn
737,0.948,0.57459074,test_nn
738,0.952,0.57236993,test_nn
739,0.956,0.5701479,test_nn
740,0.96,0.56792575,test_nn
741,0.964,0.5657031,test_nn
742,0.968,0.5634798,test_nn
743,0.972,0.56125605,test_nn
744,0.976,0.55903184,test_nn
745,0.98,0.5568077,test_nn
746,0.984,0.55458266,test_nn
747,0.988,0.5523572,test_nn
748,0.992,0.55013156,test_nn
749,0.996,0.54790527,test_nn
750,1.0,0.545679,test_nn
751,1.004,0.54345214,test_nn
752,1.008,0.54122514,test_nn
753,1.012,0.538998,test_nn
754,1.016,0.5367699,test_nn
755,1.02,0.5345422,test_nn
756,1.024,0.53231376,test_nn
757,1.028,0.53008544,test_nn
758,1.032,0.52785677,test_nn
759,1.036,0.52562803,test_nn
760,1.04,0.523399,test_nn
761,1.044,0.52116966,test_nn
762,1.048,0.51894027,test_nn
763,1.052,0.5167107,test_nn
764,1.056,0.51448095,test_nn
765,1.06,0.5122513,test_nn
766,1.064,0.51002157,test_nn
767,1.068,0.50779164,test_nn
768,1.072,0.5055618,test_nn
769,1.076,0.50333166,test_nn
770,1.08,0.5011014,test_nn
771,1.084,0.49887168,test_nn
772,1.088,0.49664146,test_nn
773,1.092,0.49441123,test_nn
774,1.096,0.49218133,test_nn
775,1.1,0.48995134,test_nn
776,1.104,0.48772123,test_nn
777,1.108,0.48549148,test_nn
778,1.112,0.48326173,test_nn
779,1.116,0.48103213,test_nn
780,1.12,0.4788025,test_nn
781,1.124,0.47657326,test_nn
782,1.128,0.4743439,test_nn
783,1.132,0.47211453,test_nn
784,1.136,0.4698859,test_nn
785,1.14,0.46765718,test_nn
786,1.144,0.4654286,test_nn
787,1.148,0.46319985,test_nn
788,1.152,0.4609718,test_nn
789,1.156,0.45874387,test_nn
790,1.16,0.45651668,test_nn
791,1.164,0.45428908,test_nn
792,1.168,0.4520619,test_nn
793,1.172,0.44983512,test_nn
794,1.176,0.4476088,test_nn
795,1.18,0.44538254,test_nn
796,1.184,0.44315657,test_nn
797,1.188,0.44093096,test_nn
798,1.192,0.4387064,test_nn
799,1.196,0.4364814,test_nn
800,1.2,0.43425682,test_nn
801,1.204,0.43203306,test_nn
802,1.208,0.42980927,test_nn
803,1.212,0.4275864,test_nn
804,1.216,0.42536345,test_nn
805,1.22,0.42314124,test_nn
806,1.224,0.42091915,test_nn
807,1.228,0.41869795,test_nn
808,1.232,0.41647696,test_nn
809,1.236,0.41425657,test_nn
810,1.24,0.41203687,test_nn
811,1.244,0.40981722,test_nn
812,1.248,0.40759864,test_nn
813,1.252,0.40538007,test_nn
814,1.256,0.40316197,test_nn
815,1.26,0.40094495,test_nn
816,1.264,0.3987281,test_nn
817,1.268,0.3965119,test_nn
818,1.272,0.3942963,test_nn
819,1.276,0.39208126,test_nn
820,1.28,0.38986698,test_nn
821,1.284,0.38765314,test_nn
822,1.288,0.38544,test_nn
823,1.292,0.38322747,test_nn
824,1.296,0.3810155,test_nn
825,1.3,0.37880373,test_nn
826,1.304,0.37659323,test_nn
827,1.308,0.3743834,test_nn
828,1.312,0.37217405,test_nn
829,1.316,0.36996546,test_nn
830,1.32,0.36775717,test_nn
831,1.324,0.3655498,test_nn
832,1.328,0.36334312,test_nn
833,1.332,0.36113724,test_nn
834,1.336,0.35893202,test_nn
835,1.34,0.3567274,test_nn
836,1.344,0.35452378,test_nn
837,1.348,0.35232046,test_nn
838,1.352,0.35011783,test_nn
839,1.356,0.34791648,test_nn
840,1.36,0.3457154,test_nn
841,1.364,0.34351522,test_nn
842,1.368,0.34131593,test_nn
843,1.372,0.3391174,test_nn
844,1.376,0.33691898,test_nn
845,1.38,0.33472225,test_nn
846,1.384,0.3325257,test_nn
847,1.388,0.33032998,test_nn
848,1.392,0.32813513,test_nn
849,1.396,0.325941,test_nn
850,1.4,0.3237477,test_nn
851,1.404,0.3215551,test_nn
852,1.408,0.31936353,test_nn
853,1.412,0.31717256,test_nn
854,1.416,0.3149823,test_nn
855,1.42,0.31279305,test_nn
856,1.424,0.3106044,test_nn
857,1.428,0.30841663,test_nn
858,1.432,0.30622962,test_nn
859,1.436,0.30404356,test_nn
860,1.44,0.30185813,test_nn
861,1.444,0.29967347,test_nn
862,1.448,0.29748973,test_nn
863,1.452,0.29530707,test_nn
864,1.456,0.29312462,test_nn
865,1.46,0.29094306,test_nn
866,1.464,0.2887627,test_nn
867,1.468,0.28658292,test_nn
868,1.472,0.284404,test_nn
869,1.476,0.282226,test_nn
870,1.48,0.28004834,test_nn
871,1.484,0.27787203,test_nn
872,1.488,0.27569622,test_nn
873,1.492,0.27352107,test_nn
874,1.496,0.27134687,test_nn
875,1.5,0.26917353,test_nn
876,1.504,0.26700112,test_nn
877,1.508,0.26482916,test_nn
878,1.512,0.26265806,test_nn
879,1.516,0.26048774,test_nn
880,1.52,0.25831807,test_nn
881,1.524,0.2561493,test_nn
882,1.528,0.25398126,test_nn
883,1.532,0.2518143,test_nn
884,1.536,0.24964766,test_nn
885,1.54,0.24748209,test_nn
886,1.544,0.24531697,test_nn
887,1.548,0.24315289,test_nn
888,1.552,0.24098934,test_nn
889,1.556,0.23882672,test_nn
890,1.56,0.23666456,test_nn
891,1.564,0.23450328,test_nn
892,1.568,0.23234265,test_nn
893,1.572,0.2301825,test_nn
894,1.576,0.22802353,test_nn
895,1.58,0.22586495,test_nn
896,1.584,0.22370678,test_nn
897,1.588,0.22154963,test_nn
898,1.592,0.21939322,test_nn
899,1.596,0.21723755,test_nn
900,1.6,0.21508206,test_nn
901,1.604,0.21292724,test_nn
902,1.608,0.21077335,test_nn
903,1.612,0.20862013,test_nn
904,1.616,0.20646723,test_nn
905,1.62,0.20431527,test_nn
906,1.624,0.20216358,test_nn
907,1.628,0.2000126,test_nn
908,1.632,0.19786213,test_nn
909,1.636,0.19571225,test_nn
910,1.64,0.19356312,test_nn
911,1.644,0.191414,test_nn
912,1.648,0.1892655,test_nn
913,1.652,0.187118,test_nn
914,1.656,0.18497075,test_nn
915,1.66,0.18282372,test_nn
916,1.664,0.18067706,test_nn
917,1.668,0.1785315,test_nn
918,1.672,0.17638594,test_nn
919,1.676,0.1742409,test_nn
920,1.68,0.17209606,test_nn
921,1.684,0.1699517,test_nn
922,1.688,0.16780785,test_nn
923,1.692,0.1656644,test_nn
924,1.696,0.16352132,test_nn
925,1.7,0.16137831,test_nn
926,1.704,0.15923578,test_nn
927,1.708,0.15709347,test_nn
928,1.712,0.15495163,test_nn
929,1.716,0.15280983,test_nn
930,1.72,0.15066847,test_nn
931,1.724,0.14852712,test_nn
932,1.728,0.14638636,test_nn
933,1.732,0.14424528,test_nn
934,1.736,0.1421045,test_nn
935,1.74,0.13996392,test_nn
936,1.744,0.13782352,test_nn
937,1.748,0.13568345,test_nn
938,1.752,0.13354313,test_nn
939,1.756,0.13140321,test_nn
940,1.76,0.12926301,test_nn
941,1.764,0.12712318,test_nn
942,1.768,0.124983184,test_nn
943,1.772,0.12284316,test_nn
944,1.776,0.12070317,test_nn
945,1.78,0.118563056,test_nn
946,1.784,0.11642319,test_nn
947,1.788,0.114282906,test_nn
948,1.792,0.1121424,test_nn
949,1.796,0.110002086,test_nn
950,1.8,0.107861355,test_nn
951,1.804,0.10572059,test_nn
952,1.808,0.10357949,test_nn
953,1.812,0.10143836,test_nn
954,1.816,0.09929693,test_nn
955,1.82,0.09715484,test_nn
956,1.824,0.095012695,test_nn
957,1.828,0.09287028,test_nn
958,1.832,0.09072743,test_nn
959,1.836,0.08858435,test_nn
960,1.84,0.08644082,test_nn
961,1.844,0.08429682,test_nn
962,1.848,0.08215204,test_nn
963,1.852,0.08000727,test_nn
964,1.856,0.0778617,test_nn
965,1.86,0.07571553,test_nn
966,1.864,0.073569,test_nn
967,1.868,0.07142174,test_nn
968,1.872,0.069273815,test_nn
969,1.876,0.06712557,test_nn
970,1.88,0.064976275,test_nn
971,1.884,0.062826075,test_nn
972,1.888,0.06067561,test_nn
973,1.892,0.058524214,test_nn
974,1.896,0.05637209,test_nn
975,1.9,0.054218654,test_nn
976,1.904,0.05206462,test_nn
977,1.908,0.049909897,test_nn
978,1.912,0.04775424,test_nn
979,1.916,0.045597237,test_nn
980,1.92,0.043439332,test_nn
981,1.924,0.04128043,test_nn
982,1.928,0.039120615,test_nn
983,1.932,0.036959708,test_nn
984,1.936,0.034797728,test_nn
985,1.94,0.032634676,test_nn
986,1.944,0.03047027,test_nn
987,1.948,0.028304422,test_nn
988,1.952,0.026137626,test_nn
989,1.956,0.023969471,test_nn
990,1.96,0.021799779,test_nn
991,1.964,0.019628799,test_nn
992,1.968,0.01745657,test_nn
993,1.972,0.015282581,test_nn
994,1.976,0.0131076705,test_nn
995,1.98,0.010930705,test_nn
996,1.984,0.008752016,test_nn
997,1.988,0.0065724077,test_nn
998,1.992,0.004390771,test_nn
999,1.996,0.0022076236,test_nn
1000,2.0,2.2703782e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1200/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 1200, "weight_testfn_obs": 1200, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 83013, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_10-11-55_970759_24514/artifacts/2024-10-12_10-11-58/fn_2024-10-12_10-11-58/working_dirs/fn_a6a12_00025_25_weight_soln_obs=1200_2024-10-12_10-11-58", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1200/diff.csv <==
,X_x,value,name
0,-2.0,4.235655e-05,diff
1,-1.996,0.0002756035,diff
2,-1.992,0.0005038236,diff
3,-1.988,0.0007269806,diff
4,-1.984,0.0009452095,diff
5,-1.98,0.0011578863,diff
6,-1.976,0.0013659913,diff
7,-1.972,0.0015692441,diff
8,-1.968,0.0017677061,diff
9,-1.964,0.0019613933,diff
10,-1.96,0.002150016,diff
11,-1.956,0.0023338068,diff
12,-1.952,0.0025130846,diff
13,-1.948,0.0026876554,diff
14,-1.944,0.0028579738,diff
15,-1.94,0.0030233003,diff
16,-1.936,0.0031844527,diff
17,-1.932,0.0033405572,diff
18,-1.928,0.0034926683,diff
19,-1.924,0.0036405325,diff
20,-1.92,0.0037837103,diff
21,-1.916,0.003923118,diff
22,-1.912,0.004057713,diff
23,-1.908,0.004188087,diff
24,-1.904,0.0043149404,diff
25,-1.9,0.004437439,diff
26,-1.896,0.004555598,diff
27,-1.892,0.004669696,diff
28,-1.888,0.004779976,diff
29,-1.884,0.0048866607,diff
30,-1.88,0.004989192,diff
31,-1.876,0.0050876364,diff
32,-1.872,0.005182363,diff
33,-1.868,0.0052735806,diff
34,-1.864,0.0053607,diff
35,-1.86,0.005444348,diff
36,-1.856,0.005524747,diff
37,-1.852,0.0056009814,diff
38,-1.848,0.0056738704,diff
39,-1.844,0.0057439357,diff
40,-1.84,0.0058094338,diff
41,-1.836,0.005872205,diff
42,-1.832,0.005931422,diff
43,-1.828,0.0059870407,diff
44,-1.824,0.0060396716,diff
45,-1.82,0.006089017,diff
46,-1.816,0.006135203,diff
47,-1.812,0.006178677,diff
48,-1.808,0.00621821,diff
49,-1.804,0.0062545687,diff
50,-1.8,0.0062888563,diff
51,-1.796,0.0063195974,diff
52,-1.792,0.006347567,diff
53,-1.788,0.00637272,diff
54,-1.784,0.0063946694,diff
55,-1.78,0.0064145178,diff
56,-1.776,0.0064310655,diff
57,-1.772,0.0064445287,diff
58,-1.768,0.0064556003,diff
59,-1.764,0.006464198,diff
60,-1.76,0.006469965,diff
61,-1.756,0.006473601,diff
62,-1.752,0.0064743906,diff
63,-1.748,0.006472796,diff
64,-1.744,0.006468475,diff
65,-1.74,0.0064620078,diff
66,-1.736,0.0064529777,diff
67,-1.732,0.0064416975,diff
68,-1.728,0.006428495,diff
69,-1.724,0.0064127147,diff
70,-1.72,0.0063947886,diff
71,-1.716,0.006374687,diff
72,-1.712,0.0063524693,diff
73,-1.708,0.0063283592,diff
74,-1.704,0.006302178,diff
75,-1.7,0.0062738806,diff
76,-1.696,0.006243378,diff
77,-1.692,0.0062111765,diff
78,-1.688,0.0061770827,diff
79,-1.684,0.0061410367,diff
80,-1.68,0.0061033666,diff
81,-1.676,0.0060641915,diff
82,-1.672,0.006022677,diff
83,-1.668,0.0059796423,diff
84,-1.664,0.005935237,diff
85,-1.66,0.005888641,diff
86,-1.656,0.0058410913,diff
87,-1.652,0.0057917982,diff
88,-1.648,0.0057406127,diff
89,-1.644,0.005688444,diff
90,-1.64,0.005634606,diff
91,-1.636,0.005579531,diff
92,-1.632,0.0055230707,diff
93,-1.628,0.0054652244,diff
94,-1.624,0.005406216,diff
95,-1.62,0.005345553,diff
96,-1.616,0.00528419,diff
97,-1.612,0.005221471,diff
98,-1.608,0.0051573515,diff
99,-1.604,0.005092159,diff
100,-1.6,0.0050261617,diff
101,-1.596,0.004958451,diff
102,-1.592,0.0048906356,diff
103,-1.588,0.004821405,diff
104,-1.584,0.0047516525,diff
105,-1.58,0.0046805292,diff
106,-1.576,0.004608333,diff
107,-1.572,0.004535511,diff
108,-1.568,0.0044621676,diff
109,-1.564,0.0043877065,diff
110,-1.56,0.004312694,diff
111,-1.556,0.004236847,diff
112,-1.552,0.004160404,diff
113,-1.548,0.00408341,diff
114,-1.544,0.0040054917,diff
115,-1.54,0.0039273202,diff
116,-1.536,0.003848493,diff
117,-1.532,0.0037689507,diff
118,-1.528,0.0036888719,diff
119,-1.524,0.0036084652,diff
120,-1.52,0.003527701,diff
121,-1.516,0.003446579,diff
122,-1.512,0.0033650696,diff
123,-1.508,0.003282845,diff
124,-1.504,0.0032007396,diff
125,-1.5,0.003117919,diff
126,-1.496,0.003035307,diff
127,-1.492,0.0029523373,diff
128,-1.488,0.0028689206,diff
129,-1.484,0.0027855635,diff
130,-1.48,0.0027023256,diff
131,-1.476,0.0026181936,diff
132,-1.472,0.002534777,diff
133,-1.468,0.0024505556,diff
134,-1.464,0.0023663938,diff
135,-1.46,0.0022827089,diff
136,-1.456,0.002198875,diff
137,-1.452,0.00211519,diff
138,-1.448,0.0020311177,diff
139,-1.444,0.0019476414,diff
140,-1.44,0.0018638074,diff
141,-1.436,0.0017804801,diff
142,-1.432,0.0016970932,diff
143,-1.428,0.0016137958,diff
144,-1.424,0.0015312731,diff
145,-1.42,0.0014484227,diff
146,-1.416,0.0013661981,diff
147,-1.412,0.0012837946,diff
148,-1.408,0.0012019575,diff
149,-1.404,0.0011202097,diff
150,-1.4,0.001039058,diff
151,-1.396,0.0009584129,diff
152,-1.392,0.000877887,diff
153,-1.388,0.00079759955,diff
154,-1.384,0.00071799755,diff
155,-1.38,0.0006391704,diff
156,-1.376,0.00056016445,diff
157,-1.372,0.0004823208,diff
158,-1.368,0.00040441751,diff
159,-1.364,0.0003272295,diff
160,-1.36,0.00025069714,diff
161,-1.356,0.00017488003,diff
162,-1.352,9.918213e-05,diff
163,-1.348,2.4467707e-05,diff
164,-1.344,-4.979968e-05,diff
165,-1.34,-0.00012364984,diff
166,-1.336,-0.00019651651,diff
167,-1.332,-0.00026884675,diff
168,-1.328,-0.0003401637,diff
169,-1.324,-0.00041121244,diff
170,-1.32,-0.00048148632,diff
171,-1.316,-0.0005504787,diff
172,-1.312,-0.00061911345,diff
173,-1.308,-0.00068721175,diff
174,-1.304,-0.0007542074,diff
175,-1.3,-0.00082048774,diff
176,-1.296,-0.00088626146,diff
177,-1.292,-0.0009510219,diff
178,-1.288,-0.0010145903,diff
179,-1.284,-0.0010772347,diff
180,-1.28,-0.0011394918,diff
181,-1.276,-0.0012007952,diff
182,-1.272,-0.0012612343,diff
183,-1.268,-0.0013202429,diff
184,-1.264,-0.0013791025,diff
185,-1.26,-0.0014363825,diff
186,-1.256,-0.0014930665,diff
187,-1.252,-0.0015488565,diff
188,-1.248,-0.0016035438,diff
189,-1.244,-0.0016573071,diff
190,-1.24,-0.0017100573,diff
191,-1.236,-0.0017619729,diff
192,-1.232,-0.00181216,diff
193,-1.228,-0.0018626153,diff
194,-1.224,-0.0019104183,diff
195,-1.22,-0.0019583404,diff
196,-1.216,-0.002004832,diff
197,-1.212,-0.0020504892,diff
198,-1.208,-0.0020947456,diff
199,-1.204,-0.0021383464,diff
200,-1.2,-0.0021805167,diff
201,-1.196,-0.0022220612,diff
202,-1.192,-0.0022619963,diff
203,-1.188,-0.002301097,diff
204,-1.184,-0.0023391545,diff
205,-1.18,-0.00237602,diff
206,-1.176,-0.0024116337,diff
207,-1.172,-0.0024463236,diff
208,-1.168,-0.0024802983,diff
209,-1.164,-0.0025122166,diff
210,-1.16,-0.002543509,diff
211,-1.156,-0.0025737882,diff
212,-1.152,-0.0026023388,diff
213,-1.148,-0.0026303828,diff
214,-1.144,-0.0026566088,diff
215,-1.14,-0.0026825368,diff
216,-1.136,-0.0027066767,diff
217,-1.132,-0.0027302206,diff
218,-1.128,-0.0027520359,diff
219,-1.124,-0.002772987,diff
220,-1.12,-0.0027925968,diff
221,-1.116,-0.0028110147,diff
222,-1.112,-0.0028284788,diff
223,-1.108,-0.0028447807,diff
224,-1.104,-0.0028597414,diff
225,-1.1,-0.0028735697,diff
226,-1.096,-0.0028861463,diff
227,-1.092,-0.002897501,diff
228,-1.088,-0.0029075742,diff
229,-1.084,-0.0029172301,diff
230,-1.08,-0.0029248,diff
231,-1.076,-0.0029317737,diff
232,-1.072,-0.002937317,diff
233,-1.068,-0.0029416382,diff
234,-1.064,-0.0029447973,diff
235,-1.06,-0.0029469728,diff
236,-1.056,-0.0029478073,diff
237,-1.052,-0.0029475093,diff
238,-1.048,-0.0029459596,diff
239,-1.044,-0.002943635,diff
240,-1.04,-0.0029396415,diff
241,-1.036,-0.0029346943,diff
242,-1.032,-0.0029289126,diff
243,-1.028,-0.0029213428,diff
244,-1.024,-0.0029128194,diff
245,-1.02,-0.0029037595,diff
246,-1.016,-0.0028930306,diff
247,-1.012,-0.0028811693,diff
248,-1.008,-0.0028679967,diff
249,-1.004,-0.00285393,diff
250,-1.0,-0.0028387904,diff
251,-0.996,-0.002822578,diff
252,-0.992,-0.002805233,diff
253,-0.988,-0.0027868748,diff
254,-0.984,-0.0027668476,diff
255,-0.98,-0.002746284,diff
256,-0.976,-0.0027246475,diff
257,-0.972,-0.0027021766,diff
258,-0.968,-0.0026775599,diff
259,-0.964,-0.0026529431,diff
260,-0.96,-0.002626896,diff
261,-0.956,-0.0025995374,diff
262,-0.952,-0.0025712252,diff
263,-0.948,-0.0025422573,diff
264,-0.944,-0.0025120974,diff
265,-0.94,-0.0024807453,diff
266,-0.936,-0.0024483204,diff
267,-0.932,-0.0024152994,diff
268,-0.928,-0.00238055,diff
269,-0.924,-0.0023454428,diff
270,-0.92,-0.0023088455,diff
271,-0.916,-0.0022720695,diff
272,-0.912,-0.0022338033,diff
273,-0.908,-0.0021945238,diff
274,-0.904,-0.0021542907,diff
275,-0.9,-0.0021132827,diff
276,-0.896,-0.0020712614,diff
277,-0.892,-0.0020285249,diff
278,-0.888,-0.0019843578,diff
279,-0.884,-0.0019398928,diff
280,-0.88,-0.0018945336,diff
281,-0.876,-0.0018478632,diff
282,-0.872,-0.0018005967,diff
283,-0.868,-0.0017521381,diff
284,-0.864,-0.0017035007,diff
285,-0.86,-0.0016538501,diff
286,-0.856,-0.0016031265,diff
287,-0.852,-0.0015516877,diff
288,-0.848,-0.0014995337,diff
289,-0.844,-0.0014463663,diff
290,-0.84,-0.0013927817,diff
291,-0.836,-0.0013382435,diff
292,-0.832,-0.0012829304,diff
293,-0.828,-0.0012267828,diff
294,-0.824,-0.0011702776,diff
295,-0.82,-0.0011131167,diff
296,-0.816,-0.0010550618,diff
297,-0.812,-0.0009960532,diff
298,-0.808,-0.000936985,diff
299,-0.804,-0.0008767843,diff
300,-0.8,-0.0008164644,diff
301,-0.796,-0.00075495243,diff
302,-0.792,-0.0006931424,diff
303,-0.788,-0.00063085556,diff
304,-0.784,-0.00056797266,diff
305,-0.78,-0.0005045533,diff
306,-0.776,-0.00044059753,diff
307,-0.772,-0.00037574768,diff
308,-0.768,-0.00031101704,diff
309,-0.764,-0.00024574995,diff
310,-0.76,-0.000179708,diff
311,-0.756,-0.000113129616,diff
312,-0.752,-4.6789646e-05,diff
313,-0.748,2.0682812e-05,diff
314,-0.744,8.815527e-05,diff
315,-0.74,0.00015580654,diff
316,-0.736,0.00022417307,diff
317,-0.732,0.00029218197,diff
318,-0.728,0.00036096573,diff
319,-0.724,0.00043034554,diff
320,-0.72,0.00049972534,diff
321,-0.716,0.0005694032,diff
322,-0.712,0.0006387234,diff
323,-0.708,0.0007093549,diff
324,-0.704,0.0007787943,diff
325,-0.7,0.0008494854,diff
326,-0.696,0.00091934204,diff
327,-0.692,0.0009901524,diff
328,-0.688,0.001060307,diff
329,-0.684,0.0011310577,diff
330,-0.68,0.0012013912,diff
331,-0.676,0.0012715459,diff
332,-0.672,0.0013417602,diff
333,-0.668,0.001412034,diff
334,-0.664,0.0014822483,diff
335,-0.66,0.0015524626,diff
336,-0.656,0.0016221404,diff
337,-0.652,0.0016918778,diff
338,-0.648,0.0017611384,diff
339,-0.644,0.0018301606,diff
340,-0.64,0.0018991232,diff
341,-0.636,0.0019676685,diff
342,-0.632,0.0020356774,diff
343,-0.628,0.00210315,diff
344,-0.624,0.0021702647,diff
345,-0.62,0.0022369027,diff
346,-0.616,0.0023030639,diff
347,-0.612,0.0023683906,diff
348,-0.608,0.002433896,diff
349,-0.604,0.002497971,diff
350,-0.6,0.0025615096,diff
351,-0.596,0.0026247501,diff
352,-0.592,0.0026863813,diff
353,-0.588,0.002747953,diff
354,-0.584,0.0028076768,diff
355,-0.58,0.0028672218,diff
356,-0.576,0.002925992,diff
357,-0.572,0.0029833913,diff
358,-0.568,0.0030395985,diff
359,-0.564,0.0030944943,diff
360,-0.56,0.003148377,diff
361,-0.556,0.0032013655,diff
362,-0.552,0.0032526255,diff
363,-0.548,0.0033025742,diff
364,-0.544,0.0033510327,diff
365,-0.54,0.0033980608,diff
366,-0.536,0.0034431815,diff
367,-0.532,0.003486812,diff
368,-0.528,0.0035290122,diff
369,-0.524,0.0035691857,diff
370,-0.52,0.0036075115,diff
371,-0.516,0.0036442876,diff
372,-0.512,0.0036789775,diff
373,-0.508,0.0037112832,diff
374,-0.504,0.0037414432,diff
375,-0.5,0.003769517,diff
376,-0.496,0.0037949681,diff
377,-0.492,0.003817916,diff
378,-0.488,0.0038389564,diff
379,-0.484,0.0038567185,diff
380,-0.48,0.003872037,diff
381,-0.476,0.0038846135,diff
382,-0.472,0.0038942695,diff
383,-0.468,0.0039007664,diff
384,-0.464,0.0039044619,diff
385,-0.46,0.0039049387,diff
386,-0.456,0.0039018393,diff
387,-0.452,0.0038953424,diff
388,-0.448,0.0038850904,diff
389,-0.444,0.0038712025,diff
390,-0.44,0.0038540363,diff
391,-0.436,0.0038321614,diff
392,-0.432,0.0038067698,diff
393,-0.428,0.0037768483,diff
394,-0.424,0.0037428737,diff
395,-0.42,0.0037037134,diff
396,-0.416,0.0036607385,diff
397,-0.412,0.0036129355,diff
398,-0.408,0.0035601854,diff
399,-0.404,0.0035018325,diff
400,-0.4,0.0034384131,diff
401,-0.396,0.0033699274,diff
402,-0.392,0.0032953024,diff
403,-0.388,0.0032154918,diff
404,-0.384,0.0031294823,diff
405,-0.38,0.003037274,diff
406,-0.376,0.0029389262,diff
407,-0.372,0.0028340816,diff
408,-0.368,0.0027226806,diff
409,-0.364,0.0026042461,diff
410,-0.36,0.0024787784,diff
411,-0.356,0.0023458004,diff
412,-0.352,0.0022057295,diff
413,-0.348,0.0020580292,diff
414,-0.344,0.0019015074,diff
415,-0.34,0.0017376542,diff
416,-0.336,0.0015650988,diff
417,-0.332,0.0013839602,diff
418,-0.328,0.0011940002,diff
419,-0.324,0.0009945035,diff
420,-0.32,0.00078582764,diff
421,-0.316,0.00056797266,diff
422,-0.312,0.0003399849,diff
423,-0.308,0.000101447105,diff
424,-0.304,-0.00014728308,diff
425,-0.3,-0.00040656328,diff
426,-0.296,-0.0006774068,diff
427,-0.292,-0.0009588003,diff
428,-0.288,-0.0012522936,diff
429,-0.284,-0.0015574098,diff
430,-0.28,-0.0018750429,diff
431,-0.276,-0.0022049546,diff
432,-0.272,-0.0025475621,diff
433,-0.268,-0.002904117,diff
434,-0.264,-0.003257811,diff
435,-0.26,-0.0035934448,diff
436,-0.256,-0.003911376,diff
437,-0.252,-0.004211426,diff
438,-0.248,-0.0044944286,diff
439,-0.244,-0.004761696,diff
440,-0.24,-0.0050116777,diff
441,-0.236,-0.0052455664,diff
442,-0.232,-0.0054638386,diff
443,-0.228,-0.005666673,diff
444,-0.224,-0.0058552027,diff
445,-0.22,-0.006028235,diff
446,-0.216,-0.006187856,diff
447,-0.212,-0.0063334107,diff
448,-0.208,-0.006465316,diff
449,-0.204,-0.0065844655,diff
450,-0.2,-0.006691158,diff
451,-0.196,-0.0067857504,diff
452,-0.192,-0.006867945,diff
453,-0.188,-0.00693959,diff
454,-0.184,-0.00699991,diff
455,-0.18,-0.007049918,diff
456,-0.176,-0.007089436,diff
457,-0.172,-0.007119596,diff
458,-0.168,-0.0071400404,diff
459,-0.164,-0.00715214,diff
460,-0.16,-0.007155478,diff
461,-0.156,-0.007151246,diff
462,-0.152,-0.007139027,diff
463,-0.148,-0.007119894,diff
464,-0.144,-0.007093787,diff
465,-0.14,-0.0070618987,diff
466,-0.136,-0.0070237517,diff
467,-0.132,-0.0069801807,diff
468,-0.128,-0.0069316626,diff
469,-0.124,-0.006878495,diff
470,-0.12,-0.0068212748,diff
471,-0.116,-0.0067599416,diff
472,-0.112,-0.0066955686,diff
473,-0.108,-0.006627798,diff
474,-0.104,-0.0065574646,diff
475,-0.1,-0.0064857006,diff
476,-0.096,-0.006410897,diff
477,-0.092,-0.006335616,diff
478,-0.088,-0.0062590837,diff
479,-0.084,-0.0061814785,diff
480,-0.08,-0.006103575,diff
481,-0.076,-0.0060259104,diff
482,-0.072,-0.0059483647,diff
483,-0.068,-0.005871594,diff
484,-0.064,-0.0057955384,diff
485,-0.06,-0.005720973,diff
486,-0.056,-0.005647719,diff
487,-0.052,-0.005576372,diff
488,-0.048,-0.00550735,diff
489,-0.044,-0.0054406524,diff
490,-0.04,-0.005376637,diff
491,-0.036,-0.005315304,diff
492,-0.032,-0.0052571893,diff
493,-0.028,-0.0052024126,diff
494,-0.024,-0.0051504374,diff
495,-0.02,-0.005102992,diff
496,-0.016,-0.005058646,diff
497,-0.012,-0.005018413,diff
498,-0.008,-0.004982114,diff
499,-0.004,-0.0049502254,diff
500,0.0,-0.004922509,diff
501,0.004,-0.004899025,diff
502,0.008,-0.004879594,diff
503,0.012,-0.0048650503,diff
504,0.016,-0.004854858,diff
505,0.02,-0.0048485994,diff
506,0.024,-0.004847288,diff
507,0.028,-0.004850149,diff
508,0.032,-0.0048570633,diff
509,0.036,-0.004868388,diff
510,0.04,-0.0048837066,diff
511,0.044,-0.004902959,diff
512,0.048,-0.0049266815,diff
513,0.052,-0.0049538016,diff
514,0.056,-0.004984379,diff
515,0.06,-0.0050183535,diff
516,0.064,-0.005055368,diff
517,0.068,-0.0050959587,diff
518,0.072,-0.005138397,diff
519,0.076,-0.0051837564,diff
520,0.08,-0.005231321,diff
521,0.084,-0.005280912,diff
522,0.088,-0.0053321123,diff
523,0.092,-0.0053842664,diff
524,0.096,-0.0054374933,diff
525,0.1,-0.0054918528,diff
526,0.104,-0.005546272,diff
527,0.108,-0.005600393,diff
528,0.112,-0.005653858,diff
529,0.116,-0.005706966,diff
530,0.12,-0.005758345,diff
531,0.124,-0.0058083534,diff
532,0.128,-0.0058564544,diff
533,0.132,-0.0059016943,diff
534,0.136,-0.005943954,diff
535,0.14,-0.0059833527,diff
536,0.144,-0.0060178638,diff
537,0.148,-0.006048858,diff
538,0.152,-0.0060746074,diff
539,0.156,-0.0060954094,diff
540,0.16,-0.0061104298,diff
541,0.164,-0.0061191916,diff
542,0.168,-0.00612092,diff
543,0.172,-0.00611639,diff
544,0.176,-0.006103575,diff
545,0.18,-0.006082773,diff
546,0.184,-0.006053567,diff
547,0.188,-0.00601542,diff
548,0.192,-0.005967438,diff
549,0.196,-0.005909562,diff
550,0.2,-0.005841315,diff
551,0.204,-0.0057621,diff
552,0.208,-0.005671799,diff
553,0.212,-0.005569577,diff
554,0.216,-0.0054550767,diff
555,0.22,-0.005327821,diff
556,0.224,-0.005187154,diff
557,0.228,-0.005032718,diff
558,0.232,-0.0048653483,diff
559,0.236,-0.0046830773,diff
560,0.24,-0.0044856668,diff
561,0.244,-0.0042734146,diff
562,0.248,-0.004045248,diff
563,0.252,-0.0038017035,diff
564,0.256,-0.0035409331,diff
565,0.26,-0.003263414,diff
566,0.264,-0.0029695034,diff
567,0.268,-0.0026574135,diff
568,0.272,-0.0023436546,diff
569,0.276,-0.002044201,diff
570,0.28,-0.001757741,diff
571,0.284,-0.0014848113,diff
572,0.288,-0.0012244582,diff
573,0.292,-0.0009765625,diff
574,0.296,-0.0007403493,diff
575,0.3,-0.0005158186,diff
576,0.304,-0.00030332804,diff
577,0.308,-0.00010198355,diff
578,0.312,8.9108944e-05,diff
579,0.316,0.00026899576,diff
580,0.32,0.00043922663,diff
581,0.324,0.0005994439,diff
582,0.328,0.00074988604,diff
583,0.332,0.00089108944,diff
584,0.336,0.0010226965,diff
585,0.34,0.0011461973,diff
586,0.344,0.0012608767,diff
587,0.348,0.0013680458,diff
588,0.352,0.0014665723,diff
589,0.356,0.0015570521,diff
590,0.36,0.0016409755,diff
591,0.364,0.0017172098,diff
592,0.368,0.0017868876,diff
593,0.372,0.0018497705,diff
594,0.376,0.0019060969,diff
595,0.38,0.001956284,diff
596,0.384,0.0020014644,diff
597,0.388,0.0020400882,diff
598,0.392,0.0020731091,diff
599,0.396,0.0021020174,diff
600,0.4,0.0021253228,diff
601,0.404,0.002143681,diff
602,0.408,0.0021580458,diff
603,0.412,0.0021677613,diff
604,0.416,0.0021737814,diff
605,0.42,0.00217551,diff
606,0.424,0.0021740198,diff
607,0.428,0.0021688938,diff
608,0.432,0.0021603107,diff
609,0.436,0.0021494627,diff
610,0.44,0.0021345615,diff
611,0.444,0.0021170378,diff
612,0.448,0.0020973682,diff
613,0.452,0.0020750165,diff
614,0.456,0.0020503998,diff
615,0.46,0.0020234585,diff
616,0.464,0.001994431,diff
617,0.468,0.0019634366,diff
618,0.472,0.0019307733,diff
619,0.476,0.0018958449,diff
620,0.48,0.0018598437,diff
621,0.484,0.0018216968,diff
622,0.488,0.0017828345,diff
623,0.492,0.0017415285,diff
624,0.496,0.0016991496,diff
625,0.5,0.0016564727,diff
626,0.504,0.0016111135,diff
627,0.508,0.0015652776,diff
628,0.512,0.0015178919,diff
629,0.516,0.0014693737,diff
630,0.52,0.001419723,diff
631,0.524,0.001368463,diff
632,0.528,0.0013164878,diff
633,0.532,0.0012631416,diff
634,0.536,0.0012087226,diff
635,0.54,0.0011531115,diff
636,0.544,0.0010964274,diff
637,0.548,0.0010391474,diff
638,0.552,0.0009796619,diff
639,0.556,0.00091946125,diff
640,0.56,0.0008572936,diff
641,0.564,0.0007946491,diff
642,0.568,0.0007304549,diff
643,0.572,0.0006648898,diff
644,0.576,0.00059843063,diff
645,0.58,0.0005300641,diff
646,0.584,0.00046044588,diff
647,0.588,0.00038933754,diff
648,0.592,0.0003169179,diff
649,0.596,0.00024348497,diff
650,0.6,0.00016772747,diff
651,0.604,9.095669e-05,diff
652,0.608,1.2755394e-05,diff
653,0.612,-6.723404e-05,diff
654,0.616,-0.00014823675,diff
655,0.62,-0.00023114681,diff
656,0.624,-0.0003157854,diff
657,0.628,-0.0004016757,diff
658,0.632,-0.0004887581,diff
659,0.636,-0.0005777478,diff
660,0.64,-0.0006676316,diff
661,0.644,-0.000759542,diff
662,0.648,-0.00085270405,diff
663,0.652,-0.0009470582,diff
664,0.656,-0.0010428429,diff
665,0.66,-0.001140058,diff
666,0.664,-0.0012384057,diff
667,0.668,-0.0013381839,diff
668,0.672,-0.0014390349,diff
669,0.676,-0.0015407205,diff
670,0.68,-0.0016435385,diff
671,0.684,-0.0017478466,diff
672,0.688,-0.0018526912,diff
673,0.692,-0.0019581914,diff
674,0.696,-0.0020651221,diff
675,0.7,-0.0021719933,diff
676,0.704,-0.00227952,diff
677,0.708,-0.00238806,diff
678,0.712,-0.0024966598,diff
679,0.716,-0.0026060343,diff
680,0.72,-0.0027148724,diff
681,0.724,-0.002824664,diff
682,0.728,-0.0029344559,diff
683,0.732,-0.0030439496,diff
684,0.736,-0.003153205,diff
685,0.74,-0.003262639,diff
686,0.744,-0.003371179,diff
687,0.748,-0.0034801364,diff
688,0.752,-0.003587842,diff
689,0.756,-0.0036950111,diff
690,0.76,-0.0038014054,diff
691,0.764,-0.0039075613,diff
692,0.768,-0.0040118694,diff
693,0.772,-0.004115641,diff
694,0.776,-0.0042182207,diff
695,0.78,-0.00431937,diff
696,0.784,-0.004419565,diff
697,0.788,-0.004518211,diff
698,0.792,-0.004614949,diff
699,0.796,-0.004710138,diff
700,0.8,-0.0048033,diff
701,0.804,-0.0048945546,diff
702,0.808,-0.0049846172,diff
703,0.812,-0.005072415,diff
704,0.816,-0.005157709,diff
705,0.82,-0.0052410364,diff
706,0.824,-0.0053224564,diff
707,0.828,-0.0054013133,diff
708,0.832,-0.005477488,diff
709,0.836,-0.005551338,diff
710,0.84,-0.0056222677,diff
711,0.844,-0.0056907535,diff
712,0.848,-0.005756736,diff
713,0.852,-0.005819857,diff
714,0.856,-0.005880475,diff
715,0.86,-0.005937338,diff
716,0.864,-0.0059922338,diff
717,0.868,-0.006043732,diff
718,0.872,-0.0060921907,diff
719,0.876,-0.006137669,diff
720,0.88,-0.0061802864,diff
721,0.884,-0.006219566,diff
722,0.888,-0.0062556267,diff
723,0.892,-0.0062886477,diff
724,0.896,-0.0063183308,diff
725,0.9,-0.006344855,diff
726,0.904,-0.00636822,diff
727,0.908,-0.006388068,diff
728,0.912,-0.0064053535,diff
729,0.916,-0.006418407,diff
730,0.92,-0.0064288974,diff
731,0.924,-0.0064355135,diff
732,0.928,-0.0064395666,diff
733,0.932,-0.0064403415,diff
734,0.936,-0.0064373612,diff
735,0.94,-0.0064315796,diff
736,0.944,-0.0064222813,diff
737,0.948,-0.006409943,diff
738,0.952,-0.0063948035,diff
739,0.956,-0.0063759685,diff
740,0.96,-0.0063539147,diff
741,0.964,-0.006329,diff
742,0.968,-0.0063011646,diff
743,0.972,-0.006270349,diff
744,0.976,-0.0062360168,diff
745,0.98,-0.0061991215,diff
746,0.984,-0.006159425,diff
747,0.988,-0.0061166286,diff
748,0.992,-0.0060708523,diff
749,0.996,-0.006023109,diff
750,1.0,-0.005971372,diff
751,1.004,-0.005918205,diff
752,1.008,-0.005861819,diff
753,1.012,-0.00580281,diff
754,1.016,-0.0057414174,diff
755,1.02,-0.0056774616,diff
756,1.024,-0.0056113005,diff
757,1.028,-0.0055423975,diff
758,1.032,-0.0054717064,diff
759,1.036,-0.005398333,diff
760,1.04,-0.0053235292,diff
761,1.044,-0.005246043,diff
762,1.048,-0.0051664114,diff
763,1.052,-0.0050854087,diff
764,1.056,-0.005001843,diff
765,1.06,-0.0049167275,diff
766,1.064,-0.004829854,diff
767,1.068,-0.0047411323,diff
768,1.072,-0.0046510696,diff
769,1.076,-0.0045591593,diff
770,1.08,-0.004465759,diff
771,1.084,-0.004371345,diff
772,1.088,-0.004275143,diff
773,1.092,-0.00417763,diff
774,1.096,-0.0040787756,diff
775,1.1,-0.003978938,diff
776,1.104,-0.0038780272,diff
777,1.108,-0.0037761033,diff
778,1.112,-0.0036738217,diff
779,1.116,-0.0035696626,diff
780,1.12,-0.0034654438,diff
781,1.124,-0.0033601224,diff
782,1.128,-0.0032545924,diff
783,1.132,-0.0031475723,diff
784,1.136,-0.003040135,diff
785,1.14,-0.0029323697,diff
786,1.144,-0.0028247833,diff
787,1.148,-0.002715975,diff
788,1.152,-0.0026070476,diff
789,1.156,-0.0024986863,diff
790,1.16,-0.0023895502,diff
791,1.164,-0.0022805333,diff
792,1.168,-0.0021704435,diff
793,1.172,-0.0020617545,diff
794,1.176,-0.00195238,diff
795,1.18,-0.0018434227,diff
796,1.184,-0.0017349124,diff
797,1.188,-0.0016259253,diff
798,1.192,-0.0015176237,diff
799,1.196,-0.0014098287,diff
800,1.2,-0.0013023615,diff
801,1.204,-0.001195401,diff
802,1.208,-0.0010884404,diff
803,1.212,-0.000982672,diff
804,1.216,-0.00087729096,diff
805,1.22,-0.000772357,diff
806,1.224,-0.0006686449,diff
807,1.228,-0.00056532025,diff
808,1.232,-0.00046247244,diff
809,1.236,-0.00036114454,diff
810,1.24,-0.0002604127,diff
811,1.244,-0.00016099215,diff
812,1.248,-6.222725e-05,diff
813,1.252,3.5613775e-05,diff
814,1.256,0.00013241172,diff
815,1.26,0.00022810698,diff
816,1.264,0.00032275915,diff
817,1.268,0.000415951,diff
818,1.272,0.0005079806,diff
819,1.276,0.0005992353,diff
820,1.28,0.00068873167,diff
821,1.284,0.0007767081,diff
822,1.288,0.0008637309,diff
823,1.292,0.000949651,diff
824,1.296,0.0010340512,diff
825,1.3,0.0011166632,diff
826,1.304,0.0011983216,diff
827,1.308,0.0012781024,diff
828,1.312,0.0013570487,diff
829,1.316,0.0014337301,diff
830,1.32,0.0015091896,diff
831,1.324,0.0015832186,diff
832,1.328,0.00165537,diff
833,1.332,0.0017261803,diff
834,1.336,0.0017956793,diff
835,1.34,0.0018633008,diff
836,1.344,0.0019291341,diff
837,1.348,0.001993388,diff
838,1.352,0.0020560622,diff
839,1.356,0.0021169186,diff
840,1.36,0.0021764338,diff
841,1.364,0.002234012,diff
842,1.368,0.0022898614,diff
843,1.372,0.0023439527,diff
844,1.376,0.002396524,diff
845,1.38,0.002447307,diff
846,1.384,0.002496034,diff
847,1.388,0.0025435984,diff
848,1.392,0.0025889277,diff
849,1.396,0.002632767,diff
850,1.4,0.002675116,diff
851,1.404,0.0027151704,diff
852,1.408,0.0027539134,diff
853,1.412,0.0027908087,diff
854,1.416,0.0028263032,diff
855,1.42,0.0028596222,diff
856,1.424,0.0028910637,diff
857,1.428,0.0029209256,diff
858,1.432,0.0029495656,diff
859,1.436,0.00297603,diff
860,1.44,0.0030007958,diff
861,1.444,0.0030238628,diff
862,1.448,0.003045559,diff
863,1.452,0.0030653179,diff
864,1.456,0.0030833185,diff
865,1.46,0.003099829,diff
866,1.464,0.003114432,diff
867,1.468,0.0031277835,diff
868,1.472,0.0031391084,diff
869,1.476,0.0031493902,diff
870,1.48,0.0031574667,diff
871,1.484,0.0031640232,diff
872,1.488,0.003169477,diff
873,1.492,0.003172785,diff
874,1.496,0.0031748712,diff
875,1.5,0.003175497,diff
876,1.504,0.0031745732,diff
877,1.508,0.0031722486,diff
878,1.512,0.0031681657,diff
879,1.516,0.0031625926,diff
880,1.52,0.0031556785,diff
881,1.524,0.003147632,diff
882,1.528,0.0031382143,diff
883,1.532,0.0031269789,diff
884,1.536,0.003114611,diff
885,1.54,0.0031010509,diff
886,1.544,0.0030858815,diff
887,1.548,0.0030696988,diff
888,1.552,0.0030523092,diff
889,1.556,0.003033474,diff
890,1.56,0.0030136704,diff
891,1.564,0.0029921234,diff
892,1.568,0.002969727,diff
893,1.572,0.0029463023,diff
894,1.576,0.0029215813,diff
895,1.58,0.002895832,diff
896,1.584,0.0028692782,diff
897,1.588,0.002841428,diff
898,1.592,0.0028126687,diff
899,1.596,0.0027828664,diff
900,1.6,0.002752304,diff
901,1.604,0.0027205348,diff
902,1.608,0.0026879162,diff
903,1.612,0.002654329,diff
904,1.616,0.0026200712,diff
905,1.62,0.0025850236,diff
906,1.624,0.0025486648,diff
907,1.628,0.0025122315,diff
908,1.632,0.0024747998,diff
909,1.636,0.0024368167,diff
910,1.64,0.002397716,diff
911,1.644,0.002358213,diff
912,1.648,0.0023180991,diff
913,1.652,0.0022776872,diff
914,1.656,0.002236545,diff
915,1.66,0.0021950006,diff
916,1.664,0.0021526217,diff
917,1.668,0.0021101087,diff
918,1.672,0.0020665377,diff
919,1.676,0.0020229518,diff
920,1.68,0.001979351,diff
921,1.684,0.0019353032,diff
922,1.688,0.0018904954,diff
923,1.692,0.0018459111,diff
924,1.696,0.0018005371,diff
925,1.7,0.0017552674,diff
926,1.704,0.0017099082,diff
927,1.708,0.001664266,diff
928,1.712,0.0016185194,diff
929,1.716,0.0015725195,diff
930,1.72,0.0015268922,diff
931,1.724,0.0014809072,diff
932,1.728,0.0014348477,diff
933,1.732,0.0013891011,diff
934,1.736,0.001343444,diff
935,1.74,0.0012975633,diff
936,1.744,0.0012522638,diff
937,1.748,0.0012068003,diff
938,1.752,0.00116162,diff
939,1.756,0.0011169612,diff
940,1.76,0.0010719895,diff
941,1.764,0.0010274202,diff
942,1.768,0.0009832233,diff
943,1.772,0.0009396821,diff
944,1.776,0.0008964911,diff
945,1.78,0.0008539036,diff
946,1.784,0.0008114353,diff
947,1.788,0.00076907873,diff
948,1.792,0.00072813034,diff
949,1.796,0.0006867498,diff
950,1.8,0.0006464049,diff
951,1.804,0.0006073639,diff
952,1.808,0.000567995,diff
953,1.812,0.0005297214,diff
954,1.816,0.0004922226,diff
955,1.82,0.00045530498,diff
956,1.824,0.00041899085,diff
957,1.828,0.00038368255,diff
958,1.832,0.00034917146,diff
959,1.836,0.00031596422,diff
960,1.84,0.00028288364,diff
961,1.844,0.0002513379,diff
962,1.848,0.00022056699,diff
963,1.852,0.00019027293,diff
964,1.856,0.00016169995,diff
965,1.86,0.00013396144,diff
966,1.864,0.000106841326,diff
967,1.868,8.162111e-05,diff
968,1.872,5.71087e-05,diff
969,1.876,3.373623e-05,diff
970,1.88,1.1965632e-05,diff
971,1.884,-9.287149e-06,diff
972,1.888,-2.8938055e-05,diff
973,1.892,-4.7422945e-05,diff
974,1.896,-6.4089894e-05,diff
975,1.9,-7.975474e-05,diff
976,1.904,-9.404495e-05,diff
977,1.908,-0.00010723248,diff
978,1.912,-0.00011822954,diff
979,1.916,-0.00012873486,diff
980,1.92,-0.00013681129,diff
981,1.924,-0.00014387816,diff
982,1.928,-0.00014911965,diff
983,1.932,-0.00015311688,diff
984,1.936,-0.00015543774,diff
985,1.94,-0.000156153,diff
986,1.944,-0.00015499815,diff
987,1.948,-0.00015237927,diff
988,1.952,-0.00014771894,diff
989,1.956,-0.00014171377,diff
990,1.96,-0.00013398379,diff
991,1.964,-0.0001242198,diff
992,1.968,-0.00011300668,diff
993,1.972,-9.917095e-05,diff
994,1.976,-8.4389e-05,diff
995,1.98,-6.7210756e-05,diff
996,1.984,-4.8068352e-05,diff
997,1.988,-2.7269125e-05,diff
998,1.992,-3.996305e-06,diff
999,1.996,2.0863721e-05,diff
1000,2.0,4.749745e-05,diff


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1200/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1200/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1200/sol_nn.csv <==
,X_x,value,name
0,-2.0,4.235655e-05,sol_nn
1,-1.996,0.0024191695,sol_nn
2,-1.992,0.0047910195,sol_nn
3,-1.988,0.0071577425,sol_nn
4,-1.984,0.009519601,sol_nn
5,-1.98,0.011875844,sol_nn
6,-1.976,0.014227578,sol_nn
7,-1.972,0.016574398,sol_nn
8,-1.968,0.018916426,sol_nn
9,-1.964,0.021253742,sol_nn
10,-1.96,0.02358593,sol_nn
11,-1.956,0.025913352,sol_nn
12,-1.952,0.028236195,sol_nn
13,-1.948,0.030554395,sol_nn
14,-1.944,0.03286828,sol_nn
15,-1.94,0.03517717,sol_nn
16,-1.936,0.037481956,sol_nn
17,-1.932,0.039781626,sol_nn
18,-1.928,0.042077366,sol_nn
19,-1.924,0.044368796,sol_nn
20,-1.92,0.046655603,sol_nn
21,-1.916,0.04893858,sol_nn
22,-1.912,0.051216803,sol_nn
23,-1.908,0.053490743,sol_nn
24,-1.904,0.055761162,sol_nn
25,-1.9,0.05802729,sol_nn
26,-1.896,0.060289014,sol_nn
27,-1.892,0.062546745,sol_nn
28,-1.888,0.06480059,sol_nn
29,-1.884,0.067050904,sol_nn
30,-1.88,0.069297,sol_nn
31,-1.876,0.071539015,sol_nn
32,-1.872,0.07377737,sol_nn
33,-1.868,0.07601215,sol_nn
34,-1.864,0.0782429,sol_nn
35,-1.86,0.080470115,sol_nn
36,-1.856,0.08269414,sol_nn
37,-1.852,0.08491395,sol_nn
38,-1.848,0.0871304,sol_nn
39,-1.844,0.08934409,sol_nn
40,-1.84,0.09155316,sol_nn
41,-1.836,0.09375956,sol_nn
42,-1.832,0.095962346,sol_nn
43,-1.828,0.09816159,sol_nn
44,-1.824,0.100357786,sol_nn
45,-1.82,0.1025507,sol_nn
46,-1.816,0.104740515,sol_nn
47,-1.812,0.10692755,sol_nn
48,-1.808,0.10911072,sol_nn
49,-1.804,0.11129064,sol_nn
50,-1.8,0.11346856,sol_nn
51,-1.796,0.11564287,sol_nn
52,-1.792,0.1178144,sol_nn
53,-1.788,0.11998318,sol_nn
54,-1.784,0.1221487,sol_nn
55,-1.78,0.12431218,sol_nn
56,-1.776,0.1264723,sol_nn
57,-1.772,0.12862939,sol_nn
58,-1.768,0.13078402,sol_nn
59,-1.764,0.13293618,sol_nn
60,-1.76,0.13508558,sol_nn
61,-1.756,0.13723278,sol_nn
62,-1.752,0.1393772,sol_nn
63,-1.748,0.14151917,sol_nn
64,-1.744,0.14365849,sol_nn
65,-1.74,0.14579558,sol_nn
66,-1.736,0.14793019,sol_nn
67,-1.732,0.15006247,sol_nn
68,-1.728,0.15219283,sol_nn
69,-1.724,0.15432069,sol_nn
70,-1.72,0.15644632,sol_nn
71,-1.716,0.15856984,sol_nn
72,-1.712,0.1606912,sol_nn
73,-1.708,0.16281071,sol_nn
74,-1.704,0.16492811,sol_nn
75,-1.7,0.16704337,sol_nn
76,-1.696,0.16915649,sol_nn
77,-1.692,0.17126787,sol_nn
78,-1.688,0.1733774,sol_nn
79,-1.684,0.17548493,sol_nn
80,-1.68,0.17759088,sol_nn
81,-1.676,0.17969526,sol_nn
82,-1.672,0.18179733,sol_nn
83,-1.668,0.18389791,sol_nn
84,-1.664,0.18599708,sol_nn
85,-1.66,0.18809411,sol_nn
86,-1.656,0.19019012,sol_nn
87,-1.652,0.19228446,sol_nn
88,-1.648,0.19437684,sol_nn
89,-1.644,0.19646823,sol_nn
90,-1.64,0.19855803,sol_nn
91,-1.636,0.20064652,sol_nn
92,-1.632,0.2027337,sol_nn
93,-1.628,0.20481941,sol_nn
94,-1.624,0.20690404,sol_nn
95,-1.62,0.20898694,sol_nn
96,-1.616,0.21106914,sol_nn
97,-1.612,0.21315005,sol_nn
98,-1.608,0.2152295,sol_nn
99,-1.604,0.21730794,sol_nn
100,-1.6,0.2193855,sol_nn
101,-1.596,0.22146143,sol_nn
102,-1.592,0.22353718,sol_nn
103,-1.588,0.22561151,sol_nn
104,-1.584,0.22768539,sol_nn
105,-1.58,0.22975783,sol_nn
106,-1.576,0.23182926,sol_nn
107,-1.572,0.23390001,sol_nn
108,-1.568,0.23597029,sol_nn
109,-1.564,0.2380394,sol_nn
110,-1.56,0.24010801,sol_nn
111,-1.556,0.24217573,sol_nn
112,-1.552,0.24424286,sol_nn
113,-1.548,0.24630949,sol_nn
114,-1.544,0.24837515,sol_nn
115,-1.54,0.2504406,sol_nn
116,-1.536,0.25250533,sol_nn
117,-1.532,0.2545694,sol_nn
118,-1.528,0.25663292,sol_nn
119,-1.524,0.25869608,sol_nn
120,-1.52,0.26075894,sol_nn
121,-1.516,0.26282138,sol_nn
122,-1.512,0.2648835,sol_nn
123,-1.508,0.26694486,sol_nn
124,-1.504,0.26900637,sol_nn
125,-1.5,0.2710671,sol_nn
126,-1.496,0.27312806,sol_nn
127,-1.492,0.2751887,sol_nn
128,-1.488,0.2772489,sol_nn
129,-1.484,0.27930915,sol_nn
130,-1.48,0.28136948,sol_nn
131,-1.476,0.28342897,sol_nn
132,-1.472,0.2854891,sol_nn
133,-1.468,0.28754848,sol_nn
134,-1.464,0.28960794,sol_nn
135,-1.46,0.29166782,sol_nn
136,-1.456,0.2937276,sol_nn
137,-1.452,0.29578748,sol_nn
138,-1.448,0.29784706,sol_nn
139,-1.444,0.29990715,sol_nn
140,-1.44,0.30196688,sol_nn
141,-1.436,0.30402717,sol_nn
142,-1.432,0.30608734,sol_nn
143,-1.428,0.3081477,sol_nn
144,-1.424,0.31020874,sol_nn
145,-1.42,0.3122695,sol_nn
146,-1.416,0.31433085,sol_nn
147,-1.412,0.31639206,sol_nn
148,-1.408,0.31845382,sol_nn
149,-1.404,0.32051563,sol_nn
150,-1.4,0.3225781,sol_nn
151,-1.396,0.32464102,sol_nn
152,-1.392,0.3267041,sol_nn
153,-1.388,0.32876742,sol_nn
154,-1.384,0.33083144,sol_nn
155,-1.38,0.33289617,sol_nn
156,-1.376,0.33496073,sol_nn
157,-1.372,0.3370265,sol_nn
158,-1.368,0.3390922,sol_nn
159,-1.364,0.34115863,sol_nn
160,-1.36,0.34322566,sol_nn
161,-1.356,0.34529346,sol_nn
162,-1.352,0.34736133,sol_nn
163,-1.348,0.3494302,sol_nn
164,-1.344,0.35149956,sol_nn
165,-1.34,0.35356927,sol_nn
166,-1.336,0.35564002,sol_nn
167,-1.332,0.35771126,sol_nn
168,-1.328,0.3597836,sol_nn
169,-1.324,0.3618561,sol_nn
170,-1.32,0.3639294,sol_nn
171,-1.316,0.36600402,sol_nn
172,-1.312,0.36807895,sol_nn
173,-1.308,0.3701545,sol_nn
174,-1.304,0.37223107,sol_nn
175,-1.3,0.3743084,sol_nn
176,-1.296,0.3763862,sol_nn
177,-1.292,0.378465,sol_nn
178,-1.288,0.38054508,sol_nn
179,-1.284,0.382626,sol_nn
180,-1.28,0.38470736,sol_nn
181,-1.276,0.38678962,sol_nn
182,-1.272,0.3888728,sol_nn
183,-1.268,0.3909574,sol_nn
184,-1.264,0.3930421,sol_nn
185,-1.26,0.39512843,sol_nn
186,-1.256,0.3972153,sol_nn
187,-1.252,0.39930314,sol_nn
188,-1.248,0.40139204,sol_nn
189,-1.244,0.4034819,sol_nn
190,-1.24,0.4055727,sol_nn
191,-1.236,0.40766442,sol_nn
192,-1.232,0.4097578,sol_nn
193,-1.228,0.41185093,sol_nn
194,-1.224,0.41394675,sol_nn
195,-1.22,0.4160424,sol_nn
196,-1.216,0.41813952,sol_nn
197,-1.212,0.42023742,sol_nn
198,-1.208,0.42233682,sol_nn
199,-1.204,0.42443678,sol_nn
200,-1.2,0.42653817,sol_nn
201,-1.196,0.42864025,sol_nn
202,-1.192,0.43074387,sol_nn
203,-1.188,0.43284842,sol_nn
204,-1.184,0.43495393,sol_nn
205,-1.18,0.43706068,sol_nn
206,-1.176,0.43916863,sol_nn
207,-1.172,0.4412775,sol_nn
208,-1.168,0.44338718,sol_nn
209,-1.164,0.44549882,sol_nn
210,-1.16,0.44761115,sol_nn
211,-1.156,0.44972444,sol_nn
212,-1.152,0.4518395,sol_nn
213,-1.148,0.45395505,sol_nn
214,-1.144,0.4560724,sol_nn
215,-1.14,0.45819008,sol_nn
216,-1.136,0.4603095,sol_nn
217,-1.132,0.46242958,sol_nn
218,-1.128,0.46455136,sol_nn
219,-1.124,0.46667403,sol_nn
220,-1.12,0.46879798,sol_nn
221,-1.116,0.47092313,sol_nn
222,-1.112,0.47304928,sol_nn
223,-1.108,0.47517657,sol_nn
224,-1.104,0.47730523,sol_nn
225,-1.1,0.47943497,sol_nn
226,-1.096,0.481566,sol_nn
227,-1.092,0.48369822,sol_nn
228,-1.088,0.48583174,sol_nn
229,-1.084,0.4879657,sol_nn
230,-1.08,0.4901017,sol_nn
231,-1.076,0.49223834,sol_nn
232,-1.072,0.49437636,sol_nn
233,-1.068,0.4965157,sol_nn
234,-1.064,0.49865606,sol_nn
235,-1.06,0.50079757,sol_nn
236,-1.056,0.5029403,sol_nn
237,-1.052,0.50508416,sol_nn
238,-1.048,0.5072293,sol_nn
239,-1.044,0.5093752,sol_nn
240,-1.04,0.5115228,sol_nn
241,-1.036,0.51367134,sol_nn
242,-1.032,0.51582074,sol_nn
243,-1.028,0.5179719,sol_nn
244,-1.024,0.52012396,sol_nn
245,-1.02,0.5222767,sol_nn
246,-1.016,0.524431,sol_nn
247,-1.012,0.5265865,sol_nn
248,-1.008,0.5287432,sol_nn
249,-1.004,0.5309009,sol_nn
250,-1.0,0.5330596,sol_nn
251,-0.996,0.5352194,sol_nn
252,-0.992,0.53738034,sol_nn
253,-0.988,0.5395423,sol_nn
254,-0.984,0.5417059,sol_nn
255,-0.98,0.54387003,sol_nn
256,-0.976,0.5460353,sol_nn
257,-0.972,0.5482014,sol_nn
258,-0.968,0.5503696,sol_nn
259,-0.964,0.5525378,sol_nn
260,-0.96,0.5547074,sol_nn
261,-0.956,0.5568784,sol_nn
262,-0.952,0.55905026,sol_nn
263,-0.948,0.56122285,sol_nn
264,-0.944,0.5633966,sol_nn
265,-0.94,0.5655715,sol_nn
266,-0.936,0.5677476,sol_nn
267,-0.932,0.56992424,sol_nn
268,-0.928,0.57210255,sol_nn
269,-0.924,0.5742812,sol_nn
270,-0.92,0.5764614,sol_nn
271,-0.916,0.5786418,sol_nn
272,-0.912,0.58082366,sol_nn
273,-0.908,0.5830065,sol_nn
274,-0.904,0.5851903,sol_nn
275,-0.9,0.587375,sol_nn
276,-0.896,0.58956057,sol_nn
277,-0.892,0.5917469,sol_nn
278,-0.888,0.59393466,sol_nn
279,-0.884,0.5961227,sol_nn
280,-0.88,0.59831166,sol_nn
281,-0.876,0.60050195,sol_nn
282,-0.872,0.6026928,sol_nn
283,-0.868,0.6048848,sol_nn
284,-0.864,0.607077,sol_nn
285,-0.86,0.6092703,sol_nn
286,-0.856,0.6114647,sol_nn
287,-0.852,0.6136597,sol_nn
288,-0.848,0.6158554,sol_nn
289,-0.844,0.6180522,sol_nn
290,-0.84,0.6202494,sol_nn
291,-0.836,0.6224475,sol_nn
292,-0.832,0.62464637,sol_nn
293,-0.828,0.6268461,sol_nn
294,-0.824,0.6290462,sol_nn
295,-0.82,0.63124704,sol_nn
296,-0.816,0.63344866,sol_nn
297,-0.812,0.63565123,sol_nn
298,-0.808,0.63785386,sol_nn
299,-0.804,0.6400577,sol_nn
300,-0.8,0.6422616,sol_nn
301,-0.796,0.6444667,sol_nn
302,-0.792,0.64667207,sol_nn
303,-0.788,0.648878,sol_nn
304,-0.784,0.6510845,sol_nn
305,-0.78,0.6532915,sol_nn
306,-0.776,0.65549904,sol_nn
307,-0.772,0.65770745,sol_nn
308,-0.768,0.6599158,sol_nn
309,-0.764,0.6621247,sol_nn
310,-0.76,0.6643343,sol_nn
311,-0.756,0.66654444,sol_nn
312,-0.752,0.6687544,sol_nn
313,-0.748,0.67096543,sol_nn
314,-0.744,0.6731765,sol_nn
315,-0.74,0.67538774,sol_nn
316,-0.736,0.6775997,sol_nn
317,-0.732,0.67981136,sol_nn
318,-0.728,0.68202376,sol_nn
319,-0.724,0.6842367,sol_nn
320,-0.72,0.68644965,sol_nn
321,-0.716,0.6886629,sol_nn
322,-0.712,0.6908758,sol_nn
323,-0.708,0.6930901,sol_nn
324,-0.704,0.6953031,sol_nn
325,-0.7,0.69751734,sol_nn
326,-0.696,0.6997309,sol_nn
327,-0.692,0.7019453,sol_nn
328,-0.688,0.704159,sol_nn
329,-0.684,0.70637333,sol_nn
330,-0.68,0.7085872,sol_nn
331,-0.676,0.710801,sol_nn
332,-0.672,0.71301484,sol_nn
333,-0.668,0.7152287,sol_nn
334,-0.664,0.71744245,sol_nn
335,-0.66,0.7196562,sol_nn
336,-0.656,0.7218696,sol_nn
337,-0.652,0.72408295,sol_nn
338,-0.648,0.72629577,sol_nn
339,-0.644,0.72850835,sol_nn
340,-0.64,0.73072094,sol_nn
341,-0.636,0.7329331,sol_nn
342,-0.632,0.7351447,sol_nn
343,-0.628,0.7373557,sol_nn
344,-0.624,0.7395664,sol_nn
345,-0.62,0.74177665,sol_nn
346,-0.616,0.7439865,sol_nn
347,-0.612,0.7461954,sol_nn
348,-0.608,0.74840444,sol_nn
349,-0.604,0.75061214,sol_nn
350,-0.6,0.75281924,sol_nn
351,-0.596,0.7550261,sol_nn
352,-0.592,0.7572313,sol_nn
353,-0.588,0.7594364,sol_nn
354,-0.584,0.7616398,sol_nn
355,-0.58,0.763843,sol_nn
356,-0.576,0.76604533,sol_nn
357,-0.572,0.7682463,sol_nn
358,-0.568,0.77044606,sol_nn
359,-0.564,0.7726446,sol_nn
360,-0.56,0.7748421,sol_nn
361,-0.556,0.77703863,sol_nn
362,-0.552,0.77923346,sol_nn
363,-0.548,0.781427,sol_nn
364,-0.544,0.78361905,sol_nn
365,-0.54,0.78580976,sol_nn
366,-0.536,0.78799844,sol_nn
367,-0.532,0.79018563,sol_nn
368,-0.528,0.79237145,sol_nn
369,-0.524,0.79455525,sol_nn
370,-0.52,0.79673713,sol_nn
371,-0.516,0.7989175,sol_nn
372,-0.512,0.8010957,sol_nn
373,-0.508,0.80327165,sol_nn
374,-0.504,0.80544543,sol_nn
375,-0.5,0.80761707,sol_nn
376,-0.496,0.80978614,sol_nn
377,-0.492,0.8119527,sol_nn
378,-0.488,0.8141173,sol_nn
379,-0.484,0.8162787,sol_nn
380,-0.48,0.8184376,sol_nn
381,-0.476,0.8205937,sol_nn
382,-0.472,0.822747,sol_nn
383,-0.468,0.8248971,sol_nn
384,-0.464,0.82704437,sol_nn
385,-0.46,0.8291884,sol_nn
386,-0.456,0.831329,sol_nn
387,-0.452,0.83346605,sol_nn
388,-0.448,0.8355994,sol_nn
389,-0.444,0.8377291,sol_nn
390,-0.44,0.8398555,sol_nn
391,-0.436,0.84197724,sol_nn
392,-0.432,0.8440954,sol_nn
393,-0.428,0.8462091,sol_nn
394,-0.424,0.8483187,sol_nn
395,-0.42,0.8504232,sol_nn
396,-0.416,0.8525238,sol_nn
397,-0.412,0.8546196,sol_nn
398,-0.408,0.85671043,sol_nn
399,-0.404,0.85879564,sol_nn
400,-0.4,0.86087584,sol_nn
401,-0.396,0.8629509,sol_nn
402,-0.392,0.8650199,sol_nn
403,-0.388,0.86708367,sol_nn
404,-0.384,0.8691412,sol_nn
405,-0.38,0.8711927,sol_nn
406,-0.376,0.87323797,sol_nn
407,-0.372,0.8752767,sol_nn
408,-0.368,0.87730885,sol_nn
409,-0.364,0.87933403,sol_nn
410,-0.36,0.8813521,sol_nn
411,-0.356,0.88336277,sol_nn
412,-0.352,0.88536626,sol_nn
413,-0.348,0.8873621,sol_nn
414,-0.344,0.8893492,sol_nn
415,-0.34,0.89132893,sol_nn
416,-0.336,0.89330006,sol_nn
417,-0.332,0.8952625,sol_nn
418,-0.328,0.8972161,sol_nn
419,-0.324,0.8991602,sol_nn
420,-0.32,0.90109515,sol_nn
421,-0.316,0.90302086,sol_nn
422,-0.312,0.90493643,sol_nn
423,-0.308,0.9068415,sol_nn
424,-0.304,0.90873635,sol_nn
425,-0.3,0.91062075,sol_nn
426,-0.296,0.91249347,sol_nn
427,-0.292,0.91435564,sol_nn
428,-0.288,0.91620576,sol_nn
429,-0.284,0.9180442,sol_nn
430,-0.28,0.9198702,sol_nn
431,-0.276,0.92168385,sol_nn
432,-0.272,0.9234848,sol_nn
433,-0.268,0.92527187,sol_nn
434,-0.264,0.9270462,sol_nn
435,-0.26,0.92880654,sol_nn
436,-0.256,0.9305526,sol_nn
437,-0.252,0.9322846,sol_nn
438,-0.248,0.93400156,sol_nn
439,-0.244,0.9357023,sol_nn
440,-0.24,0.9373883,sol_nn
441,-0.236,0.9390584,sol_nn
442,-0.232,0.94071215,sol_nn
443,-0.228,0.9423493,sol_nn
444,-0.224,0.9439688,sol_nn
445,-0.22,0.9455718,sol_nn
446,-0.216,0.94715613,sol_nn
447,-0.212,0.9487226,sol_nn
448,-0.208,0.95027065,sol_nn
449,-0.204,0.9517995,sol_nn
450,-0.2,0.9533088,sol_nn
451,-0.196,0.9547982,sol_nn
452,-0.192,0.9562681,sol_nn
453,-0.188,0.9577164,sol_nn
454,-0.184,0.9591441,sol_nn
455,-0.18,0.96055007,sol_nn
456,-0.176,0.96193457,sol_nn
457,-0.172,0.9632964,sol_nn
458,-0.168,0.96463597,sol_nn
459,-0.164,0.96595186,sol_nn
460,-0.16,0.9672445,sol_nn
461,-0.156,0.9685128,sol_nn
462,-0.152,0.96975696,sol_nn
463,-0.148,0.9709761,sol_nn
464,-0.144,0.97217023,sol_nn
465,-0.14,0.9733381,sol_nn
466,-0.136,0.9744803,sol_nn
467,-0.132,0.97559583,sol_nn
468,-0.128,0.97668433,sol_nn
469,-0.124,0.97774553,sol_nn
470,-0.12,0.9787787,sol_nn
471,-0.116,0.9797841,sol_nn
472,-0.112,0.98076046,sol_nn
473,-0.108,0.9817082,sol_nn
474,-0.104,0.98262656,sol_nn
475,-0.1,0.9835143,sol_nn
476,-0.096,0.9843731,sol_nn
477,-0.092,0.9852004,sol_nn
478,-0.088,0.9859969,sol_nn
479,-0.084,0.9867625,sol_nn
480,-0.08,0.98749644,sol_nn
481,-0.076,0.9881981,sol_nn
482,-0.072,0.98886764,sol_nn
483,-0.068,0.9895044,sol_nn
484,-0.064,0.9901085,sol_nn
485,-0.06,0.990679,sol_nn
486,-0.056,0.9912163,sol_nn
487,-0.052,0.9917196,sol_nn
488,-0.048,0.99218863,sol_nn
489,-0.044,0.9926233,sol_nn
490,-0.04,0.99302334,sol_nn
491,-0.036,0.9933887,sol_nn
492,-0.032,0.9937188,sol_nn
493,-0.028,0.9940136,sol_nn
494,-0.024,0.99427354,sol_nn
495,-0.02,0.994497,sol_nn
496,-0.016,0.99468535,sol_nn
497,-0.012,0.9948376,sol_nn
498,-0.008,0.9949539,sol_nn
499,-0.004,0.9950338,sol_nn
500,0.0,0.9950775,sol_nn
501,0.004,0.995085,sol_nn
502,0.008,0.9950564,sol_nn
503,0.012,0.99499094,sol_nn
504,0.016,0.99488914,sol_nn
505,0.02,0.9947514,sol_nn
506,0.024,0.9945767,sol_nn
507,0.028,0.9943659,sol_nn
508,0.032,0.9941189,sol_nn
509,0.036,0.9938356,sol_nn
510,0.04,0.99351627,sol_nn
511,0.044,0.993161,sol_nn
512,0.048,0.9927693,sol_nn
513,0.052,0.9923422,sol_nn
514,0.056,0.99187964,sol_nn
515,0.06,0.99138165,sol_nn
516,0.064,0.99084866,sol_nn
517,0.068,0.99028003,sol_nn
518,0.072,0.9896776,sol_nn
519,0.076,0.98904026,sol_nn
520,0.08,0.9883687,sol_nn
521,0.084,0.9876631,sol_nn
522,0.088,0.9869239,sol_nn
523,0.092,0.98615175,sol_nn
524,0.096,0.9853465,sol_nn
525,0.1,0.98450816,sol_nn
526,0.104,0.98363775,sol_nn
527,0.108,0.98273563,sol_nn
528,0.112,0.98180217,sol_nn
529,0.116,0.98083705,sol_nn
530,0.12,0.97984165,sol_nn
531,0.124,0.9788157,sol_nn
532,0.128,0.97775954,sol_nn
533,0.132,0.9766743,sol_nn
534,0.136,0.97556007,sol_nn
535,0.14,0.9744167,sol_nn
536,0.144,0.97324616,sol_nn
537,0.148,0.97204715,sol_nn
538,0.152,0.9708214,sol_nn
539,0.156,0.9695686,sol_nn
540,0.16,0.96828955,sol_nn
541,0.164,0.9669848,sol_nn
542,0.168,0.9656551,sol_nn
543,0.172,0.9642996,sol_nn
544,0.176,0.9629204,sol_nn
545,0.18,0.9615172,sol_nn
546,0.184,0.96009046,sol_nn
547,0.188,0.9586406,sol_nn
548,0.192,0.9571686,sol_nn
549,0.196,0.9556744,sol_nn
550,0.2,0.95415866,sol_nn
551,0.204,0.9526219,sol_nn
552,0.208,0.95106417,sol_nn
553,0.212,0.94948643,sol_nn
554,0.216,0.9478889,sol_nn
555,0.22,0.9462722,sol_nn
556,0.224,0.9446368,sol_nn
557,0.228,0.94298327,sol_nn
558,0.232,0.94131064,sol_nn
559,0.236,0.9396209,sol_nn
560,0.24,0.9379143,sol_nn
561,0.244,0.9361906,sol_nn
562,0.248,0.93445075,sol_nn
563,0.252,0.9326943,sol_nn
564,0.256,0.93092304,sol_nn
565,0.26,0.9291366,sol_nn
566,0.264,0.9273345,sol_nn
567,0.268,0.9255186,sol_nn
568,0.272,0.9236887,sol_nn
569,0.276,0.9218446,sol_nn
570,0.28,0.9199875,sol_nn
571,0.284,0.9181168,sol_nn
572,0.288,0.9162336,sol_nn
573,0.292,0.9143379,sol_nn
574,0.296,0.9124305,sol_nn
575,0.3,0.9105115,sol_nn
576,0.304,0.9085803,sol_nn
577,0.308,0.9066381,sol_nn
578,0.312,0.90468556,sol_nn
579,0.316,0.9027219,sol_nn
580,0.32,0.90074855,sol_nn
581,0.324,0.89876515,sol_nn
582,0.328,0.89677197,sol_nn
583,0.332,0.8947696,sol_nn
584,0.336,0.89275765,sol_nn
585,0.34,0.8907375,sol_nn
586,0.344,0.8887086,sol_nn
587,0.348,0.88667214,sol_nn
588,0.352,0.8846271,sol_nn
589,0.356,0.882574,sol_nn
590,0.36,0.8805143,sol_nn
591,0.364,0.878447,sol_nn
592,0.368,0.87637305,sol_nn
593,0.372,0.8742924,sol_nn
594,0.376,0.87220514,sol_nn
595,0.38,0.8701117,sol_nn
596,0.384,0.8680132,sol_nn
597,0.388,0.86590827,sol_nn
598,0.392,0.8637977,sol_nn
599,0.396,0.861683,sol_nn
600,0.4,0.85956275,sol_nn
601,0.404,0.8574375,sol_nn
602,0.408,0.8553083,sol_nn
603,0.412,0.85317445,sol_nn
604,0.416,0.85103685,sol_nn
605,0.42,0.848895,sol_nn
606,0.424,0.84674984,sol_nn
607,0.428,0.84460115,sol_nn
608,0.432,0.84244895,sol_nn
609,0.436,0.84029454,sol_nn
610,0.44,0.838136,sol_nn
611,0.444,0.83597493,sol_nn
612,0.448,0.8338117,sol_nn
613,0.452,0.8316457,sol_nn
614,0.456,0.82947755,sol_nn
615,0.46,0.8273069,sol_nn
616,0.464,0.82513434,sol_nn
617,0.468,0.8229598,sol_nn
618,0.472,0.8207835,sol_nn
619,0.476,0.81860495,sol_nn
620,0.48,0.8164254,sol_nn
621,0.484,0.8142437,sol_nn
622,0.488,0.8120612,sol_nn
623,0.492,0.8098763,sol_nn
624,0.496,0.8076903,sol_nn
625,0.5,0.805504,sol_nn
626,0.504,0.8033151,sol_nn
627,0.508,0.80112565,sol_nn
628,0.512,0.79893464,sol_nn
629,0.516,0.79674256,sol_nn
630,0.52,0.79454935,sol_nn
631,0.524,0.7923545,sol_nn
632,0.528,0.7901589,sol_nn
633,0.532,0.78796196,sol_nn
634,0.536,0.785764,sol_nn
635,0.54,0.7835648,sol_nn
636,0.544,0.78136444,sol_nn
637,0.548,0.7791636,sol_nn
638,0.552,0.7769605,sol_nn
639,0.556,0.7747567,sol_nn
640,0.56,0.772551,sol_nn
641,0.564,0.77034473,sol_nn
642,0.568,0.7681369,sol_nn
643,0.572,0.7659278,sol_nn
644,0.576,0.7637178,sol_nn
645,0.58,0.76150584,sol_nn
646,0.584,0.75929254,sol_nn
647,0.588,0.7570778,sol_nn
648,0.592,0.75486183,sol_nn
649,0.596,0.75264484,sol_nn
650,0.6,0.75042546,sol_nn
651,0.604,0.7482051,sol_nn
652,0.608,0.7459833,sol_nn
653,0.612,0.74375975,sol_nn
654,0.616,0.7415352,sol_nn
655,0.62,0.7393086,sol_nn
656,0.624,0.73708034,sol_nn
657,0.628,0.7348509,sol_nn
658,0.632,0.73262024,sol_nn
659,0.636,0.7303877,sol_nn
660,0.64,0.7281542,sol_nn
661,0.644,0.72591865,sol_nn
662,0.648,0.7236819,sol_nn
663,0.652,0.721444,sol_nn
664,0.656,0.7192046,sol_nn
665,0.66,0.7169637,sol_nn
666,0.664,0.7147218,sol_nn
667,0.668,0.71247846,sol_nn
668,0.672,0.71023405,sol_nn
669,0.676,0.70798874,sol_nn
670,0.68,0.7057423,sol_nn
671,0.684,0.7034944,sol_nn
672,0.688,0.701246,sol_nn
673,0.692,0.69899696,sol_nn
674,0.696,0.6967464,sol_nn
675,0.7,0.69449586,sol_nn
676,0.704,0.69224477,sol_nn
677,0.708,0.68999267,sol_nn
678,0.712,0.68774045,sol_nn
679,0.716,0.68548745,sol_nn
680,0.72,0.68323505,sol_nn
681,0.724,0.6809817,sol_nn
682,0.728,0.67872834,sol_nn
683,0.732,0.6764752,sol_nn
684,0.736,0.67422235,sol_nn
685,0.74,0.6719693,sol_nn
686,0.744,0.6697172,sol_nn
687,0.748,0.6674646,sol_nn
688,0.752,0.66521335,sol_nn
689,0.756,0.66296256,sol_nn
690,0.76,0.6607126,sol_nn
691,0.764,0.6584629,sol_nn
692,0.768,0.65621495,sol_nn
693,0.772,0.65396756,sol_nn
694,0.776,0.6517214,sol_nn
695,0.78,0.6494767,sol_nn
696,0.784,0.6472329,sol_nn
697,0.788,0.6449906,sol_nn
698,0.792,0.64275026,sol_nn
699,0.796,0.6405115,sol_nn
700,0.8,0.6382748,sol_nn
701,0.804,0.6360399,sol_nn
702,0.808,0.6338062,sol_nn
703,0.812,0.63157487,sol_nn
704,0.816,0.629346,sol_nn
705,0.82,0.6271191,sol_nn
706,0.824,0.624894,sol_nn
707,0.828,0.62267154,sol_nn
708,0.832,0.6204518,sol_nn
709,0.836,0.6182344,sol_nn
710,0.84,0.6160199,sol_nn
711,0.844,0.6138078,sol_nn
712,0.848,0.6115982,sol_nn
713,0.852,0.6093915,sol_nn
714,0.856,0.60718733,sol_nn
715,0.86,0.6049868,sol_nn
716,0.864,0.60278827,sol_nn
717,0.868,0.6005932,sol_nn
718,0.872,0.5984012,sol_nn
719,0.876,0.59621215,sol_nn
720,0.88,0.5940259,sol_nn
721,0.884,0.591843,sol_nn
722,0.888,0.5896634,sol_nn
723,0.892,0.5874868,sol_nn
724,0.896,0.5853135,sol_nn
725,0.9,0.5831434,sol_nn
726,0.904,0.58097637,sol_nn
727,0.908,0.57881296,sol_nn
728,0.912,0.5766521,sol_nn
729,0.916,0.57449543,sol_nn
730,0.92,0.5723413,sol_nn
731,0.924,0.57019114,sol_nn
732,0.928,0.56804353,sol_nn
733,0.932,0.5658992,sol_nn
734,0.936,0.56375855,sol_nn
735,0.94,0.56162065,sol_nn
736,0.944,0.5594864,sol_nn
737,0.948,0.55735517,sol_nn
738,0.952,0.5552267,sol_nn
739,0.956,0.55310196,sol_nn
740,0.96,0.5509804,sol_nn
741,0.964,0.54886174,sol_nn
742,0.968,0.546746,sol_nn
743,0.972,0.5446332,sol_nn
744,0.976,0.5425239,sol_nn
745,0.98,0.5404172,sol_nn
746,0.984,0.5383133,sol_nn
747,0.988,0.53621256,sol_nn
748,0.992,0.5341147,sol_nn
749,0.996,0.53201884,sol_nn
750,1.0,0.529927,sol_nn
751,1.004,0.5278366,sol_nn
752,1.008,0.5257494,sol_nn
753,1.012,0.52366483,sol_nn
754,1.016,0.5215826,sol_nn
755,1.02,0.519503,sol_nn
756,1.024,0.5174255,sol_nn
757,1.028,0.5153508,sol_nn
758,1.032,0.51327795,sol_nn
759,1.036,0.5112077,sol_nn
760,1.04,0.50913894,sol_nn
761,1.044,0.5070728,sol_nn
762,1.048,0.5050089,sol_nn
763,1.052,0.50294626,sol_nn
764,1.056,0.50088626,sol_nn
765,1.06,0.49882782,sol_nn
766,1.064,0.496771,sol_nn
767,1.068,0.4947162,sol_nn
768,1.072,0.4926626,sol_nn
769,1.076,0.49061096,sol_nn
770,1.08,0.48856074,sol_nn
771,1.084,0.4865116,sol_nn
772,1.088,0.48446417,sol_nn
773,1.092,0.4824181,sol_nn
774,1.096,0.48037338,sol_nn
775,1.1,0.4783296,sol_nn
776,1.104,0.47628695,sol_nn
777,1.108,0.47424525,sol_nn
778,1.112,0.47220394,sol_nn
779,1.116,0.47016448,sol_nn
780,1.12,0.46812513,sol_nn
781,1.124,0.4660869,sol_nn
782,1.128,0.4640488,sol_nn
783,1.132,0.46201223,sol_nn
784,1.136,0.45997605,sol_nn
785,1.14,0.45794025,sol_nn
786,1.144,0.45590422,sol_nn
787,1.148,0.45386946,sol_nn
788,1.152,0.4518348,sol_nn
789,1.156,0.44979954,sol_nn
790,1.16,0.4477651,sol_nn
791,1.164,0.4457305,sol_nn
792,1.168,0.44369704,sol_nn
793,1.172,0.44166207,sol_nn
794,1.176,0.4396279,sol_nn
795,1.18,0.43759328,sol_nn
796,1.184,0.43555817,sol_nn
797,1.188,0.4335236,sol_nn
798,1.192,0.43148825,sol_nn
799,1.196,0.42945248,sol_nn
800,1.2,0.42741632,sol_nn
801,1.204,0.42537972,sol_nn
802,1.208,0.42334312,sol_nn
803,1.212,0.42130524,sol_nn
804,1.216,0.41926706,sol_nn
805,1.22,0.41722837,sol_nn
806,1.224,0.41518852,sol_nn
807,1.228,0.41314822,sol_nn
808,1.232,0.41110748,sol_nn
809,1.236,0.40906525,sol_nn
810,1.24,0.40702236,sol_nn
811,1.244,0.40497822,sol_nn
812,1.248,0.40293336,sol_nn
813,1.252,0.4008876,sol_nn
814,1.256,0.39884079,sol_nn
815,1.26,0.39679292,sol_nn
816,1.264,0.39474395,sol_nn
817,1.268,0.39269358,sol_nn
818,1.272,0.39064202,sol_nn
819,1.276,0.38858965,sol_nn
820,1.28,0.38653558,sol_nn
821,1.284,0.38447994,sol_nn
822,1.288,0.3824234,sol_nn
823,1.292,0.38036567,sol_nn
824,1.296,0.3783065,sol_nn
825,1.3,0.37624556,sol_nn
826,1.304,0.3741836,sol_nn
827,1.308,0.3721198,sol_nn
828,1.312,0.3700551,sol_nn
829,1.316,0.36798823,sol_nn
830,1.32,0.36592007,sol_nn
831,1.324,0.36385053,sol_nn
832,1.328,0.36177912,sol_nn
833,1.332,0.35970628,sol_nn
834,1.336,0.35763222,sol_nn
835,1.34,0.35555622,sol_nn
836,1.344,0.3534785,sol_nn
837,1.348,0.35139912,sol_nn
838,1.352,0.3493182,sol_nn
839,1.356,0.3472355,sol_nn
840,1.36,0.3451514,sol_nn
841,1.364,0.3430654,sol_nn
842,1.368,0.34097764,sol_nn
843,1.372,0.33888814,sol_nn
844,1.376,0.3367971,sol_nn
845,1.38,0.3347043,sol_nn
846,1.384,0.33260947,sol_nn
847,1.388,0.33051342,sol_nn
848,1.392,0.32841516,sol_nn
849,1.396,0.32631537,sol_nn
850,1.4,0.32421416,sol_nn
851,1.404,0.3221106,sol_nn
852,1.408,0.32000577,sol_nn
853,1.412,0.31789908,sol_nn
854,1.416,0.31579095,sol_nn
855,1.42,0.3136807,sol_nn
856,1.424,0.31156853,sol_nn
857,1.428,0.30945483,sol_nn
858,1.432,0.30733982,sol_nn
859,1.436,0.30522272,sol_nn
860,1.44,0.30310386,sol_nn
861,1.444,0.30098337,sol_nn
862,1.448,0.2988615,sol_nn
863,1.452,0.2967376,sol_nn
864,1.456,0.29461205,sol_nn
865,1.46,0.29248494,sol_nn
866,1.464,0.29035598,sol_nn
867,1.468,0.2882257,sol_nn
868,1.472,0.28609344,sol_nn
869,1.476,0.28396016,sol_nn
870,1.48,0.28182462,sol_nn
871,1.484,0.2796876,sol_nn
872,1.488,0.27754945,sol_nn
873,1.492,0.27540916,sol_nn
874,1.496,0.27326763,sol_nn
875,1.5,0.2711247,sol_nn
876,1.504,0.2689802,sol_nn
877,1.508,0.26683426,sol_nn
878,1.512,0.26468658,sol_nn
879,1.516,0.2625374,sol_nn
880,1.52,0.2603869,sol_nn
881,1.524,0.25823525,sol_nn
882,1.528,0.25608227,sol_nn
883,1.532,0.25392744,sol_nn
884,1.536,0.25177145,sol_nn
885,1.54,0.24961433,sol_nn
886,1.544,0.24745554,sol_nn
887,1.548,0.24529578,sol_nn
888,1.552,0.24313477,sol_nn
889,1.556,0.24097236,sol_nn
890,1.56,0.23880899,sol_nn
891,1.564,0.23664382,sol_nn
892,1.568,0.23447785,sol_nn
893,1.572,0.2323108,sol_nn
894,1.576,0.2301425,sol_nn
895,1.58,0.22797313,sol_nn
896,1.584,0.22580302,sol_nn
897,1.588,0.22363153,sol_nn
898,1.592,0.22145921,sol_nn
899,1.596,0.21928585,sol_nn
900,1.6,0.21711165,sol_nn
901,1.604,0.21493632,sol_nn
902,1.608,0.21276006,sol_nn
903,1.612,0.21058291,sol_nn
904,1.616,0.20840502,sol_nn
905,1.62,0.20622641,sol_nn
906,1.624,0.20404649,sol_nn
907,1.628,0.20186642,sol_nn
908,1.632,0.19968542,sol_nn
909,1.636,0.1975038,sol_nn
910,1.64,0.19532114,sol_nn
911,1.644,0.193138,sol_nn
912,1.648,0.19095433,sol_nn
913,1.652,0.18877035,sol_nn
914,1.656,0.18658558,sol_nn
915,1.66,0.18440047,sol_nn
916,1.664,0.18221447,sol_nn
917,1.668,0.18002838,sol_nn
918,1.672,0.17784119,sol_nn
919,1.676,0.17565402,sol_nn
920,1.68,0.17346686,sol_nn
921,1.684,0.17127919,sol_nn
922,1.688,0.1690908,sol_nn
923,1.692,0.1669026,sol_nn
924,1.696,0.16471365,sol_nn
925,1.7,0.16252476,sol_nn
926,1.704,0.16033584,sol_nn
927,1.708,0.15814662,sol_nn
928,1.712,0.15595725,sol_nn
929,1.716,0.15376768,sol_nn
930,1.72,0.15157843,sol_nn
931,1.724,0.14938888,sol_nn
932,1.728,0.14719918,sol_nn
933,1.732,0.14500988,sol_nn
934,1.736,0.14282066,sol_nn
935,1.74,0.14063114,sol_nn
936,1.744,0.13844228,sol_nn
937,1.748,0.13625318,sol_nn
938,1.752,0.13406444,sol_nn
939,1.756,0.13187614,sol_nn
940,1.76,0.1296876,sol_nn
941,1.764,0.1274994,sol_nn
942,1.768,0.12531164,sol_nn
943,1.772,0.12312454,sol_nn
944,1.776,0.12093772,sol_nn
945,1.78,0.11875156,sol_nn
946,1.784,0.116565466,sol_nn
947,1.788,0.11437954,sol_nn
948,1.792,0.11219496,sol_nn
949,1.796,0.11001002,sol_nn
950,1.8,0.107826106,sol_nn
951,1.804,0.10564344,sol_nn
952,1.808,0.103460506,sol_nn
953,1.812,0.101278596,sol_nn
954,1.816,0.099097535,sol_nn
955,1.82,0.09691699,sol_nn
956,1.824,0.094737105,sol_nn
957,1.828,0.092558235,sol_nn
958,1.832,0.090380095,sol_nn
959,1.836,0.08820332,sol_nn
960,1.84,0.08602661,sol_nn
961,1.844,0.083851494,sol_nn
962,1.848,0.081677094,sol_nn
963,1.852,0.07950324,sol_nn
964,1.856,0.077331096,sol_nn
965,1.86,0.07515973,sol_nn
966,1.864,0.07298904,sol_nn
967,1.868,0.07082019,sol_nn
968,1.872,0.068652116,sol_nn
969,1.876,0.066485114,sol_nn
970,1.88,0.064319775,sol_nn
971,1.884,0.062154956,sol_nn
972,1.888,0.059991676,sol_nn
973,1.892,0.057829626,sol_nn
974,1.896,0.055669326,sol_nn
975,1.9,0.053510096,sol_nn
976,1.904,0.051352177,sol_nn
977,1.908,0.049195424,sol_nn
978,1.912,0.04704086,sol_nn
979,1.916,0.044886727,sol_nn
980,1.92,0.04273508,sol_nn
981,1.924,0.040584385,sol_nn
982,1.928,0.03843558,sol_nn
983,1.932,0.036287952,sol_nn
984,1.936,0.034142066,sol_nn
985,1.94,0.031997718,sol_nn
986,1.944,0.029855309,sol_nn
987,1.948,0.02771436,sol_nn
988,1.952,0.025575392,sol_nn
989,1.956,0.023437832,sol_nn
990,1.96,0.02130193,sol_nn
991,1.964,0.01916813,sol_nn
992,1.968,0.017035713,sol_nn
993,1.972,0.014905983,sol_nn
994,1.976,0.012777198,sol_nn
995,1.98,0.0106507465,sol_nn
996,1.984,0.008526323,sol_nn
997,1.988,0.0064034928,sol_nn
998,1.992,0.0042831996,sol_nn
999,1.996,0.0021644298,sol_nn
1000,2.0,4.749745e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1200/test_nn.csv <==
,X_x,value,name
0,-2.0,4.235655e-05,test_nn
1,-1.996,0.0025888407,test_nn
2,-1.992,0.005127687,test_nn
3,-1.988,0.007658731,test_nn
4,-1.984,0.010182251,test_nn
5,-1.98,0.012697485,test_nn
6,-1.976,0.015205573,test_nn
7,-1.972,0.017706074,test_nn
8,-1.968,0.020199109,test_nn
9,-1.964,0.022684813,test_nn
10,-1.96,0.025162758,test_nn
11,-1.956,0.027633306,test_nn
12,-1.952,0.030096572,test_nn
13,-1.948,0.032552637,test_nn
14,-1.944,0.03500174,test_nn
15,-1.94,0.037443228,test_nn
16,-1.936,0.03987798,test_nn
17,-1.932,0.042305075,test_nn
18,-1.928,0.044725545,test_nn
19,-1.924,0.047139168,test_nn
20,-1.92,0.049545616,test_nn
21,-1.916,0.051945575,test_nn
22,-1.912,0.05433826,test_nn
23,-1.908,0.05672405,test_nn
24,-1.904,0.059103794,test_nn
25,-1.9,0.06147668,test_nn
26,-1.896,0.063842595,test_nn
27,-1.892,0.06620197,test_nn
28,-1.888,0.06855489,test_nn
29,-1.884,0.070901796,test_nn
30,-1.88,0.073241964,test_nn
31,-1.876,0.0755756,test_nn
32,-1.872,0.077903,test_nn
33,-1.868,0.0802244,test_nn
34,-1.864,0.08253917,test_nn
35,-1.86,0.08484806,test_nn
36,-1.856,0.08715125,test_nn
37,-1.852,0.08944772,test_nn
38,-1.848,0.09173839,test_nn
39,-1.844,0.09402378,test_nn
40,-1.84,0.09630227,test_nn
41,-1.836,0.0985757,test_nn
42,-1.832,0.100843124,test_nn
43,-1.828,0.10310441,test_nn
44,-1.824,0.105360344,test_nn
45,-1.82,0.10761058,test_nn
46,-1.816,0.10985541,test_nn
47,-1.812,0.11209507,test_nn
48,-1.808,0.11432845,test_nn
49,-1.804,0.116556495,test_nn
50,-1.8,0.11878008,test_nn
51,-1.796,0.12099755,test_nn
52,-1.792,0.1232102,test_nn
53,-1.788,0.12541765,test_nn
54,-1.784,0.12761977,test_nn
55,-1.78,0.1298174,test_nn
56,-1.776,0.1320096,test_nn
57,-1.772,0.13419622,test_nn
58,-1.768,0.13637841,test_nn
59,-1.764,0.13855597,test_nn
60,-1.76,0.14072846,test_nn
61,-1.756,0.14289665,test_nn
62,-1.752,0.14505973,test_nn
63,-1.748,0.14721844,test_nn
64,-1.744,0.14937222,test_nn
65,-1.74,0.15152162,test_nn
66,-1.736,0.15366666,test_nn
67,-1.732,0.15580723,test_nn
68,-1.728,0.15794355,test_nn
69,-1.724,0.16007552,test_nn
70,-1.72,0.16220313,test_nn
71,-1.716,0.16432656,test_nn
72,-1.712,0.16644596,test_nn
73,-1.708,0.16856158,test_nn
74,-1.704,0.17067292,test_nn
75,-1.7,0.17278025,test_nn
76,-1.696,0.17488346,test_nn
77,-1.692,0.17698325,test_nn
78,-1.688,0.17907925,test_nn
79,-1.684,0.18117094,test_nn
80,-1.68,0.18325944,test_nn
81,-1.676,0.18534482,test_nn
82,-1.672,0.18742564,test_nn
83,-1.668,0.18950331,test_nn
84,-1.664,0.19157785,test_nn
85,-1.66,0.19364843,test_nn
86,-1.656,0.1957164,test_nn
87,-1.652,0.1977807,test_nn
88,-1.648,0.19984159,test_nn
89,-1.644,0.20189948,test_nn
90,-1.64,0.20395426,test_nn
91,-1.636,0.20600629,test_nn
92,-1.632,0.20805527,test_nn
93,-1.628,0.21010111,test_nn
94,-1.624,0.21214417,test_nn
95,-1.62,0.21418428,test_nn
96,-1.616,0.2162222,test_nn
97,-1.612,0.21825698,test_nn
98,-1.608,0.2202889,test_nn
99,-1.604,0.22231871,test_nn
100,-1.6,0.22434574,test_nn
101,-1.596,0.22636992,test_nn
102,-1.592,0.22839275,test_nn
103,-1.588,0.23041248,test_nn
104,-1.584,0.23243043,test_nn
105,-1.58,0.23444563,test_nn
106,-1.576,0.23645854,test_nn
107,-1.572,0.23846966,test_nn
108,-1.568,0.24047881,test_nn
109,-1.564,0.2424861,test_nn
110,-1.56,0.24449128,test_nn
111,-1.556,0.24649444,test_nn
112,-1.552,0.24849576,test_nn
113,-1.548,0.25049588,test_nn
114,-1.544,0.25249356,test_nn
115,-1.54,0.25449038,test_nn
116,-1.536,0.25648507,test_nn
117,-1.532,0.25847843,test_nn
118,-1.528,0.26047,test_nn
119,-1.524,0.2624606,test_nn
120,-1.52,0.26444986,test_nn
121,-1.516,0.26643738,test_nn
122,-1.512,0.26842427,test_nn
123,-1.508,0.27040952,test_nn
124,-1.504,0.27239373,test_nn
125,-1.5,0.27437687,test_nn
126,-1.496,0.27635917,test_nn
127,-1.492,0.27834058,test_nn
128,-1.488,0.28032094,test_nn
129,-1.484,0.2823007,test_nn
130,-1.48,0.28427964,test_nn
131,-1.476,0.28625754,test_nn
132,-1.472,0.2882354,test_nn
133,-1.468,0.2902118,test_nn
134,-1.464,0.2921883,test_nn
135,-1.46,0.29416433,test_nn
136,-1.456,0.29613978,test_nn
137,-1.452,0.29811552,test_nn
138,-1.448,0.30009013,test_nn
139,-1.444,0.3020649,test_nn
140,-1.44,0.30403918,test_nn
141,-1.436,0.3060135,test_nn
142,-1.432,0.30798772,test_nn
143,-1.428,0.30996194,test_nn
144,-1.424,0.31193656,test_nn
145,-1.42,0.31391105,test_nn
146,-1.416,0.31588563,test_nn
147,-1.412,0.31786022,test_nn
148,-1.408,0.31983536,test_nn
149,-1.404,0.32181066,test_nn
150,-1.4,0.3237866,test_nn
151,-1.396,0.32576296,test_nn
152,-1.392,0.32773948,test_nn
153,-1.388,0.3297166,test_nn
154,-1.384,0.33169448,test_nn
155,-1.38,0.33367342,test_nn
156,-1.376,0.3356522,test_nn
157,-1.372,0.33763295,test_nn
158,-1.368,0.33961326,test_nn
159,-1.364,0.34159538,test_nn
160,-1.36,0.34357834,test_nn
161,-1.356,0.3455621,test_nn
162,-1.352,0.34754646,test_nn
163,-1.348,0.3495328,test_nn
164,-1.344,0.3515196,test_nn
165,-1.34,0.3535074,test_nn
166,-1.336,0.35549706,test_nn
167,-1.332,0.35748768,test_nn
168,-1.328,0.35948032,test_nn
169,-1.324,0.36147356,test_nn
170,-1.32,0.3634687,test_nn
171,-1.316,0.36546528,test_nn
172,-1.312,0.36746356,test_nn
173,-1.308,0.3694632,test_nn
174,-1.304,0.37146473,test_nn
175,-1.3,0.3734679,test_nn
176,-1.296,0.3754723,test_nn
177,-1.292,0.37747908,test_nn
178,-1.288,0.379488,test_nn
179,-1.284,0.38149846,test_nn
180,-1.28,0.3835109,test_nn
181,-1.276,0.38552502,test_nn
182,-1.272,0.3875416,test_nn
183,-1.268,0.38956028,test_nn
184,-1.264,0.39158103,test_nn
185,-1.26,0.39360398,test_nn
186,-1.256,0.395629,test_nn
187,-1.252,0.39765647,test_nn
188,-1.248,0.39968657,test_nn
189,-1.244,0.40171856,test_nn
190,-1.24,0.40375307,test_nn
191,-1.236,0.40578985,test_nn
192,-1.232,0.40783,test_nn
193,-1.228,0.4098714,test_nn
194,-1.224,0.41191643,test_nn
195,-1.22,0.4139638,test_nn
196,-1.216,0.41601372,test_nn
197,-1.212,0.41806647,test_nn
198,-1.208,0.42012137,test_nn
199,-1.204,0.42217982,test_nn
200,-1.2,0.42424083,test_nn
201,-1.196,0.4263044,test_nn
202,-1.192,0.42837137,test_nn
203,-1.188,0.4304409,test_nn
204,-1.184,0.43251336,test_nn
205,-1.18,0.43458897,test_nn
206,-1.176,0.43666753,test_nn
207,-1.172,0.43874878,test_nn
208,-1.168,0.44083315,test_nn
209,-1.164,0.44292152,test_nn
210,-1.16,0.44501218,test_nn
211,-1.156,0.44710624,test_nn
212,-1.152,0.44920394,test_nn
213,-1.148,0.45130396,test_nn
214,-1.144,0.45340806,test_nn
215,-1.14,0.4555151,test_nn
216,-1.136,0.4576257,test_nn
217,-1.132,0.4597388,test_nn
218,-1.128,0.46185583,test_nn
219,-1.124,0.4639761,test_nn
220,-1.12,0.46609998,test_nn
221,-1.116,0.4682268,test_nn
222,-1.112,0.47035748,test_nn
223,-1.108,0.4724916,test_nn
224,-1.104,0.47462925,test_nn
225,-1.1,0.47676957,test_nn
226,-1.096,0.47891453,test_nn
227,-1.092,0.48106235,test_nn
228,-1.088,0.48321387,test_nn
229,-1.084,0.4853686,test_nn
230,-1.08,0.48752728,test_nn
231,-1.076,0.48968923,test_nn
232,-1.072,0.4918548,test_nn
233,-1.068,0.4940241,test_nn
234,-1.064,0.49619663,test_nn
235,-1.06,0.49837294,test_nn
236,-1.056,0.5005525,test_nn
237,-1.052,0.502736,test_nn
238,-1.048,0.50492287,test_nn
239,-1.044,0.5071132,test_nn
240,-1.04,0.5093076,test_nn
241,-1.036,0.5115051,test_nn
242,-1.032,0.51370615,test_nn
243,-1.028,0.51591116,test_nn
244,-1.024,0.51811945,test_nn
245,-1.02,0.52033055,test_nn
246,-1.016,0.5225464,test_nn
247,-1.012,0.5247649,test_nn
248,-1.008,0.5269873,test_nn
249,-1.004,0.52921283,test_nn
250,-1.0,0.53144217,test_nn
251,-0.996,0.53367484,test_nn
252,-0.992,0.53591084,test_nn
253,-0.988,0.53815013,test_nn
254,-0.984,0.5403935,test_nn
255,-0.98,0.54263896,test_nn
256,-0.976,0.54488856,test_nn
257,-0.972,0.5471407,test_nn
258,-0.968,0.54939735,test_nn
259,-0.964,0.5516565,test_nn
260,-0.96,0.5539183,test_nn
261,-0.956,0.55618435,test_nn
262,-0.952,0.55845284,test_nn
263,-0.948,0.5607244,test_nn
264,-0.944,0.56299925,test_nn
265,-0.94,0.5652771,test_nn
266,-0.936,0.56755793,test_nn
267,-0.932,0.56984144,test_nn
268,-0.928,0.5721283,test_nn
269,-0.924,0.57441723,test_nn
270,-0.92,0.57671,test_nn
271,-0.916,0.57900405,test_nn
272,-0.912,0.58130157,test_nn
273,-0.908,0.58360183,test_nn
274,-0.904,0.5859043,test_nn
275,-0.9,0.58820957,test_nn
276,-0.896,0.5905169,test_nn
277,-0.892,0.59282696,test_nn
278,-0.888,0.5951396,test_nn
279,-0.884,0.5974536,test_nn
280,-0.88,0.59977007,test_nn
281,-0.876,0.60208905,test_nn
282,-0.872,0.6044094,test_nn
283,-0.868,0.60673255,test_nn
284,-0.864,0.6090568,test_nn
285,-0.86,0.61138314,test_nn
286,-0.856,0.6137113,test_nn
287,-0.852,0.6160412,test_nn
288,-0.848,0.61837226,test_nn
289,-0.844,0.62070537,test_nn
290,-0.84,0.6230392,test_nn
291,-0.836,0.6253749,test_nn
292,-0.832,0.62771153,test_nn
293,-0.828,0.63004935,test_nn
294,-0.824,0.6323884,test_nn
295,-0.82,0.63472795,test_nn
296,-0.816,0.6370687,test_nn
297,-0.812,0.6394103,test_nn
298,-0.808,0.64175236,test_nn
299,-0.804,0.64409506,test_nn
300,-0.8,0.64643806,test_nn
301,-0.796,0.64878184,test_nn
302,-0.792,0.65112555,test_nn
303,-0.788,0.65346956,test_nn
304,-0.784,0.6558137,test_nn
305,-0.78,0.65815794,test_nn
306,-0.776,0.6605014,test_nn
307,-0.772,0.6628451,test_nn
308,-0.768,0.6651884,test_nn
309,-0.764,0.66753113,test_nn
310,-0.76,0.66987324,test_nn
311,-0.756,0.67221475,test_nn
312,-0.752,0.67455506,test_nn
313,-0.748,0.67689526,test_nn
314,-0.744,0.67923397,test_nn
315,-0.74,0.6815714,test_nn
316,-0.736,0.68390787,test_nn
317,-0.732,0.68624276,test_nn
318,-0.728,0.6885757,test_nn
319,-0.724,0.6909076,test_nn
320,-0.72,0.6932376,test_nn
321,-0.716,0.69556624,test_nn
322,-0.712,0.697892,test_nn
323,-0.708,0.7002166,test_nn
324,-0.704,0.7025385,test_nn
325,-0.7,0.7048589,test_nn
326,-0.696,0.70717555,test_nn
327,-0.692,0.7094903,test_nn
328,-0.688,0.7118024,test_nn
329,-0.684,0.71411186,test_nn
330,-0.68,0.7164181,test_nn
331,-0.676,0.7187212,test_nn
332,-0.672,0.72102153,test_nn
333,-0.668,0.7233186,test_nn
334,-0.664,0.72561234,test_nn
335,-0.66,0.7279027,test_nn
336,-0.656,0.7301891,test_nn
337,-0.652,0.7324723,test_nn
338,-0.648,0.7347516,test_nn
339,-0.644,0.7370268,test_nn
340,-0.64,0.7392981,test_nn
341,-0.636,0.7415655,test_nn
342,-0.632,0.7438286,test_nn
343,-0.628,0.7460873,test_nn
344,-0.624,0.7483417,test_nn
345,-0.62,0.75059134,test_nn
346,-0.616,0.7528372,test_nn
347,-0.612,0.75507724,test_nn
348,-0.608,0.7573132,test_nn
349,-0.604,0.75954425,test_nn
350,-0.6,0.76177055,test_nn
351,-0.596,0.7639914,test_nn
352,-0.592,0.766207,test_nn
353,-0.588,0.7684177,test_nn
354,-0.584,0.7706228,test_nn
355,-0.58,0.77282274,test_nn
356,-0.576,0.7750177,test_nn
357,-0.572,0.77720636,test_nn
358,-0.568,0.7793901,test_nn
359,-0.564,0.78156793,test_nn
360,-0.56,0.78374,test_nn
361,-0.556,0.7859062,test_nn
362,-0.552,0.78806704,test_nn
363,-0.548,0.7902215,test_nn
364,-0.544,0.79237026,test_nn
365,-0.54,0.7945128,test_nn
366,-0.536,0.7966497,test_nn
367,-0.532,0.79878014,test_nn
368,-0.528,0.80090463,test_nn
369,-0.524,0.8030228,test_nn
370,-0.52,0.80513525,test_nn
371,-0.516,0.80724156,test_nn
372,-0.512,0.8093415,test_nn
373,-0.508,0.8114347,test_nn
374,-0.504,0.8135218,test_nn
375,-0.5,0.8156029,test_nn
376,-0.496,0.8176774,test_nn
377,-0.492,0.8197453,test_nn
378,-0.488,0.821807,test_nn
379,-0.484,0.82386273,test_nn
380,-0.48,0.82591176,test_nn
381,-0.476,0.8279544,test_nn
382,-0.472,0.82999086,test_nn
383,-0.468,0.83202046,test_nn
384,-0.464,0.834044,test_nn
385,-0.46,0.83606106,test_nn
386,-0.456,0.83807147,test_nn
387,-0.452,0.8400756,test_nn
388,-0.448,0.8420736,test_nn
389,-0.444,0.84406495,test_nn
390,-0.44,0.84605,test_nn
391,-0.436,0.84802836,test_nn
392,-0.432,0.8500008,test_nn
393,-0.428,0.85196674,test_nn
394,-0.424,0.8539261,test_nn
395,-0.42,0.8558791,test_nn
396,-0.416,0.8578259,test_nn
397,-0.412,0.85976636,test_nn
398,-0.408,0.86170113,test_nn
399,-0.404,0.8636282,test_nn
400,-0.4,0.86554986,test_nn
401,-0.396,0.86746514,test_nn
402,-0.392,0.8693738,test_nn
403,-0.388,0.8712765,test_nn
404,-0.384,0.8731724,test_nn
405,-0.38,0.87506217,test_nn
406,-0.376,0.8769455,test_nn
407,-0.372,0.8788225,test_nn
408,-0.368,0.88069314,test_nn
409,-0.364,0.8825574,test_nn
410,-0.36,0.8844152,test_nn
411,-0.356,0.88626665,test_nn
412,-0.352,0.8881115,test_nn
413,-0.348,0.8899497,test_nn
414,-0.344,0.8917811,test_nn
415,-0.34,0.8936064,test_nn
416,-0.336,0.8954245,test_nn
417,-0.332,0.89723617,test_nn
418,-0.328,0.8990408,test_nn
419,-0.324,0.9008384,test_nn
420,-0.32,0.9026289,test_nn
421,-0.316,0.9044126,test_nn
422,-0.312,0.90618885,test_nn
423,-0.308,0.9079578,test_nn
424,-0.304,0.9097192,test_nn
425,-0.3,0.91147363,test_nn
426,-0.296,0.91321945,test_nn
427,-0.292,0.91495836,test_nn
428,-0.288,0.91668874,test_nn
429,-0.284,0.9184104,test_nn
430,-0.28,0.9201244,test_nn
431,-0.276,0.9218294,test_nn
432,-0.272,0.9235261,test_nn
433,-0.268,0.925213,test_nn
434,-0.264,0.9268912,test_nn
435,-0.26,0.92856014,test_nn
436,-0.256,0.93021935,test_nn
437,-0.252,0.93186826,test_nn
438,-0.248,0.93350726,test_nn
439,-0.244,0.9351348,test_nn
440,-0.24,0.9367524,test_nn
441,-0.236,0.93835884,test_nn
442,-0.232,0.93995357,test_nn
443,-0.228,0.9415364,test_nn
444,-0.224,0.9431068,test_nn
445,-0.22,0.9446653,test_nn
446,-0.216,0.9462106,test_nn
447,-0.212,0.94774246,test_nn
448,-0.208,0.9492613,test_nn
449,-0.204,0.9507654,test_nn
450,-0.2,0.95225513,test_nn
451,-0.196,0.9537293,test_nn
452,-0.192,0.9551889,test_nn
453,-0.188,0.95663226,test_nn
454,-0.184,0.95805895,test_nn
455,-0.18,0.95946896,test_nn
456,-0.176,0.96086156,test_nn
457,-0.172,0.96223664,test_nn
458,-0.168,0.96359324,test_nn
459,-0.164,0.96493065,test_nn
460,-0.16,0.9662485,test_nn
461,-0.156,0.9675462,test_nn
462,-0.152,0.968824,test_nn
463,-0.148,0.9700799,test_nn
464,-0.144,0.97131455,test_nn
465,-0.14,0.97252625,test_nn
466,-0.136,0.9737158,test_nn
467,-0.132,0.9748812,test_nn
468,-0.128,0.97602296,test_nn
469,-0.124,0.97713983,test_nn
470,-0.12,0.97823143,test_nn
471,-0.116,0.9792969,test_nn
472,-0.112,0.9803362,test_nn
473,-0.108,0.98134816,test_nn
474,-0.104,0.98233217,test_nn
475,-0.1,0.9832875,test_nn
476,-0.096,0.98421484,test_nn
477,-0.092,0.98511195,test_nn
478,-0.088,0.98597836,test_nn
479,-0.084,0.986815,test_nn
480,-0.08,0.9876199,test_nn
481,-0.076,0.9883924,test_nn
482,-0.072,0.98913306,test_nn
483,-0.068,0.9898406,test_nn
484,-0.064,0.9905142,test_nn
485,-0.06,0.9911534,test_nn
486,-0.056,0.9917583,test_nn
487,-0.052,0.9923278,test_nn
488,-0.048,0.9928616,test_nn
489,-0.044,0.9933592,test_nn
490,-0.04,0.9938202,test_nn
491,-0.036,0.99424416,test_nn
492,-0.032,0.9946306,test_nn
493,-0.028,0.99497896,test_nn
494,-0.024,0.99528956,test_nn
495,-0.02,0.99556065,test_nn
496,-0.016,0.9957937,test_nn
497,-0.012,0.9959872,test_nn
498,-0.008,0.9961414,test_nn
499,-0.004,0.99625546,test_nn
500,0.0,0.9963296,test_nn
501,0.004,0.99636376,test_nn
502,0.008,0.9963575,test_nn
503,0.012,0.9963108,test_nn
504,0.016,0.99622357,test_nn
505,0.02,0.9960961,test_nn
506,0.024,0.9959274,test_nn
507,0.028,0.9957186,test_nn
508,0.032,0.99546933,test_nn
509,0.036,0.9951793,test_nn
510,0.04,0.99484867,test_nn
511,0.044,0.9944782,test_nn
512,0.048,0.9940673,test_nn
513,0.052,0.99361724,test_nn
514,0.056,0.9931272,test_nn
515,0.06,0.9925976,test_nn
516,0.064,0.99202967,test_nn
517,0.068,0.9914226,test_nn
518,0.072,0.9907774,test_nn
519,0.076,0.9900945,test_nn
520,0.08,0.9893741,test_nn
521,0.084,0.9886164,test_nn
522,0.088,0.9878227,test_nn
523,0.092,0.98699284,test_nn
524,0.096,0.986128,test_nn
525,0.1,0.9852281,test_nn
526,0.104,0.9842939,test_nn
527,0.108,0.9833261,test_nn
528,0.112,0.98232585,test_nn
529,0.116,0.98129314,test_nn
530,0.12,0.9802287,test_nn
531,0.124,0.9791337,test_nn
532,0.128,0.97800803,test_nn
533,0.132,0.9768539,test_nn
534,0.136,0.9756703,test_nn
535,0.14,0.9744588,test_nn
536,0.144,0.97322047,test_nn
537,0.148,0.97195566,test_nn
538,0.152,0.9706654,test_nn
539,0.156,0.96934986,test_nn
540,0.16,0.96801037,test_nn
541,0.164,0.9666475,test_nn
542,0.168,0.9652623,test_nn
543,0.172,0.9638548,test_nn
544,0.176,0.96242684,test_nn
545,0.18,0.96097785,test_nn
546,0.184,0.95950955,test_nn
547,0.188,0.958022,test_nn
548,0.192,0.9565169,test_nn
549,0.196,0.95499384,test_nn
550,0.2,0.95345384,test_nn
551,0.204,0.9518976,test_nn
552,0.208,0.9503262,test_nn
553,0.212,0.9487392,test_nn
554,0.216,0.94713795,test_nn
555,0.22,0.9455232,test_nn
556,0.224,0.94389474,test_nn
557,0.228,0.9422538,test_nn
558,0.232,0.9406005,test_nn
559,0.236,0.9389353,test_nn
560,0.24,0.9372586,test_nn
561,0.244,0.9355711,test_nn
562,0.248,0.9338731,test_nn
563,0.252,0.93216425,test_nn
564,0.256,0.93044627,test_nn
565,0.26,0.9287186,test_nn
566,0.264,0.9269815,test_nn
567,0.268,0.9252356,test_nn
568,0.272,0.9234811,test_nn
569,0.276,0.92171794,test_nn
570,0.28,0.9199463,test_nn
571,0.284,0.91816676,test_nn
572,0.288,0.9163788,test_nn
573,0.292,0.9145834,test_nn
574,0.296,0.91278005,test_nn
575,0.3,0.91096944,test_nn
576,0.304,0.90915084,test_nn
577,0.308,0.9073247,test_nn
578,0.312,0.90549177,test_nn
579,0.316,0.90365094,test_nn
580,0.32,0.9018029,test_nn
581,0.324,0.8999474,test_nn
582,0.328,0.89808464,test_nn
583,0.332,0.89621484,test_nn
584,0.336,0.8943376,test_nn
585,0.34,0.8924531,test_nn
586,0.344,0.8905607,test_nn
587,0.348,0.88866144,test_nn
588,0.352,0.88675463,test_nn
589,0.356,0.88484025,test_nn
590,0.36,0.88291854,test_nn
591,0.364,0.88098955,test_nn
592,0.368,0.8790526,test_nn
593,0.372,0.87710834,test_nn
594,0.376,0.8751562,test_nn
595,0.38,0.8731964,test_nn
596,0.384,0.87122947,test_nn
597,0.388,0.86925477,test_nn
598,0.392,0.8672717,test_nn
599,0.396,0.86528194,test_nn
600,0.4,0.863284,test_nn
601,0.404,0.861278,test_nn
602,0.408,0.85926473,test_nn
603,0.412,0.85724354,test_nn
604,0.416,0.8552149,test_nn
605,0.42,0.8531782,test_nn
606,0.424,0.85113454,test_nn
607,0.428,0.8490827,test_nn
608,0.432,0.8470234,test_nn
609,0.436,0.84495693,test_nn
610,0.44,0.8428825,test_nn
611,0.444,0.8408012,test_nn
612,0.448,0.838712,test_nn
613,0.452,0.836616,test_nn
614,0.456,0.8345126,test_nn
615,0.46,0.83240205,test_nn
616,0.464,0.830284,test_nn
617,0.468,0.8281596,test_nn
618,0.472,0.826028,test_nn
619,0.476,0.8238895,test_nn
620,0.48,0.82174474,test_nn
621,0.484,0.8195928,test_nn
622,0.488,0.8174352,test_nn
623,0.492,0.8152702,test_nn
624,0.496,0.81309944,test_nn
625,0.5,0.810923,test_nn
626,0.504,0.80873966,test_nn
627,0.508,0.80655074,test_nn
628,0.512,0.80435556,test_nn
629,0.516,0.8021555,test_nn
630,0.52,0.7999495,test_nn
631,0.524,0.7977377,test_nn
632,0.528,0.7955209,test_nn
633,0.532,0.79329884,test_nn
634,0.536,0.79107183,test_nn
635,0.54,0.78883976,test_nn
636,0.544,0.786603,test_nn
637,0.548,0.7843617,test_nn
638,0.552,0.7821157,test_nn
639,0.556,0.77986526,test_nn
640,0.56,0.7776103,test_nn
641,0.564,0.77535176,test_nn
642,0.568,0.7730888,test_nn
643,0.572,0.7708226,test_nn
644,0.576,0.7685523,test_nn
645,0.58,0.76627856,test_nn
646,0.584,0.76400125,test_nn
647,0.588,0.76172054,test_nn
648,0.592,0.759437,test_nn
649,0.596,0.7571507,test_nn
650,0.6,0.75486135,test_nn
651,0.604,0.7525691,test_nn
652,0.608,0.75027484,test_nn
653,0.612,0.7479775,test_nn
654,0.616,0.7456789,test_nn
655,0.62,0.74337757,test_nn
656,0.624,0.7410743,test_nn
657,0.628,0.73876923,test_nn
658,0.632,0.73646283,test_nn
659,0.636,0.73415506,test_nn
660,0.64,0.73184586,test_nn
661,0.644,0.7295351,test_nn
662,0.648,0.72722346,test_nn
663,0.652,0.72491133,test_nn
664,0.656,0.7225985,test_nn
665,0.66,0.72028506,test_nn
666,0.664,0.7179712,test_nn
667,0.668,0.71565664,test_nn
668,0.672,0.71334255,test_nn
669,0.676,0.71102834,test_nn
670,0.68,0.70871466,test_nn
671,0.684,0.7064009,test_nn
672,0.688,0.70408756,test_nn
673,0.692,0.7017755,test_nn
674,0.696,0.69946337,test_nn
675,0.7,0.697153,test_nn
676,0.704,0.6948434,test_nn
677,0.708,0.6925347,test_nn
678,0.712,0.6902281,test_nn
679,0.716,0.68792254,test_nn
680,0.72,0.6856187,test_nn
681,0.724,0.68331623,test_nn
682,0.728,0.6810157,test_nn
683,0.732,0.67871785,test_nn
684,0.736,0.6764216,test_nn
685,0.74,0.67412794,test_nn
686,0.744,0.67183644,test_nn
687,0.748,0.66954774,test_nn
688,0.752,0.6672608,test_nn
689,0.756,0.66497743,test_nn
690,0.76,0.66269654,test_nn
691,0.764,0.66041887,test_nn
692,0.768,0.65814394,test_nn
693,0.772,0.6558721,test_nn
694,0.776,0.65360355,test_nn
695,0.78,0.65133834,test_nn
696,0.784,0.6490762,test_nn
697,0.788,0.64681774,test_nn
698,0.792,0.6445631,test_nn
699,0.796,0.64231193,test_nn
700,0.8,0.6400644,test_nn
701,0.804,0.63782054,test_nn
702,0.808,0.63558036,test_nn
703,0.812,0.6333442,test_nn
704,0.816,0.6311121,test_nn
705,0.82,0.62888384,test_nn
706,0.824,0.62665933,test_nn
707,0.828,0.62443906,test_nn
708,0.832,0.62222284,test_nn
709,0.836,0.6200107,test_nn
710,0.84,0.617803,test_nn
711,0.844,0.61559933,test_nn
712,0.848,0.61339986,test_nn
713,0.852,0.6112043,test_nn
714,0.856,0.6090133,test_nn
715,0.86,0.6068263,test_nn
716,0.864,0.6046436,test_nn
717,0.868,0.60246515,test_nn
718,0.872,0.6002911,test_nn
719,0.876,0.5981215,test_nn
720,0.88,0.5959555,test_nn
721,0.884,0.59379405,test_nn
722,0.888,0.5916367,test_nn
723,0.892,0.58948344,test_nn
724,0.896,0.5873346,test_nn
725,0.9,0.5851898,test_nn
726,0.904,0.5830491,test_nn
727,0.908,0.58091265,test_nn
728,0.912,0.57877976,test_nn
729,0.916,0.57665133,test_nn
730,0.92,0.5745268,test_nn
731,0.924,0.5724063,test_nn
732,0.928,0.5702892,test_nn
733,0.932,0.5681759,test_nn
734,0.936,0.5660671,test_nn
735,0.94,0.5639613,test_nn
736,0.944,0.56185985,test_nn
737,0.948,0.5597615,test_nn
738,0.952,0.5576667,test_nn
739,0.956,0.55557585,test_nn
740,0.96,0.55348825,test_nn
741,0.964,0.5514038,test_nn
742,0.968,0.5493229,test_nn
743,0.972,0.54724526,test_nn
744,0.976,0.54517084,test_nn
745,0.98,0.54309934,test_nn
746,0.984,0.541031,test_nn
747,0.988,0.5389655,test_nn
748,0.992,0.5369032,test_nn
749,0.996,0.5348431,test_nn
750,1.0,0.5327867,test_nn
751,1.004,0.5307323,test_nn
752,1.008,0.5286803,test_nn
753,1.012,0.5266315,test_nn
754,1.016,0.5245848,test_nn
755,1.02,0.52254033,test_nn
756,1.024,0.52049834,test_nn
757,1.028,0.5184585,test_nn
758,1.032,0.5164206,test_nn
759,1.036,0.5143854,test_nn
760,1.04,0.51235116,test_nn
761,1.044,0.51031923,test_nn
762,1.048,0.5082891,test_nn
763,1.052,0.5062607,test_nn
764,1.056,0.5042343,test_nn
765,1.06,0.50220907,test_nn
766,1.064,0.50018543,test_nn
767,1.068,0.4981631,test_nn
768,1.072,0.49614206,test_nn
769,1.076,0.49412245,test_nn
770,1.08,0.49210364,test_nn
771,1.084,0.49008614,test_nn
772,1.088,0.4880696,test_nn
773,1.092,0.48605436,test_nn
774,1.096,0.48403972,test_nn
775,1.1,0.48202565,test_nn
776,1.104,0.48001236,test_nn
777,1.108,0.4779995,test_nn
778,1.112,0.4759873,test_nn
779,1.116,0.47397578,test_nn
780,1.12,0.47196418,test_nn
781,1.124,0.4699533,test_nn
782,1.128,0.4679423,test_nn
783,1.132,0.4659321,test_nn
784,1.136,0.4639218,test_nn
785,1.14,0.46191126,test_nn
786,1.144,0.45990056,test_nn
787,1.148,0.4578902,test_nn
788,1.152,0.4558797,test_nn
789,1.156,0.4538685,test_nn
790,1.16,0.4518569,test_nn
791,1.164,0.44984525,test_nn
792,1.168,0.44783342,test_nn
793,1.172,0.4458205,test_nn
794,1.176,0.44380766,test_nn
795,1.18,0.44179386,test_nn
796,1.184,0.4397791,test_nn
797,1.188,0.43776432,test_nn
798,1.192,0.43574816,test_nn
799,1.196,0.43373144,test_nn
800,1.2,0.43171388,test_nn
801,1.204,0.4296952,test_nn
802,1.208,0.42767578,test_nn
803,1.212,0.42565492,test_nn
804,1.216,0.4236331,test_nn
805,1.22,0.4216101,test_nn
806,1.224,0.4195861,test_nn
807,1.228,0.41756052,test_nn
808,1.232,0.41553423,test_nn
809,1.236,0.41350597,test_nn
810,1.24,0.4114768,test_nn
811,1.244,0.40944585,test_nn
812,1.248,0.40741342,test_nn
813,1.252,0.4053796,test_nn
814,1.256,0.4033445,test_nn
815,1.26,0.40130776,test_nn
816,1.264,0.39926955,test_nn
817,1.268,0.39722964,test_nn
818,1.272,0.39518753,test_nn
819,1.276,0.3931445,test_nn
820,1.28,0.39109918,test_nn
821,1.284,0.38905212,test_nn
822,1.288,0.38700336,test_nn
823,1.292,0.3849532,test_nn
824,1.296,0.38290116,test_nn
825,1.3,0.38084632,test_nn
826,1.304,0.37879047,test_nn
827,1.308,0.37673235,test_nn
828,1.312,0.37467256,test_nn
829,1.316,0.37261057,test_nn
830,1.32,0.37054658,test_nn
831,1.324,0.36848068,test_nn
832,1.328,0.36641282,test_nn
833,1.332,0.36434275,test_nn
834,1.336,0.36227107,test_nn
835,1.34,0.3601968,test_nn
836,1.344,0.35812068,test_nn
837,1.348,0.35604241,test_nn
838,1.352,0.35396236,test_nn
839,1.356,0.35187942,test_nn
840,1.36,0.34979498,test_nn
841,1.364,0.34770837,test_nn
842,1.368,0.3456195,test_nn
843,1.372,0.34352845,test_nn
844,1.376,0.34143567,test_nn
845,1.38,0.33934012,test_nn
846,1.384,0.33724257,test_nn
847,1.388,0.33514327,test_nn
848,1.392,0.33304113,test_nn
849,1.396,0.3309374,test_nn
850,1.4,0.32883143,test_nn
851,1.404,0.3267231,test_nn
852,1.408,0.32461265,test_nn
853,1.412,0.3225002,test_nn
854,1.416,0.32038572,test_nn
855,1.42,0.31826878,test_nn
856,1.424,0.3161496,test_nn
857,1.428,0.3140281,test_nn
858,1.432,0.31190503,test_nn
859,1.436,0.30977967,test_nn
860,1.44,0.3076519,test_nn
861,1.444,0.30552232,test_nn
862,1.448,0.30339053,test_nn
863,1.452,0.30125636,test_nn
864,1.456,0.2991206,test_nn
865,1.46,0.29698256,test_nn
866,1.464,0.29484218,test_nn
867,1.468,0.29270032,test_nn
868,1.472,0.2905557,test_nn
869,1.476,0.2884097,test_nn
870,1.48,0.28626123,test_nn
871,1.484,0.28411096,test_nn
872,1.488,0.28195903,test_nn
873,1.492,0.27980447,test_nn
874,1.496,0.2776483,test_nn
875,1.5,0.27549028,test_nn
876,1.504,0.27333027,test_nn
877,1.508,0.2711684,test_nn
878,1.512,0.26900443,test_nn
879,1.516,0.2668389,test_nn
880,1.52,0.2646712,test_nn
881,1.524,0.26250175,test_nn
882,1.528,0.26033115,test_nn
883,1.532,0.2581579,test_nn
884,1.536,0.2559834,test_nn
885,1.54,0.25380695,test_nn
886,1.544,0.25162876,test_nn
887,1.548,0.24944894,test_nn
888,1.552,0.2472677,test_nn
889,1.556,0.24508454,test_nn
890,1.56,0.24289995,test_nn
891,1.564,0.24071339,test_nn
892,1.568,0.23852545,test_nn
893,1.572,0.23633623,test_nn
894,1.576,0.23414525,test_nn
895,1.58,0.23195261,test_nn
896,1.584,0.22975904,test_nn
897,1.588,0.22756362,test_nn
898,1.592,0.22536719,test_nn
899,1.596,0.22316918,test_nn
900,1.6,0.22096983,test_nn
901,1.604,0.21876916,test_nn
902,1.608,0.21656707,test_nn
903,1.612,0.2143637,test_nn
904,1.616,0.21215928,test_nn
905,1.62,0.20995364,test_nn
906,1.624,0.20774662,test_nn
907,1.628,0.20553881,test_nn
908,1.632,0.20332971,test_nn
909,1.636,0.20111978,test_nn
910,1.64,0.19890827,test_nn
911,1.644,0.19669595,test_nn
912,1.648,0.19448271,test_nn
913,1.652,0.19226885,test_nn
914,1.656,0.19005388,test_nn
915,1.66,0.18783823,test_nn
916,1.664,0.18562126,test_nn
917,1.668,0.18340385,test_nn
918,1.672,0.181185,test_nn
919,1.676,0.17896593,test_nn
920,1.68,0.17674646,test_nn
921,1.684,0.17452607,test_nn
922,1.688,0.17230478,test_nn
923,1.692,0.1700831,test_nn
924,1.696,0.16786066,test_nn
925,1.7,0.16563779,test_nn
926,1.704,0.16341445,test_nn
927,1.708,0.16119057,test_nn
928,1.712,0.15896621,test_nn
929,1.716,0.15674138,test_nn
930,1.72,0.15451658,test_nn
931,1.724,0.15229118,test_nn
932,1.728,0.15006521,test_nn
933,1.732,0.14783931,test_nn
934,1.736,0.14561343,test_nn
935,1.74,0.14338687,test_nn
936,1.744,0.14116067,test_nn
937,1.748,0.13893381,test_nn
938,1.752,0.13670719,test_nn
939,1.756,0.13448074,test_nn
940,1.76,0.13225377,test_nn
941,1.764,0.13002679,test_nn
942,1.768,0.12780008,test_nn
943,1.772,0.12557375,test_nn
944,1.776,0.12334745,test_nn
945,1.78,0.12112136,test_nn
946,1.784,0.11889544,test_nn
947,1.788,0.11666929,test_nn
948,1.792,0.114444375,test_nn
949,1.796,0.112218805,test_nn
950,1.8,0.10999385,test_nn
951,1.804,0.10777015,test_nn
952,1.808,0.1055459,test_nn
953,1.812,0.10332255,test_nn
954,1.816,0.101099685,test_nn
955,1.82,0.0988773,test_nn
956,1.824,0.096655525,test_nn
957,1.828,0.09443429,test_nn
958,1.832,0.09221383,test_nn
959,1.836,0.0899945,test_nn
960,1.84,0.087775044,test_nn
961,1.844,0.085557096,test_nn
962,1.848,0.083339654,test_nn
963,1.852,0.081122704,test_nn
964,1.856,0.07890735,test_nn
965,1.86,0.07669254,test_nn
966,1.864,0.074478306,test_nn
967,1.868,0.072265856,test_nn
968,1.872,0.07005401,test_nn
969,1.876,0.067843206,test_nn
970,1.88,0.06563397,test_nn
971,1.884,0.06342527,test_nn
972,1.888,0.06121786,test_nn
973,1.892,0.05901168,test_nn
974,1.896,0.056807294,test_nn
975,1.9,0.054603886,test_nn
976,1.904,0.052401684,test_nn
977,1.908,0.050200682,test_nn
978,1.912,0.048001826,test_nn
979,1.916,0.045803465,test_nn
980,1.92,0.043607462,test_nn
981,1.924,0.04141249,test_nn
982,1.928,0.03921939,test_nn
983,1.932,0.037027538,test_nn
984,1.936,0.034837414,test_nn
985,1.94,0.03264887,test_nn
986,1.944,0.030462373,test_nn
987,1.948,0.02827732,test_nn
988,1.952,0.026094373,test_nn
989,1.956,0.023912897,test_nn
990,1.96,0.021733155,test_nn
991,1.964,0.01955564,test_nn
992,1.968,0.017379591,test_nn
993,1.972,0.015206354,test_nn
994,1.976,0.01303419,test_nn
995,1.98,0.010864501,test_nn
996,1.984,0.008696989,test_nn
997,1.988,0.00653123,test_nn
998,1.992,0.0043681697,test_nn
999,1.996,0.002206822,test_nn
1000,2.0,4.749745e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1400/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 1400, "weight_testfn_obs": 1400, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 69126, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_10-11-55_970759_24514/artifacts/2024-10-12_10-11-58/fn_2024-10-12_10-11-58/working_dirs/fn_a6a12_00026_26_weight_soln_obs=1400_2024-10-12_10-11-58", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1400/diff.csv <==
,X_x,value,name
0,-2.0,0.000118700555,diff
1,-1.996,0.00027045305,diff
2,-1.992,0.0004168232,diff
3,-1.988,0.00055833906,diff
4,-1.984,0.0006944891,diff
5,-1.98,0.00082544517,diff
6,-1.976,0.00095147267,diff
7,-1.972,0.001072566,diff
8,-1.968,0.0011887196,diff
9,-1.964,0.0012999978,diff
10,-1.96,0.0014061611,diff
11,-1.956,0.0015080757,diff
12,-1.952,0.001604937,diff
13,-1.948,0.0016971529,diff
14,-1.944,0.0017848853,diff
15,-1.94,0.0018680692,diff
16,-1.936,0.0019468218,diff
17,-1.932,0.0020206943,diff
18,-1.928,0.0020911135,diff
19,-1.924,0.002156347,diff
20,-1.92,0.0022177398,diff
21,-1.916,0.0022746436,diff
22,-1.912,0.0023275688,diff
23,-1.908,0.0023765191,diff
24,-1.904,0.0024209395,diff
25,-1.9,0.0024620667,diff
26,-1.896,0.0024987273,diff
27,-1.892,0.0025317594,diff
28,-1.888,0.0025609545,diff
29,-1.884,0.0025861599,diff
30,-1.88,0.0026079267,diff
31,-1.876,0.002626054,diff
32,-1.872,0.002640523,diff
33,-1.868,0.0026515871,diff
34,-1.864,0.0026588812,diff
35,-1.86,0.002662845,diff
36,-1.856,0.0026634708,diff
37,-1.852,0.002660714,diff
38,-1.848,0.0026547387,diff
39,-1.844,0.0026454404,diff
40,-1.84,0.0026331544,diff
41,-1.836,0.002617754,diff
42,-1.832,0.0025992543,diff
43,-1.828,0.0025776848,diff
44,-1.824,0.0025533736,diff
45,-1.82,0.0025260597,diff
46,-1.816,0.0024959669,diff
47,-1.812,0.002462931,diff
48,-1.808,0.0024272949,diff
49,-1.804,0.0023889914,diff
50,-1.8,0.0023480803,diff
51,-1.796,0.0023047403,diff
52,-1.792,0.0022587478,diff
53,-1.788,0.0022104383,diff
54,-1.784,0.0021596625,diff
55,-1.78,0.0021062791,diff
56,-1.776,0.0020508245,diff
57,-1.772,0.001993373,diff
58,-1.768,0.0019333512,diff
59,-1.764,0.0018713176,diff
60,-1.76,0.0018072873,diff
61,-1.756,0.0017414242,diff
62,-1.752,0.0016729832,diff
63,-1.748,0.0016030967,diff
64,-1.744,0.0015314966,diff
65,-1.74,0.0014578402,diff
66,-1.736,0.001382485,diff
67,-1.732,0.0013052523,diff
68,-1.728,0.001226753,diff
69,-1.724,0.0011463165,diff
70,-1.72,0.0010643601,diff
71,-1.716,0.0009811223,diff
72,-1.712,0.00089617074,diff
73,-1.708,0.0008099079,diff
74,-1.704,0.0007221252,diff
75,-1.7,0.00063315034,diff
76,-1.696,0.00054323673,diff
77,-1.692,0.00045196712,diff
78,-1.688,0.00035952032,diff
79,-1.684,0.00026617944,diff
80,-1.68,0.00017128885,diff
81,-1.676,7.5891614e-05,diff
82,-1.672,-2.0563602e-05,diff
83,-1.668,-0.00011776388,diff
84,-1.664,-0.00021611154,diff
85,-1.66,-0.00031490624,diff
86,-1.656,-0.0004146695,diff
87,-1.652,-0.00051523745,diff
88,-1.648,-0.00061640143,diff
89,-1.644,-0.00071799755,diff
90,-1.64,-0.0008199662,diff
91,-1.636,-0.0009225458,diff
92,-1.632,-0.0010255277,diff
93,-1.628,-0.0011291206,diff
94,-1.624,-0.0012329817,diff
95,-1.62,-0.0013370216,diff
96,-1.616,-0.001441583,diff
97,-1.612,-0.0015458614,diff
98,-1.608,-0.0016505718,diff
99,-1.604,-0.001755625,diff
100,-1.6,-0.0018605292,diff
101,-1.596,-0.0019652098,diff
102,-1.592,-0.0020705312,diff
103,-1.588,-0.002175033,diff
104,-1.584,-0.0022797883,diff
105,-1.58,-0.0023843944,diff
106,-1.576,-0.0024885088,diff
107,-1.572,-0.002592519,diff
108,-1.568,-0.0026964247,diff
109,-1.564,-0.002799973,diff
110,-1.56,-0.0029028058,diff
111,-1.556,-0.0030056685,diff
112,-1.552,-0.0031073242,diff
113,-1.548,-0.0032087117,diff
114,-1.544,-0.003309533,diff
115,-1.54,-0.0034100264,diff
116,-1.536,-0.0035098344,diff
117,-1.532,-0.0036088228,diff
118,-1.528,-0.0037069619,diff
119,-1.524,-0.0038044155,diff
120,-1.52,-0.0039010048,diff
121,-1.516,-0.0039967895,diff
122,-1.512,-0.0040917993,diff
123,-1.508,-0.004185647,diff
124,-1.504,-0.0042785704,diff
125,-1.5,-0.0043703914,diff
126,-1.496,-0.0044611692,diff
127,-1.492,-0.0045508444,diff
128,-1.488,-0.0046395957,diff
129,-1.484,-0.004726827,diff
130,-1.48,-0.0048128963,diff
131,-1.476,-0.0048974156,diff
132,-1.472,-0.00498116,diff
133,-1.468,-0.0050634444,diff
134,-1.464,-0.005144447,diff
135,-1.46,-0.0052236617,diff
136,-1.456,-0.0053017735,diff
137,-1.452,-0.005378127,diff
138,-1.448,-0.0054533184,diff
139,-1.444,-0.005526781,diff
140,-1.44,-0.005598277,diff
141,-1.436,-0.00566864,diff
142,-1.432,-0.0057371557,diff
143,-1.428,-0.0058039427,diff
144,-1.424,-0.005869031,diff
145,-1.42,-0.0059323013,diff
146,-1.416,-0.005993724,diff
147,-1.412,-0.0060533583,diff
148,-1.408,-0.0061112344,diff
149,-1.404,-0.0061671734,diff
150,-1.4,-0.006221056,diff
151,-1.396,-0.0062732697,diff
152,-1.392,-0.0063232183,diff
153,-1.388,-0.00637123,diff
154,-1.384,-0.0064171255,diff
155,-1.38,-0.006461054,diff
156,-1.376,-0.006502837,diff
157,-1.372,-0.0065424144,diff
158,-1.368,-0.006580353,diff
159,-1.364,-0.0066152513,diff
160,-1.36,-0.006648332,diff
161,-1.356,-0.006679535,diff
162,-1.352,-0.006707877,diff
163,-1.348,-0.006734282,diff
164,-1.344,-0.0067581534,diff
165,-1.34,-0.006780058,diff
166,-1.336,-0.0067992806,diff
167,-1.332,-0.0068158805,diff
168,-1.328,-0.0068303943,diff
169,-1.324,-0.006842345,diff
170,-1.32,-0.0068519413,diff
171,-1.316,-0.0068590045,diff
172,-1.312,-0.0068635046,diff
173,-1.308,-0.006865561,diff
174,-1.304,-0.0068648756,diff
175,-1.3,-0.006862223,diff
176,-1.296,-0.0068562925,diff
177,-1.292,-0.006848514,diff
178,-1.288,-0.006837368,diff
179,-1.284,-0.0068237185,diff
180,-1.28,-0.006807804,diff
181,-1.276,-0.00678885,diff
182,-1.272,-0.006767243,diff
183,-1.268,-0.006743163,diff
184,-1.264,-0.006716579,diff
185,-1.26,-0.006686598,diff
186,-1.256,-0.0066544116,diff
187,-1.252,-0.0066191256,diff
188,-1.248,-0.0065811574,diff
189,-1.244,-0.0065404475,diff
190,-1.24,-0.006496936,diff
191,-1.236,-0.006450534,diff
192,-1.232,-0.006401241,diff
193,-1.228,-0.0063498616,diff
194,-1.224,-0.0062948167,diff
195,-1.22,-0.006237358,diff
196,-1.216,-0.00617671,diff
197,-1.212,-0.006113261,diff
198,-1.208,-0.0060472786,diff
199,-1.204,-0.005978167,diff
200,-1.2,-0.005906284,diff
201,-1.196,-0.005831361,diff
202,-1.192,-0.005753815,diff
203,-1.188,-0.0056731105,diff
204,-1.184,-0.0055893958,diff
205,-1.18,-0.005503148,diff
206,-1.176,-0.0054140687,diff
207,-1.172,-0.00532189,diff
208,-1.168,-0.005226493,diff
209,-1.164,-0.0051288307,diff
210,-1.16,-0.0050279796,diff
211,-1.156,-0.004924059,diff
212,-1.152,-0.004817605,diff
213,-1.148,-0.0047079623,diff
214,-1.144,-0.004595667,diff
215,-1.14,-0.0044803023,diff
216,-1.136,-0.004362136,diff
217,-1.132,-0.0042414367,diff
218,-1.128,-0.004117489,diff
219,-1.124,-0.003990233,diff
220,-1.12,-0.0038607419,diff
221,-1.116,-0.0037284195,diff
222,-1.112,-0.0035931766,diff
223,-1.108,-0.003455013,diff
224,-1.104,-0.0033141375,diff
225,-1.1,-0.0031704307,diff
226,-1.096,-0.0030240715,diff
227,-1.092,-0.0028746426,diff
228,-1.088,-0.00272277,diff
229,-1.084,-0.0025675595,diff
230,-1.08,-0.0024101734,diff
231,-1.076,-0.0022503436,diff
232,-1.072,-0.0020870566,diff
233,-1.068,-0.0019215643,diff
234,-1.064,-0.001753211,diff
235,-1.06,-0.0015824437,diff
236,-1.056,-0.0014086962,diff
237,-1.052,-0.0012322068,diff
238,-1.048,-0.0010535717,diff
239,-1.044,-0.0008722544,diff
240,-1.04,-0.00068855286,diff
241,-1.036,-0.0005018711,diff
242,-1.032,-0.00031286478,diff
243,-1.028,-0.00012117624,diff
244,-1.024,7.265806e-05,diff
245,-1.02,0.00026875734,diff
246,-1.016,0.00046771765,diff
247,-1.012,0.0006684065,diff
248,-1.008,0.00087219477,diff
249,-1.004,0.0010781884,diff
250,-1.0,0.0012862086,diff
251,-0.996,0.0014964342,diff
252,-0.992,0.001708746,diff
253,-0.988,0.0019235611,diff
254,-0.984,0.0021407008,diff
255,-0.98,0.0023596883,diff
256,-0.976,0.00258106,diff
257,-0.972,0.0028039217,diff
258,-0.968,0.003029406,diff
259,-0.964,0.0032565594,diff
260,-0.96,0.003485918,diff
261,-0.956,0.0037171245,diff
262,-0.952,0.003950238,diff
263,-0.948,0.004184842,diff
264,-0.944,0.004421711,diff
265,-0.94,0.0046599507,diff
266,-0.936,0.0049003363,diff
267,-0.932,0.0051421523,diff
268,-0.928,0.005385399,diff
269,-0.924,0.0056307316,diff
270,-0.92,0.005877435,diff
271,-0.916,0.0061256886,diff
272,-0.912,0.0063747764,diff
273,-0.908,0.00662601,diff
274,-0.904,0.006878376,diff
275,-0.9,0.007132113,diff
276,-0.896,0.007386923,diff
277,-0.892,0.0076426864,diff
278,-0.888,0.007900357,diff
279,-0.884,0.008158743,diff
280,-0.88,0.008418083,diff
281,-0.876,0.008678615,diff
282,-0.872,0.008939922,diff
283,-0.868,0.009202421,diff
284,-0.864,0.009465516,diff
285,-0.86,0.009729385,diff
286,-0.856,0.00999397,diff
287,-0.852,0.0102594495,diff
288,-0.848,0.010525227,diff
289,-0.844,0.010791719,diff
290,-0.84,0.011058748,diff
291,-0.836,0.011326015,diff
292,-0.832,0.01159358,diff
293,-0.828,0.011861861,diff
294,-0.824,0.012130201,diff
295,-0.82,0.012398779,diff
296,-0.816,0.012667477,diff
297,-0.812,0.012935936,diff
298,-0.808,0.013204694,diff
299,-0.804,0.0134730935,diff
300,-0.8,0.013741255,diff
301,-0.796,0.014009535,diff
302,-0.792,0.014277697,diff
303,-0.788,0.014545023,diff
304,-0.784,0.014811933,diff
305,-0.78,0.015078127,diff
306,-0.776,0.0153442025,diff
307,-0.772,0.015609562,diff
308,-0.768,0.015874267,diff
309,-0.764,0.016137958,diff
310,-0.76,0.016400456,diff
311,-0.756,0.01666218,diff
312,-0.752,0.01692313,diff
313,-0.748,0.017182887,diff
314,-0.744,0.017441392,diff
315,-0.74,0.017699003,diff
316,-0.736,0.01795441,diff
317,-0.732,0.018208921,diff
318,-0.728,0.018461764,diff
319,-0.724,0.018712819,diff
320,-0.72,0.01896274,diff
321,-0.716,0.019210398,diff
322,-0.712,0.019456387,diff
323,-0.708,0.019700289,diff
324,-0.704,0.019942045,diff
325,-0.7,0.020181656,diff
326,-0.696,0.02041936,diff
327,-0.692,0.0206545,diff
328,-0.688,0.020887256,diff
329,-0.684,0.021117449,diff
330,-0.68,0.021345139,diff
331,-0.676,0.021570504,diff
332,-0.672,0.021792471,diff
333,-0.668,0.022011995,diff
334,-0.664,0.02222842,diff
335,-0.66,0.022441685,diff
336,-0.656,0.022651792,diff
337,-0.652,0.022858262,diff
338,-0.648,0.023062348,diff
339,-0.644,0.023262203,diff
340,-0.64,0.023458779,diff
341,-0.636,0.02365148,diff
342,-0.632,0.023840785,diff
343,-0.628,0.024025857,diff
344,-0.624,0.024207294,diff
345,-0.62,0.0243842,diff
346,-0.616,0.024557173,diff
347,-0.612,0.024725437,diff
348,-0.608,0.024890125,diff
349,-0.604,0.02504927,diff
350,-0.6,0.02520454,diff
351,-0.596,0.0253551,diff
352,-0.592,0.025500298,diff
353,-0.588,0.025640726,diff
354,-0.584,0.025776267,diff
355,-0.58,0.025906384,diff
356,-0.576,0.026031315,diff
357,-0.572,0.02615118,diff
358,-0.568,0.026265025,diff
359,-0.564,0.026373327,diff
360,-0.56,0.026475668,diff
361,-0.556,0.026572347,diff
362,-0.552,0.026663184,diff
363,-0.548,0.026747942,diff
364,-0.544,0.026825964,diff
365,-0.54,0.026897788,diff
366,-0.536,0.026963294,diff
367,-0.532,0.027022004,diff
368,-0.528,0.027074277,diff
369,-0.524,0.027119458,diff
370,-0.52,0.027157664,diff
371,-0.516,0.027188838,diff
372,-0.512,0.027212739,diff
373,-0.508,0.027228951,diff
374,-0.504,0.027237535,diff
375,-0.5,0.027238846,diff
376,-0.496,0.027232409,diff
377,-0.492,0.027218163,diff
378,-0.488,0.027195573,diff
379,-0.484,0.027164817,diff
380,-0.48,0.027126193,diff
381,-0.476,0.027078807,diff
382,-0.472,0.027022898,diff
383,-0.468,0.026958287,diff
384,-0.464,0.026884913,diff
385,-0.46,0.02680248,diff
386,-0.456,0.026710749,diff
387,-0.452,0.026609957,diff
388,-0.448,0.026499629,diff
389,-0.444,0.026379585,diff
390,-0.44,0.026250005,diff
391,-0.436,0.02611065,diff
392,-0.432,0.025961637,diff
393,-0.428,0.025802195,diff
394,-0.424,0.025632441,diff
395,-0.42,0.025452018,diff
396,-0.416,0.025261343,diff
397,-0.412,0.025060177,diff
398,-0.408,0.024847925,diff
399,-0.404,0.024624586,diff
400,-0.4,0.02439028,diff
401,-0.396,0.02414453,diff
402,-0.392,0.023887515,diff
403,-0.388,0.023618877,diff
404,-0.384,0.023338377,diff
405,-0.38,0.023045897,diff
406,-0.376,0.022741437,diff
407,-0.372,0.022424519,diff
408,-0.368,0.022095859,diff
409,-0.364,0.021754265,diff
410,-0.36,0.021400332,diff
411,-0.356,0.021033287,diff
412,-0.352,0.020653069,diff
413,-0.348,0.020259976,diff
414,-0.344,0.019853532,diff
415,-0.34,0.019433796,diff
416,-0.336,0.019000292,diff
417,-0.332,0.0185529,diff
418,-0.328,0.018091738,diff
419,-0.324,0.01761663,diff
420,-0.32,0.017126977,diff
421,-0.316,0.016623318,diff
422,-0.312,0.016104817,diff
423,-0.308,0.015571833,diff
424,-0.304,0.015023768,diff
425,-0.3,0.014460683,diff
426,-0.296,0.013882935,diff
427,-0.292,0.013288975,diff
428,-0.288,0.012680113,diff
429,-0.284,0.012055874,diff
430,-0.28,0.0114148855,diff
431,-0.276,0.010758281,diff
432,-0.272,0.010085821,diff
433,-0.268,0.009396613,diff
434,-0.264,0.0087070465,diff
435,-0.26,0.008032739,diff
436,-0.256,0.007373452,diff
437,-0.252,0.006729245,diff
438,-0.248,0.0060998797,diff
439,-0.244,0.005485475,diff
440,-0.24,0.004885137,diff
441,-0.236,0.004299879,diff
442,-0.232,0.0037287474,diff
443,-0.228,0.003171742,diff
444,-0.224,0.002628386,diff
445,-0.22,0.0020989776,diff
446,-0.216,0.001583457,diff
447,-0.212,0.0010808706,diff
448,-0.208,0.00059247017,diff
449,-0.204,0.000116825104,diff
450,-0.2,-0.00034582615,diff
451,-0.196,-0.0007957816,diff
452,-0.192,-0.0012324452,diff
453,-0.188,-0.0016570687,diff
454,-0.184,-0.0020688176,diff
455,-0.18,-0.0024687052,diff
456,-0.176,-0.002856195,diff
457,-0.172,-0.003231287,diff
458,-0.168,-0.003595233,diff
459,-0.164,-0.0039469004,diff
460,-0.16,-0.0042871833,diff
461,-0.156,-0.0046161413,diff
462,-0.152,-0.004933417,diff
463,-0.148,-0.005239606,diff
464,-0.144,-0.0055351853,diff
465,-0.14,-0.005819738,diff
466,-0.136,-0.006093323,diff
467,-0.132,-0.0063562393,diff
468,-0.128,-0.006608844,diff
469,-0.124,-0.0068511367,diff
470,-0.12,-0.0070827007,diff
471,-0.116,-0.007304549,diff
472,-0.112,-0.0075164437,diff
473,-0.108,-0.0077180266,diff
474,-0.104,-0.007909834,diff
475,-0.1,-0.008092403,diff
476,-0.096,-0.008265078,diff
477,-0.092,-0.008428454,diff
478,-0.088,-0.008582532,diff
479,-0.084,-0.008727014,diff
480,-0.08,-0.008862495,diff
481,-0.076,-0.0089892745,diff
482,-0.072,-0.009106815,diff
483,-0.068,-0.009215355,diff
484,-0.064,-0.009315491,diff
485,-0.06,-0.009406567,diff
486,-0.056,-0.009489477,diff
487,-0.052,-0.009563446,diff
488,-0.048,-0.00962925,diff
489,-0.044,-0.009687185,diff
490,-0.04,-0.009736121,diff
491,-0.036,-0.009777129,diff
492,-0.032,-0.00981003,diff
493,-0.028,-0.009834766,diff
494,-0.024,-0.009851158,diff
495,-0.02,-0.009860039,diff
496,-0.016,-0.009860933,diff
497,-0.012,-0.0098541975,diff
498,-0.008,-0.009839296,diff
499,-0.004,-0.009817243,diff
500,0.0,-0.009786665,diff
501,0.004,-0.009748876,diff
502,0.008,-0.009703219,diff
503,0.012,-0.009649932,diff
504,0.016,-0.009589493,diff
505,0.02,-0.009520888,diff
506,0.024,-0.00944525,diff
507,0.028,-0.009361684,diff
508,0.032,-0.009270847,diff
509,0.036,-0.009172499,diff
510,0.04,-0.009066284,diff
511,0.044,-0.008953035,diff
512,0.048,-0.008831799,diff
513,0.052,-0.008703291,diff
514,0.056,-0.008567035,diff
515,0.06,-0.008424044,diff
516,0.064,-0.008272946,diff
517,0.068,-0.008113682,diff
518,0.072,-0.007947564,diff
519,0.076,-0.007773638,diff
520,0.08,-0.007591665,diff
521,0.084,-0.007402241,diff
522,0.088,-0.007205069,diff
523,0.092,-0.0070000887,diff
524,0.096,-0.0067869425,diff
525,0.1,-0.0065658092,diff
526,0.104,-0.0063372254,diff
527,0.108,-0.006100476,diff
528,0.112,-0.005855322,diff
529,0.116,-0.005601883,diff
530,0.12,-0.0053403974,diff
531,0.124,-0.0050706267,diff
532,0.128,-0.0047923326,diff
533,0.132,-0.004505694,diff
534,0.136,-0.0042104125,diff
535,0.14,-0.00390625,diff
536,0.144,-0.0035933852,diff
537,0.148,-0.003271699,diff
538,0.152,-0.0029412508,diff
539,0.156,-0.0026016235,diff
540,0.16,-0.0022528172,diff
541,0.164,-0.0018947124,diff
542,0.168,-0.0015269518,diff
543,0.172,-0.0011494756,diff
544,0.176,-0.00076276064,diff
545,0.18,-0.00036615133,diff
546,0.184,4.041195e-05,diff
547,0.188,0.0004568696,diff
548,0.192,0.00088375807,diff
549,0.196,0.0013207197,diff
550,0.2,0.001767993,diff
551,0.204,0.002226293,diff
552,0.208,0.0026952028,diff
553,0.212,0.003174603,diff
554,0.216,0.003665626,diff
555,0.22,0.004167497,diff
556,0.224,0.0046804547,diff
557,0.228,0.0052051544,diff
558,0.232,0.005741298,diff
559,0.236,0.006290078,diff
560,0.24,0.0068499446,diff
561,0.244,0.0074219704,diff
562,0.248,0.008006752,diff
563,0.252,0.008603394,diff
564,0.256,0.009213209,diff
565,0.26,0.009835601,diff
566,0.264,0.010470808,diff
567,0.268,0.011119425,diff
568,0.272,0.011764765,diff
569,0.276,0.01239109,diff
570,0.28,0.012999892,diff
571,0.284,0.013589919,diff
572,0.288,0.014162064,diff
573,0.292,0.014716506,diff
574,0.296,0.015253425,diff
575,0.3,0.01577288,diff
576,0.304,0.01627469,diff
577,0.308,0.016759813,diff
578,0.312,0.017227888,diff
579,0.316,0.017679155,diff
580,0.32,0.018113911,diff
581,0.324,0.018532217,diff
582,0.328,0.01893431,diff
583,0.332,0.01932025,diff
584,0.336,0.019690692,diff
585,0.34,0.0200454,diff
586,0.344,0.02038443,diff
587,0.348,0.020708144,diff
588,0.352,0.021016777,diff
589,0.356,0.021310687,diff
590,0.36,0.021589816,diff
591,0.364,0.021854162,diff
592,0.368,0.022104442,diff
593,0.372,0.02234,diff
594,0.376,0.022561848,diff
595,0.38,0.022770464,diff
596,0.384,0.022964776,diff
597,0.388,0.023145378,diff
598,0.392,0.023313284,diff
599,0.396,0.023467481,diff
600,0.4,0.023609042,diff
601,0.404,0.023737788,diff
602,0.408,0.023853958,diff
603,0.412,0.02395755,diff
604,0.416,0.024048984,diff
605,0.42,0.024128318,diff
606,0.424,0.02419585,diff
607,0.428,0.024251461,diff
608,0.432,0.024295688,diff
609,0.436,0.024328291,diff
610,0.44,0.02434975,diff
611,0.444,0.0243603,diff
612,0.448,0.024359763,diff
613,0.452,0.024348557,diff
614,0.456,0.024326801,diff
615,0.46,0.024294674,diff
616,0.464,0.024252355,diff
617,0.468,0.024199665,diff
618,0.472,0.024137318,diff
619,0.476,0.024065077,diff
620,0.48,0.02398336,diff
621,0.484,0.023892343,diff
622,0.488,0.023791552,diff
623,0.492,0.023682177,diff
624,0.496,0.023563564,diff
625,0.5,0.023436308,diff
626,0.504,0.02330023,diff
627,0.508,0.023155749,diff
628,0.512,0.023002744,diff
629,0.516,0.022841632,diff
630,0.52,0.022672534,diff
631,0.524,0.02249533,diff
632,0.528,0.022310793,diff
633,0.532,0.02211839,diff
634,0.536,0.021918356,diff
635,0.54,0.02171129,diff
636,0.544,0.021496952,diff
637,0.548,0.0212757,diff
638,0.552,0.021047771,diff
639,0.556,0.020812452,diff
640,0.56,0.020570874,diff
641,0.564,0.020323098,diff
642,0.568,0.020068884,diff
643,0.572,0.019808352,diff
644,0.576,0.019542217,diff
645,0.58,0.019269705,diff
646,0.584,0.018991768,diff
647,0.588,0.01870799,diff
648,0.592,0.018418789,diff
649,0.596,0.018124342,diff
650,0.6,0.017824411,diff
651,0.604,0.017519772,diff
652,0.608,0.017209947,diff
653,0.612,0.016895652,diff
654,0.616,0.01657635,diff
655,0.62,0.016252875,diff
656,0.624,0.015924633,diff
657,0.628,0.015592158,diff
658,0.632,0.01525557,diff
659,0.636,0.014915049,diff
660,0.64,0.014570594,diff
661,0.644,0.014222801,diff
662,0.648,0.013870895,diff
663,0.652,0.013515472,diff
664,0.656,0.013156891,diff
665,0.66,0.012795031,diff
666,0.664,0.012429833,diff
667,0.668,0.012061894,diff
668,0.672,0.011691153,diff
669,0.676,0.011317372,diff
670,0.68,0.010941446,diff
671,0.684,0.010562241,diff
672,0.688,0.010181248,diff
673,0.692,0.009797692,diff
674,0.696,0.009412408,diff
675,0.7,0.009024799,diff
676,0.704,0.00863564,diff
677,0.708,0.008244216,diff
678,0.712,0.007851422,diff
679,0.716,0.007456839,diff
680,0.72,0.007061422,diff
681,0.724,0.006663978,diff
682,0.728,0.0062657,diff
683,0.732,0.0058665276,diff
684,0.736,0.005466163,diff
685,0.74,0.0050649643,diff
686,0.744,0.0046628714,diff
687,0.748,0.00426054,diff
688,0.752,0.0038574934,diff
689,0.756,0.0034541488,diff
690,0.76,0.0030503273,diff
691,0.764,0.0026465654,diff
692,0.768,0.0022422075,diff
693,0.772,0.0018386841,diff
694,0.776,0.0014348626,diff
695,0.78,0.0010313988,diff
696,0.784,0.00062811375,diff
697,0.788,0.0002257824,diff
698,0.792,-0.00017631054,diff
699,0.796,-0.0005776882,diff
700,0.8,-0.000978291,diff
701,0.804,-0.0013779402,diff
702,0.808,-0.0017767549,diff
703,0.812,-0.002174139,diff
704,0.816,-0.0025705695,diff
705,0.82,-0.00296551,diff
706,0.824,-0.003359735,diff
707,0.828,-0.0037516952,diff
708,0.832,-0.004142523,diff
709,0.836,-0.0045315027,diff
710,0.84,-0.0049186945,diff
711,0.844,-0.0053040385,diff
712,0.848,-0.0056874156,diff
713,0.852,-0.0060688257,diff
714,0.856,-0.00644809,diff
715,0.86,-0.0068249702,diff
716,0.864,-0.0071997046,diff
717,0.868,-0.0075719357,diff
718,0.872,-0.0079417825,diff
719,0.876,-0.008309007,diff
720,0.88,-0.008673549,diff
721,0.884,-0.009035528,diff
722,0.888,-0.009394407,diff
723,0.892,-0.009750366,diff
724,0.896,-0.010103524,diff
725,0.9,-0.010453343,diff
726,0.904,-0.010800362,diff
727,0.908,-0.011143982,diff
728,0.912,-0.011484504,diff
729,0.916,-0.01182133,diff
730,0.92,-0.012154877,diff
731,0.924,-0.012485087,diff
732,0.928,-0.012811482,diff
733,0.932,-0.01313436,diff
734,0.936,-0.013453364,diff
735,0.94,-0.013768852,diff
736,0.944,-0.014080167,diff
737,0.948,-0.014387906,diff
738,0.952,-0.014691174,diff
739,0.956,-0.014990687,diff
740,0.96,-0.015286207,diff
741,0.964,-0.015577495,diff
742,0.968,-0.01586461,diff
743,0.972,-0.016147375,diff
744,0.976,-0.016425729,diff
745,0.98,-0.01669991,diff
746,0.984,-0.016969502,diff
747,0.988,-0.017234564,diff
748,0.992,-0.017495155,diff
749,0.996,-0.017751396,diff
750,1.0,-0.018002748,diff
751,1.004,-0.018249393,diff
752,1.008,-0.018491626,diff
753,1.012,-0.018728852,diff
754,1.016,-0.01896125,diff
755,1.02,-0.01918894,diff
756,1.024,-0.019411862,diff
757,1.028,-0.019629419,diff
758,1.032,-0.019842029,diff
759,1.036,-0.020050198,diff
760,1.04,-0.020252794,diff
761,1.044,-0.02045083,diff
762,1.048,-0.020643651,diff
763,1.052,-0.020831078,diff
764,1.056,-0.02101335,diff
765,1.06,-0.021190822,diff
766,1.064,-0.021362722,diff
767,1.068,-0.021529645,diff
768,1.072,-0.021691352,diff
769,1.076,-0.021847665,diff
770,1.08,-0.021998644,diff
771,1.084,-0.022144347,diff
772,1.088,-0.022284985,diff
773,1.092,-0.02241996,diff
774,1.096,-0.022549659,diff
775,1.1,-0.022674233,diff
776,1.104,-0.022793174,diff
777,1.108,-0.02290681,diff
778,1.112,-0.023014992,diff
779,1.116,-0.023118049,diff
780,1.12,-0.023215562,diff
781,1.124,-0.023307502,diff
782,1.128,-0.023394287,diff
783,1.132,-0.023475707,diff
784,1.136,-0.023551315,diff
785,1.14,-0.023622006,diff
786,1.144,-0.023686707,diff
787,1.148,-0.02374658,diff
788,1.152,-0.0238007,diff
789,1.156,-0.023849845,diff
790,1.16,-0.023893297,diff
791,1.164,-0.023931384,diff
792,1.168,-0.023964226,diff
793,1.172,-0.023991615,diff
794,1.176,-0.02401343,diff
795,1.18,-0.024030358,diff
796,1.184,-0.024041742,diff
797,1.188,-0.024047941,diff
798,1.192,-0.024048805,diff
799,1.196,-0.024044216,diff
800,1.2,-0.024034739,diff
801,1.204,-0.024020046,diff
802,1.208,-0.023999989,diff
803,1.212,-0.023974746,diff
804,1.216,-0.023944497,diff
805,1.22,-0.023909181,diff
806,1.224,-0.023868352,diff
807,1.228,-0.023823053,diff
808,1.232,-0.023772418,diff
809,1.236,-0.023716807,diff
810,1.24,-0.02365613,diff
811,1.244,-0.023590684,diff
812,1.248,-0.02352029,diff
813,1.252,-0.023444712,diff
814,1.256,-0.023364872,diff
815,1.26,-0.023280054,diff
816,1.264,-0.023190469,diff
817,1.268,-0.023096055,diff
818,1.272,-0.02299714,diff
819,1.276,-0.022893429,diff
820,1.28,-0.022785246,diff
821,1.284,-0.022672385,diff
822,1.288,-0.022555113,diff
823,1.292,-0.02243349,diff
824,1.296,-0.022307247,diff
825,1.3,-0.022176921,diff
826,1.304,-0.022042006,diff
827,1.308,-0.021902889,diff
828,1.312,-0.021759748,diff
829,1.316,-0.021612346,diff
830,1.32,-0.02146095,diff
831,1.324,-0.021305293,diff
832,1.328,-0.02114579,diff
833,1.332,-0.020982355,diff
834,1.336,-0.020815194,diff
835,1.34,-0.02064374,diff
836,1.344,-0.02046898,diff
837,1.348,-0.020290345,diff
838,1.352,-0.020107925,diff
839,1.356,-0.019922137,diff
840,1.36,-0.019732714,diff
841,1.364,-0.019539773,diff
842,1.368,-0.019343615,diff
843,1.372,-0.01914388,diff
844,1.376,-0.018940836,diff
845,1.38,-0.018734843,diff
846,1.384,-0.018525511,diff
847,1.388,-0.018313318,diff
848,1.392,-0.018097997,diff
849,1.396,-0.017879784,diff
850,1.4,-0.017658412,diff
851,1.404,-0.017434537,diff
852,1.408,-0.01720795,diff
853,1.412,-0.016978532,diff
854,1.416,-0.01674655,diff
855,1.42,-0.016512066,diff
856,1.424,-0.016275257,diff
857,1.428,-0.016036123,diff
858,1.432,-0.015794337,diff
859,1.436,-0.015550524,diff
860,1.44,-0.015304387,diff
861,1.444,-0.015056729,diff
862,1.448,-0.014806569,diff
863,1.452,-0.01455456,diff
864,1.456,-0.014300913,diff
865,1.46,-0.014045179,diff
866,1.464,-0.013788074,diff
867,1.468,-0.013528973,diff
868,1.472,-0.013268709,diff
869,1.476,-0.013006866,diff
870,1.48,-0.012743592,diff
871,1.484,-0.012478739,diff
872,1.488,-0.0122131705,diff
873,1.492,-0.01194644,diff
874,1.496,-0.011678427,diff
875,1.5,-0.01140967,diff
876,1.504,-0.01113987,diff
877,1.508,-0.010869294,diff
878,1.512,-0.010597765,diff
879,1.516,-0.010325968,diff
880,1.52,-0.010053664,diff
881,1.524,-0.009780601,diff
882,1.528,-0.009507522,diff
883,1.532,-0.009233922,diff
884,1.536,-0.008959994,diff
885,1.54,-0.00868611,diff
886,1.544,-0.008412108,diff
887,1.548,-0.008138284,diff
888,1.552,-0.007864431,diff
889,1.556,-0.007590875,diff
890,1.56,-0.0073177516,diff
891,1.564,-0.0070448816,diff
892,1.568,-0.006772667,diff
893,1.572,-0.0065007657,diff
894,1.576,-0.006229803,diff
895,1.58,-0.005959466,diff
896,1.584,-0.0056899637,diff
897,1.588,-0.00542143,diff
898,1.592,-0.005153969,diff
899,1.596,-0.0048876107,diff
900,1.6,-0.004622385,diff
901,1.604,-0.0043584257,diff
902,1.608,-0.0040962696,diff
903,1.612,-0.0038348585,diff
904,1.616,-0.0035755634,diff
905,1.62,-0.0033175796,diff
906,1.624,-0.0030614585,diff
907,1.628,-0.0028072596,diff
908,1.632,-0.0025551617,diff
909,1.636,-0.0023048818,diff
910,1.64,-0.0020566285,diff
911,1.644,-0.0018107146,diff
912,1.648,-0.0015669614,diff
913,1.652,-0.0013256818,diff
914,1.656,-0.0010868609,diff
915,1.66,-0.0008507967,diff
916,1.664,-0.0006172657,diff
917,1.668,-0.00038652122,diff
918,1.672,-0.00015862286,diff
919,1.676,6.638467e-05,diff
920,1.68,0.00028847158,diff
921,1.684,0.0005071908,diff
922,1.688,0.00072292984,diff
923,1.692,0.0009352118,diff
924,1.696,0.0011440963,diff
925,1.7,0.0013495982,diff
926,1.704,0.0015513599,diff
927,1.708,0.0017497092,diff
928,1.712,0.0019439757,diff
929,1.716,0.0021346062,diff
930,1.72,0.0023210347,diff
931,1.724,0.0025034547,diff
932,1.728,0.002681762,diff
933,1.732,0.0028558522,diff
934,1.736,0.0030255169,diff
935,1.74,0.003191173,diff
936,1.744,0.0033518672,diff
937,1.748,0.0035081655,diff
938,1.752,0.003659606,diff
939,1.756,0.0038066506,diff
940,1.76,0.003948137,diff
941,1.764,0.0040852576,diff
942,1.768,0.0042170584,diff
943,1.772,0.0043436885,diff
944,1.776,0.0044651106,diff
945,1.78,0.004581243,diff
946,1.784,0.0046918765,diff
947,1.788,0.0047970116,diff
948,1.792,0.00489641,diff
949,1.796,0.004990332,diff
950,1.8,0.00507842,diff
951,1.804,0.0051604584,diff
952,1.808,0.005236618,diff
953,1.812,0.005306788,diff
954,1.816,0.0053706467,diff
955,1.82,0.0054281503,diff
956,1.824,0.005479552,diff
957,1.828,0.005524367,diff
958,1.832,0.0055628046,diff
959,1.836,0.0055945665,diff
960,1.84,0.005619496,diff
961,1.844,0.005637899,diff
962,1.848,0.005649142,diff
963,1.852,0.005653538,diff
964,1.856,0.0056507066,diff
965,1.86,0.0056409016,diff
966,1.864,0.0056239367,diff
967,1.868,0.005599506,diff
968,1.872,0.00556764,diff
969,1.876,0.0055282116,diff
970,1.88,0.005481519,diff
971,1.884,0.005426649,diff
972,1.888,0.0053643025,diff
973,1.892,0.005294122,diff
974,1.896,0.005215954,diff
975,1.9,0.0051297173,diff
976,1.904,0.005035445,diff
977,1.908,0.004932951,diff
978,1.912,0.0048220754,diff
979,1.916,0.0047028065,diff
980,1.92,0.00457526,diff
981,1.924,0.004438974,diff
982,1.928,0.0042941235,diff
983,1.932,0.0041406415,diff
984,1.936,0.0039780587,diff
985,1.94,0.0038068183,diff
986,1.944,0.0036264937,diff
987,1.948,0.0034372397,diff
988,1.952,0.003238745,diff
989,1.956,0.0030311886,diff
990,1.96,0.0028141271,diff
991,1.964,0.0025876183,diff
992,1.968,0.0023517068,diff
993,1.972,0.0021062186,diff
994,1.976,0.0018510036,diff
995,1.98,0.0015864382,diff
996,1.984,0.0013114177,diff
997,1.988,0.0010270225,diff
998,1.992,0.00073239533,diff
999,1.996,0.00042778673,diff
1000,2.0,0.00011300086,diff


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1400/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1400/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1400/sol_nn.csv <==
,X_x,value,name
0,-2.0,0.000118700555,sol_nn
1,-1.996,0.002414019,sol_nn
2,-1.992,0.004704019,sol_nn
3,-1.988,0.006989101,sol_nn
4,-1.984,0.009268881,sol_nn
5,-1.98,0.011543402,sol_nn
6,-1.976,0.01381306,sol_nn
7,-1.972,0.01607772,sol_nn
8,-1.968,0.01833744,sol_nn
9,-1.964,0.020592347,sol_nn
10,-1.96,0.022842076,sol_nn
11,-1.956,0.025087621,sol_nn
12,-1.952,0.027328048,sol_nn
13,-1.948,0.029563893,sol_nn
14,-1.944,0.031795193,sol_nn
15,-1.94,0.03402194,sol_nn
16,-1.936,0.036244325,sol_nn
17,-1.932,0.038461763,sol_nn
18,-1.928,0.04067581,sol_nn
19,-1.924,0.04288461,sol_nn
20,-1.92,0.045089632,sol_nn
21,-1.916,0.047290105,sol_nn
22,-1.912,0.04948666,sol_nn
23,-1.908,0.051679175,sol_nn
24,-1.904,0.05386716,sol_nn
25,-1.9,0.056051917,sol_nn
26,-1.896,0.058232144,sol_nn
27,-1.892,0.06040881,sol_nn
28,-1.888,0.06258157,sol_nn
29,-1.884,0.0647504,sol_nn
30,-1.88,0.066915736,sol_nn
31,-1.876,0.06907743,sol_nn
32,-1.872,0.07123553,sol_nn
33,-1.868,0.073390156,sol_nn
34,-1.864,0.07554108,sol_nn
35,-1.86,0.07768861,sol_nn
36,-1.856,0.07983287,sol_nn
37,-1.852,0.08197368,sol_nn
38,-1.848,0.084111266,sol_nn
39,-1.844,0.0862456,sol_nn
40,-1.84,0.08837688,sol_nn
41,-1.836,0.09050511,sol_nn
42,-1.832,0.09263018,sol_nn
43,-1.828,0.09475224,sol_nn
44,-1.824,0.09687149,sol_nn
45,-1.82,0.09898774,sol_nn
46,-1.816,0.10110128,sol_nn
47,-1.812,0.103211805,sol_nn
48,-1.808,0.105319805,sol_nn
49,-1.804,0.107425064,sol_nn
50,-1.8,0.10952778,sol_nn
51,-1.796,0.11162801,sol_nn
52,-1.792,0.11372558,sol_nn
53,-1.788,0.1158209,sol_nn
54,-1.784,0.11791369,sol_nn
55,-1.78,0.12000394,sol_nn
56,-1.776,0.12209205,sol_nn
57,-1.772,0.12417823,sol_nn
58,-1.768,0.12626177,sol_nn
59,-1.764,0.1283433,sol_nn
60,-1.76,0.1304229,sol_nn
61,-1.756,0.1325006,sol_nn
62,-1.752,0.1345758,sol_nn
63,-1.748,0.13664947,sol_nn
64,-1.744,0.13872151,sol_nn
65,-1.74,0.14079142,sol_nn
66,-1.736,0.1428597,sol_nn
67,-1.732,0.14492603,sol_nn
68,-1.728,0.14699109,sol_nn
69,-1.724,0.14905429,sol_nn
70,-1.72,0.1511159,sol_nn
71,-1.716,0.15317628,sol_nn
72,-1.712,0.1552349,sol_nn
73,-1.708,0.15729226,sol_nn
74,-1.704,0.15934806,sol_nn
75,-1.7,0.16140264,sol_nn
76,-1.696,0.16345635,sol_nn
77,-1.692,0.16550866,sol_nn
78,-1.688,0.16755983,sol_nn
79,-1.684,0.16961007,sol_nn
80,-1.68,0.1716588,sol_nn
81,-1.676,0.17370696,sol_nn
82,-1.672,0.17575409,sol_nn
83,-1.668,0.1778005,sol_nn
84,-1.664,0.17984574,sol_nn
85,-1.66,0.18189056,sol_nn
86,-1.656,0.18393436,sol_nn
87,-1.652,0.18597743,sol_nn
88,-1.648,0.18801983,sol_nn
89,-1.644,0.1900618,sol_nn
90,-1.64,0.19210346,sol_nn
91,-1.636,0.19414444,sol_nn
92,-1.632,0.1961851,sol_nn
93,-1.628,0.19822507,sol_nn
94,-1.624,0.20026484,sol_nn
95,-1.62,0.20230436,sol_nn
96,-1.616,0.20434336,sol_nn
97,-1.612,0.20638272,sol_nn
98,-1.608,0.20842157,sol_nn
99,-1.604,0.21046016,sol_nn
100,-1.6,0.21249881,sol_nn
101,-1.596,0.21453777,sol_nn
102,-1.592,0.21657601,sol_nn
103,-1.588,0.21861507,sol_nn
104,-1.584,0.22065395,sol_nn
105,-1.58,0.2226929,sol_nn
106,-1.576,0.22473241,sol_nn
107,-1.572,0.22677198,sol_nn
108,-1.568,0.2288117,sol_nn
109,-1.564,0.23085172,sol_nn
110,-1.56,0.23289251,sol_nn
111,-1.556,0.23493321,sol_nn
112,-1.552,0.23697513,sol_nn
113,-1.548,0.23901737,sol_nn
114,-1.544,0.24106012,sol_nn
115,-1.54,0.24310325,sol_nn
116,-1.536,0.245147,sol_nn
117,-1.532,0.24719164,sol_nn
118,-1.528,0.24923709,sol_nn
119,-1.524,0.2512832,sol_nn
120,-1.52,0.25333023,sol_nn
121,-1.516,0.255378,sol_nn
122,-1.512,0.25742662,sol_nn
123,-1.508,0.25947636,sol_nn
124,-1.504,0.26152706,sol_nn
125,-1.5,0.2635788,sol_nn
126,-1.496,0.2656316,sol_nn
127,-1.492,0.26768553,sol_nn
128,-1.488,0.26974037,sol_nn
129,-1.484,0.27179676,sol_nn
130,-1.48,0.27385426,sol_nn
131,-1.476,0.27591336,sol_nn
132,-1.472,0.27797318,sol_nn
133,-1.468,0.28003448,sol_nn
134,-1.464,0.2820971,sol_nn
135,-1.46,0.28416145,sol_nn
136,-1.456,0.28622696,sol_nn
137,-1.452,0.28829417,sol_nn
138,-1.448,0.29036263,sol_nn
139,-1.444,0.29243273,sol_nn
140,-1.44,0.2945048,sol_nn
141,-1.436,0.29657805,sol_nn
142,-1.432,0.2986531,sol_nn
143,-1.428,0.30072996,sol_nn
144,-1.424,0.30280843,sol_nn
145,-1.42,0.30488878,sol_nn
146,-1.416,0.30697092,sol_nn
147,-1.412,0.3090549,sol_nn
148,-1.408,0.31114063,sol_nn
149,-1.404,0.31322825,sol_nn
150,-1.4,0.315318,sol_nn
151,-1.396,0.31740934,sol_nn
152,-1.392,0.319503,sol_nn
153,-1.388,0.3215986,sol_nn
154,-1.384,0.32369632,sol_nn
155,-1.38,0.32579595,sol_nn
156,-1.376,0.32789773,sol_nn
157,-1.372,0.33000177,sol_nn
158,-1.368,0.33210742,sol_nn
159,-1.364,0.33421615,sol_nn
160,-1.36,0.33632663,sol_nn
161,-1.356,0.33843905,sol_nn
162,-1.352,0.34055427,sol_nn
163,-1.348,0.34267145,sol_nn
164,-1.344,0.3447912,sol_nn
165,-1.34,0.34691286,sol_nn
166,-1.336,0.34903726,sol_nn
167,-1.332,0.35116422,sol_nn
168,-1.328,0.35329336,sol_nn
169,-1.324,0.35542497,sol_nn
170,-1.32,0.35755894,sol_nn
171,-1.316,0.3596955,sol_nn
172,-1.312,0.36183456,sol_nn
173,-1.308,0.36397615,sol_nn
174,-1.304,0.3661204,sol_nn
175,-1.3,0.36826667,sol_nn
176,-1.296,0.37041616,sol_nn
177,-1.292,0.3725675,sol_nn
178,-1.288,0.3747223,sol_nn
179,-1.284,0.3768795,sol_nn
180,-1.28,0.37903905,sol_nn
181,-1.276,0.38120157,sol_nn
182,-1.272,0.3833668,sol_nn
183,-1.268,0.38553447,sol_nn
184,-1.264,0.3877046,sol_nn
185,-1.26,0.3898782,sol_nn
186,-1.256,0.39205396,sol_nn
187,-1.252,0.39423287,sol_nn
188,-1.248,0.39641443,sol_nn
189,-1.244,0.39859876,sol_nn
190,-1.24,0.40078583,sol_nn
191,-1.236,0.40297586,sol_nn
192,-1.232,0.4051687,sol_nn
193,-1.228,0.40736368,sol_nn
194,-1.224,0.40956235,sol_nn
195,-1.22,0.41176337,sol_nn
196,-1.216,0.41396764,sol_nn
197,-1.212,0.41617465,sol_nn
198,-1.208,0.41838428,sol_nn
199,-1.204,0.42059696,sol_nn
200,-1.2,0.4228124,sol_nn
201,-1.196,0.42503095,sol_nn
202,-1.192,0.42725205,sol_nn
203,-1.188,0.4294764,sol_nn
204,-1.184,0.4317037,sol_nn
205,-1.18,0.43393356,sol_nn
206,-1.176,0.4361662,sol_nn
207,-1.172,0.43840194,sol_nn
208,-1.168,0.440641,sol_nn
209,-1.164,0.4428822,sol_nn
210,-1.16,0.44512668,sol_nn
211,-1.156,0.44737417,sol_nn
212,-1.152,0.44962424,sol_nn
213,-1.148,0.45187747,sol_nn
214,-1.144,0.45413333,sol_nn
215,-1.14,0.45639232,sol_nn
216,-1.136,0.45865405,sol_nn
217,-1.132,0.46091837,sol_nn
218,-1.128,0.4631859,sol_nn
219,-1.124,0.46545678,sol_nn
220,-1.12,0.46772984,sol_nn
221,-1.116,0.47000572,sol_nn
222,-1.112,0.4722846,sol_nn
223,-1.108,0.47456634,sol_nn
224,-1.104,0.47685084,sol_nn
225,-1.1,0.4791381,sol_nn
226,-1.096,0.4814281,sol_nn
227,-1.092,0.48372108,sol_nn
228,-1.088,0.48601654,sol_nn
229,-1.084,0.48831537,sol_nn
230,-1.08,0.49061632,sol_nn
231,-1.076,0.49291977,sol_nn
232,-1.072,0.49522662,sol_nn
233,-1.068,0.49753577,sol_nn
234,-1.064,0.49984765,sol_nn
235,-1.06,0.5021621,sol_nn
236,-1.056,0.5044794,sol_nn
237,-1.052,0.50679946,sol_nn
238,-1.048,0.5091217,sol_nn
239,-1.044,0.5114466,sol_nn
240,-1.04,0.5137739,sol_nn
241,-1.036,0.51610416,sol_nn
242,-1.032,0.5184368,sol_nn
243,-1.028,0.52077204,sol_nn
244,-1.024,0.52310944,sol_nn
245,-1.02,0.5254492,sol_nn
246,-1.016,0.52779174,sol_nn
247,-1.012,0.53013605,sol_nn
248,-1.008,0.5324834,sol_nn
249,-1.004,0.534833,sol_nn
250,-1.0,0.5371846,sol_nn
251,-0.996,0.5395384,sol_nn
252,-0.992,0.5418943,sol_nn
253,-0.988,0.54425275,sol_nn
254,-0.984,0.54661345,sol_nn
255,-0.98,0.548976,sol_nn
256,-0.976,0.551341,sol_nn
257,-0.972,0.5537075,sol_nn
258,-0.968,0.5560766,sol_nn
259,-0.964,0.5584473,sol_nn
260,-0.96,0.5608202,sol_nn
261,-0.956,0.56319505,sol_nn
262,-0.952,0.5655717,sol_nn
263,-0.948,0.56794995,sol_nn
264,-0.944,0.5703304,sol_nn
265,-0.94,0.5727122,sol_nn
266,-0.936,0.57509625,sol_nn
267,-0.932,0.5774817,sol_nn
268,-0.928,0.5798685,sol_nn
269,-0.924,0.5822574,sol_nn
270,-0.92,0.58464766,sol_nn
271,-0.916,0.58703953,sol_nn
272,-0.912,0.58943224,sol_nn
273,-0.908,0.59182703,sol_nn
274,-0.904,0.59422296,sol_nn
275,-0.9,0.5966204,sol_nn
276,-0.896,0.59901875,sol_nn
277,-0.892,0.60141814,sol_nn
278,-0.888,0.6038194,sol_nn
279,-0.884,0.6062213,sol_nn
280,-0.88,0.6086243,sol_nn
281,-0.876,0.61102843,sol_nn
282,-0.872,0.6134333,sol_nn
283,-0.868,0.61583936,sol_nn
284,-0.864,0.618246,sol_nn
285,-0.86,0.6206535,sol_nn
286,-0.856,0.6230618,sol_nn
287,-0.852,0.6254708,sol_nn
288,-0.848,0.62788016,sol_nn
289,-0.844,0.63029027,sol_nn
290,-0.84,0.6327009,sol_nn
291,-0.836,0.63511175,sol_nn
292,-0.832,0.6375229,sol_nn
293,-0.828,0.6399347,sol_nn
294,-0.824,0.6423467,sol_nn
295,-0.82,0.64475894,sol_nn
296,-0.816,0.6471712,sol_nn
297,-0.812,0.6495832,sol_nn
298,-0.808,0.65199554,sol_nn
299,-0.804,0.65440756,sol_nn
300,-0.8,0.65681934,sol_nn
301,-0.796,0.6592312,sol_nn
302,-0.792,0.6616429,sol_nn
303,-0.788,0.66405386,sol_nn
304,-0.784,0.6664644,sol_nn
305,-0.78,0.6688742,sol_nn
306,-0.776,0.67128384,sol_nn
307,-0.772,0.67369276,sol_nn
308,-0.768,0.6761011,sol_nn
309,-0.764,0.6785084,sol_nn
310,-0.76,0.68091446,sol_nn
311,-0.756,0.68331975,sol_nn
312,-0.752,0.6857243,sol_nn
313,-0.748,0.68812764,sol_nn
314,-0.744,0.69052976,sol_nn
315,-0.74,0.69293094,sol_nn
316,-0.736,0.69532996,sol_nn
317,-0.732,0.6977281,sol_nn
318,-0.728,0.70012456,sol_nn
319,-0.724,0.7025192,sol_nn
320,-0.72,0.70491266,sol_nn
321,-0.716,0.7073039,sol_nn
322,-0.712,0.7096935,sol_nn
323,-0.708,0.712081,sol_nn
324,-0.704,0.71446633,sol_nn
325,-0.7,0.7168495,sol_nn
326,-0.696,0.7192309,sol_nn
327,-0.692,0.72160965,sol_nn
328,-0.688,0.72398597,sol_nn
329,-0.684,0.7263597,sol_nn
330,-0.68,0.728731,sol_nn
331,-0.676,0.73109996,sol_nn
332,-0.672,0.73346555,sol_nn
333,-0.668,0.73582864,sol_nn
334,-0.664,0.7381886,sol_nn
335,-0.66,0.74054545,sol_nn
336,-0.656,0.74289924,sol_nn
337,-0.652,0.74524933,sol_nn
338,-0.648,0.747597,sol_nn
339,-0.644,0.7499404,sol_nn
340,-0.64,0.7522806,sol_nn
341,-0.636,0.7546169,sol_nn
342,-0.632,0.7569498,sol_nn
343,-0.628,0.7592784,sol_nn
344,-0.624,0.7616034,sol_nn
345,-0.62,0.76392394,sol_nn
346,-0.616,0.7662406,sol_nn
347,-0.612,0.7685524,sol_nn
348,-0.608,0.7708607,sol_nn
349,-0.604,0.77316344,sol_nn
350,-0.6,0.77546227,sol_nn
351,-0.596,0.77775645,sol_nn
352,-0.592,0.7800452,sol_nn
353,-0.588,0.7823292,sol_nn
354,-0.584,0.78460836,sol_nn
355,-0.58,0.78688216,sol_nn
356,-0.576,0.78915066,sol_nn
357,-0.572,0.7914141,sol_nn
358,-0.568,0.7936715,sol_nn
359,-0.564,0.7959234,sol_nn
360,-0.56,0.7981694,sol_nn
361,-0.556,0.8004096,sol_nn
362,-0.552,0.802644,sol_nn
363,-0.548,0.8048724,sol_nn
364,-0.544,0.807094,sol_nn
365,-0.54,0.8093095,sol_nn
366,-0.536,0.81151855,sol_nn
367,-0.532,0.8137208,sol_nn
368,-0.528,0.8159167,sol_nn
369,-0.524,0.8181055,sol_nn
370,-0.52,0.8202873,sol_nn
371,-0.516,0.822462,sol_nn
372,-0.512,0.8246295,sol_nn
373,-0.508,0.8267893,sol_nn
374,-0.504,0.8289415,sol_nn
375,-0.5,0.8310864,sol_nn
376,-0.496,0.8332236,sol_nn
377,-0.492,0.83535296,sol_nn
378,-0.488,0.8374739,sol_nn
379,-0.484,0.8395868,sol_nn
380,-0.48,0.84169173,sol_nn
381,-0.476,0.8437879,sol_nn
382,-0.472,0.8458756,sol_nn
383,-0.468,0.84795463,sol_nn
384,-0.464,0.8500248,sol_nn
385,-0.46,0.85208595,sol_nn
386,-0.456,0.8541379,sol_nn
387,-0.452,0.85618067,sol_nn
388,-0.448,0.85821396,sol_nn
389,-0.444,0.8602375,sol_nn
390,-0.44,0.86225146,sol_nn
391,-0.436,0.8642557,sol_nn
392,-0.432,0.8662503,sol_nn
393,-0.428,0.86823446,sol_nn
394,-0.424,0.87020826,sol_nn
395,-0.42,0.8721715,sol_nn
396,-0.416,0.8741244,sol_nn
397,-0.412,0.87606686,sol_nn
398,-0.408,0.8779982,sol_nn
399,-0.404,0.8799184,sol_nn
400,-0.4,0.8818277,sol_nn
401,-0.396,0.8837255,sol_nn
402,-0.392,0.88561213,sol_nn
403,-0.388,0.88748705,sol_nn
404,-0.384,0.8893501,sol_nn
405,-0.38,0.8912013,sol_nn
406,-0.376,0.8930405,sol_nn
407,-0.372,0.8948671,sol_nn
408,-0.368,0.896682,sol_nn
409,-0.364,0.89848405,sol_nn
410,-0.36,0.9002737,sol_nn
411,-0.356,0.90205026,sol_nn
412,-0.352,0.9038136,sol_nn
413,-0.348,0.90556407,sol_nn
414,-0.344,0.90730125,sol_nn
415,-0.34,0.9090251,sol_nn
416,-0.336,0.91073525,sol_nn
417,-0.332,0.9124314,sol_nn
418,-0.328,0.9141138,sol_nn
419,-0.324,0.91578233,sol_nn
420,-0.32,0.9174363,sol_nn
421,-0.316,0.9190762,sol_nn
422,-0.312,0.92070127,sol_nn
423,-0.308,0.9223119,sol_nn
424,-0.304,0.9239074,sol_nn
425,-0.3,0.925488,sol_nn
426,-0.296,0.9270538,sol_nn
427,-0.292,0.9286034,sol_nn
428,-0.288,0.9301382,sol_nn
429,-0.284,0.9316575,sol_nn
430,-0.28,0.9331601,sol_nn
431,-0.276,0.9346471,sol_nn
432,-0.272,0.9361182,sol_nn
433,-0.268,0.9375726,sol_nn
434,-0.264,0.93901104,sol_nn
435,-0.26,0.9404327,sol_nn
436,-0.256,0.94183743,sol_nn
437,-0.252,0.94322526,sol_nn
438,-0.248,0.9445959,sol_nn
439,-0.244,0.9459495,sol_nn
440,-0.24,0.9472851,sol_nn
441,-0.236,0.94860387,sol_nn
442,-0.232,0.94990474,sol_nn
443,-0.228,0.95118773,sol_nn
444,-0.224,0.95245236,sol_nn
445,-0.22,0.953699,sol_nn
446,-0.216,0.95492744,sol_nn
447,-0.212,0.9561369,sol_nn
448,-0.208,0.95732844,sol_nn
449,-0.204,0.9585008,sol_nn
450,-0.2,0.95965415,sol_nn
451,-0.196,0.9607882,sol_nn
452,-0.192,0.9619036,sol_nn
453,-0.188,0.9629989,sol_nn
454,-0.184,0.9640752,sol_nn
455,-0.18,0.9651313,sol_nn
456,-0.176,0.9661678,sol_nn
457,-0.172,0.9671847,sol_nn
458,-0.168,0.9681808,sol_nn
459,-0.164,0.9691571,sol_nn
460,-0.16,0.9701128,sol_nn
461,-0.156,0.9710479,sol_nn
462,-0.152,0.9719626,sol_nn
463,-0.148,0.9728564,sol_nn
464,-0.144,0.97372884,sol_nn
465,-0.14,0.9745803,sol_nn
466,-0.136,0.9754107,sol_nn
467,-0.132,0.9762198,sol_nn
468,-0.128,0.97700715,sol_nn
469,-0.124,0.9777729,sol_nn
470,-0.12,0.9785173,sol_nn
471,-0.116,0.97923946,sol_nn
472,-0.112,0.9799396,sol_nn
473,-0.108,0.980618,sol_nn
474,-0.104,0.9812742,sol_nn
475,-0.1,0.9819076,sol_nn
476,-0.096,0.9825189,sol_nn
477,-0.092,0.98310757,sol_nn
478,-0.088,0.98367345,sol_nn
479,-0.084,0.984217,sol_nn
480,-0.08,0.9847375,sol_nn
481,-0.076,0.98523474,sol_nn
482,-0.072,0.9857092,sol_nn
483,-0.068,0.98616064,sol_nn
484,-0.064,0.98658854,sol_nn
485,-0.06,0.98699343,sol_nn
486,-0.056,0.98737454,sol_nn
487,-0.052,0.9877325,sol_nn
488,-0.048,0.98806673,sol_nn
489,-0.044,0.9883768,sol_nn
490,-0.04,0.98866385,sol_nn
491,-0.036,0.9889269,sol_nn
492,-0.032,0.98916596,sol_nn
493,-0.028,0.98938125,sol_nn
494,-0.024,0.9895728,sol_nn
495,-0.02,0.98973995,sol_nn
496,-0.016,0.98988307,sol_nn
497,-0.012,0.9900018,sol_nn
498,-0.008,0.9900967,sol_nn
499,-0.004,0.9901668,sol_nn
500,0.0,0.99021333,sol_nn
501,0.004,0.99023515,sol_nn
502,0.008,0.99023277,sol_nn
503,0.012,0.99020606,sol_nn
504,0.016,0.9901545,sol_nn
505,0.02,0.9900791,sol_nn
506,0.024,0.98997873,sol_nn
507,0.028,0.98985434,sol_nn
508,0.032,0.98970515,sol_nn
509,0.036,0.9895315,sol_nn
510,0.04,0.9893337,sol_nn
511,0.044,0.98911095,sol_nn
512,0.048,0.9888642,sol_nn
513,0.052,0.9885927,sol_nn
514,0.056,0.988297,sol_nn
515,0.06,0.98797596,sol_nn
516,0.064,0.9876311,sol_nn
517,0.068,0.9872623,sol_nn
518,0.072,0.98686844,sol_nn
519,0.076,0.9864504,sol_nn
520,0.08,0.98600835,sol_nn
521,0.084,0.98554176,sol_nn
522,0.088,0.9850509,sol_nn
523,0.092,0.98453593,sol_nn
524,0.096,0.98399705,sol_nn
525,0.1,0.9834342,sol_nn
526,0.104,0.9828468,sol_nn
527,0.108,0.98223555,sol_nn
528,0.112,0.9816007,sol_nn
529,0.116,0.98094213,sol_nn
530,0.12,0.9802596,sol_nn
531,0.124,0.9795534,sol_nn
532,0.128,0.97882366,sol_nn
533,0.132,0.9780703,sol_nn
534,0.136,0.9772936,sol_nn
535,0.14,0.9764938,sol_nn
536,0.144,0.97567064,sol_nn
537,0.148,0.9748243,sol_nn
538,0.152,0.97395474,sol_nn
539,0.156,0.9730624,sol_nn
540,0.16,0.97214717,sol_nn
541,0.164,0.9712093,sol_nn
542,0.168,0.97024906,sol_nn
543,0.172,0.96926653,sol_nn
544,0.176,0.96826124,sol_nn
545,0.18,0.96723384,sol_nn
546,0.184,0.96618444,sol_nn
547,0.188,0.96511286,sol_nn
548,0.192,0.9640198,sol_nn
549,0.196,0.9629047,sol_nn
550,0.2,0.961768,sol_nn
551,0.204,0.9606103,sol_nn
552,0.208,0.9594312,sol_nn
553,0.212,0.9582306,sol_nn
554,0.216,0.9570096,sol_nn
555,0.22,0.9557675,sol_nn
556,0.224,0.95450443,sol_nn
557,0.228,0.95322114,sol_nn
558,0.232,0.9519173,sol_nn
559,0.236,0.95059407,sol_nn
560,0.24,0.9492499,sol_nn
561,0.244,0.947886,sol_nn
562,0.248,0.94650275,sol_nn
563,0.252,0.9450994,sol_nn
564,0.256,0.9436772,sol_nn
565,0.26,0.9422356,sol_nn
566,0.264,0.9407748,sol_nn
567,0.268,0.9392954,sol_nn
568,0.272,0.9377971,sol_nn
569,0.276,0.9362799,sol_nn
570,0.28,0.93474513,sol_nn
571,0.284,0.93319154,sol_nn
572,0.288,0.9316201,sol_nn
573,0.292,0.93003094,sol_nn
574,0.296,0.9284243,sol_nn
575,0.3,0.9268002,sol_nn
576,0.304,0.9251583,sol_nn
577,0.308,0.9234999,sol_nn
578,0.312,0.92182434,sol_nn
579,0.316,0.92013204,sol_nn
580,0.32,0.91842324,sol_nn
581,0.324,0.9166979,sol_nn
582,0.328,0.9149564,sol_nn
583,0.332,0.91319877,sol_nn
584,0.336,0.91142565,sol_nn
585,0.34,0.9096367,sol_nn
586,0.344,0.90783215,sol_nn
587,0.348,0.90601224,sol_nn
588,0.352,0.9041773,sol_nn
589,0.356,0.90232766,sol_nn
590,0.36,0.90046316,sol_nn
591,0.364,0.89858395,sol_nn
592,0.368,0.8966906,sol_nn
593,0.372,0.8947826,sol_nn
594,0.376,0.8928609,sol_nn
595,0.38,0.8909259,sol_nn
596,0.384,0.8889765,sol_nn
597,0.388,0.88701355,sol_nn
598,0.392,0.8850379,sol_nn
599,0.396,0.8830485,sol_nn
600,0.4,0.8810465,sol_nn
601,0.404,0.8790316,sol_nn
602,0.408,0.8770042,sol_nn
603,0.412,0.87496424,sol_nn
604,0.416,0.87291205,sol_nn
605,0.42,0.8708478,sol_nn
606,0.424,0.8687717,sol_nn
607,0.428,0.8666837,sol_nn
608,0.432,0.8645843,sol_nn
609,0.436,0.86247337,sol_nn
610,0.44,0.8603512,sol_nn
611,0.444,0.8582182,sol_nn
612,0.448,0.8560741,sol_nn
613,0.452,0.85391927,sol_nn
614,0.456,0.85175395,sol_nn
615,0.46,0.84957814,sol_nn
616,0.464,0.84739226,sol_nn
617,0.468,0.845196,sol_nn
618,0.472,0.84299004,sol_nn
619,0.476,0.8407742,sol_nn
620,0.48,0.8385489,sol_nn
621,0.484,0.8363143,sol_nn
622,0.488,0.8340699,sol_nn
623,0.492,0.831817,sol_nn
624,0.496,0.82955474,sol_nn
625,0.5,0.82728386,sol_nn
626,0.504,0.8250042,sol_nn
627,0.508,0.8227161,sol_nn
628,0.512,0.8204195,sol_nn
629,0.516,0.8181148,sol_nn
630,0.52,0.81580216,sol_nn
631,0.524,0.8134814,sol_nn
632,0.528,0.81115323,sol_nn
633,0.532,0.8088172,sol_nn
634,0.536,0.8064736,sol_nn
635,0.54,0.804123,sol_nn
636,0.544,0.80176497,sol_nn
637,0.548,0.79940015,sol_nn
638,0.552,0.7970286,sol_nn
639,0.556,0.7946497,sol_nn
640,0.56,0.7922646,sol_nn
641,0.564,0.7898732,sol_nn
642,0.568,0.78747535,sol_nn
643,0.572,0.78507125,sol_nn
644,0.576,0.78266156,sol_nn
645,0.58,0.7802455,sol_nn
646,0.584,0.77782387,sol_nn
647,0.588,0.77539647,sol_nn
648,0.592,0.7729637,sol_nn
649,0.596,0.7705257,sol_nn
650,0.6,0.76808214,sol_nn
651,0.604,0.76563394,sol_nn
652,0.608,0.7631805,sol_nn
653,0.612,0.76072264,sol_nn
654,0.616,0.7582598,sol_nn
655,0.62,0.7557926,sol_nn
656,0.624,0.75332075,sol_nn
657,0.628,0.7508447,sol_nn
658,0.632,0.74836457,sol_nn
659,0.636,0.7458805,sol_nn
660,0.64,0.7433924,sol_nn
661,0.644,0.740901,sol_nn
662,0.648,0.7384055,sol_nn
663,0.652,0.73590654,sol_nn
664,0.656,0.73340434,sol_nn
665,0.66,0.7308988,sol_nn
666,0.664,0.72839004,sol_nn
667,0.668,0.72587854,sol_nn
668,0.672,0.72336423,sol_nn
669,0.676,0.72084683,sol_nn
670,0.68,0.7183273,sol_nn
671,0.684,0.7158045,sol_nn
672,0.688,0.71327996,sol_nn
673,0.692,0.71075284,sol_nn
674,0.696,0.70822394,sol_nn
675,0.7,0.70569265,sol_nn
676,0.704,0.7031599,sol_nn
677,0.708,0.70062494,sol_nn
678,0.712,0.6980885,sol_nn
679,0.716,0.6955503,sol_nn
680,0.72,0.69301134,sol_nn
681,0.724,0.69047034,sol_nn
682,0.728,0.6879285,sol_nn
683,0.732,0.6853857,sol_nn
684,0.736,0.6828417,sol_nn
685,0.74,0.6802969,sol_nn
686,0.744,0.67775124,sol_nn
687,0.748,0.6752053,sol_nn
688,0.752,0.6726587,sol_nn
689,0.756,0.6701117,sol_nn
690,0.76,0.66756433,sol_nn
691,0.764,0.665017,sol_nn
692,0.768,0.662469,sol_nn
693,0.772,0.6599219,sol_nn
694,0.776,0.6573745,sol_nn
695,0.78,0.6548275,sol_nn
696,0.784,0.65228057,sol_nn
697,0.788,0.6497346,sol_nn
698,0.792,0.6471889,sol_nn
699,0.796,0.64464396,sol_nn
700,0.8,0.6420998,sol_nn
701,0.804,0.6395565,sol_nn
702,0.808,0.6370141,sol_nn
703,0.812,0.63447315,sol_nn
704,0.816,0.63193315,sol_nn
705,0.82,0.62939465,sol_nn
706,0.824,0.62685674,sol_nn
707,0.828,0.62432116,sol_nn
708,0.832,0.6217868,sol_nn
709,0.836,0.61925423,sol_nn
710,0.84,0.6167235,sol_nn
711,0.844,0.6141945,sol_nn
712,0.848,0.6116675,sol_nn
713,0.852,0.60914254,sol_nn
714,0.856,0.6066197,sol_nn
715,0.86,0.60409915,sol_nn
716,0.864,0.6015808,sol_nn
717,0.868,0.599065,sol_nn
718,0.872,0.5965516,sol_nn
719,0.876,0.5940408,sol_nn
720,0.88,0.59153265,sol_nn
721,0.884,0.58902705,sol_nn
722,0.888,0.5865246,sol_nn
723,0.892,0.5840251,sol_nn
724,0.896,0.5815283,sol_nn
725,0.9,0.5790349,sol_nn
726,0.904,0.5765442,sol_nn
727,0.908,0.57405704,sol_nn
728,0.912,0.57157296,sol_nn
729,0.916,0.5690925,sol_nn
730,0.92,0.56661534,sol_nn
731,0.924,0.5641416,sol_nn
732,0.928,0.5616716,sol_nn
733,0.932,0.5592052,sol_nn
734,0.936,0.55674255,sol_nn
735,0.94,0.5542834,sol_nn
736,0.944,0.5518285,sol_nn
737,0.948,0.5493772,sol_nn
738,0.952,0.5469303,sol_nn
739,0.956,0.54448724,sol_nn
740,0.96,0.5420481,sol_nn
741,0.964,0.53961325,sol_nn
742,0.968,0.53718257,sol_nn
743,0.972,0.5347562,sol_nn
744,0.976,0.5323342,sol_nn
745,0.98,0.5299164,sol_nn
746,0.984,0.52750325,sol_nn
747,0.988,0.5250946,sol_nn
748,0.992,0.5226904,sol_nn
749,0.996,0.52029055,sol_nn
750,1.0,0.51789564,sol_nn
751,1.004,0.51550543,sol_nn
752,1.008,0.5131196,sol_nn
753,1.012,0.5107388,sol_nn
754,1.016,0.50836277,sol_nn
755,1.02,0.5059915,sol_nn
756,1.024,0.5036249,sol_nn
757,1.028,0.5012638,sol_nn
758,1.032,0.49890763,sol_nn
759,1.036,0.49655584,sol_nn
760,1.04,0.49420968,sol_nn
761,1.044,0.49186802,sol_nn
762,1.048,0.48953164,sol_nn
763,1.052,0.4872006,sol_nn
764,1.056,0.48487476,sol_nn
765,1.06,0.48255372,sol_nn
766,1.064,0.48023814,sol_nn
767,1.068,0.47792768,sol_nn
768,1.072,0.47562233,sol_nn
769,1.076,0.47332245,sol_nn
770,1.08,0.47102785,sol_nn
771,1.084,0.4687386,sol_nn
772,1.088,0.46645433,sol_nn
773,1.092,0.46417576,sol_nn
774,1.096,0.4619025,sol_nn
775,1.1,0.4596343,sol_nn
776,1.104,0.4573718,sol_nn
777,1.108,0.45511454,sol_nn
778,1.112,0.45286277,sol_nn
779,1.116,0.4506161,sol_nn
780,1.12,0.44837502,sol_nn
781,1.124,0.4461395,sol_nn
782,1.128,0.4439091,sol_nn
783,1.132,0.4416841,sol_nn
784,1.136,0.43946487,sol_nn
785,1.14,0.4372506,sol_nn
786,1.144,0.4350423,sol_nn
787,1.148,0.43283886,sol_nn
788,1.152,0.43064114,sol_nn
789,1.156,0.42844838,sol_nn
790,1.16,0.42626137,sol_nn
791,1.164,0.42407966,sol_nn
792,1.168,0.42190325,sol_nn
793,1.172,0.4197322,sol_nn
794,1.176,0.41756684,sol_nn
795,1.18,0.41540635,sol_nn
796,1.184,0.41325134,sol_nn
797,1.188,0.41110158,sol_nn
798,1.192,0.40895706,sol_nn
799,1.196,0.4068181,sol_nn
800,1.2,0.40468395,sol_nn
801,1.204,0.40255508,sol_nn
802,1.208,0.40043157,sol_nn
803,1.212,0.39831316,sol_nn
804,1.216,0.39619985,sol_nn
805,1.22,0.39409155,sol_nn
806,1.224,0.3919888,sol_nn
807,1.228,0.3898905,sol_nn
808,1.232,0.38779753,sol_nn
809,1.236,0.38570958,sol_nn
810,1.24,0.38362664,sol_nn
811,1.244,0.38154852,sol_nn
812,1.248,0.3794753,sol_nn
813,1.252,0.37740728,sol_nn
814,1.256,0.3753435,sol_nn
815,1.26,0.37328476,sol_nn
816,1.264,0.37123072,sol_nn
817,1.268,0.36918157,sol_nn
818,1.272,0.3671369,sol_nn
819,1.276,0.365097,sol_nn
820,1.28,0.3630616,sol_nn
821,1.284,0.36103085,sol_nn
822,1.288,0.35900456,sol_nn
823,1.292,0.35698253,sol_nn
824,1.296,0.3549652,sol_nn
825,1.3,0.35295197,sol_nn
826,1.304,0.35094327,sol_nn
827,1.308,0.34893882,sol_nn
828,1.312,0.3469383,sol_nn
829,1.316,0.34494215,sol_nn
830,1.32,0.34294993,sol_nn
831,1.324,0.34096202,sol_nn
832,1.328,0.33897796,sol_nn
833,1.332,0.33699775,sol_nn
834,1.336,0.33502135,sol_nn
835,1.34,0.33304918,sol_nn
836,1.344,0.33108038,sol_nn
837,1.348,0.3291154,sol_nn
838,1.352,0.32715422,sol_nn
839,1.356,0.32519644,sol_nn
840,1.36,0.32324225,sol_nn
841,1.364,0.32129163,sol_nn
842,1.368,0.31934416,sol_nn
843,1.372,0.3174003,sol_nn
844,1.376,0.31545973,sol_nn
845,1.38,0.31352216,sol_nn
846,1.384,0.31158793,sol_nn
847,1.388,0.3096565,sol_nn
848,1.392,0.30772823,sol_nn
849,1.396,0.30580282,sol_nn
850,1.4,0.30388063,sol_nn
851,1.404,0.3019609,sol_nn
852,1.408,0.3000439,sol_nn
853,1.412,0.29812974,sol_nn
854,1.416,0.2962181,sol_nn
855,1.42,0.29430902,sol_nn
856,1.424,0.2924022,sol_nn
857,1.428,0.29049778,sol_nn
858,1.432,0.2885959,sol_nn
859,1.436,0.28669617,sol_nn
860,1.44,0.28479868,sol_nn
861,1.444,0.28290278,sol_nn
862,1.448,0.28100938,sol_nn
863,1.452,0.27911773,sol_nn
864,1.456,0.27722782,sol_nn
865,1.46,0.27533993,sol_nn
866,1.464,0.27345347,sol_nn
867,1.468,0.27156895,sol_nn
868,1.472,0.26968563,sol_nn
869,1.476,0.2678039,sol_nn
870,1.48,0.26592356,sol_nn
871,1.484,0.26404485,sol_nn
872,1.488,0.2621668,sol_nn
873,1.492,0.26028994,sol_nn
874,1.496,0.25841433,sol_nn
875,1.5,0.25653952,sol_nn
876,1.504,0.25466576,sol_nn
877,1.508,0.25279272,sol_nn
878,1.512,0.25092065,sol_nn
879,1.516,0.24904883,sol_nn
880,1.52,0.24717757,sol_nn
881,1.524,0.24530701,sol_nn
882,1.528,0.24343653,sol_nn
883,1.532,0.24156654,sol_nn
884,1.536,0.23969685,sol_nn
885,1.54,0.23782717,sol_nn
886,1.544,0.23595755,sol_nn
887,1.548,0.2340878,sol_nn
888,1.552,0.23221803,sol_nn
889,1.556,0.230348,sol_nn
890,1.56,0.22847757,sol_nn
891,1.564,0.22660682,sol_nn
892,1.568,0.22473545,sol_nn
893,1.572,0.22286373,sol_nn
894,1.576,0.22099112,sol_nn
895,1.58,0.21911784,sol_nn
896,1.584,0.21724378,sol_nn
897,1.588,0.21536867,sol_nn
898,1.592,0.21349257,sol_nn
899,1.596,0.21161537,sol_nn
900,1.6,0.20973696,sol_nn
901,1.604,0.20785736,sol_nn
902,1.608,0.20597588,sol_nn
903,1.612,0.20409372,sol_nn
904,1.616,0.20220938,sol_nn
905,1.62,0.2003238,sol_nn
906,1.624,0.19843636,sol_nn
907,1.628,0.19654693,sol_nn
908,1.632,0.19465546,sol_nn
909,1.636,0.1927621,sol_nn
910,1.64,0.1908668,sol_nn
911,1.644,0.18896908,sol_nn
912,1.648,0.18706927,sol_nn
913,1.652,0.18516698,sol_nn
914,1.656,0.18326217,sol_nn
915,1.66,0.18135467,sol_nn
916,1.664,0.17944458,sol_nn
917,1.668,0.17753175,sol_nn
918,1.672,0.17561603,sol_nn
919,1.676,0.17369746,sol_nn
920,1.68,0.17177598,sol_nn
921,1.684,0.16985108,sol_nn
922,1.688,0.16792324,sol_nn
923,1.692,0.1659919,sol_nn
924,1.696,0.16405721,sol_nn
925,1.7,0.16211909,sol_nn
926,1.704,0.16017729,sol_nn
927,1.708,0.15823206,sol_nn
928,1.712,0.15628271,sol_nn
929,1.716,0.15432976,sol_nn
930,1.72,0.15237257,sol_nn
931,1.724,0.15041143,sol_nn
932,1.728,0.1484461,sol_nn
933,1.732,0.14647663,sol_nn
934,1.736,0.14450273,sol_nn
935,1.74,0.14252475,sol_nn
936,1.744,0.14054188,sol_nn
937,1.748,0.13855454,sol_nn
938,1.752,0.13656242,sol_nn
939,1.756,0.13456583,sol_nn
940,1.76,0.13256375,sol_nn
941,1.764,0.13055724,sol_nn
942,1.768,0.12854548,sol_nn
943,1.772,0.12652855,sol_nn
944,1.776,0.12450634,sol_nn
945,1.78,0.1224789,sol_nn
946,1.784,0.12044591,sol_nn
947,1.788,0.11840747,sol_nn
948,1.792,0.11636324,sol_nn
949,1.796,0.1143136,sol_nn
950,1.8,0.11225812,sol_nn
951,1.804,0.11019653,sol_nn
952,1.808,0.10812913,sol_nn
953,1.812,0.10605566,sol_nn
954,1.816,0.10397596,sol_nn
955,1.82,0.101889834,sol_nn
956,1.824,0.099797666,sol_nn
957,1.828,0.09769892,sol_nn
958,1.832,0.09559373,sol_nn
959,1.836,0.09348192,sol_nn
960,1.84,0.09136322,sol_nn
961,1.844,0.089238055,sol_nn
962,1.848,0.08710567,sol_nn
963,1.852,0.0849665,sol_nn
964,1.856,0.0828201,sol_nn
965,1.86,0.08066667,sol_nn
966,1.864,0.078506134,sol_nn
967,1.868,0.076338075,sol_nn
968,1.872,0.07416265,sol_nn
969,1.876,0.07197959,sol_nn
970,1.88,0.06978933,sol_nn
971,1.884,0.06759089,sol_nn
972,1.888,0.06538492,sol_nn
973,1.892,0.06317117,sol_nn
974,1.896,0.06094937,sol_nn
975,1.9,0.058719568,sol_nn
976,1.904,0.056481667,sol_nn
977,1.908,0.054235607,sol_nn
978,1.912,0.051981166,sol_nn
979,1.916,0.04971827,sol_nn
980,1.92,0.047447152,sol_nn
981,1.924,0.045167238,sol_nn
982,1.928,0.04287882,sol_nn
983,1.932,0.04058171,sol_nn
984,1.936,0.038275562,sol_nn
985,1.94,0.03596069,sol_nn
986,1.944,0.0336368,sol_nn
987,1.948,0.03130398,sol_nn
988,1.952,0.028961856,sol_nn
989,1.956,0.026610734,sol_nn
990,1.96,0.024250042,sol_nn
991,1.964,0.021879967,sol_nn
992,1.968,0.019500427,sol_nn
993,1.972,0.017111372,sol_nn
994,1.976,0.014712591,sol_nn
995,1.98,0.012304395,sol_nn
996,1.984,0.009885809,sol_nn
997,1.988,0.0074577844,sol_nn
998,1.992,0.005019591,sol_nn
999,1.996,0.0025713528,sol_nn
1000,2.0,0.00011300086,sol_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1400/test_nn.csv <==
,X_x,value,name
0,-2.0,0.000118700555,test_nn
1,-1.996,0.0022556637,test_nn
2,-1.992,0.004394858,test_nn
3,-1.988,0.006536604,test_nn
4,-1.984,0.008680448,test_nn
5,-1.98,0.010826312,test_nn
6,-1.976,0.012974533,test_nn
7,-1.972,0.015124885,test_nn
8,-1.968,0.017277338,test_nn
9,-1.964,0.019431956,test_nn
10,-1.96,0.021588253,test_nn
11,-1.956,0.023747168,test_nn
12,-1.952,0.025907665,test_nn
13,-1.948,0.028070206,test_nn
14,-1.944,0.03023474,test_nn
15,-1.94,0.03240121,test_nn
16,-1.936,0.034569733,test_nn
17,-1.932,0.03673956,test_nn
18,-1.928,0.03891223,test_nn
19,-1.924,0.041085765,test_nn
20,-1.92,0.04326161,test_nn
21,-1.916,0.045438927,test_nn
22,-1.912,0.0476182,test_nn
23,-1.908,0.04979924,test_nn
24,-1.904,0.051981553,test_nn
25,-1.9,0.054166295,test_nn
26,-1.896,0.05635205,test_nn
27,-1.892,0.05853977,test_nn
28,-1.888,0.060729098,test_nn
29,-1.884,0.06291981,test_nn
30,-1.88,0.06511232,test_nn
31,-1.876,0.06730642,test_nn
32,-1.872,0.069502026,test_nn
33,-1.868,0.071699254,test_nn
34,-1.864,0.0738978,test_nn
35,-1.86,0.07609784,test_nn
36,-1.856,0.07829945,test_nn
37,-1.852,0.080502406,test_nn
38,-1.848,0.08270687,test_nn
39,-1.844,0.084912695,test_nn
40,-1.84,0.08711997,test_nn
41,-1.836,0.08932875,test_nn
42,-1.832,0.091538765,test_nn
43,-1.828,0.093750075,test_nn
44,-1.824,0.09596291,test_nn
45,-1.82,0.09817694,test_nn
46,-1.816,0.10039237,test_nn
47,-1.812,0.102608904,test_nn
48,-1.808,0.1048269,test_nn
49,-1.804,0.10704619,test_nn
50,-1.8,0.10926673,test_nn
51,-1.796,0.11148853,test_nn
52,-1.792,0.11371142,test_nn
53,-1.788,0.1159358,test_nn
54,-1.784,0.11816112,test_nn
55,-1.78,0.12038756,test_nn
56,-1.776,0.12261535,test_nn
57,-1.772,0.12484458,test_nn
58,-1.768,0.12707461,test_nn
59,-1.764,0.12930572,test_nn
60,-1.76,0.13153821,test_nn
61,-1.756,0.13377199,test_nn
62,-1.752,0.13600639,test_nn
63,-1.748,0.13824224,test_nn
64,-1.744,0.14047945,test_nn
65,-1.74,0.14271739,test_nn
66,-1.736,0.14495659,test_nn
67,-1.732,0.14719671,test_nn
68,-1.728,0.14943822,test_nn
69,-1.724,0.15168054,test_nn
70,-1.72,0.15392393,test_nn
71,-1.716,0.1561685,test_nn
72,-1.712,0.15841389,test_nn
73,-1.708,0.16066055,test_nn
74,-1.704,0.16290802,test_nn
75,-1.7,0.16515651,test_nn
76,-1.696,0.16740638,test_nn
77,-1.692,0.16965696,test_nn
78,-1.688,0.17190874,test_nn
79,-1.684,0.17416161,test_nn
80,-1.68,0.17641506,test_nn
81,-1.676,0.17866985,test_nn
82,-1.672,0.1809257,test_nn
83,-1.668,0.18318243,test_nn
84,-1.664,0.18544006,test_nn
85,-1.66,0.18769896,test_nn
86,-1.656,0.18995853,test_nn
87,-1.652,0.19221905,test_nn
88,-1.648,0.19448057,test_nn
89,-1.644,0.1967431,test_nn
90,-1.64,0.19900692,test_nn
91,-1.636,0.2012715,test_nn
92,-1.632,0.2035373,test_nn
93,-1.628,0.20580354,test_nn
94,-1.624,0.20807096,test_nn
95,-1.62,0.2103395,test_nn
96,-1.616,0.21260862,test_nn
97,-1.612,0.21487918,test_nn
98,-1.608,0.2171506,test_nn
99,-1.604,0.21942256,test_nn
100,-1.6,0.22169574,test_nn
101,-1.596,0.22397016,test_nn
102,-1.592,0.22624484,test_nn
103,-1.588,0.22852118,test_nn
104,-1.584,0.23079802,test_nn
105,-1.58,0.233076,test_nn
106,-1.576,0.23535503,test_nn
107,-1.572,0.23763491,test_nn
108,-1.568,0.23991573,test_nn
109,-1.564,0.24219717,test_nn
110,-1.56,0.24448,test_nn
111,-1.556,0.24676333,test_nn
112,-1.552,0.24904843,test_nn
113,-1.548,0.25133413,test_nn
114,-1.544,0.25362065,test_nn
115,-1.54,0.2559081,test_nn
116,-1.536,0.25819653,test_nn
117,-1.532,0.2604857,test_nn
118,-1.528,0.2627762,test_nn
119,-1.524,0.26506764,test_nn
120,-1.52,0.26735994,test_nn
121,-1.516,0.26965314,test_nn
122,-1.512,0.27194726,test_nn
123,-1.508,0.27424252,test_nn
124,-1.504,0.27653843,test_nn
125,-1.5,0.27883565,test_nn
126,-1.496,0.28113377,test_nn
127,-1.492,0.2834327,test_nn
128,-1.488,0.2857326,test_nn
129,-1.484,0.28803387,test_nn
130,-1.48,0.29033563,test_nn
131,-1.476,0.29263896,test_nn
132,-1.472,0.29494244,test_nn
133,-1.468,0.2972473,test_nn
134,-1.464,0.29955316,test_nn
135,-1.46,0.30186,test_nn
136,-1.456,0.30416766,test_nn
137,-1.452,0.3064764,test_nn
138,-1.448,0.30878606,test_nn
139,-1.444,0.3110966,test_nn
140,-1.44,0.31340846,test_nn
141,-1.436,0.31572104,test_nn
142,-1.432,0.31803465,test_nn
143,-1.428,0.3203495,test_nn
144,-1.424,0.32266486,test_nn
145,-1.42,0.3249815,test_nn
146,-1.416,0.32729903,test_nn
147,-1.412,0.32961747,test_nn
148,-1.408,0.33193707,test_nn
149,-1.404,0.33425772,test_nn
150,-1.4,0.33657917,test_nn
151,-1.396,0.33890134,test_nn
152,-1.392,0.34122482,test_nn
153,-1.388,0.34354946,test_nn
154,-1.384,0.34587464,test_nn
155,-1.38,0.3482011,test_nn
156,-1.376,0.3505284,test_nn
157,-1.372,0.35285679,test_nn
158,-1.368,0.35518572,test_nn
159,-1.364,0.3575161,test_nn
160,-1.36,0.35984734,test_nn
161,-1.356,0.36217937,test_nn
162,-1.352,0.3645127,test_nn
163,-1.348,0.36684686,test_nn
164,-1.344,0.3691818,test_nn
165,-1.34,0.37151772,test_nn
166,-1.336,0.37385488,test_nn
167,-1.332,0.37619278,test_nn
168,-1.328,0.37853146,test_nn
169,-1.324,0.38087147,test_nn
170,-1.32,0.38321218,test_nn
171,-1.316,0.38555378,test_nn
172,-1.312,0.38789642,test_nn
173,-1.308,0.39023995,test_nn
174,-1.304,0.3925848,test_nn
175,-1.3,0.3949297,test_nn
176,-1.296,0.39727628,test_nn
177,-1.292,0.39962298,test_nn
178,-1.288,0.40197143,test_nn
179,-1.284,0.40432033,test_nn
180,-1.28,0.40667006,test_nn
181,-1.276,0.409021,test_nn
182,-1.272,0.4113727,test_nn
183,-1.268,0.41372508,test_nn
184,-1.264,0.41607806,test_nn
185,-1.26,0.4184325,test_nn
186,-1.256,0.42078733,test_nn
187,-1.252,0.4231434,test_nn
188,-1.248,0.42550015,test_nn
189,-1.244,0.42785782,test_nn
190,-1.24,0.430216,test_nn
191,-1.236,0.43257502,test_nn
192,-1.232,0.4349349,test_nn
193,-1.228,0.43729547,test_nn
194,-1.224,0.43965703,test_nn
195,-1.22,0.4420191,test_nn
196,-1.216,0.4443822,test_nn
197,-1.212,0.4467457,test_nn
198,-1.208,0.44910997,test_nn
199,-1.204,0.4514753,test_nn
200,-1.2,0.45384103,test_nn
201,-1.196,0.4562074,test_nn
202,-1.192,0.45857435,test_nn
203,-1.188,0.46094212,test_nn
204,-1.184,0.46331072,test_nn
205,-1.18,0.46567944,test_nn
206,-1.176,0.4680491,test_nn
207,-1.172,0.47041926,test_nn
208,-1.168,0.47279018,test_nn
209,-1.164,0.4751615,test_nn
210,-1.16,0.4775332,test_nn
211,-1.156,0.4799059,test_nn
212,-1.152,0.48227865,test_nn
213,-1.148,0.48465222,test_nn
214,-1.144,0.48702574,test_nn
215,-1.14,0.48940006,test_nn
216,-1.136,0.4917747,test_nn
217,-1.132,0.49414986,test_nn
218,-1.128,0.49652547,test_nn
219,-1.124,0.49890158,test_nn
220,-1.12,0.5012777,test_nn
221,-1.116,0.50365424,test_nn
222,-1.112,0.50603104,test_nn
223,-1.108,0.5084082,test_nn
224,-1.104,0.5107858,test_nn
225,-1.1,0.51316315,test_nn
226,-1.096,0.51554114,test_nn
227,-1.092,0.51791894,test_nn
228,-1.088,0.52029735,test_nn
229,-1.084,0.52267575,test_nn
230,-1.08,0.5250542,test_nn
231,-1.076,0.5274324,test_nn
232,-1.072,0.52981114,test_nn
233,-1.068,0.53218985,test_nn
234,-1.064,0.5345683,test_nn
235,-1.06,0.5369467,test_nn
236,-1.056,0.53932536,test_nn
237,-1.052,0.541704,test_nn
238,-1.048,0.5440823,test_nn
239,-1.044,0.5464603,test_nn
240,-1.04,0.54883814,test_nn
241,-1.036,0.55121624,test_nn
242,-1.032,0.5535936,test_nn
243,-1.028,0.55597126,test_nn
244,-1.024,0.5583484,test_nn
245,-1.02,0.56072474,test_nn
246,-1.016,0.5631013,test_nn
247,-1.012,0.565477,test_nn
248,-1.008,0.5678529,test_nn
249,-1.004,0.57022774,test_nn
250,-1.0,0.5726025,test_nn
251,-0.996,0.5749764,test_nn
252,-0.992,0.5773496,test_nn
253,-0.988,0.5797224,test_nn
254,-0.984,0.5820949,test_nn
255,-0.98,0.58446586,test_nn
256,-0.976,0.5868368,test_nn
257,-0.972,0.58920676,test_nn
258,-0.968,0.5915761,test_nn
259,-0.964,0.5939443,test_nn
260,-0.96,0.59631205,test_nn
261,-0.956,0.5986786,test_nn
262,-0.952,0.60104424,test_nn
263,-0.948,0.6034086,test_nn
264,-0.944,0.60577214,test_nn
265,-0.94,0.60813445,test_nn
266,-0.936,0.6104958,test_nn
267,-0.932,0.61285627,test_nn
268,-0.928,0.61521494,test_nn
269,-0.924,0.6175726,test_nn
270,-0.92,0.6199292,test_nn
271,-0.916,0.6222842,test_nn
272,-0.912,0.62463737,test_nn
273,-0.908,0.6269899,test_nn
274,-0.904,0.6293404,test_nn
275,-0.9,0.63168997,test_nn
276,-0.896,0.634037,test_nn
277,-0.892,0.6363827,test_nn
278,-0.888,0.63872737,test_nn
279,-0.884,0.64106977,test_nn
280,-0.88,0.6434105,test_nn
281,-0.876,0.64574945,test_nn
282,-0.872,0.64808625,test_nn
283,-0.868,0.65042126,test_nn
284,-0.864,0.65275455,test_nn
285,-0.86,0.65508556,test_nn
286,-0.856,0.6574144,test_nn
287,-0.852,0.65974116,test_nn
288,-0.848,0.6620658,test_nn
289,-0.844,0.66438836,test_nn
290,-0.84,0.666708,test_nn
291,-0.836,0.6690259,test_nn
292,-0.832,0.67134094,test_nn
293,-0.828,0.6736539,test_nn
294,-0.824,0.6759642,test_nn
295,-0.82,0.6782719,test_nn
296,-0.816,0.68057716,test_nn
297,-0.812,0.6828794,test_nn
298,-0.808,0.68517894,test_nn
299,-0.804,0.6874759,test_nn
300,-0.8,0.6897695,test_nn
301,-0.796,0.69206065,test_nn
302,-0.792,0.69434893,test_nn
303,-0.788,0.69663364,test_nn
304,-0.784,0.69891566,test_nn
305,-0.78,0.701194,test_nn
306,-0.776,0.70346963,test_nn
307,-0.772,0.70574176,test_nn
308,-0.768,0.7080109,test_nn
309,-0.764,0.7102762,test_nn
310,-0.76,0.7125378,test_nn
311,-0.756,0.714796,test_nn
312,-0.752,0.71705097,test_nn
313,-0.748,0.7193023,test_nn
314,-0.744,0.72154933,test_nn
315,-0.74,0.7237931,test_nn
316,-0.736,0.7260326,test_nn
317,-0.732,0.7282687,test_nn
318,-0.728,0.73050004,test_nn
319,-0.724,0.7327279,test_nn
320,-0.72,0.73495173,test_nn
321,-0.716,0.73717093,test_nn
322,-0.712,0.739386,test_nn
323,-0.708,0.7415969,test_nn
324,-0.704,0.74380344,test_nn
325,-0.7,0.7460052,test_nn
326,-0.696,0.74820274,test_nn
327,-0.692,0.7503954,test_nn
328,-0.688,0.7525834,test_nn
329,-0.684,0.7547664,test_nn
330,-0.68,0.75694495,test_nn
331,-0.676,0.75911903,test_nn
332,-0.672,0.76128733,test_nn
333,-0.668,0.7634512,test_nn
334,-0.664,0.7656099,test_nn
335,-0.66,0.76776326,test_nn
336,-0.656,0.76991135,test_nn
337,-0.652,0.77205384,test_nn
338,-0.648,0.77419174,test_nn
339,-0.644,0.7763234,test_nn
340,-0.64,0.77845025,test_nn
341,-0.636,0.780571,test_nn
342,-0.632,0.7826862,test_nn
343,-0.628,0.7847954,test_nn
344,-0.624,0.7868989,test_nn
345,-0.62,0.7889964,test_nn
346,-0.616,0.7910882,test_nn
347,-0.612,0.79317343,test_nn
348,-0.608,0.7952534,test_nn
349,-0.604,0.79732615,test_nn
350,-0.6,0.79939324,test_nn
351,-0.596,0.80145377,test_nn
352,-0.592,0.8035077,test_nn
353,-0.588,0.80555505,test_nn
354,-0.584,0.80759627,test_nn
355,-0.58,0.80963063,test_nn
356,-0.576,0.81165797,test_nn
357,-0.572,0.8136784,test_nn
358,-0.568,0.81569207,test_nn
359,-0.564,0.817699,test_nn
360,-0.56,0.8196986,test_nn
361,-0.556,0.821691,test_nn
362,-0.552,0.82367635,test_nn
363,-0.548,0.8256545,test_nn
364,-0.544,0.8276247,test_nn
365,-0.54,0.8295876,test_nn
366,-0.536,0.83154297,test_nn
367,-0.532,0.83349085,test_nn
368,-0.528,0.8354308,test_nn
369,-0.524,0.8373632,test_nn
370,-0.52,0.83928764,test_nn
371,-0.516,0.8412038,test_nn
372,-0.512,0.84311235,test_nn
373,-0.508,0.84501225,test_nn
374,-0.504,0.8469042,test_nn
375,-0.5,0.8487878,test_nn
376,-0.496,0.85066307,test_nn
377,-0.492,0.85252964,test_nn
378,-0.488,0.85438776,test_nn
379,-0.484,0.85623723,test_nn
380,-0.48,0.85807824,test_nn
381,-0.476,0.8599098,test_nn
382,-0.472,0.8617329,test_nn
383,-0.468,0.8635469,test_nn
384,-0.464,0.86535186,test_nn
385,-0.46,0.8671478,test_nn
386,-0.456,0.86893386,test_nn
387,-0.452,0.8707112,test_nn
388,-0.448,0.872479,test_nn
389,-0.444,0.87423694,test_nn
390,-0.44,0.8759855,test_nn
391,-0.436,0.8777245,test_nn
392,-0.432,0.8794541,test_nn
393,-0.428,0.88117296,test_nn
394,-0.424,0.88288236,test_nn
395,-0.42,0.8845815,test_nn
396,-0.416,0.8862706,test_nn
397,-0.412,0.8879493,test_nn
398,-0.408,0.8896181,test_nn
399,-0.404,0.8912763,test_nn
400,-0.4,0.8929241,test_nn
401,-0.396,0.8945609,test_nn
402,-0.392,0.8961874,test_nn
403,-0.388,0.8978032,test_nn
404,-0.384,0.899408,test_nn
405,-0.38,0.90100163,test_nn
406,-0.376,0.9025845,test_nn
407,-0.372,0.9041562,test_nn
408,-0.368,0.90571684,test_nn
409,-0.364,0.9072657,test_nn
410,-0.36,0.9088037,test_nn
411,-0.356,0.9103298,test_nn
412,-0.352,0.91184455,test_nn
413,-0.348,0.9133475,test_nn
414,-0.344,0.9148388,test_nn
415,-0.34,0.91631806,test_nn
416,-0.336,0.91778576,test_nn
417,-0.332,0.9192409,test_nn
418,-0.328,0.9206842,test_nn
419,-0.324,0.9221155,test_nn
420,-0.32,0.9235338,test_nn
421,-0.316,0.9249402,test_nn
422,-0.312,0.9263341,test_nn
423,-0.308,0.92771477,test_nn
424,-0.304,0.92908376,test_nn
425,-0.3,0.93043935,test_nn
426,-0.296,0.93178266,test_nn
427,-0.292,0.933112,test_nn
428,-0.288,0.93442917,test_nn
429,-0.284,0.93573266,test_nn
430,-0.28,0.9370228,test_nn
431,-0.276,0.9383001,test_nn
432,-0.272,0.9395636,test_nn
433,-0.268,0.9408138,test_nn
434,-0.264,0.9420504,test_nn
435,-0.26,0.943273,test_nn
436,-0.256,0.94448215,test_nn
437,-0.252,0.9456769,test_nn
438,-0.248,0.9468576,test_nn
439,-0.244,0.94802487,test_nn
440,-0.24,0.9491774,test_nn
441,-0.236,0.9503157,test_nn
442,-0.232,0.95143974,test_nn
443,-0.228,0.9525498,test_nn
444,-0.224,0.9536446,test_nn
445,-0.22,0.95472467,test_nn
446,-0.216,0.9557902,test_nn
447,-0.212,0.95684123,test_nn
448,-0.208,0.95787734,test_nn
449,-0.204,0.95889807,test_nn
450,-0.2,0.9599035,test_nn
451,-0.196,0.9608937,test_nn
452,-0.192,0.9618693,test_nn
453,-0.188,0.9628286,test_nn
454,-0.184,0.9637731,test_nn
455,-0.18,0.9647019,test_nn
456,-0.176,0.9656148,test_nn
457,-0.172,0.96651214,test_nn
458,-0.168,0.96739334,test_nn
459,-0.164,0.96825886,test_nn
460,-0.16,0.96910805,test_nn
461,-0.156,0.9699414,test_nn
462,-0.152,0.9707586,test_nn
463,-0.148,0.97155935,test_nn
464,-0.144,0.9723436,test_nn
465,-0.14,0.97311145,test_nn
466,-0.136,0.97386265,test_nn
467,-0.132,0.97459716,test_nn
468,-0.128,0.97531503,test_nn
469,-0.124,0.9760156,test_nn
470,-0.12,0.9766997,test_nn
471,-0.116,0.9773667,test_nn
472,-0.112,0.9780163,test_nn
473,-0.108,0.97864896,test_nn
474,-0.104,0.9792646,test_nn
475,-0.1,0.97986233,test_nn
476,-0.096,0.980443,test_nn
477,-0.092,0.9810057,test_nn
478,-0.088,0.9815513,test_nn
479,-0.084,0.9820786,test_nn
480,-0.08,0.9825885,test_nn
481,-0.076,0.9830807,test_nn
482,-0.072,0.98355436,test_nn
483,-0.068,0.9840104,test_nn
484,-0.064,0.9844484,test_nn
485,-0.06,0.98486775,test_nn
486,-0.056,0.98526883,test_nn
487,-0.052,0.98565197,test_nn
488,-0.048,0.98601645,test_nn
489,-0.044,0.9863622,test_nn
490,-0.04,0.98668957,test_nn
491,-0.036,0.986998,test_nn
492,-0.032,0.98728806,test_nn
493,-0.028,0.9875595,test_nn
494,-0.024,0.9878115,test_nn
495,-0.02,0.98804456,test_nn
496,-0.016,0.9882586,test_nn
497,-0.012,0.98845345,test_nn
498,-0.008,0.98862946,test_nn
499,-0.004,0.9887856,test_nn
500,0.0,0.98892283,test_nn
501,0.004,0.9890411,test_nn
502,0.008,0.98913914,test_nn
503,0.012,0.98921835,test_nn
504,0.016,0.989277,test_nn
505,0.02,0.98931646,test_nn
506,0.024,0.9893364,test_nn
507,0.028,0.98933625,test_nn
508,0.032,0.9893163,test_nn
509,0.036,0.98927677,test_nn
510,0.04,0.9892166,test_nn
511,0.044,0.98913705,test_nn
512,0.048,0.9890371,test_nn
513,0.052,0.9889173,test_nn
514,0.056,0.9887772,test_nn
515,0.06,0.9886162,test_nn
516,0.064,0.9884353,test_nn
517,0.068,0.98823464,test_nn
518,0.072,0.9880129,test_nn
519,0.076,0.987771,test_nn
520,0.08,0.98750836,test_nn
521,0.084,0.9872254,test_nn
522,0.088,0.9869217,test_nn
523,0.092,0.9865975,test_nn
524,0.096,0.98625267,test_nn
525,0.1,0.98588705,test_nn
526,0.104,0.98550063,test_nn
527,0.108,0.98509336,test_nn
528,0.112,0.9846657,test_nn
529,0.116,0.98421687,test_nn
530,0.12,0.9837472,test_nn
531,0.124,0.9832567,test_nn
532,0.128,0.9827452,test_nn
533,0.132,0.9822125,test_nn
534,0.136,0.9816591,test_nn
535,0.14,0.9810848,test_nn
536,0.144,0.9804894,test_nn
537,0.148,0.97987264,test_nn
538,0.152,0.97923535,test_nn
539,0.156,0.9785763,test_nn
540,0.16,0.977897,test_nn
541,0.164,0.97719574,test_nn
542,0.168,0.9764736,test_nn
543,0.172,0.97573096,test_nn
544,0.176,0.97496676,test_nn
545,0.18,0.97418135,test_nn
546,0.184,0.97337484,test_nn
547,0.188,0.9725468,test_nn
548,0.192,0.9716983,test_nn
549,0.196,0.97082853,test_nn
550,0.2,0.9699376,test_nn
551,0.204,0.96902543,test_nn
552,0.208,0.9680922,test_nn
553,0.212,0.967138,test_nn
554,0.216,0.96616256,test_nn
555,0.22,0.96516585,test_nn
556,0.224,0.96414864,test_nn
557,0.228,0.9631099,test_nn
558,0.232,0.9620506,test_nn
559,0.236,0.96097,test_nn
560,0.24,0.9598687,test_nn
561,0.244,0.9587458,test_nn
562,0.248,0.957603,test_nn
563,0.252,0.95643884,test_nn
564,0.256,0.95525384,test_nn
565,0.26,0.9540482,test_nn
566,0.264,0.9528216,test_nn
567,0.268,0.9515747,test_nn
568,0.272,0.9503068,test_nn
569,0.276,0.9490178,test_nn
570,0.28,0.9477093,test_nn
571,0.284,0.94637966,test_nn
572,0.288,0.94502974,test_nn
573,0.292,0.9436595,test_nn
574,0.296,0.942269,test_nn
575,0.3,0.94085795,test_nn
576,0.304,0.9394269,test_nn
577,0.308,0.9379757,test_nn
578,0.312,0.9365042,test_nn
579,0.316,0.93501323,test_nn
580,0.32,0.933502,test_nn
581,0.324,0.931971,test_nn
582,0.328,0.93042,test_nn
583,0.332,0.92884934,test_nn
584,0.336,0.9272591,test_nn
585,0.34,0.92564934,test_nn
586,0.344,0.9240205,test_nn
587,0.348,0.92237186,test_nn
588,0.352,0.92070436,test_nn
589,0.356,0.9190174,test_nn
590,0.36,0.9173116,test_nn
591,0.364,0.91558635,test_nn
592,0.368,0.9138428,test_nn
593,0.372,0.91208005,test_nn
594,0.376,0.91029906,test_nn
595,0.38,0.9084991,test_nn
596,0.384,0.90668136,test_nn
597,0.388,0.9048445,test_nn
598,0.392,0.9029901,test_nn
599,0.396,0.901117,test_nn
600,0.4,0.8992263,test_nn
601,0.404,0.8973177,test_nn
602,0.408,0.8953915,test_nn
603,0.412,0.89344776,test_nn
604,0.416,0.8914866,test_nn
605,0.42,0.8895078,test_nn
606,0.424,0.88751185,test_nn
607,0.428,0.8854987,test_nn
608,0.432,0.8834692,test_nn
609,0.436,0.8814225,test_nn
610,0.44,0.8793594,test_nn
611,0.444,0.8772794,test_nn
612,0.448,0.87518334,test_nn
613,0.452,0.8730709,test_nn
614,0.456,0.87094235,test_nn
615,0.46,0.8687982,test_nn
616,0.464,0.8666383,test_nn
617,0.468,0.8644624,test_nn
618,0.472,0.8622713,test_nn
619,0.476,0.8600652,test_nn
620,0.48,0.8578441,test_nn
621,0.484,0.8556072,test_nn
622,0.488,0.8533559,test_nn
623,0.492,0.8510901,test_nn
624,0.496,0.84880966,test_nn
625,0.5,0.84651506,test_nn
626,0.504,0.8442063,test_nn
627,0.508,0.84188396,test_nn
628,0.512,0.83954734,test_nn
629,0.516,0.8371972,test_nn
630,0.52,0.83483374,test_nn
631,0.524,0.83245736,test_nn
632,0.528,0.8300675,test_nn
633,0.532,0.82766503,test_nn
634,0.536,0.82524985,test_nn
635,0.54,0.8228216,test_nn
636,0.544,0.82038194,test_nn
637,0.548,0.8179294,test_nn
638,0.552,0.81546557,test_nn
639,0.556,0.8129895,test_nn
640,0.56,0.810502,test_nn
641,0.564,0.8080031,test_nn
642,0.568,0.8054928,test_nn
643,0.572,0.8029716,test_nn
644,0.576,0.80044013,test_nn
645,0.58,0.7978978,test_nn
646,0.584,0.79534495,test_nn
647,0.588,0.79278183,test_nn
648,0.592,0.7902088,test_nn
649,0.596,0.78762573,test_nn
650,0.6,0.78503346,test_nn
651,0.604,0.78243154,test_nn
652,0.608,0.77982044,test_nn
653,0.612,0.77720016,test_nn
654,0.616,0.7745716,test_nn
655,0.62,0.77193415,test_nn
656,0.624,0.769288,test_nn
657,0.628,0.7666341,test_nn
658,0.632,0.7639721,test_nn
659,0.636,0.7613022,test_nn
660,0.64,0.7586247,test_nn
661,0.644,0.75593996,test_nn
662,0.648,0.7532479,test_nn
663,0.652,0.7505489,test_nn
664,0.656,0.74784315,test_nn
665,0.66,0.745131,test_nn
666,0.664,0.74241227,test_nn
667,0.668,0.7396873,test_nn
668,0.672,0.73695695,test_nn
669,0.676,0.7342204,test_nn
670,0.68,0.73147845,test_nn
671,0.684,0.72873104,test_nn
672,0.688,0.7259786,test_nn
673,0.692,0.72322094,test_nn
674,0.696,0.7204589,test_nn
675,0.7,0.71769226,test_nn
676,0.704,0.7149213,test_nn
677,0.708,0.71214616,test_nn
678,0.712,0.709367,test_nn
679,0.716,0.70658416,test_nn
680,0.72,0.70379823,test_nn
681,0.724,0.70100856,test_nn
682,0.728,0.6982157,test_nn
683,0.732,0.6954204,test_nn
684,0.736,0.6926222,test_nn
685,0.74,0.68982124,test_nn
686,0.744,0.6870177,test_nn
687,0.748,0.6842124,test_nn
688,0.752,0.68140537,test_nn
689,0.756,0.6785961,test_nn
690,0.76,0.67578554,test_nn
691,0.764,0.6729737,test_nn
692,0.768,0.6701605,test_nn
693,0.772,0.66734666,test_nn
694,0.776,0.6645317,test_nn
695,0.78,0.66171604,test_nn
696,0.784,0.6589001,test_nn
697,0.788,0.65608364,test_nn
698,0.792,0.6532671,test_nn
699,0.796,0.65045077,test_nn
700,0.8,0.64763516,test_nn
701,0.804,0.6448195,test_nn
702,0.808,0.6420051,test_nn
703,0.812,0.6391908,test_nn
704,0.816,0.63637775,test_nn
705,0.82,0.6335664,test_nn
706,0.824,0.6307554,test_nn
707,0.828,0.62794685,test_nn
708,0.832,0.6251397,test_nn
709,0.836,0.6223341,test_nn
710,0.84,0.6195307,test_nn
711,0.844,0.61672914,test_nn
712,0.848,0.6139304,test_nn
713,0.852,0.6111337,test_nn
714,0.856,0.60834014,test_nn
715,0.86,0.60554886,test_nn
716,0.864,0.60276103,test_nn
717,0.868,0.59997594,test_nn
718,0.872,0.5971942,test_nn
719,0.876,0.594416,test_nn
720,0.88,0.5916411,test_nn
721,0.884,0.5888698,test_nn
722,0.888,0.5861026,test_nn
723,0.892,0.5833397,test_nn
724,0.896,0.5805803,test_nn
725,0.9,0.57782555,test_nn
726,0.904,0.57507515,test_nn
727,0.908,0.5723289,test_nn
728,0.912,0.5695878,test_nn
729,0.916,0.56685126,test_nn
730,0.92,0.56411934,test_nn
731,0.924,0.56139296,test_nn
732,0.928,0.55867165,test_nn
733,0.932,0.55595535,test_nn
734,0.936,0.55324453,test_nn
735,0.94,0.5505388,test_nn
736,0.944,0.5478395,test_nn
737,0.948,0.54514515,test_nn
738,0.952,0.542457,test_nn
739,0.956,0.5397748,test_nn
740,0.96,0.53709877,test_nn
741,0.964,0.5344288,test_nn
742,0.968,0.5317649,test_nn
743,0.972,0.5291077,test_nn
744,0.976,0.5264564,test_nn
745,0.98,0.5238118,test_nn
746,0.984,0.52117455,test_nn
747,0.988,0.5185433,test_nn
748,0.992,0.5159191,test_nn
749,0.996,0.51330155,test_nn
750,1.0,0.51069105,test_nn
751,1.004,0.5080878,test_nn
752,1.008,0.5054915,test_nn
753,1.012,0.5029026,test_nn
754,1.016,0.50032073,test_nn
755,1.02,0.49774626,test_nn
756,1.024,0.49517924,test_nn
757,1.028,0.49261993,test_nn
758,1.032,0.49006814,test_nn
759,1.036,0.48752353,test_nn
760,1.04,0.48498708,test_nn
761,1.044,0.4824578,test_nn
762,1.048,0.47993678,test_nn
763,1.052,0.47742352,test_nn
764,1.056,0.47491843,test_nn
765,1.06,0.47242072,test_nn
766,1.064,0.46993142,test_nn
767,1.068,0.46745005,test_nn
768,1.072,0.46497637,test_nn
769,1.076,0.46251142,test_nn
770,1.08,0.46005476,test_nn
771,1.084,0.45760542,test_nn
772,1.088,0.4551648,test_nn
773,1.092,0.45273262,test_nn
774,1.096,0.4503087,test_nn
775,1.1,0.4478927,test_nn
776,1.104,0.44548535,test_nn
777,1.108,0.44308645,test_nn
778,1.112,0.44069588,test_nn
779,1.116,0.43831342,test_nn
780,1.12,0.43593946,test_nn
781,1.124,0.43357432,test_nn
782,1.128,0.43121734,test_nn
783,1.132,0.42886856,test_nn
784,1.136,0.42652845,test_nn
785,1.14,0.4241969,test_nn
786,1.144,0.421874,test_nn
787,1.148,0.419559,test_nn
788,1.152,0.41725343,test_nn
789,1.156,0.41495553,test_nn
790,1.16,0.4126662,test_nn
791,1.164,0.41038582,test_nn
792,1.168,0.40811354,test_nn
793,1.172,0.40584934,test_nn
794,1.176,0.40359423,test_nn
795,1.18,0.40134728,test_nn
796,1.184,0.3991088,test_nn
797,1.188,0.39687857,test_nn
798,1.192,0.394657,test_nn
799,1.196,0.39244366,test_nn
800,1.2,0.39023823,test_nn
801,1.204,0.38804168,test_nn
802,1.208,0.38585338,test_nn
803,1.212,0.38367295,test_nn
804,1.216,0.38150114,test_nn
805,1.22,0.37933698,test_nn
806,1.224,0.3771814,test_nn
807,1.228,0.37503386,test_nn
808,1.232,0.3728944,test_nn
809,1.236,0.370763,test_nn
810,1.24,0.3686397,test_nn
811,1.244,0.36652422,test_nn
812,1.248,0.36441657,test_nn
813,1.252,0.36231697,test_nn
814,1.256,0.36022508,test_nn
815,1.26,0.3581412,test_nn
816,1.264,0.35606465,test_nn
817,1.268,0.35399604,test_nn
818,1.272,0.35193497,test_nn
819,1.276,0.34988165,test_nn
820,1.28,0.34783542,test_nn
821,1.284,0.34579682,test_nn
822,1.288,0.34376597,test_nn
823,1.292,0.34174213,test_nn
824,1.296,0.3397256,test_nn
825,1.3,0.33771628,test_nn
826,1.304,0.335714,test_nn
827,1.308,0.333719,test_nn
828,1.312,0.33173084,test_nn
829,1.316,0.32974976,test_nn
830,1.32,0.3277751,test_nn
831,1.324,0.32580784,test_nn
832,1.328,0.3238467,test_nn
833,1.332,0.32189268,test_nn
834,1.336,0.31994498,test_nn
835,1.34,0.31800398,test_nn
836,1.344,0.3160689,test_nn
837,1.348,0.31414077,test_nn
838,1.352,0.31221837,test_nn
839,1.356,0.31030244,test_nn
840,1.36,0.30839252,test_nn
841,1.364,0.3064887,test_nn
842,1.368,0.3045904,test_nn
843,1.372,0.30269828,test_nn
844,1.376,0.30081165,test_nn
845,1.38,0.29893088,test_nn
846,1.384,0.29705566,test_nn
847,1.388,0.29518592,test_nn
848,1.392,0.29332128,test_nn
849,1.396,0.2914617,test_nn
850,1.4,0.28960803,test_nn
851,1.404,0.28775847,test_nn
852,1.408,0.28591478,test_nn
853,1.412,0.28407562,test_nn
854,1.416,0.28224123,test_nn
855,1.42,0.28041142,test_nn
856,1.424,0.2785862,test_nn
857,1.428,0.27676535,test_nn
858,1.432,0.27494898,test_nn
859,1.436,0.2731372,test_nn
860,1.44,0.27132952,test_nn
861,1.444,0.2695254,test_nn
862,1.448,0.26772553,test_nn
863,1.452,0.2659294,test_nn
864,1.456,0.2641368,test_nn
865,1.46,0.26234856,test_nn
866,1.464,0.26056308,test_nn
867,1.468,0.25878137,test_nn
868,1.472,0.25700277,test_nn
869,1.476,0.25522703,test_nn
870,1.48,0.25345507,test_nn
871,1.484,0.25168595,test_nn
872,1.488,0.24991915,test_nn
873,1.492,0.2481553,test_nn
874,1.496,0.24639401,test_nn
875,1.5,0.24463521,test_nn
876,1.504,0.24287887,test_nn
877,1.508,0.24112478,test_nn
878,1.512,0.23937279,test_nn
879,1.516,0.23762241,test_nn
880,1.52,0.23587416,test_nn
881,1.524,0.23412794,test_nn
882,1.528,0.23238295,test_nn
883,1.532,0.23063977,test_nn
884,1.536,0.22889775,test_nn
885,1.54,0.22715706,test_nn
886,1.544,0.2254176,test_nn
887,1.548,0.2236791,test_nn
888,1.552,0.22194138,test_nn
889,1.556,0.22020465,test_nn
890,1.56,0.21846822,test_nn
891,1.564,0.2167325,test_nn
892,1.568,0.21499716,test_nn
893,1.572,0.21326211,test_nn
894,1.576,0.21152696,test_nn
895,1.58,0.20979193,test_nn
896,1.584,0.20805687,test_nn
897,1.588,0.20632134,test_nn
898,1.592,0.2045855,test_nn
899,1.596,0.20284927,test_nn
900,1.6,0.20111206,test_nn
901,1.604,0.19937426,test_nn
902,1.608,0.19763497,test_nn
903,1.612,0.19589555,test_nn
904,1.616,0.19415432,test_nn
905,1.62,0.19241211,test_nn
906,1.624,0.1906684,test_nn
907,1.628,0.18892264,test_nn
908,1.632,0.18717547,test_nn
909,1.636,0.18542612,test_nn
910,1.64,0.18367517,test_nn
911,1.644,0.1819219,test_nn
912,1.648,0.18016666,test_nn
913,1.652,0.17840849,test_nn
914,1.656,0.17664795,test_nn
915,1.66,0.17488481,test_nn
916,1.664,0.1731186,test_nn
917,1.668,0.17134961,test_nn
918,1.672,0.16957735,test_nn
919,1.676,0.16780199,test_nn
920,1.68,0.16602342,test_nn
921,1.684,0.16424079,test_nn
922,1.688,0.1624551,test_nn
923,1.692,0.16066532,test_nn
924,1.696,0.15887155,test_nn
925,1.7,0.15707366,test_nn
926,1.704,0.15527166,test_nn
927,1.708,0.15346538,test_nn
928,1.712,0.15165424,test_nn
929,1.716,0.149839,test_nn
930,1.72,0.14801835,test_nn
931,1.724,0.14619298,test_nn
932,1.728,0.14436233,test_nn
933,1.732,0.14252685,test_nn
934,1.736,0.14068577,test_nn
935,1.74,0.1388396,test_nn
936,1.744,0.13698736,test_nn
937,1.748,0.13512947,test_nn
938,1.752,0.13326555,test_nn
939,1.756,0.1313958,test_nn
940,1.76,0.1295195,test_nn
941,1.764,0.12763706,test_nn
942,1.768,0.125748,test_nn
943,1.772,0.12385233,test_nn
944,1.776,0.12194981,test_nn
945,1.78,0.12004052,test_nn
946,1.784,0.11812407,test_nn
947,1.788,0.11620049,test_nn
948,1.792,0.11426923,test_nn
949,1.796,0.11233087,test_nn
950,1.8,0.11038478,test_nn
951,1.804,0.108430624,test_nn
952,1.808,0.10646875,test_nn
953,1.812,0.10449874,test_nn
954,1.816,0.10252048,test_nn
955,1.82,0.100533634,test_nn
956,1.824,0.09853854,test_nn
957,1.828,0.096534654,test_nn
958,1.832,0.09452217,test_nn
959,1.836,0.09250046,test_nn
960,1.84,0.09046965,test_nn
961,1.844,0.08842987,test_nn
962,1.848,0.086380415,test_nn
963,1.852,0.08432161,test_nn
964,1.856,0.08225291,test_nn
965,1.86,0.08017447,test_nn
966,1.864,0.078086294,test_nn
967,1.868,0.07598776,test_nn
968,1.872,0.07387896,test_nn
969,1.876,0.07175965,test_nn
970,1.88,0.06963022,test_nn
971,1.884,0.06748957,test_nn
972,1.888,0.06533842,test_nn
973,1.892,0.06317621,test_nn
974,1.896,0.061002843,test_nn
975,1.9,0.058818184,test_nn
976,1.904,0.056622133,test_nn
977,1.908,0.054414675,test_nn
978,1.912,0.052195236,test_nn
979,1.916,0.049963966,test_nn
980,1.92,0.047720894,test_nn
981,1.924,0.04546544,test_nn
982,1.928,0.043197863,test_nn
983,1.932,0.040917866,test_nn
984,1.936,0.038625002,test_nn
985,1.94,0.036319643,test_nn
986,1.944,0.034001336,test_nn
987,1.948,0.03167018,test_nn
988,1.952,0.02932569,test_nn
989,1.956,0.026968086,test_nn
990,1.96,0.024596829,test_nn
991,1.964,0.022211973,test_nn
992,1.968,0.019813402,test_nn
993,1.972,0.017400995,test_nn
994,1.976,0.014974473,test_nn
995,1.98,0.0125341015,test_nn
996,1.984,0.010078827,test_nn
997,1.988,0.0076095546,test_nn
998,1.992,0.0051254826,test_nn
999,1.996,0.0026266724,test_nn
1000,2.0,0.00011300086,test_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1600/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 1600, "weight_testfn_obs": 1600, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 96915, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_10-11-55_970759_24514/artifacts/2024-10-12_10-11-58/fn_2024-10-12_10-11-58/working_dirs/fn_a6a12_00027_27_weight_soln_obs=1600_2024-10-12_10-11-58", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1600/diff.csv <==
,X_x,value,name
0,-2.0,2.6080816e-05,diff
1,-1.996,-0.00012200372,diff
2,-1.992,-0.0002687401,diff
3,-1.988,-0.00041364972,diff
4,-1.984,-0.0005567232,diff
5,-1.98,-0.0006985115,diff
6,-1.976,-0.0008384548,diff
7,-1.972,-0.0009764442,diff
8,-1.968,-0.0011128429,diff
9,-1.964,-0.0012476332,diff
10,-1.96,-0.0013805907,diff
11,-1.956,-0.0015119892,diff
12,-1.952,-0.0016416945,diff
13,-1.948,-0.0017697327,diff
14,-1.944,-0.0018956903,diff
15,-1.94,-0.002020605,diff
16,-1.936,-0.0021433681,diff
17,-1.932,-0.0022646599,diff
18,-1.928,-0.0023842193,diff
19,-1.924,-0.0025017858,diff
20,-1.92,-0.0026184805,diff
21,-1.916,-0.002732996,diff
22,-1.912,-0.0028461292,diff
23,-1.908,-0.0029572435,diff
24,-1.904,-0.0030669123,diff
25,-1.9,-0.0031748116,diff
26,-1.896,-0.0032807477,diff
27,-1.892,-0.003385514,diff
28,-1.888,-0.0034882687,diff
29,-1.884,-0.0035896935,diff
30,-1.88,-0.0036895387,diff
31,-1.876,-0.0037873015,diff
32,-1.872,-0.0038837641,diff
33,-1.868,-0.0039785504,diff
34,-1.864,-0.004071273,diff
35,-1.86,-0.004162848,diff
36,-1.856,-0.004252456,diff
37,-1.852,-0.0043405592,diff
38,-1.848,-0.004426807,diff
39,-1.844,-0.004511848,diff
40,-1.84,-0.0045948774,diff
41,-1.836,-0.0046764985,diff
42,-1.832,-0.004756309,diff
43,-1.828,-0.0048343614,diff
44,-1.824,-0.004911326,diff
45,-1.82,-0.0049861073,diff
46,-1.816,-0.0050595477,diff
47,-1.812,-0.0051311404,diff
48,-1.808,-0.005200967,diff
49,-1.804,-0.0052696243,diff
50,-1.8,-0.0053362995,diff
51,-1.796,-0.00540141,diff
52,-1.792,-0.0054649934,diff
53,-1.788,-0.005526677,diff
54,-1.784,-0.0055871382,diff
55,-1.78,-0.0056455806,diff
56,-1.776,-0.005702533,diff
57,-1.772,-0.0057579875,diff
58,-1.768,-0.005811587,diff
59,-1.764,-0.0058638006,diff
60,-1.76,-0.0059144497,diff
61,-1.756,-0.0059632584,diff
62,-1.752,-0.006010309,diff
63,-1.748,-0.0060560554,diff
64,-1.744,-0.006099865,diff
65,-1.74,-0.006142497,diff
66,-1.736,-0.0061831027,diff
67,-1.732,-0.006222263,diff
68,-1.728,-0.00625965,diff
69,-1.724,-0.0062960684,diff
70,-1.72,-0.0063302517,diff
71,-1.716,-0.0063631833,diff
72,-1.712,-0.0063939244,diff
73,-1.708,-0.00642325,diff
74,-1.704,-0.0064513832,diff
75,-1.7,-0.006477624,diff
76,-1.696,-0.0065023005,diff
77,-1.692,-0.0065254867,diff
78,-1.688,-0.006546989,diff
79,-1.684,-0.0065668225,diff
80,-1.68,-0.0065851808,diff
81,-1.676,-0.0066019595,diff
82,-1.672,-0.006617084,diff
83,-1.668,-0.006630704,diff
84,-1.664,-0.006642729,diff
85,-1.66,-0.00665316,diff
86,-1.656,-0.0066621006,diff
87,-1.652,-0.006669119,diff
88,-1.648,-0.00667499,diff
89,-1.644,-0.006679103,diff
90,-1.64,-0.006681949,diff
91,-1.636,-0.006682694,diff
92,-1.632,-0.0066823214,diff
93,-1.628,-0.006680444,diff
94,-1.624,-0.0066770017,diff
95,-1.62,-0.006671965,diff
96,-1.616,-0.006665036,diff
97,-1.612,-0.0066571683,diff
98,-1.608,-0.006647572,diff
99,-1.604,-0.0066365153,diff
100,-1.6,-0.0066237748,diff
101,-1.596,-0.006609842,diff
102,-1.592,-0.006594017,diff
103,-1.588,-0.0065770447,diff
104,-1.584,-0.0065587014,diff
105,-1.58,-0.00653857,diff
106,-1.576,-0.006517321,diff
107,-1.572,-0.006494388,diff
108,-1.568,-0.006470397,diff
109,-1.564,-0.0064445883,diff
110,-1.56,-0.0064172447,diff
111,-1.556,-0.0063888878,diff
112,-1.552,-0.006358996,diff
113,-1.548,-0.0063278824,diff
114,-1.544,-0.0062953383,diff
115,-1.54,-0.006261036,diff
116,-1.536,-0.0062259138,diff
117,-1.532,-0.0061893165,diff
118,-1.528,-0.006151229,diff
119,-1.524,-0.006112337,diff
120,-1.52,-0.0060717463,diff
121,-1.516,-0.006030202,diff
122,-1.512,-0.0059868693,diff
123,-1.508,-0.005942732,diff
124,-1.504,-0.0058974326,diff
125,-1.5,-0.005850762,diff
126,-1.496,-0.00580284,diff
127,-1.492,-0.005753845,diff
128,-1.488,-0.0057036877,diff
129,-1.484,-0.0056524873,diff
130,-1.48,-0.005600214,diff
131,-1.476,-0.0055468976,diff
132,-1.472,-0.0054920316,diff
133,-1.468,-0.0054367483,diff
134,-1.464,-0.0053800046,diff
135,-1.46,-0.005322516,diff
136,-1.456,-0.0052640736,diff
137,-1.452,-0.0052045286,diff
138,-1.448,-0.005143881,diff
139,-1.444,-0.005082965,diff
140,-1.44,-0.005020559,diff
141,-1.436,-0.0049575567,diff
142,-1.432,-0.0048936307,diff
143,-1.428,-0.0048291683,diff
144,-1.424,-0.004763812,diff
145,-1.42,-0.0046978295,diff
146,-1.416,-0.004631251,diff
147,-1.412,-0.004563451,diff
148,-1.408,-0.0044957995,diff
149,-1.404,-0.0044267774,diff
150,-1.4,-0.004357785,diff
151,-1.396,-0.00428769,diff
152,-1.392,-0.004217267,diff
153,-1.388,-0.004146576,diff
154,-1.384,-0.004075825,diff
155,-1.38,-0.0040040016,diff
156,-1.376,-0.003932148,diff
157,-1.372,-0.003859818,diff
158,-1.368,-0.0037875175,diff
159,-1.364,-0.0037145019,diff
160,-1.36,-0.0036415756,diff
161,-1.356,-0.003568232,diff
162,-1.352,-0.0034950078,diff
163,-1.348,-0.0034219623,diff
164,-1.344,-0.0033486187,diff
165,-1.34,-0.003275156,diff
166,-1.336,-0.0032018125,diff
167,-1.332,-0.0031289756,diff
168,-1.328,-0.003055662,diff
169,-1.324,-0.002982825,diff
170,-1.32,-0.002910018,diff
171,-1.316,-0.002837658,diff
172,-1.312,-0.0027656853,diff
173,-1.308,-0.0026941895,diff
174,-1.304,-0.0026227832,diff
175,-1.3,-0.0025518835,diff
176,-1.296,-0.0024818182,diff
177,-1.292,-0.0024121404,diff
178,-1.288,-0.002343297,diff
179,-1.284,-0.0022744834,diff
180,-1.28,-0.0022071004,diff
181,-1.276,-0.002140224,diff
182,-1.272,-0.0020743608,diff
183,-1.268,-0.0020092428,diff
184,-1.264,-0.0019450486,diff
185,-1.26,-0.0018820763,diff
186,-1.256,-0.0018197596,diff
187,-1.252,-0.0017586648,diff
188,-1.248,-0.0016989708,diff
189,-1.244,-0.0016401708,diff
190,-1.24,-0.0015828907,diff
191,-1.236,-0.0015267134,diff
192,-1.232,-0.0014723241,diff
193,-1.228,-0.0014187098,diff
194,-1.224,-0.0013670921,diff
195,-1.22,-0.0013169646,diff
196,-1.216,-0.001268357,diff
197,-1.212,-0.0012213886,diff
198,-1.208,-0.001175791,diff
199,-1.204,-0.0011322796,diff
200,-1.2,-0.0010904372,diff
201,-1.196,-0.0010509491,diff
202,-1.192,-0.0010127723,diff
203,-1.188,-0.0009768605,diff
204,-1.184,-0.0009430647,diff
205,-1.18,-0.000911057,diff
206,-1.176,-0.0008815825,diff
207,-1.172,-0.00085407495,diff
208,-1.168,-0.00082856417,diff
209,-1.164,-0.0008055866,diff
210,-1.16,-0.00078490376,diff
211,-1.156,-0.0007663965,diff
212,-1.152,-0.0007507503,diff
213,-1.148,-0.00073745847,diff
214,-1.144,-0.000726372,diff
215,-1.14,-0.00071799755,diff
216,-1.136,-0.00071272254,diff
217,-1.132,-0.0007097721,diff
218,-1.128,-0.0007093251,diff
219,-1.124,-0.0007118583,diff
220,-1.12,-0.0007171035,diff
221,-1.116,-0.0007252693,diff
222,-1.112,-0.0007363558,diff
223,-1.108,-0.0007497966,diff
224,-1.104,-0.00076693296,diff
225,-1.1,-0.0007865727,diff
226,-1.096,-0.0008094013,diff
227,-1.092,-0.0008351207,diff
228,-1.088,-0.00086423755,diff
229,-1.084,-0.0008958578,diff
230,-1.08,-0.00093078613,diff
231,-1.076,-0.0009690225,diff
232,-1.072,-0.0010102987,diff
233,-1.068,-0.0010548234,diff
234,-1.064,-0.0011031628,diff
235,-1.06,-0.0011536479,diff
236,-1.056,-0.0012080073,diff
237,-1.052,-0.0012654066,diff
238,-1.048,-0.0013260245,diff
239,-1.044,-0.0013900995,diff
240,-1.04,-0.0014573336,diff
241,-1.036,-0.0015278459,diff
242,-1.032,-0.0016014576,diff
243,-1.028,-0.0016786456,diff
244,-1.024,-0.0017591119,diff
245,-1.02,-0.001842618,diff
246,-1.016,-0.0019294024,diff
247,-1.012,-0.002019465,diff
248,-1.008,-0.002112627,diff
249,-1.004,-0.002209425,diff
250,-1.0,-0.0023089051,diff
251,-0.996,-0.0024116635,diff
252,-0.992,-0.0025177002,diff
253,-0.988,-0.0026273727,diff
254,-0.984,-0.002739489,diff
255,-0.98,-0.002854824,diff
256,-0.976,-0.0029730797,diff
257,-0.972,-0.0030944943,diff
258,-0.968,-0.0032189488,diff
259,-0.964,-0.0033462644,diff
260,-0.96,-0.0034766793,diff
261,-0.956,-0.003609538,diff
262,-0.952,-0.0037454367,diff
263,-0.948,-0.0038841963,diff
264,-0.944,-0.004025638,diff
265,-0.94,-0.004169166,diff
266,-0.936,-0.0043159723,diff
267,-0.932,-0.0044650435,diff
268,-0.928,-0.0046165586,diff
269,-0.924,-0.0047700405,diff
270,-0.92,-0.0049262047,diff
271,-0.916,-0.005084634,diff
272,-0.912,-0.0052450895,diff
273,-0.908,-0.005407572,diff
274,-0.904,-0.0055724382,diff
275,-0.9,-0.005739093,diff
276,-0.896,-0.005907178,diff
277,-0.892,-0.0060772896,diff
278,-0.888,-0.006248772,diff
279,-0.884,-0.0064222217,diff
280,-0.88,-0.00659734,diff
281,-0.876,-0.006773472,diff
282,-0.872,-0.006950736,diff
283,-0.868,-0.007129431,diff
284,-0.864,-0.0073089004,diff
285,-0.86,-0.0074899197,diff
286,-0.856,-0.0076715946,diff
287,-0.852,-0.007853746,diff
288,-0.848,-0.00803715,diff
289,-0.844,-0.008220851,diff
290,-0.84,-0.008404672,diff
291,-0.836,-0.008588791,diff
292,-0.832,-0.008773208,diff
293,-0.828,-0.008958101,diff
294,-0.824,-0.009142458,diff
295,-0.82,-0.009327114,diff
296,-0.816,-0.009511411,diff
297,-0.812,-0.009694755,diff
298,-0.808,-0.009877861,diff
299,-0.804,-0.010060728,diff
300,-0.8,-0.010242462,diff
301,-0.796,-0.010423362,diff
302,-0.792,-0.010603249,diff
303,-0.788,-0.010782242,diff
304,-0.784,-0.010959744,diff
305,-0.78,-0.011135519,diff
306,-0.776,-0.01131016,diff
307,-0.772,-0.011482954,diff
308,-0.768,-0.011653483,diff
309,-0.764,-0.011822641,diff
310,-0.76,-0.011989832,diff
311,-0.756,-0.012154877,diff
312,-0.752,-0.0123173,diff
313,-0.748,-0.012477756,diff
314,-0.744,-0.012635231,diff
315,-0.74,-0.012790084,diff
316,-0.736,-0.012941897,diff
317,-0.732,-0.013091028,diff
318,-0.728,-0.013236821,diff
319,-0.724,-0.013379812,diff
320,-0.72,-0.0135195255,diff
321,-0.716,-0.013655424,diff
322,-0.712,-0.013787985,diff
323,-0.708,-0.013916552,diff
324,-0.704,-0.01404196,diff
325,-0.7,-0.01416266,diff
326,-0.696,-0.014279544,diff
327,-0.692,-0.014392495,diff
328,-0.688,-0.014500678,diff
329,-0.684,-0.0146051645,diff
330,-0.68,-0.0147051215,diff
331,-0.676,-0.014800072,diff
332,-0.672,-0.014890254,diff
333,-0.668,-0.014975786,diff
334,-0.664,-0.015056491,diff
335,-0.66,-0.015132546,diff
336,-0.656,-0.015203357,diff
337,-0.652,-0.015268862,diff
338,-0.648,-0.0153288245,diff
339,-0.644,-0.015383661,diff
340,-0.64,-0.015433729,diff
341,-0.636,-0.015477359,diff
342,-0.632,-0.015515685,diff
343,-0.628,-0.015548766,diff
344,-0.624,-0.015575409,diff
345,-0.62,-0.015597105,diff
346,-0.616,-0.015612245,diff
347,-0.612,-0.01562202,diff
348,-0.608,-0.015625894,diff
349,-0.604,-0.01562351,diff
350,-0.6,-0.015615404,diff
351,-0.596,-0.01560092,diff
352,-0.592,-0.015580475,diff
353,-0.588,-0.01555419,diff
354,-0.584,-0.015521884,diff
355,-0.58,-0.015483201,diff
356,-0.576,-0.01543808,diff
357,-0.572,-0.015387237,diff
358,-0.568,-0.015329719,diff
359,-0.564,-0.015266597,diff
360,-0.56,-0.015197337,diff
361,-0.556,-0.015121758,diff
362,-0.552,-0.015039921,diff
363,-0.548,-0.01495266,diff
364,-0.544,-0.014859021,diff
365,-0.54,-0.014759183,diff
366,-0.536,-0.014653683,diff
367,-0.532,-0.014542103,diff
368,-0.528,-0.014424801,diff
369,-0.524,-0.014301896,diff
370,-0.52,-0.014173329,diff
371,-0.516,-0.014039159,diff
372,-0.512,-0.013899565,diff
373,-0.508,-0.013754427,diff
374,-0.504,-0.013604224,diff
375,-0.5,-0.013448894,diff
376,-0.496,-0.013288617,diff
377,-0.492,-0.013123035,diff
378,-0.488,-0.012953162,diff
379,-0.484,-0.01277858,diff
380,-0.48,-0.012599587,diff
381,-0.476,-0.012415767,diff
382,-0.472,-0.012229025,diff
383,-0.468,-0.012037516,diff
384,-0.464,-0.011842489,diff
385,-0.46,-0.011644065,diff
386,-0.456,-0.011442304,diff
387,-0.452,-0.011237562,diff
388,-0.448,-0.011030138,diff
389,-0.444,-0.010819972,diff
390,-0.44,-0.010607302,diff
391,-0.436,-0.010392964,diff
392,-0.432,-0.01017648,diff
393,-0.428,-0.009958506,diff
394,-0.424,-0.009739459,diff
395,-0.42,-0.009519696,diff
396,-0.416,-0.009299219,diff
397,-0.412,-0.009078324,diff
398,-0.408,-0.008857489,diff
399,-0.404,-0.008637369,diff
400,-0.4,-0.008417785,diff
401,-0.396,-0.008198738,diff
402,-0.392,-0.007982194,diff
403,-0.388,-0.007767141,diff
404,-0.384,-0.0075541735,diff
405,-0.38,-0.0073444247,diff
406,-0.376,-0.007137239,diff
407,-0.372,-0.006934166,diff
408,-0.368,-0.006734431,diff
409,-0.364,-0.0065391064,diff
410,-0.36,-0.006349206,diff
411,-0.356,-0.006164551,diff
412,-0.352,-0.005985379,diff
413,-0.348,-0.0058125854,diff
414,-0.344,-0.005646527,diff
415,-0.34,-0.0054876804,diff
416,-0.336,-0.005336821,diff
417,-0.332,-0.005194247,diff
418,-0.328,-0.0050605536,diff
419,-0.324,-0.00493598,diff
420,-0.32,-0.0048217773,diff
421,-0.316,-0.004717529,diff
422,-0.312,-0.004624963,diff
423,-0.308,-0.0045431852,diff
424,-0.304,-0.0044739842,diff
425,-0.3,-0.004417479,diff
426,-0.296,-0.0043742657,diff
427,-0.292,-0.004344821,diff
428,-0.288,-0.0043302774,diff
429,-0.284,-0.0043302774,diff
430,-0.28,-0.004346013,diff
431,-0.276,-0.0043784976,diff
432,-0.272,-0.00442791,diff
433,-0.268,-0.0044944882,diff
434,-0.264,-0.004563391,diff
435,-0.26,-0.0046189427,diff
436,-0.256,-0.004662156,diff
437,-0.252,-0.0046930313,diff
438,-0.248,-0.0047127604,diff
439,-0.244,-0.0047212243,diff
440,-0.24,-0.0047193766,diff
441,-0.236,-0.0047086477,diff
442,-0.232,-0.0046882033,diff
443,-0.228,-0.004659474,diff
444,-0.224,-0.004622996,diff
445,-0.22,-0.004579246,diff
446,-0.216,-0.004528284,diff
447,-0.212,-0.004472196,diff
448,-0.208,-0.0044101477,diff
449,-0.204,-0.004342735,diff
450,-0.2,-0.0042714477,diff
451,-0.196,-0.004195988,diff
452,-0.192,-0.0041171312,diff
453,-0.188,-0.0040356517,diff
454,-0.184,-0.0039517283,diff
455,-0.18,-0.003866315,diff
456,-0.176,-0.0037795305,diff
457,-0.172,-0.0036916137,diff
458,-0.168,-0.0036035776,diff
459,-0.164,-0.0035157204,diff
460,-0.16,-0.0034281611,diff
461,-0.156,-0.0033421516,diff
462,-0.152,-0.0032574534,diff
463,-0.148,-0.0031744242,diff
464,-0.144,-0.003093958,diff
465,-0.14,-0.0030155778,diff
466,-0.136,-0.0029401183,diff
467,-0.132,-0.0028676987,diff
468,-0.128,-0.002799511,diff
469,-0.124,-0.0027348995,diff
470,-0.12,-0.0026742816,diff
471,-0.116,-0.0026182532,diff
472,-0.112,-0.0025667548,diff
473,-0.108,-0.0025206208,diff
474,-0.104,-0.002479136,diff
475,-0.1,-0.0024427176,diff
476,-0.096,-0.0024123788,diff
477,-0.092,-0.002387166,diff
478,-0.088,-0.0023681521,diff
479,-0.084,-0.0023545027,diff
480,-0.08,-0.002347231,diff
481,-0.076,-0.0023456812,diff
482,-0.072,-0.0023501515,diff
483,-0.068,-0.0023607016,diff
484,-0.064,-0.002377689,diff
485,-0.06,-0.0024000406,diff
486,-0.056,-0.002429247,diff
487,-0.052,-0.0024641752,diff
488,-0.048,-0.002505362,diff
489,-0.044,-0.002552092,diff
490,-0.04,-0.0026047826,diff
491,-0.036,-0.0026631951,diff
492,-0.032,-0.002727151,diff
493,-0.028,-0.0027961135,diff
494,-0.024,-0.0028705597,diff
495,-0.02,-0.0029503107,diff
496,-0.016,-0.0030345917,diff
497,-0.012,-0.0031237006,diff
498,-0.008,-0.003217101,diff
499,-0.004,-0.0033147335,diff
500,0.0,-0.0034160614,diff
501,0.004,-0.0035210848,diff
502,0.008,-0.0036295652,diff
503,0.012,-0.003741026,diff
504,0.016,-0.0038549304,diff
505,0.02,-0.003971398,diff
506,0.024,-0.0040898323,diff
507,0.028,-0.0042102933,diff
508,0.032,-0.004331708,diff
509,0.036,-0.0044544935,diff
510,0.04,-0.0045776367,diff
511,0.044,-0.0047010183,diff
512,0.048,-0.0048237443,diff
513,0.052,-0.00494653,diff
514,0.056,-0.0050683618,diff
515,0.06,-0.0051890016,diff
516,0.064,-0.005306542,diff
517,0.068,-0.00542295,diff
518,0.072,-0.005536258,diff
519,0.076,-0.0056468844,diff
520,0.08,-0.005753517,diff
521,0.084,-0.0058561563,diff
522,0.088,-0.005954325,diff
523,0.092,-0.0060474873,diff
524,0.096,-0.0061357617,diff
525,0.1,-0.0062177777,diff
526,0.104,-0.006293893,diff
527,0.108,-0.0063634515,diff
528,0.112,-0.006425202,diff
529,0.116,-0.0064796805,diff
530,0.12,-0.0065262318,diff
531,0.124,-0.0065641403,diff
532,0.128,-0.006593287,diff
533,0.132,-0.0066126585,diff
534,0.136,-0.006622076,diff
535,0.14,-0.0066221952,diff
536,0.144,-0.006610751,diff
537,0.148,-0.0065877438,diff
538,0.152,-0.0065538287,diff
539,0.156,-0.0065075755,diff
540,0.16,-0.006449163,diff
541,0.164,-0.0063773394,diff
542,0.168,-0.006292999,diff
543,0.172,-0.0061944723,diff
544,0.176,-0.00608176,diff
545,0.18,-0.0059545636,diff
546,0.184,-0.005812764,diff
547,0.188,-0.0056554675,diff
548,0.192,-0.005482614,diff
549,0.196,-0.0052933097,diff
550,0.2,-0.0050882697,diff
551,0.204,-0.0048657656,diff
552,0.208,-0.0046266913,diff
553,0.212,-0.0043693185,diff
554,0.216,-0.0040950775,diff
555,0.22,-0.00380224,diff
556,0.224,-0.0034906268,diff
557,0.228,-0.003160596,diff
558,0.232,-0.0028110743,diff
559,0.236,-0.0024425983,diff
560,0.24,-0.0020539165,diff
561,0.244,-0.001644969,diff
562,0.248,-0.0012159944,diff
563,0.252,-0.0007661581,diff
564,0.256,-0.0002952218,diff
565,0.26,0.0001962781,diff
566,0.264,0.0007097125,diff
567,0.268,0.0012450814,diff
568,0.272,0.001785636,diff
569,0.276,0.0023167133,diff
570,0.28,0.002837956,diff
571,0.284,0.003350556,diff
572,0.288,0.0038534403,diff
573,0.292,0.004347682,diff
574,0.296,0.00483346,diff
575,0.3,0.005310595,diff
576,0.304,0.0057793856,diff
577,0.308,0.0062406063,diff
578,0.312,0.006693661,diff
579,0.316,0.0071393847,diff
580,0.32,0.007577896,diff
581,0.324,0.008008301,diff
582,0.328,0.008431971,diff
583,0.332,0.008849084,diff
584,0.336,0.009258807,diff
585,0.34,0.009662211,diff
586,0.344,0.010059118,diff
587,0.348,0.010449886,diff
588,0.352,0.010833919,diff
589,0.356,0.011212409,diff
590,0.36,0.011584938,diff
591,0.364,0.0119514465,diff
592,0.368,0.012312353,diff
593,0.372,0.012667537,diff
594,0.376,0.013017535,diff
595,0.38,0.01336211,diff
596,0.384,0.013700962,diff
597,0.388,0.014035106,diff
598,0.392,0.014364362,diff
599,0.396,0.014688134,diff
600,0.4,0.015007317,diff
601,0.404,0.015321732,diff
602,0.408,0.015631437,diff
603,0.412,0.015936494,diff
604,0.416,0.016236603,diff
605,0.42,0.016532779,diff
606,0.424,0.016824484,diff
607,0.428,0.017111659,diff
608,0.432,0.01739484,diff
609,0.436,0.017673254,diff
610,0.44,0.017947912,diff
611,0.444,0.018218756,diff
612,0.448,0.018484771,diff
613,0.452,0.018747449,diff
614,0.456,0.019005656,diff
615,0.46,0.019260108,diff
616,0.464,0.019510746,diff
617,0.468,0.019757748,diff
618,0.472,0.020000458,diff
619,0.476,0.020240009,diff
620,0.48,0.020475328,diff
621,0.484,0.02070731,diff
622,0.488,0.020936072,diff
623,0.492,0.021160662,diff
624,0.496,0.021381915,diff
625,0.5,0.021599233,diff
626,0.504,0.021813095,diff
627,0.508,0.022023618,diff
628,0.512,0.022230804,diff
629,0.516,0.022434473,diff
630,0.52,0.022634447,diff
631,0.524,0.022831678,diff
632,0.528,0.023024797,diff
633,0.532,0.023215115,diff
634,0.536,0.023401499,diff
635,0.54,0.023585081,diff
636,0.544,0.023765028,diff
637,0.548,0.023941815,diff
638,0.552,0.024115324,diff
639,0.556,0.024285555,diff
640,0.56,0.02445209,diff
641,0.564,0.024615765,diff
642,0.568,0.024776459,diff
643,0.572,0.024933338,diff
644,0.576,0.025087953,diff
645,0.58,0.025238454,diff
646,0.584,0.025386274,diff
647,0.588,0.025530636,diff
648,0.592,0.025672078,diff
649,0.596,0.025810063,diff
650,0.6,0.025945067,diff
651,0.604,0.026077151,diff
652,0.608,0.0262056,diff
653,0.612,0.026331484,diff
654,0.616,0.026453972,diff
655,0.62,0.026573122,diff
656,0.624,0.026689768,diff
657,0.628,0.026802778,diff
658,0.632,0.026913226,diff
659,0.636,0.027020276,diff
660,0.64,0.027124405,diff
661,0.644,0.027225375,diff
662,0.648,0.027322888,diff
663,0.652,0.027417779,diff
664,0.656,0.027509749,diff
665,0.66,0.027598679,diff
666,0.664,0.027684808,diff
667,0.668,0.02776736,diff
668,0.672,0.027847111,diff
669,0.676,0.027923942,diff
670,0.68,0.02799815,diff
671,0.684,0.02806878,diff
672,0.688,0.02813679,diff
673,0.692,0.028201759,diff
674,0.696,0.028263688,diff
675,0.7,0.028322935,diff
676,0.704,0.028379202,diff
677,0.708,0.028432429,diff
678,0.712,0.028482616,diff
679,0.716,0.028530478,diff
680,0.72,0.028574824,diff
681,0.724,0.028616726,diff
682,0.728,0.028655767,diff
683,0.732,0.028691769,diff
684,0.736,0.028725326,diff
685,0.74,0.028755546,diff
686,0.744,0.028783321,diff
687,0.748,0.028808177,diff
688,0.752,0.02883023,diff
689,0.756,0.02884978,diff
690,0.76,0.02886647,diff
691,0.764,0.028880239,diff
692,0.768,0.028891444,diff
693,0.772,0.028899968,diff
694,0.776,0.02890563,diff
695,0.78,0.02890873,diff
696,0.784,0.028909206,diff
697,0.788,0.028907418,diff
698,0.792,0.02890265,diff
699,0.796,0.02889508,diff
700,0.8,0.028885126,diff
701,0.804,0.028872728,diff
702,0.808,0.028857946,diff
703,0.812,0.028840423,diff
704,0.816,0.028820276,diff
705,0.82,0.028797925,diff
706,0.824,0.028772831,diff
707,0.828,0.028746009,diff
708,0.832,0.028715849,diff
709,0.836,0.028683662,diff
710,0.84,0.028648913,diff
711,0.844,0.028611839,diff
712,0.848,0.0285725,diff
713,0.852,0.028531075,diff
714,0.856,0.028487027,diff
715,0.86,0.02844131,diff
716,0.864,0.028392613,diff
717,0.868,0.028342247,diff
718,0.872,0.028289855,diff
719,0.876,0.028234541,diff
720,0.88,0.028177321,diff
721,0.884,0.028117955,diff
722,0.888,0.028056681,diff
723,0.892,0.027993679,diff
724,0.896,0.027928293,diff
725,0.9,0.027860284,diff
726,0.904,0.02779138,diff
727,0.908,0.027719855,diff
728,0.912,0.027646482,diff
729,0.916,0.027571023,diff
730,0.92,0.027493834,diff
731,0.924,0.027414978,diff
732,0.928,0.027334154,diff
733,0.932,0.027251422,diff
734,0.936,0.027167201,diff
735,0.94,0.027080894,diff
736,0.944,0.026993155,diff
737,0.948,0.026903331,diff
738,0.952,0.026812077,diff
739,0.956,0.02671969,diff
740,0.96,0.026624858,diff
741,0.964,0.026529014,diff
742,0.968,0.026431441,diff
743,0.972,0.02633202,diff
744,0.976,0.026231408,diff
745,0.98,0.026129663,diff
746,0.984,0.026025832,diff
747,0.988,0.025920868,diff
748,0.992,0.025814533,diff
749,0.996,0.025706947,diff
750,1.0,0.025598228,diff
751,1.004,0.02548796,diff
752,1.008,0.0253762,diff
753,1.012,0.025263429,diff
754,1.016,0.025149822,diff
755,1.02,0.025034606,diff
756,1.024,0.024918199,diff
757,1.028,0.024801254,diff
758,1.032,0.02468282,diff
759,1.036,0.024563432,diff
760,1.04,0.024442852,diff
761,1.044,0.024321496,diff
762,1.048,0.02419895,diff
763,1.052,0.024075627,diff
764,1.056,0.023951232,diff
765,1.06,0.023826301,diff
766,1.064,0.023700595,diff
767,1.068,0.023573548,diff
768,1.072,0.023446143,diff
769,1.076,0.023317933,diff
770,1.08,0.023189127,diff
771,1.084,0.023059368,diff
772,1.088,0.022929013,diff
773,1.092,0.02279833,diff
774,1.096,0.022666723,diff
775,1.1,0.022534639,diff
776,1.104,0.0224019,diff
777,1.108,0.022268683,diff
778,1.112,0.022135139,diff
779,1.116,0.022001207,diff
780,1.12,0.02186668,diff
781,1.124,0.021731794,diff
782,1.128,0.021596253,diff
783,1.132,0.021460712,diff
784,1.136,0.021325111,diff
785,1.14,0.021188796,diff
786,1.144,0.021052212,diff
787,1.148,0.020915478,diff
788,1.152,0.020779014,diff
789,1.156,0.020641387,diff
790,1.16,0.020504415,diff
791,1.164,0.020366907,diff
792,1.168,0.02022937,diff
793,1.172,0.020091653,diff
794,1.176,0.019954234,diff
795,1.18,0.019816518,diff
796,1.184,0.01967901,diff
797,1.188,0.019541413,diff
798,1.192,0.019403875,diff
799,1.196,0.019266218,diff
800,1.2,0.019129306,diff
801,1.204,0.018991768,diff
802,1.208,0.018854618,diff
803,1.212,0.018717706,diff
804,1.216,0.018581212,diff
805,1.22,0.018444508,diff
806,1.224,0.018308133,diff
807,1.228,0.018172413,diff
808,1.232,0.018036544,diff
809,1.236,0.017901123,diff
810,1.24,0.01776594,diff
811,1.244,0.017631173,diff
812,1.248,0.017496824,diff
813,1.252,0.017362624,diff
814,1.256,0.01722905,diff
815,1.26,0.017096162,diff
816,1.264,0.016963184,diff
817,1.268,0.016830772,diff
818,1.272,0.016698986,diff
819,1.276,0.016567856,diff
820,1.28,0.016437352,diff
821,1.284,0.016306877,diff
822,1.288,0.016177177,diff
823,1.292,0.016048133,diff
824,1.296,0.015919417,diff
825,1.3,0.015791416,diff
826,1.304,0.0156641,diff
827,1.308,0.015537828,diff
828,1.312,0.015411556,diff
829,1.316,0.015285999,diff
830,1.32,0.015161276,diff
831,1.324,0.015037537,diff
832,1.328,0.014914185,diff
833,1.332,0.014791489,diff
834,1.336,0.014669448,diff
835,1.34,0.0145486,diff
836,1.344,0.0144280195,diff
837,1.348,0.014308363,diff
838,1.352,0.014189184,diff
839,1.356,0.014071375,diff
840,1.36,0.013953984,diff
841,1.364,0.013837606,diff
842,1.368,0.0137218535,diff
843,1.372,0.013607055,diff
844,1.376,0.013493091,diff
845,1.38,0.013379663,diff
846,1.384,0.0132673085,diff
847,1.388,0.013155758,diff
848,1.392,0.013045371,diff
849,1.396,0.012935609,diff
850,1.4,0.0128266215,diff
851,1.404,0.0127183795,diff
852,1.408,0.012611121,diff
853,1.412,0.012504965,diff
854,1.416,0.012399465,diff
855,1.42,0.012294859,diff
856,1.424,0.012191474,diff
857,1.428,0.012088656,diff
858,1.432,0.011986703,diff
859,1.436,0.011885762,diff
860,1.44,0.011785626,diff
861,1.444,0.011686623,diff
862,1.448,0.011588305,diff
863,1.452,0.011491001,diff
864,1.456,0.011394709,diff
865,1.46,0.011298984,diff
866,1.464,0.011204153,diff
867,1.468,0.011110753,diff
868,1.472,0.01101774,diff
869,1.476,0.01092577,diff
870,1.48,0.010834724,diff
871,1.484,0.010744095,diff
872,1.488,0.0106548965,diff
873,1.492,0.010566324,diff
874,1.496,0.010479063,diff
875,1.5,0.0103921,diff
876,1.504,0.010306478,diff
877,1.508,0.0102213025,diff
878,1.512,0.010137439,diff
879,1.516,0.010053873,diff
880,1.52,0.009971648,diff
881,1.524,0.009889841,diff
882,1.528,0.009808928,diff
883,1.532,0.0097287595,diff
884,1.536,0.009649426,diff
885,1.54,0.009571373,diff
886,1.544,0.0094935,diff
887,1.548,0.009416625,diff
888,1.552,0.00934051,diff
889,1.556,0.009264857,diff
890,1.56,0.0091905445,diff
891,1.564,0.009116292,diff
892,1.568,0.009042725,diff
893,1.572,0.008970574,diff
894,1.576,0.008898675,diff
895,1.58,0.008827373,diff
896,1.584,0.008756846,diff
897,1.588,0.008686677,diff
898,1.592,0.008617416,diff
899,1.596,0.008548632,diff
900,1.6,0.00848037,diff
901,1.604,0.008413091,diff
902,1.608,0.008345902,diff
903,1.612,0.00827916,diff
904,1.616,0.00821355,diff
905,1.62,0.008147955,diff
906,1.624,0.008083016,diff
907,1.628,0.008018389,diff
908,1.632,0.007954374,diff
909,1.636,0.007890701,diff
910,1.64,0.007827416,diff
911,1.644,0.007764384,diff
912,1.648,0.0077017695,diff
913,1.652,0.007639855,diff
914,1.656,0.007577896,diff
915,1.66,0.007516235,diff
916,1.664,0.007454738,diff
917,1.668,0.007393852,diff
918,1.672,0.007332638,diff
919,1.676,0.007272005,diff
920,1.68,0.007211551,diff
921,1.684,0.0071511418,diff
922,1.688,0.007090777,diff
923,1.692,0.0070308447,diff
924,1.696,0.006970644,diff
925,1.7,0.0069107115,diff
926,1.704,0.006850451,diff
927,1.708,0.006790668,diff
928,1.712,0.006730631,diff
929,1.716,0.006670147,diff
930,1.72,0.0066102,diff
931,1.724,0.0065494627,diff
932,1.728,0.0064893067,diff
933,1.732,0.006428495,diff
934,1.736,0.0063675046,diff
935,1.74,0.006306082,diff
936,1.744,0.006244868,diff
937,1.748,0.0061829686,diff
938,1.752,0.0061210096,diff
939,1.756,0.0060582757,diff
940,1.76,0.0059953183,diff
941,1.764,0.0059323013,diff
942,1.768,0.005868301,diff
943,1.772,0.005803913,diff
944,1.776,0.005739175,diff
945,1.78,0.0056737736,diff
946,1.784,0.005607672,diff
947,1.788,0.0055407435,diff
948,1.792,0.0054736063,diff
949,1.796,0.005405538,diff
950,1.8,0.0053367764,diff
951,1.804,0.00526727,diff
952,1.808,0.005196728,diff
953,1.812,0.005125575,diff
954,1.816,0.005053349,diff
955,1.82,0.004980378,diff
956,1.824,0.004906073,diff
957,1.828,0.004831247,diff
958,1.832,0.004755169,diff
959,1.836,0.0046777427,diff
960,1.84,0.004599452,diff
961,1.844,0.0045200363,diff
962,1.848,0.0044393167,diff
963,1.852,0.004357308,diff
964,1.856,0.004274212,diff
965,1.86,0.004189685,diff
966,1.864,0.0041039363,diff
967,1.868,0.004016578,diff
968,1.872,0.0039277673,diff
969,1.876,0.003837578,diff
970,1.88,0.0037457496,diff
971,1.884,0.0036523975,diff
972,1.888,0.0035576709,diff
973,1.892,0.0034610853,diff
974,1.896,0.0033625066,diff
975,1.9,0.0032626018,diff
976,1.904,0.0031607822,diff
977,1.908,0.0030570515,diff
978,1.912,0.0029516667,diff
979,1.916,0.0028440207,diff
980,1.92,0.0027346835,diff
981,1.924,0.0026232228,diff
982,1.928,0.0025097467,diff
983,1.932,0.0023941956,diff
984,1.936,0.002276212,diff
985,1.94,0.0021564625,diff
986,1.944,0.002034353,diff
987,1.948,0.0019098297,diff
988,1.952,0.0017829388,diff
989,1.956,0.0016535427,diff
990,1.96,0.0015219338,diff
991,1.964,0.001387924,diff
992,1.968,0.0012512412,diff
993,1.972,0.0011119219,diff
994,1.976,0.0009703366,diff
995,1.98,0.0008256538,diff
996,1.984,0.0006782403,diff
997,1.988,0.0005283733,diff
998,1.992,0.00037555443,diff
999,1.996,0.00021992181,diff
1000,2.0,6.116129e-05,diff


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1600/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1600/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1600/sol_nn.csv <==
,X_x,value,name
0,-2.0,2.6080816e-05,sol_nn
1,-1.996,0.0020215623,sol_nn
2,-1.992,0.0040184557,sol_nn
3,-1.988,0.006017112,sol_nn
4,-1.984,0.0080176685,sol_nn
5,-1.98,0.010019446,sol_nn
6,-1.976,0.012023132,sol_nn
7,-1.972,0.014028709,sol_nn
8,-1.968,0.016035877,sol_nn
9,-1.964,0.018044716,sol_nn
10,-1.96,0.020055324,sol_nn
11,-1.956,0.022067556,sol_nn
12,-1.952,0.024081416,sol_nn
13,-1.948,0.026097007,sol_nn
14,-1.944,0.028114617,sol_nn
15,-1.94,0.030133266,sol_nn
16,-1.936,0.032154135,sol_nn
17,-1.932,0.03417641,sol_nn
18,-1.928,0.03620048,sol_nn
19,-1.924,0.038226478,sol_nn
20,-1.92,0.040253412,sol_nn
21,-1.916,0.042282466,sol_nn
22,-1.912,0.04431296,sol_nn
23,-1.908,0.046345413,sol_nn
24,-1.904,0.04837931,sol_nn
25,-1.9,0.05041504,sol_nn
26,-1.896,0.05245267,sol_nn
27,-1.892,0.054491535,sol_nn
28,-1.888,0.056532346,sol_nn
29,-1.884,0.05857455,sol_nn
30,-1.88,0.06061827,sol_nn
31,-1.876,0.06266408,sol_nn
32,-1.872,0.06471124,sol_nn
33,-1.868,0.06676002,sol_nn
34,-1.864,0.068810925,sol_nn
35,-1.86,0.07086292,sol_nn
36,-1.856,0.07291694,sol_nn
37,-1.852,0.074972406,sol_nn
38,-1.848,0.07702972,sol_nn
39,-1.844,0.07908831,sol_nn
40,-1.84,0.08114885,sol_nn
41,-1.836,0.083210856,sol_nn
42,-1.832,0.085274614,sol_nn
43,-1.828,0.08734019,sol_nn
44,-1.824,0.08940679,sol_nn
45,-1.82,0.091475576,sol_nn
46,-1.816,0.093545765,sol_nn
47,-1.812,0.095617734,sol_nn
48,-1.808,0.09769154,sol_nn
49,-1.804,0.09976645,sol_nn
50,-1.8,0.1018434,sol_nn
51,-1.796,0.10392186,sol_nn
52,-1.792,0.10600184,sol_nn
53,-1.788,0.108083785,sol_nn
54,-1.784,0.11016689,sol_nn
55,-1.78,0.11225208,sol_nn
56,-1.776,0.114338696,sol_nn
57,-1.772,0.11642687,sol_nn
58,-1.768,0.11851683,sol_nn
59,-1.764,0.12060818,sol_nn
60,-1.76,0.12270117,sol_nn
61,-1.756,0.12479592,sol_nn
62,-1.752,0.1268925,sol_nn
63,-1.748,0.12899032,sol_nn
64,-1.744,0.13109015,sol_nn
65,-1.74,0.13319108,sol_nn
66,-1.736,0.13529411,sol_nn
67,-1.732,0.13739851,sol_nn
68,-1.728,0.13950469,sol_nn
69,-1.724,0.1416119,sol_nn
70,-1.72,0.14372128,sol_nn
71,-1.716,0.14583197,sol_nn
72,-1.712,0.14794481,sol_nn
73,-1.708,0.1500591,sol_nn
74,-1.704,0.15217455,sol_nn
75,-1.7,0.15429187,sol_nn
76,-1.696,0.15641081,sol_nn
77,-1.692,0.1585312,sol_nn
78,-1.688,0.16065332,sol_nn
79,-1.684,0.16277707,sol_nn
80,-1.68,0.16490233,sol_nn
81,-1.676,0.16702911,sol_nn
82,-1.672,0.16915756,sol_nn
83,-1.668,0.17128757,sol_nn
84,-1.664,0.17341912,sol_nn
85,-1.66,0.17555231,sol_nn
86,-1.656,0.17768693,sol_nn
87,-1.652,0.17982355,sol_nn
88,-1.648,0.18196124,sol_nn
89,-1.644,0.18410069,sol_nn
90,-1.64,0.18624148,sol_nn
91,-1.636,0.1883843,sol_nn
92,-1.632,0.1905283,sol_nn
93,-1.628,0.19267374,sol_nn
94,-1.624,0.19482082,sol_nn
95,-1.62,0.19696942,sol_nn
96,-1.616,0.19911991,sol_nn
97,-1.612,0.20127141,sol_nn
98,-1.608,0.20342457,sol_nn
99,-1.604,0.20557927,sol_nn
100,-1.6,0.20773557,sol_nn
101,-1.596,0.20989314,sol_nn
102,-1.592,0.21205252,sol_nn
103,-1.588,0.21421306,sol_nn
104,-1.584,0.21637504,sol_nn
105,-1.58,0.21853873,sol_nn
106,-1.576,0.2207036,sol_nn
107,-1.572,0.22287011,sol_nn
108,-1.568,0.22503772,sol_nn
109,-1.564,0.22720711,sol_nn
110,-1.56,0.22937807,sol_nn
111,-1.556,0.23155,sol_nn
112,-1.552,0.23372346,sol_nn
113,-1.548,0.2358982,sol_nn
114,-1.544,0.23807432,sol_nn
115,-1.54,0.24025224,sol_nn
116,-1.536,0.24243093,sol_nn
117,-1.532,0.24461114,sol_nn
118,-1.528,0.24679282,sol_nn
119,-1.524,0.24897528,sol_nn
120,-1.52,0.2511595,sol_nn
121,-1.516,0.2533446,sol_nn
122,-1.512,0.25553155,sol_nn
123,-1.508,0.25771928,sol_nn
124,-1.504,0.2599082,sol_nn
125,-1.5,0.26209843,sol_nn
126,-1.496,0.26428992,sol_nn
127,-1.492,0.26648253,sol_nn
128,-1.488,0.26867628,sol_nn
129,-1.484,0.2708711,sol_nn
130,-1.48,0.27306694,sol_nn
131,-1.476,0.27526388,sol_nn
132,-1.472,0.2774623,sol_nn
133,-1.468,0.27966118,sol_nn
134,-1.464,0.28186154,sol_nn
135,-1.46,0.2840626,sol_nn
136,-1.456,0.28626466,sol_nn
137,-1.452,0.28846776,sol_nn
138,-1.448,0.29067206,sol_nn
139,-1.444,0.29287654,sol_nn
140,-1.44,0.2950825,sol_nn
141,-1.436,0.29728913,sol_nn
142,-1.432,0.29949662,sol_nn
143,-1.428,0.30170473,sol_nn
144,-1.424,0.30391365,sol_nn
145,-1.42,0.30612326,sol_nn
146,-1.416,0.3083334,sol_nn
147,-1.412,0.31054482,sol_nn
148,-1.408,0.31275606,sol_nn
149,-1.404,0.31496865,sol_nn
150,-1.4,0.31718126,sol_nn
151,-1.396,0.31939492,sol_nn
152,-1.392,0.32160896,sol_nn
153,-1.388,0.32382324,sol_nn
154,-1.384,0.32603762,sol_nn
155,-1.38,0.328253,sol_nn
156,-1.376,0.33046842,sol_nn
157,-1.372,0.33268437,sol_nn
158,-1.368,0.33490026,sol_nn
159,-1.364,0.3371169,sol_nn
160,-1.36,0.3393334,sol_nn
161,-1.356,0.34155035,sol_nn
162,-1.352,0.34376714,sol_nn
163,-1.348,0.34598377,sol_nn
164,-1.344,0.34820074,sol_nn
165,-1.34,0.35041776,sol_nn
166,-1.336,0.35263473,sol_nn
167,-1.332,0.35485113,sol_nn
168,-1.328,0.3570681,sol_nn
169,-1.324,0.3592845,sol_nn
170,-1.32,0.36150086,sol_nn
171,-1.316,0.36371684,sol_nn
172,-1.312,0.36593238,sol_nn
173,-1.308,0.36814752,sol_nn
174,-1.304,0.3703625,sol_nn
175,-1.3,0.372577,sol_nn
176,-1.296,0.37479064,sol_nn
177,-1.292,0.37700388,sol_nn
178,-1.288,0.37921637,sol_nn
179,-1.284,0.38142875,sol_nn
180,-1.28,0.38363975,sol_nn
181,-1.276,0.3858502,sol_nn
182,-1.272,0.38805968,sol_nn
183,-1.268,0.3902684,sol_nn
184,-1.264,0.39247614,sol_nn
185,-1.26,0.39468274,sol_nn
186,-1.256,0.3968886,sol_nn
187,-1.252,0.39909333,sol_nn
188,-1.248,0.40129662,sol_nn
189,-1.244,0.40349904,sol_nn
190,-1.24,0.40569988,sol_nn
191,-1.236,0.40789968,sol_nn
192,-1.232,0.41009763,sol_nn
193,-1.228,0.41229483,sol_nn
194,-1.224,0.41449007,sol_nn
195,-1.22,0.41668376,sol_nn
196,-1.216,0.418876,sol_nn
197,-1.212,0.42106652,sol_nn
198,-1.208,0.42325577,sol_nn
199,-1.204,0.42544284,sol_nn
200,-1.2,0.42762825,sol_nn
201,-1.196,0.42981136,sol_nn
202,-1.192,0.4319931,sol_nn
203,-1.188,0.43417266,sol_nn
204,-1.184,0.43635002,sol_nn
205,-1.18,0.43852565,sol_nn
206,-1.176,0.44069868,sol_nn
207,-1.172,0.44286975,sol_nn
208,-1.168,0.4450389,sol_nn
209,-1.164,0.44720545,sol_nn
210,-1.16,0.44936976,sol_nn
211,-1.156,0.45153183,sol_nn
212,-1.152,0.4536911,sol_nn
213,-1.148,0.45584798,sol_nn
214,-1.144,0.45800263,sol_nn
215,-1.14,0.46015462,sol_nn
216,-1.136,0.46230346,sol_nn
217,-1.132,0.46445003,sol_nn
218,-1.128,0.46659407,sol_nn
219,-1.124,0.46873516,sol_nn
220,-1.12,0.47087348,sol_nn
221,-1.116,0.47300887,sol_nn
222,-1.112,0.4751414,sol_nn
223,-1.108,0.47727156,sol_nn
224,-1.104,0.47939804,sol_nn
225,-1.1,0.48152196,sol_nn
226,-1.096,0.48364276,sol_nn
227,-1.092,0.4857606,sol_nn
228,-1.088,0.48787507,sol_nn
229,-1.084,0.48998708,sol_nn
230,-1.08,0.4920957,sol_nn
231,-1.076,0.4942011,sol_nn
232,-1.072,0.49630338,sol_nn
233,-1.068,0.4984025,sol_nn
234,-1.064,0.5004977,sol_nn
235,-1.06,0.5025909,sol_nn
236,-1.056,0.5046801,sol_nn
237,-1.052,0.50676626,sol_nn
238,-1.048,0.50884926,sol_nn
239,-1.044,0.51092875,sol_nn
240,-1.04,0.51300514,sol_nn
241,-1.036,0.5150782,sol_nn
242,-1.032,0.5171482,sol_nn
243,-1.028,0.5192146,sol_nn
244,-1.024,0.52127767,sol_nn
245,-1.02,0.52333784,sol_nn
246,-1.016,0.5253946,sol_nn
247,-1.012,0.5274482,sol_nn
248,-1.008,0.5294986,sol_nn
249,-1.004,0.5315454,sol_nn
250,-1.0,0.5335895,sol_nn
251,-0.996,0.5356303,sol_nn
252,-0.992,0.5376679,sol_nn
253,-0.988,0.5397018,sol_nn
254,-0.984,0.54173326,sol_nn
255,-0.98,0.5437615,sol_nn
256,-0.976,0.54578686,sol_nn
257,-0.972,0.54780906,sol_nn
258,-0.968,0.54982823,sol_nn
259,-0.964,0.5518445,sol_nn
260,-0.96,0.5538576,sol_nn
261,-0.956,0.5558684,sol_nn
262,-0.952,0.55787605,sol_nn
263,-0.948,0.5598809,sol_nn
264,-0.944,0.56188303,sol_nn
265,-0.94,0.56388307,sol_nn
266,-0.936,0.56587994,sol_nn
267,-0.932,0.5678745,sol_nn
268,-0.928,0.56986654,sol_nn
269,-0.924,0.5718566,sol_nn
270,-0.92,0.573844,sol_nn
271,-0.916,0.5758292,sol_nn
272,-0.912,0.5778124,sol_nn
273,-0.908,0.57979345,sol_nn
274,-0.904,0.58177215,sol_nn
275,-0.9,0.5837492,sol_nn
276,-0.896,0.58572465,sol_nn
277,-0.892,0.58769816,sol_nn
278,-0.888,0.58967024,sol_nn
279,-0.884,0.59164035,sol_nn
280,-0.88,0.59360886,sol_nn
281,-0.876,0.59557635,sol_nn
282,-0.872,0.59754264,sol_nn
283,-0.868,0.5995075,sol_nn
284,-0.864,0.6014716,sol_nn
285,-0.86,0.6034342,sol_nn
286,-0.856,0.6053962,sol_nn
287,-0.852,0.6073576,sol_nn
288,-0.848,0.6093178,sol_nn
289,-0.844,0.6112777,sol_nn
290,-0.84,0.6132375,sol_nn
291,-0.836,0.61519694,sol_nn
292,-0.832,0.6171561,sol_nn
293,-0.828,0.61911476,sol_nn
294,-0.824,0.621074,sol_nn
295,-0.82,0.62303305,sol_nn
296,-0.816,0.6249923,sol_nn
297,-0.812,0.6269525,sol_nn
298,-0.808,0.628913,sol_nn
299,-0.804,0.63087374,sol_nn
300,-0.8,0.6328356,sol_nn
301,-0.796,0.6347983,sol_nn
302,-0.792,0.63676196,sol_nn
303,-0.788,0.6387266,sol_nn
304,-0.784,0.6406927,sol_nn
305,-0.78,0.64266056,sol_nn
306,-0.776,0.6446295,sol_nn
307,-0.772,0.64660025,sol_nn
308,-0.768,0.64857334,sol_nn
309,-0.764,0.6505478,sol_nn
310,-0.76,0.6525242,sol_nn
311,-0.756,0.6545027,sol_nn
312,-0.752,0.6564839,sol_nn
313,-0.748,0.658467,sol_nn
314,-0.744,0.66045314,sol_nn
315,-0.74,0.66244185,sol_nn
316,-0.736,0.66443366,sol_nn
317,-0.732,0.66642815,sol_nn
318,-0.728,0.668426,sol_nn
319,-0.724,0.67042655,sol_nn
320,-0.72,0.6724304,sol_nn
321,-0.716,0.67443806,sol_nn
322,-0.712,0.6764491,sol_nn
323,-0.708,0.6784642,sol_nn
324,-0.704,0.6804823,sol_nn
325,-0.7,0.6825052,sol_nn
326,-0.696,0.684532,sol_nn
327,-0.692,0.68656266,sol_nn
328,-0.688,0.68859804,sol_nn
329,-0.684,0.6906371,sol_nn
330,-0.68,0.6926807,sol_nn
331,-0.676,0.6947294,sol_nn
332,-0.672,0.6967828,sol_nn
333,-0.668,0.69884086,sol_nn
334,-0.664,0.7009037,sol_nn
335,-0.66,0.7029712,sol_nn
336,-0.656,0.7050441,sol_nn
337,-0.652,0.7071222,sol_nn
338,-0.648,0.7092058,sol_nn
339,-0.644,0.71129453,sol_nn
340,-0.64,0.7133881,sol_nn
341,-0.636,0.7154881,sol_nn
342,-0.632,0.7175933,sol_nn
343,-0.628,0.7197038,sol_nn
344,-0.624,0.7218207,sol_nn
345,-0.62,0.72394264,sol_nn
346,-0.616,0.7260712,sol_nn
347,-0.612,0.72820497,sol_nn
348,-0.608,0.73034465,sol_nn
349,-0.604,0.73249066,sol_nn
350,-0.6,0.7346423,sol_nn
351,-0.596,0.73680043,sol_nn
352,-0.592,0.73896444,sol_nn
353,-0.588,0.7411343,sol_nn
354,-0.584,0.7433102,sol_nn
355,-0.58,0.7454926,sol_nn
356,-0.576,0.74768126,sol_nn
357,-0.572,0.74987566,sol_nn
358,-0.568,0.75207675,sol_nn
359,-0.564,0.7542835,sol_nn
360,-0.56,0.75649637,sol_nn
361,-0.556,0.7587155,sol_nn
362,-0.552,0.7609409,sol_nn
363,-0.548,0.7631718,sol_nn
364,-0.544,0.765409,sol_nn
365,-0.54,0.7676525,sol_nn
366,-0.536,0.7699016,sol_nn
367,-0.532,0.7721567,sol_nn
368,-0.528,0.77441764,sol_nn
369,-0.524,0.77668417,sol_nn
370,-0.52,0.7789563,sol_nn
371,-0.516,0.781234,sol_nn
372,-0.512,0.7835172,sol_nn
373,-0.508,0.78580594,sol_nn
374,-0.504,0.78809977,sol_nn
375,-0.5,0.79039866,sol_nn
376,-0.496,0.79270256,sol_nn
377,-0.492,0.79501176,sol_nn
378,-0.488,0.7973252,sol_nn
379,-0.484,0.7996434,sol_nn
380,-0.48,0.80196595,sol_nn
381,-0.476,0.80429333,sol_nn
382,-0.472,0.8066237,sol_nn
383,-0.468,0.8089588,sol_nn
384,-0.464,0.8112974,sol_nn
385,-0.46,0.8136394,sol_nn
386,-0.456,0.81598485,sol_nn
387,-0.452,0.81833315,sol_nn
388,-0.448,0.8206842,sol_nn
389,-0.444,0.8230379,sol_nn
390,-0.44,0.82539415,sol_nn
391,-0.436,0.8277521,sol_nn
392,-0.432,0.83011216,sol_nn
393,-0.428,0.83247375,sol_nn
394,-0.424,0.83483636,sol_nn
395,-0.42,0.8371998,sol_nn
396,-0.416,0.83956385,sol_nn
397,-0.412,0.84192836,sol_nn
398,-0.408,0.84429276,sol_nn
399,-0.404,0.84665644,sol_nn
400,-0.4,0.84901965,sol_nn
401,-0.396,0.85138226,sol_nn
402,-0.392,0.8537424,sol_nn
403,-0.388,0.85610104,sol_nn
404,-0.384,0.85845757,sol_nn
405,-0.38,0.860811,sol_nn
406,-0.376,0.8631618,sol_nn
407,-0.372,0.86550844,sol_nn
408,-0.368,0.86785173,sol_nn
409,-0.364,0.8701907,sol_nn
410,-0.36,0.87252414,sol_nn
411,-0.356,0.8748524,sol_nn
412,-0.352,0.87717515,sol_nn
413,-0.348,0.8794915,sol_nn
414,-0.344,0.8818012,sol_nn
415,-0.34,0.8841036,sol_nn
416,-0.336,0.88639814,sol_nn
417,-0.332,0.8886843,sol_nn
418,-0.328,0.8909615,sol_nn
419,-0.324,0.8932297,sol_nn
420,-0.32,0.89548755,sol_nn
421,-0.316,0.89773536,sol_nn
422,-0.312,0.8999715,sol_nn
423,-0.308,0.9021969,sol_nn
424,-0.304,0.90440965,sol_nn
425,-0.3,0.90660983,sol_nn
426,-0.296,0.9087966,sol_nn
427,-0.292,0.9109696,sol_nn
428,-0.288,0.9131278,sol_nn
429,-0.284,0.91527134,sol_nn
430,-0.28,0.9173992,sol_nn
431,-0.276,0.9195103,sol_nn
432,-0.272,0.92160445,sol_nn
433,-0.268,0.9236815,sol_nn
434,-0.264,0.9257406,sol_nn
435,-0.26,0.92778105,sol_nn
436,-0.256,0.9298018,sol_nn
437,-0.252,0.931803,sol_nn
438,-0.248,0.93378323,sol_nn
439,-0.244,0.9357428,sol_nn
440,-0.24,0.9376806,sol_nn
441,-0.236,0.93959534,sol_nn
442,-0.232,0.9414878,sol_nn
443,-0.228,0.9433565,sol_nn
444,-0.224,0.945201,sol_nn
445,-0.22,0.94702077,sol_nn
446,-0.216,0.9488157,sol_nn
447,-0.212,0.9505838,sol_nn
448,-0.208,0.9523258,sol_nn
449,-0.204,0.95404124,sol_nn
450,-0.2,0.95572853,sol_nn
451,-0.196,0.957388,sol_nn
452,-0.192,0.9590189,sol_nn
453,-0.188,0.96062034,sol_nn
454,-0.184,0.9621923,sol_nn
455,-0.18,0.9637337,sol_nn
456,-0.176,0.9652445,sol_nn
457,-0.172,0.9667244,sol_nn
458,-0.168,0.96817243,sol_nn
459,-0.164,0.9695883,sol_nn
460,-0.16,0.9709718,sol_nn
461,-0.156,0.97232187,sol_nn
462,-0.152,0.97363853,sol_nn
463,-0.148,0.9749216,sol_nn
464,-0.144,0.97617006,sol_nn
465,-0.14,0.97738445,sol_nn
466,-0.136,0.9785639,sol_nn
467,-0.132,0.9797083,sol_nn
468,-0.128,0.9808165,sol_nn
469,-0.124,0.9818891,sol_nn
470,-0.12,0.9829257,sol_nn
471,-0.116,0.98392576,sol_nn
472,-0.112,0.98488927,sol_nn
473,-0.108,0.9858154,sol_nn
474,-0.104,0.9867049,sol_nn
475,-0.1,0.9875573,sol_nn
476,-0.096,0.9883716,sol_nn
477,-0.092,0.98914886,sol_nn
478,-0.088,0.98988783,sol_nn
479,-0.084,0.9905895,sol_nn
480,-0.08,0.9912528,sol_nn
481,-0.076,0.99187833,sol_nn
482,-0.072,0.99246585,sol_nn
483,-0.068,0.9930153,sol_nn
484,-0.064,0.99352634,sol_nn
485,-0.06,0.99399996,sol_nn
486,-0.056,0.9944348,sol_nn
487,-0.052,0.9948318,sol_nn
488,-0.048,0.9951906,sol_nn
489,-0.044,0.9955119,sol_nn
490,-0.04,0.9957952,sol_nn
491,-0.036,0.9960408,sol_nn
492,-0.032,0.99624884,sol_nn
493,-0.028,0.9964199,sol_nn
494,-0.024,0.9965534,sol_nn
495,-0.02,0.9966497,sol_nn
496,-0.016,0.9967094,sol_nn
497,-0.012,0.9967323,sol_nn
498,-0.008,0.9967189,sol_nn
499,-0.004,0.9966693,sol_nn
500,0.0,0.99658394,sol_nn
501,0.004,0.99646294,sol_nn
502,0.008,0.9963064,sol_nn
503,0.012,0.99611497,sol_nn
504,0.016,0.99588907,sol_nn
505,0.02,0.9956286,sol_nn
506,0.024,0.99533415,sol_nn
507,0.028,0.9950057,sol_nn
508,0.032,0.9946443,sol_nn
509,0.036,0.9942495,sol_nn
510,0.04,0.99382234,sol_nn
511,0.044,0.99336296,sol_nn
512,0.048,0.99287224,sol_nn
513,0.052,0.99234945,sol_nn
514,0.056,0.99179566,sol_nn
515,0.06,0.991211,sol_nn
516,0.064,0.9905975,sol_nn
517,0.068,0.98995304,sol_nn
518,0.072,0.98927975,sol_nn
519,0.076,0.9885771,sol_nn
520,0.08,0.9878465,sol_nn
521,0.084,0.98708785,sol_nn
522,0.088,0.98630166,sol_nn
523,0.092,0.98548853,sol_nn
524,0.096,0.9846482,sol_nn
525,0.1,0.98378223,sol_nn
526,0.104,0.9828901,sol_nn
527,0.108,0.9819726,sol_nn
528,0.112,0.9810308,sol_nn
529,0.116,0.98006433,sol_nn
530,0.12,0.97907376,sol_nn
531,0.124,0.9780599,sol_nn
532,0.128,0.9770227,sol_nn
533,0.132,0.97596335,sol_nn
534,0.136,0.97488195,sol_nn
535,0.14,0.97377783,sol_nn
536,0.144,0.97265327,sol_nn
537,0.148,0.97150826,sol_nn
538,0.152,0.97034216,sol_nn
539,0.156,0.96915644,sol_nn
540,0.16,0.9679508,sol_nn
541,0.164,0.96672666,sol_nn
542,0.168,0.965483,sol_nn
543,0.172,0.96422154,sol_nn
544,0.176,0.96294224,sol_nn
545,0.18,0.9616454,sol_nn
546,0.184,0.96033126,sol_nn
547,0.188,0.9590005,sol_nn
548,0.192,0.9576534,sol_nn
549,0.196,0.95629066,sol_nn
550,0.2,0.9549117,sol_nn
551,0.204,0.9535182,sol_nn
552,0.208,0.9521093,sol_nn
553,0.212,0.9506867,sol_nn
554,0.216,0.9492489,sol_nn
555,0.22,0.9477978,sol_nn
556,0.224,0.94633335,sol_nn
557,0.228,0.9448554,sol_nn
558,0.232,0.9433649,sol_nn
559,0.236,0.9418614,sol_nn
560,0.24,0.94034606,sol_nn
561,0.244,0.93881905,sol_nn
562,0.248,0.93728,sol_nn
563,0.252,0.93572986,sol_nn
564,0.256,0.93416876,sol_nn
565,0.26,0.93259627,sol_nn
566,0.264,0.9310137,sol_nn
567,0.268,0.92942107,sol_nn
568,0.272,0.927818,sol_nn
569,0.276,0.9262055,sol_nn
570,0.28,0.9245832,sol_nn
571,0.284,0.9229522,sol_nn
572,0.288,0.9213115,sol_nn
573,0.292,0.9196621,sol_nn
574,0.296,0.91800433,sol_nn
575,0.3,0.9163379,sol_nn
576,0.304,0.914663,sol_nn
577,0.308,0.9129807,sol_nn
578,0.312,0.9112901,sol_nn
579,0.316,0.9095923,sol_nn
580,0.32,0.9078872,sol_nn
581,0.324,0.906174,sol_nn
582,0.328,0.90445405,sol_nn
583,0.332,0.9027276,sol_nn
584,0.336,0.90099376,sol_nn
585,0.34,0.8992535,sol_nn
586,0.344,0.89750683,sol_nn
587,0.348,0.895754,sol_nn
588,0.352,0.89399445,sol_nn
589,0.356,0.8922294,sol_nn
590,0.36,0.8904583,sol_nn
591,0.364,0.88868123,sol_nn
592,0.368,0.8868985,sol_nn
593,0.372,0.88511014,sol_nn
594,0.376,0.8833166,sol_nn
595,0.38,0.8815175,sol_nn
596,0.384,0.8797127,sol_nn
597,0.388,0.8779033,sol_nn
598,0.392,0.876089,sol_nn
599,0.396,0.8742691,sol_nn
600,0.4,0.87244475,sol_nn
601,0.404,0.87061554,sol_nn
602,0.408,0.8687817,sol_nn
603,0.412,0.8669432,sol_nn
604,0.416,0.86509967,sol_nn
605,0.42,0.8632523,sol_nn
606,0.424,0.8614003,sol_nn
607,0.428,0.8595439,sol_nn
608,0.432,0.8576835,sol_nn
609,0.436,0.85581833,sol_nn
610,0.44,0.85394937,sol_nn
611,0.444,0.85207665,sol_nn
612,0.448,0.8501991,sol_nn
613,0.452,0.84831816,sol_nn
614,0.456,0.8464328,sol_nn
615,0.46,0.8445436,sol_nn
616,0.464,0.84265065,sol_nn
617,0.468,0.8407541,sol_nn
618,0.472,0.8388532,sol_nn
619,0.476,0.8369491,sol_nn
620,0.48,0.83504087,sol_nn
621,0.484,0.8331293,sol_nn
622,0.488,0.8312144,sol_nn
623,0.492,0.82929546,sol_nn
624,0.496,0.8273731,sol_nn
625,0.5,0.8254468,sol_nn
626,0.504,0.8235171,sol_nn
627,0.508,0.821584,sol_nn
628,0.512,0.81964755,sol_nn
629,0.516,0.81770766,sol_nn
630,0.52,0.81576407,sol_nn
631,0.524,0.81381774,sol_nn
632,0.528,0.81186724,sol_nn
633,0.532,0.80991393,sol_nn
634,0.536,0.80795676,sol_nn
635,0.54,0.8059968,sol_nn
636,0.544,0.80403304,sol_nn
637,0.548,0.80206627,sol_nn
638,0.552,0.80009615,sol_nn
639,0.556,0.7981228,sol_nn
640,0.56,0.7961458,sol_nn
641,0.564,0.79416585,sol_nn
642,0.568,0.7921829,sol_nn
643,0.572,0.79019624,sol_nn
644,0.576,0.7882073,sol_nn
645,0.58,0.78621423,sol_nn
646,0.584,0.7842184,sol_nn
647,0.588,0.7822191,sol_nn
648,0.592,0.780217,sol_nn
649,0.596,0.7782114,sol_nn
650,0.6,0.7762028,sol_nn
651,0.604,0.7741913,sol_nn
652,0.608,0.77217615,sol_nn
653,0.612,0.77015847,sol_nn
654,0.616,0.7681374,sol_nn
655,0.62,0.76611286,sol_nn
656,0.624,0.7640859,sol_nn
657,0.628,0.76205534,sol_nn
658,0.632,0.7600222,sol_nn
659,0.636,0.7579857,sol_nn
660,0.64,0.7559462,sol_nn
661,0.644,0.75390357,sol_nn
662,0.648,0.7518575,sol_nn
663,0.652,0.74980885,sol_nn
664,0.656,0.7477572,sol_nn
665,0.66,0.74570245,sol_nn
666,0.664,0.743645,sol_nn
667,0.668,0.741584,sol_nn
668,0.672,0.7395202,sol_nn
669,0.676,0.7374534,sol_nn
670,0.68,0.735384,sol_nn
671,0.684,0.73331106,sol_nn
672,0.688,0.7312355,sol_nn
673,0.692,0.7291569,sol_nn
674,0.696,0.7270752,sol_nn
675,0.7,0.7249908,sol_nn
676,0.704,0.7229035,sol_nn
677,0.708,0.72081316,sol_nn
678,0.712,0.7187197,sol_nn
679,0.716,0.71662396,sol_nn
680,0.72,0.71452475,sol_nn
681,0.724,0.7124231,sol_nn
682,0.728,0.71031857,sol_nn
683,0.732,0.70821095,sol_nn
684,0.736,0.7061009,sol_nn
685,0.74,0.7039875,sol_nn
686,0.744,0.7018717,sol_nn
687,0.748,0.6997529,sol_nn
688,0.752,0.6976314,sol_nn
689,0.756,0.69550735,sol_nn
690,0.76,0.6933805,sol_nn
691,0.764,0.6912507,sol_nn
692,0.768,0.68911827,sol_nn
693,0.772,0.68698317,sol_nn
694,0.776,0.68484527,sol_nn
695,0.78,0.6827048,sol_nn
696,0.784,0.68056166,sol_nn
697,0.788,0.67841625,sol_nn
698,0.792,0.67626786,sol_nn
699,0.796,0.67411673,sol_nn
700,0.8,0.6719632,sol_nn
701,0.804,0.6698072,sol_nn
702,0.808,0.6676488,sol_nn
703,0.812,0.6654877,sol_nn
704,0.816,0.663324,sol_nn
705,0.82,0.6611581,sol_nn
706,0.824,0.6589893,sol_nn
707,0.828,0.65681887,sol_nn
708,0.832,0.65464514,sol_nn
709,0.836,0.6524694,sol_nn
710,0.84,0.6502911,sol_nn
711,0.844,0.6481104,sol_nn
712,0.848,0.6459274,sol_nn
713,0.852,0.64374244,sol_nn
714,0.856,0.64155483,sol_nn
715,0.86,0.63936543,sol_nn
716,0.864,0.6371731,sol_nn
717,0.868,0.6349792,sol_nn
718,0.872,0.63278323,sol_nn
719,0.876,0.63058436,sol_nn
720,0.88,0.6283835,sol_nn
721,0.884,0.6261805,sol_nn
722,0.888,0.6239757,sol_nn
723,0.892,0.62176913,sol_nn
724,0.896,0.6195601,sol_nn
725,0.9,0.61734855,sol_nn
726,0.904,0.61513597,sol_nn
727,0.908,0.6129209,sol_nn
728,0.912,0.61070395,sol_nn
729,0.916,0.60848486,sol_nn
730,0.92,0.60626405,sol_nn
731,0.924,0.60404164,sol_nn
732,0.928,0.60181725,sol_nn
733,0.932,0.59959096,sol_nn
734,0.936,0.5973631,sol_nn
735,0.94,0.5951331,sol_nn
736,0.944,0.5929018,sol_nn
737,0.948,0.59066844,sol_nn
738,0.952,0.58843356,sol_nn
739,0.956,0.5861976,sol_nn
740,0.96,0.58395916,sol_nn
741,0.964,0.58171976,sol_nn
742,0.968,0.5794786,sol_nn
743,0.972,0.5772356,sol_nn
744,0.976,0.57499135,sol_nn
745,0.98,0.572746,sol_nn
746,0.984,0.5704986,sol_nn
747,0.988,0.56825006,sol_nn
748,0.992,0.5660001,sol_nn
749,0.996,0.5637489,sol_nn
750,1.0,0.5614966,sol_nn
751,1.004,0.5592428,sol_nn
752,1.008,0.5569874,sol_nn
753,1.012,0.5547311,sol_nn
754,1.016,0.55247384,sol_nn
755,1.02,0.55021507,sol_nn
756,1.024,0.547955,sol_nn
757,1.028,0.5456945,sol_nn
758,1.032,0.5434325,sol_nn
759,1.036,0.54116946,sol_nn
760,1.04,0.5389053,sol_nn
761,1.044,0.53664035,sol_nn
762,1.048,0.53437424,sol_nn
763,1.052,0.5321073,sol_nn
764,1.056,0.52983934,sol_nn
765,1.06,0.52757084,sol_nn
766,1.064,0.52530146,sol_nn
767,1.068,0.5230309,sol_nn
768,1.072,0.5207598,sol_nn
769,1.076,0.51848805,sol_nn
770,1.08,0.5162156,sol_nn
771,1.084,0.5139423,sol_nn
772,1.088,0.5116683,sol_nn
773,1.092,0.50939405,sol_nn
774,1.096,0.5071189,sol_nn
775,1.1,0.5048432,sol_nn
776,1.104,0.5025669,sol_nn
777,1.108,0.50029004,sol_nn
778,1.112,0.4980129,sol_nn
779,1.116,0.49573535,sol_nn
780,1.12,0.49345726,sol_nn
781,1.124,0.4911788,sol_nn
782,1.128,0.48889965,sol_nn
783,1.132,0.48662052,sol_nn
784,1.136,0.4843413,sol_nn
785,1.14,0.48206142,sol_nn
786,1.144,0.4797812,sol_nn
787,1.148,0.47750092,sol_nn
788,1.152,0.47522086,sol_nn
789,1.156,0.4729396,sol_nn
790,1.16,0.47065908,sol_nn
791,1.164,0.46837795,sol_nn
792,1.168,0.46609685,sol_nn
793,1.172,0.46381548,sol_nn
794,1.176,0.4615345,sol_nn
795,1.18,0.45925322,sol_nn
796,1.184,0.4569721,sol_nn
797,1.188,0.45469093,sol_nn
798,1.192,0.45240974,sol_nn
799,1.196,0.45012853,sol_nn
800,1.2,0.447848,sol_nn
801,1.204,0.4455669,sol_nn
802,1.208,0.44328618,sol_nn
803,1.212,0.44100562,sol_nn
804,1.216,0.43872556,sol_nn
805,1.22,0.43644524,sol_nn
806,1.224,0.4341653,sol_nn
807,1.228,0.43188596,sol_nn
808,1.232,0.4296065,sol_nn
809,1.236,0.4273275,sol_nn
810,1.24,0.4250487,sol_nn
811,1.244,0.42277038,sol_nn
812,1.248,0.4204924,sol_nn
813,1.252,0.41821462,sol_nn
814,1.256,0.41593742,sol_nn
815,1.26,0.41366097,sol_nn
816,1.264,0.41138437,sol_nn
817,1.268,0.4091084,sol_nn
818,1.272,0.40683302,sol_nn
819,1.276,0.40455827,sol_nn
820,1.28,0.4022842,sol_nn
821,1.284,0.4000101,sol_nn
822,1.288,0.39773685,sol_nn
823,1.292,0.39546415,sol_nn
824,1.296,0.39319187,sol_nn
825,1.3,0.3909203,sol_nn
826,1.304,0.38864937,sol_nn
827,1.308,0.38637954,sol_nn
828,1.312,0.38410962,sol_nn
829,1.316,0.3818405,sol_nn
830,1.32,0.37957215,sol_nn
831,1.324,0.37730485,sol_nn
832,1.328,0.37503794,sol_nn
833,1.332,0.3727716,sol_nn
834,1.336,0.370506,sol_nn
835,1.34,0.36824152,sol_nn
836,1.344,0.36597738,sol_nn
837,1.348,0.3637141,sol_nn
838,1.352,0.36145133,sol_nn
839,1.356,0.35918996,sol_nn
840,1.36,0.35692894,sol_nn
841,1.364,0.354669,sol_nn
842,1.368,0.35240963,sol_nn
843,1.372,0.35015124,sol_nn
844,1.376,0.34789366,sol_nn
845,1.38,0.34563667,sol_nn
846,1.384,0.34338075,sol_nn
847,1.388,0.34112558,sol_nn
848,1.392,0.3388716,sol_nn
849,1.396,0.3366182,sol_nn
850,1.4,0.33436567,sol_nn
851,1.404,0.3321138,sol_nn
852,1.408,0.32986298,sol_nn
853,1.412,0.32761323,sol_nn
854,1.416,0.3253641,sol_nn
855,1.42,0.32311594,sol_nn
856,1.424,0.32086894,sol_nn
857,1.428,0.31862256,sol_nn
858,1.432,0.31637695,sol_nn
859,1.436,0.31413245,sol_nn
860,1.44,0.3118887,sol_nn
861,1.444,0.30964613,sol_nn
862,1.448,0.30740425,sol_nn
863,1.452,0.3051633,sol_nn
864,1.456,0.30292344,sol_nn
865,1.46,0.3006841,sol_nn
866,1.464,0.2984457,sol_nn
867,1.468,0.29620868,sol_nn
868,1.472,0.29397207,sol_nn
869,1.476,0.29173654,sol_nn
870,1.48,0.28950188,sol_nn
871,1.484,0.28726768,sol_nn
872,1.488,0.28503487,sol_nn
873,1.492,0.2828027,sol_nn
874,1.496,0.28057182,sol_nn
875,1.5,0.2783413,sol_nn
876,1.504,0.2761121,sol_nn
877,1.508,0.2738833,sol_nn
878,1.512,0.27165586,sol_nn
879,1.516,0.26942867,sol_nn
880,1.52,0.26720288,sol_nn
881,1.524,0.26497746,sol_nn
882,1.528,0.26275298,sol_nn
883,1.532,0.26052922,sol_nn
884,1.536,0.25830626,sol_nn
885,1.54,0.25608465,sol_nn
886,1.544,0.25386316,sol_nn
887,1.548,0.2516427,sol_nn
888,1.552,0.24942297,sol_nn
889,1.556,0.24720374,sol_nn
890,1.56,0.24498586,sol_nn
891,1.564,0.24276799,sol_nn
892,1.568,0.24055085,sol_nn
893,1.572,0.23833507,sol_nn
894,1.576,0.2361196,sol_nn
895,1.58,0.23390467,sol_nn
896,1.584,0.23169059,sol_nn
897,1.588,0.22947678,sol_nn
898,1.592,0.22726396,sol_nn
899,1.596,0.22505161,sol_nn
900,1.6,0.22283971,sol_nn
901,1.604,0.22062887,sol_nn
902,1.608,0.21841805,sol_nn
903,1.612,0.21620774,sol_nn
904,1.616,0.2139985,sol_nn
905,1.62,0.21178934,sol_nn
906,1.624,0.20958084,sol_nn
907,1.628,0.20737258,sol_nn
908,1.632,0.205165,sol_nn
909,1.636,0.20295769,sol_nn
910,1.64,0.20075084,sol_nn
911,1.644,0.19854417,sol_nn
912,1.648,0.196338,sol_nn
913,1.652,0.19413252,sol_nn
914,1.656,0.19192693,sol_nn
915,1.66,0.1897217,sol_nn
916,1.664,0.18751658,sol_nn
917,1.668,0.18531212,sol_nn
918,1.672,0.18310729,sol_nn
919,1.676,0.18090308,sol_nn
920,1.68,0.17869906,sol_nn
921,1.684,0.17649503,sol_nn
922,1.688,0.17429109,sol_nn
923,1.692,0.17208754,sol_nn
924,1.696,0.16988376,sol_nn
925,1.7,0.1676802,sol_nn
926,1.704,0.16547638,sol_nn
927,1.708,0.16327302,sol_nn
928,1.712,0.16106936,sol_nn
929,1.716,0.1588653,sol_nn
930,1.72,0.15666173,sol_nn
931,1.724,0.15445744,sol_nn
932,1.728,0.15225364,sol_nn
933,1.732,0.15004927,sol_nn
934,1.736,0.14784472,sol_nn
935,1.74,0.14563966,sol_nn
936,1.744,0.14343488,sol_nn
937,1.748,0.14122935,sol_nn
938,1.752,0.13902383,sol_nn
939,1.756,0.13681746,sol_nn
940,1.76,0.13461094,sol_nn
941,1.764,0.13240428,sol_nn
942,1.768,0.13019672,sol_nn
943,1.772,0.12798877,sol_nn
944,1.776,0.1257804,sol_nn
945,1.78,0.12357143,sol_nn
946,1.784,0.1213617,sol_nn
947,1.788,0.119151205,sol_nn
948,1.792,0.11694044,sol_nn
949,1.796,0.11472881,sol_nn
950,1.8,0.11251648,sol_nn
951,1.804,0.11030334,sol_nn
952,1.808,0.10808924,sol_nn
953,1.812,0.10587445,sol_nn
954,1.816,0.10365866,sol_nn
955,1.82,0.10144206,sol_nn
956,1.824,0.09922419,sol_nn
957,1.828,0.0970058,sol_nn
958,1.832,0.09478609,sol_nn
959,1.836,0.0925651,sol_nn
960,1.84,0.09034318,sol_nn
961,1.844,0.08812019,sol_nn
962,1.848,0.085895844,sol_nn
963,1.852,0.08367027,sol_nn
964,1.856,0.08144361,sol_nn
965,1.86,0.07921545,sol_nn
966,1.864,0.076986134,sol_nn
967,1.868,0.07475515,sol_nn
968,1.872,0.072522774,sol_nn
969,1.876,0.070288956,sol_nn
970,1.88,0.06805356,sol_nn
971,1.884,0.06581664,sol_nn
972,1.888,0.063578285,sol_nn
973,1.892,0.061338134,sol_nn
974,1.896,0.059095923,sol_nn
975,1.9,0.056852452,sol_nn
976,1.904,0.054607004,sol_nn
977,1.908,0.052359708,sol_nn
978,1.912,0.050110757,sol_nn
979,1.916,0.047859482,sol_nn
980,1.92,0.045606576,sol_nn
981,1.924,0.043351486,sol_nn
982,1.928,0.041094445,sol_nn
983,1.932,0.038835265,sol_nn
984,1.936,0.036573716,sol_nn
985,1.94,0.034310333,sol_nn
986,1.944,0.03204466,sol_nn
987,1.948,0.02977657,sol_nn
988,1.952,0.02750605,sol_nn
989,1.956,0.025233088,sol_nn
990,1.96,0.022957848,sol_nn
991,1.964,0.020680273,sol_nn
992,1.968,0.018399961,sol_nn
993,1.972,0.016117075,sol_nn
994,1.976,0.013831924,sol_nn
995,1.98,0.011543611,sol_nn
996,1.984,0.009252632,sol_nn
997,1.988,0.006959135,sol_nn
998,1.992,0.0046627503,sol_nn
999,1.996,0.0023634878,sol_nn
1000,2.0,6.116129e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_1600/test_nn.csv <==
,X_x,value,name
0,-2.0,2.6080816e-05,test_nn
1,-1.996,0.001422843,test_nn
2,-1.992,0.002828959,test_nn
3,-1.988,0.0042448565,test_nn
4,-1.984,0.005670676,test_nn
5,-1.98,0.0071058273,test_nn
6,-1.976,0.008550972,test_nn
7,-1.972,0.010006201,test_nn
8,-1.968,0.011471212,test_nn
9,-1.964,0.012946097,test_nn
10,-1.96,0.01443105,test_nn
11,-1.956,0.015925914,test_nn
12,-1.952,0.017430758,test_nn
13,-1.948,0.018945679,test_nn
14,-1.944,0.020471059,test_nn
15,-1.94,0.02200594,test_nn
16,-1.936,0.023551464,test_nn
17,-1.932,0.02510693,test_nn
18,-1.928,0.026672682,test_nn
19,-1.924,0.028248988,test_nn
20,-1.92,0.02983481,test_nn
21,-1.916,0.03143142,test_nn
22,-1.912,0.033038042,test_nn
23,-1.908,0.034655385,test_nn
24,-1.904,0.036282845,test_nn
25,-1.9,0.037920926,test_nn
26,-1.896,0.03956956,test_nn
27,-1.892,0.041228287,test_nn
28,-1.888,0.042897746,test_nn
29,-1.884,0.044577368,test_nn
30,-1.88,0.046267413,test_nn
31,-1.876,0.047968462,test_nn
32,-1.872,0.049679633,test_nn
33,-1.868,0.0514014,test_nn
34,-1.864,0.053134188,test_nn
35,-1.86,0.054877058,test_nn
36,-1.856,0.056630854,test_nn
37,-1.852,0.05839497,test_nn
38,-1.848,0.06016986,test_nn
39,-1.844,0.061955273,test_nn
40,-1.84,0.063751556,test_nn
41,-1.836,0.0655583,test_nn
42,-1.832,0.06737572,test_nn
43,-1.828,0.06920399,test_nn
44,-1.824,0.07104241,test_nn
45,-1.82,0.072891936,test_nn
46,-1.816,0.074751996,test_nn
47,-1.812,0.076622725,test_nn
48,-1.808,0.07850454,test_nn
49,-1.804,0.080396175,test_nn
50,-1.8,0.082299046,test_nn
51,-1.796,0.08421247,test_nn
52,-1.792,0.08613632,test_nn
53,-1.788,0.08807126,test_nn
54,-1.784,0.090016216,test_nn
55,-1.78,0.09197226,test_nn
56,-1.776,0.09393877,test_nn
57,-1.772,0.095915824,test_nn
58,-1.768,0.097903416,test_nn
59,-1.764,0.099901564,test_nn
60,-1.76,0.10191016,test_nn
61,-1.756,0.103929415,test_nn
62,-1.752,0.10595901,test_nn
63,-1.748,0.107999146,test_nn
64,-1.744,0.11004989,test_nn
65,-1.74,0.112110615,test_nn
66,-1.736,0.11418213,test_nn
67,-1.732,0.11626378,test_nn
68,-1.728,0.11835577,test_nn
69,-1.724,0.120457545,test_nn
70,-1.72,0.12257008,test_nn
71,-1.716,0.12469259,test_nn
72,-1.712,0.12682532,test_nn
73,-1.708,0.12896846,test_nn
74,-1.704,0.13112108,test_nn
75,-1.7,0.13328391,test_nn
76,-1.696,0.13545686,test_nn
77,-1.692,0.13763928,test_nn
78,-1.688,0.13983187,test_nn
79,-1.684,0.14203407,test_nn
80,-1.68,0.1442459,test_nn
81,-1.676,0.14646757,test_nn
82,-1.672,0.14869867,test_nn
83,-1.668,0.1509394,test_nn
84,-1.664,0.15318917,test_nn
85,-1.66,0.1554489,test_nn
86,-1.656,0.15771738,test_nn
87,-1.652,0.1599956,test_nn
88,-1.648,0.16228247,test_nn
89,-1.644,0.16457869,test_nn
90,-1.64,0.16688354,test_nn
91,-1.636,0.16919756,test_nn
92,-1.632,0.17152011,test_nn
93,-1.628,0.17385155,test_nn
94,-1.624,0.17619142,test_nn
95,-1.62,0.17853954,test_nn
96,-1.616,0.18089631,test_nn
97,-1.612,0.18326144,test_nn
98,-1.608,0.1856345,test_nn
99,-1.604,0.18801579,test_nn
100,-1.6,0.19040477,test_nn
101,-1.596,0.19280167,test_nn
102,-1.592,0.1952064,test_nn
103,-1.588,0.19761854,test_nn
104,-1.584,0.20003799,test_nn
105,-1.58,0.20246528,test_nn
106,-1.576,0.20489904,test_nn
107,-1.572,0.20734015,test_nn
108,-1.568,0.2097882,test_nn
109,-1.564,0.21224266,test_nn
110,-1.56,0.21470441,test_nn
111,-1.556,0.217172,test_nn
112,-1.552,0.21964616,test_nn
113,-1.548,0.22212645,test_nn
114,-1.544,0.22461256,test_nn
115,-1.54,0.22710483,test_nn
116,-1.536,0.2296025,test_nn
117,-1.532,0.23210579,test_nn
118,-1.528,0.23461454,test_nn
119,-1.524,0.23712781,test_nn
120,-1.52,0.23964673,test_nn
121,-1.516,0.24216987,test_nn
122,-1.512,0.2446985,test_nn
123,-1.508,0.24723078,test_nn
124,-1.504,0.24976774,test_nn
125,-1.5,0.25230843,test_nn
126,-1.496,0.25485313,test_nn
127,-1.492,0.2574015,test_nn
128,-1.488,0.2599535,test_nn
129,-1.484,0.26250815,test_nn
130,-1.48,0.2650659,test_nn
131,-1.476,0.2676271,test_nn
132,-1.472,0.27019075,test_nn
133,-1.468,0.27275628,test_nn
134,-1.464,0.27532443,test_nn
135,-1.46,0.27789438,test_nn
136,-1.456,0.28046602,test_nn
137,-1.452,0.28303936,test_nn
138,-1.448,0.28561372,test_nn
139,-1.444,0.28818896,test_nn
140,-1.44,0.2907652,test_nn
141,-1.436,0.29334223,test_nn
142,-1.432,0.29591927,test_nn
143,-1.428,0.29849657,test_nn
144,-1.424,0.30107358,test_nn
145,-1.42,0.30365035,test_nn
146,-1.416,0.3062259,test_nn
147,-1.412,0.30880082,test_nn
148,-1.408,0.3113745,test_nn
149,-1.404,0.3139471,test_nn
150,-1.4,0.31651786,test_nn
151,-1.396,0.31908667,test_nn
152,-1.392,0.3216535,test_nn
153,-1.388,0.32421702,test_nn
154,-1.384,0.326778,test_nn
155,-1.38,0.32933682,test_nn
156,-1.376,0.3318915,test_nn
157,-1.372,0.33444288,test_nn
158,-1.368,0.3369905,test_nn
159,-1.364,0.33953416,test_nn
160,-1.36,0.3420731,test_nn
161,-1.356,0.34460822,test_nn
162,-1.352,0.34713775,test_nn
163,-1.348,0.34966177,test_nn
164,-1.344,0.35218105,test_nn
165,-1.34,0.35469443,test_nn
166,-1.336,0.3572019,test_nn
167,-1.332,0.35970277,test_nn
168,-1.328,0.3621974,test_nn
169,-1.324,0.3646851,test_nn
170,-1.32,0.36716598,test_nn
171,-1.316,0.36963928,test_nn
172,-1.312,0.37210488,test_nn
173,-1.308,0.37456313,test_nn
174,-1.304,0.37701276,test_nn
175,-1.3,0.37945434,test_nn
176,-1.296,0.38188678,test_nn
177,-1.292,0.38431072,test_nn
178,-1.288,0.38672492,test_nn
179,-1.284,0.3891306,test_nn
180,-1.28,0.39152586,test_nn
181,-1.276,0.39391154,test_nn
182,-1.272,0.39628723,test_nn
183,-1.268,0.39865202,test_nn
184,-1.264,0.40100673,test_nn
185,-1.26,0.40335006,test_nn
186,-1.256,0.40568244,test_nn
187,-1.252,0.40800348,test_nn
188,-1.248,0.41031355,test_nn
189,-1.244,0.4126107,test_nn
190,-1.24,0.41489664,test_nn
191,-1.236,0.41717,test_nn
192,-1.232,0.41943154,test_nn
193,-1.228,0.4216801,test_nn
194,-1.224,0.42391595,test_nn
195,-1.22,0.4261388,test_nn
196,-1.216,0.42834842,test_nn
197,-1.212,0.430545,test_nn
198,-1.208,0.43272835,test_nn
199,-1.204,0.43489733,test_nn
200,-1.2,0.4370533,test_nn
201,-1.196,0.4391948,test_nn
202,-1.192,0.4413225,test_nn
203,-1.188,0.44343603,test_nn
204,-1.184,0.44553542,test_nn
205,-1.18,0.4476199,test_nn
206,-1.176,0.4496903,test_nn
207,-1.172,0.45174593,test_nn
208,-1.168,0.4537866,test_nn
209,-1.164,0.45581347,test_nn
210,-1.16,0.4578247,test_nn
211,-1.156,0.45982155,test_nn
212,-1.152,0.46180296,test_nn
213,-1.148,0.46376923,test_nn
214,-1.144,0.465721,test_nn
215,-1.14,0.46765766,test_nn
216,-1.136,0.46957907,test_nn
217,-1.132,0.4714859,test_nn
218,-1.128,0.4733775,test_nn
219,-1.124,0.47525412,test_nn
220,-1.12,0.4771156,test_nn
221,-1.116,0.47896245,test_nn
222,-1.112,0.48079416,test_nn
223,-1.108,0.48261166,test_nn
224,-1.104,0.48441356,test_nn
225,-1.1,0.48620188,test_nn
226,-1.096,0.4879747,test_nn
227,-1.092,0.48973393,test_nn
228,-1.088,0.49147806,test_nn
229,-1.084,0.49320897,test_nn
230,-1.08,0.49492592,test_nn
231,-1.076,0.49662855,test_nn
232,-1.072,0.4983175,test_nn
233,-1.068,0.4999924,test_nn
234,-1.064,0.50165445,test_nn
235,-1.06,0.50330377,test_nn
236,-1.056,0.50493985,test_nn
237,-1.052,0.50656307,test_nn
238,-1.048,0.5081742,test_nn
239,-1.044,0.50977314,test_nn
240,-1.04,0.5113599,test_nn
241,-1.036,0.5129353,test_nn
242,-1.032,0.51449883,test_nn
243,-1.028,0.51605153,test_nn
244,-1.024,0.5175934,test_nn
245,-1.02,0.519125,test_nn
246,-1.016,0.52064586,test_nn
247,-1.012,0.5221574,test_nn
248,-1.008,0.5236596,test_nn
249,-1.004,0.5251522,test_nn
250,-1.0,0.526636,test_nn
251,-0.996,0.5281114,test_nn
252,-0.992,0.5295788,test_nn
253,-0.988,0.53103817,test_nn
254,-0.984,0.53249097,test_nn
255,-0.98,0.5339362,test_nn
256,-0.976,0.5353754,test_nn
257,-0.972,0.5368079,test_nn
258,-0.968,0.53823566,test_nn
259,-0.964,0.53965783,test_nn
260,-0.96,0.5410744,test_nn
261,-0.956,0.5424875,test_nn
262,-0.952,0.543896,test_nn
263,-0.948,0.54530156,test_nn
264,-0.944,0.54670405,test_nn
265,-0.94,0.54810363,test_nn
266,-0.936,0.5495019,test_nn
267,-0.932,0.55089784,test_nn
268,-0.928,0.5522928,test_nn
269,-0.924,0.5536869,test_nn
270,-0.92,0.55508065,test_nn
271,-0.916,0.5564753,test_nn
272,-0.912,0.55787015,test_nn
273,-0.908,0.55926657,test_nn
274,-0.904,0.5606649,test_nn
275,-0.9,0.562065,test_nn
276,-0.896,0.56346786,test_nn
277,-0.892,0.5648744,test_nn
278,-0.888,0.5662843,test_nn
279,-0.884,0.56769764,test_nn
280,-0.88,0.56911635,test_nn
281,-0.876,0.5705401,test_nn
282,-0.872,0.57196933,test_nn
283,-0.868,0.57340425,test_nn
284,-0.864,0.57484627,test_nn
285,-0.86,0.57629526,test_nn
286,-0.856,0.57775164,test_nn
287,-0.852,0.5792161,test_nn
288,-0.848,0.58068794,test_nn
289,-0.844,0.5821694,test_nn
290,-0.84,0.5836605,test_nn
291,-0.836,0.5851611,test_nn
292,-0.832,0.5866717,test_nn
293,-0.828,0.5881927,test_nn
294,-0.824,0.5897254,test_nn
295,-0.82,0.5912688,test_nn
296,-0.816,0.5928242,test_nn
297,-0.812,0.5943926,test_nn
298,-0.808,0.59597296,test_nn
299,-0.804,0.5975664,test_nn
300,-0.8,0.5991733,test_nn
301,-0.796,0.60079396,test_nn
302,-0.792,0.6024288,test_nn
303,-0.788,0.6040779,test_nn
304,-0.784,0.6057422,test_nn
305,-0.78,0.60742164,test_nn
306,-0.776,0.6091164,test_nn
307,-0.772,0.61082673,test_nn
308,-0.768,0.6125541,test_nn
309,-0.764,0.61429703,test_nn
310,-0.76,0.61605656,test_nn
311,-0.756,0.6178329,test_nn
312,-0.752,0.619627,test_nn
313,-0.748,0.6214379,test_nn
314,-0.744,0.62326694,test_nn
315,-0.74,0.62511396,test_nn
316,-0.736,0.62697864,test_nn
317,-0.732,0.62886167,test_nn
318,-0.728,0.6307632,test_nn
319,-0.724,0.63268304,test_nn
320,-0.72,0.634622,test_nn
321,-0.716,0.63657945,test_nn
322,-0.712,0.63855636,test_nn
323,-0.708,0.64055264,test_nn
324,-0.704,0.6425674,test_nn
325,-0.7,0.64460206,test_nn
326,-0.696,0.6466562,test_nn
327,-0.692,0.64873004,test_nn
328,-0.688,0.6508229,test_nn
329,-0.684,0.6529355,test_nn
330,-0.68,0.6550677,test_nn
331,-0.676,0.6572195,test_nn
332,-0.672,0.6593914,test_nn
333,-0.668,0.66158175,test_nn
334,-0.664,0.66379297,test_nn
335,-0.66,0.666022,test_nn
336,-0.656,0.66827154,test_nn
337,-0.652,0.6705407,test_nn
338,-0.648,0.6728291,test_nn
339,-0.644,0.6751368,test_nn
340,-0.64,0.6774628,test_nn
341,-0.636,0.6798085,test_nn
342,-0.632,0.6821728,test_nn
343,-0.628,0.684556,test_nn
344,-0.624,0.68695784,test_nn
345,-0.62,0.68937725,test_nn
346,-0.616,0.6918157,test_nn
347,-0.612,0.69427156,test_nn
348,-0.608,0.69674504,test_nn
349,-0.604,0.6992364,test_nn
350,-0.6,0.70174515,test_nn
351,-0.596,0.70427054,test_nn
352,-0.592,0.7068126,test_nn
353,-0.588,0.7093716,test_nn
354,-0.584,0.7119459,test_nn
355,-0.58,0.714537,test_nn
356,-0.576,0.71714354,test_nn
357,-0.572,0.7197654,test_nn
358,-0.568,0.7224016,test_nn
359,-0.564,0.72505283,test_nn
360,-0.56,0.727718,test_nn
361,-0.556,0.7303971,test_nn
362,-0.552,0.73309016,test_nn
363,-0.548,0.7357954,test_nn
364,-0.544,0.7385136,test_nn
365,-0.54,0.7412444,test_nn
366,-0.536,0.7439869,test_nn
367,-0.532,0.7467412,test_nn
368,-0.528,0.7495055,test_nn
369,-0.524,0.7522813,test_nn
370,-0.52,0.7550665,test_nn
371,-0.516,0.7578614,test_nn
372,-0.512,0.76066494,test_nn
373,-0.508,0.76347804,test_nn
374,-0.504,0.7662989,test_nn
375,-0.5,0.76912713,test_nn
376,-0.496,0.7719623,test_nn
377,-0.492,0.7748046,test_nn
378,-0.488,0.77765274,test_nn
379,-0.484,0.78050613,test_nn
380,-0.48,0.7833652,test_nn
381,-0.476,0.78622806,test_nn
382,-0.472,0.7890943,test_nn
383,-0.468,0.7919643,test_nn
384,-0.464,0.7948375,test_nn
385,-0.46,0.7977119,test_nn
386,-0.456,0.8005886,test_nn
387,-0.452,0.80346584,test_nn
388,-0.448,0.8063433,test_nn
389,-0.444,0.8092207,test_nn
390,-0.44,0.8120966,test_nn
391,-0.436,0.8149717,test_nn
392,-0.432,0.8178446,test_nn
393,-0.428,0.8207145,test_nn
394,-0.424,0.82358116,test_nn
395,-0.42,0.8264436,test_nn
396,-0.416,0.8293015,test_nn
397,-0.412,0.83215433,test_nn
398,-0.408,0.8350011,test_nn
399,-0.404,0.83784115,test_nn
400,-0.4,0.84067404,test_nn
401,-0.396,0.8434994,test_nn
402,-0.392,0.84631574,test_nn
403,-0.388,0.8491228,test_nn
404,-0.384,0.8519207,test_nn
405,-0.38,0.85470724,test_nn
406,-0.376,0.8574831,test_nn
407,-0.372,0.8602469,test_nn
408,-0.368,0.8629985,test_nn
409,-0.364,0.8657364,test_nn
410,-0.36,0.86846066,test_nn
411,-0.356,0.8711707,test_nn
412,-0.352,0.8738656,test_nn
413,-0.348,0.8765446,test_nn
414,-0.344,0.8792074,test_nn
415,-0.34,0.8818524,test_nn
416,-0.336,0.88448036,test_nn
417,-0.332,0.88708985,test_nn
418,-0.328,0.88967955,test_nn
419,-0.324,0.89225024,test_nn
420,-0.32,0.8948007,test_nn
421,-0.316,0.8973301,test_nn
422,-0.312,0.8998374,test_nn
423,-0.308,0.90232337,test_nn
424,-0.304,0.9047857,test_nn
425,-0.3,0.907225,test_nn
426,-0.296,0.9096402,test_nn
427,-0.292,0.91203076,test_nn
428,-0.288,0.91439587,test_nn
429,-0.284,0.91673577,test_nn
430,-0.28,0.9190488,test_nn
431,-0.276,0.9213351,test_nn
432,-0.272,0.923594,test_nn
433,-0.268,0.92582464,test_nn
434,-0.264,0.9280264,test_nn
435,-0.26,0.9302002,test_nn
436,-0.256,0.9323431,test_nn
437,-0.252,0.9344566,test_nn
438,-0.248,0.9365389,test_nn
439,-0.244,0.9385906,test_nn
440,-0.24,0.9406105,test_nn
441,-0.236,0.94259846,test_nn
442,-0.232,0.94455343,test_nn
443,-0.228,0.946476,test_nn
444,-0.224,0.94836533,test_nn
445,-0.22,0.9502202,test_nn
446,-0.216,0.95204127,test_nn
447,-0.212,0.9538277,test_nn
448,-0.208,0.95557916,test_nn
449,-0.204,0.9572958,test_nn
450,-0.2,0.9589764,test_nn
451,-0.196,0.96062124,test_nn
452,-0.192,0.96222967,test_nn
453,-0.188,0.9638018,test_nn
454,-0.184,0.96533716,test_nn
455,-0.18,0.96683526,test_nn
456,-0.176,0.9682965,test_nn
457,-0.172,0.96971905,test_nn
458,-0.168,0.971105,test_nn
459,-0.164,0.9724527,test_nn
460,-0.16,0.9737619,test_nn
461,-0.156,0.97503316,test_nn
462,-0.152,0.9762653,test_nn
463,-0.148,0.97746027,test_nn
464,-0.144,0.97861564,test_nn
465,-0.14,0.9797324,test_nn
466,-0.136,0.9808105,test_nn
467,-0.132,0.9818499,test_nn
468,-0.128,0.98284966,test_nn
469,-0.124,0.9838111,test_nn
470,-0.12,0.98473346,test_nn
471,-0.116,0.98561645,test_nn
472,-0.112,0.9864613,test_nn
473,-0.108,0.98726654,test_nn
474,-0.104,0.98803365,test_nn
475,-0.1,0.98876196,test_nn
476,-0.096,0.98945117,test_nn
477,-0.092,0.9901025,test_nn
478,-0.088,0.99071527,test_nn
479,-0.084,0.9912898,test_nn
480,-0.08,0.9918256,test_nn
481,-0.076,0.99232423,test_nn
482,-0.072,0.9927848,test_nn
483,-0.068,0.9932089,test_nn
484,-0.064,0.9935937,test_nn
485,-0.06,0.99394345,test_nn
486,-0.056,0.9942554,test_nn
487,-0.052,0.9945307,test_nn
488,-0.048,0.9947697,test_nn
489,-0.044,0.99497306,test_nn
490,-0.04,0.9951408,test_nn
491,-0.036,0.99527305,test_nn
492,-0.032,0.9953701,test_nn
493,-0.028,0.99543244,test_nn
494,-0.024,0.99546015,test_nn
495,-0.02,0.9954543,test_nn
496,-0.016,0.9954145,test_nn
497,-0.012,0.9953413,test_nn
498,-0.008,0.9952355,test_nn
499,-0.004,0.99509716,test_nn
500,0.0,0.99492615,test_nn
501,0.004,0.99472374,test_nn
502,0.008,0.9944903,test_nn
503,0.012,0.9942253,test_nn
504,0.016,0.99393046,test_nn
505,0.02,0.9936053,test_nn
506,0.024,0.9932505,test_nn
507,0.028,0.9928663,test_nn
508,0.032,0.9924536,test_nn
509,0.036,0.9920126,test_nn
510,0.04,0.9915433,test_nn
511,0.044,0.99104744,test_nn
512,0.048,0.99052393,test_nn
513,0.052,0.98997366,test_nn
514,0.056,0.989398,test_nn
515,0.06,0.98879653,test_nn
516,0.064,0.98816997,test_nn
517,0.068,0.9875186,test_nn
518,0.072,0.9868433,test_nn
519,0.076,0.9861436,test_nn
520,0.08,0.98542094,test_nn
521,0.084,0.98467547,test_nn
522,0.088,0.98390794,test_nn
523,0.092,0.98311794,test_nn
524,0.096,0.9823068,test_nn
525,0.1,0.98147404,test_nn
526,0.104,0.980621,test_nn
527,0.108,0.9797475,test_nn
528,0.112,0.9788544,test_nn
529,0.116,0.9779414,test_nn
530,0.12,0.9770106,test_nn
531,0.124,0.97606057,test_nn
532,0.128,0.9750929,test_nn
533,0.132,0.97410715,test_nn
534,0.136,0.97310436,test_nn
535,0.14,0.9720838,test_nn
536,0.144,0.97104764,test_nn
537,0.148,0.9699956,test_nn
538,0.152,0.96892685,test_nn
539,0.156,0.96784365,test_nn
540,0.16,0.9667447,test_nn
541,0.164,0.9656322,test_nn
542,0.168,0.9645042,test_nn
543,0.172,0.963363,test_nn
544,0.176,0.9622078,test_nn
545,0.18,0.9610392,test_nn
546,0.184,0.9598582,test_nn
547,0.188,0.95866424,test_nn
548,0.192,0.957458,test_nn
549,0.196,0.9562401,test_nn
550,0.2,0.95500976,test_nn
551,0.204,0.95376873,test_nn
552,0.208,0.9525159,test_nn
553,0.212,0.9512532,test_nn
554,0.216,0.9499785,test_nn
555,0.22,0.9486941,test_nn
556,0.224,0.94739956,test_nn
557,0.228,0.9460954,test_nn
558,0.232,0.9447812,test_nn
559,0.236,0.94345766,test_nn
560,0.24,0.942125,test_nn
561,0.244,0.94078416,test_nn
562,0.248,0.9394334,test_nn
563,0.252,0.938075,test_nn
564,0.256,0.9367078,test_nn
565,0.26,0.9353318,test_nn
566,0.264,0.933949,test_nn
567,0.268,0.93255806,test_nn
568,0.272,0.93115896,test_nn
569,0.276,0.9297522,test_nn
570,0.28,0.9283389,test_nn
571,0.284,0.92691845,test_nn
572,0.288,0.9254907,test_nn
573,0.292,0.92405546,test_nn
574,0.296,0.92261434,test_nn
575,0.3,0.9211663,test_nn
576,0.304,0.91971135,test_nn
577,0.308,0.9182505,test_nn
578,0.312,0.91678303,test_nn
579,0.316,0.91530967,test_nn
580,0.32,0.91383016,test_nn
581,0.324,0.9123446,test_nn
582,0.328,0.9108524,test_nn
583,0.332,0.9093553,test_nn
584,0.336,0.9078521,test_nn
585,0.34,0.90634346,test_nn
586,0.344,0.90482897,test_nn
587,0.348,0.9033088,test_nn
588,0.352,0.9017833,test_nn
589,0.356,0.90025216,test_nn
590,0.36,0.8987166,test_nn
591,0.364,0.8971749,test_nn
592,0.368,0.8956275,test_nn
593,0.372,0.8940758,test_nn
594,0.376,0.89251775,test_nn
595,0.38,0.8909558,test_nn
596,0.384,0.8893881,test_nn
597,0.388,0.8878156,test_nn
598,0.392,0.88623774,test_nn
599,0.396,0.8846548,test_nn
600,0.4,0.88306695,test_nn
601,0.404,0.8814734,test_nn
602,0.408,0.8798757,test_nn
603,0.412,0.8782725,test_nn
604,0.416,0.87666494,test_nn
605,0.42,0.8750521,test_nn
606,0.424,0.87343407,test_nn
607,0.428,0.87181085,test_nn
608,0.432,0.870183,test_nn
609,0.436,0.86855024,test_nn
610,0.44,0.8669123,test_nn
611,0.444,0.8652698,test_nn
612,0.448,0.8636219,test_nn
613,0.452,0.8619692,test_nn
614,0.456,0.8603121,test_nn
615,0.46,0.8586487,test_nn
616,0.464,0.8569811,test_nn
617,0.468,0.8553081,test_nn
618,0.472,0.85363007,test_nn
619,0.476,0.85194737,test_nn
620,0.48,0.8502594,test_nn
621,0.484,0.848566,test_nn
622,0.488,0.8468685,test_nn
623,0.492,0.84516466,test_nn
624,0.496,0.84345627,test_nn
625,0.5,0.8417428,test_nn
626,0.504,0.84002393,test_nn
627,0.508,0.83829945,test_nn
628,0.512,0.8365704,test_nn
629,0.516,0.83483577,test_nn
630,0.52,0.8330956,test_nn
631,0.524,0.831351,test_nn
632,0.528,0.8296004,test_nn
633,0.532,0.82784474,test_nn
634,0.536,0.8260834,test_nn
635,0.54,0.82431686,test_nn
636,0.544,0.8225448,test_nn
637,0.548,0.82076764,test_nn
638,0.552,0.8189847,test_nn
639,0.556,0.81719685,test_nn
640,0.56,0.8154024,test_nn
641,0.564,0.81360275,test_nn
642,0.568,0.8117982,test_nn
643,0.572,0.8099874,test_nn
644,0.576,0.80817145,test_nn
645,0.58,0.8063498,test_nn
646,0.584,0.80452263,test_nn
647,0.588,0.80269,test_nn
648,0.592,0.800851,test_nn
649,0.596,0.79900664,test_nn
650,0.6,0.7971573,test_nn
651,0.604,0.7953014,test_nn
652,0.608,0.7934396,test_nn
653,0.612,0.7915728,test_nn
654,0.616,0.78969985,test_nn
655,0.62,0.7878208,test_nn
656,0.624,0.78593653,test_nn
657,0.628,0.7840456,test_nn
658,0.632,0.7821493,test_nn
659,0.636,0.78024757,test_nn
660,0.64,0.77833956,test_nn
661,0.644,0.7764256,test_nn
662,0.648,0.774506,test_nn
663,0.652,0.77257997,test_nn
664,0.656,0.7706488,test_nn
665,0.66,0.768711,test_nn
666,0.664,0.766768,test_nn
667,0.668,0.7648186,test_nn
668,0.672,0.7628635,test_nn
669,0.676,0.7609023,test_nn
670,0.68,0.7589351,test_nn
671,0.684,0.756962,test_nn
672,0.688,0.7549833,test_nn
673,0.692,0.7529986,test_nn
674,0.696,0.751007,test_nn
675,0.7,0.7490099,test_nn
676,0.704,0.74700737,test_nn
677,0.708,0.74499893,test_nn
678,0.712,0.74298346,test_nn
679,0.716,0.74096304,test_nn
680,0.72,0.7389364,test_nn
681,0.724,0.7369039,test_nn
682,0.728,0.73486537,test_nn
683,0.732,0.73282087,test_nn
684,0.736,0.73077065,test_nn
685,0.74,0.7287141,test_nn
686,0.744,0.7266522,test_nn
687,0.748,0.7245841,test_nn
688,0.752,0.72251004,test_nn
689,0.756,0.72043073,test_nn
690,0.76,0.7183446,test_nn
691,0.764,0.7162533,test_nn
692,0.768,0.71415603,test_nn
693,0.772,0.71205276,test_nn
694,0.776,0.70994365,test_nn
695,0.78,0.7078292,test_nn
696,0.784,0.705709,test_nn
697,0.788,0.7035824,test_nn
698,0.792,0.70145065,test_nn
699,0.796,0.6993134,test_nn
700,0.8,0.69716966,test_nn
701,0.804,0.69502056,test_nn
702,0.808,0.692866,test_nn
703,0.812,0.6907061,test_nn
704,0.816,0.68854034,test_nn
705,0.82,0.6863692,test_nn
706,0.824,0.6841919,test_nn
707,0.828,0.68200994,test_nn
708,0.832,0.67982227,test_nn
709,0.836,0.67762905,test_nn
710,0.84,0.67542994,test_nn
711,0.844,0.6732259,test_nn
712,0.848,0.67101645,test_nn
713,0.852,0.66880226,test_nn
714,0.856,0.66658175,test_nn
715,0.86,0.6643566,test_nn
716,0.864,0.66212595,test_nn
717,0.868,0.65989023,test_nn
718,0.872,0.65764946,test_nn
719,0.876,0.65540344,test_nn
720,0.88,0.65315264,test_nn
721,0.884,0.6508962,test_nn
722,0.888,0.64863545,test_nn
723,0.892,0.6463693,test_nn
724,0.896,0.64409846,test_nn
725,0.9,0.6418223,test_nn
726,0.904,0.6395419,test_nn
727,0.908,0.63725597,test_nn
728,0.912,0.6349657,test_nn
729,0.916,0.6326708,test_nn
730,0.92,0.63037086,test_nn
731,0.924,0.6280666,test_nn
732,0.928,0.6257577,test_nn
733,0.932,0.6234445,test_nn
734,0.936,0.62112635,test_nn
735,0.94,0.6188044,test_nn
736,0.944,0.61647755,test_nn
737,0.948,0.6141465,test_nn
738,0.952,0.6118104,test_nn
739,0.956,0.60947126,test_nn
740,0.96,0.6071268,test_nn
741,0.964,0.6047791,test_nn
742,0.968,0.60242677,test_nn
743,0.972,0.6000705,test_nn
744,0.976,0.5977104,test_nn
745,0.98,0.5953456,test_nn
746,0.984,0.5929774,test_nn
747,0.988,0.5906055,test_nn
748,0.992,0.5882296,test_nn
749,0.996,0.58585,test_nn
750,1.0,0.5834668,test_nn
751,1.004,0.5810802,test_nn
752,1.008,0.57868874,test_nn
753,1.012,0.576295,test_nn
754,1.016,0.57389724,test_nn
755,1.02,0.5714962,test_nn
756,1.024,0.56909144,test_nn
757,1.028,0.5666839,test_nn
758,1.032,0.5642727,test_nn
759,1.036,0.5618583,test_nn
760,1.04,0.55944145,test_nn
761,1.044,0.5570202,test_nn
762,1.048,0.5545965,test_nn
763,1.052,0.5521697,test_nn
764,1.056,0.5497402,test_nn
765,1.06,0.54730785,test_nn
766,1.064,0.5448725,test_nn
767,1.068,0.5424338,test_nn
768,1.072,0.5399927,test_nn
769,1.076,0.53754956,test_nn
770,1.08,0.53510356,test_nn
771,1.084,0.53265464,test_nn
772,1.088,0.5302032,test_nn
773,1.092,0.5277495,test_nn
774,1.096,0.5252937,test_nn
775,1.1,0.522835,test_nn
776,1.104,0.52037483,test_nn
777,1.108,0.5179116,test_nn
778,1.112,0.5154469,test_nn
779,1.116,0.5129797,test_nn
780,1.12,0.51051086,test_nn
781,1.124,0.50804,test_nn
782,1.128,0.50556695,test_nn
783,1.132,0.50309205,test_nn
784,1.136,0.5006153,test_nn
785,1.14,0.49813706,test_nn
786,1.144,0.4956569,test_nn
787,1.148,0.49317533,test_nn
788,1.152,0.4906916,test_nn
789,1.156,0.48820722,test_nn
790,1.16,0.48572123,test_nn
791,1.164,0.48323333,test_nn
792,1.168,0.48074436,test_nn
793,1.172,0.47825408,test_nn
794,1.176,0.47576317,test_nn
795,1.18,0.47326982,test_nn
796,1.184,0.47077632,test_nn
797,1.188,0.46828216,test_nn
798,1.192,0.46578598,test_nn
799,1.196,0.46328947,test_nn
800,1.2,0.460792,test_nn
801,1.204,0.45829338,test_nn
802,1.208,0.45579433,test_nn
803,1.212,0.4532945,test_nn
804,1.216,0.45079443,test_nn
805,1.22,0.44829327,test_nn
806,1.224,0.44579142,test_nn
807,1.228,0.44328964,test_nn
808,1.232,0.44078714,test_nn
809,1.236,0.43828398,test_nn
810,1.24,0.43578073,test_nn
811,1.244,0.43327773,test_nn
812,1.248,0.4307742,test_nn
813,1.252,0.42827016,test_nn
814,1.256,0.42576635,test_nn
815,1.26,0.42326254,test_nn
816,1.264,0.4207587,test_nn
817,1.268,0.41825497,test_nn
818,1.272,0.41575146,test_nn
819,1.276,0.41324782,test_nn
820,1.28,0.41074502,test_nn
821,1.284,0.40824205,test_nn
822,1.288,0.4057392,test_nn
823,1.292,0.4032371,test_nn
824,1.296,0.40073517,test_nn
825,1.3,0.39823407,test_nn
826,1.304,0.39573324,test_nn
827,1.308,0.39323342,test_nn
828,1.312,0.39073366,test_nn
829,1.316,0.38823527,test_nn
830,1.32,0.38573718,test_nn
831,1.324,0.3832401,test_nn
832,1.328,0.38074434,test_nn
833,1.332,0.3782485,test_nn
834,1.336,0.37575412,test_nn
835,1.34,0.3732609,test_nn
836,1.344,0.3707683,test_nn
837,1.348,0.3682771,test_nn
838,1.352,0.3657868,test_nn
839,1.356,0.36329842,test_nn
840,1.36,0.36081025,test_nn
841,1.364,0.3583243,test_nn
842,1.368,0.35583898,test_nn
843,1.372,0.35335553,test_nn
844,1.376,0.35087365,test_nn
845,1.38,0.34839264,test_nn
846,1.384,0.34591347,test_nn
847,1.388,0.34343606,test_nn
848,1.392,0.34095997,test_nn
849,1.396,0.33848602,test_nn
850,1.4,0.33601344,test_nn
851,1.404,0.33354247,test_nn
852,1.408,0.33107352,test_nn
853,1.412,0.32860616,test_nn
854,1.416,0.32614085,test_nn
855,1.42,0.32367778,test_nn
856,1.424,0.32121623,test_nn
857,1.428,0.3187564,test_nn
858,1.432,0.3162992,test_nn
859,1.436,0.31384408,test_nn
860,1.44,0.31139076,test_nn
861,1.444,0.30893978,test_nn
862,1.448,0.3064911,test_nn
863,1.452,0.30404437,test_nn
864,1.456,0.30160046,test_nn
865,1.46,0.2991582,test_nn
866,1.464,0.29671866,test_nn
867,1.468,0.29428148,test_nn
868,1.472,0.29184657,test_nn
869,1.476,0.2894144,test_nn
870,1.48,0.28698477,test_nn
871,1.484,0.28455704,test_nn
872,1.488,0.28213266,test_nn
873,1.492,0.2797103,test_nn
874,1.496,0.2772911,test_nn
875,1.5,0.27487436,test_nn
876,1.504,0.27246034,test_nn
877,1.508,0.27004907,test_nn
878,1.512,0.26764044,test_nn
879,1.516,0.26523468,test_nn
880,1.52,0.26283193,test_nn
881,1.524,0.26043177,test_nn
882,1.528,0.2580347,test_nn
883,1.532,0.25564063,test_nn
884,1.536,0.2532489,test_nn
885,1.54,0.25086135,test_nn
886,1.544,0.24847564,test_nn
887,1.548,0.24609372,test_nn
888,1.552,0.2437146,test_nn
889,1.556,0.2413383,test_nn
890,1.56,0.23896572,test_nn
891,1.564,0.23659578,test_nn
892,1.568,0.23422918,test_nn
893,1.572,0.23186606,test_nn
894,1.576,0.22950605,test_nn
895,1.58,0.22714916,test_nn
896,1.584,0.22479536,test_nn
897,1.588,0.22244513,test_nn
898,1.592,0.22009808,test_nn
899,1.596,0.21775444,test_nn
900,1.6,0.21541402,test_nn
901,1.604,0.21307743,test_nn
902,1.608,0.210744,test_nn
903,1.612,0.20841369,test_nn
904,1.616,0.20608734,test_nn
905,1.62,0.20376413,test_nn
906,1.624,0.20144486,test_nn
907,1.628,0.19912845,test_nn
908,1.632,0.1968161,test_nn
909,1.636,0.1945069,test_nn
910,1.64,0.19220144,test_nn
911,1.644,0.18989938,test_nn
912,1.648,0.18760118,test_nn
913,1.652,0.18530667,test_nn
914,1.656,0.18301557,test_nn
915,1.66,0.18072836,test_nn
916,1.664,0.17844424,test_nn
917,1.668,0.1761643,test_nn
918,1.672,0.17388771,test_nn
919,1.676,0.17161511,test_nn
920,1.68,0.16934624,test_nn
921,1.684,0.16708076,test_nn
922,1.688,0.16481918,test_nn
923,1.692,0.1625615,test_nn
924,1.696,0.16030747,test_nn
925,1.7,0.15805724,test_nn
926,1.704,0.15581067,test_nn
927,1.708,0.15356797,test_nn
928,1.712,0.15132892,test_nn
929,1.716,0.14909352,test_nn
930,1.72,0.14686249,test_nn
931,1.724,0.14463477,test_nn
932,1.728,0.14241129,test_nn
933,1.732,0.1401914,test_nn
934,1.736,0.13797525,test_nn
935,1.74,0.13576283,test_nn
936,1.744,0.13355479,test_nn
937,1.748,0.13135013,test_nn
938,1.752,0.1291496,test_nn
939,1.756,0.12695253,test_nn
940,1.76,0.124759324,test_nn
941,1.764,0.12257053,test_nn
942,1.768,0.12038526,test_nn
943,1.772,0.11820376,test_nn
944,1.776,0.11602634,test_nn
945,1.78,0.113852635,test_nn
946,1.784,0.11168266,test_nn
947,1.788,0.10951662,test_nn
948,1.792,0.10735454,test_nn
949,1.796,0.10519646,test_nn
950,1.8,0.10304209,test_nn
951,1.804,0.100891516,test_nn
952,1.808,0.09874475,test_nn
953,1.812,0.09660189,test_nn
954,1.816,0.094462976,test_nn
955,1.82,0.09232788,test_nn
956,1.824,0.09019632,test_nn
957,1.828,0.088069044,test_nn
958,1.832,0.085945375,test_nn
959,1.836,0.08382546,test_nn
960,1.84,0.08170933,test_nn
961,1.844,0.07959714,test_nn
962,1.848,0.077488735,test_nn
963,1.852,0.07538411,test_nn
964,1.856,0.073283285,test_nn
965,1.86,0.07118609,test_nn
966,1.864,0.06909292,test_nn
967,1.868,0.067003205,test_nn
968,1.872,0.064917445,test_nn
969,1.876,0.06283527,test_nn
970,1.88,0.060756814,test_nn
971,1.884,0.05868215,test_nn
972,1.888,0.056611292,test_nn
973,1.892,0.054544143,test_nn
974,1.896,0.0524801,test_nn
975,1.9,0.050420366,test_nn
976,1.904,0.048363976,test_nn
977,1.908,0.04631128,test_nn
978,1.912,0.04426243,test_nn
979,1.916,0.042216714,test_nn
980,1.92,0.0401749,test_nn
981,1.924,0.03813653,test_nn
982,1.928,0.03610176,test_nn
983,1.932,0.03407056,test_nn
984,1.936,0.03204264,test_nn
985,1.94,0.030018546,test_nn
986,1.944,0.02799789,test_nn
987,1.948,0.025980603,test_nn
988,1.952,0.023966664,test_nn
989,1.956,0.02195607,test_nn
990,1.96,0.019949026,test_nn
991,1.964,0.017945502,test_nn
992,1.968,0.015945164,test_nn
993,1.972,0.013948137,test_nn
994,1.976,0.011954791,test_nn
995,1.98,0.009964264,test_nn
996,1.984,0.007977055,test_nn
997,1.988,0.0059933597,test_nn
998,1.992,0.004012813,test_nn
999,1.996,0.0020354753,test_nn
1000,2.0,6.116129e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_400/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 400, "weight_testfn_obs": 400, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 54920, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_10-11-55_970759_24514/artifacts/2024-10-12_10-11-58/fn_2024-10-12_10-11-58/working_dirs/fn_a6a12_00014_14_weight_soln_obs=400_2024-10-12_10-11-58", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_400/diff.csv <==
,X_x,value,name
0,-2.0,3.6613084e-05,diff
1,-1.996,0.00011525629,diff
2,-1.992,0.00019174907,diff
3,-1.988,0.000265792,diff
4,-1.984,0.00033759605,diff
5,-1.98,0.00040734466,diff
6,-1.976,0.00047462713,diff
7,-1.972,0.0005398635,diff
8,-1.968,0.0006028954,diff
9,-1.964,0.00066381507,diff
10,-1.96,0.00072262436,diff
11,-1.956,0.00077931955,diff
12,-1.952,0.0008340664,diff
13,-1.948,0.0008867681,diff
14,-1.944,0.00093690865,diff
15,-1.94,0.0009859614,diff
16,-1.936,0.0010328069,diff
17,-1.932,0.0010777898,diff
18,-1.928,0.0011208691,diff
19,-1.924,0.0011617541,diff
20,-1.92,0.00120119,diff
21,-1.916,0.0012386478,diff
22,-1.912,0.0012746714,diff
23,-1.908,0.0013083816,diff
24,-1.904,0.0013406947,diff
25,-1.9,0.0013712645,diff
26,-1.896,0.0014001168,diff
27,-1.892,0.0014276877,diff
28,-1.888,0.0014529787,diff
29,-1.884,0.0014772676,diff
30,-1.88,0.0014997721,diff
31,-1.876,0.0015205517,diff
32,-1.872,0.0015399903,diff
33,-1.868,0.0015578046,diff
34,-1.864,0.0015743673,diff
35,-1.86,0.0015893355,diff
36,-1.856,0.0016025901,diff
37,-1.852,0.0016149879,diff
38,-1.848,0.0016258433,diff
39,-1.844,0.0016351864,diff
40,-1.84,0.0016430914,diff
41,-1.836,0.0016494319,diff
42,-1.832,0.0016550124,diff
43,-1.828,0.0016595498,diff
44,-1.824,0.0016620681,diff
45,-1.82,0.001663804,diff
46,-1.816,0.0016640723,diff
47,-1.812,0.0016634986,diff
48,-1.808,0.0016616359,diff
49,-1.804,0.001658678,diff
50,-1.8,0.0016542748,diff
51,-1.796,0.0016491413,diff
52,-1.792,0.0016425475,diff
53,-1.788,0.0016352087,diff
54,-1.784,0.0016266182,diff
55,-1.78,0.0016170517,diff
56,-1.776,0.001606293,diff
57,-1.772,0.0015948415,diff
58,-1.768,0.0015823096,diff
59,-1.764,0.0015687644,diff
60,-1.76,0.0015544593,diff
61,-1.756,0.0015390664,diff
62,-1.752,0.0015229136,diff
63,-1.748,0.0015057474,diff
64,-1.744,0.0014877021,diff
65,-1.74,0.0014686882,diff
66,-1.736,0.0014492124,diff
67,-1.732,0.00142847,diff
68,-1.728,0.0014071614,diff
69,-1.724,0.001385048,diff
70,-1.72,0.0013621747,diff
71,-1.716,0.0013387203,diff
72,-1.712,0.0013144612,diff
73,-1.708,0.0012892038,diff
74,-1.704,0.0012634993,diff
75,-1.7,0.001237154,diff
76,-1.696,0.0012101531,diff
77,-1.692,0.0011823475,diff
78,-1.688,0.0011536628,diff
79,-1.684,0.0011248887,diff
80,-1.68,0.0010953099,diff
81,-1.676,0.0010647774,diff
82,-1.672,0.00103423,diff
83,-1.668,0.0010028332,diff
84,-1.664,0.00097095966,diff
85,-1.66,0.00093850493,diff
86,-1.656,0.00090540946,diff
87,-1.652,0.00087203085,diff
88,-1.648,0.0008378774,diff
89,-1.644,0.0008032024,diff
90,-1.64,0.00076818466,diff
91,-1.636,0.0007329732,diff
92,-1.632,0.0006968379,diff
93,-1.628,0.0006609112,diff
94,-1.624,0.00062417984,diff
95,-1.62,0.00058704615,diff
96,-1.616,0.0005493909,diff
97,-1.612,0.00051139295,diff
98,-1.608,0.00047269464,diff
99,-1.604,0.00043430924,diff
100,-1.6,0.00039550662,diff
101,-1.596,0.00035603344,diff
102,-1.592,0.00031633675,diff
103,-1.588,0.00027634203,diff
104,-1.584,0.00023631752,diff
105,-1.58,0.00019565225,diff
106,-1.576,0.00015476346,diff
107,-1.572,0.000113368034,diff
108,-1.568,7.213652e-05,diff
109,-1.564,3.065169e-05,diff
110,-1.56,-1.12354755e-05,diff
111,-1.556,-5.3346157e-05,diff
112,-1.552,-9.563565e-05,diff
113,-1.548,-0.00013838708,diff
114,-1.544,-0.0001810044,diff
115,-1.54,-0.00022360682,diff
116,-1.536,-0.0002669692,diff
117,-1.532,-0.00031033158,diff
118,-1.528,-0.00035390258,diff
119,-1.524,-0.00039750338,diff
120,-1.52,-0.00044101477,diff
121,-1.516,-0.00048461556,diff
122,-1.512,-0.0005287528,diff
123,-1.508,-0.00057286024,diff
124,-1.504,-0.0006171167,diff
125,-1.5,-0.00066161156,diff
126,-1.496,-0.000706166,diff
127,-1.492,-0.0007504821,diff
128,-1.488,-0.00079503655,diff
129,-1.484,-0.00083968043,diff
130,-1.48,-0.0008842647,diff
131,-1.476,-0.0009292364,diff
132,-1.472,-0.0009742081,diff
133,-1.468,-0.0010187626,diff
134,-1.464,-0.0010636747,diff
135,-1.46,-0.0011084676,diff
136,-1.456,-0.0011537075,diff
137,-1.452,-0.0011983216,diff
138,-1.448,-0.0012433827,diff
139,-1.444,-0.0012880564,diff
140,-1.44,-0.0013329983,diff
141,-1.436,-0.0013778806,diff
142,-1.432,-0.0014223754,diff
143,-1.428,-0.0014669001,diff
144,-1.424,-0.0015120208,diff
145,-1.42,-0.0015563667,diff
146,-1.416,-0.001600951,diff
147,-1.412,-0.0016457736,diff
148,-1.408,-0.0016900897,diff
149,-1.404,-0.0017346144,diff
150,-1.4,-0.0017787814,diff
151,-1.396,-0.0018228292,diff
152,-1.392,-0.0018668473,diff
153,-1.388,-0.0019110143,diff
154,-1.384,-0.001954794,diff
155,-1.38,-0.0019984841,diff
156,-1.376,-0.0020417273,diff
157,-1.372,-0.0020857453,diff
158,-1.368,-0.0021288097,diff
159,-1.364,-0.002172023,diff
160,-1.36,-0.002214849,diff
161,-1.356,-0.002257675,diff
162,-1.352,-0.0023000538,diff
163,-1.348,-0.002342999,diff
164,-1.344,-0.0023851693,diff
165,-1.34,-0.0024274588,diff
166,-1.336,-0.0024693608,diff
167,-1.332,-0.002511233,diff
168,-1.328,-0.0025526285,diff
169,-1.324,-0.0025942624,diff
170,-1.32,-0.0026350021,diff
171,-1.316,-0.0026759505,diff
172,-1.312,-0.00271672,diff
173,-1.308,-0.002757132,diff
174,-1.304,-0.0027971566,diff
175,-1.3,-0.00283733,diff
176,-1.296,-0.0028771162,diff
177,-1.292,-0.0029161274,diff
178,-1.288,-0.0029553473,diff
179,-1.284,-0.0029944777,diff
180,-1.28,-0.0030331612,diff
181,-1.276,-0.0030715168,diff
182,-1.272,-0.0031095147,diff
183,-1.268,-0.003147304,diff
184,-1.264,-0.0031845868,diff
185,-1.26,-0.0032218993,diff
186,-1.256,-0.0032587945,diff
187,-1.252,-0.0032950342,diff
188,-1.248,-0.0033314526,diff
189,-1.244,-0.003367424,diff
190,-1.24,-0.0034029186,diff
191,-1.236,-0.0034380853,diff
192,-1.232,-0.0034730136,diff
193,-1.228,-0.0035076737,diff
194,-1.224,-0.0035414398,diff
195,-1.22,-0.0035752356,diff
196,-1.216,-0.0036090314,diff
197,-1.212,-0.0036417544,diff
198,-1.208,-0.003674686,diff
199,-1.204,-0.0037068427,diff
200,-1.2,-0.003738463,diff
201,-1.196,-0.0037698746,diff
202,-1.192,-0.0038010478,diff
203,-1.188,-0.0038319826,diff
204,-1.184,-0.0038624704,diff
205,-1.18,-0.003891915,diff
206,-1.176,-0.0039212704,diff
207,-1.172,-0.003950238,diff
208,-1.168,-0.003978908,diff
209,-1.164,-0.0040068924,diff
210,-1.16,-0.0040344596,diff
211,-1.156,-0.0040617883,diff
212,-1.152,-0.004088223,diff
213,-1.148,-0.004114747,diff
214,-1.144,-0.0041403472,diff
215,-1.14,-0.004165739,diff
216,-1.136,-0.0041900575,diff
217,-1.132,-0.0042146146,diff
218,-1.128,-0.004238695,diff
219,-1.124,-0.0042616427,diff
220,-1.12,-0.0042846203,diff
221,-1.116,-0.004306972,diff
222,-1.112,-0.0043284297,diff
223,-1.108,-0.0043495893,diff
224,-1.104,-0.0043701828,diff
225,-1.1,-0.0043902695,diff
226,-1.096,-0.0044097602,diff
227,-1.092,-0.0044288635,diff
228,-1.088,-0.004447043,diff
229,-1.084,-0.0044649243,diff
230,-1.08,-0.004482299,diff
231,-1.076,-0.004499227,diff
232,-1.072,-0.0045149922,diff
233,-1.068,-0.0045304596,diff
234,-1.064,-0.004545659,diff
235,-1.06,-0.0045597553,diff
236,-1.056,-0.004573345,diff
237,-1.052,-0.004586756,diff
238,-1.048,-0.0045992136,diff
239,-1.044,-0.0046109557,diff
240,-1.04,-0.004622042,diff
241,-1.036,-0.004633069,diff
242,-1.032,-0.004642725,diff
243,-1.028,-0.0046523213,diff
244,-1.024,-0.0046607256,diff
245,-1.02,-0.004668772,diff
246,-1.016,-0.0046761036,diff
247,-1.012,-0.004682839,diff
248,-1.008,-0.0046886206,diff
249,-1.004,-0.004693866,diff
250,-1.0,-0.0046984553,diff
251,-0.996,-0.004702449,diff
252,-0.992,-0.0047055483,diff
253,-0.988,-0.0047086477,diff
254,-0.984,-0.0047098994,diff
255,-0.98,-0.004711151,diff
256,-0.976,-0.0047115684,diff
257,-0.972,-0.0047115684,diff
258,-0.968,-0.004710257,diff
259,-0.964,-0.004708469,diff
260,-0.96,-0.0047062635,diff
261,-0.956,-0.0047029257,diff
262,-0.952,-0.0046987534,diff
263,-0.948,-0.004694104,diff
264,-0.944,-0.004688561,diff
265,-0.94,-0.00468266,diff
266,-0.936,-0.004675746,diff
267,-0.932,-0.004667759,diff
268,-0.928,-0.004659474,diff
269,-0.924,-0.0046498775,diff
270,-0.92,-0.0046405196,diff
271,-0.916,-0.0046296716,diff
272,-0.912,-0.004618287,diff
273,-0.908,-0.004605651,diff
274,-0.904,-0.0045927763,diff
275,-0.9,-0.004578829,diff
276,-0.896,-0.004564941,diff
277,-0.892,-0.0045494437,diff
278,-0.888,-0.004532993,diff
279,-0.884,-0.0045161843,diff
280,-0.88,-0.0044985414,diff
281,-0.876,-0.004480064,diff
282,-0.872,-0.0044611096,diff
283,-0.868,-0.004441023,diff
284,-0.864,-0.0044201016,diff
285,-0.86,-0.004399061,diff
286,-0.856,-0.0043770075,diff
287,-0.852,-0.004353702,diff
288,-0.848,-0.0043302774,diff
289,-0.844,-0.004305899,diff
290,-0.84,-0.004280627,diff
291,-0.836,-0.0042545795,diff
292,-0.832,-0.0042279363,diff
293,-0.828,-0.004200399,diff
294,-0.824,-0.0041723847,diff
295,-0.82,-0.0041435957,diff
296,-0.816,-0.004114032,diff
297,-0.812,-0.004083395,diff
298,-0.808,-0.00405246,diff
299,-0.804,-0.0040206313,diff
300,-0.8,-0.0039883256,diff
301,-0.796,-0.003955126,diff
302,-0.792,-0.0039213896,diff
303,-0.788,-0.0038874745,diff
304,-0.784,-0.0038520694,diff
305,-0.78,-0.003816545,diff
306,-0.776,-0.003780067,diff
307,-0.772,-0.00374341,diff
308,-0.768,-0.003705442,diff
309,-0.764,-0.0036672354,diff
310,-0.76,-0.00362885,diff
311,-0.756,-0.0035896301,diff
312,-0.752,-0.0035501122,diff
313,-0.748,-0.0035095215,diff
314,-0.744,-0.0034689307,diff
315,-0.74,-0.0034273863,diff
316,-0.736,-0.0033854842,diff
317,-0.732,-0.0033435822,diff
318,-0.728,-0.0033005476,diff
319,-0.724,-0.0032577515,diff
320,-0.72,-0.0032140613,diff
321,-0.716,-0.003170371,diff
322,-0.712,-0.0031261444,diff
323,-0.708,-0.0030816793,diff
324,-0.704,-0.003037274,diff
325,-0.7,-0.0029916763,diff
326,-0.696,-0.0029466748,diff
327,-0.692,-0.002901256,diff
328,-0.688,-0.002855301,diff
329,-0.684,-0.0028094053,diff
330,-0.68,-0.0027639866,diff
331,-0.676,-0.0027179718,diff
332,-0.672,-0.0026715994,diff
333,-0.668,-0.0026254058,diff
334,-0.664,-0.0025795102,diff
335,-0.66,-0.002533555,diff
336,-0.656,-0.0024878383,diff
337,-0.652,-0.0024417639,diff
338,-0.648,-0.002396047,diff
339,-0.644,-0.0023508072,diff
340,-0.64,-0.0023058057,diff
341,-0.636,-0.0022609234,diff
342,-0.632,-0.002216518,diff
343,-0.628,-0.0021722913,diff
344,-0.624,-0.0021287203,diff
345,-0.62,-0.0020858645,diff
346,-0.616,-0.0020429492,diff
347,-0.612,-0.0020010471,diff
348,-0.608,-0.0019600391,diff
349,-0.604,-0.0019191504,diff
350,-0.6,-0.0018795133,diff
351,-0.596,-0.0018408298,diff
352,-0.592,-0.0018023849,diff
353,-0.588,-0.0017652512,diff
354,-0.584,-0.0017293692,diff
355,-0.58,-0.0016940832,diff
356,-0.576,-0.0016601086,diff
357,-0.572,-0.001627922,diff
358,-0.568,-0.0015964508,diff
359,-0.564,-0.0015662313,diff
360,-0.56,-0.0015377998,diff
361,-0.556,-0.0015107393,diff
362,-0.552,-0.0014851689,diff
363,-0.548,-0.0014618635,diff
364,-0.544,-0.001439631,diff
365,-0.54,-0.0014199018,diff
366,-0.536,-0.001401186,diff
367,-0.532,-0.0013851523,diff
368,-0.528,-0.0013708472,diff
369,-0.524,-0.001359582,diff
370,-0.52,-0.0013499856,diff
371,-0.516,-0.0013426542,diff
372,-0.512,-0.0013380647,diff
373,-0.508,-0.0013362765,diff
374,-0.504,-0.001336813,diff
375,-0.5,-0.0013395548,diff
376,-0.496,-0.0013465881,diff
377,-0.492,-0.0013562441,diff
378,-0.488,-0.0013688207,diff
379,-0.484,-0.0013845563,diff
380,-0.48,-0.0014036894,diff
381,-0.476,-0.0014261603,diff
382,-0.472,-0.001452446,diff
383,-0.468,-0.0014832616,diff
384,-0.464,-0.0015164018,diff
385,-0.46,-0.0015548468,diff
386,-0.456,-0.0015967488,diff
387,-0.452,-0.0016429424,diff
388,-0.448,-0.0016940832,diff
389,-0.444,-0.0017492771,diff
390,-0.44,-0.0018095374,diff
391,-0.436,-0.0018744469,diff
392,-0.432,-0.0019439459,diff
393,-0.428,-0.0020192862,diff
394,-0.424,-0.0020993352,diff
395,-0.42,-0.002185464,diff
396,-0.416,-0.0022765994,diff
397,-0.412,-0.0023741126,diff
398,-0.408,-0.0024772882,diff
399,-0.404,-0.0025866032,diff
400,-0.4,-0.0027019382,diff
401,-0.396,-0.0028239489,diff
402,-0.392,-0.002952814,diff
403,-0.388,-0.0030885935,diff
404,-0.384,-0.0032311678,diff
405,-0.38,-0.0033810735,diff
406,-0.376,-0.003537953,diff
407,-0.372,-0.0037026405,diff
408,-0.368,-0.0038755536,diff
409,-0.364,-0.004055977,diff
410,-0.36,-0.004244566,diff
411,-0.356,-0.0044420958,diff
412,-0.352,-0.0046474934,diff
413,-0.348,-0.0048621297,diff
414,-0.344,-0.0050860643,diff
415,-0.34,-0.0053187013,diff
416,-0.336,-0.0055610538,diff
417,-0.332,-0.005812824,diff
418,-0.328,-0.0060750246,diff
419,-0.324,-0.0063472986,diff
420,-0.32,-0.0066297054,diff
421,-0.316,-0.006923139,diff
422,-0.312,-0.0072273016,diff
423,-0.308,-0.0075424314,diff
424,-0.304,-0.007868946,diff
425,-0.3,-0.008207381,diff
426,-0.296,-0.008557677,diff
427,-0.292,-0.008919835,diff
428,-0.288,-0.00929451,diff
429,-0.284,-0.009681463,diff
430,-0.28,-0.010081768,diff
431,-0.276,-0.010495007,diff
432,-0.272,-0.010922074,diff
433,-0.268,-0.011362731,diff
434,-0.264,-0.01180166,diff
435,-0.26,-0.012222946,diff
436,-0.256,-0.012626886,diff
437,-0.252,-0.013013959,diff
438,-0.248,-0.013383567,diff
439,-0.244,-0.013737202,diff
440,-0.24,-0.014073789,diff
441,-0.236,-0.014395058,diff
442,-0.232,-0.014700413,diff
443,-0.228,-0.01499027,diff
444,-0.224,-0.015265703,diff
445,-0.22,-0.015525758,diff
446,-0.216,-0.015771389,diff
447,-0.212,-0.016002953,diff
448,-0.208,-0.016220987,diff
449,-0.204,-0.016425073,diff
450,-0.2,-0.016616046,diff
451,-0.196,-0.016794443,diff
452,-0.192,-0.016960025,diff
453,-0.188,-0.017113209,diff
454,-0.184,-0.017255127,diff
455,-0.18,-0.01738453,diff
456,-0.176,-0.017503321,diff
457,-0.172,-0.01761061,diff
458,-0.168,-0.017707705,diff
459,-0.164,-0.017794132,diff
460,-0.16,-0.017870843,diff
461,-0.156,-0.017938197,diff
462,-0.152,-0.017995536,diff
463,-0.148,-0.018044114,diff
464,-0.144,-0.018084288,diff
465,-0.14,-0.0181157,diff
466,-0.136,-0.018139362,diff
467,-0.132,-0.01815486,diff
468,-0.128,-0.018163562,diff
469,-0.124,-0.01816523,diff
470,-0.12,-0.018159747,diff
471,-0.116,-0.018148184,diff
472,-0.112,-0.0181306,diff
473,-0.108,-0.018107176,diff
474,-0.104,-0.01807803,diff
475,-0.1,-0.018043876,diff
476,-0.096,-0.018004477,diff
477,-0.092,-0.017961144,diff
478,-0.088,-0.017913163,diff
479,-0.084,-0.017861962,diff
480,-0.08,-0.01780641,diff
481,-0.076,-0.017747581,diff
482,-0.072,-0.017685711,diff
483,-0.068,-0.017621756,diff
484,-0.064,-0.01755488,diff
485,-0.06,-0.017485559,diff
486,-0.056,-0.017414331,diff
487,-0.052,-0.017341673,diff
488,-0.048,-0.017267525,diff
489,-0.044,-0.017192185,diff
490,-0.04,-0.017115653,diff
491,-0.036,-0.01703918,diff
492,-0.032,-0.016961575,diff
493,-0.028,-0.016884208,diff
494,-0.024,-0.016806126,diff
495,-0.02,-0.016729176,diff
496,-0.016,-0.016652107,diff
497,-0.012,-0.016575813,diff
498,-0.008,-0.016500115,diff
499,-0.004,-0.01642549,diff
500,0.0,-0.016352057,diff
501,0.004,-0.016280174,diff
502,0.008,-0.016208708,diff
503,0.012,-0.016139507,diff
504,0.016,-0.016071677,diff
505,0.02,-0.016005754,diff
506,0.024,-0.01594174,diff
507,0.028,-0.015879929,diff
508,0.032,-0.015819848,diff
509,0.036,-0.015761614,diff
510,0.04,-0.015705645,diff
511,0.044,-0.015651882,diff
512,0.048,-0.015600681,diff
513,0.052,-0.015551031,diff
514,0.056,-0.015503883,diff
515,0.06,-0.015458882,diff
516,0.064,-0.015415788,diff
517,0.068,-0.015375257,diff
518,0.072,-0.0153359175,diff
519,0.076,-0.015299141,diff
520,0.08,-0.015263557,diff
521,0.084,-0.015230119,diff
522,0.088,-0.015198052,diff
523,0.092,-0.015167832,diff
524,0.096,-0.015138209,diff
525,0.1,-0.015109897,diff
526,0.104,-0.015082598,diff
527,0.108,-0.015055716,diff
528,0.112,-0.015029073,diff
529,0.116,-0.015003204,diff
530,0.12,-0.0149767995,diff
531,0.124,-0.014950454,diff
532,0.128,-0.014923036,diff
533,0.132,-0.014894545,diff
534,0.136,-0.014865279,diff
535,0.14,-0.014833927,diff
536,0.144,-0.014800608,diff
537,0.148,-0.014764667,diff
538,0.152,-0.014726877,diff
539,0.156,-0.014685333,diff
540,0.16,-0.014639795,diff
541,0.164,-0.0145908,diff
542,0.168,-0.014536977,diff
543,0.172,-0.014478207,diff
544,0.176,-0.0144149065,diff
545,0.18,-0.01434505,diff
546,0.184,-0.014268756,diff
547,0.188,-0.014185607,diff
548,0.192,-0.014095545,diff
549,0.196,-0.013997138,diff
550,0.2,-0.013890564,diff
551,0.204,-0.013774931,diff
552,0.208,-0.013649762,diff
553,0.212,-0.013514161,diff
554,0.216,-0.013368368,diff
555,0.22,-0.013211548,diff
556,0.224,-0.01304245,diff
557,0.228,-0.01286155,diff
558,0.232,-0.012667537,diff
559,0.236,-0.012460351,diff
560,0.24,-0.0122388005,diff
561,0.244,-0.0120027065,diff
562,0.248,-0.011751592,diff
563,0.252,-0.011485338,diff
564,0.256,-0.011201978,diff
565,0.26,-0.010901511,diff
566,0.264,-0.010584712,diff
567,0.268,-0.010249734,diff
568,0.272,-0.009911776,diff
569,0.276,-0.009588063,diff
570,0.28,-0.0092766285,diff
571,0.284,-0.008976996,diff
572,0.288,-0.008688629,diff
573,0.292,-0.008411825,diff
574,0.296,-0.008145511,diff
575,0.3,-0.00788939,diff
576,0.304,-0.007642746,diff
577,0.308,-0.0074056983,diff
578,0.312,-0.0071774125,diff
579,0.316,-0.0069571733,diff
580,0.32,-0.0067456365,diff
581,0.324,-0.006541908,diff
582,0.328,-0.0063453317,diff
583,0.332,-0.0061562657,diff
584,0.336,-0.0059737563,diff
585,0.34,-0.005797863,diff
586,0.344,-0.005628288,diff
587,0.348,-0.005464375,diff
588,0.352,-0.0053067207,diff
589,0.356,-0.005154729,diff
590,0.36,-0.0050078034,diff
591,0.364,-0.004865825,diff
592,0.368,-0.00472939,diff
593,0.372,-0.004597962,diff
594,0.376,-0.004471183,diff
595,0.38,-0.0043491125,diff
596,0.384,-0.0042318106,diff
597,0.388,-0.0041188,diff
598,0.392,-0.004010439,diff
599,0.396,-0.0039063096,diff
600,0.4,-0.0038066506,diff
601,0.404,-0.00371176,diff
602,0.408,-0.0036203861,diff
603,0.412,-0.0035338402,diff
604,0.416,-0.0034515262,diff
605,0.42,-0.003373742,diff
606,0.424,-0.0032998323,diff
607,0.428,-0.0032305121,diff
608,0.432,-0.0031654239,diff
609,0.436,-0.0031048656,diff
610,0.44,-0.0030487776,diff
611,0.444,-0.002996862,diff
612,0.448,-0.0029500723,diff
613,0.452,-0.002906859,diff
614,0.456,-0.0028685927,diff
615,0.46,-0.0028347373,diff
616,0.464,-0.0028053522,diff
617,0.468,-0.0027809143,diff
618,0.472,-0.0027605295,diff
619,0.476,-0.002744913,diff
620,0.48,-0.0027335286,diff
621,0.484,-0.0027270317,diff
622,0.488,-0.0027248263,diff
623,0.492,-0.002726853,diff
624,0.496,-0.0027336478,diff
625,0.5,-0.002744317,diff
626,0.504,-0.0027591586,diff
627,0.508,-0.0027782917,diff
628,0.512,-0.0028015971,diff
629,0.516,-0.0028287172,diff
630,0.52,-0.0028589368,diff
631,0.524,-0.0028942227,diff
632,0.528,-0.0029320717,diff
633,0.532,-0.0029730797,diff
634,0.536,-0.0030177236,diff
635,0.54,-0.003065586,diff
636,0.544,-0.0031157732,diff
637,0.548,-0.0031690598,diff
638,0.552,-0.0032250285,diff
639,0.556,-0.0032829046,diff
640,0.56,-0.0033425093,diff
641,0.564,-0.0034045577,diff
642,0.568,-0.0034677982,diff
643,0.572,-0.0035327077,diff
644,0.576,-0.0035991073,diff
645,0.58,-0.0036661625,diff
646,0.584,-0.0037335157,diff
647,0.588,-0.0038013458,diff
648,0.592,-0.0038700104,diff
649,0.596,-0.003938794,diff
650,0.6,-0.0040067434,diff
651,0.604,-0.004074335,diff
652,0.608,-0.004141748,diff
653,0.612,-0.0042081475,diff
654,0.616,-0.004273355,diff
655,0.62,-0.00433743,diff
656,0.624,-0.0044000745,diff
657,0.628,-0.00446105,diff
658,0.632,-0.004520297,diff
659,0.636,-0.0045779347,diff
660,0.64,-0.0046330094,diff
661,0.644,-0.004686415,diff
662,0.648,-0.004737377,diff
663,0.652,-0.0047860146,diff
664,0.656,-0.0048318505,diff
665,0.66,-0.0048747063,diff
666,0.664,-0.004915476,diff
667,0.668,-0.0049530864,diff
668,0.672,-0.0049883723,diff
669,0.676,-0.005020559,diff
670,0.68,-0.005049646,diff
671,0.684,-0.005076289,diff
672,0.688,-0.0050995946,diff
673,0.692,-0.0051203966,diff
674,0.696,-0.0051380396,diff
675,0.7,-0.005153537,diff
676,0.704,-0.0051652193,diff
677,0.708,-0.0051748157,diff
678,0.712,-0.005181968,diff
679,0.716,-0.0051860213,diff
680,0.72,-0.0051879883,diff
681,0.724,-0.0051873326,diff
682,0.728,-0.0051846504,diff
683,0.732,-0.0051790476,diff
684,0.736,-0.0051716566,diff
685,0.74,-0.0051620007,diff
686,0.744,-0.0051507354,diff
687,0.748,-0.0051373243,diff
688,0.752,-0.0051228404,diff
689,0.756,-0.005105734,diff
690,0.76,-0.005088389,diff
691,0.764,-0.0050690174,diff
692,0.768,-0.0050485134,diff
693,0.772,-0.005026698,diff
694,0.776,-0.0050043464,diff
695,0.78,-0.004981041,diff
696,0.784,-0.0049562454,diff
697,0.788,-0.0049313903,diff
698,0.792,-0.0049066544,diff
699,0.796,-0.0048803687,diff
700,0.8,-0.004854083,diff
701,0.804,-0.004827738,diff
702,0.808,-0.0048015118,diff
703,0.812,-0.004774511,diff
704,0.816,-0.0047484636,diff
705,0.82,-0.0047224164,diff
706,0.824,-0.004696071,diff
707,0.828,-0.0046705008,diff
708,0.832,-0.00464499,diff
709,0.836,-0.0046203136,diff
710,0.84,-0.0045959353,diff
711,0.844,-0.0045722723,diff
712,0.848,-0.0045486093,diff
713,0.852,-0.004526019,diff
714,0.856,-0.004504442,diff
715,0.86,-0.004483342,diff
716,0.864,-0.004462838,diff
717,0.868,-0.0044431686,diff
718,0.872,-0.0044242144,diff
719,0.876,-0.0044066906,diff
720,0.88,-0.0043894053,diff
721,0.884,-0.004373431,diff
722,0.888,-0.0043576956,diff
723,0.892,-0.0043435693,diff
724,0.896,-0.0043299794,diff
725,0.9,-0.004316926,diff
726,0.904,-0.0043049455,diff
727,0.908,-0.004293978,diff
728,0.912,-0.004284203,diff
729,0.916,-0.0042741895,diff
730,0.92,-0.0042659044,diff
731,0.924,-0.004258156,diff
732,0.928,-0.0042515397,diff
733,0.932,-0.0042446256,diff
734,0.936,-0.00423944,diff
735,0.94,-0.004234493,diff
736,0.944,-0.004229903,diff
737,0.948,-0.004227042,diff
738,0.952,-0.004223466,diff
739,0.956,-0.0042215586,diff
740,0.96,-0.0042194724,diff
741,0.964,-0.0042182803,diff
742,0.968,-0.004217744,diff
743,0.972,-0.004217148,diff
744,0.976,-0.0042173862,diff
745,0.98,-0.004218042,diff
746,0.984,-0.0042188168,diff
747,0.988,-0.004220009,diff
748,0.992,-0.004221618,diff
749,0.996,-0.004223585,diff
750,1.0,-0.0042257905,diff
751,1.004,-0.0042280555,diff
752,1.008,-0.004230678,diff
753,1.012,-0.004233539,diff
754,1.016,-0.0042363405,diff
755,1.02,-0.004239559,diff
756,1.024,-0.00424248,diff
757,1.028,-0.004245639,diff
758,1.032,-0.004248917,diff
759,1.036,-0.0042521358,diff
760,1.04,-0.004255533,diff
761,1.044,-0.004258454,diff
762,1.048,-0.00426203,diff
763,1.052,-0.0042648315,diff
764,1.056,-0.00426805,diff
765,1.06,-0.004270941,diff
766,1.064,-0.0042738914,diff
767,1.068,-0.004276365,diff
768,1.072,-0.0042791665,diff
769,1.076,-0.0042812824,diff
770,1.08,-0.004283488,diff
771,1.084,-0.004285544,diff
772,1.088,-0.0042874813,diff
773,1.092,-0.004288852,diff
774,1.096,-0.004289955,diff
775,1.1,-0.0042912364,diff
776,1.104,-0.0042920113,diff
777,1.108,-0.0042923987,diff
778,1.112,-0.0042926073,diff
779,1.116,-0.004292488,diff
780,1.12,-0.0042923093,diff
781,1.124,-0.004291743,diff
782,1.128,-0.0042909384,diff
783,1.132,-0.004289508,diff
784,1.136,-0.0042878985,diff
785,1.14,-0.0042858124,diff
786,1.144,-0.0042836964,diff
787,1.148,-0.0042812824,diff
788,1.152,-0.004278153,diff
789,1.156,-0.004274994,diff
790,1.16,-0.0042716265,diff
791,1.164,-0.0042673945,diff
792,1.168,-0.0042628646,diff
793,1.172,-0.004258305,diff
794,1.176,-0.004253149,diff
795,1.18,-0.004247755,diff
796,1.184,-0.0042419136,diff
797,1.188,-0.004235685,diff
798,1.192,-0.004229605,diff
799,1.196,-0.0042226315,diff
800,1.2,-0.0042153895,diff
801,1.204,-0.00420779,diff
802,1.208,-0.004199475,diff
803,1.212,-0.004191309,diff
804,1.216,-0.0041823983,diff
805,1.22,-0.0041739047,diff
806,1.224,-0.0041645467,diff
807,1.228,-0.0041546524,diff
808,1.232,-0.004144788,diff
809,1.236,-0.004134059,diff
810,1.24,-0.004123032,diff
811,1.244,-0.0041121542,diff
812,1.248,-0.004100442,diff
813,1.252,-0.0040887594,diff
814,1.256,-0.004076451,diff
815,1.26,-0.0040638447,diff
816,1.264,-0.004051,diff
817,1.268,-0.0040376782,diff
818,1.272,-0.0040245056,diff
819,1.276,-0.0040109158,diff
820,1.28,-0.0039966106,diff
821,1.284,-0.003982365,diff
822,1.288,-0.003967285,diff
823,1.292,-0.003952205,diff
824,1.296,-0.003936976,diff
825,1.3,-0.0039211214,diff
826,1.304,-0.0039051473,diff
827,1.308,-0.0038892329,diff
828,1.312,-0.0038728118,diff
829,1.316,-0.0038553476,diff
830,1.32,-0.0038388968,diff
831,1.324,-0.0038215518,diff
832,1.328,-0.0038041174,diff
833,1.332,-0.0037864149,diff
834,1.336,-0.0037680566,diff
835,1.34,-0.0037498176,diff
836,1.344,-0.0037308633,diff
837,1.348,-0.003712505,diff
838,1.352,-0.003693521,diff
839,1.356,-0.0036745667,diff
840,1.36,-0.0036549568,diff
841,1.364,-0.003635347,diff
842,1.368,-0.0036156774,diff
843,1.372,-0.0035955608,diff
844,1.376,-0.0035752952,diff
845,1.38,-0.00355497,diff
846,1.384,-0.0035343766,diff
847,1.388,-0.0035137832,diff
848,1.392,-0.0034927726,diff
849,1.396,-0.0034719408,diff
850,1.4,-0.0034508705,diff
851,1.404,-0.0034294724,diff
852,1.408,-0.0034079552,diff
853,1.412,-0.003386438,diff
854,1.416,-0.0033646226,diff
855,1.42,-0.0033429563,diff
856,1.424,-0.0033210814,diff
857,1.428,-0.0032988489,diff
858,1.432,-0.0032768846,diff
859,1.436,-0.0032542944,diff
860,1.44,-0.0032325983,diff
861,1.444,-0.0032099485,diff
862,1.448,-0.0031875968,diff
863,1.452,-0.0031653345,diff
864,1.456,-0.0031424463,diff
865,1.46,-0.0031200647,diff
866,1.464,-0.0030972958,diff
867,1.468,-0.003074646,diff
868,1.472,-0.0030517876,diff
869,1.476,-0.0030290484,diff
870,1.48,-0.0030064583,diff
871,1.484,-0.0029836,diff
872,1.488,-0.002960652,diff
873,1.492,-0.0029379427,diff
874,1.496,-0.0029153526,diff
875,1.5,-0.0028924048,diff
876,1.504,-0.0028695464,diff
877,1.508,-0.002846986,diff
878,1.512,-0.002824366,diff
879,1.516,-0.0028015673,diff
880,1.52,-0.0027786493,diff
881,1.524,-0.0027562976,diff
882,1.528,-0.002733767,diff
883,1.532,-0.0027109087,diff
884,1.536,-0.0026884973,diff
885,1.54,-0.0026660562,diff
886,1.544,-0.0026435852,diff
887,1.548,-0.0026214272,diff
888,1.552,-0.0025990158,diff
889,1.556,-0.0025769174,diff
890,1.56,-0.002554804,diff
891,1.564,-0.0025327504,diff
892,1.568,-0.0025105923,diff
893,1.572,-0.0024888664,diff
894,1.576,-0.0024669766,diff
895,1.58,-0.0024452806,diff
896,1.584,-0.002423793,diff
897,1.588,-0.002402082,diff
898,1.592,-0.0023809224,diff
899,1.596,-0.0023592561,diff
900,1.6,-0.002338186,diff
901,1.604,-0.0023168325,diff
902,1.608,-0.0022960901,diff
903,1.612,-0.0022748858,diff
904,1.616,-0.0022539496,diff
905,1.62,-0.0022334307,diff
906,1.624,-0.002212599,diff
907,1.628,-0.0021921247,diff
908,1.632,-0.0021715164,diff
909,1.636,-0.0021511912,diff
910,1.64,-0.0021312088,diff
911,1.644,-0.0021110326,diff
912,1.648,-0.0020911545,diff
913,1.652,-0.0020710975,diff
914,1.656,-0.0020512938,diff
915,1.66,-0.00203152,diff
916,1.664,-0.0020118952,diff
917,1.668,-0.0019923598,diff
918,1.672,-0.001972869,diff
919,1.676,-0.0019536018,diff
920,1.68,-0.0019343197,diff
921,1.684,-0.0019150823,diff
922,1.688,-0.0018958598,diff
923,1.692,-0.0018767267,diff
924,1.696,-0.0018578619,diff
925,1.7,-0.0018389374,diff
926,1.704,-0.0018202215,diff
927,1.708,-0.0018013418,diff
928,1.712,-0.001782611,diff
929,1.716,-0.0017640293,diff
930,1.72,-0.001745522,diff
931,1.724,-0.0017266572,diff
932,1.728,-0.0017081946,diff
933,1.732,-0.0016897321,diff
934,1.736,-0.0016712695,diff
935,1.74,-0.001652658,diff
936,1.744,-0.0016344786,diff
937,1.748,-0.0016155243,diff
938,1.752,-0.0015973598,diff
939,1.756,-0.0015785843,diff
940,1.76,-0.0015601516,diff
941,1.764,-0.0015416071,diff
942,1.768,-0.0015231743,diff
943,1.772,-0.0015044957,diff
944,1.776,-0.0014860108,diff
945,1.78,-0.0014671683,diff
946,1.784,-0.0014481619,diff
947,1.788,-0.0014294013,diff
948,1.792,-0.0014105067,diff
949,1.796,-0.0013915077,diff
950,1.8,-0.0013721138,diff
951,1.804,-0.0013528317,diff
952,1.808,-0.0013337135,diff
953,1.812,-0.001313895,diff
954,1.816,-0.0012941658,diff
955,1.82,-0.0012741834,diff
956,1.824,-0.0012542531,diff
957,1.828,-0.0012340024,diff
958,1.832,-0.0012134612,diff
959,1.836,-0.0011927783,diff
960,1.84,-0.0011718646,diff
961,1.844,-0.0011510551,diff
962,1.848,-0.0011295006,diff
963,1.852,-0.0011079162,diff
964,1.856,-0.0010858476,diff
965,1.86,-0.0010638088,diff
966,1.864,-0.0010412782,diff
967,1.868,-0.0010185391,diff
968,1.872,-0.0009953529,diff
969,1.876,-0.0009721145,diff
970,1.88,-0.0009480044,diff
971,1.884,-0.00092389435,diff
972,1.888,-0.0008992255,diff
973,1.892,-0.0008742325,diff
974,1.896,-0.00084875524,diff
975,1.9,-0.0008228794,diff
976,1.904,-0.000796631,diff
977,1.908,-0.0007696934,diff
978,1.912,-0.00074259564,diff
979,1.916,-0.00071459636,diff
980,1.92,-0.0006861128,diff
981,1.924,-0.00065780804,diff
982,1.928,-0.0006282106,diff
983,1.932,-0.00059827045,diff
984,1.936,-0.0005674325,diff
985,1.94,-0.0005363412,diff
986,1.944,-0.00050452165,diff
987,1.948,-0.00047220662,diff
988,1.952,-0.00043924898,diff
989,1.956,-0.00040530413,diff
990,1.96,-0.00037077256,diff
991,1.964,-0.00033556856,diff
992,1.968,-0.0002996046,diff
993,1.972,-0.00026277918,diff
994,1.976,-0.00022547878,diff
995,1.98,-0.00018714275,diff
996,1.984,-0.00014822464,diff
997,1.988,-0.00010823505,diff
998,1.992,-6.747153e-05,diff
999,1.996,-2.5630929e-05,diff
1000,2.0,1.6980805e-05,diff


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_400/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_400/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_400/sol_nn.csv <==
,X_x,value,name
0,-2.0,3.6613084e-05,sol_nn
1,-1.996,0.0022588223,sol_nn
2,-1.992,0.004478945,sol_nn
3,-1.988,0.006696554,sol_nn
4,-1.984,0.008911988,sol_nn
5,-1.98,0.011125302,sol_nn
6,-1.976,0.013336214,sol_nn
7,-1.972,0.015545017,sol_nn
8,-1.968,0.017751615,sol_nn
9,-1.964,0.019956164,sol_nn
10,-1.96,0.022158539,sol_nn
11,-1.956,0.024358865,sol_nn
12,-1.952,0.026557177,sol_nn
13,-1.948,0.028753508,sol_nn
14,-1.944,0.030947216,sol_nn
15,-1.94,0.033139832,sol_nn
16,-1.936,0.03533031,sol_nn
17,-1.932,0.03751886,sol_nn
18,-1.928,0.039705567,sol_nn
19,-1.924,0.041890018,sol_nn
20,-1.92,0.044073083,sol_nn
21,-1.916,0.04625411,sol_nn
22,-1.912,0.048433762,sol_nn
23,-1.908,0.050611038,sol_nn
24,-1.904,0.052786916,sol_nn
25,-1.9,0.054961115,sol_nn
26,-1.896,0.057133533,sol_nn
27,-1.892,0.059304737,sol_nn
28,-1.888,0.061473593,sol_nn
29,-1.884,0.06364151,sol_nn
30,-1.88,0.06580758,sol_nn
31,-1.876,0.06797193,sol_nn
32,-1.872,0.070135,sol_nn
33,-1.868,0.07229637,sol_nn
34,-1.864,0.074456565,sol_nn
35,-1.86,0.0766151,sol_nn
36,-1.856,0.078771986,sol_nn
37,-1.852,0.08092795,sol_nn
38,-1.848,0.08308237,sol_nn
39,-1.844,0.08523534,sol_nn
40,-1.84,0.08738682,sol_nn
41,-1.836,0.089536786,sol_nn
42,-1.832,0.091685936,sol_nn
43,-1.828,0.0938341,sol_nn
44,-1.824,0.09598018,sol_nn
45,-1.82,0.09812549,sol_nn
46,-1.816,0.100269385,sol_nn
47,-1.812,0.10241237,sol_nn
48,-1.808,0.10455415,sol_nn
49,-1.804,0.10669475,sol_nn
50,-1.8,0.108833976,sol_nn
51,-1.796,0.11097241,sol_nn
52,-1.792,0.11310938,sol_nn
53,-1.788,0.11524567,sol_nn
54,-1.784,0.11738065,sol_nn
55,-1.78,0.11951471,sol_nn
56,-1.776,0.12164752,sol_nn
57,-1.772,0.1237797,sol_nn
58,-1.768,0.12591073,sol_nn
59,-1.764,0.12804075,sol_nn
60,-1.76,0.13017008,sol_nn
61,-1.756,0.13229825,sol_nn
62,-1.752,0.13442573,sol_nn
63,-1.748,0.13655213,sol_nn
64,-1.744,0.13867772,sol_nn
65,-1.74,0.14080226,sol_nn
66,-1.736,0.14292642,sol_nn
67,-1.732,0.14504924,sol_nn
68,-1.728,0.1471715,sol_nn
69,-1.724,0.14929302,sol_nn
70,-1.72,0.15141371,sol_nn
71,-1.716,0.15353388,sol_nn
72,-1.712,0.1556532,sol_nn
73,-1.708,0.15777156,sol_nn
74,-1.704,0.15988943,sol_nn
75,-1.7,0.16200665,sol_nn
76,-1.696,0.16412327,sol_nn
77,-1.692,0.16623904,sol_nn
78,-1.688,0.16835397,sol_nn
79,-1.684,0.17046878,sol_nn
80,-1.68,0.17258282,sol_nn
81,-1.676,0.17469585,sol_nn
82,-1.672,0.17680888,sol_nn
83,-1.668,0.1789211,sol_nn
84,-1.664,0.1810328,sol_nn
85,-1.66,0.18314397,sol_nn
86,-1.656,0.18525444,sol_nn
87,-1.652,0.1873647,sol_nn
88,-1.648,0.1894741,sol_nn
89,-1.644,0.191583,sol_nn
90,-1.64,0.19369161,sol_nn
91,-1.636,0.19579996,sol_nn
92,-1.632,0.19790746,sol_nn
93,-1.628,0.2000151,sol_nn
94,-1.624,0.202122,sol_nn
95,-1.62,0.20422843,sol_nn
96,-1.616,0.20633434,sol_nn
97,-1.612,0.20843998,sol_nn
98,-1.608,0.21054484,sol_nn
99,-1.604,0.21265009,sol_nn
100,-1.6,0.21475485,sol_nn
101,-1.596,0.21685901,sol_nn
102,-1.592,0.21896288,sol_nn
103,-1.588,0.22106645,sol_nn
104,-1.584,0.22317006,sol_nn
105,-1.58,0.22527295,sol_nn
106,-1.576,0.22737569,sol_nn
107,-1.572,0.22947787,sol_nn
108,-1.568,0.23158026,sol_nn
109,-1.564,0.23368235,sol_nn
110,-1.56,0.23578408,sol_nn
111,-1.556,0.23788553,sol_nn
112,-1.552,0.23998682,sol_nn
113,-1.548,0.24208769,sol_nn
114,-1.544,0.24418865,sol_nn
115,-1.54,0.24628967,sol_nn
116,-1.536,0.24838987,sol_nn
117,-1.532,0.25049013,sol_nn
118,-1.528,0.25259015,sol_nn
119,-1.524,0.2546901,sol_nn
120,-1.52,0.25679022,sol_nn
121,-1.516,0.25889018,sol_nn
122,-1.512,0.26098967,sol_nn
123,-1.508,0.26308915,sol_nn
124,-1.504,0.26518852,sol_nn
125,-1.5,0.26728758,sol_nn
126,-1.496,0.2693866,sol_nn
127,-1.492,0.2714859,sol_nn
128,-1.488,0.27358493,sol_nn
129,-1.484,0.2756839,sol_nn
130,-1.48,0.2777829,sol_nn
131,-1.476,0.27988154,sol_nn
132,-1.472,0.28198013,sol_nn
133,-1.468,0.28407916,sol_nn
134,-1.464,0.28617787,sol_nn
135,-1.46,0.28827664,sol_nn
136,-1.456,0.29037502,sol_nn
137,-1.452,0.29247397,sol_nn
138,-1.448,0.29457256,sol_nn
139,-1.444,0.29667145,sol_nn
140,-1.44,0.29877007,sol_nn
141,-1.436,0.3008688,sol_nn
142,-1.432,0.30296788,sol_nn
143,-1.428,0.305067,sol_nn
144,-1.424,0.30716544,sol_nn
145,-1.42,0.30926472,sol_nn
146,-1.416,0.3113637,sol_nn
147,-1.412,0.3134625,sol_nn
148,-1.408,0.31556177,sol_nn
149,-1.404,0.3176608,sol_nn
150,-1.4,0.31976026,sol_nn
151,-1.396,0.32185978,sol_nn
152,-1.392,0.32395938,sol_nn
153,-1.388,0.3260588,sol_nn
154,-1.384,0.32815865,sol_nn
155,-1.38,0.33025852,sol_nn
156,-1.376,0.33235884,sol_nn
157,-1.372,0.33445844,sol_nn
158,-1.368,0.33655897,sol_nn
159,-1.364,0.33865938,sol_nn
160,-1.36,0.3407601,sol_nn
161,-1.356,0.3428609,sol_nn
162,-1.352,0.3449621,sol_nn
163,-1.348,0.34706274,sol_nn
164,-1.344,0.3491642,sol_nn
165,-1.34,0.35126546,sol_nn
166,-1.336,0.35336718,sol_nn
167,-1.332,0.35546887,sol_nn
168,-1.328,0.35757113,sol_nn
169,-1.324,0.35967305,sol_nn
170,-1.32,0.36177588,sol_nn
171,-1.316,0.36387855,sol_nn
172,-1.312,0.36598134,sol_nn
173,-1.308,0.36808458,sol_nn
174,-1.304,0.37018812,sol_nn
175,-1.3,0.37229156,sol_nn
176,-1.296,0.37439534,sol_nn
177,-1.292,0.3764999,sol_nn
178,-1.288,0.37860432,sol_nn
179,-1.284,0.38070875,sol_nn
180,-1.28,0.3828137,sol_nn
181,-1.276,0.3849189,sol_nn
182,-1.272,0.38702452,sol_nn
183,-1.268,0.38913032,sol_nn
184,-1.264,0.3912366,sol_nn
185,-1.26,0.3933429,sol_nn
186,-1.256,0.39544958,sol_nn
187,-1.252,0.39755696,sol_nn
188,-1.248,0.39966413,sol_nn
189,-1.244,0.40177178,sol_nn
190,-1.24,0.40387985,sol_nn
191,-1.236,0.4059883,sol_nn
192,-1.232,0.40809694,sol_nn
193,-1.228,0.41020587,sol_nn
194,-1.224,0.41231573,sol_nn
195,-1.22,0.4144255,sol_nn
196,-1.216,0.41653532,sol_nn
197,-1.212,0.41864616,sol_nn
198,-1.208,0.42075688,sol_nn
199,-1.204,0.42286828,sol_nn
200,-1.2,0.42498022,sol_nn
201,-1.196,0.42709243,sol_nn
202,-1.192,0.42920482,sol_nn
203,-1.188,0.43131754,sol_nn
204,-1.184,0.4334306,sol_nn
205,-1.18,0.4355448,sol_nn
206,-1.176,0.437659,sol_nn
207,-1.172,0.4397736,sol_nn
208,-1.168,0.44188857,sol_nn
209,-1.164,0.44400415,sol_nn
210,-1.16,0.4461202,sol_nn
211,-1.156,0.44823644,sol_nn
212,-1.152,0.45035362,sol_nn
213,-1.148,0.4524707,sol_nn
214,-1.144,0.45458865,sol_nn
215,-1.14,0.45670688,sol_nn
216,-1.136,0.45882612,sol_nn
217,-1.132,0.4609452,sol_nn
218,-1.128,0.4630647,sol_nn
219,-1.124,0.46518537,sol_nn
220,-1.12,0.46730596,sol_nn
221,-1.116,0.46942717,sol_nn
222,-1.112,0.47154933,sol_nn
223,-1.108,0.47367176,sol_nn
224,-1.104,0.4757948,sol_nn
225,-1.1,0.47791827,sol_nn
226,-1.096,0.4800424,sol_nn
227,-1.092,0.48216686,sol_nn
228,-1.088,0.48429227,sol_nn
229,-1.084,0.486418,sol_nn
230,-1.08,0.4885442,sol_nn
231,-1.076,0.4906709,sol_nn
232,-1.072,0.4927987,sol_nn
233,-1.068,0.49492687,sol_nn
234,-1.064,0.4970552,sol_nn
235,-1.06,0.4991848,sol_nn
236,-1.056,0.50131476,sol_nn
237,-1.052,0.5034449,sol_nn
238,-1.048,0.5055761,sol_nn
239,-1.044,0.5077079,sol_nn
240,-1.04,0.5098404,sol_nn
241,-1.036,0.51197296,sol_nn
242,-1.032,0.5141069,sol_nn
243,-1.028,0.5162409,sol_nn
244,-1.024,0.51837605,sol_nn
245,-1.02,0.5205117,sol_nn
246,-1.016,0.5226479,sol_nn
247,-1.012,0.5247848,sol_nn
248,-1.008,0.5269226,sol_nn
249,-1.004,0.52906096,sol_nn
250,-1.0,0.53119993,sol_nn
251,-0.996,0.5333395,sol_nn
252,-0.992,0.53548,sol_nn
253,-0.988,0.53762054,sol_nn
254,-0.984,0.53976285,sol_nn
255,-0.98,0.54190516,sol_nn
256,-0.976,0.54404837,sol_nn
257,-0.972,0.546192,sol_nn
258,-0.968,0.5483369,sol_nn
259,-0.964,0.5504823,sol_nn
260,-0.96,0.55262804,sol_nn
261,-0.956,0.554775,sol_nn
262,-0.952,0.55692273,sol_nn
263,-0.948,0.559071,sol_nn
264,-0.944,0.5612201,sol_nn
265,-0.94,0.5633696,sol_nn
266,-0.936,0.56552017,sol_nn
267,-0.932,0.5676718,sol_nn
268,-0.928,0.5698236,sol_nn
269,-0.924,0.5719768,sol_nn
270,-0.92,0.5741297,sol_nn
271,-0.916,0.57628417,sol_nn
272,-0.912,0.5784392,sol_nn
273,-0.908,0.5805954,sol_nn
274,-0.904,0.5827518,sol_nn
275,-0.9,0.58490944,sol_nn
276,-0.896,0.5870669,sol_nn
277,-0.892,0.589226,sol_nn
278,-0.888,0.591386,sol_nn
279,-0.884,0.5935464,sol_nn
280,-0.88,0.59570765,sol_nn
281,-0.876,0.59786975,sol_nn
282,-0.872,0.60003227,sol_nn
283,-0.868,0.6021959,sol_nn
284,-0.864,0.6043604,sol_nn
285,-0.86,0.60652506,sol_nn
286,-0.856,0.6086908,sol_nn
287,-0.852,0.61085767,sol_nn
288,-0.848,0.61302465,sol_nn
289,-0.844,0.61519265,sol_nn
290,-0.84,0.61736155,sol_nn
291,-0.836,0.61953115,sol_nn
292,-0.832,0.62170136,sol_nn
293,-0.828,0.62387246,sol_nn
294,-0.824,0.6260441,sol_nn
295,-0.82,0.62821656,sol_nn
296,-0.816,0.6303897,sol_nn
297,-0.812,0.6325639,sol_nn
298,-0.808,0.6347384,sol_nn
299,-0.804,0.63691384,sol_nn
300,-0.8,0.63908976,sol_nn
301,-0.796,0.6412665,sol_nn
302,-0.792,0.6434438,sol_nn
303,-0.788,0.64562136,sol_nn
304,-0.784,0.6478004,sol_nn
305,-0.78,0.64997953,sol_nn
306,-0.776,0.6521596,sol_nn
307,-0.772,0.6543398,sol_nn
308,-0.768,0.6565214,sol_nn
309,-0.764,0.6587032,sol_nn
310,-0.76,0.66088516,sol_nn
311,-0.756,0.66306794,sol_nn
312,-0.752,0.6652511,sol_nn
313,-0.748,0.6674352,sol_nn
314,-0.744,0.66961944,sol_nn
315,-0.74,0.67180455,sol_nn
316,-0.736,0.6739901,sol_nn
317,-0.732,0.6761756,sol_nn
318,-0.728,0.67836225,sol_nn
319,-0.724,0.6805486,sol_nn
320,-0.72,0.68273586,sol_nn
321,-0.716,0.6849231,sol_nn
322,-0.712,0.68711096,sol_nn
323,-0.708,0.68929905,sol_nn
324,-0.704,0.691487,sol_nn
325,-0.7,0.6936762,sol_nn
326,-0.696,0.69586486,sol_nn
327,-0.692,0.6980539,sol_nn
328,-0.688,0.7002434,sol_nn
329,-0.684,0.7024329,sol_nn
330,-0.68,0.70462185,sol_nn
331,-0.676,0.7068115,sol_nn
332,-0.672,0.7090015,sol_nn
333,-0.668,0.71119124,sol_nn
334,-0.664,0.7133807,sol_nn
335,-0.66,0.7155702,sol_nn
336,-0.656,0.7177596,sol_nn
337,-0.652,0.7199493,sol_nn
338,-0.648,0.7221386,sol_nn
339,-0.644,0.7243274,sol_nn
340,-0.64,0.726516,sol_nn
341,-0.636,0.7287045,sol_nn
342,-0.632,0.7308925,sol_nn
343,-0.628,0.73308027,sol_nn
344,-0.624,0.7352674,sol_nn
345,-0.62,0.7374539,sol_nn
346,-0.616,0.7396405,sol_nn
347,-0.612,0.74182594,sol_nn
348,-0.608,0.7440105,sol_nn
349,-0.604,0.746195,sol_nn
350,-0.6,0.7483782,sol_nn
351,-0.596,0.7505605,sol_nn
352,-0.592,0.7527425,sol_nn
353,-0.588,0.7549232,sol_nn
354,-0.584,0.7571027,sol_nn
355,-0.58,0.7592817,sol_nn
356,-0.576,0.76145923,sol_nn
357,-0.572,0.763635,sol_nn
358,-0.568,0.76581,sol_nn
359,-0.564,0.76798385,sol_nn
360,-0.56,0.7701559,sol_nn
361,-0.556,0.7723265,sol_nn
362,-0.552,0.77449566,sol_nn
363,-0.548,0.7766626,sol_nn
364,-0.544,0.7788284,sol_nn
365,-0.54,0.7809918,sol_nn
366,-0.536,0.7831541,sol_nn
367,-0.532,0.78531367,sol_nn
368,-0.528,0.7874716,sol_nn
369,-0.524,0.7896265,sol_nn
370,-0.52,0.79177964,sol_nn
371,-0.516,0.79393053,sol_nn
372,-0.512,0.7960787,sol_nn
373,-0.508,0.7982241,sol_nn
374,-0.504,0.8003672,sol_nn
375,-0.5,0.802508,sol_nn
376,-0.496,0.8046446,sol_nn
377,-0.492,0.80677855,sol_nn
378,-0.488,0.80890954,sol_nn
379,-0.484,0.8110374,sol_nn
380,-0.48,0.81316185,sol_nn
381,-0.476,0.81528294,sol_nn
382,-0.472,0.8174003,sol_nn
383,-0.468,0.8195131,sol_nn
384,-0.464,0.8216235,sol_nn
385,-0.46,0.8237286,sol_nn
386,-0.456,0.8258304,sol_nn
387,-0.452,0.82792777,sol_nn
388,-0.448,0.83002025,sol_nn
389,-0.444,0.8321086,sol_nn
390,-0.44,0.8341919,sol_nn
391,-0.436,0.83627063,sol_nn
392,-0.432,0.8383447,sol_nn
393,-0.428,0.840413,sol_nn
394,-0.424,0.8424765,sol_nn
395,-0.42,0.84453404,sol_nn
396,-0.416,0.84658647,sol_nn
397,-0.412,0.8486326,sol_nn
398,-0.408,0.85067296,sol_nn
399,-0.404,0.8527072,sol_nn
400,-0.4,0.8547355,sol_nn
401,-0.396,0.85675704,sol_nn
402,-0.392,0.8587718,sol_nn
403,-0.388,0.8607796,sol_nn
404,-0.384,0.8627806,sol_nn
405,-0.38,0.86477435,sol_nn
406,-0.376,0.8667611,sol_nn
407,-0.372,0.86873996,sol_nn
408,-0.368,0.8707106,sol_nn
409,-0.364,0.8726738,sol_nn
410,-0.36,0.8746288,sol_nn
411,-0.356,0.8765749,sol_nn
412,-0.352,0.87851304,sol_nn
413,-0.348,0.88044196,sol_nn
414,-0.344,0.88236165,sol_nn
415,-0.34,0.8842726,sol_nn
416,-0.336,0.8861739,sol_nn
417,-0.332,0.8880657,sol_nn
418,-0.328,0.88994706,sol_nn
419,-0.324,0.8918184,sol_nn
420,-0.32,0.8936796,sol_nn
421,-0.316,0.89552975,sol_nn
422,-0.312,0.89736915,sol_nn
423,-0.308,0.89919764,sol_nn
424,-0.304,0.9010147,sol_nn
425,-0.3,0.90281993,sol_nn
426,-0.296,0.9046132,sol_nn
427,-0.292,0.9063946,sol_nn
428,-0.288,0.90816355,sol_nn
429,-0.284,0.90992016,sol_nn
430,-0.28,0.9116635,sol_nn
431,-0.276,0.9133938,sol_nn
432,-0.272,0.9151103,sol_nn
433,-0.268,0.91681325,sol_nn
434,-0.264,0.91850233,sol_nn
435,-0.26,0.92017704,sol_nn
436,-0.256,0.9218371,sol_nn
437,-0.252,0.92348206,sol_nn
438,-0.248,0.9251124,sol_nn
439,-0.244,0.9267268,sol_nn
440,-0.24,0.9283262,sol_nn
441,-0.236,0.92990893,sol_nn
442,-0.232,0.9314756,sol_nn
443,-0.228,0.9330257,sol_nn
444,-0.224,0.9345583,sol_nn
445,-0.22,0.93607426,sol_nn
446,-0.216,0.9375726,sol_nn
447,-0.212,0.93905306,sol_nn
448,-0.208,0.940515,sol_nn
449,-0.204,0.9419589,sol_nn
450,-0.2,0.94338393,sol_nn
451,-0.196,0.9447895,sol_nn
452,-0.192,0.946176,sol_nn
453,-0.188,0.9475428,sol_nn
454,-0.184,0.9488889,sol_nn
455,-0.18,0.95021546,sol_nn
456,-0.176,0.9515207,sol_nn
457,-0.172,0.9528054,sol_nn
458,-0.168,0.9540683,sol_nn
459,-0.164,0.95530987,sol_nn
460,-0.16,0.95652914,sol_nn
461,-0.156,0.9577258,sol_nn
462,-0.152,0.95890045,sol_nn
463,-0.148,0.9600519,sol_nn
464,-0.144,0.96117973,sol_nn
465,-0.14,0.9622843,sol_nn
466,-0.136,0.96336466,sol_nn
467,-0.132,0.96442115,sol_nn
468,-0.128,0.96545243,sol_nn
469,-0.124,0.9664588,sol_nn
470,-0.12,0.96744025,sol_nn
471,-0.116,0.9683958,sol_nn
472,-0.112,0.9693254,sol_nn
473,-0.108,0.97022885,sol_nn
474,-0.104,0.971106,sol_nn
475,-0.1,0.97195613,sol_nn
476,-0.096,0.9727795,sol_nn
477,-0.092,0.9735749,sol_nn
478,-0.088,0.9743428,sol_nn
479,-0.084,0.97508204,sol_nn
480,-0.08,0.9757936,sol_nn
481,-0.076,0.97647643,sol_nn
482,-0.072,0.9771303,sol_nn
483,-0.068,0.97775424,sol_nn
484,-0.064,0.97834915,sol_nn
485,-0.06,0.97891444,sol_nn
486,-0.056,0.9794497,sol_nn
487,-0.052,0.9799543,sol_nn
488,-0.048,0.98042846,sol_nn
489,-0.044,0.9808718,sol_nn
490,-0.04,0.9812843,sol_nn
491,-0.036,0.98166484,sol_nn
492,-0.032,0.9820144,sol_nn
493,-0.028,0.9823318,sol_nn
494,-0.024,0.98261786,sol_nn
495,-0.02,0.9828708,sol_nn
496,-0.016,0.9830919,sol_nn
497,-0.012,0.9832802,sol_nn
498,-0.008,0.98343587,sol_nn
499,-0.004,0.98355854,sol_nn
500,0.0,0.98364794,sol_nn
501,0.004,0.98370385,sol_nn
502,0.008,0.9837273,sol_nn
503,0.012,0.9837165,sol_nn
504,0.016,0.9836723,sol_nn
505,0.02,0.98359424,sol_nn
506,0.024,0.98348224,sol_nn
507,0.028,0.9833361,sol_nn
508,0.032,0.98315614,sol_nn
509,0.036,0.9829424,sol_nn
510,0.04,0.9826943,sol_nn
511,0.044,0.9824121,sol_nn
512,0.048,0.9820953,sol_nn
513,0.052,0.98174495,sol_nn
514,0.056,0.98136014,sol_nn
515,0.06,0.9809411,sol_nn
516,0.064,0.98048824,sol_nn
517,0.068,0.98000073,sol_nn
518,0.072,0.9794801,sol_nn
519,0.076,0.9789249,sol_nn
520,0.08,0.97833645,sol_nn
521,0.084,0.9777139,sol_nn
522,0.088,0.97705793,sol_nn
523,0.092,0.9763682,sol_nn
524,0.096,0.9756458,sol_nn
525,0.1,0.9748901,sol_nn
526,0.104,0.9741014,sol_nn
527,0.108,0.9732803,sol_nn
528,0.112,0.97242695,sol_nn
529,0.116,0.9715408,sol_nn
530,0.12,0.9706232,sol_nn
531,0.124,0.9696736,sol_nn
532,0.128,0.96869296,sol_nn
533,0.132,0.96768147,sol_nn
534,0.136,0.96663874,sol_nn
535,0.14,0.9655661,sol_nn
536,0.144,0.9644634,sol_nn
537,0.148,0.96333134,sol_nn
538,0.152,0.9621691,sol_nn
539,0.156,0.9609787,sol_nn
540,0.16,0.9597602,sol_nn
541,0.164,0.9585132,sol_nn
542,0.168,0.95723903,sol_nn
543,0.172,0.9559378,sol_nn
544,0.176,0.9546091,sol_nn
545,0.18,0.95325494,sol_nn
546,0.184,0.95187527,sol_nn
547,0.188,0.9504704,sol_nn
548,0.192,0.9490405,sol_nn
549,0.196,0.94758683,sol_nn
550,0.2,0.9461094,sol_nn
551,0.204,0.94460905,sol_nn
552,0.208,0.9430862,sol_nn
553,0.212,0.94154185,sol_nn
554,0.216,0.9399756,sol_nn
555,0.22,0.93838847,sol_nn
556,0.224,0.9367815,sol_nn
557,0.228,0.93515444,sol_nn
558,0.232,0.93350846,sol_nn
559,0.236,0.93184364,sol_nn
560,0.24,0.9301612,sol_nn
561,0.244,0.9284613,sol_nn
562,0.248,0.9267444,sol_nn
563,0.252,0.9250107,sol_nn
564,0.256,0.923262,sol_nn
565,0.26,0.9214985,sol_nn
566,0.264,0.9197193,sol_nn
567,0.268,0.91792625,sol_nn
568,0.272,0.9161206,sol_nn
569,0.276,0.91430074,sol_nn
570,0.28,0.9124686,sol_nn
571,0.284,0.9106246,sol_nn
572,0.288,0.9087694,sol_nn
573,0.292,0.9069026,sol_nn
574,0.296,0.90502536,sol_nn
575,0.3,0.9031379,sol_nn
576,0.304,0.9012409,sol_nn
577,0.308,0.8993344,sol_nn
578,0.312,0.89741904,sol_nn
579,0.316,0.8954957,sol_nn
580,0.32,0.8935637,sol_nn
581,0.324,0.8916238,sol_nn
582,0.328,0.88967675,sol_nn
583,0.332,0.88772225,sol_nn
584,0.336,0.8857612,sol_nn
585,0.34,0.8837934,sol_nn
586,0.344,0.8818194,sol_nn
587,0.348,0.8798397,sol_nn
588,0.352,0.8778538,sol_nn
589,0.356,0.87586224,sol_nn
590,0.36,0.87386554,sol_nn
591,0.364,0.87186396,sol_nn
592,0.368,0.8698568,sol_nn
593,0.372,0.86784464,sol_nn
594,0.376,0.86582786,sol_nn
595,0.38,0.8638063,sol_nn
596,0.384,0.8617799,sol_nn
597,0.388,0.8597494,sol_nn
598,0.392,0.8577142,sol_nn
599,0.396,0.8556747,sol_nn
600,0.4,0.8536308,sol_nn
601,0.404,0.85158205,sol_nn
602,0.408,0.84952986,sol_nn
603,0.412,0.84747285,sol_nn
604,0.416,0.84541154,sol_nn
605,0.42,0.84334576,sol_nn
606,0.424,0.841276,sol_nn
607,0.428,0.83920175,sol_nn
608,0.432,0.8371232,sol_nn
609,0.436,0.8350402,sol_nn
610,0.44,0.8329527,sol_nn
611,0.444,0.83086103,sol_nn
612,0.448,0.82876426,sol_nn
613,0.452,0.82666385,sol_nn
614,0.456,0.82455856,sol_nn
615,0.46,0.82244873,sol_nn
616,0.464,0.82033455,sol_nn
617,0.468,0.8182154,sol_nn
618,0.472,0.8160922,sol_nn
619,0.476,0.8139642,sol_nn
620,0.48,0.811832,sol_nn
621,0.484,0.80969495,sol_nn
622,0.488,0.8075535,sol_nn
623,0.492,0.80540794,sol_nn
624,0.496,0.8032575,sol_nn
625,0.5,0.80110323,sol_nn
626,0.504,0.79894483,sol_nn
627,0.508,0.7967821,sol_nn
628,0.512,0.79461515,sol_nn
629,0.516,0.79244447,sol_nn
630,0.52,0.7902707,sol_nn
631,0.524,0.78809184,sol_nn
632,0.528,0.78591037,sol_nn
633,0.532,0.78372574,sol_nn
634,0.536,0.78153753,sol_nn
635,0.54,0.7793461,sol_nn
636,0.544,0.77715224,sol_nn
637,0.548,0.7749554,sol_nn
638,0.552,0.7727558,sol_nn
639,0.556,0.77055436,sol_nn
640,0.56,0.7683512,sol_nn
641,0.564,0.7661455,sol_nn
642,0.568,0.76393867,sol_nn
643,0.572,0.7617302,sol_nn
644,0.576,0.75952023,sol_nn
645,0.58,0.7573096,sol_nn
646,0.584,0.7550986,sol_nn
647,0.588,0.7528871,sol_nn
648,0.592,0.7506749,sol_nn
649,0.596,0.74846256,sol_nn
650,0.6,0.746251,sol_nn
651,0.604,0.74403983,sol_nn
652,0.608,0.7418288,sol_nn
653,0.612,0.73961884,sol_nn
654,0.616,0.73741007,sol_nn
655,0.62,0.7352023,sol_nn
656,0.624,0.73299605,sol_nn
657,0.628,0.7307915,sol_nn
658,0.632,0.7285887,sol_nn
659,0.636,0.7263875,sol_nn
660,0.64,0.7241888,sol_nn
661,0.644,0.7219918,sol_nn
662,0.648,0.71979725,sol_nn
663,0.652,0.71760505,sol_nn
664,0.656,0.7154156,sol_nn
665,0.66,0.71322906,sol_nn
666,0.664,0.7110447,sol_nn
667,0.668,0.70886356,sol_nn
668,0.672,0.7066847,sol_nn
669,0.676,0.7045089,sol_nn
670,0.68,0.7023362,sol_nn
671,0.684,0.700166,sol_nn
672,0.688,0.6979991,sol_nn
673,0.692,0.69583476,sol_nn
674,0.696,0.6936735,sol_nn
675,0.7,0.6915143,sol_nn
676,0.704,0.68935907,sol_nn
677,0.708,0.6872059,sol_nn
678,0.712,0.68505514,sol_nn
679,0.716,0.68290746,sol_nn
680,0.72,0.68076193,sol_nn
681,0.724,0.678619,sol_nn
682,0.728,0.67647815,sol_nn
683,0.732,0.6743401,sol_nn
684,0.736,0.6722039,sol_nn
685,0.74,0.67006993,sol_nn
686,0.744,0.66793764,sol_nn
687,0.748,0.6658074,sol_nn
688,0.752,0.66367835,sol_nn
689,0.756,0.66155183,sol_nn
690,0.76,0.6594256,sol_nn
691,0.764,0.6573014,sol_nn
692,0.768,0.6551783,sol_nn
693,0.772,0.6530565,sol_nn
694,0.776,0.6509353,sol_nn
695,0.78,0.64881504,sol_nn
696,0.784,0.6466962,sol_nn
697,0.788,0.64457744,sol_nn
698,0.792,0.64245856,sol_nn
699,0.796,0.6403413,sol_nn
700,0.8,0.638224,sol_nn
701,0.804,0.6361067,sol_nn
702,0.808,0.63398933,sol_nn
703,0.812,0.6318728,sol_nn
704,0.816,0.62975526,sol_nn
705,0.82,0.62763774,sol_nn
706,0.824,0.6255204,sol_nn
707,0.828,0.62340236,sol_nn
708,0.832,0.6212843,sol_nn
709,0.836,0.6191654,sol_nn
710,0.84,0.61704624,sol_nn
711,0.844,0.6149263,sol_nn
712,0.848,0.6128063,sol_nn
713,0.852,0.61068535,sol_nn
714,0.856,0.60856336,sol_nn
715,0.86,0.6064408,sol_nn
716,0.864,0.60431767,sol_nn
717,0.868,0.6021938,sol_nn
718,0.872,0.60006917,sol_nn
719,0.876,0.5979431,sol_nn
720,0.88,0.5958168,sol_nn
721,0.884,0.59368914,sol_nn
722,0.888,0.5915613,sol_nn
723,0.892,0.5894319,sol_nn
724,0.896,0.58730185,sol_nn
725,0.9,0.58517134,sol_nn
726,0.904,0.58303964,sol_nn
727,0.908,0.58090705,sol_nn
728,0.912,0.57877326,sol_nn
729,0.916,0.57663965,sol_nn
730,0.92,0.5745043,sol_nn
731,0.924,0.5723685,sol_nn
732,0.928,0.57023156,sol_nn
733,0.932,0.5680949,sol_nn
734,0.936,0.5659565,sol_nn
735,0.94,0.56381774,sol_nn
736,0.944,0.56167877,sol_nn
737,0.948,0.55953807,sol_nn
738,0.952,0.557398,sol_nn
739,0.956,0.55525637,sol_nn
740,0.96,0.55311483,sol_nn
741,0.964,0.55097246,sol_nn
742,0.968,0.54882944,sol_nn
743,0.972,0.5466864,sol_nn
744,0.976,0.54454255,sol_nn
745,0.98,0.5423983,sol_nn
746,0.984,0.54025394,sol_nn
747,0.988,0.5381092,sol_nn
748,0.992,0.53596395,sol_nn
749,0.996,0.53381836,sol_nn
750,1.0,0.5316726,sol_nn
751,1.004,0.52952677,sol_nn
752,1.008,0.5273805,sol_nn
753,1.012,0.5252341,sol_nn
754,1.016,0.5230877,sol_nn
755,1.02,0.5209409,sol_nn
756,1.024,0.5187943,sol_nn
757,1.028,0.5166476,sol_nn
758,1.032,0.51450074,sol_nn
759,1.036,0.5123539,sol_nn
760,1.04,0.51020694,sol_nn
761,1.044,0.5080604,sol_nn
762,1.048,0.50591326,sol_nn
763,1.052,0.50376683,sol_nn
764,1.056,0.50162005,sol_nn
765,1.06,0.4994736,sol_nn
766,1.064,0.49732697,sol_nn
767,1.068,0.49518096,sol_nn
768,1.072,0.4930345,sol_nn
769,1.076,0.49088883,sol_nn
770,1.08,0.488743,sol_nn
771,1.084,0.4865974,sol_nn
772,1.088,0.48445183,sol_nn
773,1.092,0.48230687,sol_nn
774,1.096,0.4801622,sol_nn
775,1.1,0.4780173,sol_nn
776,1.104,0.47587296,sol_nn
777,1.108,0.47372895,sol_nn
778,1.112,0.47158515,sol_nn
779,1.116,0.46944165,sol_nn
780,1.12,0.46729827,sol_nn
781,1.124,0.46515527,sol_nn
782,1.128,0.46301246,sol_nn
783,1.132,0.4608703,sol_nn
784,1.136,0.45872828,sol_nn
785,1.14,0.4565868,sol_nn
786,1.144,0.4544453,sol_nn
787,1.148,0.45230415,sol_nn
788,1.152,0.4501637,sol_nn
789,1.156,0.44802323,sol_nn
790,1.16,0.44588304,sol_nn
791,1.164,0.44374365,sol_nn
792,1.168,0.4416046,sol_nn
793,1.172,0.43946552,sol_nn
794,1.176,0.43732712,sol_nn
795,1.18,0.43518895,sol_nn
796,1.184,0.43305117,sol_nn
797,1.188,0.43091384,sol_nn
798,1.192,0.42877626,sol_nn
799,1.196,0.42663968,sol_nn
800,1.2,0.4245033,sol_nn
801,1.204,0.42236733,sol_nn
802,1.208,0.4202321,sol_nn
803,1.212,0.4180966,sol_nn
804,1.216,0.41596195,sol_nn
805,1.22,0.41382682,sol_nn
806,1.224,0.41169262,sol_nn
807,1.228,0.4095589,sol_nn
808,1.232,0.40742517,sol_nn
809,1.236,0.40529233,sol_nn
810,1.24,0.40315974,sol_nn
811,1.244,0.40102705,sol_nn
812,1.248,0.39889514,sol_nn
813,1.252,0.39676324,sol_nn
814,1.256,0.39463192,sol_nn
815,1.26,0.39250097,sol_nn
816,1.264,0.3903702,sol_nn
817,1.268,0.38823995,sol_nn
818,1.272,0.38610953,sol_nn
819,1.276,0.3839795,sol_nn
820,1.28,0.38185024,sol_nn
821,1.284,0.37972087,sol_nn
822,1.288,0.37759238,sol_nn
823,1.292,0.3754638,sol_nn
824,1.296,0.37333548,sol_nn
825,1.3,0.37120777,sol_nn
826,1.304,0.36908013,sol_nn
827,1.308,0.36695248,sol_nn
828,1.312,0.36482525,sol_nn
829,1.316,0.36269915,sol_nn
830,1.32,0.36057198,sol_nn
831,1.324,0.35844576,sol_nn
832,1.328,0.35631964,sol_nn
833,1.332,0.3541937,sol_nn
834,1.336,0.35206848,sol_nn
835,1.34,0.3499431,sol_nn
836,1.344,0.3478185,sol_nn
837,1.348,0.34569323,sol_nn
838,1.352,0.34356862,sol_nn
839,1.356,0.34144402,sol_nn
840,1.36,0.33932,sol_nn
841,1.364,0.33719605,sol_nn
842,1.368,0.3350721,sol_nn
843,1.372,0.33294863,sol_nn
844,1.376,0.33082527,sol_nn
845,1.38,0.32870203,sol_nn
846,1.384,0.32657906,sol_nn
847,1.388,0.32445604,sol_nn
848,1.392,0.32233346,sol_nn
849,1.396,0.32021067,sol_nn
850,1.4,0.31808817,sol_nn
851,1.404,0.31596595,sol_nn
852,1.408,0.3138439,sol_nn
853,1.412,0.31172183,sol_nn
854,1.416,0.30960003,sol_nn
855,1.42,0.30747813,sol_nn
856,1.424,0.30535638,sol_nn
857,1.428,0.30323505,sol_nn
858,1.432,0.30111337,sol_nn
859,1.436,0.2989924,sol_nn
860,1.44,0.29687047,sol_nn
861,1.444,0.29474956,sol_nn
862,1.448,0.29262835,sol_nn
863,1.452,0.29050696,sol_nn
864,1.456,0.2883863,sol_nn
865,1.46,0.28626505,sol_nn
866,1.464,0.28414425,sol_nn
867,1.468,0.28202328,sol_nn
868,1.472,0.27990255,sol_nn
869,1.476,0.27778172,sol_nn
870,1.48,0.2756607,sol_nn
871,1.484,0.27354,sol_nn
872,1.488,0.27141932,sol_nn
873,1.492,0.26929843,sol_nn
874,1.496,0.2671774,sol_nn
875,1.5,0.2650568,sol_nn
876,1.504,0.2629361,sol_nn
877,1.508,0.26081502,sol_nn
878,1.512,0.25869405,sol_nn
879,1.516,0.25657323,sol_nn
880,1.52,0.2544526,sol_nn
881,1.524,0.25233132,sol_nn
882,1.528,0.2502103,sol_nn
883,1.532,0.24808955,sol_nn
884,1.536,0.24596834,sol_nn
885,1.54,0.24384722,sol_nn
886,1.544,0.24172607,sol_nn
887,1.548,0.23960465,sol_nn
888,1.552,0.23748344,sol_nn
889,1.556,0.23536196,sol_nn
890,1.56,0.23324051,sol_nn
891,1.564,0.23111895,sol_nn
892,1.568,0.22899753,sol_nn
893,1.572,0.22687563,sol_nn
894,1.576,0.22475395,sol_nn
895,1.58,0.22263202,sol_nn
896,1.584,0.22050995,sol_nn
897,1.588,0.21838802,sol_nn
898,1.592,0.21626562,sol_nn
899,1.596,0.21414372,sol_nn
900,1.6,0.21202116,sol_nn
901,1.604,0.20989895,sol_nn
902,1.608,0.20777605,sol_nn
903,1.612,0.2056537,sol_nn
904,1.616,0.203531,sol_nn
905,1.62,0.20140795,sol_nn
906,1.624,0.19928522,sol_nn
907,1.628,0.19716206,sol_nn
908,1.632,0.19503911,sol_nn
909,1.636,0.1929158,sol_nn
910,1.64,0.19079222,sol_nn
911,1.644,0.18866876,sol_nn
912,1.648,0.18654507,sol_nn
913,1.652,0.18442157,sol_nn
914,1.656,0.18229774,sol_nn
915,1.66,0.18017395,sol_nn
916,1.664,0.17804995,sol_nn
917,1.668,0.17592591,sol_nn
918,1.672,0.17380178,sol_nn
919,1.676,0.17167747,sol_nn
920,1.68,0.16955319,sol_nn
921,1.684,0.1674288,sol_nn
922,1.688,0.16530445,sol_nn
923,1.692,0.16317996,sol_nn
924,1.696,0.16105525,sol_nn
925,1.7,0.15893055,sol_nn
926,1.704,0.15680571,sol_nn
927,1.708,0.15468101,sol_nn
928,1.712,0.15255612,sol_nn
929,1.716,0.15043113,sol_nn
930,1.72,0.14830601,sol_nn
931,1.724,0.14618132,sol_nn
932,1.728,0.14405614,sol_nn
933,1.732,0.14193104,sol_nn
934,1.736,0.13980594,sol_nn
935,1.74,0.13768092,sol_nn
936,1.744,0.13555554,sol_nn
937,1.748,0.13343085,sol_nn
938,1.752,0.13130546,sol_nn
939,1.756,0.1291806,sol_nn
940,1.76,0.12705547,sol_nn
941,1.764,0.124930374,sol_nn
942,1.768,0.122805245,sol_nn
943,1.772,0.12068036,sol_nn
944,1.776,0.11855522,sol_nn
945,1.78,0.11643049,sol_nn
946,1.784,0.11430587,sol_nn
947,1.788,0.11218106,sol_nn
948,1.792,0.110056326,sol_nn
949,1.796,0.10793176,sol_nn
950,1.8,0.10580759,sol_nn
951,1.804,0.10368324,sol_nn
952,1.808,0.1015588,sol_nn
953,1.812,0.09943498,sol_nn
954,1.816,0.09731115,sol_nn
955,1.82,0.0951875,sol_nn
956,1.824,0.09306386,sol_nn
957,1.828,0.09094055,sol_nn
958,1.832,0.08881746,sol_nn
959,1.836,0.086694576,sol_nn
960,1.84,0.08457186,sol_nn
961,1.844,0.0824491,sol_nn
962,1.848,0.08032703,sol_nn
963,1.852,0.07820505,sol_nn
964,1.856,0.07608355,sol_nn
965,1.86,0.07396196,sol_nn
966,1.864,0.07184092,sol_nn
967,1.868,0.06972003,sol_nn
968,1.872,0.067599654,sol_nn
969,1.876,0.06547926,sol_nn
970,1.88,0.063359804,sol_nn
971,1.884,0.06124035,sol_nn
972,1.888,0.05912139,sol_nn
973,1.892,0.057002816,sol_nn
974,1.896,0.05488466,sol_nn
975,1.9,0.05276697,sol_nn
976,1.904,0.05064959,sol_nn
977,1.908,0.048532963,sol_nn
978,1.912,0.046416495,sol_nn
979,1.916,0.044300865,sol_nn
980,1.92,0.04218578,sol_nn
981,1.924,0.040070456,sol_nn
982,1.928,0.037956487,sol_nn
983,1.932,0.0358428,sol_nn
984,1.936,0.03373007,sol_nn
985,1.94,0.03161753,sol_nn
986,1.944,0.029505786,sol_nn
987,1.948,0.027394533,sol_nn
988,1.952,0.025283862,sol_nn
989,1.956,0.023174241,sol_nn
990,1.96,0.021065142,sol_nn
991,1.964,0.01895678,sol_nn
992,1.968,0.016849115,sol_nn
993,1.972,0.014742374,sol_nn
994,1.976,0.012636108,sol_nn
995,1.98,0.0105308145,sol_nn
996,1.984,0.008426167,sol_nn
997,1.988,0.006322527,sol_nn
998,1.992,0.0042197243,sol_nn
999,1.996,0.002117935,sol_nn
1000,2.0,1.6980805e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_400/test_nn.csv <==
,X_x,value,name
0,-2.0,3.6613084e-05,test_nn
1,-1.996,0.0021923229,test_nn
2,-1.992,0.0043480024,test_nn
3,-1.988,0.0065031974,test_nn
4,-1.984,0.008658221,test_nn
5,-1.98,0.010813081,test_nn
6,-1.976,0.012967519,test_nn
7,-1.972,0.015121738,test_nn
8,-1.968,0.017275669,test_nn
9,-1.964,0.019429397,test_nn
10,-1.96,0.021582779,test_nn
11,-1.956,0.02373596,test_nn
12,-1.952,0.025888894,test_nn
13,-1.948,0.028041609,test_nn
14,-1.944,0.03019344,test_nn
15,-1.94,0.032345865,test_nn
16,-1.936,0.0344979,test_nn
17,-1.932,0.03664958,test_nn
18,-1.928,0.038801096,test_nn
19,-1.924,0.040951964,test_nn
20,-1.92,0.043103047,test_nn
21,-1.916,0.045253575,test_nn
22,-1.912,0.04740431,test_nn
23,-1.908,0.049554206,test_nn
24,-1.904,0.051704198,test_nn
25,-1.9,0.053853843,test_nn
26,-1.896,0.056003243,test_nn
27,-1.892,0.058152795,test_nn
28,-1.888,0.0603014,test_nn
29,-1.884,0.06245043,test_nn
30,-1.88,0.06459898,test_nn
31,-1.876,0.06674701,test_nn
32,-1.872,0.068895176,test_nn
33,-1.868,0.071042925,test_nn
34,-1.864,0.07319069,test_nn
35,-1.86,0.07533799,test_nn
36,-1.856,0.07748485,test_nn
37,-1.852,0.07963203,test_nn
38,-1.848,0.081778824,test_nn
39,-1.844,0.08392517,test_nn
40,-1.84,0.08607122,test_nn
41,-1.836,0.08821675,test_nn
42,-1.832,0.0903627,test_nn
43,-1.828,0.092508696,test_nn
44,-1.824,0.09465358,test_nn
45,-1.82,0.0967987,test_nn
46,-1.816,0.09894344,test_nn
47,-1.812,0.101088144,test_nn
48,-1.808,0.10323258,test_nn
49,-1.804,0.10537675,test_nn
50,-1.8,0.10752058,test_nn
51,-1.796,0.109664336,test_nn
52,-1.792,0.11180748,test_nn
53,-1.788,0.11395086,test_nn
54,-1.784,0.116093785,test_nn
55,-1.78,0.11823664,test_nn
56,-1.776,0.120378956,test_nn
57,-1.772,0.12252146,test_nn
58,-1.768,0.12466344,test_nn
59,-1.764,0.12680528,test_nn
60,-1.76,0.12894699,test_nn
61,-1.756,0.1310882,test_nn
62,-1.752,0.13322964,test_nn
63,-1.748,0.1353705,test_nn
64,-1.744,0.13751113,test_nn
65,-1.74,0.13965146,test_nn
66,-1.736,0.14179198,test_nn
67,-1.732,0.14393161,test_nn
68,-1.728,0.14607126,test_nn
69,-1.724,0.14821091,test_nn
70,-1.72,0.1503502,test_nn
71,-1.716,0.15248954,test_nn
72,-1.712,0.15462837,test_nn
73,-1.708,0.15676676,test_nn
74,-1.704,0.1589053,test_nn
75,-1.7,0.1610434,test_nn
76,-1.696,0.16318132,test_nn
77,-1.692,0.16531916,test_nn
78,-1.688,0.16745636,test_nn
79,-1.684,0.16959374,test_nn
80,-1.68,0.17173082,test_nn
81,-1.676,0.17386732,test_nn
82,-1.672,0.176004,test_nn
83,-1.668,0.17814033,test_nn
84,-1.664,0.18027651,test_nn
85,-1.66,0.18241236,test_nn
86,-1.656,0.18454787,test_nn
87,-1.652,0.18668345,test_nn
88,-1.648,0.18881848,test_nn
89,-1.644,0.19095302,test_nn
90,-1.64,0.19308783,test_nn
91,-1.636,0.19522256,test_nn
92,-1.632,0.19735649,test_nn
93,-1.628,0.19949073,test_nn
94,-1.624,0.20162433,test_nn
95,-1.62,0.20375809,test_nn
96,-1.616,0.2058913,test_nn
97,-1.612,0.2080244,test_nn
98,-1.608,0.21015674,test_nn
99,-1.604,0.21228978,test_nn
100,-1.6,0.21442229,test_nn
101,-1.596,0.21655433,test_nn
102,-1.592,0.21868645,test_nn
103,-1.588,0.22081801,test_nn
104,-1.584,0.2229498,test_nn
105,-1.58,0.225081,test_nn
106,-1.576,0.22721207,test_nn
107,-1.572,0.22934258,test_nn
108,-1.568,0.23147354,test_nn
109,-1.564,0.23360406,test_nn
110,-1.56,0.23573425,test_nn
111,-1.556,0.23786435,test_nn
112,-1.552,0.2399939,test_nn
113,-1.548,0.24212334,test_nn
114,-1.544,0.24425283,test_nn
115,-1.54,0.24638222,test_nn
116,-1.536,0.24851112,test_nn
117,-1.532,0.2506398,test_nn
118,-1.528,0.25276807,test_nn
119,-1.524,0.25489634,test_nn
120,-1.52,0.25702468,test_nn
121,-1.516,0.2591529,test_nn
122,-1.512,0.2612806,test_nn
123,-1.508,0.26340812,test_nn
124,-1.504,0.26553535,test_nn
125,-1.5,0.26766235,test_nn
126,-1.496,0.26978928,test_nn
127,-1.492,0.27191597,test_nn
128,-1.488,0.27404255,test_nn
129,-1.484,0.276169,test_nn
130,-1.48,0.27829534,test_nn
131,-1.476,0.28042123,test_nn
132,-1.472,0.2825471,test_nn
133,-1.468,0.28467268,test_nn
134,-1.464,0.28679836,test_nn
135,-1.46,0.28892377,test_nn
136,-1.456,0.2910487,test_nn
137,-1.452,0.29317382,test_nn
138,-1.448,0.29529855,test_nn
139,-1.444,0.29742315,test_nn
140,-1.44,0.29954794,test_nn
141,-1.436,0.3016721,test_nn
142,-1.432,0.3037967,test_nn
143,-1.428,0.3059209,test_nn
144,-1.424,0.3080448,test_nn
145,-1.42,0.31016853,test_nn
146,-1.416,0.31229222,test_nn
147,-1.412,0.3144157,test_nn
148,-1.408,0.3165393,test_nn
149,-1.404,0.31866226,test_nn
150,-1.4,0.32078564,test_nn
151,-1.396,0.32290852,test_nn
152,-1.392,0.32503173,test_nn
153,-1.388,0.32715446,test_nn
154,-1.384,0.32927713,test_nn
155,-1.38,0.33139992,test_nn
156,-1.376,0.33352265,test_nn
157,-1.372,0.33564466,test_nn
158,-1.368,0.33776724,test_nn
159,-1.364,0.33988968,test_nn
160,-1.36,0.3420118,test_nn
161,-1.356,0.34413403,test_nn
162,-1.352,0.34625658,test_nn
163,-1.348,0.34837815,test_nn
164,-1.344,0.35050023,test_nn
165,-1.34,0.35262203,test_nn
166,-1.336,0.35474375,test_nn
167,-1.332,0.35686597,test_nn
168,-1.328,0.3589878,test_nn
169,-1.324,0.3611093,test_nn
170,-1.32,0.363231,test_nn
171,-1.316,0.36535305,test_nn
172,-1.312,0.36747485,test_nn
173,-1.308,0.36959666,test_nn
174,-1.304,0.37171847,test_nn
175,-1.3,0.37384006,test_nn
176,-1.296,0.37596163,test_nn
177,-1.292,0.37808388,test_nn
178,-1.288,0.38020548,test_nn
179,-1.284,0.3823272,test_nn
180,-1.28,0.38444927,test_nn
181,-1.276,0.38657084,test_nn
182,-1.272,0.38869274,test_nn
183,-1.268,0.39081472,test_nn
184,-1.264,0.39293727,test_nn
185,-1.26,0.39505947,test_nn
186,-1.256,0.3971816,test_nn
187,-1.252,0.3993044,test_nn
188,-1.248,0.4014262,test_nn
189,-1.244,0.40354887,test_nn
190,-1.24,0.4056714,test_nn
191,-1.236,0.40779412,test_nn
192,-1.232,0.40991712,test_nn
193,-1.228,0.41203994,test_nn
194,-1.224,0.41416344,test_nn
195,-1.22,0.4162863,test_nn
196,-1.216,0.41840965,test_nn
197,-1.212,0.42053324,test_nn
198,-1.208,0.422657,test_nn
199,-1.204,0.42478096,test_nn
200,-1.2,0.42690498,test_nn
201,-1.196,0.42902932,test_nn
202,-1.192,0.43115398,test_nn
203,-1.188,0.43327847,test_nn
204,-1.184,0.43540308,test_nn
205,-1.18,0.4375286,test_nn
206,-1.176,0.4396536,test_nn
207,-1.172,0.44177946,test_nn
208,-1.168,0.4439054,test_nn
209,-1.164,0.4460314,test_nn
210,-1.16,0.4481579,test_nn
211,-1.156,0.45028418,test_nn
212,-1.152,0.4524112,test_nn
213,-1.148,0.45453835,test_nn
214,-1.144,0.45666564,test_nn
215,-1.14,0.45879355,test_nn
216,-1.136,0.4609217,test_nn
217,-1.132,0.4630502,test_nn
218,-1.128,0.46517858,test_nn
219,-1.124,0.46730796,test_nn
220,-1.12,0.46943712,test_nn
221,-1.116,0.4715668,test_nn
222,-1.112,0.47369725,test_nn
223,-1.108,0.47582784,test_nn
224,-1.104,0.4779586,test_nn
225,-1.1,0.4800897,test_nn
226,-1.096,0.48222166,test_nn
227,-1.092,0.48435348,test_nn
228,-1.088,0.48648605,test_nn
229,-1.084,0.48861897,test_nn
230,-1.08,0.49075213,test_nn
231,-1.076,0.49288577,test_nn
232,-1.072,0.4950204,test_nn
233,-1.068,0.49715513,test_nn
234,-1.064,0.4992901,test_nn
235,-1.06,0.5014258,test_nn
236,-1.056,0.50356203,test_nn
237,-1.052,0.5056984,test_nn
238,-1.048,0.50783545,test_nn
239,-1.044,0.5099731,test_nn
240,-1.04,0.51211125,test_nn
241,-1.036,0.51424944,test_nn
242,-1.032,0.51638895,test_nn
243,-1.028,0.5185286,test_nn
244,-1.024,0.5206689,test_nn
245,-1.02,0.5228095,test_nn
246,-1.016,0.5249507,test_nn
247,-1.012,0.5270929,test_nn
248,-1.008,0.5292354,test_nn
249,-1.004,0.53137803,test_nn
250,-1.0,0.5335218,test_nn
251,-0.996,0.5356659,test_nn
252,-0.992,0.5378107,test_nn
253,-0.988,0.539956,test_nn
254,-0.984,0.5421022,test_nn
255,-0.98,0.54424906,test_nn
256,-0.976,0.5463961,test_nn
257,-0.972,0.5485437,test_nn
258,-0.968,0.5506925,test_nn
259,-0.964,0.55284166,test_nn
260,-0.96,0.55499136,test_nn
261,-0.956,0.5571416,test_nn
262,-0.952,0.559293,test_nn
263,-0.948,0.5614447,test_nn
264,-0.944,0.5635971,test_nn
265,-0.94,0.56575024,test_nn
266,-0.936,0.5679039,test_nn
267,-0.932,0.5700587,test_nn
268,-0.928,0.5722135,test_nn
269,-0.924,0.5743695,test_nn
270,-0.92,0.5765258,test_nn
271,-0.916,0.5786831,test_nn
272,-0.912,0.5808409,test_nn
273,-0.908,0.58299947,test_nn
274,-0.904,0.5851587,test_nn
275,-0.9,0.5873187,test_nn
276,-0.896,0.5894792,test_nn
277,-0.892,0.59164053,test_nn
278,-0.888,0.5938026,test_nn
279,-0.884,0.5959654,test_nn
280,-0.88,0.5981288,test_nn
281,-0.876,0.6002931,test_nn
282,-0.872,0.60245776,test_nn
283,-0.868,0.6046238,test_nn
284,-0.864,0.60678965,test_nn
285,-0.86,0.6089563,test_nn
286,-0.856,0.61112416,test_nn
287,-0.852,0.6132922,test_nn
288,-0.848,0.6154613,test_nn
289,-0.844,0.6176309,test_nn
290,-0.84,0.6198011,test_nn
291,-0.836,0.621972,test_nn
292,-0.832,0.6241441,test_nn
293,-0.828,0.626316,test_nn
294,-0.824,0.6284889,test_nn
295,-0.82,0.6306626,test_nn
296,-0.816,0.63283634,test_nn
297,-0.812,0.6350115,test_nn
298,-0.808,0.6371868,test_nn
299,-0.804,0.6393629,test_nn
300,-0.8,0.6415392,test_nn
301,-0.796,0.6437165,test_nn
302,-0.792,0.6458945,test_nn
303,-0.788,0.64807254,test_nn
304,-0.784,0.6502512,test_nn
305,-0.78,0.65243083,test_nn
306,-0.776,0.6546107,test_nn
307,-0.772,0.65679127,test_nn
308,-0.768,0.65897197,test_nn
309,-0.764,0.66115344,test_nn
310,-0.76,0.6633353,test_nn
311,-0.756,0.66551745,test_nn
312,-0.752,0.6677,test_nn
313,-0.748,0.6698829,test_nn
314,-0.744,0.6720663,test_nn
315,-0.74,0.6742498,test_nn
316,-0.736,0.67643434,test_nn
317,-0.732,0.67861843,test_nn
318,-0.728,0.6808035,test_nn
319,-0.724,0.68298817,test_nn
320,-0.72,0.6851733,test_nn
321,-0.716,0.68735874,test_nn
322,-0.712,0.68954414,test_nn
323,-0.708,0.6917296,test_nn
324,-0.704,0.69391537,test_nn
325,-0.7,0.6961016,test_nn
326,-0.696,0.6982872,test_nn
327,-0.692,0.7004733,test_nn
328,-0.688,0.70265895,test_nn
329,-0.684,0.7048452,test_nn
330,-0.68,0.7070304,test_nn
331,-0.676,0.70921606,test_nn
332,-0.672,0.7114015,test_nn
333,-0.668,0.713587,test_nn
334,-0.664,0.71577156,test_nn
335,-0.66,0.7179566,test_nn
336,-0.656,0.7201406,test_nn
337,-0.652,0.7223247,test_nn
338,-0.648,0.724508,test_nn
339,-0.644,0.72669125,test_nn
340,-0.64,0.72887385,test_nn
341,-0.636,0.73105574,test_nn
342,-0.632,0.73323715,test_nn
343,-0.628,0.73541766,test_nn
344,-0.624,0.7375977,test_nn
345,-0.62,0.73977655,test_nn
346,-0.616,0.74195486,test_nn
347,-0.612,0.7441322,test_nn
348,-0.608,0.7463081,test_nn
349,-0.604,0.74848384,test_nn
350,-0.6,0.7506581,test_nn
351,-0.596,0.75283086,test_nn
352,-0.592,0.7550026,test_nn
353,-0.588,0.7571735,test_nn
354,-0.584,0.75934225,test_nn
355,-0.58,0.76151025,test_nn
356,-0.576,0.76367646,test_nn
357,-0.572,0.7658407,test_nn
358,-0.568,0.76800334,test_nn
359,-0.564,0.77016497,test_nn
360,-0.56,0.77232414,test_nn
361,-0.556,0.7744816,test_nn
362,-0.552,0.776637,test_nn
363,-0.548,0.7787901,test_nn
364,-0.544,0.78094137,test_nn
365,-0.54,0.7830899,test_nn
366,-0.536,0.785237,test_nn
367,-0.532,0.78738105,test_nn
368,-0.528,0.78952247,test_nn
369,-0.524,0.7916612,test_nn
370,-0.52,0.7937976,test_nn
371,-0.516,0.79593074,test_nn
372,-0.512,0.79806113,test_nn
373,-0.508,0.8001887,test_nn
374,-0.504,0.8023125,test_nn
375,-0.5,0.804434,test_nn
376,-0.496,0.80655116,test_nn
377,-0.492,0.8086652,test_nn
378,-0.488,0.81077564,test_nn
379,-0.484,0.8128824,test_nn
380,-0.48,0.81498533,test_nn
381,-0.476,0.81708425,test_nn
382,-0.472,0.81917924,test_nn
383,-0.468,0.8212692,test_nn
384,-0.464,0.8233562,test_nn
385,-0.46,0.8254376,test_nn
386,-0.456,0.8275148,test_nn
387,-0.452,0.82958746,test_nn
388,-0.448,0.83165467,test_nn
389,-0.444,0.83371687,test_nn
390,-0.44,0.8357744,test_nn
391,-0.436,0.8378263,test_nn
392,-0.432,0.8398735,test_nn
393,-0.428,0.8419142,test_nn
394,-0.424,0.8439498,test_nn
395,-0.42,0.84597886,test_nn
396,-0.416,0.8480021,test_nn
397,-0.412,0.8500192,test_nn
398,-0.408,0.85203004,test_nn
399,-0.404,0.85403407,test_nn
400,-0.4,0.85603154,test_nn
401,-0.396,0.8580221,test_nn
402,-0.392,0.8600055,test_nn
403,-0.388,0.8619818,test_nn
404,-0.384,0.8639505,test_nn
405,-0.38,0.86591214,test_nn
406,-0.376,0.8678656,test_nn
407,-0.372,0.8698117,test_nn
408,-0.368,0.8717492,test_nn
409,-0.364,0.87367815,test_nn
410,-0.36,0.8755994,test_nn
411,-0.356,0.8775115,test_nn
412,-0.352,0.8794148,test_nn
413,-0.348,0.88130903,test_nn
414,-0.344,0.88319373,test_nn
415,-0.34,0.88506913,test_nn
416,-0.336,0.8869355,test_nn
417,-0.332,0.8887913,test_nn
418,-0.328,0.8906375,test_nn
419,-0.324,0.892473,test_nn
420,-0.32,0.89429826,test_nn
421,-0.316,0.89611256,test_nn
422,-0.312,0.89791584,test_nn
423,-0.308,0.8997084,test_nn
424,-0.304,0.9014896,test_nn
425,-0.3,0.9032585,test_nn
426,-0.296,0.9050164,test_nn
427,-0.292,0.9067619,test_nn
428,-0.288,0.9084954,test_nn
429,-0.284,0.9102164,test_nn
430,-0.28,0.91192454,test_nn
431,-0.276,0.91361964,test_nn
432,-0.272,0.91530156,test_nn
433,-0.268,0.91697013,test_nn
434,-0.264,0.9186249,test_nn
435,-0.26,0.9202657,test_nn
436,-0.256,0.9218922,test_nn
437,-0.252,0.9235042,test_nn
438,-0.248,0.9251021,test_nn
439,-0.244,0.9266846,test_nn
440,-0.24,0.92825234,test_nn
441,-0.236,0.9298041,test_nn
442,-0.232,0.93134034,test_nn
443,-0.228,0.9328605,test_nn
444,-0.224,0.9343643,test_nn
445,-0.22,0.93585193,test_nn
446,-0.216,0.9373229,test_nn
447,-0.212,0.9387766,test_nn
448,-0.208,0.94021285,test_nn
449,-0.204,0.9416318,test_nn
450,-0.2,0.9430329,test_nn
451,-0.196,0.9444152,test_nn
452,-0.192,0.94577974,test_nn
453,-0.188,0.9471251,test_nn
454,-0.184,0.94845164,test_nn
455,-0.18,0.94975936,test_nn
456,-0.176,0.95104665,test_nn
457,-0.172,0.95231485,test_nn
458,-0.168,0.9535619,test_nn
459,-0.164,0.9547895,test_nn
460,-0.16,0.9559958,test_nn
461,-0.156,0.95718104,test_nn
462,-0.152,0.9583452,test_nn
463,-0.148,0.95948756,test_nn
464,-0.144,0.960608,test_nn
465,-0.14,0.96170664,test_nn
466,-0.136,0.9627819,test_nn
467,-0.132,0.9638345,test_nn
468,-0.128,0.964864,test_nn
469,-0.124,0.96587,test_nn
470,-0.12,0.96685266,test_nn
471,-0.116,0.96781063,test_nn
472,-0.112,0.9687444,test_nn
473,-0.108,0.96965337,test_nn
474,-0.104,0.9705373,test_nn
475,-0.1,0.9713961,test_nn
476,-0.096,0.9722292,test_nn
477,-0.092,0.97303605,test_nn
478,-0.088,0.9738168,test_nn
479,-0.084,0.974571,test_nn
480,-0.08,0.9752978,test_nn
481,-0.076,0.9759981,test_nn
482,-0.072,0.9766707,test_nn
483,-0.068,0.97731453,test_nn
484,-0.064,0.977931,test_nn
485,-0.06,0.9785186,test_nn
486,-0.056,0.9790782,test_nn
487,-0.052,0.979608,test_nn
488,-0.048,0.9801084,test_nn
489,-0.044,0.98057914,test_nn
490,-0.04,0.9810201,test_nn
491,-0.036,0.9814302,test_nn
492,-0.032,0.9818102,test_nn
493,-0.028,0.982159,test_nn
494,-0.024,0.9824768,test_nn
495,-0.02,0.9827628,test_nn
496,-0.016,0.9830177,test_nn
497,-0.012,0.9832397,test_nn
498,-0.008,0.9834304,test_nn
499,-0.004,0.98358786,test_nn
500,0.0,0.98371243,test_nn
501,0.004,0.98380375,test_nn
502,0.008,0.98386264,test_nn
503,0.012,0.9838873,test_nn
504,0.016,0.9838784,test_nn
505,0.02,0.98383594,test_nn
506,0.024,0.983759,test_nn
507,0.028,0.98364717,test_nn
508,0.032,0.98350114,test_nn
509,0.036,0.9833211,test_nn
510,0.04,0.9831055,test_nn
511,0.044,0.98285496,test_nn
512,0.048,0.9825689,test_nn
513,0.052,0.9822482,test_nn
514,0.056,0.98189175,test_nn
515,0.06,0.9815004,test_nn
516,0.064,0.9810733,test_nn
517,0.068,0.98061013,test_nn
518,0.072,0.98011255,test_nn
519,0.076,0.9795778,test_nn
520,0.08,0.9790086,test_nn
521,0.084,0.9784034,test_nn
522,0.088,0.9777631,test_nn
523,0.092,0.9770865,test_nn
524,0.096,0.9763753,test_nn
525,0.1,0.97562885,test_nn
526,0.104,0.974847,test_nn
527,0.108,0.97403,test_nn
528,0.112,0.97317874,test_nn
529,0.116,0.97229254,test_nn
530,0.12,0.9713723,test_nn
531,0.124,0.9704175,test_nn
532,0.128,0.9694294,test_nn
533,0.132,0.96840787,test_nn
534,0.136,0.9673526,test_nn
535,0.14,0.9662652,test_nn
536,0.144,0.965145,test_nn
537,0.148,0.963993,test_nn
538,0.152,0.96280915,test_nn
539,0.156,0.9615946,test_nn
540,0.16,0.96034944,test_nn
541,0.164,0.9590739,test_nn
542,0.168,0.9577691,test_nn
543,0.172,0.95643526,test_nn
544,0.176,0.9550721,test_nn
545,0.18,0.95368224,test_nn
546,0.184,0.9522643,test_nn
547,0.188,0.9508201,test_nn
548,0.192,0.94935,test_nn
549,0.196,0.9478546,test_nn
550,0.2,0.94633466,test_nn
551,0.204,0.94479066,test_nn
552,0.208,0.94322383,test_nn
553,0.212,0.94163436,test_nn
554,0.216,0.9400232,test_nn
555,0.22,0.9383912,test_nn
556,0.224,0.93673897,test_nn
557,0.228,0.9350669,test_nn
558,0.232,0.9333766,test_nn
559,0.236,0.93166775,test_nn
560,0.24,0.92994213,test_nn
561,0.244,0.92820036,test_nn
562,0.248,0.9264425,test_nn
563,0.252,0.9246695,test_nn
564,0.256,0.9228827,test_nn
565,0.26,0.9210828,test_nn
566,0.264,0.9192696,test_nn
567,0.268,0.9174446,test_nn
568,0.272,0.91560864,test_nn
569,0.276,0.91376126,test_nn
570,0.28,0.9119044,test_nn
571,0.284,0.91003823,test_nn
572,0.288,0.9081636,test_nn
573,0.292,0.90628,test_nn
574,0.296,0.9043891,test_nn
575,0.3,0.90249133,test_nn
576,0.304,0.90058714,test_nn
577,0.308,0.8986767,test_nn
578,0.312,0.8967608,test_nn
579,0.316,0.89483994,test_nn
580,0.32,0.8929141,test_nn
581,0.324,0.8909836,test_nn
582,0.328,0.88904935,test_nn
583,0.332,0.88711125,test_nn
584,0.336,0.88517,test_nn
585,0.34,0.8832254,test_nn
586,0.344,0.8812776,test_nn
587,0.348,0.87932765,test_nn
588,0.352,0.8773745,test_nn
589,0.356,0.8754184,test_nn
590,0.36,0.8734609,test_nn
591,0.364,0.8715007,test_nn
592,0.368,0.8695379,test_nn
593,0.372,0.8675727,test_nn
594,0.376,0.8656053,test_nn
595,0.38,0.86363524,test_nn
596,0.384,0.86166304,test_nn
597,0.388,0.85968816,test_nn
598,0.392,0.8577109,test_nn
599,0.396,0.8557303,test_nn
600,0.4,0.853747,test_nn
601,0.404,0.85176057,test_nn
602,0.408,0.84977114,test_nn
603,0.412,0.84777766,test_nn
604,0.416,0.84578085,test_nn
605,0.42,0.84377986,test_nn
606,0.424,0.8417753,test_nn
607,0.428,0.8397657,test_nn
608,0.432,0.8377519,test_nn
609,0.436,0.8357334,test_nn
610,0.44,0.8337094,test_nn
611,0.444,0.8316809,test_nn
612,0.448,0.82964575,test_nn
613,0.452,0.827606,test_nn
614,0.456,0.8255599,test_nn
615,0.46,0.82350755,test_nn
616,0.464,0.8214493,test_nn
617,0.468,0.81938416,test_nn
618,0.472,0.8173125,test_nn
619,0.476,0.8152342,test_nn
620,0.48,0.81314903,test_nn
621,0.484,0.8110565,test_nn
622,0.488,0.80895674,test_nn
623,0.492,0.8068502,test_nn
624,0.496,0.80473566,test_nn
625,0.5,0.80261457,test_nn
626,0.504,0.80048543,test_nn
627,0.508,0.79834944,test_nn
628,0.512,0.79620564,test_nn
629,0.516,0.79405504,test_nn
630,0.52,0.79189706,test_nn
631,0.524,0.7897316,test_nn
632,0.528,0.7875595,test_nn
633,0.532,0.7853804,test_nn
634,0.536,0.7831941,test_nn
635,0.54,0.7810016,test_nn
636,0.544,0.77880263,test_nn
637,0.548,0.7765974,test_nn
638,0.552,0.77438605,test_nn
639,0.556,0.77216876,test_nn
640,0.56,0.76994663,test_nn
641,0.564,0.7677185,test_nn
642,0.568,0.76548594,test_nn
643,0.572,0.7632483,test_nn
644,0.576,0.76100653,test_nn
645,0.58,0.7587604,test_nn
646,0.584,0.7565111,test_nn
647,0.588,0.75425816,test_nn
648,0.592,0.7520019,test_nn
649,0.596,0.7497429,test_nn
650,0.6,0.7474819,test_nn
651,0.604,0.7452188,test_nn
652,0.608,0.7429541,test_nn
653,0.612,0.74068755,test_nn
654,0.616,0.73842025,test_nn
655,0.62,0.7361525,test_nn
656,0.624,0.73388416,test_nn
657,0.628,0.731616,test_nn
658,0.632,0.7293481,test_nn
659,0.636,0.72708094,test_nn
660,0.64,0.72481465,test_nn
661,0.644,0.72254926,test_nn
662,0.648,0.72028565,test_nn
663,0.652,0.71802354,test_nn
664,0.656,0.71576333,test_nn
665,0.66,0.71350604,test_nn
666,0.664,0.71125126,test_nn
667,0.668,0.7089985,test_nn
668,0.672,0.70674884,test_nn
669,0.676,0.70450246,test_nn
670,0.68,0.7022599,test_nn
671,0.684,0.70001966,test_nn
672,0.688,0.69778377,test_nn
673,0.692,0.6955514,test_nn
674,0.696,0.6933229,test_nn
675,0.7,0.69109803,test_nn
676,0.704,0.6888776,test_nn
677,0.708,0.68666106,test_nn
678,0.712,0.6844486,test_nn
679,0.716,0.68224025,test_nn
680,0.72,0.6800362,test_nn
681,0.724,0.6778362,test_nn
682,0.728,0.67564046,test_nn
683,0.732,0.6734494,test_nn
684,0.736,0.6712624,test_nn
685,0.74,0.6690798,test_nn
686,0.744,0.66690063,test_nn
687,0.748,0.6647264,test_nn
688,0.752,0.6625556,test_nn
689,0.756,0.6603893,test_nn
690,0.76,0.65822625,test_nn
691,0.764,0.6560677,test_nn
692,0.768,0.6539124,test_nn
693,0.772,0.6517614,test_nn
694,0.776,0.6496136,test_nn
695,0.78,0.6474693,test_nn
696,0.784,0.6453286,test_nn
697,0.788,0.64319104,test_nn
698,0.792,0.64105654,test_nn
699,0.796,0.63892555,test_nn
700,0.8,0.63679695,test_nn
701,0.804,0.6346717,test_nn
702,0.808,0.6325488,test_nn
703,0.812,0.6304289,test_nn
704,0.816,0.6283113,test_nn
705,0.82,0.6261959,test_nn
706,0.824,0.6240832,test_nn
707,0.828,0.62197256,test_nn
708,0.832,0.61986375,test_nn
709,0.836,0.6177571,test_nn
710,0.84,0.61565226,test_nn
711,0.844,0.61354876,test_nn
712,0.848,0.61144763,test_nn
713,0.852,0.60934746,test_nn
714,0.856,0.60724896,test_nn
715,0.86,0.60515124,test_nn
716,0.864,0.6030553,test_nn
717,0.868,0.6009606,test_nn
718,0.872,0.5988667,test_nn
719,0.876,0.59677345,test_nn
720,0.88,0.59468156,test_nn
721,0.884,0.5925899,test_nn
722,0.888,0.5904993,test_nn
723,0.892,0.58840907,test_nn
724,0.896,0.5863197,test_nn
725,0.9,0.5842308,test_nn
726,0.904,0.5821419,test_nn
727,0.908,0.5800531,test_nn
728,0.912,0.5779648,test_nn
729,0.916,0.5758771,test_nn
730,0.92,0.5737889,test_nn
731,0.924,0.571701,test_nn
732,0.928,0.5696128,test_nn
733,0.932,0.5675253,test_nn
734,0.936,0.5654369,test_nn
735,0.94,0.5633484,test_nn
736,0.944,0.5612603,test_nn
737,0.948,0.5591712,test_nn
738,0.952,0.5570823,test_nn
739,0.956,0.55499226,test_nn
740,0.96,0.5529025,test_nn
741,0.964,0.5508118,test_nn
742,0.968,0.5487207,test_nn
743,0.972,0.5466295,test_nn
744,0.976,0.54453737,test_nn
745,0.98,0.54244435,test_nn
746,0.984,0.5403509,test_nn
747,0.988,0.5382572,test_nn
748,0.992,0.5361622,test_nn
749,0.996,0.5340665,test_nn
750,1.0,0.53196996,test_nn
751,1.004,0.52987295,test_nn
752,1.008,0.52777505,test_nn
753,1.012,0.52567595,test_nn
754,1.016,0.52357626,test_nn
755,1.02,0.5214755,test_nn
756,1.024,0.5193739,test_nn
757,1.028,0.51727116,test_nn
758,1.032,0.5151677,test_nn
759,1.036,0.5130632,test_nn
760,1.04,0.51095736,test_nn
761,1.044,0.5088508,test_nn
762,1.048,0.5067431,test_nn
763,1.052,0.50463444,test_nn
764,1.056,0.5025247,test_nn
765,1.06,0.5004139,test_nn
766,1.064,0.4983018,test_nn
767,1.068,0.49618864,test_nn
768,1.072,0.49407443,test_nn
769,1.076,0.49195936,test_nn
770,1.08,0.48984307,test_nn
771,1.084,0.4877253,test_nn
772,1.088,0.4856063,test_nn
773,1.092,0.48348656,test_nn
774,1.096,0.48136583,test_nn
775,1.1,0.4792436,test_nn
776,1.104,0.47712037,test_nn
777,1.108,0.4749957,test_nn
778,1.112,0.47287035,test_nn
779,1.116,0.47074372,test_nn
780,1.12,0.46861577,test_nn
781,1.124,0.46648702,test_nn
782,1.128,0.46435678,test_nn
783,1.132,0.4622257,test_nn
784,1.136,0.46009338,test_nn
785,1.14,0.45795986,test_nn
786,1.144,0.4558255,test_nn
787,1.148,0.4536897,test_nn
788,1.152,0.4515531,test_nn
789,1.156,0.4494152,test_nn
790,1.16,0.44727623,test_nn
791,1.164,0.44513658,test_nn
792,1.168,0.44299567,test_nn
793,1.172,0.44085374,test_nn
794,1.176,0.438711,test_nn
795,1.18,0.43656725,test_nn
796,1.184,0.43442246,test_nn
797,1.188,0.43227667,test_nn
798,1.192,0.43012953,test_nn
799,1.196,0.42798203,test_nn
800,1.2,0.42583346,test_nn
801,1.204,0.42368394,test_nn
802,1.208,0.4215339,test_nn
803,1.212,0.41938275,test_nn
804,1.216,0.41723096,test_nn
805,1.22,0.41507792,test_nn
806,1.224,0.4129243,test_nn
807,1.228,0.41076988,test_nn
808,1.232,0.40861475,test_nn
809,1.236,0.4064591,test_nn
810,1.24,0.40430254,test_nn
811,1.244,0.4021455,test_nn
812,1.248,0.39998776,test_nn
813,1.252,0.39782906,test_nn
814,1.256,0.39567024,test_nn
815,1.26,0.39351064,test_nn
816,1.264,0.3913503,test_nn
817,1.268,0.3891896,test_nn
818,1.272,0.38702804,test_nn
819,1.276,0.38486603,test_nn
820,1.28,0.3827042,test_nn
821,1.284,0.3805412,test_nn
822,1.288,0.37837833,test_nn
823,1.292,0.37621462,test_nn
824,1.296,0.3740508,test_nn
825,1.3,0.3718868,test_nn
826,1.304,0.36972192,test_nn
827,1.308,0.36755708,test_nn
828,1.312,0.3653919,test_nn
829,1.316,0.36322665,test_nn
830,1.32,0.36106062,test_nn
831,1.324,0.358895,test_nn
832,1.328,0.35672897,test_nn
833,1.332,0.3545624,test_nn
834,1.336,0.35239643,test_nn
835,1.34,0.35022962,test_nn
836,1.344,0.3480633,test_nn
837,1.348,0.3458963,test_nn
838,1.352,0.3437295,test_nn
839,1.356,0.34156248,test_nn
840,1.36,0.3393957,test_nn
841,1.364,0.33722883,test_nn
842,1.368,0.3350619,test_nn
843,1.372,0.33289534,test_nn
844,1.376,0.33072847,test_nn
845,1.38,0.32856187,test_nn
846,1.384,0.3263954,test_nn
847,1.388,0.3242287,test_nn
848,1.392,0.32206267,test_nn
849,1.396,0.3198963,test_nn
850,1.4,0.3177302,test_nn
851,1.404,0.3155645,test_nn
852,1.408,0.31339893,test_nn
853,1.412,0.31123355,test_nn
854,1.416,0.30906835,test_nn
855,1.42,0.30690354,test_nn
856,1.424,0.30473903,test_nn
857,1.428,0.3025748,test_nn
858,1.432,0.30041057,test_nn
859,1.436,0.29824716,test_nn
860,1.44,0.29608354,test_nn
861,1.444,0.29392058,test_nn
862,1.448,0.29175794,test_nn
863,1.452,0.28959554,test_nn
864,1.456,0.2874338,test_nn
865,1.46,0.28527215,test_nn
866,1.464,0.28311124,test_nn
867,1.468,0.2809505,test_nn
868,1.472,0.27879044,test_nn
869,1.476,0.27663067,test_nn
870,1.48,0.2744712,test_nn
871,1.484,0.2723124,test_nn
872,1.488,0.27015433,test_nn
873,1.492,0.2679963,test_nn
874,1.496,0.265839,test_nn
875,1.5,0.26368237,test_nn
876,1.504,0.26152602,test_nn
877,1.508,0.2593702,test_nn
878,1.512,0.25721508,test_nn
879,1.516,0.2550602,test_nn
880,1.52,0.25290638,test_nn
881,1.524,0.2507527,test_nn
882,1.528,0.24859971,test_nn
883,1.532,0.24644735,test_nn
884,1.536,0.24429578,test_nn
885,1.54,0.24214461,test_nn
886,1.544,0.2399939,test_nn
887,1.548,0.23784396,test_nn
888,1.552,0.23569486,test_nn
889,1.556,0.23354591,test_nn
890,1.56,0.23139788,test_nn
891,1.564,0.22925055,test_nn
892,1.568,0.2271038,test_nn
893,1.572,0.2249576,test_nn
894,1.576,0.2228122,test_nn
895,1.58,0.22066745,test_nn
896,1.584,0.21852317,test_nn
897,1.588,0.21637987,test_nn
898,1.592,0.21423694,test_nn
899,1.596,0.21209505,test_nn
900,1.6,0.20995353,test_nn
901,1.604,0.20781316,test_nn
902,1.608,0.20567274,test_nn
903,1.612,0.20353365,test_nn
904,1.616,0.20139506,test_nn
905,1.62,0.19925691,test_nn
906,1.624,0.19711995,test_nn
907,1.628,0.19498341,test_nn
908,1.632,0.19284764,test_nn
909,1.636,0.19071272,test_nn
910,1.64,0.18857831,test_nn
911,1.644,0.18644454,test_nn
912,1.648,0.18431167,test_nn
913,1.652,0.18217963,test_nn
914,1.656,0.18004827,test_nn
915,1.66,0.17791772,test_nn
916,1.664,0.17578775,test_nn
917,1.668,0.17365873,test_nn
918,1.672,0.17153028,test_nn
919,1.676,0.16940263,test_nn
920,1.68,0.16727574,test_nn
921,1.684,0.16514967,test_nn
922,1.688,0.16302437,test_nn
923,1.692,0.16089976,test_nn
924,1.696,0.15877602,test_nn
925,1.7,0.15665287,test_nn
926,1.704,0.15453066,test_nn
927,1.708,0.15240924,test_nn
928,1.712,0.15028852,test_nn
929,1.716,0.14816849,test_nn
930,1.72,0.14604935,test_nn
931,1.724,0.14393124,test_nn
932,1.728,0.14181362,test_nn
933,1.732,0.13969693,test_nn
934,1.736,0.13758105,test_nn
935,1.74,0.13546589,test_nn
936,1.744,0.13335148,test_nn
937,1.748,0.13123837,test_nn
938,1.752,0.12912554,test_nn
939,1.756,0.12701376,test_nn
940,1.76,0.12490282,test_nn
941,1.764,0.122792535,test_nn
942,1.768,0.12068319,test_nn
943,1.772,0.1185748,test_nn
944,1.776,0.11646703,test_nn
945,1.78,0.114360385,test_nn
946,1.784,0.1122546,test_nn
947,1.788,0.11014953,test_nn
948,1.792,0.10804514,test_nn
949,1.796,0.10594166,test_nn
950,1.8,0.10383947,test_nn
951,1.804,0.10173799,test_nn
952,1.808,0.099637106,test_nn
953,1.812,0.097537525,test_nn
954,1.816,0.095438614,test_nn
955,1.82,0.09334076,test_nn
956,1.824,0.09124364,test_nn
957,1.828,0.08914756,test_nn
958,1.832,0.08705242,test_nn
959,1.836,0.08495824,test_nn
960,1.84,0.082865,test_nn
961,1.844,0.080772385,test_nn
962,1.848,0.07868114,test_nn
963,1.852,0.076590665,test_nn
964,1.856,0.074501395,test_nn
965,1.86,0.07241274,test_nn
966,1.864,0.07032535,test_nn
967,1.868,0.068238795,test_nn
968,1.872,0.06615339,test_nn
969,1.876,0.06406866,test_nn
970,1.88,0.061985537,test_nn
971,1.884,0.059903096,test_nn
972,1.888,0.05782183,test_nn
973,1.892,0.05574155,test_nn
974,1.896,0.053662326,test_nn
975,1.9,0.051584244,test_nn
976,1.904,0.049507078,test_nn
977,1.908,0.047431342,test_nn
978,1.912,0.045356322,test_nn
979,1.916,0.0432828,test_nn
980,1.92,0.04121043,test_nn
981,1.924,0.039138436,test_nn
982,1.928,0.037068382,test_nn
983,1.932,0.034999244,test_nn
984,1.936,0.032931607,test_nn
985,1.94,0.030864786,test_nn
986,1.944,0.028799314,test_nn
987,1.948,0.026734918,test_nn
988,1.952,0.024671726,test_nn
989,1.956,0.022610087,test_nn
990,1.96,0.02054955,test_nn
991,1.964,0.018490303,test_nn
992,1.968,0.016432323,test_nn
993,1.972,0.014375815,test_nn
994,1.976,0.0123203145,test_nn
995,1.98,0.010266329,test_nn
996,1.984,0.00821353,test_nn
997,1.988,0.006162267,test_nn
998,1.992,0.004112361,test_nn
999,1.996,0.0020639966,test_nn
1000,2.0,1.6980805e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_600/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 600, "weight_testfn_obs": 600, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 11726, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_10-11-55_970759_24514/artifacts/2024-10-12_10-11-58/fn_2024-10-12_10-11-58/working_dirs/fn_a6a12_00015_15_weight_soln_obs=600_2024-10-12_10-11-58", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_600/diff.csv <==
,X_x,value,name
0,-2.0,2.7570408e-05,diff
1,-1.996,-3.126124e-05,diff
2,-1.992,-8.82647e-05,diff
3,-1.988,-0.00014385069,diff
4,-1.984,-0.00019771326,diff
5,-1.98,-0.0002503628,diff
6,-1.976,-0.00030064955,diff
7,-1.972,-0.00034958776,diff
8,-1.968,-0.00039723888,diff
9,-1.964,-0.0004433412,diff
10,-1.96,-0.00048763305,diff
11,-1.956,-0.0005307421,diff
12,-1.952,-0.0005722549,diff
13,-1.948,-0.0006122999,diff
14,-1.944,-0.0006512031,diff
15,-1.94,-0.0006881319,diff
16,-1.936,-0.00072413683,diff
17,-1.932,-0.00075861067,diff
18,-1.928,-0.000791844,diff
19,-1.924,-0.00082374364,diff
20,-1.92,-0.0008542128,diff
21,-1.916,-0.0008835308,diff
22,-1.912,-0.00091137365,diff
23,-1.908,-0.00093791634,diff
24,-1.904,-0.00096343085,diff
25,-1.9,-0.0009877309,diff
26,-1.896,-0.0010107718,diff
27,-1.892,-0.0010328479,diff
28,-1.888,-0.0010536835,diff
29,-1.884,-0.0010728203,diff
30,-1.88,-0.0010915548,diff
31,-1.876,-0.0011089966,diff
32,-1.872,-0.0011254027,diff
33,-1.868,-0.0011408776,diff
34,-1.864,-0.001155369,diff
35,-1.86,-0.0011684746,diff
36,-1.856,-0.0011808649,diff
37,-1.852,-0.0011920482,diff
38,-1.848,-0.0012026429,diff
39,-1.844,-0.0012118742,diff
40,-1.84,-0.0012203455,diff
41,-1.836,-0.0012279525,diff
42,-1.832,-0.0012348592,diff
43,-1.828,-0.0012406781,diff
44,-1.824,-0.0012454614,diff
45,-1.82,-0.0012498051,diff
46,-1.816,-0.0012531355,diff
47,-1.812,-0.0012557581,diff
48,-1.808,-0.0012577996,diff
49,-1.804,-0.0012590662,diff
50,-1.8,-0.0012591183,diff
51,-1.796,-0.0012588277,diff
52,-1.792,-0.0012582019,diff
53,-1.788,-0.0012565255,diff
54,-1.784,-0.0012539551,diff
55,-1.78,-0.0012511462,diff
56,-1.776,-0.001247637,diff
57,-1.772,-0.0012433976,diff
58,-1.768,-0.0012388229,diff
59,-1.764,-0.0012332052,diff
60,-1.76,-0.001227364,diff
61,-1.756,-0.0012211502,diff
62,-1.752,-0.0012143552,diff
63,-1.748,-0.0012069494,diff
64,-1.744,-0.0011990517,diff
65,-1.74,-0.0011906773,diff
66,-1.736,-0.0011820197,diff
67,-1.732,-0.0011729002,diff
68,-1.728,-0.0011633039,diff
69,-1.724,-0.0011535287,diff
70,-1.72,-0.0011432022,diff
71,-1.716,-0.0011325628,diff
72,-1.712,-0.0011214912,diff
73,-1.708,-0.0011102408,diff
74,-1.704,-0.0010989308,diff
75,-1.7,-0.0010867715,diff
76,-1.696,-0.0010745674,diff
77,-1.692,-0.001062274,diff
78,-1.688,-0.0010497421,diff
79,-1.684,-0.0010365844,diff
80,-1.68,-0.0010237247,diff
81,-1.676,-0.001010716,diff
82,-1.672,-0.0009971857,diff
83,-1.668,-0.0009834468,diff
84,-1.664,-0.00096963346,diff
85,-1.66,-0.000956282,diff
86,-1.656,-0.0009421557,diff
87,-1.652,-0.0009281486,diff
88,-1.648,-0.00091411173,diff
89,-1.644,-0.0008996874,diff
90,-1.64,-0.00088602304,diff
91,-1.636,-0.00087201595,diff
92,-1.632,-0.0008574575,diff
93,-1.628,-0.0008434057,diff
94,-1.624,-0.0008289814,diff
95,-1.62,-0.0008149147,diff
96,-1.616,-0.0008007288,diff
97,-1.612,-0.0007867962,diff
98,-1.608,-0.0007726103,diff
99,-1.604,-0.00075891614,diff
100,-1.6,-0.0007452071,diff
101,-1.596,-0.0007311851,diff
102,-1.592,-0.00071772933,diff
103,-1.588,-0.0007043332,diff
104,-1.584,-0.00069090724,diff
105,-1.58,-0.0006778389,diff
106,-1.576,-0.0006648898,diff
107,-1.572,-0.0006520897,diff
108,-1.568,-0.00063958764,diff
109,-1.564,-0.0006272793,diff
110,-1.56,-0.00061511993,diff
111,-1.556,-0.0006030649,diff
112,-1.552,-0.0005917996,diff
113,-1.548,-0.0005802959,diff
114,-1.544,-0.0005694032,diff
115,-1.54,-0.0005582869,diff
116,-1.536,-0.0005475879,diff
117,-1.532,-0.0005375743,diff
118,-1.528,-0.0005277693,diff
119,-1.524,-0.0005182624,diff
120,-1.52,-0.00050890446,diff
121,-1.516,-0.00049996376,diff
122,-1.512,-0.0004915595,diff
123,-1.508,-0.00048336387,diff
124,-1.504,-0.00047576427,diff
125,-1.5,-0.00046807528,diff
126,-1.496,-0.00046101213,diff
127,-1.492,-0.000454396,diff
128,-1.488,-0.00044831634,diff
129,-1.484,-0.00044229627,diff
130,-1.48,-0.00043699145,diff
131,-1.476,-0.00043213367,diff
132,-1.472,-0.0004273355,diff
133,-1.468,-0.0004235804,diff
134,-1.464,-0.00042003393,diff
135,-1.46,-0.00041684508,diff
136,-1.456,-0.00041398406,diff
137,-1.452,-0.0004117489,diff
138,-1.448,-0.00041016936,diff
139,-1.444,-0.00040888786,diff
140,-1.44,-0.00040829182,diff
141,-1.436,-0.00040769577,diff
142,-1.432,-0.00040838122,diff
143,-1.428,-0.00040891767,diff
144,-1.424,-0.00041028857,diff
145,-1.42,-0.00041225553,diff
146,-1.416,-0.00041428208,diff
147,-1.412,-0.00041666627,diff
148,-1.408,-0.00042057037,diff
149,-1.404,-0.00042420626,diff
150,-1.4,-0.0004287362,diff
151,-1.396,-0.00043341517,diff
152,-1.392,-0.0004390478,diff
153,-1.388,-0.0004452169,diff
154,-1.384,-0.0004517138,diff
155,-1.38,-0.00045886636,diff
156,-1.376,-0.00046625733,diff
157,-1.372,-0.00047442317,diff
158,-1.368,-0.0004836321,diff
159,-1.364,-0.0004927516,diff
160,-1.36,-0.00050243735,diff
161,-1.356,-0.00051283836,diff
162,-1.352,-0.000523746,diff
163,-1.348,-0.0005349219,diff
164,-1.344,-0.000546962,diff
165,-1.34,-0.0005593002,diff
166,-1.336,-0.0005726516,diff
167,-1.332,-0.0005861223,diff
168,-1.328,-0.0006005764,diff
169,-1.324,-0.0006150305,diff
170,-1.32,-0.0006301403,diff
171,-1.316,-0.00064587593,diff
172,-1.312,-0.0006619096,diff
173,-1.308,-0.0006789863,diff
174,-1.304,-0.00069618225,diff
175,-1.3,-0.00071400404,diff
176,-1.296,-0.0007323921,diff
177,-1.292,-0.0007510483,diff
178,-1.288,-0.00077053905,diff
179,-1.284,-0.00079008937,diff
180,-1.28,-0.00081014633,diff
181,-1.276,-0.0008313954,diff
182,-1.272,-0.00085249543,diff
183,-1.268,-0.0008738935,diff
184,-1.264,-0.00089609623,diff
185,-1.26,-0.0009188354,diff
186,-1.256,-0.0009419024,diff
187,-1.252,-0.0009649992,diff
188,-1.248,-0.0009887815,diff
189,-1.244,-0.0010129511,diff
190,-1.24,-0.0010378361,diff
191,-1.236,-0.001063019,diff
192,-1.232,-0.0010886192,diff
193,-1.228,-0.0011143088,diff
194,-1.224,-0.0011403263,diff
195,-1.22,-0.0011671484,diff
196,-1.216,-0.0011940897,diff
197,-1.212,-0.0012211502,diff
198,-1.208,-0.0012489557,diff
199,-1.204,-0.0012766421,diff
200,-1.2,-0.0013049543,diff
201,-1.196,-0.0013332367,diff
202,-1.192,-0.0013618469,diff
203,-1.188,-0.0013909936,diff
204,-1.184,-0.0014201105,diff
205,-1.18,-0.001449436,diff
206,-1.176,-0.0014791787,diff
207,-1.172,-0.001508981,diff
208,-1.168,-0.0015390813,diff
209,-1.164,-0.0015691519,diff
210,-1.16,-0.001599431,diff
211,-1.156,-0.0016302466,diff
212,-1.152,-0.0016608238,diff
213,-1.148,-0.0016912818,diff
214,-1.144,-0.001722008,diff
215,-1.14,-0.0017529726,diff
216,-1.136,-0.0017840564,diff
217,-1.132,-0.0018146932,diff
218,-1.128,-0.0018460155,diff
219,-1.124,-0.0018774867,diff
220,-1.12,-0.0019082725,diff
221,-1.116,-0.0019391775,diff
222,-1.112,-0.001970023,diff
223,-1.108,-0.0020012558,diff
224,-1.104,-0.002031684,diff
225,-1.1,-0.0020627081,diff
226,-1.096,-0.0020935237,diff
227,-1.092,-0.0021238625,diff
228,-1.088,-0.00215438,diff
229,-1.084,-0.0021842122,diff
230,-1.08,-0.0022146702,diff
231,-1.076,-0.0022442937,diff
232,-1.072,-0.0022739172,diff
233,-1.068,-0.0023032725,diff
234,-1.064,-0.0023322105,diff
235,-1.06,-0.0023608804,diff
236,-1.056,-0.002389729,diff
237,-1.052,-0.0024175048,diff
238,-1.048,-0.002445221,diff
239,-1.044,-0.0024725199,diff
240,-1.04,-0.00249964,diff
241,-1.036,-0.0025262237,diff
242,-1.032,-0.0025522113,diff
243,-1.028,-0.0025782585,diff
244,-1.024,-0.0026032329,diff
245,-1.02,-0.002628386,diff
246,-1.016,-0.0026524663,diff
247,-1.012,-0.002676487,diff
248,-1.008,-0.0026994944,diff
249,-1.004,-0.0027223825,diff
250,-1.0,-0.0027443767,diff
251,-0.996,-0.0027657747,diff
252,-0.992,-0.0027868152,diff
253,-0.988,-0.0028070211,diff
254,-0.984,-0.002826631,diff
255,-0.98,-0.0028452873,diff
256,-0.976,-0.002863586,diff
257,-0.972,-0.002881527,diff
258,-0.968,-0.002898097,diff
259,-0.964,-0.0029141307,diff
260,-0.96,-0.0029293299,diff
261,-0.956,-0.002943933,diff
262,-0.952,-0.002957642,diff
263,-0.948,-0.002970457,diff
264,-0.944,-0.0029824972,diff
265,-0.94,-0.002993524,diff
266,-0.936,-0.0030043125,diff
267,-0.932,-0.0030135512,diff
268,-0.928,-0.003021896,diff
269,-0.924,-0.0030297637,diff
270,-0.92,-0.003036499,diff
271,-0.916,-0.0030423999,diff
272,-0.912,-0.0030471087,diff
273,-0.908,-0.0030511618,diff
274,-0.904,-0.003053844,diff
275,-0.9,-0.0030564666,diff
276,-0.896,-0.0030568838,diff
277,-0.892,-0.0030570626,diff
278,-0.888,-0.0030559301,diff
279,-0.884,-0.003054142,diff
280,-0.88,-0.003050983,diff
281,-0.876,-0.0030463934,diff
282,-0.872,-0.0030417442,diff
283,-0.868,-0.0030350685,diff
284,-0.864,-0.003028512,diff
285,-0.86,-0.0030198097,diff
286,-0.856,-0.003010273,diff
287,-0.852,-0.003000021,diff
288,-0.848,-0.0029882789,diff
289,-0.844,-0.002975762,diff
290,-0.84,-0.0029619336,diff
291,-0.836,-0.0029471517,diff
292,-0.832,-0.0029316545,diff
293,-0.828,-0.0029144287,diff
294,-0.824,-0.0028964877,diff
295,-0.82,-0.0028775334,diff
296,-0.816,-0.002857387,diff
297,-0.812,-0.0028360486,diff
298,-0.808,-0.0028138757,diff
299,-0.804,-0.0027909875,diff
300,-0.8,-0.0027662516,diff
301,-0.796,-0.0027404428,diff
302,-0.792,-0.0027144551,diff
303,-0.788,-0.0026870966,diff
304,-0.784,-0.002658546,diff
305,-0.78,-0.0026291609,diff
306,-0.776,-0.0025990605,diff
307,-0.772,-0.0025674105,diff
308,-0.768,-0.0025351048,diff
309,-0.764,-0.0025020242,diff
310,-0.76,-0.0024675727,diff
311,-0.756,-0.002433002,diff
312,-0.752,-0.0023967028,diff
313,-0.748,-0.0023593307,diff
314,-0.744,-0.0023221374,diff
315,-0.74,-0.0022835732,diff
316,-0.736,-0.0022441745,diff
317,-0.732,-0.0022044182,diff
318,-0.728,-0.0021635294,diff
319,-0.724,-0.0021219254,diff
320,-0.72,-0.0020796657,diff
321,-0.716,-0.0020369291,diff
322,-0.712,-0.001993239,diff
323,-0.708,-0.0019492507,diff
324,-0.704,-0.0019043684,diff
325,-0.7,-0.00185889,diff
326,-0.696,-0.0018131733,diff
327,-0.692,-0.0017671585,diff
328,-0.688,-0.0017202497,diff
329,-0.684,-0.00167346,diff
330,-0.68,-0.0016257167,diff
331,-0.676,-0.0015779138,diff
332,-0.672,-0.0015300512,diff
333,-0.668,-0.0014817119,diff
334,-0.664,-0.001432836,diff
335,-0.66,-0.0013842583,diff
336,-0.656,-0.0013356209,diff
337,-0.652,-0.001286447,diff
338,-0.648,-0.001237452,diff
339,-0.644,-0.0011883378,diff
340,-0.64,-0.0011393428,diff
341,-0.636,-0.001090765,diff
342,-0.632,-0.001042068,diff
343,-0.628,-0.0009937286,diff
344,-0.624,-0.0009456873,diff
345,-0.62,-0.00089764595,diff
346,-0.616,-0.0008504391,diff
347,-0.612,-0.0008031726,diff
348,-0.608,-0.00075656176,diff
349,-0.604,-0.00071030855,diff
350,-0.6,-0.0006647706,diff
351,-0.596,-0.0006199479,diff
352,-0.592,-0.0005759597,diff
353,-0.588,-0.0005325079,diff
354,-0.584,-0.0004899502,diff
355,-0.58,-0.00044840574,diff
356,-0.576,-0.00040739775,diff
357,-0.572,-0.00036746264,diff
358,-0.568,-0.00032877922,diff
359,-0.564,-0.0002914071,diff
360,-0.56,-0.00025504827,diff
361,-0.556,-0.00021976233,diff
362,-0.552,-0.0001861453,diff
363,-0.548,-0.0001539588,diff
364,-0.544,-0.00012254715,diff
365,-0.54,-9.36985e-05,diff
366,-0.536,-6.586313e-05,diff
367,-0.532,-3.9577484e-05,diff
368,-0.528,-1.5854836e-05,diff
369,-0.524,6.7949295e-06,diff
370,-0.52,2.7298927e-05,diff
371,-0.516,4.607439e-05,diff
372,-0.512,6.252527e-05,diff
373,-0.508,7.635355e-05,diff
374,-0.504,8.833408e-05,diff
375,-0.5,9.8347664e-05,diff
376,-0.496,0.0001052618,diff
377,-0.492,0.000110030174,diff
378,-0.488,0.00011229515,diff
379,-0.484,0.00011193752,diff
380,-0.48,0.00010871887,diff
381,-0.476,0.00010251999,diff
382,-0.472,9.328127e-05,diff
383,-0.468,8.094311e-05,diff
384,-0.464,6.556511e-05,diff
385,-0.46,4.7147274e-05,diff
386,-0.456,2.5093555e-05,diff
387,-0.452,-5.364418e-07,diff
388,-0.448,-2.9861927e-05,diff
389,-0.444,-6.2704086e-05,diff
390,-0.44,-9.9003315e-05,diff
391,-0.436,-0.0001398325,diff
392,-0.432,-0.0001847744,diff
393,-0.428,-0.00023317337,diff
394,-0.424,-0.00028657913,diff
395,-0.42,-0.00034451485,diff
396,-0.416,-0.0004068017,diff
397,-0.412,-0.0004733801,diff
398,-0.408,-0.0005452633,diff
399,-0.404,-0.0006223321,diff
400,-0.4,-0.0007041693,diff
401,-0.396,-0.0007917285,diff
402,-0.392,-0.00088459253,diff
403,-0.388,-0.0009827614,diff
404,-0.384,-0.0010869503,diff
405,-0.38,-0.0011971593,diff
406,-0.376,-0.0013138056,diff
407,-0.372,-0.0014361143,diff
408,-0.368,-0.0015651584,diff
409,-0.364,-0.001701057,diff
410,-0.36,-0.0018438101,diff
411,-0.356,-0.0019935966,diff
412,-0.352,-0.0021504164,diff
413,-0.348,-0.0023150444,diff
414,-0.344,-0.0024874806,diff
415,-0.34,-0.002667725,diff
416,-0.336,-0.0028555393,diff
417,-0.332,-0.0030525327,diff
418,-0.328,-0.0032577515,diff
419,-0.324,-0.0034720302,diff
420,-0.32,-0.0036955476,diff
421,-0.316,-0.003928542,diff
422,-0.312,-0.0041705966,diff
423,-0.308,-0.0044229627,diff
424,-0.304,-0.0046849847,diff
425,-0.3,-0.0049583316,diff
426,-0.296,-0.005242169,diff
427,-0.292,-0.005536616,diff
428,-0.288,-0.005842626,diff
429,-0.284,-0.0061597824,diff
430,-0.28,-0.006489873,diff
431,-0.276,-0.006831944,diff
432,-0.272,-0.0071865916,diff
433,-0.268,-0.0075539947,diff
434,-0.264,-0.007919133,diff
435,-0.26,-0.008265853,diff
436,-0.256,-0.008594871,diff
437,-0.252,-0.008906126,diff
438,-0.248,-0.009199977,diff
439,-0.244,-0.009477019,diff
440,-0.24,-0.009737313,diff
441,-0.236,-0.00998193,diff
442,-0.232,-0.010210335,diff
443,-0.228,-0.010423541,diff
444,-0.224,-0.010621965,diff
445,-0.22,-0.010805607,diff
446,-0.216,-0.010975122,diff
447,-0.212,-0.011130512,diff
448,-0.208,-0.011273265,diff
449,-0.204,-0.011403084,diff
450,-0.2,-0.011520088,diff
451,-0.196,-0.011625528,diff
452,-0.192,-0.011718869,diff
453,-0.188,-0.0118016,diff
454,-0.184,-0.011872888,diff
455,-0.18,-0.0119344,diff
456,-0.176,-0.011986196,diff
457,-0.172,-0.012028754,diff
458,-0.168,-0.012061715,diff
459,-0.164,-0.012086511,diff
460,-0.16,-0.012103558,diff
461,-0.156,-0.012113094,diff
462,-0.152,-0.012114942,diff
463,-0.148,-0.012110591,diff
464,-0.144,-0.012099564,diff
465,-0.14,-0.012082815,diff
466,-0.136,-0.01206094,diff
467,-0.132,-0.012034059,diff
468,-0.128,-0.012002587,diff
469,-0.124,-0.011967063,diff
470,-0.12,-0.011927843,diff
471,-0.116,-0.011885762,diff
472,-0.112,-0.011840403,diff
473,-0.108,-0.011792719,diff
474,-0.104,-0.011742651,diff
475,-0.1,-0.011691451,diff
476,-0.096,-0.011638045,diff
477,-0.092,-0.011584759,diff
478,-0.088,-0.011529803,diff
479,-0.084,-0.011475444,diff
480,-0.08,-0.011420488,diff
481,-0.076,-0.011366487,diff
482,-0.072,-0.011312962,diff
483,-0.068,-0.011260569,diff
484,-0.064,-0.01120919,diff
485,-0.06,-0.011158943,diff
486,-0.056,-0.011111021,diff
487,-0.052,-0.011064529,diff
488,-0.048,-0.011020899,diff
489,-0.044,-0.010979474,diff
490,-0.04,-0.010940194,diff
491,-0.036,-0.010904193,diff
492,-0.032,-0.010870576,diff
493,-0.028,-0.010840058,diff
494,-0.024,-0.010812879,diff
495,-0.02,-0.010788739,diff
496,-0.016,-0.0107675195,diff
497,-0.012,-0.010750055,diff
498,-0.008,-0.010735869,diff
499,-0.004,-0.010725141,diff
500,0.0,-0.010717392,diff
501,0.004,-0.01071322,diff
502,0.008,-0.010712266,diff
503,0.012,-0.010715127,diff
504,0.016,-0.010720551,diff
505,0.02,-0.010729015,diff
506,0.024,-0.010741055,diff
507,0.028,-0.01075536,diff
508,0.032,-0.010772467,diff
509,0.036,-0.010792077,diff
510,0.04,-0.010814071,diff
511,0.044,-0.010838389,diff
512,0.048,-0.010864437,diff
513,0.052,-0.01089251,diff
514,0.056,-0.010922015,diff
515,0.06,-0.01095283,diff
516,0.064,-0.010983944,diff
517,0.068,-0.01101613,diff
518,0.072,-0.011048913,diff
519,0.076,-0.011081338,diff
520,0.08,-0.011113763,diff
521,0.084,-0.011146069,diff
522,0.088,-0.011176884,diff
523,0.092,-0.011206508,diff
524,0.096,-0.0112351775,diff
525,0.1,-0.011260748,diff
526,0.104,-0.011285305,diff
527,0.108,-0.011306584,diff
528,0.112,-0.011324465,diff
529,0.116,-0.011339307,diff
530,0.12,-0.011350453,diff
531,0.124,-0.011357307,diff
532,0.128,-0.011359692,diff
533,0.132,-0.01135695,diff
534,0.136,-0.011349499,diff
535,0.14,-0.011335611,diff
536,0.144,-0.011315942,diff
537,0.148,-0.011289775,diff
538,0.152,-0.011256993,diff
539,0.156,-0.01121676,diff
540,0.16,-0.011169136,diff
541,0.164,-0.011113226,diff
542,0.168,-0.011048794,diff
543,0.172,-0.010975778,diff
544,0.176,-0.010894239,diff
545,0.18,-0.010802627,diff
546,0.184,-0.010701537,diff
547,0.188,-0.010590196,diff
548,0.192,-0.010468066,diff
549,0.196,-0.010335565,diff
550,0.2,-0.010192096,diff
551,0.204,-0.010036886,diff
552,0.208,-0.009869814,diff
553,0.212,-0.009691,diff
554,0.216,-0.009499192,diff
555,0.22,-0.0092948675,diff
556,0.224,-0.009077847,diff
557,0.228,-0.008847117,diff
558,0.232,-0.008603156,diff
559,0.236,-0.008345485,diff
560,0.24,-0.008072972,diff
561,0.244,-0.0077860355,diff
562,0.248,-0.007484436,diff
563,0.252,-0.0071685314,diff
564,0.256,-0.0068366528,diff
565,0.26,-0.0064899325,diff
566,0.264,-0.0061269403,diff
567,0.268,-0.005748272,diff
568,0.272,-0.005369425,diff
569,0.276,-0.005006671,diff
570,0.28,-0.00465852,diff
571,0.284,-0.0043253303,diff
572,0.288,-0.004007399,diff
573,0.292,-0.0037035346,diff
574,0.296,-0.0034143329,diff
575,0.3,-0.0031388998,diff
576,0.304,-0.0028769374,diff
577,0.308,-0.00262928,diff
578,0.312,-0.0023944378,diff
579,0.316,-0.0021722317,diff
580,0.32,-0.001963377,diff
581,0.324,-0.0017669797,diff
582,0.328,-0.0015827417,diff
583,0.332,-0.0014105439,diff
584,0.336,-0.0012499094,diff
585,0.34,-0.0011008382,diff
586,0.344,-0.0009627938,diff
587,0.348,-0.00083619356,diff
588,0.352,-0.0007200837,diff
589,0.356,-0.0006144643,diff
590,0.36,-0.0005186796,diff
591,0.364,-0.00043314695,diff
592,0.368,-0.0003566742,diff
593,0.372,-0.00028967857,diff
594,0.376,-0.0002322793,diff
595,0.38,-0.00018310547,diff
596,0.384,-0.00014173985,diff
597,0.388,-0.0001090765,diff
598,0.392,-8.428097e-05,diff
599,0.396,-6.7174435e-05,diff
600,0.4,-5.6505203e-05,diff
601,0.404,-5.3286552e-05,diff
602,0.408,-5.6624413e-05,diff
603,0.412,-6.657839e-05,diff
604,0.416,-8.195639e-05,diff
605,0.42,-0.00010359287,diff
606,0.424,-0.00013011694,diff
607,0.428,-0.00016200542,diff
608,0.432,-0.00019812584,diff
609,0.436,-0.00023931265,diff
610,0.44,-0.00028425455,diff
611,0.444,-0.00033289194,diff
612,0.448,-0.0003861785,diff
613,0.452,-0.00044173002,diff
614,0.456,-0.0005004406,diff
615,0.46,-0.0005617142,diff
616,0.464,-0.00062549114,diff
617,0.468,-0.0006916523,diff
618,0.472,-0.0007594228,diff
619,0.476,-0.0008288026,diff
620,0.48,-0.0008993149,diff
621,0.484,-0.0009712577,diff
622,0.488,-0.0010439157,diff
623,0.492,-0.001116991,diff
624,0.496,-0.0011905432,diff
625,0.5,-0.0012636185,diff
626,0.504,-0.0013372898,diff
627,0.508,-0.0014100671,diff
628,0.512,-0.0014821887,diff
629,0.516,-0.0015538931,diff
630,0.52,-0.0016245842,diff
631,0.524,-0.0016937852,diff
632,0.528,-0.0017625093,diff
633,0.532,-0.0018290281,diff
634,0.536,-0.0018940568,diff
635,0.54,-0.001957357,diff
636,0.544,-0.0020182729,diff
637,0.548,-0.0020772815,diff
638,0.552,-0.0021339655,diff
639,0.556,-0.0021888614,diff
640,0.56,-0.0022411346,diff
641,0.564,-0.0022906065,diff
642,0.568,-0.002337575,diff
643,0.572,-0.0023815632,diff
644,0.576,-0.0024228692,diff
645,0.58,-0.002461493,diff
646,0.584,-0.002497077,diff
647,0.588,-0.0025297403,diff
648,0.592,-0.0025599003,diff
649,0.596,-0.0025863647,diff
650,0.6,-0.0026102066,diff
651,0.604,-0.0026311278,diff
652,0.608,-0.0026487708,diff
653,0.612,-0.0026629567,diff
654,0.616,-0.0026746392,diff
655,0.62,-0.0026830435,diff
656,0.624,-0.0026879907,diff
657,0.628,-0.0026904345,diff
658,0.632,-0.0026899576,diff
659,0.636,-0.0026863217,diff
660,0.64,-0.0026800036,diff
661,0.644,-0.002670467,diff
662,0.648,-0.0026581287,diff
663,0.652,-0.002643168,diff
664,0.656,-0.0026258826,diff
665,0.66,-0.002605915,diff
666,0.664,-0.0025827289,diff
667,0.668,-0.002557516,diff
668,0.672,-0.0025295615,diff
669,0.676,-0.0024998188,diff
670,0.68,-0.002467215,diff
671,0.684,-0.0024326444,diff
672,0.688,-0.0023962855,diff
673,0.692,-0.002357006,diff
674,0.696,-0.0023167133,diff
675,0.7,-0.0022740364,diff
676,0.704,-0.0022297502,diff
677,0.708,-0.0021838546,diff
678,0.712,-0.0021364093,diff
679,0.716,-0.0020872355,diff
680,0.72,-0.0020368695,diff
681,0.724,-0.0019859076,diff
682,0.728,-0.0019328594,diff
683,0.732,-0.0018792152,diff
684,0.736,-0.0018236637,diff
685,0.74,-0.0017681122,diff
686,0.744,-0.0017113686,diff
687,0.748,-0.0016539097,diff
688,0.752,-0.001595974,diff
689,0.756,-0.0015375018,diff
690,0.76,-0.0014781356,diff
691,0.764,-0.0014190674,diff
692,0.768,-0.0013590455,diff
693,0.772,-0.001299262,diff
694,0.776,-0.0012389421,diff
695,0.78,-0.0011789203,diff
696,0.784,-0.0011188388,diff
697,0.788,-0.0010591149,diff
698,0.792,-0.0009991527,diff
699,0.796,-0.000939548,diff
700,0.8,-0.0008805394,diff
701,0.804,-0.00082212687,diff
702,0.808,-0.0007636547,diff
703,0.812,-0.0007059574,diff
704,0.816,-0.00064891577,diff
705,0.82,-0.0005927682,diff
706,0.824,-0.0005367398,diff
707,0.828,-0.00048208237,diff
708,0.832,-0.00042772293,diff
709,0.836,-0.0003748536,diff
710,0.84,-0.00032252073,diff
711,0.844,-0.00027161837,diff
712,0.848,-0.00022155046,diff
713,0.852,-0.00017237663,diff
714,0.856,-0.0001244545,diff
715,0.86,-7.772446e-05,diff
716,0.864,-3.2186508e-05,diff
717,0.868,1.2278557e-05,diff
718,0.872,5.4597855e-05,diff
719,0.876,9.638071e-05,diff
720,0.88,0.00013643503,diff
721,0.884,0.00017601252,diff
722,0.888,0.0002129674,diff
723,0.892,0.0002490282,diff
724,0.896,0.00028383732,diff
725,0.9,0.0003170371,diff
726,0.904,0.00034856796,diff
727,0.908,0.0003787279,diff
728,0.912,0.00040781498,diff
729,0.916,0.0004349947,diff
730,0.92,0.0004606247,diff
731,0.924,0.0004849434,diff
732,0.928,0.00050729513,diff
733,0.932,0.00052827597,diff
734,0.936,0.0005480647,diff
735,0.94,0.0005661845,diff
736,0.944,0.0005826354,diff
737,0.948,0.00059729815,diff
738,0.952,0.0006109476,diff
739,0.956,0.00062286854,diff
740,0.96,0.0006328225,diff
741,0.964,0.0006417632,diff
742,0.968,0.0006489754,diff
743,0.972,0.0006548166,diff
744,0.976,0.0006593466,diff
745,0.98,0.0006623864,diff
746,0.984,0.0006632805,diff
747,0.988,0.0006637573,diff
748,0.992,0.000662446,diff
749,0.996,0.000659585,diff
750,1.0,0.00065505505,diff
751,1.004,0.0006494522,diff
752,1.008,0.0006426573,diff
753,1.012,0.00063443184,diff
754,1.016,0.0006248951,diff
755,1.02,0.00061422586,diff
756,1.024,0.00060236454,diff
757,1.028,0.0005891323,diff
758,1.032,0.0005749464,diff
759,1.036,0.00055909157,diff
760,1.04,0.00054228306,diff
761,1.044,0.0005247593,diff
762,1.048,0.0005056262,diff
763,1.052,0.00048601627,diff
764,1.056,0.00046497583,diff
765,1.06,0.00044292212,diff
766,1.064,0.00042027235,diff
767,1.068,0.00039634109,diff
768,1.072,0.00037139654,diff
769,1.076,0.00034588575,diff
770,1.08,0.0003195703,diff
771,1.084,0.00029248,diff
772,1.088,0.00026404858,diff
773,1.092,0.00023549795,diff
774,1.096,0.00020623207,diff
775,1.1,0.00017616153,diff
776,1.104,0.00014534593,diff
777,1.108,0.000113874674,diff
778,1.112,8.1926584e-05,diff
779,1.116,4.9471855e-05,diff
780,1.12,1.6182661e-05,diff
781,1.124,-1.7046928e-05,diff
782,1.128,-5.1021576e-05,diff
783,1.132,-8.5145235e-05,diff
784,1.136,-0.000119775534,diff
785,1.14,-0.00015497208,diff
786,1.144,-0.00019022822,diff
787,1.148,-0.00022596121,diff
788,1.152,-0.000261724,diff
789,1.156,-0.00029796362,diff
790,1.16,-0.00033390522,diff
791,1.164,-0.0003708601,diff
792,1.168,-0.0004068911,diff
793,1.172,-0.00044354796,diff
794,1.176,-0.00048017502,diff
795,1.18,-0.0005171895,diff
796,1.184,-0.00055351853,diff
797,1.188,-0.000590086,diff
798,1.192,-0.0006265342,diff
799,1.196,-0.00066304207,diff
800,1.2,-0.0006993413,diff
801,1.204,-0.0007353425,diff
802,1.208,-0.0007712841,diff
803,1.212,-0.0008072555,diff
804,1.216,-0.0008427501,diff
805,1.22,-0.000878036,diff
806,1.224,-0.0009125173,diff
807,1.228,-0.00094759464,diff
808,1.232,-0.0009819269,diff
809,1.236,-0.0010156333,diff
810,1.24,-0.0010492504,diff
811,1.244,-0.0010825396,diff
812,1.248,-0.0011146665,diff
813,1.252,-0.0011467934,diff
814,1.256,-0.0011781454,diff
815,1.26,-0.0012093484,diff
816,1.264,-0.0012399852,diff
817,1.268,-0.0012701154,diff
818,1.272,-0.0012992322,diff
819,1.276,-0.0013280213,diff
820,1.28,-0.0013560653,diff
821,1.284,-0.001383245,diff
822,1.288,-0.0014102161,diff
823,1.292,-0.0014366806,diff
824,1.296,-0.0014614761,diff
825,1.3,-0.001486063,diff
826,1.304,-0.0015097857,diff
827,1.308,-0.0015330613,diff
828,1.312,-0.0015552938,diff
829,1.316,-0.0015768409,diff
830,1.32,-0.0015974045,diff
831,1.324,-0.0016174912,diff
832,1.328,-0.0016366243,diff
833,1.332,-0.0016545355,diff
834,1.336,-0.0016716719,diff
835,1.34,-0.0016880035,diff
836,1.344,-0.0017036498,diff
837,1.348,-0.0017179847,diff
838,1.352,-0.0017320216,diff
839,1.356,-0.0017446876,diff
840,1.36,-0.0017565489,diff
841,1.364,-0.0017671585,diff
842,1.368,-0.0017768145,diff
843,1.372,-0.0017858148,diff
844,1.376,-0.0017937422,diff
845,1.38,-0.0018005967,diff
846,1.384,-0.001806438,diff
847,1.388,-0.0018115342,diff
848,1.392,-0.0018154681,diff
849,1.396,-0.0018183887,diff
850,1.4,-0.001820296,diff
851,1.404,-0.0018212199,diff
852,1.408,-0.0018213391,diff
853,1.412,-0.0018196404,diff
854,1.416,-0.0018175542,diff
855,1.42,-0.0018145442,diff
856,1.424,-0.0018104017,diff
857,1.428,-0.0018053353,diff
858,1.432,-0.0017989278,diff
859,1.436,-0.0017912984,diff
860,1.44,-0.0017831922,diff
861,1.444,-0.0017739534,diff
862,1.448,-0.001763463,diff
863,1.452,-0.0017519295,diff
864,1.456,-0.0017397106,diff
865,1.46,-0.0017264187,diff
866,1.464,-0.0017118156,diff
867,1.468,-0.0016964376,diff
868,1.472,-0.0016801059,diff
869,1.476,-0.001662761,diff
870,1.48,-0.0016447604,diff
871,1.484,-0.0016252995,diff
872,1.488,-0.0016049445,diff
873,1.492,-0.0015838742,diff
874,1.496,-0.0015617311,diff
875,1.5,-0.0015384257,diff
876,1.504,-0.0015143752,diff
877,1.508,-0.0014893413,diff
878,1.512,-0.0014636517,diff
879,1.516,-0.0014366508,diff
880,1.52,-0.0014094412,diff
881,1.524,-0.0013809502,diff
882,1.528,-0.0013517737,diff
883,1.532,-0.0013210326,diff
884,1.536,-0.0012902021,diff
885,1.54,-0.0012586117,diff
886,1.544,-0.0012258291,diff
887,1.548,-0.0011928678,diff
888,1.552,-0.0011585206,diff
889,1.556,-0.0011235923,diff
890,1.56,-0.0010880232,diff
891,1.564,-0.0010519177,diff
892,1.568,-0.0010149628,diff
893,1.572,-0.0009773523,diff
894,1.576,-0.00093859434,diff
895,1.58,-0.00090007484,diff
896,1.584,-0.00086042285,diff
897,1.588,-0.00082053244,diff
898,1.592,-0.0007799417,diff
899,1.596,-0.00073859096,diff
900,1.6,-0.0006969571,diff
901,1.604,-0.0006548017,diff
902,1.608,-0.000612244,diff
903,1.612,-0.00056917965,diff
904,1.616,-0.00052568316,diff
905,1.62,-0.00048175454,diff
906,1.624,-0.0004376471,diff
907,1.628,-0.0003927052,diff
908,1.632,-0.00034797192,diff
909,1.636,-0.0003026724,diff
910,1.64,-0.00025737286,diff
911,1.644,-0.00021192431,diff
912,1.648,-0.00016613305,diff
913,1.652,-0.00011999905,diff
914,1.656,-7.379055e-05,diff
915,1.66,-2.7686357e-05,diff
916,1.664,1.899898e-05,diff
917,1.668,6.5013766e-05,diff
918,1.672,0.00011198223,diff
919,1.676,0.0001578033,diff
920,1.68,0.00020417571,diff
921,1.684,0.00025063753,diff
922,1.688,0.00029675663,diff
923,1.692,0.00034286082,diff
924,1.696,0.00038838387,diff
925,1.7,0.00043432415,diff
926,1.704,0.00047951937,diff
927,1.708,0.0005245358,diff
928,1.712,0.00056922436,diff
929,1.716,0.0006133318,diff
930,1.72,0.0006573796,diff
931,1.724,0.0007009804,diff
932,1.728,0.00074388087,diff
933,1.732,0.0007864684,diff
934,1.736,0.00082817674,diff
935,1.74,0.000869751,diff
936,1.744,0.00091035664,diff
937,1.748,0.00095024705,diff
938,1.752,0.000989601,diff
939,1.756,0.0010280013,diff
940,1.76,0.0010658801,diff
941,1.764,0.0011024028,diff
942,1.768,0.0011383742,diff
943,1.772,0.0011735708,diff
944,1.776,0.001207374,diff
945,1.78,0.001240693,diff
946,1.784,0.0012727901,diff
947,1.788,0.0013033748,diff
948,1.792,0.0013332888,diff
949,1.796,0.0013616234,diff
950,1.8,0.001389131,diff
951,1.804,0.0014148727,diff
952,1.808,0.0014396235,diff
953,1.812,0.0014630556,diff
954,1.816,0.00148464,diff
955,1.82,0.0015049577,diff
956,1.824,0.0015236661,diff
957,1.828,0.0015406534,diff
958,1.832,0.001556322,diff
959,1.836,0.0015703142,diff
960,1.84,0.0015823096,diff
961,1.844,0.0015926585,diff
962,1.848,0.0016014725,diff
963,1.852,0.0016082823,diff
964,1.856,0.0016125664,diff
965,1.86,0.0016155168,diff
966,1.864,0.0016163364,diff
967,1.868,0.0016146451,diff
968,1.872,0.0016112253,diff
969,1.876,0.001605399,diff
970,1.88,0.0015974119,diff
971,1.884,0.0015870892,diff
972,1.888,0.0015744157,diff
973,1.892,0.0015595406,diff
974,1.896,0.0015414916,diff
975,1.9,0.001521714,diff
976,1.904,0.0014987327,diff
977,1.908,0.0014734007,diff
978,1.912,0.0014453866,diff
979,1.916,0.0014142245,diff
980,1.92,0.0013808608,diff
981,1.924,0.0013443753,diff
982,1.928,0.0013046637,diff
983,1.932,0.0012623183,diff
984,1.936,0.0012166426,diff
985,1.94,0.001168225,diff
986,1.944,0.0011163596,diff
987,1.948,0.0010609999,diff
988,1.952,0.0010027923,diff
989,1.956,0.0009411052,diff
990,1.96,0.0008759964,diff
991,1.964,0.0008072164,diff
992,1.968,0.0007349197,diff
993,1.972,0.000659178,diff
994,1.976,0.00057973526,diff
995,1.98,0.00049639586,diff
996,1.984,0.00040956587,diff
997,1.988,0.0003184718,diff
998,1.992,0.00022398541,diff
999,1.996,0.00012509804,diff
1000,2.0,2.2027176e-05,diff


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_600/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_600/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_600/sol_nn.csv <==
,X_x,value,name
0,-2.0,2.7570408e-05,sol_nn
1,-1.996,0.0021123048,sol_nn
2,-1.992,0.004198931,sol_nn
3,-1.988,0.006286911,sol_nn
4,-1.984,0.008376678,sol_nn
5,-1.98,0.0104675945,sol_nn
6,-1.976,0.012560938,sol_nn
7,-1.972,0.014655566,sol_nn
8,-1.968,0.016751481,sol_nn
9,-1.964,0.018849008,sol_nn
10,-1.96,0.020948282,sol_nn
11,-1.956,0.023048803,sol_nn
12,-1.952,0.025150856,sol_nn
13,-1.948,0.02725444,sol_nn
14,-1.944,0.029359104,sol_nn
15,-1.94,0.03146574,sol_nn
16,-1.936,0.033573367,sol_nn
17,-1.932,0.03568246,sol_nn
18,-1.928,0.037792854,sol_nn
19,-1.924,0.03990452,sol_nn
20,-1.92,0.04201768,sol_nn
21,-1.916,0.04413193,sol_nn
22,-1.912,0.046247717,sol_nn
23,-1.908,0.04836474,sol_nn
24,-1.904,0.05048279,sol_nn
25,-1.9,0.05260212,sol_nn
26,-1.896,0.054722644,sol_nn
27,-1.892,0.0568442,sol_nn
28,-1.888,0.05896693,sol_nn
29,-1.884,0.061091423,sol_nn
30,-1.88,0.063216254,sol_nn
31,-1.876,0.06534238,sol_nn
32,-1.872,0.067469604,sol_nn
33,-1.868,0.06959769,sol_nn
34,-1.864,0.07172683,sol_nn
35,-1.86,0.07385729,sol_nn
36,-1.856,0.07598853,sol_nn
37,-1.852,0.07812092,sol_nn
38,-1.848,0.080253884,sol_nn
39,-1.844,0.08238828,sol_nn
40,-1.84,0.08452338,sol_nn
41,-1.836,0.0866594,sol_nn
42,-1.832,0.088796064,sol_nn
43,-1.828,0.090933874,sol_nn
44,-1.824,0.09307265,sol_nn
45,-1.82,0.09521188,sol_nn
46,-1.816,0.09735218,sol_nn
47,-1.812,0.099493116,sol_nn
48,-1.808,0.10163471,sol_nn
49,-1.804,0.103777006,sol_nn
50,-1.8,0.10592058,sol_nn
51,-1.796,0.10806444,sol_nn
52,-1.792,0.11020863,sol_nn
53,-1.788,0.112353936,sol_nn
54,-1.784,0.114500076,sol_nn
55,-1.78,0.11664651,sol_nn
56,-1.776,0.11879359,sol_nn
57,-1.772,0.12094146,sol_nn
58,-1.768,0.1230896,sol_nn
59,-1.764,0.12523878,sol_nn
60,-1.76,0.12738825,sol_nn
61,-1.756,0.12953803,sol_nn
62,-1.752,0.13168846,sol_nn
63,-1.748,0.13383943,sol_nn
64,-1.744,0.13599096,sol_nn
65,-1.74,0.1381429,sol_nn
66,-1.736,0.1402952,sol_nn
67,-1.732,0.14244787,sol_nn
68,-1.728,0.14460103,sol_nn
69,-1.724,0.14675444,sol_nn
70,-1.72,0.14890833,sol_nn
71,-1.716,0.1510626,sol_nn
72,-1.712,0.15321724,sol_nn
73,-1.708,0.15537211,sol_nn
74,-1.704,0.157527,sol_nn
75,-1.7,0.15968272,sol_nn
76,-1.696,0.16183855,sol_nn
77,-1.692,0.16399442,sol_nn
78,-1.688,0.16615057,sol_nn
79,-1.684,0.1683073,sol_nn
80,-1.68,0.17046379,sol_nn
81,-1.676,0.17262036,sol_nn
82,-1.672,0.17477746,sol_nn
83,-1.668,0.17693482,sol_nn
84,-1.664,0.17909221,sol_nn
85,-1.66,0.18124919,sol_nn
86,-1.656,0.18340687,sol_nn
87,-1.652,0.18556452,sol_nn
88,-1.648,0.18772212,sol_nn
89,-1.644,0.1898801,sol_nn
90,-1.64,0.1920374,sol_nn
91,-1.636,0.19419497,sol_nn
92,-1.632,0.19635317,sol_nn
93,-1.628,0.19851078,sol_nn
94,-1.624,0.20066884,sol_nn
95,-1.62,0.20282647,sol_nn
96,-1.616,0.20498422,sol_nn
97,-1.612,0.20714179,sol_nn
98,-1.608,0.20929953,sol_nn
99,-1.604,0.21145687,sol_nn
100,-1.6,0.21361414,sol_nn
101,-1.596,0.2157718,sol_nn
102,-1.592,0.21792881,sol_nn
103,-1.588,0.22008577,sol_nn
104,-1.584,0.22224283,sol_nn
105,-1.58,0.22439946,sol_nn
106,-1.576,0.22655603,sol_nn
107,-1.572,0.22871241,sol_nn
108,-1.568,0.23086853,sol_nn
109,-1.564,0.23302442,sol_nn
110,-1.56,0.2351802,sol_nn
111,-1.556,0.23733582,sol_nn
112,-1.552,0.23949066,sol_nn
113,-1.548,0.24164578,sol_nn
114,-1.544,0.24380025,sol_nn
115,-1.54,0.24595499,sol_nn
116,-1.536,0.24810925,sol_nn
117,-1.532,0.2502629,sol_nn
118,-1.528,0.25241628,sol_nn
119,-1.524,0.25456935,sol_nn
120,-1.52,0.25672233,sol_nn
121,-1.516,0.25887483,sol_nn
122,-1.512,0.26102686,sol_nn
123,-1.508,0.26317865,sol_nn
124,-1.504,0.26532987,sol_nn
125,-1.5,0.26748112,sol_nn
126,-1.496,0.26963174,sol_nn
127,-1.492,0.27178198,sol_nn
128,-1.488,0.27393165,sol_nn
129,-1.484,0.2760813,sol_nn
130,-1.48,0.27823016,sol_nn
131,-1.476,0.28037864,sol_nn
132,-1.472,0.282527,sol_nn
133,-1.468,0.28467435,sol_nn
134,-1.464,0.2868215,sol_nn
135,-1.46,0.28896827,sol_nn
136,-1.456,0.29111475,sol_nn
137,-1.452,0.29326054,sol_nn
138,-1.448,0.29540578,sol_nn
139,-1.444,0.29755062,sol_nn
140,-1.44,0.29969478,sol_nn
141,-1.436,0.301839,sol_nn
142,-1.432,0.30398187,sol_nn
143,-1.428,0.306125,sol_nn
144,-1.424,0.30826718,sol_nn
145,-1.42,0.31040883,sol_nn
146,-1.416,0.31255037,sol_nn
147,-1.412,0.3146916,sol_nn
148,-1.408,0.3168313,sol_nn
149,-1.404,0.31897122,sol_nn
150,-1.4,0.3211103,sol_nn
151,-1.396,0.3232492,sol_nn
152,-1.392,0.32538718,sol_nn
153,-1.388,0.3275246,sol_nn
154,-1.384,0.32966173,sol_nn
155,-1.38,0.33179814,sol_nn
156,-1.376,0.3339343,sol_nn
157,-1.372,0.33606976,sol_nn
158,-1.368,0.33820415,sol_nn
159,-1.364,0.34033865,sol_nn
160,-1.36,0.34247252,sol_nn
161,-1.356,0.34460574,sol_nn
162,-1.352,0.3467384,sol_nn
163,-1.348,0.3488708,sol_nn
164,-1.344,0.3510024,sol_nn
165,-1.34,0.35313362,sol_nn
166,-1.336,0.3552639,sol_nn
167,-1.332,0.35739398,sol_nn
168,-1.328,0.35952318,sol_nn
169,-1.324,0.36165228,sol_nn
170,-1.32,0.36378074,sol_nn
171,-1.316,0.36590862,sol_nn
172,-1.312,0.36803615,sol_nn
173,-1.308,0.37016273,sol_nn
174,-1.304,0.3722891,sol_nn
175,-1.3,0.3744149,sol_nn
176,-1.296,0.37654006,sol_nn
177,-1.292,0.37866497,sol_nn
178,-1.288,0.38078913,sol_nn
179,-1.284,0.38291314,sol_nn
180,-1.28,0.3850367,sol_nn
181,-1.276,0.38715902,sol_nn
182,-1.272,0.38928154,sol_nn
183,-1.268,0.39140373,sol_nn
184,-1.264,0.3935251,sol_nn
185,-1.26,0.39564598,sol_nn
186,-1.256,0.39776647,sol_nn
187,-1.252,0.399887,sol_nn
188,-1.248,0.4020068,sol_nn
189,-1.244,0.40412626,sol_nn
190,-1.24,0.40624493,sol_nn
191,-1.236,0.40836337,sol_nn
192,-1.232,0.41048133,sol_nn
193,-1.228,0.41259924,sol_nn
194,-1.224,0.41471684,sol_nn
195,-1.22,0.41683358,sol_nn
196,-1.216,0.41895026,sol_nn
197,-1.212,0.42106676,sol_nn
198,-1.208,0.4231826,sol_nn
199,-1.204,0.42529848,sol_nn
200,-1.2,0.42741373,sol_nn
201,-1.196,0.42952907,sol_nn
202,-1.192,0.43164402,sol_nn
203,-1.188,0.43375853,sol_nn
204,-1.184,0.43587297,sol_nn
205,-1.18,0.43798727,sol_nn
206,-1.176,0.4401011,sol_nn
207,-1.172,0.44221485,sol_nn
208,-1.168,0.4443284,sol_nn
209,-1.164,0.4464419,sol_nn
210,-1.16,0.44855523,sol_nn
211,-1.156,0.45066798,sol_nn
212,-1.152,0.45278102,sol_nn
213,-1.148,0.45489416,sol_nn
214,-1.144,0.457007,sol_nn
215,-1.14,0.45911965,sol_nn
216,-1.136,0.46123213,sol_nn
217,-1.132,0.4633451,sol_nn
218,-1.128,0.46545738,sol_nn
219,-1.124,0.46756953,sol_nn
220,-1.12,0.4696823,sol_nn
221,-1.116,0.47179496,sol_nn
222,-1.112,0.47390774,sol_nn
223,-1.108,0.4760201,sol_nn
224,-1.104,0.4781333,sol_nn
225,-1.1,0.48024583,sol_nn
226,-1.096,0.48235863,sol_nn
227,-1.092,0.48447186,sol_nn
228,-1.088,0.48658493,sol_nn
229,-1.084,0.48869872,sol_nn
230,-1.08,0.49081182,sol_nn
231,-1.076,0.49292582,sol_nn
232,-1.072,0.49503976,sol_nn
233,-1.068,0.49715406,sol_nn
234,-1.064,0.49926865,sol_nn
235,-1.06,0.50138366,sol_nn
236,-1.056,0.5034984,sol_nn
237,-1.052,0.50561416,sol_nn
238,-1.048,0.50773007,sol_nn
239,-1.044,0.5098463,sol_nn
240,-1.04,0.51196283,sol_nn
241,-1.036,0.5140798,sol_nn
242,-1.032,0.51619744,sol_nn
243,-1.028,0.51831496,sol_nn
244,-1.024,0.52043355,sol_nn
245,-1.02,0.5225521,sol_nn
246,-1.016,0.52467155,sol_nn
247,-1.012,0.52679116,sol_nn
248,-1.008,0.5289117,sol_nn
249,-1.004,0.53103244,sol_nn
250,-1.0,0.533154,sol_nn
251,-0.996,0.5352762,sol_nn
252,-0.992,0.53739876,sol_nn
253,-0.988,0.5395222,sol_nn
254,-0.984,0.5416461,sol_nn
255,-0.98,0.543771,sol_nn
256,-0.976,0.54589635,sol_nn
257,-0.972,0.54802203,sol_nn
258,-0.968,0.5501491,sol_nn
259,-0.964,0.5522766,sol_nn
260,-0.96,0.554405,sol_nn
261,-0.956,0.556534,sol_nn
262,-0.952,0.55866385,sol_nn
263,-0.948,0.56079465,sol_nn
264,-0.944,0.5629262,sol_nn
265,-0.94,0.5650587,sol_nn
266,-0.936,0.5671916,sol_nn
267,-0.932,0.569326,sol_nn
268,-0.928,0.5714612,sol_nn
269,-0.924,0.5735969,sol_nn
270,-0.92,0.5757337,sol_nn
271,-0.916,0.57787144,sol_nn
272,-0.912,0.58001035,sol_nn
273,-0.908,0.58214986,sol_nn
274,-0.904,0.58429074,sol_nn
275,-0.9,0.5864318,sol_nn
276,-0.896,0.58857495,sol_nn
277,-0.892,0.5907184,sol_nn
278,-0.888,0.5928631,sol_nn
279,-0.884,0.59500843,sol_nn
280,-0.88,0.5971552,sol_nn
281,-0.876,0.5993034,sol_nn
282,-0.872,0.60145164,sol_nn
283,-0.868,0.6036019,sol_nn
284,-0.864,0.605752,sol_nn
285,-0.86,0.6079043,sol_nn
286,-0.856,0.61005753,sol_nn
287,-0.852,0.61221135,sol_nn
288,-0.848,0.61436665,sol_nn
289,-0.844,0.6165228,sol_nn
290,-0.84,0.61868024,sol_nn
291,-0.836,0.6208386,sol_nn
292,-0.832,0.62299764,sol_nn
293,-0.828,0.6251584,sol_nn
294,-0.824,0.62732,sol_nn
295,-0.82,0.6294826,sol_nn
296,-0.816,0.63164634,sol_nn
297,-0.812,0.63381124,sol_nn
298,-0.808,0.63597697,sol_nn
299,-0.804,0.6381435,sol_nn
300,-0.8,0.64031184,sol_nn
301,-0.796,0.6424812,sol_nn
302,-0.792,0.64465076,sol_nn
303,-0.788,0.64682174,sol_nn
304,-0.784,0.6489939,sol_nn
305,-0.78,0.6511669,sol_nn
306,-0.776,0.6533406,sol_nn
307,-0.772,0.6555158,sol_nn
308,-0.768,0.6576917,sol_nn
309,-0.764,0.6598684,sol_nn
310,-0.76,0.66204643,sol_nn
311,-0.756,0.66422457,sol_nn
312,-0.752,0.6664045,sol_nn
313,-0.748,0.6685854,sol_nn
314,-0.744,0.67076623,sol_nn
315,-0.74,0.67294836,sol_nn
316,-0.736,0.6751314,sol_nn
317,-0.732,0.67731476,sol_nn
318,-0.728,0.67949927,sol_nn
319,-0.724,0.68168443,sol_nn
320,-0.72,0.68387026,sol_nn
321,-0.716,0.68605655,sol_nn
322,-0.712,0.68824387,sol_nn
323,-0.708,0.6904315,sol_nn
324,-0.704,0.6926199,sol_nn
325,-0.7,0.69480896,sol_nn
326,-0.696,0.69699836,sol_nn
327,-0.692,0.699188,sol_nn
328,-0.688,0.70137846,sol_nn
329,-0.684,0.7035688,sol_nn
330,-0.68,0.7057601,sol_nn
331,-0.676,0.70795155,sol_nn
332,-0.672,0.710143,sol_nn
333,-0.668,0.71233493,sol_nn
334,-0.664,0.71452737,sol_nn
335,-0.66,0.7167195,sol_nn
336,-0.656,0.7189118,sol_nn
337,-0.652,0.7211046,sol_nn
338,-0.648,0.7232972,sol_nn
339,-0.644,0.72548985,sol_nn
340,-0.64,0.7276825,sol_nn
341,-0.636,0.7298747,sol_nn
342,-0.632,0.7320669,sol_nn
343,-0.628,0.73425883,sol_nn
344,-0.624,0.73645043,sol_nn
345,-0.62,0.7386421,sol_nn
346,-0.616,0.740833,sol_nn
347,-0.612,0.7430238,sol_nn
348,-0.608,0.745214,sol_nn
349,-0.604,0.74740386,sol_nn
350,-0.6,0.74959296,sol_nn
351,-0.596,0.7517814,sol_nn
352,-0.592,0.75396895,sol_nn
353,-0.588,0.75615597,sol_nn
354,-0.584,0.75834215,sol_nn
355,-0.58,0.7605274,sol_nn
356,-0.576,0.76271194,sol_nn
357,-0.572,0.76489544,sol_nn
358,-0.568,0.7670777,sol_nn
359,-0.564,0.7692587,sol_nn
360,-0.56,0.77143866,sol_nn
361,-0.556,0.7736175,sol_nn
362,-0.552,0.7757947,sol_nn
363,-0.548,0.7779705,sol_nn
364,-0.544,0.78014547,sol_nn
365,-0.54,0.782318,sol_nn
366,-0.536,0.7844894,sol_nn
367,-0.532,0.78665924,sol_nn
368,-0.528,0.7888266,sol_nn
369,-0.524,0.79099286,sol_nn
370,-0.52,0.7931569,sol_nn
371,-0.516,0.79531926,sol_nn
372,-0.512,0.7974793,sol_nn
373,-0.508,0.7996367,sol_nn
374,-0.504,0.8017923,sol_nn
375,-0.5,0.8039459,sol_nn
376,-0.496,0.80609643,sol_nn
377,-0.492,0.8082448,sol_nn
378,-0.488,0.81039065,sol_nn
379,-0.484,0.8125339,sol_nn
380,-0.48,0.81467426,sol_nn
381,-0.476,0.8168116,sol_nn
382,-0.472,0.818946,sol_nn
383,-0.468,0.8210773,sol_nn
384,-0.464,0.8232055,sol_nn
385,-0.46,0.8253306,sol_nn
386,-0.456,0.82745224,sol_nn
387,-0.452,0.8295702,sol_nn
388,-0.448,0.83168447,sol_nn
389,-0.444,0.8337952,sol_nn
390,-0.44,0.83590245,sol_nn
391,-0.436,0.83800524,sol_nn
392,-0.432,0.84010386,sol_nn
393,-0.428,0.8421991,sol_nn
394,-0.424,0.84428924,sol_nn
395,-0.42,0.846375,sol_nn
396,-0.416,0.84845626,sol_nn
397,-0.412,0.8505333,sol_nn
398,-0.408,0.852605,sol_nn
399,-0.404,0.8546715,sol_nn
400,-0.4,0.85673326,sol_nn
401,-0.396,0.85878927,sol_nn
402,-0.392,0.86084,sol_nn
403,-0.388,0.8628854,sol_nn
404,-0.384,0.8649248,sol_nn
405,-0.38,0.86695826,sol_nn
406,-0.376,0.86898524,sol_nn
407,-0.372,0.8710065,sol_nn
408,-0.368,0.873021,sol_nn
409,-0.364,0.8750287,sol_nn
410,-0.36,0.87702954,sol_nn
411,-0.356,0.8790234,sol_nn
412,-0.352,0.8810101,sol_nn
413,-0.348,0.88298905,sol_nn
414,-0.344,0.88496023,sol_nn
415,-0.34,0.88692355,sol_nn
416,-0.336,0.8888794,sol_nn
417,-0.332,0.890826,sol_nn
418,-0.328,0.89276433,sol_nn
419,-0.324,0.8946937,sol_nn
420,-0.32,0.8966138,sol_nn
421,-0.316,0.89852434,sol_nn
422,-0.312,0.90042585,sol_nn
423,-0.308,0.9023171,sol_nn
424,-0.304,0.90419865,sol_nn
425,-0.3,0.906069,sol_nn
426,-0.296,0.9079287,sol_nn
427,-0.292,0.9097778,sol_nn
428,-0.288,0.91161543,sol_nn
429,-0.284,0.91344184,sol_nn
430,-0.28,0.91525537,sol_nn
431,-0.276,0.91705686,sol_nn
432,-0.272,0.9188458,sol_nn
433,-0.268,0.920622,sol_nn
434,-0.264,0.92238486,sol_nn
435,-0.26,0.92413414,sol_nn
436,-0.256,0.9258691,sol_nn
437,-0.252,0.9275899,sol_nn
438,-0.248,0.929296,sol_nn
439,-0.244,0.930987,sol_nn
440,-0.24,0.93266267,sol_nn
441,-0.236,0.93432206,sol_nn
442,-0.232,0.93596566,sol_nn
443,-0.228,0.93759245,sol_nn
444,-0.224,0.939202,sol_nn
445,-0.22,0.9407944,sol_nn
446,-0.216,0.94236887,sol_nn
447,-0.212,0.9439255,sol_nn
448,-0.208,0.9454627,sol_nn
449,-0.204,0.9469809,sol_nn
450,-0.2,0.9484799,sol_nn
451,-0.196,0.94995844,sol_nn
452,-0.192,0.95141715,sol_nn
453,-0.188,0.9528544,sol_nn
454,-0.184,0.95427114,sol_nn
455,-0.18,0.9556656,sol_nn
456,-0.176,0.9570378,sol_nn
457,-0.172,0.95838726,sol_nn
458,-0.168,0.9597143,sol_nn
459,-0.164,0.9610175,sol_nn
460,-0.16,0.9622964,sol_nn
461,-0.156,0.9635509,sol_nn
462,-0.152,0.96478105,sol_nn
463,-0.148,0.9659854,sol_nn
464,-0.144,0.96716446,sol_nn
465,-0.14,0.9683172,sol_nn
466,-0.136,0.9694431,sol_nn
467,-0.132,0.97054195,sol_nn
468,-0.128,0.9716134,sol_nn
469,-0.124,0.97265697,sol_nn
470,-0.12,0.97367215,sol_nn
471,-0.116,0.97465825,sol_nn
472,-0.112,0.9756156,sol_nn
473,-0.108,0.9765433,sol_nn
474,-0.104,0.9774414,sol_nn
475,-0.1,0.97830856,sol_nn
476,-0.096,0.97914594,sol_nn
477,-0.092,0.97995126,sol_nn
478,-0.088,0.9807262,sol_nn
479,-0.084,0.98146856,sol_nn
480,-0.08,0.9821795,sol_nn
481,-0.076,0.9828575,sol_nn
482,-0.072,0.98350304,sol_nn
483,-0.068,0.9841154,sol_nn
484,-0.064,0.98469484,sol_nn
485,-0.06,0.98524106,sol_nn
486,-0.056,0.985753,sol_nn
487,-0.052,0.98623145,sol_nn
488,-0.048,0.9866751,sol_nn
489,-0.044,0.9870845,sol_nn
490,-0.04,0.9874598,sol_nn
491,-0.036,0.9877998,sol_nn
492,-0.032,0.9881054,sol_nn
493,-0.028,0.98837596,sol_nn
494,-0.024,0.9886111,sol_nn
495,-0.02,0.98881125,sol_nn
496,-0.016,0.9889765,sol_nn
497,-0.012,0.98910594,sol_nn
498,-0.008,0.9892001,sol_nn
499,-0.004,0.9892589,sol_nn
500,0.0,0.9892826,sol_nn
501,0.004,0.9892708,sol_nn
502,0.008,0.9892237,sol_nn
503,0.012,0.98914087,sol_nn
504,0.016,0.98902345,sol_nn
505,0.02,0.988871,sol_nn
506,0.024,0.9886829,sol_nn
507,0.028,0.98846066,sol_nn
508,0.032,0.9882035,sol_nn
509,0.036,0.98791194,sol_nn
510,0.04,0.9875859,sol_nn
511,0.044,0.9872256,sol_nn
512,0.048,0.98683155,sol_nn
513,0.052,0.98640347,sol_nn
514,0.056,0.985942,sol_nn
515,0.06,0.98544717,sol_nn
516,0.064,0.9849201,sol_nn
517,0.068,0.98435986,sol_nn
518,0.072,0.9837671,sol_nn
519,0.076,0.9831427,sol_nn
520,0.08,0.98248625,sol_nn
521,0.084,0.98179793,sol_nn
522,0.088,0.9810791,sol_nn
523,0.092,0.9803295,sol_nn
524,0.096,0.9795488,sol_nn
525,0.1,0.97873926,sol_nn
526,0.104,0.9778987,sol_nn
527,0.108,0.97702944,sol_nn
528,0.112,0.97613156,sol_nn
529,0.116,0.9752047,sol_nn
530,0.12,0.97424954,sol_nn
531,0.124,0.9732667,sol_nn
532,0.128,0.9722563,sol_nn
533,0.132,0.97121906,sol_nn
534,0.136,0.9701545,sol_nn
535,0.14,0.9690644,sol_nn
536,0.144,0.9679481,sol_nn
537,0.148,0.96680623,sol_nn
538,0.152,0.965639,sol_nn
539,0.156,0.96444726,sol_nn
540,0.16,0.96323085,sol_nn
541,0.164,0.9619908,sol_nn
542,0.168,0.9607272,sol_nn
543,0.172,0.95944023,sol_nn
544,0.176,0.95812976,sol_nn
545,0.18,0.95679736,sol_nn
546,0.184,0.9554425,sol_nn
547,0.188,0.9540658,sol_nn
548,0.192,0.95266795,sol_nn
549,0.196,0.9512484,sol_nn
550,0.2,0.9498079,sol_nn
551,0.204,0.9483471,sol_nn
552,0.208,0.94686615,sol_nn
553,0.212,0.945365,sol_nn
554,0.216,0.9438448,sol_nn
555,0.22,0.94230515,sol_nn
556,0.224,0.9407461,sol_nn
557,0.228,0.9391689,sol_nn
558,0.232,0.93757284,sol_nn
559,0.236,0.9359585,sol_nn
560,0.24,0.934327,sol_nn
561,0.244,0.932678,sol_nn
562,0.248,0.93101156,sol_nn
563,0.252,0.9293275,sol_nn
564,0.256,0.9276273,sol_nn
565,0.26,0.92591006,sol_nn
566,0.264,0.92417705,sol_nn
567,0.268,0.9224277,sol_nn
568,0.272,0.92066294,sol_nn
569,0.276,0.91888213,sol_nn
570,0.28,0.9170867,sol_nn
571,0.284,0.9152763,sol_nn
572,0.288,0.91345066,sol_nn
573,0.292,0.9116109,sol_nn
574,0.296,0.90975654,sol_nn
575,0.3,0.9078884,sol_nn
576,0.304,0.9060067,sol_nn
577,0.308,0.9041108,sol_nn
578,0.312,0.902202,sol_nn
579,0.316,0.90028065,sol_nn
580,0.32,0.89834595,sol_nn
581,0.324,0.8963987,sol_nn
582,0.328,0.89443934,sol_nn
583,0.332,0.892468,sol_nn
584,0.336,0.89048505,sol_nn
585,0.34,0.88849044,sol_nn
586,0.344,0.8864849,sol_nn
587,0.348,0.8844679,sol_nn
588,0.352,0.88244045,sol_nn
589,0.356,0.8804025,sol_nn
590,0.36,0.87835467,sol_nn
591,0.364,0.87629664,sol_nn
592,0.368,0.8742295,sol_nn
593,0.372,0.8721529,sol_nn
594,0.376,0.87006676,sol_nn
595,0.38,0.8679723,sol_nn
596,0.384,0.86587,sol_nn
597,0.388,0.8637591,sol_nn
598,0.392,0.86164033,sol_nn
599,0.396,0.8595138,sol_nn
600,0.4,0.8573809,sol_nn
601,0.404,0.8552405,sol_nn
602,0.408,0.8530936,sol_nn
603,0.412,0.8509401,sol_nn
604,0.416,0.8487811,sol_nn
605,0.42,0.8466159,sol_nn
606,0.424,0.8444457,sol_nn
607,0.428,0.84227026,sol_nn
608,0.432,0.8400905,sol_nn
609,0.436,0.83790576,sol_nn
610,0.44,0.8357172,sol_nn
611,0.444,0.833525,sol_nn
612,0.448,0.83132815,sol_nn
613,0.452,0.829129,sol_nn
614,0.456,0.8269267,sol_nn
615,0.46,0.82472175,sol_nn
616,0.464,0.8225144,sol_nn
617,0.468,0.8203047,sol_nn
618,0.472,0.8180933,sol_nn
619,0.476,0.8158803,sol_nn
620,0.48,0.8136662,sol_nn
621,0.484,0.8114507,sol_nn
622,0.488,0.80923444,sol_nn
623,0.492,0.8070178,sol_nn
624,0.496,0.8048006,sol_nn
625,0.5,0.80258393,sol_nn
626,0.504,0.8003667,sol_nn
627,0.508,0.7981503,sol_nn
628,0.512,0.79593456,sol_nn
629,0.516,0.7937193,sol_nn
630,0.52,0.79150504,sol_nn
631,0.524,0.7892923,sol_nn
632,0.528,0.78707993,sol_nn
633,0.532,0.7848698,sol_nn
634,0.536,0.7826612,sol_nn
635,0.54,0.78045434,sol_nn
636,0.544,0.77824974,sol_nn
637,0.548,0.77604717,sol_nn
638,0.552,0.77384686,sol_nn
639,0.556,0.7716484,sol_nn
640,0.56,0.7694526,sol_nn
641,0.564,0.7672595,sol_nn
642,0.568,0.7650689,sol_nn
643,0.572,0.76288134,sol_nn
644,0.576,0.7606965,sol_nn
645,0.58,0.7585143,sol_nn
646,0.584,0.756335,sol_nn
647,0.588,0.75415874,sol_nn
648,0.592,0.751985,sol_nn
649,0.596,0.749815,sol_nn
650,0.6,0.7476475,sol_nn
651,0.604,0.74548304,sol_nn
652,0.608,0.7433218,sol_nn
653,0.612,0.741164,sol_nn
654,0.616,0.7390088,sol_nn
655,0.62,0.7368567,sol_nn
656,0.624,0.73470813,sol_nn
657,0.628,0.7325621,sol_nn
658,0.632,0.73041904,sol_nn
659,0.636,0.7282791,sol_nn
660,0.64,0.7261418,sol_nn
661,0.644,0.7240077,sol_nn
662,0.648,0.7218765,sol_nn
663,0.652,0.7197479,sol_nn
664,0.656,0.71762156,sol_nn
665,0.66,0.71549785,sol_nn
666,0.664,0.7133775,sol_nn
667,0.668,0.7112591,sol_nn
668,0.672,0.7091435,sol_nn
669,0.676,0.70702964,sol_nn
670,0.68,0.7049186,sol_nn
671,0.684,0.70280963,sol_nn
672,0.688,0.7007024,sol_nn
673,0.692,0.69859815,sol_nn
674,0.696,0.6964948,sol_nn
675,0.7,0.6943938,sol_nn
676,0.704,0.69229454,sol_nn
677,0.708,0.6901969,sol_nn
678,0.712,0.6881007,sol_nn
679,0.716,0.68600625,sol_nn
680,0.72,0.68391305,sol_nn
681,0.724,0.68182045,sol_nn
682,0.728,0.67972994,sol_nn
683,0.732,0.67763996,sol_nn
684,0.736,0.6755519,sol_nn
685,0.74,0.6734638,sol_nn
686,0.744,0.671377,sol_nn
687,0.748,0.66929084,sol_nn
688,0.752,0.6672052,sol_nn
689,0.756,0.66512007,sol_nn
690,0.76,0.66303587,sol_nn
691,0.764,0.6609514,sol_nn
692,0.768,0.6588678,sol_nn
693,0.772,0.65678394,sol_nn
694,0.776,0.6547007,sol_nn
695,0.78,0.65261716,sol_nn
696,0.784,0.6505336,sol_nn
697,0.788,0.6484497,sol_nn
698,0.792,0.64636606,sol_nn
699,0.796,0.6442821,sol_nn
700,0.8,0.64219755,sol_nn
701,0.804,0.64011234,sol_nn
702,0.808,0.6380272,sol_nn
703,0.812,0.6359413,sol_nn
704,0.816,0.6338548,sol_nn
705,0.82,0.6317674,sol_nn
706,0.824,0.62967974,sol_nn
707,0.828,0.6275908,sol_nn
708,0.832,0.6255016,sol_nn
709,0.836,0.6234109,sol_nn
710,0.84,0.62131965,sol_nn
711,0.844,0.61922693,sol_nn
712,0.848,0.6171334,sol_nn
713,0.852,0.615039,sol_nn
714,0.856,0.61294335,sol_nn
715,0.86,0.6108464,sol_nn
716,0.864,0.6087483,sol_nn
717,0.868,0.6066492,sol_nn
718,0.872,0.604548,sol_nn
719,0.876,0.6024462,sol_nn
720,0.88,0.60034263,sol_nn
721,0.884,0.5982386,sol_nn
722,0.888,0.596132,sol_nn
723,0.892,0.5940245,sol_nn
724,0.896,0.59191567,sol_nn
725,0.9,0.5898053,sol_nn
726,0.904,0.58769315,sol_nn
727,0.908,0.58557975,sol_nn
728,0.912,0.5834653,sol_nn
729,0.916,0.58134884,sol_nn
730,0.92,0.57923084,sol_nn
731,0.924,0.5771116,sol_nn
732,0.928,0.5749904,sol_nn
733,0.932,0.5728678,sol_nn
734,0.936,0.570744,sol_nn
735,0.94,0.5686184,sol_nn
736,0.944,0.5664913,sol_nn
737,0.948,0.5643624,sol_nn
738,0.952,0.56223243,sol_nn
739,0.956,0.5601008,sol_nn
740,0.96,0.5579671,sol_nn
741,0.964,0.5558325,sol_nn
742,0.968,0.55369616,sol_nn
743,0.972,0.5515584,sol_nn
744,0.976,0.5494193,sol_nn
745,0.98,0.5472787,sol_nn
746,0.984,0.54513603,sol_nn
747,0.988,0.54299295,sol_nn
748,0.992,0.540848,sol_nn
749,0.996,0.53870153,sol_nn
750,1.0,0.53655344,sol_nn
751,1.004,0.5344043,sol_nn
752,1.008,0.53225386,sol_nn
753,1.012,0.5301021,sol_nn
754,1.016,0.5279489,sol_nn
755,1.02,0.5257947,sol_nn
756,1.024,0.52363914,sol_nn
757,1.028,0.52148235,sol_nn
758,1.032,0.5193246,sol_nn
759,1.036,0.5171651,sol_nn
760,1.04,0.51500475,sol_nn
761,1.044,0.5128436,sol_nn
762,1.048,0.5106809,sol_nn
763,1.052,0.5085177,sol_nn
764,1.056,0.5063531,sol_nn
765,1.06,0.50418746,sol_nn
766,1.064,0.50202113,sol_nn
767,1.068,0.49985367,sol_nn
768,1.072,0.49768507,sol_nn
769,1.076,0.495516,sol_nn
770,1.08,0.49334607,sol_nn
771,1.084,0.4911754,sol_nn
772,1.088,0.48900336,sol_nn
773,1.092,0.48683122,sol_nn
774,1.096,0.4846584,sol_nn
775,1.1,0.4824847,sol_nn
776,1.104,0.48031032,sol_nn
777,1.108,0.47813523,sol_nn
778,1.112,0.4759597,sol_nn
779,1.116,0.4737836,sol_nn
780,1.12,0.47160676,sol_nn
781,1.124,0.46942997,sol_nn
782,1.128,0.46725237,sol_nn
783,1.132,0.46507466,sol_nn
784,1.136,0.4628964,sol_nn
785,1.14,0.46071765,sol_nn
786,1.144,0.45853877,sol_nn
787,1.148,0.45635948,sol_nn
788,1.152,0.45418012,sol_nn
789,1.156,0.45200026,sol_nn
790,1.16,0.44982076,sol_nn
791,1.164,0.44764018,sol_nn
792,1.168,0.4454606,sol_nn
793,1.172,0.44328028,sol_nn
794,1.176,0.4411001,sol_nn
795,1.18,0.4389195,sol_nn
796,1.184,0.43673956,sol_nn
797,1.188,0.43455943,sol_nn
798,1.192,0.43237934,sol_nn
799,1.196,0.43019927,sol_nn
800,1.2,0.42801934,sol_nn
801,1.204,0.42583978,sol_nn
802,1.208,0.42366028,sol_nn
803,1.212,0.42148066,sol_nn
804,1.216,0.4193016,sol_nn
805,1.22,0.4171227,sol_nn
806,1.224,0.41494465,sol_nn
807,1.228,0.41276595,sol_nn
808,1.232,0.41058803,sol_nn
809,1.236,0.40841076,sol_nn
810,1.24,0.40623352,sol_nn
811,1.244,0.40405667,sol_nn
812,1.248,0.40188092,sol_nn
813,1.252,0.3997052,sol_nn
814,1.256,0.39753023,sol_nn
815,1.26,0.39535546,sol_nn
816,1.264,0.3931812,sol_nn
817,1.268,0.3910075,sol_nn
818,1.272,0.3888348,sol_nn
819,1.276,0.3866624,sol_nn
820,1.28,0.3844908,sol_nn
821,1.284,0.38232,sol_nn
822,1.288,0.38014945,sol_nn
823,1.292,0.37797934,sol_nn
824,1.296,0.37581098,sol_nn
825,1.3,0.37364283,sol_nn
826,1.304,0.3714755,sol_nn
827,1.308,0.36930865,sol_nn
828,1.312,0.36714277,sol_nn
829,1.316,0.36497766,sol_nn
830,1.32,0.36281347,sol_nn
831,1.324,0.36064982,sol_nn
832,1.328,0.35848713,sol_nn
833,1.332,0.35632557,sol_nn
834,1.336,0.35416487,sol_nn
835,1.34,0.35200492,sol_nn
836,1.344,0.3498457,sol_nn
837,1.348,0.34768775,sol_nn
838,1.352,0.34553012,sol_nn
839,1.356,0.3433739,sol_nn
840,1.36,0.3412184,sol_nn
841,1.364,0.33906424,sol_nn
842,1.368,0.33691096,sol_nn
843,1.372,0.33475837,sol_nn
844,1.376,0.33260682,sol_nn
845,1.38,0.3304564,sol_nn
846,1.384,0.328307,sol_nn
847,1.388,0.3261583,sol_nn
848,1.392,0.32401076,sol_nn
849,1.396,0.32186422,sol_nn
850,1.4,0.31971875,sol_nn
851,1.404,0.3175742,sol_nn
852,1.408,0.31543052,sol_nn
853,1.412,0.31328863,sol_nn
854,1.416,0.3111471,sol_nn
855,1.42,0.30900654,sol_nn
856,1.424,0.30686706,sol_nn
857,1.428,0.30472857,sol_nn
858,1.432,0.30259132,sol_nn
859,1.436,0.3004554,sol_nn
860,1.44,0.29831988,sol_nn
861,1.444,0.29618555,sol_nn
862,1.448,0.29405248,sol_nn
863,1.452,0.29192036,sol_nn
864,1.456,0.28978902,sol_nn
865,1.46,0.2876587,sol_nn
866,1.464,0.28552973,sol_nn
867,1.468,0.2834015,sol_nn
868,1.472,0.28127423,sol_nn
869,1.476,0.279148,sol_nn
870,1.48,0.2770224,sol_nn
871,1.484,0.2748983,sol_nn
872,1.488,0.27277502,sol_nn
873,1.492,0.2706525,sol_nn
874,1.496,0.26853102,sol_nn
875,1.5,0.26641077,sol_nn
876,1.504,0.26429126,sol_nn
877,1.508,0.26217267,sol_nn
878,1.512,0.26005477,sol_nn
879,1.516,0.25793815,sol_nn
880,1.52,0.2558218,sol_nn
881,1.524,0.25370666,sol_nn
882,1.528,0.25159228,sol_nn
883,1.532,0.24947943,sol_nn
884,1.536,0.24736664,sol_nn
885,1.54,0.24525467,sol_nn
886,1.544,0.24314383,sol_nn
887,1.548,0.24103321,sol_nn
888,1.552,0.23892394,sol_nn
889,1.556,0.23681529,sol_nn
890,1.56,0.2347073,sol_nn
891,1.564,0.23259978,sol_nn
892,1.568,0.23049316,sol_nn
893,1.572,0.22838715,sol_nn
894,1.576,0.22628233,sol_nn
895,1.58,0.22417723,sol_nn
896,1.584,0.22207332,sol_nn
897,1.588,0.21996957,sol_nn
898,1.592,0.2178666,sol_nn
899,1.596,0.21576439,sol_nn
900,1.6,0.21366239,sol_nn
901,1.604,0.21156098,sol_nn
902,1.608,0.2094599,sol_nn
903,1.612,0.2073594,sol_nn
904,1.616,0.20525926,sol_nn
905,1.62,0.20315963,sol_nn
906,1.624,0.20106018,sol_nn
907,1.628,0.19896148,sol_nn
908,1.632,0.19686265,sol_nn
909,1.636,0.19476432,sol_nn
910,1.64,0.19266605,sol_nn
911,1.644,0.19056787,sol_nn
912,1.648,0.1884701,sol_nn
913,1.652,0.18637267,sol_nn
914,1.656,0.18427524,sol_nn
915,1.66,0.18217778,sol_nn
916,1.664,0.18008085,sol_nn
917,1.668,0.17798328,sol_nn
918,1.672,0.17588663,sol_nn
919,1.676,0.17378888,sol_nn
920,1.68,0.17169169,sol_nn
921,1.684,0.16959453,sol_nn
922,1.688,0.16749707,sol_nn
923,1.692,0.16539955,sol_nn
924,1.696,0.1633015,sol_nn
925,1.7,0.16120382,sol_nn
926,1.704,0.15910545,sol_nn
927,1.708,0.15700689,sol_nn
928,1.712,0.15490796,sol_nn
929,1.716,0.15280849,sol_nn
930,1.72,0.15070891,sol_nn
931,1.724,0.14860895,sol_nn
932,1.728,0.14650822,sol_nn
933,1.732,0.14440724,sol_nn
934,1.736,0.14230539,sol_nn
935,1.74,0.14020333,sol_nn
936,1.744,0.13810037,sol_nn
937,1.748,0.13599662,sol_nn
938,1.752,0.13389242,sol_nn
939,1.756,0.13178718,sol_nn
940,1.76,0.1296815,sol_nn
941,1.764,0.12757438,sol_nn
942,1.768,0.1254668,sol_nn
943,1.772,0.12335843,sol_nn
944,1.776,0.1212486,sol_nn
945,1.78,0.11913835,sol_nn
946,1.784,0.11702682,sol_nn
947,1.788,0.114913836,sol_nn
948,1.792,0.11280012,sol_nn
949,1.796,0.110684894,sol_nn
950,1.8,0.10856883,sol_nn
951,1.804,0.106450945,sol_nn
952,1.808,0.104332134,sol_nn
953,1.812,0.10221193,sol_nn
954,1.816,0.10008995,sol_nn
955,1.82,0.09796664,sol_nn
956,1.824,0.09584178,sol_nn
957,1.828,0.093715206,sol_nn
958,1.832,0.091587245,sol_nn
959,1.836,0.08945767,sol_nn
960,1.84,0.087326035,sol_nn
961,1.844,0.085192814,sol_nn
962,1.848,0.083058,sol_nn
963,1.852,0.08092125,sol_nn
964,1.856,0.07878196,sol_nn
965,1.86,0.076641284,sol_nn
966,1.864,0.074498534,sol_nn
967,1.868,0.072353214,sol_nn
968,1.872,0.07020623,sol_nn
969,1.876,0.06805678,sol_nn
970,1.88,0.06590522,sol_nn
971,1.884,0.06375133,sol_nn
972,1.888,0.06159503,sol_nn
973,1.892,0.05943659,sol_nn
974,1.896,0.057274908,sol_nn
975,1.9,0.055111565,sol_nn
976,1.904,0.052944954,sol_nn
977,1.908,0.050776057,sol_nn
978,1.912,0.048604477,sol_nn
979,1.916,0.046429686,sol_nn
980,1.92,0.044252753,sol_nn
981,1.924,0.04207264,sol_nn
982,1.928,0.03988936,sol_nn
983,1.932,0.037703387,sol_nn
984,1.936,0.035514146,sol_nn
985,1.94,0.033322096,sol_nn
986,1.944,0.031126667,sol_nn
987,1.948,0.02892774,sol_nn
988,1.952,0.026725903,sol_nn
989,1.956,0.02452065,sol_nn
990,1.96,0.022311911,sol_nn
991,1.964,0.020099565,sol_nn
992,1.968,0.01788364,sol_nn
993,1.972,0.015664332,sol_nn
994,1.976,0.013441322,sol_nn
995,1.98,0.011214353,sol_nn
996,1.984,0.008983958,sol_nn
997,1.988,0.0067492337,sol_nn
998,1.992,0.0045111813,sol_nn
999,1.996,0.002268664,sol_nn
1000,2.0,2.2027176e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_600/test_nn.csv <==
,X_x,value,name
0,-2.0,2.7570408e-05,test_nn
1,-1.996,0.0022369279,test_nn
2,-1.992,0.0044450676,test_nn
3,-1.988,0.0066514737,test_nn
4,-1.984,0.008856628,test_nn
5,-1.98,0.011059919,test_nn
6,-1.976,0.013262659,test_nn
7,-1.972,0.015463743,test_nn
8,-1.968,0.017663201,test_nn
9,-1.964,0.019861398,test_nn
10,-1.96,0.022058522,test_nn
11,-1.956,0.024254052,test_nn
12,-1.952,0.02644835,test_nn
13,-1.948,0.02864146,test_nn
14,-1.944,0.0308329,test_nn
15,-1.94,0.03302363,test_nn
16,-1.936,0.03521275,test_nn
17,-1.932,0.037400696,test_nn
18,-1.928,0.03958743,test_nn
19,-1.924,0.04177279,test_nn
20,-1.92,0.043957233,test_nn
21,-1.916,0.046140242,test_nn
22,-1.912,0.048322335,test_nn
23,-1.908,0.050503198,test_nn
24,-1.904,0.05268286,test_nn
25,-1.9,0.054861348,test_nn
26,-1.896,0.05703875,test_nn
27,-1.892,0.059214897,test_nn
28,-1.888,0.06138998,test_nn
29,-1.884,0.06356454,test_nn
30,-1.88,0.06573728,test_nn
31,-1.876,0.06790915,test_nn
32,-1.872,0.07008007,test_nn
33,-1.868,0.07224968,test_nn
34,-1.864,0.07441834,test_nn
35,-1.86,0.07658626,test_nn
36,-1.856,0.0787529,test_nn
37,-1.852,0.08091885,test_nn
38,-1.848,0.08308339,test_nn
39,-1.844,0.08524747,test_nn
40,-1.84,0.08741027,test_nn
41,-1.836,0.089572296,test_nn
42,-1.832,0.091732964,test_nn
43,-1.828,0.093893185,test_nn
44,-1.824,0.09605253,test_nn
45,-1.82,0.0982106,test_nn
46,-1.816,0.10036804,test_nn
47,-1.812,0.10252456,test_nn
48,-1.808,0.10467997,test_nn
49,-1.804,0.106834635,test_nn
50,-1.8,0.108988866,test_nn
51,-1.796,0.11114189,test_nn
52,-1.792,0.11329374,test_nn
53,-1.788,0.115445256,test_nn
54,-1.784,0.117596135,test_nn
55,-1.78,0.119745806,test_nn
56,-1.776,0.12189472,test_nn
57,-1.772,0.12404318,test_nn
58,-1.768,0.12619051,test_nn
59,-1.764,0.12833752,test_nn
60,-1.76,0.13048361,test_nn
61,-1.756,0.1326287,test_nn
62,-1.752,0.1347733,test_nn
63,-1.748,0.1369171,test_nn
64,-1.744,0.1390605,test_nn
65,-1.74,0.14120308,test_nn
66,-1.736,0.14334503,test_nn
67,-1.732,0.14548607,test_nn
68,-1.728,0.14762647,test_nn
69,-1.724,0.14976633,test_nn
70,-1.72,0.15190563,test_nn
71,-1.716,0.15404423,test_nn
72,-1.712,0.15618224,test_nn
73,-1.708,0.15831962,test_nn
74,-1.704,0.16045631,test_nn
75,-1.7,0.16259266,test_nn
76,-1.696,0.16472842,test_nn
77,-1.692,0.16686334,test_nn
78,-1.688,0.16899796,test_nn
79,-1.684,0.17113201,test_nn
80,-1.68,0.17326541,test_nn
81,-1.676,0.17539822,test_nn
82,-1.672,0.17753051,test_nn
83,-1.668,0.17966275,test_nn
84,-1.664,0.18179418,test_nn
85,-1.66,0.18392488,test_nn
86,-1.656,0.18605559,test_nn
87,-1.652,0.1881857,test_nn
88,-1.648,0.190315,test_nn
89,-1.644,0.19244434,test_nn
90,-1.64,0.19457257,test_nn
91,-1.636,0.1967007,test_nn
92,-1.632,0.19882871,test_nn
93,-1.628,0.20095623,test_nn
94,-1.624,0.20308323,test_nn
95,-1.62,0.20520984,test_nn
96,-1.616,0.20733601,test_nn
97,-1.612,0.20946181,test_nn
98,-1.608,0.21158746,test_nn
99,-1.604,0.21371242,test_nn
100,-1.6,0.21583724,test_nn
101,-1.596,0.217962,test_nn
102,-1.592,0.22008607,test_nn
103,-1.588,0.22220975,test_nn
104,-1.584,0.22433355,test_nn
105,-1.58,0.22645664,test_nn
106,-1.576,0.22857979,test_nn
107,-1.572,0.23070255,test_nn
108,-1.568,0.23282512,test_nn
109,-1.564,0.23494706,test_nn
110,-1.56,0.23706897,test_nn
111,-1.556,0.23919071,test_nn
112,-1.552,0.24131204,test_nn
113,-1.548,0.24343318,test_nn
114,-1.544,0.24555433,test_nn
115,-1.54,0.24767524,test_nn
116,-1.536,0.249796,test_nn
117,-1.532,0.25191647,test_nn
118,-1.528,0.25403666,test_nn
119,-1.524,0.2561566,test_nn
120,-1.52,0.2582768,test_nn
121,-1.516,0.2603966,test_nn
122,-1.512,0.26251626,test_nn
123,-1.508,0.2646357,test_nn
124,-1.504,0.26675516,test_nn
125,-1.5,0.2688748,test_nn
126,-1.496,0.27099383,test_nn
127,-1.492,0.273113,test_nn
128,-1.488,0.27523208,test_nn
129,-1.484,0.27735132,test_nn
130,-1.48,0.27947026,test_nn
131,-1.476,0.28158903,test_nn
132,-1.472,0.2837081,test_nn
133,-1.468,0.28582674,test_nn
134,-1.464,0.28794557,test_nn
135,-1.46,0.29006445,test_nn
136,-1.456,0.29218352,test_nn
137,-1.452,0.2943022,test_nn
138,-1.448,0.29642105,test_nn
139,-1.444,0.29853982,test_nn
140,-1.44,0.30065882,test_nn
141,-1.436,0.3027781,test_nn
142,-1.432,0.3048969,test_nn
143,-1.428,0.3070161,test_nn
144,-1.424,0.30913517,test_nn
145,-1.42,0.31125444,test_nn
146,-1.416,0.31337374,test_nn
147,-1.412,0.31549367,test_nn
148,-1.408,0.31761295,test_nn
149,-1.404,0.31973276,test_nn
150,-1.4,0.32185256,test_nn
151,-1.396,0.32397288,test_nn
152,-1.392,0.3260929,test_nn
153,-1.388,0.32821319,test_nn
154,-1.384,0.33033374,test_nn
155,-1.38,0.33245456,test_nn
156,-1.376,0.3345754,test_nn
157,-1.372,0.33669683,test_nn
158,-1.368,0.3388179,test_nn
159,-1.364,0.3409398,test_nn
160,-1.36,0.3430616,test_nn
161,-1.356,0.34518385,test_nn
162,-1.352,0.34730628,test_nn
163,-1.348,0.34942886,test_nn
164,-1.344,0.35155183,test_nn
165,-1.34,0.3536752,test_nn
166,-1.336,0.35579878,test_nn
167,-1.332,0.3579228,test_nn
168,-1.328,0.36004668,test_nn
169,-1.324,0.3621713,test_nn
170,-1.32,0.3642964,test_nn
171,-1.316,0.36642155,test_nn
172,-1.312,0.36854738,test_nn
173,-1.308,0.37067345,test_nn
174,-1.304,0.3727998,test_nn
175,-1.3,0.37492657,test_nn
176,-1.296,0.37705415,test_nn
177,-1.292,0.37918153,test_nn
178,-1.288,0.3813099,test_nn
179,-1.284,0.38343874,test_nn
180,-1.28,0.38556778,test_nn
181,-1.276,0.3876971,test_nn
182,-1.272,0.38982725,test_nn
183,-1.268,0.39195812,test_nn
184,-1.264,0.39408892,test_nn
185,-1.26,0.39622042,test_nn
186,-1.256,0.39835256,test_nn
187,-1.252,0.40048558,test_nn
188,-1.248,0.40261877,test_nn
189,-1.244,0.4047528,test_nn
190,-1.24,0.40688685,test_nn
191,-1.236,0.40902215,test_nn
192,-1.232,0.41115773,test_nn
193,-1.228,0.41329378,test_nn
194,-1.224,0.41543084,test_nn
195,-1.22,0.417568,test_nn
196,-1.216,0.41970634,test_nn
197,-1.212,0.42184502,test_nn
198,-1.208,0.4239846,test_nn
199,-1.204,0.42612493,test_nn
200,-1.2,0.4282654,test_nn
201,-1.196,0.43040717,test_nn
202,-1.192,0.4325496,test_nn
203,-1.188,0.43469265,test_nn
204,-1.184,0.4368363,test_nn
205,-1.18,0.43898094,test_nn
206,-1.176,0.44112602,test_nn
207,-1.172,0.4432724,test_nn
208,-1.168,0.4454193,test_nn
209,-1.164,0.44756687,test_nn
210,-1.16,0.4497156,test_nn
211,-1.156,0.45186463,test_nn
212,-1.152,0.45401478,test_nn
213,-1.148,0.45616615,test_nn
214,-1.144,0.4583179,test_nn
215,-1.14,0.4604709,test_nn
216,-1.136,0.46262425,test_nn
217,-1.132,0.46477896,test_nn
218,-1.128,0.4669342,test_nn
219,-1.124,0.46909034,test_nn
220,-1.12,0.47124767,test_nn
221,-1.116,0.47340593,test_nn
222,-1.112,0.47556522,test_nn
223,-1.108,0.4777251,test_nn
224,-1.104,0.47988635,test_nn
225,-1.1,0.48204798,test_nn
226,-1.096,0.48421103,test_nn
227,-1.092,0.48637506,test_nn
228,-1.088,0.48853976,test_nn
229,-1.084,0.49070612,test_nn
230,-1.08,0.49287277,test_nn
231,-1.076,0.49504083,test_nn
232,-1.072,0.49720985,test_nn
233,-1.068,0.4993797,test_nn
234,-1.064,0.5015509,test_nn
235,-1.06,0.5037231,test_nn
236,-1.056,0.5058961,test_nn
237,-1.052,0.50807047,test_nn
238,-1.048,0.51024586,test_nn
239,-1.044,0.5124224,test_nn
240,-1.04,0.51459974,test_nn
241,-1.036,0.5167783,test_nn
242,-1.032,0.51895785,test_nn
243,-1.028,0.52113867,test_nn
244,-1.024,0.5233203,test_nn
245,-1.02,0.5255034,test_nn
246,-1.016,0.52768743,test_nn
247,-1.012,0.52987254,test_nn
248,-1.008,0.5320587,test_nn
249,-1.004,0.5342461,test_nn
250,-1.0,0.5364346,test_nn
251,-0.996,0.53862417,test_nn
252,-0.992,0.5408148,test_nn
253,-0.988,0.5430067,test_nn
254,-0.984,0.5451996,test_nn
255,-0.98,0.5473937,test_nn
256,-0.976,0.54958874,test_nn
257,-0.972,0.5517849,test_nn
258,-0.968,0.55398214,test_nn
259,-0.964,0.5561806,test_nn
260,-0.96,0.55838,test_nn
261,-0.956,0.56058073,test_nn
262,-0.952,0.5627824,test_nn
263,-0.948,0.56498516,test_nn
264,-0.944,0.56718916,test_nn
265,-0.94,0.56939405,test_nn
266,-0.936,0.5716,test_nn
267,-0.932,0.57380694,test_nn
268,-0.928,0.5760151,test_nn
269,-0.924,0.578224,test_nn
270,-0.92,0.5804343,test_nn
271,-0.916,0.58264506,test_nn
272,-0.912,0.58485717,test_nn
273,-0.908,0.58707035,test_nn
274,-0.904,0.58928436,test_nn
275,-0.9,0.59149915,test_nn
276,-0.896,0.5937151,test_nn
277,-0.892,0.5959321,test_nn
278,-0.888,0.59814954,test_nn
279,-0.884,0.600368,test_nn
280,-0.88,0.6025876,test_nn
281,-0.876,0.6048079,test_nn
282,-0.872,0.6070289,test_nn
283,-0.868,0.60925066,test_nn
284,-0.864,0.6114731,test_nn
285,-0.86,0.61369663,test_nn
286,-0.856,0.61592096,test_nn
287,-0.852,0.6181455,test_nn
288,-0.848,0.6203709,test_nn
289,-0.844,0.622597,test_nn
290,-0.84,0.6248236,test_nn
291,-0.836,0.62705064,test_nn
292,-0.832,0.62927836,test_nn
293,-0.828,0.63150644,test_nn
294,-0.824,0.6337354,test_nn
295,-0.82,0.63596475,test_nn
296,-0.816,0.63819414,test_nn
297,-0.812,0.64042383,test_nn
298,-0.808,0.64265424,test_nn
299,-0.804,0.6448845,test_nn
300,-0.8,0.64711565,test_nn
301,-0.796,0.6493467,test_nn
302,-0.792,0.6515777,test_nn
303,-0.788,0.6538086,test_nn
304,-0.784,0.6560403,test_nn
305,-0.78,0.65827155,test_nn
306,-0.776,0.66050273,test_nn
307,-0.772,0.66273415,test_nn
308,-0.768,0.664965,test_nn
309,-0.764,0.6671959,test_nn
310,-0.76,0.66942686,test_nn
311,-0.756,0.6716569,test_nn
312,-0.752,0.6738872,test_nn
313,-0.748,0.67611706,test_nn
314,-0.744,0.6783461,test_nn
315,-0.74,0.6805748,test_nn
316,-0.736,0.6828032,test_nn
317,-0.732,0.6850308,test_nn
318,-0.728,0.6872576,test_nn
319,-0.724,0.6894841,test_nn
320,-0.72,0.6917093,test_nn
321,-0.716,0.69393384,test_nn
322,-0.712,0.69615746,test_nn
323,-0.708,0.6983804,test_nn
324,-0.704,0.7006017,test_nn
325,-0.7,0.70282245,test_nn
326,-0.696,0.705042,test_nn
327,-0.692,0.70725983,test_nn
328,-0.688,0.7094766,test_nn
329,-0.684,0.71169174,test_nn
330,-0.68,0.7139059,test_nn
331,-0.676,0.71611834,test_nn
332,-0.672,0.71832925,test_nn
333,-0.668,0.72053814,test_nn
334,-0.664,0.72274595,test_nn
335,-0.66,0.72495127,test_nn
336,-0.656,0.72715485,test_nn
337,-0.652,0.72935677,test_nn
338,-0.648,0.7315563,test_nn
339,-0.644,0.73375404,test_nn
340,-0.64,0.73594964,test_nn
341,-0.636,0.7381427,test_nn
342,-0.632,0.7403337,test_nn
343,-0.628,0.742522,test_nn
344,-0.624,0.74470806,test_nn
345,-0.62,0.7468918,test_nn
346,-0.616,0.74907225,test_nn
347,-0.612,0.7512504,test_nn
348,-0.608,0.7534258,test_nn
349,-0.604,0.75559837,test_nn
350,-0.6,0.7577679,test_nn
351,-0.596,0.7599344,test_nn
352,-0.592,0.7620978,test_nn
353,-0.588,0.76425827,test_nn
354,-0.584,0.7664153,test_nn
355,-0.58,0.76856905,test_nn
356,-0.576,0.77071947,test_nn
357,-0.572,0.7728663,test_nn
358,-0.568,0.77500975,test_nn
359,-0.564,0.77714944,test_nn
360,-0.56,0.77928567,test_nn
361,-0.556,0.7814178,test_nn
362,-0.552,0.78354645,test_nn
363,-0.548,0.78567106,test_nn
364,-0.544,0.78779197,test_nn
365,-0.54,0.78990835,test_nn
366,-0.536,0.79202116,test_nn
367,-0.532,0.79412955,test_nn
368,-0.528,0.7962335,test_nn
369,-0.524,0.7983331,test_nn
370,-0.52,0.80042845,test_nn
371,-0.516,0.80251956,test_nn
372,-0.512,0.804606,test_nn
373,-0.508,0.8066876,test_nn
374,-0.504,0.8087647,test_nn
375,-0.5,0.81083745,test_nn
376,-0.496,0.8129048,test_nn
377,-0.492,0.8149676,test_nn
378,-0.488,0.8170254,test_nn
379,-0.484,0.8190784,test_nn
380,-0.48,0.82112634,test_nn
381,-0.476,0.8231691,test_nn
382,-0.472,0.8252065,test_nn
383,-0.468,0.82723874,test_nn
384,-0.464,0.8292659,test_nn
385,-0.46,0.83128774,test_nn
386,-0.456,0.8333041,test_nn
387,-0.452,0.83531475,test_nn
388,-0.448,0.83731973,test_nn
389,-0.444,0.8393195,test_nn
390,-0.44,0.8413135,test_nn
391,-0.436,0.8433016,test_nn
392,-0.432,0.845284,test_nn
393,-0.428,0.84726083,test_nn
394,-0.424,0.84923124,test_nn
395,-0.42,0.85119575,test_nn
396,-0.416,0.85315436,test_nn
397,-0.412,0.855107,test_nn
398,-0.408,0.8570531,test_nn
399,-0.404,0.8589929,test_nn
400,-0.4,0.8609269,test_nn
401,-0.396,0.8628539,test_nn
402,-0.392,0.86477464,test_nn
403,-0.388,0.8666891,test_nn
404,-0.384,0.8685968,test_nn
405,-0.38,0.8704977,test_nn
406,-0.376,0.87239164,test_nn
407,-0.372,0.8742792,test_nn
408,-0.368,0.87615955,test_nn
409,-0.364,0.8780328,test_nn
410,-0.36,0.8798991,test_nn
411,-0.356,0.8817581,test_nn
412,-0.352,0.8836101,test_nn
413,-0.348,0.8854542,test_nn
414,-0.344,0.88729084,test_nn
415,-0.34,0.8891198,test_nn
416,-0.336,0.89094204,test_nn
417,-0.332,0.89275527,test_nn
418,-0.328,0.8945612,test_nn
419,-0.324,0.8963588,test_nn
420,-0.32,0.8981482,test_nn
421,-0.316,0.89992917,test_nn
422,-0.312,0.9017016,test_nn
423,-0.308,0.90346575,test_nn
424,-0.304,0.9052211,test_nn
425,-0.3,0.9069672,test_nn
426,-0.296,0.90870416,test_nn
427,-0.292,0.9104323,test_nn
428,-0.288,0.91215056,test_nn
429,-0.284,0.9138598,test_nn
430,-0.28,0.9155588,test_nn
431,-0.276,0.917248,test_nn
432,-0.272,0.91892684,test_nn
433,-0.268,0.9205953,test_nn
434,-0.264,0.92225325,test_nn
435,-0.26,0.92390037,test_nn
436,-0.256,0.9255365,test_nn
437,-0.252,0.927161,test_nn
438,-0.248,0.9287741,test_nn
439,-0.244,0.9303756,test_nn
440,-0.24,0.93196476,test_nn
441,-0.236,0.93354154,test_nn
442,-0.232,0.9351058,test_nn
443,-0.228,0.9366572,test_nn
444,-0.224,0.93819535,test_nn
445,-0.22,0.9397197,test_nn
446,-0.216,0.94123065,test_nn
447,-0.212,0.94272715,test_nn
448,-0.208,0.94420886,test_nn
449,-0.204,0.9456761,test_nn
450,-0.2,0.94712794,test_nn
451,-0.196,0.9485641,test_nn
452,-0.192,0.9499846,test_nn
453,-0.188,0.9513881,test_nn
454,-0.184,0.9527755,test_nn
455,-0.18,0.95414543,test_nn
456,-0.176,0.955498,test_nn
457,-0.172,0.9568323,test_nn
458,-0.168,0.9581487,test_nn
459,-0.164,0.9594461,test_nn
460,-0.16,0.9607237,test_nn
461,-0.156,0.9619817,test_nn
462,-0.152,0.96322024,test_nn
463,-0.148,0.9644376,test_nn
464,-0.144,0.96563363,test_nn
465,-0.14,0.96680844,test_nn
466,-0.136,0.9679611,test_nn
467,-0.132,0.96909094,test_nn
468,-0.128,0.97019815,test_nn
469,-0.124,0.97128147,test_nn
470,-0.12,0.97234076,test_nn
471,-0.116,0.9733753,test_nn
472,-0.112,0.9743849,test_nn
473,-0.108,0.9753692,test_nn
474,-0.104,0.9763275,test_nn
475,-0.1,0.9772588,test_nn
476,-0.096,0.9781636,test_nn
477,-0.092,0.9790398,test_nn
478,-0.088,0.97988856,test_nn
479,-0.084,0.98070836,test_nn
480,-0.08,0.98149985,test_nn
481,-0.076,0.98226076,test_nn
482,-0.072,0.98299193,test_nn
483,-0.068,0.98369217,test_nn
484,-0.064,0.9843619,test_nn
485,-0.06,0.98499966,test_nn
486,-0.056,0.9856058,test_nn
487,-0.052,0.9861792,test_nn
488,-0.048,0.98671937,test_nn
489,-0.044,0.9872265,test_nn
490,-0.04,0.9876999,test_nn
491,-0.036,0.9881388,test_nn
492,-0.032,0.9885434,test_nn
493,-0.028,0.9889126,test_nn
494,-0.024,0.9892467,test_nn
495,-0.02,0.98954487,test_nn
496,-0.016,0.98980755,test_nn
497,-0.012,0.99003327,test_nn
498,-0.008,0.9902223,test_nn
499,-0.004,0.9903743,test_nn
500,0.0,0.99048936,test_nn
501,0.004,0.9905669,test_nn
502,0.008,0.99060667,test_nn
503,0.012,0.99060786,test_nn
504,0.016,0.99057144,test_nn
505,0.02,0.99049675,test_nn
506,0.024,0.99038345,test_nn
507,0.028,0.9902318,test_nn
508,0.032,0.99004143,test_nn
509,0.036,0.9898125,test_nn
510,0.04,0.98954475,test_nn
511,0.044,0.989238,test_nn
512,0.048,0.9888927,test_nn
513,0.052,0.9885086,test_nn
514,0.056,0.9880856,test_nn
515,0.06,0.98762393,test_nn
516,0.064,0.9871243,test_nn
517,0.068,0.986586,test_nn
518,0.072,0.9860095,test_nn
519,0.076,0.9853953,test_nn
520,0.08,0.9847429,test_nn
521,0.084,0.9840529,test_nn
522,0.088,0.9833257,test_nn
523,0.092,0.9825617,test_nn
524,0.096,0.9817603,test_nn
525,0.1,0.9809234,test_nn
526,0.104,0.98004997,test_nn
527,0.108,0.9791409,test_nn
528,0.112,0.9781966,test_nn
529,0.116,0.9772176,test_nn
530,0.12,0.9762043,test_nn
531,0.124,0.9751571,test_nn
532,0.128,0.97407633,test_nn
533,0.132,0.9729631,test_nn
534,0.136,0.97181666,test_nn
535,0.14,0.9706392,test_nn
536,0.144,0.9694303,test_nn
537,0.148,0.9681909,test_nn
538,0.152,0.96692103,test_nn
539,0.156,0.96562237,test_nn
540,0.16,0.9642943,test_nn
541,0.164,0.9629384,test_nn
542,0.168,0.96155494,test_nn
543,0.172,0.9601449,test_nn
544,0.176,0.9587082,test_nn
545,0.18,0.957247,test_nn
546,0.184,0.9557603,test_nn
547,0.188,0.9542499,test_nn
548,0.192,0.9527165,test_nn
549,0.196,0.9511602,test_nn
550,0.2,0.9495819,test_nn
551,0.204,0.9479829,test_nn
552,0.208,0.94636333,test_nn
553,0.212,0.9447243,test_nn
554,0.216,0.9430666,test_nn
555,0.22,0.9413909,test_nn
556,0.224,0.9396974,test_nn
557,0.228,0.9379875,test_nn
558,0.232,0.93626165,test_nn
559,0.236,0.9345201,test_nn
560,0.24,0.9327651,test_nn
561,0.244,0.9309962,test_nn
562,0.248,0.92921436,test_nn
563,0.252,0.92742014,test_nn
564,0.256,0.92561424,test_nn
565,0.26,0.9237974,test_nn
566,0.264,0.92197025,test_nn
567,0.268,0.920134,test_nn
568,0.272,0.9182888,test_nn
569,0.276,0.9164349,test_nn
570,0.28,0.9145738,test_nn
571,0.284,0.9127058,test_nn
572,0.288,0.910831,test_nn
573,0.292,0.9089503,test_nn
574,0.296,0.9070649,test_nn
575,0.3,0.9051742,test_nn
576,0.304,0.9032792,test_nn
577,0.308,0.90138066,test_nn
578,0.312,0.89947855,test_nn
579,0.316,0.8975741,test_nn
580,0.32,0.89566725,test_nn
581,0.324,0.8937577,test_nn
582,0.328,0.891847,test_nn
583,0.332,0.88993496,test_nn
584,0.336,0.88802195,test_nn
585,0.34,0.8861085,test_nn
586,0.344,0.88419473,test_nn
587,0.348,0.88228077,test_nn
588,0.352,0.8803668,test_nn
589,0.356,0.8784536,test_nn
590,0.36,0.8765408,test_nn
591,0.364,0.87462854,test_nn
592,0.368,0.87271774,test_nn
593,0.372,0.8708075,test_nn
594,0.376,0.8688984,test_nn
595,0.38,0.8669906,test_nn
596,0.384,0.8650837,test_nn
597,0.388,0.86317855,test_nn
598,0.392,0.8612741,test_nn
599,0.396,0.85937095,test_nn
600,0.4,0.8574693,test_nn
601,0.404,0.8555683,test_nn
602,0.408,0.8536686,test_nn
603,0.412,0.8517697,test_nn
604,0.416,0.84987164,test_nn
605,0.42,0.8479737,test_nn
606,0.424,0.8460767,test_nn
607,0.428,0.84418,test_nn
608,0.432,0.8422836,test_nn
609,0.436,0.84038687,test_nn
610,0.44,0.8384899,test_nn
611,0.444,0.83659256,test_nn
612,0.448,0.8346938,test_nn
613,0.452,0.83279467,test_nn
614,0.456,0.83089423,test_nn
615,0.46,0.82899207,test_nn
616,0.464,0.8270884,test_nn
617,0.468,0.82518244,test_nn
618,0.472,0.8232741,test_nn
619,0.476,0.82136333,test_nn
620,0.48,0.8194494,test_nn
621,0.484,0.81753254,test_nn
622,0.488,0.8156119,test_nn
623,0.492,0.81368756,test_nn
624,0.496,0.81175935,test_nn
625,0.5,0.80982685,test_nn
626,0.504,0.8078896,test_nn
627,0.508,0.8059476,test_nn
628,0.512,0.8040005,test_nn
629,0.516,0.80204827,test_nn
630,0.52,0.8000898,test_nn
631,0.524,0.79812604,test_nn
632,0.528,0.79615563,test_nn
633,0.532,0.79417944,test_nn
634,0.536,0.7921965,test_nn
635,0.54,0.7902069,test_nn
636,0.544,0.78821033,test_nn
637,0.548,0.78620684,test_nn
638,0.552,0.7841959,test_nn
639,0.556,0.78217775,test_nn
640,0.56,0.7801515,test_nn
641,0.564,0.77811813,test_nn
642,0.568,0.77607673,test_nn
643,0.572,0.7740278,test_nn
644,0.576,0.7719706,test_nn
645,0.58,0.76990545,test_nn
646,0.584,0.76783216,test_nn
647,0.588,0.76575065,test_nn
648,0.592,0.7636607,test_nn
649,0.596,0.761563,test_nn
650,0.6,0.75945663,test_nn
651,0.604,0.7573421,test_nn
652,0.608,0.7552193,test_nn
653,0.612,0.75308883,test_nn
654,0.616,0.7509497,test_nn
655,0.62,0.74880254,test_nn
656,0.624,0.74664795,test_nn
657,0.628,0.74448484,test_nn
658,0.632,0.742314,test_nn
659,0.636,0.74013525,test_nn
660,0.64,0.737949,test_nn
661,0.644,0.7357551,test_nn
662,0.648,0.733554,test_nn
663,0.652,0.73134565,test_nn
664,0.656,0.7291298,test_nn
665,0.66,0.7269069,test_nn
666,0.664,0.72467774,test_nn
667,0.668,0.72244143,test_nn
668,0.672,0.720199,test_nn
669,0.676,0.71795,test_nn
670,0.68,0.715695,test_nn
671,0.684,0.7134341,test_nn
672,0.688,0.71116704,test_nn
673,0.692,0.7088952,test_nn
674,0.696,0.70661736,test_nn
675,0.7,0.7043346,test_nn
676,0.704,0.70204705,test_nn
677,0.708,0.6997546,test_nn
678,0.712,0.6974576,test_nn
679,0.716,0.6951562,test_nn
680,0.72,0.69285077,test_nn
681,0.724,0.69054115,test_nn
682,0.728,0.6882284,test_nn
683,0.732,0.68591183,test_nn
684,0.736,0.6835925,test_nn
685,0.74,0.6812696,test_nn
686,0.744,0.6789443,test_nn
687,0.748,0.67661583,test_nn
688,0.752,0.6742854,test_nn
689,0.756,0.6719528,test_nn
690,0.76,0.66961825,test_nn
691,0.764,0.6672817,test_nn
692,0.768,0.66494334,test_nn
693,0.772,0.6626039,test_nn
694,0.776,0.66026354,test_nn
695,0.78,0.65792185,test_nn
696,0.784,0.6555797,test_nn
697,0.788,0.6532363,test_nn
698,0.792,0.6508932,test_nn
699,0.796,0.64854974,test_nn
700,0.8,0.64620554,test_nn
701,0.804,0.6438621,test_nn
702,0.808,0.64151883,test_nn
703,0.812,0.63917583,test_nn
704,0.816,0.6368336,test_nn
705,0.82,0.63449186,test_nn
706,0.824,0.63215137,test_nn
707,0.828,0.6298118,test_nn
708,0.832,0.62747335,test_nn
709,0.836,0.6251362,test_nn
710,0.84,0.62280077,test_nn
711,0.844,0.6204665,test_nn
712,0.848,0.61813426,test_nn
713,0.852,0.6158038,test_nn
714,0.856,0.61347556,test_nn
715,0.86,0.61114925,test_nn
716,0.864,0.60882515,test_nn
717,0.868,0.60650325,test_nn
718,0.872,0.60418344,test_nn
719,0.876,0.6018667,test_nn
720,0.88,0.5995524,test_nn
721,0.884,0.5972406,test_nn
722,0.888,0.5949317,test_nn
723,0.892,0.59262556,test_nn
724,0.896,0.5903225,test_nn
725,0.9,0.58802235,test_nn
726,0.904,0.585725,test_nn
727,0.908,0.58343095,test_nn
728,0.912,0.5811405,test_nn
729,0.916,0.5788528,test_nn
730,0.92,0.5765686,test_nn
731,0.924,0.57428765,test_nn
732,0.928,0.5720101,test_nn
733,0.932,0.5697359,test_nn
734,0.936,0.5674654,test_nn
735,0.94,0.5651984,test_nn
736,0.944,0.56293494,test_nn
737,0.948,0.5606749,test_nn
738,0.952,0.5584186,test_nn
739,0.956,0.5561658,test_nn
740,0.96,0.55391663,test_nn
741,0.964,0.5516714,test_nn
742,0.968,0.54942936,test_nn
743,0.972,0.5471914,test_nn
744,0.976,0.54495704,test_nn
745,0.98,0.54272646,test_nn
746,0.984,0.54049957,test_nn
747,0.988,0.53827655,test_nn
748,0.992,0.5360571,test_nn
749,0.996,0.53384143,test_nn
750,1.0,0.5316292,test_nn
751,1.004,0.5294209,test_nn
752,1.008,0.52721626,test_nn
753,1.012,0.5250154,test_nn
754,1.016,0.5228181,test_nn
755,1.02,0.52062464,test_nn
756,1.024,0.5184348,test_nn
757,1.028,0.5162486,test_nn
758,1.032,0.5140659,test_nn
759,1.036,0.5118869,test_nn
760,1.04,0.5097112,test_nn
761,1.044,0.50753945,test_nn
762,1.048,0.50537074,test_nn
763,1.052,0.50320625,test_nn
764,1.056,0.50104475,test_nn
765,1.06,0.49888685,test_nn
766,1.064,0.4967325,test_nn
767,1.068,0.49458092,test_nn
768,1.072,0.4924331,test_nn
769,1.076,0.49028844,test_nn
770,1.08,0.4881472,test_nn
771,1.084,0.4860093,test_nn
772,1.088,0.48387438,test_nn
773,1.092,0.48174274,test_nn
774,1.096,0.47961432,test_nn
775,1.1,0.47748893,test_nn
776,1.104,0.47536635,test_nn
777,1.108,0.47324675,test_nn
778,1.112,0.47113034,test_nn
779,1.116,0.46901688,test_nn
780,1.12,0.4669063,test_nn
781,1.124,0.46479836,test_nn
782,1.128,0.46269357,test_nn
783,1.132,0.4605914,test_nn
784,1.136,0.45849198,test_nn
785,1.14,0.45639506,test_nn
786,1.144,0.4543004,test_nn
787,1.148,0.45220876,test_nn
788,1.152,0.4501197,test_nn
789,1.156,0.44803274,test_nn
790,1.16,0.44594824,test_nn
791,1.164,0.44386613,test_nn
792,1.168,0.4417867,test_nn
793,1.172,0.4397093,test_nn
794,1.176,0.43763393,test_nn
795,1.18,0.43556094,test_nn
796,1.184,0.43349007,test_nn
797,1.188,0.4314215,test_nn
798,1.192,0.42935464,test_nn
799,1.196,0.4272899,test_nn
800,1.2,0.42522717,test_nn
801,1.204,0.42316616,test_nn
802,1.208,0.42110732,test_nn
803,1.212,0.4190495,test_nn
804,1.216,0.41699383,test_nn
805,1.22,0.41493985,test_nn
806,1.224,0.41288754,test_nn
807,1.228,0.4108367,test_nn
808,1.232,0.40878725,test_nn
809,1.236,0.40674,test_nn
810,1.24,0.40469337,test_nn
811,1.244,0.40264836,test_nn
812,1.248,0.40060496,test_nn
813,1.252,0.39856255,test_nn
814,1.256,0.39652163,test_nn
815,1.26,0.3944815,test_nn
816,1.264,0.3924428,test_nn
817,1.268,0.39040497,test_nn
818,1.272,0.3883687,test_nn
819,1.276,0.3863328,test_nn
820,1.28,0.3842979,test_nn
821,1.284,0.38226423,test_nn
822,1.288,0.3802313,test_nn
823,1.292,0.37819865,test_nn
824,1.296,0.37616757,test_nn
825,1.3,0.3741368,test_nn
826,1.304,0.37210673,test_nn
827,1.308,0.3700772,test_nn
828,1.312,0.36804846,test_nn
829,1.316,0.36602002,test_nn
830,1.32,0.3639921,test_nn
831,1.324,0.36196434,test_nn
832,1.328,0.35993722,test_nn
833,1.332,0.35791063,test_nn
834,1.336,0.35588405,test_nn
835,1.34,0.35385776,test_nn
836,1.344,0.35183188,test_nn
837,1.348,0.349806,test_nn
838,1.352,0.34777987,test_nn
839,1.356,0.34575436,test_nn
840,1.36,0.3437284,test_nn
841,1.364,0.34170276,test_nn
842,1.368,0.33967733,test_nn
843,1.372,0.33765107,test_nn
844,1.376,0.33562538,test_nn
845,1.38,0.3335991,test_nn
846,1.384,0.33157283,test_nn
847,1.388,0.32954586,test_nn
848,1.392,0.32751894,test_nn
849,1.396,0.3254917,test_nn
850,1.4,0.32346395,test_nn
851,1.404,0.32143563,test_nn
852,1.408,0.31940702,test_nn
853,1.412,0.31737804,test_nn
854,1.416,0.3153485,test_nn
855,1.42,0.31331816,test_nn
856,1.424,0.31128737,test_nn
857,1.428,0.3092556,test_nn
858,1.432,0.30722344,test_nn
859,1.436,0.30519095,test_nn
860,1.44,0.3031572,test_nn
861,1.444,0.3011225,test_nn
862,1.448,0.2990874,test_nn
863,1.452,0.29705128,test_nn
864,1.456,0.29501414,test_nn
865,1.46,0.29297626,test_nn
866,1.464,0.2909373,test_nn
867,1.468,0.28889734,test_nn
868,1.472,0.28685623,test_nn
869,1.476,0.28481427,test_nn
870,1.48,0.2827708,test_nn
871,1.484,0.28072673,test_nn
872,1.488,0.27868125,test_nn
873,1.492,0.27663445,test_nn
874,1.496,0.27458635,test_nn
875,1.5,0.27253747,test_nn
876,1.504,0.2704872,test_nn
877,1.508,0.26843536,test_nn
878,1.512,0.26638216,test_nn
879,1.516,0.2643281,test_nn
880,1.52,0.26227167,test_nn
881,1.524,0.2602144,test_nn
882,1.528,0.2581556,test_nn
883,1.532,0.25609592,test_nn
884,1.536,0.25403392,test_nn
885,1.54,0.2519706,test_nn
886,1.544,0.24990587,test_nn
887,1.548,0.24783912,test_nn
888,1.552,0.24577129,test_nn
889,1.556,0.24370143,test_nn
890,1.56,0.24163027,test_nn
891,1.564,0.23955694,test_nn
892,1.568,0.23748219,test_nn
893,1.572,0.2354056,test_nn
894,1.576,0.23332769,test_nn
895,1.58,0.23124719,test_nn
896,1.584,0.22916554,test_nn
897,1.588,0.22708166,test_nn
898,1.592,0.22499585,test_nn
899,1.596,0.22290865,test_nn
900,1.6,0.22081915,test_nn
901,1.604,0.218728,test_nn
902,1.608,0.21663462,test_nn
903,1.612,0.21453944,test_nn
904,1.616,0.21244213,test_nn
905,1.62,0.21034305,test_nn
906,1.624,0.20824185,test_nn
907,1.628,0.20613869,test_nn
908,1.632,0.20403314,test_nn
909,1.636,0.20192587,test_nn
910,1.64,0.19981642,test_nn
911,1.644,0.19770461,test_nn
912,1.648,0.19559075,test_nn
913,1.652,0.1934751,test_nn
914,1.656,0.19135699,test_nn
915,1.66,0.18923664,test_nn
916,1.664,0.18711443,test_nn
917,1.668,0.1849896,test_nn
918,1.672,0.1828632,test_nn
919,1.676,0.18073377,test_nn
920,1.68,0.17860234,test_nn
921,1.684,0.17646901,test_nn
922,1.688,0.17433304,test_nn
923,1.692,0.17219488,test_nn
924,1.696,0.17005411,test_nn
925,1.7,0.16791141,test_nn
926,1.704,0.16576613,test_nn
927,1.708,0.16361895,test_nn
928,1.712,0.16146874,test_nn
929,1.716,0.15931648,test_nn
930,1.72,0.15716176,test_nn
931,1.724,0.15500502,test_nn
932,1.728,0.15284531,test_nn
933,1.732,0.15068349,test_nn
934,1.736,0.14851916,test_nn
935,1.74,0.14635251,test_nn
936,1.744,0.14418337,test_nn
937,1.748,0.14201145,test_nn
938,1.752,0.13983737,test_nn
939,1.756,0.13766083,test_nn
940,1.76,0.13548185,test_nn
941,1.764,0.13329998,test_nn
942,1.768,0.1311159,test_nn
943,1.772,0.12892956,test_nn
944,1.776,0.12674004,test_nn
945,1.78,0.12454872,test_nn
946,1.784,0.12235463,test_nn
947,1.788,0.12015783,test_nn
948,1.792,0.11795862,test_nn
949,1.796,0.115756735,test_nn
950,1.8,0.113552555,test_nn
951,1.804,0.111345515,test_nn
952,1.808,0.109136134,test_nn
953,1.812,0.10692409,test_nn
954,1.816,0.104709275,test_nn
955,1.82,0.10249218,test_nn
956,1.824,0.10027228,test_nn
957,1.828,0.09804961,test_nn
958,1.832,0.09582472,test_nn
959,1.836,0.09359729,test_nn
960,1.84,0.09136698,test_nn
961,1.844,0.08913422,test_nn
962,1.848,0.08689901,test_nn
963,1.852,0.0846612,test_nn
964,1.856,0.08242023,test_nn
965,1.86,0.080177225,test_nn
966,1.864,0.07793152,test_nn
967,1.868,0.07568275,test_nn
968,1.872,0.07343187,test_nn
969,1.876,0.07117812,test_nn
970,1.88,0.06892188,test_nn
971,1.884,0.06666301,test_nn
972,1.888,0.06440144,test_nn
973,1.892,0.062137604,test_nn
974,1.896,0.05987034,test_nn
975,1.9,0.05760134,test_nn
976,1.904,0.055329077,test_nn
977,1.908,0.053054526,test_nn
978,1.912,0.050777376,test_nn
979,1.916,0.048497178,test_nn
980,1.92,0.046215046,test_nn
981,1.924,0.043930016,test_nn
982,1.928,0.041642155,test_nn
983,1.932,0.039352015,test_nn
984,1.936,0.037059013,test_nn
985,1.94,0.03476374,test_nn
986,1.944,0.03246566,test_nn
987,1.948,0.030164748,test_nn
988,1.952,0.027861606,test_nn
989,1.956,0.025555871,test_nn
990,1.96,0.023247432,test_nn
991,1.964,0.020936353,test_nn
992,1.968,0.01862263,test_nn
993,1.972,0.016306601,test_nn
994,1.976,0.013987935,test_nn
995,1.98,0.011666523,test_nn
996,1.984,0.00934292,test_nn
997,1.988,0.0070162974,test_nn
998,1.992,0.004687744,test_nn
999,1.996,0.00235618,test_nn
1000,2.0,2.2027176e-05,test_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_800/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 800, "weight_testfn_obs": 800, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 67107, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_10-11-55_970759_24514/artifacts/2024-10-12_10-11-58/fn_2024-10-12_10-11-58/working_dirs/fn_a6a12_00002_2_weight_soln_obs=800_2024-10-12_10-11-58", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_800/diff.csv <==
,X_x,value,name
0,-2.0,1.7552637e-05,diff
1,-1.996,3.7258025e-05,diff
2,-1.992,5.620951e-05,diff
3,-1.988,7.473584e-05,diff
4,-1.984,9.276625e-05,diff
5,-1.98,0.000110206194,diff
6,-1.976,0.00012722984,diff
7,-1.972,0.00014405604,diff
8,-1.968,0.00016025268,diff
9,-1.964,0.00017587654,diff
10,-1.96,0.0001913514,diff
11,-1.956,0.00020591915,diff
12,-1.952,0.0002203919,diff
13,-1.948,0.00023405254,diff
14,-1.944,0.0002476815,diff
15,-1.94,0.00026049092,diff
16,-1.936,0.00027333573,diff
17,-1.932,0.00028559193,diff
18,-1.928,0.0002972521,diff
19,-1.924,0.00030881912,diff
20,-1.92,0.00031971931,diff
21,-1.916,0.0003302619,diff
22,-1.912,0.00034048408,diff
23,-1.908,0.00035020337,diff
24,-1.904,0.00035941973,diff
25,-1.9,0.0003685616,diff
26,-1.896,0.00037742034,diff
27,-1.892,0.00038561225,diff
28,-1.888,0.00039367005,diff
29,-1.884,0.0004011579,diff
30,-1.88,0.00040813535,diff
31,-1.876,0.0004152134,diff
32,-1.872,0.00042192638,diff
33,-1.868,0.00042774528,diff
34,-1.864,0.00043396652,diff
35,-1.86,0.00043943524,diff
36,-1.856,0.00044488162,diff
37,-1.852,0.0004497096,diff
38,-1.848,0.0004544258,diff
39,-1.844,0.0004586503,diff
40,-1.84,0.00046277046,diff
41,-1.836,0.0004663393,diff
42,-1.832,0.00046999753,diff
43,-1.828,0.00047319382,diff
44,-1.824,0.00047605485,diff
45,-1.82,0.0004788041,diff
46,-1.816,0.0004813373,diff
47,-1.812,0.00048347563,diff
48,-1.808,0.00048546493,diff
49,-1.804,0.0004870817,diff
50,-1.8,0.0004885644,diff
51,-1.796,0.00048981607,diff
52,-1.792,0.00049102306,diff
53,-1.788,0.0004918352,diff
54,-1.784,0.00049258024,diff
55,-1.78,0.00049284846,diff
56,-1.776,0.00049293786,diff
57,-1.772,0.0004930496,diff
58,-1.768,0.00049296767,diff
59,-1.764,0.0004925132,diff
60,-1.76,0.00049203634,diff
61,-1.756,0.0004916191,diff
62,-1.752,0.00049082935,diff
63,-1.748,0.00048978627,diff
64,-1.744,0.0004889071,diff
65,-1.74,0.0004876554,diff
66,-1.736,0.00048615038,diff
67,-1.732,0.00048445165,diff
68,-1.728,0.00048296154,diff
69,-1.724,0.0004812777,diff
70,-1.72,0.00047940016,diff
71,-1.716,0.0004773438,diff
72,-1.712,0.00047537684,diff
73,-1.708,0.0004734546,diff
74,-1.704,0.00047123432,diff
75,-1.7,0.00046890974,diff
76,-1.696,0.00046645105,diff
77,-1.692,0.00046433508,diff
78,-1.688,0.00046153367,diff
79,-1.684,0.0004593432,diff
80,-1.68,0.00045681,diff
81,-1.676,0.0004542172,diff
82,-1.672,0.00045152009,diff
83,-1.668,0.00044891238,diff
84,-1.664,0.000446409,diff
85,-1.66,0.00044339895,diff
86,-1.656,0.00044083595,diff
87,-1.652,0.00043807924,diff
88,-1.648,0.00043545663,diff
89,-1.644,0.00043265522,diff
90,-1.64,0.0004298985,diff
91,-1.636,0.00042751431,diff
92,-1.632,0.0004247576,diff
93,-1.628,0.0004223436,diff
94,-1.624,0.0004195273,diff
95,-1.62,0.00041726232,diff
96,-1.616,0.0004145205,diff
97,-1.612,0.00041227043,diff
98,-1.608,0.00040994585,diff
99,-1.604,0.00040784478,diff
100,-1.6,0.0004053712,diff
101,-1.596,0.00040335953,diff
102,-1.592,0.00040142238,diff
103,-1.588,0.00039933622,diff
104,-1.584,0.00039735436,diff
105,-1.58,0.00039553642,diff
106,-1.576,0.0003940761,diff
107,-1.572,0.00039216876,diff
108,-1.568,0.00039075315,diff
109,-1.564,0.00038939714,diff
110,-1.56,0.00038829446,diff
111,-1.556,0.00038707256,diff
112,-1.552,0.0003862977,diff
113,-1.548,0.00038547814,diff
114,-1.544,0.00038467348,diff
115,-1.54,0.00038424134,diff
116,-1.536,0.00038369,diff
117,-1.532,0.00038322806,diff
118,-1.528,0.00038331747,diff
119,-1.524,0.00038349628,diff
120,-1.52,0.0003835559,diff
121,-1.516,0.00038403273,diff
122,-1.512,0.00038462877,diff
123,-1.508,0.00038549304,diff
124,-1.504,0.0003861487,diff
125,-1.5,0.00038734078,diff
126,-1.496,0.0003887713,diff
127,-1.492,0.0003902316,diff
128,-1.488,0.00039184093,diff
129,-1.484,0.00039359927,diff
130,-1.48,0.00039580464,diff
131,-1.476,0.00039803982,diff
132,-1.472,0.00040066242,diff
133,-1.468,0.00040319562,diff
134,-1.464,0.00040614605,diff
135,-1.46,0.00040906668,diff
136,-1.456,0.00041267276,diff
137,-1.452,0.00041642785,diff
138,-1.448,0.00042009354,diff
139,-1.444,0.00042384863,diff
140,-1.44,0.00042819977,diff
141,-1.436,0.00043272972,diff
142,-1.432,0.0004376471,diff
143,-1.428,0.00044247508,diff
144,-1.424,0.0004477799,diff
145,-1.42,0.0004529357,diff
146,-1.416,0.00045874715,diff
147,-1.412,0.00046476722,diff
148,-1.408,0.0004709959,diff
149,-1.404,0.00047716498,diff
150,-1.4,0.00048398972,diff
151,-1.396,0.00049102306,diff
152,-1.392,0.0004979968,diff
153,-1.388,0.0005055964,diff
154,-1.384,0.000513196,diff
155,-1.38,0.000521332,diff
156,-1.376,0.00052922964,diff
157,-1.372,0.0005377531,diff
158,-1.368,0.00054621696,diff
159,-1.364,0.00055521727,diff
160,-1.36,0.000564456,diff
161,-1.356,0.0005736947,diff
162,-1.352,0.0005836785,diff
163,-1.348,0.00059333444,diff
164,-1.344,0.00060358644,diff
165,-1.34,0.00061413646,diff
166,-1.336,0.0006248057,diff
167,-1.332,0.00063559413,diff
168,-1.328,0.0006468892,diff
169,-1.324,0.0006585121,diff
170,-1.32,0.0006699562,diff
171,-1.316,0.00068217516,diff
172,-1.312,0.0006942451,diff
173,-1.308,0.0007067621,diff
174,-1.304,0.00071933866,diff
175,-1.3,0.00073221326,diff
176,-1.296,0.0007453859,diff
177,-1.292,0.00075879693,diff
178,-1.288,0.0007723272,diff
179,-1.284,0.0007865429,diff
180,-1.28,0.00080037117,diff
181,-1.276,0.00081443787,diff
182,-1.272,0.00082939863,diff
183,-1.268,0.0008440614,diff
184,-1.264,0.00085893273,diff
185,-1.26,0.0008737147,diff
186,-1.256,0.0008894205,diff
187,-1.252,0.0009049475,diff
188,-1.248,0.00092083216,diff
189,-1.244,0.0009369254,diff
190,-1.24,0.00095266104,diff
191,-1.236,0.00096964836,diff
192,-1.232,0.0009862185,diff
193,-1.228,0.0010026991,diff
194,-1.224,0.001019597,diff
195,-1.22,0.0010369718,diff
196,-1.216,0.0010540783,diff
197,-1.212,0.0010716021,diff
198,-1.208,0.0010889173,diff
199,-1.204,0.0011070371,diff
200,-1.2,0.001124382,diff
201,-1.196,0.0011430085,diff
202,-1.192,0.0011611283,diff
203,-1.188,0.0011794865,diff
204,-1.184,0.0011977255,diff
205,-1.18,0.0012164712,diff
206,-1.176,0.001235038,diff
207,-1.172,0.0012540519,diff
208,-1.168,0.0012726486,diff
209,-1.164,0.0012916327,diff
210,-1.16,0.0013108552,diff
211,-1.156,0.0013300478,diff
212,-1.152,0.0013490617,diff
213,-1.148,0.0013683736,diff
214,-1.144,0.0013878942,diff
215,-1.14,0.0014074743,diff
216,-1.136,0.001426965,diff
217,-1.132,0.0014463961,diff
218,-1.128,0.001466155,diff
219,-1.124,0.0014852583,diff
220,-1.12,0.0015052557,diff
221,-1.116,0.0015247762,diff
222,-1.112,0.001544416,diff
223,-1.108,0.0015639961,diff
224,-1.104,0.0015834272,diff
225,-1.1,0.0016030669,diff
226,-1.096,0.0016228855,diff
227,-1.092,0.001642257,diff
228,-1.088,0.0016616583,diff
229,-1.084,0.001681149,diff
230,-1.08,0.0017002821,diff
231,-1.076,0.0017197132,diff
232,-1.072,0.0017389059,diff
233,-1.068,0.0017580688,diff
234,-1.064,0.0017769933,diff
235,-1.06,0.0017960072,diff
236,-1.056,0.0018144846,diff
237,-1.052,0.0018331409,diff
238,-1.048,0.0018516779,diff
239,-1.044,0.0018697977,diff
240,-1.04,0.0018883944,diff
241,-1.036,0.0019065142,diff
242,-1.032,0.0019240379,diff
243,-1.028,0.0019419193,diff
244,-1.024,0.0019595027,diff
245,-1.02,0.0019766688,diff
246,-1.016,0.0019936562,diff
247,-1.012,0.0020101666,diff
248,-1.008,0.0020269752,diff
249,-1.004,0.0020433068,diff
250,-1.0,0.002059579,diff
251,-0.996,0.0020753145,diff
252,-0.992,0.0020906925,diff
253,-0.988,0.0021057725,diff
254,-0.984,0.0021206737,diff
255,-0.98,0.002135396,diff
256,-0.976,0.002149403,diff
257,-0.972,0.0021636486,diff
258,-0.968,0.0021771789,diff
259,-0.964,0.0021904707,diff
260,-0.96,0.002203524,diff
261,-0.956,0.002215743,diff
262,-0.952,0.002227962,diff
263,-0.948,0.0022397637,diff
264,-0.944,0.0022509694,diff
265,-0.94,0.0022619367,diff
266,-0.936,0.002272427,diff
267,-0.932,0.0022825599,diff
268,-0.928,0.0022915602,diff
269,-0.924,0.0023012161,diff
270,-0.92,0.0023100972,diff
271,-0.916,0.0023180842,diff
272,-0.912,0.0023258328,diff
273,-0.908,0.0023331642,diff
274,-0.904,0.0023396015,diff
275,-0.9,0.0023456812,diff
276,-0.896,0.0023512244,diff
277,-0.892,0.0023563504,diff
278,-0.888,0.0023609996,diff
279,-0.884,0.0023651123,diff
280,-0.88,0.0023684502,diff
281,-0.876,0.0023710728,diff
282,-0.872,0.0023733377,diff
283,-0.868,0.0023748279,diff
284,-0.864,0.0023758411,diff
285,-0.86,0.0023761392,diff
286,-0.856,0.0023759604,diff
287,-0.852,0.0023748279,diff
288,-0.848,0.002373457,diff
289,-0.844,0.00237149,diff
290,-0.84,0.0023682714,diff
291,-0.836,0.0023649335,diff
292,-0.832,0.0023604035,diff
293,-0.828,0.002355516,diff
294,-0.824,0.0023499727,diff
295,-0.82,0.0023434758,diff
296,-0.816,0.002336502,diff
297,-0.812,0.0023286939,diff
298,-0.808,0.0023198128,diff
299,-0.804,0.0023108125,diff
300,-0.8,0.002300799,diff
301,-0.796,0.0022902489,diff
302,-0.792,0.0022785664,diff
303,-0.788,0.0022662282,diff
304,-0.784,0.0022528768,diff
305,-0.78,0.0022390485,diff
306,-0.776,0.0022246242,diff
307,-0.772,0.0022090673,diff
308,-0.768,0.0021927357,diff
309,-0.764,0.0021756291,diff
310,-0.76,0.0021580458,diff
311,-0.756,0.002139926,diff
312,-0.752,0.0021199584,diff
313,-0.748,0.0020996332,diff
314,-0.744,0.0020787716,diff
315,-0.74,0.002057016,diff
316,-0.736,0.0020343661,diff
317,-0.732,0.002010405,diff
318,-0.728,0.001986742,diff
319,-0.724,0.0019611716,diff
320,-0.72,0.001935482,diff
321,-0.716,0.0019090176,diff
322,-0.712,0.0018809438,diff
323,-0.708,0.0018526912,diff
324,-0.704,0.0018237233,diff
325,-0.7,0.0017934442,diff
326,-0.696,0.0017626286,diff
327,-0.692,0.0017313957,diff
328,-0.688,0.0016984344,diff
329,-0.684,0.0016655922,diff
330,-0.68,0.0016316772,diff
331,-0.676,0.001596868,diff
332,-0.672,0.0015615225,diff
333,-0.668,0.0015248656,diff
334,-0.664,0.0014879704,diff
335,-0.66,0.001449883,diff
336,-0.656,0.0014112592,diff
337,-0.652,0.0013719797,diff
338,-0.648,0.0013321042,diff
339,-0.644,0.0012913942,diff
340,-0.64,0.0012496114,diff
341,-0.636,0.0012080073,diff
342,-0.632,0.001164794,diff
343,-0.628,0.0011216402,diff
344,-0.624,0.0010770559,diff
345,-0.62,0.0010323524,diff
346,-0.616,0.0009867549,diff
347,-0.612,0.0009407401,diff
348,-0.608,0.00089371204,diff
349,-0.604,0.00084638596,diff
350,-0.6,0.00079870224,diff
351,-0.596,0.00075012445,diff
352,-0.592,0.00070130825,diff
353,-0.588,0.0006517172,diff
354,-0.584,0.0006016493,diff
355,-0.58,0.0005506873,diff
356,-0.576,0.00049996376,diff
357,-0.572,0.00044822693,diff
358,-0.568,0.00039619207,diff
359,-0.564,0.0003437996,diff
360,-0.56,0.00029069185,diff
361,-0.556,0.00023788214,diff
362,-0.552,0.0001834631,diff
363,-0.548,0.0001295805,diff
364,-0.544,7.492304e-05,diff
365,-0.54,1.9550323e-05,diff
366,-0.536,-3.5583973e-05,diff
367,-0.532,-9.101629e-05,diff
368,-0.528,-0.00014716387,diff
369,-0.524,-0.00020337105,diff
370,-0.52,-0.00026011467,diff
371,-0.516,-0.00031721592,diff
372,-0.512,-0.00037437677,diff
373,-0.508,-0.00043201447,diff
374,-0.504,-0.0004899502,diff
375,-0.5,-0.00054872036,diff
376,-0.496,-0.0006072521,diff
377,-0.492,-0.0006662011,diff
378,-0.488,-0.00072550774,diff
379,-0.484,-0.0007852316,diff
380,-0.48,-0.0008454323,diff
381,-0.476,-0.0009056926,diff
382,-0.472,-0.00096672773,diff
383,-0.468,-0.0010278225,diff
384,-0.464,-0.0010900497,diff
385,-0.46,-0.001151979,diff
386,-0.456,-0.0012152791,diff
387,-0.452,-0.00127846,diff
388,-0.448,-0.0013424158,diff
389,-0.444,-0.0014079213,diff
390,-0.44,-0.001472652,diff
391,-0.436,-0.0015389323,diff
392,-0.432,-0.001606226,diff
393,-0.428,-0.0016742945,diff
394,-0.424,-0.0017438531,diff
395,-0.42,-0.0018138885,diff
396,-0.416,-0.0018854141,diff
397,-0.412,-0.0019581914,diff
398,-0.408,-0.0020321608,diff
399,-0.404,-0.0021076798,diff
400,-0.4,-0.0021849275,diff
401,-0.396,-0.0022639036,diff
402,-0.392,-0.0023448467,diff
403,-0.388,-0.0024279952,diff
404,-0.384,-0.0025131702,diff
405,-0.38,-0.0026006103,diff
406,-0.376,-0.002690494,diff
407,-0.372,-0.0027837157,diff
408,-0.368,-0.0028789043,diff
409,-0.364,-0.0029780865,diff
410,-0.36,-0.003079772,diff
411,-0.356,-0.003185451,diff
412,-0.352,-0.0032952428,diff
413,-0.348,-0.0034083128,diff
414,-0.344,-0.00352633,diff
415,-0.34,-0.0036483407,diff
416,-0.336,-0.0037757158,diff
417,-0.332,-0.0039075613,diff
418,-0.328,-0.004044831,diff
419,-0.324,-0.004188359,diff
420,-0.32,-0.0043376684,diff
421,-0.316,-0.004493177,diff
422,-0.312,-0.0046554804,diff
423,-0.308,-0.004825115,diff
424,-0.304,-0.005001843,diff
425,-0.3,-0.0051864386,diff
426,-0.296,-0.0053794384,diff
427,-0.292,-0.0055805445,diff
428,-0.288,-0.0057911873,diff
429,-0.284,-0.00601089,diff
430,-0.28,-0.006240666,diff
431,-0.276,-0.006480813,diff
432,-0.272,-0.006731212,diff
433,-0.268,-0.00699389,diff
434,-0.264,-0.0072523355,diff
435,-0.26,-0.007490754,diff
436,-0.256,-0.0077102184,diff
437,-0.252,-0.007910848,diff
438,-0.248,-0.008093119,diff
439,-0.244,-0.008257747,diff
440,-0.24,-0.00840503,diff
441,-0.236,-0.008536339,diff
442,-0.232,-0.008651197,diff
443,-0.228,-0.0087506175,diff
444,-0.224,-0.008834958,diff
445,-0.22,-0.00890547,diff
446,-0.216,-0.008961678,diff
447,-0.212,-0.009004772,diff
448,-0.208,-0.009035528,diff
449,-0.204,-0.009054244,diff
450,-0.2,-0.009061575,diff
451,-0.196,-0.009058118,diff
452,-0.192,-0.009044349,diff
453,-0.188,-0.009021163,diff
454,-0.184,-0.008989036,diff
455,-0.18,-0.008948624,diff
456,-0.176,-0.008900225,diff
457,-0.172,-0.008844912,diff
458,-0.168,-0.008783162,diff
459,-0.164,-0.008714378,diff
460,-0.16,-0.008641183,diff
461,-0.156,-0.0085632205,diff
462,-0.152,-0.008480608,diff
463,-0.148,-0.00839442,diff
464,-0.144,-0.00830543,diff
465,-0.14,-0.0082137585,diff
466,-0.136,-0.008119822,diff
467,-0.132,-0.00802511,diff
468,-0.128,-0.007928729,diff
469,-0.124,-0.007832289,diff
470,-0.12,-0.0077360272,diff
471,-0.116,-0.007640302,diff
472,-0.112,-0.0075455904,diff
473,-0.108,-0.0074528456,diff
474,-0.104,-0.0073613524,diff
475,-0.1,-0.0072723627,diff
476,-0.096,-0.007186353,diff
477,-0.092,-0.0071039796,diff
478,-0.088,-0.007024646,diff
479,-0.084,-0.0069494843,diff
480,-0.08,-0.0068780184,diff
481,-0.076,-0.0068117976,diff
482,-0.072,-0.006749749,diff
483,-0.068,-0.0066936016,diff
484,-0.064,-0.0066425204,diff
485,-0.06,-0.006597042,diff
486,-0.056,-0.006557524,diff
487,-0.052,-0.0065240264,diff
488,-0.048,-0.006496489,diff
489,-0.044,-0.006475091,diff
490,-0.04,-0.0064604282,diff
491,-0.036,-0.0064526796,diff
492,-0.032,-0.0064511895,diff
493,-0.028,-0.006456375,diff
494,-0.024,-0.0064681172,diff
495,-0.02,-0.0064863563,diff
496,-0.016,-0.006511748,diff
497,-0.012,-0.006543696,diff
498,-0.008,-0.0065817237,diff
499,-0.004,-0.0066263676,diff
500,0.0,-0.006677568,diff
501,0.004,-0.0067346096,diff
502,0.008,-0.0067977905,diff
503,0.012,-0.006867051,diff
504,0.016,-0.0069413185,diff
505,0.02,-0.007021427,diff
506,0.024,-0.007106364,diff
507,0.028,-0.007196665,diff
508,0.032,-0.0072915554,diff
509,0.036,-0.007390201,diff
510,0.04,-0.0074929,diff
511,0.044,-0.007599175,diff
512,0.048,-0.007709205,diff
513,0.052,-0.0078215,diff
514,0.056,-0.007936478,diff
515,0.06,-0.008053541,diff
516,0.064,-0.008172095,diff
517,0.068,-0.008292198,diff
518,0.072,-0.008412302,diff
519,0.076,-0.008533299,diff
520,0.08,-0.0086537,diff
521,0.084,-0.008773565,diff
522,0.088,-0.008892059,diff
523,0.092,-0.009008706,diff
524,0.096,-0.009123564,diff
525,0.1,-0.009235561,diff
526,0.104,-0.009343982,diff
527,0.108,-0.009448707,diff
528,0.112,-0.009549141,diff
529,0.116,-0.009644389,diff
530,0.12,-0.009734571,diff
531,0.124,-0.009818554,diff
532,0.128,-0.00989598,diff
533,0.132,-0.009966731,diff
534,0.136,-0.010029376,diff
535,0.14,-0.010083795,diff
536,0.144,-0.010129392,diff
537,0.148,-0.01016593,diff
538,0.152,-0.010192454,diff
539,0.156,-0.010208368,diff
540,0.16,-0.01021415,diff
541,0.164,-0.010207832,diff
542,0.168,-0.010189593,diff
543,0.172,-0.010158896,diff
544,0.176,-0.010115385,diff
545,0.18,-0.010058224,diff
546,0.184,-0.009987056,diff
547,0.188,-0.009901226,diff
548,0.192,-0.009800613,diff
549,0.196,-0.009684503,diff
550,0.2,-0.009552419,diff
551,0.204,-0.009404242,diff
552,0.208,-0.009238839,diff
553,0.212,-0.009056568,diff
554,0.216,-0.008856416,diff
555,0.22,-0.008638501,diff
556,0.224,-0.008401632,diff
557,0.228,-0.008146107,diff
558,0.232,-0.007871985,diff
559,0.236,-0.0075774193,diff
560,0.24,-0.007263422,diff
561,0.244,-0.006929159,diff
562,0.248,-0.006574154,diff
563,0.252,-0.0061979294,diff
564,0.256,-0.005801499,diff
565,0.26,-0.0053830743,diff
566,0.264,-0.004942775,diff
567,0.268,-0.004480839,diff
568,0.272,-0.0040126443,diff
569,0.276,-0.003554225,diff
570,0.28,-0.0031049252,diff
571,0.284,-0.002664864,diff
572,0.288,-0.002233982,diff
573,0.292,-0.0018106699,diff
574,0.296,-0.0013970137,diff
575,0.3,-0.0009912848,diff
576,0.304,-0.00059366226,diff
577,0.308,-0.00020444393,diff
578,0.312,0.00017720461,diff
579,0.316,0.0005506277,diff
580,0.32,0.00091701746,diff
581,0.324,0.001275301,diff
582,0.328,0.0016266108,diff
583,0.332,0.0019701123,diff
584,0.336,0.0023066998,diff
585,0.34,0.0026361942,diff
586,0.344,0.0029581785,diff
587,0.348,0.0032733083,diff
588,0.352,0.0035811067,diff
589,0.356,0.0038818717,diff
590,0.36,0.0041760206,diff
591,0.364,0.004463315,diff
592,0.368,0.0047436357,diff
593,0.372,0.005016744,diff
594,0.376,0.0052832365,diff
595,0.38,0.005543053,diff
596,0.384,0.0057960153,diff
597,0.388,0.006042242,diff
598,0.392,0.006280899,diff
599,0.396,0.0065135956,diff
600,0.4,0.006739199,diff
601,0.404,0.006957948,diff
602,0.408,0.0071696043,diff
603,0.412,0.007374525,diff
604,0.416,0.0075728297,diff
605,0.42,0.0077641606,diff
606,0.424,0.007948875,diff
607,0.428,0.008126557,diff
608,0.432,0.008297205,diff
609,0.436,0.008460641,diff
610,0.44,0.008617938,diff
611,0.444,0.008767962,diff
612,0.448,0.008910775,diff
613,0.452,0.009046912,diff
614,0.456,0.009176135,diff
615,0.46,0.009298444,diff
616,0.464,0.009414136,diff
617,0.468,0.0095222,diff
618,0.472,0.009623706,diff
619,0.476,0.009718418,diff
620,0.48,0.009806395,diff
621,0.484,0.009886682,diff
622,0.488,0.009960532,diff
623,0.492,0.010028005,diff
624,0.496,0.010088444,diff
625,0.5,0.010142207,diff
626,0.504,0.010188818,diff
627,0.508,0.010229528,diff
628,0.512,0.010263085,diff
629,0.516,0.010289788,diff
630,0.52,0.010310233,diff
631,0.524,0.010323763,diff
632,0.528,0.01033175,diff
633,0.532,0.010332942,diff
634,0.536,0.01032728,diff
635,0.54,0.010315716,diff
636,0.544,0.010298073,diff
637,0.548,0.010274649,diff
638,0.552,0.010244787,diff
639,0.556,0.010209382,diff
640,0.56,0.010167837,diff
641,0.564,0.010120571,diff
642,0.568,0.010067821,diff
643,0.572,0.010009468,diff
644,0.576,0.00994575,diff
645,0.58,0.009876549,diff
646,0.584,0.0098029375,diff
647,0.588,0.009723425,diff
648,0.592,0.009639204,diff
649,0.596,0.009550214,diff
650,0.6,0.009456515,diff
651,0.604,0.009358227,diff
652,0.608,0.00925523,diff
653,0.612,0.009148359,diff
654,0.616,0.009036958,diff
655,0.62,0.008921266,diff
656,0.624,0.008802414,diff
657,0.628,0.00867933,diff
658,0.632,0.00855279,diff
659,0.636,0.008422792,diff
660,0.64,0.008289039,diff
661,0.644,0.008152425,diff
662,0.648,0.00801301,diff
663,0.652,0.007869899,diff
664,0.656,0.0077250004,diff
665,0.66,0.0075768232,diff
666,0.664,0.007426679,diff
667,0.668,0.0072736144,diff
668,0.672,0.007118404,diff
669,0.676,0.006961465,diff
670,0.68,0.0068026185,diff
671,0.684,0.0066417456,diff
672,0.688,0.0064795017,diff
673,0.692,0.006315589,diff
674,0.696,0.0061507225,diff
675,0.7,0.005984366,diff
676,0.704,0.0058169365,diff
677,0.708,0.0056486726,diff
678,0.712,0.0054795146,diff
679,0.716,0.00530988,diff
680,0.72,0.0051392317,diff
681,0.724,0.0049684644,diff
682,0.728,0.004797578,diff
683,0.732,0.004626274,diff
684,0.736,0.00445503,diff
685,0.74,0.004283786,diff
686,0.744,0.0041128397,diff
687,0.748,0.0039426684,diff
688,0.752,0.0037721395,diff
689,0.756,0.0036025047,diff
690,0.76,0.003433466,diff
691,0.764,0.0032648444,diff
692,0.768,0.0030974746,diff
693,0.772,0.0029308796,diff
694,0.776,0.002765119,diff
695,0.78,0.0026006699,diff
696,0.784,0.0024369955,diff
697,0.788,0.0022748113,diff
698,0.792,0.0021141768,diff
699,0.796,0.0019546747,diff
700,0.8,0.00179708,diff
701,0.804,0.0016403198,diff
702,0.808,0.001485765,diff
703,0.812,0.0013327003,diff
704,0.816,0.0011814833,diff
705,0.82,0.0010320544,diff
706,0.824,0.00088471174,diff
707,0.828,0.0007391572,diff
708,0.832,0.0005953312,diff
709,0.836,0.00045377016,diff
710,0.84,0.00031381845,diff
711,0.844,0.00017648935,diff
712,0.848,4.118681e-05,diff
713,0.852,-9.202957e-05,diff
714,0.856,-0.00022268295,diff
715,0.86,-0.0003516674,diff
716,0.864,-0.00047773123,diff
717,0.868,-0.0006018281,diff
718,0.872,-0.00072366,diff
719,0.876,-0.0008432865,diff
720,0.88,-0.0009601712,diff
721,0.884,-0.0010749698,diff
722,0.888,-0.0011870861,diff
723,0.892,-0.0012966394,diff
724,0.896,-0.001404345,diff
725,0.9,-0.0015089512,diff
726,0.904,-0.001611352,diff
727,0.908,-0.0017113686,diff
728,0.912,-0.0018091798,diff
729,0.916,-0.0019039512,diff
730,0.92,-0.0019963384,diff
731,0.924,-0.0020863414,diff
732,0.928,-0.002174735,diff
733,0.932,-0.002259791,diff
734,0.936,-0.0023425817,diff
735,0.94,-0.0024228692,diff
736,0.944,-0.0025008917,diff
737,0.948,-0.0025758743,diff
738,0.952,-0.00264889,diff
739,0.956,-0.0027198195,diff
740,0.96,-0.0027877688,diff
741,0.964,-0.0028534532,diff
742,0.968,-0.002916932,diff
743,0.972,-0.0029780865,diff
744,0.976,-0.0030365586,diff
745,0.98,-0.0030930638,diff
746,0.984,-0.0031470656,diff
747,0.988,-0.0031986833,diff
748,0.992,-0.0032479167,diff
749,0.996,-0.0032951832,diff
750,1.0,-0.0033400059,diff
751,1.004,-0.003382802,diff
752,1.008,-0.003423214,diff
753,1.012,-0.0034617782,diff
754,1.016,-0.0034974217,diff
755,1.02,-0.0035318136,diff
756,1.024,-0.0035634637,diff
757,1.028,-0.0035927296,diff
758,1.032,-0.003620267,diff
759,1.036,-0.003646195,diff
760,1.04,-0.0036691427,diff
761,1.044,-0.0036910176,diff
762,1.048,-0.0037103891,diff
763,1.052,-0.0037279725,diff
764,1.056,-0.00374341,diff
765,1.06,-0.0037569702,diff
766,1.064,-0.0037683845,diff
767,1.068,-0.0037783682,diff
768,1.072,-0.003786385,diff
769,1.076,-0.0037925243,diff
770,1.08,-0.0037967563,diff
771,1.084,-0.0037992597,diff
772,1.088,-0.0037995577,diff
773,1.092,-0.0037987828,diff
774,1.096,-0.0037961602,diff
775,1.1,-0.0037916899,diff
776,1.104,-0.0037856102,diff
777,1.108,-0.003777653,diff
778,1.112,-0.0037679672,diff
779,1.116,-0.003756553,diff
780,1.12,-0.0037439466,diff
781,1.124,-0.0037296116,diff
782,1.128,-0.0037137568,diff
783,1.132,-0.0036966205,diff
784,1.136,-0.0036775768,diff
785,1.14,-0.003656894,diff
786,1.144,-0.0036353767,diff
787,1.148,-0.0036118627,diff
788,1.152,-0.0035874546,diff
789,1.156,-0.00356102,diff
790,1.16,-0.0035331845,diff
791,1.164,-0.0035043657,diff
792,1.168,-0.003474325,diff
793,1.172,-0.0034428537,diff
794,1.176,-0.003410399,diff
795,1.18,-0.003375858,diff
796,1.184,-0.0033406317,diff
797,1.188,-0.003303945,diff
798,1.192,-0.0032661557,diff
799,1.196,-0.0032269657,diff
800,1.2,-0.0031865835,diff
801,1.204,-0.0031454563,diff
802,1.208,-0.003102988,diff
803,1.212,-0.003059119,diff
804,1.216,-0.0030142963,diff
805,1.22,-0.0029682815,diff
806,1.224,-0.0029217303,diff
807,1.228,-0.0028737485,diff
808,1.232,-0.0028247833,diff
809,1.236,-0.002774626,diff
810,1.24,-0.002723664,diff
811,1.244,-0.0026715994,diff
812,1.248,-0.0026189685,diff
813,1.252,-0.0025652945,diff
814,1.256,-0.0025104284,diff
815,1.26,-0.0024549365,diff
816,1.264,-0.0023984313,diff
817,1.268,-0.0023412108,diff
818,1.272,-0.0022830665,diff
819,1.276,-0.002224058,diff
820,1.28,-0.0021642148,diff
821,1.284,-0.0021035373,diff
822,1.288,-0.0020425916,diff
823,1.292,-0.0019806325,diff
824,1.296,-0.0019177198,diff
825,1.3,-0.0018542707,diff
826,1.304,-0.0017898679,diff
827,1.308,-0.001725167,diff
828,1.312,-0.0016599596,diff
829,1.316,-0.001594007,diff
830,1.32,-0.001527518,diff
831,1.324,-0.001459986,diff
832,1.328,-0.0013922453,diff
833,1.332,-0.0013240874,diff
834,1.336,-0.0012551844,diff
835,1.34,-0.0011858046,diff
836,1.344,-0.0011160076,diff
837,1.348,-0.0010458231,diff
838,1.352,-0.0009751618,diff
839,1.356,-0.0009037256,diff
840,1.36,-0.00083228946,diff
841,1.364,-0.00076031685,diff
842,1.368,-0.0006881356,diff
843,1.372,-0.0006156266,diff
844,1.376,-0.0005424917,diff
845,1.38,-0.00046905875,diff
846,1.384,-0.00039568543,diff
847,1.388,-0.0003219545,diff
848,1.392,-0.0002477765,diff
849,1.396,-0.00017371774,diff
850,1.4,-9.9003315e-05,diff
851,1.404,-2.4229288e-05,diff
852,1.408,5.0514936e-05,diff
853,1.412,0.00012552738,diff
854,1.416,0.00020053983,diff
855,1.42,0.0002757311,diff
856,1.424,0.00035074353,diff
857,1.428,0.00042656064,diff
858,1.432,0.00050127506,diff
859,1.436,0.0005771816,diff
860,1.44,0.0006520152,diff
861,1.444,0.0007277131,diff
862,1.448,0.00080284476,diff
863,1.452,0.000878036,diff
864,1.456,0.00095281005,diff
865,1.46,0.0010281801,diff
866,1.464,0.0011029541,diff
867,1.468,0.0011774898,diff
868,1.472,0.0012518167,diff
869,1.476,0.0013260841,diff
870,1.48,0.0014001131,diff
871,1.484,0.0014736652,diff
872,1.488,0.001547277,diff
873,1.492,0.0016204715,diff
874,1.496,0.0016933978,diff
875,1.5,0.0017656088,diff
876,1.504,0.001837939,diff
877,1.508,0.0019097924,diff
878,1.512,0.0019810796,diff
879,1.516,0.0020518303,diff
880,1.52,0.0021220446,diff
881,1.524,0.0021921992,diff
882,1.528,0.0022616386,diff
883,1.532,0.0023308098,diff
884,1.536,0.0023992062,diff
885,1.54,0.0024665296,diff
886,1.544,0.0025338084,diff
887,1.548,0.0026002824,diff
888,1.552,0.0026662499,diff
889,1.556,0.0027315915,diff
890,1.56,0.0027959943,diff
891,1.564,0.0028596818,diff
892,1.568,0.0029227734,diff
893,1.572,0.0029850304,diff
894,1.576,0.0030467212,diff
895,1.58,0.0031073242,diff
896,1.584,0.0031671822,diff
897,1.588,0.003225997,diff
898,1.592,0.003284499,diff
899,1.596,0.003341332,diff
900,1.6,0.003397584,diff
901,1.604,0.0034526736,diff
902,1.608,0.0035069734,diff
903,1.612,0.00356026,diff
904,1.616,0.0036125183,diff
905,1.62,0.0036635697,diff
906,1.624,0.003713727,diff
907,1.628,0.0037624538,diff
908,1.632,0.0038104057,diff
909,1.636,0.0038570464,diff
910,1.64,0.0039026588,diff
911,1.644,0.003946945,diff
912,1.648,0.0039898455,diff
913,1.652,0.004031673,diff
914,1.656,0.0040720254,diff
915,1.66,0.0041115135,diff
916,1.664,0.0041492134,diff
917,1.668,0.004185602,diff
918,1.672,0.0042208284,diff
919,1.676,0.0042542815,diff
920,1.68,0.0042865127,diff
921,1.684,0.004317239,diff
922,1.688,0.0043467134,diff
923,1.692,0.0043745786,diff
924,1.696,0.004400611,diff
925,1.7,0.0044257343,diff
926,1.704,0.004448712,diff
927,1.708,0.0044701397,diff
928,1.712,0.0044899434,diff
929,1.716,0.004508227,diff
930,1.72,0.004524678,diff
931,1.724,0.0045395344,diff
932,1.728,0.0045526773,diff
933,1.732,0.004564017,diff
934,1.736,0.0045734197,diff
935,1.74,0.0045814365,diff
936,1.744,0.0045873225,diff
937,1.748,0.0045912713,diff
938,1.752,0.0045935065,diff
939,1.756,0.004593849,diff
940,1.76,0.0045920312,diff
941,1.764,0.004588619,diff
942,1.768,0.004583001,diff
943,1.772,0.004575148,diff
944,1.776,0.0045653656,diff
945,1.78,0.0045541227,diff
946,1.784,0.0045396686,diff
947,1.788,0.0045241714,diff
948,1.792,0.0045061484,diff
949,1.796,0.0044861212,diff
950,1.8,0.0044636577,diff
951,1.804,0.0044390783,diff
952,1.808,0.0044125095,diff
953,1.812,0.0043833554,diff
954,1.816,0.0043519735,diff
955,1.82,0.004318416,diff
956,1.824,0.0042824,diff
957,1.828,0.004244022,diff
958,1.832,0.004203409,diff
959,1.836,0.00416027,diff
960,1.84,0.00411468,diff
961,1.844,0.004066877,diff
962,1.848,0.0040164143,diff
963,1.852,0.0039633512,diff
964,1.856,0.003908016,diff
965,1.86,0.0038499087,diff
966,1.864,0.0037893727,diff
967,1.868,0.0037261248,diff
968,1.872,0.003660366,diff
969,1.876,0.0035917833,diff
970,1.88,0.003520742,diff
971,1.884,0.003446985,diff
972,1.888,0.0033702962,diff
973,1.892,0.003291078,diff
974,1.896,0.0032092817,diff
975,1.9,0.0031241626,diff
976,1.904,0.0030365102,diff
977,1.908,0.0029462539,diff
978,1.912,0.002852857,diff
979,1.916,0.0027566403,diff
980,1.92,0.0026575625,diff
981,1.924,0.0025554784,diff
982,1.928,0.0024504587,diff
983,1.932,0.0023425706,diff
984,1.936,0.0022314861,diff
985,1.94,0.002117347,diff
986,1.944,0.0020002965,diff
987,1.948,0.0018800683,diff
988,1.952,0.0017568562,diff
989,1.956,0.0016304217,diff
990,1.96,0.0015010331,diff
991,1.964,0.0013681706,diff
992,1.968,0.001232462,diff
993,1.972,0.0010932041,diff
994,1.976,0.0009509716,diff
995,1.98,0.00080535095,diff
996,1.984,0.0006565992,diff
997,1.988,0.0005044411,diff
998,1.992,0.00034888694,diff
999,1.996,0.00019008107,diff
1000,2.0,2.7543865e-05,diff


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_800/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_800/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_800/sol_nn.csv <==
,X_x,value,name
0,-2.0,1.7552637e-05,sol_nn
1,-1.996,0.002180824,sol_nn
2,-1.992,0.0043434054,sol_nn
3,-1.988,0.0065054977,sol_nn
4,-1.984,0.008667158,sol_nn
5,-1.98,0.0108281635,sol_nn
6,-1.976,0.012988817,sol_nn
7,-1.972,0.01514921,sol_nn
8,-1.968,0.017308973,sol_nn
9,-1.964,0.019468226,sol_nn
10,-1.96,0.021627266,sol_nn
11,-1.956,0.023785464,sol_nn
12,-1.952,0.025943503,sol_nn
13,-1.948,0.028100792,sol_nn
14,-1.944,0.030257989,sol_nn
15,-1.94,0.03241436,sol_nn
16,-1.936,0.03457084,sol_nn
17,-1.932,0.03672666,sol_nn
18,-1.928,0.03888195,sol_nn
19,-1.924,0.041037083,sol_nn
20,-1.92,0.04319161,sol_nn
21,-1.916,0.045345724,sol_nn
22,-1.912,0.047499575,sol_nn
23,-1.908,0.04965286,sol_nn
24,-1.904,0.05180564,sol_nn
25,-1.9,0.053958412,sol_nn
26,-1.896,0.056110837,sol_nn
27,-1.892,0.05826266,sol_nn
28,-1.888,0.060414284,sol_nn
29,-1.884,0.0625654,sol_nn
30,-1.88,0.064715944,sol_nn
31,-1.876,0.06686659,sol_nn
32,-1.872,0.06901693,sol_nn
33,-1.868,0.071166314,sol_nn
34,-1.864,0.073316164,sol_nn
35,-1.86,0.0754652,sol_nn
36,-1.856,0.07761428,sol_nn
37,-1.852,0.079762675,sol_nn
38,-1.848,0.08191095,sol_nn
39,-1.844,0.08405881,sol_nn
40,-1.84,0.086206496,sol_nn
41,-1.836,0.08835369,sol_nn
42,-1.832,0.09050092,sol_nn
43,-1.828,0.092647746,sol_nn
44,-1.824,0.09479417,sol_nn
45,-1.82,0.09694049,sol_nn
46,-1.816,0.09908665,sol_nn
47,-1.812,0.10123235,sol_nn
48,-1.808,0.103377976,sol_nn
49,-1.804,0.105523154,sol_nn
50,-1.8,0.107668266,sol_nn
51,-1.796,0.10981309,sol_nn
52,-1.792,0.111957856,sol_nn
53,-1.788,0.1141023,sol_nn
54,-1.784,0.11624661,sol_nn
55,-1.78,0.11839051,sol_nn
56,-1.776,0.12053417,sol_nn
57,-1.772,0.12267791,sol_nn
58,-1.768,0.12482139,sol_nn
59,-1.764,0.1269645,sol_nn
60,-1.76,0.12910765,sol_nn
61,-1.756,0.1312508,sol_nn
62,-1.752,0.13339365,sol_nn
63,-1.748,0.13553616,sol_nn
64,-1.744,0.13767892,sol_nn
65,-1.74,0.13982123,sol_nn
66,-1.736,0.14196336,sol_nn
67,-1.732,0.14410523,sol_nn
68,-1.728,0.1462473,sol_nn
69,-1.724,0.14838925,sol_nn
70,-1.72,0.15053093,sol_nn
71,-1.716,0.1526725,sol_nn
72,-1.712,0.15481411,sol_nn
73,-1.708,0.15695581,sol_nn
74,-1.704,0.15909716,sol_nn
75,-1.7,0.1612384,sol_nn
76,-1.696,0.16337956,sol_nn
77,-1.692,0.16552103,sol_nn
78,-1.688,0.16766185,sol_nn
79,-1.684,0.16980323,sol_nn
80,-1.68,0.17194432,sol_nn
81,-1.676,0.17408529,sol_nn
82,-1.672,0.17622617,sol_nn
83,-1.668,0.17836718,sol_nn
84,-1.664,0.18050826,sol_nn
85,-1.66,0.18264887,sol_nn
86,-1.656,0.18478987,sol_nn
87,-1.652,0.18693075,sol_nn
88,-1.648,0.18907169,sol_nn
89,-1.644,0.19121245,sol_nn
90,-1.64,0.19335333,sol_nn
91,-1.636,0.1954945,sol_nn
92,-1.632,0.19763538,sol_nn
93,-1.628,0.19977653,sol_nn
94,-1.624,0.20191735,sol_nn
95,-1.62,0.20405865,sol_nn
96,-1.616,0.20619947,sol_nn
97,-1.612,0.20834085,sol_nn
98,-1.608,0.21048209,sol_nn
99,-1.604,0.21262363,sol_nn
100,-1.6,0.21476471,sol_nn
101,-1.596,0.21690634,sol_nn
102,-1.592,0.21904796,sol_nn
103,-1.588,0.22118944,sol_nn
104,-1.584,0.2233311,sol_nn
105,-1.58,0.22547284,sol_nn
106,-1.576,0.227615,sol_nn
107,-1.572,0.22975667,sol_nn
108,-1.568,0.23189887,sol_nn
109,-1.564,0.2340411,sol_nn
110,-1.56,0.23618361,sol_nn
111,-1.556,0.23832595,sol_nn
112,-1.552,0.24046876,sol_nn
113,-1.548,0.24261156,sol_nn
114,-1.544,0.24475433,sol_nn
115,-1.54,0.24689752,sol_nn
116,-1.536,0.24904053,sol_nn
117,-1.532,0.2511837,sol_nn
118,-1.528,0.25332737,sol_nn
119,-1.524,0.2554711,sol_nn
120,-1.52,0.2576148,sol_nn
121,-1.516,0.25975883,sol_nn
122,-1.512,0.26190305,sol_nn
123,-1.508,0.2640475,sol_nn
124,-1.504,0.26619178,sol_nn
125,-1.5,0.26833653,sol_nn
126,-1.496,0.27048153,sol_nn
127,-1.492,0.2726266,sol_nn
128,-1.488,0.2747718,sol_nn
129,-1.484,0.2769172,sol_nn
130,-1.48,0.27906296,sol_nn
131,-1.476,0.2812088,sol_nn
132,-1.472,0.283355,sol_nn
133,-1.468,0.28550112,sol_nn
134,-1.464,0.2876477,sol_nn
135,-1.46,0.28979418,sol_nn
136,-1.456,0.2919414,sol_nn
137,-1.452,0.29408872,sol_nn
138,-1.448,0.29623604,sol_nn
139,-1.444,0.29838336,sol_nn
140,-1.44,0.30053127,sol_nn
141,-1.436,0.30267942,sol_nn
142,-1.432,0.3048279,sol_nn
143,-1.428,0.30697638,sol_nn
144,-1.424,0.30912524,sol_nn
145,-1.42,0.31127402,sol_nn
146,-1.416,0.3134234,sol_nn
147,-1.412,0.31557304,sol_nn
148,-1.408,0.31772286,sol_nn
149,-1.404,0.3198726,sol_nn
150,-1.4,0.32202303,sol_nn
151,-1.396,0.32417363,sol_nn
152,-1.392,0.32632422,sol_nn
153,-1.388,0.32847542,sol_nn
154,-1.384,0.33062664,sol_nn
155,-1.38,0.33277833,sol_nn
156,-1.376,0.3349298,sol_nn
157,-1.372,0.33708194,sol_nn
158,-1.368,0.339234,sol_nn
159,-1.364,0.34138662,sol_nn
160,-1.36,0.34353942,sol_nn
161,-1.356,0.34569228,sol_nn
162,-1.352,0.34784582,sol_nn
163,-1.348,0.34999907,sol_nn
164,-1.344,0.35215294,sol_nn
165,-1.34,0.35430706,sol_nn
166,-1.336,0.35646135,sol_nn
167,-1.332,0.3586157,sol_nn
168,-1.328,0.36077064,sol_nn
169,-1.324,0.36292583,sol_nn
170,-1.32,0.36508083,sol_nn
171,-1.316,0.36723667,sol_nn
172,-1.312,0.3693923,sol_nn
173,-1.308,0.37154847,sol_nn
174,-1.304,0.3737046,sol_nn
175,-1.3,0.3758611,sol_nn
176,-1.296,0.37801784,sol_nn
177,-1.292,0.38017482,sol_nn
178,-1.288,0.382332,sol_nn
179,-1.284,0.38448977,sol_nn
180,-1.28,0.38664722,sol_nn
181,-1.276,0.38880485,sol_nn
182,-1.272,0.39096344,sol_nn
183,-1.268,0.3931217,sol_nn
184,-1.264,0.39528012,sol_nn
185,-1.26,0.39743853,sol_nn
186,-1.256,0.3995978,sol_nn
187,-1.252,0.40175694,sol_nn
188,-1.248,0.40391642,sol_nn
189,-1.244,0.40607613,sol_nn
190,-1.24,0.40823543,sol_nn
191,-1.236,0.41039604,sol_nn
192,-1.232,0.41255617,sol_nn
193,-1.228,0.41471624,sol_nn
194,-1.224,0.41687676,sol_nn
195,-1.22,0.4190377,sol_nn
196,-1.216,0.42119843,sol_nn
197,-1.212,0.4233595,sol_nn
198,-1.208,0.42552048,sol_nn
199,-1.204,0.42768216,sol_nn
200,-1.2,0.42984307,sol_nn
201,-1.196,0.43200532,sol_nn
202,-1.192,0.434167,sol_nn
203,-1.188,0.436329,sol_nn
204,-1.184,0.4384908,sol_nn
205,-1.18,0.44065318,sol_nn
206,-1.176,0.4428153,sol_nn
207,-1.172,0.44497788,sol_nn
208,-1.168,0.44714013,sol_nn
209,-1.164,0.44930267,sol_nn
210,-1.16,0.45146552,sol_nn
211,-1.156,0.45362827,sol_nn
212,-1.152,0.4557909,sol_nn
213,-1.148,0.4579538,sol_nn
214,-1.144,0.4601169,sol_nn
215,-1.14,0.4622801,sol_nn
216,-1.136,0.46444315,sol_nn
217,-1.132,0.4666062,sol_nn
218,-1.128,0.46876955,sol_nn
219,-1.124,0.47093228,sol_nn
220,-1.12,0.47309583,sol_nn
221,-1.116,0.47525892,sol_nn
222,-1.112,0.47742218,sol_nn
223,-1.108,0.47958535,sol_nn
224,-1.104,0.4817484,sol_nn
225,-1.1,0.4839116,sol_nn
226,-1.096,0.48607504,sol_nn
227,-1.092,0.48823798,sol_nn
228,-1.088,0.49040097,sol_nn
229,-1.084,0.49256408,sol_nn
230,-1.08,0.49472678,sol_nn
231,-1.076,0.49688983,sol_nn
232,-1.072,0.49905258,sol_nn
233,-1.068,0.5012154,sol_nn
234,-1.064,0.50337785,sol_nn
235,-1.06,0.50554055,sol_nn
236,-1.056,0.5077026,sol_nn
237,-1.052,0.5098648,sol_nn
238,-1.048,0.51202697,sol_nn
239,-1.044,0.51418865,sol_nn
240,-1.04,0.51635087,sol_nn
241,-1.036,0.51851255,sol_nn
242,-1.032,0.5206737,sol_nn
243,-1.028,0.52283514,sol_nn
244,-1.024,0.5249963,sol_nn
245,-1.02,0.5271571,sol_nn
246,-1.016,0.5293177,sol_nn
247,-1.012,0.5314778,sol_nn
248,-1.008,0.5336382,sol_nn
249,-1.004,0.53579813,sol_nn
250,-1.0,0.53795797,sol_nn
251,-0.996,0.54011726,sol_nn
252,-0.992,0.54227626,sol_nn
253,-0.988,0.54443496,sol_nn
254,-0.984,0.5465934,sol_nn
255,-0.98,0.5487517,sol_nn
256,-0.976,0.55090934,sol_nn
257,-0.972,0.5530672,sol_nn
258,-0.968,0.55522436,sol_nn
259,-0.964,0.5573812,sol_nn
260,-0.96,0.5595378,sol_nn
261,-0.956,0.56169367,sol_nn
262,-0.952,0.56384945,sol_nn
263,-0.948,0.5660049,sol_nn
264,-0.944,0.56815964,sol_nn
265,-0.94,0.57031417,sol_nn
266,-0.936,0.57246834,sol_nn
267,-0.932,0.5746221,sol_nn
268,-0.928,0.57677466,sol_nn
269,-0.924,0.5789279,sol_nn
270,-0.92,0.5810803,sol_nn
271,-0.916,0.5832319,sol_nn
272,-0.912,0.5853833,sol_nn
273,-0.908,0.5875342,sol_nn
274,-0.904,0.5896842,sol_nn
275,-0.9,0.59183395,sol_nn
276,-0.896,0.59398305,sol_nn
277,-0.892,0.5961318,sol_nn
278,-0.888,0.59828,sol_nn
279,-0.884,0.6004277,sol_nn
280,-0.88,0.60257465,sol_nn
281,-0.876,0.6047209,sol_nn
282,-0.872,0.6068667,sol_nn
283,-0.868,0.60901177,sol_nn
284,-0.864,0.61115634,sol_nn
285,-0.86,0.61330026,sol_nn
286,-0.856,0.61544377,sol_nn
287,-0.852,0.6175862,sol_nn
288,-0.848,0.6197284,sol_nn
289,-0.844,0.62187004,sol_nn
290,-0.84,0.62401044,sol_nn
291,-0.836,0.62615067,sol_nn
292,-0.832,0.6282897,sol_nn
293,-0.828,0.6304284,sol_nn
294,-0.824,0.63256645,sol_nn
295,-0.82,0.63470364,sol_nn
296,-0.816,0.6368402,sol_nn
297,-0.812,0.638976,sol_nn
298,-0.808,0.64111066,sol_nn
299,-0.804,0.6432453,sol_nn
300,-0.8,0.6453789,sol_nn
301,-0.796,0.6475119,sol_nn
302,-0.792,0.6496438,sol_nn
303,-0.788,0.65177506,sol_nn
304,-0.784,0.65390533,sol_nn
305,-0.78,0.6560351,sol_nn
306,-0.776,0.65816426,sol_nn
307,-0.772,0.66029227,sol_nn
308,-0.768,0.66241956,sol_nn
309,-0.764,0.6645461,sol_nn
310,-0.76,0.66667205,sol_nn
311,-0.756,0.6687975,sol_nn
312,-0.752,0.67092115,sol_nn
313,-0.748,0.6730444,sol_nn
314,-0.744,0.67516714,sol_nn
315,-0.74,0.67728895,sol_nn
316,-0.736,0.6794099,sol_nn
317,-0.732,0.6815296,sol_nn
318,-0.728,0.68364954,sol_nn
319,-0.724,0.68576753,sol_nn
320,-0.72,0.6878854,sol_nn
321,-0.716,0.6900025,sol_nn
322,-0.712,0.69211805,sol_nn
323,-0.708,0.6942334,sol_nn
324,-0.704,0.696348,sol_nn
325,-0.7,0.6984613,sol_nn
326,-0.696,0.70057416,sol_nn
327,-0.692,0.70268655,sol_nn
328,-0.688,0.70479715,sol_nn
329,-0.684,0.70690787,sol_nn
330,-0.68,0.7090175,sol_nn
331,-0.676,0.7111263,sol_nn
332,-0.672,0.7132346,sol_nn
333,-0.668,0.7153415,sol_nn
334,-0.664,0.7174482,sol_nn
335,-0.66,0.71955365,sol_nn
336,-0.656,0.7216587,sol_nn
337,-0.652,0.72376305,sol_nn
338,-0.648,0.72586673,sol_nn
339,-0.644,0.7279696,sol_nn
340,-0.64,0.7300714,sol_nn
341,-0.636,0.73217344,sol_nn
342,-0.632,0.7342738,sol_nn
343,-0.628,0.7363742,sol_nn
344,-0.624,0.7384732,sol_nn
345,-0.62,0.7405721,sol_nn
346,-0.616,0.7426702,sol_nn
347,-0.612,0.7447677,sol_nn
348,-0.608,0.74686426,sol_nn
349,-0.604,0.74896055,sol_nn
350,-0.6,0.75105643,sol_nn
351,-0.596,0.7531515,sol_nn
352,-0.592,0.7552462,sol_nn
353,-0.588,0.7573402,sol_nn
354,-0.584,0.75943375,sol_nn
355,-0.58,0.76152647,sol_nn
356,-0.576,0.7636193,sol_nn
357,-0.572,0.7657111,sol_nn
358,-0.568,0.76780266,sol_nn
359,-0.564,0.7698939,sol_nn
360,-0.56,0.7719844,sol_nn
361,-0.556,0.77407515,sol_nn
362,-0.552,0.7761643,sol_nn
363,-0.548,0.77825403,sol_nn
364,-0.544,0.78034294,sol_nn
365,-0.54,0.78243124,sol_nn
366,-0.536,0.7845197,sol_nn
367,-0.532,0.7866078,sol_nn
368,-0.528,0.7886953,sol_nn
369,-0.524,0.7907827,sol_nn
370,-0.52,0.7928695,sol_nn
371,-0.516,0.79495597,sol_nn
372,-0.512,0.79704237,sol_nn
373,-0.508,0.79912835,sol_nn
374,-0.504,0.80121404,sol_nn
375,-0.5,0.80329883,sol_nn
376,-0.496,0.8053839,sol_nn
377,-0.492,0.8074686,sol_nn
378,-0.488,0.80955285,sol_nn
379,-0.484,0.81163675,sol_nn
380,-0.48,0.8137201,sol_nn
381,-0.476,0.8158034,sol_nn
382,-0.472,0.817886,sol_nn
383,-0.468,0.8199685,sol_nn
384,-0.464,0.82204986,sol_nn
385,-0.46,0.8241315,sol_nn
386,-0.456,0.82621187,sol_nn
387,-0.452,0.82829225,sol_nn
388,-0.448,0.8303719,sol_nn
389,-0.444,0.83245,sol_nn
390,-0.44,0.8345288,sol_nn
391,-0.436,0.83660614,sol_nn
392,-0.432,0.8386824,sol_nn
393,-0.428,0.84075797,sol_nn
394,-0.424,0.84283197,sol_nn
395,-0.42,0.8449056,sol_nn
396,-0.416,0.84697765,sol_nn
397,-0.412,0.8490485,sol_nn
398,-0.408,0.8511181,sol_nn
399,-0.404,0.85318613,sol_nn
400,-0.4,0.8552525,sol_nn
401,-0.396,0.8573171,sol_nn
402,-0.392,0.85937977,sol_nn
403,-0.388,0.8614402,sol_nn
404,-0.384,0.86349857,sol_nn
405,-0.38,0.8655548,sol_nn
406,-0.376,0.86760855,sol_nn
407,-0.372,0.8696589,sol_nn
408,-0.368,0.87170726,sol_nn
409,-0.364,0.8737517,sol_nn
410,-0.36,0.8757936,sol_nn
411,-0.356,0.8778315,sol_nn
412,-0.352,0.8798653,sol_nn
413,-0.348,0.8818958,sol_nn
414,-0.344,0.8839214,sol_nn
415,-0.34,0.88594294,sol_nn
416,-0.336,0.88795924,sol_nn
417,-0.332,0.88997096,sol_nn
418,-0.328,0.89197725,sol_nn
419,-0.324,0.89397734,sol_nn
420,-0.32,0.89597166,sol_nn
421,-0.316,0.8979597,sol_nn
422,-0.312,0.89994097,sol_nn
423,-0.308,0.90191495,sol_nn
424,-0.304,0.9038818,sol_nn
425,-0.3,0.9058409,sol_nn
426,-0.296,0.90779144,sol_nn
427,-0.292,0.9097339,sol_nn
428,-0.288,0.91166687,sol_nn
429,-0.284,0.9135907,sol_nn
430,-0.28,0.9155046,sol_nn
431,-0.276,0.917408,sol_nn
432,-0.272,0.91930115,sol_nn
433,-0.268,0.9211821,sol_nn
434,-0.264,0.92305166,sol_nn
435,-0.26,0.92490923,sol_nn
436,-0.256,0.92675376,sol_nn
437,-0.252,0.9285852,sol_nn
438,-0.248,0.9304029,sol_nn
439,-0.244,0.9322063,sol_nn
440,-0.24,0.93399495,sol_nn
441,-0.236,0.93576765,sol_nn
442,-0.232,0.9375248,sol_nn
443,-0.228,0.9392654,sol_nn
444,-0.224,0.940989,sol_nn
445,-0.22,0.94269454,sol_nn
446,-0.216,0.9443823,sol_nn
447,-0.212,0.94605124,sol_nn
448,-0.208,0.94770044,sol_nn
449,-0.204,0.94932973,sol_nn
450,-0.2,0.9509384,sol_nn
451,-0.196,0.95252585,sol_nn
452,-0.192,0.95409167,sol_nn
453,-0.188,0.95563483,sol_nn
454,-0.184,0.957155,sol_nn
455,-0.18,0.95865136,sol_nn
456,-0.176,0.9601238,sol_nn
457,-0.172,0.9615711,sol_nn
458,-0.168,0.96299285,sol_nn
459,-0.164,0.9643896,sol_nn
460,-0.16,0.9657588,sol_nn
461,-0.156,0.9671008,sol_nn
462,-0.152,0.9684154,sol_nn
463,-0.148,0.9697016,sol_nn
464,-0.144,0.9709586,sol_nn
465,-0.14,0.97218627,sol_nn
466,-0.136,0.9733842,sol_nn
467,-0.132,0.9745509,sol_nn
468,-0.128,0.97568727,sol_nn
469,-0.124,0.97679174,sol_nn
470,-0.12,0.97786397,sol_nn
471,-0.116,0.9789037,sol_nn
472,-0.112,0.97991043,sol_nn
473,-0.108,0.9808832,sol_nn
474,-0.104,0.98182267,sol_nn
475,-0.1,0.98272765,sol_nn
476,-0.096,0.98359764,sol_nn
477,-0.092,0.98443204,sol_nn
478,-0.088,0.98523134,sol_nn
479,-0.084,0.9859945,sol_nn
480,-0.08,0.986722,sol_nn
481,-0.076,0.9874122,sol_nn
482,-0.072,0.98806626,sol_nn
483,-0.068,0.9886824,sol_nn
484,-0.064,0.9892615,sol_nn
485,-0.06,0.98980296,sol_nn
486,-0.056,0.9903065,sol_nn
487,-0.052,0.99077195,sol_nn
488,-0.048,0.9911995,sol_nn
489,-0.044,0.9915889,sol_nn
490,-0.04,0.99193954,sol_nn
491,-0.036,0.99225134,sol_nn
492,-0.032,0.9925248,sol_nn
493,-0.028,0.99275964,sol_nn
494,-0.024,0.99295586,sol_nn
495,-0.02,0.99311364,sol_nn
496,-0.016,0.99323225,sol_nn
497,-0.012,0.9933123,sol_nn
498,-0.008,0.99335426,sol_nn
499,-0.004,0.99335766,sol_nn
500,0.0,0.99332243,sol_nn
501,0.004,0.9932494,sol_nn
502,0.008,0.9931382,sol_nn
503,0.012,0.99298894,sol_nn
504,0.016,0.9928027,sol_nn
505,0.02,0.99257857,sol_nn
506,0.024,0.9923176,sol_nn
507,0.028,0.99201936,sol_nn
508,0.032,0.99168444,sol_nn
509,0.036,0.9913138,sol_nn
510,0.04,0.9909071,sol_nn
511,0.044,0.9904648,sol_nn
512,0.048,0.9899868,sol_nn
513,0.052,0.9894745,sol_nn
514,0.056,0.98892754,sol_nn
515,0.06,0.98834646,sol_nn
516,0.064,0.98773193,sol_nn
517,0.068,0.9870838,sol_nn
518,0.072,0.9864037,sol_nn
519,0.076,0.9856907,sol_nn
520,0.08,0.9849463,sol_nn
521,0.084,0.98417044,sol_nn
522,0.088,0.9833639,sol_nn
523,0.092,0.9825273,sol_nn
524,0.096,0.9816604,sol_nn
525,0.1,0.98076445,sol_nn
526,0.104,0.97984004,sol_nn
527,0.108,0.9788873,sol_nn
528,0.112,0.9779069,sol_nn
529,0.116,0.9768996,sol_nn
530,0.12,0.9758654,sol_nn
531,0.124,0.9748055,sol_nn
532,0.128,0.97372,sol_nn
533,0.132,0.9726093,sol_nn
534,0.136,0.97147465,sol_nn
535,0.14,0.97031623,sol_nn
536,0.144,0.9691346,sol_nn
537,0.148,0.9679301,sol_nn
538,0.152,0.96670353,sol_nn
539,0.156,0.96545565,sol_nn
540,0.16,0.96418583,sol_nn
541,0.164,0.96289617,sol_nn
542,0.168,0.9615864,sol_nn
543,0.172,0.9602571,sol_nn
544,0.176,0.9589086,sol_nn
545,0.18,0.95754176,sol_nn
546,0.184,0.95615697,sol_nn
547,0.188,0.95475477,sol_nn
548,0.192,0.9533354,sol_nn
549,0.196,0.95189947,sol_nn
550,0.2,0.95044756,sol_nn
551,0.204,0.94897974,sol_nn
552,0.208,0.9474971,sol_nn
553,0.212,0.94599944,sol_nn
554,0.216,0.9444876,sol_nn
555,0.22,0.9429615,sol_nn
556,0.224,0.94142234,sol_nn
557,0.228,0.9398699,sol_nn
558,0.232,0.938304,sol_nn
559,0.236,0.93672657,sol_nn
560,0.24,0.93513656,sol_nn
561,0.244,0.93353486,sol_nn
562,0.248,0.93192184,sol_nn
563,0.252,0.9302981,sol_nn
564,0.256,0.9286625,sol_nn
565,0.26,0.9270169,sol_nn
566,0.264,0.9253612,sol_nn
567,0.268,0.92369515,sol_nn
568,0.272,0.9220197,sol_nn
569,0.276,0.9203346,sol_nn
570,0.28,0.9186403,sol_nn
571,0.284,0.91693676,sol_nn
572,0.288,0.9152241,sol_nn
573,0.292,0.91350377,sol_nn
574,0.296,0.91177386,sol_nn
575,0.3,0.910036,sol_nn
576,0.304,0.90828997,sol_nn
577,0.308,0.9065356,sol_nn
578,0.312,0.90477365,sol_nn
579,0.316,0.9030035,sol_nn
580,0.32,0.90122634,sol_nn
581,0.324,0.899441,sol_nn
582,0.328,0.8976487,sol_nn
583,0.332,0.89584863,sol_nn
584,0.336,0.89404166,sol_nn
585,0.34,0.8922275,sol_nn
586,0.344,0.8904059,sol_nn
587,0.348,0.8885774,sol_nn
588,0.352,0.88674164,sol_nn
589,0.356,0.88489884,sol_nn
590,0.36,0.88304937,sol_nn
591,0.364,0.8811931,sol_nn
592,0.368,0.8793298,sol_nn
593,0.372,0.87745935,sol_nn
594,0.376,0.8755823,sol_nn
595,0.38,0.8736985,sol_nn
596,0.384,0.87180775,sol_nn
597,0.388,0.8699104,sol_nn
598,0.392,0.8680055,sol_nn
599,0.396,0.8660946,sol_nn
600,0.4,0.86417663,sol_nn
601,0.404,0.86225176,sol_nn
602,0.408,0.86031985,sol_nn
603,0.412,0.8583812,sol_nn
604,0.416,0.8564359,sol_nn
605,0.42,0.85448366,sol_nn
606,0.424,0.8525247,sol_nn
607,0.428,0.8505588,sol_nn
608,0.432,0.84858584,sol_nn
609,0.436,0.8466057,sol_nn
610,0.44,0.8446194,sol_nn
611,0.444,0.84262586,sol_nn
612,0.448,0.8406251,sol_nn
613,0.452,0.8386176,sol_nn
614,0.456,0.8366033,sol_nn
615,0.46,0.8345819,sol_nn
616,0.464,0.83255404,sol_nn
617,0.468,0.83051854,sol_nn
618,0.472,0.8284764,sol_nn
619,0.476,0.8264275,sol_nn
620,0.48,0.82437193,sol_nn
621,0.484,0.82230866,sol_nn
622,0.488,0.8202389,sol_nn
623,0.492,0.8181628,sol_nn
624,0.496,0.8160796,sol_nn
625,0.5,0.81398976,sol_nn
626,0.504,0.8118928,sol_nn
627,0.508,0.8097899,sol_nn
628,0.512,0.80767983,sol_nn
629,0.516,0.805563,sol_nn
630,0.52,0.80343986,sol_nn
631,0.524,0.8013098,sol_nn
632,0.528,0.7991742,sol_nn
633,0.532,0.79703176,sol_nn
634,0.536,0.79488254,sol_nn
635,0.54,0.7927274,sol_nn
636,0.544,0.7905661,sol_nn
637,0.548,0.7883991,sol_nn
638,0.552,0.7862256,sol_nn
639,0.556,0.78404665,sol_nn
640,0.56,0.78186154,sol_nn
641,0.564,0.77967066,sol_nn
642,0.568,0.7774743,sol_nn
643,0.572,0.77527237,sol_nn
644,0.576,0.7730651,sol_nn
645,0.58,0.7708523,sol_nn
646,0.584,0.76863503,sol_nn
647,0.588,0.7664119,sol_nn
648,0.592,0.7641841,sol_nn
649,0.596,0.76195157,sol_nn
650,0.6,0.75971425,sol_nn
651,0.604,0.7574724,sol_nn
652,0.608,0.7552258,sol_nn
653,0.612,0.75297534,sol_nn
654,0.616,0.7507204,sol_nn
655,0.62,0.748461,sol_nn
656,0.624,0.74619853,sol_nn
657,0.628,0.7439319,sol_nn
658,0.632,0.7416618,sol_nn
659,0.636,0.7393882,sol_nn
660,0.64,0.73711085,sol_nn
661,0.644,0.7348306,sol_nn
662,0.648,0.73254764,sol_nn
663,0.652,0.73026097,sol_nn
664,0.656,0.72797245,sol_nn
665,0.66,0.7256806,sol_nn
666,0.664,0.7233869,sol_nn
667,0.668,0.72109026,sol_nn
668,0.672,0.7187915,sol_nn
669,0.676,0.7164909,sol_nn
670,0.68,0.71418846,sol_nn
671,0.684,0.711884,sol_nn
672,0.688,0.7095782,sol_nn
673,0.692,0.70727074,sol_nn
674,0.696,0.70496225,sol_nn
675,0.7,0.7026522,sol_nn
676,0.704,0.7003412,sol_nn
677,0.708,0.6980294,sol_nn
678,0.712,0.6957166,sol_nn
679,0.716,0.69340336,sol_nn
680,0.72,0.69108915,sol_nn
681,0.724,0.6887748,sol_nn
682,0.728,0.6864604,sol_nn
683,0.732,0.68414545,sol_nn
684,0.736,0.6818306,sol_nn
685,0.74,0.6795157,sol_nn
686,0.744,0.6772012,sol_nn
687,0.748,0.6748874,sol_nn
688,0.752,0.6725733,sol_nn
689,0.756,0.6702601,sol_nn
690,0.76,0.6679475,sol_nn
691,0.764,0.6656353,sol_nn
692,0.768,0.6633243,sol_nn
693,0.772,0.6610141,sol_nn
694,0.776,0.65870476,sol_nn
695,0.78,0.65639675,sol_nn
696,0.784,0.65408945,sol_nn
697,0.788,0.65178365,sol_nn
698,0.792,0.6494794,sol_nn
699,0.796,0.6471763,sol_nn
700,0.8,0.64487517,sol_nn
701,0.804,0.6425748,sol_nn
702,0.808,0.6402766,sol_nn
703,0.812,0.63798,sol_nn
704,0.816,0.6356852,sol_nn
705,0.82,0.6333922,sol_nn
706,0.824,0.6311012,sol_nn
707,0.828,0.628812,sol_nn
708,0.832,0.6265246,sol_nn
709,0.836,0.6242395,sol_nn
710,0.84,0.621956,sol_nn
711,0.844,0.61967504,sol_nn
712,0.848,0.6173961,sol_nn
713,0.852,0.61511934,sol_nn
714,0.856,0.6128451,sol_nn
715,0.86,0.61057246,sol_nn
716,0.864,0.6083028,sol_nn
717,0.868,0.6060351,sol_nn
718,0.872,0.6037697,sol_nn
719,0.876,0.60150653,sol_nn
720,0.88,0.599246,sol_nn
721,0.884,0.5969876,sol_nn
722,0.888,0.5947319,sol_nn
723,0.892,0.5924788,sol_nn
724,0.896,0.5902275,sol_nn
725,0.9,0.5879793,sol_nn
726,0.904,0.58573323,sol_nn
727,0.908,0.58348966,sol_nn
728,0.912,0.5812483,sol_nn
729,0.916,0.5790099,sol_nn
730,0.92,0.5767739,sol_nn
731,0.924,0.5745403,sol_nn
732,0.928,0.57230836,sol_nn
733,0.932,0.57007974,sol_nn
734,0.936,0.56785333,sol_nn
735,0.94,0.56562936,sol_nn
736,0.944,0.5634078,sol_nn
737,0.948,0.56118923,sol_nn
738,0.952,0.5589726,sol_nn
739,0.956,0.5567581,sol_nn
740,0.96,0.55454654,sol_nn
741,0.964,0.5523373,sol_nn
742,0.968,0.55013025,sol_nn
743,0.972,0.5479255,sol_nn
744,0.976,0.5457234,sol_nn
745,0.98,0.54352325,sol_nn
746,0.984,0.5413257,sol_nn
747,0.988,0.5391305,sol_nn
748,0.992,0.53693765,sol_nn
749,0.996,0.53474677,sol_nn
750,1.0,0.5325584,sol_nn
751,1.004,0.530372,sol_nn
752,1.008,0.528188,sol_nn
753,1.012,0.52600586,sol_nn
754,1.016,0.5238266,sol_nn
755,1.02,0.52164865,sol_nn
756,1.024,0.5194733,sol_nn
757,1.028,0.5173005,sol_nn
758,1.032,0.5151294,sol_nn
759,1.036,0.51295984,sol_nn
760,1.04,0.5107933,sol_nn
761,1.044,0.50862783,sol_nn
762,1.048,0.5064649,sol_nn
763,1.052,0.5043037,sol_nn
764,1.056,0.5021447,sol_nn
765,1.06,0.49998757,sol_nn
766,1.064,0.49783248,sol_nn
767,1.068,0.49567896,sol_nn
768,1.072,0.4935273,sol_nn
769,1.076,0.4913776,sol_nn
770,1.08,0.48922974,sol_nn
771,1.084,0.48708367,sol_nn
772,1.088,0.48493975,sol_nn
773,1.092,0.48279694,sol_nn
774,1.096,0.480656,sol_nn
775,1.1,0.47851685,sol_nn
776,1.104,0.47637936,sol_nn
777,1.108,0.4742437,sol_nn
778,1.112,0.4721098,sol_nn
779,1.116,0.4699776,sol_nn
780,1.12,0.46784663,sol_nn
781,1.124,0.4657174,sol_nn
782,1.128,0.46358964,sol_nn
783,1.132,0.46146318,sol_nn
784,1.136,0.4593386,sol_nn
785,1.14,0.45721573,sol_nn
786,1.144,0.45509362,sol_nn
787,1.148,0.45297357,sol_nn
788,1.152,0.4508544,sol_nn
789,1.156,0.4487372,sol_nn
790,1.16,0.44662148,sol_nn
791,1.164,0.44450668,sol_nn
792,1.168,0.44239315,sol_nn
793,1.172,0.44028097,sol_nn
794,1.176,0.43816987,sol_nn
795,1.18,0.43606085,sol_nn
796,1.184,0.43395245,sol_nn
797,1.188,0.43184558,sol_nn
798,1.192,0.4297397,sol_nn
799,1.196,0.42763534,sol_nn
800,1.2,0.4255321,sol_nn
801,1.204,0.42342967,sol_nn
802,1.208,0.42132857,sol_nn
803,1.212,0.4192288,sol_nn
804,1.216,0.41713005,sol_nn
805,1.22,0.41503245,sol_nn
806,1.224,0.41293544,sol_nn
807,1.228,0.4108398,sol_nn
808,1.232,0.40874517,sol_nn
809,1.236,0.40665177,sol_nn
810,1.24,0.4045591,sol_nn
811,1.244,0.4024676,sol_nn
812,1.248,0.40037662,sol_nn
813,1.252,0.3982867,sol_nn
814,1.256,0.39619794,sol_nn
815,1.26,0.39410987,sol_nn
816,1.264,0.39202276,sol_nn
817,1.268,0.38993642,sol_nn
818,1.272,0.38785097,sol_nn
819,1.276,0.38576636,sol_nn
820,1.28,0.38368264,sol_nn
821,1.284,0.3815997,sol_nn
822,1.288,0.37951708,sol_nn
823,1.292,0.3774354,sol_nn
824,1.296,0.37535474,sol_nn
825,1.3,0.37327462,sol_nn
826,1.304,0.3711954,sol_nn
827,1.308,0.36911654,sol_nn
828,1.312,0.3670381,sol_nn
829,1.316,0.3649605,sol_nn
830,1.32,0.36288336,sol_nn
831,1.324,0.36080733,sol_nn
832,1.328,0.3587315,sol_nn
833,1.332,0.35665601,sol_nn
834,1.336,0.35458136,sol_nn
835,1.34,0.3525071,sol_nn
836,1.344,0.35043335,sol_nn
837,1.348,0.3483599,sol_nn
838,1.352,0.34628698,sol_nn
839,1.356,0.34421486,sol_nn
840,1.36,0.34214267,sol_nn
841,1.364,0.34007108,sol_nn
842,1.368,0.33799964,sol_nn
843,1.372,0.33592856,sol_nn
844,1.376,0.33385807,sol_nn
845,1.38,0.33178794,sol_nn
846,1.384,0.32971776,sol_nn
847,1.388,0.32764786,sol_nn
848,1.392,0.32557845,sol_nn
849,1.396,0.3235089,sol_nn
850,1.4,0.32144004,sol_nn
851,1.404,0.3193712,sol_nn
852,1.408,0.31730238,sol_nn
853,1.412,0.3152338,sol_nn
854,1.416,0.3131652,sol_nn
855,1.42,0.31109682,sol_nn
856,1.424,0.3090282,sol_nn
857,1.428,0.30696046,sol_nn
858,1.432,0.30489153,sol_nn
859,1.436,0.30282387,sol_nn
860,1.44,0.30075508,sol_nn
861,1.444,0.29868722,sol_nn
862,1.448,0.2966188,sol_nn
863,1.452,0.29455033,sol_nn
864,1.456,0.29248154,sol_nn
865,1.46,0.2904133,sol_nn
866,1.464,0.2883445,sol_nn
867,1.468,0.28627542,sol_nn
868,1.472,0.28420615,sol_nn
869,1.476,0.28213686,sol_nn
870,1.48,0.28006727,sol_nn
871,1.484,0.27799726,sol_nn
872,1.488,0.27592725,sol_nn
873,1.492,0.27385685,sol_nn
874,1.496,0.27178615,sol_nn
875,1.5,0.2697148,sol_nn
876,1.504,0.26764357,sol_nn
877,1.508,0.2655718,sol_nn
878,1.512,0.2634995,sol_nn
879,1.516,0.26142663,sol_nn
880,1.52,0.25935328,sol_nn
881,1.524,0.2572798,sol_nn
882,1.528,0.2552057,sol_nn
883,1.532,0.25313127,sol_nn
884,1.536,0.25105605,sol_nn
885,1.54,0.2489798,sol_nn
886,1.544,0.24690346,sol_nn
887,1.548,0.24482636,sol_nn
888,1.552,0.24274871,sol_nn
889,1.556,0.24067047,sol_nn
890,1.56,0.23859131,sol_nn
891,1.564,0.23651138,sol_nn
892,1.568,0.2344309,sol_nn
893,1.572,0.23234953,sol_nn
894,1.576,0.23026764,sol_nn
895,1.58,0.22818463,sol_nn
896,1.584,0.22610092,sol_nn
897,1.588,0.2240161,sol_nn
898,1.592,0.22193104,sol_nn
899,1.596,0.21984431,sol_nn
900,1.6,0.21775693,sol_nn
901,1.604,0.21566845,sol_nn
902,1.608,0.21357912,sol_nn
903,1.612,0.21148884,sol_nn
904,1.616,0.20939746,sol_nn
905,1.62,0.20730495,sol_nn
906,1.624,0.20521155,sol_nn
907,1.628,0.20311664,sol_nn
908,1.632,0.20102103,sol_nn
909,1.636,0.19892403,sol_nn
910,1.64,0.19682609,sol_nn
911,1.644,0.19472674,sol_nn
912,1.648,0.19262607,sol_nn
913,1.652,0.19052434,sol_nn
914,1.656,0.18842106,sol_nn
915,1.66,0.18631698,sol_nn
916,1.664,0.18421106,sol_nn
917,1.668,0.18210387,sol_nn
918,1.672,0.17999548,sol_nn
919,1.676,0.17788535,sol_nn
920,1.68,0.17577402,sol_nn
921,1.684,0.17366113,sol_nn
922,1.688,0.17154703,sol_nn
923,1.692,0.16943127,sol_nn
924,1.696,0.16731372,sol_nn
925,1.7,0.16519523,sol_nn
926,1.704,0.16307464,sol_nn
927,1.708,0.1609525,sol_nn
928,1.712,0.15882868,sol_nn
929,1.716,0.15670338,sol_nn
930,1.72,0.15457621,sol_nn
931,1.724,0.1524475,sol_nn
932,1.728,0.15031701,sol_nn
933,1.732,0.14818479,sol_nn
934,1.736,0.14605063,sol_nn
935,1.74,0.14391501,sol_nn
936,1.744,0.14177734,sol_nn
937,1.748,0.13963765,sol_nn
938,1.752,0.13749632,sol_nn
939,1.756,0.13535303,sol_nn
940,1.76,0.13320765,sol_nn
941,1.764,0.1310606,sol_nn
942,1.768,0.12891142,sol_nn
943,1.772,0.12676,sol_nn
944,1.776,0.124606594,sol_nn
945,1.78,0.12245178,sol_nn
946,1.784,0.1202937,sol_nn
947,1.788,0.11813463,sol_nn
948,1.792,0.11597298,sol_nn
949,1.796,0.11380939,sol_nn
950,1.8,0.11164336,sol_nn
951,1.804,0.10947515,sol_nn
952,1.808,0.10730502,sol_nn
953,1.812,0.10513223,sol_nn
954,1.816,0.102957286,sol_nn
955,1.82,0.1007801,sol_nn
956,1.824,0.098600514,sol_nn
957,1.828,0.096418574,sol_nn
958,1.832,0.09423433,sol_nn
959,1.836,0.092047624,sol_nn
960,1.84,0.089858405,sol_nn
961,1.844,0.08766703,sol_nn
962,1.848,0.08547294,sol_nn
963,1.852,0.08327632,sol_nn
964,1.856,0.08107741,sol_nn
965,1.86,0.078875676,sol_nn
966,1.864,0.07667157,sol_nn
967,1.868,0.07446469,sol_nn
968,1.872,0.07225537,sol_nn
969,1.876,0.07004316,sol_nn
970,1.88,0.06782855,sol_nn
971,1.884,0.06561123,sol_nn
972,1.888,0.06339091,sol_nn
973,1.892,0.061168127,sol_nn
974,1.896,0.058942698,sol_nn
975,1.9,0.056714013,sol_nn
976,1.904,0.054482732,sol_nn
977,1.908,0.05224891,sol_nn
978,1.912,0.050011948,sol_nn
979,1.916,0.047772102,sol_nn
980,1.92,0.045529455,sol_nn
981,1.924,0.043283742,sol_nn
982,1.928,0.041035157,sol_nn
983,1.932,0.03878364,sol_nn
984,1.936,0.03652899,sol_nn
985,1.94,0.034271218,sol_nn
986,1.944,0.032010604,sol_nn
987,1.948,0.029746808,sol_nn
988,1.952,0.027479967,sol_nn
989,1.956,0.025209967,sol_nn
990,1.96,0.022936948,sol_nn
991,1.964,0.02066052,sol_nn
992,1.968,0.018381182,sol_nn
993,1.972,0.016098358,sol_nn
994,1.976,0.013812559,sol_nn
995,1.98,0.011523308,sol_nn
996,1.984,0.009230991,sol_nn
997,1.988,0.006935203,sol_nn
998,1.992,0.004636083,sol_nn
999,1.996,0.002333647,sol_nn
1000,2.0,2.7543865e-05,sol_nn


==> visu/old/tikz_csvs_obs_force_v4/run_obs_weight_800/test_nn.csv <==
,X_x,value,name
0,-2.0,1.7552637e-05,test_nn
1,-1.996,0.0022123132,test_nn
2,-1.992,0.004405731,test_nn
3,-1.988,0.006598,test_nn
4,-1.984,0.008789185,test_nn
5,-1.98,0.010979071,test_nn
6,-1.976,0.013167975,test_nn
7,-1.972,0.015355958,test_nn
8,-1.968,0.01754271,test_nn
9,-1.964,0.019728303,test_nn
10,-1.96,0.021913059,test_nn
11,-1.956,0.024096385,test_nn
12,-1.952,0.026278932,test_nn
13,-1.948,0.028460123,test_nn
14,-1.944,0.030640587,test_nn
15,-1.94,0.032819644,test_nn
16,-1.936,0.03499823,test_nn
17,-1.932,0.03717557,test_nn
18,-1.928,0.039351795,test_nn
19,-1.924,0.041527268,test_nn
20,-1.92,0.043701585,test_nn
21,-1.916,0.045874894,test_nn
22,-1.912,0.048047405,test_nn
23,-1.908,0.050218817,test_nn
24,-1.904,0.05238908,test_nn
25,-1.9,0.054558884,test_nn
26,-1.896,0.056727763,test_nn
27,-1.892,0.05889555,test_nn
28,-1.888,0.06106252,test_nn
29,-1.884,0.063228525,test_nn
30,-1.88,0.065393485,test_nn
31,-1.876,0.06755802,test_nn
32,-1.872,0.06972163,test_nn
33,-1.868,0.071884036,test_nn
34,-1.864,0.07404621,test_nn
35,-1.86,0.076207146,test_nn
36,-1.856,0.07836765,test_nn
37,-1.852,0.08052705,test_nn
38,-1.848,0.082685746,test_nn
39,-1.844,0.084843785,test_nn
40,-1.84,0.08700086,test_nn
41,-1.836,0.08915724,test_nn
42,-1.832,0.09131314,test_nn
43,-1.828,0.09346819,test_nn
44,-1.824,0.095622554,test_nn
45,-1.82,0.09777623,test_nn
46,-1.816,0.0999294,test_nn
47,-1.812,0.10208175,test_nn
48,-1.808,0.10423352,test_nn
49,-1.804,0.10638464,test_nn
50,-1.8,0.10853512,test_nn
51,-1.796,0.110684946,test_nn
52,-1.792,0.112834394,test_nn
53,-1.788,0.11498314,test_nn
54,-1.784,0.11713138,test_nn
55,-1.78,0.11927903,test_nn
56,-1.776,0.12142599,test_nn
57,-1.772,0.1235726,test_nn
58,-1.768,0.12571864,test_nn
59,-1.764,0.12786415,test_nn
60,-1.76,0.13000938,test_nn
61,-1.756,0.13215415,test_nn
62,-1.752,0.1342984,test_nn
63,-1.748,0.13644205,test_nn
64,-1.744,0.13858554,test_nn
65,-1.74,0.14072849,test_nn
66,-1.736,0.14287087,test_nn
67,-1.732,0.14501284,test_nn
68,-1.728,0.14715487,test_nn
69,-1.724,0.14929624,test_nn
70,-1.72,0.1514372,test_nn
71,-1.716,0.15357779,test_nn
72,-1.712,0.15571845,test_nn
73,-1.708,0.15785873,test_nn
74,-1.704,0.15999854,test_nn
75,-1.7,0.16213809,test_nn
76,-1.696,0.16427729,test_nn
77,-1.692,0.16641648,test_nn
78,-1.688,0.16855517,test_nn
79,-1.684,0.17069411,test_nn
80,-1.68,0.17283255,test_nn
81,-1.676,0.17497084,test_nn
82,-1.672,0.17710894,test_nn
83,-1.668,0.17924684,test_nn
84,-1.664,0.18138479,test_nn
85,-1.66,0.18352225,test_nn
86,-1.656,0.18565997,test_nn
87,-1.652,0.18779714,test_nn
88,-1.648,0.18993461,test_nn
89,-1.644,0.1920717,test_nn
90,-1.64,0.19420883,test_nn
91,-1.636,0.19634618,test_nn
92,-1.632,0.19848341,test_nn
93,-1.628,0.20062052,test_nn
94,-1.624,0.20275755,test_nn
95,-1.62,0.20489481,test_nn
96,-1.616,0.20703173,test_nn
97,-1.612,0.20916909,test_nn
98,-1.608,0.21130626,test_nn
99,-1.604,0.21344356,test_nn
100,-1.6,0.21558087,test_nn
101,-1.596,0.21771836,test_nn
102,-1.592,0.21985587,test_nn
103,-1.588,0.22199345,test_nn
104,-1.584,0.22413138,test_nn
105,-1.58,0.22626907,test_nn
106,-1.576,0.2284072,test_nn
107,-1.572,0.23054521,test_nn
108,-1.568,0.23268384,test_nn
109,-1.564,0.23482242,test_nn
110,-1.56,0.23696122,test_nn
111,-1.556,0.2391002,test_nn
112,-1.552,0.24123935,test_nn
113,-1.548,0.243379,test_nn
114,-1.544,0.2455186,test_nn
115,-1.54,0.2476584,test_nn
116,-1.536,0.2497987,test_nn
117,-1.532,0.25193906,test_nn
118,-1.528,0.25408006,test_nn
119,-1.524,0.25622123,test_nn
120,-1.52,0.2583626,test_nn
121,-1.516,0.26050434,test_nn
122,-1.512,0.26264632,test_nn
123,-1.508,0.26478887,test_nn
124,-1.504,0.26693153,test_nn
125,-1.5,0.26907483,test_nn
126,-1.496,0.27121818,test_nn
127,-1.492,0.2733621,test_nn
128,-1.488,0.27550644,test_nn
129,-1.484,0.27765125,test_nn
130,-1.48,0.27979618,test_nn
131,-1.476,0.28194186,test_nn
132,-1.472,0.28408766,test_nn
133,-1.468,0.28623408,test_nn
134,-1.464,0.2883809,test_nn
135,-1.46,0.29052818,test_nn
136,-1.456,0.29267627,test_nn
137,-1.452,0.29482466,test_nn
138,-1.448,0.29697287,test_nn
139,-1.444,0.2991221,test_nn
140,-1.44,0.30127174,test_nn
141,-1.436,0.30342215,test_nn
142,-1.432,0.3055729,test_nn
143,-1.428,0.307724,test_nn
144,-1.424,0.30987588,test_nn
145,-1.42,0.31202817,test_nn
146,-1.416,0.3141809,test_nn
147,-1.412,0.3163344,test_nn
148,-1.408,0.31848818,test_nn
149,-1.404,0.32064244,test_nn
150,-1.4,0.32279754,test_nn
151,-1.396,0.3249532,test_nn
152,-1.392,0.32710895,test_nn
153,-1.388,0.3292659,test_nn
154,-1.384,0.33142287,test_nn
155,-1.38,0.33358076,test_nn
156,-1.376,0.3357389,test_nn
157,-1.372,0.3378979,test_nn
158,-1.368,0.3400571,test_nn
159,-1.364,0.34221756,test_nn
160,-1.36,0.344378,test_nn
161,-1.356,0.3465389,test_nn
162,-1.352,0.34870106,test_nn
163,-1.348,0.35086304,test_nn
164,-1.344,0.35302615,test_nn
165,-1.34,0.35518965,test_nn
166,-1.336,0.3573537,test_nn
167,-1.332,0.3595178,test_nn
168,-1.328,0.3616835,test_nn
169,-1.324,0.36384922,test_nn
170,-1.32,0.3660154,test_nn
171,-1.316,0.36818227,test_nn
172,-1.312,0.37034965,test_nn
173,-1.308,0.37251806,test_nn
174,-1.304,0.3746864,test_nn
175,-1.3,0.37685534,test_nn
176,-1.296,0.37902498,test_nn
177,-1.292,0.38119507,test_nn
178,-1.288,0.3833658,test_nn
179,-1.284,0.38553733,test_nn
180,-1.28,0.3877089,test_nn
181,-1.276,0.3898812,test_nn
182,-1.272,0.39205426,test_nn
183,-1.268,0.39422727,test_nn
184,-1.264,0.39640102,test_nn
185,-1.26,0.3985752,test_nn
186,-1.256,0.40074992,test_nn
187,-1.252,0.40292513,test_nn
188,-1.248,0.40510073,test_nn
189,-1.244,0.40727693,test_nn
190,-1.24,0.40945312,test_nn
191,-1.236,0.4116304,test_nn
192,-1.232,0.41380763,test_nn
193,-1.228,0.4159851,test_nn
194,-1.224,0.41816333,test_nn
195,-1.22,0.4203418,test_nn
196,-1.216,0.4225207,test_nn
197,-1.212,0.4246998,test_nn
198,-1.208,0.42687938,test_nn
199,-1.204,0.4290593,test_nn
200,-1.2,0.43123943,test_nn
201,-1.196,0.43342012,test_nn
202,-1.192,0.43560058,test_nn
203,-1.188,0.4377815,test_nn
204,-1.184,0.43996292,test_nn
205,-1.18,0.44214422,test_nn
206,-1.176,0.4443257,test_nn
207,-1.172,0.4465075,test_nn
208,-1.168,0.4486894,test_nn
209,-1.164,0.45087162,test_nn
210,-1.16,0.45305395,test_nn
211,-1.156,0.4552362,test_nn
212,-1.152,0.4574184,test_nn
213,-1.148,0.45960093,test_nn
214,-1.144,0.46178368,test_nn
215,-1.14,0.463966,test_nn
216,-1.136,0.46614873,test_nn
217,-1.132,0.46833104,test_nn
218,-1.128,0.4705139,test_nn
219,-1.124,0.4726962,test_nn
220,-1.12,0.47487858,test_nn
221,-1.116,0.4770605,test_nn
222,-1.112,0.47924256,test_nn
223,-1.108,0.48142454,test_nn
224,-1.104,0.48360604,test_nn
225,-1.1,0.48578772,test_nn
226,-1.096,0.4879691,test_nn
227,-1.092,0.4901499,test_nn
228,-1.088,0.4923306,test_nn
229,-1.084,0.49451122,test_nn
230,-1.08,0.49669117,test_nn
231,-1.076,0.4988706,test_nn
232,-1.072,0.50104976,test_nn
233,-1.068,0.50322896,test_nn
234,-1.064,0.50540704,test_nn
235,-1.06,0.50758547,test_nn
236,-1.056,0.50976217,test_nn
237,-1.052,0.5119389,test_nn
238,-1.048,0.5141152,test_nn
239,-1.044,0.5162907,test_nn
240,-1.04,0.51846576,test_nn
241,-1.036,0.5206402,test_nn
242,-1.032,0.5228137,test_nn
243,-1.028,0.52498674,test_nn
244,-1.024,0.527159,test_nn
245,-1.02,0.52933,test_nn
246,-1.016,0.53150064,test_nn
247,-1.012,0.5336701,test_nn
248,-1.008,0.5358391,test_nn
249,-1.004,0.5380069,test_nn
250,-1.0,0.5401739,test_nn
251,-0.996,0.5423396,test_nn
252,-0.992,0.5445049,test_nn
253,-0.988,0.5466685,test_nn
254,-0.984,0.54883134,test_nn
255,-0.98,0.550993,test_nn
256,-0.976,0.5531539,test_nn
257,-0.972,0.55531335,test_nn
258,-0.968,0.5574715,test_nn
259,-0.964,0.5596288,test_nn
260,-0.96,0.5617845,test_nn
261,-0.956,0.56393874,test_nn
262,-0.952,0.5660922,test_nn
263,-0.948,0.5682442,test_nn
264,-0.944,0.5703945,test_nn
265,-0.94,0.5725437,test_nn
266,-0.936,0.5746915,test_nn
267,-0.932,0.57683766,test_nn
268,-0.928,0.5789819,test_nn
269,-0.924,0.5811255,test_nn
270,-0.92,0.58326703,test_nn
271,-0.916,0.58540756,test_nn
272,-0.912,0.5875464,test_nn
273,-0.908,0.58968306,test_nn
274,-0.904,0.5918181,test_nn
275,-0.9,0.59395194,test_nn
276,-0.896,0.59608394,test_nn
277,-0.892,0.5982142,test_nn
278,-0.888,0.6003428,test_nn
279,-0.884,0.60246986,test_nn
280,-0.88,0.6045946,test_nn
281,-0.876,0.60671794,test_nn
282,-0.872,0.6088395,test_nn
283,-0.868,0.6109592,test_nn
284,-0.864,0.6130766,test_nn
285,-0.86,0.6151928,test_nn
286,-0.856,0.6173068,test_nn
287,-0.852,0.619419,test_nn
288,-0.848,0.6215294,test_nn
289,-0.844,0.6236378,test_nn
290,-0.84,0.625744,test_nn
291,-0.836,0.62784857,test_nn
292,-0.832,0.6299513,test_nn
293,-0.828,0.6320516,test_nn
294,-0.824,0.6341507,test_nn
295,-0.82,0.6362469,test_nn
296,-0.816,0.6383419,test_nn
297,-0.812,0.6404348,test_nn
298,-0.808,0.6425256,test_nn
299,-0.804,0.64461464,test_nn
300,-0.8,0.6467016,test_nn
301,-0.796,0.6487869,test_nn
302,-0.792,0.6508697,test_nn
303,-0.788,0.65295094,test_nn
304,-0.784,0.6550298,test_nn
305,-0.78,0.6571075,test_nn
306,-0.776,0.659183,test_nn
307,-0.772,0.6612563,test_nn
308,-0.768,0.663328,test_nn
309,-0.764,0.6653978,test_nn
310,-0.76,0.667466,test_nn
311,-0.756,0.6695324,test_nn
312,-0.752,0.67159665,test_nn
313,-0.748,0.673659,test_nn
314,-0.744,0.6757202,test_nn
315,-0.74,0.6777795,test_nn
316,-0.736,0.6798368,test_nn
317,-0.732,0.6818925,test_nn
318,-0.728,0.683947,test_nn
319,-0.724,0.68599963,test_nn
320,-0.72,0.6880508,test_nn
321,-0.716,0.6901008,test_nn
322,-0.712,0.69214875,test_nn
323,-0.708,0.6941957,test_nn
324,-0.704,0.696241,test_nn
325,-0.7,0.6982853,test_nn
326,-0.696,0.70032835,test_nn
327,-0.692,0.7023702,test_nn
328,-0.688,0.70441043,test_nn
329,-0.684,0.70645,test_nn
330,-0.68,0.7084886,test_nn
331,-0.676,0.71052575,test_nn
332,-0.672,0.7125625,test_nn
333,-0.668,0.71459794,test_nn
334,-0.664,0.7166326,test_nn
335,-0.66,0.7186665,test_nn
336,-0.656,0.7207001,test_nn
337,-0.652,0.7227329,test_nn
338,-0.648,0.72476536,test_nn
339,-0.644,0.72679746,test_nn
340,-0.64,0.72882867,test_nn
341,-0.636,0.73086023,test_nn
342,-0.632,0.732891,test_nn
343,-0.628,0.734922,test_nn
344,-0.624,0.73695236,test_nn
345,-0.62,0.7389833,test_nn
346,-0.616,0.7410141,test_nn
347,-0.612,0.7430451,test_nn
348,-0.608,0.7450761,test_nn
349,-0.604,0.7471076,test_nn
350,-0.6,0.7491397,test_nn
351,-0.596,0.75117195,test_nn
352,-0.592,0.75320536,test_nn
353,-0.588,0.7552387,test_nn
354,-0.584,0.75727326,test_nn
355,-0.58,0.7593081,test_nn
356,-0.576,0.7613446,test_nn
357,-0.572,0.7633816,test_nn
358,-0.568,0.7654196,test_nn
359,-0.564,0.7674589,test_nn
360,-0.56,0.76949936,test_nn
361,-0.556,0.7715414,test_nn
362,-0.552,0.7735843,test_nn
363,-0.548,0.77562904,test_nn
364,-0.544,0.7776749,test_nn
365,-0.54,0.7797224,test_nn
366,-0.536,0.7817716,test_nn
367,-0.532,0.78382266,test_nn
368,-0.528,0.7858752,test_nn
369,-0.524,0.7879299,test_nn
370,-0.52,0.78998655,test_nn
371,-0.516,0.79204476,test_nn
372,-0.512,0.79410475,test_nn
373,-0.508,0.79616714,test_nn
374,-0.504,0.79823166,test_nn
375,-0.5,0.8002975,test_nn
376,-0.496,0.8023664,test_nn
377,-0.492,0.80443716,test_nn
378,-0.488,0.80651,test_nn
379,-0.484,0.80858475,test_nn
380,-0.48,0.8106622,test_nn
381,-0.476,0.8127414,test_nn
382,-0.472,0.81482315,test_nn
383,-0.468,0.816907,test_nn
384,-0.464,0.8189926,test_nn
385,-0.46,0.8210807,test_nn
386,-0.456,0.8231706,test_nn
387,-0.452,0.8252627,test_nn
388,-0.448,0.8273566,test_nn
389,-0.444,0.8294522,test_nn
390,-0.44,0.83155036,test_nn
391,-0.436,0.8336499,test_nn
392,-0.432,0.83575135,test_nn
393,-0.428,0.83785415,test_nn
394,-0.424,0.83995813,test_nn
395,-0.42,0.8420642,test_nn
396,-0.416,0.84417087,test_nn
397,-0.412,0.84627914,test_nn
398,-0.408,0.8483883,test_nn
399,-0.404,0.85049796,test_nn
400,-0.4,0.85260844,test_nn
401,-0.396,0.8547193,test_nn
402,-0.392,0.8568306,test_nn
403,-0.388,0.85894156,test_nn
404,-0.384,0.8610529,test_nn
405,-0.38,0.86316335,test_nn
406,-0.376,0.8652736,test_nn
407,-0.372,0.8673825,test_nn
408,-0.368,0.8694905,test_nn
409,-0.364,0.8715967,test_nn
410,-0.36,0.8737019,test_nn
411,-0.356,0.87580466,test_nn
412,-0.352,0.8779047,test_nn
413,-0.348,0.88000274,test_nn
414,-0.344,0.88209707,test_nn
415,-0.34,0.88418865,test_nn
416,-0.336,0.88627565,test_nn
417,-0.332,0.88835883,test_nn
418,-0.328,0.89043766,test_nn
419,-0.324,0.89251155,test_nn
420,-0.32,0.8945795,test_nn
421,-0.316,0.8966423,test_nn
422,-0.312,0.89869815,test_nn
423,-0.308,0.90074766,test_nn
424,-0.304,0.90278995,test_nn
425,-0.3,0.9048244,test_nn
426,-0.296,0.90685034,test_nn
427,-0.292,0.90886796,test_nn
428,-0.288,0.9108759,test_nn
429,-0.284,0.9128748,test_nn
430,-0.28,0.914863,test_nn
431,-0.276,0.9168401,test_nn
432,-0.272,0.91880566,test_nn
433,-0.268,0.92075896,test_nn
434,-0.264,0.9226999,test_nn
435,-0.26,0.9246279,test_nn
436,-0.256,0.926542,test_nn
437,-0.252,0.92844164,test_nn
438,-0.248,0.9303258,test_nn
439,-0.244,0.9321947,test_nn
440,-0.24,0.93404734,test_nn
441,-0.236,0.93588287,test_nn
442,-0.232,0.9377005,test_nn
443,-0.228,0.9395004,test_nn
444,-0.224,0.9412812,test_nn
445,-0.22,0.94304204,test_nn
446,-0.216,0.94478333,test_nn
447,-0.212,0.9465037,test_nn
448,-0.208,0.9482024,test_nn
449,-0.204,0.94987875,test_nn
450,-0.2,0.95153254,test_nn
451,-0.196,0.95316297,test_nn
452,-0.192,0.9547689,test_nn
453,-0.188,0.9563503,test_nn
454,-0.184,0.9579061,test_nn
455,-0.18,0.95943606,test_nn
456,-0.176,0.96093917,test_nn
457,-0.172,0.9624152,test_nn
458,-0.168,0.9638628,test_nn
459,-0.164,0.9652824,test_nn
460,-0.16,0.9666726,test_nn
461,-0.156,0.96803296,test_nn
462,-0.152,0.9693632,test_nn
463,-0.148,0.97066265,test_nn
464,-0.144,0.9719303,test_nn
465,-0.14,0.97316617,test_nn
466,-0.136,0.97436947,test_nn
467,-0.132,0.9755397,test_nn
468,-0.128,0.9766764,test_nn
469,-0.124,0.97777903,test_nn
470,-0.12,0.978847,test_nn
471,-0.116,0.9798803,test_nn
472,-0.112,0.98087794,test_nn
473,-0.108,0.9818399,test_nn
474,-0.104,0.9827659,test_nn
475,-0.1,0.98365515,test_nn
476,-0.096,0.9845078,test_nn
477,-0.092,0.9853228,test_nn
478,-0.088,0.98610026,test_nn
479,-0.084,0.9868399,test_nn
480,-0.08,0.9875417,test_nn
481,-0.076,0.98820484,test_nn
482,-0.072,0.9888299,test_nn
483,-0.068,0.9894158,test_nn
484,-0.064,0.98996294,test_nn
485,-0.06,0.99047095,test_nn
486,-0.056,0.99094015,test_nn
487,-0.052,0.9913693,test_nn
488,-0.048,0.9917598,test_nn
489,-0.044,0.9921109,test_nn
490,-0.04,0.9924224,test_nn
491,-0.036,0.9926943,test_nn
492,-0.032,0.99292696,test_nn
493,-0.028,0.99312043,test_nn
494,-0.024,0.9932746,test_nn
495,-0.02,0.99339026,test_nn
496,-0.016,0.9934662,test_nn
497,-0.012,0.9935033,test_nn
498,-0.008,0.9935021,test_nn
499,-0.004,0.99346215,test_nn
500,0.0,0.99338377,test_nn
501,0.004,0.99326813,test_nn
502,0.008,0.99311435,test_nn
503,0.012,0.992923,test_nn
504,0.016,0.99269503,test_nn
505,0.02,0.99243,test_nn
506,0.024,0.99212855,test_nn
507,0.028,0.9917908,test_nn
508,0.032,0.9914174,test_nn
509,0.036,0.99100935,test_nn
510,0.04,0.9905661,test_nn
511,0.044,0.990088,test_nn
512,0.048,0.9895766,test_nn
513,0.052,0.9890315,test_nn
514,0.056,0.9884534,test_nn
515,0.06,0.98784286,test_nn
516,0.064,0.98720014,test_nn
517,0.068,0.9865264,test_nn
518,0.072,0.98582137,test_nn
519,0.076,0.98508614,test_nn
520,0.08,0.9843213,test_nn
521,0.084,0.98352665,test_nn
522,0.088,0.98270375,test_nn
523,0.092,0.9818528,test_nn
524,0.096,0.9809738,test_nn
525,0.1,0.9800682,test_nn
526,0.104,0.9791363,test_nn
527,0.108,0.9781782,test_nn
528,0.112,0.9771953,test_nn
529,0.116,0.9761879,test_nn
530,0.12,0.97515565,test_nn
531,0.124,0.97410077,test_nn
532,0.128,0.9730225,test_nn
533,0.132,0.9719222,test_nn
534,0.136,0.9708003,test_nn
535,0.14,0.9696569,test_nn
536,0.144,0.9684932,test_nn
537,0.148,0.9673094,test_nn
538,0.152,0.96610606,test_nn
539,0.156,0.96488416,test_nn
540,0.16,0.96364355,test_nn
541,0.164,0.96238506,test_nn
542,0.168,0.96110946,test_nn
543,0.172,0.95981705,test_nn
544,0.176,0.9585079,test_nn
545,0.18,0.95718366,test_nn
546,0.184,0.9558438,test_nn
547,0.188,0.9544887,test_nn
548,0.192,0.9531194,test_nn
549,0.196,0.95173633,test_nn
550,0.2,0.95033956,test_nn
551,0.204,0.94892967,test_nn
552,0.208,0.9475072,test_nn
553,0.212,0.946072,test_nn
554,0.216,0.944625,test_nn
555,0.22,0.9431665,test_nn
556,0.224,0.9416965,test_nn
557,0.228,0.940216,test_nn
558,0.232,0.9387244,test_nn
559,0.236,0.937223,test_nn
560,0.24,0.93571126,test_nn
561,0.244,0.9341894,test_nn
562,0.248,0.9326587,test_nn
563,0.252,0.93111837,test_nn
564,0.256,0.92956847,test_nn
565,0.26,0.9280103,test_nn
566,0.264,0.9264434,test_nn
567,0.268,0.9248682,test_nn
568,0.272,0.92328453,test_nn
569,0.276,0.92169267,test_nn
570,0.28,0.9200927,test_nn
571,0.284,0.9184851,test_nn
572,0.288,0.91686946,test_nn
573,0.292,0.91524696,test_nn
574,0.296,0.9136159,test_nn
575,0.3,0.9119777,test_nn
576,0.304,0.91033244,test_nn
577,0.308,0.9086792,test_nn
578,0.312,0.90701884,test_nn
579,0.316,0.90535086,test_nn
580,0.32,0.9036762,test_nn
581,0.324,0.9019941,test_nn
582,0.328,0.9003048,test_nn
583,0.332,0.89860797,test_nn
584,0.336,0.89690375,test_nn
585,0.34,0.89519274,test_nn
586,0.344,0.8934736,test_nn
587,0.348,0.8917478,test_nn
588,0.352,0.89001405,test_nn
589,0.356,0.8882728,test_nn
590,0.36,0.8865243,test_nn
591,0.364,0.8847685,test_nn
592,0.368,0.88300484,test_nn
593,0.372,0.881233,test_nn
594,0.376,0.87945384,test_nn
595,0.38,0.8776668,test_nn
596,0.384,0.8758715,test_nn
597,0.388,0.87406874,test_nn
598,0.392,0.872257,test_nn
599,0.396,0.870437,test_nn
600,0.4,0.86860913,test_nn
601,0.404,0.8667729,test_nn
602,0.408,0.86492795,test_nn
603,0.412,0.86307436,test_nn
604,0.416,0.8612125,test_nn
605,0.42,0.85934174,test_nn
606,0.424,0.85746187,test_nn
607,0.428,0.8555738,test_nn
608,0.432,0.85367584,test_nn
609,0.436,0.85176927,test_nn
610,0.44,0.8498536,test_nn
611,0.444,0.8479286,test_nn
612,0.448,0.84599423,test_nn
613,0.452,0.84405047,test_nn
614,0.456,0.84209734,test_nn
615,0.46,0.8401349,test_nn
616,0.464,0.83816326,test_nn
617,0.468,0.8361814,test_nn
618,0.472,0.83419013,test_nn
619,0.476,0.8321893,test_nn
620,0.48,0.8301792,test_nn
621,0.484,0.8281585,test_nn
622,0.488,0.8261285,test_nn
623,0.492,0.8240894,test_nn
624,0.496,0.8220401,test_nn
625,0.5,0.8199815,test_nn
626,0.504,0.8179128,test_nn
627,0.508,0.81583476,test_nn
628,0.512,0.8137468,test_nn
629,0.516,0.81164944,test_nn
630,0.52,0.80954206,test_nn
631,0.524,0.8074255,test_nn
632,0.528,0.80529964,test_nn
633,0.532,0.8031641,test_nn
634,0.536,0.80101925,test_nn
635,0.54,0.79886544,test_nn
636,0.544,0.79670215,test_nn
637,0.548,0.7945299,test_nn
638,0.552,0.7923486,test_nn
639,0.556,0.7901586,test_nn
640,0.56,0.78795934,test_nn
641,0.564,0.7857517,test_nn
642,0.568,0.7835357,test_nn
643,0.572,0.78131115,test_nn
644,0.576,0.7790781,test_nn
645,0.58,0.77683675,test_nn
646,0.584,0.77458787,test_nn
647,0.588,0.7723311,test_nn
648,0.592,0.77006644,test_nn
649,0.596,0.7677945,test_nn
650,0.6,0.76551473,test_nn
651,0.604,0.76322806,test_nn
652,0.608,0.76093435,test_nn
653,0.612,0.75863373,test_nn
654,0.616,0.75632644,test_nn
655,0.62,0.7540124,test_nn
656,0.624,0.7516928,test_nn
657,0.628,0.74936664,test_nn
658,0.632,0.7470349,test_nn
659,0.636,0.7446972,test_nn
660,0.64,0.7423539,test_nn
661,0.644,0.7400057,test_nn
662,0.648,0.73765224,test_nn
663,0.652,0.7352936,test_nn
664,0.656,0.732931,test_nn
665,0.66,0.7305631,test_nn
666,0.664,0.72819173,test_nn
667,0.668,0.7258163,test_nn
668,0.672,0.7234366,test_nn
669,0.676,0.72105366,test_nn
670,0.68,0.71866715,test_nn
671,0.684,0.7162778,test_nn
672,0.688,0.71388555,test_nn
673,0.692,0.71149004,test_nn
674,0.696,0.7090924,test_nn
675,0.7,0.7066927,test_nn
676,0.704,0.7042906,test_nn
677,0.708,0.7018869,test_nn
678,0.712,0.6994813,test_nn
679,0.716,0.6970744,test_nn
680,0.72,0.69466615,test_nn
681,0.724,0.6922568,test_nn
682,0.728,0.6898468,test_nn
683,0.732,0.687436,test_nn
684,0.736,0.685025,test_nn
685,0.74,0.6826134,test_nn
686,0.744,0.68020177,test_nn
687,0.748,0.67779076,test_nn
688,0.752,0.6753799,test_nn
689,0.756,0.6729693,test_nn
690,0.76,0.6705593,test_nn
691,0.764,0.6681502,test_nn
692,0.768,0.66574234,test_nn
693,0.772,0.6633354,test_nn
694,0.776,0.6609299,test_nn
695,0.78,0.658526,test_nn
696,0.784,0.6561234,test_nn
697,0.788,0.6537229,test_nn
698,0.792,0.6513243,test_nn
699,0.796,0.6489278,test_nn
700,0.8,0.64653325,test_nn
701,0.804,0.6441411,test_nn
702,0.808,0.6417518,test_nn
703,0.812,0.6393648,test_nn
704,0.816,0.6369808,test_nn
705,0.82,0.63459915,test_nn
706,0.824,0.63222086,test_nn
707,0.828,0.6298455,test_nn
708,0.832,0.6274731,test_nn
709,0.836,0.6251042,test_nn
710,0.84,0.6227383,test_nn
711,0.844,0.6203762,test_nn
712,0.848,0.6180177,test_nn
713,0.852,0.61566263,test_nn
714,0.856,0.61331123,test_nn
715,0.86,0.6109633,test_nn
716,0.864,0.60861975,test_nn
717,0.868,0.60627997,test_nn
718,0.872,0.60394394,test_nn
719,0.876,0.60161173,test_nn
720,0.88,0.59928393,test_nn
721,0.884,0.59695977,test_nn
722,0.888,0.59464014,test_nn
723,0.892,0.592325,test_nn
724,0.896,0.5900135,test_nn
725,0.9,0.5877063,test_nn
726,0.904,0.5854036,test_nn
727,0.908,0.58310544,test_nn
728,0.912,0.58081126,test_nn
729,0.916,0.5785217,test_nn
730,0.92,0.57623637,test_nn
731,0.924,0.57395566,test_nn
732,0.928,0.5716788,test_nn
733,0.932,0.5694068,test_nn
734,0.936,0.56713897,test_nn
735,0.94,0.5648756,test_nn
736,0.944,0.5626169,test_nn
737,0.948,0.5603625,test_nn
738,0.952,0.5581125,test_nn
739,0.956,0.5558668,test_nn
740,0.96,0.5536255,test_nn
741,0.964,0.55138856,test_nn
742,0.968,0.54915607,test_nn
743,0.972,0.5469278,test_nn
744,0.976,0.5447043,test_nn
745,0.98,0.54248434,test_nn
746,0.984,0.5402691,test_nn
747,0.988,0.53805804,test_nn
748,0.992,0.5358515,test_nn
749,0.996,0.5336487,test_nn
750,1.0,0.5314503,test_nn
751,1.004,0.5292556,test_nn
752,1.008,0.52706534,test_nn
753,1.012,0.52487904,test_nn
754,1.016,0.5226973,test_nn
755,1.02,0.5205188,test_nn
756,1.024,0.5183444,test_nn
757,1.028,0.5161744,test_nn
758,1.032,0.5140076,test_nn
759,1.036,0.5118452,test_nn
760,1.04,0.5096862,test_nn
761,1.044,0.5075308,test_nn
762,1.048,0.5053793,test_nn
763,1.052,0.50323117,test_nn
764,1.056,0.5010869,test_nn
765,1.06,0.49894607,test_nn
766,1.064,0.4968089,test_nn
767,1.068,0.49467483,test_nn
768,1.072,0.492544,test_nn
769,1.076,0.49041712,test_nn
770,1.08,0.48829305,test_nn
771,1.084,0.48617226,test_nn
772,1.088,0.48405486,test_nn
773,1.092,0.48194018,test_nn
774,1.096,0.47982892,test_nn
775,1.1,0.47772047,test_nn
776,1.104,0.47561494,test_nn
777,1.108,0.47351208,test_nn
778,1.112,0.4714124,test_nn
779,1.116,0.46931577,test_nn
780,1.12,0.4672216,test_nn
781,1.124,0.46513003,test_nn
782,1.128,0.46304086,test_nn
783,1.132,0.46095476,test_nn
784,1.136,0.45887074,test_nn
785,1.14,0.45678952,test_nn
786,1.144,0.4547103,test_nn
787,1.148,0.45263386,test_nn
788,1.152,0.45055905,test_nn
789,1.156,0.44848716,test_nn
790,1.16,0.44641724,test_nn
791,1.164,0.4443494,test_nn
792,1.168,0.44228345,test_nn
793,1.172,0.44021967,test_nn
794,1.176,0.4381575,test_nn
795,1.18,0.4360978,test_nn
796,1.184,0.4340395,test_nn
797,1.188,0.43198317,test_nn
798,1.192,0.42992857,test_nn
799,1.196,0.42787543,test_nn
800,1.2,0.42582425,test_nn
801,1.204,0.42377478,test_nn
802,1.208,0.42172632,test_nn
803,1.212,0.41967976,test_nn
804,1.216,0.41763425,test_nn
805,1.22,0.4155906,test_nn
806,1.224,0.4135479,test_nn
807,1.228,0.4115063,test_nn
808,1.232,0.40946606,test_nn
809,1.236,0.4074273,test_nn
810,1.24,0.4053894,test_nn
811,1.244,0.4033529,test_nn
812,1.248,0.4013168,test_nn
813,1.252,0.39928192,test_nn
814,1.256,0.39724803,test_nn
815,1.26,0.3952148,test_nn
816,1.264,0.39318272,test_nn
817,1.268,0.39115107,test_nn
818,1.272,0.3891203,test_nn
819,1.276,0.38709044,test_nn
820,1.28,0.38506126,test_nn
821,1.284,0.38303214,test_nn
822,1.288,0.38100392,test_nn
823,1.292,0.37897617,test_nn
824,1.296,0.3769487,test_nn
825,1.3,0.3749218,test_nn
826,1.304,0.37289572,test_nn
827,1.308,0.3708695,test_nn
828,1.312,0.3688433,test_nn
829,1.316,0.3668175,test_nn
830,1.32,0.3647918,test_nn
831,1.324,0.36276707,test_nn
832,1.328,0.36074167,test_nn
833,1.332,0.3587167,test_nn
834,1.336,0.35669154,test_nn
835,1.34,0.35466626,test_nn
836,1.344,0.35264114,test_nn
837,1.348,0.35061586,test_nn
838,1.352,0.34859043,test_nn
839,1.356,0.3465653,test_nn
840,1.36,0.34453958,test_nn
841,1.364,0.34251362,test_nn
842,1.368,0.34048736,test_nn
843,1.372,0.33846086,test_nn
844,1.376,0.33643416,test_nn
845,1.38,0.334407,test_nn
846,1.384,0.33237964,test_nn
847,1.388,0.33035135,test_nn
848,1.392,0.3283229,test_nn
849,1.396,0.3262936,test_nn
850,1.4,0.32426456,test_nn
851,1.404,0.32223415,test_nn
852,1.408,0.3202036,test_nn
853,1.412,0.31817216,test_nn
854,1.416,0.31613997,test_nn
855,1.42,0.31410724,test_nn
856,1.424,0.31207344,test_nn
857,1.428,0.31003982,test_nn
858,1.432,0.3080039,test_nn
859,1.436,0.30596888,test_nn
860,1.44,0.30393153,test_nn
861,1.444,0.30189407,test_nn
862,1.448,0.29985532,test_nn
863,1.452,0.2978159,test_nn
864,1.456,0.29577535,test_nn
865,1.46,0.2937339,test_nn
866,1.464,0.2916913,test_nn
867,1.468,0.28964758,test_nn
868,1.472,0.28760284,test_nn
869,1.476,0.28555733,test_nn
870,1.48,0.28351027,test_nn
871,1.484,0.2814619,test_nn
872,1.488,0.27941272,test_nn
873,1.492,0.277362,test_nn
874,1.496,0.27531016,test_nn
875,1.5,0.27325702,test_nn
876,1.504,0.2712028,test_nn
877,1.508,0.26914716,test_nn
878,1.512,0.2670899,test_nn
879,1.516,0.26503134,test_nn
880,1.52,0.2629714,test_nn
881,1.524,0.26091018,test_nn
882,1.528,0.2588475,test_nn
883,1.532,0.25678346,test_nn
884,1.536,0.25471774,test_nn
885,1.54,0.25264996,test_nn
886,1.544,0.25058138,test_nn
887,1.548,0.24851114,test_nn
888,1.552,0.24643919,test_nn
889,1.556,0.24436581,test_nn
890,1.56,0.24229062,test_nn
891,1.564,0.24021384,test_nn
892,1.568,0.23813519,test_nn
893,1.572,0.23605514,test_nn
894,1.576,0.23397322,test_nn
895,1.58,0.23188972,test_nn
896,1.584,0.22980425,test_nn
897,1.588,0.227717,test_nn
898,1.592,0.22562858,test_nn
899,1.596,0.22353749,test_nn
900,1.6,0.2214447,test_nn
901,1.604,0.21935028,test_nn
902,1.608,0.21725398,test_nn
903,1.612,0.21515557,test_nn
904,1.616,0.21305561,test_nn
905,1.62,0.21095328,test_nn
906,1.624,0.20884947,test_nn
907,1.628,0.20674315,test_nn
908,1.632,0.20463526,test_nn
909,1.636,0.20252514,test_nn
910,1.64,0.20041323,test_nn
911,1.644,0.19829915,test_nn
912,1.648,0.19618294,test_nn
913,1.652,0.19406483,test_nn
914,1.656,0.19194418,test_nn
915,1.66,0.18982217,test_nn
916,1.664,0.18769729,test_nn
917,1.668,0.18557042,test_nn
918,1.672,0.18344167,test_nn
919,1.676,0.18131025,test_nn
920,1.68,0.17917693,test_nn
921,1.684,0.17704146,test_nn
922,1.688,0.17490365,test_nn
923,1.692,0.1727637,test_nn
924,1.696,0.17062134,test_nn
925,1.7,0.16847697,test_nn
926,1.704,0.16632996,test_nn
927,1.708,0.1641807,test_nn
928,1.712,0.16202891,test_nn
929,1.716,0.15987515,test_nn
930,1.72,0.15771881,test_nn
931,1.724,0.1555602,test_nn
932,1.728,0.15339923,test_nn
933,1.732,0.15123573,test_nn
934,1.736,0.14906967,test_nn
935,1.74,0.14690165,test_nn
936,1.744,0.1447308,test_nn
937,1.748,0.14255735,test_nn
938,1.752,0.14038157,test_nn
939,1.756,0.13820341,test_nn
940,1.76,0.13602252,test_nn
941,1.764,0.13383932,test_nn
942,1.768,0.13165343,test_nn
943,1.772,0.1294648,test_nn
944,1.776,0.12727353,test_nn
945,1.78,0.12508032,test_nn
946,1.784,0.12288353,test_nn
947,1.788,0.12068498,test_nn
948,1.792,0.1184835,test_nn
949,1.796,0.116279475,test_nn
950,1.8,0.1140726,test_nn
951,1.804,0.11186306,test_nn
952,1.808,0.1096511,test_nn
953,1.812,0.10743616,test_nn
954,1.816,0.1052185,test_nn
955,1.82,0.10299808,test_nn
956,1.824,0.10077496,test_nn
957,1.828,0.098549016,test_nn
958,1.832,0.09632039,test_nn
959,1.836,0.09408888,test_nn
960,1.84,0.09185463,test_nn
961,1.844,0.08961768,test_nn
962,1.848,0.08737774,test_nn
963,1.852,0.085134834,test_nn
964,1.856,0.08288939,test_nn
965,1.86,0.08064079,test_nn
966,1.864,0.078389466,test_nn
967,1.868,0.07613501,test_nn
968,1.872,0.073877916,test_nn
969,1.876,0.07161766,test_nn
970,1.88,0.06935461,test_nn
971,1.884,0.06708868,test_nn
972,1.888,0.064819455,test_nn
973,1.892,0.06254757,test_nn
974,1.896,0.060272805,test_nn
975,1.9,0.0579945,test_nn
976,1.904,0.055713445,test_nn
977,1.908,0.05342964,test_nn
978,1.912,0.05114255,test_nn
979,1.916,0.048852324,test_nn
980,1.92,0.04655916,test_nn
981,1.924,0.044262733,test_nn
982,1.928,0.04196333,test_nn
983,1.932,0.03966087,test_nn
984,1.936,0.037355125,test_nn
985,1.94,0.03504616,test_nn
986,1.944,0.03273424,test_nn
987,1.948,0.030419044,test_nn
988,1.952,0.028100718,test_nn
989,1.956,0.025779162,test_nn
990,1.96,0.023454506,test_nn
991,1.964,0.021126416,test_nn
992,1.968,0.018795338,test_nn
993,1.972,0.016460747,test_nn
994,1.976,0.014123179,test_nn
995,1.98,0.011782128,test_nn
996,1.984,0.009438025,test_nn
997,1.988,0.0070904363,test_nn
998,1.992,0.004739545,test_nn
999,1.996,0.002385358,test_nn
1000,2.0,2.7543865e-05,test_nn


==> visu/old/tikz_csvs_one_dim/result_best_run_CM/cfg.json <==
{"example": "CM", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "NewModel", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "NewModel", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "GapForcingLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 1500, "weight_testfn_obs": 1500, "diagonal_forcing": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 6001, "T_mult": 1}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 6001, "T_mult": 1}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 73235, "use_H1_norm": true, "force_bc": false, "chpt_folder": "/tmp/ray/session_2024-09-23_13-45-00_862609_3764786/artifacts/2024-09-23_13-45-03/fn_2024-09-23_13-45-03/working_dirs/fn_4543b_00011_11_example=CM_2024-09-23_13-45-03", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_one_dim/result_best_run_CM/diff.csv <==
,X_x,value,name
0,-1.0,4.5493245e-05,diff
1,-0.998,-0.00020843372,diff
2,-0.996,-0.00046088733,diff
3,-0.994,-0.00071159843,diff
4,-0.992,-0.0009609405,diff
5,-0.99,-0.0012086425,diff
6,-0.988,-0.0014544204,diff
7,-0.986,-0.0016981196,diff
8,-0.984,-0.0019403379,diff
9,-0.982,-0.0021803677,diff
10,-0.98,-0.0024187602,diff
11,-0.978,-0.0026547648,diff
12,-0.976,-0.002888564,diff
13,-0.974,-0.0031200163,diff
14,-0.972,-0.003349606,diff
15,-0.97,-0.0035765804,diff
16,-0.968,-0.0038010255,diff
17,-0.966,-0.0040230453,diff
18,-0.964,-0.004242532,diff
19,-0.962,-0.0044593364,diff
20,-0.96,-0.004673451,diff
21,-0.958,-0.0048846453,diff
22,-0.956,-0.0050932094,diff
23,-0.954,-0.005299099,diff
24,-0.952,-0.0055018887,diff
25,-0.95,-0.0057013854,diff
26,-0.948,-0.005898215,diff
27,-0.946,-0.006091714,diff
28,-0.944,-0.006282203,diff
29,-0.942,-0.0064688995,diff
30,-0.94,-0.0066525415,diff
31,-0.938,-0.006833002,diff
32,-0.936,-0.0070099756,diff
33,-0.934,-0.0071834773,diff
34,-0.932,-0.007353604,diff
35,-0.93,-0.0075197667,diff
36,-0.928,-0.0076824278,diff
37,-0.926,-0.007841244,diff
38,-0.924,-0.00799641,diff
39,-0.922,-0.00814788,diff
40,-0.92,-0.008295208,diff
41,-0.918,-0.008438811,diff
42,-0.916,-0.008578509,diff
43,-0.914,-0.008713886,diff
44,-0.912,-0.008845493,diff
45,-0.91,-0.008973032,diff
46,-0.908,-0.00909622,diff
47,-0.906,-0.009215251,diff
48,-0.904,-0.009329885,diff
49,-0.902,-0.009440377,diff
50,-0.9,-0.0095464885,diff
51,-0.898,-0.009648532,diff
52,-0.896,-0.009745613,diff
53,-0.894,-0.009838328,diff
54,-0.892,-0.009926826,diff
55,-0.89,-0.010010615,diff
56,-0.888,-0.010090277,diff
57,-0.886,-0.010164574,diff
58,-0.884,-0.010234788,diff
59,-0.882,-0.010300174,diff
60,-0.88,-0.010360882,diff
61,-0.878,-0.01041688,diff
62,-0.876,-0.010468155,diff
63,-0.874,-0.010514498,diff
64,-0.872,-0.01055631,diff
65,-0.87,-0.010593057,diff
66,-0.868,-0.010625154,diff
67,-0.866,-0.010652155,diff
68,-0.864,-0.010674357,diff
69,-0.862,-0.010691732,diff
70,-0.86,-0.010704011,diff
71,-0.858,-0.0107117295,diff
72,-0.856,-0.010714322,diff
73,-0.854,-0.010711938,diff
74,-0.852,-0.010704517,diff
75,-0.85,-0.010692507,diff
76,-0.848,-0.010675222,diff
77,-0.846,-0.01065293,diff
78,-0.844,-0.010625929,diff
79,-0.842,-0.010593742,diff
80,-0.84,-0.010556608,diff
81,-0.838,-0.010514408,diff
82,-0.836,-0.010467619,diff
83,-0.834,-0.010415405,diff
84,-0.832,-0.010358691,diff
85,-0.83,-0.010296822,diff
86,-0.828,-0.010229975,diff
87,-0.826,-0.01015839,diff
88,-0.824,-0.010082215,diff
89,-0.822,-0.010000616,diff
90,-0.82,-0.009914666,diff
91,-0.818,-0.00982368,diff
92,-0.816,-0.009727895,diff
93,-0.814,-0.009627402,diff
94,-0.812,-0.009522229,diff
95,-0.81,-0.009412497,diff
96,-0.808,-0.009297937,diff
97,-0.806,-0.0091787875,diff
98,-0.804,-0.009055108,diff
99,-0.802,-0.008926958,diff
100,-0.8,-0.008794367,diff
101,-0.798,-0.008657187,diff
102,-0.796,-0.008515716,diff
103,-0.794,-0.008369982,diff
104,-0.792,-0.008219779,diff
105,-0.79,-0.00806579,diff
106,-0.788,-0.007907331,diff
107,-0.786,-0.00774467,diff
108,-0.784,-0.0075781345,diff
109,-0.782,-0.007407725,diff
110,-0.78,-0.007233739,diff
111,-0.778,-0.0070556104,diff
112,-0.776,-0.0068734586,diff
113,-0.774,-0.0066882074,diff
114,-0.772,-0.006499082,diff
115,-0.77,-0.0063069463,diff
116,-0.768,-0.006111115,diff
117,-0.766,-0.005911529,diff
118,-0.764,-0.005709499,diff
119,-0.762,-0.005503893,diff
120,-0.76,-0.005295694,diff
121,-0.758,-0.005083889,diff
122,-0.756,-0.004869908,diff
123,-0.754,-0.0046533346,diff
124,-0.752,-0.0044338107,diff
125,-0.75,-0.0042119026,diff
126,-0.748,-0.00398767,diff
127,-0.746,-0.0037611723,diff
128,-0.744,-0.003532648,diff
129,-0.742,-0.003302455,diff
130,-0.74,-0.0030699372,diff
131,-0.738,-0.0028358698,diff
132,-0.736,-0.0026003718,diff
133,-0.734,-0.0023636222,diff
134,-0.732,-0.002125442,diff
135,-0.73,-0.0018855929,diff
136,-0.728,-0.0016453266,diff
137,-0.726,-0.0014044046,diff
138,-0.724,-0.001162529,diff
139,-0.722,-0.0009202957,diff
140,-0.72,-0.0006774664,diff
141,-0.718,-0.0004349351,diff
142,-0.716,-0.00019216537,diff
143,-0.714,5.0663948e-05,diff
144,-0.712,0.0002927184,diff
145,-0.71,0.00053435564,diff
146,-0.708,0.00077551603,diff
147,-0.706,0.0010155439,diff
148,-0.704,0.0012542009,diff
149,-0.702,0.0014919043,diff
150,-0.7,0.001727879,diff
151,-0.698,0.0019620657,diff
152,-0.696,0.0021944046,diff
153,-0.694,0.0024245381,diff
154,-0.692,0.002652347,diff
155,-0.69,0.0028774142,diff
156,-0.688,0.003099382,diff
157,-0.686,0.0033184886,diff
158,-0.684,0.003534317,diff
159,-0.682,0.0037463307,diff
160,-0.68,0.003954947,diff
161,-0.678,0.004159212,diff
162,-0.676,0.0043590665,diff
163,-0.674,0.004554212,diff
164,-0.672,0.0047448277,diff
165,-0.67,0.0049299,diff
166,-0.668,0.005109668,diff
167,-0.666,0.005283594,diff
168,-0.664,0.00545156,diff
169,-0.662,0.0056133866,diff
170,-0.66,0.00576818,diff
171,-0.658,0.005916238,diff
172,-0.656,0.0060570836,diff
173,-0.654,0.0061900616,diff
174,-0.652,0.0063151717,diff
175,-0.65,0.0064321756,diff
176,-0.648,0.0065404177,diff
177,-0.646,0.00663954,diff
178,-0.644,0.0067293644,diff
179,-0.642,0.006809771,diff
180,-0.64,0.0068796277,diff
181,-0.638,0.0069395304,diff
182,-0.636,0.0069881678,diff
183,-0.634,0.007025361,diff
184,-0.632,0.0070511103,diff
185,-0.63,0.0070646405,diff
186,-0.628,0.007065594,diff
187,-0.626,0.007053554,diff
188,-0.624,0.0070280433,diff
189,-0.622,0.006988466,diff
190,-0.62,0.0069347024,diff
191,-0.618,0.0068659782,diff
192,-0.616,0.006781459,diff
193,-0.614,0.006681621,diff
194,-0.612,0.0065653324,diff
195,-0.61,0.0064314604,diff
196,-0.608,0.0062805414,diff
197,-0.606,0.0061113834,diff
198,-0.604,0.005923629,diff
199,-0.602,0.0057165027,diff
200,-0.6,0.0054896474,diff
201,-0.598,0.0052422285,diff
202,-0.596,0.004973531,diff
203,-0.594,0.0046831965,diff
204,-0.592,0.0043703318,diff
205,-0.59,0.004034519,diff
206,-0.588,0.0036747456,diff
207,-0.586,0.0032902956,diff
208,-0.584,0.0028806925,diff
209,-0.582,0.002444923,diff
210,-0.58,0.00198251,diff
211,-0.578,0.0014923215,diff
212,-0.576,0.00097346306,diff
213,-0.574,0.00042515993,diff
214,-0.572,-0.00015288591,diff
215,-0.57,-0.0007621646,diff
216,-0.568,-0.0014029741,diff
217,-0.566,-0.0020772219,diff
218,-0.564,-0.0027846098,diff
219,-0.562,-0.0035272837,diff
220,-0.56,-0.0043054223,diff
221,-0.558,-0.005120456,diff
222,-0.556,-0.005972922,diff
223,-0.554,-0.006864488,diff
224,-0.552,-0.00779593,diff
225,-0.55,-0.008767784,diff
226,-0.548,-0.009781957,diff
227,-0.546,-0.0108392835,diff
228,-0.544,-0.0119405985,diff
229,-0.542,-0.013087451,diff
230,-0.54,-0.014280558,diff
231,-0.538,-0.01552099,diff
232,-0.536,-0.016810656,diff
233,-0.534,-0.018150091,diff
234,-0.532,-0.019540787,diff
235,-0.53,-0.020983696,diff
236,-0.528,-0.022479653,diff
237,-0.526,-0.024030745,diff
238,-0.524,-0.02563721,diff
239,-0.522,-0.02722019,diff
240,-0.52,-0.028649867,diff
241,-0.518,-0.029918551,diff
242,-0.516,-0.031017482,diff
243,-0.514,-0.03193623,diff
244,-0.512,-0.032662928,diff
245,-0.51,-0.033182025,diff
246,-0.508,-0.033474147,diff
247,-0.506,-0.0335117,diff
248,-0.504,-0.03325677,diff
249,-0.502,-0.032643557,diff
250,-0.5,-0.031502485,diff
251,-0.498,-0.02985251,diff
252,-0.496,-0.028270364,diff
253,-0.494,-0.026757121,diff
254,-0.492,-0.025312543,diff
255,-0.49,-0.023936689,diff
256,-0.488,-0.022630155,diff
257,-0.486,-0.021392643,diff
258,-0.484,-0.020223856,diff
259,-0.482,-0.019123316,diff
260,-0.48,-0.018091261,diff
261,-0.478,-0.017126381,diff
262,-0.476,-0.016228735,diff
263,-0.474,-0.015396893,diff
264,-0.472,-0.014630556,diff
265,-0.47,-0.013927698,diff
266,-0.468,-0.013287723,diff
267,-0.466,-0.01270926,diff
268,-0.464,-0.01219064,diff
269,-0.462,-0.011730552,diff
270,-0.46,-0.011326313,diff
271,-0.458,-0.010976851,diff
272,-0.456,-0.010679841,diff
273,-0.454,-0.010433316,diff
274,-0.452,-0.010235131,diff
275,-0.45,-0.010082662,diff
276,-0.448,-0.009974003,diff
277,-0.446,-0.00990653,diff
278,-0.444,-0.009877741,diff
279,-0.442,-0.009885073,diff
280,-0.44,-0.009926021,diff
281,-0.438,-0.009998083,diff
282,-0.436,-0.010098696,diff
283,-0.434,-0.010225356,diff
284,-0.432,-0.010374904,diff
285,-0.43,-0.010546088,diff
286,-0.428,-0.010735393,diff
287,-0.426,-0.010940731,diff
288,-0.424,-0.011159956,diff
289,-0.422,-0.011390328,diff
290,-0.42,-0.011630356,diff
291,-0.418,-0.011877239,diff
292,-0.416,-0.012129664,diff
293,-0.414,-0.012386024,diff
294,-0.412,-0.012643456,diff
295,-0.41,-0.012901068,diff
296,-0.408,-0.013157129,diff
297,-0.406,-0.01341033,diff
298,-0.404,-0.01365912,diff
299,-0.402,-0.013902545,diff
300,-0.4,-0.014139771,diff
301,-0.398,-0.014369547,diff
302,-0.396,-0.014590979,diff
303,-0.394,-0.01480341,diff
304,-0.392,-0.015006661,diff
305,-0.39,-0.015199065,diff
306,-0.388,-0.015381753,diff
307,-0.386,-0.015553594,diff
308,-0.384,-0.015714288,diff
309,-0.382,-0.015863657,diff
310,-0.38,-0.01600194,diff
311,-0.378,-0.016129136,diff
312,-0.376,-0.016245008,diff
313,-0.374,-0.01635015,diff
314,-0.372,-0.016444087,diff
315,-0.37,-0.016527414,diff
316,-0.368,-0.01660037,diff
317,-0.366,-0.01666367,diff
318,-0.364,-0.016716957,diff
319,-0.362,-0.016760707,diff
320,-0.36,-0.016795754,diff
321,-0.358,-0.016822577,diff
322,-0.356,-0.016840816,diff
323,-0.354,-0.016851664,diff
324,-0.352,-0.016854942,diff
325,-0.35,-0.016851544,diff
326,-0.348,-0.016842365,diff
327,-0.346,-0.01682657,diff
328,-0.344,-0.016806006,diff
329,-0.342,-0.016780376,diff
330,-0.34,-0.01674962,diff
331,-0.338,-0.016715467,diff
332,-0.336,-0.01667726,diff
333,-0.334,-0.016636193,diff
334,-0.332,-0.016591668,diff
335,-0.33,-0.016545057,diff
336,-0.328,-0.01649642,diff
337,-0.326,-0.016445994,diff
338,-0.324,-0.01639396,diff
339,-0.322,-0.01634109,diff
340,-0.32,-0.016287208,diff
341,-0.318,-0.016232729,diff
342,-0.316,-0.01617825,diff
343,-0.314,-0.016123772,diff
344,-0.312,-0.016069531,diff
345,-0.31,-0.016015887,diff
346,-0.308,-0.01596284,diff
347,-0.306,-0.015910864,diff
348,-0.304,-0.015859842,diff
349,-0.302,-0.01581037,diff
350,-0.3,-0.01576221,diff
351,-0.298,-0.015715241,diff
352,-0.296,-0.0156703,diff
353,-0.294,-0.015627146,diff
354,-0.292,-0.015585601,diff
355,-0.29,-0.015546322,diff
356,-0.288,-0.015509009,diff
357,-0.286,-0.015474081,diff
358,-0.284,-0.015441179,diff
359,-0.282,-0.015410304,diff
360,-0.28,-0.015381873,diff
361,-0.278,-0.015355647,diff
362,-0.276,-0.015331864,diff
363,-0.274,-0.0153102875,diff
364,-0.272,-0.015291333,diff
365,-0.27,-0.015274644,diff
366,-0.268,-0.015260458,diff
367,-0.266,-0.015248299,diff
368,-0.264,-0.015238404,diff
369,-0.262,-0.0152311325,diff
370,-0.26,-0.015226126,diff
371,-0.258,-0.015223265,diff
372,-0.256,-0.01522249,diff
373,-0.254,-0.015224218,diff
374,-0.252,-0.015227914,diff
375,-0.25,-0.015233636,diff
376,-0.248,-0.015241802,diff
377,-0.246,-0.015251815,diff
378,-0.244,-0.015263498,diff
379,-0.242,-0.015277386,diff
380,-0.24,-0.0152929425,diff
381,-0.238,-0.015310645,diff
382,-0.236,-0.015329957,diff
383,-0.234,-0.015350938,diff
384,-0.232,-0.015373409,diff
385,-0.23,-0.015397549,diff
386,-0.228,-0.015423417,diff
387,-0.226,-0.015450895,diff
388,-0.224,-0.015479565,diff
389,-0.222,-0.015509665,diff
390,-0.22,-0.015541017,diff
391,-0.218,-0.015573919,diff
392,-0.216,-0.015607536,diff
393,-0.214,-0.015642703,diff
394,-0.212,-0.015678644,diff
395,-0.21,-0.015716076,diff
396,-0.208,-0.015754044,diff
397,-0.206,-0.015793145,diff
398,-0.204,-0.01583308,diff
399,-0.202,-0.015874088,diff
400,-0.2,-0.015915573,diff
401,-0.198,-0.015957534,diff
402,-0.196,-0.016000688,diff
403,-0.194,-0.016044438,diff
404,-0.192,-0.016088545,diff
405,-0.19,-0.016133249,diff
406,-0.188,-0.01617831,diff
407,-0.186,-0.016224086,diff
408,-0.184,-0.01627034,diff
409,-0.182,-0.016316473,diff
410,-0.18,-0.016363502,diff
411,-0.178,-0.01641047,diff
412,-0.176,-0.016457915,diff
413,-0.174,-0.016505241,diff
414,-0.172,-0.016552806,diff
415,-0.17,-0.01660055,diff
416,-0.168,-0.016648471,diff
417,-0.166,-0.016696572,diff
418,-0.164,-0.016744375,diff
419,-0.162,-0.016792178,diff
420,-0.16,-0.01684028,diff
421,-0.158,-0.016888022,diff
422,-0.156,-0.016935647,diff
423,-0.154,-0.016983151,diff
424,-0.152,-0.017030716,diff
425,-0.15,-0.017077625,diff
426,-0.148,-0.017124832,diff
427,-0.146,-0.017171502,diff
428,-0.144,-0.017217815,diff
429,-0.142,-0.01726383,diff
430,-0.14,-0.017309666,diff
431,-0.138,-0.017355144,diff
432,-0.136,-0.017400086,diff
433,-0.134,-0.01744473,diff
434,-0.132,-0.017488837,diff
435,-0.13,-0.017532825,diff
436,-0.128,-0.017576098,diff
437,-0.126,-0.017618895,diff
438,-0.124,-0.017661095,diff
439,-0.122,-0.017702758,diff
440,-0.12,-0.017743826,diff
441,-0.118,-0.017784834,diff
442,-0.116,-0.017824888,diff
443,-0.114,-0.017864227,diff
444,-0.112,-0.01790309,diff
445,-0.11,-0.017941117,diff
446,-0.108,-0.017978966,diff
447,-0.106,-0.018015742,diff
448,-0.104,-0.018051982,diff
449,-0.102,-0.018087327,diff
450,-0.1,-0.018122435,diff
451,-0.098,-0.018156528,diff
452,-0.096,-0.018189669,diff
453,-0.094,-0.018222332,diff
454,-0.092,-0.018253922,diff
455,-0.09,-0.018285096,diff
456,-0.088,-0.018315375,diff
457,-0.086,-0.018344939,diff
458,-0.084,-0.018373549,diff
459,-0.082,-0.018401623,diff
460,-0.08,-0.018428624,diff
461,-0.078,-0.018454552,diff
462,-0.076,-0.018480062,diff
463,-0.074,-0.01850456,diff
464,-0.072,-0.018528461,diff
465,-0.07,-0.018551052,diff
466,-0.068,-0.018572986,diff
467,-0.066,-0.018594146,diff
468,-0.064,-0.018614173,diff
469,-0.062,-0.018633544,diff
470,-0.06,-0.018651783,diff
471,-0.058,-0.018669248,diff
472,-0.056,-0.018685818,diff
473,-0.054,-0.018701732,diff
474,-0.052,-0.018716156,diff
475,-0.05,-0.018729985,diff
476,-0.048,-0.018742979,diff
477,-0.046,-0.018755257,diff
478,-0.044,-0.018766284,diff
479,-0.042,-0.018776357,diff
480,-0.04,-0.018785417,diff
481,-0.038,-0.018794,diff
482,-0.036,-0.018801332,diff
483,-0.034,-0.01880765,diff
484,-0.032,-0.018813014,diff
485,-0.03,-0.018817604,diff
486,-0.028,-0.018821418,diff
487,-0.026,-0.0188241,diff
488,-0.024,-0.018825889,diff
489,-0.022,-0.018826783,diff
490,-0.02,-0.018826902,diff
491,-0.018,-0.018826187,diff
492,-0.016,-0.01882428,diff
493,-0.014,-0.018821895,diff
494,-0.012,-0.01881814,diff
495,-0.01,-0.01881367,diff
496,-0.008,-0.018808305,diff
497,-0.006,-0.018802106,diff
498,-0.004,-0.018795133,diff
499,-0.002,-0.018787086,diff
500,0.0,-0.018778622,diff
501,0.002,-0.018768787,diff
502,0.004,-0.018758535,diff
503,0.006,-0.018747091,diff
504,0.008,-0.018735051,diff
505,0.01,-0.018722355,diff
506,0.012,-0.018708706,diff
507,0.014,-0.018694222,diff
508,0.016,-0.01867938,diff
509,0.018,-0.018663645,diff
510,0.02,-0.018646836,diff
511,0.022,-0.018629372,diff
512,0.024,-0.01861149,diff
513,0.026,-0.018592954,diff
514,0.028,-0.018573344,diff
515,0.03,-0.018553615,diff
516,0.032,-0.018532932,diff
517,0.034,-0.018511772,diff
518,0.036,-0.018489957,diff
519,0.038,-0.018467546,diff
520,0.04,-0.018444538,diff
521,0.042,-0.018421173,diff
522,0.044,-0.018397272,diff
523,0.046,-0.018372595,diff
524,0.048,-0.0183478,diff
525,0.05,-0.018322408,diff
526,0.052,-0.018296957,diff
527,0.054,-0.018270671,diff
528,0.056,-0.018244147,diff
529,0.058,-0.018217266,diff
530,0.06,-0.018189967,diff
531,0.062,-0.018162787,diff
532,0.064,-0.018135011,diff
533,0.066,-0.018106818,diff
534,0.068,-0.018078685,diff
535,0.07,-0.018050551,diff
536,0.072,-0.018021941,diff
537,0.074,-0.017993212,diff
538,0.076,-0.017964423,diff
539,0.078,-0.017935634,diff
540,0.08,-0.017906845,diff
541,0.082,-0.017877817,diff
542,0.084,-0.017849386,diff
543,0.086,-0.017820656,diff
544,0.088,-0.017792046,diff
545,0.09,-0.017763376,diff
546,0.092,-0.017735362,diff
547,0.094,-0.01770711,diff
548,0.096,-0.017679036,diff
549,0.098,-0.017651558,diff
550,0.1,-0.01762414,diff
551,0.102,-0.017597318,diff
552,0.104,-0.017570734,diff
553,0.106,-0.017544448,diff
554,0.108,-0.017518938,diff
555,0.11,-0.017493606,diff
556,0.112,-0.01746881,diff
557,0.114,-0.017444491,diff
558,0.116,-0.017421186,diff
559,0.118,-0.017398298,diff
560,0.12,-0.017375886,diff
561,0.122,-0.017354429,diff
562,0.124,-0.017333686,diff
563,0.126,-0.017313778,diff
564,0.128,-0.017294288,diff
565,0.13,-0.017276168,diff
566,0.132,-0.017258584,diff
567,0.134,-0.017242193,diff
568,0.136,-0.017226517,diff
569,0.138,-0.017212093,diff
570,0.14,-0.017198622,diff
571,0.142,-0.017185867,diff
572,0.144,-0.0171749,diff
573,0.146,-0.017164707,diff
574,0.148,-0.017155707,diff
575,0.15,-0.017148256,diff
576,0.152,-0.0171417,diff
577,0.154,-0.017136455,diff
578,0.156,-0.017132401,diff
579,0.158,-0.017130136,diff
580,0.16,-0.017129064,diff
581,0.162,-0.01712948,diff
582,0.164,-0.017131329,diff
583,0.166,-0.017134428,diff
584,0.168,-0.017139077,diff
585,0.17,-0.017145753,diff
586,0.172,-0.017153502,diff
587,0.174,-0.017163038,diff
588,0.176,-0.017173946,diff
589,0.178,-0.01718676,diff
590,0.18,-0.017201304,diff
591,0.182,-0.017217398,diff
592,0.184,-0.017234921,diff
593,0.186,-0.01725471,diff
594,0.188,-0.017276049,diff
595,0.19,-0.017298937,diff
596,0.192,-0.01732397,diff
597,0.194,-0.017350435,diff
598,0.196,-0.017378747,diff
599,0.198,-0.017409027,diff
600,0.2,-0.017441034,diff
601,0.202,-0.017474711,diff
602,0.204,-0.017510533,diff
603,0.206,-0.017547727,diff
604,0.208,-0.017587364,diff
605,0.21,-0.017628074,diff
606,0.212,-0.017671108,diff
607,0.214,-0.017715931,diff
608,0.216,-0.017762184,diff
609,0.218,-0.017810643,diff
610,0.22,-0.017860651,diff
611,0.222,-0.01791215,diff
612,0.224,-0.017966092,diff
613,0.226,-0.018021047,diff
614,0.228,-0.01807797,diff
615,0.23,-0.01813656,diff
616,0.232,-0.018196642,diff
617,0.234,-0.018258095,diff
618,0.236,-0.018321514,diff
619,0.238,-0.018386066,diff
620,0.24,-0.018452466,diff
621,0.242,-0.018519819,diff
622,0.244,-0.018588781,diff
623,0.246,-0.018658817,diff
624,0.248,-0.018730402,diff
625,0.25,-0.01880306,diff
626,0.252,-0.018876672,diff
627,0.254,-0.018951654,diff
628,0.256,-0.019027293,diff
629,0.258,-0.019103944,diff
630,0.26,-0.019181252,diff
631,0.262,-0.019259691,diff
632,0.264,-0.019338548,diff
633,0.266,-0.019417763,diff
634,0.268,-0.01949811,diff
635,0.27,-0.0195781,diff
636,0.272,-0.019658625,diff
637,0.274,-0.01973939,diff
638,0.276,-0.019820154,diff
639,0.278,-0.019901216,diff
640,0.28,-0.019981861,diff
641,0.282,-0.020062268,diff
642,0.284,-0.020142317,diff
643,0.286,-0.020222127,diff
644,0.288,-0.020300746,diff
645,0.29,-0.020379126,diff
646,0.292,-0.020456731,diff
647,0.294,-0.020533085,diff
648,0.296,-0.020608306,diff
649,0.298,-0.020682454,diff
650,0.3,-0.020755112,diff
651,0.302,-0.02082616,diff
652,0.304,-0.020895839,diff
653,0.306,-0.020963788,diff
654,0.308,-0.021030068,diff
655,0.31,-0.021093607,diff
656,0.312,-0.021155417,diff
657,0.314,-0.021214724,diff
658,0.316,-0.021271944,diff
659,0.318,-0.021326363,diff
660,0.32,-0.021377921,diff
661,0.322,-0.021427035,diff
662,0.324,-0.02147317,diff
663,0.326,-0.021515965,diff
664,0.328,-0.021555722,diff
665,0.33,-0.02159214,diff
666,0.332,-0.021625042,diff
667,0.334,-0.021654963,diff
668,0.336,-0.021680832,diff
669,0.338,-0.021703124,diff
670,0.34,-0.021721482,diff
671,0.342,-0.021736085,diff
672,0.344,-0.021746635,diff
673,0.346,-0.021753073,diff
674,0.348,-0.021755874,diff
675,0.35,-0.021754146,diff
676,0.352,-0.021748424,diff
677,0.354,-0.02173835,diff
678,0.356,-0.021724105,diff
679,0.358,-0.021705627,diff
680,0.36,-0.021682858,diff
681,0.362,-0.021655798,diff
682,0.364,-0.021624565,diff
683,0.366,-0.021588922,diff
684,0.368,-0.021549344,diff
685,0.37,-0.021505535,diff
686,0.372,-0.02145803,diff
687,0.374,-0.021405935,diff
688,0.376,-0.021350086,diff
689,0.378,-0.021290421,diff
690,0.38,-0.021227121,diff
691,0.382,-0.021159947,diff
692,0.384,-0.021089673,diff
693,0.386,-0.021015823,diff
694,0.388,-0.020938933,diff
695,0.39,-0.020858824,diff
696,0.392,-0.020776033,diff
697,0.394,-0.0206905,diff
698,0.396,-0.020602405,diff
699,0.398,-0.020512283,diff
700,0.4,-0.020420074,diff
701,0.402,-0.020325541,diff
702,0.404,-0.020229876,diff
703,0.406,-0.020132422,diff
704,0.408,-0.020034194,diff
705,0.41,-0.019935012,diff
706,0.412,-0.019835472,diff
707,0.414,-0.01973492,diff
708,0.416,-0.019634902,diff
709,0.418,-0.019534409,diff
710,0.42,-0.019435108,diff
711,0.422,-0.019336522,diff
712,0.424,-0.019239306,diff
713,0.426,-0.019143581,diff
714,0.428,-0.019049644,diff
715,0.43,-0.018958569,diff
716,0.432,-0.018870115,diff
717,0.434,-0.018785477,diff
718,0.436,-0.018704891,diff
719,0.438,-0.018629014,diff
720,0.44,-0.01855874,diff
721,0.442,-0.018494546,diff
722,0.444,-0.01843822,diff
723,0.446,-0.018389463,diff
724,0.448,-0.018350959,diff
725,0.45,-0.018323183,diff
726,0.452,-0.018307924,diff
727,0.454,-0.01830709,diff
728,0.456,-0.018322289,diff
729,0.458,-0.018356144,diff
730,0.46,-0.01841098,diff
731,0.462,-0.018489778,diff
732,0.464,-0.01859504,diff
733,0.466,-0.01873058,diff
734,0.468,-0.018900037,diff
735,0.47,-0.019107044,diff
736,0.472,-0.019356072,diff
737,0.474,-0.019651413,diff
738,0.476,-0.019997776,diff
739,0.478,-0.020399868,diff
740,0.48,-0.020863414,diff
741,0.482,-0.02139318,diff
742,0.484,-0.021994233,diff
743,0.486,-0.02267158,diff
744,0.488,-0.023430824,diff
745,0.49,-0.024276078,diff
746,0.492,-0.025212526,diff
747,0.494,-0.026243687,diff
748,0.496,-0.027374566,diff
749,0.498,-0.02860701,diff
750,0.5,-0.029944956,diff
751,0.502,-0.030813634,diff
752,0.504,-0.031196535,diff
753,0.506,-0.031264782,diff
754,0.508,-0.031084836,diff
755,0.51,-0.030696213,diff
756,0.512,-0.030125558,diff
757,0.514,-0.029392183,diff
758,0.516,-0.028510332,diff
759,0.518,-0.027491212,diff
760,0.52,-0.026342869,diff
761,0.522,-0.025071502,diff
762,0.524,-0.023683488,diff
763,0.526,-0.022305727,diff
764,0.528,-0.021014273,diff
765,0.53,-0.019805312,diff
766,0.532,-0.01867479,diff
767,0.534,-0.017618835,diff
768,0.536,-0.016632676,diff
769,0.538,-0.015712798,diff
770,0.54,-0.014854968,diff
771,0.542,-0.01405561,diff
772,0.544,-0.013310373,diff
773,0.546,-0.012615919,diff
774,0.548,-0.01196897,diff
775,0.55,-0.011365712,diff
776,0.552,-0.0108036995,diff
777,0.554,-0.010279298,diff
778,0.556,-0.009790242,diff
779,0.558,-0.00933373,diff
780,0.56,-0.0089072585,diff
781,0.562,-0.008508444,diff
782,0.564,-0.008135557,diff
783,0.566,-0.0077866316,diff
784,0.568,-0.007459402,diff
785,0.57,-0.007152498,diff
786,0.572,-0.0068644285,diff
787,0.574,-0.006593585,diff
788,0.576,-0.0063388348,diff
789,0.578,-0.0060990453,diff
790,0.58,-0.0058729053,diff
791,0.582,-0.005659938,diff
792,0.584,-0.005458772,diff
793,0.586,-0.0052684546,diff
794,0.588,-0.0050887465,diff
795,0.59,-0.004918754,diff
796,0.592,-0.0047580004,diff
797,0.594,-0.0046057105,diff
798,0.596,-0.0044614673,diff
799,0.598,-0.004324913,diff
800,0.6,-0.0041958094,diff
801,0.602,-0.0040730834,diff
802,0.604,-0.003957391,diff
803,0.606,-0.0038478374,diff
804,0.608,-0.0037442446,diff
805,0.61,-0.0036469102,diff
806,0.612,-0.0035546422,diff
807,0.614,-0.0034681559,diff
808,0.616,-0.0033869147,diff
809,0.618,-0.0033105016,diff
810,0.62,-0.0032394528,diff
811,0.622,-0.0031732917,diff
812,0.624,-0.003111899,diff
813,0.626,-0.0030550957,diff
814,0.628,-0.0030031204,diff
815,0.63,-0.0029556751,diff
816,0.632,-0.002912581,diff
817,0.634,-0.0028741956,diff
818,0.636,-0.0028399825,diff
819,0.638,-0.002810359,diff
820,0.64,-0.0027850866,diff
821,0.642,-0.0027639866,diff
822,0.644,-0.0027471185,diff
823,0.646,-0.0027344227,diff
824,0.648,-0.0027259588,diff
825,0.65,-0.0027216077,diff
826,0.652,-0.0027216077,diff
827,0.654,-0.0027253032,diff
828,0.656,-0.002733171,diff
829,0.658,-0.0027452707,diff
830,0.66,-0.0027610064,diff
831,0.662,-0.0027807355,diff
832,0.664,-0.002804637,diff
833,0.666,-0.002832234,diff
834,0.668,-0.0028636456,diff
835,0.67,-0.0028989315,diff
836,0.672,-0.0029375553,diff
837,0.674,-0.0029799342,diff
838,0.676,-0.0030264258,diff
839,0.678,-0.003076017,diff
840,0.68,-0.003129363,diff
841,0.682,-0.0031861067,diff
842,0.684,-0.0032463074,diff
843,0.686,-0.0033096075,diff
844,0.688,-0.0033763647,diff
845,0.69,-0.0034463406,diff
846,0.692,-0.0035192966,diff
847,0.694,-0.003595531,diff
848,0.696,-0.0036748052,diff
849,0.698,-0.0037568212,diff
850,0.7,-0.0038418174,diff
851,0.702,-0.0039292574,diff
852,0.704,-0.0040198565,diff
853,0.706,-0.004112661,diff
854,0.708,-0.004208207,diff
855,0.71,-0.0043061376,diff
856,0.712,-0.0044062138,diff
857,0.714,-0.004508853,diff
858,0.716,-0.004613638,diff
859,0.718,-0.0047205687,diff
860,0.72,-0.0048294067,diff
861,0.722,-0.0049397945,diff
862,0.724,-0.0050523877,diff
863,0.726,-0.00516659,diff
864,0.728,-0.0052821636,diff
865,0.73,-0.005399525,diff
866,0.732,-0.005518317,diff
867,0.734,-0.0056383014,diff
868,0.736,-0.0057594776,diff
869,0.738,-0.0058817267,diff
870,0.74,-0.0060049295,diff
871,0.742,-0.006129265,diff
872,0.744,-0.006254077,diff
873,0.746,-0.006379783,diff
874,0.748,-0.006505966,diff
875,0.75,-0.0066329837,diff
876,0.752,-0.006760001,diff
877,0.754,-0.006887257,diff
878,0.756,-0.0070146024,diff
879,0.758,-0.007142365,diff
880,0.76,-0.007269889,diff
881,0.762,-0.007397026,diff
882,0.764,-0.0075244308,diff
883,0.766,-0.0076512694,diff
884,0.768,-0.0077776015,diff
885,0.77,-0.007903367,diff
886,0.772,-0.008028567,diff
887,0.774,-0.008153021,diff
888,0.776,-0.008276403,diff
889,0.778,-0.008399069,diff
890,0.78,-0.008520246,diff
891,0.782,-0.008640617,diff
892,0.784,-0.008759558,diff
893,0.786,-0.008877218,diff
894,0.788,-0.008993328,diff
895,0.79,-0.009108216,diff
896,0.792,-0.009220988,diff
897,0.794,-0.009332359,diff
898,0.796,-0.009441674,diff
899,0.798,-0.009549171,diff
900,0.8,-0.009654671,diff
901,0.802,-0.009757757,diff
902,0.804,-0.009858817,diff
903,0.806,-0.009957671,diff
904,0.808,-0.010054052,diff
905,0.81,-0.010148168,diff
906,0.812,-0.010239303,diff
907,0.814,-0.010327965,diff
908,0.816,-0.010413885,diff
909,0.818,-0.010497153,diff
910,0.82,-0.01057747,diff
911,0.822,-0.010654569,diff
912,0.824,-0.010729045,diff
913,0.826,-0.010800093,diff
914,0.828,-0.010868013,diff
915,0.83,-0.010932624,diff
916,0.832,-0.010993928,diff
917,0.834,-0.011051923,diff
918,0.836,-0.011106223,diff
919,0.838,-0.011157334,diff
920,0.84,-0.0112044215,diff
921,0.842,-0.011248201,diff
922,0.844,-0.011288017,diff
923,0.846,-0.011323959,diff
924,0.848,-0.011356205,diff
925,0.85,-0.011384308,diff
926,0.852,-0.011408567,diff
927,0.854,-0.011428744,diff
928,0.856,-0.011444896,diff
929,0.858,-0.011456758,diff
930,0.86,-0.011464655,diff
931,0.862,-0.011467874,diff
932,0.864,-0.011467129,diff
933,0.866,-0.011461794,diff
934,0.868,-0.011452049,diff
935,0.87,-0.011437982,diff
936,0.872,-0.011419445,diff
937,0.874,-0.011396587,diff
938,0.876,-0.011369079,diff
939,0.878,-0.011336759,diff
940,0.88,-0.011299819,diff
941,0.882,-0.01125823,diff
942,0.884,-0.011211917,diff
943,0.886,-0.011160836,diff
944,0.888,-0.011104852,diff
945,0.89,-0.011044368,diff
946,0.892,-0.010978907,diff
947,0.894,-0.010908395,diff
948,0.896,-0.01083301,diff
949,0.898,-0.010752782,diff
950,0.9,-0.010667771,diff
951,0.902,-0.010577545,diff
952,0.904,-0.01048252,diff
953,0.906,-0.01038228,diff
954,0.908,-0.010277048,diff
955,0.91,-0.0101668835,diff
956,0.912,-0.010051653,diff
957,0.914,-0.009931102,diff
958,0.916,-0.00980556,diff
959,0.918,-0.009675056,diff
960,0.92,-0.009539276,diff
961,0.922,-0.00939852,diff
962,0.924,-0.009252802,diff
963,0.926,-0.009101406,diff
964,0.928,-0.008945078,diff
965,0.93,-0.008783802,diff
966,0.932,-0.008617133,diff
967,0.934,-0.008445263,diff
968,0.936,-0.008268386,diff
969,0.938,-0.008086428,diff
970,0.94,-0.007898897,diff
971,0.942,-0.0077065006,diff
972,0.944,-0.0075089335,diff
973,0.946,-0.007306285,diff
974,0.948,-0.0070983693,diff
975,0.95,-0.006885141,diff
976,0.952,-0.0066668317,diff
977,0.954,-0.0064437687,diff
978,0.956,-0.0062149167,diff
979,0.958,-0.0059811473,diff
980,0.96,-0.0057427436,diff
981,0.962,-0.0054986477,diff
982,0.964,-0.005249679,diff
983,0.966,-0.004995607,diff
984,0.968,-0.004736446,diff
985,0.97,-0.0044721775,diff
986,0.972,-0.0042030253,diff
987,0.974,-0.003928624,diff
988,0.976,-0.0036495365,diff
989,0.978,-0.0033649541,diff
990,0.98,-0.0030759908,diff
991,0.982,-0.0027816594,diff
992,0.984,-0.0024825446,diff
993,0.986,-0.0021785852,diff
994,0.988,-0.0018694885,diff
995,0.99,-0.0015557576,diff
996,0.992,-0.0012367452,diff
997,0.994,-0.00091329403,diff
998,0.996,-0.0005851113,diff
999,0.998,-0.00025181263,diff
1000,1.0,8.609891e-05,diff


==> visu/old/tikz_csvs_one_dim/result_best_run_CM/gt_nn.csv <==
,X_x,value,name
0,-1.0,0.0,gt_nn
1,-0.998,0.0040725293,gt_nn
2,-0.996,0.00814518,gt_nn
3,-0.994,0.012217709,gt_nn
4,-0.992,0.01629036,gt_nn
5,-0.99,0.02036289,gt_nn
6,-0.988,0.024435539,gt_nn
7,-0.986,0.028508069,gt_nn
8,-0.984,0.0325806,gt_nn
9,-0.982,0.03665325,gt_nn
10,-0.98,0.04072578,gt_nn
11,-0.978,0.04479843,gt_nn
12,-0.976,0.048870955,gt_nn
13,-0.974,0.052943606,gt_nn
14,-0.972,0.057016138,gt_nn
15,-0.97,0.061088666,gt_nn
16,-0.968,0.06516132,gt_nn
17,-0.966,0.06923384,gt_nn
18,-0.964,0.0733065,gt_nn
19,-0.962,0.077379026,gt_nn
20,-0.96,0.08145168,gt_nn
21,-0.958,0.0855242,gt_nn
22,-0.956,0.08959686,gt_nn
23,-0.954,0.09366939,gt_nn
24,-0.952,0.09774191,gt_nn
25,-0.95,0.10181457,gt_nn
26,-0.948,0.10588709,gt_nn
27,-0.946,0.109959744,gt_nn
28,-0.944,0.114032276,gt_nn
29,-0.942,0.11810493,gt_nn
30,-0.94,0.12217746,gt_nn
31,-0.938,0.12624998,gt_nn
32,-0.936,0.13032264,gt_nn
33,-0.934,0.13439517,gt_nn
34,-0.932,0.13846782,gt_nn
35,-0.93,0.14254035,gt_nn
36,-0.928,0.146613,gt_nn
37,-0.926,0.15068552,gt_nn
38,-0.924,0.15475805,gt_nn
39,-0.922,0.1588307,gt_nn
40,-0.92,0.16290322,gt_nn
41,-0.918,0.16697589,gt_nn
42,-0.916,0.1710484,gt_nn
43,-0.914,0.17512105,gt_nn
44,-0.912,0.1791936,gt_nn
45,-0.91,0.18326612,gt_nn
46,-0.908,0.18733878,gt_nn
47,-0.906,0.1914113,gt_nn
48,-0.904,0.19548395,gt_nn
49,-0.902,0.19955648,gt_nn
50,-0.9,0.20362914,gt_nn
51,-0.898,0.20770165,gt_nn
52,-0.896,0.21177419,gt_nn
53,-0.894,0.21584684,gt_nn
54,-0.892,0.21991938,gt_nn
55,-0.89,0.22399202,gt_nn
56,-0.888,0.22806455,gt_nn
57,-0.886,0.23213719,gt_nn
58,-0.884,0.23620974,gt_nn
59,-0.882,0.24028225,gt_nn
60,-0.88,0.24435492,gt_nn
61,-0.878,0.24842744,gt_nn
62,-0.876,0.2525001,gt_nn
63,-0.874,0.25657263,gt_nn
64,-0.872,0.26064527,gt_nn
65,-0.87,0.2647178,gt_nn
66,-0.868,0.26879045,gt_nn
67,-0.866,0.272863,gt_nn
68,-0.864,0.2769355,gt_nn
69,-0.862,0.28100815,gt_nn
70,-0.86,0.2850807,gt_nn
71,-0.858,0.28915334,gt_nn
72,-0.856,0.29322585,gt_nn
73,-0.854,0.29729852,gt_nn
74,-0.852,0.30137104,gt_nn
75,-0.85,0.30544358,gt_nn
76,-0.848,0.30951622,gt_nn
77,-0.846,0.31358874,gt_nn
78,-0.844,0.3176614,gt_nn
79,-0.842,0.32173395,gt_nn
80,-0.84,0.3258066,gt_nn
81,-0.838,0.3298791,gt_nn
82,-0.836,0.33395165,gt_nn
83,-0.834,0.3380243,gt_nn
84,-0.832,0.3420968,gt_nn
85,-0.83,0.34616947,gt_nn
86,-0.828,0.350242,gt_nn
87,-0.826,0.35431466,gt_nn
88,-0.824,0.3583872,gt_nn
89,-0.822,0.36245972,gt_nn
90,-0.82,0.36653236,gt_nn
91,-0.818,0.3706049,gt_nn
92,-0.816,0.37467757,gt_nn
93,-0.814,0.37875006,gt_nn
94,-0.812,0.38282272,gt_nn
95,-0.81,0.38689527,gt_nn
96,-0.808,0.39096776,gt_nn
97,-0.806,0.39504042,gt_nn
98,-0.804,0.39911297,gt_nn
99,-0.802,0.4031856,gt_nn
100,-0.8,0.40725815,gt_nn
101,-0.798,0.4113308,gt_nn
102,-0.796,0.4154033,gt_nn
103,-0.794,0.41947585,gt_nn
104,-0.792,0.42354852,gt_nn
105,-0.79,0.427621,gt_nn
106,-0.788,0.43169367,gt_nn
107,-0.786,0.43576622,gt_nn
108,-0.784,0.43983886,gt_nn
109,-0.782,0.44391137,gt_nn
110,-0.78,0.44798404,gt_nn
111,-0.778,0.45205656,gt_nn
112,-0.776,0.4561291,gt_nn
113,-0.774,0.46020174,gt_nn
114,-0.772,0.4642743,gt_nn
115,-0.77,0.46834692,gt_nn
116,-0.768,0.47241947,gt_nn
117,-0.766,0.47649214,gt_nn
118,-0.764,0.48056462,gt_nn
119,-0.762,0.48463717,gt_nn
120,-0.76,0.48870984,gt_nn
121,-0.758,0.49278232,gt_nn
122,-0.756,0.496855,gt_nn
123,-0.754,0.5009275,gt_nn
124,-0.752,0.5050002,gt_nn
125,-0.75,0.5090727,gt_nn
126,-0.748,0.51314527,gt_nn
127,-0.746,0.5172179,gt_nn
128,-0.744,0.5212904,gt_nn
129,-0.742,0.525363,gt_nn
130,-0.74,0.5294356,gt_nn
131,-0.738,0.53350824,gt_nn
132,-0.736,0.5375808,gt_nn
133,-0.734,0.54165334,gt_nn
134,-0.732,0.545726,gt_nn
135,-0.73,0.5497984,gt_nn
136,-0.728,0.5538711,gt_nn
137,-0.726,0.55794364,gt_nn
138,-0.724,0.5620163,gt_nn
139,-0.722,0.56608886,gt_nn
140,-0.72,0.5701614,gt_nn
141,-0.718,0.574234,gt_nn
142,-0.716,0.57830656,gt_nn
143,-0.714,0.5823792,gt_nn
144,-0.712,0.5864517,gt_nn
145,-0.71,0.5905244,gt_nn
146,-0.708,0.5945969,gt_nn
147,-0.706,0.5986695,gt_nn
148,-0.704,0.6027421,gt_nn
149,-0.702,0.6068146,gt_nn
150,-0.7,0.6108873,gt_nn
151,-0.698,0.61495984,gt_nn
152,-0.696,0.61903244,gt_nn
153,-0.694,0.623105,gt_nn
154,-0.692,0.6271776,gt_nn
155,-0.69,0.63125014,gt_nn
156,-0.688,0.6353227,gt_nn
157,-0.686,0.63939536,gt_nn
158,-0.684,0.6434679,gt_nn
159,-0.682,0.64754057,gt_nn
160,-0.68,0.651613,gt_nn
161,-0.678,0.65568566,gt_nn
162,-0.676,0.6597582,gt_nn
163,-0.674,0.66383076,gt_nn
164,-0.672,0.6679034,gt_nn
165,-0.67,0.671976,gt_nn
166,-0.668,0.6760486,gt_nn
167,-0.666,0.6801211,gt_nn
168,-0.664,0.6841938,gt_nn
169,-0.662,0.6882663,gt_nn
170,-0.66,0.6923388,gt_nn
171,-0.658,0.6964115,gt_nn
172,-0.656,0.700484,gt_nn
173,-0.654,0.70455664,gt_nn
174,-0.652,0.7086292,gt_nn
175,-0.65,0.71270186,gt_nn
176,-0.648,0.7167744,gt_nn
177,-0.646,0.7208469,gt_nn
178,-0.644,0.72491956,gt_nn
179,-0.642,0.72899204,gt_nn
180,-0.64,0.7330647,gt_nn
181,-0.638,0.73713726,gt_nn
182,-0.636,0.7412099,gt_nn
183,-0.634,0.7452825,gt_nn
184,-0.632,0.749355,gt_nn
185,-0.63,0.75342757,gt_nn
186,-0.628,0.7575001,gt_nn
187,-0.626,0.7615728,gt_nn
188,-0.624,0.7656453,gt_nn
189,-0.622,0.769718,gt_nn
190,-0.62,0.77379054,gt_nn
191,-0.618,0.77786314,gt_nn
192,-0.616,0.7819357,gt_nn
193,-0.614,0.7860082,gt_nn
194,-0.612,0.79008085,gt_nn
195,-0.61,0.7941534,gt_nn
196,-0.608,0.79822606,gt_nn
197,-0.606,0.80229855,gt_nn
198,-0.604,0.8063712,gt_nn
199,-0.602,0.81044376,gt_nn
200,-0.6,0.8145163,gt_nn
201,-0.598,0.8185889,gt_nn
202,-0.596,0.82266146,gt_nn
203,-0.594,0.8267341,gt_nn
204,-0.592,0.8308066,gt_nn
205,-0.59,0.8348793,gt_nn
206,-0.588,0.8389518,gt_nn
207,-0.586,0.8430244,gt_nn
208,-0.584,0.84709704,gt_nn
209,-0.582,0.8511695,gt_nn
210,-0.58,0.85524213,gt_nn
211,-0.578,0.8593147,gt_nn
212,-0.576,0.86338735,gt_nn
213,-0.574,0.8674599,gt_nn
214,-0.572,0.87153244,gt_nn
215,-0.57,0.8756051,gt_nn
216,-0.568,0.8796776,gt_nn
217,-0.566,0.88375026,gt_nn
218,-0.564,0.88782275,gt_nn
219,-0.562,0.8918954,gt_nn
220,-0.56,0.89596796,gt_nn
221,-0.558,0.9000405,gt_nn
222,-0.556,0.9041131,gt_nn
223,-0.554,0.90818566,gt_nn
224,-0.552,0.9122583,gt_nn
225,-0.55,0.9163309,gt_nn
226,-0.548,0.9204035,gt_nn
227,-0.546,0.924476,gt_nn
228,-0.544,0.9285486,gt_nn
229,-0.542,0.9326212,gt_nn
230,-0.54,0.9366937,gt_nn
231,-0.538,0.9407664,gt_nn
232,-0.536,0.94483894,gt_nn
233,-0.534,0.9489116,gt_nn
234,-0.532,0.9529841,gt_nn
235,-0.53,0.9570567,gt_nn
236,-0.528,0.96112925,gt_nn
237,-0.526,0.9652018,gt_nn
238,-0.524,0.96927446,gt_nn
239,-0.522,0.97326636,gt_nn
240,-0.52,0.97704756,gt_nn
241,-0.518,0.9806082,gt_nn
242,-0.516,0.98393905,gt_nn
243,-0.514,0.9870286,gt_nn
244,-0.512,0.9898639,gt_nn
245,-0.51,0.99242854,gt_nn
246,-0.508,0.99470186,gt_nn
247,-0.506,0.9966563,gt_nn
248,-0.504,0.9982523,gt_nn
249,-0.502,0.9994235,gt_nn
250,-0.5,1.0,gt_nn
251,-0.498,1.0,gt_nn
252,-0.496,1.0,gt_nn
253,-0.494,1.0,gt_nn
254,-0.492,1.0,gt_nn
255,-0.49,1.0,gt_nn
256,-0.488,1.0,gt_nn
257,-0.486,1.0,gt_nn
258,-0.484,1.0,gt_nn
259,-0.482,1.0,gt_nn
260,-0.48,1.0,gt_nn
261,-0.478,1.0,gt_nn
262,-0.476,1.0,gt_nn
263,-0.474,1.0,gt_nn
264,-0.472,1.0,gt_nn
265,-0.47,1.0,gt_nn
266,-0.468,1.0,gt_nn
267,-0.466,1.0,gt_nn
268,-0.464,1.0,gt_nn
269,-0.462,1.0,gt_nn
270,-0.46,1.0,gt_nn
271,-0.458,1.0,gt_nn
272,-0.456,1.0,gt_nn
273,-0.454,1.0,gt_nn
274,-0.452,1.0,gt_nn
275,-0.45,1.0,gt_nn
276,-0.448,1.0,gt_nn
277,-0.446,1.0,gt_nn
278,-0.444,1.0,gt_nn
279,-0.442,1.0,gt_nn
280,-0.44,1.0,gt_nn
281,-0.438,1.0,gt_nn
282,-0.436,1.0,gt_nn
283,-0.434,1.0,gt_nn
284,-0.432,1.0,gt_nn
285,-0.43,1.0,gt_nn
286,-0.428,1.0,gt_nn
287,-0.426,1.0,gt_nn
288,-0.424,1.0,gt_nn
289,-0.422,1.0,gt_nn
290,-0.42,1.0,gt_nn
291,-0.418,1.0,gt_nn
292,-0.416,1.0,gt_nn
293,-0.414,1.0,gt_nn
294,-0.412,1.0,gt_nn
295,-0.41,1.0,gt_nn
296,-0.408,1.0,gt_nn
297,-0.406,1.0,gt_nn
298,-0.404,1.0,gt_nn
299,-0.402,1.0,gt_nn
300,-0.4,1.0,gt_nn
301,-0.398,1.0,gt_nn
302,-0.396,1.0,gt_nn
303,-0.394,1.0,gt_nn
304,-0.392,1.0,gt_nn
305,-0.39,1.0,gt_nn
306,-0.388,1.0,gt_nn
307,-0.386,1.0,gt_nn
308,-0.384,1.0,gt_nn
309,-0.382,1.0,gt_nn
310,-0.38,1.0,gt_nn
311,-0.378,1.0,gt_nn
312,-0.376,1.0,gt_nn
313,-0.374,1.0,gt_nn
314,-0.372,1.0,gt_nn
315,-0.37,1.0,gt_nn
316,-0.368,1.0,gt_nn
317,-0.366,1.0,gt_nn
318,-0.364,1.0,gt_nn
319,-0.362,1.0,gt_nn
320,-0.36,1.0,gt_nn
321,-0.358,1.0,gt_nn
322,-0.356,1.0,gt_nn
323,-0.354,1.0,gt_nn
324,-0.352,1.0,gt_nn
325,-0.35,1.0,gt_nn
326,-0.348,1.0,gt_nn
327,-0.346,1.0,gt_nn
328,-0.344,1.0,gt_nn
329,-0.342,1.0,gt_nn
330,-0.34,1.0,gt_nn
331,-0.338,1.0,gt_nn
332,-0.336,1.0,gt_nn
333,-0.334,1.0,gt_nn
334,-0.332,1.0,gt_nn
335,-0.33,1.0,gt_nn
336,-0.328,1.0,gt_nn
337,-0.326,1.0,gt_nn
338,-0.324,1.0,gt_nn
339,-0.322,1.0,gt_nn
340,-0.32,1.0,gt_nn
341,-0.318,1.0,gt_nn
342,-0.316,1.0,gt_nn
343,-0.314,1.0,gt_nn
344,-0.312,1.0,gt_nn
345,-0.31,1.0,gt_nn
346,-0.308,1.0,gt_nn
347,-0.306,1.0,gt_nn
348,-0.304,1.0,gt_nn
349,-0.302,1.0,gt_nn
350,-0.3,1.0,gt_nn
351,-0.298,1.0,gt_nn
352,-0.296,1.0,gt_nn
353,-0.294,1.0,gt_nn
354,-0.292,1.0,gt_nn
355,-0.29,1.0,gt_nn
356,-0.288,1.0,gt_nn
357,-0.286,1.0,gt_nn
358,-0.284,1.0,gt_nn
359,-0.282,1.0,gt_nn
360,-0.28,1.0,gt_nn
361,-0.278,1.0,gt_nn
362,-0.276,1.0,gt_nn
363,-0.274,1.0,gt_nn
364,-0.272,1.0,gt_nn
365,-0.27,1.0,gt_nn
366,-0.268,1.0,gt_nn
367,-0.266,1.0,gt_nn
368,-0.264,1.0,gt_nn
369,-0.262,1.0,gt_nn
370,-0.26,1.0,gt_nn
371,-0.258,1.0,gt_nn
372,-0.256,1.0,gt_nn
373,-0.254,1.0,gt_nn
374,-0.252,1.0,gt_nn
375,-0.25,1.0,gt_nn
376,-0.248,1.0,gt_nn
377,-0.246,1.0,gt_nn
378,-0.244,1.0,gt_nn
379,-0.242,1.0,gt_nn
380,-0.24,1.0,gt_nn
381,-0.238,1.0,gt_nn
382,-0.236,1.0,gt_nn
383,-0.234,1.0,gt_nn
384,-0.232,1.0,gt_nn
385,-0.23,1.0,gt_nn
386,-0.228,1.0,gt_nn
387,-0.226,1.0,gt_nn
388,-0.224,1.0,gt_nn
389,-0.222,1.0,gt_nn
390,-0.22,1.0,gt_nn
391,-0.218,1.0,gt_nn
392,-0.216,1.0,gt_nn
393,-0.214,1.0,gt_nn
394,-0.212,1.0,gt_nn
395,-0.21,1.0,gt_nn
396,-0.208,1.0,gt_nn
397,-0.206,1.0,gt_nn
398,-0.204,1.0,gt_nn
399,-0.202,1.0,gt_nn
400,-0.2,1.0,gt_nn
401,-0.198,1.0,gt_nn
402,-0.196,1.0,gt_nn
403,-0.194,1.0,gt_nn
404,-0.192,1.0,gt_nn
405,-0.19,1.0,gt_nn
406,-0.188,1.0,gt_nn
407,-0.186,1.0,gt_nn
408,-0.184,1.0,gt_nn
409,-0.182,1.0,gt_nn
410,-0.18,1.0,gt_nn
411,-0.178,1.0,gt_nn
412,-0.176,1.0,gt_nn
413,-0.174,1.0,gt_nn
414,-0.172,1.0,gt_nn
415,-0.17,1.0,gt_nn
416,-0.168,1.0,gt_nn
417,-0.166,1.0,gt_nn
418,-0.164,1.0,gt_nn
419,-0.162,1.0,gt_nn
420,-0.16,1.0,gt_nn
421,-0.158,1.0,gt_nn
422,-0.156,1.0,gt_nn
423,-0.154,1.0,gt_nn
424,-0.152,1.0,gt_nn
425,-0.15,1.0,gt_nn
426,-0.148,1.0,gt_nn
427,-0.146,1.0,gt_nn
428,-0.144,1.0,gt_nn
429,-0.142,1.0,gt_nn
430,-0.14,1.0,gt_nn
431,-0.138,1.0,gt_nn
432,-0.136,1.0,gt_nn
433,-0.134,1.0,gt_nn
434,-0.132,1.0,gt_nn
435,-0.13,1.0,gt_nn
436,-0.128,1.0,gt_nn
437,-0.126,1.0,gt_nn
438,-0.124,1.0,gt_nn
439,-0.122,1.0,gt_nn
440,-0.12,1.0,gt_nn
441,-0.118,1.0,gt_nn
442,-0.116,1.0,gt_nn
443,-0.114,1.0,gt_nn
444,-0.112,1.0,gt_nn
445,-0.11,1.0,gt_nn
446,-0.108,1.0,gt_nn
447,-0.106,1.0,gt_nn
448,-0.104,1.0,gt_nn
449,-0.102,1.0,gt_nn
450,-0.1,1.0,gt_nn
451,-0.098,1.0,gt_nn
452,-0.096,1.0,gt_nn
453,-0.094,1.0,gt_nn
454,-0.092,1.0,gt_nn
455,-0.09,1.0,gt_nn
456,-0.088,1.0,gt_nn
457,-0.086,1.0,gt_nn
458,-0.084,1.0,gt_nn
459,-0.082,1.0,gt_nn
460,-0.08,1.0,gt_nn
461,-0.078,1.0,gt_nn
462,-0.076,1.0,gt_nn
463,-0.074,1.0,gt_nn
464,-0.072,1.0,gt_nn
465,-0.07,1.0,gt_nn
466,-0.068,1.0,gt_nn
467,-0.066,1.0,gt_nn
468,-0.064,1.0,gt_nn
469,-0.062,1.0,gt_nn
470,-0.06,1.0,gt_nn
471,-0.058,1.0,gt_nn
472,-0.056,1.0,gt_nn
473,-0.054,1.0,gt_nn
474,-0.052,1.0,gt_nn
475,-0.05,1.0,gt_nn
476,-0.048,1.0,gt_nn
477,-0.046,1.0,gt_nn
478,-0.044,1.0,gt_nn
479,-0.042,1.0,gt_nn
480,-0.04,1.0,gt_nn
481,-0.038,1.0,gt_nn
482,-0.036,1.0,gt_nn
483,-0.034,1.0,gt_nn
484,-0.032,1.0,gt_nn
485,-0.03,1.0,gt_nn
486,-0.028,1.0,gt_nn
487,-0.026,1.0,gt_nn
488,-0.024,1.0,gt_nn
489,-0.022,1.0,gt_nn
490,-0.02,1.0,gt_nn
491,-0.018,1.0,gt_nn
492,-0.016,1.0,gt_nn
493,-0.014,1.0,gt_nn
494,-0.012,1.0,gt_nn
495,-0.01,1.0,gt_nn
496,-0.008,1.0,gt_nn
497,-0.006,1.0,gt_nn
498,-0.004,1.0,gt_nn
499,-0.002,1.0,gt_nn
500,0.0,1.0,gt_nn
501,0.002,1.0,gt_nn
502,0.004,1.0,gt_nn
503,0.006,1.0,gt_nn
504,0.008,1.0,gt_nn
505,0.01,1.0,gt_nn
506,0.012,1.0,gt_nn
507,0.014,1.0,gt_nn
508,0.016,1.0,gt_nn
509,0.018,1.0,gt_nn
510,0.02,1.0,gt_nn
511,0.022,1.0,gt_nn
512,0.024,1.0,gt_nn
513,0.026,1.0,gt_nn
514,0.028,1.0,gt_nn
515,0.03,1.0,gt_nn
516,0.032,1.0,gt_nn
517,0.034,1.0,gt_nn
518,0.036,1.0,gt_nn
519,0.038,1.0,gt_nn
520,0.04,1.0,gt_nn
521,0.042,1.0,gt_nn
522,0.044,1.0,gt_nn
523,0.046,1.0,gt_nn
524,0.048,1.0,gt_nn
525,0.05,1.0,gt_nn
526,0.052,1.0,gt_nn
527,0.054,1.0,gt_nn
528,0.056,1.0,gt_nn
529,0.058,1.0,gt_nn
530,0.06,1.0,gt_nn
531,0.062,1.0,gt_nn
532,0.064,1.0,gt_nn
533,0.066,1.0,gt_nn
534,0.068,1.0,gt_nn
535,0.07,1.0,gt_nn
536,0.072,1.0,gt_nn
537,0.074,1.0,gt_nn
538,0.076,1.0,gt_nn
539,0.078,1.0,gt_nn
540,0.08,1.0,gt_nn
541,0.082,1.0,gt_nn
542,0.084,1.0,gt_nn
543,0.086,1.0,gt_nn
544,0.088,1.0,gt_nn
545,0.09,1.0,gt_nn
546,0.092,1.0,gt_nn
547,0.094,1.0,gt_nn
548,0.096,1.0,gt_nn
549,0.098,1.0,gt_nn
550,0.1,1.0,gt_nn
551,0.102,1.0,gt_nn
552,0.104,1.0,gt_nn
553,0.106,1.0,gt_nn
554,0.108,1.0,gt_nn
555,0.11,1.0,gt_nn
556,0.112,1.0,gt_nn
557,0.114,1.0,gt_nn
558,0.116,1.0,gt_nn
559,0.118,1.0,gt_nn
560,0.12,1.0,gt_nn
561,0.122,1.0,gt_nn
562,0.124,1.0,gt_nn
563,0.126,1.0,gt_nn
564,0.128,1.0,gt_nn
565,0.13,1.0,gt_nn
566,0.132,1.0,gt_nn
567,0.134,1.0,gt_nn
568,0.136,1.0,gt_nn
569,0.138,1.0,gt_nn
570,0.14,1.0,gt_nn
571,0.142,1.0,gt_nn
572,0.144,1.0,gt_nn
573,0.146,1.0,gt_nn
574,0.148,1.0,gt_nn
575,0.15,1.0,gt_nn
576,0.152,1.0,gt_nn
577,0.154,1.0,gt_nn
578,0.156,1.0,gt_nn
579,0.158,1.0,gt_nn
580,0.16,1.0,gt_nn
581,0.162,1.0,gt_nn
582,0.164,1.0,gt_nn
583,0.166,1.0,gt_nn
584,0.168,1.0,gt_nn
585,0.17,1.0,gt_nn
586,0.172,1.0,gt_nn
587,0.174,1.0,gt_nn
588,0.176,1.0,gt_nn
589,0.178,1.0,gt_nn
590,0.18,1.0,gt_nn
591,0.182,1.0,gt_nn
592,0.184,1.0,gt_nn
593,0.186,1.0,gt_nn
594,0.188,1.0,gt_nn
595,0.19,1.0,gt_nn
596,0.192,1.0,gt_nn
597,0.194,1.0,gt_nn
598,0.196,1.0,gt_nn
599,0.198,1.0,gt_nn
600,0.2,1.0,gt_nn
601,0.202,1.0,gt_nn
602,0.204,1.0,gt_nn
603,0.206,1.0,gt_nn
604,0.208,1.0,gt_nn
605,0.21,1.0,gt_nn
606,0.212,1.0,gt_nn
607,0.214,1.0,gt_nn
608,0.216,1.0,gt_nn
609,0.218,1.0,gt_nn
610,0.22,1.0,gt_nn
611,0.222,1.0,gt_nn
612,0.224,1.0,gt_nn
613,0.226,1.0,gt_nn
614,0.228,1.0,gt_nn
615,0.23,1.0,gt_nn
616,0.232,1.0,gt_nn
617,0.234,1.0,gt_nn
618,0.236,1.0,gt_nn
619,0.238,1.0,gt_nn
620,0.24,1.0,gt_nn
621,0.242,1.0,gt_nn
622,0.244,1.0,gt_nn
623,0.246,1.0,gt_nn
624,0.248,1.0,gt_nn
625,0.25,1.0,gt_nn
626,0.252,1.0,gt_nn
627,0.254,1.0,gt_nn
628,0.256,1.0,gt_nn
629,0.258,1.0,gt_nn
630,0.26,1.0,gt_nn
631,0.262,1.0,gt_nn
632,0.264,1.0,gt_nn
633,0.266,1.0,gt_nn
634,0.268,1.0,gt_nn
635,0.27,1.0,gt_nn
636,0.272,1.0,gt_nn
637,0.274,1.0,gt_nn
638,0.276,1.0,gt_nn
639,0.278,1.0,gt_nn
640,0.28,1.0,gt_nn
641,0.282,1.0,gt_nn
642,0.284,1.0,gt_nn
643,0.286,1.0,gt_nn
644,0.288,1.0,gt_nn
645,0.29,1.0,gt_nn
646,0.292,1.0,gt_nn
647,0.294,1.0,gt_nn
648,0.296,1.0,gt_nn
649,0.298,1.0,gt_nn
650,0.3,1.0,gt_nn
651,0.302,1.0,gt_nn
652,0.304,1.0,gt_nn
653,0.306,1.0,gt_nn
654,0.308,1.0,gt_nn
655,0.31,1.0,gt_nn
656,0.312,1.0,gt_nn
657,0.314,1.0,gt_nn
658,0.316,1.0,gt_nn
659,0.318,1.0,gt_nn
660,0.32,1.0,gt_nn
661,0.322,1.0,gt_nn
662,0.324,1.0,gt_nn
663,0.326,1.0,gt_nn
664,0.328,1.0,gt_nn
665,0.33,1.0,gt_nn
666,0.332,1.0,gt_nn
667,0.334,1.0,gt_nn
668,0.336,1.0,gt_nn
669,0.338,1.0,gt_nn
670,0.34,1.0,gt_nn
671,0.342,1.0,gt_nn
672,0.344,1.0,gt_nn
673,0.346,1.0,gt_nn
674,0.348,1.0,gt_nn
675,0.35,1.0,gt_nn
676,0.352,1.0,gt_nn
677,0.354,1.0,gt_nn
678,0.356,1.0,gt_nn
679,0.358,1.0,gt_nn
680,0.36,1.0,gt_nn
681,0.362,1.0,gt_nn
682,0.364,1.0,gt_nn
683,0.366,1.0,gt_nn
684,0.368,1.0,gt_nn
685,0.37,1.0,gt_nn
686,0.372,1.0,gt_nn
687,0.374,1.0,gt_nn
688,0.376,1.0,gt_nn
689,0.378,1.0,gt_nn
690,0.38,1.0,gt_nn
691,0.382,1.0,gt_nn
692,0.384,1.0,gt_nn
693,0.386,1.0,gt_nn
694,0.388,1.0,gt_nn
695,0.39,1.0,gt_nn
696,0.392,1.0,gt_nn
697,0.394,1.0,gt_nn
698,0.396,1.0,gt_nn
699,0.398,1.0,gt_nn
700,0.4,1.0,gt_nn
701,0.402,1.0,gt_nn
702,0.404,1.0,gt_nn
703,0.406,1.0,gt_nn
704,0.408,1.0,gt_nn
705,0.41,1.0,gt_nn
706,0.412,1.0,gt_nn
707,0.414,1.0,gt_nn
708,0.416,1.0,gt_nn
709,0.418,1.0,gt_nn
710,0.42,1.0,gt_nn
711,0.422,1.0,gt_nn
712,0.424,1.0,gt_nn
713,0.426,1.0,gt_nn
714,0.428,1.0,gt_nn
715,0.43,1.0,gt_nn
716,0.432,1.0,gt_nn
717,0.434,1.0,gt_nn
718,0.436,1.0,gt_nn
719,0.438,1.0,gt_nn
720,0.44,1.0,gt_nn
721,0.442,1.0,gt_nn
722,0.444,1.0,gt_nn
723,0.446,1.0,gt_nn
724,0.448,1.0,gt_nn
725,0.45,1.0,gt_nn
726,0.452,1.0,gt_nn
727,0.454,1.0,gt_nn
728,0.456,1.0,gt_nn
729,0.458,1.0,gt_nn
730,0.46,1.0,gt_nn
731,0.462,1.0,gt_nn
732,0.464,1.0,gt_nn
733,0.466,1.0,gt_nn
734,0.468,1.0,gt_nn
735,0.47,1.0,gt_nn
736,0.472,1.0,gt_nn
737,0.474,1.0,gt_nn
738,0.476,1.0,gt_nn
739,0.478,1.0,gt_nn
740,0.48,1.0,gt_nn
741,0.482,1.0,gt_nn
742,0.484,1.0,gt_nn
743,0.486,1.0,gt_nn
744,0.488,1.0,gt_nn
745,0.49,1.0,gt_nn
746,0.492,1.0,gt_nn
747,0.494,1.0,gt_nn
748,0.496,1.0,gt_nn
749,0.498,1.0,gt_nn
750,0.5,1.0,gt_nn
751,0.502,0.9994235,gt_nn
752,0.504,0.9982523,gt_nn
753,0.506,0.9966563,gt_nn
754,0.508,0.99470186,gt_nn
755,0.51,0.99242854,gt_nn
756,0.512,0.9898639,gt_nn
757,0.514,0.9870286,gt_nn
758,0.516,0.98393905,gt_nn
759,0.518,0.9806082,gt_nn
760,0.52,0.97704756,gt_nn
761,0.522,0.97326636,gt_nn
762,0.524,0.96927446,gt_nn
763,0.526,0.9652018,gt_nn
764,0.528,0.96112925,gt_nn
765,0.53,0.9570567,gt_nn
766,0.532,0.9529841,gt_nn
767,0.534,0.9489116,gt_nn
768,0.536,0.94483894,gt_nn
769,0.538,0.9407664,gt_nn
770,0.54,0.9366937,gt_nn
771,0.542,0.9326212,gt_nn
772,0.544,0.9285486,gt_nn
773,0.546,0.924476,gt_nn
774,0.548,0.9204035,gt_nn
775,0.55,0.9163309,gt_nn
776,0.552,0.9122583,gt_nn
777,0.554,0.90818566,gt_nn
778,0.556,0.9041131,gt_nn
779,0.558,0.9000405,gt_nn
780,0.56,0.89596796,gt_nn
781,0.562,0.8918954,gt_nn
782,0.564,0.88782275,gt_nn
783,0.566,0.88375026,gt_nn
784,0.568,0.8796776,gt_nn
785,0.57,0.8756051,gt_nn
786,0.572,0.87153244,gt_nn
787,0.574,0.8674599,gt_nn
788,0.576,0.86338735,gt_nn
789,0.578,0.8593147,gt_nn
790,0.58,0.85524213,gt_nn
791,0.582,0.8511695,gt_nn
792,0.584,0.84709704,gt_nn
793,0.586,0.8430244,gt_nn
794,0.588,0.8389518,gt_nn
795,0.59,0.8348793,gt_nn
796,0.592,0.8308066,gt_nn
797,0.594,0.8267341,gt_nn
798,0.596,0.82266146,gt_nn
799,0.598,0.8185889,gt_nn
800,0.6,0.8145163,gt_nn
801,0.602,0.81044376,gt_nn
802,0.604,0.8063712,gt_nn
803,0.606,0.80229855,gt_nn
804,0.608,0.79822606,gt_nn
805,0.61,0.7941534,gt_nn
806,0.612,0.79008085,gt_nn
807,0.614,0.7860082,gt_nn
808,0.616,0.7819357,gt_nn
809,0.618,0.77786314,gt_nn
810,0.62,0.77379054,gt_nn
811,0.622,0.769718,gt_nn
812,0.624,0.7656453,gt_nn
813,0.626,0.7615728,gt_nn
814,0.628,0.7575001,gt_nn
815,0.63,0.75342757,gt_nn
816,0.632,0.749355,gt_nn
817,0.634,0.7452825,gt_nn
818,0.636,0.7412099,gt_nn
819,0.638,0.73713726,gt_nn
820,0.64,0.7330647,gt_nn
821,0.642,0.72899204,gt_nn
822,0.644,0.72491956,gt_nn
823,0.646,0.7208469,gt_nn
824,0.648,0.7167744,gt_nn
825,0.65,0.71270186,gt_nn
826,0.652,0.7086292,gt_nn
827,0.654,0.70455664,gt_nn
828,0.656,0.700484,gt_nn
829,0.658,0.6964115,gt_nn
830,0.66,0.6923388,gt_nn
831,0.662,0.6882663,gt_nn
832,0.664,0.6841938,gt_nn
833,0.666,0.6801211,gt_nn
834,0.668,0.6760486,gt_nn
835,0.67,0.671976,gt_nn
836,0.672,0.6679034,gt_nn
837,0.674,0.66383076,gt_nn
838,0.676,0.6597582,gt_nn
839,0.678,0.65568566,gt_nn
840,0.68,0.651613,gt_nn
841,0.682,0.64754057,gt_nn
842,0.684,0.6434679,gt_nn
843,0.686,0.63939536,gt_nn
844,0.688,0.6353227,gt_nn
845,0.69,0.63125014,gt_nn
846,0.692,0.6271776,gt_nn
847,0.694,0.623105,gt_nn
848,0.696,0.61903244,gt_nn
849,0.698,0.61495984,gt_nn
850,0.7,0.6108873,gt_nn
851,0.702,0.6068146,gt_nn
852,0.704,0.6027421,gt_nn
853,0.706,0.5986695,gt_nn
854,0.708,0.5945969,gt_nn
855,0.71,0.5905244,gt_nn
856,0.712,0.5864517,gt_nn
857,0.714,0.5823792,gt_nn
858,0.716,0.57830656,gt_nn
859,0.718,0.574234,gt_nn
860,0.72,0.5701614,gt_nn
861,0.722,0.56608886,gt_nn
862,0.724,0.5620163,gt_nn
863,0.726,0.55794364,gt_nn
864,0.728,0.5538711,gt_nn
865,0.73,0.5497984,gt_nn
866,0.732,0.545726,gt_nn
867,0.734,0.54165334,gt_nn
868,0.736,0.5375808,gt_nn
869,0.738,0.53350824,gt_nn
870,0.74,0.5294356,gt_nn
871,0.742,0.525363,gt_nn
872,0.744,0.5212904,gt_nn
873,0.746,0.5172179,gt_nn
874,0.748,0.51314527,gt_nn
875,0.75,0.5090727,gt_nn
876,0.752,0.5050002,gt_nn
877,0.754,0.5009275,gt_nn
878,0.756,0.496855,gt_nn
879,0.758,0.49278232,gt_nn
880,0.76,0.48870984,gt_nn
881,0.762,0.48463717,gt_nn
882,0.764,0.48056462,gt_nn
883,0.766,0.47649214,gt_nn
884,0.768,0.47241947,gt_nn
885,0.77,0.46834692,gt_nn
886,0.772,0.4642743,gt_nn
887,0.774,0.46020174,gt_nn
888,0.776,0.4561291,gt_nn
889,0.778,0.45205656,gt_nn
890,0.78,0.44798404,gt_nn
891,0.782,0.44391137,gt_nn
892,0.784,0.43983886,gt_nn
893,0.786,0.43576622,gt_nn
894,0.788,0.43169367,gt_nn
895,0.79,0.427621,gt_nn
896,0.792,0.42354852,gt_nn
897,0.794,0.41947585,gt_nn
898,0.796,0.4154033,gt_nn
899,0.798,0.4113308,gt_nn
900,0.8,0.40725815,gt_nn
901,0.802,0.4031856,gt_nn
902,0.804,0.39911297,gt_nn
903,0.806,0.39504042,gt_nn
904,0.808,0.39096776,gt_nn
905,0.81,0.38689527,gt_nn
906,0.812,0.38282272,gt_nn
907,0.814,0.37875006,gt_nn
908,0.816,0.37467757,gt_nn
909,0.818,0.3706049,gt_nn
910,0.82,0.36653236,gt_nn
911,0.822,0.36245972,gt_nn
912,0.824,0.3583872,gt_nn
913,0.826,0.35431466,gt_nn
914,0.828,0.350242,gt_nn
915,0.83,0.34616947,gt_nn
916,0.832,0.3420968,gt_nn
917,0.834,0.3380243,gt_nn
918,0.836,0.33395165,gt_nn
919,0.838,0.3298791,gt_nn
920,0.84,0.3258066,gt_nn
921,0.842,0.32173395,gt_nn
922,0.844,0.3176614,gt_nn
923,0.846,0.31358874,gt_nn
924,0.848,0.30951622,gt_nn
925,0.85,0.30544358,gt_nn
926,0.852,0.30137104,gt_nn
927,0.854,0.29729852,gt_nn
928,0.856,0.29322585,gt_nn
929,0.858,0.28915334,gt_nn
930,0.86,0.2850807,gt_nn
931,0.862,0.28100815,gt_nn
932,0.864,0.2769355,gt_nn
933,0.866,0.272863,gt_nn
934,0.868,0.26879045,gt_nn
935,0.87,0.2647178,gt_nn
936,0.872,0.26064527,gt_nn
937,0.874,0.25657263,gt_nn
938,0.876,0.2525001,gt_nn
939,0.878,0.24842744,gt_nn
940,0.88,0.24435492,gt_nn
941,0.882,0.24028225,gt_nn
942,0.884,0.23620974,gt_nn
943,0.886,0.23213719,gt_nn
944,0.888,0.22806455,gt_nn
945,0.89,0.22399202,gt_nn
946,0.892,0.21991938,gt_nn
947,0.894,0.21584684,gt_nn
948,0.896,0.21177419,gt_nn
949,0.898,0.20770165,gt_nn
950,0.9,0.20362914,gt_nn
951,0.902,0.19955648,gt_nn
952,0.904,0.19548395,gt_nn
953,0.906,0.1914113,gt_nn
954,0.908,0.18733878,gt_nn
955,0.91,0.18326612,gt_nn
956,0.912,0.1791936,gt_nn
957,0.914,0.17512105,gt_nn
958,0.916,0.1710484,gt_nn
959,0.918,0.16697589,gt_nn
960,0.92,0.16290322,gt_nn
961,0.922,0.1588307,gt_nn
962,0.924,0.15475805,gt_nn
963,0.926,0.15068552,gt_nn
964,0.928,0.146613,gt_nn
965,0.93,0.14254035,gt_nn
966,0.932,0.13846782,gt_nn
967,0.934,0.13439517,gt_nn
968,0.936,0.13032264,gt_nn
969,0.938,0.12624998,gt_nn
970,0.94,0.12217746,gt_nn
971,0.942,0.11810493,gt_nn
972,0.944,0.114032276,gt_nn
973,0.946,0.109959744,gt_nn
974,0.948,0.10588709,gt_nn
975,0.95,0.10181457,gt_nn
976,0.952,0.09774191,gt_nn
977,0.954,0.09366939,gt_nn
978,0.956,0.08959686,gt_nn
979,0.958,0.0855242,gt_nn
980,0.96,0.08145168,gt_nn
981,0.962,0.077379026,gt_nn
982,0.964,0.0733065,gt_nn
983,0.966,0.06923384,gt_nn
984,0.968,0.06516132,gt_nn
985,0.97,0.061088666,gt_nn
986,0.972,0.057016138,gt_nn
987,0.974,0.052943606,gt_nn
988,0.976,0.048870955,gt_nn
989,0.978,0.04479843,gt_nn
990,0.98,0.04072578,gt_nn
991,0.982,0.03665325,gt_nn
992,0.984,0.0325806,gt_nn
993,0.986,0.028508069,gt_nn
994,0.988,0.024435539,gt_nn
995,0.99,0.02036289,gt_nn
996,0.992,0.01629036,gt_nn
997,0.994,0.012217709,gt_nn
998,0.996,0.00814518,gt_nn
999,0.998,0.0040725293,gt_nn
1000,1.0,0.0,gt_nn


==> visu/old/tikz_csvs_one_dim/result_best_run_CM/gt_nn_2_derivative.csv <==
,value,X_x,name
0,0.0,-0.998002,gt_nn_2_derivative
1,0.0,-0.996004,gt_nn_2_derivative
2,0.0,-0.994006,gt_nn_2_derivative
3,0.0,-0.992008,gt_nn_2_derivative
4,0.0,-0.99000996,gt_nn_2_derivative
5,0.0,-0.988012,gt_nn_2_derivative
6,0.0,-0.986014,gt_nn_2_derivative
7,0.0,-0.984016,gt_nn_2_derivative
8,0.0,-0.982018,gt_nn_2_derivative
9,0.0,-0.98002,gt_nn_2_derivative
10,0.0,-0.978022,gt_nn_2_derivative
11,0.0,-0.976024,gt_nn_2_derivative
12,0.0,-0.97402596,gt_nn_2_derivative
13,0.0,-0.97202796,gt_nn_2_derivative
14,0.0,-0.97002995,gt_nn_2_derivative
15,0.0,-0.96803194,gt_nn_2_derivative
16,0.0,-0.966034,gt_nn_2_derivative
17,0.0,-0.964036,gt_nn_2_derivative
18,0.0,-0.962038,gt_nn_2_derivative
19,0.0,-0.96004,gt_nn_2_derivative
20,0.0,-0.95804197,gt_nn_2_derivative
21,0.0,-0.95604396,gt_nn_2_derivative
22,0.0,-0.95404595,gt_nn_2_derivative
23,0.0,-0.95204794,gt_nn_2_derivative
24,0.0,-0.95004994,gt_nn_2_derivative
25,0.0,-0.9480519,gt_nn_2_derivative
26,0.0,-0.9460539,gt_nn_2_derivative
27,0.0,-0.9440559,gt_nn_2_derivative
28,0.0,-0.94205797,gt_nn_2_derivative
29,0.0,-0.94005996,gt_nn_2_derivative
30,0.0,-0.93806195,gt_nn_2_derivative
31,0.0,-0.93606395,gt_nn_2_derivative
32,0.0,-0.93406594,gt_nn_2_derivative
33,0.0,-0.93206793,gt_nn_2_derivative
34,0.0,-0.9300699,gt_nn_2_derivative
35,0.0,-0.9280719,gt_nn_2_derivative
36,0.0,-0.9260739,gt_nn_2_derivative
37,0.0,-0.9240759,gt_nn_2_derivative
38,0.0,-0.9220779,gt_nn_2_derivative
39,0.0,-0.92007995,gt_nn_2_derivative
40,0.0,-0.91808194,gt_nn_2_derivative
41,0.0,-0.91608393,gt_nn_2_derivative
42,0.0,-0.9140859,gt_nn_2_derivative
43,0.0,-0.9120879,gt_nn_2_derivative
44,0.0,-0.9100899,gt_nn_2_derivative
45,0.0,-0.9080919,gt_nn_2_derivative
46,0.0,-0.9060939,gt_nn_2_derivative
47,0.0,-0.9040959,gt_nn_2_derivative
48,0.0,-0.9020979,gt_nn_2_derivative
49,0.0,-0.9000999,gt_nn_2_derivative
50,0.0,-0.8981019,gt_nn_2_derivative
51,0.0,-0.8961039,gt_nn_2_derivative
52,0.0,-0.8941059,gt_nn_2_derivative
53,0.0,-0.8921079,gt_nn_2_derivative
54,0.0,-0.8901099,gt_nn_2_derivative
55,0.0,-0.8881119,gt_nn_2_derivative
56,0.0,-0.8861139,gt_nn_2_derivative
57,0.0,-0.8841159,gt_nn_2_derivative
58,0.0,-0.88211787,gt_nn_2_derivative
59,0.0,-0.88011986,gt_nn_2_derivative
60,0.0,-0.87812185,gt_nn_2_derivative
61,0.0,-0.8761239,gt_nn_2_derivative
62,0.0,-0.8741259,gt_nn_2_derivative
63,0.0,-0.8721279,gt_nn_2_derivative
64,0.0,-0.8701299,gt_nn_2_derivative
65,0.0,-0.8681319,gt_nn_2_derivative
66,0.0,-0.86613387,gt_nn_2_derivative
67,0.0,-0.86413586,gt_nn_2_derivative
68,0.0,-0.86213785,gt_nn_2_derivative
69,0.0,-0.86013985,gt_nn_2_derivative
70,0.0,-0.85814184,gt_nn_2_derivative
71,0.0,-0.85614383,gt_nn_2_derivative
72,0.0,-0.8541458,gt_nn_2_derivative
73,0.0,-0.8521479,gt_nn_2_derivative
74,0.0,-0.85014987,gt_nn_2_derivative
75,0.0,-0.84815186,gt_nn_2_derivative
76,0.0,-0.84615386,gt_nn_2_derivative
77,0.0,-0.84415585,gt_nn_2_derivative
78,0.0,-0.84215784,gt_nn_2_derivative
79,0.0,-0.84015983,gt_nn_2_derivative
80,0.0,-0.8381618,gt_nn_2_derivative
81,0.0,-0.8361638,gt_nn_2_derivative
82,0.0,-0.8341658,gt_nn_2_derivative
83,0.0,-0.8321678,gt_nn_2_derivative
84,0.0,-0.83016986,gt_nn_2_derivative
85,0.0,-0.82817185,gt_nn_2_derivative
86,0.0,-0.82617384,gt_nn_2_derivative
87,0.0,-0.82417583,gt_nn_2_derivative
88,0.0,-0.8221778,gt_nn_2_derivative
89,0.0,-0.8201798,gt_nn_2_derivative
90,0.0,-0.8181818,gt_nn_2_derivative
91,0.0,-0.8161838,gt_nn_2_derivative
92,0.0,-0.8141858,gt_nn_2_derivative
93,0.0,-0.8121878,gt_nn_2_derivative
94,0.0,-0.8101898,gt_nn_2_derivative
95,0.0,-0.80819184,gt_nn_2_derivative
96,0.0,-0.8061938,gt_nn_2_derivative
97,0.0,-0.8041958,gt_nn_2_derivative
98,0.0,-0.8021978,gt_nn_2_derivative
99,0.0,-0.8001998,gt_nn_2_derivative
100,0.0,-0.7982018,gt_nn_2_derivative
101,0.0,-0.7962038,gt_nn_2_derivative
102,0.0,-0.7942058,gt_nn_2_derivative
103,0.0,-0.7922078,gt_nn_2_derivative
104,0.0,-0.7902098,gt_nn_2_derivative
105,0.0,-0.78821176,gt_nn_2_derivative
106,0.0,-0.7862138,gt_nn_2_derivative
107,0.0,-0.7842158,gt_nn_2_derivative
108,0.0,-0.7822178,gt_nn_2_derivative
109,0.0,-0.7802198,gt_nn_2_derivative
110,0.0,-0.7782218,gt_nn_2_derivative
111,0.0,-0.7762238,gt_nn_2_derivative
112,0.0,-0.7742258,gt_nn_2_derivative
113,0.0,-0.77222776,gt_nn_2_derivative
114,0.0,-0.77022976,gt_nn_2_derivative
115,0.0,-0.76823175,gt_nn_2_derivative
116,0.0,-0.76623374,gt_nn_2_derivative
117,0.0,-0.76423573,gt_nn_2_derivative
118,0.0,-0.7622378,gt_nn_2_derivative
119,0.0,-0.7602398,gt_nn_2_derivative
120,0.0,-0.7582418,gt_nn_2_derivative
121,0.0,-0.75624377,gt_nn_2_derivative
122,0.0,-0.75424576,gt_nn_2_derivative
123,0.0,-0.75224775,gt_nn_2_derivative
124,0.0,-0.75024974,gt_nn_2_derivative
125,0.0,-0.74825174,gt_nn_2_derivative
126,0.0,-0.7462537,gt_nn_2_derivative
127,0.0,-0.7442557,gt_nn_2_derivative
128,0.0,-0.7422577,gt_nn_2_derivative
129,0.0,-0.74025977,gt_nn_2_derivative
130,0.0,-0.73826176,gt_nn_2_derivative
131,0.0,-0.73626375,gt_nn_2_derivative
132,0.0,-0.73426574,gt_nn_2_derivative
133,0.0,-0.73226774,gt_nn_2_derivative
134,0.0,-0.73026973,gt_nn_2_derivative
135,0.0,-0.7282717,gt_nn_2_derivative
136,0.0,-0.7262737,gt_nn_2_derivative
137,0.0,-0.7242757,gt_nn_2_derivative
138,0.0,-0.7222777,gt_nn_2_derivative
139,0.0,-0.7202797,gt_nn_2_derivative
140,0.0,-0.71828175,gt_nn_2_derivative
141,0.0,-0.71628374,gt_nn_2_derivative
142,0.0,-0.71428573,gt_nn_2_derivative
143,0.0,-0.7122877,gt_nn_2_derivative
144,0.0,-0.7102897,gt_nn_2_derivative
145,0.0,-0.7082917,gt_nn_2_derivative
146,0.0,-0.7062937,gt_nn_2_derivative
147,0.0,-0.7042957,gt_nn_2_derivative
148,0.0,-0.7022977,gt_nn_2_derivative
149,0.0,-0.7002997,gt_nn_2_derivative
150,0.0,-0.6983017,gt_nn_2_derivative
151,0.0,-0.6963037,gt_nn_2_derivative
152,0.0,-0.6943057,gt_nn_2_derivative
153,0.0,-0.6923077,gt_nn_2_derivative
154,0.0,-0.6903097,gt_nn_2_derivative
155,0.0,-0.6883117,gt_nn_2_derivative
156,0.0,-0.6863137,gt_nn_2_derivative
157,0.0,-0.6843157,gt_nn_2_derivative
158,0.0,-0.6823177,gt_nn_2_derivative
159,0.0,-0.68031967,gt_nn_2_derivative
160,0.0,-0.67832166,gt_nn_2_derivative
161,0.0,-0.67632365,gt_nn_2_derivative
162,0.0,-0.67432564,gt_nn_2_derivative
163,0.0,-0.6723277,gt_nn_2_derivative
164,0.0,-0.6703297,gt_nn_2_derivative
165,0.0,-0.6683317,gt_nn_2_derivative
166,0.0,-0.6663337,gt_nn_2_derivative
167,0.0,-0.66433567,gt_nn_2_derivative
168,0.0,-0.66233766,gt_nn_2_derivative
169,0.0,-0.66033965,gt_nn_2_derivative
170,0.0,-0.65834165,gt_nn_2_derivative
171,0.0,-0.65634364,gt_nn_2_derivative
172,0.0,-0.65434563,gt_nn_2_derivative
173,0.0,-0.6523476,gt_nn_2_derivative
174,0.0,-0.6503497,gt_nn_2_derivative
175,0.0,-0.64835167,gt_nn_2_derivative
176,0.0,-0.64635366,gt_nn_2_derivative
177,0.0,-0.64435565,gt_nn_2_derivative
178,0.0,-0.64235765,gt_nn_2_derivative
179,0.0,-0.64035964,gt_nn_2_derivative
180,0.0,-0.63836163,gt_nn_2_derivative
181,0.0,-0.6363636,gt_nn_2_derivative
182,0.0,-0.6343656,gt_nn_2_derivative
183,0.0,-0.6323676,gt_nn_2_derivative
184,0.0,-0.6303696,gt_nn_2_derivative
185,0.0,-0.62837166,gt_nn_2_derivative
186,0.0,-0.62637365,gt_nn_2_derivative
187,0.0,-0.62437564,gt_nn_2_derivative
188,0.0,-0.62237763,gt_nn_2_derivative
189,0.0,-0.6203796,gt_nn_2_derivative
190,0.0,-0.6183816,gt_nn_2_derivative
191,0.0,-0.6163836,gt_nn_2_derivative
192,0.0,-0.6143856,gt_nn_2_derivative
193,0.0,-0.6123876,gt_nn_2_derivative
194,0.0,-0.6103896,gt_nn_2_derivative
195,0.0,-0.6083916,gt_nn_2_derivative
196,0.0,-0.60639364,gt_nn_2_derivative
197,0.0,-0.6043956,gt_nn_2_derivative
198,0.0,-0.6023976,gt_nn_2_derivative
199,0.0,-0.6003996,gt_nn_2_derivative
200,0.0,-0.5984016,gt_nn_2_derivative
201,0.0,-0.5964036,gt_nn_2_derivative
202,0.0,-0.5944056,gt_nn_2_derivative
203,0.0,-0.5924076,gt_nn_2_derivative
204,0.0,-0.5904096,gt_nn_2_derivative
205,0.0,-0.58841157,gt_nn_2_derivative
206,0.0,-0.58641356,gt_nn_2_derivative
207,0.0,-0.58441556,gt_nn_2_derivative
208,0.0,-0.5824176,gt_nn_2_derivative
209,0.0,-0.5804196,gt_nn_2_derivative
210,0.0,-0.5784216,gt_nn_2_derivative
211,0.0,-0.5764236,gt_nn_2_derivative
212,0.0,-0.5744256,gt_nn_2_derivative
213,0.0,-0.5724276,gt_nn_2_derivative
214,0.0,-0.57042956,gt_nn_2_derivative
215,0.0,-0.56843156,gt_nn_2_derivative
216,0.0,-0.56643355,gt_nn_2_derivative
217,0.0,-0.56443554,gt_nn_2_derivative
218,0.0,-0.56243753,gt_nn_2_derivative
219,0.0,-0.5604396,gt_nn_2_derivative
220,0.0,-0.5584416,gt_nn_2_derivative
221,0.0,-0.5564436,gt_nn_2_derivative
222,0.0,-0.55444556,gt_nn_2_derivative
223,0.0,-0.55244756,gt_nn_2_derivative
224,0.0,-0.55044955,gt_nn_2_derivative
225,0.0,-0.54845154,gt_nn_2_derivative
226,0.0,-0.54645354,gt_nn_2_derivative
227,0.0,-0.5444555,gt_nn_2_derivative
228,0.0,-0.5424575,gt_nn_2_derivative
229,0.0,-0.5404595,gt_nn_2_derivative
230,0.0,-0.53846157,gt_nn_2_derivative
231,0.0,-0.53646356,gt_nn_2_derivative
232,0.0,-0.53446555,gt_nn_2_derivative
233,0.0,-0.53246754,gt_nn_2_derivative
234,0.0,-0.53046954,gt_nn_2_derivative
235,0.0,-0.5284715,gt_nn_2_derivative
236,0.0,-0.5264735,gt_nn_2_derivative
237,0.0,-0.5244755,gt_nn_2_derivative
238,-52.571854,-0.5224775,gt_nn_2_derivative
239,-54.56634,-0.5204795,gt_nn_2_derivative
240,-56.853558,-0.5184815,gt_nn_2_derivative
241,-59.515804,-0.51648355,gt_nn_2_derivative
242,-62.672737,-0.51448554,gt_nn_2_derivative
243,-66.506165,-0.51248753,gt_nn_2_derivative
244,-71.30997,-0.5104895,gt_nn_2_derivative
245,-77.5994,-0.5084915,gt_nn_2_derivative
246,-86.38945,-0.5064935,gt_nn_2_derivative
247,-100.07861,-0.5044955,gt_nn_2_derivative
248,-126.604965,-0.5024975,gt_nn_2_derivative
249,-241.01436,-0.5004995,gt_nn_2_derivative
250,0.0,-0.4985015,gt_nn_2_derivative
251,0.0,-0.4965035,gt_nn_2_derivative
252,0.0,-0.4945055,gt_nn_2_derivative
253,0.0,-0.4925075,gt_nn_2_derivative
254,0.0,-0.49050948,gt_nn_2_derivative
255,0.0,-0.4885115,gt_nn_2_derivative
256,0.0,-0.4865135,gt_nn_2_derivative
257,0.0,-0.4845155,gt_nn_2_derivative
258,0.0,-0.48251748,gt_nn_2_derivative
259,0.0,-0.48051947,gt_nn_2_derivative
260,0.0,-0.47852147,gt_nn_2_derivative
261,0.0,-0.4765235,gt_nn_2_derivative
262,0.0,-0.47452548,gt_nn_2_derivative
263,0.0,-0.47252747,gt_nn_2_derivative
264,0.0,-0.47052947,gt_nn_2_derivative
265,0.0,-0.46853146,gt_nn_2_derivative
266,0.0,-0.46653345,gt_nn_2_derivative
267,0.0,-0.46453547,gt_nn_2_derivative
268,0.0,-0.46253747,gt_nn_2_derivative
269,0.0,-0.46053946,gt_nn_2_derivative
270,0.0,-0.45854145,gt_nn_2_derivative
271,0.0,-0.45654345,gt_nn_2_derivative
272,0.0,-0.45454547,gt_nn_2_derivative
273,0.0,-0.45254746,gt_nn_2_derivative
274,0.0,-0.45054945,gt_nn_2_derivative
275,0.0,-0.44855145,gt_nn_2_derivative
276,0.0,-0.44655344,gt_nn_2_derivative
277,0.0,-0.44455543,gt_nn_2_derivative
278,0.0,-0.44255745,gt_nn_2_derivative
279,0.0,-0.44055945,gt_nn_2_derivative
280,0.0,-0.43856144,gt_nn_2_derivative
281,0.0,-0.43656343,gt_nn_2_derivative
282,0.0,-0.43456542,gt_nn_2_derivative
283,0.0,-0.43256745,gt_nn_2_derivative
284,0.0,-0.43056944,gt_nn_2_derivative
285,0.0,-0.42857143,gt_nn_2_derivative
286,0.0,-0.42657343,gt_nn_2_derivative
287,0.0,-0.42457542,gt_nn_2_derivative
288,0.0,-0.4225774,gt_nn_2_derivative
289,0.0,-0.42057943,gt_nn_2_derivative
290,0.0,-0.41858143,gt_nn_2_derivative
291,0.0,-0.41658342,gt_nn_2_derivative
292,0.0,-0.4145854,gt_nn_2_derivative
293,0.0,-0.4125874,gt_nn_2_derivative
294,0.0,-0.4105894,gt_nn_2_derivative
295,0.0,-0.40859142,gt_nn_2_derivative
296,0.0,-0.4065934,gt_nn_2_derivative
297,0.0,-0.4045954,gt_nn_2_derivative
298,0.0,-0.4025974,gt_nn_2_derivative
299,0.0,-0.4005994,gt_nn_2_derivative
300,0.0,-0.3986014,gt_nn_2_derivative
301,0.0,-0.3966034,gt_nn_2_derivative
302,0.0,-0.3946054,gt_nn_2_derivative
303,0.0,-0.3926074,gt_nn_2_derivative
304,0.0,-0.39060938,gt_nn_2_derivative
305,0.0,-0.38861138,gt_nn_2_derivative
306,0.0,-0.3866134,gt_nn_2_derivative
307,0.0,-0.3846154,gt_nn_2_derivative
308,0.0,-0.38261738,gt_nn_2_derivative
309,0.0,-0.38061938,gt_nn_2_derivative
310,0.0,-0.37862137,gt_nn_2_derivative
311,0.0,-0.37662336,gt_nn_2_derivative
312,0.0,-0.37462538,gt_nn_2_derivative
313,0.0,-0.37262738,gt_nn_2_derivative
314,0.0,-0.37062937,gt_nn_2_derivative
315,0.0,-0.36863136,gt_nn_2_derivative
316,0.0,-0.36663336,gt_nn_2_derivative
317,0.0,-0.36463538,gt_nn_2_derivative
318,0.0,-0.36263737,gt_nn_2_derivative
319,0.0,-0.36063936,gt_nn_2_derivative
320,0.0,-0.35864136,gt_nn_2_derivative
321,0.0,-0.35664335,gt_nn_2_derivative
322,0.0,-0.35464534,gt_nn_2_derivative
323,0.0,-0.35264736,gt_nn_2_derivative
324,0.0,-0.35064936,gt_nn_2_derivative
325,0.0,-0.34865135,gt_nn_2_derivative
326,0.0,-0.34665334,gt_nn_2_derivative
327,0.0,-0.34465533,gt_nn_2_derivative
328,0.0,-0.34265736,gt_nn_2_derivative
329,0.0,-0.34065935,gt_nn_2_derivative
330,0.0,-0.33866134,gt_nn_2_derivative
331,0.0,-0.33666334,gt_nn_2_derivative
332,0.0,-0.33466533,gt_nn_2_derivative
333,0.0,-0.33266732,gt_nn_2_derivative
334,0.0,-0.33066934,gt_nn_2_derivative
335,0.0,-0.32867134,gt_nn_2_derivative
336,0.0,-0.32667333,gt_nn_2_derivative
337,0.0,-0.32467532,gt_nn_2_derivative
338,0.0,-0.3226773,gt_nn_2_derivative
339,0.0,-0.3206793,gt_nn_2_derivative
340,0.0,-0.31868133,gt_nn_2_derivative
341,0.0,-0.31668332,gt_nn_2_derivative
342,0.0,-0.3146853,gt_nn_2_derivative
343,0.0,-0.3126873,gt_nn_2_derivative
344,0.0,-0.3106893,gt_nn_2_derivative
345,0.0,-0.30869132,gt_nn_2_derivative
346,0.0,-0.30669332,gt_nn_2_derivative
347,0.0,-0.3046953,gt_nn_2_derivative
348,0.0,-0.3026973,gt_nn_2_derivative
349,0.0,-0.3006993,gt_nn_2_derivative
350,0.0,-0.2987013,gt_nn_2_derivative
351,0.0,-0.2967033,gt_nn_2_derivative
352,0.0,-0.2947053,gt_nn_2_derivative
353,0.0,-0.2927073,gt_nn_2_derivative
354,0.0,-0.2907093,gt_nn_2_derivative
355,0.0,-0.28871128,gt_nn_2_derivative
356,0.0,-0.28671327,gt_nn_2_derivative
357,0.0,-0.2847153,gt_nn_2_derivative
358,0.0,-0.2827173,gt_nn_2_derivative
359,0.0,-0.28071928,gt_nn_2_derivative
360,0.0,-0.27872127,gt_nn_2_derivative
361,0.0,-0.27672327,gt_nn_2_derivative
362,0.0,-0.2747253,gt_nn_2_derivative
363,0.0,-0.27272728,gt_nn_2_derivative
364,0.0,-0.27072927,gt_nn_2_derivative
365,0.0,-0.26873127,gt_nn_2_derivative
366,0.0,-0.26673326,gt_nn_2_derivative
367,0.0,-0.26473525,gt_nn_2_derivative
368,0.0,-0.26273727,gt_nn_2_derivative
369,0.0,-0.26073927,gt_nn_2_derivative
370,0.0,-0.25874126,gt_nn_2_derivative
371,0.0,-0.25674325,gt_nn_2_derivative
372,0.0,-0.25474524,gt_nn_2_derivative
373,0.0,-0.25274727,gt_nn_2_derivative
374,0.0,-0.25074926,gt_nn_2_derivative
375,0.0,-0.24875125,gt_nn_2_derivative
376,0.0,-0.24675325,gt_nn_2_derivative
377,0.0,-0.24475524,gt_nn_2_derivative
378,0.0,-0.24275725,gt_nn_2_derivative
379,0.0,-0.24075924,gt_nn_2_derivative
380,0.0,-0.23876125,gt_nn_2_derivative
381,0.0,-0.23676324,gt_nn_2_derivative
382,0.0,-0.23476523,gt_nn_2_derivative
383,0.0,-0.23276724,gt_nn_2_derivative
384,0.0,-0.23076923,gt_nn_2_derivative
385,0.0,-0.22877122,gt_nn_2_derivative
386,0.0,-0.22677323,gt_nn_2_derivative
387,0.0,-0.22477522,gt_nn_2_derivative
388,0.0,-0.22277722,gt_nn_2_derivative
389,0.0,-0.22077923,gt_nn_2_derivative
390,0.0,-0.21878122,gt_nn_2_derivative
391,0.0,-0.21678321,gt_nn_2_derivative
392,0.0,-0.21478522,gt_nn_2_derivative
393,0.0,-0.21278721,gt_nn_2_derivative
394,0.0,-0.2107892,gt_nn_2_derivative
395,0.0,-0.20879121,gt_nn_2_derivative
396,0.0,-0.2067932,gt_nn_2_derivative
397,0.0,-0.20479521,gt_nn_2_derivative
398,0.0,-0.2027972,gt_nn_2_derivative
399,0.0,-0.2007992,gt_nn_2_derivative
400,0.0,-0.1988012,gt_nn_2_derivative
401,0.0,-0.1968032,gt_nn_2_derivative
402,0.0,-0.19480519,gt_nn_2_derivative
403,0.0,-0.1928072,gt_nn_2_derivative
404,0.0,-0.19080919,gt_nn_2_derivative
405,0.0,-0.18881118,gt_nn_2_derivative
406,0.0,-0.18681319,gt_nn_2_derivative
407,0.0,-0.18481518,gt_nn_2_derivative
408,0.0,-0.18281718,gt_nn_2_derivative
409,0.0,-0.18081918,gt_nn_2_derivative
410,0.0,-0.17882118,gt_nn_2_derivative
411,0.0,-0.17682318,gt_nn_2_derivative
412,0.0,-0.17482518,gt_nn_2_derivative
413,0.0,-0.17282717,gt_nn_2_derivative
414,0.0,-0.17082918,gt_nn_2_derivative
415,0.0,-0.16883117,gt_nn_2_derivative
416,0.0,-0.16683316,gt_nn_2_derivative
417,0.0,-0.16483517,gt_nn_2_derivative
418,0.0,-0.16283716,gt_nn_2_derivative
419,0.0,-0.16083916,gt_nn_2_derivative
420,0.0,-0.15884116,gt_nn_2_derivative
421,0.0,-0.15684316,gt_nn_2_derivative
422,0.0,-0.15484515,gt_nn_2_derivative
423,0.0,-0.15284716,gt_nn_2_derivative
424,0.0,-0.15084915,gt_nn_2_derivative
425,0.0,-0.14885116,gt_nn_2_derivative
426,0.0,-0.14685315,gt_nn_2_derivative
427,0.0,-0.14485514,gt_nn_2_derivative
428,0.0,-0.14285715,gt_nn_2_derivative
429,0.0,-0.14085914,gt_nn_2_derivative
430,0.0,-0.13886113,gt_nn_2_derivative
431,0.0,-0.13686314,gt_nn_2_derivative
432,0.0,-0.13486513,gt_nn_2_derivative
433,0.0,-0.13286713,gt_nn_2_derivative
434,0.0,-0.13086914,gt_nn_2_derivative
435,0.0,-0.12887113,gt_nn_2_derivative
436,0.0,-0.12687312,gt_nn_2_derivative
437,0.0,-0.12487513,gt_nn_2_derivative
438,0.0,-0.12287712,gt_nn_2_derivative
439,0.0,-0.12087912,gt_nn_2_derivative
440,0.0,-0.11888112,gt_nn_2_derivative
441,0.0,-0.116883114,gt_nn_2_derivative
442,0.0,-0.114885114,gt_nn_2_derivative
443,0.0,-0.112887114,gt_nn_2_derivative
444,0.0,-0.110889114,gt_nn_2_derivative
445,0.0,-0.10889111,gt_nn_2_derivative
446,0.0,-0.10689311,gt_nn_2_derivative
447,0.0,-0.10489511,gt_nn_2_derivative
448,0.0,-0.1028971,gt_nn_2_derivative
449,0.0,-0.1008991,gt_nn_2_derivative
450,0.0,-0.0989011,gt_nn_2_derivative
451,0.0,-0.0969031,gt_nn_2_derivative
452,0.0,-0.09490509,gt_nn_2_derivative
453,0.0,-0.09290709,gt_nn_2_derivative
454,0.0,-0.09090909,gt_nn_2_derivative
455,0.0,-0.08891109,gt_nn_2_derivative
456,0.0,-0.08691309,gt_nn_2_derivative
457,0.0,-0.08491509,gt_nn_2_derivative
458,0.0,-0.08291708,gt_nn_2_derivative
459,0.0,-0.08091908,gt_nn_2_derivative
460,0.0,-0.07892108,gt_nn_2_derivative
461,0.0,-0.07692308,gt_nn_2_derivative
462,0.0,-0.07492507,gt_nn_2_derivative
463,0.0,-0.07292707,gt_nn_2_derivative
464,0.0,-0.07092907,gt_nn_2_derivative
465,0.0,-0.068931065,gt_nn_2_derivative
466,0.0,-0.066933066,gt_nn_2_derivative
467,0.0,-0.064935066,gt_nn_2_derivative
468,0.0,-0.062937066,gt_nn_2_derivative
469,0.0,-0.060939062,gt_nn_2_derivative
470,0.0,-0.05894106,gt_nn_2_derivative
471,0.0,-0.056943055,gt_nn_2_derivative
472,0.0,-0.054945055,gt_nn_2_derivative
473,0.0,-0.05294705,gt_nn_2_derivative
474,0.0,-0.050949052,gt_nn_2_derivative
475,0.0,-0.04895105,gt_nn_2_derivative
476,0.0,-0.04695305,gt_nn_2_derivative
477,0.0,-0.044955045,gt_nn_2_derivative
478,0.0,-0.04295704,gt_nn_2_derivative
479,0.0,-0.04095904,gt_nn_2_derivative
480,0.0,-0.038961038,gt_nn_2_derivative
481,0.0,-0.03696304,gt_nn_2_derivative
482,0.0,-0.034965035,gt_nn_2_derivative
483,0.0,-0.032967035,gt_nn_2_derivative
484,0.0,-0.030969031,gt_nn_2_derivative
485,0.0,-0.02897103,gt_nn_2_derivative
486,0.0,-0.026973028,gt_nn_2_derivative
487,0.0,-0.024975024,gt_nn_2_derivative
488,0.0,-0.022977022,gt_nn_2_derivative
489,0.0,-0.02097902,gt_nn_2_derivative
490,0.0,-0.018981019,gt_nn_2_derivative
491,0.0,-0.016983017,gt_nn_2_derivative
492,0.0,-0.014985015,gt_nn_2_derivative
493,0.0,-0.012987013,gt_nn_2_derivative
494,0.0,-0.010989011,gt_nn_2_derivative
495,0.0,-0.008991009,gt_nn_2_derivative
496,0.0,-0.006993007,gt_nn_2_derivative
497,0.0,-0.004995005,gt_nn_2_derivative
498,0.0,-0.002997003,gt_nn_2_derivative
499,0.0,-0.000999001,gt_nn_2_derivative
500,0.0,0.000999001,gt_nn_2_derivative
501,0.0,0.002997003,gt_nn_2_derivative
502,0.0,0.004995005,gt_nn_2_derivative
503,0.0,0.006993007,gt_nn_2_derivative
504,0.0,0.008991009,gt_nn_2_derivative
505,0.0,0.010989011,gt_nn_2_derivative
506,0.0,0.012987013,gt_nn_2_derivative
507,0.0,0.014985015,gt_nn_2_derivative
508,0.0,0.016983017,gt_nn_2_derivative
509,0.0,0.018981019,gt_nn_2_derivative
510,0.0,0.02097902,gt_nn_2_derivative
511,0.0,0.022977022,gt_nn_2_derivative
512,0.0,0.024975024,gt_nn_2_derivative
513,0.0,0.026973028,gt_nn_2_derivative
514,0.0,0.02897103,gt_nn_2_derivative
515,0.0,0.030969031,gt_nn_2_derivative
516,0.0,0.032967035,gt_nn_2_derivative
517,0.0,0.034965035,gt_nn_2_derivative
518,0.0,0.03696304,gt_nn_2_derivative
519,0.0,0.038961038,gt_nn_2_derivative
520,0.0,0.04095904,gt_nn_2_derivative
521,0.0,0.04295704,gt_nn_2_derivative
522,0.0,0.044955045,gt_nn_2_derivative
523,0.0,0.04695305,gt_nn_2_derivative
524,0.0,0.04895105,gt_nn_2_derivative
525,0.0,0.050949052,gt_nn_2_derivative
526,0.0,0.05294705,gt_nn_2_derivative
527,0.0,0.054945055,gt_nn_2_derivative
528,0.0,0.056943055,gt_nn_2_derivative
529,0.0,0.05894106,gt_nn_2_derivative
530,0.0,0.060939062,gt_nn_2_derivative
531,0.0,0.062937066,gt_nn_2_derivative
532,0.0,0.064935066,gt_nn_2_derivative
533,0.0,0.066933066,gt_nn_2_derivative
534,0.0,0.068931065,gt_nn_2_derivative
535,0.0,0.07092907,gt_nn_2_derivative
536,0.0,0.07292707,gt_nn_2_derivative
537,0.0,0.07492507,gt_nn_2_derivative
538,0.0,0.07692308,gt_nn_2_derivative
539,0.0,0.07892108,gt_nn_2_derivative
540,0.0,0.08091908,gt_nn_2_derivative
541,0.0,0.08291708,gt_nn_2_derivative
542,0.0,0.08491509,gt_nn_2_derivative
543,0.0,0.08691309,gt_nn_2_derivative
544,0.0,0.08891109,gt_nn_2_derivative
545,0.0,0.09090909,gt_nn_2_derivative
546,0.0,0.09290709,gt_nn_2_derivative
547,0.0,0.09490509,gt_nn_2_derivative
548,0.0,0.0969031,gt_nn_2_derivative
549,0.0,0.0989011,gt_nn_2_derivative
550,0.0,0.1008991,gt_nn_2_derivative
551,0.0,0.1028971,gt_nn_2_derivative
552,0.0,0.10489511,gt_nn_2_derivative
553,0.0,0.10689311,gt_nn_2_derivative
554,0.0,0.10889111,gt_nn_2_derivative
555,0.0,0.110889114,gt_nn_2_derivative
556,0.0,0.112887114,gt_nn_2_derivative
557,0.0,0.114885114,gt_nn_2_derivative
558,0.0,0.116883114,gt_nn_2_derivative
559,0.0,0.11888112,gt_nn_2_derivative
560,0.0,0.12087912,gt_nn_2_derivative
561,0.0,0.12287712,gt_nn_2_derivative
562,0.0,0.12487513,gt_nn_2_derivative
563,0.0,0.12687312,gt_nn_2_derivative
564,0.0,0.12887113,gt_nn_2_derivative
565,0.0,0.13086914,gt_nn_2_derivative
566,0.0,0.13286713,gt_nn_2_derivative
567,0.0,0.13486513,gt_nn_2_derivative
568,0.0,0.13686314,gt_nn_2_derivative
569,0.0,0.13886113,gt_nn_2_derivative
570,0.0,0.14085914,gt_nn_2_derivative
571,0.0,0.14285715,gt_nn_2_derivative
572,0.0,0.14485514,gt_nn_2_derivative
573,0.0,0.14685315,gt_nn_2_derivative
574,0.0,0.14885116,gt_nn_2_derivative
575,0.0,0.15084915,gt_nn_2_derivative
576,0.0,0.15284716,gt_nn_2_derivative
577,0.0,0.15484515,gt_nn_2_derivative
578,0.0,0.15684316,gt_nn_2_derivative
579,0.0,0.15884116,gt_nn_2_derivative
580,0.0,0.16083916,gt_nn_2_derivative
581,0.0,0.16283716,gt_nn_2_derivative
582,0.0,0.16483517,gt_nn_2_derivative
583,0.0,0.16683316,gt_nn_2_derivative
584,0.0,0.16883117,gt_nn_2_derivative
585,0.0,0.17082918,gt_nn_2_derivative
586,0.0,0.17282717,gt_nn_2_derivative
587,0.0,0.17482518,gt_nn_2_derivative
588,0.0,0.17682318,gt_nn_2_derivative
589,0.0,0.17882118,gt_nn_2_derivative
590,0.0,0.18081918,gt_nn_2_derivative
591,0.0,0.18281718,gt_nn_2_derivative
592,0.0,0.18481518,gt_nn_2_derivative
593,0.0,0.18681319,gt_nn_2_derivative
594,0.0,0.18881118,gt_nn_2_derivative
595,0.0,0.19080919,gt_nn_2_derivative
596,0.0,0.1928072,gt_nn_2_derivative
597,0.0,0.19480519,gt_nn_2_derivative
598,0.0,0.1968032,gt_nn_2_derivative
599,0.0,0.1988012,gt_nn_2_derivative
600,0.0,0.2007992,gt_nn_2_derivative
601,0.0,0.2027972,gt_nn_2_derivative
602,0.0,0.20479521,gt_nn_2_derivative
603,0.0,0.2067932,gt_nn_2_derivative
604,0.0,0.20879121,gt_nn_2_derivative
605,0.0,0.2107892,gt_nn_2_derivative
606,0.0,0.21278721,gt_nn_2_derivative
607,0.0,0.21478522,gt_nn_2_derivative
608,0.0,0.21678321,gt_nn_2_derivative
609,0.0,0.21878122,gt_nn_2_derivative
610,0.0,0.22077923,gt_nn_2_derivative
611,0.0,0.22277722,gt_nn_2_derivative
612,0.0,0.22477522,gt_nn_2_derivative
613,0.0,0.22677323,gt_nn_2_derivative
614,0.0,0.22877122,gt_nn_2_derivative
615,0.0,0.23076923,gt_nn_2_derivative
616,0.0,0.23276724,gt_nn_2_derivative
617,0.0,0.23476523,gt_nn_2_derivative
618,0.0,0.23676324,gt_nn_2_derivative
619,0.0,0.23876125,gt_nn_2_derivative
620,0.0,0.24075924,gt_nn_2_derivative
621,0.0,0.24275725,gt_nn_2_derivative
622,0.0,0.24475524,gt_nn_2_derivative
623,0.0,0.24675325,gt_nn_2_derivative
624,0.0,0.24875125,gt_nn_2_derivative
625,0.0,0.25074926,gt_nn_2_derivative
626,0.0,0.25274727,gt_nn_2_derivative
627,0.0,0.25474524,gt_nn_2_derivative
628,0.0,0.25674325,gt_nn_2_derivative
629,0.0,0.25874126,gt_nn_2_derivative
630,0.0,0.26073927,gt_nn_2_derivative
631,0.0,0.26273727,gt_nn_2_derivative
632,0.0,0.26473525,gt_nn_2_derivative
633,0.0,0.26673326,gt_nn_2_derivative
634,0.0,0.26873127,gt_nn_2_derivative
635,0.0,0.27072927,gt_nn_2_derivative
636,0.0,0.27272728,gt_nn_2_derivative
637,0.0,0.2747253,gt_nn_2_derivative
638,0.0,0.27672327,gt_nn_2_derivative
639,0.0,0.27872127,gt_nn_2_derivative
640,0.0,0.28071928,gt_nn_2_derivative
641,0.0,0.2827173,gt_nn_2_derivative
642,0.0,0.2847153,gt_nn_2_derivative
643,0.0,0.28671327,gt_nn_2_derivative
644,0.0,0.28871128,gt_nn_2_derivative
645,0.0,0.2907093,gt_nn_2_derivative
646,0.0,0.2927073,gt_nn_2_derivative
647,0.0,0.2947053,gt_nn_2_derivative
648,0.0,0.2967033,gt_nn_2_derivative
649,0.0,0.2987013,gt_nn_2_derivative
650,0.0,0.3006993,gt_nn_2_derivative
651,0.0,0.3026973,gt_nn_2_derivative
652,0.0,0.3046953,gt_nn_2_derivative
653,0.0,0.30669332,gt_nn_2_derivative
654,0.0,0.30869132,gt_nn_2_derivative
655,0.0,0.3106893,gt_nn_2_derivative
656,0.0,0.3126873,gt_nn_2_derivative
657,0.0,0.3146853,gt_nn_2_derivative
658,0.0,0.31668332,gt_nn_2_derivative
659,0.0,0.31868133,gt_nn_2_derivative
660,0.0,0.3206793,gt_nn_2_derivative
661,0.0,0.3226773,gt_nn_2_derivative
662,0.0,0.32467532,gt_nn_2_derivative
663,0.0,0.32667333,gt_nn_2_derivative
664,0.0,0.32867134,gt_nn_2_derivative
665,0.0,0.33066934,gt_nn_2_derivative
666,0.0,0.33266732,gt_nn_2_derivative
667,0.0,0.33466533,gt_nn_2_derivative
668,0.0,0.33666334,gt_nn_2_derivative
669,0.0,0.33866134,gt_nn_2_derivative
670,0.0,0.34065935,gt_nn_2_derivative
671,0.0,0.34265736,gt_nn_2_derivative
672,0.0,0.34465533,gt_nn_2_derivative
673,0.0,0.34665334,gt_nn_2_derivative
674,0.0,0.34865135,gt_nn_2_derivative
675,0.0,0.35064936,gt_nn_2_derivative
676,0.0,0.35264736,gt_nn_2_derivative
677,0.0,0.35464534,gt_nn_2_derivative
678,0.0,0.35664335,gt_nn_2_derivative
679,0.0,0.35864136,gt_nn_2_derivative
680,0.0,0.36063936,gt_nn_2_derivative
681,0.0,0.36263737,gt_nn_2_derivative
682,0.0,0.36463538,gt_nn_2_derivative
683,0.0,0.36663336,gt_nn_2_derivative
684,0.0,0.36863136,gt_nn_2_derivative
685,0.0,0.37062937,gt_nn_2_derivative
686,0.0,0.37262738,gt_nn_2_derivative
687,0.0,0.37462538,gt_nn_2_derivative
688,0.0,0.37662336,gt_nn_2_derivative
689,0.0,0.37862137,gt_nn_2_derivative
690,0.0,0.38061938,gt_nn_2_derivative
691,0.0,0.38261738,gt_nn_2_derivative
692,0.0,0.3846154,gt_nn_2_derivative
693,0.0,0.3866134,gt_nn_2_derivative
694,0.0,0.38861138,gt_nn_2_derivative
695,0.0,0.39060938,gt_nn_2_derivative
696,0.0,0.3926074,gt_nn_2_derivative
697,0.0,0.3946054,gt_nn_2_derivative
698,0.0,0.3966034,gt_nn_2_derivative
699,0.0,0.3986014,gt_nn_2_derivative
700,0.0,0.4005994,gt_nn_2_derivative
701,0.0,0.4025974,gt_nn_2_derivative
702,0.0,0.4045954,gt_nn_2_derivative
703,0.0,0.4065934,gt_nn_2_derivative
704,0.0,0.40859142,gt_nn_2_derivative
705,0.0,0.4105894,gt_nn_2_derivative
706,0.0,0.4125874,gt_nn_2_derivative
707,0.0,0.4145854,gt_nn_2_derivative
708,0.0,0.41658342,gt_nn_2_derivative
709,0.0,0.41858143,gt_nn_2_derivative
710,0.0,0.42057943,gt_nn_2_derivative
711,0.0,0.4225774,gt_nn_2_derivative
712,0.0,0.42457542,gt_nn_2_derivative
713,0.0,0.42657343,gt_nn_2_derivative
714,0.0,0.42857143,gt_nn_2_derivative
715,0.0,0.43056944,gt_nn_2_derivative
716,0.0,0.43256745,gt_nn_2_derivative
717,0.0,0.43456542,gt_nn_2_derivative
718,0.0,0.43656343,gt_nn_2_derivative
719,0.0,0.43856144,gt_nn_2_derivative
720,0.0,0.44055945,gt_nn_2_derivative
721,0.0,0.44255745,gt_nn_2_derivative
722,0.0,0.44455543,gt_nn_2_derivative
723,0.0,0.44655344,gt_nn_2_derivative
724,0.0,0.44855145,gt_nn_2_derivative
725,0.0,0.45054945,gt_nn_2_derivative
726,0.0,0.45254746,gt_nn_2_derivative
727,0.0,0.45454547,gt_nn_2_derivative
728,0.0,0.45654345,gt_nn_2_derivative
729,0.0,0.45854145,gt_nn_2_derivative
730,0.0,0.46053946,gt_nn_2_derivative
731,0.0,0.46253747,gt_nn_2_derivative
732,0.0,0.46453547,gt_nn_2_derivative
733,0.0,0.46653345,gt_nn_2_derivative
734,0.0,0.46853146,gt_nn_2_derivative
735,0.0,0.47052947,gt_nn_2_derivative
736,0.0,0.47252747,gt_nn_2_derivative
737,0.0,0.47452548,gt_nn_2_derivative
738,0.0,0.4765235,gt_nn_2_derivative
739,0.0,0.47852147,gt_nn_2_derivative
740,0.0,0.48051947,gt_nn_2_derivative
741,0.0,0.48251748,gt_nn_2_derivative
742,0.0,0.4845155,gt_nn_2_derivative
743,0.0,0.4865135,gt_nn_2_derivative
744,0.0,0.4885115,gt_nn_2_derivative
745,0.0,0.49050948,gt_nn_2_derivative
746,0.0,0.4925075,gt_nn_2_derivative
747,0.0,0.4945055,gt_nn_2_derivative
748,0.0,0.4965035,gt_nn_2_derivative
749,0.0,0.4985015,gt_nn_2_derivative
750,-241.01436,0.5004995,gt_nn_2_derivative
751,-126.604965,0.5024975,gt_nn_2_derivative
752,-100.07861,0.5044955,gt_nn_2_derivative
753,-86.38945,0.5064935,gt_nn_2_derivative
754,-77.5994,0.5084915,gt_nn_2_derivative
755,-71.30997,0.5104895,gt_nn_2_derivative
756,-66.506165,0.51248753,gt_nn_2_derivative
757,-62.672737,0.51448554,gt_nn_2_derivative
758,-59.515804,0.51648355,gt_nn_2_derivative
759,-56.853558,0.5184815,gt_nn_2_derivative
760,-54.56634,0.5204795,gt_nn_2_derivative
761,-52.571854,0.5224775,gt_nn_2_derivative
762,0.0,0.5244755,gt_nn_2_derivative
763,0.0,0.5264735,gt_nn_2_derivative
764,0.0,0.5284715,gt_nn_2_derivative
765,0.0,0.53046954,gt_nn_2_derivative
766,0.0,0.53246754,gt_nn_2_derivative
767,0.0,0.53446555,gt_nn_2_derivative
768,0.0,0.53646356,gt_nn_2_derivative
769,0.0,0.53846157,gt_nn_2_derivative
770,0.0,0.5404595,gt_nn_2_derivative
771,0.0,0.5424575,gt_nn_2_derivative
772,0.0,0.5444555,gt_nn_2_derivative
773,0.0,0.54645354,gt_nn_2_derivative
774,0.0,0.54845154,gt_nn_2_derivative
775,0.0,0.55044955,gt_nn_2_derivative
776,0.0,0.55244756,gt_nn_2_derivative
777,0.0,0.55444556,gt_nn_2_derivative
778,0.0,0.5564436,gt_nn_2_derivative
779,0.0,0.5584416,gt_nn_2_derivative
780,0.0,0.5604396,gt_nn_2_derivative
781,0.0,0.56243753,gt_nn_2_derivative
782,0.0,0.56443554,gt_nn_2_derivative
783,0.0,0.56643355,gt_nn_2_derivative
784,0.0,0.56843156,gt_nn_2_derivative
785,0.0,0.57042956,gt_nn_2_derivative
786,0.0,0.5724276,gt_nn_2_derivative
787,0.0,0.5744256,gt_nn_2_derivative
788,0.0,0.5764236,gt_nn_2_derivative
789,0.0,0.5784216,gt_nn_2_derivative
790,0.0,0.5804196,gt_nn_2_derivative
791,0.0,0.5824176,gt_nn_2_derivative
792,0.0,0.58441556,gt_nn_2_derivative
793,0.0,0.58641356,gt_nn_2_derivative
794,0.0,0.58841157,gt_nn_2_derivative
795,0.0,0.5904096,gt_nn_2_derivative
796,0.0,0.5924076,gt_nn_2_derivative
797,0.0,0.5944056,gt_nn_2_derivative
798,0.0,0.5964036,gt_nn_2_derivative
799,0.0,0.5984016,gt_nn_2_derivative
800,0.0,0.6003996,gt_nn_2_derivative
801,0.0,0.6023976,gt_nn_2_derivative
802,0.0,0.6043956,gt_nn_2_derivative
803,0.0,0.60639364,gt_nn_2_derivative
804,0.0,0.6083916,gt_nn_2_derivative
805,0.0,0.6103896,gt_nn_2_derivative
806,0.0,0.6123876,gt_nn_2_derivative
807,0.0,0.6143856,gt_nn_2_derivative
808,0.0,0.6163836,gt_nn_2_derivative
809,0.0,0.6183816,gt_nn_2_derivative
810,0.0,0.6203796,gt_nn_2_derivative
811,0.0,0.62237763,gt_nn_2_derivative
812,0.0,0.62437564,gt_nn_2_derivative
813,0.0,0.62637365,gt_nn_2_derivative
814,0.0,0.62837166,gt_nn_2_derivative
815,0.0,0.6303696,gt_nn_2_derivative
816,0.0,0.6323676,gt_nn_2_derivative
817,0.0,0.6343656,gt_nn_2_derivative
818,0.0,0.6363636,gt_nn_2_derivative
819,0.0,0.63836163,gt_nn_2_derivative
820,0.0,0.64035964,gt_nn_2_derivative
821,0.0,0.64235765,gt_nn_2_derivative
822,0.0,0.64435565,gt_nn_2_derivative
823,0.0,0.64635366,gt_nn_2_derivative
824,0.0,0.64835167,gt_nn_2_derivative
825,0.0,0.6503497,gt_nn_2_derivative
826,0.0,0.6523476,gt_nn_2_derivative
827,0.0,0.65434563,gt_nn_2_derivative
828,0.0,0.65634364,gt_nn_2_derivative
829,0.0,0.65834165,gt_nn_2_derivative
830,0.0,0.66033965,gt_nn_2_derivative
831,0.0,0.66233766,gt_nn_2_derivative
832,0.0,0.66433567,gt_nn_2_derivative
833,0.0,0.6663337,gt_nn_2_derivative
834,0.0,0.6683317,gt_nn_2_derivative
835,0.0,0.6703297,gt_nn_2_derivative
836,0.0,0.6723277,gt_nn_2_derivative
837,0.0,0.67432564,gt_nn_2_derivative
838,0.0,0.67632365,gt_nn_2_derivative
839,0.0,0.67832166,gt_nn_2_derivative
840,0.0,0.68031967,gt_nn_2_derivative
841,0.0,0.6823177,gt_nn_2_derivative
842,0.0,0.6843157,gt_nn_2_derivative
843,0.0,0.6863137,gt_nn_2_derivative
844,0.0,0.6883117,gt_nn_2_derivative
845,0.0,0.6903097,gt_nn_2_derivative
846,0.0,0.6923077,gt_nn_2_derivative
847,0.0,0.6943057,gt_nn_2_derivative
848,0.0,0.6963037,gt_nn_2_derivative
849,0.0,0.6983017,gt_nn_2_derivative
850,0.0,0.7002997,gt_nn_2_derivative
851,0.0,0.7022977,gt_nn_2_derivative
852,0.0,0.7042957,gt_nn_2_derivative
853,0.0,0.7062937,gt_nn_2_derivative
854,0.0,0.7082917,gt_nn_2_derivative
855,0.0,0.7102897,gt_nn_2_derivative
856,0.0,0.7122877,gt_nn_2_derivative
857,0.0,0.71428573,gt_nn_2_derivative
858,0.0,0.71628374,gt_nn_2_derivative
859,0.0,0.71828175,gt_nn_2_derivative
860,0.0,0.7202797,gt_nn_2_derivative
861,0.0,0.7222777,gt_nn_2_derivative
862,0.0,0.7242757,gt_nn_2_derivative
863,0.0,0.7262737,gt_nn_2_derivative
864,0.0,0.7282717,gt_nn_2_derivative
865,0.0,0.73026973,gt_nn_2_derivative
866,0.0,0.73226774,gt_nn_2_derivative
867,0.0,0.73426574,gt_nn_2_derivative
868,0.0,0.73626375,gt_nn_2_derivative
869,0.0,0.73826176,gt_nn_2_derivative
870,0.0,0.74025977,gt_nn_2_derivative
871,0.0,0.7422577,gt_nn_2_derivative
872,0.0,0.7442557,gt_nn_2_derivative
873,0.0,0.7462537,gt_nn_2_derivative
874,0.0,0.74825174,gt_nn_2_derivative
875,0.0,0.75024974,gt_nn_2_derivative
876,0.0,0.75224775,gt_nn_2_derivative
877,0.0,0.75424576,gt_nn_2_derivative
878,0.0,0.75624377,gt_nn_2_derivative
879,0.0,0.7582418,gt_nn_2_derivative
880,0.0,0.7602398,gt_nn_2_derivative
881,0.0,0.7622378,gt_nn_2_derivative
882,0.0,0.76423573,gt_nn_2_derivative
883,0.0,0.76623374,gt_nn_2_derivative
884,0.0,0.76823175,gt_nn_2_derivative
885,0.0,0.77022976,gt_nn_2_derivative
886,0.0,0.77222776,gt_nn_2_derivative
887,0.0,0.7742258,gt_nn_2_derivative
888,0.0,0.7762238,gt_nn_2_derivative
889,0.0,0.7782218,gt_nn_2_derivative
890,0.0,0.7802198,gt_nn_2_derivative
891,0.0,0.7822178,gt_nn_2_derivative
892,0.0,0.7842158,gt_nn_2_derivative
893,0.0,0.7862138,gt_nn_2_derivative
894,0.0,0.78821176,gt_nn_2_derivative
895,0.0,0.7902098,gt_nn_2_derivative
896,0.0,0.7922078,gt_nn_2_derivative
897,0.0,0.7942058,gt_nn_2_derivative
898,0.0,0.7962038,gt_nn_2_derivative
899,0.0,0.7982018,gt_nn_2_derivative
900,0.0,0.8001998,gt_nn_2_derivative
901,0.0,0.8021978,gt_nn_2_derivative
902,0.0,0.8041958,gt_nn_2_derivative
903,0.0,0.8061938,gt_nn_2_derivative
904,0.0,0.80819184,gt_nn_2_derivative
905,0.0,0.8101898,gt_nn_2_derivative
906,0.0,0.8121878,gt_nn_2_derivative
907,0.0,0.8141858,gt_nn_2_derivative
908,0.0,0.8161838,gt_nn_2_derivative
909,0.0,0.8181818,gt_nn_2_derivative
910,0.0,0.8201798,gt_nn_2_derivative
911,0.0,0.8221778,gt_nn_2_derivative
912,0.0,0.82417583,gt_nn_2_derivative
913,0.0,0.82617384,gt_nn_2_derivative
914,0.0,0.82817185,gt_nn_2_derivative
915,0.0,0.83016986,gt_nn_2_derivative
916,0.0,0.8321678,gt_nn_2_derivative
917,0.0,0.8341658,gt_nn_2_derivative
918,0.0,0.8361638,gt_nn_2_derivative
919,0.0,0.8381618,gt_nn_2_derivative
920,0.0,0.84015983,gt_nn_2_derivative
921,0.0,0.84215784,gt_nn_2_derivative
922,0.0,0.84415585,gt_nn_2_derivative
923,0.0,0.84615386,gt_nn_2_derivative
924,0.0,0.84815186,gt_nn_2_derivative
925,0.0,0.85014987,gt_nn_2_derivative
926,0.0,0.8521479,gt_nn_2_derivative
927,0.0,0.8541458,gt_nn_2_derivative
928,0.0,0.85614383,gt_nn_2_derivative
929,0.0,0.85814184,gt_nn_2_derivative
930,0.0,0.86013985,gt_nn_2_derivative
931,0.0,0.86213785,gt_nn_2_derivative
932,0.0,0.86413586,gt_nn_2_derivative
933,0.0,0.86613387,gt_nn_2_derivative
934,0.0,0.8681319,gt_nn_2_derivative
935,0.0,0.8701299,gt_nn_2_derivative
936,0.0,0.8721279,gt_nn_2_derivative
937,0.0,0.8741259,gt_nn_2_derivative
938,0.0,0.8761239,gt_nn_2_derivative
939,0.0,0.87812185,gt_nn_2_derivative
940,0.0,0.88011986,gt_nn_2_derivative
941,0.0,0.88211787,gt_nn_2_derivative
942,0.0,0.8841159,gt_nn_2_derivative
943,0.0,0.8861139,gt_nn_2_derivative
944,0.0,0.8881119,gt_nn_2_derivative
945,0.0,0.8901099,gt_nn_2_derivative
946,0.0,0.8921079,gt_nn_2_derivative
947,0.0,0.8941059,gt_nn_2_derivative
948,0.0,0.8961039,gt_nn_2_derivative
949,0.0,0.8981019,gt_nn_2_derivative
950,-0.0,0.9000999,gt_nn_2_derivative
951,-0.0,0.9020979,gt_nn_2_derivative
952,-0.0,0.9040959,gt_nn_2_derivative
953,-0.0,0.9060939,gt_nn_2_derivative
954,-0.0,0.9080919,gt_nn_2_derivative
955,-0.0,0.9100899,gt_nn_2_derivative
956,-0.0,0.9120879,gt_nn_2_derivative
957,-0.0,0.9140859,gt_nn_2_derivative
958,-0.0,0.91608393,gt_nn_2_derivative
959,-0.0,0.91808194,gt_nn_2_derivative
960,-0.0,0.92007995,gt_nn_2_derivative
961,-0.0,0.9220779,gt_nn_2_derivative
962,-0.0,0.9240759,gt_nn_2_derivative
963,-0.0,0.9260739,gt_nn_2_derivative
964,-0.0,0.9280719,gt_nn_2_derivative
965,-0.0,0.9300699,gt_nn_2_derivative
966,-0.0,0.93206793,gt_nn_2_derivative
967,-0.0,0.93406594,gt_nn_2_derivative
968,-0.0,0.93606395,gt_nn_2_derivative
969,-0.0,0.93806195,gt_nn_2_derivative
970,-0.0,0.94005996,gt_nn_2_derivative
971,-0.0,0.94205797,gt_nn_2_derivative
972,-0.0,0.9440559,gt_nn_2_derivative
973,-0.0,0.9460539,gt_nn_2_derivative
974,-0.0,0.9480519,gt_nn_2_derivative
975,-0.0,0.95004994,gt_nn_2_derivative
976,-0.0,0.95204794,gt_nn_2_derivative
977,-0.0,0.95404595,gt_nn_2_derivative
978,-0.0,0.95604396,gt_nn_2_derivative
979,-0.0,0.95804197,gt_nn_2_derivative
980,-0.0,0.96004,gt_nn_2_derivative
981,-0.0,0.962038,gt_nn_2_derivative
982,-0.0,0.964036,gt_nn_2_derivative
983,-0.0,0.966034,gt_nn_2_derivative
984,-0.0,0.96803194,gt_nn_2_derivative
985,-0.0,0.97002995,gt_nn_2_derivative
986,-0.0,0.97202796,gt_nn_2_derivative
987,-0.0,0.97402596,gt_nn_2_derivative
988,-0.0,0.976024,gt_nn_2_derivative
989,-0.0,0.978022,gt_nn_2_derivative
990,-0.0,0.98002,gt_nn_2_derivative
991,-0.0,0.982018,gt_nn_2_derivative
992,-0.0,0.984016,gt_nn_2_derivative
993,-0.0,0.986014,gt_nn_2_derivative
994,-0.0,0.988012,gt_nn_2_derivative
995,-0.0,0.99000996,gt_nn_2_derivative
996,-0.0,0.992008,gt_nn_2_derivative
997,-0.0,0.994006,gt_nn_2_derivative
998,-0.0,0.996004,gt_nn_2_derivative
999,-0.0,0.998002,gt_nn_2_derivative


==> visu/old/tikz_csvs_one_dim/result_best_run_CM/obstacle_nn.csv <==
,X_x,value,name
0,-1.0,-0.5,obstacle_nn
1,-0.998,-0.5,obstacle_nn
2,-0.996,-0.5,obstacle_nn
3,-0.994,-0.5,obstacle_nn
4,-0.992,-0.5,obstacle_nn
5,-0.99,-0.5,obstacle_nn
6,-0.988,-0.5,obstacle_nn
7,-0.986,-0.5,obstacle_nn
8,-0.984,-0.5,obstacle_nn
9,-0.982,-0.5,obstacle_nn
10,-0.98,-0.5,obstacle_nn
11,-0.978,-0.5,obstacle_nn
12,-0.976,-0.5,obstacle_nn
13,-0.974,-0.5,obstacle_nn
14,-0.972,-0.5,obstacle_nn
15,-0.97,-0.5,obstacle_nn
16,-0.968,-0.5,obstacle_nn
17,-0.966,-0.5,obstacle_nn
18,-0.964,-0.5,obstacle_nn
19,-0.962,-0.5,obstacle_nn
20,-0.96,-0.5,obstacle_nn
21,-0.958,-0.5,obstacle_nn
22,-0.956,-0.5,obstacle_nn
23,-0.954,-0.5,obstacle_nn
24,-0.952,-0.5,obstacle_nn
25,-0.95,-0.5,obstacle_nn
26,-0.948,-0.5,obstacle_nn
27,-0.946,-0.5,obstacle_nn
28,-0.944,-0.5,obstacle_nn
29,-0.942,-0.5,obstacle_nn
30,-0.94,-0.5,obstacle_nn
31,-0.938,-0.5,obstacle_nn
32,-0.936,-0.5,obstacle_nn
33,-0.934,-0.5,obstacle_nn
34,-0.932,-0.5,obstacle_nn
35,-0.93,-0.5,obstacle_nn
36,-0.928,-0.5,obstacle_nn
37,-0.926,-0.5,obstacle_nn
38,-0.924,-0.5,obstacle_nn
39,-0.922,-0.5,obstacle_nn
40,-0.92,-0.5,obstacle_nn
41,-0.918,-0.5,obstacle_nn
42,-0.916,-0.5,obstacle_nn
43,-0.914,-0.5,obstacle_nn
44,-0.912,-0.5,obstacle_nn
45,-0.91,-0.5,obstacle_nn
46,-0.908,-0.5,obstacle_nn
47,-0.906,-0.5,obstacle_nn
48,-0.904,-0.5,obstacle_nn
49,-0.902,-0.5,obstacle_nn
50,-0.9,-0.5,obstacle_nn
51,-0.898,-0.5,obstacle_nn
52,-0.896,-0.5,obstacle_nn
53,-0.894,-0.5,obstacle_nn
54,-0.892,-0.5,obstacle_nn
55,-0.89,-0.5,obstacle_nn
56,-0.888,-0.5,obstacle_nn
57,-0.886,-0.5,obstacle_nn
58,-0.884,-0.5,obstacle_nn
59,-0.882,-0.5,obstacle_nn
60,-0.88,-0.5,obstacle_nn
61,-0.878,-0.5,obstacle_nn
62,-0.876,-0.5,obstacle_nn
63,-0.874,-0.5,obstacle_nn
64,-0.872,-0.5,obstacle_nn
65,-0.87,-0.5,obstacle_nn
66,-0.868,-0.50000006,obstacle_nn
67,-0.866,-0.5000006,obstacle_nn
68,-0.864,-0.50000465,obstacle_nn
69,-0.862,-0.5000324,obstacle_nn
70,-0.86,-0.50020194,obstacle_nn
71,-0.858,-0.5011493,obstacle_nn
72,-0.856,-0.50608206,obstacle_nn
73,-0.854,-0.5298806,obstacle_nn
74,-0.852,-0.6269946,obstacle_nn
75,-0.85,-0.8685601,obstacle_nn
76,-0.848,-1.0965705,obstacle_nn
77,-0.846,-1.1696191,obstacle_nn
78,-0.844,-1.1709318,obstacle_nn
79,-0.842,-1.1549523,obstacle_nn
80,-0.84,-1.1355827,obstacle_nn
81,-0.838,-1.1156471,obstacle_nn
82,-0.836,-1.0956728,obstacle_nn
83,-0.834,-1.0757521,obstacle_nn
84,-0.832,-1.055901,obstacle_nn
85,-0.83,-1.0361207,obstacle_nn
86,-0.828,-1.0164127,obstacle_nn
87,-0.826,-0.9967761,obstacle_nn
88,-0.824,-0.97721195,obstacle_nn
89,-0.822,-0.9577205,obstacle_nn
90,-0.82,-0.93830085,obstacle_nn
91,-0.818,-0.9189544,obstacle_nn
92,-0.816,-0.8996804,obstacle_nn
93,-0.814,-0.88047993,obstacle_nn
94,-0.812,-0.86135197,obstacle_nn
95,-0.81,-0.84229827,obstacle_nn
96,-0.808,-0.8233181,obstacle_nn
97,-0.806,-0.8044112,obstacle_nn
98,-0.804,-0.7855787,obstacle_nn
99,-0.802,-0.7668201,obstacle_nn
100,-0.8,-0.74813616,obstacle_nn
101,-0.798,-0.7295265,obstacle_nn
102,-0.796,-0.7109921,obstacle_nn
103,-0.794,-0.69253254,obstacle_nn
104,-0.792,-0.67414784,obstacle_nn
105,-0.79,-0.65583885,obstacle_nn
106,-0.788,-0.6376052,obstacle_nn
107,-0.786,-0.6194477,obstacle_nn
108,-0.784,-0.6013657,obstacle_nn
109,-0.782,-0.58336055,obstacle_nn
110,-0.78,-0.56543124,obstacle_nn
111,-0.778,-0.54757917,obstacle_nn
112,-0.776,-0.5298042,obstacle_nn
113,-0.774,-0.51210546,obstacle_nn
114,-0.772,-0.4944849,obstacle_nn
115,-0.77,-0.47694123,obstacle_nn
116,-0.768,-0.45947587,obstacle_nn
117,-0.766,-0.44208813,obstacle_nn
118,-0.764,-0.42477906,obstacle_nn
119,-0.762,-0.40754843,obstacle_nn
120,-0.76,-0.39039612,obstacle_nn
121,-0.758,-0.37332344,obstacle_nn
122,-0.756,-0.3563292,obstacle_nn
123,-0.754,-0.3394152,obstacle_nn
124,-0.752,-0.32258022,obstacle_nn
125,-0.75,-0.3058257,obstacle_nn
126,-0.748,-0.28915167,obstacle_nn
127,-0.746,-0.2725575,obstacle_nn
128,-0.744,-0.2560444,obstacle_nn
129,-0.742,-0.23961198,obstacle_nn
130,-0.74,-0.22326136,obstacle_nn
131,-0.738,-0.20699167,obstacle_nn
132,-0.736,-0.19080448,obstacle_nn
133,-0.734,-0.17469919,obstacle_nn
134,-0.732,-0.15867591,obstacle_nn
135,-0.73,-0.14273572,obstacle_nn
136,-0.728,-0.12687802,obstacle_nn
137,-0.726,-0.11110413,obstacle_nn
138,-0.724,-0.09541321,obstacle_nn
139,-0.722,-0.079806685,obstacle_nn
140,-0.72,-0.064284205,obstacle_nn
141,-0.718,-0.048845768,obstacle_nn
142,-0.716,-0.033492446,obstacle_nn
143,-0.714,-0.018223763,obstacle_nn
144,-0.712,-0.0030409098,obstacle_nn
145,-0.71,0.012056708,obstacle_nn
146,-0.708,0.02706778,obstacle_nn
147,-0.706,0.041993022,obstacle_nn
148,-0.704,0.05683106,obstacle_nn
149,-0.702,0.07158214,obstacle_nn
150,-0.7,0.08624625,obstacle_nn
151,-0.698,0.10082215,obstacle_nn
152,-0.696,0.11531043,obstacle_nn
153,-0.694,0.12970996,obstacle_nn
154,-0.692,0.14402103,obstacle_nn
155,-0.69,0.15824252,obstacle_nn
156,-0.688,0.17237449,obstacle_nn
157,-0.686,0.18641686,obstacle_nn
158,-0.684,0.20036864,obstacle_nn
159,-0.682,0.21423018,obstacle_nn
160,-0.68,0.22800004,obstacle_nn
161,-0.678,0.2416789,obstacle_nn
162,-0.676,0.25526547,obstacle_nn
163,-0.674,0.26875967,obstacle_nn
164,-0.672,0.2821616,obstacle_nn
165,-0.67,0.29546988,obstacle_nn
166,-0.668,0.30868495,obstacle_nn
167,-0.666,0.3218056,obstacle_nn
168,-0.664,0.33483207,obstacle_nn
169,-0.662,0.34776324,obstacle_nn
170,-0.66,0.36059904,obstacle_nn
171,-0.658,0.37333918,obstacle_nn
172,-0.656,0.38598263,obstacle_nn
173,-0.654,0.39852953,obstacle_nn
174,-0.652,0.41097867,obstacle_nn
175,-0.65,0.4233303,obstacle_nn
176,-0.648,0.43558317,obstacle_nn
177,-0.646,0.44773698,obstacle_nn
178,-0.644,0.45979178,obstacle_nn
179,-0.642,0.47174615,obstacle_nn
180,-0.64,0.48360026,obstacle_nn
181,-0.638,0.49535286,obstacle_nn
182,-0.636,0.507004,obstacle_nn
183,-0.634,0.51855254,obstacle_nn
184,-0.632,0.52999806,obstacle_nn
185,-0.63,0.54134035,obstacle_nn
186,-0.628,0.552578,obstacle_nn
187,-0.626,0.5637113,obstacle_nn
188,-0.624,0.5747385,obstacle_nn
189,-0.622,0.58566,obstacle_nn
190,-0.62,0.5964743,obstacle_nn
191,-0.618,0.6071812,obstacle_nn
192,-0.616,0.6177795,obstacle_nn
193,-0.614,0.6282687,obstacle_nn
194,-0.612,0.6386484,obstacle_nn
195,-0.61,0.6489172,obstacle_nn
196,-0.608,0.6590748,obstacle_nn
197,-0.606,0.66911983,obstacle_nn
198,-0.604,0.67905223,obstacle_nn
199,-0.602,0.6888703,obstacle_nn
200,-0.6,0.6985736,obstacle_nn
201,-0.598,0.70816135,obstacle_nn
202,-0.596,0.71763206,obstacle_nn
203,-0.594,0.7269856,obstacle_nn
204,-0.592,0.73622,obstacle_nn
205,-0.59,0.7453351,obstacle_nn
206,-0.588,0.7543292,obstacle_nn
207,-0.586,0.7632015,obstacle_nn
208,-0.584,0.7719511,obstacle_nn
209,-0.582,0.78057635,obstacle_nn
210,-0.58,0.78907645,obstacle_nn
211,-0.578,0.7974498,obstacle_nn
212,-0.576,0.80569553,obstacle_nn
213,-0.574,0.8138119,obstacle_nn
214,-0.572,0.8217976,obstacle_nn
215,-0.57,0.8296516,obstacle_nn
216,-0.568,0.8373718,obstacle_nn
217,-0.566,0.84495735,obstacle_nn
218,-0.564,0.8524058,obstacle_nn
219,-0.562,0.8597162,obstacle_nn
220,-0.56,0.86688614,obstacle_nn
221,-0.558,0.8739141,obstacle_nn
222,-0.556,0.88079846,obstacle_nn
223,-0.554,0.8875365,obstacle_nn
224,-0.552,0.89412665,obstacle_nn
225,-0.55,0.90056634,obstacle_nn
226,-0.548,0.90685344,obstacle_nn
227,-0.546,0.9129851,obstacle_nn
228,-0.544,0.9189588,obstacle_nn
229,-0.542,0.9247719,obstacle_nn
230,-0.54,0.9304211,obstacle_nn
231,-0.538,0.93590343,obstacle_nn
232,-0.536,0.94121516,obstacle_nn
233,-0.534,0.94635284,obstacle_nn
234,-0.532,0.95131207,obstacle_nn
235,-0.53,0.9560889,obstacle_nn
236,-0.528,0.9606781,obstacle_nn
237,-0.526,0.9650748,obstacle_nn
238,-0.524,0.9692731,obstacle_nn
239,-0.522,0.97326636,obstacle_nn
240,-0.52,0.97704756,obstacle_nn
241,-0.518,0.9806082,obstacle_nn
242,-0.516,0.98393905,obstacle_nn
243,-0.514,0.9870286,obstacle_nn
244,-0.512,0.9898639,obstacle_nn
245,-0.51,0.99242854,obstacle_nn
246,-0.508,0.99470186,obstacle_nn
247,-0.506,0.9966563,obstacle_nn
248,-0.504,0.9982523,obstacle_nn
249,-0.502,0.9994235,obstacle_nn
250,-0.5,1.0,obstacle_nn
251,-0.498,0.9994235,obstacle_nn
252,-0.496,0.9982523,obstacle_nn
253,-0.494,0.9966563,obstacle_nn
254,-0.492,0.99470186,obstacle_nn
255,-0.49,0.99242854,obstacle_nn
256,-0.488,0.9898639,obstacle_nn
257,-0.486,0.9870286,obstacle_nn
258,-0.484,0.98393893,obstacle_nn
259,-0.482,0.9806082,obstacle_nn
260,-0.48,0.97704756,obstacle_nn
261,-0.478,0.97326636,obstacle_nn
262,-0.476,0.9692731,obstacle_nn
263,-0.474,0.9650749,obstacle_nn
264,-0.472,0.9606781,obstacle_nn
265,-0.47,0.9560888,obstacle_nn
266,-0.468,0.95131207,obstacle_nn
267,-0.466,0.9463527,obstacle_nn
268,-0.464,0.94121516,obstacle_nn
269,-0.462,0.93590343,obstacle_nn
270,-0.46,0.93042123,obstacle_nn
271,-0.458,0.9247719,obstacle_nn
272,-0.456,0.9189589,obstacle_nn
273,-0.454,0.9129851,obstacle_nn
274,-0.452,0.9068533,obstacle_nn
275,-0.45,0.90056634,obstacle_nn
276,-0.448,0.89412665,obstacle_nn
277,-0.446,0.88753664,obstacle_nn
278,-0.444,0.88079846,obstacle_nn
279,-0.442,0.87391424,obstacle_nn
280,-0.44,0.86688614,obstacle_nn
281,-0.438,0.85971606,obstacle_nn
282,-0.436,0.8524058,obstacle_nn
283,-0.434,0.8449571,obstacle_nn
284,-0.432,0.83737195,obstacle_nn
285,-0.43,0.8296516,obstacle_nn
286,-0.428,0.8217977,obstacle_nn
287,-0.426,0.8138119,obstacle_nn
288,-0.424,0.8056954,obstacle_nn
289,-0.422,0.7974498,obstacle_nn
290,-0.42,0.7890763,obstacle_nn
291,-0.418,0.78057647,obstacle_nn
292,-0.416,0.7719511,obstacle_nn
293,-0.414,0.7632016,obstacle_nn
294,-0.412,0.7543292,obstacle_nn
295,-0.41,0.745335,obstacle_nn
296,-0.408,0.73622,obstacle_nn
297,-0.406,0.72698545,obstacle_nn
298,-0.404,0.7176323,obstacle_nn
299,-0.402,0.70816135,obstacle_nn
300,-0.4,0.6985736,obstacle_nn
301,-0.398,0.6888703,obstacle_nn
302,-0.396,0.6790521,obstacle_nn
303,-0.394,0.66911983,obstacle_nn
304,-0.392,0.65907466,obstacle_nn
305,-0.39,0.6489172,obstacle_nn
306,-0.388,0.6386484,obstacle_nn
307,-0.386,0.62826884,obstacle_nn
308,-0.384,0.6177795,obstacle_nn
309,-0.382,0.6071811,obstacle_nn
310,-0.38,0.5964743,obstacle_nn
311,-0.378,0.58565986,obstacle_nn
312,-0.376,0.5747385,obstacle_nn
313,-0.374,0.5637113,obstacle_nn
314,-0.372,0.5525782,obstacle_nn
315,-0.37,0.54134035,obstacle_nn
316,-0.368,0.5299982,obstacle_nn
317,-0.366,0.51855254,obstacle_nn
318,-0.364,0.5070038,obstacle_nn
319,-0.362,0.49535286,obstacle_nn
320,-0.36,0.48360026,obstacle_nn
321,-0.358,0.47174633,obstacle_nn
322,-0.356,0.45979178,obstacle_nn
323,-0.354,0.44773722,obstacle_nn
324,-0.352,0.43558317,obstacle_nn
325,-0.35,0.42333013,obstacle_nn
326,-0.348,0.41097867,obstacle_nn
327,-0.346,0.39852935,obstacle_nn
328,-0.344,0.3859828,obstacle_nn
329,-0.342,0.37333918,obstacle_nn
330,-0.34,0.36059916,obstacle_nn
331,-0.338,0.34776324,obstacle_nn
332,-0.336,0.33483195,obstacle_nn
333,-0.334,0.3218056,obstacle_nn
334,-0.332,0.30868477,obstacle_nn
335,-0.33,0.29547006,obstacle_nn
336,-0.328,0.2821616,obstacle_nn
337,-0.326,0.2687599,obstacle_nn
338,-0.324,0.25526547,obstacle_nn
339,-0.322,0.24167871,obstacle_nn
340,-0.32,0.22800004,obstacle_nn
341,-0.318,0.21422988,obstacle_nn
342,-0.316,0.20036888,obstacle_nn
343,-0.314,0.18641686,obstacle_nn
344,-0.312,0.17237473,obstacle_nn
345,-0.31,0.15824252,obstacle_nn
346,-0.308,0.1440208,obstacle_nn
347,-0.306,0.12970996,obstacle_nn
348,-0.304,0.11531031,obstacle_nn
349,-0.302,0.10082215,obstacle_nn
350,-0.3,0.08624625,obstacle_nn
351,-0.298,0.07158232,obstacle_nn
352,-0.296,0.05683106,obstacle_nn
353,-0.294,0.041992784,obstacle_nn
354,-0.292,0.02706778,obstacle_nn
355,-0.29,0.01205641,obstacle_nn
356,-0.288,-0.0030409098,obstacle_nn
357,-0.286,-0.018223763,obstacle_nn
358,-0.284,-0.033492208,obstacle_nn
359,-0.282,-0.048845768,obstacle_nn
360,-0.28,-0.06428397,obstacle_nn
361,-0.278,-0.079806685,obstacle_nn
362,-0.276,-0.09541345,obstacle_nn
363,-0.274,-0.11110413,obstacle_nn
364,-0.272,-0.12687802,obstacle_nn
365,-0.27,-0.1427356,obstacle_nn
366,-0.268,-0.15867591,obstacle_nn
367,-0.266,-0.17469907,obstacle_nn
368,-0.264,-0.19080448,obstacle_nn
369,-0.262,-0.20699203,obstacle_nn
370,-0.26,-0.22326136,obstacle_nn
371,-0.258,-0.23961222,obstacle_nn
372,-0.256,-0.25604415,obstacle_nn
373,-0.254,-0.2725575,obstacle_nn
374,-0.252,-0.28915143,obstacle_nn
375,-0.25,-0.3058257,obstacle_nn
376,-0.248,-0.32258046,obstacle_nn
377,-0.246,-0.3394152,obstacle_nn
378,-0.244,-0.3563292,obstacle_nn
379,-0.242,-0.37332344,obstacle_nn
380,-0.24,-0.39039612,obstacle_nn
381,-0.238,-0.4075482,obstacle_nn
382,-0.236,-0.42477906,obstacle_nn
383,-0.234,-0.44208837,obstacle_nn
384,-0.232,-0.45947587,obstacle_nn
385,-0.23,-0.47694123,obstacle_nn
386,-0.228,-0.4944849,obstacle_nn
387,-0.226,-0.51210546,obstacle_nn
388,-0.224,-0.52980375,obstacle_nn
389,-0.222,-0.54757917,obstacle_nn
390,-0.22,-0.5654316,obstacle_nn
391,-0.218,-0.58336055,obstacle_nn
392,-0.216,-0.6013657,obstacle_nn
393,-0.214,-0.6194477,obstacle_nn
394,-0.212,-0.6376052,obstacle_nn
395,-0.21,-0.65583885,obstacle_nn
396,-0.208,-0.67414784,obstacle_nn
397,-0.206,-0.6925323,obstacle_nn
398,-0.204,-0.7109921,obstacle_nn
399,-0.202,-0.7295265,obstacle_nn
400,-0.2,-0.74813616,obstacle_nn
401,-0.198,-0.7668201,obstacle_nn
402,-0.196,-0.7855787,obstacle_nn
403,-0.194,-0.8044112,obstacle_nn
404,-0.192,-0.82331777,obstacle_nn
405,-0.19,-0.84229827,obstacle_nn
406,-0.188,-0.86135244,obstacle_nn
407,-0.186,-0.88047993,obstacle_nn
408,-0.184,-0.8996804,obstacle_nn
409,-0.182,-0.9189544,obstacle_nn
410,-0.18,-0.93830085,obstacle_nn
411,-0.178,-0.9577203,obstacle_nn
412,-0.176,-0.97721195,obstacle_nn
413,-0.174,-0.9967762,obstacle_nn
414,-0.172,-1.0164127,obstacle_nn
415,-0.17,-1.0361207,obstacle_nn
416,-0.168,-1.055901,obstacle_nn
417,-0.166,-1.0757521,obstacle_nn
418,-0.164,-1.0956726,obstacle_nn
419,-0.162,-1.1156471,obstacle_nn
420,-0.16,-1.1355829,obstacle_nn
421,-0.158,-1.1549523,obstacle_nn
422,-0.156,-1.1709318,obstacle_nn
423,-0.154,-1.1696191,obstacle_nn
424,-0.152,-1.0965705,obstacle_nn
425,-0.15,-0.86856425,obstacle_nn
426,-0.148,-0.6269946,obstacle_nn
427,-0.146,-0.5298799,obstacle_nn
428,-0.144,-0.50608206,obstacle_nn
429,-0.142,-0.5011493,obstacle_nn
430,-0.14,-0.50020194,obstacle_nn
431,-0.138,-0.5000324,obstacle_nn
432,-0.136,-0.50000465,obstacle_nn
433,-0.134,-0.5000006,obstacle_nn
434,-0.132,-0.50000006,obstacle_nn
435,-0.13,-0.5,obstacle_nn
436,-0.128,-0.5,obstacle_nn
437,-0.126,-0.5,obstacle_nn
438,-0.124,-0.5,obstacle_nn
439,-0.122,-0.5,obstacle_nn
440,-0.12,-0.5,obstacle_nn
441,-0.118,-0.5,obstacle_nn
442,-0.116,-0.5,obstacle_nn
443,-0.114,-0.5,obstacle_nn
444,-0.112,-0.5,obstacle_nn
445,-0.11,-0.5,obstacle_nn
446,-0.108,-0.5,obstacle_nn
447,-0.106,-0.5,obstacle_nn
448,-0.104,-0.5,obstacle_nn
449,-0.102,-0.5,obstacle_nn
450,-0.1,-0.5,obstacle_nn
451,-0.098,-0.5,obstacle_nn
452,-0.096,-0.5,obstacle_nn
453,-0.094,-0.5,obstacle_nn
454,-0.092,-0.5,obstacle_nn
455,-0.09,-0.5,obstacle_nn
456,-0.088,-0.5,obstacle_nn
457,-0.086,-0.5,obstacle_nn
458,-0.084,-0.5,obstacle_nn
459,-0.082,-0.5,obstacle_nn
460,-0.08,-0.5,obstacle_nn
461,-0.078,-0.5,obstacle_nn
462,-0.076,-0.5,obstacle_nn
463,-0.074,-0.5,obstacle_nn
464,-0.072,-0.5,obstacle_nn
465,-0.07,-0.5,obstacle_nn
466,-0.068,-0.5,obstacle_nn
467,-0.066,-0.5,obstacle_nn
468,-0.064,-0.5,obstacle_nn
469,-0.062,-0.5,obstacle_nn
470,-0.06,-0.5,obstacle_nn
471,-0.058,-0.5,obstacle_nn
472,-0.056,-0.5,obstacle_nn
473,-0.054,-0.5,obstacle_nn
474,-0.052,-0.5,obstacle_nn
475,-0.05,-0.5,obstacle_nn
476,-0.048,-0.5,obstacle_nn
477,-0.046,-0.5,obstacle_nn
478,-0.044,-0.5,obstacle_nn
479,-0.042,-0.5,obstacle_nn
480,-0.04,-0.5,obstacle_nn
481,-0.038,-0.5,obstacle_nn
482,-0.036,-0.5,obstacle_nn
483,-0.034,-0.5,obstacle_nn
484,-0.032,-0.5,obstacle_nn
485,-0.03,-0.5,obstacle_nn
486,-0.028,-0.5,obstacle_nn
487,-0.026,-0.5,obstacle_nn
488,-0.024,-0.5,obstacle_nn
489,-0.022,-0.5,obstacle_nn
490,-0.02,-0.5,obstacle_nn
491,-0.018,-0.5,obstacle_nn
492,-0.016,-0.5,obstacle_nn
493,-0.014,-0.5,obstacle_nn
494,-0.012,-0.5,obstacle_nn
495,-0.01,-0.5,obstacle_nn
496,-0.008,-0.5,obstacle_nn
497,-0.006,-0.5,obstacle_nn
498,-0.004,-0.5,obstacle_nn
499,-0.002,-0.5,obstacle_nn
500,0.0,-0.5,obstacle_nn
501,0.002,-0.5,obstacle_nn
502,0.004,-0.5,obstacle_nn
503,0.006,-0.5,obstacle_nn
504,0.008,-0.5,obstacle_nn
505,0.01,-0.5,obstacle_nn
506,0.012,-0.5,obstacle_nn
507,0.014,-0.5,obstacle_nn
508,0.016,-0.5,obstacle_nn
509,0.018,-0.5,obstacle_nn
510,0.02,-0.5,obstacle_nn
511,0.022,-0.5,obstacle_nn
512,0.024,-0.5,obstacle_nn
513,0.026,-0.5,obstacle_nn
514,0.028,-0.5,obstacle_nn
515,0.03,-0.5,obstacle_nn
516,0.032,-0.5,obstacle_nn
517,0.034,-0.5,obstacle_nn
518,0.036,-0.5,obstacle_nn
519,0.038,-0.5,obstacle_nn
520,0.04,-0.5,obstacle_nn
521,0.042,-0.5,obstacle_nn
522,0.044,-0.5,obstacle_nn
523,0.046,-0.5,obstacle_nn
524,0.048,-0.5,obstacle_nn
525,0.05,-0.5,obstacle_nn
526,0.052,-0.5,obstacle_nn
527,0.054,-0.5,obstacle_nn
528,0.056,-0.5,obstacle_nn
529,0.058,-0.5,obstacle_nn
530,0.06,-0.5,obstacle_nn
531,0.062,-0.5,obstacle_nn
532,0.064,-0.5,obstacle_nn
533,0.066,-0.5,obstacle_nn
534,0.068,-0.5,obstacle_nn
535,0.07,-0.5,obstacle_nn
536,0.072,-0.5,obstacle_nn
537,0.074,-0.5,obstacle_nn
538,0.076,-0.5,obstacle_nn
539,0.078,-0.5,obstacle_nn
540,0.08,-0.5,obstacle_nn
541,0.082,-0.5,obstacle_nn
542,0.084,-0.5,obstacle_nn
543,0.086,-0.5,obstacle_nn
544,0.088,-0.5,obstacle_nn
545,0.09,-0.5,obstacle_nn
546,0.092,-0.5,obstacle_nn
547,0.094,-0.5,obstacle_nn
548,0.096,-0.5,obstacle_nn
549,0.098,-0.5,obstacle_nn
550,0.1,-0.5,obstacle_nn
551,0.102,-0.5,obstacle_nn
552,0.104,-0.5,obstacle_nn
553,0.106,-0.5,obstacle_nn
554,0.108,-0.5,obstacle_nn
555,0.11,-0.5,obstacle_nn
556,0.112,-0.5,obstacle_nn
557,0.114,-0.5,obstacle_nn
558,0.116,-0.5,obstacle_nn
559,0.118,-0.5,obstacle_nn
560,0.12,-0.5,obstacle_nn
561,0.122,-0.5,obstacle_nn
562,0.124,-0.5,obstacle_nn
563,0.126,-0.5,obstacle_nn
564,0.128,-0.5,obstacle_nn
565,0.13,-0.5,obstacle_nn
566,0.132,-0.50000006,obstacle_nn
567,0.134,-0.5000006,obstacle_nn
568,0.136,-0.50000465,obstacle_nn
569,0.138,-0.5000324,obstacle_nn
570,0.14,-0.50020194,obstacle_nn
571,0.142,-0.5011493,obstacle_nn
572,0.144,-0.50608206,obstacle_nn
573,0.146,-0.5298799,obstacle_nn
574,0.148,-0.6269946,obstacle_nn
575,0.15,-0.86856425,obstacle_nn
576,0.152,-1.0965705,obstacle_nn
577,0.154,-1.1696191,obstacle_nn
578,0.156,-1.1709318,obstacle_nn
579,0.158,-1.1549523,obstacle_nn
580,0.16,-1.1355829,obstacle_nn
581,0.162,-1.1156471,obstacle_nn
582,0.164,-1.0956726,obstacle_nn
583,0.166,-1.0757521,obstacle_nn
584,0.168,-1.055901,obstacle_nn
585,0.17,-1.0361207,obstacle_nn
586,0.172,-1.0164127,obstacle_nn
587,0.174,-0.9967762,obstacle_nn
588,0.176,-0.97721195,obstacle_nn
589,0.178,-0.9577203,obstacle_nn
590,0.18,-0.93830085,obstacle_nn
591,0.182,-0.9189544,obstacle_nn
592,0.184,-0.8996804,obstacle_nn
593,0.186,-0.88047993,obstacle_nn
594,0.188,-0.86135244,obstacle_nn
595,0.19,-0.84229827,obstacle_nn
596,0.192,-0.82331777,obstacle_nn
597,0.194,-0.8044112,obstacle_nn
598,0.196,-0.7855787,obstacle_nn
599,0.198,-0.7668201,obstacle_nn
600,0.2,-0.74813616,obstacle_nn
601,0.202,-0.7295265,obstacle_nn
602,0.204,-0.7109921,obstacle_nn
603,0.206,-0.6925323,obstacle_nn
604,0.208,-0.67414784,obstacle_nn
605,0.21,-0.65583885,obstacle_nn
606,0.212,-0.6376052,obstacle_nn
607,0.214,-0.6194477,obstacle_nn
608,0.216,-0.6013657,obstacle_nn
609,0.218,-0.58336055,obstacle_nn
610,0.22,-0.5654316,obstacle_nn
611,0.222,-0.54757917,obstacle_nn
612,0.224,-0.52980375,obstacle_nn
613,0.226,-0.51210546,obstacle_nn
614,0.228,-0.4944849,obstacle_nn
615,0.23,-0.47694123,obstacle_nn
616,0.232,-0.45947587,obstacle_nn
617,0.234,-0.44208837,obstacle_nn
618,0.236,-0.42477906,obstacle_nn
619,0.238,-0.4075482,obstacle_nn
620,0.24,-0.39039612,obstacle_nn
621,0.242,-0.37332344,obstacle_nn
622,0.244,-0.3563292,obstacle_nn
623,0.246,-0.3394152,obstacle_nn
624,0.248,-0.32258046,obstacle_nn
625,0.25,-0.3058257,obstacle_nn
626,0.252,-0.28915143,obstacle_nn
627,0.254,-0.2725575,obstacle_nn
628,0.256,-0.25604415,obstacle_nn
629,0.258,-0.23961222,obstacle_nn
630,0.26,-0.22326136,obstacle_nn
631,0.262,-0.20699203,obstacle_nn
632,0.264,-0.19080448,obstacle_nn
633,0.266,-0.17469907,obstacle_nn
634,0.268,-0.15867591,obstacle_nn
635,0.27,-0.1427356,obstacle_nn
636,0.272,-0.12687802,obstacle_nn
637,0.274,-0.11110413,obstacle_nn
638,0.276,-0.09541345,obstacle_nn
639,0.278,-0.079806685,obstacle_nn
640,0.28,-0.06428397,obstacle_nn
641,0.282,-0.048845768,obstacle_nn
642,0.284,-0.033492208,obstacle_nn
643,0.286,-0.018223763,obstacle_nn
644,0.288,-0.0030409098,obstacle_nn
645,0.29,0.01205641,obstacle_nn
646,0.292,0.02706778,obstacle_nn
647,0.294,0.041992784,obstacle_nn
648,0.296,0.05683106,obstacle_nn
649,0.298,0.07158232,obstacle_nn
650,0.3,0.08624625,obstacle_nn
651,0.302,0.10082215,obstacle_nn
652,0.304,0.11531031,obstacle_nn
653,0.306,0.12970996,obstacle_nn
654,0.308,0.1440208,obstacle_nn
655,0.31,0.15824252,obstacle_nn
656,0.312,0.17237473,obstacle_nn
657,0.314,0.18641686,obstacle_nn
658,0.316,0.20036888,obstacle_nn
659,0.318,0.21422988,obstacle_nn
660,0.32,0.22800004,obstacle_nn
661,0.322,0.24167871,obstacle_nn
662,0.324,0.25526547,obstacle_nn
663,0.326,0.2687599,obstacle_nn
664,0.328,0.2821616,obstacle_nn
665,0.33,0.29547006,obstacle_nn
666,0.332,0.30868477,obstacle_nn
667,0.334,0.3218056,obstacle_nn
668,0.336,0.33483195,obstacle_nn
669,0.338,0.34776324,obstacle_nn
670,0.34,0.36059916,obstacle_nn
671,0.342,0.37333918,obstacle_nn
672,0.344,0.3859828,obstacle_nn
673,0.346,0.39852935,obstacle_nn
674,0.348,0.41097867,obstacle_nn
675,0.35,0.42333013,obstacle_nn
676,0.352,0.43558317,obstacle_nn
677,0.354,0.44773722,obstacle_nn
678,0.356,0.45979178,obstacle_nn
679,0.358,0.47174633,obstacle_nn
680,0.36,0.48360026,obstacle_nn
681,0.362,0.49535286,obstacle_nn
682,0.364,0.5070038,obstacle_nn
683,0.366,0.51855254,obstacle_nn
684,0.368,0.5299982,obstacle_nn
685,0.37,0.54134035,obstacle_nn
686,0.372,0.5525782,obstacle_nn
687,0.374,0.5637113,obstacle_nn
688,0.376,0.5747385,obstacle_nn
689,0.378,0.58565986,obstacle_nn
690,0.38,0.5964743,obstacle_nn
691,0.382,0.6071811,obstacle_nn
692,0.384,0.6177795,obstacle_nn
693,0.386,0.62826884,obstacle_nn
694,0.388,0.6386484,obstacle_nn
695,0.39,0.6489172,obstacle_nn
696,0.392,0.65907466,obstacle_nn
697,0.394,0.66911983,obstacle_nn
698,0.396,0.6790521,obstacle_nn
699,0.398,0.6888703,obstacle_nn
700,0.4,0.6985736,obstacle_nn
701,0.402,0.70816135,obstacle_nn
702,0.404,0.7176323,obstacle_nn
703,0.406,0.72698545,obstacle_nn
704,0.408,0.73622,obstacle_nn
705,0.41,0.745335,obstacle_nn
706,0.412,0.7543292,obstacle_nn
707,0.414,0.7632016,obstacle_nn
708,0.416,0.7719511,obstacle_nn
709,0.418,0.78057647,obstacle_nn
710,0.42,0.7890763,obstacle_nn
711,0.422,0.7974498,obstacle_nn
712,0.424,0.8056954,obstacle_nn
713,0.426,0.8138119,obstacle_nn
714,0.428,0.8217977,obstacle_nn
715,0.43,0.8296516,obstacle_nn
716,0.432,0.83737195,obstacle_nn
717,0.434,0.8449571,obstacle_nn
718,0.436,0.8524058,obstacle_nn
719,0.438,0.85971606,obstacle_nn
720,0.44,0.86688614,obstacle_nn
721,0.442,0.87391424,obstacle_nn
722,0.444,0.88079846,obstacle_nn
723,0.446,0.88753664,obstacle_nn
724,0.448,0.89412665,obstacle_nn
725,0.45,0.90056634,obstacle_nn
726,0.452,0.9068533,obstacle_nn
727,0.454,0.9129851,obstacle_nn
728,0.456,0.9189589,obstacle_nn
729,0.458,0.9247719,obstacle_nn
730,0.46,0.93042123,obstacle_nn
731,0.462,0.93590343,obstacle_nn
732,0.464,0.94121516,obstacle_nn
733,0.466,0.9463527,obstacle_nn
734,0.468,0.95131207,obstacle_nn
735,0.47,0.9560888,obstacle_nn
736,0.472,0.9606781,obstacle_nn
737,0.474,0.9650749,obstacle_nn
738,0.476,0.9692731,obstacle_nn
739,0.478,0.97326636,obstacle_nn
740,0.48,0.97704756,obstacle_nn
741,0.482,0.9806082,obstacle_nn
742,0.484,0.98393893,obstacle_nn
743,0.486,0.9870286,obstacle_nn
744,0.488,0.9898639,obstacle_nn
745,0.49,0.99242854,obstacle_nn
746,0.492,0.99470186,obstacle_nn
747,0.494,0.9966563,obstacle_nn
748,0.496,0.9982523,obstacle_nn
749,0.498,0.9994235,obstacle_nn
750,0.5,1.0,obstacle_nn
751,0.502,0.9994235,obstacle_nn
752,0.504,0.9982523,obstacle_nn
753,0.506,0.9966563,obstacle_nn
754,0.508,0.99470186,obstacle_nn
755,0.51,0.99242854,obstacle_nn
756,0.512,0.9898639,obstacle_nn
757,0.514,0.9870286,obstacle_nn
758,0.516,0.98393905,obstacle_nn
759,0.518,0.9806082,obstacle_nn
760,0.52,0.97704756,obstacle_nn
761,0.522,0.97326636,obstacle_nn
762,0.524,0.9692731,obstacle_nn
763,0.526,0.9650748,obstacle_nn
764,0.528,0.9606781,obstacle_nn
765,0.53,0.9560889,obstacle_nn
766,0.532,0.95131207,obstacle_nn
767,0.534,0.94635284,obstacle_nn
768,0.536,0.94121516,obstacle_nn
769,0.538,0.93590343,obstacle_nn
770,0.54,0.9304211,obstacle_nn
771,0.542,0.9247719,obstacle_nn
772,0.544,0.9189588,obstacle_nn
773,0.546,0.9129851,obstacle_nn
774,0.548,0.90685344,obstacle_nn
775,0.55,0.90056634,obstacle_nn
776,0.552,0.89412665,obstacle_nn
777,0.554,0.8875365,obstacle_nn
778,0.556,0.88079846,obstacle_nn
779,0.558,0.8739141,obstacle_nn
780,0.56,0.86688614,obstacle_nn
781,0.562,0.8597162,obstacle_nn
782,0.564,0.8524058,obstacle_nn
783,0.566,0.84495735,obstacle_nn
784,0.568,0.8373718,obstacle_nn
785,0.57,0.8296516,obstacle_nn
786,0.572,0.8217976,obstacle_nn
787,0.574,0.8138119,obstacle_nn
788,0.576,0.80569553,obstacle_nn
789,0.578,0.7974498,obstacle_nn
790,0.58,0.78907645,obstacle_nn
791,0.582,0.78057635,obstacle_nn
792,0.584,0.7719511,obstacle_nn
793,0.586,0.7632015,obstacle_nn
794,0.588,0.7543292,obstacle_nn
795,0.59,0.7453351,obstacle_nn
796,0.592,0.73622,obstacle_nn
797,0.594,0.7269856,obstacle_nn
798,0.596,0.71763206,obstacle_nn
799,0.598,0.70816135,obstacle_nn
800,0.6,0.6985736,obstacle_nn
801,0.602,0.6888703,obstacle_nn
802,0.604,0.67905223,obstacle_nn
803,0.606,0.66911983,obstacle_nn
804,0.608,0.6590748,obstacle_nn
805,0.61,0.6489172,obstacle_nn
806,0.612,0.6386484,obstacle_nn
807,0.614,0.6282687,obstacle_nn
808,0.616,0.6177795,obstacle_nn
809,0.618,0.6071812,obstacle_nn
810,0.62,0.5964743,obstacle_nn
811,0.622,0.58566,obstacle_nn
812,0.624,0.5747385,obstacle_nn
813,0.626,0.5637113,obstacle_nn
814,0.628,0.552578,obstacle_nn
815,0.63,0.54134035,obstacle_nn
816,0.632,0.52999806,obstacle_nn
817,0.634,0.51855254,obstacle_nn
818,0.636,0.507004,obstacle_nn
819,0.638,0.49535286,obstacle_nn
820,0.64,0.48360026,obstacle_nn
821,0.642,0.47174615,obstacle_nn
822,0.644,0.45979178,obstacle_nn
823,0.646,0.44773698,obstacle_nn
824,0.648,0.43558317,obstacle_nn
825,0.65,0.4233303,obstacle_nn
826,0.652,0.41097867,obstacle_nn
827,0.654,0.39852953,obstacle_nn
828,0.656,0.38598263,obstacle_nn
829,0.658,0.37333918,obstacle_nn
830,0.66,0.36059904,obstacle_nn
831,0.662,0.34776324,obstacle_nn
832,0.664,0.33483207,obstacle_nn
833,0.666,0.3218056,obstacle_nn
834,0.668,0.30868495,obstacle_nn
835,0.67,0.29546988,obstacle_nn
836,0.672,0.2821616,obstacle_nn
837,0.674,0.26875967,obstacle_nn
838,0.676,0.25526547,obstacle_nn
839,0.678,0.2416789,obstacle_nn
840,0.68,0.22800004,obstacle_nn
841,0.682,0.21423018,obstacle_nn
842,0.684,0.20036864,obstacle_nn
843,0.686,0.18641686,obstacle_nn
844,0.688,0.17237449,obstacle_nn
845,0.69,0.15824252,obstacle_nn
846,0.692,0.14402103,obstacle_nn
847,0.694,0.12970996,obstacle_nn
848,0.696,0.11531043,obstacle_nn
849,0.698,0.10082215,obstacle_nn
850,0.7,0.08624625,obstacle_nn
851,0.702,0.07158214,obstacle_nn
852,0.704,0.05683106,obstacle_nn
853,0.706,0.041993022,obstacle_nn
854,0.708,0.02706778,obstacle_nn
855,0.71,0.012056708,obstacle_nn
856,0.712,-0.0030409098,obstacle_nn
857,0.714,-0.018223763,obstacle_nn
858,0.716,-0.033492446,obstacle_nn
859,0.718,-0.048845768,obstacle_nn
860,0.72,-0.064284205,obstacle_nn
861,0.722,-0.079806685,obstacle_nn
862,0.724,-0.09541321,obstacle_nn
863,0.726,-0.11110413,obstacle_nn
864,0.728,-0.12687802,obstacle_nn
865,0.73,-0.14273572,obstacle_nn
866,0.732,-0.15867591,obstacle_nn
867,0.734,-0.17469919,obstacle_nn
868,0.736,-0.19080448,obstacle_nn
869,0.738,-0.20699167,obstacle_nn
870,0.74,-0.22326136,obstacle_nn
871,0.742,-0.23961198,obstacle_nn
872,0.744,-0.2560444,obstacle_nn
873,0.746,-0.2725575,obstacle_nn
874,0.748,-0.28915167,obstacle_nn
875,0.75,-0.3058257,obstacle_nn
876,0.752,-0.32258022,obstacle_nn
877,0.754,-0.3394152,obstacle_nn
878,0.756,-0.3563292,obstacle_nn
879,0.758,-0.37332344,obstacle_nn
880,0.76,-0.39039612,obstacle_nn
881,0.762,-0.40754843,obstacle_nn
882,0.764,-0.42477906,obstacle_nn
883,0.766,-0.44208813,obstacle_nn
884,0.768,-0.45947587,obstacle_nn
885,0.77,-0.47694123,obstacle_nn
886,0.772,-0.4944849,obstacle_nn
887,0.774,-0.51210546,obstacle_nn
888,0.776,-0.5298042,obstacle_nn
889,0.778,-0.54757917,obstacle_nn
890,0.78,-0.56543124,obstacle_nn
891,0.782,-0.58336055,obstacle_nn
892,0.784,-0.6013657,obstacle_nn
893,0.786,-0.6194477,obstacle_nn
894,0.788,-0.6376052,obstacle_nn
895,0.79,-0.65583885,obstacle_nn
896,0.792,-0.67414784,obstacle_nn
897,0.794,-0.69253254,obstacle_nn
898,0.796,-0.7109921,obstacle_nn
899,0.798,-0.7295265,obstacle_nn
900,0.8,-0.74813616,obstacle_nn
901,0.802,-0.7668201,obstacle_nn
902,0.804,-0.7855787,obstacle_nn
903,0.806,-0.8044112,obstacle_nn
904,0.808,-0.8233181,obstacle_nn
905,0.81,-0.84229827,obstacle_nn
906,0.812,-0.86135197,obstacle_nn
907,0.814,-0.88047993,obstacle_nn
908,0.816,-0.8996804,obstacle_nn
909,0.818,-0.9189544,obstacle_nn
910,0.82,-0.93830085,obstacle_nn
911,0.822,-0.9577205,obstacle_nn
912,0.824,-0.97721195,obstacle_nn
913,0.826,-0.9967761,obstacle_nn
914,0.828,-1.0164127,obstacle_nn
915,0.83,-1.0361207,obstacle_nn
916,0.832,-1.055901,obstacle_nn
917,0.834,-1.0757521,obstacle_nn
918,0.836,-1.0956728,obstacle_nn
919,0.838,-1.1156471,obstacle_nn
920,0.84,-1.1355827,obstacle_nn
921,0.842,-1.1549523,obstacle_nn
922,0.844,-1.1709318,obstacle_nn
923,0.846,-1.1696191,obstacle_nn
924,0.848,-1.0965705,obstacle_nn
925,0.85,-0.8685601,obstacle_nn
926,0.852,-0.6269946,obstacle_nn
927,0.854,-0.5298806,obstacle_nn
928,0.856,-0.50608206,obstacle_nn
929,0.858,-0.5011493,obstacle_nn
930,0.86,-0.50020194,obstacle_nn
931,0.862,-0.5000324,obstacle_nn
932,0.864,-0.50000465,obstacle_nn
933,0.866,-0.5000006,obstacle_nn
934,0.868,-0.50000006,obstacle_nn
935,0.87,-0.5,obstacle_nn
936,0.872,-0.5,obstacle_nn
937,0.874,-0.5,obstacle_nn
938,0.876,-0.5,obstacle_nn
939,0.878,-0.5,obstacle_nn
940,0.88,-0.5,obstacle_nn
941,0.882,-0.5,obstacle_nn
942,0.884,-0.5,obstacle_nn
943,0.886,-0.5,obstacle_nn
944,0.888,-0.5,obstacle_nn
945,0.89,-0.5,obstacle_nn
946,0.892,-0.5,obstacle_nn
947,0.894,-0.5,obstacle_nn
948,0.896,-0.5,obstacle_nn
949,0.898,-0.5,obstacle_nn
950,0.9,-0.5,obstacle_nn
951,0.902,-0.5,obstacle_nn
952,0.904,-0.5,obstacle_nn
953,0.906,-0.5,obstacle_nn
954,0.908,-0.5,obstacle_nn
955,0.91,-0.5,obstacle_nn
956,0.912,-0.5,obstacle_nn
957,0.914,-0.5,obstacle_nn
958,0.916,-0.5,obstacle_nn
959,0.918,-0.5,obstacle_nn
960,0.92,-0.5,obstacle_nn
961,0.922,-0.5,obstacle_nn
962,0.924,-0.5,obstacle_nn
963,0.926,-0.5,obstacle_nn
964,0.928,-0.5,obstacle_nn
965,0.93,-0.5,obstacle_nn
966,0.932,-0.5,obstacle_nn
967,0.934,-0.5,obstacle_nn
968,0.936,-0.5,obstacle_nn
969,0.938,-0.5,obstacle_nn
970,0.94,-0.5,obstacle_nn
971,0.942,-0.5,obstacle_nn
972,0.944,-0.5,obstacle_nn
973,0.946,-0.5,obstacle_nn
974,0.948,-0.5,obstacle_nn
975,0.95,-0.5,obstacle_nn
976,0.952,-0.5,obstacle_nn
977,0.954,-0.5,obstacle_nn
978,0.956,-0.5,obstacle_nn
979,0.958,-0.5,obstacle_nn
980,0.96,-0.5,obstacle_nn
981,0.962,-0.5,obstacle_nn
982,0.964,-0.5,obstacle_nn
983,0.966,-0.5,obstacle_nn
984,0.968,-0.5,obstacle_nn
985,0.97,-0.5,obstacle_nn
986,0.972,-0.5,obstacle_nn
987,0.974,-0.5,obstacle_nn
988,0.976,-0.5,obstacle_nn
989,0.978,-0.5,obstacle_nn
990,0.98,-0.5,obstacle_nn
991,0.982,-0.5,obstacle_nn
992,0.984,-0.5,obstacle_nn
993,0.986,-0.5,obstacle_nn
994,0.988,-0.5,obstacle_nn
995,0.99,-0.5,obstacle_nn
996,0.992,-0.5,obstacle_nn
997,0.994,-0.5,obstacle_nn
998,0.996,-0.5,obstacle_nn
999,0.998,-0.5,obstacle_nn
1000,1.0,-0.5,obstacle_nn


==> visu/old/tikz_csvs_one_dim/result_best_run_CM/sol_nn.csv <==
,X_x,value,name
0,-1.0,4.5493245e-05,sol_nn
1,-0.998,0.0038640955,sol_nn
2,-0.996,0.0076842923,sol_nn
3,-0.994,0.01150611,sol_nn
4,-0.992,0.015329419,sol_nn
5,-0.99,0.019154247,sol_nn
6,-0.988,0.022981118,sol_nn
7,-0.986,0.02680995,sol_nn
8,-0.984,0.030640261,sol_nn
9,-0.982,0.034472883,sol_nn
10,-0.98,0.03830702,sol_nn
11,-0.978,0.042143665,sol_nn
12,-0.976,0.04598239,sol_nn
13,-0.974,0.04982359,sol_nn
14,-0.972,0.053666532,sol_nn
15,-0.97,0.057512086,sol_nn
16,-0.968,0.061360292,sol_nn
17,-0.966,0.0652108,sol_nn
18,-0.964,0.06906397,sol_nn
19,-0.962,0.07291969,sol_nn
20,-0.96,0.076778226,sol_nn
21,-0.958,0.080639556,sol_nn
22,-0.956,0.08450365,sol_nn
23,-0.954,0.08837029,sol_nn
24,-0.952,0.09224002,sol_nn
25,-0.95,0.09611318,sol_nn
26,-0.948,0.09998888,sol_nn
27,-0.946,0.10386803,sol_nn
28,-0.944,0.10775007,sol_nn
29,-0.942,0.11163603,sol_nn
30,-0.94,0.11552492,sol_nn
31,-0.938,0.11941698,sol_nn
32,-0.936,0.12331266,sol_nn
33,-0.934,0.12721169,sol_nn
34,-0.932,0.13111421,sol_nn
35,-0.93,0.13502058,sol_nn
36,-0.928,0.13893057,sol_nn
37,-0.926,0.14284427,sol_nn
38,-0.924,0.14676164,sol_nn
39,-0.922,0.15068282,sol_nn
40,-0.92,0.15460801,sol_nn
41,-0.918,0.15853707,sol_nn
42,-0.916,0.1624699,sol_nn
43,-0.914,0.16640717,sol_nn
44,-0.912,0.17034811,sol_nn
45,-0.91,0.17429309,sol_nn
46,-0.908,0.17824256,sol_nn
47,-0.906,0.18219605,sol_nn
48,-0.904,0.18615407,sol_nn
49,-0.902,0.19011611,sol_nn
50,-0.9,0.19408265,sol_nn
51,-0.898,0.19805312,sol_nn
52,-0.896,0.20202857,sol_nn
53,-0.894,0.20600851,sol_nn
54,-0.892,0.20999256,sol_nn
55,-0.89,0.2139814,sol_nn
56,-0.888,0.21797428,sol_nn
57,-0.886,0.22197261,sol_nn
58,-0.884,0.22597495,sol_nn
59,-0.882,0.22998208,sol_nn
60,-0.88,0.23399404,sol_nn
61,-0.878,0.23801056,sol_nn
62,-0.876,0.24203193,sol_nn
63,-0.874,0.24605814,sol_nn
64,-0.872,0.25008896,sol_nn
65,-0.87,0.25412473,sol_nn
66,-0.868,0.2581653,sol_nn
67,-0.866,0.26221085,sol_nn
68,-0.864,0.26626113,sol_nn
69,-0.862,0.27031642,sol_nn
70,-0.86,0.2743767,sol_nn
71,-0.858,0.2784416,sol_nn
72,-0.856,0.28251153,sol_nn
73,-0.854,0.28658658,sol_nn
74,-0.852,0.29066652,sol_nn
75,-0.85,0.29475108,sol_nn
76,-0.848,0.298841,sol_nn
77,-0.846,0.3029358,sol_nn
78,-0.844,0.30703548,sol_nn
79,-0.842,0.3111402,sol_nn
80,-0.84,0.31524998,sol_nn
81,-0.838,0.3193647,sol_nn
82,-0.836,0.32348403,sol_nn
83,-0.834,0.32760888,sol_nn
84,-0.832,0.3317381,sol_nn
85,-0.83,0.33587265,sol_nn
86,-0.828,0.340012,sol_nn
87,-0.826,0.34415627,sol_nn
88,-0.824,0.348305,sol_nn
89,-0.822,0.3524591,sol_nn
90,-0.82,0.3566177,sol_nn
91,-0.818,0.36078122,sol_nn
92,-0.816,0.36494967,sol_nn
93,-0.814,0.36912265,sol_nn
94,-0.812,0.3733005,sol_nn
95,-0.81,0.37748277,sol_nn
96,-0.808,0.38166982,sol_nn
97,-0.806,0.38586164,sol_nn
98,-0.804,0.39005786,sol_nn
99,-0.802,0.39425865,sol_nn
100,-0.8,0.3984638,sol_nn
101,-0.798,0.4026736,sol_nn
102,-0.796,0.4068876,sol_nn
103,-0.794,0.41110587,sol_nn
104,-0.792,0.41532874,sol_nn
105,-0.79,0.41955522,sol_nn
106,-0.788,0.42378634,sol_nn
107,-0.786,0.42802155,sol_nn
108,-0.784,0.43226072,sol_nn
109,-0.782,0.43650365,sol_nn
110,-0.78,0.4407503,sol_nn
111,-0.778,0.44500095,sol_nn
112,-0.776,0.44925565,sol_nn
113,-0.774,0.45351353,sol_nn
114,-0.772,0.4577752,sol_nn
115,-0.77,0.46203998,sol_nn
116,-0.768,0.46630836,sol_nn
117,-0.766,0.4705806,sol_nn
118,-0.764,0.47485512,sol_nn
119,-0.762,0.47913328,sol_nn
120,-0.76,0.48341414,sol_nn
121,-0.758,0.48769844,sol_nn
122,-0.756,0.49198508,sol_nn
123,-0.754,0.49627417,sol_nn
124,-0.752,0.50056636,sol_nn
125,-0.75,0.5048608,sol_nn
126,-0.748,0.5091576,sol_nn
127,-0.746,0.5134567,sol_nn
128,-0.744,0.5177578,sol_nn
129,-0.742,0.5220606,sol_nn
130,-0.74,0.52636564,sol_nn
131,-0.738,0.5306724,sol_nn
132,-0.736,0.5349804,sol_nn
133,-0.734,0.5392897,sol_nn
134,-0.732,0.54360056,sol_nn
135,-0.73,0.54791284,sol_nn
136,-0.728,0.55222577,sol_nn
137,-0.726,0.55653924,sol_nn
138,-0.724,0.5608538,sol_nn
139,-0.722,0.56516856,sol_nn
140,-0.72,0.56948394,sol_nn
141,-0.718,0.5737991,sol_nn
142,-0.716,0.5781144,sol_nn
143,-0.714,0.5824299,sol_nn
144,-0.712,0.5867444,sol_nn
145,-0.71,0.59105873,sol_nn
146,-0.708,0.59537244,sol_nn
147,-0.706,0.5996851,sol_nn
148,-0.704,0.6039963,sol_nn
149,-0.702,0.6083065,sol_nn
150,-0.7,0.61261517,sol_nn
151,-0.698,0.6169219,sol_nn
152,-0.696,0.62122685,sol_nn
153,-0.694,0.6255295,sol_nn
154,-0.692,0.62982994,sol_nn
155,-0.69,0.63412756,sol_nn
156,-0.688,0.6384221,sol_nn
157,-0.686,0.64271384,sol_nn
158,-0.684,0.6470022,sol_nn
159,-0.682,0.6512869,sol_nn
160,-0.68,0.65556794,sol_nn
161,-0.678,0.6598449,sol_nn
162,-0.676,0.6641173,sol_nn
163,-0.674,0.66838497,sol_nn
164,-0.672,0.67264825,sol_nn
165,-0.67,0.6769059,sol_nn
166,-0.668,0.68115824,sol_nn
167,-0.666,0.6854047,sol_nn
168,-0.664,0.68964535,sol_nn
169,-0.662,0.69387966,sol_nn
170,-0.66,0.698107,sol_nn
171,-0.658,0.7023277,sol_nn
172,-0.656,0.70654106,sol_nn
173,-0.654,0.7107467,sol_nn
174,-0.652,0.71494436,sol_nn
175,-0.65,0.71913403,sol_nn
176,-0.648,0.7233148,sol_nn
177,-0.646,0.72748643,sol_nn
178,-0.644,0.7316489,sol_nn
179,-0.642,0.7358018,sol_nn
180,-0.64,0.73994434,sol_nn
181,-0.638,0.7440768,sol_nn
182,-0.636,0.7481981,sol_nn
183,-0.634,0.75230783,sol_nn
184,-0.632,0.7564061,sol_nn
185,-0.63,0.7604922,sol_nn
186,-0.628,0.7645657,sol_nn
187,-0.626,0.76862633,sol_nn
188,-0.624,0.77267337,sol_nn
189,-0.622,0.77670646,sol_nn
190,-0.62,0.78072524,sol_nn
191,-0.618,0.7847291,sol_nn
192,-0.616,0.78871715,sol_nn
193,-0.614,0.7926898,sol_nn
194,-0.612,0.7966462,sol_nn
195,-0.61,0.80058485,sol_nn
196,-0.608,0.8045066,sol_nn
197,-0.606,0.8084099,sol_nn
198,-0.604,0.81229484,sol_nn
199,-0.602,0.81616026,sol_nn
200,-0.6,0.82000595,sol_nn
201,-0.598,0.82383114,sol_nn
202,-0.596,0.827635,sol_nn
203,-0.594,0.8314173,sol_nn
204,-0.592,0.83517694,sol_nn
205,-0.59,0.8389138,sol_nn
206,-0.588,0.8426266,sol_nn
207,-0.586,0.84631467,sol_nn
208,-0.584,0.84997773,sol_nn
209,-0.582,0.85361445,sol_nn
210,-0.58,0.85722464,sol_nn
211,-0.578,0.860807,sol_nn
212,-0.576,0.8643608,sol_nn
213,-0.574,0.86788505,sol_nn
214,-0.572,0.87137955,sol_nn
215,-0.57,0.87484294,sol_nn
216,-0.568,0.8782746,sol_nn
217,-0.566,0.88167304,sol_nn
218,-0.564,0.88503814,sol_nn
219,-0.562,0.8883681,sol_nn
220,-0.56,0.89166254,sol_nn
221,-0.558,0.89492005,sol_nn
222,-0.556,0.8981402,sol_nn
223,-0.554,0.9013212,sol_nn
224,-0.552,0.9044624,sol_nn
225,-0.55,0.9075631,sol_nn
226,-0.548,0.9106215,sol_nn
227,-0.546,0.91363674,sol_nn
228,-0.544,0.916608,sol_nn
229,-0.542,0.9195337,sol_nn
230,-0.54,0.9224132,sol_nn
231,-0.538,0.9252454,sol_nn
232,-0.536,0.9280283,sol_nn
233,-0.534,0.9307615,sol_nn
234,-0.532,0.9334433,sol_nn
235,-0.53,0.936073,sol_nn
236,-0.528,0.9386496,sol_nn
237,-0.526,0.94117105,sol_nn
238,-0.524,0.94363725,sol_nn
239,-0.522,0.9460462,sol_nn
240,-0.52,0.9483977,sol_nn
241,-0.518,0.9506897,sol_nn
242,-0.516,0.95292157,sol_nn
243,-0.514,0.9550924,sol_nn
244,-0.512,0.95720094,sol_nn
245,-0.51,0.9592465,sol_nn
246,-0.508,0.9612277,sol_nn
247,-0.506,0.9631446,sol_nn
248,-0.504,0.9649955,sol_nn
249,-0.502,0.96677995,sol_nn
250,-0.5,0.9684975,sol_nn
251,-0.498,0.9701475,sol_nn
252,-0.496,0.97172964,sol_nn
253,-0.494,0.9732429,sol_nn
254,-0.492,0.97468746,sol_nn
255,-0.49,0.9760633,sol_nn
256,-0.488,0.97736984,sol_nn
257,-0.486,0.97860736,sol_nn
258,-0.484,0.97977614,sol_nn
259,-0.482,0.9808767,sol_nn
260,-0.48,0.98190874,sol_nn
261,-0.478,0.9828736,sol_nn
262,-0.476,0.98377126,sol_nn
263,-0.474,0.9846031,sol_nn
264,-0.472,0.98536944,sol_nn
265,-0.47,0.9860723,sol_nn
266,-0.468,0.9867123,sol_nn
267,-0.466,0.98729074,sol_nn
268,-0.464,0.98780936,sol_nn
269,-0.462,0.98826945,sol_nn
270,-0.46,0.9886737,sol_nn
271,-0.458,0.98902315,sol_nn
272,-0.456,0.98932016,sol_nn
273,-0.454,0.9895667,sol_nn
274,-0.452,0.98976487,sol_nn
275,-0.45,0.98991734,sol_nn
276,-0.448,0.990026,sol_nn
277,-0.446,0.99009347,sol_nn
278,-0.444,0.99012226,sol_nn
279,-0.442,0.9901149,sol_nn
280,-0.44,0.990074,sol_nn
281,-0.438,0.9900019,sol_nn
282,-0.436,0.9899013,sol_nn
283,-0.434,0.98977464,sol_nn
284,-0.432,0.9896251,sol_nn
285,-0.43,0.9894539,sol_nn
286,-0.428,0.9892646,sol_nn
287,-0.426,0.98905927,sol_nn
288,-0.424,0.98884004,sol_nn
289,-0.422,0.9886097,sol_nn
290,-0.42,0.98836964,sol_nn
291,-0.418,0.98812276,sol_nn
292,-0.416,0.98787034,sol_nn
293,-0.414,0.987614,sol_nn
294,-0.412,0.98735654,sol_nn
295,-0.41,0.98709893,sol_nn
296,-0.408,0.9868429,sol_nn
297,-0.406,0.98658967,sol_nn
298,-0.404,0.9863409,sol_nn
299,-0.402,0.98609746,sol_nn
300,-0.4,0.9858602,sol_nn
301,-0.398,0.98563045,sol_nn
302,-0.396,0.985409,sol_nn
303,-0.394,0.9851966,sol_nn
304,-0.392,0.98499334,sol_nn
305,-0.39,0.98480093,sol_nn
306,-0.388,0.98461825,sol_nn
307,-0.386,0.9844464,sol_nn
308,-0.384,0.9842857,sol_nn
309,-0.382,0.98413634,sol_nn
310,-0.38,0.98399806,sol_nn
311,-0.378,0.98387086,sol_nn
312,-0.376,0.983755,sol_nn
313,-0.374,0.98364985,sol_nn
314,-0.372,0.9835559,sol_nn
315,-0.37,0.9834726,sol_nn
316,-0.368,0.9833996,sol_nn
317,-0.366,0.9833363,sol_nn
318,-0.364,0.98328304,sol_nn
319,-0.362,0.9832393,sol_nn
320,-0.36,0.98320425,sol_nn
321,-0.358,0.9831774,sol_nn
322,-0.356,0.9831592,sol_nn
323,-0.354,0.98314834,sol_nn
324,-0.352,0.98314506,sol_nn
325,-0.35,0.98314846,sol_nn
326,-0.348,0.98315763,sol_nn
327,-0.346,0.98317343,sol_nn
328,-0.344,0.983194,sol_nn
329,-0.342,0.9832196,sol_nn
330,-0.34,0.9832504,sol_nn
331,-0.338,0.98328453,sol_nn
332,-0.336,0.98332274,sol_nn
333,-0.334,0.9833638,sol_nn
334,-0.332,0.98340833,sol_nn
335,-0.33,0.98345494,sol_nn
336,-0.328,0.9835036,sol_nn
337,-0.326,0.983554,sol_nn
338,-0.324,0.98360604,sol_nn
339,-0.322,0.9836589,sol_nn
340,-0.32,0.9837128,sol_nn
341,-0.318,0.9837673,sol_nn
342,-0.316,0.98382175,sol_nn
343,-0.314,0.9838762,sol_nn
344,-0.312,0.98393047,sol_nn
345,-0.31,0.9839841,sol_nn
346,-0.308,0.98403716,sol_nn
347,-0.306,0.98408914,sol_nn
348,-0.304,0.98414016,sol_nn
349,-0.302,0.9841896,sol_nn
350,-0.3,0.9842378,sol_nn
351,-0.298,0.98428476,sol_nn
352,-0.296,0.9843297,sol_nn
353,-0.294,0.98437285,sol_nn
354,-0.292,0.9844144,sol_nn
355,-0.29,0.9844537,sol_nn
356,-0.288,0.984491,sol_nn
357,-0.286,0.9845259,sol_nn
358,-0.284,0.9845588,sol_nn
359,-0.282,0.9845897,sol_nn
360,-0.28,0.9846181,sol_nn
361,-0.278,0.98464435,sol_nn
362,-0.276,0.98466814,sol_nn
363,-0.274,0.9846897,sol_nn
364,-0.272,0.98470867,sol_nn
365,-0.27,0.98472536,sol_nn
366,-0.268,0.98473954,sol_nn
367,-0.266,0.9847517,sol_nn
368,-0.264,0.9847616,sol_nn
369,-0.262,0.98476887,sol_nn
370,-0.26,0.9847739,sol_nn
371,-0.258,0.98477674,sol_nn
372,-0.256,0.9847775,sol_nn
373,-0.254,0.9847758,sol_nn
374,-0.252,0.9847721,sol_nn
375,-0.25,0.98476636,sol_nn
376,-0.248,0.9847582,sol_nn
377,-0.246,0.9847482,sol_nn
378,-0.244,0.9847365,sol_nn
379,-0.242,0.9847226,sol_nn
380,-0.24,0.98470706,sol_nn
381,-0.238,0.98468935,sol_nn
382,-0.236,0.98467004,sol_nn
383,-0.234,0.98464906,sol_nn
384,-0.232,0.9846266,sol_nn
385,-0.23,0.98460245,sol_nn
386,-0.228,0.9845766,sol_nn
387,-0.226,0.9845491,sol_nn
388,-0.224,0.98452044,sol_nn
389,-0.222,0.98449033,sol_nn
390,-0.22,0.984459,sol_nn
391,-0.218,0.9844261,sol_nn
392,-0.216,0.98439246,sol_nn
393,-0.214,0.9843573,sol_nn
394,-0.212,0.98432136,sol_nn
395,-0.21,0.9842839,sol_nn
396,-0.208,0.98424596,sol_nn
397,-0.206,0.98420686,sol_nn
398,-0.204,0.9841669,sol_nn
399,-0.202,0.9841259,sol_nn
400,-0.2,0.9840844,sol_nn
401,-0.198,0.98404247,sol_nn
402,-0.196,0.9839993,sol_nn
403,-0.194,0.98395556,sol_nn
404,-0.192,0.98391145,sol_nn
405,-0.19,0.98386675,sol_nn
406,-0.188,0.9838217,sol_nn
407,-0.186,0.9837759,sol_nn
408,-0.184,0.98372966,sol_nn
409,-0.182,0.9836835,sol_nn
410,-0.18,0.9836365,sol_nn
411,-0.178,0.98358953,sol_nn
412,-0.176,0.9835421,sol_nn
413,-0.174,0.98349476,sol_nn
414,-0.172,0.9834472,sol_nn
415,-0.17,0.98339945,sol_nn
416,-0.168,0.9833515,sol_nn
417,-0.166,0.9833034,sol_nn
418,-0.164,0.9832556,sol_nn
419,-0.162,0.9832078,sol_nn
420,-0.16,0.9831597,sol_nn
421,-0.158,0.983112,sol_nn
422,-0.156,0.98306435,sol_nn
423,-0.154,0.98301685,sol_nn
424,-0.152,0.9829693,sol_nn
425,-0.15,0.9829224,sol_nn
426,-0.148,0.98287517,sol_nn
427,-0.146,0.9828285,sol_nn
428,-0.144,0.9827822,sol_nn
429,-0.142,0.9827362,sol_nn
430,-0.14,0.98269033,sol_nn
431,-0.138,0.98264486,sol_nn
432,-0.136,0.9825999,sol_nn
433,-0.134,0.98255527,sol_nn
434,-0.132,0.98251116,sol_nn
435,-0.13,0.9824672,sol_nn
436,-0.128,0.9824239,sol_nn
437,-0.126,0.9823811,sol_nn
438,-0.124,0.9823389,sol_nn
439,-0.122,0.98229724,sol_nn
440,-0.12,0.9822562,sol_nn
441,-0.118,0.98221517,sol_nn
442,-0.116,0.9821751,sol_nn
443,-0.114,0.9821358,sol_nn
444,-0.112,0.9820969,sol_nn
445,-0.11,0.9820589,sol_nn
446,-0.108,0.98202103,sol_nn
447,-0.106,0.98198426,sol_nn
448,-0.104,0.981948,sol_nn
449,-0.102,0.9819127,sol_nn
450,-0.1,0.98187757,sol_nn
451,-0.098,0.9818435,sol_nn
452,-0.096,0.98181033,sol_nn
453,-0.094,0.98177767,sol_nn
454,-0.092,0.9817461,sol_nn
455,-0.09,0.9817149,sol_nn
456,-0.088,0.9816846,sol_nn
457,-0.086,0.98165506,sol_nn
458,-0.084,0.98162645,sol_nn
459,-0.082,0.9815984,sol_nn
460,-0.08,0.9815714,sol_nn
461,-0.078,0.98154545,sol_nn
462,-0.076,0.98151994,sol_nn
463,-0.074,0.98149544,sol_nn
464,-0.072,0.98147154,sol_nn
465,-0.07,0.98144895,sol_nn
466,-0.068,0.981427,sol_nn
467,-0.066,0.98140585,sol_nn
468,-0.064,0.9813858,sol_nn
469,-0.062,0.98136646,sol_nn
470,-0.06,0.9813482,sol_nn
471,-0.058,0.98133075,sol_nn
472,-0.056,0.9813142,sol_nn
473,-0.054,0.98129827,sol_nn
474,-0.052,0.98128384,sol_nn
475,-0.05,0.98127,sol_nn
476,-0.048,0.981257,sol_nn
477,-0.046,0.98124474,sol_nn
478,-0.044,0.9812337,sol_nn
479,-0.042,0.98122364,sol_nn
480,-0.04,0.9812146,sol_nn
481,-0.038,0.981206,sol_nn
482,-0.036,0.98119867,sol_nn
483,-0.034,0.98119235,sol_nn
484,-0.032,0.981187,sol_nn
485,-0.03,0.9811824,sol_nn
486,-0.028,0.9811786,sol_nn
487,-0.026,0.9811759,sol_nn
488,-0.024,0.9811741,sol_nn
489,-0.022,0.9811732,sol_nn
490,-0.02,0.9811731,sol_nn
491,-0.018,0.9811738,sol_nn
492,-0.016,0.9811757,sol_nn
493,-0.014,0.9811781,sol_nn
494,-0.012,0.98118186,sol_nn
495,-0.01,0.98118633,sol_nn
496,-0.008,0.9811917,sol_nn
497,-0.006,0.9811979,sol_nn
498,-0.004,0.98120487,sol_nn
499,-0.002,0.9812129,sol_nn
500,0.0,0.9812214,sol_nn
501,0.002,0.9812312,sol_nn
502,0.004,0.98124146,sol_nn
503,0.006,0.9812529,sol_nn
504,0.008,0.98126495,sol_nn
505,0.01,0.98127764,sol_nn
506,0.012,0.9812913,sol_nn
507,0.014,0.9813058,sol_nn
508,0.016,0.9813206,sol_nn
509,0.018,0.98133636,sol_nn
510,0.02,0.98135316,sol_nn
511,0.022,0.9813706,sol_nn
512,0.024,0.9813885,sol_nn
513,0.026,0.98140705,sol_nn
514,0.028,0.98142666,sol_nn
515,0.03,0.9814464,sol_nn
516,0.032,0.98146707,sol_nn
517,0.034,0.9814882,sol_nn
518,0.036,0.98151004,sol_nn
519,0.038,0.98153245,sol_nn
520,0.04,0.98155546,sol_nn
521,0.042,0.9815788,sol_nn
522,0.044,0.9816027,sol_nn
523,0.046,0.9816274,sol_nn
524,0.048,0.9816522,sol_nn
525,0.05,0.9816776,sol_nn
526,0.052,0.98170304,sol_nn
527,0.054,0.9817293,sol_nn
528,0.056,0.98175585,sol_nn
529,0.058,0.98178273,sol_nn
530,0.06,0.98181003,sol_nn
531,0.062,0.9818372,sol_nn
532,0.064,0.981865,sol_nn
533,0.066,0.9818932,sol_nn
534,0.068,0.9819213,sol_nn
535,0.07,0.98194945,sol_nn
536,0.072,0.98197806,sol_nn
537,0.074,0.9820068,sol_nn
538,0.076,0.9820356,sol_nn
539,0.078,0.98206437,sol_nn
540,0.08,0.98209316,sol_nn
541,0.082,0.9821222,sol_nn
542,0.084,0.9821506,sol_nn
543,0.086,0.98217934,sol_nn
544,0.088,0.98220795,sol_nn
545,0.09,0.9822366,sol_nn
546,0.092,0.98226464,sol_nn
547,0.094,0.9822929,sol_nn
548,0.096,0.98232096,sol_nn
549,0.098,0.98234844,sol_nn
550,0.1,0.98237586,sol_nn
551,0.102,0.9824027,sol_nn
552,0.104,0.98242927,sol_nn
553,0.106,0.98245555,sol_nn
554,0.108,0.98248106,sol_nn
555,0.11,0.9825064,sol_nn
556,0.112,0.9825312,sol_nn
557,0.114,0.9825555,sol_nn
558,0.116,0.9825788,sol_nn
559,0.118,0.9826017,sol_nn
560,0.12,0.9826241,sol_nn
561,0.122,0.9826456,sol_nn
562,0.124,0.9826663,sol_nn
563,0.126,0.9826862,sol_nn
564,0.128,0.9827057,sol_nn
565,0.13,0.98272383,sol_nn
566,0.132,0.9827414,sol_nn
567,0.134,0.9827578,sol_nn
568,0.136,0.9827735,sol_nn
569,0.138,0.9827879,sol_nn
570,0.14,0.9828014,sol_nn
571,0.142,0.98281413,sol_nn
572,0.144,0.9828251,sol_nn
573,0.146,0.9828353,sol_nn
574,0.148,0.9828443,sol_nn
575,0.15,0.98285174,sol_nn
576,0.152,0.9828583,sol_nn
577,0.154,0.98286355,sol_nn
578,0.156,0.9828676,sol_nn
579,0.158,0.98286986,sol_nn
580,0.16,0.98287094,sol_nn
581,0.162,0.9828705,sol_nn
582,0.164,0.9828687,sol_nn
583,0.166,0.9828656,sol_nn
584,0.168,0.9828609,sol_nn
585,0.17,0.98285425,sol_nn
586,0.172,0.9828465,sol_nn
587,0.174,0.98283696,sol_nn
588,0.176,0.98282605,sol_nn
589,0.178,0.98281324,sol_nn
590,0.18,0.9827987,sol_nn
591,0.182,0.9827826,sol_nn
592,0.184,0.9827651,sol_nn
593,0.186,0.9827453,sol_nn
594,0.188,0.98272395,sol_nn
595,0.19,0.98270106,sol_nn
596,0.192,0.982676,sol_nn
597,0.194,0.98264956,sol_nn
598,0.196,0.98262125,sol_nn
599,0.198,0.982591,sol_nn
600,0.2,0.98255897,sol_nn
601,0.202,0.9825253,sol_nn
602,0.204,0.98248947,sol_nn
603,0.206,0.9824523,sol_nn
604,0.208,0.98241264,sol_nn
605,0.21,0.9823719,sol_nn
606,0.212,0.9823289,sol_nn
607,0.214,0.98228407,sol_nn
608,0.216,0.9822378,sol_nn
609,0.218,0.98218936,sol_nn
610,0.22,0.98213935,sol_nn
611,0.222,0.98208785,sol_nn
612,0.224,0.9820339,sol_nn
613,0.226,0.98197895,sol_nn
614,0.228,0.98192203,sol_nn
615,0.23,0.98186344,sol_nn
616,0.232,0.98180336,sol_nn
617,0.234,0.9817419,sol_nn
618,0.236,0.9816785,sol_nn
619,0.238,0.98161393,sol_nn
620,0.24,0.98154753,sol_nn
621,0.242,0.9814802,sol_nn
622,0.244,0.9814112,sol_nn
623,0.246,0.9813412,sol_nn
624,0.248,0.9812696,sol_nn
625,0.25,0.98119694,sol_nn
626,0.252,0.9811233,sol_nn
627,0.254,0.98104835,sol_nn
628,0.256,0.9809727,sol_nn
629,0.258,0.98089606,sol_nn
630,0.26,0.98081875,sol_nn
631,0.262,0.9807403,sol_nn
632,0.264,0.98066145,sol_nn
633,0.266,0.98058224,sol_nn
634,0.268,0.9805019,sol_nn
635,0.27,0.9804219,sol_nn
636,0.272,0.9803414,sol_nn
637,0.274,0.9802606,sol_nn
638,0.276,0.98017985,sol_nn
639,0.278,0.9800988,sol_nn
640,0.28,0.98001814,sol_nn
641,0.282,0.97993773,sol_nn
642,0.284,0.9798577,sol_nn
643,0.286,0.9797779,sol_nn
644,0.288,0.97969925,sol_nn
645,0.29,0.9796209,sol_nn
646,0.292,0.97954327,sol_nn
647,0.294,0.9794669,sol_nn
648,0.296,0.9793917,sol_nn
649,0.298,0.97931755,sol_nn
650,0.3,0.9792449,sol_nn
651,0.302,0.97917384,sol_nn
652,0.304,0.97910416,sol_nn
653,0.306,0.9790362,sol_nn
654,0.308,0.97896993,sol_nn
655,0.31,0.9789064,sol_nn
656,0.312,0.9788446,sol_nn
657,0.314,0.9787853,sol_nn
658,0.316,0.97872806,sol_nn
659,0.318,0.97867364,sol_nn
660,0.32,0.9786221,sol_nn
661,0.322,0.97857296,sol_nn
662,0.324,0.97852683,sol_nn
663,0.326,0.97848403,sol_nn
664,0.328,0.9784443,sol_nn
665,0.33,0.97840786,sol_nn
666,0.332,0.97837496,sol_nn
667,0.334,0.97834504,sol_nn
668,0.336,0.97831917,sol_nn
669,0.338,0.9782969,sol_nn
670,0.34,0.9782785,sol_nn
671,0.342,0.9782639,sol_nn
672,0.344,0.97825336,sol_nn
673,0.346,0.9782469,sol_nn
674,0.348,0.9782441,sol_nn
675,0.35,0.97824585,sol_nn
676,0.352,0.9782516,sol_nn
677,0.354,0.97826165,sol_nn
678,0.356,0.9782759,sol_nn
679,0.358,0.9782944,sol_nn
680,0.36,0.97831714,sol_nn
681,0.362,0.9783442,sol_nn
682,0.364,0.97837543,sol_nn
683,0.366,0.9784111,sol_nn
684,0.368,0.97845066,sol_nn
685,0.37,0.97849447,sol_nn
686,0.372,0.978542,sol_nn
687,0.374,0.97859406,sol_nn
688,0.376,0.9786499,sol_nn
689,0.378,0.9787096,sol_nn
690,0.38,0.9787729,sol_nn
691,0.382,0.97884005,sol_nn
692,0.384,0.9789103,sol_nn
693,0.386,0.9789842,sol_nn
694,0.388,0.97906107,sol_nn
695,0.39,0.9791412,sol_nn
696,0.392,0.97922397,sol_nn
697,0.394,0.9793095,sol_nn
698,0.396,0.9793976,sol_nn
699,0.398,0.9794877,sol_nn
700,0.4,0.9795799,sol_nn
701,0.402,0.97967446,sol_nn
702,0.404,0.9797701,sol_nn
703,0.406,0.9798676,sol_nn
704,0.408,0.9799658,sol_nn
705,0.41,0.980065,sol_nn
706,0.412,0.9801645,sol_nn
707,0.414,0.9802651,sol_nn
708,0.416,0.9803651,sol_nn
709,0.418,0.9804656,sol_nn
710,0.42,0.9805649,sol_nn
711,0.422,0.9806635,sol_nn
712,0.424,0.9807607,sol_nn
713,0.426,0.9808564,sol_nn
714,0.428,0.98095036,sol_nn
715,0.43,0.98104143,sol_nn
716,0.432,0.9811299,sol_nn
717,0.434,0.9812145,sol_nn
718,0.436,0.9812951,sol_nn
719,0.438,0.981371,sol_nn
720,0.44,0.98144126,sol_nn
721,0.442,0.98150545,sol_nn
722,0.444,0.9815618,sol_nn
723,0.446,0.98161054,sol_nn
724,0.448,0.98164904,sol_nn
725,0.45,0.9816768,sol_nn
726,0.452,0.9816921,sol_nn
727,0.454,0.9816929,sol_nn
728,0.456,0.9816777,sol_nn
729,0.458,0.98164386,sol_nn
730,0.46,0.981589,sol_nn
731,0.462,0.9815102,sol_nn
732,0.464,0.98140496,sol_nn
733,0.466,0.9812694,sol_nn
734,0.468,0.98109996,sol_nn
735,0.47,0.98089296,sol_nn
736,0.472,0.9806439,sol_nn
737,0.474,0.9803486,sol_nn
738,0.476,0.9800022,sol_nn
739,0.478,0.97960013,sol_nn
740,0.48,0.9791366,sol_nn
741,0.482,0.9786068,sol_nn
742,0.484,0.97800577,sol_nn
743,0.486,0.9773284,sol_nn
744,0.488,0.9765692,sol_nn
745,0.49,0.9757239,sol_nn
746,0.492,0.9747875,sol_nn
747,0.494,0.9737563,sol_nn
748,0.496,0.97262543,sol_nn
749,0.498,0.971393,sol_nn
750,0.5,0.97005504,sol_nn
751,0.502,0.96860987,sol_nn
752,0.504,0.96705574,sol_nn
753,0.506,0.9653915,sol_nn
754,0.508,0.963617,sol_nn
755,0.51,0.9617323,sol_nn
756,0.512,0.9597383,sol_nn
757,0.514,0.9576364,sol_nn
758,0.516,0.9554287,sol_nn
759,0.518,0.953117,sol_nn
760,0.52,0.9507047,sol_nn
761,0.522,0.94819486,sol_nn
762,0.524,0.945591,sol_nn
763,0.526,0.94289607,sol_nn
764,0.528,0.940115,sol_nn
765,0.53,0.9372514,sol_nn
766,0.532,0.9343093,sol_nn
767,0.534,0.9312928,sol_nn
768,0.536,0.92820626,sol_nn
769,0.538,0.9250536,sol_nn
770,0.54,0.92183876,sol_nn
771,0.542,0.9185656,sol_nn
772,0.544,0.9152382,sol_nn
773,0.546,0.9118601,sol_nn
774,0.548,0.9084345,sol_nn
775,0.55,0.90496516,sol_nn
776,0.552,0.9014546,sol_nn
777,0.554,0.89790636,sol_nn
778,0.556,0.8943229,sol_nn
779,0.558,0.8907068,sol_nn
780,0.56,0.8870607,sol_nn
781,0.562,0.88338697,sol_nn
782,0.564,0.8796872,sol_nn
783,0.566,0.8759636,sol_nn
784,0.568,0.8722182,sol_nn
785,0.57,0.8684526,sol_nn
786,0.572,0.864668,sol_nn
787,0.574,0.8608663,sol_nn
788,0.576,0.8570485,sol_nn
789,0.578,0.85321563,sol_nn
790,0.58,0.8493692,sol_nn
791,0.582,0.8455096,sol_nn
792,0.584,0.84163827,sol_nn
793,0.586,0.8377559,sol_nn
794,0.588,0.8338631,sol_nn
795,0.59,0.8299605,sol_nn
796,0.592,0.8260486,sol_nn
797,0.594,0.8221284,sol_nn
798,0.596,0.8182,sol_nn
799,0.598,0.814264,sol_nn
800,0.6,0.8103205,sol_nn
801,0.602,0.8063707,sol_nn
802,0.604,0.8024138,sol_nn
803,0.606,0.7984507,sol_nn
804,0.608,0.7944818,sol_nn
805,0.61,0.7905065,sol_nn
806,0.612,0.7865262,sol_nn
807,0.614,0.78254,sol_nn
808,0.616,0.7785488,sol_nn
809,0.618,0.77455264,sol_nn
810,0.62,0.7705511,sol_nn
811,0.622,0.7665447,sol_nn
812,0.624,0.7625334,sol_nn
813,0.626,0.7585177,sol_nn
814,0.628,0.754497,sol_nn
815,0.63,0.7504719,sol_nn
816,0.632,0.74644244,sol_nn
817,0.634,0.7424083,sol_nn
818,0.636,0.73836994,sol_nn
819,0.638,0.7343269,sol_nn
820,0.64,0.7302796,sol_nn
821,0.642,0.72622806,sol_nn
822,0.644,0.72217244,sol_nn
823,0.646,0.71811247,sol_nn
824,0.648,0.71404845,sol_nn
825,0.65,0.70998025,sol_nn
826,0.652,0.7059076,sol_nn
827,0.654,0.70183134,sol_nn
828,0.656,0.6977508,sol_nn
829,0.658,0.6936662,sol_nn
830,0.66,0.6895778,sol_nn
831,0.662,0.68548554,sol_nn
832,0.664,0.68138915,sol_nn
833,0.666,0.6772889,sol_nn
834,0.668,0.67318493,sol_nn
835,0.67,0.66907704,sol_nn
836,0.672,0.66496587,sol_nn
837,0.674,0.6608508,sol_nn
838,0.676,0.6567318,sol_nn
839,0.678,0.65260965,sol_nn
840,0.68,0.64848363,sol_nn
841,0.682,0.64435446,sol_nn
842,0.684,0.6402216,sol_nn
843,0.686,0.63608575,sol_nn
844,0.688,0.6319463,sol_nn
845,0.69,0.6278038,sol_nn
846,0.692,0.6236583,sol_nn
847,0.694,0.61950946,sol_nn
848,0.696,0.61535764,sol_nn
849,0.698,0.611203,sol_nn
850,0.7,0.6070455,sol_nn
851,0.702,0.60288537,sol_nn
852,0.704,0.5987222,sol_nn
853,0.706,0.59455687,sol_nn
854,0.708,0.5903887,sol_nn
855,0.71,0.58621824,sol_nn
856,0.712,0.5820455,sol_nn
857,0.714,0.57787037,sol_nn
858,0.716,0.5736929,sol_nn
859,0.718,0.56951344,sol_nn
860,0.72,0.565332,sol_nn
861,0.722,0.56114906,sol_nn
862,0.724,0.5569639,sol_nn
863,0.726,0.55277705,sol_nn
864,0.728,0.54858893,sol_nn
865,0.73,0.5443989,sol_nn
866,0.732,0.5402077,sol_nn
867,0.734,0.53601503,sol_nn
868,0.736,0.5318213,sol_nn
869,0.738,0.5276265,sol_nn
870,0.74,0.52343065,sol_nn
871,0.742,0.51923376,sol_nn
872,0.744,0.51503634,sol_nn
873,0.746,0.5108381,sol_nn
874,0.748,0.5066393,sol_nn
875,0.75,0.50243974,sol_nn
876,0.752,0.49824017,sol_nn
877,0.754,0.49404025,sol_nn
878,0.756,0.4898404,sol_nn
879,0.758,0.48563996,sol_nn
880,0.76,0.48143995,sol_nn
881,0.762,0.47724015,sol_nn
882,0.764,0.4730402,sol_nn
883,0.766,0.46884087,sol_nn
884,0.768,0.46464187,sol_nn
885,0.77,0.46044356,sol_nn
886,0.772,0.45624572,sol_nn
887,0.774,0.45204872,sol_nn
888,0.776,0.4478527,sol_nn
889,0.778,0.4436575,sol_nn
890,0.78,0.4394638,sol_nn
891,0.782,0.43527076,sol_nn
892,0.784,0.4310793,sol_nn
893,0.786,0.426889,sol_nn
894,0.788,0.42270035,sol_nn
895,0.79,0.4185128,sol_nn
896,0.792,0.41432753,sol_nn
897,0.794,0.4101435,sol_nn
898,0.796,0.40596163,sol_nn
899,0.798,0.40178162,sol_nn
900,0.8,0.39760348,sol_nn
901,0.802,0.39342785,sol_nn
902,0.804,0.38925415,sol_nn
903,0.806,0.38508275,sol_nn
904,0.808,0.3809137,sol_nn
905,0.81,0.3767471,sol_nn
906,0.812,0.37258342,sol_nn
907,0.814,0.3684221,sol_nn
908,0.816,0.36426368,sol_nn
909,0.818,0.36010775,sol_nn
910,0.82,0.3559549,sol_nn
911,0.822,0.35180515,sol_nn
912,0.824,0.34765816,sol_nn
913,0.826,0.34351456,sol_nn
914,0.828,0.33937398,sol_nn
915,0.83,0.33523685,sol_nn
916,0.832,0.33110288,sol_nn
917,0.834,0.32697237,sol_nn
918,0.836,0.32284543,sol_nn
919,0.838,0.31872177,sol_nn
920,0.84,0.31460217,sol_nn
921,0.842,0.31048575,sol_nn
922,0.844,0.3063734,sol_nn
923,0.846,0.30226478,sol_nn
924,0.848,0.29816002,sol_nn
925,0.85,0.29405928,sol_nn
926,0.852,0.28996247,sol_nn
927,0.854,0.28586978,sol_nn
928,0.856,0.28178096,sol_nn
929,0.858,0.27769658,sol_nn
930,0.86,0.27361605,sol_nn
931,0.862,0.26954028,sol_nn
932,0.864,0.26546836,sol_nn
933,0.866,0.2614012,sol_nn
934,0.868,0.2573384,sol_nn
935,0.87,0.2532798,sol_nn
936,0.872,0.24922583,sol_nn
937,0.874,0.24517605,sol_nn
938,0.876,0.24113101,sol_nn
939,0.878,0.23709068,sol_nn
940,0.88,0.2330551,sol_nn
941,0.882,0.22902402,sol_nn
942,0.884,0.22499782,sol_nn
943,0.886,0.22097635,sol_nn
944,0.888,0.2169597,sol_nn
945,0.89,0.21294765,sol_nn
946,0.892,0.20894048,sol_nn
947,0.894,0.20493844,sol_nn
948,0.896,0.20094118,sol_nn
949,0.898,0.19694887,sol_nn
950,0.9,0.19296136,sol_nn
951,0.902,0.18897894,sol_nn
952,0.904,0.18500143,sol_nn
953,0.906,0.18102902,sol_nn
954,0.908,0.17706174,sol_nn
955,0.91,0.17309923,sol_nn
956,0.912,0.16914195,sol_nn
957,0.914,0.16518995,sol_nn
958,0.916,0.16124284,sol_nn
959,0.918,0.15730083,sol_nn
960,0.92,0.15336394,sol_nn
961,0.922,0.14943218,sol_nn
962,0.924,0.14550525,sol_nn
963,0.926,0.14158411,sol_nn
964,0.928,0.13766792,sol_nn
965,0.93,0.13375655,sol_nn
966,0.932,0.12985069,sol_nn
967,0.934,0.1259499,sol_nn
968,0.936,0.12205425,sol_nn
969,0.938,0.118163556,sol_nn
970,0.94,0.11427856,sol_nn
971,0.942,0.11039843,sol_nn
972,0.944,0.10652334,sol_nn
973,0.946,0.10265346,sol_nn
974,0.948,0.09878872,sol_nn
975,0.95,0.09492943,sol_nn
976,0.952,0.09107508,sol_nn
977,0.954,0.08722562,sol_nn
978,0.956,0.08338194,sol_nn
979,0.958,0.079543054,sol_nn
980,0.96,0.07570893,sol_nn
981,0.962,0.07188038,sol_nn
982,0.964,0.06805682,sol_nn
983,0.966,0.064238235,sol_nn
984,0.968,0.06042487,sol_nn
985,0.97,0.05661649,sol_nn
986,0.972,0.052813113,sol_nn
987,0.974,0.04901498,sol_nn
988,0.976,0.04522142,sol_nn
989,0.978,0.041433476,sol_nn
990,0.98,0.037649788,sol_nn
991,0.982,0.03387159,sol_nn
992,0.984,0.030098055,sol_nn
993,0.986,0.026329484,sol_nn
994,0.988,0.02256605,sol_nn
995,0.99,0.018807132,sol_nn
996,0.992,0.015053614,sol_nn
997,0.994,0.011304415,sol_nn
998,0.996,0.0075600683,sol_nn
999,0.998,0.0038207166,sol_nn
1000,1.0,8.609891e-05,sol_nn


==> visu/old/tikz_csvs_one_dim/result_best_run_CM/sol_nn_2_derivative.csv <==
,value,X_x,name
0,0.36867428,-0.998002,sol_nn_2_derivative
1,0.38610077,-0.996004,sol_nn_2_derivative
2,0.40348816,-0.994006,sol_nn_2_derivative
3,0.42083263,-0.992008,sol_nn_2_derivative
4,0.43813086,-0.99000996,sol_nn_2_derivative
5,0.45537853,-0.988012,sol_nn_2_derivative
6,0.47257137,-0.986014,sol_nn_2_derivative
7,0.48970604,-0.984016,sol_nn_2_derivative
8,0.50677633,-0.982018,sol_nn_2_derivative
9,0.52378273,-0.98002,sol_nn_2_derivative
10,0.5407162,-0.978022,sol_nn_2_derivative
11,0.5575738,-0.976024,sol_nn_2_derivative
12,0.57435274,-0.97402596,sol_nn_2_derivative
13,0.5910454,-0.97202796,sol_nn_2_derivative
14,0.60765076,-0.97002995,sol_nn_2_derivative
15,0.62416315,-0.96803194,sol_nn_2_derivative
16,0.6405773,-0.966034,sol_nn_2_derivative
17,0.656888,-0.964036,sol_nn_2_derivative
18,0.6730919,-0.962038,sol_nn_2_derivative
19,0.6891866,-0.96004,sol_nn_2_derivative
20,0.705163,-0.95804197,sol_nn_2_derivative
21,0.72101736,-0.95604396,sol_nn_2_derivative
22,0.7367449,-0.95404595,sol_nn_2_derivative
23,0.7523413,-0.95204794,sol_nn_2_derivative
24,0.76780224,-0.95004994,sol_nn_2_derivative
25,0.7831192,-0.9480519,sol_nn_2_derivative
26,0.7982917,-0.9460539,sol_nn_2_derivative
27,0.8133106,-0.9440559,sol_nn_2_derivative
28,0.82817364,-0.94205797,sol_nn_2_derivative
29,0.8428731,-0.94005996,sol_nn_2_derivative
30,0.85740495,-0.93806195,sol_nn_2_derivative
31,0.8717623,-0.93606395,sol_nn_2_derivative
32,0.88594174,-0.93406594,sol_nn_2_derivative
33,0.89993715,-0.93206793,sol_nn_2_derivative
34,0.9137423,-0.9300699,sol_nn_2_derivative
35,0.9273536,-0.9280719,sol_nn_2_derivative
36,0.9407604,-0.9260739,sol_nn_2_derivative
37,0.9539614,-0.9240759,sol_nn_2_derivative
38,0.9669502,-0.9220779,sol_nn_2_derivative
39,0.9797199,-0.92007995,sol_nn_2_derivative
40,0.9922662,-0.91808194,sol_nn_2_derivative
41,1.0045815,-0.91608393,sol_nn_2_derivative
42,1.0166612,-0.9140859,sol_nn_2_derivative
43,1.0284982,-0.9120879,sol_nn_2_derivative
44,1.0400863,-0.9100899,sol_nn_2_derivative
45,1.0514209,-0.9080919,sol_nn_2_derivative
46,1.0624952,-0.9060939,sol_nn_2_derivative
47,1.073302,-0.9040959,sol_nn_2_derivative
48,1.0838366,-0.9020979,sol_nn_2_derivative
49,1.0940926,-0.9000999,sol_nn_2_derivative
50,1.1040635,-0.8981019,sol_nn_2_derivative
51,1.1137428,-0.8961039,sol_nn_2_derivative
52,1.1231236,-0.8941059,sol_nn_2_derivative
53,1.1321998,-0.8921079,sol_nn_2_derivative
54,1.1409659,-0.8901099,sol_nn_2_derivative
55,1.1494145,-0.8881119,sol_nn_2_derivative
56,1.1575403,-0.8861139,sol_nn_2_derivative
57,1.1653373,-0.8841159,sol_nn_2_derivative
58,1.172797,-0.88211787,sol_nn_2_derivative
59,1.179913,-0.88011986,sol_nn_2_derivative
60,1.1866803,-0.87812185,sol_nn_2_derivative
61,1.1930914,-0.8761239,sol_nn_2_derivative
62,1.1991408,-0.8741259,sol_nn_2_derivative
63,1.2048206,-0.8721279,sol_nn_2_derivative
64,1.2101238,-0.8701299,sol_nn_2_derivative
65,1.2150445,-0.8681319,sol_nn_2_derivative
66,1.2195756,-0.86613387,sol_nn_2_derivative
67,1.2237136,-0.86413586,sol_nn_2_derivative
68,1.2274487,-0.86213785,sol_nn_2_derivative
69,1.2307739,-0.86013985,sol_nn_2_derivative
70,1.2336829,-0.85814184,sol_nn_2_derivative
71,1.2361693,-0.85614383,sol_nn_2_derivative
72,1.2382255,-0.8541458,sol_nn_2_derivative
73,1.2398496,-0.8521479,sol_nn_2_derivative
74,1.2410293,-0.85014987,sol_nn_2_derivative
75,1.2417593,-0.84815186,sol_nn_2_derivative
76,1.2420344,-0.84615386,sol_nn_2_derivative
77,1.2418466,-0.84415585,sol_nn_2_derivative
78,1.2411878,-0.84215784,sol_nn_2_derivative
79,1.2400541,-0.84015983,sol_nn_2_derivative
80,1.2384372,-0.8381618,sol_nn_2_derivative
81,1.2363296,-0.8361638,sol_nn_2_derivative
82,1.2337277,-0.8341658,sol_nn_2_derivative
83,1.2306223,-0.8321678,sol_nn_2_derivative
84,1.2270079,-0.83016986,sol_nn_2_derivative
85,1.2228756,-0.82817185,sol_nn_2_derivative
86,1.218221,-0.82617384,sol_nn_2_derivative
87,1.2130358,-0.82417583,sol_nn_2_derivative
88,1.2073159,-0.8221778,sol_nn_2_derivative
89,1.2010536,-0.8201798,sol_nn_2_derivative
90,1.1942396,-0.8181818,sol_nn_2_derivative
91,1.1868682,-0.8161838,sol_nn_2_derivative
92,1.1789362,-0.8141858,sol_nn_2_derivative
93,1.1704361,-0.8121878,sol_nn_2_derivative
94,1.1613569,-0.8101898,sol_nn_2_derivative
95,1.1516948,-0.80819184,sol_nn_2_derivative
96,1.1414452,-0.8061938,sol_nn_2_derivative
97,1.1305969,-0.8041958,sol_nn_2_derivative
98,1.119149,-0.8021978,sol_nn_2_derivative
99,1.1070876,-0.8001998,sol_nn_2_derivative
100,1.0944147,-0.7982018,sol_nn_2_derivative
101,1.0811162,-0.7962038,sol_nn_2_derivative
102,1.0671926,-0.7942058,sol_nn_2_derivative
103,1.0526295,-0.7922078,sol_nn_2_derivative
104,1.0374246,-0.7902098,sol_nn_2_derivative
105,1.0215707,-0.78821176,sol_nn_2_derivative
106,1.0050645,-0.7862138,sol_nn_2_derivative
107,0.98789454,-0.7842158,sol_nn_2_derivative
108,0.97005415,-0.7822178,sol_nn_2_derivative
109,0.95154095,-0.7802198,sol_nn_2_derivative
110,0.932343,-0.7782218,sol_nn_2_derivative
111,0.91245794,-0.7762238,sol_nn_2_derivative
112,0.89187646,-0.7742258,sol_nn_2_derivative
113,0.87059045,-0.77222776,sol_nn_2_derivative
114,0.84859896,-0.77022976,sol_nn_2_derivative
115,0.82589006,-0.76823175,sol_nn_2_derivative
116,0.8024597,-0.76623374,sol_nn_2_derivative
117,0.7782965,-0.76423573,sol_nn_2_derivative
118,0.7533984,-0.7622378,sol_nn_2_derivative
119,0.72775626,-0.7602398,sol_nn_2_derivative
120,0.7013612,-0.7582418,sol_nn_2_derivative
121,0.6742077,-0.75624377,sol_nn_2_derivative
122,0.64628506,-0.75424576,sol_nn_2_derivative
123,0.6175928,-0.75224775,sol_nn_2_derivative
124,0.5881171,-0.75024974,sol_nn_2_derivative
125,0.55785227,-0.74825174,sol_nn_2_derivative
126,0.5267916,-0.7462537,sol_nn_2_derivative
127,0.49492097,-0.7442557,sol_nn_2_derivative
128,0.4622419,-0.7422577,sol_nn_2_derivative
129,0.42874098,-0.74025977,sol_nn_2_derivative
130,0.39440894,-0.73826176,sol_nn_2_derivative
131,0.35923433,-0.73626375,sol_nn_2_derivative
132,0.323215,-0.73426574,sol_nn_2_derivative
133,0.28633618,-0.73226774,sol_nn_2_derivative
134,0.24858761,-0.73026973,sol_nn_2_derivative
135,0.20996523,-0.7282717,sol_nn_2_derivative
136,0.17045498,-0.7262737,sol_nn_2_derivative
137,0.13004637,-0.7242757,sol_nn_2_derivative
138,0.08872652,-0.7222777,sol_nn_2_derivative
139,0.046489716,-0.7202797,sol_nn_2_derivative
140,0.0033204556,-0.71828175,sol_nn_2_derivative
141,-0.040790558,-0.71628374,sol_nn_2_derivative
142,-0.08586049,-0.71428573,sol_nn_2_derivative
143,-0.13189507,-0.7122877,sol_nn_2_derivative
144,-0.1789155,-0.7102897,sol_nn_2_derivative
145,-0.22693038,-0.7082917,sol_nn_2_derivative
146,-0.2759583,-0.7062937,sol_nn_2_derivative
147,-0.32601023,-0.7042957,sol_nn_2_derivative
148,-0.3771031,-0.7022977,sol_nn_2_derivative
149,-0.4292555,-0.7002997,sol_nn_2_derivative
150,-0.4824798,-0.6983017,sol_nn_2_derivative
151,-0.5367937,-0.6963037,sol_nn_2_derivative
152,-0.59222674,-0.6943057,sol_nn_2_derivative
153,-0.6487858,-0.6923077,sol_nn_2_derivative
154,-0.7064965,-0.6903097,sol_nn_2_derivative
155,-0.7653785,-0.6883117,sol_nn_2_derivative
156,-0.8254516,-0.6863137,sol_nn_2_derivative
157,-0.8867445,-0.6843157,sol_nn_2_derivative
158,-0.94927883,-0.6823177,sol_nn_2_derivative
159,-1.0130785,-0.68031967,sol_nn_2_derivative
160,-1.0781705,-0.67832166,sol_nn_2_derivative
161,-1.1445818,-0.67632365,sol_nn_2_derivative
162,-1.2123446,-0.67432564,sol_nn_2_derivative
163,-1.2814845,-0.6723277,sol_nn_2_derivative
164,-1.3520329,-0.6703297,sol_nn_2_derivative
165,-1.4240255,-0.6683317,sol_nn_2_derivative
166,-1.4974998,-0.6663337,sol_nn_2_derivative
167,-1.5724883,-0.66433567,sol_nn_2_derivative
168,-1.649022,-0.66233766,sol_nn_2_derivative
169,-1.7271533,-0.66033965,sol_nn_2_derivative
170,-1.8069146,-0.65834165,sol_nn_2_derivative
171,-1.8883455,-0.65634364,sol_nn_2_derivative
172,-1.9715061,-0.65434563,sol_nn_2_derivative
173,-2.0564256,-0.6523476,sol_nn_2_derivative
174,-2.1431596,-0.6503497,sol_nn_2_derivative
175,-2.2317595,-0.64835167,sol_nn_2_derivative
176,-2.3222818,-0.64635366,sol_nn_2_derivative
177,-2.414779,-0.64435565,sol_nn_2_derivative
178,-2.5093043,-0.64235765,sol_nn_2_derivative
179,-2.605925,-0.64035964,sol_nn_2_derivative
180,-2.7047,-0.63836163,sol_nn_2_derivative
181,-2.805691,-0.6363636,sol_nn_2_derivative
182,-2.908964,-0.6343656,sol_nn_2_derivative
183,-3.014595,-0.6323676,sol_nn_2_derivative
184,-3.1226504,-0.6303696,sol_nn_2_derivative
185,-3.2332067,-0.62837166,sol_nn_2_derivative
186,-3.346341,-0.62637365,sol_nn_2_derivative
187,-3.4621334,-0.62437564,sol_nn_2_derivative
188,-3.5806725,-0.62237763,sol_nn_2_derivative
189,-3.7020307,-0.6203796,sol_nn_2_derivative
190,-3.8263018,-0.6183816,sol_nn_2_derivative
191,-3.9535723,-0.6163836,sol_nn_2_derivative
192,-4.0839343,-0.6143856,sol_nn_2_derivative
193,-4.2174964,-0.6123876,sol_nn_2_derivative
194,-4.3543334,-0.6103896,sol_nn_2_derivative
195,-4.49455,-0.6083916,sol_nn_2_derivative
196,-4.6382437,-0.60639364,sol_nn_2_derivative
197,-4.785526,-0.6043956,sol_nn_2_derivative
198,-4.9364877,-0.6023976,sol_nn_2_derivative
199,-5.0912404,-0.6003996,sol_nn_2_derivative
200,-5.249881,-0.5984016,sol_nn_2_derivative
201,-5.412521,-0.5964036,sol_nn_2_derivative
202,-5.5792513,-0.5944056,sol_nn_2_derivative
203,-5.750183,-0.5924076,sol_nn_2_derivative
204,-5.9254165,-0.5904096,sol_nn_2_derivative
205,-6.1050434,-0.58841157,sol_nn_2_derivative
206,-6.289167,-0.58641356,sol_nn_2_derivative
207,-6.4778714,-0.58441556,sol_nn_2_derivative
208,-6.67124,-0.5824176,sol_nn_2_derivative
209,-6.869362,-0.5804196,sol_nn_2_derivative
210,-7.0723147,-0.5784216,sol_nn_2_derivative
211,-7.2801557,-0.5764236,sol_nn_2_derivative
212,-7.492935,-0.5744256,sol_nn_2_derivative
213,-7.710706,-0.5724276,sol_nn_2_derivative
214,-7.933503,-0.57042956,sol_nn_2_derivative
215,-8.161332,-0.56843156,sol_nn_2_derivative
216,-8.394202,-0.56643355,sol_nn_2_derivative
217,-8.632096,-0.56443554,sol_nn_2_derivative
218,-8.874974,-0.56243753,sol_nn_2_derivative
219,-9.122765,-0.5604396,sol_nn_2_derivative
220,-9.3754015,-0.5584416,sol_nn_2_derivative
221,-9.632763,-0.5564436,sol_nn_2_derivative
222,-9.894709,-0.55444556,sol_nn_2_derivative
223,-10.161064,-0.55244756,sol_nn_2_derivative
224,-10.431607,-0.55044955,sol_nn_2_derivative
225,-10.706098,-0.54845154,sol_nn_2_derivative
226,-10.984232,-0.54645354,sol_nn_2_derivative
227,-11.26568,-0.5444555,sol_nn_2_derivative
228,-11.550052,-0.5424575,sol_nn_2_derivative
229,-11.836906,-0.5404595,sol_nn_2_derivative
230,-12.125743,-0.53846157,sol_nn_2_derivative
231,-12.416027,-0.53646356,sol_nn_2_derivative
232,-12.707151,-0.53446555,sol_nn_2_derivative
233,-12.998436,-0.53246754,sol_nn_2_derivative
234,-13.289139,-0.53046954,sol_nn_2_derivative
235,-13.5784445,-0.5284715,sol_nn_2_derivative
236,-13.865496,-0.5264735,sol_nn_2_derivative
237,-14.14934,-0.5244755,sol_nn_2_derivative
238,-14.428961,-0.5224775,sol_nn_2_derivative
239,-14.70326,-0.5204795,sol_nn_2_derivative
240,-14.971089,-0.5184815,sol_nn_2_derivative
241,-15.231212,-0.51648355,sol_nn_2_derivative
242,-15.482341,-0.51448554,sol_nn_2_derivative
243,-15.723116,-0.51248753,sol_nn_2_derivative
244,-15.952113,-0.5104895,sol_nn_2_derivative
245,-16.167877,-0.5084915,sol_nn_2_derivative
246,-16.368881,-0.5064935,sol_nn_2_derivative
247,-16.553574,-0.5044955,sol_nn_2_derivative
248,-16.720379,-0.5024975,sol_nn_2_derivative
249,-16.867693,-0.5004995,sol_nn_2_derivative
250,-16.993898,-0.4985015,sol_nn_2_derivative
251,-17.097431,-0.4965035,sol_nn_2_derivative
252,-17.176699,-0.4945055,sol_nn_2_derivative
253,-17.230177,-0.4925075,sol_nn_2_derivative
254,-17.256392,-0.49050948,sol_nn_2_derivative
255,-17.253956,-0.4885115,sol_nn_2_derivative
256,-17.221554,-0.4865135,sol_nn_2_derivative
257,-17.158,-0.4845155,sol_nn_2_derivative
258,-17.062254,-0.48251748,sol_nn_2_derivative
259,-16.9334,-0.48051947,sol_nn_2_derivative
260,-16.770704,-0.47852147,sol_nn_2_derivative
261,-16.573658,-0.4765235,sol_nn_2_derivative
262,-16.341892,-0.47452548,sol_nn_2_derivative
263,-16.07533,-0.47252747,sol_nn_2_derivative
264,-15.774085,-0.47052947,sol_nn_2_derivative
265,-15.438532,-0.46853146,sol_nn_2_derivative
266,-15.069305,-0.46653345,sol_nn_2_derivative
267,-14.667299,-0.46453547,sol_nn_2_derivative
268,-14.233667,-0.46253747,sol_nn_2_derivative
269,-13.769836,-0.46053946,sol_nn_2_derivative
270,-13.277454,-0.45854145,sol_nn_2_derivative
271,-12.758468,-0.45654345,sol_nn_2_derivative
272,-12.215017,-0.45454547,sol_nn_2_derivative
273,-11.649453,-0.45254746,sol_nn_2_derivative
274,-11.064368,-0.45054945,sol_nn_2_derivative
275,-10.462483,-0.44855145,sol_nn_2_derivative
276,-9.846694,-0.44655344,sol_nn_2_derivative
277,-9.219986,-0.44455543,sol_nn_2_derivative
278,-8.585463,-0.44255745,sol_nn_2_derivative
279,-7.9462576,-0.44055945,sol_nn_2_derivative
280,-7.305513,-0.43856144,sol_nn_2_derivative
281,-6.6664033,-0.43656343,sol_nn_2_derivative
282,-6.032012,-0.43456542,sol_nn_2_derivative
283,-5.4053726,-0.43256745,sol_nn_2_derivative
284,-4.789366,-0.43056944,sol_nn_2_derivative
285,-4.186794,-0.42857143,sol_nn_2_derivative
286,-3.6002302,-0.42657343,sol_nn_2_derivative
287,-3.032132,-0.42457542,sol_nn_2_derivative
288,-2.4846623,-0.4225774,sol_nn_2_derivative
289,-1.9598596,-0.42057943,sol_nn_2_derivative
290,-1.4594271,-0.41858143,sol_nn_2_derivative
291,-0.9848633,-0.41658342,sol_nn_2_derivative
292,-0.5374346,-0.4145854,sol_nn_2_derivative
293,-0.11813259,-0.4125874,sol_nn_2_derivative
294,0.27230597,-0.4105894,sol_nn_2_derivative
295,0.63338804,-0.40859142,sol_nn_2_derivative
296,0.9648447,-0.4065934,sol_nn_2_derivative
297,1.2666712,-0.4045954,sol_nn_2_derivative
298,1.5390186,-0.4025974,sol_nn_2_derivative
299,1.782299,-0.4005994,sol_nn_2_derivative
300,1.9970698,-0.3986014,sol_nn_2_derivative
301,2.1840734,-0.3966034,sol_nn_2_derivative
302,2.3441834,-0.3946054,sol_nn_2_derivative
303,2.4784303,-0.3926074,sol_nn_2_derivative
304,2.5879173,-0.39060938,sol_nn_2_derivative
305,2.673862,-0.38861138,sol_nn_2_derivative
306,2.7375593,-0.3866134,sol_nn_2_derivative
307,2.7803583,-0.3846154,sol_nn_2_derivative
308,2.8036366,-0.38261738,sol_nn_2_derivative
309,2.808803,-0.38061938,sol_nn_2_derivative
310,2.7972822,-0.37862137,sol_nn_2_derivative
311,2.7704883,-0.37662336,sol_nn_2_derivative
312,2.7298312,-0.37462538,sol_nn_2_derivative
313,2.676674,-0.37262738,sol_nn_2_derivative
314,2.6123767,-0.37062937,sol_nn_2_derivative
315,2.5382218,-0.36863136,sol_nn_2_derivative
316,2.455471,-0.36663336,sol_nn_2_derivative
317,2.3653283,-0.36463538,sol_nn_2_derivative
318,2.26892,-0.36263737,sol_nn_2_derivative
319,2.1673322,-0.36063936,sol_nn_2_derivative
320,2.0615807,-0.35864136,sol_nn_2_derivative
321,1.9526043,-0.35664335,sol_nn_2_derivative
322,1.8412824,-0.35464534,sol_nn_2_derivative
323,1.7284422,-0.35264736,sol_nn_2_derivative
324,1.6148157,-0.35064936,sol_nn_2_derivative
325,1.5011001,-0.34865135,sol_nn_2_derivative
326,1.3879161,-0.34665334,sol_nn_2_derivative
327,1.2758107,-0.34465533,sol_nn_2_derivative
328,1.1653042,-0.34265736,sol_nn_2_derivative
329,1.0568199,-0.34065935,sol_nn_2_derivative
330,0.95076275,-0.33866134,sol_nn_2_derivative
331,0.84747076,-0.33666334,sol_nn_2_derivative
332,0.7472391,-0.33466533,sol_nn_2_derivative
333,0.6503105,-0.33266732,sol_nn_2_derivative
334,0.5568962,-0.33066934,sol_nn_2_derivative
335,0.46715784,-0.32867134,sol_nn_2_derivative
336,0.38122988,-0.32667333,sol_nn_2_derivative
337,0.29921675,-0.32467532,sol_nn_2_derivative
338,0.22118378,-0.3226773,sol_nn_2_derivative
339,0.14716482,-0.3206793,sol_nn_2_derivative
340,0.07718277,-0.31868133,sol_nn_2_derivative
341,0.01123333,-0.31668332,sol_nn_2_derivative
342,-0.050710678,-0.3146853,sol_nn_2_derivative
343,-0.10869837,-0.3126873,sol_nn_2_derivative
344,-0.1627841,-0.3106893,sol_nn_2_derivative
345,-0.21304226,-0.30869132,sol_nn_2_derivative
346,-0.25955915,-0.30669332,sol_nn_2_derivative
347,-0.30242682,-0.3046953,sol_nn_2_derivative
348,-0.34175777,-0.3026973,sol_nn_2_derivative
349,-0.37765694,-0.3006993,sol_nn_2_derivative
350,-0.41024017,-0.2987013,sol_nn_2_derivative
351,-0.4396329,-0.2967033,sol_nn_2_derivative
352,-0.46596146,-0.2947053,sol_nn_2_derivative
353,-0.48935318,-0.2927073,sol_nn_2_derivative
354,-0.5099392,-0.2907093,sol_nn_2_derivative
355,-0.5278449,-0.28871128,sol_nn_2_derivative
356,-0.54320765,-0.28671327,sol_nn_2_derivative
357,-0.5561528,-0.2847153,sol_nn_2_derivative
358,-0.5668111,-0.2827173,sol_nn_2_derivative
359,-0.5753031,-0.28071928,sol_nn_2_derivative
360,-0.58176374,-0.27872127,sol_nn_2_derivative
361,-0.5863128,-0.27672327,sol_nn_2_derivative
362,-0.58906794,-0.2747253,sol_nn_2_derivative
363,-0.5901432,-0.27272728,sol_nn_2_derivative
364,-0.5896549,-0.27072927,sol_nn_2_derivative
365,-0.58771276,-0.26873127,sol_nn_2_derivative
366,-0.5844197,-0.26673326,sol_nn_2_derivative
367,-0.57987785,-0.26473525,sol_nn_2_derivative
368,-0.5741906,-0.26273727,sol_nn_2_derivative
369,-0.56744576,-0.26073927,sol_nn_2_derivative
370,-0.55973244,-0.25874126,sol_nn_2_derivative
371,-0.5511403,-0.25674325,sol_nn_2_derivative
372,-0.541749,-0.25474524,sol_nn_2_derivative
373,-0.5316386,-0.25274727,sol_nn_2_derivative
374,-0.5208802,-0.25074926,sol_nn_2_derivative
375,-0.5095439,-0.24875125,sol_nn_2_derivative
376,-0.4977007,-0.24675325,sol_nn_2_derivative
377,-0.48540258,-0.24475524,sol_nn_2_derivative
378,-0.47271967,-0.24275725,sol_nn_2_derivative
379,-0.4596982,-0.24075924,sol_nn_2_derivative
380,-0.44639492,-0.23876125,sol_nn_2_derivative
381,-0.432858,-0.23676324,sol_nn_2_derivative
382,-0.4191289,-0.23476523,sol_nn_2_derivative
383,-0.40525293,-0.23276724,sol_nn_2_derivative
384,-0.39126968,-0.23076923,sol_nn_2_derivative
385,-0.37721252,-0.22877122,sol_nn_2_derivative
386,-0.36312342,-0.22677323,sol_nn_2_derivative
387,-0.3490219,-0.22477522,sol_nn_2_derivative
388,-0.33493805,-0.22277722,sol_nn_2_derivative
389,-0.32090712,-0.22077923,sol_nn_2_derivative
390,-0.30694485,-0.21878122,sol_nn_2_derivative
391,-0.29307365,-0.21678321,sol_nn_2_derivative
392,-0.27931786,-0.21478522,sol_nn_2_derivative
393,-0.2656889,-0.21278721,sol_nn_2_derivative
394,-0.25220728,-0.2107892,sol_nn_2_derivative
395,-0.23888779,-0.20879121,sol_nn_2_derivative
396,-0.2257371,-0.2067932,sol_nn_2_derivative
397,-0.21277285,-0.20479521,sol_nn_2_derivative
398,-0.20000744,-0.2027972,sol_nn_2_derivative
399,-0.18743515,-0.2007992,sol_nn_2_derivative
400,-0.17507935,-0.1988012,sol_nn_2_derivative
401,-0.16293621,-0.1968032,sol_nn_2_derivative
402,-0.15101385,-0.19480519,sol_nn_2_derivative
403,-0.13931799,-0.1928072,sol_nn_2_derivative
404,-0.12784958,-0.19080919,sol_nn_2_derivative
405,-0.116615295,-0.18881118,sol_nn_2_derivative
406,-0.10561085,-0.18681319,sol_nn_2_derivative
407,-0.094841,-0.18481518,sol_nn_2_derivative
408,-0.08430195,-0.18281718,sol_nn_2_derivative
409,-0.07400131,-0.18081918,sol_nn_2_derivative
410,-0.06393242,-0.17882118,sol_nn_2_derivative
411,-0.054092884,-0.17682318,sol_nn_2_derivative
412,-0.044484615,-0.17482518,sol_nn_2_derivative
413,-0.035104275,-0.17282717,sol_nn_2_derivative
414,-0.025949001,-0.17082918,sol_nn_2_derivative
415,-0.01701498,-0.16883117,sol_nn_2_derivative
416,-0.008303165,-0.16683316,sol_nn_2_derivative
417,0.00019168854,-0.16483517,sol_nn_2_derivative
418,0.008475304,-0.16283716,sol_nn_2_derivative
419,0.01654625,-0.16083916,sol_nn_2_derivative
420,0.024411678,-0.15884116,sol_nn_2_derivative
421,0.032075882,-0.15684316,sol_nn_2_derivative
422,0.039541245,-0.15484515,sol_nn_2_derivative
423,0.046806335,-0.15284716,sol_nn_2_derivative
424,0.053887844,-0.15084915,sol_nn_2_derivative
425,0.06077814,-0.14885116,sol_nn_2_derivative
426,0.06748533,-0.14685315,sol_nn_2_derivative
427,0.07401228,-0.14485514,sol_nn_2_derivative
428,0.08036518,-0.14285715,sol_nn_2_derivative
429,0.08654499,-0.14085914,sol_nn_2_derivative
430,0.09255886,-0.13886113,sol_nn_2_derivative
431,0.09840679,-0.13686314,sol_nn_2_derivative
432,0.10409355,-0.13486513,sol_nn_2_derivative
433,0.10962486,-0.13286713,sol_nn_2_derivative
434,0.11500263,-0.13086914,sol_nn_2_derivative
435,0.12022734,-0.12887113,sol_nn_2_derivative
436,0.12530613,-0.12687312,sol_nn_2_derivative
437,0.13023996,-0.12487513,sol_nn_2_derivative
438,0.13503456,-0.12287712,sol_nn_2_derivative
439,0.13969135,-0.12087912,sol_nn_2_derivative
440,0.14421368,-0.11888112,sol_nn_2_derivative
441,0.14859915,-0.116883114,sol_nn_2_derivative
442,0.15285778,-0.114885114,sol_nn_2_derivative
443,0.15698767,-0.112887114,sol_nn_2_derivative
444,0.16099119,-0.110889114,sol_nn_2_derivative
445,0.16487455,-0.10889111,sol_nn_2_derivative
446,0.16863346,-0.10689311,sol_nn_2_derivative
447,0.17227507,-0.10489511,sol_nn_2_derivative
448,0.17579794,-0.1028971,sol_nn_2_derivative
449,0.17920303,-0.1008991,sol_nn_2_derivative
450,0.1824975,-0.0989011,sol_nn_2_derivative
451,0.185678,-0.0969031,sol_nn_2_derivative
452,0.18874693,-0.09490509,sol_nn_2_derivative
453,0.19170427,-0.09290709,sol_nn_2_derivative
454,0.1945529,-0.09090909,sol_nn_2_derivative
455,0.1972909,-0.08891109,sol_nn_2_derivative
456,0.19992447,-0.08691309,sol_nn_2_derivative
457,0.20244932,-0.08491509,sol_nn_2_derivative
458,0.20487118,-0.08291708,sol_nn_2_derivative
459,0.20718384,-0.08091908,sol_nn_2_derivative
460,0.20939398,-0.07892108,sol_nn_2_derivative
461,0.21149635,-0.07692308,sol_nn_2_derivative
462,0.21349478,-0.07492507,sol_nn_2_derivative
463,0.21538973,-0.07292707,sol_nn_2_derivative
464,0.2171793,-0.07092907,sol_nn_2_derivative
465,0.21886301,-0.068931065,sol_nn_2_derivative
466,0.22044706,-0.066933066,sol_nn_2_derivative
467,0.22192287,-0.064935066,sol_nn_2_derivative
468,0.2232914,-0.062937066,sol_nn_2_derivative
469,0.22455978,-0.060939062,sol_nn_2_derivative
470,0.22571707,-0.05894106,sol_nn_2_derivative
471,0.2267704,-0.056943055,sol_nn_2_derivative
472,0.22771835,-0.054945055,sol_nn_2_derivative
473,0.22855663,-0.05294705,sol_nn_2_derivative
474,0.22929001,-0.050949052,sol_nn_2_derivative
475,0.2299118,-0.04895105,sol_nn_2_derivative
476,0.23042679,-0.04695305,sol_nn_2_derivative
477,0.23082876,-0.044955045,sol_nn_2_derivative
478,0.23111963,-0.04295704,sol_nn_2_derivative
479,0.23129797,-0.04095904,sol_nn_2_derivative
480,0.23136806,-0.038961038,sol_nn_2_derivative
481,0.2313199,-0.03696304,sol_nn_2_derivative
482,0.23115921,-0.034965035,sol_nn_2_derivative
483,0.23087978,-0.032967035,sol_nn_2_derivative
484,0.2304864,-0.030969031,sol_nn_2_derivative
485,0.22997522,-0.02897103,sol_nn_2_derivative
486,0.22934246,-0.026973028,sol_nn_2_derivative
487,0.22859335,-0.024975024,sol_nn_2_derivative
488,0.22772074,-0.022977022,sol_nn_2_derivative
489,0.2267232,-0.02097902,sol_nn_2_derivative
490,0.22560549,-0.018981019,sol_nn_2_derivative
491,0.22436285,-0.016983017,sol_nn_2_derivative
492,0.22299671,-0.014985015,sol_nn_2_derivative
493,0.22150135,-0.012987013,sol_nn_2_derivative
494,0.2198801,-0.010989011,sol_nn_2_derivative
495,0.21812916,-0.008991009,sol_nn_2_derivative
496,0.21624517,-0.006993007,sol_nn_2_derivative
497,0.21423388,-0.004995005,sol_nn_2_derivative
498,0.21209049,-0.002997003,sol_nn_2_derivative
499,0.20981216,-0.000999001,sol_nn_2_derivative
500,0.20739841,0.000999001,sol_nn_2_derivative
501,0.2048521,0.002997003,sol_nn_2_derivative
502,0.20216942,0.004995005,sol_nn_2_derivative
503,0.1993494,0.006993007,sol_nn_2_derivative
504,0.19639158,0.008991009,sol_nn_2_derivative
505,0.19329548,0.010989011,sol_nn_2_derivative
506,0.19005728,0.012987013,sol_nn_2_derivative
507,0.18667984,0.014985015,sol_nn_2_derivative
508,0.18316269,0.016983017,sol_nn_2_derivative
509,0.17950344,0.018981019,sol_nn_2_derivative
510,0.17570162,0.02097902,sol_nn_2_derivative
511,0.17175531,0.022977022,sol_nn_2_derivative
512,0.16766834,0.024975024,sol_nn_2_derivative
513,0.16343689,0.026973028,sol_nn_2_derivative
514,0.15906239,0.02897103,sol_nn_2_derivative
515,0.15454054,0.030969031,sol_nn_2_derivative
516,0.14987612,0.032967035,sol_nn_2_derivative
517,0.14506769,0.034965035,sol_nn_2_derivative
518,0.14011192,0.03696304,sol_nn_2_derivative
519,0.13501477,0.038961038,sol_nn_2_derivative
520,0.12977147,0.04095904,sol_nn_2_derivative
521,0.12438345,0.04295704,sol_nn_2_derivative
522,0.118854046,0.044955045,sol_nn_2_derivative
523,0.11317968,0.04695305,sol_nn_2_derivative
524,0.107363224,0.04895105,sol_nn_2_derivative
525,0.10140252,0.050949052,sol_nn_2_derivative
526,0.09530163,0.05294705,sol_nn_2_derivative
527,0.08906007,0.054945055,sol_nn_2_derivative
528,0.08267903,0.056943055,sol_nn_2_derivative
529,0.076159716,0.05894106,sol_nn_2_derivative
530,0.069503546,0.060939062,sol_nn_2_derivative
531,0.06271124,0.062937066,sol_nn_2_derivative
532,0.055784702,0.064935066,sol_nn_2_derivative
533,0.048727036,0.066933066,sol_nn_2_derivative
534,0.04153633,0.068931065,sol_nn_2_derivative
535,0.034218073,0.07092907,sol_nn_2_derivative
536,0.026774883,0.07292707,sol_nn_2_derivative
537,0.01920414,0.07492507,sol_nn_2_derivative
538,0.0115122795,0.07692308,sol_nn_2_derivative
539,0.0037019253,0.07892108,sol_nn_2_derivative
540,-0.004224777,0.08091908,sol_nn_2_derivative
541,-0.012266636,0.08291708,sol_nn_2_derivative
542,-0.02041769,0.08491509,sol_nn_2_derivative
543,-0.02867484,0.08691309,sol_nn_2_derivative
544,-0.03703499,0.08891109,sol_nn_2_derivative
545,-0.04549718,0.09090909,sol_nn_2_derivative
546,-0.054054737,0.09290709,sol_nn_2_derivative
547,-0.06270218,0.09490509,sol_nn_2_derivative
548,-0.07144165,0.0969031,sol_nn_2_derivative
549,-0.080259085,0.0989011,sol_nn_2_derivative
550,-0.08915901,0.1008991,sol_nn_2_derivative
551,-0.098129034,0.1028971,sol_nn_2_derivative
552,-0.107167244,0.10489511,sol_nn_2_derivative
553,-0.11627102,0.10689311,sol_nn_2_derivative
554,-0.12542987,0.10889111,sol_nn_2_derivative
555,-0.13463974,0.110889114,sol_nn_2_derivative
556,-0.1438961,0.112887114,sol_nn_2_derivative
557,-0.15318966,0.114885114,sol_nn_2_derivative
558,-0.16251636,0.116883114,sol_nn_2_derivative
559,-0.17186832,0.11888112,sol_nn_2_derivative
560,-0.18123674,0.12087912,sol_nn_2_derivative
561,-0.19061804,0.12287712,sol_nn_2_derivative
562,-0.2000022,0.12487513,sol_nn_2_derivative
563,-0.20937777,0.12687312,sol_nn_2_derivative
564,-0.21874452,0.12887113,sol_nn_2_derivative
565,-0.22808695,0.13086914,sol_nn_2_derivative
566,-0.23739815,0.13286713,sol_nn_2_derivative
567,-0.24667215,0.13486513,sol_nn_2_derivative
568,-0.25589824,0.13686314,sol_nn_2_derivative
569,-0.26506424,0.13886113,sol_nn_2_derivative
570,-0.27416158,0.14085914,sol_nn_2_derivative
571,-0.28318048,0.14285715,sol_nn_2_derivative
572,-0.2921121,0.14485514,sol_nn_2_derivative
573,-0.3009429,0.14685315,sol_nn_2_derivative
574,-0.30966187,0.14885116,sol_nn_2_derivative
575,-0.31825972,0.15084915,sol_nn_2_derivative
576,-0.32672334,0.15284716,sol_nn_2_derivative
577,-0.3350401,0.15484515,sol_nn_2_derivative
578,-0.34320045,0.15684316,sol_nn_2_derivative
579,-0.35118866,0.15884116,sol_nn_2_derivative
580,-0.358994,0.16083916,sol_nn_2_derivative
581,-0.3666029,0.16283716,sol_nn_2_derivative
582,-0.37400055,0.16483517,sol_nn_2_derivative
583,-0.38117623,0.16683316,sol_nn_2_derivative
584,-0.38811278,0.16883117,sol_nn_2_derivative
585,-0.39479494,0.17082918,sol_nn_2_derivative
586,-0.40121365,0.17282717,sol_nn_2_derivative
587,-0.4073503,0.17482518,sol_nn_2_derivative
588,-0.41318965,0.17682318,sol_nn_2_derivative
589,-0.41871786,0.17882118,sol_nn_2_derivative
590,-0.423918,0.18081918,sol_nn_2_derivative
591,-0.42877555,0.18281718,sol_nn_2_derivative
592,-0.43327212,0.18481518,sol_nn_2_derivative
593,-0.43739748,0.18681319,sol_nn_2_derivative
594,-0.44112635,0.18881118,sol_nn_2_derivative
595,-0.44444966,0.19080919,sol_nn_2_derivative
596,-0.44734812,0.1928072,sol_nn_2_derivative
597,-0.44980145,0.19480519,sol_nn_2_derivative
598,-0.45179868,0.1968032,sol_nn_2_derivative
599,-0.45332193,0.1988012,sol_nn_2_derivative
600,-0.45434904,0.2007992,sol_nn_2_derivative
601,-0.45486617,0.2027972,sol_nn_2_derivative
602,-0.45485616,0.20479521,sol_nn_2_derivative
603,-0.45430183,0.2067932,sol_nn_2_derivative
604,-0.4531834,0.20879121,sol_nn_2_derivative
605,-0.45148754,0.2107892,sol_nn_2_derivative
606,-0.44919515,0.21278721,sol_nn_2_derivative
607,-0.44628954,0.21478522,sol_nn_2_derivative
608,-0.44275618,0.21678321,sol_nn_2_derivative
609,-0.43857503,0.21878122,sol_nn_2_derivative
610,-0.43373275,0.22077923,sol_nn_2_derivative
611,-0.4282081,0.22277722,sol_nn_2_derivative
612,-0.42199373,0.22477522,sol_nn_2_derivative
613,-0.41506815,0.22677323,sol_nn_2_derivative
614,-0.40741825,0.22877122,sol_nn_2_derivative
615,-0.39902997,0.23076923,sol_nn_2_derivative
616,-0.38989234,0.23276724,sol_nn_2_derivative
617,-0.3799882,0.23476523,sol_nn_2_derivative
618,-0.369308,0.23676324,sol_nn_2_derivative
619,-0.35784268,0.23876125,sol_nn_2_derivative
620,-0.3455732,0.24075924,sol_nn_2_derivative
621,-0.3324988,0.24275725,sol_nn_2_derivative
622,-0.31860852,0.24475524,sol_nn_2_derivative
623,-0.30389047,0.24675325,sol_nn_2_derivative
624,-0.28834438,0.24875125,sol_nn_2_derivative
625,-0.2719581,0.25074926,sol_nn_2_derivative
626,-0.25473595,0.25274727,sol_nn_2_derivative
627,-0.23666859,0.25474524,sol_nn_2_derivative
628,-0.21776175,0.25674325,sol_nn_2_derivative
629,-0.19801283,0.25874126,sol_nn_2_derivative
630,-0.17742419,0.26073927,sol_nn_2_derivative
631,-0.15600348,0.26273727,sol_nn_2_derivative
632,-0.13375258,0.26473525,sol_nn_2_derivative
633,-0.1106863,0.26673326,sol_nn_2_derivative
634,-0.08680701,0.26873127,sol_nn_2_derivative
635,-0.062134743,0.27072927,sol_nn_2_derivative
636,-0.036682367,0.27272728,sol_nn_2_derivative
637,-0.010472059,0.2747253,sol_nn_2_derivative
638,0.01647973,0.27672327,sol_nn_2_derivative
639,0.044151306,0.27872127,sol_nn_2_derivative
640,0.07250857,0.28071928,sol_nn_2_derivative
641,0.101527214,0.2827173,sol_nn_2_derivative
642,0.13117695,0.2847153,sol_nn_2_derivative
643,0.16141796,0.28671327,sol_nn_2_derivative
644,0.19221258,0.28871128,sol_nn_2_derivative
645,0.2235198,0.2907093,sol_nn_2_derivative
646,0.25529027,0.2927073,sol_nn_2_derivative
647,0.2874813,0.2947053,sol_nn_2_derivative
648,0.3200302,0.2967033,sol_nn_2_derivative
649,0.35289145,0.2987013,sol_nn_2_derivative
650,0.38599372,0.3006993,sol_nn_2_derivative
651,0.41928577,0.3026973,sol_nn_2_derivative
652,0.4526899,0.3046953,sol_nn_2_derivative
653,0.4861393,0.30669332,sol_nn_2_derivative
654,0.51955605,0.30869132,sol_nn_2_derivative
655,0.5528617,0.3106893,sol_nn_2_derivative
656,0.5859747,0.3126873,sol_nn_2_derivative
657,0.6188097,0.3146853,sol_nn_2_derivative
658,0.65128136,0.31668332,sol_nn_2_derivative
659,0.6832862,0.31868133,sol_nn_2_derivative
660,0.71473455,0.3206793,sol_nn_2_derivative
661,0.7455292,0.3226773,sol_nn_2_derivative
662,0.7755661,0.32467532,sol_nn_2_derivative
663,0.8047464,0.32667333,sol_nn_2_derivative
664,0.83295417,0.32867134,sol_nn_2_derivative
665,0.8600905,0.33066934,sol_nn_2_derivative
666,0.8860364,0.33266732,sol_nn_2_derivative
667,0.91068935,0.33466533,sol_nn_2_derivative
668,0.93393135,0.33666334,sol_nn_2_derivative
669,0.95566034,0.33866134,sol_nn_2_derivative
670,0.9757519,0.34065935,sol_nn_2_derivative
671,0.99410725,0.34265736,sol_nn_2_derivative
672,1.0106091,0.34465533,sol_nn_2_derivative
673,1.0251484,0.34665334,sol_nn_2_derivative
674,1.0376296,0.34865135,sol_nn_2_derivative
675,1.0479412,0.35064936,sol_nn_2_derivative
676,1.0559933,0.35264736,sol_nn_2_derivative
677,1.0616875,0.35464534,sol_nn_2_derivative
678,1.0649374,0.35664335,sol_nn_2_derivative
679,1.0656619,0.35864136,sol_nn_2_derivative
680,1.0637889,0.36063936,sol_nn_2_derivative
681,1.059247,0.36263737,sol_nn_2_derivative
682,1.0519848,0.36463538,sol_nn_2_derivative
683,1.0419412,0.36663336,sol_nn_2_derivative
684,1.0290828,0.36863136,sol_nn_2_derivative
685,1.0133824,0.37062937,sol_nn_2_derivative
686,0.9948106,0.37262738,sol_nn_2_derivative
687,0.97336864,0.37462538,sol_nn_2_derivative
688,0.9490466,0.37662336,sol_nn_2_derivative
689,0.92187524,0.37862137,sol_nn_2_derivative
690,0.89186335,0.38061938,sol_nn_2_derivative
691,0.859056,0.38261738,sol_nn_2_derivative
692,0.8234823,0.3846154,sol_nn_2_derivative
693,0.78521013,0.3866134,sol_nn_2_derivative
694,0.7442925,0.38861138,sol_nn_2_derivative
695,0.70079875,0.39060938,sol_nn_2_derivative
696,0.6547992,0.3926074,sol_nn_2_derivative
697,0.60635567,0.3946054,sol_nn_2_derivative
698,0.5555458,0.3966034,sol_nn_2_derivative
699,0.5024247,0.3986014,sol_nn_2_derivative
700,0.4470322,0.4005994,sol_nn_2_derivative
701,0.38939238,0.4025974,sol_nn_2_derivative
702,0.32951474,0.4045954,sol_nn_2_derivative
703,0.26734614,0.4065934,sol_nn_2_derivative
704,0.20281243,0.40859142,sol_nn_2_derivative
705,0.135777,0.4105894,sol_nn_2_derivative
706,0.06601238,0.4125874,sol_nn_2_derivative
707,-0.006768942,0.4145854,sol_nn_2_derivative
708,-0.082966805,0.41658342,sol_nn_2_derivative
709,-0.1631186,0.41858143,sol_nn_2_derivative
710,-0.2478869,0.42057943,sol_nn_2_derivative
711,-0.33809447,0.4225774,sol_nn_2_derivative
712,-0.43479204,0.42457542,sol_nn_2_derivative
713,-0.53919625,0.42657343,sol_nn_2_derivative
714,-0.652792,0.42857143,sol_nn_2_derivative
715,-0.77735543,0.43056944,sol_nn_2_derivative
716,-0.9149287,0.43256745,sol_nn_2_derivative
717,-1.0678844,0.43456542,sol_nn_2_derivative
718,-1.2389458,0.43656343,sol_nn_2_derivative
719,-1.4311783,0.43856144,sol_nn_2_derivative
720,-1.6480324,0.44055945,sol_nn_2_derivative
721,-1.8933207,0.44255745,sol_nn_2_derivative
722,-2.171165,0.44455543,sol_nn_2_derivative
723,-2.4860451,0.44655344,sol_nn_2_derivative
724,-2.842682,0.44855145,sol_nn_2_derivative
725,-3.2459898,0.45054945,sol_nn_2_derivative
726,-3.7009242,0.45254746,sol_nn_2_derivative
727,-4.2124696,0.45454547,sol_nn_2_derivative
728,-4.7852926,0.45654345,sol_nn_2_derivative
729,-5.423727,0.45854145,sol_nn_2_derivative
730,-6.1314454,0.46053946,sol_nn_2_derivative
731,-6.9112415,0.46253747,sol_nn_2_derivative
732,-7.7648177,0.46453547,sol_nn_2_derivative
733,-8.692405,0.46653345,sol_nn_2_derivative
734,-9.692623,0.46853146,sol_nn_2_derivative
735,-10.762164,0.47052947,sol_nn_2_derivative
736,-11.895652,0.47252747,sol_nn_2_derivative
737,-13.085453,0.47452548,sol_nn_2_derivative
738,-14.321596,0.4765235,sol_nn_2_derivative
739,-15.591885,0.47852147,sol_nn_2_derivative
740,-16.88203,0.48051947,sol_nn_2_derivative
741,-18.175762,0.48251748,sol_nn_2_derivative
742,-19.455334,0.4845155,sol_nn_2_derivative
743,-20.701893,0.4865135,sol_nn_2_derivative
744,-21.896082,0.4885115,sol_nn_2_derivative
745,-23.018612,0.49050948,sol_nn_2_derivative
746,-24.050913,0.4925075,sol_nn_2_derivative
747,-24.975748,0.4945055,sol_nn_2_derivative
748,-25.777834,0.4965035,sol_nn_2_derivative
749,-26.444328,0.4985015,sol_nn_2_derivative
750,-26.965292,0.5004995,sol_nn_2_derivative
751,-27.333904,0.5024975,sol_nn_2_derivative
752,-27.546719,0.5044955,sol_nn_2_derivative
753,-27.603569,0.5064935,sol_nn_2_derivative
754,-27.507515,0.5084915,sol_nn_2_derivative
755,-27.264565,0.5104895,sol_nn_2_derivative
756,-26.883385,0.51248753,sol_nn_2_derivative
757,-26.374735,0.51448554,sol_nn_2_derivative
758,-25.751173,0.51648355,sol_nn_2_derivative
759,-25.026457,0.5184815,sol_nn_2_derivative
760,-24.215145,0.5204795,sol_nn_2_derivative
761,-23.332031,0.5224775,sol_nn_2_derivative
762,-22.391844,0.5244755,sol_nn_2_derivative
763,-21.40883,0.5264735,sol_nn_2_derivative
764,-20.396534,0.5284715,sol_nn_2_derivative
765,-19.367447,0.53046954,sol_nn_2_derivative
766,-18.332987,0.53246754,sol_nn_2_derivative
767,-17.303335,0.53446555,sol_nn_2_derivative
768,-16.287346,0.53646356,sol_nn_2_derivative
769,-15.292637,0.53846157,sol_nn_2_derivative
770,-14.325538,0.5404595,sol_nn_2_derivative
771,-13.391157,0.5424575,sol_nn_2_derivative
772,-12.493563,0.5444555,sol_nn_2_derivative
773,-11.635755,0.54645354,sol_nn_2_derivative
774,-10.81985,0.54845154,sol_nn_2_derivative
775,-10.0471735,0.55044955,sol_nn_2_derivative
776,-9.318317,0.55244756,sol_nn_2_derivative
777,-8.633343,0.55444556,sol_nn_2_derivative
778,-7.9917684,0.5564436,sol_nn_2_derivative
779,-7.392729,0.5584416,sol_nn_2_derivative
780,-6.835027,0.5604396,sol_nn_2_derivative
781,-6.3172398,0.56243753,sol_nn_2_derivative
782,-5.8377104,0.56443554,sol_nn_2_derivative
783,-5.39467,0.56643355,sol_nn_2_derivative
784,-4.986274,0.56843156,sol_nn_2_derivative
785,-4.6106296,0.57042956,sol_nn_2_derivative
786,-4.2657766,0.5724276,sol_nn_2_derivative
787,-3.9498377,0.5744256,sol_nn_2_derivative
788,-3.6609383,0.5764236,sol_nn_2_derivative
789,-3.3972287,0.5784216,sol_nn_2_derivative
790,-3.1569471,0.5804196,sol_nn_2_derivative
791,-2.9383776,0.5824176,sol_nn_2_derivative
792,-2.7399182,0.58441556,sol_nn_2_derivative
793,-2.559991,0.58641356,sol_nn_2_derivative
794,-2.3971548,0.58841157,sol_nn_2_derivative
795,-2.2500262,0.5904096,sol_nn_2_derivative
796,-2.1173024,0.5924076,sol_nn_2_derivative
797,-1.9977744,0.5944056,sol_nn_2_derivative
798,-1.890305,0.5964036,sol_nn_2_derivative
799,-1.7938361,0.5984016,sol_nn_2_derivative
800,-1.7073792,0.6003996,sol_nn_2_derivative
801,-1.6300215,0.6023976,sol_nn_2_derivative
802,-1.5609123,0.6043956,sol_nn_2_derivative
803,-1.4992702,0.60639364,sol_nn_2_derivative
804,-1.4443702,0.6083916,sol_nn_2_derivative
805,-1.3955331,0.6103896,sol_nn_2_derivative
806,-1.3521494,0.6123876,sol_nn_2_derivative
807,-1.313648,0.6143856,sol_nn_2_derivative
808,-1.2795084,0.6163836,sol_nn_2_derivative
809,-1.2492465,0.6183816,sol_nn_2_derivative
810,-1.222425,0.6203796,sol_nn_2_derivative
811,-1.1986377,0.62237763,sol_nn_2_derivative
812,-1.177519,0.62437564,sol_nn_2_derivative
813,-1.158729,0.62637365,sol_nn_2_derivative
814,-1.1419611,0.62837166,sol_nn_2_derivative
815,-1.1269306,0.6303696,sol_nn_2_derivative
816,-1.1133806,0.6323676,sol_nn_2_derivative
817,-1.1010838,0.6343656,sol_nn_2_derivative
818,-1.0898278,0.6363636,sol_nn_2_derivative
819,-1.0794152,0.63836163,sol_nn_2_derivative
820,-1.0696793,0.64035964,sol_nn_2_derivative
821,-1.0604607,0.64235765,sol_nn_2_derivative
822,-1.0516192,0.64435565,sol_nn_2_derivative
823,-1.0430254,0.64635366,sol_nn_2_derivative
824,-1.0345726,0.64835167,sol_nn_2_derivative
825,-1.0261528,0.6503497,sol_nn_2_derivative
826,-1.0176744,0.6523476,sol_nn_2_derivative
827,-1.0090609,0.65434563,sol_nn_2_derivative
828,-1.0002422,0.65634364,sol_nn_2_derivative
829,-0.991154,0.65834165,sol_nn_2_derivative
830,-0.981742,0.66033965,sol_nn_2_derivative
831,-0.9719597,0.66233766,sol_nn_2_derivative
832,-0.96176594,0.66433567,sol_nn_2_derivative
833,-0.95112634,0.6663337,sol_nn_2_derivative
834,-0.9400127,0.6683317,sol_nn_2_derivative
835,-0.9283972,0.6703297,sol_nn_2_derivative
836,-0.9162651,0.6723277,sol_nn_2_derivative
837,-0.90360135,0.67432564,sol_nn_2_derivative
838,-0.8903898,0.67632365,sol_nn_2_derivative
839,-0.87662864,0.67832166,sol_nn_2_derivative
840,-0.86231005,0.68031967,sol_nn_2_derivative
841,-0.84742993,0.6823177,sol_nn_2_derivative
842,-0.8319911,0.6843157,sol_nn_2_derivative
843,-0.8160006,0.6863137,sol_nn_2_derivative
844,-0.7994557,0.6883117,sol_nn_2_derivative
845,-0.78237116,0.6903097,sol_nn_2_derivative
846,-0.76474917,0.6923077,sol_nn_2_derivative
847,-0.7466067,0.6943057,sol_nn_2_derivative
848,-0.7279467,0.6963037,sol_nn_2_derivative
849,-0.70879066,0.6983017,sol_nn_2_derivative
850,-0.6891456,0.7002997,sol_nn_2_derivative
851,-0.6690337,0.7022977,sol_nn_2_derivative
852,-0.64846236,0.7042957,sol_nn_2_derivative
853,-0.62745446,0.7062937,sol_nn_2_derivative
854,-0.6060225,0.7082917,sol_nn_2_derivative
855,-0.5841852,0.7102897,sol_nn_2_derivative
856,-0.56195974,0.7122877,sol_nn_2_derivative
857,-0.5393671,0.71428573,sol_nn_2_derivative
858,-0.51642346,0.71628374,sol_nn_2_derivative
859,-0.49314678,0.71828175,sol_nn_2_derivative
860,-0.46955445,0.7202797,sol_nn_2_derivative
861,-0.44567087,0.7222777,sol_nn_2_derivative
862,-0.42151064,0.7242757,sol_nn_2_derivative
863,-0.39709258,0.7262737,sol_nn_2_derivative
864,-0.37243748,0.7282717,sol_nn_2_derivative
865,-0.34756106,0.73026973,sol_nn_2_derivative
866,-0.32248795,0.73226774,sol_nn_2_derivative
867,-0.2972306,0.73426574,sol_nn_2_derivative
868,-0.2718104,0.73626375,sol_nn_2_derivative
869,-0.24624312,0.73826176,sol_nn_2_derivative
870,-0.22055143,0.74025977,sol_nn_2_derivative
871,-0.19474721,0.7422577,sol_nn_2_derivative
872,-0.16885227,0.7442557,sol_nn_2_derivative
873,-0.14288002,0.7462537,sol_nn_2_derivative
874,-0.11685008,0.74825174,sol_nn_2_derivative
875,-0.09078044,0.75024974,sol_nn_2_derivative
876,-0.06468499,0.75224775,sol_nn_2_derivative
877,-0.03858018,0.75424576,sol_nn_2_derivative
878,-0.012482047,0.75624377,sol_nn_2_derivative
879,0.013595104,0.7582418,sol_nn_2_derivative
880,0.039634466,0.7602398,sol_nn_2_derivative
881,0.065623045,0.7622378,sol_nn_2_derivative
882,0.09154439,0.76423573,sol_nn_2_derivative
883,0.11738801,0.76623374,sol_nn_2_derivative
884,0.14313805,0.76823175,sol_nn_2_derivative
885,0.1687814,0.77022976,sol_nn_2_derivative
886,0.19430554,0.77222776,sol_nn_2_derivative
887,0.21969831,0.7742258,sol_nn_2_derivative
888,0.24494445,0.7762238,sol_nn_2_derivative
889,0.27003562,0.7782218,sol_nn_2_derivative
890,0.29496193,0.7802198,sol_nn_2_derivative
891,0.31970644,0.7822178,sol_nn_2_derivative
892,0.34426475,0.7842158,sol_nn_2_derivative
893,0.3686217,0.7862138,sol_nn_2_derivative
894,0.39276934,0.78821176,sol_nn_2_derivative
895,0.41669822,0.7902098,sol_nn_2_derivative
896,0.44039857,0.7922078,sol_nn_2_derivative
897,0.4638629,0.7942058,sol_nn_2_derivative
898,0.4870788,0.7962038,sol_nn_2_derivative
899,0.51004136,0.7982018,sol_nn_2_derivative
900,0.5327426,0.8001998,sol_nn_2_derivative
901,0.55517447,0.8021978,sol_nn_2_derivative
902,0.5773294,0.8041958,sol_nn_2_derivative
903,0.5991992,0.8061938,sol_nn_2_derivative
904,0.6207806,0.80819184,sol_nn_2_derivative
905,0.6420629,0.8101898,sol_nn_2_derivative
906,0.6630434,0.8121878,sol_nn_2_derivative
907,0.6837156,0.8141858,sol_nn_2_derivative
908,0.7040732,0.8161838,sol_nn_2_derivative
909,0.72411335,0.8181818,sol_nn_2_derivative
910,0.7438297,0.8201798,sol_nn_2_derivative
911,0.76321733,0.8221778,sol_nn_2_derivative
912,0.7822733,0.82417583,sol_nn_2_derivative
913,0.8009944,0.82617384,sol_nn_2_derivative
914,0.8193742,0.82817185,sol_nn_2_derivative
915,0.8374102,0.83016986,sol_nn_2_derivative
916,0.8551005,0.8321678,sol_nn_2_derivative
917,0.87244403,0.8341658,sol_nn_2_derivative
918,0.8894336,0.8361638,sol_nn_2_derivative
919,0.90607107,0.8381618,sol_nn_2_derivative
920,0.92235124,0.84015983,sol_nn_2_derivative
921,0.9382746,0.84215784,sol_nn_2_derivative
922,0.95383906,0.84415585,sol_nn_2_derivative
923,0.9690423,0.84615386,sol_nn_2_derivative
924,0.9838848,0.84815186,sol_nn_2_derivative
925,0.9983623,0.85014987,sol_nn_2_derivative
926,1.012478,0.8521479,sol_nn_2_derivative
927,1.0262295,0.8541458,sol_nn_2_derivative
928,1.0396166,0.85614383,sol_nn_2_derivative
929,1.0526401,0.85814184,sol_nn_2_derivative
930,1.0652987,0.86013985,sol_nn_2_derivative
931,1.0775943,0.86213785,sol_nn_2_derivative
932,1.0895256,0.86413586,sol_nn_2_derivative
933,1.1010946,0.86613387,sol_nn_2_derivative
934,1.1123015,0.8681319,sol_nn_2_derivative
935,1.1231477,0.8701299,sol_nn_2_derivative
936,1.133634,0.8721279,sol_nn_2_derivative
937,1.1437618,0.8741259,sol_nn_2_derivative
938,1.1535333,0.8761239,sol_nn_2_derivative
939,1.162948,0.87812185,sol_nn_2_derivative
940,1.1720092,0.88011986,sol_nn_2_derivative
941,1.180719,0.88211787,sol_nn_2_derivative
942,1.1890788,0.8841159,sol_nn_2_derivative
943,1.1970906,0.8861139,sol_nn_2_derivative
944,1.2047572,0.8881119,sol_nn_2_derivative
945,1.2120813,0.8901099,sol_nn_2_derivative
946,1.2190636,0.8921079,sol_nn_2_derivative
947,1.2257098,0.8941059,sol_nn_2_derivative
948,1.2320198,0.8961039,sol_nn_2_derivative
949,1.237997,0.8981019,sol_nn_2_derivative
950,1.2436446,0.9000999,sol_nn_2_derivative
951,1.2489663,0.9020979,sol_nn_2_derivative
952,1.2539635,0.9040959,sol_nn_2_derivative
953,1.2586416,0.9060939,sol_nn_2_derivative
954,1.2630013,0.9080919,sol_nn_2_derivative
955,1.2670475,0.9100899,sol_nn_2_derivative
956,1.2707824,0.9120879,sol_nn_2_derivative
957,1.2742119,0.9140859,sol_nn_2_derivative
958,1.2773367,0.91608393,sol_nn_2_derivative
959,1.2801621,0.91808194,sol_nn_2_derivative
960,1.2826903,0.92007995,sol_nn_2_derivative
961,1.2849267,0.9220779,sol_nn_2_derivative
962,1.2868733,0.9240759,sol_nn_2_derivative
963,1.2885337,0.9260739,sol_nn_2_derivative
964,1.2899147,0.9280719,sol_nn_2_derivative
965,1.2910159,0.9300699,sol_nn_2_derivative
966,1.2918448,0.93206793,sol_nn_2_derivative
967,1.2924023,0.93406594,sol_nn_2_derivative
968,1.2926948,0.93606395,sol_nn_2_derivative
969,1.2927254,0.93806195,sol_nn_2_derivative
970,1.292497,0.94005996,sol_nn_2_derivative
971,1.2920144,0.94205797,sol_nn_2_derivative
972,1.291282,0.9440559,sol_nn_2_derivative
973,1.2903024,0.9460539,sol_nn_2_derivative
974,1.289081,0.9480519,sol_nn_2_derivative
975,1.2876223,0.95004994,sol_nn_2_derivative
976,1.2859286,0.95204794,sol_nn_2_derivative
977,1.2840041,0.95404595,sol_nn_2_derivative
978,1.2818544,0.95604396,sol_nn_2_derivative
979,1.2794827,0.95804197,sol_nn_2_derivative
980,1.2768922,0.96004,sol_nn_2_derivative
981,1.2740873,0.962038,sol_nn_2_derivative
982,1.2710729,0.964036,sol_nn_2_derivative
983,1.2678522,0.966034,sol_nn_2_derivative
984,1.2644292,0.96803194,sol_nn_2_derivative
985,1.2608073,0.97002995,sol_nn_2_derivative
986,1.256992,0.97202796,sol_nn_2_derivative
987,1.2529862,0.97402596,sol_nn_2_derivative
988,1.2487944,0.976024,sol_nn_2_derivative
989,1.2444185,0.978022,sol_nn_2_derivative
990,1.2398645,0.98002,sol_nn_2_derivative
991,1.2351363,0.982018,sol_nn_2_derivative
992,1.2302374,0.984016,sol_nn_2_derivative
993,1.2251701,0.986014,sol_nn_2_derivative
994,1.2199398,0.988012,sol_nn_2_derivative
995,1.2145495,0.99000996,sol_nn_2_derivative
996,1.209003,0.992008,sol_nn_2_derivative
997,1.2033045,0.994006,sol_nn_2_derivative
998,1.1974559,0.996004,sol_nn_2_derivative
999,1.191463,0.998002,sol_nn_2_derivative


==> visu/old/tikz_csvs_one_dim/result_best_run_CM/test_nn.csv <==
,X_x,value,name
0,-1.0,4.5493245e-05,test_nn
1,-0.998,0.003660419,test_nn
2,-0.996,0.007282163,test_nn
3,-0.994,0.010910738,test_nn
4,-0.992,0.014545994,test_nn
5,-0.99,0.018187936,test_nn
6,-0.988,0.02183707,test_nn
7,-0.986,0.025493288,test_nn
8,-0.984,0.029156098,test_nn
9,-0.982,0.032826293,test_nn
10,-0.98,0.03650307,test_nn
11,-0.978,0.04018738,test_nn
12,-0.976,0.04387879,test_nn
13,-0.974,0.047577653,test_nn
14,-0.972,0.051283237,test_nn
15,-0.97,0.054996364,test_nn
16,-0.968,0.05871706,test_nn
17,-0.966,0.062444944,test_nn
18,-0.964,0.06618035,test_nn
19,-0.962,0.06992313,test_nn
20,-0.96,0.073673554,test_nn
21,-0.958,0.07743155,test_nn
22,-0.956,0.08119705,test_nn
23,-0.954,0.084969826,test_nn
24,-0.952,0.08875036,test_nn
25,-0.95,0.09253901,test_nn
26,-0.948,0.096334845,test_nn
27,-0.946,0.10013872,test_nn
28,-0.944,0.10395005,test_nn
29,-0.942,0.10776983,test_nn
30,-0.94,0.11159709,test_nn
31,-0.938,0.11543197,test_nn
32,-0.936,0.11927491,test_nn
33,-0.934,0.12312561,test_nn
34,-0.932,0.12698418,test_nn
35,-0.93,0.13085094,test_nn
36,-0.928,0.13472562,test_nn
37,-0.926,0.13860828,test_nn
38,-0.924,0.14249882,test_nn
39,-0.922,0.14639738,test_nn
40,-0.92,0.15030417,test_nn
41,-0.918,0.15421887,test_nn
42,-0.916,0.15814143,test_nn
43,-0.914,0.16207252,test_nn
44,-0.912,0.1660113,test_nn
45,-0.91,0.16995803,test_nn
46,-0.908,0.17391321,test_nn
47,-0.906,0.1778763,test_nn
48,-0.904,0.18184775,test_nn
49,-0.902,0.18582705,test_nn
50,-0.9,0.18981457,test_nn
51,-0.898,0.1938098,test_nn
52,-0.896,0.19781363,test_nn
53,-0.894,0.20182562,test_nn
54,-0.892,0.2058453,test_nn
55,-0.89,0.20987329,test_nn
56,-0.888,0.21390885,test_nn
57,-0.886,0.21795325,test_nn
58,-0.884,0.22200519,test_nn
59,-0.882,0.22606516,test_nn
60,-0.88,0.23013335,test_nn
61,-0.878,0.23420933,test_nn
62,-0.876,0.23829338,test_nn
63,-0.874,0.24238548,test_nn
64,-0.872,0.24648526,test_nn
65,-0.87,0.25059307,test_nn
66,-0.868,0.25470868,test_nn
67,-0.866,0.25883228,test_nn
68,-0.864,0.2629635,test_nn
69,-0.862,0.26710263,test_nn
70,-0.86,0.27124947,test_nn
71,-0.858,0.2754038,test_nn
72,-0.856,0.27956587,test_nn
73,-0.854,0.28373563,test_nn
74,-0.852,0.2879129,test_nn
75,-0.85,0.2920974,test_nn
76,-0.848,0.29628968,test_nn
77,-0.846,0.30048934,test_nn
78,-0.844,0.30469617,test_nn
79,-0.842,0.30891037,test_nn
80,-0.84,0.31313193,test_nn
81,-0.838,0.3173606,test_nn
82,-0.836,0.3215961,test_nn
83,-0.834,0.32583907,test_nn
84,-0.832,0.3300886,test_nn
85,-0.83,0.33434522,test_nn
86,-0.828,0.33860868,test_nn
87,-0.826,0.34287882,test_nn
88,-0.824,0.3471553,test_nn
89,-0.822,0.3514388,test_nn
90,-0.82,0.35572845,test_nn
91,-0.818,0.3600247,test_nn
92,-0.816,0.36432737,test_nn
93,-0.814,0.36863595,test_nn
94,-0.812,0.37295094,test_nn
95,-0.81,0.37727147,test_nn
96,-0.808,0.38159817,test_nn
97,-0.806,0.38593087,test_nn
98,-0.804,0.39026907,test_nn
99,-0.802,0.3946129,test_nn
100,-0.8,0.39896208,test_nn
101,-0.798,0.40331683,test_nn
102,-0.796,0.4076767,test_nn
103,-0.794,0.41204157,test_nn
104,-0.792,0.4164117,test_nn
105,-0.79,0.42078614,test_nn
106,-0.788,0.42516583,test_nn
107,-0.786,0.42955005,test_nn
108,-0.784,0.43393868,test_nn
109,-0.782,0.43833148,test_nn
110,-0.78,0.44272825,test_nn
111,-0.778,0.4471292,test_nn
112,-0.776,0.4515344,test_nn
113,-0.774,0.45594275,test_nn
114,-0.772,0.46035486,test_nn
115,-0.77,0.46477,test_nn
116,-0.768,0.46918863,test_nn
117,-0.766,0.47361085,test_nn
118,-0.764,0.478035,test_nn
119,-0.762,0.48246238,test_nn
120,-0.76,0.48689207,test_nn
121,-0.758,0.49132454,test_nn
122,-0.756,0.4957587,test_nn
123,-0.754,0.50019467,test_nn
124,-0.752,0.50463283,test_nn
125,-0.75,0.5090725,test_nn
126,-0.748,0.51351345,test_nn
127,-0.746,0.51795566,test_nn
128,-0.744,0.52239877,test_nn
129,-0.742,0.52684236,test_nn
130,-0.74,0.5312869,test_nn
131,-0.738,0.53573173,test_nn
132,-0.736,0.5401764,test_nn
133,-0.734,0.54462075,test_nn
134,-0.732,0.5490652,test_nn
135,-0.73,0.5535091,test_nn
136,-0.728,0.557952,test_nn
137,-0.726,0.56239355,test_nn
138,-0.724,0.5668341,test_nn
139,-0.722,0.5712729,test_nn
140,-0.72,0.5757101,test_nn
141,-0.718,0.58014494,test_nn
142,-0.716,0.5845776,test_nn
143,-0.714,0.58900785,test_nn
144,-0.712,0.5934348,test_nn
145,-0.71,0.5978589,test_nn
146,-0.708,0.60227966,test_nn
147,-0.706,0.60669667,test_nn
148,-0.704,0.6111093,test_nn
149,-0.702,0.61551815,test_nn
150,-0.7,0.61992234,test_nn
151,-0.698,0.6243214,test_nn
152,-0.696,0.6287155,test_nn
153,-0.694,0.63310415,test_nn
154,-0.692,0.6374872,test_nn
155,-0.69,0.6418637,test_nn
156,-0.688,0.64623374,test_nn
157,-0.686,0.65059745,test_nn
158,-0.684,0.65495396,test_nn
159,-0.682,0.65930295,test_nn
160,-0.68,0.6636444,test_nn
161,-0.678,0.66797775,test_nn
162,-0.676,0.6723025,test_nn
163,-0.674,0.6766184,test_nn
164,-0.672,0.68092567,test_nn
165,-0.67,0.68522304,test_nn
166,-0.668,0.6895107,test_nn
167,-0.666,0.69378805,test_nn
168,-0.664,0.698055,test_nn
169,-0.662,0.70231104,test_nn
170,-0.66,0.7065554,test_nn
171,-0.658,0.71078825,test_nn
172,-0.656,0.7150091,test_nn
173,-0.654,0.7192173,test_nn
174,-0.652,0.7234125,test_nn
175,-0.65,0.7275948,test_nn
176,-0.648,0.7317629,test_nn
177,-0.646,0.73591703,test_nn
178,-0.644,0.7400566,test_nn
179,-0.642,0.7441815,test_nn
180,-0.64,0.7482906,test_nn
181,-0.638,0.75238436,test_nn
182,-0.636,0.7564617,test_nn
183,-0.634,0.7605219,test_nn
184,-0.632,0.7645653,test_nn
185,-0.63,0.7685911,test_nn
186,-0.628,0.77259886,test_nn
187,-0.626,0.77658826,test_nn
188,-0.624,0.78055847,test_nn
189,-0.622,0.78450936,test_nn
190,-0.62,0.78844035,test_nn
191,-0.618,0.792351,test_nn
192,-0.616,0.79624045,test_nn
193,-0.614,0.80010897,test_nn
194,-0.612,0.8039559,test_nn
195,-0.61,0.8077798,test_nn
196,-0.608,0.8115814,test_nn
197,-0.606,0.8153595,test_nn
198,-0.604,0.81911385,test_nn
199,-0.602,0.82284373,test_nn
200,-0.6,0.82654893,test_nn
201,-0.598,0.83022875,test_nn
202,-0.596,0.83388245,test_nn
203,-0.594,0.8375101,test_nn
204,-0.592,0.8411104,test_nn
205,-0.59,0.8446837,test_nn
206,-0.588,0.8482288,test_nn
207,-0.586,0.85174525,test_nn
208,-0.584,0.8552328,test_nn
209,-0.582,0.8586907,test_nn
210,-0.58,0.8621186,test_nn
211,-0.578,0.8655157,test_nn
212,-0.576,0.86888146,test_nn
213,-0.574,0.87221515,test_nn
214,-0.572,0.8755169,test_nn
215,-0.57,0.87878567,test_nn
216,-0.568,0.88202107,test_nn
217,-0.566,0.88522226,test_nn
218,-0.564,0.8883892,test_nn
219,-0.562,0.8915208,test_nn
220,-0.56,0.89461684,test_nn
221,-0.558,0.89767647,test_nn
222,-0.556,0.90069973,test_nn
223,-0.554,0.90368515,test_nn
224,-0.552,0.9066329,test_nn
225,-0.55,0.9095425,test_nn
226,-0.548,0.91241294,test_nn
227,-0.546,0.9152439,test_nn
228,-0.544,0.9180349,test_nn
229,-0.542,0.92078507,test_nn
230,-0.54,0.9234945,test_nn
231,-0.538,0.9261627,test_nn
232,-0.536,0.9287883,test_nn
233,-0.534,0.9313715,test_nn
234,-0.532,0.9339113,test_nn
235,-0.53,0.93640774,test_nn
236,-0.528,0.9388603,test_nn
237,-0.526,0.941268,test_nn
238,-0.524,0.94363105,test_nn
239,-0.522,0.94594836,test_nn
240,-0.52,0.94822043,test_nn
241,-0.518,0.95044565,test_nn
242,-0.516,0.95262426,test_nn
243,-0.514,0.95475596,test_nn
244,-0.512,0.9568402,test_nn
245,-0.51,0.95887667,test_nn
246,-0.508,0.96086466,test_nn
247,-0.506,0.9628048,test_nn
248,-0.504,0.96469593,test_nn
249,-0.502,0.96653795,test_nn
250,-0.5,0.9683308,test_nn
251,-0.498,0.97007424,test_nn
252,-0.496,0.971768,test_nn
253,-0.494,0.9734117,test_nn
254,-0.492,0.9750053,test_nn
255,-0.49,0.97654897,test_nn
256,-0.488,0.978042,test_nn
257,-0.486,0.9794848,test_nn
258,-0.484,0.98087716,test_nn
259,-0.482,0.9822193,test_nn
260,-0.48,0.98351085,test_nn
261,-0.478,0.98475254,test_nn
262,-0.476,0.9859434,test_nn
263,-0.474,0.98708445,test_nn
264,-0.472,0.988175,test_nn
265,-0.47,0.9892164,test_nn
266,-0.468,0.99020773,test_nn
267,-0.466,0.99115,test_nn
268,-0.464,0.99204314,test_nn
269,-0.462,0.9928873,test_nn
270,-0.46,0.99368376,test_nn
271,-0.458,0.9944321,test_nn
272,-0.456,0.99513304,test_nn
273,-0.454,0.99578726,test_nn
274,-0.452,0.99639475,test_nn
275,-0.45,0.9969568,test_nn
276,-0.448,0.99747336,test_nn
277,-0.446,0.99794555,test_nn
278,-0.444,0.99837387,test_nn
279,-0.442,0.9987591,test_nn
280,-0.44,0.99910194,test_nn
281,-0.438,0.9994035,test_nn
282,-0.436,0.9996642,test_nn
283,-0.434,0.99988514,test_nn
284,-0.432,1.0000677,test_nn
285,-0.43,1.0002118,test_nn
286,-0.428,1.0003195,test_nn
287,-0.426,1.0003912,test_nn
288,-0.424,1.0004282,test_nn
289,-0.422,1.0004318,test_nn
290,-0.42,1.0004027,test_nn
291,-0.418,1.0003426,test_nn
292,-0.416,1.000252,test_nn
293,-0.414,1.0001321,test_nn
294,-0.412,0.99998504,test_nn
295,-0.41,0.9998114,test_nn
296,-0.408,0.9996127,test_nn
297,-0.406,0.9993899,test_nn
298,-0.404,0.9991449,test_nn
299,-0.402,0.9988784,test_nn
300,-0.4,0.99859214,test_nn
301,-0.398,0.99828714,test_nn
302,-0.396,0.9979652,test_nn
303,-0.394,0.9976274,test_nn
304,-0.392,0.997275,test_nn
305,-0.39,0.99691015,test_nn
306,-0.388,0.99653304,test_nn
307,-0.386,0.99614555,test_nn
308,-0.384,0.995749,test_nn
309,-0.382,0.9953451,test_nn
310,-0.38,0.9949345,test_nn
311,-0.378,0.9945189,test_nn
312,-0.376,0.9940997,test_nn
313,-0.374,0.99367774,test_nn
314,-0.372,0.9932548,test_nn
315,-0.37,0.9928317,test_nn
316,-0.368,0.99240994,test_nn
317,-0.366,0.9919902,test_nn
318,-0.364,0.9915739,test_nn
319,-0.362,0.99116254,test_nn
320,-0.36,0.99075645,test_nn
321,-0.358,0.990357,test_nn
322,-0.356,0.9899653,test_nn
323,-0.354,0.9895819,test_nn
324,-0.352,0.9892082,test_nn
325,-0.35,0.98884475,test_nn
326,-0.348,0.988492,test_nn
327,-0.346,0.9881518,test_nn
328,-0.344,0.9878235,test_nn
329,-0.342,0.98750836,test_nn
330,-0.34,0.98720765,test_nn
331,-0.338,0.9869206,test_nn
332,-0.336,0.9866488,test_nn
333,-0.334,0.986392,test_nn
334,-0.332,0.9861511,test_nn
335,-0.33,0.98592615,test_nn
336,-0.328,0.9857174,test_nn
337,-0.326,0.985525,test_nn
338,-0.324,0.9853496,test_nn
339,-0.322,0.9851907,test_nn
340,-0.32,0.98504907,test_nn
341,-0.318,0.9849243,test_nn
342,-0.316,0.9848161,test_nn
343,-0.314,0.9847249,test_nn
344,-0.312,0.9846505,test_nn
345,-0.31,0.9845922,test_nn
346,-0.308,0.98455065,test_nn
347,-0.306,0.9845251,test_nn
348,-0.304,0.9845152,test_nn
349,-0.302,0.98452044,test_nn
350,-0.3,0.98454106,test_nn
351,-0.298,0.98457646,test_nn
352,-0.296,0.98462594,test_nn
353,-0.294,0.9846891,test_nn
354,-0.292,0.9847659,test_nn
355,-0.29,0.98485494,test_nn
356,-0.288,0.9849563,test_nn
357,-0.286,0.9850693,test_nn
358,-0.284,0.9851934,test_nn
359,-0.282,0.9853279,test_nn
360,-0.28,0.9854723,test_nn
361,-0.278,0.98562574,test_nn
362,-0.276,0.98578787,test_nn
363,-0.274,0.985958,test_nn
364,-0.272,0.986135,test_nn
365,-0.27,0.98631907,test_nn
366,-0.268,0.9865086,test_nn
367,-0.266,0.98670375,test_nn
368,-0.264,0.98690355,test_nn
369,-0.262,0.9871074,test_nn
370,-0.26,0.9873142,test_nn
371,-0.258,0.98752403,test_nn
372,-0.256,0.98773617,test_nn
373,-0.254,0.9879494,test_nn
374,-0.252,0.98816365,test_nn
375,-0.25,0.9883785,test_nn
376,-0.248,0.988593,test_nn
377,-0.246,0.9888065,test_nn
378,-0.244,0.989019,test_nn
379,-0.242,0.9892296,test_nn
380,-0.24,0.98943794,test_nn
381,-0.238,0.9896432,test_nn
382,-0.236,0.98984516,test_nn
383,-0.234,0.9900439,test_nn
384,-0.232,0.9902383,test_nn
385,-0.23,0.9904286,test_nn
386,-0.228,0.99061346,test_nn
387,-0.226,0.9907931,test_nn
388,-0.224,0.99096763,test_nn
389,-0.222,0.991136,test_nn
390,-0.22,0.9912987,test_nn
391,-0.218,0.99145454,test_nn
392,-0.216,0.9916043,test_nn
393,-0.214,0.99174684,test_nn
394,-0.212,0.9918826,test_nn
395,-0.21,0.992011,test_nn
396,-0.208,0.9921324,test_nn
397,-0.206,0.992246,test_nn
398,-0.204,0.99235195,test_nn
399,-0.202,0.9924504,test_nn
400,-0.2,0.9925411,test_nn
401,-0.198,0.99262434,test_nn
402,-0.196,0.99269915,test_nn
403,-0.194,0.9927661,test_nn
404,-0.192,0.99282527,test_nn
405,-0.19,0.99287677,test_nn
406,-0.188,0.99292016,test_nn
407,-0.186,0.99295574,test_nn
408,-0.184,0.99298334,test_nn
409,-0.182,0.9930036,test_nn
410,-0.18,0.99301565,test_nn
411,-0.178,0.99302053,test_nn
412,-0.176,0.9930174,test_nn
413,-0.174,0.9930075,test_nn
414,-0.172,0.9929897,test_nn
415,-0.17,0.99296516,test_nn
416,-0.168,0.99293333,test_nn
417,-0.166,0.9928945,test_nn
418,-0.164,0.992849,test_nn
419,-0.162,0.99279684,test_nn
420,-0.16,0.9927382,test_nn
421,-0.158,0.9926733,test_nn
422,-0.156,0.9926022,test_nn
423,-0.154,0.9925249,test_nn
424,-0.152,0.9924421,test_nn
425,-0.15,0.99235374,test_nn
426,-0.148,0.9922595,test_nn
427,-0.146,0.99216026,test_nn
428,-0.144,0.9920561,test_nn
429,-0.142,0.9919467,test_nn
430,-0.14,0.99183273,test_nn
431,-0.138,0.9917143,test_nn
432,-0.136,0.9915915,test_nn
433,-0.134,0.99146456,test_nn
434,-0.132,0.9913337,test_nn
435,-0.13,0.99119884,test_nn
436,-0.128,0.9910607,test_nn
437,-0.126,0.99091935,test_nn
438,-0.124,0.9907747,test_nn
439,-0.122,0.9906272,test_nn
440,-0.12,0.990477,test_nn
441,-0.118,0.99032366,test_nn
442,-0.116,0.9901684,test_nn
443,-0.114,0.99001104,test_nn
444,-0.112,0.9898515,test_nn
445,-0.11,0.98969024,test_nn
446,-0.108,0.98952717,test_nn
447,-0.106,0.9893629,test_nn
448,-0.104,0.98919713,test_nn
449,-0.102,0.9890305,test_nn
450,-0.1,0.98886263,test_nn
451,-0.098,0.98869437,test_nn
452,-0.096,0.9885254,test_nn
453,-0.094,0.98835623,test_nn
454,-0.092,0.9881869,test_nn
455,-0.09,0.98801714,test_nn
456,-0.088,0.9878476,test_nn
457,-0.086,0.98767847,test_nn
458,-0.084,0.9875098,test_nn
459,-0.082,0.9873412,test_nn
460,-0.08,0.98717403,test_nn
461,-0.078,0.9870077,test_nn
462,-0.076,0.986842,test_nn
463,-0.074,0.98667765,test_nn
464,-0.072,0.9865144,test_nn
465,-0.07,0.9863529,test_nn
466,-0.068,0.9861928,test_nn
467,-0.066,0.98603445,test_nn
468,-0.064,0.98587805,test_nn
469,-0.062,0.9857235,test_nn
470,-0.06,0.9855712,test_nn
471,-0.058,0.98542106,test_nn
472,-0.056,0.9852732,test_nn
473,-0.054,0.9851275,test_nn
474,-0.052,0.9849848,test_nn
475,-0.05,0.9848447,test_nn
476,-0.048,0.9847071,test_nn
477,-0.046,0.98457223,test_nn
478,-0.044,0.98444057,test_nn
479,-0.042,0.9843121,test_nn
480,-0.04,0.9841869,test_nn
481,-0.038,0.98406434,test_nn
482,-0.036,0.98394537,test_nn
483,-0.034,0.98383,test_nn
484,-0.032,0.9837181,test_nn
485,-0.03,0.98360974,test_nn
486,-0.028,0.9835046,test_nn
487,-0.026,0.9834034,test_nn
488,-0.024,0.98330635,test_nn
489,-0.022,0.9832126,test_nn
490,-0.02,0.98312294,test_nn
491,-0.018,0.9830369,test_nn
492,-0.016,0.98295516,test_nn
493,-0.014,0.9828771,test_nn
494,-0.012,0.98280364,test_nn
495,-0.01,0.9827344,test_nn
496,-0.008,0.98266894,test_nn
497,-0.006,0.9826078,test_nn
498,-0.004,0.98255074,test_nn
499,-0.002,0.98249817,test_nn
500,0.0,0.9824498,test_nn
501,0.002,0.9824059,test_nn
502,0.004,0.98236626,test_nn
503,0.006,0.98233104,test_nn
504,0.008,0.9823003,test_nn
505,0.01,0.98227364,test_nn
506,0.012,0.98225164,test_nn
507,0.014,0.98223394,test_nn
508,0.016,0.9822204,test_nn
509,0.018,0.9822117,test_nn
510,0.02,0.98220736,test_nn
511,0.022,0.98220754,test_nn
512,0.024,0.9822117,test_nn
513,0.026,0.98222035,test_nn
514,0.028,0.98223364,test_nn
515,0.03,0.98225105,test_nn
516,0.032,0.98227286,test_nn
517,0.034,0.98229903,test_nn
518,0.036,0.98232925,test_nn
519,0.038,0.98236394,test_nn
520,0.04,0.98240274,test_nn
521,0.042,0.98244584,test_nn
522,0.044,0.98249274,test_nn
523,0.046,0.9825442,test_nn
524,0.048,0.9825992,test_nn
525,0.05,0.9826586,test_nn
526,0.052,0.98272157,test_nn
527,0.054,0.9827886,test_nn
528,0.056,0.9828592,test_nn
529,0.058,0.98293394,test_nn
530,0.06,0.98301226,test_nn
531,0.062,0.9830938,test_nn
532,0.064,0.9831794,test_nn
533,0.066,0.9832683,test_nn
534,0.068,0.9833606,test_nn
535,0.07,0.98345596,test_nn
536,0.072,0.98355484,test_nn
537,0.074,0.9836568,test_nn
538,0.076,0.9837618,test_nn
539,0.078,0.98386973,test_nn
540,0.08,0.98398054,test_nn
541,0.082,0.9840943,test_nn
542,0.084,0.9842101,test_nn
543,0.086,0.9843289,test_nn
544,0.088,0.98445016,test_nn
545,0.09,0.9845738,test_nn
546,0.092,0.9846993,test_nn
547,0.094,0.9848274,test_nn
548,0.096,0.9849574,test_nn
549,0.098,0.98508894,test_nn
550,0.1,0.98522246,test_nn
551,0.102,0.98535746,test_nn
552,0.104,0.98549414,test_nn
553,0.106,0.985632,test_nn
554,0.108,0.98577136,test_nn
555,0.11,0.9859114,test_nn
556,0.112,0.9860527,test_nn
557,0.114,0.9861949,test_nn
558,0.116,0.9863374,test_nn
559,0.118,0.98648065,test_nn
560,0.12,0.98662454,test_nn
561,0.122,0.9867683,test_nn
562,0.124,0.9869122,test_nn
563,0.126,0.98705614,test_nn
564,0.128,0.9872001,test_nn
565,0.13,0.98734325,test_nn
566,0.132,0.9874862,test_nn
567,0.134,0.9876282,test_nn
568,0.136,0.9877694,test_nn
569,0.138,0.9879098,test_nn
570,0.14,0.988049,test_nn
571,0.142,0.9881869,test_nn
572,0.144,0.9883231,test_nn
573,0.146,0.9884577,test_nn
574,0.148,0.9885907,test_nn
575,0.15,0.9887214,test_nn
576,0.152,0.9888501,test_nn
577,0.154,0.98897654,test_nn
578,0.156,0.9891007,test_nn
579,0.158,0.9892218,test_nn
580,0.16,0.9893402,test_nn
581,0.162,0.9894557,test_nn
582,0.164,0.9895679,test_nn
583,0.166,0.98967725,test_nn
584,0.168,0.9897827,test_nn
585,0.17,0.9898846,test_nn
586,0.172,0.98998296,test_nn
587,0.174,0.990077,test_nn
588,0.176,0.99016714,test_nn
589,0.178,0.99025285,test_nn
590,0.18,0.99033415,test_nn
591,0.182,0.9904109,test_nn
592,0.184,0.9904832,test_nn
593,0.186,0.9905501,test_nn
594,0.188,0.99061215,test_nn
595,0.19,0.9906692,test_nn
596,0.192,0.99072075,test_nn
597,0.194,0.990767,test_nn
598,0.196,0.9908076,test_nn
599,0.198,0.99084216,test_nn
600,0.2,0.9908712,test_nn
601,0.202,0.9908942,test_nn
602,0.204,0.9909109,test_nn
603,0.206,0.990922,test_nn
604,0.208,0.990926,test_nn
605,0.21,0.99092436,test_nn
606,0.212,0.9909157,test_nn
607,0.214,0.9909004,test_nn
608,0.216,0.9908788,test_nn
609,0.218,0.9908501,test_nn
610,0.22,0.9908147,test_nn
611,0.222,0.9907726,test_nn
612,0.224,0.9907229,test_nn
613,0.226,0.99066687,test_nn
614,0.228,0.99060357,test_nn
615,0.23,0.990533,test_nn
616,0.232,0.99045575,test_nn
617,0.234,0.99037105,test_nn
618,0.236,0.9902793,test_nn
619,0.238,0.99018055,test_nn
620,0.24,0.99007434,test_nn
621,0.242,0.9899616,test_nn
622,0.244,0.9898417,test_nn
623,0.246,0.98971474,test_nn
624,0.248,0.98958063,test_nn
625,0.25,0.9894401,test_nn
626,0.252,0.9892924,test_nn
627,0.254,0.98913825,test_nn
628,0.256,0.98897743,test_nn
629,0.258,0.9888104,test_nn
630,0.26,0.988637,test_nn
631,0.262,0.9884573,test_nn
632,0.264,0.98827183,test_nn
633,0.266,0.98808074,test_nn
634,0.268,0.98788345,test_nn
635,0.27,0.9876814,test_nn
636,0.272,0.98747396,test_nn
637,0.274,0.9872619,test_nn
638,0.276,0.98704505,test_nn
639,0.278,0.9868237,test_nn
640,0.28,0.9865984,test_nn
641,0.282,0.9863694,test_nn
642,0.284,0.98613703,test_nn
643,0.286,0.9859015,test_nn
644,0.288,0.98566365,test_nn
645,0.29,0.98542327,test_nn
646,0.292,0.98518074,test_nn
647,0.294,0.9849372,test_nn
648,0.296,0.98469245,test_nn
649,0.298,0.98444724,test_nn
650,0.3,0.98420167,test_nn
651,0.302,0.98395705,test_nn
652,0.304,0.98371273,test_nn
653,0.306,0.98346996,test_nn
654,0.308,0.98322886,test_nn
655,0.31,0.9829911,test_nn
656,0.312,0.9827559,test_nn
657,0.314,0.9825247,test_nn
658,0.316,0.98229754,test_nn
659,0.318,0.9820753,test_nn
660,0.32,0.98185873,test_nn
661,0.322,0.9816482,test_nn
662,0.324,0.98144436,test_nn
663,0.326,0.98124814,test_nn
664,0.328,0.98106,test_nn
665,0.33,0.9808806,test_nn
666,0.332,0.98071057,test_nn
667,0.334,0.98055035,test_nn
668,0.336,0.98040104,test_nn
669,0.338,0.98026323,test_nn
670,0.34,0.98013747,test_nn
671,0.342,0.9800241,test_nn
672,0.344,0.9799242,test_nn
673,0.346,0.9798384,test_nn
674,0.348,0.97976637,test_nn
675,0.35,0.9797099,test_nn
676,0.352,0.97966874,test_nn
677,0.354,0.9796437,test_nn
678,0.356,0.9796351,test_nn
679,0.358,0.9796434,test_nn
680,0.36,0.979669,test_nn
681,0.362,0.97971237,test_nn
682,0.364,0.97977376,test_nn
683,0.366,0.9798533,test_nn
684,0.368,0.9799509,test_nn
685,0.37,0.98006713,test_nn
686,0.372,0.9802016,test_nn
687,0.374,0.9803549,test_nn
688,0.376,0.9805263,test_nn
689,0.378,0.9807159,test_nn
690,0.38,0.9809233,test_nn
691,0.382,0.98114824,test_nn
692,0.384,0.98139,test_nn
693,0.386,0.98164827,test_nn
694,0.388,0.98192215,test_nn
695,0.39,0.9822113,test_nn
696,0.392,0.98251426,test_nn
697,0.394,0.9828306,test_nn
698,0.396,0.98315907,test_nn
699,0.398,0.9834979,test_nn
700,0.4,0.98384666,test_nn
701,0.402,0.9842036,test_nn
702,0.404,0.98456705,test_nn
703,0.406,0.9849359,test_nn
704,0.408,0.98530746,test_nn
705,0.41,0.9856808,test_nn
706,0.412,0.9860532,test_nn
707,0.414,0.98642397,test_nn
708,0.416,0.98678964,test_nn
709,0.418,0.98714924,test_nn
710,0.42,0.9874995,test_nn
711,0.422,0.9878385,test_nn
712,0.424,0.98816377,test_nn
713,0.426,0.9884732,test_nn
714,0.428,0.98876464,test_nn
715,0.43,0.9890348,test_nn
716,0.432,0.9892819,test_nn
717,0.434,0.98950267,test_nn
718,0.436,0.9896952,test_nn
719,0.438,0.9898569,test_nn
720,0.44,0.9899851,test_nn
721,0.442,0.99007773,test_nn
722,0.444,0.99013174,test_nn
723,0.446,0.99014586,test_nn
724,0.448,0.9901164,test_nn
725,0.45,0.9900422,test_nn
726,0.452,0.9899207,test_nn
727,0.454,0.98974985,test_nn
728,0.456,0.98952764,test_nn
729,0.458,0.9892522,test_nn
730,0.46,0.98892176,test_nn
731,0.462,0.98853433,test_nn
732,0.464,0.9880891,test_nn
733,0.466,0.9875839,test_nn
734,0.468,0.98701733,test_nn
735,0.47,0.9863888,test_nn
736,0.472,0.9856965,test_nn
737,0.474,0.9849402,test_nn
738,0.476,0.9841184,test_nn
739,0.478,0.98323095,test_nn
740,0.48,0.9822766,test_nn
741,0.482,0.981255,test_nn
742,0.484,0.98016596,test_nn
743,0.486,0.9790093,test_nn
744,0.488,0.9777844,test_nn
745,0.49,0.97649175,test_nn
746,0.492,0.97513103,test_nn
747,0.494,0.9737029,test_nn
748,0.496,0.9722065,test_nn
749,0.498,0.9706435,test_nn
750,0.5,0.9690133,test_nn
751,0.502,0.967317,test_nn
752,0.504,0.96555483,test_nn
753,0.506,0.9637274,test_nn
754,0.508,0.9618356,test_nn
755,0.51,0.95988,test_nn
756,0.512,0.9578614,test_nn
757,0.514,0.9557808,test_nn
758,0.516,0.9536393,test_nn
759,0.518,0.9514372,test_nn
760,0.52,0.94917583,test_nn
761,0.522,0.9468564,test_nn
762,0.524,0.94447964,test_nn
763,0.526,0.94204634,test_nn
764,0.528,0.939558,test_nn
765,0.53,0.9370157,test_nn
766,0.532,0.9344203,test_nn
767,0.534,0.93177277,test_nn
768,0.536,0.9290746,test_nn
769,0.538,0.9263265,test_nn
770,0.54,0.9235298,test_nn
771,0.542,0.92068523,test_nn
772,0.544,0.9177945,test_nn
773,0.546,0.91485834,test_nn
774,0.548,0.91187763,test_nn
775,0.55,0.9088539,test_nn
776,0.552,0.90578765,test_nn
777,0.554,0.9026803,test_nn
778,0.556,0.8995328,test_nn
779,0.558,0.8963458,test_nn
780,0.56,0.8931208,test_nn
781,0.562,0.8898588,test_nn
782,0.564,0.88656026,test_nn
783,0.566,0.88322616,test_nn
784,0.568,0.8798578,test_nn
785,0.57,0.876456,test_nn
786,0.572,0.8730215,test_nn
787,0.574,0.86955523,test_nn
788,0.576,0.8660579,test_nn
789,0.578,0.86253047,test_nn
790,0.58,0.8589739,test_nn
791,0.582,0.8553885,test_nn
792,0.584,0.8517755,test_nn
793,0.586,0.8481355,test_nn
794,0.588,0.8444691,test_nn
795,0.59,0.84077716,test_nn
796,0.592,0.8370601,test_nn
797,0.594,0.8333191,test_nn
798,0.596,0.82955444,test_nn
799,0.598,0.8257669,test_nn
800,0.6,0.82195693,test_nn
801,0.602,0.81812567,test_nn
802,0.604,0.8142731,test_nn
803,0.606,0.8104,test_nn
804,0.608,0.8065072,test_nn
805,0.61,0.80259436,test_nn
806,0.612,0.7986635,test_nn
807,0.614,0.7947138,test_nn
808,0.616,0.79074657,test_nn
809,0.618,0.7867621,test_nn
810,0.62,0.78276056,test_nn
811,0.622,0.7787428,test_nn
812,0.624,0.774709,test_nn
813,0.626,0.7706601,test_nn
814,0.628,0.76659584,test_nn
815,0.63,0.7625173,test_nn
816,0.632,0.7584247,test_nn
817,0.634,0.75431824,test_nn
818,0.636,0.75019854,test_nn
819,0.638,0.7460657,test_nn
820,0.64,0.7419203,test_nn
821,0.642,0.73776287,test_nn
822,0.644,0.7335938,test_nn
823,0.646,0.7294131,test_nn
824,0.648,0.7252215,test_nn
825,0.65,0.72101915,test_nn
826,0.652,0.71680605,test_nn
827,0.654,0.7125834,test_nn
828,0.656,0.7083506,test_nn
829,0.658,0.7041086,test_nn
830,0.66,0.69985735,test_nn
831,0.662,0.69559765,test_nn
832,0.664,0.6913292,test_nn
833,0.666,0.68705237,test_nn
834,0.668,0.68276787,test_nn
835,0.67,0.67847556,test_nn
836,0.672,0.6741763,test_nn
837,0.674,0.6698699,test_nn
838,0.676,0.66555625,test_nn
839,0.678,0.66123664,test_nn
840,0.68,0.65691054,test_nn
841,0.682,0.6525786,test_nn
842,0.684,0.64824057,test_nn
843,0.686,0.6438975,test_nn
844,0.688,0.6395489,test_nn
845,0.69,0.6351955,test_nn
846,0.692,0.63083744,test_nn
847,0.694,0.6264746,test_nn
848,0.696,0.6221077,test_nn
849,0.698,0.6177367,test_nn
850,0.7,0.61336195,test_nn
851,0.702,0.60898376,test_nn
852,0.704,0.604602,test_nn
853,0.706,0.6002174,test_nn
854,0.708,0.59582967,test_nn
855,0.71,0.5914395,test_nn
856,0.712,0.5870467,test_nn
857,0.714,0.5826516,test_nn
858,0.716,0.57825446,test_nn
859,0.718,0.57385546,test_nn
860,0.72,0.5694547,test_nn
861,0.722,0.56505305,test_nn
862,0.724,0.5606497,test_nn
863,0.726,0.5562453,test_nn
864,0.728,0.5518404,test_nn
865,0.73,0.54743445,test_nn
866,0.732,0.5430283,test_nn
867,0.734,0.5386218,test_nn
868,0.736,0.5342152,test_nn
869,0.738,0.52980894,test_nn
870,0.74,0.5254028,test_nn
871,0.742,0.5209969,test_nn
872,0.744,0.51659197,test_nn
873,0.746,0.5121877,test_nn
874,0.748,0.5077846,test_nn
875,0.75,0.5033822,test_nn
876,0.752,0.49898165,test_nn
877,0.754,0.4945824,test_nn
878,0.756,0.49018514,test_nn
879,0.758,0.4857892,test_nn
880,0.76,0.48139566,test_nn
881,0.762,0.47700432,test_nn
882,0.764,0.47261488,test_nn
883,0.766,0.46822825,test_nn
884,0.768,0.4638441,test_nn
885,0.77,0.45946285,test_nn
886,0.772,0.45508432,test_nn
887,0.774,0.450709,test_nn
888,0.776,0.446337,test_nn
889,0.778,0.44196823,test_nn
890,0.78,0.43760344,test_nn
891,0.782,0.43324175,test_nn
892,0.784,0.42888427,test_nn
893,0.786,0.42453042,test_nn
894,0.788,0.4201809,test_nn
895,0.79,0.4158351,test_nn
896,0.792,0.4114943,test_nn
897,0.794,0.4071575,test_nn
898,0.796,0.4028255,test_nn
899,0.798,0.39849827,test_nn
900,0.8,0.39417577,test_nn
901,0.802,0.38985848,test_nn
902,0.804,0.3855461,test_nn
903,0.806,0.3812389,test_nn
904,0.808,0.376937,test_nn
905,0.81,0.3726406,test_nn
906,0.812,0.36835003,test_nn
907,0.814,0.36406493,test_nn
908,0.816,0.35978577,test_nn
909,0.818,0.35551217,test_nn
910,0.82,0.35124475,test_nn
911,0.822,0.34698355,test_nn
912,0.824,0.3427283,test_nn
913,0.826,0.3384796,test_nn
914,0.828,0.33423713,test_nn
915,0.83,0.33000138,test_nn
916,0.832,0.32577205,test_nn
917,0.834,0.32154936,test_nn
918,0.836,0.31733364,test_nn
919,0.838,0.31312445,test_nn
920,0.84,0.30892265,test_nn
921,0.842,0.30472744,test_nn
922,0.844,0.30053964,test_nn
923,0.846,0.296359,test_nn
924,0.848,0.29218563,test_nn
925,0.85,0.28801975,test_nn
926,0.852,0.28386116,test_nn
927,0.854,0.27971023,test_nn
928,0.856,0.27556667,test_nn
929,0.858,0.27143106,test_nn
930,0.86,0.2673028,test_nn
931,0.862,0.26318288,test_nn
932,0.864,0.2590704,test_nn
933,0.866,0.25496614,test_nn
934,0.868,0.25086996,test_nn
935,0.87,0.24678156,test_nn
936,0.872,0.24270138,test_nn
937,0.874,0.2386291,test_nn
938,0.876,0.23456515,test_nn
939,0.878,0.23050964,test_nn
940,0.88,0.22646256,test_nn
941,0.882,0.22242367,test_nn
942,0.884,0.21839343,test_nn
943,0.886,0.21437159,test_nn
944,0.888,0.21035835,test_nn
945,0.89,0.20635353,test_nn
946,0.892,0.20235732,test_nn
947,0.894,0.1983701,test_nn
948,0.896,0.1943914,test_nn
949,0.898,0.19042149,test_nn
950,0.9,0.18646023,test_nn
951,0.902,0.18250792,test_nn
952,0.904,0.1785644,test_nn
953,0.906,0.17462984,test_nn
954,0.908,0.17070432,test_nn
955,0.91,0.16678749,test_nn
956,0.912,0.1628798,test_nn
957,0.914,0.15898134,test_nn
958,0.916,0.15509169,test_nn
959,0.918,0.15121116,test_nn
960,0.92,0.14733967,test_nn
961,0.922,0.1434773,test_nn
962,0.924,0.13962382,test_nn
963,0.926,0.13578013,test_nn
964,0.928,0.13194539,test_nn
965,0.93,0.12811953,test_nn
966,0.932,0.12430322,test_nn
967,0.934,0.12049607,test_nn
968,0.936,0.116698146,test_nn
969,0.938,0.11290925,test_nn
970,0.94,0.10913018,test_nn
971,0.942,0.10536007,test_nn
972,0.944,0.10159917,test_nn
973,0.946,0.097847596,test_nn
974,0.948,0.09410533,test_nn
975,0.95,0.09037267,test_nn
976,0.952,0.08664913,test_nn
977,0.954,0.08293469,test_nn
978,0.956,0.07923025,test_nn
979,0.958,0.07553479,test_nn
980,0.96,0.07184834,test_nn
981,0.962,0.06817171,test_nn
982,0.964,0.06450431,test_nn
983,0.966,0.060846176,test_nn
984,0.968,0.05719753,test_nn
985,0.97,0.05355816,test_nn
986,0.972,0.0499281,test_nn
987,0.974,0.046307594,test_nn
988,0.976,0.04269599,test_nn
989,0.978,0.039094344,test_nn
990,0.98,0.03550131,test_nn
991,0.982,0.031918127,test_nn
992,0.984,0.028343981,test_nn
993,0.986,0.024779191,test_nn
994,0.988,0.02122393,test_nn
995,0.99,0.017677601,test_nn
996,0.992,0.014141093,test_nn
997,0.994,0.010613347,test_nn
998,0.996,0.0070948936,test_nn
999,0.998,0.003585897,test_nn
1000,1.0,8.609891e-05,test_nn


==> visu/old/tikz_csvs_one_dim/result_best_run_ns_one_dim/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "NewModel", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "NewModel", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "GapForcingLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 1500, "weight_testfn_obs": 1500, "diagonal_forcing": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 6001, "T_mult": 1}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 6001, "T_mult": 1}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 24971, "use_H1_norm": true, "force_bc": false, "chpt_folder": "/tmp/ray/session_2024-09-23_13-45-00_862609_3764786/artifacts/2024-09-23_13-45-03/fn_2024-09-23_13-45-03/working_dirs/fn_4543b_00009_9_example=ns_one_dim_2024-09-23_13-45-03", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_one_dim/result_best_run_ns_one_dim/diff.csv <==
,X_x,value,name
0,-2.0,3.925024e-05,diff
1,-1.996,0.00014836947,diff
2,-1.992,0.00025180634,diff
3,-1.988,0.00034945132,diff
4,-1.984,0.0004421631,diff
5,-1.98,0.000529238,diff
6,-1.976,0.000611024,diff
7,-1.972,0.00068760756,diff
8,-1.968,0.0007592868,diff
9,-1.964,0.0008260794,diff
10,-1.96,0.0008882303,diff
11,-1.956,0.0009454489,diff
12,-1.952,0.0009982102,diff
13,-1.948,0.0010463968,diff
14,-1.944,0.0010903161,diff
15,-1.94,0.0011299774,diff
16,-1.936,0.0011653975,diff
17,-1.932,0.0011966936,diff
18,-1.928,0.0012243725,diff
19,-1.924,0.001247745,diff
20,-1.92,0.001267612,diff
21,-1.916,0.0012839325,diff
22,-1.912,0.0012964047,diff
23,-1.908,0.0013057105,diff
24,-1.904,0.0013115034,diff
25,-1.9,0.0013140589,diff
26,-1.896,0.0013135858,diff
27,-1.892,0.0013101026,diff
28,-1.888,0.0013036169,diff
29,-1.884,0.0012940802,diff
30,-1.88,0.0012823045,diff
31,-1.876,0.0012672395,diff
32,-1.872,0.0012500137,diff
33,-1.868,0.0012301579,diff
34,-1.864,0.0012080222,diff
35,-1.86,0.0011836886,diff
36,-1.856,0.0011568293,diff
37,-1.852,0.0011279657,diff
38,-1.848,0.001097329,diff
39,-1.844,0.0010644943,diff
40,-1.84,0.0010301471,diff
41,-1.836,0.0009937286,diff
42,-1.832,0.000955835,diff
43,-1.828,0.00091638416,diff
44,-1.824,0.0008755252,diff
45,-1.82,0.0008330792,diff
46,-1.816,0.00078911334,diff
47,-1.812,0.0007442385,diff
48,-1.808,0.0006982386,diff
49,-1.804,0.0006508976,diff
50,-1.8,0.0006029308,diff
51,-1.796,0.0005538538,diff
52,-1.792,0.00050406903,diff
53,-1.788,0.0004530996,diff
54,-1.784,0.00040187687,diff
55,-1.78,0.00034978986,diff
56,-1.776,0.00029746443,diff
57,-1.772,0.00024431944,diff
58,-1.768,0.00019098818,diff
59,-1.764,0.0001373291,diff
60,-1.76,8.3342195e-05,diff
61,-1.756,2.9325485e-05,diff
62,-1.752,-2.4572015e-05,diff
63,-1.748,-7.903576e-05,diff
64,-1.744,-0.00013311207,diff
65,-1.74,-0.00018753111,diff
66,-1.736,-0.00024136901,diff
67,-1.732,-0.0002952814,diff
68,-1.728,-0.00034852326,diff
69,-1.724,-0.0004017055,diff
70,-1.72,-0.00045461953,diff
71,-1.716,-0.0005067587,diff
72,-1.712,-0.0005583614,diff
73,-1.708,-0.0006095469,diff
74,-1.704,-0.00066044927,diff
75,-1.7,-0.00071008503,diff
76,-1.696,-0.00075910985,diff
77,-1.692,-0.00080770254,diff
78,-1.688,-0.00085526705,diff
79,-1.684,-0.000902012,diff
80,-1.68,-0.00094775856,diff
81,-1.676,-0.0009922385,diff
82,-1.672,-0.0010363013,diff
83,-1.668,-0.0010789931,diff
84,-1.664,-0.0011203587,diff
85,-1.66,-0.0011612028,diff
86,-1.656,-0.0012003034,diff
87,-1.652,-0.0012383014,diff
88,-1.648,-0.0012750775,diff
89,-1.644,-0.0013107955,diff
90,-1.64,-0.0013448745,diff
91,-1.636,-0.0013779253,diff
92,-1.632,-0.0014093667,diff
93,-1.628,-0.00143978,diff
94,-1.624,-0.0014681071,diff
95,-1.62,-0.0014953315,diff
96,-1.616,-0.0015207976,diff
97,-1.612,-0.0015452951,diff
98,-1.608,-0.0015679747,diff
99,-1.604,-0.0015892833,diff
100,-1.6,-0.0016086996,diff
101,-1.596,-0.0016268641,diff
102,-1.592,-0.0016433299,diff
103,-1.588,-0.0016581416,diff
104,-1.584,-0.0016714782,diff
105,-1.58,-0.0016827434,diff
106,-1.576,-0.0016928911,diff
107,-1.572,-0.001701206,diff
108,-1.568,-0.0017077178,diff
109,-1.564,-0.0017127544,diff
110,-1.56,-0.0017165989,diff
111,-1.556,-0.0017179549,diff
112,-1.552,-0.0017182976,diff
113,-1.548,-0.0017165691,diff
114,-1.544,-0.0017135292,diff
115,-1.54,-0.001708597,diff
116,-1.536,-0.0017022192,diff
117,-1.532,-0.0016943812,diff
118,-1.528,-0.0016847551,diff
119,-1.524,-0.00167346,diff
120,-1.52,-0.0016604364,diff
121,-1.516,-0.0016465485,diff
122,-1.512,-0.0016305447,diff
123,-1.508,-0.0016134381,diff
124,-1.504,-0.0015946329,diff
125,-1.5,-0.0015742183,diff
126,-1.496,-0.0015528202,diff
127,-1.492,-0.001529783,diff
128,-1.488,-0.0015052259,diff
129,-1.484,-0.0014795661,diff
130,-1.48,-0.0014524758,diff
131,-1.476,-0.0014241934,diff
132,-1.472,-0.0013946295,diff
133,-1.468,-0.0013640225,diff
134,-1.464,-0.0013321638,diff
135,-1.46,-0.0012991428,diff
136,-1.456,-0.0012649894,diff
137,-1.452,-0.0012301803,diff
138,-1.448,-0.0011940002,diff
139,-1.444,-0.0011570454,diff
140,-1.44,-0.0011193752,diff
141,-1.436,-0.0010808408,diff
142,-1.432,-0.0010415018,diff
143,-1.428,-0.0010015368,diff
144,-1.424,-0.00096055865,diff
145,-1.42,-0.00091928244,diff
146,-1.416,-0.0008777678,diff
147,-1.412,-0.0008352697,diff
148,-1.408,-0.00079253316,diff
149,-1.404,-0.000749588,diff
150,-1.4,-0.00070631504,diff
151,-1.396,-0.00066271424,diff
152,-1.392,-0.0006188154,diff
153,-1.388,-0.0005752146,diff
154,-1.384,-0.0005314052,diff
155,-1.38,-0.0004876256,diff
156,-1.376,-0.0004439652,diff
157,-1.372,-0.00040081143,diff
158,-1.368,-0.00035756826,diff
159,-1.364,-0.00031492114,diff
160,-1.36,-0.00027236342,diff
161,-1.356,-0.00023055077,diff
162,-1.352,-0.00018942356,diff
163,-1.348,-0.00014904141,diff
164,-1.344,-0.000108897686,diff
165,-1.34,-6.982684e-05,diff
166,-1.336,-3.1739473e-05,diff
167,-1.332,5.8710575e-06,diff
168,-1.328,4.211068e-05,diff
169,-1.324,7.7307224e-05,diff
170,-1.32,0.00011152029,diff
171,-1.316,0.00014409423,diff
172,-1.312,0.00017544627,diff
173,-1.308,0.00020572543,diff
174,-1.304,0.00023406744,diff
175,-1.3,0.00026118755,diff
176,-1.296,0.00028678775,diff
177,-1.292,0.0003106296,diff
178,-1.288,0.0003325343,diff
179,-1.284,0.00035262108,diff
180,-1.28,0.00037127733,diff
181,-1.276,0.0003877282,diff
182,-1.272,0.00040197372,diff
183,-1.268,0.0004146099,diff
184,-1.264,0.00042495131,diff
185,-1.26,0.00043317676,diff
186,-1.256,0.0004388392,diff
187,-1.252,0.00044235587,diff
188,-1.248,0.0004440248,diff
189,-1.244,0.00044327974,diff
190,-1.24,0.00043979287,diff
191,-1.236,0.0004338026,diff
192,-1.232,0.00042560697,diff
193,-1.228,0.00041493773,diff
194,-1.224,0.0004018247,diff
195,-1.22,0.0003863275,diff
196,-1.216,0.00036790967,diff
197,-1.212,0.00034737587,diff
198,-1.208,0.00032407045,diff
199,-1.204,0.00029820204,diff
200,-1.2,0.00026988983,diff
201,-1.196,0.00023895502,diff
202,-1.192,0.00020557642,diff
203,-1.188,0.00016984344,diff
204,-1.184,0.00013157725,diff
205,-1.18,9.045005e-05,diff
206,-1.176,4.7683716e-05,diff
207,-1.172,1.8775463e-06,diff
208,-1.168,-4.556775e-05,diff
209,-1.164,-9.572506e-05,diff
210,-1.16,-0.00014775991,diff
211,-1.156,-0.00020194054,diff
212,-1.152,-0.0002578497,diff
213,-1.148,-0.00031599402,diff
214,-1.144,-0.00037580729,diff
215,-1.14,-0.0004374683,diff
216,-1.136,-0.00050112605,diff
217,-1.132,-0.0005656183,diff
218,-1.128,-0.0006311536,diff
219,-1.124,-0.00069874525,diff
220,-1.12,-0.0007674694,diff
221,-1.116,-0.0008364916,diff
222,-1.112,-0.0009069741,diff
223,-1.108,-0.000977844,diff
224,-1.104,-0.0010492504,diff
225,-1.1,-0.001121074,diff
226,-1.096,-0.0011930168,diff
227,-1.092,-0.0012650192,diff
228,-1.088,-0.0013363957,diff
229,-1.084,-0.0014083982,diff
230,-1.08,-0.0014785528,diff
231,-1.076,-0.0015489161,diff
232,-1.072,-0.0016178489,diff
233,-1.068,-0.001686126,diff
234,-1.064,-0.0017524064,diff
235,-1.06,-0.0018176436,diff
236,-1.056,-0.0018805265,diff
237,-1.052,-0.0019420981,diff
238,-1.048,-0.0020008683,diff
239,-1.044,-0.0020574927,diff
240,-1.04,-0.0021119118,diff
241,-1.036,-0.0021631122,diff
242,-1.032,-0.0022116303,diff
243,-1.028,-0.0022566915,diff
244,-1.024,-0.002298236,diff
245,-1.02,-0.0023367405,diff
246,-1.016,-0.0023712516,diff
247,-1.012,-0.0024020076,diff
248,-1.008,-0.0024291873,diff
249,-1.004,-0.0024514198,diff
250,-1.0,-0.00246948,diff
251,-0.996,-0.0024828315,diff
252,-0.992,-0.002492249,diff
253,-0.988,-0.0024969578,diff
254,-0.984,-0.0024968386,diff
255,-0.98,-0.002491951,diff
256,-0.976,-0.0024825335,diff
257,-0.972,-0.00246799,diff
258,-0.968,-0.00244838,diff
259,-0.964,-0.0024238229,diff
260,-0.96,-0.002394855,diff
261,-0.956,-0.0023605227,diff
262,-0.952,-0.0023217797,diff
263,-0.948,-0.0022782683,diff
264,-0.944,-0.0022301674,diff
265,-0.94,-0.0021772385,diff
266,-0.936,-0.002120316,diff
267,-0.932,-0.0020589232,diff
268,-0.928,-0.0019943118,diff
269,-0.924,-0.0019245744,diff
270,-0.92,-0.0018521547,diff
271,-0.916,-0.0017761588,diff
272,-0.912,-0.001697123,diff
273,-0.908,-0.0016145706,diff
274,-0.904,-0.00153023,diff
275,-0.9,-0.0014435053,diff
276,-0.896,-0.0013540983,diff
277,-0.892,-0.0012632012,diff
278,-0.888,-0.0011711121,diff
279,-0.884,-0.0010781884,diff
280,-0.88,-0.0009844899,diff
281,-0.876,-0.00088995695,diff
282,-0.872,-0.0007958412,diff
283,-0.868,-0.0007016659,diff
284,-0.864,-0.0006084442,diff
285,-0.86,-0.00051653385,diff
286,-0.856,-0.0004259348,diff
287,-0.852,-0.00033676624,diff
288,-0.848,-0.00024932623,diff
289,-0.844,-0.00016492605,diff
290,-0.84,-8.255243e-05,diff
291,-0.836,-3.33786e-06,diff
292,-0.832,7.241964e-05,diff
293,-0.828,0.00014543533,diff
294,-0.824,0.00021398067,diff
295,-0.82,0.00027883053,diff
296,-0.816,0.00033956766,diff
297,-0.812,0.00039595366,diff
298,-0.808,0.00044816732,diff
299,-0.804,0.00049495697,diff
300,-0.8,0.0005373955,diff
301,-0.796,0.00057536364,diff
302,-0.792,0.00060778856,diff
303,-0.788,0.00063562393,diff
304,-0.784,0.0006583929,diff
305,-0.78,0.0006763935,diff
306,-0.776,0.0006890297,diff
307,-0.772,0.0006970763,diff
308,-0.768,0.00069987774,diff
309,-0.764,0.00069803,diff
310,-0.76,0.0006919503,diff
311,-0.756,0.00068092346,diff
312,-0.752,0.0006657243,diff
313,-0.748,0.0006456971,diff
314,-0.744,0.0006224513,diff
315,-0.74,0.0005942583,diff
316,-0.736,0.0005632043,diff
317,-0.732,0.00052827597,diff
318,-0.728,0.0004899502,diff
319,-0.724,0.00044852495,diff
320,-0.72,0.00040453672,diff
321,-0.716,0.00035756826,diff
322,-0.712,0.00030851364,diff
323,-0.708,0.00025743246,diff
324,-0.704,0.0002040267,diff
325,-0.7,0.00014853477,diff
326,-0.696,9.2327595e-05,diff
327,-0.692,3.4332275e-05,diff
328,-0.688,-2.4139881e-05,diff
329,-0.684,-8.380413e-05,diff
330,-0.68,-0.00014346838,diff
331,-0.676,-0.00020426512,diff
332,-0.672,-0.00026488304,diff
333,-0.668,-0.00032532215,diff
334,-0.664,-0.00038588047,diff
335,-0.66,-0.00044614077,diff
336,-0.656,-0.00050604343,diff
337,-0.652,-0.0005649328,diff
338,-0.648,-0.0006226897,diff
339,-0.644,-0.00067955256,diff
340,-0.64,-0.0007351637,diff
341,-0.636,-0.00078976154,diff
342,-0.632,-0.0008431077,diff
343,-0.628,-0.00089490414,diff
344,-0.624,-0.00094503164,diff
345,-0.62,-0.000993073,diff
346,-0.616,-0.0010399222,diff
347,-0.612,-0.0010844469,diff
348,-0.608,-0.0011268854,diff
349,-0.604,-0.0011678934,diff
350,-0.6,-0.0012062788,diff
351,-0.596,-0.0012423992,diff
352,-0.592,-0.001276195,diff
353,-0.588,-0.0013078451,diff
354,-0.584,-0.0013376474,diff
355,-0.58,-0.0013649464,diff
356,-0.576,-0.0013892055,diff
357,-0.572,-0.00141114,diff
358,-0.568,-0.0014308095,diff
359,-0.564,-0.001447916,diff
360,-0.56,-0.0014626384,diff
361,-0.556,-0.0014744401,diff
362,-0.552,-0.0014832616,diff
363,-0.548,-0.0014904737,diff
364,-0.544,-0.001494348,diff
365,-0.54,-0.0014958978,diff
366,-0.536,-0.0014949441,diff
367,-0.532,-0.001490891,diff
368,-0.528,-0.0014844537,diff
369,-0.524,-0.0014753342,diff
370,-0.52,-0.0014634132,diff
371,-0.516,-0.0014496446,diff
372,-0.512,-0.0014328957,diff
373,-0.508,-0.0014136434,diff
374,-0.504,-0.0013918877,diff
375,-0.5,-0.0013673306,diff
376,-0.496,-0.0013409257,diff
377,-0.492,-0.001312077,diff
378,-0.488,-0.001281023,diff
379,-0.484,-0.0012481809,diff
380,-0.48,-0.0012126565,diff
381,-0.476,-0.0011752248,diff
382,-0.472,-0.0011364222,diff
383,-0.468,-0.0010957718,diff
384,-0.464,-0.0010533333,diff
385,-0.46,-0.0010089278,diff
386,-0.456,-0.00096434355,diff
387,-0.452,-0.0009175539,diff
388,-0.448,-0.000870347,diff
389,-0.444,-0.00082200766,diff
390,-0.44,-0.00077313185,diff
391,-0.436,-0.000723958,diff
392,-0.432,-0.0006738305,diff
393,-0.428,-0.0006245971,diff
394,-0.424,-0.0005751252,diff
395,-0.42,-0.00052654743,diff
396,-0.416,-0.00047838688,diff
397,-0.412,-0.00043088198,diff
398,-0.408,-0.00038528442,diff
399,-0.404,-0.0003413558,diff
400,-0.4,-0.00029867887,diff
401,-0.396,-0.00025773048,diff
402,-0.392,-0.00022006035,diff
403,-0.388,-0.00018525124,diff
404,-0.384,-0.00015330315,diff
405,-0.38,-0.00012475252,diff
406,-0.376,-0.0001000762,diff
407,-0.372,-7.998943e-05,diff
408,-0.368,-6.353855e-05,diff
409,-0.364,-5.286932e-05,diff
410,-0.36,-4.762411e-05,diff
411,-0.356,-4.774332e-05,diff
412,-0.352,-5.38826e-05,diff
413,-0.348,-6.711483e-05,diff
414,-0.344,-8.761883e-05,diff
415,-0.34,-0.00011485815,diff
416,-0.336,-0.00015062094,diff
417,-0.332,-0.00019431114,diff
418,-0.328,-0.00024670362,diff
419,-0.324,-0.00030857325,diff
420,-0.32,-0.00038009882,diff
421,-0.316,-0.0004618168,diff
422,-0.312,-0.0005540252,diff
423,-0.308,-0.00065743923,diff
424,-0.304,-0.0007725358,diff
425,-0.3,-0.0008996725,diff
426,-0.296,-0.0010388494,diff
427,-0.292,-0.0011916757,diff
428,-0.288,-0.0013577938,diff
429,-0.284,-0.0015380979,diff
430,-0.28,-0.001732707,diff
431,-0.276,-0.0019421577,diff
432,-0.272,-0.0021674037,diff
433,-0.268,-0.002409041,diff
434,-0.264,-0.002651155,diff
435,-0.26,-0.0028780699,diff
436,-0.256,-0.0030902624,diff
437,-0.252,-0.0032886267,diff
438,-0.248,-0.0034736395,diff
439,-0.244,-0.00364542,diff
440,-0.24,-0.003804803,diff
441,-0.236,-0.003951788,diff
442,-0.232,-0.004087031,diff
443,-0.228,-0.0042113066,diff
444,-0.224,-0.00432539,diff
445,-0.22,-0.004428923,diff
446,-0.216,-0.0045222044,diff
447,-0.212,-0.004606664,diff
448,-0.208,-0.0046821833,diff
449,-0.204,-0.004749596,diff
450,-0.2,-0.0048084855,diff
451,-0.196,-0.004860401,diff
452,-0.192,-0.0049048066,diff
453,-0.188,-0.004943013,diff
454,-0.184,-0.0049743056,diff
455,-0.18,-0.0050001144,diff
456,-0.176,-0.0050209165,diff
457,-0.172,-0.0050361753,diff
458,-0.168,-0.0050467253,diff
459,-0.164,-0.005052805,diff
460,-0.16,-0.0050552487,diff
461,-0.156,-0.005054593,diff
462,-0.152,-0.005049646,diff
463,-0.148,-0.0050421357,diff
464,-0.144,-0.005032599,diff
465,-0.14,-0.005020082,diff
466,-0.136,-0.005005777,diff
467,-0.132,-0.0049899817,diff
468,-0.128,-0.004973054,diff
469,-0.124,-0.004954815,diff
470,-0.12,-0.004935384,diff
471,-0.116,-0.0049157143,diff
472,-0.112,-0.0048957467,diff
473,-0.108,-0.0048753023,diff
474,-0.104,-0.0048553944,diff
475,-0.1,-0.0048353076,diff
476,-0.096,-0.0048163533,diff
477,-0.092,-0.004797697,diff
478,-0.088,-0.0047798753,diff
479,-0.084,-0.004763484,diff
480,-0.08,-0.0047478676,diff
481,-0.076,-0.004733622,diff
482,-0.072,-0.0047210455,diff
483,-0.068,-0.00470984,diff
484,-0.064,-0.0047002435,diff
485,-0.06,-0.0046923757,diff
486,-0.056,-0.0046863556,diff
487,-0.052,-0.004682362,diff
488,-0.048,-0.0046802163,diff
489,-0.044,-0.0046800375,diff
490,-0.04,-0.0046817064,diff
491,-0.036,-0.0046857,diff
492,-0.032,-0.0046919584,diff
493,-0.028,-0.0047000647,diff
494,-0.024,-0.0047101974,diff
495,-0.02,-0.004722297,diff
496,-0.016,-0.0047362447,diff
497,-0.012,-0.004752338,diff
498,-0.008,-0.004770279,diff
499,-0.004,-0.0047901273,diff
500,0.0,-0.004812002,diff
501,0.004,-0.0048350096,diff
502,0.008,-0.004859686,diff
503,0.012,-0.004886329,diff
504,0.016,-0.004913628,diff
505,0.02,-0.0049426556,diff
506,0.024,-0.0049728155,diff
507,0.028,-0.005003929,diff
508,0.032,-0.005035639,diff
509,0.036,-0.0050681233,diff
510,0.04,-0.005101204,diff
511,0.044,-0.0051347017,diff
512,0.048,-0.0051681995,diff
513,0.052,-0.005202055,diff
514,0.056,-0.0052352548,diff
515,0.06,-0.0052673817,diff
516,0.064,-0.005300045,diff
517,0.068,-0.0053311586,diff
518,0.072,-0.005361378,diff
519,0.076,-0.0053902864,diff
520,0.08,-0.005417526,diff
521,0.084,-0.005443275,diff
522,0.088,-0.005467057,diff
523,0.092,-0.0054880977,diff
524,0.096,-0.005506754,diff
525,0.1,-0.0055230856,diff
526,0.104,-0.0055356026,diff
527,0.108,-0.0055453777,diff
528,0.112,-0.005551696,diff
529,0.116,-0.005553603,diff
530,0.12,-0.0055515766,diff
531,0.124,-0.0055447817,diff
532,0.128,-0.005533755,diff
533,0.132,-0.0055173635,diff
534,0.136,-0.0054957867,diff
535,0.14,-0.0054688454,diff
536,0.144,-0.0054351687,diff
537,0.148,-0.0053958893,diff
538,0.152,-0.0053497553,diff
539,0.156,-0.005297303,diff
540,0.16,-0.0052371025,diff
541,0.164,-0.0051697493,diff
542,0.168,-0.005094528,diff
543,0.172,-0.0050112605,diff
544,0.176,-0.0049195886,diff
545,0.18,-0.004819095,diff
546,0.184,-0.0047097206,diff
547,0.188,-0.0045906305,diff
548,0.192,-0.004462242,diff
549,0.196,-0.0043234825,diff
550,0.2,-0.004174471,diff
551,0.204,-0.0040149093,diff
552,0.208,-0.0038445592,diff
553,0.212,-0.0036625266,diff
554,0.216,-0.0034692883,diff
555,0.22,-0.0032636523,diff
556,0.224,-0.003046155,diff
557,0.228,-0.002815783,diff
558,0.232,-0.0025728345,diff
559,0.236,-0.0023163557,diff
560,0.24,-0.0020466447,diff
561,0.244,-0.0017629266,diff
562,0.248,-0.0014649034,diff
563,0.252,-0.0011528134,diff
564,0.256,-0.00082564354,diff
565,0.26,-0.00048327446,diff
566,0.264,-0.00012600422,diff
567,0.268,0.0002476573,diff
568,0.272,0.00062042475,diff
569,0.276,0.0009775162,diff
570,0.28,0.001319468,diff
571,0.284,0.0016465187,diff
572,0.288,0.0019580126,diff
573,0.292,0.0022557378,diff
574,0.296,0.0025388002,diff
575,0.3,0.0028084517,diff
576,0.304,0.0030648112,diff
577,0.308,0.0033070445,diff
578,0.312,0.0035369396,diff
579,0.316,0.0037536025,diff
580,0.32,0.003957808,diff
581,0.324,0.004150212,diff
582,0.328,0.004330516,diff
583,0.332,0.00449878,diff
584,0.336,0.0046562552,diff
585,0.34,0.0048025846,diff
586,0.344,0.004938066,diff
587,0.348,0.005063057,diff
588,0.352,0.0051771402,diff
589,0.356,0.005281985,diff
590,0.36,0.0053763986,diff
591,0.364,0.0054618716,diff
592,0.368,0.0055376887,diff
593,0.372,0.005604744,diff
594,0.376,0.005662799,diff
595,0.38,0.0057122707,diff
596,0.384,0.0057536364,diff
597,0.388,0.0057869554,diff
598,0.392,0.0058119893,diff
599,0.396,0.00582999,diff
600,0.4,0.0058404803,diff
601,0.404,0.005843699,diff
602,0.408,0.005839765,diff
603,0.412,0.0058292747,diff
604,0.416,0.0058122277,diff
605,0.42,0.005788982,diff
606,0.424,0.0057598352,diff
607,0.428,0.00572443,diff
608,0.432,0.0056836605,diff
609,0.436,0.0056374073,diff
610,0.44,0.0055856705,diff
611,0.444,0.0055291653,diff
612,0.448,0.005467415,diff
613,0.452,0.0054011345,diff
614,0.456,0.0053300858,diff
615,0.46,0.005255103,diff
616,0.464,0.0051757097,diff
617,0.468,0.0050925016,diff
618,0.472,0.0050054193,diff
619,0.476,0.004914522,diff
620,0.48,0.0048201084,diff
621,0.484,0.0047227144,diff
622,0.488,0.0046221614,diff
623,0.492,0.0045183897,diff
624,0.496,0.0044118166,diff
625,0.5,0.0043026805,diff
626,0.504,0.0041912794,diff
627,0.508,0.004076481,diff
628,0.512,0.003960371,diff
629,0.516,0.0038419962,diff
630,0.52,0.0037216544,diff
631,0.524,0.003599286,diff
632,0.528,0.0034754276,diff
633,0.532,0.003350079,diff
634,0.536,0.0032230616,diff
635,0.54,0.0030947924,diff
636,0.544,0.0029651523,diff
637,0.548,0.002835095,diff
638,0.552,0.0027037263,diff
639,0.556,0.0025714636,diff
640,0.56,0.002438128,diff
641,0.564,0.0023049116,diff
642,0.568,0.0021708012,diff
643,0.572,0.0020362735,diff
644,0.576,0.0019014478,diff
645,0.58,0.0017662644,diff
646,0.584,0.0016311407,diff
647,0.588,0.0014963746,diff
648,0.592,0.0013611317,diff
649,0.596,0.0012261271,diff
650,0.6,0.0010916591,diff
651,0.604,0.0009575486,diff
652,0.608,0.000823915,diff
653,0.612,0.0006905794,diff
654,0.616,0.00055760145,diff
655,0.62,0.0004259348,diff
656,0.624,0.00029456615,diff
657,0.628,0.00016409159,diff
658,0.632,3.4451485e-05,diff
659,0.636,-9.429455e-05,diff
660,0.64,-0.00022226572,diff
661,0.644,-0.00034850836,diff
662,0.648,-0.00047415495,diff
663,0.652,-0.0005981326,diff
664,0.656,-0.000721097,diff
665,0.66,-0.0008427501,diff
666,0.664,-0.00096315145,diff
667,0.668,-0.0010819435,diff
668,0.672,-0.001199305,diff
669,0.676,-0.0013155341,diff
670,0.68,-0.0014299154,diff
671,0.684,-0.001542747,diff
672,0.688,-0.0016536713,diff
673,0.692,-0.0017629862,diff
674,0.696,-0.0018707514,diff
675,0.7,-0.0019766688,diff
676,0.704,-0.0020808578,diff
677,0.708,-0.0021831393,diff
678,0.712,-0.0022839904,diff
679,0.716,-0.0023821592,diff
680,0.72,-0.0024790764,diff
681,0.724,-0.0025737286,diff
682,0.728,-0.0026664734,diff
683,0.732,-0.0027574897,diff
684,0.736,-0.0028457642,diff
685,0.74,-0.0029326081,diff
686,0.744,-0.0030174851,diff
687,0.748,-0.0030998588,diff
688,0.752,-0.0031802058,diff
689,0.756,-0.003258586,diff
690,0.76,-0.0033347607,diff
691,0.764,-0.0034089684,diff
692,0.768,-0.0034807324,diff
693,0.772,-0.0035503507,diff
694,0.776,-0.0036182404,diff
695,0.78,-0.003683269,diff
696,0.784,-0.0037468076,diff
697,0.788,-0.0038075447,diff
698,0.792,-0.003866315,diff
699,0.796,-0.003922999,diff
700,0.8,-0.003977537,diff
701,0.804,-0.0040296316,diff
702,0.808,-0.0040795207,diff
703,0.812,-0.004127264,diff
704,0.816,-0.004172921,diff
705,0.82,-0.0042164326,diff
706,0.824,-0.004257679,diff
707,0.828,-0.0042963624,diff
708,0.832,-0.004333496,diff
709,0.836,-0.004368007,diff
710,0.84,-0.0044005513,diff
711,0.844,-0.0044307113,diff
712,0.848,-0.004458964,diff
713,0.852,-0.004484892,diff
714,0.856,-0.004508674,diff
715,0.86,-0.004530549,diff
716,0.864,-0.0045500994,diff
717,0.868,-0.0045675635,diff
718,0.872,-0.0045829415,diff
719,0.876,-0.0045966506,diff
720,0.88,-0.0046078563,diff
721,0.884,-0.004617095,diff
722,0.888,-0.0046244264,diff
723,0.892,-0.0046298504,diff
724,0.896,-0.0046333075,diff
725,0.9,-0.004634261,diff
726,0.904,-0.0046337843,diff
727,0.908,-0.0046312213,diff
728,0.912,-0.0046268106,diff
729,0.916,-0.004620731,diff
730,0.92,-0.0046123266,diff
731,0.924,-0.004602313,diff
732,0.928,-0.0045903325,diff
733,0.932,-0.0045767426,diff
734,0.936,-0.004561305,diff
735,0.94,-0.004544139,diff
736,0.944,-0.004525125,diff
737,0.948,-0.0045043826,diff
738,0.952,-0.004482448,diff
739,0.956,-0.0044585466,diff
740,0.96,-0.0044327974,diff
741,0.964,-0.0044059753,diff
742,0.968,-0.004377246,diff
743,0.972,-0.0043469667,diff
744,0.976,-0.004315138,diff
745,0.98,-0.004281819,diff
746,0.984,-0.0042470098,diff
747,0.988,-0.0042111278,diff
748,0.992,-0.004173517,diff
749,0.996,-0.004134476,diff
750,1.0,-0.0040943027,diff
751,1.004,-0.004052758,diff
752,1.008,-0.0040100217,diff
753,1.012,-0.0039659142,diff
754,1.016,-0.0039206147,diff
755,1.02,-0.003874123,diff
756,1.024,-0.0038265586,diff
757,1.028,-0.0037776232,diff
758,1.032,-0.0037274957,diff
759,1.036,-0.0036767125,diff
760,1.04,-0.00362432,diff
761,1.044,-0.0035715103,diff
762,1.048,-0.0035173893,diff
763,1.052,-0.0034626126,diff
764,1.056,-0.0034065843,diff
765,1.06,-0.0033499002,diff
766,1.064,-0.0032920241,diff
767,1.068,-0.003233552,diff
768,1.072,-0.0031743646,diff
769,1.076,-0.003114313,diff
770,1.08,-0.0030534863,diff
771,1.084,-0.0029919446,diff
772,1.088,-0.0029301345,diff
773,1.092,-0.0028671324,diff
774,1.096,-0.0028035939,diff
775,1.1,-0.0027399063,diff
776,1.104,-0.0026753247,diff
777,1.108,-0.0026104748,diff
778,1.112,-0.00254488,diff
779,1.116,-0.0024789572,diff
780,1.12,-0.0024124682,diff
781,1.124,-0.0023456514,diff
782,1.128,-0.0022784472,diff
783,1.132,-0.0022111833,diff
784,1.136,-0.0021435618,diff
785,1.14,-0.0020756423,diff
786,1.144,-0.002007246,diff
787,1.148,-0.0019386709,diff
788,1.152,-0.0018699467,diff
789,1.156,-0.0018013418,diff
790,1.16,-0.00173226,diff
791,1.164,-0.0016634762,diff
792,1.168,-0.0015943944,diff
793,1.172,-0.0015254915,diff
794,1.176,-0.0014563799,diff
795,1.18,-0.0013873577,diff
796,1.184,-0.0013181567,diff
797,1.188,-0.0012494028,diff
798,1.192,-0.0011808276,diff
799,1.196,-0.0011120439,diff
800,1.2,-0.0010435879,diff
801,1.204,-0.0009753108,diff
802,1.208,-0.0009071827,diff
803,1.212,-0.00083968043,diff
804,1.216,-0.00077190995,diff
805,1.22,-0.0007047951,diff
806,1.224,-0.0006380975,diff
807,1.228,-0.0005713403,diff
808,1.232,-0.0005053878,diff
809,1.236,-0.00043961406,diff
810,1.24,-0.00037425756,diff
811,1.244,-0.00030946732,diff
812,1.248,-0.0002452731,diff
813,1.252,-0.00018137693,diff
814,1.256,-0.00011819601,diff
815,1.26,-5.5223703e-05,diff
816,1.264,6.8843365e-06,diff
817,1.268,6.8336725e-05,diff
818,1.272,0.00012943149,diff
819,1.276,0.00018957257,diff
820,1.28,0.00024941564,diff
821,1.284,0.00030845404,diff
822,1.288,0.00036668777,diff
823,1.292,0.00042393804,diff
824,1.296,0.00048080087,diff
825,1.3,0.00053688884,diff
826,1.304,0.00059208274,diff
827,1.308,0.0006465316,diff
828,1.312,0.00070023537,diff
829,1.316,0.00075274706,diff
830,1.32,0.00080415606,diff
831,1.324,0.0008556545,diff
832,1.328,0.0009058118,diff
833,1.332,0.0009546876,diff
834,1.336,0.001003176,diff
835,1.34,0.0010504127,diff
836,1.344,0.0010965765,diff
837,1.348,0.0011422932,diff
838,1.352,0.0011865795,diff
839,1.356,0.001229912,diff
840,1.36,0.0012721419,diff
841,1.364,0.0013132691,diff
842,1.368,0.0013538301,diff
843,1.372,0.0013930798,diff
844,1.376,0.0014313161,diff
845,1.38,0.0014682412,diff
846,1.384,0.0015041232,diff
847,1.388,0.0015392303,diff
848,1.392,0.001572907,diff
849,1.396,0.0016053319,diff
850,1.4,0.0016368926,diff
851,1.404,0.0016674399,diff
852,1.408,0.0016967952,diff
853,1.412,0.0017246902,diff
854,1.416,0.0017517507,diff
855,1.42,0.0017772913,diff
856,1.424,0.0018018782,diff
857,1.428,0.0018253922,diff
858,1.432,0.0018474758,diff
859,1.436,0.0018682778,diff
860,1.44,0.0018885136,diff
861,1.444,0.0019069314,diff
862,1.448,0.0019241571,diff
863,1.452,0.0019405186,diff
864,1.456,0.0019554496,diff
865,1.46,0.0019694865,diff
866,1.464,0.001982063,diff
867,1.468,0.0019934475,diff
868,1.472,0.0020037293,diff
869,1.476,0.0020126402,diff
870,1.48,0.0020202994,diff
871,1.484,0.0020269752,diff
872,1.488,0.0020324588,diff
873,1.492,0.0020365417,diff
874,1.496,0.0020394027,diff
875,1.5,0.0020413697,diff
876,1.504,0.0020420551,diff
877,1.508,0.0020411313,diff
878,1.512,0.0020396113,diff
879,1.516,0.0020365715,diff
880,1.52,0.0020323396,diff
881,1.524,0.0020269752,diff
882,1.528,0.002020806,diff
883,1.532,0.0020129979,diff
884,1.536,0.0020045936,diff
885,1.54,0.0019944608,diff
886,1.544,0.0019835234,diff
887,1.548,0.001971513,diff
888,1.552,0.0019584,diff
889,1.556,0.0019441247,diff
890,1.56,0.0019290596,diff
891,1.564,0.0019125938,diff
892,1.568,0.0018952191,diff
893,1.572,0.0018767565,diff
894,1.576,0.0018572807,diff
895,1.58,0.0018369853,diff
896,1.584,0.0018157959,diff
897,1.588,0.0017929971,diff
898,1.592,0.0017697364,diff
899,1.596,0.0017456263,diff
900,1.6,0.001720205,diff
901,1.604,0.0016944557,diff
902,1.608,0.0016671866,diff
903,1.612,0.0016394705,diff
904,1.616,0.0016104877,diff
905,1.62,0.001581341,diff
906,1.624,0.0015510023,diff
907,1.628,0.0015196651,diff
908,1.632,0.0014881343,diff
909,1.636,0.0014553666,diff
910,1.64,0.0014220476,diff
911,1.644,0.001388222,diff
912,1.648,0.0013535172,diff
913,1.652,0.0013182312,diff
914,1.656,0.001282543,diff
915,1.66,0.0012458563,diff
916,1.664,0.0012089908,diff
917,1.668,0.0011716783,diff
918,1.672,0.0011333674,diff
919,1.676,0.0010950416,diff
920,1.68,0.0010560155,diff
921,1.684,0.0010163635,diff
922,1.688,0.0009769797,diff
923,1.692,0.000936687,diff
924,1.696,0.00089631975,diff
925,1.7,0.00085544586,diff
926,1.704,0.0008147061,diff
927,1.708,0.0007735193,diff
928,1.712,0.00073221326,diff
929,1.716,0.0006905794,diff
930,1.72,0.0006492436,diff
931,1.724,0.0006073117,diff
932,1.728,0.00056543946,diff
933,1.732,0.0005236566,diff
934,1.736,0.00048196316,diff
935,1.74,0.0004401058,diff
936,1.744,0.00039856136,diff
937,1.748,0.00035722554,diff
938,1.752,0.0003157556,diff
939,1.756,0.00027489662,diff
940,1.76,0.00023397803,diff
941,1.764,0.00019350648,diff
942,1.768,0.00015336275,diff
943,1.772,0.00011368096,diff
944,1.776,7.4349344e-05,diff
945,1.78,3.5613775e-05,diff
946,1.784,-2.7939677e-06,diff
947,1.788,-4.068762e-05,diff
948,1.792,-7.7687204e-05,diff
949,1.796,-0.000114388764,diff
950,1.8,-0.0001501739,diff
951,1.804,-0.00018525869,diff
952,1.808,-0.00021953881,diff
953,1.812,-0.00025277585,diff
954,1.816,-0.0002855137,diff
955,1.82,-0.00031714886,diff
956,1.824,-0.00034769624,diff
957,1.828,-0.00037718564,diff
958,1.832,-0.00040575862,diff
959,1.836,-0.0004331246,diff
960,1.84,-0.0004595071,diff
961,1.844,-0.00048433244,diff
962,1.848,-0.0005080104,diff
963,1.852,-0.000530228,diff
964,1.856,-0.0005513504,diff
965,1.86,-0.0005707592,diff
966,1.864,-0.0005888641,diff
967,1.868,-0.0006048754,diff
968,1.872,-0.0006196052,diff
969,1.876,-0.00063277036,diff
970,1.88,-0.0006441623,diff
971,1.884,-0.00065378845,diff
972,1.888,-0.0006615035,diff
973,1.892,-0.0006671734,diff
974,1.896,-0.00067096576,diff
975,1.9,-0.0006727278,diff
976,1.904,-0.0006721318,diff
977,1.908,-0.0006700903,diff
978,1.912,-0.0006652288,diff
979,1.916,-0.0006584339,diff
980,1.92,-0.0006488785,diff
981,1.924,-0.00063734874,diff
982,1.928,-0.0006232597,diff
983,1.932,-0.00060668215,diff
984,1.936,-0.0005873628,diff
985,1.94,-0.0005654171,diff
986,1.944,-0.0005411133,diff
987,1.948,-0.0005136002,diff
988,1.952,-0.00048335455,diff
989,1.956,-0.00045015104,diff
990,1.96,-0.0004141461,diff
991,1.964,-0.0003745798,diff
992,1.968,-0.00033268146,diff
993,1.972,-0.00028709788,diff
994,1.976,-0.00023827702,diff
995,1.98,-0.00018615648,diff
996,1.984,-0.0001308769,diff
997,1.988,-7.191533e-05,diff
998,1.992,-9.23872e-06,diff
999,1.996,5.69548e-05,diff
1000,2.0,0.00012633263,diff


==> visu/old/tikz_csvs_one_dim/result_best_run_ns_one_dim/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/old/tikz_csvs_one_dim/result_best_run_ns_one_dim/gt_nn_2_derivative.csv <==
,value,X_x,name
0,-0.0,-1.996004,gt_nn_2_derivative
1,-0.0,-1.992008,gt_nn_2_derivative
2,-0.0,-1.988012,gt_nn_2_derivative
3,-0.0,-1.984016,gt_nn_2_derivative
4,-0.0,-1.9800199,gt_nn_2_derivative
5,-0.0,-1.976024,gt_nn_2_derivative
6,-0.0,-1.972028,gt_nn_2_derivative
7,-0.0,-1.968032,gt_nn_2_derivative
8,-0.0,-1.964036,gt_nn_2_derivative
9,-0.0,-1.96004,gt_nn_2_derivative
10,-0.0,-1.956044,gt_nn_2_derivative
11,-0.0,-1.952048,gt_nn_2_derivative
12,-0.0,-1.9480519,gt_nn_2_derivative
13,-0.0,-1.9440559,gt_nn_2_derivative
14,-0.0,-1.9400599,gt_nn_2_derivative
15,-0.0,-1.9360639,gt_nn_2_derivative
16,-0.0,-1.932068,gt_nn_2_derivative
17,-0.0,-1.928072,gt_nn_2_derivative
18,-0.0,-1.924076,gt_nn_2_derivative
19,-0.0,-1.92008,gt_nn_2_derivative
20,-0.0,-1.9160839,gt_nn_2_derivative
21,-0.0,-1.9120879,gt_nn_2_derivative
22,-0.0,-1.9080919,gt_nn_2_derivative
23,-0.0,-1.9040959,gt_nn_2_derivative
24,-0.0,-1.9000999,gt_nn_2_derivative
25,-0.0,-1.8961039,gt_nn_2_derivative
26,-0.0,-1.8921078,gt_nn_2_derivative
27,-0.0,-1.8881118,gt_nn_2_derivative
28,-0.0,-1.8841159,gt_nn_2_derivative
29,-0.0,-1.8801199,gt_nn_2_derivative
30,-0.0,-1.8761239,gt_nn_2_derivative
31,-0.0,-1.8721279,gt_nn_2_derivative
32,-0.0,-1.8681319,gt_nn_2_derivative
33,-0.0,-1.8641359,gt_nn_2_derivative
34,-0.0,-1.8601398,gt_nn_2_derivative
35,-0.0,-1.8561438,gt_nn_2_derivative
36,-0.0,-1.8521478,gt_nn_2_derivative
37,-0.0,-1.8481518,gt_nn_2_derivative
38,-0.0,-1.8441558,gt_nn_2_derivative
39,-0.0,-1.8401599,gt_nn_2_derivative
40,-0.0,-1.8361639,gt_nn_2_derivative
41,-0.0,-1.8321679,gt_nn_2_derivative
42,-0.0,-1.8281718,gt_nn_2_derivative
43,-0.0,-1.8241758,gt_nn_2_derivative
44,-0.0,-1.8201798,gt_nn_2_derivative
45,-0.0,-1.8161838,gt_nn_2_derivative
46,-0.0,-1.8121878,gt_nn_2_derivative
47,-0.0,-1.8081918,gt_nn_2_derivative
48,-0.0,-1.8041958,gt_nn_2_derivative
49,-0.0,-1.8001997,gt_nn_2_derivative
50,-0.0,-1.7962039,gt_nn_2_derivative
51,-0.0,-1.7922078,gt_nn_2_derivative
52,-0.0,-1.7882118,gt_nn_2_derivative
53,-0.0,-1.7842158,gt_nn_2_derivative
54,-0.0,-1.7802198,gt_nn_2_derivative
55,-0.0,-1.7762238,gt_nn_2_derivative
56,-0.0,-1.7722278,gt_nn_2_derivative
57,-0.0,-1.7682317,gt_nn_2_derivative
58,-0.0,-1.7642357,gt_nn_2_derivative
59,-0.0,-1.7602397,gt_nn_2_derivative
60,-0.0,-1.7562437,gt_nn_2_derivative
61,-0.0,-1.7522478,gt_nn_2_derivative
62,-0.0,-1.7482518,gt_nn_2_derivative
63,-0.0,-1.7442558,gt_nn_2_derivative
64,-0.0,-1.7402598,gt_nn_2_derivative
65,-0.0,-1.7362638,gt_nn_2_derivative
66,-0.0,-1.7322677,gt_nn_2_derivative
67,-0.0,-1.7282717,gt_nn_2_derivative
68,-0.0,-1.7242757,gt_nn_2_derivative
69,-0.0,-1.7202797,gt_nn_2_derivative
70,-0.0,-1.7162837,gt_nn_2_derivative
71,-0.0,-1.7122877,gt_nn_2_derivative
72,-0.0,-1.7082916,gt_nn_2_derivative
73,-0.0,-1.7042958,gt_nn_2_derivative
74,-0.0,-1.7002997,gt_nn_2_derivative
75,-0.0,-1.6963037,gt_nn_2_derivative
76,-0.0,-1.6923077,gt_nn_2_derivative
77,-0.0,-1.6883117,gt_nn_2_derivative
78,-0.0,-1.6843157,gt_nn_2_derivative
79,-0.0,-1.6803197,gt_nn_2_derivative
80,-0.0,-1.6763237,gt_nn_2_derivative
81,-0.0,-1.6723276,gt_nn_2_derivative
82,-0.0,-1.6683316,gt_nn_2_derivative
83,-0.0,-1.6643356,gt_nn_2_derivative
84,-0.0,-1.6603397,gt_nn_2_derivative
85,-0.0,-1.6563437,gt_nn_2_derivative
86,-0.0,-1.6523477,gt_nn_2_derivative
87,-0.0,-1.6483517,gt_nn_2_derivative
88,-0.0,-1.6443557,gt_nn_2_derivative
89,-0.0,-1.6403596,gt_nn_2_derivative
90,-0.0,-1.6363636,gt_nn_2_derivative
91,-0.0,-1.6323676,gt_nn_2_derivative
92,-0.0,-1.6283716,gt_nn_2_derivative
93,-0.0,-1.6243756,gt_nn_2_derivative
94,-0.0,-1.6203796,gt_nn_2_derivative
95,-0.0,-1.6163837,gt_nn_2_derivative
96,-0.0,-1.6123877,gt_nn_2_derivative
97,-0.0,-1.6083916,gt_nn_2_derivative
98,-0.0,-1.6043956,gt_nn_2_derivative
99,-0.0,-1.6003996,gt_nn_2_derivative
100,-0.0,-1.5964036,gt_nn_2_derivative
101,-0.0,-1.5924076,gt_nn_2_derivative
102,-0.0,-1.5884116,gt_nn_2_derivative
103,-0.0,-1.5844156,gt_nn_2_derivative
104,-0.0,-1.5804195,gt_nn_2_derivative
105,-0.0,-1.5764235,gt_nn_2_derivative
106,-0.0,-1.5724276,gt_nn_2_derivative
107,-0.0,-1.5684316,gt_nn_2_derivative
108,-0.0,-1.5644356,gt_nn_2_derivative
109,-0.0,-1.5604396,gt_nn_2_derivative
110,-0.0,-1.5564436,gt_nn_2_derivative
111,-0.0,-1.5524476,gt_nn_2_derivative
112,-0.0,-1.5484515,gt_nn_2_derivative
113,-0.0,-1.5444555,gt_nn_2_derivative
114,-0.0,-1.5404595,gt_nn_2_derivative
115,-0.0,-1.5364635,gt_nn_2_derivative
116,-0.0,-1.5324675,gt_nn_2_derivative
117,-0.0,-1.5284715,gt_nn_2_derivative
118,-0.0,-1.5244756,gt_nn_2_derivative
119,-0.0,-1.5204796,gt_nn_2_derivative
120,-0.0,-1.5164835,gt_nn_2_derivative
121,-0.0,-1.5124875,gt_nn_2_derivative
122,-0.0,-1.5084915,gt_nn_2_derivative
123,-0.0,-1.5044955,gt_nn_2_derivative
124,-0.0,-1.5004995,gt_nn_2_derivative
125,-0.0,-1.4965035,gt_nn_2_derivative
126,-0.0,-1.4925075,gt_nn_2_derivative
127,-0.0,-1.4885114,gt_nn_2_derivative
128,-0.0,-1.4845154,gt_nn_2_derivative
129,-0.0,-1.4805195,gt_nn_2_derivative
130,-0.0,-1.4765235,gt_nn_2_derivative
131,-0.0,-1.4725275,gt_nn_2_derivative
132,-0.0,-1.4685315,gt_nn_2_derivative
133,-0.0,-1.4645355,gt_nn_2_derivative
134,-0.0,-1.4605395,gt_nn_2_derivative
135,-0.0,-1.4565434,gt_nn_2_derivative
136,-0.0,-1.4525474,gt_nn_2_derivative
137,-0.0,-1.4485514,gt_nn_2_derivative
138,-0.0,-1.4445554,gt_nn_2_derivative
139,-0.0,-1.4405594,gt_nn_2_derivative
140,-0.0,-1.4365635,gt_nn_2_derivative
141,-0.0,-1.4325675,gt_nn_2_derivative
142,-0.0,-1.4285715,gt_nn_2_derivative
143,-0.0,-1.4245754,gt_nn_2_derivative
144,-0.0,-1.4205794,gt_nn_2_derivative
145,-0.0,-1.4165834,gt_nn_2_derivative
146,-0.0,-1.4125874,gt_nn_2_derivative
147,-0.0,-1.4085914,gt_nn_2_derivative
148,-0.0,-1.4045954,gt_nn_2_derivative
149,-0.0,-1.4005994,gt_nn_2_derivative
150,-0.0,-1.3966033,gt_nn_2_derivative
151,-0.0,-1.3926075,gt_nn_2_derivative
152,-0.0,-1.3886114,gt_nn_2_derivative
153,-0.0,-1.3846154,gt_nn_2_derivative
154,-0.0,-1.3806194,gt_nn_2_derivative
155,-0.0,-1.3766234,gt_nn_2_derivative
156,-0.0,-1.3726274,gt_nn_2_derivative
157,-0.0,-1.3686314,gt_nn_2_derivative
158,-0.0,-1.3646353,gt_nn_2_derivative
159,-0.0,-1.3606393,gt_nn_2_derivative
160,-0.0,-1.3566433,gt_nn_2_derivative
161,-0.0,-1.3526473,gt_nn_2_derivative
162,-0.0,-1.3486513,gt_nn_2_derivative
163,-0.0,-1.3446554,gt_nn_2_derivative
164,-0.0,-1.3406594,gt_nn_2_derivative
165,-0.0,-1.3366634,gt_nn_2_derivative
166,-0.0,-1.3326674,gt_nn_2_derivative
167,-0.0,-1.3286713,gt_nn_2_derivative
168,-0.0,-1.3246753,gt_nn_2_derivative
169,-0.0,-1.3206793,gt_nn_2_derivative
170,-0.0,-1.3166833,gt_nn_2_derivative
171,-0.0,-1.3126873,gt_nn_2_derivative
172,-0.0,-1.3086913,gt_nn_2_derivative
173,-0.0,-1.3046952,gt_nn_2_derivative
174,-0.0,-1.3006994,gt_nn_2_derivative
175,-0.0,-1.2967033,gt_nn_2_derivative
176,-0.0,-1.2927073,gt_nn_2_derivative
177,-0.0,-1.2887113,gt_nn_2_derivative
178,-0.0,-1.2847153,gt_nn_2_derivative
179,-0.0,-1.2807193,gt_nn_2_derivative
180,-0.0,-1.2767233,gt_nn_2_derivative
181,-0.0,-1.2727273,gt_nn_2_derivative
182,-0.0,-1.2687312,gt_nn_2_derivative
183,-0.0,-1.2647352,gt_nn_2_derivative
184,-0.0,-1.2607392,gt_nn_2_derivative
185,-0.0,-1.2567433,gt_nn_2_derivative
186,-0.0,-1.2527473,gt_nn_2_derivative
187,-0.0,-1.2487513,gt_nn_2_derivative
188,-0.0,-1.2447553,gt_nn_2_derivative
189,-0.0,-1.2407593,gt_nn_2_derivative
190,-0.0,-1.2367632,gt_nn_2_derivative
191,-0.0,-1.2327672,gt_nn_2_derivative
192,-0.0,-1.2287712,gt_nn_2_derivative
193,-0.0,-1.2247752,gt_nn_2_derivative
194,-0.0,-1.2207792,gt_nn_2_derivative
195,-0.0,-1.2167832,gt_nn_2_derivative
196,-0.0,-1.2127873,gt_nn_2_derivative
197,-0.0,-1.2087913,gt_nn_2_derivative
198,-0.0,-1.2047952,gt_nn_2_derivative
199,-0.0,-1.2007992,gt_nn_2_derivative
200,-0.0,-1.1968032,gt_nn_2_derivative
201,-0.0,-1.1928072,gt_nn_2_derivative
202,-0.0,-1.1888112,gt_nn_2_derivative
203,-0.0,-1.1848152,gt_nn_2_derivative
204,-0.0,-1.1808192,gt_nn_2_derivative
205,-0.0,-1.1768231,gt_nn_2_derivative
206,-0.0,-1.1728271,gt_nn_2_derivative
207,-0.0,-1.1688311,gt_nn_2_derivative
208,-0.0,-1.1648352,gt_nn_2_derivative
209,-0.0,-1.1608392,gt_nn_2_derivative
210,-0.0,-1.1568432,gt_nn_2_derivative
211,-0.0,-1.1528472,gt_nn_2_derivative
212,-0.0,-1.1488512,gt_nn_2_derivative
213,-0.0,-1.1448551,gt_nn_2_derivative
214,-0.0,-1.1408591,gt_nn_2_derivative
215,-0.0,-1.1368631,gt_nn_2_derivative
216,-0.0,-1.1328671,gt_nn_2_derivative
217,-0.0,-1.1288711,gt_nn_2_derivative
218,-0.0,-1.1248751,gt_nn_2_derivative
219,-0.0,-1.1208792,gt_nn_2_derivative
220,-0.0,-1.1168832,gt_nn_2_derivative
221,-0.0,-1.1128871,gt_nn_2_derivative
222,-0.0,-1.1088911,gt_nn_2_derivative
223,-0.0,-1.1048951,gt_nn_2_derivative
224,-0.0,-1.1008991,gt_nn_2_derivative
225,-0.0,-1.0969031,gt_nn_2_derivative
226,-0.0,-1.0929071,gt_nn_2_derivative
227,-0.0,-1.088911,gt_nn_2_derivative
228,-0.0,-1.084915,gt_nn_2_derivative
229,-0.0,-1.080919,gt_nn_2_derivative
230,-0.0,-1.0769231,gt_nn_2_derivative
231,-0.0,-1.0729271,gt_nn_2_derivative
232,-0.0,-1.0689311,gt_nn_2_derivative
233,-0.0,-1.0649351,gt_nn_2_derivative
234,-0.0,-1.0609391,gt_nn_2_derivative
235,-0.0,-1.056943,gt_nn_2_derivative
236,-0.0,-1.052947,gt_nn_2_derivative
237,-0.0,-1.048951,gt_nn_2_derivative
238,-0.0,-1.044955,gt_nn_2_derivative
239,-0.0,-1.040959,gt_nn_2_derivative
240,-0.0,-1.036963,gt_nn_2_derivative
241,-0.0,-1.0329671,gt_nn_2_derivative
242,-0.0,-1.0289711,gt_nn_2_derivative
243,-0.0,-1.0249751,gt_nn_2_derivative
244,-0.0,-1.020979,gt_nn_2_derivative
245,-0.0,-1.016983,gt_nn_2_derivative
246,-0.0,-1.012987,gt_nn_2_derivative
247,-0.0,-1.008991,gt_nn_2_derivative
248,-0.0,-1.004995,gt_nn_2_derivative
249,-0.0,-1.000999,gt_nn_2_derivative
250,-0.0,-0.997003,gt_nn_2_derivative
251,-0.0,-0.993007,gt_nn_2_derivative
252,-0.0,-0.989011,gt_nn_2_derivative
253,-0.0,-0.985015,gt_nn_2_derivative
254,-0.0,-0.98101896,gt_nn_2_derivative
255,-0.0,-0.977023,gt_nn_2_derivative
256,-0.0,-0.973027,gt_nn_2_derivative
257,-0.0,-0.969031,gt_nn_2_derivative
258,-0.0,-0.96503496,gt_nn_2_derivative
259,-0.0,-0.96103895,gt_nn_2_derivative
260,-0.0,-0.95704293,gt_nn_2_derivative
261,-0.0,-0.953047,gt_nn_2_derivative
262,-0.0,-0.94905096,gt_nn_2_derivative
263,-0.0,-0.94505495,gt_nn_2_derivative
264,-0.0,-0.94105893,gt_nn_2_derivative
265,-0.0,-0.9370629,gt_nn_2_derivative
266,-0.0,-0.9330669,gt_nn_2_derivative
267,-0.0,-0.92907095,gt_nn_2_derivative
268,-0.0,-0.92507493,gt_nn_2_derivative
269,-0.0,-0.9210789,gt_nn_2_derivative
270,-0.0,-0.9170829,gt_nn_2_derivative
271,-0.0,-0.9130869,gt_nn_2_derivative
272,-0.0,-0.90909094,gt_nn_2_derivative
273,-0.0,-0.9050949,gt_nn_2_derivative
274,-0.0,-0.9010989,gt_nn_2_derivative
275,-0.0,-0.8971029,gt_nn_2_derivative
276,-0.0,-0.8931069,gt_nn_2_derivative
277,-0.0,-0.88911086,gt_nn_2_derivative
278,-0.0,-0.8851149,gt_nn_2_derivative
279,-0.0,-0.8811189,gt_nn_2_derivative
280,-0.0,-0.8771229,gt_nn_2_derivative
281,-0.0,-0.87312686,gt_nn_2_derivative
282,-0.0,-0.86913085,gt_nn_2_derivative
283,-0.0,-0.8651349,gt_nn_2_derivative
284,-0.0,-0.8611389,gt_nn_2_derivative
285,-0.0,-0.85714287,gt_nn_2_derivative
286,-0.0,-0.85314685,gt_nn_2_derivative
287,-0.0,-0.84915084,gt_nn_2_derivative
288,-0.0,-0.8451548,gt_nn_2_derivative
289,-0.0,-0.84115887,gt_nn_2_derivative
290,-0.0,-0.83716285,gt_nn_2_derivative
291,-0.0,-0.83316684,gt_nn_2_derivative
292,-0.0,-0.8291708,gt_nn_2_derivative
293,-0.0,-0.8251748,gt_nn_2_derivative
294,-0.0,-0.8211788,gt_nn_2_derivative
295,-0.0,-0.81718284,gt_nn_2_derivative
296,-0.0,-0.8131868,gt_nn_2_derivative
297,-0.0,-0.8091908,gt_nn_2_derivative
298,-0.0,-0.8051948,gt_nn_2_derivative
299,-0.0,-0.8011988,gt_nn_2_derivative
300,-0.0,-0.7972028,gt_nn_2_derivative
301,-0.0,-0.7932068,gt_nn_2_derivative
302,-0.0,-0.7892108,gt_nn_2_derivative
303,-0.0,-0.7852148,gt_nn_2_derivative
304,-0.0,-0.78121877,gt_nn_2_derivative
305,-0.0,-0.77722275,gt_nn_2_derivative
306,-0.0,-0.7732268,gt_nn_2_derivative
307,-0.0,-0.7692308,gt_nn_2_derivative
308,-0.0,-0.76523477,gt_nn_2_derivative
309,-0.0,-0.76123875,gt_nn_2_derivative
310,-0.0,-0.75724274,gt_nn_2_derivative
311,-0.0,-0.7532467,gt_nn_2_derivative
312,-0.0,-0.74925077,gt_nn_2_derivative
313,-0.0,-0.74525476,gt_nn_2_derivative
314,-0.0,-0.74125874,gt_nn_2_derivative
315,-0.0,-0.7372627,gt_nn_2_derivative
316,-0.0,-0.7332667,gt_nn_2_derivative
317,-0.0,-0.72927076,gt_nn_2_derivative
318,-0.0,-0.72527474,gt_nn_2_derivative
319,-0.0,-0.7212787,gt_nn_2_derivative
320,-0.0,-0.7172827,gt_nn_2_derivative
321,-0.0,-0.7132867,gt_nn_2_derivative
322,-0.0,-0.7092907,gt_nn_2_derivative
323,-0.0,-0.7052947,gt_nn_2_derivative
324,-0.0,-0.7012987,gt_nn_2_derivative
325,-0.0,-0.6973027,gt_nn_2_derivative
326,-0.0,-0.6933067,gt_nn_2_derivative
327,-0.0,-0.68931067,gt_nn_2_derivative
328,-0.0,-0.6853147,gt_nn_2_derivative
329,-0.0,-0.6813187,gt_nn_2_derivative
330,-0.0,-0.6773227,gt_nn_2_derivative
331,-0.0,-0.6733267,gt_nn_2_derivative
332,-0.0,-0.66933066,gt_nn_2_derivative
333,-0.0,-0.66533464,gt_nn_2_derivative
334,-0.0,-0.6613387,gt_nn_2_derivative
335,-0.0,-0.6573427,gt_nn_2_derivative
336,-0.0,-0.65334666,gt_nn_2_derivative
337,-0.0,-0.64935064,gt_nn_2_derivative
338,-0.0,-0.6453546,gt_nn_2_derivative
339,-0.0,-0.6413586,gt_nn_2_derivative
340,-0.0,-0.63736266,gt_nn_2_derivative
341,-0.0,-0.63336664,gt_nn_2_derivative
342,-0.0,-0.6293706,gt_nn_2_derivative
343,-0.0,-0.6253746,gt_nn_2_derivative
344,-0.0,-0.6213786,gt_nn_2_derivative
345,-0.0,-0.61738265,gt_nn_2_derivative
346,-0.0,-0.61338663,gt_nn_2_derivative
347,-0.0,-0.6093906,gt_nn_2_derivative
348,-0.0,-0.6053946,gt_nn_2_derivative
349,-0.0,-0.6013986,gt_nn_2_derivative
350,-0.0,-0.5974026,gt_nn_2_derivative
351,-0.0,-0.5934066,gt_nn_2_derivative
352,-0.0,-0.5894106,gt_nn_2_derivative
353,-0.0,-0.5854146,gt_nn_2_derivative
354,-0.0,-0.5814186,gt_nn_2_derivative
355,-0.0,-0.57742256,gt_nn_2_derivative
356,-0.0,-0.57342654,gt_nn_2_derivative
357,-0.0,-0.5694306,gt_nn_2_derivative
358,-0.0,-0.5654346,gt_nn_2_derivative
359,-0.0,-0.56143856,gt_nn_2_derivative
360,-0.0,-0.55744255,gt_nn_2_derivative
361,-0.0,-0.55344653,gt_nn_2_derivative
362,-0.0,-0.5494506,gt_nn_2_derivative
363,-0.0,-0.54545456,gt_nn_2_derivative
364,-0.0,-0.54145855,gt_nn_2_derivative
365,-0.0,-0.53746253,gt_nn_2_derivative
366,-0.0,-0.5334665,gt_nn_2_derivative
367,-0.0,-0.5294705,gt_nn_2_derivative
368,-0.0,-0.52547455,gt_nn_2_derivative
369,-0.0,-0.52147853,gt_nn_2_derivative
370,-0.0,-0.5174825,gt_nn_2_derivative
371,-0.0,-0.5134865,gt_nn_2_derivative
372,-0.0,-0.5094905,gt_nn_2_derivative
373,-0.0,-0.50549453,gt_nn_2_derivative
374,-0.0,-0.5014985,gt_nn_2_derivative
375,-0.0,-0.4975025,gt_nn_2_derivative
376,-0.0,-0.4935065,gt_nn_2_derivative
377,-0.0,-0.48951048,gt_nn_2_derivative
378,-0.0,-0.4855145,gt_nn_2_derivative
379,-0.0,-0.48151848,gt_nn_2_derivative
380,-0.0,-0.4775225,gt_nn_2_derivative
381,-0.0,-0.47352648,gt_nn_2_derivative
382,-0.0,-0.46953046,gt_nn_2_derivative
383,-0.0,-0.46553448,gt_nn_2_derivative
384,-0.0,-0.46153846,gt_nn_2_derivative
385,-0.0,-0.45754245,gt_nn_2_derivative
386,-0.0,-0.45354646,gt_nn_2_derivative
387,-0.0,-0.44955045,gt_nn_2_derivative
388,-0.0,-0.44555444,gt_nn_2_derivative
389,-0.0,-0.44155845,gt_nn_2_derivative
390,-0.0,-0.43756244,gt_nn_2_derivative
391,-0.0,-0.43356642,gt_nn_2_derivative
392,-0.0,-0.42957044,gt_nn_2_derivative
393,-0.0,-0.42557442,gt_nn_2_derivative
394,-0.0,-0.4215784,gt_nn_2_derivative
395,-0.0,-0.41758242,gt_nn_2_derivative
396,-0.0,-0.4135864,gt_nn_2_derivative
397,-0.0,-0.40959042,gt_nn_2_derivative
398,-0.0,-0.4055944,gt_nn_2_derivative
399,-0.0,-0.4015984,gt_nn_2_derivative
400,-0.0,-0.3976024,gt_nn_2_derivative
401,-0.0,-0.3936064,gt_nn_2_derivative
402,-0.0,-0.38961038,gt_nn_2_derivative
403,-0.0,-0.3856144,gt_nn_2_derivative
404,-0.0,-0.38161838,gt_nn_2_derivative
405,-0.0,-0.37762237,gt_nn_2_derivative
406,-0.0,-0.37362638,gt_nn_2_derivative
407,-0.0,-0.36963037,gt_nn_2_derivative
408,-0.0,-0.36563435,gt_nn_2_derivative
409,-0.0,-0.36163837,gt_nn_2_derivative
410,-0.0,-0.35764235,gt_nn_2_derivative
411,-0.0,-0.35364637,gt_nn_2_derivative
412,-0.0,-0.34965035,gt_nn_2_derivative
413,-0.0,-0.34565434,gt_nn_2_derivative
414,-0.0,-0.34165835,gt_nn_2_derivative
415,-0.0,-0.33766234,gt_nn_2_derivative
416,-0.0,-0.33366632,gt_nn_2_derivative
417,-0.0,-0.32967034,gt_nn_2_derivative
418,-0.0,-0.32567433,gt_nn_2_derivative
419,-0.0,-0.3216783,gt_nn_2_derivative
420,-0.0,-0.31768233,gt_nn_2_derivative
421,-0.0,-0.3136863,gt_nn_2_derivative
422,-0.0,-0.3096903,gt_nn_2_derivative
423,-0.0,-0.3056943,gt_nn_2_derivative
424,-0.0,-0.3016983,gt_nn_2_derivative
425,-0.0,-0.2977023,gt_nn_2_derivative
426,-0.0,-0.2937063,gt_nn_2_derivative
427,-0.0,-0.28971028,gt_nn_2_derivative
428,-0.0,-0.2857143,gt_nn_2_derivative
429,-0.0,-0.28171828,gt_nn_2_derivative
430,-0.0,-0.27772227,gt_nn_2_derivative
431,-0.0,-0.27372628,gt_nn_2_derivative
432,-0.0,-0.26973027,gt_nn_2_derivative
433,-2.0,-0.26573426,gt_nn_2_derivative
434,-2.0,-0.26173827,gt_nn_2_derivative
435,-2.0,-0.25774226,gt_nn_2_derivative
436,-2.0,-0.25374624,gt_nn_2_derivative
437,-2.0,-0.24975026,gt_nn_2_derivative
438,-2.0,-0.24575424,gt_nn_2_derivative
439,-2.0,-0.24175824,gt_nn_2_derivative
440,-2.0,-0.23776224,gt_nn_2_derivative
441,-2.0,-0.23376623,gt_nn_2_derivative
442,-2.0,-0.22977023,gt_nn_2_derivative
443,-2.0,-0.22577423,gt_nn_2_derivative
444,-2.0,-0.22177823,gt_nn_2_derivative
445,-2.0,-0.21778221,gt_nn_2_derivative
446,-2.0,-0.21378621,gt_nn_2_derivative
447,-2.0,-0.20979021,gt_nn_2_derivative
448,-2.0,-0.2057942,gt_nn_2_derivative
449,-2.0,-0.2017982,gt_nn_2_derivative
450,-2.0,-0.1978022,gt_nn_2_derivative
451,-2.0,-0.1938062,gt_nn_2_derivative
452,-2.0,-0.18981019,gt_nn_2_derivative
453,-2.0,-0.18581419,gt_nn_2_derivative
454,-2.0,-0.18181819,gt_nn_2_derivative
455,-2.0,-0.17782217,gt_nn_2_derivative
456,-2.0,-0.17382617,gt_nn_2_derivative
457,-2.0,-0.16983017,gt_nn_2_derivative
458,-2.0,-0.16583416,gt_nn_2_derivative
459,-2.0,-0.16183816,gt_nn_2_derivative
460,-2.0,-0.15784216,gt_nn_2_derivative
461,-2.0,-0.15384616,gt_nn_2_derivative
462,-2.0,-0.14985014,gt_nn_2_derivative
463,-2.0,-0.14585415,gt_nn_2_derivative
464,-2.0,-0.14185815,gt_nn_2_derivative
465,-2.0,-0.13786213,gt_nn_2_derivative
466,-2.0,-0.13386613,gt_nn_2_derivative
467,-2.0,-0.12987013,gt_nn_2_derivative
468,-2.0,-0.12587413,gt_nn_2_derivative
469,-2.0,-0.121878125,gt_nn_2_derivative
470,-2.0,-0.11788212,gt_nn_2_derivative
471,-2.0,-0.11388611,gt_nn_2_derivative
472,-2.0,-0.10989011,gt_nn_2_derivative
473,-2.0,-0.1058941,gt_nn_2_derivative
474,-2.0,-0.101898104,gt_nn_2_derivative
475,-2.0,-0.0979021,gt_nn_2_derivative
476,-2.0,-0.0939061,gt_nn_2_derivative
477,-2.0,-0.08991009,gt_nn_2_derivative
478,-2.0,-0.08591408,gt_nn_2_derivative
479,-2.0,-0.08191808,gt_nn_2_derivative
480,-2.0,-0.077922076,gt_nn_2_derivative
481,-2.0,-0.07392608,gt_nn_2_derivative
482,-2.0,-0.06993007,gt_nn_2_derivative
483,-2.0,-0.06593407,gt_nn_2_derivative
484,-2.0,-0.061938062,gt_nn_2_derivative
485,-2.0,-0.05794206,gt_nn_2_derivative
486,-2.0,-0.053946055,gt_nn_2_derivative
487,-2.0,-0.04995005,gt_nn_2_derivative
488,-2.0,-0.045954045,gt_nn_2_derivative
489,-2.0,-0.04195804,gt_nn_2_derivative
490,-2.0,-0.037962038,gt_nn_2_derivative
491,-2.0,-0.033966035,gt_nn_2_derivative
492,-2.0,-0.02997003,gt_nn_2_derivative
493,-2.0,-0.025974026,gt_nn_2_derivative
494,-2.0,-0.021978023,gt_nn_2_derivative
495,-2.0,-0.017982017,gt_nn_2_derivative
496,-2.0,-0.013986014,gt_nn_2_derivative
497,-2.0,-0.00999001,gt_nn_2_derivative
498,-2.0,-0.005994006,gt_nn_2_derivative
499,-2.0,-0.001998002,gt_nn_2_derivative
500,-2.0,0.001998002,gt_nn_2_derivative
501,-2.0,0.005994006,gt_nn_2_derivative
502,-2.0,0.00999001,gt_nn_2_derivative
503,-2.0,0.013986014,gt_nn_2_derivative
504,-2.0,0.017982017,gt_nn_2_derivative
505,-2.0,0.021978023,gt_nn_2_derivative
506,-2.0,0.025974026,gt_nn_2_derivative
507,-2.0,0.02997003,gt_nn_2_derivative
508,-2.0,0.033966035,gt_nn_2_derivative
509,-2.0,0.037962038,gt_nn_2_derivative
510,-2.0,0.04195804,gt_nn_2_derivative
511,-2.0,0.045954045,gt_nn_2_derivative
512,-2.0,0.04995005,gt_nn_2_derivative
513,-2.0,0.053946055,gt_nn_2_derivative
514,-2.0,0.05794206,gt_nn_2_derivative
515,-2.0,0.061938062,gt_nn_2_derivative
516,-2.0,0.06593407,gt_nn_2_derivative
517,-2.0,0.06993007,gt_nn_2_derivative
518,-2.0,0.07392608,gt_nn_2_derivative
519,-2.0,0.077922076,gt_nn_2_derivative
520,-2.0,0.08191808,gt_nn_2_derivative
521,-2.0,0.08591408,gt_nn_2_derivative
522,-2.0,0.08991009,gt_nn_2_derivative
523,-2.0,0.0939061,gt_nn_2_derivative
524,-2.0,0.0979021,gt_nn_2_derivative
525,-2.0,0.101898104,gt_nn_2_derivative
526,-2.0,0.1058941,gt_nn_2_derivative
527,-2.0,0.10989011,gt_nn_2_derivative
528,-2.0,0.11388611,gt_nn_2_derivative
529,-2.0,0.11788212,gt_nn_2_derivative
530,-2.0,0.121878125,gt_nn_2_derivative
531,-2.0,0.12587413,gt_nn_2_derivative
532,-2.0,0.12987013,gt_nn_2_derivative
533,-2.0,0.13386613,gt_nn_2_derivative
534,-2.0,0.13786213,gt_nn_2_derivative
535,-2.0,0.14185815,gt_nn_2_derivative
536,-2.0,0.14585415,gt_nn_2_derivative
537,-2.0,0.14985014,gt_nn_2_derivative
538,-2.0,0.15384616,gt_nn_2_derivative
539,-2.0,0.15784216,gt_nn_2_derivative
540,-2.0,0.16183816,gt_nn_2_derivative
541,-2.0,0.16583416,gt_nn_2_derivative
542,-2.0,0.16983017,gt_nn_2_derivative
543,-2.0,0.17382617,gt_nn_2_derivative
544,-2.0,0.17782217,gt_nn_2_derivative
545,-2.0,0.18181819,gt_nn_2_derivative
546,-2.0,0.18581419,gt_nn_2_derivative
547,-2.0,0.18981019,gt_nn_2_derivative
548,-2.0,0.1938062,gt_nn_2_derivative
549,-2.0,0.1978022,gt_nn_2_derivative
550,-2.0,0.2017982,gt_nn_2_derivative
551,-2.0,0.2057942,gt_nn_2_derivative
552,-2.0,0.20979021,gt_nn_2_derivative
553,-2.0,0.21378621,gt_nn_2_derivative
554,-2.0,0.21778221,gt_nn_2_derivative
555,-2.0,0.22177823,gt_nn_2_derivative
556,-2.0,0.22577423,gt_nn_2_derivative
557,-2.0,0.22977023,gt_nn_2_derivative
558,-2.0,0.23376623,gt_nn_2_derivative
559,-2.0,0.23776224,gt_nn_2_derivative
560,-2.0,0.24175824,gt_nn_2_derivative
561,-2.0,0.24575424,gt_nn_2_derivative
562,-2.0,0.24975026,gt_nn_2_derivative
563,-2.0,0.25374624,gt_nn_2_derivative
564,-2.0,0.25774226,gt_nn_2_derivative
565,-2.0,0.26173827,gt_nn_2_derivative
566,-2.0,0.26573426,gt_nn_2_derivative
567,-0.0,0.26973027,gt_nn_2_derivative
568,-0.0,0.27372628,gt_nn_2_derivative
569,-0.0,0.27772227,gt_nn_2_derivative
570,-0.0,0.28171828,gt_nn_2_derivative
571,-0.0,0.2857143,gt_nn_2_derivative
572,-0.0,0.28971028,gt_nn_2_derivative
573,-0.0,0.2937063,gt_nn_2_derivative
574,-0.0,0.2977023,gt_nn_2_derivative
575,-0.0,0.3016983,gt_nn_2_derivative
576,-0.0,0.3056943,gt_nn_2_derivative
577,-0.0,0.3096903,gt_nn_2_derivative
578,-0.0,0.3136863,gt_nn_2_derivative
579,-0.0,0.31768233,gt_nn_2_derivative
580,-0.0,0.3216783,gt_nn_2_derivative
581,-0.0,0.32567433,gt_nn_2_derivative
582,-0.0,0.32967034,gt_nn_2_derivative
583,-0.0,0.33366632,gt_nn_2_derivative
584,-0.0,0.33766234,gt_nn_2_derivative
585,-0.0,0.34165835,gt_nn_2_derivative
586,-0.0,0.34565434,gt_nn_2_derivative
587,-0.0,0.34965035,gt_nn_2_derivative
588,-0.0,0.35364637,gt_nn_2_derivative
589,-0.0,0.35764235,gt_nn_2_derivative
590,-0.0,0.36163837,gt_nn_2_derivative
591,-0.0,0.36563435,gt_nn_2_derivative
592,-0.0,0.36963037,gt_nn_2_derivative
593,-0.0,0.37362638,gt_nn_2_derivative
594,-0.0,0.37762237,gt_nn_2_derivative
595,-0.0,0.38161838,gt_nn_2_derivative
596,-0.0,0.3856144,gt_nn_2_derivative
597,-0.0,0.38961038,gt_nn_2_derivative
598,-0.0,0.3936064,gt_nn_2_derivative
599,-0.0,0.3976024,gt_nn_2_derivative
600,-0.0,0.4015984,gt_nn_2_derivative
601,-0.0,0.4055944,gt_nn_2_derivative
602,-0.0,0.40959042,gt_nn_2_derivative
603,-0.0,0.4135864,gt_nn_2_derivative
604,-0.0,0.41758242,gt_nn_2_derivative
605,-0.0,0.4215784,gt_nn_2_derivative
606,-0.0,0.42557442,gt_nn_2_derivative
607,-0.0,0.42957044,gt_nn_2_derivative
608,-0.0,0.43356642,gt_nn_2_derivative
609,-0.0,0.43756244,gt_nn_2_derivative
610,-0.0,0.44155845,gt_nn_2_derivative
611,-0.0,0.44555444,gt_nn_2_derivative
612,-0.0,0.44955045,gt_nn_2_derivative
613,-0.0,0.45354646,gt_nn_2_derivative
614,-0.0,0.45754245,gt_nn_2_derivative
615,-0.0,0.46153846,gt_nn_2_derivative
616,-0.0,0.46553448,gt_nn_2_derivative
617,-0.0,0.46953046,gt_nn_2_derivative
618,-0.0,0.47352648,gt_nn_2_derivative
619,-0.0,0.4775225,gt_nn_2_derivative
620,-0.0,0.48151848,gt_nn_2_derivative
621,-0.0,0.4855145,gt_nn_2_derivative
622,-0.0,0.48951048,gt_nn_2_derivative
623,-0.0,0.4935065,gt_nn_2_derivative
624,-0.0,0.4975025,gt_nn_2_derivative
625,-0.0,0.5014985,gt_nn_2_derivative
626,-0.0,0.50549453,gt_nn_2_derivative
627,-0.0,0.5094905,gt_nn_2_derivative
628,-0.0,0.5134865,gt_nn_2_derivative
629,-0.0,0.5174825,gt_nn_2_derivative
630,-0.0,0.52147853,gt_nn_2_derivative
631,-0.0,0.52547455,gt_nn_2_derivative
632,-0.0,0.5294705,gt_nn_2_derivative
633,-0.0,0.5334665,gt_nn_2_derivative
634,-0.0,0.53746253,gt_nn_2_derivative
635,-0.0,0.54145855,gt_nn_2_derivative
636,-0.0,0.54545456,gt_nn_2_derivative
637,-0.0,0.5494506,gt_nn_2_derivative
638,-0.0,0.55344653,gt_nn_2_derivative
639,-0.0,0.55744255,gt_nn_2_derivative
640,-0.0,0.56143856,gt_nn_2_derivative
641,-0.0,0.5654346,gt_nn_2_derivative
642,-0.0,0.5694306,gt_nn_2_derivative
643,-0.0,0.57342654,gt_nn_2_derivative
644,-0.0,0.57742256,gt_nn_2_derivative
645,-0.0,0.5814186,gt_nn_2_derivative
646,-0.0,0.5854146,gt_nn_2_derivative
647,-0.0,0.5894106,gt_nn_2_derivative
648,-0.0,0.5934066,gt_nn_2_derivative
649,-0.0,0.5974026,gt_nn_2_derivative
650,-0.0,0.6013986,gt_nn_2_derivative
651,-0.0,0.6053946,gt_nn_2_derivative
652,-0.0,0.6093906,gt_nn_2_derivative
653,-0.0,0.61338663,gt_nn_2_derivative
654,-0.0,0.61738265,gt_nn_2_derivative
655,-0.0,0.6213786,gt_nn_2_derivative
656,-0.0,0.6253746,gt_nn_2_derivative
657,-0.0,0.6293706,gt_nn_2_derivative
658,-0.0,0.63336664,gt_nn_2_derivative
659,-0.0,0.63736266,gt_nn_2_derivative
660,-0.0,0.6413586,gt_nn_2_derivative
661,-0.0,0.6453546,gt_nn_2_derivative
662,-0.0,0.64935064,gt_nn_2_derivative
663,-0.0,0.65334666,gt_nn_2_derivative
664,-0.0,0.6573427,gt_nn_2_derivative
665,-0.0,0.6613387,gt_nn_2_derivative
666,-0.0,0.66533464,gt_nn_2_derivative
667,-0.0,0.66933066,gt_nn_2_derivative
668,-0.0,0.6733267,gt_nn_2_derivative
669,-0.0,0.6773227,gt_nn_2_derivative
670,-0.0,0.6813187,gt_nn_2_derivative
671,-0.0,0.6853147,gt_nn_2_derivative
672,-0.0,0.68931067,gt_nn_2_derivative
673,-0.0,0.6933067,gt_nn_2_derivative
674,-0.0,0.6973027,gt_nn_2_derivative
675,-0.0,0.7012987,gt_nn_2_derivative
676,-0.0,0.7052947,gt_nn_2_derivative
677,-0.0,0.7092907,gt_nn_2_derivative
678,-0.0,0.7132867,gt_nn_2_derivative
679,-0.0,0.7172827,gt_nn_2_derivative
680,-0.0,0.7212787,gt_nn_2_derivative
681,-0.0,0.72527474,gt_nn_2_derivative
682,-0.0,0.72927076,gt_nn_2_derivative
683,-0.0,0.7332667,gt_nn_2_derivative
684,-0.0,0.7372627,gt_nn_2_derivative
685,-0.0,0.74125874,gt_nn_2_derivative
686,-0.0,0.74525476,gt_nn_2_derivative
687,-0.0,0.74925077,gt_nn_2_derivative
688,-0.0,0.7532467,gt_nn_2_derivative
689,-0.0,0.75724274,gt_nn_2_derivative
690,-0.0,0.76123875,gt_nn_2_derivative
691,-0.0,0.76523477,gt_nn_2_derivative
692,-0.0,0.7692308,gt_nn_2_derivative
693,-0.0,0.7732268,gt_nn_2_derivative
694,-0.0,0.77722275,gt_nn_2_derivative
695,-0.0,0.78121877,gt_nn_2_derivative
696,-0.0,0.7852148,gt_nn_2_derivative
697,-0.0,0.7892108,gt_nn_2_derivative
698,-0.0,0.7932068,gt_nn_2_derivative
699,-0.0,0.7972028,gt_nn_2_derivative
700,-0.0,0.8011988,gt_nn_2_derivative
701,-0.0,0.8051948,gt_nn_2_derivative
702,-0.0,0.8091908,gt_nn_2_derivative
703,-0.0,0.8131868,gt_nn_2_derivative
704,-0.0,0.81718284,gt_nn_2_derivative
705,-0.0,0.8211788,gt_nn_2_derivative
706,-0.0,0.8251748,gt_nn_2_derivative
707,-0.0,0.8291708,gt_nn_2_derivative
708,-0.0,0.83316684,gt_nn_2_derivative
709,-0.0,0.83716285,gt_nn_2_derivative
710,-0.0,0.84115887,gt_nn_2_derivative
711,-0.0,0.8451548,gt_nn_2_derivative
712,-0.0,0.84915084,gt_nn_2_derivative
713,-0.0,0.85314685,gt_nn_2_derivative
714,-0.0,0.85714287,gt_nn_2_derivative
715,-0.0,0.8611389,gt_nn_2_derivative
716,-0.0,0.8651349,gt_nn_2_derivative
717,-0.0,0.86913085,gt_nn_2_derivative
718,-0.0,0.87312686,gt_nn_2_derivative
719,-0.0,0.8771229,gt_nn_2_derivative
720,-0.0,0.8811189,gt_nn_2_derivative
721,-0.0,0.8851149,gt_nn_2_derivative
722,-0.0,0.88911086,gt_nn_2_derivative
723,-0.0,0.8931069,gt_nn_2_derivative
724,-0.0,0.8971029,gt_nn_2_derivative
725,-0.0,0.9010989,gt_nn_2_derivative
726,-0.0,0.9050949,gt_nn_2_derivative
727,-0.0,0.90909094,gt_nn_2_derivative
728,-0.0,0.9130869,gt_nn_2_derivative
729,-0.0,0.9170829,gt_nn_2_derivative
730,-0.0,0.9210789,gt_nn_2_derivative
731,-0.0,0.92507493,gt_nn_2_derivative
732,-0.0,0.92907095,gt_nn_2_derivative
733,-0.0,0.9330669,gt_nn_2_derivative
734,-0.0,0.9370629,gt_nn_2_derivative
735,-0.0,0.94105893,gt_nn_2_derivative
736,-0.0,0.94505495,gt_nn_2_derivative
737,-0.0,0.94905096,gt_nn_2_derivative
738,-0.0,0.953047,gt_nn_2_derivative
739,-0.0,0.95704293,gt_nn_2_derivative
740,-0.0,0.96103895,gt_nn_2_derivative
741,-0.0,0.96503496,gt_nn_2_derivative
742,-0.0,0.969031,gt_nn_2_derivative
743,-0.0,0.973027,gt_nn_2_derivative
744,-0.0,0.977023,gt_nn_2_derivative
745,-0.0,0.98101896,gt_nn_2_derivative
746,-0.0,0.985015,gt_nn_2_derivative
747,-0.0,0.989011,gt_nn_2_derivative
748,-0.0,0.993007,gt_nn_2_derivative
749,-0.0,0.997003,gt_nn_2_derivative
750,-0.0,1.000999,gt_nn_2_derivative
751,-0.0,1.004995,gt_nn_2_derivative
752,-0.0,1.008991,gt_nn_2_derivative
753,-0.0,1.012987,gt_nn_2_derivative
754,-0.0,1.016983,gt_nn_2_derivative
755,-0.0,1.020979,gt_nn_2_derivative
756,-0.0,1.0249751,gt_nn_2_derivative
757,-0.0,1.0289711,gt_nn_2_derivative
758,-0.0,1.0329671,gt_nn_2_derivative
759,-0.0,1.036963,gt_nn_2_derivative
760,-0.0,1.040959,gt_nn_2_derivative
761,-0.0,1.044955,gt_nn_2_derivative
762,-0.0,1.048951,gt_nn_2_derivative
763,-0.0,1.052947,gt_nn_2_derivative
764,-0.0,1.056943,gt_nn_2_derivative
765,-0.0,1.0609391,gt_nn_2_derivative
766,-0.0,1.0649351,gt_nn_2_derivative
767,-0.0,1.0689311,gt_nn_2_derivative
768,-0.0,1.0729271,gt_nn_2_derivative
769,-0.0,1.0769231,gt_nn_2_derivative
770,-0.0,1.080919,gt_nn_2_derivative
771,-0.0,1.084915,gt_nn_2_derivative
772,-0.0,1.088911,gt_nn_2_derivative
773,-0.0,1.0929071,gt_nn_2_derivative
774,-0.0,1.0969031,gt_nn_2_derivative
775,-0.0,1.1008991,gt_nn_2_derivative
776,-0.0,1.1048951,gt_nn_2_derivative
777,-0.0,1.1088911,gt_nn_2_derivative
778,-0.0,1.1128871,gt_nn_2_derivative
779,-0.0,1.1168832,gt_nn_2_derivative
780,-0.0,1.1208792,gt_nn_2_derivative
781,-0.0,1.1248751,gt_nn_2_derivative
782,-0.0,1.1288711,gt_nn_2_derivative
783,-0.0,1.1328671,gt_nn_2_derivative
784,-0.0,1.1368631,gt_nn_2_derivative
785,-0.0,1.1408591,gt_nn_2_derivative
786,-0.0,1.1448551,gt_nn_2_derivative
787,-0.0,1.1488512,gt_nn_2_derivative
788,-0.0,1.1528472,gt_nn_2_derivative
789,-0.0,1.1568432,gt_nn_2_derivative
790,-0.0,1.1608392,gt_nn_2_derivative
791,-0.0,1.1648352,gt_nn_2_derivative
792,-0.0,1.1688311,gt_nn_2_derivative
793,-0.0,1.1728271,gt_nn_2_derivative
794,-0.0,1.1768231,gt_nn_2_derivative
795,-0.0,1.1808192,gt_nn_2_derivative
796,-0.0,1.1848152,gt_nn_2_derivative
797,-0.0,1.1888112,gt_nn_2_derivative
798,-0.0,1.1928072,gt_nn_2_derivative
799,-0.0,1.1968032,gt_nn_2_derivative
800,-0.0,1.2007992,gt_nn_2_derivative
801,-0.0,1.2047952,gt_nn_2_derivative
802,-0.0,1.2087913,gt_nn_2_derivative
803,-0.0,1.2127873,gt_nn_2_derivative
804,-0.0,1.2167832,gt_nn_2_derivative
805,-0.0,1.2207792,gt_nn_2_derivative
806,-0.0,1.2247752,gt_nn_2_derivative
807,-0.0,1.2287712,gt_nn_2_derivative
808,-0.0,1.2327672,gt_nn_2_derivative
809,-0.0,1.2367632,gt_nn_2_derivative
810,-0.0,1.2407593,gt_nn_2_derivative
811,-0.0,1.2447553,gt_nn_2_derivative
812,-0.0,1.2487513,gt_nn_2_derivative
813,-0.0,1.2527473,gt_nn_2_derivative
814,-0.0,1.2567433,gt_nn_2_derivative
815,-0.0,1.2607392,gt_nn_2_derivative
816,-0.0,1.2647352,gt_nn_2_derivative
817,-0.0,1.2687312,gt_nn_2_derivative
818,-0.0,1.2727273,gt_nn_2_derivative
819,-0.0,1.2767233,gt_nn_2_derivative
820,-0.0,1.2807193,gt_nn_2_derivative
821,-0.0,1.2847153,gt_nn_2_derivative
822,-0.0,1.2887113,gt_nn_2_derivative
823,-0.0,1.2927073,gt_nn_2_derivative
824,-0.0,1.2967033,gt_nn_2_derivative
825,-0.0,1.3006994,gt_nn_2_derivative
826,-0.0,1.3046952,gt_nn_2_derivative
827,-0.0,1.3086913,gt_nn_2_derivative
828,-0.0,1.3126873,gt_nn_2_derivative
829,-0.0,1.3166833,gt_nn_2_derivative
830,-0.0,1.3206793,gt_nn_2_derivative
831,-0.0,1.3246753,gt_nn_2_derivative
832,-0.0,1.3286713,gt_nn_2_derivative
833,-0.0,1.3326674,gt_nn_2_derivative
834,-0.0,1.3366634,gt_nn_2_derivative
835,-0.0,1.3406594,gt_nn_2_derivative
836,-0.0,1.3446554,gt_nn_2_derivative
837,-0.0,1.3486513,gt_nn_2_derivative
838,-0.0,1.3526473,gt_nn_2_derivative
839,-0.0,1.3566433,gt_nn_2_derivative
840,-0.0,1.3606393,gt_nn_2_derivative
841,-0.0,1.3646353,gt_nn_2_derivative
842,-0.0,1.3686314,gt_nn_2_derivative
843,-0.0,1.3726274,gt_nn_2_derivative
844,-0.0,1.3766234,gt_nn_2_derivative
845,-0.0,1.3806194,gt_nn_2_derivative
846,-0.0,1.3846154,gt_nn_2_derivative
847,-0.0,1.3886114,gt_nn_2_derivative
848,-0.0,1.3926075,gt_nn_2_derivative
849,-0.0,1.3966033,gt_nn_2_derivative
850,-0.0,1.4005994,gt_nn_2_derivative
851,-0.0,1.4045954,gt_nn_2_derivative
852,-0.0,1.4085914,gt_nn_2_derivative
853,-0.0,1.4125874,gt_nn_2_derivative
854,-0.0,1.4165834,gt_nn_2_derivative
855,-0.0,1.4205794,gt_nn_2_derivative
856,-0.0,1.4245754,gt_nn_2_derivative
857,-0.0,1.4285715,gt_nn_2_derivative
858,-0.0,1.4325675,gt_nn_2_derivative
859,-0.0,1.4365635,gt_nn_2_derivative
860,-0.0,1.4405594,gt_nn_2_derivative
861,-0.0,1.4445554,gt_nn_2_derivative
862,-0.0,1.4485514,gt_nn_2_derivative
863,-0.0,1.4525474,gt_nn_2_derivative
864,-0.0,1.4565434,gt_nn_2_derivative
865,-0.0,1.4605395,gt_nn_2_derivative
866,-0.0,1.4645355,gt_nn_2_derivative
867,-0.0,1.4685315,gt_nn_2_derivative
868,-0.0,1.4725275,gt_nn_2_derivative
869,-0.0,1.4765235,gt_nn_2_derivative
870,-0.0,1.4805195,gt_nn_2_derivative
871,-0.0,1.4845154,gt_nn_2_derivative
872,-0.0,1.4885114,gt_nn_2_derivative
873,-0.0,1.4925075,gt_nn_2_derivative
874,-0.0,1.4965035,gt_nn_2_derivative
875,-0.0,1.5004995,gt_nn_2_derivative
876,-0.0,1.5044955,gt_nn_2_derivative
877,-0.0,1.5084915,gt_nn_2_derivative
878,-0.0,1.5124875,gt_nn_2_derivative
879,-0.0,1.5164835,gt_nn_2_derivative
880,-0.0,1.5204796,gt_nn_2_derivative
881,-0.0,1.5244756,gt_nn_2_derivative
882,-0.0,1.5284715,gt_nn_2_derivative
883,-0.0,1.5324675,gt_nn_2_derivative
884,-0.0,1.5364635,gt_nn_2_derivative
885,-0.0,1.5404595,gt_nn_2_derivative
886,-0.0,1.5444555,gt_nn_2_derivative
887,-0.0,1.5484515,gt_nn_2_derivative
888,-0.0,1.5524476,gt_nn_2_derivative
889,-0.0,1.5564436,gt_nn_2_derivative
890,-0.0,1.5604396,gt_nn_2_derivative
891,-0.0,1.5644356,gt_nn_2_derivative
892,-0.0,1.5684316,gt_nn_2_derivative
893,-0.0,1.5724276,gt_nn_2_derivative
894,-0.0,1.5764235,gt_nn_2_derivative
895,-0.0,1.5804195,gt_nn_2_derivative
896,-0.0,1.5844156,gt_nn_2_derivative
897,-0.0,1.5884116,gt_nn_2_derivative
898,-0.0,1.5924076,gt_nn_2_derivative
899,-0.0,1.5964036,gt_nn_2_derivative
900,-0.0,1.6003996,gt_nn_2_derivative
901,-0.0,1.6043956,gt_nn_2_derivative
902,-0.0,1.6083916,gt_nn_2_derivative
903,-0.0,1.6123877,gt_nn_2_derivative
904,-0.0,1.6163837,gt_nn_2_derivative
905,-0.0,1.6203796,gt_nn_2_derivative
906,-0.0,1.6243756,gt_nn_2_derivative
907,-0.0,1.6283716,gt_nn_2_derivative
908,-0.0,1.6323676,gt_nn_2_derivative
909,-0.0,1.6363636,gt_nn_2_derivative
910,-0.0,1.6403596,gt_nn_2_derivative
911,-0.0,1.6443557,gt_nn_2_derivative
912,-0.0,1.6483517,gt_nn_2_derivative
913,-0.0,1.6523477,gt_nn_2_derivative
914,-0.0,1.6563437,gt_nn_2_derivative
915,-0.0,1.6603397,gt_nn_2_derivative
916,-0.0,1.6643356,gt_nn_2_derivative
917,-0.0,1.6683316,gt_nn_2_derivative
918,-0.0,1.6723276,gt_nn_2_derivative
919,-0.0,1.6763237,gt_nn_2_derivative
920,-0.0,1.6803197,gt_nn_2_derivative
921,-0.0,1.6843157,gt_nn_2_derivative
922,-0.0,1.6883117,gt_nn_2_derivative
923,-0.0,1.6923077,gt_nn_2_derivative
924,-0.0,1.6963037,gt_nn_2_derivative
925,-0.0,1.7002997,gt_nn_2_derivative
926,-0.0,1.7042958,gt_nn_2_derivative
927,-0.0,1.7082916,gt_nn_2_derivative
928,-0.0,1.7122877,gt_nn_2_derivative
929,-0.0,1.7162837,gt_nn_2_derivative
930,-0.0,1.7202797,gt_nn_2_derivative
931,-0.0,1.7242757,gt_nn_2_derivative
932,-0.0,1.7282717,gt_nn_2_derivative
933,-0.0,1.7322677,gt_nn_2_derivative
934,-0.0,1.7362638,gt_nn_2_derivative
935,-0.0,1.7402598,gt_nn_2_derivative
936,-0.0,1.7442558,gt_nn_2_derivative
937,-0.0,1.7482518,gt_nn_2_derivative
938,-0.0,1.7522478,gt_nn_2_derivative
939,-0.0,1.7562437,gt_nn_2_derivative
940,-0.0,1.7602397,gt_nn_2_derivative
941,-0.0,1.7642357,gt_nn_2_derivative
942,-0.0,1.7682317,gt_nn_2_derivative
943,-0.0,1.7722278,gt_nn_2_derivative
944,-0.0,1.7762238,gt_nn_2_derivative
945,-0.0,1.7802198,gt_nn_2_derivative
946,-0.0,1.7842158,gt_nn_2_derivative
947,-0.0,1.7882118,gt_nn_2_derivative
948,-0.0,1.7922078,gt_nn_2_derivative
949,-0.0,1.7962039,gt_nn_2_derivative
950,-0.0,1.8001997,gt_nn_2_derivative
951,-0.0,1.8041958,gt_nn_2_derivative
952,-0.0,1.8081918,gt_nn_2_derivative
953,-0.0,1.8121878,gt_nn_2_derivative
954,-0.0,1.8161838,gt_nn_2_derivative
955,-0.0,1.8201798,gt_nn_2_derivative
956,-0.0,1.8241758,gt_nn_2_derivative
957,-0.0,1.8281718,gt_nn_2_derivative
958,-0.0,1.8321679,gt_nn_2_derivative
959,-0.0,1.8361639,gt_nn_2_derivative
960,-0.0,1.8401599,gt_nn_2_derivative
961,-0.0,1.8441558,gt_nn_2_derivative
962,-0.0,1.8481518,gt_nn_2_derivative
963,-0.0,1.8521478,gt_nn_2_derivative
964,-0.0,1.8561438,gt_nn_2_derivative
965,-0.0,1.8601398,gt_nn_2_derivative
966,-0.0,1.8641359,gt_nn_2_derivative
967,-0.0,1.8681319,gt_nn_2_derivative
968,-0.0,1.8721279,gt_nn_2_derivative
969,-0.0,1.8761239,gt_nn_2_derivative
970,-0.0,1.8801199,gt_nn_2_derivative
971,-0.0,1.8841159,gt_nn_2_derivative
972,-0.0,1.8881118,gt_nn_2_derivative
973,-0.0,1.8921078,gt_nn_2_derivative
974,-0.0,1.8961039,gt_nn_2_derivative
975,-0.0,1.9000999,gt_nn_2_derivative
976,-0.0,1.9040959,gt_nn_2_derivative
977,-0.0,1.9080919,gt_nn_2_derivative
978,-0.0,1.9120879,gt_nn_2_derivative
979,-0.0,1.9160839,gt_nn_2_derivative
980,-0.0,1.92008,gt_nn_2_derivative
981,-0.0,1.924076,gt_nn_2_derivative
982,-0.0,1.928072,gt_nn_2_derivative
983,-0.0,1.932068,gt_nn_2_derivative
984,-0.0,1.9360639,gt_nn_2_derivative
985,-0.0,1.9400599,gt_nn_2_derivative
986,-0.0,1.9440559,gt_nn_2_derivative
987,-0.0,1.9480519,gt_nn_2_derivative
988,-0.0,1.952048,gt_nn_2_derivative
989,-0.0,1.956044,gt_nn_2_derivative
990,-0.0,1.96004,gt_nn_2_derivative
991,-0.0,1.964036,gt_nn_2_derivative
992,-0.0,1.968032,gt_nn_2_derivative
993,-0.0,1.972028,gt_nn_2_derivative
994,-0.0,1.976024,gt_nn_2_derivative
995,-0.0,1.9800199,gt_nn_2_derivative
996,-0.0,1.984016,gt_nn_2_derivative
997,-0.0,1.988012,gt_nn_2_derivative
998,-0.0,1.992008,gt_nn_2_derivative
999,-0.0,1.996004,gt_nn_2_derivative


==> visu/old/tikz_csvs_one_dim/result_best_run_ns_one_dim/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/old/tikz_csvs_one_dim/result_best_run_ns_one_dim/sol_nn.csv <==
,X_x,value,name
0,-2.0,3.925024e-05,sol_nn
1,-1.996,0.0022919355,sol_nn
2,-1.992,0.004539002,sol_nn
3,-1.988,0.006780213,sol_nn
4,-1.984,0.009016555,sol_nn
5,-1.98,0.011247195,sol_nn
6,-1.976,0.013472611,sol_nn
7,-1.972,0.015692761,sol_nn
8,-1.968,0.017908007,sol_nn
9,-1.964,0.020118428,sol_nn
10,-1.96,0.022324145,sol_nn
11,-1.956,0.024524994,sol_nn
12,-1.952,0.026721321,sol_nn
13,-1.948,0.028913137,sol_nn
14,-1.944,0.031100623,sol_nn
15,-1.94,0.03328385,sol_nn
16,-1.936,0.0354629,sol_nn
17,-1.932,0.037637763,sol_nn
18,-1.928,0.03980907,sol_nn
19,-1.924,0.04197601,sol_nn
20,-1.92,0.044139504,sol_nn
21,-1.916,0.046299394,sol_nn
22,-1.912,0.048455495,sol_nn
23,-1.908,0.050608367,sol_nn
24,-1.904,0.052757725,sol_nn
25,-1.9,0.05490391,sol_nn
26,-1.896,0.057047002,sol_nn
27,-1.892,0.05918715,sol_nn
28,-1.888,0.06132423,sol_nn
29,-1.884,0.06345832,sol_nn
30,-1.88,0.06559011,sol_nn
31,-1.876,0.06771862,sol_nn
32,-1.872,0.06984502,sol_nn
33,-1.868,0.07196873,sol_nn
34,-1.864,0.07409022,sol_nn
35,-1.86,0.076209456,sol_nn
36,-1.856,0.078326225,sol_nn
37,-1.852,0.08044093,sol_nn
38,-1.848,0.082553856,sol_nn
39,-1.844,0.08466465,sol_nn
40,-1.84,0.08677387,sol_nn
41,-1.836,0.08888108,sol_nn
42,-1.832,0.09098676,sol_nn
43,-1.828,0.09309094,sol_nn
44,-1.824,0.09519364,sol_nn
45,-1.82,0.09729476,sol_nn
46,-1.816,0.099394426,sol_nn
47,-1.812,0.10149311,sol_nn
48,-1.808,0.10359075,sol_nn
49,-1.804,0.10568697,sol_nn
50,-1.8,0.10778263,sol_nn
51,-1.796,0.109877124,sol_nn
52,-1.792,0.1119709,sol_nn
53,-1.788,0.11406356,sol_nn
54,-1.784,0.11615591,sol_nn
55,-1.78,0.11824745,sol_nn
56,-1.776,0.12033869,sol_nn
57,-1.772,0.12242918,sol_nn
58,-1.768,0.12451941,sol_nn
59,-1.764,0.12660931,sol_nn
60,-1.76,0.12869896,sol_nn
61,-1.756,0.1307885,sol_nn
62,-1.752,0.13287824,sol_nn
63,-1.748,0.13496734,sol_nn
64,-1.744,0.1370569,sol_nn
65,-1.74,0.13914604,sol_nn
66,-1.736,0.14123584,sol_nn
67,-1.732,0.1433255,sol_nn
68,-1.728,0.14541581,sol_nn
69,-1.724,0.14750627,sol_nn
70,-1.72,0.14959691,sol_nn
71,-1.716,0.1516884,sol_nn
72,-1.712,0.15378037,sol_nn
73,-1.708,0.1558728,sol_nn
74,-1.704,0.15796548,sol_nn
75,-1.7,0.1600594,sol_nn
76,-1.696,0.162154,sol_nn
77,-1.692,0.16424899,sol_nn
78,-1.688,0.16634504,sol_nn
79,-1.684,0.16844188,sol_nn
80,-1.68,0.17053975,sol_nn
81,-1.676,0.17263883,sol_nn
82,-1.672,0.17473835,sol_nn
83,-1.668,0.17683928,sol_nn
84,-1.664,0.17894149,sol_nn
85,-1.66,0.18104427,sol_nn
86,-1.656,0.18314873,sol_nn
87,-1.652,0.18525437,sol_nn
88,-1.648,0.18736115,sol_nn
89,-1.644,0.189469,sol_nn
90,-1.64,0.19157855,sol_nn
91,-1.636,0.19368906,sol_nn
92,-1.632,0.19580126,sol_nn
93,-1.628,0.1979144,sol_nn
94,-1.624,0.20002972,sol_nn
95,-1.62,0.20214605,sol_nn
96,-1.616,0.20426415,sol_nn
97,-1.612,0.20638329,sol_nn
98,-1.608,0.20850417,sol_nn
99,-1.604,0.2106265,sol_nn
100,-1.6,0.21275064,sol_nn
101,-1.596,0.21487612,sol_nn
102,-1.592,0.21700321,sol_nn
103,-1.588,0.21913196,sol_nn
104,-1.584,0.22126226,sol_nn
105,-1.58,0.22339456,sol_nn
106,-1.576,0.22552803,sol_nn
107,-1.572,0.2276633,sol_nn
108,-1.568,0.2298004,sol_nn
109,-1.564,0.23193894,sol_nn
110,-1.56,0.23407872,sol_nn
111,-1.556,0.23622093,sol_nn
112,-1.552,0.23836416,sol_nn
113,-1.548,0.24050951,sol_nn
114,-1.544,0.24265613,sol_nn
115,-1.54,0.24480468,sol_nn
116,-1.536,0.24695462,sol_nn
117,-1.532,0.24910608,sol_nn
118,-1.528,0.2512593,sol_nn
119,-1.524,0.25341415,sol_nn
120,-1.52,0.2555708,sol_nn
121,-1.516,0.25772825,sol_nn
122,-1.512,0.25988787,sol_nn
123,-1.508,0.26204857,sol_nn
124,-1.504,0.264211,sol_nn
125,-1.5,0.26637498,sol_nn
126,-1.496,0.26853994,sol_nn
127,-1.492,0.2707066,sol_nn
128,-1.488,0.27287474,sol_nn
129,-1.484,0.27504402,sol_nn
130,-1.48,0.27721468,sol_nn
131,-1.476,0.27938658,sol_nn
132,-1.472,0.2815597,sol_nn
133,-1.468,0.2837339,sol_nn
134,-1.464,0.28590938,sol_nn
135,-1.46,0.28808597,sol_nn
136,-1.456,0.29026374,sol_nn
137,-1.452,0.2924421,sol_nn
138,-1.448,0.29462194,sol_nn
139,-1.444,0.29680246,sol_nn
140,-1.44,0.2989837,sol_nn
141,-1.436,0.30116585,sol_nn
142,-1.432,0.30334875,sol_nn
143,-1.428,0.30553237,sol_nn
144,-1.424,0.3077169,sol_nn
145,-1.42,0.3099018,sol_nn
146,-1.416,0.31208688,sol_nn
147,-1.412,0.314273,sol_nn
148,-1.408,0.31645933,sol_nn
149,-1.404,0.31864583,sol_nn
150,-1.4,0.32083273,sol_nn
151,-1.396,0.3230199,sol_nn
152,-1.392,0.3252074,sol_nn
153,-1.388,0.3273946,sol_nn
154,-1.384,0.32958204,sol_nn
155,-1.38,0.33176938,sol_nn
156,-1.376,0.3339566,sol_nn
157,-1.372,0.33614337,sol_nn
158,-1.368,0.3383302,sol_nn
159,-1.364,0.34051648,sol_nn
160,-1.36,0.3427026,sol_nn
161,-1.356,0.34488803,sol_nn
162,-1.352,0.34707272,sol_nn
163,-1.348,0.3492567,sol_nn
164,-1.344,0.35144046,sol_nn
165,-1.34,0.3536231,sol_nn
166,-1.336,0.3558048,sol_nn
167,-1.332,0.35798597,sol_nn
168,-1.328,0.36016586,sol_nn
169,-1.324,0.36234462,sol_nn
170,-1.32,0.3645224,sol_nn
171,-1.316,0.3666986,sol_nn
172,-1.312,0.3688735,sol_nn
173,-1.308,0.37104744,sol_nn
174,-1.304,0.37321934,sol_nn
175,-1.3,0.37539008,sol_nn
176,-1.296,0.37755924,sol_nn
177,-1.292,0.37972665,sol_nn
178,-1.288,0.3818922,sol_nn
179,-1.284,0.38405585,sol_nn
180,-1.28,0.38621813,sol_nn
181,-1.276,0.38837814,sol_nn
182,-1.272,0.390536,sol_nn
183,-1.268,0.39269224,sol_nn
184,-1.264,0.39484614,sol_nn
185,-1.26,0.396998,sol_nn
186,-1.256,0.3991472,sol_nn
187,-1.252,0.40129435,sol_nn
188,-1.248,0.4034396,sol_nn
189,-1.244,0.4055825,sol_nn
190,-1.24,0.40772256,sol_nn
191,-1.236,0.4098602,sol_nn
192,-1.232,0.41199556,sol_nn
193,-1.228,0.41412848,sol_nn
194,-1.224,0.416259,sol_nn
195,-1.22,0.41838706,sol_nn
196,-1.216,0.42051226,sol_nn
197,-1.212,0.4226353,sol_nn
198,-1.208,0.42475563,sol_nn
199,-1.204,0.42687333,sol_nn
200,-1.2,0.42898858,sol_nn
201,-1.196,0.43110126,sol_nn
202,-1.192,0.43321145,sol_nn
203,-1.188,0.43531936,sol_nn
204,-1.184,0.43742466,sol_nn
205,-1.18,0.43952715,sol_nn
206,-1.176,0.44162795,sol_nn
207,-1.172,0.4437257,sol_nn
208,-1.168,0.4458219,sol_nn
209,-1.164,0.44791532,sol_nn
210,-1.16,0.4500069,sol_nn
211,-1.156,0.45209628,sol_nn
212,-1.152,0.454184,sol_nn
213,-1.148,0.45626944,sol_nn
214,-1.144,0.4583532,sol_nn
215,-1.14,0.46043515,sol_nn
216,-1.136,0.46251506,sol_nn
217,-1.132,0.4645942,sol_nn
218,-1.128,0.46667224,sol_nn
219,-1.124,0.46874827,sol_nn
220,-1.12,0.4708231,sol_nn
221,-1.116,0.47289765,sol_nn
222,-1.112,0.4749708,sol_nn
223,-1.108,0.4770435,sol_nn
224,-1.104,0.47911572,sol_nn
225,-1.1,0.48118746,sol_nn
226,-1.096,0.48325914,sol_nn
227,-1.092,0.4853307,sol_nn
228,-1.088,0.48740292,sol_nn
229,-1.084,0.48947453,sol_nn
230,-1.08,0.49154794,sol_nn
231,-1.076,0.4936212,sol_nn
232,-1.072,0.49569583,sol_nn
233,-1.068,0.4977712,sol_nn
234,-1.064,0.49984846,sol_nn
235,-1.06,0.5019269,sol_nn
236,-1.056,0.5040076,sol_nn
237,-1.052,0.50608957,sol_nn
238,-1.048,0.5081744,sol_nn
239,-1.044,0.51026136,sol_nn
240,-1.04,0.51235056,sol_nn
241,-1.036,0.5144429,sol_nn
242,-1.032,0.516538,sol_nn
243,-1.028,0.5186365,sol_nn
244,-1.024,0.52073854,sol_nn
245,-1.02,0.5228437,sol_nn
246,-1.016,0.52495277,sol_nn
247,-1.012,0.52706563,sol_nn
248,-1.008,0.529182,sol_nn
249,-1.004,0.5313034,sol_nn
250,-1.0,0.5334289,sol_nn
251,-0.996,0.5355591,sol_nn
252,-0.992,0.5376933,sol_nn
253,-0.988,0.53983223,sol_nn
254,-0.984,0.5419759,sol_nn
255,-0.98,0.54412436,sol_nn
256,-0.976,0.5462774,sol_nn
257,-0.972,0.54843557,sol_nn
258,-0.968,0.5505988,sol_nn
259,-0.964,0.5527669,sol_nn
260,-0.96,0.55493945,sol_nn
261,-0.956,0.5571174,sol_nn
262,-0.952,0.5592997,sol_nn
263,-0.948,0.56148684,sol_nn
264,-0.944,0.5636785,sol_nn
265,-0.94,0.565875,sol_nn
266,-0.936,0.5680756,sol_nn
267,-0.932,0.5702806,sol_nn
268,-0.928,0.5724888,sol_nn
269,-0.924,0.5747021,sol_nn
270,-0.92,0.57691807,sol_nn
271,-0.916,0.5791377,sol_nn
272,-0.912,0.58136034,sol_nn
273,-0.908,0.58358645,sol_nn
274,-0.904,0.58581436,sol_nn
275,-0.9,0.58804476,sol_nn
276,-0.896,0.59027773,sol_nn
277,-0.892,0.59251225,sol_nn
278,-0.888,0.5947479,sol_nn
279,-0.884,0.5969844,sol_nn
280,-0.88,0.5992217,sol_nn
281,-0.876,0.60145986,sol_nn
282,-0.872,0.60369754,sol_nn
283,-0.868,0.6059353,sol_nn
284,-0.864,0.60817206,sol_nn
285,-0.86,0.6104076,sol_nn
286,-0.856,0.6126419,sol_nn
287,-0.852,0.6148746,sol_nn
288,-0.848,0.6171056,sol_nn
289,-0.844,0.6193336,sol_nn
290,-0.84,0.6215596,sol_nn
291,-0.836,0.6237824,sol_nn
292,-0.832,0.6260017,sol_nn
293,-0.828,0.6282183,sol_nn
294,-0.824,0.63043046,sol_nn
295,-0.82,0.632639,sol_nn
296,-0.816,0.6348433,sol_nn
297,-0.812,0.63704324,sol_nn
298,-0.808,0.639239,sol_nn
299,-0.804,0.6414294,sol_nn
300,-0.8,0.6436155,sol_nn
301,-0.796,0.645797,sol_nn
302,-0.792,0.647973,sol_nn
303,-0.788,0.65014446,sol_nn
304,-0.784,0.65231085,sol_nn
305,-0.78,0.6544725,sol_nn
306,-0.776,0.65662867,sol_nn
307,-0.772,0.6587803,sol_nn
308,-0.768,0.6609267,sol_nn
309,-0.764,0.6630685,sol_nn
310,-0.76,0.66520596,sol_nn
311,-0.756,0.6673385,sol_nn
312,-0.752,0.6694669,sol_nn
313,-0.748,0.67159045,sol_nn
314,-0.744,0.6737108,sol_nn
315,-0.74,0.6758262,sol_nn
316,-0.736,0.67793876,sol_nn
317,-0.732,0.68004745,sol_nn
318,-0.728,0.68215275,sol_nn
319,-0.724,0.6842549,sol_nn
320,-0.72,0.68635446,sol_nn
321,-0.716,0.68845105,sol_nn
322,-0.712,0.6905456,sol_nn
323,-0.708,0.69263816,sol_nn
324,-0.704,0.6947283,sol_nn
325,-0.7,0.6968164,sol_nn
326,-0.696,0.69890386,sol_nn
327,-0.692,0.7009895,sol_nn
328,-0.688,0.7030746,sol_nn
329,-0.684,0.7051585,sol_nn
330,-0.68,0.70724237,sol_nn
331,-0.676,0.7093252,sol_nn
332,-0.672,0.7114082,sol_nn
333,-0.668,0.7134913,sol_nn
334,-0.664,0.7155743,sol_nn
335,-0.66,0.7176576,sol_nn
336,-0.656,0.7197414,sol_nn
337,-0.652,0.72182614,sol_nn
338,-0.648,0.72391194,sol_nn
339,-0.644,0.72599864,sol_nn
340,-0.64,0.72808665,sol_nn
341,-0.636,0.7301757,sol_nn
342,-0.632,0.7322659,sol_nn
343,-0.628,0.73435766,sol_nn
344,-0.624,0.7364511,sol_nn
345,-0.62,0.73854667,sol_nn
346,-0.616,0.7406435,sol_nn
347,-0.612,0.74274254,sol_nn
348,-0.608,0.74484366,sol_nn
349,-0.604,0.7469463,sol_nn
350,-0.6,0.74905145,sol_nn
351,-0.596,0.75115895,sol_nn
352,-0.592,0.7532687,sol_nn
353,-0.588,0.75538063,sol_nn
354,-0.584,0.75749445,sol_nn
355,-0.58,0.75961083,sol_nn
356,-0.576,0.76173013,sol_nn
357,-0.572,0.76385176,sol_nn
358,-0.568,0.76597565,sol_nn
359,-0.564,0.76810217,sol_nn
360,-0.56,0.77023107,sol_nn
361,-0.556,0.7723628,sol_nn
362,-0.552,0.77449757,sol_nn
363,-0.548,0.776634,sol_nn
364,-0.544,0.77877367,sol_nn
365,-0.54,0.7809158,sol_nn
366,-0.536,0.7830603,sol_nn
367,-0.532,0.7852079,sol_nn
368,-0.528,0.787358,sol_nn
369,-0.524,0.7895107,sol_nn
370,-0.52,0.7916662,sol_nn
371,-0.516,0.79382354,sol_nn
372,-0.512,0.79598385,sol_nn
373,-0.508,0.7981467,sol_nn
374,-0.504,0.8003121,sol_nn
375,-0.5,0.8024802,sol_nn
376,-0.496,0.80465025,sol_nn
377,-0.492,0.8068227,sol_nn
378,-0.488,0.80899733,sol_nn
379,-0.484,0.8111738,sol_nn
380,-0.48,0.8133529,sol_nn
381,-0.476,0.8155339,sol_nn
382,-0.472,0.8177163,sol_nn
383,-0.468,0.8199006,sol_nn
384,-0.464,0.8220866,sol_nn
385,-0.46,0.82427454,sol_nn
386,-0.456,0.8264628,sol_nn
387,-0.452,0.82865316,sol_nn
388,-0.448,0.830844,sol_nn
389,-0.444,0.8330359,sol_nn
390,-0.44,0.8352283,sol_nn
391,-0.436,0.8374211,sol_nn
392,-0.432,0.8396148,sol_nn
393,-0.428,0.84180766,sol_nn
394,-0.424,0.8440007,sol_nn
395,-0.42,0.84619296,sol_nn
396,-0.416,0.8483847,sol_nn
397,-0.412,0.8505758,sol_nn
398,-0.408,0.85276496,sol_nn
399,-0.404,0.85495245,sol_nn
400,-0.4,0.85713875,sol_nn
401,-0.396,0.85932326,sol_nn
402,-0.392,0.86150455,sol_nn
403,-0.388,0.8636829,sol_nn
404,-0.384,0.86585844,sol_nn
405,-0.38,0.86803067,sol_nn
406,-0.376,0.87019897,sol_nn
407,-0.372,0.8723626,sol_nn
408,-0.368,0.8745226,sol_nn
409,-0.364,0.8766769,sol_nn
410,-0.36,0.8788257,sol_nn
411,-0.356,0.8809692,sol_nn
412,-0.352,0.88310665,sol_nn
413,-0.348,0.885237,sol_nn
414,-0.344,0.8873601,sol_nn
415,-0.34,0.8894764,sol_nn
416,-0.336,0.89158434,sol_nn
417,-0.332,0.8936842,sol_nn
418,-0.328,0.8957754,sol_nn
419,-0.324,0.8978571,sol_nn
420,-0.32,0.8999292,sol_nn
421,-0.316,0.90199107,sol_nn
422,-0.312,0.9040424,sol_nn
423,-0.308,0.90608263,sol_nn
424,-0.304,0.9081111,sol_nn
425,-0.3,0.91012764,sol_nn
426,-0.296,0.912132,sol_nn
427,-0.292,0.91412276,sol_nn
428,-0.288,0.91610026,sol_nn
429,-0.284,0.9180635,sol_nn
430,-0.28,0.92001253,sol_nn
431,-0.276,0.92194664,sol_nn
432,-0.272,0.92386496,sol_nn
433,-0.268,0.92576694,sol_nn
434,-0.264,0.92765284,sol_nn
435,-0.26,0.9295219,sol_nn
436,-0.256,0.9313737,sol_nn
437,-0.252,0.9332074,sol_nn
438,-0.248,0.93502235,sol_nn
439,-0.244,0.9368186,sol_nn
440,-0.24,0.9385952,sol_nn
441,-0.236,0.9403522,sol_nn
442,-0.232,0.94208896,sol_nn
443,-0.228,0.9438047,sol_nn
444,-0.224,0.9454986,sol_nn
445,-0.22,0.9471711,sol_nn
446,-0.216,0.9488218,sol_nn
447,-0.212,0.95044935,sol_nn
448,-0.208,0.9520538,sol_nn
449,-0.204,0.9536344,sol_nn
450,-0.2,0.9551915,sol_nn
451,-0.196,0.9567236,sol_nn
452,-0.192,0.9582312,sol_nn
453,-0.188,0.959713,sol_nn
454,-0.184,0.9611697,sol_nn
455,-0.18,0.9625999,sol_nn
456,-0.176,0.9640031,sol_nn
457,-0.172,0.96537983,sol_nn
458,-0.168,0.9667293,sol_nn
459,-0.164,0.9680512,sol_nn
460,-0.16,0.96934474,sol_nn
461,-0.156,0.9706094,sol_nn
462,-0.152,0.97184634,sol_nn
463,-0.148,0.9730539,sol_nn
464,-0.144,0.9742314,sol_nn
465,-0.14,0.97537994,sol_nn
466,-0.136,0.97649825,sol_nn
467,-0.132,0.97758603,sol_nn
468,-0.128,0.97864294,sol_nn
469,-0.124,0.9796692,sol_nn
470,-0.12,0.9806646,sol_nn
471,-0.116,0.9816283,sol_nn
472,-0.112,0.9825603,sol_nn
473,-0.108,0.9834607,sol_nn
474,-0.104,0.9843286,sol_nn
475,-0.1,0.9851647,sol_nn
476,-0.096,0.98596764,sol_nn
477,-0.092,0.9867383,sol_nn
478,-0.088,0.9874761,sol_nn
479,-0.084,0.9881805,sol_nn
480,-0.08,0.98885214,sol_nn
481,-0.076,0.9894904,sol_nn
482,-0.072,0.99009496,sol_nn
483,-0.068,0.99066615,sol_nn
484,-0.064,0.9912038,sol_nn
485,-0.06,0.9917076,sol_nn
486,-0.056,0.99217767,sol_nn
487,-0.052,0.9926136,sol_nn
488,-0.048,0.99301577,sol_nn
489,-0.044,0.99338394,sol_nn
490,-0.04,0.99371827,sol_nn
491,-0.036,0.9940183,sol_nn
492,-0.032,0.99428403,sol_nn
493,-0.028,0.99451596,sol_nn
494,-0.024,0.9947138,sol_nn
495,-0.02,0.9948777,sol_nn
496,-0.016,0.99500775,sol_nn
497,-0.012,0.99510366,sol_nn
498,-0.008,0.9951657,sol_nn
499,-0.004,0.9951939,sol_nn
500,0.0,0.995188,sol_nn
501,0.004,0.995149,sol_nn
502,0.008,0.9950763,sol_nn
503,0.012,0.99496967,sol_nn
504,0.016,0.99483037,sol_nn
505,0.02,0.99465734,sol_nn
506,0.024,0.99445117,sol_nn
507,0.028,0.9942121,sol_nn
508,0.032,0.99394035,sol_nn
509,0.036,0.9936359,sol_nn
510,0.04,0.99329877,sol_nn
511,0.044,0.9929293,sol_nn
512,0.048,0.9925278,sol_nn
513,0.052,0.9920939,sol_nn
514,0.056,0.99162877,sol_nn
515,0.06,0.9911326,sol_nn
516,0.064,0.990604,sol_nn
517,0.068,0.99004483,sol_nn
518,0.072,0.9894546,sol_nn
519,0.076,0.9888337,sol_nn
520,0.08,0.9881825,sol_nn
521,0.084,0.9875007,sol_nn
522,0.088,0.9867889,sol_nn
523,0.092,0.9860479,sol_nn
524,0.096,0.98527724,sol_nn
525,0.1,0.9844769,sol_nn
526,0.104,0.9836484,sol_nn
527,0.108,0.98279065,sol_nn
528,0.112,0.9819043,sol_nn
529,0.116,0.9809904,sol_nn
530,0.12,0.9800484,sol_nn
531,0.124,0.97907925,sol_nn
532,0.128,0.97808224,sol_nn
533,0.132,0.97705865,sol_nn
534,0.136,0.97600824,sol_nn
535,0.14,0.9749312,sol_nn
536,0.144,0.97382885,sol_nn
537,0.148,0.9727001,sol_nn
538,0.152,0.97154623,sol_nn
539,0.156,0.9703667,sol_nn
540,0.16,0.9691629,sol_nn
541,0.164,0.96793425,sol_nn
542,0.168,0.9666815,sol_nn
543,0.172,0.96540475,sol_nn
544,0.176,0.9641044,sol_nn
545,0.18,0.9627809,sol_nn
546,0.184,0.9614343,sol_nn
547,0.188,0.96006536,sol_nn
548,0.192,0.9586738,sol_nn
549,0.196,0.9572605,sol_nn
550,0.2,0.9558255,sol_nn
551,0.204,0.95436907,sol_nn
552,0.208,0.9528914,sol_nn
553,0.212,0.9513935,sol_nn
554,0.216,0.9498747,sol_nn
555,0.22,0.94833636,sol_nn
556,0.224,0.9467778,sol_nn
557,0.228,0.9452002,sol_nn
558,0.232,0.94360316,sol_nn
559,0.236,0.94198763,sol_nn
560,0.24,0.94035333,sol_nn
561,0.244,0.9387011,sol_nn
562,0.248,0.9370311,sol_nn
563,0.252,0.9353432,sol_nn
564,0.256,0.93363833,sol_nn
565,0.26,0.9319167,sol_nn
566,0.264,0.930178,sol_nn
567,0.268,0.92842364,sol_nn
568,0.272,0.9266528,sol_nn
569,0.276,0.9248663,sol_nn
570,0.28,0.9230647,sol_nn
571,0.284,0.92124814,sol_nn
572,0.288,0.91941607,sol_nn
573,0.292,0.9175702,sol_nn
574,0.296,0.9157097,sol_nn
575,0.3,0.91383576,sol_nn
576,0.304,0.91194844,sol_nn
577,0.308,0.9100471,sol_nn
578,0.312,0.9081334,sol_nn
579,0.316,0.9062065,sol_nn
580,0.32,0.90426713,sol_nn
581,0.324,0.9023159,sol_nn
582,0.328,0.9003526,sol_nn
583,0.332,0.8983773,sol_nn
584,0.336,0.8963912,sol_nn
585,0.34,0.89439386,sol_nn
586,0.344,0.8923858,sol_nn
587,0.348,0.89036715,sol_nn
588,0.352,0.8883377,sol_nn
589,0.356,0.88629895,sol_nn
590,0.36,0.88424975,sol_nn
591,0.364,0.88219166,sol_nn
592,0.368,0.88012385,sol_nn
593,0.372,0.87804735,sol_nn
594,0.376,0.87596184,sol_nn
595,0.38,0.8738677,sol_nn
596,0.384,0.8717654,sol_nn
597,0.388,0.86965513,sol_nn
598,0.392,0.8675366,sol_nn
599,0.396,0.865411,sol_nn
600,0.4,0.8632779,sol_nn
601,0.404,0.8611375,sol_nn
602,0.408,0.85899,sol_nn
603,0.412,0.85683596,sol_nn
604,0.416,0.8546753,sol_nn
605,0.42,0.8525085,sol_nn
606,0.424,0.85033566,sol_nn
607,0.428,0.8481567,sol_nn
608,0.432,0.8459723,sol_nn
609,0.436,0.8437825,sol_nn
610,0.44,0.8415871,sol_nn
611,0.444,0.83938706,sol_nn
612,0.448,0.83718175,sol_nn
613,0.452,0.83497185,sol_nn
614,0.456,0.83275723,sol_nn
615,0.46,0.8305386,sol_nn
616,0.464,0.8283156,sol_nn
617,0.468,0.82608885,sol_nn
618,0.472,0.82385814,sol_nn
619,0.476,0.8216236,sol_nn
620,0.48,0.81938565,sol_nn
621,0.484,0.8171447,sol_nn
622,0.488,0.8149005,sol_nn
623,0.492,0.8126532,sol_nn
624,0.496,0.810403,sol_nn
625,0.5,0.80815023,sol_nn
626,0.504,0.80589527,sol_nn
627,0.508,0.80363685,sol_nn
628,0.512,0.8013771,sol_nn
629,0.516,0.7991152,sol_nn
630,0.52,0.7968513,sol_nn
631,0.524,0.79458535,sol_nn
632,0.528,0.79231787,sol_nn
633,0.532,0.7900489,sol_nn
634,0.536,0.7877783,sol_nn
635,0.54,0.7855065,sol_nn
636,0.544,0.78323317,sol_nn
637,0.548,0.78095955,sol_nn
638,0.552,0.77868456,sol_nn
639,0.556,0.77640873,sol_nn
640,0.56,0.77413183,sol_nn
641,0.564,0.771855,sol_nn
642,0.568,0.76957726,sol_nn
643,0.572,0.7672992,sol_nn
644,0.576,0.7650208,sol_nn
645,0.58,0.76274204,sol_nn
646,0.584,0.76046324,sol_nn
647,0.588,0.75818485,sol_nn
648,0.592,0.75590605,sol_nn
649,0.596,0.7536275,sol_nn
650,0.6,0.7513494,sol_nn
651,0.604,0.7490717,sol_nn
652,0.608,0.74679446,sol_nn
653,0.612,0.74451756,sol_nn
654,0.616,0.742241,sol_nn
655,0.62,0.7399657,sol_nn
656,0.624,0.7376907,sol_nn
657,0.628,0.73541665,sol_nn
658,0.632,0.73314345,sol_nn
659,0.636,0.73087114,sol_nn
660,0.64,0.72859955,sol_nn
661,0.644,0.7263297,sol_nn
662,0.648,0.7240605,sol_nn
663,0.652,0.72179294,sol_nn
664,0.656,0.71952635,sol_nn
665,0.66,0.717261,sol_nn
666,0.664,0.71499705,sol_nn
667,0.668,0.7127347,sol_nn
668,0.672,0.7104738,sol_nn
669,0.676,0.7082139,sol_nn
670,0.68,0.7059559,sol_nn
671,0.684,0.7036995,sol_nn
672,0.688,0.70144504,sol_nn
673,0.692,0.69919217,sol_nn
674,0.696,0.6969408,sol_nn
675,0.7,0.6946912,sol_nn
676,0.704,0.69244343,sol_nn
677,0.708,0.6901976,sol_nn
678,0.712,0.6879531,sol_nn
679,0.716,0.6857113,sol_nn
680,0.72,0.68347085,sol_nn
681,0.724,0.68123263,sol_nn
682,0.728,0.6789963,sol_nn
683,0.732,0.6767617,sol_nn
684,0.736,0.6745298,sol_nn
685,0.74,0.6722993,sol_nn
686,0.744,0.6700709,sol_nn
687,0.748,0.6678449,sol_nn
688,0.752,0.665621,sol_nn
689,0.756,0.663399,sol_nn
690,0.76,0.66117924,sol_nn
691,0.764,0.6589615,sol_nn
692,0.768,0.6567461,sol_nn
693,0.772,0.65453285,sol_nn
694,0.776,0.6523214,sol_nn
695,0.78,0.6501128,sol_nn
696,0.784,0.64790565,sol_nn
697,0.788,0.6457013,sol_nn
698,0.792,0.6434989,sol_nn
699,0.796,0.64129865,sol_nn
700,0.8,0.63910055,sol_nn
701,0.804,0.63690484,sol_nn
702,0.808,0.6347113,sol_nn
703,0.812,0.63252,sol_nn
704,0.816,0.6303308,sol_nn
705,0.82,0.6281437,sol_nn
706,0.824,0.6259588,sol_nn
707,0.828,0.6237765,sol_nn
708,0.832,0.6215958,sol_nn
709,0.836,0.6194177,sol_nn
710,0.84,0.6172416,sol_nn
711,0.844,0.61506784,sol_nn
712,0.848,0.61289597,sol_nn
713,0.852,0.6107265,sol_nn
714,0.856,0.60855913,sol_nn
715,0.86,0.6063936,sol_nn
716,0.864,0.6042304,sol_nn
717,0.868,0.6020694,sol_nn
718,0.872,0.59991044,sol_nn
719,0.876,0.59775317,sol_nn
720,0.88,0.59559834,sol_nn
721,0.884,0.5934455,sol_nn
722,0.888,0.5912946,sol_nn
723,0.892,0.5891456,sol_nn
724,0.896,0.5869985,sol_nn
725,0.9,0.584854,sol_nn
726,0.904,0.5827108,sol_nn
727,0.908,0.5805698,sol_nn
728,0.912,0.57843065,sol_nn
729,0.916,0.5762931,sol_nn
730,0.92,0.5741579,sol_nn
731,0.924,0.57202435,sol_nn
732,0.928,0.56989276,sol_nn
733,0.932,0.5677628,sol_nn
734,0.936,0.5656346,sol_nn
735,0.94,0.5635081,sol_nn
736,0.944,0.56138355,sol_nn
737,0.948,0.5592607,sol_nn
738,0.952,0.55713904,sol_nn
739,0.956,0.5550194,sol_nn
740,0.96,0.5529015,sol_nn
741,0.964,0.55078477,sol_nn
742,0.968,0.54866993,sol_nn
743,0.972,0.5465566,sol_nn
744,0.976,0.5444448,sol_nn
745,0.98,0.5423345,sol_nn
746,0.984,0.54022574,sol_nn
747,0.988,0.53811806,sol_nn
748,0.992,0.53601205,sol_nn
749,0.996,0.5339075,sol_nn
750,1.0,0.5318041,sol_nn
751,1.004,0.52970207,sol_nn
752,1.008,0.5276012,sol_nn
753,1.012,0.5255017,sol_nn
754,1.016,0.5234034,sol_nn
755,1.02,0.52130634,sol_nn
756,1.024,0.5192102,sol_nn
757,1.028,0.5171156,sol_nn
758,1.032,0.51502216,sol_nn
759,1.036,0.5129293,sol_nn
760,1.04,0.51083815,sol_nn
761,1.044,0.50874734,sol_nn
762,1.048,0.5066579,sol_nn
763,1.052,0.50456905,sol_nn
764,1.056,0.5024815,sol_nn
765,1.06,0.50039464,sol_nn
766,1.064,0.49830884,sol_nn
767,1.068,0.49622378,sol_nn
768,1.072,0.4941393,sol_nn
769,1.076,0.4920558,sol_nn
770,1.08,0.489973,sol_nn
771,1.084,0.487891,sol_nn
772,1.088,0.48580918,sol_nn
773,1.092,0.4837286,sol_nn
774,1.096,0.48164856,sol_nn
775,1.1,0.47956863,sol_nn
776,1.104,0.47748965,sol_nn
777,1.108,0.47541088,sol_nn
778,1.112,0.47333288,sol_nn
779,1.116,0.47125518,sol_nn
780,1.12,0.4691781,sol_nn
781,1.124,0.46710137,sol_nn
782,1.128,0.46502495,sol_nn
783,1.132,0.46294862,sol_nn
784,1.136,0.46087262,sol_nn
785,1.14,0.45879698,sol_nn
786,1.144,0.45672175,sol_nn
787,1.148,0.45464677,sol_nn
788,1.152,0.4525719,sol_nn
789,1.156,0.45049688,sol_nn
790,1.16,0.4484224,sol_nn
791,1.164,0.44634756,sol_nn
792,1.168,0.44427308,sol_nn
793,1.172,0.44219834,sol_nn
794,1.176,0.4401239,sol_nn
795,1.18,0.43804935,sol_nn
796,1.184,0.43597493,sol_nn
797,1.188,0.43390012,sol_nn
798,1.192,0.43182504,sol_nn
799,1.196,0.42975026,sol_nn
800,1.2,0.4276751,sol_nn
801,1.204,0.4255998,sol_nn
802,1.208,0.42352438,sol_nn
803,1.212,0.42144823,sol_nn
804,1.216,0.41937244,sol_nn
805,1.22,0.41729593,sol_nn
806,1.224,0.41521907,sol_nn
807,1.228,0.4131422,sol_nn
808,1.232,0.41106457,sol_nn
809,1.236,0.40898678,sol_nn
810,1.24,0.4069085,sol_nn
811,1.244,0.40482974,sol_nn
812,1.248,0.4027503,sol_nn
813,1.252,0.40067062,sol_nn
814,1.256,0.39859018,sol_nn
815,1.26,0.3965096,sol_nn
816,1.264,0.39442807,sol_nn
817,1.268,0.39234596,sol_nn
818,1.272,0.39026347,sol_nn
819,1.276,0.38818,sol_nn
820,1.28,0.38609627,sol_nn
821,1.284,0.3840117,sol_nn
822,1.288,0.38192636,sol_nn
823,1.292,0.37983996,sol_nn
824,1.296,0.37775326,sol_nn
825,1.3,0.37566578,sol_nn
826,1.304,0.37357736,sol_nn
827,1.308,0.37148824,sol_nn
828,1.312,0.3693983,sol_nn
829,1.316,0.36730725,sol_nn
830,1.32,0.36521503,sol_nn
831,1.324,0.36312297,sol_nn
832,1.328,0.36102957,sol_nn
833,1.332,0.3589348,sol_nn
834,1.336,0.35683972,sol_nn
835,1.34,0.35474333,sol_nn
836,1.344,0.35264593,sol_nn
837,1.348,0.35054803,sol_nn
838,1.352,0.34844872,sol_nn
839,1.356,0.3463485,sol_nn
840,1.36,0.3442471,sol_nn
841,1.364,0.34214467,sol_nn
842,1.368,0.3400416,sol_nn
843,1.372,0.33793727,sol_nn
844,1.376,0.33583188,sol_nn
845,1.38,0.33372524,sol_nn
846,1.384,0.33161756,sol_nn
847,1.388,0.32950905,sol_nn
848,1.392,0.32739913,sol_nn
849,1.396,0.32528794,sol_nn
850,1.4,0.32317594,sol_nn
851,1.404,0.32106286,sol_nn
852,1.408,0.31894866,sol_nn
853,1.412,0.31683296,sol_nn
854,1.416,0.3147164,sol_nn
855,1.42,0.31259838,sol_nn
856,1.424,0.31047934,sol_nn
857,1.428,0.3083593,sol_nn
858,1.432,0.30623773,sol_nn
859,1.436,0.30411497,sol_nn
860,1.44,0.30199158,sol_nn
861,1.444,0.29986644,sol_nn
862,1.448,0.2977401,sol_nn
863,1.452,0.2956128,sol_nn
864,1.456,0.29348418,sol_nn
865,1.46,0.2913546,sol_nn
866,1.464,0.2892236,sol_nn
867,1.468,0.28709137,sol_nn
868,1.472,0.28495806,sol_nn
869,1.476,0.2828234,sol_nn
870,1.48,0.28068745,sol_nn
871,1.484,0.27855057,sol_nn
872,1.488,0.27641243,sol_nn
873,1.492,0.27427292,sol_nn
874,1.496,0.27213216,sol_nn
875,1.5,0.26999056,sol_nn
876,1.504,0.2678477,sol_nn
877,1.508,0.26570314,sol_nn
878,1.512,0.26355803,sol_nn
879,1.516,0.26141137,sol_nn
880,1.52,0.25926358,sol_nn
881,1.524,0.2571146,sol_nn
882,1.528,0.25496486,sol_nn
883,1.532,0.25281346,sol_nn
884,1.536,0.25066143,sol_nn
885,1.54,0.24850774,sol_nn
886,1.544,0.24635318,sol_nn
887,1.548,0.24419759,sol_nn
888,1.552,0.24204086,sol_nn
889,1.556,0.239883,sol_nn
890,1.56,0.23772438,sol_nn
891,1.564,0.23556429,sol_nn
892,1.568,0.23340334,sol_nn
893,1.572,0.23124126,sol_nn
894,1.576,0.2290782,sol_nn
895,1.58,0.22691429,sol_nn
896,1.584,0.22474954,sol_nn
897,1.588,0.2225831,sol_nn
898,1.592,0.22041628,sol_nn
899,1.596,0.2182486,sol_nn
900,1.6,0.21607955,sol_nn
901,1.604,0.21391024,sol_nn
902,1.608,0.21173933,sol_nn
903,1.612,0.20956805,sol_nn
904,1.616,0.20739543,sol_nn
905,1.62,0.20522273,sol_nn
906,1.624,0.20304883,sol_nn
907,1.628,0.20087385,sol_nn
908,1.632,0.19869876,sol_nn
909,1.636,0.19652236,sol_nn
910,1.64,0.19434547,sol_nn
911,1.644,0.19216801,sol_nn
912,1.648,0.18998975,sol_nn
913,1.652,0.1878109,sol_nn
914,1.656,0.18563157,sol_nn
915,1.66,0.18345132,sol_nn
916,1.664,0.18127084,sol_nn
917,1.668,0.17908995,sol_nn
918,1.672,0.17690802,sol_nn
919,1.676,0.17472611,sol_nn
920,1.68,0.17254353,sol_nn
921,1.684,0.17036025,sol_nn
922,1.688,0.16817729,sol_nn
923,1.692,0.16599338,sol_nn
924,1.696,0.16380943,sol_nn
925,1.7,0.16162494,sol_nn
926,1.704,0.15944064,sol_nn
927,1.708,0.15725587,sol_nn
928,1.712,0.15507095,sol_nn
929,1.716,0.15288574,sol_nn
930,1.72,0.15070078,sol_nn
931,1.724,0.14851528,sol_nn
932,1.728,0.14632978,sol_nn
933,1.732,0.14414443,sol_nn
934,1.736,0.14195918,sol_nn
935,1.74,0.13977368,sol_nn
936,1.744,0.13758858,sol_nn
937,1.748,0.1354036,sol_nn
938,1.752,0.13321857,sol_nn
939,1.756,0.13103408,sol_nn
940,1.76,0.1288496,sol_nn
941,1.764,0.12666549,sol_nn
942,1.768,0.12448178,sol_nn
943,1.772,0.12229854,sol_nn
944,1.776,0.12011558,sol_nn
945,1.78,0.11793327,sol_nn
946,1.784,0.11575124,sol_nn
947,1.788,0.113569774,sol_nn
948,1.792,0.111389145,sol_nn
949,1.796,0.10920888,sol_nn
950,1.8,0.10702953,sol_nn
951,1.804,0.104850814,sol_nn
952,1.808,0.10267297,sol_nn
953,1.812,0.1004961,sol_nn
954,1.816,0.0983198,sol_nn
955,1.82,0.096144535,sol_nn
956,1.824,0.09397042,sol_nn
957,1.828,0.09179737,sol_nn
958,1.832,0.089625165,sol_nn
959,1.836,0.08745423,sol_nn
960,1.84,0.08528422,sol_nn
961,1.844,0.08311582,sol_nn
962,1.848,0.08094852,sol_nn
963,1.852,0.07878274,sol_nn
964,1.856,0.076618046,sol_nn
965,1.86,0.07445501,sol_nn
966,1.864,0.07229333,sol_nn
967,1.868,0.07013369,sol_nn
968,1.872,0.0679754,sol_nn
969,1.876,0.06581861,sol_nn
970,1.88,0.06366365,sol_nn
971,1.884,0.061510455,sol_nn
972,1.888,0.05935911,sol_nn
973,1.892,0.057209875,sol_nn
974,1.896,0.05506245,sol_nn
975,1.9,0.052917123,sol_nn
976,1.904,0.05077409,sol_nn
977,1.908,0.048632566,sol_nn
978,1.912,0.04649386,sol_nn
979,1.916,0.044357028,sol_nn
980,1.92,0.042223014,sol_nn
981,1.924,0.040090915,sol_nn
982,1.928,0.03796144,sol_nn
983,1.932,0.035834387,sol_nn
984,1.936,0.03371014,sol_nn
985,1.94,0.031588454,sol_nn
986,1.944,0.029469194,sol_nn
987,1.948,0.02735314,sol_nn
988,1.952,0.025239756,sol_nn
989,1.956,0.023129394,sol_nn
990,1.96,0.021021768,sol_nn
991,1.964,0.01891777,sol_nn
992,1.968,0.016816039,sol_nn
993,1.972,0.014718056,sol_nn
994,1.976,0.01262331,sol_nn
995,1.98,0.010531801,sol_nn
996,1.984,0.008443515,sol_nn
997,1.988,0.0063588466,sol_nn
998,1.992,0.004277957,sol_nn
999,1.996,0.0022005208,sol_nn
1000,2.0,0.00012633263,sol_nn


==> visu/old/tikz_csvs_one_dim/result_best_run_ns_one_dim/sol_nn_2_derivative.csv <==
,value,X_x,name
0,-0.3550711,-1.996004,sol_nn_2_derivative
1,-0.3480787,-1.992008,sol_nn_2_derivative
2,-0.34111643,-1.988012,sol_nn_2_derivative
3,-0.33418667,-1.984016,sol_nn_2_derivative
4,-0.3272875,-1.9800199,sol_nn_2_derivative
5,-0.3204205,-1.976024,sol_nn_2_derivative
6,-0.31358582,-1.972028,sol_nn_2_derivative
7,-0.30678347,-1.968032,sol_nn_2_derivative
8,-0.30001426,-1.964036,sol_nn_2_derivative
9,-0.2932798,-1.96004,sol_nn_2_derivative
10,-0.28657803,-1.956044,sol_nn_2_derivative
11,-0.27991077,-1.952048,sol_nn_2_derivative
12,-0.2732794,-1.9480519,sol_nn_2_derivative
13,-0.26668286,-1.9440559,sol_nn_2_derivative
14,-0.26012263,-1.9400599,sol_nn_2_derivative
15,-0.2535984,-1.9360639,sol_nn_2_derivative
16,-0.2471115,-1.932068,sol_nn_2_derivative
17,-0.24066198,-1.928072,sol_nn_2_derivative
18,-0.23425034,-1.924076,sol_nn_2_derivative
19,-0.22787634,-1.92008,sol_nn_2_derivative
20,-0.22154194,-1.9160839,sol_nn_2_derivative
21,-0.21524629,-1.9120879,sol_nn_2_derivative
22,-0.20899117,-1.9080919,sol_nn_2_derivative
23,-0.20277652,-1.9040959,sol_nn_2_derivative
24,-0.19660282,-1.9000999,sol_nn_2_derivative
25,-0.19047081,-1.8961039,sol_nn_2_derivative
26,-0.18438071,-1.8921078,sol_nn_2_derivative
27,-0.17833364,-1.8881118,sol_nn_2_derivative
28,-0.1723302,-1.8841159,sol_nn_2_derivative
29,-0.1663701,-1.8801199,sol_nn_2_derivative
30,-0.16045487,-1.8761239,sol_nn_2_derivative
31,-0.15458441,-1.8721279,sol_nn_2_derivative
32,-0.14876038,-1.8681319,sol_nn_2_derivative
33,-0.14298171,-1.8641359,sol_nn_2_derivative
34,-0.13725054,-1.8601398,sol_nn_2_derivative
35,-0.13156688,-1.8561438,sol_nn_2_derivative
36,-0.12593144,-1.8521478,sol_nn_2_derivative
37,-0.12034488,-1.8481518,sol_nn_2_derivative
38,-0.11480802,-1.8441558,sol_nn_2_derivative
39,-0.10932118,-1.8401599,sol_nn_2_derivative
40,-0.10388595,-1.8361639,sol_nn_2_derivative
41,-0.098501325,-1.8321679,sol_nn_2_derivative
42,-0.093168795,-1.8281718,sol_nn_2_derivative
43,-0.08788967,-1.8241758,sol_nn_2_derivative
44,-0.08266455,-1.8201798,sol_nn_2_derivative
45,-0.07749295,-1.8161838,sol_nn_2_derivative
46,-0.07237738,-1.8121878,sol_nn_2_derivative
47,-0.06731725,-1.8081918,sol_nn_2_derivative
48,-0.062313795,-1.8041958,sol_nn_2_derivative
49,-0.057367682,-1.8001997,sol_nn_2_derivative
50,-0.052479327,-1.7962039,sol_nn_2_derivative
51,-0.04764974,-1.7922078,sol_nn_2_derivative
52,-0.042880416,-1.7882118,sol_nn_2_derivative
53,-0.03817159,-1.7842158,sol_nn_2_derivative
54,-0.03352326,-1.7802198,sol_nn_2_derivative
55,-0.028936863,-1.7762238,sol_nn_2_derivative
56,-0.024413407,-1.7722278,sol_nn_2_derivative
57,-0.019954503,-1.7682317,sol_nn_2_derivative
58,-0.0155586,-1.7642357,sol_nn_2_derivative
59,-0.011228502,-1.7602397,sol_nn_2_derivative
60,-0.0069645643,-1.7562437,sol_nn_2_derivative
61,-0.002767384,-1.7522478,sol_nn_2_derivative
62,0.0013613105,-1.7482518,sol_nn_2_derivative
63,0.00542289,-1.7442558,sol_nn_2_derivative
64,0.009414196,-1.7402598,sol_nn_2_derivative
65,0.013335288,-1.7362638,sol_nn_2_derivative
66,0.017184973,-1.7322677,sol_nn_2_derivative
67,0.02096361,-1.7282717,sol_nn_2_derivative
68,0.024668753,-1.7242757,sol_nn_2_derivative
69,0.028299987,-1.7202797,sol_nn_2_derivative
70,0.031856,-1.7162837,sol_nn_2_derivative
71,0.035336673,-1.7122877,sol_nn_2_derivative
72,0.038741946,-1.7082916,sol_nn_2_derivative
73,0.04206872,-1.7042958,sol_nn_2_derivative
74,0.04531747,-1.7002997,sol_nn_2_derivative
75,0.048487246,-1.6963037,sol_nn_2_derivative
76,0.05157715,-1.6923077,sol_nn_2_derivative
77,0.054585755,-1.6883117,sol_nn_2_derivative
78,0.0575127,-1.6843157,sol_nn_2_derivative
79,0.06035632,-1.6803197,sol_nn_2_derivative
80,0.06311679,-1.6763237,sol_nn_2_derivative
81,0.065793395,-1.6723276,sol_nn_2_derivative
82,0.06838286,-1.6683316,sol_nn_2_derivative
83,0.07088679,-1.6643356,sol_nn_2_derivative
84,0.07330364,-1.6603397,sol_nn_2_derivative
85,0.07563132,-1.6563437,sol_nn_2_derivative
86,0.077871084,-1.6523477,sol_nn_2_derivative
87,0.08001965,-1.6483517,sol_nn_2_derivative
88,0.082077205,-1.6443557,sol_nn_2_derivative
89,0.08404493,-1.6403596,sol_nn_2_derivative
90,0.08591843,-1.6363636,sol_nn_2_derivative
91,0.08769798,-1.6323676,sol_nn_2_derivative
92,0.0893842,-1.6283716,sol_nn_2_derivative
93,0.09097451,-1.6243756,sol_nn_2_derivative
94,0.0924685,-1.6203796,sol_nn_2_derivative
95,0.09386647,-1.6163837,sol_nn_2_derivative
96,0.09516609,-1.6123877,sol_nn_2_derivative
97,0.09636772,-1.6083916,sol_nn_2_derivative
98,0.09746933,-1.6043956,sol_nn_2_derivative
99,0.098471045,-1.6003996,sol_nn_2_derivative
100,0.09937215,-1.5964036,sol_nn_2_derivative
101,0.10017109,-1.5924076,sol_nn_2_derivative
102,0.10086787,-1.5884116,sol_nn_2_derivative
103,0.10146165,-1.5844156,sol_nn_2_derivative
104,0.101952195,-1.5804195,sol_nn_2_derivative
105,0.102338314,-1.5764235,sol_nn_2_derivative
106,0.10261822,-1.5724276,sol_nn_2_derivative
107,0.10279417,-1.5684316,sol_nn_2_derivative
108,0.102862835,-1.5644356,sol_nn_2_derivative
109,0.10282552,-1.5604396,sol_nn_2_derivative
110,0.10268068,-1.5564436,sol_nn_2_derivative
111,0.102428675,-1.5524476,sol_nn_2_derivative
112,0.102068186,-1.5484515,sol_nn_2_derivative
113,0.10159993,-1.5444555,sol_nn_2_derivative
114,0.10102165,-1.5404595,sol_nn_2_derivative
115,0.10033417,-1.5364635,sol_nn_2_derivative
116,0.099538326,-1.5324675,sol_nn_2_derivative
117,0.098632455,-1.5284715,sol_nn_2_derivative
118,0.09761679,-1.5244756,sol_nn_2_derivative
119,0.09649193,-1.5204796,sol_nn_2_derivative
120,0.09525645,-1.5164835,sol_nn_2_derivative
121,0.09390998,-1.5124875,sol_nn_2_derivative
122,0.09245479,-1.5084915,sol_nn_2_derivative
123,0.090889454,-1.5044955,sol_nn_2_derivative
124,0.089214325,-1.5004995,sol_nn_2_derivative
125,0.0874306,-1.4965035,sol_nn_2_derivative
126,0.08553684,-1.4925075,sol_nn_2_derivative
127,0.083535194,-1.4885114,sol_nn_2_derivative
128,0.08142567,-1.4845154,sol_nn_2_derivative
129,0.0792073,-1.4805195,sol_nn_2_derivative
130,0.07688367,-1.4765235,sol_nn_2_derivative
131,0.074451804,-1.4725275,sol_nn_2_derivative
132,0.07191682,-1.4685315,sol_nn_2_derivative
133,0.06927562,-1.4645355,sol_nn_2_derivative
134,0.06653094,-1.4605395,sol_nn_2_derivative
135,0.06368518,-1.4565434,sol_nn_2_derivative
136,0.060736656,-1.4525474,sol_nn_2_derivative
137,0.057688713,-1.4485514,sol_nn_2_derivative
138,0.054545045,-1.4445554,sol_nn_2_derivative
139,0.051302314,-1.4405594,sol_nn_2_derivative
140,0.047966003,-1.4365635,sol_nn_2_derivative
141,0.04453516,-1.4325675,sol_nn_2_derivative
142,0.04101324,-1.4285715,sol_nn_2_derivative
143,0.03740263,-1.4245754,sol_nn_2_derivative
144,0.033704758,-1.4205794,sol_nn_2_derivative
145,0.029923916,-1.4165834,sol_nn_2_derivative
146,0.026058912,-1.4125874,sol_nn_2_derivative
147,0.022114754,-1.4085914,sol_nn_2_derivative
148,0.018094063,-1.4045954,sol_nn_2_derivative
149,0.014002562,-1.4005994,sol_nn_2_derivative
150,0.009838104,-1.3966033,sol_nn_2_derivative
151,0.005607605,-1.3926075,sol_nn_2_derivative
152,0.0013139248,-1.3886114,sol_nn_2_derivative
153,-0.0030400753,-1.3846154,sol_nn_2_derivative
154,-0.0074486732,-1.3806194,sol_nn_2_derivative
155,-0.0119102,-1.3766234,sol_nn_2_derivative
156,-0.01641798,-1.3726274,sol_nn_2_derivative
157,-0.020967722,-1.3686314,sol_nn_2_derivative
158,-0.025557041,-1.3646353,sol_nn_2_derivative
159,-0.030180931,-1.3606393,sol_nn_2_derivative
160,-0.034832,-1.3566433,sol_nn_2_derivative
161,-0.03950286,-1.3526473,sol_nn_2_derivative
162,-0.0441947,-1.3486513,sol_nn_2_derivative
163,-0.04889512,-1.3446554,sol_nn_2_derivative
164,-0.053602695,-1.3406594,sol_nn_2_derivative
165,-0.058308363,-1.3366634,sol_nn_2_derivative
166,-0.06300616,-1.3326674,sol_nn_2_derivative
167,-0.067691565,-1.3286713,sol_nn_2_derivative
168,-0.07235575,-1.3246753,sol_nn_2_derivative
169,-0.076989174,-1.3206793,sol_nn_2_derivative
170,-0.08158851,-1.3166833,sol_nn_2_derivative
171,-0.086146355,-1.3126873,sol_nn_2_derivative
172,-0.09065056,-1.3086913,sol_nn_2_derivative
173,-0.09509516,-1.3046952,sol_nn_2_derivative
174,-0.099472284,-1.3006994,sol_nn_2_derivative
175,-0.10377002,-1.2967033,sol_nn_2_derivative
176,-0.10798621,-1.2927073,sol_nn_2_derivative
177,-0.112104416,-1.2887113,sol_nn_2_derivative
178,-0.11611891,-1.2847153,sol_nn_2_derivative
179,-0.12002206,-1.2807193,sol_nn_2_derivative
180,-0.1237967,-1.2767233,sol_nn_2_derivative
181,-0.1274426,-1.2727273,sol_nn_2_derivative
182,-0.13094306,-1.2687312,sol_nn_2_derivative
183,-0.1342876,-1.2647352,sol_nn_2_derivative
184,-0.1374681,-1.2607392,sol_nn_2_derivative
185,-0.14047265,-1.2567433,sol_nn_2_derivative
186,-0.14329028,-1.2527473,sol_nn_2_derivative
187,-0.14591026,-1.2487513,sol_nn_2_derivative
188,-0.14832139,-1.2447553,sol_nn_2_derivative
189,-0.15051103,-1.2407593,sol_nn_2_derivative
190,-0.15247059,-1.2367632,sol_nn_2_derivative
191,-0.15418673,-1.2327672,sol_nn_2_derivative
192,-0.15564871,-1.2287712,sol_nn_2_derivative
193,-0.15684271,-1.2247752,sol_nn_2_derivative
194,-0.15775919,-1.2207792,sol_nn_2_derivative
195,-0.15838909,-1.2167832,sol_nn_2_derivative
196,-0.15871382,-1.2127873,sol_nn_2_derivative
197,-0.15873098,-1.2087913,sol_nn_2_derivative
198,-0.15842438,-1.2047952,sol_nn_2_derivative
199,-0.15778494,-1.2007992,sol_nn_2_derivative
200,-0.15680075,-1.1968032,sol_nn_2_derivative
201,-0.1554637,-1.1928072,sol_nn_2_derivative
202,-0.1537633,-1.1888112,sol_nn_2_derivative
203,-0.15168762,-1.1848152,sol_nn_2_derivative
204,-0.14922953,-1.1808192,sol_nn_2_derivative
205,-0.14638138,-1.1768231,sol_nn_2_derivative
206,-0.14313793,-1.1728271,sol_nn_2_derivative
207,-0.1394844,-1.1688311,sol_nn_2_derivative
208,-0.13541937,-1.1648352,sol_nn_2_derivative
209,-0.13093758,-1.1608392,sol_nn_2_derivative
210,-0.12603378,-1.1568432,sol_nn_2_derivative
211,-0.12070179,-1.1528472,sol_nn_2_derivative
212,-0.11494255,-1.1488512,sol_nn_2_derivative
213,-0.108753204,-1.1448551,sol_nn_2_derivative
214,-0.10213089,-1.1408591,sol_nn_2_derivative
215,-0.09507513,-1.1368631,sol_nn_2_derivative
216,-0.08759642,-1.1328671,sol_nn_2_derivative
217,-0.07968807,-1.1288711,sol_nn_2_derivative
218,-0.07136011,-1.1248751,sol_nn_2_derivative
219,-0.062624454,-1.1208792,sol_nn_2_derivative
220,-0.053480625,-1.1168832,sol_nn_2_derivative
221,-0.043945312,-1.1128871,sol_nn_2_derivative
222,-0.03402567,-1.1088911,sol_nn_2_derivative
223,-0.023742199,-1.1048951,sol_nn_2_derivative
224,-0.013101578,-1.1008991,sol_nn_2_derivative
225,-0.0021276474,-1.0969031,sol_nn_2_derivative
226,0.009156704,-1.0929071,sol_nn_2_derivative
227,0.020733833,-1.088911,sol_nn_2_derivative
228,0.0325737,-1.084915,sol_nn_2_derivative
229,0.044654846,-1.080919,sol_nn_2_derivative
230,0.056943417,-1.0769231,sol_nn_2_derivative
231,0.06941128,-1.0729271,sol_nn_2_derivative
232,0.08202267,-1.0689311,sol_nn_2_derivative
233,0.094742775,-1.0649351,sol_nn_2_derivative
234,0.107525826,-1.0609391,sol_nn_2_derivative
235,0.120340824,-1.056943,sol_nn_2_derivative
236,0.13313437,-1.052947,sol_nn_2_derivative
237,0.14586878,-1.048951,sol_nn_2_derivative
238,0.15849829,-1.044955,sol_nn_2_derivative
239,0.17096472,-1.040959,sol_nn_2_derivative
240,0.18322277,-1.036963,sol_nn_2_derivative
241,0.19521952,-1.0329671,sol_nn_2_derivative
242,0.20689964,-1.0289711,sol_nn_2_derivative
243,0.21820545,-1.0249751,sol_nn_2_derivative
244,0.22908306,-1.020979,sol_nn_2_derivative
245,0.23947525,-1.016983,sol_nn_2_derivative
246,0.24932289,-1.012987,sol_nn_2_derivative
247,0.25856686,-1.008991,sol_nn_2_derivative
248,0.2671547,-1.004995,sol_nn_2_derivative
249,0.27502346,-1.000999,sol_nn_2_derivative
250,0.28211784,-0.997003,sol_nn_2_derivative
251,0.28838873,-0.993007,sol_nn_2_derivative
252,0.29376984,-0.989011,sol_nn_2_derivative
253,0.29822445,-0.985015,sol_nn_2_derivative
254,0.30169868,-0.98101896,sol_nn_2_derivative
255,0.30414152,-0.977023,sol_nn_2_derivative
256,0.30551386,-0.973027,sol_nn_2_derivative
257,0.30578184,-0.969031,sol_nn_2_derivative
258,0.30490637,-0.96503496,sol_nn_2_derivative
259,0.30286312,-0.96103895,sol_nn_2_derivative
260,0.299623,-0.95704293,sol_nn_2_derivative
261,0.29517412,-0.953047,sol_nn_2_derivative
262,0.28950214,-0.94905096,sol_nn_2_derivative
263,0.28259373,-0.94505495,sol_nn_2_derivative
264,0.27446747,-0.94105893,sol_nn_2_derivative
265,0.2651105,-0.9370629,sol_nn_2_derivative
266,0.25455475,-0.9330669,sol_nn_2_derivative
267,0.24281836,-0.92907095,sol_nn_2_derivative
268,0.22993135,-0.92507493,sol_nn_2_derivative
269,0.21593094,-0.9210789,sol_nn_2_derivative
270,0.20087194,-0.9170829,sol_nn_2_derivative
271,0.18479538,-0.9130869,sol_nn_2_derivative
272,0.16777682,-0.90909094,sol_nn_2_derivative
273,0.14987206,-0.9050949,sol_nn_2_derivative
274,0.1311717,-0.9010989,sol_nn_2_derivative
275,0.111745596,-0.8971029,sol_nn_2_derivative
276,0.09168267,-0.8931069,sol_nn_2_derivative
277,0.07109237,-0.88911086,sol_nn_2_derivative
278,0.05005741,-0.8851149,sol_nn_2_derivative
279,0.028697252,-0.8811189,sol_nn_2_derivative
280,0.0071138144,-0.8771229,sol_nn_2_derivative
281,-0.014578581,-0.87312686,sol_nn_2_derivative
282,-0.03627932,-0.86913085,sol_nn_2_derivative
283,-0.057846725,-0.8651349,sol_nn_2_derivative
284,-0.079182535,-0.8611389,sol_nn_2_derivative
285,-0.10017985,-0.85714287,sol_nn_2_derivative
286,-0.12069821,-0.85314685,sol_nn_2_derivative
287,-0.14065313,-0.84915084,sol_nn_2_derivative
288,-0.15991998,-0.8451548,sol_nn_2_derivative
289,-0.17839503,-0.84115887,sol_nn_2_derivative
290,-0.19598043,-0.83716285,sol_nn_2_derivative
291,-0.21258247,-0.83316684,sol_nn_2_derivative
292,-0.22811508,-0.8291708,sol_nn_2_derivative
293,-0.24250412,-0.8251748,sol_nn_2_derivative
294,-0.25567126,-0.8211788,sol_nn_2_derivative
295,-0.26754832,-0.81718284,sol_nn_2_derivative
296,-0.27809834,-0.8131868,sol_nn_2_derivative
297,-0.28725624,-0.8091908,sol_nn_2_derivative
298,-0.2950096,-0.8051948,sol_nn_2_derivative
299,-0.30131912,-0.8011988,sol_nn_2_derivative
300,-0.30617523,-0.7972028,sol_nn_2_derivative
301,-0.30956984,-0.7932068,sol_nn_2_derivative
302,-0.3115239,-0.7892108,sol_nn_2_derivative
303,-0.31203985,-0.7852148,sol_nn_2_derivative
304,-0.31115294,-0.78121877,sol_nn_2_derivative
305,-0.30889177,-0.77722275,sol_nn_2_derivative
306,-0.3053031,-0.7732268,sol_nn_2_derivative
307,-0.30043602,-0.7692308,sol_nn_2_derivative
308,-0.29435444,-0.76523477,sol_nn_2_derivative
309,-0.2871213,-0.76123875,sol_nn_2_derivative
310,-0.27881336,-0.75724274,sol_nn_2_derivative
311,-0.2695055,-0.7532467,sol_nn_2_derivative
312,-0.25927544,-0.74925077,sol_nn_2_derivative
313,-0.24820995,-0.74525476,sol_nn_2_derivative
314,-0.2364006,-0.74125874,sol_nn_2_derivative
315,-0.2239418,-0.7372627,sol_nn_2_derivative
316,-0.21090984,-0.7332667,sol_nn_2_derivative
317,-0.19740486,-0.72927076,sol_nn_2_derivative
318,-0.18351746,-0.72527474,sol_nn_2_derivative
319,-0.16932583,-0.7212787,sol_nn_2_derivative
320,-0.15493011,-0.7172827,sol_nn_2_derivative
321,-0.1404028,-0.7132867,sol_nn_2_derivative
322,-0.12582493,-0.7092907,sol_nn_2_derivative
323,-0.111281395,-0.7052947,sol_nn_2_derivative
324,-0.09682369,-0.7012987,sol_nn_2_derivative
325,-0.08253288,-0.6973027,sol_nn_2_derivative
326,-0.068463326,-0.6933067,sol_nn_2_derivative
327,-0.054673195,-0.68931067,sol_nn_2_derivative
328,-0.041210175,-0.6853147,sol_nn_2_derivative
329,-0.028114319,-0.6813187,sol_nn_2_derivative
330,-0.015428543,-0.6773227,sol_nn_2_derivative
331,-0.0031747818,-0.6733267,sol_nn_2_derivative
332,0.008608818,-0.66933066,sol_nn_2_derivative
333,0.019910812,-0.66533464,sol_nn_2_derivative
334,0.03071785,-0.6613387,sol_nn_2_derivative
335,0.041009903,-0.6573427,sol_nn_2_derivative
336,0.050789833,-0.65334666,sol_nn_2_derivative
337,0.060056686,-0.64935064,sol_nn_2_derivative
338,0.06881428,-0.6453546,sol_nn_2_derivative
339,0.07706928,-0.6413586,sol_nn_2_derivative
340,0.08482647,-0.63736266,sol_nn_2_derivative
341,0.092103004,-0.63336664,sol_nn_2_derivative
342,0.09892273,-0.6293706,sol_nn_2_derivative
343,0.105288506,-0.6253746,sol_nn_2_derivative
344,0.11122799,-0.6213786,sol_nn_2_derivative
345,0.11674595,-0.61738265,sol_nn_2_derivative
346,0.12189102,-0.61338663,sol_nn_2_derivative
347,0.12665367,-0.6093906,sol_nn_2_derivative
348,0.13106823,-0.6053946,sol_nn_2_derivative
349,0.13515091,-0.6013986,sol_nn_2_derivative
350,0.1389246,-0.5974026,sol_nn_2_derivative
351,0.14239597,-0.5934066,sol_nn_2_derivative
352,0.14559174,-0.5894106,sol_nn_2_derivative
353,0.14851665,-0.5854146,sol_nn_2_derivative
354,0.15118122,-0.5814186,sol_nn_2_derivative
355,0.15359879,-0.57742256,sol_nn_2_derivative
356,0.15577984,-0.57342654,sol_nn_2_derivative
357,0.15772152,-0.5694306,sol_nn_2_derivative
358,0.15943718,-0.5654346,sol_nn_2_derivative
359,0.1609106,-0.56143856,sol_nn_2_derivative
360,0.16216278,-0.55744255,sol_nn_2_derivative
361,0.16316605,-0.55344653,sol_nn_2_derivative
362,0.16392612,-0.5494506,sol_nn_2_derivative
363,0.1644373,-0.54545456,sol_nn_2_derivative
364,0.16467667,-0.54145855,sol_nn_2_derivative
365,0.16464615,-0.53746253,sol_nn_2_derivative
366,0.16431713,-0.5334665,sol_nn_2_derivative
367,0.16368198,-0.5294705,sol_nn_2_derivative
368,0.16272116,-0.52547455,sol_nn_2_derivative
369,0.16141367,-0.52147853,sol_nn_2_derivative
370,0.15974808,-0.5174825,sol_nn_2_derivative
371,0.15769863,-0.5134865,sol_nn_2_derivative
372,0.15524626,-0.5094905,sol_nn_2_derivative
373,0.15236568,-0.50549453,sol_nn_2_derivative
374,0.14903927,-0.5014985,sol_nn_2_derivative
375,0.14524412,-0.4975025,sol_nn_2_derivative
376,0.14095926,-0.4935065,sol_nn_2_derivative
377,0.13616848,-0.48951048,sol_nn_2_derivative
378,0.13085127,-0.4855145,sol_nn_2_derivative
379,0.124978065,-0.48151848,sol_nn_2_derivative
380,0.118546486,-0.4775225,sol_nn_2_derivative
381,0.111521244,-0.47352648,sol_nn_2_derivative
382,0.10389757,-0.46953046,sol_nn_2_derivative
383,0.095657825,-0.46553448,sol_nn_2_derivative
384,0.08678961,-0.46153846,sol_nn_2_derivative
385,0.07727575,-0.45754245,sol_nn_2_derivative
386,0.067111015,-0.45354646,sol_nn_2_derivative
387,0.056280136,-0.44955045,sol_nn_2_derivative
388,0.04478264,-0.44555444,sol_nn_2_derivative
389,0.03260231,-0.44155845,sol_nn_2_derivative
390,0.019736767,-0.43756244,sol_nn_2_derivative
391,0.006193638,-0.43356642,sol_nn_2_derivative
392,-0.008045673,-0.42957044,sol_nn_2_derivative
393,-0.022969961,-0.42557442,sol_nn_2_derivative
394,-0.038583755,-0.4215784,sol_nn_2_derivative
395,-0.054881096,-0.41758242,sol_nn_2_derivative
396,-0.07185364,-0.4135864,sol_nn_2_derivative
397,-0.089506626,-0.40959042,sol_nn_2_derivative
398,-0.10782957,-0.4055944,sol_nn_2_derivative
399,-0.1268053,-0.4015984,sol_nn_2_derivative
400,-0.14643168,-0.3976024,sol_nn_2_derivative
401,-0.16669965,-0.3936064,sol_nn_2_derivative
402,-0.1875925,-0.38961038,sol_nn_2_derivative
403,-0.20910358,-0.3856144,sol_nn_2_derivative
404,-0.23121,-0.38161838,sol_nn_2_derivative
405,-0.25390458,-0.37762237,sol_nn_2_derivative
406,-0.27716875,-0.37362638,sol_nn_2_derivative
407,-0.3009839,-0.36963037,sol_nn_2_derivative
408,-0.3253374,-0.36563435,sol_nn_2_derivative
409,-0.35020745,-0.36163837,sol_nn_2_derivative
410,-0.37557566,-0.35764235,sol_nn_2_derivative
411,-0.40142703,-0.35364637,sol_nn_2_derivative
412,-0.4277357,-0.34965035,sol_nn_2_derivative
413,-0.4544828,-0.34565434,sol_nn_2_derivative
414,-0.4816463,-0.34165835,sol_nn_2_derivative
415,-0.50920916,-0.33766234,sol_nn_2_derivative
416,-0.5371492,-0.33366632,sol_nn_2_derivative
417,-0.56544054,-0.32967034,sol_nn_2_derivative
418,-0.5940651,-0.32567433,sol_nn_2_derivative
419,-0.6229967,-0.3216783,sol_nn_2_derivative
420,-0.652213,-0.31768233,sol_nn_2_derivative
421,-0.68169194,-0.3136863,sol_nn_2_derivative
422,-0.7114101,-0.3096903,sol_nn_2_derivative
423,-0.74134564,-0.3056943,sol_nn_2_derivative
424,-0.77147347,-0.3016983,sol_nn_2_derivative
425,-0.80176836,-0.2977023,sol_nn_2_derivative
426,-0.8322104,-0.2937063,sol_nn_2_derivative
427,-0.86277306,-0.28971028,sol_nn_2_derivative
428,-0.893432,-0.2857143,sol_nn_2_derivative
429,-0.92416507,-0.28171828,sol_nn_2_derivative
430,-0.95494694,-0.27772227,sol_nn_2_derivative
431,-0.98575735,-0.27372628,sol_nn_2_derivative
432,-1.0165666,-0.26973027,sol_nn_2_derivative
433,-1.0473546,-0.26573426,sol_nn_2_derivative
434,-1.0780964,-0.26173827,sol_nn_2_derivative
435,-1.1087706,-0.25774226,sol_nn_2_derivative
436,-1.1393485,-0.25374624,sol_nn_2_derivative
437,-1.16981,-0.24975026,sol_nn_2_derivative
438,-1.2001324,-0.24575424,sol_nn_2_derivative
439,-1.2302914,-0.24175824,sol_nn_2_derivative
440,-1.2602625,-0.23776224,sol_nn_2_derivative
441,-1.2900262,-0.23376623,sol_nn_2_derivative
442,-1.3195573,-0.22977023,sol_nn_2_derivative
443,-1.3488342,-0.22577423,sol_nn_2_derivative
444,-1.3778332,-0.22177823,sol_nn_2_derivative
445,-1.4065366,-0.21778221,sol_nn_2_derivative
446,-1.4349179,-0.21378621,sol_nn_2_derivative
447,-1.4629583,-0.20979021,sol_nn_2_derivative
448,-1.4906371,-0.2057942,sol_nn_2_derivative
449,-1.5179338,-0.2017982,sol_nn_2_derivative
450,-1.5448261,-0.1978022,sol_nn_2_derivative
451,-1.5712962,-0.1938062,sol_nn_2_derivative
452,-1.5973265,-0.18981019,sol_nn_2_derivative
453,-1.6228964,-0.18581419,sol_nn_2_derivative
454,-1.6479847,-0.18181819,sol_nn_2_derivative
455,-1.6725777,-0.17782217,sol_nn_2_derivative
456,-1.696657,-0.17382617,sol_nn_2_derivative
457,-1.7202042,-0.16983017,sol_nn_2_derivative
458,-1.7432061,-0.16583416,sol_nn_2_derivative
459,-1.7656447,-0.16183816,sol_nn_2_derivative
460,-1.7875035,-0.15784216,sol_nn_2_derivative
461,-1.8087717,-0.15384616,sol_nn_2_derivative
462,-1.8294356,-0.14985014,sol_nn_2_derivative
463,-1.8494797,-0.14585415,sol_nn_2_derivative
464,-1.8688933,-0.14185815,sol_nn_2_derivative
465,-1.8876644,-0.13786213,sol_nn_2_derivative
466,-1.905779,-0.13386613,sol_nn_2_derivative
467,-1.9232302,-0.12987013,sol_nn_2_derivative
468,-1.940009,-0.12587413,sol_nn_2_derivative
469,-1.9561044,-0.121878125,sol_nn_2_derivative
470,-1.9715078,-0.11788212,sol_nn_2_derivative
471,-1.9862149,-0.11388611,sol_nn_2_derivative
472,-2.0002167,-0.10989011,sol_nn_2_derivative
473,-2.0135083,-0.1058941,sol_nn_2_derivative
474,-2.0260825,-0.101898104,sol_nn_2_derivative
475,-2.0379367,-0.0979021,sol_nn_2_derivative
476,-2.0490673,-0.0939061,sol_nn_2_derivative
477,-2.0594714,-0.08991009,sol_nn_2_derivative
478,-2.0691464,-0.08591408,sol_nn_2_derivative
479,-2.0780926,-0.08191808,sol_nn_2_derivative
480,-2.0863066,-0.077922076,sol_nn_2_derivative
481,-2.0937896,-0.07392608,sol_nn_2_derivative
482,-2.1005418,-0.06993007,sol_nn_2_derivative
483,-2.1065664,-0.06593407,sol_nn_2_derivative
484,-2.1118646,-0.061938062,sol_nn_2_derivative
485,-2.116439,-0.05794206,sol_nn_2_derivative
486,-2.1202924,-0.053946055,sol_nn_2_derivative
487,-2.1234298,-0.04995005,sol_nn_2_derivative
488,-2.1258564,-0.045954045,sol_nn_2_derivative
489,-2.1275764,-0.04195804,sol_nn_2_derivative
490,-2.128596,-0.037962038,sol_nn_2_derivative
491,-2.128923,-0.033966035,sol_nn_2_derivative
492,-2.1285617,-0.02997003,sol_nn_2_derivative
493,-2.127523,-0.025974026,sol_nn_2_derivative
494,-2.125813,-0.021978023,sol_nn_2_derivative
495,-2.1234412,-0.017982017,sol_nn_2_derivative
496,-2.1204154,-0.013986014,sol_nn_2_derivative
497,-2.116746,-0.00999001,sol_nn_2_derivative
498,-2.112444,-0.005994006,sol_nn_2_derivative
499,-2.1075172,-0.001998002,sol_nn_2_derivative
500,-2.101979,0.001998002,sol_nn_2_derivative
501,-2.0958385,0.005994006,sol_nn_2_derivative
502,-2.0891082,0.00999001,sol_nn_2_derivative
503,-2.0817988,0.013986014,sol_nn_2_derivative
504,-2.0739236,0.017982017,sol_nn_2_derivative
505,-2.0654926,0.021978023,sol_nn_2_derivative
506,-2.0565207,0.025974026,sol_nn_2_derivative
507,-2.04702,0.02997003,sol_nn_2_derivative
508,-2.037003,0.033966035,sol_nn_2_derivative
509,-2.026483,0.037962038,sol_nn_2_derivative
510,-2.0154724,0.04195804,sol_nn_2_derivative
511,-2.0039854,0.045954045,sol_nn_2_derivative
512,-1.9920363,0.04995005,sol_nn_2_derivative
513,-1.9796361,0.053946055,sol_nn_2_derivative
514,-1.9668007,0.05794206,sol_nn_2_derivative
515,-1.9535419,0.061938062,sol_nn_2_derivative
516,-1.9398766,0.06593407,sol_nn_2_derivative
517,-1.9258149,0.06993007,sol_nn_2_derivative
518,-1.9113727,0.07392608,sol_nn_2_derivative
519,-1.8965636,0.077922076,sol_nn_2_derivative
520,-1.8813992,0.08191808,sol_nn_2_derivative
521,-1.865896,0.08591408,sol_nn_2_derivative
522,-1.8500657,0.08991009,sol_nn_2_derivative
523,-1.8339231,0.0939061,sol_nn_2_derivative
524,-1.8174802,0.0979021,sol_nn_2_derivative
525,-1.8007517,0.101898104,sol_nn_2_derivative
526,-1.7837489,0.1058941,sol_nn_2_derivative
527,-1.7664874,0.10989011,sol_nn_2_derivative
528,-1.7489781,0.11388611,sol_nn_2_derivative
529,-1.7312343,0.11788212,sol_nn_2_derivative
530,-1.7132698,0.121878125,sol_nn_2_derivative
531,-1.6950955,0.12587413,sol_nn_2_derivative
532,-1.6767247,0.12987013,sol_nn_2_derivative
533,-1.6581689,0.13386613,sol_nn_2_derivative
534,-1.639441,0.13786213,sol_nn_2_derivative
535,-1.620551,0.14185815,sol_nn_2_derivative
536,-1.601513,0.14585415,sol_nn_2_derivative
537,-1.5823358,0.14985014,sol_nn_2_derivative
538,-1.5630324,0.15384616,sol_nn_2_derivative
539,-1.5436137,0.15784216,sol_nn_2_derivative
540,-1.5240892,0.16183816,sol_nn_2_derivative
541,-1.5044703,0.16583416,sol_nn_2_derivative
542,-1.4847672,0.16983017,sol_nn_2_derivative
543,-1.4649903,0.17382617,sol_nn_2_derivative
544,-1.4451493,0.17782217,sol_nn_2_derivative
545,-1.4252533,0.18181819,sol_nn_2_derivative
546,-1.4053127,0.18581419,sol_nn_2_derivative
547,-1.3853363,0.18981019,sol_nn_2_derivative
548,-1.3653327,0.1938062,sol_nn_2_derivative
549,-1.3453114,0.1978022,sol_nn_2_derivative
550,-1.3252803,0.2017982,sol_nn_2_derivative
551,-1.3052483,0.2057942,sol_nn_2_derivative
552,-1.2852235,0.20979021,sol_nn_2_derivative
553,-1.265213,0.21378621,sol_nn_2_derivative
554,-1.2452254,0.21778221,sol_nn_2_derivative
555,-1.225268,0.22177823,sol_nn_2_derivative
556,-1.2053475,0.22577423,sol_nn_2_derivative
557,-1.185472,0.22977023,sol_nn_2_derivative
558,-1.1656462,0.23376623,sol_nn_2_derivative
559,-1.1458795,0.23776224,sol_nn_2_derivative
560,-1.1261764,0.24175824,sol_nn_2_derivative
561,-1.1065433,0.24575424,sol_nn_2_derivative
562,-1.0869873,0.24975026,sol_nn_2_derivative
563,-1.0675132,0.25374624,sol_nn_2_derivative
564,-1.0481262,0.25774226,sol_nn_2_derivative
565,-1.0288335,0.26173827,sol_nn_2_derivative
566,-1.0096384,0.26573426,sol_nn_2_derivative
567,-0.99054694,0.26973027,sol_nn_2_derivative
568,-0.9715633,0.27372628,sol_nn_2_derivative
569,-0.9526931,0.27772227,sol_nn_2_derivative
570,-0.93393975,0.28171828,sol_nn_2_derivative
571,-0.915309,0.2857143,sol_nn_2_derivative
572,-0.8968029,0.28971028,sol_nn_2_derivative
573,-0.8784273,0.2937063,sol_nn_2_derivative
574,-0.86018515,0.2977023,sol_nn_2_derivative
575,-0.84208035,0.3016983,sol_nn_2_derivative
576,-0.8241166,0.3056943,sol_nn_2_derivative
577,-0.80629677,0.3096903,sol_nn_2_derivative
578,-0.7886244,0.3136863,sol_nn_2_derivative
579,-0.7711023,0.31768233,sol_nn_2_derivative
580,-0.7537329,0.3216783,sol_nn_2_derivative
581,-0.73651963,0.32567433,sol_nn_2_derivative
582,-0.7194657,0.32967034,sol_nn_2_derivative
583,-0.7025717,0.33366632,sol_nn_2_derivative
584,-0.68584156,0.33766234,sol_nn_2_derivative
585,-0.6692772,0.34165835,sol_nn_2_derivative
586,-0.65288,0.34565434,sol_nn_2_derivative
587,-0.63665265,0.34965035,sol_nn_2_derivative
588,-0.620597,0.35364637,sol_nn_2_derivative
589,-0.60471386,0.35764235,sol_nn_2_derivative
590,-0.58900595,0.36163837,sol_nn_2_derivative
591,-0.5734738,0.36563435,sol_nn_2_derivative
592,-0.55811965,0.36963037,sol_nn_2_derivative
593,-0.5429444,0.37362638,sol_nn_2_derivative
594,-0.52794886,0.37762237,sol_nn_2_derivative
595,-0.51313454,0.38161838,sol_nn_2_derivative
596,-0.49850237,0.3856144,sol_nn_2_derivative
597,-0.48405272,0.38961038,sol_nn_2_derivative
598,-0.46978685,0.3936064,sol_nn_2_derivative
599,-0.45570588,0.3976024,sol_nn_2_derivative
600,-0.44180986,0.4015984,sol_nn_2_derivative
601,-0.4280992,0.4055944,sol_nn_2_derivative
602,-0.41457394,0.40959042,sol_nn_2_derivative
603,-0.4012353,0.4135864,sol_nn_2_derivative
604,-0.3880828,0.41758242,sol_nn_2_derivative
605,-0.3751181,0.4215784,sol_nn_2_derivative
606,-0.3623386,0.42557442,sol_nn_2_derivative
607,-0.34974676,0.42957044,sol_nn_2_derivative
608,-0.33734152,0.43356642,sol_nn_2_derivative
609,-0.32512298,0.43756244,sol_nn_2_derivative
610,-0.31309122,0.44155845,sol_nn_2_derivative
611,-0.3012458,0.44555444,sol_nn_2_derivative
612,-0.2895862,0.44955045,sol_nn_2_derivative
613,-0.27811173,0.45354646,sol_nn_2_derivative
614,-0.26682258,0.45754245,sol_nn_2_derivative
615,-0.25571874,0.46153846,sol_nn_2_derivative
616,-0.24479857,0.46553448,sol_nn_2_derivative
617,-0.23406228,0.46953046,sol_nn_2_derivative
618,-0.22350919,0.47352648,sol_nn_2_derivative
619,-0.21313742,0.4775225,sol_nn_2_derivative
620,-0.20294827,0.48151848,sol_nn_2_derivative
621,-0.19293922,0.4855145,sol_nn_2_derivative
622,-0.18310994,0.48951048,sol_nn_2_derivative
623,-0.1734604,0.4935065,sol_nn_2_derivative
624,-0.16398877,0.4975025,sol_nn_2_derivative
625,-0.1546939,0.5014985,sol_nn_2_derivative
626,-0.14557597,0.50549453,sol_nn_2_derivative
627,-0.13663268,0.5094905,sol_nn_2_derivative
628,-0.12786373,0.5134865,sol_nn_2_derivative
629,-0.11926776,0.5174825,sol_nn_2_derivative
630,-0.11084369,0.52147853,sol_nn_2_derivative
631,-0.10259044,0.52547455,sol_nn_2_derivative
632,-0.09450674,0.5294705,sol_nn_2_derivative
633,-0.08659086,0.5334665,sol_nn_2_derivative
634,-0.078843,0.53746253,sol_nn_2_derivative
635,-0.071260154,0.54145855,sol_nn_2_derivative
636,-0.06384164,0.54545456,sol_nn_2_derivative
637,-0.05658698,0.5494506,sol_nn_2_derivative
638,-0.04949379,0.55344653,sol_nn_2_derivative
639,-0.042560726,0.55744255,sol_nn_2_derivative
640,-0.035787106,0.56143856,sol_nn_2_derivative
641,-0.029171199,0.5654346,sol_nn_2_derivative
642,-0.022711307,0.5694306,sol_nn_2_derivative
643,-0.016406417,0.57342654,sol_nn_2_derivative
644,-0.010254294,0.57742256,sol_nn_2_derivative
645,-0.0042542517,0.5814186,sol_nn_2_derivative
646,0.0015953481,0.5854146,sol_nn_2_derivative
647,0.0072965324,0.5894106,sol_nn_2_derivative
648,0.012849957,0.5934066,sol_nn_2_derivative
649,0.018257916,0.5974026,sol_nn_2_derivative
650,0.023521036,0.6013986,sol_nn_2_derivative
651,0.028642535,0.6053946,sol_nn_2_derivative
652,0.033622652,0.6093906,sol_nn_2_derivative
653,0.03846261,0.61338663,sol_nn_2_derivative
654,0.043165296,0.61738265,sol_nn_2_derivative
655,0.047731206,0.6213786,sol_nn_2_derivative
656,0.052162692,0.6253746,sol_nn_2_derivative
657,0.05646065,0.6293706,sol_nn_2_derivative
658,0.06062706,0.63336664,sol_nn_2_derivative
659,0.064663574,0.63736266,sol_nn_2_derivative
660,0.068571925,0.6413586,sol_nn_2_derivative
661,0.07235284,0.6453546,sol_nn_2_derivative
662,0.07600932,0.64935064,sol_nn_2_derivative
663,0.079542175,0.65334666,sol_nn_2_derivative
664,0.0829532,0.6573427,sol_nn_2_derivative
665,0.08624333,0.6613387,sol_nn_2_derivative
666,0.08941539,0.66533464,sol_nn_2_derivative
667,0.092470035,0.66933066,sol_nn_2_derivative
668,0.095409274,0.6733267,sol_nn_2_derivative
669,0.09823449,0.6773227,sol_nn_2_derivative
670,0.100947395,0.6813187,sol_nn_2_derivative
671,0.10355011,0.6853147,sol_nn_2_derivative
672,0.106043145,0.68931067,sol_nn_2_derivative
673,0.10842912,0.6933067,sol_nn_2_derivative
674,0.110708624,0.6973027,sol_nn_2_derivative
675,0.11288433,0.7012987,sol_nn_2_derivative
676,0.1149573,0.7052947,sol_nn_2_derivative
677,0.11692898,0.7092907,sol_nn_2_derivative
678,0.118801,0.7132867,sol_nn_2_derivative
679,0.120575294,0.7172827,sol_nn_2_derivative
680,0.122253,0.7212787,sol_nn_2_derivative
681,0.123835534,0.72527474,sol_nn_2_derivative
682,0.12532477,0.72927076,sol_nn_2_derivative
683,0.12672211,0.7332667,sol_nn_2_derivative
684,0.12802938,0.7372627,sol_nn_2_derivative
685,0.1292477,0.74125874,sol_nn_2_derivative
686,0.13037847,0.74525476,sol_nn_2_derivative
687,0.13142332,0.74925077,sol_nn_2_derivative
688,0.13238418,0.7532467,sol_nn_2_derivative
689,0.13326164,0.75724274,sol_nn_2_derivative
690,0.13405845,0.76123875,sol_nn_2_derivative
691,0.13477494,0.76523477,sol_nn_2_derivative
692,0.13541293,0.7692308,sol_nn_2_derivative
693,0.13597372,0.7732268,sol_nn_2_derivative
694,0.13645877,0.77722275,sol_nn_2_derivative
695,0.13686985,0.78121877,sol_nn_2_derivative
696,0.13720827,0.7852148,sol_nn_2_derivative
697,0.13747495,0.7892108,sol_nn_2_derivative
698,0.13767165,0.7932068,sol_nn_2_derivative
699,0.13779987,0.7972028,sol_nn_2_derivative
700,0.1378607,0.8011988,sol_nn_2_derivative
701,0.13785556,0.8051948,sol_nn_2_derivative
702,0.13778585,0.8091908,sol_nn_2_derivative
703,0.13765287,0.8131868,sol_nn_2_derivative
704,0.13745788,0.81718284,sol_nn_2_derivative
705,0.13720195,0.8211788,sol_nn_2_derivative
706,0.13688663,0.8251748,sol_nn_2_derivative
707,0.13651378,0.8291708,sol_nn_2_derivative
708,0.13608363,0.83316684,sol_nn_2_derivative
709,0.13559781,0.83716285,sol_nn_2_derivative
710,0.13505813,0.84115887,sol_nn_2_derivative
711,0.13446541,0.8451548,sol_nn_2_derivative
712,0.13382024,0.84915084,sol_nn_2_derivative
713,0.13312474,0.85314685,sol_nn_2_derivative
714,0.13237998,0.85714287,sol_nn_2_derivative
715,0.13158631,0.8611389,sol_nn_2_derivative
716,0.13074587,0.8651349,sol_nn_2_derivative
717,0.12985964,0.86913085,sol_nn_2_derivative
718,0.1289284,0.87312686,sol_nn_2_derivative
719,0.12795332,0.8771229,sol_nn_2_derivative
720,0.1269362,0.8811189,sol_nn_2_derivative
721,0.12587716,0.8851149,sol_nn_2_derivative
722,0.12477825,0.88911086,sol_nn_2_derivative
723,0.123639695,0.8931069,sol_nn_2_derivative
724,0.12246345,0.8971029,sol_nn_2_derivative
725,0.1212493,0.9010989,sol_nn_2_derivative
726,0.119999744,0.9050949,sol_nn_2_derivative
727,0.11871499,0.90909094,sol_nn_2_derivative
728,0.11739651,0.9130869,sol_nn_2_derivative
729,0.11604451,0.9170829,sol_nn_2_derivative
730,0.11466096,0.9210789,sol_nn_2_derivative
731,0.11324616,0.92507493,sol_nn_2_derivative
732,0.111801706,0.92907095,sol_nn_2_derivative
733,0.11032821,0.9330669,sol_nn_2_derivative
734,0.10882689,0.9370629,sol_nn_2_derivative
735,0.107297674,0.94105893,sol_nn_2_derivative
736,0.10574284,0.94505495,sol_nn_2_derivative
737,0.10416317,0.94905096,sol_nn_2_derivative
738,0.10255846,0.953047,sol_nn_2_derivative
739,0.10093106,0.95704293,sol_nn_2_derivative
740,0.099280246,0.96103895,sol_nn_2_derivative
741,0.09760867,0.96503496,sol_nn_2_derivative
742,0.09591629,0.969031,sol_nn_2_derivative
743,0.0942034,0.973027,sol_nn_2_derivative
744,0.092472,0.977023,sol_nn_2_derivative
745,0.090722516,0.98101896,sol_nn_2_derivative
746,0.08895508,0.985015,sol_nn_2_derivative
747,0.08717192,0.989011,sol_nn_2_derivative
748,0.08537263,0.993007,sol_nn_2_derivative
749,0.08355822,0.997003,sol_nn_2_derivative
750,0.081730016,1.000999,sol_nn_2_derivative
751,0.07988845,1.004995,sol_nn_2_derivative
752,0.07803419,1.008991,sol_nn_2_derivative
753,0.076168075,1.012987,sol_nn_2_derivative
754,0.07429145,1.016983,sol_nn_2_derivative
755,0.07240392,1.020979,sol_nn_2_derivative
756,0.070507124,1.0249751,sol_nn_2_derivative
757,0.06860128,1.0289711,sol_nn_2_derivative
758,0.0666877,1.0329671,sol_nn_2_derivative
759,0.06476644,1.036963,sol_nn_2_derivative
760,0.06283824,1.040959,sol_nn_2_derivative
761,0.0609048,1.044955,sol_nn_2_derivative
762,0.05896549,1.048951,sol_nn_2_derivative
763,0.0570212,1.052947,sol_nn_2_derivative
764,0.055073604,1.056943,sol_nn_2_derivative
765,0.05312234,1.0609391,sol_nn_2_derivative
766,0.051168367,1.0649351,sol_nn_2_derivative
767,0.049212202,1.0689311,sol_nn_2_derivative
768,0.04725513,1.0729271,sol_nn_2_derivative
769,0.045296893,1.0769231,sol_nn_2_derivative
770,0.043338656,1.080919,sol_nn_2_derivative
771,0.041380793,1.084915,sol_nn_2_derivative
772,0.039424136,1.088911,sol_nn_2_derivative
773,0.037468925,1.0929071,sol_nn_2_derivative
774,0.035516113,1.0969031,sol_nn_2_derivative
775,0.033566117,1.1008991,sol_nn_2_derivative
776,0.031618908,1.1048951,sol_nn_2_derivative
777,0.029676214,1.1088911,sol_nn_2_derivative
778,0.027737647,1.1128871,sol_nn_2_derivative
779,0.025804713,1.1168832,sol_nn_2_derivative
780,0.023877129,1.1208792,sol_nn_2_derivative
781,0.02195561,1.1248751,sol_nn_2_derivative
782,0.020040914,1.1288711,sol_nn_2_derivative
783,0.018132925,1.1328671,sol_nn_2_derivative
784,0.016232848,1.1368631,sol_nn_2_derivative
785,0.014340997,1.1408591,sol_nn_2_derivative
786,0.012457877,1.1448551,sol_nn_2_derivative
787,0.010584056,1.1488512,sol_nn_2_derivative
788,0.008719921,1.1528472,sol_nn_2_derivative
789,0.0068659037,1.1568432,sol_nn_2_derivative
790,0.0050224066,1.1608392,sol_nn_2_derivative
791,0.0031902492,1.1648352,sol_nn_2_derivative
792,0.0013699383,1.1688311,sol_nn_2_derivative
793,-0.0004390031,1.1728271,sol_nn_2_derivative
794,-0.0022350848,1.1768231,sol_nn_2_derivative
795,-0.004018262,1.1808192,sol_nn_2_derivative
796,-0.005787894,1.1848152,sol_nn_2_derivative
797,-0.0075438023,1.1888112,sol_nn_2_derivative
798,-0.009285316,1.1928072,sol_nn_2_derivative
799,-0.011012435,1.1968032,sol_nn_2_derivative
800,-0.012724206,1.2007992,sol_nn_2_derivative
801,-0.014420629,1.2047952,sol_nn_2_derivative
802,-0.016101107,1.2087913,sol_nn_2_derivative
803,-0.017765269,1.2127873,sol_nn_2_derivative
804,-0.019412398,1.2167832,sol_nn_2_derivative
805,-0.021042898,1.2207792,sol_nn_2_derivative
806,-0.022655413,1.2247752,sol_nn_2_derivative
807,-0.02425018,1.2287712,sol_nn_2_derivative
808,-0.025826856,1.2327672,sol_nn_2_derivative
809,-0.027384773,1.2367632,sol_nn_2_derivative
810,-0.0289236,1.2407593,sol_nn_2_derivative
811,-0.030443013,1.2447553,sol_nn_2_derivative
812,-0.031943098,1.2487513,sol_nn_2_derivative
813,-0.033422664,1.2527473,sol_nn_2_derivative
814,-0.034882173,1.2567433,sol_nn_2_derivative
815,-0.03632079,1.2607392,sol_nn_2_derivative
816,-0.037738144,1.2647352,sol_nn_2_derivative
817,-0.03913401,1.2687312,sol_nn_2_derivative
818,-0.040508434,1.2727273,sol_nn_2_derivative
819,-0.041860208,1.2767233,sol_nn_2_derivative
820,-0.04319012,1.2807193,sol_nn_2_derivative
821,-0.044497445,1.2847153,sol_nn_2_derivative
822,-0.045781553,1.2887113,sol_nn_2_derivative
823,-0.047042325,1.2927073,sol_nn_2_derivative
824,-0.048279077,1.2967033,sol_nn_2_derivative
825,-0.04949218,1.3006994,sol_nn_2_derivative
826,-0.050680846,1.3046952,sol_nn_2_derivative
827,-0.051845342,1.3086913,sol_nn_2_derivative
828,-0.0529847,1.3126873,sol_nn_2_derivative
829,-0.05409901,1.3166833,sol_nn_2_derivative
830,-0.055188432,1.3206793,sol_nn_2_derivative
831,-0.056251466,1.3246753,sol_nn_2_derivative
832,-0.057289213,1.3286713,sol_nn_2_derivative
833,-0.05830027,1.3326674,sol_nn_2_derivative
834,-0.05928521,1.3366634,sol_nn_2_derivative
835,-0.060243577,1.3406594,sol_nn_2_derivative
836,-0.061174557,1.3446554,sol_nn_2_derivative
837,-0.06207913,1.3486513,sol_nn_2_derivative
838,-0.06295571,1.3526473,sol_nn_2_derivative
839,-0.063804746,1.3566433,sol_nn_2_derivative
840,-0.064625666,1.3606393,sol_nn_2_derivative
841,-0.065418735,1.3646353,sol_nn_2_derivative
842,-0.06618339,1.3686314,sol_nn_2_derivative
843,-0.066919446,1.3726274,sol_nn_2_derivative
844,-0.067626625,1.3766234,sol_nn_2_derivative
845,-0.06830494,1.3806194,sol_nn_2_derivative
846,-0.068954036,1.3846154,sol_nn_2_derivative
847,-0.06957352,1.3886114,sol_nn_2_derivative
848,-0.0701635,1.3926075,sol_nn_2_derivative
849,-0.07072401,1.3966033,sol_nn_2_derivative
850,-0.07125379,1.4005994,sol_nn_2_derivative
851,-0.071753204,1.4045954,sol_nn_2_derivative
852,-0.072222665,1.4085914,sol_nn_2_derivative
853,-0.0726618,1.4125874,sol_nn_2_derivative
854,-0.073069334,1.4165834,sol_nn_2_derivative
855,-0.07344636,1.4205794,sol_nn_2_derivative
856,-0.07379216,1.4245754,sol_nn_2_derivative
857,-0.07410684,1.4285715,sol_nn_2_derivative
858,-0.07438986,1.4325675,sol_nn_2_derivative
859,-0.07464145,1.4365635,sol_nn_2_derivative
860,-0.074861005,1.4405594,sol_nn_2_derivative
861,-0.075048625,1.4445554,sol_nn_2_derivative
862,-0.07520376,1.4485514,sol_nn_2_derivative
863,-0.07532701,1.4525474,sol_nn_2_derivative
864,-0.07541776,1.4565434,sol_nn_2_derivative
865,-0.07547563,1.4605395,sol_nn_2_derivative
866,-0.07550146,1.4645355,sol_nn_2_derivative
867,-0.07549396,1.4685315,sol_nn_2_derivative
868,-0.07545321,1.4725275,sol_nn_2_derivative
869,-0.07538003,1.4765235,sol_nn_2_derivative
870,-0.07527302,1.4805195,sol_nn_2_derivative
871,-0.075133234,1.4845154,sol_nn_2_derivative
872,-0.07495956,1.4885114,sol_nn_2_derivative
873,-0.07475221,1.4925075,sol_nn_2_derivative
874,-0.074511304,1.4965035,sol_nn_2_derivative
875,-0.07423653,1.5004995,sol_nn_2_derivative
876,-0.073927924,1.5044955,sol_nn_2_derivative
877,-0.07358509,1.5084915,sol_nn_2_derivative
878,-0.07320851,1.5124875,sol_nn_2_derivative
879,-0.07279737,1.5164835,sol_nn_2_derivative
880,-0.07235187,1.5204796,sol_nn_2_derivative
881,-0.071872026,1.5244756,sol_nn_2_derivative
882,-0.07135773,1.5284715,sol_nn_2_derivative
883,-0.07080859,1.5324675,sol_nn_2_derivative
884,-0.070224896,1.5364635,sol_nn_2_derivative
885,-0.06960674,1.5404595,sol_nn_2_derivative
886,-0.068953484,1.5444555,sol_nn_2_derivative
887,-0.068265215,1.5484515,sol_nn_2_derivative
888,-0.06754208,1.5524476,sol_nn_2_derivative
889,-0.06678384,1.5564436,sol_nn_2_derivative
890,-0.06599079,1.5604396,sol_nn_2_derivative
891,-0.06516235,1.5644356,sol_nn_2_derivative
892,-0.0642985,1.5684316,sol_nn_2_derivative
893,-0.0633996,1.5724276,sol_nn_2_derivative
894,-0.06246525,1.5764235,sol_nn_2_derivative
895,-0.061495394,1.5804195,sol_nn_2_derivative
896,-0.06049014,1.5844156,sol_nn_2_derivative
897,-0.059450008,1.5884116,sol_nn_2_derivative
898,-0.058373764,1.5924076,sol_nn_2_derivative
899,-0.057261832,1.5964036,sol_nn_2_derivative
900,-0.05611486,1.6003996,sol_nn_2_derivative
901,-0.054931656,1.6043956,sol_nn_2_derivative
902,-0.053713232,1.6083916,sol_nn_2_derivative
903,-0.05245892,1.6123877,sol_nn_2_derivative
904,-0.051169224,1.6163837,sol_nn_2_derivative
905,-0.049843363,1.6203796,sol_nn_2_derivative
906,-0.04848206,1.6243756,sol_nn_2_derivative
907,-0.047084928,1.6283716,sol_nn_2_derivative
908,-0.045652002,1.6323676,sol_nn_2_derivative
909,-0.044183046,1.6363636,sol_nn_2_derivative
910,-0.042678654,1.6403596,sol_nn_2_derivative
911,-0.04113823,1.6443557,sol_nn_2_derivative
912,-0.03956218,1.6483517,sol_nn_2_derivative
913,-0.037950344,1.6523477,sol_nn_2_derivative
914,-0.03630265,1.6563437,sol_nn_2_derivative
915,-0.034619533,1.6603397,sol_nn_2_derivative
916,-0.032899708,1.6643356,sol_nn_2_derivative
917,-0.03114444,1.6683316,sol_nn_2_derivative
918,-0.02935385,1.6723276,sol_nn_2_derivative
919,-0.027526721,1.6763237,sol_nn_2_derivative
920,-0.025664605,1.6803197,sol_nn_2_derivative
921,-0.023766302,1.6843157,sol_nn_2_derivative
922,-0.021832325,1.6883117,sol_nn_2_derivative
923,-0.01986254,1.6923077,sol_nn_2_derivative
924,-0.017857164,1.6963037,sol_nn_2_derivative
925,-0.015816197,1.7002997,sol_nn_2_derivative
926,-0.013739407,1.7042958,sol_nn_2_derivative
927,-0.011627354,1.7082916,sol_nn_2_derivative
928,-0.009480014,1.7122877,sol_nn_2_derivative
929,-0.007296644,1.7162837,sol_nn_2_derivative
930,-0.005077757,1.7202797,sol_nn_2_derivative
931,-0.0028233454,1.7242757,sol_nn_2_derivative
932,-0.0005341396,1.7282717,sol_nn_2_derivative
933,0.0017914623,1.7322677,sol_nn_2_derivative
934,0.004151419,1.7362638,sol_nn_2_derivative
935,0.0065468326,1.7402598,sol_nn_2_derivative
936,0.008977599,1.7442558,sol_nn_2_derivative
937,0.011444002,1.7482518,sol_nn_2_derivative
938,0.0139449835,1.7522478,sol_nn_2_derivative
939,0.016481452,1.7562437,sol_nn_2_derivative
940,0.01905261,1.7602397,sol_nn_2_derivative
941,0.021659091,1.7642357,sol_nn_2_derivative
942,0.024300069,1.7682317,sol_nn_2_derivative
943,0.026976228,1.7722278,sol_nn_2_derivative
944,0.029686853,1.7762238,sol_nn_2_derivative
945,0.032432467,1.7802198,sol_nn_2_derivative
946,0.03521298,1.7842158,sol_nn_2_derivative
947,0.038027868,1.7882118,sol_nn_2_derivative
948,0.040877156,1.7922078,sol_nn_2_derivative
949,0.043760672,1.7962039,sol_nn_2_derivative
950,0.04667954,1.8001997,sol_nn_2_derivative
951,0.04963197,1.8041958,sol_nn_2_derivative
952,0.052618645,1.8081918,sol_nn_2_derivative
953,0.055640016,1.8121878,sol_nn_2_derivative
954,0.058695056,1.8161838,sol_nn_2_derivative
955,0.0617842,1.8201798,sol_nn_2_derivative
956,0.06490755,1.8241758,sol_nn_2_derivative
957,0.06806441,1.8281718,sol_nn_2_derivative
958,0.07125549,1.8321679,sol_nn_2_derivative
959,0.07448021,1.8361639,sol_nn_2_derivative
960,0.077738196,1.8401599,sol_nn_2_derivative
961,0.08103003,1.8441558,sol_nn_2_derivative
962,0.08435494,1.8481518,sol_nn_2_derivative
963,0.087713614,1.8521478,sol_nn_2_derivative
964,0.09110577,1.8561438,sol_nn_2_derivative
965,0.09453064,1.8601398,sol_nn_2_derivative
966,0.0979888,1.8641359,sol_nn_2_derivative
967,0.10148027,1.8681319,sol_nn_2_derivative
968,0.105004445,1.8721279,sol_nn_2_derivative
969,0.108561665,1.8761239,sol_nn_2_derivative
970,0.11215157,1.8801199,sol_nn_2_derivative
971,0.11577387,1.8841159,sol_nn_2_derivative
972,0.11942902,1.8881118,sol_nn_2_derivative
973,0.123116866,1.8921078,sol_nn_2_derivative
974,0.1268365,1.8961039,sol_nn_2_derivative
975,0.13058874,1.9000999,sol_nn_2_derivative
976,0.13437325,1.9040959,sol_nn_2_derivative
977,0.13818969,1.9080919,sol_nn_2_derivative
978,0.14203832,1.9120879,sol_nn_2_derivative
979,0.14591885,1.9160839,sol_nn_2_derivative
980,0.14983135,1.92008,sol_nn_2_derivative
981,0.15377492,1.924076,sol_nn_2_derivative
982,0.15775076,1.928072,sol_nn_2_derivative
983,0.16175762,1.932068,sol_nn_2_derivative
984,0.16579588,1.9360639,sol_nn_2_derivative
985,0.16986586,1.9400599,sol_nn_2_derivative
986,0.17396662,1.9440559,sol_nn_2_derivative
987,0.17809859,1.9480519,sol_nn_2_derivative
988,0.18226162,1.952048,sol_nn_2_derivative
989,0.18645549,1.956044,sol_nn_2_derivative
990,0.19068022,1.96004,sol_nn_2_derivative
991,0.19493589,1.964036,sol_nn_2_derivative
992,0.19922164,1.968032,sol_nn_2_derivative
993,0.2035384,1.972028,sol_nn_2_derivative
994,0.2078853,1.976024,sol_nn_2_derivative
995,0.21226206,1.9800199,sol_nn_2_derivative
996,0.21666905,1.984016,sol_nn_2_derivative
997,0.22110634,1.988012,sol_nn_2_derivative
998,0.22557348,1.992008,sol_nn_2_derivative
999,0.23007064,1.996004,sol_nn_2_derivative


==> visu/old/tikz_csvs_one_dim/result_best_run_ns_one_dim/test_nn.csv <==
,X_x,value,name
0,-2.0,3.925024e-05,test_nn
1,-1.996,0.0023398674,test_nn
2,-1.992,0.004636937,test_nn
3,-1.988,0.006930128,test_nn
4,-1.984,0.009220339,test_nn
5,-1.98,0.011506651,test_nn
6,-1.976,0.013789438,test_nn
7,-1.972,0.016068581,test_nn
8,-1.968,0.018344374,test_nn
9,-1.964,0.02061676,test_nn
10,-1.96,0.022885771,test_nn
11,-1.956,0.025151217,test_nn
12,-1.952,0.027413316,test_nn
13,-1.948,0.029671997,test_nn
14,-1.944,0.031927366,test_nn
15,-1.94,0.034179404,test_nn
16,-1.936,0.036428113,test_nn
17,-1.932,0.038673345,test_nn
18,-1.928,0.040915716,test_nn
19,-1.924,0.043154348,test_nn
20,-1.92,0.04539003,test_nn
21,-1.916,0.047622543,test_nn
22,-1.912,0.049851667,test_nn
23,-1.908,0.052077733,test_nn
24,-1.904,0.054300576,test_nn
25,-1.9,0.056520343,test_nn
26,-1.896,0.058736973,test_nn
27,-1.892,0.06095081,test_nn
28,-1.888,0.063161336,test_nn
29,-1.884,0.06536883,test_nn
30,-1.88,0.0675736,test_nn
31,-1.876,0.06977486,test_nn
32,-1.872,0.07197356,test_nn
33,-1.868,0.07416915,test_nn
34,-1.864,0.076362014,test_nn
35,-1.86,0.078552015,test_nn
36,-1.856,0.080738805,test_nn
37,-1.852,0.082922965,test_nn
38,-1.848,0.085104264,test_nn
39,-1.844,0.087282784,test_nn
40,-1.84,0.08945869,test_nn
41,-1.836,0.09163162,test_nn
42,-1.832,0.0938021,test_nn
43,-1.828,0.095969684,test_nn
44,-1.824,0.098134935,test_nn
45,-1.82,0.10029709,test_nn
46,-1.816,0.10245653,test_nn
47,-1.812,0.10461382,test_nn
48,-1.808,0.106768474,test_nn
49,-1.804,0.10892035,test_nn
50,-1.8,0.11107014,test_nn
51,-1.796,0.11321728,test_nn
52,-1.792,0.11536202,test_nn
53,-1.788,0.117503926,test_nn
54,-1.784,0.11964376,test_nn
55,-1.78,0.12178101,test_nn
56,-1.776,0.1239163,test_nn
57,-1.772,0.12604901,test_nn
58,-1.768,0.12817942,test_nn
59,-1.764,0.13030744,test_nn
60,-1.76,0.13243346,test_nn
61,-1.756,0.13455723,test_nn
62,-1.752,0.13667902,test_nn
63,-1.748,0.13879842,test_nn
64,-1.744,0.14091575,test_nn
65,-1.74,0.14303087,test_nn
66,-1.736,0.14514425,test_nn
67,-1.732,0.14725518,test_nn
68,-1.728,0.14936453,test_nn
69,-1.724,0.1514719,test_nn
70,-1.72,0.153577,test_nn
71,-1.716,0.15568052,test_nn
72,-1.712,0.15778233,test_nn
73,-1.708,0.1598821,test_nn
74,-1.704,0.16197963,test_nn
75,-1.7,0.16407621,test_nn
76,-1.696,0.16617064,test_nn
77,-1.692,0.1682632,test_nn
78,-1.688,0.17035422,test_nn
79,-1.684,0.17244363,test_nn
80,-1.68,0.17453149,test_nn
81,-1.676,0.17661807,test_nn
82,-1.672,0.17870267,test_nn
83,-1.668,0.18078595,test_nn
84,-1.664,0.182868,test_nn
85,-1.66,0.18494815,test_nn
86,-1.656,0.18702744,test_nn
87,-1.652,0.18910529,test_nn
88,-1.648,0.19118157,test_nn
89,-1.644,0.19325659,test_nn
90,-1.64,0.1953308,test_nn
91,-1.636,0.1974034,test_nn
92,-1.632,0.19947496,test_nn
93,-1.628,0.20154516,test_nn
94,-1.624,0.20361489,test_nn
95,-1.62,0.2056833,test_nn
96,-1.616,0.20775081,test_nn
97,-1.612,0.20981704,test_nn
98,-1.608,0.21188238,test_nn
99,-1.604,0.21394742,test_nn
100,-1.6,0.21601124,test_nn
101,-1.596,0.21807434,test_nn
102,-1.592,0.22013655,test_nn
103,-1.588,0.22219822,test_nn
104,-1.584,0.2242593,test_nn
105,-1.58,0.2263198,test_nn
106,-1.576,0.22837956,test_nn
107,-1.572,0.23043895,test_nn
108,-1.568,0.23249798,test_nn
109,-1.564,0.2345565,test_nn
110,-1.56,0.23661442,test_nn
111,-1.556,0.23867248,test_nn
112,-1.552,0.24072962,test_nn
113,-1.548,0.24278718,test_nn
114,-1.544,0.24484406,test_nn
115,-1.54,0.24690123,test_nn
116,-1.536,0.24895811,test_nn
117,-1.532,0.2510148,test_nn
118,-1.528,0.25307184,test_nn
119,-1.524,0.25512895,test_nn
120,-1.52,0.25718614,test_nn
121,-1.516,0.2592433,test_nn
122,-1.512,0.26130104,test_nn
123,-1.508,0.263359,test_nn
124,-1.504,0.26541692,test_nn
125,-1.5,0.26747552,test_nn
126,-1.496,0.2695343,test_nn
127,-1.492,0.2715939,test_nn
128,-1.488,0.27365422,test_nn
129,-1.484,0.27571496,test_nn
130,-1.48,0.27777624,test_nn
131,-1.476,0.2798384,test_nn
132,-1.472,0.28190142,test_nn
133,-1.468,0.28396502,test_nn
134,-1.464,0.28602958,test_nn
135,-1.46,0.28809538,test_nn
136,-1.456,0.2901619,test_nn
137,-1.452,0.29222962,test_nn
138,-1.448,0.29429874,test_nn
139,-1.444,0.29636863,test_nn
140,-1.44,0.29843986,test_nn
141,-1.436,0.30051264,test_nn
142,-1.432,0.30258676,test_nn
143,-1.428,0.3046622,test_nn
144,-1.424,0.30673924,test_nn
145,-1.42,0.3088176,test_nn
146,-1.416,0.31089774,test_nn
147,-1.412,0.31297964,test_nn
148,-1.408,0.31506306,test_nn
149,-1.404,0.3171486,test_nn
150,-1.4,0.31923595,test_nn
151,-1.396,0.32132518,test_nn
152,-1.392,0.32341656,test_nn
153,-1.388,0.3255095,test_nn
154,-1.384,0.327605,test_nn
155,-1.38,0.32970235,test_nn
156,-1.376,0.33180228,test_nn
157,-1.372,0.3339042,test_nn
158,-1.368,0.33600885,test_nn
159,-1.364,0.33811563,test_nn
160,-1.36,0.340225,test_nn
161,-1.356,0.34233665,test_nn
162,-1.352,0.34445128,test_nn
163,-1.348,0.34656817,test_nn
164,-1.344,0.34868786,test_nn
165,-1.34,0.35081038,test_nn
166,-1.336,0.3529355,test_nn
167,-1.332,0.35506403,test_nn
168,-1.328,0.35719505,test_nn
169,-1.324,0.35932916,test_nn
170,-1.32,0.3614661,test_nn
171,-1.316,0.36360627,test_nn
172,-1.312,0.3657492,test_nn
173,-1.308,0.36789554,test_nn
174,-1.304,0.37004495,test_nn
175,-1.3,0.3721978,test_nn
176,-1.296,0.37435403,test_nn
177,-1.292,0.376513,test_nn
178,-1.288,0.37867567,test_nn
179,-1.284,0.38084096,test_nn
180,-1.28,0.38301072,test_nn
181,-1.276,0.38518354,test_nn
182,-1.272,0.38735992,test_nn
183,-1.268,0.38953933,test_nn
184,-1.264,0.39172238,test_nn
185,-1.26,0.39390874,test_nn
186,-1.256,0.3960987,test_nn
187,-1.252,0.39829212,test_nn
188,-1.248,0.40048924,test_nn
189,-1.244,0.40268993,test_nn
190,-1.24,0.404894,test_nn
191,-1.236,0.4071012,test_nn
192,-1.232,0.4093117,test_nn
193,-1.228,0.41152608,test_nn
194,-1.224,0.41374373,test_nn
195,-1.22,0.415965,test_nn
196,-1.216,0.4181894,test_nn
197,-1.212,0.42041725,test_nn
198,-1.208,0.4226482,test_nn
199,-1.204,0.42488205,test_nn
200,-1.2,0.42711967,test_nn
201,-1.196,0.42936033,test_nn
202,-1.192,0.4316036,test_nn
203,-1.188,0.43385,test_nn
204,-1.184,0.43609953,test_nn
205,-1.18,0.43835163,test_nn
206,-1.176,0.44060647,test_nn
207,-1.172,0.44286343,test_nn
208,-1.168,0.44512355,test_nn
209,-1.164,0.44738552,test_nn
210,-1.16,0.44965017,test_nn
211,-1.156,0.45191678,test_nn
212,-1.152,0.4541856,test_nn
213,-1.148,0.45645615,test_nn
214,-1.144,0.4587282,test_nn
215,-1.14,0.46100223,test_nn
216,-1.136,0.4632772,test_nn
217,-1.132,0.46555376,test_nn
218,-1.128,0.4678319,test_nn
219,-1.124,0.47011033,test_nn
220,-1.12,0.47238922,test_nn
221,-1.116,0.47466922,test_nn
222,-1.112,0.4769495,test_nn
223,-1.108,0.4792295,test_nn
224,-1.104,0.48151016,test_nn
225,-1.1,0.48379022,test_nn
226,-1.096,0.48607016,test_nn
227,-1.092,0.48834896,test_nn
228,-1.088,0.4906274,test_nn
229,-1.084,0.49290454,test_nn
230,-1.08,0.49518067,test_nn
231,-1.076,0.49745506,test_nn
232,-1.072,0.4997275,test_nn
233,-1.068,0.5019984,test_nn
234,-1.064,0.50426745,test_nn
235,-1.06,0.50653356,test_nn
236,-1.056,0.50879765,test_nn
237,-1.052,0.51105857,test_nn
238,-1.048,0.51331645,test_nn
239,-1.044,0.51557165,test_nn
240,-1.04,0.5178229,test_nn
241,-1.036,0.5200713,test_nn
242,-1.032,0.52231574,test_nn
243,-1.028,0.5245559,test_nn
244,-1.024,0.52679265,test_nn
245,-1.02,0.52902484,test_nn
246,-1.016,0.53125316,test_nn
247,-1.012,0.53347665,test_nn
248,-1.008,0.5356957,test_nn
249,-1.004,0.53791004,test_nn
250,-1.0,0.54011935,test_nn
251,-0.996,0.5423246,test_nn
252,-0.992,0.544524,test_nn
253,-0.988,0.5467195,test_nn
254,-0.984,0.54890925,test_nn
255,-0.98,0.5510945,test_nn
256,-0.976,0.5532742,test_nn
257,-0.972,0.55544966,test_nn
258,-0.968,0.55762047,test_nn
259,-0.964,0.55978596,test_nn
260,-0.96,0.5619465,test_nn
261,-0.956,0.56410277,test_nn
262,-0.952,0.56625444,test_nn
263,-0.948,0.5684019,test_nn
264,-0.944,0.57054484,test_nn
265,-0.94,0.57268393,test_nn
266,-0.936,0.57481897,test_nn
267,-0.932,0.57694983,test_nn
268,-0.928,0.57907724,test_nn
269,-0.924,0.5812021,test_nn
270,-0.92,0.5833232,test_nn
271,-0.916,0.5854412,test_nn
272,-0.912,0.5875567,test_nn
273,-0.908,0.58967,test_nn
274,-0.904,0.5917808,test_nn
275,-0.9,0.59388995,test_nn
276,-0.896,0.59599733,test_nn
277,-0.892,0.5981036,test_nn
278,-0.888,0.60020816,test_nn
279,-0.884,0.60231197,test_nn
280,-0.88,0.6044148,test_nn
281,-0.876,0.6065173,test_nn
282,-0.872,0.60861975,test_nn
283,-0.868,0.6107222,test_nn
284,-0.864,0.61282426,test_nn
285,-0.86,0.6149271,test_nn
286,-0.856,0.6170301,test_nn
287,-0.852,0.61913407,test_nn
288,-0.848,0.62123907,test_nn
289,-0.844,0.6233442,test_nn
290,-0.84,0.62545097,test_nn
291,-0.836,0.6275585,test_nn
292,-0.832,0.6296674,test_nn
293,-0.828,0.6317775,test_nn
294,-0.824,0.6338889,test_nn
295,-0.82,0.63600194,test_nn
296,-0.816,0.6381154,test_nn
297,-0.812,0.640231,test_nn
298,-0.808,0.6423482,test_nn
299,-0.804,0.6444655,test_nn
300,-0.8,0.6465845,test_nn
301,-0.796,0.6487048,test_nn
302,-0.792,0.6508262,test_nn
303,-0.788,0.65294874,test_nn
304,-0.784,0.6550716,test_nn
305,-0.78,0.65719557,test_nn
306,-0.776,0.6593205,test_nn
307,-0.772,0.661446,test_nn
308,-0.768,0.6635716,test_nn
309,-0.764,0.665698,test_nn
310,-0.76,0.6678253,test_nn
311,-0.756,0.6699523,test_nn
312,-0.752,0.67208004,test_nn
313,-0.748,0.6742075,test_nn
314,-0.744,0.67633605,test_nn
315,-0.74,0.6784641,test_nn
316,-0.736,0.6805927,test_nn
317,-0.732,0.6827214,test_nn
318,-0.728,0.68485004,test_nn
319,-0.724,0.6869794,test_nn
320,-0.72,0.6891092,test_nn
321,-0.716,0.691239,test_nn
322,-0.712,0.69336975,test_nn
323,-0.708,0.69550127,test_nn
324,-0.704,0.697633,test_nn
325,-0.7,0.6997658,test_nn
326,-0.696,0.70189977,test_nn
327,-0.692,0.70403546,test_nn
328,-0.688,0.70617247,test_nn
329,-0.684,0.7083104,test_nn
330,-0.68,0.7104512,test_nn
331,-0.676,0.71259356,test_nn
332,-0.672,0.71473825,test_nn
333,-0.668,0.71688545,test_nn
334,-0.664,0.7190353,test_nn
335,-0.66,0.72118795,test_nn
336,-0.656,0.7233437,test_nn
337,-0.652,0.72550285,test_nn
338,-0.648,0.7276653,test_nn
339,-0.644,0.72983205,test_nn
340,-0.64,0.7320024,test_nn
341,-0.636,0.7341762,test_nn
342,-0.632,0.7363544,test_nn
343,-0.628,0.7385372,test_nn
344,-0.624,0.74072355,test_nn
345,-0.62,0.7429145,test_nn
346,-0.616,0.7451095,test_nn
347,-0.612,0.7473089,test_nn
348,-0.608,0.749513,test_nn
349,-0.604,0.7517205,test_nn
350,-0.6,0.7539327,test_nn
351,-0.596,0.756149,test_nn
352,-0.592,0.75836897,test_nn
353,-0.588,0.76059234,test_nn
354,-0.584,0.762819,test_nn
355,-0.58,0.76504874,test_nn
356,-0.576,0.7672815,test_nn
357,-0.572,0.7695168,test_nn
358,-0.568,0.7717545,test_nn
359,-0.564,0.77399397,test_nn
360,-0.56,0.7762343,test_nn
361,-0.556,0.7784765,test_nn
362,-0.552,0.7807189,test_nn
363,-0.548,0.78296167,test_nn
364,-0.544,0.7852044,test_nn
365,-0.54,0.78744596,test_nn
366,-0.536,0.7896868,test_nn
367,-0.532,0.791926,test_nn
368,-0.528,0.79416305,test_nn
369,-0.524,0.79639757,test_nn
370,-0.52,0.79862946,test_nn
371,-0.516,0.8008569,test_nn
372,-0.512,0.80308133,test_nn
373,-0.508,0.8053011,test_nn
374,-0.504,0.80751604,test_nn
375,-0.5,0.80972576,test_nn
376,-0.496,0.8119302,test_nn
377,-0.492,0.81412834,test_nn
378,-0.488,0.8163205,test_nn
379,-0.484,0.81850564,test_nn
380,-0.48,0.820684,test_nn
381,-0.476,0.82285523,test_nn
382,-0.472,0.825019,test_nn
383,-0.468,0.82717454,test_nn
384,-0.464,0.82932276,test_nn
385,-0.46,0.8314629,test_nn
386,-0.456,0.8335945,test_nn
387,-0.452,0.83571804,test_nn
388,-0.448,0.837833,test_nn
389,-0.444,0.8399397,test_nn
390,-0.44,0.8420376,test_nn
391,-0.436,0.844127,test_nn
392,-0.432,0.84620816,test_nn
393,-0.428,0.8482803,test_nn
394,-0.424,0.8503446,test_nn
395,-0.42,0.85240006,test_nn
396,-0.416,0.85444707,test_nn
397,-0.412,0.8564867,test_nn
398,-0.408,0.8585179,test_nn
399,-0.404,0.8605407,test_nn
400,-0.4,0.86255616,test_nn
401,-0.396,0.86456466,test_nn
402,-0.392,0.8665647,test_nn
403,-0.388,0.8685578,test_nn
404,-0.384,0.8705436,test_nn
405,-0.38,0.87252265,test_nn
406,-0.376,0.87449485,test_nn
407,-0.372,0.8764602,test_nn
408,-0.368,0.8784198,test_nn
409,-0.364,0.88037205,test_nn
410,-0.36,0.8823185,test_nn
411,-0.356,0.8842593,test_nn
412,-0.352,0.88619393,test_nn
413,-0.348,0.88812226,test_nn
414,-0.344,0.89004487,test_nn
415,-0.34,0.89196175,test_nn
416,-0.336,0.8938729,test_nn
417,-0.332,0.8957787,test_nn
418,-0.328,0.8976785,test_nn
419,-0.324,0.89957273,test_nn
420,-0.32,0.901461,test_nn
421,-0.316,0.90334374,test_nn
422,-0.312,0.9052199,test_nn
423,-0.308,0.90709054,test_nn
424,-0.304,0.90895486,test_nn
425,-0.3,0.91081256,test_nn
426,-0.296,0.9126639,test_nn
427,-0.292,0.9145081,test_nn
428,-0.288,0.9163455,test_nn
429,-0.284,0.91817534,test_nn
430,-0.28,0.91999733,test_nn
431,-0.276,0.9218117,test_nn
432,-0.272,0.92361766,test_nn
433,-0.268,0.9254142,test_nn
434,-0.264,0.9272018,test_nn
435,-0.26,0.92898065,test_nn
436,-0.256,0.9307487,test_nn
437,-0.252,0.93250644,test_nn
438,-0.248,0.93425274,test_nn
439,-0.244,0.9359878,test_nn
440,-0.24,0.9377107,test_nn
441,-0.236,0.9394208,test_nn
442,-0.232,0.9411181,test_nn
443,-0.228,0.942801,test_nn
444,-0.224,0.9444695,test_nn
445,-0.22,0.94612336,test_nn
446,-0.216,0.9477618,test_nn
447,-0.212,0.9493832,test_nn
448,-0.208,0.95098794,test_nn
449,-0.204,0.9525751,test_nn
450,-0.2,0.9541441,test_nn
451,-0.196,0.95569396,test_nn
452,-0.192,0.9572246,test_nn
453,-0.188,0.95873463,test_nn
454,-0.184,0.96022415,test_nn
455,-0.18,0.9616916,test_nn
456,-0.176,0.9631368,test_nn
457,-0.172,0.9645594,test_nn
458,-0.168,0.96595824,test_nn
459,-0.164,0.9673325,test_nn
460,-0.16,0.9686823,test_nn
461,-0.156,0.97000635,test_nn
462,-0.152,0.97130424,test_nn
463,-0.148,0.9725755,test_nn
464,-0.144,0.9738191,test_nn
465,-0.14,0.97503513,test_nn
466,-0.136,0.9762218,test_nn
467,-0.132,0.97738004,test_nn
468,-0.128,0.9785079,test_nn
469,-0.124,0.9796059,test_nn
470,-0.12,0.98067284,test_nn
471,-0.116,0.98170847,test_nn
472,-0.112,0.98271257,test_nn
473,-0.108,0.98368466,test_nn
474,-0.104,0.98462355,test_nn
475,-0.1,0.9855292,test_nn
476,-0.096,0.98640156,test_nn
477,-0.092,0.98723984,test_nn
478,-0.088,0.988044,test_nn
479,-0.084,0.98881316,test_nn
480,-0.08,0.9895474,test_nn
481,-0.076,0.9902465,test_nn
482,-0.072,0.9909097,test_nn
483,-0.068,0.99153715,test_nn
484,-0.064,0.99212897,test_nn
485,-0.06,0.99268377,test_nn
486,-0.056,0.99320227,test_nn
487,-0.052,0.9936843,test_nn
488,-0.048,0.9941293,test_nn
489,-0.044,0.99453735,test_nn
490,-0.04,0.99490845,test_nn
491,-0.036,0.99524194,test_nn
492,-0.032,0.9955383,test_nn
493,-0.028,0.9957975,test_nn
494,-0.024,0.9960195,test_nn
495,-0.02,0.99620414,test_nn
496,-0.016,0.99635136,test_nn
497,-0.012,0.99646115,test_nn
498,-0.008,0.996534,test_nn
499,-0.004,0.9965695,test_nn
500,0.0,0.9965678,test_nn
501,0.004,0.99652946,test_nn
502,0.008,0.99645436,test_nn
503,0.012,0.99634206,test_nn
504,0.016,0.9961935,test_nn
505,0.02,0.9960089,test_nn
506,0.024,0.9957875,test_nn
507,0.028,0.9955305,test_nn
508,0.032,0.9952379,test_nn
509,0.036,0.9949092,test_nn
510,0.04,0.9945457,test_nn
511,0.044,0.9941472,test_nn
512,0.048,0.9937138,test_nn
513,0.052,0.99324584,test_nn
514,0.056,0.9927437,test_nn
515,0.06,0.9922082,test_nn
516,0.064,0.99163866,test_nn
517,0.068,0.99103606,test_nn
518,0.072,0.9904009,test_nn
519,0.076,0.98973244,test_nn
520,0.08,0.98903203,test_nn
521,0.084,0.9883,test_nn
522,0.088,0.9875363,test_nn
523,0.092,0.98674166,test_nn
524,0.096,0.9859163,test_nn
525,0.1,0.98506033,test_nn
526,0.104,0.98417467,test_nn
527,0.108,0.9832591,test_nn
528,0.112,0.9823143,test_nn
529,0.116,0.9813411,test_nn
530,0.12,0.9803392,test_nn
531,0.124,0.97930944,test_nn
532,0.128,0.9782518,test_nn
533,0.132,0.9771675,test_nn
534,0.136,0.9760561,test_nn
535,0.14,0.9749183,test_nn
536,0.144,0.9737549,test_nn
537,0.148,0.97256565,test_nn
538,0.152,0.9713513,test_nn
539,0.156,0.97011214,test_nn
540,0.16,0.9688489,test_nn
541,0.164,0.9675614,test_nn
542,0.168,0.9662509,test_nn
543,0.172,0.96491724,test_nn
544,0.176,0.96356094,test_nn
545,0.18,0.9621823,test_nn
546,0.184,0.9607815,test_nn
547,0.188,0.9593596,test_nn
548,0.192,0.95791674,test_nn
549,0.196,0.9564529,test_nn
550,0.2,0.95496905,test_nn
551,0.204,0.9534656,test_nn
552,0.208,0.95194215,test_nn
553,0.212,0.9503999,test_nn
554,0.216,0.9488387,test_nn
555,0.22,0.9472595,test_nn
556,0.224,0.94566166,test_nn
557,0.228,0.9440473,test_nn
558,0.232,0.942415,test_nn
559,0.236,0.94076633,test_nn
560,0.24,0.9391006,test_nn
561,0.244,0.93741935,test_nn
562,0.248,0.9357222,test_nn
563,0.252,0.93400913,test_nn
564,0.256,0.9322814,test_nn
565,0.26,0.93053895,test_nn
566,0.264,0.9287817,test_nn
567,0.268,0.92701095,test_nn
568,0.272,0.92522615,test_nn
569,0.276,0.92342824,test_nn
570,0.28,0.9216171,test_nn
571,0.284,0.9197926,test_nn
572,0.288,0.917956,test_nn
573,0.292,0.916107,test_nn
574,0.296,0.9142464,test_nn
575,0.3,0.91237414,test_nn
576,0.304,0.910491,test_nn
577,0.308,0.90859616,test_nn
578,0.312,0.90669096,test_nn
579,0.316,0.904775,test_nn
580,0.32,0.9028489,test_nn
581,0.324,0.9009132,test_nn
582,0.328,0.8989675,test_nn
583,0.332,0.8970125,test_nn
584,0.336,0.8950482,test_nn
585,0.34,0.8930754,test_nn
586,0.344,0.89109397,test_nn
587,0.348,0.8891034,test_nn
588,0.352,0.88710487,test_nn
589,0.356,0.88509905,test_nn
590,0.36,0.88308465,test_nn
591,0.364,0.8810633,test_nn
592,0.368,0.87903434,test_nn
593,0.372,0.8769984,test_nn
594,0.376,0.87495625,test_nn
595,0.38,0.8729061,test_nn
596,0.384,0.87085074,test_nn
597,0.388,0.86878836,test_nn
598,0.392,0.8667202,test_nn
599,0.396,0.8646462,test_nn
600,0.4,0.8625667,test_nn
601,0.404,0.8604812,test_nn
602,0.408,0.85839033,test_nn
603,0.412,0.85629445,test_nn
604,0.416,0.8541939,test_nn
605,0.42,0.8520885,test_nn
606,0.424,0.8499781,test_nn
607,0.428,0.84786326,test_nn
608,0.432,0.84574443,test_nn
609,0.436,0.84362125,test_nn
610,0.44,0.84149444,test_nn
611,0.444,0.8393633,test_nn
612,0.448,0.8372284,test_nn
613,0.452,0.8350897,test_nn
614,0.456,0.83294797,test_nn
615,0.46,0.83080286,test_nn
616,0.464,0.82865393,test_nn
617,0.468,0.8265028,test_nn
618,0.472,0.8243485,test_nn
619,0.476,0.82219076,test_nn
620,0.48,0.8200312,test_nn
621,0.484,0.8178683,test_nn
622,0.488,0.81570375,test_nn
623,0.492,0.81353617,test_nn
624,0.496,0.8113667,test_nn
625,0.5,0.8091946,test_nn
626,0.504,0.80702084,test_nn
627,0.508,0.80484504,test_nn
628,0.512,0.80266744,test_nn
629,0.516,0.8004883,test_nn
630,0.52,0.7983077,test_nn
631,0.524,0.79612464,test_nn
632,0.528,0.7939407,test_nn
633,0.532,0.79175526,test_nn
634,0.536,0.7895686,test_nn
635,0.54,0.78738064,test_nn
636,0.544,0.7851912,test_nn
637,0.548,0.78300136,test_nn
638,0.552,0.7808102,test_nn
639,0.556,0.7786179,test_nn
640,0.56,0.77642465,test_nn
641,0.564,0.7742314,test_nn
642,0.568,0.7720366,test_nn
643,0.572,0.7698417,test_nn
644,0.576,0.7676459,test_nn
645,0.58,0.7654497,test_nn
646,0.584,0.7632531,test_nn
647,0.588,0.7610558,test_nn
648,0.592,0.7588585,test_nn
649,0.596,0.7566606,test_nn
650,0.6,0.75446254,test_nn
651,0.604,0.75226474,test_nn
652,0.608,0.7500665,test_nn
653,0.612,0.74786794,test_nn
654,0.616,0.7456691,test_nn
655,0.62,0.7434708,test_nn
656,0.624,0.7412721,test_nn
657,0.628,0.7390739,test_nn
658,0.632,0.7368756,test_nn
659,0.636,0.7346774,test_nn
660,0.64,0.7324791,test_nn
661,0.644,0.7302815,test_nn
662,0.648,0.72808415,test_nn
663,0.652,0.7258869,test_nn
664,0.656,0.7236905,test_nn
665,0.66,0.7214933,test_nn
666,0.664,0.71929735,test_nn
667,0.668,0.71710193,test_nn
668,0.672,0.71490675,test_nn
669,0.676,0.7127114,test_nn
670,0.68,0.7105171,test_nn
671,0.684,0.7083238,test_nn
672,0.688,0.7061301,test_nn
673,0.692,0.7039379,test_nn
674,0.696,0.70174545,test_nn
675,0.7,0.6995539,test_nn
676,0.704,0.69736344,test_nn
677,0.708,0.69517314,test_nn
678,0.712,0.692983,test_nn
679,0.716,0.69079417,test_nn
680,0.72,0.6886061,test_nn
681,0.724,0.6864186,test_nn
682,0.728,0.68423164,test_nn
683,0.732,0.68204546,test_nn
684,0.736,0.6798604,test_nn
685,0.74,0.6776754,test_nn
686,0.744,0.6754919,test_nn
687,0.748,0.67330885,test_nn
688,0.752,0.67112654,test_nn
689,0.756,0.6689446,test_nn
690,0.76,0.6667644,test_nn
691,0.764,0.6645843,test_nn
692,0.768,0.66240513,test_nn
693,0.772,0.6602268,test_nn
694,0.776,0.6580492,test_nn
695,0.78,0.6558724,test_nn
696,0.784,0.6536966,test_nn
697,0.788,0.6515213,test_nn
698,0.792,0.6493471,test_nn
699,0.796,0.6471737,test_nn
700,0.8,0.64500123,test_nn
701,0.804,0.64282954,test_nn
702,0.808,0.64065844,test_nn
703,0.812,0.6384886,test_nn
704,0.816,0.63631904,test_nn
705,0.82,0.6341505,test_nn
706,0.824,0.63198256,test_nn
707,0.828,0.6298158,test_nn
708,0.832,0.62764984,test_nn
709,0.836,0.62548494,test_nn
710,0.84,0.6233202,test_nn
711,0.844,0.62115663,test_nn
712,0.848,0.61899406,test_nn
713,0.852,0.61683214,test_nn
714,0.856,0.61467075,test_nn
715,0.86,0.6125102,test_nn
716,0.864,0.6103506,test_nn
717,0.868,0.6081922,test_nn
718,0.872,0.60603356,test_nn
719,0.876,0.60387564,test_nn
720,0.88,0.60171974,test_nn
721,0.884,0.59956396,test_nn
722,0.888,0.59740865,test_nn
723,0.892,0.59525406,test_nn
724,0.896,0.59310055,test_nn
725,0.9,0.5909478,test_nn
726,0.904,0.58879566,test_nn
727,0.908,0.58664376,test_nn
728,0.912,0.5844931,test_nn
729,0.916,0.5823424,test_nn
730,0.92,0.58019334,test_nn
731,0.924,0.5780448,test_nn
732,0.928,0.57589614,test_nn
733,0.932,0.5737489,test_nn
734,0.936,0.57160187,test_nn
735,0.94,0.5694555,test_nn
736,0.944,0.56730986,test_nn
737,0.948,0.5651648,test_nn
738,0.952,0.56302047,test_nn
739,0.956,0.56087667,test_nn
740,0.96,0.55873346,test_nn
741,0.964,0.5565903,test_nn
742,0.968,0.5544483,test_nn
743,0.972,0.5523069,test_nn
744,0.976,0.55016553,test_nn
745,0.98,0.54802495,test_nn
746,0.984,0.54588515,test_nn
747,0.988,0.54374534,test_nn
748,0.992,0.54160637,test_nn
749,0.996,0.53946745,test_nn
750,1.0,0.5373295,test_nn
751,1.004,0.5351915,test_nn
752,1.008,0.5330545,test_nn
753,1.012,0.5309178,test_nn
754,1.016,0.5287812,test_nn
755,1.02,0.5266452,test_nn
756,1.024,0.5245095,test_nn
757,1.028,0.5223745,test_nn
758,1.032,0.52023965,test_nn
759,1.036,0.5181049,test_nn
760,1.04,0.5159712,test_nn
761,1.044,0.5138373,test_nn
762,1.048,0.51170397,test_nn
763,1.052,0.5095704,test_nn
764,1.056,0.50743806,test_nn
765,1.06,0.5053052,test_nn
766,1.064,0.503173,test_nn
767,1.068,0.5010412,test_nn
768,1.072,0.4989094,test_nn
769,1.076,0.49677777,test_nn
770,1.08,0.49464703,test_nn
771,1.084,0.49251604,test_nn
772,1.088,0.4903852,test_nn
773,1.092,0.4882546,test_nn
774,1.096,0.4861246,test_nn
775,1.1,0.4839944,test_nn
776,1.104,0.48186424,test_nn
777,1.108,0.47973466,test_nn
778,1.112,0.477605,test_nn
779,1.116,0.47547543,test_nn
780,1.12,0.47334653,test_nn
781,1.124,0.4712174,test_nn
782,1.128,0.46908838,test_nn
783,1.132,0.4669593,test_nn
784,1.136,0.4648302,test_nn
785,1.14,0.46270177,test_nn
786,1.144,0.46057308,test_nn
787,1.148,0.45844465,test_nn
788,1.152,0.4563161,test_nn
789,1.156,0.4541876,test_nn
790,1.16,0.45205933,test_nn
791,1.164,0.44993085,test_nn
792,1.168,0.44780284,test_nn
793,1.172,0.44567406,test_nn
794,1.176,0.44354558,test_nn
795,1.18,0.44141775,test_nn
796,1.184,0.43928972,test_nn
797,1.188,0.43716133,test_nn
798,1.192,0.4350326,test_nn
799,1.196,0.43290472,test_nn
800,1.2,0.43077633,test_nn
801,1.204,0.42864755,test_nn
802,1.208,0.42651922,test_nn
803,1.212,0.4243906,test_nn
804,1.216,0.422262,test_nn
805,1.22,0.4201334,test_nn
806,1.224,0.4180047,test_nn
807,1.228,0.41587603,test_nn
808,1.232,0.41374695,test_nn
809,1.236,0.41161788,test_nn
810,1.24,0.40948862,test_nn
811,1.244,0.40735954,test_nn
812,1.248,0.40522996,test_nn
813,1.252,0.40310034,test_nn
814,1.256,0.4009708,test_nn
815,1.26,0.39884093,test_nn
816,1.264,0.39671093,test_nn
817,1.268,0.39458078,test_nn
818,1.272,0.39245054,test_nn
819,1.276,0.39032012,test_nn
820,1.28,0.3881894,test_nn
821,1.284,0.38605875,test_nn
822,1.288,0.38392812,test_nn
823,1.292,0.38179672,test_nn
824,1.296,0.37966523,test_nn
825,1.3,0.37753376,test_nn
826,1.304,0.3754019,test_nn
827,1.308,0.37326977,test_nn
828,1.312,0.37113762,test_nn
829,1.316,0.369005,test_nn
830,1.32,0.3668722,test_nn
831,1.324,0.36473963,test_nn
832,1.328,0.3626064,test_nn
833,1.332,0.36047292,test_nn
834,1.336,0.3583393,test_nn
835,1.34,0.35620564,test_nn
836,1.344,0.35407132,test_nn
837,1.348,0.35193714,test_nn
838,1.352,0.34980232,test_nn
839,1.356,0.3476677,test_nn
840,1.36,0.3455321,test_nn
841,1.364,0.34339654,test_nn
842,1.368,0.34126106,test_nn
843,1.372,0.3391251,test_nn
844,1.376,0.3369888,test_nn
845,1.38,0.3348521,test_nn
846,1.384,0.33271518,test_nn
847,1.388,0.33057827,test_nn
848,1.392,0.32844082,test_nn
849,1.396,0.32630274,test_nn
850,1.4,0.3241647,test_nn
851,1.404,0.3220266,test_nn
852,1.408,0.31988794,test_nn
853,1.412,0.3177489,test_nn
854,1.416,0.31560963,test_nn
855,1.42,0.3134699,test_nn
856,1.424,0.3113302,test_nn
857,1.428,0.30918998,test_nn
858,1.432,0.3070494,test_nn
859,1.436,0.30490807,test_nn
860,1.44,0.30276725,test_nn
861,1.444,0.30062586,test_nn
862,1.448,0.29848364,test_nn
863,1.452,0.29634172,test_nn
864,1.456,0.29419887,test_nn
865,1.46,0.29205635,test_nn
866,1.464,0.28991324,test_nn
867,1.468,0.28776994,test_nn
868,1.472,0.28562587,test_nn
869,1.476,0.28348202,test_nn
870,1.48,0.28133717,test_nn
871,1.484,0.27919254,test_nn
872,1.488,0.27704734,test_nn
873,1.492,0.27490166,test_nn
874,1.496,0.27275586,test_nn
875,1.5,0.27060962,test_nn
876,1.504,0.2684633,test_nn
877,1.508,0.26631612,test_nn
878,1.512,0.2641693,test_nn
879,1.516,0.26202136,test_nn
880,1.52,0.2598737,test_nn
881,1.524,0.25772512,test_nn
882,1.528,0.2555769,test_nn
883,1.532,0.25342768,test_nn
884,1.536,0.2512787,test_nn
885,1.54,0.24912888,test_nn
886,1.544,0.24697879,test_nn
887,1.548,0.24482861,test_nn
888,1.552,0.24267782,test_nn
889,1.556,0.24052688,test_nn
890,1.56,0.23837595,test_nn
891,1.564,0.23622403,test_nn
892,1.568,0.234072,test_nn
893,1.572,0.23191968,test_nn
894,1.576,0.22976696,test_nn
895,1.58,0.227614,test_nn
896,1.584,0.22546086,test_nn
897,1.588,0.22330683,test_nn
898,1.592,0.22115274,test_nn
899,1.596,0.2189986,test_nn
900,1.6,0.21684378,test_nn
901,1.604,0.2146891,test_nn
902,1.608,0.21253349,test_nn
903,1.612,0.2103779,test_nn
904,1.616,0.20822181,test_nn
905,1.62,0.20606565,test_nn
906,1.624,0.2039088,test_nn
907,1.628,0.20175149,test_nn
908,1.632,0.1995948,test_nn
909,1.636,0.1974371,test_nn
910,1.64,0.19527876,test_nn
911,1.644,0.19312063,test_nn
912,1.648,0.19096217,test_nn
913,1.652,0.18880314,test_nn
914,1.656,0.18664421,test_nn
915,1.66,0.18448459,test_nn
916,1.664,0.18232477,test_nn
917,1.668,0.18016477,test_nn
918,1.672,0.17800419,test_nn
919,1.676,0.1758437,test_nn
920,1.68,0.17368251,test_nn
921,1.684,0.17152089,test_nn
922,1.688,0.16935967,test_nn
923,1.692,0.16719775,test_nn
924,1.696,0.16503552,test_nn
925,1.7,0.16287301,test_nn
926,1.704,0.1607105,test_nn
927,1.708,0.15854728,test_nn
928,1.712,0.156384,test_nn
929,1.716,0.1542203,test_nn
930,1.72,0.15205674,test_nn
931,1.724,0.14989254,test_nn
932,1.728,0.147728,test_nn
933,1.732,0.1455634,test_nn
934,1.736,0.14339842,test_nn
935,1.74,0.14123306,test_nn
936,1.744,0.13906771,test_nn
937,1.748,0.13690218,test_nn
938,1.752,0.13473602,test_nn
939,1.756,0.13257012,test_nn
940,1.76,0.13040341,test_nn
941,1.764,0.12823668,test_nn
942,1.768,0.12606989,test_nn
943,1.772,0.12390287,test_nn
944,1.776,0.12173537,test_nn
945,1.78,0.11956796,test_nn
946,1.784,0.1174001,test_nn
947,1.788,0.115231946,test_nn
948,1.792,0.11306371,test_nn
949,1.796,0.11089515,test_nn
950,1.8,0.10872654,test_nn
951,1.804,0.10655769,test_nn
952,1.808,0.104388684,test_nn
953,1.812,0.102219634,test_nn
954,1.816,0.10004999,test_nn
955,1.82,0.097880326,test_nn
956,1.824,0.09571048,test_nn
957,1.828,0.09354065,test_nn
958,1.832,0.09137042,test_nn
959,1.836,0.08920009,test_nn
960,1.84,0.08702932,test_nn
961,1.844,0.08485881,test_nn
962,1.848,0.08268785,test_nn
963,1.852,0.08051705,test_nn
964,1.856,0.078345716,test_nn
965,1.86,0.076174304,test_nn
966,1.864,0.0740028,test_nn
967,1.868,0.071831584,test_nn
968,1.872,0.06965981,test_nn
969,1.876,0.06748794,test_nn
970,1.88,0.06531594,test_nn
971,1.884,0.06314387,test_nn
972,1.888,0.060971577,test_nn
973,1.892,0.05879946,test_nn
974,1.896,0.056626983,test_nn
975,1.9,0.054454632,test_nn
976,1.904,0.05228223,test_nn
977,1.908,0.050109163,test_nn
978,1.912,0.047936637,test_nn
979,1.916,0.045763675,test_nn
980,1.92,0.04359109,test_nn
981,1.924,0.04141801,test_nn
982,1.928,0.039244913,test_nn
983,1.932,0.037071742,test_nn
984,1.936,0.03489869,test_nn
985,1.94,0.032725543,test_nn
986,1.944,0.030552076,test_nn
987,1.948,0.028378982,test_nn
988,1.952,0.02620569,test_nn
989,1.956,0.024032466,test_nn
990,1.96,0.02185901,test_nn
991,1.964,0.019686118,test_nn
992,1.968,0.017512333,test_nn
993,1.972,0.015339131,test_nn
994,1.976,0.0131659135,test_nn
995,1.98,0.010992608,test_nn
996,1.984,0.008819186,test_nn
997,1.988,0.0066459165,test_nn
998,1.992,0.0044729295,test_nn
999,1.996,0.002299826,test_nn
1000,2.0,0.00012633263,test_nn


==> visu/old/tikz_csvs_one_dim/result_best_run_one_dim/cfg.json <==
{"example": "one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "NewModel", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "NewModel", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "GapForcingLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 1500, "weight_testfn_obs": 1500, "diagonal_forcing": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 6001, "T_mult": 1}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 6001, "T_mult": 1}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 69835, "use_H1_norm": true, "force_bc": false, "chpt_folder": "/tmp/ray/session_2024-09-23_13-45-00_862609_3764786/artifacts/2024-09-23_13-45-03/fn_2024-09-23_13-45-03/working_dirs/fn_4543b_00010_10_example=one_dim_2024-09-23_13-45-03", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_one_dim/result_best_run_one_dim/diff.csv <==
,X_x,value,name
0,0.0,4.4886023e-05,diff
1,0.001,-0.00016019307,diff
2,0.002,-0.00035869703,diff
3,0.003,-0.00055044144,diff
4,0.004,-0.0007352084,diff
5,0.005,-0.000912562,diff
6,0.006,-0.0010847896,diff
7,0.007,-0.0012514889,diff
8,0.008,-0.0014117658,diff
9,0.009,-0.0015658736,diff
10,0.01,-0.0017153621,diff
11,0.011,-0.0018593371,diff
12,0.012,-0.0019986331,diff
13,0.013,-0.002131939,diff
14,0.014,-0.0022617877,diff
15,0.015,-0.0023863614,diff
16,0.016,-0.002507031,diff
17,0.017,-0.0026234388,diff
18,0.018,-0.0027353764,diff
19,0.019,-0.0028439164,diff
20,0.02,-0.0029471517,diff
21,0.021,-0.0030478835,diff
22,0.022,-0.0031437874,diff
23,0.023,-0.0032353401,diff
24,0.024,-0.0033242702,diff
25,0.025,-0.0034083128,diff
26,0.026,-0.0034891367,diff
27,0.027,-0.0035663247,diff
28,0.028,-0.003639102,diff
29,0.029,-0.003709793,diff
30,0.03,-0.0037751794,diff
31,0.031,-0.003837347,diff
32,0.032,-0.0038963556,diff
33,0.033,-0.0039514303,diff
34,0.034,-0.004003167,diff
35,0.035,-0.0040507317,diff
36,0.036,-0.0040955544,diff
37,0.037,-0.00413692,diff
38,0.038,-0.004174471,diff
39,0.039,-0.004209161,diff
40,0.04,-0.0042403936,diff
41,0.041,-0.0042687654,diff
42,0.042,-0.004294038,diff
43,0.043,-0.004316449,diff
44,0.044,-0.004336953,diff
45,0.045,-0.004353881,diff
46,0.046,-0.004369259,diff
47,0.047,-0.0043826103,diff
48,0.048,-0.004393935,diff
49,0.049,-0.004402995,diff
50,0.05,-0.004410982,diff
51,0.051,-0.0044174194,diff
52,0.052,-0.0044231415,diff
53,0.053,-0.0044288635,diff
54,0.054,-0.0044335127,diff
55,0.055,-0.004438281,diff
56,0.056,-0.0044431686,diff
57,0.057,-0.004448414,diff
58,0.058,-0.0044543743,diff
59,0.059,-0.0044611692,diff
60,0.06,-0.0044692755,diff
61,0.061,-0.004479766,diff
62,0.062,-0.0044914484,diff
63,0.063,-0.0045057535,diff
64,0.064,-0.004522562,diff
65,0.065,-0.0045416355,diff
66,0.066,-0.0045638084,diff
67,0.067,-0.0045889616,diff
68,0.068,-0.004617572,diff
69,0.069,-0.004650116,diff
70,0.07,-0.0046863556,diff
71,0.071,-0.0047254562,diff
72,0.072,-0.0047700405,diff
73,0.073,-0.0048189163,diff
74,0.074,-0.00487113,diff
75,0.075,-0.0049290657,diff
76,0.076,-0.0049905777,diff
77,0.077,-0.0050566196,diff
78,0.078,-0.0051271915,diff
79,0.079,-0.005203247,diff
80,0.08,-0.005282879,diff
81,0.081,-0.005366802,diff
82,0.082,-0.005455494,diff
83,0.083,-0.005547762,diff
84,0.084,-0.0056450367,diff
85,0.085,-0.005746126,diff
86,0.086,-0.005850792,diff
87,0.087,-0.0059592724,diff
88,0.088,-0.0060715675,diff
89,0.089,-0.0061872005,diff
90,0.09,-0.0063049793,diff
91,0.091,-0.006426573,diff
92,0.092,-0.0065500736,diff
93,0.093,-0.0066771507,diff
94,0.094,-0.0068044662,diff
95,0.095,-0.006934643,diff
96,0.096,-0.0070660114,diff
97,0.097,-0.007199526,diff
98,0.098,-0.0073330402,diff
99,0.099,-0.0074677467,diff
100,0.1,-0.00760293,diff
101,0.101,-0.007738352,diff
102,0.102,-0.007873535,diff
103,0.103,-0.0080087185,diff
104,0.104,-0.008142948,diff
105,0.105,-0.008275986,diff
106,0.106,-0.008408785,diff
107,0.107,-0.0085401535,diff
108,0.108,-0.008669138,diff
109,0.109,-0.0087964535,diff
110,0.11,-0.008922815,diff
111,0.111,-0.009047031,diff
112,0.112,-0.009167671,diff
113,0.113,-0.0092868805,diff
114,0.114,-0.009403706,diff
115,0.115,-0.009517431,diff
116,0.116,-0.009629011,diff
117,0.117,-0.0097362995,diff
118,0.118,-0.009842396,diff
119,0.119,-0.009943485,diff
120,0.12,-0.010043144,diff
121,0.121,-0.010139227,diff
122,0.122,-0.010231495,diff
123,0.123,-0.01032114,diff
124,0.124,-0.010407448,diff
125,0.125,-0.010490656,diff
126,0.126,-0.010570765,diff
127,0.127,-0.010648251,diff
128,0.128,-0.010722876,diff
129,0.129,-0.010794163,diff
130,0.13,-0.010863066,diff
131,0.131,-0.010930538,diff
132,0.132,-0.0109939575,diff
133,0.133,-0.011055231,diff
134,0.134,-0.011115313,diff
135,0.135,-0.011171818,diff
136,0.136,-0.011227131,diff
137,0.137,-0.011280537,diff
138,0.138,-0.011333466,diff
139,0.139,-0.0113835335,diff
140,0.14,-0.011433125,diff
141,0.141,-0.011482716,diff
142,0.142,-0.0115299225,diff
143,0.143,-0.011577606,diff
144,0.144,-0.011624813,diff
145,0.145,-0.01167202,diff
146,0.146,-0.011718273,diff
147,0.147,-0.011766434,diff
148,0.148,-0.011812687,diff
149,0.149,-0.0118608475,diff
150,0.15,-0.011909008,diff
151,0.151,-0.011959076,diff
152,0.152,-0.012009621,diff
153,0.153,-0.012060642,diff
154,0.154,-0.0121126175,diff
155,0.155,-0.012166023,diff
156,0.156,-0.0122208595,diff
157,0.157,-0.012276173,diff
158,0.158,-0.01233387,diff
159,0.159,-0.012392044,diff
160,0.16,-0.012451172,diff
161,0.161,-0.01251173,diff
162,0.162,-0.012571335,diff
163,0.163,-0.01263237,diff
164,0.164,-0.012694836,diff
165,0.165,-0.012756348,diff
166,0.166,-0.012817383,diff
167,0.167,-0.012877464,diff
168,0.168,-0.012937069,diff
169,0.169,-0.012995243,diff
170,0.17,-0.013050079,diff
171,0.171,-0.013104439,diff
172,0.172,-0.0131549835,diff
173,0.173,-0.01320219,diff
174,0.174,-0.013246536,diff
175,0.175,-0.01328516,diff
176,0.176,-0.013319492,diff
177,0.177,-0.013349056,diff
178,0.178,-0.013373852,diff
179,0.179,-0.013391495,diff
180,0.18,-0.013402939,diff
181,0.181,-0.013409615,diff
182,0.182,-0.013409615,diff
183,0.183,-0.013402939,diff
184,0.184,-0.013391972,diff
185,0.185,-0.013374329,diff
186,0.186,-0.013353348,diff
187,0.187,-0.013329029,diff
188,0.188,-0.013299942,diff
189,0.189,-0.013268948,diff
190,0.19,-0.013237953,diff
191,0.191,-0.013208389,diff
192,0.192,-0.01318121,diff
193,0.193,-0.013157368,diff
194,0.194,-0.013136387,diff
195,0.195,-0.013124466,diff
196,0.196,-0.013120174,diff
197,0.197,-0.013124943,diff
198,0.198,-0.013140678,diff
199,0.199,-0.013167381,diff
200,0.2,-0.013205528,diff
201,0.201,-0.013253212,diff
202,0.202,-0.013315201,diff
203,0.203,-0.013384342,diff
204,0.204,-0.013462067,diff
205,0.205,-0.013546467,diff
206,0.206,-0.013633728,diff
207,0.207,-0.013720512,diff
208,0.208,-0.013805389,diff
209,0.209,-0.013882637,diff
210,0.21,-0.01394701,diff
211,0.211,-0.013997555,diff
212,0.212,-0.014030457,diff
213,0.213,-0.01403904,diff
214,0.214,-0.014023304,diff
215,0.215,-0.0139808655,diff
216,0.216,-0.013908386,diff
217,0.217,-0.013806343,diff
218,0.218,-0.013676167,diff
219,0.219,-0.013513565,diff
220,0.22,-0.013323307,diff
221,0.221,-0.013109207,diff
222,0.222,-0.012869358,diff
223,0.223,-0.012610912,diff
224,0.224,-0.0123353,diff
225,0.225,-0.012046814,diff
226,0.226,-0.011746883,diff
227,0.227,-0.011442661,diff
228,0.228,-0.0111346245,diff
229,0.229,-0.0108270645,diff
230,0.23,-0.010521889,diff
231,0.231,-0.010221958,diff
232,0.232,-0.009930611,diff
233,0.233,-0.009643078,diff
234,0.234,-0.009369373,diff
235,0.235,-0.009101868,diff
236,0.236,-0.00884676,diff
237,0.237,-0.008601189,diff
238,0.238,-0.008364677,diff
239,0.239,-0.00813818,diff
240,0.24,-0.007919788,diff
241,0.241,-0.0077085495,diff
242,0.242,-0.0075039864,diff
243,0.243,-0.007306576,diff
244,0.244,-0.0071139336,diff
245,0.245,-0.0069274902,diff
246,0.246,-0.0067443848,diff
247,0.247,-0.0065670013,diff
248,0.248,-0.0063905716,diff
249,0.249,-0.0062203407,diff
250,0.25,-0.0060510635,diff
251,0.251,-0.005885124,diff
252,0.252,-0.0057225227,diff
253,0.253,-0.0055623055,diff
254,0.254,-0.005403042,diff
255,0.255,-0.0052461624,diff
256,0.256,-0.0050907135,diff
257,0.257,-0.0049352646,diff
258,0.258,-0.0047836304,diff
259,0.259,-0.0046334267,diff
260,0.26,-0.0044841766,diff
261,0.261,-0.0043377876,diff
262,0.262,-0.0041971207,diff
263,0.263,-0.004058361,diff
264,0.264,-0.0039253235,diff
265,0.265,-0.0037999153,diff
266,0.266,-0.0036802292,diff
267,0.267,-0.0035686493,diff
268,0.268,-0.0034685135,diff
269,0.269,-0.0033831596,diff
270,0.27,-0.003311634,diff
271,0.271,-0.0032544136,diff
272,0.272,-0.0032172203,diff
273,0.273,-0.0032024384,diff
274,0.274,-0.0032072067,diff
275,0.275,-0.0032367706,diff
276,0.276,-0.0032930374,diff
277,0.277,-0.0033779144,diff
278,0.278,-0.003490448,diff
279,0.279,-0.0036325455,diff
280,0.28,-0.0038042068,diff
281,0.281,-0.0040102005,diff
282,0.282,-0.0042467117,diff
283,0.283,-0.0045175552,diff
284,0.284,-0.0048189163,diff
285,0.285,-0.005153656,diff
286,0.286,-0.0055179596,diff
287,0.287,-0.005915642,diff
288,0.288,-0.0063409805,diff
289,0.289,-0.006796837,diff
290,0.29,-0.007279396,diff
291,0.291,-0.0077877045,diff
292,0.292,-0.008320808,diff
293,0.293,-0.008875847,diff
294,0.294,-0.0094509125,diff
295,0.295,-0.010043144,diff
296,0.296,-0.010651588,diff
297,0.297,-0.011271477,diff
298,0.298,-0.011902809,diff
299,0.299,-0.012543678,diff
300,0.3,-0.013187408,diff
301,0.301,-0.013835907,diff
302,0.302,-0.014483452,diff
303,0.303,-0.015127182,diff
304,0.304,-0.015766144,diff
305,0.305,-0.016399384,diff
306,0.306,-0.01702118,diff
307,0.307,-0.01762867,diff
308,0.308,-0.018223763,diff
309,0.309,-0.018798828,diff
310,0.31,-0.019359589,diff
311,0.311,-0.019900322,diff
312,0.312,-0.020418167,diff
313,0.313,-0.020914078,diff
314,0.314,-0.0213871,diff
315,0.315,-0.02183628,diff
316,0.316,-0.022265434,diff
317,0.317,-0.022665024,diff
318,0.318,-0.023046494,diff
319,0.319,-0.023404121,diff
320,0.32,-0.023737907,diff
321,0.321,-0.024053574,diff
322,0.322,-0.024350166,diff
323,0.323,-0.02462864,diff
324,0.324,-0.024894714,diff
325,0.325,-0.025146484,diff
326,0.326,-0.025387764,diff
327,0.327,-0.025623322,diff
328,0.328,-0.025855064,diff
329,0.329,-0.026082993,diff
330,0.33,-0.026313782,diff
331,0.331,-0.026550293,diff
332,0.332,-0.026798248,diff
333,0.333,-0.027060509,diff
334,0.334,-0.02733612,diff
335,0.335,-0.027636528,diff
336,0.336,-0.027962685,diff
337,0.337,-0.028317451,diff
338,0.338,-0.02870655,diff
339,0.339,-0.029133797,diff
340,0.34,-0.029604912,diff
341,0.341,-0.03012371,diff
342,0.342,-0.030694008,diff
343,0.343,-0.03132248,diff
344,0.344,-0.032011986,diff
345,0.345,-0.03276825,diff
346,0.346,-0.033592224,diff
347,0.347,-0.0344944,diff
348,0.348,-0.035473824,diff
349,0.349,-0.03653717,diff
350,0.35,-0.037691116,diff
351,0.351,-0.038934708,diff
352,0.352,-0.040281296,diff
353,0.353,-0.041727066,diff
354,0.354,-0.043260574,diff
355,0.355,-0.044730186,diff
356,0.356,-0.04611969,diff
357,0.357,-0.04742527,diff
358,0.358,-0.04865074,diff
359,0.359,-0.049808502,diff
360,0.36,-0.05088806,diff
361,0.361,-0.051905632,diff
362,0.362,-0.052856445,diff
363,0.363,-0.053749084,diff
364,0.364,-0.05458641,diff
365,0.365,-0.055369377,diff
366,0.366,-0.05609989,diff
367,0.367,-0.05678463,diff
368,0.368,-0.057418823,diff
369,0.369,-0.058013916,diff
370,0.37,-0.058567047,diff
371,0.371,-0.059081078,diff
372,0.372,-0.05956173,diff
373,0.373,-0.06000328,diff
374,0.374,-0.06041813,diff
375,0.375,-0.0607996,diff
376,0.376,-0.061157227,diff
377,0.377,-0.061483383,diff
378,0.378,-0.06178379,diff
379,0.379,-0.06206608,diff
380,0.38,-0.062324524,diff
381,0.381,-0.062563896,diff
382,0.382,-0.0627861,diff
383,0.383,-0.06298828,diff
384,0.384,-0.06317425,diff
385,0.385,-0.06334591,diff
386,0.386,-0.063503265,diff
387,0.387,-0.0636549,diff
388,0.388,-0.06378651,diff
389,0.389,-0.06391144,diff
390,0.39,-0.06402588,diff
391,0.391,-0.06413078,diff
392,0.392,-0.06423473,diff
393,0.393,-0.06432247,diff
394,0.394,-0.06440735,diff
395,0.395,-0.06449318,diff
396,0.396,-0.064561844,diff
397,0.397,-0.06463528,diff
398,0.398,-0.06469917,diff
399,0.399,-0.06476307,diff
400,0.4,-0.06482315,diff
401,0.401,-0.06487656,diff
402,0.402,-0.06493187,diff
403,0.403,-0.06497955,diff
404,0.404,-0.06502533,diff
405,0.405,-0.065071106,diff
406,0.406,-0.065107346,diff
407,0.407,-0.06514549,diff
408,0.408,-0.06518173,diff
409,0.409,-0.065211296,diff
410,0.41,-0.06524181,diff
411,0.411,-0.065265656,diff
412,0.412,-0.06528759,diff
413,0.413,-0.0653038,diff
414,0.414,-0.0653162,diff
415,0.415,-0.06532955,diff
416,0.416,-0.06533623,diff
417,0.417,-0.06533432,diff
418,0.418,-0.06533623,diff
419,0.419,-0.06532478,diff
420,0.42,-0.0653162,diff
421,0.421,-0.06529808,diff
422,0.422,-0.06528282,diff
423,0.423,-0.06525707,diff
424,0.424,-0.065226555,diff
425,0.425,-0.06519699,diff
426,0.426,-0.06516075,diff
427,0.427,-0.0651207,diff
428,0.428,-0.06508064,diff
429,0.429,-0.06503296,diff
430,0.43,-0.06498718,diff
431,0.431,-0.064938545,diff
432,0.432,-0.064888954,diff
433,0.433,-0.0648365,diff
434,0.434,-0.06477833,diff
435,0.435,-0.06472683,diff
436,0.436,-0.064673424,diff
437,0.437,-0.064619064,diff
438,0.438,-0.06457138,diff
439,0.439,-0.06451988,diff
440,0.44,-0.064471245,diff
441,0.441,-0.06442642,diff
442,0.442,-0.064385414,diff
443,0.443,-0.06435108,diff
444,0.444,-0.0643177,diff
445,0.445,-0.064287186,diff
446,0.446,-0.064266205,diff
447,0.447,-0.06424427,diff
448,0.448,-0.06423569,diff
449,0.449,-0.06422806,diff
450,0.45,-0.06423092,diff
451,0.451,-0.064240456,diff
452,0.452,-0.0642519,diff
453,0.453,-0.06427288,diff
454,0.454,-0.0643034,diff
455,0.455,-0.06433678,diff
456,0.456,-0.064380646,diff
457,0.457,-0.06442928,diff
458,0.458,-0.06448841,diff
459,0.459,-0.06455135,diff
460,0.46,-0.06462097,diff
461,0.461,-0.06469917,diff
462,0.462,-0.0647831,diff
463,0.463,-0.06486893,diff
464,0.464,-0.06496334,diff
465,0.465,-0.06505871,diff
466,0.466,-0.06516552,diff
467,0.467,-0.06526947,diff
468,0.468,-0.0653801,diff
469,0.469,-0.06549263,diff
470,0.47,-0.06560516,diff
471,0.471,-0.06572533,diff
472,0.472,-0.065841675,diff
473,0.473,-0.06595993,diff
474,0.474,-0.066082954,diff
475,0.475,-0.066197395,diff
476,0.476,-0.06631565,diff
477,0.477,-0.066432,diff
478,0.478,-0.066547394,diff
479,0.479,-0.06666088,diff
480,0.48,-0.066765785,diff
481,0.481,-0.0668726,diff
482,0.482,-0.06697273,diff
483,0.483,-0.06706619,diff
484,0.484,-0.06716061,diff
485,0.485,-0.06724548,diff
486,0.486,-0.06732845,diff
487,0.487,-0.06739998,diff
488,0.488,-0.06746769,diff
489,0.489,-0.067531586,diff
490,0.49,-0.067585945,diff
491,0.491,-0.06763458,diff
492,0.492,-0.0676775,diff
493,0.493,-0.06770706,diff
494,0.494,-0.067736626,diff
495,0.495,-0.06775379,diff
496,0.496,-0.06776714,diff
497,0.497,-0.06777477,diff
498,0.498,-0.0677681,diff
499,0.499,-0.06776142,diff
500,0.5,-0.067744255,diff
501,0.501,-0.06772137,diff
502,0.502,-0.067689896,diff
503,0.503,-0.067653656,diff
504,0.504,-0.067611694,diff
505,0.505,-0.06756401,diff
506,0.506,-0.06751156,diff
507,0.507,-0.06745434,diff
508,0.508,-0.067391396,diff
509,0.509,-0.067326546,diff
510,0.51,-0.06725407,diff
511,0.511,-0.06717968,diff
512,0.512,-0.067103386,diff
513,0.513,-0.06702614,diff
514,0.514,-0.066945076,diff
515,0.515,-0.06686401,diff
516,0.516,-0.066783905,diff
517,0.517,-0.06669903,diff
518,0.518,-0.06661606,diff
519,0.519,-0.06653404,diff
520,0.52,-0.06645584,diff
521,0.521,-0.066376686,diff
522,0.522,-0.06629753,diff
523,0.523,-0.0662241,diff
524,0.524,-0.06615543,diff
525,0.525,-0.06608772,diff
526,0.526,-0.066025734,diff
527,0.527,-0.065966606,diff
528,0.528,-0.0659132,diff
529,0.529,-0.0658617,diff
530,0.53,-0.06581879,diff
531,0.531,-0.06578159,diff
532,0.532,-0.065748215,diff
533,0.533,-0.06571865,diff
534,0.534,-0.06569576,diff
535,0.535,-0.06568241,diff
536,0.536,-0.06567001,diff
537,0.537,-0.0656662,diff
538,0.538,-0.06566715,diff
539,0.539,-0.06567383,diff
540,0.54,-0.06568432,diff
541,0.541,-0.065701485,diff
542,0.542,-0.065722466,diff
543,0.543,-0.06574726,diff
544,0.544,-0.065773964,diff
545,0.545,-0.065808296,diff
546,0.546,-0.065844536,diff
547,0.547,-0.06588459,diff
548,0.548,-0.0659256,diff
549,0.549,-0.065966606,diff
550,0.55,-0.06601143,diff
551,0.551,-0.066054344,diff
552,0.552,-0.06610203,diff
553,0.553,-0.06614399,diff
554,0.554,-0.06618786,diff
555,0.555,-0.06623268,diff
556,0.556,-0.06627178,diff
557,0.557,-0.06630993,diff
558,0.558,-0.066345215,diff
559,0.559,-0.06637764,diff
560,0.56,-0.0664053,diff
561,0.561,-0.066431046,diff
562,0.562,-0.06645203,diff
563,0.563,-0.06646633,diff
564,0.564,-0.06647873,diff
565,0.565,-0.0664835,diff
566,0.566,-0.066485405,diff
567,0.567,-0.06647873,diff
568,0.568,-0.06646824,diff
569,0.569,-0.06645298,diff
570,0.57,-0.06643295,diff
571,0.571,-0.0664072,diff
572,0.572,-0.06637764,diff
573,0.573,-0.066342354,diff
574,0.574,-0.066301346,diff
575,0.575,-0.06625748,diff
576,0.576,-0.06621075,diff
577,0.577,-0.06615734,diff
578,0.578,-0.06610203,diff
579,0.579,-0.066046715,diff
580,0.58,-0.06598663,diff
581,0.581,-0.065924644,diff
582,0.582,-0.06585884,diff
583,0.583,-0.0657959,diff
584,0.584,-0.06572819,diff
585,0.585,-0.065662384,diff
586,0.586,-0.06559563,diff
587,0.587,-0.06553078,diff
588,0.588,-0.065467834,diff
589,0.589,-0.06540108,diff
590,0.59,-0.065340996,diff
591,0.591,-0.06527996,diff
592,0.592,-0.06522083,diff
593,0.593,-0.065161705,diff
594,0.594,-0.06510639,diff
595,0.595,-0.065052986,diff
596,0.596,-0.065000534,diff
597,0.597,-0.064949036,diff
598,0.598,-0.06489849,diff
599,0.599,-0.06484985,diff
600,0.6,-0.064801216,diff
601,0.601,-0.06475258,diff
602,0.602,-0.06470299,diff
603,0.603,-0.06465149,diff
604,0.604,-0.064600945,diff
605,0.605,-0.06454563,diff
606,0.606,-0.0644865,diff
607,0.607,-0.06442261,diff
608,0.608,-0.06435299,diff
609,0.609,-0.064276695,diff
610,0.61,-0.06419277,diff
611,0.611,-0.06409931,diff
612,0.612,-0.06399536,diff
613,0.613,-0.06387997,diff
614,0.614,-0.06375027,diff
615,0.615,-0.063607216,diff
616,0.616,-0.063446045,diff
617,0.617,-0.06326866,diff
618,0.618,-0.06307125,diff
619,0.619,-0.062851906,diff
620,0.62,-0.062610626,diff
621,0.621,-0.062343597,diff
622,0.622,-0.062052727,diff
623,0.623,-0.06173134,diff
624,0.624,-0.06138134,diff
625,0.625,-0.06099987,diff
626,0.626,-0.060583115,diff
627,0.627,-0.060132027,diff
628,0.628,-0.05964279,diff
629,0.629,-0.05911541,diff
630,0.63,-0.058546066,diff
631,0.631,-0.057935715,diff
632,0.632,-0.057275772,diff
633,0.633,-0.0565691,diff
634,0.634,-0.055815697,diff
635,0.635,-0.05500698,diff
636,0.636,-0.054148674,diff
637,0.637,-0.053230286,diff
638,0.638,-0.052257538,diff
639,0.639,-0.051220894,diff
640,0.64,-0.050121307,diff
641,0.641,-0.048957825,diff
642,0.642,-0.047727585,diff
643,0.643,-0.046422005,diff
644,0.644,-0.045043945,diff
645,0.645,-0.043590546,diff
646,0.646,-0.042057037,diff
647,0.647,-0.040471077,diff
648,0.648,-0.038980484,diff
649,0.649,-0.03760147,diff
650,0.65,-0.036330223,diff
651,0.651,-0.035162926,diff
652,0.652,-0.034096718,diff
653,0.653,-0.03312874,diff
654,0.654,-0.032255173,diff
655,0.655,-0.03146839,diff
656,0.656,-0.030768394,diff
657,0.657,-0.03015232,diff
658,0.658,-0.029615402,diff
659,0.659,-0.02915001,diff
660,0.66,-0.028754234,diff
661,0.661,-0.02842617,diff
662,0.662,-0.02815628,diff
663,0.663,-0.027944565,diff
664,0.664,-0.027786255,diff
665,0.665,-0.027674675,diff
666,0.666,-0.027606964,diff
667,0.667,-0.027579308,diff
668,0.668,-0.027582169,diff
669,0.669,-0.027620316,diff
670,0.67,-0.027682304,diff
671,0.671,-0.027763367,diff
672,0.672,-0.027864456,diff
673,0.673,-0.02797985,diff
674,0.674,-0.028103828,diff
675,0.675,-0.028234482,diff
676,0.676,-0.028367996,diff
677,0.677,-0.028495789,diff
678,0.678,-0.02862072,diff
679,0.679,-0.028738976,diff
680,0.68,-0.028842926,diff
681,0.681,-0.02893734,diff
682,0.682,-0.02901268,diff
683,0.683,-0.029066086,diff
684,0.684,-0.029105186,diff
685,0.685,-0.029117584,diff
686,0.686,-0.02910614,diff
687,0.687,-0.029071808,diff
688,0.688,-0.029009819,diff
689,0.689,-0.028922081,diff
690,0.69,-0.028803825,diff
691,0.691,-0.028662682,diff
692,0.692,-0.028492928,diff
693,0.693,-0.028297424,diff
694,0.694,-0.028074265,diff
695,0.695,-0.027828217,diff
696,0.696,-0.027557373,diff
697,0.697,-0.027264595,diff
698,0.698,-0.026948929,diff
699,0.699,-0.026618958,diff
700,0.7,-0.026268959,diff
701,0.701,-0.02590561,diff
702,0.702,-0.025530815,diff
703,0.703,-0.025144577,diff
704,0.704,-0.024749756,diff
705,0.705,-0.024353027,diff
706,0.706,-0.023952484,diff
707,0.707,-0.023550987,diff
708,0.708,-0.023154259,diff
709,0.709,-0.022762299,diff
710,0.71,-0.022377014,diff
711,0.711,-0.022000313,diff
712,0.712,-0.021635056,diff
713,0.713,-0.021289825,diff
714,0.714,-0.020955086,diff
715,0.715,-0.020637512,diff
716,0.716,-0.020342827,diff
717,0.717,-0.020065308,diff
718,0.718,-0.019810677,diff
719,0.719,-0.019582748,diff
720,0.72,-0.019371986,diff
721,0.721,-0.01918602,diff
722,0.722,-0.019023895,diff
723,0.723,-0.018884659,diff
724,0.724,-0.01876545,diff
725,0.725,-0.018670082,diff
726,0.726,-0.018594742,diff
727,0.727,-0.01854086,diff
728,0.728,-0.018500328,diff
729,0.729,-0.018481255,diff
730,0.73,-0.018474579,diff
731,0.731,-0.018481731,diff
732,0.732,-0.018500328,diff
733,0.733,-0.018522263,diff
734,0.734,-0.018555164,diff
735,0.735,-0.01859188,diff
736,0.736,-0.018631935,diff
737,0.737,-0.018668175,diff
738,0.738,-0.018708706,diff
739,0.739,-0.018742085,diff
740,0.74,-0.018773556,diff
741,0.741,-0.018802643,diff
742,0.742,-0.018827438,diff
743,0.743,-0.018844604,diff
744,0.744,-0.018851757,diff
745,0.745,-0.018862247,diff
746,0.746,-0.018867493,diff
747,0.747,-0.018871307,diff
748,0.748,-0.018875122,diff
749,0.749,-0.018882751,diff
750,0.75,-0.018894672,diff
751,0.751,-0.018912792,diff
752,0.752,-0.01894331,diff
753,0.753,-0.018987656,diff
754,0.754,-0.019052029,diff
755,0.755,-0.019138813,diff
756,0.756,-0.01924324,diff
757,0.757,-0.019378662,diff
758,0.758,-0.01953888,diff
759,0.759,-0.019730091,diff
760,0.76,-0.01995039,diff
761,0.761,-0.020199776,diff
762,0.762,-0.020485878,diff
763,0.763,-0.02079153,diff
764,0.764,-0.02112484,diff
765,0.765,-0.021481514,diff
766,0.766,-0.021857738,diff
767,0.767,-0.022247314,diff
768,0.768,-0.022649288,diff
769,0.769,-0.023045063,diff
770,0.77,-0.023440838,diff
771,0.771,-0.023829937,diff
772,0.772,-0.024205685,diff
773,0.773,-0.024564266,diff
774,0.774,-0.024898529,diff
775,0.775,-0.025203705,diff
776,0.776,-0.02548933,diff
777,0.777,-0.025740623,diff
778,0.778,-0.025961876,diff
779,0.779,-0.026155949,diff
780,0.78,-0.02631855,diff
781,0.781,-0.026454449,diff
782,0.782,-0.026556015,diff
783,0.783,-0.026629448,diff
784,0.784,-0.02666378,diff
785,0.785,-0.026670933,diff
786,0.786,-0.026640415,diff
787,0.787,-0.02657175,diff
788,0.788,-0.026468277,diff
789,0.789,-0.026324749,diff
790,0.79,-0.026152134,diff
791,0.791,-0.02594328,diff
792,0.792,-0.025714397,diff
793,0.793,-0.025464535,diff
794,0.794,-0.025200844,diff
795,0.795,-0.024942875,diff
796,0.796,-0.024681568,diff
797,0.797,-0.02443266,diff
798,0.798,-0.024207115,diff
799,0.799,-0.023993015,diff
800,0.8,-0.023806095,diff
801,0.801,-0.023637295,diff
802,0.802,-0.023487568,diff
803,0.803,-0.023348808,diff
804,0.804,-0.023231506,diff
805,0.805,-0.023116589,diff
806,0.806,-0.023006916,diff
807,0.807,-0.022900581,diff
808,0.808,-0.022799492,diff
809,0.809,-0.02270174,diff
810,0.81,-0.022602081,diff
811,0.811,-0.02250719,diff
812,0.812,-0.022423744,diff
813,0.813,-0.022337914,diff
814,0.814,-0.022264004,diff
815,0.815,-0.022199154,diff
816,0.816,-0.02215004,diff
817,0.817,-0.02211523,diff
818,0.818,-0.022099495,diff
819,0.819,-0.022098064,diff
820,0.82,-0.02211523,diff
821,0.821,-0.022150993,diff
822,0.822,-0.022208214,diff
823,0.823,-0.022277832,diff
824,0.824,-0.022366524,diff
825,0.825,-0.02246952,diff
826,0.826,-0.022580624,diff
827,0.827,-0.022705078,diff
828,0.828,-0.022834778,diff
829,0.829,-0.022967339,diff
830,0.83,-0.023095608,diff
831,0.831,-0.02322483,diff
832,0.832,-0.023349762,diff
833,0.833,-0.02346325,diff
834,0.834,-0.023557663,diff
835,0.835,-0.023640156,diff
836,0.836,-0.023705482,diff
837,0.837,-0.023747921,diff
838,0.838,-0.023767948,diff
839,0.839,-0.02376604,diff
840,0.84,-0.023735523,diff
841,0.841,-0.023682594,diff
842,0.842,-0.023606777,diff
843,0.843,-0.023504257,diff
844,0.844,-0.02338314,diff
845,0.845,-0.023238659,diff
846,0.846,-0.023078918,diff
847,0.847,-0.022901535,diff
848,0.848,-0.02270937,diff
849,0.849,-0.022508144,diff
850,0.85,-0.022299767,diff
851,0.851,-0.022087574,diff
852,0.852,-0.021874428,diff
853,0.853,-0.021659374,diff
854,0.854,-0.021451473,diff
855,0.855,-0.02124691,diff
856,0.856,-0.021049023,diff
857,0.857,-0.020860195,diff
858,0.858,-0.020682335,diff
859,0.859,-0.020511627,diff
860,0.86,-0.020353794,diff
861,0.861,-0.020207405,diff
862,0.862,-0.020068645,diff
863,0.863,-0.019938707,diff
864,0.864,-0.019819498,diff
865,0.865,-0.01970911,diff
866,0.866,-0.019604445,diff
867,0.867,-0.019506216,diff
868,0.868,-0.01941371,diff
869,0.869,-0.019323826,diff
870,0.87,-0.019236088,diff
871,0.871,-0.019150734,diff
872,0.872,-0.019064426,diff
873,0.873,-0.018979073,diff
874,0.874,-0.01889205,diff
875,0.875,-0.018800259,diff
876,0.876,-0.018706322,diff
877,0.877,-0.018607616,diff
878,0.878,-0.018505335,diff
879,0.879,-0.01839757,diff
880,0.88,-0.018283606,diff
881,0.881,-0.018164158,diff
882,0.882,-0.018038273,diff
883,0.883,-0.017906904,diff
884,0.884,-0.017767191,diff
885,0.885,-0.017621994,diff
886,0.886,-0.017469168,diff
887,0.887,-0.017311573,diff
888,0.888,-0.017146826,diff
889,0.889,-0.016976118,diff
890,0.89,-0.016798735,diff
891,0.891,-0.016617775,diff
892,0.892,-0.016428947,diff
893,0.893,-0.016236544,diff
894,0.894,-0.016039133,diff
895,0.895,-0.015836,diff
896,0.896,-0.01562953,diff
897,0.897,-0.015420675,diff
898,0.898,-0.015206337,diff
899,0.899,-0.0149896145,diff
900,0.9,-0.014771223,diff
901,0.901,-0.014549017,diff
902,0.902,-0.014325619,diff
903,0.903,-0.0140993595,diff
904,0.904,-0.013872385,diff
905,0.905,-0.013644218,diff
906,0.906,-0.013413429,diff
907,0.907,-0.013184547,diff
908,0.908,-0.012953281,diff
909,0.909,-0.012722731,diff
910,0.91,-0.012491226,diff
911,0.911,-0.012259245,diff
912,0.912,-0.012029648,diff
913,0.913,-0.011799097,diff
914,0.914,-0.011569977,diff
915,0.915,-0.011339903,diff
916,0.916,-0.011113167,diff
917,0.917,-0.010885239,diff
918,0.918,-0.010658741,diff
919,0.919,-0.010435581,diff
920,0.92,-0.010212183,diff
921,0.921,-0.009989023,diff
922,0.922,-0.009767532,diff
923,0.923,-0.009548426,diff
924,0.924,-0.009329319,diff
925,0.925,-0.0091125965,diff
926,0.926,-0.008897066,diff
927,0.927,-0.008682728,diff
928,0.928,-0.008470058,diff
929,0.929,-0.008258343,diff
930,0.93,-0.008048773,diff
931,0.931,-0.007839441,diff
932,0.932,-0.0076327324,diff
933,0.933,-0.0074270964,diff
934,0.934,-0.0072227716,diff
935,0.935,-0.007020831,diff
936,0.936,-0.006819725,diff
937,0.937,-0.0066183805,diff
938,0.938,-0.006419897,diff
939,0.939,-0.006222844,diff
940,0.94,-0.006027937,diff
941,0.941,-0.0058333874,diff
942,0.942,-0.0056399107,diff
943,0.943,-0.005449295,diff
944,0.944,-0.005259633,diff
945,0.945,-0.005071044,diff
946,0.946,-0.0048846006,diff
947,0.947,-0.0047000647,diff
948,0.948,-0.0045166016,diff
949,0.949,-0.0043349266,diff
950,0.95,-0.004155755,diff
951,0.951,-0.003977537,diff
952,0.952,-0.0038009882,diff
953,0.953,-0.0036273003,diff
954,0.954,-0.0034550428,diff
955,0.955,-0.0032850504,diff
956,0.956,-0.0031172037,diff
957,0.957,-0.0029513836,diff
958,0.958,-0.0027879477,diff
959,0.959,-0.0026273727,diff
960,0.96,-0.0024688244,diff
961,0.961,-0.002313733,diff
962,0.962,-0.0021617413,diff
963,0.963,-0.0020115376,diff
964,0.964,-0.0018646717,diff
965,0.965,-0.001721859,diff
966,0.966,-0.0015806556,diff
967,0.967,-0.0014438629,diff
968,0.968,-0.0013103485,diff
969,0.969,-0.001181066,diff
970,0.97,-0.0010548234,diff
971,0.971,-0.0009332299,diff
972,0.972,-0.00081551075,diff
973,0.973,-0.0007021427,diff
974,0.974,-0.0005930066,diff
975,0.975,-0.00048828125,diff
976,0.976,-0.00038945675,diff
977,0.977,-0.00029456615,diff
978,0.978,-0.00020551682,diff
979,0.979,-0.00012135506,diff
980,0.98,-4.220009e-05,diff
981,0.981,3.093481e-05,diff
982,0.982,9.8109245e-05,diff
983,0.983,0.00015902519,diff
984,0.984,0.00021466613,diff
985,0.985,0.0002629161,diff
986,0.986,0.00030493736,diff
987,0.987,0.00034028292,diff
988,0.988,0.00036886334,diff
989,0.989,0.0003900528,diff
990,0.99,0.00040391088,diff
991,0.991,0.00041115284,diff
992,0.992,0.00040994585,diff
993,0.993,0.0004005134,diff
994,0.994,0.00038345158,diff
995,0.995,0.00035841763,diff
996,0.996,0.0003241971,diff
997,0.997,0.00028126687,diff
998,0.998,0.00022989139,diff
999,0.999,0.00016972981,diff
1000,1.0,9.9454075e-05,diff


==> visu/old/tikz_csvs_one_dim/result_best_run_one_dim/gt_nn.csv <==
,X_x,value,name
0,0.0,0.0,gt_nn
1,0.001,0.029289324,gt_nn
2,0.002,0.058578648,gt_nn
3,0.003,0.08786797,gt_nn
4,0.004,0.117157295,gt_nn
5,0.005,0.1464466,gt_nn
6,0.006,0.17573594,gt_nn
7,0.007,0.20502526,gt_nn
8,0.008,0.23431459,gt_nn
9,0.009,0.2636039,gt_nn
10,0.01,0.2928932,gt_nn
11,0.011,0.32218254,gt_nn
12,0.012,0.35147187,gt_nn
13,0.013,0.3807612,gt_nn
14,0.014,0.4100505,gt_nn
15,0.015,0.43933982,gt_nn
16,0.016,0.46862918,gt_nn
17,0.017,0.4979185,gt_nn
18,0.018,0.5272078,gt_nn
19,0.019,0.5564971,gt_nn
20,0.02,0.5857864,gt_nn
21,0.021,0.61507577,gt_nn
22,0.022,0.6443651,gt_nn
23,0.023,0.6736544,gt_nn
24,0.024,0.70294374,gt_nn
25,0.025,0.73223305,gt_nn
26,0.026,0.7615224,gt_nn
27,0.027,0.7908117,gt_nn
28,0.028,0.820101,gt_nn
29,0.029,0.8493903,gt_nn
30,0.03,0.87867963,gt_nn
31,0.031,0.90796894,gt_nn
32,0.032,0.93725836,gt_nn
33,0.033,0.9665476,gt_nn
34,0.034,0.995837,gt_nn
35,0.035,1.0251262,gt_nn
36,0.036,1.0544156,gt_nn
37,0.037,1.083705,gt_nn
38,0.038,1.1129942,gt_nn
39,0.039,1.1422836,gt_nn
40,0.04,1.1715728,gt_nn
41,0.041,1.2008623,gt_nn
42,0.042,1.2301515,gt_nn
43,0.043,1.2594409,gt_nn
44,0.044,1.2887301,gt_nn
45,0.045,1.3180195,gt_nn
46,0.046,1.3473088,gt_nn
47,0.047,1.3765981,gt_nn
48,0.048,1.4058875,gt_nn
49,0.049,1.4351767,gt_nn
50,0.05,1.4644661,gt_nn
51,0.051,1.4937553,gt_nn
52,0.052,1.5230448,gt_nn
53,0.053,1.5523341,gt_nn
54,0.054,1.5816234,gt_nn
55,0.055,1.6109127,gt_nn
56,0.056,1.640202,gt_nn
57,0.057,1.6694913,gt_nn
58,0.058,1.6987807,gt_nn
59,0.059,1.72807,gt_nn
60,0.06,1.7573593,gt_nn
61,0.061,1.7866486,gt_nn
62,0.062,1.8159379,gt_nn
63,0.063,1.8452274,gt_nn
64,0.064,1.8745167,gt_nn
65,0.065,1.9038059,gt_nn
66,0.066,1.9330952,gt_nn
67,0.067,1.9623846,gt_nn
68,0.068,1.991674,gt_nn
69,0.069,2.0209632,gt_nn
70,0.07,2.0502524,gt_nn
71,0.071,2.079542,gt_nn
72,0.072,2.1088312,gt_nn
73,0.073,2.1381204,gt_nn
74,0.074,2.16741,gt_nn
75,0.075,2.1966991,gt_nn
76,0.076,2.2259884,gt_nn
77,0.077,2.2552779,gt_nn
78,0.078,2.284567,gt_nn
79,0.079,2.3138566,gt_nn
80,0.08,2.3431456,gt_nn
81,0.081,2.372435,gt_nn
82,0.082,2.4017246,gt_nn
83,0.083,2.4310136,gt_nn
84,0.084,2.460303,gt_nn
85,0.085,2.4895923,gt_nn
86,0.086,2.5188818,gt_nn
87,0.087,2.548171,gt_nn
88,0.088,2.5774603,gt_nn
89,0.089,2.6067498,gt_nn
90,0.09,2.636039,gt_nn
91,0.091,2.6653283,gt_nn
92,0.092,2.6946175,gt_nn
93,0.093,2.723907,gt_nn
94,0.094,2.7531962,gt_nn
95,0.095,2.7824855,gt_nn
96,0.096,2.811775,gt_nn
97,0.097,2.8410642,gt_nn
98,0.098,2.8703535,gt_nn
99,0.099,2.899643,gt_nn
100,0.1,2.9289322,gt_nn
101,0.101,2.9582217,gt_nn
102,0.102,2.9875107,gt_nn
103,0.103,3.0168002,gt_nn
104,0.104,3.0460896,gt_nn
105,0.105,3.0753787,gt_nn
106,0.106,3.1046681,gt_nn
107,0.107,3.1339574,gt_nn
108,0.108,3.1632469,gt_nn
109,0.109,3.192536,gt_nn
110,0.11,3.2218254,gt_nn
111,0.111,3.2511148,gt_nn
112,0.112,3.280404,gt_nn
113,0.113,3.3096933,gt_nn
114,0.114,3.3389826,gt_nn
115,0.115,3.368272,gt_nn
116,0.116,3.3975613,gt_nn
117,0.117,3.4268506,gt_nn
118,0.118,3.45614,gt_nn
119,0.119,3.4854293,gt_nn
120,0.12,3.5147185,gt_nn
121,0.121,3.544008,gt_nn
122,0.122,3.5732973,gt_nn
123,0.123,3.6025867,gt_nn
124,0.124,3.6318758,gt_nn
125,0.125,3.6611652,gt_nn
126,0.126,3.6904547,gt_nn
127,0.127,3.719744,gt_nn
128,0.128,3.7490335,gt_nn
129,0.129,3.7783222,gt_nn
130,0.13,3.8076117,gt_nn
131,0.131,3.8369012,gt_nn
132,0.132,3.8661904,gt_nn
133,0.133,3.89548,gt_nn
134,0.134,3.9247692,gt_nn
135,0.135,3.9540586,gt_nn
136,0.136,3.983348,gt_nn
137,0.137,4.012637,gt_nn
138,0.138,4.0419264,gt_nn
139,0.139,4.0712156,gt_nn
140,0.14,4.100505,gt_nn
141,0.141,4.1297946,gt_nn
142,0.142,4.159084,gt_nn
143,0.143,4.188373,gt_nn
144,0.144,4.2176623,gt_nn
145,0.145,4.2469516,gt_nn
146,0.146,4.276241,gt_nn
147,0.147,4.3055305,gt_nn
148,0.148,4.33482,gt_nn
149,0.149,4.364109,gt_nn
150,0.15,4.3933983,gt_nn
151,0.151,4.4226875,gt_nn
152,0.152,4.451977,gt_nn
153,0.153,4.481266,gt_nn
154,0.154,4.5105557,gt_nn
155,0.155,4.539845,gt_nn
156,0.156,4.569134,gt_nn
157,0.157,4.5984235,gt_nn
158,0.158,4.627713,gt_nn
159,0.159,4.657002,gt_nn
160,0.16,4.686291,gt_nn
161,0.161,4.715581,gt_nn
162,0.162,4.74487,gt_nn
163,0.163,4.7741594,gt_nn
164,0.164,4.803449,gt_nn
165,0.165,4.8327384,gt_nn
166,0.166,4.862027,gt_nn
167,0.167,4.8913164,gt_nn
168,0.168,4.920606,gt_nn
169,0.169,4.9498954,gt_nn
170,0.17,4.9791846,gt_nn
171,0.171,5.0084743,gt_nn
172,0.172,5.0377636,gt_nn
173,0.173,5.0670524,gt_nn
174,0.174,5.096342,gt_nn
175,0.175,5.1256313,gt_nn
176,0.176,5.1549206,gt_nn
177,0.177,5.18421,gt_nn
178,0.178,5.2134995,gt_nn
179,0.179,5.242789,gt_nn
180,0.18,5.272078,gt_nn
181,0.181,5.3013673,gt_nn
182,0.182,5.3306565,gt_nn
183,0.183,5.359946,gt_nn
184,0.184,5.389235,gt_nn
185,0.185,5.4185247,gt_nn
186,0.186,5.447814,gt_nn
187,0.187,5.477103,gt_nn
188,0.188,5.5063925,gt_nn
189,0.189,5.5356817,gt_nn
190,0.19,5.564971,gt_nn
191,0.191,5.5942607,gt_nn
192,0.192,5.62355,gt_nn
193,0.193,5.652839,gt_nn
194,0.194,5.6821284,gt_nn
195,0.195,5.7114177,gt_nn
196,0.196,5.740707,gt_nn
197,0.197,5.769996,gt_nn
198,0.198,5.799286,gt_nn
199,0.199,5.828575,gt_nn
200,0.2,5.8578644,gt_nn
201,0.201,5.8871536,gt_nn
202,0.202,5.9164433,gt_nn
203,0.203,5.945732,gt_nn
204,0.204,5.9750214,gt_nn
205,0.205,6.004311,gt_nn
206,0.206,6.0336003,gt_nn
207,0.207,6.0628896,gt_nn
208,0.208,6.0921793,gt_nn
209,0.209,6.1214685,gt_nn
210,0.21,6.1507573,gt_nn
211,0.211,6.1800466,gt_nn
212,0.212,6.2093363,gt_nn
213,0.213,6.2386255,gt_nn
214,0.214,6.267915,gt_nn
215,0.215,6.2972045,gt_nn
216,0.216,6.3264937,gt_nn
217,0.217,6.3557825,gt_nn
218,0.218,6.385072,gt_nn
219,0.219,6.4143615,gt_nn
220,0.22,6.4436507,gt_nn
221,0.221,6.47294,gt_nn
222,0.222,6.5022297,gt_nn
223,0.223,6.531519,gt_nn
224,0.224,6.560808,gt_nn
225,0.225,6.5900974,gt_nn
226,0.226,6.6193867,gt_nn
227,0.227,6.648676,gt_nn
228,0.228,6.677965,gt_nn
229,0.229,6.707255,gt_nn
230,0.23,6.736544,gt_nn
231,0.231,6.7658334,gt_nn
232,0.232,6.7951226,gt_nn
233,0.233,6.824412,gt_nn
234,0.234,6.853701,gt_nn
235,0.235,6.882991,gt_nn
236,0.236,6.91228,gt_nn
237,0.237,6.9415693,gt_nn
238,0.238,6.9708586,gt_nn
239,0.239,7.000148,gt_nn
240,0.24,7.029437,gt_nn
241,0.241,7.0587263,gt_nn
242,0.242,7.088016,gt_nn
243,0.243,7.1173053,gt_nn
244,0.244,7.1465945,gt_nn
245,0.245,7.175884,gt_nn
246,0.246,7.2051735,gt_nn
247,0.247,7.2344623,gt_nn
248,0.248,7.2637515,gt_nn
249,0.249,7.293041,gt_nn
250,0.25,7.3223305,gt_nn
251,0.251,7.3516192,gt_nn
252,0.252,7.3809094,gt_nn
253,0.253,7.410198,gt_nn
254,0.254,7.439488,gt_nn
255,0.255,7.468777,gt_nn
256,0.256,7.498067,gt_nn
257,0.257,7.5273557,gt_nn
258,0.258,7.5566444,gt_nn
259,0.259,7.5859346,gt_nn
260,0.26,7.6152234,gt_nn
261,0.261,7.644513,gt_nn
262,0.262,7.6738024,gt_nn
263,0.263,7.703092,gt_nn
264,0.264,7.732381,gt_nn
265,0.265,7.76167,gt_nn
266,0.266,7.79096,gt_nn
267,0.267,7.8202486,gt_nn
268,0.268,7.8495383,gt_nn
269,0.269,7.8788276,gt_nn
270,0.27,7.9081173,gt_nn
271,0.271,7.937406,gt_nn
272,0.272,7.966696,gt_nn
273,0.273,7.995985,gt_nn
274,0.274,8.025274,gt_nn
275,0.275,8.0545635,gt_nn
276,0.276,8.083853,gt_nn
277,0.277,8.113142,gt_nn
278,0.278,8.142431,gt_nn
279,0.279,8.171721,gt_nn
280,0.28,8.20101,gt_nn
281,0.281,8.230299,gt_nn
282,0.282,8.259589,gt_nn
283,0.283,8.2888775,gt_nn
284,0.284,8.318168,gt_nn
285,0.285,8.347457,gt_nn
286,0.286,8.376746,gt_nn
287,0.287,8.406035,gt_nn
288,0.288,8.435325,gt_nn
289,0.289,8.464614,gt_nn
290,0.29,8.493903,gt_nn
291,0.291,8.523193,gt_nn
292,0.292,8.552482,gt_nn
293,0.293,8.581772,gt_nn
294,0.294,8.611061,gt_nn
295,0.295,8.640349,gt_nn
296,0.296,8.66964,gt_nn
297,0.297,8.698928,gt_nn
298,0.298,8.728218,gt_nn
299,0.299,8.757507,gt_nn
300,0.3,8.786797,gt_nn
301,0.301,8.816086,gt_nn
302,0.302,8.845375,gt_nn
303,0.303,8.874664,gt_nn
304,0.304,8.903954,gt_nn
305,0.305,8.933244,gt_nn
306,0.306,8.962532,gt_nn
307,0.307,8.991822,gt_nn
308,0.308,9.0211115,gt_nn
309,0.309,9.0504,gt_nn
310,0.31,9.07969,gt_nn
311,0.311,9.108979,gt_nn
312,0.312,9.138268,gt_nn
313,0.313,9.167558,gt_nn
314,0.314,9.196847,gt_nn
315,0.315,9.226136,gt_nn
316,0.316,9.255426,gt_nn
317,0.317,9.284715,gt_nn
318,0.318,9.314004,gt_nn
319,0.319,9.343294,gt_nn
320,0.32,9.372582,gt_nn
321,0.321,9.401873,gt_nn
322,0.322,9.431162,gt_nn
323,0.323,9.460451,gt_nn
324,0.324,9.48974,gt_nn
325,0.325,9.51903,gt_nn
326,0.326,9.548319,gt_nn
327,0.327,9.577608,gt_nn
328,0.328,9.606898,gt_nn
329,0.329,9.636187,gt_nn
330,0.33,9.665477,gt_nn
331,0.331,9.694765,gt_nn
332,0.332,9.724054,gt_nn
333,0.333,9.753345,gt_nn
334,0.334,9.782633,gt_nn
335,0.335,9.811923,gt_nn
336,0.336,9.841212,gt_nn
337,0.337,9.8705015,gt_nn
338,0.338,9.899791,gt_nn
339,0.339,9.92908,gt_nn
340,0.34,9.958369,gt_nn
341,0.341,9.9876585,gt_nn
342,0.342,10.016949,gt_nn
343,0.343,10.046237,gt_nn
344,0.344,10.075527,gt_nn
345,0.345,10.104816,gt_nn
346,0.346,10.134105,gt_nn
347,0.347,10.163395,gt_nn
348,0.348,10.192684,gt_nn
349,0.349,10.221973,gt_nn
350,0.35,10.251263,gt_nn
351,0.351,10.280552,gt_nn
352,0.352,10.309841,gt_nn
353,0.353,10.33913,gt_nn
354,0.354,10.3684025,gt_nn
355,0.355,10.397499,gt_nn
356,0.356,10.426401,gt_nn
357,0.357,10.455101,gt_nn
358,0.358,10.483599,gt_nn
359,0.359,10.511902,gt_nn
360,0.36,10.539999,gt_nn
361,0.361,10.5679,gt_nn
362,0.362,10.595598,gt_nn
363,0.363,10.623098,gt_nn
364,0.364,10.6504,gt_nn
365,0.365,10.6775,gt_nn
366,0.366,10.704399,gt_nn
367,0.367,10.731102,gt_nn
368,0.368,10.757599,gt_nn
369,0.369,10.783899,gt_nn
370,0.37,10.809999,gt_nn
371,0.371,10.835899,gt_nn
372,0.372,10.861601,gt_nn
373,0.373,10.887098,gt_nn
374,0.374,10.912401,gt_nn
375,0.375,10.9375,gt_nn
376,0.376,10.9624,gt_nn
377,0.377,10.987101,gt_nn
378,0.378,11.011599,gt_nn
379,0.379,11.0359,gt_nn
380,0.38,11.059999,gt_nn
381,0.381,11.0839,gt_nn
382,0.382,11.107601,gt_nn
383,0.383,11.1311,gt_nn
384,0.384,11.1544,gt_nn
385,0.385,11.1775,gt_nn
386,0.386,11.200399,gt_nn
387,0.387,11.223103,gt_nn
388,0.388,11.245602,gt_nn
389,0.389,11.2679,gt_nn
390,0.39,11.290001,gt_nn
391,0.391,11.311897,gt_nn
392,0.392,11.333603,gt_nn
393,0.393,11.355099,gt_nn
394,0.394,11.376398,gt_nn
395,0.395,11.397501,gt_nn
396,0.396,11.418398,gt_nn
397,0.397,11.4391,gt_nn
398,0.398,11.459599,gt_nn
399,0.399,11.479898,gt_nn
400,0.4,11.5,gt_nn
401,0.401,11.519897,gt_nn
402,0.402,11.5396,gt_nn
403,0.403,11.559099,gt_nn
404,0.404,11.5784,gt_nn
405,0.405,11.597502,gt_nn
406,0.406,11.616398,gt_nn
407,0.407,11.635099,gt_nn
408,0.408,11.653601,gt_nn
409,0.409,11.6719,gt_nn
410,0.41,11.690001,gt_nn
411,0.411,11.707901,gt_nn
412,0.412,11.725601,gt_nn
413,0.413,11.743099,gt_nn
414,0.414,11.760399,gt_nn
415,0.415,11.777502,gt_nn
416,0.416,11.794401,gt_nn
417,0.417,11.8111,gt_nn
418,0.418,11.827602,gt_nn
419,0.419,11.843899,gt_nn
420,0.42,11.8600025,gt_nn
421,0.421,11.875898,gt_nn
422,0.422,11.891602,gt_nn
423,0.423,11.907101,gt_nn
424,0.424,11.922398,gt_nn
425,0.425,11.9375,gt_nn
426,0.426,11.952398,gt_nn
427,0.427,11.967098,gt_nn
428,0.428,11.9816,gt_nn
429,0.429,11.995897,gt_nn
430,0.43,12.01,gt_nn
431,0.431,12.023899,gt_nn
432,0.432,12.0376,gt_nn
433,0.433,12.051102,gt_nn
434,0.434,12.064398,gt_nn
435,0.435,12.077499,gt_nn
436,0.436,12.090399,gt_nn
437,0.437,12.103098,gt_nn
438,0.438,12.115601,gt_nn
439,0.439,12.127901,gt_nn
440,0.44,12.139999,gt_nn
441,0.441,12.151901,gt_nn
442,0.442,12.163599,gt_nn
443,0.443,12.175102,gt_nn
444,0.444,12.186401,gt_nn
445,0.445,12.1975,gt_nn
446,0.446,12.208403,gt_nn
447,0.447,12.219099,gt_nn
448,0.448,12.229601,gt_nn
449,0.449,12.239901,gt_nn
450,0.45,12.25,gt_nn
451,0.451,12.259903,gt_nn
452,0.452,12.2696,gt_nn
453,0.453,12.2790985,gt_nn
454,0.454,12.288401,gt_nn
455,0.455,12.297499,gt_nn
456,0.456,12.3064,gt_nn
457,0.457,12.315098,gt_nn
458,0.458,12.323599,gt_nn
459,0.459,12.3319,gt_nn
460,0.46,12.339998,gt_nn
461,0.461,12.3479,gt_nn
462,0.462,12.3556,gt_nn
463,0.463,12.3631,gt_nn
464,0.464,12.370399,gt_nn
465,0.465,12.377499,gt_nn
466,0.466,12.384401,gt_nn
467,0.467,12.3911,gt_nn
468,0.468,12.3976,gt_nn
469,0.469,12.403902,gt_nn
470,0.47,12.409998,gt_nn
471,0.471,12.415901,gt_nn
472,0.472,12.4216,gt_nn
473,0.473,12.427099,gt_nn
474,0.474,12.432402,gt_nn
475,0.475,12.437498,gt_nn
476,0.476,12.4424,gt_nn
477,0.477,12.4471,gt_nn
478,0.478,12.451601,gt_nn
479,0.479,12.455902,gt_nn
480,0.48,12.459999,gt_nn
481,0.481,12.4639015,gt_nn
482,0.482,12.4676,gt_nn
483,0.483,12.471098,gt_nn
484,0.484,12.474401,gt_nn
485,0.485,12.477499,gt_nn
486,0.486,12.4804,gt_nn
487,0.487,12.483099,gt_nn
488,0.488,12.485598,gt_nn
489,0.489,12.4879,gt_nn
490,0.49,12.49,gt_nn
491,0.491,12.4918995,gt_nn
492,0.492,12.493601,gt_nn
493,0.493,12.495098,gt_nn
494,0.494,12.496401,gt_nn
495,0.495,12.497499,gt_nn
496,0.496,12.4984,gt_nn
497,0.497,12.499102,gt_nn
498,0.498,12.499598,gt_nn
499,0.499,12.499901,gt_nn
500,0.5,12.5,gt_nn
501,0.501,12.499901,gt_nn
502,0.502,12.499599,gt_nn
503,0.503,12.4991,gt_nn
504,0.504,12.4984,gt_nn
505,0.505,12.497499,gt_nn
506,0.506,12.496401,gt_nn
507,0.507,12.4951,gt_nn
508,0.508,12.493601,gt_nn
509,0.509,12.491901,gt_nn
510,0.51,12.49,gt_nn
511,0.511,12.4879,gt_nn
512,0.512,12.4855995,gt_nn
513,0.513,12.483101,gt_nn
514,0.514,12.4804,gt_nn
515,0.515,12.477501,gt_nn
516,0.516,12.474401,gt_nn
517,0.517,12.4711,gt_nn
518,0.518,12.4676,gt_nn
519,0.519,12.4639,gt_nn
520,0.52,12.460001,gt_nn
521,0.521,12.4559,gt_nn
522,0.522,12.451599,gt_nn
523,0.523,12.4471,gt_nn
524,0.524,12.4424,gt_nn
525,0.525,12.4375,gt_nn
526,0.526,12.4324,gt_nn
527,0.527,12.427099,gt_nn
528,0.528,12.4216,gt_nn
529,0.529,12.415899,gt_nn
530,0.53,12.41,gt_nn
531,0.531,12.4039,gt_nn
532,0.532,12.3976,gt_nn
533,0.533,12.3911,gt_nn
534,0.534,12.384399,gt_nn
535,0.535,12.377501,gt_nn
536,0.536,12.370399,gt_nn
537,0.537,12.3631,gt_nn
538,0.538,12.3556,gt_nn
539,0.539,12.3479,gt_nn
540,0.54,12.34,gt_nn
541,0.541,12.3319,gt_nn
542,0.542,12.323601,gt_nn
543,0.543,12.3151,gt_nn
544,0.544,12.306398,gt_nn
545,0.545,12.297499,gt_nn
546,0.546,12.288399,gt_nn
547,0.547,12.2791,gt_nn
548,0.548,12.2696,gt_nn
549,0.549,12.259899,gt_nn
550,0.55,12.25,gt_nn
551,0.551,12.239899,gt_nn
552,0.552,12.229599,gt_nn
553,0.553,12.219099,gt_nn
554,0.554,12.208399,gt_nn
555,0.555,12.1975,gt_nn
556,0.556,12.186399,gt_nn
557,0.557,12.1751,gt_nn
558,0.558,12.163599,gt_nn
559,0.559,12.151899,gt_nn
560,0.56,12.139999,gt_nn
561,0.561,12.127899,gt_nn
562,0.562,12.115601,gt_nn
563,0.563,12.1031,gt_nn
564,0.564,12.090401,gt_nn
565,0.565,12.077499,gt_nn
566,0.566,12.0644,gt_nn
567,0.567,12.0511,gt_nn
568,0.568,12.0376,gt_nn
569,0.569,12.023901,gt_nn
570,0.57,12.01,gt_nn
571,0.571,11.995901,gt_nn
572,0.572,11.9816,gt_nn
573,0.573,11.9671,gt_nn
574,0.574,11.9524,gt_nn
575,0.575,11.9375,gt_nn
576,0.576,11.922401,gt_nn
577,0.577,11.907099,gt_nn
578,0.578,11.8916,gt_nn
579,0.579,11.8759,gt_nn
580,0.58,11.860001,gt_nn
581,0.581,11.843901,gt_nn
582,0.582,11.827599,gt_nn
583,0.583,11.8111,gt_nn
584,0.584,11.794399,gt_nn
585,0.585,11.7775,gt_nn
586,0.586,11.760399,gt_nn
587,0.587,11.743099,gt_nn
588,0.588,11.725599,gt_nn
589,0.589,11.707899,gt_nn
590,0.59,11.690001,gt_nn
591,0.591,11.6719,gt_nn
592,0.592,11.653601,gt_nn
593,0.593,11.635099,gt_nn
594,0.594,11.6164,gt_nn
595,0.595,11.5975,gt_nn
596,0.596,11.5784,gt_nn
597,0.597,11.559099,gt_nn
598,0.598,11.5396,gt_nn
599,0.599,11.519901,gt_nn
600,0.6,11.5,gt_nn
601,0.601,11.4799,gt_nn
602,0.602,11.4596,gt_nn
603,0.603,11.4391,gt_nn
604,0.604,11.4184,gt_nn
605,0.605,11.397499,gt_nn
606,0.606,11.3764,gt_nn
607,0.607,11.355101,gt_nn
608,0.608,11.333601,gt_nn
609,0.609,11.311899,gt_nn
610,0.61,11.289999,gt_nn
611,0.611,11.267899,gt_nn
612,0.612,11.2456,gt_nn
613,0.613,11.223101,gt_nn
614,0.614,11.200399,gt_nn
615,0.615,11.1775,gt_nn
616,0.616,11.1544,gt_nn
617,0.617,11.1311,gt_nn
618,0.618,11.107599,gt_nn
619,0.619,11.083899,gt_nn
620,0.62,11.059999,gt_nn
621,0.621,11.0359,gt_nn
622,0.622,11.0116005,gt_nn
623,0.623,10.987099,gt_nn
624,0.624,10.9624,gt_nn
625,0.625,10.9375,gt_nn
626,0.626,10.912399,gt_nn
627,0.627,10.8871,gt_nn
628,0.628,10.861599,gt_nn
629,0.629,10.835899,gt_nn
630,0.63,10.809999,gt_nn
631,0.631,10.783901,gt_nn
632,0.632,10.757601,gt_nn
633,0.633,10.7311,gt_nn
634,0.634,10.704401,gt_nn
635,0.635,10.6775,gt_nn
636,0.636,10.6504,gt_nn
637,0.637,10.623098,gt_nn
638,0.638,10.5956,gt_nn
639,0.639,10.5679,gt_nn
640,0.64,10.540001,gt_nn
641,0.641,10.511902,gt_nn
642,0.642,10.483601,gt_nn
643,0.643,10.455101,gt_nn
644,0.644,10.426401,gt_nn
645,0.645,10.397501,gt_nn
646,0.646,10.368401,gt_nn
647,0.647,10.33913,gt_nn
648,0.648,10.309841,gt_nn
649,0.649,10.280552,gt_nn
650,0.65,10.251264,gt_nn
651,0.651,10.221972,gt_nn
652,0.652,10.192684,gt_nn
653,0.653,10.163395,gt_nn
654,0.654,10.134106,gt_nn
655,0.655,10.104816,gt_nn
656,0.656,10.075526,gt_nn
657,0.657,10.046237,gt_nn
658,0.658,10.016949,gt_nn
659,0.659,9.987659,gt_nn
660,0.66,9.958368,gt_nn
661,0.661,9.92908,gt_nn
662,0.662,9.899791,gt_nn
663,0.663,9.8705015,gt_nn
664,0.664,9.841213,gt_nn
665,0.665,9.811922,gt_nn
666,0.666,9.782633,gt_nn
667,0.667,9.753345,gt_nn
668,0.668,9.724055,gt_nn
669,0.669,9.694765,gt_nn
670,0.67,9.665476,gt_nn
671,0.671,9.636187,gt_nn
672,0.672,9.606898,gt_nn
673,0.673,9.577609,gt_nn
674,0.674,9.548318,gt_nn
675,0.675,9.51903,gt_nn
676,0.676,9.48974,gt_nn
677,0.677,9.460451,gt_nn
678,0.678,9.431163,gt_nn
679,0.679,9.401872,gt_nn
680,0.68,9.372582,gt_nn
681,0.681,9.343294,gt_nn
682,0.682,9.314005,gt_nn
683,0.683,9.284714,gt_nn
684,0.684,9.255425,gt_nn
685,0.685,9.226136,gt_nn
686,0.686,9.196847,gt_nn
687,0.687,9.167559,gt_nn
688,0.688,9.1382675,gt_nn
689,0.689,9.108979,gt_nn
690,0.69,9.07969,gt_nn
691,0.691,9.050401,gt_nn
692,0.692,9.021112,gt_nn
693,0.693,8.991821,gt_nn
694,0.694,8.962532,gt_nn
695,0.695,8.933244,gt_nn
696,0.696,8.9039545,gt_nn
697,0.697,8.874663,gt_nn
698,0.698,8.845375,gt_nn
699,0.699,8.816086,gt_nn
700,0.7,8.786797,gt_nn
701,0.701,8.757508,gt_nn
702,0.702,8.728217,gt_nn
703,0.703,8.698928,gt_nn
704,0.704,8.66964,gt_nn
705,0.705,8.64035,gt_nn
706,0.706,8.611061,gt_nn
707,0.707,8.581771,gt_nn
708,0.708,8.552482,gt_nn
709,0.709,8.523193,gt_nn
710,0.71,8.493904,gt_nn
711,0.711,8.464613,gt_nn
712,0.712,8.435325,gt_nn
713,0.713,8.406035,gt_nn
714,0.714,8.376746,gt_nn
715,0.715,8.347458,gt_nn
716,0.716,8.318167,gt_nn
717,0.717,8.2888775,gt_nn
718,0.718,8.259589,gt_nn
719,0.719,8.2303,gt_nn
720,0.72,8.20101,gt_nn
721,0.721,8.1717205,gt_nn
722,0.722,8.142431,gt_nn
723,0.723,8.113142,gt_nn
724,0.724,8.083854,gt_nn
725,0.725,8.054563,gt_nn
726,0.726,8.025274,gt_nn
727,0.727,7.995985,gt_nn
728,0.728,7.966696,gt_nn
729,0.729,7.937407,gt_nn
730,0.73,7.9081163,gt_nn
731,0.731,7.8788276,gt_nn
732,0.732,7.8495383,gt_nn
733,0.733,7.8202496,gt_nn
734,0.734,7.790959,gt_nn
735,0.735,7.76167,gt_nn
736,0.736,7.732381,gt_nn
737,0.737,7.703092,gt_nn
738,0.738,7.673803,gt_nn
739,0.739,7.644512,gt_nn
740,0.74,7.6152234,gt_nn
741,0.741,7.5859346,gt_nn
742,0.742,7.5566454,gt_nn
743,0.743,7.5273566,gt_nn
744,0.744,7.498066,gt_nn
745,0.745,7.468777,gt_nn
746,0.746,7.439488,gt_nn
747,0.747,7.410199,gt_nn
748,0.748,7.3809085,gt_nn
749,0.749,7.3516192,gt_nn
750,0.75,7.3223305,gt_nn
751,0.751,7.2930417,gt_nn
752,0.752,7.2637525,gt_nn
753,0.753,7.234462,gt_nn
754,0.754,7.205173,gt_nn
755,0.755,7.175884,gt_nn
756,0.756,7.146595,gt_nn
757,0.757,7.1173043,gt_nn
758,0.758,7.0880156,gt_nn
759,0.759,7.0587263,gt_nn
760,0.76,7.0294375,gt_nn
761,0.761,7.000149,gt_nn
762,0.762,6.970858,gt_nn
763,0.763,6.941569,gt_nn
764,0.764,6.91228,gt_nn
765,0.765,6.882991,gt_nn
766,0.766,6.853702,gt_nn
767,0.767,6.8244114,gt_nn
768,0.768,6.7951226,gt_nn
769,0.769,6.7658334,gt_nn
770,0.77,6.7365446,gt_nn
771,0.771,6.707254,gt_nn
772,0.772,6.677965,gt_nn
773,0.773,6.648676,gt_nn
774,0.774,6.619387,gt_nn
775,0.775,6.590098,gt_nn
776,0.776,6.560807,gt_nn
777,0.777,6.5315185,gt_nn
778,0.778,6.5022297,gt_nn
779,0.779,6.4729404,gt_nn
780,0.78,6.4436517,gt_nn
781,0.781,6.414361,gt_nn
782,0.782,6.385072,gt_nn
783,0.783,6.355783,gt_nn
784,0.784,6.326494,gt_nn
785,0.785,6.2972035,gt_nn
786,0.786,6.2679143,gt_nn
787,0.787,6.2386255,gt_nn
788,0.788,6.2093368,gt_nn
789,0.789,6.1800475,gt_nn
790,0.79,6.150757,gt_nn
791,0.791,6.121468,gt_nn
792,0.792,6.0921793,gt_nn
793,0.793,6.06289,gt_nn
794,0.794,6.0335994,gt_nn
795,0.795,6.0043106,gt_nn
796,0.796,5.9750214,gt_nn
797,0.797,5.9457326,gt_nn
798,0.798,5.916444,gt_nn
799,0.799,5.887153,gt_nn
800,0.8,5.857864,gt_nn
801,0.801,5.828575,gt_nn
802,0.802,5.7992864,gt_nn
803,0.803,5.769997,gt_nn
804,0.804,5.7407064,gt_nn
805,0.805,5.7114177,gt_nn
806,0.806,5.6821284,gt_nn
807,0.807,5.6528397,gt_nn
808,0.808,5.623549,gt_nn
809,0.809,5.59426,gt_nn
810,0.81,5.564971,gt_nn
811,0.811,5.535682,gt_nn
812,0.812,5.5063934,gt_nn
813,0.813,5.4771023,gt_nn
814,0.814,5.4478135,gt_nn
815,0.815,5.4185247,gt_nn
816,0.816,5.3892355,gt_nn
817,0.817,5.3599467,gt_nn
818,0.818,5.330656,gt_nn
819,0.819,5.3013673,gt_nn
820,0.82,5.272078,gt_nn
821,0.821,5.2427893,gt_nn
822,0.822,5.2134986,gt_nn
823,0.823,5.1842093,gt_nn
824,0.824,5.1549206,gt_nn
825,0.825,5.125632,gt_nn
826,0.826,5.0963426,gt_nn
827,0.827,5.067052,gt_nn
828,0.828,5.037763,gt_nn
829,0.829,5.0084743,gt_nn
830,0.83,4.979185,gt_nn
831,0.831,4.9498963,gt_nn
832,0.832,4.9206057,gt_nn
833,0.833,4.8913164,gt_nn
834,0.834,4.8620276,gt_nn
835,0.835,4.832739,gt_nn
836,0.836,4.803448,gt_nn
837,0.837,4.774159,gt_nn
838,0.838,4.74487,gt_nn
839,0.839,4.7155814,gt_nn
840,0.84,4.686292,gt_nn
841,0.841,4.6570015,gt_nn
842,0.842,4.6277127,gt_nn
843,0.843,4.5984235,gt_nn
844,0.844,4.5691347,gt_nn
845,0.845,4.539844,gt_nn
846,0.846,4.5105553,gt_nn
847,0.847,4.481266,gt_nn
848,0.848,4.4519773,gt_nn
849,0.849,4.4226885,gt_nn
850,0.85,4.393398,gt_nn
851,0.851,4.3641086,gt_nn
852,0.852,4.33482,gt_nn
853,0.853,4.3055305,gt_nn
854,0.854,4.276242,gt_nn
855,0.855,4.246951,gt_nn
856,0.856,4.2176623,gt_nn
857,0.857,4.188373,gt_nn
858,0.858,4.1590843,gt_nn
859,0.859,4.1297936,gt_nn
860,0.86,4.100505,gt_nn
861,0.861,4.0712156,gt_nn
862,0.862,4.041927,gt_nn
863,0.863,4.0126376,gt_nn
864,0.864,3.9833472,gt_nn
865,0.865,3.9540582,gt_nn
866,0.866,3.9247692,gt_nn
867,0.867,3.8954804,gt_nn
868,0.868,3.8661914,gt_nn
869,0.869,3.8369007,gt_nn
870,0.87,3.8076117,gt_nn
871,0.871,3.7783227,gt_nn
872,0.872,3.749034,gt_nn
873,0.873,3.719743,gt_nn
874,0.874,3.6904542,gt_nn
875,0.875,3.6611652,gt_nn
876,0.876,3.6318762,gt_nn
877,0.877,3.6025875,gt_nn
878,0.878,3.5732965,gt_nn
879,0.879,3.5440078,gt_nn
880,0.88,3.5147188,gt_nn
881,0.881,3.4854298,gt_nn
882,0.882,3.456139,gt_nn
883,0.883,3.42685,gt_nn
884,0.884,3.3975613,gt_nn
885,0.885,3.3682723,gt_nn
886,0.886,3.3389833,gt_nn
887,0.887,3.3096926,gt_nn
888,0.888,3.2804036,gt_nn
889,0.889,3.2511148,gt_nn
890,0.89,3.2218258,gt_nn
891,0.891,3.1925368,gt_nn
892,0.892,3.1632462,gt_nn
893,0.893,3.1339571,gt_nn
894,0.894,3.1046684,gt_nn
895,0.895,3.0753794,gt_nn
896,0.896,3.0460887,gt_nn
897,0.897,3.0167997,gt_nn
898,0.898,2.9875107,gt_nn
899,0.899,2.958222,gt_nn
900,0.9,2.928933,gt_nn
901,0.901,2.8996422,gt_nn
902,0.902,2.8703532,gt_nn
903,0.903,2.8410642,gt_nn
904,0.904,2.8117754,gt_nn
905,0.905,2.7824864,gt_nn
906,0.906,2.7531958,gt_nn
907,0.907,2.7239068,gt_nn
908,0.908,2.6946177,gt_nn
909,0.909,2.665329,gt_nn
910,0.91,2.6360383,gt_nn
911,0.911,2.6067493,gt_nn
912,0.912,2.5774603,gt_nn
913,0.913,2.5481713,gt_nn
914,0.914,2.5188825,gt_nn
915,0.915,2.4895918,gt_nn
916,0.916,2.4603028,gt_nn
917,0.917,2.4310138,gt_nn
918,0.918,2.4017248,gt_nn
919,0.919,2.3724341,gt_nn
920,0.92,2.3431454,gt_nn
921,0.921,2.3138564,gt_nn
922,0.922,2.2845674,gt_nn
923,0.923,2.2552783,gt_nn
924,0.924,2.2259877,gt_nn
925,0.925,2.196699,gt_nn
926,0.926,2.16741,gt_nn
927,0.927,2.138121,gt_nn
928,0.928,2.108832,gt_nn
929,0.929,2.0795412,gt_nn
930,0.93,2.0502524,gt_nn
931,0.931,2.0209634,gt_nn
932,0.932,1.9916744,gt_nn
933,0.933,1.9623837,gt_nn
934,0.934,1.9330947,gt_nn
935,0.935,1.9038059,gt_nn
936,0.936,1.874517,gt_nn
937,0.937,1.845228,gt_nn
938,0.938,1.8159373,gt_nn
939,0.939,1.7866483,gt_nn
940,0.94,1.7573594,gt_nn
941,0.941,1.7280705,gt_nn
942,0.942,1.6987815,gt_nn
943,0.943,1.6694908,gt_nn
944,0.944,1.6402018,gt_nn
945,0.945,1.6109129,gt_nn
946,0.946,1.5816239,gt_nn
947,0.947,1.5523332,gt_nn
948,0.948,1.5230443,gt_nn
949,0.949,1.4937553,gt_nn
950,0.95,1.4644665,gt_nn
951,0.951,1.4351774,gt_nn
952,0.952,1.4058868,gt_nn
953,0.953,1.3765979,gt_nn
954,0.954,1.3473089,gt_nn
955,0.955,1.31802,gt_nn
956,0.956,1.288731,gt_nn
957,0.957,1.2594403,gt_nn
958,0.958,1.2301514,gt_nn
959,0.959,1.2008624,gt_nn
960,0.96,1.1715735,gt_nn
961,0.961,1.1422828,gt_nn
962,0.962,1.1129938,gt_nn
963,0.963,1.083705,gt_nn
964,0.964,1.054416,gt_nn
965,0.965,1.025127,gt_nn
966,0.966,0.9958363,gt_nn
967,0.967,0.96654737,gt_nn
968,0.968,0.9372585,gt_nn
969,0.969,0.90796953,gt_nn
970,0.97,0.8786788,gt_nn
971,0.971,0.84938985,gt_nn
972,0.972,0.8201009,gt_nn
973,0.973,0.79081196,gt_nn
974,0.974,0.76152307,gt_nn
975,0.975,0.73223233,gt_nn
976,0.976,0.7029434,gt_nn
977,0.977,0.67365444,gt_nn
978,0.978,0.6443655,gt_nn
979,0.979,0.61507654,gt_nn
980,0.98,0.58578587,gt_nn
981,0.981,0.5564969,gt_nn
982,0.982,0.527208,gt_nn
983,0.983,0.49791905,gt_nn
984,0.984,0.46862835,gt_nn
985,0.985,0.4393394,gt_nn
986,0.986,0.41005045,gt_nn
987,0.987,0.38076153,gt_nn
988,0.988,0.3514726,gt_nn
989,0.989,0.32218188,gt_nn
990,0.99,0.29289293,gt_nn
991,0.991,0.263604,gt_nn
992,0.992,0.23431505,gt_nn
993,0.993,0.2050261,gt_nn
994,0.994,0.17573541,gt_nn
995,0.995,0.14644647,gt_nn
996,0.996,0.11715753,gt_nn
997,0.997,0.08786858,gt_nn
998,0.998,0.05857789,gt_nn
999,0.999,0.029288946,gt_nn
1000,1.0,-0.0,gt_nn


==> visu/old/tikz_csvs_one_dim/result_best_run_one_dim/gt_nn_2_derivative.csv <==
,value,X_x,name
0,-0.0,0.000999001,gt_nn_2_derivative
1,-0.0,0.001998002,gt_nn_2_derivative
2,-0.0,0.002997003,gt_nn_2_derivative
3,-0.0,0.003996004,gt_nn_2_derivative
4,-0.0,0.004995005,gt_nn_2_derivative
5,-0.0,0.005994006,gt_nn_2_derivative
6,-0.0,0.006993007,gt_nn_2_derivative
7,-0.0,0.007992008,gt_nn_2_derivative
8,-0.0,0.008991009,gt_nn_2_derivative
9,-0.0,0.00999001,gt_nn_2_derivative
10,-0.0,0.010989011,gt_nn_2_derivative
11,-0.0,0.011988012,gt_nn_2_derivative
12,-0.0,0.012987013,gt_nn_2_derivative
13,-0.0,0.013986014,gt_nn_2_derivative
14,-0.0,0.014985015,gt_nn_2_derivative
15,-0.0,0.015984016,gt_nn_2_derivative
16,-0.0,0.016983017,gt_nn_2_derivative
17,-0.0,0.017982017,gt_nn_2_derivative
18,-0.0,0.018981019,gt_nn_2_derivative
19,-0.0,0.01998002,gt_nn_2_derivative
20,-0.0,0.02097902,gt_nn_2_derivative
21,-0.0,0.021978023,gt_nn_2_derivative
22,-0.0,0.022977022,gt_nn_2_derivative
23,-0.0,0.023976024,gt_nn_2_derivative
24,-0.0,0.024975024,gt_nn_2_derivative
25,-0.0,0.025974026,gt_nn_2_derivative
26,-0.0,0.026973028,gt_nn_2_derivative
27,-0.0,0.027972028,gt_nn_2_derivative
28,-0.0,0.02897103,gt_nn_2_derivative
29,-0.0,0.02997003,gt_nn_2_derivative
30,-0.0,0.030969031,gt_nn_2_derivative
31,-0.0,0.03196803,gt_nn_2_derivative
32,-0.0,0.032967035,gt_nn_2_derivative
33,-0.0,0.033966035,gt_nn_2_derivative
34,-0.0,0.034965035,gt_nn_2_derivative
35,-0.0,0.035964034,gt_nn_2_derivative
36,-0.0,0.03696304,gt_nn_2_derivative
37,-0.0,0.037962038,gt_nn_2_derivative
38,-0.0,0.038961038,gt_nn_2_derivative
39,-0.0,0.03996004,gt_nn_2_derivative
40,-0.0,0.04095904,gt_nn_2_derivative
41,-0.0,0.04195804,gt_nn_2_derivative
42,-0.0,0.04295704,gt_nn_2_derivative
43,-0.0,0.043956045,gt_nn_2_derivative
44,-0.0,0.044955045,gt_nn_2_derivative
45,-0.0,0.045954045,gt_nn_2_derivative
46,-0.0,0.04695305,gt_nn_2_derivative
47,-0.0,0.04795205,gt_nn_2_derivative
48,-0.0,0.04895105,gt_nn_2_derivative
49,-0.0,0.04995005,gt_nn_2_derivative
50,-0.0,0.050949052,gt_nn_2_derivative
51,-0.0,0.051948052,gt_nn_2_derivative
52,-0.0,0.05294705,gt_nn_2_derivative
53,-0.0,0.053946055,gt_nn_2_derivative
54,-0.0,0.054945055,gt_nn_2_derivative
55,-0.0,0.055944055,gt_nn_2_derivative
56,-0.0,0.056943055,gt_nn_2_derivative
57,-0.0,0.05794206,gt_nn_2_derivative
58,-0.0,0.05894106,gt_nn_2_derivative
59,-0.0,0.05994006,gt_nn_2_derivative
60,-0.0,0.060939062,gt_nn_2_derivative
61,-0.0,0.061938062,gt_nn_2_derivative
62,-0.0,0.062937066,gt_nn_2_derivative
63,-0.0,0.06393606,gt_nn_2_derivative
64,-0.0,0.064935066,gt_nn_2_derivative
65,-0.0,0.06593407,gt_nn_2_derivative
66,-0.0,0.066933066,gt_nn_2_derivative
67,-0.0,0.06793207,gt_nn_2_derivative
68,-0.0,0.068931065,gt_nn_2_derivative
69,-0.0,0.06993007,gt_nn_2_derivative
70,-0.0,0.07092907,gt_nn_2_derivative
71,-0.0,0.07192807,gt_nn_2_derivative
72,-0.0,0.07292707,gt_nn_2_derivative
73,-0.0,0.07392608,gt_nn_2_derivative
74,-0.0,0.07492507,gt_nn_2_derivative
75,-0.0,0.075924076,gt_nn_2_derivative
76,-0.0,0.07692308,gt_nn_2_derivative
77,-0.0,0.077922076,gt_nn_2_derivative
78,-0.0,0.07892108,gt_nn_2_derivative
79,-0.0,0.07992008,gt_nn_2_derivative
80,-0.0,0.08091908,gt_nn_2_derivative
81,-0.0,0.08191808,gt_nn_2_derivative
82,-0.0,0.08291708,gt_nn_2_derivative
83,-0.0,0.08391608,gt_nn_2_derivative
84,-0.0,0.08491509,gt_nn_2_derivative
85,-0.0,0.08591408,gt_nn_2_derivative
86,-0.0,0.08691309,gt_nn_2_derivative
87,-0.0,0.08791209,gt_nn_2_derivative
88,-0.0,0.08891109,gt_nn_2_derivative
89,-0.0,0.08991009,gt_nn_2_derivative
90,-0.0,0.09090909,gt_nn_2_derivative
91,-0.0,0.09190809,gt_nn_2_derivative
92,-0.0,0.09290709,gt_nn_2_derivative
93,-0.0,0.0939061,gt_nn_2_derivative
94,-0.0,0.09490509,gt_nn_2_derivative
95,-0.0,0.0959041,gt_nn_2_derivative
96,-0.0,0.0969031,gt_nn_2_derivative
97,-0.0,0.0979021,gt_nn_2_derivative
98,-0.0,0.0989011,gt_nn_2_derivative
99,-0.0,0.0999001,gt_nn_2_derivative
100,-0.0,0.1008991,gt_nn_2_derivative
101,-0.0,0.101898104,gt_nn_2_derivative
102,-0.0,0.1028971,gt_nn_2_derivative
103,-0.0,0.103896104,gt_nn_2_derivative
104,-0.0,0.10489511,gt_nn_2_derivative
105,-0.0,0.1058941,gt_nn_2_derivative
106,-0.0,0.10689311,gt_nn_2_derivative
107,-0.0,0.10789211,gt_nn_2_derivative
108,-0.0,0.10889111,gt_nn_2_derivative
109,-0.0,0.10989011,gt_nn_2_derivative
110,-0.0,0.110889114,gt_nn_2_derivative
111,-0.0,0.11188811,gt_nn_2_derivative
112,-0.0,0.112887114,gt_nn_2_derivative
113,-0.0,0.11388611,gt_nn_2_derivative
114,-0.0,0.114885114,gt_nn_2_derivative
115,-0.0,0.11588412,gt_nn_2_derivative
116,-0.0,0.116883114,gt_nn_2_derivative
117,-0.0,0.11788212,gt_nn_2_derivative
118,-0.0,0.11888112,gt_nn_2_derivative
119,-0.0,0.11988012,gt_nn_2_derivative
120,-0.0,0.12087912,gt_nn_2_derivative
121,-0.0,0.121878125,gt_nn_2_derivative
122,-0.0,0.12287712,gt_nn_2_derivative
123,-0.0,0.123876125,gt_nn_2_derivative
124,-0.0,0.12487513,gt_nn_2_derivative
125,-0.0,0.12587413,gt_nn_2_derivative
126,-0.0,0.12687312,gt_nn_2_derivative
127,-0.0,0.12787212,gt_nn_2_derivative
128,-0.0,0.12887113,gt_nn_2_derivative
129,-0.0,0.12987013,gt_nn_2_derivative
130,-0.0,0.13086914,gt_nn_2_derivative
131,-0.0,0.13186814,gt_nn_2_derivative
132,-0.0,0.13286713,gt_nn_2_derivative
133,-0.0,0.13386613,gt_nn_2_derivative
134,-0.0,0.13486513,gt_nn_2_derivative
135,-0.0,0.13586414,gt_nn_2_derivative
136,-0.0,0.13686314,gt_nn_2_derivative
137,-0.0,0.13786213,gt_nn_2_derivative
138,-0.0,0.13886113,gt_nn_2_derivative
139,-0.0,0.13986014,gt_nn_2_derivative
140,-0.0,0.14085914,gt_nn_2_derivative
141,-0.0,0.14185815,gt_nn_2_derivative
142,-0.0,0.14285715,gt_nn_2_derivative
143,-0.0,0.14385614,gt_nn_2_derivative
144,-0.0,0.14485514,gt_nn_2_derivative
145,-0.0,0.14585415,gt_nn_2_derivative
146,-0.0,0.14685315,gt_nn_2_derivative
147,-0.0,0.14785215,gt_nn_2_derivative
148,-0.0,0.14885116,gt_nn_2_derivative
149,-0.0,0.14985014,gt_nn_2_derivative
150,-0.0,0.15084915,gt_nn_2_derivative
151,-0.0,0.15184815,gt_nn_2_derivative
152,-0.0,0.15284716,gt_nn_2_derivative
153,-0.0,0.15384616,gt_nn_2_derivative
154,-0.0,0.15484515,gt_nn_2_derivative
155,-0.0,0.15584415,gt_nn_2_derivative
156,-0.0,0.15684316,gt_nn_2_derivative
157,-0.0,0.15784216,gt_nn_2_derivative
158,-0.0,0.15884116,gt_nn_2_derivative
159,-0.0,0.15984017,gt_nn_2_derivative
160,-0.0,0.16083916,gt_nn_2_derivative
161,-0.0,0.16183816,gt_nn_2_derivative
162,-0.0,0.16283716,gt_nn_2_derivative
163,-0.0,0.16383617,gt_nn_2_derivative
164,-0.0,0.16483517,gt_nn_2_derivative
165,-0.0,0.16583416,gt_nn_2_derivative
166,-0.0,0.16683316,gt_nn_2_derivative
167,-0.0,0.16783217,gt_nn_2_derivative
168,-0.0,0.16883117,gt_nn_2_derivative
169,-0.0,0.16983017,gt_nn_2_derivative
170,-0.0,0.17082918,gt_nn_2_derivative
171,-0.0,0.17182817,gt_nn_2_derivative
172,-0.0,0.17282717,gt_nn_2_derivative
173,-0.0,0.17382617,gt_nn_2_derivative
174,-0.0,0.17482518,gt_nn_2_derivative
175,-0.0,0.17582418,gt_nn_2_derivative
176,-0.0,0.17682318,gt_nn_2_derivative
177,-0.0,0.17782217,gt_nn_2_derivative
178,-0.0,0.17882118,gt_nn_2_derivative
179,-0.0,0.17982018,gt_nn_2_derivative
180,-0.0,0.18081918,gt_nn_2_derivative
181,-0.0,0.18181819,gt_nn_2_derivative
182,-0.0,0.18281718,gt_nn_2_derivative
183,-0.0,0.18381618,gt_nn_2_derivative
184,-0.0,0.18481518,gt_nn_2_derivative
185,-0.0,0.18581419,gt_nn_2_derivative
186,-0.0,0.18681319,gt_nn_2_derivative
187,-0.0,0.1878122,gt_nn_2_derivative
188,-0.0,0.18881118,gt_nn_2_derivative
189,-0.0,0.18981019,gt_nn_2_derivative
190,-0.0,0.19080919,gt_nn_2_derivative
191,-0.0,0.1918082,gt_nn_2_derivative
192,-0.0,0.1928072,gt_nn_2_derivative
193,-0.0,0.1938062,gt_nn_2_derivative
194,-0.0,0.19480519,gt_nn_2_derivative
195,-0.0,0.1958042,gt_nn_2_derivative
196,-0.0,0.1968032,gt_nn_2_derivative
197,-0.0,0.1978022,gt_nn_2_derivative
198,-0.0,0.1988012,gt_nn_2_derivative
199,-0.0,0.1998002,gt_nn_2_derivative
200,-0.0,0.2007992,gt_nn_2_derivative
201,-0.0,0.2017982,gt_nn_2_derivative
202,-0.0,0.2027972,gt_nn_2_derivative
203,-0.0,0.20379621,gt_nn_2_derivative
204,-0.0,0.20479521,gt_nn_2_derivative
205,-0.0,0.2057942,gt_nn_2_derivative
206,-0.0,0.2067932,gt_nn_2_derivative
207,-0.0,0.20779221,gt_nn_2_derivative
208,-0.0,0.20879121,gt_nn_2_derivative
209,-0.0,0.20979021,gt_nn_2_derivative
210,-0.0,0.2107892,gt_nn_2_derivative
211,-0.0,0.2117882,gt_nn_2_derivative
212,-0.0,0.21278721,gt_nn_2_derivative
213,-0.0,0.21378621,gt_nn_2_derivative
214,-0.0,0.21478522,gt_nn_2_derivative
215,-0.0,0.21578422,gt_nn_2_derivative
216,-0.0,0.21678321,gt_nn_2_derivative
217,-0.0,0.21778221,gt_nn_2_derivative
218,-0.0,0.21878122,gt_nn_2_derivative
219,-0.0,0.21978022,gt_nn_2_derivative
220,-0.0,0.22077923,gt_nn_2_derivative
221,-0.0,0.22177823,gt_nn_2_derivative
222,-0.0,0.22277722,gt_nn_2_derivative
223,-0.0,0.22377622,gt_nn_2_derivative
224,-0.0,0.22477522,gt_nn_2_derivative
225,-0.0,0.22577423,gt_nn_2_derivative
226,-0.0,0.22677323,gt_nn_2_derivative
227,-0.0,0.22777222,gt_nn_2_derivative
228,-0.0,0.22877122,gt_nn_2_derivative
229,-0.0,0.22977023,gt_nn_2_derivative
230,-0.0,0.23076923,gt_nn_2_derivative
231,-0.0,0.23176824,gt_nn_2_derivative
232,-0.0,0.23276724,gt_nn_2_derivative
233,-0.0,0.23376623,gt_nn_2_derivative
234,-0.0,0.23476523,gt_nn_2_derivative
235,-0.0,0.23576424,gt_nn_2_derivative
236,-0.0,0.23676324,gt_nn_2_derivative
237,-0.0,0.23776224,gt_nn_2_derivative
238,-0.0,0.23876125,gt_nn_2_derivative
239,-0.0,0.23976023,gt_nn_2_derivative
240,-0.0,0.24075924,gt_nn_2_derivative
241,-0.0,0.24175824,gt_nn_2_derivative
242,-0.0,0.24275725,gt_nn_2_derivative
243,-0.0,0.24375625,gt_nn_2_derivative
244,-0.0,0.24475524,gt_nn_2_derivative
245,-0.0,0.24575424,gt_nn_2_derivative
246,-0.0,0.24675325,gt_nn_2_derivative
247,-0.0,0.24775225,gt_nn_2_derivative
248,-0.0,0.24875125,gt_nn_2_derivative
249,-0.0,0.24975026,gt_nn_2_derivative
250,-0.0,0.25074926,gt_nn_2_derivative
251,-0.0,0.25174826,gt_nn_2_derivative
252,-0.0,0.25274727,gt_nn_2_derivative
253,-0.0,0.25374624,gt_nn_2_derivative
254,-0.0,0.25474524,gt_nn_2_derivative
255,-0.0,0.25574425,gt_nn_2_derivative
256,-0.0,0.25674325,gt_nn_2_derivative
257,-0.0,0.25774226,gt_nn_2_derivative
258,-0.0,0.25874126,gt_nn_2_derivative
259,-0.0,0.25974026,gt_nn_2_derivative
260,-0.0,0.26073927,gt_nn_2_derivative
261,-0.0,0.26173827,gt_nn_2_derivative
262,-0.0,0.26273727,gt_nn_2_derivative
263,-0.0,0.26373628,gt_nn_2_derivative
264,-0.0,0.26473525,gt_nn_2_derivative
265,-0.0,0.26573426,gt_nn_2_derivative
266,-0.0,0.26673326,gt_nn_2_derivative
267,-0.0,0.26773226,gt_nn_2_derivative
268,-0.0,0.26873127,gt_nn_2_derivative
269,-0.0,0.26973027,gt_nn_2_derivative
270,-0.0,0.27072927,gt_nn_2_derivative
271,-0.0,0.27172828,gt_nn_2_derivative
272,-0.0,0.27272728,gt_nn_2_derivative
273,-0.0,0.27372628,gt_nn_2_derivative
274,-0.0,0.2747253,gt_nn_2_derivative
275,-0.0,0.27572426,gt_nn_2_derivative
276,-0.0,0.27672327,gt_nn_2_derivative
277,-0.0,0.27772227,gt_nn_2_derivative
278,-0.0,0.27872127,gt_nn_2_derivative
279,-0.0,0.27972028,gt_nn_2_derivative
280,-0.0,0.28071928,gt_nn_2_derivative
281,-0.0,0.28171828,gt_nn_2_derivative
282,-0.0,0.2827173,gt_nn_2_derivative
283,-0.0,0.2837163,gt_nn_2_derivative
284,-0.0,0.2847153,gt_nn_2_derivative
285,-0.0,0.2857143,gt_nn_2_derivative
286,-0.0,0.28671327,gt_nn_2_derivative
287,-0.0,0.28771228,gt_nn_2_derivative
288,-0.0,0.28871128,gt_nn_2_derivative
289,-0.0,0.28971028,gt_nn_2_derivative
290,-0.0,0.2907093,gt_nn_2_derivative
291,-0.0,0.2917083,gt_nn_2_derivative
292,-0.0,0.2927073,gt_nn_2_derivative
293,-0.0,0.2937063,gt_nn_2_derivative
294,-0.0,0.2947053,gt_nn_2_derivative
295,-0.0,0.2957043,gt_nn_2_derivative
296,-0.0,0.2967033,gt_nn_2_derivative
297,-0.0,0.2977023,gt_nn_2_derivative
298,-0.0,0.2987013,gt_nn_2_derivative
299,-0.0,0.2997003,gt_nn_2_derivative
300,-0.0,0.3006993,gt_nn_2_derivative
301,-0.0,0.3016983,gt_nn_2_derivative
302,-0.0,0.3026973,gt_nn_2_derivative
303,-0.0,0.3036963,gt_nn_2_derivative
304,-0.0,0.3046953,gt_nn_2_derivative
305,-0.0,0.3056943,gt_nn_2_derivative
306,-0.0,0.30669332,gt_nn_2_derivative
307,-0.0,0.30769232,gt_nn_2_derivative
308,-0.0,0.30869132,gt_nn_2_derivative
309,-0.0,0.3096903,gt_nn_2_derivative
310,-0.0,0.3106893,gt_nn_2_derivative
311,-0.0,0.3116883,gt_nn_2_derivative
312,-0.0,0.3126873,gt_nn_2_derivative
313,-0.0,0.3136863,gt_nn_2_derivative
314,-0.0,0.3146853,gt_nn_2_derivative
315,-0.0,0.31568432,gt_nn_2_derivative
316,-0.0,0.31668332,gt_nn_2_derivative
317,-0.0,0.31768233,gt_nn_2_derivative
318,-0.0,0.31868133,gt_nn_2_derivative
319,-0.0,0.31968033,gt_nn_2_derivative
320,-0.0,0.3206793,gt_nn_2_derivative
321,-0.0,0.3216783,gt_nn_2_derivative
322,-0.0,0.3226773,gt_nn_2_derivative
323,-0.0,0.32367632,gt_nn_2_derivative
324,-0.0,0.32467532,gt_nn_2_derivative
325,-0.0,0.32567433,gt_nn_2_derivative
326,-0.0,0.32667333,gt_nn_2_derivative
327,-0.0,0.32767233,gt_nn_2_derivative
328,-0.0,0.32867134,gt_nn_2_derivative
329,-0.0,0.32967034,gt_nn_2_derivative
330,-0.0,0.33066934,gt_nn_2_derivative
331,-0.0,0.33166832,gt_nn_2_derivative
332,-0.0,0.33266732,gt_nn_2_derivative
333,-0.0,0.33366632,gt_nn_2_derivative
334,-0.0,0.33466533,gt_nn_2_derivative
335,-0.0,0.33566433,gt_nn_2_derivative
336,-0.0,0.33666334,gt_nn_2_derivative
337,-0.0,0.33766234,gt_nn_2_derivative
338,-0.0,0.33866134,gt_nn_2_derivative
339,-0.0,0.33966035,gt_nn_2_derivative
340,-0.0,0.34065935,gt_nn_2_derivative
341,-0.0,0.34165835,gt_nn_2_derivative
342,-0.0,0.34265736,gt_nn_2_derivative
343,-0.0,0.34365633,gt_nn_2_derivative
344,-0.0,0.34465533,gt_nn_2_derivative
345,-0.0,0.34565434,gt_nn_2_derivative
346,-0.0,0.34665334,gt_nn_2_derivative
347,-0.0,0.34765235,gt_nn_2_derivative
348,-0.0,0.34865135,gt_nn_2_derivative
349,-0.0,0.34965035,gt_nn_2_derivative
350,-0.0,0.35064936,gt_nn_2_derivative
351,-0.0,0.35164836,gt_nn_2_derivative
352,-0.0,0.35264736,gt_nn_2_derivative
353,-200.0,0.35364637,gt_nn_2_derivative
354,-200.0,0.35464534,gt_nn_2_derivative
355,-200.0,0.35564435,gt_nn_2_derivative
356,-200.0,0.35664335,gt_nn_2_derivative
357,-200.0,0.35764235,gt_nn_2_derivative
358,-200.0,0.35864136,gt_nn_2_derivative
359,-200.0,0.35964036,gt_nn_2_derivative
360,-200.0,0.36063936,gt_nn_2_derivative
361,-200.0,0.36163837,gt_nn_2_derivative
362,-200.0,0.36263737,gt_nn_2_derivative
363,-200.0,0.36363637,gt_nn_2_derivative
364,-200.0,0.36463538,gt_nn_2_derivative
365,-200.0,0.36563435,gt_nn_2_derivative
366,-200.0,0.36663336,gt_nn_2_derivative
367,-200.0,0.36763236,gt_nn_2_derivative
368,-200.0,0.36863136,gt_nn_2_derivative
369,-200.0,0.36963037,gt_nn_2_derivative
370,-200.0,0.37062937,gt_nn_2_derivative
371,-200.0,0.37162837,gt_nn_2_derivative
372,-200.0,0.37262738,gt_nn_2_derivative
373,-200.0,0.37362638,gt_nn_2_derivative
374,-200.0,0.37462538,gt_nn_2_derivative
375,-200.0,0.3756244,gt_nn_2_derivative
376,-200.0,0.37662336,gt_nn_2_derivative
377,-200.0,0.37762237,gt_nn_2_derivative
378,-200.0,0.37862137,gt_nn_2_derivative
379,-200.0,0.37962037,gt_nn_2_derivative
380,-200.0,0.38061938,gt_nn_2_derivative
381,-200.0,0.38161838,gt_nn_2_derivative
382,-200.0,0.38261738,gt_nn_2_derivative
383,-200.0,0.3836164,gt_nn_2_derivative
384,-200.0,0.3846154,gt_nn_2_derivative
385,-200.0,0.3856144,gt_nn_2_derivative
386,-200.0,0.3866134,gt_nn_2_derivative
387,-200.0,0.3876124,gt_nn_2_derivative
388,-200.0,0.38861138,gt_nn_2_derivative
389,-200.0,0.38961038,gt_nn_2_derivative
390,-200.0,0.39060938,gt_nn_2_derivative
391,-200.0,0.3916084,gt_nn_2_derivative
392,-200.0,0.3926074,gt_nn_2_derivative
393,-200.0,0.3936064,gt_nn_2_derivative
394,-200.0,0.3946054,gt_nn_2_derivative
395,-200.0,0.3956044,gt_nn_2_derivative
396,-200.0,0.3966034,gt_nn_2_derivative
397,-200.0,0.3976024,gt_nn_2_derivative
398,-200.0,0.3986014,gt_nn_2_derivative
399,-200.0,0.3996004,gt_nn_2_derivative
400,-200.0,0.4005994,gt_nn_2_derivative
401,-200.0,0.4015984,gt_nn_2_derivative
402,-200.0,0.4025974,gt_nn_2_derivative
403,-200.0,0.4035964,gt_nn_2_derivative
404,-200.0,0.4045954,gt_nn_2_derivative
405,-200.0,0.4055944,gt_nn_2_derivative
406,-200.0,0.4065934,gt_nn_2_derivative
407,-200.0,0.40759242,gt_nn_2_derivative
408,-200.0,0.40859142,gt_nn_2_derivative
409,-200.0,0.40959042,gt_nn_2_derivative
410,-200.0,0.4105894,gt_nn_2_derivative
411,-200.0,0.4115884,gt_nn_2_derivative
412,-200.0,0.4125874,gt_nn_2_derivative
413,-200.0,0.4135864,gt_nn_2_derivative
414,-200.0,0.4145854,gt_nn_2_derivative
415,-200.0,0.41558442,gt_nn_2_derivative
416,-200.0,0.41658342,gt_nn_2_derivative
417,-200.0,0.41758242,gt_nn_2_derivative
418,-200.0,0.41858143,gt_nn_2_derivative
419,-200.0,0.41958043,gt_nn_2_derivative
420,-200.0,0.42057943,gt_nn_2_derivative
421,-200.0,0.4215784,gt_nn_2_derivative
422,-200.0,0.4225774,gt_nn_2_derivative
423,-200.0,0.4235764,gt_nn_2_derivative
424,-200.0,0.42457542,gt_nn_2_derivative
425,-200.0,0.42557442,gt_nn_2_derivative
426,-200.0,0.42657343,gt_nn_2_derivative
427,-200.0,0.42757243,gt_nn_2_derivative
428,-200.0,0.42857143,gt_nn_2_derivative
429,-200.0,0.42957044,gt_nn_2_derivative
430,-200.0,0.43056944,gt_nn_2_derivative
431,-200.0,0.43156844,gt_nn_2_derivative
432,-200.0,0.43256745,gt_nn_2_derivative
433,-200.0,0.43356642,gt_nn_2_derivative
434,-200.0,0.43456542,gt_nn_2_derivative
435,-200.0,0.43556443,gt_nn_2_derivative
436,-200.0,0.43656343,gt_nn_2_derivative
437,-200.0,0.43756244,gt_nn_2_derivative
438,-200.0,0.43856144,gt_nn_2_derivative
439,-200.0,0.43956044,gt_nn_2_derivative
440,-200.0,0.44055945,gt_nn_2_derivative
441,-200.0,0.44155845,gt_nn_2_derivative
442,-200.0,0.44255745,gt_nn_2_derivative
443,-200.0,0.44355646,gt_nn_2_derivative
444,-200.0,0.44455543,gt_nn_2_derivative
445,-200.0,0.44555444,gt_nn_2_derivative
446,-200.0,0.44655344,gt_nn_2_derivative
447,-200.0,0.44755244,gt_nn_2_derivative
448,-200.0,0.44855145,gt_nn_2_derivative
449,-200.0,0.44955045,gt_nn_2_derivative
450,-200.0,0.45054945,gt_nn_2_derivative
451,-200.0,0.45154846,gt_nn_2_derivative
452,-200.0,0.45254746,gt_nn_2_derivative
453,-200.0,0.45354646,gt_nn_2_derivative
454,-200.0,0.45454547,gt_nn_2_derivative
455,-200.0,0.45554444,gt_nn_2_derivative
456,-200.0,0.45654345,gt_nn_2_derivative
457,-200.0,0.45754245,gt_nn_2_derivative
458,-200.0,0.45854145,gt_nn_2_derivative
459,-200.0,0.45954046,gt_nn_2_derivative
460,-200.0,0.46053946,gt_nn_2_derivative
461,-200.0,0.46153846,gt_nn_2_derivative
462,-200.0,0.46253747,gt_nn_2_derivative
463,-200.0,0.46353647,gt_nn_2_derivative
464,-200.0,0.46453547,gt_nn_2_derivative
465,-200.0,0.46553448,gt_nn_2_derivative
466,-200.0,0.46653345,gt_nn_2_derivative
467,-200.0,0.46753246,gt_nn_2_derivative
468,-200.0,0.46853146,gt_nn_2_derivative
469,-200.0,0.46953046,gt_nn_2_derivative
470,-200.0,0.47052947,gt_nn_2_derivative
471,-200.0,0.47152847,gt_nn_2_derivative
472,-200.0,0.47252747,gt_nn_2_derivative
473,-200.0,0.47352648,gt_nn_2_derivative
474,-200.0,0.47452548,gt_nn_2_derivative
475,-200.0,0.4755245,gt_nn_2_derivative
476,-200.0,0.4765235,gt_nn_2_derivative
477,-200.0,0.4775225,gt_nn_2_derivative
478,-200.0,0.47852147,gt_nn_2_derivative
479,-200.0,0.47952047,gt_nn_2_derivative
480,-200.0,0.48051947,gt_nn_2_derivative
481,-200.0,0.48151848,gt_nn_2_derivative
482,-200.0,0.48251748,gt_nn_2_derivative
483,-200.0,0.48351648,gt_nn_2_derivative
484,-200.0,0.4845155,gt_nn_2_derivative
485,-200.0,0.4855145,gt_nn_2_derivative
486,-200.0,0.4865135,gt_nn_2_derivative
487,-200.0,0.4875125,gt_nn_2_derivative
488,-200.0,0.4885115,gt_nn_2_derivative
489,-200.0,0.48951048,gt_nn_2_derivative
490,-200.0,0.49050948,gt_nn_2_derivative
491,-200.0,0.49150848,gt_nn_2_derivative
492,-200.0,0.4925075,gt_nn_2_derivative
493,-200.0,0.4935065,gt_nn_2_derivative
494,-200.0,0.4945055,gt_nn_2_derivative
495,-200.0,0.4955045,gt_nn_2_derivative
496,-200.0,0.4965035,gt_nn_2_derivative
497,-200.0,0.4975025,gt_nn_2_derivative
498,-200.0,0.4985015,gt_nn_2_derivative
499,-200.0,0.4995005,gt_nn_2_derivative
500,-200.0,0.5004995,gt_nn_2_derivative
501,-200.0,0.5014985,gt_nn_2_derivative
502,-200.0,0.5024975,gt_nn_2_derivative
503,-200.0,0.5034965,gt_nn_2_derivative
504,-200.0,0.5044955,gt_nn_2_derivative
505,-200.0,0.50549453,gt_nn_2_derivative
506,-200.0,0.5064935,gt_nn_2_derivative
507,-200.0,0.5074925,gt_nn_2_derivative
508,-200.0,0.5084915,gt_nn_2_derivative
509,-200.0,0.5094905,gt_nn_2_derivative
510,-200.0,0.5104895,gt_nn_2_derivative
511,-200.0,0.5114885,gt_nn_2_derivative
512,-200.0,0.51248753,gt_nn_2_derivative
513,-200.0,0.5134865,gt_nn_2_derivative
514,-200.0,0.51448554,gt_nn_2_derivative
515,-200.0,0.5154845,gt_nn_2_derivative
516,-200.0,0.51648355,gt_nn_2_derivative
517,-200.0,0.5174825,gt_nn_2_derivative
518,-200.0,0.5184815,gt_nn_2_derivative
519,-200.0,0.5194805,gt_nn_2_derivative
520,-200.0,0.5204795,gt_nn_2_derivative
521,-200.0,0.52147853,gt_nn_2_derivative
522,-200.0,0.5224775,gt_nn_2_derivative
523,-200.0,0.52347654,gt_nn_2_derivative
524,-200.0,0.5244755,gt_nn_2_derivative
525,-200.0,0.52547455,gt_nn_2_derivative
526,-200.0,0.5264735,gt_nn_2_derivative
527,-200.0,0.52747256,gt_nn_2_derivative
528,-200.0,0.5284715,gt_nn_2_derivative
529,-200.0,0.5294705,gt_nn_2_derivative
530,-200.0,0.53046954,gt_nn_2_derivative
531,-200.0,0.5314685,gt_nn_2_derivative
532,-200.0,0.53246754,gt_nn_2_derivative
533,-200.0,0.5334665,gt_nn_2_derivative
534,-200.0,0.53446555,gt_nn_2_derivative
535,-200.0,0.5354645,gt_nn_2_derivative
536,-200.0,0.53646356,gt_nn_2_derivative
537,-200.0,0.53746253,gt_nn_2_derivative
538,-200.0,0.53846157,gt_nn_2_derivative
539,-200.0,0.53946054,gt_nn_2_derivative
540,-200.0,0.5404595,gt_nn_2_derivative
541,-200.0,0.54145855,gt_nn_2_derivative
542,-200.0,0.5424575,gt_nn_2_derivative
543,-200.0,0.54345655,gt_nn_2_derivative
544,-200.0,0.5444555,gt_nn_2_derivative
545,-200.0,0.54545456,gt_nn_2_derivative
546,-200.0,0.54645354,gt_nn_2_derivative
547,-200.0,0.54745257,gt_nn_2_derivative
548,-200.0,0.54845154,gt_nn_2_derivative
549,-200.0,0.5494506,gt_nn_2_derivative
550,-200.0,0.55044955,gt_nn_2_derivative
551,-200.0,0.5514485,gt_nn_2_derivative
552,-200.0,0.55244756,gt_nn_2_derivative
553,-200.0,0.55344653,gt_nn_2_derivative
554,-200.0,0.55444556,gt_nn_2_derivative
555,-200.0,0.55544454,gt_nn_2_derivative
556,-200.0,0.5564436,gt_nn_2_derivative
557,-200.0,0.55744255,gt_nn_2_derivative
558,-200.0,0.5584416,gt_nn_2_derivative
559,-200.0,0.55944055,gt_nn_2_derivative
560,-200.0,0.5604396,gt_nn_2_derivative
561,-200.0,0.56143856,gt_nn_2_derivative
562,-200.0,0.56243753,gt_nn_2_derivative
563,-200.0,0.56343657,gt_nn_2_derivative
564,-200.0,0.56443554,gt_nn_2_derivative
565,-200.0,0.5654346,gt_nn_2_derivative
566,-200.0,0.56643355,gt_nn_2_derivative
567,-200.0,0.5674326,gt_nn_2_derivative
568,-200.0,0.56843156,gt_nn_2_derivative
569,-200.0,0.5694306,gt_nn_2_derivative
570,-200.0,0.57042956,gt_nn_2_derivative
571,-200.0,0.5714286,gt_nn_2_derivative
572,-200.0,0.5724276,gt_nn_2_derivative
573,-200.0,0.57342654,gt_nn_2_derivative
574,-200.0,0.5744256,gt_nn_2_derivative
575,-200.0,0.57542455,gt_nn_2_derivative
576,-200.0,0.5764236,gt_nn_2_derivative
577,-200.0,0.57742256,gt_nn_2_derivative
578,-200.0,0.5784216,gt_nn_2_derivative
579,-200.0,0.57942057,gt_nn_2_derivative
580,-200.0,0.5804196,gt_nn_2_derivative
581,-200.0,0.5814186,gt_nn_2_derivative
582,-200.0,0.5824176,gt_nn_2_derivative
583,-200.0,0.5834166,gt_nn_2_derivative
584,-200.0,0.58441556,gt_nn_2_derivative
585,-200.0,0.5854146,gt_nn_2_derivative
586,-200.0,0.58641356,gt_nn_2_derivative
587,-200.0,0.5874126,gt_nn_2_derivative
588,-200.0,0.58841157,gt_nn_2_derivative
589,-200.0,0.5894106,gt_nn_2_derivative
590,-200.0,0.5904096,gt_nn_2_derivative
591,-200.0,0.5914086,gt_nn_2_derivative
592,-200.0,0.5924076,gt_nn_2_derivative
593,-200.0,0.5934066,gt_nn_2_derivative
594,-200.0,0.5944056,gt_nn_2_derivative
595,-200.0,0.5954046,gt_nn_2_derivative
596,-200.0,0.5964036,gt_nn_2_derivative
597,-200.0,0.5974026,gt_nn_2_derivative
598,-200.0,0.5984016,gt_nn_2_derivative
599,-200.0,0.5994006,gt_nn_2_derivative
600,-200.0,0.6003996,gt_nn_2_derivative
601,-200.0,0.6013986,gt_nn_2_derivative
602,-200.0,0.6023976,gt_nn_2_derivative
603,-200.0,0.6033966,gt_nn_2_derivative
604,-200.0,0.6043956,gt_nn_2_derivative
605,-200.0,0.6053946,gt_nn_2_derivative
606,-200.0,0.60639364,gt_nn_2_derivative
607,-200.0,0.6073926,gt_nn_2_derivative
608,-200.0,0.6083916,gt_nn_2_derivative
609,-200.0,0.6093906,gt_nn_2_derivative
610,-200.0,0.6103896,gt_nn_2_derivative
611,-200.0,0.6113886,gt_nn_2_derivative
612,-200.0,0.6123876,gt_nn_2_derivative
613,-200.0,0.61338663,gt_nn_2_derivative
614,-200.0,0.6143856,gt_nn_2_derivative
615,-200.0,0.61538464,gt_nn_2_derivative
616,-200.0,0.6163836,gt_nn_2_derivative
617,-200.0,0.61738265,gt_nn_2_derivative
618,-200.0,0.6183816,gt_nn_2_derivative
619,-200.0,0.6193806,gt_nn_2_derivative
620,-200.0,0.6203796,gt_nn_2_derivative
621,-200.0,0.6213786,gt_nn_2_derivative
622,-200.0,0.62237763,gt_nn_2_derivative
623,-200.0,0.6233766,gt_nn_2_derivative
624,-200.0,0.62437564,gt_nn_2_derivative
625,-200.0,0.6253746,gt_nn_2_derivative
626,-200.0,0.62637365,gt_nn_2_derivative
627,-200.0,0.6273726,gt_nn_2_derivative
628,-200.0,0.62837166,gt_nn_2_derivative
629,-200.0,0.6293706,gt_nn_2_derivative
630,-200.0,0.6303696,gt_nn_2_derivative
631,-200.0,0.63136864,gt_nn_2_derivative
632,-200.0,0.6323676,gt_nn_2_derivative
633,-200.0,0.63336664,gt_nn_2_derivative
634,-200.0,0.6343656,gt_nn_2_derivative
635,-200.0,0.63536465,gt_nn_2_derivative
636,-200.0,0.6363636,gt_nn_2_derivative
637,-200.0,0.63736266,gt_nn_2_derivative
638,-200.0,0.63836163,gt_nn_2_derivative
639,-200.0,0.63936067,gt_nn_2_derivative
640,-200.0,0.64035964,gt_nn_2_derivative
641,-200.0,0.6413586,gt_nn_2_derivative
642,-200.0,0.64235765,gt_nn_2_derivative
643,-200.0,0.6433566,gt_nn_2_derivative
644,-200.0,0.64435565,gt_nn_2_derivative
645,-200.0,0.6453546,gt_nn_2_derivative
646,-200.0,0.64635366,gt_nn_2_derivative
647,-0.0,0.64735264,gt_nn_2_derivative
648,-0.0,0.64835167,gt_nn_2_derivative
649,-0.0,0.64935064,gt_nn_2_derivative
650,-0.0,0.6503497,gt_nn_2_derivative
651,-0.0,0.65134865,gt_nn_2_derivative
652,-0.0,0.6523476,gt_nn_2_derivative
653,-0.0,0.65334666,gt_nn_2_derivative
654,-0.0,0.65434563,gt_nn_2_derivative
655,-0.0,0.65534467,gt_nn_2_derivative
656,-0.0,0.65634364,gt_nn_2_derivative
657,-0.0,0.6573427,gt_nn_2_derivative
658,-0.0,0.65834165,gt_nn_2_derivative
659,-0.0,0.6593407,gt_nn_2_derivative
660,-0.0,0.66033965,gt_nn_2_derivative
661,-0.0,0.6613387,gt_nn_2_derivative
662,-0.0,0.66233766,gt_nn_2_derivative
663,-0.0,0.66333663,gt_nn_2_derivative
664,-0.0,0.66433567,gt_nn_2_derivative
665,-0.0,0.66533464,gt_nn_2_derivative
666,-0.0,0.6663337,gt_nn_2_derivative
667,-0.0,0.66733265,gt_nn_2_derivative
668,-0.0,0.6683317,gt_nn_2_derivative
669,-0.0,0.66933066,gt_nn_2_derivative
670,-0.0,0.6703297,gt_nn_2_derivative
671,-0.0,0.67132866,gt_nn_2_derivative
672,-0.0,0.6723277,gt_nn_2_derivative
673,-0.0,0.6733267,gt_nn_2_derivative
674,-0.0,0.67432564,gt_nn_2_derivative
675,-0.0,0.6753247,gt_nn_2_derivative
676,-0.0,0.67632365,gt_nn_2_derivative
677,-0.0,0.6773227,gt_nn_2_derivative
678,-0.0,0.67832166,gt_nn_2_derivative
679,-0.0,0.6793207,gt_nn_2_derivative
680,-0.0,0.68031967,gt_nn_2_derivative
681,-0.0,0.6813187,gt_nn_2_derivative
682,-0.0,0.6823177,gt_nn_2_derivative
683,-0.0,0.6833167,gt_nn_2_derivative
684,-0.0,0.6843157,gt_nn_2_derivative
685,-0.0,0.6853147,gt_nn_2_derivative
686,-0.0,0.6863137,gt_nn_2_derivative
687,-0.0,0.68731266,gt_nn_2_derivative
688,-0.0,0.6883117,gt_nn_2_derivative
689,-0.0,0.68931067,gt_nn_2_derivative
690,-0.0,0.6903097,gt_nn_2_derivative
691,-0.0,0.6913087,gt_nn_2_derivative
692,-0.0,0.6923077,gt_nn_2_derivative
693,-0.0,0.6933067,gt_nn_2_derivative
694,-0.0,0.6943057,gt_nn_2_derivative
695,-0.0,0.6953047,gt_nn_2_derivative
696,-0.0,0.6963037,gt_nn_2_derivative
697,-0.0,0.6973027,gt_nn_2_derivative
698,-0.0,0.6983017,gt_nn_2_derivative
699,-0.0,0.6993007,gt_nn_2_derivative
700,-0.0,0.7002997,gt_nn_2_derivative
701,-0.0,0.7012987,gt_nn_2_derivative
702,-0.0,0.7022977,gt_nn_2_derivative
703,-0.0,0.7032967,gt_nn_2_derivative
704,-0.0,0.7042957,gt_nn_2_derivative
705,-0.0,0.7052947,gt_nn_2_derivative
706,-0.0,0.7062937,gt_nn_2_derivative
707,-0.0,0.70729274,gt_nn_2_derivative
708,-0.0,0.7082917,gt_nn_2_derivative
709,-0.0,0.7092907,gt_nn_2_derivative
710,-0.0,0.7102897,gt_nn_2_derivative
711,-0.0,0.7112887,gt_nn_2_derivative
712,-0.0,0.7122877,gt_nn_2_derivative
713,-0.0,0.7132867,gt_nn_2_derivative
714,-0.0,0.71428573,gt_nn_2_derivative
715,-0.0,0.7152847,gt_nn_2_derivative
716,-0.0,0.71628374,gt_nn_2_derivative
717,-0.0,0.7172827,gt_nn_2_derivative
718,-0.0,0.71828175,gt_nn_2_derivative
719,-0.0,0.7192807,gt_nn_2_derivative
720,-0.0,0.7202797,gt_nn_2_derivative
721,-0.0,0.7212787,gt_nn_2_derivative
722,-0.0,0.7222777,gt_nn_2_derivative
723,-0.0,0.72327673,gt_nn_2_derivative
724,-0.0,0.7242757,gt_nn_2_derivative
725,-0.0,0.72527474,gt_nn_2_derivative
726,-0.0,0.7262737,gt_nn_2_derivative
727,-0.0,0.72727275,gt_nn_2_derivative
728,-0.0,0.7282717,gt_nn_2_derivative
729,-0.0,0.72927076,gt_nn_2_derivative
730,-0.0,0.73026973,gt_nn_2_derivative
731,-0.0,0.7312687,gt_nn_2_derivative
732,-0.0,0.73226774,gt_nn_2_derivative
733,-0.0,0.7332667,gt_nn_2_derivative
734,-0.0,0.73426574,gt_nn_2_derivative
735,-0.0,0.7352647,gt_nn_2_derivative
736,-0.0,0.73626375,gt_nn_2_derivative
737,-0.0,0.7372627,gt_nn_2_derivative
738,-0.0,0.73826176,gt_nn_2_derivative
739,-0.0,0.73926073,gt_nn_2_derivative
740,-0.0,0.74025977,gt_nn_2_derivative
741,-0.0,0.74125874,gt_nn_2_derivative
742,-0.0,0.7422577,gt_nn_2_derivative
743,-0.0,0.74325675,gt_nn_2_derivative
744,-0.0,0.7442557,gt_nn_2_derivative
745,-0.0,0.74525476,gt_nn_2_derivative
746,-0.0,0.7462537,gt_nn_2_derivative
747,-0.0,0.74725276,gt_nn_2_derivative
748,-0.0,0.74825174,gt_nn_2_derivative
749,-0.0,0.74925077,gt_nn_2_derivative
750,-0.0,0.75024974,gt_nn_2_derivative
751,-0.0,0.7512488,gt_nn_2_derivative
752,-0.0,0.75224775,gt_nn_2_derivative
753,-0.0,0.7532467,gt_nn_2_derivative
754,-0.0,0.75424576,gt_nn_2_derivative
755,-0.0,0.75524473,gt_nn_2_derivative
756,-0.0,0.75624377,gt_nn_2_derivative
757,-0.0,0.75724274,gt_nn_2_derivative
758,-0.0,0.7582418,gt_nn_2_derivative
759,-0.0,0.75924075,gt_nn_2_derivative
760,-0.0,0.7602398,gt_nn_2_derivative
761,-0.0,0.76123875,gt_nn_2_derivative
762,-0.0,0.7622378,gt_nn_2_derivative
763,-0.0,0.76323676,gt_nn_2_derivative
764,-0.0,0.76423573,gt_nn_2_derivative
765,-0.0,0.76523477,gt_nn_2_derivative
766,-0.0,0.76623374,gt_nn_2_derivative
767,-0.0,0.7672328,gt_nn_2_derivative
768,-0.0,0.76823175,gt_nn_2_derivative
769,-0.0,0.7692308,gt_nn_2_derivative
770,-0.0,0.77022976,gt_nn_2_derivative
771,-0.0,0.7712288,gt_nn_2_derivative
772,-0.0,0.77222776,gt_nn_2_derivative
773,-0.0,0.7732268,gt_nn_2_derivative
774,-0.0,0.7742258,gt_nn_2_derivative
775,-0.0,0.7752248,gt_nn_2_derivative
776,-0.0,0.7762238,gt_nn_2_derivative
777,-0.0,0.77722275,gt_nn_2_derivative
778,-0.0,0.7782218,gt_nn_2_derivative
779,-0.0,0.77922076,gt_nn_2_derivative
780,-0.0,0.7802198,gt_nn_2_derivative
781,-0.0,0.78121877,gt_nn_2_derivative
782,-0.0,0.7822178,gt_nn_2_derivative
783,-0.0,0.7832168,gt_nn_2_derivative
784,-0.0,0.7842158,gt_nn_2_derivative
785,-0.0,0.7852148,gt_nn_2_derivative
786,-0.0,0.7862138,gt_nn_2_derivative
787,-0.0,0.7872128,gt_nn_2_derivative
788,-0.0,0.78821176,gt_nn_2_derivative
789,-0.0,0.7892108,gt_nn_2_derivative
790,-0.0,0.7902098,gt_nn_2_derivative
791,-0.0,0.7912088,gt_nn_2_derivative
792,-0.0,0.7922078,gt_nn_2_derivative
793,-0.0,0.7932068,gt_nn_2_derivative
794,-0.0,0.7942058,gt_nn_2_derivative
795,-0.0,0.7952048,gt_nn_2_derivative
796,-0.0,0.7962038,gt_nn_2_derivative
797,-0.0,0.7972028,gt_nn_2_derivative
798,-0.0,0.7982018,gt_nn_2_derivative
799,-0.0,0.7992008,gt_nn_2_derivative
800,-0.0,0.8001998,gt_nn_2_derivative
801,-0.0,0.8011988,gt_nn_2_derivative
802,-0.0,0.8021978,gt_nn_2_derivative
803,-0.0,0.8031968,gt_nn_2_derivative
804,-0.0,0.8041958,gt_nn_2_derivative
805,-0.0,0.8051948,gt_nn_2_derivative
806,-0.0,0.8061938,gt_nn_2_derivative
807,-0.0,0.8071928,gt_nn_2_derivative
808,-0.0,0.80819184,gt_nn_2_derivative
809,-0.0,0.8091908,gt_nn_2_derivative
810,-0.0,0.8101898,gt_nn_2_derivative
811,-0.0,0.8111888,gt_nn_2_derivative
812,-0.0,0.8121878,gt_nn_2_derivative
813,-0.0,0.8131868,gt_nn_2_derivative
814,-0.0,0.8141858,gt_nn_2_derivative
815,-0.0,0.81518483,gt_nn_2_derivative
816,-0.0,0.8161838,gt_nn_2_derivative
817,-0.0,0.81718284,gt_nn_2_derivative
818,-0.0,0.8181818,gt_nn_2_derivative
819,-0.0,0.81918085,gt_nn_2_derivative
820,-0.0,0.8201798,gt_nn_2_derivative
821,-0.0,0.8211788,gt_nn_2_derivative
822,-0.0,0.8221778,gt_nn_2_derivative
823,-0.0,0.8231768,gt_nn_2_derivative
824,-0.0,0.82417583,gt_nn_2_derivative
825,-0.0,0.8251748,gt_nn_2_derivative
826,-0.0,0.82617384,gt_nn_2_derivative
827,-0.0,0.8271728,gt_nn_2_derivative
828,-0.0,0.82817185,gt_nn_2_derivative
829,-0.0,0.8291708,gt_nn_2_derivative
830,-0.0,0.83016986,gt_nn_2_derivative
831,-0.0,0.83116883,gt_nn_2_derivative
832,-0.0,0.8321678,gt_nn_2_derivative
833,-0.0,0.83316684,gt_nn_2_derivative
834,-0.0,0.8341658,gt_nn_2_derivative
835,-0.0,0.83516484,gt_nn_2_derivative
836,-0.0,0.8361638,gt_nn_2_derivative
837,-0.0,0.83716285,gt_nn_2_derivative
838,-0.0,0.8381618,gt_nn_2_derivative
839,-0.0,0.83916086,gt_nn_2_derivative
840,-0.0,0.84015983,gt_nn_2_derivative
841,-0.0,0.84115887,gt_nn_2_derivative
842,-0.0,0.84215784,gt_nn_2_derivative
843,-0.0,0.8431568,gt_nn_2_derivative
844,-0.0,0.84415585,gt_nn_2_derivative
845,-0.0,0.8451548,gt_nn_2_derivative
846,-0.0,0.84615386,gt_nn_2_derivative
847,-0.0,0.8471528,gt_nn_2_derivative
848,-0.0,0.84815186,gt_nn_2_derivative
849,-0.0,0.84915084,gt_nn_2_derivative
850,-0.0,0.85014987,gt_nn_2_derivative
851,-0.0,0.85114884,gt_nn_2_derivative
852,-0.0,0.8521479,gt_nn_2_derivative
853,-0.0,0.85314685,gt_nn_2_derivative
854,-0.0,0.8541458,gt_nn_2_derivative
855,-0.0,0.85514486,gt_nn_2_derivative
856,-0.0,0.85614383,gt_nn_2_derivative
857,-0.0,0.85714287,gt_nn_2_derivative
858,-0.0,0.85814184,gt_nn_2_derivative
859,-0.0,0.8591409,gt_nn_2_derivative
860,-0.0,0.86013985,gt_nn_2_derivative
861,-0.0,0.8611389,gt_nn_2_derivative
862,-0.0,0.86213785,gt_nn_2_derivative
863,-0.0,0.8631369,gt_nn_2_derivative
864,-0.0,0.86413586,gt_nn_2_derivative
865,-0.0,0.8651349,gt_nn_2_derivative
866,-0.0,0.86613387,gt_nn_2_derivative
867,-0.0,0.86713284,gt_nn_2_derivative
868,-0.0,0.8681319,gt_nn_2_derivative
869,-0.0,0.86913085,gt_nn_2_derivative
870,-0.0,0.8701299,gt_nn_2_derivative
871,-0.0,0.87112886,gt_nn_2_derivative
872,-0.0,0.8721279,gt_nn_2_derivative
873,-0.0,0.87312686,gt_nn_2_derivative
874,-0.0,0.8741259,gt_nn_2_derivative
875,-0.0,0.8751249,gt_nn_2_derivative
876,-0.0,0.8761239,gt_nn_2_derivative
877,-0.0,0.8771229,gt_nn_2_derivative
878,-0.0,0.87812185,gt_nn_2_derivative
879,-0.0,0.8791209,gt_nn_2_derivative
880,-0.0,0.88011986,gt_nn_2_derivative
881,-0.0,0.8811189,gt_nn_2_derivative
882,-0.0,0.88211787,gt_nn_2_derivative
883,-0.0,0.8831169,gt_nn_2_derivative
884,-0.0,0.8841159,gt_nn_2_derivative
885,-0.0,0.8851149,gt_nn_2_derivative
886,-0.0,0.8861139,gt_nn_2_derivative
887,-0.0,0.8871129,gt_nn_2_derivative
888,-0.0,0.8881119,gt_nn_2_derivative
889,-0.0,0.88911086,gt_nn_2_derivative
890,-0.0,0.8901099,gt_nn_2_derivative
891,-0.0,0.8911089,gt_nn_2_derivative
892,-0.0,0.8921079,gt_nn_2_derivative
893,-0.0,0.8931069,gt_nn_2_derivative
894,-0.0,0.8941059,gt_nn_2_derivative
895,-0.0,0.8951049,gt_nn_2_derivative
896,-0.0,0.8961039,gt_nn_2_derivative
897,-0.0,0.8971029,gt_nn_2_derivative
898,-0.0,0.8981019,gt_nn_2_derivative
899,-0.0,0.8991009,gt_nn_2_derivative
900,-0.0,0.9000999,gt_nn_2_derivative
901,-0.0,0.9010989,gt_nn_2_derivative
902,-0.0,0.9020979,gt_nn_2_derivative
903,-0.0,0.9030969,gt_nn_2_derivative
904,-0.0,0.9040959,gt_nn_2_derivative
905,-0.0,0.9050949,gt_nn_2_derivative
906,-0.0,0.9060939,gt_nn_2_derivative
907,-0.0,0.9070929,gt_nn_2_derivative
908,-0.0,0.9080919,gt_nn_2_derivative
909,-0.0,0.90909094,gt_nn_2_derivative
910,-0.0,0.9100899,gt_nn_2_derivative
911,-0.0,0.9110889,gt_nn_2_derivative
912,-0.0,0.9120879,gt_nn_2_derivative
913,-0.0,0.9130869,gt_nn_2_derivative
914,-0.0,0.9140859,gt_nn_2_derivative
915,-0.0,0.9150849,gt_nn_2_derivative
916,-0.0,0.91608393,gt_nn_2_derivative
917,-0.0,0.9170829,gt_nn_2_derivative
918,-0.0,0.91808194,gt_nn_2_derivative
919,-0.0,0.9190809,gt_nn_2_derivative
920,-0.0,0.92007995,gt_nn_2_derivative
921,-0.0,0.9210789,gt_nn_2_derivative
922,-0.0,0.9220779,gt_nn_2_derivative
923,-0.0,0.9230769,gt_nn_2_derivative
924,-0.0,0.9240759,gt_nn_2_derivative
925,-0.0,0.92507493,gt_nn_2_derivative
926,-0.0,0.9260739,gt_nn_2_derivative
927,-0.0,0.92707294,gt_nn_2_derivative
928,-0.0,0.9280719,gt_nn_2_derivative
929,-0.0,0.92907095,gt_nn_2_derivative
930,-0.0,0.9300699,gt_nn_2_derivative
931,-0.0,0.93106896,gt_nn_2_derivative
932,-0.0,0.93206793,gt_nn_2_derivative
933,-0.0,0.9330669,gt_nn_2_derivative
934,-0.0,0.93406594,gt_nn_2_derivative
935,-0.0,0.9350649,gt_nn_2_derivative
936,-0.0,0.93606395,gt_nn_2_derivative
937,-0.0,0.9370629,gt_nn_2_derivative
938,-0.0,0.93806195,gt_nn_2_derivative
939,-0.0,0.9390609,gt_nn_2_derivative
940,-0.0,0.94005996,gt_nn_2_derivative
941,-0.0,0.94105893,gt_nn_2_derivative
942,-0.0,0.94205797,gt_nn_2_derivative
943,-0.0,0.94305694,gt_nn_2_derivative
944,-0.0,0.9440559,gt_nn_2_derivative
945,-0.0,0.94505495,gt_nn_2_derivative
946,-0.0,0.9460539,gt_nn_2_derivative
947,-0.0,0.94705296,gt_nn_2_derivative
948,-0.0,0.9480519,gt_nn_2_derivative
949,-0.0,0.94905096,gt_nn_2_derivative
950,-0.0,0.95004994,gt_nn_2_derivative
951,-0.0,0.951049,gt_nn_2_derivative
952,-0.0,0.95204794,gt_nn_2_derivative
953,-0.0,0.953047,gt_nn_2_derivative
954,-0.0,0.95404595,gt_nn_2_derivative
955,-0.0,0.955045,gt_nn_2_derivative
956,-0.0,0.95604396,gt_nn_2_derivative
957,-0.0,0.95704293,gt_nn_2_derivative
958,-0.0,0.95804197,gt_nn_2_derivative
959,-0.0,0.95904094,gt_nn_2_derivative
960,-0.0,0.96004,gt_nn_2_derivative
961,-0.0,0.96103895,gt_nn_2_derivative
962,-0.0,0.962038,gt_nn_2_derivative
963,-0.0,0.96303695,gt_nn_2_derivative
964,-0.0,0.964036,gt_nn_2_derivative
965,-0.0,0.96503496,gt_nn_2_derivative
966,-0.0,0.966034,gt_nn_2_derivative
967,-0.0,0.96703297,gt_nn_2_derivative
968,-0.0,0.96803194,gt_nn_2_derivative
969,-0.0,0.969031,gt_nn_2_derivative
970,-0.0,0.97002995,gt_nn_2_derivative
971,-0.0,0.971029,gt_nn_2_derivative
972,-0.0,0.97202796,gt_nn_2_derivative
973,-0.0,0.973027,gt_nn_2_derivative
974,-0.0,0.97402596,gt_nn_2_derivative
975,-0.0,0.975025,gt_nn_2_derivative
976,-0.0,0.976024,gt_nn_2_derivative
977,-0.0,0.977023,gt_nn_2_derivative
978,-0.0,0.978022,gt_nn_2_derivative
979,-0.0,0.97902095,gt_nn_2_derivative
980,-0.0,0.98002,gt_nn_2_derivative
981,-0.0,0.98101896,gt_nn_2_derivative
982,-0.0,0.982018,gt_nn_2_derivative
983,-0.0,0.98301697,gt_nn_2_derivative
984,-0.0,0.984016,gt_nn_2_derivative
985,-0.0,0.985015,gt_nn_2_derivative
986,-0.0,0.986014,gt_nn_2_derivative
987,-0.0,0.987013,gt_nn_2_derivative
988,-0.0,0.988012,gt_nn_2_derivative
989,-0.0,0.989011,gt_nn_2_derivative
990,-0.0,0.99000996,gt_nn_2_derivative
991,-0.0,0.991009,gt_nn_2_derivative
992,-0.0,0.992008,gt_nn_2_derivative
993,-0.0,0.993007,gt_nn_2_derivative
994,-0.0,0.994006,gt_nn_2_derivative
995,-0.0,0.995005,gt_nn_2_derivative
996,-0.0,0.996004,gt_nn_2_derivative
997,-0.0,0.997003,gt_nn_2_derivative
998,-0.0,0.998002,gt_nn_2_derivative
999,-0.0,0.999001,gt_nn_2_derivative


==> visu/old/tikz_csvs_one_dim/result_best_run_one_dim/obstacle_nn.csv <==
,X_x,value,name
0,0.0,0.0,obstacle_nn
1,0.001,0.00010000001,obstacle_nn
2,0.002,0.00040000005,obstacle_nn
3,0.003,0.00090000004,obstacle_nn
4,0.004,0.0016000002,obstacle_nn
5,0.005,0.0025,obstacle_nn
6,0.006,0.0036000002,obstacle_nn
7,0.007,0.0049,obstacle_nn
8,0.008,0.006400001,obstacle_nn
9,0.009,0.008099999,obstacle_nn
10,0.01,0.01,obstacle_nn
11,0.011,0.0121,obstacle_nn
12,0.012,0.014400001,obstacle_nn
13,0.013,0.016900001,obstacle_nn
14,0.014,0.0196,obstacle_nn
15,0.015,0.022499999,obstacle_nn
16,0.016,0.025600003,obstacle_nn
17,0.017,0.028900001,obstacle_nn
18,0.018,0.032399997,obstacle_nn
19,0.019,0.0361,obstacle_nn
20,0.02,0.04,obstacle_nn
21,0.021,0.044099998,obstacle_nn
22,0.022,0.0484,obstacle_nn
23,0.023,0.0529,obstacle_nn
24,0.024,0.057600003,obstacle_nn
25,0.025,0.06250001,obstacle_nn
26,0.026,0.067600004,obstacle_nn
27,0.027,0.072900005,obstacle_nn
28,0.028,0.0784,obstacle_nn
29,0.029,0.08409999,obstacle_nn
30,0.03,0.089999996,obstacle_nn
31,0.031,0.096099995,obstacle_nn
32,0.032,0.10240001,obstacle_nn
33,0.033,0.1089,obstacle_nn
34,0.034,0.115600005,obstacle_nn
35,0.035,0.1225,obstacle_nn
36,0.036,0.12959999,obstacle_nn
37,0.037,0.13690001,obstacle_nn
38,0.038,0.1444,obstacle_nn
39,0.039,0.15210001,obstacle_nn
40,0.04,0.16,obstacle_nn
41,0.041,0.16810001,obstacle_nn
42,0.042,0.17639999,obstacle_nn
43,0.043,0.18490002,obstacle_nn
44,0.044,0.1936,obstacle_nn
45,0.045,0.2025,obstacle_nn
46,0.046,0.2116,obstacle_nn
47,0.047,0.22089998,obstacle_nn
48,0.048,0.23040001,obstacle_nn
49,0.049,0.2401,obstacle_nn
50,0.05,0.25000003,obstacle_nn
51,0.051,0.2601,obstacle_nn
52,0.052,0.27040002,obstacle_nn
53,0.053,0.2809,obstacle_nn
54,0.054,0.29160002,obstacle_nn
55,0.055,0.3025,obstacle_nn
56,0.056,0.3136,obstacle_nn
57,0.057,0.3249,obstacle_nn
58,0.058,0.33639997,obstacle_nn
59,0.059,0.3481,obstacle_nn
60,0.06,0.35999998,obstacle_nn
61,0.061,0.37210003,obstacle_nn
62,0.062,0.38439998,obstacle_nn
63,0.063,0.39690003,obstacle_nn
64,0.064,0.40960005,obstacle_nn
65,0.065,0.42249998,obstacle_nn
66,0.066,0.4356,obstacle_nn
67,0.067,0.44890004,obstacle_nn
68,0.068,0.46240002,obstacle_nn
69,0.069,0.47609997,obstacle_nn
70,0.07,0.49,obstacle_nn
71,0.071,0.5041,obstacle_nn
72,0.072,0.51839995,obstacle_nn
73,0.073,0.5329,obstacle_nn
74,0.074,0.54760003,obstacle_nn
75,0.075,0.5625,obstacle_nn
76,0.076,0.5776,obstacle_nn
77,0.077,0.5929,obstacle_nn
78,0.078,0.60840005,obstacle_nn
79,0.079,0.6241001,obstacle_nn
80,0.08,0.64,obstacle_nn
81,0.081,0.6561,obstacle_nn
82,0.082,0.67240006,obstacle_nn
83,0.083,0.68889993,obstacle_nn
84,0.084,0.70559996,obstacle_nn
85,0.085,0.7225,obstacle_nn
86,0.086,0.73960006,obstacle_nn
87,0.087,0.75689995,obstacle_nn
88,0.088,0.7744,obstacle_nn
89,0.089,0.7921,obstacle_nn
90,0.09,0.81,obstacle_nn
91,0.091,0.82809997,obstacle_nn
92,0.092,0.8464,obstacle_nn
93,0.093,0.8649,obstacle_nn
94,0.094,0.88359994,obstacle_nn
95,0.095,0.90250003,obstacle_nn
96,0.096,0.92160004,obstacle_nn
97,0.097,0.9409,obstacle_nn
98,0.098,0.9604,obstacle_nn
99,0.099,0.98010004,obstacle_nn
100,0.1,1.0000001,obstacle_nn
101,0.101,1.0201001,obstacle_nn
102,0.102,1.0404,obstacle_nn
103,0.103,1.0609,obstacle_nn
104,0.104,1.0816001,obstacle_nn
105,0.105,1.1025,obstacle_nn
106,0.106,1.1236,obstacle_nn
107,0.107,1.1449,obstacle_nn
108,0.108,1.1664001,obstacle_nn
109,0.109,1.1881,obstacle_nn
110,0.11,1.21,obstacle_nn
111,0.111,1.2321,obstacle_nn
112,0.112,1.2544,obstacle_nn
113,0.113,1.2768999,obstacle_nn
114,0.114,1.2996,obstacle_nn
115,0.115,1.3225,obstacle_nn
116,0.116,1.3455999,obstacle_nn
117,0.117,1.3689,obstacle_nn
118,0.118,1.3924,obstacle_nn
119,0.119,1.4161001,obstacle_nn
120,0.12,1.4399999,obstacle_nn
121,0.121,1.4641,obstacle_nn
122,0.122,1.4884001,obstacle_nn
123,0.123,1.5129001,obstacle_nn
124,0.124,1.5375999,obstacle_nn
125,0.125,1.5625,obstacle_nn
126,0.126,1.5876001,obstacle_nn
127,0.127,1.6129,obstacle_nn
128,0.128,1.6384002,obstacle_nn
129,0.129,1.6640998,obstacle_nn
130,0.13,1.6899999,obstacle_nn
131,0.131,1.7160999,obstacle_nn
132,0.132,1.7424,obstacle_nn
133,0.133,1.7689,obstacle_nn
134,0.134,1.7956002,obstacle_nn
135,0.135,1.8225001,obstacle_nn
136,0.136,1.8496001,obstacle_nn
137,0.137,1.8768998,obstacle_nn
138,0.138,1.9043999,obstacle_nn
139,0.139,1.9321,obstacle_nn
140,0.14,1.96,obstacle_nn
141,0.141,1.9881,obstacle_nn
142,0.142,2.0164,obstacle_nn
143,0.143,2.0449002,obstacle_nn
144,0.144,2.0735998,obstacle_nn
145,0.145,2.1024997,obstacle_nn
146,0.146,2.1316,obstacle_nn
147,0.147,2.1609,obstacle_nn
148,0.148,2.1904001,obstacle_nn
149,0.149,2.2201002,obstacle_nn
150,0.15,2.25,obstacle_nn
151,0.151,2.2800999,obstacle_nn
152,0.152,2.3104,obstacle_nn
153,0.153,2.3409,obstacle_nn
154,0.154,2.3716,obstacle_nn
155,0.155,2.4025002,obstacle_nn
156,0.156,2.4336002,obstacle_nn
157,0.157,2.4649003,obstacle_nn
158,0.158,2.4964004,obstacle_nn
159,0.159,2.5281,obstacle_nn
160,0.16,2.56,obstacle_nn
161,0.161,2.5921,obstacle_nn
162,0.162,2.6244,obstacle_nn
163,0.163,2.6569002,obstacle_nn
164,0.164,2.6896002,obstacle_nn
165,0.165,2.7225003,obstacle_nn
166,0.166,2.7555997,obstacle_nn
167,0.167,2.7889,obstacle_nn
168,0.168,2.8223999,obstacle_nn
169,0.169,2.8561,obstacle_nn
170,0.17,2.89,obstacle_nn
171,0.171,2.9241002,obstacle_nn
172,0.172,2.9584002,obstacle_nn
173,0.173,2.9928997,obstacle_nn
174,0.174,3.0275998,obstacle_nn
175,0.175,3.0624998,obstacle_nn
176,0.176,3.0976,obstacle_nn
177,0.177,3.1329002,obstacle_nn
178,0.178,3.1684,obstacle_nn
179,0.179,3.2041001,obstacle_nn
180,0.18,3.24,obstacle_nn
181,0.181,3.2760997,obstacle_nn
182,0.182,3.3123999,obstacle_nn
183,0.183,3.3489,obstacle_nn
184,0.184,3.3856,obstacle_nn
185,0.185,3.4225001,obstacle_nn
186,0.186,3.4596,obstacle_nn
187,0.187,3.4969,obstacle_nn
188,0.188,3.5343997,obstacle_nn
189,0.189,3.5720997,obstacle_nn
190,0.19,3.6100001,obstacle_nn
191,0.191,3.6481001,obstacle_nn
192,0.192,3.6864002,obstacle_nn
193,0.193,3.7249002,obstacle_nn
194,0.194,3.7636,obstacle_nn
195,0.195,3.8024995,obstacle_nn
196,0.196,3.8416,obstacle_nn
197,0.197,3.8808997,obstacle_nn
198,0.198,3.9204001,obstacle_nn
199,0.199,3.9601002,obstacle_nn
200,0.2,4.0000005,obstacle_nn
201,0.201,4.0401,obstacle_nn
202,0.202,4.0804005,obstacle_nn
203,0.203,4.1208997,obstacle_nn
204,0.204,4.1616,obstacle_nn
205,0.205,4.2025,obstacle_nn
206,0.206,4.2436,obstacle_nn
207,0.207,4.2849,obstacle_nn
208,0.208,4.3264003,obstacle_nn
209,0.209,4.3681,obstacle_nn
210,0.21,4.41,obstacle_nn
211,0.211,4.4521,obstacle_nn
212,0.212,4.4944,obstacle_nn
213,0.213,4.5369,obstacle_nn
214,0.214,4.5796,obstacle_nn
215,0.215,4.6225,obstacle_nn
216,0.216,4.6656003,obstacle_nn
217,0.217,4.7088995,obstacle_nn
218,0.218,4.7524,obstacle_nn
219,0.219,4.7961,obstacle_nn
220,0.22,4.84,obstacle_nn
221,0.221,4.8841,obstacle_nn
222,0.222,4.9284,obstacle_nn
223,0.223,4.9729,obstacle_nn
224,0.224,5.0176,obstacle_nn
225,0.225,5.0624995,obstacle_nn
226,0.226,5.1075997,obstacle_nn
227,0.227,5.1528997,obstacle_nn
228,0.228,5.1984,obstacle_nn
229,0.229,5.2441,obstacle_nn
230,0.23,5.29,obstacle_nn
231,0.231,5.3361,obstacle_nn
232,0.232,5.3823996,obstacle_nn
233,0.233,5.4289,obstacle_nn
234,0.234,5.4756,obstacle_nn
235,0.235,5.5225,obstacle_nn
236,0.236,5.5696,obstacle_nn
237,0.237,5.6169004,obstacle_nn
238,0.238,5.6644006,obstacle_nn
239,0.239,5.7120996,obstacle_nn
240,0.24,5.7599998,obstacle_nn
241,0.241,5.8080997,obstacle_nn
242,0.242,5.8564,obstacle_nn
243,0.243,5.9049,obstacle_nn
244,0.244,5.9536004,obstacle_nn
245,0.245,6.0025,obstacle_nn
246,0.246,6.0516005,obstacle_nn
247,0.247,6.1008997,obstacle_nn
248,0.248,6.1503997,obstacle_nn
249,0.249,6.2001,obstacle_nn
250,0.25,6.25,obstacle_nn
251,0.251,6.2999,obstacle_nn
252,0.252,6.3496017,obstacle_nn
253,0.253,6.3990993,obstacle_nn
254,0.254,6.4484005,obstacle_nn
255,0.255,6.4974995,obstacle_nn
256,0.256,6.5464,obstacle_nn
257,0.257,6.5951004,obstacle_nn
258,0.258,6.6435986,obstacle_nn
259,0.259,6.6919003,obstacle_nn
260,0.26,6.74,obstacle_nn
261,0.261,6.787899,obstacle_nn
262,0.262,6.8356,obstacle_nn
263,0.263,6.8831005,obstacle_nn
264,0.264,6.930399,obstacle_nn
265,0.265,6.977499,obstacle_nn
266,0.266,7.024399,obstacle_nn
267,0.267,7.0711,obstacle_nn
268,0.268,7.1176014,obstacle_nn
269,0.269,7.1639004,obstacle_nn
270,0.27,7.210001,obstacle_nn
271,0.271,7.2558994,obstacle_nn
272,0.272,7.3015995,obstacle_nn
273,0.273,7.3470993,obstacle_nn
274,0.274,7.3924007,obstacle_nn
275,0.275,7.4375,obstacle_nn
276,0.276,7.482399,obstacle_nn
277,0.277,7.5270996,obstacle_nn
278,0.278,7.5716,obstacle_nn
279,0.279,7.6159,obstacle_nn
280,0.28,7.66,obstacle_nn
281,0.281,7.7038975,obstacle_nn
282,0.282,7.7476006,obstacle_nn
283,0.283,7.7910995,obstacle_nn
284,0.284,7.8344,obstacle_nn
285,0.285,7.8775005,obstacle_nn
286,0.286,7.9204006,obstacle_nn
287,0.287,7.9631004,obstacle_nn
288,0.288,8.0056,obstacle_nn
289,0.289,8.047899,obstacle_nn
290,0.29,8.09,obstacle_nn
291,0.291,8.131901,obstacle_nn
292,0.292,8.173599,obstacle_nn
293,0.293,8.215101,obstacle_nn
294,0.294,8.256399,obstacle_nn
295,0.295,8.297501,obstacle_nn
296,0.296,8.3384,obstacle_nn
297,0.297,8.379099,obstacle_nn
298,0.298,8.419601,obstacle_nn
299,0.299,8.4599,obstacle_nn
300,0.3,8.500002,obstacle_nn
301,0.301,8.5399,obstacle_nn
302,0.302,8.579599,obstacle_nn
303,0.303,8.6191025,obstacle_nn
304,0.304,8.6584,obstacle_nn
305,0.305,8.6975,obstacle_nn
306,0.306,8.736399,obstacle_nn
307,0.307,8.775099,obstacle_nn
308,0.308,8.813601,obstacle_nn
309,0.309,8.851898,obstacle_nn
310,0.31,8.889999,obstacle_nn
311,0.311,8.927898,obstacle_nn
312,0.312,8.965599,obstacle_nn
313,0.313,9.003101,obstacle_nn
314,0.314,9.040401,obstacle_nn
315,0.315,9.077499,obstacle_nn
316,0.316,9.114403,obstacle_nn
317,0.317,9.1511,obstacle_nn
318,0.318,9.187601,obstacle_nn
319,0.319,9.223902,obstacle_nn
320,0.32,9.26,obstacle_nn
321,0.321,9.295902,obstacle_nn
322,0.322,9.3316,obstacle_nn
323,0.323,9.367102,obstacle_nn
324,0.324,9.402401,obstacle_nn
325,0.325,9.4375,obstacle_nn
326,0.326,9.472403,obstacle_nn
327,0.327,9.507099,obstacle_nn
328,0.328,9.541599,obstacle_nn
329,0.329,9.575901,obstacle_nn
330,0.33,9.609999,obstacle_nn
331,0.331,9.6439,obstacle_nn
332,0.332,9.677597,obstacle_nn
333,0.333,9.7111,obstacle_nn
334,0.334,9.744398,obstacle_nn
335,0.335,9.777498,obstacle_nn
336,0.336,9.8104,obstacle_nn
337,0.337,9.8431,obstacle_nn
338,0.338,9.875599,obstacle_nn
339,0.339,9.9079,obstacle_nn
340,0.34,9.939999,obstacle_nn
341,0.341,9.971901,obstacle_nn
342,0.342,10.003601,obstacle_nn
343,0.343,10.035099,obstacle_nn
344,0.344,10.066402,obstacle_nn
345,0.345,10.0975,obstacle_nn
346,0.346,10.128401,obstacle_nn
347,0.347,10.1591,obstacle_nn
348,0.348,10.1896,obstacle_nn
349,0.349,10.219902,obstacle_nn
350,0.35,10.25,obstacle_nn
351,0.351,10.2799015,obstacle_nn
352,0.352,10.309601,obstacle_nn
353,0.353,10.3391,obstacle_nn
354,0.354,10.3684025,obstacle_nn
355,0.355,10.397499,obstacle_nn
356,0.356,10.426401,obstacle_nn
357,0.357,10.455101,obstacle_nn
358,0.358,10.483599,obstacle_nn
359,0.359,10.511902,obstacle_nn
360,0.36,10.539999,obstacle_nn
361,0.361,10.5679,obstacle_nn
362,0.362,10.595598,obstacle_nn
363,0.363,10.623098,obstacle_nn
364,0.364,10.6504,obstacle_nn
365,0.365,10.6775,obstacle_nn
366,0.366,10.704399,obstacle_nn
367,0.367,10.731102,obstacle_nn
368,0.368,10.757599,obstacle_nn
369,0.369,10.783899,obstacle_nn
370,0.37,10.809999,obstacle_nn
371,0.371,10.835899,obstacle_nn
372,0.372,10.861601,obstacle_nn
373,0.373,10.887098,obstacle_nn
374,0.374,10.912401,obstacle_nn
375,0.375,10.9375,obstacle_nn
376,0.376,10.9624,obstacle_nn
377,0.377,10.987101,obstacle_nn
378,0.378,11.011599,obstacle_nn
379,0.379,11.0359,obstacle_nn
380,0.38,11.059999,obstacle_nn
381,0.381,11.0839,obstacle_nn
382,0.382,11.107601,obstacle_nn
383,0.383,11.1311,obstacle_nn
384,0.384,11.1544,obstacle_nn
385,0.385,11.1775,obstacle_nn
386,0.386,11.200399,obstacle_nn
387,0.387,11.223103,obstacle_nn
388,0.388,11.245602,obstacle_nn
389,0.389,11.2679,obstacle_nn
390,0.39,11.290001,obstacle_nn
391,0.391,11.311897,obstacle_nn
392,0.392,11.333603,obstacle_nn
393,0.393,11.355099,obstacle_nn
394,0.394,11.376398,obstacle_nn
395,0.395,11.397501,obstacle_nn
396,0.396,11.418398,obstacle_nn
397,0.397,11.4391,obstacle_nn
398,0.398,11.459599,obstacle_nn
399,0.399,11.479898,obstacle_nn
400,0.4,11.5,obstacle_nn
401,0.401,11.519897,obstacle_nn
402,0.402,11.5396,obstacle_nn
403,0.403,11.559099,obstacle_nn
404,0.404,11.5784,obstacle_nn
405,0.405,11.597502,obstacle_nn
406,0.406,11.616398,obstacle_nn
407,0.407,11.635099,obstacle_nn
408,0.408,11.653601,obstacle_nn
409,0.409,11.6719,obstacle_nn
410,0.41,11.690001,obstacle_nn
411,0.411,11.707901,obstacle_nn
412,0.412,11.725601,obstacle_nn
413,0.413,11.743099,obstacle_nn
414,0.414,11.760399,obstacle_nn
415,0.415,11.777502,obstacle_nn
416,0.416,11.794401,obstacle_nn
417,0.417,11.8111,obstacle_nn
418,0.418,11.827602,obstacle_nn
419,0.419,11.843899,obstacle_nn
420,0.42,11.8600025,obstacle_nn
421,0.421,11.875898,obstacle_nn
422,0.422,11.891602,obstacle_nn
423,0.423,11.907101,obstacle_nn
424,0.424,11.922398,obstacle_nn
425,0.425,11.9375,obstacle_nn
426,0.426,11.952398,obstacle_nn
427,0.427,11.967098,obstacle_nn
428,0.428,11.9816,obstacle_nn
429,0.429,11.995897,obstacle_nn
430,0.43,12.01,obstacle_nn
431,0.431,12.023899,obstacle_nn
432,0.432,12.0376,obstacle_nn
433,0.433,12.051102,obstacle_nn
434,0.434,12.064398,obstacle_nn
435,0.435,12.077499,obstacle_nn
436,0.436,12.090399,obstacle_nn
437,0.437,12.103098,obstacle_nn
438,0.438,12.115601,obstacle_nn
439,0.439,12.127901,obstacle_nn
440,0.44,12.139999,obstacle_nn
441,0.441,12.151901,obstacle_nn
442,0.442,12.163599,obstacle_nn
443,0.443,12.175102,obstacle_nn
444,0.444,12.186401,obstacle_nn
445,0.445,12.1975,obstacle_nn
446,0.446,12.208403,obstacle_nn
447,0.447,12.219099,obstacle_nn
448,0.448,12.229601,obstacle_nn
449,0.449,12.239901,obstacle_nn
450,0.45,12.25,obstacle_nn
451,0.451,12.259903,obstacle_nn
452,0.452,12.2696,obstacle_nn
453,0.453,12.2790985,obstacle_nn
454,0.454,12.288401,obstacle_nn
455,0.455,12.297499,obstacle_nn
456,0.456,12.3064,obstacle_nn
457,0.457,12.315098,obstacle_nn
458,0.458,12.323599,obstacle_nn
459,0.459,12.3319,obstacle_nn
460,0.46,12.339998,obstacle_nn
461,0.461,12.3479,obstacle_nn
462,0.462,12.3556,obstacle_nn
463,0.463,12.3631,obstacle_nn
464,0.464,12.370399,obstacle_nn
465,0.465,12.377499,obstacle_nn
466,0.466,12.384401,obstacle_nn
467,0.467,12.3911,obstacle_nn
468,0.468,12.3976,obstacle_nn
469,0.469,12.403902,obstacle_nn
470,0.47,12.409998,obstacle_nn
471,0.471,12.415901,obstacle_nn
472,0.472,12.4216,obstacle_nn
473,0.473,12.427099,obstacle_nn
474,0.474,12.432402,obstacle_nn
475,0.475,12.437498,obstacle_nn
476,0.476,12.4424,obstacle_nn
477,0.477,12.4471,obstacle_nn
478,0.478,12.451601,obstacle_nn
479,0.479,12.455902,obstacle_nn
480,0.48,12.459999,obstacle_nn
481,0.481,12.4639015,obstacle_nn
482,0.482,12.4676,obstacle_nn
483,0.483,12.471098,obstacle_nn
484,0.484,12.474401,obstacle_nn
485,0.485,12.477499,obstacle_nn
486,0.486,12.4804,obstacle_nn
487,0.487,12.483099,obstacle_nn
488,0.488,12.485598,obstacle_nn
489,0.489,12.4879,obstacle_nn
490,0.49,12.49,obstacle_nn
491,0.491,12.4918995,obstacle_nn
492,0.492,12.493601,obstacle_nn
493,0.493,12.495098,obstacle_nn
494,0.494,12.496401,obstacle_nn
495,0.495,12.497499,obstacle_nn
496,0.496,12.4984,obstacle_nn
497,0.497,12.499102,obstacle_nn
498,0.498,12.499598,obstacle_nn
499,0.499,12.499901,obstacle_nn
500,0.5,12.5,obstacle_nn
501,0.501,12.499901,obstacle_nn
502,0.502,12.499599,obstacle_nn
503,0.503,12.4991,obstacle_nn
504,0.504,12.4984,obstacle_nn
505,0.505,12.497499,obstacle_nn
506,0.506,12.496401,obstacle_nn
507,0.507,12.4951,obstacle_nn
508,0.508,12.493601,obstacle_nn
509,0.509,12.491901,obstacle_nn
510,0.51,12.49,obstacle_nn
511,0.511,12.4879,obstacle_nn
512,0.512,12.4855995,obstacle_nn
513,0.513,12.483101,obstacle_nn
514,0.514,12.4804,obstacle_nn
515,0.515,12.477501,obstacle_nn
516,0.516,12.474401,obstacle_nn
517,0.517,12.4711,obstacle_nn
518,0.518,12.4676,obstacle_nn
519,0.519,12.4639,obstacle_nn
520,0.52,12.460001,obstacle_nn
521,0.521,12.4559,obstacle_nn
522,0.522,12.451599,obstacle_nn
523,0.523,12.4471,obstacle_nn
524,0.524,12.4424,obstacle_nn
525,0.525,12.4375,obstacle_nn
526,0.526,12.4324,obstacle_nn
527,0.527,12.427099,obstacle_nn
528,0.528,12.4216,obstacle_nn
529,0.529,12.415899,obstacle_nn
530,0.53,12.41,obstacle_nn
531,0.531,12.4039,obstacle_nn
532,0.532,12.3976,obstacle_nn
533,0.533,12.3911,obstacle_nn
534,0.534,12.384399,obstacle_nn
535,0.535,12.377501,obstacle_nn
536,0.536,12.370399,obstacle_nn
537,0.537,12.3631,obstacle_nn
538,0.538,12.3556,obstacle_nn
539,0.539,12.3479,obstacle_nn
540,0.54,12.34,obstacle_nn
541,0.541,12.3319,obstacle_nn
542,0.542,12.323601,obstacle_nn
543,0.543,12.3151,obstacle_nn
544,0.544,12.306398,obstacle_nn
545,0.545,12.297499,obstacle_nn
546,0.546,12.288399,obstacle_nn
547,0.547,12.2791,obstacle_nn
548,0.548,12.2696,obstacle_nn
549,0.549,12.259899,obstacle_nn
550,0.55,12.25,obstacle_nn
551,0.551,12.239899,obstacle_nn
552,0.552,12.229599,obstacle_nn
553,0.553,12.219099,obstacle_nn
554,0.554,12.208399,obstacle_nn
555,0.555,12.1975,obstacle_nn
556,0.556,12.186399,obstacle_nn
557,0.557,12.1751,obstacle_nn
558,0.558,12.163599,obstacle_nn
559,0.559,12.151899,obstacle_nn
560,0.56,12.139999,obstacle_nn
561,0.561,12.127899,obstacle_nn
562,0.562,12.115601,obstacle_nn
563,0.563,12.1031,obstacle_nn
564,0.564,12.090401,obstacle_nn
565,0.565,12.077499,obstacle_nn
566,0.566,12.0644,obstacle_nn
567,0.567,12.0511,obstacle_nn
568,0.568,12.0376,obstacle_nn
569,0.569,12.023901,obstacle_nn
570,0.57,12.01,obstacle_nn
571,0.571,11.995901,obstacle_nn
572,0.572,11.9816,obstacle_nn
573,0.573,11.9671,obstacle_nn
574,0.574,11.9524,obstacle_nn
575,0.575,11.9375,obstacle_nn
576,0.576,11.922401,obstacle_nn
577,0.577,11.907099,obstacle_nn
578,0.578,11.8916,obstacle_nn
579,0.579,11.8759,obstacle_nn
580,0.58,11.860001,obstacle_nn
581,0.581,11.843901,obstacle_nn
582,0.582,11.827599,obstacle_nn
583,0.583,11.8111,obstacle_nn
584,0.584,11.794399,obstacle_nn
585,0.585,11.7775,obstacle_nn
586,0.586,11.760399,obstacle_nn
587,0.587,11.743099,obstacle_nn
588,0.588,11.725599,obstacle_nn
589,0.589,11.707899,obstacle_nn
590,0.59,11.690001,obstacle_nn
591,0.591,11.6719,obstacle_nn
592,0.592,11.653601,obstacle_nn
593,0.593,11.635099,obstacle_nn
594,0.594,11.6164,obstacle_nn
595,0.595,11.5975,obstacle_nn
596,0.596,11.5784,obstacle_nn
597,0.597,11.559099,obstacle_nn
598,0.598,11.5396,obstacle_nn
599,0.599,11.519901,obstacle_nn
600,0.6,11.5,obstacle_nn
601,0.601,11.4799,obstacle_nn
602,0.602,11.4596,obstacle_nn
603,0.603,11.4391,obstacle_nn
604,0.604,11.4184,obstacle_nn
605,0.605,11.397499,obstacle_nn
606,0.606,11.3764,obstacle_nn
607,0.607,11.355101,obstacle_nn
608,0.608,11.333601,obstacle_nn
609,0.609,11.311899,obstacle_nn
610,0.61,11.289999,obstacle_nn
611,0.611,11.267899,obstacle_nn
612,0.612,11.2456,obstacle_nn
613,0.613,11.223101,obstacle_nn
614,0.614,11.200399,obstacle_nn
615,0.615,11.1775,obstacle_nn
616,0.616,11.1544,obstacle_nn
617,0.617,11.1311,obstacle_nn
618,0.618,11.107599,obstacle_nn
619,0.619,11.083899,obstacle_nn
620,0.62,11.059999,obstacle_nn
621,0.621,11.0359,obstacle_nn
622,0.622,11.0116005,obstacle_nn
623,0.623,10.987099,obstacle_nn
624,0.624,10.9624,obstacle_nn
625,0.625,10.9375,obstacle_nn
626,0.626,10.912399,obstacle_nn
627,0.627,10.8871,obstacle_nn
628,0.628,10.861599,obstacle_nn
629,0.629,10.835899,obstacle_nn
630,0.63,10.809999,obstacle_nn
631,0.631,10.783901,obstacle_nn
632,0.632,10.757601,obstacle_nn
633,0.633,10.7311,obstacle_nn
634,0.634,10.704401,obstacle_nn
635,0.635,10.6775,obstacle_nn
636,0.636,10.6504,obstacle_nn
637,0.637,10.623098,obstacle_nn
638,0.638,10.5956,obstacle_nn
639,0.639,10.5679,obstacle_nn
640,0.64,10.540001,obstacle_nn
641,0.641,10.511902,obstacle_nn
642,0.642,10.483601,obstacle_nn
643,0.643,10.455101,obstacle_nn
644,0.644,10.426401,obstacle_nn
645,0.645,10.397501,obstacle_nn
646,0.646,10.368401,obstacle_nn
647,0.647,10.3391,obstacle_nn
648,0.648,10.309601,obstacle_nn
649,0.649,10.2799015,obstacle_nn
650,0.65,10.250002,obstacle_nn
651,0.651,10.2199,obstacle_nn
652,0.652,10.1896,obstacle_nn
653,0.653,10.1591015,obstacle_nn
654,0.654,10.128401,obstacle_nn
655,0.655,10.097502,obstacle_nn
656,0.656,10.066399,obstacle_nn
657,0.657,10.035099,obstacle_nn
658,0.658,10.003601,obstacle_nn
659,0.659,9.971901,obstacle_nn
660,0.66,9.939999,obstacle_nn
661,0.661,9.907898,obstacle_nn
662,0.662,9.875599,obstacle_nn
663,0.663,9.8431,obstacle_nn
664,0.664,9.8104,obstacle_nn
665,0.665,9.777498,obstacle_nn
666,0.666,9.744398,obstacle_nn
667,0.667,9.7111,obstacle_nn
668,0.668,9.677599,obstacle_nn
669,0.669,9.643898,obstacle_nn
670,0.67,9.609999,obstacle_nn
671,0.671,9.575899,obstacle_nn
672,0.672,9.541599,obstacle_nn
673,0.673,9.507099,obstacle_nn
674,0.674,9.472399,obstacle_nn
675,0.675,9.4375,obstacle_nn
676,0.676,9.402399,obstacle_nn
677,0.677,9.3671,obstacle_nn
678,0.678,9.3316,obstacle_nn
679,0.679,9.295898,obstacle_nn
680,0.68,9.26,obstacle_nn
681,0.681,9.2239,obstacle_nn
682,0.682,9.187601,obstacle_nn
683,0.683,9.151098,obstacle_nn
684,0.684,9.114399,obstacle_nn
685,0.685,9.077499,obstacle_nn
686,0.686,9.0404,obstacle_nn
687,0.687,9.003101,obstacle_nn
688,0.688,8.965599,obstacle_nn
689,0.689,8.9279,obstacle_nn
690,0.69,8.889999,obstacle_nn
691,0.691,8.8519,obstacle_nn
692,0.692,8.813601,obstacle_nn
693,0.693,8.775099,obstacle_nn
694,0.694,8.736401,obstacle_nn
695,0.695,8.6975,obstacle_nn
696,0.696,8.6584015,obstacle_nn
697,0.697,8.619099,obstacle_nn
698,0.698,8.579599,obstacle_nn
699,0.699,8.5399,obstacle_nn
700,0.7,8.5,obstacle_nn
701,0.701,8.459902,obstacle_nn
702,0.702,8.4196,obstacle_nn
703,0.703,8.379101,obstacle_nn
704,0.704,8.3384,obstacle_nn
705,0.705,8.297501,obstacle_nn
706,0.706,8.256401,obstacle_nn
707,0.707,8.215099,obstacle_nn
708,0.708,8.173601,obstacle_nn
709,0.709,8.131901,obstacle_nn
710,0.71,8.090002,obstacle_nn
711,0.711,8.047899,obstacle_nn
712,0.712,8.0056,obstacle_nn
713,0.713,7.9631004,obstacle_nn
714,0.714,7.9204006,obstacle_nn
715,0.715,7.8775024,obstacle_nn
716,0.716,7.8343983,obstacle_nn
717,0.717,7.7910976,obstacle_nn
718,0.718,7.7476006,obstacle_nn
719,0.719,7.7039013,obstacle_nn
720,0.72,7.659998,obstacle_nn
721,0.721,7.615898,obstacle_nn
722,0.722,7.571598,obstacle_nn
723,0.723,7.5270996,obstacle_nn
724,0.724,7.482401,obstacle_nn
725,0.725,7.437498,obstacle_nn
726,0.726,7.392399,obstacle_nn
727,0.727,7.3470993,obstacle_nn
728,0.728,7.3015995,obstacle_nn
729,0.729,7.2558994,obstacle_nn
730,0.73,7.209999,obstacle_nn
731,0.731,7.1638985,obstacle_nn
732,0.732,7.1175995,obstacle_nn
733,0.733,7.0711,obstacle_nn
734,0.734,7.024399,obstacle_nn
735,0.735,6.977499,obstacle_nn
736,0.736,6.930399,obstacle_nn
737,0.737,6.8831005,obstacle_nn
738,0.738,6.8356,obstacle_nn
739,0.739,6.787899,obstacle_nn
740,0.74,6.74,obstacle_nn
741,0.741,6.6919003,obstacle_nn
742,0.742,6.6436005,obstacle_nn
743,0.743,6.5951004,obstacle_nn
744,0.744,6.546398,obstacle_nn
745,0.745,6.4974995,obstacle_nn
746,0.746,6.4484005,obstacle_nn
747,0.747,6.3991013,obstacle_nn
748,0.748,6.349598,obstacle_nn
749,0.749,6.2999,obstacle_nn
750,0.75,6.25,obstacle_nn
751,0.751,6.2001004,obstacle_nn
752,0.752,6.1504016,obstacle_nn
753,0.753,6.1008987,obstacle_nn
754,0.754,6.0515995,obstacle_nn
755,0.755,6.0025,obstacle_nn
756,0.756,5.953601,obstacle_nn
757,0.757,5.9048986,obstacle_nn
758,0.758,5.856399,obstacle_nn
759,0.759,5.8080997,obstacle_nn
760,0.76,5.76,obstacle_nn
761,0.761,5.7121015,obstacle_nn
762,0.762,5.6643987,obstacle_nn
763,0.763,5.6168995,obstacle_nn
764,0.764,5.5696,obstacle_nn
765,0.765,5.5225005,obstacle_nn
766,0.766,5.475601,obstacle_nn
767,0.767,5.4288993,obstacle_nn
768,0.768,5.3823996,obstacle_nn
769,0.769,5.3361,obstacle_nn
770,0.77,5.290001,obstacle_nn
771,0.771,5.2440987,obstacle_nn
772,0.772,5.1983995,obstacle_nn
773,0.773,5.1528997,obstacle_nn
774,0.774,5.1076007,obstacle_nn
775,0.775,5.062501,obstacle_nn
776,0.776,5.017599,obstacle_nn
777,0.777,4.9729,obstacle_nn
778,0.778,4.9284,obstacle_nn
779,0.779,4.884101,obstacle_nn
780,0.78,4.840001,obstacle_nn
781,0.781,4.796099,obstacle_nn
782,0.782,4.7524,obstacle_nn
783,0.783,4.7089005,obstacle_nn
784,0.784,4.665601,obstacle_nn
785,0.785,4.622499,obstacle_nn
786,0.786,4.5795994,obstacle_nn
787,0.787,4.5369,obstacle_nn
788,0.788,4.4944005,obstacle_nn
789,0.789,4.452101,obstacle_nn
790,0.79,4.409999,obstacle_nn
791,0.791,4.3680997,obstacle_nn
792,0.792,4.3264003,obstacle_nn
793,0.793,4.2849007,obstacle_nn
794,0.794,4.243599,obstacle_nn
795,0.795,4.2024994,obstacle_nn
796,0.796,4.1616,obstacle_nn
797,0.797,4.1209006,obstacle_nn
798,0.798,4.080401,obstacle_nn
799,0.799,4.040099,obstacle_nn
800,0.8,3.9999995,obstacle_nn
801,0.801,3.9601002,obstacle_nn
802,0.802,3.9204006,obstacle_nn
803,0.803,3.8809009,obstacle_nn
804,0.804,3.841599,obstacle_nn
805,0.805,3.8024995,obstacle_nn
806,0.806,3.7636,obstacle_nn
807,0.807,3.7249007,obstacle_nn
808,0.808,3.686399,obstacle_nn
809,0.809,3.6480994,obstacle_nn
810,0.81,3.6100001,obstacle_nn
811,0.811,3.5721004,obstacle_nn
812,0.812,3.534401,obstacle_nn
813,0.813,3.4968991,obstacle_nn
814,0.814,3.4595995,obstacle_nn
815,0.815,3.4225001,obstacle_nn
816,0.816,3.3856006,obstacle_nn
817,0.817,3.348901,obstacle_nn
818,0.818,3.3123991,obstacle_nn
819,0.819,3.2760997,obstacle_nn
820,0.82,3.24,obstacle_nn
821,0.821,3.2041006,obstacle_nn
822,0.822,3.1683989,obstacle_nn
823,0.823,3.1328995,obstacle_nn
824,0.824,3.0976,obstacle_nn
825,0.825,3.0625005,obstacle_nn
826,0.826,3.0276008,obstacle_nn
827,0.827,2.9928992,obstacle_nn
828,0.828,2.9583995,obstacle_nn
829,0.829,2.9241002,obstacle_nn
830,0.83,2.8900006,obstacle_nn
831,0.831,2.8561008,obstacle_nn
832,0.832,2.8223996,obstacle_nn
833,0.833,2.7889,obstacle_nn
834,0.834,2.7556002,obstacle_nn
835,0.835,2.7225006,obstacle_nn
836,0.836,2.6895993,obstacle_nn
837,0.837,2.6568997,obstacle_nn
838,0.838,2.6244,obstacle_nn
839,0.839,2.5921004,obstacle_nn
840,0.84,2.560001,obstacle_nn
841,0.841,2.5280993,obstacle_nn
842,0.842,2.4963996,obstacle_nn
843,0.843,2.4649003,obstacle_nn
844,0.844,2.4336007,obstacle_nn
845,0.845,2.4024992,obstacle_nn
846,0.846,2.3715994,obstacle_nn
847,0.847,2.3409,obstacle_nn
848,0.848,2.3104002,obstacle_nn
849,0.849,2.2801006,obstacle_nn
850,0.85,2.2499993,obstacle_nn
851,0.851,2.2200997,obstacle_nn
852,0.852,2.1904001,obstacle_nn
853,0.853,2.1609004,obstacle_nn
854,0.854,2.1316009,obstacle_nn
855,0.855,2.1024995,obstacle_nn
856,0.856,2.0735998,obstacle_nn
857,0.857,2.0449002,obstacle_nn
858,0.858,2.0164006,obstacle_nn
859,0.859,1.9880991,obstacle_nn
860,0.86,1.9599997,obstacle_nn
861,0.861,1.9321,obstacle_nn
862,0.862,1.9044002,obstacle_nn
863,0.863,1.8769007,obstacle_nn
864,0.864,1.8495994,obstacle_nn
865,0.865,1.8224998,obstacle_nn
866,0.866,1.7956002,obstacle_nn
867,0.867,1.7689004,obstacle_nn
868,0.868,1.7424008,obstacle_nn
869,0.869,1.7160995,obstacle_nn
870,0.87,1.6899999,obstacle_nn
871,0.871,1.6641002,obstacle_nn
872,0.872,1.6384006,obstacle_nn
873,0.873,1.6128993,obstacle_nn
874,0.874,1.5875998,obstacle_nn
875,0.875,1.5625,obstacle_nn
876,0.876,1.5376004,obstacle_nn
877,0.877,1.5129006,obstacle_nn
878,0.878,1.4883995,obstacle_nn
879,0.879,1.4640998,obstacle_nn
880,0.88,1.44,obstacle_nn
881,0.881,1.4161004,obstacle_nn
882,0.882,1.3923993,obstacle_nn
883,0.883,1.3688996,obstacle_nn
884,0.884,1.3455999,obstacle_nn
885,0.885,1.3225002,obstacle_nn
886,0.886,1.2996005,obstacle_nn
887,0.887,1.2768995,obstacle_nn
888,0.888,1.2543998,obstacle_nn
889,0.889,1.2321,obstacle_nn
890,0.89,1.2100003,obstacle_nn
891,0.891,1.1881006,obstacle_nn
892,0.892,1.1663996,obstacle_nn
893,0.893,1.1448998,obstacle_nn
894,0.894,1.1236001,obstacle_nn
895,0.895,1.1025004,obstacle_nn
896,0.896,1.0815994,obstacle_nn
897,0.897,1.0608997,obstacle_nn
898,0.898,1.0404,obstacle_nn
899,0.899,1.0201002,obstacle_nn
900,0.9,1.0000005,obstacle_nn
901,0.901,0.98009956,obstacle_nn
902,0.902,0.96039975,obstacle_nn
903,0.903,0.9409,obstacle_nn
904,0.904,0.92160034,obstacle_nn
905,0.905,0.90250057,obstacle_nn
906,0.906,0.88359964,obstacle_nn
907,0.907,0.8648999,obstacle_nn
908,0.908,0.84640014,obstacle_nn
909,0.909,0.8281004,obstacle_nn
910,0.91,0.8099996,obstacle_nn
911,0.911,0.7920997,obstacle_nn
912,0.912,0.7744,obstacle_nn
913,0.913,0.7569002,obstacle_nn
914,0.914,0.7396004,obstacle_nn
915,0.915,0.72249967,obstacle_nn
916,0.916,0.7055999,obstacle_nn
917,0.917,0.68890005,obstacle_nn
918,0.918,0.6724003,obstacle_nn
919,0.919,0.6560995,obstacle_nn
920,0.92,0.63999975,obstacle_nn
921,0.921,0.6240999,obstacle_nn
922,0.922,0.60840017,obstacle_nn
923,0.923,0.59290034,obstacle_nn
924,0.924,0.5775996,obstacle_nn
925,0.925,0.5624998,obstacle_nn
926,0.926,0.54760003,obstacle_nn
927,0.927,0.5329002,obstacle_nn
928,0.928,0.5184004,obstacle_nn
929,0.929,0.5040997,obstacle_nn
930,0.93,0.48999992,obstacle_nn
931,0.931,0.47610006,obstacle_nn
932,0.932,0.46240026,obstacle_nn
933,0.933,0.44889963,obstacle_nn
934,0.934,0.43559977,obstacle_nn
935,0.935,0.42249998,obstacle_nn
936,0.936,0.40960014,obstacle_nn
937,0.937,0.3969003,obstacle_nn
938,0.938,0.3843997,obstacle_nn
939,0.939,0.37209988,obstacle_nn
940,0.94,0.36,obstacle_nn
941,0.941,0.3481002,obstacle_nn
942,0.942,0.33640033,obstacle_nn
943,0.943,0.3248998,obstacle_nn
944,0.944,0.31359994,obstacle_nn
945,0.945,0.30250007,obstacle_nn
946,0.946,0.29160023,obstacle_nn
947,0.947,0.2808997,obstacle_nn
948,0.948,0.27039984,obstacle_nn
949,0.949,0.2601,obstacle_nn
950,0.95,0.25000012,obstacle_nn
951,0.951,0.24010025,obstacle_nn
952,0.952,0.2303998,obstacle_nn
953,0.953,0.22089991,obstacle_nn
954,0.954,0.21160004,obstacle_nn
955,0.955,0.20250015,obstacle_nn
956,0.956,0.19360027,obstacle_nn
957,0.957,0.18489985,obstacle_nn
958,0.958,0.17639998,obstacle_nn
959,0.959,0.16810007,obstacle_nn
960,0.96,0.16000018,obstacle_nn
961,0.961,0.1520998,obstacle_nn
962,0.962,0.1443999,obstacle_nn
963,0.963,0.13690001,obstacle_nn
964,0.964,0.1296001,obstacle_nn
965,0.965,0.12250019,obstacle_nn
966,0.966,0.115599856,obstacle_nn
967,0.967,0.10889994,obstacle_nn
968,0.968,0.102400035,obstacle_nn
969,0.969,0.096100114,obstacle_nn
970,0.97,0.08999983,obstacle_nn
971,0.971,0.0840999,obstacle_nn
972,0.972,0.078399986,obstacle_nn
973,0.973,0.07290006,obstacle_nn
974,0.974,0.067600116,obstacle_nn
975,0.975,0.06249988,obstacle_nn
976,0.976,0.05759995,obstacle_nn
977,0.977,0.05290001,obstacle_nn
978,0.978,0.048400067,obstacle_nn
979,0.979,0.044100117,obstacle_nn
980,0.98,0.039999925,obstacle_nn
981,0.981,0.036099974,obstacle_nn
982,0.982,0.032400023,obstacle_nn
983,0.983,0.028900066,obstacle_nn
984,0.984,0.025599912,obstacle_nn
985,0.985,0.022499958,obstacle_nn
986,0.986,0.019599997,obstacle_nn
987,0.987,0.016900029,obstacle_nn
988,0.988,0.014400058,obstacle_nn
989,0.989,0.012099951,obstacle_nn
990,0.99,0.009999981,obstacle_nn
991,0.991,0.008100006,obstacle_nn
992,0.992,0.0064000264,obstacle_nn
993,0.993,0.0049000406,obstacle_nn
994,0.994,0.0035999788,obstacle_nn
995,0.995,0.0024999953,obstacle_nn
996,0.996,0.0016000066,obstacle_nn
997,0.997,0.00090001256,obstacle_nn
998,0.998,0.00039998972,obstacle_nn
999,0.999,9.999743e-05,obstacle_nn
1000,1.0,0.0,obstacle_nn


==> visu/old/tikz_csvs_one_dim/result_best_run_one_dim/sol_nn.csv <==
,X_x,value,name
0,0.0,4.4886023e-05,sol_nn
1,0.001,0.02912913,sol_nn
2,0.002,0.05821995,sol_nn
3,0.003,0.08731753,sol_nn
4,0.004,0.11642209,sol_nn
5,0.005,0.14553404,sol_nn
6,0.006,0.17465115,sol_nn
7,0.007,0.20377377,sol_nn
8,0.008,0.23290282,sol_nn
9,0.009,0.26203802,sol_nn
10,0.01,0.29117784,sol_nn
11,0.011,0.3203232,sol_nn
12,0.012,0.34947324,sol_nn
13,0.013,0.37862927,sol_nn
14,0.014,0.40778872,sol_nn
15,0.015,0.43695346,sol_nn
16,0.016,0.46612215,sol_nn
17,0.017,0.49529505,sol_nn
18,0.018,0.5244724,sol_nn
19,0.019,0.5536532,sol_nn
20,0.02,0.58283925,sol_nn
21,0.021,0.6120279,sol_nn
22,0.022,0.6412213,sol_nn
23,0.023,0.67041904,sol_nn
24,0.024,0.6996195,sol_nn
25,0.025,0.72882473,sol_nn
26,0.026,0.7580333,sol_nn
27,0.027,0.7872454,sol_nn
28,0.028,0.8164619,sol_nn
29,0.029,0.84568053,sol_nn
30,0.03,0.87490445,sol_nn
31,0.031,0.9041316,sol_nn
32,0.032,0.933362,sol_nn
33,0.033,0.9625962,sol_nn
34,0.034,0.9918338,sol_nn
35,0.035,1.0210755,sol_nn
36,0.036,1.05032,sol_nn
37,0.037,1.079568,sol_nn
38,0.038,1.1088197,sol_nn
39,0.039,1.1380744,sol_nn
40,0.04,1.1673324,sol_nn
41,0.041,1.1965935,sol_nn
42,0.042,1.2258575,sol_nn
43,0.043,1.2551244,sol_nn
44,0.044,1.2843932,sol_nn
45,0.045,1.3136656,sol_nn
46,0.046,1.3429395,sol_nn
47,0.047,1.3722155,sol_nn
48,0.048,1.4014935,sol_nn
49,0.049,1.4307737,sol_nn
50,0.05,1.4600551,sol_nn
51,0.051,1.4893379,sol_nn
52,0.052,1.5186217,sol_nn
53,0.053,1.5479052,sol_nn
54,0.054,1.5771899,sol_nn
55,0.055,1.6064744,sol_nn
56,0.056,1.6357589,sol_nn
57,0.057,1.6650429,sol_nn
58,0.058,1.6943263,sol_nn
59,0.059,1.7236089,sol_nn
60,0.06,1.75289,sol_nn
61,0.061,1.7821689,sol_nn
62,0.062,1.8114464,sol_nn
63,0.063,1.8407216,sol_nn
64,0.064,1.8699942,sol_nn
65,0.065,1.8992642,sol_nn
66,0.066,1.9285314,sol_nn
67,0.067,1.9577956,sol_nn
68,0.068,1.9870564,sol_nn
69,0.069,2.016313,sol_nn
70,0.07,2.045566,sol_nn
71,0.071,2.0748165,sol_nn
72,0.072,2.1040611,sol_nn
73,0.073,2.1333015,sol_nn
74,0.074,2.1625388,sol_nn
75,0.075,2.19177,sol_nn
76,0.076,2.2209978,sol_nn
77,0.077,2.2502213,sol_nn
78,0.078,2.27944,sol_nn
79,0.079,2.3086534,sol_nn
80,0.08,2.3378627,sol_nn
81,0.081,2.3670683,sol_nn
82,0.082,2.396269,sol_nn
83,0.083,2.4254658,sol_nn
84,0.084,2.454658,sol_nn
85,0.085,2.4838462,sol_nn
86,0.086,2.513031,sol_nn
87,0.087,2.5422118,sol_nn
88,0.088,2.5713887,sol_nn
89,0.089,2.6005626,sol_nn
90,0.09,2.629734,sol_nn
91,0.091,2.6589017,sol_nn
92,0.092,2.6880674,sol_nn
93,0.093,2.7172298,sol_nn
94,0.094,2.7463918,sol_nn
95,0.095,2.7755508,sol_nn
96,0.096,2.804709,sol_nn
97,0.097,2.8338647,sol_nn
98,0.098,2.8630204,sol_nn
99,0.099,2.8921752,sol_nn
100,0.1,2.9213293,sol_nn
101,0.101,2.9504833,sol_nn
102,0.102,2.9796371,sol_nn
103,0.103,3.0087914,sol_nn
104,0.104,3.0379467,sol_nn
105,0.105,3.0671027,sol_nn
106,0.106,3.0962594,sol_nn
107,0.107,3.1254172,sol_nn
108,0.108,3.1545777,sol_nn
109,0.109,3.1837397,sol_nn
110,0.11,3.2129025,sol_nn
111,0.111,3.2420678,sol_nn
112,0.112,3.2712364,sol_nn
113,0.113,3.3004065,sol_nn
114,0.114,3.3295789,sol_nn
115,0.115,3.3587546,sol_nn
116,0.116,3.3879323,sol_nn
117,0.117,3.4171143,sol_nn
118,0.118,3.4462976,sol_nn
119,0.119,3.4754858,sol_nn
120,0.12,3.5046754,sol_nn
121,0.121,3.5338688,sol_nn
122,0.122,3.5630658,sol_nn
123,0.123,3.5922656,sol_nn
124,0.124,3.6214683,sol_nn
125,0.125,3.6506746,sol_nn
126,0.126,3.679884,sol_nn
127,0.127,3.7090957,sol_nn
128,0.128,3.7383106,sol_nn
129,0.129,3.767528,sol_nn
130,0.13,3.7967486,sol_nn
131,0.131,3.8259706,sol_nn
132,0.132,3.8551965,sol_nn
133,0.133,3.8844247,sol_nn
134,0.134,3.9136539,sol_nn
135,0.135,3.9428868,sol_nn
136,0.136,3.9721208,sol_nn
137,0.137,4.0013566,sol_nn
138,0.138,4.030593,sol_nn
139,0.139,4.059832,sol_nn
140,0.14,4.0890718,sol_nn
141,0.141,4.118312,sol_nn
142,0.142,4.147554,sol_nn
143,0.143,4.1767955,sol_nn
144,0.144,4.2060375,sol_nn
145,0.145,4.2352796,sol_nn
146,0.146,4.2645226,sol_nn
147,0.147,4.293764,sol_nn
148,0.148,4.323007,sol_nn
149,0.149,4.352248,sol_nn
150,0.15,4.3814893,sol_nn
151,0.151,4.4107285,sol_nn
152,0.152,4.439967,sol_nn
153,0.153,4.4692054,sol_nn
154,0.154,4.498443,sol_nn
155,0.155,4.527679,sol_nn
156,0.156,4.5569134,sol_nn
157,0.157,4.5861473,sol_nn
158,0.158,4.6153793,sol_nn
159,0.159,4.64461,sol_nn
160,0.16,4.67384,sol_nn
161,0.161,4.703069,sol_nn
162,0.162,4.732299,sol_nn
163,0.163,4.761527,sol_nn
164,0.164,4.7907543,sol_nn
165,0.165,4.819982,sol_nn
166,0.166,4.84921,sol_nn
167,0.167,4.878439,sol_nn
168,0.168,4.907669,sol_nn
169,0.169,4.9369,sol_nn
170,0.17,4.9661345,sol_nn
171,0.171,4.99537,sol_nn
172,0.172,5.0246086,sol_nn
173,0.173,5.05385,sol_nn
174,0.174,5.0830956,sol_nn
175,0.175,5.112346,sol_nn
176,0.176,5.141601,sol_nn
177,0.177,5.170861,sol_nn
178,0.178,5.2001257,sol_nn
179,0.179,5.2293973,sol_nn
180,0.18,5.258675,sol_nn
181,0.181,5.2879577,sol_nn
182,0.182,5.317247,sol_nn
183,0.183,5.346543,sol_nn
184,0.184,5.375843,sol_nn
185,0.185,5.4051504,sol_nn
186,0.186,5.4344606,sol_nn
187,0.187,5.463774,sol_nn
188,0.188,5.4930925,sol_nn
189,0.189,5.522413,sol_nn
190,0.19,5.551733,sol_nn
191,0.191,5.5810523,sol_nn
192,0.192,5.6103687,sol_nn
193,0.193,5.639682,sol_nn
194,0.194,5.668992,sol_nn
195,0.195,5.698293,sol_nn
196,0.196,5.7275867,sol_nn
197,0.197,5.756871,sol_nn
198,0.198,5.786145,sol_nn
199,0.199,5.8154078,sol_nn
200,0.2,5.844659,sol_nn
201,0.201,5.8739004,sol_nn
202,0.202,5.903128,sol_nn
203,0.203,5.932348,sol_nn
204,0.204,5.9615593,sol_nn
205,0.205,5.9907646,sol_nn
206,0.206,6.0199666,sol_nn
207,0.207,6.049169,sol_nn
208,0.208,6.078374,sol_nn
209,0.209,6.107586,sol_nn
210,0.21,6.1368103,sol_nn
211,0.211,6.166049,sol_nn
212,0.212,6.195306,sol_nn
213,0.213,6.2245865,sol_nn
214,0.214,6.2538915,sol_nn
215,0.215,6.2832236,sol_nn
216,0.216,6.3125854,sol_nn
217,0.217,6.341976,sol_nn
218,0.218,6.371396,sol_nn
219,0.219,6.400848,sol_nn
220,0.22,6.4303274,sol_nn
221,0.221,6.4598308,sol_nn
222,0.222,6.4893603,sol_nn
223,0.223,6.518908,sol_nn
224,0.224,6.548473,sol_nn
225,0.225,6.5780506,sol_nn
226,0.226,6.60764,sol_nn
227,0.227,6.6372333,sol_nn
228,0.228,6.6668305,sol_nn
229,0.229,6.696428,sol_nn
230,0.23,6.7260222,sol_nn
231,0.231,6.7556114,sol_nn
232,0.232,6.785192,sol_nn
233,0.233,6.814769,sol_nn
234,0.234,6.8443317,sol_nn
235,0.235,6.873889,sol_nn
236,0.236,6.9034333,sol_nn
237,0.237,6.932968,sol_nn
238,0.238,6.962494,sol_nn
239,0.239,6.9920096,sol_nn
240,0.24,7.0215173,sol_nn
241,0.241,7.0510178,sol_nn
242,0.242,7.080512,sol_nn
243,0.243,7.1099987,sol_nn
244,0.244,7.1394806,sol_nn
245,0.245,7.1689563,sol_nn
246,0.246,7.198429,sol_nn
247,0.247,7.2278953,sol_nn
248,0.248,7.257361,sol_nn
249,0.249,7.286821,sol_nn
250,0.25,7.3162794,sol_nn
251,0.251,7.345734,sol_nn
252,0.252,7.375187,sol_nn
253,0.253,7.404636,sol_nn
254,0.254,7.434085,sol_nn
255,0.255,7.463531,sol_nn
256,0.256,7.492976,sol_nn
257,0.257,7.5224204,sol_nn
258,0.258,7.551861,sol_nn
259,0.259,7.581301,sol_nn
260,0.26,7.610739,sol_nn
261,0.261,7.6401753,sol_nn
262,0.262,7.6696053,sol_nn
263,0.263,7.6990337,sol_nn
264,0.264,7.7284555,sol_nn
265,0.265,7.75787,sol_nn
266,0.266,7.7872796,sol_nn
267,0.267,7.81668,sol_nn
268,0.268,7.84607,sol_nn
269,0.269,7.8754444,sol_nn
270,0.27,7.9048057,sol_nn
271,0.271,7.9341516,sol_nn
272,0.272,7.9634786,sol_nn
273,0.273,7.9927826,sol_nn
274,0.274,8.022067,sol_nn
275,0.275,8.051327,sol_nn
276,0.276,8.08056,sol_nn
277,0.277,8.109764,sol_nn
278,0.278,8.138941,sol_nn
279,0.279,8.168089,sol_nn
280,0.28,8.197206,sol_nn
281,0.281,8.226289,sol_nn
282,0.282,8.2553425,sol_nn
283,0.283,8.28436,sol_nn
284,0.284,8.313349,sol_nn
285,0.285,8.342303,sol_nn
286,0.286,8.371228,sol_nn
287,0.287,8.40012,sol_nn
288,0.288,8.428984,sol_nn
289,0.289,8.457817,sol_nn
290,0.29,8.486624,sol_nn
291,0.291,8.515406,sol_nn
292,0.292,8.544161,sol_nn
293,0.293,8.572896,sol_nn
294,0.294,8.60161,sol_nn
295,0.295,8.630306,sol_nn
296,0.296,8.658988,sol_nn
297,0.297,8.687656,sol_nn
298,0.298,8.716315,sol_nn
299,0.299,8.744964,sol_nn
300,0.3,8.773609,sol_nn
301,0.301,8.80225,sol_nn
302,0.302,8.830892,sol_nn
303,0.303,8.859537,sol_nn
304,0.304,8.888187,sol_nn
305,0.305,8.916844,sol_nn
306,0.306,8.945511,sol_nn
307,0.307,8.974194,sol_nn
308,0.308,9.002888,sol_nn
309,0.309,9.031601,sol_nn
310,0.31,9.06033,sol_nn
311,0.311,9.089079,sol_nn
312,0.312,9.11785,sol_nn
313,0.313,9.146644,sol_nn
314,0.314,9.17546,sol_nn
315,0.315,9.2043,sol_nn
316,0.316,9.233161,sol_nn
317,0.317,9.26205,sol_nn
318,0.318,9.290957,sol_nn
319,0.319,9.31989,sol_nn
320,0.32,9.348845,sol_nn
321,0.321,9.377819,sol_nn
322,0.322,9.406812,sol_nn
323,0.323,9.4358225,sol_nn
324,0.324,9.464846,sol_nn
325,0.325,9.493883,sol_nn
326,0.326,9.522931,sol_nn
327,0.327,9.551985,sol_nn
328,0.328,9.581043,sol_nn
329,0.329,9.610104,sol_nn
330,0.33,9.639163,sol_nn
331,0.331,9.668215,sol_nn
332,0.332,9.697256,sol_nn
333,0.333,9.726284,sol_nn
334,0.334,9.755297,sol_nn
335,0.335,9.7842865,sol_nn
336,0.336,9.81325,sol_nn
337,0.337,9.842184,sol_nn
338,0.338,9.871084,sol_nn
339,0.339,9.899946,sol_nn
340,0.34,9.928764,sol_nn
341,0.341,9.957535,sol_nn
342,0.342,9.986255,sol_nn
343,0.343,10.0149145,sol_nn
344,0.344,10.043515,sol_nn
345,0.345,10.072048,sol_nn
346,0.346,10.1005125,sol_nn
347,0.347,10.128901,sol_nn
348,0.348,10.15721,sol_nn
349,0.349,10.185436,sol_nn
350,0.35,10.213572,sol_nn
351,0.351,10.241617,sol_nn
352,0.352,10.26956,sol_nn
353,0.353,10.297403,sol_nn
354,0.354,10.325142,sol_nn
355,0.355,10.352769,sol_nn
356,0.356,10.380281,sol_nn
357,0.357,10.407676,sol_nn
358,0.358,10.434948,sol_nn
359,0.359,10.462093,sol_nn
360,0.36,10.489111,sol_nn
361,0.361,10.515994,sol_nn
362,0.362,10.542742,sol_nn
363,0.363,10.569349,sol_nn
364,0.364,10.595814,sol_nn
365,0.365,10.62213,sol_nn
366,0.366,10.648299,sol_nn
367,0.367,10.674317,sol_nn
368,0.368,10.70018,sol_nn
369,0.369,10.725885,sol_nn
370,0.37,10.751432,sol_nn
371,0.371,10.776818,sol_nn
372,0.372,10.802039,sol_nn
373,0.373,10.827095,sol_nn
374,0.374,10.851983,sol_nn
375,0.375,10.8767,sol_nn
376,0.376,10.901243,sol_nn
377,0.377,10.925617,sol_nn
378,0.378,10.949815,sol_nn
379,0.379,10.973834,sol_nn
380,0.38,10.997675,sol_nn
381,0.381,11.021337,sol_nn
382,0.382,11.044815,sol_nn
383,0.383,11.068111,sol_nn
384,0.384,11.091226,sol_nn
385,0.385,11.114154,sol_nn
386,0.386,11.136896,sol_nn
387,0.387,11.159448,sol_nn
388,0.388,11.181815,sol_nn
389,0.389,11.203989,sol_nn
390,0.39,11.225975,sol_nn
391,0.391,11.2477665,sol_nn
392,0.392,11.269368,sol_nn
393,0.393,11.290776,sol_nn
394,0.394,11.311991,sol_nn
395,0.395,11.333008,sol_nn
396,0.396,11.353836,sol_nn
397,0.397,11.374465,sol_nn
398,0.398,11.394899,sol_nn
399,0.399,11.415135,sol_nn
400,0.4,11.435177,sol_nn
401,0.401,11.455021,sol_nn
402,0.402,11.4746685,sol_nn
403,0.403,11.49412,sol_nn
404,0.404,11.513374,sol_nn
405,0.405,11.532431,sol_nn
406,0.406,11.5512905,sol_nn
407,0.407,11.569954,sol_nn
408,0.408,11.588419,sol_nn
409,0.409,11.6066885,sol_nn
410,0.41,11.624759,sol_nn
411,0.411,11.642635,sol_nn
412,0.412,11.660314,sol_nn
413,0.413,11.677795,sol_nn
414,0.414,11.695083,sol_nn
415,0.415,11.7121725,sol_nn
416,0.416,11.729065,sol_nn
417,0.417,11.745766,sol_nn
418,0.418,11.762266,sol_nn
419,0.419,11.778574,sol_nn
420,0.42,11.794686,sol_nn
421,0.421,11.8106,sol_nn
422,0.422,11.826319,sol_nn
423,0.423,11.841844,sol_nn
424,0.424,11.857171,sol_nn
425,0.425,11.872303,sol_nn
426,0.426,11.887238,sol_nn
427,0.427,11.901978,sol_nn
428,0.428,11.916519,sol_nn
429,0.429,11.930864,sol_nn
430,0.43,11.945013,sol_nn
431,0.431,11.958961,sol_nn
432,0.432,11.972711,sol_nn
433,0.433,11.986265,sol_nn
434,0.434,11.9996195,sol_nn
435,0.435,12.012773,sol_nn
436,0.436,12.025725,sol_nn
437,0.437,12.038479,sol_nn
438,0.438,12.051029,sol_nn
439,0.439,12.063381,sol_nn
440,0.44,12.075528,sol_nn
441,0.441,12.087475,sol_nn
442,0.442,12.099214,sol_nn
443,0.443,12.110751,sol_nn
444,0.444,12.122084,sol_nn
445,0.445,12.133213,sol_nn
446,0.446,12.144136,sol_nn
447,0.447,12.154855,sol_nn
448,0.448,12.165365,sol_nn
449,0.449,12.175673,sol_nn
450,0.45,12.185769,sol_nn
451,0.451,12.1956625,sol_nn
452,0.452,12.205348,sol_nn
453,0.453,12.214826,sol_nn
454,0.454,12.224097,sol_nn
455,0.455,12.233162,sol_nn
456,0.456,12.24202,sol_nn
457,0.457,12.250669,sol_nn
458,0.458,12.25911,sol_nn
459,0.459,12.267348,sol_nn
460,0.46,12.275377,sol_nn
461,0.461,12.283201,sol_nn
462,0.462,12.290817,sol_nn
463,0.463,12.298231,sol_nn
464,0.464,12.305436,sol_nn
465,0.465,12.31244,sol_nn
466,0.466,12.319236,sol_nn
467,0.467,12.32583,sol_nn
468,0.468,12.33222,sol_nn
469,0.469,12.338409,sol_nn
470,0.47,12.344393,sol_nn
471,0.471,12.350176,sol_nn
472,0.472,12.355759,sol_nn
473,0.473,12.361139,sol_nn
474,0.474,12.366319,sol_nn
475,0.475,12.371301,sol_nn
476,0.476,12.376084,sol_nn
477,0.477,12.380668,sol_nn
478,0.478,12.385054,sol_nn
479,0.479,12.389241,sol_nn
480,0.48,12.393233,sol_nn
481,0.481,12.397029,sol_nn
482,0.482,12.400627,sol_nn
483,0.483,12.404032,sol_nn
484,0.484,12.407241,sol_nn
485,0.485,12.410254,sol_nn
486,0.486,12.413072,sol_nn
487,0.487,12.415699,sol_nn
488,0.488,12.41813,sol_nn
489,0.489,12.420368,sol_nn
490,0.49,12.422414,sol_nn
491,0.491,12.424265,sol_nn
492,0.492,12.425923,sol_nn
493,0.493,12.427391,sol_nn
494,0.494,12.428664,sol_nn
495,0.495,12.429746,sol_nn
496,0.496,12.430633,sol_nn
497,0.497,12.431327,sol_nn
498,0.498,12.431829,sol_nn
499,0.499,12.432139,sol_nn
500,0.5,12.432256,sol_nn
501,0.501,12.432179,sol_nn
502,0.502,12.43191,sol_nn
503,0.503,12.431446,sol_nn
504,0.504,12.430788,sol_nn
505,0.505,12.429935,sol_nn
506,0.506,12.428889,sol_nn
507,0.507,12.427646,sol_nn
508,0.508,12.426209,sol_nn
509,0.509,12.424575,sol_nn
510,0.51,12.422746,sol_nn
511,0.511,12.42072,sol_nn
512,0.512,12.418496,sol_nn
513,0.513,12.416075,sol_nn
514,0.514,12.413455,sol_nn
515,0.515,12.410637,sol_nn
516,0.516,12.407618,sol_nn
517,0.517,12.404401,sol_nn
518,0.518,12.400984,sol_nn
519,0.519,12.397366,sol_nn
520,0.52,12.393545,sol_nn
521,0.521,12.3895235,sol_nn
522,0.522,12.385302,sol_nn
523,0.523,12.380876,sol_nn
524,0.524,12.376245,sol_nn
525,0.525,12.371412,sol_nn
526,0.526,12.366374,sol_nn
527,0.527,12.361133,sol_nn
528,0.528,12.355687,sol_nn
529,0.529,12.350038,sol_nn
530,0.53,12.344181,sol_nn
531,0.531,12.338119,sol_nn
532,0.532,12.331852,sol_nn
533,0.533,12.325381,sol_nn
534,0.534,12.318704,sol_nn
535,0.535,12.311818,sol_nn
536,0.536,12.304729,sol_nn
537,0.537,12.297434,sol_nn
538,0.538,12.289933,sol_nn
539,0.539,12.282227,sol_nn
540,0.54,12.274316,sol_nn
541,0.541,12.266198,sol_nn
542,0.542,12.257878,sol_nn
543,0.543,12.249352,sol_nn
544,0.544,12.240624,sol_nn
545,0.545,12.23169,sol_nn
546,0.546,12.222554,sol_nn
547,0.547,12.213216,sol_nn
548,0.548,12.203674,sol_nn
549,0.549,12.193933,sol_nn
550,0.55,12.183989,sol_nn
551,0.551,12.173844,sol_nn
552,0.552,12.163497,sol_nn
553,0.553,12.152955,sol_nn
554,0.554,12.142211,sol_nn
555,0.555,12.131268,sol_nn
556,0.556,12.120128,sol_nn
557,0.557,12.10879,sol_nn
558,0.558,12.097254,sol_nn
559,0.559,12.085522,sol_nn
560,0.56,12.073594,sol_nn
561,0.561,12.061468,sol_nn
562,0.562,12.049149,sol_nn
563,0.563,12.0366335,sol_nn
564,0.564,12.023922,sol_nn
565,0.565,12.011016,sol_nn
566,0.566,11.997914,sol_nn
567,0.567,11.984621,sol_nn
568,0.568,11.971131,sol_nn
569,0.569,11.957448,sol_nn
570,0.57,11.943567,sol_nn
571,0.571,11.929494,sol_nn
572,0.572,11.915222,sol_nn
573,0.573,11.900758,sol_nn
574,0.574,11.886099,sol_nn
575,0.575,11.871243,sol_nn
576,0.576,11.856191,sol_nn
577,0.577,11.840941,sol_nn
578,0.578,11.825498,sol_nn
579,0.579,11.809854,sol_nn
580,0.58,11.794014,sol_nn
581,0.581,11.777976,sol_nn
582,0.582,11.76174,sol_nn
583,0.583,11.745304,sol_nn
584,0.584,11.728671,sol_nn
585,0.585,11.711838,sol_nn
586,0.586,11.694803,sol_nn
587,0.587,11.677568,sol_nn
588,0.588,11.660131,sol_nn
589,0.589,11.642498,sol_nn
590,0.59,11.62466,sol_nn
591,0.591,11.60662,sol_nn
592,0.592,11.58838,sol_nn
593,0.593,11.569938,sol_nn
594,0.594,11.551293,sol_nn
595,0.595,11.532447,sol_nn
596,0.596,11.513399,sol_nn
597,0.597,11.49415,sol_nn
598,0.598,11.474702,sol_nn
599,0.599,11.455051,sol_nn
600,0.6,11.435199,sol_nn
601,0.601,11.415148,sol_nn
602,0.602,11.394897,sol_nn
603,0.603,11.374449,sol_nn
604,0.604,11.353799,sol_nn
605,0.605,11.332953,sol_nn
606,0.606,11.3119135,sol_nn
607,0.607,11.290678,sol_nn
608,0.608,11.269248,sol_nn
609,0.609,11.2476225,sol_nn
610,0.61,11.225806,sol_nn
611,0.611,11.203799,sol_nn
612,0.612,11.181604,sol_nn
613,0.613,11.159221,sol_nn
614,0.614,11.136649,sol_nn
615,0.615,11.113893,sol_nn
616,0.616,11.090954,sol_nn
617,0.617,11.067831,sol_nn
618,0.618,11.044528,sol_nn
619,0.619,11.021047,sol_nn
620,0.62,10.997389,sol_nn
621,0.621,10.9735565,sol_nn
622,0.622,10.949548,sol_nn
623,0.623,10.925367,sol_nn
624,0.624,10.901019,sol_nn
625,0.625,10.8765,sol_nn
626,0.626,10.851816,sol_nn
627,0.627,10.826968,sol_nn
628,0.628,10.801956,sol_nn
629,0.629,10.776784,sol_nn
630,0.63,10.751453,sol_nn
631,0.631,10.7259655,sol_nn
632,0.632,10.700325,sol_nn
633,0.633,10.674531,sol_nn
634,0.634,10.648585,sol_nn
635,0.635,10.622493,sol_nn
636,0.636,10.5962515,sol_nn
637,0.637,10.569868,sol_nn
638,0.638,10.543343,sol_nn
639,0.639,10.516679,sol_nn
640,0.64,10.48988,sol_nn
641,0.641,10.462944,sol_nn
642,0.642,10.435873,sol_nn
643,0.643,10.408679,sol_nn
644,0.644,10.381357,sol_nn
645,0.645,10.35391,sol_nn
646,0.646,10.326344,sol_nn
647,0.647,10.298659,sol_nn
648,0.648,10.270861,sol_nn
649,0.649,10.24295,sol_nn
650,0.65,10.214933,sol_nn
651,0.651,10.18681,sol_nn
652,0.652,10.158587,sol_nn
653,0.653,10.130266,sol_nn
654,0.654,10.1018505,sol_nn
655,0.655,10.073348,sol_nn
656,0.656,10.044758,sol_nn
657,0.657,10.016085,sol_nn
658,0.658,9.987333,sol_nn
659,0.659,9.958509,sol_nn
660,0.66,9.929614,sol_nn
661,0.661,9.900654,sol_nn
662,0.662,9.8716345,sol_nn
663,0.663,9.842557,sol_nn
664,0.664,9.813427,sol_nn
665,0.665,9.784247,sol_nn
666,0.666,9.755026,sol_nn
667,0.667,9.725765,sol_nn
668,0.668,9.696473,sol_nn
669,0.669,9.667145,sol_nn
670,0.67,9.637794,sol_nn
671,0.671,9.608423,sol_nn
672,0.672,9.579034,sol_nn
673,0.673,9.549629,sol_nn
674,0.674,9.520214,sol_nn
675,0.675,9.490795,sol_nn
676,0.676,9.461372,sol_nn
677,0.677,9.431955,sol_nn
678,0.678,9.402542,sol_nn
679,0.679,9.373133,sol_nn
680,0.68,9.3437395,sol_nn
681,0.681,9.314357,sol_nn
682,0.682,9.284992,sol_nn
683,0.683,9.255648,sol_nn
684,0.684,9.22632,sol_nn
685,0.685,9.197019,sol_nn
686,0.686,9.167741,sol_nn
687,0.687,9.138487,sol_nn
688,0.688,9.109258,sol_nn
689,0.689,9.080057,sol_nn
690,0.69,9.050886,sol_nn
691,0.691,9.021738,sol_nn
692,0.692,8.9926195,sol_nn
693,0.693,8.963524,sol_nn
694,0.694,8.934458,sol_nn
695,0.695,8.905416,sol_nn
696,0.696,8.876397,sol_nn
697,0.697,8.847399,sol_nn
698,0.698,8.818426,sol_nn
699,0.699,8.789467,sol_nn
700,0.7,8.760528,sol_nn
701,0.701,8.731603,sol_nn
702,0.702,8.702686,sol_nn
703,0.703,8.673783,sol_nn
704,0.704,8.64489,sol_nn
705,0.705,8.615997,sol_nn
706,0.706,8.587109,sol_nn
707,0.707,8.55822,sol_nn
708,0.708,8.529327,sol_nn
709,0.709,8.500431,sol_nn
710,0.71,8.471527,sol_nn
711,0.711,8.442613,sol_nn
712,0.712,8.41369,sol_nn
713,0.713,8.384746,sol_nn
714,0.714,8.355791,sol_nn
715,0.715,8.32682,sol_nn
716,0.716,8.297824,sol_nn
717,0.717,8.268812,sol_nn
718,0.718,8.2397785,sol_nn
719,0.719,8.210717,sol_nn
720,0.72,8.181638,sol_nn
721,0.721,8.1525345,sol_nn
722,0.722,8.123407,sol_nn
723,0.723,8.094257,sol_nn
724,0.724,8.065088,sol_nn
725,0.725,8.0358925,sol_nn
726,0.726,8.00668,sol_nn
727,0.727,7.977444,sol_nn
728,0.728,7.9481955,sol_nn
729,0.729,7.918926,sol_nn
730,0.73,7.889642,sol_nn
731,0.731,7.860346,sol_nn
732,0.732,7.831038,sol_nn
733,0.733,7.8017273,sol_nn
734,0.734,7.7724037,sol_nn
735,0.735,7.743078,sol_nn
736,0.736,7.713749,sol_nn
737,0.737,7.684424,sol_nn
738,0.738,7.655094,sol_nn
739,0.739,7.62577,sol_nn
740,0.74,7.59645,sol_nn
741,0.741,7.567132,sol_nn
742,0.742,7.537818,sol_nn
743,0.743,7.508512,sol_nn
744,0.744,7.479214,sol_nn
745,0.745,7.449915,sol_nn
746,0.746,7.4206204,sol_nn
747,0.747,7.391328,sol_nn
748,0.748,7.3620334,sol_nn
749,0.749,7.3327365,sol_nn
750,0.75,7.303436,sol_nn
751,0.751,7.274129,sol_nn
752,0.752,7.244809,sol_nn
753,0.753,7.215474,sol_nn
754,0.754,7.186121,sol_nn
755,0.755,7.156745,sol_nn
756,0.756,7.1273518,sol_nn
757,0.757,7.0979257,sol_nn
758,0.758,7.0684767,sol_nn
759,0.759,7.038996,sol_nn
760,0.76,7.009487,sol_nn
761,0.761,6.979949,sol_nn
762,0.762,6.950372,sol_nn
763,0.763,6.9207773,sol_nn
764,0.764,6.8911552,sol_nn
765,0.765,6.8615093,sol_nn
766,0.766,6.8318443,sol_nn
767,0.767,6.802164,sol_nn
768,0.768,6.7724733,sol_nn
769,0.769,6.7427883,sol_nn
770,0.77,6.713104,sol_nn
771,0.771,6.683424,sol_nn
772,0.772,6.6537595,sol_nn
773,0.773,6.6241117,sol_nn
774,0.774,6.5944886,sol_nn
775,0.775,6.564894,sol_nn
776,0.776,6.535318,sol_nn
777,0.777,6.505778,sol_nn
778,0.778,6.476268,sol_nn
779,0.779,6.4467845,sol_nn
780,0.78,6.417333,sol_nn
781,0.781,6.3879066,sol_nn
782,0.782,6.358516,sol_nn
783,0.783,6.3291535,sol_nn
784,0.784,6.2998304,sol_nn
785,0.785,6.2705326,sol_nn
786,0.786,6.241274,sol_nn
787,0.787,6.212054,sol_nn
788,0.788,6.1828685,sol_nn
789,0.789,6.153723,sol_nn
790,0.79,6.1246047,sol_nn
791,0.791,6.095525,sol_nn
792,0.792,6.066465,sol_nn
793,0.793,6.0374255,sol_nn
794,0.794,6.0083985,sol_nn
795,0.795,5.9793677,sol_nn
796,0.796,5.95034,sol_nn
797,0.797,5.9213,sol_nn
798,0.798,5.8922367,sol_nn
799,0.799,5.86316,sol_nn
800,0.8,5.834058,sol_nn
801,0.801,5.804938,sol_nn
802,0.802,5.775799,sol_nn
803,0.803,5.7466483,sol_nn
804,0.804,5.717475,sol_nn
805,0.805,5.688301,sol_nn
806,0.806,5.6591215,sol_nn
807,0.807,5.629939,sol_nn
808,0.808,5.6007495,sol_nn
809,0.809,5.5715585,sol_nn
810,0.81,5.542369,sol_nn
811,0.811,5.513175,sol_nn
812,0.812,5.4839697,sol_nn
813,0.813,5.4547644,sol_nn
814,0.814,5.4255495,sol_nn
815,0.815,5.3963256,sol_nn
816,0.816,5.3670855,sol_nn
817,0.817,5.3378315,sol_nn
818,0.818,5.3085566,sol_nn
819,0.819,5.279269,sol_nn
820,0.82,5.249963,sol_nn
821,0.821,5.2206383,sol_nn
822,0.822,5.1912904,sol_nn
823,0.823,5.1619315,sol_nn
824,0.824,5.132554,sol_nn
825,0.825,5.1031623,sol_nn
826,0.826,5.073762,sol_nn
827,0.827,5.044347,sol_nn
828,0.828,5.0149283,sol_nn
829,0.829,4.985507,sol_nn
830,0.83,4.9560895,sol_nn
831,0.831,4.9266715,sol_nn
832,0.832,4.897256,sol_nn
833,0.833,4.867853,sol_nn
834,0.834,4.83847,sol_nn
835,0.835,4.8090987,sol_nn
836,0.836,4.7797427,sol_nn
837,0.837,4.750411,sol_nn
838,0.838,4.721102,sol_nn
839,0.839,4.6918154,sol_nn
840,0.84,4.6625566,sol_nn
841,0.841,4.633319,sol_nn
842,0.842,4.604106,sol_nn
843,0.843,4.574919,sol_nn
844,0.844,4.5457516,sol_nn
845,0.845,4.5166054,sol_nn
846,0.846,4.4874763,sol_nn
847,0.847,4.4583645,sol_nn
848,0.848,4.429268,sol_nn
849,0.849,4.4001803,sol_nn
850,0.85,4.371098,sol_nn
851,0.851,4.342021,sol_nn
852,0.852,4.3129454,sol_nn
853,0.853,4.283871,sol_nn
854,0.854,4.2547903,sol_nn
855,0.855,4.225704,sol_nn
856,0.856,4.1966133,sol_nn
857,0.857,4.167513,sol_nn
858,0.858,4.138402,sol_nn
859,0.859,4.109282,sol_nn
860,0.86,4.080151,sol_nn
861,0.861,4.051008,sol_nn
862,0.862,4.021858,sol_nn
863,0.863,3.992699,sol_nn
864,0.864,3.9635277,sol_nn
865,0.865,3.934349,sol_nn
866,0.866,3.9051647,sol_nn
867,0.867,3.8759742,sol_nn
868,0.868,3.8467777,sol_nn
869,0.869,3.817577,sol_nn
870,0.87,3.7883756,sol_nn
871,0.871,3.759172,sol_nn
872,0.872,3.7299695,sol_nn
873,0.873,3.700764,sol_nn
874,0.874,3.6715622,sol_nn
875,0.875,3.642365,sol_nn
876,0.876,3.61317,sol_nn
877,0.877,3.5839798,sol_nn
878,0.878,3.5547912,sol_nn
879,0.879,3.5256102,sol_nn
880,0.88,3.4964352,sol_nn
881,0.881,3.4672656,sol_nn
882,0.882,3.4381008,sol_nn
883,0.883,3.4089432,sol_nn
884,0.884,3.3797941,sol_nn
885,0.885,3.3506503,sol_nn
886,0.886,3.3215141,sol_nn
887,0.887,3.292381,sol_nn
888,0.888,3.2632568,sol_nn
889,0.889,3.2341387,sol_nn
890,0.89,3.205027,sol_nn
891,0.891,3.175919,sol_nn
892,0.892,3.1468172,sol_nn
893,0.893,3.1177206,sol_nn
894,0.894,3.0886292,sol_nn
895,0.895,3.0595434,sol_nn
896,0.896,3.0304592,sol_nn
897,0.897,3.001379,sol_nn
898,0.898,2.9723043,sol_nn
899,0.899,2.9432323,sol_nn
900,0.9,2.9141617,sol_nn
901,0.901,2.8850932,sol_nn
902,0.902,2.8560276,sol_nn
903,0.903,2.8269649,sol_nn
904,0.904,2.797903,sol_nn
905,0.905,2.7688422,sol_nn
906,0.906,2.7397823,sol_nn
907,0.907,2.7107222,sol_nn
908,0.908,2.6816645,sol_nn
909,0.909,2.6526062,sol_nn
910,0.91,2.623547,sol_nn
911,0.911,2.59449,sol_nn
912,0.912,2.5654306,sol_nn
913,0.913,2.5363722,sol_nn
914,0.914,2.5073125,sol_nn
915,0.915,2.478252,sol_nn
916,0.916,2.4491897,sol_nn
917,0.917,2.4201286,sol_nn
918,0.918,2.391066,sol_nn
919,0.919,2.3619986,sol_nn
920,0.92,2.3329332,sol_nn
921,0.921,2.3038673,sol_nn
922,0.922,2.2747998,sol_nn
923,0.923,2.24573,sol_nn
924,0.924,2.2166584,sol_nn
925,0.925,2.1875863,sol_nn
926,0.926,2.1585128,sol_nn
927,0.927,2.1294382,sol_nn
928,0.928,2.1003618,sol_nn
929,0.929,2.0712829,sol_nn
930,0.93,2.0422037,sol_nn
931,0.931,2.013124,sol_nn
932,0.932,1.9840417,sol_nn
933,0.933,1.9549567,sol_nn
934,0.934,1.925872,sol_nn
935,0.935,1.896785,sol_nn
936,0.936,1.8676972,sol_nn
937,0.937,1.8386096,sol_nn
938,0.938,1.8095174,sol_nn
939,0.939,1.7804254,sol_nn
940,0.94,1.7513314,sol_nn
941,0.941,1.7222371,sol_nn
942,0.942,1.6931416,sol_nn
943,0.943,1.6640415,sol_nn
944,0.944,1.6349422,sol_nn
945,0.945,1.6058419,sol_nn
946,0.946,1.5767393,sol_nn
947,0.947,1.5476332,sol_nn
948,0.948,1.5185277,sol_nn
949,0.949,1.4894204,sol_nn
950,0.95,1.4603107,sol_nn
951,0.951,1.4311999,sol_nn
952,0.952,1.4020858,sol_nn
953,0.953,1.3729706,sol_nn
954,0.954,1.3438538,sol_nn
955,0.955,1.3147349,sol_nn
956,0.956,1.2856138,sol_nn
957,0.957,1.2564889,sol_nn
958,0.958,1.2273635,sol_nn
959,0.959,1.198235,sol_nn
960,0.96,1.1691047,sol_nn
961,0.961,1.1399691,sol_nn
962,0.962,1.1108321,sol_nn
963,0.963,1.0816934,sol_nn
964,0.964,1.0525513,sol_nn
965,0.965,1.0234052,sol_nn
966,0.966,0.99425566,sol_nn
967,0.967,0.9651035,sol_nn
968,0.968,0.93594813,sol_nn
969,0.969,0.90678847,sol_nn
970,0.97,0.877624,sol_nn
971,0.971,0.8484566,sol_nn
972,0.972,0.8192854,sol_nn
973,0.973,0.7901098,sol_nn
974,0.974,0.76093006,sol_nn
975,0.975,0.73174405,sol_nn
976,0.976,0.7025539,sol_nn
977,0.977,0.6733599,sol_nn
978,0.978,0.64416,sol_nn
979,0.979,0.6149552,sol_nn
980,0.98,0.58574367,sol_nn
981,0.981,0.55652785,sol_nn
982,0.982,0.5273061,sol_nn
983,0.983,0.49807808,sol_nn
984,0.984,0.468843,sol_nn
985,0.985,0.43960232,sol_nn
986,0.986,0.4103554,sol_nn
987,0.987,0.38110182,sol_nn
988,0.988,0.35184145,sol_nn
989,0.989,0.32257193,sol_nn
990,0.99,0.29329684,sol_nn
991,0.991,0.26401514,sol_nn
992,0.992,0.234725,sol_nn
993,0.993,0.20542662,sol_nn
994,0.994,0.17611887,sol_nn
995,0.995,0.14680488,sol_nn
996,0.996,0.11748172,sol_nn
997,0.997,0.088149846,sol_nn
998,0.998,0.058807783,sol_nn
999,0.999,0.029458676,sol_nn
1000,1.0,9.9454075e-05,sol_nn


==> visu/old/tikz_csvs_one_dim/result_best_run_one_dim/sol_nn_2_derivative.csv <==
,value,X_x,name
0,7.2500916,0.000999001,sol_nn_2_derivative
1,6.9927216,0.001998002,sol_nn_2_derivative
2,6.739746,0.002997003,sol_nn_2_derivative
3,6.492264,0.003996004,sol_nn_2_derivative
4,6.251587,0.004995005,sol_nn_2_derivative
5,6.018814,0.005994006,sol_nn_2_derivative
6,5.7949677,0.006993007,sol_nn_2_derivative
7,5.580963,0.007992008,sol_nn_2_derivative
8,5.3777313,0.008991009,sol_nn_2_derivative
9,5.185974,0.00999001,sol_nn_2_derivative
10,5.006302,0.010989011,sol_nn_2_derivative
11,4.8391266,0.011988012,sol_nn_2_derivative
12,4.6848907,0.012987013,sol_nn_2_derivative
13,4.543625,0.013986014,sol_nn_2_derivative
14,4.415512,0.014985015,sol_nn_2_derivative
15,4.300354,0.015984016,sol_nn_2_derivative
16,4.197937,0.016983017,sol_nn_2_derivative
17,4.1077423,0.017982017,sol_nn_2_derivative
18,4.0293274,0.018981019,sol_nn_2_derivative
19,3.9619598,0.01998002,sol_nn_2_derivative
20,3.9046783,0.02097902,sol_nn_2_derivative
21,3.856598,0.021978023,sol_nn_2_derivative
22,3.8166351,0.022977022,sol_nn_2_derivative
23,3.7835999,0.023976024,sol_nn_2_derivative
24,3.7562103,0.024975024,sol_nn_2_derivative
25,3.733078,0.025974026,sol_nn_2_derivative
26,3.7128754,0.026973028,sol_nn_2_derivative
27,3.6940002,0.027972028,sol_nn_2_derivative
28,3.6750793,0.02897103,sol_nn_2_derivative
29,3.6545563,0.02997003,sol_nn_2_derivative
30,3.6309967,0.030969031,sol_nn_2_derivative
31,3.6029053,0.03196803,sol_nn_2_derivative
32,3.5688934,0.032967035,sol_nn_2_derivative
33,3.5276642,0.033966035,sol_nn_2_derivative
34,3.4777985,0.034965035,sol_nn_2_derivative
35,3.418274,0.035964034,sol_nn_2_derivative
36,3.3479614,0.03696304,sol_nn_2_derivative
37,3.2658691,0.037962038,sol_nn_2_derivative
38,3.1712036,0.038961038,sol_nn_2_derivative
39,3.0632782,0.03996004,sol_nn_2_derivative
40,2.941513,0.04095904,sol_nn_2_derivative
41,2.805542,0.04195804,sol_nn_2_derivative
42,2.655136,0.04295704,sol_nn_2_derivative
43,2.4901428,0.043956045,sol_nn_2_derivative
44,2.310791,0.044955045,sol_nn_2_derivative
45,2.1173096,0.045954045,sol_nn_2_derivative
46,1.9099884,0.04695305,sol_nn_2_derivative
47,1.6895294,0.04795205,sol_nn_2_derivative
48,1.4565277,0.04895105,sol_nn_2_derivative
49,1.2119293,0.04995005,sol_nn_2_derivative
50,0.9567566,0.050949052,sol_nn_2_derivative
51,0.69200134,0.051948052,sol_nn_2_derivative
52,0.4190979,0.05294705,sol_nn_2_derivative
53,0.13926697,0.053946055,sol_nn_2_derivative
54,-0.14601135,0.054945055,sol_nn_2_derivative
55,-0.43515015,0.055944055,sol_nn_2_derivative
56,-0.726532,0.056943055,sol_nn_2_derivative
57,-1.0186005,0.05794206,sol_nn_2_derivative
58,-1.309555,0.05894106,sol_nn_2_derivative
59,-1.597641,0.05994006,sol_nn_2_derivative
60,-1.8811646,0.060939062,sol_nn_2_derivative
61,-2.1582794,0.061938062,sol_nn_2_derivative
62,-2.4273224,0.062937066,sol_nn_2_derivative
63,-2.6865387,0.06393606,sol_nn_2_derivative
64,-2.934372,0.064935066,sol_nn_2_derivative
65,-3.1691742,0.06593407,sol_nn_2_derivative
66,-3.3894196,0.066933066,sol_nn_2_derivative
67,-3.593567,0.06793207,sol_nn_2_derivative
68,-3.7805023,0.068931065,sol_nn_2_derivative
69,-3.9488983,0.06993007,sol_nn_2_derivative
70,-4.0976562,0.07092907,sol_nn_2_derivative
71,-4.225815,0.07192807,sol_nn_2_derivative
72,-4.332718,0.07292707,sol_nn_2_derivative
73,-4.417572,0.07392608,sol_nn_2_derivative
74,-4.479904,0.07492507,sol_nn_2_derivative
75,-4.519409,0.075924076,sol_nn_2_derivative
76,-4.535919,0.07692308,sol_nn_2_derivative
77,-4.5294037,0.077922076,sol_nn_2_derivative
78,-4.5000153,0.07892108,sol_nn_2_derivative
79,-4.4480743,0.07992008,sol_nn_2_derivative
80,-4.374161,0.08091908,sol_nn_2_derivative
81,-4.2786407,0.08191808,sol_nn_2_derivative
82,-4.162552,0.08291708,sol_nn_2_derivative
83,-4.0266113,0.08391608,sol_nn_2_derivative
84,-3.8719177,0.08491509,sol_nn_2_derivative
85,-3.6996307,0.08591408,sol_nn_2_derivative
86,-3.5108185,0.08691309,sol_nn_2_derivative
87,-3.3069,0.08791209,sol_nn_2_derivative
88,-3.0892181,0.08891109,sol_nn_2_derivative
89,-2.8592834,0.08991009,sol_nn_2_derivative
90,-2.6185608,0.09090909,sol_nn_2_derivative
91,-2.3685455,0.09190809,sol_nn_2_derivative
92,-2.1106873,0.09290709,sol_nn_2_derivative
93,-1.8466187,0.0939061,sol_nn_2_derivative
94,-1.5778503,0.09490509,sol_nn_2_derivative
95,-1.3059082,0.0959041,sol_nn_2_derivative
96,-1.0323486,0.0969031,sol_nn_2_derivative
97,-0.75852966,0.0979021,sol_nn_2_derivative
98,-0.48590088,0.0989011,sol_nn_2_derivative
99,-0.21572876,0.0999001,sol_nn_2_derivative
100,0.05041504,0.1008991,sol_nn_2_derivative
101,0.31147766,0.101898104,sol_nn_2_derivative
102,0.5662384,0.1028971,sol_nn_2_derivative
103,0.81362915,0.103896104,sol_nn_2_derivative
104,1.0524902,0.10489511,sol_nn_2_derivative
105,1.2819061,0.1058941,sol_nn_2_derivative
106,1.5008698,0.10689311,sol_nn_2_derivative
107,1.7086945,0.10789211,sol_nn_2_derivative
108,1.9046326,0.10889111,sol_nn_2_derivative
109,2.0877533,0.10989011,sol_nn_2_derivative
110,2.257721,0.110889114,sol_nn_2_derivative
111,2.4137268,0.11188811,sol_nn_2_derivative
112,2.5554504,0.112887114,sol_nn_2_derivative
113,2.6823883,0.11388611,sol_nn_2_derivative
114,2.7941742,0.114885114,sol_nn_2_derivative
115,2.8907776,0.11588412,sol_nn_2_derivative
116,2.9715424,0.116883114,sol_nn_2_derivative
117,3.036728,0.11788212,sol_nn_2_derivative
118,3.086029,0.11888112,sol_nn_2_derivative
119,3.1194,0.11988012,sol_nn_2_derivative
120,3.1370392,0.12087912,sol_nn_2_derivative
121,3.1389618,0.121878125,sol_nn_2_derivative
122,3.1252594,0.12287712,sol_nn_2_derivative
123,3.0962524,0.123876125,sol_nn_2_derivative
124,3.0522919,0.12487513,sol_nn_2_derivative
125,2.9936066,0.12587413,sol_nn_2_derivative
126,2.9207306,0.12687312,sol_nn_2_derivative
127,2.833969,0.12787212,sol_nn_2_derivative
128,2.734024,0.12887113,sol_nn_2_derivative
129,2.6214752,0.12987013,sol_nn_2_derivative
130,2.4970093,0.13086914,sol_nn_2_derivative
131,2.3612213,0.13186814,sol_nn_2_derivative
132,2.2149963,0.13286713,sol_nn_2_derivative
133,2.059204,0.13386613,sol_nn_2_derivative
134,1.8947144,0.13486513,sol_nn_2_derivative
135,1.7226257,0.13586414,sol_nn_2_derivative
136,1.5439148,0.13686314,sol_nn_2_derivative
137,1.3595276,0.13786213,sol_nn_2_derivative
138,1.1708679,0.13886113,sol_nn_2_derivative
139,0.9790344,0.13986014,sol_nn_2_derivative
140,0.78552246,0.14085914,sol_nn_2_derivative
141,0.5916748,0.14185815,sol_nn_2_derivative
142,0.3987732,0.14285715,sol_nn_2_derivative
143,0.20874023,0.14385614,sol_nn_2_derivative
144,0.022979736,0.14485514,sol_nn_2_derivative
145,-0.15667725,0.14585415,sol_nn_2_derivative
146,-0.3284607,0.14685315,sol_nn_2_derivative
147,-0.49050903,0.14785215,sol_nn_2_derivative
148,-0.6408386,0.14885116,sol_nn_2_derivative
149,-0.7772827,0.14985014,sol_nn_2_derivative
150,-0.8977356,0.15084915,sol_nn_2_derivative
151,-1.0001221,0.15184815,sol_nn_2_derivative
152,-1.0820923,0.15284716,sol_nn_2_derivative
153,-1.1414185,0.15384616,sol_nn_2_derivative
154,-1.1757812,0.15484515,sol_nn_2_derivative
155,-1.1828918,0.15584415,sol_nn_2_derivative
156,-1.1607666,0.15684316,sol_nn_2_derivative
157,-1.1072388,0.15784216,sol_nn_2_derivative
158,-1.0203247,0.15884116,sol_nn_2_derivative
159,-0.8982544,0.15984017,sol_nn_2_derivative
160,-0.7399292,0.16083916,sol_nn_2_derivative
161,-0.54403687,0.16183816,sol_nn_2_derivative
162,-0.31002808,0.16283716,sol_nn_2_derivative
163,-0.037841797,0.16383617,sol_nn_2_derivative
164,0.27200317,0.16483517,sol_nn_2_derivative
165,0.61816406,0.16583416,sol_nn_2_derivative
166,0.9984741,0.16683316,sol_nn_2_derivative
167,1.4099731,0.16783217,sol_nn_2_derivative
168,1.8484802,0.16883117,sol_nn_2_derivative
169,2.3087158,0.16983017,sol_nn_2_derivative
170,2.7843018,0.17082918,sol_nn_2_derivative
171,3.267456,0.17182817,sol_nn_2_derivative
172,3.7493286,0.17282717,sol_nn_2_derivative
173,4.2194824,0.17382617,sol_nn_2_derivative
174,4.666504,0.17482518,sol_nn_2_derivative
175,5.0773315,0.17582418,sol_nn_2_derivative
176,5.4387207,0.17682318,sol_nn_2_derivative
177,5.735504,0.17782217,sol_nn_2_derivative
178,5.9529724,0.17882118,sol_nn_2_derivative
179,6.0753174,0.17982018,sol_nn_2_derivative
180,6.087433,0.18081918,sol_nn_2_derivative
181,5.9746704,0.18181819,sol_nn_2_derivative
182,5.723755,0.18281718,sol_nn_2_derivative
183,5.323456,0.18381618,sol_nn_2_derivative
184,4.764801,0.18481518,sol_nn_2_derivative
185,4.0429688,0.18581419,sol_nn_2_derivative
186,3.156952,0.18681319,sol_nn_2_derivative
187,2.111267,0.1878122,sol_nn_2_derivative
188,0.916626,0.18881118,sol_nn_2_derivative
189,-0.4093933,0.18981019,sol_nn_2_derivative
190,-1.8415527,0.19080919,sol_nn_2_derivative
191,-3.346466,0.1918082,sol_nn_2_derivative
192,-4.882263,0.1928072,sol_nn_2_derivative
193,-6.398926,0.1938062,sol_nn_2_derivative
194,-7.838196,0.19480519,sol_nn_2_derivative
195,-9.135834,0.1958042,sol_nn_2_derivative
196,-10.22229,0.1968032,sol_nn_2_derivative
197,-11.025909,0.1978022,sol_nn_2_derivative
198,-11.475311,0.1988012,sol_nn_2_derivative
199,-11.504028,0.1998002,sol_nn_2_derivative
200,-11.054749,0.2007992,sol_nn_2_derivative
201,-10.0833435,0.2017982,sol_nn_2_derivative
202,-8.56427,0.2027972,sol_nn_2_derivative
203,-6.494385,0.20379621,sol_nn_2_derivative
204,-3.8965454,0.20479521,sol_nn_2_derivative
205,-0.8227234,0.2057942,sol_nn_2_derivative
206,2.6480103,0.2067932,sol_nn_2_derivative
207,6.4082947,0.20779221,sol_nn_2_derivative
208,10.328674,0.20879121,sol_nn_2_derivative
209,14.262238,0.20979021,sol_nn_2_derivative
210,18.053085,0.2107892,sol_nn_2_derivative
211,21.545166,0.2117882,sol_nn_2_derivative
212,24.591293,0.21278721,sol_nn_2_derivative
213,27.06308,0.21378621,sol_nn_2_derivative
214,28.857483,0.21478522,sol_nn_2_derivative
215,29.904099,0.21578422,sol_nn_2_derivative
216,30.167923,0.21678321,sol_nn_2_derivative
217,29.651108,0.21778221,sol_nn_2_derivative
218,28.39009,0.21878122,sol_nn_2_derivative
219,26.45375,0.21978022,sol_nn_2_derivative
220,23.93747,0.22077923,sol_nn_2_derivative
221,20.955963,0.22177823,sol_nn_2_derivative
222,17.637344,0.22277722,sol_nn_2_derivative
223,14.115341,0.22377622,sol_nn_2_derivative
224,10.52269,0.22477522,sol_nn_2_derivative
225,6.9849396,0.22577423,sol_nn_2_derivative
226,3.6155548,0.22677323,sol_nn_2_derivative
227,0.51171875,0.22777222,sol_nn_2_derivative
228,-2.2498093,0.22877122,sol_nn_2_derivative
229,-4.6127853,0.22977023,sol_nn_2_derivative
230,-6.5434647,0.23076923,sol_nn_2_derivative
231,-8.0301285,0.23176824,sol_nn_2_derivative
232,-9.081223,0.23276724,sol_nn_2_derivative
233,-9.72393,0.23376623,sol_nn_2_derivative
234,-9.999287,0.23476523,sol_nn_2_derivative
235,-9.960489,0.23576424,sol_nn_2_derivative
236,-9.667333,0.23676324,sol_nn_2_derivative
237,-9.182792,0.23776224,sol_nn_2_derivative
238,-8.567394,0.23876125,sol_nn_2_derivative
239,-7.87809,0.23976023,sol_nn_2_derivative
240,-7.163128,0.24075924,sol_nn_2_derivative
241,-6.461422,0.24175824,sol_nn_2_derivative
242,-5.801201,0.24275725,sol_nn_2_derivative
243,-5.1991425,0.24375625,sol_nn_2_derivative
244,-4.6631393,0.24475524,sol_nn_2_derivative
245,-4.1931076,0.24575424,sol_nn_2_derivative
246,-3.7818756,0.24675325,sol_nn_2_derivative
247,-3.419693,0.24775225,sol_nn_2_derivative
248,-3.0957642,0.24875125,sol_nn_2_derivative
249,-2.8006287,0.24975026,sol_nn_2_derivative
250,-2.5281525,0.25074926,sol_nn_2_derivative
251,-2.2766418,0.25174826,sol_nn_2_derivative
252,-2.0498657,0.25274727,sol_nn_2_derivative
253,-1.8571777,0.25374624,sol_nn_2_derivative
254,-1.7130127,0.25474524,sol_nn_2_derivative
255,-1.6359558,0.25574425,sol_nn_2_derivative
256,-1.647522,0.25674325,sol_nn_2_derivative
257,-1.7704163,0.25774226,sol_nn_2_derivative
258,-2.0272522,0.25874126,sol_nn_2_derivative
259,-2.4389038,0.25974026,sol_nn_2_derivative
260,-3.0219421,0.26073927,sol_nn_2_derivative
261,-3.7896118,0.26173827,sol_nn_2_derivative
262,-4.7478943,0.26273727,sol_nn_2_derivative
263,-5.897705,0.26373628,sol_nn_2_derivative
264,-7.2324524,0.26473525,sol_nn_2_derivative
265,-8.739349,0.26573426,sol_nn_2_derivative
266,-10.398743,0.26673326,sol_nn_2_derivative
267,-12.185944,0.26773226,sol_nn_2_derivative
268,-14.071014,0.26873127,sol_nn_2_derivative
269,-16.020905,0.26973027,sol_nn_2_derivative
270,-17.99997,0.27072927,sol_nn_2_derivative
271,-19.971405,0.27172828,sol_nn_2_derivative
272,-21.898285,0.27272728,sol_nn_2_derivative
273,-23.745117,0.27372628,sol_nn_2_derivative
274,-25.478455,0.2747253,sol_nn_2_derivative
275,-27.067932,0.27572426,sol_nn_2_derivative
276,-28.486633,0.27672327,sol_nn_2_derivative
277,-29.712006,0.27772227,sol_nn_2_derivative
278,-30.725159,0.27872127,sol_nn_2_derivative
279,-31.512207,0.27972028,sol_nn_2_derivative
280,-32.062836,0.28071928,sol_nn_2_derivative
281,-32.37036,0.28171828,sol_nn_2_derivative
282,-32.43283,0.2827173,sol_nn_2_derivative
283,-32.25009,0.2837163,sol_nn_2_derivative
284,-31.825256,0.2847153,sol_nn_2_derivative
285,-31.163727,0.2857143,sol_nn_2_derivative
286,-30.272644,0.28671327,sol_nn_2_derivative
287,-29.161377,0.28771228,sol_nn_2_derivative
288,-27.839417,0.28871128,sol_nn_2_derivative
289,-26.318573,0.28971028,sol_nn_2_derivative
290,-24.61081,0.2907093,sol_nn_2_derivative
291,-22.730103,0.2917083,sol_nn_2_derivative
292,-20.690369,0.2927073,sol_nn_2_derivative
293,-18.50708,0.2937063,sol_nn_2_derivative
294,-16.196472,0.2947053,sol_nn_2_derivative
295,-13.776489,0.2957043,sol_nn_2_derivative
296,-11.2655945,0.2967033,sol_nn_2_derivative
297,-8.683746,0.2977023,sol_nn_2_derivative
298,-6.0517273,0.2987013,sol_nn_2_derivative
299,-3.3919983,0.2997003,sol_nn_2_derivative
300,-0.72753906,0.3006993,sol_nn_2_derivative
301,1.9173584,0.3016983,sol_nn_2_derivative
302,4.518036,0.3026973,sol_nn_2_derivative
303,7.0496216,0.3036963,sol_nn_2_derivative
304,9.486237,0.3046953,sol_nn_2_derivative
305,11.803009,0.3056943,sol_nn_2_derivative
306,13.9756775,0.30669332,sol_nn_2_derivative
307,15.97998,0.30769232,sol_nn_2_derivative
308,17.793549,0.30869132,sol_nn_2_derivative
309,19.395233,0.3096903,sol_nn_2_derivative
310,20.766266,0.3106893,sol_nn_2_derivative
311,21.889618,0.3116883,sol_nn_2_derivative
312,22.750702,0.3126873,sol_nn_2_derivative
313,23.33722,0.3136863,sol_nn_2_derivative
314,23.640411,0.3146853,sol_nn_2_derivative
315,23.653137,0.31568432,sol_nn_2_derivative
316,23.37201,0.31668332,sol_nn_2_derivative
317,22.795563,0.31768233,sol_nn_2_derivative
318,21.925262,0.31868133,sol_nn_2_derivative
319,20.765137,0.31968033,sol_nn_2_derivative
320,19.320953,0.3206793,sol_nn_2_derivative
321,17.601135,0.3216783,sol_nn_2_derivative
322,15.614929,0.3226773,sol_nn_2_derivative
323,13.373749,0.32367632,sol_nn_2_derivative
324,10.889832,0.32467532,sol_nn_2_derivative
325,8.176575,0.32567433,sol_nn_2_derivative
326,5.2478333,0.32667333,sol_nn_2_derivative
327,2.117859,0.32767233,sol_nn_2_derivative
328,-1.1987915,0.32867134,sol_nn_2_derivative
329,-4.687439,0.32967034,sol_nn_2_derivative
330,-8.334045,0.33066934,sol_nn_2_derivative
331,-12.124268,0.33166832,sol_nn_2_derivative
332,-16.04483,0.33266732,sol_nn_2_derivative
333,-20.082092,0.33366632,sol_nn_2_derivative
334,-24.223816,0.33466533,sol_nn_2_derivative
335,-28.457703,0.33566433,sol_nn_2_derivative
336,-32.772354,0.33666334,sol_nn_2_derivative
337,-37.156525,0.33766234,sol_nn_2_derivative
338,-41.599564,0.33866134,sol_nn_2_derivative
339,-46.091553,0.33966035,sol_nn_2_derivative
340,-50.622543,0.34065935,sol_nn_2_derivative
341,-55.182816,0.34165835,sol_nn_2_derivative
342,-59.763184,0.34265736,sol_nn_2_derivative
343,-64.354294,0.34365633,sol_nn_2_derivative
344,-68.94714,0.34465533,sol_nn_2_derivative
345,-73.532425,0.34565434,sol_nn_2_derivative
346,-78.10101,0.34665334,sol_nn_2_derivative
347,-82.643555,0.34765235,sol_nn_2_derivative
348,-87.15103,0.34865135,sol_nn_2_derivative
349,-91.61398,0.34965035,sol_nn_2_derivative
350,-96.02342,0.35064936,sol_nn_2_derivative
351,-100.369995,0.35164836,sol_nn_2_derivative
352,-104.645096,0.35264736,sol_nn_2_derivative
353,-108.83995,0.35364637,sol_nn_2_derivative
354,-112.94646,0.35464534,sol_nn_2_derivative
355,-116.95697,0.35564435,sol_nn_2_derivative
356,-120.86488,0.35664335,sol_nn_2_derivative
357,-124.66359,0.35764235,sol_nn_2_derivative
358,-128.34802,0.35864136,sol_nn_2_derivative
359,-131.91373,0.35964036,sol_nn_2_derivative
360,-135.35727,0.36063936,sol_nn_2_derivative
361,-138.67664,0.36163837,sol_nn_2_derivative
362,-141.87021,0.36263737,sol_nn_2_derivative
363,-144.93813,0.36363637,sol_nn_2_derivative
364,-147.88095,0.36463538,sol_nn_2_derivative
365,-150.70042,0.36563435,sol_nn_2_derivative
366,-153.39926,0.36663336,sol_nn_2_derivative
367,-155.98065,0.36763236,sol_nn_2_derivative
368,-158.44858,0.36863136,sol_nn_2_derivative
369,-160.80731,0.36963037,sol_nn_2_derivative
370,-163.06146,0.37062937,sol_nn_2_derivative
371,-165.2161,0.37162837,sol_nn_2_derivative
372,-167.27611,0.37262738,sol_nn_2_derivative
373,-169.24632,0.37362638,sol_nn_2_derivative
374,-171.1316,0.37462538,sol_nn_2_derivative
375,-172.93614,0.3756244,sol_nn_2_derivative
376,-174.66412,0.37662336,sol_nn_2_derivative
377,-176.3191,0.37762237,sol_nn_2_derivative
378,-177.90445,0.37862137,sol_nn_2_derivative
379,-179.42258,0.37962037,sol_nn_2_derivative
380,-180.87585,0.38061938,sol_nn_2_derivative
381,-182.26564,0.38161838,sol_nn_2_derivative
382,-183.59329,0.38261738,sol_nn_2_derivative
383,-184.85948,0.3836164,sol_nn_2_derivative
384,-186.06442,0.3846154,sol_nn_2_derivative
385,-187.20816,0.3856144,sol_nn_2_derivative
386,-188.29034,0.3866134,sol_nn_2_derivative
387,-189.31046,0.3876124,sol_nn_2_derivative
388,-190.26784,0.38861138,sol_nn_2_derivative
389,-191.16191,0.38961038,sol_nn_2_derivative
390,-191.99197,0.39060938,sol_nn_2_derivative
391,-192.75731,0.3916084,sol_nn_2_derivative
392,-193.45769,0.3926074,sol_nn_2_derivative
393,-194.09286,0.3936064,sol_nn_2_derivative
394,-194.66306,0.3946054,sol_nn_2_derivative
395,-195.16858,0.3956044,sol_nn_2_derivative
396,-195.61035,0.3966034,sol_nn_2_derivative
397,-195.9896,0.3976024,sol_nn_2_derivative
398,-196.30798,0.3986014,sol_nn_2_derivative
399,-196.56763,0.3996004,sol_nn_2_derivative
400,-196.77107,0.4005994,sol_nn_2_derivative
401,-196.92139,0.4015984,sol_nn_2_derivative
402,-197.02185,0.4025974,sol_nn_2_derivative
403,-197.07632,0.4035964,sol_nn_2_derivative
404,-197.08923,0.4045954,sol_nn_2_derivative
405,-197.06482,0.4055944,sol_nn_2_derivative
406,-197.00793,0.4065934,sol_nn_2_derivative
407,-196.92383,0.40759242,sol_nn_2_derivative
408,-196.8176,0.40859142,sol_nn_2_derivative
409,-196.69467,0.40959042,sol_nn_2_derivative
410,-196.56049,0.4105894,sol_nn_2_derivative
411,-196.42049,0.4115884,sol_nn_2_derivative
412,-196.28012,0.4125874,sol_nn_2_derivative
413,-196.14465,0.4135864,sol_nn_2_derivative
414,-196.01917,0.4145854,sol_nn_2_derivative
415,-195.90863,0.41558442,sol_nn_2_derivative
416,-195.81752,0.41658342,sol_nn_2_derivative
417,-195.75012,0.41758242,sol_nn_2_derivative
418,-195.71025,0.41858143,sol_nn_2_derivative
419,-195.70139,0.41958043,sol_nn_2_derivative
420,-195.72632,0.42057943,sol_nn_2_derivative
421,-195.78755,0.4215784,sol_nn_2_derivative
422,-195.88696,0.4225774,sol_nn_2_derivative
423,-196.0257,0.4235764,sol_nn_2_derivative
424,-196.20476,0.42457542,sol_nn_2_derivative
425,-196.42416,0.42557442,sol_nn_2_derivative
426,-196.68358,0.42657343,sol_nn_2_derivative
427,-196.98204,0.42757243,sol_nn_2_derivative
428,-197.318,0.42857143,sol_nn_2_derivative
429,-197.6894,0.42957044,sol_nn_2_derivative
430,-198.09387,0.43056944,sol_nn_2_derivative
431,-198.52829,0.43156844,sol_nn_2_derivative
432,-198.9893,0.43256745,sol_nn_2_derivative
433,-199.47311,0.43356642,sol_nn_2_derivative
434,-199.9757,0.43456542,sol_nn_2_derivative
435,-200.49252,0.43556443,sol_nn_2_derivative
436,-201.0191,0.43656343,sol_nn_2_derivative
437,-201.55063,0.43756244,sol_nn_2_derivative
438,-202.08229,0.43856144,sol_nn_2_derivative
439,-202.60919,0.43956044,sol_nn_2_derivative
440,-203.1265,0.44055945,sol_nn_2_derivative
441,-203.6294,0.44155845,sol_nn_2_derivative
442,-204.1131,0.44255745,sol_nn_2_derivative
443,-204.5733,0.44355646,sol_nn_2_derivative
444,-205.00565,0.44455543,sol_nn_2_derivative
445,-205.40631,0.44555444,sol_nn_2_derivative
446,-205.77155,0.44655344,sol_nn_2_derivative
447,-206.09816,0.44755244,sol_nn_2_derivative
448,-206.38312,0.44855145,sol_nn_2_derivative
449,-206.62416,0.44955045,sol_nn_2_derivative
450,-206.81906,0.45054945,sol_nn_2_derivative
451,-206.96634,0.45154846,sol_nn_2_derivative
452,-207.06476,0.45254746,sol_nn_2_derivative
453,-207.1137,0.45354646,sol_nn_2_derivative
454,-207.11281,0.45454547,sol_nn_2_derivative
455,-207.06232,0.45554444,sol_nn_2_derivative
456,-206.96283,0.45654345,sol_nn_2_derivative
457,-206.81534,0.45754245,sol_nn_2_derivative
458,-206.62119,0.45854145,sol_nn_2_derivative
459,-206.38213,0.45954046,sol_nn_2_derivative
460,-206.10022,0.46053946,sol_nn_2_derivative
461,-205.77785,0.46153846,sol_nn_2_derivative
462,-205.41754,0.46253747,sol_nn_2_derivative
463,-205.02222,0.46353647,sol_nn_2_derivative
464,-204.59497,0.46453547,sol_nn_2_derivative
465,-204.13889,0.46553448,sol_nn_2_derivative
466,-203.65738,0.46653345,sol_nn_2_derivative
467,-203.1539,0.46753246,sol_nn_2_derivative
468,-202.63194,0.46853146,sol_nn_2_derivative
469,-202.095,0.46953046,sol_nn_2_derivative
470,-201.54678,0.47052947,sol_nn_2_derivative
471,-200.99075,0.47152847,sol_nn_2_derivative
472,-200.43042,0.47252747,sol_nn_2_derivative
473,-199.86934,0.47352648,sol_nn_2_derivative
474,-199.31079,0.47452548,sol_nn_2_derivative
475,-198.75815,0.4755245,sol_nn_2_derivative
476,-198.21451,0.4765235,sol_nn_2_derivative
477,-197.68297,0.4775225,sol_nn_2_derivative
478,-197.16644,0.47852147,sol_nn_2_derivative
479,-196.66768,0.47952047,sol_nn_2_derivative
480,-196.1893,0.48051947,sol_nn_2_derivative
481,-195.7337,0.48151848,sol_nn_2_derivative
482,-195.30325,0.48251748,sol_nn_2_derivative
483,-194.89996,0.48351648,sol_nn_2_derivative
484,-194.52576,0.4845155,sol_nn_2_derivative
485,-194.18242,0.4855145,sol_nn_2_derivative
486,-193.87146,0.4865135,sol_nn_2_derivative
487,-193.59427,0.4875125,sol_nn_2_derivative
488,-193.35202,0.4885115,sol_nn_2_derivative
489,-193.14572,0.48951048,sol_nn_2_derivative
490,-192.9762,0.49050948,sol_nn_2_derivative
491,-192.8441,0.49150848,sol_nn_2_derivative
492,-192.74985,0.4925075,sol_nn_2_derivative
493,-192.69376,0.4935065,sol_nn_2_derivative
494,-192.67587,0.4945055,sol_nn_2_derivative
495,-192.69609,0.4955045,sol_nn_2_derivative
496,-192.75427,0.4965035,sol_nn_2_derivative
497,-192.84985,0.4975025,sol_nn_2_derivative
498,-192.98233,0.4985015,sol_nn_2_derivative
499,-193.15091,0.4995005,sol_nn_2_derivative
500,-193.35461,0.5004995,sol_nn_2_derivative
501,-193.59235,0.5014985,sol_nn_2_derivative
502,-193.86285,0.5024975,sol_nn_2_derivative
503,-194.16467,0.5034965,sol_nn_2_derivative
504,-194.49625,0.5044955,sol_nn_2_derivative
505,-194.85582,0.50549453,sol_nn_2_derivative
506,-195.24146,0.5064935,sol_nn_2_derivative
507,-195.65115,0.5074925,sol_nn_2_derivative
508,-196.08273,0.5084915,sol_nn_2_derivative
509,-196.53378,0.5094905,sol_nn_2_derivative
510,-197.00192,0.5104895,sol_nn_2_derivative
511,-197.48447,0.5114885,sol_nn_2_derivative
512,-197.97882,0.51248753,sol_nn_2_derivative
513,-198.48209,0.5134865,sol_nn_2_derivative
514,-198.99136,0.51448554,sol_nn_2_derivative
515,-199.50359,0.5154845,sol_nn_2_derivative
516,-200.0158,0.51648355,sol_nn_2_derivative
517,-200.52478,0.5174825,sol_nn_2_derivative
518,-201.02728,0.5184815,sol_nn_2_derivative
519,-201.52023,0.5194805,sol_nn_2_derivative
520,-202.00029,0.5204795,sol_nn_2_derivative
521,-202.46426,0.52147853,sol_nn_2_derivative
522,-202.90897,0.5224775,sol_nn_2_derivative
523,-203.33133,0.52347654,sol_nn_2_derivative
524,-203.72824,0.5244755,sol_nn_2_derivative
525,-204.09673,0.52547455,sol_nn_2_derivative
526,-204.43399,0.5264735,sol_nn_2_derivative
527,-204.73737,0.52747256,sol_nn_2_derivative
528,-205.00443,0.5284715,sol_nn_2_derivative
529,-205.23286,0.5294705,sol_nn_2_derivative
530,-205.42065,0.53046954,sol_nn_2_derivative
531,-205.56601,0.5314685,sol_nn_2_derivative
532,-205.66754,0.53246754,sol_nn_2_derivative
533,-205.724,0.5334665,sol_nn_2_derivative
534,-205.73463,0.53446555,sol_nn_2_derivative
535,-205.69891,0.5354645,sol_nn_2_derivative
536,-205.61679,0.53646356,sol_nn_2_derivative
537,-205.48856,0.53746253,sol_nn_2_derivative
538,-205.31491,0.53846157,sol_nn_2_derivative
539,-205.09702,0.53946054,sol_nn_2_derivative
540,-204.83627,0.5404595,sol_nn_2_derivative
541,-204.53462,0.54145855,sol_nn_2_derivative
542,-204.19449,0.5424575,sol_nn_2_derivative
543,-203.81851,0.54345655,sol_nn_2_derivative
544,-203.40977,0.5444555,sol_nn_2_derivative
545,-202.97165,0.54545456,sol_nn_2_derivative
546,-202.508,0.54645354,sol_nn_2_derivative
547,-202.02277,0.54745257,sol_nn_2_derivative
548,-201.52032,0.54845154,sol_nn_2_derivative
549,-201.00514,0.5494506,sol_nn_2_derivative
550,-200.48192,0.55044955,sol_nn_2_derivative
551,-199.95541,0.5514485,sol_nn_2_derivative
552,-199.43062,0.55244756,sol_nn_2_derivative
553,-198.91231,0.55344653,sol_nn_2_derivative
554,-198.40549,0.55444556,sol_nn_2_derivative
555,-197.91483,0.55544454,sol_nn_2_derivative
556,-197.44504,0.5564436,sol_nn_2_derivative
557,-197.00067,0.55744255,sol_nn_2_derivative
558,-196.58586,0.5584416,sol_nn_2_derivative
559,-196.20451,0.55944055,sol_nn_2_derivative
560,-195.86029,0.5604396,sol_nn_2_derivative
561,-195.55646,0.56143856,sol_nn_2_derivative
562,-195.29573,0.56243753,sol_nn_2_derivative
563,-195.08044,0.56343657,sol_nn_2_derivative
564,-194.91263,0.56443554,sol_nn_2_derivative
565,-194.79344,0.5654346,sol_nn_2_derivative
566,-194.72394,0.56643355,sol_nn_2_derivative
567,-194.70422,0.5674326,sol_nn_2_derivative
568,-194.73419,0.56843156,sol_nn_2_derivative
569,-194.81306,0.5694306,sol_nn_2_derivative
570,-194.9393,0.57042956,sol_nn_2_derivative
571,-195.11127,0.5714286,sol_nn_2_derivative
572,-195.3265,0.5724276,sol_nn_2_derivative
573,-195.58206,0.57342654,sol_nn_2_derivative
574,-195.87457,0.5744256,sol_nn_2_derivative
575,-196.20029,0.57542455,sol_nn_2_derivative
576,-196.55487,0.5764236,sol_nn_2_derivative
577,-196.93375,0.57742256,sol_nn_2_derivative
578,-197.33197,0.5784216,sol_nn_2_derivative
579,-197.74414,0.57942057,sol_nn_2_derivative
580,-198.16495,0.5804196,sol_nn_2_derivative
581,-198.58858,0.5814186,sol_nn_2_derivative
582,-199.00922,0.5824176,sol_nn_2_derivative
583,-199.42079,0.5834166,sol_nn_2_derivative
584,-199.81738,0.58441556,sol_nn_2_derivative
585,-200.19284,0.5854146,sol_nn_2_derivative
586,-200.54135,0.58641356,sol_nn_2_derivative
587,-200.85687,0.5874126,sol_nn_2_derivative
588,-201.13379,0.58841157,sol_nn_2_derivative
589,-201.36658,0.5894106,sol_nn_2_derivative
590,-201.54993,0.5904096,sol_nn_2_derivative
591,-201.6789,0.5914086,sol_nn_2_derivative
592,-201.74875,0.5924076,sol_nn_2_derivative
593,-201.75528,0.5934066,sol_nn_2_derivative
594,-201.69464,0.5944056,sol_nn_2_derivative
595,-201.56335,0.5954046,sol_nn_2_derivative
596,-201.35846,0.5964036,sol_nn_2_derivative
597,-201.07742,0.5974026,sol_nn_2_derivative
598,-200.71838,0.5984016,sol_nn_2_derivative
599,-200.27972,0.5994006,sol_nn_2_derivative
600,-199.76056,0.6003996,sol_nn_2_derivative
601,-199.1605,0.6013986,sol_nn_2_derivative
602,-198.47949,0.6023976,sol_nn_2_derivative
603,-197.71826,0.6033966,sol_nn_2_derivative
604,-196.87764,0.6043956,sol_nn_2_derivative
605,-195.95929,0.6053946,sol_nn_2_derivative
606,-194.96497,0.60639364,sol_nn_2_derivative
607,-193.8971,0.6073926,sol_nn_2_derivative
608,-192.75847,0.6083916,sol_nn_2_derivative
609,-191.5517,0.6093906,sol_nn_2_derivative
610,-190.28,0.6103896,sol_nn_2_derivative
611,-188.94696,0.6113886,sol_nn_2_derivative
612,-187.55609,0.6123876,sol_nn_2_derivative
613,-186.1108,0.61338663,sol_nn_2_derivative
614,-184.61499,0.6143856,sol_nn_2_derivative
615,-183.07193,0.61538464,sol_nn_2_derivative
616,-181.48532,0.6163836,sol_nn_2_derivative
617,-179.85846,0.61738265,sol_nn_2_derivative
618,-178.1944,0.6183816,sol_nn_2_derivative
619,-176.49603,0.6193806,sol_nn_2_derivative
620,-174.76573,0.6203796,sol_nn_2_derivative
621,-173.00598,0.6213786,sol_nn_2_derivative
622,-171.21796,0.62237763,sol_nn_2_derivative
623,-169.40358,0.6233766,sol_nn_2_derivative
624,-167.56311,0.62437564,sol_nn_2_derivative
625,-165.69724,0.6253746,sol_nn_2_derivative
626,-163.80553,0.62637365,sol_nn_2_derivative
627,-161.8876,0.6273726,sol_nn_2_derivative
628,-159.94183,0.62837166,sol_nn_2_derivative
629,-157.96686,0.6293706,sol_nn_2_derivative
630,-155.9602,0.6303696,sol_nn_2_derivative
631,-153.91927,0.63136864,sol_nn_2_derivative
632,-151.84091,0.6323676,sol_nn_2_derivative
633,-149.72186,0.63336664,sol_nn_2_derivative
634,-147.55794,0.6343656,sol_nn_2_derivative
635,-145.34496,0.63536465,sol_nn_2_derivative
636,-143.07892,0.6363636,sol_nn_2_derivative
637,-140.75478,0.63736266,sol_nn_2_derivative
638,-138.36852,0.63836163,sol_nn_2_derivative
639,-135.9147,0.63936067,sol_nn_2_derivative
640,-133.38948,0.64035964,sol_nn_2_derivative
641,-130.78775,0.6413586,sol_nn_2_derivative
642,-128.10516,0.64235765,sol_nn_2_derivative
643,-125.33804,0.6433566,sol_nn_2_derivative
644,-122.48227,0.64435565,sol_nn_2_derivative
645,-119.53487,0.6453546,sol_nn_2_derivative
646,-116.49242,0.64635366,sol_nn_2_derivative
647,-113.35326,0.64735264,sol_nn_2_derivative
648,-110.11518,0.64835167,sol_nn_2_derivative
649,-106.77766,0.64935064,sol_nn_2_derivative
650,-103.33974,0.6503497,sol_nn_2_derivative
651,-99.802444,0.65134865,sol_nn_2_derivative
652,-96.1665,0.6523476,sol_nn_2_derivative
653,-92.43372,0.65334666,sol_nn_2_derivative
654,-88.60768,0.65434563,sol_nn_2_derivative
655,-84.69137,0.65534467,sol_nn_2_derivative
656,-80.68978,0.65634364,sol_nn_2_derivative
657,-76.608,0.6573427,sol_nn_2_derivative
658,-72.45282,0.65834165,sol_nn_2_derivative
659,-68.23085,0.6593407,sol_nn_2_derivative
660,-63.951004,0.66033965,sol_nn_2_derivative
661,-59.62146,0.6613387,sol_nn_2_derivative
662,-55.25302,0.66233766,sol_nn_2_derivative
663,-50.85576,0.66333663,sol_nn_2_derivative
664,-46.441055,0.66433567,sol_nn_2_derivative
665,-42.0215,0.66533464,sol_nn_2_derivative
666,-37.610092,0.6663337,sol_nn_2_derivative
667,-33.22101,0.66733265,sol_nn_2_derivative
668,-28.868195,0.6683317,sol_nn_2_derivative
669,-24.566742,0.66933066,sol_nn_2_derivative
670,-20.332,0.6703297,sol_nn_2_derivative
671,-16.180634,0.67132866,sol_nn_2_derivative
672,-12.128235,0.6723277,sol_nn_2_derivative
673,-8.19165,0.6733267,sol_nn_2_derivative
674,-4.387207,0.67432564,sol_nn_2_derivative
675,-0.73114014,0.6753247,sol_nn_2_derivative
676,2.7596436,0.67632365,sol_nn_2_derivative
677,6.0701904,0.6773227,sol_nn_2_derivative
678,9.184448,0.67832166,sol_nn_2_derivative
679,12.088287,0.6793207,sol_nn_2_derivative
680,14.7677,0.68031967,sol_nn_2_derivative
681,17.210236,0.6813187,sol_nn_2_derivative
682,19.40448,0.6823177,sol_nn_2_derivative
683,21.34076,0.6833167,sol_nn_2_derivative
684,23.010468,0.6843157,sol_nn_2_derivative
685,24.40689,0.6853147,sol_nn_2_derivative
686,25.525238,0.6863137,sol_nn_2_derivative
687,26.361572,0.68731266,sol_nn_2_derivative
688,26.915894,0.6883117,sol_nn_2_derivative
689,27.18927,0.68931067,sol_nn_2_derivative
690,27.183563,0.6903097,sol_nn_2_derivative
691,26.905273,0.6913087,sol_nn_2_derivative
692,26.36087,0.6923077,sol_nn_2_derivative
693,25.559448,0.6933067,sol_nn_2_derivative
694,24.512726,0.6943057,sol_nn_2_derivative
695,23.233826,0.6953047,sol_nn_2_derivative
696,21.736847,0.6963037,sol_nn_2_derivative
697,20.039429,0.6973027,sol_nn_2_derivative
698,18.159454,0.6983017,sol_nn_2_derivative
699,16.1167,0.6993007,sol_nn_2_derivative
700,13.931366,0.7002997,sol_nn_2_derivative
701,11.627106,0.7012987,sol_nn_2_derivative
702,9.226105,0.7022977,sol_nn_2_derivative
703,6.752014,0.7032967,sol_nn_2_derivative
704,4.23053,0.7042957,sol_nn_2_derivative
705,1.6852112,0.7052947,sol_nn_2_derivative
706,-0.8570862,0.7062937,sol_nn_2_derivative
707,-3.3726501,0.70729274,sol_nn_2_derivative
708,-5.8355103,0.7082917,sol_nn_2_derivative
709,-8.22052,0.7092907,sol_nn_2_derivative
710,-10.503479,0.7102897,sol_nn_2_derivative
711,-12.66156,0.7112887,sol_nn_2_derivative
712,-14.671814,0.7122877,sol_nn_2_derivative
713,-16.512756,0.7132867,sol_nn_2_derivative
714,-18.165344,0.71428573,sol_nn_2_derivative
715,-19.610352,0.7152847,sol_nn_2_derivative
716,-20.832214,0.71628374,sol_nn_2_derivative
717,-21.8172,0.7172827,sol_nn_2_derivative
718,-22.553345,0.71828175,sol_nn_2_derivative
719,-23.031372,0.7192807,sol_nn_2_derivative
720,-23.246765,0.7202797,sol_nn_2_derivative
721,-23.195251,0.7212787,sol_nn_2_derivative
722,-22.878662,0.7222777,sol_nn_2_derivative
723,-22.299805,0.72327673,sol_nn_2_derivative
724,-21.467957,0.7242757,sol_nn_2_derivative
725,-20.393799,0.72527474,sol_nn_2_derivative
726,-19.095398,0.7262737,sol_nn_2_derivative
727,-17.591248,0.72727275,sol_nn_2_derivative
728,-15.906494,0.7282717,sol_nn_2_derivative
729,-14.069824,0.72927076,sol_nn_2_derivative
730,-12.113647,0.73026973,sol_nn_2_derivative
731,-10.074829,0.7312687,sol_nn_2_derivative
732,-7.992798,0.73226774,sol_nn_2_derivative
733,-5.9109497,0.7332667,sol_nn_2_derivative
734,-3.8740845,0.73426574,sol_nn_2_derivative
735,-1.9298706,0.7352647,sol_nn_2_derivative
736,-0.12664795,0.73626375,sol_nn_2_derivative
737,1.4870605,0.7372627,sol_nn_2_derivative
738,2.8649292,0.73826176,sol_nn_2_derivative
739,3.961731,0.73926073,sol_nn_2_derivative
740,4.735901,0.74025977,sol_nn_2_derivative
741,5.1516724,0.74125874,sol_nn_2_derivative
742,5.1795654,0.7422577,sol_nn_2_derivative
743,4.7978516,0.74325675,sol_nn_2_derivative
744,3.9940796,0.7442557,sol_nn_2_derivative
745,2.7669678,0.74525476,sol_nn_2_derivative
746,1.1272583,0.7462537,sol_nn_2_derivative
747,-0.9029541,0.74725276,sol_nn_2_derivative
748,-3.2858276,0.74825174,sol_nn_2_derivative
749,-5.9727783,0.74925077,sol_nn_2_derivative
750,-8.898743,0.75024974,sol_nn_2_derivative
751,-11.987671,0.7512488,sol_nn_2_derivative
752,-15.15155,0.75224775,sol_nn_2_derivative
753,-18.290344,0.7532467,sol_nn_2_derivative
754,-21.300903,0.75424576,sol_nn_2_derivative
755,-24.067078,0.75524473,sol_nn_2_derivative
756,-26.478973,0.75624377,sol_nn_2_derivative
757,-28.420166,0.75724274,sol_nn_2_derivative
758,-29.784698,0.7582418,sol_nn_2_derivative
759,-30.47232,0.75924075,sol_nn_2_derivative
760,-30.402832,0.7602398,sol_nn_2_derivative
761,-29.509674,0.76123875,sol_nn_2_derivative
762,-27.75412,0.7622378,sol_nn_2_derivative
763,-25.12857,0.76323676,sol_nn_2_derivative
764,-21.661041,0.76423573,sol_nn_2_derivative
765,-17.419128,0.76523477,sol_nn_2_derivative
766,-12.516754,0.76623374,sol_nn_2_derivative
767,-7.1127625,0.7672328,sol_nn_2_derivative
768,-1.407959,0.76823175,sol_nn_2_derivative
769,4.3645477,0.7692308,sol_nn_2_derivative
770,9.94873,0.77022976,sol_nn_2_derivative
771,15.09407,0.7712288,sol_nn_2_derivative
772,19.578735,0.77222776,sol_nn_2_derivative
773,23.237625,0.7732268,sol_nn_2_derivative
774,25.990639,0.7742258,sol_nn_2_derivative
775,27.85257,0.7752248,sol_nn_2_derivative
776,28.942436,0.7762238,sol_nn_2_derivative
777,29.460258,0.77722275,sol_nn_2_derivative
778,29.654184,0.7782218,sol_nn_2_derivative
779,29.784538,0.77922076,sol_nn_2_derivative
780,30.07959,0.7802198,sol_nn_2_derivative
781,30.695107,0.78121877,sol_nn_2_derivative
782,31.692924,0.7822178,sol_nn_2_derivative
783,33.026382,0.7832168,sol_nn_2_derivative
784,34.544327,0.7842158,sol_nn_2_derivative
785,35.98667,0.7852148,sol_nn_2_derivative
786,37.01683,0.7862138,sol_nn_2_derivative
787,37.252365,0.7872128,sol_nn_2_derivative
788,36.310913,0.78821176,sol_nn_2_derivative
789,33.87503,0.7892108,sol_nn_2_derivative
790,29.773285,0.7902098,sol_nn_2_derivative
791,24.032196,0.7912088,sol_nn_2_derivative
792,16.924225,0.7922078,sol_nn_2_derivative
793,8.955078,0.7932068,sol_nn_2_derivative
794,0.8059082,0.7942058,sol_nn_2_derivative
795,-6.7780457,0.7952048,sol_nn_2_derivative
796,-13.118622,0.7962038,sol_nn_2_derivative
797,-17.717834,0.7972028,sol_nn_2_derivative
798,-20.333496,0.7982018,sol_nn_2_derivative
799,-21.000153,0.7992008,sol_nn_2_derivative
800,-19.980377,0.8001998,sol_nn_2_derivative
801,-17.699646,0.8011988,sol_nn_2_derivative
802,-14.655426,0.8021978,sol_nn_2_derivative
803,-11.338867,0.8031968,sol_nn_2_derivative
804,-8.176239,0.8041958,sol_nn_2_derivative
805,-5.4951477,0.8051948,sol_nn_2_derivative
806,-3.5140076,0.8061938,sol_nn_2_derivative
807,-2.342041,0.8071928,sol_nn_2_derivative
808,-1.9971924,0.80819184,sol_nn_2_derivative
809,-2.423706,0.8091908,sol_nn_2_derivative
810,-3.5117798,0.8101898,sol_nn_2_derivative
811,-5.119507,0.8111888,sol_nn_2_derivative
812,-7.0839844,0.8121878,sol_nn_2_derivative
813,-9.241455,0.8131868,sol_nn_2_derivative
814,-11.431824,0.8141858,sol_nn_2_derivative
815,-13.509277,0.81518483,sol_nn_2_derivative
816,-15.347107,0.8161838,sol_nn_2_derivative
817,-16.840637,0.81718284,sol_nn_2_derivative
818,-17.909485,0.8181818,sol_nn_2_derivative
819,-18.496094,0.81918085,sol_nn_2_derivative
820,-18.567566,0.8201798,sol_nn_2_derivative
821,-18.110718,0.8211788,sol_nn_2_derivative
822,-17.133057,0.8221778,sol_nn_2_derivative
823,-15.658752,0.8231768,sol_nn_2_derivative
824,-13.726318,0.82417583,sol_nn_2_derivative
825,-11.386047,0.8251748,sol_nn_2_derivative
826,-8.69751,0.82617384,sol_nn_2_derivative
827,-5.7282715,0.8271728,sol_nn_2_derivative
828,-2.5505981,0.82817185,sol_nn_2_derivative
829,0.75946045,0.8291708,sol_nn_2_derivative
830,4.1239624,0.83016986,sol_nn_2_derivative
831,7.463745,0.83116883,sol_nn_2_derivative
832,10.700623,0.8321678,sol_nn_2_derivative
833,13.75824,0.83316684,sol_nn_2_derivative
834,16.562988,0.8341658,sol_nn_2_derivative
835,19.046265,0.83516484,sol_nn_2_derivative
836,21.144775,0.8361638,sol_nn_2_derivative
837,22.804993,0.83716285,sol_nn_2_derivative
838,23.982422,0.8381618,sol_nn_2_derivative
839,24.644958,0.83916086,sol_nn_2_derivative
840,24.775208,0.84015983,sol_nn_2_derivative
841,24.370361,0.84115887,sol_nn_2_derivative
842,23.445007,0.84215784,sol_nn_2_derivative
843,22.030334,0.8431568,sol_nn_2_derivative
844,20.173584,0.84415585,sol_nn_2_derivative
845,17.937622,0.8451548,sol_nn_2_derivative
846,15.396851,0.84615386,sol_nn_2_derivative
847,12.635315,0.8471528,sol_nn_2_derivative
848,9.7421875,0.84815186,sol_nn_2_derivative
849,6.8086853,0.84915084,sol_nn_2_derivative
850,3.921112,0.85014987,sol_nn_2_derivative
851,1.1622925,0.85114884,sol_nn_2_derivative
852,-1.3972473,0.8521479,sol_nn_2_derivative
853,-3.697876,0.85314685,sol_nn_2_derivative
854,-5.6943665,0.8541458,sol_nn_2_derivative
855,-7.3551636,0.85514486,sol_nn_2_derivative
856,-8.662872,0.85614383,sol_nn_2_derivative
857,-9.613922,0.85714287,sol_nn_2_derivative
858,-10.216553,0.85814184,sol_nn_2_derivative
859,-10.488495,0.8591409,sol_nn_2_derivative
860,-10.456299,0.86013985,sol_nn_2_derivative
861,-10.151855,0.8611389,sol_nn_2_derivative
862,-9.611328,0.86213785,sol_nn_2_derivative
863,-8.873138,0.8631369,sol_nn_2_derivative
864,-7.9764404,0.86413586,sol_nn_2_derivative
865,-6.958496,0.8651349,sol_nn_2_derivative
866,-5.8562317,0.86613387,sol_nn_2_derivative
867,-4.703064,0.86713284,sol_nn_2_derivative
868,-3.5289001,0.8681319,sol_nn_2_derivative
869,-2.360443,0.86913085,sol_nn_2_derivative
870,-1.2209473,0.8701299,sol_nn_2_derivative
871,-0.12826538,0.87112886,sol_nn_2_derivative
872,0.90097046,0.8721279,sol_nn_2_derivative
873,1.8561401,0.87312686,sol_nn_2_derivative
874,2.7273865,0.8741259,sol_nn_2_derivative
875,3.5093384,0.8751249,sol_nn_2_derivative
876,4.1987,0.8761239,sol_nn_2_derivative
877,4.7947693,0.8771229,sol_nn_2_derivative
878,5.2970886,0.87812185,sol_nn_2_derivative
879,5.708374,0.8791209,sol_nn_2_derivative
880,6.0326843,0.88011986,sol_nn_2_derivative
881,6.273834,0.8811189,sol_nn_2_derivative
882,6.4365845,0.88211787,sol_nn_2_derivative
883,6.5270386,0.8831169,sol_nn_2_derivative
884,6.550995,0.8841159,sol_nn_2_derivative
885,6.5142517,0.8851149,sol_nn_2_derivative
886,6.423218,0.8861139,sol_nn_2_derivative
887,6.284149,0.8871129,sol_nn_2_derivative
888,6.1022644,0.8881119,sol_nn_2_derivative
889,5.8838806,0.88911086,sol_nn_2_derivative
890,5.6345215,0.8901099,sol_nn_2_derivative
891,5.359436,0.8911089,sol_nn_2_derivative
892,5.062958,0.8921079,sol_nn_2_derivative
893,4.7506714,0.8931069,sol_nn_2_derivative
894,4.425873,0.8941059,sol_nn_2_derivative
895,4.09317,0.8951049,sol_nn_2_derivative
896,3.7560883,0.8961039,sol_nn_2_derivative
897,3.4177551,0.8971029,sol_nn_2_derivative
898,3.081009,0.8981019,sol_nn_2_derivative
899,2.748764,0.8991009,sol_nn_2_derivative
900,2.42305,0.9000999,sol_nn_2_derivative
901,2.1061249,0.9010989,sol_nn_2_derivative
902,1.799881,0.9020979,sol_nn_2_derivative
903,1.5055847,0.9030969,sol_nn_2_derivative
904,1.2241058,0.9040959,sol_nn_2_derivative
905,0.95721436,0.9050949,sol_nn_2_derivative
906,0.7050171,0.9060939,sol_nn_2_derivative
907,0.46821594,0.9070929,sol_nn_2_derivative
908,0.24707031,0.9080919,sol_nn_2_derivative
909,0.04206848,0.90909094,sol_nn_2_derivative
910,-0.14735413,0.9100899,sol_nn_2_derivative
911,-0.3206787,0.9110889,sol_nn_2_derivative
912,-0.47850037,0.9120879,sol_nn_2_derivative
913,-0.6213684,0.9130869,sol_nn_2_derivative
914,-0.74975586,0.9140859,sol_nn_2_derivative
915,-0.8638458,0.9150849,sol_nn_2_derivative
916,-0.9648285,0.91608393,sol_nn_2_derivative
917,-1.0531158,0.9170829,sol_nn_2_derivative
918,-1.1296539,0.91808194,sol_nn_2_derivative
919,-1.1949005,0.9190809,sol_nn_2_derivative
920,-1.250412,0.92007995,sol_nn_2_derivative
921,-1.296051,0.9210789,sol_nn_2_derivative
922,-1.3337402,0.9220779,sol_nn_2_derivative
923,-1.3636627,0.9230769,sol_nn_2_derivative
924,-1.3867188,0.9240759,sol_nn_2_derivative
925,-1.4041901,0.92507493,sol_nn_2_derivative
926,-1.4164581,0.9260739,sol_nn_2_derivative
927,-1.4246521,0.92707294,sol_nn_2_derivative
928,-1.4293518,0.9280719,sol_nn_2_derivative
929,-1.4315033,0.92907095,sol_nn_2_derivative
930,-1.4317322,0.9300699,sol_nn_2_derivative
931,-1.4306641,0.93106896,sol_nn_2_derivative
932,-1.4289703,0.93206793,sol_nn_2_derivative
933,-1.4273834,0.9330669,sol_nn_2_derivative
934,-1.4263458,0.93406594,sol_nn_2_derivative
935,-1.4265289,0.9350649,sol_nn_2_derivative
936,-1.4285126,0.93606395,sol_nn_2_derivative
937,-1.4323807,0.9370629,sol_nn_2_derivative
938,-1.4389877,0.93806195,sol_nn_2_derivative
939,-1.4485626,0.9390609,sol_nn_2_derivative
940,-1.461319,0.94005996,sol_nn_2_derivative
941,-1.477684,0.94105893,sol_nn_2_derivative
942,-1.4980316,0.94205797,sol_nn_2_derivative
943,-1.5223999,0.94305694,sol_nn_2_derivative
944,-1.5511627,0.9440559,sol_nn_2_derivative
945,-1.5844879,0.94505495,sol_nn_2_derivative
946,-1.6224976,0.9460539,sol_nn_2_derivative
947,-1.6653061,0.94705296,sol_nn_2_derivative
948,-1.7131119,0.9480519,sol_nn_2_derivative
949,-1.7657089,0.94905096,sol_nn_2_derivative
950,-1.8235397,0.95004994,sol_nn_2_derivative
951,-1.8864441,0.951049,sol_nn_2_derivative
952,-1.954483,0.95204794,sol_nn_2_derivative
953,-2.027565,0.953047,sol_nn_2_derivative
954,-2.1058502,0.95404595,sol_nn_2_derivative
955,-2.1892242,0.955045,sol_nn_2_derivative
956,-2.2774582,0.95604396,sol_nn_2_derivative
957,-2.3707962,0.95704293,sol_nn_2_derivative
958,-2.468979,0.95804197,sol_nn_2_derivative
959,-2.5719223,0.95904094,sol_nn_2_derivative
960,-2.6797562,0.96004,sol_nn_2_derivative
961,-2.7920074,0.96103895,sol_nn_2_derivative
962,-2.9089966,0.962038,sol_nn_2_derivative
963,-3.030243,0.96303695,sol_nn_2_derivative
964,-3.155899,0.964036,sol_nn_2_derivative
965,-3.285637,0.96503496,sol_nn_2_derivative
966,-3.4194946,0.966034,sol_nn_2_derivative
967,-3.5572891,0.96703297,sol_nn_2_derivative
968,-3.698822,0.96803194,sol_nn_2_derivative
969,-3.8440628,0.969031,sol_nn_2_derivative
970,-3.9928513,0.97002995,sol_nn_2_derivative
971,-4.1449966,0.971029,sol_nn_2_derivative
972,-4.300499,0.97202796,sol_nn_2_derivative
973,-4.4589996,0.973027,sol_nn_2_derivative
974,-4.6205063,0.97402596,sol_nn_2_derivative
975,-4.784973,0.975025,sol_nn_2_derivative
976,-4.952057,0.976024,sol_nn_2_derivative
977,-5.121834,0.977023,sol_nn_2_derivative
978,-5.2940063,0.978022,sol_nn_2_derivative
979,-5.468506,0.97902095,sol_nn_2_derivative
980,-5.6452484,0.98002,sol_nn_2_derivative
981,-5.824074,0.98101896,sol_nn_2_derivative
982,-6.00486,0.982018,sol_nn_2_derivative
983,-6.1874695,0.98301697,sol_nn_2_derivative
984,-6.3718414,0.984016,sol_nn_2_derivative
985,-6.5577164,0.985015,sol_nn_2_derivative
986,-6.745178,0.986014,sol_nn_2_derivative
987,-6.9340286,0.987013,sol_nn_2_derivative
988,-7.1241226,0.988012,sol_nn_2_derivative
989,-7.3154106,0.989011,sol_nn_2_derivative
990,-7.5077324,0.99000996,sol_nn_2_derivative
991,-7.701103,0.991009,sol_nn_2_derivative
992,-7.8952446,0.992008,sol_nn_2_derivative
993,-8.090279,0.993007,sol_nn_2_derivative
994,-8.285965,0.994006,sol_nn_2_derivative
995,-8.482265,0.995005,sol_nn_2_derivative
996,-8.67902,0.996004,sol_nn_2_derivative
997,-8.8763275,0.997003,sol_nn_2_derivative
998,-9.073948,0.998002,sol_nn_2_derivative
999,-9.271847,0.999001,sol_nn_2_derivative


==> visu/old/tikz_csvs_one_dim/result_best_run_one_dim/test_nn.csv <==
,X_x,value,name
0,0.0,4.4886023e-05,test_nn
1,0.001,0.028852202,test_nn
2,0.002,0.05767559,test_nn
3,0.003,0.08651537,test_nn
4,0.004,0.11537184,test_nn
5,0.005,0.14424555,test_nn
6,0.006,0.17313433,test_nn
7,0.007,0.20203854,test_nn
8,0.008,0.2309592,test_nn
9,0.009,0.25989592,test_nn
10,0.01,0.2888472,test_nn
11,0.011,0.31781384,test_nn
12,0.012,0.34679487,test_nn
13,0.013,0.37579158,test_nn
14,0.014,0.40480122,test_nn
15,0.015,0.43382537,test_nn
16,0.016,0.4628627,test_nn
17,0.017,0.491913,test_nn
18,0.018,0.5209764,test_nn
19,0.019,0.55005157,test_nn
20,0.02,0.5791398,test_nn
21,0.021,0.6082385,test_nn
22,0.022,0.6373492,test_nn
23,0.023,0.6664711,test_nn
24,0.024,0.6956023,test_nn
25,0.025,0.72474444,test_nn
26,0.026,0.7538953,test_nn
27,0.027,0.78305495,test_nn
28,0.028,0.81222403,test_nn
29,0.029,0.8413993,test_nn
30,0.03,0.8705835,test_nn
31,0.031,0.8997747,test_nn
32,0.032,0.9289715,test_nn
33,0.033,0.95817477,test_nn
34,0.034,0.98738325,test_nn
35,0.035,1.016597,test_nn
36,0.036,1.045815,test_nn
37,0.037,1.0750366,test_nn
38,0.038,1.1042621,test_nn
39,0.039,1.1334901,test_nn
40,0.04,1.1627207,test_nn
41,0.041,1.1919532,test_nn
42,0.042,1.2211869,test_nn
43,0.043,1.2504218,test_nn
44,0.044,1.2796562,test_nn
45,0.045,1.3088918,test_nn
46,0.046,1.338126,test_nn
47,0.047,1.3673593,test_nn
48,0.048,1.3965912,test_nn
49,0.049,1.4258215,test_nn
50,0.05,1.4550495,test_nn
51,0.051,1.4842753,test_nn
52,0.052,1.5134982,test_nn
53,0.053,1.5427165,test_nn
54,0.054,1.5719323,test_nn
55,0.055,1.6011438,test_nn
56,0.056,1.6303511,test_nn
57,0.057,1.6595535,test_nn
58,0.058,1.688752,test_nn
59,0.059,1.7179452,test_nn
60,0.06,1.7471336,test_nn
61,0.061,1.7763163,test_nn
62,0.062,1.8054936,test_nn
63,0.063,1.8346657,test_nn
64,0.064,1.8638321,test_nn
65,0.065,1.8929931,test_nn
66,0.066,1.9221485,test_nn
67,0.067,1.9512987,test_nn
68,0.068,1.9804436,test_nn
69,0.069,2.0095828,test_nn
70,0.07,2.0387168,test_nn
71,0.071,2.067847,test_nn
72,0.072,2.096971,test_nn
73,0.073,2.1260903,test_nn
74,0.074,2.1552072,test_nn
75,0.075,2.184318,test_nn
76,0.076,2.213426,test_nn
77,0.077,2.2425315,test_nn
78,0.078,2.2716336,test_nn
79,0.079,2.300733,test_nn
80,0.08,2.329831,test_nn
81,0.081,2.3589277,test_nn
82,0.082,2.3880234,test_nn
83,0.083,2.417119,test_nn
84,0.084,2.4462144,test_nn
85,0.085,2.4753106,test_nn
86,0.086,2.5044086,test_nn
87,0.087,2.5335083,test_nn
88,0.088,2.5626106,test_nn
89,0.089,2.591716,test_nn
90,0.09,2.6208262,test_nn
91,0.091,2.6499407,test_nn
92,0.092,2.6790602,test_nn
93,0.093,2.7081854,test_nn
94,0.094,2.7373185,test_nn
95,0.095,2.7664578,test_nn
96,0.096,2.7956052,test_nn
97,0.097,2.824761,test_nn
98,0.098,2.8539262,test_nn
99,0.099,2.883101,test_nn
100,0.1,2.912285,test_nn
101,0.101,2.941481,test_nn
102,0.102,2.9706874,test_nn
103,0.103,2.9999058,test_nn
104,0.104,3.0291362,test_nn
105,0.105,3.0583797,test_nn
106,0.106,3.0876348,test_nn
107,0.107,3.1169033,test_nn
108,0.108,3.1461859,test_nn
109,0.109,3.1754813,test_nn
110,0.11,3.2047892,test_nn
111,0.111,3.2341118,test_nn
112,0.112,3.2634478,test_nn
113,0.113,3.2927961,test_nn
114,0.114,3.3221583,test_nn
115,0.115,3.3515337,test_nn
116,0.116,3.3809214,test_nn
117,0.117,3.410322,test_nn
118,0.118,3.4397335,test_nn
119,0.119,3.469158,test_nn
120,0.12,3.498592,test_nn
121,0.121,3.528037,test_nn
122,0.122,3.557492,test_nn
123,0.123,3.5869555,test_nn
124,0.124,3.6164265,test_nn
125,0.125,3.645906,test_nn
126,0.126,3.6753914,test_nn
127,0.127,3.7048826,test_nn
128,0.128,3.7343776,test_nn
129,0.129,3.7638764,test_nn
130,0.13,3.7933779,test_nn
131,0.131,3.82288,test_nn
132,0.132,3.8523834,test_nn
133,0.133,3.8818865,test_nn
134,0.134,3.9113858,test_nn
135,0.135,3.940885,test_nn
136,0.136,3.9703784,test_nn
137,0.137,3.9998672,test_nn
138,0.138,4.0293493,test_nn
139,0.139,4.0588245,test_nn
140,0.14,4.0882916,test_nn
141,0.141,4.117749,test_nn
142,0.142,4.147198,test_nn
143,0.143,4.176635,test_nn
144,0.144,4.2060595,test_nn
145,0.145,4.235472,test_nn
146,0.146,4.2648726,test_nn
147,0.147,4.294258,test_nn
148,0.148,4.3236313,test_nn
149,0.149,4.3529887,test_nn
150,0.15,4.3823314,test_nn
151,0.151,4.4116592,test_nn
152,0.152,4.4409723,test_nn
153,0.153,4.470271,test_nn
154,0.154,4.4995546,test_nn
155,0.155,4.528824,test_nn
156,0.156,4.5580783,test_nn
157,0.157,4.5873203,test_nn
158,0.158,4.616548,test_nn
159,0.159,4.6457634,test_nn
160,0.16,4.6749682,test_nn
161,0.161,4.7041626,test_nn
162,0.162,4.733348,test_nn
163,0.163,4.7625256,test_nn
164,0.164,4.791695,test_nn
165,0.165,4.82086,test_nn
166,0.166,4.8500204,test_nn
167,0.167,4.879179,test_nn
168,0.168,4.9083376,test_nn
169,0.169,4.937496,test_nn
170,0.17,4.966658,test_nn
171,0.171,4.995824,test_nn
172,0.172,5.024996,test_nn
173,0.173,5.054175,test_nn
174,0.174,5.0833635,test_nn
175,0.175,5.1125646,test_nn
176,0.176,5.141778,test_nn
177,0.177,5.171004,test_nn
178,0.178,5.200246,test_nn
179,0.179,5.2295046,test_nn
180,0.18,5.258781,test_nn
181,0.181,5.2880745,test_nn
182,0.182,5.3173866,test_nn
183,0.183,5.3467174,test_nn
184,0.184,5.376066,test_nn
185,0.185,5.4054337,test_nn
186,0.186,5.4348183,test_nn
187,0.187,5.4642167,test_nn
188,0.188,5.4936314,test_nn
189,0.189,5.523059,test_nn
190,0.19,5.5524964,test_nn
191,0.191,5.581941,test_nn
192,0.192,5.611391,test_nn
193,0.193,5.640842,test_nn
194,0.194,5.670294,test_nn
195,0.195,5.699739,test_nn
196,0.196,5.7291765,test_nn
197,0.197,5.7586026,test_nn
198,0.198,5.788013,test_nn
199,0.199,5.817406,test_nn
200,0.2,5.846778,test_nn
201,0.201,5.876128,test_nn
202,0.202,5.905451,test_nn
203,0.203,5.9347486,test_nn
204,0.204,5.96402,test_nn
205,0.205,5.993264,test_nn
206,0.206,6.0224833,test_nn
207,0.207,6.051679,test_nn
208,0.208,6.080853,test_nn
209,0.209,6.1100087,test_nn
210,0.21,6.1391516,test_nn
211,0.211,6.1682854,test_nn
212,0.212,6.197413,test_nn
213,0.213,6.2265434,test_nn
214,0.214,6.255679,test_nn
215,0.215,6.284826,test_nn
216,0.216,6.313989,test_nn
217,0.217,6.343172,test_nn
218,0.218,6.372379,test_nn
219,0.219,6.4016166,test_nn
220,0.22,6.430886,test_nn
221,0.221,6.460186,test_nn
222,0.222,6.489524,test_nn
223,0.223,6.5188947,test_nn
224,0.224,6.548301,test_nn
225,0.225,6.577743,test_nn
226,0.226,6.6072197,test_nn
227,0.227,6.6367264,test_nn
228,0.228,6.666264,test_nn
229,0.229,6.69583,test_nn
230,0.23,6.7254214,test_nn
231,0.231,6.755034,test_nn
232,0.232,6.7846656,test_nn
233,0.233,6.8143177,test_nn
234,0.234,6.8439794,test_nn
235,0.235,6.8736563,test_nn
236,0.236,6.9033375,test_nn
237,0.237,6.9330235,test_nn
238,0.238,6.962713,test_nn
239,0.239,6.9924,test_nn
240,0.24,7.0220847,test_nn
241,0.241,7.051764,test_nn
242,0.242,7.0814366,test_nn
243,0.243,7.111099,test_nn
244,0.244,7.14075,test_nn
245,0.245,7.1703887,test_nn
246,0.246,7.200015,test_nn
247,0.247,7.2296247,test_nn
248,0.248,7.259223,test_nn
249,0.249,7.2888045,test_nn
250,0.25,7.3183737,test_nn
251,0.251,7.3479276,test_nn
252,0.252,7.3774686,test_nn
253,0.253,7.4069967,test_nn
254,0.254,7.4365153,test_nn
255,0.255,7.4660234,test_nn
256,0.256,7.495524,test_nn
257,0.257,7.525018,test_nn
258,0.258,7.5545053,test_nn
259,0.259,7.58399,test_nn
260,0.26,7.6134706,test_nn
261,0.261,7.642951,test_nn
262,0.262,7.672426,test_nn
263,0.263,7.7019033,test_nn
264,0.264,7.7313786,test_nn
265,0.265,7.760852,test_nn
266,0.266,7.790326,test_nn
267,0.267,7.819798,test_nn
268,0.268,7.8492665,test_nn
269,0.269,7.878728,test_nn
270,0.27,7.908183,test_nn
271,0.271,7.9376307,test_nn
272,0.272,7.967065,test_nn
273,0.273,7.996483,test_nn
274,0.274,8.025885,test_nn
275,0.275,8.055266,test_nn
276,0.276,8.084621,test_nn
277,0.277,8.113947,test_nn
278,0.278,8.143244,test_nn
279,0.279,8.172507,test_nn
280,0.28,8.201732,test_nn
281,0.281,8.230915,test_nn
282,0.282,8.260057,test_nn
283,0.283,8.28915,test_nn
284,0.284,8.318198,test_nn
285,0.285,8.347195,test_nn
286,0.286,8.376144,test_nn
287,0.287,8.40504,test_nn
288,0.288,8.4338875,test_nn
289,0.289,8.462683,test_nn
290,0.29,8.491429,test_nn
291,0.291,8.520129,test_nn
292,0.292,8.548781,test_nn
293,0.293,8.577393,test_nn
294,0.294,8.605965,test_nn
295,0.295,8.634498,test_nn
296,0.296,8.663,test_nn
297,0.297,8.691474,test_nn
298,0.298,8.719923,test_nn
299,0.299,8.748351,test_nn
300,0.3,8.776764,test_nn
301,0.301,8.805164,test_nn
302,0.302,8.833559,test_nn
303,0.303,8.861951,test_nn
304,0.304,8.890345,test_nn
305,0.305,8.918741,test_nn
306,0.306,8.947146,test_nn
307,0.307,8.975567,test_nn
308,0.308,9.003999,test_nn
309,0.309,9.032451,test_nn
310,0.31,9.060923,test_nn
311,0.311,9.089415,test_nn
312,0.312,9.117931,test_nn
313,0.313,9.146474,test_nn
314,0.314,9.175043,test_nn
315,0.315,9.203638,test_nn
316,0.316,9.232261,test_nn
317,0.317,9.260914,test_nn
318,0.318,9.289591,test_nn
319,0.319,9.318297,test_nn
320,0.32,9.347032,test_nn
321,0.321,9.375792,test_nn
322,0.322,9.404576,test_nn
323,0.323,9.433386,test_nn
324,0.324,9.462216,test_nn
325,0.325,9.491069,test_nn
326,0.326,9.519941,test_nn
327,0.327,9.54883,test_nn
328,0.328,9.577733,test_nn
329,0.329,9.606649,test_nn
330,0.33,9.635577,test_nn
331,0.331,9.664511,test_nn
332,0.332,9.693447,test_nn
333,0.333,9.722384,test_nn
334,0.334,9.751322,test_nn
335,0.335,9.780251,test_nn
336,0.336,9.809169,test_nn
337,0.337,9.838076,test_nn
338,0.338,9.866963,test_nn
339,0.339,9.895829,test_nn
340,0.34,9.924668,test_nn
341,0.341,9.953477,test_nn
342,0.342,9.98225,test_nn
343,0.343,10.01098,test_nn
344,0.344,10.039665,test_nn
345,0.345,10.068298,test_nn
346,0.346,10.096877,test_nn
347,0.347,10.125394,test_nn
348,0.348,10.153845,test_nn
349,0.349,10.182223,test_nn
350,0.35,10.210524,test_nn
351,0.351,10.238745,test_nn
352,0.352,10.266871,test_nn
353,0.353,10.294909,test_nn
354,0.354,10.322848,test_nn
355,0.355,10.350681,test_nn
356,0.356,10.378406,test_nn
357,0.357,10.406017,test_nn
358,0.358,10.43351,test_nn
359,0.359,10.460877,test_nn
360,0.36,10.488118,test_nn
361,0.361,10.515225,test_nn
362,0.362,10.542196,test_nn
363,0.363,10.569026,test_nn
364,0.364,10.59571,test_nn
365,0.365,10.622242,test_nn
366,0.366,10.6486225,test_nn
367,0.367,10.674848,test_nn
368,0.368,10.7009115,test_nn
369,0.369,10.726811,test_nn
370,0.37,10.752546,test_nn
371,0.371,10.778111,test_nn
372,0.372,10.803504,test_nn
373,0.373,10.828723,test_nn
374,0.374,10.8537655,test_nn
375,0.375,10.878627,test_nn
376,0.376,10.903305,test_nn
377,0.377,10.927803,test_nn
378,0.378,10.952114,test_nn
379,0.379,10.976237,test_nn
380,0.38,11.00017,test_nn
381,0.381,11.023913,test_nn
382,0.382,11.047462,test_nn
383,0.383,11.070819,test_nn
384,0.384,11.093983,test_nn
385,0.385,11.116949,test_nn
386,0.386,11.13972,test_nn
387,0.387,11.16229,test_nn
388,0.388,11.184665,test_nn
389,0.389,11.206837,test_nn
390,0.39,11.228811,test_nn
391,0.391,11.250582,test_nn
392,0.392,11.272153,test_nn
393,0.393,11.293524,test_nn
394,0.394,11.314691,test_nn
395,0.395,11.335654,test_nn
396,0.396,11.3564205,test_nn
397,0.397,11.37698,test_nn
398,0.398,11.397339,test_nn
399,0.399,11.417493,test_nn
400,0.4,11.437446,test_nn
401,0.401,11.457196,test_nn
402,0.402,11.476745,test_nn
403,0.403,11.496094,test_nn
404,0.404,11.51524,test_nn
405,0.405,11.534186,test_nn
406,0.406,11.552931,test_nn
407,0.407,11.571477,test_nn
408,0.408,11.589823,test_nn
409,0.409,11.607969,test_nn
410,0.41,11.625917,test_nn
411,0.411,11.643669,test_nn
412,0.412,11.6612215,test_nn
413,0.413,11.678577,test_nn
414,0.414,11.695741,test_nn
415,0.415,11.712706,test_nn
416,0.416,11.729474,test_nn
417,0.417,11.746053,test_nn
418,0.418,11.762434,test_nn
419,0.419,11.778624,test_nn
420,0.42,11.794622,test_nn
421,0.421,11.810425,test_nn
422,0.422,11.826036,test_nn
423,0.423,11.841458,test_nn
424,0.424,11.856688,test_nn
425,0.425,11.871725,test_nn
426,0.426,11.886571,test_nn
427,0.427,11.901228,test_nn
428,0.428,11.915693,test_nn
429,0.429,11.929967,test_nn
430,0.43,11.944051,test_nn
431,0.431,11.957941,test_nn
432,0.432,11.971641,test_nn
433,0.433,11.98515,test_nn
434,0.434,11.998467,test_nn
435,0.435,12.01159,test_nn
436,0.436,12.024519,test_nn
437,0.437,12.037255,test_nn
438,0.438,12.049797,test_nn
439,0.439,12.062145,test_nn
440,0.44,12.074295,test_nn
441,0.441,12.086251,test_nn
442,0.442,12.098007,test_nn
443,0.443,12.109566,test_nn
444,0.444,12.120926,test_nn
445,0.445,12.132087,test_nn
446,0.446,12.143047,test_nn
447,0.447,12.153807,test_nn
448,0.448,12.164362,test_nn
449,0.449,12.174718,test_nn
450,0.45,12.184867,test_nn
451,0.451,12.194815,test_nn
452,0.452,12.2045555,test_nn
453,0.453,12.214091,test_nn
454,0.454,12.223421,test_nn
455,0.455,12.232545,test_nn
456,0.456,12.241461,test_nn
457,0.457,12.250169,test_nn
458,0.458,12.258669,test_nn
459,0.459,12.266963,test_nn
460,0.46,12.275045,test_nn
461,0.461,12.282921,test_nn
462,0.462,12.290586,test_nn
463,0.463,12.298046,test_nn
464,0.464,12.305293,test_nn
465,0.465,12.312335,test_nn
466,0.466,12.319163,test_nn
467,0.467,12.325788,test_nn
468,0.468,12.332201,test_nn
469,0.469,12.338408,test_nn
470,0.47,12.344405,test_nn
471,0.471,12.350196,test_nn
472,0.472,12.35578,test_nn
473,0.473,12.3611555,test_nn
474,0.474,12.366324,test_nn
475,0.475,12.371288,test_nn
476,0.476,12.376049,test_nn
477,0.477,12.380603,test_nn
478,0.478,12.384953,test_nn
479,0.479,12.389098,test_nn
480,0.48,12.393042,test_nn
481,0.481,12.396783,test_nn
482,0.482,12.40032,test_nn
483,0.483,12.403658,test_nn
484,0.484,12.406794,test_nn
485,0.485,12.409729,test_nn
486,0.486,12.412465,test_nn
487,0.487,12.415004,test_nn
488,0.488,12.417342,test_nn
489,0.489,12.419483,test_nn
490,0.49,12.421428,test_nn
491,0.491,12.423174,test_nn
492,0.492,12.424725,test_nn
493,0.493,12.426081,test_nn
494,0.494,12.42724,test_nn
495,0.495,12.428206,test_nn
496,0.496,12.428976,test_nn
497,0.497,12.429552,test_nn
498,0.498,12.429936,test_nn
499,0.499,12.430127,test_nn
500,0.5,12.430124,test_nn
501,0.501,12.42993,test_nn
502,0.502,12.429543,test_nn
503,0.503,12.428965,test_nn
504,0.504,12.428194,test_nn
505,0.505,12.427233,test_nn
506,0.506,12.42608,test_nn
507,0.507,12.424734,test_nn
508,0.508,12.4232,test_nn
509,0.509,12.421473,test_nn
510,0.51,12.419556,test_nn
511,0.511,12.417449,test_nn
512,0.512,12.415151,test_nn
513,0.513,12.412661,test_nn
514,0.514,12.409981,test_nn
515,0.515,12.407109,test_nn
516,0.516,12.404046,test_nn
517,0.517,12.400793,test_nn
518,0.518,12.397348,test_nn
519,0.519,12.393712,test_nn
520,0.52,12.389883,test_nn
521,0.521,12.385862,test_nn
522,0.522,12.381651,test_nn
523,0.523,12.377246,test_nn
524,0.524,12.372647,test_nn
525,0.525,12.367857,test_nn
526,0.526,12.362871,test_nn
527,0.527,12.357691,test_nn
528,0.528,12.352319,test_nn
529,0.529,12.346751,test_nn
530,0.53,12.340989,test_nn
531,0.531,12.335029,test_nn
532,0.532,12.328874,test_nn
533,0.533,12.322524,test_nn
534,0.534,12.315976,test_nn
535,0.535,12.309229,test_nn
536,0.536,12.302285,test_nn
537,0.537,12.295143,test_nn
538,0.538,12.287803,test_nn
539,0.539,12.280261,test_nn
540,0.54,12.272522,test_nn
541,0.541,12.26458,test_nn
542,0.542,12.256438,test_nn
543,0.543,12.248095,test_nn
544,0.544,12.23955,test_nn
545,0.545,12.230802,test_nn
546,0.546,12.22185,test_nn
547,0.547,12.212696,test_nn
548,0.548,12.203338,test_nn
549,0.549,12.193776,test_nn
550,0.55,12.184009,test_nn
551,0.551,12.174036,test_nn
552,0.552,12.1638565,test_nn
553,0.553,12.153474,test_nn
554,0.554,12.142883,test_nn
555,0.555,12.132085,test_nn
556,0.556,12.12108,test_nn
557,0.557,12.109868,test_nn
558,0.558,12.098448,test_nn
559,0.559,12.08682,test_nn
560,0.56,12.074985,test_nn
561,0.561,12.062939,test_nn
562,0.562,12.050685,test_nn
563,0.563,12.038224,test_nn
564,0.564,12.025553,test_nn
565,0.565,12.012673,test_nn
566,0.566,11.999583,test_nn
567,0.567,11.986287,test_nn
568,0.568,11.972781,test_nn
569,0.569,11.959066,test_nn
570,0.57,11.945142,test_nn
571,0.571,11.931009,test_nn
572,0.572,11.916666,test_nn
573,0.573,11.902118,test_nn
574,0.574,11.887362,test_nn
575,0.575,11.8723955,test_nn
576,0.576,11.857224,test_nn
577,0.577,11.841844,test_nn
578,0.578,11.82626,test_nn
579,0.579,11.810467,test_nn
580,0.58,11.79447,test_nn
581,0.581,11.778269,test_nn
582,0.582,11.761862,test_nn
583,0.583,11.745251,test_nn
584,0.584,11.728439,test_nn
585,0.585,11.711424,test_nn
586,0.586,11.694206,test_nn
587,0.587,11.676788,test_nn
588,0.588,11.659169,test_nn
589,0.589,11.641354,test_nn
590,0.59,11.623337,test_nn
591,0.591,11.6051235,test_nn
592,0.592,11.586714,test_nn
593,0.593,11.568108,test_nn
594,0.594,11.549308,test_nn
595,0.595,11.5303135,test_nn
596,0.596,11.511126,test_nn
597,0.597,11.491747,test_nn
598,0.598,11.472179,test_nn
599,0.599,11.452421,test_nn
600,0.6,11.432473,test_nn
601,0.601,11.412337,test_nn
602,0.602,11.392017,test_nn
603,0.603,11.371511,test_nn
604,0.604,11.350818,test_nn
605,0.605,11.329942,test_nn
606,0.606,11.308887,test_nn
607,0.607,11.287649,test_nn
608,0.608,11.266232,test_nn
609,0.609,11.244633,test_nn
610,0.61,11.222857,test_nn
611,0.611,11.200905,test_nn
612,0.612,11.178778,test_nn
613,0.613,11.156474,test_nn
614,0.614,11.133995,test_nn
615,0.615,11.111344,test_nn
616,0.616,11.088522,test_nn
617,0.617,11.065526,test_nn
618,0.618,11.04236,test_nn
619,0.619,11.019026,test_nn
620,0.62,10.9955225,test_nn
621,0.621,10.971852,test_nn
622,0.622,10.948013,test_nn
623,0.623,10.924007,test_nn
624,0.624,10.89984,test_nn
625,0.625,10.8755045,test_nn
626,0.626,10.851007,test_nn
627,0.627,10.826347,test_nn
628,0.628,10.801526,test_nn
629,0.629,10.776542,test_nn
630,0.63,10.7514,test_nn
631,0.631,10.726098,test_nn
632,0.632,10.70064,test_nn
633,0.633,10.675025,test_nn
634,0.634,10.649252,test_nn
635,0.635,10.623327,test_nn
636,0.636,10.597247,test_nn
637,0.637,10.571016,test_nn
638,0.638,10.544634,test_nn
639,0.639,10.518105,test_nn
640,0.64,10.49143,test_nn
641,0.641,10.464607,test_nn
642,0.642,10.437638,test_nn
643,0.643,10.410534,test_nn
644,0.644,10.383289,test_nn
645,0.645,10.3559065,test_nn
646,0.646,10.328391,test_nn
647,0.647,10.300743,test_nn
648,0.648,10.27297,test_nn
649,0.649,10.2450695,test_nn
650,0.65,10.217049,test_nn
651,0.651,10.188908,test_nn
652,0.652,10.160654,test_nn
653,0.653,10.132289,test_nn
654,0.654,10.103818,test_nn
655,0.655,10.075247,test_nn
656,0.656,10.0465765,test_nn
657,0.657,10.017814,test_nn
658,0.658,9.988961,test_nn
659,0.659,9.960029,test_nn
660,0.66,9.931016,test_nn
661,0.661,9.901932,test_nn
662,0.662,9.872783,test_nn
663,0.663,9.843571,test_nn
664,0.664,9.814303,test_nn
665,0.665,9.784984,test_nn
666,0.666,9.755623,test_nn
667,0.667,9.726222,test_nn
668,0.668,9.696791,test_nn
669,0.669,9.667328,test_nn
670,0.67,9.637846,test_nn
671,0.671,9.608351,test_nn
672,0.672,9.578843,test_nn
673,0.673,9.549328,test_nn
674,0.674,9.519811,test_nn
675,0.675,9.490299,test_nn
676,0.676,9.460795,test_nn
677,0.677,9.431307,test_nn
678,0.678,9.401833,test_nn
679,0.679,9.3723755,test_nn
680,0.68,9.342946,test_nn
681,0.681,9.3135395,test_nn
682,0.682,9.2841625,test_nn
683,0.683,9.254817,test_nn
684,0.684,9.2255,test_nn
685,0.685,9.1962185,test_nn
686,0.686,9.166971,test_nn
687,0.687,9.137756,test_nn
688,0.688,9.108576,test_nn
689,0.689,9.07943,test_nn
690,0.69,9.05032,test_nn
691,0.691,9.021238,test_nn
692,0.692,8.992188,test_nn
693,0.693,8.963165,test_nn
694,0.694,8.934173,test_nn
695,0.695,8.905203,test_nn
696,0.696,8.876256,test_nn
697,0.697,8.847326,test_nn
698,0.698,8.8184185,test_nn
699,0.699,8.789519,test_nn
700,0.7,8.760634,test_nn
701,0.701,8.731756,test_nn
702,0.702,8.702881,test_nn
703,0.703,8.674011,test_nn
704,0.704,8.645141,test_nn
705,0.705,8.616264,test_nn
706,0.706,8.587383,test_nn
707,0.707,8.558495,test_nn
708,0.708,8.529593,test_nn
709,0.709,8.500681,test_nn
710,0.71,8.471754,test_nn
711,0.711,8.442812,test_nn
712,0.712,8.413858,test_nn
713,0.713,8.38488,test_nn
714,0.714,8.355891,test_nn
715,0.715,8.326887,test_nn
716,0.716,8.297859,test_nn
717,0.717,8.268824,test_nn
718,0.718,8.239773,test_nn
719,0.719,8.210705,test_nn
720,0.72,8.18163,test_nn
721,0.721,8.152548,test_nn
722,0.722,8.123459,test_nn
723,0.723,8.094366,test_nn
724,0.724,8.065276,test_nn
725,0.725,8.036181,test_nn
726,0.726,8.007095,test_nn
727,0.727,7.9780116,test_nn
728,0.728,7.9489403,test_nn
729,0.729,7.919874,test_nn
730,0.73,7.8908176,test_nn
731,0.731,7.861774,test_nn
732,0.732,7.8327384,test_nn
733,0.733,7.8037176,test_nn
734,0.734,7.7746973,test_nn
735,0.735,7.7456837,test_nn
736,0.736,7.7166677,test_nn
737,0.737,7.687653,test_nn
738,0.738,7.658622,test_nn
739,0.739,7.6295757,test_nn
740,0.74,7.600507,test_nn
741,0.741,7.5714025,test_nn
742,0.742,7.542256,test_nn
743,0.743,7.5130634,test_nn
744,0.744,7.483816,test_nn
745,0.745,7.4544973,test_nn
746,0.746,7.425107,test_nn
747,0.747,7.395637,test_nn
748,0.748,7.3660793,test_nn
749,0.749,7.336432,test_nn
750,0.75,7.306693,test_nn
751,0.751,7.2768626,test_nn
752,0.752,7.246938,test_nn
753,0.753,7.2169237,test_nn
754,0.754,7.1868258,test_nn
755,0.755,7.1566496,test_nn
756,0.756,7.1264133,test_nn
757,0.757,7.0961165,test_nn
758,0.758,7.0657845,test_nn
759,0.759,7.035425,test_nn
760,0.76,7.0050583,test_nn
761,0.761,6.974701,test_nn
762,0.762,6.9443603,test_nn
763,0.763,6.914072,test_nn
764,0.764,6.883841,test_nn
765,0.765,6.8536806,test_nn
766,0.766,6.8236065,test_nn
767,0.767,6.793626,test_nn
768,0.768,6.763747,test_nn
769,0.769,6.7339845,test_nn
770,0.77,6.704326,test_nn
771,0.771,6.6747684,test_nn
772,0.772,6.6453104,test_nn
773,0.773,6.6159387,test_nn
774,0.774,6.5866456,test_nn
775,0.775,6.557417,test_nn
776,0.776,6.528228,test_nn
777,0.777,6.4990773,test_nn
778,0.778,6.4699445,test_nn
779,0.779,6.4408116,test_nn
780,0.78,6.411673,test_nn
781,0.781,6.382511,test_nn
782,0.782,6.3533297,test_nn
783,0.783,6.3241158,test_nn
784,0.784,6.294877,test_nn
785,0.785,6.2656007,test_nn
786,0.786,6.2363005,test_nn
787,0.787,6.2069798,test_nn
788,0.788,6.1776395,test_nn
789,0.789,6.148291,test_nn
790,0.79,6.1189322,test_nn
791,0.791,6.089582,test_nn
792,0.792,6.0602345,test_nn
793,0.793,6.0309005,test_nn
794,0.794,6.001585,test_nn
795,0.795,5.972281,test_nn
796,0.796,5.943008,test_nn
797,0.797,5.913756,test_nn
798,0.798,5.88452,test_nn
799,0.799,5.8553123,test_nn
800,0.8,5.82612,test_nn
801,0.801,5.796949,test_nn
802,0.802,5.7677927,test_nn
803,0.803,5.7386527,test_nn
804,0.804,5.709515,test_nn
805,0.805,5.680392,test_nn
806,0.806,5.651275,test_nn
807,0.807,5.622162,test_nn
808,0.808,5.5930448,test_nn
809,0.809,5.563927,test_nn
810,0.81,5.534811,test_nn
811,0.811,5.5056877,test_nn
812,0.812,5.4765534,test_nn
813,0.813,5.44742,test_nn
814,0.814,5.4182787,test_nn
815,0.815,5.389133,test_nn
816,0.816,5.3599777,test_nn
817,0.817,5.3308187,test_nn
818,0.818,5.30165,test_nn
819,0.819,5.2724814,test_nn
820,0.82,5.24331,test_nn
821,0.821,5.2141366,test_nn
822,0.822,5.1849585,test_nn
823,0.823,5.155785,test_nn
824,0.824,5.1266117,test_nn
825,0.825,5.097441,test_nn
826,0.826,5.0682764,test_nn
827,0.827,5.0391116,test_nn
828,0.828,5.009955,test_nn
829,0.829,4.980805,test_nn
830,0.83,4.9516644,test_nn
831,0.831,4.922529,test_nn
832,0.832,4.8933954,test_nn
833,0.833,4.864272,test_nn
834,0.834,4.835162,test_nn
835,0.835,4.8060555,test_nn
836,0.836,4.7769523,test_nn
837,0.837,4.747859,test_nn
838,0.838,4.7187715,test_nn
839,0.839,4.6896877,test_nn
840,0.84,4.6606116,test_nn
841,0.841,4.6315336,test_nn
842,0.842,4.60246,test_nn
843,0.843,4.57339,test_nn
844,0.844,4.5443172,test_nn
845,0.845,4.5152454,test_nn
846,0.846,4.4861703,test_nn
847,0.847,4.457095,test_nn
848,0.848,4.428019,test_nn
849,0.849,4.398937,test_nn
850,0.85,4.3698497,test_nn
851,0.851,4.340758,test_nn
852,0.852,4.3116603,test_nn
853,0.853,4.2825584,test_nn
854,0.854,4.2534475,test_nn
855,0.855,4.224329,test_nn
856,0.856,4.195206,test_nn
857,0.857,4.1660748,test_nn
858,0.858,4.136935,test_nn
859,0.859,4.107789,test_nn
860,0.86,4.078635,test_nn
861,0.861,4.049473,test_nn
862,0.862,4.020306,test_nn
863,0.863,3.9911337,test_nn
864,0.864,3.9619517,test_nn
865,0.865,3.932764,test_nn
866,0.866,3.903573,test_nn
867,0.867,3.8743763,test_nn
868,0.868,3.8451736,test_nn
869,0.869,3.815967,test_nn
870,0.87,3.7867584,test_nn
871,0.871,3.7575455,test_nn
872,0.872,3.7283316,test_nn
873,0.873,3.6991124,test_nn
874,0.874,3.6698937,test_nn
875,0.875,3.6406765,test_nn
876,0.876,3.611457,test_nn
877,0.877,3.5822392,test_nn
878,0.878,3.5530195,test_nn
879,0.879,3.5238028,test_nn
880,0.88,3.4945889,test_nn
881,0.881,3.4653766,test_nn
882,0.882,3.436166,test_nn
883,0.883,3.4069598,test_nn
884,0.884,3.3777587,test_nn
885,0.885,3.3485613,test_nn
886,0.886,3.3193693,test_nn
887,0.887,3.2901793,test_nn
888,0.888,3.2609968,test_nn
889,0.889,3.2318203,test_nn
890,0.89,3.20265,test_nn
891,0.891,3.1734846,test_nn
892,0.892,3.1443257,test_nn
893,0.893,3.1151748,test_nn
894,0.894,3.08603,test_nn
895,0.895,3.056894,test_nn
896,0.896,3.0277624,test_nn
897,0.897,2.9986389,test_nn
898,0.898,2.9695246,test_nn
899,0.899,2.940417,test_nn
900,0.9,2.9113154,test_nn
901,0.901,2.8822212,test_nn
902,0.902,2.853136,test_nn
903,0.903,2.8240585,test_nn
904,0.904,2.7949884,test_nn
905,0.905,2.7659252,test_nn
906,0.906,2.7368696,test_nn
907,0.907,2.70782,test_nn
908,0.908,2.6787796,test_nn
909,0.909,2.6497455,test_nn
910,0.91,2.620717,test_nn
911,0.911,2.5916977,test_nn
912,0.912,2.5626826,test_nn
913,0.913,2.5336757,test_nn
914,0.914,2.5046742,test_nn
915,0.915,2.4756784,test_nn
916,0.916,2.4466882,test_nn
917,0.917,2.417704,test_nn
918,0.918,2.388726,test_nn
919,0.919,2.3597488,test_nn
920,0.92,2.3307796,test_nn
921,0.921,2.3018157,test_nn
922,0.922,2.2728553,test_nn
923,0.923,2.243898,test_nn
924,0.924,2.2149436,test_nn
925,0.925,2.1859941,test_nn
926,0.926,2.157047,test_nn
927,0.927,2.128103,test_nn
928,0.928,2.0991611,test_nn
929,0.929,2.0702202,test_nn
930,0.93,2.0412817,test_nn
931,0.931,2.0123463,test_nn
932,0.932,1.98341,test_nn
933,0.933,1.9544735,test_nn
934,0.934,1.9255394,test_nn
935,0.935,1.8966042,test_nn
936,0.936,1.8676693,test_nn
937,0.937,1.8387353,test_nn
938,0.938,1.8097973,test_nn
939,0.939,1.7808598,test_nn
940,0.94,1.7519197,test_nn
941,0.941,1.7229792,test_nn
942,0.942,1.6940365,test_nn
943,0.943,1.6650877,test_nn
944,0.944,1.6361384,test_nn
945,0.945,1.6071862,test_nn
946,0.946,1.5782297,test_nn
947,0.947,1.5492672,test_nn
948,0.948,1.5203025,test_nn
949,0.949,1.4913327,test_nn
950,0.95,1.4623575,test_nn
951,0.951,1.4333775,test_nn
952,0.952,1.4043901,test_nn
953,0.953,1.3753977,test_nn
954,0.954,1.3463991,test_nn
955,0.955,1.3173938,test_nn
956,0.956,1.2883812,test_nn
957,0.957,1.2593597,test_nn
958,0.958,1.2303323,test_nn
959,0.959,1.2012962,test_nn
960,0.96,1.1722524,test_nn
961,0.961,1.1431972,test_nn
962,0.962,1.1141344,test_nn
963,0.963,1.0850632,test_nn
964,0.964,1.0559819,test_nn
965,0.965,1.0268899,test_nn
966,0.966,0.9977875,test_nn
967,0.967,0.96867514,test_nn
968,0.968,0.93955195,test_nn
969,0.969,0.910417,test_nn
970,0.97,0.8812696,test_nn
971,0.971,0.85211134,test_nn
972,0.972,0.8229412,test_nn
973,0.973,0.79375863,test_nn
974,0.974,0.7645637,test_nn
975,0.975,0.73535395,test_nn
976,0.976,0.70613146,test_nn
977,0.977,0.67689645,test_nn
978,0.978,0.6476468,test_nn
979,0.979,0.6183834,test_nn
980,0.98,0.5891042,test_nn
981,0.981,0.5598117,test_nn
982,0.982,0.530504,test_nn
983,0.983,0.5011809,test_nn
984,0.984,0.47184134,test_nn
985,0.985,0.4424867,test_nn
986,0.986,0.4131163,test_nn
987,0.987,0.38372967,test_nn
988,0.988,0.3543266,test_nn
989,0.989,0.32490474,test_nn
990,0.99,0.29546744,test_nn
991,0.991,0.26601374,test_nn
992,0.992,0.23654169,test_nn
993,0.993,0.20705149,test_nn
994,0.994,0.17754188,test_nn
995,0.995,0.14801605,test_nn
996,0.996,0.11847094,test_nn
997,0.997,0.08890703,test_nn
998,0.998,0.05932276,test_nn
999,0.999,0.029721273,test_nn
1000,1.0,9.9454075e-05,test_nn


==> visu/old/tikz_csvs_one_dim/train_trajectories_CM/0.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,0.6941308379173279,0.8223250508308411,1.5643733,1.5443456,-1.5443456
1,1000.0,0.0224202498793602,0.0422015786170959,-0.059173055,-0.0057478747,0.11525621
2,2000.0,0.0197066254913806,0.0523545145988464,-0.07887249,-0.0356385,0.1247502
3,3000.0,0.0174252539873123,0.0443738102912902,-0.071005605,-0.014154996,0.13001712
4,4000.0,0.0180815048515796,0.0404778718948364,-0.063957006,0.026692076,0.15708296
5,5000.0,0.016516912728548,0.0351220965385437,-0.049125217,0.037860688,0.13848111
6,6000.0,0.0131014212965965,0.031303584575653,0.017585086,0.08243539,0.049161684
7,7000.0,0.00996904540807,0.0311039686203002,-0.013373841,0.037964936,0.06651063
8,8000.0,0.0174456387758255,0.0334346294403076,0.015330802,0.09226017,0.063275464
9,9000.0,0.0141305048018693,0.0303447842597961,0.016605303,0.100298725,0.06873723
10,10000.0,0.0171815492212772,0.0363878607749938,0.015197716,0.12313413,0.09439892
11,11000.0,0.0192567016929388,0.036571204662323,-0.02747922,0.06405017,0.12053111
12,150001.0,0.0192567016929388,,,,
13,,0.0178753267973661,,,,


==> visu/old/tikz_csvs_one_dim/train_trajectories_CM/1.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,0.5690315961837769,0.7166118025779724,3.2052968,4.486251,-1.7291024
1,1000.0,0.0798022449016571,0.1307804584503173,-0.1747858,-0.021322079,0.33005032
2,2000.0,0.0133283045142889,0.0216844081878662,0.08946359,0.16500975,-0.011989516
3,3000.0,0.0282680746167898,0.0457812547683715,0.007933937,0.15325049,0.13796678
4,4000.0,0.018053812906146,0.0465306043624877,-0.014672686,0.05474317,0.084618
5,5000.0,0.0189216900616884,0.0384554862976074,-0.057734914,0.047663573,0.16386347
6,6000.0,0.0217954088002443,0.0452111363410949,0.016875008,0.13322157,0.09998035
7,7000.0,0.0143109252676367,0.0348863005638122,-0.0018352778,0.14808206,0.15248011
8,8000.0,0.0245581697672605,0.0315354466438293,-0.011978545,0.08101404,0.10550344
9,9000.0,0.0190086923539638,0.0325098037719726,0.014433327,0.11371054,0.085620984
10,10000.0,0.0184746608138084,0.0277537107467651,0.0025060545,0.0853708,0.08091686
11,11000.0,0.0226193610578775,0.0325199961662292,-0.020300426,0.05745367,0.09862272
12,150001.0,0.0226193610578775,,,,
13,,0.0218241233378648,,,,


==> visu/old/tikz_csvs_one_dim/train_trajectories_CM/2.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,0.5992342233657837,0.8023213744163513,2.5288901,5.2272897,0.28500426
1,1000.0,0.0193130243569612,0.0493513941764831,0.119475976,0.27379918,0.03742859
2,2000.0,0.0349586009979248,0.053466796875,0.11452973,0.19383638,-0.029551085
3,3000.0,0.0260175243020057,0.0498669147491455,-0.043764763,0.060593586,0.14976397
4,4000.0,0.0292630959302186,0.0447582602500915,0.003102364,0.07021066,0.06778138
5,5000.0,0.0326677560806274,0.0495975613594055,-0.021841867,0.09439365,0.14082634
6,6000.0,0.0246887765824794,0.0367151498794555,0.011299424,0.14820614,0.12718901
7,7000.0,0.0261979922652244,0.0382232069969177,-0.034982353,0.07010793,0.14066356
8,8000.0,0.0171396117657423,0.0286516547203063,-0.023016136,0.07925116,0.12570237
9,9000.0,0.019182126969099,0.0293247103691101,0.005785196,0.092472605,0.08136425
10,10000.0,0.019073287025094,0.0307537317276,0.008091522,0.08216818,0.06636831
11,11000.0,0.0208758022636175,0.0327484607696533,-0.001837884,0.10677002,0.11088751
12,150001.0,0.0208758022636175,,,,
13,,0.0211266111582517,,,,


==> visu/old/tikz_csvs_one_dim/train_trajectories_CM/3.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,0.8025926351547241,1.0276386737823486,2.93686,18.066591,12.34937
1,1000.0,0.0144697139039635,0.0271335840225219,-0.05705157,0.037848864,0.15247378
2,2000.0,0.0130847236141562,0.0248761773109436,0.06343587,0.13589606,0.00946407
3,3000.0,0.0200128257274627,0.0478147864341735,0.094153,0.2542111,0.066429935
4,4000.0,0.0118978880345821,0.0275985598564147,-0.023346523,0.08541091,0.13316089
5,5000.0,0.0195204615592956,0.0387643575668334,0.032323107,0.15959704,0.09569937
6,6000.0,0.0174355618655681,0.0343223214149475,-0.023258159,0.05175399,0.0990079
7,7000.0,0.0137489652261137,0.0309562683105468,-0.026439935,0.051441755,0.10498023
8,8000.0,0.0202059298753738,0.0343764424324035,-0.010675821,0.09999263,0.12217109
9,9000.0,0.0145855639129877,0.0340489745140075,0.0009985997,0.0715821,0.0702684
10,10000.0,0.0200939383357763,0.0335673689842224,-0.017270714,0.08791019,0.1231309
11,11000.0,0.0207576192915439,0.0311585068702697,-0.0072950185,0.09388775,0.109078065
12,150001.0,0.0207576192915439,,,,
13,,0.0206144172698259,,,,


==> visu/old/tikz_csvs_one_dim/train_trajectories_ns_one_dim/0.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,6.084475994110107,5.6819562911987305,10.027935,424.68835,405.14282
1,1000.0,0.1246887072920799,0.1797809600830078,-0.10554667,-0.09722515,0.11726258
2,2000.0,0.1010539829730987,0.1638936400413513,-0.027469499,-0.005187618,0.0549063
3,3000.0,0.0298574939370155,0.0344414710998535,-0.1324758,-0.133108,0.13368185
4,4000.0,0.0112963551655411,0.0167964696884155,-0.00035201828,0.009677661,0.010528001
5,5000.0,0.0100312447175383,0.0194894075393676,0.00222684,0.0106763225,0.00631829
6,6000.0,0.0072310417890548,0.0092377662658691,-0.0005064325,0.00932346,0.01046137
7,7000.0,0.0057847411371767,0.0082154273986816,0.0031004944,0.0120525155,0.0059352824
8,8000.0,0.0053262300789356,0.0062738060951232,-0.0009802204,0.007240557,0.0092824735
9,9000.0,0.0042713121511042,0.0066107511520385,0.00047243526,0.007275389,0.006422886
10,10000.0,0.0043373815715312,0.0060002207756042,-0.0016234764,0.007527755,0.010851869
11,11000.0,0.0044026239775121,0.0057651996612548,-0.00033495863,0.0087333135,0.0094817635
12,150001.0,0.0044026239775121,,,,
13,,0.0043050246313214,,,,


==> visu/old/tikz_csvs_one_dim/train_trajectories_ns_one_dim/1.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,4.774480819702148,4.579101085662842,2.067438,4155.0557,4155.123
1,1000.0,0.0520043298602104,0.0737687349319458,0.0054211775,0.026535848,0.01648728
2,2000.0,0.0462292470037937,0.0630915760993957,0.009179531,0.009881081,-0.0076070703
3,3000.0,0.0406838059425354,0.0637213587760925,-0.023629459,-0.01735067,0.03098441
4,4000.0,0.0330229103565216,0.0523010492324829,0.019800795,0.039501898,0.0008994131
5,5000.0,0.0205238871276378,0.0297808051109313,0.0126273045,0.020479929,-0.00398008
6,6000.0,0.0147588364779949,0.0182506442070007,-0.005841679,-0.0013680727,0.010997678
7,7000.0,0.016208803281188,0.022443950176239,-0.0048356364,0.009203061,0.019380143
8,8000.0,0.0163287948817014,0.023049771785736,-0.0035977531,0.007907489,0.01560805
9,9000.0,0.0154544888064265,0.0221114158630371,-0.009326961,0.000770875,0.019940298
10,10000.0,0.0159709248691797,0.0233128666877746,-0.005012945,0.0072780442,0.017784549
11,11000.0,0.0156459342688322,0.0226761102676391,-0.0052683167,0.006232644,0.017256344
12,150001.0,0.0156459342688322,,,,
13,,0.0159227829426527,,,,


==> visu/old/tikz_csvs_one_dim/train_trajectories_ns_one_dim/2.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,3.836386203765869,3.544346809387207,41.23894,2368.4534,2294.714
1,1000.0,0.0602519176900386,0.0575902163982391,-0.3248976,-0.31257772,0.34629595
2,2000.0,0.0518481843173503,0.054933488368988,-0.008756053,0.01406353,0.031695053
3,3000.0,0.0523346289992332,0.0689656138420105,-0.006829599,0.018690567,0.032446492
4,4000.0,0.0491850413382053,0.0662575364112854,-0.0103744455,0.009581951,0.030438783
5,5000.0,0.0470070913434028,0.060963362455368,-0.006994163,0.010662675,0.024791703
6,6000.0,0.0446957573294639,0.0585609376430511,-0.006163364,0.0022945213,0.014721652
7,7000.0,0.045112770050764,0.0571626424789428,-0.0050240033,0.020926299,0.031079104
8,8000.0,0.0449529364705085,0.060353398323059,-0.0095659355,0.008466777,0.027688771
9,9000.0,0.0435747802257537,0.0557019114494323,-0.0025509102,0.015996886,0.021196874
10,10000.0,0.0427688956260681,0.0551950931549072,-0.004563571,0.010644843,0.01987981
11,11000.0,0.0425251126289367,0.0548332631587982,-0.008394265,0.0050533595,0.02194363
12,150001.0,0.0425251126289367,,,,
13,,0.041987519711256,,,,


==> visu/old/tikz_csvs_one_dim/train_trajectories_ns_one_dim/3.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,3.4661688804626465,3.172949314117432,12.032204,4985.2847,4963.853
1,1000.0,0.2834523022174835,0.3587618470191955,1.2000531,5.3811507,3.5704076
2,2000.0,0.0550858601927757,0.092806875705719,0.06672276,0.08793114,-0.041565865
3,3000.0,0.0287391599267721,0.041120707988739,0.07224161,0.09283529,-0.04478893
4,4000.0,0.0087693771347403,0.0115111768245697,0.001015109,0.0056443186,0.009276613
5,5000.0,0.008983046747744,0.0109534263610839,-0.020672051,-0.012152616,0.03154909
6,6000.0,0.0114840874448418,0.0163569450378417,-0.005322659,0.005026128,0.016938075
7,7000.0,0.0108253741636872,0.015132188796997,-0.0047869473,0.0027049202,0.012877999
8,8000.0,0.0108647225424647,0.0164852142333984,-0.006030919,0.0022343246,0.014802279
9,9000.0,0.0094597768038511,0.0151788592338562,-0.0023869416,0.006512351,0.011663054
10,10000.0,0.0090958569198846,0.0143875479698181,0.0018742442,0.010482488,0.0070673274
11,11000.0,0.0089563205838203,0.0141082406044006,-0.000747943,0.0077737966,0.009602865
12,150001.0,0.0089563205838203,,,,
13,,0.0089901238679885,,,,


==> visu/old/tikz_csvs_one_dim/train_trajectories_one_dim/0.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,0.1460582166910171,1.9672855138778689,-17.148232,-17.19889,17.19889
1,1000.0,0.1044300124049186,2.6170687675476074,47.13611,52.08414,-29.208721
2,2000.0,0.0277728550136089,0.5578365325927734,1.1040068,10.907938,10.805256
3,3000.0,0.0222180224955081,0.4775009155273437,4.1866217,10.540689,2.9626563
4,4000.0,0.014031515456736,0.3805909156799316,3.3121753,8.778633,2.4798584
5,5000.0,0.0100596100091934,0.2268967628479004,0.37016666,4.8010154,4.339833
6,6000.0,0.0066199987195432,0.1189212799072265,-2.6310608,0.79325056,6.303825
7,7000.0,0.0052596228197216,0.0791244506835937,-0.2837115,3.8833108,4.6515355
8,8000.0,0.0062826685607433,0.1000227928161621,-0.68625724,2.4885948,3.960758
9,9000.0,0.0083406446501612,0.1542811393737793,0.604735,4.4491925,3.30077
10,10000.0,0.0053702248260378,0.0712318420410156,0.67661285,4.407521,3.0853248
11,11000.0,0.0049854628741741,0.0707435607910156,-0.0068688095,3.4132116,3.45692
12,150001.0,0.0049854628741741,,,,
13,,0.0046036206185817,,,,


==> visu/old/tikz_csvs_one_dim/train_trajectories_one_dim/1.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,0.0930079072713851,1.5335121154785156,4.9089365,5.047835,-4.7595096
1,1000.0,0.0261263325810432,0.4642987251281738,-5.8165164,-6.671601,6.671601
2,2000.0,0.0235497690737247,0.4116764068603515,-2.0646691,-0.5856994,4.2351704
3,3000.0,0.0161507409065961,0.2823281288146972,-3.1403494,5.4205313,11.93156
4,4000.0,0.011186390183866,0.1680994033813476,-3.942309,3.5780544,11.750704
5,5000.0,0.0065684337168931,0.1446280479431152,0.16979855,2.2476566,2.1138413
6,6000.0,0.011179395020008,0.2769160270690918,1.7147486,6.035886,2.775155
7,7000.0,0.0066878902725875,0.1200141906738281,0.42025328,2.9726973,2.245205
8,8000.0,0.0071759060956537,0.1057314872741699,-0.4638983,3.169795,4.2269735
9,9000.0,0.0060783307999372,0.0784854888916015,-0.38152215,2.9326155,3.7994573
10,10000.0,0.0049640256911516,0.0781507492065429,-0.81696844,2.7718809,4.4833717
11,11000.0,0.0048020496033132,0.0724811553955078,0.15634784,3.7179232,3.4168844
12,150001.0,0.0048020496033132,,,,
13,,0.0046650762669742,,,,


==> visu/old/tikz_csvs_one_dim/train_trajectories_one_dim/2.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,0.171011596918106,2.4628000259399414,-14.138004,-14.075193,14.29071
1,1000.0,0.0783464834094047,1.6599161624908447,0.24539733,8.434275,8.10935
2,2000.0,0.0768900960683822,1.658759355545044,-2.5266476,2.8874807,8.207009
3,3000.0,0.0672358870506286,1.4634299278259275,-5.592622,0.31158006,12.453639
4,4000.0,0.0584252662956714,1.0046041011810305,14.043068,22.722984,-1.6253124
5,5000.0,0.0263774003833532,0.510565996170044,0.22770262,8.248933,9.407138
6,6000.0,0.01279884763062,0.2792994976043701,-0.38133553,5.330457,6.658751
7,7000.0,0.0099073918536305,0.19187593460083,0.7750305,3.9368427,2.8126986
8,8000.0,0.0063429144211113,0.1183476448059082,0.58714235,3.3694751,2.4721549
9,9000.0,0.0068298098631203,0.1151905059814453,-0.092374206,2.352376,2.6526127
10,10000.0,0.0061482023447752,0.0941697359085083,0.5197997,4.4573245,3.5071425
11,11000.0,0.0065129264257848,0.0938804149627685,-0.56761837,3.0396223,4.2279787
12,150001.0,0.0065129264257848,,,,
13,,0.0062361378222703,,,,


==> visu/old/tikz_csvs_one_dim/train_trajectories_one_dim/3.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,0.3321317732334137,6.331141948699951,14.157808,14.1367035,-14.1367035
1,1000.0,0.0873332619667053,1.717207908630371,-16.313923,-18.113752,18.113752
2,2000.0,0.0762520283460617,1.5599594116210938,13.529499,23.481493,6.0277605
3,3000.0,0.0311339870095253,0.5832512378692627,-1.3771968,6.977376,12.144151
4,4000.0,0.0299425423145294,0.7197628021240234,23.490364,31.651999,-12.614087
5,5000.0,0.0074234399944543,0.1379714012145996,3.2688837,6.588916,0.5840312
6,6000.0,0.0081306435167789,0.1740880012512207,2.6961973,6.65196,2.628709
7,7000.0,0.0108449375256896,0.2019057273864746,-0.15613449,4.0765953,4.7847223
8,8000.0,0.0075063691474497,0.1230921745300293,-1.6042731,2.637079,6.161121
9,9000.0,0.006648170761764,0.0856280326843261,0.020377576,3.9281461,4.0116076
10,10000.0,0.0050886822864413,0.0645990371704101,0.35489866,3.8857825,3.2366474
11,11000.0,0.0055440464057028,0.0677242279052734,0.22106293,3.2760391,2.907937
12,150001.0,0.0055440464057028,,,,
13,,0.0051360107026994,,,,


==> visu/old/tikz_csvs_two_dim/result_best_run_KS/cfg.json <==
{"example": "KS", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 5000, "weight_testfn_obs": 5000, "weight_gap_term": 0.0005, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.003, "lr_testfn": 0.0047, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 17390, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-08_07-22-58_974297_3674339/artifacts/2024-10-08_07-23-02/fn_2024-10-08_07-23-02/working_dirs/fn_63b87_00010_10_example=KS_2024-10-08_07-23-02", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_two_dim/result_best_run_KS/diff.csv <==
,X_x,X_y,value
0,-1.0,-1.0,0.00096507
1,-0.935483870967742,-1.0,0.00078890845
2,-0.8709677419354839,-1.0,0.000568822
3,-0.8064516129032258,-1.0,0.00031903014
4,-0.7419354838709677,-1.0,5.706027e-05
5,-0.6774193548387097,-1.0,-0.00019636005
6,-0.6129032258064516,-1.0,-0.000418894
7,-0.5483870967741935,-1.0,-0.0005836934
8,-0.4838709677419355,-1.0,-0.00066497177
9,-0.4193548387096775,-1.0,-0.0006373413
10,-0.3548387096774194,-1.0,-0.00048055127
11,-0.29032258064516125,-1.0,-0.00018253177
12,-0.22580645161290325,-1.0,0.0002497919
13,-0.16129032258064524,-1.0,0.00077730045
14,-0.09677419354838712,-1.0,0.0012968704
15,-0.032258064516129004,-1.0,0.001605425
16,0.032258064516129004,-1.0,0.0013881823
17,0.09677419354838701,-1.0,0.0003225994
18,0.16129032258064502,-1.0,-0.0014735488
19,0.22580645161290325,-1.0,-0.0025202043
20,0.29032258064516125,-1.0,-0.00090528047
21,0.35483870967741926,-1.0,0.0015652385
22,0.4193548387096775,-1.0,0.0008369386
23,0.4838709677419355,-1.0,-0.00021216646
24,0.5483870967741935,-1.0,0.0013009533
25,0.6129032258064515,-1.0,0.0013658553
26,0.6774193548387095,-1.0,-0.0014825165
27,0.7419354838709677,-1.0,-0.0038546622
28,0.8064516129032258,-1.0,-0.0012944937
29,0.8709677419354838,-1.0,0.0076335073
30,0.935483870967742,-1.0,0.013876259
31,1.0,-1.0,-0.0083498955
32,-1.0,-0.9375,0.0006451495
33,-0.935483870967742,-0.9375,0.0008939466
34,-0.8709677419354839,-0.9375,0.00095597305
35,-0.8064516129032258,-0.9375,0.00087857957
36,-0.7419354838709677,-0.9375,0.0007087971
37,-0.6774193548387097,-0.9375,0.00049458497
38,-0.6129032258064516,-0.9375,0.00028204796
39,-0.5483870967741935,-0.9375,0.00011639722
40,-0.4838709677419355,-0.9375,3.7437378e-05
41,-0.4193548387096775,-0.9375,7.945602e-05
42,-0.3548387096774194,-0.9375,0.00026767736
43,-0.29032258064516125,-0.9375,0.0006126748
44,-0.22580645161290325,-0.9375,0.0011037551
45,-0.16129032258064524,-0.9375,0.0016923143
46,-0.09677419354838712,-0.9375,0.00226641
47,-0.032258064516129004,-0.9375,0.0026103784
48,0.032258064516129004,-0.9375,0.0023981065
49,0.09677419354838701,-0.9375,0.0013098379
50,0.16129032258064502,-0.9375,-0.0004917704
51,0.22580645161290325,-0.9375,-0.0014570013
52,0.29032258064516125,-0.9375,0.0002466184
53,0.35483870967741926,-0.9375,0.0025229398
54,0.4193548387096775,-0.9375,0.001412496
55,0.4838709677419355,-0.9375,0.0002567321
56,0.5483870967741935,-0.9375,0.001683794
57,0.6129032258064515,-0.9375,0.0014668107
58,0.6774193548387095,-0.9375,-0.001656875
59,0.7419354838709677,-0.9375,-0.004160106
60,0.8064516129032258,-0.9375,-0.0015177429
61,0.8709677419354838,-0.9375,0.007814288
62,0.935483870967742,-0.9375,0.014874816
63,1.0,-0.9375,-0.00612545
64,-1.0,-0.875,0.00036324933
65,-0.935483870967742,-0.875,0.000969615
66,-0.8709677419354839,-0.875,0.0012606487
67,-0.8064516129032258,-0.875,0.001313754
68,-0.7419354838709677,-0.875,0.0012053981
69,-0.6774193548387097,-0.875,0.0010064575
70,-0.6129032258064516,-0.875,0.0007866887
71,-0.5483870967741935,-0.875,0.0006072831
72,-0.4838709677419355,-0.875,0.00052214914
73,-0.4193548387096775,-0.875,0.0005733311
74,-0.3548387096774194,-0.875,0.000788877
75,-0.29032258064516125,-0.875,0.001178855
76,-0.22580645161290325,-0.875,0.0017263109
77,-0.16129032258064524,-0.875,0.0023759336
78,-0.09677419354838712,-0.875,0.0030043975
79,-0.032258064516129004,-0.875,0.0033853455
80,0.032258064516129004,-0.875,0.0031831244
81,0.09677419354838701,-0.875,0.0020839702
82,0.16129032258064502,-0.875,0.00030161336
83,0.22580645161290325,-0.875,-0.0005484598
84,0.29032258064516125,-0.875,0.0012664632
85,0.35483870967741926,-0.875,0.003354365
86,0.4193548387096775,-0.875,0.0019031353
87,0.4838709677419355,-0.875,0.0007019602
88,0.5483870967741935,-0.875,0.0020614192
89,0.6129032258064515,-0.875,0.0015548617
90,0.6774193548387095,-0.875,-0.0018672049
91,0.7419354838709677,-0.875,-0.004546553
92,0.8064516129032258,-0.875,-0.0018925071
93,0.8709677419354838,-0.875,0.007749617
94,0.935483870967742,-0.875,0.015533984
95,1.0,-0.875,-0.0043002367
96,-1.0,-0.8125,0.0001209639
97,-0.935483870967742,-0.8125,0.001023523
98,-0.8709677419354839,-0.8125,0.0014952415
99,-0.8064516129032258,-0.8125,0.0016427557
100,-0.7419354838709677,-0.8125,0.0015667547
101,-0.6774193548387097,-0.8125,0.0013640127
102,-0.6129032258064516,-0.8125,0.0011224725
103,-0.5483870967741935,-0.8125,0.0009204225
104,-0.4838709677419355,-0.8125,0.0008229633
105,-0.4193548387096775,-0.8125,0.00087850663
106,-0.3548387096774194,-0.8125,0.0011185001
107,-0.29032258064516125,-0.8125,0.0015503413
108,-0.22580645161290325,-0.8125,0.002152529
109,-0.16129032258064524,-0.8125,0.0028605205
110,-0.09677419354838712,-0.8125,0.0035428384
111,-0.032258064516129004,-0.8125,0.0039617545
112,0.032258064516129004,-0.8125,0.0037733067
113,0.09677419354838701,-0.8125,0.0026753843
114,0.16129032258064502,-0.8125,0.0009363259
115,0.22580645161290325,-0.8125,0.00023426302
116,0.29032258064516125,-0.8125,0.002176887
117,0.35483870967741926,-0.8125,0.0040777978
118,0.4193548387096775,-0.8125,0.002324853
119,0.4838709677419355,-0.8125,0.0011324845
120,0.5483870967741935,-0.8125,0.002434522
121,0.6129032258064515,-0.8125,0.0016276687
122,0.6774193548387095,-0.8125,-0.0021124631
123,0.7419354838709677,-0.8125,-0.0050040483
124,0.8064516129032258,-0.8125,-0.0023973584
125,0.8709677419354838,-0.8125,0.0074739456
126,0.935483870967742,-0.8125,0.015896201
127,1.0,-0.8125,-0.0028309226
128,-1.0,-0.75,-8.165836e-05
129,-0.935483870967742,-0.75,0.0010622244
130,-0.8709677419354839,-0.75,0.0016723095
131,-0.8064516129032258,-0.75,0.0018814531
132,-0.7419354838709677,-0.75,0.0018151745
133,-0.6774193548387097,-0.75,0.0015918608
134,-0.6129032258064516,-0.75,0.0013184684
135,-0.5483870967741935,-0.75,0.0010863852
136,-0.4838709677419355,-0.75,0.00097182364
137,-0.4193548387096775,-0.75,0.001028759
138,-0.3548387096774194,-0.75,0.0012902749
139,-0.29032258064516125,-0.75,0.0017610714
140,-0.22580645161290325,-0.75,0.0024147667
141,-0.16129032258064524,-0.75,0.0031788568
142,-0.09677419354838712,-0.75,0.0039125048
143,-0.032258064516129004,-0.75,0.004368567
144,0.032258064516129004,-0.75,0.004198083
145,0.09677419354838701,-0.75,0.0031130093
146,0.16129032258064502,-0.75,0.0014422494
147,0.22580645161290325,-0.75,0.0009178894
148,0.29032258064516125,-0.75,0.002998021
149,0.35483870967741926,-0.75,0.004708424
150,0.4193548387096775,-0.75,0.0026925616
151,0.4838709677419355,-0.75,0.0015542544
152,0.5483870967741935,-0.75,0.0028012767
153,0.6129032258064515,-0.75,0.0016839802
154,0.6774193548387095,-0.75,-0.0023893118
155,0.7419354838709677,-0.75,-0.005521834
156,0.8064516129032258,-0.75,-0.0030099452
157,0.8709677419354838,-0.75,0.007022202
158,0.935483870967742,-0.75,0.01600647
159,1.0,-0.75,-0.0016723871
160,-1.0,-0.6875,-0.00024168193
161,-0.935483870967742,-0.6875,0.0010932537
162,-0.8709677419354839,-0.6875,0.0018036152
163,-0.8064516129032258,-0.6875,0.0020471378
164,-0.7419354838709677,-0.6875,0.0019717934
165,-0.6774193548387097,-0.6875,0.0017157344
166,-0.6129032258064516,-0.6875,0.0014017294
167,-0.5483870967741935,-0.6875,0.0011347864
168,-0.4838709677419355,-0.6875,0.0009995552
169,-0.4193548387096775,-0.6875,0.0010552406
170,-0.3548387096774194,-0.6875,0.0013352386
171,-0.29032258064516125,-0.6875,0.0018421786
172,-0.22580645161290325,-0.6875,0.0025434005
173,-0.16129032258064524,-0.6875,0.0033589897
174,-0.09677419354838712,-0.6875,0.004140963
175,-0.032258064516129004,-0.6875,0.0046331226
176,0.032258064516129004,-0.6875,0.004483832
177,0.09677419354838701,-0.6875,0.0034231846
178,0.16129032258064502,-0.6875,0.0018454101
179,0.22580645161290325,-0.6875,0.0015249143
180,0.29032258064516125,-0.6875,0.0037462884
181,0.35483870967741926,-0.6875,0.005259769
182,0.4193548387096775,-0.6875,0.0030167773
183,0.4838709677419355,-0.6875,0.0019703433
184,0.5483870967741935,-0.6875,0.003158778
185,0.6129032258064515,-0.6875,0.001720652
186,0.6774193548387095,-0.6875,-0.0026950687
187,0.7419354838709677,-0.6875,-0.006087631
188,0.8064516129032258,-0.6875,-0.0037057102
189,0.8709677419354838,-0.6875,0.0064322352
190,0.935483870967742,-0.6875,0.015910268
191,1.0,-0.6875,-0.0007799268
192,-1.0,-0.625,-0.00035987422
193,-0.935483870967742,-0.625,0.0011227133
194,-0.8709677419354839,-0.625,0.0019015503
195,-0.8064516129032258,-0.625,0.0021564486
196,-0.7419354838709677,-0.625,0.0020571148
197,-0.6774193548387097,-0.625,0.0017590567
198,-0.6129032258064516,-0.625,0.0013991134
199,-0.5483870967741935,-0.625,0.0010943323
200,-0.4838709677419355,-0.625,0.00093612866
201,-0.4193548387096775,-0.625,0.0009885363
202,-0.3548387096774194,-0.625,0.0012841807
203,-0.29032258064516125,-0.625,0.001822412
204,-0.22580645161290325,-0.625,0.0025659045
205,-0.16129032258064524,-0.625,0.003428318
206,-0.09677419354838712,-0.625,0.004253368
207,-0.032258064516129004,-0.625,0.004779884
208,0.032258064516129004,-0.625,0.00465434
209,0.09677419354838701,-0.625,0.0036310204
210,0.16129032258064502,-0.625,0.0021702684
211,0.22580645161290325,-0.625,0.002075609
212,0.29032258064516125,-0.625,0.004434832
213,0.35483870967741926,-0.625,0.005741257
214,0.4193548387096775,-0.625,0.0033061914
215,0.4838709677419355,-0.625,0.0023803562
216,0.5483870967741935,-0.625,0.0035023168
217,0.6129032258064515,-0.625,0.0017354637
218,0.6774193548387095,-0.625,-0.0030265003
219,0.7419354838709677,-0.625,-0.006687999
220,0.8064516129032258,-0.625,-0.0044594407
221,0.8709677419354838,-0.625,0.0057406425
222,0.935483870967742,-0.625,0.015653014
223,1.0,-0.625,-0.00010985136
224,-1.0,-0.5625,-0.00043376908
225,-0.935483870967742,-0.5625,0.0011574008
226,-0.8709677419354839,-0.5625,0.0019769827
227,-0.8064516129032258,-0.5625,0.0022258419
228,-0.7419354838709677,-0.5625,0.0020910613
229,-0.6774193548387097,-0.5625,0.0017439682
230,-0.6129032258064516,-0.5625,0.0013358357
231,-0.5483870967741935,-0.5625,0.0009912276
232,-0.4838709677419355,-0.5625,0.0008094567
233,-0.4193548387096775,-0.5625,0.0008563367
234,-0.3548387096774194,-0.5625,0.0011638151
235,-0.29032258064516125,-0.5625,0.0017289217
236,-0.22580645161290325,-0.5625,0.0025077765
237,-0.16129032258064524,-0.5625,0.003409463
238,-0.09677419354838712,-0.5625,0.004272356
239,-0.032258064516129004,-0.5625,0.0048300927
240,0.032258064516129004,-0.5625,0.004731569
241,0.09677419354838701,-0.5625,0.0037584477
242,0.16129032258064502,-0.5625,0.0024371352
243,0.22580645161290325,-0.5625,0.002585225
244,0.29032258064516125,-0.5625,0.0050720894
245,0.35483870967741926,-0.5625,0.0061595906
246,0.4193548387096775,-0.5625,0.0035646781
247,0.4838709677419355,-0.5625,0.0027814955
248,0.5483870967741935,-0.5625,0.0038252696
249,0.6129032258064515,-0.5625,0.0017256439
250,0.6774193548387095,-0.5625,-0.0033792257
251,0.7419354838709677,-0.5625,-0.007310152
252,0.8064516129032258,-0.5625,-0.0052464306
253,0.8709677419354838,-0.5625,0.004984081
254,0.935483870967742,-0.5625,0.015277743
255,1.0,-0.5625,0.00037896633
256,-1.0,-0.5,-0.0004648082
257,-0.935483870967742,-0.5,0.0012032897
258,-0.8709677419354839,-0.5,0.0020419448
259,-0.8064516129032258,-0.5,0.002270316
260,-0.7419354838709677,-0.5,0.0020926292
261,-0.6774193548387097,-0.5,0.0016934465
262,-0.6129032258064516,-0.5,0.0012351847
263,-0.5483870967741935,-0.5,0.000851071
264,-0.4838709677419355,-0.5,0.0006447104
265,-0.4193548387096775,-0.5,0.00068385806
266,-0.3548387096774194,-0.5,0.0009996206
267,-0.29032258064516125,-0.5,0.0015842961
268,-0.22580645161290325,-0.5,0.0023910543
269,-0.16129032258064524,-0.5,0.0033244072
270,-0.09677419354838712,-0.5,0.004218135
271,-0.032258064516129004,-0.5,0.0048036454
272,0.032258064516129004,-0.5,0.0047345073
273,0.09677419354838701,-0.5,0.003824473
274,0.16129032258064502,-0.5,0.002662965
275,0.22580645161290325,-0.5,0.0030650778
276,0.29032258064516125,-0.5,0.0056632585
277,0.35483870967741926,-0.5,0.006518228
278,0.4193548387096775,-0.5,0.00379489
279,0.4838709677419355,-0.5,0.0031685606
280,0.5483870967741935,-0.5,0.0041214004
281,0.6129032258064515,-0.5,0.0016880482
282,0.6774193548387095,-0.5,-0.0037484616
283,0.7419354838709677,-0.5,-0.007939726
284,0.8064516129032258,-0.5,-0.0060426593
285,0.8709677419354838,-0.5,0.0041968822
286,0.935483870967742,-0.5,0.014826238
287,1.0,-0.5,0.0007251501
288,-1.0,-0.4375,-0.00045167282
289,-0.935483870967742,-0.4375,0.0012653002
290,-0.8709677419354839,-0.4375,0.0021055015
291,-0.8064516129032258,-0.4375,0.00230389
292,-0.7419354838709677,-0.4375,0.0020788182
293,-0.6774193548387097,-0.4375,0.0016269805
294,-0.6129032258064516,-0.4375,0.0011194395
295,-0.5483870967741935,-0.4375,0.00069725
296,-0.4838709677419355,-0.4375,0.00046539633
297,-0.4193548387096775,-0.4375,0.0004942389
298,-0.3548387096774194,-0.4375,0.00081255846
299,-0.29032258064516125,-0.4375,0.0014095679
300,-0.22580645161290325,-0.4375,0.0022353837
301,-0.16129032258064524,-0.4375,0.0031903256
302,-0.09677419354838712,-0.4375,0.004107102
303,-0.032258064516129004,-0.4375,0.004716674
304,0.032258064516129004,-0.4375,0.0046803127
305,0.09677419354838701,-0.4375,0.0038448968
306,0.16129032258064502,-0.4375,0.002861415
307,0.22580645161290325,-0.4375,0.0035215106
308,0.29032258064516125,-0.4375,0.006209197
309,0.35483870967741926,-0.4375,0.006817898
310,0.4193548387096775,-0.4375,0.003995534
311,0.4838709677419355,-0.4375,0.0035340935
312,0.5483870967741935,-0.4375,0.004383214
313,0.6129032258064515,-0.4375,0.0016213506
314,0.6774193548387095,-0.4375,-0.004129648
315,0.7419354838709677,-0.4375,-0.008563608
316,0.8064516129032258,-0.4375,-0.0068251193
317,0.8709677419354838,-0.4375,0.0034122467
318,0.935483870967742,-0.4375,0.014335215
319,1.0,-0.4375,0.00096297264
320,-1.0,-0.375,-0.00039546564
321,-0.935483870967742,-0.375,0.0013484252
322,-0.8709677419354839,-0.375,0.0021770257
323,-0.8064516129032258,-0.375,0.002339577
324,-0.7419354838709677,-0.375,0.0020657931
325,-0.6774193548387097,-0.375,0.0015626804
326,-0.6129032258064516,-0.375,0.0010083588
327,-0.5483870967741935,-0.375,0.0005486347
328,-0.4838709677419355,-0.375,0.00029222295
329,-0.4193548387096775,-0.375,0.00030719582
330,-0.3548387096774194,-0.375,0.00062161405
331,-0.29032258064516125,-0.375,0.0012227483
332,-0.22580645161290325,-0.375,0.0020563714
333,-0.16129032258064524,-0.375,0.0030225674
334,-0.09677419354838712,-0.375,0.0039538844
335,-0.032258064516129004,-0.375,0.0045832032
336,0.032258064516129004,-0.375,0.0045821224
337,0.09677419354838701,-0.375,0.0038331146
338,0.16129032258064502,-0.375,0.0030413968
339,0.22580645161290325,-0.375,0.0039579514
340,0.29032258064516125,-0.375,0.0067074676
341,0.35483870967741926,-0.375,0.0070572197
342,0.4193548387096775,-0.375,0.0041641556
343,0.4838709677419355,-0.375,0.0038708672
344,0.5483870967741935,-0.375,0.0046042725
345,0.6129032258064515,-0.375,0.0015240014
346,0.6774193548387095,-0.375,-0.0045166016
347,0.7419354838709677,-0.375,-0.009167999
348,0.8064516129032258,-0.375,-0.0075717866
349,0.8709677419354838,-0.375,0.0026589632
350,0.935483870967742,-0.375,0.013838768
351,1.0,-0.375,0.0011228323
352,-1.0,-0.3125,-0.0002984032
353,-0.935483870967742,-0.3125,0.00145563
354,-0.8709677419354839,-0.3125,0.0022642242
355,-0.8064516129032258,-0.3125,0.0023883006
356,-0.7419354838709677,-0.3125,0.0020675187
357,-0.6774193548387097,-0.3125,0.0015165007
358,-0.6129032258064516,-0.3125,0.00091897557
359,-0.5483870967741935,-0.3125,0.00042474968
360,-0.4838709677419355,-0.3125,0.00014192238
361,-0.4193548387096775,-0.3125,0.00013984367
362,-0.3548387096774194,-0.3125,0.00044323504
363,-0.29032258064516125,-0.3125,0.0010374915
364,-0.22580645161290325,-0.3125,0.0018675299
365,-0.16129032258064524,-0.3125,0.0028333757
366,-0.09677419354838712,-0.3125,0.0037702061
367,-0.032258064516129004,-0.3125,0.004415176
368,0.032258064516129004,-0.3125,0.004451548
369,0.09677419354838701,-0.3125,0.0037990236
370,0.16129032258064502,-0.3125,0.0032091746
371,0.22580645161290325,-0.3125,0.004373026
372,0.29032258064516125,-0.3125,0.007153534
373,0.35483870967741926,-0.3125,0.0072334297
374,0.4193548387096775,-0.3125,0.004296053
375,0.4838709677419355,-0.3125,0.0041697733
376,0.5483870967741935,-0.3125,0.004777901
377,0.6129032258064515,-0.3125,0.001395762
378,0.6774193548387095,-0.3125,-0.0049034804
379,0.7419354838709677,-0.3125,-0.009741038
380,0.8064516129032258,-0.3125,-0.008263469
381,0.8709677419354838,-0.3125,0.0019619465
382,0.935483870967742,-0.3125,0.013365328
383,1.0,-0.3125,0.0012286901
384,-1.0,-0.25,-0.00016174093
385,-0.935483870967742,-0.25,0.0015891462
386,-0.8709677419354839,-0.25,0.0023730507
387,-0.8064516129032258,-0.25,0.0024593011
388,-0.7419354838709677,-0.25,0.002095628
389,-0.6774193548387097,-0.25,0.0015019528
390,-0.6129032258064516,-0.25,0.0008658138
391,-0.5483870967741935,-0.25,0.00033889804
392,-0.4838709677419355,-0.25,2.9521063e-05
393,-0.4193548387096775,-0.25,5.338341e-06
394,-0.3548387096774194,-0.25,0.0002896199
395,-0.29032258064516125,-0.25,0.0008657407
396,-0.22580645161290325,-0.25,0.0016796617
397,-0.16129032258064524,-0.25,0.0026328992
398,-0.09677419354838712,-0.25,0.003565467
399,-0.032258064516129004,-0.25,0.004221651
400,0.032258064516129004,-0.25,0.0042982916
401,0.09677419354838701,-0.25,0.0037504197
402,0.16129032258064502,-0.25,0.0033666575
403,0.22580645161290325,-0.25,0.0047623357
404,0.29032258064516125,-0.25,0.0075400327
405,0.35483870967741926,-0.25,0.0073419604
406,0.4193548387096775,-0.25,0.0043856576
407,0.4838709677419355,-0.25,0.0044226386
408,0.5483870967741935,-0.25,0.004900299
409,0.6129032258064515,-0.25,0.001237765
410,0.6774193548387095,-0.25,-0.005283892
411,0.7419354838709677,-0.25,-0.010270089
412,0.8064516129032258,-0.25,-0.008883327
413,0.8709677419354838,-0.25,0.0013439059
414,0.935483870967742,-0.25,0.012937903
415,1.0,-0.25,0.0013008118
416,-1.0,-0.1875,1.0609627e-05
417,-0.935483870967742,-0.1875,0.0017500039
418,-0.8709677419354839,-0.1875,0.0025073837
419,-0.8064516129032258,-0.1875,0.0025592926
420,-0.7419354838709677,-0.1875,0.0021589536
421,-0.6774193548387097,-0.1875,0.0015293588
422,-0.6129032258064516,-0.1875,0.0008602091
423,-0.5483870967741935,-0.1875,0.00030295923
424,-0.4838709677419355,-0.1875,-3.4042634e-05
425,-0.4193548387096775,-0.1875,-8.574594e-05
426,-0.3548387096774194,-0.1875,0.00017013308
427,-0.29032258064516125,-0.1875,0.0007163221
428,-0.22580645161290325,-0.1875,0.0014997609
429,-0.16129032258064524,-0.1875,0.0024281126
430,-0.09677419354838712,-0.1875,0.003347855
431,-0.032258064516129004,-0.1875,0.004010249
432,0.032258064516129004,-0.1875,0.004129018
433,0.09677419354838701,-0.1875,0.0036917892
434,0.16129032258064502,-0.1875,0.003513622
435,0.22580645161290325,-0.1875,0.005119522
436,0.29032258064516125,-0.1875,0.007859692
437,0.35483870967741926,-0.1875,0.0073794927
438,0.4193548387096775,-0.1875,0.004428543
439,0.4838709677419355,-0.1875,0.0046225935
440,0.5483870967741935,-0.1875,0.0049671456
441,0.6129032258064515,-0.1875,0.001051873
442,0.6774193548387095,-0.1875,-0.005650729
443,0.7419354838709677,-0.1875,-0.010745108
444,0.8064516129032258,-0.1875,-0.009416997
445,0.8709677419354838,-0.1875,0.0008224845
446,0.935483870967742,-0.1875,0.0125745535
447,1.0,-0.1875,0.0013525486
448,-1.0,-0.125,0.00021463633
449,-0.935483870967742,-0.125,0.001936957
450,-0.8709677419354839,-0.125,0.0026700445
451,-0.8064516129032258,-0.125,0.0026936238
452,-0.7419354838709677,-0.125,0.0022637816
453,-0.6774193548387097,-0.125,0.0016059014
454,-0.6129032258064516,-0.125,0.00090939365
455,-0.5483870967741935,-0.125,0.00032456033
456,-0.4838709677419355,-0.125,-4.1600317e-05
457,-0.4193548387096775,-0.125,-0.00012631807
458,-0.3548387096774194,-0.125,9.100512e-05
459,-0.29032258064516125,-0.125,0.00059450604
460,-0.22580645161290325,-0.125,0.0013342369
461,-0.16129032258064524,-0.125,0.0022254363
462,-0.09677419354838712,-0.125,0.0031225812
463,-0.032258064516129004,-0.125,0.0037881266
464,0.032258064516129004,-0.125,0.0039496454
465,0.09677419354838701,-0.125,0.0036255368
466,0.16129032258064502,-0.125,0.0036462145
467,0.22580645161290325,-0.125,0.005436427
468,0.29032258064516125,-0.125,0.008104758
469,0.35483870967741926,-0.125,0.007341584
470,0.4193548387096775,-0.125,0.0044194944
471,0.4838709677419355,-0.125,0.0047642887
472,0.5483870967741935,-0.125,0.0049775913
473,0.6129032258064515,-0.125,0.0008416921
474,0.6774193548387095,-0.125,-0.005997017
475,0.7419354838709677,-0.125,-0.01115635
476,0.8064516129032258,-0.125,-0.009852737
477,0.8709677419354838,-0.125,0.0004093647
478,0.935483870967742,-0.125,0.012288809
479,1.0,-0.125,0.0013940334
480,-1.0,-0.0625,0.00044454262
481,-0.935483870967742,-0.0625,0.002147986
482,-0.8709677419354839,-0.0625,0.0028603713
483,-0.8064516129032258,-0.0625,0.0028632118
484,-0.7419354838709677,-0.0625,0.0024137464
485,-0.6774193548387097,-0.0625,0.0017358703
486,-0.6129032258064516,-0.0625,0.0010182746
487,-0.5483870967741935,-0.0625,0.00040895026
488,-0.4838709677419355,-0.0625,1.1512078e-05
489,-0.4193548387096775,-0.0625,-0.000112670474
490,-0.3548387096774194,-0.0625,5.5929646e-05
491,-0.29032258064516125,-0.0625,0.00050343387
492,-0.22580645161290325,-0.0625,0.0011861287
493,-0.16129032258064524,-0.0625,0.0020279996
494,-0.09677419354838712,-0.0625,0.002894964
495,-0.032258064516129004,-0.0625,0.0035596043
496,0.032258064516129004,-0.0625,0.0037642505
497,0.09677419354838701,-0.0625,0.0035524317
498,0.16129032258064502,-0.0625,0.0037598284
499,0.22580645161290325,-0.0625,0.005703957
500,0.29032258064516125,-0.0625,0.008267924
501,0.35483870967741926,-0.0625,0.0072268136
502,0.4193548387096775,-0.0625,0.004355423
503,0.4838709677419355,-0.0625,0.004843954
504,0.5483870967741935,-0.0625,0.0049327686
505,0.6129032258064515,-0.0625,0.0006121695
506,0.6774193548387095,-0.0625,-0.006315887
507,0.7419354838709677,-0.0625,-0.011494637
508,0.8064516129032258,-0.0625,-0.010180533
509,0.8709677419354838,-0.0625,0.00011605024
510,0.935483870967742,-0.0625,0.012088656
511,1.0,-0.0625,0.0014295578
512,-1.0,0.0,0.0006929487
513,-0.935483870967742,0.0,0.0023779578
514,-0.8709677419354839,0.0,0.003075791
515,-0.8064516129032258,0.0,0.003067197
516,-0.7419354838709677,0.0,0.0026081367
517,-0.6774193548387097,0.0,0.0019200118
518,-0.6129032258064516,0.0,0.0011880081
519,-0.5483870967741935,0.0,0.00055599585
520,-0.4838709677419355,0.0,0.00012565032
521,-0.4193548387096775,0.0,-4.480593e-05
522,-0.3548387096774194,0.0,6.489642e-05
523,-0.29032258064516125,0.0,0.0004444234
524,-0.22580645161290325,0.0,0.0010569636
525,-0.16129032258064524,0.0,0.0018387921
526,-0.09677419354838712,0.0,0.0026680212
527,-0.032258064516129004,0.0,0.0033285562
528,0.032258064516129004,0.0,0.003575287
529,0.09677419354838701,0.0,0.0034714495
530,0.16129032258064502,0.0,0.00384825
531,0.22580645161290325,0.0,0.005913711
532,0.29032258064516125,0.0,0.008343834
533,0.35483870967741926,0.0,0.007033633
534,0.4193548387096775,0.0,0.0042343326
535,0.4838709677419355,0.0,0.004859809
536,0.5483870967741935,0.0,0.004834458
537,0.6129032258064515,0.0,0.00036872923
538,0.6774193548387095,0.0,-0.0065998435
539,0.7419354838709677,0.0,-0.011753291
540,0.8064516129032258,0.0,-0.010393858
541,0.8709677419354838,0.0,-5.3167343e-05
542,0.935483870967742,0.0,0.011977196
543,1.0,0.0,0.0014562607
544,-1.0,0.0625,0.0009515546
545,-0.935483870967742,0.0625,0.002620252
546,-0.8709677419354839,0.0625,0.0033111176
547,-0.8064516129032258,0.0625,0.0033021334
548,-0.7419354838709677,0.0625,0.0028446894
549,-0.6774193548387097,0.0625,0.0021556555
550,-0.6129032258064516,0.0625,0.0014155079
551,-0.5483870967741935,0.0625,0.0007639695
552,-0.4838709677419355,0.0625,0.0002985904
553,-0.4193548387096775,0.0625,7.560477e-05
554,-0.3548387096774194,0.0625,0.0001168102
555,-0.29032258064516125,0.0625,0.00041563995
556,-0.22580645161290325,0.0625,0.00094698556
557,-0.16129032258064524,0.0625,0.0016593914
558,-0.09677419354838712,0.0625,0.0024452526
559,-0.032258064516129004,0.0625,0.003098322
560,0.032258064516129004,0.0625,0.0033845373
561,0.09677419354838701,0.0625,0.0033798874
562,0.16129032258064502,0.0625,0.0039048
563,0.22580645161290325,0.0625,0.00605831
564,0.29032258064516125,0.0625,0.008329028
565,0.35483870967741926,0.0625,0.0067637563
566,0.4193548387096775,0.0625,0.0040565133
567,0.4838709677419355,0.0625,0.004812956
568,0.5483870967741935,0.0625,0.004687734
569,0.6129032258064515,0.0625,0.00011920929
570,0.6774193548387095,0.0625,-0.006842047
571,0.7419354838709677,0.0625,-0.011926442
572,0.8064516129032258,0.0625,-0.010489017
573,0.8709677419354838,0.0625,-9.596348e-05
574,0.935483870967742,0.0625,0.011952996
575,1.0,0.0625,0.0014718771
576,-1.0,0.125,0.0012108982
577,-0.935483870967742,0.125,0.0028664714
578,-0.8709677419354839,0.125,0.003559269
579,-0.8064516129032258,0.125,0.0035606888
580,-0.7419354838709677,0.125,0.0031160456
581,-0.6774193548387097,0.125,0.002435673
582,-0.6129032258064516,0.125,0.0016946765
583,-0.5483870967741935,0.125,0.0010262914
584,-0.4838709677419355,0.125,0.00052419305
585,-0.4193548387096775,0.125,0.00024281256
586,-0.3548387096774194,0.125,0.00020647421
587,-0.29032258064516125,0.125,0.00041487068
588,-0.22580645161290325,0.125,0.0008548461
589,-0.16129032258064524,0.125,0.0014902633
590,-0.09677419354838712,0.125,0.0022283923
591,-0.032258064516129004,0.125,0.0028714463
592,0.032258064516129004,0.125,0.003192657
593,0.09677419354838701,0.125,0.0032757171
594,0.16129032258064502,0.125,0.0039236313
595,0.22580645161290325,0.125,0.006131324
596,0.29032258064516125,0.125,0.008222733
597,0.35483870967741926,0.125,0.006420154
598,0.4193548387096775,0.125,0.0038227849
599,0.4838709677419355,0.125,0.004705731
600,0.5483870967741935,0.125,0.0044976845
601,0.6129032258064515,0.125,-0.00013042986
602,0.6774193548387095,0.125,-0.0070358515
603,0.7419354838709677,0.125,-0.012009174
604,0.8064516129032258,0.125,-0.010464042
605,0.8709677419354838,0.125,-1.4305115e-05
606,0.935483870967742,0.125,0.012011647
607,1.0,0.125,0.0014659166
608,-1.0,0.1875,0.0014583021
609,-0.935483870967742,0.1875,0.0031051703
610,-0.8709677419354839,0.1875,0.0038086725
611,-0.8064516129032258,0.1875,0.003832511
612,-0.7419354838709677,0.1875,0.0034122383
613,-0.6774193548387097,0.1875,0.0027510189
614,-0.6129032258064516,0.1875,0.0020158486
615,-0.5483870967741935,0.1875,0.0013337107
616,-0.4838709677419355,0.1875,0.0007936228
617,-0.4193548387096775,0.1875,0.0004497189
618,-0.3548387096774194,0.1875,0.00032814778
619,-0.29032258064516125,0.1875,0.00043777563
620,-0.22580645161290325,0.1875,0.0007790439
621,-0.16129032258064524,0.1875,0.001332676
622,-0.09677419354838712,0.1875,0.002018908
623,-0.032258064516129004,0.1875,0.0026498549
624,0.032258064516129004,0.1875,0.002999605
625,0.09677419354838701,0.1875,0.0031548538
626,0.16129032258064502,0.1875,0.0038991952
627,0.22580645161290325,0.1875,0.006130052
628,0.29032258064516125,0.1875,0.008026516
629,0.35483870967741926,0.1875,0.006008398
630,0.4193548387096775,0.1875,0.003538061
631,0.4838709677419355,0.1875,0.0045431666
632,0.5483870967741935,0.1875,0.0042729154
633,0.6129032258064515,0.1875,-0.00037118793
634,0.6774193548387095,0.1875,-0.007174656
635,0.7419354838709677,0.1875,-0.011998147
636,0.8064516129032258,0.1875,-0.010318935
637,0.8709677419354838,0.1875,0.00018841028
638,0.935483870967742,0.1875,0.012144566
639,1.0,0.1875,0.0014270544
640,-1.0,0.25,0.0016812719
641,-0.935483870967742,0.25,0.0033233955
642,-0.8709677419354839,0.25,0.0040470124
643,-0.8064516129032258,0.25,0.004104594
644,-0.7419354838709677,0.25,0.0037204134
645,-0.6774193548387097,0.25,0.0030887844
646,-0.6129032258064516,0.25,0.0023659747
647,-0.5483870967741935,0.25,0.0016746074
648,-0.4838709677419355,0.25,0.0010965466
649,-0.4193548387096775,0.25,0.0006863605
650,-0.3548387096774194,0.25,0.00047370046
651,-0.29032258064516125,0.25,0.00047856197
652,-0.22580645161290325,0.25,0.0007166248
653,-0.16129032258064524,0.25,0.0011847671
654,-0.09677419354838712,0.25,0.001818914
655,-0.032258064516129004,0.25,0.0024347007
656,0.032258064516129004,0.25,0.0028058433
657,0.09677419354838701,0.25,0.003014973
658,0.16129032258064502,0.25,0.0038272003
659,0.22580645161290325,0.25,0.006052683
660,0.29032258064516125,0.25,0.007745246
661,0.35483870967741926,0.25,0.0055359285
662,0.4193548387096775,0.25,0.0032070577
663,0.4838709677419355,0.25,0.0043313093
664,0.5483870967741935,0.25,0.0040210187
665,0.6129032258064515,0.25,-0.0005956739
666,0.6774193548387095,0.25,-0.0072535127
667,0.7419354838709677,0.25,-0.011891037
668,0.8064516129032258,0.25,-0.010055751
669,0.8709677419354838,0.25,0.00050485134
670,0.935483870967742,0.25,0.012340307
671,1.0,0.25,0.0013413429
672,-1.0,0.3125,0.0018643625
673,-0.935483870967742,0.3125,0.003506564
674,-0.8709677419354839,0.3125,0.004258527
675,-0.8064516129032258,0.3125,0.004360349
676,-0.7419354838709677,0.3125,0.00402414
677,-0.6774193548387097,0.3125,0.003432108
678,-0.6129032258064516,0.3125,0.0027306657
679,-0.5483870967741935,0.3125,0.0020330092
680,-0.4838709677419355,0.3125,0.0014186893
681,-0.4193548387096775,0.3125,0.00094031915
682,-0.3548387096774194,0.3125,0.0006346088
683,-0.29032258064516125,0.3125,0.0005319584
684,-0.22580645161290325,0.3125,0.0006641615
685,-0.16129032258064524,0.3125,0.0010473672
686,-0.09677419354838712,0.3125,0.0016293172
687,-0.032258064516129004,0.3125,0.0022272617
688,0.032258064516129004,0.3125,0.0026100718
689,0.09677419354838701,0.3125,0.0028533344
690,0.16129032258064502,0.3125,0.003706417
691,0.22580645161290325,0.3125,0.005901181
692,0.29032258064516125,0.3125,0.0073856176
693,0.35483870967741926,0.3125,0.0050113257
694,0.4193548387096775,0.3125,0.0028367005
695,0.4838709677419355,0.3125,0.004078597
696,0.5483870967741935,0.3125,0.0037512556
697,0.6129032258064515,0.3125,-0.0007954538
698,0.6774193548387095,0.3125,-0.007267311
699,0.7419354838709677,0.3125,-0.011687577
700,0.8064516129032258,0.3125,-0.009678394
701,0.8709677419354838,0.3125,0.00092607737
702,0.935483870967742,0.3125,0.012586117
703,1.0,0.3125,0.001193285
704,-1.0,0.375,0.0019913055
705,-0.935483870967742,0.375,0.0036360878
706,-0.8709677419354839,0.375,0.0044245603
707,-0.8064516129032258,0.375,0.004581563
708,-0.7419354838709677,0.375,0.004305049
709,-0.6774193548387097,0.375,0.0037626596
710,-0.6129032258064516,0.375,0.00309031
711,-0.5483870967741935,0.375,0.002392752
712,-0.4838709677419355,0.375,0.0017448403
713,-0.4193548387096775,0.375,0.0011999626
714,-0.3548387096774194,0.375,0.00080025755
715,-0.29032258064516125,0.375,0.00058996864
716,-0.22580645161290325,0.375,0.0006184187
717,-0.16129032258064524,0.375,0.00091929175
718,-0.09677419354838712,0.375,0.0014504623
719,-0.032258064516129004,0.375,0.0020288676
720,0.032258064516129004,0.375,0.0024122272
721,0.09677419354838701,0.375,0.002668966
722,0.16129032258064502,0.375,0.0035357485
723,0.22580645161290325,0.375,0.0056794276
724,0.29032258064516125,0.375,0.006956982
725,0.35483870967741926,0.375,0.00444472
726,0.4193548387096775,0.375,0.0024348982
727,0.4838709677419355,0.375,0.00379242
728,0.5483870967741935,0.375,0.0034736395
729,0.6129032258064515,0.375,-0.0009626895
730,0.6774193548387095,0.375,-0.007211685
731,0.7419354838709677,0.375,-0.011387974
732,0.8064516129032258,0.375,-0.009192526
733,0.8709677419354838,0.375,0.0014412403
734,0.935483870967742,0.375,0.012866318
735,1.0,0.375,0.0009640455
736,-1.0,0.4375,0.0020446815
737,-0.935483870967742,0.4375,0.0036934621
738,-0.8709677419354839,0.4375,0.0045251944
739,-0.8064516129032258,0.4375,0.0047472
740,-0.7419354838709677,0.4375,0.004540345
741,-0.6774193548387097,0.4375,0.0040586665
742,-0.6129032258064516,0.4375,0.0034247525
743,-0.5483870967741935,0.4375,0.0027343398
744,-0.4838709677419355,0.4375,0.0020579295
745,-0.4193548387096775,0.4375,0.0014498495
746,-0.3548387096774194,0.4375,0.00096011907
747,-0.29032258064516125,0.4375,0.00064578466
748,-0.22580645161290325,0.4375,0.00057486445
749,-0.16129032258064524,0.4375,0.0007988531
750,-0.09677419354838712,0.4375,0.00128299
751,-0.032258064516129004,0.4375,0.0018392783
752,0.032258064516129004,0.4375,0.0022120208
753,0.09677419354838701,0.4375,0.0024608527
754,0.16129032258064502,0.4375,0.0033176513
755,0.22580645161290325,0.4375,0.005394037
756,0.29032258064516125,0.4375,0.006470001
757,0.35483870967741926,0.4375,0.003846988
758,0.4193548387096775,0.4375,0.002010163
759,0.4838709677419355,0.4375,0.003483083
760,0.5483870967741935,0.4375,0.0031968206
761,0.6129032258064515,0.4375,-0.0010910779
762,0.6774193548387095,0.4375,-0.0070839077
763,0.7419354838709677,0.4375,-0.010993272
764,0.8064516129032258,0.4375,-0.008604616
765,0.8709677419354838,0.4375,0.002038598
766,0.935483870967742,0.4375,0.013163805
767,1.0,0.4375,0.0006355047
768,-1.0,0.5,0.0020060614
769,-0.935483870967742,0.5,0.0036578528
770,-0.8709677419354839,0.5,0.004538363
771,-0.8064516129032258,0.5,0.004834202
772,-0.7419354838709677,0.5,0.004708254
773,-0.6774193548387097,0.5,0.004297045
774,-0.6129032258064516,0.5,0.003711326
775,-0.5483870967741935,0.5,0.0030369656
776,-0.4838709677419355,0.5,0.0023395764
777,-0.4193548387096775,0.5,0.0016750917
778,-0.3548387096774194,0.5,0.0011014249
779,-0.29032258064516125,0.5,0.00069116615
780,-0.22580645161290325,0.5,0.0005299002
781,-0.16129032258064524,0.5,0.0006847251
782,-0.09677419354838712,0.5,0.0011271983
783,-0.032258064516129004,0.5,0.0016588736
784,0.032258064516129004,0.5,0.00200851
785,0.09677419354838701,0.5,0.0022293483
786,0.16129032258064502,0.5,0.0030558975
787,0.22580645161290325,0.5,0.0050528655
788,0.29032258064516125,0.5,0.0059359097
789,0.35483870967741926,0.5,0.0032288358
790,0.4193548387096775,0.5,0.0015705116
791,0.4838709677419355,0.5,0.0031585693
792,0.5483870967741935,0.5,0.0029298812
793,0.6129032258064515,0.5,-0.0011739582
794,0.6774193548387095,0.5,-0.006881878
795,0.7419354838709677,0.5,-0.01050666
796,0.8064516129032258,0.5,-0.007922798
797,0.8709677419354838,0.5,0.002703786
798,0.935483870967742,0.5,0.013461471
799,1.0,0.5,0.00018954277
800,-1.0,0.5625,0.001854632
801,-0.935483870967742,0.5625,0.0035077543
802,-0.8709677419354839,0.5625,0.0044404725
803,-0.8064516129032258,0.5625,0.0048177578
804,-0.7419354838709677,0.5625,0.004781938
805,-0.6774193548387097,0.5625,0.0044529834
806,-0.6129032258064516,0.5625,0.0039268658
807,-0.5483870967741935,0.5625,0.0032787742
808,-0.4838709677419355,0.5625,0.0025707195
809,-0.4193548387096775,0.5625,0.0018598093
810,-0.3548387096774194,0.5625,0.0012134146
811,-0.29032258064516125,0.5625,0.00071821734
812,-0.22580645161290325,0.5625,0.00047813542
813,-0.16129032258064524,0.5625,0.00057475455
814,-0.09677419354838712,0.5625,0.000981003
815,-0.032258064516129004,0.5625,0.0014868435
816,0.032258064516129004,0.5625,0.0018017864
817,0.09677419354838701,0.5625,0.0019757082
818,0.16129032258064502,0.5625,0.0027547916
819,0.22580645161290325,0.5625,0.00466532
820,0.29032258064516125,0.5625,0.005367043
821,0.35483870967741926,0.5625,0.0026009493
822,0.4193548387096775,0.5625,0.0011246614
823,0.4838709677419355,0.5625,0.0028279424
824,0.5483870967741935,0.5625,0.0026809648
825,0.6129032258064515,0.5625,-0.0012065023
826,0.6774193548387095,0.5625,-0.0066049546
827,0.7419354838709677,0.5625,-0.009932339
828,0.8064516129032258,0.5625,-0.0071562827
829,0.8709677419354838,0.5625,0.0034235716
830,0.935483870967742,0.5625,0.013741314
831,1.0,0.5625,-0.00039452314
832,-1.0,0.625,0.0015713535
833,-0.935483870967742,0.625,0.0032193898
834,-0.8709677419354839,0.625,0.004205673
835,-0.8064516129032258,0.625,0.0046708966
836,-0.7419354838709677,0.625,0.0047352854
837,-0.6774193548387097,0.625,0.00449999
838,-0.6129032258064516,0.625,0.004045286
839,-0.5483870967741935,0.625,0.0034365961
840,-0.4838709677419355,0.625,0.0027304934
841,-0.4193548387096775,0.625,0.0019869432
842,-0.3548387096774194,0.625,0.001281416
843,-0.29032258064516125,0.625,0.0007165484
844,-0.22580645161290325,0.625,0.00041319057
845,-0.16129032258064524,0.625,0.00046480633
846,-0.09677419354838712,0.625,0.0008436758
847,-0.032258064516129004,0.625,0.0013218038
848,0.032258064516129004,0.625,0.0015912795
849,0.09677419354838701,0.625,0.0017023184
850,0.16129032258064502,0.625,0.0024207914
851,0.22580645161290325,0.625,0.004241121
852,0.29032258064516125,0.625,0.0047746343
853,0.35483870967741926,0.625,0.0019730404
854,0.4193548387096775,0.625,0.00068025663
855,0.4838709677419355,0.625,0.002498947
856,0.5483870967741935,0.625,0.0024565384
857,0.6129032258064515,0.625,-0.0011847764
858,0.6774193548387095,0.625,-0.006253287
859,0.7419354838709677,0.625,-0.00927484
860,0.8064516129032258,0.625,-0.0063144565
861,0.8709677419354838,0.625,0.004181862
862,0.935483870967742,0.625,0.013984263
863,1.0,0.625,-0.0011343956
864,-1.0,0.6875,0.0011346489
865,-0.935483870967742,0.6875,0.0027697952
866,-0.8709677419354839,0.6875,0.0038090735
867,-0.8064516129032258,0.6875,0.0043668635
868,-0.7419354838709677,0.6875,0.004540672
869,-0.6774193548387097,0.6875,0.00441049
870,-0.6129032258064516,0.6875,0.0040409192
871,-0.5483870967741935,0.6875,0.0034861527
872,-0.4838709677419355,0.6875,0.0027984362
873,-0.4193548387096775,0.6875,0.0020383336
874,-0.3548387096774194,0.6875,0.0012923423
875,-0.29032258064516125,0.6875,0.0006766906
876,-0.22580645161290325,0.6875,0.00032882672
877,-0.16129032258064524,0.6875,0.0003510313
878,-0.09677419354838712,0.6875,0.0007103486
879,-0.032258064516129004,0.6875,0.0011611991
880,0.032258064516129004,0.6875,0.0013755684
881,0.09677419354838701,0.6875,0.0014114925
882,0.16129032258064502,0.6875,0.0020604199
883,0.22580645161290325,0.6875,0.0037893795
884,0.29032258064516125,0.6875,0.004169714
885,0.35483870967741926,0.6875,0.0013534371
886,0.4193548387096775,0.6875,0.00024297647
887,0.4838709677419355,0.6875,0.0021780021
888,0.5483870967741935,0.6875,0.0022629723
889,0.6129032258064515,0.6875,-0.0011065602
890,0.6774193548387095,0.6875,-0.0058290213
891,0.7419354838709677,0.6875,-0.008540571
892,0.8064516129032258,0.6875,-0.0054091513
893,0.8709677419354838,0.6875,0.004964173
894,0.935483870967742,0.6875,0.014171898
895,1.0,0.6875,-0.0020487309
896,-1.0,0.75,0.00052660704
897,-0.935483870967742,0.75,0.0021354442
898,-0.8709677419354839,0.75,0.0032244828
899,-0.8064516129032258,0.75,0.0038781262
900,-0.7419354838709677,0.75,0.00416968
901,-0.6774193548387097,0.75,0.004156746
902,-0.6129032258064516,0.75,0.0038869567
903,-0.5483870967741935,0.75,0.0034032762
904,-0.4838709677419355,0.75,0.002751994
905,-0.4193548387096775,0.75,0.0019963393
906,-0.3548387096774194,0.75,0.0012309859
907,-0.29032258064516125,0.75,0.0005870359
908,-0.22580645161290325,0.75,0.0002159942
909,-0.16129032258064524,0.75,0.00022643432
910,-0.09677419354838712,0.75,0.00057740137
911,-0.032258064516129004,0.75,0.0010018768
912,0.032258064516129004,0.75,0.0011538904
913,0.09677419354838701,0.75,0.0011039968
914,0.16129032258064502,0.75,0.0016785786
915,0.22580645161290325,0.75,0.0033195626
916,0.29032258064516125,0.75,0.0035610986
917,0.35483870967741926,0.75,0.00074816495
918,0.4193548387096775,0.75,-0.00018195808
919,0.4838709677419355,0.75,0.001870133
920,0.5483870967741935,0.75,0.00210388
921,0.6129032258064515,0.75,-0.00097095966
922,0.6774193548387095,0.75,-0.0053347796
923,0.7419354838709677,0.75,-0.0077363253
924,0.8064516129032258,0.75,-0.0044510067
925,0.8709677419354838,0.75,0.005754471
926,0.935483870967742,0.75,0.014286876
927,1.0,0.75,-0.0031556487
928,-1.0,0.8125,-0.00027440488
929,-0.935483870967742,0.8125,0.0012931512
930,-0.8709677419354839,0.8125,0.0024251954
931,-0.8064516129032258,0.8125,0.0031766398
932,-0.7419354838709677,0.8125,0.0035930143
933,-0.6774193548387097,0.8125,0.003710235
934,-0.6129032258064516,0.8125,0.003556257
935,-0.5483870967741935,0.8125,0.0031621982
936,-0.4838709677419355,0.8125,0.0025683716
937,-0.4193548387096775,0.8125,0.0018404727
938,-0.3548387096774194,0.8125,0.0010810886
939,-0.29032258064516125,0.8125,0.00043457653
940,-0.22580645161290325,0.8125,6.44587e-05
941,-0.16129032258064524,0.8125,8.278992e-05
942,-0.09677419354838712,0.8125,0.00043748133
943,-0.032258064516129004,0.8125,0.0008376511
944,0.032258064516129004,0.8125,0.0009230257
945,0.09677419354838701,0.8125,0.00078219874
946,0.16129032258064502,0.8125,0.0012815362
947,0.22580645161290325,0.8125,0.0028379608
948,0.29032258064516125,0.8125,0.0029553636
949,0.35483870967741926,0.8125,0.0001621712
950,0.4193548387096775,0.8125,-0.0005916171
951,0.4838709677419355,0.8125,0.0015790612
952,0.5483870967741935,0.8125,0.001980938
953,0.6129032258064515,0.8125,-0.0007791221
954,0.6774193548387095,0.8125,-0.0047754645
955,0.7419354838709677,0.8125,-0.006870389
956,0.8064516129032258,0.8125,-0.0034528673
957,0.8709677419354838,0.8125,0.006536901
958,0.935483870967742,0.8125,0.014310479
959,1.0,0.8125,-0.0044702888
960,-1.0,0.875,-0.0012861192
961,-0.935483870967742,0.875,0.00022069496
962,-0.8709677419354839,0.875,0.0013861007
963,-0.8064516129032258,0.875,0.0022347528
964,-0.7419354838709677,0.875,0.0027833292
965,-0.6774193548387097,0.875,0.003041764
966,-0.6129032258064516,0.875,0.0030207627
967,-0.5483870967741935,0.875,0.0027366704
968,-0.4838709677419355,0.875,0.0022241827
969,-0.4193548387096775,0.875,0.0015503755
970,-0.3548387096774194,0.875,0.0008246647
971,-0.29032258064516125,0.875,0.00020414079
972,-0.22580645161290325,0.875,-0.0001381021
973,-0.16129032258064524,0.875,-9.048777e-05
974,-0.09677419354838712,0.875,0.00028172135
975,-0.032258064516129004,0.875,0.0006619054
976,0.032258064516129004,0.875,0.00067836355
977,0.09677419354838701,0.875,0.00044543153
978,0.16129032258064502,0.875,0.0008714907
979,0.22580645161290325,0.875,0.0023491236
980,0.29032258064516125,0.875,0.002356091
981,0.35483870967741926,0.875,-0.0004037395
982,0.4193548387096775,0.875,-0.0009858366
983,0.4838709677419355,0.875,0.0013055131
984,0.5483870967741935,0.875,0.0018949807
985,0.6129032258064515,0.875,-0.0005338341
986,0.6774193548387095,0.875,-0.0041571558
987,0.7419354838709677,0.875,-0.005952269
988,0.8064516129032258,0.875,-0.0024267435
989,0.8709677419354838,0.875,0.0072956085
990,0.935483870967742,0.875,0.014226496
991,1.0,0.875,-0.0060087442
992,-1.0,0.9375,-0.0025251918
993,-0.935483870967742,0.9375,-0.0011042291
994,-0.8709677419354839,0.9375,8.228813e-05
995,-0.8064516129032258,0.9375,0.0010253091
996,-0.7419354838709677,0.9375,0.0017105526
997,-0.6774193548387097,0.9375,0.0021229095
998,-0.6129032258064516,0.9375,0.002252062
999,-0.5483870967741935,0.9375,0.0021000323
1000,-0.4838709677419355,0.9375,0.0016947356
1001,-0.4193548387096775,0.9375,0.001102898
1002,-0.3548387096774194,0.9375,0.0004421326
1003,-0.29032258064516125,0.9375,-0.00012141513
1004,-0.22580645161290325,0.9375,-0.00040732045
1005,-0.16129032258064524,0.9375,-0.0003063879
1006,-0.09677419354838712,0.9375,9.761844e-05
1007,-0.032258064516129004,0.9375,0.00046471017
1008,0.032258064516129004,0.9375,0.00041402187
1009,0.09677419354838701,0.9375,9.116481e-05
1010,0.16129032258064502,0.9375,0.0004491224
1011,0.22580645161290325,0.9375,0.0018550728
1012,0.29032258064516125,0.9375,0.001764596
1013,0.35483870967741926,0.9375,-0.00095063075
1014,0.4193548387096775,0.9375,-0.0013659969
1015,0.4838709677419355,0.9375,0.0010486692
1016,0.5483870967741935,0.9375,0.0018430799
1017,0.6129032258064515,0.9375,-0.00024008751
1018,0.6774193548387095,0.9375,-0.0034872293
1019,0.7419354838709677,0.9375,-0.0049926043
1020,0.8064516129032258,0.9375,-0.0013870597
1021,0.8709677419354838,0.9375,0.0080145
1022,0.935483870967742,0.9375,0.0140173435
1023,1.0,0.9375,-0.007785082


==> visu/old/tikz_csvs_two_dim/result_best_run_KS/gt_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,0.0
1,-0.935483870967742,-1.0,0.0
2,-0.8709677419354839,-1.0,0.0
3,-0.8064516129032258,-1.0,0.0
4,-0.7419354838709677,-1.0,0.0
5,-0.6774193548387097,-1.0,0.0
6,-0.6129032258064516,-1.0,0.0
7,-0.5483870967741935,-1.0,0.0
8,-0.4838709677419355,-1.0,0.0
9,-0.4193548387096775,-1.0,0.0
10,-0.3548387096774194,-1.0,0.0
11,-0.29032258064516125,-1.0,0.0
12,-0.22580645161290325,-1.0,0.0
13,-0.16129032258064524,-1.0,0.0
14,-0.09677419354838712,-1.0,0.0
15,-0.032258064516129004,-1.0,0.0
16,0.032258064516129004,-1.0,1.0828123e-06
17,0.09677419354838701,-1.0,8.77078e-05
18,0.16129032258064502,-1.0,0.00067675766
19,0.22580645161290325,-1.0,0.0025998324
20,0.29032258064516125,-1.0,0.007104331
21,0.35483870967741926,-1.0,0.015853455
22,0.4193548387096775,-1.0,0.030926201
23,0.4838709677419355,-1.0,0.05481737
24,0.5483870967741935,-1.0,0.09043758
25,0.6129032258064515,-1.0,0.1411132
26,0.6774193548387095,-1.0,0.21058646
27,0.7419354838709677,-1.0,0.30301532
28,0.8064516129032258,-1.0,0.4229736
29,0.8709677419354838,-1.0,0.5754509
30,0.935483870967742,-1.0,0.76585263
31,1.0,-1.0,1.0
32,-1.0,-0.9375,0.0
33,-0.935483870967742,-0.9375,0.0
34,-0.8709677419354839,-0.9375,0.0
35,-0.8064516129032258,-0.9375,0.0
36,-0.7419354838709677,-0.9375,0.0
37,-0.6774193548387097,-0.9375,0.0
38,-0.6129032258064516,-0.9375,0.0
39,-0.5483870967741935,-0.9375,0.0
40,-0.4838709677419355,-0.9375,0.0
41,-0.4193548387096775,-0.9375,0.0
42,-0.3548387096774194,-0.9375,0.0
43,-0.29032258064516125,-0.9375,0.0
44,-0.22580645161290325,-0.9375,0.0
45,-0.16129032258064524,-0.9375,0.0
46,-0.09677419354838712,-0.9375,0.0
47,-0.032258064516129004,-0.9375,0.0
48,0.032258064516129004,-0.9375,1.0828123e-06
49,0.09677419354838701,-0.9375,8.77078e-05
50,0.16129032258064502,-0.9375,0.00067675766
51,0.22580645161290325,-0.9375,0.0025998324
52,0.29032258064516125,-0.9375,0.007104331
53,0.35483870967741926,-0.9375,0.015853455
54,0.4193548387096775,-0.9375,0.030926201
55,0.4838709677419355,-0.9375,0.05481737
56,0.5483870967741935,-0.9375,0.09043758
57,0.6129032258064515,-0.9375,0.1411132
58,0.6774193548387095,-0.9375,0.21058646
59,0.7419354838709677,-0.9375,0.30301532
60,0.8064516129032258,-0.9375,0.4229736
61,0.8709677419354838,-0.9375,0.5754509
62,0.935483870967742,-0.9375,0.76585263
63,1.0,-0.9375,1.0
64,-1.0,-0.875,0.0
65,-0.935483870967742,-0.875,0.0
66,-0.8709677419354839,-0.875,0.0
67,-0.8064516129032258,-0.875,0.0
68,-0.7419354838709677,-0.875,0.0
69,-0.6774193548387097,-0.875,0.0
70,-0.6129032258064516,-0.875,0.0
71,-0.5483870967741935,-0.875,0.0
72,-0.4838709677419355,-0.875,0.0
73,-0.4193548387096775,-0.875,0.0
74,-0.3548387096774194,-0.875,0.0
75,-0.29032258064516125,-0.875,0.0
76,-0.22580645161290325,-0.875,0.0
77,-0.16129032258064524,-0.875,0.0
78,-0.09677419354838712,-0.875,0.0
79,-0.032258064516129004,-0.875,0.0
80,0.032258064516129004,-0.875,1.0828123e-06
81,0.09677419354838701,-0.875,8.77078e-05
82,0.16129032258064502,-0.875,0.00067675766
83,0.22580645161290325,-0.875,0.0025998324
84,0.29032258064516125,-0.875,0.007104331
85,0.35483870967741926,-0.875,0.015853455
86,0.4193548387096775,-0.875,0.030926201
87,0.4838709677419355,-0.875,0.05481737
88,0.5483870967741935,-0.875,0.09043758
89,0.6129032258064515,-0.875,0.1411132
90,0.6774193548387095,-0.875,0.21058646
91,0.7419354838709677,-0.875,0.30301532
92,0.8064516129032258,-0.875,0.4229736
93,0.8709677419354838,-0.875,0.5754509
94,0.935483870967742,-0.875,0.76585263
95,1.0,-0.875,1.0
96,-1.0,-0.8125,0.0
97,-0.935483870967742,-0.8125,0.0
98,-0.8709677419354839,-0.8125,0.0
99,-0.8064516129032258,-0.8125,0.0
100,-0.7419354838709677,-0.8125,0.0
101,-0.6774193548387097,-0.8125,0.0
102,-0.6129032258064516,-0.8125,0.0
103,-0.5483870967741935,-0.8125,0.0
104,-0.4838709677419355,-0.8125,0.0
105,-0.4193548387096775,-0.8125,0.0
106,-0.3548387096774194,-0.8125,0.0
107,-0.29032258064516125,-0.8125,0.0
108,-0.22580645161290325,-0.8125,0.0
109,-0.16129032258064524,-0.8125,0.0
110,-0.09677419354838712,-0.8125,0.0
111,-0.032258064516129004,-0.8125,0.0
112,0.032258064516129004,-0.8125,1.0828123e-06
113,0.09677419354838701,-0.8125,8.77078e-05
114,0.16129032258064502,-0.8125,0.00067675766
115,0.22580645161290325,-0.8125,0.0025998324
116,0.29032258064516125,-0.8125,0.007104331
117,0.35483870967741926,-0.8125,0.015853455
118,0.4193548387096775,-0.8125,0.030926201
119,0.4838709677419355,-0.8125,0.05481737
120,0.5483870967741935,-0.8125,0.09043758
121,0.6129032258064515,-0.8125,0.1411132
122,0.6774193548387095,-0.8125,0.21058646
123,0.7419354838709677,-0.8125,0.30301532
124,0.8064516129032258,-0.8125,0.4229736
125,0.8709677419354838,-0.8125,0.5754509
126,0.935483870967742,-0.8125,0.76585263
127,1.0,-0.8125,1.0
128,-1.0,-0.75,0.0
129,-0.935483870967742,-0.75,0.0
130,-0.8709677419354839,-0.75,0.0
131,-0.8064516129032258,-0.75,0.0
132,-0.7419354838709677,-0.75,0.0
133,-0.6774193548387097,-0.75,0.0
134,-0.6129032258064516,-0.75,0.0
135,-0.5483870967741935,-0.75,0.0
136,-0.4838709677419355,-0.75,0.0
137,-0.4193548387096775,-0.75,0.0
138,-0.3548387096774194,-0.75,0.0
139,-0.29032258064516125,-0.75,0.0
140,-0.22580645161290325,-0.75,0.0
141,-0.16129032258064524,-0.75,0.0
142,-0.09677419354838712,-0.75,0.0
143,-0.032258064516129004,-0.75,0.0
144,0.032258064516129004,-0.75,1.0828123e-06
145,0.09677419354838701,-0.75,8.77078e-05
146,0.16129032258064502,-0.75,0.00067675766
147,0.22580645161290325,-0.75,0.0025998324
148,0.29032258064516125,-0.75,0.007104331
149,0.35483870967741926,-0.75,0.015853455
150,0.4193548387096775,-0.75,0.030926201
151,0.4838709677419355,-0.75,0.05481737
152,0.5483870967741935,-0.75,0.09043758
153,0.6129032258064515,-0.75,0.1411132
154,0.6774193548387095,-0.75,0.21058646
155,0.7419354838709677,-0.75,0.30301532
156,0.8064516129032258,-0.75,0.4229736
157,0.8709677419354838,-0.75,0.5754509
158,0.935483870967742,-0.75,0.76585263
159,1.0,-0.75,1.0
160,-1.0,-0.6875,0.0
161,-0.935483870967742,-0.6875,0.0
162,-0.8709677419354839,-0.6875,0.0
163,-0.8064516129032258,-0.6875,0.0
164,-0.7419354838709677,-0.6875,0.0
165,-0.6774193548387097,-0.6875,0.0
166,-0.6129032258064516,-0.6875,0.0
167,-0.5483870967741935,-0.6875,0.0
168,-0.4838709677419355,-0.6875,0.0
169,-0.4193548387096775,-0.6875,0.0
170,-0.3548387096774194,-0.6875,0.0
171,-0.29032258064516125,-0.6875,0.0
172,-0.22580645161290325,-0.6875,0.0
173,-0.16129032258064524,-0.6875,0.0
174,-0.09677419354838712,-0.6875,0.0
175,-0.032258064516129004,-0.6875,0.0
176,0.032258064516129004,-0.6875,1.0828123e-06
177,0.09677419354838701,-0.6875,8.77078e-05
178,0.16129032258064502,-0.6875,0.00067675766
179,0.22580645161290325,-0.6875,0.0025998324
180,0.29032258064516125,-0.6875,0.007104331
181,0.35483870967741926,-0.6875,0.015853455
182,0.4193548387096775,-0.6875,0.030926201
183,0.4838709677419355,-0.6875,0.05481737
184,0.5483870967741935,-0.6875,0.09043758
185,0.6129032258064515,-0.6875,0.1411132
186,0.6774193548387095,-0.6875,0.21058646
187,0.7419354838709677,-0.6875,0.30301532
188,0.8064516129032258,-0.6875,0.4229736
189,0.8709677419354838,-0.6875,0.5754509
190,0.935483870967742,-0.6875,0.76585263
191,1.0,-0.6875,1.0
192,-1.0,-0.625,0.0
193,-0.935483870967742,-0.625,0.0
194,-0.8709677419354839,-0.625,0.0
195,-0.8064516129032258,-0.625,0.0
196,-0.7419354838709677,-0.625,0.0
197,-0.6774193548387097,-0.625,0.0
198,-0.6129032258064516,-0.625,0.0
199,-0.5483870967741935,-0.625,0.0
200,-0.4838709677419355,-0.625,0.0
201,-0.4193548387096775,-0.625,0.0
202,-0.3548387096774194,-0.625,0.0
203,-0.29032258064516125,-0.625,0.0
204,-0.22580645161290325,-0.625,0.0
205,-0.16129032258064524,-0.625,0.0
206,-0.09677419354838712,-0.625,0.0
207,-0.032258064516129004,-0.625,0.0
208,0.032258064516129004,-0.625,1.0828123e-06
209,0.09677419354838701,-0.625,8.77078e-05
210,0.16129032258064502,-0.625,0.00067675766
211,0.22580645161290325,-0.625,0.0025998324
212,0.29032258064516125,-0.625,0.007104331
213,0.35483870967741926,-0.625,0.015853455
214,0.4193548387096775,-0.625,0.030926201
215,0.4838709677419355,-0.625,0.05481737
216,0.5483870967741935,-0.625,0.09043758
217,0.6129032258064515,-0.625,0.1411132
218,0.6774193548387095,-0.625,0.21058646
219,0.7419354838709677,-0.625,0.30301532
220,0.8064516129032258,-0.625,0.4229736
221,0.8709677419354838,-0.625,0.5754509
222,0.935483870967742,-0.625,0.76585263
223,1.0,-0.625,1.0
224,-1.0,-0.5625,0.0
225,-0.935483870967742,-0.5625,0.0
226,-0.8709677419354839,-0.5625,0.0
227,-0.8064516129032258,-0.5625,0.0
228,-0.7419354838709677,-0.5625,0.0
229,-0.6774193548387097,-0.5625,0.0
230,-0.6129032258064516,-0.5625,0.0
231,-0.5483870967741935,-0.5625,0.0
232,-0.4838709677419355,-0.5625,0.0
233,-0.4193548387096775,-0.5625,0.0
234,-0.3548387096774194,-0.5625,0.0
235,-0.29032258064516125,-0.5625,0.0
236,-0.22580645161290325,-0.5625,0.0
237,-0.16129032258064524,-0.5625,0.0
238,-0.09677419354838712,-0.5625,0.0
239,-0.032258064516129004,-0.5625,0.0
240,0.032258064516129004,-0.5625,1.0828123e-06
241,0.09677419354838701,-0.5625,8.77078e-05
242,0.16129032258064502,-0.5625,0.00067675766
243,0.22580645161290325,-0.5625,0.0025998324
244,0.29032258064516125,-0.5625,0.007104331
245,0.35483870967741926,-0.5625,0.015853455
246,0.4193548387096775,-0.5625,0.030926201
247,0.4838709677419355,-0.5625,0.05481737
248,0.5483870967741935,-0.5625,0.09043758
249,0.6129032258064515,-0.5625,0.1411132
250,0.6774193548387095,-0.5625,0.21058646
251,0.7419354838709677,-0.5625,0.30301532
252,0.8064516129032258,-0.5625,0.4229736
253,0.8709677419354838,-0.5625,0.5754509
254,0.935483870967742,-0.5625,0.76585263
255,1.0,-0.5625,1.0
256,-1.0,-0.5,0.0
257,-0.935483870967742,-0.5,0.0
258,-0.8709677419354839,-0.5,0.0
259,-0.8064516129032258,-0.5,0.0
260,-0.7419354838709677,-0.5,0.0
261,-0.6774193548387097,-0.5,0.0
262,-0.6129032258064516,-0.5,0.0
263,-0.5483870967741935,-0.5,0.0
264,-0.4838709677419355,-0.5,0.0
265,-0.4193548387096775,-0.5,0.0
266,-0.3548387096774194,-0.5,0.0
267,-0.29032258064516125,-0.5,0.0
268,-0.22580645161290325,-0.5,0.0
269,-0.16129032258064524,-0.5,0.0
270,-0.09677419354838712,-0.5,0.0
271,-0.032258064516129004,-0.5,0.0
272,0.032258064516129004,-0.5,1.0828123e-06
273,0.09677419354838701,-0.5,8.77078e-05
274,0.16129032258064502,-0.5,0.00067675766
275,0.22580645161290325,-0.5,0.0025998324
276,0.29032258064516125,-0.5,0.007104331
277,0.35483870967741926,-0.5,0.015853455
278,0.4193548387096775,-0.5,0.030926201
279,0.4838709677419355,-0.5,0.05481737
280,0.5483870967741935,-0.5,0.09043758
281,0.6129032258064515,-0.5,0.1411132
282,0.6774193548387095,-0.5,0.21058646
283,0.7419354838709677,-0.5,0.30301532
284,0.8064516129032258,-0.5,0.4229736
285,0.8709677419354838,-0.5,0.5754509
286,0.935483870967742,-0.5,0.76585263
287,1.0,-0.5,1.0
288,-1.0,-0.4375,0.0
289,-0.935483870967742,-0.4375,0.0
290,-0.8709677419354839,-0.4375,0.0
291,-0.8064516129032258,-0.4375,0.0
292,-0.7419354838709677,-0.4375,0.0
293,-0.6774193548387097,-0.4375,0.0
294,-0.6129032258064516,-0.4375,0.0
295,-0.5483870967741935,-0.4375,0.0
296,-0.4838709677419355,-0.4375,0.0
297,-0.4193548387096775,-0.4375,0.0
298,-0.3548387096774194,-0.4375,0.0
299,-0.29032258064516125,-0.4375,0.0
300,-0.22580645161290325,-0.4375,0.0
301,-0.16129032258064524,-0.4375,0.0
302,-0.09677419354838712,-0.4375,0.0
303,-0.032258064516129004,-0.4375,0.0
304,0.032258064516129004,-0.4375,1.0828123e-06
305,0.09677419354838701,-0.4375,8.77078e-05
306,0.16129032258064502,-0.4375,0.00067675766
307,0.22580645161290325,-0.4375,0.0025998324
308,0.29032258064516125,-0.4375,0.007104331
309,0.35483870967741926,-0.4375,0.015853455
310,0.4193548387096775,-0.4375,0.030926201
311,0.4838709677419355,-0.4375,0.05481737
312,0.5483870967741935,-0.4375,0.09043758
313,0.6129032258064515,-0.4375,0.1411132
314,0.6774193548387095,-0.4375,0.21058646
315,0.7419354838709677,-0.4375,0.30301532
316,0.8064516129032258,-0.4375,0.4229736
317,0.8709677419354838,-0.4375,0.5754509
318,0.935483870967742,-0.4375,0.76585263
319,1.0,-0.4375,1.0
320,-1.0,-0.375,0.0
321,-0.935483870967742,-0.375,0.0
322,-0.8709677419354839,-0.375,0.0
323,-0.8064516129032258,-0.375,0.0
324,-0.7419354838709677,-0.375,0.0
325,-0.6774193548387097,-0.375,0.0
326,-0.6129032258064516,-0.375,0.0
327,-0.5483870967741935,-0.375,0.0
328,-0.4838709677419355,-0.375,0.0
329,-0.4193548387096775,-0.375,0.0
330,-0.3548387096774194,-0.375,0.0
331,-0.29032258064516125,-0.375,0.0
332,-0.22580645161290325,-0.375,0.0
333,-0.16129032258064524,-0.375,0.0
334,-0.09677419354838712,-0.375,0.0
335,-0.032258064516129004,-0.375,0.0
336,0.032258064516129004,-0.375,1.0828123e-06
337,0.09677419354838701,-0.375,8.77078e-05
338,0.16129032258064502,-0.375,0.00067675766
339,0.22580645161290325,-0.375,0.0025998324
340,0.29032258064516125,-0.375,0.007104331
341,0.35483870967741926,-0.375,0.015853455
342,0.4193548387096775,-0.375,0.030926201
343,0.4838709677419355,-0.375,0.05481737
344,0.5483870967741935,-0.375,0.09043758
345,0.6129032258064515,-0.375,0.1411132
346,0.6774193548387095,-0.375,0.21058646
347,0.7419354838709677,-0.375,0.30301532
348,0.8064516129032258,-0.375,0.4229736
349,0.8709677419354838,-0.375,0.5754509
350,0.935483870967742,-0.375,0.76585263
351,1.0,-0.375,1.0
352,-1.0,-0.3125,0.0
353,-0.935483870967742,-0.3125,0.0
354,-0.8709677419354839,-0.3125,0.0
355,-0.8064516129032258,-0.3125,0.0
356,-0.7419354838709677,-0.3125,0.0
357,-0.6774193548387097,-0.3125,0.0
358,-0.6129032258064516,-0.3125,0.0
359,-0.5483870967741935,-0.3125,0.0
360,-0.4838709677419355,-0.3125,0.0
361,-0.4193548387096775,-0.3125,0.0
362,-0.3548387096774194,-0.3125,0.0
363,-0.29032258064516125,-0.3125,0.0
364,-0.22580645161290325,-0.3125,0.0
365,-0.16129032258064524,-0.3125,0.0
366,-0.09677419354838712,-0.3125,0.0
367,-0.032258064516129004,-0.3125,0.0
368,0.032258064516129004,-0.3125,1.0828123e-06
369,0.09677419354838701,-0.3125,8.77078e-05
370,0.16129032258064502,-0.3125,0.00067675766
371,0.22580645161290325,-0.3125,0.0025998324
372,0.29032258064516125,-0.3125,0.007104331
373,0.35483870967741926,-0.3125,0.015853455
374,0.4193548387096775,-0.3125,0.030926201
375,0.4838709677419355,-0.3125,0.05481737
376,0.5483870967741935,-0.3125,0.09043758
377,0.6129032258064515,-0.3125,0.1411132
378,0.6774193548387095,-0.3125,0.21058646
379,0.7419354838709677,-0.3125,0.30301532
380,0.8064516129032258,-0.3125,0.4229736
381,0.8709677419354838,-0.3125,0.5754509
382,0.935483870967742,-0.3125,0.76585263
383,1.0,-0.3125,1.0
384,-1.0,-0.25,0.0
385,-0.935483870967742,-0.25,0.0
386,-0.8709677419354839,-0.25,0.0
387,-0.8064516129032258,-0.25,0.0
388,-0.7419354838709677,-0.25,0.0
389,-0.6774193548387097,-0.25,0.0
390,-0.6129032258064516,-0.25,0.0
391,-0.5483870967741935,-0.25,0.0
392,-0.4838709677419355,-0.25,0.0
393,-0.4193548387096775,-0.25,0.0
394,-0.3548387096774194,-0.25,0.0
395,-0.29032258064516125,-0.25,0.0
396,-0.22580645161290325,-0.25,0.0
397,-0.16129032258064524,-0.25,0.0
398,-0.09677419354838712,-0.25,0.0
399,-0.032258064516129004,-0.25,0.0
400,0.032258064516129004,-0.25,1.0828123e-06
401,0.09677419354838701,-0.25,8.77078e-05
402,0.16129032258064502,-0.25,0.00067675766
403,0.22580645161290325,-0.25,0.0025998324
404,0.29032258064516125,-0.25,0.007104331
405,0.35483870967741926,-0.25,0.015853455
406,0.4193548387096775,-0.25,0.030926201
407,0.4838709677419355,-0.25,0.05481737
408,0.5483870967741935,-0.25,0.09043758
409,0.6129032258064515,-0.25,0.1411132
410,0.6774193548387095,-0.25,0.21058646
411,0.7419354838709677,-0.25,0.30301532
412,0.8064516129032258,-0.25,0.4229736
413,0.8709677419354838,-0.25,0.5754509
414,0.935483870967742,-0.25,0.76585263
415,1.0,-0.25,1.0
416,-1.0,-0.1875,0.0
417,-0.935483870967742,-0.1875,0.0
418,-0.8709677419354839,-0.1875,0.0
419,-0.8064516129032258,-0.1875,0.0
420,-0.7419354838709677,-0.1875,0.0
421,-0.6774193548387097,-0.1875,0.0
422,-0.6129032258064516,-0.1875,0.0
423,-0.5483870967741935,-0.1875,0.0
424,-0.4838709677419355,-0.1875,0.0
425,-0.4193548387096775,-0.1875,0.0
426,-0.3548387096774194,-0.1875,0.0
427,-0.29032258064516125,-0.1875,0.0
428,-0.22580645161290325,-0.1875,0.0
429,-0.16129032258064524,-0.1875,0.0
430,-0.09677419354838712,-0.1875,0.0
431,-0.032258064516129004,-0.1875,0.0
432,0.032258064516129004,-0.1875,1.0828123e-06
433,0.09677419354838701,-0.1875,8.77078e-05
434,0.16129032258064502,-0.1875,0.00067675766
435,0.22580645161290325,-0.1875,0.0025998324
436,0.29032258064516125,-0.1875,0.007104331
437,0.35483870967741926,-0.1875,0.015853455
438,0.4193548387096775,-0.1875,0.030926201
439,0.4838709677419355,-0.1875,0.05481737
440,0.5483870967741935,-0.1875,0.09043758
441,0.6129032258064515,-0.1875,0.1411132
442,0.6774193548387095,-0.1875,0.21058646
443,0.7419354838709677,-0.1875,0.30301532
444,0.8064516129032258,-0.1875,0.4229736
445,0.8709677419354838,-0.1875,0.5754509
446,0.935483870967742,-0.1875,0.76585263
447,1.0,-0.1875,1.0
448,-1.0,-0.125,0.0
449,-0.935483870967742,-0.125,0.0
450,-0.8709677419354839,-0.125,0.0
451,-0.8064516129032258,-0.125,0.0
452,-0.7419354838709677,-0.125,0.0
453,-0.6774193548387097,-0.125,0.0
454,-0.6129032258064516,-0.125,0.0
455,-0.5483870967741935,-0.125,0.0
456,-0.4838709677419355,-0.125,0.0
457,-0.4193548387096775,-0.125,0.0
458,-0.3548387096774194,-0.125,0.0
459,-0.29032258064516125,-0.125,0.0
460,-0.22580645161290325,-0.125,0.0
461,-0.16129032258064524,-0.125,0.0
462,-0.09677419354838712,-0.125,0.0
463,-0.032258064516129004,-0.125,0.0
464,0.032258064516129004,-0.125,1.0828123e-06
465,0.09677419354838701,-0.125,8.77078e-05
466,0.16129032258064502,-0.125,0.00067675766
467,0.22580645161290325,-0.125,0.0025998324
468,0.29032258064516125,-0.125,0.007104331
469,0.35483870967741926,-0.125,0.015853455
470,0.4193548387096775,-0.125,0.030926201
471,0.4838709677419355,-0.125,0.05481737
472,0.5483870967741935,-0.125,0.09043758
473,0.6129032258064515,-0.125,0.1411132
474,0.6774193548387095,-0.125,0.21058646
475,0.7419354838709677,-0.125,0.30301532
476,0.8064516129032258,-0.125,0.4229736
477,0.8709677419354838,-0.125,0.5754509
478,0.935483870967742,-0.125,0.76585263
479,1.0,-0.125,1.0
480,-1.0,-0.0625,0.0
481,-0.935483870967742,-0.0625,0.0
482,-0.8709677419354839,-0.0625,0.0
483,-0.8064516129032258,-0.0625,0.0
484,-0.7419354838709677,-0.0625,0.0
485,-0.6774193548387097,-0.0625,0.0
486,-0.6129032258064516,-0.0625,0.0
487,-0.5483870967741935,-0.0625,0.0
488,-0.4838709677419355,-0.0625,0.0
489,-0.4193548387096775,-0.0625,0.0
490,-0.3548387096774194,-0.0625,0.0
491,-0.29032258064516125,-0.0625,0.0
492,-0.22580645161290325,-0.0625,0.0
493,-0.16129032258064524,-0.0625,0.0
494,-0.09677419354838712,-0.0625,0.0
495,-0.032258064516129004,-0.0625,0.0
496,0.032258064516129004,-0.0625,1.0828123e-06
497,0.09677419354838701,-0.0625,8.77078e-05
498,0.16129032258064502,-0.0625,0.00067675766
499,0.22580645161290325,-0.0625,0.0025998324
500,0.29032258064516125,-0.0625,0.007104331
501,0.35483870967741926,-0.0625,0.015853455
502,0.4193548387096775,-0.0625,0.030926201
503,0.4838709677419355,-0.0625,0.05481737
504,0.5483870967741935,-0.0625,0.09043758
505,0.6129032258064515,-0.0625,0.1411132
506,0.6774193548387095,-0.0625,0.21058646
507,0.7419354838709677,-0.0625,0.30301532
508,0.8064516129032258,-0.0625,0.4229736
509,0.8709677419354838,-0.0625,0.5754509
510,0.935483870967742,-0.0625,0.76585263
511,1.0,-0.0625,1.0
512,-1.0,0.0,0.0
513,-0.935483870967742,0.0,0.0
514,-0.8709677419354839,0.0,0.0
515,-0.8064516129032258,0.0,0.0
516,-0.7419354838709677,0.0,0.0
517,-0.6774193548387097,0.0,0.0
518,-0.6129032258064516,0.0,0.0
519,-0.5483870967741935,0.0,0.0
520,-0.4838709677419355,0.0,0.0
521,-0.4193548387096775,0.0,0.0
522,-0.3548387096774194,0.0,0.0
523,-0.29032258064516125,0.0,0.0
524,-0.22580645161290325,0.0,0.0
525,-0.16129032258064524,0.0,0.0
526,-0.09677419354838712,0.0,0.0
527,-0.032258064516129004,0.0,0.0
528,0.032258064516129004,0.0,1.0828123e-06
529,0.09677419354838701,0.0,8.77078e-05
530,0.16129032258064502,0.0,0.00067675766
531,0.22580645161290325,0.0,0.0025998324
532,0.29032258064516125,0.0,0.007104331
533,0.35483870967741926,0.0,0.015853455
534,0.4193548387096775,0.0,0.030926201
535,0.4838709677419355,0.0,0.05481737
536,0.5483870967741935,0.0,0.09043758
537,0.6129032258064515,0.0,0.1411132
538,0.6774193548387095,0.0,0.21058646
539,0.7419354838709677,0.0,0.30301532
540,0.8064516129032258,0.0,0.4229736
541,0.8709677419354838,0.0,0.5754509
542,0.935483870967742,0.0,0.76585263
543,1.0,0.0,1.0
544,-1.0,0.0625,0.0
545,-0.935483870967742,0.0625,0.0
546,-0.8709677419354839,0.0625,0.0
547,-0.8064516129032258,0.0625,0.0
548,-0.7419354838709677,0.0625,0.0
549,-0.6774193548387097,0.0625,0.0
550,-0.6129032258064516,0.0625,0.0
551,-0.5483870967741935,0.0625,0.0
552,-0.4838709677419355,0.0625,0.0
553,-0.4193548387096775,0.0625,0.0
554,-0.3548387096774194,0.0625,0.0
555,-0.29032258064516125,0.0625,0.0
556,-0.22580645161290325,0.0625,0.0
557,-0.16129032258064524,0.0625,0.0
558,-0.09677419354838712,0.0625,0.0
559,-0.032258064516129004,0.0625,0.0
560,0.032258064516129004,0.0625,1.0828123e-06
561,0.09677419354838701,0.0625,8.77078e-05
562,0.16129032258064502,0.0625,0.00067675766
563,0.22580645161290325,0.0625,0.0025998324
564,0.29032258064516125,0.0625,0.007104331
565,0.35483870967741926,0.0625,0.015853455
566,0.4193548387096775,0.0625,0.030926201
567,0.4838709677419355,0.0625,0.05481737
568,0.5483870967741935,0.0625,0.09043758
569,0.6129032258064515,0.0625,0.1411132
570,0.6774193548387095,0.0625,0.21058646
571,0.7419354838709677,0.0625,0.30301532
572,0.8064516129032258,0.0625,0.4229736
573,0.8709677419354838,0.0625,0.5754509
574,0.935483870967742,0.0625,0.76585263
575,1.0,0.0625,1.0
576,-1.0,0.125,0.0
577,-0.935483870967742,0.125,0.0
578,-0.8709677419354839,0.125,0.0
579,-0.8064516129032258,0.125,0.0
580,-0.7419354838709677,0.125,0.0
581,-0.6774193548387097,0.125,0.0
582,-0.6129032258064516,0.125,0.0
583,-0.5483870967741935,0.125,0.0
584,-0.4838709677419355,0.125,0.0
585,-0.4193548387096775,0.125,0.0
586,-0.3548387096774194,0.125,0.0
587,-0.29032258064516125,0.125,0.0
588,-0.22580645161290325,0.125,0.0
589,-0.16129032258064524,0.125,0.0
590,-0.09677419354838712,0.125,0.0
591,-0.032258064516129004,0.125,0.0
592,0.032258064516129004,0.125,1.0828123e-06
593,0.09677419354838701,0.125,8.77078e-05
594,0.16129032258064502,0.125,0.00067675766
595,0.22580645161290325,0.125,0.0025998324
596,0.29032258064516125,0.125,0.007104331
597,0.35483870967741926,0.125,0.015853455
598,0.4193548387096775,0.125,0.030926201
599,0.4838709677419355,0.125,0.05481737
600,0.5483870967741935,0.125,0.09043758
601,0.6129032258064515,0.125,0.1411132
602,0.6774193548387095,0.125,0.21058646
603,0.7419354838709677,0.125,0.30301532
604,0.8064516129032258,0.125,0.4229736
605,0.8709677419354838,0.125,0.5754509
606,0.935483870967742,0.125,0.76585263
607,1.0,0.125,1.0
608,-1.0,0.1875,0.0
609,-0.935483870967742,0.1875,0.0
610,-0.8709677419354839,0.1875,0.0
611,-0.8064516129032258,0.1875,0.0
612,-0.7419354838709677,0.1875,0.0
613,-0.6774193548387097,0.1875,0.0
614,-0.6129032258064516,0.1875,0.0
615,-0.5483870967741935,0.1875,0.0
616,-0.4838709677419355,0.1875,0.0
617,-0.4193548387096775,0.1875,0.0
618,-0.3548387096774194,0.1875,0.0
619,-0.29032258064516125,0.1875,0.0
620,-0.22580645161290325,0.1875,0.0
621,-0.16129032258064524,0.1875,0.0
622,-0.09677419354838712,0.1875,0.0
623,-0.032258064516129004,0.1875,0.0
624,0.032258064516129004,0.1875,1.0828123e-06
625,0.09677419354838701,0.1875,8.77078e-05
626,0.16129032258064502,0.1875,0.00067675766
627,0.22580645161290325,0.1875,0.0025998324
628,0.29032258064516125,0.1875,0.007104331
629,0.35483870967741926,0.1875,0.015853455
630,0.4193548387096775,0.1875,0.030926201
631,0.4838709677419355,0.1875,0.05481737
632,0.5483870967741935,0.1875,0.09043758
633,0.6129032258064515,0.1875,0.1411132
634,0.6774193548387095,0.1875,0.21058646
635,0.7419354838709677,0.1875,0.30301532
636,0.8064516129032258,0.1875,0.4229736
637,0.8709677419354838,0.1875,0.5754509
638,0.935483870967742,0.1875,0.76585263
639,1.0,0.1875,1.0
640,-1.0,0.25,0.0
641,-0.935483870967742,0.25,0.0
642,-0.8709677419354839,0.25,0.0
643,-0.8064516129032258,0.25,0.0
644,-0.7419354838709677,0.25,0.0
645,-0.6774193548387097,0.25,0.0
646,-0.6129032258064516,0.25,0.0
647,-0.5483870967741935,0.25,0.0
648,-0.4838709677419355,0.25,0.0
649,-0.4193548387096775,0.25,0.0
650,-0.3548387096774194,0.25,0.0
651,-0.29032258064516125,0.25,0.0
652,-0.22580645161290325,0.25,0.0
653,-0.16129032258064524,0.25,0.0
654,-0.09677419354838712,0.25,0.0
655,-0.032258064516129004,0.25,0.0
656,0.032258064516129004,0.25,1.0828123e-06
657,0.09677419354838701,0.25,8.77078e-05
658,0.16129032258064502,0.25,0.00067675766
659,0.22580645161290325,0.25,0.0025998324
660,0.29032258064516125,0.25,0.007104331
661,0.35483870967741926,0.25,0.015853455
662,0.4193548387096775,0.25,0.030926201
663,0.4838709677419355,0.25,0.05481737
664,0.5483870967741935,0.25,0.09043758
665,0.6129032258064515,0.25,0.1411132
666,0.6774193548387095,0.25,0.21058646
667,0.7419354838709677,0.25,0.30301532
668,0.8064516129032258,0.25,0.4229736
669,0.8709677419354838,0.25,0.5754509
670,0.935483870967742,0.25,0.76585263
671,1.0,0.25,1.0
672,-1.0,0.3125,0.0
673,-0.935483870967742,0.3125,0.0
674,-0.8709677419354839,0.3125,0.0
675,-0.8064516129032258,0.3125,0.0
676,-0.7419354838709677,0.3125,0.0
677,-0.6774193548387097,0.3125,0.0
678,-0.6129032258064516,0.3125,0.0
679,-0.5483870967741935,0.3125,0.0
680,-0.4838709677419355,0.3125,0.0
681,-0.4193548387096775,0.3125,0.0
682,-0.3548387096774194,0.3125,0.0
683,-0.29032258064516125,0.3125,0.0
684,-0.22580645161290325,0.3125,0.0
685,-0.16129032258064524,0.3125,0.0
686,-0.09677419354838712,0.3125,0.0
687,-0.032258064516129004,0.3125,0.0
688,0.032258064516129004,0.3125,1.0828123e-06
689,0.09677419354838701,0.3125,8.77078e-05
690,0.16129032258064502,0.3125,0.00067675766
691,0.22580645161290325,0.3125,0.0025998324
692,0.29032258064516125,0.3125,0.007104331
693,0.35483870967741926,0.3125,0.015853455
694,0.4193548387096775,0.3125,0.030926201
695,0.4838709677419355,0.3125,0.05481737
696,0.5483870967741935,0.3125,0.09043758
697,0.6129032258064515,0.3125,0.1411132
698,0.6774193548387095,0.3125,0.21058646
699,0.7419354838709677,0.3125,0.30301532
700,0.8064516129032258,0.3125,0.4229736
701,0.8709677419354838,0.3125,0.5754509
702,0.935483870967742,0.3125,0.76585263
703,1.0,0.3125,1.0
704,-1.0,0.375,0.0
705,-0.935483870967742,0.375,0.0
706,-0.8709677419354839,0.375,0.0
707,-0.8064516129032258,0.375,0.0
708,-0.7419354838709677,0.375,0.0
709,-0.6774193548387097,0.375,0.0
710,-0.6129032258064516,0.375,0.0
711,-0.5483870967741935,0.375,0.0
712,-0.4838709677419355,0.375,0.0
713,-0.4193548387096775,0.375,0.0
714,-0.3548387096774194,0.375,0.0
715,-0.29032258064516125,0.375,0.0
716,-0.22580645161290325,0.375,0.0
717,-0.16129032258064524,0.375,0.0
718,-0.09677419354838712,0.375,0.0
719,-0.032258064516129004,0.375,0.0
720,0.032258064516129004,0.375,1.0828123e-06
721,0.09677419354838701,0.375,8.77078e-05
722,0.16129032258064502,0.375,0.00067675766
723,0.22580645161290325,0.375,0.0025998324
724,0.29032258064516125,0.375,0.007104331
725,0.35483870967741926,0.375,0.015853455
726,0.4193548387096775,0.375,0.030926201
727,0.4838709677419355,0.375,0.05481737
728,0.5483870967741935,0.375,0.09043758
729,0.6129032258064515,0.375,0.1411132
730,0.6774193548387095,0.375,0.21058646
731,0.7419354838709677,0.375,0.30301532
732,0.8064516129032258,0.375,0.4229736
733,0.8709677419354838,0.375,0.5754509
734,0.935483870967742,0.375,0.76585263
735,1.0,0.375,1.0
736,-1.0,0.4375,0.0
737,-0.935483870967742,0.4375,0.0
738,-0.8709677419354839,0.4375,0.0
739,-0.8064516129032258,0.4375,0.0
740,-0.7419354838709677,0.4375,0.0
741,-0.6774193548387097,0.4375,0.0
742,-0.6129032258064516,0.4375,0.0
743,-0.5483870967741935,0.4375,0.0
744,-0.4838709677419355,0.4375,0.0
745,-0.4193548387096775,0.4375,0.0
746,-0.3548387096774194,0.4375,0.0
747,-0.29032258064516125,0.4375,0.0
748,-0.22580645161290325,0.4375,0.0
749,-0.16129032258064524,0.4375,0.0
750,-0.09677419354838712,0.4375,0.0
751,-0.032258064516129004,0.4375,0.0
752,0.032258064516129004,0.4375,1.0828123e-06
753,0.09677419354838701,0.4375,8.77078e-05
754,0.16129032258064502,0.4375,0.00067675766
755,0.22580645161290325,0.4375,0.0025998324
756,0.29032258064516125,0.4375,0.007104331
757,0.35483870967741926,0.4375,0.015853455
758,0.4193548387096775,0.4375,0.030926201
759,0.4838709677419355,0.4375,0.05481737
760,0.5483870967741935,0.4375,0.09043758
761,0.6129032258064515,0.4375,0.1411132
762,0.6774193548387095,0.4375,0.21058646
763,0.7419354838709677,0.4375,0.30301532
764,0.8064516129032258,0.4375,0.4229736
765,0.8709677419354838,0.4375,0.5754509
766,0.935483870967742,0.4375,0.76585263
767,1.0,0.4375,1.0
768,-1.0,0.5,0.0
769,-0.935483870967742,0.5,0.0
770,-0.8709677419354839,0.5,0.0
771,-0.8064516129032258,0.5,0.0
772,-0.7419354838709677,0.5,0.0
773,-0.6774193548387097,0.5,0.0
774,-0.6129032258064516,0.5,0.0
775,-0.5483870967741935,0.5,0.0
776,-0.4838709677419355,0.5,0.0
777,-0.4193548387096775,0.5,0.0
778,-0.3548387096774194,0.5,0.0
779,-0.29032258064516125,0.5,0.0
780,-0.22580645161290325,0.5,0.0
781,-0.16129032258064524,0.5,0.0
782,-0.09677419354838712,0.5,0.0
783,-0.032258064516129004,0.5,0.0
784,0.032258064516129004,0.5,1.0828123e-06
785,0.09677419354838701,0.5,8.77078e-05
786,0.16129032258064502,0.5,0.00067675766
787,0.22580645161290325,0.5,0.0025998324
788,0.29032258064516125,0.5,0.007104331
789,0.35483870967741926,0.5,0.015853455
790,0.4193548387096775,0.5,0.030926201
791,0.4838709677419355,0.5,0.05481737
792,0.5483870967741935,0.5,0.09043758
793,0.6129032258064515,0.5,0.1411132
794,0.6774193548387095,0.5,0.21058646
795,0.7419354838709677,0.5,0.30301532
796,0.8064516129032258,0.5,0.4229736
797,0.8709677419354838,0.5,0.5754509
798,0.935483870967742,0.5,0.76585263
799,1.0,0.5,1.0
800,-1.0,0.5625,0.0
801,-0.935483870967742,0.5625,0.0
802,-0.8709677419354839,0.5625,0.0
803,-0.8064516129032258,0.5625,0.0
804,-0.7419354838709677,0.5625,0.0
805,-0.6774193548387097,0.5625,0.0
806,-0.6129032258064516,0.5625,0.0
807,-0.5483870967741935,0.5625,0.0
808,-0.4838709677419355,0.5625,0.0
809,-0.4193548387096775,0.5625,0.0
810,-0.3548387096774194,0.5625,0.0
811,-0.29032258064516125,0.5625,0.0
812,-0.22580645161290325,0.5625,0.0
813,-0.16129032258064524,0.5625,0.0
814,-0.09677419354838712,0.5625,0.0
815,-0.032258064516129004,0.5625,0.0
816,0.032258064516129004,0.5625,1.0828123e-06
817,0.09677419354838701,0.5625,8.77078e-05
818,0.16129032258064502,0.5625,0.00067675766
819,0.22580645161290325,0.5625,0.0025998324
820,0.29032258064516125,0.5625,0.007104331
821,0.35483870967741926,0.5625,0.015853455
822,0.4193548387096775,0.5625,0.030926201
823,0.4838709677419355,0.5625,0.05481737
824,0.5483870967741935,0.5625,0.09043758
825,0.6129032258064515,0.5625,0.1411132
826,0.6774193548387095,0.5625,0.21058646
827,0.7419354838709677,0.5625,0.30301532
828,0.8064516129032258,0.5625,0.4229736
829,0.8709677419354838,0.5625,0.5754509
830,0.935483870967742,0.5625,0.76585263
831,1.0,0.5625,1.0
832,-1.0,0.625,0.0
833,-0.935483870967742,0.625,0.0
834,-0.8709677419354839,0.625,0.0
835,-0.8064516129032258,0.625,0.0
836,-0.7419354838709677,0.625,0.0
837,-0.6774193548387097,0.625,0.0
838,-0.6129032258064516,0.625,0.0
839,-0.5483870967741935,0.625,0.0
840,-0.4838709677419355,0.625,0.0
841,-0.4193548387096775,0.625,0.0
842,-0.3548387096774194,0.625,0.0
843,-0.29032258064516125,0.625,0.0
844,-0.22580645161290325,0.625,0.0
845,-0.16129032258064524,0.625,0.0
846,-0.09677419354838712,0.625,0.0
847,-0.032258064516129004,0.625,0.0
848,0.032258064516129004,0.625,1.0828123e-06
849,0.09677419354838701,0.625,8.77078e-05
850,0.16129032258064502,0.625,0.00067675766
851,0.22580645161290325,0.625,0.0025998324
852,0.29032258064516125,0.625,0.007104331
853,0.35483870967741926,0.625,0.015853455
854,0.4193548387096775,0.625,0.030926201
855,0.4838709677419355,0.625,0.05481737
856,0.5483870967741935,0.625,0.09043758
857,0.6129032258064515,0.625,0.1411132
858,0.6774193548387095,0.625,0.21058646
859,0.7419354838709677,0.625,0.30301532
860,0.8064516129032258,0.625,0.4229736
861,0.8709677419354838,0.625,0.5754509
862,0.935483870967742,0.625,0.76585263
863,1.0,0.625,1.0
864,-1.0,0.6875,0.0
865,-0.935483870967742,0.6875,0.0
866,-0.8709677419354839,0.6875,0.0
867,-0.8064516129032258,0.6875,0.0
868,-0.7419354838709677,0.6875,0.0
869,-0.6774193548387097,0.6875,0.0
870,-0.6129032258064516,0.6875,0.0
871,-0.5483870967741935,0.6875,0.0
872,-0.4838709677419355,0.6875,0.0
873,-0.4193548387096775,0.6875,0.0
874,-0.3548387096774194,0.6875,0.0
875,-0.29032258064516125,0.6875,0.0
876,-0.22580645161290325,0.6875,0.0
877,-0.16129032258064524,0.6875,0.0
878,-0.09677419354838712,0.6875,0.0
879,-0.032258064516129004,0.6875,0.0
880,0.032258064516129004,0.6875,1.0828123e-06
881,0.09677419354838701,0.6875,8.77078e-05
882,0.16129032258064502,0.6875,0.00067675766
883,0.22580645161290325,0.6875,0.0025998324
884,0.29032258064516125,0.6875,0.007104331
885,0.35483870967741926,0.6875,0.015853455
886,0.4193548387096775,0.6875,0.030926201
887,0.4838709677419355,0.6875,0.05481737
888,0.5483870967741935,0.6875,0.09043758
889,0.6129032258064515,0.6875,0.1411132
890,0.6774193548387095,0.6875,0.21058646
891,0.7419354838709677,0.6875,0.30301532
892,0.8064516129032258,0.6875,0.4229736
893,0.8709677419354838,0.6875,0.5754509
894,0.935483870967742,0.6875,0.76585263
895,1.0,0.6875,1.0
896,-1.0,0.75,0.0
897,-0.935483870967742,0.75,0.0
898,-0.8709677419354839,0.75,0.0
899,-0.8064516129032258,0.75,0.0
900,-0.7419354838709677,0.75,0.0
901,-0.6774193548387097,0.75,0.0
902,-0.6129032258064516,0.75,0.0
903,-0.5483870967741935,0.75,0.0
904,-0.4838709677419355,0.75,0.0
905,-0.4193548387096775,0.75,0.0
906,-0.3548387096774194,0.75,0.0
907,-0.29032258064516125,0.75,0.0
908,-0.22580645161290325,0.75,0.0
909,-0.16129032258064524,0.75,0.0
910,-0.09677419354838712,0.75,0.0
911,-0.032258064516129004,0.75,0.0
912,0.032258064516129004,0.75,1.0828123e-06
913,0.09677419354838701,0.75,8.77078e-05
914,0.16129032258064502,0.75,0.00067675766
915,0.22580645161290325,0.75,0.0025998324
916,0.29032258064516125,0.75,0.007104331
917,0.35483870967741926,0.75,0.015853455
918,0.4193548387096775,0.75,0.030926201
919,0.4838709677419355,0.75,0.05481737
920,0.5483870967741935,0.75,0.09043758
921,0.6129032258064515,0.75,0.1411132
922,0.6774193548387095,0.75,0.21058646
923,0.7419354838709677,0.75,0.30301532
924,0.8064516129032258,0.75,0.4229736
925,0.8709677419354838,0.75,0.5754509
926,0.935483870967742,0.75,0.76585263
927,1.0,0.75,1.0
928,-1.0,0.8125,0.0
929,-0.935483870967742,0.8125,0.0
930,-0.8709677419354839,0.8125,0.0
931,-0.8064516129032258,0.8125,0.0
932,-0.7419354838709677,0.8125,0.0
933,-0.6774193548387097,0.8125,0.0
934,-0.6129032258064516,0.8125,0.0
935,-0.5483870967741935,0.8125,0.0
936,-0.4838709677419355,0.8125,0.0
937,-0.4193548387096775,0.8125,0.0
938,-0.3548387096774194,0.8125,0.0
939,-0.29032258064516125,0.8125,0.0
940,-0.22580645161290325,0.8125,0.0
941,-0.16129032258064524,0.8125,0.0
942,-0.09677419354838712,0.8125,0.0
943,-0.032258064516129004,0.8125,0.0
944,0.032258064516129004,0.8125,1.0828123e-06
945,0.09677419354838701,0.8125,8.77078e-05
946,0.16129032258064502,0.8125,0.00067675766
947,0.22580645161290325,0.8125,0.0025998324
948,0.29032258064516125,0.8125,0.007104331
949,0.35483870967741926,0.8125,0.015853455
950,0.4193548387096775,0.8125,0.030926201
951,0.4838709677419355,0.8125,0.05481737
952,0.5483870967741935,0.8125,0.09043758
953,0.6129032258064515,0.8125,0.1411132
954,0.6774193548387095,0.8125,0.21058646
955,0.7419354838709677,0.8125,0.30301532
956,0.8064516129032258,0.8125,0.4229736
957,0.8709677419354838,0.8125,0.5754509
958,0.935483870967742,0.8125,0.76585263
959,1.0,0.8125,1.0
960,-1.0,0.875,0.0
961,-0.935483870967742,0.875,0.0
962,-0.8709677419354839,0.875,0.0
963,-0.8064516129032258,0.875,0.0
964,-0.7419354838709677,0.875,0.0
965,-0.6774193548387097,0.875,0.0
966,-0.6129032258064516,0.875,0.0
967,-0.5483870967741935,0.875,0.0
968,-0.4838709677419355,0.875,0.0
969,-0.4193548387096775,0.875,0.0
970,-0.3548387096774194,0.875,0.0
971,-0.29032258064516125,0.875,0.0
972,-0.22580645161290325,0.875,0.0
973,-0.16129032258064524,0.875,0.0
974,-0.09677419354838712,0.875,0.0
975,-0.032258064516129004,0.875,0.0
976,0.032258064516129004,0.875,1.0828123e-06
977,0.09677419354838701,0.875,8.77078e-05
978,0.16129032258064502,0.875,0.00067675766
979,0.22580645161290325,0.875,0.0025998324
980,0.29032258064516125,0.875,0.007104331
981,0.35483870967741926,0.875,0.015853455
982,0.4193548387096775,0.875,0.030926201
983,0.4838709677419355,0.875,0.05481737
984,0.5483870967741935,0.875,0.09043758
985,0.6129032258064515,0.875,0.1411132
986,0.6774193548387095,0.875,0.21058646
987,0.7419354838709677,0.875,0.30301532
988,0.8064516129032258,0.875,0.4229736
989,0.8709677419354838,0.875,0.5754509
990,0.935483870967742,0.875,0.76585263
991,1.0,0.875,1.0
992,-1.0,0.9375,0.0
993,-0.935483870967742,0.9375,0.0
994,-0.8709677419354839,0.9375,0.0
995,-0.8064516129032258,0.9375,0.0
996,-0.7419354838709677,0.9375,0.0
997,-0.6774193548387097,0.9375,0.0
998,-0.6129032258064516,0.9375,0.0
999,-0.5483870967741935,0.9375,0.0
1000,-0.4838709677419355,0.9375,0.0
1001,-0.4193548387096775,0.9375,0.0
1002,-0.3548387096774194,0.9375,0.0
1003,-0.29032258064516125,0.9375,0.0
1004,-0.22580645161290325,0.9375,0.0
1005,-0.16129032258064524,0.9375,0.0
1006,-0.09677419354838712,0.9375,0.0
1007,-0.032258064516129004,0.9375,0.0
1008,0.032258064516129004,0.9375,1.0828123e-06
1009,0.09677419354838701,0.9375,8.77078e-05
1010,0.16129032258064502,0.9375,0.00067675766
1011,0.22580645161290325,0.9375,0.0025998324
1012,0.29032258064516125,0.9375,0.007104331
1013,0.35483870967741926,0.9375,0.015853455
1014,0.4193548387096775,0.9375,0.030926201
1015,0.4838709677419355,0.9375,0.05481737
1016,0.5483870967741935,0.9375,0.09043758
1017,0.6129032258064515,0.9375,0.1411132
1018,0.6774193548387095,0.9375,0.21058646
1019,0.7419354838709677,0.9375,0.30301532
1020,0.8064516129032258,0.9375,0.4229736
1021,0.8709677419354838,0.9375,0.5754509
1022,0.935483870967742,0.9375,0.76585263
1023,1.0,0.9375,1.0


==> visu/old/tikz_csvs_two_dim/result_best_run_KS/obstacle_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,0.0
1,-0.935483870967742,-1.0,0.0
2,-0.8709677419354839,-1.0,0.0
3,-0.8064516129032258,-1.0,0.0
4,-0.7419354838709677,-1.0,0.0
5,-0.6774193548387097,-1.0,0.0
6,-0.6129032258064516,-1.0,0.0
7,-0.5483870967741935,-1.0,0.0
8,-0.4838709677419355,-1.0,0.0
9,-0.4193548387096775,-1.0,0.0
10,-0.3548387096774194,-1.0,0.0
11,-0.29032258064516125,-1.0,0.0
12,-0.22580645161290325,-1.0,0.0
13,-0.16129032258064524,-1.0,0.0
14,-0.09677419354838712,-1.0,0.0
15,-0.032258064516129004,-1.0,0.0
16,0.032258064516129004,-1.0,0.0
17,0.09677419354838701,-1.0,0.0
18,0.16129032258064502,-1.0,0.0
19,0.22580645161290325,-1.0,0.0
20,0.29032258064516125,-1.0,0.0
21,0.35483870967741926,-1.0,0.0
22,0.4193548387096775,-1.0,0.0
23,0.4838709677419355,-1.0,0.0
24,0.5483870967741935,-1.0,0.0
25,0.6129032258064515,-1.0,0.0
26,0.6774193548387095,-1.0,0.0
27,0.7419354838709677,-1.0,0.0
28,0.8064516129032258,-1.0,0.0
29,0.8709677419354838,-1.0,0.0
30,0.935483870967742,-1.0,0.0
31,1.0,-1.0,0.0
32,-1.0,-0.9375,0.0
33,-0.935483870967742,-0.9375,0.0
34,-0.8709677419354839,-0.9375,0.0
35,-0.8064516129032258,-0.9375,0.0
36,-0.7419354838709677,-0.9375,0.0
37,-0.6774193548387097,-0.9375,0.0
38,-0.6129032258064516,-0.9375,0.0
39,-0.5483870967741935,-0.9375,0.0
40,-0.4838709677419355,-0.9375,0.0
41,-0.4193548387096775,-0.9375,0.0
42,-0.3548387096774194,-0.9375,0.0
43,-0.29032258064516125,-0.9375,0.0
44,-0.22580645161290325,-0.9375,0.0
45,-0.16129032258064524,-0.9375,0.0
46,-0.09677419354838712,-0.9375,0.0
47,-0.032258064516129004,-0.9375,0.0
48,0.032258064516129004,-0.9375,0.0
49,0.09677419354838701,-0.9375,0.0
50,0.16129032258064502,-0.9375,0.0
51,0.22580645161290325,-0.9375,0.0
52,0.29032258064516125,-0.9375,0.0
53,0.35483870967741926,-0.9375,0.0
54,0.4193548387096775,-0.9375,0.0
55,0.4838709677419355,-0.9375,0.0
56,0.5483870967741935,-0.9375,0.0
57,0.6129032258064515,-0.9375,0.0
58,0.6774193548387095,-0.9375,0.0
59,0.7419354838709677,-0.9375,0.0
60,0.8064516129032258,-0.9375,0.0
61,0.8709677419354838,-0.9375,0.0
62,0.935483870967742,-0.9375,0.0
63,1.0,-0.9375,0.0
64,-1.0,-0.875,0.0
65,-0.935483870967742,-0.875,0.0
66,-0.8709677419354839,-0.875,0.0
67,-0.8064516129032258,-0.875,0.0
68,-0.7419354838709677,-0.875,0.0
69,-0.6774193548387097,-0.875,0.0
70,-0.6129032258064516,-0.875,0.0
71,-0.5483870967741935,-0.875,0.0
72,-0.4838709677419355,-0.875,0.0
73,-0.4193548387096775,-0.875,0.0
74,-0.3548387096774194,-0.875,0.0
75,-0.29032258064516125,-0.875,0.0
76,-0.22580645161290325,-0.875,0.0
77,-0.16129032258064524,-0.875,0.0
78,-0.09677419354838712,-0.875,0.0
79,-0.032258064516129004,-0.875,0.0
80,0.032258064516129004,-0.875,0.0
81,0.09677419354838701,-0.875,0.0
82,0.16129032258064502,-0.875,0.0
83,0.22580645161290325,-0.875,0.0
84,0.29032258064516125,-0.875,0.0
85,0.35483870967741926,-0.875,0.0
86,0.4193548387096775,-0.875,0.0
87,0.4838709677419355,-0.875,0.0
88,0.5483870967741935,-0.875,0.0
89,0.6129032258064515,-0.875,0.0
90,0.6774193548387095,-0.875,0.0
91,0.7419354838709677,-0.875,0.0
92,0.8064516129032258,-0.875,0.0
93,0.8709677419354838,-0.875,0.0
94,0.935483870967742,-0.875,0.0
95,1.0,-0.875,0.0
96,-1.0,-0.8125,0.0
97,-0.935483870967742,-0.8125,0.0
98,-0.8709677419354839,-0.8125,0.0
99,-0.8064516129032258,-0.8125,0.0
100,-0.7419354838709677,-0.8125,0.0
101,-0.6774193548387097,-0.8125,0.0
102,-0.6129032258064516,-0.8125,0.0
103,-0.5483870967741935,-0.8125,0.0
104,-0.4838709677419355,-0.8125,0.0
105,-0.4193548387096775,-0.8125,0.0
106,-0.3548387096774194,-0.8125,0.0
107,-0.29032258064516125,-0.8125,0.0
108,-0.22580645161290325,-0.8125,0.0
109,-0.16129032258064524,-0.8125,0.0
110,-0.09677419354838712,-0.8125,0.0
111,-0.032258064516129004,-0.8125,0.0
112,0.032258064516129004,-0.8125,0.0
113,0.09677419354838701,-0.8125,0.0
114,0.16129032258064502,-0.8125,0.0
115,0.22580645161290325,-0.8125,0.0
116,0.29032258064516125,-0.8125,0.0
117,0.35483870967741926,-0.8125,0.0
118,0.4193548387096775,-0.8125,0.0
119,0.4838709677419355,-0.8125,0.0
120,0.5483870967741935,-0.8125,0.0
121,0.6129032258064515,-0.8125,0.0
122,0.6774193548387095,-0.8125,0.0
123,0.7419354838709677,-0.8125,0.0
124,0.8064516129032258,-0.8125,0.0
125,0.8709677419354838,-0.8125,0.0
126,0.935483870967742,-0.8125,0.0
127,1.0,-0.8125,0.0
128,-1.0,-0.75,0.0
129,-0.935483870967742,-0.75,0.0
130,-0.8709677419354839,-0.75,0.0
131,-0.8064516129032258,-0.75,0.0
132,-0.7419354838709677,-0.75,0.0
133,-0.6774193548387097,-0.75,0.0
134,-0.6129032258064516,-0.75,0.0
135,-0.5483870967741935,-0.75,0.0
136,-0.4838709677419355,-0.75,0.0
137,-0.4193548387096775,-0.75,0.0
138,-0.3548387096774194,-0.75,0.0
139,-0.29032258064516125,-0.75,0.0
140,-0.22580645161290325,-0.75,0.0
141,-0.16129032258064524,-0.75,0.0
142,-0.09677419354838712,-0.75,0.0
143,-0.032258064516129004,-0.75,0.0
144,0.032258064516129004,-0.75,0.0
145,0.09677419354838701,-0.75,0.0
146,0.16129032258064502,-0.75,0.0
147,0.22580645161290325,-0.75,0.0
148,0.29032258064516125,-0.75,0.0
149,0.35483870967741926,-0.75,0.0
150,0.4193548387096775,-0.75,0.0
151,0.4838709677419355,-0.75,0.0
152,0.5483870967741935,-0.75,0.0
153,0.6129032258064515,-0.75,0.0
154,0.6774193548387095,-0.75,0.0
155,0.7419354838709677,-0.75,0.0
156,0.8064516129032258,-0.75,0.0
157,0.8709677419354838,-0.75,0.0
158,0.935483870967742,-0.75,0.0
159,1.0,-0.75,0.0
160,-1.0,-0.6875,0.0
161,-0.935483870967742,-0.6875,0.0
162,-0.8709677419354839,-0.6875,0.0
163,-0.8064516129032258,-0.6875,0.0
164,-0.7419354838709677,-0.6875,0.0
165,-0.6774193548387097,-0.6875,0.0
166,-0.6129032258064516,-0.6875,0.0
167,-0.5483870967741935,-0.6875,0.0
168,-0.4838709677419355,-0.6875,0.0
169,-0.4193548387096775,-0.6875,0.0
170,-0.3548387096774194,-0.6875,0.0
171,-0.29032258064516125,-0.6875,0.0
172,-0.22580645161290325,-0.6875,0.0
173,-0.16129032258064524,-0.6875,0.0
174,-0.09677419354838712,-0.6875,0.0
175,-0.032258064516129004,-0.6875,0.0
176,0.032258064516129004,-0.6875,0.0
177,0.09677419354838701,-0.6875,0.0
178,0.16129032258064502,-0.6875,0.0
179,0.22580645161290325,-0.6875,0.0
180,0.29032258064516125,-0.6875,0.0
181,0.35483870967741926,-0.6875,0.0
182,0.4193548387096775,-0.6875,0.0
183,0.4838709677419355,-0.6875,0.0
184,0.5483870967741935,-0.6875,0.0
185,0.6129032258064515,-0.6875,0.0
186,0.6774193548387095,-0.6875,0.0
187,0.7419354838709677,-0.6875,0.0
188,0.8064516129032258,-0.6875,0.0
189,0.8709677419354838,-0.6875,0.0
190,0.935483870967742,-0.6875,0.0
191,1.0,-0.6875,0.0
192,-1.0,-0.625,0.0
193,-0.935483870967742,-0.625,0.0
194,-0.8709677419354839,-0.625,0.0
195,-0.8064516129032258,-0.625,0.0
196,-0.7419354838709677,-0.625,0.0
197,-0.6774193548387097,-0.625,0.0
198,-0.6129032258064516,-0.625,0.0
199,-0.5483870967741935,-0.625,0.0
200,-0.4838709677419355,-0.625,0.0
201,-0.4193548387096775,-0.625,0.0
202,-0.3548387096774194,-0.625,0.0
203,-0.29032258064516125,-0.625,0.0
204,-0.22580645161290325,-0.625,0.0
205,-0.16129032258064524,-0.625,0.0
206,-0.09677419354838712,-0.625,0.0
207,-0.032258064516129004,-0.625,0.0
208,0.032258064516129004,-0.625,0.0
209,0.09677419354838701,-0.625,0.0
210,0.16129032258064502,-0.625,0.0
211,0.22580645161290325,-0.625,0.0
212,0.29032258064516125,-0.625,0.0
213,0.35483870967741926,-0.625,0.0
214,0.4193548387096775,-0.625,0.0
215,0.4838709677419355,-0.625,0.0
216,0.5483870967741935,-0.625,0.0
217,0.6129032258064515,-0.625,0.0
218,0.6774193548387095,-0.625,0.0
219,0.7419354838709677,-0.625,0.0
220,0.8064516129032258,-0.625,0.0
221,0.8709677419354838,-0.625,0.0
222,0.935483870967742,-0.625,0.0
223,1.0,-0.625,0.0
224,-1.0,-0.5625,0.0
225,-0.935483870967742,-0.5625,0.0
226,-0.8709677419354839,-0.5625,0.0
227,-0.8064516129032258,-0.5625,0.0
228,-0.7419354838709677,-0.5625,0.0
229,-0.6774193548387097,-0.5625,0.0
230,-0.6129032258064516,-0.5625,0.0
231,-0.5483870967741935,-0.5625,0.0
232,-0.4838709677419355,-0.5625,0.0
233,-0.4193548387096775,-0.5625,0.0
234,-0.3548387096774194,-0.5625,0.0
235,-0.29032258064516125,-0.5625,0.0
236,-0.22580645161290325,-0.5625,0.0
237,-0.16129032258064524,-0.5625,0.0
238,-0.09677419354838712,-0.5625,0.0
239,-0.032258064516129004,-0.5625,0.0
240,0.032258064516129004,-0.5625,0.0
241,0.09677419354838701,-0.5625,0.0
242,0.16129032258064502,-0.5625,0.0
243,0.22580645161290325,-0.5625,0.0
244,0.29032258064516125,-0.5625,0.0
245,0.35483870967741926,-0.5625,0.0
246,0.4193548387096775,-0.5625,0.0
247,0.4838709677419355,-0.5625,0.0
248,0.5483870967741935,-0.5625,0.0
249,0.6129032258064515,-0.5625,0.0
250,0.6774193548387095,-0.5625,0.0
251,0.7419354838709677,-0.5625,0.0
252,0.8064516129032258,-0.5625,0.0
253,0.8709677419354838,-0.5625,0.0
254,0.935483870967742,-0.5625,0.0
255,1.0,-0.5625,0.0
256,-1.0,-0.5,0.0
257,-0.935483870967742,-0.5,0.0
258,-0.8709677419354839,-0.5,0.0
259,-0.8064516129032258,-0.5,0.0
260,-0.7419354838709677,-0.5,0.0
261,-0.6774193548387097,-0.5,0.0
262,-0.6129032258064516,-0.5,0.0
263,-0.5483870967741935,-0.5,0.0
264,-0.4838709677419355,-0.5,0.0
265,-0.4193548387096775,-0.5,0.0
266,-0.3548387096774194,-0.5,0.0
267,-0.29032258064516125,-0.5,0.0
268,-0.22580645161290325,-0.5,0.0
269,-0.16129032258064524,-0.5,0.0
270,-0.09677419354838712,-0.5,0.0
271,-0.032258064516129004,-0.5,0.0
272,0.032258064516129004,-0.5,0.0
273,0.09677419354838701,-0.5,0.0
274,0.16129032258064502,-0.5,0.0
275,0.22580645161290325,-0.5,0.0
276,0.29032258064516125,-0.5,0.0
277,0.35483870967741926,-0.5,0.0
278,0.4193548387096775,-0.5,0.0
279,0.4838709677419355,-0.5,0.0
280,0.5483870967741935,-0.5,0.0
281,0.6129032258064515,-0.5,0.0
282,0.6774193548387095,-0.5,0.0
283,0.7419354838709677,-0.5,0.0
284,0.8064516129032258,-0.5,0.0
285,0.8709677419354838,-0.5,0.0
286,0.935483870967742,-0.5,0.0
287,1.0,-0.5,0.0
288,-1.0,-0.4375,0.0
289,-0.935483870967742,-0.4375,0.0
290,-0.8709677419354839,-0.4375,0.0
291,-0.8064516129032258,-0.4375,0.0
292,-0.7419354838709677,-0.4375,0.0
293,-0.6774193548387097,-0.4375,0.0
294,-0.6129032258064516,-0.4375,0.0
295,-0.5483870967741935,-0.4375,0.0
296,-0.4838709677419355,-0.4375,0.0
297,-0.4193548387096775,-0.4375,0.0
298,-0.3548387096774194,-0.4375,0.0
299,-0.29032258064516125,-0.4375,0.0
300,-0.22580645161290325,-0.4375,0.0
301,-0.16129032258064524,-0.4375,0.0
302,-0.09677419354838712,-0.4375,0.0
303,-0.032258064516129004,-0.4375,0.0
304,0.032258064516129004,-0.4375,0.0
305,0.09677419354838701,-0.4375,0.0
306,0.16129032258064502,-0.4375,0.0
307,0.22580645161290325,-0.4375,0.0
308,0.29032258064516125,-0.4375,0.0
309,0.35483870967741926,-0.4375,0.0
310,0.4193548387096775,-0.4375,0.0
311,0.4838709677419355,-0.4375,0.0
312,0.5483870967741935,-0.4375,0.0
313,0.6129032258064515,-0.4375,0.0
314,0.6774193548387095,-0.4375,0.0
315,0.7419354838709677,-0.4375,0.0
316,0.8064516129032258,-0.4375,0.0
317,0.8709677419354838,-0.4375,0.0
318,0.935483870967742,-0.4375,0.0
319,1.0,-0.4375,0.0
320,-1.0,-0.375,0.0
321,-0.935483870967742,-0.375,0.0
322,-0.8709677419354839,-0.375,0.0
323,-0.8064516129032258,-0.375,0.0
324,-0.7419354838709677,-0.375,0.0
325,-0.6774193548387097,-0.375,0.0
326,-0.6129032258064516,-0.375,0.0
327,-0.5483870967741935,-0.375,0.0
328,-0.4838709677419355,-0.375,0.0
329,-0.4193548387096775,-0.375,0.0
330,-0.3548387096774194,-0.375,0.0
331,-0.29032258064516125,-0.375,0.0
332,-0.22580645161290325,-0.375,0.0
333,-0.16129032258064524,-0.375,0.0
334,-0.09677419354838712,-0.375,0.0
335,-0.032258064516129004,-0.375,0.0
336,0.032258064516129004,-0.375,0.0
337,0.09677419354838701,-0.375,0.0
338,0.16129032258064502,-0.375,0.0
339,0.22580645161290325,-0.375,0.0
340,0.29032258064516125,-0.375,0.0
341,0.35483870967741926,-0.375,0.0
342,0.4193548387096775,-0.375,0.0
343,0.4838709677419355,-0.375,0.0
344,0.5483870967741935,-0.375,0.0
345,0.6129032258064515,-0.375,0.0
346,0.6774193548387095,-0.375,0.0
347,0.7419354838709677,-0.375,0.0
348,0.8064516129032258,-0.375,0.0
349,0.8709677419354838,-0.375,0.0
350,0.935483870967742,-0.375,0.0
351,1.0,-0.375,0.0
352,-1.0,-0.3125,0.0
353,-0.935483870967742,-0.3125,0.0
354,-0.8709677419354839,-0.3125,0.0
355,-0.8064516129032258,-0.3125,0.0
356,-0.7419354838709677,-0.3125,0.0
357,-0.6774193548387097,-0.3125,0.0
358,-0.6129032258064516,-0.3125,0.0
359,-0.5483870967741935,-0.3125,0.0
360,-0.4838709677419355,-0.3125,0.0
361,-0.4193548387096775,-0.3125,0.0
362,-0.3548387096774194,-0.3125,0.0
363,-0.29032258064516125,-0.3125,0.0
364,-0.22580645161290325,-0.3125,0.0
365,-0.16129032258064524,-0.3125,0.0
366,-0.09677419354838712,-0.3125,0.0
367,-0.032258064516129004,-0.3125,0.0
368,0.032258064516129004,-0.3125,0.0
369,0.09677419354838701,-0.3125,0.0
370,0.16129032258064502,-0.3125,0.0
371,0.22580645161290325,-0.3125,0.0
372,0.29032258064516125,-0.3125,0.0
373,0.35483870967741926,-0.3125,0.0
374,0.4193548387096775,-0.3125,0.0
375,0.4838709677419355,-0.3125,0.0
376,0.5483870967741935,-0.3125,0.0
377,0.6129032258064515,-0.3125,0.0
378,0.6774193548387095,-0.3125,0.0
379,0.7419354838709677,-0.3125,0.0
380,0.8064516129032258,-0.3125,0.0
381,0.8709677419354838,-0.3125,0.0
382,0.935483870967742,-0.3125,0.0
383,1.0,-0.3125,0.0
384,-1.0,-0.25,0.0
385,-0.935483870967742,-0.25,0.0
386,-0.8709677419354839,-0.25,0.0
387,-0.8064516129032258,-0.25,0.0
388,-0.7419354838709677,-0.25,0.0
389,-0.6774193548387097,-0.25,0.0
390,-0.6129032258064516,-0.25,0.0
391,-0.5483870967741935,-0.25,0.0
392,-0.4838709677419355,-0.25,0.0
393,-0.4193548387096775,-0.25,0.0
394,-0.3548387096774194,-0.25,0.0
395,-0.29032258064516125,-0.25,0.0
396,-0.22580645161290325,-0.25,0.0
397,-0.16129032258064524,-0.25,0.0
398,-0.09677419354838712,-0.25,0.0
399,-0.032258064516129004,-0.25,0.0
400,0.032258064516129004,-0.25,0.0
401,0.09677419354838701,-0.25,0.0
402,0.16129032258064502,-0.25,0.0
403,0.22580645161290325,-0.25,0.0
404,0.29032258064516125,-0.25,0.0
405,0.35483870967741926,-0.25,0.0
406,0.4193548387096775,-0.25,0.0
407,0.4838709677419355,-0.25,0.0
408,0.5483870967741935,-0.25,0.0
409,0.6129032258064515,-0.25,0.0
410,0.6774193548387095,-0.25,0.0
411,0.7419354838709677,-0.25,0.0
412,0.8064516129032258,-0.25,0.0
413,0.8709677419354838,-0.25,0.0
414,0.935483870967742,-0.25,0.0
415,1.0,-0.25,0.0
416,-1.0,-0.1875,0.0
417,-0.935483870967742,-0.1875,0.0
418,-0.8709677419354839,-0.1875,0.0
419,-0.8064516129032258,-0.1875,0.0
420,-0.7419354838709677,-0.1875,0.0
421,-0.6774193548387097,-0.1875,0.0
422,-0.6129032258064516,-0.1875,0.0
423,-0.5483870967741935,-0.1875,0.0
424,-0.4838709677419355,-0.1875,0.0
425,-0.4193548387096775,-0.1875,0.0
426,-0.3548387096774194,-0.1875,0.0
427,-0.29032258064516125,-0.1875,0.0
428,-0.22580645161290325,-0.1875,0.0
429,-0.16129032258064524,-0.1875,0.0
430,-0.09677419354838712,-0.1875,0.0
431,-0.032258064516129004,-0.1875,0.0
432,0.032258064516129004,-0.1875,0.0
433,0.09677419354838701,-0.1875,0.0
434,0.16129032258064502,-0.1875,0.0
435,0.22580645161290325,-0.1875,0.0
436,0.29032258064516125,-0.1875,0.0
437,0.35483870967741926,-0.1875,0.0
438,0.4193548387096775,-0.1875,0.0
439,0.4838709677419355,-0.1875,0.0
440,0.5483870967741935,-0.1875,0.0
441,0.6129032258064515,-0.1875,0.0
442,0.6774193548387095,-0.1875,0.0
443,0.7419354838709677,-0.1875,0.0
444,0.8064516129032258,-0.1875,0.0
445,0.8709677419354838,-0.1875,0.0
446,0.935483870967742,-0.1875,0.0
447,1.0,-0.1875,0.0
448,-1.0,-0.125,0.0
449,-0.935483870967742,-0.125,0.0
450,-0.8709677419354839,-0.125,0.0
451,-0.8064516129032258,-0.125,0.0
452,-0.7419354838709677,-0.125,0.0
453,-0.6774193548387097,-0.125,0.0
454,-0.6129032258064516,-0.125,0.0
455,-0.5483870967741935,-0.125,0.0
456,-0.4838709677419355,-0.125,0.0
457,-0.4193548387096775,-0.125,0.0
458,-0.3548387096774194,-0.125,0.0
459,-0.29032258064516125,-0.125,0.0
460,-0.22580645161290325,-0.125,0.0
461,-0.16129032258064524,-0.125,0.0
462,-0.09677419354838712,-0.125,0.0
463,-0.032258064516129004,-0.125,0.0
464,0.032258064516129004,-0.125,0.0
465,0.09677419354838701,-0.125,0.0
466,0.16129032258064502,-0.125,0.0
467,0.22580645161290325,-0.125,0.0
468,0.29032258064516125,-0.125,0.0
469,0.35483870967741926,-0.125,0.0
470,0.4193548387096775,-0.125,0.0
471,0.4838709677419355,-0.125,0.0
472,0.5483870967741935,-0.125,0.0
473,0.6129032258064515,-0.125,0.0
474,0.6774193548387095,-0.125,0.0
475,0.7419354838709677,-0.125,0.0
476,0.8064516129032258,-0.125,0.0
477,0.8709677419354838,-0.125,0.0
478,0.935483870967742,-0.125,0.0
479,1.0,-0.125,0.0
480,-1.0,-0.0625,0.0
481,-0.935483870967742,-0.0625,0.0
482,-0.8709677419354839,-0.0625,0.0
483,-0.8064516129032258,-0.0625,0.0
484,-0.7419354838709677,-0.0625,0.0
485,-0.6774193548387097,-0.0625,0.0
486,-0.6129032258064516,-0.0625,0.0
487,-0.5483870967741935,-0.0625,0.0
488,-0.4838709677419355,-0.0625,0.0
489,-0.4193548387096775,-0.0625,0.0
490,-0.3548387096774194,-0.0625,0.0
491,-0.29032258064516125,-0.0625,0.0
492,-0.22580645161290325,-0.0625,0.0
493,-0.16129032258064524,-0.0625,0.0
494,-0.09677419354838712,-0.0625,0.0
495,-0.032258064516129004,-0.0625,0.0
496,0.032258064516129004,-0.0625,0.0
497,0.09677419354838701,-0.0625,0.0
498,0.16129032258064502,-0.0625,0.0
499,0.22580645161290325,-0.0625,0.0
500,0.29032258064516125,-0.0625,0.0
501,0.35483870967741926,-0.0625,0.0
502,0.4193548387096775,-0.0625,0.0
503,0.4838709677419355,-0.0625,0.0
504,0.5483870967741935,-0.0625,0.0
505,0.6129032258064515,-0.0625,0.0
506,0.6774193548387095,-0.0625,0.0
507,0.7419354838709677,-0.0625,0.0
508,0.8064516129032258,-0.0625,0.0
509,0.8709677419354838,-0.0625,0.0
510,0.935483870967742,-0.0625,0.0
511,1.0,-0.0625,0.0
512,-1.0,0.0,0.0
513,-0.935483870967742,0.0,0.0
514,-0.8709677419354839,0.0,0.0
515,-0.8064516129032258,0.0,0.0
516,-0.7419354838709677,0.0,0.0
517,-0.6774193548387097,0.0,0.0
518,-0.6129032258064516,0.0,0.0
519,-0.5483870967741935,0.0,0.0
520,-0.4838709677419355,0.0,0.0
521,-0.4193548387096775,0.0,0.0
522,-0.3548387096774194,0.0,0.0
523,-0.29032258064516125,0.0,0.0
524,-0.22580645161290325,0.0,0.0
525,-0.16129032258064524,0.0,0.0
526,-0.09677419354838712,0.0,0.0
527,-0.032258064516129004,0.0,0.0
528,0.032258064516129004,0.0,0.0
529,0.09677419354838701,0.0,0.0
530,0.16129032258064502,0.0,0.0
531,0.22580645161290325,0.0,0.0
532,0.29032258064516125,0.0,0.0
533,0.35483870967741926,0.0,0.0
534,0.4193548387096775,0.0,0.0
535,0.4838709677419355,0.0,0.0
536,0.5483870967741935,0.0,0.0
537,0.6129032258064515,0.0,0.0
538,0.6774193548387095,0.0,0.0
539,0.7419354838709677,0.0,0.0
540,0.8064516129032258,0.0,0.0
541,0.8709677419354838,0.0,0.0
542,0.935483870967742,0.0,0.0
543,1.0,0.0,0.0
544,-1.0,0.0625,0.0
545,-0.935483870967742,0.0625,0.0
546,-0.8709677419354839,0.0625,0.0
547,-0.8064516129032258,0.0625,0.0
548,-0.7419354838709677,0.0625,0.0
549,-0.6774193548387097,0.0625,0.0
550,-0.6129032258064516,0.0625,0.0
551,-0.5483870967741935,0.0625,0.0
552,-0.4838709677419355,0.0625,0.0
553,-0.4193548387096775,0.0625,0.0
554,-0.3548387096774194,0.0625,0.0
555,-0.29032258064516125,0.0625,0.0
556,-0.22580645161290325,0.0625,0.0
557,-0.16129032258064524,0.0625,0.0
558,-0.09677419354838712,0.0625,0.0
559,-0.032258064516129004,0.0625,0.0
560,0.032258064516129004,0.0625,0.0
561,0.09677419354838701,0.0625,0.0
562,0.16129032258064502,0.0625,0.0
563,0.22580645161290325,0.0625,0.0
564,0.29032258064516125,0.0625,0.0
565,0.35483870967741926,0.0625,0.0
566,0.4193548387096775,0.0625,0.0
567,0.4838709677419355,0.0625,0.0
568,0.5483870967741935,0.0625,0.0
569,0.6129032258064515,0.0625,0.0
570,0.6774193548387095,0.0625,0.0
571,0.7419354838709677,0.0625,0.0
572,0.8064516129032258,0.0625,0.0
573,0.8709677419354838,0.0625,0.0
574,0.935483870967742,0.0625,0.0
575,1.0,0.0625,0.0
576,-1.0,0.125,0.0
577,-0.935483870967742,0.125,0.0
578,-0.8709677419354839,0.125,0.0
579,-0.8064516129032258,0.125,0.0
580,-0.7419354838709677,0.125,0.0
581,-0.6774193548387097,0.125,0.0
582,-0.6129032258064516,0.125,0.0
583,-0.5483870967741935,0.125,0.0
584,-0.4838709677419355,0.125,0.0
585,-0.4193548387096775,0.125,0.0
586,-0.3548387096774194,0.125,0.0
587,-0.29032258064516125,0.125,0.0
588,-0.22580645161290325,0.125,0.0
589,-0.16129032258064524,0.125,0.0
590,-0.09677419354838712,0.125,0.0
591,-0.032258064516129004,0.125,0.0
592,0.032258064516129004,0.125,0.0
593,0.09677419354838701,0.125,0.0
594,0.16129032258064502,0.125,0.0
595,0.22580645161290325,0.125,0.0
596,0.29032258064516125,0.125,0.0
597,0.35483870967741926,0.125,0.0
598,0.4193548387096775,0.125,0.0
599,0.4838709677419355,0.125,0.0
600,0.5483870967741935,0.125,0.0
601,0.6129032258064515,0.125,0.0
602,0.6774193548387095,0.125,0.0
603,0.7419354838709677,0.125,0.0
604,0.8064516129032258,0.125,0.0
605,0.8709677419354838,0.125,0.0
606,0.935483870967742,0.125,0.0
607,1.0,0.125,0.0
608,-1.0,0.1875,0.0
609,-0.935483870967742,0.1875,0.0
610,-0.8709677419354839,0.1875,0.0
611,-0.8064516129032258,0.1875,0.0
612,-0.7419354838709677,0.1875,0.0
613,-0.6774193548387097,0.1875,0.0
614,-0.6129032258064516,0.1875,0.0
615,-0.5483870967741935,0.1875,0.0
616,-0.4838709677419355,0.1875,0.0
617,-0.4193548387096775,0.1875,0.0
618,-0.3548387096774194,0.1875,0.0
619,-0.29032258064516125,0.1875,0.0
620,-0.22580645161290325,0.1875,0.0
621,-0.16129032258064524,0.1875,0.0
622,-0.09677419354838712,0.1875,0.0
623,-0.032258064516129004,0.1875,0.0
624,0.032258064516129004,0.1875,0.0
625,0.09677419354838701,0.1875,0.0
626,0.16129032258064502,0.1875,0.0
627,0.22580645161290325,0.1875,0.0
628,0.29032258064516125,0.1875,0.0
629,0.35483870967741926,0.1875,0.0
630,0.4193548387096775,0.1875,0.0
631,0.4838709677419355,0.1875,0.0
632,0.5483870967741935,0.1875,0.0
633,0.6129032258064515,0.1875,0.0
634,0.6774193548387095,0.1875,0.0
635,0.7419354838709677,0.1875,0.0
636,0.8064516129032258,0.1875,0.0
637,0.8709677419354838,0.1875,0.0
638,0.935483870967742,0.1875,0.0
639,1.0,0.1875,0.0
640,-1.0,0.25,0.0
641,-0.935483870967742,0.25,0.0
642,-0.8709677419354839,0.25,0.0
643,-0.8064516129032258,0.25,0.0
644,-0.7419354838709677,0.25,0.0
645,-0.6774193548387097,0.25,0.0
646,-0.6129032258064516,0.25,0.0
647,-0.5483870967741935,0.25,0.0
648,-0.4838709677419355,0.25,0.0
649,-0.4193548387096775,0.25,0.0
650,-0.3548387096774194,0.25,0.0
651,-0.29032258064516125,0.25,0.0
652,-0.22580645161290325,0.25,0.0
653,-0.16129032258064524,0.25,0.0
654,-0.09677419354838712,0.25,0.0
655,-0.032258064516129004,0.25,0.0
656,0.032258064516129004,0.25,0.0
657,0.09677419354838701,0.25,0.0
658,0.16129032258064502,0.25,0.0
659,0.22580645161290325,0.25,0.0
660,0.29032258064516125,0.25,0.0
661,0.35483870967741926,0.25,0.0
662,0.4193548387096775,0.25,0.0
663,0.4838709677419355,0.25,0.0
664,0.5483870967741935,0.25,0.0
665,0.6129032258064515,0.25,0.0
666,0.6774193548387095,0.25,0.0
667,0.7419354838709677,0.25,0.0
668,0.8064516129032258,0.25,0.0
669,0.8709677419354838,0.25,0.0
670,0.935483870967742,0.25,0.0
671,1.0,0.25,0.0
672,-1.0,0.3125,0.0
673,-0.935483870967742,0.3125,0.0
674,-0.8709677419354839,0.3125,0.0
675,-0.8064516129032258,0.3125,0.0
676,-0.7419354838709677,0.3125,0.0
677,-0.6774193548387097,0.3125,0.0
678,-0.6129032258064516,0.3125,0.0
679,-0.5483870967741935,0.3125,0.0
680,-0.4838709677419355,0.3125,0.0
681,-0.4193548387096775,0.3125,0.0
682,-0.3548387096774194,0.3125,0.0
683,-0.29032258064516125,0.3125,0.0
684,-0.22580645161290325,0.3125,0.0
685,-0.16129032258064524,0.3125,0.0
686,-0.09677419354838712,0.3125,0.0
687,-0.032258064516129004,0.3125,0.0
688,0.032258064516129004,0.3125,0.0
689,0.09677419354838701,0.3125,0.0
690,0.16129032258064502,0.3125,0.0
691,0.22580645161290325,0.3125,0.0
692,0.29032258064516125,0.3125,0.0
693,0.35483870967741926,0.3125,0.0
694,0.4193548387096775,0.3125,0.0
695,0.4838709677419355,0.3125,0.0
696,0.5483870967741935,0.3125,0.0
697,0.6129032258064515,0.3125,0.0
698,0.6774193548387095,0.3125,0.0
699,0.7419354838709677,0.3125,0.0
700,0.8064516129032258,0.3125,0.0
701,0.8709677419354838,0.3125,0.0
702,0.935483870967742,0.3125,0.0
703,1.0,0.3125,0.0
704,-1.0,0.375,0.0
705,-0.935483870967742,0.375,0.0
706,-0.8709677419354839,0.375,0.0
707,-0.8064516129032258,0.375,0.0
708,-0.7419354838709677,0.375,0.0
709,-0.6774193548387097,0.375,0.0
710,-0.6129032258064516,0.375,0.0
711,-0.5483870967741935,0.375,0.0
712,-0.4838709677419355,0.375,0.0
713,-0.4193548387096775,0.375,0.0
714,-0.3548387096774194,0.375,0.0
715,-0.29032258064516125,0.375,0.0
716,-0.22580645161290325,0.375,0.0
717,-0.16129032258064524,0.375,0.0
718,-0.09677419354838712,0.375,0.0
719,-0.032258064516129004,0.375,0.0
720,0.032258064516129004,0.375,0.0
721,0.09677419354838701,0.375,0.0
722,0.16129032258064502,0.375,0.0
723,0.22580645161290325,0.375,0.0
724,0.29032258064516125,0.375,0.0
725,0.35483870967741926,0.375,0.0
726,0.4193548387096775,0.375,0.0
727,0.4838709677419355,0.375,0.0
728,0.5483870967741935,0.375,0.0
729,0.6129032258064515,0.375,0.0
730,0.6774193548387095,0.375,0.0
731,0.7419354838709677,0.375,0.0
732,0.8064516129032258,0.375,0.0
733,0.8709677419354838,0.375,0.0
734,0.935483870967742,0.375,0.0
735,1.0,0.375,0.0
736,-1.0,0.4375,0.0
737,-0.935483870967742,0.4375,0.0
738,-0.8709677419354839,0.4375,0.0
739,-0.8064516129032258,0.4375,0.0
740,-0.7419354838709677,0.4375,0.0
741,-0.6774193548387097,0.4375,0.0
742,-0.6129032258064516,0.4375,0.0
743,-0.5483870967741935,0.4375,0.0
744,-0.4838709677419355,0.4375,0.0
745,-0.4193548387096775,0.4375,0.0
746,-0.3548387096774194,0.4375,0.0
747,-0.29032258064516125,0.4375,0.0
748,-0.22580645161290325,0.4375,0.0
749,-0.16129032258064524,0.4375,0.0
750,-0.09677419354838712,0.4375,0.0
751,-0.032258064516129004,0.4375,0.0
752,0.032258064516129004,0.4375,0.0
753,0.09677419354838701,0.4375,0.0
754,0.16129032258064502,0.4375,0.0
755,0.22580645161290325,0.4375,0.0
756,0.29032258064516125,0.4375,0.0
757,0.35483870967741926,0.4375,0.0
758,0.4193548387096775,0.4375,0.0
759,0.4838709677419355,0.4375,0.0
760,0.5483870967741935,0.4375,0.0
761,0.6129032258064515,0.4375,0.0
762,0.6774193548387095,0.4375,0.0
763,0.7419354838709677,0.4375,0.0
764,0.8064516129032258,0.4375,0.0
765,0.8709677419354838,0.4375,0.0
766,0.935483870967742,0.4375,0.0
767,1.0,0.4375,0.0
768,-1.0,0.5,0.0
769,-0.935483870967742,0.5,0.0
770,-0.8709677419354839,0.5,0.0
771,-0.8064516129032258,0.5,0.0
772,-0.7419354838709677,0.5,0.0
773,-0.6774193548387097,0.5,0.0
774,-0.6129032258064516,0.5,0.0
775,-0.5483870967741935,0.5,0.0
776,-0.4838709677419355,0.5,0.0
777,-0.4193548387096775,0.5,0.0
778,-0.3548387096774194,0.5,0.0
779,-0.29032258064516125,0.5,0.0
780,-0.22580645161290325,0.5,0.0
781,-0.16129032258064524,0.5,0.0
782,-0.09677419354838712,0.5,0.0
783,-0.032258064516129004,0.5,0.0
784,0.032258064516129004,0.5,0.0
785,0.09677419354838701,0.5,0.0
786,0.16129032258064502,0.5,0.0
787,0.22580645161290325,0.5,0.0
788,0.29032258064516125,0.5,0.0
789,0.35483870967741926,0.5,0.0
790,0.4193548387096775,0.5,0.0
791,0.4838709677419355,0.5,0.0
792,0.5483870967741935,0.5,0.0
793,0.6129032258064515,0.5,0.0
794,0.6774193548387095,0.5,0.0
795,0.7419354838709677,0.5,0.0
796,0.8064516129032258,0.5,0.0
797,0.8709677419354838,0.5,0.0
798,0.935483870967742,0.5,0.0
799,1.0,0.5,0.0
800,-1.0,0.5625,0.0
801,-0.935483870967742,0.5625,0.0
802,-0.8709677419354839,0.5625,0.0
803,-0.8064516129032258,0.5625,0.0
804,-0.7419354838709677,0.5625,0.0
805,-0.6774193548387097,0.5625,0.0
806,-0.6129032258064516,0.5625,0.0
807,-0.5483870967741935,0.5625,0.0
808,-0.4838709677419355,0.5625,0.0
809,-0.4193548387096775,0.5625,0.0
810,-0.3548387096774194,0.5625,0.0
811,-0.29032258064516125,0.5625,0.0
812,-0.22580645161290325,0.5625,0.0
813,-0.16129032258064524,0.5625,0.0
814,-0.09677419354838712,0.5625,0.0
815,-0.032258064516129004,0.5625,0.0
816,0.032258064516129004,0.5625,0.0
817,0.09677419354838701,0.5625,0.0
818,0.16129032258064502,0.5625,0.0
819,0.22580645161290325,0.5625,0.0
820,0.29032258064516125,0.5625,0.0
821,0.35483870967741926,0.5625,0.0
822,0.4193548387096775,0.5625,0.0
823,0.4838709677419355,0.5625,0.0
824,0.5483870967741935,0.5625,0.0
825,0.6129032258064515,0.5625,0.0
826,0.6774193548387095,0.5625,0.0
827,0.7419354838709677,0.5625,0.0
828,0.8064516129032258,0.5625,0.0
829,0.8709677419354838,0.5625,0.0
830,0.935483870967742,0.5625,0.0
831,1.0,0.5625,0.0
832,-1.0,0.625,0.0
833,-0.935483870967742,0.625,0.0
834,-0.8709677419354839,0.625,0.0
835,-0.8064516129032258,0.625,0.0
836,-0.7419354838709677,0.625,0.0
837,-0.6774193548387097,0.625,0.0
838,-0.6129032258064516,0.625,0.0
839,-0.5483870967741935,0.625,0.0
840,-0.4838709677419355,0.625,0.0
841,-0.4193548387096775,0.625,0.0
842,-0.3548387096774194,0.625,0.0
843,-0.29032258064516125,0.625,0.0
844,-0.22580645161290325,0.625,0.0
845,-0.16129032258064524,0.625,0.0
846,-0.09677419354838712,0.625,0.0
847,-0.032258064516129004,0.625,0.0
848,0.032258064516129004,0.625,0.0
849,0.09677419354838701,0.625,0.0
850,0.16129032258064502,0.625,0.0
851,0.22580645161290325,0.625,0.0
852,0.29032258064516125,0.625,0.0
853,0.35483870967741926,0.625,0.0
854,0.4193548387096775,0.625,0.0
855,0.4838709677419355,0.625,0.0
856,0.5483870967741935,0.625,0.0
857,0.6129032258064515,0.625,0.0
858,0.6774193548387095,0.625,0.0
859,0.7419354838709677,0.625,0.0
860,0.8064516129032258,0.625,0.0
861,0.8709677419354838,0.625,0.0
862,0.935483870967742,0.625,0.0
863,1.0,0.625,0.0
864,-1.0,0.6875,0.0
865,-0.935483870967742,0.6875,0.0
866,-0.8709677419354839,0.6875,0.0
867,-0.8064516129032258,0.6875,0.0
868,-0.7419354838709677,0.6875,0.0
869,-0.6774193548387097,0.6875,0.0
870,-0.6129032258064516,0.6875,0.0
871,-0.5483870967741935,0.6875,0.0
872,-0.4838709677419355,0.6875,0.0
873,-0.4193548387096775,0.6875,0.0
874,-0.3548387096774194,0.6875,0.0
875,-0.29032258064516125,0.6875,0.0
876,-0.22580645161290325,0.6875,0.0
877,-0.16129032258064524,0.6875,0.0
878,-0.09677419354838712,0.6875,0.0
879,-0.032258064516129004,0.6875,0.0
880,0.032258064516129004,0.6875,0.0
881,0.09677419354838701,0.6875,0.0
882,0.16129032258064502,0.6875,0.0
883,0.22580645161290325,0.6875,0.0
884,0.29032258064516125,0.6875,0.0
885,0.35483870967741926,0.6875,0.0
886,0.4193548387096775,0.6875,0.0
887,0.4838709677419355,0.6875,0.0
888,0.5483870967741935,0.6875,0.0
889,0.6129032258064515,0.6875,0.0
890,0.6774193548387095,0.6875,0.0
891,0.7419354838709677,0.6875,0.0
892,0.8064516129032258,0.6875,0.0
893,0.8709677419354838,0.6875,0.0
894,0.935483870967742,0.6875,0.0
895,1.0,0.6875,0.0
896,-1.0,0.75,0.0
897,-0.935483870967742,0.75,0.0
898,-0.8709677419354839,0.75,0.0
899,-0.8064516129032258,0.75,0.0
900,-0.7419354838709677,0.75,0.0
901,-0.6774193548387097,0.75,0.0
902,-0.6129032258064516,0.75,0.0
903,-0.5483870967741935,0.75,0.0
904,-0.4838709677419355,0.75,0.0
905,-0.4193548387096775,0.75,0.0
906,-0.3548387096774194,0.75,0.0
907,-0.29032258064516125,0.75,0.0
908,-0.22580645161290325,0.75,0.0
909,-0.16129032258064524,0.75,0.0
910,-0.09677419354838712,0.75,0.0
911,-0.032258064516129004,0.75,0.0
912,0.032258064516129004,0.75,0.0
913,0.09677419354838701,0.75,0.0
914,0.16129032258064502,0.75,0.0
915,0.22580645161290325,0.75,0.0
916,0.29032258064516125,0.75,0.0
917,0.35483870967741926,0.75,0.0
918,0.4193548387096775,0.75,0.0
919,0.4838709677419355,0.75,0.0
920,0.5483870967741935,0.75,0.0
921,0.6129032258064515,0.75,0.0
922,0.6774193548387095,0.75,0.0
923,0.7419354838709677,0.75,0.0
924,0.8064516129032258,0.75,0.0
925,0.8709677419354838,0.75,0.0
926,0.935483870967742,0.75,0.0
927,1.0,0.75,0.0
928,-1.0,0.8125,0.0
929,-0.935483870967742,0.8125,0.0
930,-0.8709677419354839,0.8125,0.0
931,-0.8064516129032258,0.8125,0.0
932,-0.7419354838709677,0.8125,0.0
933,-0.6774193548387097,0.8125,0.0
934,-0.6129032258064516,0.8125,0.0
935,-0.5483870967741935,0.8125,0.0
936,-0.4838709677419355,0.8125,0.0
937,-0.4193548387096775,0.8125,0.0
938,-0.3548387096774194,0.8125,0.0
939,-0.29032258064516125,0.8125,0.0
940,-0.22580645161290325,0.8125,0.0
941,-0.16129032258064524,0.8125,0.0
942,-0.09677419354838712,0.8125,0.0
943,-0.032258064516129004,0.8125,0.0
944,0.032258064516129004,0.8125,0.0
945,0.09677419354838701,0.8125,0.0
946,0.16129032258064502,0.8125,0.0
947,0.22580645161290325,0.8125,0.0
948,0.29032258064516125,0.8125,0.0
949,0.35483870967741926,0.8125,0.0
950,0.4193548387096775,0.8125,0.0
951,0.4838709677419355,0.8125,0.0
952,0.5483870967741935,0.8125,0.0
953,0.6129032258064515,0.8125,0.0
954,0.6774193548387095,0.8125,0.0
955,0.7419354838709677,0.8125,0.0
956,0.8064516129032258,0.8125,0.0
957,0.8709677419354838,0.8125,0.0
958,0.935483870967742,0.8125,0.0
959,1.0,0.8125,0.0
960,-1.0,0.875,0.0
961,-0.935483870967742,0.875,0.0
962,-0.8709677419354839,0.875,0.0
963,-0.8064516129032258,0.875,0.0
964,-0.7419354838709677,0.875,0.0
965,-0.6774193548387097,0.875,0.0
966,-0.6129032258064516,0.875,0.0
967,-0.5483870967741935,0.875,0.0
968,-0.4838709677419355,0.875,0.0
969,-0.4193548387096775,0.875,0.0
970,-0.3548387096774194,0.875,0.0
971,-0.29032258064516125,0.875,0.0
972,-0.22580645161290325,0.875,0.0
973,-0.16129032258064524,0.875,0.0
974,-0.09677419354838712,0.875,0.0
975,-0.032258064516129004,0.875,0.0
976,0.032258064516129004,0.875,0.0
977,0.09677419354838701,0.875,0.0
978,0.16129032258064502,0.875,0.0
979,0.22580645161290325,0.875,0.0
980,0.29032258064516125,0.875,0.0
981,0.35483870967741926,0.875,0.0
982,0.4193548387096775,0.875,0.0
983,0.4838709677419355,0.875,0.0
984,0.5483870967741935,0.875,0.0
985,0.6129032258064515,0.875,0.0
986,0.6774193548387095,0.875,0.0
987,0.7419354838709677,0.875,0.0
988,0.8064516129032258,0.875,0.0
989,0.8709677419354838,0.875,0.0
990,0.935483870967742,0.875,0.0
991,1.0,0.875,0.0
992,-1.0,0.9375,0.0
993,-0.935483870967742,0.9375,0.0
994,-0.8709677419354839,0.9375,0.0
995,-0.8064516129032258,0.9375,0.0
996,-0.7419354838709677,0.9375,0.0
997,-0.6774193548387097,0.9375,0.0
998,-0.6129032258064516,0.9375,0.0
999,-0.5483870967741935,0.9375,0.0
1000,-0.4838709677419355,0.9375,0.0
1001,-0.4193548387096775,0.9375,0.0
1002,-0.3548387096774194,0.9375,0.0
1003,-0.29032258064516125,0.9375,0.0
1004,-0.22580645161290325,0.9375,0.0
1005,-0.16129032258064524,0.9375,0.0
1006,-0.09677419354838712,0.9375,0.0
1007,-0.032258064516129004,0.9375,0.0
1008,0.032258064516129004,0.9375,0.0
1009,0.09677419354838701,0.9375,0.0
1010,0.16129032258064502,0.9375,0.0
1011,0.22580645161290325,0.9375,0.0
1012,0.29032258064516125,0.9375,0.0
1013,0.35483870967741926,0.9375,0.0
1014,0.4193548387096775,0.9375,0.0
1015,0.4838709677419355,0.9375,0.0
1016,0.5483870967741935,0.9375,0.0
1017,0.6129032258064515,0.9375,0.0
1018,0.6774193548387095,0.9375,0.0
1019,0.7419354838709677,0.9375,0.0
1020,0.8064516129032258,0.9375,0.0
1021,0.8709677419354838,0.9375,0.0
1022,0.935483870967742,0.9375,0.0
1023,1.0,0.9375,0.0


==> visu/old/tikz_csvs_two_dim/result_best_run_KS/sol_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,0.00096507
1,-0.935483870967742,-1.0,0.00078890845
2,-0.8709677419354839,-1.0,0.000568822
3,-0.8064516129032258,-1.0,0.00031903014
4,-0.7419354838709677,-1.0,5.706027e-05
5,-0.6774193548387097,-1.0,-0.00019636005
6,-0.6129032258064516,-1.0,-0.000418894
7,-0.5483870967741935,-1.0,-0.0005836934
8,-0.4838709677419355,-1.0,-0.00066497177
9,-0.4193548387096775,-1.0,-0.0006373413
10,-0.3548387096774194,-1.0,-0.00048055127
11,-0.29032258064516125,-1.0,-0.00018253177
12,-0.22580645161290325,-1.0,0.0002497919
13,-0.16129032258064524,-1.0,0.00077730045
14,-0.09677419354838712,-1.0,0.0012968704
15,-0.032258064516129004,-1.0,0.001605425
16,0.032258064516129004,-1.0,0.0013892651
17,0.09677419354838701,-1.0,0.0004103072
18,0.16129032258064502,-1.0,-0.00079679117
19,0.22580645161290325,-1.0,7.962808e-05
20,0.29032258064516125,-1.0,0.0061990507
21,0.35483870967741926,-1.0,0.017418694
22,0.4193548387096775,-1.0,0.03176314
23,0.4838709677419355,-1.0,0.054605205
24,0.5483870967741935,-1.0,0.09173854
25,0.6129032258064515,-1.0,0.14247906
26,0.6774193548387095,-1.0,0.20910394
27,0.7419354838709677,-1.0,0.29916066
28,0.8064516129032258,-1.0,0.4216791
29,0.8709677419354838,-1.0,0.5830844
30,0.935483870967742,-1.0,0.7797289
31,1.0,-1.0,0.9916501
32,-1.0,-0.9375,0.0006451495
33,-0.935483870967742,-0.9375,0.0008939466
34,-0.8709677419354839,-0.9375,0.00095597305
35,-0.8064516129032258,-0.9375,0.00087857957
36,-0.7419354838709677,-0.9375,0.0007087971
37,-0.6774193548387097,-0.9375,0.00049458497
38,-0.6129032258064516,-0.9375,0.00028204796
39,-0.5483870967741935,-0.9375,0.00011639722
40,-0.4838709677419355,-0.9375,3.7437378e-05
41,-0.4193548387096775,-0.9375,7.945602e-05
42,-0.3548387096774194,-0.9375,0.00026767736
43,-0.29032258064516125,-0.9375,0.0006126748
44,-0.22580645161290325,-0.9375,0.0011037551
45,-0.16129032258064524,-0.9375,0.0016923143
46,-0.09677419354838712,-0.9375,0.00226641
47,-0.032258064516129004,-0.9375,0.0026103784
48,0.032258064516129004,-0.9375,0.0023991894
49,0.09677419354838701,-0.9375,0.0013975457
50,0.16129032258064502,-0.9375,0.00018498726
51,0.22580645161290325,-0.9375,0.001142831
52,0.29032258064516125,-0.9375,0.0073509496
53,0.35483870967741926,-0.9375,0.018376395
54,0.4193548387096775,-0.9375,0.032338697
55,0.4838709677419355,-0.9375,0.055074103
56,0.5483870967741935,-0.9375,0.09212138
57,0.6129032258064515,-0.9375,0.14258002
58,0.6774193548387095,-0.9375,0.20892958
59,0.7419354838709677,-0.9375,0.29885522
60,0.8064516129032258,-0.9375,0.42145586
61,0.8709677419354838,-0.9375,0.5832652
62,0.935483870967742,-0.9375,0.78072745
63,1.0,-0.9375,0.99387455
64,-1.0,-0.875,0.00036324933
65,-0.935483870967742,-0.875,0.000969615
66,-0.8709677419354839,-0.875,0.0012606487
67,-0.8064516129032258,-0.875,0.001313754
68,-0.7419354838709677,-0.875,0.0012053981
69,-0.6774193548387097,-0.875,0.0010064575
70,-0.6129032258064516,-0.875,0.0007866887
71,-0.5483870967741935,-0.875,0.0006072831
72,-0.4838709677419355,-0.875,0.00052214914
73,-0.4193548387096775,-0.875,0.0005733311
74,-0.3548387096774194,-0.875,0.000788877
75,-0.29032258064516125,-0.875,0.001178855
76,-0.22580645161290325,-0.875,0.0017263109
77,-0.16129032258064524,-0.875,0.0023759336
78,-0.09677419354838712,-0.875,0.0030043975
79,-0.032258064516129004,-0.875,0.0033853455
80,0.032258064516129004,-0.875,0.0031842072
81,0.09677419354838701,-0.875,0.002171678
82,0.16129032258064502,-0.875,0.000978371
83,0.22580645161290325,-0.875,0.0020513725
84,0.29032258064516125,-0.875,0.008370794
85,0.35483870967741926,-0.875,0.01920782
86,0.4193548387096775,-0.875,0.032829337
87,0.4838709677419355,-0.875,0.05551933
88,0.5483870967741935,-0.875,0.092499
89,0.6129032258064515,-0.875,0.14266807
90,0.6774193548387095,-0.875,0.20871925
91,0.7419354838709677,-0.875,0.29846877
92,0.8064516129032258,-0.875,0.4210811
93,0.8709677419354838,-0.875,0.5832005
94,0.935483870967742,-0.875,0.7813866
95,1.0,-0.875,0.99569976
96,-1.0,-0.8125,0.0001209639
97,-0.935483870967742,-0.8125,0.001023523
98,-0.8709677419354839,-0.8125,0.0014952415
99,-0.8064516129032258,-0.8125,0.0016427557
100,-0.7419354838709677,-0.8125,0.0015667547
101,-0.6774193548387097,-0.8125,0.0013640127
102,-0.6129032258064516,-0.8125,0.0011224725
103,-0.5483870967741935,-0.8125,0.0009204225
104,-0.4838709677419355,-0.8125,0.0008229633
105,-0.4193548387096775,-0.8125,0.00087850663
106,-0.3548387096774194,-0.8125,0.0011185001
107,-0.29032258064516125,-0.8125,0.0015503413
108,-0.22580645161290325,-0.8125,0.002152529
109,-0.16129032258064524,-0.8125,0.0028605205
110,-0.09677419354838712,-0.8125,0.0035428384
111,-0.032258064516129004,-0.8125,0.0039617545
112,0.032258064516129004,-0.8125,0.0037743896
113,0.09677419354838701,-0.8125,0.002763092
114,0.16129032258064502,-0.8125,0.0016130835
115,0.22580645161290325,-0.8125,0.0028340954
116,0.29032258064516125,-0.8125,0.009281218
117,0.35483870967741926,-0.8125,0.019931253
118,0.4193548387096775,-0.8125,0.033251055
119,0.4838709677419355,-0.8125,0.055949856
120,0.5483870967741935,-0.8125,0.092872106
121,0.6129032258064515,-0.8125,0.14274088
122,0.6774193548387095,-0.8125,0.208474
123,0.7419354838709677,-0.8125,0.29801127
124,0.8064516129032258,-0.8125,0.42057624
125,0.8709677419354838,-0.8125,0.58292484
126,0.935483870967742,-0.8125,0.78174883
127,1.0,-0.8125,0.9971691
128,-1.0,-0.75,-8.165836e-05
129,-0.935483870967742,-0.75,0.0010622244
130,-0.8709677419354839,-0.75,0.0016723095
131,-0.8064516129032258,-0.75,0.0018814531
132,-0.7419354838709677,-0.75,0.0018151745
133,-0.6774193548387097,-0.75,0.0015918608
134,-0.6129032258064516,-0.75,0.0013184684
135,-0.5483870967741935,-0.75,0.0010863852
136,-0.4838709677419355,-0.75,0.00097182364
137,-0.4193548387096775,-0.75,0.001028759
138,-0.3548387096774194,-0.75,0.0012902749
139,-0.29032258064516125,-0.75,0.0017610714
140,-0.22580645161290325,-0.75,0.0024147667
141,-0.16129032258064524,-0.75,0.0031788568
142,-0.09677419354838712,-0.75,0.0039125048
143,-0.032258064516129004,-0.75,0.004368567
144,0.032258064516129004,-0.75,0.004199166
145,0.09677419354838701,-0.75,0.003200717
146,0.16129032258064502,-0.75,0.002119007
147,0.22580645161290325,-0.75,0.0035177218
148,0.29032258064516125,-0.75,0.010102352
149,0.35483870967741926,-0.75,0.02056188
150,0.4193548387096775,-0.75,0.033618763
151,0.4838709677419355,-0.75,0.056371626
152,0.5483870967741935,-0.75,0.09323886
153,0.6129032258064515,-0.75,0.14279719
154,0.6774193548387095,-0.75,0.20819715
155,0.7419354838709677,-0.75,0.2974935
156,0.8064516129032258,-0.75,0.41996366
157,0.8709677419354838,-0.75,0.5824731
158,0.935483870967742,-0.75,0.7818591
159,1.0,-0.75,0.9983276
160,-1.0,-0.6875,-0.00024168193
161,-0.935483870967742,-0.6875,0.0010932537
162,-0.8709677419354839,-0.6875,0.0018036152
163,-0.8064516129032258,-0.6875,0.0020471378
164,-0.7419354838709677,-0.6875,0.0019717934
165,-0.6774193548387097,-0.6875,0.0017157344
166,-0.6129032258064516,-0.6875,0.0014017294
167,-0.5483870967741935,-0.6875,0.0011347864
168,-0.4838709677419355,-0.6875,0.0009995552
169,-0.4193548387096775,-0.6875,0.0010552406
170,-0.3548387096774194,-0.6875,0.0013352386
171,-0.29032258064516125,-0.6875,0.0018421786
172,-0.22580645161290325,-0.6875,0.0025434005
173,-0.16129032258064524,-0.6875,0.0033589897
174,-0.09677419354838712,-0.6875,0.004140963
175,-0.032258064516129004,-0.6875,0.0046331226
176,0.032258064516129004,-0.6875,0.0044849147
177,0.09677419354838701,-0.6875,0.0035108924
178,0.16129032258064502,-0.6875,0.0025221677
179,0.22580645161290325,-0.6875,0.0041247467
180,0.29032258064516125,-0.6875,0.0108506195
181,0.35483870967741926,-0.6875,0.021113224
182,0.4193548387096775,-0.6875,0.03394298
183,0.4838709677419355,-0.6875,0.056787714
184,0.5483870967741935,-0.6875,0.09359636
185,0.6129032258064515,-0.6875,0.14283386
186,0.6774193548387095,-0.6875,0.20789139
187,0.7419354838709677,-0.6875,0.2969277
188,0.8064516129032258,-0.6875,0.4192679
189,0.8709677419354838,-0.6875,0.58188313
190,0.935483870967742,-0.6875,0.7817629
191,1.0,-0.6875,0.9992201
192,-1.0,-0.625,-0.00035987422
193,-0.935483870967742,-0.625,0.0011227133
194,-0.8709677419354839,-0.625,0.0019015503
195,-0.8064516129032258,-0.625,0.0021564486
196,-0.7419354838709677,-0.625,0.0020571148
197,-0.6774193548387097,-0.625,0.0017590567
198,-0.6129032258064516,-0.625,0.0013991134
199,-0.5483870967741935,-0.625,0.0010943323
200,-0.4838709677419355,-0.625,0.00093612866
201,-0.4193548387096775,-0.625,0.0009885363
202,-0.3548387096774194,-0.625,0.0012841807
203,-0.29032258064516125,-0.625,0.001822412
204,-0.22580645161290325,-0.625,0.0025659045
205,-0.16129032258064524,-0.625,0.003428318
206,-0.09677419354838712,-0.625,0.004253368
207,-0.032258064516129004,-0.625,0.004779884
208,0.032258064516129004,-0.625,0.0046554226
209,0.09677419354838701,-0.625,0.0037187282
210,0.16129032258064502,-0.625,0.002847026
211,0.22580645161290325,-0.625,0.0046754414
212,0.29032258064516125,-0.625,0.011539163
213,0.35483870967741926,-0.625,0.021594713
214,0.4193548387096775,-0.625,0.034232393
215,0.4838709677419355,-0.625,0.057197727
216,0.5483870967741935,-0.625,0.0939399
217,0.6129032258064515,-0.625,0.14284867
218,0.6774193548387095,-0.625,0.20755996
219,0.7419354838709677,-0.625,0.29632732
220,0.8064516129032258,-0.625,0.41851416
221,0.8709677419354838,-0.625,0.58119154
222,0.935483870967742,-0.625,0.78150564
223,1.0,-0.625,0.99989015
224,-1.0,-0.5625,-0.00043376908
225,-0.935483870967742,-0.5625,0.0011574008
226,-0.8709677419354839,-0.5625,0.0019769827
227,-0.8064516129032258,-0.5625,0.0022258419
228,-0.7419354838709677,-0.5625,0.0020910613
229,-0.6774193548387097,-0.5625,0.0017439682
230,-0.6129032258064516,-0.5625,0.0013358357
231,-0.5483870967741935,-0.5625,0.0009912276
232,-0.4838709677419355,-0.5625,0.0008094567
233,-0.4193548387096775,-0.5625,0.0008563367
234,-0.3548387096774194,-0.5625,0.0011638151
235,-0.29032258064516125,-0.5625,0.0017289217
236,-0.22580645161290325,-0.5625,0.0025077765
237,-0.16129032258064524,-0.5625,0.003409463
238,-0.09677419354838712,-0.5625,0.004272356
239,-0.032258064516129004,-0.5625,0.0048300927
240,0.032258064516129004,-0.5625,0.0047326516
241,0.09677419354838701,-0.5625,0.0038461555
242,0.16129032258064502,-0.5625,0.0031138929
243,0.22580645161290325,-0.5625,0.0051850574
244,0.29032258064516125,-0.5625,0.012176421
245,0.35483870967741926,-0.5625,0.022013046
246,0.4193548387096775,-0.5625,0.03449088
247,0.4838709677419355,-0.5625,0.057598867
248,0.5483870967741935,-0.5625,0.09426285
249,0.6129032258064515,-0.5625,0.14283885
250,0.6774193548387095,-0.5625,0.20720723
251,0.7419354838709677,-0.5625,0.29570517
252,0.8064516129032258,-0.5625,0.41772717
253,0.8709677419354838,-0.5625,0.580435
254,0.935483870967742,-0.5625,0.7811304
255,1.0,-0.5625,1.000379
256,-1.0,-0.5,-0.0004648082
257,-0.935483870967742,-0.5,0.0012032897
258,-0.8709677419354839,-0.5,0.0020419448
259,-0.8064516129032258,-0.5,0.002270316
260,-0.7419354838709677,-0.5,0.0020926292
261,-0.6774193548387097,-0.5,0.0016934465
262,-0.6129032258064516,-0.5,0.0012351847
263,-0.5483870967741935,-0.5,0.000851071
264,-0.4838709677419355,-0.5,0.0006447104
265,-0.4193548387096775,-0.5,0.00068385806
266,-0.3548387096774194,-0.5,0.0009996206
267,-0.29032258064516125,-0.5,0.0015842961
268,-0.22580645161290325,-0.5,0.0023910543
269,-0.16129032258064524,-0.5,0.0033244072
270,-0.09677419354838712,-0.5,0.004218135
271,-0.032258064516129004,-0.5,0.0048036454
272,0.032258064516129004,-0.5,0.00473559
273,0.09677419354838701,-0.5,0.0039121807
274,0.16129032258064502,-0.5,0.0033397228
275,0.22580645161290325,-0.5,0.00566491
276,0.29032258064516125,-0.5,0.01276759
277,0.35483870967741926,-0.5,0.022371683
278,0.4193548387096775,-0.5,0.03472109
279,0.4838709677419355,-0.5,0.05798593
280,0.5483870967741935,-0.5,0.094558984
281,0.6129032258064515,-0.5,0.14280125
282,0.6774193548387095,-0.5,0.206838
283,0.7419354838709677,-0.5,0.2950756
284,0.8064516129032258,-0.5,0.41693094
285,0.8709677419354838,-0.5,0.5796478
286,0.935483870967742,-0.5,0.78067887
287,1.0,-0.5,1.0007252
288,-1.0,-0.4375,-0.00045167282
289,-0.935483870967742,-0.4375,0.0012653002
290,-0.8709677419354839,-0.4375,0.0021055015
291,-0.8064516129032258,-0.4375,0.00230389
292,-0.7419354838709677,-0.4375,0.0020788182
293,-0.6774193548387097,-0.4375,0.0016269805
294,-0.6129032258064516,-0.4375,0.0011194395
295,-0.5483870967741935,-0.4375,0.00069725
296,-0.4838709677419355,-0.4375,0.00046539633
297,-0.4193548387096775,-0.4375,0.0004942389
298,-0.3548387096774194,-0.4375,0.00081255846
299,-0.29032258064516125,-0.4375,0.0014095679
300,-0.22580645161290325,-0.4375,0.0022353837
301,-0.16129032258064524,-0.4375,0.0031903256
302,-0.09677419354838712,-0.4375,0.004107102
303,-0.032258064516129004,-0.4375,0.004716674
304,0.032258064516129004,-0.4375,0.0046813954
305,0.09677419354838701,-0.4375,0.0039326046
306,0.16129032258064502,-0.4375,0.0035381727
307,0.22580645161290325,-0.4375,0.006121343
308,0.29032258064516125,-0.4375,0.013313528
309,0.35483870967741926,-0.4375,0.022671353
310,0.4193548387096775,-0.4375,0.034921736
311,0.4838709677419355,-0.4375,0.058351465
312,0.5483870967741935,-0.4375,0.0948208
313,0.6129032258064515,-0.4375,0.14273456
314,0.6774193548387095,-0.4375,0.20645681
315,0.7419354838709677,-0.4375,0.2944517
316,0.8064516129032258,-0.4375,0.41614848
317,0.8709677419354838,-0.4375,0.57886314
318,0.935483870967742,-0.4375,0.78018785
319,1.0,-0.4375,1.000963
320,-1.0,-0.375,-0.00039546564
321,-0.935483870967742,-0.375,0.0013484252
322,-0.8709677419354839,-0.375,0.0021770257
323,-0.8064516129032258,-0.375,0.002339577
324,-0.7419354838709677,-0.375,0.0020657931
325,-0.6774193548387097,-0.375,0.0015626804
326,-0.6129032258064516,-0.375,0.0010083588
327,-0.5483870967741935,-0.375,0.0005486347
328,-0.4838709677419355,-0.375,0.00029222295
329,-0.4193548387096775,-0.375,0.00030719582
330,-0.3548387096774194,-0.375,0.00062161405
331,-0.29032258064516125,-0.375,0.0012227483
332,-0.22580645161290325,-0.375,0.0020563714
333,-0.16129032258064524,-0.375,0.0030225674
334,-0.09677419354838712,-0.375,0.0039538844
335,-0.032258064516129004,-0.375,0.0045832032
336,0.032258064516129004,-0.375,0.004583205
337,0.09677419354838701,-0.375,0.0039208224
338,0.16129032258064502,-0.375,0.0037181545
339,0.22580645161290325,-0.375,0.006557784
340,0.29032258064516125,-0.375,0.013811799
341,0.35483870967741926,-0.375,0.022910675
342,0.4193548387096775,-0.375,0.035090357
343,0.4838709677419355,-0.375,0.05868824
344,0.5483870967741935,-0.375,0.095041856
345,0.6129032258064515,-0.375,0.14263721
346,0.6774193548387095,-0.375,0.20606986
347,0.7419354838709677,-0.375,0.29384732
348,0.8064516129032258,-0.375,0.41540182
349,0.8709677419354838,-0.375,0.57810986
350,0.935483870967742,-0.375,0.7796914
351,1.0,-0.375,1.0011228
352,-1.0,-0.3125,-0.0002984032
353,-0.935483870967742,-0.3125,0.00145563
354,-0.8709677419354839,-0.3125,0.0022642242
355,-0.8064516129032258,-0.3125,0.0023883006
356,-0.7419354838709677,-0.3125,0.0020675187
357,-0.6774193548387097,-0.3125,0.0015165007
358,-0.6129032258064516,-0.3125,0.00091897557
359,-0.5483870967741935,-0.3125,0.00042474968
360,-0.4838709677419355,-0.3125,0.00014192238
361,-0.4193548387096775,-0.3125,0.00013984367
362,-0.3548387096774194,-0.3125,0.00044323504
363,-0.29032258064516125,-0.3125,0.0010374915
364,-0.22580645161290325,-0.3125,0.0018675299
365,-0.16129032258064524,-0.3125,0.0028333757
366,-0.09677419354838712,-0.3125,0.0037702061
367,-0.032258064516129004,-0.3125,0.004415176
368,0.032258064516129004,-0.3125,0.004452631
369,0.09677419354838701,-0.3125,0.0038867313
370,0.16129032258064502,-0.3125,0.0038859323
371,0.22580645161290325,-0.3125,0.0069728587
372,0.29032258064516125,-0.3125,0.014257865
373,0.35483870967741926,-0.3125,0.023086885
374,0.4193548387096775,-0.3125,0.035222255
375,0.4838709677419355,-0.3125,0.058987144
376,0.5483870967741935,-0.3125,0.095215484
377,0.6129032258064515,-0.3125,0.14250897
378,0.6774193548387095,-0.3125,0.20568298
379,0.7419354838709677,-0.3125,0.29327428
380,0.8064516129032258,-0.3125,0.41471013
381,0.8709677419354838,-0.3125,0.57741284
382,0.935483870967742,-0.3125,0.77921796
383,1.0,-0.3125,1.0012287
384,-1.0,-0.25,-0.00016174093
385,-0.935483870967742,-0.25,0.0015891462
386,-0.8709677419354839,-0.25,0.0023730507
387,-0.8064516129032258,-0.25,0.0024593011
388,-0.7419354838709677,-0.25,0.002095628
389,-0.6774193548387097,-0.25,0.0015019528
390,-0.6129032258064516,-0.25,0.0008658138
391,-0.5483870967741935,-0.25,0.00033889804
392,-0.4838709677419355,-0.25,2.9521063e-05
393,-0.4193548387096775,-0.25,5.338341e-06
394,-0.3548387096774194,-0.25,0.0002896199
395,-0.29032258064516125,-0.25,0.0008657407
396,-0.22580645161290325,-0.25,0.0016796617
397,-0.16129032258064524,-0.25,0.0026328992
398,-0.09677419354838712,-0.25,0.003565467
399,-0.032258064516129004,-0.25,0.004221651
400,0.032258064516129004,-0.25,0.0042993743
401,0.09677419354838701,-0.25,0.0038381275
402,0.16129032258064502,-0.25,0.004043415
403,0.22580645161290325,-0.25,0.0073621683
404,0.29032258064516125,-0.25,0.014644364
405,0.35483870967741926,-0.25,0.023195416
406,0.4193548387096775,-0.25,0.03531186
407,0.4838709677419355,-0.25,0.05924001
408,0.5483870967741935,-0.25,0.09533788
409,0.6129032258064515,-0.25,0.14235097
410,0.6774193548387095,-0.25,0.20530257
411,0.7419354838709677,-0.25,0.29274523
412,0.8064516129032258,-0.25,0.41409028
413,0.8709677419354838,-0.25,0.5767948
414,0.935483870967742,-0.25,0.77879053
415,1.0,-0.25,1.0013008
416,-1.0,-0.1875,1.0609627e-05
417,-0.935483870967742,-0.1875,0.0017500039
418,-0.8709677419354839,-0.1875,0.0025073837
419,-0.8064516129032258,-0.1875,0.0025592926
420,-0.7419354838709677,-0.1875,0.0021589536
421,-0.6774193548387097,-0.1875,0.0015293588
422,-0.6129032258064516,-0.1875,0.0008602091
423,-0.5483870967741935,-0.1875,0.00030295923
424,-0.4838709677419355,-0.1875,-3.4042634e-05
425,-0.4193548387096775,-0.1875,-8.574594e-05
426,-0.3548387096774194,-0.1875,0.00017013308
427,-0.29032258064516125,-0.1875,0.0007163221
428,-0.22580645161290325,-0.1875,0.0014997609
429,-0.16129032258064524,-0.1875,0.0024281126
430,-0.09677419354838712,-0.1875,0.003347855
431,-0.032258064516129004,-0.1875,0.004010249
432,0.032258064516129004,-0.1875,0.004130101
433,0.09677419354838701,-0.1875,0.003779497
434,0.16129032258064502,-0.1875,0.0041903798
435,0.22580645161290325,-0.1875,0.0077193547
436,0.29032258064516125,-0.1875,0.014964024
437,0.35483870967741926,-0.1875,0.023232948
438,0.4193548387096775,-0.1875,0.035354745
439,0.4838709677419355,-0.1875,0.059439965
440,0.5483870967741935,-0.1875,0.09540473
441,0.6129032258064515,-0.1875,0.14216508
442,0.6774193548387095,-0.1875,0.20493573
443,0.7419354838709677,-0.1875,0.2922702
444,0.8064516129032258,-0.1875,0.4135566
445,0.8709677419354838,-0.1875,0.5762734
446,0.935483870967742,-0.1875,0.7784272
447,1.0,-0.1875,1.0013525
448,-1.0,-0.125,0.00021463633
449,-0.935483870967742,-0.125,0.001936957
450,-0.8709677419354839,-0.125,0.0026700445
451,-0.8064516129032258,-0.125,0.0026936238
452,-0.7419354838709677,-0.125,0.0022637816
453,-0.6774193548387097,-0.125,0.0016059014
454,-0.6129032258064516,-0.125,0.00090939365
455,-0.5483870967741935,-0.125,0.00032456033
456,-0.4838709677419355,-0.125,-4.1600317e-05
457,-0.4193548387096775,-0.125,-0.00012631807
458,-0.3548387096774194,-0.125,9.100512e-05
459,-0.29032258064516125,-0.125,0.00059450604
460,-0.22580645161290325,-0.125,0.0013342369
461,-0.16129032258064524,-0.125,0.0022254363
462,-0.09677419354838712,-0.125,0.0031225812
463,-0.032258064516129004,-0.125,0.0037881266
464,0.032258064516129004,-0.125,0.003950728
465,0.09677419354838701,-0.125,0.0037132446
466,0.16129032258064502,-0.125,0.004322972
467,0.22580645161290325,-0.125,0.00803626
468,0.29032258064516125,-0.125,0.01520909
469,0.35483870967741926,-0.125,0.02319504
470,0.4193548387096775,-0.125,0.035345696
471,0.4838709677419355,-0.125,0.05958166
472,0.5483870967741935,-0.125,0.095415175
473,0.6129032258064515,-0.125,0.1419549
474,0.6774193548387095,-0.125,0.20458944
475,0.7419354838709677,-0.125,0.29185897
476,0.8064516129032258,-0.125,0.41312087
477,0.8709677419354838,-0.125,0.57586026
478,0.935483870967742,-0.125,0.77814144
479,1.0,-0.125,1.001394
480,-1.0,-0.0625,0.00044454262
481,-0.935483870967742,-0.0625,0.002147986
482,-0.8709677419354839,-0.0625,0.0028603713
483,-0.8064516129032258,-0.0625,0.0028632118
484,-0.7419354838709677,-0.0625,0.0024137464
485,-0.6774193548387097,-0.0625,0.0017358703
486,-0.6129032258064516,-0.0625,0.0010182746
487,-0.5483870967741935,-0.0625,0.00040895026
488,-0.4838709677419355,-0.0625,1.1512078e-05
489,-0.4193548387096775,-0.0625,-0.000112670474
490,-0.3548387096774194,-0.0625,5.5929646e-05
491,-0.29032258064516125,-0.0625,0.00050343387
492,-0.22580645161290325,-0.0625,0.0011861287
493,-0.16129032258064524,-0.0625,0.0020279996
494,-0.09677419354838712,-0.0625,0.002894964
495,-0.032258064516129004,-0.0625,0.0035596043
496,0.032258064516129004,-0.0625,0.0037653334
497,0.09677419354838701,-0.0625,0.0036401395
498,0.16129032258064502,-0.0625,0.004436586
499,0.22580645161290325,-0.0625,0.008303789
500,0.29032258064516125,-0.0625,0.015372256
501,0.35483870967741926,-0.0625,0.023080269
502,0.4193548387096775,-0.0625,0.035281625
503,0.4838709677419355,-0.0625,0.059661325
504,0.5483870967741935,-0.0625,0.09537035
505,0.6129032258064515,-0.0625,0.14172538
506,0.6774193548387095,-0.0625,0.20427057
507,0.7419354838709677,-0.0625,0.29152068
508,0.8064516129032258,-0.0625,0.41279307
509,0.8709677419354838,-0.0625,0.57556695
510,0.935483870967742,-0.0625,0.7779413
511,1.0,-0.0625,1.0014296
512,-1.0,0.0,0.0006929487
513,-0.935483870967742,0.0,0.0023779578
514,-0.8709677419354839,0.0,0.003075791
515,-0.8064516129032258,0.0,0.003067197
516,-0.7419354838709677,0.0,0.0026081367
517,-0.6774193548387097,0.0,0.0019200118
518,-0.6129032258064516,0.0,0.0011880081
519,-0.5483870967741935,0.0,0.00055599585
520,-0.4838709677419355,0.0,0.00012565032
521,-0.4193548387096775,0.0,-4.480593e-05
522,-0.3548387096774194,0.0,6.489642e-05
523,-0.29032258064516125,0.0,0.0004444234
524,-0.22580645161290325,0.0,0.0010569636
525,-0.16129032258064524,0.0,0.0018387921
526,-0.09677419354838712,0.0,0.0026680212
527,-0.032258064516129004,0.0,0.0033285562
528,0.032258064516129004,0.0,0.00357637
529,0.09677419354838701,0.0,0.0035591573
530,0.16129032258064502,0.0,0.0045250077
531,0.22580645161290325,0.0,0.008513544
532,0.29032258064516125,0.0,0.015448166
533,0.35483870967741926,0.0,0.022887088
534,0.4193548387096775,0.0,0.035160534
535,0.4838709677419355,0.0,0.05967718
536,0.5483870967741935,0.0,0.09527204
537,0.6129032258064515,0.0,0.14148194
538,0.6774193548387095,0.0,0.20398661
539,0.7419354838709677,0.0,0.29126203
540,0.8064516129032258,0.0,0.41257975
541,0.8709677419354838,0.0,0.57539773
542,0.935483870967742,0.0,0.7778298
543,1.0,0.0,1.0014563
544,-1.0,0.0625,0.0009515546
545,-0.935483870967742,0.0625,0.002620252
546,-0.8709677419354839,0.0625,0.0033111176
547,-0.8064516129032258,0.0625,0.0033021334
548,-0.7419354838709677,0.0625,0.0028446894
549,-0.6774193548387097,0.0625,0.0021556555
550,-0.6129032258064516,0.0625,0.0014155079
551,-0.5483870967741935,0.0625,0.0007639695
552,-0.4838709677419355,0.0625,0.0002985904
553,-0.4193548387096775,0.0625,7.560477e-05
554,-0.3548387096774194,0.0625,0.0001168102
555,-0.29032258064516125,0.0625,0.00041563995
556,-0.22580645161290325,0.0625,0.00094698556
557,-0.16129032258064524,0.0625,0.0016593914
558,-0.09677419354838712,0.0625,0.0024452526
559,-0.032258064516129004,0.0625,0.003098322
560,0.032258064516129004,0.0625,0.0033856202
561,0.09677419354838701,0.0625,0.0034675952
562,0.16129032258064502,0.0625,0.0045815576
563,0.22580645161290325,0.0625,0.008658143
564,0.29032258064516125,0.0625,0.01543336
565,0.35483870967741926,0.0625,0.022617212
566,0.4193548387096775,0.0625,0.034982715
567,0.4838709677419355,0.0625,0.059630327
568,0.5483870967741935,0.0625,0.09512532
569,0.6129032258064515,0.0625,0.14123242
570,0.6774193548387095,0.0625,0.20374441
571,0.7419354838709677,0.0625,0.29108888
572,0.8064516129032258,0.0625,0.4124846
573,0.8709677419354838,0.0625,0.57535493
574,0.935483870967742,0.0625,0.7778056
575,1.0,0.0625,1.0014719
576,-1.0,0.125,0.0012108982
577,-0.935483870967742,0.125,0.0028664714
578,-0.8709677419354839,0.125,0.003559269
579,-0.8064516129032258,0.125,0.0035606888
580,-0.7419354838709677,0.125,0.0031160456
581,-0.6774193548387097,0.125,0.002435673
582,-0.6129032258064516,0.125,0.0016946765
583,-0.5483870967741935,0.125,0.0010262914
584,-0.4838709677419355,0.125,0.00052419305
585,-0.4193548387096775,0.125,0.00024281256
586,-0.3548387096774194,0.125,0.00020647421
587,-0.29032258064516125,0.125,0.00041487068
588,-0.22580645161290325,0.125,0.0008548461
589,-0.16129032258064524,0.125,0.0014902633
590,-0.09677419354838712,0.125,0.0022283923
591,-0.032258064516129004,0.125,0.0028714463
592,0.032258064516129004,0.125,0.0031937398
593,0.09677419354838701,0.125,0.003363425
594,0.16129032258064502,0.125,0.004600389
595,0.22580645161290325,0.125,0.008731157
596,0.29032258064516125,0.125,0.015327064
597,0.35483870967741926,0.125,0.02227361
598,0.4193548387096775,0.125,0.034748986
599,0.4838709677419355,0.125,0.059523102
600,0.5483870967741935,0.125,0.09493527
601,0.6129032258064515,0.125,0.14098278
602,0.6774193548387095,0.125,0.2035506
603,0.7419354838709677,0.125,0.29100615
604,0.8064516129032258,0.125,0.41250956
605,0.8709677419354838,0.125,0.5754366
606,0.935483870967742,0.125,0.7778643
607,1.0,0.125,1.0014659
608,-1.0,0.1875,0.0014583021
609,-0.935483870967742,0.1875,0.0031051703
610,-0.8709677419354839,0.1875,0.0038086725
611,-0.8064516129032258,0.1875,0.003832511
612,-0.7419354838709677,0.1875,0.0034122383
613,-0.6774193548387097,0.1875,0.0027510189
614,-0.6129032258064516,0.1875,0.0020158486
615,-0.5483870967741935,0.1875,0.0013337107
616,-0.4838709677419355,0.1875,0.0007936228
617,-0.4193548387096775,0.1875,0.0004497189
618,-0.3548387096774194,0.1875,0.00032814778
619,-0.29032258064516125,0.1875,0.00043777563
620,-0.22580645161290325,0.1875,0.0007790439
621,-0.16129032258064524,0.1875,0.001332676
622,-0.09677419354838712,0.1875,0.002018908
623,-0.032258064516129004,0.1875,0.0026498549
624,0.032258064516129004,0.1875,0.0030006878
625,0.09677419354838701,0.1875,0.0032425616
626,0.16129032258064502,0.1875,0.004575953
627,0.22580645161290325,0.1875,0.008729884
628,0.29032258064516125,0.1875,0.015130848
629,0.35483870967741926,0.1875,0.021861853
630,0.4193548387096775,0.1875,0.034464262
631,0.4838709677419355,0.1875,0.059360538
632,0.5483870967741935,0.1875,0.0947105
633,0.6129032258064515,0.1875,0.14074202
634,0.6774193548387095,0.1875,0.2034118
635,0.7419354838709677,0.1875,0.29101717
636,0.8064516129032258,0.1875,0.41265467
637,0.8709677419354838,0.1875,0.5756393
638,0.935483870967742,0.1875,0.7779972
639,1.0,0.1875,1.001427
640,-1.0,0.25,0.0016812719
641,-0.935483870967742,0.25,0.0033233955
642,-0.8709677419354839,0.25,0.0040470124
643,-0.8064516129032258,0.25,0.004104594
644,-0.7419354838709677,0.25,0.0037204134
645,-0.6774193548387097,0.25,0.0030887844
646,-0.6129032258064516,0.25,0.0023659747
647,-0.5483870967741935,0.25,0.0016746074
648,-0.4838709677419355,0.25,0.0010965466
649,-0.4193548387096775,0.25,0.0006863605
650,-0.3548387096774194,0.25,0.00047370046
651,-0.29032258064516125,0.25,0.00047856197
652,-0.22580645161290325,0.25,0.0007166248
653,-0.16129032258064524,0.25,0.0011847671
654,-0.09677419354838712,0.25,0.001818914
655,-0.032258064516129004,0.25,0.0024347007
656,0.032258064516129004,0.25,0.0028069261
657,0.09677419354838701,0.25,0.0031026807
658,0.16129032258064502,0.25,0.004503958
659,0.22580645161290325,0.25,0.008652516
660,0.29032258064516125,0.25,0.014849577
661,0.35483870967741926,0.25,0.021389384
662,0.4193548387096775,0.25,0.03413326
663,0.4838709677419355,0.25,0.05914868
664,0.5483870967741935,0.25,0.0944586
665,0.6129032258064515,0.25,0.14051753
666,0.6774193548387095,0.25,0.20333295
667,0.7419354838709677,0.25,0.29112428
668,0.8064516129032258,0.25,0.41291785
669,0.8709677419354838,0.25,0.57595575
670,0.935483870967742,0.25,0.77819294
671,1.0,0.25,1.0013413
672,-1.0,0.3125,0.0018643625
673,-0.935483870967742,0.3125,0.003506564
674,-0.8709677419354839,0.3125,0.004258527
675,-0.8064516129032258,0.3125,0.004360349
676,-0.7419354838709677,0.3125,0.00402414
677,-0.6774193548387097,0.3125,0.003432108
678,-0.6129032258064516,0.3125,0.0027306657
679,-0.5483870967741935,0.3125,0.0020330092
680,-0.4838709677419355,0.3125,0.0014186893
681,-0.4193548387096775,0.3125,0.00094031915
682,-0.3548387096774194,0.3125,0.0006346088
683,-0.29032258064516125,0.3125,0.0005319584
684,-0.22580645161290325,0.3125,0.0006641615
685,-0.16129032258064524,0.3125,0.0010473672
686,-0.09677419354838712,0.3125,0.0016293172
687,-0.032258064516129004,0.3125,0.0022272617
688,0.032258064516129004,0.3125,0.0026111547
689,0.09677419354838701,0.3125,0.0029410422
690,0.16129032258064502,0.3125,0.0043831747
691,0.22580645161290325,0.3125,0.008501014
692,0.29032258064516125,0.3125,0.014489949
693,0.35483870967741926,0.3125,0.020864781
694,0.4193548387096775,0.3125,0.033762902
695,0.4838709677419355,0.3125,0.058895968
696,0.5483870967741935,0.3125,0.09418884
697,0.6129032258064515,0.3125,0.14031775
698,0.6774193548387095,0.3125,0.20331915
699,0.7419354838709677,0.3125,0.29132774
700,0.8064516129032258,0.3125,0.4132952
701,0.8709677419354838,0.3125,0.576377
702,0.935483870967742,0.3125,0.77843875
703,1.0,0.3125,1.0011933
704,-1.0,0.375,0.0019913055
705,-0.935483870967742,0.375,0.0036360878
706,-0.8709677419354839,0.375,0.0044245603
707,-0.8064516129032258,0.375,0.004581563
708,-0.7419354838709677,0.375,0.004305049
709,-0.6774193548387097,0.375,0.0037626596
710,-0.6129032258064516,0.375,0.00309031
711,-0.5483870967741935,0.375,0.002392752
712,-0.4838709677419355,0.375,0.0017448403
713,-0.4193548387096775,0.375,0.0011999626
714,-0.3548387096774194,0.375,0.00080025755
715,-0.29032258064516125,0.375,0.00058996864
716,-0.22580645161290325,0.375,0.0006184187
717,-0.16129032258064524,0.375,0.00091929175
718,-0.09677419354838712,0.375,0.0014504623
719,-0.032258064516129004,0.375,0.0020288676
720,0.032258064516129004,0.375,0.00241331
721,0.09677419354838701,0.375,0.0027566738
722,0.16129032258064502,0.375,0.004212506
723,0.22580645161290325,0.375,0.00827926
724,0.29032258064516125,0.375,0.014061313
725,0.35483870967741926,0.375,0.020298176
726,0.4193548387096775,0.375,0.0333611
727,0.4838709677419355,0.375,0.05860979
728,0.5483870967741935,0.375,0.09391122
729,0.6129032258064515,0.375,0.14015052
730,0.6774193548387095,0.375,0.20337477
731,0.7419354838709677,0.375,0.29162735
732,0.8064516129032258,0.375,0.41378108
733,0.8709677419354838,0.375,0.57689214
734,0.935483870967742,0.375,0.77871895
735,1.0,0.375,1.000964
736,-1.0,0.4375,0.0020446815
737,-0.935483870967742,0.4375,0.0036934621
738,-0.8709677419354839,0.4375,0.0045251944
739,-0.8064516129032258,0.4375,0.0047472
740,-0.7419354838709677,0.4375,0.004540345
741,-0.6774193548387097,0.4375,0.0040586665
742,-0.6129032258064516,0.4375,0.0034247525
743,-0.5483870967741935,0.4375,0.0027343398
744,-0.4838709677419355,0.4375,0.0020579295
745,-0.4193548387096775,0.4375,0.0014498495
746,-0.3548387096774194,0.4375,0.00096011907
747,-0.29032258064516125,0.4375,0.00064578466
748,-0.22580645161290325,0.4375,0.00057486445
749,-0.16129032258064524,0.4375,0.0007988531
750,-0.09677419354838712,0.4375,0.00128299
751,-0.032258064516129004,0.4375,0.0018392783
752,0.032258064516129004,0.4375,0.0022131037
753,0.09677419354838701,0.4375,0.0025485605
754,0.16129032258064502,0.4375,0.003994409
755,0.22580645161290325,0.4375,0.0079938695
756,0.29032258064516125,0.4375,0.013574332
757,0.35483870967741926,0.4375,0.019700443
758,0.4193548387096775,0.4375,0.032936364
759,0.4838709677419355,0.4375,0.058300454
760,0.5483870967741935,0.4375,0.093634404
761,0.6129032258064515,0.4375,0.14002213
762,0.6774193548387095,0.4375,0.20350255
763,0.7419354838709677,0.4375,0.29202205
764,0.8064516129032258,0.4375,0.414369
765,0.8709677419354838,0.4375,0.5774895
766,0.935483870967742,0.4375,0.77901644
767,1.0,0.4375,1.0006355
768,-1.0,0.5,0.0020060614
769,-0.935483870967742,0.5,0.0036578528
770,-0.8709677419354839,0.5,0.004538363
771,-0.8064516129032258,0.5,0.004834202
772,-0.7419354838709677,0.5,0.004708254
773,-0.6774193548387097,0.5,0.004297045
774,-0.6129032258064516,0.5,0.003711326
775,-0.5483870967741935,0.5,0.0030369656
776,-0.4838709677419355,0.5,0.0023395764
777,-0.4193548387096775,0.5,0.0016750917
778,-0.3548387096774194,0.5,0.0011014249
779,-0.29032258064516125,0.5,0.00069116615
780,-0.22580645161290325,0.5,0.0005299002
781,-0.16129032258064524,0.5,0.0006847251
782,-0.09677419354838712,0.5,0.0011271983
783,-0.032258064516129004,0.5,0.0016588736
784,0.032258064516129004,0.5,0.002009593
785,0.09677419354838701,0.5,0.002317056
786,0.16129032258064502,0.5,0.0037326552
787,0.22580645161290325,0.5,0.007652698
788,0.29032258064516125,0.5,0.013040241
789,0.35483870967741926,0.5,0.019082291
790,0.4193548387096775,0.5,0.032496713
791,0.4838709677419355,0.5,0.05797594
792,0.5483870967741935,0.5,0.093367465
793,0.6129032258064515,0.5,0.13993925
794,0.6774193548387095,0.5,0.20370458
795,0.7419354838709677,0.5,0.29250866
796,0.8064516129032258,0.5,0.4150508
797,0.8709677419354838,0.5,0.5781547
798,0.935483870967742,0.5,0.7793141
799,1.0,0.5,1.0001895
800,-1.0,0.5625,0.001854632
801,-0.935483870967742,0.5625,0.0035077543
802,-0.8709677419354839,0.5625,0.0044404725
803,-0.8064516129032258,0.5625,0.0048177578
804,-0.7419354838709677,0.5625,0.004781938
805,-0.6774193548387097,0.5625,0.0044529834
806,-0.6129032258064516,0.5625,0.0039268658
807,-0.5483870967741935,0.5625,0.0032787742
808,-0.4838709677419355,0.5625,0.0025707195
809,-0.4193548387096775,0.5625,0.0018598093
810,-0.3548387096774194,0.5625,0.0012134146
811,-0.29032258064516125,0.5625,0.00071821734
812,-0.22580645161290325,0.5625,0.00047813542
813,-0.16129032258064524,0.5625,0.00057475455
814,-0.09677419354838712,0.5625,0.000981003
815,-0.032258064516129004,0.5625,0.0014868435
816,0.032258064516129004,0.5625,0.0018028691
817,0.09677419354838701,0.5625,0.002063416
818,0.16129032258064502,0.5625,0.0034315493
819,0.22580645161290325,0.5625,0.0072651524
820,0.29032258064516125,0.5625,0.012471374
821,0.35483870967741926,0.5625,0.018454405
822,0.4193548387096775,0.5625,0.032050863
823,0.4838709677419355,0.5625,0.057645313
824,0.5483870967741935,0.5625,0.09311855
825,0.6129032258064515,0.5625,0.1399067
826,0.6774193548387095,0.5625,0.2039815
827,0.7419354838709677,0.5625,0.29308298
828,0.8064516129032258,0.5625,0.41581732
829,0.8709677419354838,0.5625,0.57887447
830,0.935483870967742,0.5625,0.77959394
831,1.0,0.5625,0.9996055
832,-1.0,0.625,0.0015713535
833,-0.935483870967742,0.625,0.0032193898
834,-0.8709677419354839,0.625,0.004205673
835,-0.8064516129032258,0.625,0.0046708966
836,-0.7419354838709677,0.625,0.0047352854
837,-0.6774193548387097,0.625,0.00449999
838,-0.6129032258064516,0.625,0.004045286
839,-0.5483870967741935,0.625,0.0034365961
840,-0.4838709677419355,0.625,0.0027304934
841,-0.4193548387096775,0.625,0.0019869432
842,-0.3548387096774194,0.625,0.001281416
843,-0.29032258064516125,0.625,0.0007165484
844,-0.22580645161290325,0.625,0.00041319057
845,-0.16129032258064524,0.625,0.00046480633
846,-0.09677419354838712,0.625,0.0008436758
847,-0.032258064516129004,0.625,0.0013218038
848,0.032258064516129004,0.625,0.0015923623
849,0.09677419354838701,0.625,0.0017900262
850,0.16129032258064502,0.625,0.003097549
851,0.22580645161290325,0.625,0.0068409536
852,0.29032258064516125,0.625,0.011878965
853,0.35483870967741926,0.625,0.017826496
854,0.4193548387096775,0.625,0.031606458
855,0.4838709677419355,0.625,0.05731632
856,0.5483870967741935,0.625,0.09289412
857,0.6129032258064515,0.625,0.13992843
858,0.6774193548387095,0.625,0.20433317
859,0.7419354838709677,0.625,0.29374048
860,0.8064516129032258,0.625,0.41665915
861,0.8709677419354838,0.625,0.57963276
862,0.935483870967742,0.625,0.7798369
863,1.0,0.625,0.9988656
864,-1.0,0.6875,0.0011346489
865,-0.935483870967742,0.6875,0.0027697952
866,-0.8709677419354839,0.6875,0.0038090735
867,-0.8064516129032258,0.6875,0.0043668635
868,-0.7419354838709677,0.6875,0.004540672
869,-0.6774193548387097,0.6875,0.00441049
870,-0.6129032258064516,0.6875,0.0040409192
871,-0.5483870967741935,0.6875,0.0034861527
872,-0.4838709677419355,0.6875,0.0027984362
873,-0.4193548387096775,0.6875,0.0020383336
874,-0.3548387096774194,0.6875,0.0012923423
875,-0.29032258064516125,0.6875,0.0006766906
876,-0.22580645161290325,0.6875,0.00032882672
877,-0.16129032258064524,0.6875,0.0003510313
878,-0.09677419354838712,0.6875,0.0007103486
879,-0.032258064516129004,0.6875,0.0011611991
880,0.032258064516129004,0.6875,0.0013766512
881,0.09677419354838701,0.6875,0.0014992002
882,0.16129032258064502,0.6875,0.0027371775
883,0.22580645161290325,0.6875,0.006389212
884,0.29032258064516125,0.6875,0.011274045
885,0.35483870967741926,0.6875,0.017206892
886,0.4193548387096775,0.6875,0.031169178
887,0.4838709677419355,0.6875,0.056995373
888,0.5483870967741935,0.6875,0.092700556
889,0.6129032258064515,0.6875,0.14000665
890,0.6774193548387095,0.6875,0.20475744
891,0.7419354838709677,0.6875,0.29447475
892,0.8064516129032258,0.6875,0.41756445
893,0.8709677419354838,0.6875,0.58041507
894,0.935483870967742,0.6875,0.7800245
895,1.0,0.6875,0.99795127
896,-1.0,0.75,0.00052660704
897,-0.935483870967742,0.75,0.0021354442
898,-0.8709677419354839,0.75,0.0032244828
899,-0.8064516129032258,0.75,0.0038781262
900,-0.7419354838709677,0.75,0.00416968
901,-0.6774193548387097,0.75,0.004156746
902,-0.6129032258064516,0.75,0.0038869567
903,-0.5483870967741935,0.75,0.0034032762
904,-0.4838709677419355,0.75,0.002751994
905,-0.4193548387096775,0.75,0.0019963393
906,-0.3548387096774194,0.75,0.0012309859
907,-0.29032258064516125,0.75,0.0005870359
908,-0.22580645161290325,0.75,0.0002159942
909,-0.16129032258064524,0.75,0.00022643432
910,-0.09677419354838712,0.75,0.00057740137
911,-0.032258064516129004,0.75,0.0010018768
912,0.032258064516129004,0.75,0.0011549732
913,0.09677419354838701,0.75,0.0011917045
914,0.16129032258064502,0.75,0.0023553362
915,0.22580645161290325,0.75,0.005919395
916,0.29032258064516125,0.75,0.01066543
917,0.35483870967741926,0.75,0.01660162
918,0.4193548387096775,0.75,0.030744243
919,0.4838709677419355,0.75,0.056687504
920,0.5483870967741935,0.75,0.09254146
921,0.6129032258064515,0.75,0.14014225
922,0.6774193548387095,0.75,0.20525168
923,0.7419354838709677,0.75,0.295279
924,0.8064516129032258,0.75,0.4185226
925,0.8709677419354838,0.75,0.58120537
926,0.935483870967742,0.75,0.7801395
927,1.0,0.75,0.99684435
928,-1.0,0.8125,-0.00027440488
929,-0.935483870967742,0.8125,0.0012931512
930,-0.8709677419354839,0.8125,0.0024251954
931,-0.8064516129032258,0.8125,0.0031766398
932,-0.7419354838709677,0.8125,0.0035930143
933,-0.6774193548387097,0.8125,0.003710235
934,-0.6129032258064516,0.8125,0.003556257
935,-0.5483870967741935,0.8125,0.0031621982
936,-0.4838709677419355,0.8125,0.0025683716
937,-0.4193548387096775,0.8125,0.0018404727
938,-0.3548387096774194,0.8125,0.0010810886
939,-0.29032258064516125,0.8125,0.00043457653
940,-0.22580645161290325,0.8125,6.44587e-05
941,-0.16129032258064524,0.8125,8.278992e-05
942,-0.09677419354838712,0.8125,0.00043748133
943,-0.032258064516129004,0.8125,0.0008376511
944,0.032258064516129004,0.8125,0.00092410855
945,0.09677419354838701,0.8125,0.0008699065
946,0.16129032258064502,0.8125,0.0019582938
947,0.22580645161290325,0.8125,0.005437793
948,0.29032258064516125,0.8125,0.010059695
949,0.35483870967741926,0.8125,0.016015626
950,0.4193548387096775,0.8125,0.030334584
951,0.4838709677419355,0.8125,0.056396432
952,0.5483870967741935,0.8125,0.09241852
953,0.6129032258064515,0.8125,0.14033408
954,0.6774193548387095,0.8125,0.205811
955,0.7419354838709677,0.8125,0.29614493
956,0.8064516129032258,0.8125,0.41952074
957,0.8709677419354838,0.8125,0.5819878
958,0.935483870967742,0.8125,0.7801631
959,1.0,0.8125,0.9955297
960,-1.0,0.875,-0.0012861192
961,-0.935483870967742,0.875,0.00022069496
962,-0.8709677419354839,0.875,0.0013861007
963,-0.8064516129032258,0.875,0.0022347528
964,-0.7419354838709677,0.875,0.0027833292
965,-0.6774193548387097,0.875,0.003041764
966,-0.6129032258064516,0.875,0.0030207627
967,-0.5483870967741935,0.875,0.0027366704
968,-0.4838709677419355,0.875,0.0022241827
969,-0.4193548387096775,0.875,0.0015503755
970,-0.3548387096774194,0.875,0.0008246647
971,-0.29032258064516125,0.875,0.00020414079
972,-0.22580645161290325,0.875,-0.0001381021
973,-0.16129032258064524,0.875,-9.048777e-05
974,-0.09677419354838712,0.875,0.00028172135
975,-0.032258064516129004,0.875,0.0006619054
976,0.032258064516129004,0.875,0.0006794464
977,0.09677419354838701,0.875,0.00053313933
978,0.16129032258064502,0.875,0.0015482483
979,0.22580645161290325,0.875,0.004948956
980,0.29032258064516125,0.875,0.009460422
981,0.35483870967741926,0.875,0.015449716
982,0.4193548387096775,0.875,0.029940365
983,0.4838709677419355,0.875,0.056122884
984,0.5483870967741935,0.875,0.092332564
985,0.6129032258064515,0.875,0.14057937
986,0.6774193548387095,0.875,0.2064293
987,0.7419354838709677,0.875,0.29706305
988,0.8064516129032258,0.875,0.42054686
989,0.8709677419354838,0.875,0.5827465
990,0.935483870967742,0.875,0.7800791
991,1.0,0.875,0.99399126
992,-1.0,0.9375,-0.0025251918
993,-0.935483870967742,0.9375,-0.0011042291
994,-0.8709677419354839,0.9375,8.228813e-05
995,-0.8064516129032258,0.9375,0.0010253091
996,-0.7419354838709677,0.9375,0.0017105526
997,-0.6774193548387097,0.9375,0.0021229095
998,-0.6129032258064516,0.9375,0.002252062
999,-0.5483870967741935,0.9375,0.0021000323
1000,-0.4838709677419355,0.9375,0.0016947356
1001,-0.4193548387096775,0.9375,0.001102898
1002,-0.3548387096774194,0.9375,0.0004421326
1003,-0.29032258064516125,0.9375,-0.00012141513
1004,-0.22580645161290325,0.9375,-0.00040732045
1005,-0.16129032258064524,0.9375,-0.0003063879
1006,-0.09677419354838712,0.9375,9.761844e-05
1007,-0.032258064516129004,0.9375,0.00046471017
1008,0.032258064516129004,0.9375,0.00041510467
1009,0.09677419354838701,0.9375,0.00017887261
1010,0.16129032258064502,0.9375,0.00112588
1011,0.22580645161290325,0.9375,0.004454905
1012,0.29032258064516125,0.9375,0.008868927
1013,0.35483870967741926,0.9375,0.014902825
1014,0.4193548387096775,0.9375,0.029560205
1015,0.4838709677419355,0.9375,0.05586604
1016,0.5483870967741935,0.9375,0.09228066
1017,0.6129032258064515,0.9375,0.14087312
1018,0.6774193548387095,0.9375,0.20709923
1019,0.7419354838709677,0.9375,0.29802272
1020,0.8064516129032258,0.9375,0.42158654
1021,0.8709677419354838,0.9375,0.5834654
1022,0.935483870967742,0.9375,0.77987
1023,1.0,0.9375,0.9922149


==> visu/old/tikz_csvs_two_dim/result_best_run_KS/test_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,0.00096507
1,-0.935483870967742,-1.0,0.00078890845
2,-0.8709677419354839,-1.0,0.000568822
3,-0.8064516129032258,-1.0,0.00031903014
4,-0.7419354838709677,-1.0,5.706027e-05
5,-0.6774193548387097,-1.0,-0.00019636005
6,-0.6129032258064516,-1.0,-0.000418894
7,-0.5483870967741935,-1.0,-0.0005836934
8,-0.4838709677419355,-1.0,-0.00066497177
9,-0.4193548387096775,-1.0,-0.0006373413
10,-0.3548387096774194,-1.0,-0.00048055127
11,-0.29032258064516125,-1.0,-0.00018253177
12,-0.22580645161290325,-1.0,0.0002497919
13,-0.16129032258064524,-1.0,0.00077730045
14,-0.09677419354838712,-1.0,0.0012968704
15,-0.032258064516129004,-1.0,0.001605425
16,0.032258064516129004,-1.0,0.0013892651
17,0.09677419354838701,-1.0,0.0004103072
18,0.16129032258064502,-1.0,-0.00079679117
19,0.22580645161290325,-1.0,7.962808e-05
20,0.29032258064516125,-1.0,0.0061990507
21,0.35483870967741926,-1.0,0.017418694
22,0.4193548387096775,-1.0,0.03176314
23,0.4838709677419355,-1.0,0.054605205
24,0.5483870967741935,-1.0,0.09173854
25,0.6129032258064515,-1.0,0.14247906
26,0.6774193548387095,-1.0,0.20910394
27,0.7419354838709677,-1.0,0.29916066
28,0.8064516129032258,-1.0,0.4216791
29,0.8709677419354838,-1.0,0.5830844
30,0.935483870967742,-1.0,0.7797289
31,1.0,-1.0,0.9916501
32,-1.0,-0.9375,0.0006451495
33,-0.935483870967742,-0.9375,0.00089904305
34,-0.8709677419354839,-0.9375,0.0009861612
35,-0.8064516129032258,-0.9375,0.0009435919
36,-0.7419354838709677,-0.9375,0.00080921815
37,-0.6774193548387097,-0.9375,0.00062328187
38,-0.6129032258064516,-0.9375,0.00042602024
39,-0.5483870967741935,-0.9375,0.00025901425
40,-0.4838709677419355,-0.9375,0.00016089794
41,-0.4193548387096775,-0.9375,0.00016755829
42,-0.3548387096774194,-0.9375,0.0003085462
43,-0.29032258064516125,-0.9375,0.0006011057
44,-0.22580645161290325,-0.9375,0.0010432089
45,-0.16129032258064524,-0.9375,0.0015959549
46,-0.09677419354838712,-0.9375,0.0021567317
47,-0.032258064516129004,-0.9375,0.0025179163
48,0.032258064516129004,-0.9375,0.0023594608
49,0.09677419354838701,-0.9375,0.0014468998
50,0.16129032258064502,-0.9375,0.000355588
51,0.22580645161290325,-0.9375,0.0014573036
52,0.29032258064516125,-0.9375,0.007817259
53,0.35483870967741926,-0.9375,0.018983878
54,0.4193548387096775,-0.9375,0.033055887
55,0.4838709677419355,-0.9375,0.05584889
56,0.5483870967741935,-0.9375,0.09288453
57,0.6129032258064515,-0.9375,0.14325236
58,0.6774193548387095,-0.9375,0.20943356
59,0.7419354838709677,-0.9375,0.29913118
60,0.8064516129032258,-0.9375,0.42148384
61,0.8709677419354838,-0.9375,0.58309186
62,0.935483870967742,-0.9375,0.780499
63,1.0,-0.9375,0.99387455
64,-1.0,-0.875,0.00036324933
65,-0.935483870967742,-0.875,0.00097330404
66,-0.8709677419354839,-0.875,0.0013067872
67,-0.8064516129032258,-0.875,0.0014211338
68,-0.7419354838709677,-0.875,0.0013750192
69,-0.6774193548387097,-0.875,0.0012243583
70,-0.6129032258064516,-0.875,0.0010276393
71,-0.5483870967741935,-0.875,0.00083911384
72,-0.4838709677419355,-0.875,0.00071067095
73,-0.4193548387096775,-0.875,0.0006877014
74,-0.3548387096774194,-0.875,0.0008068053
75,-0.29032258064516125,-0.875,0.0010914635
76,-0.22580645161290325,-0.875,0.0015418112
77,-0.16129032258064524,-0.875,0.0021216318
78,-0.09677419354838712,-0.875,0.0027262233
79,-0.032258064516129004,-0.875,0.003144889
80,0.032258064516129004,-0.875,0.0030529152
81,0.09677419354838701,-0.875,0.0022224626
82,0.16129032258064502,-0.875,0.001275608
83,0.22580645161290325,-0.875,0.0026401766
84,0.29032258064516125,-0.875,0.009266869
85,0.35483870967741926,-0.875,0.020389335
86,0.4193548387096775,-0.875,0.034232732
87,0.4838709677419355,-0.875,0.05703947
88,0.5483870967741935,-0.875,0.093996525
89,0.6129032258064515,-0.875,0.14398354
90,0.6774193548387095,-0.875,0.20969668
91,0.7419354838709677,-0.875,0.29898876
92,0.8064516129032258,-0.875,0.42110452
93,0.8709677419354838,-0.875,0.58282393
94,0.935483870967742,-0.875,0.78090906
95,1.0,-0.875,0.99569976
96,-1.0,-0.8125,0.0001209639
97,-0.935483870967742,-0.8125,0.0010223257
98,-0.8709677419354839,-0.8125,0.0015489516
99,-0.8064516129032258,-0.8125,0.0017782848
100,-0.7419354838709677,-0.8125,0.0017850662
101,-0.6774193548387097,-0.8125,0.0016444584
102,-0.6129032258064516,-0.8125,0.0014280875
103,-0.5483870967741935,-0.8125,0.0012043316
104,-0.4838709677419355,-0.8125,0.001035748
105,-0.4193548387096775,-0.8125,0.0009758313
106,-0.3548387096774194,-0.8125,0.001068929
107,-0.29032258064516125,-0.8125,0.0013426194
108,-0.22580645161290325,-0.8125,0.0018005486
109,-0.16129032258064524,-0.8125,0.0024064449
110,-0.09677419354838712,-0.8125,0.003056496
111,-0.032258064516129004,-0.8125,0.0035361382
112,0.032258064516129004,-0.8125,0.003516632
113,0.09677419354838701,-0.8125,0.002782536
114,0.16129032258064502,-0.8125,0.0020060476
115,0.22580645161290325,-0.8125,0.0036678365
116,0.29032258064516125,-0.8125,0.010578612
117,0.35483870967741926,-0.8125,0.021659013
118,0.4193548387096775,-0.8125,0.035312865
119,0.4838709677419355,-0.8125,0.05818721
120,0.5483870967741935,-0.8125,0.0950748
121,0.6129032258064515,-0.8125,0.14466877
122,0.6774193548387095,-0.8125,0.20989248
123,0.7419354838709677,-0.8125,0.29874122
124,0.8064516129032258,-0.8125,0.420561
125,0.8709677419354838,-0.8125,0.5823142
126,0.935483870967742,-0.8125,0.78100115
127,1.0,-0.8125,0.9971691
128,-1.0,-0.75,-8.165836e-05
129,-0.935483870967742,-0.75,0.001055167
130,-0.8709677419354839,-0.75,0.0017300674
131,-0.8064516129032258,-0.75,0.002037973
132,-0.7419354838709677,-0.75,0.0020708635
133,-0.6774193548387097,-0.75,0.0019192216
134,-0.6129032258064516,-0.75,0.0016690842
135,-0.5483870967741935,-0.75,0.0013994133
136,-0.4838709677419355,-0.75,0.001183412
137,-0.4193548387096775,-0.75,0.0010821801
138,-0.3548387096774194,-0.75,0.0011460416
139,-0.29032258064516125,-0.75,0.001406223
140,-0.22580645161290325,-0.75,0.0018696827
141,-0.16129032258064524,-0.75,0.0025009739
142,-0.09677419354838712,-0.75,0.003195716
143,-0.032258064516129004,-0.75,0.0037366576
144,0.032258064516129004,-0.75,0.0037949504
145,0.09677419354838701,-0.75,0.0031692197
146,0.16129032258064502,-0.75,0.0025877208
147,0.22580645161290325,-0.75,0.00457527
148,0.29032258064516125,-0.75,0.011778419
149,0.35483870967741926,-0.75,0.022811212
150,0.4193548387096775,-0.75,0.036312025
151,0.4838709677419355,-0.75,0.0592966
152,0.5483870967741935,-0.75,0.09611452
153,0.6129032258064515,-0.75,0.14530288
154,0.6774193548387095,-0.75,0.21001996
155,0.7419354838709677,-0.75,0.29839557
156,0.8064516129032258,-0.75,0.41987264
157,0.8709677419354838,-0.75,0.5815957
158,0.935483870967742,-0.75,0.7808197
159,1.0,-0.75,0.9983276
160,-1.0,-0.6875,-0.00024168193
161,-0.935483870967742,-0.6875,0.0010813305
162,-0.8709677419354839,-0.6875,0.0018657694
163,-0.8064516129032258,-0.6875,0.002223291
164,-0.7419354838709677,-0.6875,0.0022610154
165,-0.6774193548387097,-0.6875,0.002083525
166,-0.6129032258064516,-0.6875,0.0017884691
167,-0.5483870967741935,-0.6875,0.0014661337
168,-0.4838709677419355,-0.6875,0.0011978835
169,-0.4193548387096775,-0.6875,0.0010523465
170,-0.3548387096774194,-0.6875,0.001084375
171,-0.29032258064516125,-0.6875,0.0013293454
172,-0.22580645161290325,-0.6875,0.0017956947
173,-0.16129032258064524,-0.6875,0.0024492918
174,-0.09677419354838712,-0.6875,0.0031866767
175,-0.032258064516129004,-0.6875,0.003788475
176,0.032258064516129004,-0.6875,0.003927344
177,0.09677419354838701,-0.6875,0.003419979
178,0.16129032258064502,-0.6875,0.0030555432
179,0.22580645161290325,-0.6875,0.0053915037
180,0.29032258064516125,-0.6875,0.012886569
181,0.35483870967741926,-0.6875,0.0238605
182,0.4193548387096775,-0.6875,0.03723916
183,0.4838709677419355,-0.6875,0.06036727
184,0.5483870967741935,-0.6875,0.09710787
185,0.6129032258064515,-0.6875,0.14587693
186,0.6774193548387095,-0.6875,0.21007574
187,0.7419354838709677,-0.6875,0.29795864
188,0.8064516129032258,-0.6875,0.41905975
189,0.8709677419354838,-0.6875,0.58070374
190,0.935483870967742,-0.6875,0.7804091
191,1.0,-0.6875,0.9992201
192,-1.0,-0.625,-0.00035987422
193,-0.935483870967742,-0.625,0.0011084068
194,-0.8709677419354839,-0.625,0.0019714346
195,-0.8064516129032258,-0.625,0.002355198
196,-0.7419354838709677,-0.625,0.0023819744
197,-0.6774193548387097,-0.625,0.002168184
198,-0.6129032258064516,-0.625,0.0018216714
199,-0.5483870967741935,-0.625,0.0014430914
200,-0.4838709677419355,-0.625,0.0011204036
201,-0.4193548387096775,-0.625,0.0009291852
202,-0.3548387096774194,-0.625,0.00092771975
203,-0.29032258064516125,-0.625,0.0011542547
204,-0.22580645161290325,-0.625,0.0016200859
205,-0.16129032258064524,-0.625,0.0022927052
206,-0.09677419354838712,-0.625,0.0030681505
207,-0.032258064516129004,-0.625,0.003728692
208,0.032258064516129004,-0.625,0.003948838
209,0.09677419354838701,-0.625,0.0035694828
210,0.16129032258064502,-0.625,0.003441535
211,0.22580645161290325,-0.625,0.006141925
212,0.29032258064516125,-0.625,0.013918187
213,0.35483870967741926,-0.625,0.02481572
214,0.4193548387096775,-0.625,0.0381
215,0.4838709677419355,-0.625,0.061393596
216,0.5483870967741935,-0.625,0.09804341
217,0.6129032258064515,-0.625,0.14638108
218,0.6774193548387095,-0.625,0.210056
219,0.7419354838709677,-0.625,0.29743743
220,0.8064516129032258,-0.625,0.41814277
221,0.8709677419354838,-0.625,0.5796718
222,0.935483870967742,-0.625,0.7798136
223,1.0,-0.625,0.99989015
224,-1.0,-0.5625,-0.00043376908
225,-0.935483870967742,-0.5625,0.001144194
226,-0.8709677419354839,-0.5625,0.0020599875
227,-0.8064516129032258,-0.5625,0.0024533551
228,-0.7419354838709677,-0.5625,0.0024578879
229,-0.6774193548387097,-0.5625,0.0022007148
230,-0.6129032258064516,-0.5625,0.0018008376
231,-0.5483870967741935,-0.5625,0.0013645138
232,-0.4838709677419355,-0.5625,0.000987946
233,-0.4193548387096775,-0.5625,0.00075042434
234,-0.3548387096774194,-0.5625,0.0007139016
235,-0.29032258064516125,-0.5625,0.0009198957
236,-0.22580645161290325,-0.5625,0.0013804804
237,-0.16129032258064524,-0.5625,0.002065992
238,-0.09677419354838712,-0.5625,0.0028746184
239,-0.032258064516129004,-0.5625,0.0035898592
240,0.032258064516129004,-0.5625,0.0038912464
241,0.09677419354838701,-0.5625,0.0036476525
242,0.16129032258064502,-0.5625,0.0037714643
243,0.22580645161290325,-0.5625,0.0068445653
244,0.29032258064516125,-0.5625,0.014882582
245,0.35483870967741926,-0.5625,0.025681779
246,0.4193548387096775,-0.5625,0.038894244
247,0.4838709677419355,-0.5625,0.062366553
248,0.5483870967741935,-0.5625,0.098906964
249,0.6129032258064515,-0.5625,0.1468046
250,0.6774193548387095,-0.5625,0.20995684
251,0.7419354838709677,-0.5625,0.29683784
252,0.8064516129032258,-0.5625,0.417141
253,0.8709677419354838,-0.5625,0.5785337
254,0.935483870967742,-0.5625,0.7790752
255,1.0,-0.5625,1.000379
256,-1.0,-0.5,-0.0004648082
257,-0.935483870967742,-0.5,0.0011952579
258,-0.8709677419354839,-0.5,0.0021447546
259,-0.8064516129032258,-0.5,0.0025349958
260,-0.7419354838709677,-0.5,0.0025107295
261,-0.6774193548387097,-0.5,0.002208157
262,-0.6129032258064516,-0.5,0.0017540788
263,-0.5483870967741935,-0.5,0.0012619477
264,-0.4838709677419355,-0.5,0.0008325251
265,-0.4193548387096775,-0.5,0.00054935366
266,-0.3548387096774194,-0.5,0.00047717663
267,-0.29032258064516125,-0.5,0.0006584907
268,-0.22580645161290325,-0.5,0.0011087228
269,-0.16129032258064524,-0.5,0.0018011751
270,-0.09677419354838712,-0.5,0.0026363544
271,-0.032258064516129004,-0.5,0.0034006415
272,0.032258064516129004,-0.5,0.003781598
273,0.09677419354838701,-0.5,0.0036801826
274,0.16129032258064502,-0.5,0.004067151
275,0.22580645161290325,-0.5,0.0075133704
276,0.29032258064516125,-0.5,0.0157845
277,0.35483870967741926,-0.5,0.026459137
278,0.4193548387096775,-0.5,0.03961914
279,0.4838709677419355,-0.5,0.06327394
280,0.5483870967741935,-0.5,0.09968382
281,0.6129032258064515,-0.5,0.14713533
282,0.6774193548387095,-0.5,0.20977484
283,0.7419354838709677,-0.5,0.29616705
284,0.8064516129032258,-0.5,0.41607344
285,0.8709677419354838,-0.5,0.5773206
286,0.935483870967742,-0.5,0.77823496
287,1.0,-0.5,1.0007252
288,-1.0,-0.4375,-0.00045167282
289,-0.935483870967742,-0.4375,0.0012667459
290,-0.8709677419354839,-0.4375,0.0022352282
291,-0.8064516129032258,-0.4375,0.002614792
292,-0.7419354838709677,-0.4375,0.0025591424
293,-0.6774193548387097,-0.4375,0.0022120955
294,-0.6129032258064516,-0.4375,0.0017067965
295,-0.5483870967741935,-0.4375,0.0011626258
296,-0.4838709677419355,-0.4375,0.0006828769
297,-0.4193548387096775,-0.4375,0.00035478687
298,-0.3548387096774194,-0.4375,0.0002451511
299,-0.29032258064516125,-0.4375,0.00039806776
300,-0.22580645161290325,-0.4375,0.00083254
301,-0.16129032258064524,-0.4375,0.001523722
302,-0.09677419354838712,-0.4375,0.002377496
303,-0.032258064516129004,-0.4375,0.0031847488
304,0.032258064516129004,-0.4375,0.003643738
305,0.09677419354838701,-0.4375,0.0036876583
306,0.16129032258064502,-0.4375,0.004345279
307,0.22580645161290325,-0.4375,0.00815555
308,0.29032258064516125,-0.4375,0.016623396
309,0.35483870967741926,-0.4375,0.027144909
310,0.4193548387096775,-0.4375,0.0402675
311,0.4838709677419355,-0.4375,0.06410053
312,0.5483870967741935,-0.4375,0.10035805
313,0.6129032258064515,-0.4375,0.14736333
314,0.6774193548387095,-0.4375,0.20950621
315,0.7419354838709677,-0.4375,0.29543144
316,0.8064516129032258,-0.4375,0.41495833
317,0.8709677419354838,-0.4375,0.57606345
318,0.935483870967742,-0.4375,0.7773291
319,1.0,-0.4375,1.000963
320,-1.0,-0.375,-0.00039546564
321,-0.935483870967742,-0.375,0.0013634552
322,-0.8709677419354839,-0.375,0.0023408
323,-0.8064516129032258,-0.375,0.0027060502
324,-0.7419354838709677,-0.375,0.0026195263
325,-0.6774193548387097,-0.375,0.002231752
326,-0.6129032258064516,-0.375,0.0016801304
327,-0.5483870967741935,-0.375,0.0010879613
328,-0.4838709677419355,-0.375,0.0005623512
329,-0.4193548387096775,-0.375,0.00019050762
330,-0.3548387096774194,-0.375,4.1667372e-05
331,-0.29032258064516125,-0.375,0.0001627393
332,-0.22580645161290325,-0.375,0.00057330355
333,-0.16129032258064524,-0.375,0.0012551984
334,-0.09677419354838712,-0.375,0.0021188268
335,-0.032258064516129004,-0.375,0.0029620193
336,0.032258064516129004,-0.375,0.0034950664
337,0.09677419354838701,-0.375,0.0036869878
338,0.16129032258064502,-0.375,0.004616473
339,0.22580645161290325,-0.375,0.008774416
340,0.29032258064516125,-0.375,0.017394751
341,0.35483870967741926,-0.375,0.027733538
342,0.4193548387096775,-0.375,0.040830895
343,0.4838709677419355,-0.375,0.06483182
344,0.5483870967741935,-0.375,0.100914635
345,0.6129032258064515,-0.375,0.14747834
346,0.6774193548387095,-0.375,0.20914966
347,0.7419354838709677,-0.375,0.2946385
348,0.8064516129032258,-0.375,0.41381377
349,0.8709677419354838,-0.375,0.57478946
350,0.935483870967742,-0.375,0.7763918
351,1.0,-0.375,1.0011228
352,-1.0,-0.3125,-0.0002984032
353,-0.935483870967742,-0.3125,0.0014880172
354,-0.8709677419354839,-0.3125,0.0024683224
355,-0.8064516129032258,-0.3125,0.0028187681
356,-0.7419354838709677,-0.3125,0.002705136
357,-0.6774193548387097,-0.3125,0.0022823208
358,-0.6129032258064516,-0.3125,0.0016910196
359,-0.5483870967741935,-0.3125,0.0010577664
360,-0.4838709677419355,-0.3125,0.0004890226
361,-0.4193548387096775,-0.3125,7.525738e-05
362,-0.3548387096774194,-0.3125,-0.0001146337
363,-0.29032258064516125,-0.3125,-3.1663105e-05
364,-0.22580645161290325,-0.3125,0.00034834817
365,-0.16129032258064524,-0.3125,0.0010114461
366,-0.09677419354838712,-0.3125,0.0018762108
367,-0.032258064516129004,-0.3125,0.002747709
368,0.032258064516129004,-0.3125,0.0033507366
369,0.09677419354838701,-0.3125,0.0036903229
370,0.16129032258064502,-0.3125,0.0048880363
371,0.22580645161290325,-0.3125,0.009367438
372,0.29032258064516125,-0.3125,0.018091261
373,0.35483870967741926,-0.3125,0.028217316
374,0.4193548387096775,-0.3125,0.041298658
375,0.4838709677419355,-0.3125,0.065451294
376,0.5483870967741935,-0.3125,0.10133932
377,0.6129032258064515,-0.3125,0.14747252
378,0.6774193548387095,-0.3125,0.20870392
379,0.7419354838709677,-0.3125,0.29379523
380,0.8064516129032258,-0.3125,0.41265595
381,0.8709677419354838,-0.3125,0.57352316
382,0.935483870967742,-0.3125,0.77545273
383,1.0,-0.3125,1.0012287
384,-1.0,-0.25,-0.00016174093
385,-0.935483870967742,-0.25,0.0016419175
386,-0.8709677419354839,-0.25,0.0026227525
387,-0.8064516129032258,-0.25,0.0029607124
388,-0.7419354838709677,-0.25,0.0028259903
389,-0.6774193548387097,-0.25,0.0023758465
390,-0.6129032258064516,-0.25,0.0017526676
391,-0.5483870967741935,-0.25,0.0010841028
392,-0.4838709677419355,-0.25,0.00047730468
393,-0.4193548387096775,-0.25,2.2373162e-05
394,-0.3548387096774194,-0.25,-0.00021064002
395,-0.29032258064516125,-0.25,-0.00017102715
396,-0.22580645161290325,-0.25,0.00017010793
397,-0.16129032258064524,-0.25,0.0008049812
398,-0.09677419354838712,-0.25,0.0016607996
399,-0.032258064516129004,-0.25,0.0025531705
400,0.032258064516129004,-0.25,0.0032215063
401,0.09677419354838701,-0.25,0.0037057176
402,0.16129032258064502,-0.25,0.005160805
403,0.22580645161290325,-0.25,0.009928679
404,0.29032258064516125,-0.25,0.018702049
405,0.35483870967741926,-0.25,0.02858734
406,0.4193548387096775,-0.25,0.041658867
407,0.4838709677419355,-0.25,0.06594371
408,0.5483870967741935,-0.25,0.10162088
409,0.6129032258064515,-0.25,0.14734054
410,0.6774193548387095,-0.25,0.20817026
411,0.7419354838709677,-0.25,0.29291072
412,0.8064516129032258,-0.25,0.41150093
413,0.8709677419354838,-0.25,0.5722883
414,0.935483870967742,-0.25,0.77453685
415,1.0,-0.25,1.0013008
416,-1.0,-0.1875,1.0609627e-05
417,-0.935483870967742,-0.1875,0.0018254553
418,-0.8709677419354839,-0.1875,0.002806296
419,-0.8064516129032258,-0.1875,0.0031364723
420,-0.7419354838709677,-0.1875,0.0029884756
421,-0.6774193548387097,-0.1875,0.0025197025
422,-0.6129032258064516,-0.1875,0.0018736678
423,-0.5483870967741935,-0.1875,0.0011766031
424,-0.4838709677419355,-0.1875,0.0005360814
425,-0.4193548387096775,-0.1875,4.0719286e-05
426,-0.3548387096774194,-0.1875,-0.00023825653
427,-0.29032258064516125,-0.1875,-0.00024795905
428,-0.22580645161290325,-0.1875,4.50816e-05
429,-0.16129032258064524,-0.1875,0.00064245984
430,-0.09677419354838712,-0.1875,0.0014809314
431,-0.032258064516129004,-0.1875,0.0023857392
432,0.032258064516129004,-0.1875,0.003113579
433,0.09677419354838701,-0.1875,0.0037366152
434,0.16129032258064502,-0.1875,0.005433008
435,0.22580645161290325,-0.1875,0.01044848
436,0.29032258064516125,-0.1875,0.019216083
437,0.35483870967741926,-0.1875,0.028835282
438,0.4193548387096775,-0.1875,0.04190162
439,0.4838709677419355,-0.1875,0.06629673
440,0.5483870967741935,-0.1875,0.1017494
441,0.6129032258064515,-0.1875,0.1470788
442,0.6774193548387095,-0.1875,0.207552
443,0.7419354838709677,-0.1875,0.2919934
444,0.8064516129032258,-0.1875,0.41036358
445,0.8709677419354838,-0.1875,0.5711051
446,0.935483870967742,-0.1875,0.7736654
447,1.0,-0.1875,1.0013525
448,-1.0,-0.125,0.00021463633
449,-0.935483870967742,-0.125,0.0020363417
450,-0.8709677419354839,-0.125,0.0030199573
451,-0.8064516129032258,-0.125,0.0033487896
452,-0.7419354838709677,-0.125,0.0031955587
453,-0.6774193548387097,-0.125,0.0027179108
454,-0.6129032258064516,-0.125,0.002057691
455,-0.5483870967741935,-0.125,0.0013391105
456,-0.4838709677419355,-0.125,0.0006686691
457,-0.4193548387096775,-0.125,0.00013387669
458,-0.3548387096774194,-0.125,-0.00019419193
459,-0.29032258064516125,-0.125,-0.00025928207
460,-0.22580645161290325,-0.125,-2.2383407e-05
461,-0.16129032258064524,-0.125,0.0005283747
462,-0.09677419354838712,-0.125,0.00134027
463,-0.032258064516129004,-0.125,0.0022506546
464,0.032258064516129004,-0.125,0.003031185
465,0.09677419354838701,-0.125,0.0037832689
466,0.16129032258064502,-0.125,0.005697882
467,0.22580645161290325,-0.125,0.010915611
468,0.29032258064516125,-0.125,0.01962149
469,0.35483870967741926,-0.125,0.028951809
470,0.4193548387096775,-0.125,0.04201673
471,0.4838709677419355,-0.125,0.066499144
472,0.5483870967741935,-0.125,0.101719216
473,0.6129032258064515,-0.125,0.14668804
474,0.6774193548387095,-0.125,0.20685464
475,0.7419354838709677,-0.125,0.29105386
476,0.8064516129032258,-0.125,0.40925905
477,0.8709677419354838,-0.125,0.56999034
478,0.935483870967742,-0.125,0.7728567
479,1.0,-0.125,1.001394
480,-1.0,-0.0625,0.00044454262
481,-0.935483870967742,-0.0625,0.002271525
482,-0.8709677419354839,-0.0625,0.0032611592
483,-0.8064516129032258,-0.0625,0.0035959203
484,-0.7419354838709677,-0.0625,0.0034474805
485,-0.6774193548387097,-0.0625,0.0029706284
486,-0.6129032258064516,-0.0625,0.0023049815
487,-0.5483870967741935,-0.0625,0.0015723081
488,-0.4838709677419355,-0.0625,0.00087546
489,-0.4193548387096775,-0.0625,0.00030137412
490,-0.3548387096774194,-0.0625,-7.931143e-05
491,-0.29032258064516125,-0.0625,-0.00020648539
492,-0.22580645161290325,-0.0625,-3.3337623e-05
493,-0.16129032258064524,-0.0625,0.00046235695
494,-0.09677419354838712,-0.0625,0.0012402274
495,-0.032258064516129004,-0.0625,0.0021490473
496,0.032258064516129004,-0.0625,0.0029746871
497,0.09677419354838701,-0.0625,0.0038426071
498,0.16129032258064502,-0.0625,0.0059464388
499,0.22580645161290325,-0.0625,0.011316409
500,0.29032258064516125,-0.0625,0.019906089
501,0.35483870967741926,-0.0625,0.028931234
502,0.4193548387096775,-0.0625,0.041996323
503,0.4838709677419355,-0.0625,0.06654423
504,0.5483870967741935,-0.0625,0.10152903
505,0.6129032258064515,-0.0625,0.14617145
506,0.6774193548387095,-0.0625,0.20608614
507,0.7419354838709677,-0.0625,0.2901046
508,0.8064516129032258,-0.0625,0.4082029
509,0.8709677419354838,-0.0625,0.56896293
510,0.935483870967742,-0.0625,0.77212495
511,1.0,-0.0625,1.0014296
512,-1.0,0.0,0.0006929487
513,-0.935483870967742,0.0,0.0025247855
514,-0.8709677419354839,0.0,0.0035250452
515,-0.8064516129032258,0.0,0.0038737534
516,-0.7419354838709677,0.0,0.0037396841
517,-0.6774193548387097,0.0,0.0032738536
518,-0.6129032258064516,0.0,0.0026118318
519,-0.5483870967741935,0.0,0.0018707672
520,-0.4838709677419355,0.0,0.0011509676
521,-0.4193548387096775,0.0,0.00053732656
522,-0.3548387096774194,0.0,0.00010088645
523,-0.29032258064516125,0.0,-9.351596e-05
524,-0.22580645161290325,0.0,8.376315e-06
525,-0.16129032258064524,0.0,0.0004419014
526,-0.09677419354838712,0.0,0.0011788346
527,-0.032258064516129004,0.0,0.002079349
528,0.032258064516129004,0.0,0.002941398
529,0.09677419354838701,0.0,0.0039085746
530,0.16129032258064502,0.0,0.0061680917
531,0.22580645161290325,0.0,0.011637809
532,0.29032258064516125,0.0,0.020060532
533,0.35483870967741926,0.0,0.028767278
534,0.4193548387096775,0.0,0.041835576
535,0.4838709677419355,0.0,0.06642732
536,0.5483870967741935,0.0,0.101179786
537,0.6129032258064515,0.0,0.14553627
538,0.6774193548387095,0.0,0.20525756
539,0.7419354838709677,0.0,0.289159
540,0.8064516129032258,0.0,0.40721083
541,0.8709677419354838,0.0,0.56803715
542,0.935483870967742,0.0,0.7714812
543,1.0,0.0,1.0014563
544,-1.0,0.0625,0.0009515546
545,-0.935483870967742,0.0625,0.0027884427
546,-0.8709677419354839,0.0625,0.0038043647
547,-0.8064516129032258,0.0625,0.0041757375
548,-0.7419354838709677,0.0625,0.0040656137
549,-0.6774193548387097,0.0625,0.003620436
550,-0.6129032258064516,0.0625,0.0029695965
551,-0.5483870967741935,0.0625,0.0022262828
552,-0.4838709677419355,0.0625,0.0014867922
553,-0.4193548387096775,0.0625,0.00083291344
554,-0.3548387096774194,0.0625,0.0003383234
555,-0.29032258064516125,0.0625,7.0808455e-05
556,-0.22580645161290325,0.0625,9.6516684e-05
557,-0.16129032258064524,0.0625,0.00046185218
558,-0.09677419354838712,0.0625,0.0011529885
559,-0.032258064516129004,0.0625,0.0020385496
560,0.032258064516129004,0.0625,0.0029267631
561,0.09677419354838701,0.0625,0.0039727204
562,0.16129032258064502,0.0625,0.006350605
563,0.22580645161290325,0.0625,0.011867177
564,0.29032258064516125,0.0625,0.020076573
565,0.35483870967741926,0.0625,0.028458845
566,0.4193548387096775,0.0625,0.041532177
567,0.4838709677419355,0.0625,0.066149116
568,0.5483870967741935,0.0625,0.10067796
569,0.6129032258064515,0.0625,0.1447945
570,0.6774193548387095,0.0625,0.2043829
571,0.7419354838709677,0.0625,0.28823274
572,0.8064516129032258,0.0625,0.40629894
573,0.8709677419354838,0.0625,0.56722844
574,0.935483870967742,0.0625,0.77093434
575,1.0,0.0625,1.0014719
576,-1.0,0.125,0.0012108982
577,-0.935483870967742,0.125,0.003053073
578,-0.8709677419354839,0.125,0.0040900935
579,-0.8064516129032258,0.125,0.0044915117
580,-0.7419354838709677,0.125,0.0044143107
581,-0.6774193548387097,0.125,0.0039978772
582,-0.6129032258064516,0.125,0.0033665374
583,-0.5483870967741935,0.125,0.0026262747
584,-0.4838709677419355,0.125,0.0018696403
585,-0.4193548387096775,0.125,0.0011756849
586,-0.3548387096774194,0.125,0.0006204769
587,-0.29032258064516125,0.125,0.00027671643
588,-0.22580645161290325,0.125,0.00022122264
589,-0.16129032258064524,0.125,0.00051469356
590,-0.09677419354838712,0.125,0.0011564847
591,-0.032258064516129004,0.125,0.0020220205
592,0.032258064516129004,0.125,0.0029245727
593,0.09677419354838701,0.125,0.0040256847
594,0.16129032258064502,0.125,0.006481439
595,0.22580645161290325,0.125,0.011993345
596,0.29032258064516125,0.125,0.019949466
597,0.35483870967741926,0.125,0.028005956
598,0.4193548387096775,0.125,0.04108634
599,0.4838709677419355,0.125,0.06571369
600,0.5483870967741935,0.125,0.10003311
601,0.6129032258064515,0.125,0.14395887
602,0.6774193548387095,0.125,0.20347972
603,0.7419354838709677,0.125,0.28734505
604,0.8064516129032258,0.125,0.40548557
605,0.8709677419354838,0.125,0.56655145
606,0.935483870967742,0.125,0.77049226
607,1.0,0.125,1.0014659
608,-1.0,0.1875,0.0014583021
609,-0.935483870967742,0.1875,0.0033062666
610,-0.8709677419354839,0.1875,0.004368586
611,-0.8064516129032258,0.1875,0.0048077037
612,-0.7419354838709677,0.1875,0.0047716545
613,-0.6774193548387097,0.1875,0.0043926123
614,-0.6129032258064516,0.1875,0.003787255
615,-0.5483870967741935,0.1875,0.0030551245
616,-0.4838709677419355,0.1875,0.002283561
617,-0.4193548387096775,0.1875,0.0015508533
618,-0.3548387096774194,0.1875,0.00093317404
619,-0.29032258064516125,0.1875,0.00051124766
620,-0.22580645161290325,0.1875,0.0003727302
621,-0.16129032258064524,0.1875,0.00059358217
622,-0.09677419354838712,0.1875,0.0011825524
623,-0.032258064516129004,0.1875,0.0020227935
624,0.032258064516129004,0.1875,0.0029269196
625,0.09677419354838701,0.1875,0.004057104
626,0.16129032258064502,0.1875,0.0065490473
627,0.22580645161290325,0.1875,0.012007935
628,0.29032258064516125,0.1875,0.019677335
629,0.35483870967741926,0.1875,0.027412817
630,0.4193548387096775,0.1875,0.040503815
631,0.4838709677419355,0.1875,0.06512963
632,0.5483870967741935,0.1875,0.09926094
633,0.6129032258064515,0.1875,0.14304999
634,0.6774193548387095,0.1875,0.20256907
635,0.7419354838709677,0.1875,0.28651726
636,0.8064516129032258,0.1875,0.40479136
637,0.8709677419354838,0.1875,0.5660231
638,0.935483870967742,0.1875,0.77016073
639,1.0,0.1875,1.001427
640,-1.0,0.25,0.0016812719
641,-0.935483870967742,0.25,0.0035343783
642,-0.8709677419354839,0.25,0.0046259533
643,-0.8064516129032258,0.25,0.005108824
644,-0.7419354838709677,0.25,0.005121102
645,-0.6774193548387097,0.25,0.0047870125
646,-0.6129032258064516,0.25,0.004213143
647,-0.5483870967741935,0.25,0.0034947377
648,-0.4838709677419355,0.25,0.002711337
649,-0.4193548387096775,0.25,0.0019404497
650,-0.3548387096774194,0.25,0.0012601372
651,-0.29032258064516125,0.25,0.00075942464
652,-0.22580645161290325,0.25,0.0005389564
653,-0.16129032258064524,0.25,0.00068654865
654,-0.09677419354838712,0.25,0.0012237839
655,-0.032258064516129004,0.25,0.0020334236
656,0.032258064516129004,0.25,0.00292545
657,0.09677419354838701,0.25,0.0040564407
658,0.16129032258064502,0.25,0.006543644
659,0.22580645161290325,0.25,0.011904806
660,0.29032258064516125,0.25,0.019262452
661,0.35483870967741926,0.25,0.026686959
662,0.4193548387096775,0.25,0.039792538
663,0.4838709677419355,0.25,0.064409725
664,0.5483870967741935,0.25,0.09837933
665,0.6129032258064515,0.25,0.14208955
666,0.6774193548387095,0.25,0.20167518
667,0.7419354838709677,0.25,0.28577477
668,0.8064516129032258,0.25,0.40423965
669,0.8709677419354838,0.25,0.5656603
670,0.935483870967742,0.25,0.7699455
671,1.0,0.25,1.0013413
672,-1.0,0.3125,0.0018643625
673,-0.935483870967742,0.3125,0.0037221047
674,-0.8709677419354839,0.3125,0.0048450013
675,-0.8064516129032258,0.3125,0.0053761005
676,-0.7419354838709677,0.3125,0.005443241
677,-0.6774193548387097,0.3125,0.0051603904
678,-0.6129032258064516,0.3125,0.004624894
679,-0.5483870967741935,0.3125,0.0039230846
680,-0.4838709677419355,0.3125,0.0031315805
681,-0.4193548387096775,0.3125,0.0023245886
682,-0.3548387096774194,0.3125,0.0015844833
683,-0.29032258064516125,0.3125,0.0010080505
684,-0.22580645161290325,0.3125,0.00070747174
685,-0.16129032258064524,0.3125,0.00078542903
686,-0.09677419354838712,0.3125,0.0012715254
687,-0.032258064516129004,0.3125,0.0020459946
688,0.032258064516129004,0.3125,0.0029107872
689,0.09677419354838701,0.3125,0.0040137786
690,0.16129032258064502,0.3125,0.006456783
691,0.22580645161290325,0.3125,0.011682209
692,0.29032258064516125,0.3125,0.018710399
693,0.35483870967741926,0.3125,0.025838455
694,0.4193548387096775,0.3125,0.038964607
695,0.4838709677419355,0.3125,0.06357172
696,0.5483870967741935,0.3125,0.097412005
697,0.6129032258064515,0.3125,0.14110526
698,0.6774193548387095,0.3125,0.20082718
699,0.7419354838709677,0.3125,0.2851461
700,0.8064516129032258,0.3125,0.40385675
701,0.8709677419354838,0.3125,0.5654825
702,0.935483870967742,0.3125,0.7698535
703,1.0,0.3125,1.0011933
704,-1.0,0.375,0.0019913055
705,-0.935483870967742,0.375,0.0038505197
706,-0.8709677419354839,0.375,0.0050061867
707,-0.8064516129032258,0.375,0.0055894507
708,-0.7419354838709677,0.375,0.005717028
709,-0.6774193548387097,0.375,0.0054905578
710,-0.6129032258064516,0.375,0.004998383
711,-0.5483870967741935,0.375,0.004318674
712,-0.4838709677419355,0.375,0.0035228124
713,-0.4193548387096775,0.375,0.0026841592
714,-0.3548387096774194,0.375,0.001887422
715,-0.29032258064516125,0.375,0.0012392923
716,-0.22580645161290325,0.375,0.0008651782
717,-0.16129032258064524,0.375,0.0008794721
718,-0.09677419354838712,0.375,0.0013168901
719,-0.032258064516129004,0.375,0.002052782
720,0.032258064516129004,0.375,0.0028744098
721,0.09677419354838701,0.375,0.003921371
722,0.16129032258064502,0.375,0.00628314
723,0.22580645161290325,0.375,0.011340944
724,0.29032258064516125,0.375,0.018030321
725,0.35483870967741926,0.375,0.024881113
726,0.4193548387096775,0.375,0.038035903
727,0.4838709677419355,0.375,0.06263611
728,0.5483870967741935,0.375,0.09638708
729,0.6129032258064515,0.375,0.14012887
730,0.6774193548387095,0.375,0.20005867
731,0.7419354838709677,0.375,0.28466463
732,0.8064516129032258,0.375,0.40367284
733,0.8709677419354838,0.375,0.5655118
734,0.935483870967742,0.375,0.76989096
735,1.0,0.375,1.000964
736,-1.0,0.4375,0.0020446815
737,-0.935483870967742,0.4375,0.0039009422
738,-0.8709677419354839,0.4375,0.0050889174
739,-0.8064516129032258,0.4375,0.005726788
740,-0.7419354838709677,0.4375,0.005917951
741,-0.6774193548387097,0.4375,0.005753196
742,-0.6129032258064516,0.4375,0.005309689
743,-0.5483870967741935,0.4375,0.00465725
744,-0.4838709677419355,0.4375,0.0038621267
745,-0.4193548387096775,0.4375,0.0029970296
746,-0.3548387096774194,0.4375,0.0021509882
747,-0.29032258064516125,0.4375,0.0014389008
748,-0.22580645161290325,0.4375,0.0009989347
749,-0.16129032258064524,0.4375,0.0009581093
750,-0.09677419354838712,0.4375,0.0013516657
751,-0.032258064516129004,0.4375,0.0020450577
752,0.032258064516129004,0.4375,0.0028085578
753,0.09677419354838701,0.4375,0.0037714504
754,0.16129032258064502,0.4375,0.0060206633
755,0.22580645161290325,0.4375,0.010886364
756,0.29032258064516125,0.4375,0.017235164
757,0.35483870967741926,0.4375,0.02383261
758,0.4193548387096775,0.4375,0.03702619
759,0.4838709677419355,0.4375,0.06162955
760,0.5483870967741935,0.4375,0.09533587
761,0.6129032258064515,0.4375,0.1391957
762,0.6774193548387095,0.4375,0.1994077
763,0.7419354838709677,0.4375,0.2843693
764,0.8064516129032258,0.4375,0.40372267
765,0.8709677419354838,0.4375,0.56577384
766,0.935483870967742,0.4375,0.7700653
767,1.0,0.4375,1.0006355
768,-1.0,0.5,0.0020060614
769,-0.935483870967742,0.5,0.003852621
770,-0.8709677419354839,0.5,0.005071098
771,-0.8064516129032258,0.5,0.005764519
772,-0.7419354838709677,0.5,0.006022867
773,-0.6774193548387097,0.5,0.0059233983
774,-0.6129032258064516,0.5,0.0055334903
775,-0.5483870967741935,0.5,0.0049143126
776,-0.4838709677419355,0.5,0.0041268254
777,-0.4193548387096775,0.5,0.0032429015
778,-0.3548387096774194,0.5,0.002355976
779,-0.29032258064516125,0.5,0.0015909411
780,-0.22580645161290325,0.5,0.001097573
781,-0.16129032258064524,0.5,0.0010116901
782,-0.09677419354838712,0.5,0.0013676584
783,-0.032258064516129004,0.5,0.0020153988
784,0.032258064516129004,0.5,0.002705453
785,0.09677419354838701,0.5,0.0035600215
786,0.16129032258064502,0.5,0.0056705438
787,0.22580645161290325,0.5,0.010326868
788,0.29032258064516125,0.5,0.016340353
789,0.35483870967741926,0.5,0.022712164
790,0.4193548387096775,0.5,0.03595794
791,0.4838709677419355,0.5,0.060580935
792,0.5483870967741935,0.5,0.094295144
793,0.6129032258064515,0.5,0.13834703
794,0.6774193548387095,0.5,0.1989173
795,0.7419354838709677,0.5,0.28430283
796,0.8064516129032258,0.5,0.40404534
797,0.8709677419354838,0.5,0.5662959
798,0.935483870967742,0.5,0.77038616
799,1.0,0.5,1.0001895
800,-1.0,0.5625,0.001854632
801,-0.935483870967742,0.5625,0.0036844094
802,-0.8709677419354839,0.5625,0.0049295872
803,-0.8064516129032258,0.5625,0.0056781275
804,-0.7419354838709677,0.5625,0.0060050962
805,-0.6774193548387097,0.5625,0.005975411
806,-0.6129032258064516,0.5625,0.005645094
807,-0.5483870967741935,0.5625,0.005065576
808,-0.4838709677419355,0.5625,0.0042940313
809,-0.4193548387096775,0.5625,0.0034011183
810,-0.3548387096774194,0.5625,0.002485714
811,-0.29032258064516125,0.5625,0.0016812328
812,-0.22580645161290325,0.5625,0.0011486392
813,-0.16129032258064524,0.5625,0.0010305941
814,-0.09677419354838712,0.5625,0.0013557915
815,-0.032258064516129004,0.5625,0.001956433
816,0.032258064516129004,0.5625,0.002559686
817,0.09677419354838701,0.5625,0.003284229
818,0.16129032258064502,0.5625,0.0052359197
819,0.22580645161290325,0.5625,0.00967397
820,0.29032258064516125,0.5625,0.015364882
821,0.35483870967741926,0.5625,0.021542251
822,0.4193548387096775,0.5625,0.034857858
823,0.4838709677419355,0.5625,0.05952479
824,0.5483870967741935,0.5625,0.09330591
825,0.6129032258064515,0.5625,0.13762835
826,0.6774193548387095,0.5625,0.19863601
827,0.7419354838709677,0.5625,0.28451374
828,0.8064516129032258,0.5625,0.40468472
829,0.8709677419354838,0.5625,0.5671108
830,0.935483870967742,0.5625,0.77086407
831,1.0,0.5625,0.9996055
832,-1.0,0.625,0.0015713535
833,-0.935483870967742,0.625,0.0033732513
834,-0.8709677419354839,0.625,0.0046396446
835,-0.8064516129032258,0.625,0.0054417294
836,-0.7419354838709677,0.625,0.0058391737
837,-0.6774193548387097,0.625,0.005883301
838,-0.6129032258064516,0.625,0.005617849
839,-0.5483870967741935,0.625,0.005086639
840,-0.4838709677419355,0.625,0.004340847
841,-0.4193548387096775,0.625,0.0034517534
842,-0.3548387096774194,0.625,0.0025220513
843,-0.29032258064516125,0.625,0.0016944911
844,-0.22580645161290325,0.625,0.0011399984
845,-0.16129032258064524,0.625,0.0010047983
846,-0.09677419354838712,0.625,0.0013094153
847,-0.032258064516129004,0.625,0.0018613096
848,0.032258064516129004,0.625,0.002366867
849,0.09677419354838701,0.625,0.0029444546
850,0.16129032258064502,0.625,0.004724309
851,0.22580645161290325,0.625,0.008941932
852,0.29032258064516125,0.625,0.014329707
853,0.35483870967741926,0.625,0.02034874
854,0.4193548387096775,0.625,0.033756316
855,0.4838709677419355,0.625,0.058498584
856,0.5483870967741935,0.625,0.09241329
857,0.6129032258064515,0.625,0.13709082
858,0.6774193548387095,0.625,0.19861844
859,0.7419354838709677,0.625,0.28505677
860,0.8064516129032258,0.625,0.40569016
861,0.8709677419354838,0.625,0.56825215
862,0.935483870967742,0.625,0.77150977
863,1.0,0.625,0.9988656
864,-1.0,0.6875,0.0011346489
865,-0.935483870967742,0.6875,0.0028972207
866,-0.8709677419354839,0.6875,0.0041779634
867,-0.8064516129032258,0.6875,0.005030617
868,-0.7419354838709677,0.6875,0.005499526
869,-0.6774193548387097,0.6875,0.0056210514
870,-0.6129032258064516,0.6875,0.0054275123
871,-0.5483870967741935,0.6875,0.0049536834
872,-0.4838709677419355,0.6875,0.004246356
873,-0.4193548387096775,0.6875,0.0033750301
874,-0.3548387096774194,0.6875,0.0024489453
875,-0.29032258064516125,0.6875,0.0016180277
876,-0.22580645161290325,0.6875,0.0010616258
877,-0.16129032258064524,0.6875,0.0009262245
878,-0.09677419354838712,0.6875,0.0012192717
879,-0.032258064516129004,0.6875,0.0017238567
880,0.032258064516129004,0.6875,0.002123219
881,0.09677419354838701,0.6875,0.0025432315
882,0.16129032258064502,0.6875,0.0041452134
883,0.22580645161290325,0.6875,0.008147707
884,0.29032258064516125,0.6875,0.013258543
885,0.35483870967741926,0.6875,0.019158358
886,0.4193548387096775,0.6875,0.032685462
887,0.4838709677419355,0.6875,0.057544526
888,0.5483870967741935,0.6875,0.091668285
889,0.6129032258064515,0.6875,0.13679063
890,0.6774193548387095,0.6875,0.19892395
891,0.7419354838709677,0.6875,0.28599185
892,0.8064516129032258,0.6875,0.40711412
893,0.8709677419354838,0.6875,0.56975836
894,0.935483870967742,0.6875,0.7723353
895,1.0,0.6875,0.99795127
896,-1.0,0.75,0.00052660704
897,-0.935483870967742,0.75,0.0022341064
898,-0.8709677419354839,0.75,0.003520682
899,-0.8064516129032258,0.75,0.0044200225
900,-0.7419354838709677,0.75,0.004960864
901,-0.6774193548387097,0.75,0.0051640347
902,-0.6129032258064516,0.75,0.0050497595
903,-0.5483870967741935,0.75,0.004644321
904,-0.4838709677419355,0.75,0.0039890255
905,-0.4193548387096775,0.75,0.003153569
906,-0.3548387096774194,0.75,0.0022505447
907,-0.29032258064516125,0.75,0.0014384305
908,-0.22580645161290325,0.75,0.0009019412
909,-0.16129032258064524,0.75,0.0007852735
910,-0.09677419354838712,0.75,0.001079456
911,-0.032258064516129004,0.75,0.0015398255
912,0.032258064516129004,0.75,0.0018277904
913,0.09677419354838701,0.75,0.0020835316
914,0.16129032258064502,0.75,0.0035094265
915,0.22580645161290325,0.75,0.0073109977
916,0.29032258064516125,0.75,0.0121762315
917,0.35483870967741926,0.75,0.018000998
918,0.4193548387096775,0.75,0.031682372
919,0.4838709677419355,0.75,0.05670864
920,0.5483870967741935,0.75,0.09112581
921,0.6129032258064515,0.75,0.1367896
922,0.6774193548387095,0.75,0.1996193
923,0.7419354838709677,0.75,0.28738496
924,0.8064516129032258,0.75,0.40901524
925,0.8709677419354838,0.75,0.57166874
926,0.935483870967742,0.75,0.7733535
927,1.0,0.75,0.99684435
928,-1.0,0.8125,-0.00027440488
929,-0.935483870967742,0.8125,0.0013624366
930,-0.8709677419354839,0.8125,0.0026441626
931,-0.8064516129032258,0.8125,0.0035859104
932,-0.7419354838709677,0.8125,0.0041982234
933,-0.6774193548387097,0.8125,0.0044880463
934,-0.6129032258064516,0.8125,0.0044617187
935,-0.5483870967741935,0.8125,0.004136766
936,-0.4838709677419355,0.8125,0.0035491302
937,-0.4193548387096775,0.8125,0.002769033
938,-0.3548387096774194,0.8125,0.0019121026
939,-0.29032258064516125,0.8125,0.0011432562
940,-0.22580645161290325,0.8125,0.0006507216
941,-0.16129032258064524,0.8125,0.00057317875
942,-0.09677419354838712,0.8125,0.00088223256
943,-0.032258064516129004,0.8125,0.0013028365
944,0.032258064516129004,0.8125,0.0014796378
945,0.09677419354838701,0.8125,0.0015724842
946,0.16129032258064502,0.8125,0.0028315457
947,0.22580645161290325,0.8125,0.0064513264
948,0.29032258064516125,0.8125,0.011109235
949,0.35483870967741926,0.8125,0.01690901
950,0.4193548387096775,0.8125,0.030786917
951,0.4838709677419355,0.8125,0.056041807
952,0.5483870967741935,0.8125,0.090845525
953,0.6129032258064515,0.8125,0.13715516
954,0.6774193548387095,0.8125,0.20077583
955,0.7419354838709677,0.8125,0.289307
956,0.8064516129032258,0.8125,0.41145378
957,0.8709677419354838,0.8125,0.57402337
958,0.935483870967742,0.8125,0.7745744
959,1.0,0.8125,0.9955297
960,-1.0,0.875,-0.0012861192
961,-0.935483870967742,0.875,0.0002620871
962,-0.8709677419354839,0.875,0.0015269431
963,-0.8064516129032258,0.875,0.0025054205
964,-0.7419354838709677,0.875,0.0031898683
965,-0.6774193548387097,0.875,0.0035699648
966,-0.6129032258064516,0.875,0.0036412014
967,-0.5483870967741935,0.875,0.0034102392
968,-0.4838709677419355,0.875,0.0029083595
969,-0.4193548387096775,0.875,0.0022052056
970,-0.3548387096774194,0.875,0.0014189105
971,-0.29032258064516125,0.875,0.00071976054
972,-0.22580645161290325,0.875,0.00029740762
973,-0.16129032258064524,0.875,0.00028098002
974,-0.09677419354838712,0.875,0.0006204285
975,-0.032258064516129004,0.875,0.0010093977
976,0.032258064516129004,0.875,0.001078594
977,0.09677419354838701,0.875,0.0010167044
978,0.16129032258064502,0.875,0.0021253768
979,0.22580645161290325,0.875,0.0055903057
980,0.29032258064516125,0.875,0.010085137
981,0.35483870967741926,0.875,0.015915543
982,0.4193548387096775,0.875,0.030041259
983,0.4838709677419355,0.875,0.055598233
984,0.5483870967741935,0.875,0.09089361
985,0.6129032258064515,0.875,0.13796036
986,0.6774193548387095,0.875,0.20247091
987,0.7419354838709677,0.875,0.291833
988,0.8064516129032258,0.875,0.41449368
989,0.8709677419354838,0.875,0.57686156
990,0.935483870967742,0.875,0.7760074
991,1.0,0.875,0.99399126
992,-1.0,0.9375,-0.0025251918
993,-0.935483870967742,0.9375,-0.0010868586
994,-0.8709677419354839,0.9375,0.00014843556
995,-0.8064516129032258,0.9375,0.001157258
996,-0.7419354838709677,0.9375,0.0019126303
997,-0.6774193548387097,0.9375,0.0023888424
998,-0.6129032258064516,0.9375,0.0025675443
999,-0.5483870967741935,0.9375,0.0024456168
1000,-0.4838709677419355,0.9375,0.0020489313
1001,-0.4193548387096775,0.9375,0.001445398
1002,-0.3548387096774194,0.9375,0.00075672707
1003,-0.29032258064516125,0.9375,0.00015562656
1004,-0.22580645161290325,0.9375,-0.00016935961
1005,-0.16129032258064524,0.9375,-0.00010047713
1006,-0.09677419354838712,0.9375,0.00028590602
1007,-0.032258064516129004,0.9375,0.00065455656
1008,0.032258064516129004,0.9375,0.0006257866
1009,0.09677419354838701,0.9375,0.00042390497
1010,0.16129032258064502,0.9375,0.001405949
1011,0.22580645161290325,0.9375,0.0047503486
1012,0.29032258064516125,0.9375,0.009132944
1013,0.35483870967741926,0.9375,0.015056672
1014,0.4193548387096775,0.9375,0.029492289
1015,0.4838709677419355,0.9375,0.055437252
1016,0.5483870967741935,0.9375,0.091339394
1017,0.6129032258064515,0.9375,0.13928358
1018,0.6774193548387095,0.9375,0.2047873
1019,0.7419354838709677,0.9375,0.29504135
1020,0.8064516129032258,0.9375,0.4181972
1021,0.8709677419354838,0.9375,0.5802196
1022,0.935483870967742,0.9375,0.77765626
1023,1.0,0.9375,0.9922149


==> visu/old/tikz_csvs_two_dim/result_best_run_KS_ns/cfg.json <==
{"example": "KS_ns", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 5000, "weight_testfn_obs": 5000, "weight_gap_term": 0.0005, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.003, "lr_testfn": 0.0047, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 19269, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-08_07-22-58_974297_3674339/artifacts/2024-10-08_07-23-02/fn_2024-10-08_07-23-02/working_dirs/fn_63b87_00006_6_example=KS_ns_2024-10-08_07-23-02", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_two_dim/result_best_run_KS_ns/diff.csv <==
,X_x,X_y,value
0,-1.0,-1.0,-0.0011508563
1,-0.935483870967742,-1.0,-0.0006382563
2,-0.8709677419354839,-1.0,-0.00019205594
3,-0.8064516129032258,-1.0,0.00018920517
4,-0.7419354838709677,-1.0,0.0005054972
5,-0.6774193548387097,-1.0,0.0007584295
6,-0.6129032258064516,-1.0,0.0009490452
7,-0.5483870967741935,-1.0,0.0010788939
8,-0.4838709677419355,-1.0,0.0011508367
9,-0.4193548387096775,-1.0,0.0011666319
10,-0.3548387096774194,-1.0,0.0011302135
11,-0.29032258064516125,-1.0,0.0010453663
12,-0.22580645161290325,-1.0,0.0009170673
13,-0.16129032258064524,-1.0,0.00075133657
14,-0.09677419354838712,-1.0,0.0005539856
15,-0.032258064516129004,-1.0,0.00033228612
16,0.032258064516129004,-1.0,9.440398e-05
17,0.09677419354838701,-1.0,-0.00014985586
18,0.16129032258064502,-1.0,-0.00039211893
19,0.22580645161290325,-1.0,-0.0006217458
20,0.29032258064516125,-1.0,-0.0008279183
21,0.35483870967741926,-1.0,-0.0009994009
22,0.4193548387096775,-1.0,-0.001124213
23,0.4838709677419355,-1.0,-0.0011905232
24,0.5483870967741935,-1.0,-0.0011856952
25,0.6129032258064515,-1.0,-0.0010980763
26,0.6774193548387095,-1.0,-0.00091610337
27,0.7419354838709677,-1.0,-0.00062705064
28,0.8064516129032258,-1.0,-0.00022051716
29,0.8709677419354838,-1.0,0.00031485176
30,0.935483870967742,-1.0,0.0009882948
31,1.0,-1.0,0.0018093488
32,-1.0,-0.9375,-0.0010359683
33,-0.935483870967742,-0.9375,-0.00038333356
34,-0.8709677419354839,-0.9375,-7.271173e-05
35,-0.8064516129032258,-0.9375,9.479902e-05
36,-0.7419354838709677,-0.9375,0.0001619088
37,-0.6774193548387097,-0.9375,0.00012875552
38,-0.6129032258064516,-0.9375,5.350227e-05
39,-0.5483870967741935,-0.9375,6.747525e-05
40,-0.4838709677419355,-0.9375,0.00030765397
41,-0.4193548387096775,-0.9375,0.0008461968
42,-0.3548387096774194,-0.9375,0.0016436743
43,-0.29032258064516125,-0.9375,0.002522027
44,-0.22580645161290325,-0.9375,0.0031919559
45,-0.16129032258064524,-0.9375,0.0033806295
46,-0.09677419354838712,-0.9375,0.003081748
47,-0.032258064516129004,-0.9375,0.0027934737
48,0.032258064516129004,-0.9375,0.002909561
49,0.09677419354838701,-0.9375,0.0029375833
50,0.16129032258064502,-0.9375,0.002350841
51,0.22580645161290325,-0.9375,0.0013079497
52,0.29032258064516125,-0.9375,0.00041911844
53,0.35483870967741926,-0.9375,0.00010398601
54,0.4193548387096775,-0.9375,6.946782e-05
55,0.4838709677419355,-0.9375,-0.00026423112
56,0.5483870967741935,-0.9375,-0.00076365145
57,0.6129032258064515,-0.9375,-0.00097241014
58,0.6774193548387095,-0.9375,-0.0008677141
59,0.7419354838709677,-0.9375,-0.00058184087
60,0.8064516129032258,-0.9375,-0.00017882702
61,0.8709677419354838,-0.9375,0.0003330469
62,0.935483870967742,-0.9375,0.00097630895
63,1.0,-0.9375,0.0017917953
64,-1.0,-0.875,-0.0009743967
65,-0.935483870967742,-0.875,-0.0003807103
66,-0.8709677419354839,-0.875,-0.00024805806
67,-0.8064516129032258,-0.875,-0.00021815946
68,-0.7419354838709677,-0.875,-0.00021278072
69,-0.6774193548387097,-0.875,-0.00027355668
70,-0.6129032258064516,-0.875,-0.0004042805
71,-0.5483870967741935,-0.875,-0.00045455783
72,-0.4838709677419355,-0.875,-0.0001590784
73,-0.4193548387096775,-0.875,0.0006718647
74,-0.3548387096774194,-0.875,0.0020004818
75,-0.29032258064516125,-0.875,0.0035358823
76,-0.22580645161290325,-0.875,0.004804439
77,-0.16129032258064524,-0.875,0.0053116996
78,-0.09677419354838712,-0.875,0.0048911944
79,-0.032258064516129004,-0.875,0.004295611
80,0.032258064516129004,-0.875,0.004460292
81,0.09677419354838701,-0.875,0.0047077457
82,0.16129032258064502,-0.875,0.003950269
83,0.22580645161290325,-0.875,0.0024132596
84,0.29032258064516125,-0.875,0.0013166354
85,0.35483870967741926,-0.875,0.001236489
86,0.4193548387096775,-0.875,0.0012396686
87,0.4838709677419355,-0.875,0.00041592564
88,0.5483870967741935,-0.875,-0.0005358418
89,0.6129032258064515,-0.875,-0.0008827056
90,0.6774193548387095,-0.875,-0.00076687214
91,0.7419354838709677,-0.875,-0.00045813568
92,0.8064516129032258,-0.875,-7.2071714e-05
93,0.8709677419354838,-0.875,0.0003839513
94,0.935483870967742,-0.875,0.0009634837
95,1.0,-0.875,0.0017620823
96,-1.0,-0.8125,-0.0009241202
97,-0.935483870967742,-0.8125,-0.0005067788
98,-0.8709677419354839,-0.8125,-0.0006106343
99,-0.8064516129032258,-0.8125,-0.0007313546
100,-0.7419354838709677,-0.8125,-0.00072513253
101,-0.6774193548387097,-0.8125,-0.0006423271
102,-0.6129032258064516,-0.8125,-0.0005680135
103,-0.5483870967741935,-0.8125,-0.0004757403
104,-0.4838709677419355,-0.8125,-0.00013072742
105,-0.4193548387096775,-0.8125,0.0007598876
106,-0.3548387096774194,-0.8125,0.002246303
107,-0.29032258064516125,-0.8125,0.0040325494
108,-0.22580645161290325,-0.8125,0.005593439
109,-0.16129032258064524,-0.8125,0.0063051237
110,-0.09677419354838712,-0.8125,0.005783543
111,-0.032258064516129004,-0.8125,0.004804672
112,0.032258064516129004,-0.8125,0.004820782
113,0.09677419354838701,-0.8125,0.005256221
114,0.16129032258064502,-0.8125,0.0045120786
115,0.22580645161290325,-0.8125,0.0028179442
116,0.29032258064516125,-0.8125,0.0019674916
117,0.35483870967741926,-0.8125,0.002320961
118,0.4193548387096775,-0.8125,0.0021464466
119,0.4838709677419355,-0.8125,0.0007227897
120,0.5483870967741935,-0.8125,-0.00049045833
121,0.6129032258064515,-0.8125,-0.00079432206
122,0.6774193548387095,-0.8125,-0.00059079373
123,0.7419354838709677,-0.8125,-0.0002584856
124,0.8064516129032258,-0.8125,6.6998684e-05
125,0.8709677419354838,-0.8125,0.00040991674
126,0.935483870967742,-0.8125,0.0008956827
127,1.0,-0.8125,0.0016913912
128,-1.0,-0.75,-0.0008305409
129,-0.935483870967742,-0.75,-0.0005515955
130,-0.8709677419354839,-0.75,-0.0009100529
131,-0.8064516129032258,-0.75,-0.0012420057
132,-0.7419354838709677,-0.75,-0.0012919646
133,-0.6774193548387097,-0.75,-0.0010606886
134,-0.6129032258064516,-0.75,-0.00065670605
135,-0.5483870967741935,-0.75,-0.00018205255
136,-0.4838709677419355,-0.75,0.00038631097
137,-0.4193548387096775,-0.75,0.0012432066
138,-0.3548387096774194,-0.75,0.0025251368
139,-0.29032258064516125,-0.75,0.0040805573
140,-0.22580645161290325,-0.75,0.0055124494
141,-0.16129032258064524,-0.75,0.0062089716
142,-0.09677419354838712,-0.75,0.005596704
143,-0.032258064516129004,-0.75,0.0043045743
144,0.032258064516129004,-0.75,0.0041107666
145,0.09677419354838701,-0.75,0.0047140485
146,0.16129032258064502,-0.75,0.00414038
147,0.22580645161290325,-0.75,0.0026201084
148,0.29032258064516125,-0.75,0.0023970767
149,0.35483870967741926,-0.75,0.003185536
150,0.4193548387096775,-0.75,0.0025768438
151,0.4838709677419355,-0.75,0.0006412758
152,0.5483870967741935,-0.75,-0.000546364
153,0.6129032258064515,-0.75,-0.0006430976
154,0.6774193548387095,-0.75,-0.00032224084
155,0.7419354838709677,-0.75,-2.47391e-05
156,0.8064516129032258,-0.75,0.00014692344
157,0.8709677419354838,-0.75,0.00031619953
158,0.935483870967742,-0.75,0.00071984984
159,1.0,-0.75,0.0015534959
160,-1.0,-0.6875,-0.0006338754
161,-0.935483870967742,-0.6875,-0.0002692059
162,-0.8709677419354839,-0.6875,-0.00074424205
163,-0.8064516129032258,-0.6875,-0.0013108925
164,-0.7419354838709677,-0.6875,-0.0015487613
165,-0.6774193548387097,-0.6875,-0.0013316628
166,-0.6129032258064516,-0.6875,-0.00070926955
167,-0.5483870967741935,-0.6875,0.00017996907
168,-0.4838709677419355,-0.6875,0.0011577937
169,-0.4193548387096775,-0.6875,0.002101936
170,-0.3548387096774194,-0.6875,0.0030052855
171,-0.29032258064516125,-0.6875,0.0038860678
172,-0.22580645161290325,-0.6875,0.0046879253
173,-0.16129032258064524,-0.6875,0.005035174
174,-0.09677419354838712,-0.6875,0.004293726
175,-0.032258064516129004,-0.6875,0.0028645173
176,0.032258064516129004,-0.6875,0.0025343786
177,0.09677419354838701,-0.6875,0.0032716796
178,0.16129032258064502,-0.6875,0.0029533147
179,0.22580645161290325,-0.6875,0.0019006149
180,0.29032258064516125,-0.6875,0.0025635636
181,0.35483870967741926,-0.6875,0.0036204285
182,0.4193548387096775,-0.6875,0.0024214801
183,0.4838709677419355,-0.6875,0.00027414202
184,0.5483870967741935,-0.6875,-0.0005829319
185,0.6129032258064515,-0.6875,-0.00038357681
186,0.6774193548387095,-0.6875,-1.7193379e-05
187,0.7419354838709677,-0.6875,0.00010055257
188,0.8064516129032258,-0.6875,1.3882476e-05
189,0.8709677419354838,-0.6875,2.4864625e-05
190,0.935483870967742,-0.6875,0.00043249465
191,1.0,-0.6875,0.001329591
192,-1.0,-0.625,-0.00028179074
193,-0.935483870967742,-0.625,0.0003359477
194,-0.8709677419354839,-0.625,0.00012049458
195,-0.8064516129032258,-0.625,-0.0004324927
196,-0.7419354838709677,-0.625,-0.00087454263
197,-0.6774193548387097,-0.625,-0.0008976859
198,-0.6129032258064516,-0.625,-0.00037841825
199,-0.5483870967741935,-0.625,0.00063732034
200,-0.4838709677419355,-0.625,0.0019225286
201,-0.4193548387096775,-0.625,0.0030740045
202,-0.3548387096774194,-0.625,0.0036950868
203,-0.29032258064516125,-0.625,0.0037197052
204,-0.22580645161290325,-0.625,0.0034729603
205,-0.16129032258064524,-0.625,0.0030856032
206,-0.09677419354838712,-0.625,0.0021274083
207,-0.032258064516129004,-0.625,0.00079447177
208,0.032258064516129004,-0.625,0.00048886024
209,0.09677419354838701,-0.625,0.0012675066
210,0.16129032258064502,-0.625,0.0011601362
211,0.22580645161290325,-0.625,0.00078230153
212,0.29032258064516125,-0.625,0.0024146026
213,0.35483870967741926,-0.625,0.0034627398
214,0.4193548387096775,-0.625,0.0017224462
215,0.4838709677419355,-0.625,-0.00019629195
216,0.5483870967741935,-0.625,-0.0005043925
217,0.6129032258064515,-0.625,-7.981373e-05
218,0.6774193548387095,-0.625,0.00012292393
219,0.7419354838709677,-0.625,-9.431518e-05
220,0.8064516129032258,-0.625,-0.00040551694
221,0.8709677419354838,-0.625,-0.0003963246
222,0.935483870967742,-0.625,0.00010803569
223,1.0,-0.625,0.0010117195
224,-1.0,-0.5625,0.00024022674
225,-0.935483870967742,-0.5625,0.00087284495
226,-0.8709677419354839,-0.5625,0.0011819667
227,-0.8064516129032258,-0.5625,0.0011896612
228,-0.7419354838709677,-0.5625,0.0010018523
229,-0.6774193548387097,-0.5625,0.00084733136
230,-0.6129032258064516,-0.5625,0.0010094715
231,-0.5483870967741935,-0.5625,0.001677718
232,-0.4838709677419355,-0.5625,0.0027902382
233,-0.4193548387096775,-0.5625,0.00391619
234,-0.3548387096774194,-0.5625,0.004367395
235,-0.29032258064516125,-0.5625,0.003741307
236,-0.22580645161290325,-0.5625,0.0024451055
237,-0.16129032258064524,-0.5625,0.0011617627
238,-0.09677419354838712,-0.5625,-1.8551596e-05
239,-0.032258064516129004,-0.5625,-0.000981918
240,0.032258064516129004,-0.5625,-0.0011169416
241,0.09677419354838701,-0.5625,-0.0005398536
242,0.16129032258064502,-0.5625,-0.00070144085
243,0.22580645161290325,-0.5625,-0.0004011633
244,0.29032258064516125,-0.5625,0.0019987612
245,0.35483870967741926,-0.5625,0.0026928696
246,0.4193548387096775,-0.5625,0.0006905463
247,0.4838709677419355,-0.5625,-0.00057697535
248,0.5483870967741935,-0.5625,-0.00034409927
249,0.6129032258064515,-0.5625,3.686502e-05
250,0.6774193548387095,-0.5625,-0.00012834433
251,0.7419354838709677,-0.5625,-0.00060681324
252,0.8064516129032258,-0.5625,-0.0008865289
253,0.8709677419354838,-0.5625,-0.0007053965
254,0.935483870967742,-0.5625,-0.0001319079
255,1.0,-0.5625,0.00060485816
256,-1.0,-0.5,0.00087059056
257,-0.935483870967742,-0.5,0.0009724735
258,-0.8709677419354839,-0.5,0.0016080247
259,-0.8064516129032258,-0.5,0.002418395
260,-0.7419354838709677,-0.5,0.0030908198
261,-0.6774193548387097,-0.5,0.003472024
262,-0.6129032258064516,-0.5,0.003633274
263,-0.5483870967741935,-0.5,0.003827563
264,-0.4838709677419355,-0.5,0.004260764
265,-0.4193548387096775,-0.5,0.0047903634
266,-0.3548387096774194,-0.5,0.004859443
267,-0.29032258064516125,-0.5,0.0039647454
268,-0.22580645161290325,-0.5,0.0023670613
269,-0.16129032258064524,-0.5,0.00090551993
270,-0.09677419354838712,-0.5,0.00010707334
271,-0.032258064516129004,-0.5,-1.0136515e-05
272,0.032258064516129004,-0.5,2.7989736e-05
273,0.09677419354838701,-0.5,-0.00019829453
274,0.16129032258064502,-0.5,-0.0011709377
275,0.22580645161290325,-0.5,-0.00075045717
276,0.29032258064516125,-0.5,0.0016525942
277,0.35483870967741926,-0.5,0.0015655006
278,0.4193548387096775,-0.5,-0.00030074653
279,0.4838709677419355,-0.5,-0.0007431819
280,0.5483870967741935,-0.5,-0.00026003312
281,0.6129032258064515,-0.5,-0.00017335144
282,0.6774193548387095,-0.5,-0.00058090856
283,0.7419354838709677,-0.5,-0.00095615326
284,0.8064516129032258,-0.5,-0.0009595773
285,0.8709677419354838,-0.5,-0.0006248626
286,0.935483870967742,-0.5,-0.00017360659
287,1.0,-0.5,0.00013520336
288,-1.0,-0.4375,0.0014224402
289,-0.935483870967742,-0.4375,0.00055478374
290,-0.8709677419354839,-0.4375,0.0010297343
291,-0.8064516129032258,-0.4375,0.0024049347
292,-0.7419354838709677,-0.4375,0.0040348945
293,-0.6774193548387097,-0.4375,0.005394781
294,-0.6129032258064516,-0.4375,0.0062052337
295,-0.5483870967741935,-0.4375,0.0064501297
296,-0.4838709677419355,-0.4375,0.0063080634
297,-0.4193548387096775,-0.4375,0.005946395
298,-0.3548387096774194,-0.4375,0.0053719617
299,-0.29032258064516125,-0.4375,0.0046843505
300,-0.22580645161290325,-0.4375,0.004496128
301,-0.16129032258064524,-0.4375,0.0052546924
302,-0.09677419354838712,-0.4375,0.0062789354
303,-0.032258064516129004,-0.4375,0.007186597
304,0.032258064516129004,-0.4375,0.0072287694
305,0.09677419354838701,-0.4375,0.0059757107
306,0.16129032258064502,-0.4375,0.0032380894
307,0.22580645161290325,-0.4375,0.001892176
308,0.29032258064516125,-0.4375,0.0023448411
309,0.35483870967741926,-0.4375,0.00083672
310,0.4193548387096775,-0.4375,-0.0006824115
311,0.4838709677419355,-0.4375,-0.00055096904
312,0.5483870967741935,-0.4375,-0.00016226643
313,0.6129032258064515,-0.4375,-0.00026077405
314,0.6774193548387095,-0.4375,-0.000506249
315,0.7419354838709677,-0.4375,-0.000530133
316,0.8064516129032258,-0.4375,-0.00031988835
317,0.8709677419354838,-0.4375,-6.39389e-05
318,0.935483870967742,-0.4375,6.5666973e-06
319,1.0,-0.4375,-0.00034988904
320,-1.0,-0.375,0.0015663407
321,-0.935483870967742,-0.375,-0.00011502253
322,-0.8709677419354839,-0.375,-0.00021666917
323,-0.8064516129032258,-0.375,0.0011802877
324,-0.7419354838709677,-0.375,0.0034236005
325,-0.6774193548387097,-0.375,0.0056559276
326,-0.6129032258064516,-0.375,0.0072239703
327,-0.5483870967741935,-0.375,0.007837657
328,-0.4838709677419355,-0.375,0.007549194
329,-0.4193548387096775,-0.375,0.0067142756
330,-0.3548387096774194,-0.375,0.0061049117
331,-0.29032258064516125,-0.375,0.007099695
332,-0.22580645161290325,-0.375,0.00912408
333,-0.16129032258064524,-0.375,0.009728577
334,-0.09677419354838712,-0.375,0.009417484
335,-0.032258064516129004,-0.375,0.009108823
336,0.032258064516129004,-0.375,0.009249333
337,0.09677419354838701,-0.375,0.010087697
338,0.16129032258064502,-0.375,0.009955632
339,0.22580645161290325,-0.375,0.009146937
340,0.29032258064516125,-0.375,0.006211977
341,0.35483870967741926,-0.375,0.0020907638
342,0.4193548387096775,-0.375,0.00039287983
343,0.4838709677419355,-0.375,0.00037893537
344,0.5483870967741935,-0.375,0.00045427936
345,0.6129032258064515,-0.375,0.0003854558
346,0.6774193548387095,-0.375,0.000421355
347,0.7419354838709677,-0.375,0.000600151
348,0.8064516129032258,-0.375,0.0007761726
349,0.8709677419354838,-0.375,0.0007579819
350,0.935483870967742,-0.375,0.00032807756
351,1.0,-0.375,-0.0007764497
352,-1.0,-0.3125,0.0009559146
353,-0.935483870967742,-0.3125,-0.00074959244
354,-0.8709677419354839,-0.3125,-0.0012195031
355,-0.8064516129032258,-0.3125,-0.00023866259
356,-0.7419354838709677,-0.3125,0.0019037407
357,-0.6774193548387097,-0.3125,0.00443039
358,-0.6129032258064516,-0.3125,0.0063932324
359,-0.5483870967741935,-0.3125,0.0071534957
360,-0.4838709677419355,-0.3125,0.0067450674
361,-0.4193548387096775,-0.3125,0.0061442917
362,-0.3548387096774194,-0.3125,0.007618017
363,-0.29032258064516125,-0.3125,0.010208286
364,-0.22580645161290325,-0.3125,0.007871635
365,-0.16129032258064524,-0.3125,0.0024948046
366,-0.09677419354838712,-0.3125,0.0006003976
367,-0.032258064516129004,-0.3125,0.0003656596
368,0.032258064516129004,-0.3125,0.00099805
369,0.09677419354838701,-0.3125,0.004671775
370,0.16129032258064502,-0.3125,0.007575169
371,0.22580645161290325,-0.3125,0.01144233
372,0.29032258064516125,-0.3125,0.012379054
373,0.35483870967741926,-0.3125,0.0074117323
374,0.4193548387096775,-0.3125,0.0033749011
375,0.4838709677419355,-0.3125,0.0018373765
376,0.5483870967741935,-0.3125,0.0012207595
377,0.6129032258064515,-0.3125,0.0011119684
378,0.6774193548387095,-0.3125,0.0013171411
379,0.7419354838709677,-0.3125,0.0016120048
380,0.8064516129032258,-0.3125,0.0017772639
381,0.8709677419354838,-0.3125,0.0015818677
382,0.935483870967742,-0.3125,0.0007431316
383,1.0,-0.3125,-0.0010422268
384,-1.0,-0.25,-0.00038580084
385,-0.935483870967742,-0.25,-0.0012713245
386,-0.8709677419354839,-0.25,-0.0013896022
387,-0.8064516129032258,-0.25,-0.0005668672
388,-0.7419354838709677,-0.25,0.0010918197
389,-0.6774193548387097,-0.25,0.0031122183
390,-0.6129032258064516,-0.25,0.0047209994
391,-0.5483870967741935,-0.25,0.005220101
392,-0.4838709677419355,-0.25,0.004756892
393,-0.4193548387096775,-0.25,0.005545556
394,-0.3548387096774194,-0.25,0.009813589
395,-0.29032258064516125,-0.25,0.009836134
396,-0.22580645161290325,-0.25,0.0032720044
397,-0.16129032258064524,-0.25,-0.001362741
398,-0.09677419354838712,-0.25,0.00070118904
399,-0.032258064516129004,-0.25,0.0003812909
400,0.032258064516129004,-0.25,-0.0036824644
401,0.09677419354838701,-0.25,0.0007933974
402,0.16129032258064502,-0.25,0.0028869659
403,0.22580645161290325,-0.25,0.0058603436
404,0.29032258064516125,-0.25,0.013937663
405,0.35483870967741926,-0.25,0.014032952
406,0.4193548387096775,-0.25,0.006622819
407,0.4838709677419355,-0.25,0.0021034563
408,0.5483870967741935,-0.25,0.0006615687
409,0.6129032258064515,-0.25,0.00068041496
410,0.6774193548387095,-0.25,0.0012932993
411,0.7419354838709677,-0.25,0.0020041326
412,0.8064516129032258,-0.25,0.0024624146
413,0.8709677419354838,-0.25,0.0023233586
414,0.935483870967742,-0.25,0.0012398647
415,1.0,-0.25,-0.0010207095
416,-1.0,-0.1875,-0.0016651102
417,-0.935483870967742,-0.1875,-0.0012785681
418,-0.8709677419354839,-0.1875,-0.00041425135
419,-0.8064516129032258,-0.1875,0.00092869904
420,-0.7419354838709677,-0.1875,0.002568271
421,-0.6774193548387097,-0.1875,0.0040979525
422,-0.6129032258064516,-0.1875,0.0049254643
423,-0.5483870967741935,-0.1875,0.0046294276
424,-0.4838709677419355,-0.1875,0.003994843
425,-0.4193548387096775,-0.1875,0.0067096106
426,-0.3548387096774194,-0.1875,0.009880114
427,-0.29032258064516125,-0.1875,0.0053439513
428,-0.22580645161290325,-0.1875,0.000560686
429,-0.16129032258064524,-0.1875,0.0005556941
430,-0.09677419354838712,-0.1875,0.00017216802
431,-0.032258064516129004,-0.1875,-0.003280878
432,0.032258064516129004,-0.1875,-0.008597493
433,0.09677419354838701,-0.1875,-0.0054083765
434,0.16129032258064502,-0.1875,0.004330486
435,0.22580645161290325,-0.1875,0.005192265
436,0.29032258064516125,-0.1875,0.009714104
437,0.35483870967741926,-0.1875,0.014773184
438,0.4193548387096775,-0.1875,0.008555551
439,0.4838709677419355,-0.1875,0.0014209375
440,0.5483870967741935,-0.1875,-0.0005181264
441,0.6129032258064515,-0.1875,-0.00013014395
442,0.6774193548387095,-0.1875,0.0010600248
443,0.7419354838709677,-0.1875,0.002304404
444,0.8064516129032258,-0.1875,0.0031021233
445,0.8709677419354838,-0.1875,0.0030312485
446,0.935483870967742,-0.1875,0.0018087963
447,1.0,-0.1875,-0.0005827942
448,-1.0,-0.125,-0.0014670142
449,-0.935483870967742,-0.125,-6.0821418e-05
450,-0.8709677419354839,-0.125,0.0018581669
451,-0.8064516129032258,-0.125,0.004126017
452,-0.7419354838709677,-0.125,0.006403072
453,-0.6774193548387097,-0.125,0.008160554
454,-0.6129032258064516,-0.125,0.00874456
455,-0.5483870967741935,-0.125,0.0077658836
456,-0.4838709677419355,-0.125,0.006487321
457,-0.4193548387096775,-0.125,0.008667408
458,-0.3548387096774194,-0.125,0.0069010444
459,-0.29032258064516125,-0.125,0.00017827749
460,-0.22580645161290325,-0.125,-0.0016907454
461,-0.16129032258064524,-0.125,-0.005079299
462,-0.09677419354838712,-0.125,-0.009458959
463,-0.032258064516129004,-0.125,-0.0073438287
464,0.032258064516129004,-0.125,-0.0036016107
465,0.09677419354838701,-0.125,-0.0049498677
466,0.16129032258064502,-0.125,-0.00033053756
467,0.22580645161290325,-0.125,0.0053453147
468,0.29032258064516125,-0.125,0.003801018
469,0.35483870967741926,-0.125,0.010473892
470,0.4193548387096775,-0.125,0.0100838225
471,0.4838709677419355,-0.125,0.0025969595
472,0.5483870967741935,-0.125,0.0002353359
473,0.6129032258064515,-0.125,0.0008033719
474,0.6774193548387095,-0.125,0.0022602119
475,0.7419354838709677,-0.125,0.003645501
476,0.8064516129032258,-0.125,0.0043673622
477,0.8709677419354838,-0.125,0.004061694
478,0.935483870967742,-0.125,0.0026427903
479,1.0,-0.125,0.00029464578
480,-1.0,-0.0625,0.0012046299
481,-0.935483870967742,-0.0625,0.0025786278
482,-0.8709677419354839,-0.0625,0.0047415243
483,-0.8064516129032258,-0.0625,0.0074574966
484,-0.7419354838709677,-0.0625,0.010270125
485,-0.6774193548387097,-0.0625,0.012500264
486,-0.6129032258064516,-0.0625,0.013358032
487,-0.5483870967741935,-0.0625,0.012422821
488,-0.4838709677419355,-0.0625,0.0112287095
489,-0.4193548387096775,-0.0625,0.011929631
490,-0.3548387096774194,-0.0625,0.005676303
491,-0.29032258064516125,-0.0625,0.00078198314
492,-0.22580645161290325,-0.0625,0.0020474494
493,-0.16129032258064524,-0.0625,-0.0026865005
494,-0.09677419354838712,-0.0625,-0.008039951
495,-0.032258064516129004,-0.0625,-0.0063723326
496,0.032258064516129004,-0.0625,-0.00228554
497,0.09677419354838701,-0.0625,-0.0015429258
498,0.16129032258064502,-0.0625,-0.0032508373
499,0.22580645161290325,-0.0625,0.005115181
500,0.29032258064516125,-0.0625,0.005110204
501,0.35483870967741926,-0.0625,0.008475255
502,0.4193548387096775,-0.0625,0.012227759
503,0.4838709677419355,-0.0625,0.0053204847
504,0.5483870967741935,-0.0625,0.0024465807
505,0.6129032258064515,-0.0625,0.0030521061
506,0.6774193548387095,-0.0625,0.004571533
507,0.7419354838709677,-0.0625,0.0058177477
508,0.8064516129032258,-0.0625,0.006183155
509,0.8709677419354838,-0.0625,0.0054541766
510,0.935483870967742,-0.0625,0.0037246335
511,1.0,-0.0625,0.00124683
512,-1.0,0.0,0.0027118525
513,-0.935483870967742,0.0,0.0034605837
514,-0.8709677419354839,0.0,0.005285966
515,-0.8064516129032258,0.0,0.007957817
516,-0.7419354838709677,0.0,0.010960805
517,-0.6774193548387097,0.0,0.013503233
518,-0.6129032258064516,0.0,0.014727812
519,-0.5483870967741935,0.0,0.014346493
520,-0.4838709677419355,0.0,0.0143295145
521,-0.4193548387096775,0.0,0.016161077
522,-0.3548387096774194,0.0,0.009658832
523,-0.29032258064516125,0.0,0.0034978986
524,-0.22580645161290325,0.0,0.0019020438
525,-0.16129032258064524,0.0,0.0003438592
526,-0.09677419354838712,0.0,-0.0020956993
527,-0.032258064516129004,0.0,-0.006576538
528,0.032258064516129004,0.0,-0.007200718
529,0.09677419354838701,0.0,-0.001136601
530,0.16129032258064502,0.0,-0.0006107092
531,0.22580645161290325,0.0,0.007653624
532,0.29032258064516125,0.0,0.010267019
533,0.35483870967741926,0.0,0.010543305
534,0.4193548387096775,0.0,0.013504809
535,0.4838709677419355,0.0,0.0061806375
536,0.5483870967741935,0.0,0.00311476
537,0.6129032258064515,0.0,0.0040134843
538,0.6774193548387095,0.0,0.005760977
539,0.7419354838709677,0.0,0.0069549214
540,0.8064516129032258,0.0,0.007045122
541,0.8709677419354838,0.0,0.0059852097
542,0.935483870967742,0.0,0.003977532
543,1.0,0.0,0.0012758574
544,-1.0,0.0625,0.00042288518
545,-0.935483870967742,0.0625,0.0003425111
546,-0.8709677419354839,0.0625,0.0016028103
547,-0.8064516129032258,0.0625,0.0039661825
548,-0.7419354838709677,0.0625,0.006896139
549,-0.6774193548387097,0.0625,0.009583227
550,-0.6129032258064516,0.0625,0.011206713
551,-0.5483870967741935,0.0625,0.0115602575
552,-0.4838709677419355,0.0625,0.012565949
553,-0.4193548387096775,0.0625,0.016494704
554,-0.3548387096774194,0.0625,0.013229575
555,-0.29032258064516125,0.0625,0.0065506697
556,-0.22580645161290325,0.0625,-0.000446558
557,-0.16129032258064524,0.0625,-0.0038879514
558,-0.09677419354838712,0.0625,-0.0017859936
559,-0.032258064516129004,0.0625,-0.0015046
560,0.032258064516129004,0.0625,-0.00050747395
561,0.09677419354838701,0.0625,0.0033782125
562,0.16129032258064502,0.0625,0.0021825433
563,0.22580645161290325,0.0625,0.007480532
564,0.29032258064516125,0.0625,0.005165115
565,0.35483870967741926,0.0625,0.008651219
566,0.4193548387096775,0.0625,0.011484867
567,0.4838709677419355,0.0625,0.0043999804
568,0.5483870967741935,0.0625,0.0019873604
569,0.6129032258064515,0.0625,0.0030922778
570,0.6774193548387095,0.0625,0.004731534
571,0.7419354838709677,0.0625,0.005660901
572,0.8064516129032258,0.0625,0.005509386
573,0.8709677419354838,0.0625,0.0043345955
574,0.935483870967742,0.0625,0.0023368413
575,1.0,0.0625,-0.00028873468
576,-1.0,0.125,-0.0017639869
577,-0.935483870967742,0.125,-0.0022915197
578,-0.8709677419354839,0.125,-0.0014962074
579,-0.8064516129032258,0.125,0.00030568847
580,-0.7419354838709677,0.125,0.0026016752
581,-0.6774193548387097,0.125,0.004746519
582,-0.6129032258064516,0.125,0.0061447285
583,-0.5483870967741935,0.125,0.0066379765
584,-0.4838709677419355,0.125,0.007530612
585,-0.4193548387096775,0.125,0.011917872
586,-0.3548387096774194,0.125,0.011958856
587,-0.29032258064516125,0.125,0.007530749
588,-0.22580645161290325,0.125,0.004292935
589,-0.16129032258064524,0.125,-0.0011499226
590,-0.09677419354838712,0.125,-0.0009265542
591,-0.032258064516129004,0.125,0.00066298246
592,0.032258064516129004,0.125,0.0023180246
593,0.09677419354838701,0.125,0.0026726723
594,0.16129032258064502,0.125,0.004146874
595,0.22580645161290325,0.125,0.0055553317
596,0.29032258064516125,0.125,0.0005431622
597,0.35483870967741926,0.125,0.008202415
598,0.4193548387096775,0.125,0.009420965
599,0.4838709677419355,0.125,0.0036592223
600,0.5483870967741935,0.125,0.0025007706
601,0.6129032258064515,0.125,0.0033292212
602,0.6774193548387095,0.125,0.0040912945
603,0.7419354838709677,0.125,0.004186213
604,0.8064516129032258,0.125,0.0035640635
605,0.8709677419354838,0.125,0.0023237653
606,0.935483870967742,0.125,0.0005668551
607,1.0,0.125,-0.0016372302
608,-1.0,0.1875,-0.0019271993
609,-0.935483870967742,0.1875,-0.0022350834
610,-0.8709677419354839,0.1875,-0.0016106905
611,-0.8064516129032258,0.1875,-0.00038104109
612,-0.7419354838709677,0.1875,0.0010725542
613,-0.6774193548387097,0.1875,0.0023657323
614,-0.6129032258064516,0.1875,0.0032076486
615,-0.5483870967741935,0.1875,0.0035748673
616,-0.4838709677419355,0.1875,0.004252971
617,-0.4193548387096775,0.1875,0.008233896
618,-0.3548387096774194,0.1875,0.012219269
619,-0.29032258064516125,0.1875,0.008933902
620,-0.22580645161290325,0.1875,0.0063109845
621,-0.16129032258064524,0.1875,0.0074474216
622,-0.09677419354838712,0.1875,0.009912372
623,-0.032258064516129004,0.1875,0.008735955
624,0.032258064516129004,0.1875,0.002728641
625,0.09677419354838701,0.1875,0.004281789
626,0.16129032258064502,0.1875,0.009850383
627,0.22580645161290325,0.1875,0.00675492
628,0.29032258064516125,0.1875,0.008787245
629,0.35483870967741926,0.1875,0.01339807
630,0.4193548387096775,0.1875,0.00855254
631,0.4838709677419355,0.1875,0.003732523
632,0.5483870967741935,0.1875,0.003525583
633,0.6129032258064515,0.1875,0.0043206885
634,0.6774193548387095,0.1875,0.0046475716
635,0.7419354838709677,0.1875,0.00428716
636,0.8064516129032258,0.1875,0.0034550196
637,0.8709677419354838,0.1875,0.0023743995
638,0.935483870967742,0.1875,0.0011293616
639,1.0,0.1875,-0.0003108927
640,-1.0,0.25,-0.0009759688
641,-0.935483870967742,0.25,-0.0008955117
642,-0.8709677419354839,0.25,-0.0003607922
643,-0.8064516129032258,0.25,0.00040675973
644,-0.7419354838709677,0.25,0.001192674
645,-0.6774193548387097,0.25,0.0018341324
646,-0.6129032258064516,0.25,0.0022653458
647,-0.5483870967741935,0.25,0.00253954
648,-0.4838709677419355,0.25,0.0030128323
649,-0.4193548387096775,0.25,0.005423585
650,-0.3548387096774194,0.25,0.011560562
651,-0.29032258064516125,0.25,0.013473291
652,-0.22580645161290325,0.25,0.009269007
653,-0.16129032258064524,0.25,0.007592082
654,-0.09677419354838712,0.25,0.009245783
655,-0.032258064516129004,0.25,0.009044111
656,0.032258064516129004,0.25,0.009071261
657,0.09677419354838701,0.25,0.01024273
658,0.16129032258064502,0.25,0.0076385885
659,0.22580645161290325,0.25,0.009039365
660,0.29032258064516125,0.25,0.016245086
661,0.35483870967741926,0.25,0.015098914
662,0.4193548387096775,0.25,0.007071925
663,0.4838709677419355,0.25,0.00313156
664,0.5483870967741935,0.25,0.002648401
665,0.6129032258064515,0.25,0.0031521665
666,0.6774193548387095,0.25,0.0035154298
667,0.7419354838709677,0.25,0.0034246612
668,0.8064516129032258,0.25,0.0029776525
669,0.8709677419354838,0.25,0.002416288
670,0.935483870967742,0.25,0.0019318999
671,1.0,0.25,0.0015589795
672,-1.0,0.3125,5.6257006e-05
673,-0.935483870967742,0.3125,0.00032532
674,-0.8709677419354839,0.3125,0.00068669434
675,-0.8064516129032258,0.3125,0.001017492
676,-0.7419354838709677,0.3125,0.0012421203
677,-0.6774193548387097,0.3125,0.00138235
678,-0.6129032258064516,0.3125,0.0015349993
679,-0.5483870967741935,0.3125,0.0017373274
680,-0.4838709677419355,0.3125,0.0019294027
681,-0.4193548387096775,0.3125,0.002639332
682,-0.3548387096774194,0.3125,0.0063374
683,-0.29032258064516125,0.3125,0.012801757
684,-0.22580645161290325,0.3125,0.015702039
685,-0.16129032258064524,0.3125,0.013387039
686,-0.09677419354838712,0.3125,0.0077867582
687,-0.032258064516129004,0.3125,0.0043744743
688,0.032258064516129004,0.3125,0.006620586
689,0.09677419354838701,0.3125,0.008404963
690,0.16129032258064502,0.3125,0.007977404
691,0.22580645161290325,0.3125,0.010923974
692,0.29032258064516125,0.3125,0.013116118
693,0.35483870967741926,0.3125,0.009477323
694,0.4193548387096775,0.3125,0.005092654
695,0.4838709677419355,0.3125,0.0026124232
696,0.5483870967741935,0.3125,0.0014634985
697,0.6129032258064515,0.3125,0.0011606002
698,0.6774193548387095,0.3125,0.0011877245
699,0.7419354838709677,0.3125,0.0012076152
700,0.8064516129032258,0.3125,0.0011151717
701,0.8709677419354838,0.3125,0.0009801406
702,0.935483870967742,0.3125,0.000971033
703,1.0,0.3125,0.0012487597
704,-1.0,0.375,0.00074622175
705,-0.935483870967742,0.375,0.000913365
706,-0.8709677419354839,0.375,0.0009173917
707,-0.8064516129032258,0.375,0.00074179226
708,-0.7419354838709677,0.375,0.00049068796
709,-0.6774193548387097,0.375,0.0003815912
710,-0.6129032258064516,0.375,0.00059803785
711,-0.5483870967741935,0.375,0.0010347153
712,-0.4838709677419355,0.375,0.0012307069
713,-0.4193548387096775,0.375,0.0010107585
714,-0.3548387096774194,0.375,0.0016861062
715,-0.29032258064516125,0.375,0.005889632
716,-0.22580645161290325,0.375,0.012557872
717,-0.16129032258064524,0.375,0.015526133
718,-0.09677419354838712,0.375,0.01322568
719,-0.032258064516129004,0.375,0.011033174
720,0.032258064516129004,0.375,0.011603728
721,0.09677419354838701,0.375,0.0121340025
722,0.16129032258064502,0.375,0.010670735
723,0.22580645161290325,0.375,0.00808934
724,0.29032258064516125,0.375,0.0050368416
725,0.35483870967741926,0.375,0.0031993107
726,0.4193548387096775,0.375,0.0026866482
727,0.4838709677419355,0.375,0.002059177
728,0.5483870967741935,0.375,0.0010869149
729,0.6129032258064515,0.375,0.00024355343
730,0.6774193548387095,0.375,-0.00023924792
731,0.7419354838709677,0.375,-0.00046131946
732,0.8064516129032258,0.375,-0.0005641489
733,0.8709677419354838,0.375,-0.00059646205
734,0.935483870967742,0.375,-0.00050684065
735,1.0,0.375,-0.0001665526
736,-1.0,0.4375,0.0010525077
737,-0.935483870967742,0.4375,0.0009124299
738,-0.8709677419354839,0.4375,0.00051707774
739,-0.8064516129032258,0.4375,3.461144e-06
740,-0.7419354838709677,0.4375,-0.00035101676
741,-0.6774193548387097,0.4375,-0.00025183428
742,-0.6129032258064516,0.4375,0.00037119427
743,-0.5483870967741935,0.4375,0.0011404277
744,-0.4838709677419355,0.4375,0.0013207123
745,-0.4193548387096775,0.4375,0.00055679923
746,-0.3548387096774194,0.4375,-0.00022113719
747,-0.29032258064516125,0.4375,0.0007622567
748,-0.22580645161290325,0.4375,0.0038436302
749,-0.16129032258064524,0.4375,0.006628233
750,-0.09677419354838712,0.4375,0.0075510596
751,-0.032258064516129004,0.4375,0.007915293
752,0.032258064516129004,0.4375,0.008140521
753,0.09677419354838701,0.4375,0.0077411667
754,0.16129032258064502,0.4375,0.0050937957
755,0.22580645161290325,0.4375,0.0017449695
756,0.29032258064516125,0.4375,0.00023527583
757,0.35483870967741926,0.4375,0.00014724978
758,0.4193548387096775,0.4375,0.0005855807
759,0.4838709677419355,0.4375,0.0009369862
760,0.5483870967741935,0.4375,0.0007603117
761,0.6129032258064515,0.4375,0.00014363765
762,0.6774193548387095,0.4375,-0.0004835329
763,0.7419354838709677,0.4375,-0.00090489583
764,0.8064516129032258,0.4375,-0.0011430678
765,0.8709677419354838,0.4375,-0.0012529128
766,0.935483870967742,0.4375,-0.0012373389
767,1.0,0.4375,-0.001043132
768,-1.0,0.5,0.0010640337
769,-0.935483870967742,0.5,0.00065017963
770,-0.8709677419354839,0.5,5.5262994e-05
771,-0.8064516129032258,0.5,-0.0004725901
772,-0.7419354838709677,0.5,-0.0006103761
773,-0.6774193548387097,0.5,-0.00016320008
774,-0.6129032258064516,0.5,0.00071842666
775,-0.5483870967741935,0.5,0.0014745763
776,-0.4838709677419355,0.5,0.0014370771
777,-0.4193548387096775,0.5,0.00049140886
778,-0.3548387096774194,0.5,-0.0005188214
779,-0.29032258064516125,0.5,-0.0005094444
780,-0.22580645161290325,0.5,0.0001983851
781,-0.16129032258064524,0.5,0.00014253403
782,-0.09677419354838712,0.5,-0.00025473675
783,-0.032258064516129004,0.5,-0.0002435064
784,0.032258064516129004,0.5,0.0003845489
785,0.09677419354838701,0.5,0.0016254846
786,0.16129032258064502,0.5,0.0012068595
787,0.22580645161290325,0.5,0.0001238056
788,0.29032258064516125,0.5,-0.00028655236
789,0.35483870967741926,0.5,-0.00029063714
790,0.4193548387096775,0.5,-0.00017943396
791,0.4838709677419355,0.5,-3.305776e-05
792,0.5483870967741935,0.5,2.8680544e-05
793,0.6129032258064515,0.5,-0.00013305852
794,0.6774193548387095,0.5,-0.00045724423
795,0.7419354838709677,0.5,-0.0007637923
796,0.8064516129032258,0.5,-0.0009778735
797,0.8709677419354838,0.5,-0.001107727
798,0.935483870967742,0.5,-0.0011512837
799,1.0,0.5,-0.0010755905
800,-1.0,0.5625,0.000886885
801,-0.935483870967742,0.5625,0.00032664003
802,-0.8709677419354839,0.5625,-0.0002776875
803,-0.8064516129032258,0.5625,-0.00065221195
804,-0.7419354838709677,0.5625,-0.00055611745
805,-0.6774193548387097,0.5625,3.169806e-05
806,-0.6129032258064516,0.5625,0.000826717
807,-0.5483870967741935,0.5625,0.0013551759
808,-0.4838709677419355,0.5625,0.001266456
809,-0.4193548387096775,0.5625,0.000678294
810,-0.3548387096774194,0.5625,0.00021681236
811,-0.29032258064516125,0.5625,0.000383251
812,-0.22580645161290325,0.5625,0.0005706608
813,-0.16129032258064524,0.5625,-0.00016419787
814,-0.09677419354838712,0.5625,-0.0010372393
815,-0.032258064516129004,0.5625,-0.0014609015
816,0.032258064516129004,0.5625,-0.00074880593
817,0.09677419354838701,0.5625,0.000969814
818,0.16129032258064502,0.5625,0.0013565444
819,0.22580645161290325,0.5625,0.0010917183
820,0.29032258064516125,0.5625,0.0009225996
821,0.35483870967741926,0.5625,0.0007035241
822,0.4193548387096775,0.5625,0.00037064892
823,0.4838709677419355,0.5625,1.0961667e-05
824,0.5483870967741935,0.5625,-0.00030024676
825,0.6129032258064515,0.5625,-0.0005470605
826,0.6774193548387095,0.5625,-0.00071196
827,0.7419354838709677,0.5625,-0.00076575123
828,0.8064516129032258,0.5625,-0.00074625155
829,0.8709677419354838,0.5625,-0.0007209141
830,0.935483870967742,0.5625,-0.00070004654
831,1.0,0.5625,-0.0006418065
832,-1.0,0.625,0.00061482703
833,-0.935483870967742,0.625,-7.1043323e-06
834,-0.8709677419354839,0.625,-0.0005460485
835,-0.8064516129032258,0.625,-0.00079101586
836,-0.7419354838709677,0.625,-0.00063403975
837,-0.6774193548387097,0.625,-0.00015022214
838,-0.6129032258064516,0.625,0.00045141648
839,-0.5483870967741935,0.625,0.00093369355
840,-0.4838709677419355,0.625,0.0011582001
841,-0.4193548387096775,0.625,0.0012430793
842,-0.3548387096774194,0.625,0.0015519961
843,-0.29032258064516125,0.625,0.002241551
844,-0.22580645161290325,0.625,0.0026376077
845,-0.16129032258064524,0.625,0.0020402267
846,-0.09677419354838712,0.625,0.0011892095
847,-0.032258064516129004,0.625,0.0005649859
848,0.032258064516129004,0.625,0.00079695164
849,0.09677419354838701,0.625,0.0018898637
850,0.16129032258064502,0.625,0.0023503131
851,0.22580645161290325,0.625,0.0024298155
852,0.29032258064516125,0.625,0.002350138
853,0.35483870967741926,0.625,0.0020135136
854,0.4193548387096775,0.625,0.0014517694
855,0.4838709677419355,0.625,0.00079167634
856,0.5483870967741935,0.625,0.00014686224
857,0.6129032258064515,0.625,-0.00041327265
858,0.6774193548387095,0.625,-0.00081325625
859,0.7419354838709677,0.625,-0.00094381627
860,0.8064516129032258,0.625,-0.0007858911
861,0.8709677419354838,0.625,-0.00050684507
862,0.935483870967742,0.625,-0.00027741393
863,1.0,0.625,-0.00011747191
864,-1.0,0.6875,0.00032544648
865,-0.935483870967742,0.6875,-0.0003128929
866,-0.8709677419354839,0.6875,-0.00080705923
867,-0.8064516129032258,0.6875,-0.0010399809
868,-0.7419354838709677,0.6875,-0.0009714358
869,-0.6774193548387097,0.6875,-0.00061547663
870,-0.6129032258064516,0.6875,-2.3581117e-05
871,-0.5483870967741935,0.6875,0.0006749638
872,-0.4838709677419355,0.6875,0.001350408
873,-0.4193548387096775,0.6875,0.0020503604
874,-0.3548387096774194,0.6875,0.0029883818
875,-0.29032258064516125,0.6875,0.004160087
876,-0.22580645161290325,0.6875,0.0048689065
877,-0.16129032258064524,0.6875,0.00445563
878,-0.09677419354838712,0.6875,0.0036182457
879,-0.032258064516129004,0.6875,0.0028529332
880,0.032258064516129004,0.6875,0.002373856
881,0.09677419354838701,0.6875,0.002683463
882,0.16129032258064502,0.6875,0.0031213665
883,0.22580645161290325,0.6875,0.0033918407
884,0.29032258064516125,0.6875,0.0033748534
885,0.35483870967741926,0.6875,0.0030174437
886,0.4193548387096775,0.6875,0.0023998637
887,0.4838709677419355,0.6875,0.0016571013
888,0.5483870967741935,0.6875,0.00090097566
889,0.6129032258064515,0.6875,0.00019672688
890,0.6774193548387095,0.6875,-0.00040086953
891,0.7419354838709677,0.6875,-0.00078812824
892,0.8064516129032258,0.6875,-0.0008258817
893,0.8709677419354838,0.6875,-0.00051104394
894,0.935483870967742,0.6875,-6.309472e-05
895,1.0,0.6875,0.00030089682
896,-1.0,0.75,8.3064195e-05
897,-0.935483870967742,0.75,-0.0005521397
898,-0.8709677419354839,0.75,-0.0010512912
899,-0.8064516129032258,0.75,-0.0013405561
900,-0.7419354838709677,0.75,-0.0013364535
901,-0.6774193548387097,0.75,-0.00094866205
902,-0.6129032258064516,0.75,-0.00019973808
903,-0.5483870967741935,0.75,0.0007395403
904,-0.4838709677419355,0.75,0.0017227984
905,-0.4193548387096775,0.75,0.0027807157
906,-0.3548387096774194,0.75,0.00405378
907,-0.29032258064516125,0.75,0.0054449574
908,-0.22580645161290325,0.75,0.0062344973
909,-0.16129032258064524,0.75,0.005805584
910,-0.09677419354838712,0.75,0.004970803
911,-0.032258064516129004,0.75,0.004225151
912,0.032258064516129004,0.75,0.0032113711
913,0.09677419354838701,0.75,0.0029917804
914,0.16129032258064502,0.75,0.0034223236
915,0.22580645161290325,0.75,0.0037867823
916,0.29032258064516125,0.75,0.0038116341
917,0.35483870967741926,0.75,0.0034847248
918,0.4193548387096775,0.75,0.0029063593
919,0.4838709677419355,0.75,0.0022056
920,0.5483870967741935,0.75,0.0014856956
921,0.6129032258064515,0.75,0.0008053911
922,0.6774193548387095,0.75,0.00019850826
923,0.7419354838709677,0.75,-0.0002838266
924,0.8064516129032258,0.75,-0.0005322178
925,0.8709677419354838,0.75,-0.0004235634
926,0.935483870967742,0.75,1.6082311e-05
927,1.0,0.75,0.00055797165
928,-1.0,0.8125,-6.019557e-05
929,-0.935483870967742,0.8125,-0.00067385053
930,-0.8709677419354839,0.8125,-0.0011767463
931,-0.8064516129032258,0.8125,-0.0014675633
932,-0.7419354838709677,0.8125,-0.0013973658
933,-0.6774193548387097,0.8125,-0.00088624854
934,-0.6129032258064516,0.8125,-3.497617e-05
935,-0.5483870967741935,0.8125,0.00096301804
936,-0.4838709677419355,0.8125,0.0019988222
937,-0.4193548387096775,0.8125,0.0031102477
938,-0.3548387096774194,0.8125,0.004379879
939,-0.29032258064516125,0.8125,0.005647813
940,-0.22580645161290325,0.8125,0.0062376354
941,-0.16129032258064524,0.8125,0.0056954245
942,-0.09677419354838712,0.8125,0.0049729804
943,-0.032258064516129004,0.8125,0.0044557047
944,0.032258064516129004,0.8125,0.0032690691
945,0.09677419354838701,0.8125,0.0028273175
946,0.16129032258064502,0.8125,0.0032276695
947,0.22580645161290325,0.8125,0.003594934
948,0.29032258064516125,0.8125,0.0036364621
949,0.35483870967741926,0.8125,0.0033657989
950,0.4193548387096775,0.8125,0.0028813658
951,0.4838709677419355,0.8125,0.0022926694
952,0.5483870967741935,0.8125,0.0016882367
953,0.6129032258064515,0.8125,0.0011208594
954,0.6774193548387095,0.8125,0.0006159951
955,0.7419354838709677,0.8125,0.00019619471
956,0.8064516129032258,0.8125,-8.7020744e-05
957,0.8709677419354838,0.8125,-0.0001357533
958,0.935483870967742,0.8125,0.00013566297
959,1.0,0.8125,0.0006698123
960,-1.0,0.875,-6.460631e-05
961,-0.935483870967742,0.875,-0.0006032501
962,-0.8709677419354839,0.875,-0.0010308527
963,-0.8064516129032258,0.875,-0.0012151153
964,-0.7419354838709677,0.875,-0.0010353188
965,-0.6774193548387097,0.875,-0.00050204055
966,-0.6129032258064516,0.875,0.00024671876
967,-0.5483870967741935,0.875,0.0010691361
968,-0.4838709677419355,0.875,0.0019083761
969,-0.4193548387096775,0.875,0.0027964464
970,-0.3548387096774194,0.875,0.0037661828
971,-0.29032258064516125,0.875,0.0046489914
972,-0.22580645161290325,0.875,0.004920667
973,-0.16129032258064524,0.875,0.0043496755
974,-0.09677419354838712,0.875,0.0038651861
975,-0.032258064516129004,0.875,0.0036744643
976,0.032258064516129004,0.875,0.0026637444
977,0.09677419354838701,0.875,0.0022349423
978,0.16129032258064502,0.875,0.002547986
979,0.22580645161290325,0.875,0.0028383755
980,0.29032258064516125,0.875,0.0028742072
981,0.35483870967741926,0.875,0.0026777398
982,0.4193548387096775,0.875,0.0023264706
983,0.4838709677419355,0.875,0.0019008827
984,0.5483870967741935,0.875,0.0014657316
985,0.6129032258064515,0.875,0.0010629543
986,0.6774193548387095,0.875,0.0007128897
987,0.7419354838709677,0.875,0.00042797264
988,0.8064516129032258,0.875,0.00022813489
989,0.8709677419354838,0.875,0.00016022177
990,0.935483870967742,0.875,0.00029812063
991,1.0,0.875,0.0006844527
992,-1.0,0.9375,9.6549746e-05
993,-0.935483870967742,0.9375,-0.0002654906
994,-0.8709677419354839,0.9375,-0.00052060175
995,-0.8064516129032258,0.9375,-0.0005813192
996,-0.7419354838709677,0.9375,-0.00041569606
997,-0.6774193548387097,0.9375,-7.478299e-05
998,-0.6129032258064516,0.9375,0.00035332324
999,-0.5483870967741935,0.9375,0.0008021442
1000,-0.4838709677419355,0.9375,0.0012521014
1001,-0.4193548387096775,0.9375,0.0017207763
1002,-0.3548387096774194,0.9375,0.0022137666
1003,-0.29032258064516125,0.9375,0.00261575
1004,-0.22580645161290325,0.9375,0.0026377041
1005,-0.16129032258064524,0.9375,0.002223717
1006,-0.09677419354838712,0.9375,0.0020107338
1007,-0.032258064516129004,0.9375,0.0020472973
1008,0.032258064516129004,0.9375,0.0014666993
1009,0.09677419354838701,0.9375,0.001205839
1010,0.16129032258064502,0.9375,0.0013755404
1011,0.22580645161290325,0.9375,0.0015338428
1012,0.29032258064516125,0.9375,0.0015541732
1013,0.35483870967741926,0.9375,0.0014527233
1014,0.4193548387096775,0.9375,0.0012727942
1015,0.4838709677419355,0.9375,0.001057452
1016,0.5483870967741935,0.9375,0.00084145955
1017,0.6129032258064515,0.9375,0.0006491115
1018,0.6774193548387095,0.9375,0.0004934679
1019,0.7419354838709677,0.9375,0.00038062513
1020,0.8064516129032258,0.9375,0.0003184464
1021,0.8709677419354838,0.9375,0.00032186665
1022,0.935483870967742,0.9375,0.00042212033
1023,1.0,0.9375,0.0006580851


==> visu/old/tikz_csvs_two_dim/result_best_run_KS_ns/gt_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,0.0
1,-0.935483870967742,-1.0,0.0
2,-0.8709677419354839,-1.0,0.0
3,-0.8064516129032258,-1.0,0.0
4,-0.7419354838709677,-1.0,0.0
5,-0.6774193548387097,-1.0,0.0
6,-0.6129032258064516,-1.0,0.0
7,-0.5483870967741935,-1.0,0.0
8,-0.4838709677419355,-1.0,0.0
9,-0.4193548387096775,-1.0,0.0
10,-0.3548387096774194,-1.0,0.0
11,-0.29032258064516125,-1.0,0.0
12,-0.22580645161290325,-1.0,0.0
13,-0.16129032258064524,-1.0,0.0
14,-0.09677419354838712,-1.0,0.0
15,-0.032258064516129004,-1.0,0.0
16,0.032258064516129004,-1.0,0.0
17,0.09677419354838701,-1.0,0.0
18,0.16129032258064502,-1.0,0.0
19,0.22580645161290325,-1.0,0.0
20,0.29032258064516125,-1.0,0.0
21,0.35483870967741926,-1.0,0.0
22,0.4193548387096775,-1.0,0.0
23,0.4838709677419355,-1.0,0.0
24,0.5483870967741935,-1.0,0.0
25,0.6129032258064515,-1.0,0.0
26,0.6774193548387095,-1.0,0.0
27,0.7419354838709677,-1.0,0.0
28,0.8064516129032258,-1.0,0.0
29,0.8709677419354838,-1.0,0.0
30,0.935483870967742,-1.0,0.0
31,1.0,-1.0,0.0
32,-1.0,-0.9375,0.0
33,-0.935483870967742,-0.9375,0.0
34,-0.8709677419354839,-0.9375,0.0
35,-0.8064516129032258,-0.9375,0.0
36,-0.7419354838709677,-0.9375,0.0
37,-0.6774193548387097,-0.9375,0.0
38,-0.6129032258064516,-0.9375,0.0
39,-0.5483870967741935,-0.9375,0.0
40,-0.4838709677419355,-0.9375,0.0
41,-0.4193548387096775,-0.9375,0.0
42,-0.3548387096774194,-0.9375,0.0
43,-0.29032258064516125,-0.9375,0.0
44,-0.22580645161290325,-0.9375,0.0
45,-0.16129032258064524,-0.9375,0.0
46,-0.09677419354838712,-0.9375,0.0
47,-0.032258064516129004,-0.9375,0.0
48,0.032258064516129004,-0.9375,0.0
49,0.09677419354838701,-0.9375,0.0
50,0.16129032258064502,-0.9375,0.0
51,0.22580645161290325,-0.9375,0.0
52,0.29032258064516125,-0.9375,0.0
53,0.35483870967741926,-0.9375,0.0
54,0.4193548387096775,-0.9375,0.0
55,0.4838709677419355,-0.9375,0.0
56,0.5483870967741935,-0.9375,0.0
57,0.6129032258064515,-0.9375,0.0
58,0.6774193548387095,-0.9375,0.0
59,0.7419354838709677,-0.9375,0.0
60,0.8064516129032258,-0.9375,0.0
61,0.8709677419354838,-0.9375,0.0
62,0.935483870967742,-0.9375,0.0
63,1.0,-0.9375,0.0
64,-1.0,-0.875,0.0
65,-0.935483870967742,-0.875,0.0
66,-0.8709677419354839,-0.875,0.0
67,-0.8064516129032258,-0.875,0.0
68,-0.7419354838709677,-0.875,0.0
69,-0.6774193548387097,-0.875,0.0
70,-0.6129032258064516,-0.875,0.0
71,-0.5483870967741935,-0.875,0.0
72,-0.4838709677419355,-0.875,0.0
73,-0.4193548387096775,-0.875,0.0
74,-0.3548387096774194,-0.875,0.0
75,-0.29032258064516125,-0.875,0.0
76,-0.22580645161290325,-0.875,0.0
77,-0.16129032258064524,-0.875,0.0
78,-0.09677419354838712,-0.875,0.0
79,-0.032258064516129004,-0.875,0.0
80,0.032258064516129004,-0.875,0.0
81,0.09677419354838701,-0.875,0.0
82,0.16129032258064502,-0.875,0.0
83,0.22580645161290325,-0.875,0.0
84,0.29032258064516125,-0.875,0.0
85,0.35483870967741926,-0.875,0.0
86,0.4193548387096775,-0.875,0.0
87,0.4838709677419355,-0.875,0.0
88,0.5483870967741935,-0.875,0.0
89,0.6129032258064515,-0.875,0.0
90,0.6774193548387095,-0.875,0.0
91,0.7419354838709677,-0.875,0.0
92,0.8064516129032258,-0.875,0.0
93,0.8709677419354838,-0.875,0.0
94,0.935483870967742,-0.875,0.0
95,1.0,-0.875,0.0
96,-1.0,-0.8125,0.0
97,-0.935483870967742,-0.8125,0.0
98,-0.8709677419354839,-0.8125,0.0
99,-0.8064516129032258,-0.8125,0.0
100,-0.7419354838709677,-0.8125,0.0
101,-0.6774193548387097,-0.8125,0.0
102,-0.6129032258064516,-0.8125,0.0
103,-0.5483870967741935,-0.8125,0.0
104,-0.4838709677419355,-0.8125,0.0
105,-0.4193548387096775,-0.8125,0.0
106,-0.3548387096774194,-0.8125,0.0
107,-0.29032258064516125,-0.8125,0.0
108,-0.22580645161290325,-0.8125,0.0
109,-0.16129032258064524,-0.8125,0.0
110,-0.09677419354838712,-0.8125,0.0
111,-0.032258064516129004,-0.8125,0.0
112,0.032258064516129004,-0.8125,0.0
113,0.09677419354838701,-0.8125,0.0
114,0.16129032258064502,-0.8125,0.0
115,0.22580645161290325,-0.8125,0.0
116,0.29032258064516125,-0.8125,0.0
117,0.35483870967741926,-0.8125,0.0
118,0.4193548387096775,-0.8125,0.0
119,0.4838709677419355,-0.8125,0.0
120,0.5483870967741935,-0.8125,0.0
121,0.6129032258064515,-0.8125,0.0
122,0.6774193548387095,-0.8125,0.0
123,0.7419354838709677,-0.8125,0.0
124,0.8064516129032258,-0.8125,0.0
125,0.8709677419354838,-0.8125,0.0
126,0.935483870967742,-0.8125,0.0
127,1.0,-0.8125,0.0
128,-1.0,-0.75,0.0
129,-0.935483870967742,-0.75,0.0
130,-0.8709677419354839,-0.75,0.0
131,-0.8064516129032258,-0.75,0.0
132,-0.7419354838709677,-0.75,0.0
133,-0.6774193548387097,-0.75,0.0
134,-0.6129032258064516,-0.75,0.0
135,-0.5483870967741935,-0.75,0.0
136,-0.4838709677419355,-0.75,0.0
137,-0.4193548387096775,-0.75,0.0
138,-0.3548387096774194,-0.75,0.0
139,-0.29032258064516125,-0.75,0.0
140,-0.22580645161290325,-0.75,0.0
141,-0.16129032258064524,-0.75,0.0
142,-0.09677419354838712,-0.75,0.0
143,-0.032258064516129004,-0.75,0.0
144,0.032258064516129004,-0.75,0.0
145,0.09677419354838701,-0.75,0.0
146,0.16129032258064502,-0.75,0.0
147,0.22580645161290325,-0.75,0.0
148,0.29032258064516125,-0.75,0.0
149,0.35483870967741926,-0.75,0.0
150,0.4193548387096775,-0.75,0.0
151,0.4838709677419355,-0.75,0.0
152,0.5483870967741935,-0.75,0.0
153,0.6129032258064515,-0.75,0.0
154,0.6774193548387095,-0.75,0.0
155,0.7419354838709677,-0.75,0.0
156,0.8064516129032258,-0.75,0.0
157,0.8709677419354838,-0.75,0.0
158,0.935483870967742,-0.75,0.0
159,1.0,-0.75,0.0
160,-1.0,-0.6875,0.0
161,-0.935483870967742,-0.6875,0.0
162,-0.8709677419354839,-0.6875,0.0
163,-0.8064516129032258,-0.6875,0.0
164,-0.7419354838709677,-0.6875,0.0
165,-0.6774193548387097,-0.6875,0.0
166,-0.6129032258064516,-0.6875,0.0
167,-0.5483870967741935,-0.6875,0.0
168,-0.4838709677419355,-0.6875,0.0
169,-0.4193548387096775,-0.6875,0.0
170,-0.3548387096774194,-0.6875,0.0
171,-0.29032258064516125,-0.6875,0.0
172,-0.22580645161290325,-0.6875,0.0
173,-0.16129032258064524,-0.6875,0.0
174,-0.09677419354838712,-0.6875,0.0
175,-0.032258064516129004,-0.6875,0.0
176,0.032258064516129004,-0.6875,0.0
177,0.09677419354838701,-0.6875,0.0
178,0.16129032258064502,-0.6875,0.0
179,0.22580645161290325,-0.6875,0.0
180,0.29032258064516125,-0.6875,0.0
181,0.35483870967741926,-0.6875,0.0
182,0.4193548387096775,-0.6875,0.0
183,0.4838709677419355,-0.6875,0.0
184,0.5483870967741935,-0.6875,0.0
185,0.6129032258064515,-0.6875,0.0
186,0.6774193548387095,-0.6875,0.0
187,0.7419354838709677,-0.6875,0.0
188,0.8064516129032258,-0.6875,0.0
189,0.8709677419354838,-0.6875,0.0
190,0.935483870967742,-0.6875,0.0
191,1.0,-0.6875,0.0
192,-1.0,-0.625,0.0
193,-0.935483870967742,-0.625,0.0
194,-0.8709677419354839,-0.625,0.0
195,-0.8064516129032258,-0.625,0.0
196,-0.7419354838709677,-0.625,0.0
197,-0.6774193548387097,-0.625,0.0
198,-0.6129032258064516,-0.625,0.0
199,-0.5483870967741935,-0.625,0.0
200,-0.4838709677419355,-0.625,0.0
201,-0.4193548387096775,-0.625,0.0
202,-0.3548387096774194,-0.625,0.0
203,-0.29032258064516125,-0.625,0.0
204,-0.22580645161290325,-0.625,0.0
205,-0.16129032258064524,-0.625,0.0
206,-0.09677419354838712,-0.625,0.0
207,-0.032258064516129004,-0.625,0.0
208,0.032258064516129004,-0.625,0.0
209,0.09677419354838701,-0.625,0.0
210,0.16129032258064502,-0.625,0.0
211,0.22580645161290325,-0.625,0.0
212,0.29032258064516125,-0.625,0.0
213,0.35483870967741926,-0.625,0.0
214,0.4193548387096775,-0.625,0.0
215,0.4838709677419355,-0.625,0.0
216,0.5483870967741935,-0.625,0.0
217,0.6129032258064515,-0.625,0.0
218,0.6774193548387095,-0.625,0.0
219,0.7419354838709677,-0.625,0.0
220,0.8064516129032258,-0.625,0.0
221,0.8709677419354838,-0.625,0.0
222,0.935483870967742,-0.625,0.0
223,1.0,-0.625,0.0
224,-1.0,-0.5625,0.0
225,-0.935483870967742,-0.5625,0.0
226,-0.8709677419354839,-0.5625,0.0
227,-0.8064516129032258,-0.5625,0.0
228,-0.7419354838709677,-0.5625,0.0
229,-0.6774193548387097,-0.5625,0.0
230,-0.6129032258064516,-0.5625,0.0
231,-0.5483870967741935,-0.5625,0.0
232,-0.4838709677419355,-0.5625,0.0
233,-0.4193548387096775,-0.5625,0.0
234,-0.3548387096774194,-0.5625,0.0
235,-0.29032258064516125,-0.5625,0.0
236,-0.22580645161290325,-0.5625,0.0
237,-0.16129032258064524,-0.5625,0.0
238,-0.09677419354838712,-0.5625,0.0
239,-0.032258064516129004,-0.5625,0.0
240,0.032258064516129004,-0.5625,0.0
241,0.09677419354838701,-0.5625,0.0
242,0.16129032258064502,-0.5625,0.0
243,0.22580645161290325,-0.5625,0.0
244,0.29032258064516125,-0.5625,0.0
245,0.35483870967741926,-0.5625,0.0
246,0.4193548387096775,-0.5625,0.0
247,0.4838709677419355,-0.5625,0.0
248,0.5483870967741935,-0.5625,0.0
249,0.6129032258064515,-0.5625,0.0
250,0.6774193548387095,-0.5625,0.0
251,0.7419354838709677,-0.5625,0.0
252,0.8064516129032258,-0.5625,0.0
253,0.8709677419354838,-0.5625,0.0
254,0.935483870967742,-0.5625,0.0
255,1.0,-0.5625,0.0
256,-1.0,-0.5,0.0
257,-0.935483870967742,-0.5,0.0
258,-0.8709677419354839,-0.5,0.0
259,-0.8064516129032258,-0.5,0.0
260,-0.7419354838709677,-0.5,0.0
261,-0.6774193548387097,-0.5,0.0
262,-0.6129032258064516,-0.5,0.0
263,-0.5483870967741935,-0.5,0.0
264,-0.4838709677419355,-0.5,0.0
265,-0.4193548387096775,-0.5,0.0
266,-0.3548387096774194,-0.5,0.0
267,-0.29032258064516125,-0.5,0.0
268,-0.22580645161290325,-0.5,0.0
269,-0.16129032258064524,-0.5,0.0
270,-0.09677419354838712,-0.5,0.0
271,-0.032258064516129004,-0.5,0.0
272,0.032258064516129004,-0.5,0.0
273,0.09677419354838701,-0.5,0.0
274,0.16129032258064502,-0.5,0.0
275,0.22580645161290325,-0.5,0.0
276,0.29032258064516125,-0.5,0.0
277,0.35483870967741926,-0.5,0.0
278,0.4193548387096775,-0.5,0.0
279,0.4838709677419355,-0.5,0.0
280,0.5483870967741935,-0.5,0.0
281,0.6129032258064515,-0.5,0.0
282,0.6774193548387095,-0.5,0.0
283,0.7419354838709677,-0.5,0.0
284,0.8064516129032258,-0.5,0.0
285,0.8709677419354838,-0.5,0.0
286,0.935483870967742,-0.5,0.0
287,1.0,-0.5,0.0
288,-1.0,-0.4375,0.0
289,-0.935483870967742,-0.4375,0.0
290,-0.8709677419354839,-0.4375,0.0
291,-0.8064516129032258,-0.4375,0.0
292,-0.7419354838709677,-0.4375,0.0
293,-0.6774193548387097,-0.4375,0.0
294,-0.6129032258064516,-0.4375,0.0
295,-0.5483870967741935,-0.4375,0.0
296,-0.4838709677419355,-0.4375,0.0
297,-0.4193548387096775,-0.4375,0.0
298,-0.3548387096774194,-0.4375,0.0
299,-0.29032258064516125,-0.4375,0.0
300,-0.22580645161290325,-0.4375,8.564093e-07
301,-0.16129032258064524,-0.4375,0.00028840365
302,-0.09677419354838712,-0.4375,0.0015035107
303,-0.032258064516129004,-0.4375,0.0028087755
304,0.032258064516129004,-0.4375,0.0028087755
305,0.09677419354838701,-0.4375,0.0015035107
306,0.16129032258064502,-0.4375,0.00028840365
307,0.22580645161290325,-0.4375,8.564093e-07
308,0.29032258064516125,-0.4375,0.0
309,0.35483870967741926,-0.4375,0.0
310,0.4193548387096775,-0.4375,0.0
311,0.4838709677419355,-0.4375,0.0
312,0.5483870967741935,-0.4375,0.0
313,0.6129032258064515,-0.4375,0.0
314,0.6774193548387095,-0.4375,0.0
315,0.7419354838709677,-0.4375,0.0
316,0.8064516129032258,-0.4375,0.0
317,0.8709677419354838,-0.4375,0.0
318,0.935483870967742,-0.4375,0.0
319,1.0,-0.4375,0.0
320,-1.0,-0.375,0.0
321,-0.935483870967742,-0.375,0.0
322,-0.8709677419354839,-0.375,0.0
323,-0.8064516129032258,-0.375,0.0
324,-0.7419354838709677,-0.375,0.0
325,-0.6774193548387097,-0.375,0.0
326,-0.6129032258064516,-0.375,0.0
327,-0.5483870967741935,-0.375,0.0
328,-0.4838709677419355,-0.375,0.0
329,-0.4193548387096775,-0.375,0.0
330,-0.3548387096774194,-0.375,0.0
331,-0.29032258064516125,-0.375,0.000101412275
332,-0.22580645161290325,-0.375,0.0029750078
333,-0.16129032258064524,-0.375,0.012361746
334,-0.09677419354838712,-0.375,0.02560999
335,-0.032258064516129004,-0.375,0.03526191
336,0.032258064516129004,-0.375,0.03526191
337,0.09677419354838701,-0.375,0.02560999
338,0.16129032258064502,-0.375,0.012361746
339,0.22580645161290325,-0.375,0.0029750078
340,0.29032258064516125,-0.375,0.000101412275
341,0.35483870967741926,-0.375,0.0
342,0.4193548387096775,-0.375,0.0
343,0.4838709677419355,-0.375,0.0
344,0.5483870967741935,-0.375,0.0
345,0.6129032258064515,-0.375,0.0
346,0.6774193548387095,-0.375,0.0
347,0.7419354838709677,-0.375,0.0
348,0.8064516129032258,-0.375,0.0
349,0.8709677419354838,-0.375,0.0
350,0.935483870967742,-0.375,0.0
351,1.0,-0.375,0.0
352,-1.0,-0.3125,0.0
353,-0.935483870967742,-0.3125,0.0
354,-0.8709677419354839,-0.3125,0.0
355,-0.8064516129032258,-0.3125,0.0
356,-0.7419354838709677,-0.3125,0.0
357,-0.6774193548387097,-0.3125,0.0
358,-0.6129032258064516,-0.3125,0.0
359,-0.5483870967741935,-0.3125,0.0
360,-0.4838709677419355,-0.3125,0.0
361,-0.4193548387096775,-0.3125,0.0
362,-0.3548387096774194,-0.3125,0.00012498038
363,-0.29032258064516125,-0.3125,0.005491864
364,-0.22580645161290325,-0.3125,0.027016185
365,-0.16129032258064524,-0.3125,0.06520107
366,-0.09677419354838712,-0.3125,0.10698502
367,-0.032258064516129004,-0.3125,0.1341628
368,0.032258064516129004,-0.3125,0.1341628
369,0.09677419354838701,-0.3125,0.10698502
370,0.16129032258064502,-0.3125,0.06520107
371,0.22580645161290325,-0.3125,0.027016185
372,0.29032258064516125,-0.3125,0.005491864
373,0.35483870967741926,-0.3125,0.00012498038
374,0.4193548387096775,-0.3125,0.0
375,0.4838709677419355,-0.3125,0.0
376,0.5483870967741935,-0.3125,0.0
377,0.6129032258064515,-0.3125,0.0
378,0.6774193548387095,-0.3125,0.0
379,0.7419354838709677,-0.3125,0.0
380,0.8064516129032258,-0.3125,0.0
381,0.8709677419354838,-0.3125,0.0
382,0.935483870967742,-0.3125,0.0
383,1.0,-0.3125,0.0
384,-1.0,-0.25,0.0
385,-0.935483870967742,-0.25,0.0
386,-0.8709677419354839,-0.25,0.0
387,-0.8064516129032258,-0.25,0.0
388,-0.7419354838709677,-0.25,0.0
389,-0.6774193548387097,-0.25,0.0
390,-0.6129032258064516,-0.25,0.0
391,-0.5483870967741935,-0.25,0.0
392,-0.4838709677419355,-0.25,0.0
393,-0.4193548387096775,-0.25,4.7019776e-06
394,-0.3548387096774194,-0.25,0.0036835496
395,-0.29032258064516125,-0.25,0.029051881
396,-0.22580645161290325,-0.25,0.08890296
397,-0.16129032258064524,-0.25,0.17408982
398,-0.09677419354838712,-0.25,0.2577713
399,-0.032258064516129004,-0.25,0.3094406
400,0.032258064516129004,-0.25,0.3094406
401,0.09677419354838701,-0.25,0.2577713
402,0.16129032258064502,-0.25,0.17408982
403,0.22580645161290325,-0.25,0.08890296
404,0.29032258064516125,-0.25,0.029051881
405,0.35483870967741926,-0.25,0.0036835496
406,0.4193548387096775,-0.25,4.7019776e-06
407,0.4838709677419355,-0.25,0.0
408,0.5483870967741935,-0.25,0.0
409,0.6129032258064515,-0.25,0.0
410,0.6774193548387095,-0.25,0.0
411,0.7419354838709677,-0.25,0.0
412,0.8064516129032258,-0.25,0.0
413,0.8709677419354838,-0.25,0.0
414,0.935483870967742,-0.25,0.0
415,1.0,-0.25,0.0
416,-1.0,-0.1875,0.0
417,-0.935483870967742,-0.1875,0.0
418,-0.8709677419354839,-0.1875,0.0
419,-0.8064516129032258,-0.1875,0.0
420,-0.7419354838709677,-0.1875,0.0
421,-0.6774193548387097,-0.1875,0.0
422,-0.6129032258064516,-0.1875,0.0
423,-0.5483870967741935,-0.1875,0.0
424,-0.4838709677419355,-0.1875,0.0
425,-0.4193548387096775,-0.1875,0.0005913474
426,-0.3548387096774194,-0.1875,0.016013877
427,-0.29032258064516125,-0.1875,0.074376315
428,-0.22580645161290325,-0.1875,0.18453588
429,-0.16129032258064524,-0.1875,0.32547408
430,-0.09677419354838712,-0.1875,0.45635787
431,-0.032258064516129004,-0.1875,0.5349295
432,0.032258064516129004,-0.1875,0.5349295
433,0.09677419354838701,-0.1875,0.45635787
434,0.16129032258064502,-0.1875,0.32547408
435,0.22580645161290325,-0.1875,0.18453588
436,0.29032258064516125,-0.1875,0.074376315
437,0.35483870967741926,-0.1875,0.016013877
438,0.4193548387096775,-0.1875,0.0005913474
439,0.4838709677419355,-0.1875,0.0
440,0.5483870967741935,-0.1875,0.0
441,0.6129032258064515,-0.1875,0.0
442,0.6774193548387095,-0.1875,0.0
443,0.7419354838709677,-0.1875,0.0
444,0.8064516129032258,-0.1875,0.0
445,0.8709677419354838,-0.1875,0.0
446,0.935483870967742,-0.1875,0.0
447,1.0,-0.1875,0.0
448,-1.0,-0.125,0.0
449,-0.935483870967742,-0.125,0.0
450,-0.8709677419354839,-0.125,0.0
451,-0.8064516129032258,-0.125,0.0
452,-0.7419354838709677,-0.125,0.0
453,-0.6774193548387097,-0.125,0.0
454,-0.6129032258064516,-0.125,0.0
455,-0.5483870967741935,-0.125,0.0
456,-0.4838709677419355,-0.125,9.059472e-13
457,-0.4193548387096775,-0.125,0.0030016103
458,-0.3548387096774194,-0.125,0.035431568
459,-0.29032258064516125,-0.125,0.12990372
460,-0.22580645161290325,-0.125,0.2895402
461,-0.16129032258064524,-0.125,0.48250407
462,-0.09677419354838712,-0.125,0.65621376
463,-0.032258064516129004,-0.125,0.7588487
464,0.032258064516129004,-0.125,0.7588487
465,0.09677419354838701,-0.125,0.65621376
466,0.16129032258064502,-0.125,0.48250407
467,0.22580645161290325,-0.125,0.2895402
468,0.29032258064516125,-0.125,0.12990372
469,0.35483870967741926,-0.125,0.035431568
470,0.4193548387096775,-0.125,0.0030016103
471,0.4838709677419355,-0.125,9.059472e-13
472,0.5483870967741935,-0.125,0.0
473,0.6129032258064515,-0.125,0.0
474,0.6774193548387095,-0.125,0.0
475,0.7419354838709677,-0.125,0.0
476,0.8064516129032258,-0.125,0.0
477,0.8709677419354838,-0.125,0.0
478,0.935483870967742,-0.125,0.0
479,1.0,-0.125,0.0
480,-1.0,-0.0625,0.0
481,-0.935483870967742,-0.0625,0.0
482,-0.8709677419354839,-0.0625,0.0
483,-0.8064516129032258,-0.0625,0.0
484,-0.7419354838709677,-0.0625,0.0
485,-0.6774193548387097,-0.0625,0.0
486,-0.6129032258064516,-0.0625,0.0
487,-0.5483870967741935,-0.0625,0.0
488,-0.4838709677419355,-0.0625,5.242638e-06
489,-0.4193548387096775,-0.0625,0.0062296162
490,-0.3548387096774194,-0.0625,0.053409148
491,-0.29032258064516125,-0.0625,0.1754787
492,-0.22580645161290325,-0.0625,0.37094992
493,-0.16129032258064524,-0.0625,0.60055923
494,-0.09677419354838712,-0.0625,0.80397433
495,-0.032258064516129004,-0.0625,0.92316914
496,0.032258064516129004,-0.0625,0.92316914
497,0.09677419354838701,-0.0625,0.80397433
498,0.16129032258064502,-0.0625,0.60055923
499,0.22580645161290325,-0.0625,0.37094992
500,0.29032258064516125,-0.0625,0.1754787
501,0.35483870967741926,-0.0625,0.053409148
502,0.4193548387096775,-0.0625,0.0062296162
503,0.4838709677419355,-0.0625,5.242638e-06
504,0.5483870967741935,-0.0625,0.0
505,0.6129032258064515,-0.0625,0.0
506,0.6774193548387095,-0.0625,0.0
507,0.7419354838709677,-0.0625,0.0
508,0.8064516129032258,-0.0625,0.0
509,0.8709677419354838,-0.0625,0.0
510,0.935483870967742,-0.0625,0.0
511,1.0,-0.0625,0.0
512,-1.0,0.0,0.0
513,-0.935483870967742,0.0,0.0
514,-0.8709677419354839,0.0,0.0
515,-0.8064516129032258,0.0,0.0
516,-0.7419354838709677,0.0,0.0
517,-0.6774193548387097,0.0,0.0
518,-0.6129032258064516,0.0,0.0
519,-0.5483870967741935,0.0,0.0
520,-0.4838709677419355,0.0,1.6234073e-05
521,-0.4193548387096775,0.0,0.007735461
522,-0.3548387096774194,0.0,0.06069879
523,-0.29032258064516125,0.0,0.19304752
524,-0.22580645161290325,0.0,0.4015616
525,-0.16129032258064524,0.0,0.6443459
526,-0.09677419354838712,0.0,0.8583677
527,-0.032258064516129004,0.0,0.9834544
528,0.032258064516129004,0.0,0.9834544
529,0.09677419354838701,0.0,0.8583677
530,0.16129032258064502,0.0,0.6443459
531,0.22580645161290325,0.0,0.4015616
532,0.29032258064516125,0.0,0.19304752
533,0.35483870967741926,0.0,0.06069879
534,0.4193548387096775,0.0,0.007735461
535,0.4838709677419355,0.0,1.6234073e-05
536,0.5483870967741935,0.0,0.0
537,0.6129032258064515,0.0,0.0
538,0.6774193548387095,0.0,0.0
539,0.7419354838709677,0.0,0.0
540,0.8064516129032258,0.0,0.0
541,0.8709677419354838,0.0,0.0
542,0.935483870967742,0.0,0.0
543,1.0,0.0,0.0
544,-1.0,0.0625,0.0
545,-0.935483870967742,0.0625,0.0
546,-0.8709677419354839,0.0625,0.0
547,-0.8064516129032258,0.0625,0.0
548,-0.7419354838709677,0.0625,0.0
549,-0.6774193548387097,0.0625,0.0
550,-0.6129032258064516,0.0625,0.0
551,-0.5483870967741935,0.0625,0.0
552,-0.4838709677419355,0.0625,5.242638e-06
553,-0.4193548387096775,0.0625,0.0062296162
554,-0.3548387096774194,0.0625,0.053409148
555,-0.29032258064516125,0.0625,0.1754787
556,-0.22580645161290325,0.0625,0.37094992
557,-0.16129032258064524,0.0625,0.60055923
558,-0.09677419354838712,0.0625,0.80397433
559,-0.032258064516129004,0.0625,0.92316914
560,0.032258064516129004,0.0625,0.92316914
561,0.09677419354838701,0.0625,0.80397433
562,0.16129032258064502,0.0625,0.60055923
563,0.22580645161290325,0.0625,0.37094992
564,0.29032258064516125,0.0625,0.1754787
565,0.35483870967741926,0.0625,0.053409148
566,0.4193548387096775,0.0625,0.0062296162
567,0.4838709677419355,0.0625,5.242638e-06
568,0.5483870967741935,0.0625,0.0
569,0.6129032258064515,0.0625,0.0
570,0.6774193548387095,0.0625,0.0
571,0.7419354838709677,0.0625,0.0
572,0.8064516129032258,0.0625,0.0
573,0.8709677419354838,0.0625,0.0
574,0.935483870967742,0.0625,0.0
575,1.0,0.0625,0.0
576,-1.0,0.125,0.0
577,-0.935483870967742,0.125,0.0
578,-0.8709677419354839,0.125,0.0
579,-0.8064516129032258,0.125,0.0
580,-0.7419354838709677,0.125,0.0
581,-0.6774193548387097,0.125,0.0
582,-0.6129032258064516,0.125,0.0
583,-0.5483870967741935,0.125,0.0
584,-0.4838709677419355,0.125,9.059472e-13
585,-0.4193548387096775,0.125,0.0030016103
586,-0.3548387096774194,0.125,0.035431568
587,-0.29032258064516125,0.125,0.12990372
588,-0.22580645161290325,0.125,0.2895402
589,-0.16129032258064524,0.125,0.48250407
590,-0.09677419354838712,0.125,0.65621376
591,-0.032258064516129004,0.125,0.7588487
592,0.032258064516129004,0.125,0.7588487
593,0.09677419354838701,0.125,0.65621376
594,0.16129032258064502,0.125,0.48250407
595,0.22580645161290325,0.125,0.2895402
596,0.29032258064516125,0.125,0.12990372
597,0.35483870967741926,0.125,0.035431568
598,0.4193548387096775,0.125,0.0030016103
599,0.4838709677419355,0.125,9.059472e-13
600,0.5483870967741935,0.125,0.0
601,0.6129032258064515,0.125,0.0
602,0.6774193548387095,0.125,0.0
603,0.7419354838709677,0.125,0.0
604,0.8064516129032258,0.125,0.0
605,0.8709677419354838,0.125,0.0
606,0.935483870967742,0.125,0.0
607,1.0,0.125,0.0
608,-1.0,0.1875,0.0
609,-0.935483870967742,0.1875,0.0
610,-0.8709677419354839,0.1875,0.0
611,-0.8064516129032258,0.1875,0.0
612,-0.7419354838709677,0.1875,0.0
613,-0.6774193548387097,0.1875,0.0
614,-0.6129032258064516,0.1875,0.0
615,-0.5483870967741935,0.1875,0.0
616,-0.4838709677419355,0.1875,0.0
617,-0.4193548387096775,0.1875,0.0005913474
618,-0.3548387096774194,0.1875,0.016013877
619,-0.29032258064516125,0.1875,0.074376315
620,-0.22580645161290325,0.1875,0.18453588
621,-0.16129032258064524,0.1875,0.32547408
622,-0.09677419354838712,0.1875,0.45635787
623,-0.032258064516129004,0.1875,0.5349295
624,0.032258064516129004,0.1875,0.5349295
625,0.09677419354838701,0.1875,0.45635787
626,0.16129032258064502,0.1875,0.32547408
627,0.22580645161290325,0.1875,0.18453588
628,0.29032258064516125,0.1875,0.074376315
629,0.35483870967741926,0.1875,0.016013877
630,0.4193548387096775,0.1875,0.0005913474
631,0.4838709677419355,0.1875,0.0
632,0.5483870967741935,0.1875,0.0
633,0.6129032258064515,0.1875,0.0
634,0.6774193548387095,0.1875,0.0
635,0.7419354838709677,0.1875,0.0
636,0.8064516129032258,0.1875,0.0
637,0.8709677419354838,0.1875,0.0
638,0.935483870967742,0.1875,0.0
639,1.0,0.1875,0.0
640,-1.0,0.25,0.0
641,-0.935483870967742,0.25,0.0
642,-0.8709677419354839,0.25,0.0
643,-0.8064516129032258,0.25,0.0
644,-0.7419354838709677,0.25,0.0
645,-0.6774193548387097,0.25,0.0
646,-0.6129032258064516,0.25,0.0
647,-0.5483870967741935,0.25,0.0
648,-0.4838709677419355,0.25,0.0
649,-0.4193548387096775,0.25,4.7019776e-06
650,-0.3548387096774194,0.25,0.0036835496
651,-0.29032258064516125,0.25,0.029051881
652,-0.22580645161290325,0.25,0.08890296
653,-0.16129032258064524,0.25,0.17408982
654,-0.09677419354838712,0.25,0.2577713
655,-0.032258064516129004,0.25,0.3094406
656,0.032258064516129004,0.25,0.3094406
657,0.09677419354838701,0.25,0.2577713
658,0.16129032258064502,0.25,0.17408982
659,0.22580645161290325,0.25,0.08890296
660,0.29032258064516125,0.25,0.029051881
661,0.35483870967741926,0.25,0.0036835496
662,0.4193548387096775,0.25,4.7019776e-06
663,0.4838709677419355,0.25,0.0
664,0.5483870967741935,0.25,0.0
665,0.6129032258064515,0.25,0.0
666,0.6774193548387095,0.25,0.0
667,0.7419354838709677,0.25,0.0
668,0.8064516129032258,0.25,0.0
669,0.8709677419354838,0.25,0.0
670,0.935483870967742,0.25,0.0
671,1.0,0.25,0.0
672,-1.0,0.3125,0.0
673,-0.935483870967742,0.3125,0.0
674,-0.8709677419354839,0.3125,0.0
675,-0.8064516129032258,0.3125,0.0
676,-0.7419354838709677,0.3125,0.0
677,-0.6774193548387097,0.3125,0.0
678,-0.6129032258064516,0.3125,0.0
679,-0.5483870967741935,0.3125,0.0
680,-0.4838709677419355,0.3125,0.0
681,-0.4193548387096775,0.3125,0.0
682,-0.3548387096774194,0.3125,0.00012498038
683,-0.29032258064516125,0.3125,0.005491864
684,-0.22580645161290325,0.3125,0.027016185
685,-0.16129032258064524,0.3125,0.06520107
686,-0.09677419354838712,0.3125,0.10698502
687,-0.032258064516129004,0.3125,0.1341628
688,0.032258064516129004,0.3125,0.1341628
689,0.09677419354838701,0.3125,0.10698502
690,0.16129032258064502,0.3125,0.06520107
691,0.22580645161290325,0.3125,0.027016185
692,0.29032258064516125,0.3125,0.005491864
693,0.35483870967741926,0.3125,0.00012498038
694,0.4193548387096775,0.3125,0.0
695,0.4838709677419355,0.3125,0.0
696,0.5483870967741935,0.3125,0.0
697,0.6129032258064515,0.3125,0.0
698,0.6774193548387095,0.3125,0.0
699,0.7419354838709677,0.3125,0.0
700,0.8064516129032258,0.3125,0.0
701,0.8709677419354838,0.3125,0.0
702,0.935483870967742,0.3125,0.0
703,1.0,0.3125,0.0
704,-1.0,0.375,0.0
705,-0.935483870967742,0.375,0.0
706,-0.8709677419354839,0.375,0.0
707,-0.8064516129032258,0.375,0.0
708,-0.7419354838709677,0.375,0.0
709,-0.6774193548387097,0.375,0.0
710,-0.6129032258064516,0.375,0.0
711,-0.5483870967741935,0.375,0.0
712,-0.4838709677419355,0.375,0.0
713,-0.4193548387096775,0.375,0.0
714,-0.3548387096774194,0.375,0.0
715,-0.29032258064516125,0.375,0.000101412275
716,-0.22580645161290325,0.375,0.0029750078
717,-0.16129032258064524,0.375,0.012361746
718,-0.09677419354838712,0.375,0.02560999
719,-0.032258064516129004,0.375,0.03526191
720,0.032258064516129004,0.375,0.03526191
721,0.09677419354838701,0.375,0.02560999
722,0.16129032258064502,0.375,0.012361746
723,0.22580645161290325,0.375,0.0029750078
724,0.29032258064516125,0.375,0.000101412275
725,0.35483870967741926,0.375,0.0
726,0.4193548387096775,0.375,0.0
727,0.4838709677419355,0.375,0.0
728,0.5483870967741935,0.375,0.0
729,0.6129032258064515,0.375,0.0
730,0.6774193548387095,0.375,0.0
731,0.7419354838709677,0.375,0.0
732,0.8064516129032258,0.375,0.0
733,0.8709677419354838,0.375,0.0
734,0.935483870967742,0.375,0.0
735,1.0,0.375,0.0
736,-1.0,0.4375,0.0
737,-0.935483870967742,0.4375,0.0
738,-0.8709677419354839,0.4375,0.0
739,-0.8064516129032258,0.4375,0.0
740,-0.7419354838709677,0.4375,0.0
741,-0.6774193548387097,0.4375,0.0
742,-0.6129032258064516,0.4375,0.0
743,-0.5483870967741935,0.4375,0.0
744,-0.4838709677419355,0.4375,0.0
745,-0.4193548387096775,0.4375,0.0
746,-0.3548387096774194,0.4375,0.0
747,-0.29032258064516125,0.4375,0.0
748,-0.22580645161290325,0.4375,8.564093e-07
749,-0.16129032258064524,0.4375,0.00028840365
750,-0.09677419354838712,0.4375,0.0015035107
751,-0.032258064516129004,0.4375,0.0028087755
752,0.032258064516129004,0.4375,0.0028087755
753,0.09677419354838701,0.4375,0.0015035107
754,0.16129032258064502,0.4375,0.00028840365
755,0.22580645161290325,0.4375,8.564093e-07
756,0.29032258064516125,0.4375,0.0
757,0.35483870967741926,0.4375,0.0
758,0.4193548387096775,0.4375,0.0
759,0.4838709677419355,0.4375,0.0
760,0.5483870967741935,0.4375,0.0
761,0.6129032258064515,0.4375,0.0
762,0.6774193548387095,0.4375,0.0
763,0.7419354838709677,0.4375,0.0
764,0.8064516129032258,0.4375,0.0
765,0.8709677419354838,0.4375,0.0
766,0.935483870967742,0.4375,0.0
767,1.0,0.4375,0.0
768,-1.0,0.5,0.0
769,-0.935483870967742,0.5,0.0
770,-0.8709677419354839,0.5,0.0
771,-0.8064516129032258,0.5,0.0
772,-0.7419354838709677,0.5,0.0
773,-0.6774193548387097,0.5,0.0
774,-0.6129032258064516,0.5,0.0
775,-0.5483870967741935,0.5,0.0
776,-0.4838709677419355,0.5,0.0
777,-0.4193548387096775,0.5,0.0
778,-0.3548387096774194,0.5,0.0
779,-0.29032258064516125,0.5,0.0
780,-0.22580645161290325,0.5,0.0
781,-0.16129032258064524,0.5,0.0
782,-0.09677419354838712,0.5,0.0
783,-0.032258064516129004,0.5,0.0
784,0.032258064516129004,0.5,0.0
785,0.09677419354838701,0.5,0.0
786,0.16129032258064502,0.5,0.0
787,0.22580645161290325,0.5,0.0
788,0.29032258064516125,0.5,0.0
789,0.35483870967741926,0.5,0.0
790,0.4193548387096775,0.5,0.0
791,0.4838709677419355,0.5,0.0
792,0.5483870967741935,0.5,0.0
793,0.6129032258064515,0.5,0.0
794,0.6774193548387095,0.5,0.0
795,0.7419354838709677,0.5,0.0
796,0.8064516129032258,0.5,0.0
797,0.8709677419354838,0.5,0.0
798,0.935483870967742,0.5,0.0
799,1.0,0.5,0.0
800,-1.0,0.5625,0.0
801,-0.935483870967742,0.5625,0.0
802,-0.8709677419354839,0.5625,0.0
803,-0.8064516129032258,0.5625,0.0
804,-0.7419354838709677,0.5625,0.0
805,-0.6774193548387097,0.5625,0.0
806,-0.6129032258064516,0.5625,0.0
807,-0.5483870967741935,0.5625,0.0
808,-0.4838709677419355,0.5625,0.0
809,-0.4193548387096775,0.5625,0.0
810,-0.3548387096774194,0.5625,0.0
811,-0.29032258064516125,0.5625,0.0
812,-0.22580645161290325,0.5625,0.0
813,-0.16129032258064524,0.5625,0.0
814,-0.09677419354838712,0.5625,0.0
815,-0.032258064516129004,0.5625,0.0
816,0.032258064516129004,0.5625,0.0
817,0.09677419354838701,0.5625,0.0
818,0.16129032258064502,0.5625,0.0
819,0.22580645161290325,0.5625,0.0
820,0.29032258064516125,0.5625,0.0
821,0.35483870967741926,0.5625,0.0
822,0.4193548387096775,0.5625,0.0
823,0.4838709677419355,0.5625,0.0
824,0.5483870967741935,0.5625,0.0
825,0.6129032258064515,0.5625,0.0
826,0.6774193548387095,0.5625,0.0
827,0.7419354838709677,0.5625,0.0
828,0.8064516129032258,0.5625,0.0
829,0.8709677419354838,0.5625,0.0
830,0.935483870967742,0.5625,0.0
831,1.0,0.5625,0.0
832,-1.0,0.625,0.0
833,-0.935483870967742,0.625,0.0
834,-0.8709677419354839,0.625,0.0
835,-0.8064516129032258,0.625,0.0
836,-0.7419354838709677,0.625,0.0
837,-0.6774193548387097,0.625,0.0
838,-0.6129032258064516,0.625,0.0
839,-0.5483870967741935,0.625,0.0
840,-0.4838709677419355,0.625,0.0
841,-0.4193548387096775,0.625,0.0
842,-0.3548387096774194,0.625,0.0
843,-0.29032258064516125,0.625,0.0
844,-0.22580645161290325,0.625,0.0
845,-0.16129032258064524,0.625,0.0
846,-0.09677419354838712,0.625,0.0
847,-0.032258064516129004,0.625,0.0
848,0.032258064516129004,0.625,0.0
849,0.09677419354838701,0.625,0.0
850,0.16129032258064502,0.625,0.0
851,0.22580645161290325,0.625,0.0
852,0.29032258064516125,0.625,0.0
853,0.35483870967741926,0.625,0.0
854,0.4193548387096775,0.625,0.0
855,0.4838709677419355,0.625,0.0
856,0.5483870967741935,0.625,0.0
857,0.6129032258064515,0.625,0.0
858,0.6774193548387095,0.625,0.0
859,0.7419354838709677,0.625,0.0
860,0.8064516129032258,0.625,0.0
861,0.8709677419354838,0.625,0.0
862,0.935483870967742,0.625,0.0
863,1.0,0.625,0.0
864,-1.0,0.6875,0.0
865,-0.935483870967742,0.6875,0.0
866,-0.8709677419354839,0.6875,0.0
867,-0.8064516129032258,0.6875,0.0
868,-0.7419354838709677,0.6875,0.0
869,-0.6774193548387097,0.6875,0.0
870,-0.6129032258064516,0.6875,0.0
871,-0.5483870967741935,0.6875,0.0
872,-0.4838709677419355,0.6875,0.0
873,-0.4193548387096775,0.6875,0.0
874,-0.3548387096774194,0.6875,0.0
875,-0.29032258064516125,0.6875,0.0
876,-0.22580645161290325,0.6875,0.0
877,-0.16129032258064524,0.6875,0.0
878,-0.09677419354838712,0.6875,0.0
879,-0.032258064516129004,0.6875,0.0
880,0.032258064516129004,0.6875,0.0
881,0.09677419354838701,0.6875,0.0
882,0.16129032258064502,0.6875,0.0
883,0.22580645161290325,0.6875,0.0
884,0.29032258064516125,0.6875,0.0
885,0.35483870967741926,0.6875,0.0
886,0.4193548387096775,0.6875,0.0
887,0.4838709677419355,0.6875,0.0
888,0.5483870967741935,0.6875,0.0
889,0.6129032258064515,0.6875,0.0
890,0.6774193548387095,0.6875,0.0
891,0.7419354838709677,0.6875,0.0
892,0.8064516129032258,0.6875,0.0
893,0.8709677419354838,0.6875,0.0
894,0.935483870967742,0.6875,0.0
895,1.0,0.6875,0.0
896,-1.0,0.75,0.0
897,-0.935483870967742,0.75,0.0
898,-0.8709677419354839,0.75,0.0
899,-0.8064516129032258,0.75,0.0
900,-0.7419354838709677,0.75,0.0
901,-0.6774193548387097,0.75,0.0
902,-0.6129032258064516,0.75,0.0
903,-0.5483870967741935,0.75,0.0
904,-0.4838709677419355,0.75,0.0
905,-0.4193548387096775,0.75,0.0
906,-0.3548387096774194,0.75,0.0
907,-0.29032258064516125,0.75,0.0
908,-0.22580645161290325,0.75,0.0
909,-0.16129032258064524,0.75,0.0
910,-0.09677419354838712,0.75,0.0
911,-0.032258064516129004,0.75,0.0
912,0.032258064516129004,0.75,0.0
913,0.09677419354838701,0.75,0.0
914,0.16129032258064502,0.75,0.0
915,0.22580645161290325,0.75,0.0
916,0.29032258064516125,0.75,0.0
917,0.35483870967741926,0.75,0.0
918,0.4193548387096775,0.75,0.0
919,0.4838709677419355,0.75,0.0
920,0.5483870967741935,0.75,0.0
921,0.6129032258064515,0.75,0.0
922,0.6774193548387095,0.75,0.0
923,0.7419354838709677,0.75,0.0
924,0.8064516129032258,0.75,0.0
925,0.8709677419354838,0.75,0.0
926,0.935483870967742,0.75,0.0
927,1.0,0.75,0.0
928,-1.0,0.8125,0.0
929,-0.935483870967742,0.8125,0.0
930,-0.8709677419354839,0.8125,0.0
931,-0.8064516129032258,0.8125,0.0
932,-0.7419354838709677,0.8125,0.0
933,-0.6774193548387097,0.8125,0.0
934,-0.6129032258064516,0.8125,0.0
935,-0.5483870967741935,0.8125,0.0
936,-0.4838709677419355,0.8125,0.0
937,-0.4193548387096775,0.8125,0.0
938,-0.3548387096774194,0.8125,0.0
939,-0.29032258064516125,0.8125,0.0
940,-0.22580645161290325,0.8125,0.0
941,-0.16129032258064524,0.8125,0.0
942,-0.09677419354838712,0.8125,0.0
943,-0.032258064516129004,0.8125,0.0
944,0.032258064516129004,0.8125,0.0
945,0.09677419354838701,0.8125,0.0
946,0.16129032258064502,0.8125,0.0
947,0.22580645161290325,0.8125,0.0
948,0.29032258064516125,0.8125,0.0
949,0.35483870967741926,0.8125,0.0
950,0.4193548387096775,0.8125,0.0
951,0.4838709677419355,0.8125,0.0
952,0.5483870967741935,0.8125,0.0
953,0.6129032258064515,0.8125,0.0
954,0.6774193548387095,0.8125,0.0
955,0.7419354838709677,0.8125,0.0
956,0.8064516129032258,0.8125,0.0
957,0.8709677419354838,0.8125,0.0
958,0.935483870967742,0.8125,0.0
959,1.0,0.8125,0.0
960,-1.0,0.875,0.0
961,-0.935483870967742,0.875,0.0
962,-0.8709677419354839,0.875,0.0
963,-0.8064516129032258,0.875,0.0
964,-0.7419354838709677,0.875,0.0
965,-0.6774193548387097,0.875,0.0
966,-0.6129032258064516,0.875,0.0
967,-0.5483870967741935,0.875,0.0
968,-0.4838709677419355,0.875,0.0
969,-0.4193548387096775,0.875,0.0
970,-0.3548387096774194,0.875,0.0
971,-0.29032258064516125,0.875,0.0
972,-0.22580645161290325,0.875,0.0
973,-0.16129032258064524,0.875,0.0
974,-0.09677419354838712,0.875,0.0
975,-0.032258064516129004,0.875,0.0
976,0.032258064516129004,0.875,0.0
977,0.09677419354838701,0.875,0.0
978,0.16129032258064502,0.875,0.0
979,0.22580645161290325,0.875,0.0
980,0.29032258064516125,0.875,0.0
981,0.35483870967741926,0.875,0.0
982,0.4193548387096775,0.875,0.0
983,0.4838709677419355,0.875,0.0
984,0.5483870967741935,0.875,0.0
985,0.6129032258064515,0.875,0.0
986,0.6774193548387095,0.875,0.0
987,0.7419354838709677,0.875,0.0
988,0.8064516129032258,0.875,0.0
989,0.8709677419354838,0.875,0.0
990,0.935483870967742,0.875,0.0
991,1.0,0.875,0.0
992,-1.0,0.9375,0.0
993,-0.935483870967742,0.9375,0.0
994,-0.8709677419354839,0.9375,0.0
995,-0.8064516129032258,0.9375,0.0
996,-0.7419354838709677,0.9375,0.0
997,-0.6774193548387097,0.9375,0.0
998,-0.6129032258064516,0.9375,0.0
999,-0.5483870967741935,0.9375,0.0
1000,-0.4838709677419355,0.9375,0.0
1001,-0.4193548387096775,0.9375,0.0
1002,-0.3548387096774194,0.9375,0.0
1003,-0.29032258064516125,0.9375,0.0
1004,-0.22580645161290325,0.9375,0.0
1005,-0.16129032258064524,0.9375,0.0
1006,-0.09677419354838712,0.9375,0.0
1007,-0.032258064516129004,0.9375,0.0
1008,0.032258064516129004,0.9375,0.0
1009,0.09677419354838701,0.9375,0.0
1010,0.16129032258064502,0.9375,0.0
1011,0.22580645161290325,0.9375,0.0
1012,0.29032258064516125,0.9375,0.0
1013,0.35483870967741926,0.9375,0.0
1014,0.4193548387096775,0.9375,0.0
1015,0.4838709677419355,0.9375,0.0
1016,0.5483870967741935,0.9375,0.0
1017,0.6129032258064515,0.9375,0.0
1018,0.6774193548387095,0.9375,0.0
1019,0.7419354838709677,0.9375,0.0
1020,0.8064516129032258,0.9375,0.0
1021,0.8709677419354838,0.9375,0.0
1022,0.935483870967742,0.9375,0.0
1023,1.0,0.9375,0.0


==> visu/old/tikz_csvs_two_dim/result_best_run_KS_ns/obstacle_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,0.0
1,-0.935483870967742,-1.0,0.0
2,-0.8709677419354839,-1.0,0.0
3,-0.8064516129032258,-1.0,0.0
4,-0.7419354838709677,-1.0,0.0
5,-0.6774193548387097,-1.0,0.0
6,-0.6129032258064516,-1.0,0.0
7,-0.5483870967741935,-1.0,0.0
8,-0.4838709677419355,-1.0,0.0
9,-0.4193548387096775,-1.0,0.0
10,-0.3548387096774194,-1.0,0.0
11,-0.29032258064516125,-1.0,0.0
12,-0.22580645161290325,-1.0,0.0
13,-0.16129032258064524,-1.0,0.0
14,-0.09677419354838712,-1.0,0.0
15,-0.032258064516129004,-1.0,0.0
16,0.032258064516129004,-1.0,0.0
17,0.09677419354838701,-1.0,0.0
18,0.16129032258064502,-1.0,0.0
19,0.22580645161290325,-1.0,0.0
20,0.29032258064516125,-1.0,0.0
21,0.35483870967741926,-1.0,0.0
22,0.4193548387096775,-1.0,0.0
23,0.4838709677419355,-1.0,0.0
24,0.5483870967741935,-1.0,0.0
25,0.6129032258064515,-1.0,0.0
26,0.6774193548387095,-1.0,0.0
27,0.7419354838709677,-1.0,0.0
28,0.8064516129032258,-1.0,0.0
29,0.8709677419354838,-1.0,0.0
30,0.935483870967742,-1.0,0.0
31,1.0,-1.0,0.0
32,-1.0,-0.9375,0.0
33,-0.935483870967742,-0.9375,0.0
34,-0.8709677419354839,-0.9375,0.0
35,-0.8064516129032258,-0.9375,0.0
36,-0.7419354838709677,-0.9375,0.0
37,-0.6774193548387097,-0.9375,0.0
38,-0.6129032258064516,-0.9375,0.0
39,-0.5483870967741935,-0.9375,0.0
40,-0.4838709677419355,-0.9375,0.0
41,-0.4193548387096775,-0.9375,0.0
42,-0.3548387096774194,-0.9375,0.0
43,-0.29032258064516125,-0.9375,0.0
44,-0.22580645161290325,-0.9375,0.0
45,-0.16129032258064524,-0.9375,0.0
46,-0.09677419354838712,-0.9375,0.0
47,-0.032258064516129004,-0.9375,0.0
48,0.032258064516129004,-0.9375,0.0
49,0.09677419354838701,-0.9375,0.0
50,0.16129032258064502,-0.9375,0.0
51,0.22580645161290325,-0.9375,0.0
52,0.29032258064516125,-0.9375,0.0
53,0.35483870967741926,-0.9375,0.0
54,0.4193548387096775,-0.9375,0.0
55,0.4838709677419355,-0.9375,0.0
56,0.5483870967741935,-0.9375,0.0
57,0.6129032258064515,-0.9375,0.0
58,0.6774193548387095,-0.9375,0.0
59,0.7419354838709677,-0.9375,0.0
60,0.8064516129032258,-0.9375,0.0
61,0.8709677419354838,-0.9375,0.0
62,0.935483870967742,-0.9375,0.0
63,1.0,-0.9375,0.0
64,-1.0,-0.875,0.0
65,-0.935483870967742,-0.875,0.0
66,-0.8709677419354839,-0.875,0.0
67,-0.8064516129032258,-0.875,0.0
68,-0.7419354838709677,-0.875,0.0
69,-0.6774193548387097,-0.875,0.0
70,-0.6129032258064516,-0.875,0.0
71,-0.5483870967741935,-0.875,0.0
72,-0.4838709677419355,-0.875,0.0
73,-0.4193548387096775,-0.875,0.0
74,-0.3548387096774194,-0.875,0.0
75,-0.29032258064516125,-0.875,0.0
76,-0.22580645161290325,-0.875,0.0
77,-0.16129032258064524,-0.875,0.0
78,-0.09677419354838712,-0.875,0.0
79,-0.032258064516129004,-0.875,0.0
80,0.032258064516129004,-0.875,0.0
81,0.09677419354838701,-0.875,0.0
82,0.16129032258064502,-0.875,0.0
83,0.22580645161290325,-0.875,0.0
84,0.29032258064516125,-0.875,0.0
85,0.35483870967741926,-0.875,0.0
86,0.4193548387096775,-0.875,0.0
87,0.4838709677419355,-0.875,0.0
88,0.5483870967741935,-0.875,0.0
89,0.6129032258064515,-0.875,0.0
90,0.6774193548387095,-0.875,0.0
91,0.7419354838709677,-0.875,0.0
92,0.8064516129032258,-0.875,0.0
93,0.8709677419354838,-0.875,0.0
94,0.935483870967742,-0.875,0.0
95,1.0,-0.875,0.0
96,-1.0,-0.8125,0.0
97,-0.935483870967742,-0.8125,0.0
98,-0.8709677419354839,-0.8125,0.0
99,-0.8064516129032258,-0.8125,0.0
100,-0.7419354838709677,-0.8125,0.0
101,-0.6774193548387097,-0.8125,0.0
102,-0.6129032258064516,-0.8125,0.0
103,-0.5483870967741935,-0.8125,0.0
104,-0.4838709677419355,-0.8125,0.0
105,-0.4193548387096775,-0.8125,0.0
106,-0.3548387096774194,-0.8125,0.0
107,-0.29032258064516125,-0.8125,0.0
108,-0.22580645161290325,-0.8125,0.0
109,-0.16129032258064524,-0.8125,0.0
110,-0.09677419354838712,-0.8125,0.0
111,-0.032258064516129004,-0.8125,0.0
112,0.032258064516129004,-0.8125,0.0
113,0.09677419354838701,-0.8125,0.0
114,0.16129032258064502,-0.8125,0.0
115,0.22580645161290325,-0.8125,0.0
116,0.29032258064516125,-0.8125,0.0
117,0.35483870967741926,-0.8125,0.0
118,0.4193548387096775,-0.8125,0.0
119,0.4838709677419355,-0.8125,0.0
120,0.5483870967741935,-0.8125,0.0
121,0.6129032258064515,-0.8125,0.0
122,0.6774193548387095,-0.8125,0.0
123,0.7419354838709677,-0.8125,0.0
124,0.8064516129032258,-0.8125,0.0
125,0.8709677419354838,-0.8125,0.0
126,0.935483870967742,-0.8125,0.0
127,1.0,-0.8125,0.0
128,-1.0,-0.75,0.0
129,-0.935483870967742,-0.75,0.0
130,-0.8709677419354839,-0.75,0.0
131,-0.8064516129032258,-0.75,0.0
132,-0.7419354838709677,-0.75,0.0
133,-0.6774193548387097,-0.75,0.0
134,-0.6129032258064516,-0.75,0.0
135,-0.5483870967741935,-0.75,0.0
136,-0.4838709677419355,-0.75,0.0
137,-0.4193548387096775,-0.75,0.0
138,-0.3548387096774194,-0.75,0.0
139,-0.29032258064516125,-0.75,0.0
140,-0.22580645161290325,-0.75,0.0
141,-0.16129032258064524,-0.75,0.0
142,-0.09677419354838712,-0.75,0.0
143,-0.032258064516129004,-0.75,0.0
144,0.032258064516129004,-0.75,0.0
145,0.09677419354838701,-0.75,0.0
146,0.16129032258064502,-0.75,0.0
147,0.22580645161290325,-0.75,0.0
148,0.29032258064516125,-0.75,0.0
149,0.35483870967741926,-0.75,0.0
150,0.4193548387096775,-0.75,0.0
151,0.4838709677419355,-0.75,0.0
152,0.5483870967741935,-0.75,0.0
153,0.6129032258064515,-0.75,0.0
154,0.6774193548387095,-0.75,0.0
155,0.7419354838709677,-0.75,0.0
156,0.8064516129032258,-0.75,0.0
157,0.8709677419354838,-0.75,0.0
158,0.935483870967742,-0.75,0.0
159,1.0,-0.75,0.0
160,-1.0,-0.6875,0.0
161,-0.935483870967742,-0.6875,0.0
162,-0.8709677419354839,-0.6875,0.0
163,-0.8064516129032258,-0.6875,0.0
164,-0.7419354838709677,-0.6875,0.0
165,-0.6774193548387097,-0.6875,0.0
166,-0.6129032258064516,-0.6875,0.0
167,-0.5483870967741935,-0.6875,0.0
168,-0.4838709677419355,-0.6875,0.0
169,-0.4193548387096775,-0.6875,0.0
170,-0.3548387096774194,-0.6875,0.0
171,-0.29032258064516125,-0.6875,0.0
172,-0.22580645161290325,-0.6875,0.0
173,-0.16129032258064524,-0.6875,0.0
174,-0.09677419354838712,-0.6875,0.0
175,-0.032258064516129004,-0.6875,0.0
176,0.032258064516129004,-0.6875,0.0
177,0.09677419354838701,-0.6875,0.0
178,0.16129032258064502,-0.6875,0.0
179,0.22580645161290325,-0.6875,0.0
180,0.29032258064516125,-0.6875,0.0
181,0.35483870967741926,-0.6875,0.0
182,0.4193548387096775,-0.6875,0.0
183,0.4838709677419355,-0.6875,0.0
184,0.5483870967741935,-0.6875,0.0
185,0.6129032258064515,-0.6875,0.0
186,0.6774193548387095,-0.6875,0.0
187,0.7419354838709677,-0.6875,0.0
188,0.8064516129032258,-0.6875,0.0
189,0.8709677419354838,-0.6875,0.0
190,0.935483870967742,-0.6875,0.0
191,1.0,-0.6875,0.0
192,-1.0,-0.625,0.0
193,-0.935483870967742,-0.625,0.0
194,-0.8709677419354839,-0.625,0.0
195,-0.8064516129032258,-0.625,0.0
196,-0.7419354838709677,-0.625,0.0
197,-0.6774193548387097,-0.625,0.0
198,-0.6129032258064516,-0.625,0.0
199,-0.5483870967741935,-0.625,0.0
200,-0.4838709677419355,-0.625,0.0
201,-0.4193548387096775,-0.625,0.0
202,-0.3548387096774194,-0.625,0.0
203,-0.29032258064516125,-0.625,0.0
204,-0.22580645161290325,-0.625,0.0
205,-0.16129032258064524,-0.625,0.0
206,-0.09677419354838712,-0.625,0.0
207,-0.032258064516129004,-0.625,0.0
208,0.032258064516129004,-0.625,0.0
209,0.09677419354838701,-0.625,0.0
210,0.16129032258064502,-0.625,0.0
211,0.22580645161290325,-0.625,0.0
212,0.29032258064516125,-0.625,0.0
213,0.35483870967741926,-0.625,0.0
214,0.4193548387096775,-0.625,0.0
215,0.4838709677419355,-0.625,0.0
216,0.5483870967741935,-0.625,0.0
217,0.6129032258064515,-0.625,0.0
218,0.6774193548387095,-0.625,0.0
219,0.7419354838709677,-0.625,0.0
220,0.8064516129032258,-0.625,0.0
221,0.8709677419354838,-0.625,0.0
222,0.935483870967742,-0.625,0.0
223,1.0,-0.625,0.0
224,-1.0,-0.5625,0.0
225,-0.935483870967742,-0.5625,0.0
226,-0.8709677419354839,-0.5625,0.0
227,-0.8064516129032258,-0.5625,0.0
228,-0.7419354838709677,-0.5625,0.0
229,-0.6774193548387097,-0.5625,0.0
230,-0.6129032258064516,-0.5625,0.0
231,-0.5483870967741935,-0.5625,0.0
232,-0.4838709677419355,-0.5625,0.0
233,-0.4193548387096775,-0.5625,0.0
234,-0.3548387096774194,-0.5625,0.0
235,-0.29032258064516125,-0.5625,0.0
236,-0.22580645161290325,-0.5625,0.0
237,-0.16129032258064524,-0.5625,0.0
238,-0.09677419354838712,-0.5625,0.0
239,-0.032258064516129004,-0.5625,0.0
240,0.032258064516129004,-0.5625,0.0
241,0.09677419354838701,-0.5625,0.0
242,0.16129032258064502,-0.5625,0.0
243,0.22580645161290325,-0.5625,0.0
244,0.29032258064516125,-0.5625,0.0
245,0.35483870967741926,-0.5625,0.0
246,0.4193548387096775,-0.5625,0.0
247,0.4838709677419355,-0.5625,0.0
248,0.5483870967741935,-0.5625,0.0
249,0.6129032258064515,-0.5625,0.0
250,0.6774193548387095,-0.5625,0.0
251,0.7419354838709677,-0.5625,0.0
252,0.8064516129032258,-0.5625,0.0
253,0.8709677419354838,-0.5625,0.0
254,0.935483870967742,-0.5625,0.0
255,1.0,-0.5625,0.0
256,-1.0,-0.5,0.0
257,-0.935483870967742,-0.5,0.0
258,-0.8709677419354839,-0.5,0.0
259,-0.8064516129032258,-0.5,0.0
260,-0.7419354838709677,-0.5,0.0
261,-0.6774193548387097,-0.5,0.0
262,-0.6129032258064516,-0.5,0.0
263,-0.5483870967741935,-0.5,0.0
264,-0.4838709677419355,-0.5,0.0
265,-0.4193548387096775,-0.5,0.0
266,-0.3548387096774194,-0.5,0.0
267,-0.29032258064516125,-0.5,0.0
268,-0.22580645161290325,-0.5,0.0
269,-0.16129032258064524,-0.5,0.0
270,-0.09677419354838712,-0.5,0.0
271,-0.032258064516129004,-0.5,0.0
272,0.032258064516129004,-0.5,0.0
273,0.09677419354838701,-0.5,0.0
274,0.16129032258064502,-0.5,0.0
275,0.22580645161290325,-0.5,0.0
276,0.29032258064516125,-0.5,0.0
277,0.35483870967741926,-0.5,0.0
278,0.4193548387096775,-0.5,0.0
279,0.4838709677419355,-0.5,0.0
280,0.5483870967741935,-0.5,0.0
281,0.6129032258064515,-0.5,0.0
282,0.6774193548387095,-0.5,0.0
283,0.7419354838709677,-0.5,0.0
284,0.8064516129032258,-0.5,0.0
285,0.8709677419354838,-0.5,0.0
286,0.935483870967742,-0.5,0.0
287,1.0,-0.5,0.0
288,-1.0,-0.4375,0.0
289,-0.935483870967742,-0.4375,0.0
290,-0.8709677419354839,-0.4375,0.0
291,-0.8064516129032258,-0.4375,0.0
292,-0.7419354838709677,-0.4375,0.0
293,-0.6774193548387097,-0.4375,0.0
294,-0.6129032258064516,-0.4375,0.0
295,-0.5483870967741935,-0.4375,0.0
296,-0.4838709677419355,-0.4375,0.0
297,-0.4193548387096775,-0.4375,0.0
298,-0.3548387096774194,-0.4375,0.0
299,-0.29032258064516125,-0.4375,0.0
300,-0.22580645161290325,-0.4375,0.0
301,-0.16129032258064524,-0.4375,0.0
302,-0.09677419354838712,-0.4375,0.0
303,-0.032258064516129004,-0.4375,0.0
304,0.032258064516129004,-0.4375,0.0
305,0.09677419354838701,-0.4375,0.0
306,0.16129032258064502,-0.4375,0.0
307,0.22580645161290325,-0.4375,0.0
308,0.29032258064516125,-0.4375,0.0
309,0.35483870967741926,-0.4375,0.0
310,0.4193548387096775,-0.4375,0.0
311,0.4838709677419355,-0.4375,0.0
312,0.5483870967741935,-0.4375,0.0
313,0.6129032258064515,-0.4375,0.0
314,0.6774193548387095,-0.4375,0.0
315,0.7419354838709677,-0.4375,0.0
316,0.8064516129032258,-0.4375,0.0
317,0.8709677419354838,-0.4375,0.0
318,0.935483870967742,-0.4375,0.0
319,1.0,-0.4375,0.0
320,-1.0,-0.375,0.0
321,-0.935483870967742,-0.375,0.0
322,-0.8709677419354839,-0.375,0.0
323,-0.8064516129032258,-0.375,0.0
324,-0.7419354838709677,-0.375,0.0
325,-0.6774193548387097,-0.375,0.0
326,-0.6129032258064516,-0.375,0.0
327,-0.5483870967741935,-0.375,0.0
328,-0.4838709677419355,-0.375,0.0
329,-0.4193548387096775,-0.375,0.0
330,-0.3548387096774194,-0.375,0.0
331,-0.29032258064516125,-0.375,0.0
332,-0.22580645161290325,-0.375,0.0
333,-0.16129032258064524,-0.375,0.0
334,-0.09677419354838712,-0.375,0.0
335,-0.032258064516129004,-0.375,0.0
336,0.032258064516129004,-0.375,0.0
337,0.09677419354838701,-0.375,0.0
338,0.16129032258064502,-0.375,0.0
339,0.22580645161290325,-0.375,0.0
340,0.29032258064516125,-0.375,0.0
341,0.35483870967741926,-0.375,0.0
342,0.4193548387096775,-0.375,0.0
343,0.4838709677419355,-0.375,0.0
344,0.5483870967741935,-0.375,0.0
345,0.6129032258064515,-0.375,0.0
346,0.6774193548387095,-0.375,0.0
347,0.7419354838709677,-0.375,0.0
348,0.8064516129032258,-0.375,0.0
349,0.8709677419354838,-0.375,0.0
350,0.935483870967742,-0.375,0.0
351,1.0,-0.375,0.0
352,-1.0,-0.3125,0.0
353,-0.935483870967742,-0.3125,0.0
354,-0.8709677419354839,-0.3125,0.0
355,-0.8064516129032258,-0.3125,0.0
356,-0.7419354838709677,-0.3125,0.0
357,-0.6774193548387097,-0.3125,0.0
358,-0.6129032258064516,-0.3125,0.0
359,-0.5483870967741935,-0.3125,0.0
360,-0.4838709677419355,-0.3125,0.0
361,-0.4193548387096775,-0.3125,0.0
362,-0.3548387096774194,-0.3125,0.0
363,-0.29032258064516125,-0.3125,0.0
364,-0.22580645161290325,-0.3125,0.0
365,-0.16129032258064524,-0.3125,0.0
366,-0.09677419354838712,-0.3125,0.0
367,-0.032258064516129004,-0.3125,0.0
368,0.032258064516129004,-0.3125,0.0
369,0.09677419354838701,-0.3125,0.0
370,0.16129032258064502,-0.3125,0.0
371,0.22580645161290325,-0.3125,0.0
372,0.29032258064516125,-0.3125,0.0
373,0.35483870967741926,-0.3125,0.0
374,0.4193548387096775,-0.3125,0.0
375,0.4838709677419355,-0.3125,0.0
376,0.5483870967741935,-0.3125,0.0
377,0.6129032258064515,-0.3125,0.0
378,0.6774193548387095,-0.3125,0.0
379,0.7419354838709677,-0.3125,0.0
380,0.8064516129032258,-0.3125,0.0
381,0.8709677419354838,-0.3125,0.0
382,0.935483870967742,-0.3125,0.0
383,1.0,-0.3125,0.0
384,-1.0,-0.25,0.0
385,-0.935483870967742,-0.25,0.0
386,-0.8709677419354839,-0.25,0.0
387,-0.8064516129032258,-0.25,0.0
388,-0.7419354838709677,-0.25,0.0
389,-0.6774193548387097,-0.25,0.0
390,-0.6129032258064516,-0.25,0.0
391,-0.5483870967741935,-0.25,0.0
392,-0.4838709677419355,-0.25,0.0
393,-0.4193548387096775,-0.25,0.0
394,-0.3548387096774194,-0.25,0.0
395,-0.29032258064516125,-0.25,0.0
396,-0.22580645161290325,-0.25,0.0
397,-0.16129032258064524,-0.25,0.0
398,-0.09677419354838712,-0.25,0.0
399,-0.032258064516129004,-0.25,0.0
400,0.032258064516129004,-0.25,0.0
401,0.09677419354838701,-0.25,0.0
402,0.16129032258064502,-0.25,0.0
403,0.22580645161290325,-0.25,0.0
404,0.29032258064516125,-0.25,0.0
405,0.35483870967741926,-0.25,0.0
406,0.4193548387096775,-0.25,0.0
407,0.4838709677419355,-0.25,0.0
408,0.5483870967741935,-0.25,0.0
409,0.6129032258064515,-0.25,0.0
410,0.6774193548387095,-0.25,0.0
411,0.7419354838709677,-0.25,0.0
412,0.8064516129032258,-0.25,0.0
413,0.8709677419354838,-0.25,0.0
414,0.935483870967742,-0.25,0.0
415,1.0,-0.25,0.0
416,-1.0,-0.1875,0.0
417,-0.935483870967742,-0.1875,0.0
418,-0.8709677419354839,-0.1875,0.0
419,-0.8064516129032258,-0.1875,0.0
420,-0.7419354838709677,-0.1875,0.0
421,-0.6774193548387097,-0.1875,0.0
422,-0.6129032258064516,-0.1875,0.0
423,-0.5483870967741935,-0.1875,0.0
424,-0.4838709677419355,-0.1875,0.0
425,-0.4193548387096775,-0.1875,0.0
426,-0.3548387096774194,-0.1875,0.0
427,-0.29032258064516125,-0.1875,0.0
428,-0.22580645161290325,-0.1875,0.0
429,-0.16129032258064524,-0.1875,0.0
430,-0.09677419354838712,-0.1875,0.0
431,-0.032258064516129004,-0.1875,0.0
432,0.032258064516129004,-0.1875,0.0
433,0.09677419354838701,-0.1875,0.0
434,0.16129032258064502,-0.1875,0.0
435,0.22580645161290325,-0.1875,0.0
436,0.29032258064516125,-0.1875,0.0
437,0.35483870967741926,-0.1875,0.0
438,0.4193548387096775,-0.1875,0.0
439,0.4838709677419355,-0.1875,0.0
440,0.5483870967741935,-0.1875,0.0
441,0.6129032258064515,-0.1875,0.0
442,0.6774193548387095,-0.1875,0.0
443,0.7419354838709677,-0.1875,0.0
444,0.8064516129032258,-0.1875,0.0
445,0.8709677419354838,-0.1875,0.0
446,0.935483870967742,-0.1875,0.0
447,1.0,-0.1875,0.0
448,-1.0,-0.125,0.0
449,-0.935483870967742,-0.125,0.0
450,-0.8709677419354839,-0.125,0.0
451,-0.8064516129032258,-0.125,0.0
452,-0.7419354838709677,-0.125,0.0
453,-0.6774193548387097,-0.125,0.0
454,-0.6129032258064516,-0.125,0.0
455,-0.5483870967741935,-0.125,0.0
456,-0.4838709677419355,-0.125,0.0
457,-0.4193548387096775,-0.125,0.0
458,-0.3548387096774194,-0.125,0.0
459,-0.29032258064516125,-0.125,0.0
460,-0.22580645161290325,-0.125,0.0
461,-0.16129032258064524,-0.125,0.0
462,-0.09677419354838712,-0.125,0.0
463,-0.032258064516129004,-0.125,0.0
464,0.032258064516129004,-0.125,0.0
465,0.09677419354838701,-0.125,0.0
466,0.16129032258064502,-0.125,0.0
467,0.22580645161290325,-0.125,0.0
468,0.29032258064516125,-0.125,0.0
469,0.35483870967741926,-0.125,0.0
470,0.4193548387096775,-0.125,0.0
471,0.4838709677419355,-0.125,0.0
472,0.5483870967741935,-0.125,0.0
473,0.6129032258064515,-0.125,0.0
474,0.6774193548387095,-0.125,0.0
475,0.7419354838709677,-0.125,0.0
476,0.8064516129032258,-0.125,0.0
477,0.8709677419354838,-0.125,0.0
478,0.935483870967742,-0.125,0.0
479,1.0,-0.125,0.0
480,-1.0,-0.0625,0.0
481,-0.935483870967742,-0.0625,0.0
482,-0.8709677419354839,-0.0625,0.0
483,-0.8064516129032258,-0.0625,0.0
484,-0.7419354838709677,-0.0625,0.0
485,-0.6774193548387097,-0.0625,0.0
486,-0.6129032258064516,-0.0625,0.0
487,-0.5483870967741935,-0.0625,0.0
488,-0.4838709677419355,-0.0625,0.0
489,-0.4193548387096775,-0.0625,0.0
490,-0.3548387096774194,-0.0625,0.0
491,-0.29032258064516125,-0.0625,0.0
492,-0.22580645161290325,-0.0625,0.0
493,-0.16129032258064524,-0.0625,0.0
494,-0.09677419354838712,-0.0625,0.0
495,-0.032258064516129004,-0.0625,0.0
496,0.032258064516129004,-0.0625,0.0
497,0.09677419354838701,-0.0625,0.0
498,0.16129032258064502,-0.0625,0.0
499,0.22580645161290325,-0.0625,0.0
500,0.29032258064516125,-0.0625,0.0
501,0.35483870967741926,-0.0625,0.0
502,0.4193548387096775,-0.0625,0.0
503,0.4838709677419355,-0.0625,0.0
504,0.5483870967741935,-0.0625,0.0
505,0.6129032258064515,-0.0625,0.0
506,0.6774193548387095,-0.0625,0.0
507,0.7419354838709677,-0.0625,0.0
508,0.8064516129032258,-0.0625,0.0
509,0.8709677419354838,-0.0625,0.0
510,0.935483870967742,-0.0625,0.0
511,1.0,-0.0625,0.0
512,-1.0,0.0,0.0
513,-0.935483870967742,0.0,0.0
514,-0.8709677419354839,0.0,0.0
515,-0.8064516129032258,0.0,0.0
516,-0.7419354838709677,0.0,0.0
517,-0.6774193548387097,0.0,0.0
518,-0.6129032258064516,0.0,0.0
519,-0.5483870967741935,0.0,0.0
520,-0.4838709677419355,0.0,0.0
521,-0.4193548387096775,0.0,0.0
522,-0.3548387096774194,0.0,0.0
523,-0.29032258064516125,0.0,0.0
524,-0.22580645161290325,0.0,0.0
525,-0.16129032258064524,0.0,0.0
526,-0.09677419354838712,0.0,0.0
527,-0.032258064516129004,0.0,0.0
528,0.032258064516129004,0.0,0.0
529,0.09677419354838701,0.0,0.0
530,0.16129032258064502,0.0,0.0
531,0.22580645161290325,0.0,0.0
532,0.29032258064516125,0.0,0.0
533,0.35483870967741926,0.0,0.0
534,0.4193548387096775,0.0,0.0
535,0.4838709677419355,0.0,0.0
536,0.5483870967741935,0.0,0.0
537,0.6129032258064515,0.0,0.0
538,0.6774193548387095,0.0,0.0
539,0.7419354838709677,0.0,0.0
540,0.8064516129032258,0.0,0.0
541,0.8709677419354838,0.0,0.0
542,0.935483870967742,0.0,0.0
543,1.0,0.0,0.0
544,-1.0,0.0625,0.0
545,-0.935483870967742,0.0625,0.0
546,-0.8709677419354839,0.0625,0.0
547,-0.8064516129032258,0.0625,0.0
548,-0.7419354838709677,0.0625,0.0
549,-0.6774193548387097,0.0625,0.0
550,-0.6129032258064516,0.0625,0.0
551,-0.5483870967741935,0.0625,0.0
552,-0.4838709677419355,0.0625,0.0
553,-0.4193548387096775,0.0625,0.0
554,-0.3548387096774194,0.0625,0.0
555,-0.29032258064516125,0.0625,0.0
556,-0.22580645161290325,0.0625,0.0
557,-0.16129032258064524,0.0625,0.0
558,-0.09677419354838712,0.0625,0.0
559,-0.032258064516129004,0.0625,0.0
560,0.032258064516129004,0.0625,0.0
561,0.09677419354838701,0.0625,0.0
562,0.16129032258064502,0.0625,0.0
563,0.22580645161290325,0.0625,0.0
564,0.29032258064516125,0.0625,0.0
565,0.35483870967741926,0.0625,0.0
566,0.4193548387096775,0.0625,0.0
567,0.4838709677419355,0.0625,0.0
568,0.5483870967741935,0.0625,0.0
569,0.6129032258064515,0.0625,0.0
570,0.6774193548387095,0.0625,0.0
571,0.7419354838709677,0.0625,0.0
572,0.8064516129032258,0.0625,0.0
573,0.8709677419354838,0.0625,0.0
574,0.935483870967742,0.0625,0.0
575,1.0,0.0625,0.0
576,-1.0,0.125,0.0
577,-0.935483870967742,0.125,0.0
578,-0.8709677419354839,0.125,0.0
579,-0.8064516129032258,0.125,0.0
580,-0.7419354838709677,0.125,0.0
581,-0.6774193548387097,0.125,0.0
582,-0.6129032258064516,0.125,0.0
583,-0.5483870967741935,0.125,0.0
584,-0.4838709677419355,0.125,0.0
585,-0.4193548387096775,0.125,0.0
586,-0.3548387096774194,0.125,0.0
587,-0.29032258064516125,0.125,0.0
588,-0.22580645161290325,0.125,0.0
589,-0.16129032258064524,0.125,0.0
590,-0.09677419354838712,0.125,0.0
591,-0.032258064516129004,0.125,0.0
592,0.032258064516129004,0.125,0.0
593,0.09677419354838701,0.125,0.0
594,0.16129032258064502,0.125,0.0
595,0.22580645161290325,0.125,0.0
596,0.29032258064516125,0.125,0.0
597,0.35483870967741926,0.125,0.0
598,0.4193548387096775,0.125,0.0
599,0.4838709677419355,0.125,0.0
600,0.5483870967741935,0.125,0.0
601,0.6129032258064515,0.125,0.0
602,0.6774193548387095,0.125,0.0
603,0.7419354838709677,0.125,0.0
604,0.8064516129032258,0.125,0.0
605,0.8709677419354838,0.125,0.0
606,0.935483870967742,0.125,0.0
607,1.0,0.125,0.0
608,-1.0,0.1875,0.0
609,-0.935483870967742,0.1875,0.0
610,-0.8709677419354839,0.1875,0.0
611,-0.8064516129032258,0.1875,0.0
612,-0.7419354838709677,0.1875,0.0
613,-0.6774193548387097,0.1875,0.0
614,-0.6129032258064516,0.1875,0.0
615,-0.5483870967741935,0.1875,0.0
616,-0.4838709677419355,0.1875,0.0
617,-0.4193548387096775,0.1875,0.0
618,-0.3548387096774194,0.1875,0.0
619,-0.29032258064516125,0.1875,0.0
620,-0.22580645161290325,0.1875,0.0
621,-0.16129032258064524,0.1875,0.0
622,-0.09677419354838712,0.1875,0.0
623,-0.032258064516129004,0.1875,0.0
624,0.032258064516129004,0.1875,0.0
625,0.09677419354838701,0.1875,0.0
626,0.16129032258064502,0.1875,0.0
627,0.22580645161290325,0.1875,0.0
628,0.29032258064516125,0.1875,0.0
629,0.35483870967741926,0.1875,0.0
630,0.4193548387096775,0.1875,0.0
631,0.4838709677419355,0.1875,0.0
632,0.5483870967741935,0.1875,0.0
633,0.6129032258064515,0.1875,0.0
634,0.6774193548387095,0.1875,0.0
635,0.7419354838709677,0.1875,0.0
636,0.8064516129032258,0.1875,0.0
637,0.8709677419354838,0.1875,0.0
638,0.935483870967742,0.1875,0.0
639,1.0,0.1875,0.0
640,-1.0,0.25,0.0
641,-0.935483870967742,0.25,0.0
642,-0.8709677419354839,0.25,0.0
643,-0.8064516129032258,0.25,0.0
644,-0.7419354838709677,0.25,0.0
645,-0.6774193548387097,0.25,0.0
646,-0.6129032258064516,0.25,0.0
647,-0.5483870967741935,0.25,0.0
648,-0.4838709677419355,0.25,0.0
649,-0.4193548387096775,0.25,0.0
650,-0.3548387096774194,0.25,0.0
651,-0.29032258064516125,0.25,0.0
652,-0.22580645161290325,0.25,0.0
653,-0.16129032258064524,0.25,0.0
654,-0.09677419354838712,0.25,0.0
655,-0.032258064516129004,0.25,0.0
656,0.032258064516129004,0.25,0.0
657,0.09677419354838701,0.25,0.0
658,0.16129032258064502,0.25,0.0
659,0.22580645161290325,0.25,0.0
660,0.29032258064516125,0.25,0.0
661,0.35483870967741926,0.25,0.0
662,0.4193548387096775,0.25,0.0
663,0.4838709677419355,0.25,0.0
664,0.5483870967741935,0.25,0.0
665,0.6129032258064515,0.25,0.0
666,0.6774193548387095,0.25,0.0
667,0.7419354838709677,0.25,0.0
668,0.8064516129032258,0.25,0.0
669,0.8709677419354838,0.25,0.0
670,0.935483870967742,0.25,0.0
671,1.0,0.25,0.0
672,-1.0,0.3125,0.0
673,-0.935483870967742,0.3125,0.0
674,-0.8709677419354839,0.3125,0.0
675,-0.8064516129032258,0.3125,0.0
676,-0.7419354838709677,0.3125,0.0
677,-0.6774193548387097,0.3125,0.0
678,-0.6129032258064516,0.3125,0.0
679,-0.5483870967741935,0.3125,0.0
680,-0.4838709677419355,0.3125,0.0
681,-0.4193548387096775,0.3125,0.0
682,-0.3548387096774194,0.3125,0.0
683,-0.29032258064516125,0.3125,0.0
684,-0.22580645161290325,0.3125,0.0
685,-0.16129032258064524,0.3125,0.0
686,-0.09677419354838712,0.3125,0.0
687,-0.032258064516129004,0.3125,0.0
688,0.032258064516129004,0.3125,0.0
689,0.09677419354838701,0.3125,0.0
690,0.16129032258064502,0.3125,0.0
691,0.22580645161290325,0.3125,0.0
692,0.29032258064516125,0.3125,0.0
693,0.35483870967741926,0.3125,0.0
694,0.4193548387096775,0.3125,0.0
695,0.4838709677419355,0.3125,0.0
696,0.5483870967741935,0.3125,0.0
697,0.6129032258064515,0.3125,0.0
698,0.6774193548387095,0.3125,0.0
699,0.7419354838709677,0.3125,0.0
700,0.8064516129032258,0.3125,0.0
701,0.8709677419354838,0.3125,0.0
702,0.935483870967742,0.3125,0.0
703,1.0,0.3125,0.0
704,-1.0,0.375,0.0
705,-0.935483870967742,0.375,0.0
706,-0.8709677419354839,0.375,0.0
707,-0.8064516129032258,0.375,0.0
708,-0.7419354838709677,0.375,0.0
709,-0.6774193548387097,0.375,0.0
710,-0.6129032258064516,0.375,0.0
711,-0.5483870967741935,0.375,0.0
712,-0.4838709677419355,0.375,0.0
713,-0.4193548387096775,0.375,0.0
714,-0.3548387096774194,0.375,0.0
715,-0.29032258064516125,0.375,0.0
716,-0.22580645161290325,0.375,0.0
717,-0.16129032258064524,0.375,0.0
718,-0.09677419354838712,0.375,0.0
719,-0.032258064516129004,0.375,0.0
720,0.032258064516129004,0.375,0.0
721,0.09677419354838701,0.375,0.0
722,0.16129032258064502,0.375,0.0
723,0.22580645161290325,0.375,0.0
724,0.29032258064516125,0.375,0.0
725,0.35483870967741926,0.375,0.0
726,0.4193548387096775,0.375,0.0
727,0.4838709677419355,0.375,0.0
728,0.5483870967741935,0.375,0.0
729,0.6129032258064515,0.375,0.0
730,0.6774193548387095,0.375,0.0
731,0.7419354838709677,0.375,0.0
732,0.8064516129032258,0.375,0.0
733,0.8709677419354838,0.375,0.0
734,0.935483870967742,0.375,0.0
735,1.0,0.375,0.0
736,-1.0,0.4375,0.0
737,-0.935483870967742,0.4375,0.0
738,-0.8709677419354839,0.4375,0.0
739,-0.8064516129032258,0.4375,0.0
740,-0.7419354838709677,0.4375,0.0
741,-0.6774193548387097,0.4375,0.0
742,-0.6129032258064516,0.4375,0.0
743,-0.5483870967741935,0.4375,0.0
744,-0.4838709677419355,0.4375,0.0
745,-0.4193548387096775,0.4375,0.0
746,-0.3548387096774194,0.4375,0.0
747,-0.29032258064516125,0.4375,0.0
748,-0.22580645161290325,0.4375,0.0
749,-0.16129032258064524,0.4375,0.0
750,-0.09677419354838712,0.4375,0.0
751,-0.032258064516129004,0.4375,0.0
752,0.032258064516129004,0.4375,0.0
753,0.09677419354838701,0.4375,0.0
754,0.16129032258064502,0.4375,0.0
755,0.22580645161290325,0.4375,0.0
756,0.29032258064516125,0.4375,0.0
757,0.35483870967741926,0.4375,0.0
758,0.4193548387096775,0.4375,0.0
759,0.4838709677419355,0.4375,0.0
760,0.5483870967741935,0.4375,0.0
761,0.6129032258064515,0.4375,0.0
762,0.6774193548387095,0.4375,0.0
763,0.7419354838709677,0.4375,0.0
764,0.8064516129032258,0.4375,0.0
765,0.8709677419354838,0.4375,0.0
766,0.935483870967742,0.4375,0.0
767,1.0,0.4375,0.0
768,-1.0,0.5,0.0
769,-0.935483870967742,0.5,0.0
770,-0.8709677419354839,0.5,0.0
771,-0.8064516129032258,0.5,0.0
772,-0.7419354838709677,0.5,0.0
773,-0.6774193548387097,0.5,0.0
774,-0.6129032258064516,0.5,0.0
775,-0.5483870967741935,0.5,0.0
776,-0.4838709677419355,0.5,0.0
777,-0.4193548387096775,0.5,0.0
778,-0.3548387096774194,0.5,0.0
779,-0.29032258064516125,0.5,0.0
780,-0.22580645161290325,0.5,0.0
781,-0.16129032258064524,0.5,0.0
782,-0.09677419354838712,0.5,0.0
783,-0.032258064516129004,0.5,0.0
784,0.032258064516129004,0.5,0.0
785,0.09677419354838701,0.5,0.0
786,0.16129032258064502,0.5,0.0
787,0.22580645161290325,0.5,0.0
788,0.29032258064516125,0.5,0.0
789,0.35483870967741926,0.5,0.0
790,0.4193548387096775,0.5,0.0
791,0.4838709677419355,0.5,0.0
792,0.5483870967741935,0.5,0.0
793,0.6129032258064515,0.5,0.0
794,0.6774193548387095,0.5,0.0
795,0.7419354838709677,0.5,0.0
796,0.8064516129032258,0.5,0.0
797,0.8709677419354838,0.5,0.0
798,0.935483870967742,0.5,0.0
799,1.0,0.5,0.0
800,-1.0,0.5625,0.0
801,-0.935483870967742,0.5625,0.0
802,-0.8709677419354839,0.5625,0.0
803,-0.8064516129032258,0.5625,0.0
804,-0.7419354838709677,0.5625,0.0
805,-0.6774193548387097,0.5625,0.0
806,-0.6129032258064516,0.5625,0.0
807,-0.5483870967741935,0.5625,0.0
808,-0.4838709677419355,0.5625,0.0
809,-0.4193548387096775,0.5625,0.0
810,-0.3548387096774194,0.5625,0.0
811,-0.29032258064516125,0.5625,0.0
812,-0.22580645161290325,0.5625,0.0
813,-0.16129032258064524,0.5625,0.0
814,-0.09677419354838712,0.5625,0.0
815,-0.032258064516129004,0.5625,0.0
816,0.032258064516129004,0.5625,0.0
817,0.09677419354838701,0.5625,0.0
818,0.16129032258064502,0.5625,0.0
819,0.22580645161290325,0.5625,0.0
820,0.29032258064516125,0.5625,0.0
821,0.35483870967741926,0.5625,0.0
822,0.4193548387096775,0.5625,0.0
823,0.4838709677419355,0.5625,0.0
824,0.5483870967741935,0.5625,0.0
825,0.6129032258064515,0.5625,0.0
826,0.6774193548387095,0.5625,0.0
827,0.7419354838709677,0.5625,0.0
828,0.8064516129032258,0.5625,0.0
829,0.8709677419354838,0.5625,0.0
830,0.935483870967742,0.5625,0.0
831,1.0,0.5625,0.0
832,-1.0,0.625,0.0
833,-0.935483870967742,0.625,0.0
834,-0.8709677419354839,0.625,0.0
835,-0.8064516129032258,0.625,0.0
836,-0.7419354838709677,0.625,0.0
837,-0.6774193548387097,0.625,0.0
838,-0.6129032258064516,0.625,0.0
839,-0.5483870967741935,0.625,0.0
840,-0.4838709677419355,0.625,0.0
841,-0.4193548387096775,0.625,0.0
842,-0.3548387096774194,0.625,0.0
843,-0.29032258064516125,0.625,0.0
844,-0.22580645161290325,0.625,0.0
845,-0.16129032258064524,0.625,0.0
846,-0.09677419354838712,0.625,0.0
847,-0.032258064516129004,0.625,0.0
848,0.032258064516129004,0.625,0.0
849,0.09677419354838701,0.625,0.0
850,0.16129032258064502,0.625,0.0
851,0.22580645161290325,0.625,0.0
852,0.29032258064516125,0.625,0.0
853,0.35483870967741926,0.625,0.0
854,0.4193548387096775,0.625,0.0
855,0.4838709677419355,0.625,0.0
856,0.5483870967741935,0.625,0.0
857,0.6129032258064515,0.625,0.0
858,0.6774193548387095,0.625,0.0
859,0.7419354838709677,0.625,0.0
860,0.8064516129032258,0.625,0.0
861,0.8709677419354838,0.625,0.0
862,0.935483870967742,0.625,0.0
863,1.0,0.625,0.0
864,-1.0,0.6875,0.0
865,-0.935483870967742,0.6875,0.0
866,-0.8709677419354839,0.6875,0.0
867,-0.8064516129032258,0.6875,0.0
868,-0.7419354838709677,0.6875,0.0
869,-0.6774193548387097,0.6875,0.0
870,-0.6129032258064516,0.6875,0.0
871,-0.5483870967741935,0.6875,0.0
872,-0.4838709677419355,0.6875,0.0
873,-0.4193548387096775,0.6875,0.0
874,-0.3548387096774194,0.6875,0.0
875,-0.29032258064516125,0.6875,0.0
876,-0.22580645161290325,0.6875,0.0
877,-0.16129032258064524,0.6875,0.0
878,-0.09677419354838712,0.6875,0.0
879,-0.032258064516129004,0.6875,0.0
880,0.032258064516129004,0.6875,0.0
881,0.09677419354838701,0.6875,0.0
882,0.16129032258064502,0.6875,0.0
883,0.22580645161290325,0.6875,0.0
884,0.29032258064516125,0.6875,0.0
885,0.35483870967741926,0.6875,0.0
886,0.4193548387096775,0.6875,0.0
887,0.4838709677419355,0.6875,0.0
888,0.5483870967741935,0.6875,0.0
889,0.6129032258064515,0.6875,0.0
890,0.6774193548387095,0.6875,0.0
891,0.7419354838709677,0.6875,0.0
892,0.8064516129032258,0.6875,0.0
893,0.8709677419354838,0.6875,0.0
894,0.935483870967742,0.6875,0.0
895,1.0,0.6875,0.0
896,-1.0,0.75,0.0
897,-0.935483870967742,0.75,0.0
898,-0.8709677419354839,0.75,0.0
899,-0.8064516129032258,0.75,0.0
900,-0.7419354838709677,0.75,0.0
901,-0.6774193548387097,0.75,0.0
902,-0.6129032258064516,0.75,0.0
903,-0.5483870967741935,0.75,0.0
904,-0.4838709677419355,0.75,0.0
905,-0.4193548387096775,0.75,0.0
906,-0.3548387096774194,0.75,0.0
907,-0.29032258064516125,0.75,0.0
908,-0.22580645161290325,0.75,0.0
909,-0.16129032258064524,0.75,0.0
910,-0.09677419354838712,0.75,0.0
911,-0.032258064516129004,0.75,0.0
912,0.032258064516129004,0.75,0.0
913,0.09677419354838701,0.75,0.0
914,0.16129032258064502,0.75,0.0
915,0.22580645161290325,0.75,0.0
916,0.29032258064516125,0.75,0.0
917,0.35483870967741926,0.75,0.0
918,0.4193548387096775,0.75,0.0
919,0.4838709677419355,0.75,0.0
920,0.5483870967741935,0.75,0.0
921,0.6129032258064515,0.75,0.0
922,0.6774193548387095,0.75,0.0
923,0.7419354838709677,0.75,0.0
924,0.8064516129032258,0.75,0.0
925,0.8709677419354838,0.75,0.0
926,0.935483870967742,0.75,0.0
927,1.0,0.75,0.0
928,-1.0,0.8125,0.0
929,-0.935483870967742,0.8125,0.0
930,-0.8709677419354839,0.8125,0.0
931,-0.8064516129032258,0.8125,0.0
932,-0.7419354838709677,0.8125,0.0
933,-0.6774193548387097,0.8125,0.0
934,-0.6129032258064516,0.8125,0.0
935,-0.5483870967741935,0.8125,0.0
936,-0.4838709677419355,0.8125,0.0
937,-0.4193548387096775,0.8125,0.0
938,-0.3548387096774194,0.8125,0.0
939,-0.29032258064516125,0.8125,0.0
940,-0.22580645161290325,0.8125,0.0
941,-0.16129032258064524,0.8125,0.0
942,-0.09677419354838712,0.8125,0.0
943,-0.032258064516129004,0.8125,0.0
944,0.032258064516129004,0.8125,0.0
945,0.09677419354838701,0.8125,0.0
946,0.16129032258064502,0.8125,0.0
947,0.22580645161290325,0.8125,0.0
948,0.29032258064516125,0.8125,0.0
949,0.35483870967741926,0.8125,0.0
950,0.4193548387096775,0.8125,0.0
951,0.4838709677419355,0.8125,0.0
952,0.5483870967741935,0.8125,0.0
953,0.6129032258064515,0.8125,0.0
954,0.6774193548387095,0.8125,0.0
955,0.7419354838709677,0.8125,0.0
956,0.8064516129032258,0.8125,0.0
957,0.8709677419354838,0.8125,0.0
958,0.935483870967742,0.8125,0.0
959,1.0,0.8125,0.0
960,-1.0,0.875,0.0
961,-0.935483870967742,0.875,0.0
962,-0.8709677419354839,0.875,0.0
963,-0.8064516129032258,0.875,0.0
964,-0.7419354838709677,0.875,0.0
965,-0.6774193548387097,0.875,0.0
966,-0.6129032258064516,0.875,0.0
967,-0.5483870967741935,0.875,0.0
968,-0.4838709677419355,0.875,0.0
969,-0.4193548387096775,0.875,0.0
970,-0.3548387096774194,0.875,0.0
971,-0.29032258064516125,0.875,0.0
972,-0.22580645161290325,0.875,0.0
973,-0.16129032258064524,0.875,0.0
974,-0.09677419354838712,0.875,0.0
975,-0.032258064516129004,0.875,0.0
976,0.032258064516129004,0.875,0.0
977,0.09677419354838701,0.875,0.0
978,0.16129032258064502,0.875,0.0
979,0.22580645161290325,0.875,0.0
980,0.29032258064516125,0.875,0.0
981,0.35483870967741926,0.875,0.0
982,0.4193548387096775,0.875,0.0
983,0.4838709677419355,0.875,0.0
984,0.5483870967741935,0.875,0.0
985,0.6129032258064515,0.875,0.0
986,0.6774193548387095,0.875,0.0
987,0.7419354838709677,0.875,0.0
988,0.8064516129032258,0.875,0.0
989,0.8709677419354838,0.875,0.0
990,0.935483870967742,0.875,0.0
991,1.0,0.875,0.0
992,-1.0,0.9375,0.0
993,-0.935483870967742,0.9375,0.0
994,-0.8709677419354839,0.9375,0.0
995,-0.8064516129032258,0.9375,0.0
996,-0.7419354838709677,0.9375,0.0
997,-0.6774193548387097,0.9375,0.0
998,-0.6129032258064516,0.9375,0.0
999,-0.5483870967741935,0.9375,0.0
1000,-0.4838709677419355,0.9375,0.0
1001,-0.4193548387096775,0.9375,0.0
1002,-0.3548387096774194,0.9375,0.0
1003,-0.29032258064516125,0.9375,0.0
1004,-0.22580645161290325,0.9375,0.0
1005,-0.16129032258064524,0.9375,0.0
1006,-0.09677419354838712,0.9375,0.0
1007,-0.032258064516129004,0.9375,0.0
1008,0.032258064516129004,0.9375,0.0
1009,0.09677419354838701,0.9375,0.0
1010,0.16129032258064502,0.9375,0.0
1011,0.22580645161290325,0.9375,0.0
1012,0.29032258064516125,0.9375,0.0
1013,0.35483870967741926,0.9375,0.0
1014,0.4193548387096775,0.9375,0.0
1015,0.4838709677419355,0.9375,0.0
1016,0.5483870967741935,0.9375,0.0
1017,0.6129032258064515,0.9375,0.0
1018,0.6774193548387095,0.9375,0.0
1019,0.7419354838709677,0.9375,0.0
1020,0.8064516129032258,0.9375,0.0
1021,0.8709677419354838,0.9375,0.0
1022,0.935483870967742,0.9375,0.0
1023,1.0,0.9375,0.0


==> visu/old/tikz_csvs_two_dim/result_best_run_KS_ns/sol_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,-0.0011508563
1,-0.935483870967742,-1.0,-0.0006382563
2,-0.8709677419354839,-1.0,-0.00019205594
3,-0.8064516129032258,-1.0,0.00018920517
4,-0.7419354838709677,-1.0,0.0005054972
5,-0.6774193548387097,-1.0,0.0007584295
6,-0.6129032258064516,-1.0,0.0009490452
7,-0.5483870967741935,-1.0,0.0010788939
8,-0.4838709677419355,-1.0,0.0011508367
9,-0.4193548387096775,-1.0,0.0011666319
10,-0.3548387096774194,-1.0,0.0011302135
11,-0.29032258064516125,-1.0,0.0010453663
12,-0.22580645161290325,-1.0,0.0009170673
13,-0.16129032258064524,-1.0,0.00075133657
14,-0.09677419354838712,-1.0,0.0005539856
15,-0.032258064516129004,-1.0,0.00033228612
16,0.032258064516129004,-1.0,9.440398e-05
17,0.09677419354838701,-1.0,-0.00014985586
18,0.16129032258064502,-1.0,-0.00039211893
19,0.22580645161290325,-1.0,-0.0006217458
20,0.29032258064516125,-1.0,-0.0008279183
21,0.35483870967741926,-1.0,-0.0009994009
22,0.4193548387096775,-1.0,-0.001124213
23,0.4838709677419355,-1.0,-0.0011905232
24,0.5483870967741935,-1.0,-0.0011856952
25,0.6129032258064515,-1.0,-0.0010980763
26,0.6774193548387095,-1.0,-0.00091610337
27,0.7419354838709677,-1.0,-0.00062705064
28,0.8064516129032258,-1.0,-0.00022051716
29,0.8709677419354838,-1.0,0.00031485176
30,0.935483870967742,-1.0,0.0009882948
31,1.0,-1.0,0.0018093488
32,-1.0,-0.9375,-0.0010359683
33,-0.935483870967742,-0.9375,-0.00038333356
34,-0.8709677419354839,-0.9375,-7.271173e-05
35,-0.8064516129032258,-0.9375,9.479902e-05
36,-0.7419354838709677,-0.9375,0.0001619088
37,-0.6774193548387097,-0.9375,0.00012875552
38,-0.6129032258064516,-0.9375,5.350227e-05
39,-0.5483870967741935,-0.9375,6.747525e-05
40,-0.4838709677419355,-0.9375,0.00030765397
41,-0.4193548387096775,-0.9375,0.0008461968
42,-0.3548387096774194,-0.9375,0.0016436743
43,-0.29032258064516125,-0.9375,0.002522027
44,-0.22580645161290325,-0.9375,0.0031919559
45,-0.16129032258064524,-0.9375,0.0033806295
46,-0.09677419354838712,-0.9375,0.003081748
47,-0.032258064516129004,-0.9375,0.0027934737
48,0.032258064516129004,-0.9375,0.002909561
49,0.09677419354838701,-0.9375,0.0029375833
50,0.16129032258064502,-0.9375,0.002350841
51,0.22580645161290325,-0.9375,0.0013079497
52,0.29032258064516125,-0.9375,0.00041911844
53,0.35483870967741926,-0.9375,0.00010398601
54,0.4193548387096775,-0.9375,6.946782e-05
55,0.4838709677419355,-0.9375,-0.00026423112
56,0.5483870967741935,-0.9375,-0.00076365145
57,0.6129032258064515,-0.9375,-0.00097241014
58,0.6774193548387095,-0.9375,-0.0008677141
59,0.7419354838709677,-0.9375,-0.00058184087
60,0.8064516129032258,-0.9375,-0.00017882702
61,0.8709677419354838,-0.9375,0.0003330469
62,0.935483870967742,-0.9375,0.00097630895
63,1.0,-0.9375,0.0017917953
64,-1.0,-0.875,-0.0009743967
65,-0.935483870967742,-0.875,-0.0003807103
66,-0.8709677419354839,-0.875,-0.00024805806
67,-0.8064516129032258,-0.875,-0.00021815946
68,-0.7419354838709677,-0.875,-0.00021278072
69,-0.6774193548387097,-0.875,-0.00027355668
70,-0.6129032258064516,-0.875,-0.0004042805
71,-0.5483870967741935,-0.875,-0.00045455783
72,-0.4838709677419355,-0.875,-0.0001590784
73,-0.4193548387096775,-0.875,0.0006718647
74,-0.3548387096774194,-0.875,0.0020004818
75,-0.29032258064516125,-0.875,0.0035358823
76,-0.22580645161290325,-0.875,0.004804439
77,-0.16129032258064524,-0.875,0.0053116996
78,-0.09677419354838712,-0.875,0.0048911944
79,-0.032258064516129004,-0.875,0.004295611
80,0.032258064516129004,-0.875,0.004460292
81,0.09677419354838701,-0.875,0.0047077457
82,0.16129032258064502,-0.875,0.003950269
83,0.22580645161290325,-0.875,0.0024132596
84,0.29032258064516125,-0.875,0.0013166354
85,0.35483870967741926,-0.875,0.001236489
86,0.4193548387096775,-0.875,0.0012396686
87,0.4838709677419355,-0.875,0.00041592564
88,0.5483870967741935,-0.875,-0.0005358418
89,0.6129032258064515,-0.875,-0.0008827056
90,0.6774193548387095,-0.875,-0.00076687214
91,0.7419354838709677,-0.875,-0.00045813568
92,0.8064516129032258,-0.875,-7.2071714e-05
93,0.8709677419354838,-0.875,0.0003839513
94,0.935483870967742,-0.875,0.0009634837
95,1.0,-0.875,0.0017620823
96,-1.0,-0.8125,-0.0009241202
97,-0.935483870967742,-0.8125,-0.0005067788
98,-0.8709677419354839,-0.8125,-0.0006106343
99,-0.8064516129032258,-0.8125,-0.0007313546
100,-0.7419354838709677,-0.8125,-0.00072513253
101,-0.6774193548387097,-0.8125,-0.0006423271
102,-0.6129032258064516,-0.8125,-0.0005680135
103,-0.5483870967741935,-0.8125,-0.0004757403
104,-0.4838709677419355,-0.8125,-0.00013072742
105,-0.4193548387096775,-0.8125,0.0007598876
106,-0.3548387096774194,-0.8125,0.002246303
107,-0.29032258064516125,-0.8125,0.0040325494
108,-0.22580645161290325,-0.8125,0.005593439
109,-0.16129032258064524,-0.8125,0.0063051237
110,-0.09677419354838712,-0.8125,0.005783543
111,-0.032258064516129004,-0.8125,0.004804672
112,0.032258064516129004,-0.8125,0.004820782
113,0.09677419354838701,-0.8125,0.005256221
114,0.16129032258064502,-0.8125,0.0045120786
115,0.22580645161290325,-0.8125,0.0028179442
116,0.29032258064516125,-0.8125,0.0019674916
117,0.35483870967741926,-0.8125,0.002320961
118,0.4193548387096775,-0.8125,0.0021464466
119,0.4838709677419355,-0.8125,0.0007227897
120,0.5483870967741935,-0.8125,-0.00049045833
121,0.6129032258064515,-0.8125,-0.00079432206
122,0.6774193548387095,-0.8125,-0.00059079373
123,0.7419354838709677,-0.8125,-0.0002584856
124,0.8064516129032258,-0.8125,6.6998684e-05
125,0.8709677419354838,-0.8125,0.00040991674
126,0.935483870967742,-0.8125,0.0008956827
127,1.0,-0.8125,0.0016913912
128,-1.0,-0.75,-0.0008305409
129,-0.935483870967742,-0.75,-0.0005515955
130,-0.8709677419354839,-0.75,-0.0009100529
131,-0.8064516129032258,-0.75,-0.0012420057
132,-0.7419354838709677,-0.75,-0.0012919646
133,-0.6774193548387097,-0.75,-0.0010606886
134,-0.6129032258064516,-0.75,-0.00065670605
135,-0.5483870967741935,-0.75,-0.00018205255
136,-0.4838709677419355,-0.75,0.00038631097
137,-0.4193548387096775,-0.75,0.0012432066
138,-0.3548387096774194,-0.75,0.0025251368
139,-0.29032258064516125,-0.75,0.0040805573
140,-0.22580645161290325,-0.75,0.0055124494
141,-0.16129032258064524,-0.75,0.0062089716
142,-0.09677419354838712,-0.75,0.005596704
143,-0.032258064516129004,-0.75,0.0043045743
144,0.032258064516129004,-0.75,0.0041107666
145,0.09677419354838701,-0.75,0.0047140485
146,0.16129032258064502,-0.75,0.00414038
147,0.22580645161290325,-0.75,0.0026201084
148,0.29032258064516125,-0.75,0.0023970767
149,0.35483870967741926,-0.75,0.003185536
150,0.4193548387096775,-0.75,0.0025768438
151,0.4838709677419355,-0.75,0.0006412758
152,0.5483870967741935,-0.75,-0.000546364
153,0.6129032258064515,-0.75,-0.0006430976
154,0.6774193548387095,-0.75,-0.00032224084
155,0.7419354838709677,-0.75,-2.47391e-05
156,0.8064516129032258,-0.75,0.00014692344
157,0.8709677419354838,-0.75,0.00031619953
158,0.935483870967742,-0.75,0.00071984984
159,1.0,-0.75,0.0015534959
160,-1.0,-0.6875,-0.0006338754
161,-0.935483870967742,-0.6875,-0.0002692059
162,-0.8709677419354839,-0.6875,-0.00074424205
163,-0.8064516129032258,-0.6875,-0.0013108925
164,-0.7419354838709677,-0.6875,-0.0015487613
165,-0.6774193548387097,-0.6875,-0.0013316628
166,-0.6129032258064516,-0.6875,-0.00070926955
167,-0.5483870967741935,-0.6875,0.00017996907
168,-0.4838709677419355,-0.6875,0.0011577937
169,-0.4193548387096775,-0.6875,0.002101936
170,-0.3548387096774194,-0.6875,0.0030052855
171,-0.29032258064516125,-0.6875,0.0038860678
172,-0.22580645161290325,-0.6875,0.0046879253
173,-0.16129032258064524,-0.6875,0.005035174
174,-0.09677419354838712,-0.6875,0.004293726
175,-0.032258064516129004,-0.6875,0.0028645173
176,0.032258064516129004,-0.6875,0.0025343786
177,0.09677419354838701,-0.6875,0.0032716796
178,0.16129032258064502,-0.6875,0.0029533147
179,0.22580645161290325,-0.6875,0.0019006149
180,0.29032258064516125,-0.6875,0.0025635636
181,0.35483870967741926,-0.6875,0.0036204285
182,0.4193548387096775,-0.6875,0.0024214801
183,0.4838709677419355,-0.6875,0.00027414202
184,0.5483870967741935,-0.6875,-0.0005829319
185,0.6129032258064515,-0.6875,-0.00038357681
186,0.6774193548387095,-0.6875,-1.7193379e-05
187,0.7419354838709677,-0.6875,0.00010055257
188,0.8064516129032258,-0.6875,1.3882476e-05
189,0.8709677419354838,-0.6875,2.4864625e-05
190,0.935483870967742,-0.6875,0.00043249465
191,1.0,-0.6875,0.001329591
192,-1.0,-0.625,-0.00028179074
193,-0.935483870967742,-0.625,0.0003359477
194,-0.8709677419354839,-0.625,0.00012049458
195,-0.8064516129032258,-0.625,-0.0004324927
196,-0.7419354838709677,-0.625,-0.00087454263
197,-0.6774193548387097,-0.625,-0.0008976859
198,-0.6129032258064516,-0.625,-0.00037841825
199,-0.5483870967741935,-0.625,0.00063732034
200,-0.4838709677419355,-0.625,0.0019225286
201,-0.4193548387096775,-0.625,0.0030740045
202,-0.3548387096774194,-0.625,0.0036950868
203,-0.29032258064516125,-0.625,0.0037197052
204,-0.22580645161290325,-0.625,0.0034729603
205,-0.16129032258064524,-0.625,0.0030856032
206,-0.09677419354838712,-0.625,0.0021274083
207,-0.032258064516129004,-0.625,0.00079447177
208,0.032258064516129004,-0.625,0.00048886024
209,0.09677419354838701,-0.625,0.0012675066
210,0.16129032258064502,-0.625,0.0011601362
211,0.22580645161290325,-0.625,0.00078230153
212,0.29032258064516125,-0.625,0.0024146026
213,0.35483870967741926,-0.625,0.0034627398
214,0.4193548387096775,-0.625,0.0017224462
215,0.4838709677419355,-0.625,-0.00019629195
216,0.5483870967741935,-0.625,-0.0005043925
217,0.6129032258064515,-0.625,-7.981373e-05
218,0.6774193548387095,-0.625,0.00012292393
219,0.7419354838709677,-0.625,-9.431518e-05
220,0.8064516129032258,-0.625,-0.00040551694
221,0.8709677419354838,-0.625,-0.0003963246
222,0.935483870967742,-0.625,0.00010803569
223,1.0,-0.625,0.0010117195
224,-1.0,-0.5625,0.00024022674
225,-0.935483870967742,-0.5625,0.00087284495
226,-0.8709677419354839,-0.5625,0.0011819667
227,-0.8064516129032258,-0.5625,0.0011896612
228,-0.7419354838709677,-0.5625,0.0010018523
229,-0.6774193548387097,-0.5625,0.00084733136
230,-0.6129032258064516,-0.5625,0.0010094715
231,-0.5483870967741935,-0.5625,0.001677718
232,-0.4838709677419355,-0.5625,0.0027902382
233,-0.4193548387096775,-0.5625,0.00391619
234,-0.3548387096774194,-0.5625,0.004367395
235,-0.29032258064516125,-0.5625,0.003741307
236,-0.22580645161290325,-0.5625,0.0024451055
237,-0.16129032258064524,-0.5625,0.0011617627
238,-0.09677419354838712,-0.5625,-1.8551596e-05
239,-0.032258064516129004,-0.5625,-0.000981918
240,0.032258064516129004,-0.5625,-0.0011169416
241,0.09677419354838701,-0.5625,-0.0005398536
242,0.16129032258064502,-0.5625,-0.00070144085
243,0.22580645161290325,-0.5625,-0.0004011633
244,0.29032258064516125,-0.5625,0.0019987612
245,0.35483870967741926,-0.5625,0.0026928696
246,0.4193548387096775,-0.5625,0.0006905463
247,0.4838709677419355,-0.5625,-0.00057697535
248,0.5483870967741935,-0.5625,-0.00034409927
249,0.6129032258064515,-0.5625,3.686502e-05
250,0.6774193548387095,-0.5625,-0.00012834433
251,0.7419354838709677,-0.5625,-0.00060681324
252,0.8064516129032258,-0.5625,-0.0008865289
253,0.8709677419354838,-0.5625,-0.0007053965
254,0.935483870967742,-0.5625,-0.0001319079
255,1.0,-0.5625,0.00060485816
256,-1.0,-0.5,0.00087059056
257,-0.935483870967742,-0.5,0.0009724735
258,-0.8709677419354839,-0.5,0.0016080247
259,-0.8064516129032258,-0.5,0.002418395
260,-0.7419354838709677,-0.5,0.0030908198
261,-0.6774193548387097,-0.5,0.003472024
262,-0.6129032258064516,-0.5,0.003633274
263,-0.5483870967741935,-0.5,0.003827563
264,-0.4838709677419355,-0.5,0.004260764
265,-0.4193548387096775,-0.5,0.0047903634
266,-0.3548387096774194,-0.5,0.004859443
267,-0.29032258064516125,-0.5,0.0039647454
268,-0.22580645161290325,-0.5,0.0023670613
269,-0.16129032258064524,-0.5,0.00090551993
270,-0.09677419354838712,-0.5,0.00010707334
271,-0.032258064516129004,-0.5,-1.0136515e-05
272,0.032258064516129004,-0.5,2.7989736e-05
273,0.09677419354838701,-0.5,-0.00019829453
274,0.16129032258064502,-0.5,-0.0011709377
275,0.22580645161290325,-0.5,-0.00075045717
276,0.29032258064516125,-0.5,0.0016525942
277,0.35483870967741926,-0.5,0.0015655006
278,0.4193548387096775,-0.5,-0.00030074653
279,0.4838709677419355,-0.5,-0.0007431819
280,0.5483870967741935,-0.5,-0.00026003312
281,0.6129032258064515,-0.5,-0.00017335144
282,0.6774193548387095,-0.5,-0.00058090856
283,0.7419354838709677,-0.5,-0.00095615326
284,0.8064516129032258,-0.5,-0.0009595773
285,0.8709677419354838,-0.5,-0.0006248626
286,0.935483870967742,-0.5,-0.00017360659
287,1.0,-0.5,0.00013520336
288,-1.0,-0.4375,0.0014224402
289,-0.935483870967742,-0.4375,0.00055478374
290,-0.8709677419354839,-0.4375,0.0010297343
291,-0.8064516129032258,-0.4375,0.0024049347
292,-0.7419354838709677,-0.4375,0.0040348945
293,-0.6774193548387097,-0.4375,0.005394781
294,-0.6129032258064516,-0.4375,0.0062052337
295,-0.5483870967741935,-0.4375,0.0064501297
296,-0.4838709677419355,-0.4375,0.0063080634
297,-0.4193548387096775,-0.4375,0.005946395
298,-0.3548387096774194,-0.4375,0.0053719617
299,-0.29032258064516125,-0.4375,0.0046843505
300,-0.22580645161290325,-0.4375,0.004496984
301,-0.16129032258064524,-0.4375,0.005543096
302,-0.09677419354838712,-0.4375,0.007782446
303,-0.032258064516129004,-0.4375,0.009995373
304,0.032258064516129004,-0.4375,0.010037545
305,0.09677419354838701,-0.4375,0.0074792216
306,0.16129032258064502,-0.4375,0.003526493
307,0.22580645161290325,-0.4375,0.0018930323
308,0.29032258064516125,-0.4375,0.0023448411
309,0.35483870967741926,-0.4375,0.00083672
310,0.4193548387096775,-0.4375,-0.0006824115
311,0.4838709677419355,-0.4375,-0.00055096904
312,0.5483870967741935,-0.4375,-0.00016226643
313,0.6129032258064515,-0.4375,-0.00026077405
314,0.6774193548387095,-0.4375,-0.000506249
315,0.7419354838709677,-0.4375,-0.000530133
316,0.8064516129032258,-0.4375,-0.00031988835
317,0.8709677419354838,-0.4375,-6.39389e-05
318,0.935483870967742,-0.4375,6.5666973e-06
319,1.0,-0.4375,-0.00034988904
320,-1.0,-0.375,0.0015663407
321,-0.935483870967742,-0.375,-0.00011502253
322,-0.8709677419354839,-0.375,-0.00021666917
323,-0.8064516129032258,-0.375,0.0011802877
324,-0.7419354838709677,-0.375,0.0034236005
325,-0.6774193548387097,-0.375,0.0056559276
326,-0.6129032258064516,-0.375,0.0072239703
327,-0.5483870967741935,-0.375,0.007837657
328,-0.4838709677419355,-0.375,0.007549194
329,-0.4193548387096775,-0.375,0.0067142756
330,-0.3548387096774194,-0.375,0.0061049117
331,-0.29032258064516125,-0.375,0.007201107
332,-0.22580645161290325,-0.375,0.012099087
333,-0.16129032258064524,-0.375,0.022090323
334,-0.09677419354838712,-0.375,0.035027474
335,-0.032258064516129004,-0.375,0.044370733
336,0.032258064516129004,-0.375,0.044511244
337,0.09677419354838701,-0.375,0.035697687
338,0.16129032258064502,-0.375,0.022317378
339,0.22580645161290325,-0.375,0.012121945
340,0.29032258064516125,-0.375,0.006313389
341,0.35483870967741926,-0.375,0.0020907638
342,0.4193548387096775,-0.375,0.00039287983
343,0.4838709677419355,-0.375,0.00037893537
344,0.5483870967741935,-0.375,0.00045427936
345,0.6129032258064515,-0.375,0.0003854558
346,0.6774193548387095,-0.375,0.000421355
347,0.7419354838709677,-0.375,0.000600151
348,0.8064516129032258,-0.375,0.0007761726
349,0.8709677419354838,-0.375,0.0007579819
350,0.935483870967742,-0.375,0.00032807756
351,1.0,-0.375,-0.0007764497
352,-1.0,-0.3125,0.0009559146
353,-0.935483870967742,-0.3125,-0.00074959244
354,-0.8709677419354839,-0.3125,-0.0012195031
355,-0.8064516129032258,-0.3125,-0.00023866259
356,-0.7419354838709677,-0.3125,0.0019037407
357,-0.6774193548387097,-0.3125,0.00443039
358,-0.6129032258064516,-0.3125,0.0063932324
359,-0.5483870967741935,-0.3125,0.0071534957
360,-0.4838709677419355,-0.3125,0.0067450674
361,-0.4193548387096775,-0.3125,0.0061442917
362,-0.3548387096774194,-0.3125,0.0077429973
363,-0.29032258064516125,-0.3125,0.01570015
364,-0.22580645161290325,-0.3125,0.03488782
365,-0.16129032258064524,-0.3125,0.06769587
366,-0.09677419354838712,-0.3125,0.107585415
367,-0.032258064516129004,-0.3125,0.13452846
368,0.032258064516129004,-0.3125,0.13516085
369,0.09677419354838701,-0.3125,0.11165679
370,0.16129032258064502,-0.3125,0.072776236
371,0.22580645161290325,-0.3125,0.038458515
372,0.29032258064516125,-0.3125,0.017870918
373,0.35483870967741926,-0.3125,0.0075367126
374,0.4193548387096775,-0.3125,0.0033749011
375,0.4838709677419355,-0.3125,0.0018373765
376,0.5483870967741935,-0.3125,0.0012207595
377,0.6129032258064515,-0.3125,0.0011119684
378,0.6774193548387095,-0.3125,0.0013171411
379,0.7419354838709677,-0.3125,0.0016120048
380,0.8064516129032258,-0.3125,0.0017772639
381,0.8709677419354838,-0.3125,0.0015818677
382,0.935483870967742,-0.3125,0.0007431316
383,1.0,-0.3125,-0.0010422268
384,-1.0,-0.25,-0.00038580084
385,-0.935483870967742,-0.25,-0.0012713245
386,-0.8709677419354839,-0.25,-0.0013896022
387,-0.8064516129032258,-0.25,-0.0005668672
388,-0.7419354838709677,-0.25,0.0010918197
389,-0.6774193548387097,-0.25,0.0031122183
390,-0.6129032258064516,-0.25,0.0047209994
391,-0.5483870967741935,-0.25,0.005220101
392,-0.4838709677419355,-0.25,0.004756892
393,-0.4193548387096775,-0.25,0.005550258
394,-0.3548387096774194,-0.25,0.013497138
395,-0.29032258064516125,-0.25,0.038888015
396,-0.22580645161290325,-0.25,0.09217496
397,-0.16129032258064524,-0.25,0.17272708
398,-0.09677419354838712,-0.25,0.2584725
399,-0.032258064516129004,-0.25,0.3098219
400,0.032258064516129004,-0.25,0.30575815
401,0.09677419354838701,-0.25,0.2585647
402,0.16129032258064502,-0.25,0.17697679
403,0.22580645161290325,-0.25,0.0947633
404,0.29032258064516125,-0.25,0.042989545
405,0.35483870967741926,-0.25,0.0177165
406,0.4193548387096775,-0.25,0.006627521
407,0.4838709677419355,-0.25,0.0021034563
408,0.5483870967741935,-0.25,0.0006615687
409,0.6129032258064515,-0.25,0.00068041496
410,0.6774193548387095,-0.25,0.0012932993
411,0.7419354838709677,-0.25,0.0020041326
412,0.8064516129032258,-0.25,0.0024624146
413,0.8709677419354838,-0.25,0.0023233586
414,0.935483870967742,-0.25,0.0012398647
415,1.0,-0.25,-0.0010207095
416,-1.0,-0.1875,-0.0016651102
417,-0.935483870967742,-0.1875,-0.0012785681
418,-0.8709677419354839,-0.1875,-0.00041425135
419,-0.8064516129032258,-0.1875,0.00092869904
420,-0.7419354838709677,-0.1875,0.002568271
421,-0.6774193548387097,-0.1875,0.0040979525
422,-0.6129032258064516,-0.1875,0.0049254643
423,-0.5483870967741935,-0.1875,0.0046294276
424,-0.4838709677419355,-0.1875,0.003994843
425,-0.4193548387096775,-0.1875,0.007300958
426,-0.3548387096774194,-0.1875,0.025893992
427,-0.29032258064516125,-0.1875,0.079720266
428,-0.22580645161290325,-0.1875,0.18509656
429,-0.16129032258064524,-0.1875,0.32602978
430,-0.09677419354838712,-0.1875,0.45653003
431,-0.032258064516129004,-0.1875,0.53164864
432,0.032258064516129004,-0.1875,0.526332
433,0.09677419354838701,-0.1875,0.4509495
434,0.16129032258064502,-0.1875,0.32980457
435,0.22580645161290325,-0.1875,0.18972814
436,0.29032258064516125,-0.1875,0.08409042
437,0.35483870967741926,-0.1875,0.030787062
438,0.4193548387096775,-0.1875,0.009146898
439,0.4838709677419355,-0.1875,0.0014209375
440,0.5483870967741935,-0.1875,-0.0005181264
441,0.6129032258064515,-0.1875,-0.00013014395
442,0.6774193548387095,-0.1875,0.0010600248
443,0.7419354838709677,-0.1875,0.002304404
444,0.8064516129032258,-0.1875,0.0031021233
445,0.8709677419354838,-0.1875,0.0030312485
446,0.935483870967742,-0.1875,0.0018087963
447,1.0,-0.1875,-0.0005827942
448,-1.0,-0.125,-0.0014670142
449,-0.935483870967742,-0.125,-6.0821418e-05
450,-0.8709677419354839,-0.125,0.0018581669
451,-0.8064516129032258,-0.125,0.004126017
452,-0.7419354838709677,-0.125,0.006403072
453,-0.6774193548387097,-0.125,0.008160554
454,-0.6129032258064516,-0.125,0.00874456
455,-0.5483870967741935,-0.125,0.0077658836
456,-0.4838709677419355,-0.125,0.006487321
457,-0.4193548387096775,-0.125,0.011669017
458,-0.3548387096774194,-0.125,0.042332612
459,-0.29032258064516125,-0.125,0.130082
460,-0.22580645161290325,-0.125,0.28784946
461,-0.16129032258064524,-0.125,0.47742477
462,-0.09677419354838712,-0.125,0.6467548
463,-0.032258064516129004,-0.125,0.7515049
464,0.032258064516129004,-0.125,0.7552471
465,0.09677419354838701,-0.125,0.6512639
466,0.16129032258064502,-0.125,0.48217353
467,0.22580645161290325,-0.125,0.29488552
468,0.29032258064516125,-0.125,0.13370474
469,0.35483870967741926,-0.125,0.04590546
470,0.4193548387096775,-0.125,0.013085432
471,0.4838709677419355,-0.125,0.0025969595
472,0.5483870967741935,-0.125,0.0002353359
473,0.6129032258064515,-0.125,0.0008033719
474,0.6774193548387095,-0.125,0.0022602119
475,0.7419354838709677,-0.125,0.003645501
476,0.8064516129032258,-0.125,0.0043673622
477,0.8709677419354838,-0.125,0.004061694
478,0.935483870967742,-0.125,0.0026427903
479,1.0,-0.125,0.00029464578
480,-1.0,-0.0625,0.0012046299
481,-0.935483870967742,-0.0625,0.0025786278
482,-0.8709677419354839,-0.0625,0.0047415243
483,-0.8064516129032258,-0.0625,0.0074574966
484,-0.7419354838709677,-0.0625,0.010270125
485,-0.6774193548387097,-0.0625,0.012500264
486,-0.6129032258064516,-0.0625,0.013358032
487,-0.5483870967741935,-0.0625,0.012422821
488,-0.4838709677419355,-0.0625,0.011233952
489,-0.4193548387096775,-0.0625,0.018159248
490,-0.3548387096774194,-0.0625,0.05908545
491,-0.29032258064516125,-0.0625,0.17626068
492,-0.22580645161290325,-0.0625,0.37299737
493,-0.16129032258064524,-0.0625,0.59787273
494,-0.09677419354838712,-0.0625,0.7959344
495,-0.032258064516129004,-0.0625,0.9167968
496,0.032258064516129004,-0.0625,0.9208836
497,0.09677419354838701,-0.0625,0.8024314
498,0.16129032258064502,-0.0625,0.5973084
499,0.22580645161290325,-0.0625,0.3760651
500,0.29032258064516125,-0.0625,0.1805889
501,0.35483870967741926,-0.0625,0.061884403
502,0.4193548387096775,-0.0625,0.018457375
503,0.4838709677419355,-0.0625,0.005325727
504,0.5483870967741935,-0.0625,0.0024465807
505,0.6129032258064515,-0.0625,0.0030521061
506,0.6774193548387095,-0.0625,0.004571533
507,0.7419354838709677,-0.0625,0.0058177477
508,0.8064516129032258,-0.0625,0.006183155
509,0.8709677419354838,-0.0625,0.0054541766
510,0.935483870967742,-0.0625,0.0037246335
511,1.0,-0.0625,0.00124683
512,-1.0,0.0,0.0027118525
513,-0.935483870967742,0.0,0.0034605837
514,-0.8709677419354839,0.0,0.005285966
515,-0.8064516129032258,0.0,0.007957817
516,-0.7419354838709677,0.0,0.010960805
517,-0.6774193548387097,0.0,0.013503233
518,-0.6129032258064516,0.0,0.014727812
519,-0.5483870967741935,0.0,0.014346493
520,-0.4838709677419355,0.0,0.014345748
521,-0.4193548387096775,0.0,0.023896538
522,-0.3548387096774194,0.0,0.07035762
523,-0.29032258064516125,0.0,0.19654542
524,-0.22580645161290325,0.0,0.40346363
525,-0.16129032258064524,0.0,0.64468974
526,-0.09677419354838712,0.0,0.856272
527,-0.032258064516129004,0.0,0.97687787
528,0.032258064516129004,0.0,0.9762537
529,0.09677419354838701,0.0,0.8572311
530,0.16129032258064502,0.0,0.6437352
531,0.22580645161290325,0.0,0.4092152
532,0.29032258064516125,0.0,0.20331454
533,0.35483870967741926,0.0,0.071242094
534,0.4193548387096775,0.0,0.02124027
535,0.4838709677419355,0.0,0.0061968714
536,0.5483870967741935,0.0,0.00311476
537,0.6129032258064515,0.0,0.0040134843
538,0.6774193548387095,0.0,0.005760977
539,0.7419354838709677,0.0,0.0069549214
540,0.8064516129032258,0.0,0.007045122
541,0.8709677419354838,0.0,0.0059852097
542,0.935483870967742,0.0,0.003977532
543,1.0,0.0,0.0012758574
544,-1.0,0.0625,0.00042288518
545,-0.935483870967742,0.0625,0.0003425111
546,-0.8709677419354839,0.0625,0.0016028103
547,-0.8064516129032258,0.0625,0.0039661825
548,-0.7419354838709677,0.0625,0.006896139
549,-0.6774193548387097,0.0625,0.009583227
550,-0.6129032258064516,0.0625,0.011206713
551,-0.5483870967741935,0.0625,0.0115602575
552,-0.4838709677419355,0.0625,0.012571191
553,-0.4193548387096775,0.0625,0.022724321
554,-0.3548387096774194,0.0625,0.06663872
555,-0.29032258064516125,0.0625,0.18202937
556,-0.22580645161290325,0.0625,0.37050337
557,-0.16129032258064524,0.0625,0.5966713
558,-0.09677419354838712,0.0625,0.80218834
559,-0.032258064516129004,0.0625,0.92166454
560,0.032258064516129004,0.0625,0.92266166
561,0.09677419354838701,0.0625,0.80735254
562,0.16129032258064502,0.0625,0.6027418
563,0.22580645161290325,0.0625,0.37843046
564,0.29032258064516125,0.0625,0.18064381
565,0.35483870967741926,0.0625,0.062060367
566,0.4193548387096775,0.0625,0.017714484
567,0.4838709677419355,0.0625,0.004405223
568,0.5483870967741935,0.0625,0.0019873604
569,0.6129032258064515,0.0625,0.0030922778
570,0.6774193548387095,0.0625,0.004731534
571,0.7419354838709677,0.0625,0.005660901
572,0.8064516129032258,0.0625,0.005509386
573,0.8709677419354838,0.0625,0.0043345955
574,0.935483870967742,0.0625,0.0023368413
575,1.0,0.0625,-0.00028873468
576,-1.0,0.125,-0.0017639869
577,-0.935483870967742,0.125,-0.0022915197
578,-0.8709677419354839,0.125,-0.0014962074
579,-0.8064516129032258,0.125,0.00030568847
580,-0.7419354838709677,0.125,0.0026016752
581,-0.6774193548387097,0.125,0.004746519
582,-0.6129032258064516,0.125,0.0061447285
583,-0.5483870967741935,0.125,0.0066379765
584,-0.4838709677419355,0.125,0.007530612
585,-0.4193548387096775,0.125,0.014919483
586,-0.3548387096774194,0.125,0.047390424
587,-0.29032258064516125,0.125,0.13743447
588,-0.22580645161290325,0.125,0.29383314
589,-0.16129032258064524,0.125,0.48135415
590,-0.09677419354838712,0.125,0.6552872
591,-0.032258064516129004,0.125,0.7595117
592,0.032258064516129004,0.125,0.76116675
593,0.09677419354838701,0.125,0.65888643
594,0.16129032258064502,0.125,0.48665094
595,0.22580645161290325,0.125,0.29509553
596,0.29032258064516125,0.125,0.13044688
597,0.35483870967741926,0.125,0.043633983
598,0.4193548387096775,0.125,0.012422575
599,0.4838709677419355,0.125,0.0036592223
600,0.5483870967741935,0.125,0.0025007706
601,0.6129032258064515,0.125,0.0033292212
602,0.6774193548387095,0.125,0.0040912945
603,0.7419354838709677,0.125,0.004186213
604,0.8064516129032258,0.125,0.0035640635
605,0.8709677419354838,0.125,0.0023237653
606,0.935483870967742,0.125,0.0005668551
607,1.0,0.125,-0.0016372302
608,-1.0,0.1875,-0.0019271993
609,-0.935483870967742,0.1875,-0.0022350834
610,-0.8709677419354839,0.1875,-0.0016106905
611,-0.8064516129032258,0.1875,-0.00038104109
612,-0.7419354838709677,0.1875,0.0010725542
613,-0.6774193548387097,0.1875,0.0023657323
614,-0.6129032258064516,0.1875,0.0032076486
615,-0.5483870967741935,0.1875,0.0035748673
616,-0.4838709677419355,0.1875,0.004252971
617,-0.4193548387096775,0.1875,0.008825243
618,-0.3548387096774194,0.1875,0.028233146
619,-0.29032258064516125,0.1875,0.08331022
620,-0.22580645161290325,0.1875,0.19084686
621,-0.16129032258064524,0.1875,0.3329215
622,-0.09677419354838712,0.1875,0.46627024
623,-0.032258064516129004,0.1875,0.54366547
624,0.032258064516129004,0.1875,0.53765815
625,0.09677419354838701,0.1875,0.46063966
626,0.16129032258064502,0.1875,0.33532447
627,0.22580645161290325,0.1875,0.1912908
628,0.29032258064516125,0.1875,0.08316356
629,0.35483870967741926,0.1875,0.029411947
630,0.4193548387096775,0.1875,0.009143887
631,0.4838709677419355,0.1875,0.003732523
632,0.5483870967741935,0.1875,0.003525583
633,0.6129032258064515,0.1875,0.0043206885
634,0.6774193548387095,0.1875,0.0046475716
635,0.7419354838709677,0.1875,0.00428716
636,0.8064516129032258,0.1875,0.0034550196
637,0.8709677419354838,0.1875,0.0023743995
638,0.935483870967742,0.1875,0.0011293616
639,1.0,0.1875,-0.0003108927
640,-1.0,0.25,-0.0009759688
641,-0.935483870967742,0.25,-0.0008955117
642,-0.8709677419354839,0.25,-0.0003607922
643,-0.8064516129032258,0.25,0.00040675973
644,-0.7419354838709677,0.25,0.001192674
645,-0.6774193548387097,0.25,0.0018341324
646,-0.6129032258064516,0.25,0.0022653458
647,-0.5483870967741935,0.25,0.00253954
648,-0.4838709677419355,0.25,0.0030128323
649,-0.4193548387096775,0.25,0.0054282867
650,-0.3548387096774194,0.25,0.015244111
651,-0.29032258064516125,0.25,0.042525172
652,-0.22580645161290325,0.25,0.098171964
653,-0.16129032258064524,0.25,0.1816819
654,-0.09677419354838712,0.25,0.2670171
655,-0.032258064516129004,0.25,0.31848472
656,0.032258064516129004,0.25,0.31851187
657,0.09677419354838701,0.25,0.26801404
658,0.16129032258064502,0.25,0.18172841
659,0.22580645161290325,0.25,0.09794232
660,0.29032258064516125,0.25,0.045296967
661,0.35483870967741926,0.25,0.018782463
662,0.4193548387096775,0.25,0.0070766266
663,0.4838709677419355,0.25,0.00313156
664,0.5483870967741935,0.25,0.002648401
665,0.6129032258064515,0.25,0.0031521665
666,0.6774193548387095,0.25,0.0035154298
667,0.7419354838709677,0.25,0.0034246612
668,0.8064516129032258,0.25,0.0029776525
669,0.8709677419354838,0.25,0.002416288
670,0.935483870967742,0.25,0.0019318999
671,1.0,0.25,0.0015589795
672,-1.0,0.3125,5.6257006e-05
673,-0.935483870967742,0.3125,0.00032532
674,-0.8709677419354839,0.3125,0.00068669434
675,-0.8064516129032258,0.3125,0.001017492
676,-0.7419354838709677,0.3125,0.0012421203
677,-0.6774193548387097,0.3125,0.00138235
678,-0.6129032258064516,0.3125,0.0015349993
679,-0.5483870967741935,0.3125,0.0017373274
680,-0.4838709677419355,0.3125,0.0019294027
681,-0.4193548387096775,0.3125,0.002639332
682,-0.3548387096774194,0.3125,0.0064623803
683,-0.29032258064516125,0.3125,0.018293621
684,-0.22580645161290325,0.3125,0.042718224
685,-0.16129032258064524,0.3125,0.078588106
686,-0.09677419354838712,0.3125,0.114771776
687,-0.032258064516129004,0.3125,0.13853727
688,0.032258064516129004,0.3125,0.14078338
689,0.09677419354838701,0.3125,0.11538998
690,0.16129032258064502,0.3125,0.07317847
691,0.22580645161290325,0.3125,0.03794016
692,0.29032258064516125,0.3125,0.018607982
693,0.35483870967741926,0.3125,0.009602304
694,0.4193548387096775,0.3125,0.005092654
695,0.4838709677419355,0.3125,0.0026124232
696,0.5483870967741935,0.3125,0.0014634985
697,0.6129032258064515,0.3125,0.0011606002
698,0.6774193548387095,0.3125,0.0011877245
699,0.7419354838709677,0.3125,0.0012076152
700,0.8064516129032258,0.3125,0.0011151717
701,0.8709677419354838,0.3125,0.0009801406
702,0.935483870967742,0.3125,0.000971033
703,1.0,0.3125,0.0012487597
704,-1.0,0.375,0.00074622175
705,-0.935483870967742,0.375,0.000913365
706,-0.8709677419354839,0.375,0.0009173917
707,-0.8064516129032258,0.375,0.00074179226
708,-0.7419354838709677,0.375,0.00049068796
709,-0.6774193548387097,0.375,0.0003815912
710,-0.6129032258064516,0.375,0.00059803785
711,-0.5483870967741935,0.375,0.0010347153
712,-0.4838709677419355,0.375,0.0012307069
713,-0.4193548387096775,0.375,0.0010107585
714,-0.3548387096774194,0.375,0.0016861062
715,-0.29032258064516125,0.375,0.005991044
716,-0.22580645161290325,0.375,0.015532879
717,-0.16129032258064524,0.375,0.027887879
718,-0.09677419354838712,0.375,0.03883567
719,-0.032258064516129004,0.375,0.046295084
720,0.032258064516129004,0.375,0.04686564
721,0.09677419354838701,0.375,0.037743993
722,0.16129032258064502,0.375,0.02303248
723,0.22580645161290325,0.375,0.011064348
724,0.29032258064516125,0.375,0.005138254
725,0.35483870967741926,0.375,0.0031993107
726,0.4193548387096775,0.375,0.0026866482
727,0.4838709677419355,0.375,0.002059177
728,0.5483870967741935,0.375,0.0010869149
729,0.6129032258064515,0.375,0.00024355343
730,0.6774193548387095,0.375,-0.00023924792
731,0.7419354838709677,0.375,-0.00046131946
732,0.8064516129032258,0.375,-0.0005641489
733,0.8709677419354838,0.375,-0.00059646205
734,0.935483870967742,0.375,-0.00050684065
735,1.0,0.375,-0.0001665526
736,-1.0,0.4375,0.0010525077
737,-0.935483870967742,0.4375,0.0009124299
738,-0.8709677419354839,0.4375,0.00051707774
739,-0.8064516129032258,0.4375,3.461144e-06
740,-0.7419354838709677,0.4375,-0.00035101676
741,-0.6774193548387097,0.4375,-0.00025183428
742,-0.6129032258064516,0.4375,0.00037119427
743,-0.5483870967741935,0.4375,0.0011404277
744,-0.4838709677419355,0.4375,0.0013207123
745,-0.4193548387096775,0.4375,0.00055679923
746,-0.3548387096774194,0.4375,-0.00022113719
747,-0.29032258064516125,0.4375,0.0007622567
748,-0.22580645161290325,0.4375,0.0038444865
749,-0.16129032258064524,0.4375,0.0069166366
750,-0.09677419354838712,0.4375,0.00905457
751,-0.032258064516129004,0.4375,0.010724069
752,0.032258064516129004,0.4375,0.010949297
753,0.09677419354838701,0.4375,0.009244678
754,0.16129032258064502,0.4375,0.0053821993
755,0.22580645161290325,0.4375,0.0017458259
756,0.29032258064516125,0.4375,0.00023527583
757,0.35483870967741926,0.4375,0.00014724978
758,0.4193548387096775,0.4375,0.0005855807
759,0.4838709677419355,0.4375,0.0009369862
760,0.5483870967741935,0.4375,0.0007603117
761,0.6129032258064515,0.4375,0.00014363765
762,0.6774193548387095,0.4375,-0.0004835329
763,0.7419354838709677,0.4375,-0.00090489583
764,0.8064516129032258,0.4375,-0.0011430678
765,0.8709677419354838,0.4375,-0.0012529128
766,0.935483870967742,0.4375,-0.0012373389
767,1.0,0.4375,-0.001043132
768,-1.0,0.5,0.0010640337
769,-0.935483870967742,0.5,0.00065017963
770,-0.8709677419354839,0.5,5.5262994e-05
771,-0.8064516129032258,0.5,-0.0004725901
772,-0.7419354838709677,0.5,-0.0006103761
773,-0.6774193548387097,0.5,-0.00016320008
774,-0.6129032258064516,0.5,0.00071842666
775,-0.5483870967741935,0.5,0.0014745763
776,-0.4838709677419355,0.5,0.0014370771
777,-0.4193548387096775,0.5,0.00049140886
778,-0.3548387096774194,0.5,-0.0005188214
779,-0.29032258064516125,0.5,-0.0005094444
780,-0.22580645161290325,0.5,0.0001983851
781,-0.16129032258064524,0.5,0.00014253403
782,-0.09677419354838712,0.5,-0.00025473675
783,-0.032258064516129004,0.5,-0.0002435064
784,0.032258064516129004,0.5,0.0003845489
785,0.09677419354838701,0.5,0.0016254846
786,0.16129032258064502,0.5,0.0012068595
787,0.22580645161290325,0.5,0.0001238056
788,0.29032258064516125,0.5,-0.00028655236
789,0.35483870967741926,0.5,-0.00029063714
790,0.4193548387096775,0.5,-0.00017943396
791,0.4838709677419355,0.5,-3.305776e-05
792,0.5483870967741935,0.5,2.8680544e-05
793,0.6129032258064515,0.5,-0.00013305852
794,0.6774193548387095,0.5,-0.00045724423
795,0.7419354838709677,0.5,-0.0007637923
796,0.8064516129032258,0.5,-0.0009778735
797,0.8709677419354838,0.5,-0.001107727
798,0.935483870967742,0.5,-0.0011512837
799,1.0,0.5,-0.0010755905
800,-1.0,0.5625,0.000886885
801,-0.935483870967742,0.5625,0.00032664003
802,-0.8709677419354839,0.5625,-0.0002776875
803,-0.8064516129032258,0.5625,-0.00065221195
804,-0.7419354838709677,0.5625,-0.00055611745
805,-0.6774193548387097,0.5625,3.169806e-05
806,-0.6129032258064516,0.5625,0.000826717
807,-0.5483870967741935,0.5625,0.0013551759
808,-0.4838709677419355,0.5625,0.001266456
809,-0.4193548387096775,0.5625,0.000678294
810,-0.3548387096774194,0.5625,0.00021681236
811,-0.29032258064516125,0.5625,0.000383251
812,-0.22580645161290325,0.5625,0.0005706608
813,-0.16129032258064524,0.5625,-0.00016419787
814,-0.09677419354838712,0.5625,-0.0010372393
815,-0.032258064516129004,0.5625,-0.0014609015
816,0.032258064516129004,0.5625,-0.00074880593
817,0.09677419354838701,0.5625,0.000969814
818,0.16129032258064502,0.5625,0.0013565444
819,0.22580645161290325,0.5625,0.0010917183
820,0.29032258064516125,0.5625,0.0009225996
821,0.35483870967741926,0.5625,0.0007035241
822,0.4193548387096775,0.5625,0.00037064892
823,0.4838709677419355,0.5625,1.0961667e-05
824,0.5483870967741935,0.5625,-0.00030024676
825,0.6129032258064515,0.5625,-0.0005470605
826,0.6774193548387095,0.5625,-0.00071196
827,0.7419354838709677,0.5625,-0.00076575123
828,0.8064516129032258,0.5625,-0.00074625155
829,0.8709677419354838,0.5625,-0.0007209141
830,0.935483870967742,0.5625,-0.00070004654
831,1.0,0.5625,-0.0006418065
832,-1.0,0.625,0.00061482703
833,-0.935483870967742,0.625,-7.1043323e-06
834,-0.8709677419354839,0.625,-0.0005460485
835,-0.8064516129032258,0.625,-0.00079101586
836,-0.7419354838709677,0.625,-0.00063403975
837,-0.6774193548387097,0.625,-0.00015022214
838,-0.6129032258064516,0.625,0.00045141648
839,-0.5483870967741935,0.625,0.00093369355
840,-0.4838709677419355,0.625,0.0011582001
841,-0.4193548387096775,0.625,0.0012430793
842,-0.3548387096774194,0.625,0.0015519961
843,-0.29032258064516125,0.625,0.002241551
844,-0.22580645161290325,0.625,0.0026376077
845,-0.16129032258064524,0.625,0.0020402267
846,-0.09677419354838712,0.625,0.0011892095
847,-0.032258064516129004,0.625,0.0005649859
848,0.032258064516129004,0.625,0.00079695164
849,0.09677419354838701,0.625,0.0018898637
850,0.16129032258064502,0.625,0.0023503131
851,0.22580645161290325,0.625,0.0024298155
852,0.29032258064516125,0.625,0.002350138
853,0.35483870967741926,0.625,0.0020135136
854,0.4193548387096775,0.625,0.0014517694
855,0.4838709677419355,0.625,0.00079167634
856,0.5483870967741935,0.625,0.00014686224
857,0.6129032258064515,0.625,-0.00041327265
858,0.6774193548387095,0.625,-0.00081325625
859,0.7419354838709677,0.625,-0.00094381627
860,0.8064516129032258,0.625,-0.0007858911
861,0.8709677419354838,0.625,-0.00050684507
862,0.935483870967742,0.625,-0.00027741393
863,1.0,0.625,-0.00011747191
864,-1.0,0.6875,0.00032544648
865,-0.935483870967742,0.6875,-0.0003128929
866,-0.8709677419354839,0.6875,-0.00080705923
867,-0.8064516129032258,0.6875,-0.0010399809
868,-0.7419354838709677,0.6875,-0.0009714358
869,-0.6774193548387097,0.6875,-0.00061547663
870,-0.6129032258064516,0.6875,-2.3581117e-05
871,-0.5483870967741935,0.6875,0.0006749638
872,-0.4838709677419355,0.6875,0.001350408
873,-0.4193548387096775,0.6875,0.0020503604
874,-0.3548387096774194,0.6875,0.0029883818
875,-0.29032258064516125,0.6875,0.004160087
876,-0.22580645161290325,0.6875,0.0048689065
877,-0.16129032258064524,0.6875,0.00445563
878,-0.09677419354838712,0.6875,0.0036182457
879,-0.032258064516129004,0.6875,0.0028529332
880,0.032258064516129004,0.6875,0.002373856
881,0.09677419354838701,0.6875,0.002683463
882,0.16129032258064502,0.6875,0.0031213665
883,0.22580645161290325,0.6875,0.0033918407
884,0.29032258064516125,0.6875,0.0033748534
885,0.35483870967741926,0.6875,0.0030174437
886,0.4193548387096775,0.6875,0.0023998637
887,0.4838709677419355,0.6875,0.0016571013
888,0.5483870967741935,0.6875,0.00090097566
889,0.6129032258064515,0.6875,0.00019672688
890,0.6774193548387095,0.6875,-0.00040086953
891,0.7419354838709677,0.6875,-0.00078812824
892,0.8064516129032258,0.6875,-0.0008258817
893,0.8709677419354838,0.6875,-0.00051104394
894,0.935483870967742,0.6875,-6.309472e-05
895,1.0,0.6875,0.00030089682
896,-1.0,0.75,8.3064195e-05
897,-0.935483870967742,0.75,-0.0005521397
898,-0.8709677419354839,0.75,-0.0010512912
899,-0.8064516129032258,0.75,-0.0013405561
900,-0.7419354838709677,0.75,-0.0013364535
901,-0.6774193548387097,0.75,-0.00094866205
902,-0.6129032258064516,0.75,-0.00019973808
903,-0.5483870967741935,0.75,0.0007395403
904,-0.4838709677419355,0.75,0.0017227984
905,-0.4193548387096775,0.75,0.0027807157
906,-0.3548387096774194,0.75,0.00405378
907,-0.29032258064516125,0.75,0.0054449574
908,-0.22580645161290325,0.75,0.0062344973
909,-0.16129032258064524,0.75,0.005805584
910,-0.09677419354838712,0.75,0.004970803
911,-0.032258064516129004,0.75,0.004225151
912,0.032258064516129004,0.75,0.0032113711
913,0.09677419354838701,0.75,0.0029917804
914,0.16129032258064502,0.75,0.0034223236
915,0.22580645161290325,0.75,0.0037867823
916,0.29032258064516125,0.75,0.0038116341
917,0.35483870967741926,0.75,0.0034847248
918,0.4193548387096775,0.75,0.0029063593
919,0.4838709677419355,0.75,0.0022056
920,0.5483870967741935,0.75,0.0014856956
921,0.6129032258064515,0.75,0.0008053911
922,0.6774193548387095,0.75,0.00019850826
923,0.7419354838709677,0.75,-0.0002838266
924,0.8064516129032258,0.75,-0.0005322178
925,0.8709677419354838,0.75,-0.0004235634
926,0.935483870967742,0.75,1.6082311e-05
927,1.0,0.75,0.00055797165
928,-1.0,0.8125,-6.019557e-05
929,-0.935483870967742,0.8125,-0.00067385053
930,-0.8709677419354839,0.8125,-0.0011767463
931,-0.8064516129032258,0.8125,-0.0014675633
932,-0.7419354838709677,0.8125,-0.0013973658
933,-0.6774193548387097,0.8125,-0.00088624854
934,-0.6129032258064516,0.8125,-3.497617e-05
935,-0.5483870967741935,0.8125,0.00096301804
936,-0.4838709677419355,0.8125,0.0019988222
937,-0.4193548387096775,0.8125,0.0031102477
938,-0.3548387096774194,0.8125,0.004379879
939,-0.29032258064516125,0.8125,0.005647813
940,-0.22580645161290325,0.8125,0.0062376354
941,-0.16129032258064524,0.8125,0.0056954245
942,-0.09677419354838712,0.8125,0.0049729804
943,-0.032258064516129004,0.8125,0.0044557047
944,0.032258064516129004,0.8125,0.0032690691
945,0.09677419354838701,0.8125,0.0028273175
946,0.16129032258064502,0.8125,0.0032276695
947,0.22580645161290325,0.8125,0.003594934
948,0.29032258064516125,0.8125,0.0036364621
949,0.35483870967741926,0.8125,0.0033657989
950,0.4193548387096775,0.8125,0.0028813658
951,0.4838709677419355,0.8125,0.0022926694
952,0.5483870967741935,0.8125,0.0016882367
953,0.6129032258064515,0.8125,0.0011208594
954,0.6774193548387095,0.8125,0.0006159951
955,0.7419354838709677,0.8125,0.00019619471
956,0.8064516129032258,0.8125,-8.7020744e-05
957,0.8709677419354838,0.8125,-0.0001357533
958,0.935483870967742,0.8125,0.00013566297
959,1.0,0.8125,0.0006698123
960,-1.0,0.875,-6.460631e-05
961,-0.935483870967742,0.875,-0.0006032501
962,-0.8709677419354839,0.875,-0.0010308527
963,-0.8064516129032258,0.875,-0.0012151153
964,-0.7419354838709677,0.875,-0.0010353188
965,-0.6774193548387097,0.875,-0.00050204055
966,-0.6129032258064516,0.875,0.00024671876
967,-0.5483870967741935,0.875,0.0010691361
968,-0.4838709677419355,0.875,0.0019083761
969,-0.4193548387096775,0.875,0.0027964464
970,-0.3548387096774194,0.875,0.0037661828
971,-0.29032258064516125,0.875,0.0046489914
972,-0.22580645161290325,0.875,0.004920667
973,-0.16129032258064524,0.875,0.0043496755
974,-0.09677419354838712,0.875,0.0038651861
975,-0.032258064516129004,0.875,0.0036744643
976,0.032258064516129004,0.875,0.0026637444
977,0.09677419354838701,0.875,0.0022349423
978,0.16129032258064502,0.875,0.002547986
979,0.22580645161290325,0.875,0.0028383755
980,0.29032258064516125,0.875,0.0028742072
981,0.35483870967741926,0.875,0.0026777398
982,0.4193548387096775,0.875,0.0023264706
983,0.4838709677419355,0.875,0.0019008827
984,0.5483870967741935,0.875,0.0014657316
985,0.6129032258064515,0.875,0.0010629543
986,0.6774193548387095,0.875,0.0007128897
987,0.7419354838709677,0.875,0.00042797264
988,0.8064516129032258,0.875,0.00022813489
989,0.8709677419354838,0.875,0.00016022177
990,0.935483870967742,0.875,0.00029812063
991,1.0,0.875,0.0006844527
992,-1.0,0.9375,9.6549746e-05
993,-0.935483870967742,0.9375,-0.0002654906
994,-0.8709677419354839,0.9375,-0.00052060175
995,-0.8064516129032258,0.9375,-0.0005813192
996,-0.7419354838709677,0.9375,-0.00041569606
997,-0.6774193548387097,0.9375,-7.478299e-05
998,-0.6129032258064516,0.9375,0.00035332324
999,-0.5483870967741935,0.9375,0.0008021442
1000,-0.4838709677419355,0.9375,0.0012521014
1001,-0.4193548387096775,0.9375,0.0017207763
1002,-0.3548387096774194,0.9375,0.0022137666
1003,-0.29032258064516125,0.9375,0.00261575
1004,-0.22580645161290325,0.9375,0.0026377041
1005,-0.16129032258064524,0.9375,0.002223717
1006,-0.09677419354838712,0.9375,0.0020107338
1007,-0.032258064516129004,0.9375,0.0020472973
1008,0.032258064516129004,0.9375,0.0014666993
1009,0.09677419354838701,0.9375,0.001205839
1010,0.16129032258064502,0.9375,0.0013755404
1011,0.22580645161290325,0.9375,0.0015338428
1012,0.29032258064516125,0.9375,0.0015541732
1013,0.35483870967741926,0.9375,0.0014527233
1014,0.4193548387096775,0.9375,0.0012727942
1015,0.4838709677419355,0.9375,0.001057452
1016,0.5483870967741935,0.9375,0.00084145955
1017,0.6129032258064515,0.9375,0.0006491115
1018,0.6774193548387095,0.9375,0.0004934679
1019,0.7419354838709677,0.9375,0.00038062513
1020,0.8064516129032258,0.9375,0.0003184464
1021,0.8709677419354838,0.9375,0.00032186665
1022,0.935483870967742,0.9375,0.00042212033
1023,1.0,0.9375,0.0006580851


==> visu/old/tikz_csvs_two_dim/result_best_run_KS_ns/test_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,-0.0011508563
1,-0.935483870967742,-1.0,-0.0006382563
2,-0.8709677419354839,-1.0,-0.00019205594
3,-0.8064516129032258,-1.0,0.00018920517
4,-0.7419354838709677,-1.0,0.0005054972
5,-0.6774193548387097,-1.0,0.0007584295
6,-0.6129032258064516,-1.0,0.0009490452
7,-0.5483870967741935,-1.0,0.0010788939
8,-0.4838709677419355,-1.0,0.0011508367
9,-0.4193548387096775,-1.0,0.0011666319
10,-0.3548387096774194,-1.0,0.0011302135
11,-0.29032258064516125,-1.0,0.0010453663
12,-0.22580645161290325,-1.0,0.0009170673
13,-0.16129032258064524,-1.0,0.00075133657
14,-0.09677419354838712,-1.0,0.0005539856
15,-0.032258064516129004,-1.0,0.00033228612
16,0.032258064516129004,-1.0,9.440398e-05
17,0.09677419354838701,-1.0,-0.00014985586
18,0.16129032258064502,-1.0,-0.00039211893
19,0.22580645161290325,-1.0,-0.0006217458
20,0.29032258064516125,-1.0,-0.0008279183
21,0.35483870967741926,-1.0,-0.0009994009
22,0.4193548387096775,-1.0,-0.001124213
23,0.4838709677419355,-1.0,-0.0011905232
24,0.5483870967741935,-1.0,-0.0011856952
25,0.6129032258064515,-1.0,-0.0010980763
26,0.6774193548387095,-1.0,-0.00091610337
27,0.7419354838709677,-1.0,-0.00062705064
28,0.8064516129032258,-1.0,-0.00022051716
29,0.8709677419354838,-1.0,0.00031485176
30,0.935483870967742,-1.0,0.0009882948
31,1.0,-1.0,0.0018093488
32,-1.0,-0.9375,-0.0010359683
33,-0.935483870967742,-0.9375,-0.00092543947
34,-0.8709677419354839,-0.9375,-0.000794013
35,-0.8064516129032258,-0.9375,-0.00061663135
36,-0.7419354838709677,-0.9375,-0.00035888806
37,-0.6774193548387097,-0.9375,-4.1715684e-05
38,-0.6129032258064516,-0.9375,0.00023398019
39,-0.5483870967741935,-0.9375,0.00037210964
40,-0.4838709677419355,-0.9375,0.00033756514
41,-0.4193548387096775,-0.9375,0.00013523095
42,-0.3548387096774194,-0.9375,-0.00016940385
43,-0.29032258064516125,-0.9375,-0.0003529752
44,-0.22580645161290325,-0.9375,-0.00012431736
45,-0.16129032258064524,-0.9375,0.00030876324
46,-0.09677419354838712,-0.9375,0.00046569528
47,-0.032258064516129004,-0.9375,0.00030778782
48,0.032258064516129004,-0.9375,4.0506566e-06
49,0.09677419354838701,-0.9375,-0.000350971
50,0.16129032258064502,-0.9375,-0.0007347768
51,0.22580645161290325,-0.9375,-0.0010722158
52,0.29032258064516125,-0.9375,-0.0012578391
53,0.35483870967741926,-0.9375,-0.0012752013
54,0.4193548387096775,-0.9375,-0.0012051135
55,0.4838709677419355,-0.9375,-0.0011609714
56,0.5483870967741935,-0.9375,-0.0011905086
57,0.6129032258064515,-0.9375,-0.0012065824
58,0.6774193548387095,-0.9375,-0.0011143191
59,0.7419354838709677,-0.9375,-0.00088518334
60,0.8064516129032258,-0.9375,-0.0004956377
61,0.8709677419354838,-0.9375,7.983268e-05
62,0.935483870967742,-0.9375,0.00084811944
63,1.0,-0.9375,0.0017917953
64,-1.0,-0.875,-0.0009743967
65,-0.935483870967742,-0.875,-0.001113743
66,-0.8709677419354839,-0.875,-0.0011820224
67,-0.8064516129032258,-0.875,-0.0011537749
68,-0.7419354838709677,-0.875,-0.0009637923
69,-0.6774193548387097,-0.875,-0.00058527594
70,-0.6129032258064516,-0.875,-0.00015149766
71,-0.5483870967741935,-0.875,0.00012230413
72,-0.4838709677419355,-0.875,0.00012573879
73,-0.4193548387096775,-0.875,-0.00013825914
74,-0.3548387096774194,-0.875,-0.0005701516
75,-0.29032258064516125,-0.875,-0.0008351585
76,-0.22580645161290325,-0.875,-0.00042230508
77,-0.16129032258064524,-0.875,0.00043572887
78,-0.09677419354838712,-0.875,0.000901156
79,-0.032258064516129004,-0.875,0.0008198024
80,0.032258064516129004,-0.875,0.00045211636
81,0.09677419354838701,-0.875,-9.42517e-06
82,0.16129032258064502,-0.875,-0.0004990251
83,0.22580645161290325,-0.875,-0.0008611
84,0.29032258064516125,-0.875,-0.0009142037
85,0.35483870967741926,-0.875,-0.0007112622
86,0.4193548387096775,-0.875,-0.0005082438
87,0.4838709677419355,-0.875,-0.00054408394
88,0.5483870967741935,-0.875,-0.000796449
89,0.6129032258064515,-0.875,-0.0010355489
90,0.6774193548387095,-0.875,-0.0011272343
91,0.7419354838709677,-0.875,-0.0010282237
92,0.8064516129032258,-0.875,-0.00069235434
93,0.8709677419354838,-0.875,-9.363872e-05
94,0.935483870967742,-0.875,0.00074294634
95,1.0,-0.875,0.0017620823
96,-1.0,-0.8125,-0.0009241202
97,-0.935483870967742,-0.8125,-0.0011841371
98,-0.8709677419354839,-0.8125,-0.0013400508
99,-0.8064516129032258,-0.8125,-0.0013877418
100,-0.7419354838709677,-0.8125,-0.001257339
101,-0.6774193548387097,-0.8125,-0.0008635229
102,-0.6129032258064516,-0.8125,-0.00027872308
103,-0.5483870967741935,-0.8125,0.00020549347
104,-0.4838709677419355,-0.8125,0.0003540158
105,-0.4193548387096775,-0.8125,0.00014632771
106,-0.3548387096774194,-0.8125,-0.00027680048
107,-0.29032258064516125,-0.8125,-0.00053366646
108,-0.22580645161290325,-0.8125,-2.5021262e-05
109,-0.16129032258064524,-0.8125,0.0010738262
110,-0.09677419354838712,-0.8125,0.0017687487
111,-0.032258064516129004,-0.8125,0.0017907878
112,0.032258064516129004,-0.8125,0.0014067494
113,0.09677419354838701,-0.8125,0.00088213215
114,0.16129032258064502,-0.8125,0.0003509575
115,0.22580645161290325,-0.8125,6.7410496e-05
116,0.29032258064516125,-0.8125,0.00024179963
117,0.35483870967741926,-0.8125,0.0006364457
118,0.4193548387096775,-0.8125,0.00077878835
119,0.4838709677419355,-0.8125,0.00042809255
120,0.5483870967741935,-0.8125,-0.00018314424
121,0.6129032258064515,-0.8125,-0.00072192115
122,0.6774193548387095,-0.8125,-0.0010543201
123,0.7419354838709677,-0.8125,-0.0011092721
124,0.8064516129032258,-0.8125,-0.00082839007
125,0.8709677419354838,-0.8125,-0.00021798356
126,0.935483870967742,-0.8125,0.00065157557
127,1.0,-0.8125,0.0016913912
128,-1.0,-0.75,-0.0008305409
129,-0.935483870967742,-0.75,-0.0011136766
130,-0.8709677419354839,-0.75,-0.0012625508
131,-0.8064516129032258,-0.75,-0.0013053447
132,-0.7419354838709677,-0.75,-0.001197927
133,-0.6774193548387097,-0.75,-0.0008268871
134,-0.6129032258064516,-0.75,-0.00016168889
135,-0.5483870967741935,-0.75,0.0005374612
136,-0.4838709677419355,-0.75,0.00089979544
137,-0.4193548387096775,-0.75,0.0008245586
138,-0.3548387096774194,-0.75,0.0005003419
139,-0.29032258064516125,-0.75,0.00035748142
140,-0.22580645161290325,-0.75,0.0009597967
141,-0.16129032258064524,-0.75,0.002142905
142,-0.09677419354838712,-0.75,0.002957433
143,-0.032258064516129004,-0.75,0.0031070705
144,0.032258064516129004,-0.75,0.0028002483
145,0.09677419354838701,-0.75,0.002308881
146,0.16129032258064502,-0.75,0.0018313571
147,0.22580645161290325,-0.75,0.0017279368
148,0.29032258064516125,-0.75,0.002145066
149,0.35483870967741926,-0.75,0.0025609783
150,0.4193548387096775,-0.75,0.0023736395
151,0.4838709677419355,-0.75,0.0015415051
152,0.5483870967741935,-0.75,0.00051773293
153,0.6129032258064515,-0.75,-0.00035599316
154,0.6774193548387095,-0.75,-0.00094005594
155,0.7419354838709677,-0.75,-0.0011334326
156,0.8064516129032258,-0.75,-0.00089918467
157,0.8709677419354838,-0.75,-0.0002987957
158,0.935483870967742,-0.75,0.00055484334
159,1.0,-0.75,0.0015534959
160,-1.0,-0.6875,-0.0006338754
161,-0.935483870967742,-0.6875,-0.0008797904
162,-0.8709677419354839,-0.6875,-0.00095521094
163,-0.8064516129032258,-0.6875,-0.0009237769
164,-0.7419354838709677,-0.6875,-0.000782583
165,-0.6774193548387097,-0.6875,-0.00043603295
166,-0.6129032258064516,-0.6875,0.00022751765
167,-0.5483870967741935,-0.6875,0.0010723821
168,-0.4838709677419355,-0.6875,0.0016687289
169,-0.4193548387096775,-0.6875,0.0017690627
170,-0.3548387096774194,-0.6875,0.0015766973
171,-0.29032258064516125,-0.6875,0.0016027491
172,-0.22580645161290325,-0.6875,0.0023276098
173,-0.16129032258064524,-0.6875,0.0034793862
174,-0.09677419354838712,-0.6875,0.004285817
175,-0.032258064516129004,-0.6875,0.0045694867
176,0.032258064516129004,-0.6875,0.004469694
177,0.09677419354838701,-0.6875,0.00416928
178,0.16129032258064502,-0.6875,0.0038693063
179,0.22580645161290325,-0.6875,0.004000303
180,0.29032258064516125,-0.6875,0.0045379996
181,0.35483870967741926,-0.6875,0.004711997
182,0.4193548387096775,-0.6875,0.0040027965
183,0.4838709677419355,-0.6875,0.0026603497
184,0.5483870967741935,-0.6875,0.0012324263
185,0.6129032258064515,-0.6875,3.1055068e-05
186,0.6774193548387095,-0.6875,-0.0007722073
187,0.7419354838709677,-0.6875,-0.00107329
188,0.8064516129032258,-0.6875,-0.0008919326
189,0.8709677419354838,-0.6875,-0.0003437082
190,0.935483870967742,-0.6875,0.00043565079
191,1.0,-0.6875,0.001329591
192,-1.0,-0.625,-0.00028179074
193,-0.935483870967742,-0.625,-0.00047490073
194,-0.8709677419354839,-0.625,-0.00044572336
195,-0.8064516129032258,-0.625,-0.00029510184
196,-0.7419354838709677,-0.625,-6.597652e-05
197,-0.6774193548387097,-0.625,0.00029104212
198,-0.6129032258064516,-0.625,0.0009061582
199,-0.5483870967741935,-0.625,0.0017865456
200,-0.4838709677419355,-0.625,0.0025719577
201,-0.4193548387096775,-0.625,0.0028637098
202,-0.3548387096774194,-0.625,0.002788748
203,-0.29032258064516125,-0.625,0.0029426154
204,-0.22580645161290325,-0.625,0.0037426506
205,-0.16129032258064524,-0.625,0.0047285454
206,-0.09677419354838712,-0.625,0.0053756083
207,-0.032258064516129004,-0.625,0.0057644066
208,0.032258064516129004,-0.625,0.0060115014
209,0.09677419354838701,-0.625,0.00612825
210,0.16129032258064502,-0.625,0.006152526
211,0.22580645161290325,-0.625,0.0064802286
212,0.29032258064516125,-0.625,0.0069265272
213,0.35483870967741926,-0.625,0.006692797
214,0.4193548387096775,-0.625,0.0054802857
215,0.4838709677419355,-0.625,0.0037232311
216,0.5483870967741935,-0.625,0.0019470754
217,0.6129032258064515,-0.625,0.00046967017
218,0.6774193548387095,-0.625,-0.00049967144
219,0.7419354838709677,-0.625,-0.00089537265
220,0.8064516129032258,-0.625,-0.00080140244
221,0.8709677419354838,-0.625,-0.00036378112
222,0.935483870967742,-0.625,0.0002795032
223,1.0,-0.625,0.0010117195
224,-1.0,-0.5625,0.00024022674
225,-0.935483870967742,-0.5625,7.4159936e-05
226,-0.8709677419354839,-0.5625,0.00019737487
227,-0.8064516129032258,-0.5625,0.00047841005
228,-0.7419354838709677,-0.5625,0.00082956883
229,-0.6774193548387097,-0.5625,0.0012424518
230,-0.6129032258064516,-0.5625,0.0018130878
231,-0.5483870967741935,-0.5625,0.0026319388
232,-0.4838709677419355,-0.5625,0.0034954187
233,-0.4193548387096775,-0.5625,0.003945665
234,-0.3548387096774194,-0.5625,0.0039422484
235,-0.29032258064516125,-0.5625,0.0040729186
236,-0.22580645161290325,-0.5625,0.00469767
237,-0.16129032258064524,-0.5625,0.005201805
238,-0.09677419354838712,-0.5625,0.005425976
239,-0.032258064516129004,-0.5625,0.005803526
240,0.032258064516129004,-0.5625,0.006487003
241,0.09677419354838701,-0.5625,0.0073204613
242,0.16129032258064502,-0.5625,0.007860588
243,0.22580645161290325,-0.5625,0.008310787
244,0.29032258064516125,-0.5625,0.008613478
245,0.35483870967741926,-0.5625,0.008143667
246,0.4193548387096775,-0.5625,0.0067017935
247,0.4838709677419355,-0.5625,0.0047184285
248,0.5483870967741935,-0.5625,0.0026989076
249,0.6129032258064515,-0.5625,0.0010286976
250,0.6774193548387095,-0.5625,-6.9317815e-05
251,0.7419354838709677,-0.5625,-0.00058540143
252,0.8064516129032258,-0.5625,-0.0006394065
253,0.8709677419354838,-0.5625,-0.00037601474
254,0.935483870967742,-0.5625,7.643213e-05
255,1.0,-0.5625,0.00060485816
256,-1.0,-0.5,0.00087059056
257,-0.935483870967742,-0.5,0.0006744846
258,-0.8709677419354839,-0.5,0.0008468309
259,-0.8064516129032258,-0.5,0.001230633
260,-0.7419354838709677,-0.5,0.0017016539
261,-0.6774193548387097,-0.5,0.0021972964
262,-0.6129032258064516,-0.5,0.002751613
263,-0.5483870967741935,-0.5,0.0034598568
264,-0.4838709677419355,-0.5,0.004255072
265,-0.4193548387096775,-0.5,0.0047418196
266,-0.3548387096774194,-0.5,0.0047022495
267,-0.29032258064516125,-0.5,0.00454908
268,-0.22580645161290325,-0.5,0.0044837915
269,-0.16129032258064524,-0.5,0.003889707
270,-0.09677419354838712,-0.5,0.0031900334
271,-0.032258064516129004,-0.5,0.0032315238
272,0.032258064516129004,-0.5,0.0042464426
273,0.09677419354838701,-0.5,0.006039367
274,0.16129032258064502,-0.5,0.0073313056
275,0.22580645161290325,-0.5,0.008071156
276,0.29032258064516125,-0.5,0.008721719
277,0.35483870967741926,-0.5,0.008690544
278,0.4193548387096775,-0.5,0.0075589
279,0.4838709677419355,-0.5,0.005647159
280,0.5483870967741935,-0.5,0.0035493185
281,0.6129032258064515,-0.5,0.001769031
282,0.6774193548387095,-0.5,0.0005359729
283,0.7419354838709677,-0.5,-0.0001621019
284,0.8064516129032258,-0.5,-0.00043393072
285,0.8709677419354838,-0.5,-0.0004021339
286,0.935483870967742,-0.5,-0.00017937433
287,1.0,-0.5,0.00013520336
288,-1.0,-0.4375,0.0014224402
289,-0.935483870967742,-0.4375,0.0011371702
290,-0.8709677419354839,-0.4375,0.0012997909
291,-0.8064516129032258,-0.4375,0.0017313802
292,-0.7419354838709677,-0.4375,0.0022800784
293,-0.6774193548387097,-0.4375,0.0028401832
294,-0.6129032258064516,-0.4375,0.0033844549
295,-0.5483870967741935,-0.4375,0.0039577954
296,-0.4838709677419355,-0.4375,0.0045422735
297,-0.4193548387096775,-0.4375,0.004836571
298,-0.3548387096774194,-0.4375,0.0045197946
299,-0.29032258064516125,-0.4375,0.00374987
300,-0.22580645161290325,-0.4375,0.002663053
301,-0.16129032258064524,-0.4375,0.0013758189
302,-0.09677419354838712,-0.4375,0.000504012
303,-0.032258064516129004,-0.4375,0.000370187
304,0.032258064516129004,-0.4375,0.0010234185
305,0.09677419354838701,-0.4375,0.0019642697
306,0.16129032258064502,-0.4375,0.0030194824
307,0.22580645161290325,-0.4375,0.0042571984
308,0.29032258064516125,-0.4375,0.0061775167
309,0.35483870967741926,-0.4375,0.0077630132
310,0.4193548387096775,-0.4375,0.007836342
311,0.4838709677419355,-0.4375,0.0064849267
312,0.5483870967741935,-0.4375,0.0045360317
313,0.6129032258064515,-0.4375,0.0026996243
314,0.6774193548387095,-0.4375,0.0012821946
315,0.7419354838709677,-0.4375,0.00032550667
316,0.8064516129032258,-0.4375,-0.00023121823
317,0.8709677419354838,-0.4375,-0.00047529966
318,0.935483870967742,-0.4375,-0.0004931332
319,1.0,-0.4375,-0.00034988904
320,-1.0,-0.375,0.0015663407
321,-0.935483870967742,-0.375,0.0011832853
322,-0.8709677419354839,-0.375,0.0013083552
323,-0.8064516129032258,-0.375,0.0017417712
324,-0.7419354838709677,-0.375,0.0023053768
325,-0.6774193548387097,-0.375,0.0028602746
326,-0.6129032258064516,-0.375,0.0033320547
327,-0.5483870967741935,-0.375,0.0037043726
328,-0.4838709677419355,-0.375,0.003931785
329,-0.4193548387096775,-0.375,0.0037586442
330,-0.3548387096774194,-0.375,0.0029264297
331,-0.29032258064516125,-0.375,0.0019503147
332,-0.22580645161290325,-0.375,0.0032440156
333,-0.16129032258064524,-0.375,0.010862749
334,-0.09677419354838712,-0.375,0.021078318
335,-0.032258064516129004,-0.375,0.028119046
336,0.032258064516129004,-0.375,0.027457045
337,0.09677419354838701,-0.375,0.015573535
338,0.16129032258064502,-0.375,0.0050783055
339,0.22580645161290325,-0.375,0.0003223857
340,0.29032258064516125,-0.375,0.0009102244
341,0.35483870967741926,-0.375,0.0046882005
342,0.4193548387096775,-0.375,0.0072335443
343,0.4838709677419355,-0.375,0.0071747806
344,0.5483870967741935,-0.375,0.0056357584
345,0.6129032258064515,-0.375,0.0037571737
346,0.6774193548387095,-0.375,0.0020840536
347,0.7419354838709677,-0.375,0.0007913897
348,0.8064516129032258,-0.375,-0.00010581582
349,0.8709677419354838,-0.375,-0.0006440042
350,0.935483870967742,-0.375,-0.00086213805
351,1.0,-0.375,-0.0007764497
352,-1.0,-0.3125,0.0009559146
353,-0.935483870967742,-0.3125,0.0005733988
354,-0.8709677419354839,-0.3125,0.0007251634
355,-0.8064516129032258,-0.3125,0.0011875941
356,-0.7419354838709677,-0.3125,0.0017445795
357,-0.6774193548387097,-0.3125,0.0022150693
358,-0.6129032258064516,-0.3125,0.0024807244
359,-0.5483870967741935,-0.3125,0.0024832655
360,-0.4838709677419355,-0.3125,0.002154842
361,-0.4193548387096775,-0.3125,0.0013636174
362,-0.3548387096774194,-0.3125,0.00074086525
363,-0.29032258064516125,-0.3125,0.004834646
364,-0.22580645161290325,-0.3125,0.025762843
365,-0.16129032258064524,-0.3125,0.06630718
366,-0.09677419354838712,-0.3125,0.10433615
367,-0.032258064516129004,-0.3125,0.1301858
368,0.032258064516129004,-0.3125,0.13264793
369,0.09677419354838701,-0.3125,0.10079908
370,0.16129032258064502,-0.3125,0.057470746
371,0.22580645161290325,-0.3125,0.020504516
372,0.29032258064516125,-0.3125,0.00054612383
373,0.35483870967741926,-0.3125,0.00025273208
374,0.4193548387096775,-0.3125,0.005646008
375,0.4838709677419355,-0.3125,0.0076162517
376,0.5483870967741935,-0.3125,0.0067116297
377,0.6129032258064515,-0.3125,0.004783885
378,0.6774193548387095,-0.3125,0.0027939463
379,0.7419354838709677,-0.3125,0.0011118015
380,0.8064516129032258,-0.3125,-0.000142026
381,0.8709677419354838,-0.3125,-0.0009295158
382,0.935483870967742,-0.3125,-0.001231522
383,1.0,-0.3125,-0.0010422268
384,-1.0,-0.25,-0.00038580084
385,-0.935483870967742,-0.25,-0.0005310341
386,-0.8709677419354839,-0.25,-0.00016344432
387,-0.8064516129032258,-0.25,0.00048232172
388,-0.7419354838709677,-0.25,0.001141638
389,-0.6774193548387097,-0.25,0.0015558256
390,-0.6129032258064516,-0.25,0.0015234556
391,-0.5483870967741935,-0.25,0.0009475406
392,-0.4838709677419355,-0.25,-0.00014713127
393,-0.4193548387096775,-0.25,-0.0012365673
394,-0.3548387096774194,-0.25,0.0018409528
395,-0.29032258064516125,-0.25,0.025571106
396,-0.22580645161290325,-0.25,0.08890263
397,-0.16129032258064524,-0.25,0.17178485
398,-0.09677419354838712,-0.25,0.2441903
399,-0.032258064516129004,-0.25,0.29622394
400,0.032258064516129004,-0.25,0.30608976
401,0.09677419354838701,-0.25,0.2550182
402,0.16129032258064502,-0.25,0.17161277
403,0.22580645161290325,-0.25,0.087498404
404,0.29032258064516125,-0.25,0.022869147
405,0.35483870967741926,-0.25,-0.00084234215
406,0.4193548387096775,-0.25,0.0033151954
407,0.4838709677419355,-0.25,0.007540111
408,0.5483870967741935,-0.25,0.00751556
409,0.6129032258064515,-0.25,0.005617042
410,0.6774193548387095,-0.25,0.0033287136
411,0.7419354838709677,-0.25,0.0012830636
412,0.8064516129032258,-0.25,-0.00025008759
413,0.8709677419354838,-0.25,-0.0011503384
414,0.935483870967742,-0.25,-0.001388351
415,1.0,-0.25,-0.0010207095
416,-1.0,-0.1875,-0.0016651102
417,-0.935483870967742,-0.1875,-0.0012544394
418,-0.8709677419354839,-0.1875,-0.00040961383
419,-0.8064516129032258,-0.1875,0.00066148397
420,-0.7419354838709677,-0.1875,0.0016717296
421,-0.6774193548387097,-0.1875,0.002272672
422,-0.6129032258064516,-0.1875,0.002118202
423,-0.5483870967741935,-0.1875,0.0010125525
424,-0.4838709677419355,-0.1875,-0.0007502232
425,-0.4193548387096775,-0.1875,-0.00084982254
426,-0.3548387096774194,-0.1875,0.012545747
427,-0.29032258064516125,-0.1875,0.0694085
428,-0.22580645161290325,-0.1875,0.17657068
429,-0.16129032258064524,-0.1875,0.3119094
430,-0.09677419354838712,-0.1875,0.43904904
431,-0.032258064516129004,-0.1875,0.5181736
432,0.032258064516129004,-0.1875,0.52489567
433,0.09677419354838701,-0.1875,0.44983768
434,0.16129032258064502,-0.1875,0.32006592
435,0.22580645161290325,-0.1875,0.18145663
436,0.29032258064516125,-0.1875,0.070294484
437,0.35483870967741926,-0.1875,0.00830997
438,0.4193548387096775,-0.1875,0.0009872783
439,0.4838709677419355,-0.1875,0.006784927
440,0.5483870967741935,-0.1875,0.008144978
441,0.6129032258064515,-0.1875,0.0065493463
442,0.6774193548387095,-0.1875,0.0041055186
443,0.7419354838709677,-0.1875,0.0018359367
444,0.8064516129032258,-0.1875,0.00017858762
445,0.8709677419354838,-0.1875,-0.00073204003
446,0.935483870967742,-0.1875,-0.0009385939
447,1.0,-0.1875,-0.0005827942
448,-1.0,-0.125,-0.0014670142
449,-0.935483870967742,-0.125,-0.0004960173
450,-0.8709677419354839,-0.125,0.000841097
451,-0.8064516129032258,-0.125,0.002373512
452,-0.7419354838709677,-0.125,0.0038456228
453,-0.6774193548387097,-0.125,0.0048872232
454,-0.6129032258064516,-0.125,0.005032975
455,-0.5483870967741935,-0.125,0.003924193
456,-0.4838709677419355,-0.125,0.0021843538
457,-0.4193548387096775,-0.125,0.005116172
458,-0.3548387096774194,-0.125,0.034717865
459,-0.29032258064516125,-0.125,0.12399024
460,-0.22580645161290325,-0.125,0.27129683
461,-0.16129032258064524,-0.125,0.46355832
462,-0.09677419354838712,-0.125,0.64401114
463,-0.032258064516129004,-0.125,0.74926096
464,0.032258064516129004,-0.125,0.74727917
465,0.09677419354838701,-0.125,0.6499139
466,0.16129032258064502,-0.125,0.47936556
467,0.22580645161290325,-0.125,0.28237042
468,0.29032258064516125,-0.125,0.1244549
469,0.35483870967741926,-0.125,0.027551655
470,0.4193548387096775,-0.125,0.00074029714
471,0.4838709677419355,-0.125,0.00636404
472,0.5483870967741935,-0.125,0.009571955
473,0.6129032258064515,-0.125,0.008580568
474,0.6774193548387095,-0.125,0.0061911438
475,0.7419354838709677,-0.125,0.0038270568
476,0.8064516129032258,-0.125,0.0020136032
477,0.8709677419354838,-0.125,0.0008728425
478,0.935483870967742,-0.125,0.0003471421
479,1.0,-0.125,0.00029464578
480,-1.0,-0.0625,0.0012046299
481,-0.935483870967742,-0.0625,0.0021574004
482,-0.8709677419354839,-0.0625,0.003429168
483,-0.8064516129032258,-0.0625,0.004870628
484,-0.7419354838709677,-0.0625,0.0062812567
485,-0.6774193548387097,-0.0625,0.00736716
486,-0.6129032258064516,-0.0625,0.0077112913
487,-0.5483870967741935,-0.0625,0.0069125667
488,-0.4838709677419355,-0.0625,0.0057425313
489,-0.4193548387096775,-0.0625,0.012113266
490,-0.3548387096774194,-0.0625,0.05691501
491,-0.29032258064516125,-0.0625,0.16949254
492,-0.22580645161290325,-0.0625,0.34926575
493,-0.16129032258064524,-0.0625,0.5798306
494,-0.09677419354838712,-0.0625,0.78948593
495,-0.032258064516129004,-0.0625,0.91231257
496,0.032258064516129004,-0.0625,0.9135436
497,0.09677419354838701,-0.0625,0.8007139
498,0.16129032258064502,-0.0625,0.6037469
499,0.22580645161290325,-0.0625,0.3622512
500,0.29032258064516125,-0.0625,0.16461508
501,0.35483870967741926,-0.0625,0.0444449
502,0.4193548387096775,-0.0625,0.0029768273
503,0.4838709677419355,-0.0625,0.006745752
504,0.5483870967741935,-0.0625,0.011615677
505,0.6129032258064515,-0.0625,0.011638049
506,0.6774193548387095,-0.0625,0.009591712
507,0.7419354838709677,-0.0625,0.007127582
508,0.8064516129032258,-0.0625,0.004927011
509,0.8709677419354838,-0.0625,0.0032220585
510,0.935483870967742,-0.0625,0.0020284592
511,1.0,-0.0625,0.00124683
512,-1.0,0.0,0.0027118525
513,-0.935483870967742,0.0,0.003469586
514,-0.8709677419354839,0.0,0.004475789
515,-0.8064516129032258,0.0,0.0055776276
516,-0.7419354838709677,0.0,0.0065967627
517,-0.6774193548387097,0.0,0.0073113814
518,-0.6129032258064516,0.0,0.007440448
519,-0.5483870967741935,0.0,0.006753251
520,-0.4838709677419355,0.0,0.0060666353
521,-0.4193548387096775,0.0,0.01326175
522,-0.3548387096774194,0.0,0.062182143
523,-0.29032258064516125,0.0,0.18504861
524,-0.22580645161290325,0.0,0.37910756
525,-0.16129032258064524,0.0,0.62660456
526,-0.09677419354838712,0.0,0.8438327
527,-0.032258064516129004,0.0,0.9698826
528,0.032258064516129004,0.0,0.9774381
529,0.09677419354838701,0.0,0.85251516
530,0.16129032258064502,0.0,0.6382969
531,0.22580645161290325,0.0,0.38735265
532,0.29032258064516125,0.0,0.17891413
533,0.35483870967741926,0.0,0.051695865
534,0.4193548387096775,0.0,0.0045586787
535,0.4838709677419355,0.0,0.005666904
536,0.5483870967741935,0.0,0.011818364
537,0.6129032258064515,0.0,0.013221042
538,0.6774193548387095,0.0,0.011787584
539,0.7419354838709677,0.0,0.009353723
540,0.8064516129032258,0.0,0.0068340143
541,0.8709677419354838,0.0,0.0046056667
542,0.935483870967742,0.0,0.002766584
543,1.0,0.0,0.0012758574
544,-1.0,0.0625,0.00042288518
545,-0.935483870967742,0.0625,0.00084589585
546,-0.8709677419354839,0.0625,0.0015473263
547,-0.8064516129032258,0.0625,0.0023760293
548,-0.7419354838709677,0.0625,0.0031688614
549,-0.6774193548387097,0.0625,0.0037516914
550,-0.6129032258064516,0.0625,0.003965106
551,-0.5483870967741935,0.0625,0.0038106274
552,-0.4838709677419355,0.0625,0.004248243
553,-0.4193548387096775,0.0625,0.011296097
554,-0.3548387096774194,0.0625,0.051357176
555,-0.29032258064516125,0.0625,0.16555376
556,-0.22580645161290325,0.0625,0.34885678
557,-0.16129032258064524,0.0625,0.58500546
558,-0.09677419354838712,0.0625,0.795181
559,-0.032258064516129004,0.0625,0.91824365
560,0.032258064516129004,0.0625,0.9207377
561,0.09677419354838701,0.0625,0.79173815
562,0.16129032258064502,0.0625,0.5824282
563,0.22580645161290325,0.0625,0.35807392
564,0.29032258064516125,0.0625,0.16805317
565,0.35483870967741926,0.0625,0.04658838
566,0.4193548387096775,0.0625,0.002267234
567,0.4838709677419355,0.0625,0.0038953796
568,0.5483870967741935,0.0625,0.0103097055
569,0.6129032258064515,0.0625,0.01200955
570,0.6774193548387095,0.0625,0.010795632
571,0.7419354838709677,0.0625,0.008476151
572,0.8064516129032258,0.0625,0.00594313
573,0.8709677419354838,0.0625,0.0035706908
574,0.935483870967742,0.0625,0.0014867247
575,1.0,0.0625,-0.00028873468
576,-1.0,0.125,-0.0017639869
577,-0.935483870967742,0.125,-0.001604388
578,-0.8709677419354839,0.125,-0.0011402466
579,-0.8064516129032258,0.125,-0.00051988335
580,-0.7419354838709677,0.125,0.00010645203
581,-0.6774193548387097,0.125,0.0006078249
582,-0.6129032258064516,0.125,0.0009225495
583,-0.5483870967741935,0.125,0.0012121927
584,-0.4838709677419355,0.125,0.0024250317
585,-0.4193548387096775,0.125,0.008606903
586,-0.3548387096774194,0.125,0.03586987
587,-0.29032258064516125,0.125,0.12411547
588,-0.22580645161290325,0.125,0.2763013
589,-0.16129032258064524,0.125,0.4649453
590,-0.09677419354838712,0.125,0.6404146
591,-0.032258064516129004,0.125,0.7509319
592,0.032258064516129004,0.125,0.75168234
593,0.09677419354838701,0.125,0.6417663
594,0.16129032258064502,0.125,0.4727755
595,0.22580645161290325,0.125,0.2893606
596,0.29032258064516125,0.125,0.12755749
597,0.35483870967741926,0.125,0.024949923
598,0.4193548387096775,0.125,-0.0011814982
599,0.4838709677419355,0.125,0.00482646
600,0.5483870967741935,0.125,0.009586694
601,0.6129032258064515,0.125,0.010191325
602,0.6774193548387095,0.125,0.008731707
603,0.7419354838709677,0.125,0.0065145316
604,0.8064516129032258,0.125,0.0041510127
605,0.8709677419354838,0.125,0.0019231471
606,0.935483870967742,0.125,-3.1338073e-05
607,1.0,0.125,-0.0016372302
608,-1.0,0.1875,-0.0019271993
609,-0.935483870967742,0.1875,-0.0016883811
610,-0.8709677419354839,0.1875,-0.0011982888
611,-0.8064516129032258,0.1875,-0.00062601804
612,-0.7419354838709677,0.1875,-0.0001244545
613,-0.6774193548387097,0.1875,0.00019920804
614,-0.6129032258064516,0.1875,0.00033222
615,-0.5483870967741935,0.1875,0.00045078248
616,-0.4838709677419355,0.1875,0.0012031989
617,-0.4193548387096775,0.1875,0.004742424
618,-0.3548387096774194,0.1875,0.018861352
619,-0.29032258064516125,0.1875,0.07026413
620,-0.22580645161290325,0.1875,0.18318635
621,-0.16129032258064524,0.1875,0.31538206
622,-0.09677419354838712,0.1875,0.43726242
623,-0.032258064516129004,0.1875,0.5216161
624,0.032258064516129004,0.1875,0.52665204
625,0.09677419354838701,0.1875,0.4444373
626,0.16129032258064502,0.1875,0.32319674
627,0.22580645161290325,0.1875,0.18507196
628,0.29032258064516125,0.1875,0.06033718
629,0.35483870967741926,0.1875,0.0011306908
630,0.4193548387096775,0.1875,0.00048931316
631,0.4838709677419355,0.1875,0.006772056
632,0.5483870967741935,0.1875,0.009016173
633,0.6129032258064515,0.1875,0.008716873
634,0.6774193548387095,0.1875,0.0073038526
635,0.7419354838709677,0.1875,0.0054985685
636,0.8064516129032258,0.1875,0.0036603445
637,0.8709677419354838,0.1875,0.001992337
638,0.935483870967742,0.1875,0.0006325578
639,1.0,0.1875,-0.0003108927
640,-1.0,0.25,-0.0009759688
641,-0.935483870967742,0.25,-0.0005830508
642,-0.8709677419354839,0.25,-5.8465055e-05
643,-0.8064516129032258,0.25,0.00042856345
644,-0.7419354838709677,0.25,0.0007464881
645,-0.6774193548387097,0.25,0.0008250349
646,-0.6129032258064516,0.25,0.0006761947
647,-0.5483870967741935,0.25,0.00041085947
648,-0.4838709677419355,0.25,0.00027488824
649,-0.4193548387096775,0.25,0.00086647645
650,-0.3548387096774194,0.25,0.004257303
651,-0.29032258064516125,0.25,0.020115845
652,-0.22580645161290325,0.25,0.08011201
653,-0.16129032258064524,0.25,0.17397888
654,-0.09677419354838712,0.25,0.25173587
655,-0.032258064516129004,0.25,0.30474722
656,0.032258064516129004,0.25,0.30654392
657,0.09677419354838701,0.25,0.24765663
658,0.16129032258064502,0.25,0.16809511
659,0.22580645161290325,0.25,0.07746577
660,0.29032258064516125,0.25,0.007525513
661,0.35483870967741926,0.25,-0.0018517673
662,0.4193548387096775,0.25,0.0044450825
663,0.4838709677419355,0.25,0.0072437245
664,0.5483870967741935,0.25,0.0075191977
665,0.6129032258064515,0.25,0.006627028
666,0.6774193548387095,0.25,0.005282269
667,0.7419354838709677,0.25,0.0038753436
668,0.8064516129032258,0.25,0.0026450036
669,0.8709677419354838,0.25,0.0017613629
670,0.935483870967742,0.25,0.0013621224
671,1.0,0.25,0.0015589795
672,-1.0,0.3125,5.6257006e-05
673,-0.935483870967742,0.3125,0.0004443441
674,-0.8709677419354839,0.3125,0.00085120474
675,-0.8064516129032258,0.3125,0.0011421136
676,-0.7419354838709677,0.3125,0.0012335252
677,-0.6774193548387097,0.3125,0.001107614
678,-0.6129032258064516,0.3125,0.0008094375
679,-0.5483870967741935,0.3125,0.0004164055
680,-0.4838709677419355,0.3125,-1.0321382e-06
681,-0.4193548387096775,0.3125,-0.00034265686
682,-0.3548387096774194,0.3125,-0.0002832194
683,-0.29032258064516125,0.3125,0.0017720866
684,-0.22580645161290325,0.3125,0.015471561
685,-0.16129032258064524,0.3125,0.056552105
686,-0.09677419354838712,0.3125,0.1003012
687,-0.032258064516129004,0.3125,0.12717077
688,0.032258064516129004,0.3125,0.12660754
689,0.09677419354838701,0.3125,0.09465603
690,0.16129032258064502,0.3125,0.054045834
691,0.22580645161290325,0.3125,0.013591686
692,0.29032258064516125,0.3125,-0.0007413933
693,0.35483870967741926,0.3125,0.0040658033
694,0.4193548387096775,0.3125,0.0064763087
695,0.4838709677419355,0.3125,0.00659766
696,0.5483870967741935,0.3125,0.0058562923
697,0.6129032258064515,0.3125,0.0046760514
698,0.6774193548387095,0.3125,0.0032830257
699,0.7419354838709677,0.3125,0.0019074888
700,0.8064516129032258,0.3125,0.00079134386
701,0.8709677419354838,0.3125,0.0001725466
702,0.935483870967742,0.3125,0.00026919367
703,1.0,0.3125,0.0012487597
704,-1.0,0.375,0.00074622175
705,-0.935483870967742,0.375,0.0009688966
706,-0.8709677419354839,0.375,0.0011529954
707,-0.8064516129032258,0.375,0.0012206602
708,-0.7419354838709677,0.375,0.0011555478
709,-0.6774193548387097,0.375,0.0010073668
710,-0.6129032258064516,0.375,0.0008741809
711,-0.5483870967741935,0.375,0.0008541134
712,-0.4838709677419355,0.375,0.0009848139
713,-0.4193548387096775,0.375,0.0011891951
714,-0.3548387096774194,0.375,0.0013107831
715,-0.29032258064516125,0.375,0.0012115384
716,-0.22580645161290325,0.375,0.0019248952
717,-0.16129032258064524,0.375,0.008211568
718,-0.09677419354838712,0.375,0.017382104
719,-0.032258064516129004,0.375,0.022291182
720,0.032258064516129004,0.375,0.021376932
721,0.09677419354838701,0.375,0.013060862
722,0.16129032258064502,0.375,0.005639234
723,0.22580645161290325,0.375,0.0021964372
724,0.29032258064516125,0.375,0.0056875385
725,0.35483870967741926,0.375,0.0084369425
726,0.4193548387096775,0.375,0.007701871
727,0.4838709677419355,0.375,0.0059496067
728,0.5483870967741935,0.375,0.0044444343
729,0.6129032258064515,0.375,0.003204389
730,0.6774193548387095,0.375,0.0020030397
731,0.7419354838709677,0.375,0.0007654845
732,0.8064516129032258,0.375,-0.00037812046
733,0.8709677419354838,0.375,-0.0011437726
734,0.935483870967742,0.375,-0.0011784013
735,1.0,0.375,-0.0001665526
736,-1.0,0.4375,0.0010525077
737,-0.935483870967742,0.4375,0.0010454085
738,-0.8709677419354839,0.4375,0.0010143778
739,-0.8064516129032258,0.4375,0.0009452103
740,-0.7419354838709677,0.4375,0.000885629
741,-0.6774193548387097,0.4375,0.00093982805
742,-0.6129032258064516,0.4375,0.0012228519
743,-0.5483870967741935,0.4375,0.0017685076
744,-0.4838709677419355,0.4375,0.002447638
745,-0.4193548387096775,0.4375,0.0030702588
746,-0.3548387096774194,0.4375,0.0035566944
747,-0.29032258064516125,0.4375,0.0037249923
748,-0.22580645161290325,0.4375,0.0030759024
749,-0.16129032258064524,0.4375,0.0024895228
750,-0.09677419354838712,0.4375,0.0022198444
751,-0.032258064516129004,0.4375,0.00090691284
752,0.032258064516129004,0.4375,-0.00018194527
753,0.09677419354838701,0.4375,0.00057491264
754,0.16129032258064502,0.4375,0.0034619605
755,0.22580645161290325,0.4375,0.006763351
756,0.29032258064516125,0.4375,0.009989109
757,0.35483870967741926,0.4375,0.010988938
758,0.4193548387096775,0.4375,0.0093272
759,0.4838709677419355,0.4375,0.006561718
760,0.5483870967741935,0.4375,0.0041165478
761,0.6129032258064515,0.4375,0.0024138622
762,0.6774193548387095,0.4375,0.0012417999
763,0.7419354838709677,0.4375,0.0002744065
764,0.8064516129032258,0.4375,-0.0006485281
765,0.8709677419354838,0.4375,-0.0014240496
766,0.935483870967742,0.4375,-0.0017066385
767,1.0,0.4375,-0.001043132
768,-1.0,0.5,0.0010640337
769,-0.935483870967742,0.5,0.00085176324
770,-0.8709677419354839,0.5,0.0006808945
771,-0.8064516129032258,0.5,0.0005854374
772,-0.7419354838709677,0.5,0.0006506802
773,-0.6774193548387097,0.5,0.0009812086
774,-0.6129032258064516,0.5,0.0016106588
775,-0.5483870967741935,0.5,0.0024301047
776,-0.4838709677419355,0.5,0.0032648325
777,-0.4193548387096775,0.5,0.004069264
778,-0.3548387096774194,0.5,0.0049371454
779,-0.29032258064516125,0.5,0.005669051
780,-0.22580645161290325,0.5,0.0053796
781,-0.16129032258064524,0.5,0.004177893
782,-0.09677419354838712,0.5,0.0032541214
783,-0.032258064516129004,0.5,0.0028489772
784,0.032258064516129004,0.5,0.0032240285
785,0.09677419354838701,0.5,0.005070014
786,0.16129032258064502,0.5,0.0077499202
787,0.22580645161290325,0.5,0.009654723
788,0.29032258064516125,0.5,0.011156604
789,0.35483870967741926,0.5,0.011556905
790,0.4193548387096775,0.5,0.010255683
791,0.4838709677419355,0.5,0.0077091283
792,0.5483870967741935,0.5,0.0049303262
793,0.6129032258064515,0.5,0.0026800546
794,0.6774193548387095,0.5,0.0011552797
795,0.7419354838709677,0.5,0.00017020002
796,0.8064516129032258,0.5,-0.00054625666
797,0.8709677419354838,0.5,-0.0011267373
798,0.935483870967742,0.5,-0.0014370353
799,1.0,0.5,-0.0010755905
800,-1.0,0.5625,0.000886885
801,-0.935483870967742,0.5625,0.00052920147
802,-0.8709677419354839,0.5625,0.0002851709
803,-0.8064516129032258,0.5625,0.00021337015
804,-0.7419354838709677,0.5625,0.0003939049
805,-0.6774193548387097,0.5625,0.0008682771
806,-0.6129032258064516,0.5625,0.0015751108
807,-0.5483870967741935,0.5625,0.0023768018
808,-0.4838709677419355,0.5625,0.0031938036
809,-0.4193548387096775,0.5625,0.0041066553
810,-0.3548387096774194,0.5625,0.0052258573
811,-0.29032258064516125,0.5625,0.006247727
812,-0.22580645161290325,0.5625,0.006241325
813,-0.16129032258064524,0.5625,0.00526452
814,-0.09677419354838712,0.5625,0.0046699354
815,-0.032258064516129004,0.5625,0.005005533
816,0.032258064516129004,0.5625,0.006043857
817,0.09677419354838701,0.5625,0.0076917647
818,0.16129032258064502,0.5625,0.009492297
819,0.22580645161290325,0.5625,0.010063507
820,0.29032258064516125,0.5625,0.010278346
821,0.35483870967741926,0.5625,0.010332055
822,0.4193548387096775,0.5625,0.0096270535
823,0.4838709677419355,0.5625,0.007933222
824,0.5483870967741935,0.5625,0.005647096
825,0.6129032258064515,0.5625,0.0034033146
826,0.6774193548387095,0.5625,0.0016371231
827,0.7419354838709677,0.5625,0.00045419426
828,0.8064516129032258,0.5625,-0.00027107494
829,0.8709677419354838,0.5625,-0.0007096783
830,0.935483870967742,0.5625,-0.00090159616
831,1.0,0.5625,-0.0006418065
832,-1.0,0.625,0.00061482703
833,-0.935483870967742,0.625,0.00016040655
834,-0.8709677419354839,0.625,-0.00012950145
835,-0.8064516129032258,0.625,-0.00019698593
836,-0.7419354838709677,0.625,6.296052e-06
837,-0.6774193548387097,0.625,0.00046542316
838,-0.6129032258064516,0.625,0.001086737
839,-0.5483870967741935,0.625,0.0017690613
840,-0.4838709677419355,0.625,0.0025131276
841,-0.4193548387096775,0.625,0.0034259616
842,-0.3548387096774194,0.625,0.0045514894
843,-0.29032258064516125,0.625,0.005535598
844,-0.22580645161290325,0.625,0.0056034406
845,-0.16129032258064524,0.625,0.0048812754
846,-0.09677419354838712,0.625,0.0045359493
847,-0.032258064516129004,0.625,0.0050902767
848,0.032258064516129004,0.625,0.006257162
849,0.09677419354838701,0.625,0.007664185
850,0.16129032258064502,0.625,0.008960336
851,0.22580645161290325,0.625,0.008932185
852,0.29032258064516125,0.625,0.008271506
853,0.35483870967741926,0.625,0.007877914
854,0.4193548387096775,0.625,0.007497456
855,0.4838709677419355,0.625,0.006644987
856,0.5483870967741935,0.625,0.0052172197
857,0.6129032258064515,0.625,0.0035251197
858,0.6774193548387095,0.625,0.0019646587
859,0.7419354838709677,0.625,0.000782773
860,0.8064516129032258,0.625,3.577728e-05
861,0.8709677419354838,0.625,-0.0003425766
862,0.935483870967742,0.625,-0.00041621865
863,1.0,0.625,-0.00011747191
864,-1.0,0.6875,0.00032544648
865,-0.935483870967742,0.6875,-0.00019158708
866,-0.8709677419354839,0.6875,-0.0005199143
867,-0.8064516129032258,0.6875,-0.0006099597
868,-0.7419354838709677,0.6875,-0.0004442922
869,-0.6774193548387097,0.6875,-7.552505e-05
870,-0.6129032258064516,0.6875,0.00039993337
871,-0.5483870967741935,0.6875,0.0009277705
872,-0.4838709677419355,0.6875,0.0015398676
873,-0.4193548387096775,0.6875,0.0023120027
874,-0.3548387096774194,0.6875,0.0032328842
875,-0.29032258064516125,0.6875,0.0039865626
876,-0.22580645161290325,0.6875,0.004024368
877,-0.16129032258064524,0.6875,0.0035019175
878,-0.09677419354838712,0.6875,0.003278451
879,-0.032258064516129004,0.6875,0.0037832982
880,0.032258064516129004,0.6875,0.0048323646
881,0.09677419354838701,0.6875,0.006042142
882,0.16129032258064502,0.6875,0.0070797526
883,0.22580645161290325,0.6875,0.006951237
884,0.29032258064516125,0.6875,0.0058606053
885,0.35483870967741926,0.6875,0.0049892543
886,0.4193548387096775,0.6875,0.0045520863
887,0.4838709677419355,0.6875,0.0041841595
888,0.5483870967741935,0.6875,0.0035313787
889,0.6129032258064515,0.6875,0.0025740142
890,0.6774193548387095,0.6875,0.0015408666
891,0.7419354838709677,0.6875,0.0006682208
892,0.8064516129032258,0.6875,8.9483394e-05
893,0.8709677419354838,0.6875,-0.0001632314
894,0.935483870967742,0.6875,-0.00010152371
895,1.0,0.6875,0.00030089682
896,-1.0,0.75,8.3064195e-05
897,-0.935483870967742,0.75,-0.0004563038
898,-0.8709677419354839,0.75,-0.0007975665
899,-0.8064516129032258,0.75,-0.00090628676
900,-0.7419354838709677,0.75,-0.00080198725
901,-0.6774193548387097,0.75,-0.00055737817
902,-0.6129032258064516,0.75,-0.00024609876
903,-0.5483870967741935,0.75,0.000109710556
904,-0.4838709677419355,0.75,0.00053464377
905,-0.4193548387096775,0.75,0.0010673219
906,-0.3548387096774194,0.75,0.001680484
907,-0.29032258064516125,0.75,0.0021512457
908,-0.22580645161290325,0.75,0.0021372435
909,-0.16129032258064524,0.75,0.0017709008
910,-0.09677419354838712,0.75,0.0015944866
911,-0.032258064516129004,0.75,0.0019322587
912,0.032258064516129004,0.75,0.0027374486
913,0.09677419354838701,0.75,0.0037293008
914,0.16129032258064502,0.75,0.0046100756
915,0.22580645161290325,0.75,0.004612195
916,0.29032258064516125,0.75,0.0035384696
917,0.35483870967741926,0.75,0.0024140351
918,0.4193548387096775,0.75,0.0017451863
919,0.4838709677419355,0.75,0.0014527361
920,0.5483870967741935,0.75,0.001236529
921,0.6129032258064515,0.75,0.00088243367
922,0.6774193548387095,0.75,0.0004196635
923,0.7419354838709677,0.75,3.5500852e-07
924,0.8064516129032258,0.75,-0.00024550094
925,0.8709677419354838,0.75,-0.0002506983
926,0.935483870967742,0.75,9.219744e-06
927,1.0,0.75,0.00055797165
928,-1.0,0.8125,-6.019557e-05
929,-0.935483870967742,0.8125,-0.00056210044
930,-0.8709677419354839,0.8125,-0.00087427336
931,-0.8064516129032258,0.8125,-0.0009930136
932,-0.7419354838709677,0.8125,-0.00096140464
933,-0.6774193548387097,0.8125,-0.0008432537
934,-0.6129032258064516,0.8125,-0.00068186986
935,-0.5483870967741935,0.8125,-0.00049503404
936,-0.4838709677419355,0.8125,-0.0002774462
937,-0.4193548387096775,0.8125,-6.738701e-06
938,-0.3548387096774194,0.8125,0.00030320964
939,-0.29032258064516125,0.8125,0.00052631623
940,-0.22580645161290325,0.8125,0.00047658558
941,-0.16129032258064524,0.8125,0.00023827545
942,-0.09677419354838712,0.8125,7.9696794e-05
943,-0.032258064516129004,0.8125,0.00022309265
944,0.032258064516129004,0.8125,0.0007292395
945,0.09677419354838701,0.8125,0.0014481428
946,0.16129032258064502,0.8125,0.0021632907
947,0.22580645161290325,0.8125,0.0023287898
948,0.29032258064516125,0.8125,0.0015786865
949,0.35483870967741926,0.8125,0.00057463645
950,0.4193548387096775,0.8125,-0.00016670336
951,0.4838709677419355,0.8125,-0.00055740215
952,0.5483870967741935,0.8125,-0.00068540126
953,0.6129032258064515,0.8125,-0.0007311723
954,0.6774193548387095,0.8125,-0.00079078134
955,0.7419354838709677,0.8125,-0.0008221973
956,0.8064516129032258,0.8125,-0.0007383105
957,0.8709677419354838,0.8125,-0.00047831459
958,0.935483870967742,0.8125,-1.3295852e-05
959,1.0,0.8125,0.0006698123
960,-1.0,0.875,-6.460631e-05
961,-0.935483870967742,0.875,-0.0004639897
962,-0.8709677419354839,0.875,-0.00071517867
963,-0.8064516129032258,0.875,-0.0008360356
964,-0.7419354838709677,0.875,-0.0008656136
965,-0.6774193548387097,0.875,-0.0008423333
966,-0.6129032258064516,0.875,-0.00079738087
967,-0.5483870967741935,0.875,-0.0007530252
968,-0.4838709677419355,0.875,-0.00071082584
969,-0.4193548387096775,0.875,-0.00065034535
970,-0.3548387096774194,0.875,-0.0005683774
971,-0.29032258064516125,0.875,-0.00051698246
972,-0.22580645161290325,0.875,-0.0005755164
973,-0.16129032258064524,0.875,-0.00070904504
974,-0.09677419354838712,0.875,-0.0008463748
975,-0.032258064516129004,0.875,-0.0008591909
976,0.032258064516129004,0.875,-0.0006370404
977,0.09677419354838701,0.875,-0.00022333245
978,0.16129032258064502,0.875,0.00026515388
979,0.22580645161290325,0.875,0.0005026296
980,0.29032258064516125,0.875,0.00015664456
981,0.35483870967741926,0.875,-0.00045675857
982,0.4193548387096775,0.875,-0.00096393994
983,0.4838709677419355,0.875,-0.0013185702
984,0.5483870967741935,0.875,-0.0014798716
985,0.6129032258064515,0.875,-0.001475009
986,0.6774193548387095,0.875,-0.0013766501
987,0.7419354838709677,0.875,-0.0012104353
988,0.8064516129032258,0.875,-0.00094780046
989,0.8709677419354838,0.875,-0.00055322796
990,0.935483870967742,0.875,-9.472133e-06
991,1.0,0.875,0.0006844527
992,-1.0,0.9375,9.6549746e-05
993,-0.935483870967742,0.9375,-0.00015295568
994,-0.8709677419354839,0.9375,-0.0003225726
995,-0.8064516129032258,0.9375,-0.00042681373
996,-0.7419354838709677,0.9375,-0.00048516027
997,-0.6774193548387097,0.9375,-0.0005179795
998,-0.6129032258064516,0.9375,-0.0005483178
999,-0.5483870967741935,0.9375,-0.0005925319
1000,-0.4838709677419355,0.9375,-0.0006479575
1001,-0.4193548387096775,0.9375,-0.00069867173
1002,-0.3548387096774194,0.9375,-0.0007351043
1003,-0.29032258064516125,0.9375,-0.00076817814
1004,-0.22580645161290325,0.9375,-0.00081649015
1005,-0.16129032258064524,0.9375,-0.000875482
1006,-0.09677419354838712,0.9375,-0.00096928235
1007,-0.032258064516129004,0.9375,-0.0010486732
1008,0.032258064516129004,0.9375,-0.0010212173
1009,0.09677419354838701,0.9375,-0.0008775906
1010,0.16129032258064502,0.9375,-0.00065466535
1011,0.22580645161290325,0.9375,-0.00048278196
1012,0.29032258064516125,0.9375,-0.00054190366
1013,0.35483870967741926,0.9375,-0.0007422662
1014,0.4193548387096775,0.9375,-0.0008850662
1015,0.4838709677419355,0.9375,-0.0010078107
1016,0.5483870967741935,0.9375,-0.0010979346
1017,0.6129032258064515,0.9375,-0.0011036885
1018,0.6774193548387095,0.9375,-0.0010141932
1019,0.7419354838709677,0.9375,-0.00084397744
1020,0.8064516129032258,0.9375,-0.0005962763
1021,0.8709677419354838,0.9375,-0.00026470987
1022,0.935483870967742,0.9375,0.00015482752
1023,1.0,0.9375,0.0006580851


==> visu/old/tikz_csvs_two_dim/result_best_run_MT/cfg.json <==
{"example": "MT", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 5000, "weight_testfn_obs": 5000, "weight_gap_term": 0.0005, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.003, "lr_testfn": 0.0047, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 28154, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-08_07-22-58_974297_3674339/artifacts/2024-10-08_07-23-02/fn_2024-10-08_07-23-02/working_dirs/fn_63b87_00018_18_example=MT_2024-10-08_07-23-02", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_two_dim/result_best_run_MT/diff.csv <==
,X_x,X_y,value
0,0.0,0.0,0.0030653235
1,0.03225806451612903,0.0,0.0016680304
2,0.06451612903225806,0.0,0.0007018894
3,0.0967741935483871,0.0,9.571947e-05
4,0.12903225806451613,0.0,-0.00022134557
5,0.16129032258064516,0.0,-0.00031729788
6,0.1935483870967742,0.0,-0.00025458634
7,0.22580645161290322,0.0,-8.818507e-05
8,0.25806451612903225,0.0,0.00013485551
9,0.29032258064516125,0.0,0.00037659705
10,0.3225806451612903,0.0,0.00060763955
11,0.3548387096774194,0.0,0.0008068159
12,0.3870967741935484,0.0,0.0009604469
13,0.4193548387096774,0.0,0.0010609254
14,0.45161290322580644,0.0,0.001105845
15,0.4838709677419355,0.0,0.0010971129
16,0.5161290322580645,0.0,0.0010397583
17,0.5483870967741935,0.0,0.000940986
18,0.5806451612903225,0.0,0.00080931187
19,0.6129032258064516,0.0,0.0006548315
20,0.6451612903225806,0.0,0.00048677623
21,0.6774193548387096,0.0,0.0003155321
22,0.7096774193548387,0.0,0.00015036762
23,0.7419354838709677,0.0,4.0233135e-07
24,0.7741935483870968,0.0,-0.00012548268
25,0.8064516129032258,0.0,-0.00021991134
26,0.8387096774193548,0.0,-0.00027559698
27,0.8709677419354839,0.0,-0.00028635561
28,0.9032258064516129,0.0,-0.0002464801
29,0.9354838709677419,0.0,-0.00015084445
30,0.967741935483871,0.0,4.6640635e-06
31,1.0,0.0,0.00022396445
32,0.0,0.03125,0.0025353264
33,0.03225806451612903,0.03125,0.0011720447
34,0.06451612903225806,0.03125,0.00067519746
35,0.0967741935483871,0.03125,0.0008096784
36,0.12903225806451613,0.03125,0.0011390018
37,0.16129032258064516,0.03125,0.0016566664
38,0.1935483870967742,0.03125,0.0016617151
39,0.22580645161290322,0.03125,0.00093509816
40,0.25806451612903225,0.03125,0.00069536944
41,0.29032258064516125,0.03125,0.0009991506
42,0.3225806451612903,0.03125,0.0010184639
43,0.3548387096774194,0.03125,0.0010850166
44,0.3870967741935484,0.03125,0.00094332255
45,0.4193548387096774,0.03125,0.0006182812
46,0.45161290322580644,0.03125,0.00065299385
47,0.4838709677419355,0.03125,0.00084598607
48,0.5161290322580645,0.03125,0.00088081555
49,0.5483870967741935,0.03125,0.0008859981
50,0.5806451612903225,0.03125,0.0009022299
51,0.6129032258064516,0.03125,0.0008890305
52,0.6451612903225806,0.03125,0.00083452306
53,0.6774193548387096,0.03125,0.0007448491
54,0.7096774193548387,0.03125,0.00063040014
55,0.7419354838709677,0.03125,0.0005023874
56,0.7741935483870968,0.03125,0.00037200892
57,0.8064516129032258,0.03125,0.00025023567
58,0.8387096774193548,0.03125,0.0001477735
59,0.8709677419354839,0.03125,7.445231e-05
60,0.9032258064516129,0.03125,3.9116712e-05
61,0.9354838709677419,0.03125,4.965991e-05
62,0.967741935483871,0.03125,0.000112618494
63,1.0,0.03125,0.00023397803
64,0.0,0.0625,0.0020494629
65,0.03225806451612903,0.0625,0.0008664674
66,0.06451612903225806,0.0625,0.0006686505
67,0.0967741935483871,0.0625,0.0010643546
68,0.12903225806451613,0.0625,0.0012632143
69,0.16129032258064516,0.0625,0.0013813339
70,0.1935483870967742,0.0625,0.0012265388
71,0.22580645161290322,0.0625,0.0005680863
72,0.25806451612903225,0.0625,0.0005946178
73,0.29032258064516125,0.0625,0.0010560136
74,0.3225806451612903,0.0625,0.0013519246
75,0.3548387096774194,0.0625,0.001919928
76,0.3870967741935484,0.0625,0.0014512762
77,0.4193548387096774,0.0625,0.0004698222
78,0.45161290322580644,0.0625,0.0004062975
79,0.4838709677419355,0.0625,0.00049651304
80,0.5161290322580645,0.0625,0.00045479287
81,0.5483870967741935,0.0625,0.000647163
82,0.5806451612903225,0.0625,0.0008417323
83,0.6129032258064516,0.0625,0.0009608825
84,0.6451612903225806,0.0625,0.0010037947
85,0.6774193548387096,0.0625,0.0009823649
86,0.7096774193548387,0.0625,0.0009109593
87,0.7419354838709677,0.0625,0.0008039324
88,0.7741935483870968,0.0625,0.00067572924
89,0.8064516129032258,0.0625,0.0005402017
90,0.8387096774193548,0.0625,0.0004106181
91,0.8709677419354839,0.0625,0.00029931328
92,0.9032258064516129,0.0625,0.00021738594
93,0.9354838709677419,0.0625,0.00017435668
94,0.967741935483871,0.0625,0.00017878524
95,1.0,0.0625,0.00023719668
96,0.0,0.09375,0.0016069375
97,0.03225806451612903,0.09375,0.00068504305
98,0.06451612903225806,0.09375,0.00057080016
99,0.0967741935483871,0.09375,0.00073443167
100,0.12903225806451613,0.09375,0.0007748082
101,0.16129032258064516,0.09375,0.0008872673
102,0.1935483870967742,0.09375,0.0011904091
103,0.22580645161290322,0.09375,0.001471512
104,0.25806451612903225,0.09375,0.00076559186
105,0.29032258064516125,0.09375,0.00057742
106,0.3225806451612903,0.09375,0.0006669313
107,0.3548387096774194,0.09375,0.0011130534
108,0.3870967741935484,0.09375,0.00049706176
109,0.4193548387096774,0.09375,-0.00013664644
110,0.45161290322580644,0.09375,0.00024019554
111,0.4838709677419355,0.09375,0.00020446518
112,0.5161290322580645,0.09375,4.7441223e-05
113,0.5483870967741935,0.09375,0.00040808553
114,0.5806451612903225,0.09375,0.000727379
115,0.6129032258064516,0.09375,0.0009277217
116,0.6451612903225806,0.09375,0.0010267812
117,0.6774193548387096,0.09375,0.001045952
118,0.7096774193548387,0.09375,0.0010039986
119,0.7419354838709677,0.09375,0.00091691903
120,0.7741935483870968,0.09375,0.00079976185
121,0.8064516129032258,0.09375,0.00066670566
122,0.8387096774193548,0.09375,0.00053135375
123,0.8709677419354839,0.09375,0.0004064825
124,0.9032258064516129,0.09375,0.00030474615
125,0.9354838709677419,0.09375,0.00023644292
126,0.967741935483871,0.09375,0.00021063437
127,1.0,0.09375,0.00023433566
128,0.0,0.125,0.0012067277
129,0.03225806451612903,0.125,0.00064954674
130,0.06451612903225806,0.125,0.0007517515
131,0.0967741935483871,0.125,0.0007928796
132,0.12903225806451613,0.125,0.00120496
133,0.16129032258064516,0.125,0.0018672198
134,0.1935483870967742,0.125,0.0012361705
135,0.22580645161290322,0.125,0.00038863719
136,0.25806451612903225,0.125,0.00021496415
137,0.29032258064516125,0.125,0.00012600422
138,0.3225806451612903,0.125,-1.8246472e-05
139,0.3548387096774194,0.125,-0.0004805103
140,0.3870967741935484,0.125,-0.001144018
141,0.4193548387096774,0.125,-0.00086245686
142,0.45161290322580644,0.125,0.00018310221
143,0.4838709677419355,0.125,0.00012071425
144,0.5161290322580645,0.125,-0.00020120526
145,0.5483870967741935,0.125,0.0002517912
146,0.5806451612903225,0.125,0.00060474593
147,0.6129032258064516,0.125,0.00080751535
148,0.6451612903225806,0.125,0.0009093884
149,0.6774193548387096,0.125,0.00094257016
150,0.7096774193548387,0.125,0.00092381425
151,0.7419354838709677,0.125,0.00086358894
152,0.7741935483870968,0.125,0.00077164586
153,0.8064516129032258,0.125,0.00065901264
154,0.8387096774193548,0.125,0.0005383454
155,0.8709677419354839,0.125,0.00042213732
156,0.9032258064516129,0.125,0.00032280173
157,0.9354838709677419,0.125,0.00025146783
158,0.967741935483871,0.125,0.00021679618
159,1.0,0.125,0.00022602081
160,0.0,0.15625,0.0008477457
161,0.03225806451612903,0.15625,0.0007682699
162,0.06451612903225806,0.15625,0.0010379069
163,0.0967741935483871,0.15625,0.0008072108
164,0.12903225806451613,0.15625,0.001564242
165,0.16129032258064516,0.15625,0.00098297
166,0.1935483870967742,0.15625,-0.0016129762
167,0.22580645161290322,0.15625,-0.0014836043
168,0.25806451612903225,0.15625,-0.0012600422
169,0.29032258064516125,0.15625,-0.00180085
170,0.3225806451612903,0.15625,-0.0019150376
171,0.3548387096774194,0.15625,-0.0013955534
172,0.3870967741935484,0.15625,-0.0021784976
173,0.4193548387096774,0.15625,-0.0014133342
174,0.45161290322580644,0.15625,4.9781054e-05
175,0.4838709677419355,0.15625,0.00016077273
176,0.5161290322580645,0.15625,-0.0002646352
177,0.5483870967741935,0.15625,0.00020012574
178,0.5806451612903225,0.15625,0.0004679855
179,0.6129032258064516,0.15625,0.00059088145
180,0.6451612903225806,0.15625,0.00065890705
181,0.6774193548387096,0.15625,0.00069856003
182,0.7096774193548387,0.15625,0.0007094552
183,0.7419354838709677,0.15625,0.0006880845
184,0.7741935483870968,0.15625,0.00063541887
185,0.8064516129032258,0.15625,0.0005586441
186,0.8387096774193548,0.15625,0.00046817178
187,0.8709677419354839,0.15625,0.00037640118
188,0.9032258064516129,0.15625,0.00029503214
189,0.9354838709677419,0.15625,0.00023526535
190,0.967741935483871,0.15625,0.00020567806
191,1.0,0.15625,0.00021265447
192,0.0,0.1875,0.0005290508
193,0.03225806451612903,0.1875,0.00089089246
194,0.06451612903225806,0.1875,0.0010319129
195,0.0967741935483871,0.1875,0.00047653168
196,0.12903225806451613,0.1875,0.00035221875
197,0.16129032258064516,0.1875,-0.0026640594
198,0.1935483870967742,0.1875,-0.003561765
199,0.22580645161290322,0.1875,-0.0028189123
200,0.25806451612903225,0.1875,-0.002429098
201,0.29032258064516125,0.1875,-0.002867192
202,0.3225806451612903,0.1875,-0.002458334
203,0.3548387096774194,0.1875,-0.0015743226
204,0.3870967741935484,0.1875,-0.0024500713
205,0.4193548387096774,0.1875,-0.001755286
206,0.45161290322580644,0.1875,-0.0003390694
207,0.4838709677419355,0.1875,0.00027053728
208,0.5161290322580645,0.1875,-0.00015455694
209,0.5483870967741935,0.1875,0.00020823802
210,0.5806451612903225,0.1875,0.00028610288
211,0.6129032258064516,0.1875,0.0002901968
212,0.6451612903225806,0.1875,0.00032203895
213,0.6774193548387096,0.1875,0.0003765399
214,0.7096774193548387,0.1875,0.00042635328
215,0.7419354838709677,0.1875,0.000452141
216,0.7741935483870968,0.1875,0.00044664493
217,0.8064516129032258,0.1875,0.00041323475
218,0.8387096774193548,0.1875,0.0003609225
219,0.8709677419354839,0.1875,0.00030079094
220,0.9032258064516129,0.1875,0.00024488353
221,0.9354838709677419,0.1875,0.00020369288
222,0.967741935483871,0.1875,0.0001853689
223,1.0,0.1875,0.00019541383
224,0.0,0.21875,0.0002494082
225,0.03225806451612903,0.21875,0.0007633171
226,0.06451612903225806,0.21875,0.00064079463
227,0.0967741935483871,0.21875,-0.00042843074
228,0.12903225806451613,0.21875,-0.0032397509
229,0.16129032258064516,0.21875,-0.0054071546
230,0.1935483870967742,0.21875,-0.0053159595
231,0.22580645161290322,0.21875,-0.00336352
232,0.25806451612903225,0.21875,-0.002061665
233,0.29032258064516125,0.21875,-0.002061218
234,0.3225806451612903,0.21875,-0.003349036
235,0.3548387096774194,0.21875,-0.002537012
236,0.3870967741935484,0.21875,-0.0021870285
237,0.4193548387096774,0.21875,-0.0019040033
238,0.45161290322580644,0.21875,-0.0006220471
239,0.4838709677419355,0.21875,0.0004595142
240,0.5161290322580645,0.21875,3.4761615e-05
241,0.5483870967741935,0.21875,0.00020882796
242,0.5806451612903225,0.21875,7.2830706e-05
243,0.6129032258064516,0.21875,-2.6615744e-05
244,0.6451612903225806,0.21875,-1.5330792e-05
245,0.6774193548387096,0.21875,6.1006867e-05
246,0.7096774193548387,0.21875,0.00015050863
247,0.7419354838709677,0.21875,0.00022108268
248,0.7741935483870968,0.21875,0.00025972276
249,0.8064516129032258,0.21875,0.00026730678
250,0.8387096774193548,0.21875,0.00025143905
251,0.8709677419354839,0.21875,0.00022248406
252,0.9032258064516129,0.21875,0.00019186435
253,0.9354838709677419,0.21875,0.00016912445
254,0.967741935483871,0.21875,0.00016167006
255,1.0,0.21875,0.0001746118
256,0.0,0.25,7.836148e-06
257,0.03225806451612903,0.25,0.0003144201
258,0.06451612903225806,0.25,-0.000108059496
259,0.0967741935483871,0.25,-0.0021367073
260,0.12903225806451613,0.25,-0.0065758824
261,0.16129032258064516,0.25,-0.0063062906
262,0.1935483870967742,0.25,-0.00407809
263,0.22580645161290322,0.25,-0.0033906102
264,0.25806451612903225,0.25,-0.0045878887
265,0.29032258064516125,0.25,-0.004196167
266,0.3225806451612903,0.25,-0.0054374635
267,0.3548387096774194,0.25,-0.0044086277
268,0.3870967741935484,0.25,-0.002907142
269,0.4193548387096774,0.25,-0.0018077269
270,0.45161290322580644,0.25,-0.0006832257
271,0.4838709677419355,0.25,0.0005742037
272,0.5161290322580645,0.25,0.00019050861
273,0.5483870967741935,0.25,0.00020209007
274,0.5806451612903225,0.25,-9.648304e-05
275,0.6129032258064516,0.25,-0.00026512682
276,0.6451612903225806,0.25,-0.00026467134
277,0.6774193548387096,0.25,-0.00017187174
278,0.7096774193548387,0.25,-5.501634e-05
279,0.7419354838709677,0.25,4.6517976e-05
280,0.7741935483870968,0.25,0.00011674285
281,0.8064516129032258,0.25,0.00015399125
282,0.8387096774193548,0.25,0.00016515297
283,0.8709677419354839,0.25,0.00016013221
284,0.9032258064516129,0.25,0.00014860011
285,0.9354838709677419,0.25,0.00013958133
286,0.967741935483871,0.25,0.00013940787
287,1.0,0.25,0.00015087426
288,0.0,0.28125,-0.0001970604
289,0.03225806451612903,0.28125,-0.00017874409
290,0.06451612903225806,0.28125,-0.00085481256
291,0.0967741935483871,0.28125,-0.00331676
292,0.12903225806451613,0.28125,-0.0070851147
293,0.16129032258064516,0.28125,-0.0042327046
294,0.1935483870967742,0.28125,-0.0038303733
295,0.22580645161290322,0.28125,-0.0049995184
296,0.25806451612903225,0.28125,-0.0067931414
297,0.29032258064516125,0.28125,-0.006836176
298,0.3225806451612903,0.28125,-0.0074539185
299,0.3548387096774194,0.28125,-0.006795615
300,0.3870967741935484,0.28125,-0.0046702027
301,0.4193548387096774,0.28125,-0.0024834797
302,0.45161290322580644,0.28125,-0.0011811461
303,0.4838709677419355,0.28125,0.00046376546
304,0.5161290322580645,0.28125,0.00028890662
305,0.5483870967741935,0.28125,0.00024006463
306,0.5806451612903225,0.28125,-0.00015130953
307,0.6129032258064516,0.28125,-0.0003631577
308,0.6451612903225806,0.28125,-0.00037563127
309,0.6774193548387096,0.28125,-0.00028195896
310,0.7096774193548387,0.28125,-0.00015749084
311,0.7419354838709677,0.28125,-4.4687855e-05
312,0.7741935483870968,0.28125,3.8604147e-05
313,0.8064516129032258,0.28125,8.996133e-05
314,0.8387096774193548,0.28125,0.00011526648
315,0.8709677419354839,0.28125,0.0001227945
316,0.9032258064516129,0.28125,0.000121635705
317,0.9354838709677419,0.28125,0.00011881473
318,0.967741935483871,0.28125,0.00011945024
319,1.0,0.28125,0.00012522936
320,0.0,0.3125,-0.0003661923
321,0.03225806451612903,0.3125,-0.000406784
322,0.06451612903225806,0.3125,-0.0011910349
323,0.0967741935483871,0.3125,-0.0030263662
324,0.12903225806451613,0.3125,-0.0044617355
325,0.16129032258064516,0.3125,-0.0004748106
326,0.1935483870967742,0.3125,-0.004710734
327,0.22580645161290322,0.3125,-0.0059503317
328,0.25806451612903225,0.3125,-0.0068733096
329,0.29032258064516125,0.3125,-0.0076667666
330,0.3225806451612903,0.3125,-0.008377969
331,0.3548387096774194,0.3125,-0.008363336
332,0.3870967741935484,0.3125,-0.0062624514
333,0.4193548387096774,0.3125,-0.0039809197
334,0.45161290322580644,0.3125,-0.0020971708
335,0.4838709677419355,0.3125,0.00021769514
336,0.5161290322580645,0.3125,0.0003610943
337,0.5483870967741935,0.3125,0.00035018806
338,0.5806451612903225,0.3125,-7.964065e-05
339,0.6129032258064516,0.3125,-0.0003203064
340,0.6451612903225806,0.3125,-0.00035293435
341,0.6774193548387096,0.3125,-0.00027407444
342,0.7096774193548387,0.3125,-0.00016017706
343,0.7419354838709677,0.3125,-5.4638076e-05
344,0.7741935483870968,0.3125,2.5052937e-05
345,0.8064516129032258,0.3125,7.565254e-05
346,0.8387096774193548,0.3125,0.00010173433
347,0.8709677419354839,0.3125,0.00011090972
348,0.9032258064516129,0.3125,0.00011049898
349,0.9354838709677419,0.3125,0.00010672351
350,0.967741935483871,0.3125,0.000102535545
351,1.0,0.3125,9.790063e-05
352,0.0,0.34375,-0.00050099194
353,0.03225806451612903,0.34375,-0.00050917733
354,0.06451612903225806,0.34375,-0.0016255751
355,0.0967741935483871,0.34375,-0.0017222315
356,0.12903225806451613,0.34375,-0.0024503767
357,0.16129032258064516,0.34375,0.0003055334
358,0.1935483870967742,0.34375,-0.0057021976
359,0.22580645161290322,0.34375,-0.005535245
360,0.25806451612903225,0.34375,-0.0062738657
361,0.29032258064516125,0.34375,-0.008404136
362,0.3225806451612903,0.34375,-0.008614898
363,0.3548387096774194,0.34375,-0.008373976
364,0.3870967741935484,0.34375,-0.0061927736
365,0.4193548387096774,0.34375,-0.004595056
366,0.45161290322580644,0.34375,-0.0026793443
367,0.4838709677419355,0.34375,1.6566133e-05
368,0.5161290322580645,0.34375,0.00043268094
369,0.5483870967741935,0.34375,0.00051502197
370,0.5806451612903225,0.34375,7.7328994e-05
371,0.6129032258064516,0.34375,-0.00018582167
372,0.6451612903225806,0.34375,-0.00024344889
373,0.6774193548387096,0.34375,-0.00018848438
374,0.7096774193548387,0.34375,-9.6005824e-05
375,0.7419354838709677,0.34375,-7.552837e-06
376,0.7741935483870968,0.34375,5.8066966e-05
377,0.8064516129032258,0.34375,9.79273e-05
378,0.8387096774193548,0.34375,0.00011587466
379,0.8709677419354839,0.34375,0.00011836941
380,0.9032258064516129,0.34375,0.00011194893
381,0.9354838709677419,0.34375,0.00010138986
382,0.967741935483871,0.34375,8.7780485e-05
383,1.0,0.34375,6.9871545e-05
384,0.0,0.375,-0.0006024651
385,0.03225806451612903,0.375,-0.00042090192
386,0.06451612903225806,0.375,-0.0017592683
387,0.0967741935483871,0.375,0.00047376752
388,0.12903225806451613,0.375,-0.0015343428
389,0.16129032258064516,0.375,-0.002567172
390,0.1935483870967742,0.375,-0.005654156
391,0.22580645161290322,0.375,-0.006260097
392,0.25806451612903225,0.375,-0.0065289736
393,0.29032258064516125,0.375,-0.008469105
394,0.3225806451612903,0.375,-0.007295668
395,0.3548387096774194,0.375,-0.007135451
396,0.3870967741935484,0.375,-0.0047742724
397,0.4193548387096774,0.375,-0.0038610399
398,0.45161290322580644,0.375,-0.0026989505
399,0.4838709677419355,0.375,-9.4950665e-05
400,0.5161290322580645,0.375,0.0004873576
401,0.5483870967741935,0.375,0.00068104547
402,0.5806451612903225,0.375,0.00024957734
403,0.6129032258064516,0.375,-3.1593663e-05
404,0.6451612903225806,0.375,-0.00011357595
405,0.6774193548387096,0.375,-8.2593586e-05
406,0.7096774193548387,0.375,-1.1313241e-05
407,0.7419354838709677,0.375,5.8766396e-05
408,0.7741935483870968,0.375,0.00010935461
409,0.8064516129032258,0.375,0.00013667818
410,0.8387096774193548,0.375,0.00014375825
411,0.8709677419354839,0.375,0.00013665066
412,0.9032258064516129,0.375,0.00012097944
413,0.9354838709677419,0.375,0.00010018694
414,0.967741935483871,0.375,7.4728654e-05
415,1.0,0.375,4.172325e-05
416,0.0,0.40625,-0.0006715786
417,0.03225806451612903,0.40625,-0.000118290074
418,0.06451612903225806,0.40625,-0.00070839375
419,0.0967741935483871,0.40625,-0.00013284385
420,0.12903225806451613,0.40625,-0.0005848408
421,0.16129032258064516,0.40625,-0.0018773079
422,0.1935483870967742,0.40625,-0.004912615
423,0.22580645161290322,0.40625,-0.0048131347
424,0.25806451612903225,0.40625,-0.005725205
425,0.29032258064516125,0.40625,-0.0067992806
426,0.3225806451612903,0.40625,-0.005598724
427,0.3548387096774194,0.40625,-0.0052033067
428,0.3870967741935484,0.40625,-0.0035045445
429,0.4193548387096774,0.40625,-0.0028303117
430,0.45161290322580644,0.40625,-0.0025282353
431,0.4838709677419355,0.40625,-0.00020671496
432,0.5161290322580645,0.40625,0.00047650439
433,0.5483870967741935,0.40625,0.00078653556
434,0.5806451612903225,0.40625,0.00036940962
435,0.6129032258064516,0.40625,7.585366e-05
436,0.6451612903225806,0.40625,-2.4094013e-05
437,0.6774193548387096,0.40625,-1.0450778e-05
438,0.7096774193548387,0.40625,4.701322e-05
439,0.7419354838709677,0.40625,0.00010677732
440,0.7741935483870968,0.40625,0.00014927494
441,0.8064516129032258,0.40625,0.00016989655
442,0.8387096774193548,0.40625,0.0001704274
443,0.8709677419354839,0.40625,0.00015616816
444,0.9032258064516129,0.40625,0.0001320621
445,0.9354838709677419,0.40625,0.00010096401
446,0.967741935483871,0.40625,6.316618e-05
447,1.0,0.40625,1.4215708e-05
448,0.0,0.4375,-0.0007098466
449,0.03225806451612903,0.4375,0.00047403853
450,0.06451612903225806,0.4375,-0.00068220496
451,0.0967741935483871,0.4375,-0.0008639395
452,0.12903225806451613,0.4375,-0.00068101287
453,0.16129032258064516,0.4375,0.0002552271
454,0.1935483870967742,0.4375,-0.003733039
455,0.22580645161290322,0.4375,-0.0038039684
456,0.25806451612903225,0.4375,-0.004588306
457,0.29032258064516125,0.4375,-0.005297661
458,0.3225806451612903,0.4375,-0.0044151545
459,0.3548387096774194,0.4375,-0.0035088062
460,0.3870967741935484,0.4375,-0.0033822358
461,0.4193548387096774,0.4375,-0.00249888
462,0.45161290322580644,0.4375,-0.0023966432
463,0.4838709677419355,0.4375,-0.0003510391
464,0.5161290322580645,0.4375,0.00037825137
465,0.5483870967741935,0.4375,0.00080792874
466,0.5806451612903225,0.4375,0.00040991852
467,0.6129032258064516,0.4375,0.00010757946
468,0.6451612903225806,0.4375,-5.2672112e-06
469,0.6774193548387096,0.4375,-1.1681987e-06
470,0.7096774193548387,0.4375,5.1794603e-05
471,0.7419354838709677,0.4375,0.000111374604
472,0.7741935483870968,0.4375,0.00015691356
473,0.8064516129032258,0.4375,0.0001809225
474,0.8387096774193548,0.4375,0.00018373216
475,0.8709677419354839,0.4375,0.00016918906
476,0.9032258064516129,0.4375,0.00014136554
477,0.9354838709677419,0.4375,0.00010279624
478,0.967741935483871,0.4375,5.306455e-05
479,1.0,0.4375,-1.2174249e-05
480,0.0,0.46875,-0.0007179752
481,0.03225806451612903,0.46875,0.00016699173
482,0.06451612903225806,0.46875,-0.0013500601
483,0.0967741935483871,0.46875,0.00018143654
484,0.12903225806451613,0.46875,-0.0016205907
485,0.16129032258064516,0.46875,-0.0009325743
486,0.1935483870967742,0.46875,-0.0038073063
487,0.22580645161290322,0.46875,-0.004175484
488,0.25806451612903225,0.46875,-0.0040766597
489,0.29032258064516125,0.46875,-0.0046260953
490,0.3225806451612903,0.46875,-0.0029889941
491,0.3548387096774194,0.46875,-0.0018621683
492,0.3870967741935484,0.46875,-0.0036990643
493,0.4193548387096774,0.46875,-0.0031703264
494,0.45161290322580644,0.46875,-0.0023531988
495,0.4838709677419355,0.46875,-0.0004514096
496,0.5161290322580645,0.46875,0.00022526167
497,0.5483870967741935,0.46875,0.00077200716
498,0.5806451612903225,0.46875,0.00039626355
499,0.6129032258064516,0.46875,8.258474e-05
500,0.6451612903225806,0.46875,-4.3905107e-05
501,0.6774193548387096,0.46875,-4.7264504e-05
502,0.7096774193548387,0.46875,5.82324e-06
503,0.7419354838709677,0.46875,7.231055e-05
504,0.7741935483870968,0.46875,0.0001288567
505,0.8064516129032258,0.46875,0.00016547239
506,0.8387096774193548,0.46875,0.0001796177
507,0.8709677419354839,0.46875,0.00017287943
508,0.9032258064516129,0.46875,0.00014737964
509,0.9354838709677419,0.46875,0.000105168525
510,0.967741935483871,0.46875,4.5229637e-05
511,1.0,0.46875,-3.646314e-05
512,0.0,0.5,-0.000697121
513,0.03225806451612903,0.5,-0.00044460036
514,0.06451612903225806,0.5,-0.0023590028
515,0.0967741935483871,0.5,0.0004761815
516,0.12903225806451613,0.5,-0.00297302
517,0.16129032258064516,0.5,-0.0031992197
518,0.1935483870967742,0.5,-0.0043938756
519,0.22580645161290322,0.5,-0.0036506057
520,0.25806451612903225,0.5,-0.0028589368
521,0.29032258064516125,0.5,-0.0027660131
522,0.3225806451612903,0.5,-0.00091826916
523,0.3548387096774194,0.5,-0.00030615926
524,0.3870967741935484,0.5,-0.0036891997
525,0.4193548387096774,0.5,-0.004374847
526,0.45161290322580644,0.5,-0.0025361888
527,0.4838709677419355,0.5,-0.00046046916
528,0.5161290322580645,0.5,8.724356e-05
529,0.5483870967741935,0.5,0.0007259533
530,0.5806451612903225,0.5,0.00037769187
531,0.6129032258064516,0.5,4.8927846e-05
532,0.6451612903225806,0.5,-9.7896846e-05
533,0.6774193548387096,0.5,-0.0001133554
534,0.7096774193548387,0.5,-6.2719395e-05
535,0.7419354838709677,0.5,1.0395117e-05
536,0.7741935483870968,0.5,8.013079e-05
537,0.8064516129032258,0.5,0.00013316338
538,0.8387096774193548,0.5,0.00016361685
539,0.8709677419354839,0.5,0.00016984137
540,0.9032258064516129,0.5,0.00015193562
541,0.9354838709677419,0.5,0.00010931931
542,0.967741935483871,0.5,4.072093e-05
543,1.0,0.5,-5.8218837e-05
544,0.0,0.53125,-0.0006483868
545,0.03225806451612903,0.53125,-0.00051052123
546,0.06451612903225806,0.53125,-0.002876889
547,0.0967741935483871,0.53125,-0.00046741962
548,0.12903225806451613,0.53125,-0.001957953
549,0.16129032258064516,0.53125,-0.0028209388
550,0.1935483870967742,0.53125,-0.0033126473
551,0.22580645161290322,0.53125,-0.0019236803
552,0.25806451612903225,0.53125,-0.0003567934
553,0.29032258064516125,0.53125,-0.00016218424
554,0.3225806451612903,0.53125,0.00032365322
555,0.3548387096774194,0.53125,0.00017389655
556,0.3870967741935484,0.53125,-0.0034947097
557,0.4193548387096774,0.53125,-0.005134478
558,0.45161290322580644,0.53125,-0.0028942227
559,0.4838709677419355,0.53125,-0.000445423
560,0.5161290322580645,0.53125,2.8982584e-05
561,0.5483870967741935,0.53125,0.000702613
562,0.5806451612903225,0.53125,0.00039402043
563,0.6129032258064516,0.53125,5.28362e-05
564,0.6451612903225806,0.53125,-0.000119759
565,0.6774193548387096,0.53125,-0.0001564282
566,0.7096774193548387,0.53125,-0.00011588493
567,0.7419354838709677,0.53125,-4.2870495e-05
568,0.7741935483870968,0.53125,3.5056128e-05
569,0.8064516129032258,0.53125,0.000101530866
570,0.8387096774193548,0.53125,0.00014759944
571,0.8709677419354839,0.53125,0.00016751
572,0.9032258064516129,0.53125,0.0001583719
573,0.9354838709677419,0.53125,0.00011708768
574,0.967741935483871,0.53125,4.0352897e-05
575,1.0,0.53125,-7.6532364e-05
576,0.0,0.5625,-0.00057255477
577,0.03225806451612903,0.5625,-0.0001816852
578,0.06451612903225806,0.5625,-0.002593454
579,0.0967741935483871,0.5625,-0.0020027012
580,0.12903225806451613,0.5625,-0.00030860305
581,0.16129032258064516,0.5625,-0.0010378957
582,0.1935483870967742,0.5625,-0.00093612075
583,0.22580645161290322,0.5625,-8.505583e-05
584,0.25806451612903225,0.5625,0.000908196
585,0.29032258064516125,0.5625,0.0002811551
586,0.3225806451612903,0.5625,-0.00037032366
587,0.3548387096774194,0.5625,-0.000816375
588,0.3870967741935484,0.5625,-0.0035654455
589,0.4193548387096774,0.5625,-0.0049229264
590,0.45161290322580644,0.5625,-0.0030628406
591,0.4838709677419355,0.5625,-0.00047740235
592,0.5161290322580645,0.5625,5.725812e-05
593,0.5483870967741935,0.5625,0.0007012982
594,0.5806451612903225,0.5625,0.00045185583
595,0.6129032258064516,0.5625,0.00011865131
596,0.6451612903225806,0.5625,-7.8049256e-05
597,0.6774193548387096,0.5625,-0.00014239614
598,0.7096774193548387,0.5625,-0.00012217465
599,0.7419354838709677,0.5625,-5.9371305e-05
600,0.7741935483870968,0.5625,1.7218863e-05
601,0.8064516129032258,0.5625,8.932888e-05
602,0.8387096774193548,0.5625,0.00014442767
603,0.8709677419354839,0.5625,0.00017419233
604,0.9032258064516129,0.5625,0.00017137523
605,0.9354838709677419,0.5625,0.00013013632
606,0.967741935483871,0.5625,4.4983928e-05
607,1.0,0.5625,-9.0926886e-05
608,0.0,0.59375,-0.00047029927
609,0.03225806451612903,0.59375,0.000121817924
610,0.06451612903225806,0.59375,-0.0016506389
611,0.0967741935483871,0.59375,-0.0026761815
612,0.12903225806451613,0.59375,-0.0005466044
613,0.16129032258064516,0.59375,-0.00012853742
614,0.1935483870967742,0.59375,-0.0004990399
615,0.22580645161290322,0.59375,-0.0008018911
616,0.25806451612903225,0.59375,-0.0012600422
617,0.29032258064516125,0.59375,-0.0014425814
618,0.3225806451612903,0.59375,-0.0017166138
619,0.3548387096774194,0.59375,-0.0029296577
620,0.3870967741935484,0.59375,-0.00419493
621,0.4193548387096774,0.59375,-0.004218273
622,0.45161290322580644,0.59375,-0.0028399546
623,0.4838709677419355,0.59375,-0.0005392186
624,0.5161290322580645,0.59375,0.00012830656
625,0.5483870967741935,0.59375,0.0006958789
626,0.5806451612903225,0.59375,0.00052208063
627,0.6129032258064516,0.59375,0.00023422184
628,0.6451612903225806,0.59375,3.3032673e-05
629,0.6774193548387096,0.59375,-5.7622383e-05
630,0.7096774193548387,0.59375,-6.494654e-05
631,0.7419354838709677,0.59375,-2.280665e-05
632,0.7741935483870968,0.59375,4.170883e-05
633,0.8064516129032258,0.59375,0.000108628214
634,0.8387096774193548,0.59375,0.00016385509
635,0.8709677419354839,0.59375,0.00019563318
636,0.9032258064516129,0.59375,0.00019383593
637,0.9354838709677419,0.59375,0.00014989162
638,0.967741935483871,0.59375,5.467041e-05
639,1.0,0.59375,-0.00010025501
640,0.0,0.625,-0.0003428012
641,0.03225806451612903,0.625,0.00027437927
642,0.06451612903225806,0.625,-0.0005656164
643,0.0967741935483871,0.625,-0.001961358
644,0.12903225806451613,0.625,-0.0014071018
645,0.16129032258064516,0.625,-0.0011821836
646,0.1935483870967742,0.625,-0.0014799535
647,0.22580645161290322,0.625,-0.002364874
648,0.25806451612903225,0.625,-0.003738165
649,0.29032258064516125,0.625,-0.0031868815
650,0.3225806451612903,0.625,-0.0028343648
651,0.3548387096774194,0.625,-0.0045991093
652,0.3870967741935484,0.625,-0.004785411
653,0.4193548387096774,0.625,-0.003735844
654,0.45161290322580644,0.625,-0.00244781
655,0.4838709677419355,0.625,-0.0005699353
656,0.5161290322580645,0.625,0.00019468716
657,0.5483870967741935,0.625,0.0006565827
658,0.5806451612903225,0.625,0.00056358404
659,0.6129032258064516,0.625,0.00035691189
660,0.6451612903225806,0.625,0.00018471654
661,0.6774193548387096,0.625,8.4306084e-05
662,0.7096774193548387,0.625,5.1580966e-05
663,0.7419354838709677,0.625,6.755526e-05
664,0.7741935483870968,0.625,0.00011094712
665,0.8064516129032258,0.625,0.00016296376
666,0.8387096774193548,0.625,0.00020843261
667,0.8709677419354839,0.625,0.00023407221
668,0.9032258064516129,0.625,0.00022725994
669,0.9354838709677419,0.625,0.000176178
670,0.967741935483871,0.625,6.9117144e-05
671,1.0,0.625,-0.00010406971
672,0.0,0.65625,-0.0001906082
673,0.03225806451612903,0.65625,0.00027408265
674,0.06451612903225806,0.65625,0.00015090778
675,0.0967741935483871,0.65625,-0.0007599145
676,0.12903225806451613,0.65625,-0.0008506179
677,0.16129032258064516,0.65625,-0.0014915317
678,0.1935483870967742,0.65625,-0.0022847801
679,0.22580645161290322,0.65625,-0.002202034
680,0.25806451612903225,0.65625,-0.0030357838
681,0.29032258064516125,0.65625,-0.0037118793
682,0.3225806451612903,0.65625,-0.0037946254
683,0.3548387096774194,0.65625,-0.0043065324
684,0.3870967741935484,0.65625,-0.004366167
685,0.4193548387096774,0.65625,-0.0034871753
686,0.45161290322580644,0.65625,-0.0021822024
687,0.4838709677419355,0.65625,-0.0005102637
688,0.5161290322580645,0.65625,0.00022726523
689,0.5483870967741935,0.65625,0.00056028145
690,0.5806451612903225,0.65625,0.0005409536
691,0.6129032258064516,0.65625,0.000434956
692,0.6451612903225806,0.65625,0.00032488062
693,0.6774193548387096,0.65625,0.00024295672
694,0.7096774193548387,0.65625,0.00020035899
695,0.7419354838709677,0.65625,0.00019439268
696,0.7741935483870968,0.65625,0.00021410768
697,0.8064516129032258,0.65625,0.00024556243
698,0.8387096774193548,0.65625,0.00027444202
699,0.8709677419354839,0.65625,0.0002869857
700,0.9032258064516129,0.65625,0.00026921614
701,0.9354838709677419,0.65625,0.00020725577
702,0.967741935483871,0.65625,8.7751076e-05
703,1.0,0.65625,-0.00010173023
704,0.0,0.6875,-1.4219433e-05
705,0.03225806451612903,0.6875,0.0001840865
706,0.06451612903225806,0.6875,0.00035567395
707,0.0967741935483871,0.6875,1.43535435e-05
708,0.12903225806451613,0.6875,-5.6684017e-05
709,0.16129032258064516,0.6875,-0.0005927831
710,0.1935483870967742,0.6875,-0.0019352958
711,0.22580645161290322,0.6875,-0.001968123
712,0.25806451612903225,0.6875,-0.0021348745
713,0.29032258064516125,0.6875,-0.0035945252
714,0.3225806451612903,0.6875,-0.0035059005
715,0.3548387096774194,0.6875,-0.0026042946
716,0.3870967741935484,0.6875,-0.003028687
717,0.4193548387096774,0.6875,-0.003054942
718,0.45161290322580644,0.6875,-0.0019042683
719,0.4838709677419355,0.6875,-0.0003225637
720,0.5161290322580645,0.6875,0.00022052147
721,0.5483870967741935,0.6875,0.00040718412
722,0.5806451612903225,0.6875,0.00043637143
723,0.6129032258064516,0.6875,0.00042707348
724,0.6451612903225806,0.6875,0.0003981313
725,0.6774193548387096,0.6875,0.00036317544
726,0.7096774193548387,0.6875,0.00033641333
727,0.7419354838709677,0.6875,0.00032490527
728,0.7741935483870968,0.6875,0.00032810587
729,0.8064516129032258,0.6875,0.00034002814
730,0.8387096774193548,0.6875,0.0003503663
731,0.8709677419354839,0.6875,0.00034655747
732,0.9032258064516129,0.6875,0.0003148105
733,0.9354838709677419,0.6875,0.00024057424
734,0.967741935483871,0.6875,0.00010957659
735,1.0,0.6875,-9.228289e-05
736,0.0,0.71875,0.00018555298
737,0.03225806451612903,0.71875,0.00012108352
738,0.06451612903225806,0.71875,0.00031559262
739,0.0967741935483871,0.71875,0.00032799877
740,0.12903225806451613,0.71875,0.0005767923
741,0.16129032258064516,0.71875,0.0005918965
742,0.1935483870967742,0.71875,-0.00045631453
743,0.22580645161290322,0.71875,-0.001466319
744,0.25806451612903225,0.71875,-0.0018140636
745,0.29032258064516125,0.71875,-0.0022866465
746,0.3225806451612903,0.71875,-0.0018815547
747,0.3548387096774194,0.71875,-0.0012186859
748,0.3870967741935484,0.71875,-0.0016659629
749,0.4193548387096774,0.71875,-0.0021247757
750,0.45161290322580644,0.71875,-0.0011928254
751,0.4838709677419355,0.71875,-4.3887412e-05
752,0.5161290322580645,0.71875,0.0001946858
753,0.5483870967741935,0.71875,0.00023986422
754,0.5806451612903225,0.71875,0.00027716852
755,0.6129032258064516,0.71875,0.00033153652
756,0.6451612903225806,0.71875,0.00037695724
757,0.6774193548387096,0.71875,0.0004033512
758,0.7096774193548387,0.71875,0.00041435077
759,0.7419354838709677,0.71875,0.00041888733
760,0.7741935483870968,0.71875,0.00042162038
761,0.8064516129032258,0.71875,0.00042361463
762,0.8387096774193548,0.71875,0.00041964668
763,0.8709677419354839,0.71875,0.00040112028
764,0.9032258064516129,0.71875,0.00035624206
765,0.9354838709677419,0.71875,0.00027135364
766,0.967741935483871,0.71875,0.0001323614
767,1.0,0.71875,-7.4997544e-05
768,0.0,0.75,0.0004082434
769,0.03225806451612903,0.75,0.00017493949
770,0.06451612903225806,0.75,0.0002996904
771,0.0967741935483871,0.75,0.0004327679
772,0.12903225806451613,0.75,0.0008505513
773,0.16129032258064516,0.75,0.0012686271
774,0.1935483870967742,0.75,0.0008603325
775,0.22580645161290322,0.75,-0.00024950504
776,0.25806451612903225,0.75,-0.00092776865
777,0.29032258064516125,0.75,-0.0009511728
778,0.3225806451612903,0.75,-0.0007543666
779,0.3548387096774194,0.75,-0.00055496814
780,0.3870967741935484,0.75,-0.00054014684
781,0.4193548387096774,0.75,-0.0006392994
782,0.45161290322580644,0.75,-0.00020268085
783,0.4838709677419355,0.75,0.00019222434
784,0.5161290322580645,0.75,0.00018644563
785,0.5483870967741935,0.75,0.00013290436
786,0.5806451612903225,0.75,0.00014107156
787,0.6129032258064516,0.75,0.00020472847
788,0.6451612903225806,0.75,0.0002867488
789,0.6774193548387096,0.75,0.0003598577
790,0.7096774193548387,0.75,0.00041328074
791,0.7419354838709677,0.75,0.00044695078
792,0.7741935483870968,0.75,0.00046513038
793,0.8064516129032258,0.75,0.0004704335
794,0.8387096774193548,0.75,0.00046219485
795,0.8709677419354839,0.75,0.00043620128
796,0.9032258064516129,0.75,0.0003836617
797,0.9354838709677419,0.75,0.0002938435
798,0.967741935483871,0.75,0.0001538574
799,1.0,0.75,-4.9054623e-05
800,0.0,0.78125,0.0006537065
801,0.03225806451612903,0.78125,0.00037976052
802,0.06451612903225806,0.78125,0.00032696634
803,0.0967741935483871,0.78125,0.00031553593
804,0.12903225806451613,0.78125,0.00061361503
805,0.16129032258064516,0.78125,0.0010153463
806,0.1935483870967742,0.78125,0.0009896458
807,0.22580645161290322,0.78125,0.0006071815
808,0.25806451612903225,0.78125,-2.7860922e-05
809,0.29032258064516125,0.78125,-0.00031613384
810,0.3225806451612903,0.78125,-3.8930273e-05
811,0.3548387096774194,0.78125,0.00021174335
812,0.3870967741935484,0.78125,0.0003947005
813,0.4193548387096774,0.78125,0.00040425616
814,0.45161290322580644,0.78125,0.00035561042
815,0.4838709677419355,0.78125,0.0003099441
816,0.5161290322580645,0.78125,0.00023006201
817,0.5483870967741935,0.78125,0.00014603074
818,0.5806451612903225,0.78125,0.000110500434
819,0.6129032258064516,0.78125,0.00013356982
820,0.6451612903225806,0.78125,0.00019686355
821,0.6774193548387096,0.78125,0.0002748439
822,0.7096774193548387,0.78125,0.00034730017
823,0.7419354838709677,0.78125,0.00040396373
824,0.7741935483870968,0.78125,0.00044144428
825,0.8064516129032258,0.78125,0.00045980525
826,0.8387096774193548,0.78125,0.00045851717
827,0.8709677419354839,0.78125,0.00043541973
828,0.9032258064516129,0.78125,0.00038546848
829,0.9354838709677419,0.78125,0.00030057272
830,0.967741935483871,0.78125,0.00017117074
831,1.0,0.78125,-1.3902783e-05
832,0.0,0.8125,0.00092145056
833,0.03225806451612903,0.8125,0.0007638021
834,0.06451612903225806,0.8125,0.00064557034
835,0.0967741935483871,0.8125,0.0005019142
836,0.12903225806451613,0.8125,0.00048740057
837,0.16129032258064516,0.8125,0.00036839454
838,0.1935483870967742,0.8125,0.00023707328
839,0.22580645161290322,0.8125,0.00047538488
840,0.25806451612903225,0.8125,0.00025657727
841,0.29032258064516125,0.8125,-0.00020495121
842,0.3225806451612903,0.8125,-1.741969e-05
843,0.3548387096774194,0.8125,0.00019910067
844,0.3870967741935484,0.8125,0.00034130207
845,0.4193548387096774,0.8125,0.00043763034
846,0.45161290322580644,0.8125,0.0004315262
847,0.4838709677419355,0.8125,0.00038661726
848,0.5161290322580645,0.8125,0.0003442797
849,0.5483870967741935,0.8125,0.00028351857
850,0.5806451612903225,0.8125,0.00021616337
851,0.6129032258064516,0.8125,0.00017604712
852,0.6451612903225806,0.8125,0.00017645725
853,0.6774193548387096,0.8125,0.00021006449
854,0.7096774193548387,0.8125,0.00026054363
855,0.7419354838709677,0.8125,0.00031242863
856,0.7741935483870968,0.8125,0.00035589648
857,0.8064516129032258,0.8125,0.000385007
858,0.8387096774193548,0.8125,0.0003962975
859,0.8709677419354839,0.8125,0.00038634456
860,0.9032258064516129,0.8125,0.00035124464
861,0.9354838709677419,0.8125,0.00028532956
862,0.967741935483871,0.8125,0.00018157435
863,1.0,0.8125,3.1411648e-05
864,0.0,0.84375,0.0012110397
865,0.03225806451612903,0.84375,0.0012376792
866,0.06451612903225806,0.84375,0.0012349386
867,0.0967741935483871,0.84375,0.0010928032
868,0.12903225806451613,0.84375,0.0008300741
869,0.16129032258064516,0.84375,0.00042438635
870,0.1935483870967742,0.84375,0.00033950922
871,0.22580645161290322,0.84375,0.0008446531
872,0.25806451612903225,0.84375,0.0009005689
873,0.29032258064516125,0.84375,0.000528451
874,0.3225806451612903,0.84375,0.0004836283
875,0.3548387096774194,0.84375,0.0004227391
876,0.3870967741935484,0.84375,0.00034986457
877,0.4193548387096774,0.84375,0.00040087412
878,0.45161290322580644,0.84375,0.00047438877
879,0.4838709677419355,0.84375,0.00050594297
880,0.5161290322580645,0.84375,0.0005170036
881,0.5483870967741935,0.84375,0.000494182
882,0.5806451612903225,0.84375,0.00041955666
883,0.6129032258064516,0.84375,0.0003262788
884,0.6451612903225806,0.84375,0.0002517848
885,0.6774193548387096,0.84375,0.00021168616
886,0.7096774193548387,0.84375,0.00020354016
887,0.7419354838709677,0.84375,0.00021689151
888,0.7741935483870968,0.84375,0.00024035358
889,0.8064516129032258,0.84375,0.0002649282
890,0.8387096774193548,0.84375,0.00028342154
891,0.8709677419354839,0.84375,0.00028967543
892,0.9032258064516129,0.84375,0.00027880468
893,0.9354838709677419,0.84375,0.00024545376
894,0.967741935483871,0.84375,0.00018398219
895,1.0,0.84375,8.791685e-05
896,0.0,0.875,0.0015225895
897,0.03225806451612903,0.875,0.0015820026
898,0.06451612903225806,0.875,0.0015231473
899,0.0967741935483871,0.875,0.0012484677
900,0.12903225806451613,0.875,0.0008591282
901,0.16129032258064516,0.875,0.00054415164
902,0.1935483870967742,0.875,0.00064523553
903,0.22580645161290322,0.875,0.0010267833
904,0.25806451612903225,0.875,0.0010117773
905,0.29032258064516125,0.875,0.00078637234
906,0.3225806451612903,0.875,0.0007210721
907,0.3548387096774194,0.875,0.00060803705
908,0.3870967741935484,0.875,0.00046532572
909,0.4193548387096774,0.875,0.00046274788
910,0.45161290322580644,0.875,0.00056623097
911,0.4838709677419355,0.875,0.00065407634
912,0.5161290322580645,0.875,0.00069942954
913,0.5483870967741935,0.875,0.00070270407
914,0.5806451612903225,0.875,0.00063958485
915,0.6129032258064516,0.875,0.0005223125
916,0.6451612903225806,0.875,0.00039322005
917,0.6774193548387096,0.875,0.0002837985
918,0.7096774193548387,0.875,0.00020681384
919,0.7419354838709677,0.875,0.00016218494
920,0.7741935483870968,0.875,0.00014386133
921,0.8064516129032258,0.875,0.00014408425
922,0.8387096774193548,0.875,0.00015549985
923,0.8709677419354839,0.875,0.00017126853
924,0.9032258064516129,0.875,0.00018487897
925,0.9354838709677419,0.875,0.00019066993
926,0.967741935483871,0.875,0.0001828247
927,1.0,0.875,0.00015613437
928,0.0,0.90625,0.001855772
929,0.03225806451612903,0.90625,0.0017408784
930,0.06451612903225806,0.90625,0.0014922511
931,0.0967741935483871,0.90625,0.0011074294
932,0.12903225806451613,0.90625,0.00078116066
933,0.16129032258064516,0.90625,0.0007220423
934,0.1935483870967742,0.90625,0.0009220778
935,0.22580645161290322,0.90625,0.0009491532
936,0.25806451612903225,0.90625,0.0007311881
937,0.29032258064516125,0.90625,0.00059896713
938,0.3225806451612903,0.90625,0.0006101004
939,0.3548387096774194,0.90625,0.00059513265
940,0.3870967741935484,0.90625,0.0005389278
941,0.4193548387096774,0.90625,0.00055137405
942,0.45161290322580644,0.90625,0.000656761
943,0.4838709677419355,0.90625,0.00076554867
944,0.5161290322580645,0.90625,0.0008249955
945,0.5483870967741935,0.90625,0.0008382415
946,0.5806451612903225,0.90625,0.0007913888
947,0.6129032258064516,0.90625,0.00067991053
948,0.6451612903225806,0.90625,0.0005330127
949,0.6774193548387096,0.90625,0.00038524193
950,0.7096774193548387,0.90625,0.000258956
951,0.7419354838709677,0.90625,0.0001637553
952,0.7741935483870968,0.90625,0.000101249345
953,0.8064516129032258,0.90625,6.865297e-05
954,0.8387096774193548,0.90625,6.174049e-05
955,0.8709677419354839,0.90625,7.540366e-05
956,0.9032258064516129,0.90625,0.000104800274
957,0.9354838709677419,0.90625,0.00014491
958,0.967741935483871,0.90625,0.0001905779
959,1.0,0.90625,0.00023709238
960,0.0,0.9375,0.0022108257
961,0.03225806451612903,0.9375,0.0017950363
962,0.06451612903225806,0.9375,0.0013425264
963,0.0967741935483871,0.9375,0.00091236975
964,0.12903225806451613,0.9375,0.00070101547
965,0.16129032258064516,0.9375,0.00080410077
966,0.1935483870967742,0.9375,0.00093789375
967,0.22580645161290322,0.9375,0.00067119754
968,0.25806451612903225,0.9375,0.00034911564
969,0.29032258064516125,0.9375,0.00026914437
970,0.3225806451612903,0.9375,0.00033736788
971,0.3548387096774194,0.9375,0.00041681906
972,0.3870967741935484,0.9375,0.00047437806
973,0.4193548387096774,0.9375,0.0005487285
974,0.45161290322580644,0.9375,0.00066082453
975,0.4838709677419355,0.9375,0.0007688952
976,0.5161290322580645,0.9375,0.00082908245
977,0.5483870967741935,0.9375,0.00084321003
978,0.5806451612903225,0.9375,0.00081042486
979,0.6129032258064516,0.9375,0.00072320993
980,0.6451612903225806,0.9375,0.00059393723
981,0.6774193548387096,0.9375,0.0004488144
982,0.7096774193548387,0.9375,0.00031137606
983,0.7419354838709677,0.9375,0.00019541358
984,0.7741935483870968,0.9375,0.000108660664
985,0.8064516129032258,0.9375,5.3451033e-05
986,0.8387096774193548,0.9375,3.0169787e-05
987,0.8709677419354839,0.9375,3.7411977e-05
988,0.9032258064516129,0.9375,7.348642e-05
989,0.9354838709677419,0.9375,0.00013619094
990,0.967741935483871,0.9375,0.00022336208
991,1.0,0.9375,0.00033165514
992,0.0,0.96875,0.0025875196
993,0.03225806451612903,0.96875,0.0018349511
994,0.06451612903225806,0.96875,0.0012009199
995,0.0967741935483871,0.96875,0.0007311994
996,0.12903225806451613,0.96875,0.0005312028
997,0.16129032258064516,0.96875,0.0005725763
998,0.1935483870967742,0.96875,0.0005567884
999,0.22580645161290322,0.96875,0.00025049632
1000,0.25806451612903225,0.96875,7.98417e-06
1001,0.29032258064516125,0.96875,-1.9641215e-05
1002,0.3225806451612903,0.96875,6.4896885e-05
1003,0.3548387096774194,0.96875,0.0001766894
1004,0.3870967741935484,0.96875,0.00028907985
1005,0.4193548387096774,0.96875,0.00040252676
1006,0.45161290322580644,0.96875,0.0005148644
1007,0.4838709677419355,0.96875,0.0006079584
1008,0.5161290322580645,0.96875,0.00066037115
1009,0.5483870967741935,0.96875,0.00067320425
1010,0.5806451612903225,0.96875,0.0006526365
1011,0.6129032258064516,0.96875,0.0005970439
1012,0.6451612903225806,0.96875,0.0005104265
1013,0.6774193548387096,0.96875,0.0004059283
1014,0.7096774193548387,0.96875,0.000299526
1015,0.7419354838709677,0.96875,0.00020375491
1016,0.7741935483870968,0.96875,0.00012722307
1017,0.8064516129032258,0.96875,7.577763e-05
1018,0.8387096774193548,0.96875,5.2970492e-05
1019,0.8709677419354839,0.96875,6.136771e-05
1020,0.9032258064516129,0.96875,0.00010322266
1021,0.9354838709677419,0.96875,0.00017951688
1022,0.967741935483871,0.96875,0.00029169547
1023,1.0,0.96875,0.00044055656


==> visu/old/tikz_csvs_two_dim/result_best_run_MT/gt_nn.csv <==
,X_x,X_y,value
0,0.0,0.0,0.0
1,0.03225806451612903,0.0,0.0
2,0.06451612903225806,0.0,0.0
3,0.0967741935483871,0.0,0.0
4,0.12903225806451613,0.0,0.0
5,0.16129032258064516,0.0,0.0
6,0.1935483870967742,0.0,0.0
7,0.22580645161290322,0.0,0.0
8,0.25806451612903225,0.0,0.0
9,0.29032258064516125,0.0,0.0
10,0.3225806451612903,0.0,0.0
11,0.3548387096774194,0.0,0.0
12,0.3870967741935484,0.0,0.0
13,0.4193548387096774,0.0,0.0
14,0.45161290322580644,0.0,0.0
15,0.4838709677419355,0.0,0.0
16,0.5161290322580645,0.0,0.0
17,0.5483870967741935,0.0,0.0
18,0.5806451612903225,0.0,0.0
19,0.6129032258064516,0.0,0.0
20,0.6451612903225806,0.0,0.0
21,0.6774193548387096,0.0,0.0
22,0.7096774193548387,0.0,0.0
23,0.7419354838709677,0.0,0.0
24,0.7741935483870968,0.0,0.0
25,0.8064516129032258,0.0,0.0
26,0.8387096774193548,0.0,0.0
27,0.8709677419354839,0.0,0.0
28,0.9032258064516129,0.0,0.0
29,0.9354838709677419,0.0,0.0
30,0.967741935483871,0.0,0.0
31,1.0,0.0,0.0
32,0.0,0.03125,0.0
33,0.03225806451612903,0.03125,4.762547e-05
34,0.06451612903225806,0.03125,0.0003074869
35,0.0967741935483871,0.03125,0.0008238138
36,0.12903225806451613,0.03125,0.0015205784
37,0.16129032258064516,0.03125,0.0022605457
38,0.1935483870967742,0.03125,0.0028930753
39,0.22580645161290322,0.03125,0.003290684
40,0.25806451612903225,0.03125,0.0033743416
41,0.29032258064516125,0.03125,0.0031275444
42,0.3225806451612903,0.03125,0.002599103
43,0.3548387096774194,0.03125,0.0018947467
44,0.3870967741935484,0.03125,0.0011573863
45,0.4193548387096774,0.03125,0.0005362503
46,0.45161290322580644,0.03125,0.00014468298
47,0.4838709677419355,0.03125,6.611128e-06
48,0.5161290322580645,0.03125,0.0
49,0.5483870967741935,0.03125,0.0
50,0.5806451612903225,0.03125,0.0
51,0.6129032258064516,0.03125,0.0
52,0.6451612903225806,0.03125,0.0
53,0.6774193548387096,0.03125,0.0
54,0.7096774193548387,0.03125,0.0
55,0.7419354838709677,0.03125,0.0
56,0.7741935483870968,0.03125,0.0
57,0.8064516129032258,0.03125,0.0
58,0.8387096774193548,0.03125,0.0
59,0.8709677419354839,0.03125,0.0
60,0.9032258064516129,0.03125,0.0
61,0.9354838709677419,0.03125,0.0
62,0.967741935483871,0.03125,0.0
63,1.0,0.03125,0.0
64,0.0,0.0625,0.0
65,0.03225806451612903,0.0625,0.00033640309
66,0.06451612903225806,0.0625,0.0021719371
67,0.0967741935483871,0.0625,0.005819018
68,0.12903225806451613,0.0625,0.010740623
69,0.16129032258064516,0.0625,0.015967391
70,0.1935483870967742,0.0625,0.020435272
71,0.22580645161290322,0.0625,0.023243785
72,0.25806451612903225,0.0625,0.023834702
73,0.29032258064516125,0.0625,0.022091446
74,0.3225806451612903,0.0625,0.018358795
75,0.3548387096774194,0.0625,0.0133835655
76,0.3870967741935484,0.0625,0.008175213
77,0.4193548387096774,0.0625,0.0037878102
78,0.45161290322580644,0.0625,0.00102197
79,0.4838709677419355,0.0625,4.669778e-05
80,0.5161290322580645,0.0625,0.0
81,0.5483870967741935,0.0625,0.0
82,0.5806451612903225,0.0625,0.0
83,0.6129032258064516,0.0625,0.0
84,0.6451612903225806,0.0625,0.0
85,0.6774193548387096,0.0625,0.0
86,0.7096774193548387,0.0625,0.0
87,0.7419354838709677,0.0625,0.0
88,0.7741935483870968,0.0625,0.0
89,0.8064516129032258,0.0625,0.0
90,0.8387096774193548,0.0625,0.0
91,0.8709677419354839,0.0625,0.0
92,0.9032258064516129,0.0625,0.0
93,0.9354838709677419,0.0625,0.0
94,0.967741935483871,0.0625,0.0
95,1.0,0.0625,0.0
96,0.0,0.09375,0.0
97,0.03225806451612903,0.09375,0.000997064
98,0.06451612903225806,0.09375,0.0064373976
99,0.0967741935483871,0.09375,0.017246969
100,0.12903225806451613,0.09375,0.0318341
101,0.16129032258064516,0.09375,0.0473257
102,0.1935483870967742,0.09375,0.06056804
103,0.22580645161290322,0.09375,0.06889218
104,0.25806451612903225,0.09375,0.0706436
105,0.29032258064516125,0.09375,0.06547677
106,0.3225806451612903,0.09375,0.054413572
107,0.3548387096774194,0.09375,0.039667506
108,0.3870967741935484,0.09375,0.024230486
109,0.4193548387096774,0.09375,0.011226678
110,0.45161290322580644,0.09375,0.0030290135
111,0.4838709677419355,0.09375,0.0001384074
112,0.5161290322580645,0.09375,0.0
113,0.5483870967741935,0.09375,0.0
114,0.5806451612903225,0.09375,0.0
115,0.6129032258064516,0.09375,0.0
116,0.6451612903225806,0.09375,0.0
117,0.6774193548387096,0.09375,0.0
118,0.7096774193548387,0.09375,0.0
119,0.7419354838709677,0.09375,0.0
120,0.7741935483870968,0.09375,0.0
121,0.8064516129032258,0.09375,0.0
122,0.8387096774193548,0.09375,0.0
123,0.8709677419354839,0.09375,0.0
124,0.9032258064516129,0.09375,0.0
125,0.9354838709677419,0.09375,0.0
126,0.967741935483871,0.09375,0.0
127,1.0,0.09375,0.0
128,0.0,0.125,0.0
129,0.03225806451612903,0.125,0.0020633608
130,0.06451612903225806,0.125,0.013321787
131,0.0967741935483871,0.125,0.03569151
132,0.12903225806451613,0.125,0.06587865
133,0.16129032258064516,0.125,0.09793754
134,0.1935483870967742,0.125,0.12534171
135,0.22580645161290322,0.125,0.142568
136,0.25806451612903225,0.125,0.14619245
137,0.29032258064516125,0.125,0.13550003
138,0.3225806451612903,0.125,0.11260544
139,0.3548387096774194,0.125,0.082089394
140,0.3870967741935484,0.125,0.050143458
141,0.4193548387096774,0.125,0.0232329
142,0.45161290322580644,0.125,0.006268352
143,0.4838709677419355,0.125,0.00028642535
144,0.5161290322580645,0.125,0.0
145,0.5483870967741935,0.125,0.0
146,0.5806451612903225,0.125,0.0
147,0.6129032258064516,0.125,0.0
148,0.6451612903225806,0.125,0.0
149,0.6774193548387096,0.125,0.0
150,0.7096774193548387,0.125,0.0
151,0.7419354838709677,0.125,0.0
152,0.7741935483870968,0.125,0.0
153,0.8064516129032258,0.125,0.0
154,0.8387096774193548,0.125,0.0
155,0.8709677419354839,0.125,0.0
156,0.9032258064516129,0.125,0.0
157,0.9354838709677419,0.125,0.0
158,0.967741935483871,0.125,0.0
159,1.0,0.125,0.0
160,0.0,0.15625,0.0
161,0.03225806451612903,0.15625,0.0034957924
162,0.06451612903225806,0.15625,0.022570072
163,0.0967741935483871,0.15625,0.060469363
164,0.12903225806451613,0.15625,0.111613095
165,0.16129032258064516,0.15625,0.16592799
166,0.1935483870967742,0.15625,0.21235676
167,0.22580645161290322,0.15625,0.24154192
168,0.25806451612903225,0.15625,0.24768254
169,0.29032258064516125,0.15625,0.2295672
170,0.3225806451612903,0.15625,0.19077867
171,0.3548387096774194,0.15625,0.1390777
172,0.3870967741935484,0.15625,0.08495417
173,0.4193548387096774,0.15625,0.0393617
174,0.45161290322580644,0.15625,0.010619982
175,0.4838709677419355,0.15625,0.00048526828
176,0.5161290322580645,0.15625,0.0
177,0.5483870967741935,0.15625,0.0
178,0.5806451612903225,0.15625,0.0
179,0.6129032258064516,0.15625,0.0
180,0.6451612903225806,0.15625,0.0
181,0.6774193548387096,0.15625,0.0
182,0.7096774193548387,0.15625,0.0
183,0.7419354838709677,0.15625,0.0
184,0.7741935483870968,0.15625,0.0
185,0.8064516129032258,0.15625,0.0
186,0.8387096774193548,0.15625,0.0
187,0.8709677419354839,0.15625,0.0
188,0.9032258064516129,0.15625,0.0
189,0.9354838709677419,0.15625,0.0
190,0.967741935483871,0.15625,0.0
191,1.0,0.15625,0.0
192,0.0,0.1875,0.0
193,0.03225806451612903,0.1875,0.005203025
194,0.06451612903225806,0.1875,0.033592567
195,0.0967741935483871,0.1875,0.09000065
196,0.12903225806451613,0.1875,0.16612135
197,0.16129032258064516,0.1875,0.24696188
198,0.1935483870967742,0.1875,0.31606498
199,0.22580645161290322,0.1875,0.35950324
200,0.25806451612903225,0.1875,0.36864275
201,0.29032258064516125,0.1875,0.34168044
202,0.3225806451612903,0.1875,0.28394884
203,0.3548387096774194,0.1875,0.20699878
204,0.3870967741935484,0.1875,0.12644306
205,0.4193548387096774,0.1875,0.058584694
206,0.45161290322580644,0.1875,0.01580644
207,0.4838709677419355,0.1875,0.0007222577
208,0.5161290322580645,0.1875,0.0
209,0.5483870967741935,0.1875,0.0
210,0.5806451612903225,0.1875,0.0
211,0.6129032258064516,0.1875,0.0
212,0.6451612903225806,0.1875,0.0
213,0.6774193548387096,0.1875,0.0
214,0.7096774193548387,0.1875,0.0
215,0.7419354838709677,0.1875,0.0
216,0.7741935483870968,0.1875,0.0
217,0.8064516129032258,0.1875,0.0
218,0.8387096774193548,0.1875,0.0
219,0.8709677419354839,0.1875,0.0
220,0.9032258064516129,0.1875,0.0
221,0.9354838709677419,0.1875,0.0
222,0.967741935483871,0.1875,0.0
223,1.0,0.1875,0.0
224,0.0,0.21875,0.0
225,0.03225806451612903,0.21875,0.0070610107
226,0.06451612903225806,0.21875,0.04558838
227,0.0967741935483871,0.21875,0.12213964
228,0.12903225806451613,0.21875,0.22544281
229,0.16129032258064516,0.21875,0.33515128
230,0.1935483870967742,0.21875,0.4289309
231,0.22580645161290322,0.21875,0.48788086
232,0.25806451612903225,0.21875,0.500284
233,0.29032258064516125,0.21875,0.4636936
234,0.3225806451612903,0.21875,0.3853462
235,0.3548387096774194,0.21875,0.28091747
236,0.3870967741935484,0.21875,0.17159553
237,0.4193548387096774,0.21875,0.07950512
238,0.45161290322580644,0.21875,0.021450877
239,0.4838709677419355,0.21875,0.0009801739
240,0.5161290322580645,0.21875,0.0
241,0.5483870967741935,0.21875,0.0
242,0.5806451612903225,0.21875,0.0
243,0.6129032258064516,0.21875,0.0
244,0.6451612903225806,0.21875,0.0
245,0.6774193548387096,0.21875,0.0
246,0.7096774193548387,0.21875,0.0
247,0.7419354838709677,0.21875,0.0
248,0.7741935483870968,0.21875,0.0
249,0.8064516129032258,0.21875,0.0
250,0.8387096774193548,0.21875,0.0
251,0.8709677419354839,0.21875,0.0
252,0.9032258064516129,0.21875,0.0
253,0.9354838709677419,0.21875,0.0
254,0.967741935483871,0.21875,0.0
255,1.0,0.21875,0.0
256,0.0,0.25,0.0
257,0.03225806451612903,0.25,0.008929804
258,0.06451612903225806,0.25,0.057653967
259,0.0967741935483871,0.25,0.15446556
260,0.12903225806451613,0.25,0.28510934
261,0.16129032258064516,0.25,0.42385364
262,0.1935483870967742,0.25,0.54245335
263,0.22580645161290322,0.25,0.61700517
264,0.25806451612903225,0.25,0.632691
265,0.29032258064516125,0.25,0.5864164
266,0.3225806451612903,0.25,0.48733333
267,0.3548387096774194,0.25,0.35526612
268,0.3870967741935484,0.25,0.21701063
269,0.4193548387096774,0.25,0.10054724
270,0.45161290322580644,0.25,0.027128145
271,0.4838709677419355,0.25,0.0012395903
272,0.5161290322580645,0.25,0.0
273,0.5483870967741935,0.25,0.0
274,0.5806451612903225,0.25,0.0
275,0.6129032258064516,0.25,0.0
276,0.6451612903225806,0.25,0.0
277,0.6774193548387096,0.25,0.0
278,0.7096774193548387,0.25,0.0
279,0.7419354838709677,0.25,0.0
280,0.7741935483870968,0.25,0.0
281,0.8064516129032258,0.25,0.0
282,0.8387096774193548,0.25,0.0
283,0.8709677419354839,0.25,0.0
284,0.9032258064516129,0.25,0.0
285,0.9354838709677419,0.25,0.0
286,0.967741935483871,0.25,0.0
287,1.0,0.25,0.0
288,0.0,0.28125,0.0
289,0.03225806451612903,0.28125,0.010668069
290,0.06451612903225806,0.28125,0.068876825
291,0.0967741935483871,0.28125,0.18453366
292,0.12903225806451613,0.28125,0.34060842
293,0.16129032258064516,0.28125,0.50636053
294,0.1935483870967742,0.28125,0.6480467
295,0.22580645161290322,0.28125,0.73711073
296,0.25806451612903225,0.28125,0.75584996
297,0.29032258064516125,0.28125,0.7005676
298,0.3225806451612903,0.28125,0.58219707
299,0.3548387096774194,0.28125,0.42442182
300,0.3870967741935484,0.28125,0.25925368
301,0.4193548387096774,0.28125,0.12011965
302,0.45161290322580644,0.28125,0.03240888
303,0.4838709677419355,0.28125,0.0014808876
304,0.5161290322580645,0.28125,0.0
305,0.5483870967741935,0.28125,0.0
306,0.5806451612903225,0.28125,0.0
307,0.6129032258064516,0.28125,0.0
308,0.6451612903225806,0.28125,0.0
309,0.6774193548387096,0.28125,0.0
310,0.7096774193548387,0.28125,0.0
311,0.7419354838709677,0.28125,0.0
312,0.7741935483870968,0.28125,0.0
313,0.8064516129032258,0.28125,0.0
314,0.8387096774193548,0.28125,0.0
315,0.8709677419354839,0.28125,0.0
316,0.9032258064516129,0.28125,0.0
317,0.9354838709677419,0.28125,0.0
318,0.967741935483871,0.28125,0.0
319,1.0,0.28125,0.0
320,0.0,0.3125,0.0
321,0.03225806451612903,0.3125,0.012145285
322,0.06451612903225806,0.3125,0.07841425
323,0.0967741935483871,0.3125,0.21008617
324,0.12903225806451613,0.3125,0.38777268
325,0.16129032258064516,0.3125,0.57647663
326,0.1935483870967742,0.3125,0.7377822
327,0.22580645161290322,0.3125,0.839179
328,0.25806451612903225,0.3125,0.86051303
329,0.29032258064516125,0.3125,0.79757565
330,0.3225806451612903,0.3125,0.6628143
331,0.3548387096774194,0.3125,0.48319182
332,0.3870967741935484,0.3125,0.29515272
333,0.4193548387096774,0.3125,0.13675271
334,0.45161290322580644,0.3125,0.03689656
335,0.4838709677419355,0.3125,0.0016859472
336,0.5161290322580645,0.3125,0.0
337,0.5483870967741935,0.3125,0.0
338,0.5806451612903225,0.3125,0.0
339,0.6129032258064516,0.3125,0.0
340,0.6451612903225806,0.3125,0.0
341,0.6774193548387096,0.3125,0.0
342,0.7096774193548387,0.3125,0.0
343,0.7419354838709677,0.3125,0.0
344,0.7741935483870968,0.3125,0.0
345,0.8064516129032258,0.3125,0.0
346,0.8387096774193548,0.3125,0.0
347,0.8709677419354839,0.3125,0.0
348,0.9032258064516129,0.3125,0.0
349,0.9354838709677419,0.3125,0.0
350,0.967741935483871,0.3125,0.0
351,1.0,0.3125,0.0
352,0.0,0.34375,0.0
353,0.03225806451612903,0.34375,0.013251668
354,0.06451612903225806,0.34375,0.08555745
355,0.0967741935483871,0.34375,0.22922412
356,0.12903225806451613,0.34375,0.4230971
357,0.16129032258064516,0.34375,0.6289912
358,0.1935483870967742,0.34375,0.80499095
359,0.22580645161290322,0.34375,0.91562456
360,0.25806451612903225,0.34375,0.9389021
361,0.29032258064516125,0.34375,0.8702314
362,0.3225806451612903,0.34375,0.7231939
363,0.3548387096774194,0.34375,0.5272085
364,0.3870967741935484,0.34375,0.32203987
365,0.4193548387096774,0.34375,0.14921029
366,0.45161290322580644,0.34375,0.040257677
367,0.4838709677419355,0.34375,0.0018395297
368,0.5161290322580645,0.34375,0.0
369,0.5483870967741935,0.34375,0.0
370,0.5806451612903225,0.34375,0.0
371,0.6129032258064516,0.34375,0.0
372,0.6451612903225806,0.34375,0.0
373,0.6774193548387096,0.34375,0.0
374,0.7096774193548387,0.34375,0.0
375,0.7419354838709677,0.34375,0.0
376,0.7741935483870968,0.34375,0.0
377,0.8064516129032258,0.34375,0.0
378,0.8387096774193548,0.34375,0.0
379,0.8709677419354839,0.34375,0.0
380,0.9032258064516129,0.34375,0.0
381,0.9354838709677419,0.34375,0.0
382,0.967741935483871,0.34375,0.0
383,1.0,0.34375,0.0
384,0.0,0.375,0.0
385,0.03225806451612903,0.375,0.013905751
386,0.06451612903225806,0.375,0.08978044
387,0.0967741935483871,0.375,0.24053827
388,0.12903225806451613,0.375,0.44398057
389,0.16129032258064516,0.375,0.6600373
390,0.1935483870967742,0.375,0.8447241
391,0.22580645161290322,0.375,0.96081847
392,0.25806451612903225,0.375,0.9852449
393,0.29032258064516125,0.375,0.91318476
394,0.3225806451612903,0.375,0.7588897
395,0.3548387096774194,0.375,0.55323076
396,0.3870967741935484,0.375,0.33793527
397,0.4193548387096774,0.375,0.1565751
398,0.45161290322580644,0.375,0.042244736
399,0.4838709677419355,0.375,0.0019303262
400,0.5161290322580645,0.375,0.0
401,0.5483870967741935,0.375,0.0
402,0.5806451612903225,0.375,0.0
403,0.6129032258064516,0.375,0.0
404,0.6451612903225806,0.375,0.0
405,0.6774193548387096,0.375,0.0
406,0.7096774193548387,0.375,0.0
407,0.7419354838709677,0.375,0.0
408,0.7741935483870968,0.375,0.0
409,0.8064516129032258,0.375,0.0
410,0.8387096774193548,0.375,0.0
411,0.8709677419354839,0.375,0.0
412,0.9032258064516129,0.375,0.0
413,0.9354838709677419,0.375,0.0
414,0.967741935483871,0.375,0.0
415,1.0,0.375,0.0
416,0.0,0.40625,0.0
417,0.03225806451612903,0.40625,0.014059684
418,0.06451612903225806,0.40625,0.09077429
419,0.0967741935483871,0.40625,0.24320097
420,0.12903225806451613,0.40625,0.44889534
421,0.16129032258064516,0.40625,0.66734374
422,0.1935483870967742,0.40625,0.854075
423,0.22580645161290322,0.40625,0.9714545
424,0.25806451612903225,0.40625,0.9961513
425,0.29032258064516125,0.40625,0.9232935
426,0.3225806451612903,0.40625,0.7672904
427,0.3548387096774194,0.40625,0.5593549
428,0.3870967741935484,0.40625,0.34167615
429,0.4193548387096774,0.40625,0.15830834
430,0.45161290322580644,0.40625,0.042712376
431,0.4838709677419355,0.40625,0.0019516945
432,0.5161290322580645,0.40625,0.0
433,0.5483870967741935,0.40625,0.0
434,0.5806451612903225,0.40625,0.0
435,0.6129032258064516,0.40625,0.0
436,0.6451612903225806,0.40625,0.0
437,0.6774193548387096,0.40625,0.0
438,0.7096774193548387,0.40625,0.0
439,0.7419354838709677,0.40625,0.0
440,0.7741935483870968,0.40625,0.0
441,0.8064516129032258,0.40625,0.0
442,0.8387096774193548,0.40625,0.0
443,0.8709677419354839,0.40625,0.0
444,0.9032258064516129,0.40625,0.0
445,0.9354838709677419,0.40625,0.0
446,0.967741935483871,0.40625,0.0
447,1.0,0.40625,0.0
448,0.0,0.4375,0.0
449,0.03225806451612903,0.4375,0.013702264
450,0.06451612903225806,0.4375,0.08846666
451,0.0967741935483871,0.4375,0.2370184
452,0.12903225806451613,0.4375,0.43748367
453,0.16129032258064516,0.4375,0.65037876
454,0.1935483870967742,0.4375,0.83236307
455,0.22580645161290322,0.4375,0.9467585
456,0.25806451612903225,0.4375,0.9708275
457,0.29032258064516125,0.4375,0.8998219
458,0.3225806451612903,0.4375,0.7477846
459,0.3548387096774194,0.4375,0.54513514
460,0.3870967741935484,0.4375,0.33299017
461,0.4193548387096774,0.4375,0.15428388
462,0.45161290322580644,0.4375,0.041626558
463,0.4838709677419355,0.4375,0.0019020792
464,0.5161290322580645,0.4375,0.0
465,0.5483870967741935,0.4375,0.0
466,0.5806451612903225,0.4375,0.0
467,0.6129032258064516,0.4375,0.0
468,0.6451612903225806,0.4375,0.0
469,0.6774193548387096,0.4375,0.0
470,0.7096774193548387,0.4375,0.0
471,0.7419354838709677,0.4375,0.0
472,0.7741935483870968,0.4375,0.0
473,0.8064516129032258,0.4375,0.0
474,0.8387096774193548,0.4375,0.0
475,0.8709677419354839,0.4375,0.0
476,0.9032258064516129,0.4375,0.0
477,0.9354838709677419,0.4375,0.0
478,0.967741935483871,0.4375,0.0
479,1.0,0.4375,0.0
480,0.0,0.46875,0.0
481,0.03225806451612903,0.46875,0.012859548
482,0.06451612903225806,0.46875,0.08302579
483,0.0967741935483871,0.46875,0.22244132
484,0.12903225806451613,0.46875,0.41057757
485,0.16129032258064516,0.46875,0.61037916
486,0.1935483870967742,0.46875,0.7811711
487,0.22580645161290322,0.46875,0.888531
488,0.25806451612903225,0.46875,0.91111976
489,0.29032258064516125,0.46875,0.84448105
490,0.3225806451612903,0.46875,0.7017944
491,0.3548387096774194,0.46875,0.5116083
492,0.3870967741935484,0.46875,0.31251064
493,0.4193548387096774,0.46875,0.14479513
494,0.45161290322580644,0.46875,0.039066445
495,0.4838709677419355,0.46875,0.0017850976
496,0.5161290322580645,0.46875,0.0
497,0.5483870967741935,0.46875,0.0
498,0.5806451612903225,0.46875,0.0
499,0.6129032258064516,0.46875,0.0
500,0.6451612903225806,0.46875,0.0
501,0.6774193548387096,0.46875,0.0
502,0.7096774193548387,0.46875,0.0
503,0.7419354838709677,0.46875,0.0
504,0.7741935483870968,0.46875,0.0
505,0.8064516129032258,0.46875,0.0
506,0.8387096774193548,0.46875,0.0
507,0.8709677419354839,0.46875,0.0
508,0.9032258064516129,0.46875,0.0
509,0.9354838709677419,0.46875,0.0
510,0.967741935483871,0.46875,0.0
511,1.0,0.46875,0.0
512,0.0,0.5,0.0
513,0.03225806451612903,0.5,0.011593314
514,0.06451612903225806,0.5,0.07485053
515,0.0967741935483871,0.5,0.2005383
516,0.12903225806451613,0.5,0.37014946
517,0.16129032258064516,0.5,0.5502773
518,0.1935483870967742,0.5,0.70425195
519,0.22580645161290322,0.5,0.80104053
520,0.25806451612903225,0.5,0.82140505
521,0.29032258064516125,0.5,0.761328
522,0.3225806451612903,0.5,0.6326912
523,0.3548387096774194,0.5,0.46123204
524,0.3870967741935484,0.5,0.28173882
525,0.4193548387096774,0.5,0.13053766
526,0.45161290322580644,0.5,0.03521971
527,0.4838709677419355,0.5,0.0016093254
528,0.5161290322580645,0.5,0.0
529,0.5483870967741935,0.5,0.0
530,0.5806451612903225,0.5,0.0
531,0.6129032258064516,0.5,0.0
532,0.6451612903225806,0.5,0.0
533,0.6774193548387096,0.5,0.0
534,0.7096774193548387,0.5,0.0
535,0.7419354838709677,0.5,0.0
536,0.7741935483870968,0.5,0.0
537,0.8064516129032258,0.5,0.0
538,0.8387096774193548,0.5,0.0
539,0.8709677419354839,0.5,0.0
540,0.9032258064516129,0.5,0.0
541,0.9354838709677419,0.5,0.0
542,0.967741935483871,0.5,0.0
543,1.0,0.5,0.0
544,0.0,0.53125,0.0
545,0.03225806451612903,0.53125,0.009997167
546,0.06451612903225806,0.53125,0.064545244
547,0.0967741935483871,0.53125,0.17292854
548,0.12903225806451613,0.53125,0.31918794
549,0.16129032258064516,0.53125,0.4745161
550,0.1935483870967742,0.53125,0.60729176
551,0.22580645161290322,0.53125,0.6907547
552,0.25806451612903225,0.53125,0.70831543
553,0.29032258064516125,0.53125,0.6565097
554,0.3225806451612903,0.53125,0.54558337
555,0.3548387096774194,0.53125,0.3977304
556,0.3870967741935484,0.53125,0.24294952
557,0.4193548387096774,0.53125,0.112565465
558,0.45161290322580644,0.53125,0.030370722
559,0.4838709677419355,0.53125,0.0013877563
560,0.5161290322580645,0.53125,0.0
561,0.5483870967741935,0.53125,0.0
562,0.5806451612903225,0.53125,0.0
563,0.6129032258064516,0.53125,0.0
564,0.6451612903225806,0.53125,0.0
565,0.6774193548387096,0.53125,0.0
566,0.7096774193548387,0.53125,0.0
567,0.7419354838709677,0.53125,0.0
568,0.7741935483870968,0.53125,0.0
569,0.8064516129032258,0.53125,0.0
570,0.8387096774193548,0.53125,0.0
571,0.8709677419354839,0.53125,0.0
572,0.9032258064516129,0.53125,0.0
573,0.9354838709677419,0.53125,0.0
574,0.967741935483871,0.53125,0.0
575,1.0,0.53125,0.0
576,0.0,0.5625,0.0
577,0.03225806451612903,0.5625,0.008190166
578,0.06451612903225806,0.5625,0.05287861
579,0.0967741935483871,0.5625,0.1416715
580,0.12903225806451613,0.5625,0.2614943
581,0.16129032258064516,0.5625,0.3887467
582,0.1935483870967742,0.5625,0.49752304
583,0.22580645161290322,0.5625,0.5658999
584,0.25806451612903225,0.5625,0.5802865
585,0.29032258064516125,0.5625,0.5378448
586,0.3225806451612903,0.5625,0.4469685
587,0.3548387096774194,0.5625,0.32584015
588,0.3870967741935484,0.5625,0.19903608
589,0.4193548387096774,0.5625,0.09221912
590,0.45161290322580644,0.5625,0.024881175
591,0.4838709677419355,0.5625,0.0011369176
592,0.5161290322580645,0.5625,0.0
593,0.5483870967741935,0.5625,0.0
594,0.5806451612903225,0.5625,0.0
595,0.6129032258064516,0.5625,0.0
596,0.6451612903225806,0.5625,0.0
597,0.6774193548387096,0.5625,0.0
598,0.7096774193548387,0.5625,0.0
599,0.7419354838709677,0.5625,0.0
600,0.7741935483870968,0.5625,0.0
601,0.8064516129032258,0.5625,0.0
602,0.8387096774193548,0.5625,0.0
603,0.8709677419354839,0.5625,0.0
604,0.9032258064516129,0.5625,0.0
605,0.9354838709677419,0.5625,0.0
606,0.967741935483871,0.5625,0.0
607,1.0,0.5625,0.0
608,0.0,0.59375,0.0
609,0.03225806451612903,0.59375,0.006308534
610,0.06451612903225806,0.59375,0.040730126
611,0.0967741935483871,0.59375,0.109123476
612,0.12903225806451613,0.59375,0.20141786
613,0.16129032258064516,0.59375,0.29943493
614,0.1935483870967742,0.59375,0.38322067
615,0.22580645161290322,0.59375,0.43588844
616,0.25806451612903225,0.59375,0.44696984
617,0.29032258064516125,0.59375,0.41427875
618,0.3225806451612903,0.59375,0.34428066
619,0.3548387096774194,0.59375,0.2509807
620,0.3870967741935484,0.59375,0.15330896
621,0.4193548387096774,0.59375,0.071032435
622,0.45161290322580644,0.59375,0.019164903
623,0.4838709677419355,0.59375,0.0008757189
624,0.5161290322580645,0.59375,0.0
625,0.5483870967741935,0.59375,0.0
626,0.5806451612903225,0.59375,0.0
627,0.6129032258064516,0.59375,0.0
628,0.6451612903225806,0.59375,0.0
629,0.6774193548387096,0.59375,0.0
630,0.7096774193548387,0.59375,0.0
631,0.7419354838709677,0.59375,0.0
632,0.7741935483870968,0.59375,0.0
633,0.8064516129032258,0.59375,0.0
634,0.8387096774193548,0.59375,0.0
635,0.8709677419354839,0.59375,0.0
636,0.9032258064516129,0.59375,0.0
637,0.9354838709677419,0.59375,0.0
638,0.967741935483871,0.59375,0.0
639,1.0,0.59375,0.0
640,0.0,0.625,0.0
641,0.03225806451612903,0.625,0.00449461
642,0.06451612903225806,0.625,0.02901879
643,0.0967741935483871,0.625,0.07774666
644,0.12903225806451613,0.625,0.14350317
645,0.16129032258064516,0.625,0.21333691
646,0.1935483870967742,0.625,0.27303132
647,0.22580645161290322,0.625,0.31055525
648,0.25806451612903225,0.625,0.31845036
649,0.29032258064516125,0.625,0.2951591
650,0.3225806451612903,0.625,0.24528794
651,0.3548387096774194,0.625,0.17881496
652,0.3870967741935484,0.625,0.10922727
653,0.4193548387096774,0.625,0.050608125
654,0.45161290322580644,0.625,0.013654322
655,0.4838709677419355,0.625,0.00062391907
656,0.5161290322580645,0.625,0.0
657,0.5483870967741935,0.625,0.0
658,0.5806451612903225,0.625,0.0
659,0.6129032258064516,0.625,0.0
660,0.6451612903225806,0.625,0.0
661,0.6774193548387096,0.625,0.0
662,0.7096774193548387,0.625,0.0
663,0.7419354838709677,0.625,0.0
664,0.7741935483870968,0.625,0.0
665,0.8064516129032258,0.625,0.0
666,0.8387096774193548,0.625,0.0
667,0.8709677419354839,0.625,0.0
668,0.9032258064516129,0.625,0.0
669,0.9354838709677419,0.625,0.0
670,0.967741935483871,0.625,0.0
671,1.0,0.625,0.0
672,0.0,0.65625,0.0
673,0.03225806451612903,0.65625,0.002883783
674,0.06451612903225806,0.65625,0.018618723
675,0.0967741935483871,0.65625,0.049882974
676,0.12903225806451613,0.65625,0.09207296
677,0.16129032258064516,0.65625,0.13687894
678,0.1935483870967742,0.65625,0.1751794
679,0.22580645161290322,0.65625,0.19925512
680,0.25806451612903225,0.65625,0.2043207
681,0.29032258064516125,0.65625,0.18937682
682,0.3225806451612903,0.65625,0.157379
683,0.3548387096774194,0.65625,0.11472933
684,0.3870967741935484,0.65625,0.07008123
685,0.4193548387096774,0.65625,0.03247064
686,0.45161290322580644,0.65625,0.00876074
687,0.4838709677419355,0.65625,0.00040031224
688,0.5161290322580645,0.65625,0.0
689,0.5483870967741935,0.65625,0.0
690,0.5806451612903225,0.65625,0.0
691,0.6129032258064516,0.65625,0.0
692,0.6451612903225806,0.65625,0.0
693,0.6774193548387096,0.65625,0.0
694,0.7096774193548387,0.65625,0.0
695,0.7419354838709677,0.65625,0.0
696,0.7741935483870968,0.65625,0.0
697,0.8064516129032258,0.65625,0.0
698,0.8387096774193548,0.65625,0.0
699,0.8709677419354839,0.65625,0.0
700,0.9032258064516129,0.65625,0.0
701,0.9354838709677419,0.65625,0.0
702,0.967741935483871,0.65625,0.0
703,1.0,0.65625,0.0
704,0.0,0.6875,0.0
705,0.03225806451612903,0.6875,0.0015893575
706,0.06451612903225806,0.6875,0.010261454
707,0.0967741935483871,0.6875,0.027492316
708,0.12903225806451613,0.6875,0.05074475
709,0.16129032258064516,0.6875,0.07543895
710,0.1935483870967742,0.6875,0.09654773
711,0.22580645161290322,0.6875,0.10981672
712,0.25806451612903225,0.6875,0.112608545
713,0.29032258064516125,0.6875,0.10437243
714,0.3225806451612903,0.6875,0.086737275
715,0.3548387096774194,0.6875,0.0632315
716,0.3870967741935484,0.6875,0.038624305
717,0.4193548387096774,0.6875,0.017895747
718,0.45161290322580644,0.6875,0.0048283613
719,0.4838709677419355,0.6875,0.00022062659
720,0.5161290322580645,0.6875,0.0
721,0.5483870967741935,0.6875,0.0
722,0.5806451612903225,0.6875,0.0
723,0.6129032258064516,0.6875,0.0
724,0.6451612903225806,0.6875,0.0
725,0.6774193548387096,0.6875,0.0
726,0.7096774193548387,0.6875,0.0
727,0.7419354838709677,0.6875,0.0
728,0.7741935483870968,0.6875,0.0
729,0.8064516129032258,0.6875,0.0
730,0.8387096774193548,0.6875,0.0
731,0.8709677419354839,0.6875,0.0
732,0.9032258064516129,0.6875,0.0
733,0.9354838709677419,0.6875,0.0
734,0.967741935483871,0.6875,0.0
735,1.0,0.6875,0.0
736,0.0,0.71875,0.0
737,0.03225806451612903,0.71875,0.0006840055
738,0.06451612903225806,0.71875,0.0044161812
739,0.0967741935483871,0.71875,0.01183176
740,0.12903225806451613,0.71875,0.021838818
741,0.16129032258064516,0.71875,0.032466363
742,0.1935483870967742,0.71875,0.041550867
743,0.22580645161290322,0.71875,0.04726139
744,0.25806451612903225,0.71875,0.048462898
745,0.29032258064516125,0.71875,0.04491835
746,0.3225806451612903,0.71875,0.03732878
747,0.3548387096774194,0.71875,0.02721269
748,0.3870967741935484,0.71875,0.01662259
749,0.4193548387096774,0.71875,0.007701722
750,0.45161290322580644,0.71875,0.0020779627
751,0.4838709677419355,0.71875,9.49502e-05
752,0.5161290322580645,0.71875,0.0
753,0.5483870967741935,0.71875,0.0
754,0.5806451612903225,0.71875,0.0
755,0.6129032258064516,0.71875,0.0
756,0.6451612903225806,0.71875,0.0
757,0.6774193548387096,0.71875,0.0
758,0.7096774193548387,0.71875,0.0
759,0.7419354838709677,0.71875,0.0
760,0.7741935483870968,0.71875,0.0
761,0.8064516129032258,0.71875,0.0
762,0.8387096774193548,0.71875,0.0
763,0.8709677419354839,0.71875,0.0
764,0.9032258064516129,0.71875,0.0
765,0.9354838709677419,0.71875,0.0
766,0.967741935483871,0.71875,0.0
767,1.0,0.71875,0.0
768,0.0,0.75,0.0
769,0.03225806451612903,0.75,0.0001811992
770,0.06451612903225806,0.75,0.0011698861
771,0.0967741935483871,0.75,0.0031343396
772,0.12903225806451613,0.75,0.005785299
773,0.16129032258064516,0.75,0.008600631
774,0.1935483870967742,0.75,0.011007197
775,0.22580645161290322,0.75,0.012519967
776,0.25806451612903225,0.75,0.012838257
777,0.29032258064516125,0.75,0.011899275
778,0.3225806451612903,0.75,0.009888729
779,0.3548387096774194,0.75,0.0072088856
780,0.3870967741935484,0.75,0.0044034733
781,0.4193548387096774,0.75,0.0020402553
782,0.45161290322580644,0.75,0.000550471
783,0.4838709677419355,0.75,2.515316e-05
784,0.5161290322580645,0.75,0.0
785,0.5483870967741935,0.75,0.0
786,0.5806451612903225,0.75,0.0
787,0.6129032258064516,0.75,0.0
788,0.6451612903225806,0.75,0.0
789,0.6774193548387096,0.75,0.0
790,0.7096774193548387,0.75,0.0
791,0.7419354838709677,0.75,0.0
792,0.7741935483870968,0.75,0.0
793,0.8064516129032258,0.75,0.0
794,0.8387096774193548,0.75,0.0
795,0.8709677419354839,0.75,0.0
796,0.9032258064516129,0.75,0.0
797,0.9354838709677419,0.75,0.0
798,0.967741935483871,0.75,0.0
799,1.0,0.75,0.0
800,0.0,0.78125,0.0
801,0.03225806451612903,0.78125,1.07345495e-05
802,0.06451612903225806,0.78125,6.930605e-05
803,0.0967741935483871,0.78125,0.00018568362
804,0.12903225806451613,0.78125,0.000342731
805,0.16129032258064516,0.78125,0.00050951604
806,0.1935483870967742,0.78125,0.0006520852
807,0.22580645161290322,0.78125,0.0007417042
808,0.25806451612903225,0.78125,0.0007605602
809,0.29032258064516125,0.78125,0.0007049333
810,0.3225806451612903,0.78125,0.0005858252
811,0.3548387096774194,0.78125,0.0004270667
812,0.3870967741935484,0.78125,0.00026086927
813,0.4193548387096774,0.78125,0.00012086821
814,0.45161290322580644,0.78125,3.2610842e-05
815,0.4838709677419355,0.78125,1.4901161e-06
816,0.5161290322580645,0.78125,0.0
817,0.5483870967741935,0.78125,0.0
818,0.5806451612903225,0.78125,0.0
819,0.6129032258064516,0.78125,0.0
820,0.6451612903225806,0.78125,0.0
821,0.6774193548387096,0.78125,0.0
822,0.7096774193548387,0.78125,0.0
823,0.7419354838709677,0.78125,0.0
824,0.7741935483870968,0.78125,0.0
825,0.8064516129032258,0.78125,0.0
826,0.8387096774193548,0.78125,0.0
827,0.8709677419354839,0.78125,0.0
828,0.9032258064516129,0.78125,0.0
829,0.9354838709677419,0.78125,0.0
830,0.967741935483871,0.78125,0.0
831,1.0,0.78125,0.0
832,0.0,0.8125,0.0
833,0.03225806451612903,0.8125,0.0
834,0.06451612903225806,0.8125,0.0
835,0.0967741935483871,0.8125,0.0
836,0.12903225806451613,0.8125,0.0
837,0.16129032258064516,0.8125,0.0
838,0.1935483870967742,0.8125,0.0
839,0.22580645161290322,0.8125,0.0
840,0.25806451612903225,0.8125,0.0
841,0.29032258064516125,0.8125,0.0
842,0.3225806451612903,0.8125,0.0
843,0.3548387096774194,0.8125,0.0
844,0.3870967741935484,0.8125,0.0
845,0.4193548387096774,0.8125,0.0
846,0.45161290322580644,0.8125,0.0
847,0.4838709677419355,0.8125,0.0
848,0.5161290322580645,0.8125,0.0
849,0.5483870967741935,0.8125,0.0
850,0.5806451612903225,0.8125,0.0
851,0.6129032258064516,0.8125,0.0
852,0.6451612903225806,0.8125,0.0
853,0.6774193548387096,0.8125,0.0
854,0.7096774193548387,0.8125,0.0
855,0.7419354838709677,0.8125,0.0
856,0.7741935483870968,0.8125,0.0
857,0.8064516129032258,0.8125,0.0
858,0.8387096774193548,0.8125,0.0
859,0.8709677419354839,0.8125,0.0
860,0.9032258064516129,0.8125,0.0
861,0.9354838709677419,0.8125,0.0
862,0.967741935483871,0.8125,0.0
863,1.0,0.8125,0.0
864,0.0,0.84375,0.0
865,0.03225806451612903,0.84375,0.0
866,0.06451612903225806,0.84375,0.0
867,0.0967741935483871,0.84375,0.0
868,0.12903225806451613,0.84375,0.0
869,0.16129032258064516,0.84375,0.0
870,0.1935483870967742,0.84375,0.0
871,0.22580645161290322,0.84375,0.0
872,0.25806451612903225,0.84375,0.0
873,0.29032258064516125,0.84375,0.0
874,0.3225806451612903,0.84375,0.0
875,0.3548387096774194,0.84375,0.0
876,0.3870967741935484,0.84375,0.0
877,0.4193548387096774,0.84375,0.0
878,0.45161290322580644,0.84375,0.0
879,0.4838709677419355,0.84375,0.0
880,0.5161290322580645,0.84375,0.0
881,0.5483870967741935,0.84375,0.0
882,0.5806451612903225,0.84375,0.0
883,0.6129032258064516,0.84375,0.0
884,0.6451612903225806,0.84375,0.0
885,0.6774193548387096,0.84375,0.0
886,0.7096774193548387,0.84375,0.0
887,0.7419354838709677,0.84375,0.0
888,0.7741935483870968,0.84375,0.0
889,0.8064516129032258,0.84375,0.0
890,0.8387096774193548,0.84375,0.0
891,0.8709677419354839,0.84375,0.0
892,0.9032258064516129,0.84375,0.0
893,0.9354838709677419,0.84375,0.0
894,0.967741935483871,0.84375,0.0
895,1.0,0.84375,0.0
896,0.0,0.875,0.0
897,0.03225806451612903,0.875,0.0
898,0.06451612903225806,0.875,0.0
899,0.0967741935483871,0.875,0.0
900,0.12903225806451613,0.875,0.0
901,0.16129032258064516,0.875,0.0
902,0.1935483870967742,0.875,0.0
903,0.22580645161290322,0.875,0.0
904,0.25806451612903225,0.875,0.0
905,0.29032258064516125,0.875,0.0
906,0.3225806451612903,0.875,0.0
907,0.3548387096774194,0.875,0.0
908,0.3870967741935484,0.875,0.0
909,0.4193548387096774,0.875,0.0
910,0.45161290322580644,0.875,0.0
911,0.4838709677419355,0.875,0.0
912,0.5161290322580645,0.875,0.0
913,0.5483870967741935,0.875,0.0
914,0.5806451612903225,0.875,0.0
915,0.6129032258064516,0.875,0.0
916,0.6451612903225806,0.875,0.0
917,0.6774193548387096,0.875,0.0
918,0.7096774193548387,0.875,0.0
919,0.7419354838709677,0.875,0.0
920,0.7741935483870968,0.875,0.0
921,0.8064516129032258,0.875,0.0
922,0.8387096774193548,0.875,0.0
923,0.8709677419354839,0.875,0.0
924,0.9032258064516129,0.875,0.0
925,0.9354838709677419,0.875,0.0
926,0.967741935483871,0.875,0.0
927,1.0,0.875,0.0
928,0.0,0.90625,0.0
929,0.03225806451612903,0.90625,0.0
930,0.06451612903225806,0.90625,0.0
931,0.0967741935483871,0.90625,0.0
932,0.12903225806451613,0.90625,0.0
933,0.16129032258064516,0.90625,0.0
934,0.1935483870967742,0.90625,0.0
935,0.22580645161290322,0.90625,0.0
936,0.25806451612903225,0.90625,0.0
937,0.29032258064516125,0.90625,0.0
938,0.3225806451612903,0.90625,0.0
939,0.3548387096774194,0.90625,0.0
940,0.3870967741935484,0.90625,0.0
941,0.4193548387096774,0.90625,0.0
942,0.45161290322580644,0.90625,0.0
943,0.4838709677419355,0.90625,0.0
944,0.5161290322580645,0.90625,0.0
945,0.5483870967741935,0.90625,0.0
946,0.5806451612903225,0.90625,0.0
947,0.6129032258064516,0.90625,0.0
948,0.6451612903225806,0.90625,0.0
949,0.6774193548387096,0.90625,0.0
950,0.7096774193548387,0.90625,0.0
951,0.7419354838709677,0.90625,0.0
952,0.7741935483870968,0.90625,0.0
953,0.8064516129032258,0.90625,0.0
954,0.8387096774193548,0.90625,0.0
955,0.8709677419354839,0.90625,0.0
956,0.9032258064516129,0.90625,0.0
957,0.9354838709677419,0.90625,0.0
958,0.967741935483871,0.90625,0.0
959,1.0,0.90625,0.0
960,0.0,0.9375,0.0
961,0.03225806451612903,0.9375,0.0
962,0.06451612903225806,0.9375,0.0
963,0.0967741935483871,0.9375,0.0
964,0.12903225806451613,0.9375,0.0
965,0.16129032258064516,0.9375,0.0
966,0.1935483870967742,0.9375,0.0
967,0.22580645161290322,0.9375,0.0
968,0.25806451612903225,0.9375,0.0
969,0.29032258064516125,0.9375,0.0
970,0.3225806451612903,0.9375,0.0
971,0.3548387096774194,0.9375,0.0
972,0.3870967741935484,0.9375,0.0
973,0.4193548387096774,0.9375,0.0
974,0.45161290322580644,0.9375,0.0
975,0.4838709677419355,0.9375,0.0
976,0.5161290322580645,0.9375,0.0
977,0.5483870967741935,0.9375,0.0
978,0.5806451612903225,0.9375,0.0
979,0.6129032258064516,0.9375,0.0
980,0.6451612903225806,0.9375,0.0
981,0.6774193548387096,0.9375,0.0
982,0.7096774193548387,0.9375,0.0
983,0.7419354838709677,0.9375,0.0
984,0.7741935483870968,0.9375,0.0
985,0.8064516129032258,0.9375,0.0
986,0.8387096774193548,0.9375,0.0
987,0.8709677419354839,0.9375,0.0
988,0.9032258064516129,0.9375,0.0
989,0.9354838709677419,0.9375,0.0
990,0.967741935483871,0.9375,0.0
991,1.0,0.9375,0.0
992,0.0,0.96875,0.0
993,0.03225806451612903,0.96875,0.0
994,0.06451612903225806,0.96875,0.0
995,0.0967741935483871,0.96875,0.0
996,0.12903225806451613,0.96875,0.0
997,0.16129032258064516,0.96875,0.0
998,0.1935483870967742,0.96875,0.0
999,0.22580645161290322,0.96875,0.0
1000,0.25806451612903225,0.96875,0.0
1001,0.29032258064516125,0.96875,0.0
1002,0.3225806451612903,0.96875,0.0
1003,0.3548387096774194,0.96875,0.0
1004,0.3870967741935484,0.96875,0.0
1005,0.4193548387096774,0.96875,0.0
1006,0.45161290322580644,0.96875,0.0
1007,0.4838709677419355,0.96875,0.0
1008,0.5161290322580645,0.96875,0.0
1009,0.5483870967741935,0.96875,0.0
1010,0.5806451612903225,0.96875,0.0
1011,0.6129032258064516,0.96875,0.0
1012,0.6451612903225806,0.96875,0.0
1013,0.6774193548387096,0.96875,0.0
1014,0.7096774193548387,0.96875,0.0
1015,0.7419354838709677,0.96875,0.0
1016,0.7741935483870968,0.96875,0.0
1017,0.8064516129032258,0.96875,0.0
1018,0.8387096774193548,0.96875,0.0
1019,0.8709677419354839,0.96875,0.0
1020,0.9032258064516129,0.96875,0.0
1021,0.9354838709677419,0.96875,0.0
1022,0.967741935483871,0.96875,0.0
1023,1.0,0.96875,0.0


==> visu/old/tikz_csvs_two_dim/result_best_run_MT/obstacle_nn.csv <==
,X_x,X_y,value
0,0.0,0.0,0.0
1,0.03225806451612903,0.0,0.0
2,0.06451612903225806,0.0,0.0
3,0.0967741935483871,0.0,0.0
4,0.12903225806451613,0.0,0.0
5,0.16129032258064516,0.0,0.0
6,0.1935483870967742,0.0,0.0
7,0.22580645161290322,0.0,0.0
8,0.25806451612903225,0.0,0.0
9,0.29032258064516125,0.0,0.0
10,0.3225806451612903,0.0,0.0
11,0.3548387096774194,0.0,0.0
12,0.3870967741935484,0.0,0.0
13,0.4193548387096774,0.0,0.0
14,0.45161290322580644,0.0,0.0
15,0.4838709677419355,0.0,0.0
16,0.5161290322580645,0.0,0.0
17,0.5483870967741935,0.0,0.0
18,0.5806451612903225,0.0,0.0
19,0.6129032258064516,0.0,0.0
20,0.6451612903225806,0.0,0.0
21,0.6774193548387096,0.0,0.0
22,0.7096774193548387,0.0,0.0
23,0.7419354838709677,0.0,0.0
24,0.7741935483870968,0.0,0.0
25,0.8064516129032258,0.0,0.0
26,0.8387096774193548,0.0,0.0
27,0.8709677419354839,0.0,0.0
28,0.9032258064516129,0.0,0.0
29,0.9354838709677419,0.0,0.0
30,0.967741935483871,0.0,0.0
31,1.0,0.0,0.0
32,0.0,0.03125,0.0
33,0.03225806451612903,0.03125,0.0
34,0.06451612903225806,0.03125,0.0
35,0.0967741935483871,0.03125,0.0
36,0.12903225806451613,0.03125,0.0
37,0.16129032258064516,0.03125,0.0
38,0.1935483870967742,0.03125,0.0
39,0.22580645161290322,0.03125,0.0
40,0.25806451612903225,0.03125,0.0
41,0.29032258064516125,0.03125,0.0
42,0.3225806451612903,0.03125,0.0
43,0.3548387096774194,0.03125,0.0
44,0.3870967741935484,0.03125,0.0
45,0.4193548387096774,0.03125,0.0
46,0.45161290322580644,0.03125,0.0
47,0.4838709677419355,0.03125,0.0
48,0.5161290322580645,0.03125,0.0
49,0.5483870967741935,0.03125,0.0
50,0.5806451612903225,0.03125,0.0
51,0.6129032258064516,0.03125,0.0
52,0.6451612903225806,0.03125,0.0
53,0.6774193548387096,0.03125,0.0
54,0.7096774193548387,0.03125,0.0
55,0.7419354838709677,0.03125,0.0
56,0.7741935483870968,0.03125,0.0
57,0.8064516129032258,0.03125,0.0
58,0.8387096774193548,0.03125,0.0
59,0.8709677419354839,0.03125,0.0
60,0.9032258064516129,0.03125,0.0
61,0.9354838709677419,0.03125,0.0
62,0.967741935483871,0.03125,0.0
63,1.0,0.03125,0.0
64,0.0,0.0625,0.0
65,0.03225806451612903,0.0625,0.0
66,0.06451612903225806,0.0625,0.0
67,0.0967741935483871,0.0625,0.0
68,0.12903225806451613,0.0625,0.0
69,0.16129032258064516,0.0625,0.0
70,0.1935483870967742,0.0625,0.0
71,0.22580645161290322,0.0625,0.0
72,0.25806451612903225,0.0625,0.0
73,0.29032258064516125,0.0625,0.0
74,0.3225806451612903,0.0625,0.0
75,0.3548387096774194,0.0625,0.0
76,0.3870967741935484,0.0625,0.0
77,0.4193548387096774,0.0625,0.0
78,0.45161290322580644,0.0625,0.0
79,0.4838709677419355,0.0625,0.0
80,0.5161290322580645,0.0625,0.0
81,0.5483870967741935,0.0625,0.0
82,0.5806451612903225,0.0625,0.0
83,0.6129032258064516,0.0625,0.0
84,0.6451612903225806,0.0625,0.0
85,0.6774193548387096,0.0625,0.0
86,0.7096774193548387,0.0625,0.0
87,0.7419354838709677,0.0625,0.0
88,0.7741935483870968,0.0625,0.0
89,0.8064516129032258,0.0625,0.0
90,0.8387096774193548,0.0625,0.0
91,0.8709677419354839,0.0625,0.0
92,0.9032258064516129,0.0625,0.0
93,0.9354838709677419,0.0625,0.0
94,0.967741935483871,0.0625,0.0
95,1.0,0.0625,0.0
96,0.0,0.09375,0.0
97,0.03225806451612903,0.09375,0.0
98,0.06451612903225806,0.09375,0.0
99,0.0967741935483871,0.09375,0.0
100,0.12903225806451613,0.09375,0.0
101,0.16129032258064516,0.09375,0.0
102,0.1935483870967742,0.09375,0.0
103,0.22580645161290322,0.09375,0.0
104,0.25806451612903225,0.09375,0.0
105,0.29032258064516125,0.09375,0.0
106,0.3225806451612903,0.09375,0.0
107,0.3548387096774194,0.09375,0.0
108,0.3870967741935484,0.09375,0.0
109,0.4193548387096774,0.09375,0.0
110,0.45161290322580644,0.09375,0.0
111,0.4838709677419355,0.09375,0.0
112,0.5161290322580645,0.09375,0.0
113,0.5483870967741935,0.09375,0.0
114,0.5806451612903225,0.09375,0.0
115,0.6129032258064516,0.09375,0.0
116,0.6451612903225806,0.09375,0.0
117,0.6774193548387096,0.09375,0.0
118,0.7096774193548387,0.09375,0.0
119,0.7419354838709677,0.09375,0.0
120,0.7741935483870968,0.09375,0.0
121,0.8064516129032258,0.09375,0.0
122,0.8387096774193548,0.09375,0.0
123,0.8709677419354839,0.09375,0.0
124,0.9032258064516129,0.09375,0.0
125,0.9354838709677419,0.09375,0.0
126,0.967741935483871,0.09375,0.0
127,1.0,0.09375,0.0
128,0.0,0.125,0.0
129,0.03225806451612903,0.125,0.0
130,0.06451612903225806,0.125,0.0
131,0.0967741935483871,0.125,0.0
132,0.12903225806451613,0.125,0.0
133,0.16129032258064516,0.125,0.0
134,0.1935483870967742,0.125,0.0
135,0.22580645161290322,0.125,0.0
136,0.25806451612903225,0.125,0.0
137,0.29032258064516125,0.125,0.0
138,0.3225806451612903,0.125,0.0
139,0.3548387096774194,0.125,0.0
140,0.3870967741935484,0.125,0.0
141,0.4193548387096774,0.125,0.0
142,0.45161290322580644,0.125,0.0
143,0.4838709677419355,0.125,0.0
144,0.5161290322580645,0.125,0.0
145,0.5483870967741935,0.125,0.0
146,0.5806451612903225,0.125,0.0
147,0.6129032258064516,0.125,0.0
148,0.6451612903225806,0.125,0.0
149,0.6774193548387096,0.125,0.0
150,0.7096774193548387,0.125,0.0
151,0.7419354838709677,0.125,0.0
152,0.7741935483870968,0.125,0.0
153,0.8064516129032258,0.125,0.0
154,0.8387096774193548,0.125,0.0
155,0.8709677419354839,0.125,0.0
156,0.9032258064516129,0.125,0.0
157,0.9354838709677419,0.125,0.0
158,0.967741935483871,0.125,0.0
159,1.0,0.125,0.0
160,0.0,0.15625,0.0
161,0.03225806451612903,0.15625,0.0
162,0.06451612903225806,0.15625,0.0
163,0.0967741935483871,0.15625,0.0
164,0.12903225806451613,0.15625,0.0
165,0.16129032258064516,0.15625,0.0
166,0.1935483870967742,0.15625,0.0
167,0.22580645161290322,0.15625,0.0
168,0.25806451612903225,0.15625,0.0
169,0.29032258064516125,0.15625,0.0
170,0.3225806451612903,0.15625,0.0
171,0.3548387096774194,0.15625,0.0
172,0.3870967741935484,0.15625,0.0
173,0.4193548387096774,0.15625,0.0
174,0.45161290322580644,0.15625,0.0
175,0.4838709677419355,0.15625,0.0
176,0.5161290322580645,0.15625,0.0
177,0.5483870967741935,0.15625,0.0
178,0.5806451612903225,0.15625,0.0
179,0.6129032258064516,0.15625,0.0
180,0.6451612903225806,0.15625,0.0
181,0.6774193548387096,0.15625,0.0
182,0.7096774193548387,0.15625,0.0
183,0.7419354838709677,0.15625,0.0
184,0.7741935483870968,0.15625,0.0
185,0.8064516129032258,0.15625,0.0
186,0.8387096774193548,0.15625,0.0
187,0.8709677419354839,0.15625,0.0
188,0.9032258064516129,0.15625,0.0
189,0.9354838709677419,0.15625,0.0
190,0.967741935483871,0.15625,0.0
191,1.0,0.15625,0.0
192,0.0,0.1875,0.0
193,0.03225806451612903,0.1875,0.0
194,0.06451612903225806,0.1875,0.0
195,0.0967741935483871,0.1875,0.0
196,0.12903225806451613,0.1875,0.0
197,0.16129032258064516,0.1875,0.0
198,0.1935483870967742,0.1875,0.0
199,0.22580645161290322,0.1875,0.0
200,0.25806451612903225,0.1875,0.0
201,0.29032258064516125,0.1875,0.0
202,0.3225806451612903,0.1875,0.0
203,0.3548387096774194,0.1875,0.0
204,0.3870967741935484,0.1875,0.0
205,0.4193548387096774,0.1875,0.0
206,0.45161290322580644,0.1875,0.0
207,0.4838709677419355,0.1875,0.0
208,0.5161290322580645,0.1875,0.0
209,0.5483870967741935,0.1875,0.0
210,0.5806451612903225,0.1875,0.0
211,0.6129032258064516,0.1875,0.0
212,0.6451612903225806,0.1875,0.0
213,0.6774193548387096,0.1875,0.0
214,0.7096774193548387,0.1875,0.0
215,0.7419354838709677,0.1875,0.0
216,0.7741935483870968,0.1875,0.0
217,0.8064516129032258,0.1875,0.0
218,0.8387096774193548,0.1875,0.0
219,0.8709677419354839,0.1875,0.0
220,0.9032258064516129,0.1875,0.0
221,0.9354838709677419,0.1875,0.0
222,0.967741935483871,0.1875,0.0
223,1.0,0.1875,0.0
224,0.0,0.21875,0.0
225,0.03225806451612903,0.21875,0.0
226,0.06451612903225806,0.21875,0.0
227,0.0967741935483871,0.21875,0.0
228,0.12903225806451613,0.21875,0.0
229,0.16129032258064516,0.21875,0.0
230,0.1935483870967742,0.21875,0.0
231,0.22580645161290322,0.21875,0.0
232,0.25806451612903225,0.21875,0.0
233,0.29032258064516125,0.21875,0.0
234,0.3225806451612903,0.21875,0.0
235,0.3548387096774194,0.21875,0.0
236,0.3870967741935484,0.21875,0.0
237,0.4193548387096774,0.21875,0.0
238,0.45161290322580644,0.21875,0.0
239,0.4838709677419355,0.21875,0.0
240,0.5161290322580645,0.21875,0.0
241,0.5483870967741935,0.21875,0.0
242,0.5806451612903225,0.21875,0.0
243,0.6129032258064516,0.21875,0.0
244,0.6451612903225806,0.21875,0.0
245,0.6774193548387096,0.21875,0.0
246,0.7096774193548387,0.21875,0.0
247,0.7419354838709677,0.21875,0.0
248,0.7741935483870968,0.21875,0.0
249,0.8064516129032258,0.21875,0.0
250,0.8387096774193548,0.21875,0.0
251,0.8709677419354839,0.21875,0.0
252,0.9032258064516129,0.21875,0.0
253,0.9354838709677419,0.21875,0.0
254,0.967741935483871,0.21875,0.0
255,1.0,0.21875,0.0
256,0.0,0.25,0.0
257,0.03225806451612903,0.25,0.0
258,0.06451612903225806,0.25,0.0
259,0.0967741935483871,0.25,0.0
260,0.12903225806451613,0.25,0.0
261,0.16129032258064516,0.25,0.0
262,0.1935483870967742,0.25,0.0
263,0.22580645161290322,0.25,0.0
264,0.25806451612903225,0.25,0.0
265,0.29032258064516125,0.25,0.0
266,0.3225806451612903,0.25,0.0
267,0.3548387096774194,0.25,0.0
268,0.3870967741935484,0.25,0.0
269,0.4193548387096774,0.25,0.0
270,0.45161290322580644,0.25,0.0
271,0.4838709677419355,0.25,0.0
272,0.5161290322580645,0.25,0.0
273,0.5483870967741935,0.25,0.0
274,0.5806451612903225,0.25,0.0
275,0.6129032258064516,0.25,0.0
276,0.6451612903225806,0.25,0.0
277,0.6774193548387096,0.25,0.0
278,0.7096774193548387,0.25,0.0
279,0.7419354838709677,0.25,0.0
280,0.7741935483870968,0.25,0.0
281,0.8064516129032258,0.25,0.0
282,0.8387096774193548,0.25,0.0
283,0.8709677419354839,0.25,0.0
284,0.9032258064516129,0.25,0.0
285,0.9354838709677419,0.25,0.0
286,0.967741935483871,0.25,0.0
287,1.0,0.25,0.0
288,0.0,0.28125,0.0
289,0.03225806451612903,0.28125,0.0
290,0.06451612903225806,0.28125,0.0
291,0.0967741935483871,0.28125,0.0
292,0.12903225806451613,0.28125,0.0
293,0.16129032258064516,0.28125,0.0
294,0.1935483870967742,0.28125,0.0
295,0.22580645161290322,0.28125,0.0
296,0.25806451612903225,0.28125,0.0
297,0.29032258064516125,0.28125,0.0
298,0.3225806451612903,0.28125,0.0
299,0.3548387096774194,0.28125,0.0
300,0.3870967741935484,0.28125,0.0
301,0.4193548387096774,0.28125,0.0
302,0.45161290322580644,0.28125,0.0
303,0.4838709677419355,0.28125,0.0
304,0.5161290322580645,0.28125,0.0
305,0.5483870967741935,0.28125,0.0
306,0.5806451612903225,0.28125,0.0
307,0.6129032258064516,0.28125,0.0
308,0.6451612903225806,0.28125,0.0
309,0.6774193548387096,0.28125,0.0
310,0.7096774193548387,0.28125,0.0
311,0.7419354838709677,0.28125,0.0
312,0.7741935483870968,0.28125,0.0
313,0.8064516129032258,0.28125,0.0
314,0.8387096774193548,0.28125,0.0
315,0.8709677419354839,0.28125,0.0
316,0.9032258064516129,0.28125,0.0
317,0.9354838709677419,0.28125,0.0
318,0.967741935483871,0.28125,0.0
319,1.0,0.28125,0.0
320,0.0,0.3125,0.0
321,0.03225806451612903,0.3125,0.0
322,0.06451612903225806,0.3125,0.0
323,0.0967741935483871,0.3125,0.0
324,0.12903225806451613,0.3125,0.0
325,0.16129032258064516,0.3125,0.0
326,0.1935483870967742,0.3125,0.0
327,0.22580645161290322,0.3125,0.0
328,0.25806451612903225,0.3125,0.0
329,0.29032258064516125,0.3125,0.0
330,0.3225806451612903,0.3125,0.0
331,0.3548387096774194,0.3125,0.0
332,0.3870967741935484,0.3125,0.0
333,0.4193548387096774,0.3125,0.0
334,0.45161290322580644,0.3125,0.0
335,0.4838709677419355,0.3125,0.0
336,0.5161290322580645,0.3125,0.0
337,0.5483870967741935,0.3125,0.0
338,0.5806451612903225,0.3125,0.0
339,0.6129032258064516,0.3125,0.0
340,0.6451612903225806,0.3125,0.0
341,0.6774193548387096,0.3125,0.0
342,0.7096774193548387,0.3125,0.0
343,0.7419354838709677,0.3125,0.0
344,0.7741935483870968,0.3125,0.0
345,0.8064516129032258,0.3125,0.0
346,0.8387096774193548,0.3125,0.0
347,0.8709677419354839,0.3125,0.0
348,0.9032258064516129,0.3125,0.0
349,0.9354838709677419,0.3125,0.0
350,0.967741935483871,0.3125,0.0
351,1.0,0.3125,0.0
352,0.0,0.34375,0.0
353,0.03225806451612903,0.34375,0.0
354,0.06451612903225806,0.34375,0.0
355,0.0967741935483871,0.34375,0.0
356,0.12903225806451613,0.34375,0.0
357,0.16129032258064516,0.34375,0.0
358,0.1935483870967742,0.34375,0.0
359,0.22580645161290322,0.34375,0.0
360,0.25806451612903225,0.34375,0.0
361,0.29032258064516125,0.34375,0.0
362,0.3225806451612903,0.34375,0.0
363,0.3548387096774194,0.34375,0.0
364,0.3870967741935484,0.34375,0.0
365,0.4193548387096774,0.34375,0.0
366,0.45161290322580644,0.34375,0.0
367,0.4838709677419355,0.34375,0.0
368,0.5161290322580645,0.34375,0.0
369,0.5483870967741935,0.34375,0.0
370,0.5806451612903225,0.34375,0.0
371,0.6129032258064516,0.34375,0.0
372,0.6451612903225806,0.34375,0.0
373,0.6774193548387096,0.34375,0.0
374,0.7096774193548387,0.34375,0.0
375,0.7419354838709677,0.34375,0.0
376,0.7741935483870968,0.34375,0.0
377,0.8064516129032258,0.34375,0.0
378,0.8387096774193548,0.34375,0.0
379,0.8709677419354839,0.34375,0.0
380,0.9032258064516129,0.34375,0.0
381,0.9354838709677419,0.34375,0.0
382,0.967741935483871,0.34375,0.0
383,1.0,0.34375,0.0
384,0.0,0.375,0.0
385,0.03225806451612903,0.375,0.0
386,0.06451612903225806,0.375,0.0
387,0.0967741935483871,0.375,0.0
388,0.12903225806451613,0.375,0.0
389,0.16129032258064516,0.375,0.0
390,0.1935483870967742,0.375,0.0
391,0.22580645161290322,0.375,0.0
392,0.25806451612903225,0.375,0.0
393,0.29032258064516125,0.375,0.0
394,0.3225806451612903,0.375,0.0
395,0.3548387096774194,0.375,0.0
396,0.3870967741935484,0.375,0.0
397,0.4193548387096774,0.375,0.0
398,0.45161290322580644,0.375,0.0
399,0.4838709677419355,0.375,0.0
400,0.5161290322580645,0.375,0.0
401,0.5483870967741935,0.375,0.0
402,0.5806451612903225,0.375,0.0
403,0.6129032258064516,0.375,0.0
404,0.6451612903225806,0.375,0.0
405,0.6774193548387096,0.375,0.0
406,0.7096774193548387,0.375,0.0
407,0.7419354838709677,0.375,0.0
408,0.7741935483870968,0.375,0.0
409,0.8064516129032258,0.375,0.0
410,0.8387096774193548,0.375,0.0
411,0.8709677419354839,0.375,0.0
412,0.9032258064516129,0.375,0.0
413,0.9354838709677419,0.375,0.0
414,0.967741935483871,0.375,0.0
415,1.0,0.375,0.0
416,0.0,0.40625,0.0
417,0.03225806451612903,0.40625,0.0
418,0.06451612903225806,0.40625,0.0
419,0.0967741935483871,0.40625,0.0
420,0.12903225806451613,0.40625,0.0
421,0.16129032258064516,0.40625,0.0
422,0.1935483870967742,0.40625,0.0
423,0.22580645161290322,0.40625,0.0
424,0.25806451612903225,0.40625,0.0
425,0.29032258064516125,0.40625,0.0
426,0.3225806451612903,0.40625,0.0
427,0.3548387096774194,0.40625,0.0
428,0.3870967741935484,0.40625,0.0
429,0.4193548387096774,0.40625,0.0
430,0.45161290322580644,0.40625,0.0
431,0.4838709677419355,0.40625,0.0
432,0.5161290322580645,0.40625,0.0
433,0.5483870967741935,0.40625,0.0
434,0.5806451612903225,0.40625,0.0
435,0.6129032258064516,0.40625,0.0
436,0.6451612903225806,0.40625,0.0
437,0.6774193548387096,0.40625,0.0
438,0.7096774193548387,0.40625,0.0
439,0.7419354838709677,0.40625,0.0
440,0.7741935483870968,0.40625,0.0
441,0.8064516129032258,0.40625,0.0
442,0.8387096774193548,0.40625,0.0
443,0.8709677419354839,0.40625,0.0
444,0.9032258064516129,0.40625,0.0
445,0.9354838709677419,0.40625,0.0
446,0.967741935483871,0.40625,0.0
447,1.0,0.40625,0.0
448,0.0,0.4375,0.0
449,0.03225806451612903,0.4375,0.0
450,0.06451612903225806,0.4375,0.0
451,0.0967741935483871,0.4375,0.0
452,0.12903225806451613,0.4375,0.0
453,0.16129032258064516,0.4375,0.0
454,0.1935483870967742,0.4375,0.0
455,0.22580645161290322,0.4375,0.0
456,0.25806451612903225,0.4375,0.0
457,0.29032258064516125,0.4375,0.0
458,0.3225806451612903,0.4375,0.0
459,0.3548387096774194,0.4375,0.0
460,0.3870967741935484,0.4375,0.0
461,0.4193548387096774,0.4375,0.0
462,0.45161290322580644,0.4375,0.0
463,0.4838709677419355,0.4375,0.0
464,0.5161290322580645,0.4375,0.0
465,0.5483870967741935,0.4375,0.0
466,0.5806451612903225,0.4375,0.0
467,0.6129032258064516,0.4375,0.0
468,0.6451612903225806,0.4375,0.0
469,0.6774193548387096,0.4375,0.0
470,0.7096774193548387,0.4375,0.0
471,0.7419354838709677,0.4375,0.0
472,0.7741935483870968,0.4375,0.0
473,0.8064516129032258,0.4375,0.0
474,0.8387096774193548,0.4375,0.0
475,0.8709677419354839,0.4375,0.0
476,0.9032258064516129,0.4375,0.0
477,0.9354838709677419,0.4375,0.0
478,0.967741935483871,0.4375,0.0
479,1.0,0.4375,0.0
480,0.0,0.46875,0.0
481,0.03225806451612903,0.46875,0.0
482,0.06451612903225806,0.46875,0.0
483,0.0967741935483871,0.46875,0.0
484,0.12903225806451613,0.46875,0.0
485,0.16129032258064516,0.46875,0.0
486,0.1935483870967742,0.46875,0.0
487,0.22580645161290322,0.46875,0.0
488,0.25806451612903225,0.46875,0.0
489,0.29032258064516125,0.46875,0.0
490,0.3225806451612903,0.46875,0.0
491,0.3548387096774194,0.46875,0.0
492,0.3870967741935484,0.46875,0.0
493,0.4193548387096774,0.46875,0.0
494,0.45161290322580644,0.46875,0.0
495,0.4838709677419355,0.46875,0.0
496,0.5161290322580645,0.46875,0.0
497,0.5483870967741935,0.46875,0.0
498,0.5806451612903225,0.46875,0.0
499,0.6129032258064516,0.46875,0.0
500,0.6451612903225806,0.46875,0.0
501,0.6774193548387096,0.46875,0.0
502,0.7096774193548387,0.46875,0.0
503,0.7419354838709677,0.46875,0.0
504,0.7741935483870968,0.46875,0.0
505,0.8064516129032258,0.46875,0.0
506,0.8387096774193548,0.46875,0.0
507,0.8709677419354839,0.46875,0.0
508,0.9032258064516129,0.46875,0.0
509,0.9354838709677419,0.46875,0.0
510,0.967741935483871,0.46875,0.0
511,1.0,0.46875,0.0
512,0.0,0.5,0.0
513,0.03225806451612903,0.5,0.0
514,0.06451612903225806,0.5,0.0
515,0.0967741935483871,0.5,0.0
516,0.12903225806451613,0.5,0.0
517,0.16129032258064516,0.5,0.0
518,0.1935483870967742,0.5,0.0
519,0.22580645161290322,0.5,0.0
520,0.25806451612903225,0.5,0.0
521,0.29032258064516125,0.5,0.0
522,0.3225806451612903,0.5,0.0
523,0.3548387096774194,0.5,0.0
524,0.3870967741935484,0.5,0.0
525,0.4193548387096774,0.5,0.0
526,0.45161290322580644,0.5,0.0
527,0.4838709677419355,0.5,0.0
528,0.5161290322580645,0.5,0.0
529,0.5483870967741935,0.5,0.0
530,0.5806451612903225,0.5,0.0
531,0.6129032258064516,0.5,0.0
532,0.6451612903225806,0.5,0.0
533,0.6774193548387096,0.5,0.0
534,0.7096774193548387,0.5,0.0
535,0.7419354838709677,0.5,0.0
536,0.7741935483870968,0.5,0.0
537,0.8064516129032258,0.5,0.0
538,0.8387096774193548,0.5,0.0
539,0.8709677419354839,0.5,0.0
540,0.9032258064516129,0.5,0.0
541,0.9354838709677419,0.5,0.0
542,0.967741935483871,0.5,0.0
543,1.0,0.5,0.0
544,0.0,0.53125,0.0
545,0.03225806451612903,0.53125,0.0
546,0.06451612903225806,0.53125,0.0
547,0.0967741935483871,0.53125,0.0
548,0.12903225806451613,0.53125,0.0
549,0.16129032258064516,0.53125,0.0
550,0.1935483870967742,0.53125,0.0
551,0.22580645161290322,0.53125,0.0
552,0.25806451612903225,0.53125,0.0
553,0.29032258064516125,0.53125,0.0
554,0.3225806451612903,0.53125,0.0
555,0.3548387096774194,0.53125,0.0
556,0.3870967741935484,0.53125,0.0
557,0.4193548387096774,0.53125,0.0
558,0.45161290322580644,0.53125,0.0
559,0.4838709677419355,0.53125,0.0
560,0.5161290322580645,0.53125,0.0
561,0.5483870967741935,0.53125,0.0
562,0.5806451612903225,0.53125,0.0
563,0.6129032258064516,0.53125,0.0
564,0.6451612903225806,0.53125,0.0
565,0.6774193548387096,0.53125,0.0
566,0.7096774193548387,0.53125,0.0
567,0.7419354838709677,0.53125,0.0
568,0.7741935483870968,0.53125,0.0
569,0.8064516129032258,0.53125,0.0
570,0.8387096774193548,0.53125,0.0
571,0.8709677419354839,0.53125,0.0
572,0.9032258064516129,0.53125,0.0
573,0.9354838709677419,0.53125,0.0
574,0.967741935483871,0.53125,0.0
575,1.0,0.53125,0.0
576,0.0,0.5625,0.0
577,0.03225806451612903,0.5625,0.0
578,0.06451612903225806,0.5625,0.0
579,0.0967741935483871,0.5625,0.0
580,0.12903225806451613,0.5625,0.0
581,0.16129032258064516,0.5625,0.0
582,0.1935483870967742,0.5625,0.0
583,0.22580645161290322,0.5625,0.0
584,0.25806451612903225,0.5625,0.0
585,0.29032258064516125,0.5625,0.0
586,0.3225806451612903,0.5625,0.0
587,0.3548387096774194,0.5625,0.0
588,0.3870967741935484,0.5625,0.0
589,0.4193548387096774,0.5625,0.0
590,0.45161290322580644,0.5625,0.0
591,0.4838709677419355,0.5625,0.0
592,0.5161290322580645,0.5625,0.0
593,0.5483870967741935,0.5625,0.0
594,0.5806451612903225,0.5625,0.0
595,0.6129032258064516,0.5625,0.0
596,0.6451612903225806,0.5625,0.0
597,0.6774193548387096,0.5625,0.0
598,0.7096774193548387,0.5625,0.0
599,0.7419354838709677,0.5625,0.0
600,0.7741935483870968,0.5625,0.0
601,0.8064516129032258,0.5625,0.0
602,0.8387096774193548,0.5625,0.0
603,0.8709677419354839,0.5625,0.0
604,0.9032258064516129,0.5625,0.0
605,0.9354838709677419,0.5625,0.0
606,0.967741935483871,0.5625,0.0
607,1.0,0.5625,0.0
608,0.0,0.59375,0.0
609,0.03225806451612903,0.59375,0.0
610,0.06451612903225806,0.59375,0.0
611,0.0967741935483871,0.59375,0.0
612,0.12903225806451613,0.59375,0.0
613,0.16129032258064516,0.59375,0.0
614,0.1935483870967742,0.59375,0.0
615,0.22580645161290322,0.59375,0.0
616,0.25806451612903225,0.59375,0.0
617,0.29032258064516125,0.59375,0.0
618,0.3225806451612903,0.59375,0.0
619,0.3548387096774194,0.59375,0.0
620,0.3870967741935484,0.59375,0.0
621,0.4193548387096774,0.59375,0.0
622,0.45161290322580644,0.59375,0.0
623,0.4838709677419355,0.59375,0.0
624,0.5161290322580645,0.59375,0.0
625,0.5483870967741935,0.59375,0.0
626,0.5806451612903225,0.59375,0.0
627,0.6129032258064516,0.59375,0.0
628,0.6451612903225806,0.59375,0.0
629,0.6774193548387096,0.59375,0.0
630,0.7096774193548387,0.59375,0.0
631,0.7419354838709677,0.59375,0.0
632,0.7741935483870968,0.59375,0.0
633,0.8064516129032258,0.59375,0.0
634,0.8387096774193548,0.59375,0.0
635,0.8709677419354839,0.59375,0.0
636,0.9032258064516129,0.59375,0.0
637,0.9354838709677419,0.59375,0.0
638,0.967741935483871,0.59375,0.0
639,1.0,0.59375,0.0
640,0.0,0.625,0.0
641,0.03225806451612903,0.625,0.0
642,0.06451612903225806,0.625,0.0
643,0.0967741935483871,0.625,0.0
644,0.12903225806451613,0.625,0.0
645,0.16129032258064516,0.625,0.0
646,0.1935483870967742,0.625,0.0
647,0.22580645161290322,0.625,0.0
648,0.25806451612903225,0.625,0.0
649,0.29032258064516125,0.625,0.0
650,0.3225806451612903,0.625,0.0
651,0.3548387096774194,0.625,0.0
652,0.3870967741935484,0.625,0.0
653,0.4193548387096774,0.625,0.0
654,0.45161290322580644,0.625,0.0
655,0.4838709677419355,0.625,0.0
656,0.5161290322580645,0.625,0.0
657,0.5483870967741935,0.625,0.0
658,0.5806451612903225,0.625,0.0
659,0.6129032258064516,0.625,0.0
660,0.6451612903225806,0.625,0.0
661,0.6774193548387096,0.625,0.0
662,0.7096774193548387,0.625,0.0
663,0.7419354838709677,0.625,0.0
664,0.7741935483870968,0.625,0.0
665,0.8064516129032258,0.625,0.0
666,0.8387096774193548,0.625,0.0
667,0.8709677419354839,0.625,0.0
668,0.9032258064516129,0.625,0.0
669,0.9354838709677419,0.625,0.0
670,0.967741935483871,0.625,0.0
671,1.0,0.625,0.0
672,0.0,0.65625,0.0
673,0.03225806451612903,0.65625,0.0
674,0.06451612903225806,0.65625,0.0
675,0.0967741935483871,0.65625,0.0
676,0.12903225806451613,0.65625,0.0
677,0.16129032258064516,0.65625,0.0
678,0.1935483870967742,0.65625,0.0
679,0.22580645161290322,0.65625,0.0
680,0.25806451612903225,0.65625,0.0
681,0.29032258064516125,0.65625,0.0
682,0.3225806451612903,0.65625,0.0
683,0.3548387096774194,0.65625,0.0
684,0.3870967741935484,0.65625,0.0
685,0.4193548387096774,0.65625,0.0
686,0.45161290322580644,0.65625,0.0
687,0.4838709677419355,0.65625,0.0
688,0.5161290322580645,0.65625,0.0
689,0.5483870967741935,0.65625,0.0
690,0.5806451612903225,0.65625,0.0
691,0.6129032258064516,0.65625,0.0
692,0.6451612903225806,0.65625,0.0
693,0.6774193548387096,0.65625,0.0
694,0.7096774193548387,0.65625,0.0
695,0.7419354838709677,0.65625,0.0
696,0.7741935483870968,0.65625,0.0
697,0.8064516129032258,0.65625,0.0
698,0.8387096774193548,0.65625,0.0
699,0.8709677419354839,0.65625,0.0
700,0.9032258064516129,0.65625,0.0
701,0.9354838709677419,0.65625,0.0
702,0.967741935483871,0.65625,0.0
703,1.0,0.65625,0.0
704,0.0,0.6875,0.0
705,0.03225806451612903,0.6875,0.0
706,0.06451612903225806,0.6875,0.0
707,0.0967741935483871,0.6875,0.0
708,0.12903225806451613,0.6875,0.0
709,0.16129032258064516,0.6875,0.0
710,0.1935483870967742,0.6875,0.0
711,0.22580645161290322,0.6875,0.0
712,0.25806451612903225,0.6875,0.0
713,0.29032258064516125,0.6875,0.0
714,0.3225806451612903,0.6875,0.0
715,0.3548387096774194,0.6875,0.0
716,0.3870967741935484,0.6875,0.0
717,0.4193548387096774,0.6875,0.0
718,0.45161290322580644,0.6875,0.0
719,0.4838709677419355,0.6875,0.0
720,0.5161290322580645,0.6875,0.0
721,0.5483870967741935,0.6875,0.0
722,0.5806451612903225,0.6875,0.0
723,0.6129032258064516,0.6875,0.0
724,0.6451612903225806,0.6875,0.0
725,0.6774193548387096,0.6875,0.0
726,0.7096774193548387,0.6875,0.0
727,0.7419354838709677,0.6875,0.0
728,0.7741935483870968,0.6875,0.0
729,0.8064516129032258,0.6875,0.0
730,0.8387096774193548,0.6875,0.0
731,0.8709677419354839,0.6875,0.0
732,0.9032258064516129,0.6875,0.0
733,0.9354838709677419,0.6875,0.0
734,0.967741935483871,0.6875,0.0
735,1.0,0.6875,0.0
736,0.0,0.71875,0.0
737,0.03225806451612903,0.71875,0.0
738,0.06451612903225806,0.71875,0.0
739,0.0967741935483871,0.71875,0.0
740,0.12903225806451613,0.71875,0.0
741,0.16129032258064516,0.71875,0.0
742,0.1935483870967742,0.71875,0.0
743,0.22580645161290322,0.71875,0.0
744,0.25806451612903225,0.71875,0.0
745,0.29032258064516125,0.71875,0.0
746,0.3225806451612903,0.71875,0.0
747,0.3548387096774194,0.71875,0.0
748,0.3870967741935484,0.71875,0.0
749,0.4193548387096774,0.71875,0.0
750,0.45161290322580644,0.71875,0.0
751,0.4838709677419355,0.71875,0.0
752,0.5161290322580645,0.71875,0.0
753,0.5483870967741935,0.71875,0.0
754,0.5806451612903225,0.71875,0.0
755,0.6129032258064516,0.71875,0.0
756,0.6451612903225806,0.71875,0.0
757,0.6774193548387096,0.71875,0.0
758,0.7096774193548387,0.71875,0.0
759,0.7419354838709677,0.71875,0.0
760,0.7741935483870968,0.71875,0.0
761,0.8064516129032258,0.71875,0.0
762,0.8387096774193548,0.71875,0.0
763,0.8709677419354839,0.71875,0.0
764,0.9032258064516129,0.71875,0.0
765,0.9354838709677419,0.71875,0.0
766,0.967741935483871,0.71875,0.0
767,1.0,0.71875,0.0
768,0.0,0.75,0.0
769,0.03225806451612903,0.75,0.0
770,0.06451612903225806,0.75,0.0
771,0.0967741935483871,0.75,0.0
772,0.12903225806451613,0.75,0.0
773,0.16129032258064516,0.75,0.0
774,0.1935483870967742,0.75,0.0
775,0.22580645161290322,0.75,0.0
776,0.25806451612903225,0.75,0.0
777,0.29032258064516125,0.75,0.0
778,0.3225806451612903,0.75,0.0
779,0.3548387096774194,0.75,0.0
780,0.3870967741935484,0.75,0.0
781,0.4193548387096774,0.75,0.0
782,0.45161290322580644,0.75,0.0
783,0.4838709677419355,0.75,0.0
784,0.5161290322580645,0.75,0.0
785,0.5483870967741935,0.75,0.0
786,0.5806451612903225,0.75,0.0
787,0.6129032258064516,0.75,0.0
788,0.6451612903225806,0.75,0.0
789,0.6774193548387096,0.75,0.0
790,0.7096774193548387,0.75,0.0
791,0.7419354838709677,0.75,0.0
792,0.7741935483870968,0.75,0.0
793,0.8064516129032258,0.75,0.0
794,0.8387096774193548,0.75,0.0
795,0.8709677419354839,0.75,0.0
796,0.9032258064516129,0.75,0.0
797,0.9354838709677419,0.75,0.0
798,0.967741935483871,0.75,0.0
799,1.0,0.75,0.0
800,0.0,0.78125,0.0
801,0.03225806451612903,0.78125,0.0
802,0.06451612903225806,0.78125,0.0
803,0.0967741935483871,0.78125,0.0
804,0.12903225806451613,0.78125,0.0
805,0.16129032258064516,0.78125,0.0
806,0.1935483870967742,0.78125,0.0
807,0.22580645161290322,0.78125,0.0
808,0.25806451612903225,0.78125,0.0
809,0.29032258064516125,0.78125,0.0
810,0.3225806451612903,0.78125,0.0
811,0.3548387096774194,0.78125,0.0
812,0.3870967741935484,0.78125,0.0
813,0.4193548387096774,0.78125,0.0
814,0.45161290322580644,0.78125,0.0
815,0.4838709677419355,0.78125,0.0
816,0.5161290322580645,0.78125,0.0
817,0.5483870967741935,0.78125,0.0
818,0.5806451612903225,0.78125,0.0
819,0.6129032258064516,0.78125,0.0
820,0.6451612903225806,0.78125,0.0
821,0.6774193548387096,0.78125,0.0
822,0.7096774193548387,0.78125,0.0
823,0.7419354838709677,0.78125,0.0
824,0.7741935483870968,0.78125,0.0
825,0.8064516129032258,0.78125,0.0
826,0.8387096774193548,0.78125,0.0
827,0.8709677419354839,0.78125,0.0
828,0.9032258064516129,0.78125,0.0
829,0.9354838709677419,0.78125,0.0
830,0.967741935483871,0.78125,0.0
831,1.0,0.78125,0.0
832,0.0,0.8125,0.0
833,0.03225806451612903,0.8125,0.0
834,0.06451612903225806,0.8125,0.0
835,0.0967741935483871,0.8125,0.0
836,0.12903225806451613,0.8125,0.0
837,0.16129032258064516,0.8125,0.0
838,0.1935483870967742,0.8125,0.0
839,0.22580645161290322,0.8125,0.0
840,0.25806451612903225,0.8125,0.0
841,0.29032258064516125,0.8125,0.0
842,0.3225806451612903,0.8125,0.0
843,0.3548387096774194,0.8125,0.0
844,0.3870967741935484,0.8125,0.0
845,0.4193548387096774,0.8125,0.0
846,0.45161290322580644,0.8125,0.0
847,0.4838709677419355,0.8125,0.0
848,0.5161290322580645,0.8125,0.0
849,0.5483870967741935,0.8125,0.0
850,0.5806451612903225,0.8125,0.0
851,0.6129032258064516,0.8125,0.0
852,0.6451612903225806,0.8125,0.0
853,0.6774193548387096,0.8125,0.0
854,0.7096774193548387,0.8125,0.0
855,0.7419354838709677,0.8125,0.0
856,0.7741935483870968,0.8125,0.0
857,0.8064516129032258,0.8125,0.0
858,0.8387096774193548,0.8125,0.0
859,0.8709677419354839,0.8125,0.0
860,0.9032258064516129,0.8125,0.0
861,0.9354838709677419,0.8125,0.0
862,0.967741935483871,0.8125,0.0
863,1.0,0.8125,0.0
864,0.0,0.84375,0.0
865,0.03225806451612903,0.84375,0.0
866,0.06451612903225806,0.84375,0.0
867,0.0967741935483871,0.84375,0.0
868,0.12903225806451613,0.84375,0.0
869,0.16129032258064516,0.84375,0.0
870,0.1935483870967742,0.84375,0.0
871,0.22580645161290322,0.84375,0.0
872,0.25806451612903225,0.84375,0.0
873,0.29032258064516125,0.84375,0.0
874,0.3225806451612903,0.84375,0.0
875,0.3548387096774194,0.84375,0.0
876,0.3870967741935484,0.84375,0.0
877,0.4193548387096774,0.84375,0.0
878,0.45161290322580644,0.84375,0.0
879,0.4838709677419355,0.84375,0.0
880,0.5161290322580645,0.84375,0.0
881,0.5483870967741935,0.84375,0.0
882,0.5806451612903225,0.84375,0.0
883,0.6129032258064516,0.84375,0.0
884,0.6451612903225806,0.84375,0.0
885,0.6774193548387096,0.84375,0.0
886,0.7096774193548387,0.84375,0.0
887,0.7419354838709677,0.84375,0.0
888,0.7741935483870968,0.84375,0.0
889,0.8064516129032258,0.84375,0.0
890,0.8387096774193548,0.84375,0.0
891,0.8709677419354839,0.84375,0.0
892,0.9032258064516129,0.84375,0.0
893,0.9354838709677419,0.84375,0.0
894,0.967741935483871,0.84375,0.0
895,1.0,0.84375,0.0
896,0.0,0.875,0.0
897,0.03225806451612903,0.875,0.0
898,0.06451612903225806,0.875,0.0
899,0.0967741935483871,0.875,0.0
900,0.12903225806451613,0.875,0.0
901,0.16129032258064516,0.875,0.0
902,0.1935483870967742,0.875,0.0
903,0.22580645161290322,0.875,0.0
904,0.25806451612903225,0.875,0.0
905,0.29032258064516125,0.875,0.0
906,0.3225806451612903,0.875,0.0
907,0.3548387096774194,0.875,0.0
908,0.3870967741935484,0.875,0.0
909,0.4193548387096774,0.875,0.0
910,0.45161290322580644,0.875,0.0
911,0.4838709677419355,0.875,0.0
912,0.5161290322580645,0.875,0.0
913,0.5483870967741935,0.875,0.0
914,0.5806451612903225,0.875,0.0
915,0.6129032258064516,0.875,0.0
916,0.6451612903225806,0.875,0.0
917,0.6774193548387096,0.875,0.0
918,0.7096774193548387,0.875,0.0
919,0.7419354838709677,0.875,0.0
920,0.7741935483870968,0.875,0.0
921,0.8064516129032258,0.875,0.0
922,0.8387096774193548,0.875,0.0
923,0.8709677419354839,0.875,0.0
924,0.9032258064516129,0.875,0.0
925,0.9354838709677419,0.875,0.0
926,0.967741935483871,0.875,0.0
927,1.0,0.875,0.0
928,0.0,0.90625,0.0
929,0.03225806451612903,0.90625,0.0
930,0.06451612903225806,0.90625,0.0
931,0.0967741935483871,0.90625,0.0
932,0.12903225806451613,0.90625,0.0
933,0.16129032258064516,0.90625,0.0
934,0.1935483870967742,0.90625,0.0
935,0.22580645161290322,0.90625,0.0
936,0.25806451612903225,0.90625,0.0
937,0.29032258064516125,0.90625,0.0
938,0.3225806451612903,0.90625,0.0
939,0.3548387096774194,0.90625,0.0
940,0.3870967741935484,0.90625,0.0
941,0.4193548387096774,0.90625,0.0
942,0.45161290322580644,0.90625,0.0
943,0.4838709677419355,0.90625,0.0
944,0.5161290322580645,0.90625,0.0
945,0.5483870967741935,0.90625,0.0
946,0.5806451612903225,0.90625,0.0
947,0.6129032258064516,0.90625,0.0
948,0.6451612903225806,0.90625,0.0
949,0.6774193548387096,0.90625,0.0
950,0.7096774193548387,0.90625,0.0
951,0.7419354838709677,0.90625,0.0
952,0.7741935483870968,0.90625,0.0
953,0.8064516129032258,0.90625,0.0
954,0.8387096774193548,0.90625,0.0
955,0.8709677419354839,0.90625,0.0
956,0.9032258064516129,0.90625,0.0
957,0.9354838709677419,0.90625,0.0
958,0.967741935483871,0.90625,0.0
959,1.0,0.90625,0.0
960,0.0,0.9375,0.0
961,0.03225806451612903,0.9375,0.0
962,0.06451612903225806,0.9375,0.0
963,0.0967741935483871,0.9375,0.0
964,0.12903225806451613,0.9375,0.0
965,0.16129032258064516,0.9375,0.0
966,0.1935483870967742,0.9375,0.0
967,0.22580645161290322,0.9375,0.0
968,0.25806451612903225,0.9375,0.0
969,0.29032258064516125,0.9375,0.0
970,0.3225806451612903,0.9375,0.0
971,0.3548387096774194,0.9375,0.0
972,0.3870967741935484,0.9375,0.0
973,0.4193548387096774,0.9375,0.0
974,0.45161290322580644,0.9375,0.0
975,0.4838709677419355,0.9375,0.0
976,0.5161290322580645,0.9375,0.0
977,0.5483870967741935,0.9375,0.0
978,0.5806451612903225,0.9375,0.0
979,0.6129032258064516,0.9375,0.0
980,0.6451612903225806,0.9375,0.0
981,0.6774193548387096,0.9375,0.0
982,0.7096774193548387,0.9375,0.0
983,0.7419354838709677,0.9375,0.0
984,0.7741935483870968,0.9375,0.0
985,0.8064516129032258,0.9375,0.0
986,0.8387096774193548,0.9375,0.0
987,0.8709677419354839,0.9375,0.0
988,0.9032258064516129,0.9375,0.0
989,0.9354838709677419,0.9375,0.0
990,0.967741935483871,0.9375,0.0
991,1.0,0.9375,0.0
992,0.0,0.96875,0.0
993,0.03225806451612903,0.96875,0.0
994,0.06451612903225806,0.96875,0.0
995,0.0967741935483871,0.96875,0.0
996,0.12903225806451613,0.96875,0.0
997,0.16129032258064516,0.96875,0.0
998,0.1935483870967742,0.96875,0.0
999,0.22580645161290322,0.96875,0.0
1000,0.25806451612903225,0.96875,0.0
1001,0.29032258064516125,0.96875,0.0
1002,0.3225806451612903,0.96875,0.0
1003,0.3548387096774194,0.96875,0.0
1004,0.3870967741935484,0.96875,0.0
1005,0.4193548387096774,0.96875,0.0
1006,0.45161290322580644,0.96875,0.0
1007,0.4838709677419355,0.96875,0.0
1008,0.5161290322580645,0.96875,0.0
1009,0.5483870967741935,0.96875,0.0
1010,0.5806451612903225,0.96875,0.0
1011,0.6129032258064516,0.96875,0.0
1012,0.6451612903225806,0.96875,0.0
1013,0.6774193548387096,0.96875,0.0
1014,0.7096774193548387,0.96875,0.0
1015,0.7419354838709677,0.96875,0.0
1016,0.7741935483870968,0.96875,0.0
1017,0.8064516129032258,0.96875,0.0
1018,0.8387096774193548,0.96875,0.0
1019,0.8709677419354839,0.96875,0.0
1020,0.9032258064516129,0.96875,0.0
1021,0.9354838709677419,0.96875,0.0
1022,0.967741935483871,0.96875,0.0
1023,1.0,0.96875,0.0


==> visu/old/tikz_csvs_two_dim/result_best_run_MT/sol_nn.csv <==
,X_x,X_y,value
0,0.0,0.0,0.0030653235
1,0.03225806451612903,0.0,0.0016680304
2,0.06451612903225806,0.0,0.0007018894
3,0.0967741935483871,0.0,9.571947e-05
4,0.12903225806451613,0.0,-0.00022134557
5,0.16129032258064516,0.0,-0.00031729788
6,0.1935483870967742,0.0,-0.00025458634
7,0.22580645161290322,0.0,-8.818507e-05
8,0.25806451612903225,0.0,0.00013485551
9,0.29032258064516125,0.0,0.00037659705
10,0.3225806451612903,0.0,0.00060763955
11,0.3548387096774194,0.0,0.0008068159
12,0.3870967741935484,0.0,0.0009604469
13,0.4193548387096774,0.0,0.0010609254
14,0.45161290322580644,0.0,0.001105845
15,0.4838709677419355,0.0,0.0010971129
16,0.5161290322580645,0.0,0.0010397583
17,0.5483870967741935,0.0,0.000940986
18,0.5806451612903225,0.0,0.00080931187
19,0.6129032258064516,0.0,0.0006548315
20,0.6451612903225806,0.0,0.00048677623
21,0.6774193548387096,0.0,0.0003155321
22,0.7096774193548387,0.0,0.00015036762
23,0.7419354838709677,0.0,4.0233135e-07
24,0.7741935483870968,0.0,-0.00012548268
25,0.8064516129032258,0.0,-0.00021991134
26,0.8387096774193548,0.0,-0.00027559698
27,0.8709677419354839,0.0,-0.00028635561
28,0.9032258064516129,0.0,-0.0002464801
29,0.9354838709677419,0.0,-0.00015084445
30,0.967741935483871,0.0,4.6640635e-06
31,1.0,0.0,0.00022396445
32,0.0,0.03125,0.0025353264
33,0.03225806451612903,0.03125,0.0012196702
34,0.06451612903225806,0.03125,0.0009826843
35,0.0967741935483871,0.03125,0.0016334922
36,0.12903225806451613,0.03125,0.0026595802
37,0.16129032258064516,0.03125,0.003917212
38,0.1935483870967742,0.03125,0.0045547904
39,0.22580645161290322,0.03125,0.004225782
40,0.25806451612903225,0.03125,0.004069711
41,0.29032258064516125,0.03125,0.004126695
42,0.3225806451612903,0.03125,0.0036175668
43,0.3548387096774194,0.03125,0.0029797633
44,0.3870967741935484,0.03125,0.002100709
45,0.4193548387096774,0.03125,0.0011545315
46,0.45161290322580644,0.03125,0.00079767685
47,0.4838709677419355,0.03125,0.0008525972
48,0.5161290322580645,0.03125,0.00088081555
49,0.5483870967741935,0.03125,0.0008859981
50,0.5806451612903225,0.03125,0.0009022299
51,0.6129032258064516,0.03125,0.0008890305
52,0.6451612903225806,0.03125,0.00083452306
53,0.6774193548387096,0.03125,0.0007448491
54,0.7096774193548387,0.03125,0.00063040014
55,0.7419354838709677,0.03125,0.0005023874
56,0.7741935483870968,0.03125,0.00037200892
57,0.8064516129032258,0.03125,0.00025023567
58,0.8387096774193548,0.03125,0.0001477735
59,0.8709677419354839,0.03125,7.445231e-05
60,0.9032258064516129,0.03125,3.9116712e-05
61,0.9354838709677419,0.03125,4.965991e-05
62,0.967741935483871,0.03125,0.000112618494
63,1.0,0.03125,0.00023397803
64,0.0,0.0625,0.0020494629
65,0.03225806451612903,0.0625,0.0012028705
66,0.06451612903225806,0.0625,0.0028405876
67,0.0967741935483871,0.0625,0.0068833726
68,0.12903225806451613,0.0625,0.012003837
69,0.16129032258064516,0.0625,0.017348725
70,0.1935483870967742,0.0625,0.02166181
71,0.22580645161290322,0.0625,0.023811871
72,0.25806451612903225,0.0625,0.02442932
73,0.29032258064516125,0.0625,0.02314746
74,0.3225806451612903,0.0625,0.01971072
75,0.3548387096774194,0.0625,0.0153034935
76,0.3870967741935484,0.0625,0.009626489
77,0.4193548387096774,0.0625,0.0042576324
78,0.45161290322580644,0.0625,0.0014282675
79,0.4838709677419355,0.0625,0.00054321083
80,0.5161290322580645,0.0625,0.00045479287
81,0.5483870967741935,0.0625,0.000647163
82,0.5806451612903225,0.0625,0.0008417323
83,0.6129032258064516,0.0625,0.0009608825
84,0.6451612903225806,0.0625,0.0010037947
85,0.6774193548387096,0.0625,0.0009823649
86,0.7096774193548387,0.0625,0.0009109593
87,0.7419354838709677,0.0625,0.0008039324
88,0.7741935483870968,0.0625,0.00067572924
89,0.8064516129032258,0.0625,0.0005402017
90,0.8387096774193548,0.0625,0.0004106181
91,0.8709677419354839,0.0625,0.00029931328
92,0.9032258064516129,0.0625,0.00021738594
93,0.9354838709677419,0.0625,0.00017435668
94,0.967741935483871,0.0625,0.00017878524
95,1.0,0.0625,0.00023719668
96,0.0,0.09375,0.0016069375
97,0.03225806451612903,0.09375,0.0016821071
98,0.06451612903225806,0.09375,0.0070081977
99,0.0967741935483871,0.09375,0.0179814
100,0.12903225806451613,0.09375,0.032608908
101,0.16129032258064516,0.09375,0.048212968
102,0.1935483870967742,0.09375,0.061758447
103,0.22580645161290322,0.09375,0.07036369
104,0.25806451612903225,0.09375,0.07140919
105,0.29032258064516125,0.09375,0.06605419
106,0.3225806451612903,0.09375,0.055080503
107,0.3548387096774194,0.09375,0.04078056
108,0.3870967741935484,0.09375,0.024727548
109,0.4193548387096774,0.09375,0.011090032
110,0.45161290322580644,0.09375,0.003269209
111,0.4838709677419355,0.09375,0.00034287258
112,0.5161290322580645,0.09375,4.7441223e-05
113,0.5483870967741935,0.09375,0.00040808553
114,0.5806451612903225,0.09375,0.000727379
115,0.6129032258064516,0.09375,0.0009277217
116,0.6451612903225806,0.09375,0.0010267812
117,0.6774193548387096,0.09375,0.001045952
118,0.7096774193548387,0.09375,0.0010039986
119,0.7419354838709677,0.09375,0.00091691903
120,0.7741935483870968,0.09375,0.00079976185
121,0.8064516129032258,0.09375,0.00066670566
122,0.8387096774193548,0.09375,0.00053135375
123,0.8709677419354839,0.09375,0.0004064825
124,0.9032258064516129,0.09375,0.00030474615
125,0.9354838709677419,0.09375,0.00023644292
126,0.967741935483871,0.09375,0.00021063437
127,1.0,0.09375,0.00023433566
128,0.0,0.125,0.0012067277
129,0.03225806451612903,0.125,0.0027129075
130,0.06451612903225806,0.125,0.014073539
131,0.0967741935483871,0.125,0.03648439
132,0.12903225806451613,0.125,0.06708361
133,0.16129032258064516,0.125,0.09980476
134,0.1935483870967742,0.125,0.12657788
135,0.22580645161290322,0.125,0.14295664
136,0.25806451612903225,0.125,0.14640741
137,0.29032258064516125,0.125,0.13562603
138,0.3225806451612903,0.125,0.11258719
139,0.3548387096774194,0.125,0.081608884
140,0.3870967741935484,0.125,0.04899944
141,0.4193548387096774,0.125,0.022370443
142,0.45161290322580644,0.125,0.006451454
143,0.4838709677419355,0.125,0.0004071396
144,0.5161290322580645,0.125,-0.00020120526
145,0.5483870967741935,0.125,0.0002517912
146,0.5806451612903225,0.125,0.00060474593
147,0.6129032258064516,0.125,0.00080751535
148,0.6451612903225806,0.125,0.0009093884
149,0.6774193548387096,0.125,0.00094257016
150,0.7096774193548387,0.125,0.00092381425
151,0.7419354838709677,0.125,0.00086358894
152,0.7741935483870968,0.125,0.00077164586
153,0.8064516129032258,0.125,0.00065901264
154,0.8387096774193548,0.125,0.0005383454
155,0.8709677419354839,0.125,0.00042213732
156,0.9032258064516129,0.125,0.00032280173
157,0.9354838709677419,0.125,0.00025146783
158,0.967741935483871,0.125,0.00021679618
159,1.0,0.125,0.00022602081
160,0.0,0.15625,0.0008477457
161,0.03225806451612903,0.15625,0.0042640623
162,0.06451612903225806,0.15625,0.023607979
163,0.0967741935483871,0.15625,0.061276574
164,0.12903225806451613,0.15625,0.11317734
165,0.16129032258064516,0.15625,0.16691096
166,0.1935483870967742,0.15625,0.21074378
167,0.22580645161290322,0.15625,0.24005832
168,0.25806451612903225,0.15625,0.2464225
169,0.29032258064516125,0.15625,0.22776635
170,0.3225806451612903,0.15625,0.18886364
171,0.3548387096774194,0.15625,0.13768214
172,0.3870967741935484,0.15625,0.082775675
173,0.4193548387096774,0.15625,0.037948366
174,0.45161290322580644,0.15625,0.010669763
175,0.4838709677419355,0.15625,0.000646041
176,0.5161290322580645,0.15625,-0.0002646352
177,0.5483870967741935,0.15625,0.00020012574
178,0.5806451612903225,0.15625,0.0004679855
179,0.6129032258064516,0.15625,0.00059088145
180,0.6451612903225806,0.15625,0.00065890705
181,0.6774193548387096,0.15625,0.00069856003
182,0.7096774193548387,0.15625,0.0007094552
183,0.7419354838709677,0.15625,0.0006880845
184,0.7741935483870968,0.15625,0.00063541887
185,0.8064516129032258,0.15625,0.0005586441
186,0.8387096774193548,0.15625,0.00046817178
187,0.8709677419354839,0.15625,0.00037640118
188,0.9032258064516129,0.15625,0.00029503214
189,0.9354838709677419,0.15625,0.00023526535
190,0.967741935483871,0.15625,0.00020567806
191,1.0,0.15625,0.00021265447
192,0.0,0.1875,0.0005290508
193,0.03225806451612903,0.1875,0.0060939174
194,0.06451612903225806,0.1875,0.03462448
195,0.0967741935483871,0.1875,0.09047718
196,0.12903225806451613,0.1875,0.16647357
197,0.16129032258064516,0.1875,0.24429782
198,0.1935483870967742,0.1875,0.31250322
199,0.22580645161290322,0.1875,0.35668433
200,0.25806451612903225,0.1875,0.36621365
201,0.29032258064516125,0.1875,0.33881325
202,0.3225806451612903,0.1875,0.2814905
203,0.3548387096774194,0.1875,0.20542446
204,0.3870967741935484,0.1875,0.12399299
205,0.4193548387096774,0.1875,0.056829408
206,0.45161290322580644,0.1875,0.015467371
207,0.4838709677419355,0.1875,0.000992795
208,0.5161290322580645,0.1875,-0.00015455694
209,0.5483870967741935,0.1875,0.00020823802
210,0.5806451612903225,0.1875,0.00028610288
211,0.6129032258064516,0.1875,0.0002901968
212,0.6451612903225806,0.1875,0.00032203895
213,0.6774193548387096,0.1875,0.0003765399
214,0.7096774193548387,0.1875,0.00042635328
215,0.7419354838709677,0.1875,0.000452141
216,0.7741935483870968,0.1875,0.00044664493
217,0.8064516129032258,0.1875,0.00041323475
218,0.8387096774193548,0.1875,0.0003609225
219,0.8709677419354839,0.1875,0.00030079094
220,0.9032258064516129,0.1875,0.00024488353
221,0.9354838709677419,0.1875,0.00020369288
222,0.967741935483871,0.1875,0.0001853689
223,1.0,0.1875,0.00019541383
224,0.0,0.21875,0.0002494082
225,0.03225806451612903,0.21875,0.007824328
226,0.06451612903225806,0.21875,0.046229176
227,0.0967741935483871,0.21875,0.12171121
228,0.12903225806451613,0.21875,0.22220306
229,0.16129032258064516,0.21875,0.32974413
230,0.1935483870967742,0.21875,0.42361495
231,0.22580645161290322,0.21875,0.48451734
232,0.25806451612903225,0.21875,0.49822235
233,0.29032258064516125,0.21875,0.46163237
234,0.3225806451612903,0.21875,0.38199717
235,0.3548387096774194,0.21875,0.27838045
236,0.3870967741935484,0.21875,0.1694085
237,0.4193548387096774,0.21875,0.07760112
238,0.45161290322580644,0.21875,0.02082883
239,0.4838709677419355,0.21875,0.0014396881
240,0.5161290322580645,0.21875,3.4761615e-05
241,0.5483870967741935,0.21875,0.00020882796
242,0.5806451612903225,0.21875,7.2830706e-05
243,0.6129032258064516,0.21875,-2.6615744e-05
244,0.6451612903225806,0.21875,-1.5330792e-05
245,0.6774193548387096,0.21875,6.1006867e-05
246,0.7096774193548387,0.21875,0.00015050863
247,0.7419354838709677,0.21875,0.00022108268
248,0.7741935483870968,0.21875,0.00025972276
249,0.8064516129032258,0.21875,0.00026730678
250,0.8387096774193548,0.21875,0.00025143905
251,0.8709677419354839,0.21875,0.00022248406
252,0.9032258064516129,0.21875,0.00019186435
253,0.9354838709677419,0.21875,0.00016912445
254,0.967741935483871,0.21875,0.00016167006
255,1.0,0.21875,0.0001746118
256,0.0,0.25,7.836148e-06
257,0.03225806451612903,0.25,0.009244224
258,0.06451612903225806,0.25,0.057545908
259,0.0967741935483871,0.25,0.15232885
260,0.12903225806451613,0.25,0.27853346
261,0.16129032258064516,0.25,0.41754735
262,0.1935483870967742,0.25,0.53837526
263,0.22580645161290322,0.25,0.61361456
264,0.25806451612903225,0.25,0.62810314
265,0.29032258064516125,0.25,0.58222026
266,0.3225806451612903,0.25,0.48189586
267,0.3548387096774194,0.25,0.3508575
268,0.3870967741935484,0.25,0.21410349
269,0.4193548387096774,0.25,0.09873951
270,0.45161290322580644,0.25,0.02644492
271,0.4838709677419355,0.25,0.001813794
272,0.5161290322580645,0.25,0.00019050861
273,0.5483870967741935,0.25,0.00020209007
274,0.5806451612903225,0.25,-9.648304e-05
275,0.6129032258064516,0.25,-0.00026512682
276,0.6451612903225806,0.25,-0.00026467134
277,0.6774193548387096,0.25,-0.00017187174
278,0.7096774193548387,0.25,-5.501634e-05
279,0.7419354838709677,0.25,4.6517976e-05
280,0.7741935483870968,0.25,0.00011674285
281,0.8064516129032258,0.25,0.00015399125
282,0.8387096774193548,0.25,0.00016515297
283,0.8709677419354839,0.25,0.00016013221
284,0.9032258064516129,0.25,0.00014860011
285,0.9354838709677419,0.25,0.00013958133
286,0.967741935483871,0.25,0.00013940787
287,1.0,0.25,0.00015087426
288,0.0,0.28125,-0.0001970604
289,0.03225806451612903,0.28125,0.010489325
290,0.06451612903225806,0.28125,0.06802201
291,0.0967741935483871,0.28125,0.1812169
292,0.12903225806451613,0.28125,0.3335233
293,0.16129032258064516,0.28125,0.5021278
294,0.1935483870967742,0.28125,0.6442163
295,0.22580645161290322,0.28125,0.7321112
296,0.25806451612903225,0.28125,0.7490568
297,0.29032258064516125,0.28125,0.6937314
298,0.3225806451612903,0.28125,0.57474315
299,0.3548387096774194,0.28125,0.4176262
300,0.3870967741935484,0.28125,0.25458348
301,0.4193548387096774,0.28125,0.117636174
302,0.45161290322580644,0.28125,0.031227732
303,0.4838709677419355,0.28125,0.0019446531
304,0.5161290322580645,0.28125,0.00028890662
305,0.5483870967741935,0.28125,0.00024006463
306,0.5806451612903225,0.28125,-0.00015130953
307,0.6129032258064516,0.28125,-0.0003631577
308,0.6451612903225806,0.28125,-0.00037563127
309,0.6774193548387096,0.28125,-0.00028195896
310,0.7096774193548387,0.28125,-0.00015749084
311,0.7419354838709677,0.28125,-4.4687855e-05
312,0.7741935483870968,0.28125,3.8604147e-05
313,0.8064516129032258,0.28125,8.996133e-05
314,0.8387096774193548,0.28125,0.00011526648
315,0.8709677419354839,0.28125,0.0001227945
316,0.9032258064516129,0.28125,0.000121635705
317,0.9354838709677419,0.28125,0.00011881473
318,0.967741935483871,0.28125,0.00011945024
319,1.0,0.28125,0.00012522936
320,0.0,0.3125,-0.0003661923
321,0.03225806451612903,0.3125,0.011738501
322,0.06451612903225806,0.3125,0.07722321
323,0.0967741935483871,0.3125,0.2070598
324,0.12903225806451613,0.3125,0.38331094
325,0.16129032258064516,0.3125,0.5760018
326,0.1935483870967742,0.3125,0.73307145
327,0.22580645161290322,0.3125,0.83322865
328,0.25806451612903225,0.3125,0.8536397
329,0.29032258064516125,0.3125,0.7899089
330,0.3225806451612903,0.3125,0.65443635
331,0.3548387096774194,0.3125,0.47482848
332,0.3870967741935484,0.3125,0.28889027
333,0.4193548387096774,0.3125,0.13277179
334,0.45161290322580644,0.3125,0.03479939
335,0.4838709677419355,0.3125,0.0019036423
336,0.5161290322580645,0.3125,0.0003610943
337,0.5483870967741935,0.3125,0.00035018806
338,0.5806451612903225,0.3125,-7.964065e-05
339,0.6129032258064516,0.3125,-0.0003203064
340,0.6451612903225806,0.3125,-0.00035293435
341,0.6774193548387096,0.3125,-0.00027407444
342,0.7096774193548387,0.3125,-0.00016017706
343,0.7419354838709677,0.3125,-5.4638076e-05
344,0.7741935483870968,0.3125,2.5052937e-05
345,0.8064516129032258,0.3125,7.565254e-05
346,0.8387096774193548,0.3125,0.00010173433
347,0.8709677419354839,0.3125,0.00011090972
348,0.9032258064516129,0.3125,0.00011049898
349,0.9354838709677419,0.3125,0.00010672351
350,0.967741935483871,0.3125,0.000102535545
351,1.0,0.3125,9.790063e-05
352,0.0,0.34375,-0.00050099194
353,0.03225806451612903,0.34375,0.0127424905
354,0.06451612903225806,0.34375,0.08393188
355,0.0967741935483871,0.34375,0.22750188
356,0.12903225806451613,0.34375,0.42064673
357,0.16129032258064516,0.34375,0.6292967
358,0.1935483870967742,0.34375,0.79928875
359,0.22580645161290322,0.34375,0.9100893
360,0.25806451612903225,0.34375,0.9326282
361,0.29032258064516125,0.34375,0.86182725
362,0.3225806451612903,0.34375,0.714579
363,0.3548387096774194,0.34375,0.51883453
364,0.3870967741935484,0.34375,0.3158471
365,0.4193548387096774,0.34375,0.14461523
366,0.45161290322580644,0.34375,0.037578333
367,0.4838709677419355,0.34375,0.0018560959
368,0.5161290322580645,0.34375,0.00043268094
369,0.5483870967741935,0.34375,0.00051502197
370,0.5806451612903225,0.34375,7.7328994e-05
371,0.6129032258064516,0.34375,-0.00018582167
372,0.6451612903225806,0.34375,-0.00024344889
373,0.6774193548387096,0.34375,-0.00018848438
374,0.7096774193548387,0.34375,-9.6005824e-05
375,0.7419354838709677,0.34375,-7.552837e-06
376,0.7741935483870968,0.34375,5.8066966e-05
377,0.8064516129032258,0.34375,9.79273e-05
378,0.8387096774193548,0.34375,0.00011587466
379,0.8709677419354839,0.34375,0.00011836941
380,0.9032258064516129,0.34375,0.00011194893
381,0.9354838709677419,0.34375,0.00010138986
382,0.967741935483871,0.34375,8.7780485e-05
383,1.0,0.34375,6.9871545e-05
384,0.0,0.375,-0.0006024651
385,0.03225806451612903,0.375,0.013484849
386,0.06451612903225806,0.375,0.088021174
387,0.0967741935483871,0.375,0.24101204
388,0.12903225806451613,0.375,0.44244623
389,0.16129032258064516,0.375,0.6574701
390,0.1935483870967742,0.375,0.83906996
391,0.22580645161290322,0.375,0.9545584
392,0.25806451612903225,0.375,0.97871596
393,0.29032258064516125,0.375,0.90471566
394,0.3225806451612903,0.375,0.751594
395,0.3548387096774194,0.375,0.5460953
396,0.3870967741935484,0.375,0.333161
397,0.4193548387096774,0.375,0.15271406
398,0.45161290322580644,0.375,0.039545786
399,0.4838709677419355,0.375,0.0018353756
400,0.5161290322580645,0.375,0.0004873576
401,0.5483870967741935,0.375,0.00068104547
402,0.5806451612903225,0.375,0.00024957734
403,0.6129032258064516,0.375,-3.1593663e-05
404,0.6451612903225806,0.375,-0.00011357595
405,0.6774193548387096,0.375,-8.2593586e-05
406,0.7096774193548387,0.375,-1.1313241e-05
407,0.7419354838709677,0.375,5.8766396e-05
408,0.7741935483870968,0.375,0.00010935461
409,0.8064516129032258,0.375,0.00013667818
410,0.8387096774193548,0.375,0.00014375825
411,0.8709677419354839,0.375,0.00013665066
412,0.9032258064516129,0.375,0.00012097944
413,0.9354838709677419,0.375,0.00010018694
414,0.967741935483871,0.375,7.4728654e-05
415,1.0,0.375,4.172325e-05
416,0.0,0.40625,-0.0006715786
417,0.03225806451612903,0.40625,0.013941394
418,0.06451612903225806,0.40625,0.0900659
419,0.0967741935483871,0.40625,0.24306813
420,0.12903225806451613,0.40625,0.4483105
421,0.16129032258064516,0.40625,0.6654664
422,0.1935483870967742,0.40625,0.8491624
423,0.22580645161290322,0.40625,0.96664137
424,0.25806451612903225,0.40625,0.9904261
425,0.29032258064516125,0.40625,0.9164942
426,0.3225806451612903,0.40625,0.7616917
427,0.3548387096774194,0.40625,0.5541516
428,0.3870967741935484,0.40625,0.3381716
429,0.4193548387096774,0.40625,0.15547803
430,0.45161290322580644,0.40625,0.04018414
431,0.4838709677419355,0.40625,0.0017449795
432,0.5161290322580645,0.40625,0.00047650439
433,0.5483870967741935,0.40625,0.00078653556
434,0.5806451612903225,0.40625,0.00036940962
435,0.6129032258064516,0.40625,7.585366e-05
436,0.6451612903225806,0.40625,-2.4094013e-05
437,0.6774193548387096,0.40625,-1.0450778e-05
438,0.7096774193548387,0.40625,4.701322e-05
439,0.7419354838709677,0.40625,0.00010677732
440,0.7741935483870968,0.40625,0.00014927494
441,0.8064516129032258,0.40625,0.00016989655
442,0.8387096774193548,0.40625,0.0001704274
443,0.8709677419354839,0.40625,0.00015616816
444,0.9032258064516129,0.40625,0.0001320621
445,0.9354838709677419,0.40625,0.00010096401
446,0.967741935483871,0.40625,6.316618e-05
447,1.0,0.40625,1.4215708e-05
448,0.0,0.4375,-0.0007098466
449,0.03225806451612903,0.4375,0.014176303
450,0.06451612903225806,0.4375,0.087784454
451,0.0967741935483871,0.4375,0.23615447
452,0.12903225806451613,0.4375,0.43680266
453,0.16129032258064516,0.4375,0.650634
454,0.1935483870967742,0.4375,0.82863003
455,0.22580645161290322,0.4375,0.94295454
456,0.25806451612903225,0.4375,0.9662392
457,0.29032258064516125,0.4375,0.8945242
458,0.3225806451612903,0.4375,0.74336946
459,0.3548387096774194,0.4375,0.54162633
460,0.3870967741935484,0.4375,0.32960793
461,0.4193548387096774,0.4375,0.151785
462,0.45161290322580644,0.4375,0.039229915
463,0.4838709677419355,0.4375,0.0015510401
464,0.5161290322580645,0.4375,0.00037825137
465,0.5483870967741935,0.4375,0.00080792874
466,0.5806451612903225,0.4375,0.00040991852
467,0.6129032258064516,0.4375,0.00010757946
468,0.6451612903225806,0.4375,-5.2672112e-06
469,0.6774193548387096,0.4375,-1.1681987e-06
470,0.7096774193548387,0.4375,5.1794603e-05
471,0.7419354838709677,0.4375,0.000111374604
472,0.7741935483870968,0.4375,0.00015691356
473,0.8064516129032258,0.4375,0.0001809225
474,0.8387096774193548,0.4375,0.00018373216
475,0.8709677419354839,0.4375,0.00016918906
476,0.9032258064516129,0.4375,0.00014136554
477,0.9354838709677419,0.4375,0.00010279624
478,0.967741935483871,0.4375,5.306455e-05
479,1.0,0.4375,-1.2174249e-05
480,0.0,0.46875,-0.0007179752
481,0.03225806451612903,0.46875,0.01302654
482,0.06451612903225806,0.46875,0.08167573
483,0.0967741935483871,0.46875,0.22262275
484,0.12903225806451613,0.46875,0.40895697
485,0.16129032258064516,0.46875,0.6094466
486,0.1935483870967742,0.46875,0.7773638
487,0.22580645161290322,0.46875,0.88435555
488,0.25806451612903225,0.46875,0.9070431
489,0.29032258064516125,0.46875,0.83985496
490,0.3225806451612903,0.46875,0.6988054
491,0.3548387096774194,0.46875,0.50974613
492,0.3870967741935484,0.46875,0.30881158
493,0.4193548387096774,0.46875,0.14162481
494,0.45161290322580644,0.46875,0.036713246
495,0.4838709677419355,0.46875,0.001333688
496,0.5161290322580645,0.46875,0.00022526167
497,0.5483870967741935,0.46875,0.00077200716
498,0.5806451612903225,0.46875,0.00039626355
499,0.6129032258064516,0.46875,8.258474e-05
500,0.6451612903225806,0.46875,-4.3905107e-05
501,0.6774193548387096,0.46875,-4.7264504e-05
502,0.7096774193548387,0.46875,5.82324e-06
503,0.7419354838709677,0.46875,7.231055e-05
504,0.7741935483870968,0.46875,0.0001288567
505,0.8064516129032258,0.46875,0.00016547239
506,0.8387096774193548,0.46875,0.0001796177
507,0.8709677419354839,0.46875,0.00017287943
508,0.9032258064516129,0.46875,0.00014737964
509,0.9354838709677419,0.46875,0.000105168525
510,0.967741935483871,0.46875,4.5229637e-05
511,1.0,0.46875,-3.646314e-05
512,0.0,0.5,-0.000697121
513,0.03225806451612903,0.5,0.0111487135
514,0.06451612903225806,0.5,0.07249153
515,0.0967741935483871,0.5,0.20101449
516,0.12903225806451613,0.5,0.36717644
517,0.16129032258064516,0.5,0.5470781
518,0.1935483870967742,0.5,0.69985807
519,0.22580645161290322,0.5,0.7973899
520,0.25806451612903225,0.5,0.8185461
521,0.29032258064516125,0.5,0.75856197
522,0.3225806451612903,0.5,0.63177294
523,0.3548387096774194,0.5,0.46092588
524,0.3870967741935484,0.5,0.27804962
525,0.4193548387096774,0.5,0.12616281
526,0.45161290322580644,0.5,0.03268352
527,0.4838709677419355,0.5,0.0011488562
528,0.5161290322580645,0.5,8.724356e-05
529,0.5483870967741935,0.5,0.0007259533
530,0.5806451612903225,0.5,0.00037769187
531,0.6129032258064516,0.5,4.8927846e-05
532,0.6451612903225806,0.5,-9.7896846e-05
533,0.6774193548387096,0.5,-0.0001133554
534,0.7096774193548387,0.5,-6.2719395e-05
535,0.7419354838709677,0.5,1.0395117e-05
536,0.7741935483870968,0.5,8.013079e-05
537,0.8064516129032258,0.5,0.00013316338
538,0.8387096774193548,0.5,0.00016361685
539,0.8709677419354839,0.5,0.00016984137
540,0.9032258064516129,0.5,0.00015193562
541,0.9354838709677419,0.5,0.00010931931
542,0.967741935483871,0.5,4.072093e-05
543,1.0,0.5,-5.8218837e-05
544,0.0,0.53125,-0.0006483868
545,0.03225806451612903,0.53125,0.009486645
546,0.06451612903225806,0.53125,0.061668355
547,0.0967741935483871,0.53125,0.17246112
548,0.12903225806451613,0.53125,0.31723
549,0.16129032258064516,0.53125,0.47169515
550,0.1935483870967742,0.53125,0.6039791
551,0.22580645161290322,0.53125,0.68883103
552,0.25806451612903225,0.53125,0.70795864
553,0.29032258064516125,0.53125,0.6563475
554,0.3225806451612903,0.53125,0.545907
555,0.3548387096774194,0.53125,0.3979043
556,0.3870967741935484,0.53125,0.2394548
557,0.4193548387096774,0.53125,0.10743099
558,0.45161290322580644,0.53125,0.027476499
559,0.4838709677419355,0.53125,0.0009423333
560,0.5161290322580645,0.53125,2.8982584e-05
561,0.5483870967741935,0.53125,0.000702613
562,0.5806451612903225,0.53125,0.00039402043
563,0.6129032258064516,0.53125,5.28362e-05
564,0.6451612903225806,0.53125,-0.000119759
565,0.6774193548387096,0.53125,-0.0001564282
566,0.7096774193548387,0.53125,-0.00011588493
567,0.7419354838709677,0.53125,-4.2870495e-05
568,0.7741935483870968,0.53125,3.5056128e-05
569,0.8064516129032258,0.53125,0.000101530866
570,0.8387096774193548,0.53125,0.00014759944
571,0.8709677419354839,0.53125,0.00016751
572,0.9032258064516129,0.53125,0.0001583719
573,0.9354838709677419,0.53125,0.00011708768
574,0.967741935483871,0.53125,4.0352897e-05
575,1.0,0.53125,-7.6532364e-05
576,0.0,0.5625,-0.00057255477
577,0.03225806451612903,0.5625,0.008008481
578,0.06451612903225806,0.5625,0.050285157
579,0.0967741935483871,0.5625,0.13966879
580,0.12903225806451613,0.5625,0.2611857
581,0.16129032258064516,0.5625,0.3877088
582,0.1935483870967742,0.5625,0.49658692
583,0.22580645161290322,0.5625,0.56581485
584,0.25806451612903225,0.5625,0.5811947
585,0.29032258064516125,0.5625,0.53812593
586,0.3225806451612903,0.5625,0.44659817
587,0.3548387096774194,0.5625,0.32502377
588,0.3870967741935484,0.5625,0.19547063
589,0.4193548387096774,0.5625,0.087296195
590,0.45161290322580644,0.5625,0.021818334
591,0.4838709677419355,0.5625,0.00065951527
592,0.5161290322580645,0.5625,5.725812e-05
593,0.5483870967741935,0.5625,0.0007012982
594,0.5806451612903225,0.5625,0.00045185583
595,0.6129032258064516,0.5625,0.00011865131
596,0.6451612903225806,0.5625,-7.8049256e-05
597,0.6774193548387096,0.5625,-0.00014239614
598,0.7096774193548387,0.5625,-0.00012217465
599,0.7419354838709677,0.5625,-5.9371305e-05
600,0.7741935483870968,0.5625,1.7218863e-05
601,0.8064516129032258,0.5625,8.932888e-05
602,0.8387096774193548,0.5625,0.00014442767
603,0.8709677419354839,0.5625,0.00017419233
604,0.9032258064516129,0.5625,0.00017137523
605,0.9354838709677419,0.5625,0.00013013632
606,0.967741935483871,0.5625,4.4983928e-05
607,1.0,0.5625,-9.0926886e-05
608,0.0,0.59375,-0.00047029927
609,0.03225806451612903,0.59375,0.006430352
610,0.06451612903225806,0.59375,0.039079487
611,0.0967741935483871,0.59375,0.106447294
612,0.12903225806451613,0.59375,0.20087126
613,0.16129032258064516,0.59375,0.2993064
614,0.1935483870967742,0.59375,0.38272163
615,0.22580645161290322,0.59375,0.43508655
616,0.25806451612903225,0.59375,0.4457098
617,0.29032258064516125,0.59375,0.41283616
618,0.3225806451612903,0.59375,0.34256405
619,0.3548387096774194,0.59375,0.24805105
620,0.3870967741935484,0.59375,0.14911403
621,0.4193548387096774,0.59375,0.06681416
622,0.45161290322580644,0.59375,0.016324949
623,0.4838709677419355,0.59375,0.0003365003
624,0.5161290322580645,0.59375,0.00012830656
625,0.5483870967741935,0.59375,0.0006958789
626,0.5806451612903225,0.59375,0.00052208063
627,0.6129032258064516,0.59375,0.00023422184
628,0.6451612903225806,0.59375,3.3032673e-05
629,0.6774193548387096,0.59375,-5.7622383e-05
630,0.7096774193548387,0.59375,-6.494654e-05
631,0.7419354838709677,0.59375,-2.280665e-05
632,0.7741935483870968,0.59375,4.170883e-05
633,0.8064516129032258,0.59375,0.000108628214
634,0.8387096774193548,0.59375,0.00016385509
635,0.8709677419354839,0.59375,0.00019563318
636,0.9032258064516129,0.59375,0.00019383593
637,0.9354838709677419,0.59375,0.00014989162
638,0.967741935483871,0.59375,5.467041e-05
639,1.0,0.59375,-0.00010025501
640,0.0,0.625,-0.0003428012
641,0.03225806451612903,0.625,0.004768989
642,0.06451612903225806,0.625,0.028453173
643,0.0967741935483871,0.625,0.0757853
644,0.12903225806451613,0.625,0.14209607
645,0.16129032258064516,0.625,0.21215473
646,0.1935483870967742,0.625,0.27155137
647,0.22580645161290322,0.625,0.30819038
648,0.25806451612903225,0.625,0.3147122
649,0.29032258064516125,0.625,0.29197222
650,0.3225806451612903,0.625,0.24245358
651,0.3548387096774194,0.625,0.17421585
652,0.3870967741935484,0.625,0.10444186
653,0.4193548387096774,0.625,0.04687228
654,0.45161290322580644,0.625,0.011206512
655,0.4838709677419355,0.625,5.3983764e-05
656,0.5161290322580645,0.625,0.00019468716
657,0.5483870967741935,0.625,0.0006565827
658,0.5806451612903225,0.625,0.00056358404
659,0.6129032258064516,0.625,0.00035691189
660,0.6451612903225806,0.625,0.00018471654
661,0.6774193548387096,0.625,8.4306084e-05
662,0.7096774193548387,0.625,5.1580966e-05
663,0.7419354838709677,0.625,6.755526e-05
664,0.7741935483870968,0.625,0.00011094712
665,0.8064516129032258,0.625,0.00016296376
666,0.8387096774193548,0.625,0.00020843261
667,0.8709677419354839,0.625,0.00023407221
668,0.9032258064516129,0.625,0.00022725994
669,0.9354838709677419,0.625,0.000176178
670,0.967741935483871,0.625,6.9117144e-05
671,1.0,0.625,-0.00010406971
672,0.0,0.65625,-0.0001906082
673,0.03225806451612903,0.65625,0.0031578657
674,0.06451612903225806,0.65625,0.018769631
675,0.0967741935483871,0.65625,0.04912306
676,0.12903225806451613,0.65625,0.091222346
677,0.16129032258064516,0.65625,0.1353874
678,0.1935483870967742,0.65625,0.17289463
679,0.22580645161290322,0.65625,0.19705309
680,0.25806451612903225,0.65625,0.20128492
681,0.29032258064516125,0.65625,0.18566494
682,0.3225806451612903,0.65625,0.15358438
683,0.3548387096774194,0.65625,0.1104228
684,0.3870967741935484,0.65625,0.06571506
685,0.4193548387096774,0.65625,0.028983464
686,0.45161290322580644,0.65625,0.0065785376
687,0.4838709677419355,0.65625,-0.00010995148
688,0.5161290322580645,0.65625,0.00022726523
689,0.5483870967741935,0.65625,0.00056028145
690,0.5806451612903225,0.65625,0.0005409536
691,0.6129032258064516,0.65625,0.000434956
692,0.6451612903225806,0.65625,0.00032488062
693,0.6774193548387096,0.65625,0.00024295672
694,0.7096774193548387,0.65625,0.00020035899
695,0.7419354838709677,0.65625,0.00019439268
696,0.7741935483870968,0.65625,0.00021410768
697,0.8064516129032258,0.65625,0.00024556243
698,0.8387096774193548,0.65625,0.00027444202
699,0.8709677419354839,0.65625,0.0002869857
700,0.9032258064516129,0.65625,0.00026921614
701,0.9354838709677419,0.65625,0.00020725577
702,0.967741935483871,0.65625,8.7751076e-05
703,1.0,0.65625,-0.00010173023
704,0.0,0.6875,-1.4219433e-05
705,0.03225806451612903,0.6875,0.001773444
706,0.06451612903225806,0.6875,0.010617128
707,0.0967741935483871,0.6875,0.02750667
708,0.12903225806451613,0.6875,0.050688066
709,0.16129032258064516,0.6875,0.07484616
710,0.1935483870967742,0.6875,0.094612435
711,0.22580645161290322,0.6875,0.1078486
712,0.25806451612903225,0.6875,0.11047367
713,0.29032258064516125,0.6875,0.1007779
714,0.3225806451612903,0.6875,0.083231375
715,0.3548387096774194,0.6875,0.060627203
716,0.3870967741935484,0.6875,0.03559562
717,0.4193548387096774,0.6875,0.014840805
718,0.45161290322580644,0.6875,0.002924093
719,0.4838709677419355,0.6875,-0.0001019371
720,0.5161290322580645,0.6875,0.00022052147
721,0.5483870967741935,0.6875,0.00040718412
722,0.5806451612903225,0.6875,0.00043637143
723,0.6129032258064516,0.6875,0.00042707348
724,0.6451612903225806,0.6875,0.0003981313
725,0.6774193548387096,0.6875,0.00036317544
726,0.7096774193548387,0.6875,0.00033641333
727,0.7419354838709677,0.6875,0.00032490527
728,0.7741935483870968,0.6875,0.00032810587
729,0.8064516129032258,0.6875,0.00034002814
730,0.8387096774193548,0.6875,0.0003503663
731,0.8709677419354839,0.6875,0.00034655747
732,0.9032258064516129,0.6875,0.0003148105
733,0.9354838709677419,0.6875,0.00024057424
734,0.967741935483871,0.6875,0.00010957659
735,1.0,0.6875,-9.228289e-05
736,0.0,0.71875,0.00018555298
737,0.03225806451612903,0.71875,0.000805089
738,0.06451612903225806,0.71875,0.004731774
739,0.0967741935483871,0.71875,0.012159759
740,0.12903225806451613,0.71875,0.02241561
741,0.16129032258064516,0.71875,0.03305826
742,0.1935483870967742,0.71875,0.041094553
743,0.22580645161290322,0.71875,0.045795072
744,0.25806451612903225,0.71875,0.046648834
745,0.29032258064516125,0.71875,0.042631704
746,0.3225806451612903,0.71875,0.035447225
747,0.3548387096774194,0.71875,0.025994005
748,0.3870967741935484,0.71875,0.014956627
749,0.4193548387096774,0.71875,0.0055769463
750,0.45161290322580644,0.71875,0.0008851373
751,0.4838709677419355,0.71875,5.1062787e-05
752,0.5161290322580645,0.71875,0.0001946858
753,0.5483870967741935,0.71875,0.00023986422
754,0.5806451612903225,0.71875,0.00027716852
755,0.6129032258064516,0.71875,0.00033153652
756,0.6451612903225806,0.71875,0.00037695724
757,0.6774193548387096,0.71875,0.0004033512
758,0.7096774193548387,0.71875,0.00041435077
759,0.7419354838709677,0.71875,0.00041888733
760,0.7741935483870968,0.71875,0.00042162038
761,0.8064516129032258,0.71875,0.00042361463
762,0.8387096774193548,0.71875,0.00041964668
763,0.8709677419354839,0.71875,0.00040112028
764,0.9032258064516129,0.71875,0.00035624206
765,0.9354838709677419,0.71875,0.00027135364
766,0.967741935483871,0.71875,0.0001323614
767,1.0,0.71875,-7.4997544e-05
768,0.0,0.75,0.0004082434
769,0.03225806451612903,0.75,0.00035613868
770,0.06451612903225806,0.75,0.0014695765
771,0.0967741935483871,0.75,0.0035671075
772,0.12903225806451613,0.75,0.0066358503
773,0.16129032258064516,0.75,0.009869258
774,0.1935483870967742,0.75,0.01186753
775,0.22580645161290322,0.75,0.012270462
776,0.25806451612903225,0.75,0.011910488
777,0.29032258064516125,0.75,0.010948102
778,0.3225806451612903,0.75,0.009134362
779,0.3548387096774194,0.75,0.0066539175
780,0.3870967741935484,0.75,0.0038633265
781,0.4193548387096774,0.75,0.001400956
782,0.45161290322580644,0.75,0.00034779016
783,0.4838709677419355,0.75,0.0002173775
784,0.5161290322580645,0.75,0.00018644563
785,0.5483870967741935,0.75,0.00013290436
786,0.5806451612903225,0.75,0.00014107156
787,0.6129032258064516,0.75,0.00020472847
788,0.6451612903225806,0.75,0.0002867488
789,0.6774193548387096,0.75,0.0003598577
790,0.7096774193548387,0.75,0.00041328074
791,0.7419354838709677,0.75,0.00044695078
792,0.7741935483870968,0.75,0.00046513038
793,0.8064516129032258,0.75,0.0004704335
794,0.8387096774193548,0.75,0.00046219485
795,0.8709677419354839,0.75,0.00043620128
796,0.9032258064516129,0.75,0.0003836617
797,0.9354838709677419,0.75,0.0002938435
798,0.967741935483871,0.75,0.0001538574
799,1.0,0.75,-4.9054623e-05
800,0.0,0.78125,0.0006537065
801,0.03225806451612903,0.78125,0.00039049506
802,0.06451612903225806,0.78125,0.0003962724
803,0.0967741935483871,0.78125,0.00050121953
804,0.12903225806451613,0.78125,0.00095634605
805,0.16129032258064516,0.78125,0.0015248624
806,0.1935483870967742,0.78125,0.001641731
807,0.22580645161290322,0.78125,0.0013488857
808,0.25806451612903225,0.78125,0.0007326993
809,0.29032258064516125,0.78125,0.00038879947
810,0.3225806451612903,0.78125,0.0005468949
811,0.3548387096774194,0.78125,0.00063881004
812,0.3870967741935484,0.78125,0.0006555698
813,0.4193548387096774,0.78125,0.0005251244
814,0.45161290322580644,0.78125,0.00038822126
815,0.4838709677419355,0.78125,0.0003114342
816,0.5161290322580645,0.78125,0.00023006201
817,0.5483870967741935,0.78125,0.00014603074
818,0.5806451612903225,0.78125,0.000110500434
819,0.6129032258064516,0.78125,0.00013356982
820,0.6451612903225806,0.78125,0.00019686355
821,0.6774193548387096,0.78125,0.0002748439
822,0.7096774193548387,0.78125,0.00034730017
823,0.7419354838709677,0.78125,0.00040396373
824,0.7741935483870968,0.78125,0.00044144428
825,0.8064516129032258,0.78125,0.00045980525
826,0.8387096774193548,0.78125,0.00045851717
827,0.8709677419354839,0.78125,0.00043541973
828,0.9032258064516129,0.78125,0.00038546848
829,0.9354838709677419,0.78125,0.00030057272
830,0.967741935483871,0.78125,0.00017117074
831,1.0,0.78125,-1.3902783e-05
832,0.0,0.8125,0.00092145056
833,0.03225806451612903,0.8125,0.0007638021
834,0.06451612903225806,0.8125,0.00064557034
835,0.0967741935483871,0.8125,0.0005019142
836,0.12903225806451613,0.8125,0.00048740057
837,0.16129032258064516,0.8125,0.00036839454
838,0.1935483870967742,0.8125,0.00023707328
839,0.22580645161290322,0.8125,0.00047538488
840,0.25806451612903225,0.8125,0.00025657727
841,0.29032258064516125,0.8125,-0.00020495121
842,0.3225806451612903,0.8125,-1.741969e-05
843,0.3548387096774194,0.8125,0.00019910067
844,0.3870967741935484,0.8125,0.00034130207
845,0.4193548387096774,0.8125,0.00043763034
846,0.45161290322580644,0.8125,0.0004315262
847,0.4838709677419355,0.8125,0.00038661726
848,0.5161290322580645,0.8125,0.0003442797
849,0.5483870967741935,0.8125,0.00028351857
850,0.5806451612903225,0.8125,0.00021616337
851,0.6129032258064516,0.8125,0.00017604712
852,0.6451612903225806,0.8125,0.00017645725
853,0.6774193548387096,0.8125,0.00021006449
854,0.7096774193548387,0.8125,0.00026054363
855,0.7419354838709677,0.8125,0.00031242863
856,0.7741935483870968,0.8125,0.00035589648
857,0.8064516129032258,0.8125,0.000385007
858,0.8387096774193548,0.8125,0.0003962975
859,0.8709677419354839,0.8125,0.00038634456
860,0.9032258064516129,0.8125,0.00035124464
861,0.9354838709677419,0.8125,0.00028532956
862,0.967741935483871,0.8125,0.00018157435
863,1.0,0.8125,3.1411648e-05
864,0.0,0.84375,0.0012110397
865,0.03225806451612903,0.84375,0.0012376792
866,0.06451612903225806,0.84375,0.0012349386
867,0.0967741935483871,0.84375,0.0010928032
868,0.12903225806451613,0.84375,0.0008300741
869,0.16129032258064516,0.84375,0.00042438635
870,0.1935483870967742,0.84375,0.00033950922
871,0.22580645161290322,0.84375,0.0008446531
872,0.25806451612903225,0.84375,0.0009005689
873,0.29032258064516125,0.84375,0.000528451
874,0.3225806451612903,0.84375,0.0004836283
875,0.3548387096774194,0.84375,0.0004227391
876,0.3870967741935484,0.84375,0.00034986457
877,0.4193548387096774,0.84375,0.00040087412
878,0.45161290322580644,0.84375,0.00047438877
879,0.4838709677419355,0.84375,0.00050594297
880,0.5161290322580645,0.84375,0.0005170036
881,0.5483870967741935,0.84375,0.000494182
882,0.5806451612903225,0.84375,0.00041955666
883,0.6129032258064516,0.84375,0.0003262788
884,0.6451612903225806,0.84375,0.0002517848
885,0.6774193548387096,0.84375,0.00021168616
886,0.7096774193548387,0.84375,0.00020354016
887,0.7419354838709677,0.84375,0.00021689151
888,0.7741935483870968,0.84375,0.00024035358
889,0.8064516129032258,0.84375,0.0002649282
890,0.8387096774193548,0.84375,0.00028342154
891,0.8709677419354839,0.84375,0.00028967543
892,0.9032258064516129,0.84375,0.00027880468
893,0.9354838709677419,0.84375,0.00024545376
894,0.967741935483871,0.84375,0.00018398219
895,1.0,0.84375,8.791685e-05
896,0.0,0.875,0.0015225895
897,0.03225806451612903,0.875,0.0015820026
898,0.06451612903225806,0.875,0.0015231473
899,0.0967741935483871,0.875,0.0012484677
900,0.12903225806451613,0.875,0.0008591282
901,0.16129032258064516,0.875,0.00054415164
902,0.1935483870967742,0.875,0.00064523553
903,0.22580645161290322,0.875,0.0010267833
904,0.25806451612903225,0.875,0.0010117773
905,0.29032258064516125,0.875,0.00078637234
906,0.3225806451612903,0.875,0.0007210721
907,0.3548387096774194,0.875,0.00060803705
908,0.3870967741935484,0.875,0.00046532572
909,0.4193548387096774,0.875,0.00046274788
910,0.45161290322580644,0.875,0.00056623097
911,0.4838709677419355,0.875,0.00065407634
912,0.5161290322580645,0.875,0.00069942954
913,0.5483870967741935,0.875,0.00070270407
914,0.5806451612903225,0.875,0.00063958485
915,0.6129032258064516,0.875,0.0005223125
916,0.6451612903225806,0.875,0.00039322005
917,0.6774193548387096,0.875,0.0002837985
918,0.7096774193548387,0.875,0.00020681384
919,0.7419354838709677,0.875,0.00016218494
920,0.7741935483870968,0.875,0.00014386133
921,0.8064516129032258,0.875,0.00014408425
922,0.8387096774193548,0.875,0.00015549985
923,0.8709677419354839,0.875,0.00017126853
924,0.9032258064516129,0.875,0.00018487897
925,0.9354838709677419,0.875,0.00019066993
926,0.967741935483871,0.875,0.0001828247
927,1.0,0.875,0.00015613437
928,0.0,0.90625,0.001855772
929,0.03225806451612903,0.90625,0.0017408784
930,0.06451612903225806,0.90625,0.0014922511
931,0.0967741935483871,0.90625,0.0011074294
932,0.12903225806451613,0.90625,0.00078116066
933,0.16129032258064516,0.90625,0.0007220423
934,0.1935483870967742,0.90625,0.0009220778
935,0.22580645161290322,0.90625,0.0009491532
936,0.25806451612903225,0.90625,0.0007311881
937,0.29032258064516125,0.90625,0.00059896713
938,0.3225806451612903,0.90625,0.0006101004
939,0.3548387096774194,0.90625,0.00059513265
940,0.3870967741935484,0.90625,0.0005389278
941,0.4193548387096774,0.90625,0.00055137405
942,0.45161290322580644,0.90625,0.000656761
943,0.4838709677419355,0.90625,0.00076554867
944,0.5161290322580645,0.90625,0.0008249955
945,0.5483870967741935,0.90625,0.0008382415
946,0.5806451612903225,0.90625,0.0007913888
947,0.6129032258064516,0.90625,0.00067991053
948,0.6451612903225806,0.90625,0.0005330127
949,0.6774193548387096,0.90625,0.00038524193
950,0.7096774193548387,0.90625,0.000258956
951,0.7419354838709677,0.90625,0.0001637553
952,0.7741935483870968,0.90625,0.000101249345
953,0.8064516129032258,0.90625,6.865297e-05
954,0.8387096774193548,0.90625,6.174049e-05
955,0.8709677419354839,0.90625,7.540366e-05
956,0.9032258064516129,0.90625,0.000104800274
957,0.9354838709677419,0.90625,0.00014491
958,0.967741935483871,0.90625,0.0001905779
959,1.0,0.90625,0.00023709238
960,0.0,0.9375,0.0022108257
961,0.03225806451612903,0.9375,0.0017950363
962,0.06451612903225806,0.9375,0.0013425264
963,0.0967741935483871,0.9375,0.00091236975
964,0.12903225806451613,0.9375,0.00070101547
965,0.16129032258064516,0.9375,0.00080410077
966,0.1935483870967742,0.9375,0.00093789375
967,0.22580645161290322,0.9375,0.00067119754
968,0.25806451612903225,0.9375,0.00034911564
969,0.29032258064516125,0.9375,0.00026914437
970,0.3225806451612903,0.9375,0.00033736788
971,0.3548387096774194,0.9375,0.00041681906
972,0.3870967741935484,0.9375,0.00047437806
973,0.4193548387096774,0.9375,0.0005487285
974,0.45161290322580644,0.9375,0.00066082453
975,0.4838709677419355,0.9375,0.0007688952
976,0.5161290322580645,0.9375,0.00082908245
977,0.5483870967741935,0.9375,0.00084321003
978,0.5806451612903225,0.9375,0.00081042486
979,0.6129032258064516,0.9375,0.00072320993
980,0.6451612903225806,0.9375,0.00059393723
981,0.6774193548387096,0.9375,0.0004488144
982,0.7096774193548387,0.9375,0.00031137606
983,0.7419354838709677,0.9375,0.00019541358
984,0.7741935483870968,0.9375,0.000108660664
985,0.8064516129032258,0.9375,5.3451033e-05
986,0.8387096774193548,0.9375,3.0169787e-05
987,0.8709677419354839,0.9375,3.7411977e-05
988,0.9032258064516129,0.9375,7.348642e-05
989,0.9354838709677419,0.9375,0.00013619094
990,0.967741935483871,0.9375,0.00022336208
991,1.0,0.9375,0.00033165514
992,0.0,0.96875,0.0025875196
993,0.03225806451612903,0.96875,0.0018349511
994,0.06451612903225806,0.96875,0.0012009199
995,0.0967741935483871,0.96875,0.0007311994
996,0.12903225806451613,0.96875,0.0005312028
997,0.16129032258064516,0.96875,0.0005725763
998,0.1935483870967742,0.96875,0.0005567884
999,0.22580645161290322,0.96875,0.00025049632
1000,0.25806451612903225,0.96875,7.98417e-06
1001,0.29032258064516125,0.96875,-1.9641215e-05
1002,0.3225806451612903,0.96875,6.4896885e-05
1003,0.3548387096774194,0.96875,0.0001766894
1004,0.3870967741935484,0.96875,0.00028907985
1005,0.4193548387096774,0.96875,0.00040252676
1006,0.45161290322580644,0.96875,0.0005148644
1007,0.4838709677419355,0.96875,0.0006079584
1008,0.5161290322580645,0.96875,0.00066037115
1009,0.5483870967741935,0.96875,0.00067320425
1010,0.5806451612903225,0.96875,0.0006526365
1011,0.6129032258064516,0.96875,0.0005970439
1012,0.6451612903225806,0.96875,0.0005104265
1013,0.6774193548387096,0.96875,0.0004059283
1014,0.7096774193548387,0.96875,0.000299526
1015,0.7419354838709677,0.96875,0.00020375491
1016,0.7741935483870968,0.96875,0.00012722307
1017,0.8064516129032258,0.96875,7.577763e-05
1018,0.8387096774193548,0.96875,5.2970492e-05
1019,0.8709677419354839,0.96875,6.136771e-05
1020,0.9032258064516129,0.96875,0.00010322266
1021,0.9354838709677419,0.96875,0.00017951688
1022,0.967741935483871,0.96875,0.00029169547
1023,1.0,0.96875,0.00044055656


==> visu/old/tikz_csvs_two_dim/result_best_run_MT/test_nn.csv <==
,X_x,X_y,value
0,0.0,0.0,0.0030653235
1,0.03225806451612903,0.0,0.0016680304
2,0.06451612903225806,0.0,0.0007018894
3,0.0967741935483871,0.0,9.571947e-05
4,0.12903225806451613,0.0,-0.00022134557
5,0.16129032258064516,0.0,-0.00031729788
6,0.1935483870967742,0.0,-0.00025458634
7,0.22580645161290322,0.0,-8.818507e-05
8,0.25806451612903225,0.0,0.00013485551
9,0.29032258064516125,0.0,0.00037659705
10,0.3225806451612903,0.0,0.00060763955
11,0.3548387096774194,0.0,0.0008068159
12,0.3870967741935484,0.0,0.0009604469
13,0.4193548387096774,0.0,0.0010609254
14,0.45161290322580644,0.0,0.001105845
15,0.4838709677419355,0.0,0.0010971129
16,0.5161290322580645,0.0,0.0010397583
17,0.5483870967741935,0.0,0.000940986
18,0.5806451612903225,0.0,0.00080931187
19,0.6129032258064516,0.0,0.0006548315
20,0.6451612903225806,0.0,0.00048677623
21,0.6774193548387096,0.0,0.0003155321
22,0.7096774193548387,0.0,0.00015036762
23,0.7419354838709677,0.0,4.0233135e-07
24,0.7741935483870968,0.0,-0.00012548268
25,0.8064516129032258,0.0,-0.00021991134
26,0.8387096774193548,0.0,-0.00027559698
27,0.8709677419354839,0.0,-0.00028635561
28,0.9032258064516129,0.0,-0.0002464801
29,0.9354838709677419,0.0,-0.00015084445
30,0.967741935483871,0.0,4.6640635e-06
31,1.0,0.0,0.00022396445
32,0.0,0.03125,0.0025353264
33,0.03225806451612903,0.03125,0.0009593405
34,0.06451612903225806,0.03125,0.00059276144
35,0.0967741935483871,0.03125,0.0011046556
36,0.12903225806451613,0.03125,0.0022737202
37,0.16129032258064516,0.03125,0.003529986
38,0.1935483870967742,0.03125,0.0038857013
39,0.22580645161290322,0.03125,0.0041296077
40,0.25806451612903225,0.03125,0.0044706343
41,0.29032258064516125,0.03125,0.0040698266
42,0.3225806451612903,0.03125,0.0030383593
43,0.3548387096774194,0.03125,0.0022833836
44,0.3870967741935484,0.03125,0.0017906069
45,0.4193548387096774,0.03125,0.0014392072
46,0.45161290322580644,0.03125,0.0010660382
47,0.4838709677419355,0.03125,0.0010729393
48,0.5161290322580645,0.03125,0.001268423
49,0.5483870967741935,0.03125,0.0012868912
50,0.5806451612903225,0.03125,0.0011947155
51,0.6129032258064516,0.03125,0.0010394476
52,0.6451612903225806,0.03125,0.00085185305
53,0.6774193548387096,0.03125,0.00066584995
54,0.7096774193548387,0.03125,0.00049684045
55,0.7419354838709677,0.03125,0.000347988
56,0.7741935483870968,0.03125,0.00021948724
57,0.8064516129032258,0.03125,0.000113065325
58,0.8387096774193548,0.03125,3.3073244e-05
59,0.8709677419354839,0.03125,-1.47005485e-05
60,0.9032258064516129,0.03125,-2.4047476e-05
61,0.9354838709677419,0.03125,1.09916e-05
62,0.967741935483871,0.03125,9.540908e-05
63,1.0,0.03125,0.00023397803
64,0.0,0.0625,0.0020494629
65,0.03225806451612903,0.0625,0.0007340415
66,0.06451612903225806,0.0625,0.0022322896
67,0.0967741935483871,0.0625,0.0061703613
68,0.12903225806451613,0.0625,0.011388469
69,0.16129032258064516,0.0625,0.017101804
70,0.1935483870967742,0.0625,0.02075051
71,0.22580645161290322,0.0625,0.023373326
72,0.25806451612903225,0.0625,0.024944782
73,0.29032258064516125,0.0625,0.02336032
74,0.3225806451612903,0.0625,0.019142598
75,0.3548387096774194,0.0625,0.014087962
76,0.3870967741935484,0.0625,0.009583546
77,0.4193548387096774,0.0625,0.0054784412
78,0.45161290322580644,0.0625,0.0025055911
79,0.4838709677419355,0.0625,0.0016030213
80,0.5161290322580645,0.0625,0.0013688467
81,0.5483870967741935,0.0625,0.0012879975
82,0.5806451612903225,0.0625,0.0011964167
83,0.6129032258064516,0.0625,0.0010617494
84,0.6451612903225806,0.0625,0.0009254246
85,0.6774193548387096,0.0625,0.00080353295
86,0.7096774193548387,0.0625,0.00069087953
87,0.7419354838709677,0.0625,0.00057943165
88,0.7741935483870968,0.0625,0.0004672634
89,0.8064516129032258,0.0625,0.00035863166
90,0.8387096774193548,0.0625,0.00026160732
91,0.8709677419354839,0.0625,0.00018531297
92,0.9032258064516129,0.0625,0.0001381904
93,0.9354838709677419,0.0625,0.00012722058
94,0.967741935483871,0.0625,0.00015863498
95,1.0,0.0625,0.00023719668
96,0.0,0.09375,0.0016069375
97,0.03225806451612903,0.09375,0.0010947788
98,0.06451612903225806,0.09375,0.005970849
99,0.0967741935483871,0.09375,0.017025545
100,0.12903225806451613,0.09375,0.031264924
101,0.16129032258064516,0.09375,0.04647288
102,0.1935483870967742,0.09375,0.05869707
103,0.22580645161290322,0.09375,0.06653364
104,0.25806451612903225,0.09375,0.069179915
105,0.29032258064516125,0.09375,0.06457342
106,0.3225806451612903,0.09375,0.05417614
107,0.3548387096774194,0.09375,0.04013395
108,0.3870967741935484,0.09375,0.025833761
109,0.4193548387096774,0.09375,0.013145655
110,0.45161290322580644,0.09375,0.004777801
111,0.4838709677419355,0.09375,0.001987427
112,0.5161290322580645,0.09375,0.0012330043
113,0.5483870967741935,0.09375,0.0010648957
114,0.5806451612903225,0.09375,0.0009965128
115,0.6129032258064516,0.09375,0.000952663
116,0.6451612903225806,0.09375,0.00092381483
117,0.6774193548387096,0.09375,0.0008893313
118,0.7096774193548387,0.09375,0.00083197013
119,0.7419354838709677,0.09375,0.00074686913
120,0.7741935483870968,0.09375,0.00064059166
121,0.8064516129032258,0.09375,0.00052495534
122,0.8387096774193548,0.09375,0.00041261612
123,0.8709677419354839,0.09375,0.00031470088
124,0.9032258064516129,0.09375,0.0002412016
125,0.9354838709677419,0.09375,0.00019929503
126,0.967741935483871,0.09375,0.00019525588
127,1.0,0.09375,0.00023433566
128,0.0,0.125,0.0012067277
129,0.03225806451612903,0.125,0.0020622492
130,0.06451612903225806,0.125,0.012185585
131,0.0967741935483871,0.125,0.03424993
132,0.12903225806451613,0.125,0.06433745
133,0.16129032258064516,0.125,0.095767826
134,0.1935483870967742,0.125,0.12249192
135,0.22580645161290322,0.125,0.13880542
136,0.25806451612903225,0.125,0.1428557
137,0.29032258064516125,0.125,0.13289228
138,0.3225806451612903,0.125,0.11101836
139,0.3548387096774194,0.125,0.08142596
140,0.3870967741935484,0.125,0.051124983
141,0.4193548387096774,0.125,0.024874961
142,0.45161290322580644,0.125,0.007932243
143,0.4838709677419355,0.125,0.002072814
144,0.5161290322580645,0.125,0.000970411
145,0.5483870967741935,0.125,0.0007806702
146,0.5806451612903225,0.125,0.00080318353
147,0.6129032258064516,0.125,0.00087790145
148,0.6451612903225806,0.125,0.00094104
149,0.6774193548387096,0.125,0.00095909275
150,0.7096774193548387,0.125,0.00092317857
151,0.7419354838709677,0.125,0.00084162847
152,0.7741935483870968,0.125,0.00073026755
153,0.8064516129032258,0.125,0.00060577114
154,0.8387096774193548,0.125,0.0004829456
155,0.8709677419354839,0.125,0.00037313555
156,0.9032258064516129,0.125,0.00028562668
157,0.9354838709677419,0.125,0.0002279969
158,0.967741935483871,0.125,0.0002060966
159,1.0,0.125,0.00022602081
160,0.0,0.15625,0.0008477457
161,0.03225806451612903,0.15625,0.003280606
162,0.06451612903225806,0.15625,0.021141741
163,0.0967741935483871,0.15625,0.057764087
164,0.12903225806451613,0.15625,0.109153464
165,0.16129032258064516,0.15625,0.16335489
166,0.1935483870967742,0.15625,0.20826691
167,0.22580645161290322,0.15625,0.23559499
168,0.25806451612903225,0.15625,0.24327877
169,0.29032258064516125,0.15625,0.22700168
170,0.3225806451612903,0.15625,0.18950398
171,0.3548387096774194,0.15625,0.13753508
172,0.3870967741935484,0.15625,0.085059784
173,0.4193548387096774,0.15625,0.04057126
174,0.45161290322580644,0.15625,0.0120738875
175,0.4838709677419355,0.15625,0.0020507216
176,0.5161290322580645,0.15625,0.000750907
177,0.5483870967741935,0.15625,0.00060425943
178,0.5806451612903225,0.15625,0.0007132055
179,0.6129032258064516,0.15625,0.00085785025
180,0.6451612903225806,0.15625,0.0009541623
181,0.6774193548387096,0.15625,0.0009782349
182,0.7096774193548387,0.15625,0.00093606755
183,0.7419354838709677,0.15625,0.000845932
184,0.7741935483870968,0.15625,0.0007275087
185,0.8064516129032258,0.15625,0.00059862854
186,0.8387096774193548,0.15625,0.000473016
187,0.8709677419354839,0.15625,0.00036171335
188,0.9032258064516129,0.15625,0.00027290202
189,0.9354838709677419,0.15625,0.00021422928
190,0.967741935483871,0.15625,0.00019202149
191,1.0,0.15625,0.00021265447
192,0.0,0.1875,0.0005290508
193,0.03225806451612903,0.1875,0.0044079702
194,0.06451612903225806,0.1875,0.031745575
195,0.0967741935483871,0.1875,0.08718127
196,0.12903225806451613,0.1875,0.16285884
197,0.16129032258064516,0.1875,0.24268717
198,0.1935483870967742,0.1875,0.3094034
199,0.22580645161290322,0.1875,0.35128003
200,0.25806451612903225,0.1875,0.36119154
201,0.29032258064516125,0.1875,0.33668554
202,0.3225806451612903,0.1875,0.2809142
203,0.3548387096774194,0.1875,0.20481724
204,0.3870967741935484,0.1875,0.12459471
205,0.4193548387096774,0.1875,0.05802612
206,0.45161290322580644,0.1875,0.016529381
207,0.4838709677419355,0.1875,0.002265683
208,0.5161290322580645,0.1875,0.0007098529
209,0.5483870967741935,0.1875,0.00055530155
210,0.5806451612903225,0.1875,0.00068083906
211,0.6129032258064516,0.1875,0.0008264082
212,0.6451612903225806,0.1875,0.0009076671
213,0.6774193548387096,0.1875,0.00091244886
214,0.7096774193548387,0.1875,0.00085511396
215,0.7419354838709677,0.1875,0.0007567188
216,0.7741935483870968,0.1875,0.0006362558
217,0.8064516129032258,0.1875,0.0005099316
218,0.8387096774193548,0.1875,0.0003902921
219,0.8709677419354839,0.1875,0.00028689456
220,0.9032258064516129,0.1875,0.00020842833
221,0.9354838709677419,0.1875,0.00016236314
222,0.967741935483871,0.1875,0.00015569644
223,1.0,0.1875,0.00019541383
224,0.0,0.21875,0.0002494082
225,0.03225806451612903,0.21875,0.005571043
226,0.06451612903225806,0.21875,0.042533845
227,0.0967741935483871,0.21875,0.119514786
228,0.12903225806451613,0.21875,0.22175577
229,0.16129032258064516,0.21875,0.32803354
230,0.1935483870967742,0.21875,0.41931412
231,0.22580645161290322,0.21875,0.47960466
232,0.25806451612903225,0.21875,0.4944958
233,0.29032258064516125,0.21875,0.45645756
234,0.3225806451612903,0.21875,0.37797898
235,0.3548387096774194,0.21875,0.27569026
236,0.3870967741935484,0.21875,0.16680773
237,0.4193548387096774,0.21875,0.076703526
238,0.45161290322580644,0.21875,0.021563899
239,0.4838709677419355,0.21875,0.0027929377
240,0.5161290322580645,0.21875,0.0007804739
241,0.5483870967741935,0.21875,0.00053518644
242,0.5806451612903225,0.21875,0.00061512046
243,0.6129032258064516,0.21875,0.00072264485
244,0.6451612903225806,0.21875,0.0007723582
245,0.6774193548387096,0.21875,0.00075602345
246,0.7096774193548387,0.21875,0.0006885477
247,0.7419354838709677,0.21875,0.0005886792
248,0.7741935483870968,0.21875,0.00047303902
249,0.8064516129032258,0.21875,0.00035617518
250,0.8387096774193548,0.21875,0.00024945824
251,0.8709677419354839,0.21875,0.00016219885
252,0.9032258064516129,0.21875,0.00010328324
253,0.9354838709677419,0.21875,8.0444195e-05
254,0.967741935483871,0.21875,0.000101425525
255,1.0,0.21875,0.0001746118
256,0.0,0.25,7.836148e-06
257,0.03225806451612903,0.25,0.006942834
258,0.06451612903225806,0.25,0.053438313
259,0.0967741935483871,0.25,0.15097924
260,0.12903225806451613,0.25,0.28011397
261,0.16129032258064516,0.25,0.415396
262,0.1935483870967742,0.25,0.53395164
263,0.22580645161290322,0.25,0.6124823
264,0.25806451612903225,0.25,0.628232
265,0.29032258064516125,0.25,0.5805293
266,0.3225806451612903,0.25,0.47823492
267,0.3548387096774194,0.25,0.3479145
268,0.3870967741935484,0.25,0.21135315
269,0.4193548387096774,0.25,0.09618735
270,0.45161290322580644,0.25,0.026674544
271,0.4838709677419355,0.25,0.003318239
272,0.5161290322580645,0.25,0.0008085439
273,0.5483870967741935,0.25,0.00043836242
274,0.5806451612903225,0.25,0.00045706052
275,0.6129032258064516,0.25,0.0005274565
276,0.6451612903225806,0.25,0.00055636186
277,0.6774193548387096,0.25,0.00053210737
278,0.7096774193548387,0.25,0.000465699
279,0.7419354838709677,0.25,0.00037286416
280,0.7741935483870968,0.25,0.00026865426
281,0.8064516129032258,0.25,0.00016581052
282,0.8387096774193548,0.25,7.601261e-05
283,0.8709677419354839,0.25,9.433017e-06
284,0.9032258064516129,0.25,-2.5195448e-05
285,0.9354838709677419,0.25,-1.8807055e-05
286,0.967741935483871,0.25,3.7201164e-05
287,1.0,0.25,0.00015087426
288,0.0,0.28125,-0.0001970604
289,0.03225806451612903,0.28125,0.008625518
290,0.06451612903225806,0.28125,0.064371385
291,0.0967741935483871,0.28125,0.1799975
292,0.12903225806451613,0.28125,0.33434793
293,0.16129032258064516,0.28125,0.499163
294,0.1935483870967742,0.28125,0.64290994
295,0.22580645161290322,0.28125,0.73793036
296,0.25806451612903225,0.28125,0.7553028
297,0.29032258064516125,0.28125,0.6999945
298,0.3225806451612903,0.28125,0.57790184
299,0.3548387096774194,0.28125,0.41698962
300,0.3870967741935484,0.28125,0.25187618
301,0.4193548387096774,0.28125,0.1135433
302,0.45161290322580644,0.28125,0.031015977
303,0.4838709677419355,0.28125,0.003545646
304,0.5161290322580645,0.28125,0.00067742926
305,0.5483870967741935,0.28125,0.00022334396
306,0.5806451612903225,0.28125,0.00021690282
307,0.6129032258064516,0.28125,0.00028075173
308,0.6451612903225806,0.28125,0.00031175293
309,0.6774193548387096,0.28125,0.00029416053
310,0.7096774193548387,0.28125,0.00023731356
311,0.7419354838709677,0.28125,0.00015583044
312,0.7741935483870968,0.28125,6.4106076e-05
313,0.8064516129032258,0.28125,-2.4476372e-05
314,0.8387096774193548,0.28125,-9.755098e-05
315,0.8709677419354839,0.28125,-0.00014454804
316,0.9032258064516129,0.28125,-0.00015512551
317,0.9354838709677419,0.28125,-0.000119983604
318,0.967741935483871,0.28125,-2.956153e-05
319,1.0,0.28125,0.00012522936
320,0.0,0.3125,-0.0003661923
321,0.03225806451612903,0.3125,0.010652282
322,0.06451612903225806,0.3125,0.0747045
323,0.0967741935483871,0.3125,0.20556244
324,0.12903225806451613,0.3125,0.38265967
325,0.16129032258064516,0.3125,0.5729939
326,0.1935483870967742,0.3125,0.7371316
327,0.22580645161290322,0.3125,0.8411651
328,0.25806451612903225,0.3125,0.86185443
329,0.29032258064516125,0.3125,0.7988841
330,0.3225806451612903,0.3125,0.66002876
331,0.3548387096774194,0.3125,0.47556216
332,0.3870967741935484,0.3125,0.28539625
333,0.4193548387096774,0.3125,0.12809426
334,0.45161290322580644,0.3125,0.0345792
335,0.4838709677419355,0.3125,0.003582108
336,0.5161290322580645,0.3125,0.00049707235
337,0.5483870967741935,0.3125,2.7183793e-05
338,0.5806451612903225,0.3125,2.5036803e-05
339,0.6129032258064516,0.3125,9.230961e-05
340,0.6451612903225806,0.3125,0.00012525922
341,0.6774193548387096,0.3125,0.000110330584
342,0.7096774193548387,0.3125,5.7728786e-05
343,0.7419354838709677,0.3125,-1.8363891e-05
344,0.7741935483870968,0.3125,-0.00010273134
345,0.8064516129032258,0.3125,-0.00018188587
346,0.8387096774193548,0.3125,-0.00024333854
347,0.8709677419354839,0.3125,-0.0002754141
348,0.9032258064516129,0.3125,-0.00026750343
349,0.9354838709677419,0.3125,-0.00020900488
350,0.967741935483871,0.3125,-9.0348156e-05
351,1.0,0.3125,9.790063e-05
352,0.0,0.34375,-0.00050099194
353,0.03225806451612903,0.34375,0.01210572
354,0.06451612903225806,0.34375,0.08275233
355,0.0967741935483871,0.34375,0.22524935
356,0.12903225806451613,0.34375,0.41814655
357,0.16129032258064516,0.34375,0.62648916
358,0.1935483870967742,0.34375,0.8043671
359,0.22580645161290322,0.34375,0.9149162
360,0.25806451612903225,0.34375,0.9396649
361,0.29032258064516125,0.34375,0.8697089
362,0.3225806451612903,0.34375,0.7209805
363,0.3548387096774194,0.34375,0.5198724
364,0.3870967741935484,0.34375,0.31171083
365,0.4193548387096774,0.34375,0.139873
366,0.45161290322580644,0.34375,0.037619688
367,0.4838709677419355,0.34375,0.0038219914
368,0.5161290322580645,0.34375,0.0005427703
369,0.5483870967741935,0.34375,3.5710982e-05
370,0.5806451612903225,0.34375,-1.5133992e-09
371,0.6129032258064516,0.34375,3.719027e-05
372,0.6451612903225806,0.34375,4.675059e-05
373,0.6774193548387096,0.34375,1.6247795e-05
374,0.7096774193548387,0.34375,-4.54993e-05
375,0.7419354838709677,0.34375,-0.00012465258
376,0.7741935483870968,0.34375,-0.00020870016
377,0.8064516129032258,0.34375,-0.00028437958
378,0.8387096774193548,0.34375,-0.00033975352
379,0.8709677419354839,0.34375,-0.0003635371
380,0.9032258064516129,0.34375,-0.0003447466
381,0.9354838709677419,0.34375,-0.00027266744
382,0.967741935483871,0.34375,-0.0001378477
383,1.0,0.34375,6.9871545e-05
384,0.0,0.375,-0.0006024651
385,0.03225806451612903,0.375,0.012316759
386,0.06451612903225806,0.375,0.08653904
387,0.0967741935483871,0.375,0.23690447
388,0.12903225806451613,0.375,0.4368564
389,0.16129032258064516,0.375,0.6584895
390,0.1935483870967742,0.375,0.8438947
391,0.22580645161290322,0.375,0.95861
392,0.25806451612903225,0.375,0.9861622
393,0.29032258064516125,0.375,0.9117765
394,0.3225806451612903,0.375,0.7577164
395,0.3548387096774194,0.375,0.54750544
396,0.3870967741935484,0.375,0.32915267
397,0.4193548387096774,0.375,0.14810894
398,0.45161290322580644,0.375,0.039876636
399,0.4838709677419355,0.375,0.0042034667
400,0.5161290322580645,0.375,0.0007653058
401,0.5483870967741935,0.375,0.00019069918
402,0.5806451612903225,0.375,9.125174e-05
403,0.6129032258064516,0.375,7.8569865e-05
404,0.6451612903225806,0.375,5.2260177e-05
405,0.6774193548387096,0.375,-1.3801036e-06
406,0.7096774193548387,0.375,-7.620876e-05
407,0.7419354838709677,0.375,-0.00016168214
408,0.7741935483870968,0.375,-0.00024694664
409,0.8064516129032258,0.375,-0.00032108056
410,0.8387096774193548,0.375,-0.000373852
411,0.8709677419354839,0.375,-0.0003947625
412,0.9032258064516129,0.375,-0.00037365005
413,0.9354838709677419,0.375,-0.00030050316
414,0.967741935483871,0.375,-0.00016540766
415,1.0,0.375,4.172325e-05
416,0.0,0.40625,-0.0006715786
417,0.03225806451612903,0.40625,0.011729572
418,0.06451612903225806,0.40625,0.08653797
419,0.0967741935483871,0.40625,0.2376827
420,0.12903225806451613,0.40625,0.44251472
421,0.16129032258064516,0.40625,0.6644633
422,0.1935483870967742,0.40625,0.85384387
423,0.22580645161290322,0.40625,0.9713838
424,0.25806451612903225,0.40625,0.99831253
425,0.29032258064516125,0.40625,0.9224817
426,0.3225806451612903,0.40625,0.7656187
427,0.3548387096774194,0.40625,0.55359536
428,0.3870967741935484,0.40625,0.33366674
429,0.4193548387096774,0.40625,0.15091589
430,0.45161290322580644,0.40625,0.040852256
431,0.4838709677419355,0.40625,0.004424272
432,0.5161290322580645,0.40625,0.0009111987
433,0.5483870967741935,0.40625,0.00030394178
434,0.5806451612903225,0.40625,0.00016271212
435,0.6129032258064516,0.40625,0.00012050907
436,0.6451612903225806,0.40625,7.5403426e-05
437,0.6774193548387096,0.40625,1.06883235e-05
438,0.7096774193548387,0.40625,-6.852046e-05
439,0.7419354838709677,0.40625,-0.00015339104
440,0.7741935483870968,0.40625,-0.00023528372
441,0.8064516129032258,0.40625,-0.00030499088
442,0.8387096774193548,0.40625,-0.0003544151
443,0.8709677419354839,0.40625,-0.0003748131
444,0.9032258064516129,0.40625,-0.00035741617
445,0.9354838709677419,0.40625,-0.00029328017
446,0.967741935483871,0.40625,-0.00017248516
447,1.0,0.40625,1.4215708e-05
448,0.0,0.4375,-0.0007098466
449,0.03225806451612903,0.4375,0.011455394
450,0.06451612903225806,0.4375,0.085666455
451,0.0967741935483871,0.4375,0.23130006
452,0.12903225806451613,0.4375,0.43381068
453,0.16129032258064516,0.4375,0.6472333
454,0.1935483870967742,0.4375,0.8313224
455,0.22580645161290322,0.4375,0.9480705
456,0.25806451612903225,0.4375,0.9742769
457,0.29032258064516125,0.4375,0.8993358
458,0.3225806451612903,0.4375,0.7443036
459,0.3548387096774194,0.4375,0.53918475
460,0.3870967741935484,0.4375,0.32564917
461,0.4193548387096774,0.4375,0.14811315
462,0.45161290322580644,0.4375,0.04047354
463,0.4838709677419355,0.4375,0.0043699965
464,0.5161290322580645,0.4375,0.00085345306
465,0.5483870967741935,0.4375,0.00027981744
466,0.5806451612903225,0.4375,0.00013917807
467,0.6129032258064516,0.4375,0.000102403224
468,0.6451612903225806,0.4375,6.559357e-05
469,0.6774193548387096,0.4375,9.832176e-06
470,0.7096774193548387,0.4375,-6.0306193e-05
471,0.7419354838709677,0.4375,-0.00013595459
472,0.7741935483870968,0.4375,-0.00020803028
473,0.8064516129032258,0.4375,-0.00026915869
474,0.8387096774193548,0.4375,-0.00031244365
475,0.8709677419354839,0.4375,-0.0003310706
476,0.9032258064516129,0.4375,-0.0003182045
477,0.9354838709677419,0.4375,-0.00026634106
478,0.967741935483871,0.4375,-0.00016726367
479,1.0,0.4375,-1.2174249e-05
480,0.0,0.46875,-0.0007179752
481,0.03225806451612903,0.46875,0.010991315
482,0.06451612903225806,0.46875,0.080446355
483,0.0967741935483871,0.46875,0.21786982
484,0.12903225806451613,0.46875,0.40702584
485,0.16129032258064516,0.46875,0.60523605
486,0.1935483870967742,0.46875,0.77949953
487,0.22580645161290322,0.46875,0.8887273
488,0.25806451612903225,0.46875,0.9117227
489,0.29032258064516125,0.46875,0.8404254
490,0.3225806451612903,0.46875,0.6960591
491,0.3548387096774194,0.46875,0.5068616
492,0.3870967741935484,0.46875,0.30657163
493,0.4193548387096774,0.46875,0.14029384
494,0.45161290322580644,0.46875,0.03883376
495,0.4838709677419355,0.46875,0.004148943
496,0.5161290322580645,0.46875,0.00067827216
497,0.5483870967741935,0.46875,0.00018786581
498,0.5806451612903225,0.46875,7.283874e-05
499,0.6129032258064516,0.46875,5.7039084e-05
500,0.6451612903225806,0.46875,4.0116895e-05
501,0.6774193548387096,0.46875,1.0999793e-06
502,0.7096774193548387,0.46875,-5.6029094e-05
503,0.7419354838709677,0.46875,-0.000121184654
504,0.7741935483870968,0.46875,-0.00018461858
505,0.8064516129032258,0.46875,-0.00023815756
506,0.8387096774193548,0.46875,-0.00027562137
507,0.8709677419354839,0.46875,-0.00029168135
508,0.9032258064516129,0.46875,-0.00028177202
509,0.9354838709677419,0.46875,-0.00024011439
510,0.967741935483871,0.46875,-0.0001607898
511,1.0,0.46875,-3.646314e-05
512,0.0,0.5,-0.000697121
513,0.03225806451612903,0.5,0.010166672
514,0.06451612903225806,0.5,0.07183491
515,0.0967741935483871,0.5,0.19581637
516,0.12903225806451613,0.5,0.36509323
517,0.16129032258064516,0.5,0.543767
518,0.1935483870967742,0.5,0.70027196
519,0.22580645161290322,0.5,0.7971032
520,0.25806451612903225,0.5,0.8174926
521,0.29032258064516125,0.5,0.754915
522,0.3225806451612903,0.5,0.62596047
523,0.3548387096774194,0.5,0.4566454
524,0.3870967741935484,0.5,0.2768855
525,0.4193548387096774,0.5,0.1273858
526,0.45161290322580644,0.5,0.03565145
527,0.4838709677419355,0.5,0.0037929025
528,0.5161290322580645,0.5,0.0005041633
529,0.5483870967741935,0.5,0.00012703479
530,0.5806451612903225,0.5,5.060219e-05
531,0.6129032258064516,0.5,5.7780766e-05
532,0.6451612903225806,0.5,5.7117548e-05
533,0.6774193548387096,0.5,2.9210409e-05
534,0.7096774193548387,0.5,-2.2892433e-05
535,0.7419354838709677,0.5,-8.738185e-05
536,0.7741935483870968,0.5,-0.00015261886
537,0.8064516129032258,0.5,-0.00020865863
538,0.8387096774193548,0.5,-0.00024835457
539,0.8709677419354839,0.5,-0.0002667612
540,0.9032258064516129,0.5,-0.00026025478
541,0.9354838709677419,0.5,-0.00022610623
542,0.967741935483871,0.5,-0.00016030193
543,1.0,0.5,-5.8218837e-05
544,0.0,0.53125,-0.0006483868
545,0.03225806451612903,0.53125,0.008842005
546,0.06451612903225806,0.53125,0.060902815
547,0.0967741935483871,0.53125,0.16741589
548,0.12903225806451613,0.53125,0.3137231
549,0.16129032258064516,0.53125,0.4690704
550,0.1935483870967742,0.53125,0.6020649
551,0.22580645161290322,0.53125,0.68567204
552,0.25806451612903225,0.53125,0.7034772
553,0.29032258064516125,0.53125,0.6504679
554,0.3225806451612903,0.53125,0.53954214
555,0.3548387096774194,0.53125,0.39272082
556,0.3870967741935484,0.53125,0.23872164
557,0.4193548387096774,0.53125,0.110296756
558,0.45161290322580644,0.53125,0.031064669
559,0.4838709677419355,0.53125,0.0033031453
560,0.5161290322580645,0.53125,0.000397966
561,0.5483870967741935,0.53125,0.00013759313
562,0.5806451612903225,0.53125,0.00010637444
563,0.6129032258064516,0.53125,0.00013522909
564,0.6451612903225806,0.53125,0.00014727266
565,0.6774193548387096,0.53125,0.00012368275
566,0.7096774193548387,0.53125,6.8774854e-05
567,0.7419354838709677,0.53125,-6.054237e-06
568,0.7741935483870968,0.53125,-8.657546e-05
569,0.8064516129032258,0.53125,-0.0001598761
570,0.8387096774193548,0.53125,-0.00021539106
571,0.8709677419354839,0.53125,-0.000246945
572,0.9032258064516129,0.53125,-0.00025038325
573,0.9354838709677419,0.53125,-0.00022419044
574,0.967741935483871,0.53125,-0.00016695651
575,1.0,0.53125,-7.6532364e-05
576,0.0,0.5625,-0.00057255477
577,0.03225806451612903,0.5625,0.00702722
578,0.06451612903225806,0.5625,0.049096018
579,0.0967741935483871,0.5625,0.13571626
580,0.12903225806451613,0.5625,0.25605625
581,0.16129032258064516,0.5625,0.38467205
582,0.1935483870967742,0.5625,0.4923811
583,0.22580645161290322,0.5625,0.56111175
584,0.25806451612903225,0.5625,0.5757848
585,0.29032258064516125,0.5625,0.53250957
586,0.3225806451612903,0.5625,0.44164032
587,0.3548387096774194,0.5625,0.32048178
588,0.3870967741935484,0.5625,0.19479254
589,0.4193548387096774,0.5625,0.09054608
590,0.45161290322580644,0.5625,0.025634311
591,0.4838709677419355,0.5625,0.00275919
592,0.5161290322580645,0.5625,0.00038504734
593,0.5483870967741935,0.5625,0.00022122893
594,0.5806451612903225,0.5625,0.00023244633
595,0.6129032258064516,0.5625,0.0002787848
596,0.6451612903225806,0.5625,0.000298201
597,0.6774193548387096,0.5625,0.0002762986
598,0.7096774193548387,0.5625,0.00021593721
599,0.7419354838709677,0.5625,0.00012759295
600,0.7741935483870968,0.5625,2.5547666e-05
601,0.8064516129032258,0.5625,-7.443946e-05
602,0.8387096774193548,0.5625,-0.00015845797
603,0.8709677419354839,0.5625,-0.00021534668
604,0.9032258064516129,0.5625,-0.00023895707
605,0.9354838709677419,0.5625,-0.00022637381
606,0.967741935483871,0.5625,-0.0001767668
607,1.0,0.5625,-9.0926886e-05
608,0.0,0.59375,-0.00047029927
609,0.03225806451612903,0.59375,0.005167394
610,0.06451612903225806,0.59375,0.03749817
611,0.0967741935483871,0.59375,0.10391632
612,0.12903225806451613,0.59375,0.19577271
613,0.16129032258064516,0.59375,0.29406744
614,0.1935483870967742,0.59375,0.37774464
615,0.22580645161290322,0.59375,0.42994556
616,0.25806451612903225,0.59375,0.44075435
617,0.29032258064516125,0.59375,0.4088954
618,0.3225806451612903,0.59375,0.33910555
619,0.3548387096774194,0.59375,0.24520859
620,0.3870967741935484,0.59375,0.14910886
621,0.4193548387096774,0.59375,0.06961939
622,0.45161290322580644,0.59375,0.019805828
623,0.4838709677419355,0.59375,0.0022563539
624,0.5161290322580645,0.59375,0.00044911396
625,0.5483870967741935,0.59375,0.00035098832
626,0.5806451612903225,0.59375,0.00039909905
627,0.6129032258064516,0.59375,0.00045813236
628,0.6451612903225806,0.59375,0.00048012182
629,0.6774193548387096,0.59375,0.00045677877
630,0.7096774193548387,0.59375,0.00039133328
631,0.7419354838709677,0.59375,0.0002923106
632,0.7741935483870968,0.59375,0.00017212894
633,0.8064516129032258,0.59375,4.5783483e-05
634,0.8387096774193548,0.59375,-6.994924e-05
635,0.8709677419354839,0.59375,-0.00016004885
636,0.9032258064516129,0.59375,-0.0002130628
637,0.9354838709677419,0.59375,-0.00022160157
638,0.967741935483871,0.59375,-0.00018379517
639,1.0,0.59375,-0.00010025501
640,0.0,0.625,-0.0003428012
641,0.03225806451612903,0.625,0.003449371
642,0.06451612903225806,0.625,0.026247365
643,0.0967741935483871,0.625,0.073932864
644,0.12903225806451613,0.625,0.13857573
645,0.16129032258064516,0.625,0.20676216
646,0.1935483870967742,0.625,0.26622152
647,0.22580645161290322,0.625,0.30384114
648,0.25806451612903225,0.625,0.31099704
649,0.29032258064516125,0.625,0.28877452
650,0.3225806451612903,0.625,0.23934537
651,0.3548387096774194,0.625,0.17319098
652,0.3870967741935484,0.625,0.105689615
653,0.4193548387096774,0.625,0.04894989
654,0.45161290322580644,0.625,0.013857268
655,0.4838709677419355,0.625,0.00183992
656,0.5161290322580645,0.625,0.0005439374
657,0.5483870967741935,0.625,0.000476683
658,0.5806451612903225,0.625,0.00056038523
659,0.6129032258064516,0.625,0.00063240144
660,0.6451612903225806,0.625,0.00065520155
661,0.6774193548387096,0.625,0.0006288511
662,0.7096774193548387,0.625,0.0005594541
663,0.7419354838709677,0.625,0.000454726
664,0.7741935483870968,0.625,0.00032427625
665,0.8064516129032258,0.625,0.00018057931
666,0.8387096774193548,0.625,3.9596052e-05
667,0.8709677419354839,0.625,-8.128029e-05
668,0.9032258064516129,0.625,-0.00016596424
669,0.9354838709677419,0.625,-0.00020190096
670,0.967741935483871,0.625,-0.00018217618
671,1.0,0.625,-0.00010406971
672,0.0,0.65625,-0.0001906082
673,0.03225806451612903,0.65625,0.0019382273
674,0.06451612903225806,0.65625,0.016366297
675,0.0967741935483871,0.65625,0.047058925
676,0.12903225806451613,0.65625,0.08921108
677,0.16129032258064516,0.65625,0.13247961
678,0.1935483870967742,0.65625,0.16931382
679,0.22580645161290322,0.65625,0.19251499
680,0.25806451612903225,0.65625,0.19669786
681,0.29032258064516125,0.65625,0.181518
682,0.3225806451612903,0.65625,0.15077633
683,0.3548387096774194,0.65625,0.109895974
684,0.3870967741935484,0.65625,0.06714649
685,0.4193548387096774,0.65625,0.030414315
686,0.45161290322580644,0.65625,0.008343609
687,0.4838709677419355,0.65625,0.0015014969
688,0.5161290322580645,0.65625,0.000620418
689,0.5483870967741935,0.65625,0.00055794336
690,0.5806451612903225,0.65625,0.0006715933
691,0.6129032258064516,0.65625,0.00076015305
692,0.6451612903225806,0.65625,0.0007867577
693,0.6774193548387096,0.65625,0.00075870875
694,0.7096774193548387,0.65625,0.0006870789
695,0.7419354838709677,0.65625,0.0005809511
696,0.7741935483870968,0.65625,0.0004485065
697,0.8064516129032258,0.65625,0.00029943752
698,0.8387096774193548,0.65625,0.00014654535
699,0.8709677419354839,0.65625,6.1933824e-06
700,0.9032258064516129,0.65625,-0.00010386895
701,0.9354838709677419,0.65625,-0.00016663114
702,0.967741935483871,0.65625,-0.0001686066
703,1.0,0.65625,-0.00010173023
704,0.0,0.6875,-1.4219433e-05
705,0.03225806451612903,0.6875,0.00080960186
706,0.06451612903225806,0.6875,0.008803809
707,0.0967741935483871,0.6875,0.025738
708,0.12903225806451613,0.6875,0.048977517
709,0.16129032258064516,0.6875,0.07245995
710,0.1935483870967742,0.6875,0.09145003
711,0.22580645161290322,0.6875,0.10331912
712,0.25806451612903225,0.6875,0.10573639
713,0.29032258064516125,0.6875,0.09725708
714,0.3225806451612903,0.6875,0.080435
715,0.3548387096774194,0.6875,0.058949042
716,0.3870967741935484,0.6875,0.03624387
717,0.4193548387096774,0.6875,0.016067674
718,0.45161290322580644,0.6875,0.0041814474
719,0.4838709677419355,0.6875,0.0011853052
720,0.5161290322580645,0.6875,0.000639634
721,0.5483870967741935,0.6875,0.0005973361
722,0.5806451612903225,0.6875,0.00072137505
723,0.6129032258064516,0.6875,0.0008214911
724,0.6451612903225806,0.6875,0.00085304293
725,0.6774193548387096,0.6875,0.0008246552
726,0.7096774193548387,0.6875,0.00075250573
727,0.7419354838709677,0.6875,0.0006479068
728,0.7741935483870968,0.6875,0.0005190227
729,0.8064516129032258,0.6875,0.00037421344
730,0.8387096774193548,0.6875,0.00022312786
731,0.8709677419354839,0.6875,7.863861e-05
732,0.9032258064516129,0.6875,-4.2902917e-05
733,0.9354838709677419,0.6875,-0.00012322758
734,0.967741935483871,0.6875,-0.00014432574
735,1.0,0.6875,-9.228289e-05
736,0.0,0.71875,0.00018555298
737,0.03225806451612903,0.71875,0.00015700946
738,0.06451612903225806,0.71875,0.003756789
739,0.0967741935483871,0.71875,0.011142002
740,0.12903225806451613,0.71875,0.02084802
741,0.16129032258064516,0.71875,0.029843817
742,0.1935483870967742,0.71875,0.036540903
743,0.22580645161290322,0.71875,0.041118897
744,0.25806451612903225,0.71875,0.042828385
745,0.29032258064516125,0.71875,0.03968198
746,0.3225806451612903,0.71875,0.03243024
747,0.3548387096774194,0.71875,0.024170412
748,0.3870967741935484,0.71875,0.0155701535
749,0.4193548387096774,0.71875,0.0069449833
750,0.45161290322580644,0.71875,0.0018777453
751,0.4838709677419355,0.71875,0.00085506786
752,0.5161290322580645,0.71875,0.000599888
753,0.5483870967741935,0.71875,0.00062073354
754,0.5806451612903225,0.71875,0.0007382039
755,0.6129032258064516,0.71875,0.0008327415
756,0.6451612903225806,0.71875,0.0008624966
757,0.6774193548387096,0.71875,0.0008317533
758,0.7096774193548387,0.71875,0.00075653323
759,0.7419354838709677,0.71875,0.00065229693
760,0.7741935483870968,0.71875,0.0005282639
761,0.8064516129032258,0.71875,0.00039262482
762,0.8387096774193548,0.71875,0.0002522166
763,0.8709677419354839,0.71875,0.00011675627
764,0.9032258064516129,0.71875,-8.8696834e-07
765,0.9354838709677419,0.71875,-8.44186e-05
766,0.967741935483871,0.71875,-0.00011506442
767,1.0,0.71875,-7.4997544e-05
768,0.0,0.75,0.0004082434
769,0.03225806451612903,0.75,-4.6202476e-05
770,0.06451612903225806,0.75,0.0010741176
771,0.0967741935483871,0.75,0.0030133426
772,0.12903225806451613,0.75,0.005332169
773,0.16129032258064516,0.75,0.0073029734
774,0.1935483870967742,0.75,0.008696396
775,0.22580645161290322,0.75,0.009693499
776,0.25806451612903225,0.75,0.010278187
777,0.29032258064516125,0.75,0.009740738
778,0.3225806451612903,0.75,0.008096591
779,0.3548387096774194,0.75,0.006466835
780,0.3870967741935484,0.75,0.0047472613
781,0.4193548387096774,0.75,0.0025571503
782,0.45161290322580644,0.75,0.0009800678
783,0.4838709677419355,0.75,0.00057731994
784,0.5161290322580645,0.75,0.00054670137
785,0.5483870967741935,0.75,0.00064512587
786,0.5806451612903225,0.75,0.00075458403
787,0.6129032258064516,0.75,0.0008282539
788,0.6451612903225806,0.75,0.00084514136
789,0.6774193548387096,0.75,0.000805694
790,0.7096774193548387,0.75,0.00072363514
791,0.7419354838709677,0.75,0.00061471504
792,0.7741935483870968,0.75,0.0004918466
793,0.8064516129032258,0.75,0.00036344846
794,0.8387096774193548,0.75,0.00023593349
795,0.8709677419354839,0.75,0.00011654178
796,0.9032258064516129,0.75,1.38971955e-05
797,0.9354838709677419,0.75,-5.8947116e-05
798,0.967741935483871,0.75,-8.608682e-05
799,1.0,0.75,-4.9054623e-05
800,0.0,0.78125,0.0006537065
801,0.03225806451612903,0.78125,8.23226e-05
802,0.06451612903225806,0.78125,0.00017342402
803,0.0967741935483871,0.78125,0.0002527428
804,0.12903225806451613,0.78125,0.00033445377
805,0.16129032258064516,0.78125,0.00029020756
806,0.1935483870967742,0.78125,0.00023784197
807,0.22580645161290322,0.78125,0.00024800573
808,0.25806451612903225,0.78125,0.00017741288
809,0.29032258064516125,0.78125,0.000100889476
810,0.3225806451612903,0.78125,0.00030190172
811,0.3548387096774194,0.78125,0.000807405
812,0.3870967741935484,0.78125,0.0011780392
813,0.4193548387096774,0.78125,0.0012201181
814,0.45161290322580644,0.78125,0.00072558894
815,0.4838709677419355,0.78125,0.0004262264
816,0.5161290322580645,0.78125,0.00051632116
817,0.5483870967741935,0.78125,0.0006722195
818,0.5806451612903225,0.78125,0.00077894964
819,0.6129032258064516,0.78125,0.00083001493
820,0.6451612903225806,0.78125,0.0008276013
821,0.6774193548387096,0.78125,0.00077484775
822,0.7096774193548387,0.78125,0.000682284
823,0.7419354838709677,0.78125,0.00056529016
824,0.7741935483870968,0.78125,0.0004381443
825,0.8064516129032258,0.78125,0.0003119555
826,0.8387096774193548,0.78125,0.0001939527
827,0.8709677419354839,0.78125,9.012682e-05
828,0.9032258064516129,0.78125,6.9675734e-06
829,0.9354838709677419,0.78125,-4.6905436e-05
830,0.967741935483871,0.78125,-5.8916055e-05
831,1.0,0.78125,-1.3902783e-05
832,0.0,0.8125,0.00092145056
833,0.03225806451612903,0.8125,0.00036601626
834,0.06451612903225806,0.8125,0.00020701648
835,0.0967741935483871,0.8125,0.000119228614
836,0.12903225806451613,0.8125,-1.6912818e-05
837,0.16129032258064516,0.8125,-0.00025623752
838,0.1935483870967742,0.8125,-0.00020419294
839,0.22580645161290322,0.8125,6.64618e-05
840,0.25806451612903225,0.8125,1.2047647e-05
841,0.29032258064516125,0.8125,-0.0002600749
842,0.3225806451612903,0.8125,-0.00019546918
843,0.3548387096774194,0.8125,0.00028914286
844,0.3870967741935484,0.8125,0.0007313398
845,0.4193548387096774,0.8125,0.0008872308
846,0.45161290322580644,0.8125,0.0006565998
847,0.4838709677419355,0.8125,0.0003998492
848,0.5161290322580645,0.8125,0.0005084579
849,0.5483870967741935,0.8125,0.0006917568
850,0.5806451612903225,0.8125,0.0007999266
851,0.6129032258064516,0.8125,0.0008360437
852,0.6451612903225806,0.8125,0.000817001
853,0.6774193548387096,0.8125,0.00075164234
854,0.7096774193548387,0.8125,0.0006497109
855,0.7419354838709677,0.8125,0.0005246052
856,0.7741935483870968,0.8125,0.00039163855
857,0.8064516129032258,0.8125,0.0002636982
858,0.8387096774193548,0.8125,0.0001505349
859,0.8709677419354839,0.8125,5.853799e-05
860,0.9032258064516129,0.8125,-6.726288e-06
861,0.9354838709677419,0.8125,-3.918844e-05
862,0.967741935483871,0.8125,-3.0203977e-05
863,1.0,0.8125,3.1411648e-05
864,0.0,0.84375,0.0012110397
865,0.03225806451612903,0.84375,0.00067927106
866,0.06451612903225806,0.84375,0.00050779985
867,0.0967741935483871,0.84375,0.0004902418
868,0.12903225806451613,0.84375,0.00034524058
869,0.16129032258064516,0.84375,0.00016726216
870,0.1935483870967742,0.84375,0.0004151786
871,0.22580645161290322,0.84375,0.0008120105
872,0.25806451612903225,0.84375,0.00079658546
873,0.29032258064516125,0.84375,0.00047289656
874,0.3225806451612903,0.84375,0.0002745695
875,0.3548387096774194,0.84375,0.0004088975
876,0.3870967741935484,0.84375,0.00067269785
877,0.4193548387096774,0.84375,0.00073560077
878,0.45161290322580644,0.84375,0.0005935625
879,0.4838709677419355,0.84375,0.00042654335
880,0.5161290322580645,0.84375,0.0005029364
881,0.5483870967741935,0.84375,0.00068589253
882,0.5806451612903225,0.84375,0.0007980916
883,0.6129032258064516,0.84375,0.0008295691
884,0.6451612903225806,0.84375,0.00080227066
885,0.6774193548387096,0.84375,0.000730362
886,0.7096774193548387,0.84375,0.0006242048
887,0.7419354838709677,0.84375,0.00049621443
888,0.7741935483870968,0.84375,0.00036081843
889,0.8064516129032258,0.84375,0.00023235145
890,0.8387096774193548,0.84375,0.00012230195
891,0.8709677419354839,0.84375,3.8678336e-05
892,0.9032258064516129,0.84375,-1.219922e-05
893,0.9354838709677419,0.84375,-2.5262263e-05
894,0.967741935483871,0.84375,5.530783e-06
895,1.0,0.84375,8.791685e-05
896,0.0,0.875,0.0015225895
897,0.03225806451612903,0.875,0.0009844861
898,0.06451612903225806,0.875,0.00080832455
899,0.0967741935483871,0.875,0.00075969554
900,0.12903225806451613,0.875,0.0005421792
901,0.16129032258064516,0.875,0.0003802469
902,0.1935483870967742,0.875,0.0006330869
903,0.22580645161290322,0.875,0.00093862263
904,0.25806451612903225,0.875,0.0008907387
905,0.29032258064516125,0.875,0.0006415816
906,0.3225806451612903,0.875,0.00044321414
907,0.3548387096774194,0.875,0.00042187603
908,0.3870967741935484,0.875,0.00054570124
909,0.4193548387096774,0.875,0.00058687327
910,0.45161290322580644,0.875,0.00048252597
911,0.4838709677419355,0.875,0.0004082938
912,0.5161290322580645,0.875,0.00047285992
913,0.5483870967741935,0.875,0.0006384258
914,0.5806451612903225,0.875,0.0007552612
915,0.6129032258064516,0.875,0.000790638
916,0.6451612903225806,0.875,0.00076472264
917,0.6774193548387096,0.875,0.00069478585
918,0.7096774193548387,0.875,0.0005926278
919,0.7419354838709677,0.875,0.00046984272
920,0.7741935483870968,0.875,0.00033979633
921,0.8064516129032258,0.875,0.0002164222
922,0.8387096774193548,0.875,0.000112421025
923,0.8709677419354839,0.875,3.7745674e-05
924,0.9032258064516129,0.875,-5.9459126e-07
925,0.9354838709677419,0.875,3.0225492e-06
926,0.967741935483871,0.875,5.3295516e-05
927,1.0,0.875,0.00015613437
928,0.0,0.90625,0.001855772
929,0.03225806451612903,0.90625,0.0012756842
930,0.06451612903225806,0.90625,0.0010394857
931,0.0967741935483871,0.90625,0.0008822455
932,0.12903225806451613,0.90625,0.0005910117
933,0.16129032258064516,0.90625,0.00041771797
934,0.1935483870967742,0.90625,0.0005669376
935,0.22580645161290322,0.90625,0.0007065028
936,0.25806451612903225,0.90625,0.0006107604
937,0.29032258064516125,0.90625,0.0004563841
938,0.3225806451612903,0.90625,0.0003598436
939,0.3548387096774194,0.90625,0.0003265824
940,0.3870967741935484,0.90625,0.00036456576
941,0.4193548387096774,0.90625,0.00039073167
942,0.45161290322580644,0.90625,0.0003206177
943,0.4838709677419355,0.90625,0.00030040587
944,0.5161290322580645,0.90625,0.00039386287
945,0.5483870967741935,0.90625,0.0005443662
946,0.5806451612903225,0.90625,0.0006620729
947,0.6129032258064516,0.90625,0.00070582656
948,0.6451612903225806,0.90625,0.00068863743
949,0.6774193548387096,0.90625,0.0006284114
950,0.7096774193548387,0.90625,0.0005384069
951,0.7419354838709677,0.90625,0.0004298372
952,0.7741935483870968,0.90625,0.0003147056
953,0.8064516129032258,0.90625,0.00020562985
954,0.8387096774193548,0.90625,0.0001150491
955,0.8709677419354839,0.90625,5.338498e-05
956,0.9032258064516129,0.90625,2.912632e-05
957,0.9354838709677419,0.90625,4.849437e-05
958,0.967741935483871,0.90625,0.00011622638
959,1.0,0.90625,0.00023709238
960,0.0,0.9375,0.0022108257
961,0.03225806451612903,0.9375,0.0015382189
962,0.06451612903225806,0.9375,0.0011709922
963,0.0967741935483871,0.9375,0.00087149214
964,0.12903225806451613,0.9375,0.00052470976
965,0.16129032258064516,0.9375,0.00032077008
966,0.1935483870967742,0.9375,0.0003339139
967,0.22580645161290322,0.9375,0.00032962777
968,0.25806451612903225,0.9375,0.00021724933
969,0.29032258064516125,0.9375,0.00014714908
970,0.3225806451612903,0.9375,0.0001549043
971,0.3548387096774194,0.9375,0.00017447473
972,0.3870967741935484,0.9375,0.0001924262
973,0.4193548387096774,0.9375,0.00020151043
974,0.45161290322580644,0.9375,0.00016305437
975,0.4838709677419355,0.9375,0.00015902708
976,0.5161290322580645,0.9375,0.0002714647
977,0.5483870967741935,0.9375,0.0004161786
978,0.5806451612903225,0.9375,0.0005265995
979,0.6129032258064516,0.9375,0.0005748698
980,0.6451612903225806,0.9375,0.0005677196
981,0.6774193548387096,0.9375,0.000521334
982,0.7096774193548387,0.9375,0.00044957455
983,0.7419354838709677,0.9375,0.00036271376
984,0.7741935483870968,0.9375,0.00027161505
985,0.8064516129032258,0.9375,0.00018669547
986,0.8387096774193548,0.9375,0.0001190225
987,0.8709677419354839,0.9375,7.831753e-05
988,0.9032258064516129,0.9375,7.31357e-05
989,0.9354838709677419,0.9375,0.000110174835
990,0.967741935483871,0.9375,0.00019505328
991,1.0,0.9375,0.00033165514
992,0.0,0.96875,0.0025875196
993,0.03225806451612903,0.96875,0.001753021
994,0.06451612903225806,0.96875,0.0011879504
995,0.0967741935483871,0.96875,0.00073965295
996,0.12903225806451613,0.96875,0.00035666602
997,0.16129032258064516,0.96875,0.00012102243
998,0.1935483870967742,0.96875,2.9056275e-05
999,0.22580645161290322,0.96875,-4.2030966e-05
1000,0.25806451612903225,0.96875,-0.00011678308
1001,0.29032258064516125,0.96875,-0.00011631654
1002,0.3225806451612903,0.96875,-4.402903e-05
1003,0.3548387096774194,0.96875,3.046319e-05
1004,0.3870967741935484,0.96875,7.7932e-05
1005,0.4193548387096774,0.96875,0.0001005823
1006,0.45161290322580644,0.96875,9.8205426e-05
1007,0.4838709677419355,0.96875,0.00010462235
1008,0.5161290322580645,0.96875,0.00018593742
1009,0.5483870967741935,0.96875,0.0002990763
1010,0.5806451612903225,0.96875,0.00037999265
1011,0.6129032258064516,0.96875,0.0004146711
1012,0.6451612903225806,0.96875,0.00040892357
1013,0.6774193548387096,0.96875,0.0003743719
1014,0.7096774193548387,0.96875,0.0003223229
1015,0.7419354838709677,0.96875,0.00026196643
1016,0.7741935483870968,0.96875,0.00020163832
1017,0.8064516129032258,0.96875,0.00014978893
1018,0.8387096774193548,0.96875,0.00011453128
1019,0.8709677419354839,0.96875,0.000103875704
1020,0.9032258064516129,0.96875,0.00012548144
1021,0.9354838709677419,0.96875,0.00018519563
1022,0.967741935483871,0.96875,0.00028868558
1023,1.0,0.96875,0.00044055656


==> visu/old/tikz_csvs_two_dim/result_best_run_NSV_two_dim/cfg.json <==
{"example": "NSV_two_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 5000, "weight_testfn_obs": 5000, "weight_gap_term": 0.0005, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.003, "lr_testfn": 0.0047, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 58367, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-08_07-22-58_974297_3674339/artifacts/2024-10-08_07-23-02/fn_2024-10-08_07-23-02/working_dirs/fn_63b87_00017_17_example=NSV_two_dim_2024-10-08_07-23-02", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_two_dim/result_best_run_NSV_two_dim/diff.csv <==
,X_x,X_y,value
0,-1.0,-1.0,-0.07274556
1,-0.935483870967742,-1.0,0.00478673
2,-0.8709677419354839,-1.0,0.0008995533
3,-0.8064516129032258,-1.0,-0.010173917
4,-0.7419354838709677,-1.0,-0.01051569
5,-0.6774193548387097,-1.0,-0.005036235
6,-0.6129032258064516,-1.0,0.00048816204
7,-0.5483870967741935,-1.0,0.0035681725
8,-0.4838709677419355,-1.0,0.004171133
9,-0.4193548387096775,-1.0,0.0033254623
10,-0.3548387096774194,-1.0,0.002116859
11,-0.29032258064516125,-1.0,0.001254797
12,-0.22580645161290325,-1.0,0.0010265112
13,-0.16129032258064524,-1.0,0.0014222264
14,-0.09677419354838712,-1.0,0.002265215
15,-0.032258064516129004,-1.0,0.003297925
16,0.032258064516129004,-1.0,0.0042489767
17,0.09677419354838701,-1.0,0.004900515
18,0.16129032258064502,-1.0,0.0051716566
19,0.22580645161290325,-1.0,0.0051810145
20,0.29032258064516125,-1.0,0.005249083
21,0.35483870967741926,-1.0,0.0058023334
22,0.4193548387096775,-1.0,0.0071924925
23,0.4838709677419355,-1.0,0.009469569
24,0.5483870967741935,-1.0,0.012197018
25,0.6129032258064515,-1.0,0.014499426
26,0.6774193548387095,-1.0,0.015703201
27,0.7419354838709677,-1.0,0.017042875
28,0.8064516129032258,-1.0,0.023414135
29,0.8709677419354838,-1.0,0.037842035
30,0.935483870967742,-1.0,0.039370537
31,1.0,-1.0,-0.026566744
32,-1.0,-0.9375,-0.0017025471
33,-0.935483870967742,-0.9375,0.03780961
34,-0.8709677419354839,-0.9375,0.018716812
35,-0.8064516129032258,-0.9375,0.004373789
36,-0.7419354838709677,-0.9375,0.0029642582
37,-0.6774193548387097,-0.9375,0.0063710213
38,-0.6129032258064516,-0.9375,0.009320974
39,-0.5483870967741935,-0.9375,0.0100008845
40,-0.4838709677419355,-0.9375,0.008625984
41,-0.4193548387096775,-0.9375,0.006268561
42,-0.3548387096774194,-0.9375,0.0038580894
43,-0.29032258064516125,-0.9375,0.0018975139
44,-0.22580645161290325,-0.9375,0.00056687
45,-0.16129032258064524,-0.9375,-0.00014218688
46,-0.09677419354838712,-0.9375,-0.0003248453
47,-0.032258064516129004,-0.9375,-8.395314e-05
48,0.032258064516129004,-0.9375,0.0004980862
49,0.09677419354838701,-0.9375,0.0013561547
50,0.16129032258064502,-0.9375,0.0024675727
51,0.22580645161290325,-0.9375,0.0038923621
52,0.29032258064516125,-0.9375,0.005804956
53,0.35483870967741926,-0.9375,0.008447111
54,0.4193548387096775,-0.9375,0.011999667
55,0.4838709677419355,-0.9375,0.016397238
56,0.5483870967741935,-0.9375,0.021157503
57,0.6129032258064515,-0.9375,0.025350928
58,0.6774193548387095,-0.9375,0.027974486
59,0.7419354838709677,-0.9375,0.029211998
60,0.8064516129032258,-0.9375,0.03266275
61,0.8709677419354838,-0.9375,0.044821978
62,0.935483870967742,-0.9375,0.060664177
63,1.0,-0.9375,0.041689396
64,-1.0,-0.875,0.0062606335
65,-0.935483870967742,-0.875,0.03130555
66,-0.8709677419354839,-0.875,0.011628747
67,-0.8064516129032258,-0.875,0.0010411739
68,-0.7419354838709677,-0.875,0.0029678345
69,-0.6774193548387097,-0.875,0.0077496767
70,-0.6129032258064516,-0.875,0.010042906
71,-0.5483870967741935,-0.875,0.008978188
72,-0.4838709677419355,-0.875,0.0061727166
73,-0.4193548387096775,-0.875,0.003486693
74,-0.3548387096774194,-0.875,0.0017790496
75,-0.29032258064516125,-0.875,0.0009710789
76,-0.22580645161290325,-0.875,0.0005657673
77,-0.16129032258064524,-0.875,8.940697e-05
78,-0.09677419354838712,-0.875,-0.0006662607
79,-0.032258064516129004,-0.875,-0.0016008914
80,0.032258064516129004,-0.875,-0.0024227202
81,0.09677419354838701,-0.875,-0.0028016567
82,0.16129032258064502,-0.875,-0.002460003
83,0.22580645161290325,-0.875,-0.0011798441
84,0.29032258064516125,-0.875,0.0012207925
85,0.35483870967741926,-0.875,0.004885763
86,0.4193548387096775,-0.875,0.0098391175
87,0.4838709677419355,-0.875,0.015848875
88,0.5483870967741935,-0.875,0.022280335
89,0.6129032258064515,-0.875,0.02803272
90,0.6774193548387095,-0.875,0.03172922
91,0.7419354838709677,-0.875,0.032538414
92,0.8064516129032258,-0.875,0.032080412
93,0.8709677419354838,-0.875,0.036176324
94,0.935483870967742,-0.875,0.04853773
95,1.0,-0.875,0.04954219
96,-1.0,-0.8125,-0.0056083202
97,-0.935483870967742,-0.8125,0.015698552
98,-0.8709677419354839,-0.8125,-0.0012747049
99,-0.8064516129032258,-0.8125,-0.007469535
100,-0.7419354838709677,-0.8125,-0.0008276701
101,-0.6774193548387097,-0.8125,0.0065976977
102,-0.6129032258064516,-0.8125,0.008554816
103,-0.5483870967741935,-0.8125,0.005767286
104,-0.4838709677419355,-0.8125,0.0016712248
105,-0.4193548387096775,-0.8125,-0.0010221899
106,-0.3548387096774194,-0.8125,-0.0014021397
107,-0.29032258064516125,-0.8125,-5.465746e-05
108,-0.22580645161290325,-0.8125,0.0017151237
109,-0.16129032258064524,-0.8125,0.002694711
110,-0.09677419354838712,-0.8125,0.0022838116
111,-0.032258064516129004,-0.8125,0.0005803853
112,0.032258064516129004,-0.8125,-0.0018317848
113,0.09677419354838701,-0.8125,-0.0041747987
114,0.16129032258064502,-0.8125,-0.005711451
115,0.22580645161290325,-0.8125,-0.0058647096
116,0.29032258064516125,-0.8125,-0.004251644
117,0.35483870967741926,-0.8125,-0.0006791353
118,0.4193548387096775,-0.8125,0.0048143268
119,0.4838709677419355,-0.8125,0.011872649
120,0.5483870967741935,-0.8125,0.019710302
121,0.6129032258064515,-0.8125,0.027045488
122,0.6774193548387095,-0.8125,0.03218913
123,0.7419354838709677,-0.8125,0.033546507
124,0.8064516129032258,-0.8125,0.030999422
125,0.8709677419354838,-0.8125,0.028132915
126,0.935483870967742,-0.8125,0.031050801
127,1.0,-0.8125,0.03395033
128,-1.0,-0.75,-0.014488459
129,-0.935483870967742,-0.75,0.0045017004
130,-0.8709677419354839,-0.75,-0.010655999
131,-0.8064516129032258,-0.75,-0.0132498145
132,-0.7419354838709677,-0.75,-0.0024781823
133,-0.6774193548387097,-0.75,0.006716013
134,-0.6129032258064516,-0.75,0.007934332
135,-0.5483870967741935,-0.75,0.0037191212
136,-0.4838709677419355,-0.75,-0.0011933148
137,-0.4193548387096775,-0.75,-0.003649637
138,-0.3548387096774194,-0.75,-0.0028161705
139,-0.29032258064516125,-0.75,0.00033845007
140,-0.22580645161290325,-0.75,0.004012212
141,-0.16129032258064524,-0.75,0.0065545365
142,-0.09677419354838712,-0.75,0.00704778
143,-0.032258064516129004,-0.75,0.005373366
144,0.032258064516129004,-0.75,0.002047576
145,0.09677419354838701,-0.75,-0.0019915327
146,0.16129032258064502,-0.75,-0.005637087
147,0.22580645161290325,-0.75,-0.007870808
148,0.29032258064516125,-0.75,-0.007938847
149,0.35483870967741926,-0.75,-0.005424887
150,0.4193548387096775,-0.75,-0.00028340518
151,0.4838709677419355,-0.75,0.0071106553
152,0.5483870967741935,-0.75,0.015889794
153,0.6129032258064515,-0.75,0.02464372
154,0.6774193548387095,-0.75,0.031463504
155,0.7419354838709677,-0.75,0.03424573
156,0.8064516129032258,-0.75,0.03163904
157,0.8709677419354838,-0.75,0.025021791
158,0.935483870967742,-0.75,0.019708037
159,1.0,-0.75,0.017259121
160,-1.0,-0.6875,-0.0155034065
161,-0.935483870967742,-0.6875,0.0005391836
162,-0.8709677419354839,-0.6875,-0.013081014
163,-0.8064516129032258,-0.6875,-0.013269186
164,-0.7419354838709677,-0.6875,-0.0008661151
165,-0.6774193548387097,-0.6875,0.008372992
166,-0.6129032258064516,-0.6875,0.008781046
167,-0.5483870967741935,-0.6875,0.0038869083
168,-0.4838709677419355,-0.6875,-0.0010602921
169,-0.4193548387096775,-0.6875,-0.0028870553
170,-0.3548387096774194,-0.6875,-0.0010847151
171,-0.29032258064516125,-0.6875,0.0029755235
172,-0.22580645161290325,-0.6875,0.0072940737
173,-0.16129032258064524,-0.6875,0.01030954
174,-0.09677419354838712,-0.6875,0.011275075
175,-0.032258064516129004,-0.6875,0.010041568
176,0.032258064516129004,-0.6875,0.006812874
177,0.09677419354838701,-0.6875,0.0021828935
178,0.16129032258064502,-0.6875,-0.0028091148
179,0.22580645161290325,-0.6875,-0.0068864077
180,0.29032258064516125,-0.6875,-0.008883625
181,0.35483870967741926,-0.6875,-0.00800997
182,0.4193548387096775,-0.6875,-0.003964171
183,0.4838709677419355,-0.6875,0.0030116886
184,0.5483870967741935,-0.6875,0.012088656
185,0.6129032258064515,-0.6875,0.021823227
186,0.6774193548387095,-0.6875,0.03019458
187,0.7419354838709677,-0.6875,0.03479463
188,0.8064516129032258,-0.6875,0.033472776
189,0.8709677419354838,-0.6875,0.025922656
190,0.935483870967742,-0.6875,0.015727043
191,1.0,-0.6875,0.0073336363
192,-1.0,-0.625,-0.011233687
193,-0.935483870967742,-0.625,0.0022759438
194,-0.8709677419354839,-0.625,-0.009665847
195,-0.8064516129032258,-0.625,-0.009467483
196,-0.7419354838709677,-0.625,0.0019433796
197,-0.6774193548387097,-0.625,0.01029402
198,-0.6129032258064516,-0.625,0.01039207
199,-0.5483870967741935,-0.625,0.00571461
200,-0.4838709677419355,-0.625,0.0014077425
201,-0.4193548387096775,-0.625,0.0003874153
202,-0.3548387096774194,-0.625,0.0027561039
203,-0.29032258064516125,-0.625,0.006824147
204,-0.22580645161290325,-0.625,0.010595135
205,-0.16129032258064524,-0.625,0.012840256
206,-0.09677419354838712,-0.625,0.013302762
207,-0.032258064516129004,-0.625,0.012196736
208,0.032258064516129004,-0.625,0.009652691
209,0.09677419354838701,-0.625,0.005713243
210,0.16129032258064502,-0.625,0.0007968694
211,0.22580645161290325,-0.625,-0.004061438
212,0.29032258064516125,-0.625,-0.0075007267
213,0.35483870967741926,-0.625,-0.008322164
214,0.4193548387096775,-0.625,-0.005819395
215,0.4838709677419355,-0.625,7.086992e-05
216,0.5483870967741935,-0.625,0.008719757
217,0.6129032258064515,-0.625,0.018789053
218,0.6774193548387095,-0.625,0.02827102
219,0.7419354838709677,-0.625,0.03462413
220,0.8064516129032258,-0.625,0.03522241
221,0.8709677419354838,-0.625,0.028593779
222,0.935483870967742,-0.625,0.016630292
223,1.0,-0.625,0.004333377
224,-1.0,-0.5625,-0.0052138567
225,-0.935483870967742,-0.5625,0.006619394
226,-0.8709677419354839,-0.5625,-0.0042008758
227,-0.8064516129032258,-0.5625,-0.005323589
228,-0.7419354838709677,-0.5625,0.0039200187
229,-0.6774193548387097,-0.5625,0.011408299
230,-0.6129032258064516,-0.5625,0.011903033
231,-0.5483870967741935,-0.5625,0.00814864
232,-0.4838709677419355,-0.5625,0.004742302
233,-0.4193548387096775,-0.5625,0.004209362
234,-0.3548387096774194,-0.5625,0.006397441
235,-0.29032258064516125,-0.5625,0.0096115675
236,-0.22580645161290325,-0.5625,0.0120887235
237,-0.16129032258064524,-0.5625,0.012944556
238,-0.09677419354838712,-0.5625,0.012306493
239,-0.032258064516129004,-0.5625,0.010815036
240,0.032258064516129004,-0.5625,0.008898359
241,0.09677419354838701,-0.5625,0.006394218
242,0.16129032258064502,-0.5625,0.0029555922
243,0.22580645161290325,-0.5625,-0.0011790022
244,0.29032258064516125,-0.5625,-0.0049554203
245,0.35483870967741926,-0.5625,-0.006971374
246,0.4193548387096775,-0.5625,-0.0060767606
247,0.4838709677419355,-0.5625,-0.0017458424
248,0.5483870967741935,-0.5625,0.005769253
249,0.6129032258064515,-0.5625,0.015406057
250,0.6774193548387095,-0.5625,0.025324821
251,0.7419354838709677,-0.5625,0.03301522
252,0.8064516129032258,-0.5625,0.03562188
253,0.8709677419354838,-0.5625,0.0309214
254,0.935483870967742,-0.5625,0.01945436
255,1.0,-0.5625,0.005809784
256,-1.0,-0.5,0.00010025501
257,-0.935483870967742,-0.5,0.0106137395
258,-0.8709677419354839,-0.5,0.00010097027
259,-0.8064516129032258,-0.5,-0.0028523505
260,-0.7419354838709677,-0.5,0.0042815506
261,-0.6774193548387097,-0.5,0.011327535
262,-0.6129032258064516,-0.5,0.012797773
263,-0.5483870967741935,-0.5,0.010344803
264,-0.4838709677419355,-0.5,0.007706888
265,-0.4193548387096775,-0.5,0.006982174
266,-0.3548387096774194,-0.5,0.008039778
267,-0.29032258064516125,-0.5,0.009563571
268,-0.22580645161290325,-0.5,0.01028097
269,-0.16129032258064524,-0.5,0.00964623
270,-0.09677419354838712,-0.5,0.007928998
271,-0.032258064516129004,-0.5,0.005916407
272,0.032258064516129004,-0.5,0.00434952
273,0.09677419354838701,-0.5,0.003313095
274,0.16129032258064502,-0.5,0.0021232301
275,0.22580645161290325,-0.5,8.568424e-05
276,0.29032258064516125,-0.5,-0.0026150886
277,0.35483870967741926,-0.5,-0.004849786
278,0.4193548387096775,-0.5,-0.0051980354
279,0.4838709677419355,-0.5,-0.0026157722
280,0.5483870967741935,-0.5,0.0031847358
281,0.6129032258064515,-0.5,0.011602759
282,0.6774193548387095,-0.5,0.021143585
283,0.7419354838709677,-0.5,0.029501915
284,0.8064516129032258,-0.5,0.03380376
285,0.8709677419354838,-0.5,0.031397164
286,0.935483870967742,-0.5,0.021843195
287,1.0,-0.5,0.009058237
288,-1.0,-0.4375,0.0034812093
289,-0.935483870967742,-0.4375,0.012610018
290,-0.8709677419354839,-0.4375,0.0019946694
291,-0.8064516129032258,-0.4375,-0.0024253428
292,-0.7419354838709677,-0.4375,0.0031548291
293,-0.6774193548387097,-0.4375,0.01015608
294,-0.6129032258064516,-0.4375,0.012892224
295,-0.5483870967741935,-0.4375,0.011826418
296,-0.4838709677419355,-0.4375,0.009657359
297,-0.4193548387096775,-0.4375,0.008062319
298,-0.3548387096774194,-0.4375,0.007151559
299,-0.29032258064516125,-0.4375,0.0062834304
300,-0.22580645161290325,-0.4375,0.004940927
301,-0.16129032258064524,-0.4375,0.0038490295
302,-0.09677419354838712,-0.4375,0.0027003288
303,-0.032258064516129004,-0.4375,0.0013062358
304,0.032258064516129004,-0.4375,2.0384789e-05
305,0.09677419354838701,-0.4375,-0.0007520318
306,0.16129032258064502,-0.4375,-0.0010683835
307,0.22580645161290325,-0.4375,-0.0012829006
308,0.29032258064516125,-0.4375,-0.0016870219
309,0.35483870967741926,-0.4375,-0.0028927773
310,0.4193548387096775,-0.4375,-0.003703042
311,0.4838709677419355,-0.4375,-0.002688313
312,0.5483870967741935,-0.4375,0.0010605678
313,0.6129032258064515,-0.4375,0.007572271
314,0.6774193548387095,-0.4375,0.015889004
315,0.7419354838709677,-0.4375,0.024094626
316,0.8064516129032258,-0.4375,0.029494256
317,0.8709677419354838,-0.4375,0.029267162
318,0.935483870967742,-0.4375,0.022334337
319,1.0,-0.4375,0.011990011
320,-1.0,-0.375,0.004630327
321,-0.935483870967742,-0.375,0.012307286
322,-0.8709677419354839,-0.375,0.0016393065
323,-0.8064516129032258,-0.375,-0.0035716891
324,-0.7419354838709677,-0.375,0.0010544062
325,-0.6774193548387097,-0.375,0.008205168
326,-0.6129032258064516,-0.375,0.012176268
327,-0.5483870967741935,-0.375,0.012359519
328,-0.4838709677419355,-0.375,0.010391533
329,-0.4193548387096775,-0.375,0.007523408
330,-0.3548387096774194,-0.375,0.00417958
331,-0.29032258064516125,-0.375,0.0011307597
332,-0.22580645161290325,-0.375,0.00012040138
333,-0.16129032258064524,-0.375,5.8174133e-05
334,-0.09677419354838712,-0.375,1.168251e-05
335,-0.032258064516129004,-0.375,-0.00047177076
336,0.032258064516129004,-0.375,-0.0012975335
337,0.09677419354838701,-0.375,-0.0019962192
338,0.16129032258064502,-0.375,-0.00223881
339,0.22580645161290325,-0.375,-0.0022460818
340,0.29032258064516125,-0.375,-0.00232476
341,0.35483870967741926,-0.375,-0.0019507876
342,0.4193548387096775,-0.375,-0.0021443162
343,0.4838709677419355,-0.375,-0.002105087
344,0.5483870967741935,-0.375,-0.00039140508
345,0.6129032258064515,-0.375,0.0037597343
346,0.6774193548387095,-0.375,0.010100953
347,0.7419354838709677,-0.375,0.017295927
348,0.8064516129032258,-0.375,0.023023069
349,0.8709677419354838,-0.375,0.02451995
350,0.935483870967742,-0.375,0.020354748
351,1.0,-0.375,0.013370514
352,-1.0,-0.3125,0.003851235
353,-0.935483870967742,-0.3125,0.010195076
354,-0.8709677419354839,-0.3125,-0.00022447109
355,-0.8064516129032258,-0.3125,-0.0055712312
356,-0.7419354838709677,-0.3125,-0.0014446527
357,-0.6774193548387097,-0.3125,0.0058246255
358,-0.6129032258064516,-0.3125,0.010718696
359,-0.5483870967741935,-0.3125,0.011844702
360,-0.4838709677419355,-0.3125,0.009907326
361,-0.4193548387096775,-0.3125,0.0057272417
362,-0.3548387096774194,-0.3125,0.00066149235
363,-0.29032258064516125,-0.3125,-0.0019257665
364,-0.22580645161290325,-0.3125,-0.0025718212
365,-0.16129032258064524,-0.3125,-0.0021060705
366,-0.09677419354838712,-0.3125,-0.0013098717
367,-0.032258064516129004,-0.3125,-0.0008378029
368,0.032258064516129004,-0.3125,-0.00096976757
369,0.09677419354838701,-0.3125,-0.0014769435
370,0.16129032258064502,-0.3125,-0.0018591881
371,0.22580645161290325,-0.3125,-0.0019000769
372,0.29032258064516125,-0.3125,-0.0019046068
373,0.35483870967741926,-0.3125,-0.0019331574
374,0.4193548387096775,-0.3125,-0.0011016623
375,0.4838709677419355,-0.3125,-0.0010993574
376,0.5483870967741935,-0.3125,-0.0009795353
377,0.6129032258064515,-0.3125,0.0007076189
378,0.6774193548387095,-0.3125,0.0045472085
379,0.7419354838709677,-0.3125,0.009960666
380,0.8064516129032258,-0.3125,0.015190169
381,0.8709677419354838,-0.3125,0.01773864
382,0.935483870967742,-0.3125,0.016063988
383,1.0,-0.3125,0.012767017
384,-1.0,-0.25,0.0017825961
385,-0.935483870967742,-0.25,0.00705266
386,-0.8709677419354839,-0.25,-0.002759397
387,-0.8064516129032258,-0.25,-0.0077500343
388,-0.7419354838709677,-0.25,-0.003855139
389,-0.6774193548387097,-0.25,0.003338091
390,-0.6129032258064516,-0.25,0.008675102
391,-0.5483870967741935,-0.25,0.010329234
392,-0.4838709677419355,-0.25,0.008322157
393,-0.4193548387096775,-0.25,0.0032146573
394,-0.3548387096774194,-0.25,-0.0008794069
395,-0.29032258064516125,-0.25,-0.0030097365
396,-0.22580645161290325,-0.25,-0.0036625862
397,-0.16129032258064524,-0.25,-0.0031300187
398,-0.09677419354838712,-0.25,-0.0018994808
399,-0.032258064516129004,-0.25,-0.00066155195
400,0.032258064516129004,-0.25,-7.688999e-06
401,0.09677419354838701,-0.25,-0.000102341175
402,0.16129032258064502,-0.25,-0.00060105324
403,0.22580645161290325,-0.25,-0.0009925961
404,0.29032258064516125,-0.25,-0.0011411309
405,0.35483870967741926,-0.25,-0.0012703538
406,0.4193548387096775,-0.25,-0.00094008446
407,0.4838709677419355,-0.25,-4.412979e-05
408,0.5483870967741935,-0.25,-0.0006828131
409,0.6129032258064515,-0.25,-0.0011293851
410,0.6774193548387095,-0.25,2.5086105e-05
411,0.7419354838709677,-0.25,0.003093958
412,0.8064516129032258,-0.25,0.0070631504
413,0.8709677419354838,-0.25,0.0098897815
414,0.935483870967742,-0.25,0.01013568
415,1.0,-0.25,0.010359764
416,-1.0,-0.1875,-0.0008095503
417,-0.935483870967742,-0.1875,0.0036663413
418,-0.8709677419354839,-0.1875,-0.0052508414
419,-0.8064516129032258,-0.1875,-0.009591579
420,-0.7419354838709677,-0.1875,-0.0058128014
421,-0.6774193548387097,-0.1875,0.0010512881
422,-0.6129032258064516,-0.1875,0.006323386
423,-0.5483870967741935,-0.1875,0.00807168
424,-0.4838709677419355,-0.1875,0.005923083
425,-0.4193548387096775,-0.1875,0.001516521
426,-0.3548387096774194,-0.1875,-0.001149118
427,-0.29032258064516125,-0.1875,-0.0027785897
428,-0.22580645161290325,-0.1875,-0.0035189986
429,-0.16129032258064524,-0.1875,-0.003222406
430,-0.09677419354838712,-0.1875,-0.0019940138
431,-0.032258064516129004,-0.1875,-0.00036144257
432,0.032258064516129004,-0.1875,0.00094658136
433,0.09677419354838701,-0.1875,0.0014048219
434,0.16129032258064502,-0.1875,0.0009944439
435,0.22580645161290325,-0.1875,0.00018638372
436,0.29032258064516125,-0.1875,-0.0004762411
437,0.35483870967741926,-0.1875,-0.00081789494
438,0.4193548387096775,-0.1875,-0.00073617697
439,0.4838709677419355,-0.1875,0.00061654125
440,0.5483870967741935,-0.1875,0.00026597502
441,0.6129032258064515,-0.1875,-0.0015591793
442,0.6774193548387095,-0.1875,-0.0028456338
443,0.7419354838709677,-0.1875,-0.0023611858
444,0.8064516129032258,-0.1875,-0.00023630261
445,0.8709677419354838,-0.1875,0.0021094978
446,0.935483870967742,-0.1875,0.0035274625
447,1.0,-0.1875,0.0067237616
448,-1.0,-0.125,-0.0031821728
449,-0.935483870967742,-0.125,0.00068733096
450,-0.8709677419354839,-0.125,-0.007178962
451,-0.8064516129032258,-0.125,-0.010747939
452,-0.7419354838709677,-0.125,-0.007061437
453,-0.6774193548387097,-0.125,-0.0007391311
454,-0.6129032258064516,-0.125,0.00406033
455,-0.5483870967741935,-0.125,0.0055393395
456,-0.4838709677419355,-0.125,0.0031886697
457,-0.4193548387096775,-0.125,0.00037515163
458,-0.3548387096774194,-0.125,-0.0009121299
459,-0.29032258064516125,-0.125,-0.0018413663
460,-0.22580645161290325,-0.125,-0.0025134683
461,-0.16129032258064524,-0.125,-0.0025345683
462,-0.09677419354838712,-0.125,-0.0016418695
463,-0.032258064516129004,-0.125,-5.2273273e-05
464,0.032258064516129004,-0.125,0.0015859008
465,0.09677419354838701,-0.125,0.0025438666
466,0.16129032258064502,-0.125,0.0024257302
467,0.22580645161290325,-0.125,0.0014027357
468,0.29032258064516125,-0.125,0.00010639429
469,0.35483870967741926,-0.125,-0.0007958412
470,0.4193548387096775,-0.125,-0.00087952614
471,0.4838709677419355,-0.125,0.0005851388
472,0.5483870967741935,-0.125,0.0014251885
473,0.6129032258064515,-0.125,-0.0007435065
474,0.6774193548387095,-0.125,-0.0037837066
475,0.7419354838709677,-0.125,-0.0057113618
476,0.8064516129032258,-0.125,-0.0057265162
477,0.8709677419354838,-0.125,-0.004495561
478,0.935483870967742,-0.125,-0.0027222633
479,1.0,-0.125,0.0026259422
480,-1.0,-0.0625,-0.0047262907
481,-0.935483870967742,-0.0625,-0.0014249086
482,-0.8709677419354839,-0.0625,-0.008224666
483,-0.8064516129032258,-0.0625,-0.011026576
484,-0.7419354838709677,-0.0625,-0.0074378178
485,-0.6774193548387097,-0.0625,-0.0017634593
486,-0.6129032258064516,-0.0625,0.002329396
487,-0.5483870967741935,-0.0625,0.0033094236
488,-0.4838709677419355,-0.0625,0.0008636713
489,-0.4193548387096775,-0.0625,-0.0006094575
490,-0.3548387096774194,-0.0625,-0.00068074465
491,-0.29032258064516125,-0.0625,-0.00074219704
492,-0.22580645161290325,-0.0625,-0.0010786653
493,-0.16129032258064524,-0.0625,-0.0012924075
494,-0.09677419354838712,-0.0625,-0.000880301
495,-0.032258064516129004,-0.0625,0.0002937317
496,0.032258064516129004,-0.0625,0.0018435121
497,0.09677419354838701,-0.0625,0.0030558705
498,0.16129032258064502,-0.0625,0.0032852292
499,0.22580645161290325,-0.0625,0.0023361444
500,0.29032258064516125,-0.0625,0.000629127
501,0.35483870967741926,-0.0625,-0.0009524226
502,0.4193548387096775,-0.0625,-0.0014434457
503,0.4838709677419355,-0.0625,0.000106334686
504,0.5483870967741935,-0.0625,0.0023453184
505,0.6129032258064515,-0.0625,0.0008253325
506,0.6774193548387095,-0.0625,-0.0029458366
507,0.7419354838709677,-0.0625,-0.0066635534
508,0.8064516129032258,-0.0625,-0.008731857
509,0.8709677419354838,-0.0625,-0.009020209
510,0.935483870967742,-0.0625,-0.0076645017
511,1.0,-0.0625,-0.0011436343
512,-1.0,0.0,-0.005041778
513,-0.935483870967742,0.0,-0.0024256408
514,-0.8709677419354839,0.0,-0.008261919
515,-0.8064516129032258,0.0,-0.010382727
516,-0.7419354838709677,0.0,-0.0068924353
517,-0.6774193548387097,0.0,-0.0018496141
518,-0.6129032258064516,0.0,0.0014963765
519,-0.5483870967741935,0.0,0.0019122355
520,-0.4838709677419355,0.0,-0.000651598
521,-0.4193548387096775,0.0,-0.0015047789
522,-0.3548387096774194,0.0,-0.0007125139
523,-0.29032258064516125,0.0,9.024143e-05
524,-0.22580645161290325,0.0,0.0003132224
525,-0.16129032258064524,0.0,0.00015038252
526,-0.09677419354838712,0.0,0.00014352798
527,-0.032258064516129004,0.0,0.0007010102
528,0.032258064516129004,0.0,0.0017843843
529,0.09677419354838701,0.0,0.0028929114
530,0.16129032258064502,0.0,0.0033410788
531,0.22580645161290325,0.0,0.0026601553
532,0.29032258064516125,0.0,0.0009405017
533,0.35483870967741926,0.0,-0.001046598
534,0.4193548387096775,0.0,-0.002009809
535,0.4838709677419355,0.0,-0.00044167042
536,0.5483870967741935,0.0,0.002844631
537,0.6129032258064515,0.0,0.0025114436
538,0.6774193548387095,0.0,-0.00091221184
539,0.7419354838709677,0.0,-0.005419664
540,0.8064516129032258,0.0,-0.009016886
541,0.8709677419354838,0.0,-0.010899216
542,0.935483870967742,0.0,-0.010581106
543,1.0,0.0,-0.003904581
544,-1.0,0.0625,-0.0039901137
545,-0.935483870967742,0.0625,-0.0022866726
546,-0.8709677419354839,0.0625,-0.007347673
547,-0.8064516129032258,0.0625,-0.00892289
548,-0.7419354838709677,0.0625,-0.0055242702
549,-0.6774193548387097,0.0625,-0.0009965263
550,-0.6129032258064516,0.0625,0.0017303098
551,-0.5483870967741935,0.0625,0.0016754218
552,-0.4838709677419355,0.0625,-0.0011409521
553,-0.4193548387096775,0.0625,-0.0021565557
554,-0.3548387096774194,0.0625,-0.0010379553
555,-0.29032258064516125,0.0625,0.00039422512
556,-0.22580645161290325,0.0625,0.0012309551
557,-0.16129032258064524,0.0625,0.0013511777
558,-0.09677419354838712,0.0625,0.001136303
559,-0.032258064516129004,0.0625,0.0010938644
560,0.032258064516129004,0.0625,0.001490593
561,0.09677419354838701,0.0625,0.002156973
562,0.16129032258064502,0.0625,0.002571404
563,0.22580645161290325,0.0625,0.0021833181
564,0.29032258064516125,0.0625,0.0008056164
565,0.35483870967741926,0.0625,-0.0010682344
566,0.4193548387096775,0.0625,-0.0021576881
567,0.4838709677419355,0.0625,-0.0005351901
568,0.5483870967741935,0.0625,0.0031387755
569,0.6129032258064515,0.0625,0.0038213003
570,0.6774193548387095,0.0625,0.0014780797
571,0.7419354838709677,0.0625,-0.0026693866
572,0.8064516129032258,0.0625,-0.0068690926
573,0.8709677419354838,0.0625,-0.010021001
574,0.935483870967742,0.0625,-0.011092216
575,1.0,0.0625,-0.0051932335
576,-1.0,0.125,-0.0017193556
577,-0.935483870967742,0.125,-0.001188308
578,-0.8709677419354839,0.125,-0.005707413
579,-0.8064516129032258,0.125,-0.006903231
580,-0.7419354838709677,0.125,-0.0036070198
581,-0.6774193548387097,0.125,0.0005699061
582,-0.6129032258064516,0.125,0.0029193778
583,-0.5483870967741935,0.125,0.0026213941
584,-0.4838709677419355,0.125,-0.00031507015
585,-0.4193548387096775,0.125,-0.0022886395
586,-0.3548387096774194,0.125,-0.0015075803
587,-0.29032258064516125,0.125,0.0001026988
588,-0.22580645161290325,0.125,0.0013853908
589,-0.16129032258064524,0.125,0.001889348
590,-0.09677419354838712,0.125,0.0017163157
591,-0.032258064516129004,0.125,0.001277864
592,0.032258064516129004,0.125,0.0009972453
593,0.09677419354838701,0.125,0.0010281205
594,0.16129032258064502,0.125,0.0011546612
595,0.22580645161290325,0.125,0.0009468794
596,0.29032258064516125,0.125,0.000106573105
597,0.35483870967741926,0.125,-0.0011350513
598,0.4193548387096775,0.125,-0.0017115474
599,0.4838709677419355,0.125,0.00039869547
600,0.5483870967741935,0.125,0.0036337194
601,0.6129032258064515,0.125,0.0046123285
602,0.6774193548387095,0.125,0.0034319423
603,0.7419354838709677,0.125,0.0005649477
604,0.8064516129032258,0.125,-0.0030865073
605,0.8709677419354838,0.125,-0.0067754686
606,0.935483870967742,0.125,-0.0092301965
607,1.0,0.125,-0.004844308
608,-1.0,0.1875,0.0013346076
609,-0.935483870967742,0.1875,0.0005225539
610,-0.8709677419354839,0.1875,-0.0037021935
611,-0.8064516129032258,0.1875,-0.0046951175
612,-0.7419354838709677,0.1875,-0.0015587583
613,-0.6774193548387097,0.1875,0.0024049692
614,-0.6129032258064516,0.1875,0.0046620257
615,-0.5483870967741935,0.1875,0.0044371677
616,-0.4838709677419355,0.1875,0.0017763284
617,-0.4193548387096775,0.1875,-0.001545608
618,-0.3548387096774194,0.1875,-0.0018194318
619,-0.29032258064516125,0.1875,-0.0006273985
620,-0.22580645161290325,0.1875,0.00071907043
621,-0.16129032258064524,0.1875,0.0015116334
622,-0.09677419354838712,0.1875,0.001547575
623,-0.032258064516129004,0.1875,0.0010077357
624,0.032258064516129004,0.1875,0.00027912855
625,0.09677419354838701,0.1875,-0.0002861023
626,0.16129032258064502,0.1875,-0.0005747676
627,0.22580645161290325,0.1875,-0.00074249506
628,0.29032258064516125,0.1875,-0.001001358
629,0.35483870967741926,0.1875,-0.0012432337
630,0.4193548387096775,0.1875,-0.0006310344
631,0.4838709677419355,0.1875,0.002356043
632,0.5483870967741935,0.1875,0.0045165014
633,0.6129032258064515,0.1875,0.0050003417
634,0.6774193548387095,0.1875,0.004481178
635,0.7419354838709677,0.1875,0.0032504424
636,0.8064516129032258,0.1875,0.00119555
637,0.8709677419354838,0.1875,-0.0020105243
638,0.935483870967742,0.1875,-0.005452454
639,1.0,0.1875,-0.00303787
640,-1.0,0.25,0.00448817
641,-0.935483870967742,0.25,0.0024124086
642,-0.8709677419354839,0.25,-0.0017640591
643,-0.8064516129032258,0.25,-0.0027067661
644,-0.7419354838709677,0.25,0.00015327334
645,-0.6774193548387097,0.25,0.0039463565
646,-0.6129032258064516,0.25,0.00634766
647,-0.5483870967741935,0.25,0.0065367697
648,-0.4838709677419355,0.25,0.004467942
649,-0.4193548387096775,0.25,0.0005213022
650,-0.3548387096774194,0.25,-0.0015143752
651,-0.29032258064516125,0.25,-0.0014032722
652,-0.22580645161290325,0.25,-0.0005210638
653,-0.16129032258064524,0.25,0.00026530027
654,-0.09677419354838712,0.25,0.0005121827
655,-0.032258064516129004,0.25,0.0001295805
656,0.032258064516129004,0.25,-0.0006842613
657,0.09677419354838701,0.25,-0.0015631318
658,0.16129032258064502,0.25,-0.002168119
659,0.22580645161290325,0.25,-0.0023322701
660,0.29032258064516125,0.25,-0.0020205379
661,0.35483870967741926,0.25,-0.0010561943
662,0.4193548387096775,0.25,0.0012889504
663,0.4838709677419355,0.25,0.0045664683
664,0.5483870967741935,0.25,0.0055227755
665,0.6129032258064515,0.25,0.0050564446
666,0.6774193548387095,0.25,0.00454884
667,0.7419354838709677,0.25,0.004723698
668,0.8064516129032258,0.25,0.004861206
669,0.8709677419354838,0.25,0.003162384
670,0.935483870967742,0.25,-0.00057920814
671,1.0,0.25,-0.0003004074
672,-1.0,0.3125,0.0069059134
673,-0.935483870967742,0.3125,0.004082322
674,-0.8709677419354839,0.3125,-0.0003017187
675,-0.8064516129032258,0.3125,-0.001284197
676,-0.7419354838709677,0.3125,0.0011625737
677,-0.6774193548387097,0.3125,0.0046868324
678,-0.6129032258064516,0.3125,0.007326953
679,-0.5483870967741935,0.3125,0.008203156
680,-0.4838709677419355,0.3125,0.0070514884
681,-0.4193548387096775,0.3125,0.0039814813
682,-0.3548387096774194,0.3125,7.581711e-05
683,-0.29032258064516125,0.3125,-0.0015529394
684,-0.22580645161290325,0.3125,-0.0017336011
685,-0.16129032258064524,0.3125,-0.0013978481
686,-0.09677419354838712,0.3125,-0.0011285543
687,-0.032258064516129004,0.3125,-0.0012372732
688,0.032258064516129004,0.3125,-0.0017700195
689,0.09677419354838701,0.3125,-0.0025154948
690,0.16129032258064502,0.3125,-0.0030844212
691,0.22580645161290325,0.3125,-0.003064394
692,0.29032258064516125,0.3125,-0.0021021366
693,0.35483870967741926,0.3125,0.00021404028
694,0.4193548387096775,0.3125,0.0041400893
695,0.4838709677419355,0.3125,0.006314954
696,0.5483870967741935,0.3125,0.0060994104
697,0.6129032258064515,0.3125,0.004642956
698,0.6774193548387095,0.3125,0.0037987232
699,0.7419354838709677,0.3125,0.0049176663
700,0.8064516129032258,0.3125,0.0072505623
701,0.8709677419354838,0.3125,0.007691711
702,0.935483870967742,0.3125,0.004348159
703,1.0,0.3125,0.002566576
704,-1.0,0.375,0.0077666044
705,-0.935483870967742,0.375,0.005259812
706,-0.8709677419354839,0.375,0.00043216348
707,-0.8064516129032258,0.375,-0.0006302595
708,-0.7419354838709677,0.375,0.0013287663
709,-0.6774193548387097,0.375,0.0043736026
710,-0.6129032258064516,0.375,0.0071309134
711,-0.5483870967741935,0.375,0.008789975
712,-0.4838709677419355,0.375,0.008801758
713,-0.4193548387096775,0.375,0.0069975164
714,-0.3548387096774194,0.375,0.0036434361
715,-0.29032258064516125,0.375,-7.253885e-05
716,-0.22580645161290325,0.375,-0.0019210577
717,-0.16129032258064524,0.375,-0.002559483
718,-0.09677419354838712,0.375,-0.002616763
719,-0.032258064516129004,0.375,-0.0025225282
720,0.032258064516129004,0.375,-0.0025314689
721,0.09677419354838701,0.375,-0.002661109
722,0.16129032258064502,0.375,-0.0026459694
723,0.22580645161290325,0.375,-0.0019908547
724,0.29032258064516125,0.375,-7.414818e-05
725,0.35483870967741926,0.375,0.003573639
726,0.4193548387096775,0.375,0.0064198878
727,0.4838709677419355,0.375,0.0071387887
728,0.5483870967741935,0.375,0.005811114
729,0.6129032258064515,0.375,0.0035952255
730,0.6774193548387095,0.375,0.0025114343
731,0.7419354838709677,0.375,0.0042948723
732,0.8064516129032258,0.375,0.008391291
733,0.8709677419354838,0.375,0.01089564
734,0.935483870967742,0.375,0.008281052
735,1.0,0.375,0.0046471357
736,-1.0,0.4375,0.0064971447
737,-0.935483870967742,0.4375,0.0057813525
738,-0.8709677419354839,0.4375,0.00044578314
739,-0.8064516129032258,0.4375,-0.0007542074
740,-0.7419354838709677,0.4375,0.0007811934
741,-0.6774193548387097,0.4375,0.003133282
742,-0.6129032258064516,0.4375,0.0056760684
743,-0.5483870967741935,0.4375,0.007945798
744,-0.4838709677419355,0.4375,0.009173071
745,-0.4193548387096775,0.4375,0.008804158
746,-0.3548387096774194,0.4375,0.0068552047
747,-0.29032258064516125,0.4375,0.0037890356
748,-0.22580645161290325,0.4375,0.00035887957
749,-0.16129032258064524,0.4375,-0.0017968416
750,-0.09677419354838712,0.4375,-0.0026248693
751,-0.032258064516129004,0.4375,-0.002573967
752,0.032258064516129004,0.4375,-0.002005279
753,0.09677419354838701,0.4375,-0.0011368394
754,0.16129032258064502,0.4375,8.279085e-05
755,0.22580645161290325,0.4375,0.002061367
756,0.29032258064516125,0.4375,0.004891185
757,0.35483870967741926,0.4375,0.0070746094
758,0.4193548387096775,0.4375,0.007919983
759,0.4838709677419355,0.4375,0.0070382114
760,0.5483870967741935,0.4375,0.0046881065
761,0.6129032258064515,0.4375,0.002059795
762,0.6774193548387095,0.4375,0.0011160225
763,0.7419354838709677,0.4375,0.0035610348
764,0.8064516129032258,0.4375,0.008809298
765,0.8709677419354838,0.4375,0.012560397
766,0.935483870967742,0.4375,0.010401726
767,1.0,0.4375,0.005166292
768,-1.0,0.5,0.0030579567
769,-0.935483870967742,0.5,0.0055125356
770,-0.8709677419354839,0.5,-3.0398369e-06
771,-0.8064516129032258,0.5,-0.0014567971
772,-0.7419354838709677,0.5,-0.00015458465
773,-0.6774193548387097,0.5,0.001440078
774,-0.6129032258064516,0.5,0.0033454895
775,-0.5483870967741935,0.5,0.0057738423
776,-0.4838709677419355,0.5,0.007981308
777,-0.4193548387096775,0.5,0.0090245865
778,-0.3548387096774194,0.5,0.00854907
779,-0.29032258064516125,0.5,0.006815916
780,-0.22580645161290325,0.5,0.004439953
781,-0.16129032258064524,0.5,0.002167576
782,-0.09677419354838712,0.5,0.00068357657
783,-0.032258064516129004,0.5,0.00042187175
784,0.032258064516129004,0.5,0.0014402767
785,0.09677419354838701,0.5,0.0034226484
786,0.16129032258064502,0.5,0.0058156187
787,0.22580645161290325,0.5,0.008015874
788,0.29032258064516125,0.5,0.009501046
789,0.35483870967741926,0.5,0.009862607
790,0.4193548387096775,0.5,0.008842614
791,0.4838709677419355,0.5,0.0064688995
792,0.5483870967741935,0.5,0.0033017993
793,0.6129032258064515,0.5,0.00061261654
794,0.6774193548387095,0.5,0.0001809895
795,0.7419354838709677,0.5,0.0033235848
796,0.8064516129032258,0.5,0.0090197325
797,0.8709677419354838,0.5,0.012776852
798,0.935483870967742,0.5,0.010356307
799,1.0,0.5,0.0038038492
800,-1.0,0.5625,-0.0017918348
801,-0.935483870967742,0.5625,0.0043831468
802,-0.8709677419354839,0.5625,-0.0005956292
803,-0.8064516129032258,0.5625,-0.0023666024
804,-0.7419354838709677,0.5625,-0.0010812581
805,-0.6774193548387097,0.5625,-7.405877e-05
806,-0.6129032258064516,0.5625,0.0008788556
807,-0.5483870967741935,0.5625,0.0028510988
808,-0.4838709677419355,0.5625,0.00550095
809,-0.4193548387096775,0.5625,0.0076579377
810,-0.3548387096774194,0.5625,0.008549377
811,-0.29032258064516125,0.5625,0.008122614
812,-0.22580645161290325,0.5625,0.0068224147
813,-0.16129032258064524,0.5625,0.0053318506
814,-0.09677419354838712,0.5625,0.0043570804
815,-0.032258064516129004,0.5625,0.004412186
816,0.032258064516129004,0.5625,0.0056408164
817,0.09677419354838701,0.5625,0.007750373
818,0.16129032258064502,0.5625,0.010106421
819,0.22580645161290325,0.5625,0.011951037
820,0.29032258064516125,0.5625,0.012645384
821,0.35483870967741926,0.5625,0.011835232
822,0.4193548387096775,0.5625,0.009521924
823,0.4838709677419355,0.5625,0.00611303
824,0.5483870967741935,0.5625,0.0024891198
825,0.6129032258064515,0.5625,1.15484e-05
826,0.6774193548387095,0.5625,0.00021597743
827,0.7419354838709677,0.5625,0.003837645
828,0.8064516129032258,0.5625,0.009177625
829,0.8709677419354838,0.5625,0.011757791
830,0.935483870967742,0.5625,0.0084398985
831,1.0,0.5625,0.0009890795
832,-1.0,0.625,-0.0063568354
833,-0.935483870967742,0.625,0.0026168823
834,-0.8709677419354839,0.625,-0.0011355877
835,-0.8064516129032258,0.625,-0.0030808449
836,-0.7419354838709677,0.625,-0.0016517043
837,-0.6774193548387097,0.625,-0.00086802244
838,-0.6129032258064516,0.625,-0.0009043515
839,-0.5483870967741935,0.625,6.0096383e-05
840,-0.4838709677419355,0.625,0.0024275482
841,-0.4193548387096775,0.625,0.0051220506
842,-0.3548387096774194,0.625,0.007033989
843,-0.29032258064516125,0.625,0.0077370517
844,-0.22580645161290325,0.625,0.007412575
845,-0.16129032258064524,0.625,0.0066004246
846,-0.09677419354838712,0.625,0.0059767254
847,-0.032258064516129004,0.625,0.0061201025
848,0.032258064516129004,0.625,0.007299887
849,0.09677419354838701,0.625,0.009345759
850,0.16129032258064502,0.625,0.011675939
851,0.22580645161290325,0.625,0.0134867355
852,0.29032258064516125,0.625,0.014036369
853,0.35483870967741926,0.625,0.012913451
854,0.4193548387096775,0.625,0.010196671
855,0.4838709677419355,0.625,0.0064904094
856,0.5483870967741935,0.625,0.0028731376
857,0.6129032258064515,0.625,0.00074374676
858,0.6774193548387095,0.625,0.0013865829
859,0.7419354838709677,0.625,0.004948288
860,0.8064516129032258,0.625,0.009138465
861,0.8709677419354838,0.625,0.009884477
862,0.935483870967742,0.625,0.0056824684
863,1.0,0.625,-0.001947403
864,-1.0,0.6875,-0.008136749
865,-0.935483870967742,0.6875,0.0009770393
866,-0.8709677419354839,0.6875,-0.0015271306
867,-0.8064516129032258,0.6875,-0.0033467412
868,-0.7419354838709677,0.6875,-0.0016589165
869,-0.6774193548387097,0.6875,-0.00067666173
870,-0.6129032258064516,0.6875,-0.0014189184
871,-0.5483870967741935,0.6875,-0.0017316937
872,-0.4838709677419355,0.6875,-0.00033013523
873,-0.4193548387096775,0.6875,0.0021654218
874,-0.3548387096774194,0.6875,0.0045304596
875,-0.29032258064516125,0.6875,0.005999297
876,-0.22580645161290325,0.6875,0.0064350218
877,-0.16129032258064524,0.6875,0.0061604604
878,-0.09677419354838712,0.6875,0.00575494
879,-0.032258064516129004,0.6875,0.0058191754
880,0.032258064516129004,0.6875,0.006746594
881,0.09677419354838701,0.6875,0.008541726
882,0.16129032258064502,0.6875,0.010783933
883,0.22580645161290325,0.6875,0.012749448
884,0.29032258064516125,0.6875,0.013672233
885,0.35483870967741926,0.6875,0.0130443275
886,0.4193548387096775,0.6875,0.010846809
887,0.4838709677419355,0.6875,0.0076354295
888,0.5483870967741935,0.6875,0.004473299
889,0.6129032258064515,0.6875,0.0026992857
890,0.6774193548387095,0.6875,0.003379196
891,0.7419354838709677,0.6875,0.0062370896
892,0.8064516129032258,0.6875,0.008791149
893,0.8709677419354838,0.6875,0.007903218
894,0.935483870967742,0.6875,0.0038040876
895,1.0,0.6875,-0.0028765202
896,-1.0,0.75,-0.0044293404
897,-0.935483870967742,0.75,0.00080549717
898,-0.8709677419354839,0.75,-0.0015685558
899,-0.8064516129032258,0.75,-0.0031419396
900,-0.7419354838709677,0.75,-0.0011178255
901,-0.6774193548387097,0.75,0.00041270256
902,-0.6129032258064516,0.75,-0.000533849
903,-0.5483870967741935,0.75,-0.0019970238
904,-0.4838709677419355,0.75,-0.0019617975
905,-0.4193548387096775,0.75,-0.00034357607
906,-0.3548387096774194,0.75,0.0018114448
907,-0.29032258064516125,0.75,0.003532812
908,-0.22580645161290325,0.75,0.0043832213
909,-0.16129032258064524,0.75,0.0044327006
910,-0.09677419354838712,0.75,0.004106201
911,-0.032258064516129004,0.75,0.003977515
912,0.032258064516129004,0.75,0.004532106
913,0.09677419354838701,0.75,0.0059597567
914,0.16129032258064502,0.75,0.008051746
915,0.22580645161290325,0.75,0.010249481
916,0.29032258064516125,0.75,0.011841789
917,0.35483870967741926,0.75,0.012232333
918,0.4193548387096775,0.75,0.011199668
919,0.4838709677419355,0.75,0.009055406
920,0.5483870967741935,0.75,0.006648928
921,0.6129032258064515,0.75,0.005161822
922,0.6774193548387095,0.75,0.0054980516
923,0.7419354838709677,0.75,0.0072535872
924,0.8064516129032258,0.75,0.008321106
925,0.8709677419354838,0.75,0.0069988966
926,0.935483870967742,0.75,0.004930377
927,1.0,0.75,0.00063431263
928,-1.0,0.8125,0.0059856176
929,-0.935483870967742,0.8125,0.0036603212
930,-0.8709677419354839,0.8125,-0.0008171797
931,-0.8064516129032258,0.8125,-0.00259161
932,-0.7419354838709677,0.8125,-0.00028657913
933,-0.6774193548387097,0.8125,0.0019826293
934,-0.6129032258064516,0.8125,0.0013745427
935,-0.5483870967741935,0.8125,-0.00076651573
936,-0.4838709677419355,0.8125,-0.0020601451
937,-0.4193548387096775,0.8125,-0.0016925633
938,-0.3548387096774194,0.8125,-0.0002964735
939,-0.29032258064516125,0.8125,0.00115183
940,-0.22580645161290325,0.8125,0.0020043254
941,-0.16129032258064524,0.8125,0.0020953566
942,-0.09677419354838712,0.8125,0.001678735
943,-0.032258064516129004,0.8125,0.0012637228
944,0.032258064516129004,0.8125,0.0013911873
945,0.09677419354838701,0.8125,0.0024068356
946,0.16129032258064502,0.8125,0.0043118447
947,0.22580645161290325,0.8125,0.006735176
948,0.29032258064516125,0.8125,0.009050518
949,0.35483870967741926,0.8125,0.01059252
950,0.4193548387096775,0.8125,0.01091069
951,0.4838709677419355,0.8125,0.009996921
952,0.5483870967741935,0.8125,0.008396149
953,0.6129032258064515,0.8125,0.0070859194
954,0.6774193548387095,0.8125,0.006902039
955,0.7419354838709677,0.8125,0.007661581
956,0.8064516129032258,0.8125,0.0081807375
957,0.8709677419354838,0.8125,0.008511305
958,0.935483870967742,0.8125,0.010933876
959,1.0,0.8125,0.01002121
960,-1.0,0.875,0.018189907
961,-0.935483870967742,0.875,0.010213733
962,-0.8709677419354839,0.875,0.0012513399
963,-0.8064516129032258,0.875,-0.001860857
964,-0.7419354838709677,0.875,0.0003761053
965,-0.6774193548387097,0.875,0.0033498406
966,-0.6129032258064516,0.875,0.0034985542
967,-0.5483870967741935,0.875,0.0013384223
968,-0.4838709677419355,0.875,-0.00080770254
969,-0.4193548387096775,0.875,-0.001589179
970,-0.3548387096774194,0.875,-0.0011448562
971,-0.29032258064516125,0.875,-0.00029027462
972,-0.22580645161290325,0.875,0.00023695827
973,-0.16129032258064524,0.875,0.0001039207
974,-0.09677419354838712,0.875,-0.00057953596
975,-0.032258064516129004,0.875,-0.001372993
976,0.032258064516129004,0.875,-0.0017078817
977,0.09677419354838701,0.875,-0.0011205971
978,0.16129032258064502,0.875,0.00055527687
979,0.22580645161290325,0.875,0.003102541
980,0.29032258064516125,0.875,0.0059629977
981,0.35483870967741926,0.875,0.008409232
982,0.4193548387096775,0.875,0.009793341
983,0.4838709677419355,0.875,0.009821117
984,0.5483870967741935,0.875,0.008769691
985,0.6129032258064515,0.875,0.007460177
986,0.6774193548387095,0.875,0.0068056583
987,0.7419354838709677,0.875,0.007172346
988,0.8064516129032258,0.875,0.008701324
989,0.8709677419354838,0.875,0.01317668
990,0.935483870967742,0.875,0.021886587
991,1.0,0.875,0.021827698
992,-1.0,0.9375,0.011730194
993,-0.935483870967742,0.9375,0.017060041
994,-0.8709677419354839,0.9375,0.004532695
995,-0.8064516129032258,0.9375,-0.0012284517
996,-0.7419354838709677,0.9375,0.0002515316
997,-0.6774193548387097,0.9375,0.003645897
998,-0.6129032258064516,0.9375,0.0047416687
999,-0.5483870967741935,0.9375,0.003214538
1000,-0.4838709677419355,0.9375,0.001003623
1001,-0.4193548387096775,0.9375,-0.00031459332
1002,-0.3548387096774194,0.9375,-0.00048071146
1003,-0.29032258064516125,0.9375,-9.7334385e-05
1004,-0.22580645161290325,0.9375,9.7721815e-05
1005,-0.16129032258064524,0.9375,-0.00032633543
1006,-0.09677419354838712,0.9375,-0.0013511181
1007,-0.032258064516129004,0.9375,-0.002577573
1008,0.032258064516129004,0.9375,-0.0034110546
1009,0.09677419354838701,0.9375,-0.0033034682
1010,0.16129032258064502,0.9375,-0.0019762516
1011,0.22580645161290325,0.9375,0.00044745207
1012,0.29032258064516125,0.9375,0.0034415126
1013,0.35483870967741926,0.9375,0.006218016
1014,0.4193548387096775,0.9375,0.0079844
1015,0.4838709677419355,0.9375,0.008264065
1016,0.5483870967741935,0.9375,0.0071781278
1017,0.6129032258064515,0.9375,0.0055197477
1018,0.6774193548387095,0.9375,0.0044635534
1019,0.7419354838709677,0.9375,0.005178213
1020,0.8064516129032258,0.9375,0.009305239
1021,0.8709677419354838,0.9375,0.01950109
1022,0.935483870967742,0.9375,0.03182149
1023,1.0,0.9375,0.018229246


==> visu/old/tikz_csvs_two_dim/result_best_run_NSV_two_dim/gt_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,3.0625
1,-0.935483870967742,-1.0,2.6410477
2,-0.8709677419354839,-1.0,2.275828
3,-0.8064516129032258,-1.0,1.9610198
4,-0.7419354838709677,-1.0,1.6912175
5,-0.6774193548387097,-1.0,1.461432
6,-0.6129032258064516,-1.0,1.2670889
7,-0.5483870967741935,-1.0,1.1040303
8,-0.4838709677419355,-1.0,0.968514
9,-0.4193548387096775,-1.0,0.857214
10,-0.3548387096774194,-1.0,0.76721925
11,-0.29032258064516125,-1.0,0.6960351
12,-0.22580645161290325,-1.0,0.64158267
13,-0.16129032258064524,-1.0,0.6021986
14,-0.09677419354838712,-1.0,0.5766355
15,-0.032258064516129004,-1.0,0.56406194
16,0.032258064516129004,-1.0,0.56406194
17,0.09677419354838701,-1.0,0.5766355
18,0.16129032258064502,-1.0,0.6021986
19,0.22580645161290325,-1.0,0.64158267
20,0.29032258064516125,-1.0,0.6960351
21,0.35483870967741926,-1.0,0.76721925
22,0.4193548387096775,-1.0,0.857214
23,0.4838709677419355,-1.0,0.968514
24,0.5483870967741935,-1.0,1.1040303
25,0.6129032258064515,-1.0,1.2670889
26,0.6774193548387095,-1.0,1.461432
27,0.7419354838709677,-1.0,1.6912175
28,0.8064516129032258,-1.0,1.9610198
29,0.8709677419354838,-1.0,2.275828
30,0.935483870967742,-1.0,2.6410477
31,1.0,-1.0,3.0625
32,-1.0,-0.9375,2.6533356
33,-0.935483870967742,-0.9375,2.2621253
34,-0.8709677419354839,-0.9375,1.9251312
35,-0.8064516129032258,-0.9375,1.6365328
36,-0.7419354838709677,-0.9375,1.3909241
37,-0.6774193548387097,-0.9375,1.1833159
38,-0.6129032258064516,-0.9375,1.009134
39,-0.5483870967741935,-0.9375,0.8642207
40,-0.4838709677419355,-0.9375,0.74483347
41,-0.4193548387096775,-0.9375,0.6476463
42,-0.3548387096774194,-0.9375,0.56974834
43,-0.29032258064516125,-0.9375,0.5086449
44,-0.22580645161290325,-0.9375,0.46225694
45,-0.16129032258064524,-0.9375,0.42892128
46,-0.09677419354838712,-0.9375,0.40739053
47,-0.032258064516129004,-0.9375,0.396833
48,0.032258064516129004,-0.9375,0.396833
49,0.09677419354838701,-0.9375,0.40739053
50,0.16129032258064502,-0.9375,0.42892128
51,0.22580645161290325,-0.9375,0.46225694
52,0.29032258064516125,-0.9375,0.5086449
53,0.35483870967741926,-0.9375,0.56974834
54,0.4193548387096775,-0.9375,0.6476463
55,0.4838709677419355,-0.9375,0.74483347
56,0.5483870967741935,-0.9375,0.8642207
57,0.6129032258064515,-0.9375,1.009134
58,0.6774193548387095,-0.9375,1.1833159
59,0.7419354838709677,-0.9375,1.3909241
60,0.8064516129032258,-0.9375,1.6365328
61,0.8709677419354838,-0.9375,1.9251312
62,0.935483870967742,-0.9375,2.2621253
63,1.0,-0.9375,2.6533356
64,-1.0,-0.875,2.2971191
65,-0.935483870967742,-0.875,1.9341996
66,-0.8709677419354839,-0.875,1.6236105
67,-0.8064516129032258,-0.875,1.3595307
68,-0.7419354838709677,-0.875,1.1365547
69,-0.6774193548387097,-0.875,0.94969314
70,-0.6129032258064516,-0.875,0.79437184
71,-0.5483870967741935,-0.875,0.6664329
72,-0.4838709677419355,-0.875,0.5621342
73,-0.4193548387096775,-0.875,0.4781494
74,-0.3548387096774194,-0.875,0.41156784
75,-0.29032258064516125,-0.875,0.3598946
76,-0.22580645161290325,-0.875,0.3210509
77,-0.16129032258064524,-0.875,0.2933734
78,-0.09677419354838712,-0.875,0.27561477
79,-0.032258064516129004,-0.875,0.2669433
80,0.032258064516129004,-0.875,0.2669433
81,0.09677419354838701,-0.875,0.27561477
82,0.16129032258064502,-0.875,0.2933734
83,0.22580645161290325,-0.875,0.3210509
84,0.29032258064516125,-0.875,0.3598946
85,0.35483870967741926,-0.875,0.41156784
86,0.4193548387096775,-0.875,0.4781494
87,0.4838709677419355,-0.875,0.5621342
88,0.5483870967741935,-0.875,0.6664329
89,0.6129032258064515,-0.875,0.79437184
90,0.6774193548387095,-0.875,0.94969314
91,0.7419354838709677,-0.875,1.1365547
92,0.8064516129032258,-0.875,1.3595307
93,0.8709677419354838,-0.875,1.6236105
94,0.935483870967742,-0.875,1.9341996
95,1.0,-0.875,2.2971191
96,-1.0,-0.8125,1.9885406
97,-0.935483870967742,-0.8125,1.6519608
98,-0.8709677419354839,-0.8125,1.3659555
99,-0.8064516129032258,-0.8125,1.1247035
100,-0.7419354838709677,-0.8125,0.92279935
101,-0.6774193548387097,-0.8125,0.75525355
102,-0.6129032258064516,-0.8125,0.6174921
103,-0.5483870967741935,-0.8125,0.505357
104,-0.4838709677419355,-0.8125,0.41510618
105,-0.4193548387096775,-0.8125,0.3434133
106,-0.3548387096774194,-0.8125,0.28736758
107,-0.29032258064516125,-0.8125,0.24447429
108,-0.22580645161290325,-0.8125,0.21265453
109,-0.16129032258064524,-0.8125,0.19024499
110,-0.09677419354838712,-0.8125,0.1759983
111,-0.032258064516129004,-0.8125,0.16908284
112,0.032258064516129004,-0.8125,0.16908284
113,0.09677419354838701,-0.8125,0.1759983
114,0.16129032258064502,-0.8125,0.19024499
115,0.22580645161290325,-0.8125,0.21265453
116,0.29032258064516125,-0.8125,0.24447429
117,0.35483870967741926,-0.8125,0.28736758
118,0.4193548387096775,-0.8125,0.3434133
119,0.4838709677419355,-0.8125,0.41510618
120,0.5483870967741935,-0.8125,0.505357
121,0.6129032258064515,-0.8125,0.6174921
122,0.6774193548387095,-0.8125,0.75525355
123,0.7419354838709677,-0.8125,0.92279935
124,0.8064516129032258,-0.8125,1.1247035
125,0.8709677419354838,-0.8125,1.3659555
126,0.935483870967742,-0.8125,1.6519608
127,1.0,-0.8125,1.9885406
128,-1.0,-0.75,1.7226562
129,-0.935483870967742,-0.75,1.4104651
130,-0.8709677419354839,-0.75,1.1472225
131,-0.8064516129032258,-0.75,0.9271074
132,-0.7419354838709677,-0.75,0.74471414
133,-0.6774193548387097,-0.75,0.5950533
134,-0.6129032258064516,-0.75,0.47355098
135,-0.5483870967741935,-0.75,0.37604913
136,-0.4838709677419355,-0.75,0.29880556
137,-0.4193548387096775,-0.75,0.23849402
138,-0.3548387096774194,-0.75,0.19220379
139,-0.29032258064516125,-0.75,0.15744005
140,-0.22580645161290325,-0.75,0.13212393
141,-0.16129032258064524,-0.75,0.11459211
142,-0.09677419354838712,-0.75,0.103597246
143,-0.032258064516129004,-0.75,0.09830769
144,0.032258064516129004,-0.75,0.09830769
145,0.09677419354838701,-0.75,0.103597246
146,0.16129032258064502,-0.75,0.11459211
147,0.22580645161290325,-0.75,0.13212393
148,0.29032258064516125,-0.75,0.15744005
149,0.35483870967741926,-0.75,0.19220379
150,0.4193548387096775,-0.75,0.23849402
151,0.4838709677419355,-0.75,0.29880556
152,0.5483870967741935,-0.75,0.37604913
153,0.6129032258064515,-0.75,0.47355098
154,0.6774193548387095,-0.75,0.5950533
155,0.7419354838709677,-0.75,0.74471414
156,0.8064516129032258,-0.75,0.9271074
157,0.8709677419354838,-0.75,1.1472225
158,0.935483870967742,-0.75,1.4104651
159,1.0,-0.75,1.7226562
160,-1.0,-0.6875,1.4948883
161,-0.935483870967742,-0.6875,1.2051347
162,-0.8709677419354839,-0.6875,0.9628339
163,-0.8064516129032258,-0.6875,0.76216465
164,-0.7419354838709677,-0.6875,0.5977214
165,-0.6774193548387097,-0.6875,0.46451482
166,-0.6129032258064516,-0.6875,0.35797086
167,-0.5483870967741935,-0.6875,0.27393153
168,-0.4838709677419355,-0.6875,0.20865469
169,-0.4193548387096775,-0.6875,0.158814
170,-0.3548387096774194,-0.6875,0.12149879
171,-0.29032258064516125,-0.6875,0.09421426
172,-0.22580645161290325,-0.6875,0.07488148
173,-0.16129032258064524,-0.6875,0.061837174
174,-0.09677419354838712,-0.6875,0.05383397
175,-0.032258064516129004,-0.6875,0.05004027
176,0.032258064516129004,-0.6875,0.05004027
177,0.09677419354838701,-0.6875,0.05383397
178,0.16129032258064502,-0.6875,0.061837174
179,0.22580645161290325,-0.6875,0.07488148
180,0.29032258064516125,-0.6875,0.09421426
181,0.35483870967741926,-0.6875,0.12149879
182,0.4193548387096775,-0.6875,0.158814
183,0.4838709677419355,-0.6875,0.20865469
184,0.5483870967741935,-0.6875,0.27393153
185,0.6129032258064515,-0.6875,0.35797086
186,0.6774193548387095,-0.6875,0.46451482
187,0.7419354838709677,-0.6875,0.5977214
188,0.8064516129032258,-0.6875,0.76216465
189,0.8709677419354838,-0.6875,0.9628339
190,0.935483870967742,-0.6875,1.2051347
191,1.0,-0.6875,1.4948883
192,-1.0,-0.625,1.3010254
193,-0.935483870967742,-0.625,1.0317583
194,-0.8709677419354839,-0.625,0.80857813
195,-0.8064516129032258,-0.625,0.6256639
196,-0.7419354838709677,-0.625,0.4776099
197,-0.6774193548387097,-0.625,0.35942662
198,-0.6129032258064516,-0.625,0.2665403
199,-0.5483870967741935,-0.625,0.19479285
200,-0.4838709677419355,-0.625,0.14044213
201,-0.4193548387096775,-0.625,0.100161806
202,-0.3548387096774194,-0.625,0.07104118
203,-0.29032258064516125,-0.625,0.050585497
204,-0.22580645161290325,-0.625,0.036715753
205,-0.16129032258064524,-0.625,0.027768746
206,-0.09677419354838712,-0.625,0.02249707
207,-0.032258064516129004,-0.625,0.020069135
208,0.032258064516129004,-0.625,0.020069135
209,0.09677419354838701,-0.625,0.02249707
210,0.16129032258064502,-0.625,0.027768746
211,0.22580645161290325,-0.625,0.036715753
212,0.29032258064516125,-0.625,0.050585497
213,0.35483870967741926,-0.625,0.07104118
214,0.4193548387096775,-0.625,0.100161806
215,0.4838709677419355,-0.625,0.14044213
216,0.5483870967741935,-0.625,0.19479285
217,0.6129032258064515,-0.625,0.2665403
218,0.6774193548387095,-0.625,0.35942662
219,0.7419354838709677,-0.625,0.4776099
220,0.8064516129032258,-0.625,0.6256639
221,0.8709677419354838,-0.625,0.80857813
222,0.935483870967742,-0.625,1.0317583
223,1.0,-0.625,1.3010254
224,-1.0,-0.5625,1.1372223
225,-0.935483870967742,-0.5625,0.88649064
226,-0.8709677419354839,-0.5625,0.6806101
227,-0.8064516129032258,-0.5625,0.5137599
228,-0.7419354838709677,-0.5625,0.38053417
229,-0.6774193548387097,-0.5625,0.2759435
230,-0.6129032258064516,-0.5625,0.19541408
231,-0.5483870967741935,-0.5625,0.13478789
232,-0.4838709677419355,-0.5625,0.090322696
233,-0.4193548387096775,-0.5625,0.058692195
234,-0.3548387096774194,-0.5625,0.03698574
235,-0.29032258064516125,-0.5625,0.022708515
236,-0.22580645161290325,-0.5625,0.01378154
237,-0.16129032258064524,-0.5625,0.008541607
238,-0.09677419354838712,-0.5625,0.0057413173
239,-0.032258064516129004,-0.5625,0.0045490745
240,0.032258064516129004,-0.5625,0.0045490745
241,0.09677419354838701,-0.5625,0.0057413173
242,0.16129032258064502,-0.5625,0.008541607
243,0.22580645161290325,-0.5625,0.01378154
244,0.29032258064516125,-0.5625,0.022708515
245,0.35483870967741926,-0.5625,0.03698574
246,0.4193548387096775,-0.5625,0.058692195
247,0.4838709677419355,-0.5625,0.090322696
248,0.5483870967741935,-0.5625,0.13478789
249,0.6129032258064515,-0.5625,0.19541408
250,0.6774193548387095,-0.5625,0.2759435
251,0.7419354838709677,-0.5625,0.38053417
252,0.8064516129032258,-0.5625,0.5137599
253,0.8709677419354838,-0.5625,0.6806101
254,0.935483870967742,-0.5625,0.88649064
255,1.0,-0.5625,1.1372223
256,-1.0,-0.5,1.0
257,-0.935483870967742,-0.5,0.76585263
258,-0.8709677419354839,-0.5,0.5754508
259,-0.8064516129032258,-0.5,0.42297363
260,-0.7419354838709677,-0.5,0.30301532
261,-0.6774193548387097,-0.5,0.21058646
262,-0.6129032258064516,-0.5,0.14111322
263,-0.5483870967741935,-0.5,0.09043759
264,-0.4838709677419355,-0.5,0.05481737
265,-0.4193548387096775,-0.5,0.030926201
266,-0.3548387096774194,-0.5,0.015853459
267,-0.29032258064516125,-0.5,0.0071043316
268,-0.22580645161290325,-0.5,0.0025998328
269,-0.16129032258064524,-0.5,0.00067675766
270,-0.09677419354838712,-0.5,8.770755e-05
271,-0.032258064516129004,-0.5,1.0828023e-06
272,0.032258064516129004,-0.5,1.0828023e-06
273,0.09677419354838701,-0.5,8.770755e-05
274,0.16129032258064502,-0.5,0.00067675766
275,0.22580645161290325,-0.5,0.0025998328
276,0.29032258064516125,-0.5,0.0071043316
277,0.35483870967741926,-0.5,0.015853459
278,0.4193548387096775,-0.5,0.030926201
279,0.4838709677419355,-0.5,0.05481737
280,0.5483870967741935,-0.5,0.09043759
281,0.6129032258064515,-0.5,0.14111322
282,0.6774193548387095,-0.5,0.21058646
283,0.7419354838709677,-0.5,0.30301532
284,0.8064516129032258,-0.5,0.42297363
285,0.8709677419354838,-0.5,0.5754508
286,0.935483870967742,-0.5,0.76585263
287,1.0,-0.5,1.0
288,-1.0,-0.4375,0.8862457
289,-0.935483870967742,-0.4375,0.66673154
290,-0.8709677419354839,-0.4375,0.48998746
291,-0.8064516129032258,-0.4375,0.35019228
292,-0.7419354838709677,-0.4375,0.24194054
293,-0.6774193548387097,-0.4375,0.16024269
294,-0.6129032258064516,-0.4375,0.100524925
295,-0.5483870967741935,-0.4375,0.058629192
296,-0.4838709677419355,-0.4375,0.03081336
297,-0.4193548387096775,-0.4375,0.013751014
298,-0.3548387096774194,-0.4375,0.0045315474
299,-0.29032258064516125,-0.4375,0.00066015316
300,-0.22580645161290325,-0.4375,0.0
301,-0.16129032258064524,-0.4375,0.0
302,-0.09677419354838712,-0.4375,0.0
303,-0.032258064516129004,-0.4375,0.0
304,0.032258064516129004,-0.4375,0.0
305,0.09677419354838701,-0.4375,0.0
306,0.16129032258064502,-0.4375,0.0
307,0.22580645161290325,-0.4375,0.0
308,0.29032258064516125,-0.4375,0.00066015316
309,0.35483870967741926,-0.4375,0.0045315474
310,0.4193548387096775,-0.4375,0.013751014
311,0.4838709677419355,-0.4375,0.03081336
312,0.5483870967741935,-0.4375,0.058629192
313,0.6129032258064515,-0.4375,0.100524925
314,0.6774193548387095,-0.4375,0.16024269
315,0.7419354838709677,-0.4375,0.24194054
316,0.8064516129032258,-0.4375,0.35019228
317,0.8709677419354838,-0.4375,0.48998746
318,0.935483870967742,-0.4375,0.66673154
319,1.0,-0.4375,0.8862457
320,-1.0,-0.375,0.7932129
321,-0.935483870967742,-0.375,0.5863808
322,-0.8709677419354839,-0.375,0.42147335
323,-0.8064516129032258,-0.375,0.29266933
324,-0.7419354838709677,-0.375,0.19456327
325,-0.6774193548387097,-0.375,0.12216563
326,-0.6129032258064516,-0.375,0.07090259
327,-0.5483870967741935,-0.375,0.036616128
328,-0.4838709677419355,-0.375,0.015564084
329,-0.4193548387096775,-0.375,0.0044200514
330,-0.3548387096774194,-0.375,0.00027342344
331,-0.29032258064516125,-0.375,0.0
332,-0.22580645161290325,-0.375,0.0
333,-0.16129032258064524,-0.375,0.0
334,-0.09677419354838712,-0.375,0.0
335,-0.032258064516129004,-0.375,0.0
336,0.032258064516129004,-0.375,0.0
337,0.09677419354838701,-0.375,0.0
338,0.16129032258064502,-0.375,0.0
339,0.22580645161290325,-0.375,0.0
340,0.29032258064516125,-0.375,0.0
341,0.35483870967741926,-0.375,0.00027342344
342,0.4193548387096775,-0.375,0.0044200514
343,0.4838709677419355,-0.375,0.015564084
344,0.5483870967741935,-0.375,0.036616128
345,0.6129032258064515,-0.375,0.07090259
346,0.6774193548387095,-0.375,0.12216563
347,0.7419354838709677,-0.375,0.19456327
348,0.8064516129032258,-0.375,0.29266933
349,0.8709677419354838,-0.375,0.42147335
350,0.935483870967742,-0.375,0.5863808
351,1.0,-0.375,0.7932129
352,-1.0,-0.3125,0.7185211
353,-0.935483870967742,-0.3125,0.52242005
354,-0.8709677419354839,-0.3125,0.3675282
355,-0.8064516129032258,-0.3125,0.24802439
356,-0.7419354838709677,-0.3125,0.15850313
357,-0.6774193548387097,-0.3125,0.09397489
358,-0.6129032258064516,-0.3125,0.04986585
359,-0.5483870967741935,-0.3125,0.022018008
360,-0.4838709677419355,-0.3125,0.0066891704
361,-0.4193548387096775,-0.3125,0.0005529419
362,-0.3548387096774194,-0.3125,0.0
363,-0.29032258064516125,-0.3125,0.0
364,-0.22580645161290325,-0.3125,0.0
365,-0.16129032258064524,-0.3125,0.0
366,-0.09677419354838712,-0.3125,0.0
367,-0.032258064516129004,-0.3125,0.0
368,0.032258064516129004,-0.3125,0.0
369,0.09677419354838701,-0.3125,0.0
370,0.16129032258064502,-0.3125,0.0
371,0.22580645161290325,-0.3125,0.0
372,0.29032258064516125,-0.3125,0.0
373,0.35483870967741926,-0.3125,0.0
374,0.4193548387096775,-0.3125,0.0005529419
375,0.4838709677419355,-0.3125,0.0066891704
376,0.5483870967741935,-0.3125,0.022018008
377,0.6129032258064515,-0.3125,0.04986585
378,0.6774193548387095,-0.3125,0.09397489
379,0.7419354838709677,-0.3125,0.15850313
380,0.8064516129032258,-0.3125,0.24802439
381,0.8709677419354838,-0.3125,0.3675282
382,0.935483870967742,-0.3125,0.52242005
383,1.0,-0.3125,0.7185211
384,-1.0,-0.25,0.66015625
385,-0.935483870967742,-0.25,0.4728351
386,-0.8709677419354839,-0.25,0.32613784
387,-0.8064516129032258,-0.25,0.2142433
388,-0.7419354838709677,-0.25,0.13174596
389,-0.6774193548387097,-0.25,0.07365633
390,-0.6129032258064516,-0.25,0.035400566
391,-0.5483870967741935,-0.25,0.012820673
392,-0.4838709677419355,-0.25,0.0021744594
393,-0.4193548387096775,-0.25,0.0
394,-0.3548387096774194,-0.25,0.0
395,-0.29032258064516125,-0.25,0.0
396,-0.22580645161290325,-0.25,0.0
397,-0.16129032258064524,-0.25,0.0
398,-0.09677419354838712,-0.25,0.0
399,-0.032258064516129004,-0.25,0.0
400,0.032258064516129004,-0.25,0.0
401,0.09677419354838701,-0.25,0.0
402,0.16129032258064502,-0.25,0.0
403,0.22580645161290325,-0.25,0.0
404,0.29032258064516125,-0.25,0.0
405,0.35483870967741926,-0.25,0.0
406,0.4193548387096775,-0.25,0.0
407,0.4838709677419355,-0.25,0.0021744594
408,0.5483870967741935,-0.25,0.012820673
409,0.6129032258064515,-0.25,0.035400566
410,0.6774193548387095,-0.25,0.07365633
411,0.7419354838709677,-0.25,0.13174596
412,0.8064516129032258,-0.25,0.2142433
413,0.8709677419354838,-0.25,0.32613784
414,0.935483870967742,-0.25,0.4728351
415,1.0,-0.25,0.66015625
416,-1.0,-0.1875,0.61647034
417,-0.935483870967742,-0.1875,0.435978
418,-0.8709677419354839,-0.1875,0.29565433
419,-0.8064516129032258,-0.1875,0.18967807
420,-0.7419354838709677,-0.1875,0.112643816
421,-0.6774193548387097,-0.1875,0.059561986
422,-0.6129032258064516,-0.1875,0.025858771
423,-0.5483870967741935,-0.1875,0.007376175
424,-0.4838709677419355,-0.1875,0.00037200178
425,-0.4193548387096775,-0.1875,0.0
426,-0.3548387096774194,-0.1875,0.0
427,-0.29032258064516125,-0.1875,0.0
428,-0.22580645161290325,-0.1875,0.0
429,-0.16129032258064524,-0.1875,0.0
430,-0.09677419354838712,-0.1875,0.0
431,-0.032258064516129004,-0.1875,0.0
432,0.032258064516129004,-0.1875,0.0
433,0.09677419354838701,-0.1875,0.0
434,0.16129032258064502,-0.1875,0.0
435,0.22580645161290325,-0.1875,0.0
436,0.29032258064516125,-0.1875,0.0
437,0.35483870967741926,-0.1875,0.0
438,0.4193548387096775,-0.1875,0.0
439,0.4838709677419355,-0.1875,0.00037200178
440,0.5483870967741935,-0.1875,0.007376175
441,0.6129032258064515,-0.1875,0.025858771
442,0.6774193548387095,-0.1875,0.059561986
443,0.7419354838709677,-0.1875,0.112643816
444,0.8064516129032258,-0.1875,0.18967807
445,0.8709677419354838,-0.1875,0.29565433
446,0.935483870967742,-0.1875,0.435978
447,1.0,-0.1875,0.61647034
448,-1.0,-0.125,0.58618164
449,-0.935483870967742,-0.125,0.41056705
450,-0.8709677419354839,-0.125,0.27479592
451,-0.8064516129032258,-0.125,0.17304704
452,-0.7419354838709677,-0.125,0.09991495
453,-0.6774193548387097,-0.125,0.050410125
454,-0.6129032258064516,-0.125,0.019958733
455,-0.5483870967741935,-0.125,0.004402775
456,-0.4838709677419355,-0.125,0.0
457,-0.4193548387096775,-0.125,0.0
458,-0.3548387096774194,-0.125,0.0
459,-0.29032258064516125,-0.125,0.0
460,-0.22580645161290325,-0.125,0.0
461,-0.16129032258064524,-0.125,0.0
462,-0.09677419354838712,-0.125,0.0
463,-0.032258064516129004,-0.125,0.0
464,0.032258064516129004,-0.125,0.0
465,0.09677419354838701,-0.125,0.0
466,0.16129032258064502,-0.125,0.0
467,0.22580645161290325,-0.125,0.0
468,0.29032258064516125,-0.125,0.0
469,0.35483870967741926,-0.125,0.0
470,0.4193548387096775,-0.125,0.0
471,0.4838709677419355,-0.125,0.0
472,0.5483870967741935,-0.125,0.004402775
473,0.6129032258064515,-0.125,0.019958733
474,0.6774193548387095,-0.125,0.050410125
475,0.7419354838709677,-0.125,0.09991495
476,0.8064516129032258,-0.125,0.17304704
477,0.8709677419354838,-0.125,0.27479592
478,0.935483870967742,-0.125,0.41056705
479,1.0,-0.125,0.58618164
480,-1.0,-0.0625,0.56837463
481,-0.935483870967742,-0.0625,0.3956867
482,-0.8709677419354839,-0.0625,0.26264706
483,-0.8064516129032258,-0.0625,0.16343461
484,-0.7419354838709677,-0.0625,0.09264385
485,-0.6774193548387097,-0.0625,0.04528522
486,-0.6129032258064516,-0.0625,0.01678492
487,-0.5483870967741935,-0.0625,0.0029849461
488,-0.4838709677419355,-0.0625,0.0
489,-0.4193548387096775,-0.0625,0.0
490,-0.3548387096774194,-0.0625,0.0
491,-0.29032258064516125,-0.0625,0.0
492,-0.22580645161290325,-0.0625,0.0
493,-0.16129032258064524,-0.0625,0.0
494,-0.09677419354838712,-0.0625,0.0
495,-0.032258064516129004,-0.0625,0.0
496,0.032258064516129004,-0.0625,0.0
497,0.09677419354838701,-0.0625,0.0
498,0.16129032258064502,-0.0625,0.0
499,0.22580645161290325,-0.0625,0.0
500,0.29032258064516125,-0.0625,0.0
501,0.35483870967741926,-0.0625,0.0
502,0.4193548387096775,-0.0625,0.0
503,0.4838709677419355,-0.0625,0.0
504,0.5483870967741935,-0.0625,0.0029849461
505,0.6129032258064515,-0.0625,0.01678492
506,0.6774193548387095,-0.0625,0.04528522
507,0.7419354838709677,-0.0625,0.09264385
508,0.8064516129032258,-0.0625,0.16343461
509,0.8709677419354838,-0.0625,0.26264706
510,0.935483870967742,-0.0625,0.3956867
511,1.0,-0.0625,0.56837463
512,-1.0,0.0,0.5625
513,-0.935483870967742,0.0,0.3907876
514,-0.8709677419354839,0.0,0.2586585
515,-0.8064516129032258,0.0,0.16029151
516,-0.7419354838709677,0.0,0.09028118
517,-0.6774193548387097,0.0,0.043637954
518,-0.6129032258064516,0.0,0.015788017
519,-0.5483870967741935,0.0,0.0025733716
520,-0.4838709677419355,0.0,0.0
521,-0.4193548387096775,0.0,0.0
522,-0.3548387096774194,0.0,0.0
523,-0.29032258064516125,0.0,0.0
524,-0.22580645161290325,0.0,0.0
525,-0.16129032258064524,0.0,0.0
526,-0.09677419354838712,0.0,0.0
527,-0.032258064516129004,0.0,0.0
528,0.032258064516129004,0.0,0.0
529,0.09677419354838701,0.0,0.0
530,0.16129032258064502,0.0,0.0
531,0.22580645161290325,0.0,0.0
532,0.29032258064516125,0.0,0.0
533,0.35483870967741926,0.0,0.0
534,0.4193548387096775,0.0,0.0
535,0.4838709677419355,0.0,0.0
536,0.5483870967741935,0.0,0.0025733716
537,0.6129032258064515,0.0,0.015788017
538,0.6774193548387095,0.0,0.043637954
539,0.7419354838709677,0.0,0.09028118
540,0.8064516129032258,0.0,0.16029151
541,0.8709677419354838,0.0,0.2586585
542,0.935483870967742,0.0,0.3907876
543,1.0,0.0,0.5625
544,-1.0,0.0625,0.56837463
545,-0.935483870967742,0.0625,0.3956867
546,-0.8709677419354839,0.0625,0.26264706
547,-0.8064516129032258,0.0625,0.16343461
548,-0.7419354838709677,0.0625,0.09264385
549,-0.6774193548387097,0.0625,0.04528522
550,-0.6129032258064516,0.0625,0.01678492
551,-0.5483870967741935,0.0625,0.0029849461
552,-0.4838709677419355,0.0625,0.0
553,-0.4193548387096775,0.0625,0.0
554,-0.3548387096774194,0.0625,0.0
555,-0.29032258064516125,0.0625,0.0
556,-0.22580645161290325,0.0625,0.0
557,-0.16129032258064524,0.0625,0.0
558,-0.09677419354838712,0.0625,0.0
559,-0.032258064516129004,0.0625,0.0
560,0.032258064516129004,0.0625,0.0
561,0.09677419354838701,0.0625,0.0
562,0.16129032258064502,0.0625,0.0
563,0.22580645161290325,0.0625,0.0
564,0.29032258064516125,0.0625,0.0
565,0.35483870967741926,0.0625,0.0
566,0.4193548387096775,0.0625,0.0
567,0.4838709677419355,0.0625,0.0
568,0.5483870967741935,0.0625,0.0029849461
569,0.6129032258064515,0.0625,0.01678492
570,0.6774193548387095,0.0625,0.04528522
571,0.7419354838709677,0.0625,0.09264385
572,0.8064516129032258,0.0625,0.16343461
573,0.8709677419354838,0.0625,0.26264706
574,0.935483870967742,0.0625,0.3956867
575,1.0,0.0625,0.56837463
576,-1.0,0.125,0.58618164
577,-0.935483870967742,0.125,0.41056705
578,-0.8709677419354839,0.125,0.27479592
579,-0.8064516129032258,0.125,0.17304704
580,-0.7419354838709677,0.125,0.09991495
581,-0.6774193548387097,0.125,0.050410125
582,-0.6129032258064516,0.125,0.019958733
583,-0.5483870967741935,0.125,0.004402775
584,-0.4838709677419355,0.125,0.0
585,-0.4193548387096775,0.125,0.0
586,-0.3548387096774194,0.125,0.0
587,-0.29032258064516125,0.125,0.0
588,-0.22580645161290325,0.125,0.0
589,-0.16129032258064524,0.125,0.0
590,-0.09677419354838712,0.125,0.0
591,-0.032258064516129004,0.125,0.0
592,0.032258064516129004,0.125,0.0
593,0.09677419354838701,0.125,0.0
594,0.16129032258064502,0.125,0.0
595,0.22580645161290325,0.125,0.0
596,0.29032258064516125,0.125,0.0
597,0.35483870967741926,0.125,0.0
598,0.4193548387096775,0.125,0.0
599,0.4838709677419355,0.125,0.0
600,0.5483870967741935,0.125,0.004402775
601,0.6129032258064515,0.125,0.019958733
602,0.6774193548387095,0.125,0.050410125
603,0.7419354838709677,0.125,0.09991495
604,0.8064516129032258,0.125,0.17304704
605,0.8709677419354838,0.125,0.27479592
606,0.935483870967742,0.125,0.41056705
607,1.0,0.125,0.58618164
608,-1.0,0.1875,0.61647034
609,-0.935483870967742,0.1875,0.435978
610,-0.8709677419354839,0.1875,0.29565433
611,-0.8064516129032258,0.1875,0.18967807
612,-0.7419354838709677,0.1875,0.112643816
613,-0.6774193548387097,0.1875,0.059561986
614,-0.6129032258064516,0.1875,0.025858771
615,-0.5483870967741935,0.1875,0.007376175
616,-0.4838709677419355,0.1875,0.00037200178
617,-0.4193548387096775,0.1875,0.0
618,-0.3548387096774194,0.1875,0.0
619,-0.29032258064516125,0.1875,0.0
620,-0.22580645161290325,0.1875,0.0
621,-0.16129032258064524,0.1875,0.0
622,-0.09677419354838712,0.1875,0.0
623,-0.032258064516129004,0.1875,0.0
624,0.032258064516129004,0.1875,0.0
625,0.09677419354838701,0.1875,0.0
626,0.16129032258064502,0.1875,0.0
627,0.22580645161290325,0.1875,0.0
628,0.29032258064516125,0.1875,0.0
629,0.35483870967741926,0.1875,0.0
630,0.4193548387096775,0.1875,0.0
631,0.4838709677419355,0.1875,0.00037200178
632,0.5483870967741935,0.1875,0.007376175
633,0.6129032258064515,0.1875,0.025858771
634,0.6774193548387095,0.1875,0.059561986
635,0.7419354838709677,0.1875,0.112643816
636,0.8064516129032258,0.1875,0.18967807
637,0.8709677419354838,0.1875,0.29565433
638,0.935483870967742,0.1875,0.435978
639,1.0,0.1875,0.61647034
640,-1.0,0.25,0.66015625
641,-0.935483870967742,0.25,0.4728351
642,-0.8709677419354839,0.25,0.32613784
643,-0.8064516129032258,0.25,0.2142433
644,-0.7419354838709677,0.25,0.13174596
645,-0.6774193548387097,0.25,0.07365633
646,-0.6129032258064516,0.25,0.035400566
647,-0.5483870967741935,0.25,0.012820673
648,-0.4838709677419355,0.25,0.0021744594
649,-0.4193548387096775,0.25,0.0
650,-0.3548387096774194,0.25,0.0
651,-0.29032258064516125,0.25,0.0
652,-0.22580645161290325,0.25,0.0
653,-0.16129032258064524,0.25,0.0
654,-0.09677419354838712,0.25,0.0
655,-0.032258064516129004,0.25,0.0
656,0.032258064516129004,0.25,0.0
657,0.09677419354838701,0.25,0.0
658,0.16129032258064502,0.25,0.0
659,0.22580645161290325,0.25,0.0
660,0.29032258064516125,0.25,0.0
661,0.35483870967741926,0.25,0.0
662,0.4193548387096775,0.25,0.0
663,0.4838709677419355,0.25,0.0021744594
664,0.5483870967741935,0.25,0.012820673
665,0.6129032258064515,0.25,0.035400566
666,0.6774193548387095,0.25,0.07365633
667,0.7419354838709677,0.25,0.13174596
668,0.8064516129032258,0.25,0.2142433
669,0.8709677419354838,0.25,0.32613784
670,0.935483870967742,0.25,0.4728351
671,1.0,0.25,0.66015625
672,-1.0,0.3125,0.7185211
673,-0.935483870967742,0.3125,0.52242005
674,-0.8709677419354839,0.3125,0.3675282
675,-0.8064516129032258,0.3125,0.24802439
676,-0.7419354838709677,0.3125,0.15850313
677,-0.6774193548387097,0.3125,0.09397489
678,-0.6129032258064516,0.3125,0.04986585
679,-0.5483870967741935,0.3125,0.022018008
680,-0.4838709677419355,0.3125,0.0066891704
681,-0.4193548387096775,0.3125,0.0005529419
682,-0.3548387096774194,0.3125,0.0
683,-0.29032258064516125,0.3125,0.0
684,-0.22580645161290325,0.3125,0.0
685,-0.16129032258064524,0.3125,0.0
686,-0.09677419354838712,0.3125,0.0
687,-0.032258064516129004,0.3125,0.0
688,0.032258064516129004,0.3125,0.0
689,0.09677419354838701,0.3125,0.0
690,0.16129032258064502,0.3125,0.0
691,0.22580645161290325,0.3125,0.0
692,0.29032258064516125,0.3125,0.0
693,0.35483870967741926,0.3125,0.0
694,0.4193548387096775,0.3125,0.0005529419
695,0.4838709677419355,0.3125,0.0066891704
696,0.5483870967741935,0.3125,0.022018008
697,0.6129032258064515,0.3125,0.04986585
698,0.6774193548387095,0.3125,0.09397489
699,0.7419354838709677,0.3125,0.15850313
700,0.8064516129032258,0.3125,0.24802439
701,0.8709677419354838,0.3125,0.3675282
702,0.935483870967742,0.3125,0.52242005
703,1.0,0.3125,0.7185211
704,-1.0,0.375,0.7932129
705,-0.935483870967742,0.375,0.5863808
706,-0.8709677419354839,0.375,0.42147335
707,-0.8064516129032258,0.375,0.29266933
708,-0.7419354838709677,0.375,0.19456327
709,-0.6774193548387097,0.375,0.12216563
710,-0.6129032258064516,0.375,0.07090259
711,-0.5483870967741935,0.375,0.036616128
712,-0.4838709677419355,0.375,0.015564084
713,-0.4193548387096775,0.375,0.0044200514
714,-0.3548387096774194,0.375,0.00027342344
715,-0.29032258064516125,0.375,0.0
716,-0.22580645161290325,0.375,0.0
717,-0.16129032258064524,0.375,0.0
718,-0.09677419354838712,0.375,0.0
719,-0.032258064516129004,0.375,0.0
720,0.032258064516129004,0.375,0.0
721,0.09677419354838701,0.375,0.0
722,0.16129032258064502,0.375,0.0
723,0.22580645161290325,0.375,0.0
724,0.29032258064516125,0.375,0.0
725,0.35483870967741926,0.375,0.00027342344
726,0.4193548387096775,0.375,0.0044200514
727,0.4838709677419355,0.375,0.015564084
728,0.5483870967741935,0.375,0.036616128
729,0.6129032258064515,0.375,0.07090259
730,0.6774193548387095,0.375,0.12216563
731,0.7419354838709677,0.375,0.19456327
732,0.8064516129032258,0.375,0.29266933
733,0.8709677419354838,0.375,0.42147335
734,0.935483870967742,0.375,0.5863808
735,1.0,0.375,0.7932129
736,-1.0,0.4375,0.8862457
737,-0.935483870967742,0.4375,0.66673154
738,-0.8709677419354839,0.4375,0.48998746
739,-0.8064516129032258,0.4375,0.35019228
740,-0.7419354838709677,0.4375,0.24194054
741,-0.6774193548387097,0.4375,0.16024269
742,-0.6129032258064516,0.4375,0.100524925
743,-0.5483870967741935,0.4375,0.058629192
744,-0.4838709677419355,0.4375,0.03081336
745,-0.4193548387096775,0.4375,0.013751014
746,-0.3548387096774194,0.4375,0.0045315474
747,-0.29032258064516125,0.4375,0.00066015316
748,-0.22580645161290325,0.4375,0.0
749,-0.16129032258064524,0.4375,0.0
750,-0.09677419354838712,0.4375,0.0
751,-0.032258064516129004,0.4375,0.0
752,0.032258064516129004,0.4375,0.0
753,0.09677419354838701,0.4375,0.0
754,0.16129032258064502,0.4375,0.0
755,0.22580645161290325,0.4375,0.0
756,0.29032258064516125,0.4375,0.00066015316
757,0.35483870967741926,0.4375,0.0045315474
758,0.4193548387096775,0.4375,0.013751014
759,0.4838709677419355,0.4375,0.03081336
760,0.5483870967741935,0.4375,0.058629192
761,0.6129032258064515,0.4375,0.100524925
762,0.6774193548387095,0.4375,0.16024269
763,0.7419354838709677,0.4375,0.24194054
764,0.8064516129032258,0.4375,0.35019228
765,0.8709677419354838,0.4375,0.48998746
766,0.935483870967742,0.4375,0.66673154
767,1.0,0.4375,0.8862457
768,-1.0,0.5,1.0
769,-0.935483870967742,0.5,0.76585263
770,-0.8709677419354839,0.5,0.5754508
771,-0.8064516129032258,0.5,0.42297363
772,-0.7419354838709677,0.5,0.30301532
773,-0.6774193548387097,0.5,0.21058646
774,-0.6129032258064516,0.5,0.14111322
775,-0.5483870967741935,0.5,0.09043759
776,-0.4838709677419355,0.5,0.05481737
777,-0.4193548387096775,0.5,0.030926201
778,-0.3548387096774194,0.5,0.015853459
779,-0.29032258064516125,0.5,0.0071043316
780,-0.22580645161290325,0.5,0.0025998328
781,-0.16129032258064524,0.5,0.00067675766
782,-0.09677419354838712,0.5,8.770755e-05
783,-0.032258064516129004,0.5,1.0828023e-06
784,0.032258064516129004,0.5,1.0828023e-06
785,0.09677419354838701,0.5,8.770755e-05
786,0.16129032258064502,0.5,0.00067675766
787,0.22580645161290325,0.5,0.0025998328
788,0.29032258064516125,0.5,0.0071043316
789,0.35483870967741926,0.5,0.015853459
790,0.4193548387096775,0.5,0.030926201
791,0.4838709677419355,0.5,0.05481737
792,0.5483870967741935,0.5,0.09043759
793,0.6129032258064515,0.5,0.14111322
794,0.6774193548387095,0.5,0.21058646
795,0.7419354838709677,0.5,0.30301532
796,0.8064516129032258,0.5,0.42297363
797,0.8709677419354838,0.5,0.5754508
798,0.935483870967742,0.5,0.76585263
799,1.0,0.5,1.0
800,-1.0,0.5625,1.1372223
801,-0.935483870967742,0.5625,0.88649064
802,-0.8709677419354839,0.5625,0.6806101
803,-0.8064516129032258,0.5625,0.5137599
804,-0.7419354838709677,0.5625,0.38053417
805,-0.6774193548387097,0.5625,0.2759435
806,-0.6129032258064516,0.5625,0.19541408
807,-0.5483870967741935,0.5625,0.13478789
808,-0.4838709677419355,0.5625,0.090322696
809,-0.4193548387096775,0.5625,0.058692195
810,-0.3548387096774194,0.5625,0.03698574
811,-0.29032258064516125,0.5625,0.022708515
812,-0.22580645161290325,0.5625,0.01378154
813,-0.16129032258064524,0.5625,0.008541607
814,-0.09677419354838712,0.5625,0.0057413173
815,-0.032258064516129004,0.5625,0.0045490745
816,0.032258064516129004,0.5625,0.0045490745
817,0.09677419354838701,0.5625,0.0057413173
818,0.16129032258064502,0.5625,0.008541607
819,0.22580645161290325,0.5625,0.01378154
820,0.29032258064516125,0.5625,0.022708515
821,0.35483870967741926,0.5625,0.03698574
822,0.4193548387096775,0.5625,0.058692195
823,0.4838709677419355,0.5625,0.090322696
824,0.5483870967741935,0.5625,0.13478789
825,0.6129032258064515,0.5625,0.19541408
826,0.6774193548387095,0.5625,0.2759435
827,0.7419354838709677,0.5625,0.38053417
828,0.8064516129032258,0.5625,0.5137599
829,0.8709677419354838,0.5625,0.6806101
830,0.935483870967742,0.5625,0.88649064
831,1.0,0.5625,1.1372223
832,-1.0,0.625,1.3010254
833,-0.935483870967742,0.625,1.0317583
834,-0.8709677419354839,0.625,0.80857813
835,-0.8064516129032258,0.625,0.6256639
836,-0.7419354838709677,0.625,0.4776099
837,-0.6774193548387097,0.625,0.35942662
838,-0.6129032258064516,0.625,0.2665403
839,-0.5483870967741935,0.625,0.19479285
840,-0.4838709677419355,0.625,0.14044213
841,-0.4193548387096775,0.625,0.100161806
842,-0.3548387096774194,0.625,0.07104118
843,-0.29032258064516125,0.625,0.050585497
844,-0.22580645161290325,0.625,0.036715753
845,-0.16129032258064524,0.625,0.027768746
846,-0.09677419354838712,0.625,0.02249707
847,-0.032258064516129004,0.625,0.020069135
848,0.032258064516129004,0.625,0.020069135
849,0.09677419354838701,0.625,0.02249707
850,0.16129032258064502,0.625,0.027768746
851,0.22580645161290325,0.625,0.036715753
852,0.29032258064516125,0.625,0.050585497
853,0.35483870967741926,0.625,0.07104118
854,0.4193548387096775,0.625,0.100161806
855,0.4838709677419355,0.625,0.14044213
856,0.5483870967741935,0.625,0.19479285
857,0.6129032258064515,0.625,0.2665403
858,0.6774193548387095,0.625,0.35942662
859,0.7419354838709677,0.625,0.4776099
860,0.8064516129032258,0.625,0.6256639
861,0.8709677419354838,0.625,0.80857813
862,0.935483870967742,0.625,1.0317583
863,1.0,0.625,1.3010254
864,-1.0,0.6875,1.4948883
865,-0.935483870967742,0.6875,1.2051347
866,-0.8709677419354839,0.6875,0.9628339
867,-0.8064516129032258,0.6875,0.76216465
868,-0.7419354838709677,0.6875,0.5977214
869,-0.6774193548387097,0.6875,0.46451482
870,-0.6129032258064516,0.6875,0.35797086
871,-0.5483870967741935,0.6875,0.27393153
872,-0.4838709677419355,0.6875,0.20865469
873,-0.4193548387096775,0.6875,0.158814
874,-0.3548387096774194,0.6875,0.12149879
875,-0.29032258064516125,0.6875,0.09421426
876,-0.22580645161290325,0.6875,0.07488148
877,-0.16129032258064524,0.6875,0.061837174
878,-0.09677419354838712,0.6875,0.05383397
879,-0.032258064516129004,0.6875,0.05004027
880,0.032258064516129004,0.6875,0.05004027
881,0.09677419354838701,0.6875,0.05383397
882,0.16129032258064502,0.6875,0.061837174
883,0.22580645161290325,0.6875,0.07488148
884,0.29032258064516125,0.6875,0.09421426
885,0.35483870967741926,0.6875,0.12149879
886,0.4193548387096775,0.6875,0.158814
887,0.4838709677419355,0.6875,0.20865469
888,0.5483870967741935,0.6875,0.27393153
889,0.6129032258064515,0.6875,0.35797086
890,0.6774193548387095,0.6875,0.46451482
891,0.7419354838709677,0.6875,0.5977214
892,0.8064516129032258,0.6875,0.76216465
893,0.8709677419354838,0.6875,0.9628339
894,0.935483870967742,0.6875,1.2051347
895,1.0,0.6875,1.4948883
896,-1.0,0.75,1.7226562
897,-0.935483870967742,0.75,1.4104651
898,-0.8709677419354839,0.75,1.1472225
899,-0.8064516129032258,0.75,0.9271074
900,-0.7419354838709677,0.75,0.74471414
901,-0.6774193548387097,0.75,0.5950533
902,-0.6129032258064516,0.75,0.47355098
903,-0.5483870967741935,0.75,0.37604913
904,-0.4838709677419355,0.75,0.29880556
905,-0.4193548387096775,0.75,0.23849402
906,-0.3548387096774194,0.75,0.19220379
907,-0.29032258064516125,0.75,0.15744005
908,-0.22580645161290325,0.75,0.13212393
909,-0.16129032258064524,0.75,0.11459211
910,-0.09677419354838712,0.75,0.103597246
911,-0.032258064516129004,0.75,0.09830769
912,0.032258064516129004,0.75,0.09830769
913,0.09677419354838701,0.75,0.103597246
914,0.16129032258064502,0.75,0.11459211
915,0.22580645161290325,0.75,0.13212393
916,0.29032258064516125,0.75,0.15744005
917,0.35483870967741926,0.75,0.19220379
918,0.4193548387096775,0.75,0.23849402
919,0.4838709677419355,0.75,0.29880556
920,0.5483870967741935,0.75,0.37604913
921,0.6129032258064515,0.75,0.47355098
922,0.6774193548387095,0.75,0.5950533
923,0.7419354838709677,0.75,0.74471414
924,0.8064516129032258,0.75,0.9271074
925,0.8709677419354838,0.75,1.1472225
926,0.935483870967742,0.75,1.4104651
927,1.0,0.75,1.7226562
928,-1.0,0.8125,1.9885406
929,-0.935483870967742,0.8125,1.6519608
930,-0.8709677419354839,0.8125,1.3659555
931,-0.8064516129032258,0.8125,1.1247035
932,-0.7419354838709677,0.8125,0.92279935
933,-0.6774193548387097,0.8125,0.75525355
934,-0.6129032258064516,0.8125,0.6174921
935,-0.5483870967741935,0.8125,0.505357
936,-0.4838709677419355,0.8125,0.41510618
937,-0.4193548387096775,0.8125,0.3434133
938,-0.3548387096774194,0.8125,0.28736758
939,-0.29032258064516125,0.8125,0.24447429
940,-0.22580645161290325,0.8125,0.21265453
941,-0.16129032258064524,0.8125,0.19024499
942,-0.09677419354838712,0.8125,0.1759983
943,-0.032258064516129004,0.8125,0.16908284
944,0.032258064516129004,0.8125,0.16908284
945,0.09677419354838701,0.8125,0.1759983
946,0.16129032258064502,0.8125,0.19024499
947,0.22580645161290325,0.8125,0.21265453
948,0.29032258064516125,0.8125,0.24447429
949,0.35483870967741926,0.8125,0.28736758
950,0.4193548387096775,0.8125,0.3434133
951,0.4838709677419355,0.8125,0.41510618
952,0.5483870967741935,0.8125,0.505357
953,0.6129032258064515,0.8125,0.6174921
954,0.6774193548387095,0.8125,0.75525355
955,0.7419354838709677,0.8125,0.92279935
956,0.8064516129032258,0.8125,1.1247035
957,0.8709677419354838,0.8125,1.3659555
958,0.935483870967742,0.8125,1.6519608
959,1.0,0.8125,1.9885406
960,-1.0,0.875,2.2971191
961,-0.935483870967742,0.875,1.9341996
962,-0.8709677419354839,0.875,1.6236105
963,-0.8064516129032258,0.875,1.3595307
964,-0.7419354838709677,0.875,1.1365547
965,-0.6774193548387097,0.875,0.94969314
966,-0.6129032258064516,0.875,0.79437184
967,-0.5483870967741935,0.875,0.6664329
968,-0.4838709677419355,0.875,0.5621342
969,-0.4193548387096775,0.875,0.4781494
970,-0.3548387096774194,0.875,0.41156784
971,-0.29032258064516125,0.875,0.3598946
972,-0.22580645161290325,0.875,0.3210509
973,-0.16129032258064524,0.875,0.2933734
974,-0.09677419354838712,0.875,0.27561477
975,-0.032258064516129004,0.875,0.2669433
976,0.032258064516129004,0.875,0.2669433
977,0.09677419354838701,0.875,0.27561477
978,0.16129032258064502,0.875,0.2933734
979,0.22580645161290325,0.875,0.3210509
980,0.29032258064516125,0.875,0.3598946
981,0.35483870967741926,0.875,0.41156784
982,0.4193548387096775,0.875,0.4781494
983,0.4838709677419355,0.875,0.5621342
984,0.5483870967741935,0.875,0.6664329
985,0.6129032258064515,0.875,0.79437184
986,0.6774193548387095,0.875,0.94969314
987,0.7419354838709677,0.875,1.1365547
988,0.8064516129032258,0.875,1.3595307
989,0.8709677419354838,0.875,1.6236105
990,0.935483870967742,0.875,1.9341996
991,1.0,0.875,2.2971191
992,-1.0,0.9375,2.6533356
993,-0.935483870967742,0.9375,2.2621253
994,-0.8709677419354839,0.9375,1.9251312
995,-0.8064516129032258,0.9375,1.6365328
996,-0.7419354838709677,0.9375,1.3909241
997,-0.6774193548387097,0.9375,1.1833159
998,-0.6129032258064516,0.9375,1.009134
999,-0.5483870967741935,0.9375,0.8642207
1000,-0.4838709677419355,0.9375,0.74483347
1001,-0.4193548387096775,0.9375,0.6476463
1002,-0.3548387096774194,0.9375,0.56974834
1003,-0.29032258064516125,0.9375,0.5086449
1004,-0.22580645161290325,0.9375,0.46225694
1005,-0.16129032258064524,0.9375,0.42892128
1006,-0.09677419354838712,0.9375,0.40739053
1007,-0.032258064516129004,0.9375,0.396833
1008,0.032258064516129004,0.9375,0.396833
1009,0.09677419354838701,0.9375,0.40739053
1010,0.16129032258064502,0.9375,0.42892128
1011,0.22580645161290325,0.9375,0.46225694
1012,0.29032258064516125,0.9375,0.5086449
1013,0.35483870967741926,0.9375,0.56974834
1014,0.4193548387096775,0.9375,0.6476463
1015,0.4838709677419355,0.9375,0.74483347
1016,0.5483870967741935,0.9375,0.8642207
1017,0.6129032258064515,0.9375,1.009134
1018,0.6774193548387095,0.9375,1.1833159
1019,0.7419354838709677,0.9375,1.3909241
1020,0.8064516129032258,0.9375,1.6365328
1021,0.8709677419354838,0.9375,1.9251312
1022,0.935483870967742,0.9375,2.2621253
1023,1.0,0.9375,2.6533356


==> visu/old/tikz_csvs_two_dim/result_best_run_NSV_two_dim/obstacle_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,0.0
1,-0.935483870967742,-1.0,0.0
2,-0.8709677419354839,-1.0,0.0
3,-0.8064516129032258,-1.0,0.0
4,-0.7419354838709677,-1.0,0.0
5,-0.6774193548387097,-1.0,0.0
6,-0.6129032258064516,-1.0,0.0
7,-0.5483870967741935,-1.0,0.0
8,-0.4838709677419355,-1.0,0.0
9,-0.4193548387096775,-1.0,0.0
10,-0.3548387096774194,-1.0,0.0
11,-0.29032258064516125,-1.0,0.0
12,-0.22580645161290325,-1.0,0.0
13,-0.16129032258064524,-1.0,0.0
14,-0.09677419354838712,-1.0,0.0
15,-0.032258064516129004,-1.0,0.0
16,0.032258064516129004,-1.0,0.0
17,0.09677419354838701,-1.0,0.0
18,0.16129032258064502,-1.0,0.0
19,0.22580645161290325,-1.0,0.0
20,0.29032258064516125,-1.0,0.0
21,0.35483870967741926,-1.0,0.0
22,0.4193548387096775,-1.0,0.0
23,0.4838709677419355,-1.0,0.0
24,0.5483870967741935,-1.0,0.0
25,0.6129032258064515,-1.0,0.0
26,0.6774193548387095,-1.0,0.0
27,0.7419354838709677,-1.0,0.0
28,0.8064516129032258,-1.0,0.0
29,0.8709677419354838,-1.0,0.0
30,0.935483870967742,-1.0,0.0
31,1.0,-1.0,0.0
32,-1.0,-0.9375,0.0
33,-0.935483870967742,-0.9375,0.0
34,-0.8709677419354839,-0.9375,0.0
35,-0.8064516129032258,-0.9375,0.0
36,-0.7419354838709677,-0.9375,0.0
37,-0.6774193548387097,-0.9375,0.0
38,-0.6129032258064516,-0.9375,0.0
39,-0.5483870967741935,-0.9375,0.0
40,-0.4838709677419355,-0.9375,0.0
41,-0.4193548387096775,-0.9375,0.0
42,-0.3548387096774194,-0.9375,0.0
43,-0.29032258064516125,-0.9375,0.0
44,-0.22580645161290325,-0.9375,0.0
45,-0.16129032258064524,-0.9375,0.0
46,-0.09677419354838712,-0.9375,0.0
47,-0.032258064516129004,-0.9375,0.0
48,0.032258064516129004,-0.9375,0.0
49,0.09677419354838701,-0.9375,0.0
50,0.16129032258064502,-0.9375,0.0
51,0.22580645161290325,-0.9375,0.0
52,0.29032258064516125,-0.9375,0.0
53,0.35483870967741926,-0.9375,0.0
54,0.4193548387096775,-0.9375,0.0
55,0.4838709677419355,-0.9375,0.0
56,0.5483870967741935,-0.9375,0.0
57,0.6129032258064515,-0.9375,0.0
58,0.6774193548387095,-0.9375,0.0
59,0.7419354838709677,-0.9375,0.0
60,0.8064516129032258,-0.9375,0.0
61,0.8709677419354838,-0.9375,0.0
62,0.935483870967742,-0.9375,0.0
63,1.0,-0.9375,0.0
64,-1.0,-0.875,0.0
65,-0.935483870967742,-0.875,0.0
66,-0.8709677419354839,-0.875,0.0
67,-0.8064516129032258,-0.875,0.0
68,-0.7419354838709677,-0.875,0.0
69,-0.6774193548387097,-0.875,0.0
70,-0.6129032258064516,-0.875,0.0
71,-0.5483870967741935,-0.875,0.0
72,-0.4838709677419355,-0.875,0.0
73,-0.4193548387096775,-0.875,0.0
74,-0.3548387096774194,-0.875,0.0
75,-0.29032258064516125,-0.875,0.0
76,-0.22580645161290325,-0.875,0.0
77,-0.16129032258064524,-0.875,0.0
78,-0.09677419354838712,-0.875,0.0
79,-0.032258064516129004,-0.875,0.0
80,0.032258064516129004,-0.875,0.0
81,0.09677419354838701,-0.875,0.0
82,0.16129032258064502,-0.875,0.0
83,0.22580645161290325,-0.875,0.0
84,0.29032258064516125,-0.875,0.0
85,0.35483870967741926,-0.875,0.0
86,0.4193548387096775,-0.875,0.0
87,0.4838709677419355,-0.875,0.0
88,0.5483870967741935,-0.875,0.0
89,0.6129032258064515,-0.875,0.0
90,0.6774193548387095,-0.875,0.0
91,0.7419354838709677,-0.875,0.0
92,0.8064516129032258,-0.875,0.0
93,0.8709677419354838,-0.875,0.0
94,0.935483870967742,-0.875,0.0
95,1.0,-0.875,0.0
96,-1.0,-0.8125,0.0
97,-0.935483870967742,-0.8125,0.0
98,-0.8709677419354839,-0.8125,0.0
99,-0.8064516129032258,-0.8125,0.0
100,-0.7419354838709677,-0.8125,0.0
101,-0.6774193548387097,-0.8125,0.0
102,-0.6129032258064516,-0.8125,0.0
103,-0.5483870967741935,-0.8125,0.0
104,-0.4838709677419355,-0.8125,0.0
105,-0.4193548387096775,-0.8125,0.0
106,-0.3548387096774194,-0.8125,0.0
107,-0.29032258064516125,-0.8125,0.0
108,-0.22580645161290325,-0.8125,0.0
109,-0.16129032258064524,-0.8125,0.0
110,-0.09677419354838712,-0.8125,0.0
111,-0.032258064516129004,-0.8125,0.0
112,0.032258064516129004,-0.8125,0.0
113,0.09677419354838701,-0.8125,0.0
114,0.16129032258064502,-0.8125,0.0
115,0.22580645161290325,-0.8125,0.0
116,0.29032258064516125,-0.8125,0.0
117,0.35483870967741926,-0.8125,0.0
118,0.4193548387096775,-0.8125,0.0
119,0.4838709677419355,-0.8125,0.0
120,0.5483870967741935,-0.8125,0.0
121,0.6129032258064515,-0.8125,0.0
122,0.6774193548387095,-0.8125,0.0
123,0.7419354838709677,-0.8125,0.0
124,0.8064516129032258,-0.8125,0.0
125,0.8709677419354838,-0.8125,0.0
126,0.935483870967742,-0.8125,0.0
127,1.0,-0.8125,0.0
128,-1.0,-0.75,0.0
129,-0.935483870967742,-0.75,0.0
130,-0.8709677419354839,-0.75,0.0
131,-0.8064516129032258,-0.75,0.0
132,-0.7419354838709677,-0.75,0.0
133,-0.6774193548387097,-0.75,0.0
134,-0.6129032258064516,-0.75,0.0
135,-0.5483870967741935,-0.75,0.0
136,-0.4838709677419355,-0.75,0.0
137,-0.4193548387096775,-0.75,0.0
138,-0.3548387096774194,-0.75,0.0
139,-0.29032258064516125,-0.75,0.0
140,-0.22580645161290325,-0.75,0.0
141,-0.16129032258064524,-0.75,0.0
142,-0.09677419354838712,-0.75,0.0
143,-0.032258064516129004,-0.75,0.0
144,0.032258064516129004,-0.75,0.0
145,0.09677419354838701,-0.75,0.0
146,0.16129032258064502,-0.75,0.0
147,0.22580645161290325,-0.75,0.0
148,0.29032258064516125,-0.75,0.0
149,0.35483870967741926,-0.75,0.0
150,0.4193548387096775,-0.75,0.0
151,0.4838709677419355,-0.75,0.0
152,0.5483870967741935,-0.75,0.0
153,0.6129032258064515,-0.75,0.0
154,0.6774193548387095,-0.75,0.0
155,0.7419354838709677,-0.75,0.0
156,0.8064516129032258,-0.75,0.0
157,0.8709677419354838,-0.75,0.0
158,0.935483870967742,-0.75,0.0
159,1.0,-0.75,0.0
160,-1.0,-0.6875,0.0
161,-0.935483870967742,-0.6875,0.0
162,-0.8709677419354839,-0.6875,0.0
163,-0.8064516129032258,-0.6875,0.0
164,-0.7419354838709677,-0.6875,0.0
165,-0.6774193548387097,-0.6875,0.0
166,-0.6129032258064516,-0.6875,0.0
167,-0.5483870967741935,-0.6875,0.0
168,-0.4838709677419355,-0.6875,0.0
169,-0.4193548387096775,-0.6875,0.0
170,-0.3548387096774194,-0.6875,0.0
171,-0.29032258064516125,-0.6875,0.0
172,-0.22580645161290325,-0.6875,0.0
173,-0.16129032258064524,-0.6875,0.0
174,-0.09677419354838712,-0.6875,0.0
175,-0.032258064516129004,-0.6875,0.0
176,0.032258064516129004,-0.6875,0.0
177,0.09677419354838701,-0.6875,0.0
178,0.16129032258064502,-0.6875,0.0
179,0.22580645161290325,-0.6875,0.0
180,0.29032258064516125,-0.6875,0.0
181,0.35483870967741926,-0.6875,0.0
182,0.4193548387096775,-0.6875,0.0
183,0.4838709677419355,-0.6875,0.0
184,0.5483870967741935,-0.6875,0.0
185,0.6129032258064515,-0.6875,0.0
186,0.6774193548387095,-0.6875,0.0
187,0.7419354838709677,-0.6875,0.0
188,0.8064516129032258,-0.6875,0.0
189,0.8709677419354838,-0.6875,0.0
190,0.935483870967742,-0.6875,0.0
191,1.0,-0.6875,0.0
192,-1.0,-0.625,0.0
193,-0.935483870967742,-0.625,0.0
194,-0.8709677419354839,-0.625,0.0
195,-0.8064516129032258,-0.625,0.0
196,-0.7419354838709677,-0.625,0.0
197,-0.6774193548387097,-0.625,0.0
198,-0.6129032258064516,-0.625,0.0
199,-0.5483870967741935,-0.625,0.0
200,-0.4838709677419355,-0.625,0.0
201,-0.4193548387096775,-0.625,0.0
202,-0.3548387096774194,-0.625,0.0
203,-0.29032258064516125,-0.625,0.0
204,-0.22580645161290325,-0.625,0.0
205,-0.16129032258064524,-0.625,0.0
206,-0.09677419354838712,-0.625,0.0
207,-0.032258064516129004,-0.625,0.0
208,0.032258064516129004,-0.625,0.0
209,0.09677419354838701,-0.625,0.0
210,0.16129032258064502,-0.625,0.0
211,0.22580645161290325,-0.625,0.0
212,0.29032258064516125,-0.625,0.0
213,0.35483870967741926,-0.625,0.0
214,0.4193548387096775,-0.625,0.0
215,0.4838709677419355,-0.625,0.0
216,0.5483870967741935,-0.625,0.0
217,0.6129032258064515,-0.625,0.0
218,0.6774193548387095,-0.625,0.0
219,0.7419354838709677,-0.625,0.0
220,0.8064516129032258,-0.625,0.0
221,0.8709677419354838,-0.625,0.0
222,0.935483870967742,-0.625,0.0
223,1.0,-0.625,0.0
224,-1.0,-0.5625,0.0
225,-0.935483870967742,-0.5625,0.0
226,-0.8709677419354839,-0.5625,0.0
227,-0.8064516129032258,-0.5625,0.0
228,-0.7419354838709677,-0.5625,0.0
229,-0.6774193548387097,-0.5625,0.0
230,-0.6129032258064516,-0.5625,0.0
231,-0.5483870967741935,-0.5625,0.0
232,-0.4838709677419355,-0.5625,0.0
233,-0.4193548387096775,-0.5625,0.0
234,-0.3548387096774194,-0.5625,0.0
235,-0.29032258064516125,-0.5625,0.0
236,-0.22580645161290325,-0.5625,0.0
237,-0.16129032258064524,-0.5625,0.0
238,-0.09677419354838712,-0.5625,0.0
239,-0.032258064516129004,-0.5625,0.0
240,0.032258064516129004,-0.5625,0.0
241,0.09677419354838701,-0.5625,0.0
242,0.16129032258064502,-0.5625,0.0
243,0.22580645161290325,-0.5625,0.0
244,0.29032258064516125,-0.5625,0.0
245,0.35483870967741926,-0.5625,0.0
246,0.4193548387096775,-0.5625,0.0
247,0.4838709677419355,-0.5625,0.0
248,0.5483870967741935,-0.5625,0.0
249,0.6129032258064515,-0.5625,0.0
250,0.6774193548387095,-0.5625,0.0
251,0.7419354838709677,-0.5625,0.0
252,0.8064516129032258,-0.5625,0.0
253,0.8709677419354838,-0.5625,0.0
254,0.935483870967742,-0.5625,0.0
255,1.0,-0.5625,0.0
256,-1.0,-0.5,0.0
257,-0.935483870967742,-0.5,0.0
258,-0.8709677419354839,-0.5,0.0
259,-0.8064516129032258,-0.5,0.0
260,-0.7419354838709677,-0.5,0.0
261,-0.6774193548387097,-0.5,0.0
262,-0.6129032258064516,-0.5,0.0
263,-0.5483870967741935,-0.5,0.0
264,-0.4838709677419355,-0.5,0.0
265,-0.4193548387096775,-0.5,0.0
266,-0.3548387096774194,-0.5,0.0
267,-0.29032258064516125,-0.5,0.0
268,-0.22580645161290325,-0.5,0.0
269,-0.16129032258064524,-0.5,0.0
270,-0.09677419354838712,-0.5,0.0
271,-0.032258064516129004,-0.5,0.0
272,0.032258064516129004,-0.5,0.0
273,0.09677419354838701,-0.5,0.0
274,0.16129032258064502,-0.5,0.0
275,0.22580645161290325,-0.5,0.0
276,0.29032258064516125,-0.5,0.0
277,0.35483870967741926,-0.5,0.0
278,0.4193548387096775,-0.5,0.0
279,0.4838709677419355,-0.5,0.0
280,0.5483870967741935,-0.5,0.0
281,0.6129032258064515,-0.5,0.0
282,0.6774193548387095,-0.5,0.0
283,0.7419354838709677,-0.5,0.0
284,0.8064516129032258,-0.5,0.0
285,0.8709677419354838,-0.5,0.0
286,0.935483870967742,-0.5,0.0
287,1.0,-0.5,0.0
288,-1.0,-0.4375,0.0
289,-0.935483870967742,-0.4375,0.0
290,-0.8709677419354839,-0.4375,0.0
291,-0.8064516129032258,-0.4375,0.0
292,-0.7419354838709677,-0.4375,0.0
293,-0.6774193548387097,-0.4375,0.0
294,-0.6129032258064516,-0.4375,0.0
295,-0.5483870967741935,-0.4375,0.0
296,-0.4838709677419355,-0.4375,0.0
297,-0.4193548387096775,-0.4375,0.0
298,-0.3548387096774194,-0.4375,0.0
299,-0.29032258064516125,-0.4375,0.0
300,-0.22580645161290325,-0.4375,0.0
301,-0.16129032258064524,-0.4375,0.0
302,-0.09677419354838712,-0.4375,0.0
303,-0.032258064516129004,-0.4375,0.0
304,0.032258064516129004,-0.4375,0.0
305,0.09677419354838701,-0.4375,0.0
306,0.16129032258064502,-0.4375,0.0
307,0.22580645161290325,-0.4375,0.0
308,0.29032258064516125,-0.4375,0.0
309,0.35483870967741926,-0.4375,0.0
310,0.4193548387096775,-0.4375,0.0
311,0.4838709677419355,-0.4375,0.0
312,0.5483870967741935,-0.4375,0.0
313,0.6129032258064515,-0.4375,0.0
314,0.6774193548387095,-0.4375,0.0
315,0.7419354838709677,-0.4375,0.0
316,0.8064516129032258,-0.4375,0.0
317,0.8709677419354838,-0.4375,0.0
318,0.935483870967742,-0.4375,0.0
319,1.0,-0.4375,0.0
320,-1.0,-0.375,0.0
321,-0.935483870967742,-0.375,0.0
322,-0.8709677419354839,-0.375,0.0
323,-0.8064516129032258,-0.375,0.0
324,-0.7419354838709677,-0.375,0.0
325,-0.6774193548387097,-0.375,0.0
326,-0.6129032258064516,-0.375,0.0
327,-0.5483870967741935,-0.375,0.0
328,-0.4838709677419355,-0.375,0.0
329,-0.4193548387096775,-0.375,0.0
330,-0.3548387096774194,-0.375,0.0
331,-0.29032258064516125,-0.375,0.0
332,-0.22580645161290325,-0.375,0.0
333,-0.16129032258064524,-0.375,0.0
334,-0.09677419354838712,-0.375,0.0
335,-0.032258064516129004,-0.375,0.0
336,0.032258064516129004,-0.375,0.0
337,0.09677419354838701,-0.375,0.0
338,0.16129032258064502,-0.375,0.0
339,0.22580645161290325,-0.375,0.0
340,0.29032258064516125,-0.375,0.0
341,0.35483870967741926,-0.375,0.0
342,0.4193548387096775,-0.375,0.0
343,0.4838709677419355,-0.375,0.0
344,0.5483870967741935,-0.375,0.0
345,0.6129032258064515,-0.375,0.0
346,0.6774193548387095,-0.375,0.0
347,0.7419354838709677,-0.375,0.0
348,0.8064516129032258,-0.375,0.0
349,0.8709677419354838,-0.375,0.0
350,0.935483870967742,-0.375,0.0
351,1.0,-0.375,0.0
352,-1.0,-0.3125,0.0
353,-0.935483870967742,-0.3125,0.0
354,-0.8709677419354839,-0.3125,0.0
355,-0.8064516129032258,-0.3125,0.0
356,-0.7419354838709677,-0.3125,0.0
357,-0.6774193548387097,-0.3125,0.0
358,-0.6129032258064516,-0.3125,0.0
359,-0.5483870967741935,-0.3125,0.0
360,-0.4838709677419355,-0.3125,0.0
361,-0.4193548387096775,-0.3125,0.0
362,-0.3548387096774194,-0.3125,0.0
363,-0.29032258064516125,-0.3125,0.0
364,-0.22580645161290325,-0.3125,0.0
365,-0.16129032258064524,-0.3125,0.0
366,-0.09677419354838712,-0.3125,0.0
367,-0.032258064516129004,-0.3125,0.0
368,0.032258064516129004,-0.3125,0.0
369,0.09677419354838701,-0.3125,0.0
370,0.16129032258064502,-0.3125,0.0
371,0.22580645161290325,-0.3125,0.0
372,0.29032258064516125,-0.3125,0.0
373,0.35483870967741926,-0.3125,0.0
374,0.4193548387096775,-0.3125,0.0
375,0.4838709677419355,-0.3125,0.0
376,0.5483870967741935,-0.3125,0.0
377,0.6129032258064515,-0.3125,0.0
378,0.6774193548387095,-0.3125,0.0
379,0.7419354838709677,-0.3125,0.0
380,0.8064516129032258,-0.3125,0.0
381,0.8709677419354838,-0.3125,0.0
382,0.935483870967742,-0.3125,0.0
383,1.0,-0.3125,0.0
384,-1.0,-0.25,0.0
385,-0.935483870967742,-0.25,0.0
386,-0.8709677419354839,-0.25,0.0
387,-0.8064516129032258,-0.25,0.0
388,-0.7419354838709677,-0.25,0.0
389,-0.6774193548387097,-0.25,0.0
390,-0.6129032258064516,-0.25,0.0
391,-0.5483870967741935,-0.25,0.0
392,-0.4838709677419355,-0.25,0.0
393,-0.4193548387096775,-0.25,0.0
394,-0.3548387096774194,-0.25,0.0
395,-0.29032258064516125,-0.25,0.0
396,-0.22580645161290325,-0.25,0.0
397,-0.16129032258064524,-0.25,0.0
398,-0.09677419354838712,-0.25,0.0
399,-0.032258064516129004,-0.25,0.0
400,0.032258064516129004,-0.25,0.0
401,0.09677419354838701,-0.25,0.0
402,0.16129032258064502,-0.25,0.0
403,0.22580645161290325,-0.25,0.0
404,0.29032258064516125,-0.25,0.0
405,0.35483870967741926,-0.25,0.0
406,0.4193548387096775,-0.25,0.0
407,0.4838709677419355,-0.25,0.0
408,0.5483870967741935,-0.25,0.0
409,0.6129032258064515,-0.25,0.0
410,0.6774193548387095,-0.25,0.0
411,0.7419354838709677,-0.25,0.0
412,0.8064516129032258,-0.25,0.0
413,0.8709677419354838,-0.25,0.0
414,0.935483870967742,-0.25,0.0
415,1.0,-0.25,0.0
416,-1.0,-0.1875,0.0
417,-0.935483870967742,-0.1875,0.0
418,-0.8709677419354839,-0.1875,0.0
419,-0.8064516129032258,-0.1875,0.0
420,-0.7419354838709677,-0.1875,0.0
421,-0.6774193548387097,-0.1875,0.0
422,-0.6129032258064516,-0.1875,0.0
423,-0.5483870967741935,-0.1875,0.0
424,-0.4838709677419355,-0.1875,0.0
425,-0.4193548387096775,-0.1875,0.0
426,-0.3548387096774194,-0.1875,0.0
427,-0.29032258064516125,-0.1875,0.0
428,-0.22580645161290325,-0.1875,0.0
429,-0.16129032258064524,-0.1875,0.0
430,-0.09677419354838712,-0.1875,0.0
431,-0.032258064516129004,-0.1875,0.0
432,0.032258064516129004,-0.1875,0.0
433,0.09677419354838701,-0.1875,0.0
434,0.16129032258064502,-0.1875,0.0
435,0.22580645161290325,-0.1875,0.0
436,0.29032258064516125,-0.1875,0.0
437,0.35483870967741926,-0.1875,0.0
438,0.4193548387096775,-0.1875,0.0
439,0.4838709677419355,-0.1875,0.0
440,0.5483870967741935,-0.1875,0.0
441,0.6129032258064515,-0.1875,0.0
442,0.6774193548387095,-0.1875,0.0
443,0.7419354838709677,-0.1875,0.0
444,0.8064516129032258,-0.1875,0.0
445,0.8709677419354838,-0.1875,0.0
446,0.935483870967742,-0.1875,0.0
447,1.0,-0.1875,0.0
448,-1.0,-0.125,0.0
449,-0.935483870967742,-0.125,0.0
450,-0.8709677419354839,-0.125,0.0
451,-0.8064516129032258,-0.125,0.0
452,-0.7419354838709677,-0.125,0.0
453,-0.6774193548387097,-0.125,0.0
454,-0.6129032258064516,-0.125,0.0
455,-0.5483870967741935,-0.125,0.0
456,-0.4838709677419355,-0.125,0.0
457,-0.4193548387096775,-0.125,0.0
458,-0.3548387096774194,-0.125,0.0
459,-0.29032258064516125,-0.125,0.0
460,-0.22580645161290325,-0.125,0.0
461,-0.16129032258064524,-0.125,0.0
462,-0.09677419354838712,-0.125,0.0
463,-0.032258064516129004,-0.125,0.0
464,0.032258064516129004,-0.125,0.0
465,0.09677419354838701,-0.125,0.0
466,0.16129032258064502,-0.125,0.0
467,0.22580645161290325,-0.125,0.0
468,0.29032258064516125,-0.125,0.0
469,0.35483870967741926,-0.125,0.0
470,0.4193548387096775,-0.125,0.0
471,0.4838709677419355,-0.125,0.0
472,0.5483870967741935,-0.125,0.0
473,0.6129032258064515,-0.125,0.0
474,0.6774193548387095,-0.125,0.0
475,0.7419354838709677,-0.125,0.0
476,0.8064516129032258,-0.125,0.0
477,0.8709677419354838,-0.125,0.0
478,0.935483870967742,-0.125,0.0
479,1.0,-0.125,0.0
480,-1.0,-0.0625,0.0
481,-0.935483870967742,-0.0625,0.0
482,-0.8709677419354839,-0.0625,0.0
483,-0.8064516129032258,-0.0625,0.0
484,-0.7419354838709677,-0.0625,0.0
485,-0.6774193548387097,-0.0625,0.0
486,-0.6129032258064516,-0.0625,0.0
487,-0.5483870967741935,-0.0625,0.0
488,-0.4838709677419355,-0.0625,0.0
489,-0.4193548387096775,-0.0625,0.0
490,-0.3548387096774194,-0.0625,0.0
491,-0.29032258064516125,-0.0625,0.0
492,-0.22580645161290325,-0.0625,0.0
493,-0.16129032258064524,-0.0625,0.0
494,-0.09677419354838712,-0.0625,0.0
495,-0.032258064516129004,-0.0625,0.0
496,0.032258064516129004,-0.0625,0.0
497,0.09677419354838701,-0.0625,0.0
498,0.16129032258064502,-0.0625,0.0
499,0.22580645161290325,-0.0625,0.0
500,0.29032258064516125,-0.0625,0.0
501,0.35483870967741926,-0.0625,0.0
502,0.4193548387096775,-0.0625,0.0
503,0.4838709677419355,-0.0625,0.0
504,0.5483870967741935,-0.0625,0.0
505,0.6129032258064515,-0.0625,0.0
506,0.6774193548387095,-0.0625,0.0
507,0.7419354838709677,-0.0625,0.0
508,0.8064516129032258,-0.0625,0.0
509,0.8709677419354838,-0.0625,0.0
510,0.935483870967742,-0.0625,0.0
511,1.0,-0.0625,0.0
512,-1.0,0.0,0.0
513,-0.935483870967742,0.0,0.0
514,-0.8709677419354839,0.0,0.0
515,-0.8064516129032258,0.0,0.0
516,-0.7419354838709677,0.0,0.0
517,-0.6774193548387097,0.0,0.0
518,-0.6129032258064516,0.0,0.0
519,-0.5483870967741935,0.0,0.0
520,-0.4838709677419355,0.0,0.0
521,-0.4193548387096775,0.0,0.0
522,-0.3548387096774194,0.0,0.0
523,-0.29032258064516125,0.0,0.0
524,-0.22580645161290325,0.0,0.0
525,-0.16129032258064524,0.0,0.0
526,-0.09677419354838712,0.0,0.0
527,-0.032258064516129004,0.0,0.0
528,0.032258064516129004,0.0,0.0
529,0.09677419354838701,0.0,0.0
530,0.16129032258064502,0.0,0.0
531,0.22580645161290325,0.0,0.0
532,0.29032258064516125,0.0,0.0
533,0.35483870967741926,0.0,0.0
534,0.4193548387096775,0.0,0.0
535,0.4838709677419355,0.0,0.0
536,0.5483870967741935,0.0,0.0
537,0.6129032258064515,0.0,0.0
538,0.6774193548387095,0.0,0.0
539,0.7419354838709677,0.0,0.0
540,0.8064516129032258,0.0,0.0
541,0.8709677419354838,0.0,0.0
542,0.935483870967742,0.0,0.0
543,1.0,0.0,0.0
544,-1.0,0.0625,0.0
545,-0.935483870967742,0.0625,0.0
546,-0.8709677419354839,0.0625,0.0
547,-0.8064516129032258,0.0625,0.0
548,-0.7419354838709677,0.0625,0.0
549,-0.6774193548387097,0.0625,0.0
550,-0.6129032258064516,0.0625,0.0
551,-0.5483870967741935,0.0625,0.0
552,-0.4838709677419355,0.0625,0.0
553,-0.4193548387096775,0.0625,0.0
554,-0.3548387096774194,0.0625,0.0
555,-0.29032258064516125,0.0625,0.0
556,-0.22580645161290325,0.0625,0.0
557,-0.16129032258064524,0.0625,0.0
558,-0.09677419354838712,0.0625,0.0
559,-0.032258064516129004,0.0625,0.0
560,0.032258064516129004,0.0625,0.0
561,0.09677419354838701,0.0625,0.0
562,0.16129032258064502,0.0625,0.0
563,0.22580645161290325,0.0625,0.0
564,0.29032258064516125,0.0625,0.0
565,0.35483870967741926,0.0625,0.0
566,0.4193548387096775,0.0625,0.0
567,0.4838709677419355,0.0625,0.0
568,0.5483870967741935,0.0625,0.0
569,0.6129032258064515,0.0625,0.0
570,0.6774193548387095,0.0625,0.0
571,0.7419354838709677,0.0625,0.0
572,0.8064516129032258,0.0625,0.0
573,0.8709677419354838,0.0625,0.0
574,0.935483870967742,0.0625,0.0
575,1.0,0.0625,0.0
576,-1.0,0.125,0.0
577,-0.935483870967742,0.125,0.0
578,-0.8709677419354839,0.125,0.0
579,-0.8064516129032258,0.125,0.0
580,-0.7419354838709677,0.125,0.0
581,-0.6774193548387097,0.125,0.0
582,-0.6129032258064516,0.125,0.0
583,-0.5483870967741935,0.125,0.0
584,-0.4838709677419355,0.125,0.0
585,-0.4193548387096775,0.125,0.0
586,-0.3548387096774194,0.125,0.0
587,-0.29032258064516125,0.125,0.0
588,-0.22580645161290325,0.125,0.0
589,-0.16129032258064524,0.125,0.0
590,-0.09677419354838712,0.125,0.0
591,-0.032258064516129004,0.125,0.0
592,0.032258064516129004,0.125,0.0
593,0.09677419354838701,0.125,0.0
594,0.16129032258064502,0.125,0.0
595,0.22580645161290325,0.125,0.0
596,0.29032258064516125,0.125,0.0
597,0.35483870967741926,0.125,0.0
598,0.4193548387096775,0.125,0.0
599,0.4838709677419355,0.125,0.0
600,0.5483870967741935,0.125,0.0
601,0.6129032258064515,0.125,0.0
602,0.6774193548387095,0.125,0.0
603,0.7419354838709677,0.125,0.0
604,0.8064516129032258,0.125,0.0
605,0.8709677419354838,0.125,0.0
606,0.935483870967742,0.125,0.0
607,1.0,0.125,0.0
608,-1.0,0.1875,0.0
609,-0.935483870967742,0.1875,0.0
610,-0.8709677419354839,0.1875,0.0
611,-0.8064516129032258,0.1875,0.0
612,-0.7419354838709677,0.1875,0.0
613,-0.6774193548387097,0.1875,0.0
614,-0.6129032258064516,0.1875,0.0
615,-0.5483870967741935,0.1875,0.0
616,-0.4838709677419355,0.1875,0.0
617,-0.4193548387096775,0.1875,0.0
618,-0.3548387096774194,0.1875,0.0
619,-0.29032258064516125,0.1875,0.0
620,-0.22580645161290325,0.1875,0.0
621,-0.16129032258064524,0.1875,0.0
622,-0.09677419354838712,0.1875,0.0
623,-0.032258064516129004,0.1875,0.0
624,0.032258064516129004,0.1875,0.0
625,0.09677419354838701,0.1875,0.0
626,0.16129032258064502,0.1875,0.0
627,0.22580645161290325,0.1875,0.0
628,0.29032258064516125,0.1875,0.0
629,0.35483870967741926,0.1875,0.0
630,0.4193548387096775,0.1875,0.0
631,0.4838709677419355,0.1875,0.0
632,0.5483870967741935,0.1875,0.0
633,0.6129032258064515,0.1875,0.0
634,0.6774193548387095,0.1875,0.0
635,0.7419354838709677,0.1875,0.0
636,0.8064516129032258,0.1875,0.0
637,0.8709677419354838,0.1875,0.0
638,0.935483870967742,0.1875,0.0
639,1.0,0.1875,0.0
640,-1.0,0.25,0.0
641,-0.935483870967742,0.25,0.0
642,-0.8709677419354839,0.25,0.0
643,-0.8064516129032258,0.25,0.0
644,-0.7419354838709677,0.25,0.0
645,-0.6774193548387097,0.25,0.0
646,-0.6129032258064516,0.25,0.0
647,-0.5483870967741935,0.25,0.0
648,-0.4838709677419355,0.25,0.0
649,-0.4193548387096775,0.25,0.0
650,-0.3548387096774194,0.25,0.0
651,-0.29032258064516125,0.25,0.0
652,-0.22580645161290325,0.25,0.0
653,-0.16129032258064524,0.25,0.0
654,-0.09677419354838712,0.25,0.0
655,-0.032258064516129004,0.25,0.0
656,0.032258064516129004,0.25,0.0
657,0.09677419354838701,0.25,0.0
658,0.16129032258064502,0.25,0.0
659,0.22580645161290325,0.25,0.0
660,0.29032258064516125,0.25,0.0
661,0.35483870967741926,0.25,0.0
662,0.4193548387096775,0.25,0.0
663,0.4838709677419355,0.25,0.0
664,0.5483870967741935,0.25,0.0
665,0.6129032258064515,0.25,0.0
666,0.6774193548387095,0.25,0.0
667,0.7419354838709677,0.25,0.0
668,0.8064516129032258,0.25,0.0
669,0.8709677419354838,0.25,0.0
670,0.935483870967742,0.25,0.0
671,1.0,0.25,0.0
672,-1.0,0.3125,0.0
673,-0.935483870967742,0.3125,0.0
674,-0.8709677419354839,0.3125,0.0
675,-0.8064516129032258,0.3125,0.0
676,-0.7419354838709677,0.3125,0.0
677,-0.6774193548387097,0.3125,0.0
678,-0.6129032258064516,0.3125,0.0
679,-0.5483870967741935,0.3125,0.0
680,-0.4838709677419355,0.3125,0.0
681,-0.4193548387096775,0.3125,0.0
682,-0.3548387096774194,0.3125,0.0
683,-0.29032258064516125,0.3125,0.0
684,-0.22580645161290325,0.3125,0.0
685,-0.16129032258064524,0.3125,0.0
686,-0.09677419354838712,0.3125,0.0
687,-0.032258064516129004,0.3125,0.0
688,0.032258064516129004,0.3125,0.0
689,0.09677419354838701,0.3125,0.0
690,0.16129032258064502,0.3125,0.0
691,0.22580645161290325,0.3125,0.0
692,0.29032258064516125,0.3125,0.0
693,0.35483870967741926,0.3125,0.0
694,0.4193548387096775,0.3125,0.0
695,0.4838709677419355,0.3125,0.0
696,0.5483870967741935,0.3125,0.0
697,0.6129032258064515,0.3125,0.0
698,0.6774193548387095,0.3125,0.0
699,0.7419354838709677,0.3125,0.0
700,0.8064516129032258,0.3125,0.0
701,0.8709677419354838,0.3125,0.0
702,0.935483870967742,0.3125,0.0
703,1.0,0.3125,0.0
704,-1.0,0.375,0.0
705,-0.935483870967742,0.375,0.0
706,-0.8709677419354839,0.375,0.0
707,-0.8064516129032258,0.375,0.0
708,-0.7419354838709677,0.375,0.0
709,-0.6774193548387097,0.375,0.0
710,-0.6129032258064516,0.375,0.0
711,-0.5483870967741935,0.375,0.0
712,-0.4838709677419355,0.375,0.0
713,-0.4193548387096775,0.375,0.0
714,-0.3548387096774194,0.375,0.0
715,-0.29032258064516125,0.375,0.0
716,-0.22580645161290325,0.375,0.0
717,-0.16129032258064524,0.375,0.0
718,-0.09677419354838712,0.375,0.0
719,-0.032258064516129004,0.375,0.0
720,0.032258064516129004,0.375,0.0
721,0.09677419354838701,0.375,0.0
722,0.16129032258064502,0.375,0.0
723,0.22580645161290325,0.375,0.0
724,0.29032258064516125,0.375,0.0
725,0.35483870967741926,0.375,0.0
726,0.4193548387096775,0.375,0.0
727,0.4838709677419355,0.375,0.0
728,0.5483870967741935,0.375,0.0
729,0.6129032258064515,0.375,0.0
730,0.6774193548387095,0.375,0.0
731,0.7419354838709677,0.375,0.0
732,0.8064516129032258,0.375,0.0
733,0.8709677419354838,0.375,0.0
734,0.935483870967742,0.375,0.0
735,1.0,0.375,0.0
736,-1.0,0.4375,0.0
737,-0.935483870967742,0.4375,0.0
738,-0.8709677419354839,0.4375,0.0
739,-0.8064516129032258,0.4375,0.0
740,-0.7419354838709677,0.4375,0.0
741,-0.6774193548387097,0.4375,0.0
742,-0.6129032258064516,0.4375,0.0
743,-0.5483870967741935,0.4375,0.0
744,-0.4838709677419355,0.4375,0.0
745,-0.4193548387096775,0.4375,0.0
746,-0.3548387096774194,0.4375,0.0
747,-0.29032258064516125,0.4375,0.0
748,-0.22580645161290325,0.4375,0.0
749,-0.16129032258064524,0.4375,0.0
750,-0.09677419354838712,0.4375,0.0
751,-0.032258064516129004,0.4375,0.0
752,0.032258064516129004,0.4375,0.0
753,0.09677419354838701,0.4375,0.0
754,0.16129032258064502,0.4375,0.0
755,0.22580645161290325,0.4375,0.0
756,0.29032258064516125,0.4375,0.0
757,0.35483870967741926,0.4375,0.0
758,0.4193548387096775,0.4375,0.0
759,0.4838709677419355,0.4375,0.0
760,0.5483870967741935,0.4375,0.0
761,0.6129032258064515,0.4375,0.0
762,0.6774193548387095,0.4375,0.0
763,0.7419354838709677,0.4375,0.0
764,0.8064516129032258,0.4375,0.0
765,0.8709677419354838,0.4375,0.0
766,0.935483870967742,0.4375,0.0
767,1.0,0.4375,0.0
768,-1.0,0.5,0.0
769,-0.935483870967742,0.5,0.0
770,-0.8709677419354839,0.5,0.0
771,-0.8064516129032258,0.5,0.0
772,-0.7419354838709677,0.5,0.0
773,-0.6774193548387097,0.5,0.0
774,-0.6129032258064516,0.5,0.0
775,-0.5483870967741935,0.5,0.0
776,-0.4838709677419355,0.5,0.0
777,-0.4193548387096775,0.5,0.0
778,-0.3548387096774194,0.5,0.0
779,-0.29032258064516125,0.5,0.0
780,-0.22580645161290325,0.5,0.0
781,-0.16129032258064524,0.5,0.0
782,-0.09677419354838712,0.5,0.0
783,-0.032258064516129004,0.5,0.0
784,0.032258064516129004,0.5,0.0
785,0.09677419354838701,0.5,0.0
786,0.16129032258064502,0.5,0.0
787,0.22580645161290325,0.5,0.0
788,0.29032258064516125,0.5,0.0
789,0.35483870967741926,0.5,0.0
790,0.4193548387096775,0.5,0.0
791,0.4838709677419355,0.5,0.0
792,0.5483870967741935,0.5,0.0
793,0.6129032258064515,0.5,0.0
794,0.6774193548387095,0.5,0.0
795,0.7419354838709677,0.5,0.0
796,0.8064516129032258,0.5,0.0
797,0.8709677419354838,0.5,0.0
798,0.935483870967742,0.5,0.0
799,1.0,0.5,0.0
800,-1.0,0.5625,0.0
801,-0.935483870967742,0.5625,0.0
802,-0.8709677419354839,0.5625,0.0
803,-0.8064516129032258,0.5625,0.0
804,-0.7419354838709677,0.5625,0.0
805,-0.6774193548387097,0.5625,0.0
806,-0.6129032258064516,0.5625,0.0
807,-0.5483870967741935,0.5625,0.0
808,-0.4838709677419355,0.5625,0.0
809,-0.4193548387096775,0.5625,0.0
810,-0.3548387096774194,0.5625,0.0
811,-0.29032258064516125,0.5625,0.0
812,-0.22580645161290325,0.5625,0.0
813,-0.16129032258064524,0.5625,0.0
814,-0.09677419354838712,0.5625,0.0
815,-0.032258064516129004,0.5625,0.0
816,0.032258064516129004,0.5625,0.0
817,0.09677419354838701,0.5625,0.0
818,0.16129032258064502,0.5625,0.0
819,0.22580645161290325,0.5625,0.0
820,0.29032258064516125,0.5625,0.0
821,0.35483870967741926,0.5625,0.0
822,0.4193548387096775,0.5625,0.0
823,0.4838709677419355,0.5625,0.0
824,0.5483870967741935,0.5625,0.0
825,0.6129032258064515,0.5625,0.0
826,0.6774193548387095,0.5625,0.0
827,0.7419354838709677,0.5625,0.0
828,0.8064516129032258,0.5625,0.0
829,0.8709677419354838,0.5625,0.0
830,0.935483870967742,0.5625,0.0
831,1.0,0.5625,0.0
832,-1.0,0.625,0.0
833,-0.935483870967742,0.625,0.0
834,-0.8709677419354839,0.625,0.0
835,-0.8064516129032258,0.625,0.0
836,-0.7419354838709677,0.625,0.0
837,-0.6774193548387097,0.625,0.0
838,-0.6129032258064516,0.625,0.0
839,-0.5483870967741935,0.625,0.0
840,-0.4838709677419355,0.625,0.0
841,-0.4193548387096775,0.625,0.0
842,-0.3548387096774194,0.625,0.0
843,-0.29032258064516125,0.625,0.0
844,-0.22580645161290325,0.625,0.0
845,-0.16129032258064524,0.625,0.0
846,-0.09677419354838712,0.625,0.0
847,-0.032258064516129004,0.625,0.0
848,0.032258064516129004,0.625,0.0
849,0.09677419354838701,0.625,0.0
850,0.16129032258064502,0.625,0.0
851,0.22580645161290325,0.625,0.0
852,0.29032258064516125,0.625,0.0
853,0.35483870967741926,0.625,0.0
854,0.4193548387096775,0.625,0.0
855,0.4838709677419355,0.625,0.0
856,0.5483870967741935,0.625,0.0
857,0.6129032258064515,0.625,0.0
858,0.6774193548387095,0.625,0.0
859,0.7419354838709677,0.625,0.0
860,0.8064516129032258,0.625,0.0
861,0.8709677419354838,0.625,0.0
862,0.935483870967742,0.625,0.0
863,1.0,0.625,0.0
864,-1.0,0.6875,0.0
865,-0.935483870967742,0.6875,0.0
866,-0.8709677419354839,0.6875,0.0
867,-0.8064516129032258,0.6875,0.0
868,-0.7419354838709677,0.6875,0.0
869,-0.6774193548387097,0.6875,0.0
870,-0.6129032258064516,0.6875,0.0
871,-0.5483870967741935,0.6875,0.0
872,-0.4838709677419355,0.6875,0.0
873,-0.4193548387096775,0.6875,0.0
874,-0.3548387096774194,0.6875,0.0
875,-0.29032258064516125,0.6875,0.0
876,-0.22580645161290325,0.6875,0.0
877,-0.16129032258064524,0.6875,0.0
878,-0.09677419354838712,0.6875,0.0
879,-0.032258064516129004,0.6875,0.0
880,0.032258064516129004,0.6875,0.0
881,0.09677419354838701,0.6875,0.0
882,0.16129032258064502,0.6875,0.0
883,0.22580645161290325,0.6875,0.0
884,0.29032258064516125,0.6875,0.0
885,0.35483870967741926,0.6875,0.0
886,0.4193548387096775,0.6875,0.0
887,0.4838709677419355,0.6875,0.0
888,0.5483870967741935,0.6875,0.0
889,0.6129032258064515,0.6875,0.0
890,0.6774193548387095,0.6875,0.0
891,0.7419354838709677,0.6875,0.0
892,0.8064516129032258,0.6875,0.0
893,0.8709677419354838,0.6875,0.0
894,0.935483870967742,0.6875,0.0
895,1.0,0.6875,0.0
896,-1.0,0.75,0.0
897,-0.935483870967742,0.75,0.0
898,-0.8709677419354839,0.75,0.0
899,-0.8064516129032258,0.75,0.0
900,-0.7419354838709677,0.75,0.0
901,-0.6774193548387097,0.75,0.0
902,-0.6129032258064516,0.75,0.0
903,-0.5483870967741935,0.75,0.0
904,-0.4838709677419355,0.75,0.0
905,-0.4193548387096775,0.75,0.0
906,-0.3548387096774194,0.75,0.0
907,-0.29032258064516125,0.75,0.0
908,-0.22580645161290325,0.75,0.0
909,-0.16129032258064524,0.75,0.0
910,-0.09677419354838712,0.75,0.0
911,-0.032258064516129004,0.75,0.0
912,0.032258064516129004,0.75,0.0
913,0.09677419354838701,0.75,0.0
914,0.16129032258064502,0.75,0.0
915,0.22580645161290325,0.75,0.0
916,0.29032258064516125,0.75,0.0
917,0.35483870967741926,0.75,0.0
918,0.4193548387096775,0.75,0.0
919,0.4838709677419355,0.75,0.0
920,0.5483870967741935,0.75,0.0
921,0.6129032258064515,0.75,0.0
922,0.6774193548387095,0.75,0.0
923,0.7419354838709677,0.75,0.0
924,0.8064516129032258,0.75,0.0
925,0.8709677419354838,0.75,0.0
926,0.935483870967742,0.75,0.0
927,1.0,0.75,0.0
928,-1.0,0.8125,0.0
929,-0.935483870967742,0.8125,0.0
930,-0.8709677419354839,0.8125,0.0
931,-0.8064516129032258,0.8125,0.0
932,-0.7419354838709677,0.8125,0.0
933,-0.6774193548387097,0.8125,0.0
934,-0.6129032258064516,0.8125,0.0
935,-0.5483870967741935,0.8125,0.0
936,-0.4838709677419355,0.8125,0.0
937,-0.4193548387096775,0.8125,0.0
938,-0.3548387096774194,0.8125,0.0
939,-0.29032258064516125,0.8125,0.0
940,-0.22580645161290325,0.8125,0.0
941,-0.16129032258064524,0.8125,0.0
942,-0.09677419354838712,0.8125,0.0
943,-0.032258064516129004,0.8125,0.0
944,0.032258064516129004,0.8125,0.0
945,0.09677419354838701,0.8125,0.0
946,0.16129032258064502,0.8125,0.0
947,0.22580645161290325,0.8125,0.0
948,0.29032258064516125,0.8125,0.0
949,0.35483870967741926,0.8125,0.0
950,0.4193548387096775,0.8125,0.0
951,0.4838709677419355,0.8125,0.0
952,0.5483870967741935,0.8125,0.0
953,0.6129032258064515,0.8125,0.0
954,0.6774193548387095,0.8125,0.0
955,0.7419354838709677,0.8125,0.0
956,0.8064516129032258,0.8125,0.0
957,0.8709677419354838,0.8125,0.0
958,0.935483870967742,0.8125,0.0
959,1.0,0.8125,0.0
960,-1.0,0.875,0.0
961,-0.935483870967742,0.875,0.0
962,-0.8709677419354839,0.875,0.0
963,-0.8064516129032258,0.875,0.0
964,-0.7419354838709677,0.875,0.0
965,-0.6774193548387097,0.875,0.0
966,-0.6129032258064516,0.875,0.0
967,-0.5483870967741935,0.875,0.0
968,-0.4838709677419355,0.875,0.0
969,-0.4193548387096775,0.875,0.0
970,-0.3548387096774194,0.875,0.0
971,-0.29032258064516125,0.875,0.0
972,-0.22580645161290325,0.875,0.0
973,-0.16129032258064524,0.875,0.0
974,-0.09677419354838712,0.875,0.0
975,-0.032258064516129004,0.875,0.0
976,0.032258064516129004,0.875,0.0
977,0.09677419354838701,0.875,0.0
978,0.16129032258064502,0.875,0.0
979,0.22580645161290325,0.875,0.0
980,0.29032258064516125,0.875,0.0
981,0.35483870967741926,0.875,0.0
982,0.4193548387096775,0.875,0.0
983,0.4838709677419355,0.875,0.0
984,0.5483870967741935,0.875,0.0
985,0.6129032258064515,0.875,0.0
986,0.6774193548387095,0.875,0.0
987,0.7419354838709677,0.875,0.0
988,0.8064516129032258,0.875,0.0
989,0.8709677419354838,0.875,0.0
990,0.935483870967742,0.875,0.0
991,1.0,0.875,0.0
992,-1.0,0.9375,0.0
993,-0.935483870967742,0.9375,0.0
994,-0.8709677419354839,0.9375,0.0
995,-0.8064516129032258,0.9375,0.0
996,-0.7419354838709677,0.9375,0.0
997,-0.6774193548387097,0.9375,0.0
998,-0.6129032258064516,0.9375,0.0
999,-0.5483870967741935,0.9375,0.0
1000,-0.4838709677419355,0.9375,0.0
1001,-0.4193548387096775,0.9375,0.0
1002,-0.3548387096774194,0.9375,0.0
1003,-0.29032258064516125,0.9375,0.0
1004,-0.22580645161290325,0.9375,0.0
1005,-0.16129032258064524,0.9375,0.0
1006,-0.09677419354838712,0.9375,0.0
1007,-0.032258064516129004,0.9375,0.0
1008,0.032258064516129004,0.9375,0.0
1009,0.09677419354838701,0.9375,0.0
1010,0.16129032258064502,0.9375,0.0
1011,0.22580645161290325,0.9375,0.0
1012,0.29032258064516125,0.9375,0.0
1013,0.35483870967741926,0.9375,0.0
1014,0.4193548387096775,0.9375,0.0
1015,0.4838709677419355,0.9375,0.0
1016,0.5483870967741935,0.9375,0.0
1017,0.6129032258064515,0.9375,0.0
1018,0.6774193548387095,0.9375,0.0
1019,0.7419354838709677,0.9375,0.0
1020,0.8064516129032258,0.9375,0.0
1021,0.8709677419354838,0.9375,0.0
1022,0.935483870967742,0.9375,0.0
1023,1.0,0.9375,0.0


==> visu/old/tikz_csvs_two_dim/result_best_run_NSV_two_dim/sol_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,2.9897544
1,-0.935483870967742,-1.0,2.6458344
2,-0.8709677419354839,-1.0,2.2767274
3,-0.8064516129032258,-1.0,1.9508458
4,-0.7419354838709677,-1.0,1.6807019
5,-0.6774193548387097,-1.0,1.4563957
6,-0.6129032258064516,-1.0,1.267577
7,-0.5483870967741935,-1.0,1.1075984
8,-0.4838709677419355,-1.0,0.97268516
9,-0.4193548387096775,-1.0,0.86053944
10,-0.3548387096774194,-1.0,0.7693361
11,-0.29032258064516125,-1.0,0.6972899
12,-0.22580645161290325,-1.0,0.6426092
13,-0.16129032258064524,-1.0,0.6036208
14,-0.09677419354838712,-1.0,0.5789007
15,-0.032258064516129004,-1.0,0.56735986
16,0.032258064516129004,-1.0,0.5683109
17,0.09677419354838701,-1.0,0.581536
18,0.16129032258064502,-1.0,0.60737026
19,0.22580645161290325,-1.0,0.6467637
20,0.29032258064516125,-1.0,0.70128417
21,0.35483870967741926,-1.0,0.7730216
22,0.4193548387096775,-1.0,0.86440647
23,0.4838709677419355,-1.0,0.9779836
24,0.5483870967741935,-1.0,1.1162273
25,0.6129032258064515,-1.0,1.2815883
26,0.6774193548387095,-1.0,1.4771352
27,0.7419354838709677,-1.0,1.7082604
28,0.8064516129032258,-1.0,1.9844339
29,0.8709677419354838,-1.0,2.31367
30,0.935483870967742,-1.0,2.6804183
31,1.0,-1.0,3.0359333
32,-1.0,-0.9375,2.651633
33,-0.935483870967742,-0.9375,2.2999349
34,-0.8709677419354839,-0.9375,1.943848
35,-0.8064516129032258,-0.9375,1.6409066
36,-0.7419354838709677,-0.9375,1.3938884
37,-0.6774193548387097,-0.9375,1.1896869
38,-0.6129032258064516,-0.9375,1.018455
39,-0.5483870967741935,-0.9375,0.87422156
40,-0.4838709677419355,-0.9375,0.75345945
41,-0.4193548387096775,-0.9375,0.65391487
42,-0.3548387096774194,-0.9375,0.57360643
43,-0.29032258064516125,-0.9375,0.5105424
44,-0.22580645161290325,-0.9375,0.4628238
45,-0.16129032258064524,-0.9375,0.4287791
46,-0.09677419354838712,-0.9375,0.4070657
47,-0.032258064516129004,-0.9375,0.39674905
48,0.032258064516129004,-0.9375,0.3973311
49,0.09677419354838701,-0.9375,0.4087467
50,0.16129032258064502,-0.9375,0.43138885
51,0.22580645161290325,-0.9375,0.4661493
52,0.29032258064516125,-0.9375,0.51444983
53,0.35483870967741926,-0.9375,0.57819545
54,0.4193548387096775,-0.9375,0.659646
55,0.4838709677419355,-0.9375,0.7612307
56,0.5483870967741935,-0.9375,0.8853782
57,0.6129032258064515,-0.9375,1.034485
58,0.6774193548387095,-0.9375,1.2112904
59,0.7419354838709677,-0.9375,1.4201361
60,0.8064516129032258,-0.9375,1.6691955
61,0.8709677419354838,-0.9375,1.9699532
62,0.935483870967742,-0.9375,2.3227894
63,1.0,-0.9375,2.695025
64,-1.0,-0.875,2.3033798
65,-0.935483870967742,-0.875,1.9655051
66,-0.8709677419354839,-0.875,1.6352392
67,-0.8064516129032258,-0.875,1.3605719
68,-0.7419354838709677,-0.875,1.1395226
69,-0.6774193548387097,-0.875,0.9574428
70,-0.6129032258064516,-0.875,0.80441475
71,-0.5483870967741935,-0.875,0.6754111
72,-0.4838709677419355,-0.875,0.5683069
73,-0.4193548387096775,-0.875,0.4816361
74,-0.3548387096774194,-0.875,0.4133469
75,-0.29032258064516125,-0.875,0.36086568
76,-0.22580645161290325,-0.875,0.32161668
77,-0.16129032258064524,-0.875,0.2934628
78,-0.09677419354838712,-0.875,0.2749485
79,-0.032258064516129004,-0.875,0.2653424
80,0.032258064516129004,-0.875,0.2645206
81,0.09677419354838701,-0.875,0.2728131
82,0.16129032258064502,-0.875,0.2909134
83,0.22580645161290325,-0.875,0.31987107
84,0.29032258064516125,-0.875,0.3611154
85,0.35483870967741926,-0.875,0.4164536
86,0.4193548387096775,-0.875,0.48798853
87,0.4838709677419355,-0.875,0.5779831
88,0.5483870967741935,-0.875,0.68871325
89,0.6129032258064515,-0.875,0.82240456
90,0.6774193548387095,-0.875,0.98142236
91,0.7419354838709677,-0.875,1.1690931
92,0.8064516129032258,-0.875,1.3916111
93,0.8709677419354838,-0.875,1.6597868
94,0.935483870967742,-0.875,1.9827373
95,1.0,-0.875,2.3466613
96,-1.0,-0.8125,1.9829323
97,-0.935483870967742,-0.8125,1.6676594
98,-0.8709677419354839,-0.8125,1.3646808
99,-0.8064516129032258,-0.8125,1.117234
100,-0.7419354838709677,-0.8125,0.9219717
101,-0.6774193548387097,-0.8125,0.76185125
102,-0.6129032258064516,-0.8125,0.6260469
103,-0.5483870967741935,-0.8125,0.5111243
104,-0.4838709677419355,-0.8125,0.4167774
105,-0.4193548387096775,-0.8125,0.3423911
106,-0.3548387096774194,-0.8125,0.28596544
107,-0.29032258064516125,-0.8125,0.24441963
108,-0.22580645161290325,-0.8125,0.21436965
109,-0.16129032258064524,-0.8125,0.1929397
110,-0.09677419354838712,-0.8125,0.17828211
111,-0.032258064516129004,-0.8125,0.16966322
112,0.032258064516129004,-0.8125,0.16725105
113,0.09677419354838701,-0.8125,0.1718235
114,0.16129032258064502,-0.8125,0.18453354
115,0.22580645161290325,-0.8125,0.20678982
116,0.29032258064516125,-0.8125,0.24022265
117,0.35483870967741926,-0.8125,0.28668845
118,0.4193548387096775,-0.8125,0.34822762
119,0.4838709677419355,-0.8125,0.42697883
120,0.5483870967741935,-0.8125,0.5250673
121,0.6129032258064515,-0.8125,0.64453757
122,0.6774193548387095,-0.8125,0.7874427
123,0.7419354838709677,-0.8125,0.95634586
124,0.8064516129032258,-0.8125,1.155703
125,0.8709677419354838,-0.8125,1.3940884
126,0.935483870967742,-0.8125,1.6830117
127,1.0,-0.8125,2.022491
128,-1.0,-0.75,1.7081678
129,-0.935483870967742,-0.75,1.4149668
130,-0.8709677419354839,-0.75,1.1365665
131,-0.8064516129032258,-0.75,0.9138576
132,-0.7419354838709677,-0.75,0.74223596
133,-0.6774193548387097,-0.75,0.6017693
134,-0.6129032258064516,-0.75,0.4814853
135,-0.5483870967741935,-0.75,0.37976825
136,-0.4838709677419355,-0.75,0.29761225
137,-0.4193548387096775,-0.75,0.23484439
138,-0.3548387096774194,-0.75,0.18938762
139,-0.29032258064516125,-0.75,0.1577785
140,-0.22580645161290325,-0.75,0.13613614
141,-0.16129032258064524,-0.75,0.12114665
142,-0.09677419354838712,-0.75,0.110645026
143,-0.032258064516129004,-0.75,0.10368106
144,0.032258064516129004,-0.75,0.10035527
145,0.09677419354838701,-0.75,0.10160571
146,0.16129032258064502,-0.75,0.108955026
147,0.22580645161290325,-0.75,0.124253124
148,0.29032258064516125,-0.75,0.1495012
149,0.35483870967741926,-0.75,0.1867789
150,0.4193548387096775,-0.75,0.23821062
151,0.4838709677419355,-0.75,0.30591622
152,0.5483870967741935,-0.75,0.39193892
153,0.6129032258064515,-0.75,0.4981947
154,0.6774193548387095,-0.75,0.6265168
155,0.7419354838709677,-0.75,0.7789599
156,0.8064516129032258,-0.75,0.95874643
157,0.8709677419354838,-0.75,1.1722443
158,0.935483870967742,-0.75,1.4301732
159,1.0,-0.75,1.7399154
160,-1.0,-0.6875,1.4793849
161,-0.935483870967742,-0.6875,1.2056739
162,-0.8709677419354839,-0.6875,0.94975287
163,-0.8064516129032258,-0.6875,0.74889547
164,-0.7419354838709677,-0.6875,0.5968553
165,-0.6774193548387097,-0.6875,0.4728878
166,-0.6129032258064516,-0.6875,0.3667519
167,-0.5483870967741935,-0.6875,0.27781844
168,-0.4838709677419355,-0.6875,0.2075944
169,-0.4193548387096775,-0.6875,0.15592694
170,-0.3548387096774194,-0.6875,0.12041408
171,-0.29032258064516125,-0.6875,0.097189784
172,-0.22580645161290325,-0.6875,0.08217555
173,-0.16129032258064524,-0.6875,0.072146714
174,-0.09677419354838712,-0.6875,0.065109044
175,-0.032258064516129004,-0.6875,0.06008184
176,0.032258064516129004,-0.6875,0.056853145
177,0.09677419354838701,-0.6875,0.056016862
178,0.16129032258064502,-0.6875,0.05902806
179,0.22580645161290325,-0.6875,0.06799507
180,0.29032258064516125,-0.6875,0.085330635
181,0.35483870967741926,-0.6875,0.11348882
182,0.4193548387096775,-0.6875,0.15484983
183,0.4838709677419355,-0.6875,0.21166638
184,0.5483870967741935,-0.6875,0.2860202
185,0.6129032258064515,-0.6875,0.3797941
186,0.6774193548387095,-0.6875,0.4947094
187,0.7419354838709677,-0.6875,0.632516
188,0.8064516129032258,-0.6875,0.7956374
189,0.8709677419354838,-0.6875,0.98875654
190,0.935483870967742,-0.6875,1.2208618
191,1.0,-0.6875,1.502222
192,-1.0,-0.625,1.2897917
193,-0.935483870967742,-0.625,1.0340343
194,-0.8709677419354839,-0.625,0.7989123
195,-0.8064516129032258,-0.625,0.6161964
196,-0.7419354838709677,-0.625,0.47955328
197,-0.6774193548387097,-0.625,0.36972064
198,-0.6129032258064516,-0.625,0.27693236
199,-0.5483870967741935,-0.625,0.20050746
200,-0.4838709677419355,-0.625,0.14184988
201,-0.4193548387096775,-0.625,0.10054922
202,-0.3548387096774194,-0.625,0.073797286
203,-0.29032258064516125,-0.625,0.057409644
204,-0.22580645161290325,-0.625,0.04731089
205,-0.16129032258064524,-0.625,0.040609002
206,-0.09677419354838712,-0.625,0.03579983
207,-0.032258064516129004,-0.625,0.03226587
208,0.032258064516129004,-0.625,0.029721826
209,0.09677419354838701,-0.625,0.028210312
210,0.16129032258064502,-0.625,0.028565615
211,0.22580645161290325,-0.625,0.032654315
212,0.29032258064516125,-0.625,0.04308477
213,0.35483870967741926,-0.625,0.06271902
214,0.4193548387096775,-0.625,0.09434241
215,0.4838709677419355,-0.625,0.140513
216,0.5483870967741935,-0.625,0.20351261
217,0.6129032258064515,-0.625,0.28532934
218,0.6774193548387095,-0.625,0.38769764
219,0.7419354838709677,-0.625,0.51223403
220,0.8064516129032258,-0.625,0.6608863
221,0.8709677419354838,-0.625,0.8371719
222,0.935483870967742,-0.625,1.0483886
223,1.0,-0.625,1.3053588
224,-1.0,-0.5625,1.1320084
225,-0.935483870967742,-0.5625,0.89311004
226,-0.8709677419354839,-0.5625,0.67640924
227,-0.8064516129032258,-0.5625,0.5084363
228,-0.7419354838709677,-0.5625,0.3844542
229,-0.6774193548387097,-0.5625,0.2873518
230,-0.6129032258064516,-0.5625,0.20731711
231,-0.5483870967741935,-0.5625,0.14293653
232,-0.4838709677419355,-0.5625,0.095065
233,-0.4193548387096775,-0.5625,0.06290156
234,-0.3548387096774194,-0.5625,0.04338318
235,-0.29032258064516125,-0.5625,0.032320082
236,-0.22580645161290325,-0.5625,0.025870264
237,-0.16129032258064524,-0.5625,0.021486163
238,-0.09677419354838712,-0.5625,0.01804781
239,-0.032258064516129004,-0.5625,0.0153641105
240,0.032258064516129004,-0.5625,0.013447434
241,0.09677419354838701,-0.5625,0.0121355355
242,0.16129032258064502,-0.5625,0.0114972
243,0.22580645161290325,-0.5625,0.012602538
244,0.29032258064516125,-0.5625,0.017753094
245,0.35483870967741926,-0.5625,0.030014366
246,0.4193548387096775,-0.5625,0.052615434
247,0.4838709677419355,-0.5625,0.08857685
248,0.5483870967741935,-0.5625,0.14055714
249,0.6129032258064515,-0.5625,0.21082014
250,0.6774193548387095,-0.5625,0.3012683
251,0.7419354838709677,-0.5625,0.4135494
252,0.8064516129032258,-0.5625,0.5493818
253,0.8709677419354838,-0.5625,0.7115315
254,0.935483870967742,-0.5625,0.905945
255,1.0,-0.5625,1.1430321
256,-1.0,-0.5,1.0001003
257,-0.935483870967742,-0.5,0.77646637
258,-0.8709677419354839,-0.5,0.57555175
259,-0.8064516129032258,-0.5,0.42012128
260,-0.7419354838709677,-0.5,0.30729687
261,-0.6774193548387097,-0.5,0.221914
262,-0.6129032258064516,-0.5,0.153911
263,-0.5483870967741935,-0.5,0.100782394
264,-0.4838709677419355,-0.5,0.06252426
265,-0.4193548387096775,-0.5,0.037908375
266,-0.3548387096774194,-0.5,0.023893237
267,-0.29032258064516125,-0.5,0.016667902
268,-0.22580645161290325,-0.5,0.012880802
269,-0.16129032258064524,-0.5,0.010322988
270,-0.09677419354838712,-0.5,0.0080167055
271,-0.032258064516129004,-0.5,0.0059174895
272,0.032258064516129004,-0.5,0.0043506026
273,0.09677419354838701,-0.5,0.0034008026
274,0.16129032258064502,-0.5,0.0027999878
275,0.22580645161290325,-0.5,0.002685517
276,0.29032258064516125,-0.5,0.004489243
277,0.35483870967741926,-0.5,0.011003673
278,0.4193548387096775,-0.5,0.025728166
279,0.4838709677419355,-0.5,0.0522016
280,0.5483870967741935,-0.5,0.09362233
281,0.6129032258064515,-0.5,0.15271598
282,0.6774193548387095,-0.5,0.23173004
283,0.7419354838709677,-0.5,0.33251724
284,0.8064516129032258,-0.5,0.4567774
285,0.8709677419354838,-0.5,0.60684794
286,0.935483870967742,-0.5,0.7876958
287,1.0,-0.5,1.0090582
288,-1.0,-0.4375,0.88972694
289,-0.935483870967742,-0.4375,0.67934155
290,-0.8709677419354839,-0.4375,0.49198213
291,-0.8064516129032258,-0.4375,0.34776694
292,-0.7419354838709677,-0.4375,0.24509537
293,-0.6774193548387097,-0.4375,0.17039877
294,-0.6129032258064516,-0.4375,0.11341715
295,-0.5483870967741935,-0.4375,0.07045561
296,-0.4838709677419355,-0.4375,0.04047072
297,-0.4193548387096775,-0.4375,0.021813333
298,-0.3548387096774194,-0.4375,0.011683106
299,-0.29032258064516125,-0.4375,0.0069435835
300,-0.22580645161290325,-0.4375,0.004940927
301,-0.16129032258064524,-0.4375,0.0038490295
302,-0.09677419354838712,-0.4375,0.0027003288
303,-0.032258064516129004,-0.4375,0.0013062358
304,0.032258064516129004,-0.4375,2.0384789e-05
305,0.09677419354838701,-0.4375,-0.0007520318
306,0.16129032258064502,-0.4375,-0.0010683835
307,0.22580645161290325,-0.4375,-0.0012829006
308,0.29032258064516125,-0.4375,-0.0010268688
309,0.35483870967741926,-0.4375,0.0016387701
310,0.4193548387096775,-0.4375,0.010047972
311,0.4838709677419355,-0.4375,0.028125048
312,0.5483870967741935,-0.4375,0.05968976
313,0.6129032258064515,-0.4375,0.108097196
314,0.6774193548387095,-0.4375,0.1761317
315,0.7419354838709677,-0.4375,0.26603517
316,0.8064516129032258,-0.4375,0.37968653
317,0.8709677419354838,-0.4375,0.5192546
318,0.935483870967742,-0.4375,0.6890659
319,1.0,-0.4375,0.89823574
320,-1.0,-0.375,0.7978432
321,-0.935483870967742,-0.375,0.59868807
322,-0.8709677419354839,-0.375,0.42311266
323,-0.8064516129032258,-0.375,0.28909764
324,-0.7419354838709677,-0.375,0.19561768
325,-0.6774193548387097,-0.375,0.1303708
326,-0.6129032258064516,-0.375,0.08307886
327,-0.5483870967741935,-0.375,0.048975646
328,-0.4838709677419355,-0.375,0.025955617
329,-0.4193548387096775,-0.375,0.0119434595
330,-0.3548387096774194,-0.375,0.0044530034
331,-0.29032258064516125,-0.375,0.0011307597
332,-0.22580645161290325,-0.375,0.00012040138
333,-0.16129032258064524,-0.375,5.8174133e-05
334,-0.09677419354838712,-0.375,1.168251e-05
335,-0.032258064516129004,-0.375,-0.00047177076
336,0.032258064516129004,-0.375,-0.0012975335
337,0.09677419354838701,-0.375,-0.0019962192
338,0.16129032258064502,-0.375,-0.00223881
339,0.22580645161290325,-0.375,-0.0022460818
340,0.29032258064516125,-0.375,-0.00232476
341,0.35483870967741926,-0.375,-0.0016773641
342,0.4193548387096775,-0.375,0.0022757351
343,0.4838709677419355,-0.375,0.013458997
344,0.5483870967741935,-0.375,0.036224723
345,0.6129032258064515,-0.375,0.07466233
346,0.6774193548387095,-0.375,0.13226658
347,0.7419354838709677,-0.375,0.2118592
348,0.8064516129032258,-0.375,0.3156924
349,0.8709677419354838,-0.375,0.4459933
350,0.935483870967742,-0.375,0.6067355
351,1.0,-0.375,0.8065834
352,-1.0,-0.3125,0.72237235
353,-0.935483870967742,-0.3125,0.5326151
354,-0.8709677419354839,-0.3125,0.36730373
355,-0.8064516129032258,-0.3125,0.24245316
356,-0.7419354838709677,-0.3125,0.15705848
357,-0.6774193548387097,-0.3125,0.099799514
358,-0.6129032258064516,-0.3125,0.060584545
359,-0.5483870967741935,-0.3125,0.03386271
360,-0.4838709677419355,-0.3125,0.016596496
361,-0.4193548387096775,-0.3125,0.006280184
362,-0.3548387096774194,-0.3125,0.00066149235
363,-0.29032258064516125,-0.3125,-0.0019257665
364,-0.22580645161290325,-0.3125,-0.0025718212
365,-0.16129032258064524,-0.3125,-0.0021060705
366,-0.09677419354838712,-0.3125,-0.0013098717
367,-0.032258064516129004,-0.3125,-0.0008378029
368,0.032258064516129004,-0.3125,-0.00096976757
369,0.09677419354838701,-0.3125,-0.0014769435
370,0.16129032258064502,-0.3125,-0.0018591881
371,0.22580645161290325,-0.3125,-0.0019000769
372,0.29032258064516125,-0.3125,-0.0019046068
373,0.35483870967741926,-0.3125,-0.0019331574
374,0.4193548387096775,-0.3125,-0.00054872036
375,0.4838709677419355,-0.3125,0.005589813
376,0.5483870967741935,-0.3125,0.021038473
377,0.6129032258064515,-0.3125,0.05057347
378,0.6774193548387095,-0.3125,0.0985221
379,0.7419354838709677,-0.3125,0.1684638
380,0.8064516129032258,-0.3125,0.26321456
381,0.8709677419354838,-0.3125,0.38526684
382,0.935483870967742,-0.3125,0.53848404
383,1.0,-0.3125,0.73128814
384,-1.0,-0.25,0.66193885
385,-0.935483870967742,-0.25,0.47988775
386,-0.8709677419354839,-0.25,0.32337844
387,-0.8064516129032258,-0.25,0.20649326
388,-0.7419354838709677,-0.25,0.12789083
389,-0.6774193548387097,-0.25,0.07699442
390,-0.6129032258064516,-0.25,0.044075668
391,-0.5483870967741935,-0.25,0.023149908
392,-0.4838709677419355,-0.25,0.010496616
393,-0.4193548387096775,-0.25,0.0032146573
394,-0.3548387096774194,-0.25,-0.0008794069
395,-0.29032258064516125,-0.25,-0.0030097365
396,-0.22580645161290325,-0.25,-0.0036625862
397,-0.16129032258064524,-0.25,-0.0031300187
398,-0.09677419354838712,-0.25,-0.0018994808
399,-0.032258064516129004,-0.25,-0.00066155195
400,0.032258064516129004,-0.25,-7.688999e-06
401,0.09677419354838701,-0.25,-0.000102341175
402,0.16129032258064502,-0.25,-0.00060105324
403,0.22580645161290325,-0.25,-0.0009925961
404,0.29032258064516125,-0.25,-0.0011411309
405,0.35483870967741926,-0.25,-0.0012703538
406,0.4193548387096775,-0.25,-0.00094008446
407,0.4838709677419355,-0.25,0.0021303296
408,0.5483870967741935,-0.25,0.01213786
409,0.6129032258064515,-0.25,0.03427118
410,0.6774193548387095,-0.25,0.073681414
411,0.7419354838709677,-0.25,0.13483992
412,0.8064516129032258,-0.25,0.22130644
413,0.8709677419354838,-0.25,0.33602762
414,0.935483870967742,-0.25,0.48297077
415,1.0,-0.25,0.670516
416,-1.0,-0.1875,0.6156608
417,-0.935483870967742,-0.1875,0.43964434
418,-0.8709677419354839,-0.1875,0.2904035
419,-0.8064516129032258,-0.1875,0.1800865
420,-0.7419354838709677,-0.1875,0.106831014
421,-0.6774193548387097,-0.1875,0.060613275
422,-0.6129032258064516,-0.1875,0.032182157
423,-0.5483870967741935,-0.1875,0.015447855
424,-0.4838709677419355,-0.1875,0.006295085
425,-0.4193548387096775,-0.1875,0.001516521
426,-0.3548387096774194,-0.1875,-0.001149118
427,-0.29032258064516125,-0.1875,-0.0027785897
428,-0.22580645161290325,-0.1875,-0.0035189986
429,-0.16129032258064524,-0.1875,-0.003222406
430,-0.09677419354838712,-0.1875,-0.0019940138
431,-0.032258064516129004,-0.1875,-0.00036144257
432,0.032258064516129004,-0.1875,0.00094658136
433,0.09677419354838701,-0.1875,0.0014048219
434,0.16129032258064502,-0.1875,0.0009944439
435,0.22580645161290325,-0.1875,0.00018638372
436,0.29032258064516125,-0.1875,-0.0004762411
437,0.35483870967741926,-0.1875,-0.00081789494
438,0.4193548387096775,-0.1875,-0.00073617697
439,0.4838709677419355,-0.1875,0.000988543
440,0.5483870967741935,-0.1875,0.00764215
441,0.6129032258064515,-0.1875,0.024299592
442,0.6774193548387095,-0.1875,0.056716353
443,0.7419354838709677,-0.1875,0.11028263
444,0.8064516129032258,-0.1875,0.18944177
445,0.8709677419354838,-0.1875,0.29776382
446,0.935483870967742,-0.1875,0.43950546
447,1.0,-0.1875,0.6231941
448,-1.0,-0.125,0.58299947
449,-0.935483870967742,-0.125,0.41125438
450,-0.8709677419354839,-0.125,0.26761696
451,-0.8064516129032258,-0.125,0.1622991
452,-0.7419354838709677,-0.125,0.09285352
453,-0.6774193548387097,-0.125,0.049670994
454,-0.6129032258064516,-0.125,0.024019063
455,-0.5483870967741935,-0.125,0.009942114
456,-0.4838709677419355,-0.125,0.0031886697
457,-0.4193548387096775,-0.125,0.00037515163
458,-0.3548387096774194,-0.125,-0.0009121299
459,-0.29032258064516125,-0.125,-0.0018413663
460,-0.22580645161290325,-0.125,-0.0025134683
461,-0.16129032258064524,-0.125,-0.0025345683
462,-0.09677419354838712,-0.125,-0.0016418695
463,-0.032258064516129004,-0.125,-5.2273273e-05
464,0.032258064516129004,-0.125,0.0015859008
465,0.09677419354838701,-0.125,0.0025438666
466,0.16129032258064502,-0.125,0.0024257302
467,0.22580645161290325,-0.125,0.0014027357
468,0.29032258064516125,-0.125,0.00010639429
469,0.35483870967741926,-0.125,-0.0007958412
470,0.4193548387096775,-0.125,-0.00087952614
471,0.4838709677419355,-0.125,0.0005851388
472,0.5483870967741935,-0.125,0.0058279634
473,0.6129032258064515,-0.125,0.019215226
474,0.6774193548387095,-0.125,0.04662642
475,0.7419354838709677,-0.125,0.09420359
476,0.8064516129032258,-0.125,0.16732052
477,0.8709677419354838,-0.125,0.27030036
478,0.935483870967742,-0.125,0.40784478
479,1.0,-0.125,0.5888076
480,-1.0,-0.0625,0.56364834
481,-0.935483870967742,-0.0625,0.39426178
482,-0.8709677419354839,-0.0625,0.2544224
483,-0.8064516129032258,-0.0625,0.15240803
484,-0.7419354838709677,-0.0625,0.08520603
485,-0.6774193548387097,-0.0625,0.043521762
486,-0.6129032258064516,-0.0625,0.019114316
487,-0.5483870967741935,-0.0625,0.0062943697
488,-0.4838709677419355,-0.0625,0.0008636713
489,-0.4193548387096775,-0.0625,-0.0006094575
490,-0.3548387096774194,-0.0625,-0.00068074465
491,-0.29032258064516125,-0.0625,-0.00074219704
492,-0.22580645161290325,-0.0625,-0.0010786653
493,-0.16129032258064524,-0.0625,-0.0012924075
494,-0.09677419354838712,-0.0625,-0.000880301
495,-0.032258064516129004,-0.0625,0.0002937317
496,0.032258064516129004,-0.0625,0.0018435121
497,0.09677419354838701,-0.0625,0.0030558705
498,0.16129032258064502,-0.0625,0.0032852292
499,0.22580645161290325,-0.0625,0.0023361444
500,0.29032258064516125,-0.0625,0.000629127
501,0.35483870967741926,-0.0625,-0.0009524226
502,0.4193548387096775,-0.0625,-0.0014434457
503,0.4838709677419355,-0.0625,0.000106334686
504,0.5483870967741935,-0.0625,0.0053302646
505,0.6129032258064515,-0.0625,0.017610252
506,0.6774193548387095,-0.0625,0.042339385
507,0.7419354838709677,-0.0625,0.085980296
508,0.8064516129032258,-0.0625,0.15470275
509,0.8709677419354838,-0.0625,0.25362685
510,0.935483870967742,-0.0625,0.38802218
511,1.0,-0.0625,0.567231
512,-1.0,0.0,0.5574582
513,-0.935483870967742,0.0,0.38836196
514,-0.8709677419354839,0.0,0.25039658
515,-0.8064516129032258,0.0,0.14990878
516,-0.7419354838709677,0.0,0.083388746
517,-0.6774193548387097,0.0,0.04178834
518,-0.6129032258064516,0.0,0.017284393
519,-0.5483870967741935,0.0,0.004485607
520,-0.4838709677419355,0.0,-0.000651598
521,-0.4193548387096775,0.0,-0.0015047789
522,-0.3548387096774194,0.0,-0.0007125139
523,-0.29032258064516125,0.0,9.024143e-05
524,-0.22580645161290325,0.0,0.0003132224
525,-0.16129032258064524,0.0,0.00015038252
526,-0.09677419354838712,0.0,0.00014352798
527,-0.032258064516129004,0.0,0.0007010102
528,0.032258064516129004,0.0,0.0017843843
529,0.09677419354838701,0.0,0.0028929114
530,0.16129032258064502,0.0,0.0033410788
531,0.22580645161290325,0.0,0.0026601553
532,0.29032258064516125,0.0,0.0009405017
533,0.35483870967741926,0.0,-0.001046598
534,0.4193548387096775,0.0,-0.002009809
535,0.4838709677419355,0.0,-0.00044167042
536,0.5483870967741935,0.0,0.0054180026
537,0.6129032258064515,0.0,0.01829946
538,0.6774193548387095,0.0,0.042725742
539,0.7419354838709677,0.0,0.08486152
540,0.8064516129032258,0.0,0.15127462
541,0.8709677419354838,0.0,0.24775928
542,0.935483870967742,0.0,0.3802065
543,1.0,0.0,0.5585954
544,-1.0,0.0625,0.5643845
545,-0.935483870967742,0.0625,0.3934
546,-0.8709677419354839,0.0625,0.2552994
547,-0.8064516129032258,0.0625,0.15451172
548,-0.7419354838709677,0.0625,0.08711958
549,-0.6774193548387097,0.0625,0.044288695
550,-0.6129032258064516,0.0625,0.01851523
551,-0.5483870967741935,0.0625,0.004660368
552,-0.4838709677419355,0.0625,-0.0011409521
553,-0.4193548387096775,0.0625,-0.0021565557
554,-0.3548387096774194,0.0625,-0.0010379553
555,-0.29032258064516125,0.0625,0.00039422512
556,-0.22580645161290325,0.0625,0.0012309551
557,-0.16129032258064524,0.0625,0.0013511777
558,-0.09677419354838712,0.0625,0.001136303
559,-0.032258064516129004,0.0625,0.0010938644
560,0.032258064516129004,0.0625,0.001490593
561,0.09677419354838701,0.0625,0.002156973
562,0.16129032258064502,0.0625,0.002571404
563,0.22580645161290325,0.0625,0.0021833181
564,0.29032258064516125,0.0625,0.0008056164
565,0.35483870967741926,0.0625,-0.0010682344
566,0.4193548387096775,0.0625,-0.0021576881
567,0.4838709677419355,0.0625,-0.0005351901
568,0.5483870967741935,0.0625,0.0061237216
569,0.6129032258064515,0.0625,0.02060622
570,0.6774193548387095,0.0625,0.0467633
571,0.7419354838709677,0.0625,0.08997446
572,0.8064516129032258,0.0625,0.15656552
573,0.8709677419354838,0.0625,0.25262606
574,0.935483870967742,0.0625,0.38459447
575,1.0,0.0625,0.5631814
576,-1.0,0.125,0.5844623
577,-0.935483870967742,0.125,0.40937874
578,-0.8709677419354839,0.125,0.2690885
579,-0.8064516129032258,0.125,0.1661438
580,-0.7419354838709677,0.125,0.09630793
581,-0.6774193548387097,0.125,0.05098003
582,-0.6129032258064516,0.125,0.02287811
583,-0.5483870967741935,0.125,0.007024169
584,-0.4838709677419355,0.125,-0.00031507015
585,-0.4193548387096775,0.125,-0.0022886395
586,-0.3548387096774194,0.125,-0.0015075803
587,-0.29032258064516125,0.125,0.0001026988
588,-0.22580645161290325,0.125,0.0013853908
589,-0.16129032258064524,0.125,0.001889348
590,-0.09677419354838712,0.125,0.0017163157
591,-0.032258064516129004,0.125,0.001277864
592,0.032258064516129004,0.125,0.0009972453
593,0.09677419354838701,0.125,0.0010281205
594,0.16129032258064502,0.125,0.0011546612
595,0.22580645161290325,0.125,0.0009468794
596,0.29032258064516125,0.125,0.000106573105
597,0.35483870967741926,0.125,-0.0011350513
598,0.4193548387096775,0.125,-0.0017115474
599,0.4838709677419355,0.125,0.00039869547
600,0.5483870967741935,0.125,0.008036494
601,0.6129032258064515,0.125,0.024571061
602,0.6774193548387095,0.125,0.053842068
603,0.7419354838709677,0.125,0.1004799
604,0.8064516129032258,0.125,0.16996053
605,0.8709677419354838,0.125,0.26802045
606,0.935483870967742,0.125,0.40133685
607,1.0,0.125,0.58133733
608,-1.0,0.1875,0.61780494
609,-0.935483870967742,0.1875,0.43650055
610,-0.8709677419354839,0.1875,0.29195213
611,-0.8064516129032258,0.1875,0.18498296
612,-0.7419354838709677,0.1875,0.11108506
613,-0.6774193548387097,0.1875,0.061966956
614,-0.6129032258064516,0.1875,0.030520797
615,-0.5483870967741935,0.1875,0.011813343
616,-0.4838709677419355,0.1875,0.0021483302
617,-0.4193548387096775,0.1875,-0.001545608
618,-0.3548387096774194,0.1875,-0.0018194318
619,-0.29032258064516125,0.1875,-0.0006273985
620,-0.22580645161290325,0.1875,0.00071907043
621,-0.16129032258064524,0.1875,0.0015116334
622,-0.09677419354838712,0.1875,0.001547575
623,-0.032258064516129004,0.1875,0.0010077357
624,0.032258064516129004,0.1875,0.00027912855
625,0.09677419354838701,0.1875,-0.0002861023
626,0.16129032258064502,0.1875,-0.0005747676
627,0.22580645161290325,0.1875,-0.00074249506
628,0.29032258064516125,0.1875,-0.001001358
629,0.35483870967741926,0.1875,-0.0012432337
630,0.4193548387096775,0.1875,-0.0006310344
631,0.4838709677419355,0.1875,0.002728045
632,0.5483870967741935,0.1875,0.011892676
633,0.6129032258064515,0.1875,0.030859113
634,0.6774193548387095,0.1875,0.064043164
635,0.7419354838709677,0.1875,0.11589426
636,0.8064516129032258,0.1875,0.19087362
637,0.8709677419354838,0.1875,0.2936438
638,0.935483870967742,0.1875,0.43052554
639,1.0,0.1875,0.61343247
640,-1.0,0.25,0.6646444
641,-0.935483870967742,0.25,0.4752475
642,-0.8709677419354839,0.25,0.32437378
643,-0.8064516129032258,0.25,0.21153653
644,-0.7419354838709677,0.25,0.13189924
645,-0.6774193548387097,0.25,0.077602684
646,-0.6129032258064516,0.25,0.041748226
647,-0.5483870967741935,0.25,0.019357443
648,-0.4838709677419355,0.25,0.006642401
649,-0.4193548387096775,0.25,0.0005213022
650,-0.3548387096774194,0.25,-0.0015143752
651,-0.29032258064516125,0.25,-0.0014032722
652,-0.22580645161290325,0.25,-0.0005210638
653,-0.16129032258064524,0.25,0.00026530027
654,-0.09677419354838712,0.25,0.0005121827
655,-0.032258064516129004,0.25,0.0001295805
656,0.032258064516129004,0.25,-0.0006842613
657,0.09677419354838701,0.25,-0.0015631318
658,0.16129032258064502,0.25,-0.002168119
659,0.22580645161290325,0.25,-0.0023322701
660,0.29032258064516125,0.25,-0.0020205379
661,0.35483870967741926,0.25,-0.0010561943
662,0.4193548387096775,0.25,0.0012889504
663,0.4838709677419355,0.25,0.0067409277
664,0.5483870967741935,0.25,0.018343449
665,0.6129032258064515,0.25,0.04045701
666,0.6774193548387095,0.25,0.07820517
667,0.7419354838709677,0.25,0.13646966
668,0.8064516129032258,0.25,0.2191045
669,0.8709677419354838,0.25,0.32930022
670,0.935483870967742,0.25,0.4722559
671,1.0,0.25,0.65985584
672,-1.0,0.3125,0.72542703
673,-0.935483870967742,0.3125,0.5265024
674,-0.8709677419354839,0.3125,0.36722648
675,-0.8064516129032258,0.3125,0.24674019
676,-0.7419354838709677,0.3125,0.1596657
677,-0.6774193548387097,0.3125,0.09866172
678,-0.6129032258064516,0.3125,0.057192802
679,-0.5483870967741935,0.3125,0.030221164
680,-0.4838709677419355,0.3125,0.013740659
681,-0.4193548387096775,0.3125,0.0045344234
682,-0.3548387096774194,0.3125,7.581711e-05
683,-0.29032258064516125,0.3125,-0.0015529394
684,-0.22580645161290325,0.3125,-0.0017336011
685,-0.16129032258064524,0.3125,-0.0013978481
686,-0.09677419354838712,0.3125,-0.0011285543
687,-0.032258064516129004,0.3125,-0.0012372732
688,0.032258064516129004,0.3125,-0.0017700195
689,0.09677419354838701,0.3125,-0.0025154948
690,0.16129032258064502,0.3125,-0.0030844212
691,0.22580645161290325,0.3125,-0.003064394
692,0.29032258064516125,0.3125,-0.0021021366
693,0.35483870967741926,0.3125,0.00021404028
694,0.4193548387096775,0.3125,0.0046930313
695,0.4838709677419355,0.3125,0.013004124
696,0.5483870967741935,0.3125,0.028117418
697,0.6129032258064515,0.3125,0.054508805
698,0.6774193548387095,0.3125,0.09777361
699,0.7419354838709677,0.3125,0.1634208
700,0.8064516129032258,0.3125,0.25527495
701,0.8709677419354838,0.3125,0.3752199
702,0.935483870967742,0.3125,0.5267682
703,1.0,0.3125,0.7210877
704,-1.0,0.375,0.8009795
705,-0.935483870967742,0.375,0.5916406
706,-0.8709677419354839,0.375,0.42190552
707,-0.8064516129032258,0.375,0.29203907
708,-0.7419354838709677,0.375,0.19589204
709,-0.6774193548387097,0.375,0.12653923
710,-0.6129032258064516,0.375,0.07803351
711,-0.5483870967741935,0.375,0.045406103
712,-0.4838709677419355,0.375,0.024365842
713,-0.4193548387096775,0.375,0.011417568
714,-0.3548387096774194,0.375,0.0039168596
715,-0.29032258064516125,0.375,-7.253885e-05
716,-0.22580645161290325,0.375,-0.0019210577
717,-0.16129032258064524,0.375,-0.002559483
718,-0.09677419354838712,0.375,-0.002616763
719,-0.032258064516129004,0.375,-0.0025225282
720,0.032258064516129004,0.375,-0.0025314689
721,0.09677419354838701,0.375,-0.002661109
722,0.16129032258064502,0.375,-0.0026459694
723,0.22580645161290325,0.375,-0.0019908547
724,0.29032258064516125,0.375,-7.414818e-05
725,0.35483870967741926,0.375,0.0038470626
726,0.4193548387096775,0.375,0.010839939
727,0.4838709677419355,0.375,0.022702873
728,0.5483870967741935,0.375,0.04242724
729,0.6129032258064515,0.375,0.07449782
730,0.6774193548387095,0.375,0.12467706
731,0.7419354838709677,0.375,0.19885814
732,0.8064516129032258,0.375,0.30106062
733,0.8709677419354838,0.375,0.432369
734,0.935483870967742,0.375,0.59466183
735,1.0,0.375,0.79786
736,-1.0,0.4375,0.8927429
737,-0.935483870967742,0.4375,0.6725129
738,-0.8709677419354839,0.4375,0.49043325
739,-0.8064516129032258,0.4375,0.34943807
740,-0.7419354838709677,0.4375,0.24272174
741,-0.6774193548387097,0.4375,0.16337597
742,-0.6129032258064516,0.4375,0.10620099
743,-0.5483870967741935,0.4375,0.06657499
744,-0.4838709677419355,0.4375,0.03998643
745,-0.4193548387096775,0.4375,0.022555172
746,-0.3548387096774194,0.4375,0.011386752
747,-0.29032258064516125,0.4375,0.0044491887
748,-0.22580645161290325,0.4375,0.00035887957
749,-0.16129032258064524,0.4375,-0.0017968416
750,-0.09677419354838712,0.4375,-0.0026248693
751,-0.032258064516129004,0.4375,-0.002573967
752,0.032258064516129004,0.4375,-0.002005279
753,0.09677419354838701,0.4375,-0.0011368394
754,0.16129032258064502,0.4375,8.279085e-05
755,0.22580645161290325,0.4375,0.002061367
756,0.29032258064516125,0.4375,0.005551338
757,0.35483870967741926,0.4375,0.011606157
758,0.4193548387096775,0.4375,0.021670997
759,0.4838709677419355,0.4375,0.037851572
760,0.5483870967741935,0.4375,0.0633173
761,0.6129032258064515,0.4375,0.10258472
762,0.6774193548387095,0.4375,0.16135871
763,0.7419354838709677,0.4375,0.24550158
764,0.8064516129032258,0.4375,0.35900158
765,0.8709677419354838,0.4375,0.50254786
766,0.935483870967742,0.4375,0.67713326
767,1.0,0.4375,0.891412
768,-1.0,0.5,1.003058
769,-0.935483870967742,0.5,0.77136517
770,-0.8709677419354839,0.5,0.57544774
771,-0.8064516129032258,0.5,0.42151684
772,-0.7419354838709677,0.5,0.30286074
773,-0.6774193548387097,0.5,0.21202654
774,-0.6129032258064516,0.5,0.14445871
775,-0.5483870967741935,0.5,0.09621143
776,-0.4838709677419355,0.5,0.06279868
777,-0.4193548387096775,0.5,0.039950788
778,-0.3548387096774194,0.5,0.024402529
779,-0.29032258064516125,0.5,0.013920248
780,-0.22580645161290325,0.5,0.0070397854
781,-0.16129032258064524,0.5,0.0028443336
782,-0.09677419354838712,0.5,0.0007712841
783,-0.032258064516129004,0.5,0.00042295456
784,0.032258064516129004,0.5,0.0014413595
785,0.09677419354838701,0.5,0.003510356
786,0.16129032258064502,0.5,0.0064923763
787,0.22580645161290325,0.5,0.010615706
788,0.29032258064516125,0.5,0.016605377
789,0.35483870967741926,0.5,0.025716066
790,0.4193548387096775,0.5,0.039768815
791,0.4838709677419355,0.5,0.06128627
792,0.5483870967741935,0.5,0.09373939
793,0.6129032258064515,0.5,0.14172584
794,0.6774193548387095,0.5,0.21076745
795,0.7419354838709677,0.5,0.3063389
796,0.8064516129032258,0.5,0.43199337
797,0.8709677419354838,0.5,0.5882276
798,0.935483870967742,0.5,0.77620894
799,1.0,0.5,1.0038038
800,-1.0,0.5625,1.1354305
801,-0.935483870967742,0.5625,0.8908738
802,-0.8709677419354839,0.5625,0.6800145
803,-0.8064516129032258,0.5625,0.5113933
804,-0.7419354838709677,0.5625,0.3794529
805,-0.6774193548387097,0.5625,0.27586943
806,-0.6129032258064516,0.5625,0.19629294
807,-0.5483870967741935,0.5625,0.13763899
808,-0.4838709677419355,0.5625,0.095823646
809,-0.4193548387096775,0.5625,0.06635013
810,-0.3548387096774194,0.5625,0.045535117
811,-0.29032258064516125,0.5625,0.030831128
812,-0.22580645161290325,0.5625,0.020603955
813,-0.16129032258064524,0.5625,0.013873458
814,-0.09677419354838712,0.5625,0.010098398
815,-0.032258064516129004,0.5625,0.00896126
816,0.032258064516129004,0.5625,0.010189891
817,0.09677419354838701,0.5625,0.01349169
818,0.16129032258064502,0.5625,0.018648028
819,0.22580645161290325,0.5625,0.025732577
820,0.29032258064516125,0.5625,0.0353539
821,0.35483870967741926,0.5625,0.048820972
822,0.4193548387096775,0.5625,0.06821412
823,0.4838709677419355,0.5625,0.096435726
824,0.5483870967741935,0.5625,0.137277
825,0.6129032258064515,0.5625,0.19542563
826,0.6774193548387095,0.5625,0.27615947
827,0.7419354838709677,0.5625,0.38437182
828,0.8064516129032258,0.5625,0.52293754
829,0.8709677419354838,0.5625,0.6923679
830,0.935483870967742,0.5625,0.89493054
831,1.0,0.5625,1.1382114
832,-1.0,0.625,1.2946686
833,-0.935483870967742,0.625,1.0343752
834,-0.8709677419354839,0.625,0.80744255
835,-0.8064516129032258,0.625,0.62258303
836,-0.7419354838709677,0.625,0.4759582
837,-0.6774193548387097,0.625,0.3585586
838,-0.6129032258064516,0.625,0.26563594
839,-0.5483870967741935,0.625,0.19485295
840,-0.4838709677419355,0.625,0.14286968
841,-0.4193548387096775,0.625,0.10528386
842,-0.3548387096774194,0.625,0.07807517
843,-0.29032258064516125,0.625,0.05832255
844,-0.22580645161290325,0.625,0.04412833
845,-0.16129032258064524,0.625,0.03436917
846,-0.09677419354838712,0.625,0.028473794
847,-0.032258064516129004,0.625,0.026189238
848,0.032258064516129004,0.625,0.027369022
849,0.09677419354838701,0.625,0.031842828
850,0.16129032258064502,0.625,0.039444685
851,0.22580645161290325,0.625,0.05020249
852,0.29032258064516125,0.625,0.064621866
853,0.35483870967741926,0.625,0.08395463
854,0.4193548387096775,0.625,0.11035848
855,0.4838709677419355,0.625,0.14693254
856,0.5483870967741935,0.625,0.19766599
857,0.6129032258064515,0.625,0.26728404
858,0.6774193548387095,0.625,0.3608132
859,0.7419354838709677,0.625,0.4825582
860,0.8064516129032258,0.625,0.63480234
861,0.8709677419354838,0.625,0.8184626
862,0.935483870967742,0.625,1.0374408
863,1.0,0.625,1.299078
864,-1.0,0.6875,1.4867516
865,-0.935483870967742,0.6875,1.2061118
866,-0.8709677419354839,0.6875,0.96130675
867,-0.8064516129032258,0.6875,0.7588179
868,-0.7419354838709677,0.6875,0.5960625
869,-0.6774193548387097,0.6875,0.46383816
870,-0.6129032258064516,0.6875,0.35655195
871,-0.5483870967741935,0.6875,0.27219984
872,-0.4838709677419355,0.6875,0.20832455
873,-0.4193548387096775,0.6875,0.16097942
874,-0.3548387096774194,0.6875,0.12602925
875,-0.29032258064516125,0.6875,0.10021356
876,-0.22580645161290325,0.6875,0.0813165
877,-0.16129032258064524,0.6875,0.067997634
878,-0.09677419354838712,0.6875,0.05958891
879,-0.032258064516129004,0.6875,0.055859447
880,0.032258064516129004,0.6875,0.056786865
881,0.09677419354838701,0.6875,0.062375695
882,0.16129032258064502,0.6875,0.07262111
883,0.22580645161290325,0.6875,0.08763093
884,0.29032258064516125,0.6875,0.10788649
885,0.35483870967741926,0.6875,0.13454312
886,0.4193548387096775,0.6875,0.1696608
887,0.4838709677419355,0.6875,0.21629012
888,0.5483870967741935,0.6875,0.27840483
889,0.6129032258064515,0.6875,0.36067015
890,0.6774193548387095,0.6875,0.46789402
891,0.7419354838709677,0.6875,0.6039585
892,0.8064516129032258,0.6875,0.7709558
893,0.8709677419354838,0.6875,0.9707371
894,0.935483870967742,0.6875,1.2089388
895,1.0,0.6875,1.4920118
896,-1.0,0.75,1.7182269
897,-0.935483870967742,0.75,1.4112706
898,-0.8709677419354839,0.75,1.145654
899,-0.8064516129032258,0.75,0.92396545
900,-0.7419354838709677,0.75,0.7435963
901,-0.6774193548387097,0.75,0.595466
902,-0.6129032258064516,0.75,0.47301713
903,-0.5483870967741935,0.75,0.3740521
904,-0.4838709677419355,0.75,0.29684377
905,-0.4193548387096775,0.75,0.23815045
906,-0.3548387096774194,0.75,0.19401523
907,-0.29032258064516125,0.75,0.16097286
908,-0.22580645161290325,0.75,0.13650715
909,-0.16129032258064524,0.75,0.11902481
910,-0.09677419354838712,0.75,0.10770345
911,-0.032258064516129004,0.75,0.10228521
912,0.032258064516129004,0.75,0.1028398
913,0.09677419354838701,0.75,0.109557
914,0.16129032258064502,0.75,0.12264386
915,0.22580645161290325,0.75,0.14237341
916,0.29032258064516125,0.75,0.16928184
917,0.35483870967741926,0.75,0.20443612
918,0.4193548387096775,0.75,0.24969369
919,0.4838709677419355,0.75,0.30786097
920,0.5483870967741935,0.75,0.38269806
921,0.6129032258064515,0.75,0.4787128
922,0.6774193548387095,0.75,0.60055137
923,0.7419354838709677,0.75,0.7519677
924,0.8064516129032258,0.75,0.9354285
925,0.8709677419354838,0.75,1.1542214
926,0.935483870967742,0.75,1.4153955
927,1.0,0.75,1.7232906
928,-1.0,0.8125,1.9945263
929,-0.935483870967742,0.8125,1.6556212
930,-0.8709677419354839,0.8125,1.3651383
931,-0.8064516129032258,0.8125,1.1221119
932,-0.7419354838709677,0.8125,0.92251277
933,-0.6774193548387097,0.8125,0.7572362
934,-0.6129032258064516,0.8125,0.6188666
935,-0.5483870967741935,0.8125,0.5045905
936,-0.4838709677419355,0.8125,0.41304603
937,-0.4193548387096775,0.8125,0.34172073
938,-0.3548387096774194,0.8125,0.2870711
939,-0.29032258064516125,0.8125,0.24562612
940,-0.22580645161290325,0.8125,0.21465886
941,-0.16129032258064524,0.8125,0.19234034
942,-0.09677419354838712,0.8125,0.17767704
943,-0.032258064516129004,0.8125,0.17034656
944,0.032258064516129004,0.8125,0.17047402
945,0.09677419354838701,0.8125,0.17840514
946,0.16129032258064502,0.8125,0.19455683
947,0.22580645161290325,0.8125,0.2193897
948,0.29032258064516125,0.8125,0.2535248
949,0.35483870967741926,0.8125,0.2979601
950,0.4193548387096775,0.8125,0.35432398
951,0.4838709677419355,0.8125,0.4251031
952,0.5483870967741935,0.8125,0.5137532
953,0.6129032258064515,0.8125,0.624578
954,0.6774193548387095,0.8125,0.7621556
955,0.7419354838709677,0.8125,0.93046093
956,0.8064516129032258,0.8125,1.1328843
957,0.8709677419354838,0.8125,1.3744668
958,0.935483870967742,0.8125,1.6628947
959,1.0,0.8125,1.9985619
960,-1.0,0.875,2.315309
961,-0.935483870967742,0.875,1.9444133
962,-0.8709677419354839,0.875,1.6248618
963,-0.8064516129032258,0.875,1.3576698
964,-0.7419354838709677,0.875,1.1369308
965,-0.6774193548387097,0.875,0.953043
966,-0.6129032258064516,0.875,0.7978704
967,-0.5483870967741935,0.875,0.66777134
968,-0.4838709677419355,0.875,0.5613265
969,-0.4193548387096775,0.875,0.47656024
970,-0.3548387096774194,0.875,0.41042298
971,-0.29032258064516125,0.875,0.35960433
972,-0.22580645161290325,0.875,0.32128787
973,-0.16129032258064524,0.875,0.29347733
974,-0.09677419354838712,0.875,0.27503523
975,-0.032258064516129004,0.875,0.2655703
976,0.032258064516129004,0.875,0.26523542
977,0.09677419354838701,0.875,0.27449417
978,0.16129032258064502,0.875,0.29392868
979,0.22580645161290325,0.875,0.32415345
980,0.29032258064516125,0.875,0.3658576
981,0.35483870967741926,0.875,0.41997707
982,0.4193548387096775,0.875,0.48794276
983,0.4838709677419355,0.875,0.5719553
984,0.5483870967741935,0.875,0.6752026
985,0.6129032258064515,0.875,0.801832
986,0.6774193548387095,0.875,0.9564988
987,0.7419354838709677,0.875,1.1437271
988,0.8064516129032258,0.875,1.368232
989,0.8709677419354838,0.875,1.6367872
990,0.935483870967742,0.875,1.9560862
991,1.0,0.875,2.3189468
992,-1.0,0.9375,2.6650658
993,-0.935483870967742,0.9375,2.2791853
994,-0.8709677419354839,0.9375,1.9296639
995,-0.8064516129032258,0.9375,1.6353043
996,-0.7419354838709677,0.9375,1.3911756
997,-0.6774193548387097,0.9375,1.1869618
998,-0.6129032258064516,0.9375,1.0138757
999,-0.5483870967741935,0.9375,0.8674352
1000,-0.4838709677419355,0.9375,0.7458371
1001,-0.4193548387096775,0.9375,0.6473317
1002,-0.3548387096774194,0.9375,0.56926763
1003,-0.29032258064516125,0.9375,0.50854754
1004,-0.22580645161290325,0.9375,0.46235466
1005,-0.16129032258064524,0.9375,0.42859495
1006,-0.09677419354838712,0.9375,0.40603942
1007,-0.032258064516129004,0.9375,0.39425543
1008,0.032258064516129004,0.9375,0.39342195
1009,0.09677419354838701,0.9375,0.40408707
1010,0.16129032258064502,0.9375,0.42694503
1011,0.22580645161290325,0.9375,0.4627044
1012,0.29032258064516125,0.9375,0.5120864
1013,0.35483870967741926,0.9375,0.57596636
1014,0.4193548387096775,0.9375,0.6556307
1015,0.4838709677419355,0.9375,0.75309753
1016,0.5483870967741935,0.9375,0.8713988
1017,0.6129032258064515,0.9375,1.0146538
1018,0.6774193548387095,0.9375,1.1877794
1019,0.7419354838709677,0.9375,1.3961023
1020,0.8064516129032258,0.9375,1.645838
1021,0.8709677419354838,0.9375,1.9446323
1022,0.935483870967742,0.9375,2.2939467
1023,1.0,0.9375,2.6715648


==> visu/old/tikz_csvs_two_dim/result_best_run_NSV_two_dim/test_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,2.9897544
1,-0.935483870967742,-1.0,2.6458344
2,-0.8709677419354839,-1.0,2.2767274
3,-0.8064516129032258,-1.0,1.9508458
4,-0.7419354838709677,-1.0,1.6807019
5,-0.6774193548387097,-1.0,1.4563957
6,-0.6129032258064516,-1.0,1.267577
7,-0.5483870967741935,-1.0,1.1075984
8,-0.4838709677419355,-1.0,0.97268516
9,-0.4193548387096775,-1.0,0.86053944
10,-0.3548387096774194,-1.0,0.7693361
11,-0.29032258064516125,-1.0,0.6972899
12,-0.22580645161290325,-1.0,0.6426092
13,-0.16129032258064524,-1.0,0.6036208
14,-0.09677419354838712,-1.0,0.5789007
15,-0.032258064516129004,-1.0,0.56735986
16,0.032258064516129004,-1.0,0.5683109
17,0.09677419354838701,-1.0,0.581536
18,0.16129032258064502,-1.0,0.60737026
19,0.22580645161290325,-1.0,0.6467637
20,0.29032258064516125,-1.0,0.70128417
21,0.35483870967741926,-1.0,0.7730216
22,0.4193548387096775,-1.0,0.86440647
23,0.4838709677419355,-1.0,0.9779836
24,0.5483870967741935,-1.0,1.1162273
25,0.6129032258064515,-1.0,1.2815883
26,0.6774193548387095,-1.0,1.4771352
27,0.7419354838709677,-1.0,1.7082604
28,0.8064516129032258,-1.0,1.9844339
29,0.8709677419354838,-1.0,2.31367
30,0.935483870967742,-1.0,2.6804183
31,1.0,-1.0,3.0359333
32,-1.0,-0.9375,2.651633
33,-0.935483870967742,-0.9375,2.2900012
34,-0.8709677419354839,-0.9375,1.9269451
35,-0.8064516129032258,-0.9375,1.620194
36,-0.7419354838709677,-0.9375,1.3729929
37,-0.6774193548387097,-0.9375,1.1718727
38,-0.6129032258064516,-0.9375,1.004969
39,-0.5483870967741935,-0.9375,0.8644151
40,-0.4838709677419355,-0.9375,0.7465806
41,-0.4193548387096775,-0.9375,0.6498566
42,-0.3548387096774194,-0.9375,0.572151
43,-0.29032258064516125,-0.9375,0.5106059
44,-0.22580645161290325,-0.9375,0.46298504
45,-0.16129032258064524,-0.9375,0.4282149
46,-0.09677419354838712,-0.9375,0.40576303
47,-0.032258064516129004,-0.9375,0.39518756
48,0.032258064516129004,-0.9375,0.39612305
49,0.09677419354838701,-0.9375,0.40841758
50,0.16129032258064502,-0.9375,0.4322821
51,0.22580645161290325,-0.9375,0.46839046
52,0.29032258064516125,-0.9375,0.5179237
53,0.35483870967741926,-0.9375,0.58252656
54,0.4193548387096775,-0.9375,0.66421777
55,0.4838709677419355,-0.9375,0.7653145
56,0.5483870967741935,-0.9375,0.88841134
57,0.6129032258064515,-0.9375,1.03636
58,0.6774193548387095,-0.9375,1.212373
59,0.7419354838709677,-0.9375,1.420961
60,0.8064516129032258,-0.9375,1.6701258
61,0.8709677419354838,-0.9375,1.9710207
62,0.935483870967742,-0.9375,2.3236682
63,1.0,-0.9375,2.695025
64,-1.0,-0.875,2.3033798
65,-0.935483870967742,-0.875,1.9501404
66,-0.8709677419354839,-0.875,1.61166
67,-0.8064516129032258,-0.875,1.3348848
68,-0.7419354838709677,-0.875,1.1159824
69,-0.6774193548387097,-0.875,0.9379095
70,-0.6129032258064516,-0.875,0.788907
71,-0.5483870967741935,-0.875,0.6635922
72,-0.4838709677419355,-0.875,0.56044984
73,-0.4193548387096775,-0.875,0.47829625
74,-0.3548387096774194,-0.875,0.4138236
75,-0.29032258064516125,-0.875,0.36256874
76,-0.22580645161290325,-0.875,0.3217885
77,-0.16129032258064524,-0.875,0.2909078
78,-0.09677419354838712,-0.875,0.27009958
79,-0.032258064516129004,-0.875,0.2594878
80,0.032258064516129004,-0.875,0.25911033
81,0.09677419354838701,-0.875,0.26907957
82,0.16129032258064502,-0.875,0.28971595
83,0.22580645161290325,-0.875,0.32163656
84,0.29032258064516125,-0.875,0.3657943
85,0.35483870967741926,-0.875,0.42347324
86,0.4193548387096775,-0.875,0.49625346
87,0.4838709677419355,-0.875,0.5860462
88,0.5483870967741935,-0.875,0.6952365
89,0.6129032258064515,-0.875,0.8267688
90,0.6774193548387095,-0.875,0.9839801
91,0.7419354838709677,-0.875,1.1707575
92,0.8064516129032258,-0.875,1.3931818
93,0.8709677419354838,-0.875,1.6615223
94,0.935483870967742,-0.875,1.9842048
95,1.0,-0.875,2.3466613
96,-1.0,-0.8125,1.9829323
97,-0.935483870967742,-0.8125,1.6509892
98,-0.8709677419354839,-0.8125,1.3446367
99,-0.8064516129032258,-0.8125,1.1010315
100,-0.7419354838709677,-0.8125,0.9090917
101,-0.6774193548387097,-0.8125,0.7492964
102,-0.6129032258064516,-0.8125,0.612992
103,-0.5483870967741935,-0.8125,0.49917904
104,-0.4838709677419355,-0.8125,0.4087157
105,-0.4193548387096775,-0.8125,0.34030902
106,-0.3548387096774194,-0.8125,0.2887759
107,-0.29032258064516125,-0.8125,0.24782413
108,-0.22580645161290325,-0.8125,0.21419331
109,-0.16129032258064524,-0.8125,0.18759307
110,-0.09677419354838712,-0.8125,0.16861627
111,-0.032258064516129004,-0.8125,0.15779793
112,0.032258064516129004,-0.8125,0.15559423
113,0.09677419354838701,-0.8125,0.16250798
114,0.16129032258064502,-0.8125,0.1791442
115,0.22580645161290325,-0.8125,0.2062383
116,0.29032258064516125,-0.8125,0.24467064
117,0.35483870967741926,-0.8125,0.2954787
118,0.4193548387096775,-0.8125,0.35985973
119,0.4838709677419355,-0.8125,0.43927634
120,0.5483870967741935,-0.8125,0.5357342
121,0.6129032258064515,-0.8125,0.65206534
122,0.6774193548387095,-0.8125,0.79176736
123,0.7419354838709677,-0.8125,0.95858777
124,0.8064516129032258,-0.8125,1.1572344
125,0.8709677419354838,-0.8125,1.3957161
126,0.935483870967742,-0.8125,1.6845429
127,1.0,-0.8125,2.022491
128,-1.0,-0.75,1.7081678
129,-0.935483870967742,-0.75,1.3996613
130,-0.8709677419354839,-0.75,1.1257639
131,-0.8064516129032258,-0.75,0.9119141
132,-0.7419354838709677,-0.75,0.7419022
133,-0.6774193548387097,-0.75,0.59664637
134,-0.6129032258064516,-0.75,0.47059387
135,-0.5483870967741935,-0.75,0.36637515
136,-0.4838709677419355,-0.75,0.2870667
137,-0.4193548387096775,-0.75,0.23121011
138,-0.3548387096774194,-0.75,0.19172096
139,-0.29032258064516125,-0.75,0.16073957
140,-0.22580645161290325,-0.75,0.1345919
141,-0.16129032258064524,-0.75,0.113010764
142,-0.09677419354838712,-0.75,0.09667486
143,-0.032258064516129004,-0.75,0.08630252
144,0.032258064516129004,-0.75,0.08265823
145,0.09677419354838701,-0.75,0.08661348
146,0.16129032258064502,-0.75,0.09910503
147,0.22580645161290325,-0.75,0.12107706
148,0.29032258064516125,-0.75,0.15345871
149,0.35483870967741926,-0.75,0.1971688
150,0.4193548387096775,-0.75,0.25314817
151,0.4838709677419355,-0.75,0.32250053
152,0.5483870967741935,-0.75,0.406857
153,0.6129032258064515,-0.75,0.50886333
154,0.6774193548387095,-0.75,0.63221234
155,0.7419354838709677,-0.75,0.78092515
156,0.8064516129032258,-0.75,0.9591149
157,0.8709677419354838,-0.75,1.1727191
158,0.935483870967742,-0.75,1.4311342
159,1.0,-0.75,1.7399154
160,-1.0,-0.6875,1.4793849
161,-0.935483870967742,-0.6875,1.1920056
162,-0.8709677419354839,-0.6875,0.9461806
163,-0.8064516129032258,-0.6875,0.75534177
164,-0.7419354838709677,-0.6875,0.60308963
165,-0.6774193548387097,-0.6875,0.47159946
166,-0.6129032258064516,-0.6875,0.3562439
167,-0.5483870967741935,-0.6875,0.26157612
168,-0.4838709677419355,-0.6875,0.19246435
169,-0.4193548387096775,-0.6875,0.14751136
170,-0.3548387096774194,-0.6875,0.11836207
171,-0.29032258064516125,-0.6875,0.09634614
172,-0.22580645161290325,-0.6875,0.077608824
173,-0.16129032258064524,-0.6875,0.061683208
174,-0.09677419354838712,-0.6875,0.049016416
175,-0.032258064516129004,-0.6875,0.040230453
176,0.032258064516129004,-0.6875,0.03615573
177,0.09677419354838701,-0.6875,0.037852287
178,0.16129032258064502,-0.6875,0.046499252
179,0.22580645161290325,-0.6875,0.0632627
180,0.29032258064516125,-0.6875,0.089218736
181,0.35483870967741926,-0.6875,0.1253336
182,0.4193548387096775,-0.6875,0.17249599
183,0.4838709677419355,-0.6875,0.23165321
184,0.5483870967741935,-0.6875,0.304198
185,0.6129032258064515,-0.6875,0.3926025
186,0.6774193548387095,-0.6875,0.50073004
187,0.7419354838709677,-0.6875,0.6330729
188,0.8064516129032258,-0.6875,0.7937274
189,0.8709677419354838,-0.6875,0.98718697
190,0.935483870967742,-0.6875,1.2207642
191,1.0,-0.6875,1.502222
192,-1.0,-0.625,1.2897917
193,-0.935483870967742,-0.625,1.0203365
194,-0.8709677419354839,-0.625,0.7965796
195,-0.8064516129032258,-0.625,0.6230606
196,-0.7419354838709677,-0.625,0.48593634
197,-0.6774193548387097,-0.625,0.36844742
198,-0.6129032258064516,-0.625,0.26539344
199,-0.5483870967741935,-0.625,0.18148905
200,-0.4838709677419355,-0.625,0.12231845
201,-0.4193548387096775,-0.625,0.08654505
202,-0.3548387096774194,-0.625,0.06553811
203,-0.29032258064516125,-0.625,0.05086875
204,-0.22580645161290325,-0.625,0.038851082
205,-0.16129032258064524,-0.625,0.028710485
206,-0.09677419354838712,-0.625,0.020433009
207,-0.032258064516129004,-0.625,0.0142681
208,0.032258064516129004,-0.625,0.010817498
209,0.09677419354838701,-0.625,0.011070222
210,0.16129032258064502,-0.625,0.016291976
211,0.22580645161290325,-0.625,0.027848452
212,0.29032258064516125,-0.625,0.04706058
213,0.35483870967741926,-0.625,0.07512343
214,0.4193548387096775,-0.625,0.113090396
215,0.4838709677419355,-0.625,0.1619634
216,0.5483870967741935,-0.625,0.22305858
217,0.6129032258064515,-0.625,0.29871717
218,0.6774193548387095,-0.625,0.3928921
219,0.7419354838709677,-0.625,0.51055324
220,0.8064516129032258,-0.625,0.6561107
221,0.8709677419354838,-0.625,0.83319986
222,0.935483870967742,-0.625,1.0470848
223,1.0,-0.625,1.3053588
224,-1.0,-0.5625,1.1320084
225,-0.935483870967742,-0.5625,0.8776727
226,-0.8709677419354839,-0.5625,0.671016
227,-0.8064516129032258,-0.5625,0.5111388
228,-0.7419354838709677,-0.5625,0.38714778
229,-0.6774193548387097,-0.5625,0.28350878
230,-0.6129032258064516,-0.5625,0.19407415
231,-0.5483870967741935,-0.5625,0.12245023
232,-0.4838709677419355,-0.5625,0.07353723
233,-0.4193548387096775,-0.5625,0.045651793
234,-0.3548387096774194,-0.5625,0.030715466
235,-0.29032258064516125,-0.5625,0.021498442
236,-0.22580645161290325,-0.5625,0.014881909
237,-0.16129032258064524,-0.5625,0.009854257
238,-0.09677419354838712,-0.5625,0.005880952
239,-0.032258064516129004,-0.5625,0.002691567
240,0.032258064516129004,-0.5625,0.00044947863
241,0.09677419354838701,-0.5625,-0.0001398623
242,0.16129032258064502,-0.5625,0.0021214485
243,0.22580645161290325,-0.5625,0.00873974
244,0.29032258064516125,-0.5625,0.021312356
245,0.35483870967741926,-0.5625,0.041353315
246,0.4193548387096775,-0.5625,0.070204616
247,0.4838709677419355,-0.5625,0.10907069
248,0.5483870967741935,-0.5625,0.15932712
249,0.6129032258064515,-0.5625,0.22325236
250,0.6774193548387095,-0.5625,0.3048263
251,0.7419354838709677,-0.5625,0.40940922
252,0.8064516129032258,-0.5625,0.5418676
253,0.8709677419354838,-0.5625,0.70542365
254,0.935483870967742,-0.5625,0.9036584
255,1.0,-0.5625,1.1430321
256,-1.0,-0.5,1.0001003
257,-0.935483870967742,-0.5,0.7589338
258,-0.8709677419354839,-0.5,0.5661044
259,-0.8064516129032258,-0.5,0.417634
260,-0.7419354838709677,-0.5,0.3051154
261,-0.6774193548387097,-0.5,0.21452981
262,-0.6129032258064516,-0.5,0.13902265
263,-0.5483870967741935,-0.5,0.08050078
264,-0.4838709677419355,-0.5,0.042148173
265,-0.4193548387096775,-0.5,0.0214051
266,-0.3548387096774194,-0.5,0.0110449195
267,-0.29032258064516125,-0.5,0.0054755807
268,-0.22580645161290325,-0.5,0.0024645329
269,-0.16129032258064524,-0.5,0.0010329485
270,-0.09677419354838712,-0.5,0.00032252073
271,-0.032258064516129004,-0.5,-0.00036662817
272,0.032258064516129004,-0.5,-0.0013363361
273,0.09677419354838701,-0.5,-0.002286166
274,0.16129032258064502,-0.5,-0.002258122
275,0.22580645161290325,-0.5,0.00023263693
276,0.29032258064516125,-0.5,0.0069432855
277,0.35483870967741926,-0.5,0.019659936
278,0.4193548387096775,-0.5,0.040029347
279,0.4838709677419355,-0.5,0.069538236
280,0.5483870967741935,-0.5,0.10975069
281,0.6129032258064515,-0.5,0.16299522
282,0.6774193548387095,-0.5,0.23327306
283,0.7419354838709677,-0.5,0.3262286
284,0.8064516129032258,-0.5,0.44720584
285,0.8709677419354838,-0.5,0.5993258
286,0.935483870967742,-0.5,0.7849062
287,1.0,-0.5,1.0090582
288,-1.0,-0.4375,0.88972694
289,-0.935483870967742,-0.4375,0.66069806
290,-0.8709677419354839,-0.4375,0.47978362
291,-0.8064516129032258,-0.4375,0.34139252
292,-0.7419354838709677,-0.4375,0.23899764
293,-0.6774193548387097,-0.4375,0.16019404
294,-0.6129032258064516,-0.4375,0.09777647
295,-0.5483870967741935,-0.4375,0.051893532
296,-0.4838709677419355,-0.4375,0.023652315
297,-0.4193548387096775,-0.4375,0.009388387
298,-0.3548387096774194,-0.4375,0.0026031137
299,-0.29032258064516125,-0.4375,-0.0007994771
300,-0.22580645161290325,-0.4375,-0.002079606
301,-0.16129032258064524,-0.4375,-0.0018373132
302,-0.09677419354838712,-0.4375,-0.00085681677
303,-0.032258064516129004,-0.4375,2.8252602e-05
304,0.032258064516129004,-0.4375,0.00017529726
305,0.09677419354838701,-0.4375,-0.0005837083
306,0.16129032258064502,-0.4375,-0.00172773
307,0.22580645161290325,-0.4375,-0.0020480156
308,0.29032258064516125,-0.4375,0.00014847517
309,0.35483870967741926,-0.4375,0.0067665875
310,0.4193548387096775,-0.4375,0.019707233
311,0.4838709677419355,-0.4375,0.04077649
312,0.5483870967741935,-0.4375,0.07184538
313,0.6129032258064515,-0.4375,0.11543065
314,0.6774193548387095,-0.4375,0.17560714
315,0.7419354838709677,-0.4375,0.2582111
316,0.8064516129032258,-0.4375,0.36901155
317,0.8709677419354838,-0.4375,0.5112348
318,0.935483870967742,-0.4375,0.6863442
319,1.0,-0.4375,0.89823574
320,-1.0,-0.375,0.7978432
321,-0.935483870967742,-0.375,0.58067054
322,-0.8709677419354839,-0.375,0.41061634
323,-0.8064516129032258,-0.375,0.28148124
324,-0.7419354838709677,-0.375,0.18807232
325,-0.6774193548387097,-0.375,0.11943483
326,-0.6129032258064516,-0.375,0.06829482
327,-0.5483870967741935,-0.375,0.03328514
328,-0.4838709677419355,-0.375,0.013618946
329,-0.4193548387096775,-0.375,0.0047026873
330,-0.3548387096774194,-0.375,0.00063449144
331,-0.29032258064516125,-0.375,-0.001593411
332,-0.22580645161290325,-0.375,-0.0024876595
333,-0.16129032258064524,-0.375,-0.0021215081
334,-0.09677419354838712,-0.375,-0.0008586049
335,-0.032258064516129004,-0.375,0.00067704916
336,0.032258064516129004,-0.375,0.0017252564
337,0.09677419354838701,-0.375,0.001686275
338,0.16129032258064502,-0.375,0.0005046725
339,0.22580645161290325,-0.375,-0.0011285543
340,0.29032258064516125,-0.375,-0.001839459
341,0.35483870967741926,-0.375,0.00019955635
342,0.4193548387096775,-0.375,0.0070332587
343,0.4838709677419355,-0.375,0.020783186
344,0.5483870967741935,-0.375,0.04371044
345,0.6129032258064515,-0.375,0.07865515
346,0.6774193548387095,-0.375,0.12984249
347,0.7419354838709677,-0.375,0.203231
348,0.8064516129032258,-0.375,0.3049213
349,0.8709677419354838,-0.375,0.43838328
350,0.935483870967742,-0.375,0.6046084
351,1.0,-0.375,0.8065834
352,-1.0,-0.3125,0.72237235
353,-0.935483870967742,-0.3125,0.5171819
354,-0.8709677419354839,-0.3125,0.35729235
355,-0.8064516129032258,-0.3125,0.23670879
356,-0.7419354838709677,-0.3125,0.15111142
357,-0.6774193548387097,-0.3125,0.09068918
358,-0.6129032258064516,-0.3125,0.04832214
359,-0.5483870967741935,-0.3125,0.021563172
360,-0.4838709677419355,-0.3125,0.008191347
361,-0.4193548387096775,-0.3125,0.003068626
362,-0.3548387096774194,-0.3125,0.00090295076
363,-0.29032258064516125,-0.3125,-0.0005862117
364,-0.22580645161290325,-0.3125,-0.0015451312
365,-0.16129032258064524,-0.3125,-0.0017228723
366,-0.09677419354838712,-0.3125,-0.001013875
367,-0.032258064516129004,-0.3125,0.0004246831
368,0.032258064516129004,-0.3125,0.002021432
369,0.09677419354838701,-0.3125,0.0029417276
370,0.16129032258064502,-0.3125,0.0025693774
371,0.22580645161290325,-0.3125,0.0009408593
372,0.29032258064516125,-0.3125,-0.0011078119
373,0.35483870967741926,-0.3125,-0.0020432174
374,0.4193548387096775,-0.3125,0.00017008185
375,0.4838709677419355,-0.3125,0.007902443
376,0.5483870967741935,-0.3125,0.023837626
377,0.6129032258064515,-0.3125,0.051232487
378,0.6774193548387095,-0.3125,0.0945397
379,0.7419354838709677,-0.3125,0.15978688
380,0.8064516129032258,-0.3125,0.2532906
381,0.8709677419354838,-0.3125,0.3788519
382,0.935483870967742,-0.3125,0.5373561
383,1.0,-0.3125,0.73128814
384,-1.0,-0.25,0.66193885
385,-0.935483870967742,-0.25,0.468735
386,-0.8709677419354839,-0.25,0.31820285
387,-0.8064516129032258,-0.25,0.20522133
388,-0.7419354838709677,-0.25,0.12599137
389,-0.6774193548387097,-0.25,0.07157278
390,-0.6129032258064516,-0.25,0.035238326
391,-0.5483870967741935,-0.25,0.013975501
392,-0.4838709677419355,-0.25,0.004642904
393,-0.4193548387096775,-0.25,0.0018732548
394,-0.3548387096774194,-0.25,0.00096720457
395,-0.29032258064516125,-0.25,0.00014692545
396,-0.22580645161290325,-0.25,-0.0006723404
397,-0.16129032258064524,-0.25,-0.0012735724
398,-0.09677419354838712,-0.25,-0.001334548
399,-0.032258064516129004,-0.25,-0.00051498413
400,0.032258064516129004,-0.25,0.0010973215
401,0.09677419354838701,-0.25,0.0027751327
402,0.16129032258064502,-0.25,0.003545463
403,0.22580645161290325,-0.25,0.0028041005
404,0.29032258064516125,-0.25,0.0007174015
405,0.35483870967741926,-0.25,-0.0016707778
406,0.4193548387096775,-0.25,-0.0025247931
407,0.4838709677419355,-0.25,0.0006535053
408,0.5483870967741935,-0.25,0.0109317005
409,0.6129032258064515,-0.25,0.03202039
410,0.6774193548387095,-0.25,0.0686422
411,0.7419354838709677,-0.25,0.12684596
412,0.8064516129032258,-0.25,0.21304336
413,0.8709677419354838,-0.25,0.33141094
414,0.935483870967742,-0.25,0.48308405
415,1.0,-0.25,0.670516
416,-1.0,-0.1875,0.6156608
417,-0.935483870967742,-0.1875,0.43372512
418,-0.8709677419354839,-0.1875,0.29129052
419,-0.8064516129032258,-0.1875,0.18453506
420,-0.7419354838709677,-0.1875,0.10997474
421,-0.6774193548387097,-0.1875,0.05939758
422,-0.6129032258064516,-0.1875,0.02668333
423,-0.5483870967741935,-0.1875,0.008692086
424,-0.4838709677419355,-0.1875,0.0017374158
425,-0.4193548387096775,-0.1875,0.00033932924
426,-0.3548387096774194,-0.1875,0.00025385618
427,-0.29032258064516125,-0.1875,6.955862e-05
428,-0.22580645161290325,-0.1875,-0.0003039837
429,-0.16129032258064524,-0.1875,-0.00087457895
430,-0.09677419354838712,-0.1875,-0.0014529228
431,-0.032258064516129004,-0.1875,-0.0014432073
432,0.032258064516129004,-0.1875,-0.00036388636
433,0.09677419354838701,-0.1875,0.0015133619
434,0.16129032258064502,-0.1875,0.0032129288
435,0.22580645161290325,-0.1875,0.0036803484
436,0.29032258064516125,-0.1875,0.002417326
437,0.35483870967741926,-0.1875,-0.00015294552
438,0.4193548387096775,-0.1875,-0.0025721788
439,0.4838709677419355,-0.1875,-0.0023798943
440,0.5483870967741935,-0.1875,0.0037668347
441,0.6129032258064515,-0.1875,0.019991636
442,0.6774193548387095,-0.1875,0.051277578
443,0.7419354838709677,-0.1875,0.10363853
444,0.8064516129032258,-0.1875,0.18346274
445,0.8709677419354838,-0.1875,0.29531246
446,0.935483870967742,-0.1875,0.44090843
447,1.0,-0.1875,0.6231941
448,-1.0,-0.125,0.58299947
449,-0.935483870967742,-0.125,0.41051742
450,-0.8709677419354839,-0.125,0.2744173
451,-0.8064516129032258,-0.125,0.17218885
452,-0.7419354838709677,-0.125,0.10058862
453,-0.6774193548387097,-0.125,0.052077174
454,-0.6129032258064516,-0.125,0.021232903
455,-0.5483870967741935,-0.125,0.0050198436
456,-0.4838709677419355,-0.125,-0.00059849024
457,-0.4193548387096775,-0.125,-0.0012087822
458,-0.3548387096774194,-0.125,-0.00078880787
459,-0.29032258064516125,-0.125,-0.00050777197
460,-0.22580645161290325,-0.125,-0.000392735
461,-0.16129032258064524,-0.125,-0.000598073
462,-0.09677419354838712,-0.125,-0.0012367964
463,-0.032258064516129004,-0.125,-0.0018339157
464,0.032258064516129004,-0.125,-0.0015696287
465,0.09677419354838701,-0.125,-0.00012743473
466,0.16129032258064502,-0.125,0.001889348
467,0.22580645161290325,-0.125,0.003326118
468,0.29032258064516125,-0.125,0.0031998754
469,0.35483870967741926,-0.125,0.0013164282
470,0.4193548387096775,-0.125,-0.0013636351
471,0.4838709677419355,-0.125,-0.0025869608
472,0.5483870967741935,-0.125,0.0011006594
473,0.6129032258064515,-0.125,0.014108896
474,0.6774193548387095,-0.125,0.041598916
475,0.7419354838709677,-0.125,0.089475244
476,0.8064516129032258,-0.125,0.1639908
477,0.8709677419354838,-0.125,0.2700815
478,0.935483870967742,-0.125,0.41035628
479,1.0,-0.125,0.5888076
480,-1.0,-0.0625,0.56364834
481,-0.935483870967742,-0.0625,0.3978263
482,-0.8709677419354839,-0.0625,0.26598343
483,-0.8064516129032258,-0.0625,0.16647443
484,-0.7419354838709677,-0.0625,0.096289665
485,-0.6774193548387097,-0.0625,0.048510432
486,-0.6129032258064516,-0.0625,0.018365622
487,-0.5483870967741935,-0.0625,0.0029634237
488,-0.4838709677419355,-0.0625,-0.00200665
489,-0.4193548387096775,-0.0625,-0.0022320151
490,-0.3548387096774194,-0.0625,-0.0015585423
491,-0.29032258064516125,-0.0625,-0.0010662079
492,-0.22580645161290325,-0.0625,-0.00068831444
493,-0.16129032258064524,-0.0625,-0.00052547455
494,-0.09677419354838712,-0.0625,-0.0008806586
495,-0.032258064516129004,-0.0625,-0.0016254783
496,0.032258064516129004,-0.0625,-0.0020253062
497,0.09677419354838701,-0.0625,-0.001386106
498,0.16129032258064502,-0.0625,0.00023537874
499,0.22580645161290325,-0.0625,0.0019841194
500,0.29032258064516125,-0.0625,0.002749741
501,0.35483870967741926,-0.0625,0.0019057393
502,0.4193548387096775,-0.0625,-7.838011e-05
503,0.4838709677419355,-0.0625,-0.0012834072
504,0.5483870967741935,-0.0625,0.0016661286
505,0.6129032258064515,-0.0625,0.013261378
506,0.6774193548387095,-0.0625,0.038682252
507,0.7419354838709677,-0.0625,0.08361447
508,0.8064516129032258,-0.0625,0.15407649
509,0.8709677419354838,-0.0625,0.25534856
510,0.935483870967742,-0.0625,0.39119896
511,1.0,-0.0625,0.567231
512,-1.0,0.0,0.5574582
513,-0.935483870967742,0.0,0.39495808
514,-0.8709677419354839,0.0,0.26519066
515,-0.8064516129032258,0.0,0.16658571
516,-0.7419354838709677,0.0,0.096381724
517,-0.6774193548387097,0.0,0.048247516
518,-0.6129032258064516,0.0,0.017946124
519,-0.5483870967741935,0.0,0.0026440024
520,-0.4838709677419355,0.0,-0.0022458434
521,-0.4193548387096775,0.0,-0.0024635196
522,-0.3548387096774194,0.0,-0.0017580986
523,-0.29032258064516125,0.0,-0.0012606382
524,-0.22580645161290325,0.0,-0.00090515614
525,-0.16129032258064524,0.0,-0.000626266
526,-0.09677419354838712,0.0,-0.0006597042
527,-0.032258064516129004,0.0,-0.0011459589
528,0.032258064516129004,0.0,-0.0017336607
529,0.09677419354838701,0.0,-0.0017979741
530,0.16129032258064502,0.0,-0.0010206103
531,0.22580645161290325,0.0,0.00026643276
532,0.29032258064516125,0.0,0.0012583733
533,0.35483870967741926,0.0,0.0012694001
534,0.4193548387096775,0.0,0.0004658103
535,0.4838709677419355,0.0,0.00041931868
536,0.5483870967741935,0.0,0.004251361
537,0.6129032258064515,0.0,0.016287267
538,0.6774193548387095,0.0,0.041495144
539,0.7419354838709677,0.0,0.08519778
540,0.8064516129032258,0.0,0.15308592
541,0.8709677419354838,0.0,0.25074854
542,0.935483870967742,0.0,0.38333702
543,1.0,0.0,0.5585954
544,-1.0,0.0625,0.5643845
545,-0.935483870967742,0.0625,0.40170103
546,-0.8709677419354839,0.0625,0.27180886
547,-0.8064516129032258,0.0625,0.17225102
548,-0.7419354838709677,0.0625,0.10055974
549,-0.6774193548387097,0.0625,0.051023334
550,-0.6129032258064516,0.0625,0.019819617
551,-0.5483870967741935,0.0625,0.004007399
552,-0.4838709677419355,0.0625,-0.0013443828
553,-0.4193548387096775,0.0625,-0.0019687414
554,-0.3548387096774194,0.0625,-0.001461029
555,-0.29032258064516125,0.0625,-0.0010608435
556,-0.22580645161290325,0.0625,-0.0008723736
557,-0.16129032258064524,0.0625,-0.0007404685
558,-0.09677419354838712,0.0625,-0.0006709099
559,-0.032258064516129004,0.0625,-0.0007969141
560,0.032258064516129004,0.0625,-0.0011119843
561,0.09677419354838701,0.0625,-0.001398325
562,0.16129032258064502,0.0625,-0.0014045238
563,0.22580645161290325,0.0625,-0.0010721684
564,0.29032258064516125,0.0625,-0.00062954426
565,0.35483870967741926,0.0625,-0.00035369396
566,0.4193548387096775,0.0625,-2.503395e-06
567,0.4838709677419355,0.0625,0.0018056631
568,0.5483870967741935,0.0625,0.007855296
569,0.6129032258064515,0.0625,0.022066176
570,0.6774193548387095,0.0625,0.0489372
571,0.7419354838709677,0.0625,0.09325254
572,0.8064516129032258,0.0625,0.16028026
573,0.8709677419354838,0.0625,0.25587916
574,0.935483870967742,0.0625,0.3867513
575,1.0,0.0625,0.5631814
576,-1.0,0.125,0.5844623
577,-0.935483870967742,0.125,0.41807914
578,-0.8709677419354839,0.125,0.28584227
579,-0.8064516129032258,0.125,0.18338224
580,-0.7419354838709677,0.125,0.10860294
581,-0.6774193548387097,0.125,0.056542158
582,-0.6129032258064516,0.125,0.023705423
583,-0.5483870967741935,0.125,0.006828904
584,-0.4838709677419355,0.125,0.00049579144
585,-0.4193548387096775,0.125,-0.000983715
586,-0.3548387096774194,0.125,-0.00094652176
587,-0.29032258064516125,0.125,-0.0006969571
588,-0.22580645161290325,0.125,-0.00062555075
589,-0.16129032258064524,0.125,-0.00071161985
590,-0.09677419354838712,0.125,-0.00078868866
591,-0.032258064516129004,0.125,-0.0007609725
592,0.032258064516129004,0.125,-0.0006638169
593,0.09677419354838701,0.125,-0.0006583929
594,0.16129032258064502,0.125,-0.00092333555
595,0.22580645161290325,0.125,-0.0014582872
596,0.29032258064516125,0.125,-0.002021253
597,0.35483870967741926,0.125,-0.0021668077
598,0.4193548387096775,0.125,-0.0010917783
599,0.4838709677419355,0.125,0.0027436614
600,0.5483870967741935,0.125,0.011876285
601,0.6129032258064515,0.125,0.029679298
602,0.6774193548387095,0.125,0.05995375
603,0.7419354838709677,0.125,0.10676807
604,0.8064516129032258,0.125,0.17487374
605,0.8709677419354838,0.125,0.27035332
606,0.935483870967742,0.125,0.4015215
607,1.0,0.125,0.58133733
608,-1.0,0.1875,0.61780494
609,-0.935483870967742,0.1875,0.444286
610,-0.8709677419354839,0.1875,0.30746496
611,-0.8064516129032258,0.1875,0.2000665
612,-0.7419354838709677,0.1875,0.12043488
613,-0.6774193548387097,0.1875,0.06458032
614,-0.6129032258064516,0.1875,0.029327035
615,-0.5483870967741935,0.1875,0.010859549
616,-0.4838709677419355,0.1875,0.0030728579
617,-0.4193548387096775,0.1875,0.0002949834
618,-0.3548387096774194,0.1875,-0.0004658699
619,-0.29032258064516125,0.1875,-0.00046378374
620,-0.22580645161290325,0.1875,-0.00038182735
621,-0.16129032258064524,0.1875,-0.00053328276
622,-0.09677419354838712,0.1875,-0.00082975626
623,-0.032258064516129004,0.1875,-0.00094902515
624,0.032258064516129004,0.1875,-0.0006659031
625,0.09677419354838701,0.1875,-0.0001718998
626,0.16129032258064502,0.1875,-6.145239e-05
627,0.22580645161290325,0.1875,-0.0008081198
628,0.29032258064516125,0.1875,-0.0021745563
629,0.35483870967741926,0.1875,-0.0030830503
630,0.4193548387096775,0.1875,-0.0018295646
631,0.4838709677419355,0.1875,0.0037581325
632,0.5483870967741935,0.1875,0.016270638
633,0.6129032258064515,0.1875,0.03859347
634,0.6774193548387095,0.1875,0.07371998
635,0.7419354838709677,0.1875,0.12487054
636,0.8064516129032258,0.1875,0.19619903
637,0.8709677419354838,0.1875,0.29394087
638,0.935483870967742,0.1875,0.42791033
639,1.0,0.1875,0.61343247
640,-1.0,0.25,0.6646444
641,-0.935483870967742,0.25,0.48085588
642,-0.8709677419354839,0.25,0.33726904
643,-0.8064516129032258,0.25,0.22292075
644,-0.7419354838709677,0.25,0.13653326
645,-0.6774193548387097,0.25,0.07538265
646,-0.6129032258064516,0.25,0.036729097
647,-0.5483870967741935,0.25,0.016058624
648,-0.4838709677419355,0.25,0.0063551664
649,-0.4193548387096775,0.25,0.0018548965
650,-0.3548387096774194,0.25,-7.504225e-05
651,-0.29032258064516125,0.25,-0.0005329251
652,-0.22580645161290325,0.25,-0.0003952384
653,-0.16129032258064524,0.25,-0.00038474798
654,-0.09677419354838712,0.25,-0.0007491112
655,-0.032258064516129004,0.25,-0.0011701584
656,0.032258064516129004,0.25,-0.001085937
657,0.09677419354838701,0.25,-0.000323236
658,0.16129032258064502,0.25,0.00048935413
659,0.22580645161290325,0.25,0.00037056208
660,0.29032258064516125,0.25,-0.00094103813
661,0.35483870967741926,0.25,-0.0022464395
662,0.4193548387096775,0.25,-0.0010213852
663,0.4838709677419355,0.25,0.005895078
664,0.5483870967741935,0.25,0.021623611
665,0.6129032258064515,0.25,0.04887116
666,0.6774193548387095,0.25,0.08992219
667,0.7419354838709677,0.25,0.14712596
668,0.8064516129032258,0.25,0.22399741
669,0.8709677419354838,0.25,0.32680362
670,0.935483870967742,0.25,0.46646392
671,1.0,0.25,0.65985584
672,-1.0,0.3125,0.72542703
673,-0.935483870967742,0.3125,0.52891076
674,-0.8709677419354839,0.3125,0.3765577
675,-0.8064516129032258,0.3125,0.25353542
676,-0.7419354838709677,0.3125,0.15851939
677,-0.6774193548387097,0.3125,0.090280175
678,-0.6129032258064516,0.3125,0.04679829
679,-0.5483870967741935,0.3125,0.022947669
680,-0.4838709677419355,0.3125,0.010686994
681,-0.4193548387096775,0.3125,0.003981948
682,-0.3548387096774194,0.3125,0.0004530549
683,-0.29032258064516125,0.3125,-0.0008150935
684,-0.22580645161290325,0.3125,-0.0007788539
685,-0.16129032258064524,0.3125,-0.00049960613
686,-0.09677419354838712,0.3125,-0.0006892681
687,-0.032258064516129004,0.3125,-0.0013288856
688,0.032258064516129004,0.3125,-0.00171417
689,0.09677419354838701,0.3125,-0.0011442304
690,0.16129032258064502,0.3125,0.00020462275
691,0.22580645161290325,0.3125,0.0012364388
692,0.29032258064516125,0.3125,0.0010821819
693,0.35483870967741926,0.3125,0.00048089027
694,0.4193548387096775,0.3125,0.00223428
695,0.4838709677419355,0.3125,0.010440946
696,0.5483870967741935,0.3125,0.029156506
697,0.6129032258064515,0.3125,0.06141776
698,0.6774193548387095,0.3125,0.1091432
699,0.7419354838709677,0.3125,0.17397219
700,0.8064516129032258,0.3125,0.25881618
701,0.8709677419354838,0.3125,0.36975232
702,0.935483870967742,0.3125,0.51807535
703,1.0,0.3125,0.7210877
704,-1.0,0.375,0.8009795
705,-0.935483870967742,0.375,0.5902325
706,-0.8709677419354839,0.375,0.42735487
707,-0.8064516129032258,0.375,0.29449728
708,-0.7419354838709677,0.375,0.18939412
709,-0.6774193548387097,0.375,0.11218029
710,-0.6129032258064516,0.375,0.061857462
711,-0.5483870967741935,0.375,0.033129096
712,-0.4838709677419355,0.375,0.017150939
713,-0.4193548387096775,0.375,0.0074796677
714,-0.3548387096774194,0.375,0.0017622113
715,-0.29032258064516125,0.375,-0.0008379817
716,-0.22580645161290325,0.375,-0.0013015866
717,-0.16129032258064524,0.375,-0.0009019375
718,-0.09677419354838712,0.375,-0.00078213215
719,-0.032258064516129004,0.375,-0.0014098287
720,0.032258064516129004,0.375,-0.002275467
721,0.09677419354838701,0.375,-0.002300918
722,0.16129032258064502,0.375,-0.0009275675
723,0.22580645161290325,0.375,0.0012102723
724,0.29032258064516125,0.375,0.0030180812
725,0.35483870967741926,0.375,0.0045824647
726,0.4193548387096775,0.375,0.008323789
727,0.4838709677419355,0.375,0.018722892
728,0.5483870967741935,0.375,0.04076332
729,0.6129032258064515,0.375,0.07825512
730,0.6774193548387095,0.375,0.13328773
731,0.7419354838709677,0.375,0.20718682
732,0.8064516129032258,0.375,0.30238515
733,0.8709677419354838,0.375,0.42441896
734,0.935483870967742,0.375,0.58402073
735,1.0,0.375,0.79786
736,-1.0,0.4375,0.8927429
737,-0.935483870967742,0.4375,0.66711134
738,-0.8709677419354839,0.4375,0.4921256
739,-0.8064516129032258,0.4375,0.34881353
740,-0.7419354838709677,0.4375,0.2329328
741,-0.6774193548387097,0.4375,0.1452617
742,-0.6129032258064516,0.4375,0.085819185
743,-0.5483870967741935,0.4375,0.04974687
744,-0.4838709677419355,0.4375,0.028090656
745,-0.4193548387096775,0.4375,0.014126539
746,-0.3548387096774194,0.4375,0.005276084
747,-0.29032258064516125,0.4375,0.00056892633
748,-0.22580645161290325,0.4375,-0.0010524392
749,-0.16129032258064524,0.4375,-0.000985384
750,-0.09677419354838712,0.4375,-0.00067436695
751,-0.032258064516129004,0.4375,-0.0010976195
752,0.032258064516129004,0.4375,-0.0022188425
753,0.09677419354838701,0.4375,-0.0029494166
754,0.16129032258064502,0.4375,-0.002047062
755,0.22580645161290325,0.4375,0.0007585287
756,0.29032258064516125,0.4375,0.004804373
757,0.35483870967741926,0.4375,0.009865582
758,0.4193548387096775,0.4375,0.017678857
759,0.4838709677419355,0.4375,0.03233224
760,0.5483870967741935,0.4375,0.05913812
761,0.6129032258064515,0.4375,0.10271382
762,0.6774193548387095,0.4375,0.16585404
763,0.7419354838709677,0.4375,0.2501505
764,0.8064516129032258,0.4375,0.35775208
765,0.8709677419354838,0.4375,0.4932238
766,0.935483870967742,0.4375,0.6659687
767,1.0,0.4375,0.891412
768,-1.0,0.5,1.003058
769,-0.935483870967742,0.5,0.7621898
770,-0.8709677419354839,0.5,0.5735857
771,-0.8064516129032258,0.5,0.4193147
772,-0.7419354838709677,0.5,0.29263836
773,-0.6774193548387097,0.5,0.19380414
774,-0.6129032258064516,0.5,0.123375356
775,-0.5483870967741935,0.5,0.077293396
776,-0.4838709677419355,0.5,0.04739493
777,-0.4193548387096775,0.5,0.027174056
778,-0.3548387096774194,0.5,0.013756752
779,-0.29032258064516125,0.5,0.005819261
780,-0.22580645161290325,0.5,0.002094984
781,-0.16129032258064524,0.5,0.0010789037
782,-0.09677419354838712,0.5,0.0011536479
783,-0.032258064516129004,0.5,0.00093978643
784,0.032258064516129004,0.5,-0.00011181831
785,0.09677419354838701,0.5,-0.001275599
786,0.16129032258064502,0.5,-0.00095170736
787,0.22580645161290325,0.5,0.0021610856
788,0.29032258064516125,0.5,0.008423984
789,0.35483870967741926,0.5,0.017962158
790,0.4193548387096775,0.5,0.032014966
791,0.4838709677419355,0.5,0.05373895
792,0.5483870967741935,0.5,0.08784819
793,0.6129032258064515,0.5,0.13924295
794,0.6774193548387095,0.5,0.21166098
795,0.7419354838709677,0.5,0.30750942
796,0.8064516129032258,0.5,0.4288538
797,0.8709677419354838,0.5,0.5790503
798,0.935483870967742,0.5,0.7660013
799,1.0,0.5,1.0038038
800,-1.0,0.5625,1.1354305
801,-0.935483870967742,0.5625,0.8785084
802,-0.8709677419354839,0.5625,0.6747398
803,-0.8064516129032258,0.5625,0.508615
804,-0.7419354838709677,0.5625,0.37124878
805,-0.6774193548387097,0.5625,0.26115942
806,-0.6129032258064516,0.5625,0.17869037
807,-0.5483870967741935,0.5625,0.12053722
808,-0.4838709677419355,0.5625,0.079954505
809,-0.4193548387096775,0.5625,0.051279247
810,-0.3548387096774194,0.5625,0.031526268
811,-0.29032258064516125,0.5625,0.018932402
812,-0.22580645161290325,0.5625,0.011910111
813,-0.16129032258064524,0.5625,0.008815318
814,-0.09677419354838712,0.5625,0.007947087
815,-0.032258064516129004,0.5625,0.0076930523
816,0.032258064516129004,0.5625,0.006989956
817,0.09677419354838701,0.5625,0.005982697
818,0.16129032258064502,0.5625,0.006205797
819,0.22580645161290325,0.5625,0.009787083
820,0.29032258064516125,0.5625,0.01840204
821,0.35483870967741926,0.5625,0.03312701
822,0.4193548387096775,0.5625,0.055161953
823,0.4838709677419355,0.5625,0.086636305
824,0.5483870967741935,0.5625,0.13096368
825,0.6129032258064515,0.5625,0.1925345
826,0.6774193548387095,0.5625,0.27575952
827,0.7419354838709677,0.5625,0.38405848
828,0.8064516129032258,0.5625,0.51962095
829,0.8709677419354838,0.5625,0.68487245
830,0.935483870967742,0.5625,0.88677883
831,1.0,0.5625,1.1382114
832,-1.0,0.625,1.2946686
833,-0.935483870967742,0.625,1.0197324
834,-0.8709677419354839,0.625,0.7990123
835,-0.8064516129032258,0.625,0.61947346
836,-0.7419354838709677,0.625,0.4710259
837,-0.6774193548387097,0.625,0.34967333
838,-0.6129032258064516,0.625,0.25472534
839,-0.5483870967741935,0.625,0.18336743
840,-0.4838709677419355,0.625,0.13044173
841,-0.4193548387096775,0.625,0.091513306
842,-0.3548387096774194,0.625,0.0637593
843,-0.29032258064516125,0.625,0.04505521
844,-0.22580645161290325,0.625,0.033466905
845,-0.16129032258064524,0.625,0.027190417
846,-0.09677419354838712,0.625,0.024504483
847,-0.032258064516129004,0.625,0.02373138
848,0.032258064516129004,0.625,0.023492575
849,0.09677419354838701,0.625,0.023357272
850,0.16129032258064502,0.625,0.024467468
851,0.22580645161290325,0.625,0.029354692
852,0.29032258064516125,0.625,0.040901303
853,0.35483870967741926,0.625,0.06140971
854,0.4193548387096775,0.625,0.09245533
855,0.4838709677419355,0.625,0.13539743
856,0.5483870967741935,0.625,0.19222975
857,0.6129032258064515,0.625,0.26628846
858,0.6774193548387095,0.625,0.36201042
859,0.7419354838709677,0.625,0.48350906
860,0.8064516129032258,0.625,0.63332224
861,0.8709677419354838,0.625,0.8137785
862,0.935483870967742,0.625,1.0318561
863,1.0,0.625,1.299078
864,-1.0,0.6875,1.4867516
865,-0.935483870967742,0.6875,1.1903661
866,-0.8709677419354839,0.6875,0.9503453
867,-0.8064516129032258,0.6875,0.755139
868,-0.7419354838709677,0.6875,0.5943351
869,-0.6774193548387097,0.6875,0.46126884
870,-0.6129032258064516,0.6875,0.3535333
871,-0.5483870967741935,0.6875,0.26848617
872,-0.4838709677419355,0.6875,0.20242044
873,-0.4193548387096775,0.6875,0.15216053
874,-0.3548387096774194,0.6875,0.11520985
875,-0.29032258064516125,0.6875,0.08921957
876,-0.22580645161290325,0.6875,0.071961194
877,-0.16129032258064524,0.6875,0.06148365
878,-0.09677419354838712,0.6875,0.05608827
879,-0.032258064516129004,0.6875,0.054177284
880,0.032258064516129004,0.6875,0.054302216
881,0.09677419354838701,0.6875,0.05565083
882,0.16129032258064502,0.6875,0.058861613
883,0.22580645161290325,0.6875,0.06641823
884,0.29032258064516125,0.6875,0.08196032
885,0.35483870967741926,0.6875,0.10887307
886,0.4193548387096775,0.6875,0.14928567
887,0.4838709677419355,0.6875,0.20419675
888,0.5483870967741935,0.6875,0.2745937
889,0.6129032258064515,0.6875,0.36275482
890,0.6774193548387095,0.6875,0.47255713
891,0.7419354838709677,0.6875,0.6081964
892,0.8064516129032258,0.6875,0.7727164
893,0.8709677419354838,0.6875,0.9693488
894,0.935483870967742,0.6875,1.205902
895,1.0,0.6875,1.4920118
896,-1.0,0.75,1.7182269
897,-0.935483870967742,0.75,1.3957705
898,-0.8709677419354839,0.75,1.1332667
899,-0.8064516129032258,0.75,0.91949844
900,-0.7419354838709677,0.75,0.74407536
901,-0.6774193548387097,0.75,0.59806895
902,-0.6129032258064516,0.75,0.47694615
903,-0.5483870967741935,0.75,0.37791494
904,-0.4838709677419355,0.75,0.29841897
905,-0.4193548387096775,0.75,0.23632708
906,-0.3548387096774194,0.75,0.18947682
907,-0.29032258064516125,0.75,0.15539703
908,-0.22580645161290325,0.75,0.1316419
909,-0.16129032258064524,0.75,0.11614668
910,-0.09677419354838712,0.75,0.107261956
911,-0.032258064516129004,0.75,0.103571534
912,0.032258064516129004,0.75,0.10378125
913,0.09677419354838701,0.75,0.10699263
914,0.16129032258064502,0.75,0.11345482
915,0.22580645161290325,0.75,0.12529477
916,0.29032258064516125,0.75,0.14628917
917,0.35483870967741926,0.75,0.18039066
918,0.4193548387096775,0.75,0.23019302
919,0.4838709677419355,0.75,0.2967289
920,0.5483870967741935,0.75,0.38063025
921,0.6129032258064515,0.75,0.48355585
922,0.6774193548387095,0.75,0.6086769
923,0.7419354838709677,0.75,0.75984156
924,0.8064516129032258,0.75,0.94064796
925,0.8709677419354838,0.75,1.1559074
926,0.935483870967742,0.75,1.4145229
927,1.0,0.75,1.7232906
928,-1.0,0.8125,1.9945263
929,-0.935483870967742,0.8125,1.6418071
930,-0.8709677419354839,0.8125,1.3528693
931,-0.8064516129032258,0.8125,1.1170609
932,-0.7419354838709677,0.8125,0.92388093
933,-0.6774193548387097,0.8125,0.7628025
934,-0.6129032258064516,0.8125,0.62714916
935,-0.5483870967741935,0.8125,0.51367307
936,-0.4838709677419355,0.8125,0.42057195
937,-0.4193548387096775,0.8125,0.3464137
938,-0.3548387096774194,0.8125,0.28925642
939,-0.29032258064516125,0.8125,0.24655557
940,-0.22580645161290325,0.8125,0.21572036
941,-0.16129032258064524,0.8125,0.19460434
942,-0.09677419354838712,0.8125,0.18162587
943,-0.032258064516129004,0.8125,0.17560354
944,0.032258064516129004,0.8125,0.17556244
945,0.09677419354838701,0.8125,0.18080527
946,0.16129032258064502,0.8125,0.19144696
947,0.22580645161290325,0.8125,0.20915747
948,0.29032258064516125,0.8125,0.23726201
949,0.35483870967741926,0.8125,0.27957785
950,0.4193548387096775,0.8125,0.33886757
951,0.4838709677419355,0.8125,0.4164679
952,0.5483870967741935,0.8125,0.5132605
953,0.6129032258064515,0.8125,0.63087493
954,0.6774193548387095,0.8125,0.7721175
955,0.7419354838709677,0.8125,0.94057316
956,0.8064516129032258,0.8125,1.140467
957,0.8709677419354838,0.8125,1.3783224
958,0.935483870967742,0.8125,1.6635668
959,1.0,0.8125,1.9985619
960,-1.0,0.875,2.315309
961,-0.935483870967742,0.875,1.9337544
962,-0.8709677419354839,0.875,1.6145765
963,-0.8064516129032258,0.875,1.3528244
964,-0.7419354838709677,0.875,1.1381133
965,-0.6774193548387097,0.875,0.9589709
966,-0.6129032258064516,0.875,0.8069971
967,-0.5483870967741935,0.875,0.67825806
968,-0.4838709677419355,0.875,0.57123846
969,-0.4193548387096775,0.875,0.48479962
970,-0.3548387096774194,0.875,0.4170395
971,-0.29032258064516125,0.875,0.36533555
972,-0.22580645161290325,0.875,0.32700157
973,-0.16129032258064524,0.875,0.2998494
974,-0.09677419354838712,0.875,0.28237703
975,-0.032258064516129004,0.875,0.27365673
976,0.032258064516129004,0.875,0.27311978
977,0.09677419354838701,0.875,0.28047657
978,0.16129032258064502,0.875,0.29596326
979,0.22580645161290325,0.875,0.320847
980,0.29032258064516125,0.875,0.35761946
981,0.35483870967741926,0.875,0.40932986
982,0.4193548387096775,0.875,0.47852135
983,0.4838709677419355,0.875,0.56690574
984,0.5483870967741935,0.875,0.6760067
985,0.6129032258064515,0.875,0.80796444
986,0.6774193548387095,0.875,0.96583796
987,0.7419354838709677,0.875,1.1534911
988,0.8064516129032258,0.875,1.3760179
989,0.8709677419354838,0.875,1.6413081
990,0.935483870967742,0.875,1.9575053
991,1.0,0.875,2.3189468
992,-1.0,0.9375,2.6650658
993,-0.935483870967742,0.9375,2.2731407
994,-0.8709677419354839,0.9375,1.9234302
995,-0.8064516129032258,0.9375,1.6320032
996,-0.7419354838709677,0.9375,1.3916785
997,-0.6774193548387097,0.9375,1.1908418
998,-0.6129032258064516,0.9375,1.0201296
999,-0.5483870967741935,0.9375,0.87487465
1000,-0.4838709677419355,0.9375,0.75336266
1001,-0.4193548387096775,0.9375,0.6543201
1002,-0.3548387096774194,0.9375,0.57567304
1003,-0.29032258064516125,0.9375,0.51466906
1004,-0.22580645161290325,0.9375,0.46855462
1005,-0.16129032258064524,0.9375,0.4351344
1006,-0.09677419354838712,0.9375,0.41300198
1007,-0.032258064516129004,0.9375,0.40147972
1008,0.032258064516129004,0.9375,0.40041947
1009,0.09677419354838701,0.9375,0.4100154
1010,0.16129032258064502,0.9375,0.43077347
1011,0.22580645161290325,0.9375,0.4636658
1012,0.29032258064516125,0.9375,0.5102438
1013,0.35483870967741926,0.9375,0.5724447
1014,0.4193548387096775,0.9375,0.6522391
1015,0.4838709677419355,0.9375,0.7515805
1016,0.5483870967741935,0.9375,0.8727664
1017,0.6129032258064515,0.9375,1.0188594
1018,0.6774193548387095,0.9375,1.1938214
1019,0.7419354838709677,0.9375,1.4024731
1020,0.8064516129032258,0.9375,1.6511008
1021,0.8709677419354838,0.9375,1.9479029
1022,0.935483870967742,0.9375,2.2951677
1023,1.0,0.9375,2.6715648


==> visu/old/tikz_csvs_two_dim/result_best_run_two_dim/cfg.json <==
{"example": "two_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 5000, "weight_testfn_obs": 5000, "weight_gap_term": 0.0005, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.003, "lr_testfn": 0.0047, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 79478, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-08_07-22-58_974297_3674339/artifacts/2024-10-08_07-23-02/fn_2024-10-08_07-23-02/working_dirs/fn_63b87_00009_9_example=two_dim_2024-10-08_07-23-02", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/old/tikz_csvs_two_dim/result_best_run_two_dim/diff.csv <==
,X_x,X_y,value
0,-2.0,-2.0,0.01022622
1,-1.870967741935484,-2.0,0.004513383
2,-1.7419354838709677,-2.0,0.0006187409
3,-1.6129032258064515,-2.0,-0.0015308261
4,-1.4838709677419355,-2.0,-0.002104625
5,-1.3548387096774195,-2.0,-0.0014066994
6,-1.2258064516129032,-2.0,7.1145594e-05
7,-1.096774193548387,-2.0,0.0015871972
8,-0.967741935483871,-2.0,0.0022010133
9,-0.838709677419355,-2.0,0.0012924001
10,-0.7096774193548387,-2.0,-0.00029625
11,-0.5806451612903225,-2.0,-0.00038750283
12,-0.4516129032258065,-2.0,0.0010060798
13,-0.3225806451612905,-2.0,0.0009809881
14,-0.19354838709677424,-2.0,-0.00022044964
15,-0.06451612903225801,-2.0,0.00047260488
16,0.06451612903225801,-2.0,0.001961145
17,0.19354838709677402,-2.0,-0.002467908
18,0.32258064516129004,-2.0,-0.00088101625
19,0.4516129032258065,-2.0,0.002264848
20,0.5806451612903225,-2.0,0.0019208137
21,0.7096774193548385,-2.0,0.000487715
22,0.838709677419355,-2.0,-0.00034746528
23,0.967741935483871,-2.0,-0.00056809187
24,1.096774193548387,-2.0,-0.0006182194
25,1.225806451612903,-2.0,-0.0007133335
26,1.354838709677419,-2.0,-0.0007567704
27,1.4838709677419355,-2.0,-0.0004849136
28,1.6129032258064515,-2.0,0.00038944185
29,1.7419354838709675,-2.0,0.0020902306
30,1.870967741935484,-2.0,0.0047527254
31,2.0,-2.0,0.008426741
32,-2.0,-1.875,0.0030191392
33,-1.870967741935484,-1.875,0.0032369196
34,-1.7419354838709677,-1.875,0.004114032
35,-1.6129032258064515,-1.875,0.005589232
36,-1.4838709677419355,-1.875,0.007516928
37,-1.3548387096774195,-1.875,0.009642072
38,-1.2258064516129032,-1.875,0.01155328
39,-1.096774193548387,-1.875,0.012594104
40,-0.967741935483871,-1.875,0.011771068
41,-0.838709677419355,-1.875,0.007914601
42,-0.7096774193548387,-1.875,0.0007274911
43,-0.5806451612903225,-1.875,-0.007710496
44,-0.4516129032258065,-1.875,-0.0145207085
45,-0.3225806451612905,-1.875,-0.020063113
46,-0.19354838709677424,-1.875,-0.026380964
47,-0.06451612903225801,-1.875,-0.03361743
48,0.06451612903225801,-1.875,-0.033486865
49,0.19354838709677402,-1.875,-0.027038112
50,0.32258064516129004,-1.875,-0.014630098
51,0.4516129032258065,-1.875,-0.006205147
52,0.5806451612903225,-1.875,-0.0032510925
53,0.7096774193548385,-1.875,-0.0012818369
54,0.838709677419355,-1.875,0.0015241895
55,0.967741935483871,-1.875,0.0046626106
56,1.096774193548387,-1.875,0.007148996
57,1.225806451612903,-1.875,0.0084291175
58,1.354838709677419,-1.875,0.008496605
59,1.4838709677419355,-1.875,0.0076811314
60,1.6129032258064515,-1.875,0.006399438
61,1.7419354838709675,-1.875,0.004979834
62,1.870967741935484,-1.875,0.0035926104
63,2.0,-1.875,0.0022410303
64,-2.0,-1.75,-0.0015126765
65,-1.870967741935484,-1.75,0.0027134866
66,-1.7419354838709677,-1.75,0.0067373067
67,-1.6129032258064515,-1.75,0.010524198
68,-1.4838709677419355,-1.75,0.01396206
69,-1.3548387096774195,-1.75,0.016851053
70,-1.2258064516129032,-1.75,0.018864358
71,-1.096774193548387,-1.75,0.01946731
72,-0.967741935483871,-1.75,0.017750705
73,-0.838709677419355,-1.75,0.012304058
74,-0.7096774193548387,-1.75,0.0017321073
75,-0.5806451612903225,-1.75,-0.013299286
76,-0.4516129032258065,-1.75,-0.028587516
77,-0.3225806451612905,-1.75,-0.04036589
78,-0.19354838709677424,-1.75,-0.05045323
79,-0.06451612903225801,-1.75,-0.06426716
80,0.06451612903225801,-1.75,-0.065848365
81,0.19354838709677402,-1.75,-0.04737942
82,0.32258064516129004,-1.75,-0.02483607
83,0.4516129032258065,-1.75,-0.013096876
84,0.5806451612903225,-1.75,-0.008785259
85,0.7096774193548385,-1.75,-0.005067125
86,0.838709677419355,-1.75,-1.606159e-05
87,0.967741935483871,-1.75,0.0053365263
88,1.096774193548387,-1.75,0.009544384
89,1.225806451612903,-1.75,0.011830393
90,1.354838709677419,-1.75,0.012172848
91,1.4838709677419355,-1.75,0.010984428
92,1.6129032258064515,-1.75,0.008763015
93,1.7419354838709675,-1.75,0.005863309
94,1.870967741935484,-1.75,0.0024029166
95,2.0,-1.75,-0.0017388463
96,-2.0,-1.625,-0.0037845671
97,-1.870967741935484,-1.625,0.0028403401
98,-1.7419354838709677,-1.625,0.008688368
99,-1.6129032258064515,-1.625,0.0137647465
100,-1.4838709677419355,-1.625,0.01800561
101,-1.3548387096774195,-1.625,0.02127215
102,-1.2258064516129032,-1.625,0.023334749
103,-1.096774193548387,-1.625,0.023803841
104,-0.967741935483871,-1.625,0.021960787
105,-0.838709677419355,-1.625,0.01646633
106,-0.7096774193548387,-1.625,0.005309947
107,-0.5806451612903225,-1.625,-0.01270622
108,-0.4516129032258065,-1.625,-0.03438495
109,-0.3225806451612905,-1.625,-0.052329004
110,-0.19354838709677424,-1.625,-0.06488806
111,-0.06451612903225801,-1.625,-0.08330798
112,0.06451612903225801,-1.625,-0.08800562
113,0.19354838709677402,-1.625,-0.05818376
114,0.32258064516129004,-1.625,-0.027610615
115,0.4516129032258065,-1.625,-0.015449405
116,0.5806451612903225,-1.625,-0.01227387
117,0.7096774193548385,-1.625,-0.008795217
118,0.838709677419355,-1.625,-0.0031173825
119,0.967741935483871,-1.625,0.0031526238
120,1.096774193548387,-1.625,0.008167347
121,1.225806451612903,-1.625,0.011013513
122,1.354838709677419,-1.625,0.011692345
123,1.4838709677419355,-1.625,0.010676593
124,1.6129032258064515,-1.625,0.008477688
125,1.7419354838709675,-1.625,0.0053884834
126,1.870967741935484,-1.625,0.001393199
127,2.0,-1.625,-0.0038195848
128,-2.0,-1.5,-0.0042721927
129,-1.870967741935484,-1.5,0.0034085363
130,-1.7419354838709677,-1.5,0.010007694
131,-1.6129032258064515,-1.5,0.015579686
132,-1.4838709677419355,-1.5,0.02011291
133,-1.3548387096774195,-1.5,0.023535585
134,-1.2258064516129032,-1.5,0.025716957
135,-1.096774193548387,-1.5,0.026432056
136,-0.967741935483871,-1.5,0.02521953
137,-0.838709677419355,-1.5,0.021059863
138,-0.7096774193548387,-1.5,0.011958718
139,-0.5806451612903225,-1.5,-0.0045552105
140,-0.4516129032258065,-1.5,-0.02782838
141,-0.3225806451612905,-1.5,-0.04966879
142,-0.19354838709677424,-1.5,-0.06318554
143,-0.06451612903225801,-1.5,-0.0838597
144,0.06451612903225801,-1.5,-0.09426218
145,0.19354838709677402,-1.5,-0.056080326
146,0.32258064516129004,-1.5,-0.021031812
147,0.4516129032258065,-1.5,-0.01193355
148,0.5806451612903225,-1.5,-0.012525305
149,0.7096774193548385,-1.5,-0.011253662
150,0.838709677419355,-1.5,-0.0065162703
151,0.967741935483871,-1.5,-0.0005642623
152,1.096774193548387,-1.5,0.0044005625
153,1.225806451612903,-1.5,0.0073848516
154,1.354838709677419,-1.5,0.008418032
155,1.4838709677419355,-1.5,0.0079799
156,1.6129032258064515,-1.5,0.006512385
157,1.7419354838709675,-1.5,0.00416746
158,1.870967741935484,-1.5,0.0007274002
159,2.0,-1.5,-0.004368022
160,-2.0,-1.375,-0.0034812093
161,-1.870967741935484,-1.375,0.004143171
162,-1.7419354838709677,-1.375,0.010630604
163,-1.6129032258064515,-1.375,0.016087001
164,-1.4838709677419355,-1.375,0.02054449
165,-1.3548387096774195,-1.375,0.023984995
166,-1.2258064516129032,-1.375,0.026363086
167,-1.096774193548387,-1.375,0.027606428
168,-0.967741935483871,-1.375,0.027532063
169,-0.838709677419355,-1.375,0.025578126
170,-0.7096774193548387,-1.375,0.020286605
171,-0.5806451612903225,-1.375,0.0090381205
172,-0.4516129032258065,-1.375,-0.009735584
173,-0.3225806451612905,-1.375,-0.030195042
174,-0.19354838709677424,-1.375,-0.04203385
175,-0.06451612903225801,-1.375,-0.062398374
176,0.06451612903225801,-1.375,-0.08181012
177,0.19354838709677402,-1.375,-0.040645897
178,0.32258064516129004,-1.375,-0.005709812
179,0.4516129032258065,-1.375,-0.0030491352
180,0.5806451612903225,-1.375,-0.009581298
181,0.7096774193548385,-1.375,-0.01204671
182,0.838709677419355,-1.375,-0.0094679445
183,0.967741935483871,-1.375,-0.004798323
184,1.096774193548387,-1.375,-0.0005367473
185,1.225806451612903,-1.375,0.0022796728
186,1.354838709677419,-1.375,0.0036836974
187,1.4838709677419355,-1.375,0.0040939744
188,1.6129032258064515,-1.375,0.0038132668
189,1.7419354838709675,-1.375,0.0027822107
190,1.870967741935484,-1.375,0.00052850693
191,2.0,-1.375,-0.0037878007
192,-2.0,-1.25,-0.0019158423
193,-1.870967741935484,-1.25,0.0047476217
194,-1.7419354838709677,-1.25,0.010448281
195,-1.6129032258064515,-1.25,0.015336231
196,-1.4838709677419355,-1.25,0.019468248
197,-1.3548387096774195,-1.25,0.022845443
198,-1.2258064516129032,-1.25,0.02546157
199,-1.096774193548387,-1.25,0.027340427
200,-0.967741935483871,-1.25,0.028531581
201,-0.838709677419355,-1.25,0.028943032
202,-0.7096774193548387,-1.25,0.027903423
203,-0.5806451612903225,-1.25,0.023600161
204,-0.4516129032258065,-1.25,0.013875544
205,-0.3225806451612905,-1.25,0.0013862848
206,-0.19354838709677424,-1.25,-0.0043922067
207,-0.06451612903225801,-1.25,-0.021510422
208,0.06451612903225801,-1.25,-0.052679062
209,0.19354838709677402,-1.25,-0.015371144
210,0.32258064516129004,-1.25,0.014947087
211,0.4516129032258065,-1.25,0.00892967
212,0.5806451612903225,-1.25,-0.004585877
213,0.7096774193548385,-1.25,-0.011459723
214,0.838709677419355,-1.25,-0.011630818
215,0.967741935483871,-1.25,-0.008744121
216,1.096774193548387,-1.25,-0.005519584
217,1.225806451612903,-1.25,-0.0030096546
218,1.354838709677419,-1.25,-0.0012081265
219,1.4838709677419355,-1.25,0.00018965267
220,1.6129032258064515,-1.25,0.0012831641
221,1.7419354838709675,-1.25,0.0017627142
222,1.870967741935484,-1.25,0.0008803457
223,2.0,-1.25,-0.0024920404
224,-2.0,-1.125,-4.659593e-05
225,-1.870967741935484,-1.125,0.004948076
226,-1.7419354838709677,-1.125,0.0093647335
227,-1.6129032258064515,-1.125,0.013386493
228,-1.4838709677419355,-1.125,0.017065447
229,-1.3548387096774195,-1.125,0.020368367
230,-1.2258064516129032,-1.125,0.023250446
231,-1.096774193548387,-1.125,0.02573581
232,-0.967741935483871,-1.125,0.027985409
233,-0.838709677419355,-1.125,0.030261144
234,-0.7096774193548387,-1.125,0.03265536
235,-0.5806451612903225,-1.125,0.034572095
236,-0.4516129032258065,-1.125,0.034754634
237,-0.3225806451612905,-1.125,0.03423384
238,-0.19354838709677424,-1.125,0.039046615
239,-0.06451612903225801,-1.125,0.028586626
240,0.06451612903225801,-1.125,-0.01484254
241,0.19354838709677402,-1.125,0.012509882
242,0.32258064516129004,-1.125,0.0354324
243,0.4516129032258065,-1.125,0.020600408
244,0.5806451612903225,-1.125,0.00068473816
245,0.7096774193548385,-1.125,-0.010131717
246,0.838709677419355,-1.125,-0.012846172
247,0.967741935483871,-1.125,-0.011678979
248,1.096774193548387,-1.125,-0.009465814
249,1.225806451612903,-1.125,-0.0072331876
250,1.354838709677419,-1.125,-0.0050150603
251,1.4838709677419355,-1.125,-0.0026563257
252,1.6129032258064515,-1.125,-0.00027889851
253,1.7419354838709675,-1.125,0.0015471242
254,1.870967741935484,-1.125,0.0018103532
255,2.0,-1.125,-0.0008722618
256,-2.0,-1.0,0.0017214864
257,-1.870967741935484,-1.0,0.0045385286
258,-1.7419354838709677,-1.0,0.0073588435
259,-1.6129032258064515,-1.0,0.01038453
260,-1.4838709677419355,-1.0,0.0136248395
261,-1.3548387096774195,-1.0,0.01695124
262,-1.2258064516129032,-1.0,0.02018264
263,-1.096774193548387,-1.0,0.023210078
264,-0.967741935483871,-1.0,0.026139542
265,-0.838709677419355,-1.0,0.029381573
266,-0.7096774193548387,-1.0,0.033572435
267,-0.5806451612903225,-1.0,0.03925073
268,-0.4516129032258065,-1.0,0.046645105
269,-0.3225806451612905,-1.0,0.05701351
270,-0.19354838709677424,-1.0,0.07371417
271,-0.06451612903225801,-1.0,0.072764754
272,0.06451612903225801,-1.0,0.01970157
273,0.19354838709677402,-1.0,0.03426069
274,0.32258064516129004,-1.0,0.050026566
275,0.4516129032258065,-1.0,0.028707951
276,0.5806451612903225,-1.0,0.0046298206
277,0.7096774193548385,-1.0,-0.008569926
278,0.838709677419355,-1.0,-0.012867779
279,0.967741935483871,-1.0,-0.012855515
280,1.096774193548387,-1.0,-0.011339441
281,1.225806451612903,-1.0,-0.009260595
282,1.354838709677419,-1.0,-0.0066789314
283,1.4838709677419355,-1.0,-0.0035797358
284,1.6129032258064515,-1.0,-0.00029030442
285,1.7419354838709675,-1.0,0.0023987365
286,1.870967741935484,-1.0,0.0032637864
287,2.0,-1.0,0.00073156506
288,-2.0,-0.875,0.003077671
289,-1.870967741935484,-0.875,0.0034218933
290,-1.7419354838709677,-0.875,0.004535772
291,-1.6129032258064515,-0.875,0.0066226646
292,-1.4838709677419355,-0.875,0.009611718
293,-1.3548387096774195,-0.875,0.013209328
294,-1.2258064516129032,-0.875,0.016994238
295,-1.096774193548387,-0.875,0.020579398
296,-0.967741935483871,-0.875,0.023823142
297,-0.838709677419355,-0.875,0.027035803
298,-0.7096774193548387,-0.875,0.0310871
299,-0.5806451612903225,-0.875,0.03729537
300,-0.4516129032258065,-0.875,0.04724416
301,-0.3225806451612905,-0.875,0.063296676
302,-0.19354838709677424,-0.875,0.08834052
303,-0.06451612903225801,-0.875,0.09728342
304,0.06451612903225801,-0.875,0.039471924
305,0.19354838709677402,-0.875,0.042630255
306,0.32258064516129004,-0.875,0.054587007
307,0.4516129032258065,-0.875,0.031183332
308,0.5806451612903225,-0.875,0.006450087
309,0.7096774193548385,-0.875,-0.0067941844
310,0.838709677419355,-0.875,-0.011229217
311,0.967741935483871,-0.875,-0.011524886
312,1.096774193548387,-0.875,-0.010278553
313,1.225806451612903,-0.875,-0.008267477
314,1.354838709677419,-0.875,-0.0055225194
315,1.4838709677419355,-0.875,-0.0021178424
316,1.6129032258064515,-0.875,0.0014767647
317,1.7419354838709675,-0.875,0.004324304
318,1.870967741935484,-0.875,0.005074002
319,2.0,-0.875,0.0020541549
320,-2.0,-0.75,0.003827259
321,-1.870967741935484,-0.75,0.0016382893
322,-1.7419354838709677,-0.75,0.0011548102
323,-1.6129032258064515,-0.75,0.0025666356
324,-1.4838709677419355,-0.75,0.005683139
325,-1.3548387096774195,-0.75,0.009975642
326,-1.2258064516129032,-0.75,0.0146791935
327,-1.096774193548387,-0.75,0.018985987
328,-0.967741935483871,-0.75,0.02231291
329,-0.838709677419355,-0.75,0.024610162
330,-0.7096774193548387,-0.75,0.026620239
331,-0.5806451612903225,-0.75,0.029979229
332,-0.4516129032258065,-0.75,0.037160397
333,-0.3225806451612905,-0.75,0.051749647
334,-0.19354838709677424,-0.75,0.07801604
335,-0.06451612903225801,-0.75,0.093723
336,0.06451612903225801,-0.75,0.036338866
337,0.19354838709677402,-0.75,0.032734156
338,0.32258064516129004,-0.75,0.046557844
339,0.4516129032258065,-0.75,0.027011514
340,0.5806451612903225,-0.75,0.0060320497
341,0.7096774193548385,-0.75,-0.0044780374
342,0.838709677419355,-0.75,-0.00743407
343,0.967741935483871,-0.75,-0.0071795285
344,1.096774193548387,-0.75,-0.005875498
345,1.225806451612903,-0.75,-0.0040030777
346,1.354838709677419,-0.75,-0.001478523
347,1.4838709677419355,-0.75,0.0016241968
348,1.6129032258064515,-0.75,0.004788175
349,1.7419354838709675,-0.75,0.0070279427
350,1.870967741935484,-0.75,0.006964654
351,2.0,-0.75,0.0029215887
352,-2.0,-0.625,0.003899442
353,-1.870967741935484,-0.625,-0.00063332636
354,-1.7419354838709677,-0.625,-0.0023758933
355,-1.6129032258064515,-0.625,-0.0011724755
356,-1.4838709677419355,-0.625,0.0026251823
357,-1.3548387096774195,-0.625,0.008188993
358,-1.2258064516129032,-0.625,0.0143197775
359,-1.096774193548387,-0.625,0.019658744
360,-0.967741935483871,-0.625,0.023000032
361,-0.838709677419355,-0.625,0.023666799
362,-0.7096774193548387,-0.625,0.021880329
363,-0.5806451612903225,-0.625,0.019020975
364,-0.4516129032258065,-0.625,0.017795503
365,-0.3225806451612905,-0.625,0.022790372
366,-0.19354838709677424,-0.625,0.044853866
367,-0.06451612903225801,-0.625,0.066726744
368,0.06451612903225801,-0.625,0.013636172
369,0.19354838709677402,-0.625,0.004106939
370,0.32258064516129004,-0.625,0.023478389
371,0.4516129032258065,-0.625,0.015188813
372,0.5806451612903225,-0.625,0.0032210946
373,0.7096774193548385,-0.625,-0.0014915466
374,0.838709677419355,-0.625,-0.0013999939
375,0.967741935483871,-0.625,7.143617e-05
376,1.096774193548387,-0.625,0.0015397072
377,1.225806451612903,-0.625,0.0030030012
378,1.354838709677419,-0.625,0.0047892034
379,1.4838709677419355,-0.625,0.0069314092
380,1.6129032258064515,-0.625,0.008968763
381,1.7419354838709675,-0.625,0.009963658
382,1.870967741935484,-0.625,0.00859485
383,2.0,-0.625,0.0032529924
384,-2.0,-0.5,0.0033381432
385,-1.870967741935484,-0.5,-0.0030985177
386,-1.7419354838709677,-0.5,-0.0055568404
387,-1.6129032258064515,-0.5,-0.003939159
388,-1.4838709677419355,-0.5,0.0012004077
389,-1.3548387096774195,-0.5,0.008676618
390,-1.2258064516129032,-0.5,0.016783774
391,-1.096774193548387,-0.5,0.023516625
392,-0.967741935483871,-0.5,0.026904523
393,-0.838709677419355,-0.5,0.025395066
394,-0.7096774193548387,-0.5,0.018238962
395,-0.5806451612903225,-0.5,0.005811751
396,-0.4516129032258065,-0.5,-0.0087839365
397,-0.3225806451612905,-0.5,-0.0032465458
398,-0.19354838709677424,-0.5,0.025351226
399,-0.06451612903225801,-0.5,0.05402839
400,0.06451612903225801,-0.5,0.007299781
401,0.19354838709677402,-0.5,-0.009620726
402,0.32258064516129004,-0.5,0.002834797
403,0.4516129032258065,-0.5,-0.004665971
404,0.5806451612903225,-0.5,-0.0026370883
405,0.7096774193548385,-0.5,0.001694262
406,0.838709677419355,-0.5,0.0062254965
407,0.967741935483871,-0.5,0.009305447
408,1.096774193548387,-0.5,0.010811716
409,1.225806451612903,-0.5,0.011474937
410,1.354838709677419,-0.5,0.012006193
411,1.4838709677419355,-0.5,0.012650952
412,1.6129032258064515,-0.5,0.013085358
413,1.7419354838709675,-0.5,0.0124882385
414,1.870967741935484,-0.5,0.009647839
415,2.0,-0.5,0.0030569732
416,-2.0,-0.375,0.002280362
417,-1.870967741935484,-0.375,-0.0054042228
418,-1.7419354838709677,-0.375,-0.007892735
419,-1.6129032258064515,-0.375,-0.0051847994
420,-1.4838709677419355,-0.375,0.0019219965
421,-1.3548387096774195,-0.375,0.011849031
422,-1.2258064516129032,-0.375,0.022348732
423,-1.096774193548387,-0.375,0.030738026
424,-0.967741935483871,-0.375,0.03421122
425,-0.838709677419355,-0.375,0.030167937
426,-0.7096774193548387,-0.375,0.016458333
427,-0.5806451612903225,-0.375,-0.008393705
428,-0.4516129032258065,-0.375,-0.020929635
429,-0.3225806451612905,-0.375,-0.009540498
430,-0.19354838709677424,-0.375,0.020905495
431,-0.06451612903225801,-0.375,0.052111447
432,0.06451612903225801,-0.375,0.01239568
433,0.19354838709677402,-0.375,-0.008815169
434,0.32258064516129004,-0.375,-0.00039470196
435,0.4516129032258065,-0.375,-0.012758613
436,0.5806451612903225,-0.375,-0.011996329
437,0.7096774193548385,-0.375,0.004266441
438,0.838709677419355,-0.375,0.014236808
439,0.967741935483871,-0.375,0.019010067
440,1.096774193548387,-0.375,0.020277202
441,1.225806451612903,-0.375,0.01975751
442,1.354838709677419,-0.375,0.018673822
443,1.4838709677419355,-0.375,0.01754859
444,1.6129032258064515,-0.375,0.016237587
445,1.7419354838709675,-0.375,0.014057465
446,1.870967741935484,-0.375,0.009918537
447,2.0,-0.375,0.002414994
448,-2.0,-0.25,0.00092185894
449,-1.870967741935484,-0.25,-0.0072105005
450,-1.7419354838709677,-0.25,-0.009021148
451,-1.6129032258064515,-0.25,-0.004649043
452,-1.4838709677419355,-0.25,0.0048350245
453,-1.3548387096774195,-0.25,0.017451227
454,-1.2258064516129032,-0.25,0.03044042
455,-1.096774193548387,-0.25,0.040500045
456,-0.967741935483871,-0.25,0.044056237
457,-0.838709677419355,-0.25,0.037456274
458,-0.7096774193548387,-0.25,0.016917944
459,-0.5806451612903225,-0.25,-0.0132469535
460,-0.4516129032258065,-0.25,-0.019425511
461,-0.3225806451612905,-0.25,-0.006118953
462,-0.19354838709677424,-0.25,0.023182154
463,-0.06451612903225801,-0.25,0.053884268
464,0.06451612903225801,-0.25,0.021043777
465,0.19354838709677402,-0.25,-0.0022387505
466,0.32258064516129004,-0.25,0.0033094287
467,0.4516129032258065,-0.25,-0.010583758
468,0.5806451612903225,-0.25,-0.015284836
469,0.7096774193548385,-0.25,0.0059428215
470,0.838709677419355,-0.25,0.021512687
471,0.967741935483871,-0.25,0.027679324
472,1.096774193548387,-0.25,0.028340012
473,1.225806451612903,-0.25,0.026367188
474,1.354838709677419,-0.25,0.023548305
475,1.4838709677419355,-0.25,0.020691752
476,1.6129032258064515,-0.25,0.017822027
477,1.7419354838709675,-0.25,0.0143778175
478,1.870967741935484,-0.25,0.0093661435
479,2.0,-0.25,0.0014607073
480,-2.0,-0.125,-0.0005159867
481,-1.870967741935484,-0.125,-0.008269109
482,-1.7419354838709677,-0.125,-0.008817747
483,-1.6129032258064515,-0.125,-0.0024769753
484,-1.4838709677419355,-0.125,0.009405628
485,-1.3548387096774195,-0.125,0.024497181
486,-1.2258064516129032,-0.125,0.039639056
487,-1.096774193548387,-0.125,0.0510827
488,-0.967741935483871,-0.125,0.054713815
489,-0.838709677419355,-0.125,0.046085358
490,-0.7096774193548387,-0.125,0.020002723
491,-0.5806451612903225,-0.125,-0.0092458725
492,-0.4516129032258065,-0.125,-0.013226509
493,-0.3225806451612905,-0.125,-0.00081527233
494,-0.19354838709677424,-0.125,0.025444567
495,-0.06451612903225801,-0.125,0.05371374
496,0.06451612903225801,-0.125,0.027291358
497,0.19354838709677402,-0.125,0.0038366318
498,0.32258064516129004,-0.125,0.0068764687
499,0.4516129032258065,-0.125,-0.006530285
500,0.5806451612903225,-0.125,-0.01257658
501,0.7096774193548385,-0.125,0.0076513886
502,0.838709677419355,-0.125,0.027597904
503,0.967741935483871,-0.125,0.034371942
504,1.096774193548387,-0.125,0.033993244
505,1.225806451612903,-0.125,0.030426353
506,1.354838709677419,-0.125,0.02597034
507,1.4838709677419355,-0.125,0.021666095
508,1.6129032258064515,-0.125,0.017655179
509,1.7419354838709675,-0.125,0.013448097
510,1.870967741935484,-0.125,0.008108269
511,2.0,-0.125,0.00035314588
512,-2.0,0.0,-0.0018192586
513,-1.870967741935484,0.0,-0.008481581
514,-1.7419354838709677,0.0,-0.0074477196
515,-1.6129032258064515,0.0,0.0007773787
516,-1.4838709677419355,0.0,0.01461415
517,-1.3548387096774195,0.0,0.03149119
518,-1.2258064516129032,0.0,0.04804197
519,-1.096774193548387,0.0,0.06034559
520,-0.967741935483871,0.0,0.06411627
521,-0.838709677419355,0.0,0.054612637
522,-0.7096774193548387,0.0,0.025996864
523,-0.5806451612903225,0.0,-0.0030973554
524,-0.4516129032258065,0.0,-0.008237481
525,-0.3225806451612905,0.0,0.0012019277
526,-0.19354838709677424,0.0,0.023302257
527,-0.06451612903225801,0.0,0.048117995
528,0.06451612903225801,0.0,0.027564883
529,0.19354838709677402,0.0,0.00572592
530,0.32258064516129004,0.0,0.0065118074
531,0.4516129032258065,0.0,-0.0050940514
532,0.5806451612903225,0.0,-0.009279132
533,0.7096774193548385,0.0,0.011075139
534,0.838709677419355,0.0,0.03270346
535,0.967741935483871,0.0,0.03887263
536,1.096774193548387,0.0,0.036983043
537,1.225806451612903,0.0,0.031779855
538,1.354838709677419,0.0,0.025918633
539,1.4838709677419355,0.0,0.020574212
540,1.6129032258064515,0.0,0.015928403
541,1.7419354838709675,0.0,0.01150465
542,1.870967741935484,0.0,0.0063715763
543,2.0,0.0,-0.000745425
544,-2.0,0.125,-0.0028101844
545,-1.870967741935484,0.125,-0.007907897
546,-1.7419354838709677,0.125,-0.0053134263
547,-1.6129032258064515,0.125,0.004310876
548,-1.4838709677419355,0.125,0.01925248
549,-1.3548387096774195,0.125,0.0368748
550,-1.2258064516129032,0.125,0.05384177
551,-1.096774193548387,0.125,0.06637919
552,-0.967741935483871,0.125,0.07043937
553,-0.838709677419355,0.125,0.061580718
554,-0.7096774193548387,0.125,0.034327984
555,-0.5806451612903225,0.125,0.0022764802
556,-0.4516129032258065,0.125,-0.006900549
557,-0.3225806451612905,0.125,-0.001984179
558,-0.19354838709677424,0.125,0.015377343
559,-0.06451612903225801,0.125,0.036362946
560,0.06451612903225801,0.125,0.021113217
561,0.19354838709677402,0.125,0.0024794936
562,0.32258064516129004,0.125,0.0015904903
563,0.4516129032258065,0.125,-0.007160425
564,0.5806451612903225,0.125,-0.0068172812
565,0.7096774193548385,0.125,0.017175794
566,0.838709677419355,0.125,0.037135065
567,0.967741935483871,0.125,0.041394502
568,1.096774193548387,0.125,0.03760001
569,1.225806451612903,0.125,0.030807793
570,1.354838709677419,0.125,0.023830265
571,1.4838709677419355,0.125,0.01786828
572,1.6129032258064515,0.125,0.01306963
573,1.7419354838709675,0.125,0.0089114085
574,1.870967741935484,0.125,0.004424304
575,2.0,0.125,-0.0016914685
576,-2.0,0.25,-0.0033643409
577,-1.870967741935484,0.25,-0.0067296997
578,-1.7419354838709677,0.25,-0.0029212907
579,-1.6129032258064515,0.25,0.007324755
580,-1.4838709677419355,0.25,0.02230367
581,-1.3548387096774195,0.25,0.039505035
582,-1.2258064516129032,0.25,0.055862904
583,-1.096774193548387,0.25,0.06802732
584,-0.967741935483871,0.25,0.072526455
585,-0.838709677419355,0.25,0.06567454
586,-0.7096774193548387,0.25,0.043106616
587,-0.5806451612903225,0.25,0.007785976
588,-0.4516129032258065,0.25,-0.008125007
589,-0.3225806451612905,0.25,-0.009005487
590,-0.19354838709677424,0.25,0.0033054352
591,-0.06451612903225801,0.25,0.020446658
592,0.06451612903225801,0.25,0.0099105835
593,0.19354838709677402,0.25,-0.0042764544
594,0.32258064516129004,0.25,-0.005763352
595,0.4516129032258065,0.25,-0.010512829
596,0.5806451612903225,0.25,-0.0031515956
597,0.7096774193548385,0.25,0.025105834
598,0.838709677419355,0.25,0.040728986
599,0.967741935483871,0.25,0.04218149
600,1.096774193548387,0.25,0.036340415
601,1.225806451612903,0.25,0.028133512
602,1.354838709677419,0.25,0.02035299
603,1.4838709677419355,0.25,0.014149502
604,1.6129032258064515,0.25,0.009587809
605,1.7419354838709675,0.25,0.006058596
606,1.870967741935484,0.25,0.0025219023
607,2.0,0.25,-0.0023741773
608,-2.0,0.375,-0.0034191608
609,-1.870967741935484,0.375,-0.0051787347
610,-1.7419354838709677,0.375,-0.00071588904
611,-1.6129032258064515,0.375,0.009269312
612,-1.4838709677419355,0.375,0.0232286
613,-1.3548387096774195,0.375,0.03894718
614,-1.2258064516129032,0.375,0.05381295
615,-1.096774193548387,0.375,0.06508237
616,-0.967741935483871,0.375,0.07004428
617,-0.838709677419355,0.375,0.06595743
618,-0.7096774193548387,0.375,0.049777508
619,-0.5806451612903225,0.375,0.018118799
620,-0.4516129032258065,0.375,-0.0075549483
621,-0.3225806451612905,0.375,-0.015583813
622,-0.19354838709677424,0.375,-0.008660436
623,-0.06451612903225801,0.375,0.0047029853
624,0.06451612903225801,0.375,-0.0017536283
625,0.19354838709677402,0.375,-0.010673881
626,0.32258064516129004,0.375,-0.011159241
627,0.4516129032258065,0.375,-0.010340095
628,0.5806451612903225,0.375,0.0069121122
629,0.7096774193548385,0.375,0.03263825
630,0.838709677419355,0.375,0.04281056
631,0.967741935483871,0.375,0.041308224
632,1.096774193548387,0.375,0.033665597
633,1.225806451612903,0.375,0.024384946
634,1.354838709677419,0.375,0.016142026
635,1.4838709677419355,0.375,0.010012433
636,1.6129032258064515,0.375,0.0059651434
637,1.7419354838709675,0.375,0.003292635
638,1.870967741935484,0.375,0.0008681528
639,2.0,0.375,-0.0027250014
640,-2.0,0.5,-0.0029760152
641,-1.870967741935484,0.5,-0.0034612678
642,-1.7419354838709677,0.5,0.001039438
643,-1.6129032258064515,0.5,0.009971239
644,-1.4838709677419355,0.5,0.022057697
645,-1.3548387096774195,0.5,0.03549543
646,-1.2258064516129032,0.5,0.0482246
647,-1.096774193548387,0.5,0.058180213
648,-0.967741935483871,0.5,0.06343499
649,-0.838709677419355,0.5,0.062144786
650,-0.7096774193548387,0.5,0.052366436
651,-0.5806451612903225,0.5,0.03218752
652,-0.4516129032258065,0.5,0.0023961663
653,-0.3225806451612905,0.5,-0.01477325
654,-0.19354838709677424,0.5,-0.013967037
655,-0.06451612903225801,0.5,-0.0044946074
656,0.06451612903225801,0.5,-0.0075495243
657,0.19354838709677402,0.5,-0.010697007
658,0.32258064516129004,0.5,-0.008038521
659,0.4516129032258065,0.5,0.0008060932
660,0.5806451612903225,0.5,0.02223146
661,0.7096774193548385,0.5,0.037540972
662,0.838709677419355,0.5,0.04262665
663,0.967741935483871,0.5,0.038750052
664,1.096774193548387,0.5,0.029931068
665,1.225806451612903,0.5,0.020094872
666,1.354838709677419,0.5,0.011765316
667,1.4838709677419355,0.5,0.005963534
668,1.6129032258064515,0.5,0.0026004538
669,1.7419354838709675,0.5,0.00088489056
670,1.870967741935484,0.5,-0.0003934279
671,2.0,0.5,-0.0027190074
672,-2.0,0.625,-0.00209295
673,-1.870967741935484,0.625,-0.0017162212
674,-1.7419354838709677,0.625,0.0022954345
675,-1.6129032258064515,0.625,0.009606086
676,-1.4838709677419355,0.625,0.0192779
677,-1.3548387096774195,0.625,0.029967144
678,-1.2258064516129032,0.625,0.040183216
679,-1.096774193548387,0.625,0.048514158
680,-0.967741935483871,0.625,0.053727984
681,-0.838709677419355,0.625,0.054694176
682,-0.7096774193548387,0.625,0.050225317
683,-0.5806451612903225,0.625,0.03928727
684,-0.4516129032258065,0.625,0.02226609
685,-0.3225806451612905,0.625,0.0036311746
686,-0.19354838709677424,0.625,-0.0033425689
687,-0.06451612903225801,0.625,0.0016493201
688,0.06451612903225801,0.625,0.0012791753
689,0.19354838709677402,0.625,0.0044145584
690,0.32258064516129004,0.625,0.01317215
691,0.4516129032258065,0.625,0.022956371
692,0.5806451612903225,0.625,0.031710923
693,0.7096774193548385,0.625,0.038616538
694,0.838709677419355,0.625,0.03981471
695,0.967741935483871,0.625,0.03457731
696,1.096774193548387,0.625,0.02545029
697,1.225806451612903,0.625,0.0156973
698,1.354838709677419,0.625,0.0076753646
699,1.4838709677419355,0.625,0.0024064034
700,1.6129032258064515,0.625,-0.00019977242
701,1.7419354838709675,0.625,-0.0009736903
702,1.870967741935484,0.625,-0.0011844588
703,2.0,0.625,-0.002372682
704,-2.0,0.75,-0.00087706745
705,-1.870967741935484,0.75,-1.4999881e-05
706,-1.7419354838709677,0.75,0.0031643435
707,-1.6129032258064515,0.75,0.008575261
708,-1.4838709677419355,0.75,0.015627265
709,-1.3548387096774195,0.75,0.02342245
710,-1.2258064516129032,0.75,0.030997247
711,-1.096774193548387,0.75,0.03750685
712,-0.967741935483871,0.75,0.042274624
713,-0.838709677419355,0.75,0.0446741
714,-0.7096774193548387,0.75,0.04398614
715,-0.5806451612903225,0.75,0.039610863
716,-0.4516129032258065,0.75,0.032105267
717,-0.3225806451612905,0.75,0.025092363
718,-0.19354838709677424,0.75,0.02499801
719,-0.06451612903225801,0.75,0.030144632
720,0.06451612903225801,0.75,0.031746864
721,0.19354838709677402,0.75,0.03609246
722,0.32258064516129004,0.75,0.037299693
723,0.4516129032258065,0.75,0.03554344
724,0.5806451612903225,0.75,0.035032034
725,0.7096774193548385,0.75,0.03592491
726,0.838709677419355,0.75,0.03461513
727,0.967741935483871,0.75,0.02910164
728,1.096774193548387,0.75,0.020573825
729,1.225806451612903,0.75,0.011563197
730,1.354838709677419,0.75,0.0042324364
731,1.4838709677419355,0.75,-0.00035363436
732,1.6129032258064515,0.75,-0.0022175089
733,1.7419354838709675,0.75,-0.002164565
734,1.870967741935484,0.75,-0.0014805333
735,2.0,0.75,-0.0017363355
736,-2.0,0.875,0.00053209066
737,-1.870967741935484,0.875,0.0016122162
738,-1.7419354838709677,0.875,0.0038356986
739,-1.6129032258064515,0.875,0.0073479563
740,-1.4838709677419355,0.875,0.011871271
741,-1.3548387096774195,0.875,0.01690124
742,-1.2258064516129032,0.875,0.021919802
743,-1.096774193548387,0.875,0.026536733
744,-0.967741935483871,0.875,0.030482262
745,-0.838709677419355,0.875,0.033468157
746,-0.7096774193548387,0.875,0.03505978
747,-0.5806451612903225,0.875,0.034895718
748,-0.4516129032258065,0.875,0.033518225
749,-0.3225806451612905,0.875,0.033756077
750,-0.19354838709677424,0.875,0.039788246
751,-0.06451612903225801,0.875,0.04784608
752,0.06451612903225801,0.875,0.050739944
753,0.19354838709677402,0.875,0.05291754
754,0.32258064516129004,0.875,0.047996163
755,0.4516129032258065,0.875,0.03962019
756,0.5806451612903225,0.875,0.03346497
757,0.7096774193548385,0.875,0.030449063
758,0.838709677419355,0.875,0.027802348
759,0.967741935483871,0.875,0.022887617
760,1.096774193548387,0.875,0.015717506
761,1.225806451612903,0.875,0.008026317
762,1.354838709677419,0.875,0.0017149746
763,1.4838709677419355,0.875,-0.0021015406
764,1.6129032258064515,0.875,-0.0033141784
765,1.7419354838709675,0.875,-0.0026322603
766,1.870967741935484,0.875,-0.0013020504
767,2.0,0.875,-0.000889048
768,-2.0,1.0,0.0019705743
769,-1.870967741935484,1.0,0.003139954
770,-1.7419354838709677,1.0,0.004484175
771,-1.6129032258064515,1.0,0.0063292347
772,-1.4838709677419355,1.0,0.008648157
773,-1.3548387096774195,1.0,0.011250742
774,-1.2258064516129032,1.0,0.013968527
775,-1.096774193548387,1.0,0.01674907
776,-0.967741935483871,1.0,0.01960431
777,-0.838709677419355,1.0,0.022465348
778,-0.7096774193548387,1.0,0.025103688
779,-0.5806451612903225,1.0,0.027337879
780,-0.4516129032258065,1.0,0.029679686
781,-0.3225806451612905,1.0,0.034305334
782,-0.19354838709677424,1.0,0.043658823
783,-0.06451612903225801,1.0,0.052842617
784,0.06451612903225801,1.0,0.05642551
785,0.19354838709677402,1.0,0.05755022
786,0.32258064516129004,1.0,0.0496642
787,0.4516129032258065,1.0,0.037973493
788,0.5806451612903225,1.0,0.028847337
789,0.7096774193548385,1.0,0.02360177
790,0.838709677419355,1.0,0.020446569
791,0.967741935483871,1.0,0.016665742
792,1.096774193548387,1.0,0.01133956
793,1.225806451612903,1.0,0.0053742677
794,1.354838709677419,1.0,0.00030888617
795,1.4838709677419355,1.0,-0.0027192682
796,1.6129032258064515,1.0,-0.003433872
797,1.7419354838709675,1.0,-0.0023842838
798,1.870967741935484,1.0,-0.0007115379
799,2.0,1.0,7.5124204e-05
800,-2.0,1.125,0.0032643303
801,-1.870967741935484,1.125,0.0045156293
802,-1.7419354838709677,1.125,0.0052070916
803,-1.6129032258064515,1.125,0.0057777474
804,-1.4838709677419355,1.125,0.006373219
805,-1.3548387096774195,1.125,0.0070312545
806,-1.2258064516129032,1.125,0.007832959
807,-1.096774193548387,1.125,0.00895609
808,-0.967741935483871,1.125,0.010595053
809,-0.838709677419355,1.125,0.01283659
810,-0.7096774193548387,1.125,0.015631616
811,-0.5806451612903225,1.125,0.018977344
812,-0.4516129032258065,1.125,0.023384452
813,-0.3225806451612905,1.125,0.030479014
814,-0.19354838709677424,1.125,0.041312635
815,-0.06451612903225801,1.125,0.050483406
816,0.06451612903225801,1.125,0.054251015
817,0.19354838709677402,1.125,0.05485639
818,0.32258064516129004,1.125,0.045954853
819,0.4516129032258065,1.125,0.033176303
820,0.5806451612903225,1.125,0.022980541
821,0.7096774193548385,1.125,0.016784221
822,0.838709677419355,1.125,0.013637617
823,0.967741935483871,1.125,0.011172563
824,1.096774193548387,1.125,0.007858351
825,1.225806451612903,1.125,0.0038021356
826,1.354838709677419,1.125,8.79392e-05
827,1.4838709677419355,1.125,-0.0022021048
828,1.6129032258064515,1.125,-0.0026193568
829,1.7419354838709675,1.125,-0.0014982987
830,1.870967741935484,1.125,0.00019027665
831,2.0,1.125,0.0010492504
832,-2.0,1.25,0.004238412
833,-1.870967741935484,1.25,0.005637996
834,-1.7419354838709677,1.25,0.0059894584
835,-1.6129032258064515,1.25,0.005764816
836,-1.4838709677419355,1.25,0.0052050967
837,-1.3548387096774195,1.25,0.004486259
838,-1.2258064516129032,1.25,0.0038457885
839,-1.096774193548387,1.25,0.0035960823
840,-0.967741935483871,1.25,0.004042536
841,-0.838709677419355,1.25,0.00539653
842,-0.7096774193548387,1.25,0.007788524
843,-0.5806451612903225,1.25,0.011398166
844,-0.4516129032258065,1.25,0.016751528
845,-0.3225806451612905,1.25,0.024983227
846,-0.19354838709677424,1.25,0.036018103
847,-0.06451612903225801,1.25,0.044401944
848,0.06451612903225801,1.25,0.0479652
849,0.19354838709677402,1.25,0.048335254
850,0.32258064516129004,1.25,0.039635003
851,0.4516129032258065,1.25,0.027260274
852,0.5806451612903225,1.25,0.017293572
853,0.7096774193548385,1.25,0.011096135
854,0.838709677419355,1.25,0.008250788
855,0.967741935483871,1.25,0.0069989264
856,1.096774193548387,1.25,0.0055611283
857,1.225806451612903,1.25,0.0033661798
858,1.354838709677419,1.25,0.0009690784
859,1.4838709677419355,1.25,-0.0006921906
860,1.6129032258064515,1.25,-0.0010290826
861,1.7419354838709675,1.25,-0.00013152137
862,1.870967741935484,1.25,0.0012593344
863,2.0,1.25,0.0019230694
864,-2.0,1.375,0.004723519
865,-1.870967741935484,1.375,0.0063526332
866,-1.7419354838709677,1.375,0.00669045
867,-1.6129032258064515,1.375,0.006169036
868,-1.4838709677419355,1.375,0.0050438643
869,-1.3548387096774195,1.375,0.0035477467
870,-1.2258064516129032,1.375,0.0019862242
871,-1.096774193548387,1.375,0.0007282123
872,-0.967741935483871,1.375,0.00014210492
873,-0.838709677419355,1.375,0.0005453825
874,-0.7096774193548387,1.375,0.002247706
875,-0.5806451612903225,1.375,0.0056100637
876,-0.4516129032258065,1.375,0.011155501
877,-0.3225806451612905,1.375,0.019567594
878,-0.19354838709677424,1.375,0.029878408
879,-0.06451612903225801,1.375,0.036937952
880,0.06451612903225801,1.375,0.040018827
881,0.19354838709677402,1.375,0.04033923
882,0.32258064516129004,1.375,0.03259711
883,0.4516129032258065,1.375,0.021592245
884,0.5806451612903225,1.375,0.012696326
885,0.7096774193548385,1.375,0.0071607977
886,0.838709677419355,1.375,0.0047795624
887,0.967741935483871,1.375,0.0044576153
888,1.096774193548387,1.375,0.004525043
889,1.225806451612903,1.375,0.003927145
890,1.354838709677419,1.375,0.002687918
891,1.4838709677419355,1.375,0.0015028277
892,1.6129032258064515,1.375,0.0010418072
893,1.7419354838709675,1.375,0.0014639199
894,1.870967741935484,1.375,0.0023064464
895,2.0,1.375,0.00258632
896,-2.0,1.5,0.0045636
897,-1.870967741935484,1.5,0.006447755
898,-1.7419354838709677,1.5,0.0070460066
899,-1.6129032258064515,1.5,0.006678693
900,-1.4838709677419355,1.5,0.00554505
901,-1.3548387096774195,1.5,0.0038537444
902,-1.2258064516129032,1.5,0.0019016005
903,-1.096774193548387,1.5,5.285442e-05
904,-0.967741935483871,1.5,-0.0013029873
905,-0.838709677419355,1.5,-0.001750417
906,-0.7096774193548387,1.5,-0.00081185997
907,-0.5806451612903225,1.5,0.002024144
908,-0.4516129032258065,1.5,0.0072531104
909,-0.3225806451612905,1.5,0.015135109
910,-0.19354838709677424,1.5,0.024042785
911,-0.06451612903225801,1.5,0.029416919
912,0.06451612903225801,1.5,0.031837016
913,0.19354838709677402,1.5,0.032252
914,0.32258064516129004,1.5,0.025919184
915,0.4516129032258065,1.5,0.01686591
916,0.5806451612903225,1.5,0.009532586
917,0.7096774193548385,1.5,0.0050756037
918,0.838709677419355,1.5,0.0032525882
919,0.967741935483871,1.5,0.0035018474
920,1.096774193548387,1.5,0.0045488216
921,1.225806451612903,1.5,0.0051221866
922,1.354838709677419,1.5,0.0047742766
923,1.4838709677419355,1.5,0.003893368
924,1.6129032258064515,1.5,0.003149908
925,1.7419354838709675,1.5,0.0029345527
926,1.870967741935484,1.5,0.0030909851
927,2.0,1.5,0.002932161
928,-2.0,1.625,0.0036183298
929,-1.870967741935484,1.625,0.005660102
930,-1.7419354838709677,1.625,0.006676592
931,-1.6129032258064515,1.625,0.0068115816
932,-1.4838709677419355,1.625,0.006138243
933,-1.3548387096774195,1.625,0.0047741793
934,-1.2258064516129032,1.625,0.0029357616
935,-1.096774193548387,1.625,0.00092766434
936,-0.967741935483871,1.625,-0.0008665286
937,-0.838709677419355,1.625,-0.0019504838
938,-0.7096774193548387,1.625,-0.0017074421
939,-0.5806451612903225,1.625,0.00048062205
940,-0.4516129032258065,1.625,0.0050434247
941,-0.3225806451612905,1.625,0.011861339
942,-0.19354838709677424,1.625,0.018878996
943,-0.06451612903225801,1.625,0.022344097
944,0.06451612903225801,1.625,0.024007142
945,0.19354838709677402,1.625,0.02463682
946,0.32258064516129004,1.625,0.019955084
947,0.4516129032258065,1.625,0.013141938
948,0.5806451612903225,1.625,0.007600099
949,0.7096774193548385,1.625,0.0044172853
950,0.838709677419355,1.625,0.0032058842
951,0.967741935483871,1.625,0.0036847554
952,1.096774193548387,1.625,0.005131284
953,1.225806451612903,1.625,0.0063475557
954,1.354838709677419,1.625,0.006554112
955,1.4838709677419355,1.625,0.0058084205
956,1.6129032258064515,1.625,0.0047067553
957,1.7419354838709675,1.625,0.0038231388
958,1.870967741935484,1.625,0.0033221692
959,2.0,1.625,0.0028584003
960,-2.0,1.75,0.0017657727
961,-1.870967741935484,1.75,0.0036826134
962,-1.7419354838709677,1.75,0.005098477
963,-1.6129032258064515,1.75,0.005926512
964,-1.4838709677419355,1.75,0.0060519725
965,-1.3548387096774195,1.75,0.0054330453
966,-1.2258064516129032,1.75,0.004147634
967,-1.096774193548387,1.75,0.0023937598
968,-0.967741935483871,1.75,0.0005198593
969,-0.838709677419355,1.75,-0.000924306
970,-0.7096774193548387,1.75,-0.0012261011
971,-0.5806451612903225,1.75,0.000282716
972,-0.4516129032258065,1.75,0.0039351583
973,-0.3225806451612905,1.75,0.0092937425
974,-0.19354838709677424,1.75,0.01409395
975,-0.06451612903225801,1.75,0.01554247
976,0.06451612903225801,1.75,0.016416945
977,0.19354838709677402,1.75,0.017355263
978,0.32258064516129004,1.75,0.014415607
979,0.4516129032258065,1.75,0.009911165
980,0.5806451612903225,1.75,0.0061941184
981,0.7096774193548385,1.75,0.0042991824
982,0.838709677419355,1.75,0.0037133712
983,0.967741935483871,1.75,0.004153308
984,1.096774193548387,1.75,0.0054552853
985,1.225806451612903,1.75,0.0067614242
986,1.354838709677419,1.75,0.007159576
987,1.4838709677419355,1.75,0.0064134747
988,1.6129032258064515,1.75,0.004985735
989,1.7419354838709675,1.75,0.003577441
990,1.870967741935484,1.75,0.0026617497
991,2.0,1.75,0.002268508
992,-2.0,1.875,-0.0010925084
993,-1.870967741935484,1.875,0.00016783178
994,-1.7419354838709677,1.875,0.0017365664
995,-1.6129032258064515,1.875,0.0032434762
996,-1.4838709677419355,1.875,0.004328683
997,-1.3548387096774195,1.875,0.0047321916
998,-1.2258064516129032,1.875,0.0043360293
999,-1.096774193548387,1.875,0.0031914376
1000,-0.967741935483871,1.875,0.0015808158
1001,-0.838709677419355,1.875,6.489828e-05
1002,-0.7096774193548387,1.875,-0.0006022247
1003,-0.5806451612903225,1.875,0.00024048239
1004,-0.4516129032258065,1.875,0.0028118994
1005,-0.3225806451612905,1.875,0.0064329393
1006,-0.19354838709677424,1.875,0.008830737
1007,-0.06451612903225801,1.875,0.008251481
1008,0.06451612903225801,1.875,0.008353915
1009,0.19354838709677402,1.875,0.009668473
1010,0.32258064516129004,1.875,0.008451413
1011,0.4516129032258065,1.875,0.0061646234
1012,0.5806451612903225,1.875,0.0041643195
1013,0.7096774193548385,1.875,0.0034310585
1014,0.838709677419355,1.875,0.0034389598
1015,0.967741935483871,1.875,0.0036791265
1016,1.096774193548387,1.875,0.0044077076
1017,1.225806451612903,1.875,0.0053025186
1018,1.354838709677419,1.875,0.005555466
1019,1.4838709677419355,1.875,0.0047360286
1020,1.6129032258064515,1.875,0.0031499714
1021,1.7419354838709675,1.875,0.001564011
1022,1.870967741935484,1.875,0.00073204935
1023,2.0,1.875,0.0010729581


==> visu/old/tikz_csvs_two_dim/result_best_run_two_dim/gt_nn.csv <==
,X_x,X_y,value
0,-2.0,-2.0,-0.23575991
1,-1.870967741935484,-2.0,-0.21383207
2,-1.7419354838709677,-2.0,-0.19200641
3,-1.6129032258064515,-2.0,-0.1704036
4,-1.4838709677419355,-2.0,-0.14916624
5,-1.3548387096774195,-2.0,-0.1284604
6,-1.2258064516129032,-2.0,-0.10847642
7,-1.096774193548387,-2.0,-0.08942842
8,-0.967741935483871,-2.0,-0.07155215
9,-0.838709677419355,-2.0,-0.055100538
10,-0.7096774193548387,-2.0,-0.04033666
11,-0.5806451612903225,-2.0,-0.027524248
12,-0.4516129032258065,-2.0,-0.01691508
13,-0.3225806451612905,-2.0,-0.008735156
14,-0.19354838709677424,-2.0,-0.003170563
15,-0.06451612903225801,-2.0,-0.00035371783
16,0.06451612903225801,-2.0,-0.00035371783
17,0.19354838709677402,-2.0,-0.003170563
18,0.32258064516129004,-2.0,-0.008735156
19,0.4516129032258065,-2.0,-0.01691508
20,0.5806451612903225,-2.0,-0.027524248
21,0.7096774193548385,-2.0,-0.04033666
22,0.838709677419355,-2.0,-0.055100538
23,0.967741935483871,-2.0,-0.07155215
24,1.096774193548387,-2.0,-0.08942842
25,1.225806451612903,-2.0,-0.10847642
26,1.354838709677419,-2.0,-0.1284604
27,1.4838709677419355,-2.0,-0.14916624
28,1.6129032258064515,-2.0,-0.1704036
29,1.7419354838709675,-2.0,-0.19200641
30,1.870967741935484,-2.0,-0.21383207
31,2.0,-2.0,-0.23575991
32,-2.0,-1.875,-0.21451637
33,-1.870967741935484,-1.875,-0.19112553
34,-1.7419354838709677,-1.875,-0.16774012
35,-1.6129032258064515,-1.875,-0.14448397
36,-1.4838709677419355,-1.875,-0.121506885
37,-1.3548387096774195,-1.875,-0.09898758
38,-1.2258064516129032,-1.875,-0.07713541
39,-1.096774193548387,-1.875,-0.05619105
40,-0.967741935483871,-1.875,-0.03642542
41,-0.838709677419355,-1.875,-0.01813492
42,-0.7096774193548387,-1.875,-0.0016344154
43,-0.5806451612903225,-1.875,0.012755234
44,-0.4516129032258065,-1.875,0.024721928
45,-0.3225806451612905,-1.875,0.03398162
46,-0.19354838709677424,-1.875,0.04029782
47,-0.06451612903225801,-1.875,0.043500487
48,0.06451612903225801,-1.875,0.043500487
49,0.19354838709677402,-1.875,0.04029782
50,0.32258064516129004,-1.875,0.03398162
51,0.4516129032258065,-1.875,0.024721928
52,0.5806451612903225,-1.875,0.012755234
53,0.7096774193548385,-1.875,-0.0016344154
54,0.838709677419355,-1.875,-0.01813492
55,0.967741935483871,-1.875,-0.03642542
56,1.096774193548387,-1.875,-0.05619105
57,1.225806451612903,-1.875,-0.07713541
58,1.354838709677419,-1.875,-0.09898758
59,1.4838709677419355,-1.875,-0.121506885
60,1.6129032258064515,-1.875,-0.14448397
61,1.7419354838709675,-1.875,-0.16774012
62,1.870967741935484,-1.875,-0.19112553
63,2.0,-1.875,-0.21451637
64,-2.0,-1.75,-0.19336534
65,-1.870967741935484,-1.75,-0.16841747
66,-1.7419354838709677,-1.75,-0.1433565
67,-1.6129032258064515,-1.75,-0.11830675
68,-1.4838709677419355,-1.75,-0.09342264
69,-1.3548387096774195,-1.75,-0.068893455
70,-1.2258064516129032,-1.75,-0.044946905
71,-1.096774193548387,-1.75,-0.021851579
72,-0.967741935483871,-1.75,8.2963445e-05
73,-0.838709677419355,-1.75,0.02050929
74,-0.7096774193548387,-1.75,0.03905028
75,-0.5806451612903225,-1.75,0.055312652
76,-0.4516129032258065,-1.75,0.068906635
77,-0.3225806451612905,-1.75,0.079470985
78,-0.19354838709677424,-1.75,0.086700685
79,-0.06451612903225801,-1.75,0.090374
80,0.06451612903225801,-1.75,0.090374
81,0.19354838709677402,-1.75,0.086700685
82,0.32258064516129004,-1.75,0.079470985
83,0.4516129032258065,-1.75,0.068906635
84,0.5806451612903225,-1.75,0.055312652
85,0.7096774193548385,-1.75,0.03905028
86,0.838709677419355,-1.75,0.02050929
87,0.967741935483871,-1.75,8.2963445e-05
88,1.096774193548387,-1.75,-0.021851579
89,1.225806451612903,-1.75,-0.044946905
90,1.354838709677419,-1.75,-0.068893455
91,1.4838709677419355,-1.75,-0.09342264
92,1.6129032258064515,-1.75,-0.11830675
93,1.7419354838709675,-1.75,-0.1433565
94,1.870967741935484,-1.75,-0.16841747
95,2.0,-1.75,-0.19336534
96,-2.0,-1.625,-0.17241572
97,-1.870967741935484,-1.625,-0.14581935
98,-1.7419354838709677,-1.625,-0.11896714
99,-1.6129032258064515,-1.625,-0.09197937
100,-1.4838709677419355,-1.625,-0.065011166
101,-1.3548387096774195,-1.625,-0.038258795
102,-1.2258064516129032,-1.625,-0.011965921
103,-1.096774193548387,-1.625,0.013571471
104,-0.967741935483871,-1.625,0.03800205
105,-0.838709677419355,-1.625,0.06092031
106,-0.7096774193548387,-1.625,0.08187383
107,-0.5806451612903225,-1.625,0.10037856
108,-0.4516129032258065,-1.625,0.11594314
109,-0.3225806451612905,-1.625,0.12810259
110,-0.19354838709677424,-1.625,0.1364573
111,-0.06451612903225801,-1.625,0.14071293
112,0.06451612903225801,-1.625,0.14071293
113,0.19354838709677402,-1.625,0.1364573
114,0.32258064516129004,-1.625,0.12810259
115,0.4516129032258065,-1.625,0.11594314
116,0.5806451612903225,-1.625,0.10037856
117,0.7096774193548385,-1.625,0.08187383
118,0.838709677419355,-1.625,0.06092031
119,0.967741935483871,-1.625,0.03800205
120,1.096774193548387,-1.625,0.013571471
121,1.225806451612903,-1.625,-0.011965921
122,1.354838709677419,-1.625,-0.038258795
123,1.4838709677419355,-1.625,-0.065011166
124,1.6129032258064515,-1.625,-0.09197937
125,1.7419354838709675,-1.625,-0.11896714
126,1.870967741935484,-1.625,-0.14581935
127,2.0,-1.625,-0.17241572
128,-2.0,-1.5,-0.15179549
129,-1.870967741935484,-1.5,-0.12346573
130,-1.7419354838709677,-1.5,-0.09471019
131,-1.6129032258064515,-1.5,-0.06563977
132,-1.4838709677419355,-1.5,-0.03640428
133,-1.3548387096774195,-1.5,-0.0072009456
134,-1.2258064516129032,-1.5,0.0217156
135,-1.096774193548387,-1.5,0.050024893
136,-0.967741935483871,-1.5,0.07733309
137,-0.838709677419355,-1.5,0.103170104
138,-0.7096774193548387,-1.5,0.12699422
139,-0.5806451612903225,-1.5,0.14820741
140,-0.4516129032258065,-1.5,0.16618522
141,-0.3225806451612905,-1.5,0.18032101
142,-0.19354838709677424,-1.5,0.19008213
143,-0.06451612903225801,-1.5,0.19506982
144,0.06451612903225801,-1.5,0.19506982
145,0.19354838709677402,-1.5,0.19008213
146,0.32258064516129004,-1.5,0.18032101
147,0.4516129032258065,-1.5,0.16618522
148,0.5806451612903225,-1.5,0.14820741
149,0.7096774193548385,-1.5,0.12699422
150,0.838709677419355,-1.5,0.103170104
151,0.967741935483871,-1.5,0.07733309
152,1.096774193548387,-1.5,0.050024893
153,1.225806451612903,-1.5,0.0217156
154,1.354838709677419,-1.5,-0.0072009456
155,1.4838709677419355,-1.5,-0.03640428
156,1.6129032258064515,-1.5,-0.06563977
157,1.7419354838709675,-1.5,-0.09471019
158,1.870967741935484,-1.5,-0.12346573
159,2.0,-1.5,-0.15179549
160,-2.0,-1.375,-0.13165326
161,-1.870967741935484,-1.375,-0.10151627
162,-1.7419354838709677,-1.375,-0.07075463
163,-1.6129032258064515,-1.375,-0.039462492
164,-1.4838709677419355,-1.375,-0.007775778
165,-1.3548387096774195,-1.375,0.024115834
166,-1.2258064516129032,-1.375,0.055955786
167,-1.096774193548387,-1.375,0.08740611
168,-0.967741935483871,-1.375,0.118033655
169,-0.838709677419355,-1.375,0.14730017
170,-0.7096774193548387,-1.375,0.17456041
171,-0.5806451612903225,-1.375,0.19907507
172,-0.4516129032258065,-1.375,0.22004409
173,-0.3225806451612905,-1.375,0.23666535
174,-0.19354838709677424,-1.375,0.24821532
175,-0.06451612903225801,-1.375,0.25414073
176,0.06451612903225801,-1.375,0.25414073
177,0.19354838709677402,-1.375,0.24821532
178,0.32258064516129004,-1.375,0.23666535
179,0.4516129032258065,-1.375,0.22004409
180,0.5806451612903225,-1.375,0.19907507
181,0.7096774193548385,-1.375,0.17456041
182,0.838709677419355,-1.375,0.14730017
183,0.967741935483871,-1.375,0.118033655
184,1.096774193548387,-1.375,0.08740611
185,1.225806451612903,-1.375,0.055955786
186,1.354838709677419,-1.375,0.024115834
187,1.4838709677419355,-1.375,-0.007775778
188,1.6129032258064515,-1.375,-0.039462492
189,1.7419354838709675,-1.375,-0.07075463
190,1.870967741935484,-1.375,-0.10151627
191,2.0,-1.375,-0.13165326
192,-2.0,-1.25,-0.11215887
193,-1.870967741935484,-1.25,-0.08015798
194,-1.7419354838709677,-1.25,-0.047303338
195,-1.6129032258064515,-1.25,-0.01366344
196,-1.4838709677419355,-1.25,0.020650297
197,-1.3548387096774195,-1.25,0.055468846
198,-1.2258064516129032,-1.25,0.09054717
199,-1.096774193548387,-1.25,0.12554324
200,-0.967741935483871,-1.25,0.15999493
201,-0.838709677419355,-1.25,0.19329819
202,-0.7096774193548387,-1.25,0.22469352
203,-0.5806451612903225,-1.25,0.2532692
204,-0.4516129032258065,-1.25,0.2779948
205,-0.3225806451612905,-1.25,0.29779506
206,-0.19354838709677424,-1.25,0.31166604
207,-0.06451612903225801,-1.25,0.31881952
208,0.06451612903225801,-1.25,0.31881952
209,0.19354838709677402,-1.25,0.31166604
210,0.32258064516129004,-1.25,0.29779506
211,0.4516129032258065,-1.25,0.2779948
212,0.5806451612903225,-1.25,0.2532692
213,0.7096774193548385,-1.25,0.22469352
214,0.838709677419355,-1.25,0.19329819
215,0.967741935483871,-1.25,0.15999493
216,1.096774193548387,-1.25,0.12554324
217,1.225806451612903,-1.25,0.09054717
218,1.354838709677419,-1.25,0.055468846
219,1.4838709677419355,-1.25,0.020650297
220,1.6129032258064515,-1.25,-0.01366344
221,1.7419354838709675,-1.25,-0.047303338
222,1.870967741935484,-1.25,-0.08015798
223,2.0,-1.25,-0.11215887
224,-2.0,-1.125,-0.09350349
225,-1.870967741935484,-1.125,-0.059605513
226,-1.7419354838709677,-1.125,-0.02459552
227,-1.6129032258064515,-1.125,0.011494382
228,-1.4838709677419355,-1.125,0.048591275
229,-1.3548387096774195,-1.125,0.08656335
230,-1.2258064516129032,-1.125,0.12519749
231,-1.096774193548387,-1.125,0.16416971
232,-0.967741935483871,-1.125,0.20300996
233,-0.838709677419355,-1.125,0.24106304
234,-0.7096774193548387,-1.125,0.27745366
235,-0.5806451612903225,-1.125,0.3110685
236,-0.4516129032258065,-1.125,0.34057808
237,-0.3225806451612905,-1.125,0.364522
238,-0.19354838709677424,-1.125,0.38147557
239,-0.06451612903225801,-1.125,0.39028013
240,0.06451612903225801,-1.125,0.39028013
241,0.19354838709677402,-1.125,0.38147557
242,0.32258064516129004,-1.125,0.364522
243,0.4516129032258065,-1.125,0.34057808
244,0.5806451612903225,-1.125,0.3110685
245,0.7096774193548385,-1.125,0.27745366
246,0.838709677419355,-1.125,0.24106304
247,0.967741935483871,-1.125,0.20300996
248,1.096774193548387,-1.125,0.16416971
249,1.225806451612903,-1.125,0.12519749
250,1.354838709677419,-1.125,0.08656335
251,1.4838709677419355,-1.125,0.048591275
252,1.6129032258064515,-1.125,0.011494382
253,1.7419354838709675,-1.125,-0.02459552
254,1.870967741935484,-1.125,-0.059605513
255,2.0,-1.125,-0.09350349
256,-2.0,-1.0,-0.07589776
257,-1.870967741935484,-1.0,-0.04010085
258,-1.7419354838709677,-1.0,-0.002907458
259,-1.6129032258064515,-1.0,0.035698615
260,-1.4838709677419355,-1.0,0.07569873
261,-1.3548387096774195,-1.0,0.11701996
262,-1.2258064516129032,-1.0,0.15950844
263,-1.096774193548387,-1.0,0.20289195
264,-0.967741935483871,-1.0,0.24672993
265,-0.838709677419355,-1.0,0.29035115
266,-0.7096774193548387,-1.0,0.3327843
267,-0.5806451612903225,-1.0,0.37269878
268,-0.4516129032258065,-1.0,0.408388
269,-0.3225806451612905,-1.0,0.4378495
270,-0.19354838709677424,-1.0,0.45901117
271,-0.06451612903225801,-1.0,0.47010708
272,0.06451612903225801,-1.0,0.47010708
273,0.19354838709677402,-1.0,0.45901117
274,0.32258064516129004,-1.0,0.4378495
275,0.4516129032258065,-1.0,0.408388
276,0.5806451612903225,-1.0,0.37269878
277,0.7096774193548385,-1.0,0.3327843
278,0.838709677419355,-1.0,0.29035115
279,0.967741935483871,-1.0,0.24672993
280,1.096774193548387,-1.0,0.20289195
281,1.225806451612903,-1.0,0.15950844
282,1.354838709677419,-1.0,0.11701996
283,1.4838709677419355,-1.0,0.07569873
284,1.6129032258064515,-1.0,0.035698615
285,1.7419354838709675,-1.0,-0.002907458
286,1.870967741935484,-1.0,-0.04010085
287,2.0,-1.0,-0.07589776
288,-2.0,-0.875,-0.059568368
289,-1.870967741935484,-0.875,-0.021909924
290,-1.7419354838709677,-0.875,0.017449591
291,-1.6129032258064515,-0.875,0.058586605
292,-1.4838709677419355,-0.875,0.10155427
293,-1.3548387096774195,-0.875,0.1463634
294,-1.2258064516129032,-0.875,0.1929542
295,-1.096774193548387,-0.875,0.24115291
296,-0.967741935483871,-0.875,0.2906077
297,-0.838709677419355,-0.875,0.34069857
298,-0.7096774193548387,-0.875,0.39041945
299,-0.5806451612903225,-0.875,0.43824548
300,-0.4516129032258065,-0.875,0.48202756
301,-0.3225806451612905,-0.875,0.5190109
302,-0.19354838709677424,-0.875,0.5461081
303,-0.06451612903225801,-0.875,0.56051177
304,0.06451612903225801,-0.875,0.56051177
305,0.19354838709677402,-0.875,0.5461081
306,0.32258064516129004,-0.875,0.5190109
307,0.4516129032258065,-0.875,0.48202756
308,0.5806451612903225,-0.875,0.43824548
309,0.7096774193548385,-0.875,0.39041945
310,0.838709677419355,-0.875,0.34069857
311,0.967741935483871,-0.875,0.2906077
312,1.096774193548387,-0.875,0.24115291
313,1.225806451612903,-0.875,0.1929542
314,1.354838709677419,-0.875,0.1463634
315,1.4838709677419355,-0.875,0.10155427
316,1.6129032258064515,-0.875,0.058586605
317,1.7419354838709675,-0.875,0.017449591
318,1.870967741935484,-0.875,-0.021909924
319,2.0,-0.875,-0.059568368
320,-2.0,-0.75,-0.044753008
321,-1.870967741935484,-0.75,-0.0053169667
322,-1.7419354838709677,-0.75,0.036135
323,-1.6129032258064515,-0.75,0.07975053
324,-1.4838709677419355,-0.75,0.1256713
325,-1.3548387096774195,-0.75,0.17401804
326,-1.2258064516129032,-0.75,0.22486481
327,-1.096774193548387,-0.75,0.27819523
328,-0.967741935483871,-0.75,0.33383045
329,-0.838709677419355,-0.75,0.3913139
330,-0.7096774193548387,-0.75,0.44973576
331,-0.5806451612903225,-0.75,0.50748885
332,-0.4516129032258065,-0.75,0.56198764
333,-0.3225806451612905,-0.75,0.6094859
334,-0.19354838709677424,-0.75,0.64528894
335,-0.06451612903225801,-0.75,0.6647107
336,0.06451612903225801,-0.75,0.6647107
337,0.19354838709677402,-0.75,0.64528894
338,0.32258064516129004,-0.75,0.6094859
339,0.4516129032258065,-0.75,0.56198764
340,0.5806451612903225,-0.75,0.50748885
341,0.7096774193548385,-0.75,0.44973576
342,0.838709677419355,-0.75,0.3913139
343,0.967741935483871,-0.75,0.33383045
344,1.096774193548387,-0.75,0.27819523
345,1.225806451612903,-0.75,0.22486481
346,1.354838709677419,-0.75,0.17401804
347,1.4838709677419355,-0.75,0.1256713
348,1.6129032258064515,-0.75,0.07975053
349,1.7419354838709675,-0.75,0.036135
350,1.870967741935484,-0.75,-0.0053169667
351,2.0,-0.75,-0.044753008
352,-2.0,-0.625,-0.03169231
353,-1.870967741935484,-0.625,0.009384481
354,-1.7419354838709677,-0.625,0.052789252
355,-1.6129032258064515,-0.625,0.09874814
356,-1.4838709677419355,-0.625,0.14750488
357,-1.3548387096774195,-0.625,0.19931342
358,-1.2258064516129032,-0.625,0.25442106
359,-1.096774193548387,-0.625,0.31303406
360,-0.967741935483871,-0.625,0.37525183
361,-0.838709677419355,-0.625,0.44094408
362,-0.7096774193548387,-0.625,0.50952965
363,-0.5806451612903225,-0.625,0.57960117
364,-0.4516129032258065,-0.625,0.6483538
365,-0.3225806451612905,-0.625,0.710916
366,-0.19354838709677424,-0.625,0.75624996
367,-0.06451612903225801,-0.625,0.77795416
368,0.06451612903225801,-0.625,0.77795416
369,0.19354838709677402,-0.625,0.75624996
370,0.32258064516129004,-0.625,0.710916
371,0.4516129032258065,-0.625,0.6483538
372,0.5806451612903225,-0.625,0.57960117
373,0.7096774193548385,-0.625,0.50952965
374,0.838709677419355,-0.625,0.44094408
375,0.967741935483871,-0.625,0.37525183
376,1.096774193548387,-0.625,0.31303406
377,1.225806451612903,-0.625,0.25442106
378,1.354838709677419,-0.625,0.19931342
379,1.4838709677419355,-0.625,0.14750488
380,1.6129032258064515,-0.625,0.09874814
381,1.7419354838709675,-0.625,0.052789252
382,1.870967741935484,-0.625,0.009384481
383,2.0,-0.625,-0.03169231
384,-2.0,-0.5,-0.020620218
385,-1.870967741935484,-0.5,0.021904297
386,-1.7419354838709677,-0.5,0.0670494
387,-1.6129032258064515,-0.5,0.115121774
388,-1.4838709677419355,-0.5,0.16647378
389,-1.3548387096774195,-0.5,0.22150725
390,-1.2258064516129032,-0.5,0.28067267
391,-1.096774193548387,-0.5,0.3444573
392,-0.967741935483871,-0.5,0.41334805
393,-0.838709677419355,-0.5,0.48773906
394,-0.7096774193548387,-0.5,0.5677214
395,-0.5806451612903225,-0.5,0.65263116
396,-0.4516129032258065,-0.5,0.7389491
397,-0.3225806451612905,-0.5,0.803705
398,-0.19354838709677424,-0.5,0.8441203
399,-0.06451612903225801,-0.5,0.86361897
400,0.06451612903225801,-0.5,0.86361897
401,0.19354838709677402,-0.5,0.8441203
402,0.32258064516129004,-0.5,0.803705
403,0.4516129032258065,-0.5,0.7389491
404,0.5806451612903225,-0.5,0.65263116
405,0.7096774193548385,-0.5,0.5677214
406,0.838709677419355,-0.5,0.48773906
407,0.967741935483871,-0.5,0.41334805
408,1.096774193548387,-0.5,0.3444573
409,1.225806451612903,-0.5,0.28067267
410,1.354838709677419,-0.5,0.22150725
411,1.4838709677419355,-0.5,0.16647378
412,1.6129032258064515,-0.5,0.115121774
413,1.7419354838709675,-0.5,0.0670494
414,1.870967741935484,-0.5,0.021904297
415,2.0,-0.5,-0.020620218
416,-2.0,-0.375,-0.011752268
417,-1.870967741935484,-0.375,0.031970847
418,-1.7419354838709677,-0.375,0.07856927
419,-1.6129032258064515,-0.375,0.12842512
420,-1.4838709677419355,-0.375,0.1819954
421,-1.3548387096774195,-0.375,0.23982953
422,-1.2258064516129032,-0.375,0.30259052
423,-1.096774193548387,-0.375,0.37107724
424,-0.967741935483871,-0.375,0.44624203
425,-0.838709677419355,-0.375,0.52918315
426,-0.7096774193548387,-0.375,0.6210552
427,-0.5806451612903225,-0.375,0.7226522
428,-0.4516129032258065,-0.375,0.8095806
429,-0.3225806451612905,-0.375,0.8690896
430,-0.19354838709677424,-0.375,0.90659475
431,-0.06451612903225801,-0.375,0.9247771
432,0.06451612903225801,-0.375,0.9247771
433,0.19354838709677402,-0.375,0.90659475
434,0.32258064516129004,-0.375,0.8690896
435,0.4516129032258065,-0.375,0.8095806
436,0.5806451612903225,-0.375,0.7226522
437,0.7096774193548385,-0.375,0.6210552
438,0.838709677419355,-0.375,0.52918315
439,0.967741935483871,-0.375,0.44624203
440,1.096774193548387,-0.375,0.37107724
441,1.225806451612903,-0.375,0.30259052
442,1.354838709677419,-0.375,0.23982953
443,1.4838709677419355,-0.375,0.1819954
444,1.6129032258064515,-0.375,0.12842512
445,1.7419354838709675,-0.375,0.07856927
446,1.870967741935484,-0.375,0.031970847
447,2.0,-0.375,-0.011752268
448,-2.0,-0.25,-0.0052734357
449,-1.870967741935484,-0.25,0.039348193
450,-1.7419354838709677,-0.25,0.0870434
451,-1.6129032258064515,-0.25,0.13825652
452,-1.4838709677419355,-0.25,0.19353257
453,-1.3548387096774195,-0.25,0.25354877
454,-1.2258064516129032,-0.25,0.31915852
455,-1.096774193548387,-0.25,0.39145365
456,-0.967741935483871,-0.25,0.4718519
457,-0.838709677419355,-0.25,0.56221867
458,-0.7096774193548387,-0.25,0.66502315
459,-0.5806451612903225,-0.25,0.77482337
460,-0.4516129032258065,-0.25,0.85647285
461,-0.3225806451612905,-0.25,0.9129303
462,-0.19354838709677424,-0.25,0.9487039
463,-0.06451612903225801,-0.25,0.966094
464,0.06451612903225801,-0.25,0.966094
465,0.19354838709677402,-0.25,0.9487039
466,0.32258064516129004,-0.25,0.9129303
467,0.4516129032258065,-0.25,0.85647285
468,0.5806451612903225,-0.25,0.77482337
469,0.7096774193548385,-0.25,0.66502315
470,0.838709677419355,-0.25,0.56221867
471,0.967741935483871,-0.25,0.4718519
472,1.096774193548387,-0.25,0.39145365
473,1.225806451612903,-0.25,0.31915852
474,1.354838709677419,-0.25,0.25354877
475,1.4838709677419355,-0.25,0.19353257
476,1.6129032258064515,-0.25,0.13825652
477,1.7419354838709675,-0.25,0.0870434
478,1.870967741935484,-0.25,0.039348193
479,2.0,-0.25,-0.0052734357
480,-2.0,-0.125,-0.0013260408
481,-1.870967741935484,-0.125,0.043852594
482,-1.7419354838709677,-0.125,0.0922311
483,-1.6129032258064515,-0.125,0.14429471
484,-1.4838709677419355,-0.125,0.20064756
485,-1.3548387096774195,-0.125,0.26205406
486,-1.2258064516129032,-0.125,0.32950118
487,-1.096774193548387,-0.125,0.40429252
488,-0.967741935483871,-0.125,0.48819754
489,-0.838709677419355,-0.125,0.58369875
490,-0.7096774193548387,-0.125,0.6944195
491,-0.5806451612903225,-0.125,0.8045037
492,-0.4516129032258065,-0.125,0.88341427
493,-0.3225806451612905,-0.125,0.938252
494,-0.19354838709677424,-0.125,0.97309506
495,-0.06451612903225801,-0.125,0.99005693
496,0.06451612903225801,-0.125,0.99005693
497,0.19354838709677402,-0.125,0.97309506
498,0.32258064516129004,-0.125,0.938252
499,0.4516129032258065,-0.125,0.88341427
500,0.5806451612903225,-0.125,0.8045037
501,0.7096774193548385,-0.125,0.6944195
502,0.838709677419355,-0.125,0.58369875
503,0.967741935483871,-0.125,0.48819754
504,1.096774193548387,-0.125,0.40429252
505,1.225806451612903,-0.125,0.32950118
506,1.354838709677419,-0.125,0.26205406
507,1.4838709677419355,-0.125,0.20064756
508,1.6129032258064515,-0.125,0.14429471
509,1.7419354838709675,-0.125,0.0922311
510,1.870967741935484,-0.125,0.043852594
511,2.0,-0.125,-0.0013260408
512,-2.0,0.0,-0.0
513,-1.870967741935484,0.0,0.04536743
514,-1.7419354838709677,0.0,0.09397807
515,-1.6129032258064515,0.0,0.14633153
516,-1.4838709677419355,0.0,0.20305264
517,-1.3548387096774195,0.0,0.26493707
518,-1.2258064516129032,0.0,0.33301976
519,-1.096774193548387,0.0,0.40868202
520,-0.967741935483871,0.0,0.49382547
521,-0.838709677419355,0.0,0.59117115
522,-0.7096774193548387,0.0,0.7048113
523,-0.5806451612903225,0.0,0.8141568
524,-0.4516129032258065,0.0,0.892214
525,-0.3225806451612905,0.0,0.94654197
526,-0.19354838709677424,0.0,0.9810907
527,-0.06451612903225801,0.0,0.9979167
528,0.06451612903225801,0.0,0.9979167
529,0.19354838709677402,0.0,0.9810907
530,0.32258064516129004,0.0,0.94654197
531,0.4516129032258065,0.0,0.892214
532,0.5806451612903225,0.0,0.8141568
533,0.7096774193548385,0.0,0.7048113
534,0.838709677419355,0.0,0.59117115
535,0.967741935483871,0.0,0.49382547
536,1.096774193548387,0.0,0.40868202
537,1.225806451612903,0.0,0.33301976
538,1.354838709677419,0.0,0.26493707
539,1.4838709677419355,0.0,0.20305264
540,1.6129032258064515,0.0,0.14633153
541,1.7419354838709675,0.0,0.09397807
542,1.870967741935484,0.0,0.04536743
543,2.0,0.0,-0.0
544,-2.0,0.125,-0.0013260408
545,-1.870967741935484,0.125,0.043852594
546,-1.7419354838709677,0.125,0.0922311
547,-1.6129032258064515,0.125,0.14429471
548,-1.4838709677419355,0.125,0.20064756
549,-1.3548387096774195,0.125,0.26205406
550,-1.2258064516129032,0.125,0.32950118
551,-1.096774193548387,0.125,0.40429252
552,-0.967741935483871,0.125,0.48819754
553,-0.838709677419355,0.125,0.58369875
554,-0.7096774193548387,0.125,0.6944195
555,-0.5806451612903225,0.125,0.8045037
556,-0.4516129032258065,0.125,0.88341427
557,-0.3225806451612905,0.125,0.938252
558,-0.19354838709677424,0.125,0.97309506
559,-0.06451612903225801,0.125,0.99005693
560,0.06451612903225801,0.125,0.99005693
561,0.19354838709677402,0.125,0.97309506
562,0.32258064516129004,0.125,0.938252
563,0.4516129032258065,0.125,0.88341427
564,0.5806451612903225,0.125,0.8045037
565,0.7096774193548385,0.125,0.6944195
566,0.838709677419355,0.125,0.58369875
567,0.967741935483871,0.125,0.48819754
568,1.096774193548387,0.125,0.40429252
569,1.225806451612903,0.125,0.32950118
570,1.354838709677419,0.125,0.26205406
571,1.4838709677419355,0.125,0.20064756
572,1.6129032258064515,0.125,0.14429471
573,1.7419354838709675,0.125,0.0922311
574,1.870967741935484,0.125,0.043852594
575,2.0,0.125,-0.0013260408
576,-2.0,0.25,-0.0052734357
577,-1.870967741935484,0.25,0.039348193
578,-1.7419354838709677,0.25,0.0870434
579,-1.6129032258064515,0.25,0.13825652
580,-1.4838709677419355,0.25,0.19353257
581,-1.3548387096774195,0.25,0.25354877
582,-1.2258064516129032,0.25,0.31915852
583,-1.096774193548387,0.25,0.39145365
584,-0.967741935483871,0.25,0.4718519
585,-0.838709677419355,0.25,0.56221867
586,-0.7096774193548387,0.25,0.66502315
587,-0.5806451612903225,0.25,0.77482337
588,-0.4516129032258065,0.25,0.85647285
589,-0.3225806451612905,0.25,0.9129303
590,-0.19354838709677424,0.25,0.9487039
591,-0.06451612903225801,0.25,0.966094
592,0.06451612903225801,0.25,0.966094
593,0.19354838709677402,0.25,0.9487039
594,0.32258064516129004,0.25,0.9129303
595,0.4516129032258065,0.25,0.85647285
596,0.5806451612903225,0.25,0.77482337
597,0.7096774193548385,0.25,0.66502315
598,0.838709677419355,0.25,0.56221867
599,0.967741935483871,0.25,0.4718519
600,1.096774193548387,0.25,0.39145365
601,1.225806451612903,0.25,0.31915852
602,1.354838709677419,0.25,0.25354877
603,1.4838709677419355,0.25,0.19353257
604,1.6129032258064515,0.25,0.13825652
605,1.7419354838709675,0.25,0.0870434
606,1.870967741935484,0.25,0.039348193
607,2.0,0.25,-0.0052734357
608,-2.0,0.375,-0.011752268
609,-1.870967741935484,0.375,0.031970847
610,-1.7419354838709677,0.375,0.07856927
611,-1.6129032258064515,0.375,0.12842512
612,-1.4838709677419355,0.375,0.1819954
613,-1.3548387096774195,0.375,0.23982953
614,-1.2258064516129032,0.375,0.30259052
615,-1.096774193548387,0.375,0.37107724
616,-0.967741935483871,0.375,0.44624203
617,-0.838709677419355,0.375,0.52918315
618,-0.7096774193548387,0.375,0.6210552
619,-0.5806451612903225,0.375,0.7226522
620,-0.4516129032258065,0.375,0.8095806
621,-0.3225806451612905,0.375,0.8690896
622,-0.19354838709677424,0.375,0.90659475
623,-0.06451612903225801,0.375,0.9247771
624,0.06451612903225801,0.375,0.9247771
625,0.19354838709677402,0.375,0.90659475
626,0.32258064516129004,0.375,0.8690896
627,0.4516129032258065,0.375,0.8095806
628,0.5806451612903225,0.375,0.7226522
629,0.7096774193548385,0.375,0.6210552
630,0.838709677419355,0.375,0.52918315
631,0.967741935483871,0.375,0.44624203
632,1.096774193548387,0.375,0.37107724
633,1.225806451612903,0.375,0.30259052
634,1.354838709677419,0.375,0.23982953
635,1.4838709677419355,0.375,0.1819954
636,1.6129032258064515,0.375,0.12842512
637,1.7419354838709675,0.375,0.07856927
638,1.870967741935484,0.375,0.031970847
639,2.0,0.375,-0.011752268
640,-2.0,0.5,-0.020620218
641,-1.870967741935484,0.5,0.021904297
642,-1.7419354838709677,0.5,0.0670494
643,-1.6129032258064515,0.5,0.115121774
644,-1.4838709677419355,0.5,0.16647378
645,-1.3548387096774195,0.5,0.22150725
646,-1.2258064516129032,0.5,0.28067267
647,-1.096774193548387,0.5,0.3444573
648,-0.967741935483871,0.5,0.41334805
649,-0.838709677419355,0.5,0.48773906
650,-0.7096774193548387,0.5,0.5677214
651,-0.5806451612903225,0.5,0.65263116
652,-0.4516129032258065,0.5,0.7389491
653,-0.3225806451612905,0.5,0.803705
654,-0.19354838709677424,0.5,0.8441203
655,-0.06451612903225801,0.5,0.86361897
656,0.06451612903225801,0.5,0.86361897
657,0.19354838709677402,0.5,0.8441203
658,0.32258064516129004,0.5,0.803705
659,0.4516129032258065,0.5,0.7389491
660,0.5806451612903225,0.5,0.65263116
661,0.7096774193548385,0.5,0.5677214
662,0.838709677419355,0.5,0.48773906
663,0.967741935483871,0.5,0.41334805
664,1.096774193548387,0.5,0.3444573
665,1.225806451612903,0.5,0.28067267
666,1.354838709677419,0.5,0.22150725
667,1.4838709677419355,0.5,0.16647378
668,1.6129032258064515,0.5,0.115121774
669,1.7419354838709675,0.5,0.0670494
670,1.870967741935484,0.5,0.021904297
671,2.0,0.5,-0.020620218
672,-2.0,0.625,-0.03169231
673,-1.870967741935484,0.625,0.009384481
674,-1.7419354838709677,0.625,0.052789252
675,-1.6129032258064515,0.625,0.09874814
676,-1.4838709677419355,0.625,0.14750488
677,-1.3548387096774195,0.625,0.19931342
678,-1.2258064516129032,0.625,0.25442106
679,-1.096774193548387,0.625,0.31303406
680,-0.967741935483871,0.625,0.37525183
681,-0.838709677419355,0.625,0.44094408
682,-0.7096774193548387,0.625,0.50952965
683,-0.5806451612903225,0.625,0.57960117
684,-0.4516129032258065,0.625,0.6483538
685,-0.3225806451612905,0.625,0.710916
686,-0.19354838709677424,0.625,0.75624996
687,-0.06451612903225801,0.625,0.77795416
688,0.06451612903225801,0.625,0.77795416
689,0.19354838709677402,0.625,0.75624996
690,0.32258064516129004,0.625,0.710916
691,0.4516129032258065,0.625,0.6483538
692,0.5806451612903225,0.625,0.57960117
693,0.7096774193548385,0.625,0.50952965
694,0.838709677419355,0.625,0.44094408
695,0.967741935483871,0.625,0.37525183
696,1.096774193548387,0.625,0.31303406
697,1.225806451612903,0.625,0.25442106
698,1.354838709677419,0.625,0.19931342
699,1.4838709677419355,0.625,0.14750488
700,1.6129032258064515,0.625,0.09874814
701,1.7419354838709675,0.625,0.052789252
702,1.870967741935484,0.625,0.009384481
703,2.0,0.625,-0.03169231
704,-2.0,0.75,-0.044753008
705,-1.870967741935484,0.75,-0.0053169667
706,-1.7419354838709677,0.75,0.036135
707,-1.6129032258064515,0.75,0.07975053
708,-1.4838709677419355,0.75,0.1256713
709,-1.3548387096774195,0.75,0.17401804
710,-1.2258064516129032,0.75,0.22486481
711,-1.096774193548387,0.75,0.27819523
712,-0.967741935483871,0.75,0.33383045
713,-0.838709677419355,0.75,0.3913139
714,-0.7096774193548387,0.75,0.44973576
715,-0.5806451612903225,0.75,0.50748885
716,-0.4516129032258065,0.75,0.56198764
717,-0.3225806451612905,0.75,0.6094859
718,-0.19354838709677424,0.75,0.64528894
719,-0.06451612903225801,0.75,0.6647107
720,0.06451612903225801,0.75,0.6647107
721,0.19354838709677402,0.75,0.64528894
722,0.32258064516129004,0.75,0.6094859
723,0.4516129032258065,0.75,0.56198764
724,0.5806451612903225,0.75,0.50748885
725,0.7096774193548385,0.75,0.44973576
726,0.838709677419355,0.75,0.3913139
727,0.967741935483871,0.75,0.33383045
728,1.096774193548387,0.75,0.27819523
729,1.225806451612903,0.75,0.22486481
730,1.354838709677419,0.75,0.17401804
731,1.4838709677419355,0.75,0.1256713
732,1.6129032258064515,0.75,0.07975053
733,1.7419354838709675,0.75,0.036135
734,1.870967741935484,0.75,-0.0053169667
735,2.0,0.75,-0.044753008
736,-2.0,0.875,-0.059568368
737,-1.870967741935484,0.875,-0.021909924
738,-1.7419354838709677,0.875,0.017449591
739,-1.6129032258064515,0.875,0.058586605
740,-1.4838709677419355,0.875,0.10155427
741,-1.3548387096774195,0.875,0.1463634
742,-1.2258064516129032,0.875,0.1929542
743,-1.096774193548387,0.875,0.24115291
744,-0.967741935483871,0.875,0.2906077
745,-0.838709677419355,0.875,0.34069857
746,-0.7096774193548387,0.875,0.39041945
747,-0.5806451612903225,0.875,0.43824548
748,-0.4516129032258065,0.875,0.48202756
749,-0.3225806451612905,0.875,0.5190109
750,-0.19354838709677424,0.875,0.5461081
751,-0.06451612903225801,0.875,0.56051177
752,0.06451612903225801,0.875,0.56051177
753,0.19354838709677402,0.875,0.5461081
754,0.32258064516129004,0.875,0.5190109
755,0.4516129032258065,0.875,0.48202756
756,0.5806451612903225,0.875,0.43824548
757,0.7096774193548385,0.875,0.39041945
758,0.838709677419355,0.875,0.34069857
759,0.967741935483871,0.875,0.2906077
760,1.096774193548387,0.875,0.24115291
761,1.225806451612903,0.875,0.1929542
762,1.354838709677419,0.875,0.1463634
763,1.4838709677419355,0.875,0.10155427
764,1.6129032258064515,0.875,0.058586605
765,1.7419354838709675,0.875,0.017449591
766,1.870967741935484,0.875,-0.021909924
767,2.0,0.875,-0.059568368
768,-2.0,1.0,-0.07589776
769,-1.870967741935484,1.0,-0.04010085
770,-1.7419354838709677,1.0,-0.002907458
771,-1.6129032258064515,1.0,0.035698615
772,-1.4838709677419355,1.0,0.07569873
773,-1.3548387096774195,1.0,0.11701996
774,-1.2258064516129032,1.0,0.15950844
775,-1.096774193548387,1.0,0.20289195
776,-0.967741935483871,1.0,0.24672993
777,-0.838709677419355,1.0,0.29035115
778,-0.7096774193548387,1.0,0.3327843
779,-0.5806451612903225,1.0,0.37269878
780,-0.4516129032258065,1.0,0.408388
781,-0.3225806451612905,1.0,0.4378495
782,-0.19354838709677424,1.0,0.45901117
783,-0.06451612903225801,1.0,0.47010708
784,0.06451612903225801,1.0,0.47010708
785,0.19354838709677402,1.0,0.45901117
786,0.32258064516129004,1.0,0.4378495
787,0.4516129032258065,1.0,0.408388
788,0.5806451612903225,1.0,0.37269878
789,0.7096774193548385,1.0,0.3327843
790,0.838709677419355,1.0,0.29035115
791,0.967741935483871,1.0,0.24672993
792,1.096774193548387,1.0,0.20289195
793,1.225806451612903,1.0,0.15950844
794,1.354838709677419,1.0,0.11701996
795,1.4838709677419355,1.0,0.07569873
796,1.6129032258064515,1.0,0.035698615
797,1.7419354838709675,1.0,-0.002907458
798,1.870967741935484,1.0,-0.04010085
799,2.0,1.0,-0.07589776
800,-2.0,1.125,-0.09350349
801,-1.870967741935484,1.125,-0.059605513
802,-1.7419354838709677,1.125,-0.02459552
803,-1.6129032258064515,1.125,0.011494382
804,-1.4838709677419355,1.125,0.048591275
805,-1.3548387096774195,1.125,0.08656335
806,-1.2258064516129032,1.125,0.12519749
807,-1.096774193548387,1.125,0.16416971
808,-0.967741935483871,1.125,0.20300996
809,-0.838709677419355,1.125,0.24106304
810,-0.7096774193548387,1.125,0.27745366
811,-0.5806451612903225,1.125,0.3110685
812,-0.4516129032258065,1.125,0.34057808
813,-0.3225806451612905,1.125,0.364522
814,-0.19354838709677424,1.125,0.38147557
815,-0.06451612903225801,1.125,0.39028013
816,0.06451612903225801,1.125,0.39028013
817,0.19354838709677402,1.125,0.38147557
818,0.32258064516129004,1.125,0.364522
819,0.4516129032258065,1.125,0.34057808
820,0.5806451612903225,1.125,0.3110685
821,0.7096774193548385,1.125,0.27745366
822,0.838709677419355,1.125,0.24106304
823,0.967741935483871,1.125,0.20300996
824,1.096774193548387,1.125,0.16416971
825,1.225806451612903,1.125,0.12519749
826,1.354838709677419,1.125,0.08656335
827,1.4838709677419355,1.125,0.048591275
828,1.6129032258064515,1.125,0.011494382
829,1.7419354838709675,1.125,-0.02459552
830,1.870967741935484,1.125,-0.059605513
831,2.0,1.125,-0.09350349
832,-2.0,1.25,-0.11215887
833,-1.870967741935484,1.25,-0.08015798
834,-1.7419354838709677,1.25,-0.047303338
835,-1.6129032258064515,1.25,-0.01366344
836,-1.4838709677419355,1.25,0.020650297
837,-1.3548387096774195,1.25,0.055468846
838,-1.2258064516129032,1.25,0.09054717
839,-1.096774193548387,1.25,0.12554324
840,-0.967741935483871,1.25,0.15999493
841,-0.838709677419355,1.25,0.19329819
842,-0.7096774193548387,1.25,0.22469352
843,-0.5806451612903225,1.25,0.2532692
844,-0.4516129032258065,1.25,0.2779948
845,-0.3225806451612905,1.25,0.29779506
846,-0.19354838709677424,1.25,0.31166604
847,-0.06451612903225801,1.25,0.31881952
848,0.06451612903225801,1.25,0.31881952
849,0.19354838709677402,1.25,0.31166604
850,0.32258064516129004,1.25,0.29779506
851,0.4516129032258065,1.25,0.2779948
852,0.5806451612903225,1.25,0.2532692
853,0.7096774193548385,1.25,0.22469352
854,0.838709677419355,1.25,0.19329819
855,0.967741935483871,1.25,0.15999493
856,1.096774193548387,1.25,0.12554324
857,1.225806451612903,1.25,0.09054717
858,1.354838709677419,1.25,0.055468846
859,1.4838709677419355,1.25,0.020650297
860,1.6129032258064515,1.25,-0.01366344
861,1.7419354838709675,1.25,-0.047303338
862,1.870967741935484,1.25,-0.08015798
863,2.0,1.25,-0.11215887
864,-2.0,1.375,-0.13165326
865,-1.870967741935484,1.375,-0.10151627
866,-1.7419354838709677,1.375,-0.07075463
867,-1.6129032258064515,1.375,-0.039462492
868,-1.4838709677419355,1.375,-0.007775778
869,-1.3548387096774195,1.375,0.024115834
870,-1.2258064516129032,1.375,0.055955786
871,-1.096774193548387,1.375,0.08740611
872,-0.967741935483871,1.375,0.118033655
873,-0.838709677419355,1.375,0.14730017
874,-0.7096774193548387,1.375,0.17456041
875,-0.5806451612903225,1.375,0.19907507
876,-0.4516129032258065,1.375,0.22004409
877,-0.3225806451612905,1.375,0.23666535
878,-0.19354838709677424,1.375,0.24821532
879,-0.06451612903225801,1.375,0.25414073
880,0.06451612903225801,1.375,0.25414073
881,0.19354838709677402,1.375,0.24821532
882,0.32258064516129004,1.375,0.23666535
883,0.4516129032258065,1.375,0.22004409
884,0.5806451612903225,1.375,0.19907507
885,0.7096774193548385,1.375,0.17456041
886,0.838709677419355,1.375,0.14730017
887,0.967741935483871,1.375,0.118033655
888,1.096774193548387,1.375,0.08740611
889,1.225806451612903,1.375,0.055955786
890,1.354838709677419,1.375,0.024115834
891,1.4838709677419355,1.375,-0.007775778
892,1.6129032258064515,1.375,-0.039462492
893,1.7419354838709675,1.375,-0.07075463
894,1.870967741935484,1.375,-0.10151627
895,2.0,1.375,-0.13165326
896,-2.0,1.5,-0.15179549
897,-1.870967741935484,1.5,-0.12346573
898,-1.7419354838709677,1.5,-0.09471019
899,-1.6129032258064515,1.5,-0.06563977
900,-1.4838709677419355,1.5,-0.03640428
901,-1.3548387096774195,1.5,-0.0072009456
902,-1.2258064516129032,1.5,0.0217156
903,-1.096774193548387,1.5,0.050024893
904,-0.967741935483871,1.5,0.07733309
905,-0.838709677419355,1.5,0.103170104
906,-0.7096774193548387,1.5,0.12699422
907,-0.5806451612903225,1.5,0.14820741
908,-0.4516129032258065,1.5,0.16618522
909,-0.3225806451612905,1.5,0.18032101
910,-0.19354838709677424,1.5,0.19008213
911,-0.06451612903225801,1.5,0.19506982
912,0.06451612903225801,1.5,0.19506982
913,0.19354838709677402,1.5,0.19008213
914,0.32258064516129004,1.5,0.18032101
915,0.4516129032258065,1.5,0.16618522
916,0.5806451612903225,1.5,0.14820741
917,0.7096774193548385,1.5,0.12699422
918,0.838709677419355,1.5,0.103170104
919,0.967741935483871,1.5,0.07733309
920,1.096774193548387,1.5,0.050024893
921,1.225806451612903,1.5,0.0217156
922,1.354838709677419,1.5,-0.0072009456
923,1.4838709677419355,1.5,-0.03640428
924,1.6129032258064515,1.5,-0.06563977
925,1.7419354838709675,1.5,-0.09471019
926,1.870967741935484,1.5,-0.12346573
927,2.0,1.5,-0.15179549
928,-2.0,1.625,-0.17241572
929,-1.870967741935484,1.625,-0.14581935
930,-1.7419354838709677,1.625,-0.11896714
931,-1.6129032258064515,1.625,-0.09197937
932,-1.4838709677419355,1.625,-0.065011166
933,-1.3548387096774195,1.625,-0.038258795
934,-1.2258064516129032,1.625,-0.011965921
935,-1.096774193548387,1.625,0.013571471
936,-0.967741935483871,1.625,0.03800205
937,-0.838709677419355,1.625,0.06092031
938,-0.7096774193548387,1.625,0.08187383
939,-0.5806451612903225,1.625,0.10037856
940,-0.4516129032258065,1.625,0.11594314
941,-0.3225806451612905,1.625,0.12810259
942,-0.19354838709677424,1.625,0.1364573
943,-0.06451612903225801,1.625,0.14071293
944,0.06451612903225801,1.625,0.14071293
945,0.19354838709677402,1.625,0.1364573
946,0.32258064516129004,1.625,0.12810259
947,0.4516129032258065,1.625,0.11594314
948,0.5806451612903225,1.625,0.10037856
949,0.7096774193548385,1.625,0.08187383
950,0.838709677419355,1.625,0.06092031
951,0.967741935483871,1.625,0.03800205
952,1.096774193548387,1.625,0.013571471
953,1.225806451612903,1.625,-0.011965921
954,1.354838709677419,1.625,-0.038258795
955,1.4838709677419355,1.625,-0.065011166
956,1.6129032258064515,1.625,-0.09197937
957,1.7419354838709675,1.625,-0.11896714
958,1.870967741935484,1.625,-0.14581935
959,2.0,1.625,-0.17241572
960,-2.0,1.75,-0.19336534
961,-1.870967741935484,1.75,-0.16841747
962,-1.7419354838709677,1.75,-0.1433565
963,-1.6129032258064515,1.75,-0.11830675
964,-1.4838709677419355,1.75,-0.09342264
965,-1.3548387096774195,1.75,-0.068893455
966,-1.2258064516129032,1.75,-0.044946905
967,-1.096774193548387,1.75,-0.021851579
968,-0.967741935483871,1.75,8.2963445e-05
969,-0.838709677419355,1.75,0.02050929
970,-0.7096774193548387,1.75,0.03905028
971,-0.5806451612903225,1.75,0.055312652
972,-0.4516129032258065,1.75,0.068906635
973,-0.3225806451612905,1.75,0.079470985
974,-0.19354838709677424,1.75,0.086700685
975,-0.06451612903225801,1.75,0.090374
976,0.06451612903225801,1.75,0.090374
977,0.19354838709677402,1.75,0.086700685
978,0.32258064516129004,1.75,0.079470985
979,0.4516129032258065,1.75,0.068906635
980,0.5806451612903225,1.75,0.055312652
981,0.7096774193548385,1.75,0.03905028
982,0.838709677419355,1.75,0.02050929
983,0.967741935483871,1.75,8.2963445e-05
984,1.096774193548387,1.75,-0.021851579
985,1.225806451612903,1.75,-0.044946905
986,1.354838709677419,1.75,-0.068893455
987,1.4838709677419355,1.75,-0.09342264
988,1.6129032258064515,1.75,-0.11830675
989,1.7419354838709675,1.75,-0.1433565
990,1.870967741935484,1.75,-0.16841747
991,2.0,1.75,-0.19336534
992,-2.0,1.875,-0.21451637
993,-1.870967741935484,1.875,-0.19112553
994,-1.7419354838709677,1.875,-0.16774012
995,-1.6129032258064515,1.875,-0.14448397
996,-1.4838709677419355,1.875,-0.121506885
997,-1.3548387096774195,1.875,-0.09898758
998,-1.2258064516129032,1.875,-0.07713541
999,-1.096774193548387,1.875,-0.05619105
1000,-0.967741935483871,1.875,-0.03642542
1001,-0.838709677419355,1.875,-0.01813492
1002,-0.7096774193548387,1.875,-0.0016344154
1003,-0.5806451612903225,1.875,0.012755234
1004,-0.4516129032258065,1.875,0.024721928
1005,-0.3225806451612905,1.875,0.03398162
1006,-0.19354838709677424,1.875,0.04029782
1007,-0.06451612903225801,1.875,0.043500487
1008,0.06451612903225801,1.875,0.043500487
1009,0.19354838709677402,1.875,0.04029782
1010,0.32258064516129004,1.875,0.03398162
1011,0.4516129032258065,1.875,0.024721928
1012,0.5806451612903225,1.875,0.012755234
1013,0.7096774193548385,1.875,-0.0016344154
1014,0.838709677419355,1.875,-0.01813492
1015,0.967741935483871,1.875,-0.03642542
1016,1.096774193548387,1.875,-0.05619105
1017,1.225806451612903,1.875,-0.07713541
1018,1.354838709677419,1.875,-0.09898758
1019,1.4838709677419355,1.875,-0.121506885
1020,1.6129032258064515,1.875,-0.14448397
1021,1.7419354838709675,1.875,-0.16774012
1022,1.870967741935484,1.875,-0.19112553
1023,2.0,1.875,-0.21451637


==> visu/old/tikz_csvs_two_dim/result_best_run_two_dim/obstacle_nn.csv <==
,X_x,X_y,value
0,-2.0,-2.0,-1.0
1,-1.870967741935484,-2.0,-1.0
2,-1.7419354838709677,-2.0,-1.0
3,-1.6129032258064515,-2.0,-1.0
4,-1.4838709677419355,-2.0,-1.0
5,-1.3548387096774195,-2.0,-1.0
6,-1.2258064516129032,-2.0,-1.0
7,-1.096774193548387,-2.0,-1.0
8,-0.967741935483871,-2.0,-1.0
9,-0.838709677419355,-2.0,-1.0
10,-0.7096774193548387,-2.0,-1.0
11,-0.5806451612903225,-2.0,-1.0
12,-0.4516129032258065,-2.0,-1.0
13,-0.3225806451612905,-2.0,-1.0
14,-0.19354838709677424,-2.0,-1.0
15,-0.06451612903225801,-2.0,-1.0
16,0.06451612903225801,-2.0,-1.0
17,0.19354838709677402,-2.0,-1.0
18,0.32258064516129004,-2.0,-1.0
19,0.4516129032258065,-2.0,-1.0
20,0.5806451612903225,-2.0,-1.0
21,0.7096774193548385,-2.0,-1.0
22,0.838709677419355,-2.0,-1.0
23,0.967741935483871,-2.0,-1.0
24,1.096774193548387,-2.0,-1.0
25,1.225806451612903,-2.0,-1.0
26,1.354838709677419,-2.0,-1.0
27,1.4838709677419355,-2.0,-1.0
28,1.6129032258064515,-2.0,-1.0
29,1.7419354838709675,-2.0,-1.0
30,1.870967741935484,-2.0,-1.0
31,2.0,-2.0,-1.0
32,-2.0,-1.875,-1.0
33,-1.870967741935484,-1.875,-1.0
34,-1.7419354838709677,-1.875,-1.0
35,-1.6129032258064515,-1.875,-1.0
36,-1.4838709677419355,-1.875,-1.0
37,-1.3548387096774195,-1.875,-1.0
38,-1.2258064516129032,-1.875,-1.0
39,-1.096774193548387,-1.875,-1.0
40,-0.967741935483871,-1.875,-1.0
41,-0.838709677419355,-1.875,-1.0
42,-0.7096774193548387,-1.875,-1.0
43,-0.5806451612903225,-1.875,-1.0
44,-0.4516129032258065,-1.875,-1.0
45,-0.3225806451612905,-1.875,-1.0
46,-0.19354838709677424,-1.875,-1.0
47,-0.06451612903225801,-1.875,-1.0
48,0.06451612903225801,-1.875,-1.0
49,0.19354838709677402,-1.875,-1.0
50,0.32258064516129004,-1.875,-1.0
51,0.4516129032258065,-1.875,-1.0
52,0.5806451612903225,-1.875,-1.0
53,0.7096774193548385,-1.875,-1.0
54,0.838709677419355,-1.875,-1.0
55,0.967741935483871,-1.875,-1.0
56,1.096774193548387,-1.875,-1.0
57,1.225806451612903,-1.875,-1.0
58,1.354838709677419,-1.875,-1.0
59,1.4838709677419355,-1.875,-1.0
60,1.6129032258064515,-1.875,-1.0
61,1.7419354838709675,-1.875,-1.0
62,1.870967741935484,-1.875,-1.0
63,2.0,-1.875,-1.0
64,-2.0,-1.75,-1.0
65,-1.870967741935484,-1.75,-1.0
66,-1.7419354838709677,-1.75,-1.0
67,-1.6129032258064515,-1.75,-1.0
68,-1.4838709677419355,-1.75,-1.0
69,-1.3548387096774195,-1.75,-1.0
70,-1.2258064516129032,-1.75,-1.0
71,-1.096774193548387,-1.75,-1.0
72,-0.967741935483871,-1.75,-1.0
73,-0.838709677419355,-1.75,-1.0
74,-0.7096774193548387,-1.75,-1.0
75,-0.5806451612903225,-1.75,-1.0
76,-0.4516129032258065,-1.75,-1.0
77,-0.3225806451612905,-1.75,-1.0
78,-0.19354838709677424,-1.75,-1.0
79,-0.06451612903225801,-1.75,-1.0
80,0.06451612903225801,-1.75,-1.0
81,0.19354838709677402,-1.75,-1.0
82,0.32258064516129004,-1.75,-1.0
83,0.4516129032258065,-1.75,-1.0
84,0.5806451612903225,-1.75,-1.0
85,0.7096774193548385,-1.75,-1.0
86,0.838709677419355,-1.75,-1.0
87,0.967741935483871,-1.75,-1.0
88,1.096774193548387,-1.75,-1.0
89,1.225806451612903,-1.75,-1.0
90,1.354838709677419,-1.75,-1.0
91,1.4838709677419355,-1.75,-1.0
92,1.6129032258064515,-1.75,-1.0
93,1.7419354838709675,-1.75,-1.0
94,1.870967741935484,-1.75,-1.0
95,2.0,-1.75,-1.0
96,-2.0,-1.625,-1.0
97,-1.870967741935484,-1.625,-1.0
98,-1.7419354838709677,-1.625,-1.0
99,-1.6129032258064515,-1.625,-1.0
100,-1.4838709677419355,-1.625,-1.0
101,-1.3548387096774195,-1.625,-1.0
102,-1.2258064516129032,-1.625,-1.0
103,-1.096774193548387,-1.625,-1.0
104,-0.967741935483871,-1.625,-1.0
105,-0.838709677419355,-1.625,-1.0
106,-0.7096774193548387,-1.625,-1.0
107,-0.5806451612903225,-1.625,-1.0
108,-0.4516129032258065,-1.625,-1.0
109,-0.3225806451612905,-1.625,-1.0
110,-0.19354838709677424,-1.625,-1.0
111,-0.06451612903225801,-1.625,-1.0
112,0.06451612903225801,-1.625,-1.0
113,0.19354838709677402,-1.625,-1.0
114,0.32258064516129004,-1.625,-1.0
115,0.4516129032258065,-1.625,-1.0
116,0.5806451612903225,-1.625,-1.0
117,0.7096774193548385,-1.625,-1.0
118,0.838709677419355,-1.625,-1.0
119,0.967741935483871,-1.625,-1.0
120,1.096774193548387,-1.625,-1.0
121,1.225806451612903,-1.625,-1.0
122,1.354838709677419,-1.625,-1.0
123,1.4838709677419355,-1.625,-1.0
124,1.6129032258064515,-1.625,-1.0
125,1.7419354838709675,-1.625,-1.0
126,1.870967741935484,-1.625,-1.0
127,2.0,-1.625,-1.0
128,-2.0,-1.5,-1.0
129,-1.870967741935484,-1.5,-1.0
130,-1.7419354838709677,-1.5,-1.0
131,-1.6129032258064515,-1.5,-1.0
132,-1.4838709677419355,-1.5,-1.0
133,-1.3548387096774195,-1.5,-1.0
134,-1.2258064516129032,-1.5,-1.0
135,-1.096774193548387,-1.5,-1.0
136,-0.967741935483871,-1.5,-1.0
137,-0.838709677419355,-1.5,-1.0
138,-0.7096774193548387,-1.5,-1.0
139,-0.5806451612903225,-1.5,-1.0
140,-0.4516129032258065,-1.5,-1.0
141,-0.3225806451612905,-1.5,-1.0
142,-0.19354838709677424,-1.5,-1.0
143,-0.06451612903225801,-1.5,-1.0
144,0.06451612903225801,-1.5,-1.0
145,0.19354838709677402,-1.5,-1.0
146,0.32258064516129004,-1.5,-1.0
147,0.4516129032258065,-1.5,-1.0
148,0.5806451612903225,-1.5,-1.0
149,0.7096774193548385,-1.5,-1.0
150,0.838709677419355,-1.5,-1.0
151,0.967741935483871,-1.5,-1.0
152,1.096774193548387,-1.5,-1.0
153,1.225806451612903,-1.5,-1.0
154,1.354838709677419,-1.5,-1.0
155,1.4838709677419355,-1.5,-1.0
156,1.6129032258064515,-1.5,-1.0
157,1.7419354838709675,-1.5,-1.0
158,1.870967741935484,-1.5,-1.0
159,2.0,-1.5,-1.0
160,-2.0,-1.375,-1.0
161,-1.870967741935484,-1.375,-1.0
162,-1.7419354838709677,-1.375,-1.0
163,-1.6129032258064515,-1.375,-1.0
164,-1.4838709677419355,-1.375,-1.0
165,-1.3548387096774195,-1.375,-1.0
166,-1.2258064516129032,-1.375,-1.0
167,-1.096774193548387,-1.375,-1.0
168,-0.967741935483871,-1.375,-1.0
169,-0.838709677419355,-1.375,-1.0
170,-0.7096774193548387,-1.375,-1.0
171,-0.5806451612903225,-1.375,-1.0
172,-0.4516129032258065,-1.375,-1.0
173,-0.3225806451612905,-1.375,-1.0
174,-0.19354838709677424,-1.375,-1.0
175,-0.06451612903225801,-1.375,-1.0
176,0.06451612903225801,-1.375,-1.0
177,0.19354838709677402,-1.375,-1.0
178,0.32258064516129004,-1.375,-1.0
179,0.4516129032258065,-1.375,-1.0
180,0.5806451612903225,-1.375,-1.0
181,0.7096774193548385,-1.375,-1.0
182,0.838709677419355,-1.375,-1.0
183,0.967741935483871,-1.375,-1.0
184,1.096774193548387,-1.375,-1.0
185,1.225806451612903,-1.375,-1.0
186,1.354838709677419,-1.375,-1.0
187,1.4838709677419355,-1.375,-1.0
188,1.6129032258064515,-1.375,-1.0
189,1.7419354838709675,-1.375,-1.0
190,1.870967741935484,-1.375,-1.0
191,2.0,-1.375,-1.0
192,-2.0,-1.25,-1.0
193,-1.870967741935484,-1.25,-1.0
194,-1.7419354838709677,-1.25,-1.0
195,-1.6129032258064515,-1.25,-1.0
196,-1.4838709677419355,-1.25,-1.0
197,-1.3548387096774195,-1.25,-1.0
198,-1.2258064516129032,-1.25,-1.0
199,-1.096774193548387,-1.25,-1.0
200,-0.967741935483871,-1.25,-1.0
201,-0.838709677419355,-1.25,-1.0
202,-0.7096774193548387,-1.25,-1.0
203,-0.5806451612903225,-1.25,-1.0
204,-0.4516129032258065,-1.25,-1.0
205,-0.3225806451612905,-1.25,-1.0
206,-0.19354838709677424,-1.25,-1.0
207,-0.06451612903225801,-1.25,-1.0
208,0.06451612903225801,-1.25,-1.0
209,0.19354838709677402,-1.25,-1.0
210,0.32258064516129004,-1.25,-1.0
211,0.4516129032258065,-1.25,-1.0
212,0.5806451612903225,-1.25,-1.0
213,0.7096774193548385,-1.25,-1.0
214,0.838709677419355,-1.25,-1.0
215,0.967741935483871,-1.25,-1.0
216,1.096774193548387,-1.25,-1.0
217,1.225806451612903,-1.25,-1.0
218,1.354838709677419,-1.25,-1.0
219,1.4838709677419355,-1.25,-1.0
220,1.6129032258064515,-1.25,-1.0
221,1.7419354838709675,-1.25,-1.0
222,1.870967741935484,-1.25,-1.0
223,2.0,-1.25,-1.0
224,-2.0,-1.125,-1.0
225,-1.870967741935484,-1.125,-1.0
226,-1.7419354838709677,-1.125,-1.0
227,-1.6129032258064515,-1.125,-1.0
228,-1.4838709677419355,-1.125,-1.0
229,-1.3548387096774195,-1.125,-1.0
230,-1.2258064516129032,-1.125,-1.0
231,-1.096774193548387,-1.125,-1.0
232,-0.967741935483871,-1.125,-1.0
233,-0.838709677419355,-1.125,-1.0
234,-0.7096774193548387,-1.125,-1.0
235,-0.5806451612903225,-1.125,-1.0
236,-0.4516129032258065,-1.125,-1.0
237,-0.3225806451612905,-1.125,-1.0
238,-0.19354838709677424,-1.125,-1.0
239,-0.06451612903225801,-1.125,-1.0
240,0.06451612903225801,-1.125,-1.0
241,0.19354838709677402,-1.125,-1.0
242,0.32258064516129004,-1.125,-1.0
243,0.4516129032258065,-1.125,-1.0
244,0.5806451612903225,-1.125,-1.0
245,0.7096774193548385,-1.125,-1.0
246,0.838709677419355,-1.125,-1.0
247,0.967741935483871,-1.125,-1.0
248,1.096774193548387,-1.125,-1.0
249,1.225806451612903,-1.125,-1.0
250,1.354838709677419,-1.125,-1.0
251,1.4838709677419355,-1.125,-1.0
252,1.6129032258064515,-1.125,-1.0
253,1.7419354838709675,-1.125,-1.0
254,1.870967741935484,-1.125,-1.0
255,2.0,-1.125,-1.0
256,-2.0,-1.0,-1.0
257,-1.870967741935484,-1.0,-1.0
258,-1.7419354838709677,-1.0,-1.0
259,-1.6129032258064515,-1.0,-1.0
260,-1.4838709677419355,-1.0,-1.0
261,-1.3548387096774195,-1.0,-1.0
262,-1.2258064516129032,-1.0,-1.0
263,-1.096774193548387,-1.0,-1.0
264,-0.967741935483871,-1.0,-1.0
265,-0.838709677419355,-1.0,-1.0
266,-0.7096774193548387,-1.0,-1.0
267,-0.5806451612903225,-1.0,-1.0
268,-0.4516129032258065,-1.0,-1.0
269,-0.3225806451612905,-1.0,-1.0
270,-0.19354838709677424,-1.0,-1.0
271,-0.06451612903225801,-1.0,-1.0
272,0.06451612903225801,-1.0,-1.0
273,0.19354838709677402,-1.0,-1.0
274,0.32258064516129004,-1.0,-1.0
275,0.4516129032258065,-1.0,-1.0
276,0.5806451612903225,-1.0,-1.0
277,0.7096774193548385,-1.0,-1.0
278,0.838709677419355,-1.0,-1.0
279,0.967741935483871,-1.0,-1.0
280,1.096774193548387,-1.0,-1.0
281,1.225806451612903,-1.0,-1.0
282,1.354838709677419,-1.0,-1.0
283,1.4838709677419355,-1.0,-1.0
284,1.6129032258064515,-1.0,-1.0
285,1.7419354838709675,-1.0,-1.0
286,1.870967741935484,-1.0,-1.0
287,2.0,-1.0,-1.0
288,-2.0,-0.875,-1.0
289,-1.870967741935484,-0.875,-1.0
290,-1.7419354838709677,-0.875,-1.0
291,-1.6129032258064515,-0.875,-1.0
292,-1.4838709677419355,-0.875,-1.0
293,-1.3548387096774195,-0.875,-1.0
294,-1.2258064516129032,-0.875,-1.0
295,-1.096774193548387,-0.875,-1.0
296,-0.967741935483871,-0.875,-1.0
297,-0.838709677419355,-0.875,-1.0
298,-0.7096774193548387,-0.875,-1.0
299,-0.5806451612903225,-0.875,-1.0
300,-0.4516129032258065,-0.875,0.17441554
301,-0.3225806451612905,-0.875,0.36099416
302,-0.19354838709677424,-0.875,0.44374993
303,-0.06451612903225801,-0.875,0.47980484
304,0.06451612903225801,-0.875,0.47980484
305,0.19354838709677402,-0.875,0.44374993
306,0.32258064516129004,-0.875,0.36099416
307,0.4516129032258065,-0.875,0.17441554
308,0.5806451612903225,-0.875,-1.0
309,0.7096774193548385,-0.875,-1.0
310,0.838709677419355,-0.875,-1.0
311,0.967741935483871,-0.875,-1.0
312,1.096774193548387,-0.875,-1.0
313,1.225806451612903,-0.875,-1.0
314,1.354838709677419,-0.875,-1.0
315,1.4838709677419355,-0.875,-1.0
316,1.6129032258064515,-0.875,-1.0
317,1.7419354838709675,-0.875,-1.0
318,1.870967741935484,-0.875,-1.0
319,2.0,-0.875,-1.0
320,-2.0,-0.75,-1.0
321,-1.870967741935484,-0.75,-1.0
322,-1.7419354838709677,-0.75,-1.0
323,-1.6129032258064515,-0.75,-1.0
324,-1.4838709677419355,-0.75,-1.0
325,-1.3548387096774195,-0.75,-1.0
326,-1.2258064516129032,-0.75,-1.0
327,-1.096774193548387,-0.75,-1.0
328,-0.967741935483871,-0.75,-1.0
329,-0.838709677419355,-0.75,-1.0
330,-0.7096774193548387,-0.75,-1.0
331,-0.5806451612903225,-0.75,0.3167826
332,-0.4516129032258065,-0.75,0.4832657
333,-0.3225806451612905,-0.75,0.57744414
334,-0.19354838709677424,-0.75,0.6324864
335,-0.06451612903225801,-0.75,0.6582839
336,0.06451612903225801,-0.75,0.6582839
337,0.19354838709677402,-0.75,0.6324864
338,0.32258064516129004,-0.75,0.57744414
339,0.4516129032258065,-0.75,0.4832657
340,0.5806451612903225,-0.75,0.3167826
341,0.7096774193548385,-0.75,-1.0
342,0.838709677419355,-0.75,-1.0
343,0.967741935483871,-0.75,-1.0
344,1.096774193548387,-0.75,-1.0
345,1.225806451612903,-0.75,-1.0
346,1.354838709677419,-0.75,-1.0
347,1.4838709677419355,-0.75,-1.0
348,1.6129032258064515,-0.75,-1.0
349,1.7419354838709675,-0.75,-1.0
350,1.870967741935484,-0.75,-1.0
351,2.0,-0.75,-1.0
352,-2.0,-0.625,-1.0
353,-1.870967741935484,-0.625,-1.0
354,-1.7419354838709677,-0.625,-1.0
355,-1.6129032258064515,-0.625,-1.0
356,-1.4838709677419355,-0.625,-1.0
357,-1.3548387096774195,-0.625,-1.0
358,-1.2258064516129032,-0.625,-1.0
359,-1.096774193548387,-0.625,-1.0
360,-0.967741935483871,-0.625,-1.0
361,-0.838709677419355,-0.625,-1.0
362,-0.7096774193548387,-0.625,0.325166
363,-0.5806451612903225,-0.625,0.52175295
364,-0.4516129032258065,-0.625,0.6367266
365,-0.3225806451612905,-0.625,0.7108563
366,-0.19354838709677424,-0.625,0.75624996
367,-0.06451612903225801,-0.625,0.77795416
368,0.06451612903225801,-0.625,0.77795416
369,0.19354838709677402,-0.625,0.75624996
370,0.32258064516129004,-0.625,0.7108563
371,0.4516129032258065,-0.625,0.6367266
372,0.5806451612903225,-0.625,0.52175295
373,0.7096774193548385,-0.625,0.325166
374,0.838709677419355,-0.625,-1.0
375,0.967741935483871,-0.625,-1.0
376,1.096774193548387,-0.625,-1.0
377,1.225806451612903,-0.625,-1.0
378,1.354838709677419,-0.625,-1.0
379,1.4838709677419355,-0.625,-1.0
380,1.6129032258064515,-0.625,-1.0
381,1.7419354838709675,-0.625,-1.0
382,1.870967741935484,-0.625,-1.0
383,2.0,-0.625,-1.0
384,-2.0,-0.5,-1.0
385,-1.870967741935484,-0.5,-1.0
386,-1.7419354838709677,-0.5,-1.0
387,-1.6129032258064515,-0.5,-1.0
388,-1.4838709677419355,-0.5,-1.0
389,-1.3548387096774195,-0.5,-1.0
390,-1.2258064516129032,-0.5,-1.0
391,-1.096774193548387,-0.5,-1.0
392,-0.967741935483871,-0.5,-1.0
393,-0.838709677419355,-0.5,0.215792
394,-0.7096774193548387,-0.5,0.4963447
395,-0.5806451612903225,-0.5,0.642535
396,-0.4516129032258065,-0.5,0.7389491
397,-0.3225806451612905,-0.5,0.803705
398,-0.19354838709677424,-0.5,0.8441203
399,-0.06451612903225801,-0.5,0.86361897
400,0.06451612903225801,-0.5,0.86361897
401,0.19354838709677402,-0.5,0.8441203
402,0.32258064516129004,-0.5,0.803705
403,0.4516129032258065,-0.5,0.7389491
404,0.5806451612903225,-0.5,0.642535
405,0.7096774193548385,-0.5,0.4963447
406,0.838709677419355,-0.5,0.215792
407,0.967741935483871,-0.5,-1.0
408,1.096774193548387,-0.5,-1.0
409,1.225806451612903,-0.5,-1.0
410,1.354838709677419,-0.5,-1.0
411,1.4838709677419355,-0.5,-1.0
412,1.6129032258064515,-0.5,-1.0
413,1.7419354838709675,-0.5,-1.0
414,1.870967741935484,-0.5,-1.0
415,2.0,-0.5,-1.0
416,-2.0,-0.375,-1.0
417,-1.870967741935484,-0.375,-1.0
418,-1.7419354838709677,-0.375,-1.0
419,-1.6129032258064515,-0.375,-1.0
420,-1.4838709677419355,-0.375,-1.0
421,-1.3548387096774195,-0.375,-1.0
422,-1.2258064516129032,-0.375,-1.0
423,-1.096774193548387,-0.375,-1.0
424,-0.967741935483871,-0.375,-1.0
425,-0.838709677419355,-0.375,0.39489388
426,-0.7096774193548387,-0.375,0.5964336
427,-0.5806451612903225,-0.375,0.7226522
428,-0.4516129032258065,-0.375,0.8095806
429,-0.3225806451612905,-0.375,0.8690896
430,-0.19354838709677424,-0.375,0.90659475
431,-0.06451612903225801,-0.375,0.9247771
432,0.06451612903225801,-0.375,0.9247771
433,0.19354838709677402,-0.375,0.90659475
434,0.32258064516129004,-0.375,0.8690896
435,0.4516129032258065,-0.375,0.8095806
436,0.5806451612903225,-0.375,0.7226522
437,0.7096774193548385,-0.375,0.5964336
438,0.838709677419355,-0.375,0.39489388
439,0.967741935483871,-0.375,-1.0
440,1.096774193548387,-0.375,-1.0
441,1.225806451612903,-0.375,-1.0
442,1.354838709677419,-0.375,-1.0
443,1.4838709677419355,-0.375,-1.0
444,1.6129032258064515,-0.375,-1.0
445,1.7419354838709675,-0.375,-1.0
446,1.870967741935484,-0.375,-1.0
447,2.0,-0.375,-1.0
448,-2.0,-0.25,-1.0
449,-1.870967741935484,-0.25,-1.0
450,-1.7419354838709677,-0.25,-1.0
451,-1.6129032258064515,-0.25,-1.0
452,-1.4838709677419355,-0.25,-1.0
453,-1.3548387096774195,-0.25,-1.0
454,-1.2258064516129032,-0.25,-1.0
455,-1.096774193548387,-0.25,-1.0
456,-0.967741935483871,-0.25,0.031234737
457,-0.838709677419355,-0.25,0.4838038
458,-0.7096774193548387,-0.25,0.6586789
459,-0.5806451612903225,-0.25,0.77482337
460,-0.4516129032258065,-0.25,0.85647285
461,-0.3225806451612905,-0.25,0.9129303
462,-0.19354838709677424,-0.25,0.9487039
463,-0.06451612903225801,-0.25,0.966094
464,0.06451612903225801,-0.25,0.966094
465,0.19354838709677402,-0.25,0.9487039
466,0.32258064516129004,-0.25,0.9129303
467,0.4516129032258065,-0.25,0.85647285
468,0.5806451612903225,-0.25,0.77482337
469,0.7096774193548385,-0.25,0.6586789
470,0.838709677419355,-0.25,0.4838038
471,0.967741935483871,-0.25,0.031234737
472,1.096774193548387,-0.25,-1.0
473,1.225806451612903,-0.25,-1.0
474,1.354838709677419,-0.25,-1.0
475,1.4838709677419355,-0.25,-1.0
476,1.6129032258064515,-0.25,-1.0
477,1.7419354838709675,-0.25,-1.0
478,1.870967741935484,-0.25,-1.0
479,2.0,-0.25,-1.0
480,-2.0,-0.125,-1.0
481,-1.870967741935484,-0.125,-1.0
482,-1.7419354838709677,-0.125,-1.0
483,-1.6129032258064515,-0.125,-1.0
484,-1.4838709677419355,-0.125,-1.0
485,-1.3548387096774195,-0.125,-1.0
486,-1.2258064516129032,-0.125,-1.0
487,-1.096774193548387,-0.125,-1.0
488,-0.967741935483871,-0.125,0.21874782
489,-0.838709677419355,-0.125,0.5300388
490,-0.7096774193548387,-0.125,0.6933491
491,-0.5806451612903225,-0.125,0.8045037
492,-0.4516129032258065,-0.125,0.88341427
493,-0.3225806451612905,-0.125,0.938252
494,-0.19354838709677424,-0.125,0.97309506
495,-0.06451612903225801,-0.125,0.99005693
496,0.06451612903225801,-0.125,0.99005693
497,0.19354838709677402,-0.125,0.97309506
498,0.32258064516129004,-0.125,0.938252
499,0.4516129032258065,-0.125,0.88341427
500,0.5806451612903225,-0.125,0.8045037
501,0.7096774193548385,-0.125,0.6933491
502,0.838709677419355,-0.125,0.5300388
503,0.967741935483871,-0.125,0.21874782
504,1.096774193548387,-0.125,-1.0
505,1.225806451612903,-0.125,-1.0
506,1.354838709677419,-0.125,-1.0
507,1.4838709677419355,-0.125,-1.0
508,1.6129032258064515,-0.125,-1.0
509,1.7419354838709675,-0.125,-1.0
510,1.870967741935484,-0.125,-1.0
511,2.0,-0.125,-1.0
512,-2.0,0.0,-1.0
513,-1.870967741935484,0.0,-1.0
514,-1.7419354838709677,0.0,-1.0
515,-1.6129032258064515,0.0,-1.0
516,-1.4838709677419355,0.0,-1.0
517,-1.3548387096774195,0.0,-1.0
518,-1.2258064516129032,0.0,-1.0
519,-1.096774193548387,0.0,-1.0
520,-0.967741935483871,0.0,0.25194365
521,-0.838709677419355,0.0,0.54457885
522,-0.7096774193548387,0.0,0.7045268
523,-0.5806451612903225,0.0,0.8141568
524,-0.4516129032258065,0.0,0.892214
525,-0.3225806451612905,0.0,0.94654197
526,-0.19354838709677424,0.0,0.9810907
527,-0.06451612903225801,0.0,0.9979167
528,0.06451612903225801,0.0,0.9979167
529,0.19354838709677402,0.0,0.9810907
530,0.32258064516129004,0.0,0.94654197
531,0.4516129032258065,0.0,0.892214
532,0.5806451612903225,0.0,0.8141568
533,0.7096774193548385,0.0,0.7045268
534,0.838709677419355,0.0,0.54457885
535,0.967741935483871,0.0,0.25194365
536,1.096774193548387,0.0,-1.0
537,1.225806451612903,0.0,-1.0
538,1.354838709677419,0.0,-1.0
539,1.4838709677419355,0.0,-1.0
540,1.6129032258064515,0.0,-1.0
541,1.7419354838709675,0.0,-1.0
542,1.870967741935484,0.0,-1.0
543,2.0,0.0,-1.0
544,-2.0,0.125,-1.0
545,-1.870967741935484,0.125,-1.0
546,-1.7419354838709677,0.125,-1.0
547,-1.6129032258064515,0.125,-1.0
548,-1.4838709677419355,0.125,-1.0
549,-1.3548387096774195,0.125,-1.0
550,-1.2258064516129032,0.125,-1.0
551,-1.096774193548387,0.125,-1.0
552,-0.967741935483871,0.125,0.21874782
553,-0.838709677419355,0.125,0.5300388
554,-0.7096774193548387,0.125,0.6933491
555,-0.5806451612903225,0.125,0.8045037
556,-0.4516129032258065,0.125,0.88341427
557,-0.3225806451612905,0.125,0.938252
558,-0.19354838709677424,0.125,0.97309506
559,-0.06451612903225801,0.125,0.99005693
560,0.06451612903225801,0.125,0.99005693
561,0.19354838709677402,0.125,0.97309506
562,0.32258064516129004,0.125,0.938252
563,0.4516129032258065,0.125,0.88341427
564,0.5806451612903225,0.125,0.8045037
565,0.7096774193548385,0.125,0.6933491
566,0.838709677419355,0.125,0.5300388
567,0.967741935483871,0.125,0.21874782
568,1.096774193548387,0.125,-1.0
569,1.225806451612903,0.125,-1.0
570,1.354838709677419,0.125,-1.0
571,1.4838709677419355,0.125,-1.0
572,1.6129032258064515,0.125,-1.0
573,1.7419354838709675,0.125,-1.0
574,1.870967741935484,0.125,-1.0
575,2.0,0.125,-1.0
576,-2.0,0.25,-1.0
577,-1.870967741935484,0.25,-1.0
578,-1.7419354838709677,0.25,-1.0
579,-1.6129032258064515,0.25,-1.0
580,-1.4838709677419355,0.25,-1.0
581,-1.3548387096774195,0.25,-1.0
582,-1.2258064516129032,0.25,-1.0
583,-1.096774193548387,0.25,-1.0
584,-0.967741935483871,0.25,0.031234737
585,-0.838709677419355,0.25,0.4838038
586,-0.7096774193548387,0.25,0.6586789
587,-0.5806451612903225,0.25,0.77482337
588,-0.4516129032258065,0.25,0.85647285
589,-0.3225806451612905,0.25,0.9129303
590,-0.19354838709677424,0.25,0.9487039
591,-0.06451612903225801,0.25,0.966094
592,0.06451612903225801,0.25,0.966094
593,0.19354838709677402,0.25,0.9487039
594,0.32258064516129004,0.25,0.9129303
595,0.4516129032258065,0.25,0.85647285
596,0.5806451612903225,0.25,0.77482337
597,0.7096774193548385,0.25,0.6586789
598,0.838709677419355,0.25,0.4838038
599,0.967741935483871,0.25,0.031234737
600,1.096774193548387,0.25,-1.0
601,1.225806451612903,0.25,-1.0
602,1.354838709677419,0.25,-1.0
603,1.4838709677419355,0.25,-1.0
604,1.6129032258064515,0.25,-1.0
605,1.7419354838709675,0.25,-1.0
606,1.870967741935484,0.25,-1.0
607,2.0,0.25,-1.0
608,-2.0,0.375,-1.0
609,-1.870967741935484,0.375,-1.0
610,-1.7419354838709677,0.375,-1.0
611,-1.6129032258064515,0.375,-1.0
612,-1.4838709677419355,0.375,-1.0
613,-1.3548387096774195,0.375,-1.0
614,-1.2258064516129032,0.375,-1.0
615,-1.096774193548387,0.375,-1.0
616,-0.967741935483871,0.375,-1.0
617,-0.838709677419355,0.375,0.39489388
618,-0.7096774193548387,0.375,0.5964336
619,-0.5806451612903225,0.375,0.7226522
620,-0.4516129032258065,0.375,0.8095806
621,-0.3225806451612905,0.375,0.8690896
622,-0.19354838709677424,0.375,0.90659475
623,-0.06451612903225801,0.375,0.9247771
624,0.06451612903225801,0.375,0.9247771
625,0.19354838709677402,0.375,0.90659475
626,0.32258064516129004,0.375,0.8690896
627,0.4516129032258065,0.375,0.8095806
628,0.5806451612903225,0.375,0.7226522
629,0.7096774193548385,0.375,0.5964336
630,0.838709677419355,0.375,0.39489388
631,0.967741935483871,0.375,-1.0
632,1.096774193548387,0.375,-1.0
633,1.225806451612903,0.375,-1.0
634,1.354838709677419,0.375,-1.0
635,1.4838709677419355,0.375,-1.0
636,1.6129032258064515,0.375,-1.0
637,1.7419354838709675,0.375,-1.0
638,1.870967741935484,0.375,-1.0
639,2.0,0.375,-1.0
640,-2.0,0.5,-1.0
641,-1.870967741935484,0.5,-1.0
642,-1.7419354838709677,0.5,-1.0
643,-1.6129032258064515,0.5,-1.0
644,-1.4838709677419355,0.5,-1.0
645,-1.3548387096774195,0.5,-1.0
646,-1.2258064516129032,0.5,-1.0
647,-1.096774193548387,0.5,-1.0
648,-0.967741935483871,0.5,-1.0
649,-0.838709677419355,0.5,0.215792
650,-0.7096774193548387,0.5,0.4963447
651,-0.5806451612903225,0.5,0.642535
652,-0.4516129032258065,0.5,0.7389491
653,-0.3225806451612905,0.5,0.803705
654,-0.19354838709677424,0.5,0.8441203
655,-0.06451612903225801,0.5,0.86361897
656,0.06451612903225801,0.5,0.86361897
657,0.19354838709677402,0.5,0.8441203
658,0.32258064516129004,0.5,0.803705
659,0.4516129032258065,0.5,0.7389491
660,0.5806451612903225,0.5,0.642535
661,0.7096774193548385,0.5,0.4963447
662,0.838709677419355,0.5,0.215792
663,0.967741935483871,0.5,-1.0
664,1.096774193548387,0.5,-1.0
665,1.225806451612903,0.5,-1.0
666,1.354838709677419,0.5,-1.0
667,1.4838709677419355,0.5,-1.0
668,1.6129032258064515,0.5,-1.0
669,1.7419354838709675,0.5,-1.0
670,1.870967741935484,0.5,-1.0
671,2.0,0.5,-1.0
672,-2.0,0.625,-1.0
673,-1.870967741935484,0.625,-1.0
674,-1.7419354838709677,0.625,-1.0
675,-1.6129032258064515,0.625,-1.0
676,-1.4838709677419355,0.625,-1.0
677,-1.3548387096774195,0.625,-1.0
678,-1.2258064516129032,0.625,-1.0
679,-1.096774193548387,0.625,-1.0
680,-0.967741935483871,0.625,-1.0
681,-0.838709677419355,0.625,-1.0
682,-0.7096774193548387,0.625,0.325166
683,-0.5806451612903225,0.625,0.52175295
684,-0.4516129032258065,0.625,0.6367266
685,-0.3225806451612905,0.625,0.7108563
686,-0.19354838709677424,0.625,0.75624996
687,-0.06451612903225801,0.625,0.77795416
688,0.06451612903225801,0.625,0.77795416
689,0.19354838709677402,0.625,0.75624996
690,0.32258064516129004,0.625,0.7108563
691,0.4516129032258065,0.625,0.6367266
692,0.5806451612903225,0.625,0.52175295
693,0.7096774193548385,0.625,0.325166
694,0.838709677419355,0.625,-1.0
695,0.967741935483871,0.625,-1.0
696,1.096774193548387,0.625,-1.0
697,1.225806451612903,0.625,-1.0
698,1.354838709677419,0.625,-1.0
699,1.4838709677419355,0.625,-1.0
700,1.6129032258064515,0.625,-1.0
701,1.7419354838709675,0.625,-1.0
702,1.870967741935484,0.625,-1.0
703,2.0,0.625,-1.0
704,-2.0,0.75,-1.0
705,-1.870967741935484,0.75,-1.0
706,-1.7419354838709677,0.75,-1.0
707,-1.6129032258064515,0.75,-1.0
708,-1.4838709677419355,0.75,-1.0
709,-1.3548387096774195,0.75,-1.0
710,-1.2258064516129032,0.75,-1.0
711,-1.096774193548387,0.75,-1.0
712,-0.967741935483871,0.75,-1.0
713,-0.838709677419355,0.75,-1.0
714,-0.7096774193548387,0.75,-1.0
715,-0.5806451612903225,0.75,0.3167826
716,-0.4516129032258065,0.75,0.4832657
717,-0.3225806451612905,0.75,0.57744414
718,-0.19354838709677424,0.75,0.6324864
719,-0.06451612903225801,0.75,0.6582839
720,0.06451612903225801,0.75,0.6582839
721,0.19354838709677402,0.75,0.6324864
722,0.32258064516129004,0.75,0.57744414
723,0.4516129032258065,0.75,0.4832657
724,0.5806451612903225,0.75,0.3167826
725,0.7096774193548385,0.75,-1.0
726,0.838709677419355,0.75,-1.0
727,0.967741935483871,0.75,-1.0
728,1.096774193548387,0.75,-1.0
729,1.225806451612903,0.75,-1.0
730,1.354838709677419,0.75,-1.0
731,1.4838709677419355,0.75,-1.0
732,1.6129032258064515,0.75,-1.0
733,1.7419354838709675,0.75,-1.0
734,1.870967741935484,0.75,-1.0
735,2.0,0.75,-1.0
736,-2.0,0.875,-1.0
737,-1.870967741935484,0.875,-1.0
738,-1.7419354838709677,0.875,-1.0
739,-1.6129032258064515,0.875,-1.0
740,-1.4838709677419355,0.875,-1.0
741,-1.3548387096774195,0.875,-1.0
742,-1.2258064516129032,0.875,-1.0
743,-1.096774193548387,0.875,-1.0
744,-0.967741935483871,0.875,-1.0
745,-0.838709677419355,0.875,-1.0
746,-0.7096774193548387,0.875,-1.0
747,-0.5806451612903225,0.875,-1.0
748,-0.4516129032258065,0.875,0.17441554
749,-0.3225806451612905,0.875,0.36099416
750,-0.19354838709677424,0.875,0.44374993
751,-0.06451612903225801,0.875,0.47980484
752,0.06451612903225801,0.875,0.47980484
753,0.19354838709677402,0.875,0.44374993
754,0.32258064516129004,0.875,0.36099416
755,0.4516129032258065,0.875,0.17441554
756,0.5806451612903225,0.875,-1.0
757,0.7096774193548385,0.875,-1.0
758,0.838709677419355,0.875,-1.0
759,0.967741935483871,0.875,-1.0
760,1.096774193548387,0.875,-1.0
761,1.225806451612903,0.875,-1.0
762,1.354838709677419,0.875,-1.0
763,1.4838709677419355,0.875,-1.0
764,1.6129032258064515,0.875,-1.0
765,1.7419354838709675,0.875,-1.0
766,1.870967741935484,0.875,-1.0
767,2.0,0.875,-1.0
768,-2.0,1.0,-1.0
769,-1.870967741935484,1.0,-1.0
770,-1.7419354838709677,1.0,-1.0
771,-1.6129032258064515,1.0,-1.0
772,-1.4838709677419355,1.0,-1.0
773,-1.3548387096774195,1.0,-1.0
774,-1.2258064516129032,1.0,-1.0
775,-1.096774193548387,1.0,-1.0
776,-0.967741935483871,1.0,-1.0
777,-0.838709677419355,1.0,-1.0
778,-0.7096774193548387,1.0,-1.0
779,-0.5806451612903225,1.0,-1.0
780,-0.4516129032258065,1.0,-1.0
781,-0.3225806451612905,1.0,-1.0
782,-0.19354838709677424,1.0,-1.0
783,-0.06451612903225801,1.0,-1.0
784,0.06451612903225801,1.0,-1.0
785,0.19354838709677402,1.0,-1.0
786,0.32258064516129004,1.0,-1.0
787,0.4516129032258065,1.0,-1.0
788,0.5806451612903225,1.0,-1.0
789,0.7096774193548385,1.0,-1.0
790,0.838709677419355,1.0,-1.0
791,0.967741935483871,1.0,-1.0
792,1.096774193548387,1.0,-1.0
793,1.225806451612903,1.0,-1.0
794,1.354838709677419,1.0,-1.0
795,1.4838709677419355,1.0,-1.0
796,1.6129032258064515,1.0,-1.0
797,1.7419354838709675,1.0,-1.0
798,1.870967741935484,1.0,-1.0
799,2.0,1.0,-1.0
800,-2.0,1.125,-1.0
801,-1.870967741935484,1.125,-1.0
802,-1.7419354838709677,1.125,-1.0
803,-1.6129032258064515,1.125,-1.0
804,-1.4838709677419355,1.125,-1.0
805,-1.3548387096774195,1.125,-1.0
806,-1.2258064516129032,1.125,-1.0
807,-1.096774193548387,1.125,-1.0
808,-0.967741935483871,1.125,-1.0
809,-0.838709677419355,1.125,-1.0
810,-0.7096774193548387,1.125,-1.0
811,-0.5806451612903225,1.125,-1.0
812,-0.4516129032258065,1.125,-1.0
813,-0.3225806451612905,1.125,-1.0
814,-0.19354838709677424,1.125,-1.0
815,-0.06451612903225801,1.125,-1.0
816,0.06451612903225801,1.125,-1.0
817,0.19354838709677402,1.125,-1.0
818,0.32258064516129004,1.125,-1.0
819,0.4516129032258065,1.125,-1.0
820,0.5806451612903225,1.125,-1.0
821,0.7096774193548385,1.125,-1.0
822,0.838709677419355,1.125,-1.0
823,0.967741935483871,1.125,-1.0
824,1.096774193548387,1.125,-1.0
825,1.225806451612903,1.125,-1.0
826,1.354838709677419,1.125,-1.0
827,1.4838709677419355,1.125,-1.0
828,1.6129032258064515,1.125,-1.0
829,1.7419354838709675,1.125,-1.0
830,1.870967741935484,1.125,-1.0
831,2.0,1.125,-1.0
832,-2.0,1.25,-1.0
833,-1.870967741935484,1.25,-1.0
834,-1.7419354838709677,1.25,-1.0
835,-1.6129032258064515,1.25,-1.0
836,-1.4838709677419355,1.25,-1.0
837,-1.3548387096774195,1.25,-1.0
838,-1.2258064516129032,1.25,-1.0
839,-1.096774193548387,1.25,-1.0
840,-0.967741935483871,1.25,-1.0
841,-0.838709677419355,1.25,-1.0
842,-0.7096774193548387,1.25,-1.0
843,-0.5806451612903225,1.25,-1.0
844,-0.4516129032258065,1.25,-1.0
845,-0.3225806451612905,1.25,-1.0
846,-0.19354838709677424,1.25,-1.0
847,-0.06451612903225801,1.25,-1.0
848,0.06451612903225801,1.25,-1.0
849,0.19354838709677402,1.25,-1.0
850,0.32258064516129004,1.25,-1.0
851,0.4516129032258065,1.25,-1.0
852,0.5806451612903225,1.25,-1.0
853,0.7096774193548385,1.25,-1.0
854,0.838709677419355,1.25,-1.0
855,0.967741935483871,1.25,-1.0
856,1.096774193548387,1.25,-1.0
857,1.225806451612903,1.25,-1.0
858,1.354838709677419,1.25,-1.0
859,1.4838709677419355,1.25,-1.0
860,1.6129032258064515,1.25,-1.0
861,1.7419354838709675,1.25,-1.0
862,1.870967741935484,1.25,-1.0
863,2.0,1.25,-1.0
864,-2.0,1.375,-1.0
865,-1.870967741935484,1.375,-1.0
866,-1.7419354838709677,1.375,-1.0
867,-1.6129032258064515,1.375,-1.0
868,-1.4838709677419355,1.375,-1.0
869,-1.3548387096774195,1.375,-1.0
870,-1.2258064516129032,1.375,-1.0
871,-1.096774193548387,1.375,-1.0
872,-0.967741935483871,1.375,-1.0
873,-0.838709677419355,1.375,-1.0
874,-0.7096774193548387,1.375,-1.0
875,-0.5806451612903225,1.375,-1.0
876,-0.4516129032258065,1.375,-1.0
877,-0.3225806451612905,1.375,-1.0
878,-0.19354838709677424,1.375,-1.0
879,-0.06451612903225801,1.375,-1.0
880,0.06451612903225801,1.375,-1.0
881,0.19354838709677402,1.375,-1.0
882,0.32258064516129004,1.375,-1.0
883,0.4516129032258065,1.375,-1.0
884,0.5806451612903225,1.375,-1.0
885,0.7096774193548385,1.375,-1.0
886,0.838709677419355,1.375,-1.0
887,0.967741935483871,1.375,-1.0
888,1.096774193548387,1.375,-1.0
889,1.225806451612903,1.375,-1.0
890,1.354838709677419,1.375,-1.0
891,1.4838709677419355,1.375,-1.0
892,1.6129032258064515,1.375,-1.0
893,1.7419354838709675,1.375,-1.0
894,1.870967741935484,1.375,-1.0
895,2.0,1.375,-1.0
896,-2.0,1.5,-1.0
897,-1.870967741935484,1.5,-1.0
898,-1.7419354838709677,1.5,-1.0
899,-1.6129032258064515,1.5,-1.0
900,-1.4838709677419355,1.5,-1.0
901,-1.3548387096774195,1.5,-1.0
902,-1.2258064516129032,1.5,-1.0
903,-1.096774193548387,1.5,-1.0
904,-0.967741935483871,1.5,-1.0
905,-0.838709677419355,1.5,-1.0
906,-0.7096774193548387,1.5,-1.0
907,-0.5806451612903225,1.5,-1.0
908,-0.4516129032258065,1.5,-1.0
909,-0.3225806451612905,1.5,-1.0
910,-0.19354838709677424,1.5,-1.0
911,-0.06451612903225801,1.5,-1.0
912,0.06451612903225801,1.5,-1.0
913,0.19354838709677402,1.5,-1.0
914,0.32258064516129004,1.5,-1.0
915,0.4516129032258065,1.5,-1.0
916,0.5806451612903225,1.5,-1.0
917,0.7096774193548385,1.5,-1.0
918,0.838709677419355,1.5,-1.0
919,0.967741935483871,1.5,-1.0
920,1.096774193548387,1.5,-1.0
921,1.225806451612903,1.5,-1.0
922,1.354838709677419,1.5,-1.0
923,1.4838709677419355,1.5,-1.0
924,1.6129032258064515,1.5,-1.0
925,1.7419354838709675,1.5,-1.0
926,1.870967741935484,1.5,-1.0
927,2.0,1.5,-1.0
928,-2.0,1.625,-1.0
929,-1.870967741935484,1.625,-1.0
930,-1.7419354838709677,1.625,-1.0
931,-1.6129032258064515,1.625,-1.0
932,-1.4838709677419355,1.625,-1.0
933,-1.3548387096774195,1.625,-1.0
934,-1.2258064516129032,1.625,-1.0
935,-1.096774193548387,1.625,-1.0
936,-0.967741935483871,1.625,-1.0
937,-0.838709677419355,1.625,-1.0
938,-0.7096774193548387,1.625,-1.0
939,-0.5806451612903225,1.625,-1.0
940,-0.4516129032258065,1.625,-1.0
941,-0.3225806451612905,1.625,-1.0
942,-0.19354838709677424,1.625,-1.0
943,-0.06451612903225801,1.625,-1.0
944,0.06451612903225801,1.625,-1.0
945,0.19354838709677402,1.625,-1.0
946,0.32258064516129004,1.625,-1.0
947,0.4516129032258065,1.625,-1.0
948,0.5806451612903225,1.625,-1.0
949,0.7096774193548385,1.625,-1.0
950,0.838709677419355,1.625,-1.0
951,0.967741935483871,1.625,-1.0
952,1.096774193548387,1.625,-1.0
953,1.225806451612903,1.625,-1.0
954,1.354838709677419,1.625,-1.0
955,1.4838709677419355,1.625,-1.0
956,1.6129032258064515,1.625,-1.0
957,1.7419354838709675,1.625,-1.0
958,1.870967741935484,1.625,-1.0
959,2.0,1.625,-1.0
960,-2.0,1.75,-1.0
961,-1.870967741935484,1.75,-1.0
962,-1.7419354838709677,1.75,-1.0
963,-1.6129032258064515,1.75,-1.0
964,-1.4838709677419355,1.75,-1.0
965,-1.3548387096774195,1.75,-1.0
966,-1.2258064516129032,1.75,-1.0
967,-1.096774193548387,1.75,-1.0
968,-0.967741935483871,1.75,-1.0
969,-0.838709677419355,1.75,-1.0
970,-0.7096774193548387,1.75,-1.0
971,-0.5806451612903225,1.75,-1.0
972,-0.4516129032258065,1.75,-1.0
973,-0.3225806451612905,1.75,-1.0
974,-0.19354838709677424,1.75,-1.0
975,-0.06451612903225801,1.75,-1.0
976,0.06451612903225801,1.75,-1.0
977,0.19354838709677402,1.75,-1.0
978,0.32258064516129004,1.75,-1.0
979,0.4516129032258065,1.75,-1.0
980,0.5806451612903225,1.75,-1.0
981,0.7096774193548385,1.75,-1.0
982,0.838709677419355,1.75,-1.0
983,0.967741935483871,1.75,-1.0
984,1.096774193548387,1.75,-1.0
985,1.225806451612903,1.75,-1.0
986,1.354838709677419,1.75,-1.0
987,1.4838709677419355,1.75,-1.0
988,1.6129032258064515,1.75,-1.0
989,1.7419354838709675,1.75,-1.0
990,1.870967741935484,1.75,-1.0
991,2.0,1.75,-1.0
992,-2.0,1.875,-1.0
993,-1.870967741935484,1.875,-1.0
994,-1.7419354838709677,1.875,-1.0
995,-1.6129032258064515,1.875,-1.0
996,-1.4838709677419355,1.875,-1.0
997,-1.3548387096774195,1.875,-1.0
998,-1.2258064516129032,1.875,-1.0
999,-1.096774193548387,1.875,-1.0
1000,-0.967741935483871,1.875,-1.0
1001,-0.838709677419355,1.875,-1.0
1002,-0.7096774193548387,1.875,-1.0
1003,-0.5806451612903225,1.875,-1.0
1004,-0.4516129032258065,1.875,-1.0
1005,-0.3225806451612905,1.875,-1.0
1006,-0.19354838709677424,1.875,-1.0
1007,-0.06451612903225801,1.875,-1.0
1008,0.06451612903225801,1.875,-1.0
1009,0.19354838709677402,1.875,-1.0
1010,0.32258064516129004,1.875,-1.0
1011,0.4516129032258065,1.875,-1.0
1012,0.5806451612903225,1.875,-1.0
1013,0.7096774193548385,1.875,-1.0
1014,0.838709677419355,1.875,-1.0
1015,0.967741935483871,1.875,-1.0
1016,1.096774193548387,1.875,-1.0
1017,1.225806451612903,1.875,-1.0
1018,1.354838709677419,1.875,-1.0
1019,1.4838709677419355,1.875,-1.0
1020,1.6129032258064515,1.875,-1.0
1021,1.7419354838709675,1.875,-1.0
1022,1.870967741935484,1.875,-1.0
1023,2.0,1.875,-1.0


==> visu/old/tikz_csvs_two_dim/result_best_run_two_dim/sol_nn.csv <==
,X_x,X_y,value
0,-2.0,-2.0,-0.2255337
1,-1.870967741935484,-2.0,-0.20931868
2,-1.7419354838709677,-2.0,-0.19138767
3,-1.6129032258064515,-2.0,-0.17193443
4,-1.4838709677419355,-2.0,-0.15127087
5,-1.3548387096774195,-2.0,-0.1298671
6,-1.2258064516129032,-2.0,-0.10840528
7,-1.096774193548387,-2.0,-0.08784122
8,-0.967741935483871,-2.0,-0.06935114
9,-0.838709677419355,-2.0,-0.053808138
10,-0.7096774193548387,-2.0,-0.04063291
11,-0.5806451612903225,-2.0,-0.02791175
12,-0.4516129032258065,-2.0,-0.015909
13,-0.3225806451612905,-2.0,-0.0077541675
14,-0.19354838709677424,-2.0,-0.0033910125
15,-0.06451612903225801,-2.0,0.00011888705
16,0.06451612903225801,-2.0,0.0016074274
17,0.19354838709677402,-2.0,-0.005638471
18,0.32258064516129004,-2.0,-0.009616172
19,0.4516129032258065,-2.0,-0.014650231
20,0.5806451612903225,-2.0,-0.025603434
21,0.7096774193548385,-2.0,-0.039848946
22,0.838709677419355,-2.0,-0.055448003
23,0.967741935483871,-2.0,-0.07212024
24,1.096774193548387,-2.0,-0.09004664
25,1.225806451612903,-2.0,-0.109189756
26,1.354838709677419,-2.0,-0.12921718
27,1.4838709677419355,-2.0,-0.14965115
28,1.6129032258064515,-2.0,-0.17001416
29,1.7419354838709675,-2.0,-0.18991618
30,1.870967741935484,-2.0,-0.20907934
31,2.0,-2.0,-0.22733317
32,-2.0,-1.875,-0.21149723
33,-1.870967741935484,-1.875,-0.1878886
34,-1.7419354838709677,-1.875,-0.16362609
35,-1.6129032258064515,-1.875,-0.13889474
36,-1.4838709677419355,-1.875,-0.11398996
37,-1.3548387096774195,-1.875,-0.08934551
38,-1.2258064516129032,-1.875,-0.06558213
39,-1.096774193548387,-1.875,-0.043596946
40,-0.967741935483871,-1.875,-0.024654351
41,-0.838709677419355,-1.875,-0.010220319
42,-0.7096774193548387,-1.875,-0.00090692425
43,-0.5806451612903225,-1.875,0.005044738
44,-0.4516129032258065,-1.875,0.0102012195
45,-0.3225806451612905,-1.875,0.013918508
46,-0.19354838709677424,-1.875,0.013916858
47,-0.06451612903225801,-1.875,0.009883057
48,0.06451612903225801,-1.875,0.010013621
49,0.19354838709677402,-1.875,0.013259709
50,0.32258064516129004,-1.875,0.019351523
51,0.4516129032258065,-1.875,0.01851678
52,0.5806451612903225,-1.875,0.009504141
53,0.7096774193548385,-1.875,-0.0029162522
54,0.838709677419355,-1.875,-0.01661073
55,0.967741935483871,-1.875,-0.03176281
56,1.096774193548387,-1.875,-0.049042054
57,1.225806451612903,-1.875,-0.06870629
58,1.354838709677419,-1.875,-0.090490974
59,1.4838709677419355,-1.875,-0.11382575
60,1.6129032258064515,-1.875,-0.13808453
61,1.7419354838709675,-1.875,-0.16276029
62,1.870967741935484,-1.875,-0.18753292
63,2.0,-1.875,-0.21227534
64,-2.0,-1.75,-0.19487801
65,-1.870967741935484,-1.75,-0.16570398
66,-1.7419354838709677,-1.75,-0.1366192
67,-1.6129032258064515,-1.75,-0.10778255
68,-1.4838709677419355,-1.75,-0.079460576
69,-1.3548387096774195,-1.75,-0.052042402
70,-1.2258064516129032,-1.75,-0.026082547
71,-1.096774193548387,-1.75,-0.0023842705
72,-0.967741935483871,-1.75,0.017833669
73,-0.838709677419355,-1.75,0.032813348
74,-0.7096774193548387,-1.75,0.04078239
75,-0.5806451612903225,-1.75,0.042013366
76,-0.4516129032258065,-1.75,0.04031912
77,-0.3225806451612905,-1.75,0.039105095
78,-0.19354838709677424,-1.75,0.036247455
79,-0.06451612903225801,-1.75,0.026106842
80,0.06451612903225801,-1.75,0.024525635
81,0.19354838709677402,-1.75,0.039321266
82,0.32258064516129004,-1.75,0.054634914
83,0.4516129032258065,-1.75,0.05580976
84,0.5806451612903225,-1.75,0.046527393
85,0.7096774193548385,-1.75,0.033983156
86,0.838709677419355,-1.75,0.020493228
87,0.967741935483871,-1.75,0.00541949
88,1.096774193548387,-1.75,-0.012307195
89,1.225806451612903,-1.75,-0.033116512
90,1.354838709677419,-1.75,-0.056720607
91,1.4838709677419355,-1.75,-0.08243821
92,1.6129032258064515,-1.75,-0.10954373
93,1.7419354838709675,-1.75,-0.1374932
94,1.870967741935484,-1.75,-0.16601455
95,2.0,-1.75,-0.19510418
96,-2.0,-1.625,-0.17620029
97,-1.870967741935484,-1.625,-0.14297901
98,-1.7419354838709677,-1.625,-0.11027877
99,-1.6129032258064515,-1.625,-0.07821462
100,-1.4838709677419355,-1.625,-0.047005557
101,-1.3548387096774195,-1.625,-0.016986644
102,-1.2258064516129032,-1.625,0.011368829
103,-1.096774193548387,-1.625,0.037375312
104,-0.967741935483871,-1.625,0.05996284
105,-0.838709677419355,-1.625,0.07738664
106,-0.7096774193548387,-1.625,0.08718377
107,-0.5806451612903225,-1.625,0.08767234
108,-0.4516129032258065,-1.625,0.08155819
109,-0.3225806451612905,-1.625,0.07577358
110,-0.19354838709677424,-1.625,0.071569234
111,-0.06451612903225801,-1.625,0.05740495
112,0.06451612903225801,-1.625,0.052707314
113,0.19354838709677402,-1.625,0.078273535
114,0.32258064516129004,-1.625,0.10049197
115,0.4516129032258065,-1.625,0.10049374
116,0.5806451612903225,-1.625,0.08810469
117,0.7096774193548385,-1.625,0.07307861
118,0.838709677419355,-1.625,0.057802927
119,0.967741935483871,-1.625,0.041154675
120,1.096774193548387,-1.625,0.021738818
121,1.225806451612903,-1.625,-0.0009524077
122,1.354838709677419,-1.625,-0.02656645
123,1.4838709677419355,-1.625,-0.054334573
124,1.6129032258064515,-1.625,-0.08350168
125,1.7419354838709675,-1.625,-0.113578655
126,1.870967741935484,-1.625,-0.14442615
127,2.0,-1.625,-0.1762353
128,-2.0,-1.5,-0.15606768
129,-1.870967741935484,-1.5,-0.120057195
130,-1.7419354838709677,-1.5,-0.0847025
131,-1.6129032258064515,-1.5,-0.050060086
132,-1.4838709677419355,-1.5,-0.016291372
133,-1.3548387096774195,-1.5,0.01633464
134,-1.2258064516129032,-1.5,0.047432557
135,-1.096774193548387,-1.5,0.07645695
136,-0.967741935483871,-1.5,0.10255262
137,-0.838709677419355,-1.5,0.12422997
138,-0.7096774193548387,-1.5,0.13895294
139,-0.5806451612903225,-1.5,0.1436522
140,-0.4516129032258065,-1.5,0.13835683
141,-0.3225806451612905,-1.5,0.13065222
142,-0.19354838709677424,-1.5,0.12689659
143,-0.06451612903225801,-1.5,0.11121012
144,0.06451612903225801,-1.5,0.10080764
145,0.19354838709677402,-1.5,0.1340018
146,0.32258064516129004,-1.5,0.1592892
147,0.4516129032258065,-1.5,0.15425166
148,0.5806451612903225,-1.5,0.1356821
149,0.7096774193548385,-1.5,0.11574056
150,0.838709677419355,-1.5,0.096653834
151,0.967741935483871,-1.5,0.07676883
152,1.096774193548387,-1.5,0.054425456
153,1.225806451612903,-1.5,0.029100452
154,1.354838709677419,-1.5,0.0012170863
155,1.4838709677419355,-1.5,-0.028424382
156,1.6129032258064515,-1.5,-0.059127387
157,1.7419354838709675,-1.5,-0.09054273
158,1.870967741935484,-1.5,-0.12273833
159,2.0,-1.5,-0.15616351
160,-2.0,-1.375,-0.13513447
161,-1.870967741935484,-1.375,-0.0973731
162,-1.7419354838709677,-1.375,-0.06012403
163,-1.6129032258064515,-1.375,-0.02337549
164,-1.4838709677419355,-1.375,0.012768712
165,-1.3548387096774195,-1.375,0.04810083
166,-1.2258064516129032,-1.375,0.08231887
167,-1.096774193548387,-1.375,0.115012534
168,-0.967741935483871,-1.375,0.14556572
169,-0.838709677419355,-1.375,0.1728783
170,-0.7096774193548387,-1.375,0.19484702
171,-0.5806451612903225,-1.375,0.2081132
172,-0.4516129032258065,-1.375,0.2103085
173,-0.3225806451612905,-1.375,0.20647031
174,-0.19354838709677424,-1.375,0.20618147
175,-0.06451612903225801,-1.375,0.19174236
176,0.06451612903225801,-1.375,0.17233062
177,0.19354838709677402,-1.375,0.20756942
178,0.32258064516129004,-1.375,0.23095554
179,0.4516129032258065,-1.375,0.21699496
180,0.5806451612903225,-1.375,0.18949378
181,0.7096774193548385,-1.375,0.1625137
182,0.838709677419355,-1.375,0.13783222
183,0.967741935483871,-1.375,0.11323533
184,1.096774193548387,-1.375,0.08686936
185,1.225806451612903,-1.375,0.05823546
186,1.354838709677419,-1.375,0.027799532
187,1.4838709677419355,-1.375,-0.0036818036
188,1.6129032258064515,-1.375,-0.035649225
189,1.7419354838709675,-1.375,-0.06797242
190,1.870967741935484,-1.375,-0.10098776
191,2.0,-1.375,-0.13544106
192,-2.0,-1.25,-0.114074714
193,-1.870967741935484,-1.25,-0.07541036
194,-1.7419354838709677,-1.25,-0.036855057
195,-1.6129032258064515,-1.25,0.0016727913
196,-1.4838709677419355,-1.25,0.040118545
197,-1.3548387096774195,-1.25,0.07831429
198,-1.2258064516129032,-1.25,0.116008736
199,-1.096774193548387,-1.25,0.15288366
200,-0.967741935483871,-1.25,0.18852651
201,-0.838709677419355,-1.25,0.22224122
202,-0.7096774193548387,-1.25,0.25259694
203,-0.5806451612903225,-1.25,0.27686936
204,-0.4516129032258065,-1.25,0.29187036
205,-0.3225806451612905,-1.25,0.29918134
206,-0.19354838709677424,-1.25,0.30727383
207,-0.06451612903225801,-1.25,0.2973091
208,0.06451612903225801,-1.25,0.26614046
209,0.19354838709677402,-1.25,0.2962949
210,0.32258064516129004,-1.25,0.31274214
211,0.4516129032258065,-1.25,0.28692448
212,0.5806451612903225,-1.25,0.24868332
213,0.7096774193548385,-1.25,0.2132338
214,0.838709677419355,-1.25,0.18166737
215,0.967741935483871,-1.25,0.15125081
216,1.096774193548387,-1.25,0.12002365
217,1.225806451612903,-1.25,0.08753751
218,1.354838709677419,-1.25,0.05426072
219,1.4838709677419355,-1.25,0.02083995
220,1.6129032258064515,-1.25,-0.012380276
221,1.7419354838709675,-1.25,-0.045540623
222,1.870967741935484,-1.25,-0.079277635
223,2.0,-1.25,-0.11465091
224,-2.0,-1.125,-0.093550086
225,-1.870967741935484,-1.125,-0.054657437
226,-1.7419354838709677,-1.125,-0.015230786
227,-1.6129032258064515,-1.125,0.024880875
228,-1.4838709677419355,-1.125,0.06565672
229,-1.3548387096774195,-1.125,0.106931716
230,-1.2258064516129032,-1.125,0.14844793
231,-1.096774193548387,-1.125,0.18990552
232,-0.967741935483871,-1.125,0.23099537
233,-0.838709677419355,-1.125,0.2713242
234,-0.7096774193548387,-1.125,0.31010902
235,-0.5806451612903225,-1.125,0.3456406
236,-0.4516129032258065,-1.125,0.3753327
237,-0.3225806451612905,-1.125,0.39875585
238,-0.19354838709677424,-1.125,0.42052218
239,-0.06451612903225801,-1.125,0.41886675
240,0.06451612903225801,-1.125,0.3754376
241,0.19354838709677402,-1.125,0.39398545
242,0.32258064516129004,-1.125,0.3999544
243,0.4516129032258065,-1.125,0.3611785
244,0.5806451612903225,-1.125,0.31175324
245,0.7096774193548385,-1.125,0.26732194
246,0.838709677419355,-1.125,0.22821687
247,0.967741935483871,-1.125,0.19133098
248,1.096774193548387,-1.125,0.1547039
249,1.225806451612903,-1.125,0.1179643
250,1.354838709677419,-1.125,0.08154829
251,1.4838709677419355,-1.125,0.04593495
252,1.6129032258064515,-1.125,0.011215484
253,1.7419354838709675,-1.125,-0.023048395
254,1.870967741935484,-1.125,-0.05779516
255,2.0,-1.125,-0.09437575
256,-2.0,-1.0,-0.074176274
257,-1.870967741935484,-1.0,-0.03556232
258,-1.7419354838709677,-1.0,0.0044513857
259,-1.6129032258064515,-1.0,0.046083145
260,-1.4838709677419355,-1.0,0.08932357
261,-1.3548387096774195,-1.0,0.1339712
262,-1.2258064516129032,-1.0,0.17969108
263,-1.096774193548387,-1.0,0.22610202
264,-0.967741935483871,-1.0,0.27286947
265,-0.838709677419355,-1.0,0.31973273
266,-0.7096774193548387,-1.0,0.36635673
267,-0.5806451612903225,-1.0,0.41194952
268,-0.4516129032258065,-1.0,0.4550331
269,-0.3225806451612905,-1.0,0.494863
270,-0.19354838709677424,-1.0,0.53272533
271,-0.06451612903225801,-1.0,0.54287183
272,0.06451612903225801,-1.0,0.48980865
273,0.19354838709677402,-1.0,0.49327186
274,0.32258064516129004,-1.0,0.48787606
275,0.4516129032258065,-1.0,0.43709594
276,0.5806451612903225,-1.0,0.3773286
277,0.7096774193548385,-1.0,0.32421437
278,0.838709677419355,-1.0,0.27748337
279,0.967741935483871,-1.0,0.23387441
280,1.096774193548387,-1.0,0.1915525
281,1.225806451612903,-1.0,0.15024784
282,1.354838709677419,-1.0,0.11034103
283,1.4838709677419355,-1.0,0.072119
284,1.6129032258064515,-1.0,0.03540831
285,1.7419354838709675,-1.0,-0.00050872145
286,1.870967741935484,-1.0,-0.036837064
287,2.0,-1.0,-0.075166196
288,-2.0,-0.875,-0.056490697
289,-1.870967741935484,-0.875,-0.01848803
290,-1.7419354838709677,-0.875,0.021985363
291,-1.6129032258064515,-0.875,0.06520927
292,-1.4838709677419355,-0.875,0.111165985
293,-1.3548387096774195,-0.875,0.15957274
294,-1.2258064516129032,-0.875,0.20994844
295,-1.096774193548387,-0.875,0.2617323
296,-0.967741935483871,-0.875,0.31443083
297,-0.838709677419355,-0.875,0.36773437
298,-0.7096774193548387,-0.875,0.42150655
299,-0.5806451612903225,-0.875,0.47554085
300,-0.4516129032258065,-0.875,0.5292717
301,-0.3225806451612905,-0.875,0.5823076
302,-0.19354838709677424,-0.875,0.63444865
303,-0.06451612903225801,-0.875,0.6577952
304,0.06451612903225801,-0.875,0.5999837
305,0.19354838709677402,-0.875,0.5887384
306,0.32258064516129004,-0.875,0.5735979
307,0.4516129032258065,-0.875,0.5132109
308,0.5806451612903225,-0.875,0.44469556
309,0.7096774193548385,-0.875,0.38362527
310,0.838709677419355,-0.875,0.32946935
311,0.967741935483871,-0.875,0.2790828
312,1.096774193548387,-0.875,0.23087436
313,1.225806451612903,-0.875,0.18468672
314,1.354838709677419,-0.875,0.14084089
315,1.4838709677419355,-0.875,0.099436425
316,1.6129032258064515,-0.875,0.06006337
317,1.7419354838709675,-0.875,0.021773895
318,1.870967741935484,-0.875,-0.016835922
319,2.0,-0.875,-0.057514213
320,-2.0,-0.75,-0.04092575
321,-1.870967741935484,-0.75,-0.0036786774
322,-1.7419354838709677,-0.75,0.03728981
323,-1.6129032258064515,-0.75,0.082317166
324,-1.4838709677419355,-0.75,0.13135444
325,-1.3548387096774195,-0.75,0.18399368
326,-1.2258064516129032,-0.75,0.239544
327,-1.096774193548387,-0.75,0.29718122
328,-0.967741935483871,-0.75,0.35614336
329,-0.838709677419355,-0.75,0.41592407
330,-0.7096774193548387,-0.75,0.476356
331,-0.5806451612903225,-0.75,0.5374681
332,-0.4516129032258065,-0.75,0.59914804
333,-0.3225806451612905,-0.75,0.6612356
334,-0.19354838709677424,-0.75,0.723305
335,-0.06451612903225801,-0.75,0.7584337
336,0.06451612903225801,-0.75,0.70104957
337,0.19354838709677402,-0.75,0.6780231
338,0.32258064516129004,-0.75,0.65604377
339,0.4516129032258065,-0.75,0.58899915
340,0.5806451612903225,-0.75,0.5135209
341,0.7096774193548385,-0.75,0.44525772
342,0.838709677419355,-0.75,0.38387984
343,0.967741935483871,-0.75,0.32665092
344,1.096774193548387,-0.75,0.27231973
345,1.225806451612903,-0.75,0.22086173
346,1.354838709677419,-0.75,0.17253952
347,1.4838709677419355,-0.75,0.1272955
348,1.6129032258064515,-0.75,0.084538706
349,1.7419354838709675,-0.75,0.043162942
350,1.870967741935484,-0.75,0.0016476875
351,2.0,-0.75,-0.04183142
352,-2.0,-0.625,-0.02779287
353,-1.870967741935484,-0.625,0.008751155
354,-1.7419354838709677,-0.625,0.05041336
355,-1.6129032258064515,-0.625,0.097575665
356,-1.4838709677419355,-0.625,0.15013006
357,-1.3548387096774195,-0.625,0.20750241
358,-1.2258064516129032,-0.625,0.26874083
359,-1.096774193548387,-0.625,0.3326928
360,-0.967741935483871,-0.625,0.39825186
361,-0.838709677419355,-0.625,0.46461087
362,-0.7096774193548387,-0.625,0.53141
363,-0.5806451612903225,-0.625,0.59862214
364,-0.4516129032258065,-0.625,0.6661493
365,-0.3225806451612905,-0.625,0.73370636
366,-0.19354838709677424,-0.625,0.80110383
367,-0.06451612903225801,-0.625,0.8446809
368,0.06451612903225801,-0.625,0.79159033
369,0.19354838709677402,-0.625,0.7603569
370,0.32258064516129004,-0.625,0.7343944
371,0.4516129032258065,-0.625,0.6635426
372,0.5806451612903225,-0.625,0.58282226
373,0.7096774193548385,-0.625,0.5080381
374,0.838709677419355,-0.625,0.43954408
375,0.967741935483871,-0.625,0.37532327
376,1.096774193548387,-0.625,0.31457376
377,1.225806451612903,-0.625,0.25742406
378,1.354838709677419,-0.625,0.20410262
379,1.4838709677419355,-0.625,0.15443629
380,1.6129032258064515,-0.625,0.1077169
381,1.7419354838709675,-0.625,0.06275291
382,1.870967741935484,-0.625,0.017979331
383,2.0,-0.625,-0.028439319
384,-2.0,-0.5,-0.017282074
385,-1.870967741935484,-0.5,0.01880578
386,-1.7419354838709677,-0.5,0.06149256
387,-1.6129032258064515,-0.5,0.111182615
388,-1.4838709677419355,-0.5,0.16767418
389,-1.3548387096774195,-0.5,0.23018387
390,-1.2258064516129032,-0.5,0.29745644
391,-1.096774193548387,-0.5,0.36797392
392,-0.967741935483871,-0.5,0.44025257
393,-0.838709677419355,-0.5,0.5131341
394,-0.7096774193548387,-0.5,0.5859604
395,-0.5806451612903225,-0.5,0.6584429
396,-0.4516129032258065,-0.5,0.7301652
397,-0.3225806451612905,-0.5,0.80045843
398,-0.19354838709677424,-0.5,0.86947155
399,-0.06451612903225801,-0.5,0.91764736
400,0.06451612903225801,-0.5,0.87091875
401,0.19354838709677402,-0.5,0.8344996
402,0.32258064516129004,-0.5,0.8065398
403,0.4516129032258065,-0.5,0.73428315
404,0.5806451612903225,-0.5,0.6499941
405,0.7096774193548385,-0.5,0.5694157
406,0.838709677419355,-0.5,0.49396455
407,0.967741935483871,-0.5,0.4226535
408,1.096774193548387,-0.5,0.355269
409,1.225806451612903,-0.5,0.2921476
410,1.354838709677419,-0.5,0.23351344
411,1.4838709677419355,-0.5,0.17912473
412,1.6129032258064515,-0.5,0.12820713
413,1.7419354838709675,-0.5,0.07953764
414,1.870967741935484,-0.5,0.031552136
415,2.0,-0.5,-0.017563244
416,-2.0,-0.375,-0.009471906
417,-1.870967741935484,-0.375,0.026566625
418,-1.7419354838709677,-0.375,0.070676535
419,-1.6129032258064515,-0.375,0.12324032
420,-1.4838709677419355,-0.375,0.1839174
421,-1.3548387096774195,-0.375,0.25167856
422,-1.2258064516129032,-0.375,0.32493925
423,-1.096774193548387,-0.375,0.40181527
424,-0.967741935483871,-0.375,0.48045325
425,-0.838709677419355,-0.375,0.5593511
426,-0.7096774193548387,-0.375,0.6375135
427,-0.5806451612903225,-0.375,0.7142585
428,-0.4516129032258065,-0.375,0.788651
429,-0.3225806451612905,-0.375,0.8595491
430,-0.19354838709677424,-0.375,0.92750025
431,-0.06451612903225801,-0.375,0.97688854
432,0.06451612903225801,-0.375,0.9371728
433,0.19354838709677402,-0.375,0.8977796
434,0.32258064516129004,-0.375,0.8686949
435,0.4516129032258065,-0.375,0.796822
436,0.5806451612903225,-0.375,0.71065587
437,0.7096774193548385,-0.375,0.6253216
438,0.838709677419355,-0.375,0.54341996
439,0.967741935483871,-0.375,0.4652521
440,1.096774193548387,-0.375,0.39135444
441,1.225806451612903,-0.375,0.32234803
442,1.354838709677419,-0.375,0.25850335
443,1.4838709677419355,-0.375,0.199544
444,1.6129032258064515,-0.375,0.14466271
445,1.7419354838709675,-0.375,0.092626736
446,1.870967741935484,-0.375,0.041889384
447,2.0,-0.375,-0.009337274
448,-2.0,-0.25,-0.004351577
449,-1.870967741935484,-0.25,0.032137692
450,-1.7419354838709677,-0.25,0.07802225
451,-1.6129032258064515,-0.25,0.13360748
452,-1.4838709677419355,-0.25,0.1983676
453,-1.3548387096774195,-0.25,0.271
454,-1.2258064516129032,-0.25,0.34959894
455,-1.096774193548387,-0.25,0.4319537
456,-0.967741935483871,-0.25,0.5159081
457,-0.838709677419355,-0.25,0.59967494
458,-0.7096774193548387,-0.25,0.6819411
459,-0.5806451612903225,-0.25,0.7615764
460,-0.4516129032258065,-0.25,0.83704734
461,-0.3225806451612905,-0.25,0.90681136
462,-0.19354838709677424,-0.25,0.97188604
463,-0.06451612903225801,-0.25,1.0199783
464,0.06451612903225801,-0.25,0.9871378
465,0.19354838709677402,-0.25,0.94646513
466,0.32258064516129004,-0.25,0.91623974
467,0.4516129032258065,-0.25,0.8458891
468,0.5806451612903225,-0.25,0.75953853
469,0.7096774193548385,-0.25,0.67096597
470,0.838709677419355,-0.25,0.58373135
471,0.967741935483871,-0.25,0.4995312
472,1.096774193548387,-0.25,0.41979367
473,1.225806451612903,-0.25,0.3455257
474,1.354838709677419,-0.25,0.27709708
475,1.4838709677419355,-0.25,0.21422432
476,1.6129032258064515,-0.25,0.15607855
477,1.7419354838709675,-0.25,0.101421215
478,1.870967741935484,-0.25,0.048714336
479,2.0,-0.25,-0.0038127284
480,-2.0,-0.125,-0.0018420275
481,-1.870967741935484,-0.125,0.035583485
482,-1.7419354838709677,-0.125,0.083413355
483,-1.6129032258064515,-0.125,0.14181773
484,-1.4838709677419355,-0.125,0.21005319
485,-1.3548387096774195,-0.125,0.28655124
486,-1.2258064516129032,-0.125,0.36914024
487,-1.096774193548387,-0.125,0.45537522
488,-0.967741935483871,-0.125,0.54291135
489,-0.838709677419355,-0.125,0.6297841
490,-0.7096774193548387,-0.125,0.7144222
491,-0.5806451612903225,-0.125,0.7952578
492,-0.4516129032258065,-0.125,0.87018776
493,-0.3225806451612905,-0.125,0.9374367
494,-0.19354838709677424,-0.125,0.9985396
495,-0.06451612903225801,-0.125,1.0437707
496,0.06451612903225801,-0.125,1.0173483
497,0.19354838709677402,-0.125,0.9769317
498,0.32258064516129004,-0.125,0.94512844
499,0.4516129032258065,-0.125,0.876884
500,0.5806451612903225,-0.125,0.7919271
501,0.7096774193548385,-0.125,0.7020709
502,0.838709677419355,-0.125,0.61129665
503,0.967741935483871,-0.125,0.5225695
504,1.096774193548387,-0.125,0.43828577
505,1.225806451612903,-0.125,0.35992754
506,1.354838709677419,-0.125,0.2880244
507,1.4838709677419355,-0.125,0.22231366
508,1.6129032258064515,-0.125,0.16194989
509,1.7419354838709675,-0.125,0.1056792
510,1.870967741935484,-0.125,0.051960863
511,2.0,-0.125,-0.00097289495
512,-2.0,0.0,-0.0018192586
513,-1.870967741935484,0.0,0.03688585
514,-1.7419354838709677,0.0,0.08653035
515,-1.6129032258064515,0.0,0.14710891
516,-1.4838709677419355,0.0,0.21766679
517,-1.3548387096774195,0.0,0.29642826
518,-1.2258064516129032,0.0,0.38106173
519,-1.096774193548387,0.0,0.4690276
520,-0.967741935483871,0.0,0.55794173
521,-0.838709677419355,0.0,0.6457838
522,-0.7096774193548387,0.0,0.73080814
523,-0.5806451612903225,0.0,0.8110594
524,-0.4516129032258065,0.0,0.8839765
525,-0.3225806451612905,0.0,0.9477439
526,-0.19354838709677424,0.0,1.004393
527,-0.06451612903225801,0.0,1.0460347
528,0.06451612903225801,0.0,1.0254816
529,0.19354838709677402,0.0,0.98681664
530,0.32258064516129004,0.0,0.9530538
531,0.4516129032258065,0.0,0.88711995
532,0.5806451612903225,0.0,0.80487764
533,0.7096774193548385,0.0,0.7158864
534,0.838709677419355,0.0,0.6238746
535,0.967741935483871,0.0,0.5326981
536,1.096774193548387,0.0,0.44566506
537,1.225806451612903,0.0,0.36479962
538,1.354838709677419,0.0,0.2908557
539,1.4838709677419355,0.0,0.22362685
540,1.6129032258064515,0.0,0.16225994
541,1.7419354838709675,0.0,0.10548272
542,1.870967741935484,0.0,0.051739007
543,2.0,0.0,-0.000745425
544,-2.0,0.125,-0.004136225
545,-1.870967741935484,0.125,0.035944697
546,-1.7419354838709677,0.125,0.086917676
547,-1.6129032258064515,0.125,0.14860559
548,-1.4838709677419355,0.125,0.21990004
549,-1.3548387096774195,0.125,0.29892886
550,-1.2258064516129032,0.125,0.38334295
551,-1.096774193548387,0.125,0.4706717
552,-0.967741935483871,0.125,0.5586369
553,-0.838709677419355,0.125,0.64527947
554,-0.7096774193548387,0.125,0.7287475
555,-0.5806451612903225,0.125,0.80678016
556,-0.4516129032258065,0.125,0.8765137
557,-0.3225806451612905,0.125,0.9362678
558,-0.19354838709677424,0.125,0.9884724
559,-0.06451612903225801,0.125,1.0264199
560,0.06451612903225801,0.125,1.0111701
561,0.19354838709677402,0.125,0.97557455
562,0.32258064516129004,0.125,0.93984246
563,0.4516129032258065,0.125,0.87625384
564,0.5806451612903225,0.125,0.7976864
565,0.7096774193548385,0.125,0.7115953
566,0.838709677419355,0.125,0.6208338
567,0.967741935483871,0.125,0.52959204
568,1.096774193548387,0.125,0.44189253
569,1.225806451612903,0.125,0.36030897
570,1.354838709677419,0.125,0.28588432
571,1.4838709677419355,0.125,0.21851584
572,1.6129032258064515,0.125,0.15736434
573,1.7419354838709675,0.125,0.10114251
574,1.870967741935484,0.125,0.048276898
575,2.0,0.125,-0.0030175094
576,-2.0,0.25,-0.008637777
577,-1.870967741935484,0.25,0.032618493
578,-1.7419354838709677,0.25,0.08412211
579,-1.6129032258064515,0.25,0.14558128
580,-1.4838709677419355,0.25,0.21583624
581,-1.3548387096774195,0.25,0.2930538
582,-1.2258064516129032,0.25,0.37502143
583,-1.096774193548387,0.25,0.45948097
584,-0.967741935483871,0.25,0.54437834
585,-0.838709677419355,0.25,0.6278932
586,-0.7096774193548387,0.25,0.70812976
587,-0.5806451612903225,0.25,0.78260934
588,-0.4516129032258065,0.25,0.84834784
589,-0.3225806451612905,0.25,0.9039248
590,-0.19354838709677424,0.25,0.9520093
591,-0.06451612903225801,0.25,0.9865407
592,0.06451612903225801,0.25,0.9760046
593,0.19354838709677402,0.25,0.94442743
594,0.32258064516129004,0.25,0.90716696
595,0.4516129032258065,0.25,0.84596
596,0.5806451612903225,0.25,0.7716718
597,0.7096774193548385,0.25,0.690129
598,0.838709677419355,0.25,0.60294765
599,0.967741935483871,0.25,0.5140334
600,1.096774193548387,0.25,0.42779407
601,1.225806451612903,0.25,0.34729204
602,1.354838709677419,0.25,0.27390176
603,1.4838709677419355,0.25,0.20768207
604,1.6129032258064515,0.25,0.14784433
605,1.7419354838709675,0.25,0.09310199
606,1.870967741935484,0.25,0.041870095
607,2.0,0.25,-0.007647613
608,-2.0,0.375,-0.015171429
609,-1.870967741935484,0.375,0.026792113
610,-1.7419354838709677,0.375,0.07785338
611,-1.6129032258064515,0.375,0.13769443
612,-1.4838709677419355,0.375,0.205224
613,-1.3548387096774195,0.375,0.2787767
614,-1.2258064516129032,0.375,0.35640347
615,-1.096774193548387,0.375,0.4361596
616,-0.967741935483871,0.375,0.5162863
617,-0.838709677419355,0.375,0.5951406
618,-0.7096774193548387,0.375,0.6708327
619,-0.5806451612903225,0.375,0.740771
620,-0.4516129032258065,0.375,0.8020257
621,-0.3225806451612905,0.375,0.8535058
622,-0.19354838709677424,0.375,0.8979343
623,-0.06451612903225801,0.375,0.9294801
624,0.06451612903225801,0.375,0.92302346
625,0.19354838709677402,0.375,0.8959209
626,0.32258064516129004,0.375,0.85793036
627,0.4516129032258065,0.375,0.7992405
628,0.5806451612903225,0.375,0.7295643
629,0.7096774193548385,0.375,0.65369344
630,0.838709677419355,0.375,0.5719937
631,0.967741935483871,0.375,0.48755026
632,1.096774193548387,0.375,0.40474284
633,1.225806451612903,0.375,0.32697546
634,1.354838709677419,0.375,0.25597155
635,1.4838709677419355,0.375,0.19200784
636,1.6129032258064515,0.375,0.13439026
637,1.7419354838709675,0.375,0.081861906
638,1.870967741935484,0.375,0.032839
639,2.0,0.375,-0.01447727
640,-2.0,0.5,-0.023596233
641,-1.870967741935484,0.5,0.01844303
642,-1.7419354838709677,0.5,0.06808884
643,-1.6129032258064515,0.5,0.12509301
644,-1.4838709677419355,0.5,0.18853147
645,-1.3548387096774195,0.5,0.25700268
646,-1.2258064516129032,0.5,0.32889727
647,-1.096774193548387,0.5,0.4026375
648,-0.967741935483871,0.5,0.47678304
649,-0.838709677419355,0.5,0.54988384
650,-0.7096774193548387,0.5,0.62008786
651,-0.5806451612903225,0.5,0.6848187
652,-0.4516129032258065,0.5,0.7413453
653,-0.3225806451612905,0.5,0.7889317
654,-0.19354838709677424,0.5,0.8301533
655,-0.06451612903225801,0.5,0.85912436
656,0.06451612903225801,0.5,0.85606945
657,0.19354838709677402,0.5,0.8334233
658,0.32258064516129004,0.5,0.79566646
659,0.4516129032258065,0.5,0.7397552
660,0.5806451612903225,0.5,0.6748626
661,0.7096774193548385,0.5,0.6052624
662,0.838709677419355,0.5,0.5303657
663,0.967741935483871,0.5,0.4520981
664,1.096774193548387,0.5,0.37438837
665,1.225806451612903,0.5,0.30076754
666,1.354838709677419,0.5,0.23327257
667,1.4838709677419355,0.5,0.17243731
668,1.6129032258064515,0.5,0.11772223
669,1.7419354838709675,0.5,0.06793429
670,1.870967741935484,0.5,0.02151087
671,2.0,0.5,-0.023339225
672,-2.0,0.625,-0.03378526
673,-1.870967741935484,0.625,0.00766826
674,-1.7419354838709677,0.625,0.055084687
675,-1.6129032258064515,0.625,0.108354226
676,-1.4838709677419355,0.625,0.16678278
677,-1.3548387096774195,0.625,0.22928056
678,-1.2258064516129032,0.625,0.29460427
679,-1.096774193548387,0.625,0.36154822
680,-0.967741935483871,0.625,0.4289798
681,-0.838709677419355,0.625,0.49563825
682,-0.7096774193548387,0.625,0.55975497
683,-0.5806451612903225,0.625,0.61888844
684,-0.4516129032258065,0.625,0.6706199
685,-0.3225806451612905,0.625,0.71454716
686,-0.19354838709677424,0.625,0.7529074
687,-0.06451612903225801,0.625,0.7796035
688,0.06451612903225801,0.625,0.77923334
689,0.19354838709677402,0.625,0.7606645
690,0.32258064516129004,0.625,0.72408813
691,0.4516129032258065,0.625,0.6713102
692,0.5806451612903225,0.625,0.6113121
693,0.7096774193548385,0.625,0.5481462
694,0.838709677419355,0.625,0.4807588
695,0.967741935483871,0.625,0.40982914
696,1.096774193548387,0.625,0.33848435
697,1.225806451612903,0.625,0.27011836
698,1.354838709677419,0.625,0.20698878
699,1.4838709677419355,0.625,0.14991128
700,1.6129032258064515,0.625,0.09854837
701,1.7419354838709675,0.625,0.051815562
702,1.870967741935484,0.625,0.008200022
703,2.0,0.625,-0.034064993
704,-2.0,0.75,-0.045630075
705,-1.870967741935484,0.75,-0.0053319666
706,-1.7419354838709677,0.75,0.039299343
707,-1.6129032258064515,0.75,0.08832579
708,-1.4838709677419355,0.75,0.14129856
709,-1.3548387096774195,0.75,0.19744049
710,-1.2258064516129032,0.75,0.25586206
711,-1.096774193548387,0.75,0.31570208
712,-0.967741935483871,0.75,0.37610507
713,-0.838709677419355,0.75,0.435988
714,-0.7096774193548387,0.75,0.4937219
715,-0.5806451612903225,0.75,0.5470997
716,-0.4516129032258065,0.75,0.5940929
717,-0.3225806451612905,0.75,0.6345783
718,-0.19354838709677424,0.75,0.67028695
719,-0.06451612903225801,0.75,0.69485533
720,0.06451612903225801,0.75,0.69645756
721,0.19354838709677402,0.75,0.6813814
722,0.32258064516129004,0.75,0.6467856
723,0.4516129032258065,0.75,0.5975311
724,0.5806451612903225,0.75,0.5425209
725,0.7096774193548385,0.75,0.48566067
726,0.838709677419355,0.75,0.42592904
727,0.967741935483871,0.75,0.3629321
728,1.096774193548387,0.75,0.29876906
729,1.225806451612903,0.75,0.23642801
730,1.354838709677419,0.75,0.17825048
731,1.4838709677419355,0.75,0.12531766
732,1.6129032258064515,0.75,0.07753302
733,1.7419354838709675,0.75,0.033970434
734,1.870967741935484,0.75,-0.0067975
735,2.0,0.75,-0.046489343
736,-2.0,0.875,-0.059036277
737,-1.870967741935484,0.875,-0.020297708
738,-1.7419354838709677,0.875,0.02128529
739,-1.6129032258064515,0.875,0.06593456
740,-1.4838709677419355,0.875,0.11342554
741,-1.3548387096774195,0.875,0.16326465
742,-1.2258064516129032,0.875,0.214874
743,-1.096774193548387,0.875,0.26768965
744,-0.967741935483871,0.875,0.32108995
745,-0.838709677419355,0.875,0.37416673
746,-0.7096774193548387,0.875,0.42547923
747,-0.5806451612903225,0.875,0.4731412
748,-0.4516129032258065,0.875,0.5155458
749,-0.3225806451612905,0.875,0.552767
750,-0.19354838709677424,0.875,0.5858964
751,-0.06451612903225801,0.875,0.60835785
752,0.06451612903225801,0.875,0.6112517
753,0.19354838709677402,0.875,0.59902567
754,0.32258064516129004,0.875,0.56700706
755,0.4516129032258065,0.875,0.52164775
756,0.5806451612903225,0.875,0.47171044
757,0.7096774193548385,0.875,0.42086852
758,0.838709677419355,0.875,0.36850092
759,0.967741935483871,0.875,0.3134953
760,1.096774193548387,0.875,0.25687042
761,1.225806451612903,0.875,0.20098051
762,1.354838709677419,0.875,0.14807838
763,1.4838709677419355,0.875,0.09945273
764,1.6129032258064515,0.875,0.055272426
765,1.7419354838709675,0.875,0.014817331
766,1.870967741935484,0.875,-0.023211975
767,2.0,0.875,-0.060457416
768,-2.0,1.0,-0.07392719
769,-1.870967741935484,1.0,-0.036960896
770,-1.7419354838709677,1.0,0.001576717
771,-1.6129032258064515,1.0,0.04202785
772,-1.4838709677419355,1.0,0.08434689
773,-1.3548387096774195,1.0,0.1282707
774,-1.2258064516129032,1.0,0.17347696
775,-1.096774193548387,1.0,0.21964101
776,-0.967741935483871,1.0,0.26633424
777,-0.838709677419355,1.0,0.3128165
778,-0.7096774193548387,1.0,0.35788798
779,-0.5806451612903225,1.0,0.40003666
780,-0.4516129032258065,1.0,0.43806767
781,-0.3225806451612905,1.0,0.47215483
782,-0.19354838709677424,1.0,0.50267
783,-0.06451612903225801,1.0,0.5229497
784,0.06451612903225801,1.0,0.5265326
785,0.19354838709677402,1.0,0.5165614
786,0.32258064516129004,1.0,0.4875137
787,0.4516129032258065,1.0,0.44636148
788,0.5806451612903225,1.0,0.40154612
789,0.7096774193548385,1.0,0.35638607
790,0.838709677419355,1.0,0.31079772
791,0.967741935483871,1.0,0.26339567
792,1.096774193548387,1.0,0.2142315
793,1.225806451612903,1.0,0.1648827
794,1.354838709677419,1.0,0.117328845
795,1.4838709677419355,1.0,0.072979465
796,1.6129032258064515,1.0,0.032264743
797,1.7419354838709675,1.0,-0.005291742
798,1.870967741935484,1.0,-0.040812388
799,2.0,1.0,-0.07582264
800,-2.0,1.125,-0.09023916
801,-1.870967741935484,1.125,-0.055089884
802,-1.7419354838709677,1.125,-0.019388428
803,-1.6129032258064515,1.125,0.01727213
804,-1.4838709677419355,1.125,0.054964494
805,-1.3548387096774195,1.125,0.0935946
806,-1.2258064516129032,1.125,0.13303044
807,-1.096774193548387,1.125,0.1731258
808,-0.967741935483871,1.125,0.21360502
809,-0.838709677419355,1.125,0.25389963
810,-0.7096774193548387,1.125,0.29308528
811,-0.5806451612903225,1.125,0.33004585
812,-0.4516129032258065,1.125,0.36396253
813,-0.3225806451612905,1.125,0.39500102
814,-0.19354838709677424,1.125,0.4227882
815,-0.06451612903225801,1.125,0.44076353
816,0.06451612903225801,1.125,0.44453114
817,0.19354838709677402,1.125,0.43633196
818,0.32258064516129004,1.125,0.41047686
819,0.4516129032258065,1.125,0.37375438
820,0.5806451612903225,1.125,0.33404905
821,0.7096774193548385,1.125,0.29423788
822,0.838709677419355,1.125,0.25470066
823,0.967741935483871,1.125,0.21418253
824,1.096774193548387,1.125,0.17202806
825,1.225806451612903,1.125,0.12899962
826,1.354838709677419,1.125,0.08665129
827,1.4838709677419355,1.125,0.04638917
828,1.6129032258064515,1.125,0.008875025
829,1.7419354838709675,1.125,-0.026093818
830,1.870967741935484,1.125,-0.059415236
831,2.0,1.125,-0.09245424
832,-2.0,1.25,-0.10792046
833,-1.870967741935484,1.25,-0.074519984
834,-1.7419354838709677,1.25,-0.04131388
835,-1.6129032258064515,1.25,-0.007898624
836,-1.4838709677419355,1.25,0.025855394
837,-1.3548387096774195,1.25,0.059955105
838,-1.2258064516129032,1.25,0.094392955
839,-1.096774193548387,1.25,0.12913932
840,-0.967741935483871,1.25,0.16403747
841,-0.838709677419355,1.25,0.19869472
842,-0.7096774193548387,1.25,0.23248205
843,-0.5806451612903225,1.25,0.26466736
844,-0.4516129032258065,1.25,0.29474634
845,-0.3225806451612905,1.25,0.32277828
846,-0.19354838709677424,1.25,0.34768414
847,-0.06451612903225801,1.25,0.36322147
848,0.06451612903225801,1.25,0.36678472
849,0.19354838709677402,1.25,0.3600013
850,0.32258064516129004,1.25,0.33743006
851,0.4516129032258065,1.25,0.3052551
852,0.5806451612903225,1.25,0.27056277
853,0.7096774193548385,1.25,0.23578966
854,0.838709677419355,1.25,0.20154898
855,0.967741935483871,1.25,0.16699386
856,1.096774193548387,1.25,0.13110436
857,1.225806451612903,1.25,0.09391335
858,1.354838709677419,1.25,0.056437925
859,1.4838709677419355,1.25,0.019958107
860,1.6129032258064515,1.25,-0.014692523
861,1.7419354838709675,1.25,-0.04743486
862,1.870967741935484,1.25,-0.078898646
863,2.0,1.25,-0.1102358
864,-2.0,1.375,-0.12692975
865,-1.870967741935484,1.375,-0.095163636
866,-1.7419354838709677,1.375,-0.06406418
867,-1.6129032258064515,1.375,-0.033293456
868,-1.4838709677419355,1.375,-0.0027319137
869,-1.3548387096774195,1.375,0.027663581
870,-1.2258064516129032,1.375,0.05794201
871,-1.096774193548387,1.375,0.08813432
872,-0.967741935483871,1.375,0.11817576
873,-0.838709677419355,1.375,0.14784555
874,-0.7096774193548387,1.375,0.17680812
875,-0.5806451612903225,1.375,0.20468514
876,-0.4516129032258065,1.375,0.23119959
877,-0.3225806451612905,1.375,0.25623295
878,-0.19354838709677424,1.375,0.27809373
879,-0.06451612903225801,1.375,0.2910787
880,0.06451612903225801,1.375,0.29415956
881,0.19354838709677402,1.375,0.28855455
882,0.32258064516129004,1.375,0.26926246
883,0.4516129032258065,1.375,0.24163634
884,0.5806451612903225,1.375,0.2117714
885,0.7096774193548385,1.375,0.18172121
886,0.838709677419355,1.375,0.15207973
887,0.967741935483871,1.375,0.12249127
888,1.096774193548387,1.375,0.09193115
889,1.225806451612903,1.375,0.05988293
890,1.354838709677419,1.375,0.026803752
891,1.4838709677419355,1.375,-0.00627295
892,1.6129032258064515,1.375,-0.038420685
893,1.7419354838709675,1.375,-0.06929071
894,1.870967741935484,1.375,-0.09920982
895,2.0,1.375,-0.12906694
896,-2.0,1.5,-0.14723189
897,-1.870967741935484,1.5,-0.11701798
898,-1.7419354838709677,1.5,-0.08766419
899,-1.6129032258064515,1.5,-0.05896108
900,-1.4838709677419355,1.5,-0.030859232
901,-1.3548387096774195,1.5,-0.0033472013
902,-1.2258064516129032,1.5,0.0236172
903,-1.096774193548387,1.5,0.050077748
904,-0.967741935483871,1.5,0.076030105
905,-0.838709677419355,1.5,0.10141969
906,-0.7096774193548387,1.5,0.12618236
907,-0.5806451612903225,1.5,0.15023156
908,-0.4516129032258065,1.5,0.17343833
909,-0.3225806451612905,1.5,0.19545612
910,-0.19354838709677424,1.5,0.21412492
911,-0.06451612903225801,1.5,0.22448674
912,0.06451612903225801,1.5,0.22690684
913,0.19354838709677402,1.5,0.22233413
914,0.32258064516129004,1.5,0.20624019
915,0.4516129032258065,1.5,0.18305112
916,0.5806451612903225,1.5,0.15774
917,0.7096774193548385,1.5,0.13206983
918,0.838709677419355,1.5,0.10642269
919,0.967741935483871,1.5,0.08083494
920,1.096774193548387,1.5,0.054573715
921,1.225806451612903,1.5,0.026837787
922,1.354838709677419,1.5,-0.002426669
923,1.4838709677419355,1.5,-0.032510914
924,1.6129032258064515,1.5,-0.062489863
925,1.7419354838709675,1.5,-0.09177564
926,1.870967741935484,1.5,-0.12037475
927,2.0,1.5,-0.14886333
928,-2.0,1.625,-0.16879739
929,-1.870967741935484,1.625,-0.14015925
930,-1.7419354838709677,1.625,-0.11229055
931,-1.6129032258064515,1.625,-0.08516779
932,-1.4838709677419355,1.625,-0.058872923
933,-1.3548387096774195,1.625,-0.033484615
934,-1.2258064516129032,1.625,-0.00903016
935,-1.096774193548387,1.625,0.014499135
936,-0.967741935483871,1.625,0.037135523
937,-0.838709677419355,1.625,0.058969826
938,-0.7096774193548387,1.625,0.080166385
939,-0.5806451612903225,1.625,0.10085918
940,-0.4516129032258065,1.625,0.120986566
941,-0.3225806451612905,1.625,0.13996392
942,-0.19354838709677424,1.625,0.15533629
943,-0.06451612903225801,1.625,0.16305703
944,0.06451612903225801,1.625,0.16472007
945,0.19354838709677402,1.625,0.16109411
946,0.32258064516129004,1.625,0.14805767
947,0.4516129032258065,1.625,0.12908508
948,0.5806451612903225,1.625,0.10797866
949,0.7096774193548385,1.625,0.08629111
950,0.838709677419355,1.625,0.06412619
951,0.967741935483871,1.625,0.041686807
952,1.096774193548387,1.625,0.018702755
953,1.225806451612903,1.625,-0.0056183655
954,1.354838709677419,1.625,-0.031704683
955,1.4838709677419355,1.625,-0.059202746
956,1.6129032258064515,1.625,-0.087272614
957,1.7419354838709675,1.625,-0.115144
958,1.870967741935484,1.625,-0.14249718
959,2.0,1.625,-0.16955732
960,-2.0,1.75,-0.19159956
961,-1.870967741935484,1.75,-0.16473486
962,-1.7419354838709677,1.75,-0.13825803
963,-1.6129032258064515,1.75,-0.11238024
964,-1.4838709677419355,1.75,-0.087370664
965,-1.3548387096774195,1.75,-0.06346041
966,-1.2258064516129032,1.75,-0.04079927
967,-1.096774193548387,1.75,-0.019457819
968,-0.967741935483871,1.75,0.00060282275
969,-0.838709677419355,1.75,0.019584984
970,-0.7096774193548387,1.75,0.03782418
971,-0.5806451612903225,1.75,0.05559537
972,-0.4516129032258065,1.75,0.07284179
973,-0.3225806451612905,1.75,0.08876473
974,-0.19354838709677424,1.75,0.100794636
975,-0.06451612903225801,1.75,0.10591647
976,0.06451612903225801,1.75,0.106790945
977,0.19354838709677402,1.75,0.10405595
978,0.32258064516129004,1.75,0.09388659
979,0.4516129032258065,1.75,0.0788178
980,0.5806451612903225,1.75,0.06150677
981,0.7096774193548385,1.75,0.043349463
982,0.838709677419355,1.75,0.02422266
983,0.967741935483871,1.75,0.0042362716
984,1.096774193548387,1.75,-0.016396293
985,1.225806451612903,1.75,-0.03818548
986,1.354838709677419,1.75,-0.06173388
987,1.4838709677419355,1.75,-0.08700916
988,1.6129032258064515,1.75,-0.113321014
989,1.7419354838709675,1.75,-0.13977906
990,1.870967741935484,1.75,-0.16575572
991,2.0,1.75,-0.19109683
992,-2.0,1.875,-0.21560888
993,-1.870967741935484,1.875,-0.1909577
994,-1.7419354838709677,1.875,-0.16600356
995,-1.6129032258064515,1.875,-0.14124049
996,-1.4838709677419355,1.875,-0.1171782
997,-1.3548387096774195,1.875,-0.09425539
998,-1.2258064516129032,1.875,-0.07279938
999,-1.096774193548387,1.875,-0.052999612
1000,-0.967741935483871,1.875,-0.034844603
1001,-0.838709677419355,1.875,-0.018070022
1002,-0.7096774193548387,1.875,-0.00223664
1003,-0.5806451612903225,1.875,0.012995716
1004,-0.4516129032258065,1.875,0.027533827
1005,-0.3225806451612905,1.875,0.04041456
1006,-0.19354838709677424,1.875,0.04912856
1007,-0.06451612903225801,1.875,0.051751968
1008,0.06451612903225801,1.875,0.0518544
1009,0.19354838709677402,1.875,0.049966294
1010,0.32258064516129004,1.875,0.042433035
1011,0.4516129032258065,1.875,0.030886551
1012,0.5806451612903225,1.875,0.016919553
1013,0.7096774193548385,1.875,0.0017966432
1014,0.838709677419355,1.875,-0.01469596
1015,0.967741935483871,1.875,-0.032746293
1016,1.096774193548387,1.875,-0.051783342
1017,1.225806451612903,1.875,-0.07183289
1018,1.354838709677419,1.875,-0.09343211
1019,1.4838709677419355,1.875,-0.116770856
1020,1.6129032258064515,1.875,-0.141334
1021,1.7419354838709675,1.875,-0.16617611
1022,1.870967741935484,1.875,-0.19039348
1023,2.0,1.875,-0.21344341


==> visu/old/tikz_csvs_two_dim/result_best_run_two_dim/test_nn.csv <==
,X_x,X_y,value
0,-2.0,-2.0,-0.2255337
1,-1.870967741935484,-2.0,-0.20931868
2,-1.7419354838709677,-2.0,-0.19138767
3,-1.6129032258064515,-2.0,-0.17193443
4,-1.4838709677419355,-2.0,-0.15127087
5,-1.3548387096774195,-2.0,-0.1298671
6,-1.2258064516129032,-2.0,-0.10840528
7,-1.096774193548387,-2.0,-0.08784122
8,-0.967741935483871,-2.0,-0.06935114
9,-0.838709677419355,-2.0,-0.053808138
10,-0.7096774193548387,-2.0,-0.04063291
11,-0.5806451612903225,-2.0,-0.02791175
12,-0.4516129032258065,-2.0,-0.015909
13,-0.3225806451612905,-2.0,-0.0077541675
14,-0.19354838709677424,-2.0,-0.0033910125
15,-0.06451612903225801,-2.0,0.00011888705
16,0.06451612903225801,-2.0,0.0016074274
17,0.19354838709677402,-2.0,-0.005638471
18,0.32258064516129004,-2.0,-0.009616172
19,0.4516129032258065,-2.0,-0.014650231
20,0.5806451612903225,-2.0,-0.025603434
21,0.7096774193548385,-2.0,-0.039848946
22,0.838709677419355,-2.0,-0.055448003
23,0.967741935483871,-2.0,-0.07212024
24,1.096774193548387,-2.0,-0.09004664
25,1.225806451612903,-2.0,-0.109189756
26,1.354838709677419,-2.0,-0.12921718
27,1.4838709677419355,-2.0,-0.14965115
28,1.6129032258064515,-2.0,-0.17001416
29,1.7419354838709675,-2.0,-0.18991618
30,1.870967741935484,-2.0,-0.20907934
31,2.0,-2.0,-0.22733317
32,-2.0,-1.875,-0.21149723
33,-1.870967741935484,-1.875,-0.19005693
34,-1.7419354838709677,-1.875,-0.1674453
35,-1.6129032258064515,-1.875,-0.14370115
36,-1.4838709677419355,-1.875,-0.11902664
37,-1.3548387096774195,-1.875,-0.09383819
38,-1.2258064516129032,-1.875,-0.06883452
39,-1.096774193548387,-1.875,-0.045095075
40,-0.967741935483871,-1.875,-0.024164375
41,-0.838709677419355,-1.875,-0.007858535
42,-0.7096774193548387,-1.875,0.0028424778
43,-0.5806451612903225,-1.875,0.009384791
44,-0.4516129032258065,-1.875,0.01415928
45,-0.3225806451612905,-1.875,0.016551532
46,-0.19354838709677424,-1.875,0.01453709
47,-0.06451612903225801,-1.875,0.008232519
48,0.06451612903225801,-1.875,0.006309431
49,0.19354838709677402,-1.875,0.00806785
50,0.32258064516129004,-1.875,0.013323579
51,0.4516129032258065,-1.875,0.01210564
52,0.5806451612903225,-1.875,0.0028009284
53,0.7096774193548385,-1.875,-0.010133002
54,0.838709677419355,-1.875,-0.024652699
55,0.967741935483871,-1.875,-0.040780257
56,1.096774193548387,-1.875,-0.05889889
57,1.225806451612903,-1.875,-0.079017535
58,1.354838709677419,-1.875,-0.10073667
59,1.4838709677419355,-1.875,-0.123433076
60,1.6129032258064515,-1.875,-0.14643532
61,1.7419354838709675,-1.875,-0.16915725
62,1.870967741935484,-1.875,-0.19117455
63,2.0,-1.875,-0.21227534
64,-2.0,-1.75,-0.19487801
65,-1.870967741935484,-1.75,-0.16894405
66,-1.7419354838709677,-1.75,-0.14248481
67,-1.6129032258064515,-1.75,-0.115316086
68,-1.4838709677419355,-1.75,-0.0874524
69,-1.3548387096774195,-1.75,-0.05917248
70,-1.2258064516129032,-1.75,-0.03110532
71,-1.096774193548387,-1.75,-0.0043400642
72,-0.967741935483871,-1.75,0.019412978
73,-0.838709677419355,-1.75,0.037748195
74,-0.7096774193548387,-1.75,0.04819264
75,-0.5806451612903225,-1.75,0.050412294
76,-0.4516129032258065,-1.75,0.04787992
77,-0.3225806451612905,-1.75,0.04406823
78,-0.19354838709677424,-1.75,0.03737265
79,-0.06451612903225801,-1.75,0.023014575
80,0.06451612903225801,-1.75,0.017769285
81,0.19354838709677402,-1.75,0.030107476
82,0.32258064516129004,-1.75,0.04428429
83,0.4516129032258065,-1.75,0.04520174
84,0.5806451612903225,-1.75,0.035820983
85,0.7096774193548385,-1.75,0.022759788
86,0.838709677419355,-1.75,0.008203082
87,0.967741935483871,-1.75,-0.008189933
88,1.096774193548387,-1.75,-0.027028603
89,1.225806451612903,-1.75,-0.048398055
90,1.354838709677419,-1.75,-0.07185623
91,1.4838709677419355,-1.75,-0.096657306
92,1.6129032258064515,-1.75,-0.121975414
93,1.7419354838709675,-1.75,-0.1470863
94,1.870967741935484,-1.75,-0.1715101
95,2.0,-1.75,-0.19510418
96,-2.0,-1.625,-0.17620029
97,-1.870967741935484,-1.625,-0.14643364
98,-1.7419354838709677,-1.625,-0.11683814
99,-1.6129032258064515,-1.625,-0.08694073
100,-1.4838709677419355,-1.625,-0.056491084
101,-1.3548387096774195,-1.625,-0.025552168
102,-1.2258064516129032,-1.625,0.0054031415
103,-1.096774193548387,-1.625,0.03537014
104,-0.967741935483871,-1.625,0.06263779
105,-0.838709677419355,-1.625,0.0845644
106,-0.7096774193548387,-1.625,0.09768635
107,-0.5806451612903225,-1.625,0.099439695
108,-0.4516129032258065,-1.625,0.09203408
109,-0.3225806451612905,-1.625,0.08250944
110,-0.19354838709677424,-1.625,0.072896674
111,-0.06451612903225801,-1.625,0.052935228
112,0.06451612903225801,-1.625,0.043411225
113,0.19354838709677402,-1.625,0.06603272
114,0.32258064516129004,-1.625,0.087278426
115,0.4516129032258065,-1.625,0.08757344
116,0.5806451612903225,-1.625,0.07569402
117,0.7096774193548385,-1.625,0.060612
118,0.838709677419355,-1.625,0.044566296
119,0.967741935483871,-1.625,0.026813224
120,1.096774193548387,-1.625,0.006459629
121,1.225806451612903,-1.625,-0.016686555
122,1.354838709677419,-1.625,-0.042161502
123,1.4838709677419355,-1.625,-0.0691166
124,1.6129032258064515,-1.625,-0.09660644
125,1.7419354838709675,-1.625,-0.123837344
126,1.870967741935484,-1.625,-0.1503678
127,2.0,-1.625,-0.1762353
128,-2.0,-1.5,-0.15606768
129,-1.870967741935484,-1.5,-0.123059854
130,-1.7419354838709677,-1.5,-0.09091651
131,-1.6129032258064515,-1.5,-0.058818832
132,-1.4838709677419355,-1.5,-0.026190024
133,-1.3548387096774195,-1.5,0.007189122
134,-1.2258064516129032,-1.5,0.041067883
135,-1.096774193548387,-1.5,0.074604355
136,-0.967741935483871,-1.5,0.10620339
137,-0.838709677419355,-1.5,0.13327341
138,-0.7096774193548387,-1.5,0.15200788
139,-0.5806451612903225,-1.5,0.15820181
140,-0.4516129032258065,-1.5,0.15124023
141,-0.3225806451612905,-1.5,0.13885503
142,-0.19354838709677424,-1.5,0.128434
143,-0.06451612903225801,-1.5,0.10576768
144,0.06451612903225801,-1.5,0.08981261
145,0.19354838709677402,-1.5,0.119992465
146,0.32258064516129004,-1.5,0.14482944
147,0.4516129032258065,-1.5,0.14093855
148,0.5806451612903225,-1.5,0.12378374
149,0.7096774193548385,-1.5,0.104598336
150,0.838709677419355,-1.5,0.08544772
151,0.967741935483871,-1.5,0.06505328
152,1.096774193548387,-1.5,0.042182926
153,1.225806451612903,-1.5,0.016519949
154,1.354838709677419,-1.5,-0.0114492485
155,1.4838709677419355,-1.5,-0.040784936
156,1.6129032258064515,-1.5,-0.07045949
157,1.7419354838709675,-1.5,-0.09967936
158,1.870967741935484,-1.5,-0.12813646
159,2.0,-1.5,-0.15616351
160,-2.0,-1.375,-0.13513447
161,-1.870967741935484,-1.375,-0.0994084
162,-1.7419354838709677,-1.375,-0.06518322
163,-1.6129032258064515,-1.375,-0.031248331
164,-1.4838709677419355,-1.375,0.0033384648
165,-1.3548387096774195,-1.375,0.039114606
166,-1.2258064516129032,-1.375,0.07608459
167,-1.096774193548387,-1.375,0.11360465
168,-0.967741935483871,-1.375,0.15025952
169,-0.838709677419355,-1.375,0.18367793
170,-0.7096774193548387,-1.375,0.21024923
171,-0.5806451612903225,-1.375,0.22525099
172,-0.4516129032258065,-1.375,0.22553734
173,-0.3225806451612905,-1.375,0.21632822
174,-0.19354838709677424,-1.375,0.20846717
175,-0.06451612903225801,-1.375,0.18626958
176,0.06451612903225801,-1.375,0.16097647
177,0.19354838709677402,-1.375,0.19346109
178,0.32258064516129004,-1.375,0.21715057
179,0.4516129032258065,-1.375,0.20534465
180,0.5806451612903225,-1.375,0.18030849
181,0.7096774193548385,-1.375,0.15508372
182,0.838709677419355,-1.375,0.13124824
183,0.967741935483871,-1.375,0.10686996
184,1.096774193548387,-1.375,0.080359615
185,1.225806451612903,-1.375,0.051296577
186,1.354838709677419,-1.375,0.020212132
187,1.4838709677419355,-1.375,-0.011860297
188,1.6129032258064515,-1.375,-0.04384278
189,1.7419354838709675,-1.375,-0.07501329
190,1.870967741935484,-1.375,-0.10530152
191,2.0,-1.375,-0.13544106
192,-2.0,-1.25,-0.114074714
193,-1.870967741935484,-1.25,-0.07608829
194,-1.7419354838709677,-1.25,-0.040126245
195,-1.6129032258064515,-1.25,-0.00455643
196,-1.4838709677419355,-1.25,0.031944275
197,-1.3548387096774195,-1.25,0.070231214
198,-1.2258064516129032,-1.25,0.11054891
199,-1.096774193548387,-1.25,0.1524311
200,-0.967741935483871,-1.25,0.19462991
201,-0.838709677419355,-1.25,0.2350403
202,-0.7096774193548387,-1.25,0.2705261
203,-0.5806451612903225,-1.25,0.29680496
204,-0.4516129032258065,-1.25,0.30979764
205,-0.3225806451612905,-1.25,0.31131083
206,-0.19354838709677424,-1.25,0.31127423
207,-0.06451612903225801,-1.25,0.2931567
208,0.06451612903225801,-1.25,0.2561151
209,0.19354838709677402,-1.25,0.28400263
210,0.32258064516129004,-1.25,0.30160117
211,0.4516129032258065,-1.25,0.2789469
212,0.5806451612903225,-1.25,0.24420026
213,0.7096774193548385,-1.25,0.21149558
214,0.838709677419355,-1.25,0.1816436
215,0.967741935483871,-1.25,0.15202236
216,1.096774193548387,-1.25,0.12073753
217,1.225806451612903,-1.25,0.087336004
218,1.354838709677419,-1.25,0.052451104
219,1.4838709677419355,-1.25,0.017230678
220,1.6129032258064515,-1.25,-0.017230388
221,1.7419354838709675,-1.25,-0.0503578
222,1.870967741935484,-1.25,-0.08241666
223,2.0,-1.25,-0.11465091
224,-2.0,-1.125,-0.093550086
225,-1.870967741935484,-1.125,-0.053702332
226,-1.7419354838709677,-1.125,-0.016239032
227,-1.6129032258064515,-1.125,0.020910876
228,-1.4838709677419355,-1.125,0.059443403
229,-1.3548387096774195,-1.125,0.10049386
230,-1.2258064516129032,-1.125,0.1444913
231,-1.096774193548387,-1.125,0.19106817
232,-0.967741935483871,-1.125,0.23906077
233,-0.838709677419355,-1.125,0.2865578
234,-0.7096774193548387,-1.125,0.33091357
235,-0.5806451612903225,-1.125,0.36871165
236,-0.4516129032258065,-1.125,0.39640188
237,-0.3225806451612905,-1.125,0.41382694
238,-0.19354838709677424,-1.125,0.42722434
239,-0.06451612903225801,-1.125,0.4173557
240,0.06451612903225801,-1.125,0.3683284
241,0.19354838709677402,-1.125,0.38522094
242,0.32258064516129004,-1.125,0.39315867
243,0.4516129032258065,-1.125,0.358421
244,0.5806451612903225,-1.125,0.313343
245,0.7096774193548385,-1.125,0.2724377
246,0.838709677419355,-1.125,0.23563012
247,0.967741935483871,-1.125,0.19970258
248,1.096774193548387,-1.125,0.16259664
249,1.225806451612903,-1.125,0.123958215
250,1.354838709677419,-1.125,0.08461526
251,1.4838709677419355,-1.125,0.04585806
252,1.6129032258064515,-1.125,0.008768798
253,1.7419354838709675,-1.125,-0.026305217
254,1.870967741935484,-1.125,-0.060069073
255,2.0,-1.125,-0.09437575
256,-2.0,-1.0,-0.074176274
257,-1.870967741935484,-1.0,-0.032817394
258,-1.7419354838709677,-1.0,0.006003376
259,-1.6129032258064515,-1.0,0.04479924
260,-1.4838709677419355,-1.0,0.08560918
261,-1.3548387096774195,-1.0,0.1297903
262,-1.2258064516129032,-1.0,0.17785953
263,-1.096774193548387,-1.0,0.22943935
264,-0.967741935483871,-1.0,0.2833221
265,-0.838709677419355,-1.0,0.3376492
266,-0.7096774193548387,-1.0,0.3901165
267,-0.5806451612903225,-1.0,0.4381349
268,-0.4516129032258065,-1.0,0.4792397
269,-0.3225806451612905,-1.0,0.5130203
270,-0.19354838709677424,-1.0,0.5425236
271,-0.06451612903225801,-1.0,0.5446681
272,0.06451612903225801,-1.0,0.4864749
273,0.19354838709677402,-1.0,0.48893824
274,0.32258064516129004,-1.0,0.48621318
275,0.4516129032258065,-1.0,0.44011942
276,0.5806451612903225,-1.0,0.3852588
277,0.7096774193548385,-1.0,0.336086
278,0.838709677419355,-1.0,0.29174933
279,0.967741935483871,-1.0,0.24866836
280,1.096774193548387,-1.0,0.20484114
281,1.225806451612903,-1.0,0.16018705
282,1.354838709677419,-1.0,0.1158365
283,1.4838709677419355,-1.0,0.073255345
284,1.6129032258064515,-1.0,0.03347304
285,1.7419354838709675,-1.0,-0.003474887
286,1.870967741935484,-1.0,-0.038835753
287,2.0,-1.0,-0.075166196
288,-2.0,-0.875,-0.056490697
289,-1.870967741935484,-0.875,-0.013932098
290,-1.7419354838709677,-0.875,0.026167728
291,-1.6129032258064515,-0.875,0.06675464
292,-1.4838709677419355,-0.875,0.1101672
293,-1.3548387096774195,-0.875,0.15790254
294,-1.2258064516129032,-0.875,0.21046393
295,-1.096774193548387,-0.875,0.2673386
296,-0.967741935483871,-0.875,0.32714367
297,-0.838709677419355,-0.875,0.387923
298,-0.7096774193548387,-0.875,0.4475209
299,-0.5806451612903225,-0.875,0.503918
300,-0.4516129032258065,-0.875,0.55559754
301,-0.3225806451612905,-0.875,0.60258836
302,-0.19354838709677424,-0.875,0.6465561
303,-0.06451612903225801,-0.875,0.66232216
304,0.06451612903225801,-0.875,0.59999275
305,0.19354838709677402,-0.875,0.58840585
306,0.32258064516129004,-0.875,0.5764976
307,0.4516129032258065,-0.875,0.52119064
308,0.5806451612903225,-0.875,0.45779762
309,0.7096774193548385,-0.875,0.40062368
310,0.838709677419355,-0.875,0.3483746
311,0.967741935483871,-0.875,0.29744175
312,1.096774193548387,-0.875,0.24614385
313,1.225806451612903,-0.875,0.19486487
314,1.354838709677419,-0.875,0.14513458
315,1.4838709677419355,-0.875,0.09860663
316,1.6129032258064515,-0.875,0.05620061
317,1.7419354838709675,-0.875,0.017546164
318,1.870967741935484,-0.875,-0.019245157
319,2.0,-0.875,-0.057514213
320,-2.0,-0.75,-0.04092575
321,-1.870967741935484,-0.75,0.002550134
322,-1.7419354838709677,-0.75,0.04388447
323,-1.6129032258064515,-0.75,0.086436875
324,-1.4838709677419355,-0.75,0.13278838
325,-1.3548387096774195,-0.75,0.18449071
326,-1.2258064516129032,-0.75,0.24192673
327,-1.096774193548387,-0.75,0.30434185
328,-0.967741935483871,-0.75,0.37007153
329,-0.838709677419355,-0.75,0.43694407
330,-0.7096774193548387,-0.75,0.5027906
331,-0.5806451612903225,-0.75,0.5658864
332,-0.4516129032258065,-0.75,0.62526786
333,-0.3225806451612905,-0.75,0.6813079
334,-0.19354838709677424,-0.75,0.7355168
335,-0.06451612903225801,-0.75,0.7636688
336,0.06451612903225801,-0.75,0.7025099
337,0.19354838709677402,-0.75,0.6798184
338,0.32258064516129004,-0.75,0.66152084
339,0.4516129032258065,-0.75,0.5997344
340,0.5806451612903225,-0.75,0.52926487
341,0.7096774193548385,-0.75,0.46438968
342,0.838709677419355,-0.75,0.40386015
343,0.967741935483871,-0.75,0.344454
344,1.096774193548387,-0.75,0.28509253
345,1.225806451612903,-0.75,0.22678737
346,1.354838709677419,-0.75,0.17153151
347,1.4838709677419355,-0.75,0.12114039
348,1.6129032258064515,-0.75,0.07634067
349,1.7419354838709675,-0.75,0.036253545
350,1.870967741935484,-0.75,-0.001741169
351,2.0,-0.75,-0.04183142
352,-2.0,-0.625,-0.02779287
353,-1.870967741935484,-0.625,0.016335428
354,-1.7419354838709677,-0.625,0.05886125
355,-1.6129032258064515,-0.625,0.10352444
356,-1.4838709677419355,-0.625,0.15308592
357,-1.3548387096774195,-0.625,0.20906842
358,-1.2258064516129032,-0.625,0.27164736
359,-1.096774193548387,-0.625,0.33974272
360,-0.967741935483871,-0.625,0.41133758
361,-0.838709677419355,-0.625,0.48398387
362,-0.7096774193548387,-0.625,0.555389
363,-0.5806451612903225,-0.625,0.6239009
364,-0.4516129032258065,-0.625,0.6887269
365,-0.3225806451612905,-0.625,0.75024706
366,-0.19354838709677424,-0.625,0.8102429
367,-0.06451612903225801,-0.625,0.84764004
368,0.06451612903225801,-0.625,0.791672
369,0.19354838709677402,-0.625,0.7615096
370,0.32258064516129004,-0.625,0.7396358
371,0.4516129032258065,-0.625,0.67407095
372,0.5806451612903225,-0.625,0.5979727
373,0.7096774193548385,-0.625,0.5256639
374,0.838709677419355,-0.625,0.45649478
375,0.967741935483871,-0.625,0.3880976
376,1.096774193548387,-0.625,0.3202832
377,1.225806451612903,-0.625,0.25481427
378,1.354838709677419,-0.625,0.19415711
379,1.4838709677419355,-0.625,0.14021447
380,1.6129032258064515,-0.625,0.09341531
381,1.7419354838709675,-0.625,0.052266005
382,1.870967741935484,-0.625,0.013338119
383,2.0,-0.625,-0.028439319
384,-2.0,-0.5,-0.017282074
385,-1.870967741935484,-0.5,0.027244633
386,-1.7419354838709677,-0.5,0.070885435
387,-1.6129032258064515,-0.5,0.11771982
388,-1.4838709677419355,-0.5,0.17062293
389,-1.3548387096774195,-0.5,0.23101504
390,-1.2258064516129032,-0.5,0.2987968
391,-1.096774193548387,-0.5,0.37251878
392,-0.967741935483871,-0.5,0.44978988
393,-0.838709677419355,-0.5,0.52786213
394,-0.7096774193548387,-0.5,0.60425866
395,-0.5806451612903225,-0.5,0.6772364
396,-0.4516129032258065,-0.5,0.7458653
397,-0.3225806451612905,-0.5,0.8102683
398,-0.19354838709677424,-0.5,0.87255955
399,-0.06451612903225801,-0.5,0.9155829
400,0.06451612903225801,-0.5,0.86704975
401,0.19354838709677402,-0.5,0.83252084
402,0.32258064516129004,-0.5,0.8090459
403,0.4516129032258065,-0.5,0.7419952
404,0.5806451612903225,-0.5,0.66171104
405,0.7096774193548385,-0.5,0.58236074
406,0.838709677419355,-0.5,0.50437486
407,0.967741935483871,-0.5,0.4267247
408,1.096774193548387,-0.5,0.35038382
409,1.225806451612903,-0.5,0.27795374
410,1.354838709677419,-0.5,0.21232559
411,1.4838709677419355,-0.5,0.15537834
412,1.6129032258064515,-0.5,0.10711867
413,1.7419354838709675,-0.5,0.06534603
414,1.870967741935484,-0.5,0.025773544
415,2.0,-0.5,-0.017563244
416,-2.0,-0.375,-0.009471906
417,-1.870967741935484,-0.375,0.035202723
418,-1.7419354838709677,-0.375,0.0798254
419,-1.6129032258064515,-0.375,0.12875779
420,-1.4838709677419355,-0.375,0.18492806
421,-1.3548387096774195,-0.375,0.2495948
422,-1.2258064516129032,-0.375,0.3223499
423,-1.096774193548387,-0.375,0.40136963
424,-0.967741935483871,-0.375,0.48390475
425,-0.838709677419355,-0.375,0.5669209
426,-0.7096774193548387,-0.375,0.64772934
427,-0.5806451612903225,-0.375,0.7243639
428,-0.4516129032258065,-0.375,0.79554665
429,-0.3225806451612905,-0.375,0.8610209
430,-0.19354838709677424,-0.375,0.9232319
431,-0.06451612903225801,-0.375,0.9687289
432,0.06451612903225801,-0.375,0.92840874
433,0.19354838709677402,-0.375,0.8917477
434,0.32258064516129004,-0.375,0.8674821
435,0.4516129032258065,-0.375,0.80058175
436,0.5806451612903225,-0.375,0.71754974
437,0.7096774193548385,-0.375,0.63188875
438,0.838709677419355,-0.375,0.5453579
439,0.967741935483871,-0.375,0.45866933
440,1.096774193548387,-0.375,0.37419942
441,1.225806451612903,-0.375,0.29542994
442,1.354838709677419,-0.375,0.22558862
443,1.4838709677419355,-0.375,0.16639988
444,1.6129032258064515,-0.375,0.11733171
445,1.7419354838709675,-0.375,0.07540665
446,1.870967741935484,-0.375,0.035460666
447,2.0,-0.375,-0.009337274
448,-2.0,-0.25,-0.004351577
449,-1.870967741935484,-0.25,0.040226053
450,-1.7419354838709677,-0.25,0.085619815
451,-1.6129032258064515,-0.25,0.13641213
452,-1.4838709677419355,-0.25,0.19552307
453,-1.3548387096774195,-0.25,0.26401633
454,-1.2258064516129032,-0.25,0.34116843
455,-1.096774193548387,-0.25,0.42481196
456,-0.967741935483871,-0.25,0.5118919
457,-0.838709677419355,-0.25,0.5991302
458,-0.7096774193548387,-0.25,0.6836138
459,-0.5806451612903225,-0.25,0.7630604
460,-0.4516129032258065,-0.25,0.8357143
461,-0.3225806451612905,-0.25,0.90094846
462,-0.19354838709677424,-0.25,0.96156085
463,-0.06451612903225801,-0.25,1.0071521
464,0.06451612903225801,-0.25,0.9748775
465,0.19354838709677402,-0.25,0.93764293
466,0.32258064516129004,-0.25,0.9123615
467,0.4516129032258065,-0.25,0.8464774
468,0.5806451612903225,-0.25,0.76206297
469,0.7096774193548385,-0.25,0.6712985
470,0.838709677419355,-0.25,0.5771741
471,0.967741935483871,-0.25,0.48234925
472,1.096774193548387,-0.25,0.39075163
473,1.225806451612903,-0.25,0.30673733
474,1.354838709677419,-0.25,0.23376653
475,1.4838709677419355,-0.25,0.17328039
476,1.6129032258064515,-0.25,0.12412013
477,1.7419354838709675,-0.25,0.08249956
478,1.870967741935484,-0.25,0.042400733
479,2.0,-0.25,-0.0038127284
480,-2.0,-0.125,-0.0018420275
481,-1.870967741935484,-0.125,0.04240419
482,-1.7419354838709677,-0.125,0.08827862
483,-1.6129032258064515,-0.125,0.14051618
484,-1.4838709677419355,-0.125,0.2019791
485,-1.3548387096774195,-0.125,0.27351663
486,-1.2258064516129032,-0.125,0.35412115
487,-1.096774193548387,-0.125,0.44134033
488,-0.967741935483871,-0.125,0.5318892
489,-0.838709677419355,-0.125,0.62230766
490,-0.7096774193548387,-0.125,0.7094633
491,-0.5806451612903225,-0.125,0.79070544
492,-0.4516129032258065,-0.125,0.8637558
493,-0.3225806451612905,-0.125,0.92772335
494,-0.19354838709677424,-0.125,0.985763
495,-0.06451612903225801,-0.125,1.0297782
496,0.06451612903225801,-0.125,1.0048223
497,0.19354838709677402,-0.125,0.96819586
498,0.32258064516129004,-0.125,0.9410819
499,0.4516129032258065,-0.125,0.8764094
500,0.5806451612903225,-0.125,0.7918316
501,0.7096774193548385,-0.125,0.69766235
502,0.838709677419355,-0.125,0.59769046
503,0.967741935483871,-0.125,0.49643582
504,1.096774193548387,-0.125,0.39937693
505,1.225806451612903,-0.125,0.3116889
506,1.354838709677419,-0.125,0.23695551
507,1.4838709677419355,-0.125,0.17623979
508,1.6129032258064515,-0.125,0.12771222
509,1.7419354838709675,-0.125,0.08679367
510,1.870967741935484,-0.125,0.0466807
511,2.0,-0.125,-0.00097289495
512,-2.0,0.0,-0.0018192586
513,-1.870967741935484,0.0,0.041879974
514,-1.7419354838709677,0.0,0.087878585
515,-1.6129032258064515,0.0,0.14098834
516,-1.4838709677419355,0.0,0.20397113
517,-1.3548387096774195,0.0,0.27746955
518,-1.2258064516129032,0.0,0.36023784
519,-1.096774193548387,0.0,0.44962448
520,-0.967741935483871,0.0,0.54221064
521,-0.838709677419355,0.0,0.6344196
522,-0.7096774193548387,0.0,0.72292846
523,-0.5806451612903225,0.0,0.80470425
524,-0.4516129032258065,0.0,0.8769976
525,-0.3225806451612905,0.0,0.9387985
526,-0.19354838709677424,0.0,0.9935883
527,-0.06451612903225801,0.0,1.0348905
528,0.06451612903225801,0.0,1.0161885
529,0.19354838709677402,0.0,0.98114014
530,0.32258064516129004,0.0,0.95134795
531,0.4516129032258065,0.0,0.8877121
532,0.5806451612903225,0.0,0.8040344
533,0.7096774193548385,0.0,0.7085593
534,0.838709677419355,0.0,0.6052422
535,0.967741935483871,0.0,0.5000495
536,1.096774193548387,0.0,0.39982492
537,1.225806451612903,0.0,0.3104423
538,1.354838709677419,0.0,0.23551579
539,1.4838709677419355,0.0,0.17568524
540,1.6129032258064515,0.0,0.1284609
541,1.7419354838709675,0.0,0.08854471
542,1.870967741935484,0.0,0.04845108
543,2.0,0.0,-0.000745425
544,-2.0,0.125,-0.004136225
545,-1.870967741935484,0.125,0.03883867
546,-1.7419354838709677,0.125,0.08456768
547,-1.6129032258064515,0.125,0.1378599
548,-1.4838709677419355,0.125,0.20134749
549,-1.3548387096774195,0.125,0.275487
550,-1.2258064516129032,0.125,0.35886142
551,-1.096774193548387,0.125,0.44872054
552,-0.967741935483871,0.125,0.54160684
553,-0.838709677419355,0.125,0.633907
554,-0.7096774193548387,0.125,0.7221433
555,-0.5806451612903225,0.125,0.8029436
556,-0.4516129032258065,0.125,0.87321395
557,-0.3225806451612905,0.125,0.9319799
558,-0.19354838709677424,0.125,0.9829822
559,-0.06451612903225801,0.125,1.0207969
560,0.06451612903225801,0.125,1.0071102
561,0.19354838709677402,0.125,0.9743988
562,0.32258064516129004,0.125,0.9415229
563,0.4516129032258065,0.125,0.8787597
564,0.5806451612903225,0.125,0.79697835
565,0.7096774193548385,0.125,0.7025455
566,0.838709677419355,0.125,0.5989524
567,0.967741935483871,0.125,0.49293837
568,1.096774193548387,0.125,0.39232388
569,1.225806451612903,0.125,0.30349842
570,1.354838709677419,0.125,0.23003776
571,1.4838709677419355,0.125,0.17216514
572,1.6129032258064515,0.125,0.12680523
573,1.7419354838709675,0.125,0.08805582
574,1.870967741935484,0.125,0.047900077
575,2.0,0.125,-0.0030175094
576,-2.0,0.25,-0.008637777
577,-1.870967741935484,0.25,0.033493258
578,-1.7419354838709677,0.25,0.07856007
579,-1.6129032258064515,0.25,0.13129559
580,-1.4838709677419355,0.25,0.19417891
581,-1.3548387096774195,0.25,0.2675109
582,-1.2258064516129032,0.25,0.34978428
583,-1.096774193548387,0.25,0.4382473
584,-0.967741935483871,0.25,0.5295015
585,-0.838709677419355,0.25,0.6199727
586,-0.7096774193548387,0.25,0.7060854
587,-0.5806451612903225,0.25,0.7842181
588,-0.4516129032258065,0.25,0.85110813
589,-0.3225806451612905,0.25,0.9059649
590,-0.19354838709677424,0.25,0.95269126
591,-0.06451612903225801,0.25,0.98649037
592,0.06451612903225801,0.25,0.9765602
593,0.19354838709677402,0.25,0.9466972
594,0.32258064516129004,0.25,0.9110186
595,0.4516129032258065,0.25,0.8492966
596,0.5806451612903225,0.25,0.7704711
597,0.7096774193548385,0.25,0.6794989
598,0.838709677419355,0.25,0.57896227
599,0.967741935483871,0.25,0.47557673
600,1.096774193548387,0.25,0.37759104
601,1.225806451612903,0.25,0.29166326
602,1.354838709677419,0.25,0.22128083
603,1.4838709677419355,0.25,0.16630907
604,1.6129032258064515,0.25,0.12321091
605,1.7419354838709675,0.25,0.08564267
606,1.870967741935484,0.25,0.045228392
607,2.0,0.25,-0.007647613
608,-2.0,0.375,-0.015171429
609,-1.870967741935484,0.375,0.026069356
610,-1.7419354838709677,0.375,0.070131846
611,-1.6129032258064515,0.375,0.12159819
612,-1.4838709677419355,0.375,0.18277995
613,-1.3548387096774195,0.375,0.253861
614,-1.2258064516129032,0.375,0.33332017
615,-1.096774193548387,0.375,0.41849586
616,-0.967741935483871,0.375,0.5061391
617,-0.838709677419355,0.375,0.5927808
618,-0.7096774193548387,0.375,0.67482424
619,-0.5806451612903225,0.375,0.7485311
620,-0.4516129032258065,0.375,0.8106708
621,-0.3225806451612905,0.375,0.8607579
622,-0.19354838709677424,0.375,0.902757
623,-0.06451612903225801,0.375,0.93220526
624,0.06451612903225801,0.375,0.9248936
625,0.19354838709677402,0.375,0.8981605
626,0.32258064516129004,0.375,0.86064905
627,0.4516129032258065,0.375,0.8006309
628,0.5806451612903225,0.375,0.7259697
629,0.7096774193548385,0.375,0.64075935
630,0.838709677419355,0.375,0.54651266
631,0.967741935483871,0.375,0.44917005
632,1.096774193548387,0.375,0.35678113
633,1.225806451612903,0.375,0.27597263
634,1.354838709677419,0.375,0.21009669
635,1.4838709677419355,0.375,0.15875894
636,1.6129032258064515,0.375,0.11812301
637,1.7419354838709675,0.375,0.081591785
638,1.870967741935484,0.375,0.040622264
639,2.0,0.375,-0.01447727
640,-2.0,0.5,-0.023596233
641,-1.870967741935484,0.5,0.016794546
642,-1.7419354838709677,0.5,0.05960306
643,-1.6129032258064515,0.5,0.109193176
644,-1.4838709677419355,0.5,0.16769692
645,-1.3548387096774195,0.5,0.23522152
646,-1.2258064516129032,0.5,0.3103009
647,-1.096774193548387,0.5,0.3904431
648,-0.967741935483871,0.5,0.47261545
649,-0.838709677419355,0.5,0.5535189
650,-0.7096774193548387,0.5,0.6296224
651,-0.5806451612903225,0.5,0.69723547
652,-0.4516129032258065,0.5,0.7533594
653,-0.3225806451612905,0.5,0.79790825
654,-0.19354838709677424,0.5,0.83480906
655,-0.06451612903225801,0.5,0.85975826
656,0.06451612903225801,0.5,0.8541666
657,0.19354838709677402,0.5,0.83069533
658,0.32258064516129004,0.5,0.7928246
659,0.4516129032258065,0.5,0.735628
660,0.5806451612903225,0.5,0.6664803
661,0.7096774193548385,0.5,0.58903116
662,0.838709677419355,0.5,0.50384986
663,0.967741935483871,0.5,0.41555262
664,1.096774193548387,0.5,0.33137396
665,1.225806451612903,0.5,0.25757945
666,1.354838709677419,0.5,0.19733393
667,1.4838709677419355,0.5,0.1500928
668,1.6129032258064515,0.5,0.1119048
669,1.7419354838709675,0.5,0.07612385
670,1.870967741935484,0.5,0.034237135
671,2.0,0.5,-0.023339225
672,-2.0,0.625,-0.03378526
673,-1.870967741935484,0.625,0.0058813705
674,-1.7419354838709677,0.625,0.047309723
675,-1.6129032258064515,0.625,0.09458376
676,-1.4838709677419355,0.625,0.14964984
677,-1.3548387096774195,0.625,0.21257167
678,-1.2258064516129032,0.625,0.28199184
679,-1.096774193548387,0.625,0.35564685
680,-0.967741935483871,0.625,0.4307718
681,-0.838709677419355,0.625,0.5042931
682,-0.7096774193548387,0.625,0.5728437
683,-0.5806451612903225,0.625,0.6329581
684,-0.4516129032258065,0.625,0.68205035
685,-0.3225806451612905,0.625,0.72049546
686,-0.19354838709677424,0.625,0.7520881
687,-0.06451612903225801,0.625,0.77260214
688,0.06451612903225801,0.625,0.7681381
689,0.19354838709677402,0.625,0.74800533
690,0.32258064516129004,0.625,0.71147674
691,0.4516129032258065,0.625,0.65848476
692,0.5806451612903225,0.625,0.59621274
693,0.7096774193548385,0.625,0.52806234
694,0.838709677419355,0.625,0.4539763
695,0.967741935483871,0.625,0.37698066
696,1.096774193548387,0.625,0.30300507
697,1.225806451612903,0.625,0.237621
698,1.354838709677419,0.625,0.1837327
699,1.4838709677419355,0.625,0.14075084
700,1.6129032258064515,0.625,0.10479107
701,1.7419354838709675,0.625,0.06936008
702,1.870967741935484,0.625,0.026173273
703,2.0,0.625,-0.034064993
704,-2.0,0.75,-0.045630075
705,-1.870967741935484,0.75,-0.0064911335
706,-1.7419354838709677,0.75,0.033564385
707,-1.6129032258064515,0.75,0.07829067
708,-1.4838709677419355,0.75,0.12943994
709,-1.3548387096774195,0.75,0.18705532
710,-1.2258064516129032,0.75,0.24992704
711,-1.096774193548387,0.75,0.31605473
712,-0.967741935483871,0.75,0.3829746
713,-0.838709677419355,0.75,0.4478875
714,-0.7096774193548387,0.75,0.5077017
715,-0.5806451612903225,0.75,0.5593399
716,-0.4516129032258065,0.75,0.6007721
717,-0.3225806451612905,0.75,0.6328645
718,-0.19354838709677424,0.75,0.6591813
719,-0.06451612903225801,0.75,0.67555535
720,0.06451612903225801,0.75,0.67194116
721,0.19354838709677402,0.75,0.655227
722,0.32258064516129004,0.75,0.6216826
723,0.4516129032258065,0.75,0.574268
724,0.5806451612903225,0.75,0.5200468
725,0.7096774193548385,0.75,0.46214727
726,0.838709677419355,0.75,0.40025884
727,0.967741935483871,0.75,0.33585945
728,1.096774193548387,0.75,0.27326822
729,1.225806451612903,0.75,0.2170765
730,1.354838709677419,0.75,0.16983074
731,1.4838709677419355,0.75,0.13097014
732,1.6129032258064515,0.75,0.096842155
733,1.7419354838709675,0.75,0.061296456
734,1.870967741935484,0.75,0.016464897
735,2.0,0.75,-0.046489343
736,-2.0,0.875,-0.059036277
737,-1.870967741935484,0.875,-0.020193597
738,-1.7419354838709677,0.875,0.018617678
739,-1.6129032258064515,0.875,0.060775723
740,-1.4838709677419355,0.875,0.10783051
741,-1.3548387096774195,0.875,0.15981878
742,-1.2258064516129032,0.875,0.21569769
743,-1.096774193548387,0.875,0.27374405
744,-0.967741935483871,0.875,0.33181232
745,-0.838709677419355,0.875,0.3874254
746,-0.7096774193548387,0.875,0.43787095
747,-0.5806451612903225,0.875,0.48060367
748,-0.4516129032258065,0.875,0.5142472
749,-0.3225806451612905,0.875,0.5401355
750,-0.19354838709677424,0.875,0.5614985
751,-0.06451612903225801,0.875,0.57424796
752,0.06451612903225801,0.875,0.57146364
753,0.19354838709677402,0.875,0.5582543
754,0.32258064516129004,0.875,0.52902913
755,0.4516129032258065,0.875,0.48829195
756,0.5806451612903225,0.875,0.44289348
757,0.7096774193548385,0.875,0.3955503
758,0.838709677419355,0.875,0.34598577
759,0.967741935483871,0.875,0.2944297
760,1.096774193548387,0.875,0.24350947
761,1.225806451612903,0.875,0.19662961
762,1.354838709677419,0.875,0.1558672
763,1.4838709677419355,0.875,0.12072283
764,1.6129032258064515,0.875,0.08790828
765,1.7419354838709675,0.875,0.05178596
766,1.870967741935484,0.875,0.005071502
767,2.0,0.875,-0.060457416
768,-2.0,1.0,-0.07392719
769,-1.870967741935484,1.0,-0.035161827
770,-1.7419354838709677,1.0,0.0026137729
771,-1.6129032258064515,1.0,0.042365536
772,-1.4838709677419355,1.0,0.0854321
773,-1.3548387096774195,1.0,0.13184735
774,-1.2258064516129032,1.0,0.18073475
775,-1.096774193548387,1.0,0.23064896
776,-0.967741935483871,1.0,0.27976775
777,-0.838709677419355,1.0,0.32598117
778,-0.7096774193548387,1.0,0.36705032
779,-0.5806451612903225,1.0,0.4010608
780,-0.4516129032258065,1.0,0.42732823
781,-0.3225806451612905,1.0,0.44757462
782,-0.19354838709677424,1.0,0.46458733
783,-0.06451612903225801,1.0,0.47439247
784,0.06451612903225801,1.0,0.4725794
785,0.19354838709677402,1.0,0.46290794
786,0.32258064516129004,1.0,0.4388643
787,0.4516129032258065,1.0,0.40542862
788,0.5806451612903225,1.0,0.36906254
789,0.7096774193548385,1.0,0.33193403
790,0.838709677419355,1.0,0.2939299
791,0.967741935483871,1.0,0.25446934
792,1.096774193548387,1.0,0.21463123
793,1.225806451612903,1.0,0.17654562
794,1.354838709677419,1.0,0.14170578
795,1.4838709677419355,1.0,0.10967198
796,1.6129032258064515,1.0,0.077607736
797,1.7419354838709675,1.0,0.040524725
798,1.870967741935484,1.0,-0.008129336
799,2.0,1.0,-0.07582264
800,-2.0,1.125,-0.09023916
801,-1.870967741935484,1.125,-0.051409222
802,-1.7419354838709677,1.125,-0.014441972
803,-1.6129032258064515,1.125,0.02318962
804,-1.4838709677419355,1.125,0.06260138
805,-1.3548387096774195,1.125,0.1038169
806,-1.2258064516129032,1.125,0.14611742
807,-1.096774193548387,1.125,0.18831968
808,-0.967741935483871,1.125,0.22892609
809,-0.838709677419355,1.125,0.26623064
810,-0.7096774193548387,1.125,0.29853454
811,-0.5806451612903225,1.125,0.32460284
812,-0.4516129032258065,1.125,0.34441343
813,-0.3225806451612905,1.125,0.359941
814,-0.19354838709677424,1.125,0.37341693
815,-0.06451612903225801,1.125,0.38103092
816,0.06451612903225801,1.125,0.38036337
817,0.19354838709677402,1.125,0.37413722
818,0.32258064516129004,1.125,0.3555877
819,0.4516129032258065,1.125,0.32949844
820,0.5806451612903225,1.125,0.30174708
821,0.7096774193548385,1.125,0.2739054
822,0.838709677419355,1.125,0.24598081
823,0.967741935483871,1.125,0.2170419
824,1.096774193548387,1.125,0.18694574
825,1.225806451612903,1.125,0.15658344
826,1.354838709677419,1.125,0.12679318
827,1.4838709677419355,1.125,0.09714935
828,1.6129032258064515,1.125,0.065314345
829,1.7419354838709675,1.125,0.027050797
830,1.870967741935484,1.125,-0.023340095
831,2.0,1.125,-0.09245424
832,-2.0,1.25,-0.10792046
833,-1.870967741935484,1.25,-0.069035396
834,-1.7419354838709677,1.25,-0.032705396
835,-1.6129032258064515,1.25,0.0031354122
836,-1.4838709677419355,1.25,0.03937039
837,-1.3548387096774195,1.25,0.0759991
838,-1.2258064516129032,1.25,0.11243915
839,-1.096774193548387,1.25,0.14774752
840,-0.967741935483871,1.25,0.18074849
841,-0.838709677419355,1.25,0.21016116
842,-0.7096774193548387,1.25,0.23485892
843,-0.5806451612903225,1.25,0.25427306
844,-0.4516129032258065,1.25,0.26894125
845,-0.3225806451612905,1.25,0.2809121
846,-0.19354838709677424,1.25,0.29176134
847,-0.06451612903225801,1.25,0.29789114
848,0.06451612903225801,1.25,0.29846275
849,0.19354838709677402,1.25,0.29539543
850,0.32258064516129004,1.25,0.28210813
851,0.4516129032258065,1.25,0.2628287
852,0.5806451612903225,1.25,0.24268138
853,0.7096774193548385,1.25,0.22271287
854,0.838709677419355,1.25,0.20290233
855,0.967741935483871,1.25,0.1823313
856,1.096774193548387,1.25,0.16007069
857,1.225806451612903,1.25,0.13595146
858,1.354838709677419,1.25,0.11013209
859,1.4838709677419355,1.25,0.08214916
860,1.6129032258064515,1.25,0.050163805
861,1.7419354838709675,1.25,0.010751799
862,1.870967741935484,1.25,-0.04084011
863,2.0,1.25,-0.1102358
864,-2.0,1.375,-0.12692975
865,-1.870967741935484,1.375,-0.0882234
866,-1.7419354838709677,1.375,-0.0525003
867,-1.6129032258064515,1.375,-0.018166196
868,-1.4838709677419355,1.375,0.015417473
869,-1.3548387096774195,1.375,0.048207507
870,-1.2258064516129032,1.375,0.07973227
871,-1.096774193548387,1.375,0.10926217
872,-0.967741935483871,1.375,0.13592878
873,-0.838709677419355,1.375,0.15888034
874,-0.7096774193548387,1.375,0.17754501
875,-0.5806451612903225,1.375,0.19194336
876,-0.4516129032258065,1.375,0.20301309
877,-0.3225806451612905,1.375,0.21267092
878,-0.19354838709677424,1.375,0.22176439
879,-0.06451612903225801,1.375,0.22696689
880,0.06451612903225801,1.375,0.22870316
881,0.19354838709677402,1.375,0.22827987
882,0.32258064516129004,1.375,0.21954705
883,0.4516129032258065,1.375,0.20603444
884,0.5806451612903225,1.375,0.19200754
885,0.7096774193548385,1.375,0.17813885
886,0.838709677419355,1.375,0.16422802
887,0.967741935483871,1.375,0.1495641
888,1.096774193548387,1.375,0.13290416
889,1.225806451612903,1.375,0.11330474
890,1.354838709677419,1.375,0.09030427
891,1.4838709677419355,1.375,0.06334992
892,1.6129032258064515,1.375,0.031070292
893,1.7419354838709675,1.375,-0.009123415
894,1.870967741935484,1.375,-0.060976353
895,2.0,1.375,-0.12906694
896,-2.0,1.5,-0.14723189
897,-1.870967741935484,1.5,-0.109239005
898,-1.7419354838709677,1.5,-0.07431295
899,-1.6129032258064515,1.5,-0.041339286
900,-1.4838709677419355,1.5,-0.009933118
901,-1.3548387096774195,1.5,0.019796655
902,-1.2258064516129032,1.5,0.04745621
903,-1.096774193548387,1.5,0.072496474
904,-0.967741935483871,1.5,0.09433083
905,-0.838709677419355,1.5,0.112510614
906,-0.7096774193548387,1.5,0.1269547
907,-0.5806451612903225,1.5,0.13813627
908,-0.4516129032258065,1.5,0.1471902
909,-0.3225806451612905,1.5,0.15569563
910,-0.19354838709677424,1.5,0.16374247
911,-0.06451612903225801,1.5,0.16834515
912,0.06451612903225801,1.5,0.17095616
913,0.19354838709677402,1.5,0.17243904
914,0.32258064516129004,1.5,0.16718479
915,0.4516129032258065,1.5,0.15801875
916,0.5806451612903225,1.5,0.14831193
917,0.7096774193548385,1.5,0.13855499
918,0.838709677419355,1.5,0.1282894
919,0.967741935483871,1.5,0.1170348
920,1.096774193548387,1.5,0.10365161
921,1.225806451612903,1.5,0.08679364
922,1.354838709677419,1.5,0.065515846
923,1.4838709677419355,1.5,0.039157502
924,1.6129032258064515,1.5,0.006759621
925,1.7419354838709675,1.5,-0.033441085
926,1.870967741935484,1.5,-0.084155634
927,2.0,1.5,-0.14886333
928,-2.0,1.625,-0.16879739
929,-1.870967741935484,1.625,-0.1324186
930,-1.7419354838709677,1.625,-0.09877558
931,-1.6129032258064515,1.625,-0.067235895
932,-1.4838709677419355,1.625,-0.03768178
933,-1.3548387096774195,1.625,-0.010311294
934,-1.2258064516129032,1.625,0.014518743
935,-1.096774193548387,1.625,0.036398955
936,-0.967741935483871,1.625,0.054983627
937,-0.838709677419355,1.625,0.070166096
938,-0.7096774193548387,1.625,0.082246214
939,-0.5806451612903225,1.625,0.09196898
940,-0.4516129032258065,1.625,0.1004448
941,-0.3225806451612905,1.625,0.108736336
942,-0.19354838709677424,1.625,0.11619638
943,-0.06451612903225801,1.625,0.1202587
944,0.06451612903225801,1.625,0.12323454
945,0.19354838709677402,1.625,0.12569869
946,0.32258064516129004,1.625,0.12260411
947,0.4516129032258065,1.625,0.11613572
948,0.5806451612903225,1.625,0.108804956
949,0.7096774193548385,1.625,0.10109952
950,0.838709677419355,1.625,0.09234766
951,0.967741935483871,1.625,0.082199804
952,1.096774193548387,1.625,0.06991346
953,1.225806451612903,1.625,0.0541396
954,1.354838709677419,1.625,0.03366974
955,1.4838709677419355,1.625,0.007761933
956,1.6129032258064515,1.625,-0.02418501
957,1.7419354838709675,1.625,-0.06315655
958,1.870967741935484,1.625,-0.11082901
959,2.0,1.625,-0.16955732
960,-2.0,1.75,-0.19159956
961,-1.870967741935484,1.75,-0.15815607
962,-1.7419354838709677,1.75,-0.12664257
963,-1.6129032258064515,1.75,-0.096906416
964,-1.4838709677419355,1.75,-0.06911139
965,-1.3548387096774195,1.75,-0.043579545
966,-1.2258064516129032,1.75,-0.020674847
967,-1.096774193548387,1.75,-0.00072039803
968,-0.967741935483871,1.75,0.016118541
969,-0.838709677419355,1.75,0.029986022
970,-0.7096774193548387,1.75,0.041412763
971,-0.5806451612903225,1.75,0.051214114
972,-0.4516129032258065,1.75,0.06025641
973,-0.3225806451612905,1.75,0.068954505
974,-0.19354838709677424,1.75,0.07599045
975,-0.06451612903225801,1.75,0.07930215
976,0.06451612903225801,1.75,0.08194417
977,0.19354838709677402,1.75,0.08433452
978,0.32258064516129004,1.75,0.08196402
979,0.4516129032258065,1.75,0.076461375
980,0.5806451612903225,1.75,0.06957742
981,0.7096774193548385,1.75,0.061933827
982,0.838709677419355,1.75,0.052803863
983,0.967741935483871,1.75,0.04182646
984,1.096774193548387,1.75,0.028794825
985,1.225806451612903,1.75,0.012734918
986,1.354838709677419,1.75,-0.0075462125
987,1.4838709677419355,1.75,-0.032789137
988,1.6129032258064515,1.75,-0.06327748
989,1.7419354838709675,1.75,-0.09928227
990,1.870967741935484,1.75,-0.14147925
991,2.0,1.75,-0.19109683
992,-2.0,1.875,-0.21560888
993,-1.870967741935484,1.875,-0.18689099
994,-1.7419354838709677,1.875,-0.15876544
995,-1.6129032258064515,1.875,-0.13156188
996,-1.4838709677419355,1.875,-0.10574744
997,-1.3548387096774195,1.875,-0.08180816
998,-1.2258064516129032,1.875,-0.060171247
999,-1.096774193548387,1.875,-0.04113649
1000,-0.967741935483871,1.875,-0.024767946
1001,-0.838709677419355,1.875,-0.0107903825
1002,-0.7096774193548387,1.875,0.0013861982
1003,-0.5806451612903225,1.875,0.012437573
1004,-0.4516129032258065,1.875,0.022797365
1005,-0.3225806451612905,1.875,0.03215304
1006,-0.19354838709677424,1.875,0.038627364
1007,-0.06451612903225801,1.875,0.040740803
1008,0.06451612903225801,1.875,0.042210665
1009,0.19354838709677402,1.875,0.04341396
1010,0.32258064516129004,1.875,0.040326536
1011,0.4516129032258065,1.875,0.03411075
1012,0.5806451612903225,1.875,0.025889324
1013,0.7096774193548385,1.875,0.016513754
1014,0.838709677419355,1.875,0.005430649
1015,0.967741935483871,1.875,-0.0078301355
1016,1.096774193548387,1.875,-0.022956269
1017,1.225806451612903,1.875,-0.040248573
1018,1.354838709677419,1.875,-0.060571827
1019,1.4838709677419355,1.875,-0.084521025
1020,1.6129032258064515,1.875,-0.11207343
1021,1.7419354838709675,1.875,-0.14285712
1022,1.870967741935484,1.875,-0.17660461
1023,2.0,1.875,-0.21344341


==> visu/old/tikz_csvs_two_dim/train_trajectories_KS/0.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,3.458808660507202,1.314547419548035,0.1358041,1.697620868682861
1,1000.0,0.1023800447583198,0.0614760518074035,-0.020748481,0.0881218761205673
2,2000.0,0.0509284883737564,0.0498448610305786,0.0013447646,0.07765494287014
3,3000.0,0.0487550348043441,0.0476065874099731,0.0012167789,0.0775973349809646
4,4000.0,0.0480661652982234,0.0477038025856018,-0.00096464274,0.0772036164999008
5,5000.0,0.0732839778065681,0.0586867332458496,-0.009836828,0.085228644311428
6,6000.0,0.0558470375835895,0.0533617734909057,-0.011063388,0.0770177394151687
7,7000.0,0.0511286370456218,0.0502387285232543,-0.010351209,0.0753598511219024
8,8000.0,0.0505123361945152,0.0494949221611022,-0.009814283,0.0739782899618148
9,9000.0,0.0461628995835781,0.045933723449707,0.009174917,0.0735625624656677
10,10000.0,0.0465736836194992,0.0428552627563476,0.004095502,0.074884757399559
11,11000.0,0.044250801205635,0.04274582862854,0.000578111,0.0735659003257751
12,150001.0,0.044250801205635,,,0.0735659003257751
13,,0.044136419892311,,,


==> visu/old/tikz_csvs_two_dim/train_trajectories_KS/1.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,3.737059354782105,1.4669651985168457,0.2690981,1.845476508140564
1,1000.0,0.0395443588495254,0.029751718044281,-0.0021481747,0.0725065022706985
2,2000.0,0.0384976267814636,0.0296263694763183,-0.0013547657,0.0709395483136177
3,3000.0,0.0372061505913734,0.028531014919281,-0.00030702853,0.0721993893384933
4,4000.0,0.0367859303951263,0.0285170674324035,-0.0010730893,0.0720159485936164
5,5000.0,0.042875412851572,0.0298046618700027,-0.0044991598,0.0761117711663246
6,6000.0,0.0578336231410503,0.0302218198776245,-0.001735965,0.0712279975414276
7,7000.0,0.0459406524896621,0.0293613672256469,0.0073583154,0.0704257190227508
8,8000.0,0.0388806946575641,0.0277875661849975,-0.008914644,0.0723249912261962
9,9000.0,0.0393989458680152,0.0272412300109863,-0.0018379511,0.0730952024459838
10,10000.0,0.0370800830423831,0.0270292162895202,0.00056214095,0.072867177426815
11,11000.0,0.0372706316411495,0.0277907252311706,0.0010608537,0.0715443566441536
12,150001.0,0.0372706316411495,,,0.0715443566441536
13,,0.0365942269563674,,,


==> visu/old/tikz_csvs_two_dim/train_trajectories_KS/2.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,3.7036988735198975,1.4585962295532229,0.79964185,1.855835556983948
1,1000.0,0.0507323779165744,0.0276073217391967,0.0012741233,0.0594602562487125
2,2000.0,0.0330665670335292,0.0257579684257507,-0.0045019276,0.0553776137530803
3,3000.0,0.0302617792040109,0.0239163041114807,0.0022429437,0.0572771392762661
4,4000.0,0.0286777634173631,0.0235888361930847,0.0075773248,0.0576161034405231
5,5000.0,0.0432228706777095,0.024978220462799,3.9318926e-05,0.0578328259289264
6,6000.0,0.0307713113725185,0.0229703187942504,-0.0006266307,0.0586984604597091
7,7000.0,0.0367923863232135,0.0248360037803649,0.00045064313,0.0559796467423439
8,8000.0,0.0317632481455802,0.0220953226089477,-0.00027257123,0.059662252664566
9,9000.0,0.0274754893034696,0.0233874320983886,-0.0006187563,0.0568627454340457
10,10000.0,0.0277285613119602,0.0229974389076232,0.002364988,0.0575361251831054
11,11000.0,0.0274955071508884,0.0227566957473754,0.0019924066,0.0578327625989913
12,150001.0,0.0274955071508884,,,0.0578327625989913
13,,0.0280879288911819,,,


==> visu/old/tikz_csvs_two_dim/train_trajectories_KS/3.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,4.38782262802124,1.6991424560546875,0.95585215,2.165256261825561
1,1000.0,0.0367903970181942,0.0178358554840087,0.0063347965,0.0478277243673801
2,2000.0,0.0227218437939882,0.0155838727951049,-0.0006746064,0.0518822818994522
3,3000.0,0.0305049251765012,0.0159494876861572,0.002144743,0.0522303022444248
4,4000.0,0.021534789353609,0.0160611867904663,-0.00044750032,0.0501474291086196
5,5000.0,0.0447660125792026,0.0190846156328916,0.005874429,0.0562172383069992
6,6000.0,0.0217749122530221,0.0158533453941345,-0.009044236,0.0506074875593185
7,7000.0,0.030680276453495,0.0164142251014709,0.00836126,0.0502529591321945
8,8000.0,0.027704881504178,0.0164384245872497,-0.0035423338,0.0501347482204437
9,9000.0,0.0216826852411031,0.0160973072052001,-0.00058458373,0.050778180360794
10,10000.0,0.0243130195885896,0.016375720500946,-0.0046609626,0.0504930987954139
11,11000.0,0.0212461352348327,0.0156658887863159,-0.0053734,0.0525598749518394
12,150001.0,0.0212461352348327,,,0.0525598749518394
13,,0.0217020381242036,,,


==> visu/old/tikz_csvs_two_dim/train_trajectories_KS_ns/0.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,5.707427978515625,1.590798020362854,0.3395173,2.36130690574646
1,1000.0,0.4359598755836487,0.3109972476959228,-0.41316786,0.9023292064666748
2,2000.0,0.222735583782196,0.1095905303955078,-0.0023145862,0.9861398339271544
3,3000.0,0.1724910587072372,0.1378090381622314,-0.003951676,0.91738623380661
4,4000.0,0.0855000093579292,0.0465335696935653,0.021787398,0.9811553359031676
5,5000.0,0.4179992377758026,0.2553452253341675,0.11724085,1.0370415449142456
6,6000.0,0.2691723108291626,0.1355842053890228,0.058037728,0.982500433921814
7,7000.0,0.1671640127897262,0.0898784324526786,0.29079294,0.9727945327758788
8,8000.0,0.183611050248146,0.151619553565979,0.073306255,1.002847671508789
9,9000.0,0.0891871526837349,0.0494059883058071,0.009823184,0.986853837966919
10,10000.0,0.0839773863554,0.0756158828735351,0.08272154,0.9515648484230042
11,11000.0,0.0409978367388248,0.0247340332716703,-0.015517171,0.9837465286254884
12,150001.0,0.0409978367388248,,,0.9837465286254884
13,,0.0483246222138404,,,


==> visu/old/tikz_csvs_two_dim/train_trajectories_KS_ns/1.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,3.135265350341797,1.6883565187454224,1.0046582,1.4668809175491333
1,1000.0,0.4454592168331146,0.2683854103088379,0.3257842,1.0128319263458252
2,2000.0,0.1676431596279144,0.0796670168638229,0.15905938,0.959864616394043
3,3000.0,0.1171012595295906,0.0797278583049774,0.02136197,0.9999135136604308
4,4000.0,0.0892256945371627,0.0574979111552238,0.03507566,0.9924715757369996
5,5000.0,0.4172583520412445,0.4059558510780334,-0.4335235,0.8599899411201477
6,6000.0,0.5731664896011353,0.2512059807777405,-0.59594035,0.9138109087944032
7,7000.0,0.3793483674526214,0.1753489971160888,-0.19491833,0.9140623807907104
8,8000.0,0.3752121031284332,0.2961954474449157,-0.046494175,1.0120115280151367
9,9000.0,0.1684269309043884,0.1199165433645248,-0.08430088,0.972110152244568
10,10000.0,0.1508327573537826,0.0833129286766052,0.01882241,0.9771361947059632
11,11000.0,0.0967408642172813,0.0531869679689407,-0.033457026,0.9615784287452698
12,150001.0,0.0967408642172813,,,0.9615784287452698
13,,0.1036281138658523,,,


==> visu/old/tikz_csvs_two_dim/train_trajectories_KS_ns/2.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,6.50604772567749,1.7125152349472046,0.7930677,2.6205427646636963
1,1000.0,0.4725697040557861,0.2569978535175323,0.62540185,0.999233901500702
2,2000.0,0.1531236171722412,0.1107378304004669,0.14263886,0.9395169019699096
3,3000.0,0.1147076413035392,0.0654525160789489,-0.007824313,0.995498538017273
4,4000.0,0.0578130930662155,0.0355602167546749,0.015171906,0.9802773594856262
5,5000.0,0.3955295383930206,0.2404091358184814,0.39418155,1.0893498659133911
6,6000.0,0.2640185058116913,0.1626622229814529,0.114091486,0.9193735122680664
7,7000.0,0.1669966727495193,0.0888222754001617,-0.14892092,0.9934616088867188
8,8000.0,0.1328116804361343,0.113995224237442,0.030660834,0.9871044158935548
9,9000.0,0.0721645802259445,0.0560780763626098,-0.06001718,0.9553110599517822
10,10000.0,0.0522014386951923,0.0265986770391464,-0.091600455,0.9786616563796996
11,11000.0,0.0488199517130851,0.0223423540592193,-0.017019618,0.988454282283783
12,150001.0,0.0488199517130851,,,0.988454282283783
13,,0.0299065541476011,,,


==> visu/old/tikz_csvs_two_dim/train_trajectories_KS_ns/3.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,6.06370210647583,1.6534255743026731,0.60445213,2.474684238433838
1,1000.0,0.4389075338840484,0.4093859791755676,-1.0038674,0.8784043788909912
2,2000.0,0.3924144804477691,0.3750425577163696,-0.49896207,0.8559861183166504
3,3000.0,0.3069078028202057,0.1574504375457763,-0.4731089,0.8951334357261658
4,4000.0,0.2687402069568634,0.1468968689441681,-0.39544916,0.9001132249832153
5,5000.0,0.1641156375408172,0.1205313801765441,-0.07482654,0.9593090415000916
6,6000.0,0.2038846909999847,0.0977367907762527,0.03657107,0.9402155876159668
7,7000.0,0.1844287812709808,0.1305852532386779,-0.081317514,1.008130431175232
8,8000.0,0.2143712192773819,0.1008433550596237,-0.08244564,1.0086612701416016
9,9000.0,0.1082693859934806,0.0552949234843254,0.028407143,0.9690141677856444
10,10000.0,0.0590496622025966,0.049550175666809,0.04415983,0.964178204536438
11,11000.0,0.0495615787804126,0.028488103300333,0.027942719,0.9779872298240662
12,150001.0,0.0495615787804126,,,0.9779872298240662
13,,0.0355825573205947,,,


==> visu/old/tikz_csvs_two_dim/train_trajectories_MT/0.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,0.9029918909072876,0.9178693294525146,-0.023088627,0.9760093092918396
1,1000.0,0.1502668559551239,0.1089870780706405,0.1293922,0.2013960927724838
2,2000.0,0.0900177508592605,0.0739011168479919,0.21721578,0.142432615160942
3,3000.0,0.027734300121665,0.0271855294704437,-0.02835204,0.0527973212301731
4,4000.0,0.0116629693657159,0.0118153691291809,-0.013899547,0.0285182818770408
5,5000.0,0.1636665761470794,0.1423767507076263,0.2918399,0.1914545595645904
6,6000.0,0.1664306819438934,0.1099998503923416,0.07233009,0.1400115042924881
7,7000.0,0.0827972367405891,0.0829408764839172,0.099978834,0.131014347076416
8,8000.0,0.0706276670098304,0.0790429711341857,0.065674745,0.1177249476313591
9,9000.0,0.1152170225977897,0.1117497086524963,0.019916268,0.1452225148677826
10,10000.0,0.0631706342101097,0.0600029826164245,-0.060847003,0.0792542025446891
11,11000.0,0.0225873533636331,0.0224108695983886,-0.044822633,0.0368618406355381
12,150001.0,0.0225873533636331,,,0.0368618406355381
13,,0.0176693629473447,,,


==> visu/old/tikz_csvs_two_dim/train_trajectories_MT/1.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,0.9084582924842834,0.9213087558746338,0.0010867536,0.978520691394806
1,1000.0,0.1958828270435333,0.1197297573089599,0.044455532,0.2377253919839859
2,2000.0,0.0870029851794242,0.0874974131584167,0.10588805,0.1516105234622955
3,3000.0,0.0951568111777305,0.1090245246887207,-0.15557055,0.143829271197319
4,4000.0,0.0132440505549311,0.0170466005802154,0.0065914895,0.0343062169849872
5,5000.0,0.1837417036294937,0.1521437168121338,0.45844728,0.2388865351676941
6,6000.0,0.1642203032970428,0.1559833288192749,0.249525,0.221815824508667
7,7000.0,0.1323429495096206,0.1237881183624267,0.02372336,0.1988873779773712
8,8000.0,0.0589212514460086,0.054946169257164,-0.16892287,0.1099088788032531
9,9000.0,0.033134389668703,0.0311372652649879,0.10271065,0.0507338866591453
10,10000.0,0.0613028816878795,0.048682302236557,0.019864919,0.0812639221549034
11,11000.0,0.0132977636530995,0.0135280787944793,0.0004584517,0.0270530246198177
12,150001.0,0.0132977636530995,,,0.0270530246198177
13,,0.0083058383315801,,,


==> visu/old/tikz_csvs_two_dim/train_trajectories_MT/2.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,0.920647919178009,0.936363160610199,0.00696202,0.9813240766525269
1,1000.0,0.2312521338462829,0.204265683889389,-0.04212922,0.2853969037532806
2,2000.0,0.0855655968189239,0.0908168852329254,0.1054689,0.1413446962833404
3,3000.0,0.0382388830184936,0.0423687398433685,0.018358007,0.0722910687327385
4,4000.0,0.0125425802543759,0.0091953873634338,0.0053362474,0.030941030010581
5,5000.0,0.1071915477514267,0.0975730419158935,0.02124366,0.1567302644252777
6,6000.0,0.1132656633853912,0.1258943676948547,0.25002015,0.1484745293855667
7,7000.0,0.1287366598844528,0.1001105904579162,0.03820952,0.1843095123767852
8,8000.0,0.0525054819881916,0.0476099252700805,0.06505501,0.0916541665792465
9,9000.0,0.0709582194685936,0.0765586495399475,0.014756621,0.0929279625415802
10,10000.0,0.0464828461408615,0.0432367920875549,0.041800782,0.0580459162592887
11,11000.0,0.0189487729221582,0.0217000842094421,-0.0011972608,0.0331800170242786
12,150001.0,0.0189487729221582,,,0.0331800170242786
13,,0.0171393509954214,,,


==> visu/old/tikz_csvs_two_dim/train_trajectories_MT/3.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,0.9172307252883912,0.9255586862564088,0.056001294,0.9829601049423218
1,1000.0,0.1531725972890854,0.0822729468345642,-0.08845346,0.1654237955808639
2,2000.0,0.1232937574386596,0.1125366687774658,0.057378642,0.1837572008371353
3,3000.0,0.0420271828770637,0.0364558696746826,-0.050993912,0.0591628141701221
4,4000.0,0.0164285283535718,0.0122630596160888,8.10083e-05,0.0331763811409473
5,5000.0,0.1110169738531112,0.0911438688635826,0.09008789,0.129035547375679
6,6000.0,0.1167160794138908,0.1038229167461395,0.22454494,0.1898433566093444
7,7000.0,0.1126541569828987,0.1210489273071289,0.027346756,0.1537417620420456
8,8000.0,0.0780715942382812,0.074094146490097,0.044919793,0.0852113366127014
9,9000.0,0.0380495265126228,0.0333053767681121,0.018334221,0.0725249275565147
10,10000.0,0.0325608029961586,0.0300934314727783,0.0061124945,0.0590769201517105
11,11000.0,0.0115871801972389,0.0128760933876037,0.016957266,0.0250257290899753
12,150001.0,0.0115871801972389,,,0.0250257290899753
13,,0.0091805001720786,,,


==> visu/old/tikz_csvs_two_dim/train_trajectories_NSV_two_dim/0.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,1.9469263553619385,1.5826361179351809,0.74899423,0.0
1,1000.0,0.4968241453170776,0.7195954322814941,-0.8227275,0.0
2,2000.0,0.2137836068868637,0.414608359336853,1.4433427,0.0
3,3000.0,0.1160022690892219,0.2960870265960693,1.232019,0.0
4,4000.0,0.104053758084774,0.2802478075027466,0.87316525,0.0
5,5000.0,0.1537860482931137,0.2906289100646972,0.34204027,0.0
6,6000.0,0.1192414835095405,0.2567235231399536,0.093942,0.0
7,7000.0,0.1191854774951934,0.2035450935363769,0.045709677,0.0
8,8000.0,0.1006315797567367,0.2128783464431762,0.18706007,0.0
9,9000.0,0.0890827104449272,0.2406094074249267,0.39492762,0.0
10,10000.0,0.0521538592875003,0.1667008399963379,-0.113296576,0.0
11,11000.0,0.0326224975287914,0.1619234085083007,0.13729416,0.0
12,150001.0,0.0326224975287914,,,0.0
13,,0.0307326763868331,,,


==> visu/old/tikz_csvs_two_dim/train_trajectories_NSV_two_dim/1.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,1.195032238960266,1.278630018234253,1.2415013,0.0
1,1000.0,0.1581330448389053,0.1838947534561157,0.13152371,0.0
2,2000.0,0.0707880333065986,0.0924582481384277,0.059808753,0.0
3,3000.0,0.0593273863196373,0.0832771062850952,-0.017925266,0.0
4,4000.0,0.0592343658208847,0.081573486328125,-0.051483765,0.0
5,5000.0,0.1758590787649154,0.2826745510101318,-0.2399889,0.0
6,6000.0,0.1381724327802658,0.2221512794494629,-0.22437614,0.0
7,7000.0,0.1274506747722625,0.2056360840797424,-0.25864765,0.0
8,8000.0,0.123868279159069,0.195559561252594,-0.28651518,0.0
9,9000.0,0.1211655586957931,0.1901487112045288,-0.36008406,0.0
10,10000.0,0.1218606159090995,0.1908919811248779,-0.37360477,0.0
11,11000.0,0.121500164270401,0.1902449131011963,-0.32321483,0.0
12,150001.0,0.121500164270401,,,0.0
13,,0.1210957691073417,,,


==> visu/old/tikz_csvs_two_dim/train_trajectories_NSV_two_dim/2.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,1.1745529174804688,1.3046571016311646,-0.36726934,0.0
1,1000.0,0.1574724912643432,0.2062259912490844,-0.05195801,0.0
2,2000.0,0.0996986702084541,0.1130122542381286,0.32089102,0.0
3,3000.0,0.0465703643858432,0.0954388380050659,0.09072456,0.0
4,4000.0,0.044769063591957,0.0937047600746154,0.1842653,0.0
5,5000.0,0.0686491355299949,0.085652470588684,-0.34776527,0.0
6,6000.0,0.058756023645401,0.070034235715866,0.08567269,0.0
7,7000.0,0.034596350044012,0.0638980865478515,-0.034181282,0.0
8,8000.0,0.0238832049071788,0.0623128414154052,-0.027972333,0.0
9,9000.0,0.0223137512803077,0.06146240234375,0.03376327,0.0
10,10000.0,0.020618824288249,0.0612294673919677,-0.020895619,0.0
11,11000.0,0.0186892841011285,0.0610721111297607,0.008132428,0.0
12,150001.0,0.0186892841011285,,,0.0
13,,0.0188097078353166,,,


==> visu/old/tikz_csvs_two_dim/train_trajectories_NSV_two_dim/3.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,0.8971365094184875,1.1123249530792236,-1.2605253,0.0
1,1000.0,0.3023855686187744,0.5413365960121155,-0.3591044,0.0
2,2000.0,0.2982826232910156,0.5474672913551331,1.4129581,0.0
3,3000.0,0.0867308303713798,0.3596771955490112,0.11739187,0.0
4,4000.0,0.0793242156505584,0.3498097658157348,0.055886988,0.0
5,5000.0,0.115743838250637,0.3225284814834595,-0.11778829,0.0
6,6000.0,0.0836342424154281,0.2898463010787964,-0.3770374,0.0
7,7000.0,0.0677703768014907,0.2693012952804565,-0.035500783,0.0
8,8000.0,0.0429161339998245,0.2373727560043335,-0.13526244,0.0
9,9000.0,0.0519447028636932,0.231372594833374,0.010068834,0.0
10,10000.0,0.0351695716381073,0.2180510759353637,-0.018842949,0.0
11,11000.0,0.0393189452588558,0.2205026149749755,-0.016413348,0.0
12,150001.0,0.0393189452588558,,,0.0
13,,0.0403617657721042,,,


==> visu/old/tikz_csvs_two_dim/train_trajectories_two_dim/0.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,29.53124046325684,22.70765495300293,381.21405,0.0
1,1000.0,0.1543516963720321,0.1764354854822158,-0.6985433,0.0
2,2000.0,0.1165301650762558,0.1177982091903686,-0.029593013,0.0
3,3000.0,0.1116811782121658,0.1221317052841186,0.06789133,0.0
4,4000.0,0.1108165457844734,0.1207082867622375,0.07918015,0.0
5,5000.0,0.147397980093956,0.1683353185653686,-0.090465836,0.0
6,6000.0,0.1030157059431076,0.119647741317749,-0.12587507,0.0
7,7000.0,0.0924983620643615,0.1015908420085907,-0.18067026,0.0
8,8000.0,0.084083691239357,0.0985020101070404,-0.1528696,0.0
9,9000.0,0.0858519822359085,0.096102237701416,-0.14639565,0.0
10,10000.0,0.0835842117667198,0.0933847725391388,-0.15495221,0.0
11,11000.0,0.0848609954118728,0.094886690378189,-0.10659714,0.0
12,150001.0,0.0848609954118728,,,0.0
13,,0.0842505767941474,,,


==> visu/old/tikz_csvs_two_dim/train_trajectories_two_dim/1.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,33.34836196899414,25.42569732666016,210.99638,0.0
1,1000.0,0.1243540719151496,0.188551664352417,0.019384734,0.0
2,2000.0,0.1033750772476196,0.1706767082214355,0.085590914,0.0
3,3000.0,0.0973919034004211,0.1636875867843628,0.038560893,0.0
4,4000.0,0.0947481021285057,0.1599644422531128,0.043867834,0.0
5,5000.0,0.1086251959204673,0.1584360599517822,0.07526731,0.0
6,6000.0,0.0914677903056144,0.1609724164009094,0.07020432,0.0
7,7000.0,0.0878039896488189,0.1536258459091186,0.03516525,0.0
8,8000.0,0.0878027603030204,0.1539762020111084,0.012971064,0.0
9,9000.0,0.0866368263959884,0.1520098447799682,0.030006304,0.0
10,10000.0,0.0872640535235405,0.1535259485244751,0.012301566,0.0
11,11000.0,0.0879092440009117,0.1540278792381286,0.013362227,0.0
12,150001.0,0.0879092440009117,,,0.0
13,,0.0886126905679702,,,


==> visu/old/tikz_csvs_two_dim/train_trajectories_two_dim/2.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,30.608850479125977,25.104324340820312,-36.440193,0.0
1,1000.0,0.1620043665170669,0.2707260251045227,-0.7615403,0.0
2,2000.0,0.1110364198684692,0.1989076733589172,-1.5797688,0.0
3,3000.0,0.0868648737668991,0.1646091938018798,0.25158828,0.0
4,4000.0,0.0859824046492576,0.1661292910575866,0.22268304,0.0
5,5000.0,0.1522373706102371,0.2274417877197265,-0.3298626,0.0
6,6000.0,0.0594920925796031,0.1119004935026168,-0.018612506,0.0
7,7000.0,0.0592999458312988,0.1031486988067627,0.042474315,0.0
8,8000.0,0.0692654401063919,0.1062619090080261,0.09246512,0.0
9,9000.0,0.0638812705874443,0.0993343591690063,0.0345813,0.0
10,10000.0,0.0621524713933467,0.0963402390480041,0.015926436,0.0
11,11000.0,0.0645591467618942,0.0974886417388916,0.03505263,0.0
12,150001.0,0.0645591467618942,,,0.0
13,,0.0646561607718467,,,


==> visu/old/tikz_csvs_two_dim/train_trajectories_two_dim/3.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,33.00436782836914,27.010557174682617,225.11942,0.0
1,1000.0,0.2219211310148239,0.2271440625190735,0.5095769,0.0
2,2000.0,0.0934483930468559,0.1082872152328491,-0.642728,0.0
3,3000.0,0.0699403211474418,0.0921007394790649,-0.06558715,0.0
4,4000.0,0.0681963637471199,0.095702975988388,-0.011333466,0.0
5,5000.0,0.146477460861206,0.1601765155792236,0.4174016,0.0
6,6000.0,0.1090085431933403,0.1349663734436035,0.07839605,0.0
7,7000.0,0.0917270854115486,0.1065362840890884,0.32996762,0.0
8,8000.0,0.0822339206933975,0.0957872867584228,0.052455887,0.0
9,9000.0,0.0735507383942604,0.0934988707304,0.0376749,0.0
10,10000.0,0.0731710642576217,0.0912879556417465,0.058935717,0.0
11,11000.0,0.0734252631664276,0.0912404358386993,0.051582493,0.0
12,150001.0,0.0734252631664276,,,0.0
13,,0.0726763755083084,,,


==> visu/tikz_csvs_NN_dim/hist_W_10_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00000,0.12267576158046722,0.1121559664607048,0.17581778764724731


==> visu/tikz_csvs_NN_dim/hist_W_10_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00001,0.0638551414012909,0.04293490946292877,0.09476377069950104


==> visu/tikz_csvs_NN_dim/hist_W_10_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00002,0.02064167708158493,0.026363331824541092,0.04557931050658226


==> visu/tikz_csvs_NN_dim/hist_W_10_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00003,0.020814910531044006,0.022355729714035988,0.044767286628484726


==> visu/tikz_csvs_NN_dim/hist_W_10_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00004,0.031575676053762436,0.01951366662979126,0.03444034606218338


==> visu/tikz_csvs_NN_dim/hist_W_20_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00005,0.04134301468729973,0.03874804824590683,0.07841738313436508


==> visu/tikz_csvs_NN_dim/hist_W_20_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00006,0.027484938502311707,0.02354741096496582,0.05469854176044464


==> visu/tikz_csvs_NN_dim/hist_W_20_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00007,0.019879179075360298,0.021985789760947227,0.03796392306685448


==> visu/tikz_csvs_NN_dim/hist_W_20_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00008,0.015252741053700447,0.028937041759490967,0.04033484682440758


==> visu/tikz_csvs_NN_dim/hist_W_20_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00009,0.015332041308283806,0.05011343955993652,0.05438607186079025


==> visu/tikz_csvs_NN_dim/hist_W_40_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00010,0.03504451736807823,0.02431464195251465,0.047060538083314896


==> visu/tikz_csvs_NN_dim/hist_W_40_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00011,0.010673057287931442,0.015980079770088196,0.028352880850434303


==> visu/tikz_csvs_NN_dim/hist_W_40_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00012,0.024023426696658134,0.02597108483314514,0.03352317959070206


==> visu/tikz_csvs_NN_dim/hist_W_40_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00013,0.011299272067844868,0.01680999994277954,0.027436688542366028


==> visu/tikz_csvs_NN_dim/hist_W_40_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00014,0.012962713837623596,0.01957365870475769,0.03359822928905487


==> visu/tikz_csvs_NN_dim/hist_W_60_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00015,0.022755717858672142,0.017061948776245117,0.04583343118429184


==> visu/tikz_csvs_NN_dim/hist_W_60_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00016,0.010168549604713917,0.013976991176605225,0.03330177441239357


==> visu/tikz_csvs_NN_dim/hist_W_60_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00017,0.016935478895902634,0.026100456714630127,0.03444036841392517


==> visu/tikz_csvs_NN_dim/hist_W_60_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00018,0.01114905346184969,0.014377698302268982,0.03391454368829727


==> visu/tikz_csvs_NN_dim/hist_W_60_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00019,0.01372601930052042,0.019067883491516113,0.036804359406232834


==> visu/tikz_csvs_NN_dim/hist_W_80_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00020,0.013462028466165066,0.026261895895004272,0.040820639580488205


==> visu/tikz_csvs_NN_dim/hist_W_80_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00021,0.014096842147409916,0.010688602924346924,0.026770856231451035


==> visu/tikz_csvs_NN_dim/hist_W_80_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00022,0.01200040802359581,0.024387508630752563,0.03490222617983818


==> visu/tikz_csvs_NN_dim/hist_W_80_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00023,0.008446276187896729,0.015355542302131653,0.03025103732943535


==> visu/tikz_csvs_NN_dim/hist_W_80_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00024,0.010969613678753376,0.015065491199493408,0.03312693163752556


==> visu/tikz_csvs_NN_dim/mean.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth
hist_W_80_D_4,0.0120004080235958,0.0243875086307525,0.0349022261798381,-4.422814627805874,-3.7136842191323036,-3.355204664420173,80,4
hist_W_60_D_6,0.0111490534618496,0.0143776983022689,0.0339145436882972,-4.496400675993418,-4.242077001929738,-3.3839113392434648,60,6
hist_W_80_D_8,0.0109696136787533,0.0150654911994934,0.0331269316375255,-4.5126262214725035,-4.195348501588342,-3.4074086827902463,80,8
hist_W_60_D_4,0.0169354788959026,0.0261004567146301,0.0344403684139251,-4.078344514641453,-3.6458024661617574,-3.3685259022113816,60,4
hist_W_20_D_6,0.0152527410537004,0.0289370417594909,0.0403348468244075,-4.182996050853979,-3.5426327827862196,-3.210539498185448,20,6
hist_W_40_D_1,0.0350445173680782,0.0243146419525146,0.0470605380833148,-3.3511361009015905,-3.7166765606094896,-3.0563204617636983,40,1
hist_W_20_D_8,0.0153320413082838,0.0501134395599365,0.0543860718607902,-4.177810437214666,-2.9934660521758225,-2.911647189872789,20,8
hist_W_20_D_4,0.0198791790753602,0.0219857897609472,0.0379639230668544,-3.9180823726022953,-3.8173589542769344,-3.2711189631922273,20,4
hist_W_60_D_2,0.0101685496047139,0.0139769911766052,0.0333017744123935,-4.588455694164544,-4.270342788759154,-3.4021445977579066,60,2
hist_W_40_D_6,0.0112992720678448,0.0168099999427795,0.027436688542366,-4.4830169741136165,-4.085781334965569,-3.5958741633497926,40,6
hist_W_40_D_8,0.0129627138376235,0.0195736587047576,0.0335982292890548,-4.3456782089281525,-3.9335705602826816,-3.39328191313217,40,8
hist_W_10_D_2,0.0638551414012909,0.0429349094629287,0.094763770699501,-2.7511381766241656,-3.1480700435607694,-2.356368108382129,10,2
hist_W_60_D_8,0.0137260193005204,0.0190678834915161,0.0368043594062328,-4.288462028368138,-3.959749851815761,-3.3021389786974438,60,8
hist_W_40_D_4,0.0240234266966581,0.0259710848331451,0.033523179590702,-3.7287258123613225,-3.650771481629097,-3.3955181513423276,40,4
hist_W_20_D_1,0.0413430146872997,0.0387480482459068,0.078417383134365,-3.1858518031662704,-3.25067489229885,-2.545709652550216,20,1
hist_W_80_D_6,0.0084462761878967,0.0153555423021316,0.0302510373294353,-4.774029622567346,-4.176278808088021,-3.4982248032110808,80,6
hist_W_80_D_2,0.0140968421474099,0.0106886029243469,0.026770856231451,-4.261804467857667,-4.538577252444054,-3.620441437222826,80,2
hist_W_10_D_4,0.0206416770815849,0.026363331824541,0.0455793105065822,-3.880443087716942,-3.635781180349634,-3.0883013823833982,10,4
hist_W_40_D_2,0.0106730572879314,0.0159800797700881,0.0283528808504343,-4.540032723508133,-4.136412346786123,-3.563026636671794,40,2
hist_W_60_D_1,0.0227557178586721,0.0170619487762451,0.0458334311842918,-3.782938830717263,-4.070904512712946,-3.0827415156158966,60,1
hist_W_10_D_6,0.020814910531044,0.0223557297140359,0.0447672866284847,-3.8720856966368213,-3.800672627733837,-3.106277615479389,10,6
hist_W_20_D_2,0.0274849385023117,0.0235474109649658,0.0546985417604446,-3.5941171151720455,-3.748739402356697,-2.905918228767972,20,2
hist_W_10_D_1,0.1226757615804672,0.1121559664607048,0.1758177876472473,-2.0982104889107696,-2.1878648187114127,-1.7383071176934004,10,1
hist_W_80_D_1,0.013462028466165,0.0262618958950042,0.0408206395804882,-4.30788226283895,-3.639636215645626,-3.198567453411372,80,1
hist_W_10_D_8,0.0315756760537624,0.0195136666297912,0.0344403460621833,-3.455368199929272,-3.93664020608527,-3.3685265512099285,10,8


==> visu/tikz_csvs_NN_dim/mean_D_1.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth
hist_W_40_D_1,0.0350445173680782,0.0243146419525146,0.0470605380833148,-3.3511361009015905,-3.7166765606094896,-3.0563204617636983,40,1
hist_W_20_D_1,0.0413430146872997,0.0387480482459068,0.078417383134365,-3.1858518031662704,-3.25067489229885,-2.545709652550216,20,1
hist_W_60_D_1,0.0227557178586721,0.0170619487762451,0.0458334311842918,-3.782938830717263,-4.070904512712946,-3.0827415156158966,60,1
hist_W_10_D_1,0.1226757615804672,0.1121559664607048,0.1758177876472473,-2.0982104889107696,-2.1878648187114127,-1.7383071176934004,10,1
hist_W_80_D_1,0.013462028466165,0.0262618958950042,0.0408206395804882,-4.30788226283895,-3.639636215645626,-3.198567453411372,80,1


==> visu/tikz_csvs_NN_dim/mean_D_2.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth
hist_W_60_D_2,0.0101685496047139,0.0139769911766052,0.0333017744123935,-4.588455694164544,-4.270342788759154,-3.4021445977579066,60,2
hist_W_10_D_2,0.0638551414012909,0.0429349094629287,0.094763770699501,-2.7511381766241656,-3.1480700435607694,-2.356368108382129,10,2
hist_W_80_D_2,0.0140968421474099,0.0106886029243469,0.026770856231451,-4.261804467857667,-4.538577252444054,-3.620441437222826,80,2
hist_W_40_D_2,0.0106730572879314,0.0159800797700881,0.0283528808504343,-4.540032723508133,-4.136412346786123,-3.563026636671794,40,2
hist_W_20_D_2,0.0274849385023117,0.0235474109649658,0.0546985417604446,-3.5941171151720455,-3.748739402356697,-2.905918228767972,20,2


==> visu/tikz_csvs_NN_dim/mean_D_4.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth
hist_W_80_D_4,0.0120004080235958,0.0243875086307525,0.0349022261798381,-4.422814627805874,-3.7136842191323036,-3.355204664420173,80,4
hist_W_60_D_4,0.0169354788959026,0.0261004567146301,0.0344403684139251,-4.078344514641453,-3.6458024661617574,-3.3685259022113816,60,4
hist_W_20_D_4,0.0198791790753602,0.0219857897609472,0.0379639230668544,-3.9180823726022953,-3.8173589542769344,-3.2711189631922273,20,4
hist_W_40_D_4,0.0240234266966581,0.0259710848331451,0.033523179590702,-3.7287258123613225,-3.650771481629097,-3.3955181513423276,40,4
hist_W_10_D_4,0.0206416770815849,0.026363331824541,0.0455793105065822,-3.880443087716942,-3.635781180349634,-3.0883013823833982,10,4


==> visu/tikz_csvs_NN_dim/mean_D_6.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth
hist_W_60_D_6,0.0111490534618496,0.0143776983022689,0.0339145436882972,-4.496400675993418,-4.242077001929738,-3.3839113392434648,60,6
hist_W_20_D_6,0.0152527410537004,0.0289370417594909,0.0403348468244075,-4.182996050853979,-3.5426327827862196,-3.210539498185448,20,6
hist_W_40_D_6,0.0112992720678448,0.0168099999427795,0.027436688542366,-4.4830169741136165,-4.085781334965569,-3.5958741633497926,40,6
hist_W_80_D_6,0.0084462761878967,0.0153555423021316,0.0302510373294353,-4.774029622567346,-4.176278808088021,-3.4982248032110808,80,6
hist_W_10_D_6,0.020814910531044,0.0223557297140359,0.0447672866284847,-3.8720856966368213,-3.800672627733837,-3.106277615479389,10,6


==> visu/tikz_csvs_NN_dim/mean_D_8.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth
hist_W_80_D_8,0.0109696136787533,0.0150654911994934,0.0331269316375255,-4.5126262214725035,-4.195348501588342,-3.4074086827902463,80,8
hist_W_20_D_8,0.0153320413082838,0.0501134395599365,0.0543860718607902,-4.177810437214666,-2.9934660521758225,-2.911647189872789,20,8
hist_W_40_D_8,0.0129627138376235,0.0195736587047576,0.0335982292890548,-4.3456782089281525,-3.9335705602826816,-3.39328191313217,40,8
hist_W_60_D_8,0.0137260193005204,0.0190678834915161,0.0368043594062328,-4.288462028368138,-3.959749851815761,-3.3021389786974438,60,8
hist_W_10_D_8,0.0315756760537624,0.0195136666297912,0.0344403460621833,-3.455368199929272,-3.93664020608527,-3.3685265512099285,10,8


==> visu/tikz_csvs_NN_dim/mean_W_10.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth
hist_W_10_D_2,0.0638551414012909,0.0429349094629287,0.094763770699501,-2.7511381766241656,-3.1480700435607694,-2.356368108382129,10,2
hist_W_10_D_4,0.0206416770815849,0.026363331824541,0.0455793105065822,-3.880443087716942,-3.635781180349634,-3.0883013823833982,10,4
hist_W_10_D_6,0.020814910531044,0.0223557297140359,0.0447672866284847,-3.8720856966368213,-3.800672627733837,-3.106277615479389,10,6
hist_W_10_D_1,0.1226757615804672,0.1121559664607048,0.1758177876472473,-2.0982104889107696,-2.1878648187114127,-1.7383071176934004,10,1
hist_W_10_D_8,0.0315756760537624,0.0195136666297912,0.0344403460621833,-3.455368199929272,-3.93664020608527,-3.3685265512099285,10,8


==> visu/tikz_csvs_NN_dim/mean_W_20.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth
hist_W_20_D_6,0.0152527410537004,0.0289370417594909,0.0403348468244075,-4.182996050853979,-3.5426327827862196,-3.210539498185448,20,6
hist_W_20_D_8,0.0153320413082838,0.0501134395599365,0.0543860718607902,-4.177810437214666,-2.9934660521758225,-2.911647189872789,20,8
hist_W_20_D_4,0.0198791790753602,0.0219857897609472,0.0379639230668544,-3.9180823726022953,-3.8173589542769344,-3.2711189631922273,20,4
hist_W_20_D_1,0.0413430146872997,0.0387480482459068,0.078417383134365,-3.1858518031662704,-3.25067489229885,-2.545709652550216,20,1
hist_W_20_D_2,0.0274849385023117,0.0235474109649658,0.0546985417604446,-3.5941171151720455,-3.748739402356697,-2.905918228767972,20,2


==> visu/tikz_csvs_NN_dim/mean_W_40.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth
hist_W_40_D_1,0.0350445173680782,0.0243146419525146,0.0470605380833148,-3.3511361009015905,-3.7166765606094896,-3.0563204617636983,40,1
hist_W_40_D_6,0.0112992720678448,0.0168099999427795,0.027436688542366,-4.4830169741136165,-4.085781334965569,-3.5958741633497926,40,6
hist_W_40_D_8,0.0129627138376235,0.0195736587047576,0.0335982292890548,-4.3456782089281525,-3.9335705602826816,-3.39328191313217,40,8
hist_W_40_D_4,0.0240234266966581,0.0259710848331451,0.033523179590702,-3.7287258123613225,-3.650771481629097,-3.3955181513423276,40,4
hist_W_40_D_2,0.0106730572879314,0.0159800797700881,0.0283528808504343,-4.540032723508133,-4.136412346786123,-3.563026636671794,40,2


==> visu/tikz_csvs_NN_dim/mean_W_60.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth
hist_W_60_D_6,0.0111490534618496,0.0143776983022689,0.0339145436882972,-4.496400675993418,-4.242077001929738,-3.3839113392434648,60,6
hist_W_60_D_4,0.0169354788959026,0.0261004567146301,0.0344403684139251,-4.078344514641453,-3.6458024661617574,-3.3685259022113816,60,4
hist_W_60_D_2,0.0101685496047139,0.0139769911766052,0.0333017744123935,-4.588455694164544,-4.270342788759154,-3.4021445977579066,60,2
hist_W_60_D_8,0.0137260193005204,0.0190678834915161,0.0368043594062328,-4.288462028368138,-3.959749851815761,-3.3021389786974438,60,8
hist_W_60_D_1,0.0227557178586721,0.0170619487762451,0.0458334311842918,-3.782938830717263,-4.070904512712946,-3.0827415156158966,60,1


==> visu/tikz_csvs_NN_dim/mean_W_80.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth
hist_W_80_D_4,0.0120004080235958,0.0243875086307525,0.0349022261798381,-4.422814627805874,-3.7136842191323036,-3.355204664420173,80,4
hist_W_80_D_8,0.0109696136787533,0.0150654911994934,0.0331269316375255,-4.5126262214725035,-4.195348501588342,-3.4074086827902463,80,8
hist_W_80_D_6,0.0084462761878967,0.0153555423021316,0.0302510373294353,-4.774029622567346,-4.176278808088021,-3.4982248032110808,80,6
hist_W_80_D_2,0.0140968421474099,0.0106886029243469,0.026770856231451,-4.261804467857667,-4.538577252444054,-3.620441437222826,80,2
hist_W_80_D_1,0.013462028466165,0.0262618958950042,0.0408206395804882,-4.30788226283895,-3.639636215645626,-3.198567453411372,80,1


==> visu/tikz_csvs_NN_dim_CM/hist_W_10_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00050,0.09007246047258377,0.16538572311401367,0.0
1,1,00000,0.07601217180490494,0.10650873184204102,0.0
2,2,00025,0.041496649384498596,0.06782996654510498,0.0
3,3,00075,0.02563490904867649,0.04976296424865723,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_10_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00051,0.018985101953148842,0.037906646728515625,0.0
1,1,00026,0.013751357793807983,0.030680596828460693,0.0
2,2,00001,0.02960365079343319,0.04510498046875,0.0
3,3,00076,0.1184007078409195,0.18735575675964355,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_10_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00052,0.04514932259917259,0.0692906379699707,0.0
1,1,00002,0.012541037984192371,0.032208025455474854,0.0
2,2,00027,0.03811502084136009,0.05318498611450195,0.0
3,3,00077,0.028302406892180443,0.04158306121826172,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_10_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00078,0.01760546676814556,0.034617722034454346,0.0
1,1,00053,0.014211848378181458,0.02543705701828003,0.0
2,2,00003,0.016329506412148476,0.02788698673248291,0.0
3,3,00028,0.012326918542385101,0.024837195873260498,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_10_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00029,0.020030483603477478,0.04668998718261719,0.0
1,1,00079,0.01585029996931553,0.03522390127182007,0.0
2,2,00054,0.012663793750107288,0.03193479776382446,0.0
3,3,00004,0.009291850961744785,0.025910139083862305,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_20_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00030,0.01895872689783573,0.03413879871368408,0.0
1,1,00080,0.031743284314870834,0.05533856153488159,0.0
2,2,00005,0.021448276937007904,0.03687506914138794,0.0
3,3,00055,0.013174864463508129,0.029985427856445312,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_20_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00031,0.01271344069391489,0.024909555912017822,0.0
1,1,00006,0.012839834205806255,0.027384698390960693,0.0
2,2,00081,0.02055332437157631,0.035845041275024414,0.0
3,3,00056,0.04238548502326012,0.06412291526794434,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_20_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00032,0.026220107451081276,0.050369083881378174,0.0
1,1,00007,0.02888549491763115,0.05089825391769409,0.0
2,2,00082,0.011232104152441025,0.031941115856170654,0.0
3,3,00057,0.006645066197961569,0.009776473045349121,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_20_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00058,0.0037528369575738907,0.012060880661010742,0.0
1,1,00033,0.013716503046452999,0.030958116054534912,0.0
2,2,00083,0.014403381384909153,0.029659926891326904,0.0
3,3,00008,0.007354578003287315,0.015624582767486572,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_20_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00059,0.0044728112407028675,0.010859668254852295,0.0
1,1,00009,0.004657082725316286,0.010554075241088867,0.0
2,2,00034,0.01315928902477026,0.02068692445755005,0.0
3,3,00084,0.013517478480935097,0.03020721673965454,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_40_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00010,0.011937948875129223,0.030897200107574463,0.0
1,1,00060,0.018788430839776993,0.04086846113204956,0.0
2,2,00035,0.01001350861042738,0.019279539585113525,0.0
3,3,00085,0.014768173918128014,0.033739328384399414,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_40_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00011,0.01460754033178091,0.03642457723617554,0.0
1,1,00061,0.014789458364248276,0.03475922346115112,0.0
2,2,00036,0.008042463101446629,0.021560728549957275,0.0
3,3,00086,0.019856978207826614,0.03797239065170288,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_40_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00012,0.013217482715845108,0.02857452630996704,0.0
1,1,00062,0.007233782671391964,0.020213663578033447,0.0
2,2,00037,0.012665176764130592,0.03110027313232422,0.0
3,3,00087,0.010371134616434574,0.02773386240005493,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_40_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00088,0.010362026281654835,0.02668607234954834,0.0
1,1,00013,0.004468590021133423,0.01052480936050415,0.0
2,2,00063,0.00843845121562481,0.01812756061553955,0.0
3,3,00038,0.03031296841800213,0.050703346729278564,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_40_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00039,0.005909118335694075,0.015087604522705078,0.0
1,1,00089,0.007154869846999645,0.015428245067596436,0.0
2,2,00014,0.014919630251824856,0.03617990016937256,0.0
3,3,00064,0.007452776655554771,0.018232107162475586,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_60_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00040,0.012831635773181915,0.028515875339508057,0.0
1,1,00090,0.018009694293141365,0.030048847198486328,0.0
2,2,00015,0.007758850231766701,0.02031591534614563,0.0
3,3,00065,0.019070183858275414,0.03136485815048218,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_60_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00041,0.009270518086850643,0.023960351943969727,0.0
1,1,00091,0.010665345937013626,0.02453511953353882,0.0
2,2,00016,0.011036801151931286,0.0284765362739563,0.0
3,3,00066,0.008910301141440868,0.02214181423187256,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_60_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00042,0.00929973740130663,0.025540053844451904,0.0
1,1,00092,0.013179676607251167,0.03278636932373047,0.0
2,2,00017,0.010242351330816746,0.027290940284729004,0.0
3,3,00067,0.004433258902281523,0.010145425796508789,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_60_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00068,0.011851293034851551,0.0323481559753418,0.0
1,1,00043,0.006888763513416052,0.018016159534454346,0.0
2,2,00093,0.007083745673298836,0.015406668186187744,0.0
3,3,00018,0.022063663229346275,0.040247201919555664,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_60_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00069,0.004633117932826281,0.010285675525665283,0.0
1,1,00044,0.012823490425944328,0.03186619281768799,0.0
2,2,00094,0.006057972554117441,0.016911029815673828,0.0
3,3,00019,0.00579229649156332,0.016130447387695312,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_80_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00020,0.010154434479773045,0.0269925594329834,0.0
1,1,00070,0.01911596581339836,0.03251755237579346,0.0
2,2,00045,0.014313542284071445,0.027043700218200684,0.0
3,3,00095,0.013017527759075165,0.024266421794891357,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_80_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00021,0.007406857796013355,0.01633065938949585,0.0
1,1,00071,0.01103481650352478,0.02399730682373047,0.0
2,2,00046,0.005694872699677944,0.01756119728088379,0.0
3,3,00096,0.012510821223258972,0.030880093574523926,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_80_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00022,0.011574912816286087,0.023639559745788574,0.0
1,1,00072,0.01035754382610321,0.027327418327331543,0.0
2,2,00047,0.007827711291611195,0.01673072576522827,0.0
3,3,00097,0.010305134579539299,0.0268477201461792,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_80_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00098,0.009056562557816505,0.026707172393798828,0.0
1,1,00023,0.011488066986203194,0.023793578147888184,0.0
2,2,00073,0.008924240246415138,0.02352011203765869,0.0
3,3,00048,0.012661652639508247,0.030679166316986084,0.0


==> visu/tikz_csvs_NN_dim_CM/hist_W_80_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00049,0.00857389997690916,0.020771265029907227,0.0
1,1,00099,0.010247429832816124,0.02021157741546631,0.0
2,2,00024,0.010784976184368134,0.023713886737823486,0.0
3,3,00074,0.005545697640627623,0.013750433921813965,0.0


==> visu/tikz_csvs_NN_dim_CM/mean.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_10_D_2,0.04518520459532732,0.07526199519634243,0.0,-3.4760641480069565,-2.8825655724964756,-inf,10,2,20
hist_W_60_D_6,0.011971866362728125,0.026504546403884853,0.0,-4.544239413567073,-3.708338523278731,-inf,60,6,360
hist_W_40_D_6,0.013395508984103775,0.026510447263717603,0.0,-4.562856493945629,-3.792429667530239,-inf,40,6,240
hist_W_20_D_1,0.021331288153305625,0.039084464311599676,0.0,-3.896780115731433,-3.269717347558798,-inf,20,1,20
hist_W_60_D_2,0.00997074157930905,0.024778455495834326,0.0,-4.612184693529382,-3.7019916963458726,-inf,60,2,120
hist_W_10_D_4,0.031026947079226302,0.04906667768955227,0.0,-3.5771210578529864,-3.054756652781657,-inf,10,4,40
hist_W_40_D_4,0.010871894191950499,0.026905581355094875,0.0,-4.54820898854869,-3.6280689888823847,-inf,40,4,160
hist_W_10_D_8,0.0144591070711612,0.03493970632553095,0.0,-4.275673146359208,-3.3768589747784987,-inf,10,8,80
hist_W_10_D_1,0.05830404767766587,0.09737184643745417,0.0,-2.957486356707447,-2.432559646041293,-inf,10,1,10
hist_W_80_D_2,0.0091618420556187,0.02219231426715845,0.0,-4.740349798343428,-3.8410579246953787,-inf,80,2,160
hist_W_60_D_8,0.0073267193511128,0.018798336386680548,0.0,-4.997152087654536,-4.05751214094682,-inf,60,8,480
hist_W_20_D_4,0.0182456931797787,0.03574623167514795,0.0,-4.172126050531994,-3.5094855143602,-inf,20,4,80
hist_W_20_D_8,0.00895166536793105,0.018076971173286376,0.0,-4.853375828822255,-4.112967648130794,-inf,20,8,160
hist_W_20_D_6,0.009806824848055775,0.02207587659358975,0.0,-4.756780838949613,-3.892444085968898,-inf,20,6,120
hist_W_20_D_2,0.02212302107363935,0.038065552711486775,0.0,-3.9414950767105976,-3.3414445446711087,-inf,20,2,40
hist_W_60_D_1,0.014417591039091324,0.0275613740086555,0.0,-4.297809261675571,-3.6051607929359664,-inf,60,1,60
hist_W_60_D_4,0.009288756060413976,0.023940697312355003,0.0,-4.751673196894696,-3.8192956411471126,-inf,60,4,240
hist_W_80_D_4,0.010016325628384875,0.023636355996131852,0.0,-4.6135383701273875,-3.763195303150797,-inf,80,4,320
hist_W_80_D_1,0.01415036758407945,0.027705058455467176,0.0,-4.283770969613691,-3.591783046998255,-inf,80,1,80
hist_W_40_D_1,0.01387701556086535,0.0311961323022842,0.0,-4.305412003087784,-3.503072080915614,-inf,40,1,40
hist_W_10_D_6,0.0151184350252151,0.0281947404146194,0.0,-4.200994147396941,-3.5774864502820107,-inf,10,6,60
hist_W_80_D_8,0.008788000908680225,0.019611790776252698,0.0,-4.766023747172122,-3.951015949320713,-inf,80,8,640
hist_W_40_D_8,0.008859098772518276,0.021231964230537352,0.0,-4.793866693563317,-3.9223149466537537,-inf,40,8,320
hist_W_40_D_2,0.014324110001325576,0.03267922997474665,0.0,-4.29556943015811,-3.4448998847830596,-inf,40,2,80
hist_W_80_D_6,0.010532630607485726,0.026175007224082877,0.0,-4.564718371801051,-3.648808387478193,-inf,80,6,480


==> visu/tikz_csvs_NN_dim_CM/mean_D_1.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_20_D_1,0.021331288153305625,0.039084464311599676,0.0,-3.896780115731433,-3.269717347558798,-inf,20,1,20
hist_W_10_D_1,0.05830404767766587,0.09737184643745417,0.0,-2.957486356707447,-2.432559646041293,-inf,10,1,10
hist_W_60_D_1,0.014417591039091324,0.0275613740086555,0.0,-4.297809261675571,-3.6051607929359664,-inf,60,1,60
hist_W_80_D_1,0.01415036758407945,0.027705058455467176,0.0,-4.283770969613691,-3.591783046998255,-inf,80,1,80
hist_W_40_D_1,0.01387701556086535,0.0311961323022842,0.0,-4.305412003087784,-3.503072080915614,-inf,40,1,40


==> visu/tikz_csvs_NN_dim_CM/mean_D_2.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_10_D_2,0.04518520459532732,0.07526199519634243,0.0,-3.4760641480069565,-2.8825655724964756,-inf,10,2,20
hist_W_60_D_2,0.00997074157930905,0.024778455495834326,0.0,-4.612184693529382,-3.7019916963458726,-inf,60,2,120
hist_W_80_D_2,0.0091618420556187,0.02219231426715845,0.0,-4.740349798343428,-3.8410579246953787,-inf,80,2,160
hist_W_20_D_2,0.02212302107363935,0.038065552711486775,0.0,-3.9414950767105976,-3.3414445446711087,-inf,20,2,40
hist_W_40_D_2,0.014324110001325576,0.03267922997474665,0.0,-4.29556943015811,-3.4448998847830596,-inf,40,2,80


==> visu/tikz_csvs_NN_dim_CM/mean_D_4.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_10_D_4,0.031026947079226302,0.04906667768955227,0.0,-3.5771210578529864,-3.054756652781657,-inf,10,4,40
hist_W_40_D_4,0.010871894191950499,0.026905581355094875,0.0,-4.54820898854869,-3.6280689888823847,-inf,40,4,160
hist_W_20_D_4,0.0182456931797787,0.03574623167514795,0.0,-4.172126050531994,-3.5094855143602,-inf,20,4,80
hist_W_60_D_4,0.009288756060413976,0.023940697312355003,0.0,-4.751673196894696,-3.8192956411471126,-inf,60,4,240
hist_W_80_D_4,0.010016325628384875,0.023636355996131852,0.0,-4.6135383701273875,-3.763195303150797,-inf,80,4,320


==> visu/tikz_csvs_NN_dim_CM/mean_D_6.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_60_D_6,0.011971866362728125,0.026504546403884853,0.0,-4.544239413567073,-3.708338523278731,-inf,60,6,360
hist_W_40_D_6,0.013395508984103775,0.026510447263717603,0.0,-4.562856493945629,-3.792429667530239,-inf,40,6,240
hist_W_20_D_6,0.009806824848055775,0.02207587659358975,0.0,-4.756780838949613,-3.892444085968898,-inf,20,6,120
hist_W_10_D_6,0.0151184350252151,0.0281947404146194,0.0,-4.200994147396941,-3.5774864502820107,-inf,10,6,60
hist_W_80_D_6,0.010532630607485726,0.026175007224082877,0.0,-4.564718371801051,-3.648808387478193,-inf,80,6,480


==> visu/tikz_csvs_NN_dim_CM/mean_D_8.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_10_D_8,0.0144591070711612,0.03493970632553095,0.0,-4.275673146359208,-3.3768589747784987,-inf,10,8,80
hist_W_60_D_8,0.0073267193511128,0.018798336386680548,0.0,-4.997152087654536,-4.05751214094682,-inf,60,8,480
hist_W_20_D_8,0.00895166536793105,0.018076971173286376,0.0,-4.853375828822255,-4.112967648130794,-inf,20,8,160
hist_W_80_D_8,0.008788000908680225,0.019611790776252698,0.0,-4.766023747172122,-3.951015949320713,-inf,80,8,640
hist_W_40_D_8,0.008859098772518276,0.021231964230537352,0.0,-4.793866693563317,-3.9223149466537537,-inf,40,8,320


==> visu/tikz_csvs_NN_dim_CM/mean_W_10.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_10_D_2,0.04518520459532732,0.07526199519634243,0.0,-3.4760641480069565,-2.8825655724964756,-inf,10,2,20
hist_W_10_D_4,0.031026947079226302,0.04906667768955227,0.0,-3.5771210578529864,-3.054756652781657,-inf,10,4,40
hist_W_10_D_8,0.0144591070711612,0.03493970632553095,0.0,-4.275673146359208,-3.3768589747784987,-inf,10,8,80
hist_W_10_D_1,0.05830404767766587,0.09737184643745417,0.0,-2.957486356707447,-2.432559646041293,-inf,10,1,10
hist_W_10_D_6,0.0151184350252151,0.0281947404146194,0.0,-4.200994147396941,-3.5774864502820107,-inf,10,6,60


==> visu/tikz_csvs_NN_dim_CM/mean_W_20.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_20_D_1,0.021331288153305625,0.039084464311599676,0.0,-3.896780115731433,-3.269717347558798,-inf,20,1,20
hist_W_20_D_4,0.0182456931797787,0.03574623167514795,0.0,-4.172126050531994,-3.5094855143602,-inf,20,4,80
hist_W_20_D_8,0.00895166536793105,0.018076971173286376,0.0,-4.853375828822255,-4.112967648130794,-inf,20,8,160
hist_W_20_D_6,0.009806824848055775,0.02207587659358975,0.0,-4.756780838949613,-3.892444085968898,-inf,20,6,120
hist_W_20_D_2,0.02212302107363935,0.038065552711486775,0.0,-3.9414950767105976,-3.3414445446711087,-inf,20,2,40


==> visu/tikz_csvs_NN_dim_CM/mean_W_40.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_40_D_6,0.013395508984103775,0.026510447263717603,0.0,-4.562856493945629,-3.792429667530239,-inf,40,6,240
hist_W_40_D_4,0.010871894191950499,0.026905581355094875,0.0,-4.54820898854869,-3.6280689888823847,-inf,40,4,160
hist_W_40_D_1,0.01387701556086535,0.0311961323022842,0.0,-4.305412003087784,-3.503072080915614,-inf,40,1,40
hist_W_40_D_8,0.008859098772518276,0.021231964230537352,0.0,-4.793866693563317,-3.9223149466537537,-inf,40,8,320
hist_W_40_D_2,0.014324110001325576,0.03267922997474665,0.0,-4.29556943015811,-3.4448998847830596,-inf,40,2,80


==> visu/tikz_csvs_NN_dim_CM/mean_W_60.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_60_D_6,0.011971866362728125,0.026504546403884853,0.0,-4.544239413567073,-3.708338523278731,-inf,60,6,360
hist_W_60_D_2,0.00997074157930905,0.024778455495834326,0.0,-4.612184693529382,-3.7019916963458726,-inf,60,2,120
hist_W_60_D_8,0.0073267193511128,0.018798336386680548,0.0,-4.997152087654536,-4.05751214094682,-inf,60,8,480
hist_W_60_D_1,0.014417591039091324,0.0275613740086555,0.0,-4.297809261675571,-3.6051607929359664,-inf,60,1,60
hist_W_60_D_4,0.009288756060413976,0.023940697312355003,0.0,-4.751673196894696,-3.8192956411471126,-inf,60,4,240


==> visu/tikz_csvs_NN_dim_CM/mean_W_80.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_80_D_2,0.0091618420556187,0.02219231426715845,0.0,-4.740349798343428,-3.8410579246953787,-inf,80,2,160
hist_W_80_D_4,0.010016325628384875,0.023636355996131852,0.0,-4.6135383701273875,-3.763195303150797,-inf,80,4,320
hist_W_80_D_1,0.01415036758407945,0.027705058455467176,0.0,-4.283770969613691,-3.591783046998255,-inf,80,1,80
hist_W_80_D_8,0.008788000908680225,0.019611790776252698,0.0,-4.766023747172122,-3.951015949320713,-inf,80,8,640
hist_W_80_D_6,0.010532630607485726,0.026175007224082877,0.0,-4.564718371801051,-3.648808387478193,-inf,80,6,480


==> visu/tikz_csvs_NN_dim_MT/hist_W_10_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00000,0.12267576158046722,0.1121559664607048,0.17581778764724731


==> visu/tikz_csvs_NN_dim_MT/hist_W_10_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00001,0.0638551414012909,0.04293490946292877,0.09476377069950104


==> visu/tikz_csvs_NN_dim_MT/hist_W_10_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00002,0.02064167708158493,0.026363331824541092,0.04557931050658226


==> visu/tikz_csvs_NN_dim_MT/hist_W_10_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00003,0.020814910531044006,0.022355729714035988,0.044767286628484726


==> visu/tikz_csvs_NN_dim_MT/hist_W_10_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00004,0.031575676053762436,0.01951366662979126,0.03444034606218338


==> visu/tikz_csvs_NN_dim_MT/hist_W_20_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00005,0.04134301468729973,0.03874804824590683,0.07841738313436508


==> visu/tikz_csvs_NN_dim_MT/hist_W_20_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00006,0.027484938502311707,0.02354741096496582,0.05469854176044464


==> visu/tikz_csvs_NN_dim_MT/hist_W_20_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00007,0.019879179075360298,0.021985789760947227,0.03796392306685448


==> visu/tikz_csvs_NN_dim_MT/hist_W_20_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00008,0.015252741053700447,0.028937041759490967,0.04033484682440758


==> visu/tikz_csvs_NN_dim_MT/hist_W_20_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00009,0.015332041308283806,0.05011343955993652,0.05438607186079025


==> visu/tikz_csvs_NN_dim_MT/hist_W_40_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00010,0.03504451736807823,0.02431464195251465,0.047060538083314896


==> visu/tikz_csvs_NN_dim_MT/hist_W_40_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00011,0.010673057287931442,0.015980079770088196,0.028352880850434303


==> visu/tikz_csvs_NN_dim_MT/hist_W_40_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00012,0.024023426696658134,0.02597108483314514,0.03352317959070206


==> visu/tikz_csvs_NN_dim_MT/hist_W_40_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00013,0.011299272067844868,0.01680999994277954,0.027436688542366028


==> visu/tikz_csvs_NN_dim_MT/hist_W_40_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00014,0.012962713837623596,0.01957365870475769,0.03359822928905487


==> visu/tikz_csvs_NN_dim_MT/hist_W_60_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00015,0.022755717858672142,0.017061948776245117,0.04583343118429184


==> visu/tikz_csvs_NN_dim_MT/hist_W_60_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00016,0.010168549604713917,0.013976991176605225,0.03330177441239357


==> visu/tikz_csvs_NN_dim_MT/hist_W_60_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00017,0.016935478895902634,0.026100456714630127,0.03444036841392517


==> visu/tikz_csvs_NN_dim_MT/hist_W_60_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00018,0.01114905346184969,0.014377698302268982,0.03391454368829727


==> visu/tikz_csvs_NN_dim_MT/hist_W_60_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00019,0.01372601930052042,0.019067883491516113,0.036804359406232834


==> visu/tikz_csvs_NN_dim_MT/hist_W_80_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00020,0.013462028466165066,0.026261895895004272,0.040820639580488205


==> visu/tikz_csvs_NN_dim_MT/hist_W_80_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00021,0.014096842147409916,0.010688602924346924,0.026770856231451035


==> visu/tikz_csvs_NN_dim_MT/hist_W_80_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00022,0.01200040802359581,0.024387508630752563,0.03490222617983818


==> visu/tikz_csvs_NN_dim_MT/hist_W_80_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00023,0.008446276187896729,0.015355542302131653,0.03025103732943535


==> visu/tikz_csvs_NN_dim_MT/hist_W_80_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00024,0.010969613678753376,0.015065491199493408,0.03312693163752556


==> visu/tikz_csvs_NN_dim_MT/mean.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_20_D_4,0.0198791790753602,0.0219857897609472,0.0379639230668544,-3.9180823726022953,-3.8173589542769344,-3.2711189631922273,20,4,80
hist_W_80_D_6,0.0084462761878967,0.0153555423021316,0.0302510373294353,-4.774029622567346,-4.176278808088021,-3.4982248032110808,80,6,480
hist_W_10_D_1,0.1226757615804672,0.1121559664607048,0.1758177876472473,-2.0982104889107696,-2.1878648187114127,-1.7383071176934004,10,1,10
hist_W_60_D_1,0.0227557178586721,0.0170619487762451,0.0458334311842918,-3.782938830717263,-4.070904512712946,-3.0827415156158966,60,1,60
hist_W_10_D_8,0.0315756760537624,0.0195136666297912,0.0344403460621833,-3.455368199929272,-3.93664020608527,-3.3685265512099285,10,8,80
hist_W_20_D_8,0.0153320413082838,0.0501134395599365,0.0543860718607902,-4.177810437214666,-2.9934660521758225,-2.911647189872789,20,8,160
hist_W_10_D_6,0.020814910531044,0.0223557297140359,0.0447672866284847,-3.8720856966368213,-3.800672627733837,-3.106277615479389,10,6,60
hist_W_60_D_4,0.0169354788959026,0.0261004567146301,0.0344403684139251,-4.078344514641453,-3.6458024661617574,-3.3685259022113816,60,4,240
hist_W_80_D_8,0.0109696136787533,0.0150654911994934,0.0331269316375255,-4.5126262214725035,-4.195348501588342,-3.4074086827902463,80,8,640
hist_W_20_D_1,0.0413430146872997,0.0387480482459068,0.078417383134365,-3.1858518031662704,-3.25067489229885,-2.545709652550216,20,1,20
hist_W_40_D_1,0.0350445173680782,0.0243146419525146,0.0470605380833148,-3.3511361009015905,-3.7166765606094896,-3.0563204617636983,40,1,40
hist_W_80_D_2,0.0140968421474099,0.0106886029243469,0.026770856231451,-4.261804467857667,-4.538577252444054,-3.620441437222826,80,2,160
hist_W_60_D_2,0.0101685496047139,0.0139769911766052,0.0333017744123935,-4.588455694164544,-4.270342788759154,-3.4021445977579066,60,2,120
hist_W_40_D_8,0.0129627138376235,0.0195736587047576,0.0335982292890548,-4.3456782089281525,-3.9335705602826816,-3.39328191313217,40,8,320
hist_W_60_D_6,0.0111490534618496,0.0143776983022689,0.0339145436882972,-4.496400675993418,-4.242077001929738,-3.3839113392434648,60,6,360
hist_W_40_D_6,0.0112992720678448,0.0168099999427795,0.027436688542366,-4.4830169741136165,-4.085781334965569,-3.5958741633497926,40,6,240
hist_W_80_D_4,0.0120004080235958,0.0243875086307525,0.0349022261798381,-4.422814627805874,-3.7136842191323036,-3.355204664420173,80,4,320
hist_W_20_D_2,0.0274849385023117,0.0235474109649658,0.0546985417604446,-3.5941171151720455,-3.748739402356697,-2.905918228767972,20,2,40
hist_W_80_D_1,0.013462028466165,0.0262618958950042,0.0408206395804882,-4.30788226283895,-3.639636215645626,-3.198567453411372,80,1,80
hist_W_60_D_8,0.0137260193005204,0.0190678834915161,0.0368043594062328,-4.288462028368138,-3.959749851815761,-3.3021389786974438,60,8,480
hist_W_40_D_2,0.0106730572879314,0.0159800797700881,0.0283528808504343,-4.540032723508133,-4.136412346786123,-3.563026636671794,40,2,80
hist_W_10_D_4,0.0206416770815849,0.026363331824541,0.0455793105065822,-3.880443087716942,-3.635781180349634,-3.0883013823833982,10,4,40
hist_W_10_D_2,0.0638551414012909,0.0429349094629287,0.094763770699501,-2.7511381766241656,-3.1480700435607694,-2.356368108382129,10,2,20
hist_W_40_D_4,0.0240234266966581,0.0259710848331451,0.033523179590702,-3.7287258123613225,-3.650771481629097,-3.3955181513423276,40,4,160
hist_W_20_D_6,0.0152527410537004,0.0289370417594909,0.0403348468244075,-4.182996050853979,-3.5426327827862196,-3.210539498185448,20,6,120


==> visu/tikz_csvs_NN_dim_MT/mean_D_1.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_10_D_1,0.1226757615804672,0.1121559664607048,0.1758177876472473,-2.0982104889107696,-2.1878648187114127,-1.7383071176934004,10,1,10
hist_W_60_D_1,0.0227557178586721,0.0170619487762451,0.0458334311842918,-3.782938830717263,-4.070904512712946,-3.0827415156158966,60,1,60
hist_W_20_D_1,0.0413430146872997,0.0387480482459068,0.078417383134365,-3.1858518031662704,-3.25067489229885,-2.545709652550216,20,1,20
hist_W_40_D_1,0.0350445173680782,0.0243146419525146,0.0470605380833148,-3.3511361009015905,-3.7166765606094896,-3.0563204617636983,40,1,40
hist_W_80_D_1,0.013462028466165,0.0262618958950042,0.0408206395804882,-4.30788226283895,-3.639636215645626,-3.198567453411372,80,1,80


==> visu/tikz_csvs_NN_dim_MT/mean_D_2.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_80_D_2,0.0140968421474099,0.0106886029243469,0.026770856231451,-4.261804467857667,-4.538577252444054,-3.620441437222826,80,2,160
hist_W_60_D_2,0.0101685496047139,0.0139769911766052,0.0333017744123935,-4.588455694164544,-4.270342788759154,-3.4021445977579066,60,2,120
hist_W_20_D_2,0.0274849385023117,0.0235474109649658,0.0546985417604446,-3.5941171151720455,-3.748739402356697,-2.905918228767972,20,2,40
hist_W_40_D_2,0.0106730572879314,0.0159800797700881,0.0283528808504343,-4.540032723508133,-4.136412346786123,-3.563026636671794,40,2,80
hist_W_10_D_2,0.0638551414012909,0.0429349094629287,0.094763770699501,-2.7511381766241656,-3.1480700435607694,-2.356368108382129,10,2,20


==> visu/tikz_csvs_NN_dim_MT/mean_D_4.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_20_D_4,0.0198791790753602,0.0219857897609472,0.0379639230668544,-3.9180823726022953,-3.8173589542769344,-3.2711189631922273,20,4,80
hist_W_60_D_4,0.0169354788959026,0.0261004567146301,0.0344403684139251,-4.078344514641453,-3.6458024661617574,-3.3685259022113816,60,4,240
hist_W_80_D_4,0.0120004080235958,0.0243875086307525,0.0349022261798381,-4.422814627805874,-3.7136842191323036,-3.355204664420173,80,4,320
hist_W_10_D_4,0.0206416770815849,0.026363331824541,0.0455793105065822,-3.880443087716942,-3.635781180349634,-3.0883013823833982,10,4,40
hist_W_40_D_4,0.0240234266966581,0.0259710848331451,0.033523179590702,-3.7287258123613225,-3.650771481629097,-3.3955181513423276,40,4,160


==> visu/tikz_csvs_NN_dim_MT/mean_D_6.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_80_D_6,0.0084462761878967,0.0153555423021316,0.0302510373294353,-4.774029622567346,-4.176278808088021,-3.4982248032110808,80,6,480
hist_W_10_D_6,0.020814910531044,0.0223557297140359,0.0447672866284847,-3.8720856966368213,-3.800672627733837,-3.106277615479389,10,6,60
hist_W_60_D_6,0.0111490534618496,0.0143776983022689,0.0339145436882972,-4.496400675993418,-4.242077001929738,-3.3839113392434648,60,6,360
hist_W_40_D_6,0.0112992720678448,0.0168099999427795,0.027436688542366,-4.4830169741136165,-4.085781334965569,-3.5958741633497926,40,6,240
hist_W_20_D_6,0.0152527410537004,0.0289370417594909,0.0403348468244075,-4.182996050853979,-3.5426327827862196,-3.210539498185448,20,6,120


==> visu/tikz_csvs_NN_dim_MT/mean_D_8.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_10_D_8,0.0315756760537624,0.0195136666297912,0.0344403460621833,-3.455368199929272,-3.93664020608527,-3.3685265512099285,10,8,80
hist_W_20_D_8,0.0153320413082838,0.0501134395599365,0.0543860718607902,-4.177810437214666,-2.9934660521758225,-2.911647189872789,20,8,160
hist_W_80_D_8,0.0109696136787533,0.0150654911994934,0.0331269316375255,-4.5126262214725035,-4.195348501588342,-3.4074086827902463,80,8,640
hist_W_40_D_8,0.0129627138376235,0.0195736587047576,0.0335982292890548,-4.3456782089281525,-3.9335705602826816,-3.39328191313217,40,8,320
hist_W_60_D_8,0.0137260193005204,0.0190678834915161,0.0368043594062328,-4.288462028368138,-3.959749851815761,-3.3021389786974438,60,8,480


==> visu/tikz_csvs_NN_dim_MT/mean_W_10.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_10_D_1,0.1226757615804672,0.1121559664607048,0.1758177876472473,-2.0982104889107696,-2.1878648187114127,-1.7383071176934004,10,1,10
hist_W_10_D_8,0.0315756760537624,0.0195136666297912,0.0344403460621833,-3.455368199929272,-3.93664020608527,-3.3685265512099285,10,8,80
hist_W_10_D_6,0.020814910531044,0.0223557297140359,0.0447672866284847,-3.8720856966368213,-3.800672627733837,-3.106277615479389,10,6,60
hist_W_10_D_4,0.0206416770815849,0.026363331824541,0.0455793105065822,-3.880443087716942,-3.635781180349634,-3.0883013823833982,10,4,40
hist_W_10_D_2,0.0638551414012909,0.0429349094629287,0.094763770699501,-2.7511381766241656,-3.1480700435607694,-2.356368108382129,10,2,20


==> visu/tikz_csvs_NN_dim_MT/mean_W_20.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_20_D_4,0.0198791790753602,0.0219857897609472,0.0379639230668544,-3.9180823726022953,-3.8173589542769344,-3.2711189631922273,20,4,80
hist_W_20_D_8,0.0153320413082838,0.0501134395599365,0.0543860718607902,-4.177810437214666,-2.9934660521758225,-2.911647189872789,20,8,160
hist_W_20_D_1,0.0413430146872997,0.0387480482459068,0.078417383134365,-3.1858518031662704,-3.25067489229885,-2.545709652550216,20,1,20
hist_W_20_D_2,0.0274849385023117,0.0235474109649658,0.0546985417604446,-3.5941171151720455,-3.748739402356697,-2.905918228767972,20,2,40
hist_W_20_D_6,0.0152527410537004,0.0289370417594909,0.0403348468244075,-4.182996050853979,-3.5426327827862196,-3.210539498185448,20,6,120


==> visu/tikz_csvs_NN_dim_MT/mean_W_40.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_40_D_1,0.0350445173680782,0.0243146419525146,0.0470605380833148,-3.3511361009015905,-3.7166765606094896,-3.0563204617636983,40,1,40
hist_W_40_D_8,0.0129627138376235,0.0195736587047576,0.0335982292890548,-4.3456782089281525,-3.9335705602826816,-3.39328191313217,40,8,320
hist_W_40_D_6,0.0112992720678448,0.0168099999427795,0.027436688542366,-4.4830169741136165,-4.085781334965569,-3.5958741633497926,40,6,240
hist_W_40_D_2,0.0106730572879314,0.0159800797700881,0.0283528808504343,-4.540032723508133,-4.136412346786123,-3.563026636671794,40,2,80
hist_W_40_D_4,0.0240234266966581,0.0259710848331451,0.033523179590702,-3.7287258123613225,-3.650771481629097,-3.3955181513423276,40,4,160


==> visu/tikz_csvs_NN_dim_MT/mean_W_60.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_60_D_1,0.0227557178586721,0.0170619487762451,0.0458334311842918,-3.782938830717263,-4.070904512712946,-3.0827415156158966,60,1,60
hist_W_60_D_4,0.0169354788959026,0.0261004567146301,0.0344403684139251,-4.078344514641453,-3.6458024661617574,-3.3685259022113816,60,4,240
hist_W_60_D_2,0.0101685496047139,0.0139769911766052,0.0333017744123935,-4.588455694164544,-4.270342788759154,-3.4021445977579066,60,2,120
hist_W_60_D_6,0.0111490534618496,0.0143776983022689,0.0339145436882972,-4.496400675993418,-4.242077001929738,-3.3839113392434648,60,6,360
hist_W_60_D_8,0.0137260193005204,0.0190678834915161,0.0368043594062328,-4.288462028368138,-3.959749851815761,-3.3021389786974438,60,8,480


==> visu/tikz_csvs_NN_dim_MT/mean_W_80.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_80_D_6,0.0084462761878967,0.0153555423021316,0.0302510373294353,-4.774029622567346,-4.176278808088021,-3.4982248032110808,80,6,480
hist_W_80_D_8,0.0109696136787533,0.0150654911994934,0.0331269316375255,-4.5126262214725035,-4.195348501588342,-3.4074086827902463,80,8,640
hist_W_80_D_2,0.0140968421474099,0.0106886029243469,0.026770856231451,-4.261804467857667,-4.538577252444054,-3.620441437222826,80,2,160
hist_W_80_D_4,0.0120004080235958,0.0243875086307525,0.0349022261798381,-4.422814627805874,-3.7136842191323036,-3.355204664420173,80,4,320
hist_W_80_D_1,0.013462028466165,0.0262618958950042,0.0408206395804882,-4.30788226283895,-3.639636215645626,-3.198567453411372,80,1,80


==> visu/tikz_csvs_NN_dim_NSV/hist_W_10_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00050,0.1224312037229538,0.3153494596481323,0.0
1,1,00000,0.16448628902435303,0.6411005258560181,0.0
2,2,00025,0.17526189982891083,0.45721352100372314,0.0
3,3,00075,0.09767208993434906,0.26404786109924316,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_10_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00051,0.06955668330192566,0.21279191970825195,0.0
1,1,00001,0.11959655582904816,0.5510977506637573,0.0
2,2,00026,0.10090932995080948,0.4791480302810669,0.0
3,3,00076,0.08407533168792725,0.18805623054504395,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_10_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00052,0.059002164751291275,0.294832706451416,0.0
1,1,00002,0.035950977355241776,0.20500993728637695,0.0
2,2,00027,0.10059612989425659,0.30354952812194824,0.0
3,3,00077,0.10019629448652267,0.4873253107070923,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_10_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00003,0.12560681998729706,0.5919462442398071,0.0
1,1,00053,0.084363654255867,0.4697366952896118,0.0
2,2,00028,0.038254741579294205,0.23684954643249512,0.0
3,3,00078,0.0359497144818306,0.17516231536865234,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_10_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00029,0.05640234053134918,0.3296475410461426,0.0
1,1,00079,0.08602730929851532,0.39119434356689453,0.0
2,2,00054,0.03299698978662491,0.1544630527496338,0.0
3,3,00004,0.06498828530311584,0.3525582551956177,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_20_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00005,0.05769730731844902,0.2912321090698242,0.0
1,1,00030,0.09687490016222,0.300140380859375,0.0
2,2,00080,0.06277769804000854,0.28653013706207275,0.0
3,3,00055,0.06765685975551605,0.30205416679382324,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_20_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00031,0.05356081202626228,0.2884185314178467,0.0
1,1,00081,0.034251339733600616,0.16367745399475098,0.0
2,2,00006,0.05962436646223068,0.3355138301849365,0.0
3,3,00056,0.07464798539876938,0.332442045211792,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_20_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00032,0.031239408999681473,0.1191861629486084,0.0
1,1,00082,0.05381224676966667,0.33707261085510254,0.0
2,2,00007,0.03349529206752777,0.1865551471710205,0.0
3,3,00057,0.04551742225885391,0.26764416694641113,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_20_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00008,0.09252028167247772,0.30783140659332275,0.0
1,1,00033,0.052902910858392715,0.28448033332824707,0.0
2,2,00083,0.041967932134866714,0.23168420791625977,0.0
3,3,00058,0.07737584412097931,0.4360034465789795,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_20_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00059,0.0284385047852993,0.12933707237243652,0.0
1,1,00009,0.13228119909763336,0.3692523241043091,0.0
2,2,00034,0.042097821831703186,0.1631300449371338,0.0
3,3,00084,0.08306196331977844,0.4030207395553589,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_40_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00010,0.14586134254932404,0.5336581468582153,0.0
1,1,00060,0.08124691992998123,0.47862160205841064,0.0
2,2,00035,0.04106523096561432,0.24781179428100586,0.0
3,3,00085,0.06067058444023132,0.41096556186676025,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_40_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00011,0.04654368758201599,0.2632317543029785,0.0
1,1,00061,0.017779525369405746,0.08308148384094238,0.0
2,2,00036,0.04355774074792862,0.31589579582214355,0.0
3,3,00086,0.04048837348818779,0.29646825790405273,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_40_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00012,0.03783457353711128,0.26020336151123047,0.0
1,1,00062,0.04502852261066437,0.27539634704589844,0.0
2,2,00037,0.04844092205166817,0.15780401229858398,0.0
3,3,00087,0.09045629948377609,0.4772449731826782,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_40_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00013,0.036373890936374664,0.26955533027648926,0.0
1,1,00063,0.04014882445335388,0.27381062507629395,0.0
2,2,00038,0.05086928606033325,0.2472095489501953,0.0
3,3,00088,0.024417592212557793,0.20073604583740234,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_40_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00039,0.03380098566412926,0.09511327743530273,0.0
1,1,00089,0.043084241449832916,0.22031760215759277,0.0
2,2,00014,0.0632329061627388,0.2478470802307129,0.0
3,3,00064,0.031609904021024704,0.07518362998962402,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_60_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00040,0.05270844325423241,0.3071420192718506,0.0
1,1,00090,0.05765707790851593,0.2927989959716797,0.0
2,2,00015,0.012513081543147564,0.02733469009399414,0.0
3,3,00065,0.06786318868398666,0.3680664300918579,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_60_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00041,0.0530637726187706,0.38630127906799316,0.0
1,1,00091,0.024072902277112007,0.11835050582885742,0.0
2,2,00016,0.026951396837830544,0.06905603408813477,0.0
3,3,00066,0.016161572188138962,0.05357718467712402,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_60_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00042,0.044150061905384064,0.28658437728881836,0.0
1,1,00092,0.02461216039955616,0.17469382286071777,0.0
2,2,00017,0.03117958828806877,0.2228071689605713,0.0
3,3,00067,0.030490541830658913,0.17869257926940918,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_60_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00043,0.04838419705629349,0.13932156562805176,0.0
1,1,00093,0.165456160902977,0.3091163635253906,0.0
2,2,00018,0.05428469181060791,0.30348992347717285,0.0
3,3,00068,0.04328974708914757,0.28869032859802246,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_60_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00019,0.07563147693872452,0.2796468734741211,0.0
1,1,00069,0.08764398097991943,0.3540996313095093,0.0
2,2,00044,0.06770610809326172,0.4180409908294678,0.0
3,3,00094,0.07524874061346054,0.33744192123413086,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_80_D_1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00020,0.052615612745285034,0.31688404083251953,0.0
1,1,00070,0.03717966005206108,0.20568442344665527,0.0
2,2,00045,0.042565587908029556,0.27875614166259766,0.0
3,3,00095,0.06842298060655594,0.35809803009033203,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_80_D_2/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00021,0.021246904507279396,0.055684566497802734,0.0
1,1,00071,0.03549008071422577,0.23936676979064941,0.0
2,2,00046,0.023581771180033684,0.05113387107849121,0.0
3,3,00096,0.031243417412042618,0.2526862621307373,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_80_D_4/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00022,0.046262435615062714,0.27806591987609863,0.0
1,1,00072,0.04107346758246422,0.232940673828125,0.0
2,2,00047,0.02625875547528267,0.13569879531860352,0.0
3,3,00097,0.009853864088654518,0.02662372589111328,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_80_D_6/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00023,0.07196968048810959,0.30907881259918213,0.0
1,1,00073,0.07291287183761597,0.2819483280181885,0.0
2,2,00048,0.09929890185594559,0.3103187084197998,0.0
3,3,00098,0.07927735894918442,0.24688339233398438,0.0


==> visu/tikz_csvs_NN_dim_NSV/hist_W_80_D_8/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00049,0.07601547241210938,0.2866222858428955,0.0
1,1,00099,0.022919027134776115,0.0698699951171875,0.0
2,2,00024,0.059303730726242065,0.28155994415283203,0.0
3,3,00074,0.03048391081392765,0.15566253662109375,0.0


==> visu/tikz_csvs_NN_dim_NSV/mean.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_80_D_1,0.05019596032798285,0.28985565900802607,0.0,-3.018872876948985,-1.2587495025499909,-inf,80,1,80
hist_W_20_D_2,0.05552112590521568,0.28001296520233154,0.0,-2.9289074734496503,-1.3116454965893403,-inf,20,2,40
hist_W_10_D_8,0.06010373122990127,0.30696579813957214,0.0,-2.8683055743522856,-1.2396554530720607,-inf,10,8,80
hist_W_40_D_8,0.042932009324431405,0.15961539745330808,0.0,-3.186769631726875,-1.9620342310455596,-inf,40,8,320
hist_W_20_D_1,0.07125169131904838,0.2949891984462738,0.0,-2.6620853798848603,-1.2210500392533374,-inf,20,1,20
hist_W_80_D_4,0.030862130690366002,0.16833227872848508,0.0,-3.631366326912505,-2.0900346619530317,-inf,80,4,320
hist_W_20_D_6,0.0661917421966791,0.3149998486042022,0.0,-2.7623886061529994,-1.1819448300019781,-inf,20,6,120
hist_W_80_D_8,0.04718053527176375,0.1984286904335022,0.0,-3.16706138006625,-1.7595459334459562,-inf,80,8,640
hist_W_60_D_6,0.07785369921475645,0.26015454530715937,0.0,-2.7202458760219987,-1.3949539126743775,-inf,60,6,360
hist_W_60_D_2,0.030062410980463,0.1568212509155273,0.0,-3.600442095933628,-2.171177835878337,-inf,60,2,120
hist_W_60_D_4,0.03260808810591692,0.2156944870948791,0.0,-3.445751487485691,-1.5544949188139794,-inf,60,4,240
hist_W_10_D_6,0.0710437325760722,0.3684237003326416,0.0,-2.7840848086356305,-1.1155736997691388,-inf,10,6,60
hist_W_20_D_8,0.07146987225860353,0.26618504524230957,0.0,-2.8096910642845954,-1.4408958029566585,-inf,20,8,160
hist_W_40_D_2,0.037092331796884474,0.23966932296752924,0.0,-3.3593699753639816,-1.5477029653974808,-inf,40,2,80
hist_W_40_D_1,0.08221101947128771,0.417764276266098,0.0,-2.6075627413830462,-0.9122940905154354,-inf,40,1,40
hist_W_60_D_8,0.07655757665634152,0.34730735421180725,0.0,-2.5739725133992715,-1.067735563693868,-inf,60,8,480
hist_W_80_D_6,0.08086470328271382,0.2870573103427887,0.0,-2.5236059773589035,-1.252296251013215,-inf,80,6,480
hist_W_40_D_6,0.03795239841565483,0.24782788753509516,0.0,-3.305003382639472,-1.402395881972077,-inf,40,6,240
hist_W_20_D_4,0.0410160925239324,0.22761452198028564,0.0,-3.2185848949252853,-1.5529127068457997,-inf,20,4,80
hist_W_60_D_1,0.0476854478474706,0.24883553385734558,0.0,-3.2168660196895855,-1.7519511213535133,-inf,60,1,60
hist_W_10_D_2,0.09353447519242757,0.35777348279953003,0.0,-2.389704867963814,-1.1375108811157093,-inf,10,2,20
hist_W_10_D_1,0.13996287062764168,0.4194278419017792,0.0,-1.9931868389632648,-0.9282181353365737,-inf,10,1,10
hist_W_80_D_2,0.0278905434533953,0.14971786737442017,0.0,-3.600818485838315,-2.166681336858461,-inf,80,2,160
hist_W_10_D_4,0.073936391621828,0.3226793706417084,0.0,-2.688261429549664,-1.1792694721100228,-inf,10,4,40
hist_W_40_D_4,0.055440079420804894,0.2926621735095977,0.0,-2.951322463461315,-1.305490636178245,-inf,40,4,160


==> visu/tikz_csvs_NN_dim_NSV/mean_D_1.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_80_D_1,0.05019596032798285,0.28985565900802607,0.0,-3.018872876948985,-1.2587495025499909,-inf,80,1,80
hist_W_20_D_1,0.07125169131904838,0.2949891984462738,0.0,-2.6620853798848603,-1.2210500392533374,-inf,20,1,20
hist_W_40_D_1,0.08221101947128771,0.417764276266098,0.0,-2.6075627413830462,-0.9122940905154354,-inf,40,1,40
hist_W_60_D_1,0.0476854478474706,0.24883553385734558,0.0,-3.2168660196895855,-1.7519511213535133,-inf,60,1,60
hist_W_10_D_1,0.13996287062764168,0.4194278419017792,0.0,-1.9931868389632648,-0.9282181353365737,-inf,10,1,10


==> visu/tikz_csvs_NN_dim_NSV/mean_D_2.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_20_D_2,0.05552112590521568,0.28001296520233154,0.0,-2.9289074734496503,-1.3116454965893403,-inf,20,2,40
hist_W_60_D_2,0.030062410980463,0.1568212509155273,0.0,-3.600442095933628,-2.171177835878337,-inf,60,2,120
hist_W_40_D_2,0.037092331796884474,0.23966932296752924,0.0,-3.3593699753639816,-1.5477029653974808,-inf,40,2,80
hist_W_10_D_2,0.09353447519242757,0.35777348279953003,0.0,-2.389704867963814,-1.1375108811157093,-inf,10,2,20
hist_W_80_D_2,0.0278905434533953,0.14971786737442017,0.0,-3.600818485838315,-2.166681336858461,-inf,80,2,160


==> visu/tikz_csvs_NN_dim_NSV/mean_D_4.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_80_D_4,0.030862130690366002,0.16833227872848508,0.0,-3.631366326912505,-2.0900346619530317,-inf,80,4,320
hist_W_60_D_4,0.03260808810591692,0.2156944870948791,0.0,-3.445751487485691,-1.5544949188139794,-inf,60,4,240
hist_W_20_D_4,0.0410160925239324,0.22761452198028564,0.0,-3.2185848949252853,-1.5529127068457997,-inf,20,4,80
hist_W_10_D_4,0.073936391621828,0.3226793706417084,0.0,-2.688261429549664,-1.1792694721100228,-inf,10,4,40
hist_W_40_D_4,0.055440079420804894,0.2926621735095977,0.0,-2.951322463461315,-1.305490636178245,-inf,40,4,160


==> visu/tikz_csvs_NN_dim_NSV/mean_D_6.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_20_D_6,0.0661917421966791,0.3149998486042022,0.0,-2.7623886061529994,-1.1819448300019781,-inf,20,6,120
hist_W_60_D_6,0.07785369921475645,0.26015454530715937,0.0,-2.7202458760219987,-1.3949539126743775,-inf,60,6,360
hist_W_10_D_6,0.0710437325760722,0.3684237003326416,0.0,-2.7840848086356305,-1.1155736997691388,-inf,10,6,60
hist_W_80_D_6,0.08086470328271382,0.2870573103427887,0.0,-2.5236059773589035,-1.252296251013215,-inf,80,6,480
hist_W_40_D_6,0.03795239841565483,0.24782788753509516,0.0,-3.305003382639472,-1.402395881972077,-inf,40,6,240


==> visu/tikz_csvs_NN_dim_NSV/mean_D_8.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_10_D_8,0.06010373122990127,0.30696579813957214,0.0,-2.8683055743522856,-1.2396554530720607,-inf,10,8,80
hist_W_40_D_8,0.042932009324431405,0.15961539745330808,0.0,-3.186769631726875,-1.9620342310455596,-inf,40,8,320
hist_W_80_D_8,0.04718053527176375,0.1984286904335022,0.0,-3.16706138006625,-1.7595459334459562,-inf,80,8,640
hist_W_20_D_8,0.07146987225860353,0.26618504524230957,0.0,-2.8096910642845954,-1.4408958029566585,-inf,20,8,160
hist_W_60_D_8,0.07655757665634152,0.34730735421180725,0.0,-2.5739725133992715,-1.067735563693868,-inf,60,8,480


==> visu/tikz_csvs_NN_dim_NSV/mean_W_10.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_10_D_8,0.06010373122990127,0.30696579813957214,0.0,-2.8683055743522856,-1.2396554530720607,-inf,10,8,80
hist_W_10_D_6,0.0710437325760722,0.3684237003326416,0.0,-2.7840848086356305,-1.1155736997691388,-inf,10,6,60
hist_W_10_D_2,0.09353447519242757,0.35777348279953003,0.0,-2.389704867963814,-1.1375108811157093,-inf,10,2,20
hist_W_10_D_1,0.13996287062764168,0.4194278419017792,0.0,-1.9931868389632648,-0.9282181353365737,-inf,10,1,10
hist_W_10_D_4,0.073936391621828,0.3226793706417084,0.0,-2.688261429549664,-1.1792694721100228,-inf,10,4,40


==> visu/tikz_csvs_NN_dim_NSV/mean_W_20.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_20_D_2,0.05552112590521568,0.28001296520233154,0.0,-2.9289074734496503,-1.3116454965893403,-inf,20,2,40
hist_W_20_D_1,0.07125169131904838,0.2949891984462738,0.0,-2.6620853798848603,-1.2210500392533374,-inf,20,1,20
hist_W_20_D_6,0.0661917421966791,0.3149998486042022,0.0,-2.7623886061529994,-1.1819448300019781,-inf,20,6,120
hist_W_20_D_8,0.07146987225860353,0.26618504524230957,0.0,-2.8096910642845954,-1.4408958029566585,-inf,20,8,160
hist_W_20_D_4,0.0410160925239324,0.22761452198028564,0.0,-3.2185848949252853,-1.5529127068457997,-inf,20,4,80


==> visu/tikz_csvs_NN_dim_NSV/mean_W_40.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_40_D_8,0.042932009324431405,0.15961539745330808,0.0,-3.186769631726875,-1.9620342310455596,-inf,40,8,320
hist_W_40_D_2,0.037092331796884474,0.23966932296752924,0.0,-3.3593699753639816,-1.5477029653974808,-inf,40,2,80
hist_W_40_D_1,0.08221101947128771,0.417764276266098,0.0,-2.6075627413830462,-0.9122940905154354,-inf,40,1,40
hist_W_40_D_6,0.03795239841565483,0.24782788753509516,0.0,-3.305003382639472,-1.402395881972077,-inf,40,6,240
hist_W_40_D_4,0.055440079420804894,0.2926621735095977,0.0,-2.951322463461315,-1.305490636178245,-inf,40,4,160


==> visu/tikz_csvs_NN_dim_NSV/mean_W_60.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_60_D_6,0.07785369921475645,0.26015454530715937,0.0,-2.7202458760219987,-1.3949539126743775,-inf,60,6,360
hist_W_60_D_2,0.030062410980463,0.1568212509155273,0.0,-3.600442095933628,-2.171177835878337,-inf,60,2,120
hist_W_60_D_4,0.03260808810591692,0.2156944870948791,0.0,-3.445751487485691,-1.5544949188139794,-inf,60,4,240
hist_W_60_D_8,0.07655757665634152,0.34730735421180725,0.0,-2.5739725133992715,-1.067735563693868,-inf,60,8,480
hist_W_60_D_1,0.0476854478474706,0.24883553385734558,0.0,-3.2168660196895855,-1.7519511213535133,-inf,60,1,60


==> visu/tikz_csvs_NN_dim_NSV/mean_W_80.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,width,depth,nb_weights
hist_W_80_D_1,0.05019596032798285,0.28985565900802607,0.0,-3.018872876948985,-1.2587495025499909,-inf,80,1,80
hist_W_80_D_4,0.030862130690366002,0.16833227872848508,0.0,-3.631366326912505,-2.0900346619530317,-inf,80,4,320
hist_W_80_D_8,0.04718053527176375,0.1984286904335022,0.0,-3.16706138006625,-1.7595459334459562,-inf,80,8,640
hist_W_80_D_6,0.08086470328271382,0.2870573103427887,0.0,-2.5236059773589035,-1.252296251013215,-inf,80,6,480
hist_W_80_D_2,0.0278905434533953,0.14971786737442017,0.0,-3.600818485838315,-2.166681336858461,-inf,80,2,160


==> visu/tikz_csvs_diagonal_force/hist_0.0001/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00014,0.04690174385905266,0.04843050241470337,0.07982805371284485
1,1,00025,0.04561273381114006,0.02855437994003296,0.0473615862429142
2,2,00036,0.24662472307682037,0.16301123797893524,0.2914338707923889
3,3,00091,0.07242686301469803,0.038302768021821976,0.10907227545976639
4,4,00047,0.08170979470014572,0.05266815051436424,0.1258370727300644
5,5,00058,0.07750019431114197,0.06848490238189697,0.124358631670475
6,6,00069,0.0555693618953228,0.025821886956691742,0.06657721102237701
7,7,00102,0.0500498004257679,0.03824831172823906,0.0852806568145752
8,8,00080,0.06824679672718048,0.045925676822662354,0.08071722835302353
9,9,00003,0.04438193142414093,0.035902321338653564,0.0602123886346817


==> visu/tikz_csvs_diagonal_force/hist_0.0001/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,8.18485365382264,0.04438193142414093,10.885147538905956,0.025821886956691742,5.311698974584528,0.0473615862429142
1,8.200268716930122,0.044584376661030496,10.915375685499669,0.025959213634391687,5.330067465569414,0.047605902844064824
2,8.21551008435686,0.04478682189792007,10.945416356910942,0.026096540312091628,5.34837348466263,0.04785021944521545
3,8.23057670847808,0.044989267134809635,10.975267631095972,0.026233866989791573,5.366616034665407,0.04809453604636608
4,8.245467552710007,0.04519171237169921,11.004927595692333,0.026371193667491515,5.384794120338052,0.0483388526475167
5,8.260181591627381,0.045394157608588774,11.034394348227767,0.02650852034519146,5.402906748493354,0.048583169248667325
6,8.274717811079807,0.04559660284547835,11.063665996328071,0.026645847022891404,5.420952928089872,0.04882748584981795
7,8.289075208306889,0.04579904808236791,11.092740657924157,0.026783173700591346,5.4389316703250525,0.04907180245096858
8,8.303252792052193,0.04600149331925748,11.121616461458173,0.02692050037829129,5.456841988728201,0.0493161190521192
9,8.317249582675935,0.04620393855614705,11.15029154608872,0.027057827055991232,5.474682899253279,0.04956043565326983
10,8.331064612266456,0.04640638379303662,11.178764061895048,0.027195153733691177,5.4924534203715165,0.04980475225442045
11,8.344696924750416,0.04660882902992619,11.207032170080304,0.02733248041139112,5.510152573163806,0.05004906885557108
12,8.358145576001712,0.04681127426681576,11.235094043173698,0.027469807089091063,5.527779381412911,0.050293385456721705
13,8.371409633949096,0.04701371950370533,11.26294786523164,0.027607133766791008,5.545332871695425,0.05053770205787233
14,8.384488178682481,0.047216164740594896,11.29059183203774,0.02774446044449095,5.562812073473508,0.05078201865902295
15,8.397380302557908,0.04741860997748447,11.318024151301703,0.027881787122190894,5.580216019186348,0.05102633526017358
16,8.410085110301171,0.047621055214374035,11.34524304285707,0.028019113799890836,5.5975437443413805,0.05127065186132421
17,8.42260171911007,0.0478235004512636,11.372246738857717,0.02815644047759078,5.614794287605221,0.05151496846247483
18,8.434929258755295,0.048025945688153174,11.399033483973191,0.028293767155290722,5.631966690894297,0.051759285063625454
19,8.447066871679898,0.04822839092504274,11.425601535582748,0.028431093832990667,5.6490599994651856,0.05200360166477608
20,8.45901371309736,0.04843083616193231,11.451949163968118,0.028568420510690612,5.666073262004632,0.05224791826592671
21,8.470768951088239,0.04863328139882188,11.478074652504956,0.028705747188390553,5.683005530719235,0.05249223486707733
22,8.482331766695351,0.04883572663571145,11.503976297852928,0.028843073866090498,5.699855861424793,0.052736551468227956
23,8.493701354017523,0.04903817187260102,11.529652410144454,0.02898040054379044,5.71662331363529,0.05298086806937858
24,8.50487692030184,0.049240617109490584,11.555101313171997,0.029117727221490385,5.733306950651525,0.05322518467052921
25,8.51585768603444,0.04944306234638016,11.580321344573958,0.02925505389919033,5.749905839649347,0.053469501271679834
26,8.526642885029782,0.04964550758326972,11.605310856019063,0.02939238057689027,5.766419051767506,0.05371381787283046
27,8.537231764518404,0.049847952820159296,11.630068213389304,0.029529707254590216,5.7828456621951005,0.05395813447398108
28,8.547623585233158,0.05005039805704886,11.654591796961288,0.029667033932290157,5.799184750258599,0.054202451075131705
29,8.55781762149389,0.050252843293938435,11.678880001586101,0.029804360609990102,5.8154353995084485,0.054446767676282336
30,8.567813161290585,0.050455288530828,11.702931236867533,0.029941687287690047,5.831596697805222,0.05469108427743296
31,8.57760950636492,0.05065773376771757,11.726743927338728,0.03007901396538999,5.847667737405326,0.05493540087858358
32,8.58720597229024,0.05086017900460714,11.750316512637166,0.030216340643089933,5.863647615046248,0.055179717479734214
33,8.596601888549955,0.051062624241496705,11.773647447678009,0.030353667320789875,5.87953543203131,0.05542403408088484
34,8.605796598614308,0.05126506947838628,11.796735202825722,0.03049099399848982,5.895330294313945,0.05566835068203546
35,8.614789460015551,0.051467514715275844,11.819578264063995,0.030628320676189764,5.9110313125814855,0.055912667283186085
36,8.623579844421446,0.05166995995216542,11.842175133163895,0.030765647353889706,5.926637602338404,0.05615698388433671
37,8.632167137707178,0.05187240518905498,11.864524327850255,0.03090297403158965,5.9421482839890825,0.05640130048548734
38,8.640550740025581,0.05207485042594455,11.886624381966262,0.031040300709289592,5.957562482919997,0.05664561708663796
39,8.648730065875702,0.05227729566283412,11.908473845636209,0.031177627386989537,5.972879329581395,0.05688993368778859
40,8.656704544169695,0.05247974089972369,11.930071285426395,0.03131495406468948,5.988097959568402,0.05713425028893922
41,8.664473618298041,0.05268218613661326,11.951415284504149,0.03145228074238943,6.003217513701555,0.05737856689008984
42,8.672036746193049,0.05288463137350283,11.972504442794936,0.031589607420089365,6.018237138106776,0.057622883491240465
43,8.679393400390664,0.0530870766103924,11.99333737713756,0.03172693409778931,6.033155984294737,0.05786720009239109
44,8.686543068090572,0.053289521847281966,12.013912721437379,0.031864260775489255,6.047973209239645,0.05811151669354171
45,8.693485251214554,0.05349196708417153,12.034229126817557,0.0320015874531892,6.062687975457407,0.058355833294692336
46,8.700219466463126,0.053694412321061105,12.054285261768332,0.03213891413088914,6.077299451083174,0.058600149895842966
47,8.70674524537044,0.05389685755795068,12.07407981229422,0.03227624080858908,6.091806809948266,0.05884446649699359
48,8.71306213435741,0.054099302794840244,12.093611482059194,0.03241356748628903,6.106209231656444,0.059088783098144214
49,8.719169694783108,0.05430174803172981,12.112878992529787,0.03255089416398897,6.1205059016595476,0.059333099699294845
50,8.725067502994385,0.05450419326861938,12.131881083116106,0.03268822084168892,6.134696011332451,0.05957741630044547
51,8.730755150373694,0.05470663850550895,12.150616511310705,0.03282554751938886,6.148778758047381,0.05982173290159609
52,8.736232243385174,0.054909083742398515,12.169084052825353,0.0329628741970888,6.162753345247526,0.060066049502746716
53,8.741498403618909,0.05511152897928809,12.187282501725619,0.033100200874788745,6.176618982519972,0.06031036610389734
54,8.74655326783341,0.05531397421617766,12.205210670563279,0.03323752755248869,6.1903748856679455,0.06055468270504797
55,8.751396487996294,0.05551641945306723,12.222867390506531,0.033374854230188634,6.204020276782337,0.060798999306198594
56,8.756027731323146,0.05571886468995679,12.240251511467978,0.03351218090788857,6.217554384312521,0.06104331590734922
57,8.760446680314583,0.055921309926846366,12.257361902230368,0.03364950758558852,6.230976443136443,0.06128763250849984
58,8.76465303279148,0.05612375516373593,12.274197450570092,0.03378683426328846,6.244285694629979,0.06153194910965047
59,8.768646501928396,0.0563262004006255,12.290757063378372,0.03392416094098841,6.257481386735553,0.061776265710801095
60,8.772426816285135,0.05652864563751507,12.307039666780168,0.03406148761868835,6.270562774030003,0.06202058231195172
61,8.775993719836523,0.056731090874404644,12.32304420625077,0.03419881429638829,6.283529117791686,0.06226489891310234
62,8.779346972000292,0.05693353611129421,12.338769646730054,0.034336140974088235,6.29637968606683,0.06250921551425297
63,8.78248634766317,0.057135981348183776,12.354214972734358,0.03447346765178818,6.3091137537350885,0.06275353211540359
64,8.78541163720509,0.05733842658507335,12.369379188466029,0.034610794329488125,6.321730602574336,0.06299784871655423
65,8.788122646521574,0.057540871821962915,12.384261317920567,0.03474812100718806,6.334229521324664,0.06324216531770485
66,8.79061919704425,0.05774331705885248,12.398860404991355,0.03488544768488801,6.346609805751574,0.06348648191885548
67,8.792901125759517,0.057945762295742054,12.413175513571979,0.03502277436258795,6.3588707587083775,0.0637307985200061
68,8.794968285225359,0.05814820753263163,12.427205727656125,0.0351601010402879,6.371011690197779,0.06397511512115672
69,8.796820543586296,0.05835065276952119,12.440950151435,0.03529742771798784,6.383031917432638,0.06421943172230735
70,8.798457784586462,0.05855309800641076,12.454407909392328,0.03543475439568779,6.3949307648959115,0.06446374832345797
71,8.799879907580845,0.05875554324330033,12.467578146396828,0.035572081073387725,6.406707564399746,0.0647080649246086
72,8.80108682754463,0.0589579884801899,12.480460027792233,0.03570940775108767,6.418361655143769,0.06495238152575922
73,8.802078475080716,0.05916043371707947,12.493052739484774,0.035846734428787615,6.429892383772487,0.06519669812690984
74,8.802854796425326,0.05936287895396904,12.505355488028192,0.03598406110648756,6.441299104431874,0.06544101472806048
75,8.803415753451782,0.05956532419085861,12.517367500706163,0.0361213877841875,6.452581178825065,0.0656853313292111
76,8.803761323672399,0.059767769427748176,12.529088025612232,0.03625871446188744,6.463737976267229,0.06592964793036173
77,8.80389150023851,0.05997021466463774,12.540516331727165,0.03639604113958739,6.474768873739523,0.06617396453151235
78,8.803806291938646,0.060172659901527314,12.551651708993745,0.03653336781728733,6.4856732559422134,0.06641828113266297
79,8.803505723194823,0.06037510513841689,12.562493468389002,0.03667069449498728,6.496450515346899,0.0666625977338136
80,8.80298983405698,0.060577550375306446,12.573040941993842,0.03680802117268722,6.507100052247839,0.06690691433496423
81,8.802258680195576,0.06077999561219602,12.583293483060094,0.03694534785038716,6.5176212748124085,0.06715123093611486
82,8.801312332892278,0.06098244084908559,12.593250466074965,0.037082674528087105,6.5280135991306505,0.06739554753726548
83,8.800150879028836,0.06118488608597516,12.602911286822845,0.03722000120578705,6.538276449263924,0.0676398641384161
84,8.798774421074084,0.061387331322864724,12.612275362444533,0.03735732788348699,6.54840925729265,0.06788418073956673
85,8.797183077069082,0.0615897765597543,12.621342131493817,0.03749465456118693,6.558411463363154,0.06812849734071735
86,8.795376980610433,0.06179222179664387,12.630111053991413,0.03763198123888688,6.568282515733577,0.06837281394186798
87,8.793356280831722,0.06199466703353343,12.638581611476287,0.03776930791658682,6.578021870818893,0.0686171305430186
88,8.79112114238313,0.062197112270423,12.646753307054283,0.03790663459428677,6.5876289932349845,0.06886144714416922
89,8.788671745409214,0.062399557507312575,12.654625665444158,0.03804396127198671,6.597103355841801,0.06910576374531985
90,8.786008285524847,0.06260200274420213,12.662198233020899,0.03818128794968665,6.606444439785585,0.06935008034647047
91,8.783130973789314,0.06280444798109171,12.669470577856409,0.038318614627386595,6.615651734540171,0.06959439694762111
92,8.7800400366786,0.06300689321798128,12.67644228975753,0.03845594130508654,6.624724737947343,0.06983871354877173
93,8.776735716055862,0.06320933845487085,12.683112980301347,0.038593267982786485,6.633662956256252,0.07008303014992236
94,8.773218269140072,0.06341178369176043,12.689482282867885,0.03873059466048642,6.642465904161897,0.07032734675107298
95,8.769487968472854,0.06361422892864999,12.695549852670066,0.03886792133818637,6.651133104842655,0.0705716633522236
96,8.765545101883523,0.06381667416553956,12.701315366781,0.03900524801588631,6.6596640899968715,0.07081597995337423
97,8.761389972452328,0.06401911940242913,12.706778524158617,0.03914257469358626,6.6680583998784915,0.07106029655452485
98,8.7570228984719,0.06422156463931869,12.711939045667586,0.0392799013712862,6.676315583331739,0.07130461315567549
99,8.752444213406925,0.06442400987620826,12.716796674098545,0.03941722804898615,6.684435197824859,0.07154892975682611
100,8.747654265852022,0.06462645511309784,12.721351174184669,0.039554554726686085,6.692416809482879,0.07179324635797674
101,8.742653419487882,0.0648289003499874,12.72560233261552,0.03969188140438603,6.700259993119427,0.07203756295912736
102,8.737442053035625,0.06503134558687697,12.72954995804822,0.039829208082085975,6.707964332267588,0.07228187956027798
103,8.732020560209401,0.06523379082376654,12.733193881115955,0.03996653475978592,6.7155294192097985,0.07252619616142861
104,8.726389349667272,0.0654362360606561,12.736533954433751,0.04010386143748586,6.722954855006776,0.07277051276257923
105,8.720548844960325,0.06563868129754567,12.73957005260162,0.0402411881151858,6.730240249525486,0.07301482936372986
106,8.714499484480084,0.06584112653443525,12.74230207220496,0.04037851479288575,6.737385221466151,0.07325914596488048
107,8.708241721404196,0.06604357177132482,12.744729931812344,0.04051584147058569,6.744389398388283,0.0735034625660311
108,8.701776023640395,0.06624601700821439,12.746853571970567,0.04065316814828564,6.751252416735764,0.07374777916718174
109,8.695102873768796,0.06644846224510395,12.748672955197065,0.04079049482598558,6.757973921860941,0.07399209576833236
110,8.68822276898247,0.06665090748199352,12.750188065969644,0.04092782150368552,6.764553568047773,0.07423641236948299
111,8.681136221026364,0.0668533527188831,12.751398910713558,0.041065148181385465,6.770991018534004,0.07448072897063361
112,8.67384375613453,0.06705579795577266,12.752305517785897,0.04120247485908541,6.777285945532359,0.07472504557178423
113,8.666345914965726,0.06725824319266223,12.752907937457362,0.04133980153678535,6.783438030250798,0.07496936217293486
114,8.658643252537335,0.0674606884295518,12.753206241891355,0.04147712821448529,6.789446962911776,0.07521367877408548
115,8.650736338157682,0.06766313366644136,12.753200525120446,0.04161445489218524,6.795312442770554,0.07545799537523612
116,8.6426257553567,0.06786557890333093,12.752890903020196,0.04175178156988518,6.801034178132538,0.07570231197638674
117,8.63431210181502,0.0680680241402205,12.752277513280351,0.04188910824758513,6.806611886369656,0.07594662857753737
118,8.625795989291403,0.06827046937711007,12.751360515373424,0.04202643492528507,6.812045293935775,0.07619094517868799
119,8.617078043548638,0.06847291461399964,12.750140090520647,0.04216376160298502,6.81733413638114,0.07643526177983861
120,8.608158904277861,0.06867535985088921,12.748616441655324,0.042301088280684955,6.822478158365875,0.07667957838098924
121,8.599039225021254,0.06887780508777878,12.746789793383606,0.0424384149583849,6.827477113672505,0.07692389498213986
122,8.589719673093285,0.06908025032466836,12.744660391942658,0.04257574163608484,6.832330765217523,0.07716821158329049
123,8.580200929500322,0.06928269556155792,12.742228505156229,0.04271306831378478,6.837038885062012,0.07741252818444111
124,8.570483688858785,0.06948514079844749,12.739494422387718,0.04285039499148473,6.841601254421293,0.07765684478559173
125,8.560568659311764,0.06968758603533706,12.73645845449064,0.04298772166918467,6.846017663673637,0.07790116138674237
126,8.550456562444161,0.06989003127222662,12.733120933756524,0.04312504834688462,6.850287912368017,0.078145477987893
127,8.5401481331963,0.0700924765091162,12.729482213860347,0.04326237502458456,6.854411809230912,0.07838979458904362
128,8.52964411977614,0.07029492174600577,12.72554266980338,0.04339970170228451,6.858389172172168,0.07863411119019424
129,8.51894528356999,0.07049736698289533,12.721302697853561,0.04353702837998445,6.862219828289907,0.07887842779134487
130,8.508052399051788,0.0706998122197849,12.71676271548336,0.04367435505768439,6.8659036138745115,0.07912274439249549
131,8.496966253690985,0.07090225745667447,12.711923161305167,0.043811681735384335,6.869440374411647,0.07936706099364613
132,8.485687647858992,0.07110470269356403,12.706784495004198,0.04394900841308427,6.872829964584369,0.07961137759479675
133,8.474217394734247,0.0713071479304536,12.701347197268966,0.04408633509078422,6.876072248274292,0.07985569419594737
134,8.462556320205909,0.07150959316734318,12.695611769719276,0.04422366176848416,6.8791670985618225,0.080100010797098
135,8.450705262776186,0.07171203840423275,12.689578734831844,0.04436098844618411,6.882114397725469,0.08034432739824862
136,8.438665073461323,0.07191448364112232,12.68324863586346,0.04449831512388405,6.8849140372402395,0.08058864399939925
137,8.426436615691255,0.07211692887801188,12.676622036771754,0.044635641801584,6.8875659177751025,0.08083296060054987
138,8.414020765207948,0.07231937411490146,12.669699522133635,0.04477296847928394,6.890069949189552,0.08107727720170049
139,8.401418409962458,0.07252181935179103,12.662481697061308,0.04491029515698388,6.892426050529239,0.08132159380285112
140,8.388630450010695,0.07272426458868059,12.654969187115972,0.045047621834683825,6.89463415002072,0.08156591040400174
141,8.375657797407928,0.07292670982557016,12.64716263821918,0.04518494851238377,6.896694185065279,0.08181022700515236
142,8.362501376102063,0.07312915506245973,12.639062716561899,0.04532227519008371,6.89860610223187,0.08205454360630299
143,8.349162121825662,0.07333160029934929,12.630670108511254,0.04545960186778365,6.900369857249142,0.08229886020745363
144,8.33564098198678,0.07353404553623887,12.621985520515013,0.0455969285454836,6.901985414996606,0.08254317680860425
145,8.321938915558595,0.07373649077312844,12.61300967900382,0.04573425522318354,6.903452749494877,0.08278749340975487
146,8.30805689296788,0.07393893601001801,12.60374333029116,0.04587158190088349,6.904771843895068,0.0830318100109055
147,8.293995895982285,0.07414138124690757,12.594187240471143,0.04600890857858343,6.905942690467283,0.08327612661205612
148,8.279756917596519,0.07434382648379714,12.58434219531404,0.04614623525628338,6.906965290588255,0.08352044321320676
149,8.265340961917387,0.07454627172068672,12.574209000159701,0.046283561933983315,6.907839654728111,0.08376475981435738
150,8.250749044047737,0.07474871695757629,12.563788479808755,0.04642088861168326,6.908565802436271,0.084009076415508
151,8.23598218996932,0.07495116219446585,12.553081478411698,0.0465582152893832,6.909143762326492,0.08425339301665863
152,8.221041436424573,0.07515360743135542,12.542088859355868,0.04669554196708314,6.909573572061071,0.08449770961780925
153,8.205927830797386,0.075356052668245,12.530811505150307,0.04683286864478309,6.9098552783341844,0.08474202621895988
154,8.190642430992819,0.07555849790513455,12.519250317308563,0.04697019532248303,6.909988936854399,0.0849863428201105
155,8.175186305315798,0.07576094314202413,12.507406216229407,0.04710752200018298,6.909974612326348,0.08523065942126112
156,8.159560532348872,0.0759633883789137,12.495280141075579,0.04724484867788292,6.909812378431568,0.08547497602241175
157,8.143766200828953,0.07616583361580326,12.48287304965045,0.04738217535558287,6.909502317808523,0.08571929262356237
158,8.127804409523113,0.07636827885269284,12.470185918272756,0.04751950203328281,6.909044522031804,0.085963609224713
159,8.11167626710349,0.0765707240895824,12.457219741649341,0.04765682871098275,6.908439091590518,0.08620792582586362
160,8.095382892021226,0.07677316932647196,12.44397553274596,0.047794155388682695,6.907686135865875,0.08645224242701426
161,8.078925412379554,0.07697561456336155,12.430454322656184,0.04793148206638263,6.906785773107967,0.08669655902816488
162,8.06230496580601,0.07717805980025111,12.41665716046839,0.04806880874408258,6.905738130411763,0.0869408756293155
163,8.045522699323772,0.07738050503714068,12.402585113130884,0.04820613542178252,6.904543343692304,0.08718519223046613
164,8.028579769222196,0.07758295027403025,12.388239265315223,0.04834346209948247,6.90320155765913,0.08742950883161675
165,8.011477340926524,0.07778539551091981,12.373620719277632,0.04848078877718241,6.901712925789926,0.08767382543276739
166,7.994216588866803,0.07798784074780939,12.358730594718716,0.04861811545488236,6.900077610303402,0.08791814203391801
167,7.9767986963460435,0.07819028598469896,12.343570028641338,0.0487554421325823,6.8982957821314,0.08816245863506864
168,7.9592248554076175,0.07839273122158852,12.328140175206798,0.04889276881028224,6.8963676208902625,0.08840677523621926
169,7.941496266701932,0.07859517645847809,12.312442205589251,0.049030095487982185,6.894293314851446,0.08865109183736988
170,7.923614139352393,0.07879762169536766,12.296477307828471,0.04916742216568213,6.892073060911389,0.0888954084385205
171,7.905579690820697,0.07900006693225722,12.280246686680929,0.04930474884338207,6.889707064560643,0.08913972503967113
172,7.887394146771406,0.07920251216914681,12.26375156346922,0.04944207552108201,6.887195539852292,0.08938404164082175
173,7.869058740935959,0.07940495740603637,12.2469931759299,0.04957940219878196,6.884538709369627,0.08962835824197238
174,7.85057471497596,0.07960740264292593,12.229972778059722,0.0497167288764819,6.881736804193126,0.089872674843123
175,7.8319433183459495,0.07980984787981552,12.212691639960303,0.04985405555418185,6.8787900638667105,0.09011699144427363
176,7.813165808155529,0.08001229311670507,12.195151047681291,0.04999138223188179,6.875698736363324,0.09036130804542425
177,7.7942434490309624,0.08021473835359465,12.17735230306197,0.05012870890958174,6.8724630780497895,0.09060562464657487
178,7.775177512976207,0.08041718359048422,12.159296723571448,0.050266035587281675,6.869083353651003,0.09084994124772551
179,7.755969279233447,0.08061962882737378,12.140985642147335,0.05040336226498162,6.865559836213445,0.09109425784887613
180,7.736620034143108,0.08082207406426335,12.122420407033056,0.05054068894268156,6.861892807068006,0.09133857445002676
181,7.717131071003411,0.08102451930115293,12.103602381613719,0.0506780156203815,6.858082555792175,0.09158289105117738
182,7.697503689929448,0.08122696453804248,12.084532944250633,0.05081534229808145,6.854129380171539,0.09182720765232802
183,7.6777391977118326,0.08142940977493206,12.065213488114498,0.05095266897578139,6.85003358616066,0.09207152425347864
184,7.657838907674954,0.08163185501182163,12.045645421017268,0.05108999565348134,6.845795487843304,0.09231584085462927
185,7.6378041395347855,0.08183430024871119,12.025830165242734,0.05122732233118128,6.841415407392023,0.09256015745577989
186,7.617636219256377,0.08203674548560078,12.005769157375866,0.05136464900888123,6.836893675027127,0.09280447405693051
187,7.597336478910964,0.08223919072249034,11.985463848130914,0.05150197568658117,6.832230628975031,0.09304879065808114
188,7.576906256532737,0.08244163595937991,11.964915702178306,0.05163930236428111,6.827426615425983,0.09329310725923176
189,7.5563468959753495,0.08264408119626948,11.944126197970403,0.051776629041981055,6.8224819884912025,0.09353742386038238
190,7.535659746768064,0.08284652643315904,11.923096827566116,0.05191395571968099,6.817397110159412,0.09378174046153301
191,7.514846163971702,0.08304897167004861,11.901829096454367,0.05205128239738094,6.812172350252785,0.09402605706268363
192,7.493907508034306,0.08325141690693819,11.880324523376526,0.05218860907508088,6.806808086382313,0.09427037366383426
193,7.472845144646589,0.08345386214382775,11.858584640147768,0.05232593575278083,6.801304703902597,0.09451469026498488
194,7.451660444597173,0.08365630738071732,11.836610991477421,0.05246326243048077,6.795662595866073,0.0947590068661355
195,7.430354783627658,0.08385875261760689,11.814405134788304,0.05260058910818072,6.78988216297669,0.09500332346728614
196,7.408929542287524,0.08406119785449645,11.79196864003513,0.05273791578588066,6.783963813543029,0.09524764006843676
197,7.387386105788874,0.08426364309138602,11.769303089521946,0.0528752424635806,6.777907963430874,0.09549195666958739
198,7.365725863861093,0.0844660883282756,11.746410077718693,0.053012569141280545,6.771715036015269,0.09573627327073801
199,7.343950210605376,0.08466853356516515,11.723291211076889,0.05314989581898049,6.765385462132029,0.09598058987188865
200,7.322060544349189,0.08487097880205474,11.699948107844449,0.05328722249668043,6.758919680028746,0.09622490647303927
201,7.300058267500683,0.0850734240389443,11.676382397879719,0.05342454917438037,6.752318135315278,0.0964692230741899
202,7.2779447864030535,0.08527586927583387,11.652595722464719,0.05356187585208032,6.745581280913736,0.09671353967534052
203,7.255721511188894,0.08547831451272345,11.628589734117602,0.05369920252978026,6.738709577007978,0.09695785627649114
204,7.233389855634563,0.085680759749613,11.604366096404448,0.05383652920748021,6.73170349099262,0.09720217287764177
205,7.2109512370145525,0.08588320498650258,11.579926483750294,0.05397385588518015,6.724563497421556,0.09744648947879239
206,7.188407075955925,0.08608565022339215,11.555272581249557,0.0541111825628801,6.7172900779560205,0.09769080607994302
207,7.165758796292818,0.08628809546028171,11.530406084475795,0.054248509240580035,6.709883721312183,0.09793512268109364
208,7.143007824921004,0.08649054069717128,11.505328699290867,0.05438583591827998,6.702344923208278,0.09817943928224426
209,7.1201555916526065,0.08669298593406086,11.480042141653525,0.05452316259597992,6.69467418631131,0.09842375588339489
210,7.097203529070898,0.08689543117095042,11.454548137427436,0.05466048927367986,6.686872020183294,0.09866807248454551
211,7.074153072385272,0.08709787640783999,11.428848422188745,0.05479781595137981,6.67893894122708,0.09891238908569613
212,7.0510056592863775,0.08730032164472956,11.402944741033085,0.05493514262907975,6.670875472631749,0.09915670568684677
213,7.027762729801442,0.08750276688161912,11.376838848382185,0.0550724693067797,6.6626821443175945,0.0994010222879974
214,7.0044257261497815,0.08770521211850871,11.350532507790009,0.05520979598447964,6.654359492880694,0.09964533888914802
215,6.980996092598585,0.08790765735539827,11.324027491748549,0.05534712266217959,6.645908061537081,0.09988965549029864
216,6.957475275318893,0.08811010259228784,11.2973255814932,0.05548444933987953,6.637328400066526,0.10013397209144928
217,6.933864722241868,0.08831254782917741,11.270428566807837,0.05562177601757947,6.628621064755933,0.1003782886925999
218,6.910165882915371,0.08851499306606697,11.24333824582956,0.055759102695279415,6.619786618342357,0.10062260529375053
219,6.8863802083607855,0.08871743830295654,11.216056424853184,0.05589642937297935,6.610825629955658,0.10086692189490115
220,6.862509150930238,0.08891988353984612,11.188584918135458,0.0560337560506793,6.601738675060779,0.10111123849605178
221,6.838554164164103,0.08912232877673568,11.160925547699076,0.05617108272837924,6.592526335399697,0.1013555550972024
222,6.814516702648903,0.08932477401362525,11.133080143136503,0.05630840940607919,6.583189198933002,0.10159987169835302
223,6.7903982218755745,0.08952721925051482,11.105050541413638,0.05644573608377913,6.573727859781148,0.10184418829950365
224,6.766200178098149,0.08972966448740438,11.076838586673334,0.05658306276147908,6.564142918165384,0.10208850490065427
225,6.741924028192841,0.08993210972429397,11.048446130038819,0.05672038943917902,6.554434980348347,0.1023328215018049
226,6.717571229517579,0.09013455496118353,11.019875029417074,0.05685771611687896,6.544604658574341,0.10257713810295552
227,6.6931432397719846,0.09033700019807309,10.991127149302109,0.056995042794578905,6.5346525710093255,0.10282145470410614
228,6.668641516857828,0.09053944543496267,10.962204360578275,0.05713236947227885,6.524579341680585,0.10306577130525676
229,6.644067518740005,0.09074189067185223,10.933108540323559,0.057269696149978795,6.514385600416113,0.1033100879064074
230,6.61942270330796,0.0909443359087418,10.903841571612931,0.05740702282767873,6.5040719827837155,0.10355440450755803
231,6.594708528237703,0.09114678114563138,10.87440534332175,0.05754434950537868,6.493639130029835,0.10379872110870865
232,6.569926450854332,0.09134922638252094,10.844801749929276,0.05768167618307862,6.483087689018098,0.10404303770985927
233,6.545077927995129,0.09155167161941051,10.815032691322308,0.05781900286077857,6.4724183121676155,0.10428735431100991
234,6.520164415873244,0.09175411685630008,10.785100072598972,0.05795632953847851,6.461631657391011,0.10453167091216053
235,6.495187369941959,0.09195656209318964,10.755005803872676,0.05809365621617845,6.450728388032213,0.10477598751331116
236,6.470148244759589,0.09215900733007922,10.724751800076282,0.058230982893878395,6.439709172804009,0.10502030411446178
237,6.445048493854989,0.09236145256696879,10.694339980766534,0.05836830957157834,6.428574685725351,0.1052646207156124
238,6.41988956959374,0.09256389780385835,10.663772269928726,0.058505636249278285,6.41732560605846,0.10550893731676303
239,6.394672923044951,0.09276634304074793,10.633050595781638,0.05864296292697823,6.405962618245688,0.10575325391791365
240,6.369400003848812,0.09296878827763749,10.602176890582845,0.05878028960467817,6.3944864118461835,0.10599757051906428
241,6.344072260084767,0.09317123351452705,10.571153090434308,0.05891761628237811,6.382897681472357,0.1062418871202149
242,6.318691138140457,0.09337367875141664,10.539981135088388,0.05905494296007806,6.371197126726126,0.10648620372136552
243,6.293258082581374,0.0935761239883062,10.508662967754223,0.059192269637778,6.35938545213501,0.10673052032251615
244,6.267774536021236,0.09377856922519577,10.477200534904513,0.05932959631547794,6.347463367088001,0.10697483692366677
245,6.242241938993168,0.09398101446208534,10.445595786082803,0.059466922993177886,6.335431585771286,0.1072191535248174
246,6.216661729821618,0.0941834596989749,10.413850673711192,0.05960424967087783,6.323290827103796,0.10746347012596803
247,6.191035344495077,0.09438590493586448,10.381967152898564,0.059741576348577775,6.311041814672584,0.10770778672711866
248,6.165364216539618,0.09458835017275405,10.349947181249341,0.05987890302627772,6.2986852766680625,0.10795210332826928
249,6.139649776893229,0.09479079540964361,10.317792718672775,0.06001622970397766,6.2862219458190784,0.1081964199294199
250,6.113893453780998,0.09499324064653318,10.285505727192815,0.0601535563816776,6.273652559327859,0.10844073653057054
251,6.088096672591143,0.09519568588342275,10.253088170758597,0.06029088305937755,6.260977858804825,0.10868505313172117
252,6.062260855751904,0.09539813112031231,10.220542015055521,0.06042820973707749,6.248198590203258,0.10892936973287179
253,6.036387422609309,0.0956005763572019,10.187869227317002,0.06056553641477744,6.235315503753877,0.10917368633402241
254,6.010477789305839,0.09580302159409146,10.155071776136873,0.060702863092477376,6.222329353899263,0.10941800293517304
255,5.98453336865998,0.09600546683098103,10.122151631282508,0.06084018977017732,6.209240899228223,0.10966231953632366
256,5.958555570046715,0.0962079120678706,10.089110763508632,0.060977516447877265,6.1960509024100086,0.10990663613747428
257,5.932545799278932,0.09641035730476016,10.055951144371905,0.06111484312557721,6.182760130128468,0.11015095273862491
258,5.906505458489775,0.09661280254164974,10.022674746046231,0.061252169803277155,6.1693693530161005,0.11039526933977553
259,5.880435946015958,0.09681524777853931,9.989283541138912,0.06138949648097709,6.155879345588031,0.11063958594092616
260,5.854338656282042,0.09701769301542887,9.955779502507548,0.06152682315867704,6.142290886175912,0.11088390254207678
261,5.828214979685697,0.09722013825231844,9.922164603077812,0.06166414983637698,6.1286047568617565,0.11112821914322742
262,5.8020663024839525,0.09742258348920801,9.888440815662076,0.06180147651407693,6.114821743411697,0.11137253574437804
263,5.775894006680469,0.09762502872609757,9.854610112778886,0.06193880319177687,6.100942635209718,0.11161685234552866
264,5.749699469913786,0.09782747396298715,9.820674466473362,0.06207612986947681,6.0869682251912955,0.11186116894667929
265,5.723484065346659,0.09802991919987672,9.78663584813852,0.062213456547176756,6.072899309777037,0.11210548554782991
266,5.697249161556372,0.09823236443676628,9.752496228337497,0.0623507832248767,6.05873668880626,0.11234980214898053
267,5.670996122426143,0.09843480967365587,9.71825757662678,0.062488109902576645,6.044481165470533,0.11259411875013116
268,5.6447263070375895,0.09863725491054542,9.683921861380393,0.06262543658027658,6.030133546247214,0.11283843535128178
269,5.618441069564231,0.098839700147435,9.649491049615083,0.06276276325797653,6.015694640832953,0.11308275195243242
270,5.592141759166111,0.09904214538432457,9.614967106816543,0.06290008993567647,6.001165262077181,0.11332706855358304
271,5.565829719885494,0.09924459062121413,9.58035199676666,0.06303741661337642,5.9865462259156015,0.11357138515473367
272,5.53950629054367,0.0994470358581037,9.545647681371833,0.06317474329107636,5.971838351303676,0.11381570175588429
273,5.513172804638861,0.09964948109499328,9.510856120492356,0.06331206996877631,5.957042460150103,0.11406001835703491
274,5.4868305902452725,0.09985192633188283,9.475979271772932,0.06344939664647625,5.94215937725033,0.11430433495818554
275,5.460480969913229,0.10005437156877241,9.441019090474246,0.0635867233241762,5.927189930220049,0.11454865155933616
276,5.434125260570517,0.10025681680566198,9.405977529305742,0.06372405000187614,5.912134949428755,0.11479296816048679
277,5.407764773424811,0.10045926204255154,9.370856538259485,0.06386137667957609,5.896995267933291,0.11503728476163741
278,5.381400813867292,0.10066170727944113,9.335658064445255,0.06399870335727602,5.881771721411447,0.11528160136278805
279,5.355034681377433,0.10086415251633069,9.300384051926763,0.06413603003497596,5.866465148095596,0.11552591796393867
280,5.328667669428929,0.10106659775322024,9.265036441559142,0.06427335671267591,5.851076388706364,0.1157702345650893
281,5.302301065396844,0.10126904299010983,9.229617170827595,0.06441068339037585,5.835606286386361,0.11601455116623992
282,5.275936150465931,0.10147148822699939,9.194128173687325,0.0645480100680758,5.820055686633964,0.11625886776739054
283,5.249574199540132,0.10167393346388896,9.158571380404702,0.06468533674577573,5.804425437237142,0.11650318436854117
284,5.22321648115331,0.10187637870077854,9.12294871739967,0.06482266342347567,5.788716388207377,0.11674750096969179
285,5.1968642573811845,0.1020788239376681,9.087262107089508,0.06495999010117562,5.772929391713627,0.11699181757084241
286,5.1705187837544555,0.10228126917455767,9.051513467733828,0.06509731677887556,5.757065302016377,0.11723613417199305
287,5.144181309173204,0.10248371441144724,9.015704713280915,0.06523464345657551,5.7411249754017835,0.11748045077314367
288,5.117853075822473,0.1026861596483368,8.979837753215383,0.06537197013427545,5.72510927011587,0.1177247673742943
289,5.091535319089105,0.10288860488522637,8.943914492407195,0.0655092968119754,5.7090190462988435,0.11796908397544492
290,5.065229267479838,0.10309105012211595,8.90793683096203,0.06564662348967534,5.692855165919508,0.11821340057659555
291,5.038936142540608,0.1032934953590055,8.871906664073006,0.06578395016737529,5.676618492709753,0.11845771717774617
292,5.01265715877715,0.10349594059589509,8.835825881873816,0.06592127684507523,5.660309892099171,0.11870203377889679
293,4.9863935235768215,0.10369838583278465,8.799696369293239,0.06605860352277518,5.643930231149773,0.11894635038004742
294,4.96014643713171,0.10390083106967421,8.763520005911074,0.06619593020047512,5.627480378490835,0.11919066698119804
295,4.93391709236299,0.1041032763065638,8.727298665815491,0.06633325687817507,5.610961204253845,0.11943498358234868
296,4.907706674846583,0.10430572154345336,8.691034217461818,0.06647058355587501,5.594373580007589,0.1196793001834993
297,4.881516362740055,0.10450816678034293,8.654728523532777,0.06660791023357496,5.577718378693363,0.11992361678464993
298,4.855347326710816,0.1047106120172325,8.618383440800187,0.06674523691127489,5.560996474560317,0.12016793338580055
299,4.829200729865611,0.10491305725412206,8.582000819988103,0.06688256358897483,5.544208743100944,0.12041224998695117
300,4.803077727681267,0.10511550249101163,8.545582505637473,0.06701989026667478,5.52735606098671,0.1206565665881018
301,4.776979467936777,0.1053179477279012,8.509130335972282,0.06715721694437472,5.51043930600383,0.12090088318925242
302,4.750907090646632,0.10552039296479077,8.472646142767166,0.06729454362207465,5.493459356989198,0.12114519979040304
303,4.724861727995476,0.10572283820168034,8.43613175121656,0.0674318702997746,5.476417093766485,0.12138951639155368
304,4.698844504274049,0.10592528343856991,8.399588979805388,0.06756919697747454,5.459313397082376,0.1216338329927043
305,4.67285653581646,0.10612772867545947,8.36301964018123,0.06770652365517449,5.442149148543002,0.12187814959385493
306,4.646898930938695,0.10633017391234906,8.326425537028072,0.06784385033287443,5.424925230550515,0.12212246619500555
307,4.620972789878527,0.10653261914923862,8.289808467941587,0.06798117701057438,5.407642526239861,0.12236678279615618
308,4.595079204736644,0.10673506438612819,8.253170223305974,0.06811850368827432,5.39030191941572,0.1226110993973068
309,4.569219259419142,0.10693750962301775,8.216512586172358,0.06825583036597427,5.372904294489629,0.12285541599845742
310,4.543394029581312,0.10713995485990732,8.179837332138765,0.06839315704367421,5.355450536417303,0.12309973259960805
311,4.517604582572725,0.1073424000967969,8.143146229231679,0.06853048372137416,5.337941530636133,0.12334404920075867
312,4.491851977383653,0.10754484533368647,8.106441037789176,0.0686678103990741,5.320378163002898,0.12358836580190931
313,4.4661372645927875,0.10774729057057603,8.069723510345662,0.06880513707677405,5.302761319731665,0.12383268240305993
314,4.440461486316269,0.1079497358074656,8.032995391518211,0.06894246375447399,5.285091887331894,0.12407699900421056
315,4.414825676158041,0.10815218104435517,7.996258417894496,0.06907979043217394,5.267370752546754,0.12432131560536118
316,4.389230859161505,0.10835462628124475,7.959514317922329,0.06921711710987388,5.249598802291659,0.1245656322065118
317,4.363678051762512,0.1085570715181343,7.9227648118008585,0.06935444378757381,5.231776923593001,0.12480994880766243
318,4.338168261743615,0.10875951675502388,7.886011611373325,0.06949177046527376,5.213906003527135,0.12505426540881304
319,4.31270248818971,0.10896196199191345,7.849256420021507,0.0696290971429737,5.195986929159542,0.1252985820099637
320,4.287281721444913,0.10916440722880301,7.812500932561762,0.06976642382067365,5.178020587484277,0.1255428986111143
321,4.261906943070791,0.10936685246569258,7.775746835142704,0.06990375049837359,5.160007865363601,0.12578721521226494
322,4.2365791258058945,0.10956929770258216,7.738995805144552,0.07004107717607352,5.141949649467863,0.12603153181341556
323,4.211299233526585,0.10977174293947173,7.702249511080067,0.07017840385377347,5.1238468262156465,0.12627584841456618
324,4.1860682212091795,0.10997418817636129,7.665509612497227,0.07031573053147341,5.1057002817141175,0.1265201650157168
325,4.160887034893386,0.11017663341325086,7.62877775988344,0.07045305720917336,5.087510901699656,0.12676448161686743
326,4.135756611647061,0.11037907865014043,7.592055594571509,0.0705903838868733,5.069279571478713,0.12700879821801805
327,4.110677879532245,0.11058152388702999,7.555344748647201,0.07072771056457325,5.051007175868941,0.12725311481916868
328,4.085651757572501,0.11078396912391957,7.5186468448584876,0.0708650372422732,5.032694599140561,0.1274974314203193
329,4.060679155721552,0.11098641436080914,7.4819634965264505,0.07100236391997314,5.014342724958021,0.12774174802146993
330,4.035760974833205,0.11118885959769871,7.445296307457843,0.07113969059767308,4.995952436321884,0.12798606462262058
331,4.0108981066325615,0.11139130483458827,7.408646871859332,0.07127701727537303,4.977524615511022,0.12823038122377117
332,3.9860914336885096,0.11159375007147784,7.372016774253375,0.07141434395307297,4.959060144025039,0.12847469782492182
333,3.9613418293875053,0.11179619530836742,7.335407589395792,0.07155167063077292,4.940559902527024,0.12871901442607242
334,3.936650157908627,0.11199864054525697,7.298820882194996,0.07168899730847286,4.922024770786514,0.12896333102722307
335,3.9120172741998966,0.11220108578214655,7.262258207632879,0.07182632398617281,4.903455627622826,0.12920764762837367
336,3.8874440239558776,0.11240353101903612,7.22572111068739,0.07196365066387274,4.884853350848575,0.12945196422952432
337,3.8629312435965417,0.1126059762559257,7.189211126256743,0.07210097734157268,4.866218817213584,0.12969628083067491
338,3.8384797602473766,0.11280842149281525,7.152729779085334,0.07223830401927263,4.847552902348984,0.12994059743182557
339,3.8140903917207716,0.11301086672970483,7.1162785836913,0.07237563069697257,4.828856480711713,0.1301849140329762
340,3.78976394649864,0.1132133119665944,7.079859044295736,0.07251295737467252,4.81013042552922,0.1304292306341268
341,3.7655012237163006,0.11341575720348396,7.043472654753597,0.07265028405237245,4.791375608744536,0.13067354723527744
342,3.7413030131475744,0.11361820244037353,7.00712089848623,0.0727876107300724,4.772592900961619,0.13091786383642806
343,3.7171700951911477,0.1138206476772631,6.97080524841562,0.07292493740777234,4.753783171391022,0.13116218043757868
344,3.693103240858152,0.11402309291415268,6.934527166900236,0.07306226408547228,4.734947287795859,0.1314064970387293
345,3.6691032117609517,0.11422553815104224,6.898288105672559,0.07319959076317223,4.716086116438106,0.13165081363987993
346,3.6451707601031793,0.11442798338793181,6.862089505778273,0.07333691744087217,4.697200522025195,0.13189513024103056
347,3.621306628670961,0.11463042862482138,6.825932797517079,0.07347424411857212,4.678291367656944,0.1321394468421812
348,3.597511550825364,0.11483287386171094,6.789819400385193,0.07361157079627206,4.659359514772822,0.1323837634433318
349,3.5737862504960187,0.11503531909860051,6.753750723019438,0.07374889747397201,4.640405823099503,0.13262808004448245
350,3.550131442175973,0.11523776433549009,6.717728163143033,0.07388622415167195,4.621431150598805,0.13287239664563305
351,3.526547830917692,0.11544020957237966,6.681753107512964,0.0740235508293719,4.6024363534158965,0.1331167132467837
352,3.5030361123302667,0.11564265480926922,6.645826931869035,0.07416087750707184,4.583422285827914,0.1333610298479343
353,3.4795969725777796,0.11584510004615879,6.609951000884505,0.07429820418477179,4.564389800192836,0.13360534644908495
354,3.456231088378842,0.11604754528304836,6.574126668118391,0.07443553086247173,4.545339746898779,0.13384966305023555
355,3.4329391270072964,0.11624999051993792,6.538355275969344,0.07457285754017168,4.526272974313567,0.1340939796513862
356,3.4097217462940415,0.1164524357568275,6.502638155631177,0.07471018421787161,4.507190328734712,0.13433829625253682
357,3.3865795946300503,0.11665488099371707,6.466976627049968,0.07484751089557155,4.488092654339686,0.13458261285368744
358,3.3635133109704656,0.11685732623060664,6.431371998882804,0.0749848375732715,4.468980793136592,0.13482692945483807
359,3.340523524839876,0.1170597714674962,6.3958255684580925,0.07512216425097144,4.449855584915158,0.1350712460559887
360,3.317610856338665,0.11726221670438577,6.360338621737471,0.07525949092867137,4.430717867198124,0.13531556265713932
361,3.2947759161505097,0.11746466194127535,6.324912433279298,0.07539681760637132,4.411568475192945,0.13555987925828994
362,3.2720193055509696,0.1176671071781649,6.289548266203745,0.07553414428407126,4.392408241743898,0.13580419585944056
363,3.249341616417146,0.11786955241505448,6.254247372159429,0.07567147096177121,4.3732379972845346,0.1360485124605912
364,3.2267434312384795,0.11807199765194405,6.219010991291636,0.07580879763947115,4.354058569790503,0.13629282906174184
365,3.20422532312857,0.11827444288883363,6.1838403522120835,0.0759461243171711,4.334870784732765,0.13653714566289243
366,3.1817878558381083,0.11847688812572318,6.148736671970244,0.07608345099487104,4.315675465031133,0.13678146226404309
367,3.1594315837688325,0.11867933336261276,6.113701156026227,0.07622077767257099,4.296473431008258,0.13702577886519368
368,3.1371570519885728,0.11888177859950233,6.078734998225155,0.07635810435027093,4.277265500343917,0.13727009546634433
369,3.114964796247304,0.11908422383639189,6.043839380773121,0.07649543102797088,4.258052488029766,0.13751441206749493
370,3.0928553429942487,0.11928666907328146,6.009015474214617,0.07663275770567082,4.238835206324391,0.13775872866864558
371,3.070829209396,0.11948911431017104,5.974264437411529,0.07677008438337077,4.219614464708821,0.13800304526979618
372,3.0488869033556556,0.11969155954706061,5.939587417523578,0.07690741106107071,4.200391069842371,0.13824736187094683
373,3.027028923532968,0.11989400478395017,5.904985549990294,0.07704473773877066,4.181165825518919,0.13849167847209745
374,3.005255759365456,0.12009645002083974,5.8704599585144726,0.0771820644164706,4.161939532623554,0.13873599507324808
375,2.9835678910905528,0.12029889525772931,5.836011755047101,0.07731939109417053,4.142712989089624,0.1389803116743987
376,2.961965789768674,0.12050134049461889,5.801642039773748,0.07745671777187048,4.12348698985618,0.13922462827554932
377,2.9404499173072933,0.12070378573150845,5.767351901102444,0.07759404444957042,4.1042623268258325,0.13946894487669995
378,2.9190207264859436,0.12090623096839802,5.7331424156529645,0.07773137112727037,4.085039788822993,0.13971326147785057
379,2.897678660982179,0.12110867620528759,5.69901464824761,0.07786869780497031,4.065820161552537,0.1399575780790012
380,2.8764241553984737,0.12131112144217715,5.664969651903359,0.07800602448267024,4.046604227558863,0.14020189468015182
381,2.855257635290013,0.12151356667906672,5.631008467825483,0.07814335116037019,4.027392766185358,0.14044621128130247
382,2.8341795171934505,0.1217160119159563,5.597132125402561,0.07828067783807013,4.008186553534302,0.14069052788245306
383,2.813190208656515,0.12191845715284587,5.5633416422029045,0.07841800451577008,3.988986362427128,0.14093484448360372
384,2.7922901082685523,0.12212090238973543,5.5296380239723435,0.07855533119347002,3.969792962365176,0.1411791610847543
385,2.7714796056919035,0.122323347626625,5.49602226463343,0.07869265787116997,3.950607119490786,0.14142347768590496
386,2.7507590816942105,0.12252579286351457,5.462495346285987,0.07882998454886991,3.931429596548874,0.14166779428705556
387,2.7301289081815225,0.12272823810040413,5.4290582392090325,0.07896731122656986,3.912261152848882,0.1419121108882062
388,2.7095894482322946,0.1229306833372937,5.395711901864036,0.0791046379042698,3.893102544227193,0.1421564274893568
389,2.6891410561322,0.12313312857418328,5.362457280899525,0.07924196458196975,3.8739545230099246,0.14240074409050746
390,2.6687840774097773,0.12333557381107285,5.329295311157009,0.0793792912596697,3.8548178379762064,0.14264506069165808
391,2.648518848872904,0.12353801904796241,5.296226915678224,0.07951661793736964,3.8356932343218273,0.1428893772928087
392,2.628345698646038,0.12374046428485198,5.2632530057136835,0.07965394461506958,3.8165814536233595,0.14313369389395933
393,2.6082649462083043,0.12394290952174156,5.230374480732505,0.07979127129276953,3.7974832338026934,0.14337801049510995
394,2.5882769024323182,0.12414535475863112,5.197592228433551,0.07992859797046946,3.77839930909201,0.14362232709626058
395,2.568381869623802,0.12434779999552069,5.164907124757776,0.0800659246481694,3.759330409999193,0.1438666436974112
396,2.5485801415619544,0.12455024523241026,5.1323200339019195,0.08020325132586935,3.7402772632736765,0.14411096029856182
397,2.528872003540567,0.12475269046929983,5.099831808333359,0.0803405780035693,3.7212405918727334,0.14435527689971245
398,2.5092577324098837,0.1249551357061894,5.06744328880624,0.08047790468126924,3.702221114928201,0.1445995935008631
399,2.48973759661916,0.12515758094307897,5.03515530437883,0.08061523135896917,3.6832195477136627,0.1448439101020137
400,2.4703118562599786,0.12536002617996855,5.002968672432047,0.08075255803666911,3.6642366016120467,0.14508822670316435
401,2.4509807631102216,0.1255624714168581,4.9708841986892205,0.08088988471436906,3.645272984083708,0.14533254330431494
402,2.431744560678757,0.12576491665374767,4.938902677237016,0.081027211392069,3.626329398634918,0.1455768599054656
403,2.412603484250789,0.12596736189063723,4.907024890547537,0.08116453806976895,3.6074065447868433,0.1458211765066162
404,2.3935577609338936,0.12616980712752682,4.8752516095015785,0.0813018647474689,3.5885051180449303,0.14606549310776684
405,2.3746076097046918,0.12637225236441638,4.843583593413034,0.08143919142516884,3.569625809868796,0.14630980970891744
406,2.35575324145616,0.12657469760130596,4.8120215900544245,0.08157651810286878,3.5507693076425,0.1465541263100681
407,2.336994859045594,0.12677714283819552,4.780566335683562,0.08171384478056873,3.5319362946453596,0.1467984429112187
408,2.3183326573431615,0.12697958807508508,4.749218555071306,0.08185117145826867,3.513127450023133,0.14704275951236934
409,2.299766823281091,0.12718203331197464,4.717978961530422,0.08198849813596862,3.494343448759717,0.14728707611351996
410,2.2812975359034233,0.12738447854886423,4.686848256945511,0.08212582481366856,3.475584961649284,0.14753139271467058
411,2.2629249664163873,0.12758692378575381,4.655827131804028,0.08226315149136851,3.4568526552688743,0.1477757093158212
412,2.244649278239305,0.12778936902264337,4.6249162652283164,0.08240047816906845,3.438147191951458,0.14802002591697183
413,2.2264706270560644,0.12799181425953293,4.594116325008728,0.08253780484676838,3.419469229759447,0.14826434251812246
414,2.208389160867169,0.1281942594964225,4.563427967637726,0.08267513152446833,3.400819422458686,0.14850865911927308
415,2.190405020042284,0.12839670473331205,4.532851838345046,0.08281245820216827,3.382198419492883,0.14875297572042373
416,2.172518337373322,0.12859914997020164,4.502388571133817,0.08294978487986822,3.3636068659585323,0.14899729232157433
417,2.1547292381280445,0.12880159520709122,4.472038788817702,0.08308711155756816,3.3450454025802743,0.14924160892272498
418,2.13703784010416,0.12900404044398078,4.441803103058985,0.0832244382352681,3.326514665686749,0.14948592552387557
419,2.1194442536838816,0.12920648568087034,4.411682114407629,0.08336176491296804,3.308015287186887,0.14973024212502622
420,2.1019485818890065,0.1294089309177599,4.3816764123412915,0.08349909159066798,3.289547894546707,0.14997455872617682
421,2.0845509204364174,0.1296113761546495,4.351786575306258,0.08363641826836793,3.271113110766529,0.15021887532732747
422,2.067251357794069,0.12981382139153905,4.322013170759287,0.08377374494606787,3.25271155435872,0.15046319192847807
423,2.050049975237368,0.13001626662842863,4.292356755210376,0.08391107162376782,3.234343839325844,0.15070750852962872
424,2.0329468469060323,0.1302187118653182,4.262817874266412,0.08404839830146776,3.2160105751393413,0.15095182513077934
425,2.0159420398613226,0.13042115710220775,4.233397062675695,0.08418572497916771,3.1977123667186356,0.15119614173192997
426,1.9990356141437,0.1306236023390973,4.204094844373334,0.08432305165686765,3.1794498144107357,0.1514404583330806
427,1.9822276228308617,0.1308260475759869,4.174911732527472,0.0844603783345676,3.161223513970304,0.15168477493423121
428,1.9655181120961678,0.13102849281287648,4.145848229586379,0.08459770501226754,3.1430340565401913,0.15192909153538184
429,1.9489071212674327,0.13123093804976604,4.11690482732633,0.08473503168996749,3.124882028632461,0.15217340813653246
430,1.9323946828860472,0.1314333832866556,4.088082006900309,0.08487235836766743,3.106768012109859,0.15241772473768309
431,1.9159808227664865,0.13163582852354516,4.059380238887513,0.08500968504536738,3.0886925841677892,0.1526620413388337
432,1.899665560056108,0.13183827376043475,4.030799983343619,0.08514701172306732,3.0706563173167343,0.15290635793998436
433,1.883448907295309,0.1320407189973243,4.002341689851821,0.08528433840076725,3.0526597793651775,0.15315067454113496
434,1.8673308704779474,0.1322431642342139,3.974005797574622,0.0854216650784672,3.0347035334029635,0.1533949911422856
435,1.8513114491121014,0.13244560947110345,3.945792735306362,0.08555899175616714,3.016788137785186,0.1536393077434362
436,1.8353906362810826,0.132648054707993,3.9177029215264723,0.08569631843386709,2.998914146116475,0.15388362434458686
437,1.8195684187047334,0.13285049994488257,3.88973676445342,0.08583364511156703,2.9810821072358515,0.15412794094573745
438,1.8038447768009906,0.13305294518177216,3.861894662099382,0.08597097178926696,2.9632925652019613,0.1543722575468881
439,1.7882196847476934,0.13325539041866175,3.8341770023255513,0.08610829846696691,2.9455460592788603,0.1546165741480387
440,1.7726931105446262,0.1334578356555513,3.806584162898168,0.08624562514466685,2.927843123922217,0.15486089074918935
441,1.757265016075788,0.13366028089244086,3.779116511545155,0.0863829518223668,2.9101842887660396,0.15510520735033997
442,1.7419353571718859,0.13386272612933042,3.7517744060134155,0.08652027850006674,2.892570078609827,0.1553495239514906
443,1.726704083673018,0.13406517136622,3.7245581941267485,0.08665760517776669,2.8750010134062296,0.15559384055264122
444,1.7115711394915682,0.13426761660310957,3.6974682138443855,0.08679493185546663,2.8574776082491713,0.15583815715379185
445,1.696536462675257,0.13447006183999916,3.6705047933201027,0.08693225853316658,2.8400003733624337,0.15608247375494247
446,1.6815999854703847,0.13467250707688871,3.643668250961938,0.08706958521086652,2.8225698140887294,0.1563267903560931
447,1.6667616343852172,0.13487495231377827,3.6169588954924654,0.08720691188856647,2.8051864308792385,0.15657110695724372
448,1.6520213302535247,0.13507739755066783,3.590377026009626,0.08734423856626641,2.7878507192836133,0.15681542355839434
449,1.6373789882982615,0.13527984278755742,3.5639229320481047,0.08748156524396636,2.7705631699404583,0.157059740159545
450,1.6228345181953652,0.135482288024447,3.5375968936412265,0.0876188919216663,2.7533242685682904,0.1573040567606956
451,1.60838782413767,0.13568473326133657,3.5113991813833776,0.08775621859936625,2.7361344959569265,0.15754837336184624
452,1.5940388048989218,0.13588717849822612,3.485330056492911,0.08789354527706618,2.7189943279594084,0.15779268996299683
453,1.5797873538978897,0.13608962373511568,3.45938977087555,0.08803087195476612,2.7019042354843203,0.1580370065641475
454,1.5656333592625609,0.13629206897200524,3.4335785671882606,0.08816819863246607,2.6848646844886352,0.15828132316529808
455,1.551576703894398,0.13649451420889483,3.4078966789035867,0.08830552531016601,2.6678761359709817,0.15852563976644873
456,1.5376172655326663,0.13669695944578442,3.38234433037442,0.08844285198786596,2.6509390459654107,0.15876995636759933
457,1.5237549168188027,0.13689940468267398,3.3569217368992104,0.0885801786655659,2.6340538655355856,0.15901427296874998
458,1.5099895253608273,0.13710184991956353,3.3316291047875892,0.08871750534326585,2.6172210407694907,0.1592585895699006
459,1.4963209537977793,0.1373042951564531,3.3064666314264057,0.08885483202096578,2.600441012774536,0.15950290617105123
460,1.4827490598641813,0.13750674039334268,3.28143450534613,0.08899215869866572,2.5837142176731756,0.15974722277220185
461,1.469273696454506,0.13770918563023224,3.256532906287678,0.08912948537636567,2.5670410865989535,0.15999153937335248
462,1.4558947116876257,0.13791163086712183,3.2317620052695504,0.08926681205406561,2.550422045693024,0.1602358559745031
463,1.4426119489712863,0.13811407610401139,3.2071219646553573,0.08940413873176556,2.5338575161011163,0.16048017257565372
464,1.4294252470665108,0.13831652134090094,3.1826129382216624,0.0895414654094655,2.5173479139709616,0.16072448917680435
465,1.4163344401520126,0.1385189665777905,3.158235071226164,0.08967879208716545,2.5008936504501658,0.16096880577795497
466,1.4033393578885374,0.1387214118146801,3.133988500476176,0.0898161187648654,2.484495131684546,0.16121312237910562
467,1.390439825483176,0.13892385705156968,3.1098733543974153,0.08995344544256534,2.468152758816909,0.16145743898025622
468,1.377635663753594,0.13912630228845924,3.0858897531030745,0.09009077212026528,2.451866927986266,0.16170175558140687
469,1.3649266891921967,0.1393287475253488,3.062037808463154,0.09022809879796521,2.435638030327525,0.16194607218255747
470,1.3523127140302227,0.13953119276223835,3.038317624174065,0.09036542547566516,2.4194664519715903,0.16219038878370812
471,1.3397935463017325,0.13973363799912794,3.0147292958284884,0.0905027521533651,2.403352574045945,0.1624347053848587
472,1.3273689899075092,0.1399360832360175,2.99127291098544,0.09064007883106505,2.3872967726756293,0.16267902198600936
473,1.3150388446788317,0.1401385284729071,2.9679485492405835,0.090777405508765,2.3712994189847136,0.16292333858715996
474,1.3028029064411588,0.14034097370979665,2.944756282296733,0.09091473218646494,2.3553608790981344,0.1631676551883106
475,1.2906609670776459,0.1405434189466862,2.9216961740345653,0.09105205886416488,2.3394815141440564,0.16341197178946124
476,1.278612814592563,0.14074586418357576,2.898768280583506,0.09118938554186483,2.3236616802565795,0.16365628839061186
477,1.2666582331745375,0.14094830942046535,2.8759726503927885,0.09132671221956477,2.3079017285789387,0.16390060499176248
478,1.2547970032596656,0.14115075465735494,2.853309324302675,0.09146403889726472,2.2922020052671024,0.1641449215929131
479,1.243028901594441,0.1413531998942445,2.8307783356158205,0.09160136557496465,2.2765628514938023,0.16438923819406373
480,1.2313537012985147,0.14155564513113406,2.8083797101687678,0.0917386922526646,2.2609846034529943,0.16463355479521435
481,1.2197711719272897,0.14175809036802361,2.7861134664035774,0.09187601893036454,2.2454675923647347,0.16487787139636498
482,1.208281079534302,0.14196053560491317,2.763979615439549,0.09201334560806448,2.230012144480471,0.1651221879975156
483,1.196883186733424,0.14216298084180276,2.7419781611450595,0.09215067228576443,2.2146185810887613,0.16536650459866625
484,1.1855772527608535,0.14236542607869235,2.720109100209466,0.09228799896346437,2.1992872185214014,0.16561082119981685
485,1.1743630335368855,0.1425678713155819,2.6983724222151104,0.09242532564116432,2.1840183681599483,0.1658551378009675
486,1.1632402817274632,0.14277031655247147,2.676768109709359,0.09256265231886426,2.1688123364426897,0.1660994544021181
487,1.1522087468055044,0.14297276178936102,2.6552961382767077,0.09269997899656421,2.1536694248719703,0.16634377100326875
488,1.1412681751119784,0.1431752070262506,2.633956476610931,0.09283730567426414,2.138589930021976,0.16658808760441934
489,1.1304183099167513,0.1433776522631402,2.6127490865872436,0.09297463235196408,2.123574143546853,0.16683240420557
490,1.1196588914791665,0.14358009750002976,2.5916739233344948,0.09311195902966403,2.1086223521893,0.1670767208067206
491,1.1089896571083593,0.14378254273691932,2.5707309353073606,0.09324928570736397,2.0937348377894764,0.16732103740787124
492,1.0984103412233193,0.14398498797380888,2.5499200643585254,0.09338661238506392,2.078911877294374,0.16756535400902187
493,1.0879206754126582,0.14418743321069843,2.5292412458108613,0.09352393906276386,2.0641537427675187,0.1678096706101725
494,1.077520388494109,0.14438987844758802,2.508694408529562,0.09366126574046381,2.0494607013990938,0.1680539872113231
495,1.0672092065737249,0.1445923236844776,2.4882794749942505,0.09379859241816375,2.03483301551643,0.16829830381247374
496,1.0569868531047821,0.14479476892136717,2.4679963613710356,0.0939359190958637,2.0202709425948764,0.16854262041362436
497,1.0468530489463785,0.14499721415825673,2.4478449775845026,0.09407324577356364,2.00577473526905,0.16878693701477498
498,1.0368075124217182,0.14519965939514629,2.427825227389641,0.09421057245126357,1.9913446413444553,0.1690312536159256
499,1.0268499593760831,0.14540210463203587,2.407937008443681,0.09434789912896352,1.976980903809469,0.16927557021707623
500,1.0169801032344759,0.14560454986892543,2.3881802123778484,0.09448522580666346,1.9626837608476952,0.16951988681822688
501,1.0071976550589248,0.14580699510581502,2.3685547248690195,0.09462255248436341,1.9484534458506868,0.16976420341937748
502,0.9975023236054643,0.14600944034270458,2.3490604257112455,0.09475987916206335,1.9342901874310021,0.17000852002052813
503,0.9878938153807565,0.14621188557959414,2.3296971888871734,0.0948972058397633,1.9201942094356605,0.17025283662167873
504,0.9783718346983686,0.1464143308164837,2.3104648826393297,0.09503453251746324,1.9061657309598883,0.17049715322282938
505,0.9689360837346955,0.14661677605337328,2.291363369541255,0.09517185919516319,1.89220496636128,0.17074146982397997
506,0.9595862625845176,0.14681922129026287,2.272392506568499,0.09530918587286313,1.8783121252742363,0.17098578642513063
507,0.9503220693161848,0.14702166652715243,2.2535521451694382,0.09544651255056308,1.8644874126248057,0.17123010302628122
508,0.9411432000264323,0.147224111764042,2.2348421313359457,0.09558383922826301,1.8507310286458032,0.17147441962743187
509,0.9320493488948104,0.14742655700093155,2.216262305673838,0.09572116590596295,1.8370431688923126,0.1717187362285825
510,0.923040208237735,0.14762900223782113,2.197812503473195,0.0958584925836629,1.8234240242574766,0.17196305282973312
511,0.9141154685621433,0.1478314474747107,2.179492554778415,0.09599581926136284,1.809873780988639,0.17220736943088374
512,0.9052748186187466,0.14803389271160028,2.1613022844581056,0.09613314593906279,1.796392620703792,0.17245168603203437
513,0.8965179454548942,0.14823633794848984,2.1432415122747375,0.09627047261676273,1.7829807204083494,0.172696002633185
514,0.8878445344670165,0.1484387831853794,2.125310052954079,0.09640779929446268,1.7696382525122245,0.17294031923433562
515,0.8792542694526633,0.14864122842226896,2.1075077162543874,0.09654512597216262,1.7563653848472174,0.17318463583548624
516,0.8707468326621252,0.14884367365915854,2.089834307035368,0.09668245264986257,1.743162280684715,0.17342895243663686
517,0.8623219048496321,0.14904611889604813,2.07228962532687,0.0968197793275625,1.7300290987536797,0.1736732690377875
518,0.8539791653241213,0.1492485641329377,2.054873466397317,0.09695710600526244,1.7169659932589403,0.1739175856389381
519,0.8457182919995783,0.14945100936982725,2.0375856208218877,0.09709443268296239,1.703973113899771,0.17416190224008873
520,0.8375389614449398,0.1496534546067168,2.020425874550401,0.09723175936066233,1.6910506058887615,0.17440621884123936
521,0.8294408489335611,0.14985589984360637,2.003394008974915,0.09736908603836228,1.6781986099709632,0.17465053544239
522,0.821423628492228,0.15005834508049595,1.9864898009970444,0.09750641271606222,1.6654172624433288,0.17489485204354063
523,0.8134869729497389,0.15026079031738554,1.9697130230949602,0.09764373939376217,1.652706695174399,0.17513916864469126
524,0.8056305539850149,0.1504632355542751,1.9530634433900906,0.09778106607146211,1.6400670356242868,0.17538348524584188
525,0.7978540421747592,0.15066568079116466,1.9365408257135028,0.09791839274916206,1.6274984068649105,0.1756278018469925
526,0.7901571070406666,0.15086812602805422,1.9201449296719482,0.098055719426862,1.6150009276004935,0.17587211844814313
527,0.782539417096154,0.1510705712649438,1.9038755107135912,0.09819304610456193,1.6025747121883136,0.17611643504929375
528,0.7750006398926361,0.15127301650183336,1.8877323201933813,0.09833037278226188,1.5902198706597153,0.17636075165044438
529,0.7675404420653145,0.15147546173872295,1.871715105438093,0.09846769945996182,1.5779365087413586,0.176605068251595
530,0.7601584893785138,0.1516779069756125,1.8558236098109995,0.09860502613766177,1.5657247278767066,0.17684938485274562
531,0.7528544467705158,0.15188035221250207,1.8400575727761854,0.09874235281536171,1.5535846252477685,0.17709370145389625
532,0.7456279783979329,0.15208279744939163,1.8244167299624978,0.09887967949306166,1.5415162937970606,0.17733801805504687
533,0.738478747679582,0.1522852426862812,1.808900813227117,0.0990170061707616,1.5295198222497879,0.1775823346561975
534,0.7314064173398859,0.1524876879231708,1.793509550718738,0.09915433284846155,1.5175952951362803,0.17782665125734812
535,0.7244106494517744,0.15269013316006036,1.7782426669403777,0.0992916595261615,1.5057427928146048,0.17807096785849874
536,0.71749110547909,0.15289257839694992,1.7630998828117714,0.09942898620386144,1.4939623914934341,0.17831528445964936
537,0.7106474463185124,0.15309502363383948,1.7480809157313835,0.09956631288156137,1.4822541632550854,0.1785596010608
538,0.7038793323409722,0.15329746887072906,1.7331854796379886,0.09970363955926131,1.4706181760787969,0.17880391766195064
539,0.697186423432571,0.15349991410761862,1.718413285071861,0.09984096623696126,1.459054493864179,0.17904823426310126
540,0.6905683790349945,0.1537023593445082,1.7037640392355289,0.0999782929146612,1.4475631764548749,0.1792925508642519
541,0.6840248581854304,0.15390480458139777,1.6892374460541122,0.10011561959236115,1.436144279662396,0.1795368674654025
542,0.6775555195559607,0.15410724981828733,1.674833206235213,0.1002529462700611,1.4247978552901648,0.17978118406655313
543,0.6711600214924682,0.1543096950551769,1.6605510173283886,0.10039027294776104,1.4135239511577085,0.18002550066770376
544,0.6648380220530155,0.15451214029206647,1.6463905737841635,0.10052759962546098,1.4023226111250573,0.18026981726885438
545,0.6585891790457217,0.15471458552895606,1.6323515670126083,0.10066492630316093,1.391193875117283,0.180514133870005
546,0.652413150066114,0.15491703076584562,1.6184336854414496,0.10080225298086086,1.3801377791492309,0.18075845047115563
547,0.6463095925339757,0.15511947600273518,1.6046366145737285,0.1009395796585608,1.3691543553503895,0.18100276707230625
548,0.6402781637296684,0.15532192123962474,1.5909600370450017,0.10107690633626075,1.3582436319899214,0.18124708367345688
549,0.6343185208299399,0.15552436647651433,1.5774036326800553,0.1012142330139607,1.3474056335018552,0.1814914002746075
550,0.6284303209432104,0.15572681171340388,1.5639670785491626,0.10135155969166064,1.336640380510402,0.18173571687575812
551,0.6226132211443374,0.15592925695029347,1.5506500490238555,0.10148888636936058,1.325947889855434,0.18198003347690875
552,0.6168668785088637,0.15613170218718303,1.5374522158322017,0.10162621304706053,1.3153281746180765,0.18222435007805937
553,0.6111909501467285,0.1563341474240726,1.52437324811362,0.10176353972476047,1.3047812441464477,0.18246866667921
554,0.6055850932354746,0.15653659266096215,1.5114128124731803,0.10190086640246042,1.2943071040815088,0.18271298328036062
555,0.6000489650529123,0.15673903789785174,1.498570573035409,0.10203819308016036,1.283905756383048,0.18295729988151127
556,0.594582223009272,0.15694148313474132,1.4858461914976127,0.1021755197578603,1.273577199355766,0.1832016164826619
557,0.5891845246788193,0.15714392837163088,1.4732393271826707,0.10231284643556024,1.2633214276754814,0.18344593308381252
558,0.5838555278309523,0.15734637360852044,1.4607496370913358,0.10245017311326018,1.2531384324154293,0.18369024968496314
559,0.5785948904607675,0.15754881884541,1.4483767759540278,0.10258749979096013,1.243028201072676,0.18393456628611377
560,0.5734022708191019,0.15775126408229956,1.4361203962820839,0.10272482646866007,1.232990717594611,0.1841788828872644
561,0.5682773274420406,0.15795370931918915,1.4239801484185237,0.10286215314636002,1.2230259624055422,0.184423199488415
562,0.5632197191799104,0.15815615455607873,1.4119556805882665,0.10299947982405996,1.2131339124333689,0.18466751608956564
563,0.5582291052257335,0.1583585997929683,1.4000466389478252,0.10313680650175991,1.2033145411363295,0.18491183269071626
564,0.5533051451431549,0.15856104502985785,1.3882526676344868,0.10327413317945985,1.1935678185298406,0.18515614929186688
565,0.5484474988938519,0.1587634902667474,1.3765734088149355,0.1034114598571598,1.1838937112133838,0.1854004658930175
566,0.5436558268644083,0.158965935503637,1.3650085027333656,0.10354878653485973,1.1742921823974786,0.18564478249416813
567,0.5389297898926679,0.15916838074052655,1.3535575877590316,0.10368611321255967,1.1647631919306947,0.18588909909531875
568,0.5342690492935517,0.15937082597741614,1.3422203004332711,0.10382343989025962,1.1553066963267375,0.18613341569646938
569,0.5296732668843669,0.1595732712143057,1.330996275515986,0.10396076656795956,1.1459226487915668,0.18637773229762
570,0.5251421050095739,0.15977571645119526,1.3198851460315684,0.10409809324565951,1.1366109992505762,0.18662204889877063
571,0.5206752265650396,0.15997816168808482,1.3088865433142716,0.10423541992335945,1.1273716943757963,0.18686636549992125
572,0.5162722950217625,0.1601806069249744,1.2980000970530554,0.1043727466010594,1.1182046776131485,0.1871106821010719
573,0.5119329744490817,0.160383052161864,1.287225435335844,0.10451007327875934,1.109109889209716,0.18735499870222252
574,0.5076569295373582,0.16058549739875355,1.27656218469326,0.10464739995645929,1.1000872662410501,0.18759931530337315
575,0.5034438256201346,0.1607879426356431,1.2660099701417744,0.10478472663415922,1.0911367426384833,0.18784363190452377
576,0.4992933286957856,0.16099038787253267,1.255568415226315,0.10492205331185916,1.0822582492164803,0.1880879485056744
577,0.4952051054486407,0.16119283310942226,1.2452371420623067,0.10505937998955911,1.0734517136999775,0.18833226510682502
578,0.4911788232695958,0.16139527834631182,1.2350157713771532,0.10519670666725905,1.0647170607517367,0.18857658170797564
579,0.48721415027620657,0.1615977235832014,1.224903922551139,0.105334033344959,1.05605421199971,0.18882089830912627
580,0.48331075533227397,0.16180016882009096,1.214901213657794,0.10547136002265894,1.0474630860643799,0.1890652149102769
581,0.4794683080669092,0.16200261405698052,1.2050072615036598,0.10560868670035889,1.038943598586117,0.18930953151142751
582,0.47568647889309423,0.16220505929387008,1.1952216816675172,0.10574601337805883,1.0304956622524997,0.18955384811257814
583,0.47196493902573433,0.16240750453075967,1.1855440885390154,0.10588334005575878,1.0221191868256387,0.18979816471372876
584,0.46830336049920307,0.16260994976764925,1.1759740953567586,0.10602066673345872,1.0138140791694605,0.19004248131487939
585,0.4647014161843779,0.1628123950045388,1.1665113142458035,0.10615799341115865,1.0055802432769805,0.19028679791603
586,0.4611587798051794,0.16301484024142837,1.1571553562545873,0.1062953200888586,0.9974175802975361,0.19053111451718063
587,0.45767512595460713,0.16321728547831793,1.1479058313912902,0.10643264676655854,0.9893259885639795,0.19077543111833126
588,0.45425013011027576,0.1634197307152075,1.1387623486596254,0.10656997344425849,0.981305363619848,0.19101974771948188
589,0.4508834686494571,0.16362217595209708,1.1297245160940415,0.10670730012195843,0.9733555982464677,0.19126406432063253
590,0.44757481886362555,0.16382462118898666,1.1207919407943732,0.10684462679965838,0.965476582490028,0.19150838092178316
591,0.44432385897251564,0.16402706642587622,1.1119642289598954,0.10698195347735832,0.9576682036885898,0.19175269752293378
592,0.441130268137685,0.16422951166276578,1.1032409859228254,0.10711928015505827,0.9499303464990428,0.1919970141240844
593,0.43799372647559315,0.16443195689965534,1.094621816181236,0.10725660683275821,0.9422628929239943,0.19224133072523503
594,0.4349139150701987,0.16463440213654493,1.0861063234313957,0.10739393351045816,0.9346657223386048,0.19248564732638565
595,0.4318905159850725,0.1648368473734345,1.0776941105995486,0.10753126018815809,0.9271387115173351,0.19272996392753627
596,0.4289232122750281,0.16503929261032407,1.0693847798731049,0.10766858686585803,0.9196817346606398,0.1929742805286869
597,0.4260116879972841,0.16524173784721363,1.0611779327312676,0.10780591354355798,0.9122946634215612,0.19321859712983752
598,0.42315562822214675,0.1654441830841032,1.0530731699750921,0.10794324022125792,0.9049773669322609,0.19346291373098815
599,0.42035471904322563,0.16564662832099275,1.0450700917569569,0.10808056689895787,0.897729711830446,0.19370723033213877
600,0.41760864758718014,0.16584907355788234,1.0371682976094858,0.10821789357665781,0.8905515622857223,0.1939515469332894
601,0.4149171020230033,0.16605151879477192,1.0293673864738846,0.10835522025435776,0.8834427800258406,0.19419586353444002
602,0.41227977157084444,0.16625396403166148,1.0216669567277108,0.1084925469320577,0.876403224362846,0.19444018013559064
603,0.40969634651037107,0.16645640926855104,1.0140666062120873,0.10862987360975765,0.8694327522191365,0.19468449673674126
604,0.4071665181886786,0.1666588545054406,1.0065659322583334,0.10876720028745758,0.8625312181533983,0.1949288133378919
605,0.40468997902774906,0.1668612997423302,0.999164531714041,0.10890452696515752,0.8556984743864485,0.1951731299390425
606,0.4022664225314614,0.16706374497921975,0.9918620009685883,0.10904185364285747,0.8489343708269492,0.19541744654019316
607,0.39989554329215404,0.16726619021610933,0.9846579359780803,0.10917918032055741,0.8422387550970236,0.1956617631413438
608,0.3975770369967504,0.1674686354529989,0.9775519322897428,0.10931650699825736,0.8356114725577263,0.1959060797424944
609,0.3953106004324448,0.16767108068988845,0.9705435850657425,0.1094538336759573,0.8290523663344179,0.19615039634364503
610,0.39309593149195504,0.167873525926778,0.9636324891064647,0.10959116035365725,0.8225612773419871,0.19639471294479566
611,0.3909327291783422,0.1680759711636676,0.9568182388732249,0.1097284870313572,0.816138044309965,0.19663902954594628
612,0.388820693609409,0.16827841640055718,0.9501004285104278,0.10986581370905714,0.8097825038074833,0.1968833461470969
613,0.3867595260216704,0.16848086163744674,0.943478651867184,0.11000314038675708,0.8034944902681161,0.19712766274824753
614,0.3847489287739048,0.1686833068743363,0.9369525025183645,0.11014046706445701,0.7972738360145636,0.19737197934939815
615,0.38278860535029485,0.16888575211122586,0.9305215737851178,0.11027779374215696,0.7911203712832057,0.19761629595054878
616,0.3808782603631521,0.16908819734811545,0.924185458754842,0.1104151204198569,0.785033924248502,0.1978606125516994
617,0.3790175995552385,0.169290642585005,0.9179437503006059,0.11055244709755685,0.7790143210472407,0.19810492915285002
618,0.37720632980167834,0.16949308782189457,0.911796041100043,0.1106897737752568,0.7730613858026438,0.19834924575400065
619,0.37544415911147844,0.16969553305878415,0.9057419236536998,0.11082710045295674,0.7671749406483043,0.19859356235515127
620,0.373730796628649,0.1698979782956737,0.8997809903028504,0.11096442713065668,0.7613548057519798,0.1988378789563019
621,0.3720659526329322,0.1701004235325633,0.8939128332467868,0.11110175380835663,0.7556007993392081,0.19908219555745252
622,0.37044933854014805,0.17030286876945286,0.88813704455957,0.11123908048605657,0.7499127377167772,0.19932651215860314
623,0.3688806669021545,0.17050531400634242,0.8824532162062674,0.11137640716375652,0.744290435296011,0.1995708287597538
624,0.36735965140643106,0.170707759243232,0.8768609400586557,0.11151373384145645,0.7387337046159056,0.19981514536090442
625,0.3658860068752875,0.17091020448012156,0.8713598079104139,0.1116510605191564,0.7332423563660718,0.20005946196205504
626,0.36445944926470414,0.17111264971701112,0.8659494114917984,0.11178838719685634,0.7278161994095255,0.20030377856320566
627,0.3630796956628055,0.1713150949539007,0.8606293424838032,0.11192571387455628,0.7224550408052843,0.2005480951643563
628,0.3617464642879765,0.17151754019079027,0.8553991925318077,0.11206304055225623,0.7171586858308004,0.2007924117655069
629,0.360459474486617,0.17171998542767983,0.8502585532587305,0.11220036722995617,0.7119269380041995,0.20103672836665754
630,0.3592184467305517,0.17192243066456941,0.8452070162776676,0.11233769390765612,0.7067595991063472,0.20128104496780816
631,0.3580231026140878,0.17212487590145897,0.8402441732040431,0.11247502058535606,0.7016564692027253,0.20152536156895878
632,0.3568731648507328,0.17232732113834856,0.8353696156672563,0.11261234726305601,0.6966173466651197,0.2017696781701094
633,0.3557683572695733,0.17252976637523812,0.8305829353218481,0.11274967394075594,0.6916420281931268,0.20201399477126003
634,0.35470840481132293,0.17273221161212768,0.8258837238581686,0.11288700061845588,0.6867303088354584,0.20225831137241065
635,0.3536930335240394,0.17293465684901727,0.8212715730125746,0.11302432729615583,0.681881982011066,0.20250262797356128
636,0.35272197055851995,0.17313710208590682,0.8167460745771372,0.11316165397385577,0.6770968395300583,0.2027469445747119
637,0.3517949441633774,0.17333954732279638,0.8123068204088852,0.11329898065155572,0.6723746716144358,0.20299126117586253
638,0.35091168367980224,0.17354199255968597,0.8079534024385673,0.11343630732925566,0.6677152669186154,0.20323557777701315
639,0.3500719195360165,0.17374443779657553,0.803685412678961,0.11357363400695561,0.6631184125497667,0.20347989437816377
640,0.34927538324142193,0.1739468830334651,0.7995024432327058,0.11371096068465555,0.6585838940879373,0.20372421097931442
641,0.34852180738045024,0.17414932827035468,0.7954040862996946,0.1138482873623555,0.6541114956059905,0.20396852758046505
642,0.3478109256061193,0.17435177350724423,0.7913899341840004,0.11398561404005544,0.6497009996893217,0.20421284418161567
643,0.34714247263329895,0.1745542187441338,0.7874595793003595,0.11412294071775538,0.6453521874553879,0.2044571607827663
644,0.3465161842316926,0.17475666398102338,0.7836126141802147,0.11426026739545532,0.6410648385730184,0.20470147738391692
645,0.34593179721854067,0.17495910921791294,0.7798486314773166,0.11439759407315526,0.6368387312815289,0.20494579398506754
646,0.34538904945104854,0.17516155445480253,0.7761672239728903,0.11453492075085521,0.6326736424096225,0.20519011058621817
647,0.3448876798185458,0.17536399969169209,0.7725679845803796,0.11467224742855515,0.6285693473940809,0.2054344271873688
648,0.34442742823438127,0.17556644492858164,0.7690505063497581,0.1148095741062551,0.6245256202982538,0.2056787437885194
649,0.3440080356275594,0.17576889016547123,0.7656143824714333,0.11494690078395504,0.6205422338303284,0.20592306038967004
650,0.34362924393412203,0.1759713354023608,0.7622592062797277,0.11508422746165499,0.6166189593613978,0.20616737699082066
651,0.34329079608828217,0.17617378063925035,0.758984571255954,0.11522155413935493,0.6127555669433102,0.20641169359197128
652,0.3429924360133138,0.17637622587613994,0.755790071031093,0.11535888081705488,0.608951825326312,0.2066560101931219
653,0.34273390861220354,0.1765786711130295,0.7526752993880659,0.11549620749475481,0.605207501976473,0.20690032679427253
654,0.3425149597580684,0.17678111634991905,0.7496398502636183,0.11563353417245475,0.6015223630929062,0.20714464339542316
655,0.34233533628434676,0.17698356158680864,0.7466833177498197,0.1157708608501547,0.5978961736247652,0.20738895999657378
656,0.3421947859747658,0.1771860068236982,0.7438052960951748,0.11590818752785464,0.5943286972880378,0.2076332765977244
657,0.3420930575530918,0.17738845206058776,0.7410053797053664,0.11604551420555459,0.5908196965821199,0.20787759319887503
658,0.34202990067266753,0.17759089729747735,0.738283163143624,0.11618284088325453,0.5873689328061756,0.20812190980002568
659,0.34200506590574353,0.1777933425343669,0.7356382411307263,0.11632016756095448,0.5839761660752893,0.2083662264011763
660,0.34201830473260764,0.1779957877712565,0.7330702085446521,0.11645749423865442,0.5806411553363988,0.20861054300232693
661,0.34206936953051714,0.17819823300814605,0.730578660419868,0.11659482091635437,0.5773636583840164,0.20885485960347755
662,0.34215801356244113,0.1784006782450356,0.7281631919462794,0.1167321475940543,0.5741434318757371,0.20909917620462817
663,0.34228399096561607,0.1786031234819252,0.7258233984678323,0.11686947427175425,0.5709802313475361,0.2093434928057788
664,0.34244705673992165,0.17880556871881476,0.7235588754807815,0.11700680094945419,0.5678738112288481,0.20958780940692942
665,0.34264696673608097,0.17900801395570431,0.721369218631635,0.11714412762715413,0.5648239248574412,0.20983212600808004
666,0.3428834776436909,0.1792104591925939,0.7192540237147672,0.11728145430485408,0.561830324494073,0.21007644260923067
667,0.34315634697908853,0.17941290442948346,0.717212886669719,0.11741878098255402,0.5588927613369411,0.2103207592103813
668,0.34346533307305765,0.17961534966637302,0.7152454035781876,0.11755610766025397,0.5560109855359167,0.21056507581153192
669,0.3438101950583827,0.1798177949032626,0.7133511706607076,0.11769343433795391,0.5531847462065762,0.21080939241268254
670,0.34419069285725173,0.18002024014015217,0.7115297842730397,0.11783076101565386,0.5504137914440154,0.21105370901383316
671,0.34460658716852044,0.18022268537704172,0.7097808409022586,0.1179680876933538,0.5476978683364634,0.2112980256149838
672,0.34505763945483336,0.1804251306139313,0.7081039371625636,0.11810541437105374,0.5450367229786841,0.2115423422161344
673,0.3455436119296174,0.18062757585082087,0.7064986697908017,0.11824274104875368,0.5424301004851712,0.21178665881728503
674,0.3460642675439444,0.18083002108771046,0.704964635641724,0.11838006772645362,0.539877745003143,0.21203097541843566
675,0.34661936997327497,0.18103246632460002,0.7035014316829697,0.11851739440415357,0.5373793997253266,0.2122752920195863
676,0.3472086836040839,0.18123491156148958,0.7021086549897942,0.11865472108185351,0.5349348069025464,0.21251960862073693
677,0.3478319735203758,0.18143735679837916,0.7007859027395384,0.11879204775955346,0.5325437078561017,0.21276392522188756
678,0.3484890054900933,0.18163980203526872,0.699532772205857,0.1189293744372534,0.5302058429899545,0.21300824182303818
679,0.349179545951428,0.18184224727215828,0.6983488607526982,0.11906670111495335,0.5279209518027099,0.2132525584241888
680,0.34990336199903244,0.18204469250904787,0.6972337658280565,0.1192040277926533,0.5256887728994036,0.21349687502533943
681,0.35066022137014513,0.18224713774593743,0.6961870849574933,0.11934135447035324,0.5235090440030917,0.21374119162649005
682,0.3514498924306295,0.18244958298282699,0.6952084157374382,0.11947868114805317,0.5213815019662479,0.21398550822764068
683,0.3522721441609362,0.18265202821971657,0.6942973558282757,0.11961600782575312,0.5193058827819649,0.2142298248287913
684,0.35312674614198664,0.18285447345660613,0.6934535029472252,0.11975333450345306,0.5172819215949682,0.21447414142994192
685,0.35401346854099336,0.18305691869349572,0.6926764548610181,0.119890661181153,0.5153093527124398,0.21471845803109255
686,0.35493208209721344,0.18325936393038528,0.6919658093783846,0.12002798785885295,0.5133879096146514,0.21496277463224317
687,0.35588235810764596,0.18346180916727484,0.6913211643423495,0.1201653145365529,0.5115173249654185,0.2152070912333938
688,0.35686406841267393,0.18366425440416442,0.6907421176223495,0.12030264121425284,0.5096973306223632,0.21545140783454442
689,0.35787698538166124,0.18386669964105398,0.6902282671061771,0.12043996789195278,0.5079276576470041,0.21569572443569504
690,0.3589208818985071,0.18406914487794354,0.6897792106917575,0.12057729456965273,0.5062080363146585,0.21594004103684566
691,0.3599955313471602,0.18427159011483313,0.6893945462787653,0.12071462124735266,0.5045381961241737,0.2161843576379963
692,0.361100707597104,0.1844740353517227,0.6890738717600886,0.1208519479250526,0.5029178658074794,0.21642867423914694
693,0.36223618498881366,0.18467648058861225,0.6888167850131474,0.12098927460275255,0.5013467733389707,0.21667299084029756
694,0.363401738319193,0.18487892582550183,0.6886228838910726,0.1211266012804525,0.4998246459447162,0.2169173074414482
695,0.3645971428269898,0.1850813710623914,0.6884917662137533,0.12126392795815244,0.4983512101115022,0.2171616240425988
696,0.36582217417820667,0.18528381629928095,0.6884230297587568,0.12140125463585238,0.49692619159570856,0.21740594064374943
697,0.36707660845149964,0.18548626153617054,0.6884162722521343,0.12153858131355233,0.49554931543202324,0.21765025724490006
698,0.3683602221235782,0.1856887067730601,0.6884710913591114,0.12167590799125227,0.4942203059419936,0.21789457384605068
699,0.3696727920546085,0.18589115200994968,0.6885870846746764,0.12181323466895222,0.4929388867424225,0.2181388904472013
700,0.3710140954736232,0.18609359724683924,0.6887638497140712,0.12195056134665216,0.4917047807536073,0.21838320704835193
701,0.3723839099639501,0.1862960424837288,0.6890009839031898,0.1220878880243521,0.49051771020742485,0.21862752364950255
702,0.37378201344865225,0.1864984877206184,0.6892980845688969,0.12222521470205204,0.48937739665526986,0.21887184025065318
703,0.3752081841759967,0.18670093295750795,0.6896547489292666,0.12236254137975199,0.48828356097584114,0.2191161568518038
704,0.3766622007049507,0.1869033781943975,0.6900705740837537,0.12249986805745193,0.4872359233827885,0.21936047345295442
705,0.3781438418907112,0.1871058234312871,0.6905451570033021,0.12263719473515187,0.4862342034322131,0.21960479005410505
706,0.3796528868702696,0.18730826866817665,0.6910780945203973,0.12277452141285182,0.4852781200300327,0.21984910665525567
707,0.3811891150480245,0.1875107139050662,0.6916689833190702,0.12291184809055176,0.48436739143920904,0.2200934232564063
708,0.3827523060814388,0.1877131591419558,0.6923174199248616,0.12304917476825171,0.48350173528684276,0.22033773985755692
709,0.38434223986675026,0.18791560437884536,0.6930230006947472,0.12318650144595165,0.48268086857113834,0.22058205645870757
710,0.38595869652473963,0.18811804961573492,0.6937853218070412,0.1233238281236516,0.48190450766824344,0.2208263730598582
711,0.3876014563865606,0.1883204948526245,0.6946039792512737,0.12346115480135153,0.48117236833896243,0.22107068966100882
712,0.3892702999796366,0.18852294008951406,0.6954785688180581,0.12359848147905148,0.4804841657353516,0.22131500626215944
713,0.3909650080136291,0.18872538532640365,0.6964086860889483,0.12373580815675142,0.4798396144071945,0.22155932286331007
714,0.39268536136647997,0.1889278305632932,0.6973939264262999,0.12387313483445136,0.4792384283083665,0.2218036394644607
715,0.39443114107053956,0.18913027580018277,0.6984338849631339,0.12401046151215131,0.4786803208030845,0.2220479560656113
716,0.396202128298773,0.18933272103707235,0.6995281565930179,0.12414778818985125,0.47816500467205225,0.22229227266676194
717,0.3979981043510606,0.1895351662739619,0.7006763359599657,0.1242851148675512,0.4776921921184996,0.22253658926791256
718,0.39981885064059125,0.18973761151085147,0.701878017448365,0.12442244154525114,0.47726159477412056,0.22278090586906318
719,0.40166414868035555,0.18994005674774106,0.7031327951729381,0.12455976822295109,0.4768729237049155,0.2230252224702138
720,0.40353378006973734,0.19014250198463062,0.7044402629687477,0.12469709490065102,0.47652588941693724,0.22326953907136443
721,0.40542752648121844,0.19034494722152018,0.7058000143812437,0.12483442157835097,0.4762202018619465,0.22351385567251505
722,0.4073451696471911,0.19054739245840976,0.7072116426563713,0.12497174825605091,0.47595557044298176,0.22375817227366568
723,0.40928649134688705,0.19074983769529932,0.7086747407307344,0.12510907493375084,0.4757317040198424,0.2240024888748163
724,0.41125127339342754,0.19095228293218888,0.7101889012218331,0.12524640161145079,0.4755483109144941,0.22424680547596693
725,0.41323929762099587,0.19115472816907847,0.7117537164183685,0.12538372828915073,0.4754050989163957,0.22449112207711755
726,0.4152503458721407,0.19135717340596803,0.7133687782706348,0.12552105496685068,0.47530177528775264,0.2247354386782682
727,0.4172841999852098,0.19155961864285762,0.7150336783809956,0.12565838164455062,0.4752380467687019,0.22497975527941882
728,0.4193406417819208,0.19176206387974717,0.7167480079944544,0.12579570832225057,0.4752136195824292,0.22522407188056945
729,0.42141945305507345,0.19196450911663673,0.7185113579893291,0.1259330349999505,0.47522819944022454,0.22546838848172007
730,0.42352041555640724,0.19216695435352632,0.7203233188680283,0.12607036167765046,0.47528149154647825,0.2257127050828707
731,0.42564331098460245,0.19236939959041588,0.7221834807479457,0.1262076883553504,0.4753732006036212,0.22595702168402132
732,0.42778792097344137,0.19257184482730544,0.7240914333524734,0.12634501503305035,0.47550303081701434,0.22620133828517194
733,0.42995402708011904,0.19277429006419503,0.7260467660021386,0.1264823417107503,0.4756706858997885,0.22644565488632257
734,0.4321414107737179,0.19297673530108458,0.7280490676058781,0.12661966838845023,0.4758758690776415,0.2266899714874732
735,0.43434985342384497,0.19317918053797414,0.7300979266524447,0.12675699506615018,0.4761182830935924,0.22693428808862381
736,0.4365791362894352,0.19338162577486373,0.7321929312019683,0.12689432174385012,0.4763976302127002,0.22717860468977444
737,0.43882904050772886,0.1935840710117533,0.7343336688776566,0.12703164842155007,0.4767136122267478,0.22742292129092506
738,0.441099347083421,0.19378651624864285,0.7365197268576623,0.12716897509925001,0.477065930458897,0.22766723789207569
739,0.4433898368779913,0.19398896148553244,0.7387506918671105,0.12730630177694996,0.4774542857683166,0.2279115544932263
740,0.44570029059921085,0.194191406722422,0.7410261501702935,0.1274436284546499,0.47787837855478876,0.22815587109437693
741,0.44803048879084434,0.19439385195931158,0.7433456875630441,0.12758095513234985,0.4783379087632954,0.22840018769552756
742,0.450380211822527,0.19459629719620114,0.7457088893652872,0.1277182818100498,0.47883257588859096,0.22864450429667818
743,0.4527492398798459,0.1947987424330907,0.7481153404137831,0.12785560848774974,0.47936207897976185,0.22888882089782883
744,0.45513735295460916,0.19500118766998029,0.7505646250550557,0.12799293516544968,0.4799261166447803,0.22913313749897946
745,0.45754433083531554,0.19520363290686985,0.7530563271385275,0.12813026184314963,0.480524387055052,0.22937745410013008
746,0.45996995309782635,0.1954060781437594,0.7555900300098545,0.12826758852084957,0.4811565879499652,0.2296217707012807
747,0.4624139990962416,0.195608523380649,0.7581653165044702,0.12840491519854952,0.48182241664144043,0.22986608730243133
748,0.4648762479539837,0.19581096861753855,0.7607817689413486,0.12854224187624946,0.48252157001849105,0.23011040390358195
749,0.46735647855509194,0.1960134138544281,0.763438969116983,0.12867956855394938,0.4832537445517897,0.23035472050473257
750,0.46985446953573157,0.1962158590913177,0.7661364982995976,0.12881689523164933,0.48401863629825287,0.2305990371058832
751,0.4723699992759189,0.19641830432820725,0.7688739372235818,0.12895422190934927,0.48481594090563973,0.23084335370703382
752,0.4749028458914657,0.19662074956509684,0.7716508660841707,0.12909154858704922,0.48564535361717653,0.23108767030818445
753,0.47745278722614565,0.1968231948019864,0.7744668645323599,0.12922887526474916,0.4865065692762008,0.23133198690933507
754,0.4800196008440879,0.19702564003887596,0.7773215116700743,0.1293662019424491,0.4873992823308389,0.2315763035104857
755,0.48260306402239744,0.19722808527576555,0.7802143860455816,0.12950352862014905,0.4883231868387122,0.23182062011163632
756,0.4852029537440018,0.1974305305126551,0.7831450656491689,0.129640855297849,0.4892779764716806,0.23206493671278694
757,0.48781904669073745,0.19763297574954466,0.7861131279090806,0.12977818197554894,0.49026334452062514,0.23230925331393756
758,0.4904511192366671,0.19783542098643425,0.789118149687719,0.12991550865324888,0.49127898390027236,0.2325535699150882
759,0.4930989474416359,0.1980378662233238,0.7921597072781228,0.1300528353309488,0.4923245871540654,0.2327978865162388
760,0.49576230704506774,0.19824031146021337,0.7952373764007171,0.13019016200864875,0.4933998464590841,0.23304220311738946
761,0.4984409734600042,0.19844275669710296,0.7983507322003462,0.1303274886863487,0.4945044536310192,0.2332865197185401
762,0.5011347217673883,0.19864520193399252,0.8014993492435908,0.13046481536404864,0.495638100129201,0.2335308363196907
763,0.5038433267105952,0.19884764717088207,0.8046828015163792,0.13060214204174858,0.4968004770616908,0.23377515292084133
764,0.5065665626902119,0.19905009240777166,0.8079006624218852,0.13073946871944853,0.49799127519043074,0.23401946952199196
765,0.5093042037590666,0.19925253764466122,0.8111525047787326,0.13087679539714847,0.49921018493646574,0.23426378612314258
766,0.5120560236175156,0.1994549828815508,0.814437900819498,0.13101412207484842,0.5004568963852294,0.2345081027242932
767,0.5148217956089787,0.19965742811844037,0.8177564221895192,0.13115144875254836,0.5017310992919078,0.23475241932544383
768,0.5176012927157381,0.19985987335532993,0.8211076399460201,0.1312887754302483,0.5030324830868759,0.23499673592659445
769,0.520394287554991,0.2000623185922195,0.8244911245575427,0.13142610210794825,0.5043607368812142,0.23524105252774508
770,0.5232005523751658,0.20026476382910907,0.8279064459037058,0.1315634287856482,0.5057155494723093,0.2354853691288957
771,0.5260198590524987,0.20046720906599863,0.8313531732752786,0.13170075546334814,0.5070966093495378,0.23572968573004632
772,0.5288519790878766,0.20066965430288822,0.8348308753745847,0.13183808214104809,0.5085036047000409,0.23597400233119695
773,0.5316966836039406,0.20087209953977778,0.8383391203162378,0.13197540881874803,0.509936223414588,0.23621831893234757
774,0.5345537433424615,0.20107454477666734,0.8418774756282015,0.13211273549644797,0.5113941530935384,0.2364626355334982
775,0.537422928661982,0.20127699001355692,0.8454455082531974,0.13225006217414792,0.5128770810528969,0.23670695213464882
776,0.5403040095357236,0.20147943525044648,0.8490427845504412,0.13238738885184786,0.514384694330473,0.23695126873579944
777,0.5431967555497754,0.20168188048733604,0.852668870297733,0.1325247155295478,0.5159166796921415,0.2371955853369501
778,0.5461009359015433,0.20188432572422563,0.8563233306938823,0.13266204220724775,0.5174727236382094,0.23743990193810072
779,0.5490163193984786,0.2020867709611152,0.8600057303614909,0.1327993688849477,0.5190525124098927,0.23768421853925134
780,0.5519426744570805,0.20228921619800477,0.8637156333500847,0.13293669556264764,0.5206557319959048,0.23792853514040196
781,0.5548797691021737,0.20249166143489433,0.8674526031395962,0.1330740222403476,0.5222820681391572,0.2381728517415526
782,0.5578273709664616,0.2026941066717839,0.8712162026442125,0.13321134891804753,0.5239312063435804,0.2384171683427032
783,0.5607852472903587,0.20289655190867348,0.8750059942165731,0.13334867559574748,0.5256028318810605,0.23866148494385384
784,0.5637531649220956,0.20309899714556304,0.8788215396523409,0.13348600227344742,0.5272966297985016,0.23890580154500446
785,0.566730890318113,0.2033014423824526,0.882662400195128,0.13362332895114737,0.5290122849250098,0.23915011814615508
786,0.5697181895437234,0.20350388761934218,0.8865281365417951,0.1337606556288473,0.5307494818792062,0.2393944347473057
787,0.5727148282740632,0.20370633285623174,0.8904183088481199,0.13389798230654726,0.5325079050766675,0.23963875134845633
788,0.5757205717953183,0.2039087780931213,0.8943324767348302,0.13403530898424718,0.5342872387374984,0.23988306794960695
789,0.5787351850062351,0.2041112233300109,0.8982701992940223,0.13417263566194712,0.5360871668940405,0.24012738455075758
790,0.5817584324199092,0.20431366856690045,0.9022310350959377,0.13430996233964707,0.537907373398712,0.2403717011519082
791,0.5847900781658638,0.20451611380379,0.9062145421961364,0.134447289017347,0.5397475419319921,0.24061601775305883
792,0.5878298859924005,0.2047185590406796,0.9102202781430306,0.13458461569504696,0.5416073560105389,0.24086033435420945
793,0.590877619269237,0.20492100427756915,0.9142477999858124,0.1347219423727469,0.5434864989954559,0.24110465095536007
794,0.5939330409904312,0.20512344951445874,0.9182966642827527,0.13485926905044684,0.5453846541006974,0.24134896755651072
795,0.596995913777582,0.2053258947513483,0.9223664271098895,0.1349965957281468,0.5473015044016236,0.24159328415766135
796,0.6000659998833152,0.20552833998823786,0.9264566440700994,0.13513392240584673,0.5492367328437029,0.24183760075881197
797,0.6031430611950532,0.20573078522512744,0.9305668703025484,0.13527124908354665,0.5511900222513623,0.2420819173599626
798,0.6062268592390659,0.205933230462017,0.9346966604925413,0.1354085757612466,0.5531610553369918,0.24232623396111322
799,0.6093171551848028,0.20613567569890656,0.9388455688817401,0.13554590243894654,0.5551495147100997,0.24257055056226384
800,0.6124137098495109,0.20633812093579615,0.943013149278789,0.1356832291166465,0.5571550828866243,0.24281486716341447
801,0.6155162837031286,0.2065405661726857,0.9471989550703129,0.13582055579434643,0.5591774422984008,0.2430591837645651
802,0.61862463687347,0.20674301140957527,0.9514025392323167,0.13595788247204638,0.561216275302787,0.2433035003657157
803,0.6217385291516797,0.20694545664646485,0.9556234543419632,0.13609520914974632,0.5632712641924458,0.24354781696686634
804,0.6248577199979721,0.2071479018833544,0.9598612525897509,0.13623253582744627,0.5653420912052912,0.24379213356801696
805,0.627981968547656,0.207350347120244,0.9641154857920725,0.1363698625051462,0.5674284385345936,0.24403645016916758
806,0.6311110336174288,0.20755279235713356,0.9683857054041707,0.13650718918284616,0.5695299883392497,0.2442807667703182
807,0.634244673711957,0.20775523759402312,0.9726714625334817,0.1366445158605461,0.5716464227542136,0.24452508337146883
808,0.6373826470307283,0.2079576828309127,0.9769723079533648,0.13678184253824605,0.5737774239010979,0.24476939997261946
809,0.6405247114751852,0.20816012806780226,0.9812877921172306,0.136919169215946,0.5759226738989348,0.24501371657377008
810,0.6436706246561306,0.20836257330469182,0.9856174651730456,0.13705649589364594,0.5780818548751077,0.2452580331749207
811,0.6468201439014112,0.2085650185415814,0.9899608769782413,0.13719382257134588,0.5802546489764516,0.24550234977607135
812,0.6499730262638711,0.20876746377847097,0.9943175771149974,0.13733114924904583,0.5824407383805186,0.24574666637722198
813,0.6531290285295837,0.20896990901536053,0.9986871149059197,0.13746847592674577,0.5846398053070159,0.2459909829783726
814,0.6562879072263487,0.20917235425225011,1.0030690394301072,0.13760580260444571,0.5868515320294093,0.24623529957952323
815,0.6594494186324605,0.20937479948913967,1.007462899539596,0.13774312928214566,0.5890756008867045,0.24647961618067385
816,0.6626133187857504,0.20957724472602923,1.0118682438762008,0.1378804559598456,0.5913116942953903,0.24672393278182447
817,0.6657793634928914,0.20977968996291882,1.0162846208887233,0.13801778263754555,0.5935594947615607,0.2469682493829751
818,0.6689473083389676,0.20998213519980838,1.020711578850561,0.1381551093152455,0.5958186848932039,0.24721256598412572
819,0.6721169086973137,0.21018458043669797,1.0251486658776865,0.13829243599294544,0.5980889474126658,0.24745688258527634
820,0.6752879197396122,0.21038702567358752,1.0295954299470038,0.13842976267064538,0.6003699651692833,0.24770119918642697
821,0.6784600964462542,0.21058947091047708,1.0340514189150953,0.13856708934834533,0.6026614211521939,0.2479455157875776
822,0.6816331936169596,0.21079191614736667,1.038516180537329,0.13870441602604527,0.6049629985033108,0.24818983238872822
823,0.6848069658816534,0.21099436138425623,1.0429892624873554,0.13884174270374522,0.607274380530478,0.24843414898987884
824,0.6879811677115996,0.2111968066211458,1.047470212376962,0.13897906938144516,0.6095952507207921,0.24867846559102946
825,0.6911555534307892,0.21139925185803538,1.051958577776312,0.1391163960591451,0.6119252927540962,0.2489227821921801
826,0.6943298772275761,0.21160169709492493,1.0564539062345424,0.13925372273684503,0.614264190516652,0.2491670987933307
827,0.6975038931665709,0.2118041423318145,1.0609557453007337,0.13939104941454497,0.6166116281149713,0.24941141539448133
828,0.7006773552007749,0.21200658756870408,1.0654636425452333,0.13952837609224492,0.618967289889832,0.24965573199563199
829,0.7038500171839609,0.21220903280559364,1.0699771455813534,0.13966570276994486,0.6213308604304516,0.2499000485967826
830,0.7070216328833036,0.2124114780424832,1.0744958020874196,0.1398030294476448,0.623702024588844,0.25014436519793326
831,0.7101919559922448,0.21261392327937279,1.079019159829175,0.13994035612534475,0.6260804674943324,0.25038868179908386
832,0.7133607401435982,0.21281636851626234,1.0835467666825407,0.1400776828030447,0.62846587456824,0.25063299840023445
833,0.7165277389228939,0.21301881375315193,1.0880781706567224,0.14021500948074464,0.6308579315387459,0.2508773150013851
834,0.7196927058819558,0.2132212589900415,1.0926129199176708,0.14035233615844458,0.6332563244559059,0.25112163160253576
835,0.7228553945527076,0.21342370422693105,1.0971505628118727,0.14048966283614453,0.6356607397068395,0.25136594820368635
836,0.7260155584612117,0.21362614946382064,1.1016906478904995,0.14062698951384445,0.6380708640310891,0.25161026480483695
837,0.7291729511419318,0.2138285947007102,1.1062327239338845,0.1407643161915444,0.6404863845361323,0.2518545814059876
838,0.7323273261522224,0.21403103993759975,1.1107763399763235,0.14090164286924434,0.6429069887130624,0.25209889800713825
839,0.7354784370870355,0.21423348517448934,1.1153210453312299,0.14103896954694428,0.6453323644524317,0.25234321460828885
840,0.7386260375938459,0.2144359304113789,1.119866389616595,0.14117629622464423,0.6477622000602535,0.25258753120943944
841,0.7417698813877954,0.21463837564826846,1.1244119227807778,0.14131362290234417,0.6501961842741644,0.2528318478105901
842,0.744909722267048,0.21484082088515805,1.1289571951286181,0.14145094958004412,0.6526340062797389,0.25307616441174074
843,0.7480453141283492,0.2150432661220476,1.133501757347861,0.14158827625774406,0.6550753557269658,0.25332048101289134
844,0.751176410982801,0.21524571135893716,1.138045160535888,0.141725602935444,0.6575199227468796,0.25356479761404194
845,0.7543027669718334,0.21544815659582675,1.14258695622676,0.14186292961314395,0.6599673979683381,0.2538091142151926
846,0.7574241363833799,0.2156506018327163,1.1471266964185691,0.1420002562908439,0.6624174725349563,0.25405343081634324
847,0.7605402736682473,0.2158530470696059,1.1516639336010657,0.14213758296854384,0.6648698381221889,0.2542977474174939
848,0.7636509334566808,0.21605549230649546,1.156198220783609,0.14227490964624379,0.6673241869545574,0.2545420640186445
849,0.7667558705751235,0.21625793754338501,1.1607291115233818,0.14241223632394373,0.6697802118230269,0.2547863806197951
850,0.7698548400631564,0.2164603827802746,1.1652561599539049,0.14254956300164368,0.6722376061025225,0.25503069722094573
851,0.7729475971906253,0.21666282801716416,1.1697789208138187,0.14268688967934362,0.6746960637695869,0.2552750138220964
852,0.7760338974749552,0.21686527325405372,1.1742969494759532,0.14282421635704357,0.6771552794201797,0.255519330423247
853,0.7791134966986278,0.2170677184909433,1.1788098019766569,0.1429615430347435,0.6796149482876133,0.2557636470243976
854,0.7821861509268463,0.21727016372783287,1.183317035045393,0.14309886971244345,0.6820747662606229,0.25600796362554823
855,0.7852516165253615,0.21747260896472242,1.1878182061345994,0.1432361963901434,0.6845344299015639,0.2562522802266989
856,0.7883096501784731,0.217675054201612,1.1923128734497934,0.14337352306784334,0.686993636464748,0.2564965968278495
857,0.7913600089071823,0.21787749943850157,1.1968005959799415,0.1435108497455433,0.6894520839149021,0.2567409134290001
858,0.7944024500875142,0.21807994467539116,1.201280933528051,0.14364817642324323,0.6919094709457502,0.2569852300301507
859,0.7974367314689917,0.21828238991228072,1.2057534467420201,0.14378550310094318,0.6943654969987192,0.2572295466313014
860,0.8004626111932611,0.21848483514917028,1.210217697145712,0.14392282977864312,0.6968198622817665,0.25747386323245197
861,0.8034798478128663,0.21868728038605986,1.2146732471702477,0.14406015645634307,0.6992722677883207,0.25771817983360257
862,0.806488200310165,0.21888972562294942,1.21911966018554,0.14419748313404301,0.701722415316339,0.2579624964347532
863,0.8094874281163928,0.21909217085983898,1.2235565005320224,0.14433480981174296,0.7041700074874737,0.25820681303590387
864,0.8124772911308535,0.21929461609672857,1.2279833335525985,0.1444721364894429,0.7066147477663476,0.2584511296370545
865,0.8154575497402486,0.21949706133361813,1.232399725624794,0.14460946316714282,0.7090563404799333,0.2586954462382051
866,0.8184279648381338,0.21969950657050769,1.236805244193108,0.14474678984484277,0.7114944908370414,0.2589397628393557
867,0.8213882978445021,0.21990195180739727,1.2411994578015444,0.1448841165225427,0.7139289049478971,0.25918407944050637
868,0.8243383107254806,0.22010439704428683,1.2455819361263425,0.14502144320024266,0.7163592898438184,0.259428396041657
869,0.8272777660131527,0.2203068422811764,1.2499522500088847,0.1451587698779426,0.7187853534969878,0.2596727126428076
870,0.830206426825486,0.22050928751806598,1.2543099714887622,0.14529609655564255,0.721206804840313,0.2599170292439582
871,0.833124056886372,0.22071173275495554,1.2586546738370301,0.1454334232333425,0.723623353787372,0.26016134584510886
872,0.8360304205457678,0.22091417799184512,1.2629859315896006,0.14557074991104244,0.7260347112524387,0.2604056624462595
873,0.838925282799937,0.22111662322873468,1.2673033205808066,0.14570807658874238,0.728440589170594,0.2606499790474101
874,0.8418084093117915,0.22131906846562424,1.271606417977098,0.14584540326644232,0.730840700517908,0.2608942956485607
875,0.844679566431316,0.22152151370251383,1.2758948023108885,0.14598272994414224,0.7332347593316966,0.26113861224971135
876,0.8475385212160853,0.2217239589394034,1.2801680535145328,0.1461200566218422,0.7356224807308429,0.261382928850862
877,0.8503850414518643,0.22192640417629295,1.284425752954427,0.14625738329954213,0.7380035809361883,0.2616272454520126
878,0.8532188956732847,0.22212884941318253,1.288667483465232,0.14639470997724208,0.740377777290984,0.2618715620531632
879,0.8560398531845934,0.2223312946500721,1.2928928293842075,0.14653203665494202,0.7427447882813972,0.26211587865431385
880,0.8588476840804764,0.22253373988696165,1.2971013765856594,0.14666936333264197,0.745104333557072,0.2623601952554645
881,0.8616421592669417,0.22273618512385124,1.3012927125154736,0.1468066900103419,0.747456133951743,0.26260451185661515
882,0.8644230504822675,0.2229386303607408,1.305466426225753,0.14694401668804186,0.7497999115038917,0.26284882845776575
883,0.8671901303180048,0.22314107559763036,1.3096221084095327,0.1470813433657418,0.7521353894774474,0.26309314505891634
884,0.8699431722400299,0.22334352083451994,1.3137593514355763,0.14721867004344175,0.7544622923825257,0.263337461660067
885,0.8726819506096479,0.2235459660714095,1.3178777493832436,0.1473559967211417,0.7567803459961979,0.26358177826121765
886,0.8754062407047373,0.2237484113082991,1.3219768980774131,0.14749332339884164,0.7590892773832956,0.26382609486236824
887,0.8781158187409306,0.22395085654518865,1.3260563951234783,0.14763065007654158,0.7613888149172394,0.26407041146351884
888,0.8808104618928339,0.2241533017820782,1.3301158399423714,0.14776797675424153,0.7636786883008903,0.2643147280646695
889,0.883489948315271,0.2243557470189678,1.3341548338056455,0.14790530343194147,0.7659586285874146,0.26455904466582014
890,0.8861540571645524,0.22455819225585735,1.3381729798705795,0.14804263010964142,0.7682283682011688,0.26480336126697074
891,0.8888025686197671,0.2247606374927469,1.3421698832153217,0.14817995678734136,0.770487640958592,0.26504767786812133
892,0.8914352639040904,0.2249630827296365,1.3461451508740376,0.1483172834650413,0.7727361820891009,0.265291994469272
893,0.8940519253060953,0.22516552796652606,1.3500983918720812,0.14845461014274125,0.7749737282559868,0.26553631107042264
894,0.8966523362010794,0.22536797320341562,1.3540292172611699,0.1485919368204412,0.7772000175773123,0.26578062767157323
895,0.8992362810723885,0.2255704184403052,1.3579372401545449,0.14872926349814114,0.7794147896467972,0.26602494427272383
896,0.9018035455327372,0.22577286367719476,1.36182207576214,0.14886659017584108,0.7816177855546939,0.2662692608738745
897,0.9043539163455222,0.22597530891408432,1.36568334142571,0.14900391685354103,0.7838087479086439,0.26651357747502513
898,0.9068871814461253,0.2261777541509739,1.3695206566539533,0.14914124353124097,0.7859874208545164,0.2667578940761758
899,0.9094031299631972,0.22638019938786347,1.3733336431575878,0.14927857020894092,0.7881535500972218,0.2670022106773264
900,0.9119015522399194,0.22658264462475305,1.3771219248843876,0.14941589688664086,0.7903068829214928,0.267246527278477
901,0.9143822398552427,0.2267850898616426,1.3808851280541818,0.1495532235643408,0.792447168212635,0.2674908438796276
902,0.916844985645091,0.22698753509853217,1.3846228811937762,0.14969055024204075,0.7945741564772328,0.2677351604807783
903,0.9192895837235351,0.22718998033542176,1.3883348151718342,0.1498278769197407,0.79668759986382,0.2679794770819289
904,0.9217158295039181,0.22739242557231132,1.3920205632336657,0.14996520359744062,0.7987872521834976,0.26822379368307947
905,0.9241235197199451,0.22759487080920088,1.3956797610359526,0.15010253027514056,0.8008728689305,0.2684681102842301
906,0.9265124524467163,0.22779731604609046,1.3993120466813747,0.1502398569528405,0.8029442073027061,0.2687124268853808
907,0.9288824271217112,0.22799976128298002,1.4029170607531491,0.15037718363054045,0.8050010262220862,0.26895674348653137
908,0.9312332445657108,0.22820220651986958,1.406494446349461,0.1505145103082404,0.8070430863550884,0.26920106008768196
909,0.9335647070036572,0.22840465175675917,1.4100438491177902,0.15065183698594034,0.8090701501329467,0.2694453766888326
910,0.9358766180854468,0.22860709699364873,1.4135649172891163,0.15078916366364029,0.8110819817719215,0.26968969328998327
911,0.9381687829066495,0.22880954223053832,1.4170573017119965,0.15092649034134023,0.8130783472934556,0.26993400989113386
912,0.9404410080291498,0.22901198746742787,1.4205206558865142,0.15106381701904018,0.8150590145442487,0.27017832649228446
913,0.9426931015017094,0.22921443270431743,1.4239546359980852,0.15120114369674012,0.8170237532162411,0.2704226430934351
914,0.944924872880444,0.22941687794120702,1.4273589009511127,0.15133847037444007,0.8189723348665048,0.27066695969458576
915,0.9471361332492001,0.22961932317809658,1.4307331124024905,0.15147579705214,0.8209045329370357,0.2709112762957364
916,0.9493266952398514,0.22982176841498614,1.4340769347949374,0.15161312372983995,0.8228201227744456,0.271155592896887
917,0.9514963730524817,0.23002421365187573,1.437390035390166,0.1517504504075399,0.8247188816495441,0.2713999094980376
918,0.9536449824754729,0.23022665888876528,1.440672084301866,0.15188777708523982,0.8266005887768093,0.27164422609918826
919,0.9557723409054779,0.23042910412565484,1.4439227545285083,0.15202510376293976,0.8284650253337424,0.2718885427003389
920,0.9578782673672842,0.23063154936254443,1.4471417219859433,0.1521624304406397,0.8303119744801003,0.2721328593014895
921,0.9599625825335579,0.230833994599434,1.4503286655398133,0.15229975711833965,0.8321412213770051,0.2723771759026401
922,0.9620251087444647,0.23103643983632355,1.4534832670377398,0.1524370837960396,0.8339525532059201,0.27262149250379075
923,0.964065670027167,0.23123888507321314,1.4566052113413068,0.15257441047373954,0.8357457591874912,0.2728658091049414
924,0.9660840921151874,0.2314413303101027,1.4596941863578108,0.1527117371514395,0.8375206306002514,0.273110125706092
925,0.9680802024676389,0.23164377554699228,1.462749883071785,0.15284906382913943,0.8392769607991812,0.2733544423072426
926,0.9700538302883114,0.23184622078388184,1.4657719955762831,0.15298639050683938,0.8410145452341153,0.27359875890839325
927,0.9720048065446208,0.2320486660207714,1.468760221103914,0.15312371718453932,0.8427331814680041,0.2738430755095439
928,0.9739329639864049,0.23225111125766099,1.4717142600576272,0.15326104386223927,0.8444326691950098,0.2740873921106945
929,0.9758381371645656,0.23245355649455055,1.4746338160412353,0.1533983705399392,0.8461128102584492,0.2743317087118451
930,0.9777201624495588,0.2326560017314401,1.4775185958896662,0.15353569721763916,0.8477734086685622,0.27457602531299574
931,0.9795788780497217,0.2328584469683297,1.4803683096989468,0.1536730238953391,0.849414270620112,0.2748203419141464
932,0.9814141240294328,0.23306089220521925,1.4831826708558968,0.15381035057303905,0.8510352045098124,0.27506465851529704
933,0.9832257423271038,0.2332633374421088,1.4859613960675382,0.153947677250739,0.8526360209535732,0.27530897511644764
934,0.9850135767729999,0.2334657826789984,1.488704205390203,0.15408500392843894,0.8542165328035616,0.27555329171759824
935,0.986777473106881,0.23366822791588795,1.4914108222583478,0.15422233060613888,0.855776555165075,0.2757976083187489
936,0.9885172789954597,0.23387067315277751,1.494080973513044,0.15435965728383882,0.8573159054132227,0.27604192491989954
937,0.9902328440496782,0.2340731183896671,1.4967143894301629,0.15449698396153877,0.8588344032094085,0.27628624152105014
938,0.99192401984179,0.23427556362655666,1.4993108037482297,0.1546343106392387,0.8603318705176136,0.27653055812220073
939,0.9935906599222556,0.23447800886344625,1.5018699536959512,0.15477163731693863,0.8618081316204731,0.2767748747233514
940,0.9952326198364315,0.2346804541003358,1.5043915800194017,0.15490896399463858,0.8632630131351439,0.27701919132450203
941,0.9968497571410677,0.23488289933722536,1.5068754270088678,0.15504629067233852,0.8646963440289567,0.27726350792565263
942,0.9984419314205927,0.23508534457411495,1.5093212425253413,0.15518361735003847,0.8661079556348532,0.2775078245268032
943,1.000009004303194,0.2352877898110045,1.511728778026657,0.1553209440277384,0.8674976816665995,0.2777521411279539
944,1.0015508394766854,0.23549023504789407,1.5140977885932645,0.15545827070543836,0.8688653582337714,0.27799645772910453
945,1.0030673027041552,0.23569268028478366,1.5164280329536302,0.1555955973831383,0.8702108238565126,0.2782407743302551
946,1.004558261839401,0.23589512552167322,1.518719273509265,0.15573292406083825,0.871533919480061,0.2784850909314057
947,1.0060235868421334,0.23609757075856277,1.5209712763593675,0.1558702507385382,0.8728344884890296,0.2787294075325564
948,1.0074631497929596,0.23630001599545236,1.5231838113250808,0.15600757741623814,0.8741123767214528,0.278973724133707
949,1.0088768249081312,0.23650246123234192,1.5253566519733524,0.15614490409393808,0.8753674324825835,0.2792180407348577
950,1.010264488554062,0.23670490646923148,1.527489575640394,0.15628223077163803,0.8765995065584419,0.27946235733600827
951,1.0116260192616062,0.23690735170612107,1.5295823634547365,0.15641955744933797,0.8778084522291102,0.27970667393715887
952,1.012961297740098,0.23710979694301063,1.531634800359871,0.15655688412703792,0.8789941252817721,0.2799509905383095
953,1.0142702068911427,0.2373122421799002,1.533646675136472,0.15669421080473786,0.8801563840234893,0.28019530713946017
954,1.0155526318221677,0.23751468741678977,1.5356177804241966,0.1568315374824378,0.8812950892937164,0.28043962374061077
955,1.0168084598597185,0.23771713265367933,1.5375479127430558,0.15696886416013775,0.8824101044765463,0.28068394034176136
956,1.0180375805624988,0.23791957789056892,1.539436872514347,0.1571061908378377,0.8835012955126855,0.280928256942912
957,1.0192398857341594,0.23812202312745848,1.5412844640811552,0.1572435175155376,0.8845685309111546,0.28117257354406267
958,1.0204152694358248,0.23832446836434804,1.5430904957283949,0.15738084419323756,0.8856116817607101,0.28141689014521326
959,1.0215636279983558,0.23852691360123762,1.5448547797024155,0.1575181708709375,0.886630621740987,0.28166120674636386
960,1.0226848600343499,0.23872935883812718,1.5465771322301396,0.15765549754863745,0.8876252271333528,0.2819055233475145
961,1.023778866449867,0.23893180407501674,1.5482573735377487,0.1577928242263374,0.8885953768314795,0.28214983994866516
962,1.0248455504558918,0.23913424931190633,1.549895327868898,0.15793015090403734,0.8895409523516179,0.28239415654981576
963,1.0258848175795146,0.2393366945487959,1.5514908235024603,0.15806747758173728,0.8904618378425844,0.28263847315096635
964,1.0268965756748396,0.23953913978568545,1.5530436927697995,0.15820480425943723,0.8913579200954468,0.282882789752117
965,1.0278807349336136,0.23974158502257503,1.5545537720715592,0.15834213093713717,0.8922290885529098,0.28312710635326765
966,1.028837207895567,0.2399440302594646,1.5560209018939661,0.15847945761483712,0.8930752353184004,0.2833714229544183
967,1.0297659094584801,0.24014647549635418,1.5574449268246517,0.15861678429253706,0.8938962551648444,0.2836157395555689
968,1.030666756887951,0.24034892073324374,1.5588256955679682,0.158754110970237,0.894692045543137,0.2838600561567195
969,1.0315396698268826,0.2405513659701333,1.5601630609598238,0.15889143764793695,0.8954625065903009,0.28410437275787015
970,1.0323845703046732,0.24075381120702288,1.5614568799819946,0.1590287643256369,0.8962075411373299,0.2843486893590208
971,1.0332013827461133,0.24095625644391244,1.5627070137759544,0.15916609100333684,0.8969270547167154,0.2845930059601714
972,1.033990033979987,0.241158701680802,1.5639133276561745,0.15930341768103679,0.8976209555696572,0.284837322561322
973,1.0347504532473744,0.2413611469176916,1.5650756911229227,0.15944074435873673,0.8982891546529495,0.28508163916247264
974,1.0354825722096508,0.24156359215458115,1.566193977874542,0.15957807103643668,0.898931565645544,0.2853259557636233
975,1.036186324956187,0.2417660373914707,1.5672680658192042,0.15971539771413662,0.8995481049547861,0.2855702723647739
976,1.0368616480117439,0.2419684826283603,1.5682978370861456,0.15985272439183654,0.9001386917223256,0.2858145889659245
977,1.037508480343554,0.24217092786524985,1.5692831780363723,0.15999005106953648,0.9007032478296928,0.28605890556707514
978,1.0381267633681042,0.24237337310213944,1.5702239792728332,0.16012737774723643,0.9012416979035446,0.2863032221682258
979,1.0387164409576022,0.242575818339029,1.5711201356500617,0.16026470442493637,0.9017539693205743,0.2865475387693764
980,1.0392774594461305,0.24277826357591856,1.5719715462832806,0.16040203110263632,0.9022399922120871,0.286791855370527
981,1.0398097676354872,0.24298070881280814,1.5727781145569628,0.16053935778033626,0.9026996994682338,0.28703617197167763
982,1.0403133168007153,0.2431831540496977,1.5735397481328557,0.1606766844580362,0.9031330267419058,0.2872804885728283
983,1.040788060695308,0.24338559928658726,1.5742563589574567,0.16081401113573615,0.9035399124522906,0.28752480517397894
984,1.0412339555561014,0.24358804452347685,1.5749278632689396,0.1609513378134361,0.9039202977880773,0.28776912177512953
985,1.0416509601078434,0.2437904897603664,1.5755541816035334,0.16108866449113604,0.9042741267103239,0.28801343837628013
986,1.0420390355674467,0.24399293499725597,1.576135238801349,0.16122599116883599,0.9046013459549723,0.2882577549774308
987,1.04239814564791,0.24419538023414555,1.5766709640116479,0.16136331784653593,0.9049019050350181,0.28850207157858143
988,1.0427282565619278,0.2443978254710351,1.5771612906975572,0.16150064452423588,0.9051757562423298,0.288746388179732
989,1.0430293370251644,0.24460027070792467,1.5776061566402226,0.16163797120193582,0.9054228546491182,0.2889907047808826
990,1.0433013582592086,0.24480271594481426,1.5780055039424061,0.16177529787963577,0.9056431581090515,0.2892350213820333
991,1.043544293994201,0.24500516118170382,1.5783592790315155,0.1619126245573357,0.9058366272580205,0.2894793379831839
992,1.0437581204711286,0.2452076064185934,1.578667432662074,0.16204995123503566,0.9060032255145467,0.2897236545843345
993,1.0439428164437992,0.24541005165548296,1.5789299199176208,0.1621872779127356,0.906142919079837,0.2899679711854851
994,1.0440983631804792,0.24561249689237252,1.5791467002120503,0.16232460459043555,0.9062556769374822,0.29021228778663577
995,1.044224744465204,0.2458149421292621,1.5793177372903784,0.1624619312681355,0.9063414708527991,0.2904566043877864
996,1.0443219465987574,0.24601738736615167,1.5794429992289447,0.1625992579458354,0.9064002753718137,0.290700920988937
997,1.0443899583993235,0.24621983260304123,1.5795224584350362,0.16273658462353535,0.906432067819887,0.2909452375900876
998,1.0444287712027975,0.24642227783993081,1.5795560916459532,0.1628739113012353,0.9064368282999848,0.29118955419123826
999,1.044438378862776,0.24662472307682037,1.57954387992749,0.16301123797893524,0.9064145396905836,0.2914338707923889


==> visu/tikz_csvs_diagonal_force/hist_0.001/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00004,0.039567362517118454,0.03780728578567505,0.05775895342230797
1,1,00015,0.02463761903345585,0.050007760524749756,0.06231287121772766
2,2,00026,0.029633311554789543,0.02772471308708191,0.057168148458004
3,3,00037,0.026443999260663986,0.013339262455701828,0.0434899665415287
4,4,00092,0.050777118653059006,0.03206433728337288,0.06836946308612823
5,5,00048,0.0860515832901001,0.054466184228658676,0.11157704889774323
6,6,00059,0.04049800708889961,0.03334031626582146,0.06825906038284302
7,7,00070,0.0404147133231163,0.024310529232025146,0.06730978190898895
8,8,00081,0.03593430295586586,0.056482911109924316,0.08472264558076859
9,9,00103,0.0484200157225132,0.022633902728557587,0.05886496603488922


==> visu/tikz_csvs_diagonal_force/hist_0.001/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,17.16499271728021,0.02463761903345585,11.402375112201714,0.013339262455701828,10.29601557685202,0.0434899665415287
1,17.22669174999419,0.02469909447315219,11.447334265140608,0.01338244929119154,10.353076968173863,0.04355812177912251
2,17.288284996146917,0.02476056991284853,11.492349914876309,0.013425636126681252,10.410287138485423,0.04362627701671632
3,17.34977018754655,0.02482204535254487,11.537421434109506,0.013468822962170965,10.467644902640767,0.04369443225431013
4,17.411145057335577,0.02488352079224121,11.582548190915263,0.013512009797660677,10.52514905546087,0.04376258749190393
5,17.472407340109818,0.024944996231937553,11.627729548730692,0.013555196633150388,10.58279837163785,0.043830742729497746
6,17.53355477203686,0.025006471671633893,11.672964866342852,0.013598383468640101,10.640591605641207,0.04389889796709155
7,17.59458509097406,0.025067947111330233,11.718253497876834,0.013641570304129814,10.698527491626146,0.04396705320468536
8,17.655496036585948,0.025129422551026574,11.76359479278405,0.013684757139619525,10.75660474334395,0.04403520844227917
9,17.71628535046113,0.025190897990722914,11.8089880958308,0.013727943975109238,10.81482205405448,0.04410336367987298
10,17.776950776228738,0.025252373430419254,11.854432747086975,0.01377113081059895,10.873178096440924,0.04417151891746678
11,17.83749005967424,0.025313848870115594,11.89992808191508,0.013814317646088663,10.931671522526669,0.044239674155060596
12,17.89790094885483,0.025375324309811934,11.945473430959433,0.013857504481578374,10.99030096359447,0.0443078293926544
13,17.958181194214166,0.025436799749508278,11.991068120135633,0.013900691317068087,11.04906503010799,0.04437598463024821
14,18.01832854869664,0.025498275189204618,12.036711470620268,0.0139438781525578,11.107962311635632,0.04444413986784202
15,18.078340767861125,0.025559750628900958,12.08240279884087,0.01398706498804751,11.166991376776755,0.04451229510543583
16,18.138215609994067,0.0256212260685973,12.12814141646616,0.014030251823537223,11.226150773090405,0.04458045034302963
17,18.197950836222123,0.02568270150829364,12.173926630396505,0.014073438659026936,11.285439027026463,0.044648605580623446
18,18.257544210624218,0.02574417694798998,12.219757742754677,0.014116625494516647,11.344854643859346,0.04471676081821725
19,18.31699350034301,0.02580565238768632,12.265634050876928,0.01415981233000636,11.4043961076243,0.04478491605581106
20,18.37629647569585,0.02586712782738266,12.311554847304244,0.014202999165496073,11.464061881056274,0.04485307129340487
21,18.435450910285105,0.025928603267079003,12.357519419773979,0.014246186000985784,11.523850405531482,0.04492122653099868
22,18.494454581107984,0.025990078706775343,12.403527051211755,0.014289372836475496,11.583760101011636,0.04498938176859248
23,18.553305268665795,0.026051554146471683,12.44957701972363,0.014332559671965209,11.643789365990965,0.045057537006186296
24,18.612000757072547,0.026113029586168023,12.495668598588605,0.01437574650745492,11.703936577445965,0.0451256922437801
25,18.670538834163093,0.026174505025864363,12.54180105625143,0.014418933342944633,11.76420009078802,0.04519384748137391
26,18.728917291600627,0.026235980465560704,12.58797365631574,0.014462120178434346,11.82457823981888,0.04526200271896772
27,18.78713392498363,0.026297455905257044,12.634185657537461,0.014505307013924058,11.885069336688995,0.04533015795656153
28,18.84518653395228,0.026358931344953384,12.68043631381861,0.01454849384941377,11.945671671858921,0.04539831319415533
29,18.903072922294193,0.026420406784649728,12.726724874201393,0.014591680684903482,12.006383514063588,0.045466468431749146
30,18.9607908980497,0.026481882224346068,12.773050582862616,0.014634867520393193,12.067203110279655,0.04553462366934295
31,19.018338273616465,0.026543357664042408,12.8194126791085,0.014678054355882906,12.128128685695952,0.04560277890693676
32,19.075712865853585,0.026604833103738748,12.865810397369797,0.014721241191372619,12.189158443686996,0.04567093414453057
33,19.132912496185085,0.02666630854343509,12.912242967197262,0.014764428026862331,12.250290565789646,0.04573908938212438
34,19.18993499070284,0.02672778398313143,12.958709613257524,0.014807614862352042,12.311523211683012,0.04580724461971818
35,19.246778180268937,0.02678925942282777,13.005209555329277,0.014850801697841755,12.372854519171508,0.045875399857311996
36,19.303439900617448,0.02685073486252411,13.051742008299877,0.014893988533331468,12.434282604171178,0.0459435550949058
37,19.35991799245567,0.02691221030222045,13.098306182162275,0.014937175368821179,12.495805560699411,0.04601171033249961
38,19.416210301564742,0.026973685741916793,13.14490128201239,0.014980362204310892,12.557421460867845,0.04607986557009342
39,19.472314678899707,0.027035161181613133,13.191526508046804,0.015023549039800604,12.619128354878747,0.04614802080768723
40,19.52822898068907,0.027096636621309473,13.238181055560924,0.015066735875290315,12.680924271024791,0.046216176045281034
41,19.583951068533707,0.027158112061005813,13.284864114947448,0.015109922710780028,12.742807215692219,0.04628433128287485
42,19.63947880950522,0.027219587500702153,13.331574871695336,0.015153109546269741,12.80477517336752,0.04635248652046865
43,19.694810076243822,0.027281062940398493,13.378312506389111,0.015196296381759452,12.866826106647625,0.04642064175806246
44,19.749942747055528,0.027342538380094834,13.425076194708629,0.015239483217249165,12.928957956253623,0.046488796995656265
45,19.804874706008917,0.027404013819791177,13.471865107429222,0.015282670052738877,12.991168641048056,0.04655695223325008
46,19.859603843031238,0.027465489259487517,13.51867841042231,0.01532585688822859,13.0534560580558,0.046625107470843884
47,19.91412805400405,0.027526964699183858,13.565515264656405,0.015369043723718301,13.115818082488673,0.0466932627084377
48,19.96844524085824,0.027588440138880198,13.612374826198593,0.015412230559208014,13.178252567773566,0.0467614179460315
49,20.02255331166857,0.027649915578576538,13.659256246216398,0.015455417394697725,13.240757345584422,0.04682957318362531
50,20.07645018074761,0.027711391018272878,13.706158670980159,0.015498604230187438,13.303330225877836,0.046897728421219115
51,20.130133768739196,0.02777286645796922,13.75308124186581,0.01554179106567715,13.365968996932477,0.04696588365881293
52,20.183602002711304,0.02783434189766556,13.800023095358135,0.015584977901166863,13.42867142539224,0.047034038896406734
53,20.236852816248437,0.0278958173373619,13.846983363054468,0.015628164736656576,13.491435256313295,0.04710219413400055
54,20.28988414954347,0.02795729277705824,13.893961171668895,0.01567135157214629,13.55425821321485,0.04717034937159435
55,20.342693949488936,0.028018768216754582,13.940955643036887,0.015714538407635998,13.617137998133936,0.04723850460918816
56,20.395280169767847,0.028080243656450923,13.987965894120432,0.01575772524312571,13.680072291683949,0.047306659846781965
57,20.447640770943988,0.028141719096147263,14.034991037013645,0.015800912078615423,13.743058753117193,0.04737481508437578
58,20.499773720551676,0.028203194535843603,14.082030178948846,0.015844098914105136,13.806095020391272,0.047442970321969584
59,20.551676993185037,0.028264669975539943,14.129082422303167,0.01588728574959485,13.869178710239591,0.0475111255595634
60,20.60334857058678,0.028326145415236283,14.176146864605613,0.01593047258508456,13.932307418245685,0.0475792807971572
61,20.654786441736444,0.028387620854932624,14.223222598544647,0.01597365942057427,13.995478718921659,0.04764743603475101
62,20.70598860293824,0.028449096294628967,14.270308711976279,0.016016846256063984,14.058690165790605,0.047715591272344815
63,20.756953057908273,0.028510571734325307,14.317404287932643,0.016060033091553697,14.121939291473101,0.04778374650993863
64,20.8076778178614,0.028572047174021648,14.364508404631119,0.01610321992704341,14.185223607777708,0.047851901747532434
65,20.858160901597543,0.028633522613717988,14.411620135483956,0.016146406762533122,14.24854060579567,0.04792005698512625
66,20.908400335587604,0.028694998053414328,14.458738549108418,0.016189593598022835,14.311887755999582,0.04798821222272005
67,20.95839415405878,0.028756473493110668,14.505862709337459,0.016232780433512544,14.375262508346292,0.04805636746031386
68,21.00814039907958,0.028817948932807008,14.552991675230924,0.016275967269002257,14.438662292383835,0.048124522697907665
69,21.057637120644255,0.02887942437250335,14.600124501087304,0.01631915410449197,14.5020845173626,0.04819267793550148
70,21.10688237675685,0.02894089981219969,14.64726023645601,0.016362340939981682,14.565526572350599,0.048260833173095284
71,21.155874233514798,0.02900237525189603,14.694397926150197,0.016405527775471395,14.628985826352952,0.04832898841068909
72,21.20461076519204,0.029063850691592372,14.741536610260153,0.016448714610961108,14.692459628435536,0.0483971436482829
73,21.253090054321735,0.029125326131288713,14.788675324167208,0.016491901446450817,14.755945307852807,0.04846529888587671
74,21.30131019177861,0.029186801570985053,14.835813098558237,0.01653508828194053,14.819440174179913,0.048533454123470515
75,21.349269276860717,0.029248277010681393,14.882948959440693,0.016578275117430243,14.882941517448952,0.04860160936106433
76,21.396965417370957,0.029309752450377733,14.93008192815821,0.016621461952919955,14.946446608289422,0.048669764598658134
77,21.44439672969807,0.029371227890074073,14.977211021406788,0.016664648788409668,15.00995269807305,0.04873791983625194
78,21.49156133889728,0.029432703329770417,15.024335251251546,0.01670783562389938,15.073457019062692,0.04880607507384575
79,21.538457378770502,0.029494178769466757,15.07145362514402,0.016751022459389094,15.136956784565584,0.04887423031143956
80,21.58508299194619,0.029555654209163097,15.118565145940101,0.016794209294878803,15.200449189090785,0.048942385549033365
81,21.63143632995876,0.029617129648859437,15.16566881191849,0.016837396130368516,15.263931408510944,0.04901054078662718
82,21.677515553327666,0.029678605088555778,15.212763616799785,0.01688058296585823,15.32740060022819,0.049078696024220984
83,21.723318831636075,0.029740080528252118,15.259848549766115,0.01692376980134794,15.39085390334445,0.04914685126181479
84,21.768844343609146,0.029801555967948458,15.306922595481431,0.016966956636837654,15.454288438835887,0.0492150064994086
85,21.814090277192037,0.029863031407644798,15.35398473411231,0.017010143472327363,15.517701309731622,0.04928316173700241
86,21.85905482962742,0.029924506847341138,15.401033941349437,0.017053330307817076,15.581089601296776,0.049351316974596215
87,21.903736207532752,0.02998598228703748,15.448069188429638,0.01709651714330679,15.644450381219686,0.04941947221219003
88,21.948132626977145,0.030047457726733822,15.495089442158514,0.0171397039787965,15.707780699803394,0.049487627449783834
89,21.99224231355788,0.030108933166430162,15.542093664933734,0.017182890814286214,15.77107759016138,0.04955578268737764
90,22.036063502476626,0.030170408606126502,15.589080814768893,0.017226077649775927,15.834338068417566,0.049623937924971454
91,22.07959443861531,0.030231884045822843,15.636049845317984,0.01726926448526564,15.897559133910436,0.04969209316256526
92,22.122833376611652,0.030293359485519183,15.682999705900514,0.017312451320755352,15.960737769401549,0.049760248400159066
93,22.16577858093436,0.030354834925215523,15.729929341527223,0.01735563815624506,16.02387094128813,0.04982840363775288
94,22.208428325958074,0.030416310364911867,15.776837692926412,0.017398824991734774,16.086955599819873,0.049896558875346685
95,22.250780896037917,0.030477785804608207,15.823723696570923,0.017442011827224487,16.149988679320032,0.04996471411294049
96,22.292834585583797,0.030539261244304547,15.870586284705707,0.0174851986627142,16.21296709841058,0.050032869350534304
97,22.334587699134424,0.030600736684000887,15.917424385376071,0.017528385498203913,16.275887760241606,0.05010102458812811
98,22.376038551430963,0.030662212123697227,15.9642369224565,0.017571572333693622,16.33874755272481,0.050169179825721916
99,22.417185467490448,0.030723687563393567,16.011022815680167,0.017614759169183335,16.401543348771213,0.05023733506331573
100,22.458026782678917,0.030785163003089908,16.05778098066901,0.017657946004673047,16.464272006532845,0.050305490300909535
101,22.498560842784244,0.030846638442786248,16.10451032896452,0.01770113284016276,16.526930369648717,0.05037364553850334
102,22.538786004088692,0.030908113882482588,16.15120976805912,0.017744319675652473,16.58951526749475,0.050441800776097154
103,22.578700633441226,0.030969589322178928,16.197878201428182,0.017787506511142186,16.65202351543776,0.05050995601369096
104,22.618303108329545,0.03103106476187527,16.244514528562725,0.0178306933466319,16.714451915093594,0.050578111251284766
105,22.65759181695185,0.031092540201571612,16.291117645002714,0.01787388018212161,16.77679725458916,0.05064626648887858
106,22.69656515828834,0.031154015641267952,16.337686442371016,0.01791706701761132,16.83905630882855,0.050714421726472385
107,22.73522154217252,0.031215491080964292,16.384219808408027,0.017960253853101033,16.90122583976307,0.05078257696406619
108,22.773559389362177,0.03127696652066063,16.430716627006902,0.018003440688590746,16.963302596665287,0.050850732201660004
109,22.811577131610186,0.031338441960356976,16.477175778249485,0.01804662752408046,17.025283316406863,0.05091888743925381
110,22.849273211735007,0.031399917400053316,16.523596138442834,0.018089814359570168,17.0871647237405,0.050987042676847616
111,22.886646083691033,0.031461392839749656,16.569976580156457,0.01813300119505988,17.148943531585545,0.05105519791444143
112,22.923694212638644,0.031522868279446,16.61631597226012,0.018176188030549593,17.21061644131751,0.051123353152035235
113,22.960416075014027,0.03158434371914234,16.66261317996241,0.018219374866039306,17.272180143061448,0.05119150838962904
114,22.996810158598837,0.03164581915883868,16.708867064849862,0.01826256170152902,17.333631315989013,0.051259663627222854
115,23.032874962589563,0.03170729459853502,16.755076484926768,0.01830574853701873,17.394966628619326,0.05132781886481666
116,23.06860899766674,0.03176877003823136,16.80124029465569,0.018348935372508444,17.45618273912349,0.051395974102410466
117,23.10401078606389,0.0318302454779277,16.847357344998525,0.018392122207998157,17.517276295632847,0.05146412934000427
118,23.139078861636314,0.03189172091762404,16.893426483458338,0.018435309043487867,17.57824393655083,0.051532284577598085
119,23.173811769929625,0.03195319635732038,16.93944655412176,0.01847849587897758,17.639082290868362,0.05160043981519189
120,23.20820806824811,0.03201467179701672,16.98541639770211,0.018521682714467292,17.699787978482963,0.051668595052785704
121,23.24226632572286,0.03207614723671306,17.031334851583125,0.018564869549957005,17.76035761052119,0.05173675029037951
122,23.27598512337973,0.0321376226764094,17.07720074986334,0.018608056385446718,17.82078778966473,0.051804905527973316
123,23.309363054207097,0.032199098116105745,17.1230129234012,0.018651243220936427,17.881075110479838,0.05187306076556712
124,23.34239872322339,0.032260573555802086,17.16877019986073,0.01869443005642614,17.941216159750148,0.051941216003160935
125,23.37509074754448,0.032322048995498426,17.214471403757916,0.018737616891915852,18.00120751681294,0.05200937124075474
126,23.407437756450854,0.032383524435194766,17.26011535650774,0.018780803727405565,18.06104575389864,0.052077526478348554
127,23.439438391454544,0.032444999874891106,17.30570087647183,0.018823990562895278,18.120727436473555,0.05214568171594236
128,23.471091306366013,0.032506475314587446,17.35122677900681,0.01886717739838499,18.180249123585952,0.052213836953536166
129,23.502395167360678,0.032567950754283786,17.3966918765133,0.018910364233874703,18.239607368215186,0.05228199219112997
130,23.533348653045394,0.03262942619398013,17.442094978485507,0.018953551069364416,18.298798717623995,0.052350147428723785
131,23.563950454524647,0.03269090163367647,17.487434891561538,0.018996737904854125,18.357819713713862,0.05241830266631759
132,23.59419927546665,0.03275237707337281,17.532710419574325,0.019039924740343838,18.41666689338342,0.052486457903911404
133,23.624093832169187,0.03281385251306915,17.577920363603234,0.01908311157583355,18.475336788889816,0.05255461314150521
134,23.65363285362534,0.03287532795276549,17.623063522026257,0.019126298411323264,18.53382592821294,0.052622768379099016
135,23.68281508158895,0.03293680339246183,17.668138690572906,0.019169485246812976,18.59213083542265,0.05269092361669282
136,23.711639270639985,0.03299827883215817,17.713144662377754,0.019212672082302686,18.65024803104865,0.052759078854286635
137,23.740104188249674,0.03305975427185451,17.758080228034565,0.0192558589177924,18.70817403245324,0.05282723409188044
138,23.76820861484546,0.03312122971155085,17.80294417565112,0.01929904575328211,18.765905354206726,0.052895389329474254
139,23.795951343875817,0.03318270515124719,17.84773529090466,0.019342232588771824,18.823438508465447,0.05296354456706806
140,23.82333118187481,0.03324418059094353,17.892452357097966,0.019385419424261537,18.880770005352467,0.053031699804661867
141,23.850346948526543,0.03330565603063987,17.937094155216077,0.01942860625975125,18.937896353340683,0.05309985504225567
142,23.876997476729358,0.03336713147033621,17.981659463983636,0.019471793095240962,18.994814059638497,0.053168010279849486
143,23.90328161265992,0.033428606910032556,18.026147059922895,0.019514979930730675,19.051519630577832,0.05323616551744329
144,23.929198215837047,0.033490082349728896,18.070555717412297,0.019558166766220384,19.108009572004523,0.053304320755037105
145,23.954746159185387,0.033551557789425236,18.114884208745742,0.019601353601710097,19.164280389671,0.05337247599263091
146,23.979924329098914,0.033613033229121576,18.159131304192435,0.01964454043719981,19.220328589631134,0.05344063123022472
147,24.004731625504192,0.03367450866881792,18.203295772057377,0.019687727272689522,19.276150678637325,0.05350878646781852
148,24.029166961923487,0.03373598410851426,18.247376378742448,0.01973091410817923,19.331743164539613,0.053576941705412336
149,24.053229265537638,0.0337974595482106,18.29137188880817,0.019774100943668944,19.387102556686823,0.05364509694300614
150,24.076917477248813,0.03385893498790694,18.335281065036003,0.019817287779158657,19.44222536632971,0.053713252180599955
151,24.100230551742932,0.03392041042760328,18.37910266849131,0.01986047461464837,19.497108107025934,0.05378140741819376
152,24.123167457552004,0.03398188586729962,18.422835458586878,0.019903661450138083,19.551747295046944,0.05384956265578757
153,24.145727177116203,0.03404336130699596,18.46647819314711,0.019946848285627795,19.606139449786536,0.05391771789338137
154,24.16790870684574,0.0341048367466923,18.510029628472772,0.019990035121117508,19.660281094171125,0.053985873130975186
155,24.189711057182514,0.034166312186388645,18.553488519406297,0.02003322195660722,19.71416875507167,0.05405402836856899
156,24.211133252661554,0.034227787626084985,18.596853619397805,0.02007640879209693,19.767798963717098,0.054122183606162805
157,24.232174331972246,0.034289263065781325,18.640123680571598,0.020119595627586643,19.821168256109203,0.05419033884375661
158,24.252833348019323,0.034350738505477665,18.683297453793273,0.020162782463076356,19.874273173438993,0.05425849408135042
159,24.273109367983622,0.034412213945174006,18.726373688737457,0.02020596929856607,19.927110262504343,0.05432664931894422
160,24.293001473382603,0.034473689384870346,18.769351133956064,0.02024915613405578,19.979676076128893,0.054394804556538036
161,24.31250876013067,0.034535164824566686,18.812228536947156,0.02029234296954549,20.031967173582107,0.05446295979413184
162,24.331630338599176,0.034596640264263026,18.855004644224394,0.020335529805035203,20.08398012100055,0.054531115031725655
163,24.35036533367624,0.034658115703959366,18.897678201387016,0.020378716640524916,20.135711491810035,0.05459927026931946
164,24.368712884826287,0.034719591143655706,18.940247953190376,0.02042190347601463,20.1871578671489,0.05466742550691327
165,24.386672146149337,0.03478106658335205,18.982712643617088,0.02046509031150434,20.238315836292017,0.05473558074450707
166,24.40424228643999,0.03484254202304839,19.025071015948676,0.020508277146994054,20.289181997075715,0.054803735982100886
167,24.421422489246222,0.03490401746274473,19.067321812837804,0.020551463982483767,20.33975295632335,0.05487189121969469
168,24.43821195292779,0.03496549290244107,19.109463776380995,0.02059465081797348,20.390025330271612,0.054940046457288505
169,24.454609890714497,0.03502696834213741,19.15149564819199,0.02063783765346319,20.439995744997347,0.05500820169488231
170,24.470615530764025,0.03508844378183375,19.193416169475526,0.0206810244889529,20.48966083684486,0.05507635693247612
171,24.486228116219554,0.03514991922153009,19.23522408110173,0.020724211324442614,20.539017252853682,0.05514451217006992
172,24.501446905267095,0.03521139466122643,19.276918123680964,0.020767398159932327,20.588061651186653,0.055212667407663736
173,24.51627117119243,0.03527287010092277,19.318497037639283,0.02081058499542204,20.636790701558237,0.05528082264525754
174,24.530700202437824,0.03533434554061911,19.359959563294293,0.02085377183091175,20.685201085663078,0.055348977882851355
175,24.54473330265838,0.03539582098031545,19.401304440931625,0.020896958666401462,20.733289497604527,0.05541713312044516
176,24.55836979077803,0.035457296420011795,19.44253041088183,0.020940145501891175,20.781052644323367,0.05548528835803897
177,24.57160900104525,0.035518771859708136,19.483636213597798,0.020983332337380887,20.828487246026285,0.05555344359563277
178,24.584450283088383,0.035580247299404476,19.524620589732688,0.0210265191728706,20.87559003661434,0.055621598833226586
179,24.59689300197065,0.035641722739100816,19.565482280218344,0.021069706008360313,20.922357764111084,0.05568975407082039
180,24.608936538244727,0.035703198178797156,19.606220026344126,0.021112892843850026,20.96878719109047,0.055757909308414205
181,24.620580288007076,0.035764673618493496,19.646832569836292,0.02115607967933974,21.014875095104316,0.05582606454600801
182,24.63182366295173,0.035826149058189836,19.687318652937837,0.021199266514829448,21.0606182691093,0.05589421978360182
183,24.642666090423894,0.03588762449788618,19.727677018488734,0.02124245335031916,21.106013521893367,0.05596237502119562
184,24.653107013472948,0.03594909993758252,19.767906410006695,0.021285640185808873,21.151057678501587,0.056030530258789436
185,24.6631458909052,0.03601057537727886,19.808005571768334,0.021328827021298583,21.19574758066112,0.05609868549638324
186,24.672782197336154,0.0360720508169752,19.847973248890845,0.021372013856788295,21.2400800872056,0.056166840733977055
187,24.68201542324238,0.03613352625667154,19.887808187414016,0.021415200692278008,21.284052074498383,0.05623499597157086
188,24.690845075012923,0.036195001696367884,19.927509134382724,0.02145838752776772,21.327660436855048,0.05630315120916467
189,24.69927067500035,0.036256477136064225,19.967074837929893,0.021501574363257434,21.370902086964634,0.05637130644675847
190,24.707291761571234,0.036317952575760565,20.006504047359773,0.021544761198747146,21.41377395630989,0.056439461684352286
191,24.714907889156287,0.036379428015456905,20.04579551323172,0.02158794803423686,21.45627299558622,0.05650761692194609
192,24.722118628299956,0.036440903455153245,20.08494798744433,0.021631134869726572,21.498396175119346,0.056575772159539905
193,24.72892356570958,0.036502378894849585,20.123960223319973,0.021674321705216285,21.540140485281565,0.05664392739713371
194,24.73532230430404,0.036563854334545925,20.162830975689722,0.021717508540705997,21.58150293690651,0.05671208263472752
195,24.74131446326192,0.036625329774242266,20.20155900097864,0.021760695376195707,21.62248056170243,0.056780237872321324
196,24.746899678069127,0.036686805213938606,20.240143057291526,0.02180388221168542,21.663070412663743,0.05684839310991514
197,24.752077600566093,0.036748280653634946,20.27858190449888,0.021847069047175132,21.703269564480852,0.05691654834750894
198,24.75684789899431,0.036809756093331286,20.316874304323363,0.02189025588266484,21.743075113948258,0.05698470358510275
199,24.761210258042414,0.036871231533027626,20.355019020426557,0.021933442718154554,21.782484180370666,0.05705285882269656
200,24.76516437889174,0.036932706972723967,20.39301481849603,0.021976629553644267,21.821493905967174,0.05712101406029037
201,24.768709979261224,0.03699418241242031,20.430860466332824,0.02201981638913398,21.860101456273394,0.057189169297884174
202,24.77184679345183,0.03705565785211665,20.46855473393917,0.022063003224623692,21.898304020541417,0.05725732453547799
203,24.77457457239034,0.03711713329181299,20.50609639360663,0.022106190060113405,21.93609881213756,0.05732547977307179
204,24.776893083672565,0.03717860873150933,20.543484220004466,0.022149376895603118,21.973483068937817,0.0573936350106656
205,24.778802111605973,0.03724008417120567,20.580716990268343,0.02219256373109283,22.010454053720927,0.05746179024825941
206,24.78030145725166,0.03730155961090201,20.61779348408936,0.022235750566582543,22.04700905455893,0.05752994548585322
207,24.78139093846574,0.03736303505059835,20.654712483803337,0.022278937402072256,22.08314538520525,0.057598100723447024
208,24.78207038994008,0.03742451049029469,20.69147277448033,0.022322124237561965,22.118860385480048,0.05766625596104084
209,24.78233966324239,0.037485985929991035,20.728073144014605,0.022365311073051678,22.154151421652948,0.05773441119863464
210,24.782198626855624,0.037547461369687375,20.76451238321459,0.02240849790854139,22.18901588682295,0.05780256643622845
211,24.7816471662168,0.037608936809383715,20.800789285893373,0.0224516847440311,22.223451201295404,0.05787072167382226
212,24.780685183754994,0.037670412249080056,20.836902648959253,0.022494871579520813,22.25745481295615,0.05793887691141607
213,24.779312598928804,0.037731887688776396,20.8728512725066,0.022538058415010526,22.29102419764252,0.058007032149009874
214,24.777529348262977,0.037793363128472736,20.908633959906943,0.02258124525050024,22.324156859511298,0.05807518738660369
215,24.775335385384402,0.037854838568169076,20.944249517900275,0.02262443208598995,22.356850331403457,0.05814334262419749
216,24.77273068105733,0.037916314007865416,20.979696756686586,0.022667618921479664,22.389102175205664,0.0582114978617913
217,24.769715223217872,0.037977789447561756,21.014974490017536,0.022710805756969377,22.420909982208407,0.05827965309938511
218,24.76628901700777,0.0380392648872581,21.050081535288452,0.02275399259245909,22.452271373460725,0.05834780833697892
219,24.762452084807332,0.03810074032695444,21.085016713630363,0.022797179427948802,22.48318400012144,0.058415963574572724
220,24.75820446626769,0.03816221576665078,21.119778850002316,0.02284036626343851,22.51364554380683,0.05848411881216653
221,24.753546218342194,0.038223691206347124,21.15436677328382,0.022883553098928224,22.54365371693464,0.05855227404976034
222,24.748477415317062,0.038285166646043464,21.188779316367466,0.022926739934417937,22.573206263064357,0.05862042928735415
223,24.742998148841156,0.038346642085739804,21.223015316251658,0.022969926769907646,22.60230095723378,0.05868858452494796
224,24.737108527955034,0.038408117525436145,21.25707361413358,0.02301311360539736,22.6309356062916,0.05875673976254177
225,24.730808679119065,0.038469592965132485,21.290953055502143,0.02305630044088707,22.659108049226155,0.058824895000135574
226,24.724098746240777,0.038531068404828825,21.32465249023122,0.023099487276376784,22.68681615749009,0.05889305023772938
227,24.716978890701302,0.038592543844525165,21.358170772672874,0.023142674111866497,22.714057835321018,0.05896120547532319
228,24.709449291380988,0.038654019284221505,21.391506761750758,0.02318586094735621,22.740831020057943,0.059029360712917
229,24.701510144684104,0.038715494723917845,21.42465932105358,0.023229047782845923,22.76713368245357,0.05909751595051081
230,24.69316166456266,0.038776970163614186,21.457627318928626,0.023272234618335635,22.792963826982206,0.05916567118810462
231,24.684404082539366,0.038838445603310526,21.490409628575446,0.023315421453825348,22.818319492143427,0.059233826425698424
232,24.675237647729574,0.038899921043006866,21.52300512813953,0.02335860828931506,22.843198750761232,0.05930198166329223
233,24.665662626862435,0.038961396482703206,21.55541270080605,0.02340179512480477,22.867599710278792,0.05937013690088604
234,24.65567930430099,0.039022871922399546,21.58763123489366,0.023444981960294483,22.891520513048523,0.05943829213847985
235,24.6452879820614,0.039084347362095886,21.619659623948365,0.023488168795784196,22.91495933661769,0.05950644737607366
236,24.634488979831175,0.03914582280179223,21.65149676683735,0.023531355631273905,22.937914394009226,0.05957460261366747
237,24.62328263498644,0.03920729824148857,21.683141567842913,0.023574542466763618,22.960383933997853,0.059642757851261274
238,24.61166930260821,0.03926877368118491,21.71459293675628,0.02361772930225333,22.982366241381378,0.05971091308885508
239,24.599649355497714,0.03933024912088125,21.745849788971572,0.023660916137743043,23.00385963724714,0.05977906832644889
240,24.587223184190623,0.03939172456057759,21.776911045579645,0.023704102973232756,23.024862479233523,0.0598472235640427
241,24.57439119697039,0.03945320000027393,21.807775633461944,0.02374728980872247,23.04537316178648,0.05991537880163651
242,24.561153819880463,0.039514675439970275,21.83844248538434,0.02379047664421218,23.065390116411024,0.05998353403923032
243,24.547511496735467,0.039576150879666615,21.868910540090905,0.023833663479701894,23.084911811917618,0.060051689276824124
244,24.53346468913141,0.039637626319362955,21.89917874239764,0.023876850315191607,23.10393675466343,0.06011984451441793
245,24.51901387645475,0.039699101759059295,21.929246043286145,0.023920037150681316,23.122463488788327,0.060187999752011744
246,24.504159555890432,0.039760577198755635,21.959111399997234,0.02396322398617103,23.140490596445662,0.06025615498960555
247,24.488902242428836,0.039822052638451975,21.988773776124404,0.024006410821660742,23.1580166980277,0.06032431022719936
248,24.473242468871657,0.039883528078148316,22.018232141707283,0.024049597657150455,23.17504045238573,0.06039246546479317
249,24.457180785836638,0.039945003517844656,22.047485473324972,0.024092784492640164,23.191560557044706,0.060460620702386975
250,24.440717761761213,0.040006478957540996,22.0765327541892,0.024135971328129877,23.20757574841245,0.06052877593998078
251,24.423853982905047,0.040067954397237336,22.105372974237444,0.02417915816361959,23.223084801983333,0.060596931177574594
252,24.40659005335145,0.040129429836933676,22.134005130225848,0.024222344999109302,23.238086532536393,0.0606650864151684
253,24.388926595007586,0.040190905276630016,22.162428225822055,0.024265531834599015,23.25257979432785,0.06073324165276221
254,24.37086424760358,0.040252380716326364,22.19064127169785,0.024308718670088728,23.26656348127796,0.06080139689035602
255,24.352403668690517,0.040313856156022704,22.21864328562162,0.02435190550557844,23.280036527152184,0.060869552127949825
256,24.333545533637146,0.040375331595719044,22.2464332925507,0.024395092341068153,23.2929979057366,0.06093770736554363
257,24.3142905356255,0.040436807035415384,22.274010324723495,0.024438279176557866,23.30544663100755,0.061005862603137444
258,24.294639385645297,0.040498282475111724,22.301373421751357,0.024481466012047575,23.31738175729546,0.06107401784073125
259,24.27459281248717,0.040559757914808064,22.328521630710398,0.024524652847537288,23.3288023794428,0.06114217307832506
260,24.254151562734606,0.040621233354504405,22.35545400623291,0.024567839683027,23.339707632956156,0.06121032831591887
261,24.2333164007548,0.040682708794200745,22.382169610598705,0.02461102651851671,23.350096694152363,0.061278483553512675
262,24.212088108688164,0.040744184233897085,22.408667513826124,0.024654213354006423,23.35996878029865,0.06134663879110648
263,24.190467486436688,0.040805659673593425,22.434946793762848,0.024697400189496135,23.369323149746826,0.061414794028700294
264,24.168455351651012,0.040867135113289765,22.46100653617641,0.024740587024985848,23.37815910206139,0.0614829492662941
265,24.146052539716262,0.040928610552986106,22.486845834844488,0.02478377386047556,23.386475978141597,0.06155110450388791
266,24.12325990373664,0.040990085992682446,22.512463791644898,0.024826960695965274,23.39427316033744,0.06161925974148172
267,24.100078314518743,0.041051561432378786,22.53785951664524,0.024870147531454986,23.40155007255946,0.061687414979075525
268,24.076508660553603,0.041113036872075126,22.563032128192354,0.0249133343669447,23.408306180382446,0.06175557021666933
269,24.052551847997446,0.041174512311771466,22.58798075300136,0.024956521202434412,23.414540991142967,0.061823725454263144
270,24.028208800651193,0.041235987751467806,22.61270452624445,0.024999708037924125,23.420254054030657,0.06189188069185695
271,24.003480459938622,0.04129746319116415,22.637202591639287,0.025042894873413834,23.42544496017329,0.06196003592945076
272,23.978367784883268,0.04135893863086049,22.661474101537152,0.025086081708903547,23.430113342715643,0.06202819116704457
273,23.952871752083986,0.04142041407055683,22.685518217010593,0.02512926854439326,23.434258876892045,0.062096346404638375
274,23.926993355689234,0.04148188951025317,22.709334107940855,0.02517245537988297,23.43788128009264,0.06216450164223218
275,23.900733607369993,0.04154336494994951,22.732920953104877,0.02521564221537268,23.440980311923404,0.062232656879825994
276,23.87409353629141,0.04160484038964585,22.75627794026186,0.025258829050862394,23.44355577425973,0.0623008121174198
277,23.847074189083038,0.041666315829342195,22.779404266239524,0.025302015886352107,23.445607511293794,0.06236896735501361
278,23.81967662980785,0.041727791269038535,22.80229913701989,0.02534520272184182,23.447135409575502,0.06243712259260742
279,23.791901939929765,0.041789266708734875,22.824961767824686,0.025388389557331532,23.448139398047047,0.06250527783020123
280,23.763751218279953,0.041850742148431215,22.8473913832003,0.025431576392821245,23.4486194480712,0.06257343306779503
281,23.735225581021737,0.041912217588127555,22.869587217102325,0.025474763228310958,23.448575573453063,0.06264158830538885
282,23.706326161614086,0.041973693027823895,22.891548512979604,0.02551795006380067,23.448007830455595,0.06270974354298264
283,23.67705411077383,0.042035168467520236,22.91327452385789,0.02556113689929038,23.446916317808586,0.06277789878057646
284,23.647410596436494,0.042096643907216576,22.934764512422987,0.025604323734780093,23.445301176711336,0.06284605401817027
285,23.617396803715657,0.04215811934691292,22.956017751103374,0.025647510570269805,23.443162590828866,0.06291420925576408
286,23.5870139348611,0.04221959478660926,22.977033522152453,0.025690697405759518,23.44050078628174,0.06298236449335788
287,23.55626320921543,0.0422810702263056,22.997811117730183,0.025733884241249227,23.437316031629457,0.06305051973095169
288,23.5251458631694,0.04234254566600194,23.018349839984275,0.02577707107673894,23.433608637847463,0.06311867496854551
289,23.4936631501158,0.042404021105698284,23.03864900113081,0.025820257912228653,23.4293789582977,0.06318683020613931
290,23.461816340402013,0.042465496545394624,23.058707923534396,0.025863444747718366,23.424627388692784,0.06325498544373312
291,23.429606721281125,0.042526971985090964,23.078525939787696,0.02590663158320808,23.419354367053796,0.06332314068132693
292,23.397035596861638,0.042588447424787304,23.098102392790462,0.02594981841869779,23.413560373661607,0.06339129591892073
293,23.36410428805585,0.042649922864483644,23.117436635828035,0.025993005254187504,23.407245931001867,0.06345945115651454
294,23.330814132526733,0.042711398304179984,23.136528032649146,0.026036192089677217,23.400411603703628,0.06352760639410834
295,23.297166484633525,0.042772873743876325,23.15537595754331,0.02607937892516693,23.39305799847151,0.06359576163170216
296,23.26316271537582,0.042834349183572665,23.17397979541745,0.02612256576065664,23.385185764011595,0.06366391686929597
297,23.228804212336314,0.042895824623269005,23.192338941872052,0.02616575259614635,23.37679559095093,0.06373207210688978
298,23.1940923796221,0.042957300062965345,23.210452803276638,0.026208939431636064,23.367888211750714,0.06380022734448358
299,23.1590286378046,0.043018775502661685,23.22832079684463,0.026252126267125774,23.358464400613116,0.06386838258207739
300,23.123614423858065,0.043080250942358025,23.245942350707573,0.026295313102615486,23.348524973381856,0.06393653781967121
301,23.087851191096668,0.043141726382054366,23.263316903988734,0.0263384999381052,23.338070787436514,0.06400469305726501
302,23.051740409110185,0.043203201821750706,23.280443906876016,0.026381686773594912,23.327102741580468,0.06407284829485882
303,23.015283563698276,0.043264677261447046,23.29732282069424,0.026424873609084625,23.31562177592271,0.06414100353245263
304,22.978482156803366,0.043326152701143386,23.313953117976727,0.026468060444574337,23.303628871753386,0.06420915877004643
305,22.941337706442077,0.043387628140839726,23.330334282536203,0.02651124728006405,23.29112505141313,0.06427731400764024
306,22.90385174663531,0.043449103580536066,23.346465809535005,0.026554434115553763,23.278111378156268,0.06434546924523404
307,22.8660258273369,0.04351057902023241,23.36234720555461,0.026597620951043476,23.26458895600784,0.06441362448282786
308,22.827861514360826,0.04357205445992875,23.377977988664394,0.026640807786533188,23.250558929614563,0.06448177972042167
309,22.789360389307063,0.04363352989962509,23.393357688489736,0.026683994622022898,23.236022484089585,0.06454993495801548
310,22.75052404948603,0.043695005339321434,23.40848584627932,0.02672718145751261,23.22098084485136,0.06461809019560928
311,22.711354107841647,0.043756480779017774,23.42336201497175,0.026770368293002323,23.205435277456342,0.06468624543320309
312,22.67185219287294,0.043817956218714114,23.437985759261363,0.026813555128492032,23.189387087425782,0.06475440067079691
313,22.6320199485543,0.043879431658410455,23.452356655663323,0.026856741963981745,23.172837620066545,0.06482255590839071
314,22.591859034254334,0.043940907098106795,23.46647429257792,0.026899928799471458,23.155788260285973,0.06489071114598452
315,22.551371124653368,0.044002382537803135,23.480338270354075,0.02694311563496117,23.138240432400945,0.06495886638357833
316,22.510557909659465,0.044063857977499475,23.49394820135208,0.026986302470450883,23.12019559994099,0.06502702162117213
317,22.46942109432317,0.044125333417195815,23.507303710005502,0.027029489305940596,23.101655265445704,0.06509517685876594
318,22.42796239875083,0.04418680885689216,23.520404432882344,0.02707267614143031,23.08262097025631,0.06516333209635974
319,22.386183558016505,0.0442482842965885,23.533250018745278,0.02711586297692002,23.06309429430159,0.06523148733395356
320,22.344086322072563,0.04430975973628484,23.545840128611182,0.027159049812409734,23.04307685587804,0.06529964257154737
321,22.301672455658895,0.04437123517598118,23.558174435809697,0.027202236647899444,23.022570311424488,0.06536779780914118
322,22.258943738210785,0.04443271061567752,23.570252626041054,0.027245423483389156,23.001576355291046,0.06543595304673498
323,22.215901963765326,0.04449418605537386,23.582074397432976,0.02728861031887887,22.980096719502615,0.06550410828432879
324,22.17254894086665,0.0445556614950702,23.59363946059675,0.02733179715436858,22.95813317351678,0.06557226352192261
325,22.128886492469668,0.044617136934766544,23.604947538682385,0.02737498398985829,22.93568752397643,0.06564041875951641
326,22.08491645584258,0.044678612374462884,23.615998367432937,0.027418170825348004,22.912761614456794,0.06570857399711022
327,22.040640682467927,0.044740087814159224,23.6267916952379,0.027461357660837717,22.889357325207303,0.06577672923470403
328,21.99606103794247,0.044801563253855564,23.637327283185712,0.02750454449632743,22.865476572888106,0.06584488447229783
329,21.951179401875606,0.044863038693551904,23.64760490511535,0.027547731331817142,22.84112131030132,0.06591303970989164
330,21.905997667786547,0.044924514133248244,23.65762434766699,0.027590918167306855,22.8162935261172,0.06598119494748544
331,21.860517743000226,0.044985989572944585,23.667385410331786,0.027634105002796568,22.790995244595077,0.06604935018507926
332,21.814741548541758,0.045047465012640925,23.676887905500664,0.02767729183828628,22.76522852529938,0.06611750542267307
333,21.768671019029814,0.045108940452337265,23.686131658512146,0.027720478673775993,22.73899546281051,0.06618566066026688
334,21.722308102568523,0.045170415892033605,23.695116507699346,0.027763665509265702,22.712298186430868,0.06625381589786068
335,21.675654760638185,0.045231891331729945,23.70384230443585,0.027806852344755415,22.68513885988596,0.06632197113545449
336,21.628712967984793,0.045293366771426286,23.712308913180728,0.027850039180245128,22.657519681020737,0.06639012637304831
337,21.581484712508065,0.045354842211122626,23.720516211522526,0.027893226015734837,22.629442881491155,0.0664582816106421
338,21.53397199514852,0.045416317650818966,23.728464090222293,0.02793641285122455,22.60091072645097,0.06652643684823592
339,21.48617682977305,0.045477793090515306,23.73615245325558,0.027979599686714263,22.571925514234053,0.06659459208582973
340,21.43810124305942,0.045539268530211646,23.7435812178535,0.028022786522203975,22.54248957603204,0.06666274732342353
341,21.389747274379527,0.045600743969907986,23.750750314542678,0.028065973357693688,22.51260527556753,0.06673090256101734
342,21.34111697568131,0.04566221940960433,23.757659687184308,0.0281091601931834,22.4822750087628,0.06679905779861114
343,21.29221241136969,0.045723694849300674,23.76430929301205,0.028152347028673114,22.45150120340432,0.06686721303620496
344,21.243035658186095,0.045785170288997014,23.770699102669028,0.028195533864162826,22.42028631880278,0.06693536827379877
345,21.193588805086904,0.045846645728693354,23.77682910024366,0.02823872069965254,22.38863284544906,0.06700352351139258
346,21.14387395312075,0.045908121168389694,23.78269928330453,0.028281907535142252,22.356543304665962,0.06707167874898638
347,21.093893215304565,0.045969596608086034,23.788309662934182,0.02832509437063196,22.324020248255945,0.06713983398658019
348,21.043648716498524,0.046031072047782375,23.7936602637618,0.028368281206121674,22.291066258144788,0.06720798922417401
349,20.993142593279895,0.046092547487478715,23.7987511239949,0.028411468041611387,22.257683946021405,0.0672761444617678
350,20.942376993815664,0.046154022927175055,23.80358229544988,0.028454654877101096,22.223875952973728,0.06734429969936162
351,20.891354077734107,0.0462154983668714,23.80815384358149,0.02849784171259081,22.189644949120922,0.06741245493695543
352,20.84007601599526,0.04627697380656774,23.81246584751127,0.02854102854808052,22.154993633241777,0.06748061017454923
353,20.788544990760222,0.04633844924626408,23.81651840005479,0.028584215383570234,22.119924732399618,0.06754876541214304
354,20.73676319525946,0.04639992468596042,23.82031160774789,0.028627402219059947,22.084441001563533,0.06761692064973684
355,20.684732833660036,0.04646140012565676,23.823845590871716,0.02867058905454966,22.048545223226245,0.06768507588733066
356,20.632456120931693,0.0465228755653531,23.82712048347668,0.028713775890039372,22.0122402070186,0.06775323112492447
357,20.579935282712018,0.04658435100504944,23.830136433405322,0.028756962725529085,21.975528789320606,0.06782138636251828
358,20.527172555170466,0.04664582644474578,23.83289360231395,0.028800149561018798,21.938413832869465,0.06788954160011208
359,20.47417018487142,0.04670730188444212,23.83539216569325,0.028843336396508507,21.900898226364284,0.06795769683770589
360,20.420930428636275,0.046768777324138464,23.837632312887663,0.02888652323199822,21.862984884067796,0.06802585207529971
361,20.36745555340443,0.046830252763834804,23.839614247113655,0.028929710067487933,21.82467674540516,0.0680940073128935
362,20.313747836093434,0.046891728203531144,23.841338185476825,0.028972896902977646,21.785976774559703,0.06816216255048732
363,20.259809563458035,0.046953203643227484,23.84280435898783,0.029016083738467358,21.746887960066044,0.06823031778808113
364,20.205643031948377,0.047014679082923824,23.84401301257717,0.029059270573957068,21.707413314400313,0.06829847302567493
365,20.15125054756725,0.047076154522620164,23.844964405108772,0.02910245740944678,21.667555873567853,0.06836662826326874
366,20.09663442572634,0.047137629962316505,23.84565880939238,0.029145644244936493,21.627318696688302,0.06843478350086254
367,20.041796991101688,0.047199105402012845,23.84609651219483,0.029188831080426206,21.586704865578202,0.06850293873845636
368,19.98674057748814,0.047260580841709185,23.84627781425002,0.02923201791591592,21.545717484331245,0.06857109397605017
369,19.93146752765301,0.047322056281405525,23.84620303026781,0.02927520475140563,21.504359678896172,0.06863924921364398
370,19.87598019318888,0.047383531721101865,23.845872488941595,0.02931839158689534,21.462634596652492,0.06870740445123778
371,19.82028093436545,0.047445007160798205,23.84528653295476,0.029361578422385053,21.420545405984058,0.06877555968883159
372,19.764372119980692,0.047506482600494546,23.844445518985893,0.029404765257874766,21.378095295850596,0.06884371492642541
373,19.708256127211076,0.047567958040190886,23.84334981771275,0.02944795209336448,21.335287475357337,0.0689118701640192
374,19.65193534146108,0.047629433479887226,23.841999813815043,0.02949113892885419,21.29212517332257,0.06898002540161302
375,19.595412156211875,0.047690908919583566,23.84039590597598,0.029534325764343904,21.248611637843766,0.06904818063920683
376,19.538688972869206,0.04775238435927991,23.83853850688258,0.029577512599833617,21.20475013586167,0.06911633587680063
377,19.48176820061062,0.04781385979897625,23.836428043224704,0.029620699435323326,21.160543952723,0.06918449111439444
378,19.424652256231873,0.047875335238672594,23.834064955692938,0.02966388627081304,21.115996391741525,0.06925264635198825
379,19.367343563992605,0.047936810678368934,23.83144969897513,0.029707073106302752,21.07111077375777,0.06932080158958207
380,19.309844555461407,0.047998286118065274,23.828582741751767,0.029750259941792465,21.02589043669738,0.06938895682717587
381,19.252157669360116,0.048059761557761614,23.825464566690002,0.029793446777282177,20.98033873512819,0.06945711206476968
382,19.194285351407437,0.048121236997457954,23.822095670436514,0.02983663361277189,20.934459039816172,0.06952526730236348
383,19.136230054162027,0.048182712437154294,23.818476563609053,0.0298798204482616,20.888254737280327,0.06959342253995729
384,19.077994236864726,0.048244187876850635,23.81460777078674,0.029923007283751312,20.841729229346537,0.06966157777755111
385,19.019580365280426,0.04830566331654698,23.810489830499062,0.029966194119241025,20.794885932700613,0.0697297330151449
386,18.960990911539145,0.04836713875624332,23.80612329521367,0.030009380954730738,20.747728278440402,0.06979788825273872
387,18.902228353976575,0.04842861419593966,23.801508731322816,0.03005256779022045,20.70025971162737,0.06986604349033253
388,18.843295176974088,0.048490089635636,23.796646719128546,0.030095754625710163,20.65248369083736,0.06993419872792633
389,18.78419387079819,0.04855156507533234,23.791537852826654,0.030138941461199872,20.60440368771098,0.07000235396552014
390,18.724926931439363,0.04861304051502868,23.786182740489245,0.030182128296689585,20.556023186503435,0.07007050920311395
391,18.665496860450553,0.04867451595472502,23.780582004046124,0.030225315132179298,20.507345683634032,0.07013866444070777
392,18.60590616478494,0.04873599139442136,23.77473627926484,0.03026850196766901,20.458374687235512,0.07020681967830157
393,18.546157356633437,0.0487974668341177,23.768646215729383,0.030311688803158723,20.409113716702976,0.07027497491589538
394,18.486252953261634,0.04885894227381404,23.762312476817733,0.030354875638648436,20.359566302242975,0.07034313015348918
395,18.426195476846246,0.048920417713510383,23.755735739677924,0.03039806247413815,20.309735984422424,0.07041128539108299
396,18.365987454311263,0.048981893153206724,23.74891669520296,0.030441249309627858,20.25962631371769,0.0704794406286768
397,18.305631417163568,0.049043368592903064,23.741856048004347,0.03048443614511757,20.209240850063797,0.0705475958662706
398,18.245129901328248,0.049104844032599404,23.734554516384343,0.030527622980607284,20.158583162403907,0.07061575110386442
399,18.184485446983516,0.049166319472295744,23.7270128323069,0.030570809816096996,20.107656828239232,0.07068390634145823
400,18.12370059839523,0.049227794911992084,23.7192317413673,0.03061399665158671,20.056465433179202,0.07075206157905203
401,18.062777903751176,0.049289270351688425,23.711212002760465,0.030657183487076422,20.005012570492337,0.07082021681664584
402,18.00171991499491,0.049350745791384765,23.70295438924798,0.03070037032256613,19.953301840657605,0.07088837205423965
403,17.94052918765942,0.049412221231081105,23.694459687123782,0.030743557158055844,19.901336850916554,0.07095652729183347
404,17.879208280700432,0.049473696670777445,23.685728696178543,0.030786743993545557,19.849121214826184,0.07102468252942727
405,17.817759756329483,0.049535172110473785,23.67676222966274,0.03082993082903527,19.796658551812666,0.07109283776702108
406,17.756186179846782,0.049596647550170125,23.6675611142484,0.030873117664524982,19.74395248672605,0.07116099300461488
407,17.694490119473755,0.049658122989866466,23.65812618998954,0.030916304500014695,19.691006649395995,0.07122914824220869
408,17.632674146185472,0.049719598429562806,23.648458310281278,0.030959491335504404,19.637824674188597,0.0712973034798025
409,17.570740833542885,0.04978107386925915,23.63855834181762,0.031002678170994117,19.584410199564456,0.0713654587173963
410,17.508692757524862,0.04984254930895549,23.62842716454798,0.03104586500648383,19.53076686763797,0.07143361395499012
411,17.446532496360028,0.04990402474865183,23.61806567163226,0.031089051841973542,19.47689832373811,0.07150176919258393
412,17.384262630358634,0.04996550018834817,23.60747476939477,0.031132238677463255,19.42280821597044,0.07156992443017773
413,17.32188574174409,0.050026975628044514,23.59665537727672,0.031175425512952968,19.368500194780896,0.07163807966777154
414,17.25940441448465,0.050088451067740854,23.585608427787385,0.03121861234844268,19.313977912521015,0.07170623490536535
415,17.1968212341248,0.050149926507437194,23.574334866454066,0.03126179918393239,19.259245023014913,0.07177439014295917
416,17.13413878761672,0.050211401947133534,23.562835651770573,0.0313049860194221,19.20430518112805,0.07184254538055297
417,17.071359663151725,0.050272877386829874,23.55111175514453,0.031348172854911815,19.149162042337785,0.07191070061814678
418,17.00848644999156,0.05033435282652622,23.53916416084328,0.03139135969040153,19.093819262305914,0.07197885585574058
419,16.945521738299835,0.05039582826622256,23.526993865938522,0.03143454652589124,19.038280496453154,0.07204701109333439
420,16.88246811897342,0.0504573037059189,23.51460188024956,0.031477733361380954,18.982549399535788,0.0721151663309282
421,16.81932818347383,0.05051877914561524,23.501989226285357,0.031520920196870666,18.926629625224372,0.072183321568522
422,16.756104523658745,0.05058025458531158,23.48915693918518,0.03156410703236037,18.87052482568471,0.07225147680611582
423,16.692799731613615,0.05064173002500792,23.47610606665793,0.03160729386785009,18.814238651161208,0.07231963204370963
424,16.629416399483226,0.05070320546470426,23.46283766892026,0.0316504807033398,18.757774749562433,0.07238778728130343
425,16.565957119303576,0.0507646809044006,23.449352818633255,0.03169366753882952,18.70113676604931,0.07245594251889724
426,16.50242448283368,0.05082615634409694,23.435652600837944,0.03173685437431922,18.6443283426257,0.07252409775649105
427,16.43882108138767,0.05088763178379328,23.421738112889372,0.031780041209808936,18.58735311773168,0.07259225299408487
428,16.375149505667032,0.05094910722348962,23.40761046438947,0.03182322804529865,18.5302147258394,0.07266040823167867
429,16.311412345592952,0.05101058266318596,23.393270777118595,0.03186641488078836,18.472916797051706,0.07272856346927248
430,16.247612190138977,0.0510720581028823,23.378720184965758,0.031909601716278074,18.415462956703585,0.07279671870686628
431,16.183751627163808,0.051133533542578644,23.363959833857574,0.03195278855176779,18.35785682496644,0.07286487394446009
432,16.119833243244372,0.051195008982274984,23.348990881685914,0.0319959753872575,18.300102016455345,0.0729330291820539
433,16.055859623509203,0.051256484421971324,23.333814498234293,0.032039162222747206,18.24220213983925,0.0730011844196477
434,15.991833351471968,0.051317959861667664,23.318431865102923,0.032082349058236925,18.184160797454293,0.07306933965724152
435,15.927757008865445,0.051379435301364004,23.302844175632547,0.03212553589372663,18.125981584920247,0.07313749489483533
436,15.863633175475679,0.051440910741060344,23.28705263482693,0.03216872272921635,18.067668090760087,0.07320565013242913
437,15.799464428976538,0.051502386180756685,23.27105845927415,0.03221190956470606,18.009223896022903,0.07327380537002294
438,15.735253344764665,0.051563861620453025,23.25486287706652,0.032255096400195776,17.950652573910073,0.07334196060761675
439,15.671002495794635,0.051625337060149365,23.238467127719364,0.03229828323568548,17.89195768940482,0.07341011584521057
440,15.606714452414709,0.051686812499845705,23.221872462088406,0.032341470071175195,17.833142798905286,0.07347827108280436
441,15.542391782202781,0.051748287939542045,23.205080142285986,0.03238465690666491,17.774211449860815,0.07354642632039818
442,15.478037049802891,0.05180976337923839,23.18809144159601,0.03242784374215462,17.71516718041226,0.07361458155799198
443,15.413652816762172,0.05187123881893473,23.17090764438761,0.03247103057764433,17.656013519035405,0.07368273679558579
444,15.349241641368089,0.05193271425863107,23.1535300460276,0.032514217413134046,17.596753984188357,0.0737508920331796
445,15.284806078486355,0.05199418969832741,23.13595995279166,0.03255740424862376,17.53739208396253,0.0738190472707734
446,15.220348679399233,0.05205566513802375,23.11819868177431,0.032600591084113464,17.477931315737404,0.07388720250836722
447,15.1558719916443,0.05211714057772009,23.100247560797648,0.032643777919603184,17.418375165839155,0.07395535774596103
448,15.091378558853869,0.05217861601741643,23.082107928318862,0.03268696475509289,17.358727109203038,0.07402351298355483
449,15.02687092059479,0.052240091457112774,23.06378113333648,0.03273015159058261,17.29899060903978,0.07409166822114864
450,14.962351612208918,0.052301566896809114,23.045268535295516,0.032773338426072315,17.239169116505906,0.07415982345874245
451,14.897823164654135,0.05236304233650546,23.026571503991256,0.032816525261562035,17.17926607037805,0.07422797869633627
452,14.833288104345922,0.0524245177762018,23.007691419471996,0.03285971209705174,17.119284896731383,0.07429613393393006
453,14.76874895299953,0.05248599321589814,22.98862967194044,0.032902898932541454,17.059229008622,0.07436428917152388
454,14.704208227472867,0.05254746865559448,22.96938766165404,0.032946085768031166,16.999101805773655,0.07443244440911768
455,14.639668439609881,0.05260894409529082,22.949966798824043,0.03298927260352088,16.938906674268473,0.07450059964671149
456,14.575132096084698,0.05267041953498716,22.930368503513446,0.03303245943901059,16.878646986242007,0.0745687548843053
457,14.510601698246425,0.0527318949746835,22.910594205533705,0.033075646274500305,16.81832609958252,0.0746369101218991
458,14.446079741964546,0.05279337041437984,22.89064534434032,0.03311883310999002,16.757947357634567,0.07470506535949292
459,14.381568717475144,0.05285484585407618,22.870523368927334,0.03316201994547972,16.69751408890697,0.07477322059708673
460,14.31707110922774,0.05291632129377252,22.85022973772046,0.03320520678096944,16.637029606785024,0.07484137583468053
461,14.252589395732876,0.05297779673346886,22.82976591846938,0.03324839361645915,16.576497209247258,0.07490953107227434
462,14.188126049410538,0.0530392721731652,22.809133388138612,0.03329158045194887,16.515920178586573,0.07497768630986815
463,14.123683536439168,0.05310074761286154,22.78833363279748,0.033334767287438574,16.455301781135848,0.07504584154746197
464,14.059264316605642,0.05316222305255788,22.767368147508762,0.033377954122928294,16.394645266998115,0.07511399678505576
465,13.994870843155866,0.05322369849225422,22.746238436216455,0.033421140958418,16.3339538697811,0.07518215202264958
466,13.930505562646282,0.053285173931950564,22.724946011632195,0.03346432779390771,16.273230806336592,0.07525030726024338
467,13.866170914796188,0.053346649371646904,22.703492395120772,0.033507514629397425,16.212479276504112,0.07531846249783719
468,13.801869332340816,0.053408124811343244,22.681879116584444,0.03355070146488714,16.15170246285943,0.075386617735431
469,13.73760324088536,0.053469600251039584,22.660107714346253,0.03359388830037685,16.090903530467568,0.0754547729730248
470,13.673375058759754,0.053531075690735924,22.63817973503219,0.03363707513586656,16.030085626640545,0.07552292821061862
471,13.609187196874412,0.053592551130432264,22.616096733452363,0.033680261971356276,15.969251880699822,0.07559108344821241
472,13.545042058576836,0.053654026570128605,22.59386027248109,0.03372344880684598,15.908405403743307,0.07565923868580623
473,13.48094203950906,0.053715502009824945,22.571471922935952,0.0337666356423357,15.847549288417339,0.07572739392340004
474,13.416889527466136,0.053776977449521285,22.54893326345581,0.03380982247782541,15.786686608693138,0.07579554916099385
475,13.352886902255374,0.05383845288921763,22.526245880377807,0.03385300931331513,15.725820419648203,0.07586370439858767
476,13.288936535556708,0.05389992832891397,22.503411367613314,0.03389619614880483,15.664953757252487,0.07593185963618146
477,13.225040790783893,0.05396140376861031,22.480431326522964,0.03393938298429455,15.60408963815912,0.07600001487377528
478,13.161202022946654,0.05402287920830665,22.45730736579059,0.03398256981978426,15.543231059500345,0.07606817011136909
479,13.097422578513903,0.05408435464800299,22.434041101296245,0.03402575665527397,15.48238099868787,0.07613632534896289
480,13.033704795277915,0.05414583008769933,22.410634155988213,0.034068943490763684,15.421542413218289,0.0762044805865567
481,12.970051002219414,0.05420730552739567,22.387088159754086,0.0341121303262534,15.360718240483244,0.0762726358241505
482,12.906463519373833,0.05426878096709201,22.363404749290844,0.03415531716174311,15.299911397584449,0.07634079106174432
483,12.842944657698437,0.05433025640678835,22.339585567974062,0.03419850399723282,15.239124781153594,0.07640894629933812
484,12.779496718940576,0.0543917318464847,22.315632265726116,0.034241690832722535,15.17836126717699,0.07647710153693194
485,12.716121995507002,0.05445320728618104,22.29154649888348,0.03428487766821224,15.117623710825272,0.07654525677452574
486,12.65282277033417,0.05451468272587738,22.267329930063166,0.03432806450370196,15.05691494628774,0.07661341201211955
487,12.589601316759609,0.05457615816557372,22.24298422802823,0.034371251339191666,14.996237786611719,0.07668156724971337
488,12.526459898394485,0.05463763360527006,22.21851106755235,0.034414438174681386,14.935595023546762,0.07674972248730716
489,12.4634007689971,0.0546991090449664,22.193912129283603,0.03445762501017109,14.87498942739358,0.07681787772490098
490,12.40042617234759,0.05476058448466274,22.16918909960735,0.034500811845660805,14.814423746858086,0.07688603296249479
491,12.337538342123732,0.05482205992435908,22.144343670508245,0.03454399868115052,14.753900708910033,0.07695418820008859
492,12.274739501777788,0.05488353536405542,22.119377539431436,0.03458718551664023,14.693423018646676,0.0770223434376824
493,12.212031864414591,0.05494501080375176,22.094292409142923,0.03463037235212994,14.632993359161222,0.0770904986752762
494,12.149417632670666,0.0550064862434481,22.069089987589127,0.034673559187619656,14.572614391416083,0.07715865391287002
495,12.086898998594545,0.05506796168314444,22.043771987755587,0.03471674602310937,14.512288754121137,0.07722680915046382
496,12.024478143528299,0.05512943712284078,22.018340127524972,0.03475993285859908,14.452019063616437,0.07729496438805764
497,11.962157237990068,0.05519091256253712,21.992796129534224,0.034803119694088794,14.391807913760264,0.07736311962565144
498,11.899938441557973,0.05525238800223346,21.96714172103097,0.0348463065295785,14.331657875821449,0.07743127486324525
499,11.837823902755028,0.0553138634419298,21.941378633729197,0.03488949336506822,14.271571498376854,0.07749943010083907
500,11.775815758935337,0.05537533888162614,21.91550860366421,0.034932680200557925,14.211551307213485,0.07756758533843286
501,11.713916136171518,0.05543681432132248,21.889533371046724,0.034975867036047645,14.151599805235284,0.07763574057602668
502,11.652127149143205,0.055498289761018824,21.863454680116497,0.03501905387153735,14.091719472374896,0.07770389581362049
503,11.59045090102692,0.055559765200715164,21.837274278994983,0.03506224070702706,14.031912765509894,0.07777205105121429
504,11.528889483387022,0.055621240640411504,21.81099391953753,0.035105427542516776,13.972182118383891,0.0778402062888081
505,11.467444976067986,0.055682716080107844,21.784615357184794,0.03514861437800649,13.912529941532267,0.0779083615264019
506,11.406119447087887,0.055744191519804184,21.75814035081348,0.0351918012134962,13.852958622212563,0.07797651676399572
507,11.344914952533069,0.055805666959500524,21.73157066258652,0.035234988048985914,13.793470524339575,0.07804467200158952
508,11.283833536454168,0.05586714239919687,21.70490805780257,0.03527817488447563,13.734067988424911,0.07811282723918334
509,11.222877230763293,0.05592861783889321,21.67815430474489,0.03532136171996533,13.674753331521389,0.07818098247677714
510,11.162048055132487,0.05599009327858955,21.651311174529635,0.03536454855545505,13.615528847171754,0.07824913771437095
511,11.101348016893526,0.05605156871828589,21.624380440953612,0.03540773539094476,13.556396805362098,0.07831729295196477
512,11.04077911093886,0.05611304415798223,21.597363880341344,0.03545092222643448,13.49735945247982,0.07838544818955856
513,10.980343319623938,0.05617451959767857,21.570263271391735,0.035494109061924184,13.438419011275794,0.07845360342715238
514,10.9200426126708,0.05623599503737491,21.543080395024027,0.035537295897413904,13.379577680831487,0.07852175866474619
515,10.859878947072866,0.05629747047707125,21.5158170342234,0.03558048273290361,13.32083763652999,0.07858991390233999
516,10.799854267001159,0.05635894591676759,21.48847497388592,0.03562366956839332,13.262201030031795,0.0786580691399338
517,10.739970503711675,0.05642042135646393,21.461056000663085,0.035666856403883035,13.203669989254784,0.0787262243775276
518,10.68022957545415,0.05648189679616027,21.43356190280584,0.03571004323937275,13.145246618358586,0.07879437961512142
519,10.620633387382146,0.056543372235856613,21.40599447000815,0.03575323007486246,13.086932997733255,0.07886253485271522
520,10.56118383146431,0.056604847675552954,21.378355493250147,0.03579641691035217,13.028731183992107,0.07893069009030904
521,10.501882786397129,0.0566663231152493,21.350646764640786,0.035839603745841886,12.970643209968951,0.07899884532790284
522,10.442732117518862,0.05672779855494564,21.322870077260117,0.03588279058133159,12.91267108471934,0.07906700056549665
523,10.383733676724809,0.05678927399464198,21.295027225001178,0.03592597741682131,12.854816793526052,0.07913515580309047
524,10.324889302383971,0.05685074943433832,21.267120002411485,0.03596916425231102,12.797082297908757,0.07920331104068426
525,10.266200819256982,0.05691222487403466,21.239150204534106,0.03601235108780074,12.73946953563748,0.07927146627827808
526,10.207670038415332,0.056973700313731,21.2111196267485,0.03605553792329044,12.681980420750527,0.07933962151587189
527,10.149298757162027,0.05703517575342734,21.18303006461087,0.03609872475878016,12.624616843575943,0.07940777675346569
528,10.091088758953441,0.05709665119312368,21.15488331369435,0.03614191159426987,12.567380670757265,0.0794759319910595
529,10.033041813322605,0.05715812663282002,21.12668116942874,0.03618509842975958,12.510273745282966,0.0795440872286533
530,9.97515967580382,0.05721960207251636,21.09842542694009,0.036228285265249294,12.453297886519866,0.07961224246624712
531,9.917444087858517,0.0572810775122127,21.07011788088994,0.036271472100739006,12.396454890250352,0.07968039770384092
532,9.859896776802602,0.05734255295190904,21.041760325314286,0.03631465893622872,12.33974652871325,0.07974855294143474
533,9.802519455734974,0.05740402839160538,21.01335455346238,0.03635784577171843,12.283174550648628,0.07981670817902854
534,9.745313823467505,0.05746550383130172,20.984902357635303,0.036401032607208145,12.22674068134606,0.07988486341662235
535,9.68828156445634,0.05752697927099806,20.956405529024256,0.03644421944269785,12.170446622696659,0.07995301865421617
536,9.631424348734452,0.0575884547106944,20.92786585754874,0.03648740627818757,12.114294053248669,0.08002117389180996
537,9.574743831845662,0.05764993015039075,20.899285131694594,0.036530593113677276,12.058284628266476,0.08008932912940378
538,9.518241654779924,0.05771140559008709,20.8706651383518,0.036573779949166996,12.002419979793316,0.08015748436699759
539,9.461919443909913,0.05777288102978343,20.842007662652232,0.0366169667846567,11.946701716717186,0.08022563960459139
540,9.40577881092909,0.05783435646947977,20.813314487807205,0.03666015362014642,11.89113142484028,0.0802937948421852
541,9.349821352790947,0.05789583190917611,20.78458739494507,0.03670334045563613,11.835710666951707,0.080361950079779
542,9.294048651649689,0.05795730734887245,20.755828162948536,0.03674652729112584,11.780440982903482,0.08043010531737282
543,9.238462274802266,0.05801878278856879,20.72703856829214,0.03678971412661555,11.72532388968982,0.08049826055496662
544,9.18306377463164,0.05808025822826513,20.698220384879512,0.036832900962105265,11.670360881529357,0.08056641579256044
545,9.127854688551508,0.05814173366796147,20.669375383880663,0.03687608779759498,11.61555342995089,0.08063457103015424
546,9.072836538952268,0.05820320910765781,20.640505333569337,0.03691927463308469,11.560902983881785,0.08070272626774805
547,9.018010833148358,0.05826468454735415,20.61161199916026,0.036962461468574404,11.50641096973963,0.08077088150534187
548,8.963379063326954,0.05832615998705049,20.5826971426465,0.03700564830406411,11.452078791526796,0.08083903674293566
549,8.908942706497896,0.05838763542674683,20.553762522636823,0.03704883513955383,11.39790783092779,0.08090719198052948
550,8.854703224445085,0.05844911086644317,20.524809894193194,0.037092021975043535,11.343899447409658,0.08097534721812329
551,8.800662063679054,0.05851058630613951,20.49584100866822,0.037135208810533255,11.290054978324951,0.08104350245571709
552,8.746820655390962,0.05857206174583585,20.46685761354289,0.03717839564602296,11.236375739017575,0.0811116576933109
553,8.6931804154079,0.05863353718553219,20.437861452264197,0.03722158248151268,11.182863022931244,0.0811798129309047
554,8.639742744149421,0.05869501262522854,20.408854264083157,0.037264769317002386,11.12951810172056,0.08124796816849852
555,8.586509026585514,0.05875648806492488,20.379837783892796,0.0373079561524921,11.076342225364689,0.08131612340609232
556,8.533480632195786,0.05881796350462122,20.35081374206635,0.03735114298798181,11.023336622283425,0.08138427864368614
557,8.480658914929979,0.05887943894431756,20.32178386429575,0.037394329823471524,10.97050249945587,0.08145243388127994
558,8.428045213169797,0.0589409143840139,20.292749871430217,0.03743751665896124,10.917841042541319,0.08152058911887375
559,8.375640849692061,0.05900238982371024,20.26371347931512,0.03748070349445095,10.865353416002563,0.08158874435646757
560,8.323447131633053,0.05906386526340658,20.23467639863112,0.03752389032994066,10.813040763231507,0.08165689959406136
561,8.271465350454296,0.05912534070310292,20.20564033473356,0.03756707716543037,10.76090420667676,0.08172505483165518
562,8.219696781909478,0.05918681614279926,20.176606987492086,0.03761026400092009,10.708944847973747,0.08179321006924899
563,8.168142686012745,0.0592482915824956,20.14757805113068,0.037653450836409794,10.657163768076513,0.08186136530684279
564,8.116804307008273,0.05930976702219194,20.118555214067964,0.03769663767189951,10.605562027391823,0.0819295205444366
565,8.065682873341025,0.05937124246188828,20.089540158757835,0.03773982450738922,10.55414066591511,0.0819976757820304
566,8.014779597628893,0.05943271790158462,20.06053456153047,0.03778301134287893,10.502900703368343,0.08206583101962422
567,7.964095676635982,0.05949419334128096,20.03154009243377,0.037826198178368645,10.4518431393398,0.08213398625721802
568,7.913632291247242,0.0595556687809773,20.00255841507509,0.03786938501385836,10.400968953425473,0.08220214149481184
569,7.863390606444328,0.05961714422067364,19.973591186463537,0.03791257184934807,10.350279105372413,0.08227029673240564
570,7.8133717712826405,0.05967861966036999,19.94464005685256,0.03795575868483778,10.29977453522355,0.08233845196999945
571,7.7635769188697115,0.05974009510006633,19.915706669583102,0.037998945520327496,10.249456163464204,0.08240660720759325
572,7.714007166344743,0.05980157053976267,19.88679266092721,0.03804213235581721,10.199324891170132,0.08247476244518706
573,7.664663614859371,0.05986304597945901,19.85789965993206,0.03808531919130692,10.149381600157033,0.08254291768278088
574,7.615547349559741,0.05992452141915535,19.829029288264646,0.03812850602679663,10.099627153131536,0.08261107292037467
575,7.566659439569666,0.05998599685885169,19.80018316005685,0.03817169286228635,10.050062393843398,0.08267922815796849
576,7.51800093797509,0.06004747229854803,19.77136288175117,0.03821487969777605,10.000688147239238,0.0827473833955623
577,7.469572881809745,0.06010894773824437,19.742570051946952,0.03825806653326577,9.951505219617276,0.0828155386331561
578,7.421376292041925,0.06017042317794071,19.713806261247303,0.03830125336875548,9.90251439878339,0.08288369387074992
579,7.373412173562568,0.06023189861763705,19.685073092106474,0.03834444020424519,9.853716454208321,0.08295184910834372
580,7.3256815151744,0.06029337405733339,19.65637211867802,0.0383876270397349,9.805112137185706,0.08302000434593754
581,7.278185289582324,0.06035484949702973,19.62770490666349,0.038430813875224616,9.756702180991507,0.08308815958353134
582,7.230924453384995,0.06041632493672607,19.59907301316186,0.03847400071071433,9.708487301043972,0.08315631482112515
583,7.183899947067458,0.06047780037642241,19.570477986519602,0.03851718754620404,9.660468195064752,0.08322447005871896
584,7.137112694995055,0.06053927581611875,19.541921366181512,0.038560374381693754,9.612645543240724,0.08329262529631276
585,7.090563605408381,0.06060075125581509,19.513404682542177,0.03860356121718346,9.565020008386604,0.08336078053390658
586,7.04425357041943,0.06066222669551143,19.484929456798262,0.03864674805267318,9.517592236108294,0.08342893577150037
587,6.9981834660088795,0.06072370213520778,19.45649720080154,0.038689934888162886,9.47036285496677,0.0834970910090942
588,6.952354152024455,0.06078517757490412,19.428109416912612,0.038733121723652605,9.423332476642738,0.083565246246688
589,6.906766472180409,0.06084665301460046,19.399767597855632,0.03877630855914231,9.376501696101638,0.0836334014842818
590,6.861421254058178,0.0609081284542968,19.37147322657357,0.03881949539463203,9.329871091759228,0.08370155672187563
591,6.816319309108033,0.06096960389399314,19.343227776084547,0.03886268223012174,9.283441225647588,0.08376971195946942
592,6.771461432651891,0.06103107933368948,19.315032709338904,0.03890586906561145,9.237212643581373,0.08383786719706324
593,6.72684840388721,0.06109255477338582,19.286889479077153,0.03894905590110116,9.191185875324557,0.08390602243465704
594,6.682480985891893,0.06115403021308216,19.258799527688858,0.038992242736590875,9.145361434757225,0.08397417767225085
595,6.638359925630348,0.0612155056527785,19.23076428707238,0.03903542957208059,9.0997398200427,0.08404233290984466
596,6.594485953960506,0.06127698109247484,19.20278517849556,0.0390786164075703,9.054321513794736,0.08411048814743846
597,6.550859785641962,0.06133845653217118,19.174863612457365,0.03912180324306001,9.009106983244802,0.08417864338503228
598,6.507482119345148,0.06139993197186752,19.14700098855051,0.03916499007854972,8.964096680409467,0.08424679862262607
599,6.464353637661471,0.06146140741156386,19.119198695324958,0.03920817691403944,8.919291042257553,0.0843149538602199
600,6.421475007114569,0.0615228828512602,19.091458110152573,0.039251363749529145,8.87469049087753,0.0843831090978137
601,6.378846878172492,0.06158435829095654,19.06378059909266,0.039294550585018864,8.83029543364446,0.0844512643354075
602,6.336469885260934,0.06164583373065288,19.03616751675863,0.03933773742050857,8.786106263386941,0.08451941957300133
603,6.294344646777473,0.06170730917034923,19.008620206185636,0.03938092425599829,8.742123358553796,0.08458757481059512
604,6.252471765106761,0.06176878461004557,18.98113999869936,0.039424111091487996,8.69834708338037,0.08465573004818894
605,6.21085182663668,0.06183026004974191,18.95372821378579,0.03946729792697771,8.65477778805465,0.08472388528578274
606,6.169485401775546,0.06189173548943825,18.926386158962238,0.03951048476246742,8.611415808882837,0.08479204052337655
607,6.128373044970158,0.06195321092913459,18.89911512964932,0.039553671597957134,8.568261468454592,0.08486019576097036
608,6.087515294724911,0.06201468636883093,18.8719164090442,0.039596858433446847,8.525315075807733,0.08492835099856416
609,6.046912673621748,0.06207616180852727,18.844791267994964,0.03964004526893656,8.48257692659241,0.08499650623615798
610,6.0065656883411105,0.06213763724822361,18.817740964876098,0.03968323210442627,8.440047303234739,0.08506466147375177
611,5.966474829683806,0.06219911268791995,18.79076674546525,0.03972641893991598,8.397726475099695,0.0851328167113456
612,5.926640572593738,0.06226058812761629,18.763869842821123,0.0397696057754057,8.355614698653486,0.0852009719489394
613,5.887063376181608,0.06232206356731263,18.737051477162698,0.0398127926108954,8.313712217625037,0.0852691271865332
614,5.847743683749449,0.06238353900700897,18.710312855749525,0.03985597944638512,8.272019263166813,0.08533728242412703
615,5.808681922816085,0.06244501444670531,18.683655172763487,0.03989916628187483,8.230536054014857,0.08540543766172082
616,5.769878505143472,0.06250648988640164,18.657079609191623,0.03994235311736455,8.189262796647762,0.08547359289931464
617,5.731333826763832,0.06256796532609799,18.630587332710437,0.039985539952854254,8.148199685445075,0.08554174813690844
618,5.69304826800777,0.06262944076579433,18.604179497571344,0.04002872678834397,8.107346902844439,0.08560990337450225
619,5.655022193533105,0.06269091620549067,18.577857244487593,0.04007191362383368,8.066704619497946,0.08567805861209606
620,5.617255952354638,0.06275239164518702,18.551621700522354,0.04011510045932339,8.026272994427384,0.08574621384968986
621,5.579749877874689,0.06281386708488336,18.525473978978397,0.040158287294813105,7.986052175178448,0.08581436908728368
622,5.542504287914492,0.0628753425245797,18.499415179288867,0.04020147413030282,7.946042297973845,0.08588252432487747
623,5.505519484746351,0.06293681796427604,18.47344638690965,0.04024466096579253,7.906243487865199,0.0859506795624713
624,5.468795755126671,0.06299829340397238,18.447568673213095,0.04028784780128224,7.866655858883875,0.0860188348000651
625,5.432333370329694,0.06305976884366872,18.421783095383052,0.040331034636771956,7.827279514190482,0.0860869900376589
626,5.396132586182075,0.06312124428336506,18.396090696311504,0.04037422147226166,7.788114546223179,0.08615514527525273
627,5.360193643098235,0.0631827197230614,18.370492504496497,0.04041740830775138,7.749161036844709,0.08622330051284652
628,5.324516766116406,0.06324419516275774,18.344989533941643,0.04046059514324109,7.710419057487954,0.08629145575044034
629,5.289102164935537,0.06330567060245408,18.319582784057037,0.0405037819787308,7.67188866930041,0.08635961098803414
630,5.253950033952828,0.06336714604215042,18.294273239561647,0.04054696881422051,7.633569923286961,0.08642776622562795
631,5.219060552302089,0.06342862148184676,18.26906187038732,0.040590155649710226,7.595462860451434,0.08649592146322176
632,5.184433883892804,0.0634900969215431,18.24394963158416,0.04063334248519994,7.55756751193661,0.08656407670081556
633,5.150070177449854,0.06355157236123944,18.218937463227554,0.04067652932068965,7.519883899162759,0.08663223193840938
634,5.115969566554042,0.06361304780093578,18.194026290326683,0.040719716156179364,7.482412033964687,0.08670038717600317
635,5.082132169683233,0.06367452324063212,18.169217022734635,0.04076290299166908,7.4451519187271415,0.086768542413597
636,5.048558090254215,0.06373599868032848,18.14451055506004,0.04080608982715879,7.408103546518782,0.0868366976511908
637,5.015247416665284,0.06379747412002482,18.11990776658037,0.040849276662648495,7.371266901224414,0.0869048528887846
638,4.98220022233941,0.06385894955972116,18.095409521156757,0.040892463498138215,7.334641957675653,0.08697300812637843
639,4.949416565768123,0.0639204249994175,18.071016667150506,0.04093565033362792,7.298228681779959,0.08704116336397222
640,4.91689649055605,0.06398190043911384,18.046730037341145,0.04097883716911764,7.262027030647882,0.08710931860156604
641,4.884640025466098,0.06404337587881018,18.02255044884623,0.041022024004607346,7.226036952718764,0.08717747383915984
642,4.852647184465226,0.06410485131850652,17.99847870304267,0.04106521084009706,7.1902583878845405,0.08724562907675365
643,4.820917966770927,0.06416632675820286,17.974515585489854,0.04110839767558677,7.1546912676119145,0.08731378431434746
644,4.789452356898235,0.0642278021978992,17.950661865854347,0.041151584511076485,7.119335515062701,0.08738193955194126
645,4.758250324707409,0.06428927763759554,17.926918297836306,0.0411947713465662,7.084191045212381,0.08745009478953508
646,4.727311825452209,0.06435075307729188,17.903285619097634,0.04123795818205591,7.049257764966904,0.08751825002712887
647,4.696636799828714,0.06441222851698822,17.879764551191826,0.04128114501754562,7.014535573277484,0.0875864052647227
648,4.6662251740248,0.06447370395668456,17.856355799495503,0.04132433185303533,6.980024361253831,0.0876545605023165
649,4.636076859770119,0.0645351793963809,17.833060053141715,0.04136751868852505,6.9457240122752175,0.0877227157399103
650,4.606191754386698,0.06459665483607724,17.809877984955033,0.041410705524014754,6.911634402099859,0.08779087097750413
651,4.5765697408400925,0.06465813027577358,17.78681025138825,0.041453892359504474,6.8777553989723375,0.08785902621509792
652,4.547210687791042,0.06471960571546992,17.763857492461074,0.04149707919499418,6.844086863729061,0.08792718145269174
653,4.518114449647739,0.06478108115516626,17.74102033170037,0.0415402660304839,6.810628649901908,0.08799533669028554
654,4.489280866618573,0.0648425565948626,17.71829937608235,0.041583452865973605,6.777380603819825,0.08806349192787935
655,4.460709764765432,0.06490403203455894,17.69569521597649,0.04162663970146332,6.744342564708527,0.08813164716547316
656,4.432400956057534,0.06496550747425528,17.673208425091254,0.04166982653695303,6.711514364788236,0.08819980240306696
657,4.404354238425722,0.06502698291395162,17.65083956042167,0.041713013372442743,6.67889582936943,0.08826795764066078
658,4.376569395817328,0.06508845835364796,17.62858916219872,0.041756200207932456,6.646486776946648,0.08833611287825457
659,4.349046198251468,0.0651499337933443,17.606457753840512,0.04179938704342217,6.614287019290221,0.0884042681158484
660,4.321784401874872,0.06521140923304064,17.58444584190537,0.04184257387891188,6.582296361536142,0.0884724233534422
661,4.294783749018191,0.06527288467273698,17.562553916046777,0.04188576071440159,6.550514602273802,0.088540578591036
662,4.268043968252741,0.06533436011243332,17.540782448970063,0.04192894754989131,6.518941533631784,0.08860873382862983
663,4.241564774447767,0.06539583555212966,17.51913189639113,0.04197213438538101,6.487576941361686,0.08867688906622362
664,4.215345868828122,0.065457310991826,17.497602696996935,0.04201532122087073,6.456420604919766,0.08874504430381744
665,4.18938693903242,0.06551878643152234,17.476195272407892,0.04205850805636044,6.425472297546815,0.08881319954141124
666,4.163687659171654,0.06558026187121868,17.454910027142155,0.04210169489185016,6.394731786345763,0.08888135477900505
667,4.138247689888195,0.06564173731091502,17.43374734858186,0.042144881727339864,6.364198832357427,0.08894951001659886
668,4.113066678415305,0.06570321275061136,17.412707606941144,0.04218806856282958,6.3338731906341605,0.08901766525419266
669,4.088144258636991,0.0657646881903077,17.39179115523625,0.04223125539831929,6.303754610311507,0.08908582049178648
670,4.063480051148341,0.06582616363000404,17.370998329257365,0.042274442233809,6.273842834677841,0.08915397572938027
671,4.039073663316263,0.06588763906970038,17.350329447542542,0.042317629069298715,6.244137601241929,0.0892221309669741
672,4.014924689340593,0.06594911450939672,17.32978481135347,0.04236081590478843,6.214638641798583,0.0892902862045679
673,3.991032710315663,0.06601058994909306,17.30936470465318,0.04240400274027814,6.185345682492191,0.0893584414421617
674,3.967397294292205,0.0660720653887894,17.28906939408573,0.042447189575767846,6.156258443878305,0.08942659667975551
675,3.9440179963396895,0.06613354082848574,17.26889912895779,0.042490376411257566,6.127376640983213,0.08949475191734932
676,3.9208943586090363,0.06619501626818208,17.248854141222274,0.04253356324674727,6.098699983361508,0.08956290715494314
677,3.8980259103956736,0.06625649170787842,17.228934645463752,0.04257675008223699,6.070228175151683,0.08963106239253693
678,3.8754121682030234,0.06631796714757476,17.209140838886064,0.0426199369177267,6.0419609151297,0.08969921763013075
679,3.8530526358062978,0.0663794425872711,17.189472901301652,0.04266312375321642,6.013897896760674,0.08976737286772456
680,3.8309468043166963,0.06644091802696744,17.169930995123078,0.04270631058870612,5.986038808248496,0.08983552810531836
681,3.8090941522459505,0.06650239346666378,17.150515265356336,0.042749497424195836,5.95838333258356,0.08990368334291218
682,3.7874941455712,0.06656386890636012,17.13122583959628,0.04279268425968555,5.9309311475885735,0.08997183858050598
683,3.766146237800251,0.06662534434605646,17.112062828023944,0.04283587109517526,5.90368192596231,0.0900399938180998
684,3.7450498700371346,0.0666868197857528,17.09302632340589,0.042879057930664974,5.876635335321649,0.0901081490556936
685,3.724204471048033,0.06674829522544914,17.07411640109552,0.04292224476615469,5.849791038241509,0.09017630429328741
686,3.703609457327536,0.0668097706651455,17.05533311903637,0.0429654316016444,5.8231486922930165,0.09024445953088121
687,3.683264233165216,0.06687124610484184,17.036676517767447,0.043008618437134105,5.79670795007975,0.09031261476847502
688,3.6631681907125064,0.06693272154453818,17.018146620430457,0.043051805272623825,5.770468459272136,0.09038077000606884
689,3.6433207100499416,0.06699419698423452,16.999743432779145,0.04309499210811353,5.74442986264001,0.09044892524366263
690,3.623721159254692,0.06705567242393086,16.981466943190537,0.04313817894360325,5.718591798083304,0.09051708048125645
691,3.6043688944683927,0.0671171478636272,16.96331712267821,0.043181365779092956,5.692953898661004,0.09058523571885026
692,3.585263259965319,0.06717862330332354,16.945293924907595,0.043224552614582676,5.667515792618231,0.09065339095644406
693,3.566403588220814,0.06724009874301988,16.92739728621322,0.04326773945007238,5.642277103411598,0.09072154619403788
694,3.547789199980064,0.06730157418271622,16.909627125617945,0.043310926285562094,5.617237449732824,0.09078970143163168
695,3.529419404327151,0.06736304962241256,16.891983344854278,0.04335411312105181,5.5923964455305395,0.0908578566692255
696,3.5112934987543793,0.0674245250621089,16.8744658283876,0.04339729995654152,5.567753700030495,0.0909260119068193
697,3.4934107692319305,0.06748600050180524,16.85707444344141,0.04344048679203123,5.543308817753964,0.09099416714441311
698,3.475770490277767,0.06754747594150158,16.839809040024612,0.043483673627520945,5.519061398534546,0.09106232238200691
699,3.4583719250278393,0.06760895138119792,16.822669450960717,0.04352686046301066,5.495011037533303,0.09113047761960072
700,3.441214325306584,0.06767042682089426,16.8056554919191,0.043570047298500364,5.471157325252256,0.09119863285719454
701,3.424296931697659,0.0677319022605906,16.788766961448232,0.043613234133990084,5.44749984754634,0.09126678809478833
702,3.4076189736150075,0.06779337770028696,16.772003641010883,0.04365642096947979,5.424038185633652,0.09133494333238215
703,3.3911796693741487,0.0678548531399833,16.755365295021317,0.04369960780496951,5.400771916104336,0.09140309856997596
704,3.374978226263761,0.06791632857967964,16.738851670884543,0.043742794640459215,5.377700610927768,0.09147125380756976
705,3.359013840617526,0.06797780401937598,16.722462499037377,0.04378598147594893,5.354823837458333,0.09153940904516358
706,3.3432856978862464,0.06803927945907232,16.706197492991702,0.04382916831143864,5.332141158439732,0.09160756428275738
707,3.327792972710214,0.06810075489876866,16.69005634937951,0.04387235514692835,5.30965213200777,0.0916757195203512
708,3.3125348289918417,0.068162230338465,16.674038748000047,0.043915541982418066,5.2873563116918305,0.091743874757945
709,3.2975104199685727,0.06822370577816134,16.658144351868852,0.04395872881790778,5.265253246414853,0.09181202999553881
710,3.2827188882860145,0.06828518121785768,16.642372807268785,0.04400191565339749,5.243342480492027,0.09188018523313261
711,3.268159366071366,0.06834665665755402,16.62672374380304,0.044045102488887204,5.2216235536281,0.09194834047072642
712,3.2538309750070553,0.06840813209725036,16.61119677445005,0.04408828932437692,5.200096000913416,0.09201649570832024
713,3.2397328264046785,0.0684696075369467,16.5957914956204,0.04413147615986662,5.178759352818669,0.09208465094591403
714,3.225864021279152,0.06853108297664304,16.580507487215648,0.04417466299535634,5.15761313518837,0.09215280618350785
715,3.2122236504231294,0.06859255841633938,16.565344312689124,0.04421784983084605,5.136656869233197,0.09222096142110166
716,3.1988107944816746,0.06865403385603572,16.5503015191086,0.04426103666633577,5.1158900715210445,0.09228911665869546
717,3.1856245240271646,0.06871550929573206,16.535378637220948,0.044304223501825474,5.095312253967002,0.09235727189628928
718,3.1726638996344523,0.0687769847354284,16.520575181518694,0.044347410337315187,5.074922923822196,0.09242542713388308
719,3.1599279719562823,0.06883846017512474,16.505890650308466,0.0443905971728049,5.054721583661495,0.0924935823714769
720,3.1474157817989243,0.06889993561482108,16.491324525781394,0.04443378400829461,5.034707731370253,0.0925617376090707
721,3.1351263601980865,0.06896141105451742,16.47687627408536,0.044476970843784325,5.014880860129926,0.09262989284666451
722,3.1230587284950415,0.06902288649421376,16.46254534539918,0.04452015767927404,4.995240458402768,0.09269804808425831
723,3.1112118984130164,0.0690843619339101,16.44833117400864,0.04456334451476375,4.9757860099155415,0.09276620332185212
724,3.0995848721338244,0.06914583737360644,16.434233178384453,0.04460653135025346,4.956516993642309,0.09283435855944594
725,3.0881766423747226,0.06920731281330278,16.420250761262,0.044649718185743176,4.937432883786344,0.09290251379703973
726,3.076986192465535,0.06926878825299912,16.40638330972304,0.04469290502123289,4.918533149761153,0.09297066903463355
727,3.066012496426001,0.06933026369269546,16.392630195279196,0.044736091856722594,4.899817256170735,0.09303882427222736
728,3.055254519043371,0.0693917391323918,16.37899077395727,0.04477927869221231,4.881284662788986,0.09310697950982116
729,3.044711215950258,0.06945321457208814,16.36546438638648,0.04482246552770202,4.862934824538402,0.09317513474741498
730,3.0343815337027027,0.06951469001178448,16.35205035788742,0.04486565236319173,4.8447671914680575,0.09324328998500878
731,3.0242644098585147,0.06957616545148082,16.338747998562887,0.044908839198681445,4.826781208730845,0.0933114452226026
732,3.014358773055828,0.06963764089117716,16.3255566033905,0.04495202603417116,4.8089763165601775,0.0933796004601964
733,3.00466354309192,0.0696991163308735,16.312475452317106,0.04499521286966087,4.791351950245968,0.09344775569779021
734,2.99517763100227,0.06976059177056984,16.299503810354985,0.045038399705150584,4.773907540110097,0.09351591093538401
735,2.985899939139845,0.06982206721026618,16.286640927679787,0.045081586540640296,4.756642511481326,0.09358406617297782
736,2.9768293612546604,0.06988354264996252,16.27388603973028,0.04512477337613001,4.739556284669696,0.09365222141057164
737,2.9679647825735587,0.06994501808965886,16.2612383673098,0.04516796021161972,4.722648274940489,0.09372037664816543
738,2.959305079880248,0.0700064935293552,16.24869711668948,0.045211147047109435,4.705917892487693,0.09378853188575925
739,2.9508491215955894,0.07006796896905154,16.236261479713146,0.04525433388259915,4.6893645424071595,0.09385668712335306
740,2.9425957678581183,0.07012944440874788,16.223930633903997,0.04529752071808885,4.672987624669321,0.09392484236094686
741,2.9345438706048297,0.07019091984844422,16.211703742572904,0.045340707553578566,4.6567865340916255,0.09399299759854068
742,2.9266922736522023,0.07025239528814056,16.1995799549285,0.04538389438906828,4.640760660310701,0.09406115283613448
743,2.9190398127774744,0.0703138707278369,16.187558406188817,0.04542708122455799,4.6249093877541805,0.0941293080737283
744,2.91158531580018,0.07037534616753324,16.1756382176947,0.045470268060047704,4.609232095612468,0.0941974633113221
745,2.9043276026639155,0.07043682160722958,16.163818497024792,0.04551345489553742,4.5937281578101405,0.09426561854891591
746,2.897265485518389,0.07049829704692592,16.15209833811219,0.04555664173102713,4.578396942977371,0.09433377378650971
747,2.8903977688016984,0.07055977248662226,16.1404768213627,0.04559982856651684,4.5632378144211225,0.09440192902410352
748,2.883723249322873,0.0706212479263186,16.128953013774723,0.045643015402006555,4.548250130096362,0.09447008426169734
749,2.8772407163446796,0.07068272336601494,16.117525969060686,0.04568620223749627,4.533433242577191,0.09453823949929113
750,2.870948951666674,0.07074419880571128,16.106194727770127,0.04572938907298598,4.518786499027972,0.09460639473688495
751,2.8648467297085225,0.07080567424540762,16.094958317414253,0.04577257590847569,4.504309241174541,0.09467454997447876
752,2.8589328175935678,0.07086714968510398,16.08381575259208,0.045815762743965406,4.490000805275436,0.09474270521207256
753,2.8532059752326795,0.07092862512480032,16.072766035118168,0.04585894957945511,4.475860522093282,0.09481086044966638
754,2.8476649554083364,0.07099010056449666,16.061808154151723,0.045902136414944825,4.461887716866299,0.09487901568726018
755,2.8423085038590084,0.071051576004193,16.05094108632738,0.04594532325043454,4.448081709279975,0.094947170924854
756,2.83713535936377,0.07111305144388934,16.040163795887313,0.04598851008592425,4.434441813439004,0.0950153261624478
757,2.8321442538271984,0.07117452688358568,16.029475234814893,0.04603169692141396,4.420967337839411,0.09508348140004161
758,2.827333912364545,0.07123600232328202,16.018874342969802,0.046074883756903676,4.407657585341026,0.09515163663763541
759,2.8227030533871513,0.07129747776297836,16.008360048224528,0.04611807059239339,4.394511853140223,0.09521979187522922
760,2.818250388688165,0.0713589532026747,15.997931266602325,0.0461612574278831,4.38152943274306,0.09528794711282304
761,2.8139746235285013,0.07142042864237104,15.987586902416561,0.046204444263372814,4.3687096099387785,0.09535610235041683
762,2.8098744567230947,0.07148190408206738,15.977325848411429,0.04624763109886253,4.356051664773727,0.09542425758801065
763,2.8059485807274207,0.07154337952176372,15.96714698590404,0.04629081793435224,4.3435548715257735,0.09549241282560446
764,2.8021956817242852,0.07160485496146006,15.957049184927877,0.04633400476984195,4.3312184986791715,0.09556056806319826
765,2.798614439710904,0.0716663304011564,15.947031304377546,0.04637719160533166,4.319041808899956,0.09562872330079208
766,2.795203528586245,0.07172780584085274,15.93709219215486,0.04642037844082137,4.307024059011932,0.09569687853838588
767,2.791961616238664,0.07178928128054908,15.927230685316207,0.04646356527631108,4.2951644999731995,0.0957650337759797
768,2.788887364633812,0.07185075672024542,15.91744561022119,0.046506752111800796,4.283462376853348,0.0958331890135735
769,2.7859794299028238,0.07191223215994177,15.90773578268255,0.04654993894729051,4.27191692881128,0.09590134425116731
770,2.7832364624308013,0.07197370759963811,15.898100008117272,0.04659312578278022,4.260527389073719,0.09596949948876111
771,2.780657106945556,0.07203518303933445,15.888537081698958,0.046636312618269934,4.249292984914461,0.09603765472635492
772,2.7782400026066654,0.0720966584790308,15.87904578851138,0.04667949945375965,4.238212937634328,0.09610580996394874
773,2.7759837830947953,0.07215813391872714,15.869624903703192,0.04672268628924936,4.227286462541983,0.09617396520154253
774,2.773887076701317,0.07221960935842348,15.860273192643842,0.04676587312473907,4.2165127689354245,0.09624212043913635
775,2.771948506418209,0.07228108479811982,15.850989411080581,0.046809059960228785,4.205891060084487,0.09631027567673016
776,2.77016669002825,0.07234256023781616,15.841772305296617,0.0468522467957185,4.195420533214056,0.09637843091432396
777,2.7685402401955037,0.0724040356775125,15.83262061227037,0.04689543363120821,4.18510037948829,0.09644658615191777
778,2.767067764556086,0.07246551111720884,15.823533059835773,0.04693862046669792,4.1749297839957045,0.09651474138951158
779,2.765747865809233,0.07252698655690518,15.814508366843663,0.04698180730218763,4.164907925735262,0.0965828966271054
780,2.764579141808655,0.07258846199660152,15.805545243324211,0.04702499413767734,4.1550339776034155,0.09665105186469919
781,2.763560185654185,0.07264993743629786,15.796642390650337,0.047068180973167055,4.145307106382156,0.09671920710229301
782,2.7626895857837175,0.0727114128759942,15.78779850170215,0.04711136780865677,4.135726472728143,0.09678736233988681
783,2.761965926065447,0.07277288831569054,15.77901226103234,0.04715455464414648,4.126291231162844,0.09685551757748062
784,2.7613877858903955,0.07283436375538688,15.770282345032545,0.04719774147963619,4.117000530063819,0.09692367281507444
785,2.7609537402652324,0.07289583919508322,15.761607422100633,0.047240928315125906,4.107853511657084,0.09699182805266823
786,2.7606623599054005,0.07295731463477956,15.752986152808889,0.04728411515061562,4.0988493120106355,0.09705998329026205
787,2.7605122113285208,0.0730187900744759,15.744417190073113,0.04732730198610533,4.089987061029142,0.09712813852785586
788,2.7605018569481037,0.07308026551417224,15.735899179322546,0.047370488821595044,4.081265882449815,0.09719629376544967
789,2.7606298551675525,0.07314174095386858,15.727430758670693,0.04741367565708476,4.072684893839521,0.09726444900304347
790,2.760894760474461,0.07320321639356492,15.719010559086911,0.04745686249257447,4.064243206593101,0.09733260424063728
791,2.761295123535204,0.07326469183326126,15.71063720456883,0.047500049328064176,4.055939925932982,0.0974007594782311
792,2.7618294912898302,0.0733261672729576,15.70230931231555,0.04754323616355389,4.04777415091005,0.09746891471582489
793,2.762496407047236,0.07338764271265394,15.694025492901579,0.0475864229990436,4.03974497440583,0.09753706995341871
794,2.7632944105806487,0.07344911815235028,15.685784350451495,0.047629609834533314,4.031851483136015,0.09760522519101252
795,2.76422203822339,0.07351059359204662,15.677584482815371,0.04767279667002303,4.024092757655325,0.09767338042860632
796,2.7652778229649435,0.07357206903174296,15.669424481744796,0.04771598350551274,4.016467872363714,0.09774153566620014
797,2.7664602945473,0.0736335444714393,15.661302933069642,0.04775917034100245,4.008975895514017,0.09780969090379393
798,2.7677679795616097,0.07369501991113564,15.653218416875433,0.047802357176492165,4.001615889220947,0.09787784614138775
799,2.769199401545115,0.07375649535083198,15.645169507681324,0.04784554401198188,3.99438690947155,0.09794600137898156
800,2.7707530810783725,0.07381797079052832,15.637154774618693,0.04788873084747159,3.9872880061370948,0.09801415661657537
801,2.772427535882772,0.07387944623022466,15.629172781610297,0.0479319176829613,3.980318222986408,0.09808231185416917
802,2.774221280918324,0.073940921669921,15.621222087549963,0.047975104518451016,3.97347659770071,0.09815046709176298
803,2.7761328284817557,0.07400239710961734,15.61330124648283,0.04801829135394072,3.9667621618899163,0.0982186223293568
804,2.778160688304871,0.07406387254931368,15.605408807786056,0.048061478189430434,3.960173941110466,0.09828677756695059
805,2.780303367653207,0.07412534798901002,15.597543316350013,0.04810466502492015,3.953710954884659,0.09835493280454441
806,2.782559371424956,0.07418682342870636,15.589703312759966,0.04814785186040986,3.9473722167215395,0.09842308804213822
807,2.7849272022501848,0.0742482988684027,15.581887333478123,0.04819103869589957,3.9411567341393234,0.09849124327973202
808,2.787405360590312,0.07430977430809904,15.574093911026136,0.048234225531389285,3.935063508689378,0.09855939851732584
809,2.789992344837869,0.07437124974779538,15.566321574167956,0.048277412366879,3.9290915359818146,0.09862755375491963
810,2.792686651416538,0.07443272518749172,15.55856884809306,0.04832059920236871,3.923239805712599,0.09869570899251345
811,2.795486774881442,0.07449420062718806,15.5508342546,0.048363786037858424,3.9175073016923503,0.09876386423010726
812,2.7983912080197224,0.0745556760668844,15.543116312280262,0.048406972873348136,3.9118930018766584,0.09883201946770107
813,2.8013984419513687,0.07461715150658074,15.535413536702428,0.04845015970883785,3.906395878398087,0.09890017470529487
814,2.804506966230305,0.07467862694627708,15.527724440596543,0.04849334654432756,3.9010148975997607,0.09896832994288868
815,2.807715268945756,0.07474010238597342,15.520047534038802,0.048536533379817275,3.8957490200706184,0.0990364851804825
816,2.8110218368238438,0.07480157782566976,15.512381324636362,0.04857972021530698,3.890597200682289,0.09910464041807629
817,2.8144251553294466,0.0748630532653661,15.50472431771239,0.04862290705079669,3.885558388627626,0.09917279565567011
818,2.8179237087683178,0.07492452870506246,15.49707501649128,0.048666093886286406,3.880631527460906,0.09924095089326392
819,2.821515980389422,0.0749860041447588,15.489431922283979,0.04870928072177612,3.8758155551396762,0.09930910613085772
820,2.825200452487547,0.07504747958445514,15.481793534673423,0.04875246755726583,3.8711094040682936,0.09937726136845154
821,2.828975606506121,0.07510895502415148,15.47415835170011,0.048795654392755544,3.8665120011431124,0.09944541660604533
822,2.8328399231402894,0.07517043046384782,15.466524870047675,0.04883884122824526,3.862022267799366,0.09951357184363915
823,2.8367918824401985,0.07523190590354416,15.458891585228553,0.04888202806373497,3.8576391200597286,0.09958172708123296
824,2.8408299639145236,0.0752933813432405,15.451256991769649,0.04892521489922468,3.8533614685845534,0.09964988231882677
825,2.8449526466342046,0.07535485678293684,15.443619583397961,0.048968401734714395,3.8491882187238136,0.09971803755642057
826,2.8491584093364,0.07541633222263318,15.435977853226225,0.04901158857020411,3.845118270570704,0.09978619279401438
827,2.853445730528657,0.07547780766232952,15.42833029393847,0.04905477540569382,3.8411505190169604,0.0998543480316082
828,2.857813088593281,0.07553928310202586,15.420675397975495,0.04909796224118353,3.8372838538098533,0.09992250326920199
829,2.8622589618919108,0.0756007585417222,15.413011657720256,0.04914114907667324,3.8335171596108637,0.09999065850679581
830,2.866781828870289,0.07566223398141854,15.405337565683082,0.04918433591216295,3.8298493160560656,0.10005881374438962
831,2.8713801681632143,0.07572370942111488,15.397651614686795,0.049227522747652665,3.826279197818179,0.10012696898198342
832,2.8760524586996983,0.07578518486081122,15.389952298051599,0.04927070958314238,3.822805674670307,0.10019512421957724
833,2.880797179808271,0.07584666030050756,15.382238109779781,0.04931389641863209,3.81942761155136,0.10026327945717103
834,2.885612811322494,0.0759081357402039,15.374507544740213,0.0493570832541218,3.8161438686331532,0.10033143469476485
835,2.890497833686613,0.07596961117990025,15.366759098852542,0.049400270089611516,3.812953301389177,0.10039958993235866
836,2.8954507280613804,0.0760310866195966,15.358991269271163,0.04944345692510123,3.809854760665036,0.10046774516995247
837,2.9004699764300375,0.07609256205929293,15.351202554568845,0.04948664376059094,3.8068470927505396,0.10053590040754627
838,2.9055540617044393,0.07615403749898927,15.343391454920072,0.049529830596080654,3.8039291394534698,0.10060405564514008
839,2.9107014678313203,0.07621551293868561,15.335556472284006,0.04957301743157037,3.8010997381749783,0.1006722108827339
840,2.915910679898689,0.07627698837838195,15.327696110587077,0.04961620426706008,3.7983577219866302,0.10074036612032769
841,2.9211801842423646,0.0763384638180783,15.31980887590521,0.049659391102549785,3.7957019197090878,0.10080852135792151
842,2.9265084685526195,0.07639993925777464,15.311893276645579,0.0497025779380395,3.7931311559924135,0.10087667659551532
843,2.931894021980935,0.07646141469747098,15.30394782372796,0.04974576477352921,3.790644251397986,0.10094483183310912
844,2.9373353352468756,0.07652289013716732,15.295971030765598,0.049788951609018924,3.788240022482025,0.10101298707070294
845,2.9428309007450393,0.07658436557686366,15.28796141424557,0.049832138444508636,3.7859172818807227,0.10108114230829673
846,2.948379212652118,0.07664584101656,15.279917493708666,0.04987532527999835,3.7836748383969265,0.10114929754589055
847,2.953978767034025,0.07670731645625634,15.271837791928693,0.04991851211548806,3.7815114970884385,0.10121745278348436
848,2.9596280619531,0.07676879189595268,15.263720835091245,0.049961698950977775,3.779426059357831,0.10128560802107817
849,2.9653255975753834,0.07683026733564902,15.255565152971856,0.05000488578646749,3.777417323043848,0.10135376325867197
850,2.971069876277938,0.07689174277534536,15.247369279113597,0.0500480726219572,3.7754840825143097,0.10142191849626578
851,2.9768594027562294,0.0769532182150417,15.239131751003962,0.05009125945744691,3.7736251287605542,0.1014900737338596
852,2.9826926841315298,0.07701469365473804,15.230851110251184,0.050134446292936626,3.771839249493382,0.10155822897145339
853,2.988568230058372,0.07707616909443438,15.222525902759806,0.05017763312842634,3.770125229240481,0.10162638420904721
854,2.994484552832005,0.07713764453413072,15.21415467890559,0.050220819963916044,3.76848184944534,0.10169453944664102
855,3.0004401674958707,0.07719911997382706,15.20573599370967,0.05026400679940576,3.7669078885676064,0.10176269468423482
856,3.006433591949086,0.0772605954135234,15.197268407012,0.05030719363489547,3.765402122184891,0.10183084992182864
857,3.0124633470539033,0.07732207085321974,15.188750483643997,0.05035038047038518,3.7639633230960063,0.10189900515942243
858,3.018527956743171,0.07738354629291608,15.1801807936004,0.050393567305874895,3.762590261425581,0.10196716039701625
859,3.0246259481277566,0.07744502173261242,15.171557912210332,0.05043675414136461,3.7612817047301017,0.10203531563461006
860,3.0307558516039297,0.07750649717230876,15.162880420307504,0.05047994097685432,3.760036418105293,0.10210347087220387
861,3.0369162009607096,0.0775679726120051,15.15414690439959,0.05052312781234403,3.7588531642948495,0.10217162610979767
862,3.0431055334871426,0.07762944805170144,15.145355956836665,0.050566314647833746,3.757730703800515,0.10223978134739148
863,3.049322390079519,0.07769092349139778,15.13650617597883,0.05060950148332346,3.7566677949934504,0.1023079365849853
864,3.055565315348509,0.07775239893109412,15.127596166362839,0.05065268831881317,3.755663194226895,0.10237609182257909
865,3.061832857726207,0.07781387437079046,15.118624538867794,0.050695875154302884,3.754715655950099,0.10244424706017291
866,3.0681235695730793,0.0778753498104868,15.109589910879919,0.05073906198979259,3.753823932823492,0.10251240229776672
867,3.0744360072847954,0.07793682525018314,15.100490906456299,0.0507822488252823,3.7529867758350797,0.10258055753536052
868,3.080768731398941,0.07799830068987948,15.091326156487625,0.050825435660772016,3.7522029344180288,0.10264871277295434
869,3.0871203067016,0.07805977612957582,15.082094298859936,0.05086862249626173,3.751471156569439,0.10271686801054813
870,3.093489302333778,0.07812125156927216,15.072793978615257,0.05091180933175144,3.7507901889702615,0.10278502324814195
871,3.0998742918976845,0.0781827270089685,15.063423848111231,0.050954996167241154,3.750158777106336,0.10285317848573575
872,3.1062738535628354,0.07824420244866484,15.053982567179625,0.05099818300273087,3.7495756653905477,0.10292133372332957
873,3.1126865701719826,0.07830567788836118,15.044468803283715,0.05104136983822058,3.7490395972860426,0.10298948896092337
874,3.1191110293468465,0.07836715332805752,15.03488123167458,0.05108455667371029,3.7485493154305063,0.10305764419851718
875,3.1255458235936433,0.07842862876775386,15.025218535546225,0.051127743509200005,3.748103561761467,0.103125799436111
876,3.1319895504084037,0.0784901042074502,15.01547940618951,0.05117093034468972,3.7477010776425934,0.10319395467370479
877,3.13844081238205,0.07855157964714654,15.005662543144945,0.05121411718017943,3.7473406039909674,0.10326210991129861
878,3.144898217305246,0.07861305508684288,14.995766654354238,0.05125730401566914,3.747020881405303,0.10333026514889242
879,3.1513603782729853,0.07867453052653922,14.985790456310628,0.05130049085115885,3.7467406502950835,0.10339842038648622
880,3.157825913788908,0.07873600596623556,14.975732674207945,0.05134367768664856,3.7464986510105867,0.10346657562408003
881,3.164293447869354,0.0787974814059319,14.965592042088494,0.051386864522138274,3.7462936239737745,0.10353473086167383
882,3.170761610147109,0.07885895684562824,14.955367302989522,0.05143005135762799,3.7461243098100137,0.10360288609926765
883,3.177229035974858,0.07892043228532458,14.945057209088512,0.0514732381931177,3.7459894494805996,0.10367104133686145
884,3.183694366528313,0.07898190772502094,14.934660521847078,0.05151642502860741,3.745887784416066,0.10373919657445527
885,3.19015624890901,0.07904338316471728,14.924176012153547,0.051559611864097125,3.7458180566502226,0.10380735181204907
886,3.1966133362467657,0.07910485860441362,14.913602460464192,0.05160279869958684,3.7457790089549228,0.10387550704964288
887,3.2030642878017854,0.07916633404410996,14.90293865694311,0.05164598553507655,3.7457693849755147,0.1039436622872367
888,3.209507769066378,0.0792278094838063,14.892183401600656,0.051689172370566264,3.7457879293669416,0.10401181752483049
889,3.2159424518663062,0.07928928492350264,14.881335504430535,0.051732359206055976,3.745833387930476,0.10407997276242431
890,3.2223670144617387,0.07935076036319898,14.870393785545435,0.05177554604154569,3.7459045077510384,0.10414812800001812
891,3.2287801416477757,0.07941223580289532,14.859357075311221,0.0518187328770354,3.746000037335088,0.10421628323761192
892,3.2351805248545706,0.07947371124259166,14.848224214479702,0.05186191971252511,3.7461187267490357,0.10428443847520573
893,3.2415668622469984,0.079535186682288,14.83699405431989,0.05190510654801482,3.746259327758165,0.10435259371279954
894,3.247937858823875,0.07959666212198434,14.825665456747803,0.05194829338350453,3.746420593966012,0.10442074895039336
895,3.2542922265167222,0.07965813756168068,14.814237294454758,0.051991480218994246,3.746601280954192,0.10448890418798715
896,3.2606286842880325,0.07971961300137702,14.802708451034112,0.05203466705448396,3.746800146422616,0.10455705942558097
897,3.2669459582290585,0.07978108844107336,14.791077821106537,0.05207785388997367,3.747015950330092,0.10462521466317477
898,3.2732427816570895,0.0798425638807697,14.779344310443681,0.052121040725463384,3.7472474550352506,0.10469336990076858
899,3.279517895212198,0.07990403932046604,14.767506836090325,0.0521642275609531,3.7474934254377894,0.1047615251383624
900,3.2857700469534636,0.07996551476016238,14.7555643264849,0.05220741439644281,3.7477526291199768,0.10482968037595619
901,3.2919979924546414,0.08002699019985873,14.743515721578481,0.05225060123193252,3.7480238364884064,0.10489783561355001
902,3.298200494899262,0.08008846563955507,14.731359972952117,0.052293788067422235,3.7483058209159505,0.10496599085114382
903,3.3043763251751597,0.08014994107925141,14.719096043932584,0.05233697490291195,3.7485973588838863,0.10503414608873762
904,3.3105242619684154,0.08021141651894775,14.7067229097065,0.052380161738401654,3.7488972301241614,0.10510230132633143
905,3.3166430918566725,0.0802728919586441,14.694239557432756,0.05242334857389137,3.7492042177617697,0.10517045656392524
906,3.322731609401853,0.08033436739834043,14.681644986353351,0.05246653540938108,3.749517108457189,0.10523861180151906
907,3.328788617242229,0.08039584283803677,14.668938207902523,0.05250972224487079,3.749834692548864,0.10530676703911285
908,3.334812926183844,0.08045731827773311,14.65611824581419,0.052552909080360505,3.7501557641956933,0.10537492227670667
909,3.340803355291283,0.08051879371742945,14.6431841362277,0.05259609591585022,3.750479121519477,0.10544307751430047
910,3.3467587319777437,0.0805802691571258,14.630134927791932,0.05263928275133993,3.750803566747312,0.10551123275189428
911,3.352677892094442,0.08064174459682213,14.616969681767559,0.05268246958682964,3.7511279063538843,0.1055793879894881
912,3.358559680019293,0.08070322003651847,14.603687472127717,0.052725656422319356,3.7514509512036187,0.10564754322708189
913,3.3644029487448717,0.08076469547621482,14.590287385656834,0.05276884325780907,3.751771516692683,0.10571569846467571
914,3.370206559965657,0.08082617091591116,14.57676852204775,0.05281203009329878,3.7520884228907736,0.10578385370226952
915,3.3759693841645113,0.0808876463556075,14.563129993997102,0.052855216928788494,3.752400494682672,0.10585200893986332
916,3.381690300698399,0.08094912179530384,14.549370927298858,0.05289840376427821,3.7527065619095343,0.10592016417745713
917,3.3873681978833377,0.08101059723500018,14.53549046093615,0.05294159059976791,3.753005459509878,0.10598831941505094
918,3.3930019730785457,0.08107207267469652,14.521487747171284,0.052984777435257625,3.7532960276602245,0.10605647465264476
919,3.3985905327698025,0.08113354811439286,14.507361951633946,0.05302796427074734,3.753577111915381,0.10612462989023856
920,3.4041327926519673,0.0811950235540892,14.493112253407604,0.05307115110623705,3.75384756334831,0.10619278512783237
921,3.409627677710689,0.08125649899378554,14.478737845114097,0.053114337941726764,3.754106238689562,0.10626094036542617
922,3.4150741223032504,0.08131797443348188,14.46423793299638,0.053157524777216476,3.754352000466236,0.10632909560301998
923,3.420471070238564,0.08137944987317822,14.449611736999463,0.05320071161270619,3.7545837171404295,0.10639725084061379
924,3.425817474856287,0.08144092531287456,14.434858490849482,0.0532438984481959,3.754800263247158,0.10646540607820759
925,3.4311122991050533,0.0815024007525709,14.41997744213094,0.053287085283685615,3.755000519531689,0.10653356131580141
926,3.436354515619798,0.08156387619226724,14.404967852362063,0.05333027211917533,3.755183373086275,0.10660171655339522
927,3.4415431067981768,0.08162535163196358,14.389828997068326,0.05337345895466504,3.7553477174862446,0.10666987179098902
928,3.446677064876036,0.08168682707165992,14.374560165854078,0.05341664579015475,3.7554924529254246,0.10673802702858283
929,3.4517553920019717,0.08174830251135626,14.35916066247231,0.053459832625644466,3.755616486350847,0.10680618226617664
930,3.456777100310901,0.0818097779510526,14.34362980489252,0.05350301946113417,3.75571873159672,0.10687433750377044
931,3.461741211996691,0.08187125339074894,14.3279669253667,0.053546206296623884,3.7557981095176305,0.10694249274136426
932,3.4666467593837837,0.08193272883044528,14.312171370493436,0.0535893931321136,3.75585354812094,0.10701064797895807
933,3.4714927849978454,0.08199420427014162,14.296242501280085,0.05363257996760331,3.7558839826983346,0.10707880321655187
934,3.476278341635392,0.08205567970983796,14.280179693203056,0.05367576680309302,3.7558883559565235,0.10714695845414568
935,3.4810024924324035,0.0821171551495343,14.26398233626619,0.053718953638582735,3.7558656181470202,0.10721511369173949
936,3.4856643109319028,0.08217863058923064,14.247649835057207,0.05376214047407245,3.755814727194997,0.10728326892933329
937,3.490262881150486,0.08224010602892698,14.231181608802242,0.05380532730956216,3.7557346488271763,0.10735142416692711
938,3.4947972976437898,0.08230158146862332,14.214577091418468,0.05384851414505187,3.755624356698726,0.10741957940452092
939,3.4992666655709,0.08236305690831966,14.197835731564759,0.053891700980541586,3.7554828325191236,0.10748773464211472
940,3.5036701007576663,0.082424532348016,14.180956992690477,0.0539348878160313,3.7553090661769706,0.10755588987970853
941,3.50800672975892,0.08248600778771234,14.16394035308226,0.05397807465152101,3.755102055863711,0.10762404511730234
942,3.5122756899195955,0.08254748322740868,14.146785305908937,0.05402126148701072,3.7548608081962414,0.10769220035489614
943,3.5164761294347175,0.08260895866710502,14.129491359264446,0.05406444832250043,3.754584338338357,0.10776035559248996
944,3.520607207408266,0.08267043410680136,14.112058036208865,0.05410763515799014,3.7542716701210392,0.10782851083008377
945,3.5246680939109,0.0827319095464977,14.094484874807458,0.054150821993479856,3.753921836161526,0.10789666606767757
946,3.528657970036514,0.08279338498619404,14.0767714281678,0.05419400882896957,3.753533877981139,0.10796482130527138
947,3.5325760279576484,0.08285486042589038,14.058917264474966,0.05423719566445928,3.7531068461218644,0.10803297654286519
948,3.536421470979702,0.08291633586558672,14.040921967024723,0.054280382499948994,3.752639800261618,0.10810113178045899
949,3.5401935135939717,0.08297781130528306,14.022785134254834,0.05432356933543871,3.7521318093282137,0.10816928701805281
950,3.5438913815294892,0.08303928674497942,14.004506379774414,0.05436675617092842,3.7515819516119535,0.10823744225564662
951,3.547514311803645,0.08310076218467576,13.98608533239124,0.05440994300641813,3.7509893148768723,0.10830559749324042
952,3.5510615527715927,0.0831622376243721,13.967521636137278,0.054453129841907845,3.750352996470555,0.10837375273083423
953,3.554532364174432,0.08322371306406844,13.948814950292121,0.05449631667739756,3.7496721034325318,0.10844190796842804
954,3.557926017186139,0.08328518850376478,13.929964949404528,0.05453950351288727,3.7489457526012178,0.10851006320602184
955,3.5612417944592547,0.08334666394346112,13.91097132331206,0.054582690348376976,3.7481730707193712,0.10857821844361566
956,3.564478990169312,0.08340813938315746,13.891833777158704,0.05462587718386669,3.7473531945380354,0.10864637368120947
957,3.567636910057988,0.0834696148228538,13.872552031410596,0.0546690640193564,3.7464852709189613,0.10871452891880327
958,3.570714871474984,0.08353109026255014,13.853125821869806,0.054712250854846115,3.7455684569354535,0.10878268415639708
959,3.5737122034186126,0.08359256570224648,13.833554899686145,0.05475543769033583,3.744601919971655,0.10885083939399089
960,3.576628246575098,0.08365404114194282,13.813839031367088,0.05479862452582554,3.7435848378202006,0.10891899463158469
961,3.57946235335655,0.08371551658163916,13.79397799878574,0.05484181136131525,3.742516398778268,0.10898714986917851
962,3.5822138879376446,0.0837769920213355,13.773971599186849,0.054884998196804965,3.7413958017419517,0.10905530510677232
963,3.584882226290973,0.08383846746103184,13.753819645190935,0.05492818503229468,3.740222256298975,0.10912346034436612
964,3.587466756221053,0.08389994290072818,13.733521964796484,0.05497137186778439,3.738994982819698,0.10919161558195993
965,3.5899668773970186,0.08396141834042452,13.71307840138019,0.055014558703274104,3.7377132125464145,0.10925977081955374
966,3.592382001383946,0.08402289378012086,13.692488813695332,0.055057745538763816,3.73637618768089,0.10932792605714754
967,3.594711551672836,0.08408436921981721,13.671753075868203,0.05510093237425353,3.7349831614701583,0.10939608129474136
968,3.59695496370923,0.08414584465951355,13.650871077392656,0.055144119209743235,3.73353339829052,0.10946423653233517
969,3.59911168492046,0.08420732009920989,13.629842723122714,0.05518730604523295,3.7320261737297478,0.10953239176992897
970,3.6011811747415274,0.08426879553890623,13.608667933263359,0.05523049288072266,3.730460774667467,0.10960054700752278
971,3.6031629046395897,0.08433027097860257,13.587346643359325,0.05527367971621237,3.728836499353691,0.10966870224511659
972,3.605056358137071,0.08439174641829891,13.565878804282125,0.055316866551702086,3.7271526574855054,0.10973685748271039
973,3.6068610308333704,0.08445322185799525,13.544264382215081,0.0553600533871918,3.7254085702818664,0.10980501272030421
974,3.608576430425175,0.0845146972976916,13.522503358636575,0.05540324022268151,3.723603570556513,0.10987316795789802
975,3.610202076725366,0.08457617273738793,13.500595730301402,0.055446427058171224,3.7217370027889554,0.10994132319549182
976,3.61173750168051,0.08463764817708427,13.47854150922024,0.05548961389366094,3.7198082231935485,0.11000947843308563
977,3.6131822493869463,0.08469912361678061,13.4563407226373,0.05553280072915065,3.7178165997866075,0.11007763367067944
978,3.6145358761054394,0.08476059905647695,13.43399341300615,0.05557598756464036,3.715761512451575,0.11014578890827324
979,3.6157979502744118,0.0848220744961733,13.411499637963638,0.055619174400130075,3.7136423530022027,0.11021394414586706
980,3.616968052521756,0.08488354993586963,13.388859470302052,0.05566236123561978,3.7114585252437506,0.11028209938346087
981,3.6180457756751947,0.08494502537556597,13.366072997939414,0.055705548071109494,3.7092094450321795,0.11035025462105467
982,3.6190307247712177,0.08500650081526231,13.343140323888006,0.05574873490659921,3.706894540331325,0.11041840985864848
983,3.619922517062578,0.08506797625495865,13.320061566221039,0.05579192174208892,3.704513251268045,0.11048656509624229
984,3.620720782024327,0.085129451694655,13.2968368580376,0.05583510857757863,3.702065030185322,0.11055472033383609
985,3.6214251613584323,0.08519092713435134,13.273466347425728,0.055878295413068345,3.699549341693311,0.11062287557142991
986,3.6220353089969057,0.08525240257404768,13.249950197423763,0.05592148224855806,3.696965662718322,0.11069103080902372
987,3.6225508911035202,0.08531387801374402,13.22628858597998,0.05596466908404777,3.6943134825497292,0.11075918604661752
988,3.622971586074038,0.08537535345344036,13.202481705910335,0.05600785591953748,3.6915923028847835,0.11082734128421133
989,3.6232970845350034,0.0854368288931367,13.178529764854577,0.056051042755027196,3.688801637871342,0.11089549652180514
990,3.62352708934107,0.08549830433283304,13.154432985230613,0.05609422959051691,3.6859410141484816,0.11096365175939894
991,3.6236613155708586,0.08555977977252938,13.130191604187077,0.05613741642600662,3.6830099708850024,0.11103180699699276
992,3.6236994905213757,0.08562125521222572,13.105805873554267,0.056180603261496334,3.680008059815806,0.11109996223458657
993,3.6236413537009473,0.08568273065192206,13.081276059793339,0.05622379009698604,3.676934845276149,0.11116811747218037
994,3.623486656820708,0.0857442060916184,13.056602443943776,0.05626697693247575,3.6737899042337516,0.11123627270977418
995,3.6232351637846136,0.08580568153131474,13.031785321569291,0.056310163767965465,3.670572826318771,0.11130442794736799
996,3.622886650678002,0.08586715697101108,13.006825002701916,0.05635335060345518,3.667283213851617,0.1113725831849618
997,3.6224409057546842,0.08592863241070742,12.981721811784524,0.05639653743894489,3.6639206818686216,0.11144073842255561
998,3.6218977294225767,0.08599010785040376,12.956476087611735,0.056439724274434604,3.6604848581455434,0.11150889366014942
999,3.6212569342278744,0.0860515832901001,12.931088183269056,0.056482911109924316,3.6569753832189096,0.11157704889774323


==> visu/tikz_csvs_diagonal_force/hist_0.005/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00005,0.7618899345397949,0.7358303666114807,0.8891503810882568
1,1,00016,0.9434353709220886,0.9388024806976318,1.0070689916610718
2,2,00027,0.8071485757827759,0.7819269299507141,0.9394485950469971
3,3,00038,3.425349473953247,1.2021733522415161,1.8159023523330688
4,4,00093,2.50691556930542,0.8743165135383606,1.3841722011566162
5,5,00082,0.897213339805603,0.8930733799934387,0.971443772315979
6,6,00049,1.5669912099838257,0.7066482901573181,1.2188841104507446
7,7,00060,0.9004165530204773,0.897838830947876,0.9573659896850586
8,8,00071,18.2039852142334,5.8275909423828125,14.277148246765137
9,9,00104,0.8495538830757141,0.7136086225509644,0.9559670686721802


==> visu/tikz_csvs_diagonal_force/hist_0.005/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,0.10073668667248897,0.7618899345397949,0.3528492018002986,0.7066482901573181,0.135182107847986,0.8891503810882568
1,0.10082171909670855,0.779349489374323,0.3531166064555702,0.7117743588782646,0.1352412107730532,0.9025517803531986
2,0.1009043171223686,0.7968090442088512,0.35337503327357245,0.716900427599211,0.1352968671087751,0.9159531796181405
3,0.10098447495981298,0.8142685990433793,0.3536244624156348,0.7220264963201575,0.13534907261328122,0.9293545788830823
4,0.10106218699760071,0.8317281538779074,0.35386487473078454,0.7271525650411039,0.13539782330882183,0.9427559781480241
5,0.10113744780315943,0.8491877087124355,0.35409625175819776,0.7322786337620503,0.13544311548227345,0.9561573774129659
6,0.10121025212341687,0.8666472635469638,0.354318575729564,0.7374047024829967,0.13548494568561062,0.9695587766779078
7,0.10128059488541025,0.8841068183814919,0.35453182957136153,0.7425307712039432,0.13552331073634374,0.9829601759428496
8,0.10134847119687358,0.90156637321602,0.35473599690704355,0.7476568399248896,0.1355582077179232,0.9963615752077915
9,0.10141387634680274,0.9190259280505482,0.3549310620591361,0.7527829086458361,0.1355896339801092,1.0097629744727332
10,0.10147680580599801,0.9364854828850763,0.35511701005124485,0.7579089773667825,0.1356175871393076,1.023164373737675
11,0.10153725522758456,0.9539450377196044,0.35529382660997333,0.763035046087729,0.1356420650788719,1.036565773002617
12,0.10159522044750988,0.9714045925541326,0.35546149816674955,0.7681611148086754,0.13566306594937044,1.0499671722675588
13,0.10165069748501934,0.9888641473886607,0.3556200118595632,0.7732871835296219,0.13568058816882003,1.0633685715325005
14,0.10170368254310849,1.0063237022231888,0.3557693555346101,0.7784132522505682,0.13569463042288474,1.0767699707974423
15,0.1017541720089527,1.0237832570577168,0.35590951774784735,0.7835393209715147,0.13570519166504078,1.090171370062384
16,0.10180216245431442,1.041242811892245,0.3560404877664556,0.7886653896924611,0.13571227111670675,1.103572769327326
17,0.10184765063592716,1.0587023667267732,0.3561622555702092,0.7937914584134076,0.13571586826733978,1.1169741685922678
18,0.10189063349585661,1.0761619215613014,0.3562748118527563,0.798917527134354,0.13571598287449707,1.1303755678572096
19,0.10193110816183899,1.0936214763958294,0.3563781480228033,0.8040435958553005,0.13571261496386305,1.1437769671221514
20,0.10196907194759618,1.1110810312303576,0.3564722562052106,0.809169664576247,0.13570576482924251,1.1571783663870931
21,0.10200452235312775,1.1285405860648856,0.3565571292419924,0.8142957332971934,0.13569543303251863,1.1705797656520351
22,0.10203745706498009,1.1460001408994138,0.35663276069322525,0.8194218020181399,0.1356816204035774,1.183981164916977
23,0.10206787395649206,1.163459695733942,0.35669914483786364,0.8245478707390863,0.13566432804019712,1.1973825641819187
24,0.10209577108801782,1.1809192505684702,0.3567562766744613,0.8296739394600327,0.13564355730790387,1.2107839634468607
25,0.1021211467071261,1.1983788054029982,0.35680415192180054,0.8348000081809791,0.1356193098397923,1.2241853627118024
26,0.10214399924877647,1.2158383602375264,0.35684276701942685,0.8399260769019256,0.13559158753631276,1.2375867619767442
27,0.10216432733547212,1.2332979150720544,0.35687211912809114,0.845052145622872,0.1355603925650233,1.250988161241686
28,0.10218212977738945,1.2507574699065827,0.3568922061300971,0.8501782143438185,0.13552572736030832,1.2643895605066278
29,0.10219740557248445,1.2682170247411109,0.3569030266295563,0.8553042830647649,0.13548759462306256,1.2777909597715698
30,0.10221015390657563,1.2856765795756389,0.3569045799525487,0.8604303517857114,0.13544599732034113,1.2911923590365115
31,0.10222037415340351,1.303136134410167,0.35689686614718935,0.8655564205066577,0.13540093868497544,1.3045937583014533
32,0.1022280658746672,1.320595689244695,0.356879885983602,0.8706824892276042,0.13535242221515537,1.317995157566395
33,0.10223322882003717,1.3380552440792233,0.35685364095379823,0.8758085579485506,0.1353004516739774,1.3313965568313368
34,0.10223586292714494,1.3555147989137515,0.3568181332714638,0.8809346266694971,0.13524503108895877,1.3447979560962788
35,0.10223596832154946,1.3729743537482797,0.3567733658716503,0.8860606953904435,0.13518616475151846,1.3581993553612206
36,0.10223354531668022,1.3904339085828077,0.35671934241037395,0.89118676411139,0.13512385721642384,1.3716007546261624
37,0.10222859441375684,1.4078934634173357,0.3566560672641205,0.8963128328323364,0.13505811330120437,1.3850021538911044
38,0.10222111630168587,1.425353018251864,0.35658354552925714,0.9014389015532829,0.1349889380855316,1.398403553156046
39,0.10221111185693374,1.442812573086392,0.3565017830213505,0.9065649702742293,0.13491633691056604,1.411804952420988
40,0.102198582143377,1.4602721279209203,0.3564107862743919,0.9116910389951758,0.13484031537827063,1.4252063516859297
41,0.10218352841212927,1.4777316827554485,0.35631056253992943,0.9168171077161222,0.1347608793506913,1.4386077509508715
42,0.1021659521013449,1.4951912375899765,0.3562011197861069,0.9219431764370687,0.1346780349492046,1.4520091502158134
43,0.10214585483599971,1.5126507924245045,0.3560824666966109,0.927069245158015,0.13459178855373244,1.465410549480755
44,0.10212323842764862,1.5301103472590327,0.3559546126695244,0.9321953138789615,0.13450214680192435,1.478811948745697
45,0.10209810487416027,1.547569902093561,0.35581756781608853,0.9373213825999079,0.13440911658830698,1.4922133480106388
46,0.1020704563594288,1.5650294569280891,0.355671342959372,0.9424474513208544,0.13431270506340143,1.5056147472755805
47,0.10204029525306256,1.5824890117626171,0.3555159496328499,0.9475735200418008,0.13421291963280846,1.5190161465405225
48,0.10200762411005021,1.5999485665971453,0.3553514000788883,0.9526995887627473,0.1341097679562613,1.5324175458054643
49,0.10197244567040395,1.6174081214316733,0.3551777072471411,0.9578256574836936,0.13400325794664714,1.545818945070406
50,0.10193476285877992,1.6348676762662016,0.35499488479285285,0.9629517262046401,0.13389339776899642,1.559220344335348
51,0.10189457878407643,1.6523272311007298,0.35480294707507276,0.9680777949255865,0.13378019583944092,1.5726217436002896
52,0.10185189673900918,1.669786785935258,0.3546019091547771,0.973203863646533,0.1336636608241404,1.5860231428652316
53,0.10180672019966429,1.687246340769786,0.3543917867929032,0.9783299323674794,0.13354380163817828,1.5994245421301734
54,0.10175905282502878,1.704705895604314,0.35417259644829185,0.9834560010884259,0.13342062744442615,1.6128259413951151
55,0.1017088984564991,1.7221654504388422,0.35394435527554247,0.9885820698093724,0.1332941476523778,1.6262273406600571
56,0.10165626111736702,1.7396250052733704,0.35370708112277743,0.9937081385303188,0.13316437191695246,1.6396287399249987
57,0.10160114501228384,1.7570845601078986,0.3534607925293197,0.9988342072512653,0.13303131013726793,1.6530301391899407
58,0.10154355452670238,1.7745441149424266,0.3532055087232814,1.0039602759722117,0.13289497245538384,1.6664315384548825
59,0.10148349422629703,1.7920036697769548,0.352941249619065,1.0090863446931582,0.13275536925501438,1.6798329377198242
60,0.10142096885636231,1.8094632246114828,0.3526680358147773,1.0142124134141046,0.1326125111602121,1.6932343369847662
61,0.10135598334118956,1.826922779446011,0.35238588858955744,1.019338482135051,0.13246640903402188,1.706635736249708
62,0.10128854278342181,1.8443823342805392,0.3520948299008174,1.0244645508559973,0.13231707397710604,1.7200371355146498
63,0.10121865246338799,1.8618418891150672,0.35179488238139844,1.0295906195769438,0.1321645173263402,1.7334385347795918
64,0.10114631783841488,1.8793014439495954,0.35148606933664095,1.0347166882978902,0.13200875065338075,1.7468399340445333
65,0.10107154454211867,1.8967609987841236,0.3511684147413704,1.0398427570188367,0.13184978576320386,1.7602413333094753
66,0.10099433838367493,1.9142205536186516,0.3508419432367995,1.0449688257397831,0.13168763469261616,1.773642732574417
67,0.10091470534706792,1.9316801084531798,0.3505066801273459,1.0500948944607296,0.1315223097087379,1.7870441318393588
68,0.10083265159031907,1.949139663287708,0.350162651377368,1.055220963181676,0.1313538233074579,1.8004455311043008
69,0.10074818344469476,1.966599218122236,0.34980988360781756,1.0603470319026225,0.1311821882118618,1.8138469303692424
70,0.10066130741389365,1.9840587729567642,0.3494484040928111,1.065473100623569,0.13100741737063287,1.8272483296341844
71,0.10057203017321356,2.0015183277912922,0.3490782407561201,1.0705991693445154,0.13082952395642605,1.8406497288991261
72,0.10048035856869822,2.0189778826258205,0.3486994221675802,1.0757252380654618,0.13064852136421562,1.854051128164068
73,0.100386299616264,2.0364374374603487,0.34831197753942195,1.0808513067864083,0.13046442320961643,1.86745252742901
74,0.10028986050080667,2.0538969922948764,0.34791593672252025,1.0859773755073547,0.13027724332717966,1.8808539266939517
75,0.10019104857528845,2.0713565471294046,0.3475113302025671,1.0911034442283012,0.1300869957686623,1.8942553259588935
76,0.10008987135980535,2.088816101963933,0.3470981890961662,1.0962295129492476,0.12989369480127202,1.9076567252238352
77,0.09998633654063534,2.106275656798461,0.3466765451468494,1.101355581670194,0.12969735490588652,1.921058124488777
78,0.09988045196926723,2.1237352116329893,0.3462464307210179,1.1064816503911405,0.1294979907752483,1.934459523753719
79,0.09977222566141013,2.1411947664675175,0.34580787880380737,1.111607719112087,0.12929561731213537,1.9478609230186608
80,0.09966166579598458,2.1586543213020457,0.3453609229948785,1.1167337878330335,0.12909024962750737,1.9612623222836025
81,0.09954878071409456,2.176113876136574,0.34490559750413213,1.12185985655398,0.12888190303862845,1.9746637215485443
82,0.09943357891798096,2.193573430971102,0.3444419371473526,1.1269859252749264,0.1286705930671663,1.9880651208134863
83,0.09931606906995707,2.21103298580563,0.3439699773417776,1.1321119939958728,0.1284563354372686,2.001466520078428
84,0.09919625999132543,2.228492540640158,0.34348975410159627,1.1372380627168193,0.1282391460736162,2.01486791934337
85,0.09907416066127699,2.245952095474686,0.34300130403337653,1.1423641314377655,0.12801904109945428,2.0282693186083116
86,0.09894978021577251,2.263411650309214,0.34250466433142135,1.147490200158712,0.12779603683460122,2.041670717873253
87,0.09882312794640624,2.2808712051437423,0.34199987277305705,1.1526162688796584,0.12757014979343595,2.055072117138195
88,0.09869421329925214,2.2983307599782705,0.3414869677138518,1.1577423376006049,0.12734139668286368,2.068473516403137
89,0.0985630458736932,2.3157903148127987,0.3409659880827669,1.1628684063215513,0.12710979440026088,2.081874915668079
90,0.09842963542123362,2.333249869647327,0.34043697337724155,1.1679944750424978,0.1268753600313994,2.0952763149330207
91,0.09829399184429403,2.350709424481855,0.3398999636582106,1.1731205437634442,0.12663811084835028,2.1086777141979627
92,0.09815612519499052,2.3681689793163834,0.3393549995450586,1.1782466124843907,0.12639806430736772,2.1220791134629042
93,0.09801604567389685,2.3856285341509116,0.338802122210508,1.1833726812053371,0.12615523804675355,2.1354805127278462
94,0.09787376362879108,2.4030880889854394,0.3382413733754462,1.1884987499262836,0.125909649884702,2.148881911992788
95,0.09772928955338572,2.4205476438199676,0.33767279530368766,1.19362481864723,0.12566131781712636,2.16228331125773
96,0.09758263408604252,2.4380071986544958,0.337096430796677,1.1987508873681765,0.1254102600154666,2.1756847105226718
97,0.09743380800847164,2.4554667534890235,0.33651232318812935,1.203876956089123,0.12515649482447888,2.1890861097876133
98,0.09728282224441556,2.4729263083235518,0.3359205163386131,1.2090030248100692,0.12490004076000784,2.2024875090525553
99,0.09712968785831794,2.49038586315808,0.3353210546300723,1.2141290935310156,0.12464091650674092,2.2158889083174973
100,0.0969744160539778,2.507845417992608,0.33471398296029276,1.219255162251962,0.12437914091594626,2.2292903075824393
101,0.09681701817318883,2.5253049728271364,0.33409934673731034,1.2243812309729085,0.12411473300319345,2.242691706847381
102,0.09665750569436463,2.5427645276616646,0.333477191873764,1.229507299693855,0.12384771194605876,2.2560931061123224
103,0.09649589023114967,2.560224082496193,0.3328475647811944,1.2346333684148014,0.12357809708181383,2.2694945053772644
104,0.09633218353101654,2.577683637330721,0.33221051236428795,1.2397594371357479,0.12330590790509946,2.2828959046422064
105,0.09616639747384913,2.595143192165249,0.33156608201506843,1.2448855058566943,0.12303116406558437,2.2962973039071484
106,0.095998544070513,2.612602746999777,0.3309143216070375,1.2500115745776408,0.12275388536560897,2.30969870317209
107,0.09582863546141207,2.6300623018343052,0.3302552794892633,1.2551376432985872,0.12247409175781515,2.3231001024370315
108,0.09565668391503268,2.647521856668833,0.32958900448042006,1.2602637120195337,0.12219180334276213,2.3365015017019735
109,0.09548270182647486,2.664981411503361,0.32891554586277927,1.2653897807404801,0.12190704036652902,2.3499029009669155
110,0.09530670171597114,2.6824409663378894,0.32823495337615194,1.2705158494614266,0.12161982321830417,2.3633043002318574
111,0.09512869622739323,2.6999005211724176,0.3275472772117861,1.275641918182373,0.12133017242796199,2.376705699496799
112,0.09494869812674675,2.717360076006946,0.32685256800621687,1.2807679869033195,0.1210381086636274,2.3901070987617405
113,0.09476672030065428,2.734819630841474,0.32615087683507327,1.285894055624266,0.12074365272922863,2.4035084980266825
114,0.09458277575482686,2.7522791856760023,0.3254422552068412,1.2910201243452124,0.12044682556203842,2.4169098972916245
115,0.09439687761252455,2.76973874051053,0.32472675505658394,1.2961461930661589,0.12014764823020437,2.4303112965565665
116,0.09420903911300577,2.7871982953450583,0.3240044287396215,1.3012722617871053,0.11984614193026852,2.443712695821508
117,0.09401927360996618,2.8046578501795865,0.3232753290251693,1.3063983305080518,0.1195423279846768,2.45711409508645
118,0.09382759456996703,2.8221174050141147,0.3225395090899386,1.3115243992289982,0.1192362278392787,2.4705154943513916
119,0.09363401557085345,2.839576959848643,0.3217970225116981,1.3166504679499447,0.11892786306081751,2.4839168936163336
120,0.09343855030016279,2.8570365146831707,0.3210479232627985,1.3217765366708911,0.11861725533441173,2.4973182928812756
121,0.09324121255352322,2.874496069517699,0.3202922657036618,1.3269026053918376,0.11830442646102757,2.510719692146217
122,0.09304201623304312,2.891955624352227,0.3195301045762354,1.332028674112784,0.11798939835494372,2.524121091411159
123,0.09284097534569133,2.9094151791867553,0.3187614949974126,1.3371547428337305,0.11767219304120818,2.5375224906761007
124,0.09263810400166841,2.9268747340212835,0.3179864924524206,1.3422808115546767,0.11735283265308764,2.5509238899410427
125,0.09243341641276963,2.9443342888558117,0.31720515278817685,1.3474068802756232,0.11703133942951022,2.5643252892059847
126,0.09222692689073898,2.9617938436903395,0.3164175322066154,1.3525329489965696,0.11670773571250148,2.5777266884709267
127,0.09201864984561613,2.9792533985248677,0.3156236872579833,1.357659017717516,0.11638204394461449,2.5911280877358682
128,0.09180859978407457,2.996712953359396,0.3148236748341102,1.3627850864384625,0.11605428666635415,2.6045294870008098
129,0.09159679130775293,3.014172508193924,0.31401755216164956,1.367911155159409,0.11572448651359618,2.6179308862657518
130,0.09138323911157883,3.0316320630284523,0.3132053767952946,1.3730372238803554,0.11539266621500151,2.6313322855306938
131,0.09116795798208557,3.04909161786298,0.31238720661096986,1.3781632926013019,0.11505884858942594,2.6447336847956358
132,0.09095096279572237,3.0665511726975083,0.31156309979899816,1.3832893613222483,0.1147230565433259,2.6581350840605773
133,0.09073226851715803,3.0840107275320365,0.31073311485724653,1.3884154300431946,0.11438531306816066,2.671536483325519
134,0.09051189019757842,3.1014702823665647,0.3098973105842489,1.393541498764141,0.11404564123779115,2.684937882590461
135,0.09028984297297807,3.118929837201093,0.3090557460723106,1.3986675674850875,0.11370406420587625,2.698339281855403
136,0.09006614206244615,3.136389392035621,0.30820848070059187,1.403793636206034,0.1133606052032665,2.711740681120345
137,0.08984080276644693,3.153848946870149,0.30735557412817477,1.4089197049269804,0.1130152875353958,2.7251420803852864
138,0.08961384046509538,3.171308501704677,0.30649708628711253,1.4140457736479268,0.11266813457967166,2.738543479650228
139,0.08938527061642787,3.1887680565392054,0.30563307737546347,1.4191718423688733,0.11231916978286434,2.75194487891517
140,0.08915510875466805,3.2062276113737336,0.3047636078503101,1.4242979110898197,0.11196841665849508,2.765346278180112
141,0.08892337048848885,3.223687166208262,0.3038887384207652,1.4294239798107662,0.11161589878422402,2.778747677445054
142,0.08869007149927012,3.2411467210427896,0.30300853004096495,1.4345500485317126,0.11126163979923824,2.7921490767099955
143,0.0884552275393528,3.2586062758773178,0.30212304390305156,1.439676117252659,0.11090566340164015,2.805550475974937
144,0.08821885443028936,3.276065830711846,0.3012323414301452,1.4448021859736055,0.11054799334583693,2.818951875239879
145,0.08798096806109114,3.293525385546374,0.3003364842693073,1.449928254694552,0.11018865343993091,2.832353274504821
146,0.08774158438647288,3.3109849403809024,0.299435534284496,1.4550543234154985,0.10982766754311198,2.845754673769763
147,0.08750071942509426,3.3284444952154306,0.29852955354951494,1.460180392136445,0.1094650595630517,2.8591560730347045
148,0.08725838925779944,3.3459040500499584,0.29761860434095655,1.4653064608573914,0.10910085345330006,2.8725574722996465
149,0.08701461002585412,3.3633636048844866,0.29670274913114025,1.4704325295783378,0.10873507321068508,2.885958871564588
150,0.08676939792918077,3.380823159719015,0.29578205058104834,1.4755585982992843,0.1083677428727155,2.89936027082953
151,0.08652276922459268,3.398282714553543,0.2948565715332588,1.4806846670202307,0.10799888651498718,2.912761670094472
152,0.08627474022402601,3.4157422693880712,0.293926375004877,1.4858107357411772,0.10762852824859367,2.9261630693594136
153,0.08602532729277129,3.4332018242225995,0.29299152418046837,1.4909368044621236,0.10725669221754067,2.9395644686243556
154,0.08577454684770394,3.450661379057127,0.29205208240499053,1.49606287318307,0.10688340259616591,2.952965867889297
155,0.08552241535551423,3.4681209338916554,0.2911081131767292,1.5011889419040165,0.1065086835865637,2.966367267154239
156,0.08526894933093693,3.4855804887261836,0.2901596801402362,1.506315010624963,0.10613255941601513,2.979768666419181
157,0.08501416533498116,3.503040043560712,0.28920684707927247,1.5114410793459094,0.10575505433442454,2.9931700656841227
158,0.08475807997316012,3.52049959839524,0.2882496779097562,1.5165671480668559,0.10537619261176148,3.0065714649490647
159,0.08450070989372183,3.537959153229768,0.2872882366727177,1.5216932167878023,0.10499599853551028,3.0199728642140067
160,0.08424207178588004,3.555418708064296,0.2863225875272617,1.5268192855087486,0.10461449640812588,3.0333742634789482
161,0.08398218237804678,3.5728782628988243,0.2853527947435385,1.531945354229695,0.10423171054449744,3.0467756627438902
162,0.08372105843606575,3.5903378177333525,0.2843789226957244,1.5370714229506415,0.10384766526941969,3.0601770620088318
163,0.08345871676144742,3.6077973725678807,0.2834010358550141,1.542197491671588,0.10346238491507216,3.0735784612737738
164,0.08319517418960595,3.625256927402409,0.28241919878262306,1.5473235603925344,0.10307589381850724,3.0869798605387158
165,0.08293044758809816,3.6427164822369367,0.28143347612280467,1.5524496291134808,0.10268821631914668,3.1003812598036573
166,0.08266455385486472,3.660176037071465,0.2804439325958803,1.5575756978344273,0.10229937675628774,3.1137826590685993
167,0.08239750991647402,3.677635591905993,0.27945063299128425,1.5627017665553737,0.10190939946661831,3.127184058333541
168,0.0821293327263688,3.6950951467405213,0.2784536421606256,1.5678278352763202,0.1015183087817424,3.140585457598483
169,0.08186003926311568,3.7125547015750495,0.27745302501076624,1.5729539039972666,0.10112612902571567,3.153986856863425
170,0.08158964652865835,3.7300142564095773,0.27644884649691714,1.5780799727182129,0.10073288451259149,3.1673882561283664
171,0.08131817154657396,3.7474738112441055,0.2754411716157538,1.5832060414391593,0.10033859954397785,3.1807896553933084
172,0.0810456313603335,3.7649333660786337,0.27443006539855236,1.5883321101601058,0.09994329840660574,3.19419105465825
173,0.08077204303156618,3.782392920913162,0.27341559290434536,1.5934581788810522,0.09954700536990886,3.207592453923192
174,0.08049742363832804,3.79985247574769,0.272397819213101,1.5985842476019987,0.09914974468361537,3.220993853188134
175,0.08022179027337513,3.8173120305822184,0.2713768094189246,1.6037103163229451,0.0987515405753518,3.2343952524530755
176,0.07994516004244145,3.834771585416746,0.27035262862328424,1.6088363850438916,0.09835241724825944,3.2477966517180175
177,0.0796675500625218,3.8522311402512743,0.2693253419282618,1.613962453764838,0.09795239887862378,3.2611980509829595
178,0.07938897746016003,3.8696906950858025,0.26829501442982884,1.6190885224857845,0.0975515096135169,3.274599450247901
179,0.07910945936974255,3.8871502499203308,0.2672617112111513,1.624214591206731,0.09714977356845343,3.288000849512843
180,0.07882901293179764,3.904609804754859,0.2662254973359194,1.6293406599276774,0.09674721482506046,3.3014022487777845
181,0.07854765529130077,3.9220693595893867,0.26518643784170903,1.6344667286486239,0.0963438574287612,3.3148036480427265
182,0.07826540359598573,3.939528914423915,0.2641445977333706,1.6395927973695703,0.09593972538647333,3.3282050473076685
183,0.0779822749946626,3.956988469258443,0.2631000419764499,1.6447188660905168,0.09553484266432187,3.34160644657261
184,0.07769828663554189,3.9744480240929714,0.2620528354906399,1.6498449348114632,0.09512923318536715,3.355007845837552
185,0.07741345566456584,3.9919075789274996,0.2610030431432647,1.6549710035324097,0.09472292082734785,3.3684092451024936
186,0.07712779922374641,4.009367133762028,0.2599507297427975,1.6600970722533561,0.09431592942043975,3.3818106443674356
187,0.07684133444951095,4.026826688596556,0.25889596003241194,1.6652231409743026,0.09390828274503034,3.3952120436323776
188,0.07655407847105478,4.044286243431084,0.2578387986835692,1.670349209695249,0.09350000452950943,3.408613442897319
189,0.076266048408702,4.061745798265612,0.2567793102896401,1.6754752784161955,0.09309111844807594,3.422014842162261
190,0.0759772613722738,4.07920535310014,0.255717559359565,1.680601347137142,0.09268164811856189,3.435416241427203
191,0.07568773445946515,4.096664907934668,0.2546536103115504,1.6857274158580884,0.09227161710027262,3.4488176406921447
192,0.07539748475422946,4.114124462769197,0.25358752746680424,1.6908534845790348,0.09186104889184468,3.4622190399570867
193,0.07510652932517208,4.131584017603725,0.25251937504331023,1.6959795532999813,0.0914499669291209,3.4756204392220282
194,0.0748148852239523,4.149043572438252,0.25144921714964286,1.7011056220209277,0.09103839458304311,3.4890218384869702
195,0.07452256948369428,4.166503127272781,0.2503771177788224,1.7062316907418742,0.09062635515756301,3.502423237751912
196,0.07422959911740724,4.183962682107309,0.24930314080221194,1.7113577594628204,0.09021387188757077,3.5158246370168538
197,0.07393599111641458,4.201422236941838,0.24822734996345644,1.7164838281837669,0.08980096793684245,3.5292260362817958
198,0.07364176244879302,4.218881791776365,0.2471498088724656,1.7216098969047133,0.08938766639600579,3.5426274355467373
199,0.07334693005782082,4.236341346610893,0.2460705809994399,1.7267359656256598,0.08897399028052491,3.5560288348116793
200,0.07305151086043637,4.2538009014454214,0.2449897296689415,1.7318620343466062,0.08855996252870418,3.5694302340766213
201,0.07275552174570656,4.27126045627995,0.24390731805401095,1.7369881030675527,0.08814560599971123,3.582831633341563
202,0.07245897957330527,4.288720011114478,0.24282340917032869,1.7421141717884991,0.0877309434716196,3.596233032606505
203,0.07216190117200268,4.306179565949006,0.24173806587042534,1.7472402405094456,0.08731599763947098,3.6096344318714464
204,0.07186430333816471,4.323639120783534,0.24065135083793743,1.752366309230392,0.08690079111335762,3.6230358311363884
205,0.07156620283426351,4.341098675618062,0.23956332658191254,1.7574923779513385,0.0864853464165246,3.6364372304013304
206,0.07126761638739866,4.358558230452591,0.23847405543116285,1.762618446672285,0.08606968598349253,3.649838629666272
207,0.07096856068782977,4.376017785287118,0.2373835995286684,1.7677445153932314,0.08565383215820087,3.663240028931214
208,0.07066905238751989,4.393477340121647,0.23629202082602976,1.7728705841141779,0.08523780719217182,3.676641428196156
209,0.07036910809869087,4.4109368949561745,0.23519938107797295,1.7779966528351243,0.08482163324269522,3.6900428274610975
210,0.07006874439238982,4.428396449790703,0.2341057418369039,1.7831227215560708,0.08440533237103436,3.7034442267260395
211,0.06976797779706763,4.445856004625231,0.23301116444751635,1.788248790277017,0.08398892654065329,3.716845625990981
212,0.06946682479716927,4.463315559459759,0.23191571004145176,1.7933748589979635,0.08357243761546522,3.730247025255923
213,0.06916530183173615,4.480775114294287,0.23081943953201245,1.79850092771891,0.08315588735810293,3.743648424520865
214,0.06886342529302066,4.4982346691288155,0.22972241360892864,1.8036269964398564,0.08273929742821037,3.7570498237858065
215,0.06856121152511302,4.515694223963344,0.22862469273317945,1.8087530651608028,0.08232268938075667,3.7704512230507485
216,0.06825867682258079,4.533153778797871,0.22752633713186965,1.8138791338817493,0.08190608466437199,3.78385262231569
217,0.0679558374291207,4.5506133336324,0.22642740679316037,1.8190052026026957,0.08148950461970544,3.797254021580632
218,0.06765270953622371,4.5680728884669275,0.2253279614612574,1.8241312713236422,0.0810729704778056,3.810655420845574
219,0.06734930928185232,4.585532443301457,0.2242280606314546,1.8292573400445886,0.08065650335852327,3.8240568201105156
220,0.06704565274913162,4.602991998135984,0.22312776354523514,1.834383408765535,0.08024012426893698,3.8374582193754576
221,0.06674175596505291,4.620451552970512,0.22202712918542958,1.8395094774864815,0.07982385410180126,3.8508596186403996
222,0.06643763489919108,4.63791110780504,0.2209262162714322,1.844635546207428,0.0794077136340175,3.864261017905341
223,0.06613330546243498,4.655370662639569,0.21982508325447572,1.8497616149283744,0.0789917235251282,3.877662417170283
224,0.06582878350573171,4.672830217474097,0.21872378831296438,1.8548876836493209,0.078575904315834,3.8910638164352247
225,0.06552408481884421,4.690289772308625,0.21762238934786704,1.8600137523702673,0.07816027642653386,3.9044652157001667
226,0.06521922512912297,4.707749327143153,0.21652094397816915,1.8651398210912138,0.0777448601558889,3.9178666149651087
227,0.06491422010029126,4.7252088819776805,0.21541950953638556,1.8702658898121602,0.07732967567940928,3.9312680142300502
228,0.06460908533124456,4.74266843681221,0.21431814306413288,1.8753919585331067,0.07691474304806473,3.9446694134949922
229,0.06430383635486424,4.760127991646737,0.21321690130776383,1.880518027254053,0.07650008218691867,3.9580708127599338
230,0.06399848863684485,4.777587546481265,0.21211584071406164,1.8856440959749994,0.07608571289378593,3.9714722120248758
231,0.06369305757453644,4.795047101315793,0.2110150174259972,1.8907701646959458,0.07567165483791427,3.9848736112898178
232,0.06338755849580081,4.812506656150322,0.20991448727854725,1.8958962334168923,0.07525792755868978,3.9982750105547593
233,0.06308200665788233,4.82996621098485,0.20881430579457505,1.9010223021378387,0.074844550464366,4.011676409819701
234,0.06277641724629335,4.847425765819378,0.20771452818077407,1.9061483708587852,0.0744315428308172,4.025077809084643
235,0.06247080537371438,4.864885320653906,0.20661520932367403,1.9112744395797316,0.07401892380031559,4.038479208349585
236,0.06216518607890894,4.882344875488434,0.20551640378571046,1.916400508300678,0.07360671238033262,4.051880607614526
237,0.06185957432565313,4.899804430322963,0.20441816580135733,1.9215265770216245,0.07319492744236432,4.065282006879468
238,0.06155398500168037,4.917263985157491,0.2033205492733239,1.926652645742571,0.07278358772078118,4.07868340614441
239,0.06124843291764088,4.934723539992019,0.20222360776881546,1.9317787144635175,0.07237271181170161,4.092084805409352
240,0.06094293280607639,4.952183094826546,0.20112739451585773,1.936904783184464,0.07196231817189047,4.105486204674294
241,0.060637499320409946,4.969642649661075,0.2000319623996865,1.9420308519054104,0.07155242511768117,4.1188876039392355
242,0.06033214703395079,4.987102204495603,0.19893736395920147,1.9471569206263568,0.07114305082392246,4.1322890032041775
243,0.060026890438914744,5.004561759330131,0.19784365138348492,1.9522829893473033,0.0707342133229497,4.1456904024691195
244,0.05972174394545971,5.022021314164659,0.19675087650838563,1.9574090580682497,0.0703259305035801,4.1590918017340615
245,0.05941672188073669,5.0394808689991875,0.1956590908131683,1.9625351267891962,0.06991822011013278,4.1724932009990034
246,0.05911183848795612,5.056940423833716,0.1945683454172274,1.9676611955101426,0.06951109974147288,4.1858946002639446
247,0.05880710792546988,5.074399978668244,0.19347869107686805,1.9727872642310889,0.06910458685008018,4.1992959995288865
248,0.05850254426586861,5.091859533502772,0.19239017818215076,1.9779133329520353,0.06869869874114246,4.2126973987938285
249,0.05819816149509491,5.1093190883373,0.19130285675380398,1.9830394016729818,0.06829345257167273,4.2260987980587705
250,0.05789397351157187,5.1267786431718285,0.19021677644020077,1.9881654703939282,0.06788886534965119,4.2395001973237125
251,0.05758999412534756,5.144238198006356,0.18913198651440286,1.9932915391148747,0.06748495393319165,4.252901596588654
252,0.05728623705725491,5.161697752840884,0.18804853587126982,1.9984176078358211,0.067081735029732,4.2663029958535965
253,0.05698271593808778,5.179157307675412,0.1869664730246351,2.0035436765567676,0.06667922519524949,4.279704395118538
254,0.05667944430779236,5.1966168625099405,0.1858858461045481,2.008669745277714,0.06627744083349989,4.29310579438348
255,0.05637643561467463,5.214076417344469,0.18480670285458253,2.0137958139986605,0.0658763981952813,4.306507193648422
256,0.0560737032146237,5.231535972178997,0.18372909062921092,2.018921882719607,0.06547611337772215,4.319908592913363
257,0.05577126037035085,5.248995527013525,0.18265305639124582,2.0240479514405534,0.06507660232359323,4.333309992178306
258,0.0554691202506445,5.266455081848053,0.1815786467093473,2.0291740201615,0.06467788082064452,4.346711391443247
259,0.05516729592964119,5.2839146366825815,0.18050590775559697,2.0343000888824463,0.06427996450096525,4.360112790708189
260,0.054865800386112384,5.30137419151711,0.17943488530313764,2.0394261576033927,0.063882868840369,4.373514189973131
261,0.05456464650276719,5.318833746351638,0.17836562472388046,2.044552226324339,0.06348660915780237,4.386915589238072
262,0.054263847065571046,5.336293301186165,0.17729817098627737,2.0496782950452856,0.06309120061477759,4.400316988503015
263,0.05396341476308038,5.3537528560206935,0.17623256865316098,2.054804363766232,0.06269665821482955,4.413718387767956
264,0.053663362185793186,5.371212410855222,0.17516886187964897,2.0599304324871786,0.06230299680299606,4.427119787032898
265,0.053363701825515614,5.38867196568975,0.17410709441111646,2.065056501208125,0.06191023106532256,4.44052118629784
266,0.053064446074744406,5.406131520524278,0.17304730958123324,2.070182569929071,0.06151837552839019,4.453922585562781
267,0.052765607226065304,5.423591075358806,0.17198955031006705,2.075308638650018,0.06112744455886747,4.467323984827724
268,0.05246719747156753,5.441050630193335,0.17093385910225442,2.080434707370964,0.0607374523630861,4.480725384092665
269,0.052169228902274024,5.458510185027863,0.1698802780452338,2.085560776091911,0.06034841298663945,4.494126783357607
270,0.05187171350758771,5.475969739862391,0.16882884880754845,2.090686844812857,0.05996034031400531,4.507528182622549
271,0.05157466317475362,5.493429294696919,0.16777961263721103,2.0958129135338037,0.05957324806819138,4.52092958188749
272,0.051278089688336935,5.510888849531447,0.16673261036013737,2.1009389822547497,0.059187149810404176,4.534330981152433
273,0.05098200472971689,5.528348404365975,0.16568788237864093,2.1060650509756966,0.05880205893974134,4.547732380417374
274,0.05068641987659644,5.545807959200503,0.16464546866999702,2.1111911196966426,0.05841798869290651,4.561133779682316
275,0.050391346602527934,5.563267514035031,0.1636054087850679,2.1163171884175895,0.058034952143947466,4.574535178947258
276,0.05009679627645441,5.580727068869559,0.16256774184699563,2.1214432571385355,0.05765296220401707,4.587936578212199
277,0.04980278016226674,5.598186623704088,0.16153250654995646,2.1265693258594824,0.05727203162115679,4.601337977477142
278,0.049509309418376474,5.615646178538616,0.16049974115798246,2.1316953945804284,0.05689217298010309,4.614739376742083
279,0.04921639509730435,5.633105733373144,0.15946948350384438,2.1368214633013753,0.0565133987021158,4.628140776007025
280,0.0489240481452846,5.650565288207672,0.1584417709880006,2.1419475320223214,0.05613572104482954,4.641542175271967
281,0.04863227940188468,5.6680248430422004,0.15741664057760796,2.1470736007432683,0.05575915210212689,4.654943574536908
282,0.04834109959964075,5.685484397876729,0.1563941288055972,2.1521996694642143,0.05538370380403363,4.668344973801851
283,0.04805051936370858,5.702943952711257,0.1553742717698097,2.157325738185161,0.05500938791663664,4.681746373066792
284,0.04776054921152997,5.720403507545784,0.15435710513219947,2.162451806906107,0.05463621604202263,4.695147772331734
285,0.04747119955251469,5.737863062380312,0.15334266411809494,2.1675778756270536,0.05426419961823947,4.708549171596676
286,0.04718248068773759,5.755322617214841,0.1523309835155251,2.172703944348,0.05389334991927864,4.721950570861617
287,0.04689440280965132,5.772782172049369,0.15132209767460622,2.1778300130689465,0.05352367805507922,4.73535197012656
288,0.04660697600181413,5.790241726883897,0.15031604050699068,2.182956081789893,0.053155194971553306,4.748753369391501
289,0.046320210238632954,5.807701281718425,0.14931284548537685,2.1880821505108394,0.0527879114506322,4.762154768656443
290,0.04603411538512161,5.8251608365529535,0.14831254564308055,2.193208219231786,0.05242183811033409,4.775556167921385
291,0.04574870119667419,5.842620391387482,0.1473151735736658,2.1983342879527323,0.0520569854048522,4.788957567186326
292,0.045463977318853384,5.86007994622201,0.14632076143063716,2.203460356673679,0.05169336362466363,4.802358966451269
293,0.045179953287193826,5.877539501056538,0.14532934092719113,2.2085864253946252,0.051330982896659154,4.81576036571621
294,0.04489663852702023,5.894999055891066,0.1443409433360279,2.2137124941155717,0.050969853184292646,4.829161764981152
295,0.04461404235328054,5.912458610725594,0.1433555994892212,2.218838562836518,0.05060998428775139,4.842563164246094
296,0.04433217397039365,5.929918165560122,0.1423733397781475,2.2239646315574646,0.05025138584414611,4.855964563511036
297,0.044051042472111876,5.94737772039465,0.14139419415347423,2.229090700278411,0.049894067327720774,4.869365962775978
298,0.043770656841398026,5.964837275229178,0.14041819212520498,2.2342167689993575,0.049538038050082396,4.882767362040919
299,0.04349102595031695,5.9822968300637065,0.13944536276278263,2.239342837720304,0.04918330716045003,4.896168761305861
300,0.04321215855994164,5.999756384898235,0.13847573469525015,2.2444689064412504,0.04882988364592334,4.909570160570803
301,0.04293406332027349,6.017215939732763,0.13750933611146768,2.249594975162197,0.04847777633177024,4.922971559835745
302,0.042656748770177,6.034675494567291,0.13654619476038593,2.2547210438831433,0.048126993881733575,4.936372959100687
303,0.042380223337328576,6.052135049401819,0.13558633795137637,2.2598471126040893,0.047777544798356476,4.949774358365628
304,0.04210449533817946,6.069594604236348,0.1346297925546153,2.2649731813250362,0.047429437423326476,4.96317575763057
305,0.041829572977932675,6.087054159070876,0.13367658500152485,2.2700992500459822,0.04708267993783806,4.976577156895512
306,0.041555464350533755,6.104513713905404,0.13272674128526668,2.275225318766929,0.046737280362973366,4.989978556160454
307,0.04128217743867561,6.121973268739931,0.13178028696129213,2.280351387487875,0.04639324656010098,5.003379955425396
308,0.041009720113816636,6.1394328235744595,0.13083724714794295,2.285477456208822,0.04605058623129267,5.0167813546903375
309,0.04073810013621289,6.156892378408988,0.12989764652710872,2.290603524929768,0.04570930691975756,5.0301827539552795
310,0.040467325154963624,6.174351933243516,0.1289615093449336,2.295729593650715,0.045369416010294206,5.0435841532202215
311,0.04019740270807016,6.191811488078044,0.1280288594125784,2.300855662371661,0.045030920729759435,5.0569855524851635
312,0.03992834022250821,6.209271042912572,0.12709972010703177,2.305981731092608,0.044693828147554675,5.0703869517501055
313,0.03966014501431341,6.226730597747101,0.1261741143719747,2.311107799813554,0.044358145176128974,5.083788351015047
314,0.039392824288679865,6.244190152581629,0.1252520647186939,2.3162338685345008,0.04402387857149862,5.0971897502799886
315,0.03912638514007187,6.261649707416157,0.12433359322704743,2.3213599372554468,0.04369103493378353,5.1105911495449305
316,0.03886083455234839,6.279109262250685,0.12341872154647808,2.3264860059763937,0.04335962070775955,5.1239925488098725
317,0.038596179398900414,6.296568817085213,0.12250747089707764,2.3316120746973397,0.04302964218342706,5.1373939480748145
318,0.038332426442800924,6.314028371919741,0.12159986207069813,2.3367381434182866,0.04270110549659537,5.1507953473397565
319,0.03806958233696751,6.331487926754269,0.12069591543211325,2.3418642121392326,0.04237401662948274,5.164196746604698
320,0.03780765362433742,6.348947481588797,0.11979565092022543,2.346990280860179,0.04204838141133173,5.17759814586964
321,0.03754664673805492,6.366407036423325,0.11889908804932121,2.3521163495811255,0.04172420551904013,5.190999545134582
322,0.0372865680016709,6.383866591257854,0.1180062459103728,2.357242418302072,0.041401494477806396,5.204400944399524
323,0.03702742362935455,6.401326146092382,0.11711714317238553,2.3623684870230184,0.04108025366179036,5.217802343664466
324,0.036769219726117186,6.41878570092691,0.11623179808379086,2.367494555743965,0.04076048829478822,5.231203742929407
325,0.036511962288047706,6.436245255761438,0.11535022847388443,2.3726206244649113,0.04044220345092188,5.244605142194349
326,0.03625565720255997,6.4537048105959665,0.11447245175430787,2.3777466931858577,0.0401254040553428,5.258006541459291
327,0.03600031024865174,6.471164365430495,0.11359848492057503,2.382872761906804,0.039810094884949326,5.271407940724233
328,0.035745927097175174,6.488623920265023,0.11272834455364095,2.3879988306277506,0.039496280569118046,5.284809339989175
329,0.035492513311118634,6.50608347509955,0.11186204682151388,2.393124899348697,0.039183965590448476,5.298210739254116
330,0.035240074345899805,6.523543029934078,0.11099960748090874,2.3982509680696436,0.03887315428552106,5.311612138519058
331,0.03498861554966992,6.541002584768607,0.11014104187894257,2.40337703679059,0.03856385084566836,5.325013537784
332,0.03473814216362901,6.558462139603135,0.10928636495487065,2.4085031055115365,0.038256059317758905,5.338414937048942
333,0.034488659322352025,6.575921694437663,0.10843559124186307,2.413629174232483,0.03794978360499371,5.351816336313884
334,0.03424017205412566,6.593381249272191,0.10758873486882078,2.4187552429534294,0.037645027467715246,5.365217735578825
335,0.033992685281295815,6.6108408041067195,0.10674580956223087,2.423881311674376,0.03734179452422845,5.378619134843767
336,0.033746203820625646,6.628300358941248,0.10590682864806056,2.4290073803953223,0.03704008825163383,5.392020534108709
337,0.03350073238366381,6.645759913775776,0.10507180505368885,2.4341334491162687,0.03673991198667226,5.405421933373651
338,0.033256275577123025,6.663219468610304,0.10424075130987599,2.439259517837215,0.03644126892658117,5.418823332638593
339,0.03301283790326872,6.680679023444832,0.1034136795527689,2.4443855865581616,0.03614416212996207,5.432224731903534
340,0.03277042376031765,6.69813857827936,0.10259060152594351,2.4495116552791076,0.035848594517659205,5.445626131168476
341,0.032529037442846194,6.715598133113888,0.10177152858248202,2.4546377240000545,0.035554568873648974,5.459027530433418
342,0.03228868314220864,6.733057687948416,0.10095647168708637,2.4597637927210005,0.035262087845939816,5.47242892969836
343,0.03204936494696472,6.750517242782944,0.10014544141822357,2.4648898614419474,0.03497115394748277,5.485830328963302
344,0.031811086843316724,6.7679767976174725,0.09933844797030793,2.4700159301628934,0.03468176955709195,5.499231728228243
345,0.03157385271555584,6.785436352452001,0.09853550115591331,2.4751419988838403,0.034393936920374915,5.512633127493185
346,0.031337666346517704,6.802895907286529,0.09773661040802059,2.4802680676047864,0.034107658150673056,5.526034526758127
347,0.031102531418046836,6.820355462121057,0.09694178478229488,2.4853941363257332,0.03382293523001107,5.539435926023069
348,0.03086845151147009,6.837815016955585,0.09615103295939569,2.4905202050466793,0.033539770010055925,5.552837325288011
349,0.030635430108078662,6.855274571790114,0.09536436324731613,2.495646273767626,0.03325816421308481,5.566238724552953
350,0.030403470589618925,6.872734126624642,0.09458178358375405,2.500772342488572,0.0329781194329619,5.579640123817894
351,0.030172576238791434,6.890193681459169,0.09380330153851081,2.505898411209519,0.03269963713612352,5.593041523082836
352,0.02994275023975845,6.907653236293697,0.09302892431592048,2.511024479930465,0.032422718662572035,5.606442922347778
353,0.02971399567865962,6.9251127911282255,0.09225865875730567,2.516150548651412,0.03214736522687752,5.61984432161272
354,0.02948631554413552,6.942572345962754,0.09149251134346259,2.521276617372358,0.031873577919187546,5.633245720877662
355,0.02925971272785934,6.960031900797282,0.09073048819717171,2.526402686093305,0.03160135770624457,5.646647120142603
356,0.02903419002507606,6.97749145563181,0.0899725950857359,2.531528754814251,0.0313307054324107,5.660048519407545
357,0.028809750135149487,6.994951010466338,0.08921883742354325,2.5366548235351973,0.031061621820700037,5.673449918672487
358,0.028586395662116515,7.012410565300867,0.08846922027465615,2.541780892256144,0.030794107473817618,5.686851317937429
359,0.028364129115248965,7.029870120135395,0.08772374835542399,2.5469069609770902,0.030528162875205486,5.700252717202371
360,0.028142952909622314,7.047329674969923,0.0869824260371206,2.5520330296980367,0.03026378839009513,5.713654116467312
361,0.027922869366691833,7.064789229804451,0.08624525734860398,2.557159098418983,0.030000984266566368,5.727055515732254
362,0.027703880714875218,7.082248784638979,0.08551224597899974,2.5622851671399296,0.02973975063661249,5.740456914997196
363,0.027485989090142316,7.099708339473507,0.08478339528040599,2.567411235860876,0.029480087517211147,5.753858314262138
364,0.02726919653661135,7.117167894308035,0.08405870827062008,2.5725373045818225,0.02922199481140093,5.76725971352708
365,0.02705350500715158,7.134627449142563,0.08333818763588582,2.577663373302769,0.028965472309363728,5.780661112792021
366,0.026838916363992275,7.152087003977091,0.0826218357336613,2.5827894420237154,0.028710519689512052,5.794062512056963
367,0.02662543237933807,7.16954655881162,0.08190965459540632,2.587915510744662,0.02845713651958149,5.807463911321905
368,0.026413054735990104,7.187006113646148,0.08120164592938844,2.5930415794656083,0.02820532225772821,5.820865310586847
369,0.026201785027973344,7.204465668480676,0.08049781112350846,2.5981676481865548,0.027955076253630848,5.834266709851789
370,0.025991624761169417,7.221925223315204,0.07979815124814245,2.603293716907501,0.027706397749596958,5.84766810911673
371,0.025782575353955315,7.2393847781497325,0.07910266705900204,2.6084197856284477,0.027459285881673595,5.861069508381672
372,0.025574638137847324,7.256844332984261,0.07841135900001095,2.613545854349394,0.02721373968076206,5.874470907646614
373,0.025367814358150654,7.274303887818788,0.07772422720619775,2.6186719230703406,0.026969758073736232,5.887872306911556
374,0.025162105174613838,7.291763442653316,0.07704127150660366,2.623797991791287,0.02672733988456465,5.901273706176498
375,0.02495751166208858,7.309222997487844,0.07636249142720586,2.628924060512233,0.026486483835435896,5.9146751054414395
376,0.024754034811194363,7.326682552322373,0.0756878861938543,2.63405012923318,0.026247188547887157,5.9280765047063815
377,0.024551675528987762,7.344142107156901,0.07501745473522345,2.639176197954126,0.026009452543935822,5.9414779039713235
378,0.02435043463963664,7.361601661991429,0.07435119568577528,2.644302266675073,0.025773274247213797,5.9548793032362655
379,0.024150312885098574,7.379061216825957,0.07368910738873687,2.649428335396019,0.02553865198410438,5.9682807025012075
380,0.0239513109258039,7.3965207716604855,0.07303118789908801,2.6545544041169657,0.025305583984881537,5.9816821017661495
381,0.023753429341342835,7.413980326495014,0.07237743498656198,2.6596804728379118,0.025074068384851357,5.995083501031091
382,0.023556668631156713,7.431439881329542,0.0717278461386556,2.6648065415588587,0.02484410322549536,6.0084849002960325
383,0.023361029215233257,7.44889943616407,0.0710824185636506,2.6699326102798047,0.024615686455615824,6.0218862995609745
384,0.02316651143480556,7.466358990998598,0.0704411491936437,2.6750586790007516,0.024388815932482443,6.0352876988259165
385,0.02297311555305488,7.483818545833126,0.06980403468758702,2.6801847477216976,0.024163489422980505,6.0486890980908585
386,0.022780841755816832,7.501278100667654,0.06917107143433557,2.6853108164426445,0.023939704604760238,6.0620904973558
387,0.022589690152291092,7.518737655502182,0.0685422555557042,2.6904368851635905,0.02371745906738711,6.075491896620742
388,0.022399660775754428,7.53619721033671,0.06791758290953036,2.6955629538845374,0.023496750313493103,6.088893295885684
389,0.022210753584276675,7.5536567651712385,0.06729704909274568,2.7006890226054834,0.02327757575992835,6.102294695150626
390,0.022022968461439977,7.571116320005767,0.06668064944445169,2.7058150913264303,0.023059932738913522,6.115696094415568
391,0.02183630521706066,7.588575874840295,0.06606837904900359,2.7109411600473763,0.02284381849919223,6.129097493680509
392,0.021650763587914085,7.606035429674823,0.06546023273909699,2.7160672287683227,0.022629230207183576,6.142498892945451
393,0.021466343238461846,7.623494984509351,0.06485620509886138,2.721193297489269,0.022416164948134677,6.155900292210393
394,0.021283043761581757,7.64095453934388,0.06425629046695637,2.7263193662102156,0.02220461972727277,6.169301691475335
395,0.021100864679299943,7.658414094178408,0.06366048293967248,2.731445434931162,0.02199459147095701,6.182703090740277
396,0.020919805443525202,7.675873649012935,0.0630687763740343,2.7365715036521086,0.021786077027829434,6.196104490005218
397,0.020739865436785562,7.693333203847463,0.0624811643909068,2.741697572373055,0.02157907316996522,6.20950588927016
398,0.020561043972966757,7.7107927586819915,0.06189764037810357,2.7468236410940015,0.02137357659402205,6.222907288535102
399,0.020383340298052405,7.72825231351652,0.06131819749349664,2.751949709814948,0.021169583922388126,6.236308687800044
400,0.020206753590866162,7.745711868351048,0.06074282866812716,2.7570757785358944,0.02096709170432896,6.249710087064986
401,0.020031282963815136,7.763171423185576,0.06017152660931703,2.762201847256841,0.020766096417132673,6.263111486329927
402,0.019856927463635078,7.780630978020104,0.05960428380378024,2.7673279159777873,0.020566594467253542,6.276512885594869
403,0.019683686072136646,7.798090532854633,0.05904109252073396,2.7724539846987337,0.02036858219145388,6.289914284859811
404,0.019511557706953075,7.815550087689161,0.05848194481500883,2.77758005341968,0.02017205585794377,6.303315684124753
405,0.019340541222288753,7.833009642523689,0.057926832530157416,2.7827061221406266,0.019977011667518717,6.316717083389695
406,0.019170635409668967,7.850469197358217,0.05737574730156123,2.787832190861573,0.01978344575469502,6.330118482654636
407,0.019001838998690283,7.867928752192745,0.056828680559535036,2.7929582595825195,0.01959135418884255,6.343519881919578
408,0.018834150657771793,7.885388307027273,0.05628562353242878,2.798084328303466,0.019400732975315117,6.35692128118452
409,0.01866756899490696,7.902847861861801,0.055746567249725605,2.8032103970244124,0.01921157805657786,6.370322680449462
410,0.018502092558415822,7.920307416696329,0.0552115025451365,2.808336465745359,0.01902388531333182,6.383724079714404
411,0.01833771983769775,7.937766971530857,0.05468042005969069,2.8134625344663053,0.01883765056563543,6.397125478979346
412,0.018174449263984333,7.955226526365386,0.05415331024482131,2.818588603187252,0.018652869574022672,6.410526878244287
413,0.018012279211092354,7.972686081199914,0.05363016336544575,2.8237146719081982,0.018469538040618103,6.423928277509229
414,0.01785120799617701,7.990145636034442,0.053110969503040825,2.8288407406291447,0.018287651610248066,6.437329676774171
415,0.017691233880484745,8.00760519086897,0.05259571855871155,2.833966809350091,0.01810720587154851,6.450731076039113
416,0.01753235507010615,8.0250647457035,0.05208440025625371,2.8390928780710376,0.017928196358068874,6.464132475304055
417,0.017374569716728377,8.042524300538027,0.05157700414520962,2.844218946791984,0.017750618549372047,6.477533874568996
418,0.01721787591838715,8.059983855372554,0.05107351960391615,2.8493450155129305,0.01757446787213025,6.490935273833938
419,0.017062271720218295,8.077443410207081,0.05057393584254573,2.854471084233877,0.017399739701216853,6.50433667309888
420,0.016907755115208593,8.09490296504161,0.050078241906138445,2.8595971529548234,0.017226429360793653,6.517738072363822
421,0.016754324044945902,8.11236251987614,0.04958642667762651,2.8647232216757694,0.01705453212539381,6.531139471628764
422,0.016601976400368396,8.129822074710667,0.04909847888084876,2.869849290396716,0.016884043221000188,6.544540870893705
423,0.016450710022512804,8.147281629545194,0.04861438708355679,2.8749753591176623,0.016714957826118877,6.557942270158647
424,0.016300522703261662,8.164741184379723,0.04813413970041073,2.880101427838609,0.01654727107284804,6.571343669423589
425,0.01615141218608937,8.182200739214252,0.047657724995965135,2.8852274965595552,0.016380978047941624,6.584745068688531
426,0.01600337616680694,8.19966029404878,0.047185131087644536,2.8903535652805017,0.016216073793868094,6.598146467953473
427,0.015856412294305372,8.217119848883307,0.04671634594870771,2.895479634001448,0.01605255330986391,6.611547867218414
428,0.015710518171297573,8.234579403717836,0.0462513574112011,2.9006057027223946,0.01589041155298168,6.624949266483356
429,0.015565691355058751,8.252038958552363,0.04579015316890051,2.905731771443341,0.015729643439132933,6.638350665748298
430,0.015421929358165023,8.269498513386893,0.04533272078024082,2.9108578401642875,0.01557024384412529,6.65175206501324
431,0.015279229649230371,8.28695806822142,0.04487904767123333,2.915983908885234,0.01541220760469398,6.665153464278182
432,0.015137589653641637,8.304417623055947,0.0444291211383705,2.9211099776061804,0.015255529519527623,6.678554863543123
433,0.014997006754291607,8.321877177890476,0.04398292835151768,2.926236046327127,0.015100204350288061,6.691956262808065
434,0.01485747829231008,8.339336732725005,0.043540456356791685,2.9313621150480733,0.014946226822624378,6.705357662073007
435,0.01471900156779274,8.356796287559533,0.04310169207942511,2.9364881837690198,0.014793591627180627,6.718759061337949
436,0.014581573840527749,8.37425584239406,0.04266662232661735,2.941614252489966,0.014642293420597554,6.732160460602891
437,0.014445192330720134,8.39171539722859,0.04223523379037082,2.9467403212109127,0.0144923268265079,6.745561859867833
438,0.014309854219713678,8.409174952063118,0.041807513050312675,2.951866389931859,0.014343686436525494,6.758963259132774
439,0.014175556650710379,8.426634506897646,0.0413834465765017,2.9569924586528056,0.014196366811227674,6.772364658397716
440,0.014042296729487133,8.444094061732173,0.04096302073221955,2.962118527373752,0.014050362481131371,6.785766057662658
441,0.013910071525110044,8.4615536165667,0.040546221776746987,2.9672445960946985,0.013905667947662346,6.7991674569276
442,0.013778878070645713,8.47901317140123,0.04013303586812371,2.972370664815645,0.013762277684117813,6.812568856192542
443,0.01364871336386985,8.496472726235758,0.03972344906589253,2.9774967335365914,0.013620186136622178,6.8259702554574835
444,0.013519574367972917,8.513932281070286,0.03931744733382669,2.982622802257538,0.013479387725075844,6.8393716547224255
445,0.01339145801226267,8.531391835904813,0.03891501654264072,2.9877488709784843,0.013339876844097142,6.8527730539873675
446,0.013264361192863793,8.548851390739342,0.038516142472684374,2.9928749396994307,0.013201647863957049,6.8661744532523095
447,0.013138280773414286,8.566310945573871,0.03812081081661905,2.998001008420377,0.013064695131506836,6.8795758525172515
448,0.013013213585758607,8.583770500408399,0.03772900718207705,3.0031270771413237,0.012929012971098476,6.892977251782193
449,0.012889156430637493,8.601230055242926,0.037340717094302756,3.00825314586227,0.01279459568549768,6.9063786510471346
450,0.012766106078374447,8.618689610077455,0.03695592599877598,3.0133792145832166,0.012661437556789706,6.9197800503120765
451,0.012644059269558767,8.636149164911982,0.036574619263817026,3.018505283304163,0.012529532847277577,6.9331814495770185
452,0.012523012715724955,8.653608719746511,0.036196782183173314,3.0236313520251095,0.012398875800372864,6.9465828488419605
453,0.012402963100028658,8.671068274581039,0.035822399978587056,3.028757420746056,0.012269460641478856,6.959984248106902
454,0.012283907077918797,8.688527829415566,0.035451457802344245,3.0338834894670024,0.012141281578866065,6.973385647371844
455,0.01216584127780605,8.705987384250095,0.035083940739804274,3.039009558187949,0.012014332804540114,6.986787046636786
456,0.012048762301727549,8.723446939084624,0.03471983381191032,3.0441356269088953,0.011888608495101758,7.000188445901728
457,0.011932666726007603,8.740906493919152,0.0343591219776799,3.0492616956298417,0.011764102812599082,7.01358984516667
458,0.01181755110191456,8.758366048753679,0.03400179013667582,3.0543877643507877,0.011640809905371897,7.026991244431611
459,0.011703411956313615,8.775825603588208,0.03364782313145687,3.059513833071734,0.011518723908888067,7.040392643696553
460,0.011590245792315663,8.793285158422735,0.033297205750008635,3.0646399017926806,0.01139783894657197,7.053794042961495
461,0.01147804908992186,8.810744713257264,0.03294992272815367,3.069765970513627,0.011278149130624844,7.067195442226437
462,0.011366818306664172,8.828204268091792,0.032605958751940986,3.0748920392345735,0.011159648562836981,7.080596841491379
463,0.011256549878241501,8.845663822926321,0.032265298460015024,3.08001810795552,0.011042331335391948,7.09399824075632
464,0.011147240219151719,8.863123377760848,0.03192792644596349,3.0851441766764665,0.010926191531662384,7.107399640021262
465,0.011038885723319125,8.880582932595377,0.03159382726064422,3.090270245397413,0.010811223226997792,7.120801039286204
466,0.010931482764717693,8.898042487429905,0.03126298541449058,3.0953963141183594,0.01069742048950389,7.134202438551146
467,0.01082502769798965,8.915502042264434,0.03093538537979556,3.100522382839306,0.010584777380813709,7.147603837816088
468,0.010719516859059745,8.932961597098961,0.03061101159297427,3.1056484515602523,0.010473287956850316,7.16100523708103
469,0.01061494656574477,8.950421151933488,0.030289848456804602,3.1107745202811987,0.010362946268581188,7.174406636345971
470,0.01051131311835855,8.967880706768018,0.029971880342646147,3.115900589002145,0.010253746362764049,7.187808035610913
471,0.01040861280031227,8.985340261602545,0.029657091592636867,3.1210266577230916,0.010145682282684377,7.201209434875855
472,0.010306841878710001,9.002799816437074,0.029345466521867807,3.126152726444038,0.010038748068884317,7.214610834140797
473,0.01020599660493959,9.020259371271601,0.029036989420535425,3.1312787951649845,0.009932937759883109,7.228012233405739
474,0.010106073215258568,9.03771892610613,0.028731644556071596,3.136404863885931,0.009828245392888948,7.24141363267068
475,0.01000706793137542,9.055178480940658,0.02842941617525087,3.1415309326068774,0.009724665004502257,7.254815031935622
476,0.009908976961025698,9.072638035775187,0.02813028850627532,3.146657001327824,0.009622190631410376,7.268216431200564
477,0.009811796498543439,9.090097590609714,0.02783424576083651,3.1517830700487703,0.009520816311073614,7.281617830465506
478,0.009715522725427419,9.107557145444243,0.027541272136154673,3.156909138769717,0.009420536082402616,7.295019229730448
479,0.009620151810902505,9.12501670027877,0.027251351816994836,3.1620352074906632,0.009321343986427118,7.308420628995389
480,0.009525679912475845,9.142476255113298,0.026964468977659937,3.1671612762116097,0.009223234066955922,7.321822028260331
481,0.009432103176488038,9.159935809947827,0.02668060778396085,3.172287344932556,0.009126200371228282,7.335223427525273
482,0.00933941773865917,9.177395364782354,0.0263997523951631,3.1774134136535026,0.009030236950556459,7.348624826790215
483,0.009247619724629567,9.194854919616883,0.026121886965910366,3.182539482374449,0.008935337860959602,7.362026226055157
484,0.009156705250495518,9.21231447445141,0.02584699564812446,3.1876655510953955,0.00884149716378883,7.375427625320098
485,0.009066670423339597,9.22977402928594,0.02557506259288198,3.192791619816342,0.008748708926343631,7.38882902458504
486,0.008977511341755843,9.247233584120467,0.025306071952267375,3.1979176885372884,0.008656967222479415,7.402230423849982
487,0.008889224096369523,9.264693138954996,0.025040007881202555,3.203043757258235,0.008566266133206298,7.415631823114924
488,0.00880180477035169,9.282152693789524,0.02477685453925254,3.2081698259791813,0.00847659974727917,7.429033222379866
489,0.008715249439928257,9.299612248624053,0.02451659609240786,3.2132958947001278,0.00838796216177892,7.442434621644807
490,0.008629554174883798,9.31707180345858,0.0242592167148428,3.2184219634210742,0.008300347482684841,7.455836020909749
491,0.008544715039059833,9.334531358293107,0.024004700590650248,3.2235480321420207,0.008213749825438339,7.469237420174691
492,0.00846072809084776,9.351990913127636,0.02375303191555235,3.228674100862967,0.00812816331549775,7.482638819439633
493,0.0083775893836763,9.369450467962164,0.023504194898587565,3.2338001695839136,0.008043582088884437,7.496040218704575
494,0.008295294966493385,9.386910022796693,0.02325817376377374,3.2389262383048596,0.007960000292720065,7.509441617969516
495,0.008213840884242691,9.40436957763122,0.023014952751747197,3.244052307025806,0.007877412085755061,7.522843017234458
496,0.008133223178334459,9.42182913246575,0.022774516121378173,3.2491783757467525,0.007795811638888395,7.5362444164994
497,0.008053437887110953,9.439288687300277,0.02253684815136183,3.254304444467699,0.007715193135678476,7.549645815764342
498,0.007974481046306162,9.456748242134806,0.022301933141785774,3.2594305131886454,0.007635550772845354,7.563047215029284
499,0.00789634868950011,9.474207796969333,0.022069755415673232,3.264556581909592,0.00755687876076414,7.576448614294226
500,0.007819036848567386,9.491667351803862,0.021840299320502545,3.2696826506305383,0.007479171323949692,7.589850013559167
501,0.007742541554120198,9.50912690663839,0.0216135492297024,3.2748087193514848,0.007402422701532549,7.603251412824109
502,0.007666858835945694,9.526586461472917,0.021389489544123216,3.279934788072431,0.007326627147726195,7.616652812089051
503,0.007591984723437691,9.544046016307446,0.021168104693484666,3.2850608567933777,0.007251778932285565,7.630054211353993
504,0.007517915246022754,9.561505571141973,0.020949379137798915,3.290186925514324,0.007177872340956891,7.643455610618935
505,0.00744464643358052,9.578965125976502,0.0207332973687703,3.2953129942352706,0.007104901675918884,7.656857009883876
506,0.0073721743168585025,9.59642468081103,0.020519843911170715,3.300439062956217,0.007032861256215219,7.670258409148818
507,0.00730049492788097,9.613884235645559,0.020309003324191294,3.3055651316771635,0.006961745418178471,7.68365980841376
508,0.007229604300352392,9.631343790480086,0.02010076020277014,3.31069120039811,0.006891548515845356,7.697061207678702
509,0.007159498470054942,9.648803345314615,0.019895099178896272,3.3158172691190564,0.00682226492136342,7.710462606943644
510,0.007090173475240454,9.666262900149142,0.01969200492288954,3.320943337840003,0.0067538890253891655,7.7238640062085855
511,0.007021625357016531,9.683722454983672,0.01949146214465699,3.3260694065609493,0.0066864152374776385,7.7372654054735275
512,0.006953850159727052,9.701182009818199,0.01929345559492531,3.3311954752818957,0.006619837986463445,7.7506668047384695
513,0.0068868439313268266,9.718641564652726,0.0190979700664497,3.336321544002842,0.006554151720833372,7.7640682040034115
514,0.0068206027237506,9.736101119487255,0.018904990395198915,3.3414476127237887,0.0064893509090904675,7.7774696032683535
515,0.006755122593276311,9.753560674321783,0.018714501461516837,3.346573681444735,0.006425430040109718,7.790871002533295
516,0.006690399600882561,9.771020229156312,0.01852648819126045,3.3516997501656816,0.006362383623485301,7.804272401798237
517,0.006626429812600434,9.788479783990839,0.018340935556914236,3.356825818886628,0.0063002061898695064,7.8176738010631786
518,0.0065632092998594675,9.805939338825368,0.018157828578681298,3.3619518876075745,0.006238892291303275,7.8310752003281205
519,0.006500734139828023,9.823398893659895,0.017977152325550888,3.367077956328521,0.006178436501538436,7.8444765995930625
520,0.006439000415747783,9.840858448494425,0.017798891916342784,3.3722040250494674,0.006118833416351698,7.857877998858004
521,0.00637800421726265,9.858318003328952,0.017623032520728346,3.377330093770414,0.006060077653850332,7.871279398122946
522,0.006317741640741799,9.875777558163481,0.0174495593602285,3.3824561624913603,0.006002163854769747,7.884680797387888
523,0.006258208789597116,9.893237112998008,0.0172784577091884,3.3875822312123067,0.005945086682762818,7.89808219665283
524,0.006199401774594843,9.910696667832536,0.01710971289572938,3.392708299933253,0.0058888408246811135,7.911483595917772
525,0.006141316714161545,9.928156222667065,0.01694331030267769,3.3978343686541996,0.005833420990848038,7.924884995182713
526,0.006083949734684401,9.945615777501592,0.01677923536847057,3.402960437375146,0.005778821915323885,7.938286394447655
527,0.006027296970805744,9.963075332336121,0.016617473588039503,3.4080865060960925,0.005725038356162953,7.951687793712597
528,0.0059713545657119685,9.980534887170649,0.0164580105136707,3.413212574817039,0.005672065095662603,7.965089192977539
529,0.0059161186714167344,9.997994442005178,0.01630083175584316,3.4183386435379854,0.005619896940604448,7.978490592242481
530,0.005861585449038531,10.015453996839705,0.016145922984044134,3.423464712258932,0.005568528722487637,7.991891991507423
531,0.005807751069072547,10.032913551674234,0.01599326992756228,3.428590780979878,0.005517955297754272,8.005293390772364
532,0.00575461171165697,10.050373106508761,0.01584285837625839,3.4337168497008244,0.005468171548007097,8.018694790037305
533,0.0057021635668335685,10.06783266134329,0.015694674181314143,3.438842918421771,0.005419172380219342,8.032096189302248
534,0.0056504028348027535,10.085292216177818,0.015548703255958573,3.4439689871427173,0.005370952726936937,8.04549758856719
535,0.005599325726172969,10.102751771012345,0.01540493157617275,3.4490950558636637,0.00532350754647304,8.058898987832132
536,0.005548928462204525,10.120211325846874,0.015263345181372462,3.45422112458461,0.0052768318230949265,8.072300387097073
537,0.005499207275047891,10.137670880681402,0.015123930175069173,3.4593471933055566,0.005230920567203342,8.085701786362016
538,0.005450158407976369,10.15513043551593,0.014986672725509484,3.464473262026503,0.005185768815504381,8.099103185626957
539,0.0054017781156133265,10.172589990350458,0.014851559066292869,3.4695993307474495,0.005141371631173791,8.112504584891898
540,0.005354062664153805,10.190049545184987,0.01471857549696826,3.474725399468396,0.005097724104013965,8.12590598415684
541,0.005307008331580732,10.207509100019514,0.014587708383609137,3.4798514681893424,0.005054821350603543,8.139307383421782
542,0.005260611407875575,10.224968654854043,0.014458944159367614,3.484977536910289,0.005012658514439657,8.152708782686723
543,0.00521486819522361,10.24242820968857,0.014332269325007498,3.4901036056312353,0.004971230766072967,8.166110181951666
544,0.00516977500821368,10.2598877645231,0.01420767044941644,3.495229674352182,0.004930533303235491,8.179511581216609
545,0.0051253281740326105,10.277347319357627,0.014085134170097272,3.5003557430731282,0.0048905613509612434,8.19291298048155
546,0.005081524032654161,10.294806874192155,0.013964647193638846,3.5054818117940747,0.004851310161699791,8.206314379746491
547,0.005038358937022655,10.312266429026684,0.013846196296166284,3.510607880515021,0.004812775015422773,8.219715779011434
548,0.004995829253231266,10.329725983861211,0.013729768323770939,3.5157339492359676,0.004774951219723459,8.233117178276375
549,0.004953931360694925,10.34718553869574,0.01361535019292011,3.520860017956914,0.004737834109909291,8.246518577541316
550,0.004912661652318,10.364645093530267,0.013502928890846685,3.5259860866778605,0.00470141904908763,8.259919976806259
551,0.004872016534656649,10.382104648364797,0.013392491475918918,3.531112155398807,0.004665701428244661,8.2733213760712
552,0.004831992428075955,10.399564203199324,0.013284025077990326,3.5362382241197534,0.004630676666317505,8.286722775336141
553,0.00479258576690182,10.417023758033853,0.013177516898730054,3.5413642928407,0.004596340210259644,8.300124174601084
554,0.004753792999567688,10.43448331286838,0.013072954211933685,3.5464903615616463,0.004562687535099746,8.313525573866027
555,0.0047156105887560685,10.45194286770291,0.012970324363814715,3.5516164302825928,0.0045297141439938115,8.326926973130968
556,0.00467803501153497,10.469402422537437,0.012869614773276881,3.5567424990035392,0.0044974155682708595,8.34032837239591
557,0.004641062759489159,10.486861977371964,0.012770812932167462,3.5618685677244857,0.004465787367472137,8.353729771660852
558,0.0046046903388464,10.504321532206493,0.012673906405511597,3.566994636445432,0.004434825129383895,8.367131170925793
559,0.00456891427059862,10.52178108704102,0.012578882831728047,3.5721207051663786,0.004404524470063836,8.380532570190734
560,0.004533731090618028,10.53924064187555,0.012485729922826242,3.577246773887325,0.004374881033861268,8.393933969455677
561,0.004499137349768294,10.556700196710077,0.01239443546458503,3.5823728426082715,0.004345890493431038,8.40733536872062
562,0.004465129614010727,10.574159751544606,0.012304987316713128,3.587498911329218,0.004317548549741307,8.42073676798556
563,0.00443170446450556,10.591619306379133,0.01221737341299145,3.5926249800501644,0.004289850932075183,8.434138167250502
564,0.004398858497708303,10.609078861213662,0.012131581761397659,3.597751048771111,0.004262793398026389,8.447539566515445
565,0.004366588325461283,10.62653841604819,0.012047600444212768,3.6028771174920573,0.004236371733488898,8.460940965780386
566,0.0043348905750803055,10.643997970882719,0.011965417618110343,3.6080031862130038,0.00421058175264065,8.474342365045327
567,0.004303761889436576,10.661457525717246,0.011885021514228147,3.6131292549339498,0.0041854192979214645,8.48774376431027
568,0.004273198927033793,10.678917080551773,0.011806400438222548,3.618255323654896,0.004160880240005142,8.501145163575211
569,0.004243198362080588,10.696376635386303,0.011729542770305917,3.6233813923758427,0.004136960477765823,8.514546562840152
570,0.004213756884558246,10.71383619022083,0.011654436965267074,3.628507461096789,0.0041136559382387245,8.527947962105095
571,0.004184871200283733,10.731295745055359,0.011581071552474925,3.6336335298177356,0.00409096257657528,8.541349361370038
572,0.004156538030968189,10.748755299889886,0.011509435135865618,3.638759598538682,0.004068876375992725,8.554750760634978
573,0.004128754114270755,10.766214854724415,0.011439516393913256,3.6438856672596285,0.004047393347718228,8.56815215989992
574,0.0041015162038479155,10.783674409558943,0.011371304079584385,3.649011735980575,0.004026509530927658,8.581553559164863
575,0.004074821069398297,10.801133964393472,0.01130478702027648,3.6541378047015214,0.004006220992678982,8.594954958429804
576,0.004048665496703023,10.818593519228,0.011239954117740491,3.659263873422468,0.003986523827840397,8.608356357694745
577,0.00402304628766161,10.836053074062528,0.011176794347987726,3.6643899421434143,0.003967414159013287,8.621757756959688
578,0.003997960260323507,10.853512628897056,0.01111529676118125,3.6695160108643607,0.00394888813645003,8.63515915622463
579,0.003973404248915236,10.870972183731583,0.011055450481511903,3.674642079585307,0.003930941937966738,8.64856055548957
580,0.003949375103863255,10.888431738566112,0.010997244707059147,3.6797681483062537,0.003913571768850993,8.661961954754513
581,0.003925869691812536,10.90589129340064,0.010940668709637013,3.6848942170272,0.0038967738617646593,8.675363354019456
582,0.003902884895640889,10.923350848235168,0.010885711834625153,3.6900202857481466,0.003880544476641831,8.688764753284396
583,0.0038804176144691146,10.940810403069696,0.010832363500785362,3.695146354469093,0.003864879900581949,8.702166152549339
584,0.003858464763666993,10.958269957904225,0.010780613200063622,3.7002724231900395,0.003849776447738221,8.715567551814281
585,0.003837023274855154,10.975729512738752,0.010730450497377895,3.705398491910986,0.003835230459201365,8.728968951079223
586,0.003816090095902885,10.993189067573281,0.010681865030391872,3.7105245606319324,0.003821238302878739,8.742370350344164
587,0.003795662190921902,11.010648622407809,0.010634846509274836,3.715650629352879,0.0038077963733689473,8.755771749609107
588,0.003775736540256127,11.028108177242338,0.010589384716447828,3.7207766980738253,0.0037949010918320114,8.769173148874048
589,0.0037563101404675414,11.045567732076865,0.010545469506316291,3.7259027667947717,0.00378254890585509,8.782574548138989
590,0.003737380004318097,11.063027286911392,0.01050309080498939,3.731028835515718,0.003770736289313917,8.795975947403932
591,0.003718943160747803,11.080486841745921,0.010462238609986234,3.7361549042366646,0.003759459742229963,8.809377346668875
592,0.0037009966548489787,11.097946396580449,0.010422902989929081,3.741280972957611,0.0037487157906234054,8.822778745933816
593,0.003683537547836724,11.115405951414978,0.010385074084223817,3.7464070416785575,0.0037385009863619605,8.836180145198757
594,0.0036665629170156786,11.132865506249505,0.010348742102727867,3.751533110399504,0.003728811907005687,8.8495815444637
595,0.00365006985574307,11.150325061084034,0.010313897325405682,3.7566591791204504,0.0037196451556477813,8.86298294372864
596,0.003634055473388137,11.167784615918562,0.010280530101972054,3.761785247841397,0.0037109973607514545,8.876384342993582
597,0.00361851689528795,11.18524417075309,0.010248630851523412,3.7669113165623433,0.003702865175982953,8.889785742258525
598,0.003603451262699669,11.202703725587618,0.010218190062157266,3.77203738528329,0.0036952452800408184,8.903187141523466
599,0.0035888557327492985,11.220163280422147,0.010189198290580077,3.7771634540042363,0.003688134376481393,8.916588540788409
600,0.0035747274783769862,11.237622835256674,0.01016164616170359,3.7822895227251827,0.003681529193540713,8.92998994005335
601,0.003561063688278877,11.255082390091204,0.010135524368230021,3.787415591446129,0.003675426483952795,8.943391339318291
602,0.0035478615668456254,11.272541944925731,0.010110823670226076,3.7925416601670756,0.0036698230247644258,8.956792738583234
603,0.003535118334097555,11.290001499760258,0.01008753489468615,3.797667728888022,0.003664715617146501,8.970194137848175
604,0.0035228312256165464,11.307461054594787,0.01006564893508483,3.802793797608968,0.0036601010862019933,8.983595537113118
605,0.0035109974924746913,11.324920609429315,0.010045156750918873,3.8079198663299145,0.003655976280770602,8.996996936378059
606,0.003499614401159749,11.342380164263844,0.010026049367238917,3.813045935050861,0.003652338073230171,9.010398335643
607,0.003488679233497462,11.359839719098371,0.010008317874171037,3.8181720037718074,0.0036491833592949283,9.023799734907943
608,0.003478189286570778,11.3772992739329,0.009991953426428408,3.823298072492754,0.0036465090578106287,9.037201134172884
609,0.003468141872636021,11.394758828767428,0.009976947242813184,3.8284241412137003,0.0036443121105466493,9.050602533437827
610,0.003458534319036051,11.412218383601957,0.009963290605708877,3.833550209934647,0.0036425894819851136,9.064003932702768
611,0.0034493639681104815,11.429677938436484,0.009950974860563365,3.8386762786555932,0.0036413381591071325,9.077405331967709
612,0.0034406281771029693,11.447137493271013,0.00993999141536269,3.8438023473765397,0.0036405551511761794,9.090806731232652
613,0.0034323243180656663,11.46459704810554,0.009930331740095943,3.848928416097486,0.0036402374895187282,9.104208130497593
614,0.0034244497777608323,11.482056602940068,0.009921987366211324,3.8540544848184326,0.0036403822273021664,9.117609529762536
615,0.0034170019575596954,11.499516157774597,0.009914949886063599,3.859180553539379,0.003640986439310093,9.131010929027477
616,0.003409978273338595,11.516975712609124,0.009909210952353168,3.8643066222603255,0.0036420472217150385,9.144412328292418
617,0.00340337615537244,11.534435267443653,0.009904762277556893,3.869432690981272,0.0036435616918486877,9.157813727557361
618,0.0033971930482255565,11.55189482227818,0.009901595633350921,3.8745587597022184,0.0036455269879696684,9.171215126822302
619,0.0033914264106399542,11.56935437711271,0.00989970285002563,3.879684828423165,0.0036479402690289832,9.184616526087245
620,0.003386073715421069,11.586813931947237,0.009899075815892949,3.8848108971441113,0.003650798714433124,9.198017925352186
621,0.0033811324493210147,11.604273486781766,0.009899706476686213,3.8899369658650578,0.003654099523804967,9.211419324617127
622,0.003376600112919424,11.621733041616293,0.009901586834952717,3.8950630345860042,0.003657839916742496,9.22482072388207
623,0.0033724742205018875,11.639192596450822,0.009904708949439215,3.9001891033069507,0.0036620171325754173,9.238222123147011
624,0.003368752299936066,11.65665215128535,0.009909064934470488,3.905315172027897,0.0036666284301197526,9.251623522411954
625,0.003365431892545523,11.674111706119877,0.009914646959321208,3.9104412407488436,0.003671671087430444,9.265024921676895
626,0.0033625105529813066,11.691571260954406,0.009921447247581303,3.91556730946979,0.003677142401552067,9.278426320941836
627,0.003359985849091355,11.709030815788934,0.009929458076514923,3.9206933781907365,0.0036830396882677075,9.29182772020678
628,0.00335785536178775,11.726490370623463,0.00993867177641331,3.925819446911683,0.0036893602818460396,9.30522911947172
629,0.0033561166849118912,11.74394992545799,0.009949080729941667,3.9309455156326294,0.0036961015347867247,9.318630518736663
630,0.003354767425097619,11.761409480292519,0.00996067737148025,3.936071584353576,0.0037032608175641478,9.332031918001604
631,0.0033538052016323433,11.778869035127046,0.009973454186459882,3.9411976530745223,0.003710835518369573,9.345433317266545
632,0.0033532276463162304,11.796328589961576,0.009987403710692018,3.9463237217954688,0.0037188230428517924,9.358834716531488
633,0.003353032403319493,11.813788144796103,0.010002518529693602,3.951449790516415,0.0037272208138563077,9.37223611579643
634,0.0033532171290378268,11.831247699630632,0.010018791278006905,3.9565758592373617,0.003736026271163144,9.385637515061372
635,0.003353779491946051,11.84870725446516,0.01003621463851443,3.961701927958308,0.003745236871223314,9.399038914326313
636,0.0033547171724500014,11.866166809299687,0.010054781341749223,3.9668279966792546,0.0037548500868940446,9.412440313591256
637,0.00335602786273672,11.883626364134216,0.010074484165200619,3.971954065400201,0.003764863407172786,9.425841712856197
638,0.0033577092666229797,11.901085918968743,0.010095315932615706,3.9770801341211475,0.0037752743369300996,9.439243112121138
639,0.0033597590994022294,11.918545473803272,0.01011726951329665,3.982206202842094,0.0037860803966414643,9.452644511386081
640,0.0033621750876899523,11.9360050286378,0.010140337821394051,3.98733227156304,0.00379727912211807,9.466045910651022
641,0.003364954969267549,11.953464583472329,0.010164513815196567,3.9924583402839864,0.003808868064236679,9.479447309915965
642,0.0033680964929247302,11.970924138306856,0.010189790496416872,3.997584409004933,0.0038208447886685783,9.492848709180906
643,0.0033715974183005292,11.988383693141385,0.01021616090947426,4.002710477725879,0.0038332068756077287,9.506250108445848
644,0.003375455515722927,12.005843247975912,0.010243618140774007,4.007836546446826,0.0038459519194981385,9.51965150771079
645,0.003379668566047184,12.023302802810441,0.010272155317983618,4.012962615167773,0.0038590775287605295,9.533052906975731
646,0.0033842343604928962,12.040762357644969,0.010301765609306254,4.018088683888719,0.003872581325518385,9.546454306240674
647,0.0033891507004798352,12.058221912479496,0.010332442222751427,4.023214752609665,0.003886460945323383,9.559855705505615
648,0.003394415397462628,12.075681467314025,0.010364178405403154,4.0283408213306116,0.003900714036880352,9.573257104770557
649,0.003400026272764307,12.093141022148552,0.010396967442685747,4.0334668900515585,0.0039153382617717215,9.5866585040355
650,0.0034059811574087945,12.110600576983082,0.010430802657627452,4.0385929587725045,0.0039303312941816,9.60005990330044
651,0.0034122778919523635,12.128060131817609,0.010465677410122063,4.0437190274934505,0.003945690820619512,9.613461302565383
652,0.0034189143263141184,12.145519686652138,0.010501585096188683,4.048845096214397,0.003961414539643834,9.626862701830325
653,0.003425888319605553,12.162979241486665,0.01053851914722983,4.053971164935344,0.003977500161585026,9.640264101095266
654,0.003433197739959226,12.180438796321194,0.010576473029288058,4.05909723365629,0.0039939454082686945,9.653665500360209
655,0.0034408404643566006,12.197898351155722,0.010615440242301254,4.064223302377236,0.004010748012738536,9.66706689962515
656,0.003448814378455108,12.21535790599025,0.010655414319356765,4.069349371098183,0.004027905718979253,9.680468298890093
657,0.003457117376414462,12.232817460824778,0.010696388825944524,4.07447543981913,0.004045416281639454,9.693869698155034
658,0.003465747360722297,12.250277015659305,0.010738357359209413,4.079601508540076,0.004063277465754652,9.707271097419975
659,0.003474702242019149,12.267736570493835,0.010781313547202949,4.084727577261022,0.004081487046470359,9.720672496684918
660,0.0034839799389228504,12.285196125328362,0.010825251048134438,4.089853645981969,0.004100042808765358,9.734073895949859
661,0.0034935783778523724,12.302655680162891,0.010870163549621885,4.094979714702916,0.0041189425471752465,9.747475295214802
662,0.0035034954928511654,12.320115234997418,0.010916044767942699,4.100105783423862,0.004138184065516228,9.760876694479743
663,0.003513729225410046,12.337574789831947,0.010962888447284437,4.105231852144808,0.004157765176609286,9.774278093744684
664,0.003524277524289665,12.355034344666475,0.011010688358995711,4.110357920865755,0.0041776837020047405,9.787679493009627
665,0.0035351383453426396,12.372493899501004,0.011059438300837391,4.115483989586702,0.004197937471707263,9.801080892274568
666,0.003546309651335325,12.389953454335531,0.011109132096234346,4.120610058307648,0.004218524323901427,9.81448229153951
667,0.003557789411769362,12.40741300917006,0.01115976359352787,4.125736127028594,0.0042394421046777885,9.827883690804452
668,0.003569575602702966,12.424872564004588,0.01121132666522885,4.130862195749541,0.004260688667759622,9.841285090069393
669,0.00358166620657206,12.442332118839115,0.011263815207271889,4.1359882644704875,0.004282261874230317,9.854686489334336
670,0.0035940592120112563,12.459791673673644,0.011317223138270684,4.1411143331914335,0.004304159592261483,9.868087888599277
671,0.003606752613674759,12.477251228508171,0.01137154439877458,4.1462404019123795,0.004326379696841876,9.88148928786422
672,0.003619744412057227,12.4947107833427,0.0114267729505266,4.151366470633326,0.004348920069507113,9.89489068712916
673,0.003633032613314629,12.512170338177228,0.011482902775723036,4.156492539354273,0.004371778598070314,9.908292086394102
674,0.003646615229085157,12.529629893011757,0.011539927876274838,4.161618608075219,0.004394953176353645,9.921693485659045
675,0.003660490276310216,12.547089447846284,0.011597842273070907,4.166744676796165,0.00441844170392086,9.935094884923986
676,0.003674655777055566,12.564549002680813,0.011656640005243383,4.171870745517112,0.004442242085810899,9.948496284188929
677,0.00368910975833263,12.58200855751534,0.01171631512943517,4.176996814238058,0.004466352232272547,9.96189768345387
678,0.0037038502519200363,12.59946811234987,0.011776861719069805,4.182122882959005,0.004490770058500251,9.975299082718811
679,0.0037188752941854164,12.616927667184397,0.011838273863623837,4.187248951679951,0.004515493484371127,9.988700481983754
680,0.0037341829259075264,12.634387222018924,0.01190054566790187,4.192375020400897,0.004540520434183183,10.002101881248695
681,0.003749771192098715,12.651846776853453,0.011963671251314334,4.197501089121844,0.004565848836394869,10.015503280513638
682,0.003765638141827782,12.66930633168798,0.012027644747158235,4.202627157842791,0.004591476623365912,10.028904679778579
683,0.0037817818280432964,12.68676588652251,0.012092460301900977,4.207753226563737,0.0046174017310995855,10.04230607904352
684,0.003798200307397373,12.704225441357037,0.012158112074467459,4.212879295284683,0.004643622098986386,10.055707478308463
685,0.0038148916400699926,12.721684996191566,0.012224594235530436,4.21800536400563,0.004670135669549168,10.069108877573404
686,0.0038318538895938717,12.739144551026094,0.01229190096680446,4.223131432726577,0.004696940388189861,10.082510276838347
687,0.0038490851226799633,12.756604105860623,0.012360026460343393,4.228257501447523,0.0047240342029376894,10.095911676103288
688,0.003866583409043578,12.77406366069515,0.012428964917841857,4.233383570168469,0.004751415064199081,10.10931307536823
689,0.003884346821231222,12.79152321552968,0.012498710549940416,4.238509638889416,0.004779080924509191,10.122714474633172
690,0.0039023734344481495,12.808982770364207,0.012569257575534901,4.243635707610363,0.004807029738285139,10.136115873898113
691,0.003920661326386699,12.826442325198734,0.012640600221089928,4.248761776331309,0.004835259461581032,10.149517273163056
692,0.003939208577055438,12.843901880033263,0.012712732719956757,4.253887845052255,0.004863768051844748,10.162918672427997
693,0.003958013268609151,12.86136143486779,0.012785649311695542,4.2590139137732015,0.0048925534676766014,10.17632007169294
694,0.003977073485179746,12.87882098970232,0.012859344241402212,4.264139982494148,0.004921613668589838,10.189721470957881
695,0.003996387312708056,12.896280544536847,0.012933811759040008,4.269266051215094,0.004950946614773132,10.203122870222822
696,0.004015952838776656,12.913740099371376,0.013009046118776025,4.27439211993604,0.004980550266854995,10.216524269487765
697,0.004035768152443644,12.931199654205903,0.013085041578322543,4.279518188656987,0.005010422585670212,10.229925668752706
698,0.004055831344077513,12.948659209040432,0.013161792398283492,4.284644257377934,0.005040561532028364,10.24332706801765
699,0.0040761405051930755,12.96611876387496,0.013239292841506215,4.28977032609888,0.005070965066484406,10.25672846728259
700,0.0040966937282885425,12.983578318709489,0.01331753717243855,4.294896394819826,0.005101631149111399,10.270129866547531
701,0.004117489106683744,13.001037873544016,0.013396519656491334,4.300022463540773,0.005132557739275438,10.283531265812474
702,0.004138524734359558,13.018497428378543,0.0134762345594065,4.30514853226172,0.005163742795412758,10.296932665077415
703,0.00415979870579858,13.035956983213072,0.013556676146630937,4.310274600982666,0.005195184274809137,10.310334064342358
704,0.004181309115827054,13.0534165380476,0.013637838682696109,4.315400669703612,0.0052268801333815555,10.3237354636073
705,0.004203054059458135,13.070876092882129,0.01371971643060373,4.320526738424559,0.005258828325462238,10.33713686287224
706,0.004225031631736473,13.088335647716656,0.013802303651217294,4.325652807145506,0.005291026803585027,10.350538262137183
707,0.004247239927584196,13.105795202551185,0.013885594602659972,4.330778875866452,0.005323473518274162,10.363939661402124
708,0.004269677041648302,13.123254757385713,0.013969583539718722,4.335904944587398,0.005356166417835555,10.377341060667067
709,0.004292341068149515,13.140714312220242,0.014054264713254798,4.341031013308345,0.005389103448150485,10.390742459932008
710,0.004315230100732603,13.158173867054769,0.01413963236962069,4.346157082029292,0.005422282552471865,10.40414385919695
711,0.004338342232318243,13.175633421889298,0.014225680750083805,4.351283150750238,0.00545570167122304,10.417545258461892
712,0.004361675554956422,13.193092976723825,0.014312404090256862,4.356409219471184,0.005489358741799145,10.430946657726833
713,0.004385228159681447,13.210552531558353,0.014399796619534949,4.3615352881921305,0.005523251698371168,10.444348056991776
714,0.004408998136368548,13.228012086392882,0.014487852560539706,4.3666613569130766,0.005557378471692565,10.457749456256717
715,0.004432983573592153,13.24547164122741,0.014576566128570495,4.3717874256340234,0.005591736988908672,10.471150855521659
716,0.004457182558485858,13.262931196061938,0.014665931531062572,4.3769134943549695,0.005626325173368761,10.484552254786601
717,0.00448159317660408,13.280390750896466,0.014755942967052732,4.3820395630759155,0.00566114094444088,10.497953654051543
718,0.004506213511785513,13.297850305730995,0.014846594626652068,4.387165631796862,0.005696182217329512,10.511355053316485
719,0.004531041646018303,13.315309860565522,0.01493788069052629,4.392291700517809,0.00573144690289599,10.524756452581427
720,0.0045560756593070965,13.332769415400051,0.015029795329383495,4.397417769238755,0.00576693290748185,10.538157851846368
721,0.004581313629541872,13.350228970234578,0.01512233270346972,4.402543837959701,0.00580263813273496,10.55155925111131
722,0.0046067536323687,13.367688525069108,0.01521548696207195,4.407669906680648,0.005838560475438653,10.564960650376252
723,0.004632393741062353,13.385148079903635,0.015309252243029155,4.412795975401595,0.005874697827343759,10.578362049641195
724,0.0046582320264008876,13.402607634738162,0.01540362267225112,4.417922044122541,0.005911048075003599,10.591763448906136
725,0.00468426655654216,13.420067189572691,0.015498592363245316,4.423048112843487,0.005947609099611998,10.605164848171077
726,0.004710495396902334,13.437526744407219,0.015594155416651802,4.428174181564434,0.005984378776844341,10.61856624743602
727,0.004736916610036419,13.454986299241748,0.015690305919786242,4.433300250285381,0.006021354976701585,10.63196764670096
728,0.00476352825552082,13.472445854076275,0.01578703794619123,4.438426319006327,0.006058535563357524,10.645369045965904
729,0.004790328389838013,13.489905408910804,0.015884345555195998,4.443552387727273,0.006095918395008946,10.658770445230845
730,0.004817315066263234,13.507364963745331,0.015982222791484386,4.44867845644822,0.006133501323729143,10.672171844495786
731,0.004844486334753374,13.52482451857986,0.01608066368467129,4.453804525169167,0.006171282195324377,10.685573243760729
732,0.0048718402418379695,13.542284073414388,0.01617966224888784,4.458930593890113,0.006209258849193672,10.69897464302567
733,0.00489937483051239,13.559743628248917,0.016279212482375082,4.464056662611059,0.006247429118191727,10.712376042290613
734,0.00492708814013321,13.577203183083444,0.016379308367086415,4.469182731332006,0.006285790828495104,10.725777441555554
735,0.00495497820631581,13.594662737917972,0.016479943868298683,4.4743088000529525,0.006324341799471633,10.739178840820495
736,0.0049830430608342365,13.6121222927525,0.016581112934232322,4.4794348687738985,0.006363079843553128,10.752580240085438
737,0.0050112807315232915,13.629581847587028,0.01668280949568033,4.4845609374948445,0.006402002766111344,10.765981639350379
738,0.005039689242182982,13.647041402421557,0.016785027465646238,4.489687006215791,0.0064411083653373065,10.779383038615322
739,0.005068266612485207,13.664500957256084,0.016887760738990985,4.494813074936738,0.006480394432123932,10.792784437880263
740,0.0050970108578828445,13.681960512090614,0.016991003192089234,4.499939143657684,0.006519858749952044,10.806185837145204
741,0.005125919989521152,13.699420066925141,0.01709474868249463,4.50506521237863,0.006559499094779733,10.819587236410147
742,0.005154992014151609,13.71687962175967,0.017198991048614345,4.510191281099577,0.006599313234935113,10.832988635675088
743,0.0051842249340480475,13.734339176594197,0.01730372410939292,4.515317349820524,0.006639298931012548,10.84639003494003
744,0.0052136167469253565,13.751798731428726,0.017408941664005514,4.52044341854147,0.0066794539357721665,10.859791434204972
745,0.0052431654458604815,13.769258286263254,0.017514637491560594,4.525569487262416,0.006719775994043036,10.873192833469913
746,0.005272869019215967,13.786717841097781,0.01762080535081199,4.530695555983363,0.006760262842629589,10.886594232734856
747,0.005302725450565972,13.80417739593231,0.017727438979880546,4.53582162470431,0.006800912210221665,10.899995631999797
748,0.005332732718624738,13.821636950766838,0.017834532095985275,4.540947693425256,0.006841721817308004,10.91339703126474
749,0.005362888797177612,13.839096505601367,0.017942078395184323,4.546073762146202,0.006882689376093234,10.926798430529681
750,0.0053931916550145785,13.856556060435894,0.018050071552125402,4.551199830867148,0.006923812590418413,10.940199829794622
751,0.005423639255866371,13.874015615270423,0.018158505219806012,4.556325899588095,0.00696508915568511,10.953601229059565
752,0.005454229558343083,13.89147517010495,0.018267373029343406,4.561451968309042,0.007006516758782956,10.967002628324506
753,0.005484960515875428,13.90893472493948,0.018376668589754404,4.566578037029988,0.007048093078020918,10.980404027589449
754,0.005515830076658549,13.926394279774007,0.018486385487745068,4.571704105750934,0.007089815783061944,10.99380542685439
755,0.005546836183598469,13.943853834608536,0.018596517287510186,4.576830174471881,0.0071316825348614055,11.007206826119333
756,0.005577976774261121,13.961313389443063,0.018707057530542665,4.581956243192828,0.007173690985608926,11.020608225384274
757,0.005609249780824055,13.97877294427759,0.018817999735452937,4.587082311913774,0.0072158387786740155,11.034009624649215
758,0.0056406531300307915,13.99623249911212,0.018929337397798444,4.59220838063472,0.007258123548555149,11.047411023914158
759,0.005672184743147802,14.013692053946647,0.01904106398992295,4.5973344493556665,0.007300542920832579,11.0608124231791
760,0.005703842535924204,14.031151608781176,0.019153172960805983,4.602460518076613,0.007343094512124728,11.074213822444042
761,0.00573562441855411,14.048611163615703,0.019265657735922377,4.607586586797559,0.0073857759300482335,11.087615221708983
762,0.00576752829564172,14.066070718450232,0.019378511717111982,4.612712655518505,0.007428584773181668,11.101016620973924
763,0.005799552066169055,14.08353027328476,0.019491728282459393,4.617838724239452,0.007471518631032835,11.114418020238867
764,0.005831693623466448,14.100989828119289,0.019605300786183815,4.622964792960399,0.007514575084009801,11.127819419503808
765,0.005863950855185767,14.118449382953816,0.019719222558539223,4.628090861681345,0.007557751703395545,11.141220818768751
766,0.0058963216432763674,14.135908937788345,0.01983348690572464,4.633216930402291,0.0076010460513262984,11.154622218033692
767,0.005928803863963757,14.153368492622873,0.019948087109804686,4.638342999123238,0.0076444556807735275,11.168023617298633
768,0.0059613953877310525,14.170828047457402,0.020063016428640217,4.643469067844185,0.007687978135529646,11.181425016563576
769,0.005994094079303172,14.188287602291929,0.02017826809582933,4.648595136565131,0.007731610950197288,11.194826415828517
770,0.006026897797633819,14.205747157126456,0.020293835320658645,4.653721205286077,0.007775351650182429,11.20822781509346
771,0.0060598043958951875,14.223206711960986,0.020409711288064736,4.658847274007024,0.007819197751690996,11.221629214358401
772,0.006092811721470491,14.240666266795513,0.020525889158605874,4.663973342727971,0.007863146761729339,11.235030613623342
773,0.006125917615949273,14.258125821630042,0.020642362068444095,4.669099411448917,0.007907196178108237,11.248432012888285
774,0.006159119915125435,14.27558537646457,0.020759123129337486,4.674225480169863,0.00795134348945065,11.261833412153226
775,0.006192416448998179,14.293044931299098,0.02087616542864289,4.67935154889081,0.007995586175203163,11.27523481141817
776,0.006225805041775613,14.310504486133626,0.020993482029328648,4.684477617611757,0.008039921705651059,11.28863621068311
777,0.006259283511881246,14.327964040968155,0.02111106596999785,4.689603686332703,0.008084347541937086,11.302037609948052
778,0.006292849671963224,14.345423595802682,0.021228910264921845,4.694729755053649,0.008128861136083932,11.315439009212994
779,0.006326501328906427,14.362883150637211,0.02134700790408391,4.6998558237745955,0.008173459931020253,11.328840408477935
780,0.00636023628384729,14.380342705471739,0.021465351853233252,4.704981892495542,0.00821814136061054,11.342241807742878
781,0.006394052332191488,14.397802260306266,0.02158393505394933,4.7101079612164884,0.00826290284968843,11.35564320700782
782,0.0064279472636344205,14.415261815140795,0.02170275042371641,4.7152340299374345,0.008307741814093881,11.36904460627276
783,0.006461918862184449,14.432721369975322,0.02182179085600825,4.720360098658381,0.00835265566071382,11.382446005537703
784,0.0064959649061889935,14.450180924809851,0.02194104922038316,4.725486167379327,0.00839764178752652,11.395847404802645
785,0.00653008316836338,14.467640479644379,0.022060518362589262,4.730612236100274,0.00844269758364959,11.409248804067587
786,0.006564271415822552,14.485100034478908,0.022180191104679798,4.73573830482122,0.008487820429391552,11.422650203332529
787,0.006598527410115485,14.502559589313435,0.022300060245138847,4.740864373542167,0.00853300769630712,11.43605160259747
788,0.0066328489072624685,14.520019144147964,0.02242011855901694,4.745990442263113,0.00857825674725594,11.449453001862413
789,0.006667233657795143,14.537478698982492,0.022540358798077087,4.75111651098406,0.008623564936465064,11.462854401127354
790,0.006701679406799343,14.55493825381702,0.02266077369095061,4.756242579705006,0.008668929609594915,11.476255800392297
791,0.006736183893960673,14.572397808651548,0.022781355943303425,4.761368648425953,0.008714348103808878,11.489657199657238
792,0.006770744853612906,14.589857363486075,0.02290209823801188,4.766494717146899,0.008759817747846387,11.503058598922179
793,0.006805360014789138,14.607316918320604,0.02302299323534923,4.771620785867846,0.00880533586209967,11.516459998187122
794,0.006840027101275677,14.624776473155132,0.02314403357318155,4.776746854588792,0.008850899758693846,11.529861397452063
795,0.006874743831668711,14.64223602798966,0.023265211867173955,4.781872923309739,0.008896506741570769,11.543262796717006
796,0.006909507919433718,14.659695582824188,0.02338652071100656,4.786998992030685,0.008942154106576141,11.556664195981947
797,0.006944317072967622,14.677155137658717,0.023507952676600483,4.792125060751632,0.008987839141550337,11.570065595246888
798,0.006979168995663644,14.694614692493245,0.023629500314353475,4.797251129472578,0.009033559126422522,11.58346699451183
799,0.00701406138597892,14.712074247327774,0.02375115615338564,4.802377198193525,0.009079311333308327,11.596868393776772
800,0.007048991937504791,14.729533802162301,0.023872912701794625,4.807503266914471,0.009125093026610947,11.610269793041715
801,0.007083958339039828,14.74699335699683,0.023994762446920746,4.8126293356354175,0.009170901463125646,11.623671192306656
802,0.0071189582746655055,14.764452911831357,0.024116697855621674,4.8177554043563635,0.009216733892147663,11.637072591571597
803,0.007153989423824575,14.781912466665885,0.024238711374556847,4.82288147307731,0.009262587555583564,11.65047399083654
804,0.007189049461402129,14.799372021500414,0.02436079543048124,4.828007541798256,0.009308459688065828,11.663875390101481
805,0.007224136057809263,14.816831576334941,0.024482942430548958,4.833133610519202,0.009354347517070975,11.677276789366424
806,0.007259246879069419,14.83429113116947,0.024605144762626083,4.838259679240149,0.009400248263040787,11.690678188631365
807,0.007294379586907331,14.851750686003998,0.02472739479561293,4.843385747961095,0.009446159139507077,11.704079587896306
808,0.007329531838840641,14.869210240838527,0.024849684879775853,4.848511816682042,0.009492077353219533,11.717480987161249
809,0.007364701288273983,14.886669795673054,0.02497200734708807,4.853637885402988,0.00953800010427696,11.73088238642619
810,0.007399885584595822,14.904129350507583,0.025094354511580003,4.858763954123935,0.009583924586261673,11.744283785691133
811,0.007435082373277718,14.92158890534211,0.025216718669698553,4.863890022844881,0.009629847986377177,11.757685184956074
812,0.007470289295976207,14.93904846017664,0.02533909210067574,4.869016091565828,0.009675767485589,11.771086584221015
813,0.007505503990637202,14.956508015011167,0.025461467066906048,4.874142160286774,0.009721680258768654,11.784487983485958
814,0.0075407240916029305,14.973967569845694,0.025583835814333145,4.879268229007721,0.009767583474840816,11.797889382750899
815,0.00757594722972132,14.991427124680223,0.025706190572845112,4.884394297728667,0.009813474296933564,11.811290782015842
816,0.007611171032457913,15.00888667951475,0.025828523556678907,4.889520366449614,0.009859349882531732,11.824692181280783
817,0.0076463931240102435,15.02634623434928,0.025950826964833217,4.89464643517056,0.009905207383633291,11.838093580545726
818,0.007681611125424605,15.043805789183807,0.026073092981490287,4.899772503891507,0.009951043946908811,11.851494979810667
819,0.007716822654715304,15.061265344018336,0.026195313776446186,4.904898572612453,0.009996856713863876,11.864896379075608
820,0.007752025326986264,15.078724898852863,0.026317481505549783,4.9100246413334,0.010042642821004545,11.878297778340551
821,0.0077872167545550725,15.096184453687393,0.02643958831114994,4.915150710054346,0.010088399400005634,11.891699177605492
822,0.007822394547079304,15.11364400852192,0.026561626322551362,4.920276778775293,0.010134123577882109,11.905100576870435
823,0.007857556311685263,15.131103563356449,0.026683587656478457,4.925402847496239,0.010179812477163127,11.918501976135376
824,0.00789269965309898,15.148563118190976,0.02680546441754772,4.9305289162171855,0.010225463216069193,11.931903375400317
825,0.007927822173779566,15.166022673025504,0.026927248698747876,4.9356549849381315,0.0102710729086919,11.94530477466526
826,0.007962921474054764,15.183482227860033,0.027048932581928503,4.940781053659078,0.010316638665176627,11.958706173930201
827,0.007997995152258791,15.20094178269456,0.027170508138296082,4.945907122380024,0.010362157591907915,11.972107573195144
828,0.008033040804872417,15.21840133752909,0.027291967428918477,4.951033191100971,0.010407626791697615,11.985508972460085
829,0.00806805602666519,15.235860892363617,0.027413302505236666,4.956159259821917,0.010453043363975687,11.998910371725026
830,0.008103038410839866,15.253320447198146,0.027534505409584548,4.961285328542864,0.010498404404983714,12.01231177098997
831,0.008137985549178998,15.270780002032673,0.027655568175716017,4.96641139726381,0.010543707007970946,12.02571317025491
832,0.008172895032193624,15.288239556867202,0.027776482829339796,4.971537465984757,0.010588948263393079,12.039114569519853
833,0.008207764449274036,15.30569911170173,0.027897241388661384,4.976663534705703,0.010634125259113426,12.052515968784794
834,0.008242591388842655,15.323158666536258,0.02801783586493259,4.98178960342665,0.01067923508060673,12.065917368049735
835,0.008277373438508909,15.340618221370786,0.028138258263007938,4.986915672147596,0.010724274811165403,12.079318767314678
836,0.008312108185226165,15.358077776205313,0.02825850058190842,4.992041740868543,0.010769241532108197,12.09272016657962
837,0.008346793215450583,15.375537331039842,0.028378554815392046,4.997167809589489,0.010814132322991365,12.106121565844562
838,0.008381426115301982,15.39299688587437,0.028498412952531457,5.002293878310436,0.010858944261822035,12.119522965109503
839,0.008416004470726629,15.410456440708899,0.02861806697829804,5.007419947031382,0.010903674425274111,12.132924364374444
840,0.008450525867661842,15.427915995543426,0.028737508874153026,5.012546015752329,0.010948319888906289,12.146325763639387
841,0.008484987892202596,15.445375550377955,0.02885673061864481,5.017672084473275,0.010992877727382446,12.159727162904328
842,0.008519388130769858,15.462835105212482,0.028975724188013027,5.022798153194221,0.011037345014694165,12.173128562169271
843,0.008553724170280746,15.480294660047011,0.02909448155679874,5.027924221915168,0.011081718824385495,12.186529961434212
844,0.008587993598320505,15.497754214881539,0.029212994698460892,5.033050290636114,0.011125996229779776,12.199931360699154
845,0.008622194003316189,15.515213769716068,0.029331255585998927,5.0381763593570605,0.011170174304208651,12.213332759964096
846,0.008656322974712055,15.532673324550595,0.029449256192581333,5.0433024280780065,0.011214250121242964,12.226734159229038
847,0.008690378103146632,15.550132879385123,0.029566988492180146,5.0484284967989534,0.011258220754925897,12.24013555849398
848,0.008724356980631492,15.567592434219652,0.029684444460211023,5.0535545655198995,0.011302083280007811,12.253536957758921
849,0.008758257200731515,15.585051989054179,0.02980161607417921,5.058680634240846,0.011345834772183256,12.266938357023863
850,0.008792076358746865,15.602511543888708,0.02991849531433072,5.063806702961792,0.011389472308329665,12.280339756288805
851,0.00882581205189642,15.619971098723235,0.030035074164309235,5.068932771682739,0.011432992966748,12.293741155553747
852,0.008859461879502761,15.637430653557765,0.03015134461181796,5.074058840403685,0.011476393827405137,12.30714255481869
853,0.008893023443178596,15.654890208392292,0.03026729864928691,5.079184909124632,0.011519671972178024,12.32054395408363
854,0.008926494347014678,15.672349763226821,0.03038292827454488,5.084310977845578,0.011562824485099526,12.333945353348572
855,0.008959872197769073,15.689809318061348,0.03049822549149675,5.089437046566525,0.011605848452605953,12.347346752613515
856,0.00899315460505786,15.707268872895877,0.030613182310805124,5.094563115287471,0.011648740963786118,12.360748151878456
857,0.0090263391815471,15.724728427730405,0.030727790750576932,5.099689184008418,0.01169149911063213,12.374149551143399
858,0.009059423543146152,15.742187982564932,0.030842042837054287,5.104815252729364,0.011734119988291495,12.38755095040834
859,0.009092405309202257,15.759647537399461,0.030955930605309972,5.109941321450311,0.011776600695320867,12.40095234967328
860,0.00912528210269629,15.777107092233988,0.031069446099946944,5.115067390171257,0.011818938333941136,12.414353748938224
861,0.00915805155043976,15.794566647068518,0.031182581375802192,5.120193458892204,0.011861130010293913,12.427755148203165
862,0.00919071128327294,15.812026201903045,0.031295328498654254,5.12531952761315,0.011903172834699388,12.441156547468108
863,0.00922325893626413,15.829485756737574,0.03140767954593505,5.130445596334097,0.011945063921915374,12.454557946733049
864,0.009255692148909934,15.846945311572101,0.031519626607444895,5.135571665055043,0.011986800391397757,12.46795934599799
865,0.009288008565336662,15.86440486640663,0.03163116178607162,5.14069773377599,0.012028379367561933,12.481360745262933
866,0.009320205834502654,15.881864421241158,0.03174227719851267,5.145823802496936,0.012069797980045559,12.494762144527874
867,0.009352281610401655,15.899323976075687,0.03185296497600089,5.1509498712178825,0.012111053363972306,12.508163543792817
868,0.009384233552266984,15.916783530910214,0.03196321726503316,5.1560759399388285,0.012152142660216664,12.521564943057758
869,0.009416059324776722,15.934243085744741,0.03207302622810238,5.161202008659775,0.012193063015669787,12.534966342322699
870,0.009447756598259669,15.95170264057927,0.032182384044432084,5.166328077380721,0.012233811583506246,12.548367741587642
871,0.009479323048902078,15.969162195413798,0.03229128291071392,5.171454146101668,0.012274385523451647,12.561769140852583
872,0.009510756358955258,15.986621750248327,0.03239971504184776,5.176580214822614,0.012314782002051215,12.575170540117526
873,0.009542054216943804,16.004081305082856,0.03250767267168427,5.181706283543561,0.012354998192938992,12.588571939382467
874,0.009573214317874543,16.021540859917383,0.03261514805376972,5.186832352264507,0.012395031277107999,12.60197333864741
875,0.009604234363446132,16.03900041475191,0.03272213346209317,5.191958420985454,0.01243487844318086,12.61537473791235
876,0.009635112062259293,16.05645996958644,0.03282862119183545,5.1970844897064,0.012474536887681308,12.628776137177292
877,0.009665845130027495,16.073919524420965,0.03293460356012028,5.202210558427347,0.012514003815306079,12.642177536442235
878,0.009696431289788346,16.091379079255496,0.03304007290676699,5.207336627148293,0.01255327643919748,12.655578935707176
879,0.00972686827211524,16.108838634090024,0.03314502159504496,5.212462695869239,0.012592351981216417,12.668980334972119
880,0.009757153815329668,16.12629818892455,0.03324944201242939,5.217588764590186,0.012631227672215828,12.68238173423706
881,0.009787285665713758,16.143757743759082,0.03335332657135849,5.222714833311132,0.012669900752314564,12.695783133502001
882,0.009817261577723257,16.161217298593606,0.03345666770999195,5.227840902032079,0.01270836847117158,12.709184532766944
883,0.009847079314200832,16.178676853428136,0.03355945789297014,5.232966970753025,0.012746628088260397,12.722585932031885
884,0.009876736646589591,16.196136408262664,0.03366168961217452,5.238093039473972,0.012784676873143844,12.735987331296828
885,0.009906231355146877,16.21359596309719,0.033763355387488536,5.243219108194918,0.012822512105748926,12.749388730561769
886,0.009935561229158289,16.231055517931722,0.03386444776755928,5.248345176915865,0.0128601310766419,12.76279012982671
887,0.009964724067151726,16.24851507276625,0.03396495933055948,5.253471245636811,0.012897531087303371,12.776191529091653
888,0.00999371767711172,16.265974627600777,0.03406488268494991,5.258597314357758,0.012934709450403408,12.789592928356594
889,0.01002253987669366,16.283434182435307,0.03416421047024167,5.263723383078704,0.012971663490076722,12.802994327621537
890,0.010051188493438152,16.30089373726983,0.03426293535775895,5.2688494517996505,0.013008390542197656,12.816395726886478
891,0.01007966136498532,16.318353292104362,0.03436105005140108,5.2739755205205965,0.01304488795465515,12.82979712615142
892,0.01010795633928904,16.33581284693889,0.034458547288404785,5.279101589241543,0.013081153087627442,12.843198525416362
893,0.010136071274831075,16.353272401773417,0.034555419840105565,5.284227657962489,0.013117183313856608,12.856599924681303
894,0.01016400404083511,16.370731956607948,0.03465166051269889,5.289353726683436,0.013152976018922758,12.870001323946246
895,0.010191752517480474,16.38819151144247,0.03474726214800026,5.294479795404382,0.013188528601517951,12.883402723211187
896,0.010219314596115832,16.405651066277002,0.03484221762420476,5.299605864125329,0.013223838473719675,12.896804122476128
897,0.010246688179472361,16.42311062111153,0.03493651985664518,5.304731932846275,0.013258903061263951,12.910205521741071
898,0.010273871181876842,16.440570175946057,0.03503016179854933,5.309858001567222,0.013293719803817824,12.923606921006012
899,0.010300861529464229,16.458029730780588,0.03512313644179573,5.314984070288168,0.013328286155251487,12.937008320270955
900,0.010327657160389891,16.475489285615115,0.03521543681766806,5.320110139009115,0.01336259958390963,12.950409719535896
901,0.010354256025041423,16.492948840449642,0.03530705599760765,5.325236207730061,0.0133966575728823,12.963811118800837
902,0.010380656086249926,16.51040839528417,0.035397987093964654,5.330362276451008,0.013430457620274916,12.97721251806578
903,0.010406855319500787,16.527867950118697,0.035488223260746785,5.335488345171954,0.013463997239477662,12.990613917330721
904,0.010432851713143919,16.545327504953228,0.03557775769436647,5.340614413892901,0.013497273959433983,13.004015316595664
905,0.010458643268603306,16.562787059787755,0.035666583634385365,5.345740482613847,0.01353028532490829,13.017416715860605
906,0.010484228000585991,16.580246614622283,0.035754694364256816,5.350866551334794,0.013563028896752713,13.030818115125546
907,0.01050960393729034,16.597706169456814,0.03584208321206562,5.35599262005574,0.013595502252172955,13.04421951439049
908,0.010534769120613496,16.615165724291337,0.03592874355126527,5.361118688776687,0.013627702984993073,13.05762091365543
909,0.010559721606358215,16.632625279125868,0.03601466880141221,5.366244757497633,0.013659628705919235,13.071022312920373
910,0.010584459464438674,16.650084833960396,0.0360998524288974,5.3713708262185795,0.013691277042802385,13.084423712185314
911,0.010608980779085644,16.667544388794923,0.0361842879476745,5.3764968949395255,0.013722645640899716,13.097825111450256
912,0.010633283649050553,16.685003943629454,0.03626796891998511,5.381622963660472,0.013753732163134965,13.111226510715198
913,0.010657366187808756,16.702463498463977,0.03635088895708034,5.3867490323814184,0.013784534290357383,13.12462790998014
914,0.010681226523761763,16.71992305329851,0.03643304171993917,5.391875101102365,0.013815049721599526,13.138029309245082
915,0.010704862800438414,16.737382608133036,0.036514420919982776,5.397001169823311,0.013845276174333503,13.151430708510023
916,0.010728273176695051,16.754842162967563,0.036595020319785454,5.402127238544257,0.013875211384726005,13.164832107774965
917,0.010751455826914547,16.772301717802094,0.03667483373378132,5.407253307265204,0.013904853107891732,13.178233507039907
918,0.01077440894120417,16.78976127263662,0.0367538550289669,5.41237937598615,0.01393419911814538,13.191634906304849
919,0.010797130725592323,16.80722082747115,0.03683207812559978,5.417505444707097,0.013963247209252062,13.205036305569791
920,0.010819619402223984,16.824680382305676,0.03690949699789252,5.422631513428043,0.013991995194676119,13.218437704834733
921,0.01084187320955495,16.842139937140207,0.036986105674702376,5.42775758214899,0.014020440907828275,13.231839104099674
922,0.010863890402544691,16.859599491974734,0.03706189824021617,5.432883650869936,0.014048582202311106,13.245240503364617
923,0.01088566925284796,16.87705904680926,0.037136868834630486,5.438009719590883,0.014076416952162704,13.258641902629558
924,0.01090720804900493,16.89451860164379,0.0372110116548269,5.443135788311829,0.014103943052098677,13.2720433018945
925,0.010928505096629975,16.911978156478316,0.03728432095504223,5.448261857032776,0.01413115841775211,13.285444701159442
926,0.010949558718598922,16.929437711312847,0.03735679104753346,5.453387925753722,0.014158060985911837,13.298846100424383
927,0.010970367255234866,16.946897266147374,0.03742841630323756,5.458513994474669,0.014184648714758614,13.312247499689326
928,0.010990929064492413,16.9643568209819,0.03749919115242562,5.463640063195615,0.014210919584099417,13.325648898954267
929,0.011011242522140361,16.98181637581643,0.03756911008535162,5.468766131916562,0.014236871595599653,13.33905029821921
930,0.011031306021942761,16.99927593065096,0.037638167652895266,5.473892200637508,0.01426250277301332,13.35245169748415
931,0.011051117975838303,17.016735485485487,0.03770635846719924,5.479018269358455,0.014287811162411033,13.365853096749092
932,0.01107067681411808,17.034195040320014,0.037773677202300196,5.484144338079401,0.014312794832405926,13.379254496014035
933,0.011089980985601561,17.05165459515454,0.037840118594753946,5.4892704068003475,0.014337451874377277,13.392655895278976
934,0.011109028957810841,17.069114149989073,0.037905677444254195,5.4943964755212935,0.014361780402691924,13.406057294543919
935,0.01112781921714306,17.0865737048236,0.03797034861424507,5.49952254424224,0.014385778554923408,13.41945869380886
936,0.011146350269041056,17.104033259658127,0.03803412703252708,5.504648612963186,0.014409444492068728,13.432860093073803
937,0.011164620638162068,17.121492814492655,0.03809700769185659,5.509774681684133,0.014432776398762727,13.446261492338744
938,0.0111826288685446,17.138952369327182,0.038158985650538414,5.514900750405079,0.014455772483490078,13.459662891603685
939,0.011200373523773312,17.156411924161713,0.038220056033011825,5.520026819126026,0.014478430978794806,13.473064290868628
940,0.01121785318714196,17.17387147899624,0.03828021403042934,5.525152887846972,0.014500750141487223,13.486465690133569
941,0.011235066461814311,17.191331033830767,0.0383394549012286,5.530278956567919,0.014522728252848461,13.499867089398512
942,0.011252011970983048,17.208790588665295,0.03839777397169703,5.535405025288865,0.014544363618832257,13.513268488663453
943,0.011268688358026585,17.226250143499826,0.03845516663652921,5.540531094009812,0.014565654570264248,13.526669887928394
944,0.011285094286663747,17.243709698334353,0.038511628359376715,5.545657162730758,0.014586599463038499,13.540071287193337
945,0.011301228441106391,17.26116925316888,0.03856715467339062,5.550783231451705,0.014607196678311372,13.553472686458278
946,0.011317089526209778,17.278628808003408,0.038621741181756195,5.555909300172651,0.014627444622692635,13.56687408572322
947,0.011332676267620792,17.296088362837935,0.038675383558219985,5.561035368893598,0.014647341728433811,13.580275484988162
948,0.011347987411923912,17.313547917672466,0.03872807754760888,5.566161437614544,0.014666886453613654,13.593676884253103
949,0.011363021726784916,17.331007472506993,0.038779818966341424,5.571287506335491,0.014686077282320839,13.607078283518046
950,0.011377778001092308,17.34846702734152,0.03883060370293081,5.576413575056437,0.014704912724833688,13.620479682782987
951,0.011392255045096403,17.365926582176048,0.038880427718480014,5.581539643777383,0.01472339131779701,13.63388108204793
952,0.011406451690546089,17.38338613701058,0.03892928704716833,5.58666571249833,0.014741511624395968,13.647282481312871
953,0.01142036679082316,17.400845691845106,0.038977177796729746,5.591791781219276,0.014759272234526924,13.660683880577812
954,0.011433999221074307,17.418305246679633,0.039024096148922834,5.596917849940223,0.014776671764965285,13.674085279842755
955,0.011447347878340591,17.43576480151416,0.03907003835999195,5.602043918661169,0.01479370885953025,13.687486679107696
956,0.011460411681684539,17.45322435634869,0.03911500076111989,5.6071699873821155,0.014810382189246466,13.700888078372639
957,0.011473189572314654,17.47068391118322,0.03915897975887178,5.6122960561030615,0.014826690452502567,13.71428947763758
958,0.011485680513707502,17.488143466017746,0.039201971835630046,5.617422124824008,0.014842632375206518,13.727690876902521
959,0.011497883491727165,17.505603020852273,0.03924397355002048,5.622548193544954,0.014858206710937774,13.741092276167464
960,0.011509797514742202,17.5230625756868,0.039284981537329317,5.627674262265901,0.014873412241096224,13.754493675432405
961,0.011521421613739946,17.54052213052133,0.03932499250991116,5.632800330986847,0.01488824777504786,13.767895074697348
962,0.011532754842438228,17.55798168535586,0.03936400325758772,5.637926399707794,0.014902712150267164,13.78129647396229
963,0.011543796277394438,17.575441240190386,0.03940201064803726,5.64305246842874,0.014916804232476183,13.79469787322723
964,0.011554545018111918,17.592900795024914,0.03943901162717467,5.648178537149687,0.014930522915780257,13.808099272492173
965,0.011565000187143676,17.610360349859445,0.039475003219522124,5.653304605870633,0.014943867122800367,13.821500671757114
966,0.011575160930193343,17.627819904693972,0.039509982528570235,5.65843067459158,0.014956835804802093,13.834902071022057
967,0.01158502641621347,17.6452794595285,0.03954394673712952,5.663556743312526,0.014969427941821142,13.848303470286998
968,0.011594595837501,17.662739014363027,0.039576893107672304,5.668682812033473,0.014981642542785441,13.86170486955194
969,0.011603868409789986,17.680198569197554,0.03960881898266481,5.673808880754419,0.014993478645633709,13.875106268816882
970,0.011612843372341515,17.697658124032085,0.039639721784889476,5.678934949475366,0.015004935317430579,13.888507668081823
971,0.0116215199880308,17.715117678866612,0.03966959901775735,5.684061018196312,0.015016011654478174,13.901909067346766
972,0.01162989754343145,17.73257723370114,0.03969844826561057,5.689187086917259,0.015026706782424126,13.915310466611707
973,0.011637975348896868,17.750036788535667,0.03972626719401479,5.694313155638205,0.015037019856366034,13.928711865876648
974,0.011645752738638788,17.767496343370198,0.039753053550041655,5.699439224359152,0.015046950060952347,13.942113265141591
975,0.011653229070802894,17.784955898204725,0.03977880516254087,5.704565293080098,0.015056496610479577,13.955514664406532
976,0.011660403727541561,17.802415453039252,0.0398035199424024,5.7096913618010445,0.015065658748985983,13.968916063671475
977,0.01166727611508365,17.81987500787378,0.03982719588280818,5.7148174305219905,0.015074435750341468,13.982317462936416
978,0.011673845663801351,17.83733456270831,0.03984983105947365,5.719943499242937,0.015082826918333922,13.995718862201358
979,0.011680111828274097,17.854794117542838,0.039871423630878804,5.725069567963883,0.0150908315867518,14.0091202614663
980,0.01168607408734948,17.872253672377365,0.03989197183848901,5.73019563668483,0.015098449119463044,14.022521660731242
981,0.011691731944201186,17.889713227211892,0.039911474006965125,5.735321705405776,0.015105678910490224,14.035923059996184
982,0.011697084926383935,17.90717278204642,0.039929928544363405,5.740447774126723,0.015112520384081991,14.049324459261125
983,0.011702132585885401,17.92463233688095,0.03994733394232457,5.745573842847669,0.01511897299478075,14.062725858526067
984,0.0117068744991751,17.942091891715478,0.03996368877625244,5.750699911568616,0.015125036227486547,14.07612725779101
985,0.01171131026725026,17.959551446550005,0.03997899170548195,5.755825980289562,0.015130709597517202,14.08952865705595
986,0.011715439515678605,17.977011001384533,0.039993241473436386,5.760952049010509,0.015135992650664629,14.102930056320893
987,0.011719261894638141,17.994470556219063,0.04000643690777402,5.766078117731455,0.015140884963247336,14.116331455585835
988,0.011722777078953776,18.01193011105359,0.0400185769205239,5.771204186452401,0.015145386142159116,14.129732854850776
989,0.01172598476813096,18.029389665888118,0.04002966050821098,5.776330255173348,0.0151494958249139,14.143134254115719
990,0.011728884686386169,18.046849220722645,0.0400396867519703,5.781456323894294,0.015153213679686759,14.15653565338066
991,0.011731476582674314,18.064308775557173,0.04004865481765051,5.786582392615241,0.015156539405351057,14.169937052645603
992,0.011733760230713054,18.081768330391704,0.040056563955906385,5.791708461336187,0.015159472731511742,14.183338451910544
993,0.011735735429003974,18.09922788522623,0.04006341350228048,5.796834530057134,0.015162013418534773,14.196739851175485
994,0.011737402000850656,18.11668744006076,0.04006920287727396,5.80196059877808,0.015164161257572651,14.210141250440428
995,0.011738759794373641,18.134146994895286,0.04007393158640645,5.807086667499027,0.015165916070586065,14.223542649705369
996,0.011739808682522238,18.151606549729816,0.04007759922026494,5.812212736219973,0.015167277710361674,14.236944048970312
997,0.011740548563083188,18.169066104564344,0.04008020545454172,5.81733880494092,0.015168246060525954,14.250345448235253
998,0.011740979358686237,18.18652565939887,0.040081750050061364,5.822464873661866,0.015168821035555181,14.263746847500196
999,0.01174110101680652,18.2039852142334,0.04008223285279681,5.8275909423828125,0.015169002580781481,14.277148246765137


==> visu/tikz_csvs_diagonal_force/hist_0.01/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00006,0.8902057409286499,0.8927522897720337,0.985916018486023
1,1,00017,0.7410404682159424,0.7306153178215027,0.8664554953575134
2,2,00028,0.866459310054779,0.8192137479782104,0.9880814552307129
3,3,00039,0.9356191754341125,0.8463110327720642,1.0024925470352173
4,4,00050,0.799134373664856,0.7586140632629395,0.9435547590255737
5,5,00061,2.7899274826049805,1.1429016590118408,1.7606085538864136
6,6,00094,16.095125198364258,4.132718563079834,5.943570137023926
7,7,00072,0.9637323021888733,0.9328411817550659,0.9773946404457092
8,8,00083,1.231169581413269,0.6256303787231445,1.0471231937408447
9,9,00105,0.9651463031768799,0.6798697113990784,0.9855771064758301


==> visu/tikz_csvs_diagonal_force/hist_0.01/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,0.11625333771587247,0.7410404682159424,0.5048461035653155,0.6256303787231445,0.347899434144264,0.8664554953575134
1,0.11632119010376432,0.756409922400275,0.5055918292776747,0.6291409775062844,0.34820111892315425,0.8715376921960184
2,0.11638614879992261,0.7717793765846077,0.5063252121449345,0.6326515762894241,0.34849426220369323,0.8766198890345233
3,0.11644820916006299,0.7871488307689403,0.5070461958408434,0.636162175072564,0.348778843411111,0.8817020858730282
4,0.1165073667574211,0.8025182849532729,0.5077547249491926,0.6396727738557039,0.34905484261006686,0.8867842827115331
5,0.11656361738327914,0.8178877391376056,0.5084507449709215,0.6431833726388436,0.3493222405069908,0.8918664795500381
6,0.11661695704746501,0.8332571933219383,0.5091342023311092,0.6466939714219835,0.3495810184523438,0.8969486763885429
7,0.11666738197882404,0.8486266475062709,0.5098050443858533,0.6502045702051233,0.34983115844279716,0.9020308732270479
8,0.1167148886256632,0.8639961016906036,0.510463219429033,0.6537151689882632,0.35007264312332964,0.9071130700655528
9,0.11675947365616744,0.8793655558749363,0.5111086766989565,0.657225767771403,0.35030545578924305,0.9121952669040577
10,0.11680113395878847,0.8947350100592688,0.5117413663848913,0.6607363665545428,0.350529580388095,0.9172774637425626
11,0.11683986664260594,0.9101044642436015,0.5123612396334744,0.6642469653376827,0.3507450015215491,0.9223596605810676
12,0.11687566903766036,0.9254739184279341,0.5129682485550046,0.6677575641208224,0.3509517044471424,0.9274418574195724
13,0.11690853869525854,0.9408433726122668,0.5135623462296137,0.6712681629039623,0.35114967507996914,0.9325240542580774
14,0.11693847338825075,0.9562128267965995,0.5141434867133141,0.6747787616871022,0.35133889999428125,0.9376062510965822
15,0.1169654711112803,0.9715822809809321,0.5147116250439251,0.678289360470242,0.351519366425005,0.9426884479350872
16,0.11698953008100468,0.9869517351652648,0.5152667172468747,0.6817999592533818,0.35169106226917324,0.9477706447735921
17,0.11701064873628894,1.0023211893495974,0.5158087203408755,0.6853105580365216,0.351853976087274,0.952852841612097
18,0.11702882573837083,1.0176906435339301,0.5163375923434758,0.6888211568196615,0.3520080971045139,0.9579350384506019
19,0.11704405997099793,1.0330600977182627,0.5168532922764806,0.6923317556028012,0.3521534152119977,0.9630172352891069
20,0.11705635054053669,1.0484295519025952,0.5173557801712493,0.6958423543859411,0.35228992096782225,0.9680994321276117
21,0.11706569677605315,1.063799006086928,0.5178450170738588,0.699352953169081,0.3524176055980857,0.9731816289661167
22,0.11707209822936573,1.0791684602712606,0.5183209650501404,0.7028635519522208,0.35253646099781155,0.9782638258046216
23,0.11707555467506975,1.0945379144555933,0.5187835871905842,0.7063741507353606,0.35264647973178775,0.9833460226431265
24,0.1170760661105338,1.109907368639926,0.5192328476151119,0.7098847495185004,0.3527476550353195,0.9884282194816314
25,0.1170736327558681,1.1252768228242584,0.5196687114777164,0.7133953483016403,0.35283998081489754,0.9935104163201364
26,0.1170682550538645,1.1406462770085912,0.520091144970969,0.7169059470847801,0.3529234516487802,0.9985926131586413
27,0.11705993366990866,1.156015731192924,0.5205001153303901,0.7204165458679199,0.3529980627874898,1.0036748099971462
28,0.11704866949186384,1.1713851853772566,0.520895590838688,0.7239271446510598,0.35306381015422383,1.008757006835651
29,0.11703446362992687,1.186754639561589,0.5212775408298578,0.7274377434341995,0.3531206903451798,1.0138392036741561
30,0.11701731741645595,1.2021240937459219,0.521645935693147,0.7309483422173394,0.3531687006297945,1.018921400512661
31,0.11699723240577055,1.2174935479302544,0.5220007468768818,0.7344589410004793,0.3532078389508972,1.0240035973511659
32,0.11697421037392318,1.2328630021145872,0.5223419468921557,0.737969539783619,0.35323810392477795,1.0290857941896707
33,0.11694825331844355,1.2482324562989198,0.52266950931638,0.7414801385667589,0.35325949484116903,1.0341679910281756
34,0.11691936345805454,1.2636019104832523,0.5229834087966936,0.7449907373498987,0.35327201166314104,1.0392501878666807
35,0.11688754323236053,1.278971364667585,0.523283621053234,0.7485013361330386,0.3532756550269135,1.0443323847051855
36,0.11685279530150809,1.2943408188519177,0.523570122882267,0.7520119349161783,0.3532704262415799,1.0494145815436904
37,0.11681512254581894,1.3097102730362504,0.5238428921591762,0.7555225336993182,0.35325632728874656,1.0544967783821955
38,0.11677452806539505,1.325079727220583,0.5241019078413087,0.7590331324824581,0.35323336082208695,1.0595789752207003
39,0.11673101517969654,1.3404491814049155,0.5243471499706809,0.7625437312655978,0.35320153016680983,1.0646611720592052
40,0.11668458742709208,1.3558186355892483,0.5245785996765405,0.7660543300487377,0.3531608393190432,1.06974336889771
41,0.1166352485643817,1.371188089773581,0.524796239177785,0.7695649288318775,0.353111292945132,1.0748255657362151
42,0.11658300256629273,1.3865575439579136,0.5250000517852378,0.7730755276150174,0.35305289638085174,1.07990776257472
43,0.11652785362494807,1.4019269981422462,0.5251900219037784,0.7765861263981572,0.3529856556305375,1.0849899594132248
44,0.11646980614930783,1.4172964523265787,0.525366135034331,0.780096725181297,0.3529095773661279,1.0900721562517297
45,0.1164088647645837,1.4326659065109115,0.5255283777757054,0.7836073239644369,0.35282466892612474,1.0951543530902348
46,0.11634503431162667,1.4480353606952443,0.5256767378262942,0.7871179227475766,0.35273093831446944,1.1002365499287396
47,0.11627831984628775,1.4634048148795769,0.5258112039856255,0.7906285215307165,0.3526283941993341,1.1053187467672445
48,0.11620872663875241,1.4787742690639094,0.5259317661557685,0.7941391203138564,0.3525170459118306,1.1104009436057494
49,0.11613626017284803,1.494143723248242,0.526038415342594,0.7976497190969962,0.352396903444635,1.1154831404442545
50,0.11606092614532552,1.5095131774325747,0.5261311436568881,0.801160317880136,0.35226797745052957,1.1205653372827593
51,0.11598273046511426,1.5248826316169075,0.5262099443153208,0.8046709166632758,0.3521302792408623,1.1256475341212642
52,0.11590167925255108,1.54025208580124,0.5262748116412672,0.8081815154464156,0.3519838207839228,1.1307297309597693
53,0.11581777883858338,1.5556215399855726,0.5263257410654828,0.8116921142295555,0.35182861470323756,1.1358119277982741
54,0.11573103576394628,1.5709909941699054,0.5263627291266305,0.8152027130126953,0.35166467427578185,1.140894124636779
55,0.11564145677831394,1.586360448354238,0.5263857734716637,0.8187133117958352,0.3514920134301117,1.1459763214752838
56,0.11554904883942597,1.6017299025385707,0.5263948728560595,0.822223910578975,0.3513106467444136,1.1510585183137887
57,0.11545381911218769,1.6170993567229033,0.5263900271439071,0.8257345093621148,0.35112058944447416,1.1561407151522938
58,0.11535577496774566,1.6324688109072358,0.5263712373078488,0.8292451081452547,0.350921857401569,1.1612229119907986
59,0.11525492398253816,1.6478382650915686,0.526338505428874,0.8327557069283944,0.3507144671302724,1.1663051088293035
60,0.11515127393732076,1.6632077192759014,0.5262918346959655,0.8362663057115343,0.35049843578618634,1.1713873056678086
61,0.11504483281616702,1.678577173460234,0.5262312294056019,0.8397769044946741,0.3502737811635919,1.1764695025063134
62,0.11493560880544493,1.6939466276445665,0.52615669496111,0.843287503277814,0.35004052169302113,1.1815516993448183
63,0.11482361029276902,1.709316081828899,0.5260682378718732,0.8467981020609537,0.3497986764387504,1.1866338961833232
64,0.11470884586592822,1.7246855360132318,0.5259658657523926,0.8503087008440936,0.349548265096218,1.191716093021828
65,0.11459132431178974,1.7400549901975646,0.5258495873212019,0.8538192996272335,0.3492893079893618,1.196798289860333
66,0.11447105461517941,1.7554244443818972,0.5257194123996374,0.8573298984103732,0.349021826067883,1.201880486698838
67,0.11434804595773829,1.7707938985662297,0.5255753519104606,0.8608404971935131,0.3487458409044314,1.2069626835373428
68,0.11422230771675616,1.7861633527505625,0.5254174178763373,0.8643510959766529,0.3484613746917168,1.212044880375848
69,0.11409384946398146,1.801532806934895,0.525245623418171,0.8678616947597928,0.3481684502395444,1.2171270772143528
70,0.11396268096440891,1.8169022611192278,0.5250599827532907,0.8713722935429326,0.34786709097177604,1.2222092740528576
71,0.11382881217504383,1.8322717153035604,0.5248605111934953,0.8748828923260724,0.3475573209232169,1.2272914708913625
72,0.11369225324364449,1.847641169487893,0.5246472251429541,0.8783934911092122,0.34723916473642974,1.2323736677298673
73,0.11355301450744174,1.8630106236722257,0.5244201420959627,0.881904089892352,0.3469126476584758,1.2374558645683724
74,0.11341110649183703,1.8783800778565583,0.5241792806345567,0.8854146886754919,0.34657779553758344,1.2425380614068773
75,0.11326653990907826,1.893749532040891,0.5239246604259823,0.8889252874586318,0.3462346348197457,1.2476202582453821
76,0.11311932565691435,1.9091189862252236,0.5236563022200248,0.8924358862417716,0.34588319254524613,1.2527024550838872
77,0.11296947481722827,1.9244884404095561,0.5233742278461948,0.8959464850249114,0.3455234963451154,1.257784651922392
78,0.11281699865464909,1.939857894593889,0.5230784602107743,0.8994570838080512,0.3451555744375174,1.262866848760897
79,0.11266190861514316,1.9552273487782215,0.5227690232937211,0.902967682591191,0.3447794556240662,1.2679490455994018
80,0.11250421632458477,1.9705968029625542,0.5224459421454339,0.9064782813743308,0.3443951692860762,1.2730312424379067
81,0.11234393358730603,1.9859662571468868,0.5221092428833778,0.9099888801574707,0.3440027453807426,1.2781134392764117
82,0.11218107238462754,2.00133571133122,0.5217589526885705,0.9134994789406106,0.34360221443725647,1.2831956361149166
83,0.11201564487336815,2.0167051655155523,0.5213950998019314,0.9170100777237504,0.3431936075528532,1.2882778329534217
84,0.11184766338433598,2.032074619699885,0.5210177135204922,0.9205206765068902,0.3427769563887947,1.2933600297919265
85,0.11167714042079967,2.0474440738842175,0.5206268241934715,0.92403127529003,0.34235229316628824,1.2984422266304314
86,0.11150408865694074,2.06281352806855,0.5202224632182134,0.9275418740731698,0.34191965066234004,1.3035244234689363
87,0.11132852093628719,2.0781829822528826,0.5198046630359903,0.9310524728563097,0.3414790622055462,1.3086066203074411
88,0.11115045027012843,2.093552436437215,0.5193734571276717,0.9345630716394495,0.34103056167182066,1.3136888171459462
89,0.11096988983591212,2.108921890621548,0.5189288800092597,0.9380736704225894,0.34057418348006213,1.318771013984451
90,0.11078685297562309,2.1242913448058807,0.5184709672272912,0.9415842692057292,0.3401099625877593,1.323853210822956
91,0.11060135319414437,2.139660798990213,0.5179997553541084,0.945094867988869,0.339637934486536,1.328935407661461
92,0.11041340415760093,2.155030253174546,0.5175152819829976,0.9486054667720087,0.33915813519763754,1.3340176044999659
93,0.11022301969168649,2.1703997073588788,0.5170175857231999,0.9521160655551486,0.33867060126735765,1.3390998013384707
94,0.11003021377997317,2.1857691615432113,0.5165067061947896,0.9556266643382885,0.33817536976240814,1.3441819981769756
95,0.1098350005622048,2.201138615727544,0.5159826840234276,0.9591372631214283,0.3376724782652314,1.3492641950154804
96,0.10963739433257394,2.2165080699118764,0.5154455608349848,0.9626478619045682,0.3371619648692573,1.3543463918539855
97,0.10943740953798298,2.231877524096209,0.5148953792500415,0.9661584606877079,0.3366438681741038,1.3594285886924904
98,0.10923506077628957,2.2472469782805415,0.5143321828782592,0.9696690594708478,0.3361182272807237,1.3645107855309953
99,0.1090303627945366,2.2626164324648745,0.5137560163126308,0.9731796582539876,0.3355850817864987,1.3695929823695003
100,0.10882333048716733,2.277985886649207,0.5131669251236053,0.9766902570371274,0.3350444717802788,1.3746751792080052
101,0.10861397889422551,2.29335534083354,0.5125649558530918,0.9802008558202673,0.33449643783737126,1.37975737604651
102,0.10840232319954125,2.3087247950178726,0.5119501560083428,0.9837114546034071,0.3339410210144787,1.384839572885015
103,0.10818837872890266,2.324094249202205,0.511322574055716,0.987222053386547,0.3333782628445859,1.3899217697235198
104,0.10797216094821362,2.3394637033865378,0.5106822594143196,0.9907326521696868,0.33280820533179867,1.3950039665620249
105,0.10775368546163817,2.3548331575708703,0.5100292624495377,0.9942432509528266,0.3322308909461343,1.4000861634005297
106,0.10753296800973156,2.370202611755203,0.5093636344664425,0.9977538497359664,0.3316463626182633,1.4051683602390348
107,0.10731002446755836,2.3855720659395354,0.5086854277030882,1.0012644485191062,0.33105466373420656,1.4102505570775397
108,0.10708487084279816,2.4009415201238684,0.5079946953236928,1.004775047302246,0.3304558381299853,1.4153327539160445
109,0.10685752327383877,2.416310974308201,0.507291491411707,1.008285646085386,0.3298499300862278,1.4204149507545494
110,0.10662799802785777,2.4316804284925335,0.5065758709627717,1.0117962448685258,0.3292369843227316,1.4254971475930542
111,0.10639631149889209,2.4470498826768665,0.5058478898775652,1.0153068436516657,0.3286170459929826,1.430579344431559
112,0.10616248020589648,2.462419336861199,0.5051076049545421,1.0188174424348055,0.32799016067863346,1.4356615412700642
113,0.10592652079079103,2.4777887910455316,0.5043550738825642,1.0223280412179452,0.3273563743839403,1.440743738108569
114,0.10568845001649788,2.493158245229864,0.503590355233425,1.025838640001085,0.32671573353015976,1.4458259349470741
115,0.10544828476496756,2.5085276994141967,0.5028135084542713,1.029349238784225,0.32606828494990636,1.450908131785579
116,0.10520604203519562,2.5238971535985293,0.5020245938599197,1.0328598375673648,0.32541407588147375,1.4559903286240838
117,0.10496173894122914,2.539266607782862,0.5012236726250703,1.0363704363505046,0.32475315396311677,1.4610725254625887
118,0.10471539271016417,2.554636061967195,0.5004108067764231,1.0398810351336443,0.32408556722729825,1.4661547223010936
119,0.10446702068013403,2.5700055161515274,0.49958605918469173,1.0433916339167841,0.3234113640949014,1.4712369191395984
120,0.10421664029828893,2.5853749703358604,0.49874949355652143,1.046902232699924,0.32273059336940696,1.4763191159781035
121,0.10396426911876713,2.600744424520193,0.49790117442631066,1.0504128314830639,0.3220433042310379,1.4814013128166084
122,0.1037099248006581,2.6161138787045255,0.49704116714793756,1.0539234302662037,0.3213495462308717,1.4864835096551134
123,0.10345362510595807,2.631483332888858,0.4961695378863925,1.0574340290493436,0.3206493692849215,1.4915657064936183
124,0.10319538789751789,2.6468527870731906,0.49528635360932055,1.0609446278324834,0.31994282366818716,1.4966479033321232
125,0.10293523113698425,2.662222241257523,0.49439168207847184,1.0644552266156233,0.31922996000867665,1.501730100170628
126,0.10267317288273367,2.6775916954418557,0.49348559184106444,1.067965825398763,0.31851082928139995,1.5068122970091329
127,0.10240923128780056,2.6929611496261887,0.49256815222105915,1.0714764241819028,0.3177854828023354,1.5118944938476377
128,0.10214342459779895,2.7083306038105213,0.49163943331034965,1.0749870229650427,0.31705397222236936,1.5169766906861428
129,0.10187577114883845,2.723700057994854,0.4906995059598681,1.0784976217481825,0.3163163495212116,1.522058887524648
130,0.10160628936543502,2.739069512179187,0.489748441770607,1.0820082205313224,0.3155726670012857,1.5271410843631528
131,0.10133499775841645,2.7544389663635194,0.488786313084563,1.085518819314462,0.3148229772815964,1.5322232812016576
132,0.10106191492282326,2.769808420547852,0.487813192975598,1.089029418097602,0.31406733329157516,1.5373054780401625
133,0.10078705953580502,2.7851778747321845,0.486829155240226,1.0925400168807418,0.31330578826490385,1.5423876748786673
134,0.10051045035451284,2.800547328916517,0.48583427438832116,1.0960506156638816,0.31253839573331893,1.5474698717171722
135,0.10023210621398775,2.8159167831008496,0.4848286256337524,1.0995612144470215,0.31176520952039555,1.5525520685556773
136,0.09995204602504619,2.8312862372851826,0.48381228488494576,1.1030718132301613,0.3109862837353147,1.5576342653941821
137,0.09967028877216177,2.846655691469515,0.48278532873537544,1.1065824120133012,0.3102016727666117,1.5627164622326872
138,0.09938685351134477,2.8620251456538477,0.4817478344539846,1.110093010796441,0.3094114312759101,1.567798659071192
139,0.09910175936801907,2.8773945998381802,0.48069987997553965,1.1136036095795807,0.30861561419163835,1.572880855909697
140,0.09881502553489686,2.8927640540225132,0.47964154389091673,1.1171142083627206,0.3078142767027349,1.5779630527482018
141,0.09852667126985179,2.908133508206846,0.4785729054373264,1.1206248071458604,0.3070074742523379,1.5830452495867067
142,0.0982367158937904,2.9235029623911784,0.47749404448847266,1.1241354059290003,0.3061952625314637,1.5881274464252115
143,0.09794517878852284,2.938872416575511,0.4764050415446539,1.1276460047121402,0.3053776974726742,1.5932096432637166
144,0.09765207939463223,2.9542418707598435,0.475305977722802,1.1311566034952798,0.3045548352437337,1.5982918401022215
145,0.09735743720934417,2.9696113249441765,0.47419693474646546,1.1346672022784197,0.3037267322412574,1.6033740369407266
146,0.09706127178439566,2.984980779128509,0.473077994935737,1.1381778010615595,0.3028934450843502,1.6084562337792314
147,0.09676360272390441,3.0003502333128416,0.4719492411971255,1.1416883998446994,0.3020550306082399,1.6135384306177363
148,0.09646444968223852,3.015719687497174,0.4708107570133772,1.1451989986278392,0.3012115458579036,1.6186206274562411
149,0.09616383236188715,3.0310891416815067,0.46966262643324574,1.148709597410979,0.30036304808168834,1.623702824294746
150,0.09586177051133216,3.0464585958658397,0.4685049340612131,1.152220196194119,0.2995095947249288,1.6287850211332509
151,0.09555828392292127,3.0618280500501722,0.46733776504716384,1.1557307949772588,0.2986512434235604,1.633867217971756
152,0.09525339243074318,3.0771975042345048,0.466161205076014,1.1592413937603987,0.2977880519977318,1.6389494148102608
153,0.09494711590850438,3.0925669584188373,0.4649753403572967,1.1627519925435386,0.296920078445414,1.6440316116487659
154,0.09463947426740862,3.10793641260317,0.46378025761470537,1.1662625913266782,0.29604738093601124,1.6491138084872707
155,0.09433048745403924,3.123305866787503,0.46257604407559716,1.169773190109818,0.29517001780397173,1.6541960053257756
156,0.09402017544824423,3.1386753209718354,0.4613627874604589,1.173283788892958,0.2942880475423993,1.6592782021642805
157,0.09370855826102471,3.154044775156168,0.4601405759723356,1.1767943876760976,0.2934015287966695,1.6643603990027853
158,0.09339565593242721,3.1694142293405005,0.45890949828622496,1.1803049864592374,0.29251052035804725,1.6694425958412902
159,0.09308148852943968,3.1847836835248335,0.4576696435384384,1.1838155852423773,0.29161508115731083,1.6745247926797953
160,0.09276607614389179,3.200153137709166,0.4564211013159319,1.1873261840255172,0.29071527025838007,1.6796069895183001
161,0.09244943889036009,3.2155225918934986,0.45516396164560663,1.190836782808657,0.28981114685195175,1.6846891863568052
162,0.09213159690407752,3.230892046077831,0.4538983149835824,1.1943473815917969,0.288902770249142,1.68977138319531
163,0.09181257033884838,3.2462615002621638,0.45262425220444563,1.1978579803749367,0.2879901998751375,1.694853580033815
164,0.09149237936496886,3.2616309544464968,0.4513418645904727,1.2013685791580766,0.287073495262855,1.6999357768723198
165,0.09117104416715292,3.2770004086308293,0.4500512438208317,1.2048791779412165,0.2861527160466127,1.7050179737108246
166,0.09084858494246456,3.292369862815162,0.44875248196076434,1.2083897767243563,0.2852279219558107,1.7101001705493297
167,0.09052502189825624,3.3077393169994944,0.44744567145074676,1.211900375507496,0.2842991728086254,1.7151823673878346
168,0.09020037525011397,3.323108771183827,0.4461309050956367,1.2154109742906358,0.2833665285057151,1.7202645642263397
169,0.08987466521980919,3.33847822536816,0.4448082760538036,1.2189215730737757,0.2824300490239416,1.7253467610648445
170,0.0895479120332581,3.3538476795524925,0.44347787782624604,1.2224321718569156,0.28148979441010386,1.7304289579033494
171,0.08922013591848797,3.369217133736825,0.4421398042456972,1.2259427706400552,0.28054582477468987,1.7355111547418542
172,0.08889135710361179,3.3845865879211576,0.4407941494657214,1.229453369423195,0.2795982002856435,1.740593351580359
173,0.08856159581481034,3.39995604210549,0.43944100794980157,1.232963968206335,0.27864698116214903,1.745675548418864
174,0.08823087227432304,3.415325496289823,0.43808047446042137,1.2364745669894748,0.27769222766843493,1.750757745257369
175,0.08789920669844689,3.4306949504741557,0.43671264404814264,1.2399851657726146,0.27673400010759525,1.755839942095874
176,0.08756661929554482,3.4460644046584883,0.43533761204067933,1.2434957645557545,0.2757723588154321,1.760922138934379
177,0.08723313026406239,3.461433858842821,0.43395547403197177,1.2470063633388944,0.27480736415431883,1.7660043357728838
178,0.0868987597905545,3.476803313027154,0.43256632587126037,1.2505169621220342,0.2738390765070849,1.7710865326113887
179,0.0865635280477214,3.4921727672114864,0.4311702636521628,1.254027560905174,0.2728675562709228,1.7761687294498936
180,0.08622745519245448,3.507542221395819,0.42976738370175505,1.257538159688314,0.27189286385131944,1.7812509262883984
181,0.08589056136389253,3.5229116755801515,0.4283577825696579,1.2610487584714536,0.2709150596560107,1.7863331231269033
182,0.08555286668148793,3.538281129764484,0.42694155701713143,1.2645593572545935,0.26993420408896135,1.7914153199654084
183,0.08521439124308386,3.553650583948817,0.4255188040061797,1.2680699560377333,0.2689503575443716,1.7964975168039132
184,0.08487515512300206,3.5690200381331496,0.4240896206886652,1.271580554820873,0.26796358040070833,1.8015797136424183
185,0.08453517837014203,3.584389492317482,0.4226541043954357,1.2750911536040128,0.26697393301476635,1.8066619104809232
186,0.08419448100609118,3.5997589465018147,0.42121235262546813,1.2786017523871527,0.2659814757157556,1.811744107319428
187,0.08385308302324693,3.6151284006861473,0.41976446303502507,1.2821123511702925,0.2649862687994187,1.816826304157933
188,0.08351100438295037,3.6304978548704803,0.41831053342683155,1.2856229499534324,0.26398837252217744,1.8219085009964378
189,0.08316826501363227,3.645867309054813,0.4168506617392705,1.2891335487365723,0.26298784709531037,1.8269906978349426
190,0.08282488480897088,3.6612367632391454,0.41538494603559833,1.2926441475197121,0.26198475267916177,1.8320728946734477
191,0.08248088362606289,3.676606217423478,0.4139134844931851,1.296154746302852,0.2609791493773812,1.8371550915119526
192,0.08213628128360638,3.6919756716078105,0.41243637539277733,1.2996653450859919,0.25997109723119827,1.8422372883504576
193,0.08179109756009734,3.7073451257921435,0.4109537171077873,1.3031759438691317,0.2589606562137282,1.8473194851889625
194,0.08144535219203905,3.722714579976476,0.40946560809361027,1.3066865426522714,0.2579478862243135,1.8524016820274674
195,0.08109906487216482,3.7380840341608086,0.40797214687697064,1.3101971414354112,0.25693284708289943,1.8574838788659722
196,0.08075225524767432,3.753453488345141,0.4064734320452985,1.313707740218551,0.25591559852444556,1.862566075704477
197,0.0804049429184838,3.768822942529474,0.40496956223613845,1.317218339001691,0.25489620019337317,1.8676482725429822
198,0.08005714743549018,3.7841923967138067,0.40346063612659366,1.3207289377848306,0.2538747116380501,1.872730469381487
199,0.07970888829884935,3.7995618508981392,0.4019467524228024,1.3242395365679704,0.2528511923053126,1.8778126662199919
200,0.0793601849562689,3.814931305082472,0.40042800984945565,1.3277501353511103,0.2518257015350256,1.882894863058497
201,0.07901105680131525,3.8303007592668044,0.39890450713934866,1.3312607341342502,0.2507982985546822,1.8879770598970018
202,0.07866152317173569,3.8456702134511374,0.39737634302297664,1.33477133291739,0.24976904247404239,1.8930592567355067
203,0.07831160334779544,3.86103966763547,0.3958436162181681,1.33828193170053,0.24873799227981147,1.8981414535740115
204,0.07796131655062945,3.8764091218198025,0.39430642541976463,1.3417925304836698,0.24770520683036015,1.9032236504125166
205,0.07761068194061004,3.891778576004135,0.3927648692893429,1.3453031292668096,0.2466707448504855,1.9083058472510215
206,0.07725971861572939,3.9071480301884676,0.3912190464449829,1.3488137280499495,0.24563466492621353,1.9133880440895263
207,0.07690844560999832,3.9225174843728006,0.38966905545108416,1.3523243268330893,0.24459702549964513,1.9184702409280312
208,0.07655688189186023,3.937886938557133,0.3881149948082302,1.355834925616229,0.24355788486384405,1.9235524377665363
209,0.07620504636262168,3.9532563927414657,0.3865569629431034,1.3593455243993688,0.24251730115776995,1.9286346346050411
210,0.07585295785489837,3.9686258469257982,0.38499505819845103,1.3628561231825087,0.24147533236125424,1.933716831443546
211,0.07550063513107802,3.9839953011101312,0.3834293788231047,1.3663667219656483,0.24043203629002127,1.9387990282820509
212,0.07514809688179946,3.999364755294464,0.3818600229620537,1.3698773207487882,0.23938747059075557,1.943881225120556
213,0.07479536172444815,4.014734209478796,0.3802870886465747,1.373387919531928,0.2383416927362136,1.9489634219590608
214,0.0744424482016686,4.030103663663128,0.37871067378441753,1.376898518315068,0.23729476002038247,1.9540456187975657
215,0.07408937477989377,4.045473117847461,0.37713087615004987,1.3804091170982078,0.23624672955368592,1.9591278156360705
216,0.07373615984789113,4.060842572031794,0.37554779337496136,1.3839197158813477,0.23519765825823652,1.9642100124745756
217,0.07338282171532634,4.076212026216127,0.3739615229380287,1.3874303146644875,0.23414760286313707,1.9692922093130805
218,0.07302937861134363,4.0915814804004595,0.37237216215594277,1.3909409134476274,0.2330966198998286,1.9743744061515853
219,0.07267584868316411,4.106950934584792,0.37077980817369965,1.3944515122307672,0.23204476569748902,1.9794566029900902
220,0.07232224999470133,4.122320388769125,0.3691845579551553,1.397962111013907,0.2309920963784788,1.9845387998285953
221,0.07196860052519441,4.137689842953458,0.36758650827364736,1.4014727097970467,0.2299386678538383,1.9896209966671001
222,0.07161491816785934,4.153059297137791,0.365985755702683,1.4049833085801866,0.22888453581883367,1.994703193505605
223,0.07126122072855753,4.168428751322123,0.3643823966066957,1.4084939073633265,0.2278297557485536,1.9997853903441098
224,0.07090752592448282,4.183798205506456,0.3627765271318712,1.4120045061464663,0.22677438289355742,2.004867587182615
225,0.07055385138286643,4.199167659690788,0.361168243197044,1.415515104929606,0.22571847227557357,2.00994978402112
226,0.07020021463970014,4.214537113875121,0.35955764048466543,1.4190257037127458,0.22466207868325022,2.0150319808596246
227,0.06984663313847747,4.229906568059453,0.3579448144318452,1.4225363024958857,0.2236052566679577,2.0201141776981295
228,0.06949312422895369,4.245276022243786,0.3563298602214656,1.4260469012790256,0.22254806053964332,2.025196374536635
229,0.06913970516592395,4.2606454764281185,0.35471287277337227,1.4295575000621654,0.22149054436273896,2.0302785713751392
230,0.06878639310802007,4.276014930612451,0.3530939467356397,1.4330680988453053,0.22043276195212086,2.0353607682136445
231,0.06843320511652598,4.291384384796784,0.3514731764759143,1.4365786976284451,0.21937476686912422,2.0404429650521494
232,0.06808015815421184,4.306753838981116,0.3498506560728358,1.440089296411585,0.2183166124176101,2.0455251618906543
233,0.06772726908418689,4.322123293165449,0.3482264793075371,1.4435998951947249,0.21725835164008678,2.050607358729159
234,0.06737455466877132,4.337492747349781,0.346600739655225,1.4471104939778647,0.21620003731388548,2.055689555567664
235,0.06702203156838686,4.352862201534115,0.3449735302768415,1.4506210927610044,0.21514172194739,2.0607717524061693
236,0.06666971634046656,4.368231655718447,0.34334494401080623,1.4541316915441442,0.21408345777632254,2.0658539492446737
237,0.0663176254383834,4.38360110990278,0.34171507336484425,1.457642290327284,0.2130252967600821,2.070936146083179
238,0.06596577521039809,4.398970564087112,0.3400840105078945,1.4611528891104237,0.211967290578141,2.0760183429216834
239,0.06561418189862621,4.414340018271445,0.33845184726210514,1.4646634878935636,0.21090949062649436,2.0811005397601887
240,0.06526286163802424,4.429709472455778,0.33681867509491364,1.4681740866767035,0.20985194801416734,2.0861827365986936
241,0.06491183045539502,4.445078926640111,0.3351845851112133,1.4716846854598433,0.20879471355977694,2.0912649334371984
242,0.06456110426841248,4.4604483808244435,0.3335496680456071,1.4751952842429832,0.20773783778815033,2.0963471302757033
243,0.06421069888466575,4.475817835008776,0.33191401425474915,1.478705883026123,0.20668137092700012,2.101429327114208
244,0.06386063000072248,4.491187289193109,0.3302777137097753,1.482216481809263,0.20562536290365482,2.1065115239527135
245,0.06351091320121167,4.506556743377441,0.32864085598882337,1.4857270805924028,0.20456986334184785,2.111593720791218
246,0.06316156395792596,4.521926197561774,0.32700353026964313,1.4892376793755426,0.20351492155856082,2.116675917629723
247,0.06281259762894323,4.537295651746106,0.3253658253222979,1.4927482781586825,0.20246058656092691,2.121758114468228
248,0.06246402945776781,4.552665105930439,0.3237278295019573,1.4962588769418221,0.20140690704318842,2.126840311306733
249,0.06211587457249107,4.568034560114771,0.32208963074178293,1.499769475724962,0.20035393138371313,2.1319225081452378
250,0.06176814798497157,4.583404014299104,0.3204513165459065,1.5032800745081019,0.19930170764206825,2.1370047049837426
251,0.06142086459003468,4.5987734684834365,0.3188129739825022,1.5067906732912415,0.19825028355615043,2.142086901822248
252,0.061074039164691715,4.614142922667769,0.31717468967695234,1.5103012720743814,0.19719970653937519,2.1471690986607523
253,0.06072768636737863,4.629512376852102,0.31553654980510987,1.5138118708575212,0.19615002367792156,2.1522512954992576
254,0.06038182073721418,4.644881831036435,0.313898640086654,1.517322469640661,0.1951012817280372,2.157333492337762
255,0.06003645669327765,4.660251285220768,0.3122610457785436,1.520833068423801,0.19405352711339863,2.1624156891762674
256,0.059691608533905954,4.6756207394051,0.31062385166856604,1.5243436672069408,0.19300680592253144,2.1674978860147722
257,0.05934729043601045,4.690990193589433,0.30898714206898376,1.5278542659900807,0.19196116390628665,2.172580082853277
258,0.05900351645441303,4.706359647773765,0.3073510008102786,1.5313648647732205,0.19091664647537587,2.1776622796917824
259,0.058660300521201726,4.721729101958099,0.3057155112349932,1.5348754635563604,0.18987329869796474,2.182744476530287
260,0.05831765644510594,4.737098556142431,0.3040807561916718,1.5383860623395003,0.18883116529732225,2.187826673368792
261,0.05797559791089078,4.752468010326764,0.30244681802889933,1.5418966611226401,0.18779029064953098,2.1929088702072965
262,0.057634138478771045,4.767837464511096,0.30081377858944086,1.5454072599057798,0.18675071878125213,2.197991067045802
263,0.05729329158384439,4.783206918695429,0.2991817192044789,1.5489178586889196,0.1857124933675509,2.2030732638843067
264,0.056953070535544,4.7985763728797615,0.29755072068795335,1.5524284574720595,0.18467565772977823,2.2081554607228115
265,0.056613488517110365,4.813945827064094,0.29592086333099965,1.5559390562551991,0.18364025483351049,2.2132376575613164
266,0.0562745585850825,4.829315281248427,0.2942922268964888,1.559449655038339,0.18260632728654771,2.2183198543998213
267,0.055936293668808194,4.844684735432759,0.29266489061366824,1.5629602538214789,0.1815739173369682,2.2234020512383266
268,0.05559870656997356,4.860054189617092,0.29103893317290425,1.5664708526046187,0.18054306687124252,2.228484248076831
269,0.05526180996215159,4.875423643801424,0.28941443272052564,1.5699814513877586,0.17951381741240238,2.2335664449153363
270,0.05492561639036983,4.890793097985757,0.2877914668537702,1.5734920501708984,0.17848621011827004,2.238648641753841
271,0.054590138270697135,4.90616255217009,0.28617011261583186,1.5770026489540383,0.17746028577974246,2.243730838592346
272,0.05425538788984922,4.921532006354423,0.2845504464910116,1.5805132477371782,0.17643608481913403,2.248813035430851
273,0.05392137740481313,4.936901460538755,0.28293254439997007,1.584023846520318,0.17541364728857606,2.2538952322693557
274,0.0535881188424907,4.952270914723088,0.28131648169508333,1.5875344453034579,0.17439301286847306,2.258977429107861
275,0.053255624099360535,4.9676403689074204,0.2797023331559009,1.5910450440865975,0.17337422086601634,2.2640596259463655
276,0.05292390494115886,4.983009823091753,0.27809017298470723,1.5945556428697374,0.1723573102137533,2.2691418227848708
277,0.05259297300257888,4.9983792772760856,0.27648007480218656,1.5980662416528773,0.17134231946821474,2.274224019623375
278,0.05226283978698875,5.013748731460418,0.27487211164319014,1.601576840436017,0.1703292868085966,2.2793062164618805
279,0.051933516666167925,5.029118185644751,0.27326635595260707,1.6050874392191568,0.16931825003550027,2.2843884133003853
280,0.05160501488006202,5.044487639829084,0.27166287958133883,1.6085980380022966,0.1683092465697266,2.28947061013889
281,0.051277345536555836,5.059857094013417,0.2700617537823766,1.6121086367854365,0.16730231345112706,2.294552806977395
282,0.05095051961126462,5.075226548197749,0.268463049206982,1.6156192355685763,0.1662974873375101,2.2996350038159
283,0.05062454794734359,5.090596002382082,0.2668668359009719,1.6191298343517162,0.1652948045036033,2.304717200654405
284,0.05029944125531528,5.105965456566414,0.2652731833011047,1.622640433134856,0.16429430084007005,2.3097993974929096
285,0.04997521011291499,5.121334910750747,0.2636821602315726,1.626151031917996,0.16329601185258164,2.314881594331415
286,0.04965186496495398,5.136704364935079,0.26209383490059446,1.6296616307011358,0.16229997266094437,2.31996379116992
287,0.04932941612320053,5.152073819119412,0.2605082748971135,1.6331722294842754,0.16130621799828024,2.3250459880084247
288,0.04900787376627844,5.1674432733037445,0.2589255471875971,1.6366828282674153,0.16031478221026305,2.3301281848469295
289,0.048687247939583345,5.182812727488077,0.25734571811294016,1.6401934270505552,0.1593256992544074,2.3352103816854344
290,0.048367548555216154,5.1981821816724105,0.25576885338547084,1.643704025833695,0.1583390026994121,2.3402925785239397
291,0.0480487853919341,5.213551635856743,0.2541950180860589,1.6472146246168349,0.1573547257245574,2.345374775362444
292,0.04773096809511887,5.228921090041076,0.2526242766613266,1.6507252233999747,0.1563729011191538,2.3504569722009494
293,0.04741410617676176,5.244290544225408,0.25105669292096183,1.6542358221831146,0.15539356128204618,2.3555391690394543
294,0.04709820901546603,5.259659998409741,0.24949233003513369,1.6577464209662542,0.15441673822116808,2.360621365877959
295,0.04678328585646592,5.275029452594073,0.24793125053200848,1.661257019749394,0.15344246355315,2.365703562716464
296,0.04646934581166256,5.290398906778406,0.24637351629536952,1.664767618532534,0.15247076850297903,2.370785759554969
297,0.0461563978596765,5.305768360962738,0.24481918856233637,1.6682782173156738,0.15150168390371016,2.375867956393474
298,0.0458444508459166,5.321137815147071,0.2432683279211858,1.6717888160988137,0.15053524019622957,2.3809501532319786
299,0.04553351348266554,5.336507269331404,0.24172099430927374,1.6752994148819536,0.1495714674290675,2.386032350070484
300,0.04522359434918144,5.351876723515737,0.2401772470110572,1.6788100136650932,0.14861039525826392,2.3911145469089883
301,0.04491470189181551,5.3672461777000695,0.23863714465621658,1.682320612448233,0.14765205294728237,2.3961967437474936
302,0.04460684442414599,5.382615631884402,0.23710074521787786,1.685831211231373,0.1466964693669761,2.4012789405859984
303,0.04430003012712768,5.397985086068735,0.2355681060109338,1.6893418100145128,0.14574367299560165,2.4063611374245033
304,0.043994267049257296,5.413354540253067,0.23403928369046456,1.6928524087976526,0.14479369191888322,2.411443334263008
305,0.04368956310675451,5.4287239944374,0.23251433425025692,1.6963630075807925,0.14384655383012568,2.416525531101513
306,0.04338592608375824,5.444093448621732,0.23099331302142134,1.6998736063639324,0.1429022860303758,2.4216077279400183
307,0.04308336363253845,5.459462902806065,0.22947627467110748,1.703384205147072,0.14196091542863246,2.4266899247785227
308,0.042781883273723016,5.474832356990397,0.2279632732013163,1.7068948039302119,0.141022468542103,2.431772121617028
309,0.04248149239653963,5.490201811174731,0.2264543619478102,1.7104054027133517,0.1400869714965098,2.436854318455533
310,0.04218219825907267,5.505571265359063,0.22494959357911848,1.7139160014964916,0.13915445002644075,2.4419365152940378
311,0.04188400798853467,5.520940719543396,0.22344902009563952,1.7174266002796315,0.13822492947574883,2.4470187121325426
312,0.04158692858155249,5.5363101737277285,0.221952692828838,1.7209371990627713,0.13729843479799667,2.4521009089710475
313,0.04129096690446787,5.551679627912061,0.22046066244053752,1.7244477978459112,0.1363749905569472,2.457183105809553
314,0.04099612969365236,5.567049082096394,0.2189729789223074,1.7279583966290508,0.13545462092710026,2.462265302648057
315,0.04070242355583623,5.582418536280726,0.21748969159494302,1.7314689954121907,0.13453734969427278,2.4673474994865625
316,0.04040985496845156,5.597787990465059,0.2160108491080407,1.7349795941953305,0.13362320025622593,2.472429696325067
317,0.04011843027998893,5.613157444649391,0.21453649943966424,1.7384901929784704,0.13271219562333353,2.4775118931635722
318,0.039828155710368025,5.628526898833725,0.21306668989610378,1.7420007917616103,0.13180435841929672,2.482594090002077
319,0.03953903735132167,5.643896353018057,0.21160146711172703,1.7455113905447501,0.13089971088190047,2.487676286840582
320,0.03925108116679306,5.65926580720239,0.2101408770489209,1.7490219893278898,0.12999827486381346,2.492758483679087
321,0.03896429299334643,5.674635261386722,0.20868496499812364,1.7525325881110296,0.1291000718334301,2.4978406805175917
322,0.03867867854059061,5.690004715571055,0.2072337755779467,1.7560431868941695,0.1282051228757548,2.502922877356097
323,0.038394243391615596,5.7053741697553875,0.2057873527353863,1.7595537856773094,0.12731344869332778,2.5080050741946014
324,0.038110993003441646,5.72074362393972,0.20434573974612236,1.7630643844604492,0.12642506960719108,2.5130872710331067
325,0.03782893270748102,5.736113078124053,0.2029089792149065,1.766574983243589,0.12554000555789682,2.5181694678716116
326,0.03754806771001221,5.751482532308385,0.2014771130760363,1.770085582026729,0.12465827610655394,2.5232516647101164
327,0.03726840309266621,5.766851986492718,0.20005018259391646,1.7735961808098686,0.1237799004359154,2.5283338615486213
328,0.03698994381292494,5.782221440677051,0.19862822836370506,1.7771067795930084,0.12290489735150464,2.533416058387126
329,0.03671269470463157,5.797590894861384,0.19721129031204632,1.7806173783761483,0.12203328528278037,2.5384982552256314
330,0.03643666047851246,5.812960349045716,0.1957994076978858,1.7841279771592882,0.12116508228434023,2.543580452064136
331,0.0361618457227108,5.828329803230049,0.19439261911337077,1.787638575942428,0.12030030603716105,2.548662648902641
332,0.03588825490333145,5.843699257414381,0.19299096248483244,1.791149174725568,0.11943897384987799,2.553744845741146
333,0.035615892364997195,5.859068711598714,0.19159447507385063,1.7946597735087078,0.1185811026600991,2.558827042579651
334,0.03534476233141584,5.8744381657830465,0.19020319347840028,1.7981703722918474,0.11772670903575713,2.5639092394181557
335,0.035074868905958345,5.889807619967379,0.1888171536340771,1.8016809710749873,0.11687580917649648,2.5689914362566606
336,0.03480621607224747,5.905177074151712,0.18743639081540514,1.8051915698581271,0.11602841891509591,2.574073633095166
337,0.0345388076947572,5.920546528336045,0.18606093963722134,1.808702168641267,0.11518455371892637,2.5791558299336703
338,0.034272647519422196,5.9359159825203776,0.18469083405613942,1.8122127674244068,0.11434422869144191,2.5842380267721756
339,0.03400773917425773,5.95128543670471,0.18332610737209104,1.8157233662075467,0.11350745857370653,2.58932022361068
340,0.033744086169989404,5.966654890889043,0.18196679222994297,1.8192339649906866,0.11267425774595191,2.5944024204491853
341,0.03348169190069282,5.982024345073375,0.18061292062119116,1.8227445637738262,0.11184464022917047,2.59948461728769
342,0.03322055964444287,5.997393799257708,0.17926452388572822,1.826255162556966,0.11101861968673882,2.604566814126195
343,0.03296069256397248,6.01276325344204,0.1779216327136865,1.829765761340106,0.11019620942607398,2.6096490109647
344,0.03270209370734066,6.028132707626373,0.17658427714735342,1.8332763601232458,0.10937742240032111,2.614731207803205
345,0.03244476600860978,6.043502161810705,0.17525248658315962,1.8367869589063857,0.10856227121007105,2.61981340464171
346,0.032188712288531644,6.058871615995038,0.1739262897737386,1.8402975576895255,0.10775076810510988,2.6248956014802145
347,0.03193393525524239,6.074241070179371,0.17260571483005696,1.8438081564726652,0.10694292498619626,2.62997779831872
348,0.031680437504966234,6.089610524363704,0.17129078922361438,1.847318755255805,0.10613875340687,2.6350599951572247
349,0.031428221522727104,6.1049799785480365,0.16998153978871283,1.8508293540389449,0.10533826457528793,2.6401421919957295
350,0.031177289683069105,6.120349432732369,0.16867799272479367,1.8543399528220847,0.10454146935608896,2.6452243888342344
351,0.030927644250784727,6.135718886916702,0.16738017359884158,1.8578505516052246,0.10374837827228653,2.6503065856727392
352,0.03067928738165093,6.151088341101034,0.16608810734785523,1.8613611503883645,0.10295900150718844,2.6553887825112445
353,0.030432221123173248,6.166457795285367,0.16480181828138302,1.8648717491715043,0.10217334890634353,2.660470979349749
354,0.03018644741533702,6.181827249469699,0.1635213300841235,1.868382347954644,0.10139142997951396,2.6655531761882543
355,0.02994196809136638,6.197196703654032,0.16224666581858868,1.8718929467377838,0.10061325390267445,2.670635373026759
356,0.0296987848784902,6.212566157838365,0.160977847927831,1.8754035455209237,0.09983882952003528,2.675717569865264
357,0.029456899398715194,6.227935612022698,0.1597148982382313,1.8789141443040636,0.09906816534609104,2.680799766703769
358,0.029216313169605632,6.24330506620703,0.1584578379623473,1.8824247430872034,0.09830126956769315,2.6858819635422737
359,0.028977027605070142,6.258674520391363,0.15720668770182286,1.8859353418703433,0.09753815004614573,2.690964160380779
360,0.02873904401615461,6.2740439745756955,0.15596146745035525,1.8894459406534831,0.09677881431932568,2.6960463572192834
361,0.02850236361184152,6.289413428760028,0.15472219659672076,1.8929565394366228,0.09602326960382368,2.7011285540577887
362,0.028266987499855636,6.304782882944361,0.15348889392785758,1.8964671382197626,0.09527152279710939,2.706210750896293
363,0.028032916687475297,6.320152337128693,0.15226157763200415,1.8999777370029025,0.0945235804797159,2.7112929477347985
364,0.027800152082349913,6.335521791313026,0.15104026530189332,1.9034883357860424,0.09377944891744783,2.7163751445733033
365,0.027568694493322783,6.350891245497358,0.1498249739380002,1.9069989345691822,0.09303913406360774,2.721457341411808
366,0.02733854463125944,6.366260699681692,0.14861571995184347,1.910509533352322,0.09230264156124393,2.726539538250313
367,0.027109703109881426,6.381630153866024,0.14741251916933906,1.914020132135462,0.09156997674541749,2.731621735088818
368,0.02688217044660502,6.396999608050357,0.14621538683420512,1.9175307309186016,0.09084114464548815,2.736703931927323
369,0.02665594706338496,6.412369062234689,0.14502433761141675,1.9210413297017415,0.09011614998741933,2.7417861287658276
370,0.026431033287562907,6.427738516419022,0.1438393855907115,1.9245519284848813,0.0893949971961,2.746868325604333
371,0.02620742935272066,6.4431079706033545,0.1426605442901419,1.9280625272680212,0.08867769039768572,2.7519505224428378
372,0.02598513539953751,6.458477424787687,0.1414878266596765,1.931573126051161,0.08796423342195521,2.7570327192813426
373,0.025764151476652227,6.47384687897202,0.1403212450848466,1.935083724834301,0.08725462980468422,2.7621149161198475
374,0.02554447754152887,6.489216333156352,0.13916081139043956,1.9385943236174406,0.08654888279003542,2.7671971129583524
375,0.02532611346132657,6.504585787340686,0.1380065368442353,1.9421049224005804,0.0858469953329635,2.7722793097968577
376,0.02510905901377321,6.519955241525018,0.13685843216078816,1.9456155211837203,0.08514897010163575,2.777361506635362
377,0.02489331388804262,6.535324695709351,0.13571650750524994,1.9491261199668601,0.08445480947986618,2.7824437034738674
378,0.024678877685635155,6.550694149893683,0.1345807724972355,1.95263671875,0.08376451556956536,2.787525900312372
379,0.024465749921261565,6.566063604078016,0.1334512362147286,1.9561473175331399,0.08307809019320181,2.792608097150877
380,0.024253930023730195,6.581433058262348,0.132327907198028,1.9596579163162797,0.08239553489627834,2.797690293989382
381,0.024043417336836688,6.596802512446681,0.131210793453732,1.9631685150994194,0.08171685094981936,2.802772490827887
382,0.023834211120256923,6.6121719666310135,0.13009990245876088,1.9666791138825592,0.08104203935287134,2.8078546876663917
383,0.023626310550442346,6.627541420815346,0.12899524116441635,1.970189712665699,0.08037110083501438,2.8129368845048965
384,0.0234197147215177,6.642910874999679,0.12789681600047687,1.973700311448839,0.07970403585888496,2.818019081343402
385,0.023214422646181333,6.658280329184012,0.12680463287932792,1.9772109102319788,0.07904084462270958,2.8231012781819063
386,0.023010433256607368,6.673649783368345,0.12571869720012618,1.9807215090151187,0.0783815270628478,2.8281834750204116
387,0.022807745405350074,6.689019237552677,0.12463901385299692,1.9842321077982585,0.07772608285634612,2.8332656718589164
388,0.02260635786624988,6.70438869173701,0.12356558722326352,1.9877427065813982,0.07707451142350001,2.8383478686974213
389,0.022406269335341348,6.719758145921342,0.12249842119570754,1.991253305364538,0.07642681193042522,2.843430065535926
390,0.022207478431762344,6.735127600105675,0.12143751915886014,1.994763904147678,0.07578298329163723,2.848512262374431
391,0.022009983698664894,6.750497054290007,0.12038288400932155,1.9982745029308178,0.07514302417263846,2.8535944592129363
392,0.021813783604127068,6.76586650847434,0.11933451815610949,2.0017851017139576,0.07450693299251317,2.8586766560514407
393,0.021618876542065957,6.7812359626586725,0.11829242352503472,2.0052957004970975,0.07387470792652824,2.863758852889946
394,0.021425260833151726,6.796605416843006,0.11725660156310311,2.0088062992802374,0.07324634690874192,2.868841049728451
395,0.021232934725722265,6.8119748710273385,0.11622705324294323,2.0123168980633768,0.07262184763461714,2.8739232465669557
396,0.021041896396698612,6.827344325211671,0.11520377906725784,2.0158274968465166,0.07200120756364109,2.8790054434054606
397,0.02085214395250069,6.842713779396004,0.1141867790733003,2.0193380956296565,0.07138442392194977,2.8840876402439655
398,0.02066367542996365,6.858083233580336,0.11317605283737231,2.0228486944127964,0.070771493704957,2.8891698370824703
399,0.020476488797254166,6.873452687764669,0.11217159947934409,2.026359293195936,0.07016241367998781,2.894252033920975
400,0.020290581954786897,6.888822141949001,0.11117341766719543,2.029869891979076,0.06955718038891538,2.8993342307594805
401,0.020105952736140915,6.904191596133334,0.11018150562157619,2.033380490762216,0.0689557901508017,2.9044164275979854
402,0.019922598908975755,6.919561050317666,0.10919586112038637,2.036891089545356,0.06835823906454058,2.90949862443649
403,0.019740518175947283,6.934930504502,0.1082164815033739,2.0404016883284957,0.06776452301150346,2.914580821274995
404,0.019559708175622963,6.950299958686332,0.10724336367674975,2.0439122871116355,0.06717463765818728,2.9196630181135
405,0.019380166483396508,6.965669412870665,0.10627650411781935,2.0474228858947754,0.06658857845886376,2.924745214952005
406,0.019201890612401726,6.981038867054997,0.10531589887962932,2.0509334846779153,0.06600634065823013,2.9298274117905097
407,0.01902487801442561,6.99640832123933,0.10436154359562892,2.054444083461055,0.06542791929406039,2.9349096086290145
408,0.018849126080820226,7.0117777754236625,0.10341343348434484,2.057954682244195,0.06485330919985711,2.93999180546752
409,0.01867463214341349,7.027147229607995,0.10247156335406897,2.061465281027335,0.06428250500750338,2.9450740023060247
410,0.018501393475418758,7.042516683792328,0.10153592760755796,2.0649758798104747,0.06371550114991377,2.9501561991445295
411,0.01832940729234281,7.05788613797666,0.10060652024674381,2.0684864785936146,0.06315229186368507,2.9552383959830344
412,0.018158670752892493,7.073255592160993,0.09968333487745454,2.0719970773767544,0.06259287119174532,2.9603205928215393
413,0.01798918095987952,7.088625046345326,0.09876636471414423,2.0755076761598943,0.06203723298600184,2.965402789660044
414,0.01782093496112361,7.103994500529659,0.09785560258463152,2.079018274943034,0.06148537090998635,2.970484986498549
415,0.01765392975035358,7.119363954713991,0.09695104093484566,2.0825288737261736,0.06093727844149862,2.975567183337054
416,0.01748816226810655,7.134733408898324,0.09605267183357885,2.0860394725093134,0.060392948875246766,2.980649380175559
417,0.0173236294026249,7.150102863082656,0.0951604869772457,2.0895500712924533,0.059852375325484784,2.985731577014064
418,0.017160327990750915,7.165472317266989,0.09427447769464663,2.093060670075593,0.059315550728646034,2.990813773852569
419,0.016998254818819218,7.1808417714513215,0.09339463495173582,2.096571268858733,0.05878246784597352,2.9958959706910737
420,0.016837406623546446,7.196211225635654,0.0925209493563929,2.100081867641873,0.05825311926614533,3.0009781675295786
421,0.01667778009291858,7.211580679819987,0.0916534111631971,2.1035924664250127,0.05772749740789597,3.0060603643680834
422,0.016519371867075302,7.22695013400432,0.09079201027820336,2.107103065208152,0.057205594522632214,3.0111425612065883
423,0.016362178539191724,7.242319588188653,0.08993673626371874,2.110613663991292,0.05668740269704417,3.0162247580450936
424,0.01620619665635695,7.257689042372985,0.08908757834308087,2.114124262774432,0.056172913855710375,3.0213069548835985
425,0.016051422720449814,7.273058496557318,0.08824452540543379,2.1176348615575717,0.05566211976369674,3.0263891517221033
426,0.0158978531890113,7.28842795074165,0.08740756601050383,2.1211454603407116,0.05515501202914962,3.031471348560608
427,0.01574548447611371,7.303797404925983,0.08657668839337312,2.1246560591238515,0.05465158210588178,3.036553545399113
428,0.01559431295322656,7.319166859110315,0.08575188046924995,2.1281666579069913,0.05415182129595149,3.041635742237618
429,0.015444334950078862,7.334536313294648,0.084933129838236,2.131677256690131,0.05365572075223445,3.0467179390761228
430,0.015295546755517985,7.3499057674789805,0.08412042379008902,2.135187855473271,0.05316327148098771,3.0518001359146276
431,0.015147944618364757,7.365275221663313,0.08331374930898047,2.138698454256411,0.05267446434440594,3.056882332753133
432,0.015001524748264754,7.3806446758476465,0.08251309307824745,2.142209053039551,0.05218929006316932,3.061964529591638
433,0.014856283316535882,7.396014130031979,0.08171844148513792,2.1457196518226906,0.051707739218982515,3.0670467264301426
434,0.014712216457011882,7.411383584216312,0.08092978062554905,2.1492302506058305,0.0512298022571053,3.0721289232686475
435,0.014569320266881809,7.426753038400644,0.08014709630875716,2.1527408493889704,0.05075546948887349,3.0772111201071524
436,0.014427590807525365,7.442122492584977,0.07937037406213951,2.1562514481721102,0.05028473109421066,3.0822933169456572
437,0.014287024105344088,7.457491946769309,0.07859959913588639,2.15976204695525,0.049817577124129896,3.087375513784162
438,0.01414761615258808,7.472861400953642,0.07783475650770341,2.16327264573839,0.04935399750322557,3.092457710622667
439,0.014009362908178476,7.488230855137974,0.07707583088750304,2.16678324452153,0.048893982032154615,3.0975399074611722
440,0.013872260298525346,7.503600309322307,0.07632280672208464,2.1702938433046697,0.0484375203901074,3.102622104299677
441,0.013736304218340982,7.51896976350664,0.07557566819980278,2.1738044420878095,0.04798460213726738,3.107704301138182
442,0.013601490531448702,7.534339217690973,0.07483439925522276,2.177315040870949,0.04753521671725954,3.112786497976687
443,0.013467815071586725,7.5497086718753055,0.0740989835737625,2.180825639654089,0.04708935345958784,3.1178686948151917
444,0.013335273643207374,7.565078126059638,0.07336940459632114,2.1843362384372287,0.04664700158206035,3.1229508916536965
445,0.013203862022271284,7.580447580243971,0.0726456455238924,2.1878468372203685,0.04620815019320276,3.1280330884922014
446,0.013073575957036775,7.595817034428303,0.0719276893221631,2.1913574360035084,0.04577278829465957,3.1331152853307063
447,0.012944411168844035,7.611186488612636,0.07121551872609597,2.1948680347866483,0.04534090478358261,3.1381974821692116
448,0.012816363352894345,7.626555942796968,0.07050911624449556,2.198378633569788,0.04491248845500728,3.1432796790077164
449,0.012689428179023996,7.641925396981301,0.06980846416455785,2.2018892323529276,0.04448752800421527,3.1483618758462213
450,0.012563601292473013,7.657294851165633,0.06911354455640127,2.2053998311360674,0.04406601202908437,3.153444072684726
451,0.012438878314648575,7.672664305349967,0.06842433927758101,2.2089104299192073,0.04364792903242493,3.158526269523231
452,0.012315254843883003,7.688033759534299,0.06774082997758309,2.212421028702347,0.0432332674243024,3.163608466361736
453,0.012192726456186338,7.703403213718632,0.06706299810230001,2.215931627485487,0.04282201552434612,3.1686906632002407
454,0.01207128870599334,7.7187726679029645,0.06639082489848637,2.219442226268627,0.04241416156404399,3.173772860038746
455,0.011950937126905021,7.734142122087297,0.06572429141819394,2.2229528250517667,0.04200969368902293,3.178855056877251
456,0.011831667232424415,7.74951157627163,0.06506337852318606,2.2264634238349066,0.04160859996131436,3.1839372537157558
457,0.011713474516686749,7.764881030455962,0.06440806688933032,2.2299740226180464,0.041210868361605646,3.1890194505542606
458,0.01159635445518381,7.780250484640295,0.06375833701096954,2.2334846214011863,0.040816486791475905,3.1941016473927655
459,0.011480302505482473,7.795619938824627,0.06311416920526992,2.236995220184326,0.040425443075617205,3.1991838442312703
460,0.011365314107937462,7.810989393008961,0.0624755436165467,2.240505818967466,0.04003772496404009,3.204266041069775
461,0.01125138468639809,7.826358847193293,0.06184244022056577,2.244016417750606,0.03965332013426373,3.20934823790828
462,0.011138509648909105,7.841728301377626,0.06121483882882185,2.2475270165337458,0.03927221619349037,3.2144304347467854
463,0.011026684388405405,7.857097755561958,0.060592719092791916,2.2510376153168856,0.0388944006807639,3.21951263158529
464,0.01091590428340085,7.872467209746291,0.05997606050816387,2.2545482141000255,0.03851986106911221,3.224594828423795
465,0.010806164698670828,7.887836663930623,0.059364842419039776,2.2580588128831653,0.03814858476767354,3.2296770252623
466,0.010697460985928648,7.903206118114956,0.058759044022113405,2.261569411666305,0.03778055912380631,3.234759222100805
467,0.010589788484495861,7.9185755722992885,0.058158644370821494,2.265080010449445,0.037415771425182334,3.2398414189393097
468,0.01048314252196614,7.933945026483621,0.05756362237946825,2.268590609232585,0.03705420890186353,3.2449236157778145
469,0.010377518414863063,7.949314480667954,0.05697395682732304,2.2721012080157243,0.03669585872836135,3.2500058126163194
470,0.0102729114692914,7.964683934852287,0.05638962636268993,2.275611806798864,0.03634070802567962,3.2550880094548247
471,0.01016931698158213,7.98005338903662,0.05581060950695038,2.279122405582004,0.03598874386334008,3.2601702062933295
472,0.010066730238930973,7.995422843220952,0.05523688465857666,2.282633004365144,0.035639953261390335,3.2652524031318344
473,0.009965146520030579,8.010792297405285,0.054668430097117,2.286143603148284,0.03529432319239464,3.2703345999703393
474,0.009864561095696127,8.026161751589617,0.05410522398715164,2.2896542019314237,0.034951840583407084,3.275416796808844
475,0.009764969229484454,8.04153120577395,0.05354724438221943,2.293164800714563,0.03461249231792687,3.280498993647349
476,0.00966636617830669,8.056900659958282,0.052994469228714564,2.296675399497703,0.03427626523783599,3.285581190485854
477,0.00956874719303419,8.072270114142615,0.05244687636975328,2.300185998280843,0.033943146145318605,3.2906633873243587
478,0.009472107519098027,8.087639568326948,0.051904443549010026,2.3036965970639827,0.03361312180476274,3.295745584162864
479,0.0093764423970817,8.10300902251128,0.051367148414522626,2.3072071958471225,0.03328617894464345,3.300827781001369
480,0.009281747063307236,8.118378476695614,0.05083496852246663,2.3107177946302624,0.03296230425938777,3.3059099778398737
481,0.009188016750414703,8.133747930879945,0.05030788134089779,2.3142283934134023,0.03264148441122139,3.3109921746783786
482,0.009095246687934757,8.14911738506428,0.049785864253463104,2.317738992196542,0.03232370603199653,3.3160743715168834
483,0.00900343210285483,8.16448683924861,0.049268894563079466,2.321249590979682,0.0320089557250014,3.3211565683553883
484,0.008912568220178167,8.179856293432945,0.048756949495580224,2.324760189762822,0.031697220066751006,3.326238765193893
485,0.008822650263476403,8.195225747617275,0.04825000620332883,2.3282707885459617,0.03138848560875888,3.3313209620323985
486,0.008733673455435137,8.21059520180161,0.04774804176879962,2.3317813873291016,0.031082738879290195,3.3364031588709033
487,0.008645633018392877,8.22596465598594,0.047251033208125494,2.3352919861122414,0.030779966385095725,3.341485355709408
488,0.00855852417487292,8.241334110170275,0.04675895747461198,2.3388025848953813,0.030480154613126753,3.346567552547913
489,0.008472342148108682,8.256703564354607,0.046271791462217576,2.342313183678521,0.030183290032231042,3.351649749386418
490,0.00838708216256189,8.27207301853894,0.04578951200900031,2.345823782461661,0.02988935909482931,3.3567319462249228
491,0.008302739444434114,8.287442472723273,0.04531209590052981,2.349334381244801,0.029598348238572714,3.3618141430634276
492,0.008219309222171301,8.302811926907605,0.0448395198732652,2.3528449800279407,0.02931024388798072,3.3668963399019325
493,0.008136786726961448,8.318181381091938,0.04437176061789821,2.3563555788110806,0.029025032456059856,3.371978536740438
494,0.008055167193225413,8.33355083527627,0.043908794782661444,2.3598661775942205,0.02874270034590283,3.3770607335789427
495,0.007974445859100739,8.348920289460603,0.04345059897660165,2.3633767763773603,0.028463233952268078,3.3821429304174475
496,0.007894617966918652,8.364289743644935,0.042997149772817676,2.3668873751604997,0.028186619663140015,3.3872251272559524
497,0.007815678763674078,8.379659197829268,0.042548423711662876,2.3703979739436396,0.02791284386126932,3.3923073240944572
498,0.007737623501488727,8.3950286520136,0.04210439730391219,2.3739085727267795,0.027641892925693926,3.397389520932962
499,0.007660447438067311,8.410398106197935,0.04166504703389317,2.3774191715099193,0.0273737532332401,3.402471717771467
500,0.007584145837146797,8.425767560382265,0.04123034936258109,2.380929770293059,0.027108411160003787,3.407553914609972
501,0.007508713968938648,8.4411370145666,0.04080028073065803,2.384440369076199,0.026845853082812305,3.412636111448477
502,0.007434147110564342,8.45650646875093,0.04037481756153565,2.3879509678593385,0.02658606538066625,3.417718308286982
503,0.007360440546483668,8.471875922935265,0.03995393626434135,2.3914615666424783,0.026329034436161365,3.422800505125487
504,0.007287589568916413,8.487245377119596,0.03953761323686848,2.394972165425618,0.02607474663689087,3.4278827019639917
505,0.00721558947825681,8.50261483130393,0.039125824868489256,2.398482764208758,0.02582318837682772,3.4329648988024966
506,0.007144435583481354,8.51798428548826,0.03871854754303117,2.401993362991898,0.025574346057687096,3.4380470956410014
507,0.007074123202549455,8.533353739672595,0.03831575764161655,2.405503961775038,0.025328206090268895,3.4431292924795063
508,0.007004647662797358,8.548723193856928,0.03791743154546504,2.4090145605581776,0.025084754895780464,3.448211489318011
509,0.00693600430132507,8.56409264804126,0.03752354563865903,2.4125251593413175,0.024843978907139238,3.4532936861565164
510,0.00686818846537643,8.579462102225593,0.03713407631087186,2.4160357581244574,0.024605864570255723,3.4583758829950213
511,0.006801195512712249,8.594831556409925,0.0367489999600589,2.4195463569075972,0.0243703983452962,3.463458079833526
512,0.006735020811976655,8.610201010594258,0.03636829299511109,2.423056955690737,0.024137566707925908,3.468540276672031
513,0.0066696597430564875,8.62557046477859,0.03599193183847128,2.426567554473877,0.023907356150532057,3.473622473510536
514,0.006605107697433912,8.640939918962923,0.035619892928712996,2.430078153257017,0.023679753183427042,3.4787046703490407
515,0.006541360078532156,8.656309373147256,0.03525215272308169,2.4335887520401567,0.02345474433603171,3.4837868671875456
516,0.006478412302054421,8.671678827331588,0.03488868769999848,2.4370993508232965,0.023232316158038842,3.488869064026051
517,0.006416259796316026,8.68704828151592,0.034529474361526286,2.4406099496064364,0.02301245522055674,3.4939512608645558
518,0.006354898002569692,8.702417735700255,0.034174489235798376,2.4441205483895763,0.02279514811723286,3.4990334577030606
519,0.006294322375324152,8.717787189884586,0.03382370887940907,2.447631147172716,0.022580381465357874,3.5041156545415655
520,0.006234528382655861,8.73315664406892,0.033477109879766945,2.451141745955856,0.02236814190694966,3.5091978513800703
521,0.006175511506514136,8.748526098253251,0.03313466885741036,2.454652344738996,0.022158416109817818,3.514280048218575
522,0.006117267243019395,8.763895552437585,0.03279636246828517,2.4581629435221357,0.02195119076860818,3.51936224505708
523,0.006059791102754893,8.779265006621918,0.03246216740598486,2.461673542305275,0.02174645260582788,3.524444441895585
524,0.0060030786110515915,8.79463446080625,0.032132060403952695,2.465184141088415,0.021544188372850485,3.5295266387340902
525,0.00594712530826651,8.810003914990583,0.03180601823764682,2.468694739871555,0.021344384850901864,3.534608835572595
526,0.005891926750054381,8.825373369174915,0.031484017726667014,2.4722053386546947,0.021147028852026066,3.5396910324111
527,0.0058374785076327,8.840742823359248,0.03116603573684417,2.4757159374378346,0.020952107220032032,3.544773229249605
528,0.005783776168040227,8.85611227754358,0.030852049182292205,2.4792265362209744,0.020759606831420533,3.5498554260881097
529,0.005730815334388862,8.871481731727913,0.030542035027422188,2.482737135004114,0.020569514596291902,3.5549376229266145
530,0.005678591626109071,8.886851185912246,0.030235970288919084,2.4862477337872537,0.020381817459234203,3.5600198197651194
531,0.005627100679188743,8.902220640096578,0.0299338320376811,2.4897583325703936,0.020196502400192176,3.5651020166036242
532,0.005576338146405573,8.91759009428091,0.029635597400721494,2.4932689313535334,0.020013556435316805,3.5701842134421296
533,0.005526299697553048,8.932959548465243,0.029341243563033026,2.4967795301366733,0.019832966617795846,3.5752664102806344
534,0.0054769810196599305,8.948329002649576,0.029050747769415193,2.500290128919813,0.01965472003866498,3.5803486071191393
535,0.005428377817203428,8.963698456833908,0.0287640873262642,2.503800727702953,0.019478803827600005,3.585430803957644
536,0.005380485812315953,8.979067911018241,0.028481239603325825,2.507311326486093,0.01930520515369003,3.590513000796149
537,0.005333300744985558,8.994437365202574,0.028202182035411184,2.5108219252692328,0.0191339112261916,3.595595197634654
538,0.005286818373250104,9.009806819386906,0.027926892124075602,2.5143325240523726,0.018964909295264006,3.6006773944731587
539,0.00524103447338511,9.025176273571239,0.027655347439260496,2.5178431228355125,0.018798186652685837,3.6057595913116636
540,0.0051959448400854345,9.040545727755571,0.027387525620898648,2.5213537216186523,0.018633730632552643,3.610841788150169
541,0.005151545286640699,9.055915181939906,0.027123404380482642,2.524864320401792,0.018471528611956098,3.6159239849886737
542,0.005107831645104587,9.071284636124238,0.026862961502596865,2.528374919184932,0.018311568011644484,3.6210061818271786
543,0.005064799766457993,9.08665409030857,0.026606174846413002,2.531885517968072,0.018153836296664647,3.6260883786656835
544,0.005022445520766087,9.102023544492903,0.026353022347149247,2.535396116751212,0.017998320976985692,3.6311705755041883
545,0.004980764797329314,9.117392998677236,0.02610348201749325,2.5389067155343517,0.017845009608104152,3.636252772342693
546,0.004939753504828398,9.132762452861568,0.025857531948989126,2.5424173143174915,0.017693889791631088,3.641334969181198
547,0.004899407571463311,9.1481319070459,0.02561515031338834,2.5459279131006314,0.017544949175860882,3.6464171660197033
548,0.004859722945086366,9.163501361230233,0.02537631536396499,2.5494385118837712,0.0173981754563221,3.651499362858208
549,0.004820695593329352,9.178870815414566,0.025141005436795316,2.552949110666911,0.017253556376310316,3.656581559696713
550,0.004782321503724806,9.194240269598899,0.02490919895200179,2.5564597094500505,0.017111079727403007,3.661663756535218
551,0.0047445966838215,9.209609723783231,0.02468087441496162,2.5599703082331904,0.01697073334995686,3.6667459533737228
552,0.0047075171612940715,9.224979177967564,0.024456010417480606,2.5634809070163302,0.01683250513358715,3.6718281502122276
553,0.004671078984046992,9.240348632151896,0.02423458563893129,2.56699150579947,0.01669638301762976,3.6769103470507325
554,0.004635278220312747,9.255718086336229,0.024016578847356737,2.57050210458261,0.01656235499158563,3.6819925438892374
555,0.00460011095874441,9.271087540520561,0.023801968900539393,2.57401270336575,0.016430409095547775,3.6870747407277427
556,0.004565573308502581,9.286456994704894,0.02359073474703556,2.5775233021488893,0.016300533420611198,3.6921569375662475
557,0.004531661399336712,9.301826448889226,0.023382855427175293,2.581033900932029,0.016172716109265486,3.6972391344047524
558,0.00449837138166097,9.317195903073559,0.023178310074028517,2.584544499715169,0.016046945355770437,3.7023213312432572
559,0.004465699426624533,9.332565357257891,0.02297707791433686,2.588055098498309,0.015923209406514774,3.707403528081762
560,0.004433641726176479,9.347934811442226,0.02277913826941181,2.5915656972814487,0.01580149656035794,3.712485724920267
561,0.004402194493125268,9.363304265626558,0.022584470555999322,2.5950762960645886,0.01568179516895531,3.717567921758772
562,0.004371353961192864,9.378673719810891,0.022393054287110983,2.5985868948477284,0.015564093637066675,3.7226501185972767
563,0.004341116385063521,9.394043173995223,0.02220486907282207,2.6020974936308683,0.015448380422848336,3.727732315435782
564,0.00431147804042735,9.409412628179556,0.02201989462103653,2.605608092414008,0.015334644038128852,3.732814512274287
565,0.004282435224018612,9.424782082363889,0.021838110738219264,2.609118691197148,0.015222873048668435,3.7378967091127917
566,0.004253984253648881,9.440151536548221,0.02165949733009589,2.612629289980288,0.01511305607440233,3.7429789059512966
567,0.00422612146823505,9.455520990732554,0.021484034402320037,2.6161398887634277,0.015005181789668195,3.7480611027898014
568,0.004198843227822263,9.470890444916886,0.021311702061108648,2.6196504875465676,0.014899238923417555,3.7531432996283063
569,0.004172145913601834,9.486259899101219,0.02114248051384535,2.6231610863297075,0.014795216259411537,3.758225496466811
570,0.004146025927924139,9.501629353285551,0.0209763500696521,2.6266716851128473,0.014693102636400985,3.763307693305316
571,0.004120479694306628,9.516998807469884,0.02081329113992949,2.630182283895987,0.014592886948291096,3.7683898901438213
572,0.004095503657436896,9.532368261654216,0.02065328423886577,2.633692882679127,0.014494558144290673,3.773472086982326
573,0.0040710942831709476,9.547737715838549,0.02049630998391492,2.6372034814622665,0.014398105229046122,3.778554283820831
574,0.004047248058526666,9.563107170022882,0.020342349096243963,2.6407140802454063,0.014303517262760424,3.783636480659336
575,0.004023961491672524,9.578476624207214,0.02019138240114991,2.644224679028546,0.014210783361297066,3.7887186774978407
576,0.00400123111191164,9.593846078391547,0.020043390828446275,2.647735277811686,0.014119892696269162,3.7938008743363456
577,0.0039790534696611595,9.60921553257588,0.019898355412819726,2.651245876594826,0.014030834495113893,3.7988830711748505
578,0.003957425136427066,9.624584986760212,0.01975625729415693,2.6547564753779658,0.013943598041152359,3.8039652680133558
579,0.0039363427047744495,9.639954440944546,0.019617077717841925,2.6582670741611056,0.013858172673635039,3.8090474648518606
580,0.003915802788293287,9.655323895128879,0.019480798035024248,2.6617776729442455,0.013774547787772887,3.8141296616903655
581,0.003895802021559778,9.670693349313211,0.01934739970285807,2.6652882717273854,0.013692712834754385,3.8192118585288704
582,0.003876337060093315,9.686062803497544,0.019216864284712587,2.6687988705105252,0.013612657321748538,3.824294055367375
583,0.0038574045803091007,9.701432257681876,0.019089173450354043,2.672309469293665,0.013534370811893978,3.82937625220588
584,0.003839001279466487,9.716801711866209,0.018964308976099416,2.675820068076805,0.013457842924274386,3.834458449044385
585,0.0038211238756131046,9.732171166050541,0.018842252744942375,2.679330666859945,0.013383063333880311,3.83954064588289
586,0.0038037691075247814,9.747540620234874,0.018722986746651342,2.6828412656430847,0.013310021771557577,3.844622842721395
587,0.003786933734641368,9.762910074419207,0.018606493077840354,2.686351864426224,0.013238708023942376,3.8497050395599
588,0.0037706145369984746,9.778279528603539,0.01849275394201273,2.689862463209364,0.013169111933383212,3.854787236398405
589,0.0037548083151551868,9.793648982787872,0.018381751649577942,2.693373061992504,0.01310122339784988,3.8598694332369097
590,0.0037395118901178363,9.809018436972204,0.018273468617841952,2.6968836607756437,0.013035032370829557,3.8649516300754145
591,0.0037247221032598293,9.824387891156537,0.018167887370971164,2.7003942595587835,0.012970528861210228,3.8700338269139194
592,0.0037104358162376398,9.83975734534087,0.018064990539930516,2.7039048583419234,0.012907702933151508,3.8751160237524243
593,0.003696649910902995,9.855126799525202,0.017964760862395793,2.7074154571250633,0.012846544705943111,3.880198220590929
594,0.003683361289211284,9.870496253709534,0.017867181182640513,2.710926055908203,0.012787044353851074,3.8852804174294344
595,0.003670566873126309,9.885865707893867,0.01777223445139772,2.714436654691343,0.012729192105951815,3.8903626142679393
596,0.0036582636045213632,9.9012351620782,0.0176799037256969,2.717947253474483,0.01267297824595429,3.895444811106444
597,0.003646448445076727,9.916604616262532,0.017590172168676352,2.7214578522576227,0.012618393112010365,3.900527007944949
598,0.00363511837617363,9.931974070446866,0.01750302304937129,2.7249684510407626,0.01256542709651351,3.905609204783454
599,0.0036242703987847346,9.947343524631199,0.017418439742477997,2.7284790498239024,0.012514070645886026,3.9106914016219587
600,0.0036139015333611895,9.962712978815532,0.017336405728094303,2.731989648607042,0.012464314260354927,3.9157735984604636
601,0.003604008819716315,9.978082432999864,0.01725690459143662,2.7355002473901817,0.012416148493716677,3.9208557952989684
602,0.003594589316905957,9.993451887184197,0.01717992002253405,2.7390108461733216,0.01236956395309082,3.9259379921374737
603,0.0035856401031056054,10.00882134136853,0.017105435815899583,2.7425214449564614,0.012324551298662863,3.9310201889759786
604,0.0035771582754842834,10.024190795552862,0.017033435870178866,2.7460320437396013,0.012281101243416347,3.9361023858144835
605,0.003569140950075289,10.039560249737194,0.016963904187776796,2.749542642522741,0.012239204552854396,3.9411845826529883
606,0.0035615852616438415,10.054929703921527,0.01689682487446227,2.753053241305881,0.01219885204471091,3.946266779491493
607,0.00355448836355168,10.07029915810586,0.016832182138951317,2.756563840089021,0.012160034588651454,3.951348976329998
608,0.003547847427618687,10.085668612290192,0.016769960292469018,2.7600744388721608,0.012122743105964126,3.956431173168503
609,0.0035416596439815655,10.101038066474525,0.016710143748290468,2.7635850376553006,0.012086968569240478,3.961513370007008
610,0.0035359222209496413,10.116407520658857,0.016652717021261067,2.7670956364384405,0.012052702002046688,3.966595566845513
611,0.0035306323848578553,10.13177697484319,0.016597664727296478,2.7706062352215803,0.012019934478585093,3.971677763684018
612,0.0035257873799169623,10.147146429027522,0.01654497158286264,2.77411683400472,0.011988657123346357,3.976759960522523
613,0.003521384468061058,10.162515883211855,0.016494622404435916,2.77762743278786,0.011958861110752301,3.9818421573610276
614,0.003517420928792407,10.177885337396187,0.01644660210794397,2.7811380315709995,0.011930537664789603,3.9869243541995325
615,0.0035138940590237035,10.19325479158052,0.016400895708187473,2.7846486303541393,0.011903678058634634,3.9920065510380374
616,0.0035108011729177617,10.208624245764852,0.0163574883182431,2.788159229137279,0.011878273614269347,3.9970887478765422
617,0.0035081396017247316,10.223993699949187,0.016316365148847968,2.791669827920419,0.011854315702088692,4.002170944715047
618,0.0035059066936168745,10.23936315413352,0.016277511507766018,2.795180426703559,0.011831795740499433,4.007253141553552
619,0.0035040998135209525,10.254732608317852,0.016240912799136503,2.798691025486699,0.01181070519551073,4.012335338392058
620,0.003502716342948301,10.270102062502184,0.01620655452280493,2.8022016242698387,0.011791035580316538,4.017417535230562
621,0.0035017536798226303,10.285471516686517,0.016174422273636864,2.8057122230529785,0.01177277845487003,4.0224997320690665
622,0.003501209238305608,10.30084097087085,0.016144501740814818,2.8092228218361184,0.011755925425450188,4.027581928907572
623,0.003501080448620283,10.316210425055182,0.016116778707118515,2.8127334206192582,0.011740468144220773,4.032664125746077
624,0.003501364756872409,10.331579879239515,0.01609123904818897,2.816244019402398,0.011726398308781725,4.0377463225845815
625,0.0035020596248697146,10.346949333423847,0.01606786873177659,2.819754618185538,0.011713707661713297,4.042828519423087
626,0.00350316252993918,10.36231878760818,0.016046653816973625,2.823265216968678,0.01170238799011301,4.047910716261592
627,0.003504670964742378,10.377688241792512,0.016027580453431393,2.8267758157518172,0.011692431125125536,4.052992913100097
628,0.00350658243708892,10.393057695976845,0.016010634880562428,2.830286414534957,0.011683828941465831,4.058075109938601
629,0.003508894469748082,10.408427150161177,0.015995803426728017,2.833797013318097,0.011676573356935505,4.063157306777106
630,0.00351160460025865,10.42379660434551,0.015983072508411356,2.837307612101237,0.01167065633193274,4.068239503615612
631,0.003514710380737047,10.439166058529842,0.015972428629376683,2.8408182108843767,0.01166606986895581,4.073321700454116
632,0.003518209377683796,10.454535512714175,0.015963858379814698,2.8443288096675166,0.01166280601210042,4.07840389729262
633,0.003522099171788362,10.469904966898508,0.015957348435474573,2.8478394084506564,0.011660856846551044,4.083486094131127
634,0.0035263773577324468,10.48527442108284,0.015952885556782884,2.8513500072337963,0.011660214498066358,4.088568290969631
635,0.003531041543991772,10.500643875267173,0.015950456587949795,2.854860606016936,0.011660871132459004,4.0936504878081355
636,0.003536089352636425,10.516013329451507,0.01595004845606279,2.858371204800076,0.011662818955069803,4.098732684646641
637,0.0035415184191297908,10.53138278363584,0.015951648170168264,2.861881803583216,0.01166605021023661,4.103814881485146
638,0.003547326392126165,10.546752237820172,0.015955242820341314,2.8653924023663557,0.011670557180757934,4.1088970783236505
639,0.0035535109332670584,10.562121692004505,0.01596081957674408,2.8689030011494956,0.011676332187351528,4.113979275162155
640,0.003560069716976282,10.577491146188837,0.015968365688672808,2.872413599932635,0.011683367588108081,4.11906147200066
641,0.003567000430253848,10.59286060037317,0.01597786848359419,2.875924198715775,0.011691655777940213,4.1241436688391655
642,0.003574300772468738,10.608230054557502,0.015989315366171042,2.8794347974989147,0.011701189188026888,4.12922586567767
643,0.0035819684551506043,10.623599508741835,0.016002693817277817,2.8829453962820546,0.01171196028525342,4.134308062516175
644,0.0035900012017804493,10.638968962926167,0.016017991393006206,2.8864559950651945,0.011723961571647281,4.1393902593546805
645,0.0035983967475803325,10.6543384171105,0.016035195723661133,2.8899665938483343,0.011737185583809795,4.144472456193185
646,0.003607152839302171,10.669707871294833,0.016054294512747466,2.893477192631474,0.011751624892343954,4.149554653031689
647,0.0036162672350156687,10.685077325479165,0.016075275535947772,2.896987791414614,0.011767272101278464,4.154636849870195
648,0.003625737703895441,10.700446779663498,0.01609812664009141,2.900498390197754,0.011784119847488197,4.1597190467087
649,0.003635562026007379,10.71581623384783,0.01612283574211528,2.9040089889808938,0.011802160800111233,4.164801243547204
650,0.00364573799209431,10.731185688032163,0.016149390828016565,2.9075195877640336,0.011821387659962644,4.16988344038571
651,0.0036562634033610072,10.746555142216495,0.016177779951797734,2.9110301865471735,0.011841793158945112,4.174965637224215
652,0.0036671360712585916,10.761924596400828,0.016207991234404154,2.9145407853303134,0.011863370059456665,4.180047834062719
653,0.0036783538172683833,10.77729405058516,0.016240012862654606,2.918051384113453,0.011886111153795625,4.185130030901224
654,0.0036899144726852615,10.792663504769493,0.016273833088165008,2.9215619828965926,0.011910009263562855,4.190212227739729
655,0.003701815878400572,10.808032958953827,0.01630944022626567,2.9250725816797325,0.011935057239061611,4.195294424578234
656,0.0037140558846846393,10.82340241313816,0.016346822654912375,2.9285831804628724,0.01196124795869506,4.200376621416739
657,0.003726632350968925,10.838771867322492,0.016385968813591598,2.932093779246012,0.011988574328361633,4.205458818255244
658,0.003739543145627905,10.854141321506825,0.01642686720222018,2.935604378029152,0.012017029280848395,4.2105410150937495
659,0.0037527861457606958,10.869510775691158,0.016469506380039734,2.939114976812292,0.012046605775222563,4.215623211932254
660,0.0037663592369724737,10.88488022987549,0.01651387496450614,2.942625575595432,0.012077296796221383,4.220705408770758
661,0.0037802603131557723,10.900249684059823,0.01655996163017435,2.9461361743785717,0.012109095353640435,4.225787605609264
662,0.0037944872762716653,10.915619138244155,0.01660775510757889,2.9496467731617115,0.012141994481720557,4.230869802447769
663,0.0038090380361309084,10.930988592428488,0.0166572441821103,2.9531573719448514,0.012175987238533633,4.235951999286273
664,0.0038239105101751,10.94635804661282,0.016708417692887875,2.9566679707279913,0.012211066705367262,4.241034196124779
665,0.003839102623257859,10.961727500797153,0.016761264531628912,2.960178569511131,0.012247225986108508,4.246116392963284
666,0.003854612307426153,10.977096954981485,0.016815773641514865,2.963689168294271,0.012284458206626946,4.251198589801788
667,0.0038704375017017257,10.992466409165818,0.016871934016054628,2.9671997670774104,0.012322756514157112,4.256280786640293
668,0.0038865761518627555,11.00783586335015,0.01692973469794529,2.9707103658605503,0.012362114076680435,4.261362983478798
669,0.0039030262102257582,11.023205317534483,0.016989164777930613,2.97422096464369,0.012402524082306977,4.266445180317303
670,0.00391978563542776,11.038574771718816,0.01705021339365757,2.97773156342683,0.012443979738656945,4.271527377155808
671,0.003936852392208841,11.053944225903148,0.017112869728531196,2.98124216220997,0.01248647427224228,4.276609573994312
672,0.003954224451195047,11.06931368008748,0.01717712301056813,2.9847527609931097,0.012530000927848377,4.281691770832818
673,0.00397189978868174,11.084683134271813,0.01724296251124892,2.9882633597762496,0.012574552967916054,4.286773967671323
674,0.00398987638641745,11.100052588456148,0.01731037754436973,2.9917739585593894,0.01262012367192413,4.291856164509827
675,0.004008152231388218,11.11542204264048,0.01737935746489336,2.9952845573425293,0.01266670633577247,4.2969383613483325
676,0.004026725315602548,11.130791496824813,0.017449891667800126,2.998795156125669,0.012714294271165813,4.302020558186838
677,0.004045593635876968,11.146160951009145,0.017521969586938784,3.002305754908809,0.012762880804998556,4.307102755025342
678,0.004064755193622251,11.161530405193478,0.0175955806938778,3.005816353691949,0.012812459278740545,4.312184951863847
679,0.004084207994630354,11.17689985937781,0.0176707144967572,3.0093269524750887,0.012863023047824069,4.317267148702353
680,0.004103950048862102,11.192269313562143,0.017747360539141385,3.0128375512582286,0.012914565481032134,4.322349345540857
681,0.004123979370235695,11.207638767746475,0.01782550839887305,3.016348150041368,0.01296707995988835,4.327431542379362
682,0.004144293976416047,11.223008221930808,0.01790514768692866,3.019858748824508,0.013020559878048326,4.332513739217867
683,0.004164891888604997,11.23837767611514,0.017986268046275514,3.0233693476076478,0.013074998640692847,4.337595936056372
684,0.004185771131332493,11.253747130299473,0.018068859150730938,3.0268799463907876,0.013130389663923003,4.342678132894877
685,0.004206929732248711,11.269116584483806,0.0181529107038237,3.0303905451739275,0.013186726374157349,4.347760329733381
686,0.004228365721917219,11.284486038668138,0.018238412437657944,3.0339011439570673,0.013244002207531256,4.352842526571886
687,0.004250077133609205,11.29985549285247,0.01832535411178,3.037411742740207,0.013302210609298551,4.357924723410392
688,0.004272062003098782,11.315224947036803,0.01841372551204821,3.040922341523347,0.013361345033235675,4.363006920248896
689,0.004294318368459473,11.330594401221136,0.01850351644950616,3.044432940306487,0.013421398941048455,4.368089117087401
690,0.0043168442698618675,11.345963855405468,0.01859471675925941,3.047943539089627,0.013482365801781521,4.373171313925907
691,0.0043396377493724984,11.361333309589801,0.01868731629935624,3.0514541378727666,0.013544239091230701,4.378253510764411
692,0.0043626968507540255,11.376702763774134,0.018781304949672416,3.0549647366559065,0.01360701229135841,4.383335707602916
693,0.0043860196192666845,11.392072217958468,0.01887667261080034,3.0584753354390464,0.013670678889712117,4.388417904441421
694,0.004409604101471114,11.4074416721428,0.018973409202942933,3.061985934222186,0.013735232378846152,4.393500101279926
695,0.004433448345032581,11.422811126327133,0.019071504664812267,3.0654965330053257,0.01380066625574686,4.398582298118431
696,0.004457550398526628,11.438180580511466,0.019170948952533486,3.0690071317884655,0.013866974021261438,4.403664494956936
697,0.00448190831124617,11.453550034695798,0.01927173203855405,3.0725177305716054,0.013934149179530208,4.408746691795441
698,0.004506520133010158,11.46891948888013,0.01937384391055859,3.0760283293547452,0.014002185237422882,4.413828888633946
699,0.004531383913973718,11.484288943064463,0.019477274570389714,3.079538928137885,0.014071075703978671,4.41891108547245
700,0.004556497704439949,11.499658397248796,0.01958201403297493,3.083049526921025,0.014140814089850486,4.423993282310955
701,0.004581859554673279,11.515027851433128,0.01968805232525993,3.086560125704165,0.014211393906753215,4.429075479149461
702,0.004607467514714541,11.530397305617461,0.019795379485148482,3.0900707244873047,0.014282808666916436,4.434157675987965
703,0.0046333196341977086,11.545766759801793,0.019903985560449197,3.0935813232704445,0.014355051882541481,4.43923987282647
704,0.0046594139621683826,11.561136213986126,0.020013860607829333,3.0970919220535844,0.014428117065263051,4.444322069664976
705,0.004685748546904052,11.576505668170459,0.020124994691776005,3.1006025208367243,0.014501997725615473,4.44940426650348
706,0.004712321435736147,11.591875122354791,0.02023737788356487,3.104113119619864,0.014576687372503854,4.4544864633419845
707,0.0047391306748739625,11.607244576539124,0.020351000260236618,3.107623718403004,0.014652179512680023,4.45956866018049
708,0.004766174309230432,11.622614030723456,0.020465851903581425,3.1111343171861434,0.014728467650223518,4.464650857018995
709,0.004793450382249828,11.637983484907789,0.020581922899131813,3.1146449159692833,0.014805545286027762,4.4697330538574995
710,0.004820956935737415,11.653352939092121,0.020699203335163677,3.118155514752423,0.014883405917291523,4.474815250696005
711,0.0048486920096910725,11.668722393276454,0.02081768330170622,3.121666113535563,0.014962043037015607,4.47989744753451
712,0.004876653642134929,11.684091847460788,0.020937352889560685,3.125176712318703,0.015041450133505179,4.4849796443730146
713,0.004904839868955068,11.69946130164512,0.021058202189328218,3.1286873111018427,0.01512162068987762,4.490061841211519
714,0.004933248723737282,11.714830755829453,0.021180221290447002,3.1321979098849826,0.015202548183576126,4.495144038050024
715,0.004961878237606956,11.730200210013786,0.021303400280239016,3.1357085086681225,0.01528422608588901,4.50022623488853
716,0.004990726439071104,11.745569664198118,0.021427729242966435,3.1392191074512623,0.015366647861475086,4.505308431727034
717,0.005019791353862558,11.760939118382451,0.021553198258897992,3.142729706234402,0.015449806967895007,4.510390628565538
718,0.005049071004786386,11.776308572566784,0.021679797403385576,3.146240305017542,0.015533696855148748,4.515472825404045
719,0.005078563411568515,11.791678026751116,0.021807516745951026,3.149750903800682,0.015618310965219238,4.520555022242549
720,0.00510826659070666,11.807047480935449,0.021936346349383642,3.1532615025838218,0.015703642731622572,4.525637219081053
721,0.005138178555323523,11.822416935119781,0.02206627626884826,3.156772101366961,0.015789685578964444,4.530719415919559
722,0.00516829731502232,11.837786389304114,0.022197296551004463,3.160282700150101,0.015876432922503167,4.535801612758064
723,0.005198620875744674,11.853155843488446,0.022329397233136702,3.163793298933241,0.015963878167719416,4.5408838095965685
724,0.005229147239630866,11.868525297672779,0.022462568342295874,3.1673038977163808,0.016052014709892752,4.545966006435073
725,0.005259874404882521,11.883894751857111,0.022596799894452402,3.1708144964995206,0.01614083593368475,4.551048203273578
726,0.005290800365627724,11.899264206041444,0.022732081893660914,3.1743250952826605,0.016230335212729315,4.5561304001120835
727,0.005321923111788574,11.914633660225777,0.022868404331236845,3.1778356940658004,0.01632050590922988,4.561212596950588
728,0.005353240628951276,11.930003114410109,0.023005757184945068,3.18134629284894,0.01641134137356384,4.566294793789093
729,0.005384750898238704,11.945372568594442,0.023144130418200747,3.18485689163208,0.016502834943894023,4.5713769906275985
730,0.0054164518961855165,11.960742022778774,0.023283513979282567,3.18836749041522,0.016594979945787583,4.576459187466103
731,0.005448341594615873,11.976111476963109,0.02342389780055849,3.19187808919836,0.01668776969184235,4.581541384304607
732,0.005480417960523663,11.991480931147441,0.023565271797724323,3.1953886879814997,0.016781197481320433,4.586623581143113
733,0.005512678955955436,12.006850385331774,0.023707625869055112,3.1988992867646395,0.01687525659978955,4.591705777981618
734,0.005545122537895925,12.022219839516106,0.023850949894669543,3.2024098855477794,0.016969940318771914,4.596787974820122
735,0.005577746658156212,12.037589293700439,0.023995233735807697,3.205920484330919,0.01706524189540097,4.601870171658628
736,0.0056105492632646204,12.052958747884771,0.02414046723412198,3.2094310831140587,0.017161154572085738,4.606952368497133
737,0.005643528294360273,12.068328202069104,0.024286640210981744,3.2129416818971985,0.01725767157618313,4.612034565335637
738,0.005676681687089411,12.083697656253436,0.024433742466791454,3.2164522806803384,0.017354786119678316,4.617116762174142
739,0.005710007371504415,12.099067110437769,0.02458176378032274,3.2199628794634783,0.017452491398872998,4.622198959012647
740,0.005743503271965665,12.114436564622101,0.02473069390806035,3.223473478246618,0.017550780594081758,4.627281155851152
741,0.005777167307046085,12.129806018806434,0.024880522583562284,3.226984077029758,0.017649646869336705,4.632363352689657
742,0.005810997389438597,12.145175472990767,0.025031239516834048,3.230494675812898,0.017749083372100377,4.637445549528162
743,0.005844991425866327,12.1605449271751,0.025182834393717424,3.2340052745960377,0.017849083232986788,4.642527746366667
744,0.005879147316995691,12.175914381359432,0.02533529687529361,3.2375158733791776,0.017949639565491005,4.647609943205172
745,0.005913462957352356,12.191283835543764,0.025488616597301096,3.2410264721623174,0.01805074546572724,4.652692140043676
746,0.0059479362352400115,12.206653289728097,0.025642783169568265,3.2445370709454573,0.018152394012175273,4.657774336882182
747,0.0059825650326621165,12.22202274391243,0.025797786175460833,3.248047669728597,0.0182545782654355,4.662856533720687
748,0.006017347225246512,12.237392198096762,0.025953615171344382,3.2515582685117366,0.018357291267992765,4.667938730559191
749,0.0060522806821729745,12.252761652281094,0.026110259686062027,3.2550688672948764,0.01846052604398877,4.673020927397697
750,0.006087363266103734,12.268131106465429,0.026267709220427145,3.2585794660780163,0.018564275599003196,4.678103124236202
751,0.006122592833116865,12.283500560649761,0.02642595324673166,3.262090064861156,0.01866853291984372,4.683185321074706
752,0.006157967232642768,12.298870014834094,0.02658498120826968,3.265600663644296,0.01877329097434498,4.688267517913211
753,0.006193484307403574,12.314239469018426,0.02674478251887675,3.269111262427436,0.018878542711176238,4.693349714751716
754,0.006229141893355517,12.329608923202759,0.026905346562484684,3.2726218612105757,0.018984281059658128,4.698431911590221
755,0.006264937819634372,12.344978377387092,0.027066662692692273,3.2761324599937156,0.019090498929588487,4.703514108428726
756,0.006300869908503898,12.360347831571424,0.02722872023235177,3.2796430587768555,0.0191971892110772,4.70859630526723
757,0.006336935975307295,12.375717285755757,0.027391508473171313,3.2831536575599953,0.019304344774390126,4.713678502105736
758,0.006373133828421759,12.39108673994009,0.027555016675333506,3.286664256343135,0.019411958469802107,4.718760698944241
759,0.006409461269216003,12.406456194124422,0.027719234067129984,3.290174855126275,0.019520023127459443,4.723842895782745
760,0.006445916092010935,12.421825648308754,0.02788414984461226,3.293685453909415,0.019628531557251347,4.7289250926212505
761,0.006482496084043348,12.437195102493087,0.028049753171258896,3.297196052692555,0.019737476548690718,4.734007289459756
762,0.006519199025432724,12.45256455667742,0.028216033177658906,3.300706651475694,0.019846850870804306,4.73908948629826
763,0.0065560226891511345,12.467934010861752,0.028382978961211842,3.304217250258834,0.01995664727203225,4.744171683136765
764,0.006592964840996193,12.483303465046085,0.02855057958584407,3.307727849041974,0.02006685848013688,4.74925387997527
765,0.006630023239567151,12.498672919230417,0.02871882408174186,3.311238447825114,0.020177477202120982,4.754336076813775
766,0.006667195636244124,12.51404237341475,0.028887701445101083,3.3147490466082536,0.0202884961241555,4.75941827365228
767,0.006704479775170373,12.529411827599082,0.02905720063789348,3.3182596453913935,0.020399907911516846,4.764500470490785
768,0.006741873393237782,12.544781281783415,0.029227310587649873,3.3217702441745334,0.02051170520853344,4.76958266732929
769,0.006779374220075398,12.56015073596775,0.02939802018725999,3.3252808429576732,0.020623880638541967,4.774664864167795
770,0.00681697997804112,12.575520190152082,0.029569318294789326,3.328791441740813,0.020736426803853174,4.779747061006299
771,0.006854688382216567,12.590889644336414,0.029741193733312805,3.332302040523953,0.020849336285727157,4.784829257844804
772,0.00689249714040505,12.606259098520747,0.029913635290765406,3.335812639307093,0.02096260164435822,4.78991145468331
773,0.006930403953132639,12.62162855270508,0.030086631719809808,3.3393232380902327,0.0210762154188694,4.794993651521814
774,0.0069684065136524686,12.636998006889412,0.030260171737721053,3.3428338368733725,0.021190170127316627,4.800075848360319
775,0.007006502507952106,12.652367461073744,0.030434244026288262,3.346344435656512,0.02130445826670239,4.805158045198825
776,0.007044689614764102,12.667736915258077,0.030608837231733448,3.349855034439652,0.02141907231299913,4.810240242037329
777,0.007082965505579701,12.68310636944241,0.03078393996464744,3.3533656332227917,0.021534004721182328,4.8153224388758336
778,0.007121327844665631,12.698475823626742,0.030959540799942977,3.3568762320059315,0.02164924792527314,4.820404635714339
779,0.007159774289084104,12.713845277811075,0.03113562827682489,3.3603868307890714,0.02176479433839076,4.825486832552844
780,0.007198302488715923,12.729214731995407,0.031312190898777584,3.3638974295722113,0.021880636352814366,4.830569029391349
781,0.007236910086286762,12.74458418617974,0.03148921713356959,3.367408028355351,0.021996766340054964,4.835651226229854
782,0.00727559471739652,12.759953640364072,0.03166669541327538,3.370918627138491,0.022113176650936543,4.840733423068359
783,0.007314354010551868,12.775323094548405,0.031844614134314386,3.374429225921631,0.02222985961568719,4.845815619906864
784,0.007353185587201893,12.790692548732737,0.032022961657507246,3.3779398247047707,0.022346807544039796,4.850897816745368
785,0.007392087061776889,12.80606200291707,0.03220172630814921,3.3814504234879106,0.022464012725342347,4.855980013583873
786,0.007431056041730262,12.821431457101403,0.032380896376100726,3.3849610222710504,0.022581467428677865,4.861062210422379
787,0.007470090127583522,12.836800911285737,0.03256046011589545,3.3884716210541903,0.02269916390299407,4.866144407260883
788,0.0075091869129743985,12.85217036547007,0.03274040574686511,3.39198221983733,0.0228170943772427,4.871226604099388
789,0.007548343984708099,12.867539819654402,0.03292072145328173,3.3954928186204696,0.02293525106052824,4.876308800937893
790,0.007587558922811615,12.882909273838735,0.03310139538451718,3.3990034174036095,0.02305362614226652,4.881390997776398
791,0.0076268293005910945,12.898278728023067,0.033282415655219395,3.4025140161867493,0.023172211792352647,4.8864731946149025
792,0.007666152684692353,12.9136481822074,0.0334637703455062,3.406024614969889,0.023291000161338744,4.891555391453408
793,0.0077055266351644175,12.929017636391732,0.03364544750117593,3.409535213753029,0.023409983380621006,4.896637588291913
794,0.007744948705526115,12.944387090576065,0.033827435133935206,3.413045812536169,0.02352915356263641,4.9017197851304175
795,0.007784416442835768,12.959756544760397,0.034009721221643696,3.4165564113193088,0.023648502801068984,4.906801981968923
796,0.007823927387763848,12.97512599894473,0.03419229370857589,3.4200670101024486,0.02376802317106528,4.911884178807427
797,0.007863479074668714,12.990495453129062,0.03437514050569979,3.4235776088855885,0.023887706729459664,4.9169663756459325
798,0.007903069031675352,13.005864907313395,0.03455824949097252,3.4270882076687283,0.024007545515008638,4.922048572484437
799,0.0079426947807571,13.021234361497728,0.03474160850965275,3.430598806451868,0.024127531548634906,4.927130769322942
800,0.007982353837820406,13.03660381568206,0.03492520537462997,3.434109405235008,0.024247656833680457,4.9322129661614476
801,0.008022043712792479,13.051973269866393,0.03510902786677043,3.437620004018148,0.024367913356169134,4.937295162999952
802,0.008061761909712,13.067342724050725,0.03529306373527985,3.4411306028012874,0.0244882930850786,4.942377359838457
803,0.008101505926822707,13.082712178235058,0.03547730069808274,3.444641201584427,0.024608787972621175,4.947459556676962
804,0.00814127325666994,13.09808163241939,0.03566172644221823,3.448151800367567,0.02472938995453424,4.952541753515467
805,0.008181061386200126,13.113451086603723,0.035846328624252334,3.451662399150707,0.024850090950379516,4.957623950353971
806,0.008220867796863094,13.128820540788057,0.036031094870706847,3.455172997933847,0.02497088286385175,4.962706147192477
807,0.008260689964717316,13.14418999497239,0.03621601277850437,3.4586835967169867,0.02509175758309603,4.967788344030982
808,0.008300525360538075,13.159559449156722,0.03640106991542972,3.4621941955001265,0.025212706981034477,4.972870540869486
809,0.008340371449928328,13.174928903341055,0.03658625382060747,3.4657047942832664,0.02533372291570187,4.977952737707992
810,0.00838022569343255,13.190298357525387,0.036771552004995656,3.4692153930664062,0.025454797230589854,4.983034934546496
811,0.008420085546653277,13.20566781170972,0.03695695195189538,3.472725991849546,0.02557592175500045,4.9881171313850015
812,0.008459948460370514,13.221037265894052,0.037142441117476444,3.476236590632686,0.025697088304407947,4.993199328223506
813,0.008499811880663889,13.236406720078385,0.03732800693131882,3.479747189415826,0.025818288680829936,4.998281525062011
814,0.008539673249037495,13.251776174262718,0.03751363679696968,3.4832577881989657,0.025939514673206553,5.003363721900516
815,0.008579530002547573,13.26714562844705,0.0376993180925163,3.4867683869821056,0.026060758057788864,5.008445918739021
816,0.008619379573932797,13.282515082631383,0.03788503817117432,3.490278985765245,0.026182010598535334,5.013528115577526
817,0.0086592193917473,13.297884536815715,0.03807078436189143,3.493789584548385,0.02630326404751706,5.018610312416031
818,0.008699046880496365,13.313253991000048,0.03825654396996643,3.4973001833315247,0.026424510145331474,5.023692509254536
819,0.008738859460774682,13.32862344518438,0.038442304277683484,3.5008107821146646,0.026545740621524073,5.02877470609304
820,0.00877865454940732,13.343992899368713,0.03862805254496135,3.5043213808978044,0.02666694719501886,5.033856902931546
821,0.008818429559593197,13.359362353553045,0.03881377601001769,3.5078319796809443,0.02678812157455659,5.03893909977005
822,0.008858181901051166,13.374731807737378,0.03899946189004812,3.511342578464084,0.026909255459141572,5.044021296608555
823,0.008897908980168642,13.39010126192171,0.03918509738192,3.514853177247224,0.027030340538496102,5.049103493447061
824,0.008937608200152694,13.405470716106043,0.039370669662880824,3.518363776030364,0.027151368493523235,5.054185690285565
825,0.008977276961183677,13.420840170290377,0.03955616589128109,3.5218743748135037,0.027272330996777328,5.05926788712407
826,0.009016912660571284,13.43620962447471,0.039741573207311295,3.5253849735966436,0.02739321971294231,5.064350083962575
827,0.009056512692913046,13.451579078659043,0.039926878733753356,3.5288955723797835,0.02751402629931796,5.06943228080108
828,0.009096074450255252,13.466948532843375,0.04011206957674586,3.5324061711629233,0.02763474240631354,5.0745144776395845
829,0.009135595322256197,13.482317987027708,0.04029713282656329,3.5359167699460627,0.027755359677949294,5.07959667447809
830,0.00917507269635183,13.49768744121204,0.04048205555840911,3.5394273687292026,0.027875869752365157,5.084678871316594
831,0.009214503957923696,13.513056895396373,0.04066682483322211,3.5429379675123425,0.02799626426233721,5.0897610681550995
832,0.009253886490469139,13.528426349580705,0.04085142769849649,3.5464485662954823,0.028116534835801052,5.094843264993605
833,0.009293217675773815,13.543795803765038,0.041035851189115125,3.549959165078622,0.02823667309638267,5.099925461832109
834,0.009332494894086378,13.55916525794937,0.04122008232819591,3.553469763861762,0.028356670663936503,5.105007658670615
835,0.00937171552429541,13.574534712133703,0.041404108127951186,3.556980362644902,0.02847651915509013,5.110089855509119
836,0.009410876944108491,13.589904166318036,0.04158791559055977,3.560490961428042,0.028596210183796433,5.115172052347624
837,0.009449976530233384,13.605273620502368,0.0417714917090518,3.5640015602111816,0.02871573536189208,5.120254249186129
838,0.009489011658561333,13.6206430746867,0.04195482346820594,3.5675121589943215,0.028835086299663266,5.125336446024634
839,0.009527979704352464,13.636012528871033,0.0421378978454589,3.5710227577774614,0.0289542546064176,5.130418642863139
840,0.00956687804242314,13.651381983055366,0.04232070181182708,3.5745333565606012,0.02907323189106287,5.135500839701644
841,0.009605704047335413,13.666751437239698,0.042503222332840096,3.578043955343741,0.02919200976269218,5.140583036540149
842,0.009644455093588331,13.68212089142403,0.042685446369486145,3.581554554126881,0.02931057983117523,5.1456652333786534
843,0.009683128555811264,13.697490345608363,0.04286736087916884,3.5850651529100204,0.02942893370775611,5.150747430217159
844,0.009721721808959107,13.712859799792698,0.04304895281667561,3.5885757516931602,0.029547063005656904,5.155829627055663
845,0.009760232228509289,13.72822925397703,0.04323020913515699,3.5920863504763,0.029664959340687642,5.1609118238941685
846,0.009798657190660677,13.743598708161363,0.043411116787117225,3.59559694925944,0.02978261433186177,5.165994020732674
847,0.009836994072534234,13.758968162345695,0.04359166272541553,3.59910754804258,0.02990001960201771,5.171076217571178
848,0.009875240252375411,13.774337616530028,0.043771833904278065,3.6026181468257197,0.030017166778445965,5.1761584144096835
849,0.009913393109758323,13.78970707071436,0.04395161728032019,3.6061287456088595,0.03013404749352175,5.181240611248188
850,0.009951450025791484,13.805076524898693,0.04413099981357907,3.6096393443919994,0.030250653385343166,5.186322808086693
851,0.009989408383325305,13.820445979083026,0.04430996846855629,3.6131499431751393,0.03036697609837453,5.191405004925198
852,0.010027265567161119,13.835815433267358,0.04448851021527018,3.616660541958279,0.030483007284095205,5.196487201763703
853,0.010065018964261778,13.85118488745169,0.04466661203031787,3.620171140741419,0.030598738601653096,5.201569398602207
854,0.010102665963963831,13.866554341636023,0.04484426089794671,3.623681739524559,0.030714161718523564,5.206651595440713
855,0.010140203958191076,13.881923795820356,0.04502144381113489,3.6271923383076987,0.030829268311172796,5.211733792279218
856,0.010177630341669679,13.897293250004688,0.04519814777268088,3.630702937090838,0.030944050065726147,5.216815989117722
857,0.010214942512144609,13.912662704189021,0.04537435979630203,3.634213535873978,0.031058498678641067,5.221898185956228
858,0.010252137870597495,13.928032158373354,0.04555006690774115,3.637724134657118,0.031172605857384243,5.226980382794732
859,0.010289213821465795,13.943401612557686,0.045725256145881965,3.6412347334402577,0.03128636332111348,5.232062579633237
860,0.010326167772863215,13.958771066742019,0.04589991456387223,3.6447453322233976,0.03139976280136343,5.237144776471742
861,0.010362997136801425,13.974140520926351,0.04607402923025511,3.6482559310065374,0.03151279604273578,5.242226973310247
862,0.010399699329412948,13.989509975110684,0.046247587230107905,3.6517665297896773,0.03162545480359294,5.247309170148752
863,0.010436271771175221,14.004879429295018,0.04642057566618834,3.655277128572817,0.031737730856756005,5.252391366987257
864,0.010472711887135767,14.02024888347935,0.04659298166008817,3.658787727355957,0.031849615990206255,5.257473563825762
865,0.010509017107138457,14.035618337663683,0.04676479235339344,3.662298326139097,0.031961102007790065,5.262555760664267
866,0.010545184866050793,14.050987791848016,0.046935994908851836,3.6658089249222368,0.03207218072992755,5.267637957502772
867,0.01058121260399222,14.066357246032348,0.04710657651154637,3.6693195237053766,0.032182843994324174,5.272720154341276
868,0.01061709776656333,14.08172670021668,0.04727652437007527,3.6728301224885165,0.03229308365668593,5.277802351179782
869,0.010652837805076018,14.097096154401013,0.047445825717738054,3.6763407212716563,0.03240289159143708,5.282884548018287
870,0.010688430176784504,14.112465608585346,0.047614467813727315,3.6798513200547958,0.0325122596924412,5.287966744856791
871,0.010723872345117132,14.127835062769678,0.047782437944326184,3.6833619188379356,0.03262117987372484,5.293048941695297
872,0.01075916177990903,14.143204516954011,0.04794972342411082,3.6868725176210755,0.03272964407020362,5.298131138533801
873,0.010794295957635392,14.158573971138344,0.048116311597158345,3.6903831164042153,0.03283764423841119,5.303213335372306
874,0.01082927236164555,14.173943425322676,0.04828218983825934,3.693893715187355,0.03294517235723007,5.308295532210811
875,0.010864088482397644,14.189312879507009,0.048447345554135046,3.697404313970495,0.03305222042862521,5.313377729049316
876,0.010898741817693873,14.204682333691341,0.04861176618465887,3.700914912753635,0.03315878047837907,5.3184599258878205
877,0.010933229872916393,14.220051787875674,0.04877543920408208,3.704425511536775,0.03326484455682916,5.323542122726326
878,0.01096755016126359,14.235421242060006,0.04893835212226311,3.7079361103199147,0.03337040473960687,5.328624319564831
879,0.011001700203986954,14.250790696244339,0.04910049248590075,3.7114467091030545,0.03347545312837824,5.3337065164033355
880,0.011035677530628283,14.266160150428671,0.04926184787977048,3.7149573078861944,0.033579981851586255,5.338788713241841
881,0.011069479679257305,14.281529604613004,0.049422405927963986,3.7184679066693342,0.03368398306519419,5.343870910080345
882,0.01110310419670966,14.296899058797338,0.049582154295131506,3.721978505452474,0.03378744895343052,5.3489531069188505
883,0.011136548638825065,14.312268512981671,0.04974108068772673,3.7254891042356135,0.033890371729534616,5.354035303757355
884,0.011169810570685855,14.327637967166003,0.04989917285525412,3.7289997030187534,0.033992743636503564,5.35911750059586
885,0.01120288756685562,14.343007421350336,0.05005641859151821,3.7325103018018932,0.03409455694783959,5.3641996974343655
886,0.011235777211618055,14.358376875534669,0.050212805735874805,3.736020900585033,0.03419580396829824,5.36928189427287
887,0.011268477099215857,14.373746329719001,0.050368322174483664,3.739531499368173,0.03429647703463702,5.374364091111375
888,0.011300984834089717,14.389115783903334,0.05052295584156268,3.743042098151313,0.03439656851636426,5.37944628794988
889,0.011333298031117347,14.404485238087666,0.050676694720642936,3.7465526969344527,0.03449607081648843,5.384528484788385
890,0.011365414315852406,14.419854692271999,0.05082952684582458,3.7500632957175926,0.03459497637226711,5.389610681626889
891,0.011397331324763437,14.435224146456331,0.05098144030303337,3.7535738945007324,0.034693277655956256,5.394692878465395
892,0.011429046705472576,14.450593600640664,0.051132423231277375,3.7570844932838723,0.034790967175558955,5.399775075303899
893,0.011460558116994191,14.465963054824996,0.05128246382390373,3.760595092067012,0.03488803747557396,5.404857272142404
894,0.011491863229973231,14.481332509009329,0.05143155032985522,3.764105690850152,0.034984481137743474,5.40993946898091
895,0.011522959726923365,14.496701963193662,0.051579671054926286,3.767616289633292,0.03508029078180046,5.415021665819414
896,0.011553845302464767,14.512071417377994,0.051726814363018375,3.7711268884164317,0.03517545906621505,5.420103862657919
897,0.011584517663561578,14.527440871562327,0.0518729686773941,3.774637487199571,0.0352699786889398,5.425186059496424
898,0.011614974529758957,14.54281032574666,0.05201812248193045,3.778148085982711,0.03536384238815414,5.430268256334929
899,0.011645213633419685,14.558179779930992,0.05216226432237011,3.781658684765851,0.03545704294300726,5.435350453173434
900,0.011675232719960295,14.573549234115324,0.05230538280757124,3.7851692835489907,0.03554957317435969,5.440432650011939
901,0.011705029548086627,14.588918688299659,0.05244746661075505,3.7886798823321306,0.0356414259455233,5.445514846850444
902,0.011734601890028819,14.604288142483991,0.05258850447075127,3.7921904811152705,0.03573259416299962,5.450597043688949
903,0.011763947531775693,14.619657596668324,0.05272848519324079,3.7957010798984103,0.03582307077721622,5.455679240527454
904,0.01179306427330844,14.635027050852656,0.05286739765199571,3.79921167868155,0.035912848783261106,5.460761437365958
905,0.011821949928833581,14.650396505036989,0.05300523079011614,3.80272227746469,0.036001921221614996,5.465843634204464
906,0.01185060232701516,14.665765959221321,0.05314197362126381,3.80623287624783,0.03609028117888127,5.470925831042968
907,0.011879019311206156,14.681135413405654,0.053277615230891966,3.8097434750309698,0.036177921788513416,5.476008027881473
908,0.011907198739679003,14.696504867589987,0.0534121447774714,3.8132540738141096,0.036264836231540004,5.481090224719979
909,0.011935138485855257,14.711874321774319,0.053545551493712526,3.8167646725972495,0.036351017737286745,5.486172421558483
910,0.011962836438534241,14.727243775958652,0.053677824687782885,3.820275271380389,0.03643645958409595,5.491254618396988
911,0.011990290502120759,14.742613230142984,0.05380895374452026,3.8237858701635288,0.036521155100042585,5.496336815235493
912,0.012017498596851776,14.757982684327317,0.05393892812664059,3.8272964689466686,0.03660509766364749,5.501419012073998
913,0.012044458659021972,14.77335213851165,0.05406773737594116,3.8308070677298085,0.03668828070458705,5.5065012089125025
914,0.01207116864120823,14.788721592695982,0.05419537111449806,3.8343176665129484,0.036770697704399634,5.511583405751008
915,0.012097626512492892,14.804091046880314,0.05432181904585823,3.8378282652960882,0.03685234219718813,5.516665602589512
916,0.01212383025868586,14.819460501064647,0.054447070956225495,3.841338864079228,0.0369332077703191,5.5217477994280175
917,0.012149777882545397,14.83482995524898,0.05457111671564057,3.844849462862368,0.03701328806511772,5.526829996266523
918,0.012175467403997657,14.850199409433312,0.054693946279154596,3.848360061645508,0.0370925767775589,5.531912193105027
919,0.01220089686035488,14.865568863617645,0.05481554968799606,3.8518706604286477,0.03717106765895424,5.5369943899435325
920,0.012226064306532138,14.880938317801979,0.054935917070730964,3.8553812592117875,0.03724875451663447,5.542076586782037
921,0.012250967815262723,14.896307771986312,0.05505503864441564,3.8588918579949274,0.03732563121462786,5.547158783620542
922,0.01227560547731205,14.911677226170644,0.0551729047157424,3.8624024567780673,0.03740169167433352,5.552240980459047
923,0.012299975401690002,14.927046680354977,0.055289505682177525,3.8659130555612067,0.037476929875190496,5.557323177297552
924,0.01232407571586176,14.94241613453931,0.05540483203309134,3.8694236543443465,0.03755133985534164,5.562405374136057
925,0.012347904565957033,14.957785588723642,0.05551887435088028,3.8729342531274864,0.03762491571229268,5.567487570974562
926,0.012371460116977609,14.973155042907974,0.05563162331208058,3.8764448519106263,0.037697651603566217,5.572569767813067
927,0.012394740553003311,14.988524497092307,0.055743069688473465,3.879955450693766,0.03776954174735019,5.577651964651571
928,0.0124177440773961,15.00389395127664,0.055853204348181425,3.883466049476906,0.037840580423141375,5.582734161490077
929,0.012440468913002534,15.019263405460972,0.05596201825675561,3.886976648260046,0.03791076197238289,5.587816358328581
930,0.012462913302354387,15.034632859645304,0.05606950247825377,3.8904872470431857,0.037980080799096524,5.5928985551670864
931,0.012485075507867364,15.050002313829637,0.05617564817630896,3.8939978458263256,0.03804853137050889,5.597980752005592
932,0.012506953812038056,15.06537176801397,0.056280446615188245,3.8975084446094654,0.03811610821767192,5.603062948844096
933,0.01252854651763884,15.080741222198302,0.05638388916084161,3.9010190433926053,0.038182805936077195,5.6081451456826015
934,0.012549851947910907,15.096110676382635,0.05648596728194071,3.904529642175745,0.03824861918626421,5.613227342521106
935,0.01257086844675525,15.111480130566967,0.056586672550907186,3.908040240958885,0.038313542694422296,5.618309539359611
936,0.012591594378921642,15.1268495847513,0.056685996644930264,3.911550839742025,0.03837757125298609,5.623391736198116
937,0.012612028130195508,15.142219038935632,0.05678393134697375,3.9150614385251643,0.03844069972122454,5.628473933036621
938,0.01263216810758268,15.157588493119965,0.05688046854677178,3.918572037308304,0.038502923025823275,5.633556129875125
939,0.012652012739492045,15.1729579473043,0.056975600241813286,3.922082636091444,0.03856423616146008,5.638638326713631
940,0.012671560475915946,15.188327401488632,0.05706931853831517,3.925593234874584,0.038624634191373616,5.643720523552136
941,0.012690809788608405,15.203696855672964,0.05716161565218367,3.9291038336577238,0.038684112247924986,5.64880272039064
942,0.012709759171261057,15.219066309857297,0.05725248390996374,3.9326144324408636,0.038742665533152296,5.653884917229146
943,0.012728407139676807,15.23443576404163,0.05734191574977653,3.9361250312240035,0.03880028931931787,5.65896711406765
944,0.012746752231941123,15.249805218225962,0.05742990372224443,3.9396356300071433,0.03885697894944826,5.664049310906155
945,0.012764793008591027,15.265174672410295,0.05751644049140359,3.943146228790283,0.038912729837866464,5.66913150774466
946,0.012782528052781588,15.280544126594627,0.05760151883560388,3.946656827573423,0.03896753747071695,5.674213704583165
947,0.012799955970450088,15.29591358077896,0.05768513164839573,3.950167426356563,0.039021397406482666,5.67929590142167
948,0.012817075390477634,15.311283034963292,0.057767271939404154,3.953678025139703,0.03907430527649445,5.684378098260175
949,0.01283388496484831,15.326652489147625,0.057847932835189186,3.9571886239228427,0.03912625678543248,5.68946029509868
950,0.0128503833688058,15.342021943331957,0.057927107580093125,3.960699222705982,0.03917724771181955,5.6945424919371845
951,0.01286656930100742,15.35739139751629,0.05800478953707399,3.964209821489122,0.03922727390850652,5.69962468877569
952,0.012882441483675575,15.372760851700622,0.05808097218852509,3.967720420272262,0.03927633130314923,5.704706885614194
953,0.012897998662746572,15.388130305884955,0.05815564913708069,3.9712310190554017,0.039324415898677356,5.7097890824527
954,0.012913239608016783,15.403499760069288,0.058228814106407435,3.9747416178385415,0.03937152377375461,5.714871279291204
955,0.012928163113286135,15.41886921425362,0.05830046094198135,3.9782522166216814,0.03941765108323066,5.719953476129709
956,0.012942767996498836,15.434238668437953,0.05837058361185047,3.9817628154048212,0.03946279405858418,5.725035672968215
957,0.012957053099881403,15.449608122622285,0.05843917620738257,3.985273414187961,0.03950694900835738,5.730117869806719
958,0.012971017290077894,15.46497757680662,0.05850623294399813,3.988784012971101,0.03955011231858164,5.735200066645224
959,0.012984659458282321,15.480347030990952,0.05857174816188824,3.992294611754241,0.039592280453194274,5.740282263483729
960,0.012997978520368254,15.495716485175285,0.058635716326717345,3.9958052105373807,0.0396334499544463,5.745364460322234
961,0.013010973417015565,15.511085939359617,0.058698132030310574,3.9993158093205206,0.039673617443301126,5.750446657160738
962,0.01302364311383428,15.52645539354395,0.05875898999132565,4.00282640810366,0.03971277961982411,5.755528853999244
963,0.013035986601485514,15.541824847728282,0.05881828505590913,4.006337006886801,0.039750933263562827,5.760611050837749
964,0.013048002895799481,15.557194301912615,0.0588760121983367,4.00984760566994,0.03978807523391804,5.7656932476762535
965,0.01305969103789055,15.572563756096947,0.05893216652163786,4.01335820445308,0.03982420247050529,5.770775444514759
966,0.01307105009426929,15.58793321028128,0.05898674325820414,4.016868803236219,0.039859311993506966,5.775857641353263
967,0.01308207915695154,15.603302664465613,0.05903973777038141,4.020379402019359,0.03989340090401477,5.7809398381917685
968,0.013092777343564423,15.618672118649945,0.059091145551045665,4.023890000802499,0.03992646638436263,5.786022035030273
969,0.013103143797449316,15.634041572834278,0.059140962224162354,4.027400599585639,0.03995850569844989,5.791104231868778
970,0.013113177687761749,15.64941102701861,0.05918918354532917,4.030911198368779,0.039989516192054604,5.7961864287072835
971,0.01312287820956819,15.664780481202943,0.05923580540230209,4.034421797151919,0.04001949529313713,5.801268625545788
972,0.013132244583939722,15.680149935387275,0.059280823815504424,4.037932395935059,0.04004844051213377,5.806350822384293
973,0.013141276058042602,15.695519389571608,0.05932423493851917,4.0414429947181985,0.04007634944224031,5.811433019222798
974,0.01314997190522564,15.71088884375594,0.05936603505856396,4.044953593501338,0.04010321975968562,5.816515216061303
975,0.013158331425104378,15.726258297940273,0.05940622059694917,4.048464192284478,0.0401290492239952,5.821597412899807
976,0.01316635394364214,15.741627752124606,0.05944478810951838,4.051974791067618,0.040153835678244314,5.826679609738313
977,0.01317403881322783,15.75699720630894,0.05948173428707169,4.055485389850757,0.04017757704930124,5.831761806576817
978,0.01318138541275047,15.772366660493272,0.05951705595577144,4.058995988633898,0.04020027134805995,5.836844003415322
979,0.01318839314767056,15.787736114677605,0.05955075007753034,4.062506587417037,0.040221916669662516,5.841926200253828
980,0.013195061450088145,15.803105568861938,0.05958281375038199,4.0660171862001775,0.04024251119371129,5.847008397092332
981,0.013201389778807577,15.81847502304627,0.059613244208833335,4.0695277849833165,0.040262053184470424,5.852090593930837
982,0.013207377619399033,15.833844477230603,0.05964203882419985,4.073038383766457,0.040280540991057046,5.857172790769342
983,0.013213024484256717,15.849213931414935,0.05966919510492203,4.076548982549596,0.04029797304762184,5.862254987607847
984,0.013218329912653698,15.864583385599268,0.05969471069686459,4.080059581332737,0.04031434787351909,5.8673371844463516
985,0.013223293470793512,15.8799528397836,0.05971858338359699,4.083570180115876,0.04032966407346609,5.872419381284857
986,0.013227914751858302,15.895322293967933,0.05974081108665626,4.087080778899017,0.04034392033769186,5.877501578123362
987,0.013232193376053709,15.910691748152265,0.05976139186579115,4.090591377682156,0.04035711544207526,5.882583774961867
988,0.01323612899065033,15.926061202336598,0.05978032391918853,4.094101976465296,0.04036924824827227,5.887665971800372
989,0.013239721270021843,15.94143065652093,0.05979760558368085,4.097612575248435,0.04038031770383258,5.892748168638876
990,0.013242969915679718,15.956800110705263,0.059813235334935745,4.101123174031576,0.040390322842305405,5.897830365477382
991,0.013245874656304547,15.972169564889596,0.059827211787626705,4.104633772814715,0.04039926278333433,5.902912562315886
992,0.013248435247773978,15.987539019073928,0.059839533695585735,4.108144371597855,0.04040713673274155,5.907994759154391
993,0.013250651473187236,16.00290847325826,0.059850199951937,4.111654970380995,0.040413943982600994,5.913076955992897
994,0.013252523142886217,16.018277927442593,0.05985920958921221,4.115165569164135,0.04041968391130074,5.918159152831401
995,0.013254050094473184,16.033647381626928,0.05986656177944724,4.1186761679472745,0.040424355983594375,5.923241349669906
996,0.01325523219282501,16.04901683581126,0.05987225583426015,4.122186766730414,0.04042795975064153,5.928323546508411
997,0.013256069330103998,16.064386289995593,0.05987629120491054,4.125697365513554,0.04043049485003736,5.933405743346916
998,0.013256561425765291,16.079755744179927,0.059878667482340116,4.129207964296694,0.040431961005831206,5.9384879401854205
999,0.013256708426560798,16.095125198364258,0.05987938439719467,4.132718563079834,0.04043235802853412,5.943570137023926


==> visu/tikz_csvs_diagonal_force/hist_0.05/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00007,59.05731964111328,15.533041000366211,21.506155014038086
1,1,00018,59.55447006225586,15.874385833740234,21.710819244384766
2,2,00029,19.85688018798828,5.332100868225098,7.338703155517578
3,3,00040,39.77263259887695,10.407512664794922,14.501769065856934
4,4,00095,41.83311462402344,10.85447883605957,15.255666732788086
5,5,00084,2.866318941116333,1.1667590141296387,1.5996872186660767
6,6,00051,50.042911529541016,14.16596794128418,18.579774856567383
7,7,00062,12.683655738830566,3.366685628890991,4.743658542633057
8,8,00073,3.6035096645355225,1.0398370027542114,1.6518962383270264
9,9,00106,117.73994445800781,31.680837631225586,42.788272857666016


==> visu/tikz_csvs_diagonal_force/hist_0.05/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,0.007774445107229289,2.866318941116333,0.029883463952837447,1.0398370027542114,0.022061967602620077,1.5996872186660767
1,0.007795368455854501,2.9813075552473554,0.029962277016598628,1.0705086750549835,0.02211927116122555,1.640917034120531
2,0.007816221889498933,3.096296169378378,0.030040809844296284,1.1011803473557558,0.022176368885296362,1.6821468495749854
3,0.00783700499529909,3.2112847835094005,0.030119060814886467,1.1318520196565278,0.022233259684063443,1.7233766650294398
4,0.007857717367572622,3.326273397640423,0.03019702833461388,1.1625236919573,0.022289942487251677,1.7646064804838941
5,0.00787835860783852,3.4412620117714456,0.03027471083708954,1.1931953642580722,0.022346416245124488,1.8058362959383487
6,0.007898928324835967,3.556250625902468,0.030352106783363326,1.2238670365588442,0.022402679928524447,1.847066111392803
7,0.007919426134541782,3.671239240033491,0.030429214661991423,1.2545387088596165,0.022458732528910116,1.8882959268472574
8,0.007939851660186487,3.786227854164513,0.03050603298909853,1.2852103811603885,0.02251457305838885,1.9295257423017118
9,0.00796020453226897,3.9012164682955355,0.03058256030843506,1.3158820534611608,0.02257020054974579,1.9707555577561662
10,0.007980484388569766,4.016205082426558,0.030658795191428962,1.3465537257619329,0.022625614056468856,2.0119853732106208
11,0.008000690874162933,4.131193696557581,0.030734736237232524,1.3772253980627052,0.022680812652769857,2.053215188665075
12,0.0080208236414265,4.246182310688603,0.030810382072763858,1.4078970703634772,0.022735795433601613,2.0944450041195295
13,0.008040882350051546,4.361170924819626,0.030885731352743202,1.4385687426642493,0.022790561514671147,2.1356748195739836
14,0.008060866667049828,4.4761595389506486,0.030960782759723974,1.4692404149650216,0.022845110032448924,2.1769046350284382
15,0.008080776266760018,4.5911481530816705,0.03103553500411861,1.4999120872657936,0.022899440144174114,2.218134450482893
16,0.008100610830852496,4.706136767212693,0.03110998682421914,1.5305837595665657,0.0229535510278559,2.259364265937347
17,0.008120370048332768,4.821125381343716,0.031184136986212443,1.561255431867338,0.023007441882270812,2.300594081391801
18,0.008140053615543399,4.936113995474738,0.03125798428419035,1.5919271041681102,0.02306111192695605,2.3418238968462557
19,0.008159661236164573,5.051102609605761,0.03133152754015439,1.622598776468882,0.023114560402198902,2.3830537123007103
20,0.0081791926212132,5.1660912237367835,0.031404765604015256,1.6532704487696543,0.023167786569022113,2.4242835277551644
21,0.0081986474890406,5.281079837867805,0.03147769735358707,1.6839421210704266,0.023220789709165315,2.465513343209619
22,0.008218025565328763,5.396068451998828,0.03155032169457625,1.7146137933711987,0.023273569125062493,2.506743158664073
23,0.008237326583085175,5.511057066129851,0.031622637560565235,1.7452854656719707,0.023326124139815396,2.5479729741185277
24,0.008256550282636211,5.626045680260873,0.03169464391299077,1.775957137972743,0.0233784540971631,2.5892027895729823
25,0.008275696411619118,5.741034294391896,0.03176633974111703,1.806628810273515,0.023430558361447473,2.6304326050274365
26,0.008294764724972543,5.8560229085229185,0.03183772406200343,1.8373004825742871,0.02348243631757475,2.6716624204818906
27,0.008313754984925637,5.97101152265394,0.031908795920467144,1.8679721548750594,0.023534087370973147,2.712892235936345
28,0.008332666960985757,6.086000136784963,0.031979554389040335,1.8986438271758317,0.023585510947546462,2.7541220513908
29,0.008351500429924713,6.200988750915986,0.0320499985679222,1.9293154994766037,0.023636706493623795,2.7953518668452544
30,0.008370255175763607,6.315977365047008,0.032120127584925676,1.9599871717773758,0.023687673475905252,2.8365816822997085
31,0.008388930989756236,6.430965979178031,0.03218994059541892,1.990658844078148,0.023738411381403826,2.8778114977541627
32,0.00840752767037109,6.5459545933090535,0.032259436782261605,2.02133051637892,0.02378891971738324,2.9190413132086173
33,0.008426045023271926,6.660943207440075,0.03232861535573588,2.052002188679692,0.02383919801129192,2.960271128663072
34,0.008444482861296922,6.775931821571098,0.03239747555347223,2.0826738609804645,0.02388924581069311,3.001500944117526
35,0.00846284100443643,6.890920435702121,0.03246601664037001,2.1133455332812368,0.02393906268319102,3.04273075957198
36,0.008481119279809319,7.005909049833143,0.03253423790851296,2.144017205582009,0.02398864821635316,3.0839605750264347
37,0.008499317521637902,7.120897663964166,0.03260213867707933,2.174688877882781,0.02403800201762878,3.1251903904808893
38,0.008517435571221485,7.2358862780951885,0.032669718292247074,2.2053605501835527,0.02408712371426345,3.166420205935344
39,0.008535473276908505,7.35087489222621,0.03273697612709366,2.236032222484325,0.024136012953209857,3.207650021389798
40,0.008553430494067276,7.465863506357233,0.03280391158149105,2.2667038947850973,0.02418466940103475,3.248879836844252
41,0.008571307085055376,7.580852120488256,0.032870524081995284,2.2973755670858695,0.024233092743822075,3.2901096522987068
42,0.008589102919187614,7.695840734619278,0.032936813081731214,2.328047239386642,0.02428128268707234,3.3313394677531614
43,0.008606817872702658,7.810829348750301,0.03300277806027205,2.3587189116874137,0.02432923895559827,3.3725692832076155
44,0.008624451828728286,7.9258179628813235,0.03306841852351392,2.389390583988186,0.024376961293416627,3.41379909866207
45,0.008642004677245263,8.040806577012345,0.03313373400354544,2.4200622562889578,0.024424449463636394,3.4550289141165242
46,0.008659476315049883,8.155795191143369,0.033198724058512236,2.45073392858973,0.02447170324834319,3.496258729570979
47,0.008676866645715152,8.270783805274391,0.033263388272476616,2.4814056008905023,0.024518722448480103,3.5374885450254334
48,0.008694175579550642,8.385772419405413,0.03332772625527217,2.5120772731912746,0.024565506883724737,3.5787183604798876
49,0.008711403033561002,8.500761033536435,0.03339173764235366,2.542748945492047,0.02461205639236278,3.619948175934342
50,0.008728548931403146,8.615749647667458,0.03345542209464182,2.5734206177928187,0.024658370831157853,3.6611779913887963
51,0.008745613203342136,8.73073826179848,0.03351877929836355,2.604092290093591,0.024704450075217828,3.702407806843251
52,0.008762595786205762,8.845726875929504,0.033581808964887105,2.634763962394363,0.024750294017857614,3.743637622297705
53,0.008779496623337794,8.960715490060526,0.033644510830552664,2.665435634695135,0.02479590257045839,3.7848674377521596
54,0.008796315664549992,9.075704104191548,0.0337068846564981,2.6961073069959074,0.024841275662323355,3.8260972532066138
55,0.008813052866072788,9.19069271832257,0.03376893022848001,2.7267789792966797,0.024886413240530005,3.8673270686610683
56,0.008829708190504746,9.305681332453593,0.033830647356690204,2.757450651597452,0.024931315269779004,3.908556884115523
57,0.008846281606760728,9.420669946584615,0.03389203587556743,2.788122323898224,0.024975981732239614,3.949786699569977
58,0.008862773090018832,9.535658560715639,0.03395309564360465,2.818793996198996,0.025020412627391807,3.9910165150244317
59,0.008879182621666077,9.650647174846661,0.034013826543151646,2.849465668499768,0.025064607971864942,4.032246330478886
60,0.008895510189242894,9.765635788977683,0.03407422848021323,2.88013734080054,0.02510856779927326,4.07347614593334
61,0.008911755786386354,9.880624403108705,0.03413430138424292,2.9108090131013125,0.025152292160048027,4.114705961387795
62,0.00892791941277223,9.995613017239728,0.03419404520793226,2.9414806854020847,0.02519578112126644,4.155935776842249
63,0.00894400107405587,10.11060163137075,0.034253459926995716,2.972152357702857,0.025239034766477382,4.197165592296703
64,0.00896000078181185,10.225590245501774,0.03431254553995126,3.002824030003629,0.025282053195523985,4.238395407751158
65,0.008975918553472522,10.340578859632796,0.034371302067896715,3.0334957023044007,0.025324836524363032,4.2796252232056124
66,0.00899175441226535,10.455567473763818,0.03442972955428182,3.064167374605173,0.025367384884881366,4.320855038660067
67,0.009007508387149149,10.57055608789484,0.03448782806467613,3.0948390469059452,0.025409698424709134,4.362084854114521
68,0.009023180512749177,10.685544702025863,0.034545597686532786,3.1255107192067175,0.02545177730703008,4.403314669568975
69,0.009038770829291104,10.800533316156885,0.034603038528948186,3.15618239150749,0.025493621710388926,4.44454448502343
70,0.009054279382533923,10.915521930287909,0.034660150722417675,3.1868540638082616,0.02553523182849567,4.485774300477884
71,0.009069706223701728,11.03051054441893,0.03471693441858715,3.217525736109034,0.025576607870027183,4.527004115932339
72,0.009085051409414442,11.145499158549953,0.03477338979000091,3.248197408409806,0.02561775005842579,4.568233931386793
73,0.009100315001617506,11.260487772680976,0.034829517029845436,3.278869080710578,0.02565865863169518,4.609463746841247
74,0.009115497067510499,11.375476386811998,0.03488531635168953,3.3095407530113503,0.02569933384219348,4.650693562295702
75,0.009130597679474743,11.49046500094302,0.03494078798922056,3.3402124253121226,0.02573977595642365,4.691923377750156
76,0.009145616914999918,11.605453615074044,0.03499593219597713,3.3708840976128944,0.02577998525482122,4.733153193204611
77,0.009160554856609644,11.720442229205066,0.03505074924507798,3.4015557699136667,0.02581996203153935,4.774383008659065
78,0.009175411591786118,11.835430843336088,0.035105239428947395,3.432227442214439,0.025859706594231393,4.815612824113519
79,0.009190187212893787,11.950419457467111,0.03515940305903706,3.4628991145152113,0.025899219263830833,4.856842639567974
80,0.009204881817102046,12.065408071598133,0.03521324046554442,3.493570786815983,0.025938500374328866,4.898072455022428
81,0.009219495506307044,12.180396685729155,0.03526675199712773,3.5242424591167554,0.025977550272549436,4.939302270476883
82,0.009234028387052564,12.295385299860179,0.0353199380206176,3.5549141314175277,0.026016369317921926,4.980532085931337
83,0.009248480570450003,12.4103739139912,0.03537279892072547,3.5855858037182995,0.026054957882251546,5.0217619013857915
84,0.009262852172097477,12.525362528122223,0.0354253350997487,3.6162574760190718,0.026093316349487403,5.062991716840246
85,0.009277143311998087,12.640351142253246,0.035477546977272595,3.646929148319844,0.026131445115488323,5.1042215322947
86,0.009291354114477306,12.755339756384268,0.03552943498986935,3.677600820620616,0.026169344587786553,5.145451347749154
87,0.009305484708099583,12.87032837051529,0.035580999590793944,3.708272492921388,0.026207015185349264,5.186681163203609
88,0.009319535225584116,12.985316984646314,0.0356322412496771,3.7389441652221604,0.02624445733833803,5.2279109786580635
89,0.009333505803719845,13.100305598777336,0.03568316045221539,3.7696158375229327,0.02628167148786624,5.269140794112518
90,0.009347396583279686,13.215294212908358,0.035733757699858475,3.8002875098237046,0.026318658085754554,5.310370609566972
91,0.009361207708934005,13.330282827039381,0.03578403350949366,3.830959182124477,0.026355417594284492,5.351600425021426
92,0.009374939329163369,13.445271441170403,0.03583398841312773,3.861630854425249,0.026391950485950038,5.392830240475881
93,0.009388591596170592,13.560260055301425,0.035883622957566204,3.892302526726021,0.026428257243207586,5.434060055930335
94,0.009402164665792074,13.675248669432449,0.035932937704090034,3.9229741990267932,0.026464338358224017,5.47528987138479
95,0.009415658697408485,13.79023728356347,0.035981933228129925,3.9536458713275655,0.026500194332623128,5.516519686839244
96,0.009429073853854799,13.905225897694493,0.036030610118938135,3.984317543628338,0.026535825677230444,5.5577495022936985
97,0.009442410301329673,14.020214511825516,0.03607896897925808,4.014989215929109,0.026571232911816366,5.598979317748153
98,0.009455668209304257,14.135203125956538,0.03612701042499166,4.045660888229882,0.026606416564837886,5.640209133202608
99,0.009468847750430366,14.25019174008756,0.03617473508486437,4.076332560530654,0.026641377173178788,5.681438948657061
100,0.009481949100448124,14.365180354218584,0.036222143600088415,4.107004232831426,0.026676115281888426,5.722668764111516
101,0.009494972438093037,14.480168968349606,0.03626923662402371,4.137675905132198,0.02671063144391918,5.7638985795659705
102,0.009507917945002527,14.595157582480628,0.036316014821837016,4.168347577432971,0.026744926219862578,5.805128395020425
103,0.009520785805622005,14.710146196611651,0.03636247887015917,4.199019249733743,0.026779000177684257,5.846358210474879
104,0.00953357620711039,14.825134810742673,0.03640862945674058,4.229690922034514,0.026812853892457644,5.887588025929333
105,0.009546289339245223,14.940123424873695,0.03645446728010493,4.260362594335287,0.02684648794609664,5.928817841383788
106,0.009558925394327311,15.055112039004719,0.0364999930492013,4.291034266636059,0.026879902927087126,5.970047656838243
107,0.009571484567084945,15.17010065313574,0.03654520748305479,4.321705938936831,0.02691309943021758,6.011277472292697
108,0.009583967054577735,15.285089267266763,0.03659011131041555,4.352377611237603,0.0269460780563087,6.052507287747151
109,0.009596373056100052,15.400077881397786,0.036634705269406494,4.383049283538376,0.026978839411942165,6.093737103201605
110,0.009608702773084102,15.515066495528808,0.036678990107169726,4.413720955839148,0.027011384109188595,6.13496691865606
111,0.009620956409002717,15.63005510965983,0.03672296657951161,4.444392628139919,0.027043712765334755,6.176196734110515
112,0.009633134169271765,15.745043723790854,0.03676663545054685,4.4750643004406925,0.02707582600261005,6.217426549564969
113,0.009645236261152322,15.860032337921876,0.036809997492341304,4.505735972741464,0.02710772444791244,6.258656365019423
114,0.009657262893652537,15.975020952052898,0.03685305348455404,4.536407645042236,0.02713940873253373,6.2998861804738775
115,0.009669214277429302,16.090009566183923,0.036895804214078225,4.567079317343008,0.027170879491884414,6.341115995928332
116,0.00968109062468963,16.204998180314945,0.036938250474681376,4.597750989643781,0.027202137365218034,6.382345811382787
117,0.009692892149091897,16.319986794445967,0.03698039306664477,4.628422661944553,0.0272331829953552,6.42357562683724
118,0.009704619065646873,16.43497540857699,0.037022232796402196,4.659094334245324,0.027264017028407243,6.464805442291695
119,0.009716271590618593,16.54996402270801,0.03706377047617816,4.6897660065460975,0.02729464011349968,6.5060352577461495
120,0.009727849941425112,16.664952636839033,0.03710500692362556,4.720437678846869,0.027325052902495445,6.547265073200604
121,0.009739354336539148,16.779941250970055,0.03714594296146288,4.751109351147641,0.027355256049718,6.588494888655059
122,0.009750784995388622,16.894929865101076,0.0371865794171112,4.7817810234484135,0.027385250211674397,6.629724704109512
123,0.009762142138257157,17.0099184792321,0.03722691712233077,4.812452695749185,0.027415036046778335,6.670954519563967
124,0.009773425986184515,17.124907093363124,0.03726695691285757,4.843124368049958,0.027444614215073274,6.712184335018422
125,0.009784636760867023,17.239895707494146,0.03730669962803966,4.873796040350729,0.027473985377955697,6.753414150472876
126,0.009795774684558015,17.354884321625168,0.03734614611047361,4.904467712651503,0.027503150197898518,6.79464396592733
127,0.009806839979968271,17.469872935756193,0.03738529720564093,4.935139384952274,0.027532109338174796,6.8358737813817845
128,0.009817832870166552,17.584861549887215,0.037424153761544746,4.965811057253046,0.027560863462581738,6.877103596836239
129,0.009828753578480162,17.699850164018237,0.03746271662834664,4.996482729553819,0.02758941323516509,6.918333412290694
130,0.009839602328395635,17.81483877814926,0.03750098665800385,5.02715440185459,0.027617759319943955,6.959563227745148
131,0.00985037934345954,17.92982739228028,0.03753896470390694,5.057826074155363,0.027645902380636158,7.000793043199602
132,0.00986108484717941,18.044816006411303,0.037576651620517834,5.0884977464561345,0.02767384308038414,7.0420228586540565
133,0.009871719062924856,18.159804620542324,0.03761404826300852,5.119169418756907,0.027701582081481515,7.083252674108511
134,0.009882282213828864,18.274793234673346,0.03765115548690043,5.149841091057679,0.027729120045100288,7.124482489562966
135,0.00989277452268931,18.38978184880437,0.03768797414770448,5.180512763358451,0.02775645763101889,7.165712305017419
136,0.009903196211870682,18.504770462935394,0.03772450510056196,5.211184435659224,0.02778359549735098,7.206942120471874
137,0.009913547503206088,18.619759077066416,0.03776074919988645,5.241856107959996,0.027810534300275178,7.248171935926329
138,0.009923828617899559,18.734747691197438,0.0377967072990065,5.272527780260768,0.027837274693765682,7.289401751380783
139,0.00993403977642859,18.849736305328463,0.03783238024980964,5.30319945256154,0.02786381732932397,7.330631566835238
140,0.00994418119844708,18.964724919459485,0.0378677689023873,5.333871124862312,0.027890162855711546,7.3718613822896915
141,0.009954253102688583,19.079713533590507,0.037902874104681204,5.364542797163084,0.0279163119186838,7.413091197744146
142,0.009964255706869938,19.19470214772153,0.03793769670213083,5.395214469463856,0.027942265160725073,7.454321013198601
143,0.009974189227595277,19.30969076185255,0.03797223753732257,5.425886141764629,0.027968023220785,7.495550828653055
144,0.009984053880260498,19.424679375983573,0.03800649744964004,5.456557814065401,0.02799358673401618,7.536780644107509
145,0.009993849878958109,19.539667990114594,0.03804047727491628,5.487229486366172,0.02801895633151315,7.5780104595619635
146,0.01000357743638259,19.65465660424562,0.03807417784508731,5.517901158666945,0.02804413264005293,7.619240275016418
147,0.010013236763736213,19.769645218376642,0.03810759998784762,5.548572830967717,0.02806911628183692,7.660470090470873
148,0.010022828070635368,19.884633832507664,0.03814074452630741,5.579244503268489,0.028093907874234516,7.701699905925327
149,0.010032351565017436,19.999622446638686,0.03817361227865158,5.6099161755692615,0.028118508029528186,7.742929721379781
150,0.010041807453048175,20.114611060769708,0.03820620405780092,5.640587847870034,0.02814291735466039,7.784159536834236
151,0.010051195939029724,20.22959967490073,0.03823852067107515,5.671259520170806,0.028167136450982087,7.82538935228869
152,0.010060517225309165,20.344588289031755,0.03827056291985818,5.701931192471577,0.028191165914003186,7.866619167743145
153,0.010069771512187714,20.459576903162777,0.0383023315992655,5.73260286477235,0.02821500633314472,7.907848983197599
154,0.010078958997830562,20.5745655172938,0.03833382749781395,5.763274537073122,0.02823865829149305,7.949078798652053
155,0.010088079878177345,20.68955413142482,0.038365051397093744,5.793946209373894,0.02826212236555597,7.990308614106508
156,0.010097134346853316,20.804542745555842,0.03839600407144296,5.8246178816746665,0.028285399125020882,8.031538429560962
157,0.010106122595081224,20.919531359686864,0.03842668628762455,5.855289553975439,0.028308489132515043,8.072768245015418
158,0.010115044811593891,21.03451997381789,0.03845709880450596,5.885961226276211,0.028331392943367964,8.113998060469871
159,0.010123901182547548,21.14950858794891,0.03848724237274128,5.9166328985769825,0.02835411110537599,8.155227875924325
160,0.010132691891435936,21.264497202079934,0.03851711773445634,5.947304570877755,0.0283766441585692,8.196457691378779
161,0.010141417119005184,21.379485816210956,0.03854672562293641,5.977976243178527,0.02839899263498052,8.237687506833234
162,0.0101500770431695,21.494474430341977,0.03857606676231688,6.008647915479299,0.02842115705841728,8.27891732228769
163,0.010158671838927671,21.609463044473,0.03860514186727691,6.039319587780072,0.028443137944235194,8.320147137742143
164,0.010167201678280436,21.724451658604025,0.03863395164273602,6.069991260080844,0.02846493579911474,8.361376953196597
165,0.010175666730148693,21.839440272735047,0.038662496783553865,6.100662932381616,0.028486551120840167,8.40260676865105
166,0.010184067160292614,21.95442888686607,0.03869077797423314,6.131334604682388,0.028507984398080985,8.443836584105506
167,0.010192403131231646,22.06941750099709,0.03871879588862573,6.16200627698316,0.028529236110176173,8.48506639955996
168,0.010200674802165462,22.184406115128112,0.03874655118964215,6.192677949283932,0.028550306726921007,8.526296215014415
169,0.01020888232889582,22.299394729259134,0.038774044528964366,6.223349621584704,0.02857119670835667,8.56752603046887
170,0.010217025863749398,22.41438334339016,0.03880127654676209,6.254021293885477,0.028591906504562593,8.608755845923323
171,0.01022510555550165,22.52937195752118,0.03882824787141257,6.284692966186249,0.028612436555451704,8.649985661377778
172,0.010233121549301569,22.644360571652204,0.03885495911922393,6.31536463848702,0.02863278729056848,8.691215476832232
173,0.01024107398659757,22.759349185783226,0.0388814108941622,6.346036310787793,0.02865295912888998,8.732445292286688
174,0.010248963005064332,22.874337799914247,0.03890760378758204,6.376707983088565,0.028672952478629877,8.773675107741141
175,0.010256788738530732,22.98932641404527,0.03893353837796121,6.407379655389337,0.028692767737045426,8.814904923195595
176,0.010264551316908834,23.104315028176295,0.0389592152306389,6.4380513276901095,0.02871240529024763,8.85613473865005
177,0.010272250866123983,23.219303642307317,0.03898463489755799,6.468722999990882,0.02873186551301442,8.897364554104504
178,0.010279887508045977,23.33429225643834,0.03900979791701124,6.499394672291654,0.028751148768607074,8.93859436955896
179,0.01028746136042139,23.44928087056936,0.03903470481339144,6.530066344592425,0.028770255408589764,8.979824185013413
180,0.010294972536807024,23.564269484700382,0.03905935609694576,6.560738016893198,0.028789185772652454,9.021054000467867
181,0.010302421146504497,23.679258098831404,0.0390837522635342,6.59140968919397,0.028807940188437013,9.06228381592232
182,0.010309807294496041,23.79424671296243,0.039107893794392175,6.622081361494742,0.028826518971366726,9.103513631376776
183,0.01031713108138145,23.90923532709345,0.039131781155897445,6.6527530337955145,0.02884492242447909,9.144743446831232
184,0.01032439260331626,24.024223941224474,0.039155414799341294,6.683424706096287,0.028863150838262183,9.185973262285685
185,0.010331591951951125,24.139212555355495,0.03917879516070416,6.714096378397059,0.028881204490494337,9.227203077740139
186,0.010338729214372445,24.254201169486517,0.039201922660435526,6.7447680506978305,0.028899083646087405,9.268432893194593
187,0.010345804473044232,24.36918978361754,0.039224797703238515,6.775439722998603,0.028916788556933554,9.309662708649048
188,0.010352817805751252,24.484178397748565,0.039247420677858795,6.806111395299375,0.028934319461755596,9.350892524103504
189,0.010359769285543413,24.599167011879587,0.0392697919568782,6.836783067600147,0.028951676585960952,9.392122339557957
190,0.01036665898068149,24.71415562601061,0.039291911896513,6.86745473990092,0.02896886014149931,9.433352155012411
191,0.010373486954584126,24.82914424014163,0.03931378083641666,6.898126412201692,0.028985870326723878,9.474581970466865
192,0.010380253265776154,24.944132854272652,0.039335399099487585,6.928798084502464,0.029002707326256445,9.51581178592132
193,0.010386957967838254,25.059121468403674,0.03935676699168147,6.9594697568032355,0.02901937131085614,9.557041601375776
194,0.010393601109357968,25.1741100825347,0.03937788480182849,6.990141429104008,0.029035862437291986,9.59827141683023
195,0.01040018273388205,25.28909869666572,0.03939875280145547,7.02081310140478,0.02905218084821929,9.639501232284683
196,0.010406702879870201,25.404087310796744,0.03941937124461278,7.051484773705552,0.02906832667205986,9.680731047739139
197,0.01041316158065019,25.519075924927765,0.0394397403677064,7.082156446006325,0.02908430002288613,9.721960863193592
198,0.010419558864374349,25.634064539058787,0.03945986038933477,7.112828118307097,0.02910010100030915,9.763190678648046
199,0.010425894753977486,25.74905315318981,0.03947973151013087,7.143499790607868,0.029115729689370564,9.804420494102501
200,0.010432169267136221,25.864041767320835,0.03949935391260917,7.174171462908641,0.029131186160438523,9.845650309556955
201,0.010438382416229732,25.979030381451857,0.03951872776101797,7.204843135209413,0.029146470469107576,9.88688012501141
202,0.010444534208301957,26.09401899558288,0.03953785320119659,7.235514807510185,0.029161582656102643,9.928109940465864
203,0.01045062464502522,26.2090076097139,0.03955673036043798,7.266186479810957,0.02917652274718694,9.969339755920318
204,0.010456653722665327,26.323996223844922,0.039575359347356454,7.29685815211173,0.02919129075307406,10.010569571374774
205,0.010462621432048144,26.438984837975944,0.039593740251760684,7.327529824412502,0.029205886669344084,10.051799386829227
206,0.01046852775852762,26.55397345210697,0.03961187314453203,7.358201496713273,0.029220310476363816,10.093029202283681
207,0.010474372681955314,26.66896206623799,0.039629758077508154,7.388873169014046,0.029234562139211197,10.134259017738136
208,0.010480156176651411,26.783950680369013,0.039647395083371985,7.419544841314818,0.0292486416076038,10.17548883319259
209,0.010485878211377236,26.898939294500035,0.039664784175546135,7.45021651361559,0.02926254881583158,10.216718648647046
210,0.01049153874930928,27.013927908631057,0.03968192534809261,7.4808881859163625,0.02927628368269375,10.2579484641015
211,0.010497137748014742,27.12891652276208,0.03969881857561809,7.511559858217135,0.029289846111439904,10.299178279555953
212,0.010502675159428593,27.243905136893105,0.03971546381318459,7.542231530517907,0.029303235989715366,10.340408095010408
213,0.01050815092983217,27.358893751024127,0.03973186099622561,7.5729032028186785,0.029316453189510764,10.381637910464862
214,0.010513564999833311,27.47388236515515,0.03974801004046784,7.603574875119451,0.029329497567115895,10.422867725919318
215,0.010518917304348016,27.58887097928617,0.03976391084185837,7.634246547420223,0.029342368963077826,10.464097541373771
216,0.010524207772583699,27.703859593417192,0.03977956327649748,7.664918219720995,0.029355067202163333,10.505327356828225
217,0.010529436328023925,27.818848207548214,0.039794967200577,7.695589892021768,0.02936759209332554,10.54655717228268
218,0.01053460288841478,27.93383682167924,0.03981012245032417,7.72626156432254,0.029379943429675,10.587786987737134
219,0.01053970736575275,28.04882543581026,0.03982502884195132,7.756933236623311,0.029392120988455,10.62901680319159
220,0.01054474966627419,28.163814049941283,0.03983968617161097,7.7876049089240835,0.029404124531021206,10.670246618646043
221,0.01054972969044637,28.278802664072305,0.039854094215356656,7.818276581224856,0.029415953802825696,10.711476434100497
222,0.010554647332960089,28.393791278203327,0.03986825272910943,7.848948253525628,0.029427608533405255,10.752706249554953
223,0.010559502482723866,28.50877989233435,0.03988216144863,7.8796199258264,0.02943908843637411,10.793936065009406
224,0.010564295022859709,28.623768506465375,0.03989582008949654,7.910291598127173,0.02945039320942097,10.835165880463862
225,0.010569024830700486,28.738757120596397,0.0399092283470882,7.940963270427945,0.029461522534310385,10.876395695918315
226,0.010573691777788859,28.85374573472742,0.03992238589657434,7.971634942728716,0.029472476076888597,10.91762551137277
227,0.010578295729877838,28.96873434885844,0.039935292392909355,8.00230661502949,0.029483253487093616,10.958855326827225
228,0.010582836546932888,29.083722962989462,0.03994794747083341,8.03297828733026,0.029493854398969746,11.000085142281678
229,0.010587314083135659,29.198711577120484,0.03996035074487865,8.063649959631032,0.029504278430686422,11.041314957736132
230,0.010591728186889275,29.31370019125151,0.03997250180938134,8.094321631931805,0.029514525184561522,11.082544773190588
231,0.010596078700825263,29.42868880538253,0.03998440023849956,8.124993304232579,0.029524594247088885,11.123774588645041
232,0.01060036546181202,29.543677419513553,0.0399960455862367,8.15566497653335,0.029534485188970335,11.165004404099497
233,0.010604588300964926,29.658666033644575,0.040007437386470696,8.186336648834121,0.029544197565151992,11.20623421955395
234,0.01060874704365799,29.773654647775597,0.04001857515298893,8.217008321134895,0.029553730914864944,11.247464035008404
235,0.010612841509537155,29.88864326190662,0.0400294583795288,8.247679993435666,0.029563084761670265,11.28869385046286
236,0.010616871512535118,30.003631876037645,0.04004008653982416,8.278351665736437,0.02957225861350843,11.329923665917313
237,0.010620836860887804,30.118620490168666,0.04005045908765729,8.30902333803721,0.02958125196275299,11.371153481371769
238,0.0106247373571524,30.23360910429969,0.04006057545691664,8.339695010337984,0.02959006428626861,11.412383296826222
239,0.010628572798226932,30.34859771843071,0.04007043506166028,8.370366682638755,0.02959869504547345,11.453613112280676
240,0.010632342975371512,30.463586332561732,0.04008003729618502,8.401038354939526,0.029607143686405813,11.494842927735132
241,0.01063604767423107,30.578574946692754,0.04008938153510111,8.4317100272403,0.0296154096397951,11.536072743189585
242,0.010639686674859719,30.69356356082378,0.04009846713341278,8.462381699541071,0.029623492321137066,11.57730255864404
243,0.010643259751746672,30.8085521749548,0.040107293426604206,8.493053371841842,0.02963139113077333,11.618532374098494
244,0.010646766673843724,30.923540789085823,0.04011585973073126,8.523725044142616,0.029639105453975176,11.659762189552948
245,0.01065020720459429,31.038529403216845,0.040124165342518836,8.554396716443389,0.029646634661031516,11.700992005007404
246,0.010653581101964005,31.153518017347867,0.040132209539463747,8.585068388744158,0.0296539781073412,11.742221820461857
247,0.010656888118472891,31.26850663147889,0.04013999157994317,8.615740061044932,0.02966113513350943,11.783451635916311
248,0.010660128001229039,31.383495245609915,0.04014751070332879,8.646411733345705,0.029668105065448418,11.824681451370767
249,0.010663300491963845,31.498483859740936,0.04015476613010626,8.677083405646476,0.029674887214482214,11.86591126682522
250,0.010666405327068813,31.61347247387196,0.0401617570620004,8.707755077947247,0.02968148087745566,11.907141082279676
251,0.010669442237633796,31.72846108800298,0.040168482682105724,8.73842675024802,0.029687885336847526,11.94837089773413
252,0.010672410949486871,31.843449702134002,0.04017494215502255,8.769098422548794,0.029694099860887706,11.989600713188583
253,0.010675311183235642,31.958438316265024,0.04018113462699844,8.799770094849563,0.029700123703678534,12.030830528643039
254,0.01067814265431007,32.07342693039605,0.04018705922607515,8.830441767150337,0.02970595610532016,12.072060344097492
255,0.010680905073006832,32.188415544527075,0.040192715062240945,8.86111343945111,0.029711596292039982,12.113290159551948
256,0.010683598144535116,32.3034041586581,0.04019810122758825,8.891785111751881,0.029717043476326015,12.154519975006401
257,0.010686221569063943,32.41839277278912,0.04020321679647659,8.922456784052653,0.02972229685706443,12.195749790460855
258,0.010688775041770932,32.53338138692014,0.040208060825701004,8.953128456353426,0.0297273556196808,12.23697960591531
259,0.010691258252892534,32.64837000105116,0.04021263235466543,8.983800128654199,0.029732218936285547,12.278209421369764
260,0.010693670887775727,32.763358615182185,0.04021693040556161,9.014471800954968,0.029736885965823096,12.31943923682422
261,0.010696012626931144,32.878347229313206,0.04022095398355301,9.045143473255742,0.029741355854225004,12.360669052278674
262,0.010698283146087626,32.99333584344423,0.040224702076963985,9.075815145556515,0.029745627734566925,12.401898867733127
263,0.010700482116248232,33.10832445757525,0.040228173657474,9.106486817857286,0.029749700727229378,12.443128683187583
264,0.010702609203747599,33.22331307170627,0.04023136768031699,9.137158490158058,0.029753573940062287,12.484358498642036
265,0.010704664070310767,33.338301685837294,0.04023428308448571,9.16783016245883,0.02975724646855331,12.525588314096492
266,0.010706646373113344,33.453290299968316,0.040236918792941175,9.198501834759602,0.029760717395999833,12.566818129550946
267,0.01070855576484308,33.56827891409934,0.04023927371282697,9.229173507060375,0.029763985793684725,12.6080479450054
268,0.010710391893762761,33.68326752823036,0.0402413467356885,9.259845179361147,0.02976705072105565,12.649277760459855
269,0.01071215440377452,33.79825614236138,0.040243136737697145,9.29051685166192,0.029769911225908042,12.690507575914308
270,0.010713842934485426,33.913244756492404,0.04024464257987923,9.321188523962691,0.02977256634457169,12.731737391368762
271,0.01071545712127443,34.02823337062343,0.04024586310834976,9.351860196263463,0.029775015102100736,12.772967206823218
272,0.010716996595360614,34.143221984754454,0.0402467971545509,9.382531868564236,0.02977725651246732,12.814197022277671
273,0.010718460983872748,34.258210598885476,0.040247443535495184,9.413203540865007,0.029779289578758607,12.855426837732127
274,0.010719849909920117,34.3731992130165,0.04024780105401326,9.44387521316578,0.029781113293377202,12.89665665318658
275,0.010721162992664629,34.48818782714752,0.040247868499006335,9.474546885466552,0.029782726638245046,12.937886468641034
276,0.010722399847394183,34.60317644127854,0.040247644645703136,9.505218557767325,0.02978412858501054,12.97911628409549
277,0.010723560085597265,34.71816505540957,0.04024712825592121,9.535890230068096,0.029785318095259,13.020346099549943
278,0.010724643315038784,34.83315366954059,0.040246318078332906,9.566561902368868,0.02978629412072645,13.061575915004399
279,0.0107256491398371,34.94814228367161,0.04024521284873557,9.59723357466964,0.029787055603516473,13.102805730458853
280,0.010726577160542292,35.06313089780264,0.04024381129032602,9.627905246970412,0.029787601476320327,13.144035545913306
281,0.010727426974215538,35.17811951193366,0.040242112113979406,9.658576919271185,0.029787930662640166,13.185265361367762
282,0.010728198174509712,35.29310812606468,0.04024011401853228,9.689248591571957,0.029788042077015308,13.226495176822215
283,0.010728890351751116,35.4080967401957,0.0402378156910697,9.719920263872728,0.029787934625251547,13.267724992276671
284,0.010729503093022343,35.523085354326724,0.04023521580721649,9.750591936173501,0.029787607204653455,13.308954807731125
285,0.01073003598224622,35.638073968457746,0.040232313031432626,9.781263608474273,0.029787058704259576,13.350184623185578
286,0.010730488600270913,35.75306258258877,0.040229106017312395,9.811935280775046,0.029786288005080565,13.391414438640034
287,0.01073086052495605,35.86805119671979,0.04022559340788762,9.842606953075817,0.0297852939803401,13.432644254094487
288,0.010731151331259948,35.98303981085081,0.04022177383593468,9.87327862537659,0.029784075495718616,13.473874069548941
289,0.010731360591327855,36.098028424981834,0.040217645924285346,9.903950297677362,0.029782631409599775,13.515103885003397
290,0.01073148787458124,36.213017039112856,0.040213208286141236,9.934621969978133,0.02978096057331959,13.55633370045785
291,0.010731532747808078,36.32800565324388,0.040208459525392065,9.965293642278906,0.029779061831418232,13.597563515912306
292,0.010731494775254119,36.44299426737491,0.04020339823693738,9.995965314579678,0.029776934021894356,13.63879333136676
293,0.010731373518715151,36.55798288150593,0.04019802300701189,10.026636986880451,0.02977457597646202,13.680023146821213
294,0.010731168537630195,36.67297149563695,0.04019233241351417,10.057308659181222,0.029771986520810038,13.721252962275669
295,0.010730879389175628,36.78796010976797,0.04018632502633882,10.087980331481996,0.02976916447486373,13.762482777730122
296,0.010730505628360242,36.902948723898994,0.04017999940771194,10.118652003782767,0.029766108653049156,13.803712593184578
297,0.010730046808121172,37.017937338030016,0.04017335411252981,10.149323676083538,0.029762817864559487,13.844942408639032
298,0.010729502479420724,37.13292595216104,0.04016638768870076,10.179995348384312,0.02975929091362383,13.886172224093485
299,0.010728872191344024,37.24791456629206,0.04015909867749024,10.210667020685083,0.02975552659977807,13.92740203954794
300,0.01072815549119753,37.36290318042308,0.04015148561386875,10.241338692985856,0.029751523718138006,13.968631855002394
301,0.010727351924608353,37.477891794554104,0.040143547026862895,10.272010365286627,0.029747281059674516,14.00986167045685
302,0.010726461035624362,37.592880408685126,0.040135281439909305,10.3026820375874,0.029742797411490704,14.051091485911304
303,0.010725482366815054,37.70786902281615,0.04012668737121127,10.333353709888172,0.029738071557101158,14.092321301365757
304,0.0107244154593732,37.82285763694718,0.04011776333409819,10.364025382188943,0.029733102276712983,14.133551116820213
305,0.01072325985321721,37.9378462510782,0.04010850783738778,10.394697054489717,0.029727888347508804,14.174780932274667
306,0.010722015087094198,38.05283486520922,0.04009891938575073,10.425368726790488,0.029722428543931513,14.216010747729122
307,0.010720680698683762,38.16782347934024,0.0400889964800779,10.456040399091261,0.02971672163797074,14.257240563183576
308,0.010719256224702394,38.282812093471264,0.04007873761785014,10.486712071392033,0.029710766399451125,14.29847037863803
309,0.010717741201008567,38.397800707602286,0.040068141293510114,10.517383743692806,0.029704561596322027,14.339700194092485
310,0.010716135162708444,38.51278932173331,0.040057205998836894,10.548055415993577,0.029698105994948997,14.380930009546939
311,0.010714437644262156,38.62777793586433,0.04004593022332227,10.578727088294348,0.029691398360406594,14.422159825001392
312,0.010712648179590714,38.74276654999535,0.040034312454549574,10.609398760595122,0.029684437456772773,14.463389640455848
313,0.01071076630218343,38.857755164126374,0.04002235117857437,10.640070432895893,0.02967722204742454,14.504619455910301
314,0.0107087915452059,38.972743778257396,0.040010044880307113,10.670742105196666,0.02966975089533501,14.545849271364757
315,0.010706723441608505,39.08773239238842,0.039997392043897885,10.701413777497438,0.0296620227633717,14.58707908681921
316,0.010704561524235363,39.20272100651945,0.0399843911531226,10.73208544979821,0.029654036414596026,14.628308902273664
317,0.010702305325933833,39.31770962065047,0.039971040691771396,10.762757122098982,0.029645790612563932,14.66953871772812
318,0.010699954379664358,39.43269823478149,0.03995733914403823,10.793428794399754,0.02963728412162758,14.710768533182573
319,0.01069750821861082,39.54768684891251,0.0399432849949124,10.824100466700527,0.02962851570723808,14.751998348637029
320,0.010694966376291255,39.662675463043534,0.03992887673057133,10.854772139001298,0.029619484136249163,14.793228164091483
321,0.010692328386668944,39.777664077174556,0.03991411283877491,10.885443811302071,0.029610188177221716,14.834457979545936
322,0.010689593784263887,39.89265269130558,0.03989899180926108,10.916115483602843,0.02960062660072919,14.875687795000392
323,0.010686762104264573,40.0076413054366,0.03988351213414266,10.946787155903616,0.029590798179663716,14.916917610454846
324,0.010683832882640083,40.12262991956762,0.039867672308305374,10.977458828204387,0.029580701689542948,14.958147425909301
325,0.010680805656252474,40.237618533698644,0.03985147082980703,11.008130500505159,0.029570335908817556,14.999377241363755
326,0.010677679962969429,40.352607147829666,0.039834906200277465,11.038802172805932,0.02955969961917924,15.040607056818208
327,0.010674455341777125,40.46759576196069,0.03981797692531966,11.069473845106703,0.029548791605869335,15.081836872272664
328,0.010671131332893354,40.58258437609172,0.03980068151491159,11.100145517407476,0.029537610657987743,15.123066687727118
329,0.0106677074778808,40.69757299022274,0.039783018483808726,11.130817189708248,0.02952615556880236,15.164296503181573
330,0.01066418331976052,40.81256160435376,0.03976498635194733,11.161488862009021,0.02951442513605877,15.205526318636027
331,0.01066055840312553,40.92755021848478,0.0397465836448483,11.192160534309792,0.029502418162290146,15.24675613409048
332,0.010656832274254555,41.042538832615804,0.03972780889402148,11.222832206610564,0.029490133455127455,15.287985949544936
333,0.010653004481225853,41.157527446746826,0.03970866063737035,11.253503878911337,0.029477569827609688,15.32921576499939
334,0.010649074574031126,41.27251606087785,0.03968913741959718,11.284175551212108,0.029464726098494175,15.370445580453843
335,0.010645042104689468,41.38750467500887,0.03966923779260825,11.314847223512881,0.02945160109256692,15.411675395908299
336,0.010640906627361366,41.50249328913989,0.039648960315919364,11.345518895813653,0.029438193640952872,15.452905211362753
337,0.010636667698462686,41.617481903270914,0.03962830355706134,11.376190568114424,0.029424502581426013,15.494135026817208
338,0.01063232487677865,41.732470517401936,0.03960726609198559,11.406862240415197,0.029410526758719333,15.535364842271662
339,0.010627877723577766,41.84745913153296,0.039585846505469535,11.437533912715969,0.029396265024834497,15.576594657726115
340,0.010623325802725698,41.96244774566399,0.03956404339152184,11.468205585016742,0.02938171623935117,15.61782447318057
341,0.010618668680799047,42.07743635979501,0.039541855353787465,11.498877257317513,0.029366879269736003,15.659054288635025
342,0.010613905927199022,42.19242497392603,0.03951928100595221,11.529548929618286,0.02935175299165118,15.70028410408948
343,0.010609037114264962,42.30741358805705,0.039496318972147025,11.560220601919058,0.029336336289262407,15.741513919543934
344,0.01060406181738772,42.422402202188074,0.0394729678873517,11.59089227421983,0.029320628055546336,15.782743734998387
345,0.010598979615122848,42.537390816319096,0.03944922639779791,11.621563946520602,0.02930462719259739,15.823973550452843
346,0.010593790089303591,42.65237943045012,0.039425093161371674,11.652235618821374,0.029288332611933848,15.865203365907297
347,0.010588492825153641,42.76736804458114,0.03940056684801506,11.682907291122147,0.029271743234803176,15.906433181361752
348,0.010583087411399643,42.88235665871216,0.03937564614012685,11.713578963422918,0.02925485799248658,15.947662996816206
349,0.010577573440383431,42.997345272843184,0.03935032973296259,11.744250635723692,0.029237675826602548,15.98889281227066
350,0.010571950508173967,43.112333886974206,0.039324616335033334,11.774922308024463,0.02922019568940962,16.030122627725113
351,0.010566218214678942,43.22732250110523,0.03929850466850342,11.805593980325234,0.02920241654410796,16.07135244317957
352,0.010560376163756066,43.34231111523626,0.03927199346958708,11.836265652626007,0.029184337365140024,16.112582258634024
353,0.010554423963323949,43.45729972936728,0.03924508148894378,11.866937324926779,0.02916595713848996,16.153812074088478
354,0.010548361225472648,43.5722883434983,0.03921776749207213,11.897608997227552,0.029147274861981882,16.19504188954293
355,0.010542187566573743,43.68727695762932,0.03919005025970247,11.928280669528323,0.029128289545576877,16.236271704997385
356,0.010535902607390022,43.802265571760344,0.039161928588187955,11.958952341829097,0.0291090002116687,16.277501520451843
357,0.010529505973184701,43.917254185891366,0.039133401289893906,11.989624014129868,0.029089405895378066,16.318731335906293
358,0.010522997293830142,44.03224280002239,0.039104467193585735,12.02029568643064,0.02906950564484552,16.35996115136075
359,0.010516376203916107,44.14723141415341,0.03907512514481485,12.050967358731413,0.029049298521522823,16.401190966815204
360,0.01050964234285746,44.26222002828443,0.039045374006302945,12.081639031032184,0.02902878360046277,16.442420782269657
361,0.010502795355001331,44.377208642415454,0.039015212658324305,12.112310703332957,0.029007959970607372,16.483650597724115
362,0.010495834889733718,44.492197256546476,0.03898463999908605,12.142982375633729,0.02898682673507443,16.524880413178565
363,0.010488760601585516,44.6071858706775,0.038953654945106476,12.173654047934502,0.02896538301144228,16.566110228633022
364,0.010481572150337886,44.72217448480853,0.03892225643159109,12.204325720235273,0.028943627932032836,16.607340044087476
365,0.010474269201127045,44.83716309893955,0.03889044341280654,12.234997392536044,0.02892156064419276,16.64856985954193
366,0.01046685142454839,44.95215171307057,0.03885821486245216,12.265669064836818,0.028899180310572682,16.689799674996387
367,0.010459318496759924,45.06714032720159,0.03882556977402921,12.296340737137589,0.028876486109404544,16.731029490450837
368,0.010451670099585003,45.182128941332614,0.038792507161207634,12.327012409438362,0.02885347723477685,16.772259305905294
369,0.010443905920614392,45.297117555463636,0.038759026058190246,12.357684081739134,0.028830152896907876,16.813489121359748
370,0.010436025653307531,45.41210616959466,0.03872512552007445,12.388355754039907,0.02880651232241679,16.8547189368142
371,0.01042802899709308,45.52709478372568,0.038690804623211075,12.419027426340678,0.028782554754592498,16.89594875226866
372,0.010419915657468701,45.6420833978567,0.0386560624655607,12.44969909864145,0.028758279453660367,16.93717856772311
373,0.01041168534609999,45.757072011987724,0.03862089816704691,12.480370770942223,0.028733685697046544,16.978408383177566
374,0.010403337780918634,45.872060626118746,0.03858531086990685,12.511042443242994,0.028708772779640027,17.01963819863202
375,0.01039487268621973,45.98704924024977,0.038549299739038735,12.541714115543767,0.028683540014052294,17.060868014086473
376,0.010386289792758205,46.1020378543808,0.03851286396234627,12.572385787844539,0.02865798673087447,17.10209782954093
377,0.010377588837844419,46.21702646851182,0.03847600275108005,12.603057460145312,0.028632112278932028,17.14332764499538
378,0.01036876956543883,46.33201508264284,0.038438715340175726,12.633729132446083,0.028605916025536946,17.184557460449838
379,0.010359831726245734,46.44700369677386,0.038401000988588924,12.664400804746855,0.0285793973567372,17.225787275904292
380,0.010350775077806131,46.561992310904884,0.03836285897962682,12.695072477047628,0.028552555677563658,17.267017091358746
381,0.01034159938458956,46.676980925035906,0.03832428862127641,12.7257441493484,0.02852539041227431,17.308246906813203
382,0.010332304418085034,46.79196953916693,0.038285289246529235,12.756415821649172,0.02849790100459562,17.349476722267653
383,0.010322889956890926,46.90695815329795,0.0382458602137026,12.787087493949944,0.02847008691796121,17.39070653772211
384,0.010313355786803893,47.02194676742897,0.03820600090675726,12.817759166250717,0.028441947635747627,17.431936353176564
385,0.010303701700906732,47.136935381559994,0.03816571073561139,12.848430838551488,0.028413482661507266,17.473166168631018
386,0.010293927499655242,47.251923995691016,0.03812498913645084,12.87910251085226,0.02838469151919827,17.514395984085475
387,0.010284032990963981,47.366912609822045,0.03808383557203565,12.909774183153033,0.028355573753411537,17.555625799539925
388,0.010274017990290967,47.48190122395307,0.03804224953200271,12.940445855453804,0.028326128929594636,17.596855614994382
389,0.010263882320721287,47.59688983808409,0.03800023053316446,12.971117527754577,0.028296356634272678,17.638085430448836
390,0.010253625813049564,47.71187845221511,0.0379577781198037,13.001789200055349,0.028266256475266066,17.67931524590329
391,0.010243248305861352,47.82686706634613,0.037914891863964295,13.03246087235612,0.028235828081905036,17.720545061357743
392,0.010232749645613317,47.941855680477154,0.03787157136573782,13.063132544656893,0.028205071105241064,17.7617748768122
393,0.010222129686712338,48.056844294608176,0.03782781625354614,13.093804216957665,0.028173985218254965,17.803004692266654
394,0.010211388291593338,48.1718329087392,0.03778362618441963,13.124475889258438,0.028142570116061756,17.844234507721108
395,0.010200525330796005,48.28682152287022,0.03773900084427126,13.15514756155921,0.028110825516112135,17.88546432317556
396,0.010189540683040264,48.40181013700124,0.03769393994816624,13.185819233859982,0.028078751158390636,17.926694138630015
397,0.010178434235300543,48.516798751132264,0.037648443240587505,13.216490906160754,0.028046346805610356,17.967923954084473
398,0.010167205882878772,48.631787365263285,0.0376025104956965,13.247162578461525,0.028013612243404214,18.009153769538926
399,0.01015585552947619,48.746775979394315,0.037556141517589695,13.277834250762298,0.027980547280512764,18.05038358499338
400,0.01014438308726382,48.861764593525336,0.03750933614055043,13.30850592306307,0.027947151748968484,18.091613400447834
401,0.010132788476951706,48.97675320765636,0.037462094229296285,13.339177595363843,0.027913425504276473,18.132843215902287
402,0.01012107162785685,49.09174182178738,0.03741441567922176,13.369849267664614,0.027879368425591567,18.174073031356745
403,0.01010923247796983,49.2067304359184,0.03736630041663623,13.400520939965388,0.02784498041589185,18.2153028468112
404,0.010097270974020096,49.321719050049424,0.03731774839899723,13.431192612266159,0.027810261402148487,18.256532662265652
405,0.010085187071539969,49.436707664180446,0.03726875961513896,13.46186428456693,0.027775211335491844,18.297762477720106
406,0.010072980734927238,49.55169627831147,0.03721933408549589,13.492535956867703,0.02773983019137391,18.33899229317456
407,0.010060651937506451,49.66668489244249,0.03716947186232159,13.523207629168475,0.027704117969726928,18.380222108629013
408,0.010048200661588794,49.78167350657351,0.037119173029902544,13.553879301469248,0.027668074695118255,18.42145192408347
409,0.010035626898530629,49.89666212070453,0.037068437704767046,13.58455097377002,0.02763170041690143,18.462681739537924
410,0.010022930648790592,50.011650734835555,0.037017266035889146,13.615222646070793,0.027594995209363288,18.503911554992378
411,0.010010111921985337,50.126639348966584,0.03696565820488742,13.645894318371564,0.027557959171867326,18.54514137044683
412,0.009997170736943818,50.241627963097606,0.03691361442621878,13.676565990672335,0.027520592428993077,18.586371185901285
413,0.009984107121760172,50.35661657722863,0.03686113494736706,13.707237662973109,0.02748289513067153,18.627601001355742
414,0.009970921113845175,50.47160519135965,0.0368082200490265,13.73790933527388,0.02744486745231671,18.668830816810196
415,0.009957612759976201,50.58659380549067,0.03675487004528002,13.768581007574653,0.02740650959495312,18.71006063226465
416,0.009944182116345793,50.701582419621694,0.03670108528377216,13.799252679875424,0.027367821785339263,18.751290447719104
417,0.009930629248608715,50.816571033752716,0.036646866145876936,13.829924352176198,0.02732880427608712,18.792520263173557
418,0.009916954231927552,50.93155964788374,0.03659221304686018,13.860596024476969,0.027289457345777545,18.833750078628015
419,0.009903157151016816,51.04654826201476,0.036537126436036634,13.89126769677774,0.027249781299071588,18.87497989408247
420,0.00988923810018558,51.16153687614578,0.036481606796921716,13.921939369078514,0.027209776466817725,18.916209709536922
421,0.009875197183378577,51.2765254902768,0.036425654647377764,13.952611041379285,0.027169443206154942,18.957439524991376
422,0.009861034514215817,51.391514104407825,0.03636927053975492,13.983282713680058,0.02712878190061172,18.99866934044583
423,0.009846750216030686,51.506502718538854,0.03631245506102658,14.01395438598083,0.027087792960200804,19.039899155900287
424,0.009832344421906506,51.621491332669876,0.03625520883291917,14.044626058281603,0.027046476821509857,19.08112897135474
425,0.00981781727471157,51.7364799468009,0.0361975325120367,14.075297730582374,0.02700483394778781,19.122358786809194
426,0.009803168927132642,51.85146856093192,0.03613942678997949,14.105969402883145,0.026962864829027124,19.163588602263648
427,0.009788399541706919,51.96645717506294,0.036080892393457416,14.136641075183919,0.02692056998204175,19.2048184177181
428,0.009773509290852434,52.081445789193964,0.03602193008439769,14.16731274748469,0.026877949950540842,19.24604823317256
429,0.009758498356896883,52.196434403324986,0.03596254066004683,14.197984419785463,0.026835005305198258,19.287278048627012
430,0.009743366932104936,52.31142301745601,0.03590272495306711,14.228656092086235,0.026791736643717735,19.328507864081466
431,0.009728115218703953,52.42641163158703,0.03584248383162725,14.259327764387008,0.026748144590893797,19.36973767953592
432,0.009712743428908103,52.54140024571805,0.03578181819948762,14.28999943668778,0.026704229798668395,19.410967494990373
433,0.00969725178494097,52.65638885984907,0.03572072899607953,14.32067110898855,0.026659992946183216,19.45219731044483
434,0.009681640519056508,52.771377473980095,0.03565921719657889,14.351342781289324,0.02661543473982767,19.493427125899284
435,0.00966590987355847,52.886366088111124,0.035597283811974224,14.382014453590095,0.026570555913282567,19.534656941353738
436,0.009650060100818206,53.001354702242146,0.035534929889128805,14.412686125890868,0.02652535722755945,19.575886756808192
437,0.00963409146329088,53.11634331637317,0.03547215651083711,14.44335779819164,0.02647983947103559,19.617116572262645
438,0.009618004233530115,53.23133193050419,0.035408964795875554,14.474029470492411,0.02643400345948465,19.658346387717103
439,0.009601798694201,53.34632054463521,0.035345355899047255,14.504701142793184,0.026387850036102965,19.699576203171556
440,0.009585475138091526,53.461309158766234,0.035281331011221266,14.535372815093956,0.02634138007153147,19.74080601862601
441,0.00956903386812242,53.576297772897256,0.03521689135936582,14.566044487394729,0.02629459446387333,19.782035834080464
442,0.009552475197355338,53.69128638702828,0.03515203820657583,14.5967161596955,0.02624749413870705,19.823265649534918
443,0.009535799448999505,53.8062750011593,0.03508677285209452,14.627387831996273,0.026200080049095426,19.864495464989375
444,0.009519006956416706,53.92126361529032,0.03502109663132941,14.658059504297045,0.026152353175589966,19.90572528044383
445,0.009502098063124688,54.03625222942134,0.034955010915862235,14.688731176597816,0.026104314526230986,19.946955095898282
446,0.009485073122798941,54.151240843552365,0.03488851711345324,14.71940284889859,0.026055965136543367,19.988184911352736
447,0.009467932499272878,54.266229457683394,0.03482161666803947,14.75007452119936,0.026007306069527912,20.02941472680719
448,0.009450676566536422,54.381218071814416,0.034754311059727414,14.780746193500134,0.025958338415648343,20.070644542261647
449,0.009433305708732935,54.49620668594544,0.03468660180477969,14.811417865800905,0.025909063292813946,20.1118743577161
450,0.00941582032015459,54.61119530007646,0.034618490455595896,14.842089538101678,0.02585948184635785,20.153104173170554
451,0.009398220805236114,54.72618391420748,0.03454997860068774,14.87276121040245,0.02580959524901089,20.194333988625008
452,0.009380507578546915,54.841172528338504,0.03448106786464818,14.903432882703221,0.025759404700871274,20.23556380407946
453,0.009362681064781619,54.956161142469526,0.03441175990811493,14.934104555003994,0.02570891142936969,20.276793619533915
454,0.009344741698749005,55.07114975660055,0.03434205642772807,14.964776227304766,0.02565811668923027,20.318023434988373
455,0.009326689925359314,55.18613837073157,0.034271959156081735,14.995447899605539,0.025607021762427126,20.359253250442826
456,0.009308526199610005,55.30112698486259,0.03420146986167022,15.02611957190631,0.025555627958136522,20.40048306589728
457,0.009290250986569866,55.41611559899361,0.03413059034882808,15.056791244207083,0.025503936612684852,20.441712881351734
458,0.009271864761361562,55.531104213124635,0.034059322457664666,15.087462916507855,0.025451949089492217,20.482942696806187
459,0.009253368009142577,55.646092827255664,0.03398766806399268,15.118134588808626,0.025399666779011704,20.524172512260645
460,0.009234761225084601,55.761081441386686,0.03391562907925108,15.1488062611094,0.025347091098664516,20.5654023277151
461,0.00921604491435128,55.87607005551771,0.03384320745042228,15.17947793341017,0.025294223492770617,20.606632143169552
462,0.009197219592074446,55.99105866964873,0.0337704051599435,15.210149605710944,0.025241065432475295,20.647861958624006
463,0.009178285783328721,56.10604728377975,0.03369722422561244,15.240821278011715,0.025187618415671437,20.68909177407846
464,0.0091592440231046,56.221035897910774,0.03362366670048741,15.271492950312489,0.025133883966917497,20.730321589532917
465,0.009140094856279934,56.336024512041796,0.03354973467278146,15.30216462261326,0.025079863637351377,20.77155140498737
466,0.009120838837589873,56.45101312617282,0.03347543026575116,15.332836294914031,0.025025559004600004,20.812781220441824
467,0.009101476531595248,56.56600174030384,0.03340075563757952,15.363507967214804,0.02497097167268479,20.854011035896278
468,0.009082008512649403,56.68099035443486,0.03332571298125348,15.394179639515576,0.024916103271922882,20.89524085135073
469,0.009062435364863501,56.79597896856588,0.033250304524435496,15.424851311816349,0.024860955458824285,20.93647066680519
470,0.009042757682070274,56.910967582696905,0.03317453252932994,15.45552298411712,0.024805529915984937,20.977700482259642
471,0.00902297606778626,57.025956196827934,0.03309839929254356,15.486194656417894,0.024749828351975492,21.018930297714096
472,0.00900309113517252,57.140944810958956,0.033021907144940715,15.516866328718665,0.024693852501226205,21.06016011316855
473,0.008983103506993812,57.25593342508998,0.03294505845149285,15.547538001019436,0.02463760412390765,21.101389928623004
474,0.008963013815576322,57.370922039221,0.032867855611122716,15.57820967332021,0.024581085005807402,21.14261974407746
475,0.008942822702763809,57.48591065335202,0.03279030105654294,15.608881345620981,0.024524296958202775,21.183849559531915
476,0.008922530819872335,57.600899267483044,0.03271239725408929,15.639553017921754,0.024467241817729416,21.225079374986368
477,0.00890213882764348,57.715887881614066,0.03263414670354856,15.670224690222526,0.02440992144624608,21.266309190440822
478,0.00888164739619608,57.83087649574509,0.032555551937980945,15.700896362523299,0.02435233773069536,21.307539005895276
479,0.008861057204976501,57.94586510987611,0.03247661552353724,15.73156803482407,0.02429449258296053,21.348768821349733
480,0.008840368942707472,58.06085372400713,0.032397340059270655,15.762239707124841,0.024236387939718464,21.389998636804187
481,0.008819583307335455,58.17584233813815,0.03231772817694336,15.792911379425615,0.02417802576228871,21.43122845225864
482,0.008798701005976581,58.290830952269175,0.03223778254082786,15.823583051726386,0.024119408036478718,21.472458267713094
483,0.008777722754861161,58.405819566400204,0.03215750584750307,15.85425472402716,0.02406053677242523,21.513688083167548
484,0.008756649279276786,58.520808180531226,0.032076900825645314,15.88492639632793,0.024001414004431905,21.554917898622005
485,0.008735481313509996,58.63579679466225,0.031995970235814124,15.915598068628704,0.023942041790803188,21.59614771407646
486,0.008714219600786577,58.75078540879327,0.031914716870233034,15.946269740929475,0.023882422213674384,21.637377529530912
487,0.008692864893210469,58.86577402292429,0.03183314355256524,15.976941413230247,0.023822557378838153,21.678607344985366
488,0.008671417951701278,58.980762637055314,0.03175125313768426,16.00761308553102,0.02376244941556727,21.71983716043982
489,0.008649879545930442,59.095751251186336,0.0316690485114397,16.03828475783179,0.02370210047643367,21.761066975894277
490,0.008628250454256048,59.21073986531736,0.03158653259041797,16.068956430132566,0.02364151273712411,21.80229679134873
491,0.008606531463656291,59.32572847944838,0.03150370832169828,16.099628102433336,0.023580688396251964,21.843526606803184
492,0.008584723369661621,59.4407170935794,0.031420578682603506,16.130299774734105,0.02351962967516578,21.884756422257638
493,0.008562826976285551,59.55570570771042,0.03133714668044659,16.160971447034882,0.023458338817754103,21.92598623771209
494,0.008540843095954183,59.670694321841445,0.03125341535227199,16.19164311933565,0.023396818090246935,21.967216053166545
495,0.008518772549434433,59.785682935972474,0.03116938776459236,16.222314791636425,0.023335069781013795,22.008445868621003
496,0.008496616165760968,59.900671550103496,0.03108506701312075,16.252986463937198,0.023273096200358268,22.049675684075456
497,0.008474374782161884,60.01566016423452,0.031000456222498075,16.283658136237968,0.023210899680309267,22.09090549952991
498,0.00845204924398314,60.13064877836554,0.030915558546015957,16.31432980853874,0.023148482574409008,22.132135314984364
499,0.008429640404611725,60.24563739249656,0.03083037716533518,16.345001480839514,0.023085847257497568,22.173365130438818
500,0.00840714912539762,60.360626006627584,0.03074491529019957,16.375673153140283,0.023022996125494313,22.214594945893275
501,0.008384576275574547,60.475614620758606,0.030659176158145486,16.406344825441057,0.022959931595176116,22.25582476134773
502,0.008361922732179498,60.59060323488963,0.03057316303420687,16.43701649774183,0.02289665610395224,22.297054576802182
503,0.008339189379971093,60.70559184902065,0.03048687921061614,16.4676881700426,0.02283317210963632,22.338284392256636
504,0.008316377111346787,60.82058046315167,0.03040032800650056,16.498359842343376,0.022769482090215065,22.37951420771109
505,0.008293486826258873,60.93556907728269,0.030313512767574696,16.529031514644146,0.02270558854361398,22.420744023165547
506,0.008270519432129381,61.050557691413715,0.030226436865828325,16.559703186944915,0.022641493987460116,22.46197383862
507,0.008247475843763823,61.165546305544744,0.030139103699210617,16.590374859245692,0.022577200958841727,22.503203654074454
508,0.008224356983263873,61.280534919675766,0.030051516691310034,16.62104653154646,0.022512712014065114,22.544433469528908
509,0.008201163779938882,61.39552353380679,0.029963679291030196,16.651718203847235,0.02244802972840851,22.58566328498336
510,0.00817789717021635,61.51051214793781,0.02987559497226197,16.682389876148008,0.02238315669587312,22.62689310043782
511,0.00815455809755134,61.62550076206883,0.029787267233551542,16.713061548448778,0.022318095528931464,22.668122915892273
512,0.008131147512334813,61.740489376199854,0.029698699597764656,16.74373322074955,0.022252848858272743,22.709352731346726
513,0.008107666371800956,61.855477990330876,0.029609895611747105,16.774404893050324,0.022187419332545668,22.75058254680118
514,0.00808411563993345,61.9704666044619,0.029520858845981535,16.805076565351094,0.02212180961809858,22.791812362255634
515,0.008060496287370789,62.08545521859292,0.029431592894240497,16.835748237651867,0.022056022398716877,22.83304217771009
516,0.008036809291310553,62.20044383272394,0.02934210137323601,16.86641990995264,0.02199006037535794,22.874271993164545
517,0.008013055635412757,62.31543244685496,0.029252387922265446,16.89709158225341,0.02192392626588341,22.915501808619
518,0.007989236309702224,62.43042106098599,0.029162456202854046,16.927763254554186,0.021857622804789083,22.956731624073452
519,0.007965352310470016,62.545409675117014,0.029072309898393992,16.958434926854956,0.021791152742932272,22.997961439527906
520,0.007941404640173951,62.660398289248036,0.02898195271378005,16.989106599155726,0.021724518847256815,23.039191254982363
521,0.007917394307338217,62.77538690337906,0.02889138837504197,17.019778271456502,0.021657723900515704,23.080421070436817
522,0.007893322326452082,62.89037551751008,0.028800620628973685,17.050449943757272,0.021590770700991392,23.12165088589127
523,0.00786918971786776,63.0053641316411,0.02870965324275921,17.081121616058045,0.02152366206221385,23.162880701345724
524,0.007844997507697403,63.120352745772124,0.02861849000359558,17.111793288358818,0.02145640081267641,23.204110516800178
525,0.007820746727709252,63.235341359903146,0.0285271347183126,17.142464960659588,0.021388989795549398,23.245340332254635
526,0.0077964384152229916,63.35032997403417,0.02843559121298972,17.17313663296036,0.021321431868391753,23.28657014770909
527,0.0077720736130042775,63.46531858816519,0.028343863332569892,17.203808305261134,0.021253729902860383,23.327799963163542
528,0.007747653369158497,63.58030720229621,0.028251954940470708,17.234479977561904,0.02118588678441772,23.369029778617996
529,0.00772317873702376,63.69529581642723,0.02815986991819249,17.265151649862677,0.021117905412037084,23.41025959407245
530,0.007698650775063123,63.81028443055826,0.028067612164924018,17.29582332216345,0.021049788697906243,23.451489409526907
531,0.007674070546756113,63.925273044689284,0.027975185597145232,17.326494994464223,0.020981539567129132,23.49271922498136
532,0.007649439120489519,64.0402616588203,0.027882594148227614,17.357166666764993,0.02091316095742555,23.533949040435814
533,0.007624757569447466,64.15525027295132,0.027789841768031807,17.387838339065766,0.02084465581882925,23.575178855890268
534,0.007600026971500877,64.27023888708234,0.027696932422503023,17.41851001136654,0.020776027113384304,23.616408671344722
535,0.007575248409096201,64.38522750121336,0.02760387009326382,17.44918168366731,0.02070727781483957,23.657638486799176
536,0.007550422969143548,64.50021611534439,0.027510658777204662,17.479853355968082,0.02063841090834179,23.698868302253633
537,0.007525551742904182,64.61520472947541,0.027417302486072267,17.510525028268855,0.02056942939012695,23.740098117708087
538,0.007500635825877416,64.73019334360643,0.02732380524605561,17.54119670056963,0.020500336267210113,23.78132793316254
539,0.007475676317686917,64.84518195773745,0.027230171097369974,17.571868372870398,0.020431134557073825,23.822557748616994
540,0.007450674321966452,64.96017057186847,0.027136404093838704,17.60254004517117,0.02036182728735503,23.863787564071448
541,0.007425630946245055,65.0751591859995,0.027042508302473275,17.633211717471944,0.020292417495530627,23.905017379525905
542,0.007400547301831712,65.19014780013053,0.02694848780305119,17.663883389772714,0.02022290822860169,23.94624719498036
543,0.007375424503699498,65.30513641426155,0.026854346687692085,17.694555062073487,0.02015330254277642,23.987477010434812
544,0.007350263670369216,65.42012502839258,0.026760089060432132,17.72522673437426,0.020083603503151793,24.028706825889266
545,0.007325065923792589,65.5351136425236,0.026665719036796622,17.755898406675033,0.020013814183394155,24.06993664134372
546,0.007299832389234969,65.65010225665462,0.026571240743370965,17.786570078975803,0.019943937665418517,24.111166456798177
547,0.007274564195157635,65.76509087078564,0.026476658317370005,17.817241751276576,0.01987397703906693,24.15239627225263
548,0.007249262473099628,65.88007948491666,0.026381975906205987,17.84791342357735,0.019803935401785752,24.193626087707084
549,0.007223928357559245,65.99506809904769,0.026287197667054996,17.87858509587812,0.019733815858301893,24.234855903161538
550,0.007198562985875093,66.11005671317871,0.0261923277664219,17.909256768178892,0.019663621520298217,24.27608571861599
551,0.007173167498106823,66.22504532730973,0.026097370379704256,17.939928440479665,0.01959335550608803,24.31731553407045
552,0.007147743036915497,66.34003394144075,0.026002329690754753,17.97060011278044,0.019523020940288717,24.358545349524903
553,0.007122290747443627,66.45502255557177,0.02590720989144261,18.001271785081208,0.019452620953494662,24.399775164979356
554,0.007096811777194928,66.57001116970281,0.025812015181213767,18.03194345738198,0.019382158681949348,24.44100498043381
555,0.00707130727591377,66.68499978383383,0.025716749766650216,18.062615129682754,0.0193116372672169,24.482234795888264
556,0.00704577839546434,66.79998839796485,0.025621417861028235,18.093286801983524,0.019241059855852904,24.52346461134272
557,0.007020226289709603,66.91497701209586,0.025526023683875774,18.123958474284297,0.019170429599074706,24.564694426797175
558,0.006994652114389976,67.02996562622688,0.025430571460529024,18.15463014658507,0.01909974965243117,24.60592424225163
559,0.0069690570270018294,67.1449542403579,0.02533506542168827,18.185301818885844,0.019029023175471976,24.647154057706082
560,0.006943442186675779,67.25994285448894,0.025239509802973025,18.215973491186613,0.018958253331416482,24.688383873160536
561,0.006917808754054799,67.37493146861996,0.025143908844476513,18.246645163487386,0.01888744328682223,24.729613688614993
562,0.006892157891172175,67.48992008275098,0.025048266790319743,18.27731683578816,0.018816596211253124,24.770843504069447
563,0.006866490761329334,67.604908696882,0.024952587888204984,18.30798850808893,0.01874571527694732,24.8120733195239
564,0.006840808528973538,67.71989731101303,0.024856876388968854,18.338660180389702,0.018674803658484933,24.853303134978354
565,0.006815112359575488,67.83488592514405,0.024761136546135147,18.369331852690475,0.018603864532455557,24.894532950432808
566,0.006789403419506832,67.94987453927507,0.02466537261546733,18.400003524991245,0.018532901077125644,24.935762765887265
567,0.006763682875917631,68.0648631534061,0.024569588854520815,18.430675197292018,0.01846191647210589,24.97699258134172
568,0.006737951896613738,68.17985176753712,0.02447378952219523,18.46134686959279,0.018390913898018422,25.018222396796173
569,0.006712211649934204,68.29484038166814,0.02437797887828646,18.492018541893565,0.01831989653616428,25.059452212250626
570,0.00668646330462863,68.40982899579916,0.024282161183038827,18.522690214194334,0.018248867568190726,25.10068202770508
571,0.006660708029734543,68.52481760993018,0.024186340696697256,18.553361886495107,0.01817783017575883,25.141911843159537
572,0.006634946994454812,68.6398062240612,0.024090521679059663,18.58403355879588,0.018106787540211212,25.18314165861399
573,0.006609181368035081,68.75479483819223,0.023994708389029465,18.61470523109665,0.018035742842239945,25.224371474068445
574,0.006583412319641293,68.86978345232325,0.023898905084168438,18.645376903397423,0.017964699261554768,25.2656012895229
575,0.006557641018237281,68.98477206645427,0.023803116020249895,18.676048575698196,0.017893659976551693,25.306831104977352
576,0.006531868632462459,69.09976068058529,0.023707345450812267,18.70672024799897,0.017822628163981866,25.348060920431806
577,0.006506096330509634,69.21474929471631,0.023611597626713138,18.73739192029974,0.0177516069986209,25.389290735886263
578,0.006480325280002949,69.32973790884733,0.023515876795683857,18.768063592600512,0.017680599652938733,25.430520551340717
579,0.006454556647875987,69.44472652297836,0.02342018720188478,18.798735264901286,0.017609609296769854,25.47175036679517
580,0.006428791600250034,69.55971513710938,0.023324533085461143,18.829406937202055,0.017538639096984263,25.512980182249624
581,0.006403031302312537,69.6747037512404,0.023228918682099614,18.86007860950283,0.017467692217158916,25.554209997704078
582,0.006377276918195762,69.78969236537142,0.023133348222585847,18.8907502818036,0.017396771817249856,25.595439813158535
583,0.006351529610855688,69.90468097950244,0.02303782593236267,18.921421954104375,0.01732588105326513,25.63666962861299
584,0.006325790541951119,70.01966959363348,0.022942356031089396,18.952093626405144,0.017255023076938287,25.677899444067442
585,0.006300060871723092,70.1346582077645,0.02284694273220194,18.982765298705917,0.01718420103540284,25.719129259521896
586,0.006274341758874491,70.24964682189552,0.02275159024247421,19.01343697100669,0.017113418070867473,25.76035907497635
587,0.00624863436045004,70.36463543602655,0.0226563027615805,19.04410864330746,0.017042677320292163,25.801588890430807
588,0.006222939831716524,70.47962405015757,0.022561084481659003,19.074780315608233,0.016971981915065236,25.84281870588526
589,0.006197259326043393,70.59461266428859,0.02246593958687675,19.105451987909007,0.016901334980681387,25.884048521339714
590,0.00617159399478368,70.70960127841961,0.02237087225299572,19.13612366020978,0.016830739636420726,25.925278336794168
591,0.0061459449871552815,70.82458989255063,0.02227588664694039,19.16679533251055,0.01676019899502891,25.966508152248622
592,0.006120313450122615,70.93957850668166,0.02218098692636663,19.197467004811323,0.01668971616239836,26.00773796770308
593,0.006094700528278665,71.05456712081268,0.022086177239232244,19.228138677112096,0.016619294237250636,26.048967783157533
594,0.006069107363727448,71.1695557349437,0.02199146172336894,19.258810349412865,0.016548936310820047,26.090197598611987
595,0.006043535095966884,71.28454434907472,0.021896844506055942,19.28948202171364,0.01647864546653839,26.13142741406644
596,0.006017984861772114,71.39953296320574,0.0218023297035953,19.32015369401441,0.01640842477972115,26.172657229520894
597,0.005992457795079289,71.51452157733677,0.021707921420888936,19.350825366315185,0.01633827731725483,26.21388704497535
598,0.005966955026869803,71.62951019146779,0.02161362375101745,19.381497038615954,0.016268206137285853,26.255116860429805
599,0.0059414776850550315,71.74449880559881,0.021519440774820774,19.412168710916728,0.01619821428891065,26.29634667588426
600,0.005916026894361574,71.85948741972983,0.02142537656048079,19.4428403832175,0.016128304811867396,26.337576491338712
601,0.005890603776216998,71.97447603386085,0.021331435163105848,19.47351205551827,0.016058480736229095,26.378806306793166
602,0.005865209448636127,72.08946464799187,0.021237620624317347,19.504183727819044,0.015988745082098296,26.420036122247623
603,0.00583984502610789,72.2044532621229,0.021143936971838348,19.534855400119817,0.015919100859303342,26.461265937702077
604,0.005814511619482707,72.31944187625392,0.021050388219084393,19.56552707242059,0.015849551067096193,26.50249575315653
605,0.005789210335860471,72.43443049038494,0.020956978364756445,19.59619874472136,0.015780098693851972,26.543725568610984
606,0.00576394227847911,72.54941910451596,0.020863711392436042,19.626870417022133,0.015710746716770148,26.584955384065438
607,0.0057387085466037826,72.66440771864698,0.020770591270182895,19.657542089322906,0.015641498101577445,26.626185199519895
608,0.0057135102354166625,72.77939633277802,0.020677621950134666,19.688213761623675,0.01557235580223261,26.66741501497435
609,0.0056883484359073755,72.89438494690904,0.020584807368109245,19.71888543392445,0.015503322760632836,26.708644830428803
610,0.005663224234764085,73.00937356104006,0.02049215144320944,19.74955710622522,0.01543440190632213,26.749874645883256
611,0.005638138714265243,73.12436217517109,0.020399658077430206,19.780228778525995,0.015365596156201564,26.79110446133771
612,0.005613092952172022,73.23935078930211,0.020307331155268428,19.810900450826765,0.015296908414241346,26.832334276792167
613,0.0055880880216214145,73.35433940343313,0.020215174543335265,19.841572123127538,0.01522834157119501,26.87356409224662
614,0.005563124991020082,73.46932801756415,0.020123192089971178,19.87224379542831,0.015159898504315407,26.914793907701075
615,0.005538204923938882,73.58431663169517,0.020031387624863773,19.90291546772908,0.01509158207707283,26.95602372315553
616,0.005513328879008138,73.6993052458262,0.019939764958668154,19.933587140029854,0.015023395138875191,26.997253538609982
617,0.005488497909813669,73.81429385995722,0.019848327882630332,19.964258812330627,0.014955340524790233,27.03848335406444
618,0.005463713064793565,73.92928247408824,0.019757080168213367,19.9949304846314,0.014887421055269964,27.079713169518893
619,0.005438975387135709,74.04427108821926,0.019666025566726402,20.02560215693217,0.014819639535877123,27.120942984973347
620,0.005414285914676143,74.15925970235028,0.01957516780895667,20.056273829232943,0.014751998757013964,27.1621728004278
621,0.005389645679798157,74.2742483164813,0.019484510604804495,20.086945501533716,0.014684501493653159,27.203402615882254
622,0.005365055709332245,74.38923693061233,0.01939405764292134,20.117617173834486,0.01461715050507107,27.244632431336708
623,0.005340517024456834,74.50422554474335,0.01930381259035086,20.14828884613526,0.014549948534583166,27.285862246791165
624,0.005316030640599881,74.61921415887437,0.01921377909217323,20.178960518436032,0.01448289830928193,27.32709206224562
625,0.005291597567341285,74.73420277300539,0.01912396077115245,20.209632190736805,0.014416002539776956,27.368321877700073
626,0.005267218808316177,74.84919138713641,0.019034361227387057,20.240303863037575,0.014349263919937526,27.409551693154526
627,0.005242895361119054,74.96418000126744,0.0189449840379639,20.270975535338348,0.0142826851266376,27.45078150860898
628,0.005218628217208805,75.07916861539846,0.018855832756615398,20.30164720763912,0.014216268819503152,27.492011324063437
629,0.005194418361814622,75.19415722952948,0.01876691091337995,20.33231887993989,0.014150017640662104,27.53324113951789
630,0.005170266773842794,75.3091458436605,0.01867822201426585,20.362990552240664,0.014083934214496661,27.574470954972345
631,0.005146174425784454,75.42413445779152,0.018589769540918576,20.393662224541437,0.014018021147398203,27.6157007704268
632,0.005122142283624176,75.53912307192256,0.018501556950291535,20.42433389684221,0.013952281027524757,27.656930585881252
633,0.005098171306749584,75.65411168605358,0.018413587674320255,20.45500556914298,0.013886716424560979,27.69816040133571
634,0.005074262447861832,75.7691003001846,0.018325865119600156,20.485677241443753,0.013821329889480824,27.739390216790163
635,0.00505041665288707,75.88408891431563,0.018238392667067897,20.516348913744526,0.013756123954312806,27.780620032244617
636,0.0050266348608888674,75.99907752844665,0.01815117367168629,20.547020586045296,0.013691101131907885,27.82184984769907
637,0.0050029180039816,76.11406614257767,0.0180642114621328,20.57769225834607,0.013626263915710118,27.863079663153524
638,0.004979267007244815,76.22905475670869,0.01797750934049187,20.608363930646842,0.01356161477952993,27.90430947860798
639,0.00495568278863859,76.34404337083971,0.01789107058195077,20.639035602947615,0.01349715617732019,27.945539294062435
640,0.004932166258919887,76.45903198497074,0.01780489843449933,20.669707275248385,0.01343289054295498,27.98676910951689
641,0.004908718321559914,76.57402059910176,0.017718996118633274,20.700378947549158,0.013368820290011177,28.027998924971342
642,0.0048853398726624985,76.68900921323278,0.017633366827061615,20.73105061984993,0.013304947811552836,28.069228740425796
643,0.0048620318008834856,76.8039978273638,0.017548013724417597,20.7617222921507,0.013241275479918374,28.110458555880253
644,0.004838794987351178,76.91898644149482,0.01746293994697368,20.792393964451474,0.013177805646510637,28.151688371334707
645,0.004815630305587795,77.03397505562585,0.01737814860236038,20.823065636752247,0.01311454064158975,28.19291818678916
646,0.004792538621432001,77.14896366975687,0.017293642769289002,20.85373730905302,0.013051482774068956,28.234148002243614
647,0.004769520792962484,77.26395228388789,0.017209425497278375,20.88440898135379,0.012988634331313299,28.275377817698068
648,0.00474657767042258,77.37894089801891,0.017125499806385436,20.915080653654563,0.012925997578941223,28.316607633152525
649,0.004723710096146003,77.49392951214993,0.017041868686940055,20.945752325955336,0.012863574760629179,28.35783744860698
650,0.00470091890448362,77.60891812628095,0.016958535099283644,20.976423998256106,0.012801368097919081,28.399067264061433
651,0.004678204921731327,77.72390674041198,0.01687550197351195,21.00709567055688,0.012739379790028886,28.440297079515886
652,0.004655568966059016,77.838895354543,0.01679277220922194,21.037767342857652,0.012677612013666045,28.48152689497034
653,0.004633011847440643,77.95388396867402,0.01671034867526275,21.068439015158425,0.012616066922844041,28.522756710424797
654,0.00461053436758539,78.06887258280504,0.016628234209490753,21.099110687459195,0.012554746648701945,28.56398652587925
655,0.004588137319869956,78.18386119693608,0.016546431618528805,21.129782359759968,0.012493653299326992,28.605216341333705
656,0.0045658214892719505,78.2988498110671,0.016464943677529674,21.16045403206074,0.012432788959580254,28.64644615678816
657,0.004543587652304413,78.41383842519812,0.01638377312994366,21.19112570436151,0.012372155690925372,28.687675972242612
658,0.004521436576951475,78.52882703932914,0.016302922687290358,21.221797376662284,0.01231175553126038,28.72890578769707
659,0.004499369022605139,78.64381565346017,0.016222395028934793,21.252469048963057,0.01225159049475267,28.770135603151523
660,0.004477385740003212,78.75880426759119,0.016142192801867707,21.28314072126383,0.012191662571677008,28.811365418605977
661,0.004455487471168374,78.87379288172221,0.016062318620490148,21.3138123935646,0.012131973728256725,28.85259523406043
662,0.0044336749493484075,78.98878149585323,0.015982775066402312,21.344484065865373,0.012072525906508084,28.893825049514884
663,0.004411948898957568,79.10377010998425,0.015903564688196814,21.375155738166146,0.01201332102408774,28.935054864969338
664,0.004390310035519135,79.21875872411528,0.01582469000125615,21.405827410466916,0.011954360974143406,28.976284680423795
665,0.0043687590656091135,79.3337473382463,0.01574615348755454,21.43649908276769,0.011895647625167712,29.01751449587825
666,0.0043472966868011,79.44873595237732,0.015667957595464167,21.467170755068462,0.011837182820855201,29.058744311332703
667,0.004325923587612336,79.56372456650834,0.015590104739565762,21.497842427369232,0.011778968379962576,29.099974126787156
668,0.00430464044745093,79.67871318063936,0.015512597300463532,21.528514099670005,0.01172100609617215,29.14120394224161
669,0.004283447936564259,79.79370179477039,0.015435437624604555,21.55918577197078,0.011663297737958487,29.182433757696067
670,0.004262346715988559,79.9086904089014,0.015358628024102539,21.58985744427155,0.011605845048458316,29.22366357315052
671,0.004241337437499704,80.02367902303243,0.015282170776566012,21.62052911657232,0.011548649745343621,29.264893388604975
672,0.004220420743565163,80.13866763716345,0.015206068124930933,21.651200788873094,0.011491713520698017,29.30612320405943
673,0.004199597267297174,80.25365625129447,0.015130322277297785,21.681872461173867,0.011435038040896385,29.347353019513882
674,0.004178867632407091,80.3686448654255,0.015054935406773062,21.712544133474637,0.011378624946487732,29.38858283496834
675,0.004158232453160947,80.48363347955652,0.014979909651315227,21.74321580577541,0.011322475852081331,29.429812650422793
676,0.00413769233433621,80.59862209368754,0.014905247113585242,21.773887478076183,0.011266592346236124,29.471042465877247
677,0.004117247871179742,80.71361070781856,0.014830949860801364,21.804559150376956,0.011210975991353418,29.5122722813317
678,0.004096899649366985,80.82859932194958,0.014757019924598656,21.835230822677726,0.011155628323572796,29.553502096786154
679,0.004076648244962315,80.94358793608062,0.014683459300892807,21.8659024949785,0.011100550852671432,29.59473191224061
680,0.004056494224380657,81.05857655021164,0.01461026994974857,21.896574167279272,0.011045745061966589,29.635961727695065
681,0.0040364381443502625,81.17356516434266,0.0145374537952526,21.927245839580042,0.010991212408221415,29.67719154314952
682,0.004016480551876729,81.28855377847368,0.014465012725390865,21.957917511880815,0.010936954321554086,29.718421358603972
683,0.003996621984208235,81.4035423926047,0.014392948591930568,21.98858918418159,0.01088297220535021,29.759651174058426
684,0.003976862968801977,81.51853100673573,0.014321263210306513,22.01926085648236,0.010829267436178527,29.800880989512883
685,0.003957204023291829,81.63351962086675,0.014249958359512042,22.04993252878313,0.010775841363709938,29.842110804967337
686,0.003937645655457223,81.74850823499777,0.014179035781994469,22.080604201083904,0.010722695310639773,29.88334062042179
687,0.003918188363193245,81.8634968491288,0.014108497183555023,22.111275873384677,0.010669830572613434,29.924570435876245
688,0.00389883263448194,81.97848546325982,0.014038344233253354,22.141947545685447,0.010617248418155291,29.9658002513307
689,0.0038795789473648565,82.09347407739084,0.013968578563316413,22.17261921798622,0.010564950088600866,30.007030066785155
690,0.0038604277699167866,82.20846269152186,0.013899201769052063,22.203290890286993,0.010512936798032398,30.04825988223961
691,0.0038413795602207403,82.32345130565288,0.013830215408767015,22.233962562587767,0.010461209733217599,30.089489697694063
692,0.0038224347663441357,82.4384399197839,0.013761621003689386,22.264634234888536,0.01040977005355177,30.130719513148517
693,0.003803593826316198,82.55342853391492,0.013693420037895653,22.29530590718931,0.01035861889100323,30.17194932860297
694,0.0037848571681065885,82.66841714804595,0.013625613958242288,22.325977579490083,0.010307757350061949,30.213179144057428
695,0.003766225209605241,82.78340576217697,0.013558204174301723,22.356649251790852,0.010257186507691606,30.25440895951188
696,0.003747698358603423,82.89839437630799,0.013491192058302858,22.387320924091625,0.010206907413284783,30.295638774966335
697,0.0037292770127759925,83.01338299043901,0.01342457894507616,22.4179925963924,0.010156921088621559,30.33686859042079
698,0.003710961559664901,83.12837160457003,0.01335836613200309,22.44866426869317,0.010107228527831323,30.378098405875242
699,0.003692752376663874,83.24336021870106,0.013292554878970146,22.47933594099394,0.010057830697357866,30.4193282213297
700,0.0036746498310043286,83.35834883283208,0.013227146408327227,22.510007613294714,0.010008728535927778,30.460558036784153
701,0.003656654279742483,83.4733374469631,0.013162141904850669,22.540679285595488,0.009959922954522048,30.501787852238607
702,0.0036387660697476797,83.58832606109412,0.013097542515710554,22.571350957896257,0.00991141483635097,30.54301766769306
703,0.003620985537691917,83.70331467522516,0.013033349350442501,22.60202263019703,0.009863205036832289,30.584247483147514
704,0.003603313010040583,83.81830328935618,0.012969563480924007,22.632694302497804,0.009815294383572565,30.62547729860197
705,0.0035857488030443764,83.9332919034872,0.012906185941355083,22.663365974798577,0.009767683676351812,30.666707114056425
706,0.0035682932227324516,84.04828051761822,0.01284321772824338,22.694037647099346,0.009720373687111336,30.70793692951088
707,0.003550946564906735,84.16326913174925,0.012780659800393676,22.72470931940012,0.009673365159944821,30.749166744965333
708,0.003533709115137448,84.27825774588027,0.012718513078901829,22.755380991700893,0.00962665881109259,30.790396560419786
709,0.0035165811487598187,84.39324636001129,0.012656778447153055,22.786052664001662,0.009580255328939143,30.83162637587424
710,0.003499562930871977,84.50823497414231,0.012595456750824545,22.816724336302435,0.009534155374013767,30.872856191328697
711,0.003482654716334035,84.62322358827333,0.012534548797892578,22.84739600860321,0.00948835957899449,30.91408600678315
712,0.00346585674976835,84.73821220240436,0.01247405535864382,22.878067680903982,0.009442868548715068,30.955315822237605
713,0.003449169265560964,84.85320081653538,0.012413977165691056,22.90873935320475,0.009397682860175243,30.99654563769206
714,0.003432592487864216,84.9681894306664,0.012354314913993152,22.939411025505525,0.009352803062554071,31.037775453146512
715,0.0034161266306005256,85.08317804479742,0.012295069260879438,22.970082697806298,0.009308229677226486,31.07900526860097
716,0.003399771897467342,85.19816665892844,0.01223624082607827,23.000754370107067,0.009263963197782901,31.120235084055423
717,0.0033835284819432585,85.31315527305946,0.012177830191749891,23.03142604240784,0.009220004090052022,31.161464899509877
718,0.003367396567295273,85.42814388719049,0.012119837902523554,23.062097714708614,0.009176352792126693,31.20269471496433
719,0.003351376326587222,85.54313250132151,0.012062264465538888,23.092769387009387,0.009133009714392905,31.243924530418784
720,0.003335467922689349,85.65812111545253,0.012005110350491463,23.123441059310156,0.00908997523956184,31.28515434587324
721,0.0033196715082890204,85.77310972958355,0.011948375989682536,23.15411273161093,0.009047249722705012,31.326384161327695
722,0.003303987225902587,85.88809834371457,0.011892061778073025,23.184784403911703,0.009004833491292476,31.36761397678215
723,0.003288415207888376,86.0030869578456,0.011836168073341624,23.215456076212472,0.008962726845234043,31.408843792236603
724,0.0032729555764608132,86.11807557197662,0.011780695195947013,23.246127748513246,0.00892093005692357,31.450073607691056
725,0.0032576084437056798,86.23306418610764,0.011725643429194285,23.27679942081402,0.008879443371286244,31.491303423145514
726,0.0032423739115964726,86.34805280023866,0.01167101301930537,23.307471093114792,0.008838267005828872,31.532533238599967
727,0.003227252072011895,86.4630414143697,0.011616804175493635,23.33814276541556,0.008797401150693142,31.57376305405442
728,0.0032122430067544594,86.57803002850072,0.011563017070042444,23.368814437716335,0.008756845968711905,31.614992869508875
729,0.0031973467875701703,86.69301864263174,0.01150965183838785,23.399486110017108,0.008716601595468342,31.65622268496333
730,0.0031825634761693364,86.80800725676276,0.011456708579205242,23.430157782317877,0.008676668139358128,31.697452500417786
731,0.0031678931242484555,86.92299587089379,0.01140418735449998,23.46082945461865,0.008637045681654507,31.73868231587224
732,0.0031533357735131938,87.03798448502481,0.011352088189702056,23.491501126919424,0.008597734276576261,31.779912131326693
733,0.003138891455702445,87.15297309915583,0.011300411073764635,23.522172799220197,0.008558733951358559,31.821141946781147
734,0.0031245601926134688,87.26796171328685,0.011249155959266562,23.552844471520967,0.00852004470632673,31.8623717622356
735,0.0031103419961280845,87.38295032741787,0.011198322762518713,23.58351614382174,0.008481666514972825,31.903601577690058
736,0.0030962368682399427,87.4979389415489,0.011147911363674306,23.614187816122513,0.008443599324035083,31.94483139314451
737,0.003082244801082852,87.61292755567992,0.011097921606842977,23.644859488423283,0.008405843053580149,31.986061208598965
738,0.003068365776960137,87.72791616981094,0.011048353300208685,23.675531160724056,0.008368397597088167,32.02729102405342
739,0.0030545997683750653,87.84290478394196,0.010999206216151478,23.70620283302483,0.008331262821540593,32.06852083950787
740,0.0030409467380622867,87.95789339807298,0.01095048009137296,23.736874505325602,0.008294438567510807,32.109750654962326
741,0.003027406639020325,88.072882012204,0.01090217462702554,23.76754617762637,0.008257924649257462,32.15098047041678
742,0.003013979414545064,88.18787062633503,0.010854289488845347,23.798217849927145,0.008221720854820572,32.19221028587124
743,0.0030006649982642825,88.30285924046605,0.010806824307288899,23.828889522227918,0.008185826946120271,32.23344010132569
744,0.0029874633141731667,88.41784785459707,0.010759778677673412,23.859561194528688,0.008150242659058293,32.27466991678014
745,0.0029743742766708374,88.53283646872809,0.010713152160320668,23.89023286682946,0.008114967703622104,32.3158997322346
746,0.0029613977905978833,88.64782508285911,0.010666944280704627,23.920904539130234,0.00808000176399169,32.357129547689055
747,0.002948533751274849,88.76281369699014,0.010621154529602484,23.951576211431007,0.008045344498648948,32.39835936314351
748,0.0029357820445417328,88.87780231112116,0.010575782363249344,23.982247883731777,0.008010995540489733,32.43958917859796
749,0.0029231425467984382,88.99279092525218,0.010530827203496365,24.01291955603255,0.007976954496938395,32.48081899405241
750,0.0029106151250461957,89.1077795393832,0.010486288437972457,24.043591228333323,0.007943220950064974,32.52204880950687
751,0.002898199636929932,89.22276815351424,0.010442165420249375,24.074262900634093,0.007909794456704899,32.56327862496133
752,0.0028858959307816014,89.33775676764526,0.010398457470010235,24.104934572934866,0.00787667454858119,32.604508440415785
753,0.0028737038456644447,89.45274538177628,0.010355163873221496,24.13560624523564,0.007843860732429172,32.645738255870235
754,0.002861623211418176,89.5677339959073,0.01031228388230822,24.166277917536412,0.007811352490123663,32.686968071324685
755,0.002849653848705118,89.68272261003833,0.01026981671633273,24.196949589837182,0.007779149278808602,32.72819788677914
756,0.002837795569057211,89.79771122416935,0.010227761561176515,24.227621262137955,0.007747250531029148,32.7694277022336
757,0.00282604817492398,89.91269983830037,0.010186117569725463,24.258292934438728,0.007715655654866116,32.81065751768806
758,0.0028144114597213497,90.02768845243139,0.010144883862058291,24.288964606739498,0.007684364034072863,32.85188733314251
759,0.0028028852078813894,90.14267706656241,0.01010405952563817,24.31963627904027,0.00765337502821449,32.89311714859696
760,0.002791469194902913,90.25766568069344,0.010063643615507576,24.350307951341044,0.007622687972809393,32.934346964051414
761,0.0027801631874029755,90.37265429482446,0.010023635154486225,24.380979623641817,0.0075923021794731555,32.97557677950587
762,0.0027689669431692028,90.48764290895548,0.009984033133372146,24.411651295942587,0.007562216936064667,33.01680659496033
763,0.002757880211213015,90.6026315230865,0.009944836511145791,24.44232296824336,0.007532431506834586,33.05803641041478
764,0.0027469027318236614,90.71762013721752,0.009906044215177249,24.472994640544133,0.007502945132575956,33.09926622586923
765,0.002736034236623113,90.83260875134854,0.009867655141436392,24.503666312844903,0.007473757030777113,33.140496041323686
766,0.002725274448621789,90.94759736547957,0.009829668154706029,24.534337985145676,0.007444866395776754,33.181725856778144
767,0.002714623082275078,91.06258597961059,0.00979208208879801,24.56500965744645,0.007416272398921166,33.2229556722326
768,0.0027040798435407,91.17757459374161,0.009754895746772189,24.595681329747222,0.0073879741887236,33.26418548768705
769,0.002693644429936841,91.29256320787263,0.009718107901158294,24.626353002047992,0.007359970891025776,33.3054153031415
770,0.002683316530601114,91.40755182200365,0.00968171729418058,24.657024674348765,0.00733226160916146,33.34664511859596
771,0.002673095826350263,91.52254043613468,0.009645722637985356,24.68769634664954,0.007304845424122127,33.387874934050416
772,0.0026629819897406766,91.6375290502657,0.009610122614871198,24.718368018950308,0.007277721394724655,33.42910474950487
773,0.0026529746851296403,91.75251766439672,0.009574915877521895,24.74903969125108,0.0072508885577810215,33.47033456495932
774,0.0026430735687373625,91.86750627852776,0.009540101049242144,24.779711363551854,0.0072243459282700095,33.51156438041377
775,0.0026332782887097343,91.98249489265878,0.009505676724195836,24.810383035852624,0.007198092499510856,33.55279419586823
776,0.0026235884851818192,92.0974835067898,0.00947164146764697,24.841054708153397,0.0071721272433388755,33.59402401132269
777,0.002614003790342095,92.21247212092082,0.009437993816203168,24.87172638045417,0.007146449110282947,33.63525382677714
778,0.002604523828497375,92.32746073505184,0.009404732278061725,24.902398052754943,0.007121057029744907,33.676483642231595
779,0.002595148216138473,92.44244934918287,0.009371855333258152,24.933069725055713,0.007095949910180794,33.71771345768605
780,0.0025858765620065316,92.55743796331389,0.009339361433917191,24.963741397356486,0.007071126639283954,33.7589432731405
781,0.002576708467160067,92.67242657744491,0.009307249004506288,24.99441306965726,0.007046586084169894,33.80017308859496
782,0.0025676435250426653,92.78741519157593,0.009275516442091434,25.02508474195803,0.007022327091562964,33.84140290404941
783,0.002558681321551369,92.90240380570695,0.009244162116595355,25.055756414258802,0.006998348487984756,33.88263271950387
784,0.0025498214351056953,93.01739241983798,0.009213184371058064,25.086428086559575,0.006974649079944249,33.923862534958324
785,0.002541063436717331,93.132381033969,0.00918258152189965,25.11709975886035,0.006951227654129633,33.965092350412775
786,0.0025324068900604343,93.24736964810002,0.009152351859185346,25.147771431161118,0.0069280829776017985,34.00632216586723
787,0.0025238513515425873,93.36235826223104,0.00912249364689276,25.17844310346189,0.006905213797989501,34.04755198132168
788,0.0025153963703763533,93.47734687636206,0.009093005123181334,25.209114775762664,0.006882618843686081,34.08878179677614
789,0.0025070414886514403,93.59233549049308,0.009063884500663883,25.239786448063434,0.006860296824047832,34.1300116122306
790,0.0024987862414074685,93.7073241046241,0.009035129966680225,25.270458120364207,0.006838246429593868,34.17124142768505
791,0.0024906301567073114,93.82231271875513,0.009006739683572913,25.30112979266498,0.006816466332207571,34.212471243139504
792,0.002482572755711031,93.93730133288615,0.008978711788964935,25.331801464965753,0.006794955185339511,34.253701058593954
793,0.002474613552750351,94.05228994701717,0.008951044396039401,25.362473137266523,0.006773711624211843,34.29493087404841
794,0.0024667520554037224,94.1672785611482,0.008923735593821147,25.393144809567296,0.006752734266024156,34.33616068950287
795,0.0024589877645718886,94.28226717527922,0.008896783447460307,25.42381648186807,0.006732021710160747,34.37739050495732
796,0.0024513201745540287,94.39725578941024,0.008870185998517646,25.45448815416884,0.006711572538399255,34.418620320411776
797,0.00244374877312439,94.51224440354126,0.008843941265251795,25.485159826469612,0.006691385315120704,34.459850135866226
798,0.0024362730416094547,94.6272330176723,0.008818047242908206,25.515831498770385,0.0066714585875208175,34.50107995132068
799,0.0024288924549656027,94.74222163180332,0.00879250190400989,25.54650317107116,0.006651790885822701,34.54230976677514
800,0.002421606481857257,94.85721024593434,0.00876730319864984,25.577174843371928,0.00663238072349076,34.58353958222959
801,0.0024144145847355314,94.97219886006536,0.00874244905478511,25.6078465156727,0.006613226597445847,34.62476939768405
802,0.0024073162199173236,95.08718747419638,0.00871793737853252,25.638518187973474,0.006594326988281706,34.6659992131385
803,0.002400310837664894,95.2021760883274,0.008693766054465965,25.669189860274244,0.006575680360482507,34.707229028592955
804,0.00239339788226587,95.31716470245843,0.00866993294591523,25.699861532575017,0.006557285162641622,34.74845884404741
805,0.002386576792113713,95.43215331658945,0.008646435895266346,25.73053320487579,0.006539139827681489,34.78968865950186
806,0.0023798469997885867,95.54714193072047,0.008623272724263376,25.761204877176564,0.006521242773074578,34.83091847495632
807,0.0023732079321386696,95.6621305448515,0.00860044123431166,25.791876549477333,0.006503592401065473,34.87214829041077
808,0.0023666590103618573,95.77711915898252,0.008577939206782424,25.822548221778106,0.006486187098893941,34.91337810586523
809,0.0023601996500878606,95.89210777311354,0.008555764403318726,25.85321989407888,0.006469025239019068,34.954607921319685
810,0.0023538292614607025,96.00709638724456,0.008533914566142728,25.88389156637965,0.006452105179344355,34.995837736774135
811,0.0023475472492215715,96.12208500137558,0.008512387418364225,25.914563238680422,0.0064354252634437805,35.03706755222859
812,0.002341353012792054,96.2370736155066,0.008491180664290398,25.945234910981195,0.0064189838207887855,35.07829736768304
813,0.002335245946357709,96.35206222963762,0.008470291989736754,25.97590658328197,0.006402779166976175,35.1195271831375
814,0.00232922543895199,96.46705084376865,0.008449719062339194,26.00657825558274,0.006386809603956881,35.16075699859195
815,0.0023232908745404977,96.58203945789967,0.00842945953186723,26.03724992788351,0.006371073420265552,35.20198681404641
816,0.0023174416321055506,96.69702807203069,0.00840951103053822,26.067921600184285,0.006355568891250992,35.243216629500864
817,0.002311677085731065,96.81201668616171,0.008389871173332656,26.098593272485054,0.006340294279307358,35.284446444955314
818,0.0023059966046877402,96.92700530029273,0.008370537558310435,26.129264944785827,0.0063252478341061045,35.32567626040977
819,0.002300399553518521,97.04199391442376,0.00835150776692806,26.1599366170866,0.006310427792828682,35.36690607586422
820,0.0022948852921243442,97.15698252855478,0.00833277936435678,26.190608289387374,0.006295832380399903,35.40813589131868
821,0.0022894531758501533,97.2719711426858,0.00831434989980154,26.221279961688143,0.006281459809722011,35.449365706773136
822,0.0022841025555711573,97.38695975681684,0.008296216906820827,26.251951633988917,0.0062673082819093544,35.490595522227586
823,0.00227883277777935,97.50194837094786,0.008278377903647247,26.28262330628969,0.00625337598652366,35.531825337682044
824,0.0022736431846702453,97.61693698507888,0.008260830393508879,26.31329497859046,0.00623966110180995,35.573055153136494
825,0.0022685331142298496,97.7319255992099,0.008243571864951307,26.343966650891232,0.006226161794932939,35.61428496859095
826,0.002263501900321839,97.84691421334092,0.008226599792160356,26.374638323192006,0.006212876222213996,35.65551478404541
827,0.0022585488727749356,97.96190282747195,0.008209911635285429,26.40530999549278,0.006199802529368581,35.69674459949986
828,0.0022536733574704828,98.07689144160297,0.008193504840763432,26.43598166779355,0.006186938851744145,35.737974414954316
829,0.0022488746764301863,98.19188005573399,0.008177376841643255,26.46665334009432,0.006174283314558483,35.779204230408766
830,0.0022441521479040394,98.30686866986501,0.008161525057910766,26.497325012395095,0.006161834033138465,35.82043404586322
831,0.002239505086458391,98.42185728399603,0.008145946896814254,26.527996684695864,0.006149589113159172,35.86166386131768
832,0.00223493280306417,98.53684589812705,0.008130639753190312,26.558668356996638,0.006137546650883358,35.90289367677213
833,0.0022304346051852412,98.65183451225808,0.00811560100979013,26.58934002929741,0.0061257047334012426,35.94412349222659
834,0.002226009796866891,98.7668231263891,0.008100828037606088,26.620011701598184,0.006114061438870588,35.98535330768104
835,0.0022216576788244187,98.88181174052012,0.008086318196198716,26.650683373898953,0.0061026148367570405,36.026583123135495
836,0.002217377548531842,98.99680035465114,0.008072068834023881,26.681355046199727,0.006091362988074712,36.06781293858995
837,0.002213168700310685,99.11178896878216,0.008058077288760233,26.7120267185005,0.006080303945626942,36.1090427540444
838,0.0022090304254188606,99.22677758291319,0.008044340887636838,26.74269839080127,0.00606943575424726,36.15027256949886
839,0.002204962012139611,99.34176619704421,0.008030856947760946,26.773370063102043,0.006058756451040482,36.19150238495331
840,0.0022009627458705137,99.45675481117523,0.008017622776445922,26.804041735402816,0.0060482640656239215,36.23273220040777
841,0.002197031909212549,99.57174342530625,0.008004635671539183,26.83471340770359,0.006037956620368701,36.273962015862224
842,0.0021931687820591814,99.68673203943727,0.007991892921750251,26.86538508000436,0.006027832130641118,36.315191831316675
843,0.0021893726416854983,99.8017206535683,0.00797939180697873,26.89605675230513,0.006017888605044031,36.35642164677113
844,0.0021856427628373434,99.91670926769932,0.007967129598642304,26.926728424605905,0.006008124045658282,36.39765146222558
845,0.002181978417820473,100.03169788183034,0.007955103560004628,26.957400096906674,0.005998536448284047,36.43888127768004
846,0.002178378876589699,100.14668649596138,0.007943310946503088,26.988071769207448,0.00598912380268219,36.4801110931345
847,0.002174843406838027,100.2616751100924,0.00793174900607645,27.01874344150822,0.005979884092815489,36.52134090858895
848,0.002171371274085759,100.37666372422342,0.007920414979492274,27.049415113808994,0.005970815297089772,36.562570724043404
849,0.002167961741769573,100.49165233835444,0.007909306100674123,27.080086786109764,0.005961915388594922,36.603800539497854
850,0.0021646140713315505,100.60664095248546,0.00789841959702848,27.110758458410537,0.005953182335345706,36.64503035495231
851,0.0021613275223081457,100.72162956661649,0.007887752689771392,27.14143013071131,0.005944614100522418,36.68626017040677
852,0.002158101352419099,100.83661818074751,0.00787730259425474,27.17210180301208,0.005936208642711294,36.72748998586122
853,0.002154934817656262,100.95160679487853,0.007867066520292128,27.202773475312853,0.005927963916144691,36.768719801315676
854,0.0021518271723723423,101.06659540900955,0.007857041672484383,27.233445147613626,0.005919877870940983,36.809949616770126
855,0.0021487776693695495,101.18158402314057,0.007847225250544564,27.2641168199144,0.005911948453344147,36.85117943222458
856,0.0021457855599881356,101.2965726372716,0.007837614449622487,27.29478849221517,0.005904173605963033,36.89240924767904
857,0.00214285009419481,101.41156125140262,0.007828206460628737,27.325460164515942,0.005896551268010267,36.93363906313349
858,0.002139970520671038,101.52654986553364,0.007818998470558098,27.356131836816715,0.005889079375540767,36.97486887858795
859,0.00213714608690119,101.64153847966466,0.007809987662812367,27.386803509117485,0.005881755861689861,37.0160986940424
860,0.0021343760392605517,101.75652709379568,0.007801171217522551,27.417475181418258,0.0058745786569109355,37.057328509496855
861,0.002131659623103165,101.8715157079267,0.007792546311870379,27.44814685371903,0.005867545689212662,37.09855832495131
862,0.002128996082849514,101.98650432205773,0.007784110120409098,27.478818526019804,0.005860654884395688,37.13978814040576
863,0.0021263846620740165,102.10149293618875,0.007775859815383517,27.509490198320574,0.0058539041662888334,37.18101795586022
864,0.002123824603592342,102.21648155031977,0.007767792567049269,27.540161870621347,0.005847291456984736,37.22224777131467
865,0.002121315149548519,102.33147016445079,0.007759905543991259,27.57083354292212,0.005840814677074917,37.26347758676913
866,0.0021188555415018414,102.44645877858181,0.0077521959134412505,27.60150521522289,0.0058344717458842605,37.304707402223585
867,0.0021164450205135533,102.56144739271284,0.007744660841594551,27.632176887523663,0.005828260581704856,37.345937217678035
868,0.0021140828272333046,102.67643600684386,0.0077372974939257915,27.662848559824436,0.005822179102029191,37.38716703313249
869,0.0021117682019853733,102.79142462097488,0.007730103035503725,27.69352023212521,0.005816225223782684,37.42839684858694
870,0.0021095003848546337,102.90641323510592,0.007723074631305039,27.72419190442598,0.005810396863555485,37.4696266640414
871,0.0021072786157722693,103.02140184923694,0.007716209446527135,27.754863576726752,0.005804691937833573,37.51085647949586
872,0.002105102134601226,103.13639046336796,0.007709504646899835,27.785535249027525,0.005799108363229089,37.55208629495031
873,0.002102970181221374,103.25137907749898,0.007702957398996011,27.816206921328295,0.005793644056709886,37.593316110404764
874,0.0021008819956143962,103.36636769163,0.007696564870541041,27.846878593629068,0.005788296935828284,37.634545925859214
875,0.002098836817948378,103.48135630576103,0.007690324230721144,27.87755026592984,0.005783064918948986,37.67577574131367
876,0.002096833888662087,103.59634491989205,0.007684232650490479,27.90822193823061,0.005777945925476148,37.71700555676813
877,0.002094872448548942,103.71133353402307,0.007678287302877022,27.938893610531384,0.005772937876079564,37.75823537222258
878,0.0020929517388406614,103.82632214815409,0.007672485363287177,27.969565282832157,0.005768038692919938,37.799465187677036
879,0.002091071001290572,103.94131076228511,0.007666824009809086,28.00023695513293,0.005763246299873254,37.840695003131486
880,0.0020892294782565803,104.05629937641613,0.007661300423514601,28.0309086274337,0.005758558622754161,37.881924818585944
881,0.0020874264127837905,104.17128799054716,0.00765591178875989,28.061580299734473,0.005753973589538405,37.9231546340404
882,0.0020856610486867616,104.28627660467818,0.007650655293484655,28.092251972035246,0.005749489130584243,37.96438444949485
883,0.002083932630631399,104.4012652188092,0.0076455281295099075,28.122923644336016,0.005745103178852842,38.00561426494931
884,0.0020822404042164597,104.51625383294022,0.007640527492834283,28.15359531663679,0.005740813670127631,38.04684408040376
885,0.0020805836160546795,104.63124244707124,0.007635650583928875,28.184266988937562,0.005736618543232565,38.088073895858216
886,0.0020789615138534978,104.74623106120227,0.007630894608030528,28.214938661238335,0.005732515740249314,38.12930371131267
887,0.0020773733464953784,104.86121967533329,0.007626256775433578,28.245610333539105,0.005728503206733318,38.17053352676712
888,0.0020758183641177183,104.97620828946431,0.007621734301780015,28.276282005839878,0.005724578891928704,38.21176334222158
889,0.0020742958181923354,105.09119690359533,0.007617324408348016,28.30695367814065,0.005720740748982039,38.25299315767603
890,0.002072804961604518,105.20618551772635,0.00761302432233884,28.33762535044142,0.005716986735154898,38.29422297313049
891,0.0020713450487316455,105.32117413185738,0.007608831277162036,28.368297022742194,0.005713314812035218,38.335452788584945
892,0.002069915335521353,105.4361627459884,0.007604742512718952,28.398968695042967,0.005709722945747421,38.376682604039395
893,0.002068515079569245,105.55115136011942,0.007600755275684487,28.42964036734374,0.005706209107161278,38.41791241949385
894,0.0020671435401961374,105.66613997425046,0.0075968668197871165,28.46031203964451,0.005702771272099511,38.4591422349483
895,0.0020657999785248364,105.78112858838148,0.007593074406087067,28.490983711945283,0.0056994074215440775,38.50037205040276
896,0.0020644836575564314,105.8961172025125,0.007589375303252715,28.521655384246056,0.0056961155418411465,38.54160186585722
897,0.002063193842246096,106.01110581664352,0.007585766787835102,28.552327056546826,0.00569289362490474,38.58283168131167
898,0.002061929799578397,106.12609443077454,0.007582246144540578,28.5829987288476,0.005689739668418993,38.624061496766124
899,0.0020606907986420978,106.24108304490557,0.007578810666501545,28.613670401148372,0.005686651676039053,38.665291312220575
900,0.0020594761107044445,106.35607165903659,0.007575457655545237,28.644342073449145,0.0056836276575905524,38.70652112767503
901,0.0020582850092849382,106.47106027316761,0.0075721844224605666,28.675013745749915,0.005680665629267679,38.74775094312948
902,0.002057116770228574,106.58604888729863,0.007568988287262954,28.705685418050688,0.005677763613829788,38.78898075858394
903,0.0020559706717785445,106.70103750142965,0.007565866579457156,28.73635709035146,0.005674919640796553,38.8302105740384
904,0.002054845994648404,106.81602611556067,0.007562816638298038,28.76702876265223,0.005672131746641634,38.87144038949285
905,0.002053742022093675,106.9310147296917,0.007559835813049279,28.797700434953004,0.005669397974984834,38.912670204947304
906,0.0020526580399829017,107.04600334382272,0.0075569214632399745,28.828372107253777,0.005666716376782748,38.953900020401754
907,0.0020515933368681384,107.16099195795374,0.007554070958919131,28.85904377955455,0.005664085010517847,38.99512983585621
908,0.0020505472040548596,107.27598057208476,0.007551281680907986,28.88971545185532,0.005661501942386021,39.03635965131067
909,0.0020495189356712937,107.39096918621578,0.007548551021050193,28.920387124156093,0.005658965246482527,39.07758946676512
910,0.002048507828737171,107.5059578003468,0.007545876382459755,28.951058796456866,0.005656473004986338,39.118819282219576
911,0.0020475131832318762,107.62094641447783,0.007543255179766795,28.981730468757636,0.005654023308342894,39.160049097674026
912,0.0020465343021619964,107.73593502860885,0.007540684839361031,29.01240214105841,0.005651614255445181,39.20127891312848
913,0.0020455704916282694,107.85092364273987,0.007538162799633011,29.043073813359182,0.005649243953813198,39.24250872858294
914,0.002044621060891909,107.9659122568709,0.007535686511213039,29.073745485659956,0.005646910519771717,39.28373854403739
915,0.002043685322440316,108.08090087100192,0.007533253437207793,29.104417157960725,0.005644612078626375,39.32496835949185
916,0.002042762592052157,108.19588948513294,0.00753086105343459,29.1350888302615,0.005642346764838058,39.3661981749463
917,0.0020418521888618123,108.31087809926397,0.007528506848653306,29.16576050256227,0.005640112722195551,39.407427990400755
918,0.0020409534354231813,108.425866713395,0.007526188324795904,29.19643217486304,0.005637908103986464,39.44865780585521
919,0.0020400656577728433,108.54085532752602,0.0075239029971935455,29.227103847163814,0.005635731073166388,39.48988762130966
920,0.0020391881854925627,108.65584394165704,0.007521648394801294,29.257775519464587,0.005633579802526291,39.53111743676412
921,0.0020383203517711393,108.77083255578806,0.007519422060420353,29.28844719176536,0.005631452474858115,39.57234725221857
922,0.0020374614934655887,108.88582116991908,0.007517221550917845,29.31911886406613,0.005629347283118579,39.61357706767303
923,0.0020366109511616584,109.0008097840501,0.007515044437444097,29.349790536366903,0.005627262430591155,39.654806883127485
924,0.0020357680692336616,109.11579839818113,0.007512888305647409,29.380462208667677,0.005625196131046217,39.696036698581935
925,0.00203493219590363,109.23078701231215,0.007510750755886304,29.411133880968446,0.005623146608899334,39.73726651403639
926,0.0020341026832997825,109.34577562644317,0.007508629403439231,29.44180555326922,0.005621112099367702,39.77849632949084
927,0.0020332788875142976,109.46076424057419,0.007506521878711674,29.472477225569992,0.005619090848624699,39.8197261449453
928,0.002032460168660385,109.57575285470521,0.007504425827440713,29.503148897870766,0.005617081113952549,39.86095596039976
929,0.00203164589092866,109.69074146883624,0.007502338910896946,29.533820570171535,0.005615081163893071,39.90218577585421
930,0.002030835422642801,109.80573008296726,0.007500258806083806,29.56449224247231,0.005613089278396518,39.943415591308664
931,0.0020300281363144963,109.92071869709828,0.00749818320593423,29.59516391477308,0.00561110374896848,39.984645406763114
932,0.002029223408697676,110.0357073112293,0.00749610981950468,29.62583558707385,0.0056091228788148345,40.02587522221757
933,0.0020284206208420106,110.15069592536032,0.00749403637216647,29.656507259374624,0.005607144982984752,40.06710503767203
934,0.0020276191581456863,110.26568453949135,0.007491960605794419,29.687178931675398,0.00560516838851171,40.10833485312648
935,0.002026818410407449,110.38067315362237,0.007489880278952794,29.71785060397617,0.005603191434552545,40.149564668580936
936,0.002026017771877904,110.49566176775339,0.007487793167078519,29.74852227627694,0.005601212472524486,40.190794484035386
937,0.0020252166413100756,110.61065038188441,0.007485697062661658,29.779193948577714,0.0055992298662402035,40.232024299489844
938,0.0020244144220092227,110.72563899601543,0.0074835897754231325,29.809865620878487,0.005597241992040817,40.2732541149443
939,0.002023610521881899,110.84062761014646,0.007481469132489687,29.840537293179256,0.005595247238926895,40.31448393039875
940,0.002022804353484258,110.95561622427748,0.007479332978566051,29.87120896548003,0.0055932440086873935,40.35571374585321
941,0.002021995334069602,111.07060483840851,0.007477179176104327,29.901880637780803,0.005591230716026557,40.39694356130766
942,0.0020211828856351614,111.18559345253954,0.007475005605470548,29.932552310081576,0.005589205788688747,40.438173376762116
943,0.0020203664349681175,111.30058206667056,0.007472810165108426,29.963223982382345,0.005587167667581214,40.47940319221657
944,0.0020195454136908374,111.41557068080158,0.007470590771700262,29.99389565468312,0.005585114806894768,40.52063300767102
945,0.0020187192583053532,111.5305592949326,0.007468345360325002,30.02456732698389,0.005583045674222372,40.56186282312548
946,0.002017887410237049,111.64554790906362,0.007466071884613444,30.05523899928466,0.005580958750675639,40.60309263857993
947,0.002017049315877571,111.76053652319465,0.007463768316900562,30.085910671585435,0.005578852530999198,40.64432245403439
948,0.0020162044266269557,111.87552513732567,0.007461432648374958,30.116582343886208,0.00557672552368297,40.685552269488845
949,0.002015352198934964,111.99051375145669,0.007459062889225415,30.14725401618698,0.005574576251072302,40.726782084943295
950,0.002014492094341631,112.10550236558771,0.007456657068784544,30.17792568848775,0.005572403249475967,40.76801190039775
951,0.002013623579517014,112.22049097971873,0.007454213235669527,30.208597360788524,0.00557020506927203,40.8092417158522
952,0.002012746126300151,112.33547959384975,0.007451729457919926,30.239269033089297,0.005567980275011565,40.85047153130666
953,0.002011859211737214,112.45046820798078,0.007449203823132576,30.269940705390066,0.005565727445520204,40.89170134676112
954,0.0020109623181188635,112.5654568221118,0.007446634438593514,30.30061237769084,0.005563445173997544,40.93293116221557
955,0.002010054933016797,112.68044543624282,0.007444019431406982,30.331284049991613,0.005561132068114362,40.974160977670024
956,0.002009136549319488,112.79543405037384,0.007441356948621455,30.361955722292386,0.005558786750107675,41.015390793124475
957,0.0020082066652671207,112.91042266450486,0.0074386451573527235,30.392627394593156,0.005556407856873606,41.05662060857893
958,0.0020072647844857085,113.02541127863589,0.007435882244903982,30.42329906689393,0.005553994040058069,41.09785042403339
959,0.0020063104160203994,113.14039989276691,0.007433066418882963,30.453970739194702,0.005551543966145262,41.13908023948784
960,0.002005343074367969,113.25538850689793,0.007430195907316065,30.48464241149547,0.005549056316543957,41.1803100549423
961,0.002004362279508493,113.37037712102895,0.007427268958759503,30.515314083796245,0.0055465297876716,41.22153987039675
962,0.0020033675569362,113.48536573515997,0.007424283842407469,30.545985756097018,0.005543963091036199,41.262769685851204
963,0.0020023584376895054,113.600354349291,0.00742123884819727,30.57665742839779,0.005541354953315991,41.30399950130566
964,0.0020013344583802253,113.71534296342202,0.007418132286911482,30.60732910069856,0.005538704116436926,41.34522931676011
965,0.002000295161221961,113.83033157755305,0.007414962490277085,30.638000772999334,0.00553600933764789,41.38645913221457
966,0.001999240094057661,113.94532019168408,0.0074117278110615884,30.668672445300107,0.005533269389593759,41.42768894766902
967,0.001998168810386363,114.0603088058151,0.007408426623166132,30.699344117600877,0.005530483060386177,41.468918763123476
968,0.0019970808693890968,114.17529741994612,0.007405057321715578,30.73001578990165,0.00552764915367216,41.51014857857793
969,0.001995975835953974,114.29028603407714,0.007401618323145576,30.760687462202423,0.005524766488700431,41.55137839403238
970,0.0019948532807004347,114.40527464820816,0.0073981080652865995,30.791359134503196,0.005521833900385547,41.59260820948684
971,0.0019937127800026756,114.52026326233918,0.007394525007444962,30.822030806803966,0.005518850239369792,41.63383802494129
972,0.0019925539160122433,114.6352518764702,0.00739086763048081,30.85270247910474,0.005515814372082834,41.67506784039575
973,0.0019913762766797997,114.75024049060123,0.0073871344368830714,30.883374151405512,0.005512725180799156,41.716297655850205
974,0.001990179455776053,114.86522910473225,0.007383323950841394,30.91404582370628,0.0055095815636932366,41.757527471304655
975,0.0019889630529118644,114.98021771886327,0.0073794347183150505,30.944717496007055,0.005506382434892522,41.79875728675911
976,0.001987726673557516,115.0952063329943,0.007375465307098799,30.975389168307828,0.005503126724528139,41.83998710221356
977,0.001986469929061157,115.21019494712532,0.007371414306885744,31.006060840608598,0.005499813378783393,41.88121691766802
978,0.001985192436666409,115.32518356125634,0.007367280329327149,31.03673251290937,0.005496441359940016,41.92244673312248
979,0.0019838938195291516,115.44017217538736,0.00736306200808923,31.067404185210144,0.005493009646422202,41.96367654857693
980,0.001982573706733472,115.55516078951838,0.007358757998906938,31.098075857510917,0.00548951723283839,42.004906364031385
981,0.0019812317333067824,115.6701494036494,0.0073543669796347,31.128747529811687,0.005485963130020839,42.046136179485835
982,0.0019798675402341176,115.78513801778043,0.007349887650294162,31.15941920211246,0.005482346365062948,42.08736599494029
983,0.001978480774471597,115.90012663191145,0.007345318733118911,31.190090874413233,0.0054786659813543855,42.12859581039474
984,0.001977071088959062,116.01511524604247,0.007340658972596186,31.220762546714003,0.005474921038613963,42.1698256258492
985,0.0019756381426318864,116.13010386017349,0.007335907135505577,31.251434219014776,0.005471110612920311,42.21105544130366
986,0.0019741816004319674,116.24509247430451,0.0073310620109547425,31.28210589131555,0.005467233796740323,42.25228525675811
987,0.0019727011333178796,116.36008108843554,0.007326122410412103,31.312777563616322,0.005463289698955394,42.293515072212564
988,0.0019711964182742236,116.47506970256656,0.007321087167736571,31.34344923591709,0.005459277444885451,42.334744887667014
989,0.001969667138320138,116.5900583166976,0.007315955139204266,31.374120908217865,0.0054551961763107636,42.37597470312147
990,0.0019681129825170015,116.70504693082862,0.0073107252035322845,31.404792580518638,0.005451045051491575,42.41720451857593
991,0.001966533645975316,116.82003554495964,0.007305396261899463,31.435464252819408,0.005446823245185511,42.45843433403038
992,0.001964928829860768,116.93502415909066,0.007299967237964204,31.46613592512018,0.005442529948662813,42.499664149484836
993,0.0019632982413994833,117.05001277322168,0.007294437077879322,31.496807597420954,0.005438164369719389,42.540893964939286
994,0.001961641593882464,117.1650013873527,0.007288804750303956,31.527479269721727,0.005433725732687658,42.582123780393744
995,0.001959958606669219,117.27999000148372,0.007283069246412527,31.558150942022497,0.005429213278445244,42.6233535958482
996,0.0019582490051905845,117.39497861561475,0.007277229579900768,31.58882261432327,0.005424626264421492,42.66458341130265
997,0.0019565125209507397,117.50996722974577,0.007271284786988833,31.619494286624043,0.005419963964601814,42.70581322675711
998,0.0019547488915284223,117.62495584387679,0.007265233926421481,31.650165958924813,0.005415225669529889,42.74704304221156
999,0.0019529578605773383,117.73994445800781,0.007259076079465365,31.680837631225586,0.005410410686307708,42.788272857666016


==> visu/tikz_csvs_diagonal_force/hist_0.1/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00008,3.1225979328155518,1.0243409872055054,1.522995114326477
1,1,00019,95.48643493652344,25.618009567260742,34.71562576293945
2,2,00085,140.4634552001953,38.088951110839844,51.05723190307617
3,3,00030,2144.251953125,592.7974853515625,778.7268676757812
4,4,00041,101.64323425292969,27.436079025268555,37.02459716796875
5,5,00052,109.37920379638672,29.802820205688477,39.915950775146484
6,6,00063,2.580909252166748,0.9532652497291565,1.4649313688278198
7,7,00096,1.1145721673965454,0.6575543880462646,1.022013783454895
8,8,00074,4.562495708465576,1.2352464199066162,1.9210667610168457
9,9,00107,92.08196258544922,24.862112045288086,33.53191375732422


==> visu/tikz_csvs_diagonal_force/hist_0.1/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,0.0008452226946577192,1.1145721673965454,0.0030600711401739472,0.6575543880462646,0.002329350418390811,1.022013783454895
1,0.0008458277862151916,3.25985483101777,0.0030621768763335103,1.250287051673408,0.002330990035717203,1.800497120684451
2,0.0008464112819140924,5.4051374946389945,0.003064204380787901,1.8430197153005514,0.0023325701302993516,2.5789804579140068
3,0.0008469731364757132,7.550420158260219,0.0030661534962734176,2.435752378927695,0.0023340905795634264,3.3574637951435626
4,0.000847513306280749,9.695702821881444,0.0030680240715407307,3.028485042554838,0.0023355512655096494,4.1359471323731185
5,0.000848031749374944,11.840985485502667,0.0030698159613744428,3.6212177061819815,0.0023369520747275586,4.914430469602674
6,0.0008485284254745242,13.986268149123893,0.003071529026611884,4.213950369809125,0.0023382928984106953,5.69291380683223
7,0.0008490032959714151,16.131550812745118,0.003073163134161134,4.8066830334362685,0.002339573632370687,6.471397144061786
8,0.0008494563239382458,18.276833476366342,0.0030747181570182614,5.399415697063412,0.002340794177050749,7.249880481291342
9,0.000849887474133136,20.422116139987565,0.003076193974283779,5.992148360690555,0.0023419544375385868,8.028363818520898
10,0.0008502967130042693,22.56739880360879,0.0030775904711783245,6.584881024317698,0.0023430543235787036,8.806847155750454
11,0.0008506840086942432,24.712681467230016,0.003078907539057536,7.177613687944842,0.0023440937495841055,9.58533049298001
12,0.0008510493310442076,26.85796413085124,0.0030801450754261574,7.770346351571986,0.0023450726346474085,10.363813830209565
13,0.0008513926515977794,29.003246794472464,0.003081302983951331,8.36307901519913,0.00234599090255134,11.142297167439121
14,0.0008517139436047401,31.14852945809369,0.003082381174475115,8.955811678826272,0.0023468484817786373,11.920780504668677
15,0.0008520131820245108,33.293812121714915,0.00308337956302618,9.548544342453415,0.0023476453055213354,12.699263841898233
16,0.0008522903435294085,35.43909478533614,0.00308429807183073,10.141277006080559,0.0023483813116894504,13.477747179127789
17,0.0008525454065076788,37.58437744895736,0.0030851366293226015,10.734009669707703,0.002349056442919049,14.256230516357345
18,0.0008527783510663076,39.729660112578586,0.003085895170152573,11.326742333334845,0.002349670646579708,15.0347138535869
19,0.00085298915903361,41.87494277619981,0.0030865736351968565,11.91947499696199,0.0023502238747813596,15.813197190816457
20,0.0008531778139615951,44.02022543982103,0.003087171971564797,12.512207660589132,0.0023507160843805265,16.591680528046012
21,0.0008533443011281083,46.165508103442264,0.0030876901326057516,13.104940324216276,0.00235114723698593,17.37016386527557
22,0.0008534886075387494,48.31079076706349,0.003088128077915162,13.697672987843418,0.002351517298963499,18.148647202505124
23,0.0008536107219285662,50.45607343068471,0.0030884857733398203,14.290405651470563,0.0023518262414407463,18.92713053973468
24,0.0008537106347635227,52.601356094305935,0.003088763190982318,14.883138315097707,0.0023520740403105327,19.705613876964236
25,0.0008537883382417444,54.74663875792716,0.0030889603092046905,15.47587097872485,0.0023522606762342133,20.484097214193792
26,0.0008538438262945364,56.89192142154838,0.003089077112631234,16.068603642351995,0.002352386134644163,21.262580551423348
27,0.0008538770945871775,59.037204085169606,0.00308911359215053,16.661336305979138,0.00235245040574568,22.041063888652904
28,0.0008538881405194879,61.182486748790836,0.0030890697449166343,17.25406896960628,0.002352453484518274,22.81954722588246
29,0.0008538769632261723,63.32776941241206,0.003088945574349463,17.846801633233422,0.002352395370716328,23.598030563112015
30,0.0008538435635769368,65.47305207603328,0.00308874109013437,18.439534296860565,0.002352276068869143,24.37651390034157
31,0.0008537879441763809,67.6183347396545,0.003088456308220894,19.03226696048771,0.0023520955882803604,25.154997237571127
32,0.0008537101093636613,69.76361740327573,0.003088091250820706,19.624999624114853,0.0023518539430267696,25.933480574800683
33,0.0008536100652119349,71.90890006689696,0.0030876459464047406,20.217732287741995,0.002351551151956484,26.71196391203024
34,0.0008534878195275716,74.05418273051818,0.0030871204296995056,20.81046495136914,0.002351187238686506,27.490447249259795
35,0.0008533433818491445,76.19946539413941,0.0030865147416825893,21.403197614996284,0.002350762231599671,28.26893058648935
36,0.0008531767634461944,78.34474805776063,0.0030858289295773553,21.995930278623426,0.002350276163840971,29.047413923718906
37,0.0008529879773177686,80.49003072138186,0.0030850630468468167,22.58866294225057,0.0023497290733132566,29.825897260948462
38,0.0008527770381907368,82.63531338500307,0.003084217153186717,23.181395605877714,0.0023491210026723324,30.604380598178018
39,0.0008525439625178805,84.7805960486243,0.0030832913145177896,23.774128269504857,0.0023484519993214226,31.382863935407574
40,0.0008522887684757604,86.92587871224552,0.003082285602977215,24.366860933132,0.0023477221154050263,32.16134727263713
41,0.0008520114759623594,89.07116137586675,0.003081200096909276,24.959593596759145,0.0023469314078021645,32.93983060986669
42,0.0008517121065945014,91.21644403948798,0.0030800348808552027,25.552326260386288,0.0023460799381190014,33.71831394709624
43,0.00085139068370505,93.3617267031092,0.0030787900455422255,26.14505892401343,0.0023451677726808663,34.496797284325794
44,0.0008510472323398817,95.50700936673043,0.0030774656878718156,26.737791587640572,0.002344194982523656,35.27528062155535
45,0.0008506817792546412,97.65229203035165,0.003076061910907144,27.33052425126772,0.0023431616433846323,36.05376395878491
46,0.0008502943529112725,99.79757469397288,0.0030745788238597275,27.92325691489486,0.002342067835692612,36.832247296014465
47,0.0008498849834743308,101.9428573575941,0.0030730165420752987,28.515989578522003,0.0023409136445575515,37.61073063324402
48,0.0008494537028070756,104.08814002121532,0.0030713751870188725,29.10872224214915,0.0023396991597595244,38.38921397047358
49,0.0008490005444673431,106.23342268483655,0.003069654886259034,29.70145490577629,0.0023384244757371064,39.167697307703136
50,0.0008485255437032017,108.37870534845777,0.003067855773451438,30.294187569403434,0.002337089691575148,39.94618064493269
51,0.000848028737448389,110.523988012079,0.003065977988321529,30.886920233030576,0.002335694910991963,40.72466398216224
52,0.0008475101643175333,112.66927067570022,0.003064021676646476,31.479652896657722,0.0023342402423259124,41.5031473193918
53,0.0008469698646011579,114.81455333932145,0.003061986990236345,32.072385560284864,0.0023327257985213995,42.28163065662136
54,0.000846407880260472,116.95983600294267,0.003059874086914485,32.66511822391201,0.0023311516971142765,43.06011399385091
55,0.0008458242549219467,119.1051186665639,0.0030576831304971576,33.25785088753915,0.0023295180602166655,43.838597331080464
56,0.0008452190338716783,121.25040133018513,0.0030554142907723942,33.850583551166295,0.0023278250145011828,44.617080668310024
57,0.0008445922640495402,123.39568399380634,0.0030530677434781,34.44331621479344,0.0023260726911846006,45.39556400553958
58,0.0008439439940431224,125.54096665742757,0.003050643670279391,35.03604887842058,0.002324261226010915,46.174047342769136
59,0.0008432742740814643,127.68624932104879,0.003048142258745187,35.628781542047726,0.0023223907592338448,46.95253067999869
60,0.0008425831560285742,129.83153198467002,0.0030455637023240564,36.221514205674865,0.002320461435598755,47.73101401722825
61,0.000841870693376747,131.97681464829125,0.0030429082003193084,36.81424686930201,0.0023184734043240167,48.50949735445781
62,0.0008411369412396708,134.12209731191246,0.0030401759578633563,37.40697953292916,0.0023164268190817914,49.28798069168736
63,0.0008403819563453306,136.2673799755337,0.0030373671858913366,37.999712196556295,0.0023143218379782647,50.06646402891691
64,0.0008396057970287095,138.41266263915492,0.0030344821011140054,38.59244486018344,0.0023121586235333104,50.84494736614647
65,0.0008388085232242843,140.55794530277615,0.003031520925989906,39.18517752381059,0.0023099373426596075,51.62343070337603
66,0.0008379901964583235,142.70322796639738,0.0030284838886968143,39.777910187437726,0.0023076581666412028,52.40191404060558
67,0.0008371508798409833,144.84851063001858,0.003025371223102474,40.37064285106487,0.002305321271111523,53.180397377835135
68,0.0008362906380582058,146.9937932936398,0.003022183168734618,40.96337551469202,0.0023029268360308494,53.958880715064694
69,0.000835409537363422,149.13907595726104,0.003018919970750289,41.55610817831916,0.002300475045663249,54.737364052294254
70,0.0008345076455690569,151.28435862088227,0.0030155818799044516,42.1488408419463,0.002297966088552971,55.515847389523806
71,0.0008335850320378433,153.42964128450348,0.003012169152517931,42.74157350557344,0.0022954001575003122,56.29433072675336
72,0.0008326417676739424,155.5749239481247,0.003008682050444638,43.33430616920059,0.0022927774495369578,57.07281406398292
73,0.0008316779249138726,157.72020661174594,0.0030051208410381385,43.92703883282773,0.002290098165900797,57.85129740121248
74,0.0008306935777172523,159.86548927536717,0.0030014857971175234,44.51977149645487,0.00228736251201022,58.62978073844203
75,0.0008296888015573518,162.0107719389884,0.0029977771969326265,45.11250416008202,0.0022845706974379083,59.40826407567158
76,0.0008286636734114636,164.1560546026096,0.002993995324128574,45.705236823709164,0.002281722935884108,60.18674741290114
77,0.0008276182717510848,166.30133726623083,0.0029901404677096744,46.2979694873363,0.002278819445149404,60.9652307501307
78,0.00082655267653192,168.44661992985206,0.0029862129220026533,46.89070215096345,0.0022758604471069975,61.74371408736025
79,0.0008254669691837032,170.5919025934733,0.0029822129866192604,47.483434814590595,0.0022728461676744826,62.522197424589805
80,0.000824361232599841,172.7371852570945,0.0029781409664182226,48.076167478217734,0.0022697768367851423,63.300680761819365
81,0.000823235551126879,174.88246792071573,0.0029739971714665735,48.66890014184488,0.0022666526883587533,64.07916409904892
82,0.000822090010553794,177.02775058433696,0.0029697819170003614,49.261632805472026,0.002263473960271919,64.85764743627848
83,0.0008209246981011124,179.1730332479582,0.0029654955233847343,49.854365469099164,0.002260240894327923,65.63613077350803
84,0.000819739702409859,181.31831591157942,0.002961138316073422,50.44709813272631,0.0022569537362261195,66.41461411073759
85,0.0008185351135303352,183.46359857520062,0.0029567106255676107,51.03983079635345,0.002253612735530858,67.19309744796715
86,0.0008173110229107316,185.60888123882185,0.002952212787374223,51.632563459980595,0.0022502181456399532,67.97158078519669
87,0.0008160675233855741,187.75416390244308,0.0029476451419636176,52.22529612360774,0.0022467702237527034,68.75006412242625
88,0.0008148047091640096,189.8994465660643,0.002943008034726696,52.81802878723488,0.002243269230837461,69.52854745965581
89,0.0008135226758179275,192.04472922968554,0.002938301815931446,53.410761450862026,0.002239715431598766,70.30703079688537
90,0.0008122215202699254,194.19001189330675,0.0029335268406789194,54.00349411448917,0.0022361090944440433,71.08551413411493
91,0.0008109013407811165,196.33529455692798,0.002928683468858647,54.59622677811631,0.0022324504914498704,71.86399747134448
92,0.0008095622369387829,198.4805772205492,0.0029237720651035105,55.18895944174346,0.0022287398983278288,72.64248080857404
93,0.0008082043096438772,200.62585988417044,0.0029187929987440674,55.7816921053706,0.0022249775943899313,73.4209641458036
94,0.0008068276610983726,202.77114254779164,0.0029137466437623508,56.37442476899774,0.0022211638625136447,74.19944748303314
95,0.0008054323947924672,204.91642521141287,0.002908633378745129,56.96715743262489,0.002217298989106505,74.9779308202627
96,0.0008040186154916397,207.0617078750341,0.002903453586836669,57.55989009625203,0.002213383264070336,75.75641415749226
97,0.0008025864292235658,209.20699053865533,0.002898207655690967,58.15262275987917,0.0022094169807650795,76.53489749472182
98,0.0008011359432648894,211.35227320227656,0.002892895977423502,58.74535542350632,0.0022054004359722316,77.31338083195138
99,0.0007996672661278578,213.49755586589777,0.002887518948562477,59.33808808713346,0.0022013339298579096,78.09186416918092
100,0.0007981805075468191,215.642838529519,0.0028820769699995944,59.9308207507606,0.0021972177659355407,78.87034750641048
101,0.0007966757784645865,217.78812119314023,0.0028765704469403378,60.52355341438775,0.0021930522510281883,79.64883084364004
102,0.0007951531910186699,219.93340385676146,0.0028709997888538073,61.11628607801489,0.002188837695230513,80.42731418086959
103,0.0007936128585273793,222.07868652038266,0.0028653654094220778,61.70901874164203,0.0021845744118703884,81.20579751809915
104,0.0007920548954757997,224.2239691840039,0.0028596677264891247,62.30175140526918,0.0021802627174701654,81.9842808553287
105,0.0007904794175016441,226.36925184762512,0.0028539071620092994,62.89448406889632,0.0021759029317075995,82.76276419255827
106,0.000788886541380982,228.51453451124635,0.0028480841419953776,63.487216732523464,0.0021714953773764437,83.54124752978782
107,0.0007872763850138493,230.65981717486758,0.0028421990964661837,64.07994939615061,0.0021670403803467175,84.31973086701737
108,0.0007856490674097418,232.8050998384888,0.002836252459393803,64.67268205977776,0.002162538269524656,85.09821420424693
109,0.000784004708672993,234.95038250211002,0.0028302446686503903,65.26541472340489,0.002157989376812345,85.87669754147649
110,0.0007823434299880413,237.09566516573125,0.0028241761659545824,65.85814738703203,0.002153394037067056,86.65518087870603
111,0.0007806653536045862,239.24094782935248,0.0028180473968175274,66.45088005065918,0.0021487525880602753,87.4336642159356
112,0.0007789706028226381,241.3862304929737,0.0028118588104885313,67.04361271428633,0.002144065370436452,88.21214755316515
113,0.0007772593019774646,243.5315131565949,0.002805610859900346,67.63634537791347,0.002139332727671451,88.99063089039471
114,0.0007755315764244341,245.67679582021614,0.0027993040016140924,68.22907804154062,0.002134555006030738,89.76911422762427
115,0.0007737875525237592,247.82207848383737,0.002792938695763838,68.82181070516775,0.00212973255452729,90.54759756485382
116,0.0007720273576251467,249.9673611474586,0.0027865154060008343,69.4145433687949,0.0021248657248792422,91.32608090208338
117,0.0007702511200523499,252.1126438110798,0.002780034599437429,70.00727603242204,0.002119954871467284,92.10456423931294
118,0.0007684589690876314,254.25792647470104,0.002773496746590648,70.60000869604919,0.002115000351291802,92.88304757654248
119,0.000766651034956138,256.40320913832227,0.0027669023213254787,71.19274135967633,0.0021100025239297873,93.66153091377204
120,0.0007648274488101865,258.5484918019435,0.0027602518007978456,71.78547402330346,0.002104961751491499,94.4400142510016
121,0.0007629883427134705,260.69377446556473,0.0027535456653972916,72.37820668693061,0.0020998783985769157,95.21849758823116
122,0.0007611338496251815,262.83905712918596,0.002746784398689387,72.97093935055776,0.002094752832231956,95.99698092546072
123,0.000759264103384056,264.9843397928072,0.00273996848735786,73.5636720141849,0.0020895854219044937,96.77546426269026
124,0.0007573792386923444,267.12962245642836,0.002733098421146464,74.15640467781205,0.0020843765394001636,97.55394759991982
125,0.0007554793910997089,269.2749051200496,0.0027261746928005925,74.7491373414392,0.002079126558837976,98.33243093714938
126,0.0007535646969870505,271.4201877836708,0.0027191977980086605,75.34187000506633,0.002073835856605738,99.11091427437893
127,0.0007516352935502687,273.56547044729206,0.0027121682353432345,75.93460266869347,0.002068504811315295,99.88939761160849
128,0.0007496913187839573,275.7107531109133,0.0027050865062019573,76.52733533232062,0.002063133803757593,100.66788094883805
129,0.0007477329114650368,277.8560357745345,0.0026979531147482494,77.12006799594776,0.0020577232168575805,101.4463642860676
130,0.000745760211136329,280.00131843815575,0.002690768567851805,77.71280065957491,0.002052273435628945,102.22484762329717
131,0.0007437733580900752,282.146601101777,0.002683533375028904,78.30553332320204,0.0020467848471287017,103.00333096052671
132,0.0007417724933513984,284.2918837653982,0.00267624804838253,78.89826598682919,0.002041257840411632,103.78181429775627
133,0.0007397577586617183,286.4371664290194,0.0026689131025423155,79.49099865045633,0.0020356928064845905,104.56029763498583
134,0.0007377292964621134,288.5824490926406,0.002661529054604329,80.08373131408348,0.0020300901382606785,105.33878097221537
135,0.000735687249876642,290.72773175626185,0.0026540964240707016,80.67646397771063,0.002024450230513297,106.11726430944493
136,0.000733631762695617,292.8730144198831,0.00264661573278911,81.26919664133777,0.002018773479830085,106.8957476466745
137,0.0007315629793588419,295.0182970835043,0.0026390875048921242,81.8619293049649,0.00201306028456675,107.67423098390405
138,0.0007294810449388098,297.16357974712554,0.002631512266736433,82.45466196859205,0.0020073110448007962,108.45271432113361
139,0.0007273861051238669,299.30886241074677,0.0026238905468419513,83.0473946322192,0.002001526162285168,109.23119765836316
140,0.0007252783062013447,301.454145074368,0.002616222875830823,83.64012729584634,0.0019957060404017994,110.00968099559272
141,0.0007231577950406623,303.59942773798923,0.002608509786366326,84.23285995947349,0.001989851084115095,110.78816433282228
142,0.0007210247190764031,305.7447104016104,0.0026007518130917,84.82559262310062,0.0019839616999253323,111.56664767005182
143,0.0007188792262913669,307.88999306523164,0.0025929494925688848,85.41832528672776,0.001978038295822011,112.34513100728138
144,0.0007167214651996013,310.03527572885287,0.002585103363217204,86.01105795035491,0.0019720812812371417,113.12361434451094
145,0.0007145515848294149,312.1805583924741,0.002577213965251988,86.60379061398206,0.0019660910669984854,113.9020976817405
146,0.000712369734706375,314.3258410560953,0.002569281840623149,87.1965232776092,0.001960068065282763,114.68058101897006
147,0.0007101760648362919,316.47112371971656,0.0025613075329537194,87.78925594123635,0.001954012689568819,115.4590643561996
148,0.0007079707256881932,318.6164063833378,0.0025532915874783694,88.38198860486348,0.0019479253545907718,116.23754769342916
149,0.00070575386817729,320.761689046959,0.0025452345509818933,88.97472126849063,0.0019418064762911397,117.01603103065872
150,0.0007035256436479405,322.90697171058025,0.0025371369717377057,89.56745393211777,0.001935656471773958,117.79451436788827
151,0.0007012862038566079,325.0522543742014,0.0025289993994463233,90.16018659574492,0.0019294757592578948,118.57299770511783
152,0.0006990357009548218,327.19753703782266,0.0025208223851738696,90.75291925937206,0.0019232647580293694,119.35148104234739
153,0.0006967742874721416,329.3428197014439,0.002512606481290592,91.34565192299921,0.0019170238883956842,120.12996437957695
154,0.0006945021162991247,331.4881023650651,0.002504352241409417,91.93838458662634,0.001910753571638173,120.9084477168065
155,0.0006922193406703061,333.63338502868635,0.0024960602203245395,92.53111725025349,0.0019044542299653795,121.68693105403605
156,0.0006899261141471854,335.7786676923076,0.0024877309739500635,93.12384991388063,0.001898126286466265,122.46541439126561
157,0.0006876225906012303,337.9239503559288,0.002479365059258705,93.71658257750778,0.0018917701650634595,123.24389772849517
158,0.0006853089241968952,340.06923301955004,0.0024709630342205557,94.30931524113493,0.0018853862904665614,124.02238106572472
159,0.0006829852693746591,342.21451568317127,0.002462525457741932,94.90204790476206,0.0018789750881254889,124.80086440295428
160,0.0006806517808340851,344.35979834679245,0.0024540528896043073,95.4947805683892,0.0018725369841838967,125.57934774018383
161,0.0006783086135169032,346.5050810104137,0.0024455458904033374,96.08751323201635,0.0018660724054326604,126.3578310774134
162,0.0006759559225901206,348.6503636740349,0.002437005021487999,96.6802458956435,0.001859581779263439,127.13631441464295
163,0.0006735938634291618,350.79564633765614,0.0024284308448998346,97.27297855927064,0.0018530655336223161,127.9147977518725
164,0.0006712225916010381,352.94092900127737,0.002419823923312328,97.86571122289779,0.0018465240969635366,128.69328108910207
165,0.0006688422628475543,355.0862116648986,0.002411184819970403,98.45844388652492,0.0018399578982033387,129.47176442633162
166,0.0006664530330685496,357.23149432851983,0.0024025140986300756,99.05117655015206,0.001833367366673887,130.25024776356116
167,0.0006640550583051801,359.37677699214106,0.0023938123234982477,99.64390921377921,0.0018267529320773203,131.02873110079074
168,0.0006616484947232405,361.5220596557623,0.0023850800591726632,100.23664187740636,0.0018201150244399169,131.80721443802028
169,0.0006592334985965325,363.6673423193835,0.0023763178705820333,100.8293745410335,0.0018134540740663795,132.58569777524983
170,0.0006568102262902777,365.8126249830047,0.0023675263229263354,101.42210720466063,0.0018067705114942576,133.3641811124794
171,0.0006543788342445816,367.9579076466259,0.0023587059816173013,102.01483986828778,0.0018000647674485033,134.14266444970895
172,0.0006519394789579469,370.10319031024716,0.0023498574122190986,102.60757253191493,0.001793337272796172,134.9211477869385
173,0.0006494923169708426,372.2484729738684,0.002340981180389213,103.20030519554207,0.001786588458501276,135.69963112416806
174,0.0006470375048493278,374.3937556374896,0.0023320778518195447,103.79303785916922,0.0017798187555797915,136.4781144613976
175,0.0006445751991687354,376.53903830111085,0.0023231479921777213,104.38577052279636,0.0017730285950548347,137.25659779862718
176,0.0006421055564974157,378.6843209647321,0.0023141921670486415,104.9785031864235,0.0017662184079120045,138.03508113585673
177,0.0006396287333805436,380.8296036283533,0.002305210941876253,105.57123585005064,0.001759388625054901,138.81356447308627
178,0.0006371448863239915,382.97488629197454,0.002296204881905578,106.16396851367779,0.0017525396772608275,139.59204781031585
179,0.0006346541717782696,385.1201689555957,0.0022871745521249862,106.75670117730493,0.0017456719951366865,140.3705311475454
180,0.0006321567461225365,387.26545161921695,0.002278120517208734,107.34943384093208,0.0017387860090750619,141.14901448477497
181,0.000629652765648682,389.4107342828382,0.0022690433414597694,107.94216650455921,0.0017318821492105102,141.9274978220045
182,0.0006271423865454848,391.5560169464594,0.0022599435887528095,108.53489916818636,0.001724960845376054,142.70598115923406
183,0.0006246257648828457,393.70129961008064,0.0022508218224777127,109.1276318318135,0.0017180225270598927,143.48446449646363
184,0.0006221030565961006,395.84658227370187,0.002241678605483134,109.72036449544065,0.001711067623362328,144.26294783369318
185,0.0006195744174704152,397.9918649373231,0.0022325145000204804,110.3130971590678,0.001704096562952922,145.04143117092272
186,0.00061704000312526,400.13714760094433,0.00222333006768818,110.90582982269494,0.0016971097740278735,145.8199145081523
187,0.0006144999689989742,402.28243026456556,0.002214125869376257,111.49856248632207,0.0016901076842676475,146.59839784538184
188,0.0006119544703334137,404.42771292818674,0.0022049024652112375,112.09129514994922,0.0016830907207948315,147.37688118261138
189,0.0006094036621586898,406.57299559180797,0.002195660414501377,112.68402781357636,0.001676059310132249,148.15536451984096
190,0.0006068476992780001,408.7182782554292,0.00218640027568223,113.27676047720351,0.0016690138781613251,148.9338478570705
191,0.0006042867362525499,410.8635609190504,0.0021771226062625606,113.86949314083066,0.0016619548500807061,149.71233119430008
192,0.0006017209273865724,413.00884358267166,0.0021678279627706043,114.4622258044578,0.0016548826503651514,150.49081453152962
193,0.0005991504267124434,415.1541262462929,0.0021585169007006856,115.05495846808493,0.0016477977027246878,151.26929786875917
194,0.0005965753879758963,417.2994089099141,0.002149189974460206,115.64769113171208,0.001640700430064041,152.04778120598874
195,0.0005939959646213381,419.44469157353535,0.002139847737316993,116.24042379533923,0.0016335912544423506,152.8262645432183
196,0.0005914123097772687,421.5899742371566,0.00213049074134704,116.83315645896637,0.0016264705970331647,153.60474788044786
197,0.0005888245762418028,423.73525690077776,0.002121119537382617,117.42588912259352,0.001619338878084727,154.3832312176774
198,0.000586232916468302,425.880539564399,0.0021117346749607857,118.01862178622065,0.0016121965168805618,155.16171455490695
199,0.0005836374825511122,428.0258222280202,0.002102336702272295,118.6113544498478,0.0016050439317003534,155.94019789213652
200,0.0005810384262114122,430.17110489164145,0.0020929261661108986,119.20408711347494,0.001597881539781136,156.71868122936607
201,0.0005784358987831746,432.3163875552627,0.00208350361182307,119.79681977710209,0.0015907097572787894,157.49716456659561
202,0.0005758300511992394,434.4616702188839,0.0020740695832581345,120.38955244072923,0.0015835289992298502,158.2756479038252
203,0.0005732210339775033,436.60695288250514,0.0020646246227188263,120.98228510435638,0.0015763396795136413,159.05413124105473
204,0.0005706089972072257,438.75223554612637,0.002055169270912273,121.57501776798351,0.0015691422108147259,159.83261457828428
205,0.0005679940905354533,440.8975182097476,0.002045704066901407,122.16775043161066,0.001561937004585688,160.61109791551385
206,0.0005653764631535657,443.0428008733688,0.0020362295480568244,122.7604830952378,0.001554724471010246,161.3895812527434
207,0.0005627562637839395,445.18808353699,0.0020267462500090823,123.35321575886495,0.0015475050189667,162.16806458997297
208,0.0005601336406667401,447.33336620061124,0.0020172547066014458,123.9459484224921,0.001540279055991725,162.94654792720252
209,0.000557508741546835,449.47864886423247,0.0020077554498430968,124.53868108611923,0.0015330469882445024,163.72503126443206
210,0.0005548817136608332,451.6239315278537,0.0019982490098627926,125.13141374974637,0.0015258092204712033,164.50351460166164
211,0.0005522527037242553,453.76921419147493,0.0019887359148629976,125.72414641337352,0.001518566155969826,165.28199793889118
212,0.0005496218579188282,455.91449685509616,0.001979216691074484,126.31687907700066,0.0015113181965553876,166.06048127612075
213,0.0005469893218799139,458.0597795187174,0.0019696918627114058,126.90961174062781,0.0015040657425254731,166.8389646133503
214,0.0005443552406840677,460.2050621823386,0.001960161951926853,127.50234440425496,0.0014968091926261565,167.61744795057984
215,0.0005417197588367316,462.3503448459598,0.001950627478768896,128.09507706788207,0.0014895489440182805,168.39593128780942
216,0.0005390830202600596,464.495627509581,0.0019410889611371047,128.68780973150925,0.0014822853922441127,169.17441462503896
217,0.00053644516828088,466.64091017320226,0.0019315469147395841,129.2805423951364,0.0014750189311943758,169.9528979622685
218,0.0005338063456187959,468.7861928368235,0.0019220018530504849,129.8732750587635,0.0014677499530756513,170.73138129949808
219,0.0005311666943744205,470.9314755004447,0.0019124542872680308,130.46600772239066,0.0014604788483781718,171.50986463672763
220,0.0005285263560177547,473.07675816406595,0.0019029047262730488,131.0587403860178,0.0014532060058439886,172.28834797395717
221,0.0005258854713767032,475.2220408276872,0.0018933536765880072,131.65147304964495,0.0014459318124355356,173.06683131118675
222,0.0005232441806257333,477.3673234913084,0.0018838016423365688,132.2442057132721,0.0014386566533045773,173.8453146484163
223,0.000520602623274675,479.51260615492964,0.001874249125203667,132.83693837689924,0.0014313809117615511,174.62379798564587
224,0.0005179609381576662,481.6578888185509,0.001864696624396096,133.4296710405264,0.00142410496924531,175.4022813228754
225,0.0005153192634222416,483.80317148217205,0.0018551446366036298,134.02240370415353,0.0014168292052932573,176.18076466010496
226,0.0005126777365185663,485.9484541457933,0.0018455936559606757,134.61513636778068,0.001409553997511889,176.95924799733453
227,0.0005100364941888186,488.0937368094145,0.0018360441740084459,135.20786903140782,0.0014022797215477384,177.73773133456407
228,0.0005073956724567182,490.23901947303574,0.0018264966796576795,135.80060169503497,0.0013950067510587253,178.51621467179365
229,0.000504755406617203,492.38430213665697,0.0018169516591518932,136.3933343586621,0.001387735457685917,179.2946980090232
230,0.0005021158312262552,494.5295848002782,0.0018074095960311763,136.98606702228923,0.0013804662110256981,180.07318134625274
231,0.0004994770800908784,496.67486746389943,0.0017978709710965294,137.57879968591638,0.0013731993786023592,180.8516646834823
232,0.0004968392862592246,498.82015012752066,0.0017883362623747536,138.17153234954353,0.0013659353258410937,181.63014802071186
233,0.000494202582010873,500.9654327911419,0.0017788059450838808,138.76426501317067,0.0013586744160414195,182.4086313579414
234,0.0004915670988472617,503.11071545476307,0.0017692804915991692,139.35699767679782,0.0013514170103510145,183.18711469517098
235,0.0004889329674822707,505.2559981183843,0.0017597603714196374,139.94973034042496,0.001344163467739981,183.96559803240052
236,0.0004863003178329616,507.40128078200553,0.0017502460511351688,140.5424630040521,0.001336914144975526,184.74408136963007
237,0.00048366927901046886,509.54656344562676,0.0017407379943941708,141.13519566767926,0.0013296693965970717,185.52256470685964
238,0.0004810399793110477,511.691846109248,0.0017312366618717915,141.7279283313064,0.0013224295748917934,186.30104804408919
239,0.00047841254620727673,513.8371287728692,0.0017217425112387036,142.32066099493355,0.0013151950298705799,187.07953138131876
240,0.00047578710633941696,515.9824114364905,0.0017122559971304526,142.91339365856066,0.0013079661092444321,187.8580147185483
241,0.00047316378550692813,518.1276941001116,0.0017027775711173712,143.5061263221878,0.0013007431584012871,188.63649805577785
242,0.00047054270866013975,520.2729767637329,0.0016933076816750608,144.09885898581496,0.0012935265203832763,189.41498139300742
243,0.0004679239998920834,522.4182594273541,0.0016838467741554473,144.6915916494421,0.0012863165358644177,190.19346473023697
244,0.00046530778243047933,524.5635420909754,0.0016743952907584013,145.28432431306925,0.0012791135431287435,190.97194806746654
245,0.00046269417862988393,526.7088247545965,0.0016649536705039384,145.8770569766964,0.0012719178780488637,191.7504314046961
246,0.00046008330996399405,528.8541074182178,0.0016555223492049859,146.46978964032354,0.001264729874064964,192.52891474192563
247,0.00045747529701811284,530.999390081839,0.0016461017594407313,147.0625223039507,0.0012575498621642455,193.3073980791552
248,0.00045487025948177164,533.1446727454602,0.0016366923305305412,147.65525496757783,0.001250378170860802,194.08588141638475
249,0.0004522683161415142,535.2899554090815,0.0016272944885084594,148.24798763120498,0.0012432151261759325,194.8643647536143
250,0.0004496695848738395,537.4352380727026,0.0016179086560982833,148.84072029483212,0.001236061051618898,195.64284809084387
251,0.000447074182638305,539.5805207363239,0.0016085352526892152,149.43345295845924,0.0012289162681681197,196.42133142807342
252,0.0004444822254707895,541.7258033999451,0.0015991746943120953,150.0261856220864,0.0012217810942528116,197.19981476530296
253,0.000441893828476917,543.8710860635664,0.0015898273936162106,150.61891828571353,0.0012146558457350619,197.97829810253253
254,0.0004393091058256413,546.0163687271876,0.0015804937598466887,151.21165094934068,0.0012075408358923519,198.75678143976208
255,0.0004367281707429898,548.1616513908089,0.0015711741988224629,151.80438361296783,0.001200436375400515,199.53526477699165
256,0.00043415113550596975,550.30693405443,0.0015618691129148246,152.39711627659497,0.001193342772317143,200.3137481142212
257,0.00043157811143663315,552.4522167180512,0.0015525789010265505,152.98984894022212,0.001186260332065428,201.09223145145074
258,0.00042900920889630417,554.5974993816725,0.0015433039585716108,153.58258160384926,0.0011791893574184516,201.87071478868032
259,0.0004264445372799663,556.7427820452937,0.001534044677455457,154.1753142674764,0.0011721301484839124,202.64919812590986
260,0.0004238842050108094,558.888064708915,0.0015248014460558898,154.76804693110356,0.0011650830026892949,203.42768146313944
261,0.00042132831953493904,561.0333473725361,0.0015155746492045024,155.3607795947307,0.0011580482147674838,204.20616480036898
262,0.0004187769873162433,563.1786300361574,0.0015063646681687036,155.95351225835782,0.0011510260767428125,204.98464813759853
263,0.00041623031383142365,565.3239126997786,0.0014971718806343194,156.54624492198496,0.001144016877917558,205.7631314748281
264,0.0004136884035651817,567.4691953633999,0.0014879966606887703,157.1389775856121,0.001137020904858874,206.54161481205765
265,0.0004111513600055691,569.614478027021,0.0014788393788048228,157.73171024923926,0.00113003844138616,207.3200981492872
266,0.00040861928563949506,571.7597606906422,0.0014697004018249182,158.3244429128664,0.0011230697685588752,208.09858148651676
267,0.0004060922819483937,573.9050433542635,0.0014605800929460753,158.91717557649355,0.0011161151646647844,208.8770648237463
268,0.0004035704494040516,576.0503260178847,0.001451478811705364,159.5099082401207,0.0011091749052086473,209.65554816097585
269,0.00040105388746459114,578.195608681506,0.0014423969139659514,160.10264090374784,0.0011022492629013342,210.43403149820543
270,0.0003985426945706162,580.3408913451271,0.0014333347519037184,160.695373567375,0.0010953385076493908,211.21251483543497
271,0.00039603696814151227,582.4861740087484,0.001424292673994446,161.28810623100213,0.0010884429065450246,211.99099817266455
272,0.0003935368045719067,584.6314566723696,0.0014152710250015658,161.88083889462928,0.001081562723856531,212.7694815098941
273,0.00039104229922828416,586.7767393359909,0.0014062701459644801,162.4735715582564,0.0010746982210191505,213.54796484712364
274,0.0003885535464457614,588.9220219996121,0.0013972903741874434,163.06630422188354,0.001067849656626356,214.3264481843532
275,0.000386070639525015,591.0673046632332,0.001388332043229008,163.6590368855107,0.0010610172864215688,215.10493152158276
276,0.00038359367072936815,593.2125873268545,0.0013793954828920276,164.25176954913783,0.001054201363290304,215.88341485881233
277,0.00038112273128203077,595.3578699904757,0.001370481019214221,164.84450221276498,0.0010474021372527426,216.66189819604188
278,0.0003786579113634949,597.503152654097,0.0013615889744592934,165.43723487639213,0.001040619855456726,217.44038153327142
279,0.00037619930010908414,599.6484353177182,0.0013527196671086084,166.02996754001927,0.0010338547621711771,218.218864870501
280,0.0003737469856066566,601.7937179813395,0.001343873411853416,166.62270020364642,0.0010271070987799436,218.99734820773054
281,0.0003713010548944621,603.9390006449606,0.0013350505195876253,167.21543286727356,0.001020377103776056,219.77583154496008
282,0.0003688615939591483,606.0842833085819,0.0013262512974011316,167.8081655309007,0.0010136650127564094,220.55431488218966
283,0.00036642868773392344,608.2295659722031,0.00131747604857368,168.40089819452785,0.001006971058416861,221.3327982194192
284,0.0003640024200968652,610.3748486358243,0.0013087250725692806,168.99363085815497,0.0010002954705477399,222.11128155664875
285,0.00036158287386938234,612.5201312994456,0.0012999986650311522,169.58636352178212,0.0009936384760297684,222.88976489387832
286,0.0003591701308148267,614.6654139630667,0.0012912971177772123,170.17909618540926,0.0009870002988304001,223.66824823110787
287,0.00035676427163725075,616.810696626688,0.0012826207187960994,170.7718288490364,0.0009803811600005577,224.44673156833744
288,0.0003543653759803169,618.9559792903092,0.0012739697522437207,171.36456151266356,0.000973781277671785,225.225214905567
289,0.0003519735224263504,621.1012619539305,0.001265344498440335,171.9572941762907,0.0009672008670537961,226.00369824279653
290,0.0003495887884955416,623.2465446175516,0.0012567452338681571,172.55002683991785,0.0009606401404324314,226.7821815800261
291,0.00034721125064529157,625.3918272811729,0.0012481722311694855,173.142759503545,0.0009540993071680096,227.56066491725565
292,0.000344840984269704,627.5371099447941,0.001239625759145348,173.73549216717214,0.0009475785736940787,228.33914825448522
293,0.0003424780636992193,629.6823926084153,0.0012311060827546647,174.3282248307993,0.0009410781435165616,229.11763159171477
294,0.0003401225622003928,631.8276752720366,0.0012226134631139213,174.92095749442643,0.0009345982172132911,229.89611492894431
295,0.00033777455197581444,633.9729579356577,0.0012141481574973526,175.51369015805355,0.0009281389924339354,230.6745982661739
296,0.0003354341041641686,636.118240599279,0.0012057104193376304,176.1064228216807,0.0009217006639003146,231.45308160340343
297,0.00033310128884043625,638.2635232629002,0.0011973004982270545,176.69915548530784,0.0009152834234070945,232.23156494063298
298,0.00033077617501623313,640.4088059265215,0.0011889186399192428,177.291888148935,0.0009088874598228649,233.01004827786255
299,0.0003284588306402884,642.5540885901427,0.0011805650863313118,177.88462081256213,0.0009025129590915996,233.7885316150921
300,0.00032614932259905876,644.699371253764,0.001172240075546554,178.47735347618928,0.0008961601042344868,234.56701495232164
301,0.00032384771671748017,646.8446539173851,0.001163943841817596,179.07008613981642,0.0008898290753521356,235.34549828955122
302,0.0003215540777598522,648.9899365810063,0.0011556766155700466,179.66281880344357,0.0008835200496271518,236.12398162678076
303,0.00031926846943085833,651.1352192446276,0.001147438623406617,180.25555146707072,0.0008772332013270815,236.90246496401033
304,0.00031699095437671835,653.2805019082488,0.0011392300881117251,180.84828413069786,0.0008709687018077169,237.68094830123988
305,0.00031472159418647163,655.42578457187,0.0011310512286565593,181.441016794325,0.000864726719516766,238.45943163846943
306,0.0003124604493933926,657.5710672354912,0.0011229022602046222,182.03374945795215,0.0008585074199978759,239.237914975699
307,0.0003102075794765332,659.7163498991125,0.001114783394117729,182.62648212157927,0.0008523109658950176,240.01639831292854
308,0.0003079630428623967,661.8616325627337,0.0011066948379624656,183.21921478520642,0.0008461375169572126,240.79488165015812
309,0.0003057268969267352,664.006915226355,0.0010986367955171062,183.81194744883356,0.0008399872300436192,241.57336498738766
310,0.0003034991979964763,666.1521978899762,0.0010906094667789748,184.4046801124607,0.0008338602591289541,242.3518483246172
311,0.0003012800013517719,668.2974805535973,0.0010826130479722573,184.99741277608786,0.0008277567553092608,243.13033166184678
312,0.0002990693612281717,670.4427632172186,0.0010746477315562517,185.590145439715,0.0008216768668080171,243.90881499907633
313,0.0002968673308189192,672.5880458808398,0.0010667137062340588,186.18287810334215,0.0008156207389825737,244.68729833630587
314,0.00029467396227736783,674.7333285444611,0.0010588111569617019,186.7756107669693,0.0008095885143309286,245.46578167353545
315,0.00029248930671951757,676.8786112080822,0.001050940264957678,187.36834343059644,0.0008035803324988257,246.244265010765
316,0.00029031341422666967,679.0238938717035,0.0010431012077129272,187.96107609422359,0.0007975963302871821,247.02274834799454
317,0.0002881463338481993,681.1691765353247,0.0010352941590012282,188.55380875785073,0.0007916366416598336,247.8012316852241
318,0.0002859881136044426,683.314459198946,0.0010275192888900009,189.14654142147785,0.0007857013977515994,248.57971502245366
319,0.00028383880048970085,685.4597418625672,0.00101977676375152,189.739274085105,0.0007797907268766588,249.35819835968323
320,0.0002816984404753551,687.6050245261883,0.0010120667462745394,190.33200674873214,0.000773904754537243,250.13668169691277
321,0.0002795670785130952,689.7503071898096,0.0010043893954763043,190.9247394123593,0.0007680436034326252,250.91516503414232
322,0.0002774447585382583,691.8955898534308,0.000996744866714971,191.51747207598643,0.0007622073934684238,251.6936483713719
323,0.00027533152347327674,694.0408725170521,0.0009891333117024066,192.11020473961358,0.0007563962417661986,252.47213170860144
324,0.0002732274152312348,696.1861551806733,0.0009815548785173805,192.70293740324072,0.0007506102626733419,253.250615045831
325,0.0002711324747195302,698.3314378442946,0.0009740097116191312,193.29567006686787,0.0007448495677732675,254.02909838306056
326,0.0002690467418436437,700.4767205079157,0.0009664979518613133,193.88840273049502,0.000739114265895881,254.8075817202901
327,0.0002669702555110092,702.622003171537,0.0009590197365063085,194.48113539412216,0.0007334044631283385,255.58606505751968
328,0.0002649030536349896,704.7672858351582,0.0009515751992399094,195.0738680577493,0.0007277202628260854,256.36454839474925
329,0.000262845173138951,706.9125684987795,0.0009441644701863544,195.66660072137643,0.0007220617656241704,257.1430317319788
330,0.0002607966499604386,709.0578511624007,0.0009367876759237259,196.25933338500357,0.0007164290694488319,257.92151506920834
331,0.00025875751905544937,711.2031338260218,0.0009294449394996925,196.85206604863072,0.0007108222695293563,258.6999984064379
332,0.0002567278144028027,713.3484164896431,0.000922136380447599,197.44479871225786,0.0007052414584101978,259.47848174366743
333,0.000254707569008606,715.4936991532643,0.0009148621148028959,198.037531375885,0.0006996867259633614,260.256965080897
334,0.0002526968149108137,717.6389818168856,0.0009076222551199001,198.63026403951216,0.0006941581594010401,261.0354484181266
335,0.0002506955831838803,719.7842644805067,0.0009004169104888887,199.2229967031393,0.0006886558432885117,261.8139317553561
336,0.00024870390394350243,721.929547144128,0.0008932461865535147,199.81572936676645,0.0006831798595572756,262.59241509258567
337,0.0002467218063514532,724.0748298077492,0.0008861101855285416,200.4084620303936,0.0006777302875184409,263.3708984298152
338,0.0002447493186205013,726.2201124713705,0.0008790090062178902,201.00119469402074,0.0006723072038763553,264.14938176704476
339,0.00024278646801942076,728.3653951349917,0.0008719427440329977,201.59392735764789,0.0006669106827424681,264.92786510427436
340,0.00024083328087808284,730.5106777986128,0.0008649114910114733,202.186660021275,0.0006615407956494298,265.7063484415039
341,0.0002388897825926327,732.6559604622341,0.0008579153358360567,202.77939268490215,0.0006561976115654171,266.48483177873345
342,0.00023695599763074983,734.8012431258553,0.0008509543638538658,203.3721253485293,0.0006508811969086856,267.263315115963
343,0.00023503194953698628,736.9465257894766,0.0008440286570959329,203.96485801215644,0.0006455916155623426,268.04179845319254
344,0.0002331176609381879,739.0918084530978,0.0008371382942970209,204.5575906757836,0.0006403289288893355,268.8202817904221
345,0.00023121315354898995,741.2370911167191,0.0008302833509157164,205.15032333941073,0.0006350931957476547,269.5987651276517
346,0.00022931844817739206,743.3823737803402,0.0008234638991547951,205.74305600303788,0.0006298844725057464,270.37724846488123
347,0.00022743356473040578,745.5276564439615,0.0008166800079818479,206.33578866666502,0.0006247028130581235,271.1557318021108
348,0.00022555852221977737,747.6729391075827,0.0008099317431501738,206.92852133029217,0.0006195482688411854,271.9342151393403
349,0.00022369333876778118,749.8182217712039,0.0008032191672199209,207.52125399391932,0.0006144208888492284,272.71269847656987
350,0.0002218380316130842,751.9635044348252,0.000796542339579482,208.11398665754646,0.0006093207196506511,273.49118181379947
351,0.00021999261711667977,754.1087870984463,0.0007899013164671294,208.70671932117358,0.0006042478054043465,274.269665151029
352,0.0002181571107678875,756.2540697620676,0.0007832961509928922,209.29945198480073,0.0005992021878762786,275.04814848825856
353,0.0002163315271904209,758.3993524256888,0.0007767268931606645,209.89218464842787,0.0005941839064562395,275.8266318254881
354,0.00021451588014851795,760.5446350893101,0.0007701935898905422,210.48491731205502,0.0005891929981747809,276.60511516271765
355,0.00021271018255313574,762.6899177529313,0.000763696285041381,211.07764997568216,0.0005842294977203198,277.38359849994725
356,0.0002109144464682055,764.8352004165525,0.0007572350194335725,211.6703826393093,0.0005792934374564104,278.1620818371768
357,0.00020912868311694923,766.9804830801737,0.0007508098308720326,212.26311530293646,0.000574384847439177,278.94056517440634
358,0.00020735290288825296,769.1257657437949,0.0007444207541693935,212.8558479665636,0.0005695037554349113,279.7190485116359
359,0.00020558711534309816,771.2710484074162,0.0007380678211693998,213.44858063019075,0.0005646501869378218,280.49753184886544
360,0.00020383132922104894,773.4163310710373,0.0007317510607704962,214.0413132938179,0.0005598241651879348,281.27601518609504
361,0.00020208555244679189,775.5616137346586,0.0007254704989496111,214.63404595744504,0.000555025711189144,282.0544985233246
362,0.00020034979213673032,777.7068963982798,0.000719226158786118,215.22677862107216,0.000550254843727401,282.8329818605541
363,0.0001986240546056279,779.8521790619011,0.0007130180604859823,215.8195112846993,0.0005455115793890461,283.6114651977837
364,0.00019690834537330304,781.9974617255223,0.0007068462214060787,216.41224394832645,0.0005407959325792749,284.3899485350132
365,0.00019520266917137083,784.1427443891436,0.0007007106560786801,217.0049766119536,0.0005361079155407346,285.16843187224276
366,0.0001935070299500319,786.2880270527647,0.0006946113762361073,217.59770927558074,0.0005314475383722462,285.94691520947237
367,0.00019182143088490616,788.4333097163859,0.000688548390835539,218.1904419392079,0.0005268148090476531,286.7253985467019
368,0.00019014587438391072,790.5785923800072,0.0006825217060839751,218.78317460283503,0.0005222097334347844,287.50388188393146
369,0.00018848036209417987,792.7238750436284,0.0006765313254633448,219.37590726646218,0.0005176323153145355,288.282365221161
370,0.00018682489490902545,794.8691577072497,0.0006705772497557625,219.96863993008932,0.0005130825564000587,289.06084855839055
371,0.00018517947297493742,797.0144403708708,0.000664659477068915,220.56137259371647,0.0005085604563560613,289.83933189562015
372,0.00018354409569862153,799.1597230344921,0.0006587780028615867,221.15410525734362,0.0005040660128182068,290.6178152328497
373,0.00018191876175407439,801.3050056981133,0.0006529328199693064,221.74683792097073,0.0004995992214126124,291.39629857007924
374,0.00018030346908969215,803.4502883617346,0.0006471239186301205,222.33957058459788,0.0004951600757754452,292.1747819073088
375,0.00017869821493541476,805.5955710253558,0.0006413512865104799,222.93230324822503,0.0004907485675726073,292.95326524453833
376,0.00017710299580990052,807.7408536889769,0.000635614908731241,223.52503591185217,0.00048636468651950876,293.7317485817679
377,0.00017551780752773252,809.8861363525982,0.0006299147678937694,224.11776857547932,0.0004820084204009224,294.5102319189975
378,0.00017394264520665455,812.0314190162194,0.0006242508441061508,224.71050123910646,0.0004776797550909217,295.288715256227
379,0.000172377503274834,814.1767016798407,0.0006186231150094914,225.3032339027336,0.0004733786745728899,296.06719859345657
380,0.0001708223754781525,816.3219843434618,0.000613031555804317,225.89596656636076,0.0004691051609596026,296.8456819306861
381,0.00016927725488752072,818.4672670070831,0.0006074761392770517,226.4886992299879,0.00046485919451338004,297.62416526791566
382,0.0001677421339062181,820.6125496707043,0.0006019568358265839,227.08143189361505,0.00046064075366630044,298.40264860514526
383,0.00016621700427725344,822.7578323343256,0.0005964736134909049,227.6741645572422,0.00045644981504047656,299.1811319423748
384,0.00016470185709074853,824.9031149979468,0.0005910264379738203,228.26689722086934,0.0004522863534683859,299.95961527960435
385,0.00016319668279133964,827.048397661568,0.0005856152726717303,228.85962988449646,0.00044815034201325693,300.7380986168339
386,0.0001617014711855985,829.1936803251892,0.0005802400787004669,229.4523625481236,0.000444041751989502,301.51658195406344
387,0.00016021621144947007,831.3389629888104,0.0005749008149221945,230.04509521175075,0.0004399605529831967,302.29506529129304
388,0.00015874089213572553,833.4842456524317,0.0005695974379723584,230.6378278753779,0.00043590671287260276,303.0735486285226
389,0.0001572755011814304,835.6295283160529,0.0005643299022866819,231.23056053900504,0.00043188019784872524,303.85203196575213
390,0.00015582002591542487,837.7748109796742,0.0005590981601282082,231.8232932026322,0.00042788097243590757,304.6305153029817
391,0.00015437445306581667,839.9200936432953,0.0005539021616143765,232.41602586625933,0.0004239089995124566,305.4089986402112
392,0.00015293876876748373,842.0653763069166,0.0005487418547441365,233.00875852988648,0.00041996424033129576,306.1874819774408
393,0.0001515129585695865,844.2106589705378,0.0005436171854250881,233.60149119351362,0.000416046654540641,306.96596531467037
394,0.00015009700744308727,846.355941634159,0.0005385280975006475,234.19422385714077,0.0004121562002046966,307.7444486518999
395,0.00014869089978827762,848.5012242977803,0.000533474532777233,234.78695652076792,0.00040829283382437173,308.52293198912946
396,0.00014729461944230975,850.6465069614014,0.000528456431051464,235.37968918439503,0.0004044565103580045,309.301415326359
397,0.00014590814968673234,852.7917896250227,0.000523473730137374,235.97242184802218,0.00040064718324210244,310.07989866358855
398,0.00014453147325502983,854.9370722886439,0.0005185263658936276,236.56515451164933,0.00039686480441208417,310.85838200081815
399,0.0001431645723401626,857.0823549522652,0.0005136142722507414,237.15788717527647,0.00039310932432302833,311.6368653380477
400,0.00014180742860210818,859.2276376158864,0.0005087373812383003,237.75061983890362,0.0003893806919704211,312.41534867527724
401,0.00014046002317540058,861.3729202795076,0.0005038956230121701,238.34335250253076,0.0003856788549108984,313.1938320125068
402,0.00013912233667666939,863.5182029431288,0.0004990889258816966,238.9360851661579,0.000382003759282985,313.97231534973633
403,0.0001377943492121741,865.66348560675,0.0004943172163368897,239.52881782978505,0.00037835534982782196,314.75079868696594
404,0.00013647604038533457,867.8087682703713,0.0004895804190755904,240.1215504934122,0.00037473356990988093,315.5292820241955
405,0.0001351673893042566,869.9540509339924,0.0004848784570306133,240.71428315703935,0.0003711383615376616,316.307765361425
406,0.00013386837458925004,872.0993335976137,0.000480211251396859,241.3070158206665,0.00036756966538437227,317.0862486986546
407,0.0001325789743803395,874.2446162612349,0.00047557872165839807,241.8997484842936,0.0003640274208085843,317.8647320358841
408,0.00013129916634476547,876.3898989248562,0.00047098078561551857,242.49248114792076,0.00036051156587486323,318.64321537311366
409,0.00013002892768447692,878.5351815884774,0.00046641735941173237,243.0852138115479,0.00035702203737437223,319.42169871034326
410,0.00012876823514361115,880.6804642520987,0.0004618883575607391,243.67794647517505,0.0003535587708454409,320.2001820475728
411,0.00012751706501596218,882.8257469157198,0.0004573936929733424,244.2706791388022,0.00035012170059410015,320.97866538480235
412,0.0001262753931524353,884.971029579341,0.00045293327698431546,244.86341180242934,0.0003467107597145826,321.7571487220319
413,0.0001250431949684882,887.1163122429623,0.00044850701937920875,245.4561444660565,0.00034332588010977695,322.53563205926145
414,0.00012382044545155576,889.2615949065835,0.00044411482842110153,246.04887712968363,0.000339966992511644,323.31411539649105
415,0.00012260711916845828,891.4068775702048,0.0004397566108772891,246.64160979331078,0.0003366340265015834,324.0925987337206
416,0.00012140319027279298,893.5521602338259,0.0004354322720459054,247.23434245693792,0.0003333269105307508,324.87108207095014
417,0.00012020863251230638,895.6974428974472,0.00043114171578247275,247.82707512056507,0.0003300455719403262,325.6495654081797
418,0.00011902341923624717,897.8427255610684,0.0004268848445263799,248.4198077841922,0.000326789936981724,326.4280487454092
419,0.00011784752340269838,899.9880082246897,0.0004226615593272829,249.01254044781933,0.0003235599308367472,327.20653208263883
420,0.00011668091758588865,902.1332908883109,0.0004184717598714248,249.60527311144648,0.00032035547763768253,327.9850154198684
421,0.00011552357398348059,904.278573551932,0.00041431534450787097,250.19800577507363,0.00031717650048733106,328.7634987570979
422,0.00011437546442383504,906.4238562155533,0.0004101922102746574,250.79073843870077,0.00031402292147897316,329.54198209432747
423,0.00011323656037325242,908.5691388791745,0.000406102252924849,251.38347110232792,0.00031089466171626797,330.320465431557
424,0.00011210683294318754,910.7144215427958,0.0004020453669525008,251.97620376595506,0.0003077916413330791,331.0989487687866
425,0.00011098625289743845,912.859704206417,0.0003980214456185241,252.5689364295822,0.00030471377951323057,331.87743210601616
426,0.00010987479065930812,915.0049868700382,0.0003940303809764522,253.16166909320935,0.00030166099451018447,332.6559154432457
427,0.00010877241631873904,917.1502695336594,0.0003900720638981014,253.7544017568365,0.00029863320366664185,333.43439878047525
428,0.00010767909963941675,919.2955521972807,0.00038614638409912357,254.34713442046365,0.00029563032343406356,334.2128821177048
429,0.00010659481006584602,921.4408348609019,0.0003822532301644514,254.93986708409076,0.00029265226939210835,334.99136545493434
430,0.00010551951673039474,923.586117524523,0.0003783924895736292,255.5325997477179,0.0002896989562679848,335.76984879216394
431,0.00010445318846030677,925.7314001881443,0.000374564048726027,256.1253324113451,0.00028677029795571733,336.5483321293935
432,0.00010339579378468305,927.8766828517655,0.00037076779296593796,256.71806507497223,0.00028386620753532234,337.32681546662303
433,0.00010234730094142881,930.0219655153868,0.0003670036066075503,257.3107977385994,0.0002809865972918913,338.1052988038526
434,0.00010130767788416747,932.167248179008,0.00036327137295979773,257.9035304022265,0.0002781313787345809,338.8837821410821
435,0.00010027689228911907,934.3125308426293,0.00035957097435108135,258.4962630658536,0.0002753004626155083,339.6622654783117
436,9.925491156194439e-05,936.4578135062504,0.00035590229215386036,259.08899572948076,0.0002724937589485457,340.44074881554127
437,9.8241702844552e-05,938.6030961698717,0.00035226520680911144,259.6817283931079,0.0002697111770280152,341.2192321527708
438,9.723723302186847e-05,940.7483788334929,0.00034865959785065106,260.27446105673505,0.0002669526254472833,341.99771549000036
439,9.624146872857093e-05,942.8936614971141,0.00034508534392932054,260.8671937203622,0.00026421801211724805,342.7761988272299
440,9.525437635578157e-05,945.0389441607354,0.0003415423228370302,261.45992638398934,0.00026150724428472284,343.55468216445945
441,9.427592205772253e-05,947.1842268243565,0.000338030411530661,262.0526590476165,0.00025882022855070906,344.33316550168905
442,9.330607175833098e-05,949.3295094879778,0.00033454948615581803,262.64539171124363,0.0002561568708885615,345.1116488389186
443,9.234479115783436e-05,951.474792151599,0.0003310994220704391,263.2381243748708,0.0002535170766620399,345.89013217614814
444,9.139204573928363e-05,953.6200748152203,0.00032768009386825064,263.8308570384979,0.0002509007506432465,346.6686155133777
445,9.04478007750454e-05,955.7653574788415,0.00032429137540207324,264.42358970212507,0.0002483077970304494,347.44709885060723
446,8.951202133325097e-05,957.9106401424627,0.00032093313980696844,265.0163223657522,0.00024573811946578835,348.22558218783684
447,8.8584672284203e-05,960.0559228060839,0.00031760525952323254,265.60905502937936,0.00024319162105286085,349.0040655250664
448,8.766571830673811e-05,962.2012054697052,0.00031430760631922773,266.2017876930065,0.00024066820437418715,349.7825488622959
449,8.67551238945452e-05,964.3464881333264,0.0003110400513140551,266.79452035663365,0.0002381677715085552,350.56103219952547
450,8.58528533624388e-05,966.4917707969475,0.00030780246500005987,267.3872530202608,0.0002356902240482385,351.339515536755
451,8.495887085258768e-05,968.6370534605688,0.00030459471726517503,267.97998568388795,0.00023323546311609133,352.1179988739846
452,8.407314034069662e-05,970.78233612419,0.0003014166774150952,268.5727183475151,0.0002308033893825167,352.89648221121416
453,8.319562564214194e-05,972.9276187878113,0.00029826821419528263,269.16545101114224,0.00022839390308230256,353.6749655484437
454,8.232629041806045e-05,975.0729014514325,0.0002951491958128001,269.7581836747694,0.0002260069040313329,354.45344888567325
455,8.146509818139007e-05,977.2181841150538,0.0002920594899579717,270.35091633839653,0.00022364229164316445,355.2319322229028
456,8.061201230286307e-05,979.3634667786749,0.0002889989638258697,270.9436490020237,0.00022129996494547126,356.0104155601324
457,7.976699601694982e-05,981.5087494422962,0.00028596748413762255,271.53638166565077,0.0002189798225963559,356.78889889736195
458,7.893001242775475e-05,983.6540321059174,0.0002829649171615468,272.1291143292779,0.00021668176290052526,357.5673822345915
459,7.810102451486188e-05,985.7993147695386,0.00027999112873409716,272.72184699290506,0.00021440568382532837,358.34586557182104
460,7.727999513913034e-05,987.9445974331599,0.0002770459842806371,273.3145796565322,0.0002121514830166583,359.1243489090506
461,7.646688704844023e-05,990.089880096781,0.0002741293488360238,273.90731232015935,0.0002099190578147145,359.9028322462801
462,7.566166288338686e-05,992.2351627604023,0.00027124108706501164,274.5000449837865,0.00020770830526962362,360.68131558350973
463,7.486428518292439e-05,994.3804454240235,0.00026838106328246655,275.09277764741364,0.00020551912215692128,361.4597989207393
464,7.407471638995702e-05,996.5257280876448,0.00026554914147339486,275.6855103110408,0.0002033514049928896,362.2382822579688
465,7.329291885687914e-05,998.671010751266,0.0002627451853127831,276.27824297466793,0.00020120505004975154,363.01676559519836
466,7.251885485106239e-05,1000.8162934148872,0.0002599690581852471,276.8709756382951,0.00019907995337072257,363.7952489324279
467,7.175248656029008e-05,1002.9615760785084,0.00025722062320449046,277.4637083019222,0.00019697601078491364,364.5737322696575
468,7.099377609813849e-05,1005.1068587421296,0.0002544997432325696,278.05644096554937,0.0001948931179220911,365.35221560688706
469,7.024268550930489e-05,1007.2521414057509,0.0002518062808989656,278.6491736291765,0.00019283117022728737,366.1306989441166
470,6.949917677488166e-05,1009.397424069372,0.00024914009861946065,279.24190629280366,0.00019079006297526298,366.90918228134615
471,6.876321181757595e-05,1011.5427067329933,0.0002465010586148203,279.8346389564308,0.00018876969128482128,367.6876656185757
472,6.803475250687572e-05,1013.6879893966145,0.00024388902292927478,280.42737162005795,0.00018676995013297248,368.46614895580524
473,6.731376066416041e-05,1015.8332720602358,0.0002413038534488064,281.0201042836851,0.0001847907343689458,369.24463229303484
474,6.660019806775692e-05,1017.978554723857,0.00023874541191923546,281.61283694731225,0.00018283193872805256,370.0231156302644
475,6.589402645794018e-05,1020.1238373874783,0.00023621355996410762,282.2055696109394,0.0001808934578453954,370.80159896749393
476,6.51952075418786e-05,1022.2691200510994,0.00023370815910237852,282.79830227456654,0.00017897518626942453,371.5800823047235
477,6.450370299852349e-05,1024.4144027147206,0.00023122907076589914,283.3910349381937,0.000177077018475342,372.358565641953
478,6.381947448344234e-05,1026.5596853783418,0.00022877615631669663,283.98376760182083,0.00017519884887835102,373.1370489791826
479,6.314248363359654e-05,1028.7049680419632,0.0002263492770640545,284.5765002654479,0.00017334057184675034,373.91553231641217
480,6.247269207206241e-05,1030.8502507055844,0.00022394829428138465,285.16923292907506,0.00017150208171487312,374.6940156536417
481,6.181006141269506e-05,1032.9955333692055,0.0002215730692228999,285.7619655927022,0.000169683272795872,375.47249899087126
482,6.115455326473649e-05,1035.1408160328267,0.0002192234631400779,286.35469825632936,0.0001678840393943452,376.2509823281008
483,6.050612923736637e-05,1037.286098696448,0.0002168993372979201,286.9474309199565,0.00016610427581880747,377.0294656653304
484,5.986475094419552e-05,1039.4313813600693,0.0002146005529910054,287.54016358358365,0.00016434387639400498,377.80794900255995
485,5.923038000770212e-05,1041.5766640236905,0.0002123269715593351,288.1328962472108,0.0001626027354730693,378.5864323397895
486,5.860297806361113e-05,1043.7219466873116,0.0002100784544039725,288.72562891083794,0.00016088074744951685,379.36491567701904
487,5.7982506765215425e-05,1045.8672293509328,0.00020785486300247308,289.3183615744651,0.0001591778067690886,380.1433990142486
488,5.73689277876399e-05,1048.0125120145542,0.00020565605892410862,289.91109423809223,0.00015749380794143102,380.9218823514782
489,5.676220283204773e-05,1050.1577946781754,0.00020348190384488046,290.5038269017194,0.00015582864555161878,381.70036568870773
490,5.616229362978853e-05,1052.3030773417966,0.0002013322595623258,291.0965595653465,0.0001541822142715183,382.4788490259373
491,5.556916194648882e-05,1054.4483600054177,0.00019920698801011445,291.68929222897367,0.0001525544088709912,383.2573323631668
492,5.498276958608442e-05,1056.5936426690391,0.00019710595127243565,292.2820248926008,0.00015094512422893965,384.03581570039637
493,5.4403078394795295e-05,1058.7389253326603,0.0001950290115981774,292.87475755622796,0.00014935425534419054,384.8142990376259
494,5.3830050265041456e-05,1060.8842079962815,0.0001929760314148933,293.4674902198551,0.00014778169734622055,385.5927823748555
495,5.326364713930107e-05,1063.0294906599026,0.0001909468733425617,294.06022288348225,0.00014622734550572252,386.37126571208506
496,5.2703831013910964e-05,1065.1747733235238,0.00018894140020713483,294.6529555471094,0.00014469109524500878,387.1497490493146
497,5.215056394280797e-05,1067.3200559871452,0.0001869594750538777,295.24568821073655,0.00014317284214825722,387.92823238654415
498,5.1603808041213016e-05,1069.4653386507664,0.00018500096116049632,295.8384208743637,0.00014167248197159663,388.7067157237737
499,5.106352548925602e-05,1071.6106213143876,0.00018306572205005782,296.43115353799084,0.0001401899106530306,389.4851990610033
500,5.0529678535543565e-05,1073.7559039780087,0.00018115362150369885,297.023886201618,0.0001387250243222035,390.26368239823285
501,5.000222950066747e-05,1075.9011866416301,0.00017926452357312637,297.6166188652451,0.00013727771931000462,391.0421657354624
502,4.948114078065633e-05,1078.0464693052513,0.00017739829259290593,298.2093515288722,0.0001358478921580133,391.82064907269194
503,4.896637485036741e-05,1080.1917519688725,0.00017555479319254351,298.80208419249936,0.000134435439627784,392.5991324099215
504,4.8457894266822e-05,1082.3370346324937,0.0001737338903083562,299.3948168561265,0.0001330402587099723,393.377615747151
505,4.7955661672481675e-05,1084.4823172961148,0.00017193544919513417,299.98754951975366,0.0001316622466332999,394.1560990843806
506,4.745963979846711e-05,1086.6275999597362,0.00017015933543759485,300.5802821833808,0.00013030130087336212,394.9345824216102
507,4.6969791467718814e-05,1088.7728826233574,0.00016840541496162658,301.17301484700795,0.00012895731916127477,395.7130657588397
508,4.648607959810015e-05,1090.9181652869786,0.00016667355404532583,301.7657475106351,0.00012763019949216259,396.49154909606926
509,4.6008467205442334e-05,1093.0634479505998,0.000164963619329826,302.35848017426224,0.00012631984013348934,397.2700324332988
510,4.553691740653241e-05,1095.2087306142212,0.0001632754778299188,302.9512128378894,0.00012502613963322946,398.0485157705284
511,4.507139342204307e-05,1097.3540132778423,0.00016160899694446789,303.54394550151653,0.0001237489968278811,398.82699910775796
512,4.46118585794055e-05,1099.4992959414635,0.000159964044466617,304.1366781651437,0.00012248831085032147,399.6054824449875
513,4.415827631562456e-05,1101.6445786050847,0.0001583404885937911,304.7294108287708,0.00012124398113750573,400.38396578221705
514,4.371061018003738e-05,1103.7898612687059,0.00015673819793749193,305.32214349239797,0.00012001590743800737,401.1624491194466
515,4.3268823837014083e-05,1105.9351439323273,0.0001551570415328892,305.9148761560251,0.00011880398981940323,401.9409324566762
516,4.283288106860292e-05,1108.0804265959484,0.00015359688884820588,306.50760881965226,0.00011760812867550142,402.71941579390574
517,4.2402745777117014e-05,1110.2257092595696,0.00015205760979390023,307.1003414832794,0.00011642822473341343,403.4978991311353
518,4.197838198766624e-05,1112.3709919231908,0.00015053907473164477,307.69307414690655,0.0001152641790604718,404.27638246836483
519,4.155975385063141e-05,1114.5162745868122,0.00014904115448310186,308.2858068105337,0.00011411589307099152,405.0548658055944
520,4.114682564408329e-05,1116.6615572504334,0.00014756372033849707,308.87853947416085,0.00011298326853287789,405.833349142824
521,4.073956177614464e-05,1118.8068399140545,0.00014610664406499192,309.471272137788,0.00011186620757408105,406.6118324800535
522,4.033792678729729e-05,1120.9521225776757,0.0001446697979148548,310.06400480141514,0.00011076461268889529,407.39031581728307
523,3.994188535263283e-05,1123.0974052412969,0.00014325305463343342,310.6567374650423,0.00010967838674410731,408.1687991545126
524,3.955140228404868e-05,1125.2426879049183,0.00014185628746692642,311.2494701286694,0.00010860743298499198,408.94728249174216
525,3.9166442532388213e-05,1127.3879705685395,0.0001404793701699572,311.8422027922965,0.00010755165504115542,409.7257658289717
526,3.878697118952639e-05,1129.5332532321606,0.00013912217701295105,312.43493545592366,0.00010651095693222805,410.5042491662013
527,3.841295349040031e-05,1131.6785358957818,0.0001377845827893141,313.0276681195508,0.0001054852430734077,411.28273250343085
528,3.8044354814985515e-05,1133.8238185594032,0.00013646646282241756,313.62040078317796,0.00010447441828085112,412.0612158406604
529,3.7681140690217906e-05,1135.9691012230244,0.00013516769297238564,314.2131334468051,0.00010347838777691819,412.83969917788994
530,3.732327679186155e-05,1138.1143838866456,0.0001338881496426907,314.80586611043225,0.0001024970571952673,413.6181825151195
531,3.6970728946322656e-05,1140.2596665502667,0.00013262770978655442,315.3985987740594,0.00010153033258580227,414.3966658523491
532,3.6623463132410384e-05,1142.404949213888,0.00013138625091315713,315.99133143768654,0.00010057812041947345,415.17514918957863
533,3.628144548304386e-05,1144.5502318775093,0.00013016365109365537,316.5840641013137,9.964032759293191e-05,415.9536325268082
534,3.594464228690682e-05,1146.6955145411305,0.0001289597889670099,317.17679676494083,9.871686143303778e-05,416.7321158640377
535,3.5613019990048834e-05,1148.8407972047517,0.00012777454374562365,317.769529428568,9.78076297012249e-05,417.51059920126727
536,3.5286545197434786e-05,1150.9860798683728,0.00012660779522079271,318.3622620921951,9.691254059772095e-05,418.2890825384968
537,3.4965184674441654e-05,1153.1313625319942,0.00012545942376796833,318.95499475582227,9.603150276562395e-05,419.0675658757264
538,3.4648905348304034e-05,1155.2766451956154,0.00012432931035183446,319.5477274194494,9.516442529483758e-05,419.84604921295596
539,3.4337674309507476e-05,1157.4219278592366,0.00012321733653119975,320.14046008307656,9.431121772586406e-05,420.6245325501855
540,3.403145881313095e-05,1159.5672105228577,0.00012212338446370525,320.7331927467037,9.347179005345655e-05,421.40301588741505
541,3.3730226280138436e-05,1161.712493186479,0.00012104733691035033,321.32592541033085,9.264605273013228e-05,422.1814992246446
542,3.343394429861969e-05,1163.8577758501003,0.00011998907723983583,321.918658073958,9.183391666954582e-05,422.9599825618742
543,3.314258062498089e-05,1166.0030585137215,0.00011894848943272779,322.51139073758515,9.103529324972546e-05,423.73846589910374
544,3.2856103185085095e-05,1168.1483411773427,0.00011792545808544115,323.1041234012123,9.025009431617142e-05,424.5169492363333
545,3.2574480075343354e-05,1170.2936238409638,0.0001169198684140465,323.69685606483944,8.947823218481815e-05,425.29543257356283
546,3.229767956375613e-05,1172.4389065045852,0.00011593160625789859,324.2895887284665,8.871961964486164e-05,426.0739159107924
547,3.202567009090635e-05,1174.5841891682064,0.00011496055808309007,324.8823213920937,8.797416996145203e-05,426.852399248022
548,3.175842027090303e-05,1176.7294718318276,0.00011400661098573128,325.4750540557208,8.724179687825296e-05,427.6308825852515
549,3.1495898892277374e-05,1178.8747544954488,0.00011306965269505597,326.06778671934796,8.652241461986798e-05,428.4093659224811
550,3.123807491883056e-05,1181.02003715907,0.00011214957157635631,326.6605193829751,8.581593789413637e-05,429.1878492597106
551,3.0984917490433833e-05,1183.1653198226913,0.00011124625663374623,327.25325204660226,8.51222818942975e-05,429.96633259694016
552,3.0736395923782026e-05,1185.3106024863125,0.00011035959751275663,327.8459847102294,8.444136230102624e-05,430.74481593416976
553,3.049247971309942e-05,1187.4558851499337,0.0001094894845027621,328.43871737385655,8.377309528434003e-05,431.5232992713993
554,3.0253138530799618e-05,1189.6011678135549,0.00010863580853924165,329.0314500374837,8.311739750537746e-05,432.30178260862886
555,3.0018342228099378e-05,1191.7464504771763,0.00010779846120587364,329.62418270111084,8.247418611805166e-05,433.0802659458584
556,2.978806083558642e-05,1193.8917331407974,0.00010697733473646736,330.216915364738,8.184337877057749e-05,433.85874928308795
557,2.9562264563742136e-05,1196.0370158044186,0.00010617232201673202,330.80964802836513,8.122489360687435e-05,434.6372326203175
558,2.934092380341917e-05,1198.1822984680398,0.00010538331658588513,331.4023806919923,8.061864926784623e-05,435.4157159575471
559,2.9124009126274607e-05,1200.327581131661,0.0001046102126381003,331.9951133556194,8.002456489253873e-05,436.19419929477664
560,2.8911491285158708e-05,1202.4728637952824,0.00010385290502379783,332.58784601924657,7.944256011917538e-05,436.9726826320062
561,2.8703341214460335e-05,1204.6181464589035,0.00010311128925077791,333.1805786828737,7.887255508607399e-05,437.75116596923573
562,2.8499530030408302e-05,1206.7634291225247,0.00010238526148519899,333.77331134650086,7.83144704324435e-05,438.5296493064653
563,2.8300029031330417e-05,1208.908711786146,0.00010167471855240142,334.366044010128,7.776822729906318e-05,439.3081326436949
564,2.8104809697869463e-05,1211.0539944497673,0.0001009795579375796,334.95877667375515,7.723374732884536e-05,440.0866159809244
565,2.7913843693157237e-05,1213.1992771133885,0.00010029967778630246,335.5515093373823,7.671095266728191e-05,440.86509931815397
566,2.7727102862946714e-05,1215.3445597770096,9.963497690488477e-05,336.14424200100945,7.619976596277635e-05,441.6435826553835
567,2.7544559235702877e-05,1217.4898424406308,9.898535476061059e-05,336.7369746646366,7.570011036686298e-05,442.42206599261306
568,2.7366185022652563e-05,1219.635125104252,9.835071148180966e-05,337.3297073282637,7.52119095343129e-05,443.2005493298426
569,2.719195261779387e-05,1221.7804077678734,9.773094785778918e-05,337.9224399918908,7.473508762312974e-05,443.9790326670722
570,2.702183459786537e-05,1223.9256904314946,9.712596533862217e-05,338.515172655518,7.426956929443496e-05,444.75751600430175
571,2.685580372227561e-05,1226.0709730951157,9.653566603479387e-05,339.1079053191451,7.381527971224422e-05,445.5359993415313
572,2.6693832932993397e-05,1228.216255758737,9.595995271670725e-05,339.70063798277226,7.337214454313637e-05,446.31448267876084
573,2.6535895354399233e-05,1230.3615384223583,9.539872881405016e-05,340.2933706463994,7.294008995581603e-05,447.0929660159904
574,2.6381964293098347e-05,1232.5068210859795,9.485189841502486e-05,340.88610331002656,7.251904262057042e-05,447.87144935322
575,2.6232013237695678e-05,1234.6521037496007,9.431936626544178e-05,341.4788359736537,7.210892970862257e-05,448.64993269044953
576,2.60860158585333e-05,1236.7973864132218,9.380103776767936e-05,342.07156863728085,7.170967889138132e-05,449.4284160276791
577,2.594394600739094e-05,1238.942669076843,9.329681897951045e-05,342.664301300908,7.132121833958948e-05,450.2068993649086
578,2.5805777717149423e-05,1241.0879517404644,9.28066166127986e-05,343.25703396453514,7.094347672237181e-05,450.98538270213817
579,2.56714852014183e-05,1243.2332344040856,9.233033803206397e-05,343.8497666281623,7.05763832061834e-05,451.76386603936777
580,2.5541042854127305e-05,1245.3785170677068,9.18678912529221e-05,344.44249929178943,7.021986745365996e-05,452.5423493765973
581,2.54144252490827e-05,1247.523799731328,9.141918494039552e-05,345.0352319554166,6.987385962237118e-05,453.32083271382686
582,2.5291607139488494e-05,1249.6690823949493,9.09841284071012e-05,345.6279646190437,6.953829036347852e-05,454.0993160510564
583,2.517256345743346e-05,1251.8143650585705,9.056263161131482e-05,346.22069728267087,6.921309082029837e-05,454.87779938828595
584,2.505726931334372e-05,1253.9596477221917,9.015460515491325e-05,346.813429946298,6.889819262677203e-05,455.65628272551555
585,2.4945699995402143e-05,1256.1049303858128,8.975996028119705e-05,347.40616260992516,6.859352790584367e-05,456.4347660627451
586,2.483783096893433e-05,1258.250213049434,8.937860887259526e-05,347.9988952735523,6.829902926774741e-05,457.21324939997464
587,2.4733637875762022e-05,1260.3954957130554,8.901046344825265e-05,348.59162793717945,6.801462980820505e-05,457.9917327372042
588,2.463309653352425e-05,1262.5407783766766,8.865543716150257e-05,349.1843606008066,6.77402631065352e-05,458.77021607443373
589,2.453618293496668e-05,1264.6860610402978,8.831344379722615e-05,349.77709326443374,6.747586322367546e-05,459.5486994116633
590,2.444287324719958e-05,1266.831343703919,8.798439776909944e-05,350.36982592806083,6.722136470011891e-05,460.3271827488929
591,2.4353143810925013e-05,1268.9766263675403,8.766821411673055e-05,350.962558591688,6.697670255376571e-05,461.1056660861224
592,2.426697113963352e-05,1271.1219090311615,8.736480850268856e-05,351.5552912553151,6.674181227769152e-05,461.88414942335197
593,2.418433191877077e-05,1273.2671916947827,8.707409720942501e-05,352.1480239189423,6.65166298378339e-05,462.6626327605815
594,2.4105203004874785e-05,1275.4124743584039,8.679599713609029e-05,352.7407565825694,6.630109167059767e-05,463.44111609781106
595,2.4029561424684113e-05,1277.557757022025,8.65304257952465e-05,353.33348924619656,6.609513468038071e-05,464.21959943504066
596,2.3957384374217196e-05,1279.7030396856464,8.62773013094782e-05,353.9262219098237,6.58986962370217e-05,464.9980827722702
597,2.3888649217823895e-05,1281.8483223492676,8.603654240790298e-05,354.51895457345086,6.571171417317034e-05,465.77656610949975
598,2.3823333487209038e-05,1283.9936050128888,8.580806842258309e-05,355.111687237078,6.553412678158205e-05,466.5550494467293
599,2.376141488042883e-05,1286.13888767651,8.55917992848403e-05,355.70441990070515,6.536587281233796e-05,467.33353278395884
600,2.3702871260860554e-05,1288.2841703401314,8.538765552147499e-05,356.2971525643323,6.520689146999171e-05,468.1120161211884
601,2.364768065614584e-05,1290.4294530037525,8.519555825089198e-05,356.88988522795944,6.505712241064405e-05,468.890499458418
602,2.3595821257108075e-05,1292.5747356673737,8.501542917913381e-05,357.4826178915866,6.49165057389468e-05,469.66898279564754
603,2.3547271416644548e-05,1294.720018330995,8.484719059582375e-05,358.07535055521373,6.47849820050371e-05,470.4474661328771
604,2.3502009648593393e-05,1296.865300994616,8.469076537002013e-05,358.6680832188409,6.466249220140355e-05,471.2259494701066
605,2.3460014626576333e-05,1299.0105836582375,8.454607694598328e-05,359.260815882468,6.454897775968532e-05,472.0044328073362
606,2.342126518281718e-05,1301.1558663218586,8.441304933885718e-05,359.85354854609517,6.444438054740536e-05,472.7829161445658
607,2.3385740306936786e-05,1303.3011489854798,8.429160713026709e-05,360.4462812097223,6.434864286463936e-05,473.5613994817953
608,2.335341914472506e-05,1305.446431649101,8.418167546383513e-05,361.03901387334946,6.426170744062125e-05,474.33988281902487
609,2.332428099689006e-05,1307.5917143127224,8.408318004061519e-05,361.6317465369766,6.418351743028684e-05,475.1183661562544
610,2.329830531778512e-05,1309.7369969763436,8.399604711444905e-05,362.22447920060375,6.411401641075687e-05,475.89684949348396
611,2.3275471714114106e-05,1311.8822796399647,8.392020348724506e-05,362.8172118642309,6.405314837776027e-05,476.67533283071356
612,2.3255759943615455e-05,1314.027562303586,8.385557650418149e-05,363.40994452785804,6.400085774199954e-05,477.4538161679431
613,2.3239149913725306e-05,1316.172844967207,8.38020940488356e-05,364.00267719148513,6.395708932545919e-05,478.23229950517265
614,2.3225621680220404e-05,1318.3181276308285,8.375968453824054e-05,364.5954098551123,6.392178835765813e-05,479.0107828424022
615,2.3215155445840973e-05,1320.4634102944497,8.372827691787175e-05,365.1881425187394,6.38949004718481e-05,479.78926617963174
616,2.3207731558894154e-05,1322.6086929580708,8.370780065656381e-05,365.7808751823666,6.387637170115862e-05,480.56774951686134
617,2.320333051183849e-05,1324.753975621692,8.369818574136043e-05,366.3736078459937,6.386614847469004e-05,481.3462328540909
618,2.320193293984984e-05,1326.8992582853134,8.369936267229827e-05,366.96634050962086,6.386417761355612e-05,482.12471619132043
619,2.3203519619369154e-05,1329.0445409489346,8.37112624571268e-05,367.559073173248,6.387040632687678e-05,482.90319952855
620,2.3208071466632737e-05,1331.1898236125558,8.373381660596563e-05,368.15180583687516,6.388478220772315e-05,483.6816828657795
621,2.321556953618514e-05,1333.335106276177,8.376695712590082e-05,368.7445385005023,6.390725322901521e-05,484.46016620300907
622,2.3225995019375523e-05,1335.480388939798,8.381061651552204e-05,369.33727116412945,6.393776773937406e-05,485.23864954023867
623,2.323932924283758e-05,1337.6256716034195,8.386472775940205e-05,369.9300038277566,6.397627445892951e-05,486.0171328774682
624,2.325555366695366e-05,1339.7709542670407,8.392922432252024e-05,370.52273649138374,6.402272247508458e-05,486.79561621469776
625,2.3274649884303606e-05,1341.9162369306619,8.400404014463136e-05,371.1154691550109,6.407706123823789e-05,487.5740995519273
626,2.329659961809851e-05,1344.061519594283,8.408910963458203e-05,371.70820181863803,6.41392405574654e-05,488.35258288915685
627,2.3321384720600052e-05,1346.2068022579044,8.418436766457552e-05,372.3009344822652,6.420921059616242e-05,489.13106622638645
628,2.3348987171525867e-05,1348.3520849215256,8.428974956438713e-05,372.8936671458923,6.428692186764753e-05,489.909549563616
629,2.3379389076441127e-05,1350.4973675851468,8.44051911155317e-05,373.48639980951947,6.437232523072922e-05,490.68803290084554
630,2.3412572665137165e-05,1352.642650248768,8.453062854538435e-05,374.0791324731466,6.446537188523678e-05,491.4665162380751
631,2.3448520289997287e-05,1354.7879329123891,8.466599852125681e-05,374.67186513677376,6.456601336751641e-05,492.24499957530463
632,2.3487214424350302e-05,1356.9332155760105,8.481123814443006e-05,375.2645978004009,6.467420154589404e-05,493.0234829125342
633,2.3528637660812257e-05,1359.0784982396317,8.49662849441457e-05,375.85733046402805,6.478988861610565e-05,493.8019662497638
634,2.3572772709616806e-05,1361.2237809032529,8.513107687155695e-05,376.4500631276552,6.491302709669687e-05,494.5804495869933
635,2.361960239693455e-05,1363.369063566874,8.53055522936414e-05,377.0427957912823,6.50435698243925e-05,495.35893292422287
636,2.3669109663181933e-05,1365.5143462304954,8.548964998707643e-05,377.63552845490943,6.518146994943753e-05,496.1374162614524
637,2.3721277561320003e-05,1367.6596288941166,8.568330913207955e-05,378.2282611185366,6.532668093091063e-05,496.91589959868196
638,2.3776089255143543e-05,1369.8049115577378,8.588646930621487e-05,378.8209937821637,6.547915653201145e-05,497.69438293591156
639,2.3833528017561024e-05,1371.950194221359,8.609907047816709e-05,379.41372644579087,6.563885081532269e-05,498.4728662731411
640,2.389357722886569e-05,1374.0954768849801,8.63210530014849e-05,380.006459109418,6.580571813804867e-05,499.25134961037065
641,2.3956220374998356e-05,1376.2407595486015,8.655235760829521e-05,380.59919177304516,6.597971314723072e-05,500.0298329476002
642,2.4021441045802215e-05,1378.3860422122227,8.679292540298949e-05,381.1919244366723,6.616079077494134e-05,500.80831628482974
643,2.4089222933270246e-05,1380.531324875844,8.704269785588423e-05,381.78465710029946,6.634890623345785e-05,501.58679962205935
644,2.415954982978538e-05,1382.676607539465,8.730161679685659e-05,382.3773897639266,6.654401501041692e-05,502.3652829592889
645,2.4232405626354206e-05,1384.8218902030865,8.756962440895695e-05,382.97012242755375,6.674607286395101e-05,503.14376629651844
646,2.4307774310834176e-05,1386.9671728667076,8.7846663222e-05,383.5628550911809,6.695503581780797e-05,503.922249633748
647,2.4385639966155337e-05,1389.1124555303288,8.813267610613554e-05,384.15558775480804,6.71708601564548e-05,504.7007329709775
648,2.446598676853631e-05,1391.25773819395,8.842760626540082e-05,384.7483204184352,6.739350242016692e-05,505.4792163082071
649,2.4548798985695577e-05,1393.4030208575714,8.873139723125584e-05,385.34105308206233,6.762291940010386e-05,506.2576996454367
650,2.4634060975057958e-05,1395.5483035211926,8.904399285610248e-05,385.9337857456895,6.785906813337293e-05,507.0361829826662
651,2.4721757181957104e-05,1397.6935861848137,8.936533730679032e-05,386.5265184093166,6.81019058980812e-05,507.81466631989576
652,2.4811872137834153e-05,1399.838868848435,8.969537505810925e-05,387.11925107294377,6.835139020837798e-05,508.5931496571253
653,2.49043904584331e-05,1401.984151512056,9.00340508862708e-05,387.7119837365709,6.860747880948783e-05,509.37163299435485
654,2.4999296841993168e-05,1404.1294341756775,9.038130986237981e-05,388.30471640019806,6.887012967273628e-05,510.15011633158446
655,2.509657606743861e-05,1406.2747168392987,9.073709734589825e-05,388.8974490638252,6.913930099056818e-05,510.928599668814
656,2.519621299256659e-05,1408.4199995029198,9.110135897810117e-05,389.49018172745235,6.941495117156124e-05,511.70708300604355
657,2.5298192552233117e-05,1410.565282166541,9.147404067552817e-05,390.08291439107944,6.969703883543421e-05,512.4855663432731
658,2.540249975653773e-05,1412.7105648301624,9.18550886234304e-05,390.6756470547066,6.998552280805216e-05,513.2640496805027
659,2.550911968900721e-05,1414.8558474937836,9.224444926921475e-05,391.26837971833373,7.028036211642948e-05,514.0425330177322
660,2.5618037504778875e-05,1417.0011301574048,9.264206931588743e-05,391.8611123819609,7.058151598373121e-05,514.8210163549618
661,2.572923842878357e-05,1419.146412821026,9.304789571549737e-05,392.453845045588,7.088894382427453e-05,515.5994996921913
662,2.5842707753928978e-05,1421.291695484647,9.346187566258134e-05,393.04657770921517,7.120260523853094e-05,516.3779830294209
663,2.5958430839283603e-05,1423.4369781482685,9.388395658761177e-05,393.6393103728423,7.152246000813049e-05,517.1564663666504
664,2.6076393108261582e-05,1425.5822608118897,9.431408615044979e-05,394.23204303646946,7.184846809086917e-05,517.93494970388
665,2.6196580046809146e-05,1427.7275434755109,9.475221223380284e-05,394.8247757000966,7.218058961571976e-05,518.7134330411095
666,2.63189772015927e-05,1429.872826139132,9.519828293669056e-05,395.41750836372375,7.251878487784867e-05,519.491916378339
667,2.6443570178189054e-05,1432.0181088027534,9.565224656791811e-05,396.0102410273509,7.286301433363821e-05,520.2703997155687
668,2.6570344639278255e-05,1434.1633914663746,9.611405163956024e-05,396.60297369097805,7.321323859571607e-05,521.0488830527983
669,2.6699286302839292e-05,1436.3086741299958,9.658364686045572e-05,397.1957063546052,7.356941842799363e-05,521.8273663900278
670,2.68303809403491e-05,1438.453956793617,9.70609811297149e-05,397.78843901823234,7.393151474071276e-05,522.6058497272574
671,2.696361437498511e-05,1440.5992394572381,9.754600353024053e-05,398.3811716818595,7.429948858550306e-05,523.3843330644869
672,2.7098972479832024e-05,1442.7445221208595,9.803866332226402e-05,398.97390434548663,7.467330115045075e-05,524.1628164017164
673,2.723644117609266e-05,1444.8898047844807,9.853890993689814e-05,399.5666370091138,7.505291375517898e-05,524.941299738946
674,2.7376006431303864e-05,1447.0350874481019,9.90466929697073e-05,400.1593696727409,7.543828784594207e-05,525.7197830761755
675,2.7517654257557237e-05,1449.180370111723,9.956196217429685e-05,400.75210233636807,7.58293849907338e-05,526.4982664134051
676,2.7661370709725603e-05,1451.3256527753445,0.00010008466745592251,401.3448349999952,7.622616687441049e-05,527.2767497506346
677,2.7807141883694856e-05,1453.4709354389656,0.00010061475886512185,401.93756766362236,7.662859529383076e-05,528.0552330878642
678,2.7954953914602538e-05,1455.6162181025868,0.00010115218659136791,402.5303003272495,7.703663215301223e-05,528.8337164250938
679,2.810479297508236e-05,1457.761500766208,0.00010169690095674731,403.1230329908766,7.74502394583058e-05,529.6121997623234
680,2.8256645273516032e-05,1459.9067834298291,0.00010224885240966369,403.71576565450374,7.786937931358996e-05,530.3906830995529
681,2.8410497052291942e-05,1462.0520660934505,0.00010280799151856705,404.3084983181309,7.82940139154842e-05,531.1691664367825
682,2.85663345860716e-05,1464.1973487570717,0.0001033742689657117,404.90123098175803,7.872410554858367e-05,531.947649774012
683,2.8724144180063862e-05,1466.342631420693,0.00010394763554094245,405.4939636453852,7.915961658071558e-05,532.7261331112416
684,2.8883912168307424e-05,1468.487914084314,0.00010452804213551152,406.0866963090123,7.960050945821849e-05,533.5046164484711
685,2.904562491196175e-05,1470.6331967479355,0.000105115439735926,406.67942897263947,8.004674670124501e-05,534.2830997857006
686,2.9209268797606993e-05,1472.7784794115566,0.00010570977941782888,407.2721616362666,8.049829089908935e-05,535.0615831229302
687,2.9374830235553057e-05,1474.9237620751778,0.00010631101233991272,407.86489429989376,8.09551047055402e-05,535.8400664601597
688,2.9542295658158264e-05,1477.069044738799,0.00010691908973786892,408.4576269635209,8.14171508342597e-05,536.6185497973893
689,2.971165151815768e-05,1479.2143274024202,0.00010753396291837259,409.05035962714805,8.188439205419039e-05,537.3970331346189
690,2.9882884287001862e-05,1481.3596100660416,0.00010815558325310461,409.6430922907752,8.235679118498912e-05,538.1755164718485
691,3.0055980453205815e-05,1483.5048927296627,0.00010878390217281229,410.23582495440235,8.283431109249112e-05,538.953999809078
692,3.0230926520709056e-05,1485.650175393284,0.00010941887116140876,410.8285576180295,8.331691468420323e-05,539.7324831463076
693,3.0407709007246433e-05,1487.795458056905,0.00011006044175011342,411.42129028165664,8.380456490482791e-05,540.5109664835371
694,3.058631444273071e-05,1489.9407407205265,0.00011070856551163384,412.0140229452838,8.429722473181857e-05,541.2894498207667
695,3.076672936764654e-05,1492.0860233841477,0.0001113631940543901,412.60675560891093,8.479485717096797e-05,542.0679331579962
696,3.094894033145667e-05,1494.2313060477688,0.00011202427901678323,413.1994882725381,8.529742525202895e-05,542.8464164952258
697,3.1132933891020464e-05,1496.37658871139,0.00011269177206150817,413.7922209361652,8.580489202436955e-05,543.6248998324553
698,3.1318696609024846e-05,1498.5218713750112,0.00011336562486991263,414.38495359979237,8.63172205526632e-05,544.4033831696848
699,3.1506215052428345e-05,1500.6671540386326,0.00011404578913640325,414.9776862634195,8.68343739126138e-05,545.1818665069145
700,3.1695475790918234e-05,1502.8124367022538,0.00011473221656289914,415.57041892704666,8.735631518671777e-05,545.960349844144
701,3.18864653953811e-05,1504.957719365875,0.00011542485885333472,416.1631515906738,8.788300746006337e-05,546.7388331813736
702,3.207917043638744e-05,1507.103002029496,0.00011612366770821227,416.7558842543009,8.841441381616756e-05,547.5173165186031
703,3.227357748268983e-05,1509.2482846931175,0.0001168285948192063,417.34861691792804,8.895049733285141e-05,548.2957998558327
704,3.246967309973576e-05,1511.3935673567387,0.00011753959186381824,417.9413495815552,8.949122107815605e-05,549.0742831930622
705,3.2667443848195086e-05,1513.5388500203599,0.0001182566105000859,418.53408224518233,9.003654810629728e-05,549.8527665302918
706,3.286687628250208e-05,1515.684132683981,0.00011897960236134543,419.1268149088095,9.058644145366268e-05,550.6312498675213
707,3.306795694941273e-05,1517.8294153476022,0.00011970851905104879,419.7195475724366,9.114086413484934e-05,551.4097332047509
708,3.327067238657758e-05,1519.9746980112236,0.00012044331213763704,420.31228023606377,9.169977913874434e-05,552.1882165419804
709,3.347500912112982e-05,1522.1199806748448,0.0001211839331494701,420.9050128996909,9.226314942464863e-05,552.96669987921
710,3.3680953668289855e-05,1524.265263338466,0.00012193033356981427,421.49774556331806,9.283093791844441e-05,553.7451832164396
711,3.3888492529985375e-05,1526.4105460020871,0.000122682464831888,422.0904782269452,9.340310750880683e-05,554.5236665536692
712,3.409761219348847e-05,1528.5558286657085,0.00012344027831396765,422.68321089057235,9.397962104346161e-05,555.3021498908987
713,3.4308299130068796e-05,1530.7011113293297,0.0001242037253345532,423.2759435541995,9.456044132548805e-05,556.0806332281282
714,3.452053979366415e-05,1532.8463939929509,0.00012497275714759505,423.86867621782665,9.514553110966833e-05,556.8591165653578
715,3.473432061956784e-05,1534.991676656572,0.00012574732493778298,424.4614088814538,9.573485309888478e-05,557.6375999025873
716,3.4949628023133674e-05,1537.1369593201932,0.0001265273798158982,425.05414154508094,9.632836994056438e-05,558.4160832398169
717,3.5166448398498245e-05,1539.2822419838146,0.0001273128728142287,425.6468742087081,9.692604422317184e-05,559.1945665770464
718,3.538476811732134e-05,1541.4275246474358,0.00012810375488204957,426.23960687233523,9.752783847275208e-05,559.973049914276
719,3.560457352754433e-05,1543.572807311057,0.0001288999768811679,426.8323395359624,9.813371514952233e-05,560.7515332515055
720,3.582585095216677e-05,1545.7180899746782,0.00012970148958153495,427.4250721995895,9.874363664451433e-05,561.5300165887352
721,3.6048586688041564e-05,1547.8633726382996,0.0001305082436569243,428.01780486321667,9.935756527626767e-05,562.3084999259647
722,3.62727670046887e-05,1550.0086553019207,0.00013132018968067789,428.6105375268438,9.997546328757495e-05,563.0869832631943
723,3.6498378143128316e-05,1552.153937965542,0.0001321372781215206,429.20327019047096,0.00010059729284227849,563.8654666004238
724,3.672540631473232e-05,1554.299220629163,0.000132959459339444,429.79600285409805,0.00010122301602212025,564.6439499376534
725,3.695383770009591e-05,1556.4445032927842,0.0001337866835816601,430.3887355177252,0.00010185259482364458,565.4224332748829
726,3.718365844792823e-05,1558.5897859564056,0.00013461890097862542,430.98146818135234,0.00010248599115515499,566.2009166121125
727,3.74148546739629e-05,1560.7350686200268,0.00013545606154013646,431.5742008449795,0.00010312316683372531,566.979399949342
728,3.764741245988862e-05,1562.880351283648,0.00013629811515149725,432.16693350860663,0.00010376408358226545,567.7578832865715
729,3.788131785229976e-05,1565.0256339472692,0.0001371450115697599,432.7596661722338,0.00010440870302664298,568.5363666238011
730,3.8116556861667095e-05,1567.1709166108906,0.0001379967004200379,433.3523988358609,0.00010505698669286017,569.3148499610306
731,3.835311546132941e-05,1569.3161992745117,0.0001388531311918936,433.94513149948807,0.00010570889600428765,570.0933332982603
732,3.859097958650543e-05,1571.461481938133,0.00013971425323580078,434.5378641631152,0.00010636439227895457,570.8718166354898
733,3.8830135133326904e-05,1573.606764601754,0.00014058001575968155,435.13059682674236,0.00010702343672689721,571.6502999727194
734,3.907056795789226e-05,1575.7520472653753,0.0001414503678255203,435.7233294903695,0.000107685990447564,572.4287833099489
735,3.9312263875342054e-05,1577.8973299289967,0.000142325258346053,436.31606215399665,0.00010835201442727967,573.2072666471785
736,3.9555208658955054e-05,1580.0426125926178,0.0001432046360815343,436.9087948176238,0.0001090214695367681,573.985749984408
737,3.9799388039266554e-05,1582.187895256239,0.0001440884496365816,437.50152748125095,0.00010969431652873391,574.7642333216376
738,4.004478770320774e-05,1584.3331779198602,0.00014497664745709806,438.0942601448781,0.00011037051603550433,575.5427166588671
739,4.029139329326729e-05,1586.4784605834816,0.00014586917782727346,438.68699280850524,0.00011105002856673031,576.3211999960967
740,4.053919040667456e-05,1588.6237432471028,0.00014676598886666513,439.2797254721324,0.00011173281450714849,577.0996833333262
741,4.0788164594605343e-05,1590.769025910724,0.00014766702852735754,439.87245813575953,0.00011241883411440413,577.8781666705557
742,4.103830136140939e-05,1592.9143085743451,0.0001485722445912034,440.4651907993867,0.00011310804751693477,578.6566500077854
743,4.1289586163860706e-05,1595.0595912379663,0.0001494815846671447,441.0579234630138,0.00011380041471191549,579.435133345015
744,4.154200441043e-05,1597.2048739015877,0.00015039499618861457,441.65065612664097,0.00011449589556326689,580.2136166822445
745,4.179554146058004e-05,1599.3501565652089,0.00015131242641102202,442.2433887902681,0.00011519444979972441,580.992100019474
746,4.2050182624083755e-05,1601.49543922883,0.00015223382240931715,442.8361214538952,0.00011589603701297034,581.7705833567036
747,4.230591316036507e-05,1603.6407218924512,0.00015315913107564086,443.42885411752235,0.00011660061665582947,582.5490666939331
748,4.2562718277862844e-05,1605.7860045560726,0.00015408829911705516,444.0215867811495,0.00011730814804052737,583.3275500311627
749,4.282058313341789e-05,1607.9312872196938,0.000155021273053359,444.61431944477664,0.00011801859033701226,584.1060333683922
750,4.3079492831683204e-05,1610.076569883315,0.00015595799921498563,445.2070521084038,0.00011873190257134134,584.8845167056218
751,4.3339432424557695e-05,1612.2218525469361,0.00015689842374098635,445.79978477203093,0.00011944804362413021,585.6630000428513
752,4.36003869106429e-05,1614.3671352105573,0.00015784249257709695,446.3925174356581,0.00012016697222906795,586.4414833800809
753,4.3862341234723835e-05,1616.5124178741787,0.0001587901514738891,446.9852500992852,0.00012088864697149585,587.2199667173105
754,4.412528028727274e-05,1618.6577005377999,0.00015974134598500792,447.57798276291237,0.0001216130262870514,587.9984500545401
755,4.438918890397732e-05,1620.802983201421,0.00016069602146549333,448.1707154265395,0.0001223400684603778,588.7769333917696
756,4.465405186529198e-05,1622.9482658650422,0.00016165412307018865,448.76344809016666,0.00012306973162389855,589.5554167289991
757,4.491985389601358e-05,1625.0935485286636,0.00016261559575223396,449.3561807537938,0.0001238019737566572,590.3339000662287
758,4.518657966488059e-05,1627.2388311922848,0.00016358038426164662,449.94891341742095,0.00012453675268322395,591.1123834034582
759,4.5454213784196714e-05,1629.384113855906,0.00016454843314398705,450.5416460810481,0.00012527402607266752,591.8908667406878
760,4.5722740809478194e-05,1631.5293965195272,0.00016551968673911266,451.13437874467525,0.00012601375143759283,592.6693500779173
761,4.599214523912556e-05,1633.6746791831483,0.00016649408918001775,451.7271114083024,0.00012675588613324644,593.4478334151469
762,4.6262411514119376e-05,1635.8199618467697,0.0001674715843917607,452.31984407192954,0.000127500387356687,594.2263167523764
763,4.653352401774024e-05,1637.965244510391,0.0001684521160904784,452.9125767355567,0.000128247212146023,595.0048000896061
764,4.6805467075313176e-05,1640.110527174012,0.00016943562778248895,453.50530939918383,0.0001289963173797176,595.7832834268356
765,4.707822495397646e-05,1642.2558098376333,0.00017042206276348074,454.098042062811,0.0001297476597759599,596.5617667640652
766,4.735178186247444e-05,1644.4010925012547,0.00017141136411779026,454.6907747264381,0.00013050119589210334,597.3402501012947
767,4.762612195097519e-05,1646.5463751648758,0.00017240347471776736,455.28350739006527,0.00013125688212417148,598.1187334385243
768,4.790122931091246e-05,1648.691657828497,0.00017339833722322898,455.8762400536924,0.0001320146747064307,598.8972167757538
769,4.8177087974852056e-05,1650.8369404921182,0.00017439589408100044,456.4689727173195,0.00013277452971103025,599.6757001129833
770,4.845368191638275e-05,1652.9822231557393,0.00017539608752454547,457.06170538094665,0.00013353640304770962,600.4541834502129
771,4.873099505003187e-05,1655.1275058193607,0.00017639885957368412,457.6544380445738,0.00013430025046357394,601.2326667874424
772,4.900901123120503e-05,1657.272788482982,0.00017740415203439916,458.24717070820094,0.0001350660275429354,602.011150124672
773,4.928771425615095e-05,1659.418071146603,0.0001784119064987307,458.8399033718281,0.00013583368970722395,602.7896334619015
774,4.9567087861950485e-05,1661.5633538102243,0.00017942206434475974,459.43263603545523,0.00013660319221496409,603.5681167991312
775,4.984711572653025e-05,1663.7086364738457,0.00018043456673667933,460.0253686990824,0.00013737449016181966,604.3466001363607
776,5.012778146870077e-05,1665.8539191374668,0.00018144935462495435,460.6181013627095,0.00013814753848070632,605.1250834735903
777,5.0409068648219404e-05,1667.999201801088,0.0001824663687465701,461.21083402633667,0.00013892229194197134,605.9035668108198
778,5.069096076587767e-05,1670.1444844647092,0.00018348554962536852,461.8035666899638,0.00013969870515364078,606.6820501480494
779,5.097344126361299e-05,1672.2897671283304,0.0001845068375724733,462.39629935359096,0.0001404767325617338,607.4605334852789
780,5.125649352464507e-05,1674.4350497919518,0.00018553017268680243,462.9890320172181,0.00014125632845064505,608.2390168225085
781,5.154010087363683e-05,1676.580332455573,0.00018655549485566936,463.58176468084525,0.000142037446943594,609.017500159738
782,5.1824246576879585e-05,1678.7256151191941,0.00018758274375547273,464.1744973444724,0.0001428200420031409,609.7959834969676
783,5.210891384250288e-05,1680.8708977828153,0.00018861185885247147,464.76723000809955,0.00014360406743177113,610.5744668341971
784,5.239408582070855e-05,1683.0161804464367,0.0001896427794036516,465.3599626717267,0.000144389476872545,611.3529501714268
785,5.2679745604029196e-05,1685.1614631100579,0.00019067544445767695,465.95269533535384,0.00014517622380981558,612.1314335086563
786,5.296587622761094e-05,1687.306745773679,0.00019170979285592927,466.545427998981,0.00014596426157001353,612.9099168458858
787,5.32524606695206e-05,1689.4520284373002,0.0001927457632336349,467.13816066260813,0.0001467535433224974,613.6884001831154
788,5.353948185107669e-05,1691.5973111009214,0.00019378329402107872,467.7308933262353,0.00014754402208047137,614.4668835203449
789,5.382692263720488e-05,1693.7425937645428,0.00019482232344490488,468.3236259898624,0.00014833565070196896,615.2453668575745
790,5.4114765836817496e-05,1695.887876428164,0.00019586278952950405,468.91635865348957,0.0001491283818909028,616.023850194804
791,5.440299420321696e-05,1698.0331590917851,0.0001969046300984864,469.50909131711666,0.0001499221681981809,616.8023335320336
792,5.4691590434523134e-05,1700.1784417554063,0.00019794778277624277,470.1018239807438,0.00015071696202288836,617.5808168692631
793,5.4980537174124876e-05,1702.3237244190277,0.00019899218498958875,470.69455664437095,0.00015151271561353438,618.3593002064927
794,5.5269817011154554e-05,1704.469007082649,0.0002000377739694965,471.2872893079981,0.000152309381069365,619.1377835437222
795,5.555941248098746e-05,1706.61428974627,0.0002010844867529107,471.88002197162524,0.00015310691034174114,619.9162668809519
796,5.5849306065763764e-05,1708.7595724098912,0.00020213226018464965,472.4727546352524,0.00015390525523558072,620.6947502181814
797,5.61394801949346e-05,1710.9048550735124,0.00020318103091939143,473.06548729887953,0.00015470436741086625,621.473233555411
798,5.6429917245831357e-05,1713.0501377371338,0.00020423073542374343,473.6582199625067,0.00015550419838421676,622.2517168926405
799,5.672059954425843e-05,1715.195420400755,0.00020528130997839669,474.2509526261338,0.00015630469953052317,623.03020022987
800,5.701150936510894e-05,1717.3407030643762,0.00020633269068036218,474.84368528976097,0.00015710582208464788,623.8086835670996
801,5.730262893300413e-05,1719.4859857279973,0.00020738481344529216,475.4364179533881,0.00015790751714318788,624.5871669043291
802,5.759394042295486e-05,1721.6312683916187,0.00020843761400988277,476.02915061701526,0.0001587097356663005,625.3656502415587
803,5.788542596104686e-05,1723.77655105524,0.00020949102793435903,476.6218832806424,0.00015951242847959333,626.1441335787882
804,5.817706762514834e-05,1725.921833718861,0.0002105449906050424,477.21461594426955,0.000160315546276075,626.9226169160178
805,5.84688474456401e-05,1728.0671163824823,0.00021159943723699827,477.8073486078967,0.00016111903961816938,627.7011002532473
806,5.8760747406168544e-05,1730.2123990461034,0.0002126543028767663,478.40008127152385,0.00016192285893979112,628.479583590477
807,5.9052749444420866e-05,1732.3576817097248,0.00021370952240516914,478.992813935151,0.00016272695454848217,629.2580669277065
808,5.934483545292203e-05,1734.502964373346,0.00021476503054020254,479.58554659877814,0.0001635312766276103,630.0365502649361
809,5.963698727985493e-05,1736.6482470369672,0.00021582076184000355,480.1782792624053,0.00016433577523862795,630.8150336021656
810,5.992918672990123e-05,1738.7935297005884,0.00021687665070589866,480.77101192603243,0.00016514040032339112,631.5935169393952
811,6.022141556510494e-05,1740.9388123642098,0.0002179326313855298,481.3637445896596,0.00016594510170653788,632.3720002766247
812,6.05136555057571e-05,1743.084095027831,0.00021898863797605763,481.9564772532867,0.00016674982909792733,633.1504836138542
813,6.080588823130223e-05,1745.229377691452,0.0002200446044274425,482.5492099169138,0.00016755453209513587,633.9289669510838
814,6.109809538126586e-05,1747.3746603550733,0.0002211004645458025,483.14194258054096,0.00016835916018601433,634.7074502883133
815,6.139025855620368e-05,1749.5199430186944,0.00022215615199684587,483.7346752441681,0.0001691636627513009,635.4859336255429
816,6.168235931867082e-05,1751.6652256823158,0.00022321160030938043,484.32740790779525,0.00016996798906729286,636.2644169627724
817,6.19743791942128e-05,1753.810508345937,0.0002242667428788967,484.9201405714224,0.00017077208830857575,637.0429003000021
818,6.226629967237667e-05,1755.9557910095582,0.00022532151297122524,485.51287323504954,0.00017157590955080756,637.8213836372316
819,6.255810220774268e-05,1758.1010736731794,0.00022637584372626806,486.1056058986767,0.00017237940177356115,638.5998669744612
820,6.284976822097618e-05,1760.2463563368008,0.00022742966816180217,486.69833856230383,0.00017318251386322126,639.3783503116907
821,6.314127909989945e-05,1762.391639000422,0.00022848291917735496,487.291071225931,0.000173985194615936,640.1568336489203
822,6.343261620058399e-05,1764.5369216640431,0.00022953552955815148,487.8838038895581,0.00017478739274062423,640.9353169861498
823,6.372376084846168e-05,1766.6822043276643,0.00023058743197913243,488.47653655318527,0.00017558905686203594,641.7138003233794
824,6.401469433945583e-05,1768.8274869912855,0.00023163855900904123,489.0692692168124,0.00017639013552386677,642.4922836606089
825,6.43053979411316e-05,1770.9727696549069,0.00023268884311458161,489.66200188043956,0.00017719057719192444,643.2707669978385
826,6.459585289386529e-05,1773.118052318528,0.00023373821666464154,490.2547345440667,0.00017799033025734938,644.049250335068
827,6.488604041203247e-05,1775.2633349821492,0.00023478661193458762,490.84746720769385,0.00017878934303988518,644.8277336722977
828,6.517594168521478e-05,1777.4086176457704,0.00023583396111062407,491.440199871321,0.0001795875637912004,645.6062170095272
829,6.546553787942547e-05,1779.5539003093918,0.00023688019629421842,492.03293253494815,0.0001803849406982629,646.3847003467567
830,6.575481013835223e-05,1781.699182973013,0.00023792524950659295,492.6256651985753,0.0001811814218867616,647.1631836839863
831,6.604373958461902e-05,1783.8444656366341,0.0002389690526932802,493.21839786220244,0.00018197695542457882,647.9416670212158
832,6.633230732106523e-05,1785.9897483002553,0.00024001153772874206,493.8111305258296,0.00018277148932531134,648.7201503584454
833,6.66204944320419e-05,1788.1350309638765,0.00024105263642105164,494.40386318945673,0.00018356497155183905,649.4986336956749
834,6.690828198472588e-05,1790.280313627498,0.00024209228051663787,494.9965958530839,0.00018435735001994132,650.2771170329045
835,6.71956510304506e-05,1792.425596291119,0.0002431304017050888,495.58932851671096,0.0001851485726019599,651.055600370134
836,6.748258260605379e-05,1794.5708789547402,0.00024416693162401923,496.1820611803381,0.00018593858713050743,651.8340837073636
837,6.776905773524148e-05,1796.7161616183614,0.00024520180186399313,496.77479384396526,0.00018672734140222266,652.6125670445931
838,6.805505742996886e-05,1798.8614442819828,0.00024623494397350685,497.3675265075924,0.00018751478318156895,653.3910503818228
839,6.834056269183617e-05,1801.006726945604,0.0002472662894640304,497.96025917121955,0.0001883008602046769,654.1695337190523
840,6.862555451350154e-05,1803.1520096092252,0.00024829576981510245,498.5529918348467,0.00018908552018323158,654.9480170562819
841,6.891001388010823e-05,1805.2972922728463,0.0002493233164794851,499.14572449847384,0.00018986871080840068,655.7265003935114
842,6.919392177072806e-05,1807.4425749364675,0.000250348860888369,499.738457162101,0.0001906503797548049,656.504983730741
843,6.947725915981901e-05,1809.587857600089,0.0002513723344566352,500.33118982572813,0.0001914304746845305,657.2834670679705
844,6.976000701869801e-05,1811.73314026371,0.0002523936685881684,500.9239224893553,0.0001922089432511809,658.0619504052
845,7.004214631702817e-05,1813.8784229273313,0.00025341279468122193,501.5166551529824,0.00019298573310396817,658.8404337424296
846,7.032365802431993e-05,1816.0237055909524,0.00025442964413383435,502.10938781660957,0.00019376079189184416,659.6189170796591
847,7.060452311144606e-05,1818.1689882545738,0.00025544414834929505,502.7021204802367,0.00019453406726766876,660.3974004168887
848,7.088472255217061e-05,1820.314270918195,0.0002564562387416582,503.29485314386386,0.0001953055068924156,661.1758837541183
849,7.116423732469084e-05,1822.4595535818162,0.00025746584674130567,503.887585807491,0.00019607505843941502,661.9543670913479
850,7.144304841319225e-05,1824.6048362454374,0.0002584729038005558,504.48031847111815,0.0001968426695986321,662.7328504285774
851,7.172113680941644e-05,1826.7501189090585,0.00025947734139931787,505.0730511347453,0.00019760828808097978,663.511333765807
852,7.19984835142416e-05,1828.89540157268,0.0002604790910507914,505.66578379837244,0.00019837186162266607,664.2898171030365
853,7.227506953927418e-05,1831.040684236301,0.0002614780843072082,506.2585164619996,0.00019913333798957493,665.0683004402661
854,7.25508759084541e-05,1833.1859668999223,0.0002624742527656188,506.85124912562674,0.00019989266498167873,665.8467837774956
855,7.282588365966979e-05,1835.3312495635435,0.0002634675280737178,507.4439817892539,0.00020064979043748422,666.6252671147251
856,7.310007384638567e-05,1837.4765322271649,0.000264457841935711,508.03671445288103,0.0002014046622385071,667.4037504519547
857,7.33734275392799e-05,1839.621814890786,0.0002654451261182216,508.6294471165082,0.00020215722831377843,668.1822337891842
858,7.364592582789315e-05,1841.7670975544072,0.0002664293124562344,509.22217978013526,0.00020290743664437943,668.9607171264138
859,7.39175498222876e-05,1843.9123802180284,0.0002674103328590768,509.8149124437624,0.00020365523526800412,669.7392004636434
860,7.418828065471586e-05,1846.0576628816495,0.00026838811931643574,510.40764510738956,0.00020440057228355058,670.517683800873
861,7.445809948129958e-05,1848.202945545271,0.000269362603904409,511.0003777710167,0.00020514339585573827,671.2961671381025
862,7.472698748371766e-05,1850.3482282088921,0.0002703337187915911,511.59311043464385,0.00020588365421975085,672.0746504753321
863,7.49949258709033e-05,1852.4935108725133,0.00027130139624519084,512.185843098271,0.00020662129568590416,672.8531338125616
864,7.526189588074997e-05,1854.6387935361345,0.00027226556863718025,512.7785757618982,0.00020735626864433802,673.6316171497912
865,7.55278787818257e-05,1856.7840761997559,0.0002732261684504734,513.3713084255253,0.00020808852156973127,674.4101004870207
866,7.579285587509545e-05,1858.929358863377,0.000274183128285136,513.9640410891525,0.00020881800302603886,675.1885838242503
867,7.605680849565139e-05,1861.0746415269982,0.00027513638086461886,514.5567737527796,0.0002095446616712509,675.9670671614798
868,7.631971801445057e-05,1863.2199241906194,0.00027608585904202314,515.1495064164068,0.00021026844626217102,676.7455504987093
869,7.658156584005967e-05,1865.3652068542406,0.0002770314958063869,515.7422390800339,0.00021098930565921503,677.5240338359389
870,7.684233342040644e-05,1867.510489517862,0.0002779732242889969,516.334971743661,0.00021170718883122835,678.3025171731686
871,7.710200224453802e-05,1869.6557721814831,0.00027891097776972624,516.9277044072882,0.0002124220448603195,679.0810005103981
872,7.736055384438479e-05,1871.8010548451043,0.0002798446896833886,517.5204370709152,0.00021313382294671377,679.8594838476276
873,7.761796979653045e-05,1873.9463375087255,0.0002807742936261188,518.1131697345425,0.00021384247241361856,680.6379671848572
874,7.787423172398761e-05,1876.091620172347,0.00028169972336176773,518.7059023981695,0.00021454794271210702,681.4164505220867
875,7.812932129797774e-05,1878.236902835968,0.0002826209128283197,519.2986350617967,0.0002152501834260137,682.1949338593163
876,7.838322023971721e-05,1880.3821854995892,0.00028353779614432456,519.8913677254238,0.00021594914427684438,682.9734171965458
877,7.863591032220632e-05,1882.5274681632104,0.0002844503076153452,520.484100389051,0.00021664477512869685,683.7519005337754
878,7.888737337202345e-05,1884.6727508268316,0.00028535838174042165,521.0768330526781,0.00021733702599319464,684.5303838710049
879,7.913759127112273e-05,1886.818033490453,0.0002862619532185462,521.6695657163053,0.00021802584703442922,685.3088672082345
880,7.938654595863468e-05,1888.9633161540742,0.00028716095695515174,522.2622983799324,0.00021871118857391244,686.087350545464
881,7.963421943267042e-05,1891.1085988176953,0.0002880553280686125,522.8550310435596,0.0002193930010955375,686.8658338826937
882,7.988059375212847e-05,1893.2538814813165,0.0002889450018967503,523.4477637071867,0.00022007123525054624,687.6443172199232
883,8.012565103850376e-05,1895.399164144938,0.0002898299140033535,524.0404963708139,0.00022074584186250405,688.4228005571528
884,8.036937347769859e-05,1897.544446808559,0.0002907100001847002,524.633229034441,0.00022141677193228022,689.2012838943823
885,8.061174332183584e-05,1899.6897294721803,0.00029158519647608873,525.2259616980682,0.0002220839766430317,689.9797672316118
886,8.08527428910727e-05,1901.8350121358014,0.00029245543915837227,525.8186943616953,0.00022274740736519168,690.7582505688414
887,8.109235457541599e-05,1903.9802947994226,0.0002933206647644965,526.4114270253225,0.00022340701566146023,691.5367339060709
888,8.133056083653792e-05,1906.125577463044,0.00029418081008603916,527.0041596889496,0.00022406275329179634,692.3152172433005
889,8.156734420959159e-05,1908.2708601266652,0.00029503581217975316,527.5968923525768,0.00022471457221841142,693.09370058053
890,8.180268730502764e-05,1910.4161427902864,0.00029588560837410334,528.1896250162039,0.00022536242461076213,693.8721839177596
891,8.20365728104093e-05,1912.5614254539075,0.0002967301362758094,528.782357679831,0.00022600626285054168,694.6506672549892
892,8.226898349222712e-05,1914.706708117529,0.00029756933377637814,529.3750903434582,0.0002266460395366691,695.4291505922188
893,8.249990219771256e-05,1916.85199078115,0.0002984031390586366,529.9678230070853,0.00022728170749027616,696.2076339294483
894,8.272931185665015e-05,1918.9972734447713,0.0002992314906032589,530.5605556707125,0.0002279132197596886,696.9861172666779
895,8.295719548318774e-05,1921.1425561083925,0.00030005432719528314,531.1532883343395,0.000228540529625404,697.7646006039074
896,8.318353617764453e-05,1923.2878387720139,0.0003008715879306259,531.7460209979668,0.000229163590605062,698.543083941137
897,8.340831712831651e-05,1925.433121435635,0.00030168321222258143,532.3387536615938,0.00022978235645840884,699.3215672783665
898,8.363152161327937e-05,1927.5784040992562,0.00030248913980831463,532.931486325221,0.0002303967811922529,700.100050615596
899,8.385313300218766e-05,1929.7236867628774,0.0003032893107553408,533.5242189888481,0.0002310068190654121,700.8785339528256
900,8.407313475807076e-05,1931.8689694264986,0.0003040836654679916,534.1169516524753,0.00023161242459365043,701.6570172900551
901,8.42915104391246e-05,1934.01425209012,0.0003048721446938674,534.7096843161024,0.00023221355255460493,702.4355006272847
902,8.450824370049938e-05,1936.1595347537411,0.0003056546895302755,535.3024169797296,0.0002328101579926996,703.2139839645143
903,8.472331829608256e-05,1938.3048174173623,0.00030643124143064785,535.8951496433567,0.0002334021962240468,703.9924673017439
904,8.493671808027654e-05,1940.4501000809835,0.000307201742210945,536.4878823069839,0.00023398962284133586,704.7709506389734
905,8.51484270097718e-05,1942.5953827446049,0.00030796613405603674,537.080614970611,0.0002345723937187057,705.549433976203
906,8.535842914531318e-05,1944.740665408226,0.0003087243595260656,537.6733476342382,0.0002351504650166021,706.3279173134325
907,8.556670865346142e-05,1946.8859480718472,0.0003094763615627866,538.2660802978653,0.00023572379318661922,707.1064006506621
908,8.577324980834731e-05,1949.0312307354684,0.0003102220834958837,538.8588129614925,0.0002362923349763226,707.8848839878916
909,8.597803699341965e-05,1951.1765133990896,0.00031096146904926303,539.4515456251196,0.0002368560474340538,708.6633673251212
910,8.618105470318603e-05,1953.321796062711,0.0003116944623473209,540.0442782887468,0.00023741488791371616,709.4418506623507
911,8.638228754494609e-05,1955.4670787263321,0.0003124210079211824,540.6370109523739,0.00023796881407953932,710.2203339995802
912,8.65817202405172e-05,1957.6123613899533,0.0003131410507149163,541.2297436160011,0.0002385177839108235,710.9988173368099
913,8.677933762795203e-05,1959.7576440535745,0.00031385453609171634,541.8224762796282,0.00023906175570666003,711.7773006740395
914,8.69751246632476e-05,1961.902926717196,0.000314561409840055,542.4152089432553,0.00023960068809063056,712.555784011269
915,8.716906642204554e-05,1964.048209380817,0.0003152616181798055,543.0079416068825,0.00024013454001548036,713.3342673484985
916,8.736114810132343e-05,1966.1934920444382,0.0003159551077683283,543.6006742705096,0.0002406632707677679,714.1127506857281
917,8.755135502107664e-05,1968.3387747080594,0.0003166418257065272,544.1934069341368,0.00024118683997248732,714.8912340229576
918,8.773967262599023e-05,1970.4840573716806,0.0003173217195448676,544.7861395977638,0.00024170520759766556,715.6697173601872
919,8.792608648710113e-05,1972.629340035302,0.0003179947372893594,545.378872261391,0.00024221833395892995,716.4482006974167
920,8.811058230344938e-05,1974.7746226989232,0.00031866082740750207,545.9716049250181,0.00024272617972404852,717.2266840346463
921,8.829314590371912e-05,1976.9199053625443,0.0003193199388341915,546.5643375886453,0.00024322870591744,718.0051673718758
922,8.84737632478682e-05,1979.0651880261655,0.00031997202097758487,547.1570702522724,0.00024372587392465327,718.7836507091054
923,8.865242042874658e-05,1981.210470689787,0.0003206170237249278,547.7498029158996,0.00024421764549681645,719.562134046335
924,8.882910367370258e-05,1983.355753353408,0.0003212548974483358,548.3425355795267,0.0002447039827550517,720.3406173835646
925,8.900379934617783e-05,1985.5010360170293,0.00032188559301053456,548.9352682431539,0.0002451848481948597,721.1191007207941
926,8.917649394728908e-05,1987.6463186806504,0.00032250906177055467,549.528000906781,0.00024566020469046773,721.8975840580237
927,8.934717411739805e-05,1989.7916013442716,0.0003231252555893809,550.1207335704082,0.00024613001549914375,722.6760673952532
928,8.95158266376675e-05,1991.936884007893,0.00032373412683555443,550.7134662340353,0.00024659424426547497,723.4545507324827
929,8.968243843160467e-05,1994.0821666715142,0.0003243356283907281,551.3061988976625,0.0002470528550256092,724.2330340697123
930,8.984699656659092e-05,1996.2274493351354,0.000324929713655171,551.8989315612896,0.0002475058122114604,725.0115174069418
931,9.000948825539729e-05,1998.3727319987565,0.00032551633655322423,552.4916642249168,0.0002479530806548733,725.7900007441714
932,9.016990085768589e-05,2000.518014662378,0.0003260954515387048,553.0843968885439,0.00024839462559175123,726.5684840814009
933,9.032822188149703e-05,2002.663297325999,0.000326667013600258,553.6771295521711,0.00024883041266614275,727.3469674186305
934,9.048443898472114e-05,2004.8085799896203,0.00032723097826665423,554.2698622157982,0.0002492604079342886,728.1254507558601
935,9.06385399765559e-05,2006.9538626532415,0.00032778730161203527,554.8625948794253,0.0002496845778686255,728.9039340930897
936,9.079051281894782e-05,2009.0991453168626,0.0003283359402611005,555.4553275430525,0.0002501028893617495,729.6824174303192
937,9.094034562801801e-05,2011.244427980484,0.00032887685139423986,556.0480602066796,0.00025051530973033446,730.4609007675488
938,9.108802667547225e-05,2013.3897106441052,0.0003294099927526084,556.6407928703068,0.00025092180671900787,731.2393841047783
939,9.123354438999455e-05,2015.5349933077264,0.000329935322643141,557.2335255339339,0.0002513223485041807,732.0178674420079
940,9.137688735862437e-05,2017.6802759713476,0.0003304527999435099,557.8262581975611,0.00025171690369783334,732.7963507792374
941,9.151804432811666e-05,2019.825558634969,0.00033096238410701856,558.4189908611881,0.0002521054413512537,733.574834116467
942,9.16570042062852e-05,2021.9708412985901,0.0003314640351674372,559.0117235248154,0.0002524879309587293,734.3533174536965
943,9.17937560633284e-05,2024.1161239622113,0.00033195771374377325,559.6044561884424,0.000252864342461191,735.131800790926
944,9.192828913313745e-05,2026.2614066258325,0.00033244338104497896,560.1971888520696,0.00025323464624980906,735.9102841281556
945,9.206059281458646e-05,2028.4066892894537,0.00033292099887459567,560.7899215156967,0.0002535988131695386,736.6887674653852
946,9.219065667280463e-05,2030.551971953075,0.00033339052963533145,561.3826541793239,0.0002539568145226164,737.4672508026148
947,9.231847044042988e-05,2032.6972546166962,0.00033385193633357185,561.975386842951,0.0002543086220720067,738.2457341398443
948,9.244402401884384e-05,2034.8425372803174,0.00033430518258382574,562.5681195065782,0.00025465420804479514,739.0242174770739
949,9.256730747938783e-05,2036.9878199439386,0.00033475023261309993,563.1608521702053,0.0002549935451355314,739.8027008143034
950,9.268831106455982e-05,2039.13310260756,0.0003351870512652076,563.7535848338325,0.0002553266065095179,740.581184151533
951,9.280702518919163e-05,2041.2783852711812,0.00033561560400500453,564.3463174974596,0.00025565336580604724,741.3596674887625
952,9.292344044160709e-05,2043.4236679348023,0.0003360358569225564,564.9390501610868,0.00025597379714158315,742.138150825992
953,9.303754758475938e-05,2045.5689505984235,0.00033644777673723223,565.5317828247139,0.0002562878751128881,742.9166341632216
954,9.314933755734919e-05,2047.7142332620447,0.0003368513308017282,566.1245154883411,0.00025659557480009563,743.6951175004511
955,9.32588014749219e-05,2049.859515925666,0.00033724648710601544,566.7172481519682,0.0002568968717697265,744.4736008376808
956,9.336593063094431e-05,2052.004798589287,0.0003376332142812155,567.3099808155954,0.0002571917420776469,745.2520841749104
957,9.347071649786062e-05,2054.1500812529084,0.00033801148160339967,567.9027134792225,0.00025748016227197215,746.0305675121399
958,9.357315072812747e-05,2056.29536391653,0.000338381258997314,568.4954461428496,0.00025776210939591044,746.8090508493694
959,9.367322515522738e-05,2058.4406465801508,0.0003387425170400267,569.0881788064768,0.0002580375609905488,747.587534186599
960,9.377093179466129e-05,2060.585929243772,0.00033909522696449844,569.6809114701039,0.00025830649509758015,748.3660175238285
961,9.386626284491875e-05,2062.731211907393,0.0003394393606630757,570.2736441337311,0.0002585688902619712,749.1445008610581
962,9.395921068842709e-05,2064.8764945710145,0.0003397748906909042,570.8663767973582,0.0002588247255345696,749.9229841982876
963,9.404976789247763e-05,2067.021777234636,0.0003401017902692632,571.4591094609854,0.0002590739804746505,750.7014675355172
964,9.413792721013037e-05,2069.167059898257,0.00034042003328882127,572.0518421246124,0.00025931663515240284,751.4799508727467
965,9.422368158109595e-05,2071.3123425618783,0.0003407295943128087,572.6445747882397,0.00025955267015135306,752.2584342099763
966,9.430702413259482e-05,2073.4576252254997,0.00034103044858011064,573.2373074518667,0.00025978206657072686,753.0369175472059
967,9.438794818019399e-05,2075.6029078891206,0.00034132257200827774,573.830040115494,0.0002600048060277485,753.8154008844355
968,9.446644722862054e-05,2077.748190552742,0.0003416059411964527,574.422772779121,0.00026022087065987674,754.593884221665
969,9.454251497255199e-05,2079.893473216363,0.00034188053342821634,575.0155054427482,0.00026043024312697745,755.3723675588946
970,9.461614529738358e-05,2082.0387558799844,0.00034214632667434614,575.6082381063753,0.00026063290661343163,756.1508508961241
971,9.468733227997167e-05,2084.1840385436058,0.0003424032995954941,576.2009707700025,0.0002608288448301798,756.9293342333536
972,9.475607018935396e-05,2086.3293212072267,0.0003426514315447767,576.7937034336296,0.0002610180420167001,757.7078175705832
973,9.482235348744576e-05,2088.474603870848,0.00034289070257028064,577.3864360972568,0.00026120048294292275,758.4863009078127
974,9.488617682971199e-05,2090.619886534469,0.00034312109341748213,577.9791687608839,0.00026137615291107655,759.2647842450423
975,9.494753506581579e-05,2092.7651691980905,0.0003433425855315797,578.5719014245111,0.0002615450377574722,760.0432675822718
976,9.500642324024222e-05,2094.910451861712,0.0003435551610597396,579.1646340881382,0.0002617071238542154,760.8217509195015
977,9.506283659289808e-05,2097.055734525333,0.00034375880285325404,579.7573667517654,0.0002618623981108564,761.600234256731
978,9.511677055968708e-05,2099.201017188954,0.00034395349446961096,580.3500994153925,0.0002620108479759702,762.3787175939606
979,9.51682207730603e-05,2101.346299852575,0.00034413922017447526,580.9428320790197,0.0002621524614386698,763.1572009311901
980,9.521718306254224e-05,2103.4915825161966,0.00034431596494358146,581.5355647426468,0.00026228722703005187,763.9356842684197
981,9.526365345523167e-05,2105.636865179818,0.0003444837144645369,582.1282974062739,0.00026241513382457306,764.7141676056492
982,9.530762817627776e-05,2107.782147843439,0.0003446424551385348,582.7210300699011,0.00026253617144135944,765.4926509428788
983,9.534910364933113e-05,2109.9274305070603,0.00034479217408197764,583.3137627335282,0.000262650330045445,766.2711342801083
984,9.538807649696968e-05,2112.0727131706817,0.00034493285912800945,583.9064953971554,0.0002627576003489429,767.0496176173378
985,9.542454354109913e-05,2114.2179958343027,0.00034506449882795845,584.4992280607825,0.00026285797361214655,767.8281009545674
986,9.545850180332847e-05,2116.363278497924,0.00034518708245268715,585.0919607244097,0.0002629514416445605,768.6065842917969
987,9.548994850531968e-05,2118.508561161545,0.00034530059999385185,585.6846933880367,0.00026303799680586255,769.3850676290266
988,9.551888106911201e-05,2120.6538438251664,0.00034540504216506963,586.277426051664,0.00026311763200679525,770.1635509662561
989,9.55452971174209e-05,2122.799126488788,0.00034550040040299466,586.870158715291,0.0002631903407099861,770.9420343034857
990,9.5569194473911e-05,2124.9444091524088,0.00034558666686830043,587.4628913789182,0.00026325611693069995,771.7205176407152
991,9.559057116344339e-05,2127.08969181603,0.0003456638344465709,588.0556240425453,0.00026331495523751724,772.4990009779448
992,9.560942541229751e-05,2129.234974479651,0.0003457318967490984,588.6483567061725,0.0002633668507529443,773.2774843151743
993,9.562575564836665e-05,2131.3802571432725,0.00034579084811358794,589.2410893697996,0.0002634117991539506,774.0559676524039
994,9.563956050132795e-05,2133.525539806894,0.0003458406836047698,589.8338220334268,0.000263449796672437,774.8344509896334
995,9.565083880278622e-05,2135.670822470515,0.0003458813990149172,590.4265546970539,0.0002634808400956296,775.612934326863
996,9.565958958639205e-05,2137.8161051341363,0.00034591299086427245,591.0192873606811,0.0002635049267664062,776.3914176640925
997,9.566581208793368e-05,2139.961387797757,0.000345935456401377,591.6120200243082,0.00026352205458354697,777.169901001322
998,9.566950574540292e-05,2142.1066704613786,0.0003459487936033104,592.2047526879354,0.0002635322220019179,777.9483843385517
999,9.567067019903488e-05,2144.251953125,0.00034595300117583387,592.7974853515625,0.0002635354280325783,778.7268676757812


==> visu/tikz_csvs_diagonal_force/hist_0.5/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00075,112.82952880859375,30.43175506591797,41.004573822021484
1,1,00108,189.5212860107422,51.73622512817383,68.87211608886719
2,2,00009,176.87176513671875,48.3047981262207,64.28929901123047
3,3,00020,131.66664123535156,35.66933822631836,47.84583282470703
4,4,00086,91.95614624023438,24.683324813842773,33.43137741088867
5,5,00031,16.952152252197266,5.547997951507568,6.246045112609863
6,6,00042,196.71798706054688,55.33457946777344,71.4581069946289
7,7,00053,256.8384704589844,74.17204284667969,101.61096954345703
8,8,00064,160.45834350585938,43.650062561035156,58.3043098449707
9,9,00097,188.5728759765625,53.10590744018555,68.51091766357422


==> visu/tikz_csvs_diagonal_force/hist_0.5/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,0.0012394661817949437,16.952152252197266,0.004819210396757115,5.547997951507568,0.003425712153462513,6.246045112609863
1,0.0012428074874622106,17.192278696848703,0.004835011796421738,5.616690689140373,0.003436666269659858,6.341505497425526
2,0.0012461480266575907,17.432405141500144,0.004850829500726842,5.685383426773178,0.003447630711337509,6.436965882241189
3,0.0012494879572170923,17.67253158615158,0.00486666396536249,5.7540761644059835,0.0034586059178678763,6.532426267056851
4,0.001252827439336477,17.91265803080302,0.004882515651776807,5.8227689020387885,0.003469592334450652,6.627886651872514
5,0.0012561666355499154,18.152784475454457,0.004898385027094426,5.891461639671593,0.003480590412044207,6.723347036688177
6,0.0012595057107080852,18.392910920105898,0.0049142725640333555,5.960154377304398,0.003491600607295417,6.81880742150384
7,0.0012628448319557093,18.633037364757335,0.004930178740820257,6.028847114937203,0.0035026233824679573,6.914267806319503
8,0.0012661841687085457,18.873163809408773,0.00494610404110419,6.097539852570008,0.0035136592053690617,7.009728191135165
9,0.001269523892629821,19.113290254060214,0.004962048953868813,6.166232590202813,0.0035247085492747777,7.105188575950828
10,0.001272864177606121,19.35341669871165,0.004978013973343071,6.234925327835618,0.0035357718928537107,7.200648960766491
11,0.0012762051997227434,19.59354314336309,0.004993999598910378,6.303618065468423,0.0035468497200892915,7.296109345582154
12,0.0012795471372385025,19.83366958801453,0.005010006335016338,6.372310803101227,0.0035579425202005785,7.391569730397817
13,0.0012828901705600117,20.073796032665967,0.005026034691074983,6.441003540734032,0.003569050787561596,7.48703011521348
14,0.0012862344822154284,20.313922477317405,0.005042085181373582,6.509696278366837,0.003580175021619248,7.582490500029143
15,0.0012895802568276768,20.554048921968842,0.0050581583249760375,6.578389015999642,0.0035913157268098015,7.6779508848448055
16,0.001292927681087153,20.794175366620284,0.005074254645624871,6.647081753632447,0.0036024734124739765,7.7734112696604685
17,0.00129627694372391,21.03430181127172,0.005090374671641826,6.715774491265252,0.0036136485927706513,7.8688716544761315
18,0.0012996282354793378,21.27442825592316,0.005106518935827139,6.784467228898057,0.003624841786589187,7.964332039291794
19,0.001302981749077334,21.5145547005746,0.005122687975357443,6.853159966530862,0.0036360535174604323,8.059792424107457
20,0.0013063376791949772,21.754681145226037,0.005138882331682381,6.921852704163667,0.0036472843134663646,8.15525280892312
21,0.0013096962224327059,21.994807589877475,0.005155102550419935,6.990545441796472,0.0036585347071484533,8.250713193738783
22,0.0013130575772840073,22.234934034528912,0.0051713491812504595,7.0592381794292764,0.003669805235414714,8.346173578554446
23,0.0013164219441046245,22.475060479180353,0.005187622777809507,7.1279309170620815,0.003681096439445501,8.441633963370109
24,0.0013197895250812834,22.71518692383179,0.005203923897579409,7.1966236546948865,0.003692408864598049,8.537094348185772
25,0.0013231605241999546,22.95531336848323,0.0052202531017796865,7.2653163923276916,0.0037037430603097934,8.632554733001434
26,0.0013265351472136427,23.19543981313467,0.005236610955256268,7.334009129960497,0.003715099580000469,8.728015117817097
27,0.0013299136016097224,23.435566257786107,0.005252998026369583,7.402701867593301,0.0037264789809730485,8.82347550263276
28,0.0013332960965768191,23.675692702437544,0.005269414886881529,7.471394605226106,0.0037378818243134935,8.918935887448423
29,0.0013366828429712447,23.915819147088982,0.005285862111841348,7.540087342858911,0.003749308674789388,9.014396272264085
30,0.0013400740532829942,24.155945591740423,0.005302340279470436,7.608780080491716,0.003760760100747442,9.109856657079748
31,0.0013434699416013094,24.39607203639186,0.005318849971046119,7.677472818124521,0.0037722366740099056,9.20531704189541
32,0.0013468707235798165,24.636198481043298,0.005335391770784416,7.746165555757326,0.0037837389697699198,9.300777426711074
33,0.0013502766164012483,24.87632492569474,0.005351966265721812,7.814858293390131,0.0037952675664858107,9.396237811526737
34,0.0013536878387417491,25.116451370346176,0.005368574045596086,7.883551031022936,0.003806823045774379,9.4916981963424
35,0.0013571046107347822,25.356577814997614,0.0053852157027262,7.952243768655741,0.0038184059923031754,9.587158581158063
36,0.001360527153934637,25.59670425964905,0.005401891831891295,8.020936506288546,0.003830016993681821,9.682618965973724
37,0.001363955691279547,25.83683070430049,0.005418603030208821,8.089629243921351,0.003841656640352375,9.778079350789387
38,0.0013673904470544278,26.07695714895193,0.0054353498970118085,8.158321981554156,0.003853325525478782,9.87353973560505
39,0.0013708316468532425,26.31708359360337,0.005452133033725352,8.227014719186961,0.003865024244835429,9.969000120420713
40,0.0013742795175409966,26.55721003825481,0.005468953043742286,8.295707456819766,0.003876753396694834,10.064460505236376
41,0.0013777342872153815,26.797336482906246,0.005485810532298132,8.364400194452571,0.003888513581714497,10.159920890052039
42,0.0013811961851680644,27.037462927557684,0.005502706106345306,8.433092932085376,0.003900305402822932,10.255381274867702
43,0.001384665441845638,27.27758937220912,0.005519640374426641,8.50178566971818,0.003912129465104912,10.350841659683365
44,0.001388142288810235,27.51771581686056,0.005536613946548257,8.570478407350985,0.003923986375685976,10.446302044499028
45,0.0013916269586998252,27.757842261512,0.005553627434051773,8.63917114498379,0.003935876743616162,10.54176242931469
46,0.0013951196851881855,27.99796870616344,0.005570681449485963,8.707863882616595,0.003947801179753086,10.637222814130354
47,0.0013986207029445734,28.23809515081488,0.005587776606477814,8.7765566202494,0.003959760296644313,10.732683198946017
48,0.0014021302475930935,28.478221595466316,0.0056049135196030485,8.845249357882205,0.003971754708409096,10.82814358376168
49,0.0014056485556717812,28.718348040117753,0.005622092804256165,8.91394209551501,0.003983785030619491,10.923603968577343
50,0.001409175864591399,28.95847448476919,0.005639315076519987,8.982634833147815,0.003995851880180889,11.019064353393006
51,0.0014127124125939661,29.19860092942063,0.0056565809530347835,9.05132757078062,0.0040079558752119885,11.114524738208667
52,0.001416258438711024,29.43872737407207,0.00567389105086698,9.120020308413425,0.0040200976349242315,11.20998512302433
53,0.0014198141827216444,29.67885381872351,0.005691245987377496,9.18871304604623,0.004032277779500752,11.305445507839993
54,0.0014233798851102024,29.918980263374948,0.00570864638008974,9.257405783679033,0.004044496929974835,11.400905892655656
55,0.0014269557870239039,30.159106708026385,0.005726092846557308,9.326098521311838,0.0040567557081079555,11.496366277471319
56,0.0014305421302300955,30.399233152677823,0.005743586004231386,9.394791258944643,0.004069054736267395,11.591826662286982
57,0.0014341391570733555,30.63935959732926,0.0057611264703279295,9.463483996577448,0.004081394637303478,11.687287047102643
58,0.0014377471104323808,30.8794860419807,0.005778714861694626,9.532176734210253,0.004093776034426462,11.782747431918306
59,0.0014413662336766715,31.11961248663214,0.005796351794677692,9.600869471843058,0.004106199551083113,11.878207816733969
60,0.0014449967706230379,31.35973893128358,0.0058140378849885176,9.669562209475863,0.004118665810832981,11.973668201549632
61,0.001448638965491922,31.599865375935018,0.005831773747570218,9.738254947108668,0.004131175437224424,12.069128586365295
62,0.0014522930628635595,31.839991820586455,0.0058495599964640856,9.806947684741473,0.004143729053670411,12.164588971180958
63,0.0014559593076339762,32.08011826523789,0.005867397244676043,9.875640422374278,0.004156327283324117,12.260049355996621
64,0.0014596379449708455,32.32024470988933,0.005885286104043056,9.944333160007083,0.004168970748954365,12.355509740812284
65,0.0014633292202692052,32.560371154540775,0.005903227185099592,10.013025897639888,0.004181660072820925,12.450970125627947
66,0.0014670333791070459,32.80049759919221,0.005921221096944136,10.081718635272694,0.004194395876549722,12.54643051044361
67,0.0014707506672007858,33.04062404384365,0.0059392684471058005,10.150411372905499,0.004207178781007961,12.641890895259273
68,0.001474481330360637,33.28075048849509,0.0059573698414110785,10.219104110538304,0.004220009406179218,12.737351280074936
69,0.0014782256144458778,33.520876933146525,0.0059755258838507476,10.287796848171109,0.004232888371038531,12.832811664890599
70,0.001481983765320035,33.76100337779796,0.005993737176446984,10.356489585803914,0.004245816293427494,12.928272049706262
71,0.0014857560288059958,34.0011298224494,0.006012004319120697,10.425182323436719,0.004258793789929432,13.023732434521925
72,0.00148954265064105,34.24125626710084,0.006030327909559148,10.493875061069524,0.004271821475744641,13.119192819337586
73,0.0014933438764318798,34.481382711752275,0.006048708543083852,10.562567798702329,0.0042848999645657545,13.21465320415325
74,0.0014971599516095076,34.72150915640371,0.006067146812518837,10.631260536335134,0.004298029868453264,13.310113588968912
75,0.001500991121384202,34.96163560105516,0.006085643308059244,10.699953273967939,0.004311211797711214,13.405573973784575
76,0.0015048376307003717,35.201762045706595,0.006104198617140365,10.768646011600742,0.0043244463607631,13.501034358600238
77,0.0015086997241914365,35.44188849035803,0.00612281332430708,10.837338749233547,0.004337734164028043,13.596494743415901
78,0.0015125776461347024,35.68201493500948,0.006141488011083799,10.906031486866352,0.004351075811797192,13.691955128231562
79,0.0015164716404062425,35.922141379660914,0.0061602232558448915,10.974724224499157,0.004364471906110477,13.787415513047225
80,0.0015203819504357983,36.16226782431235,0.006179019633685648,11.043416962131962,0.004377923046633671,13.882875897862888
81,0.0015243088191617088,36.40239426896379,0.006197877716293829,11.112109699764767,0.00439142983053583,13.978336282678551
82,0.0015282524889858795,36.64252071361523,0.006216798071821816,11.180802437397572,0.004404992852367136,14.073796667494214
83,0.0015322132017288066,36.882647158266664,0.006235781264759383,11.249495175030377,0.004418612703937168,14.169257052309877
84,0.001536191198584656,37.1227736029181,0.00625482785580716,11.318187912663182,0.004432289974193628,14.26471743712554
85,0.0015401867200764202,37.36290004756954,0.006273938401750788,11.386880650295986,0.00444602524910157,14.360177821941203
86,0.0015442000060111529,37.60302649222098,0.006293113455335823,11.45557338792879,0.004459819111523143,14.455638206756866
87,0.0015482312954353007,37.843152936872414,0.0063123535651433875,11.524266125561596,0.004473672141097899,14.55109859157253
88,0.0015522808265901356,38.08327938152385,0.006331659275466647,11.5929588631944,0.004487584914123659,14.646558976388192
89,0.0015563488368673063,38.323405826175296,0.006351031126188104,11.661651600827206,0.004501558003438028,14.742019361203855
90,0.0015604355627645053,38.563532270826734,0.0063704696526577596,11.73034433846001,0.004515591978300528,14.837479746019518
91,0.0015645412398412842,38.80365871547817,0.006389975385572182,11.799037076092816,0.004529687404275407,14.93294013083518
92,0.0015686661026750055,39.043785160129616,0.0064095488508544895,11.86772981372562,0.004543844843115158,15.028400515650842
93,0.0015728103848169513,39.28391160478105,0.006429190569535305,11.936422551358426,0.004558064852644775,15.123860900466505
94,0.0015769743187486049,39.52403804943249,0.006448901057634691,12.005115288991231,0.004572347986646749,15.219321285282168
95,0.001581158135838106,39.76416449408393,0.006468680826045113,12.073808026624036,0.004586694794746871,15.314781670097831
96,0.0015853620662968897,40.004290938735366,0.006488530380415446,12.142500764256841,0.004601105822300864,15.410242054913494
97,0.0015895863391365344,40.2444173833868,0.00650845022103608,12.211193501889646,0.004615581610281831,15.505702439729157
98,0.0015938311821258053,40.48454382803824,0.006528440842725117,12.279886239522451,0.0046301226951686,15.60116282454482
99,0.0015980968217479267,40.72467027268968,0.006548502734715714,12.348578977155256,0.004644729608834982,15.696623209360483
100,0.0016023834831580782,40.964796717341116,0.006568636380544611,12.417271714788061,0.004659402878439931,15.792083594176146
101,0.0016066913901411314,41.204923161992554,0.006588842257941832,12.485964452420866,0.00467414302631868,15.88754397899181
102,0.001611020765069637,41.44504960664399,0.006609120838721645,12.554657190053671,0.004688950569874873,15.98300436380747
103,0.001615371828862068,41.685176051295436,0.006629472588674747,12.623349927686476,0.004703826021473683,16.078464748623134
104,0.0016197448009413347,41.92530249594687,0.006649897967461746,12.692042665319281,0.004718769888335988,16.173925133438797
105,0.0016241398991935813,42.16542894059831,0.006670397428507971,12.760735402952086,0.004733782672433613,16.26938551825446
106,0.0016285573399272655,42.405555385249755,0.006690971418899584,12.829428140584891,0.004748864870385641,16.364845903070123
107,0.0016329973378325427,42.64568182990119,0.006711620379281087,12.898120878217696,0.004764016973355874,16.460306287885786
108,0.0016374601059409584,42.88580827455263,0.006732344743754213,12.9668136158505,0.004779239466951399,16.55576667270145
109,0.001641945855585454,43.12593471920407,0.006753144939778221,13.035506353483305,0.004794532831122354,16.65122705751711
110,0.0016464547963607066,43.366061163855505,0.006774021388071652,13.10419909111611,0.004809897540062859,16.746687442332775
111,0.0016509871360838044,43.60618760850694,0.006794974502515538,13.172891828748915,0.004825334062113169,16.842147827148438
112,0.0016555430807552699,43.84631405315838,0.006816004690058122,13.24158456638172,0.004840842859663085,16.9376082119641
113,0.001660122834520434,44.08644049780982,0.00683711235062107,13.310277304014525,0.004856424389056585,17.033068596779763
114,0.001664726599631186,44.326566942461255,0.006858297877007244,13.37897004164733,0.004872079100497777,17.128528981595423
115,0.0016693545764080878,44.56669338711269,0.0068795616548100276,13.447662779280135,0.00488780743795815,17.22398936641109
116,0.0016740069632028808,44.80681983176414,0.006900904062324244,13.51635551691294,0.004903609839085136,17.31944975122675
117,0.0016786839563613786,45.046946276415575,0.006922325470458692,13.585048254545745,0.004919486735112049,17.414910136042415
118,0.0016833857501867672,45.28707272106701,0.006943826242650276,13.65374099217855,0.004935438550769373,17.510370520858075
119,0.0016881125369033112,45.52719916571845,0.00696540673477985,13.722433729811355,0.004951465704197463,17.60583090567374
120,0.0016928645066204833,45.767325610369895,0.00698706729508967,13.791126467444158,0.004967568606860638,17.7012912904894
121,0.0016976418472975177,46.00745205502133,0.007008808264102596,13.859819205076963,0.004983747663462722,17.796751675305067
122,0.0017024447447084024,46.24757849967277,0.007030629974542967,13.928511942709768,0.005000003271864038,17.892212060120727
123,0.0017072733824073183,46.48770494432421,0.007052532751259236,13.997204680342573,0.005016335822999861,17.98767244493639
124,0.001712127941694523,46.727831388975645,0.0070745169111483385,14.065897417975378,0.00503274570080037,18.083132829752053
125,0.0017170086015827054,46.96795783362708,0.007096582763081851,14.134590155608183,0.005049233282112105,18.178593214567716
126,0.0017219155387638043,47.20808427827852,0.0071187306078339275,14.203282893240988,0.0050657989366209525,18.27405359938338
127,0.0017268489275763025,47.44821072292996,0.00714096073801104,14.271975630873794,0.005082443026776665,18.369513984199042
128,0.0017318089399730096,47.688337167581395,0.007163273437983545,14.340668368506599,0.005099165907718955,18.464974369014705
129,0.0017367957454893356,47.92846361223283,0.0071856689838190905,14.409361106139404,0.005115967927205141,18.560434753830368
130,0.001741809511212061,48.16859005688428,0.007208147643217884,14.478053843772209,0.0051328494255394085,18.65589513864603
131,0.0017468504017486195,48.408716501535714,0.007230709675449817,14.546746581405014,0.005149810735503653,18.751355523461694
132,0.0017519185791968913,48.64884294618715,0.007253355331293483,14.615439319037819,0.005166852182289968,18.846815908277357
133,0.001757014203115519,48.88896939083859,0.007276084852977092,14.684132056670624,0.0051839740834347435,18.94227629309302
134,0.0017621374304947516,49.12909583549003,0.007298898474121303,14.752824794303429,0.005201176748754424,19.037736677908683
135,0.0017672884157278258,49.36922228014147,0.007321796419683967,14.821517531936234,0.005218460480282922,19.133197062724342
136,0.001772467310582884,49.60934872479291,0.0073447789059068284,14.890210269569039,0.005235825572210721,19.22865744754001
137,0.001777674264175448,49.84947516944435,0.007367846140264151,14.958903007201842,0.0052532723108256185,19.324117832355668
138,0.0017829094229414406,50.089601614095784,0.007390998321413324,15.027595744834647,0.005270800974455227,19.419578217171335
139,0.0017881729306107725,50.32972805874722,0.007414235639147432,15.096288482467452,0.005288411833411127,19.515038601986994
140,0.0017934649281814957,50.56985450339866,0.0074375582743497915,15.164981220100257,0.005306105149934766,19.61049898680266
141,0.0017987855538945273,50.8099809480501,0.007460966398950502,15.233673957733062,0.005323881178145075,19.70595937161832
142,0.0018041349432089562,51.05010739270154,0.00748446017588498,15.302366695365867,0.005341740163987819,19.801419756433987
143,0.001809513228777932,51.29023383735298,0.007508039759054498,15.371059432998672,0.005359682345186691,19.896880141249646
144,0.0018149205404251409,51.530360282004416,0.007531705293288735,15.439752170631477,0.005377707951196163,19.99234052606531
145,0.001820357005121883,51.770486726655854,0.007555456914310362,15.508444908264282,0.005395817203156089,20.087800910880972
146,0.0018258227469647448,52.01061317130729,0.007579294748701634,15.577137645897087,0.005414010313848075,20.183261295696635
147,0.0018313178871538788,52.25073961595873,0.007603218913873037,15.645830383529892,0.005432287487653618,20.278721680512298
148,0.0018368425439718933,52.490866060610166,0.007627229518033938,15.714523121162697,0.005450648920514036,20.37418206532796
149,0.001842396832763355,52.73099250526161,0.0076513266601653165,15.783215858795502,0.005469094799892152,20.469642450143624
150,0.001847980865914914,52.97111894991305,0.0076755104299945035,15.851908596428308,0.005487625304735799,20.565102834959287
151,0.0018535947528360492,53.211245394564486,0.007699780907971987,15.920601334061113,0.005506240605443087,20.66056321977495
152,0.0018592385999404407,53.45137183921592,0.007724138165250271,15.989294071693916,0.00552494086382947,20.756023604590613
153,0.0018649125106279777,53.69149828386736,0.007748582263664773,16.05798680932672,0.005543726233096624,20.851483989406276
154,0.0018706165852673989,53.9316247285188,0.007773113255716775,16.126679546959526,0.005562596857803103,20.94694437422194
155,0.0018763509211795675,54.171751173170236,0.0077977311845584376,16.19537228459233,0.0055815528738368085,21.042404759037602
156,0.0018821156126213987,54.41187761782168,0.007822436083979856,16.264065022225136,0.005600594408389241,21.13786514385326
157,0.0018879107507704205,54.65200406247312,0.007847227978398173,16.33275775985794,0.005619721579931584,21.233325528668928
158,0.001893736423709993,54.892130507124556,0.007872106882848739,16.401450497490746,0.005638934498192547,21.328785913484587
159,0.0018995927164151718,55.13225695177599,0.007897072802978317,16.47014323512355,0.0056582332641380425,21.424246298300254
160,0.0019054797107392314,55.37238339642743,0.007922125735040338,16.538835972756356,0.005677617969952637,21.519706683115913
161,0.0019113974854008385,55.61250984107887,0.007947265665892204,16.60752871038916,0.005697088699022816,21.61516706793158
162,0.0019173461159718904,55.852636285730306,0.007972492572994599,16.676221448021966,0.005716645525922019,21.71062745274724
163,0.00192332567486601,56.09276273038175,0.00799780642441286,16.74491418565477,0.005736288516397488,21.806087837562906
164,0.0019293362313277057,56.33288917503319,0.008023207178820383,16.813606923287576,0.0057560177273588845,21.901548222378565
165,0.001935377851422194,56.573015619684625,0.00804869478550401,16.88229966092038,0.005775833206868682,21.997008607194232
166,0.0019414505980258911,56.81314206433606,0.008074269184371456,16.950992398553186,0.0057957349941343585,22.09246899200989
167,0.0019475545308175698,57.0532685089875,0.008099930305960757,17.01968513618599,0.005815723119502335,22.187929376825554
168,0.001953689706270184,57.29339495363894,0.008125678071451675,17.088377873818796,0.005835797604453687,22.283389761641217
169,0.0019598561776433695,57.533521398290375,0.008151512392679134,17.1570706114516,0.005855958461601603,22.37885014645688
170,0.0019660539949766043,57.77364784294182,0.008177433172148602,17.225763349084403,0.005876205694690617,22.474310531272543
171,0.00197228320508305,58.01377428759326,0.008203440303053481,17.29445608671721,0.005896539298597543,22.569770916088206
172,0.0019785438515440607,58.253900732244695,0.008229533669294407,17.363148824350013,0.005916959259334178,22.66523130090387
173,0.0019848359747043614,58.49402717689613,0.008255713145500559,17.43184156198282,0.005937465554051704,22.760691685719532
174,0.0019911596116679053,58.73415362154757,0.008281978597052844,17.500534299615623,0.005958058151046815,22.856152070535195
175,0.0019975147962943926,58.97428006619901,0.008308329880109051,17.56922703724843,0.00597873700976953,22.95161245535086
176,0.0020039015591964706,59.214406510850445,0.0083347668416309,17.637919774881233,0.005999502080832736,23.04707284016652
177,0.002010319927737598,59.45453295550189,0.008361289319412983,17.70661251251404,0.006020353306023353,23.142533224982184
178,0.0020167699260305824,59.69465940015333,0.008387897142113592,17.775305250146843,0.006041290618315227,23.237993609797847
179,0.0020232515749367855,59.934785844804765,0.008414590129287434,17.84399798777965,0.006062313941883626,23.33345399461351
180,0.002029764892065997,60.1749122894562,0.008441368091420156,17.912690725412453,0.006083423192121417,23.428914379429173
181,0.0020363098917769757,60.41503873410764,0.008468230829964766,17.981383463045262,0.006104618275656848,23.524374764244836
182,0.002042886585178652,60.65516517875908,0.008495178137379803,18.050076200678063,0.00612589909037296,23.619835149060496
183,0.002049494980132005,60.895291623410515,0.008522209797169382,18.118768938310872,0.006147265525428581,23.71529553387616
184,0.0020561350812525804,61.13541806806196,0.008549325583924966,18.187461675943673,0.006168717461280916,23.81075591869182
185,0.0020628068899136943,61.3755445127134,0.008576525263368951,18.25615441357648,0.006190254769709708,23.906216303507485
186,0.0020695104042502722,61.615670957364834,0.008603808592399953,18.324847151209283,0.0062118773138429345,24.001676688323148
187,0.0020762456191633547,61.85579740201627,0.00863117531913986,18.39353988884209,0.006233584948184053,24.09713707313881
188,0.0020830125263252503,62.09592384666771,0.008658625182982575,18.462232626474893,0.006255377518640755,24.192597457954474
189,0.0020898111141853444,62.33605029131915,0.008686157914644443,18.5309253641077,0.006277254862555232,24.288057842770137
190,0.002096641367976542,62.576176735970584,0.00871377323621636,18.599618101740504,0.006299216808735902,24.3835182275858
191,0.0021035032697223673,62.81630318062203,0.008741470861217506,18.66831083937331,0.00632126317749062,24.478978612401463
192,0.0021103967982446952,63.056429625273466,0.008769250494650724,18.737003577006114,0.006343393780661315,24.574438997217126
193,0.00211732192917212,63.296556069924904,0.008797111833059455,18.80569631463892,0.006365608421660052,24.66989938203279
194,0.002124278634948958,63.53668251457634,0.008825054564586312,18.874389052271724,0.0063879068955064984,24.76535976684845
195,0.0021312668848448755,63.77680895922778,0.008853078369033138,18.94308178990453,0.006410288988866783,24.860820151664115
196,0.0021382866449651482,64.01693540387922,0.00888118291792265,19.011774527537334,0.0064327544800936946,24.956280536479778
197,0.0021453378782615297,64.25706184853065,0.008909367874561551,19.08046726517014,0.006455303139268227,25.05174092129544
198,0.002152420544543745,64.49718829318209,0.008937632894105119,19.149160002802944,0.006477934728242454,25.147201306111103
199,0.002159534600491591,64.73731473783354,0.008965977623623268,19.21785274043575,0.0065006490006836734,25.242661690926766
200,0.002166679999667638,64.97744118248497,0.008994401702168003,19.286545478068554,0.006523445702119845,25.33812207574243
201,0.002173856692530549,65.21756762713642,0.009022904760842327,19.355238215701355,0.00654632456998626,25.433582460558092
202,0.002181064626448966,65.45769407178784,0.009051486422870448,19.423930953334164,0.0065692853336734415,25.529042845373755
203,0.0021883037457160197,65.6978205164393,0.009080146303669375,19.492623690966965,0.006592327714576239,25.624503230189415
204,0.0021955739915643924,65.93794696109072,0.00910888401092184,19.561316428599774,0.00661545142614411,25.719963615005078
205,0.00220287530218199,66.17807340574217,0.009137699144650444,19.630009166232576,0.006638656173932535,25.81542399982074
206,0.002210207612728159,66.4181998503936,0.009166591297293157,19.698701903865384,0.0066619416556555604,25.910884384636404
207,0.0022175708553504895,66.65832629504504,0.009195560053779939,19.767394641498186,0.006685307561239454,26.006344769452067
208,0.0022249649592021724,66.89845273969648,0.00922460499161065,19.836087379130994,0.006708753572877419,26.10180515426773
209,0.002232389850459911,67.13857918434792,0.009253725680934063,19.904780116763796,0.006732279365085354,26.197265539083393
210,0.0022398454523423787,67.37870562899936,0.009282921684628064,19.973472854396604,0.006755884604758645,26.292725923899056
211,0.0022473316851292237,67.6188320736508,0.009312192558380929,20.042165592029406,0.006779568951229935,26.38818630871472
212,0.002254848466180599,67.85895851830225,0.009341537850773676,20.110858329662214,0.006803332056327863,26.483646693530382
213,0.0022623957099572258,68.09908496295367,0.009370957103363477,20.179551067295016,0.006827173564436756,26.579107078346045
214,0.0022699733280409783,68.33921140760512,0.009400449850768083,20.248243804927824,0.006851093112557201,26.674567463161708
215,0.0022775812291559714,68.57933785225654,0.009430015620751199,20.316936542560626,0.006875090330367529,26.77002784797737
216,0.002285219319190167,68.819464296908,0.009459653934308856,20.38562928019343,0.0068991648402861264,26.865488232793034
217,0.0022928875012174625,69.05959074155942,0.009489364305756639,20.454322017826236,0.006923316257534583,26.960948617608697
218,0.002300585675520283,69.29971718621087,0.00951914624281783,20.52301475545904,0.006947544190201642,27.05640900242436
219,0.002308313739612644,69.53984363086231,0.009548999246712415,20.591707493091846,0.006971848239307899,27.151869387240023
220,0.002316071588263696,69.77997007551375,0.009578922812246862,20.66040023072465,0.006996227998871245,27.247329772055686
221,0.0023238591135217265,70.02009652016518,0.009608916427904709,20.729092968357456,0.0070206830559730255,27.34279015687135
222,0.0023316762047386245,70.26022296481662,0.00963897957593788,20.79778570599026,0.007045212990824857,27.43825054168701
223,0.0023395227485947913,70.50034940946806,0.009669111732458723,20.866478443623066,0.0070698173768361065,27.533710926502675
224,0.002347398629124489,70.7404758541195,0.009699312367532728,20.93517118125587,0.007094495780681984,27.629171311318338
225,0.002355303727741625,70.98060229877095,0.009729580945271866,21.003863918888676,0.00711924776237221,27.724631696133997
226,0.002363237923265953,71.22072874342237,0.00975991692392855,21.07255665652148,0.007144072875320259,27.82009208094966
227,0.0023712010919496895,71.46085518807382,0.009790319755990172,21.141249394154286,0.007168970666413113,27.915552465765323
228,0.002379193107504528,71.70098163272525,0.009820788888274144,21.20994213178709,0.0071939406760815035,28.011012850580986
229,0.002387213841129068,71.9411080773767,0.009851323762023481,21.278634869419896,0.007218982438370634,28.10647323539665
230,0.0023952631615365943,72.18123452202812,0.009881923813002815,21.3473276070527,0.007244095481011324,28.201933620212312
231,0.00240334093498327,72.42136096667957,0.009912588471594845,21.416020344685506,0.00726927932549156,28.297394005027975
232,0.002411447025296662,72.66148741133101,0.009943317162897187,21.48471308231831,0.007294533487128398,28.392854389843638
233,0.0024195812939046477,72.90161385598245,0.009974109306819563,21.553405819951116,0.007319857475140232,28.4883147746593
234,0.002427743599864653,73.14174030063388,0.010004964318181328,21.62209855758392,0.00734525079271935,28.583775159474964
235,0.0024359337998932345,73.38186674528532,0.01003588160680925,21.690791295216727,0.0073707129371047685,28.679235544290627
236,0.002444151748395983,73.62199318993676,0.010066860577635577,21.75948403284953,0.0073962433996553134,28.77469592910629
237,0.002452397297497744,73.8621196345882,0.010097900630796259,21.828176770482337,0.007421841665922918,28.870156313921953
238,0.0024606702970731485,74.10224607923963,0.010129001161729394,21.89686950811514,0.00744750721572609,28.965616698737616
239,0.0024689705947774365,74.34237252389107,0.010160161561273794,21.965562245747947,0.007473239523223536,29.06107708355328
240,0.0024772980360775613,74.58249896854252,0.010191381215767603,22.034254983380748,0.007499038056987908,29.156537468368942
241,0.0024856524642835735,74.82262541319395,0.010222659507147062,22.102947721013553,0.007524902280079624,29.251997853184605
242,0.002494033720580276,75.0627518578454,0.010253995813045222,22.17164045864636,0.007550831650120753,29.347458238000268
243,0.002502441644059109,75.30287830249682,0.01028538950689069,22.240333196279163,0.007576825619368931,29.44291862281593
244,0.0025108760717503105,75.54300474714827,0.01031683995800631,22.30902593391197,0.007602883634791234,29.538379007631594
245,0.0025193368386552777,75.7831311917997,0.01034834653170775,22.377718671544773,0.0076290051381380725,29.633839392447257
246,0.0025278237777791738,76.02325763645115,0.010379908589402001,22.44641140917758,0.007655189566016956,29.729299777262916
247,0.0025363367201637213,76.26338408110259,0.01041152548868567,22.515104146810383,0.007681436349966193,29.82476016207858
248,0.0025448754949202197,76.50351052575402,0.01044319658344312,22.58379688444319,0.0077077449165284416,29.920220546894242
249,0.002553439929262734,76.74363697040546,0.010474921223944346,22.652489622075993,0.007734114687324112,30.015680931709905
250,0.002562029848541459,76.9837634150569,0.01050669875694261,22.7211823597088,0.007760545079124563,30.11114131652557
251,0.0025706450762762625,77.22388985970834,0.010538528525771754,22.789875097341604,0.007787035503925075,30.20660170134123
252,0.002579285434190372,77.46401630435977,0.010570409870443168,22.85856783497441,0.007813585369017583,30.302062086156894
253,0.002587950742244208,77.70414274901123,0.010602342127742416,22.927260572607214,0.007840194077063113,30.397522470972557
254,0.002596640818669344,77.94426919366265,0.01063432463132539,22.99595331024002,0.007866861026163897,30.49298285578822
255,0.0026053554800026025,78.1843956383141,0.010666356711814085,23.064646047872824,0.007893585609935158,30.588443240603883
256,0.0026140945411202384,78.42452208296552,0.010698437696891834,23.13333878550563,0.00792036721757653,30.683903625419546
257,0.0026228578152722366,78.66464852761698,0.01073056691139806,23.202031523138434,0.007947205233943037,30.77936401023521
258,0.002631645114116689,78.9047749722684,0.010762743677422446,23.27072426077124,0.007974099039615686,30.874824395050872
259,0.002640456247754249,79.14490141691985,0.010794967314398548,23.339416998404044,0.008001048010971562,30.970284779866535
260,0.002649291024762643,79.38502786157129,0.010827237139196757,23.40810973603685,0.008028051520253465,31.0657451646822
261,0.0026581492522312422,79.62515430622273,0.01085955246621661,23.476802473669654,0.008055108935638995,31.16120554949786
262,0.0026670307357956743,79.86528075087416,0.010891912607478434,23.54549521130246,0.008082219621309122,31.256665934313524
263,0.002675935279672446,80.1054071955256,0.010924316872714212,23.614187948935264,0.008109382937516165,31.352126319129187
264,0.002684862686693617,80.34553364017704,0.010956764569457733,23.68288068656807,0.00813659824065118,31.44758670394485
265,0.0026938127583414446,80.58566008482848,0.010989255003133953,23.751573424200874,0.008163864883310699,31.543047088760513
266,0.002702785294783041,80.82578652947991,0.011021787477147483,23.82026616183368,0.008191182214362852,31.638507473576176
267,0.002711780094905012,81.06591297413135,0.011054361292970268,23.888958899466484,0.008218549579012762,31.733967858391836
268,0.0027207969563480643,81.30603941878279,0.01108697575022834,23.95765163709929,0.008245966318867277,31.8294282432075
269,0.0027298356755415666,81.54616586343423,0.01111963014678768,24.026344374732094,0.00827343177199893,31.92488862802316
270,0.0027388960477380724,81.78629230808568,0.01115232377883909,24.0950371123649,0.008300945273009163,32.02034901283882
271,0.0027479778670477626,82.02641875273711,0.011185055940982104,24.163729849997704,0.008328506153090774,32.11580939765449
272,0.0027570809264728284,82.26654519738855,0.011217825926307868,24.23242258763051,0.008356113740089531,32.211269782470154
273,0.00276620501794176,82.50667164203999,0.011250633026480985,24.30111532526331,0.008383767358564963,32.306730167285814
274,0.0027753499323435347,82.74679808669143,0.011283476531820262,24.369808062896116,0.008411466329850317,32.40219055210147
275,0.002784515459561705,82.98692453134286,0.011316355731378368,24.43850080052892,0.008439209972111608,32.49765093691714
276,0.002793701388508359,83.2270509759943,0.011349269913020347,24.507193538161726,0.008466997600405772,32.593111321732806
277,0.0028029075071579496,83.46717742064574,0.011382218363500963,24.57588627579453,0.00849482852673792,32.688571706548466
278,0.002812133602580985,83.70730386529718,0.011415200368540846,24.644579013427336,0.008522702060117593,32.784032091364125
279,0.0028213794609775614,83.94743030994861,0.011448215212901416,24.71327175106014,0.008550617506614117,32.87949247617979
280,0.0028306448677107307,84.18755675460005,0.01148126218045859,24.781964488692946,0.008578574169410906,32.97495286099546
281,0.002839929607339694,84.42768319925149,0.011514340554275145,24.85065722632575,0.008606571348858796,33.07041324581112
282,0.0028492334636528037,84.66780964390293,0.011547449616671819,24.919349963958556,0.008634608342528336,33.16587363062678
283,0.002858556219700375,84.90793608855437,0.011580588649297096,24.98804270159136,0.008662684445261045,33.26133401544244
284,0.002867897657827276,85.14806253320582,0.0116137569331956,25.056735439224166,0.00869079894921955,33.35679440025811
285,0.002877257559705312,85.38818897785725,0.011646953748875115,25.12542817685697,0.008718951143936707,33.45225478507377
286,0.002886635706365362,85.62831542250869,0.011680178376372216,25.194120914489776,0.008747140316363582,33.54771516988943
287,0.0028960318782292947,85.86844186716013,0.01171343009531645,25.26281365212258,0.008775365750916302,33.643175554705095
288,0.0029054458551416133,86.10856831181157,0.011746708184993074,25.331506389755386,0.008803626729521787,33.738635939520755
289,0.0029148774164008506,86.348694756463,0.011780011924404326,25.40019912738819,0.008831922531662323,33.834096324336414
290,0.0029243263407906796,86.58882120111444,0.011813340592329165,25.468891865020996,0.00886025243441896,33.92955670915208
291,0.002933792406610754,86.82894764576588,0.01184669346738152,25.5375846026538,0.008888615712513714,34.02501709396775
292,0.002943275391707245,87.06907409041732,0.01188006982806699,25.606277340286606,0.008917011638350595,34.12047747878341
293,0.002952775073503079,87.30920053506875,0.011913468952837966,25.67497007791941,0.008945439482055405,34.215937863599066
294,0.00296229122902786,87.54932697972019,0.011946890120147192,25.743662815552216,0.008973898511514306,34.31139824841473
295,0.002971823634947469,87.78945342437163,0.011980332608499712,25.81235555318502,0.009002387992411142,34.4068586332304
296,0.002981372067593332,88.02957986902307,0.012013795696503182,25.881048290817827,0.009030907188263545,34.50231901804606
297,0.0029909363029913378,88.2697063136745,0.012047278662916579,25.94974102845063,0.009059455360457724,34.59777940286172
298,0.003000516116890416,88.50983275832596,0.012080780786697201,26.018433766083437,0.009088031768282025,34.693239787677385
299,0.003010111284790736,88.7499592029774,0.012114301347046053,26.08712650371624,0.009116635668959169,34.78870017249305
300,0.003019721581971552,88.99008564762883,0.012147839623451489,26.155819241349047,0.009145266317677217,34.88416055730871
301,0.003029346783518652,89.23021209228027,0.012181394895731175,26.22451197898185,0.00917392296761925,34.97962094212437
302,0.003038986664351429,89.4703385369317,0.01221496644407233,26.293204716614657,0.00920260486999168,35.07508132694004
303,0.0030486409992495434,89.71046498158314,0.012248553549070217,26.361897454247462,0.009231311274051293,35.1705417117557
304,0.0030583095628791902,89.95059142623458,0.012282155491764889,26.430590191880263,0.009260041427130945,35.26600209657136
305,0.003067992129818934,90.19071787088602,0.012315771553676212,26.49928292951307,0.009288794574663917,35.36146248138702
306,0.0030776884745851323,90.43084431553746,0.012349401016837031,26.567975667145873,0.009317569960206967,35.45692286620269
307,0.003087398371656919,90.6709707601889,0.012383043163824626,26.63666840477868,0.009346366825461966,35.552383251018355
308,0.003097121595500754,90.91109720484033,0.012416697277790338,26.705361142411483,0.009375184410296269,35.647843635834015
309,0.0031068579205945097,91.15122364949177,0.012450362642487377,26.77405388004429,0.009404021952761688,35.743304020649674
310,0.0031166071214511104,91.3913500941432,0.01248403854229685,26.842746617677093,0.009432878689112106,35.83876440546534
311,0.0031263689726417103,91.63147653879464,0.012517724262251912,26.9114393553099,0.009461753853819744,35.934224790281
312,0.003136143248818385,91.8716029834461,0.012551419088060137,26.980132092942704,0.009490646679590079,36.02968517509666
313,0.0031459297247363504,92.11172942809753,0.012585122306123998,27.04882483057551,0.00951955639737538,36.125145559912326
314,0.003155728175275698,92.35185587274897,0.01261883320355955,27.117517568208314,0.0095484822363869,36.22060594472799
315,0.0031655383754626283,92.59198231740041,0.0126525510682132,27.18621030584112,0.00957742342410571,36.31606632954365
316,0.0031753601004901842,92.83210876205185,0.012686275188676667,27.254903043473924,0.009606379186292147,36.41152671435931
317,0.003185193125738478,93.07223520670328,0.012720004854300056,27.32359578110673,0.009635348746993932,36.50698709917498
318,0.0031950372267944005,93.31236165135472,0.012753739355203079,27.392288518739534,0.009664331328552931,36.602447483990645
319,0.00320489217947081,93.55248809600616,0.012787477982284367,27.46098125637234,0.009693326151610542,36.697907868806304
320,0.0032147577598251953,93.7926145406576,0.012821220027228976,27.529673994005144,0.00972233243511177,36.79336825362196
321,0.0032246337441777973,94.03274098530903,0.012854964782513946,27.59836673163795,0.009751349396307916,36.88882863843763
322,0.0032345199091291994,94.27286742996047,0.012888711541412044,27.667059469270754,0.009780376250757963,36.9842890232533
323,0.0032444160315773687,94.51299387461191,0.012922459597993598,27.73575220690356,0.009809412212328611,37.079749408068956
324,0.003254321888734145,94.75312031926335,0.01295620824712647,27.804444944536364,0.009838456493192989,37.175209792884615
325,0.003264237258141174,94.99324676391478,0.012989956784474148,27.87313768216917,0.009867508303828064,37.27067017770028
326,0.003274161917685279,95.23337320856623,0.013023704506491984,27.941830419801974,0.00989656685301071,37.36613056251595
327,0.0032840956456132667,95.47349965321767,0.013057450710421543,28.01052315743478,0.009925631347812502,37.46159094733161
328,0.00329403822054616,95.71362609786911,0.013091194694283121,28.079215895067584,0.009954700993593213,37.55705133214727
329,0.0033039894214928578,95.95375254252055,0.013124935756866352,28.14790863270039,0.00998377499399302,37.652511716962934
330,0.0033139490278632096,96.19387898717198,0.013158673197719028,28.216601370333194,0.010012852550923447,37.7479721017786
331,0.003323916819480512,96.43400543182342,0.013192406317134003,28.285294107966,0.010041932864557028,37.84343248659425
332,0.0033338925765934117,96.67413187647486,0.013226134416134329,28.353986845598804,0.010071015133315778,37.93889287140992
333,0.0033438760798872196,96.9142583211263,0.013259856796456491,28.42267958323161,0.010100098553858346,38.034353256225586
334,0.0033538671104946247,97.15438476577773,0.013293572760531865,28.491372320864414,0.010129182321066035,38.129813641041245
335,0.0033638654500058192,97.39451121042917,0.013327281611466337,28.56006505849722,0.010158265628027548,38.225274025856905
336,0.0033738708804780066,97.63463765508061,0.013360982653018112,28.628757796130024,0.010187347666022575,38.32073441067257
337,0.0033838831844443195,97.87476409973205,0.013394675189573772,28.697450533762826,0.010216427624504199,38.41619479548824
338,0.0033939021449221193,98.11489054438348,0.013428358526122503,28.76614327139563,0.010245504691080131,38.5116551803039
339,0.0034039275454206927,98.35501698903492,0.013462031968228538,28.834836009028436,0.010274578051492827,38.607115565119564
340,0.0034139591699483347,98.59514343368637,0.013495694822001934,28.90352874666124,0.010303646889598443,38.70257594993522
341,0.0034239968030188067,98.83526987833781,0.013529346394067472,28.972221484294046,0.010332710387344733,38.79803633475089
342,0.0034340402296572,99.07539632298925,0.013562985991531957,29.04091422192685,0.01036176772474779,38.89349671956655
343,0.0034440892354051598,99.31552276764069,0.013596612921949705,29.109606959559656,0.010390818079867798,38.98895710438221
344,0.0034541436063255026,99.55564921229212,0.01363022649328637,29.17829969719246,0.010419860628783672,39.084417489197875
345,0.0034642031290062136,99.79577565694356,0.013663826013881115,29.246992434825266,0.01044889454556668,39.179877874013535
346,0.0034742675905638076,100.035902101595,0.013697410792407069,29.31568517245807,0.010477919002253106,39.2753382588292
347,0.003484336778646097,100.27602854624644,0.013730980137830152,29.384377910090876,0.01050693316881588,39.37079864364486
348,0.0034944104814343055,100.51615499089787,0.013764533359366306,29.45307064772368,0.010535936213135245,39.46625902846053
349,0.0035044884876445836,100.75628143554931,0.013798069766437056,29.521763385356486,0.010564927300968517,39.56171941327619
350,0.0035145705865288843,100.99640788020075,0.013831588668623548,29.59045612298929,0.010593905595918914,39.65717979809185
351,0.003524656567875231,101.23653432485219,0.013865089375618969,29.659148860622096,0.010622870259403481,39.75264018290751
352,0.003534746222007352,101.47666076950362,0.013898571197179441,29.7278415982549,0.010651820450620193,39.84810056772318
353,0.0035448393397837013,101.71678721415508,0.013932033443073406,29.796534335887706,0.010680755326514139,39.94356095253884
354,0.0035549357125958503,101.95691365880651,0.013965475423029474,29.86522707352051,0.010709674041742997,40.039021337354505
355,0.0035650351323662714,102.19704010345795,0.013998896446682837,29.933919811153316,0.010738575748641626,40.134481722170165
356,0.003575137391545497,102.43716654810939,0.01403229582352019,30.00261254878612,0.010767459597185948,40.22994210698583
357,0.0035852422831086604,102.67729299276083,0.014065672862823267,30.071305286418927,0.010796324734956106,40.32540249180149
358,0.003595349600551428,102.91741943741226,0.01409902687361093,30.13999802405173,0.010825170307098874,40.42086287661716
359,0.00360545913788531,103.1575458820637,0.014132357164579923,30.208690761684537,0.010853995456289437,40.51632326143282
360,0.0036155706896323736,103.39767232671514,0.01416566304404424,30.27738349931734,0.010882799322692508,40.61178364624848
361,0.00362568405081934,103.63779877136658,0.014198943819873223,30.346076236950147,0.010911581043922806,40.70724403106414
362,0.0036357990169710694,103.87792521601801,0.014232198799428315,30.41476897458295,0.010940339755004991,40.80270441587981
363,0.003645915384103463,104.11805166066945,0.014265427289498587,30.483461712215757,0.010969074588333018,40.89816480069547
364,0.0036560329487157484,104.35817810532089,0.01429862859623499,30.55215444984856,0.010997784673628969,40.99362518551113
365,0.003666151507782177,104.59830454997233,0.01433180202508347,30.620847187481367,0.011026469137901396,41.089085570326795
366,0.0036762708587431293,104.83843099462376,0.014364946880716841,30.689539925114172,0.011055127105403212,41.184545955142454
367,0.00368639079949563,105.07855743927522,0.014398062466965574,30.758232662746977,0.01108375769758913,41.28000633995812
368,0.0036965111283832814,105.31868388392665,0.014431148086747406,30.82692540037978,0.011112360033072742,41.37546672477378
369,0.0037066316441856134,105.55881032857809,0.014464203041995966,30.895618138012583,0.011140933227583217,41.47092710958945
370,0.0037167521461068664,105.79893677322953,0.014497226633588272,30.96431087564539,0.011169476393921657,41.566387494405106
371,0.003726872433764188,106.03906321788097,0.014530218161271263,31.033003613278193,0.011197988641917211,41.66184787922077
372,0.003736992307175282,106.2791896625324,0.014563176923587336,31.101696350911,0.011226469078382846,41.75730826403643
373,0.003747111566745488,106.51931610718384,0.014596102217798973,31.170389088543804,0.011254916807071021,41.8527686488521
374,0.0037572300132543046,106.75944255183528,0.014628993339812409,31.23908182617661,0.011283330928629001,41.94822903366776
375,0.0037673474478413624,106.99956899648672,0.014661849584100477,31.307774563809414,0.011311710540554201,42.043689418483424
376,0.0037774636719918684,107.23969544113815,0.014694670243624601,31.37646730144222,0.011340054737149276,42.139149803299084
377,0.0037875784875214895,107.47982188578959,0.014727454609755972,31.445160039075024,0.011368362609477203,42.23461018811475
378,0.0037976916965607203,107.71994833044103,0.01476020197219601,31.51385277670783,0.011396633245316272,42.33007057293041
379,0.0038078031015387234,107.96007477509247,0.014792911618896051,31.582545514340634,0.011424865729115132,42.425530957746076
380,0.0038179125051666513,108.2002012197439,0.0148255828359764,31.65123825197344,0.011453059141947795,42.520991342561736
381,0.003828019710420456,108.44032766439535,0.014858214907644699,31.719930989606244,0.011481212561468758,42.6164517273774
382,0.0038381245205231923,108.68045410904679,0.01489080711611367,31.78862372723905,0.01150932506186821,42.71191211219306
383,0.0038482267389268283,108.92058055369823,0.014923358741518391,31.857316464871854,0.011537395713827385,42.80737249700873
384,0.003858326169293572,109.16070699834967,0.014955869061832917,31.92600920250466,0.011565423584474087,42.90283288182439
385,0.0038684226154766972,109.4008334430011,0.014988337352786488,31.994701940137464,0.011593407737338449,42.99829326664005
386,0.0038785158815009234,109.64095988765254,0.01502076288777929,32.06339467777027,0.011621347232308947,43.093753651455714
387,0.0038886057715423025,109.88108633230398,0.015053144937797754,32.13208741540308,0.011649241125588686,43.18921403627137
388,0.0038986920899076677,110.12121277695542,0.015085482771329567,32.20078015303588,0.011677088469652052,43.28467442108704
389,0.003908774641013628,110.36133922160685,0.015117775654278309,32.26947289066868,0.011704888313201727,43.3801348059027
390,0.003918853229365117,110.60146566625829,0.015150022849877808,32.33816562830149,0.011732639701126082,43.475595190718366
391,0.003928927659533521,110.84159211090973,0.015182223618606295,32.4068583659343,0.01176034167445709,43.571055575534025
392,0.003938997736134378,111.08171855556117,0.0152143772181003,32.4755511035671,0.01178799327032867,43.66651596034969
393,0.003949063263804663,111.3218450002126,0.015246482903068464,32.5442438411999,0.011815593521935574,43.76197634516535
394,0.0039591240471796765,111.56197144486404,0.015278539925205208,32.61293657883271,0.011843141458492874,43.85743672998102
395,0.003969179890869533,111.8020978895155,0.015310547533104294,32.68162931646552,0.011870636105195995,43.95289711479668
396,0.003979230599435271,112.04222433416693,0.015342504972172448,32.75032205409832,0.011898076483181466,44.048357499612344
397,0.003989275977364578,112.28235077881837,0.015374411484542931,32.81901479173112,0.011925461609488309,44.143817884428
398,0.003999315829047176,112.5224772234698,0.01540626630898922,32.88770752936393,0.011952790497020176,44.23927826924367
399,0.004009349958749815,112.76260366812124,0.015438068680838758,32.95640026699674,0.011980062154508236,44.33473865405933
400,0.004019378170590969,113.00273011277268,0.01546981783188689,33.02509300462954,0.01200727558647488,44.430199038874996
401,0.004029400268515157,113.24285655742412,0.015501512990310988,33.09378574226234,0.01203442979319827,44.525659423690655
402,0.004039416056266976,113.48298300207556,0.015533153380584804,33.16247847989514,0.01206152377067776,44.62111980850632
403,0.004049425337364799,113.723109446727,0.015564738223393134,33.23117121752795,0.01208855651060026,44.71658019332198
404,0.004059427915074189,113.96323589137843,0.015596266735546774,33.29986395516076,0.012115527000307526,44.81204057813765
405,0.00406942359238102,114.20336233602987,0.01562773812989792,33.36855669279356,0.012142434222764497,44.90750096295331
406,0.004079412171964315,114.4434887806813,0.015659151615255922,33.43724943042636,0.01216927715652863,45.00296134776897
407,0.004089393456168829,114.68361522533274,0.015690506396303545,33.50594216805917,0.012196054775720342,45.09842173258463
408,0.004099367246977371,114.92374166998418,0.015721801673513735,33.57463490569198,0.012222766049994536,45.19388211740029
409,0.004109333345982888,115.16386811463563,0.015753036643066928,33.64332764332478,0.01224940994451333,45.28934250221596
410,0.004119291554360312,115.40399455928707,0.015784210496769008,33.71202038095758,0.012275985419919928,45.38480288703162
411,0.004129241672838202,115.64412100393851,0.015815322421969848,33.78071311859039,0.012302491432313767,45.480263271847285
412,0.0041391835016701675,115.88424744858995,0.015846371601482605,33.8494058562232,0.012328926933226871,45.575723656662944
413,0.0041491168406061095,116.12437389324138,0.015877357213503727,33.918098593856,0.012355290869601604,45.67118404147861
414,0.004159041488863265,116.36450033789282,0.015908278431533737,33.9867913314888,0.012381582183769654,45.76664442629427
415,0.0041689572450971015,116.60462678254426,0.015939134424298895,34.05548406912161,0.012407799813432513,45.86210481110994
416,0.00417886390737205,116.8447532271957,0.015969924355673664,34.12417680675442,0.01243394269164326,45.957565195925596
417,0.0041887612731320795,117.08487967184713,0.01600064738460415,34.19286954438722,0.01246000974678989,46.05302558074126
418,0.00419864913917117,117.32500611649857,0.016031302665032523,34.26156228202002,0.012485999902580086,46.14848596555692
419,0.0042085273016036415,117.56513256115001,0.016061889345822398,34.33025501965283,0.012511912078027513,46.24394635037259
420,0.004218395555834394,117.80525900580145,0.016092406570685266,34.39894775728564,0.012537745187439692,46.33940673518825
421,0.004228253696529058,118.04538545045288,0.016122853478108125,34.46764049491844,0.012563498140407465,46.434867120003915
422,0.004238101517584054,118.28551189510432,0.01615322920128215,34.53633323255124,0.012589169841796059,46.530327504819574
423,0.0042479388120966,118.52563833975577,0.01618353286803257,34.60502597018405,0.012614759191737868,46.62578788963524
424,0.004257765372334662,118.76576478440721,0.01621376360074986,34.67371870781686,0.012640265085626896,46.7212482744509
425,0.004267580989706877,119.00589122905865,0.01624392051632211,34.74241144544966,0.012665686414114918,46.81670865926657
426,0.0042773854547324365,119.24601767371009,0.016274002726068756,34.81110418308246,0.012691022063109444,46.912169044082226
427,0.004287178557010965,119.48614411836152,0.016304009335675714,34.87979692071527,0.012716270913773454,47.007629428897886
428,0.0042969600851924155,119.72627056301296,0.016333939445131854,34.94848965834808,0.012741431842526964,47.10308981371355
429,0.004306729826946964,119.9663970076644,0.016363792148666966,35.01718239598088,0.012766503721050442,47.19855019852921
430,0.00431648756893494,120.20652345231584,0.01639356653469124,35.08587513361368,0.012791485416290145,47.29401058334488
431,0.004326233096776812,120.44664989696727,0.01642326168573624,35.15456787124649,0.01281637579046535,47.38947096816054
432,0.004335966195023216,120.68677634161871,0.01645287667839745,35.22326060887929,0.012841173701077525,47.484931352976204
433,0.004345686647125069,120.92690278627015,0.016482410583278515,35.2919533465121,0.012865878000921522,47.580391737791864
434,0.004355394235403763,121.16702923092159,0.016511862464937053,35.3606460841449,0.012890487538098731,47.67585212260753
435,0.004365088741021457,121.40715567557302,0.016541231381832236,35.429338821777705,0.012915001156032313,47.77131250742319
436,0.004374769943951495,121.64728212022447,0.016570516386274065,35.498031559410514,0.012939417693484462,47.866772892238856
437,0.004384437622948937,121.88740856487591,0.016599716524374482,35.56672429704332,0.012963735984575791,47.962233277054516
438,0.0043940915555212455,122.12753500952735,0.01662883083600026,35.635417034676124,0.012987954858806789,48.05769366187018
439,0.004403731517899121,122.36766145417879,0.016657858354727776,35.704109772308925,0.013012073141081482,48.15315404668584
440,0.004413357285007515,122.60778789883022,0.0166867981077997,35.772802509941734,0.013036089651733222,48.24861443150151
441,0.004422968630436814,122.84791434348166,0.016715649116083562,35.84149524757454,0.013060003206552668,48.34407481631717
442,0.0044325653264142475,123.0880407881331,0.0167444103940324,35.910187985207344,0.013083812616818007,48.439535201132834
443,0.004442147143775473,123.32816723278454,0.01677308094964734,35.978880722840145,0.013107516689327399,48.534995585948494
444,0.004451713851936429,123.56829367743597,0.01680165978444225,36.047573460472954,0.013131114226433694,48.63045597076416
445,0.004461265218865394,123.80842012208741,0.016830145893410507,36.11626619810576,0.013154604026081412,48.72591635557982
446,0.004470801011055324,124.04854656673885,0.016858538264993863,36.184958935738564,0.013177984881846056,48.821376740395486
447,0.004480320993496438,124.28867301139029,0.016886835881053483,36.253651673371365,0.013201255582975741,48.916837125211146
448,0.004489824929649113,124.52879945604172,0.01691503771684319,36.322344411004174,0.013224414914435142,49.01229751002681
449,0.004499312581417049,124.76892590069316,0.016943142740984903,36.39103714863698,0.013247461656951861,49.10775789484247
450,0.004508783709120767,125.00905234534461,0.01697114991544639,36.459729886269784,0.013270394587065117,49.20321827965813
451,0.004518238071471411,125.24917878999605,0.016999058195521263,36.528422623902586,0.013293212477176868,49.2986786644738
452,0.004527675425544908,125.48930523464749,0.017026866529811377,36.597115361535394,0.013315914095605333,49.39413904928946
453,0.004537095526756465,125.72943167929893,0.017054573860211482,36.6658080991682,0.01333849820664098,49.48959943410512
454,0.0045464981288354436,125.96955812395036,0.017082179121896385,36.734500836801004,0.013360963570604881,49.58505981892078
455,0.004555882983800601,126.2096845686018,0.01710968124331046,36.803193574433806,0.013383308943909634,49.68052020373645
456,0.0045652498419357385,126.44981101325324,0.017137079146159626,36.871886312066614,0.013405533079122662,49.77598058855211
457,0.004574598451765745,126.68993745790468,0.017164371745405808,36.94057904969942,0.013427634725032054,49.871440973367775
458,0.004583928560033064,126.93006390255611,0.017191557949263924,37.009271787332224,0.013449612626714867,49.966901358183435
459,0.004593239911674601,127.17019034720755,0.017218636659201404,37.077964524965026,0.013471465525607977,50.0623617429991
460,0.0046025322497990585,127.41031679185899,0.017245606769940264,37.146657262597834,0.01349319215958141,50.15782212781476
461,0.004611805315664755,127.65044323651043,0.017272467169461764,37.21535000023064,0.013514791263014211,50.25328251263043
462,0.004621058848657901,127.89056968116186,0.01729921673901372,37.284042737863444,0.013536261566872852,50.34874289744609
463,0.0046302925862713555,128.1306961258133,0.017325854353120427,37.352735475496246,0.01355760179879217,50.44420328226175
464,0.004639506264083901,128.37082257046475,0.01735237887959525,37.421428213129055,0.013578810683158873,50.53966366707741
465,0.004648699615740011,128.6109490151162,0.017378789179555928,37.490120950761856,0.013599886941197573,50.63512405189308
466,0.004657872372930151,128.85107545976763,0.017405084107442566,37.558813688394665,0.013620829291059396,50.73058443670874
467,0.004667024265371607,129.09120190441905,0.017431262511038374,37.627506426027466,0.01364163644791314,50.826044821524405
468,0.00467615502078988,129.3313283490705,0.017457323231493148,37.696199163660275,0.013662307124038996,50.921505206340065
469,0.004685264364900616,129.57145479372195,0.01748326510334955,37.764891901293076,0.013682840028924862,51.01696559115573
470,0.004694352021392133,129.81158123837338,0.01750908695457215,37.833584638925885,0.01370323386936518,51.11242597597139
471,0.0047034177119085144,130.0517076830248,0.01753478760657934,37.902277376558686,0.013723487349562363,51.20788636078705
472,0.004712461156033319,130.29183412767625,0.017560365874277985,37.970970114191495,0.013743599171230789,51.30334674560272
473,0.004721482071273874,130.5319605723277,0.017585820566100998,38.039662851824296,0.013763568033703336,51.398807130418376
474,0.004730480173046207,130.77208701697913,0.017611150484047773,38.108355589457105,0.013783392634040513,51.49426751523404
475,0.004739455174660611,131.01221346163055,0.017636354423727452,38.177048327089906,0.013803071667142116,51.5897279000497
476,0.0047484067873078345,131.252339906282,0.01766143117440513,38.245741064722715,0.013822603825861432,51.68518828486537
477,0.004757334720045945,131.49246635093346,0.01768637951905093,38.314433802355516,0.013841987801122018,51.78064866968103
478,0.004766238679787837,131.73259279558488,0.01771119823439203,38.383126539988325,0.013861222282036983,51.876109054496695
479,0.004775118371289442,131.97271924023633,0.017735886090967583,38.45181927762113,0.01388030595603083,51.971569439312354
480,0.004783973497138591,132.21284568488778,0.017760441853186617,38.52051201525393,0.0138992375089638,52.06702982412802
481,0.004792803757744604,132.4529721295392,0.017784864279388857,38.58920475288674,0.013918015625258724,52.16249020894368
482,0.004801608851328569,132.69309857419063,0.0178091521219085,38.65789749051954,0.013936638988030417,52.25795059375935
483,0.004810388473914339,132.93322501884208,0.017833304127140997,38.72659022815235,0.013955106279217463,52.353410978575006
484,0.004819142319320257,133.17335146349353,0.017857319035612756,38.79528296578515,0.013973416179716638,52.44887136339067
485,0.00482787007915162,133.41347790814496,0.017881195582053852,38.86397570341796,0.01399156736951961,52.54433174820633
486,0.00483657144279389,133.65360435279638,0.017904932495473716,38.93266844105076,0.014009558527852234,52.639792133022
487,0.004845246097406637,133.89373079744783,0.017928528499239847,39.00136117868357,0.0140273883333162,52.73525251783766
488,0.004853893727918291,134.13385724209928,0.017951982311159423,39.07005391631637,0.014045055464033136,52.830712902653325
489,0.0048625140170216125,134.3739836867507,0.017975292643564,39.13874665394918,0.014062558597791082,52.926173287468984
490,0.004871106645169988,134.61411013140213,0.017998458203397166,39.20743939158198,0.014079896412193356,53.02163367228465
491,0.004879671290574485,134.85423657605358,0.01802147769230518,39.27613212921479,0.014097067584809792,53.11709405710031
492,0.004888207629201727,135.09436302070503,0.018044349806730607,39.34482486684759,0.014114070793330305,53.21255444191597
493,0.004896715334772549,135.33448946535646,0.018067073238008984,39.4135176044804,0.014130904715720784,53.308014826731636
494,0.004905194078761501,135.5746159100079,0.018089646672468408,39.4822103421132,0.014147568030381249,53.403475211547295
495,0.004913643530397127,135.81474235465936,0.018112068791532168,39.55090307974601,0.01416405941630634,53.49893559636296
496,0.00492206335666311,136.05486879931078,0.018134338271824316,39.61959581737881,0.014180377553248014,53.59439598117862
497,0.004930453222300237,136.2949952439622,0.01815645378527823,39.68828855501162,0.01419652112188046,53.68985636599429
498,0.004938812789809202,136.53512168861366,0.018178413999248164,39.75698129264442,0.014212488803967244,53.78531675080995
499,0.004947141719454261,136.7752481332651,0.0182002175766237,39.82567403027723,0.014228279282530613,53.880777135625614
500,0.004955439669267741,137.01537457791653,0.01822186317594722,39.89436676791003,0.01424389124202291,53.97623752044127
501,0.004963706295055409,137.25550102256796,0.01824334945153425,39.96305950554284,0.014259323368500155,54.07169790525694
502,0.004971941250402715,137.4956274672194,0.018264675053596822,40.03175224317564,0.014274574349797663,54.1671582900726
503,0.004980144186681878,137.73575391187086,0.018285838628369647,40.10044498080845,0.014289642875707761,54.262618674888266
504,0.004988314753059893,137.97588035652228,0.01830683881823927,40.16913771844125,0.014304527638159474,54.358079059703925
505,0.00499645259650738,138.2160068011737,0.01832767426187611,40.23783045607406,0.014319227331400246,54.45353944451959
506,0.005004557361808345,138.45613324582519,0.018348343594369338,40.30652319370686,0.01433374065217958,54.54899982933525
507,0.005012628691570814,138.6962596904766,0.01836884544736465,40.37521593133967,0.01434806629993464,54.64446021415092
508,0.005020666226238371,138.93638613512803,0.01838917844920488,40.44390866897247,0.01436220297697769,54.73992059896658
509,0.005028669604102606,139.17651257977948,0.018409341225073417,40.51260140660528,0.014376149388685422,54.835380983782244
510,0.005036638461316436,139.41663902443094,0.018429332397140463,40.58129414423808,0.014389904243690067,54.9308413685979
511,0.005044572431908366,139.65676546908236,0.018449150584712058,40.64998688187089,0.014403466254072317,55.02630175341357
512,0.005052471147797627,139.89689191373378,0.01846879440438187,40.71867961950369,0.014416834135555919,55.12176213822923
513,0.00506033423881026,140.13701835838523,0.018488262470185736,40.78737235713649,0.014430006607704058,55.21722252304489
514,0.005068161332696081,140.37714480303669,0.018507553393758945,40.8560650947693,0.014442982394117294,55.312682907860555
515,0.005075952055146582,140.6172712476881,0.018526665784496178,40.9247578324021,0.014455760222633198,55.408143292676215
516,0.005083706029813754,140.85739769233953,0.018545598249714166,40.99345057003491,0.014468338825527512,55.50360367749188
517,0.005091422878329814,141.09752413699098,0.01856434939481697,41.06214330766771,0.014480716939716833,55.59906406230754
518,0.005099102220327862,141.33765058164244,0.018582917823463885,41.13083604530052,0.014492893306962823,55.69452444712321
519,0.005106743673463471,141.57777702629386,0.01860130213773994,41.19952878293332,0.014504866674077847,55.78998483193887
520,0.005114346853437185,141.8179034709453,0.018619500938329002,41.26822152056613,0.01451663579313196,55.88544521675453
521,0.005121911374017942,142.05802991559676,0.01863751282468933,41.33691425819893,0.014528199421661316,55.98090560157019
522,0.005129436847067435,142.29815636024819,0.018655336395231745,41.40560699583174,0.014539556322877827,56.07636598638586
523,0.005136922882565392,142.5382828048996,0.01867297024750016,41.47429973346454,0.01455070526588011,56.17182637120152
524,0.005144369088635765,142.77840924955106,0.018690412978354665,41.54299247109735,0.014561645025865627,56.267286756017185
525,0.005151775071573861,143.0185356942025,0.018707663184156932,41.61168520873015,0.014572374384343962,56.362747140832845
526,0.0051591404358743926,143.25866213885394,0.018724719460958043,41.68037794636296,0.014582892129351281,56.45820752564851
527,0.005166464784260443,143.49878858350536,0.018741580404688644,41.74907068399576,0.01459319705566574,56.55366791046417
528,0.005173747717713345,143.7389150281568,0.018758244611351414,41.81776342162857,0.01460328796502402,56.64912829527984
529,0.0051809888355035015,143.97904147280826,0.01877471067721578,41.88645615926137,0.014613163666338722,56.7445886800955
530,0.005188187735222096,144.21916791745969,0.018790977199014885,41.95514889689418,0.014622822975916725,56.84004906491116
531,0.005195344012813733,144.4592943621111,0.018807042774144717,42.02384163452698,0.014632264717678369,56.93550944972682
532,0.005202457262609974,144.69942080676256,0.01882290600086545,42.09253437215979,0.014641487723377445,57.03096983454249
533,0.0052095270773638,144.939547251414,0.01883856547850482,42.16122710979259,0.014650490832821942,57.12643021935815
534,0.005216553048284956,145.17967369606544,0.01885401980766363,42.2299198474254,0.014659272894095444,57.22189060417381
535,0.005223534765076221,145.4198001407169,0.018869267590423244,42.2986125850582,0.014667832763779216,57.317350988989475
536,0.0052304718159705485,145.6599265853683,0.01888430743055511,42.36730532269101,0.014676169307174813,57.412811373805134
537,0.005237363787769119,145.90005303001976,0.01889913793373215,42.43599806032381,0.014684281398527274,57.5082717586208
538,0.005244210265880272,146.14017947467119,0.01891375770774218,42.50469079795662,0.014692167921248722,57.60373214343646
539,0.005251010834359316,146.38030591932264,0.018928165362703014,42.57338353558942,0.014699827768142402,57.69919252825213
540,0.005257765075949232,146.6204323639741,0.018942359511279507,42.64207627322223,0.014707259841627083,57.794652913067786
541,0.005264472572122227,146.8605588086255,0.018956338768902303,42.71076901085503,0.014714463053961723,57.89011329788345
542,0.0052711329031221825,147.10068525327696,0.0189701017539883,42.77946174848784,0.014721436327470383,57.98557368269911
543,0.005277745648007927,147.3408116979284,0.018983647088162768,42.84815448612064,0.014728178594767336,58.08103406751478
544,0.005284310384697403,147.58093814257984,0.01899697339648313,42.91684722375345,0.014734688798982246,58.17649445233044
545,0.005290826690012649,147.82106458723126,0.019010079307664234,42.98553996138625,0.014740965893985457,58.271954837146104
546,0.0052972941397256374,148.06119103188271,0.0190229634543052,43.05423269901905,0.014747008844613234,58.367415221961764
547,0.005303712308604949,148.30131747653414,0.019035624473117713,43.12292543665186,0.014752816626892967,58.46287560677743
548,0.00531008077046326,148.5414439211856,0.019048061005155693,43.19161817428466,0.01475838822826824,58.55833599159309
549,0.00531639909820566,148.781570365837,0.0190602716960464,43.26031091191747,0.01476372264782371,58.653796376408756
550,0.005322666863878775,149.02169681048846,0.019072255196222757,43.32900364955027,0.014768818896509755,58.749256761224416
551,0.005328883638720691,149.2618232551399,0.019084010161157,43.39769638718308,0.014773675997366783,58.84471714604008
552,0.005335048993211676,149.50194969979134,0.01909553525159547,43.46638912481588,0.014778292985749206,58.94017753085574
553,0.005341162497125676,149.74207614444276,0.01910682913379458,43.53508186244869,0.014782668909548961,59.03563791567141
554,0.0053472237195826,149.98220258909421,0.019117890479757867,43.60377460008149,0.014786802829418518,59.13109830048707
555,0.005353232229101359,150.22232903374567,0.01912871796747405,43.6724673377143,0.01479069381899338,59.22655868530273
556,0.005359187593653665,150.4624554783971,0.01913931028115609,43.7411600753471,0.014794340965113895,59.322019070118394
557,0.005365089380718579,150.70258192304854,0.01914966611148117,43.80985281297991,0.014797743368046436,59.41747945493405
558,0.005370937157337789,150.94270836769996,0.01915978415583148,43.878545550612714,0.014800900141703833,59.51293983974972
559,0.005376730490171616,151.18283481235142,0.019169663118535893,43.94723828824552,0.01480381041386495,59.60840022456538
560,0.005382468945555732,151.42296125700284,0.019179301711112293,44.015931025878324,0.014806473326393416,59.703860609381046
561,0.005388152089558588,151.6630877016543,0.01918869865251064,44.08462376351113,0.014808888035455454,59.799320994196705
562,0.005393779488039519,151.90321414630571,0.019197852669356648,44.153316501143934,0.014811053711736636,59.89478137901237
563,0.005399350706707548,152.14334059095717,0.019206762496196003,44.22200923877674,0.014812969540657627,59.99024176382803
564,0.005404865311180838,152.3834670356086,0.019215426875739107,44.290701976409544,0.014814634722588791,60.0857021486437
565,0.005410322867046822,152.62359348026004,0.01922384455910626,44.35939471404235,0.014816048473063597,60.18116253345936
566,0.0054157229399229515,152.86371992491146,0.019232014306073207,44.428087451675154,0.014817210022990768,60.276622918275024
567,0.005421065095518102,153.10384636956292,0.019239934885317007,44.49678018930796,0.014818118618865136,60.37208330309068
568,0.005426348899694573,153.34397281421437,0.019247605074662163,44.565472926940764,0.01481877352297708,60.46754368790635
569,0.005431573918530711,153.5840992588658,0.01925502366132695,44.63416566457357,0.014819174013620548,60.56300407272201
570,0.005436739718384117,153.82422570351724,0.01926218944216984,44.702858402206374,0.014819319385299571,60.658464457537676
571,0.0054418458659554235,154.06435214816867,0.019269101223936047,44.77155113983918,0.014819208948933163,60.753924842353335
572,0.0054468919283526575,154.30447859282012,0.01927575782350399,44.840243877471984,0.014818842032058658,60.849385227169
573,0.005451877473156126,154.54460503747154,0.019282158068131834,44.90893661510479,0.014818217979033304,60.94484561198466
574,0.005456802068483864,154.784731482123,0.019288300795703713,44.977629352737594,0.014817336151234088,61.04030599680033
575,0.00546166528305758,155.02485792677442,0.01929418485497596,45.0463220903704,0.014816195927255783,61.13576638161599
576,0.005466466686269133,155.26498437142587,0.019299809105822942,45.115014828003204,0.014814796703107076,61.23122676643165
577,0.005471205848247475,155.5051108160773,0.019305172419482635,45.183707565636006,0.014813137892404769,61.32668715124731
578,0.00547588233992609,155.74523726072874,0.01931027367880181,45.252400303268814,0.014811218926565967,61.42214753606297
579,0.005480495733110887,155.98536370538017,0.019315111778480783,45.321093040901616,0.014809039254998189,61.51760792087864
580,0.005485045600548537,156.22549015003162,0.0193196856253176,45.389785778534424,0.014806598345287376,61.6130683056943
581,0.005489531515995243,156.46561659468304,0.019323994138451702,45.458478516167226,0.014803895683383696,61.708528690509965
582,0.005493953054285925,156.7057430393345,0.019328036249606915,45.527171253800034,0.014800930773785068,61.803989075325624
583,0.005498309791403797,156.94586948398594,0.019331810903333725,45.595863991432836,0.014797703139718439,61.89944946014129
584,0.005502601304550336,157.18599592863737,0.019335317057250816,45.664556729065644,0.014794212323318649,61.99490984495695
585,0.0055068271722156,157.42612237328882,0.019338553682285695,45.733249466698446,0.014790457885804874,62.09037022977262
586,0.005510986974248917,157.66624881794024,0.019341519762914504,45.801942204331255,0.014786439407654577,62.185830614588276
587,0.005515080291929888,157.9063752625917,0.019344214297400762,45.870634941964056,0.01478215648877496,62.28129099940394
588,0.005519106708039708,158.14650170724312,0.01934663629803315,45.939327679596865,0.01477760874867174,62.3767513842196
589,0.005523065806932789,158.38662815189457,0.019348784791362147,46.008020417229666,0.01477279582661532,62.47221176903527
590,0.005526957174608664,158.626754596546,0.01935065881843551,46.076713154862475,0.014767717381804227,62.56767215385093
591,0.005530780398784148,158.86688104119744,0.019352257435032518,46.145405892495276,0.014762373093525776,62.663132538666595
592,0.005534535068965749,159.10700748584887,0.019353579711896912,46.214098630128085,0.01475676266131392,62.758592923482254
593,0.0055382207765223065,159.34713393050032,0.019354624734968507,46.282791367760886,0.014750885805104181,62.85405330829792
594,0.005541837114757835,159.58726037515174,0.019355391605613295,46.351484105393695,0.014744742265385701,62.94951369311358
595,0.0055453836789845735,159.8273868198032,0.019355879440852142,46.420176843026496,0.014738331803350237,63.04497407792925
596,0.0055488600665961835,160.06751326445465,0.01935608737358786,46.488869580659305,0.014731654201038178,63.140434462744906
597,0.005552265877141127,160.30763970910607,0.019356014552830696,46.557562318292106,0.014724709261481403,63.23589484756057
598,0.005555600712396175,160.54776615375752,0.019355660143922118,46.626255055924915,0.014717496808843045,63.33135523237623
599,0.005558864176440021,160.78789259840894,0.019355023328756837,46.694947793557716,0.01471001668855401,63.42681561719189
600,0.005562055875727016,161.0280190430604,0.019354103306003036,46.763640531190525,0.014702268767446283,63.52227600200756
601,0.005565175419160966,161.26814548771182,0.019352899291320707,46.83233326882333,0.01469425293388292,63.61773638682322
602,0.005568222418169012,161.50827193236327,0.01935141051757806,46.901026006456135,0.014685969097884674,63.713196771638884
603,0.00557119648677553,161.7483983770147,0.01934963623506588,46.96971874408894,0.014677417191253254,63.808657156454544
604,0.005574097241676076,161.98852482166615,0.019347575711709877,47.038411481721745,0.014668597167691123,63.90411754127021
605,0.005576924302311332,162.22865126631757,0.0193452282332809,47.10710421935455,0.014659509002917816,63.99957792608587
606,0.005579677290941033,162.46877771096902,0.019342593103602892,47.175796956987355,0.014650152694782707,64.09503831090154
607,0.0055823558327178675,162.70890415562044,0.019339669644758677,47.24448969462016,0.014640528263374196,64.1904986957172
608,0.005584959555761323,162.9490306002719,0.019336457197293377,47.31318243225296,0.014630635751125299,64.28595908053286
609,0.005587488091231467,163.18915704492335,0.019332955120415475,47.38187516988577,0.01462047522291553,64.38141946534853
610,0.005589941073402636,163.42928348957477,0.01932916279219546,47.45056790751857,0.014610046766169092,64.47687985016418
611,0.005592318139737009,163.66940993422622,0.019325079609761917,47.51926064515138,0.014599350490949308,64.57234023497985
612,0.005594618930958057,163.90953637887765,0.01932070498949517,47.58795338278418,0.014588386530049288,64.66780061979551
613,0.0055968430911238565,164.1496628235291,0.019316038367218187,47.65664612041699,0.014577155039078703,64.76326100461117
614,0.005598990267700211,164.38978926818052,0.019311079198384904,47.72533885804979,0.01456565619654674,64.85872138942685
615,0.00560106011163361,164.62991571283197,0.019305826958265812,47.7940315956826,0.014553890203941149,64.9541817742425
616,0.005603052277423964,164.8700421574834,0.0193002811421307,47.8627243333154,0.014541857285803273,65.04964215905817
617,0.005604966423197129,165.11016860213485,0.01929444126542864,47.93141707094821,0.014529557689799215,65.14510254387383
618,0.005606802210777178,165.35029504678627,0.019288306863965016,48.00010980858101,0.014516991686786865,65.24056292868949
619,0.0056085593057584055,165.59042149143772,0.019281877494075624,48.06880254621382,0.014504159570878958,65.33602331350515
620,0.005610237377577055,165.83054793608915,0.019275152732797753,48.13749528384662,0.014491061659502029,65.43148369832082
621,0.00561183609958274,166.0706743807406,0.019268132178038237,48.20618802147943,0.014477698293451222,65.52694408313647
622,0.0056133551491095455,166.31080082539202,0.019260815448738356,48.27488075911223,0.014464069836941004,65.62240446795214
623,0.005614794207546785,166.55092727004347,0.019253202185035585,48.34357349674504,0.014450176677651649,65.7178648527678
624,0.00561615296040939,166.79105371469493,0.019245292048422142,48.41226623437784,0.014436019226771572,65.81332523758346
625,0.00561743109740794,167.03118015934635,0.019237084721900242,48.48095897201065,0.014421597919035384,65.90878562239914
626,0.005618628312518269,167.2713066039978,0.019228579910134068,48.54965170964345,0.014406913212757718,66.00424600721479
627,0.005619744304050665,167.51143304864922,0.0192197773395983,48.61834444727626,0.014391965589862762,66.09970639203046
628,0.005620778774718633,167.75155949330068,0.01921067675872335,48.68703718490906,0.014376755555909471,66.19516677684612
629,0.005621731431707197,167.9916859379521,0.019201277938036984,48.75572992254187,0.014361283640112483,66.29062716166177
630,0.005622601986740729,168.23181238260355,0.01919158067030257,48.82442266017467,0.014345550395358637,66.38608754647744
631,0.005623390156150279,168.47193882725497,0.019181584770653664,48.89311539780748,0.014329556398219145,66.48154793129311
632,0.0056240956609404,168.71206527190643,0.019171290076725057,48.96180813544028,0.01431330224895739,66.57700831610876
633,0.00562471822685543,168.95219171655785,0.019160696448780153,49.03050087307309,0.014296788571532229,66.67246870092444
634,0.005625257584445233,169.1923181612093,0.019149803769834616,49.09919361070589,0.014280016013596998,66.76792908574009
635,0.0056257134691303666,169.43244460586072,0.01913861194577637,49.1678863483387,0.01426298524649392,66.86338947055576
636,0.005626085621266657,169.67257105051218,0.01912712090548174,49.2365790859715,0.014245696965244201,66.95884985537143
637,0.005626373786209181,169.91269749516363,0.0191153306009278,49.30527182360431,0.01422815188853352,67.05431024018708
638,0.005626577714375606,170.15282393981505,0.019103241007300896,49.37396456123711,0.014210350758693122,67.14977062500274
639,0.005626697161308913,170.3929503844665,0.019090852123101205,49.44265729886992,0.014192294341676386,67.24523100981841
640,0.005626731887739425,170.63307682911793,0.019078163970243443,49.51135003650272,0.014173983427030853,67.34069139463406
641,0.005626681659646191,170.87320327376938,0.019065176594153514,49.58004277413552,0.01415541882786578,67.43615177944973
642,0.005626546248317655,171.1133297184208,0.019051890063861217,49.64873551176833,0.01413660138081515,67.5316121642654
643,0.005626325430411622,171.35345616307225,0.01903830447208886,49.71742824940113,0.014117531945996149,67.62707254908105
644,0.005626018988014481,171.59358260772368,0.019024419935335844,49.78612098703394,0.014098211406963091,67.72253293389673
645,0.0056256267086996995,171.83370905237513,0.019010236593959076,49.85481372466674,0.014078640670656836,67.81799331871238
646,0.005625148385585527,172.07383549702655,0.018995754612249297,49.92350646229955,0.014058820667349628,67.91345370352805
647,0.0056245838173919534,172.313961941678,0.018980974178503196,49.99219919993235,0.01403875235058541,68.00891408834372
648,0.005623932808496829,172.55408838632943,0.01896589550509132,50.06089193756516,0.01401843669711558,68.10437447315937
649,0.005623195168991205,172.79421483098088,0.018950518828521775,50.12958467519796,0.013997874706830195,68.19983485797503
650,0.0056223707147338145,173.0343412756323,0.018934844409499645,50.19827741283077,0.01397706740268466,68.2952952427907
651,0.005621459267404734,173.27446772028375,0.018918872532982106,50.26697015046357,0.013956015830621837,68.39075562760635
652,0.005620460654558155,173.5145941649352,0.018902603508229268,50.33566288809638,0.013934721059489633,68.48621601242203
653,0.005619374709674302,173.75472060958663,0.01888603766885064,50.40435562572918,0.013913184180954094,68.58167639723769
654,0.005618201272210434,173.99484705423808,0.01886917537284722,50.47304836336199,0.01389140630940789,68.67713678205335
655,0.005616940187650953,174.2349734988895,0.01885201700264927,50.54174110099479,0.013869388581874397,68.77259716686902
656,0.0056155913075565805,174.47509994354095,0.018834562965149567,50.6104338386276,0.013847132157907156,68.86805755168467
657,0.0056141544896125975,174.71522638819238,0.01881681369173237,50.6791265762604,0.013824638219484925,68.96351793650034
658,0.00561262959767613,174.95535283284383,0.01879876963829778,50.74781931389321,0.013801907970902227,69.058978321316
659,0.005611016501822461,175.19547927749525,0.018780431285281778,50.81651205152601,0.013778942638655391,69.15443870613166
660,0.005609315078390369,175.4356057221467,0.01876179913767168,50.88520478915882,0.013755743471324178,69.24989909094734
661,0.005607525210026463,175.67573216679813,0.01874287372501715,50.95389752679162,0.013732311739448971,69.34535947576299
662,0.005605646785728512,175.91585861144958,0.018723655601436694,51.02259026442443,0.013708648735403502,69.44081986057864
663,0.005603679700887746,176.155985056101,0.018704145345619583,51.09128300205723,0.013684755773263193,69.53628024539432
664,0.005601623857330123,176.39611150075245,0.018684343560823297,51.15997573969004,0.01366063418866916,69.63174063020998
665,0.005599479163356547,176.6362379454039,0.018664250874866384,51.22866847732284,0.013636285338687767,69.72720101502564
666,0.005597245533782026,176.87636439005533,0.018643867940116788,51.29736121495565,0.013611710601665904,69.82266139984131
667,0.005594922889973745,177.11649083470678,0.018623195433475567,51.36605395258845,0.013586911377081928,69.91812178465696
668,0.005592511159888062,177.3566172793582,0.018602234056356075,51.43474669022126,0.013561889085392268,70.01358216947263
669,0.005590010278106405,177.59674372400966,0.018580984534658555,51.50343942785406,0.01353664516787385,70.1090425542883
670,0.005587420185870052,177.83687016866108,0.01855944761874013,51.57213216548687,0.013511181086462182,70.20450293910395
671,0.00558474083111379,178.07699661331253,0.01853762408338023,51.64082490311967,0.013485498323585286,70.29996332391961
672,0.005581972168498457,178.31712305796395,0.01851551472774139,51.70951764075248,0.013459598381993423,70.39542370873528
673,0.0055791141594423105,178.5572495026154,0.018493120375325498,51.77821037838528,0.013433482784584665,70.49088409355095
674,0.005576166772151272,178.79737594726683,0.01847044187392541,51.84690311601808,0.013407153074226342,70.58634447836661
675,0.005573129981647992,179.03750239191828,0.018447480095571987,51.91559585365089,0.013380610813572396,70.68180486318226
676,0.005570003769799744,179.2776288365697,0.01842423593647658,51.98428859128369,0.013353857584876665,70.77726524799793
677,0.0055667881253451314,179.51775528122116,0.018400710316968844,52.0529813289165,0.013326894989802194,70.8727256328136
678,0.005563483043919614,179.75788172587258,0.01837690418143005,52.1216740665493,0.013299724649226472,70.96818601762926
679,0.005560088528079815,179.99800817052403,0.018352818498221776,52.19036680418211,0.013272348203042815,71.06364640244492
680,0.005556604587326637,180.23813461517548,0.01832845425961004,52.25905954181491,0.013244767309957741,71.15910678726058
681,0.005553031238127145,180.4782610598269,0.018303812481684875,52.32775227944772,0.01321698364728457,71.25456717207625
682,0.0055493685039352285,180.71838750447836,0.018278894204275375,52.396445017080524,0.013188998910733113,71.35002755689192
683,0.00554561641521103,180.95851394912978,0.018253700490860125,52.46513775471333,0.013160814814195591,71.44548794170757
684,0.005541775009439136,181.19864039378123,0.018228232428473216,52.533830492346134,0.013132433089528849,71.54094832652324
685,0.005537844331145507,181.43876683843266,0.018202491127605625,52.60252322997894,0.01310385548633279,71.6364087113389
686,0.005533824431913163,181.6788932830841,0.018176477722102204,52.671215967611744,0.013075083771725237,71.73186909615455
687,0.005529715370396614,181.91901972773553,0.018150193369054102,52.73990870524455,0.013046119730113067,71.82732948097022
688,0.0055255172123350035,182.15914617238698,0.018123639248686756,52.808601442877354,0.01301696516295991,71.92278986578589
689,0.005521230030563996,182.3992726170384,0.018096816564243428,52.87729418051016,0.01298762188855021,72.01825025060155
690,0.005516853905026377,182.63939906168986,0.01806972654186431,52.945986918142964,0.0129580917417499,72.1137106354172
691,0.005512388922781376,182.87952550634128,0.018042370430461214,53.01467965577577,0.012928376573763598,72.20917102023287
692,0.005507835178012694,183.11965195099273,0.01801474950158788,53.083372393408574,0.012898478251888452,72.30463140504854
693,0.005503192772035248,183.35977839564418,0.017986865049305894,53.15206513104138,0.0128683986592647,72.4000917898642
694,0.0054984618133006105,183.5999048402956,0.01795871839004633,53.220757868674184,0.012838139694622885,72.49555217467986
695,0.005493642417401151,183.84003128494706,0.017930310862466964,53.28945060630699,0.012807703272027944,72.59101255949552
696,0.005488734707072883,184.08015772959848,0.01790164382730531,53.358143343939794,0.012777091320620057,72.68647294431119
697,0.005483738812196987,184.32028417424993,0.017872718667227328,53.4268360815726,0.012746305784352461,72.78193332912686
698,0.005478654869800048,184.56041061890136,0.0178435367866719,53.495528819205404,0.012715348621726193,72.87739371394251
699,0.005473483024052957,184.8005370635528,0.01781409961169116,53.56422155683821,0.012684221805521777,72.97285409875818
700,0.005468223426268521,185.04066350820423,0.017784408589786516,53.632914294471014,0.012652927322528122,73.06831448357384
701,0.005462876234897747,185.28078995285568,0.01775446518974071,53.70160703210382,0.012621467173268387,73.16377486838951
702,0.00545744161552481,185.5209163975071,0.017724270901445616,53.770299769736624,0.012589843371723142,73.25923525320516
703,0.0054519197408607134,185.76104284215856,0.017693827235726038,53.83899250736943,0.012558057945050726,73.35469563802083
704,0.005446310790735623,186.00116928680998,0.01766313572415945,53.907685245002234,0.012526112933304918,73.4501560228365
705,0.005440614952089889,186.24129573146143,0.01763219791889175,53.976377982635036,0.01249401038915,73.54561640765215
706,0.00543483241896375,186.4814221761129,0.01760101539244898,54.045070720267844,0.01246175237757319,73.64107679246781
707,0.005428963392485721,186.7215486207643,0.017569589737545244,54.113763457900646,0.012429340975594658,73.73653717728348
708,0.005423008080859665,186.96167506541576,0.0175379225668866,54.182456195533454,0.012396778271975013,73.83199756209915
709,0.005416966699350559,187.20180151006718,0.017506015512971207,54.251148933166256,0.01236406636692047,73.9274579469148
710,0.005410839470268923,187.44192795471864,0.01747387022788558,54.319841670799065,0.012331207371785669,74.02291833173047
711,0.00540462662295398,187.68205439937006,0.017441488383097198,54.388534408431866,0.01229820340877429,74.11837871654613
712,0.005398328393755465,187.9221808440215,0.017408871669243233,54.457227146064675,0.012265056610637447,74.2138391013618
713,0.005391945026014156,188.16230728867293,0.017376021795915776,54.525919883697476,0.01223176912036997,74.30929948617745
714,0.0053854767700410935,188.4024337333244,0.017342940491443283,54.594612621330285,0.012198343090904683,74.40475987099312
715,0.005378923883095511,188.6425601779758,0.01730962950266855,54.663305358963086,0.012164780684804663,74.50022025580878
716,0.005372286629361442,188.88268662262726,0.01727609059472307,54.731998096595895,0.012131084073953602,74.59568064062445
717,0.0053655652799230805,189.12281306727868,0.017242325550797976,54.800690834228696,0.012097255439244375,74.6911410254401
718,0.005358760112738812,189.36293951193014,0.01720833617191147,54.869383571861505,0.012063296970265725,74.78660141025577
719,0.005351871412613994,189.60306595658156,0.017174124276672944,54.938076309494306,0.012029210864987414,74.88206179507144
720,0.005344899471172441,189.843192401233,0.01713969170104367,55.006769047127115,0.01199499932944359,74.9775221798871
721,0.005337844586826647,190.08331884588446,0.01710504029809433,55.075461784759916,0.0119606645774147,75.07298256470276
722,0.005330707064746746,190.3234452905359,0.017070171937759164,55.144154522392725,0.011926208830107877,75.16844294951842
723,0.005323487216828198,190.56357173518734,0.017035088506587116,55.21284726002553,0.011891634315835918,75.26390333433409
724,0.005316185361658244,190.80369817983876,0.016999791907489653,55.281539997658335,0.011856943269694945,75.35936371914975
725,0.005308801824481103,191.0438246244902,0.01696428405948574,55.35023273529114,0.011822137933240764,75.45482410396541
726,0.005301336937161925,191.28395106914164,0.016928566897443577,55.418925472923945,0.011787220554164044,75.55028448878107
727,0.005293791038149523,191.5240775137931,0.016892642371819602,55.48761821055675,0.011752193385964404,75.64574487359674
728,0.005286164472437894,191.7642039584445,0.016856512448394412,55.556310948189555,0.011717058687623407,75.74120525841239
729,0.005278457591526479,192.00433040309596,0.016820179108005973,55.62500368582236,0.011681818723276626,75.83666564322806
730,0.005270670753379285,192.2444568477474,0.016783644346279963,55.693696423455165,0.01164647576188477,75.93212602804373
731,0.005262804322382741,192.48458329239884,0.016746910173357492,55.76238916108797,0.011611032076904032,76.02758641285939
732,0.005254858669302415,192.72470973705026,0.01670997861362005,55.831081898720775,0.011575489945955642,76.12304679767504
733,0.005246834171238531,192.9648361817017,0.016672851705411995,55.89977463635358,0.011539851650494783,76.21850718249071
734,0.00523873121158031,193.20496262635316,0.01663553150076035,55.968467373986385,0.01150411947547889,76.31396756730638
735,0.005230550179959176,193.4450890710046,0.016598020065092284,56.03716011161919,0.011468295709035441,76.40942795212204
736,0.005222291472200789,193.68521551565604,0.01656031947695007,56.10585284925199,0.011432382642129289,76.5048883369377
737,0.005213955490275954,193.92534196030746,0.01652243182770377,56.1745455868848,0.011396382568229594,76.60034872175336
738,0.005205542642250392,194.16546840495892,0.01648435922126162,56.2432383245176,0.011360297782976547,76.69580910656903
739,0.005197053342233413,194.40559484961034,0.016446103773778153,56.31193106215041,0.011324130583847763,76.7912694913847
740,0.0051884880103254625,194.6457212942618,0.016407667613360287,56.38062379978321,0.011287883269824609,76.88672987620035
741,0.0051798470725646,194.8858477389132,0.016369052879771195,56.44931653741602,0.011251558141058412,76.98219026101602
742,0.005171130960871864,195.12597418356467,0.0163302617241323,56.51800927504882,0.011215157498536715,77.07765064583168
743,0.005162340112995614,195.3661006282161,0.0162912963086232,56.58670201268163,0.011178683643749607,77.17311103064735
744,0.005153474972454775,195.60622707286754,0.01625215880617979,56.65539475031443,0.011142138878356158,77.268571415463
745,0.005144535988481066,195.84635351751896,0.01621285140019055,56.72408748794724,0.011105525503851164,77.36403180027867
746,0.00513552361596019,196.08647996217042,0.01617337628419109,56.79278022558004,0.011068845821232146,77.45949218509433
747,0.0051264383153720155,196.32660640682184,0.01613373566155704,56.86147296321285,0.011032102130666764,77.55495256990999
748,0.005117280552729742,196.5667328514733,0.016093931745195297,56.93016570084565,0.010995296731160668,77.65041295472565
749,0.005108050799518107,196.80685929612474,0.01605396675723376,56.99885843847846,0.01095843192022589,77.74587333954132
750,0.005098749532630578,197.04698574077617,0.016013842928709675,57.06755117611126,0.010921509993549868,77.84133372435699
751,0.00508937723430563,197.28711218542762,0.015973562499256418,57.13624391374407,0.010884533244665106,77.93679410917264
752,0.005079934392062051,197.52723863007904,0.015933127716789137,57.20493665137687,0.010847503964619629,78.0322544939883
753,0.005070421498633324,197.7673650747305,0.015892540837189027,57.27362938900968,0.01081042444164826,78.12771487880397
754,0.005060839051901118,198.00749151938192,0.01585180412398649,57.34232212664248,0.0107732969608448,78.22317526361964
755,0.005051187554827834,198.24761796403337,0.015810919848043163,57.41101486427529,0.010736123803835209,78.31863564843529
756,0.005041467515388327,198.4877444086848,0.015769890287232895,57.47970760190809,0.010698907248451761,78.41409603325096
757,0.005031679446500715,198.72787085333624,0.015728717726121805,57.5484003395409,0.010661649568408467,78.50955641806662
758,0.005021823865956368,198.96799729798767,0.015687404455647425,57.6170930771737,0.010624353032977546,78.60501680288229
759,0.005011901296349045,199.20812374263912,0.015645952772797005,57.68578581480651,0.010587019906667262,78.70047718769794
760,0.005001912265003235,199.44825018729054,0.01560436498028516,57.75447855243931,0.010549652448901069,78.79593757251361
761,0.004991857303901669,199.688376631942,0.015562643386230713,57.82317129007212,0.010512252913698169,78.89139795732927
762,0.004981736949612084,199.92850307659344,0.015520790303833083,57.89186402770492,0.010474823549355583,78.98685834214494
763,0.004971551743213191,200.16862952124487,0.015478808051048022,57.96055676533773,0.010437366598131725,79.0823187269606
764,0.0049613022302199125,200.40875596589632,0.01543669895026301,58.02924950297053,0.010399884295931645,79.17777911177626
765,0.004950988960507897,200.64888241054774,0.015394465327972203,58.09794224060334,0.01036237887199395,79.27323949659193
766,0.004940612488237287,200.8890088551992,0.015352109514451075,58.16663497823614,0.010324852548579488,79.3686998814076
767,0.004930173371775837,201.12913529985062,0.015309633843430894,58.23532771586895,0.0102873075406619,79.46416026622325
768,0.004919672173621317,201.36926174450207,0.015267040651772982,58.30402045350175,0.01024974605561996,79.55962065103891
769,0.0049091094603232865,201.6093881891535,0.015224332279142896,58.37271319113455,0.010212170292932065,79.65508103585458
770,0.004898485802404203,201.84951463380494,0.015181511067684608,58.44140592876736,0.01017458244387257,79.75054142067023
771,0.004887801774279936,202.08964107845637,0.015138579361694795,58.51009866640016,0.010136984691210368,79.8460018054859
772,0.00487705795417965,202.32976752310782,0.015095539507297156,58.57879140403297,0.010099379208909536,79.94146219030156
773,0.004866254924065139,202.56989396775924,0.015052393852117058,58.64748414166577,0.010061768161832284,80.03692257511723
774,0.004855393269549551,202.8100204124107,0.015009144744956385,58.71617687929858,0.010024153705444173,80.13238295993288
775,0.004844473579815614,203.05014685706215,0.014965794535468764,58.78486961693138,0.00998653798552164,80.22784334474855
776,0.004833496447533303,203.29027330171357,0.014922345573835214,58.85356235456419,0.009948923137862062,80.32330372956422
777,0.00482246246877701,203.53039974636502,0.014878800210440322,58.92225509219699,0.009911311287996188,80.41876411437988
778,0.0048113722429422405,203.77052619101644,0.014835160795548944,58.9909478298298,0.009873704550903192,80.51422449919554
779,0.004800226372661806,204.0106526356679,0.014791429678983605,59.0596405674626,0.009836105030728265,80.6096848840112
780,0.004789025463721617,204.25077908031932,0.014747609209802535,59.12833330509541,0.00979851482050295,80.70514526882687
781,0.004777770124976007,204.49090552497077,0.014703701735978602,59.19702604272821,0.009760936001868163,80.80060565364253
782,0.004766460968262663,204.7310319696222,0.014659709604078983,59.26571878036102,0.00972337064479998,80.89606603845819
783,0.004755098608317174,204.97115841427365,0.014615635158945862,59.33441151799382,0.00968582080733828,80.99152642327385
784,0.0047436836626872,205.21128485892507,0.014571480743378072,59.40310425562663,0.00964828853531832,81.08698680808952
785,0.004732216751646295,205.45141130357652,0.014527248697813822,59.47179699325943,0.009610775862105198,81.18244719290519
786,0.004720698498107414,205.69153774822794,0.014482941360014538,59.54048973089224,0.009573284808331408,81.27790757772084
787,0.004709129527536079,205.9316641928794,0.014438561064749986,59.60918246852504,0.009535817381637337,81.3733679625365
788,0.004697510467863301,206.17179063753082,0.014394110143484561,59.67787520615785,0.009498375576415037,81.46882834735217
789,0.004685841949398197,206.41191708218227,0.01434959092406503,59.74656794379065,0.009460961373555015,81.56428873216784
790,0.004674124604740378,206.65204352683372,0.014305005730409596,59.81526068142346,0.009423576740196355,81.65974911698349
791,0.004662359068692112,206.89216997148515,0.014260356882198528,59.88395341905626,0.009386223629480016,81.75520950179916
792,0.004650545978170264,207.1322964161366,0.014215646694566252,59.95264615668907,0.009348903980305537,81.85066988661482
793,0.004638685972118063,207.37242286078802,0.014170877477795135,60.02133889432187,0.009311619717091085,81.94613027143048
794,0.004626779691416702,207.61254930543947,0.0141260515370109,60.09003163195468,0.009274372749536842,82.04159065624614
795,0.004614827778796786,207.8526757500909,0.014081171171879797,60.15872436958748,0.009237164972392,82.13705104106181
796,0.004602830878749659,208.09280219474235,0.014036238676307577,60.22741710722029,0.009199998265225127,82.23251142587748
797,0.00459078963743863,208.33292863939377,0.013991256338140391,60.29610984485309,0.009162874492198197,82.32797181069313
798,0.004578704702610097,208.57305508404522,0.013946226438867526,60.3648025824859,0.009125795501844105,82.4234321955088
799,0.004566576723504637,208.81318152869665,0.013901151253326274,60.4334953201187,0.009088763126847943,82.51889258032446
800,0.0045544063507680175,209.0533079733481,0.013856033049408724,60.50218805775151,0.009051779183831874,82.61435296514013
801,0.004542194236362215,209.29343441799952,0.013810874087770814,60.57088079538431,0.009014845473143759,82.70981334995578
802,0.004529941033476405,209.53356086265097,0.01376567662154345,60.63957353301711,0.008977963778649532,82.80527373477145
803,0.0045176473964379845,209.77368730730242,0.013720442896045966,60.70826627064992,0.008941135867529412,82.90073411958711
804,0.004505313980623641,210.01381375195385,0.013675175148501842,60.776959008282724,0.008904363490077895,82.99619450440278
805,0.004492941442370441,210.2539401966053,0.013629875607756782,60.84565174591553,0.008867648379507702,83.09165488921843
806,0.004480530438887035,210.49406664125672,0.013584546493999252,60.914344483548334,0.008830992251757522,83.1871152740341
807,0.004468081628164945,210.73419308590817,0.013539190018483468,60.98303722118114,0.008794396805303842,83.28257565884977
808,0.004455595668889963,210.9743195305596,0.013493808383254945,61.051729958813944,0.00875786372097663,83.37803604366543
809,0.004443073220353693,211.21444597521105,0.013448403780878602,61.12042269644675,0.008721394661779111,83.47349642848108
810,0.004430514942365261,211.45457241986247,0.013402978394169587,61.189115434079554,0.008684991272711513,83.56895681329675
811,0.004417921495163166,211.69469886451392,0.013357534395926733,61.25780817171236,0.008648655180598961,83.66441719811242
812,0.004405293539327377,211.93482530916535,0.013312073948668785,61.326500909345164,0.008612387993923437,83.75987758292807
813,0.0043926317356916015,212.1749517538168,0.013266599204373498,61.39519364697797,0.008576191302659807,83.85533796774374
814,0.004379936745255814,212.41507819846822,0.013221112304219528,61.463886384610774,0.008540066678116139,83.9507983525594
815,0.004367209229099028,212.65520464311967,0.01317561537833124,61.53257912224358,0.008504015672778045,84.04625873737507
816,0.00435444984829235,212.8953310877711,0.013130110545526548,61.601271859876384,0.008468039820157366,84.14171912219072
817,0.0043416592638123135,213.13545753242255,0.013084599913067662,61.66996459750919,0.008432140634644949,84.23717950700639
818,0.004328838136454539,213.375583977074,0.013039085576415019,61.738657335141994,0.008396319611367798,84.33263989182205
819,0.004315987126747712,213.61571042172542,0.01299356961898418,61.8073500727748,0.008360578226050422,84.42810027663772
820,0.00430310689486791,213.85583686637688,0.012948054111906037,61.876042810407604,0.008324917934880476,84.52356066145337
821,0.004290198100553317,214.0959633110283,0.012902541113790095,61.94473554804041,0.008289340174378726,84.61902104626904
822,0.00427726140301928,214.33608975567975,0.012857032670491044,62.013428285673214,0.008253846361273336,84.7144814310847
823,0.004264297460873829,214.57621620033117,0.012811530814878645,62.08212102330602,0.008218437892378487,84.80994181590037
824,0.00425130693203356,214.81634264498263,0.012766037566610934,62.150813760938824,0.008183116144477386,84.90540220071603
825,0.0042382904736399975,215.05646908963405,0.012720554931910748,62.21950649857163,0.008147882474209547,85.00086258553169
826,0.004225248741976397,215.2965955342855,0.01267508490334576,62.288199236204434,0.008112738217962608,85.09632297034736
827,0.004212182392385025,215.53672197893692,0.012629629459611866,62.35689197383724,0.008077684691768387,85.19178335516303
828,0.004199092079184932,215.77684842358838,0.012584190565320176,62.425584711470044,0.008042723191203468,85.28724373997868
829,0.004185978455590246,216.0169748682398,0.012538770170787413,62.49427744910285,0.008007854991294078,85.38270412479434
830,0.004172842173628959,216.25710131289125,0.012493370211830002,62.562970186735654,0.007973081346425501,85.47816450961001
831,0.004159683884062302,216.4972277575427,0.01244799260956166,62.63166292436846,0.007938403490255869,85.57362489442568
832,0.004146504236304645,216.73735420219413,0.012402639270194691,62.700355662001265,0.007903822635634345,85.66908527924133
833,0.0041333038783439805,216.97748064684558,0.012357312084844918,62.769048399634066,0.007869339974523819,85.764545664057
834,0.004120083456663026,217.217607091497,0.012312012929340322,62.837741137266875,0.007834956677927997,85.86000604887266
835,0.0041068436161608764,217.45773353614845,0.01226674366403347,62.906433874899676,0.00780067389582297,85.95546643368831
836,0.004093585000075354,217.69785998079988,0.012221506133617607,62.975126612532485,0.007766492757093151,86.05092681850398
837,0.0040803082499059375,217.93798642545133,0.012176302166946646,63.043819350165286,0.007732414369471761,86.14638720331965
838,0.004067014005337374,218.17811287010275,0.012131133576858915,63.112512087798095,0.007698439819485702,86.24184758813531
839,0.004053702904163961,218.4182393147542,0.0120860021600048,63.181204825430896,0.007664570172404844,86.33730797295097
840,0.004040375582214503,218.65836575940563,0.01204090969667823,63.249897563063705,0.007630806472195803,86.43276835776663
841,0.004027032673277977,218.89849220405708,0.01199585795065209,63.318590300696506,0.007597149741480116,86.5282287425823
842,0.004013674809029911,219.1386186487085,0.011950848669017541,63.387283038329315,0.007563600981496881,86.62368912739797
843,0.004000302618959471,219.37874509335995,0.011905883582027321,63.455975775962116,0.007530161172069753,86.71914951221362
844,0.0039869167302973366,219.61887153801138,0.011860964402942972,63.524668513594925,0.007496831271578396,86.81460989702929
845,0.0039735177679442735,219.85899798266283,0.011816092827886124,63.593361251227726,0.00746361221693436,86.91007028184495
846,0.00396010635440052,220.09912442731428,0.011771270535693695,63.662053988860535,0.007430504923561279,87.00553066666062
847,0.003946683109695941,220.3392508719657,0.011726499187777257,63.73074672649334,0.007397510285379524,87.10099105147627
848,0.003933248651320962,220.57937731661715,0.01168178042798629,63.799439464126145,0.007364629174795147,87.19645143629194
849,0.003919803594158347,220.81950376126858,0.011637115882475655,63.86813220175895,0.007331862442693256,87.2919118211076
850,0.00390634855041576,221.05963020592003,0.01159250715957703,63.936824939391755,0.007299210918435698,87.38737220592327
851,0.0038928841295591734,221.29975665057145,0.011547955849674517,64.00551767702456,0.0072666754098630265,87.48283259073892
852,0.0038794109382471295,221.5398830952229,0.011503463525084282,64.07421041465736,0.007234256703300845,87.57829297555459
853,0.0038659295802658533,221.78000953987433,0.011459031739938395,64.14290315229016,0.007201955563570386,87.67375336037026
854,0.0038524406564652072,222.02013598452578,0.01141466203007273,64.21159588992298,0.007169772734003414,87.76921374518591
855,0.0038389447646955768,222.2602624291772,0.011370355912919081,64.28028862755578,0.007137708936461283,87.86467413000157
856,0.0038254424997455896,222.50038887382865,0.011326114887401303,64.34898136518859,0.007105764871358349,87.96013451481724
857,0.0038119344532807696,222.74051531848008,0.01128194043383577,64.4176741028214,0.0070739412176895,88.05559489963291
858,0.0037984212137830904,222.98064176313153,0.011237834013835823,64.4863668404542,0.007042238633061893,88.15105528444856
859,0.003784903366491443,223.22076820778298,0.011193797070220503,64.555059578087,0.007010657753730854,88.24651566926423
860,0.0037713814933430486,223.4608946524344,0.01114983102692745,64.6237523157198,0.006979199194639914,88.3419760540799
861,0.0037578561729157845,223.70102109708586,0.011105937288929892,64.6924450533526,0.006947863549464976,88.43743643889556
862,0.003744327980371482,223.94114754173728,0.011062117242157872,64.76113779098542,0.006916651390662512,88.53289682371121
863,0.0037307974874001707,224.18127398638873,0.011018372253423683,64.82983052861822,0.006885563269521841,88.62835720852688
864,0.0037172652621652856,224.42140043104015,0.010974703670351377,64.89852326625102,0.006854599716221474,88.72381759334255
865,0.0037037318692498475,224.6615268756916,0.010931112821310512,64.96721600388383,0.0068237612398893656,88.81927797815821
866,0.00369019786960364,224.90165332034303,0.010887601015354126,65.03590874151664,0.006793048328667233,88.91473836297386
867,0.0036766638204913382,225.14177976499448,0.010844169542160725,65.10460147914944,0.0067624614497786934,89.01019874778953
868,0.003663130275441684,225.3819062096459,0.010800819671980579,65.17329421678224,0.006732001049601416,89.1056591326052
869,0.003649597784197614,225.62203265429736,0.010757552655586122,65.24198695441504,0.006701667553743072,89.20111951742086
870,0.0036360668926674338,225.86215909894878,0.010714369724226475,65.31067969204784,0.0066714613671211235,89.29657990223652
871,0.003622538142876987,226.10228554360023,0.010671272089586141,65.37937242968066,0.0066413828740464285,89.39204028705218
872,0.003609012072922856,226.34241198825168,0.010628260943747875,65.44806516731346,0.006611432438310596,89.48750067186785
873,0.003595489216926594,226.5825384329031,0.010585337459159542,65.51675790494627,0.006581610403277084,89.58296105668352
874,0.00358197010498997,226.82266487755456,0.010542502788605277,65.58545064257908,0.0065519170919759485,89.67842144149917
875,0.0035684552631512784,227.06279132220598,0.010499758065180559,65.65414338021188,0.0065223528072022524,89.77388182631483
876,0.003554945213342673,227.30291776685743,0.010457104402271494,65.72283611784468,0.006492917831618145,89.8693422111305
877,0.003541440473348558,227.54304421150886,0.010414542893538149,65.79152885547748,0.006463612427858393,89.96480259594615
878,0.0035279415567650257,227.7831706561603,0.010372074612901891,65.86022159311028,0.006434436838639549,90.06026298076182
879,0.0035144489729603645,228.02329710081173,0.010329700614536818,65.9289143307431,0.006405391286872545,90.15572336557749
880,0.0035009632270365876,228.26342354546318,0.010287421932865231,65.9976070683759,0.006376475975778751,90.25118375039315
881,0.0034874848197920865,228.5035499901146,0.010245239582557006,66.06629980600871,0.006347691089009439,90.3466441352088
882,0.0034740142476852895,228.74367643476606,0.01020315455853312,66.13499254364152,0.0063190367907685644,90.44210452002447
883,0.003460552002799425,228.98380287941748,0.010161167835972961,66.20368528127432,0.006290513225938947,90.53756490484014
884,0.0034470985728083468,229.22392932406893,0.01011928037032572,66.27237801890712,0.0062621205202116155,90.6330252896558
885,0.0034336544409434336,229.46405576872036,0.01007749309732564,66.34107075653992,0.006233858780218465,90.72848567447146
886,0.0034202200859615485,229.7041822133718,0.010035806933011215,66.40976349417272,0.006205728093668001,90.82394605928712
887,0.0034067959821141125,229.94430865802326,0.009994222773748165,66.47845623180554,0.006177728529484305,90.91940644410279
888,0.003393382599117211,230.18443510267468,0.009952741496256422,66.54714896943834,0.0061498601379490255,91.01486682891846
889,0.0033799804021228045,230.42456154732614,0.009911363957640746,66.61584170707116,0.006122122950846394,91.11032721373411
890,0.0033665898516910277,230.66468799197756,0.009870090995425317,66.68453444470396,0.0060945169816112605,91.20578759854978
891,0.003353211403763529,230.904814436629,0.009828923427592,66.75322718233676,0.006067042225480032,91.30124798336544
892,0.003339845509637944,231.14494088128043,0.009787862052622361,66.82191991996956,0.006039698659644538,91.39670836818111
893,0.003326492615943398,231.38506732593189,0.00974690764954342,66.89061265760236,0.006012486243408671,91.49216875299676
894,0.0033131531646171195,231.6251937705833,0.00970606097797708,66.95930539523516,0.005985404918347833,91.58762913781243
895,0.003299827592882121,231.86532021523476,0.009665322778193208,67.02799813286798,0.0059584546084711695,91.6830895226281
896,0.003286516333225951,232.10544665988618,0.009624693771166325,67.09669087050078,0.005931635220386377,91.77854990744376
897,0.0032732198133805326,232.34557310453764,0.009584174658635895,67.16538360813358,0.005904946643467244,91.87401029225941
898,0.003259938456303079,232.58569954918906,0.009543766123170138,67.2340763457664,0.0058783887500236595,91.96947067707508
899,0.0032466726801580483,232.8258259938405,0.009503468828233436,67.3027690833992,0.005851961395474264,92.06493106189075
900,0.00323342289830022,233.06595243849196,0.00946328341825714,67.371461821032,0.005825664418521451,92.1603914467064
901,0.003220189519258792,233.30607888314339,0.009423210518713858,67.4401545586648,0.005799497641328843,92.25585183152207
902,0.003206972946722562,233.54620532779484,0.009383250736195165,67.5088472962976,0.005773460869701147,92.35131221633773
903,0.0031937735795261823,233.78633177244626,0.009343404658492701,67.5775400339304,0.005747553893266238,92.4467726011534
904,0.00318059181163743,234.0264582170977,0.00930367285468253,67.64623277156322,0.005721776485659569,92.54223298596905
905,0.003167428032145589,234.26658466174914,0.00926405587521291,67.71492550919602,0.0056961284047107,92.63769337078472
906,0.00315428262525083,234.5067111064006,0.009224554251995217,67.78361824682884,0.005670609392632051,92.73315375560038
907,0.0031411559702546644,234.746837551052,0.009185168498498153,67.85231098446164,0.005645219176209643,92.82861414041605
908,0.0031280484415514335,234.98696399570346,0.009145899109845104,67.92100372209444,0.005619957466995934,92.9240745252317
909,0.0031149604086208307,235.22709044035489,0.009106746562914624,67.98969645972724,0.005594823961504579,93.01953491004737
910,0.003101892236021459,235.46721688500634,0.009067711316444047,68.05838919736004,0.005569818341407125,93.11499529486304
911,0.003088844283385418,235.70734332965776,0.009028793811136113,68.12708193499284,0.005544940273731553,93.2104556796787
912,0.0030758169054138883,235.9474697743092,0.008989994469768642,68.19577467262566,0.005520189411062604,93.30591606449435
913,0.0030628104518737763,236.18759621896064,0.008951313697307122,68.26446741025846,0.005495565391743846,93.40137644931002
914,0.0030498252675953182,236.4277226636121,0.008912751881020232,68.33316014789128,0.005471067840081459,93.49683683412569
915,0.0030368616924707197,236.66784910826354,0.008874309390598306,68.40185288552408,0.005446696366549571,93.59229721894135
916,0.003023920061453782,236.90797555291496,0.008835986578274481,68.47054562315688,0.005422450567997241,93.687757603757
917,0.003011000704560509,237.1481019975664,0.008797783778948793,68.53923836078968,0.005398330027856854,93.78321798857267
918,0.0029981039468707123,237.38822844221784,0.008759701310314864,68.60793109842248,0.005374334316354073,93.87867837338834
919,0.0029852301085305797,237.6283548868693,0.008721739472989386,68.67662383605528,0.005350462990719085,93.97413875820399
920,0.0029723795047562136,237.8684813315207,0.008683898550644173,68.7453165736881,0.005326715595399219,94.06959914301966
921,0.002959552445838135,238.10860777617216,0.008646178810140868,68.8140093113209,0.005303091662272866,94.16505952783533
922,0.0029467492371467413,238.3487342208236,0.008608580501668095,68.88270204895372,0.005279590710864544,94.26051991265099
923,0.0029339701791386828,238.58886066547504,0.008571103858881256,68.95139478658652,0.005256212248561193,94.35598029746664
924,0.002921215567364222,238.82898711012646,0.008533749099044599,69.02008752421932,0.005232955770829484,94.45144068228231
925,0.002908485692475472,239.0691135547779,0.00849651642317582,69.08878026185212,0.005209820761434273,94.54690106709798
926,0.002895780840235588,239.30923999942934,0.00845940601619297,69.15747299948492,0.005186806692657928,94.64236145191364
927,0.0028831012915288465,239.5493664440808,0.008422418047063595,69.22616573711773,0.005163913025520647,94.7378218367293
928,0.002870447322371639,239.78949288873224,0.008385552668956207,69.29485847475054,0.00514113921000162,94.83328222154496
929,0.0028578192039243576,240.02961933338366,0.008348810019393936,69.36355121238334,0.0051184846852609794,94.92874260636063
930,0.002845217202504141,240.26974577803512,0.008312190220410232,69.43224395001614,0.005095948879862539,95.0242029911763
931,0.002832641579598523,240.50987222268654,0.008275693378706763,69.50093668764896,0.005073531211997166,95.11966337599195
932,0.0028200925918799207,240.749998667338,0.00823931958581333,69.56962942528176,0.005051231089706819,95.21512376080761
933,0.002807570491220982,240.9901251119894,0.008203068918249698,69.63832216291456,0.005029047911109179,95.31058414562328
934,0.0027950755247107798,241.23025155664087,0.008166941437689423,69.70701490054736,0.00500698106462273,95.40604453043895
935,0.0027826079346718346,241.4703780012923,0.008130937191125575,69.77570763818017,0.004985029929192376,95.5015049152546
936,0.0027701679586779404,241.71050444594374,0.00809505621103819,69.84440037581298,0.004963193874515378,95.59696530007027
937,0.0027577558295728403,241.95063089059516,0.008059298515563636,69.91309311344578,0.00494147226126772,95.69242568488593
938,0.002745371775489659,242.19075733524662,0.008023664108665543,69.98178585107858,0.004919864441330682,95.7878860697016
939,0.0027330160198711507,242.43088377989804,0.007988152980307518,70.05047858871139,0.004898369758017697,95.88334645451725
940,0.0027206887814907113,242.6710102245495,0.007952765106627409,70.1191713263442,0.004876987546301357,95.97880683933292
941,0.0027083902744741597,242.91113666920094,0.007917500450113182,70.187864063977,0.004855717133040542,96.07426722414858
942,0.002696120708322284,243.15126311385237,0.007882358959780206,70.2565568016098,0.004834557837207628,96.16972760896424
943,0.002683880287934101,243.39138955850382,0.0078473405713501,70.3252495392426,0.0048135089701156425,96.2651879937799
944,0.00267166921363088,243.63151600315524,0.007812445207430873,70.39394227687542,0.004792569835645467,96.36064837859557
945,0.0026594876811808638,243.8716424478067,0.007777672777698494,70.46263501450822,0.004771739730472839,96.45610876341124
946,0.002647335881824704,244.11176889245812,0.00774302317907969,70.53132775214102,0.004751017944295256,96.55156914822689
947,0.0026352140023015906,244.35189533710957,0.007708496295935971,70.60002048977383,0.0047304037600586464,96.64702953304256
948,0.0026231222248760664,244.592021781761,0.007674092000248867,70.66871322740664,0.00470989645418377,96.74248991785822
949,0.0026110607273655013,244.83214822641244,0.007639810151806313,70.73740596503944,0.004689495296792317,96.83795030267389
950,0.002599029683168235,245.07227467106387,0.007605650598389987,70.80609870267224,0.004669199551932605,96.93341068748954
951,0.0025870292612923643,245.31240111571532,0.007571613175963785,70.87479144030505,0.004649008477804867,97.02887107230521
952,0.0025750596263851527,245.55252756036674,0.007537697708863206,70.94348417793786,0.0046289213269860826,97.12433145712087
953,0.00256312093876307,245.7926540050182,0.0075039040099856335,71.01217691557066,0.004608937346654223,97.21979184193654
954,0.0025512133544424408,246.03278044966962,0.007470231880981483,71.08086965320346,0.004589055778811984,97.3152522267522
955,0.002539337025170664,246.27290689432107,0.00743668111244613,71.14956239083627,0.004569275860509813,97.41071261156786
956,0.0025274920984580517,246.51303333897252,0.007403251484112593,71.21825512846908,0.004549596824068331,97.50617299638353
957,0.0025156787176101965,246.75315978362394,0.007369942765044947,71.28694786610188,0.00453001789729995,97.60163338119919
958,0.0025038970217609187,246.9932862282754,0.007336754713832261,71.35564060373468,0.00451053830372976,97.69709376601485
959,0.0024921471459057546,247.23341267292682,0.007303687078783224,71.42433334136749,0.0044911572628155575,97.79255415083051
960,0.0024804292209359433,247.47353911757827,0.007270739598121256,71.49302607900029,0.004471873990167005,97.88801453564618
961,0.0024687433736729795,247.7136655622297,0.007237912000180102,71.5617188166331,0.004452687697763866,97.98347492046183
962,0.002457089726903617,247.95379200688114,0.007205204003599829,71.6304115542659,0.0044335975941732384,98.0789353052775
963,0.0024454683994153906,248.19391845153257,0.007172615317523225,71.6991042918987,0.004414602884765819,98.17439569009316
964,0.002433879506032602,248.43404489618402,0.007140145641792465,71.76779702953151,0.004395702771931042,98.26985607490883
965,0.002422323157652773,248.67417134083544,0.007107794667146093,71.83648976716432,0.004376896455291136,98.36531645972448
966,0.0024107994612835326,248.9142977854869,0.00707556207541621,71.90518250479712,0.004358183131914023,98.46077684454015
967,0.002399308520079962,249.15442423013832,0.007043447539725757,71.97387524242993,0.004339561996524997,98.55623722935582
968,0.0023878504333823235,249.39455067478977,0.007011450724685982,72.04256798006273,0.004321032241717173,98.65169761417148
969,0.002376425296754243,249.63467711944122,0.006979571286593943,72.11126071769554,0.004302593058160625,98.74715799898713
970,0.002365033202021239,249.87480356409264,0.006947808873630005,72.17995345532835,0.004284243634810209,98.8426183838028
971,0.002353674237309664,250.1149300087441,0.006916163126055264,72.24864619296115,0.004265983159112002,98.93807876861847
972,0.002342348487086002,250.35505645339552,0.006884633676408962,72.31733893059395,0.004247810817208316,99.03353915343413
973,0.0023310560321964983,250.59518289804697,0.006853220149705645,72.38603166822676,0.004229725794141281,99.12899953824979
974,0.002319796949907172,250.8353093426984,0.00682192216363225,72.45472440585957,0.004211727274054876,99.22445992306545
975,0.0023085713139441057,251.07543578734985,0.006790739328744817,72.52341714349237,0.004193814440395498,99.31992030788112
976,0.002297379194534078,251.31556223200127,0.006759671248665003,72.59210988112517,0.004175986476110876,99.41538069269679
977,0.0022862206584454807,251.55568867665272,0.006728717520276222,72.66080261875798,0.004158242563847422,99.51084107751244
978,0.002275095769029521,251.79581512130414,0.006697877733919421,72.72949535639079,0.004140581886145914,99.6063014623281
979,0.002264004586261697,252.0359415659556,0.006667151473588347,72.79818809402359,0.004123003625635475,99.70176184714377
980,0.002252947166783534,252.27606801060702,0.006636538317124409,72.86688083165639,0.004105506965225859,99.79722223195944
981,0.002241923563944547,252.51619445525847,0.006606037836410986,72.9355735692892,0.004088091088297934,99.89268261677509
982,0.0022309338278444567,252.7563208999099,0.006575649597567136,73.004266306922,0.004070755178892406,99.98814300159076
983,0.0022199780053756015,252.99644734456135,0.006545373161140701,73.0729590445548,0.004053498421896683,100.08360338640642
984,0.0022090561402655653,253.2365737892128,0.006515208082300736,73.14165178218761,0.004036320003229903,100.17906377122208
985,0.002198168273119995,253.47670023386422,0.006485153911029227,73.21034451982042,0.004019219110026039,100.27452415603774
986,0.002187314441465581,253.71682667851567,0.006455210192312082,73.27903725745323,0.004002194930815095,100.36998454085341
987,0.002176494679793216,253.9569531231671,0.006425376466329247,73.34772999508603,0.003985246655702342,100.46544492566908
988,0.0021657090196012954,254.19707956781855,0.0063956522686440375,73.41642273271883,0.003968373476545537,100.56090531048473
989,0.002154957489439159,254.43720601246997,0.006366037130391593,73.48511547035164,0.003951574587130163,100.6563656953004
990,0.0021442401149506505,254.67733245712142,0.006336530578466349,73.55380820798445,0.003934849183342592,100.75182608011606
991,0.0021335569189178017,254.91745890177285,0.006307132135708564,73.62250094561725,0.0039181964633411715,100.84728646493173
992,0.0021229079213045832,255.1575853464243,0.006277841321089857,73.69119368325005,0.003901615627725237,100.94274684974738
993,0.002112293139300788,255.39771179107572,0.006248657649897647,73.75988642088285,0.0038851058797019344,101.03820723456305
994,0.0021017125873659384,255.63783823572717,0.006219580633918525,73.82857915851567,0.003868666425250956,101.13366761937871
995,0.0020911662772732866,255.8779646803786,0.006190609781620531,73.89727189614847,0.0038522964732870357,101.22912800419438
996,0.0020806542181538456,256.11809112503005,0.006161744598334161,73.96596463378127,0.003835995235820268,101.32458838901003
997,0.0020701764165404583,256.3582175696815,0.00613298458643226,74.03465737141407,0.0038197619281141854,101.4200487738257
998,0.0020597328764119004,256.59834401433295,0.006104329245508628,74.10335010904689,0.0038035957688415875,101.51550915864136
999,0.00204932359923696,256.8384704589844,0.0060757780725553484,74.17204284667969,0.003787495980238095,101.61096954345703


==> visu/tikz_csvs_diagonal_force/hist_1.0/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00054,1.3459669351577759,0.8093745708465576,1.1228100061416626
1,1,00065,313.6923522949219,86.30620574951172,114.09738159179688
2,2,00098,114.3470687866211,30.83268165588379,41.5543212890625
3,3,00076,185.23611450195312,52.24287414550781,67.34247589111328
4,4,00109,124.71235656738281,33.778499603271484,45.32292938232422
5,5,00010,1.3894438743591309,0.5546011924743652,1.0842622518539429
6,6,00021,1.2544952630996704,0.637901782989502,1.0539758205413818
7,7,00087,3.4652750492095947,1.7793378829956055,1.602587342262268
8,8,00032,1.6574420928955078,0.5616614818572998,1.1021697521209717
9,9,00043,132.6708526611328,35.94099807739258,48.21049499511719


==> visu/tikz_csvs_diagonal_force/hist_1.0/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,0.0033289913322620216,1.2544952630996704,0.01221058262945667,0.5546011924743652,0.009237816449320577,1.0539758205413818
1,0.0033321258015836,1.5672458707391321,0.012222845122398837,0.6404386344734017,0.009246550225292307,1.167132382874971
2,0.0033352143363400088,1.8799964783785938,0.01223493960227075,0.7262760764724381,0.00925515680704233,1.28028894520856
3,0.0033382569703301872,2.1927470860180556,0.012246866130582235,0.8121135184714744,0.009263636287401577,1.393445507542149
4,0.0033412537407338377,2.5054976936575173,0.012258624780929445,0.8979509604705108,0.009271988768517444,1.506602069875738
5,0.003344204688101428,2.818248301296979,0.012270215638962962,0.9837884024695472,0.009280214361825353,1.6197586322093271
6,0.0033471098563437377,3.1309989089364403,0.012281638802354305,1.0696258444685836,0.0092883131880191,1.7329151945429164
7,0.003349969292720957,3.443749516575902,0.012292894380760849,1.15546328646762,0.00929628537701994,1.8460717568765055
8,0.0033527830478313433,3.7565001242153637,0.01230398249578915,1.2413007284666564,0.009304131067944461,1.9592283192100945
9,0.0033555511755994265,4.069250731854826,0.012314903280956694,1.3271381704656928,0.009311850409071211,2.072384881543684
10,0.0033582737332637693,4.382001339494288,0.012325656881652075,1.4129756124647292,0.009319443557806105,2.1855414438772724
11,0.0033609507813642915,4.694751947133749,0.01233624345509359,1.4988130544637657,0.009326910680646621,2.298698006210862
12,0.003363582383729147,5.00750255477321,0.012346663170286284,1.5846504964628019,0.00933425195314476,2.411854568544451
13,0.003366168607461166,5.320253162412672,0.012356916207977438,1.6704879384618383,0.009341467559868812,2.52501113087804
14,0.0033687095229238597,5.633003770052134,0.012367002760610493,1.7563253804608747,0.009348557694363931,2.638167693211629
15,0.0033712052037269853,5.945754377691595,0.012376923032277448,1.8421628224599111,0.009355522559111474,2.751324255545218
16,0.003373655726711691,6.258504985331057,0.012386677238669718,1.9280002644589476,0.009362362365487181,2.8644808178788073
17,0.0033760611719352127,6.571255592970519,0.012396265607027446,2.013837706457984,0.00936907733371816,2.9776373802123963
18,0.0033784216226551574,6.8840062006099805,0.012405688376087335,2.0996751484570204,0.009375667692838685,3.0907939425459854
19,0.0033807371653133546,7.196756808249442,0.012414945796028918,2.1855125904560566,0.009382133680644826,3.2039505048795744
20,0.003383007889519284,7.509507415888904,0.012424038128419374,2.2713500324550933,0.009388475543647926,3.3171070672131635
21,0.003385233888033079,7.822258023528366,0.012432965646156811,2.3571874744541295,0.009394693537026886,3.4302636295467526
22,0.003387415256748122,8.135008631167828,0.012441728633412079,2.443024916453166,0.009400787924579341,3.5434201918803416
23,0.0033895520946732134,8.44775923880729,0.012450327385569114,2.5288623584522023,0.009406758978671655,3.6565767542139307
24,0.003391644503914331,8.76050984644675,0.012458762209163799,2.6146998004512385,0.009412606980187803,3.76973331654752
25,0.003393692589655979,9.073260454086212,0.012467033421821377,2.700537242450275,0.009418332218477113,3.8828898788811093
26,0.003395696460142131,9.386011061725673,0.01247514135219242,2.7863746844493114,0.00942393499130089,3.9960464412146983
27,0.0033976562266567686,9.698761669365135,0.012483086339887352,2.872212126448348,0.009429415604777936,4.109203003548288
28,0.003399572003504009,10.011512277004597,0.012490868735409546,2.958049568447384,0.009434774373328948,4.222359565881876
29,0.003401443907987853,10.324262884644059,0.012498488900087017,3.043887010446421,0.009440011619619845,4.335516128215465
30,0.0034032720603915144,10.63701349228352,0.012505947206002701,3.129724452445457,0.009445127674503982,4.448672690549055
31,0.0034050565839563785,10.949764099922982,0.012513244035923335,3.2155618944444937,0.009450122876963306,4.561829252882644
32,0.0034067976048605566,11.262514707562444,0.012520379783226971,3.30139933644353,0.009454997574048456,4.674985815216233
33,0.003408495252197059,11.575265315201905,0.012527354851829112,3.387236778442566,0.009459752120817757,4.788142377549821
34,0.0034101496579515937,11.888015922841367,0.012534169656107466,3.4730742204416027,0.009464386880275224,4.901298939883411
35,0.0034117609569799734,12.200766530480829,0.01254082462082542,3.558911662440639,0.009468902223307485,5.014455502217
36,0.0034133292869851536,12.51351713812029,0.012547320181054101,3.6447491044396756,0.009473298528619693,5.127612064550589
37,0.003414854788493903,12.826267745759752,0.012553656782093164,3.730586546438712,0.009477576182670415,5.240768626884178
38,0.0034163376048330996,13.139018353399214,0.012559834879390278,3.8164239884377484,0.009481735579605521,5.353925189217767
39,0.003417777882105661,13.451768961038676,0.012565854938459273,3.9022614304367846,0.009485777121191053,5.467081751551357
40,0.0034191757691661284,13.764519568678137,0.012571717434797059,3.9880988724358213,0.009489701216745148,5.580238313884945
41,0.0034205314175958703,14.0772701763176,0.012577422853799234,4.0739363144348575,0.009493508283068925,5.693394876218535
42,0.0034218449816779592,14.39002078395706,0.012582971690674485,4.159773756433894,0.009497198744376474,5.806551438552123
43,0.003423116618371682,14.702771391596523,0.012588364450357688,4.245611198432931,0.009500773032223837,5.919708000885713
44,0.0034243464872867105,15.015521999235984,0.012593601647421845,4.331448640431967,0.009504231585437083,6.032864563219301
45,0.0034255347506569364,15.328272606875446,0.01259868380598877,4.417286082431003,0.009507574850039426,6.146021125552891
46,0.0034266815733139636,15.641023214514908,0.012603611459638595,4.503123524430039,0.009510803279177442,6.2591776878864795
47,0.0034277871226602707,15.95377382215437,0.012608385151318093,4.588960966429076,0.009513917333046375,6.372334250220069
48,0.0034288515686420502,16.26652442979383,0.012613005433247839,4.674798408428112,0.009516917478814547,6.485490812553659
49,0.003429875083721716,16.57927503743329,0.01261747286682821,4.760635850427149,0.009519804190546873,6.598647374887247
50,0.0034308578428500986,16.892025645072753,0.012621788022544267,4.846473292426185,0.009522577949127541,6.711803937220837
51,0.0034318000234383234,17.204776252712215,0.012625951479869496,4.932310734425221,0.009525239242181785,6.824960499554425
52,0.00343270180532938,17.517526860351676,0.012629963827168479,5.0181481764242575,0.009527788563996853,6.938117061888015
53,0.003433563370769386,17.830277467991138,0.01263382566159843,5.103985618423295,0.009530226415442133,7.051273624221603
54,0.003434384904378547,18.1430280756306,0.012637537589009719,5.189823060422331,0.009532553303888447,7.164430186555193
55,0.003435166593121829,18.45577868327006,0.012641100223845294,5.275660502421367,0.00953476974312655,7.2775867488887815
56,0.0034359086262793254,18.768529290909523,0.01264451418903909,5.361497944420403,0.009536876253284842,7.390743311222371
57,0.003436611195416358,19.081279898548985,0.012647780115913422,5.447335386419439,0.009538873360746287,7.50389987355596
58,0.0034372744943532724,19.394030506188447,0.01265089864407535,5.5331728284184765,0.009540761598064572,7.617056435889549
59,0.003437898719134975,19.70678111382791,0.012653870421312071,5.619010270417513,0.009542541503879523,7.730212998223138
60,0.0034384840680001957,20.01953172146737,0.012656696103485385,5.704847712416549,0.009544213622831763,7.843369560556727
61,0.0034390307413504698,20.33228232910683,0.012659376354425125,5.790685154415585,0.009545778505476672,7.956526122890316
62,0.003439538941718879,20.645032936746293,0.012661911845821718,5.876522596414622,0.009547236708197614,8.069682685223906
63,0.0034400088737385195,20.957783544385755,0.01266430325711783,5.962360038413658,0.009548588793118484,8.182839247557494
64,0.0034404407441107265,21.270534152025217,0.012666551275399082,6.048197480412695,0.009549835328015567,8.295995809891084
65,0.0034408347615730492,21.58328475966468,0.012668656595283904,6.134034922411731,0.009550976886228725,8.409152372224673
66,0.003441191136866987,21.89603536730414,0.01267061991881254,6.219872364410767,0.009552014046571942,8.52230893455826
67,0.0034415100827054888,22.208785974943602,0.012672441955335184,6.305709806409804,0.009552947393243222,8.63546549689185
68,0.003441791813740218,22.521536582583064,0.012674123421399338,6.39154724840884,0.00955377751573388,8.74862205922544
69,0.003442036546528603,22.834287190222526,0.012675665040636308,6.4773846904078765,0.009554505008737205,8.86177862155903
70,0.0034422444995006506,23.147037797861987,0.012677067543646968,6.563222132406913,0.009555130472056542,8.974935183892619
71,0.0034424158929255676,23.45978840550145,0.012678331667886717,6.64905957440595,0.009555654510512789,9.088091746226207
72,0.0034425509488781483,23.77253901314091,0.012679458157549731,6.734897016404986,0.009556077733851347,9.201248308559796
73,0.003442649891204981,24.085289620780372,0.012680447763452448,6.820734458404022,0.009556400756648507,9.314404870893386
74,0.003442712945490439,24.398040228419834,0.012681301242916365,6.906571900403058,0.00955662419821731,9.427561433226975
75,0.003442740339022494,24.710790836059296,0.012682019359650147,6.9924093424020946,0.009556748682512887,9.540717995560563
76,0.0034427323007583293,25.023541443698758,0.012682602883631065,7.078246784401132,0.009556774838037308,9.653874557894152
77,0.003442689061289783,25.33629205133822,0.01268305259098579,7.164084226400168,0.009556703297743944,9.767031120227742
78,0.0034426108528086067,25.64904265897768,0.012683369263870549,7.249921668399204,0.009556534698941348,9.880187682561331
79,0.0034424979090715616,25.961793266617143,0.012683553690350666,7.33575911039824,0.0095562696831967,9.993344244894919
80,0.003442350465365345,26.274543874256604,0.012683606664279558,7.421596552397277,0.009555908896238797,10.106500807228509
81,0.0034421687584713623,26.587294481896066,0.012683528985177104,7.5074339943963135,0.009555452987860636,10.219657369562098
82,0.0034419530266303444,26.900045089535528,0.012683321458107494,7.59327143639535,0.00955490261182159,10.332813931895688
83,0.003441703509506818,27.21279569717499,0.012682984893556563,7.679108878394386,0.009554258425749178,10.445970494229277
84,0.003441420448153435,27.52554630481445,0.0126825201073086,7.764946320393422,0.009553521091040488,10.559127056562865
85,0.0034411040849751696,27.838296912453913,0.012681927920322677,7.850783762392459,0.009552691272763219,10.672283618896454
86,0.0034407546636933814,28.151047520093375,0.0126812091586085,7.936621204391495,0.009551769639556403,10.785440181230044
87,0.003440372429309758,28.463798127732836,0.012680364653101848,8.022458646390533,0.009550756863530787,10.898596743563633
88,0.0034399576280701397,28.776548735372298,0.01267939523953954,8.108296088389569,0.009549653620168913,11.011753305897221
89,0.0034395105074282325,29.08929934301176,0.012678301758334053,8.194133530388605,0.009548460588224911,11.12490986823081
90,0.0034390313160092166,29.40204995065122,0.012677085054447696,8.279970972387641,0.009547178449624012,11.2380664305644
91,0.0034385203035732495,29.714800558290683,0.012675745977266489,8.365808414386677,0.009545807889361796,11.35122299289799
92,0.0034379777209788834,30.027551165930145,0.012674285380473653,8.451645856385714,0.009544349595403226,11.464379555231577
93,0.0034374038201463917,30.340301773569607,0.01267270412192279,8.53748329838475,0.009542804258581413,11.577536117565167
94,0.0034367988540210097,30.65305238120907,0.012671003063510784,8.623320740383786,0.009541172572496214,11.690692679898756
95,0.0034361630765361068,30.96580298884853,0.012669183071050399,8.709158182382822,0.009539455233412614,11.803849242232346
96,0.0034354967425762805,31.27855359648799,0.012667245014142653,8.794995624381858,0.009537652940158946,11.917005804565935
97,0.003434800107940396,31.59130420412745,0.012665189766048912,8.880833066380896,0.009535766394024932,12.030162366899523
98,0.0034340734293045604,31.904054811766912,0.012663018203562826,8.966670508379933,0.009533796298659615,12.143318929233113
99,0.003433316964185051,32.21680541940637,0.012660731206882011,9.052507950378969,0.00953174335996914,12.256475491566702
100,0.0034325309709011902,32.529556027045835,0.012658329659479632,9.138345392378005,0.009529608286014433,12.369632053900292
101,0.0034317157085381918,32.8423066346853,0.012655814447975757,9.224182834377041,0.009527391786908793,12.48278861623388
102,0.003430871436909965,33.15505724232476,0.012653186462008645,9.310020276376077,0.009525094574715414,12.595945178567469
103,0.003429998416521893,33.467807849964224,0.012650446594105906,9.395857718375114,0.009522717363344828,12.709101740901058
104,0.0034290969085335934,33.78055845760368,0.012647595739555564,9.48169516037415,0.009520260868452335,12.822258303234648
105,0.003428167174721658,34.09330906524315,0.012644634796277062,9.567532602373186,0.009517725807335394,12.935414865568235
106,0.0034272094774423904,34.406059672882606,0.012641564664692247,9.653370044372224,0.009515112898830997,13.048571427901825
107,0.003426224079594534,34.71881028052207,0.012638386247596294,9.73920748637126,0.009512422863213079,13.161727990235415
108,0.003425211244582004,35.03156088816153,0.01263510045002865,9.825044928370296,0.009509656422089929,13.274884552569004
109,0.003424171236276632,35.344311495800994,0.012631708179144,9.910882370369333,0.009506814298301657,13.388041114902592
110,0.003423104318980922,35.65706210344045,0.012628210344083289,9.996719812368369,0.009503897215817717,13.501197677236181
111,0.0034220107573908285,35.96981271107992,0.012624607855844754,10.082557254367405,0.009500905899634503,13.61435423956977
112,0.0034208908165585623,36.282563318719376,0.0126209016271551,10.168394696366441,0.009497841075673048,13.72751080190336
113,0.003419744761855428,36.59531392635884,0.012617092572340758,10.254232138365477,0.009494703470676824,13.84066736423695
114,0.0034185728589346998,36.9080645339983,0.012613181607199262,10.340069580364514,0.009491493812109668,13.953823926570537
115,0.0034173753736945474,37.220815141637765,0.012609169648870771,10.425907022363551,0.00948821282805385,14.066980488904127
116,0.003416152572241007,37.53356574927722,0.012605057615709788,10.511744464362588,0.009484861247108315,14.180137051237717
117,0.003414904720851012,37.84631635691669,0.012600846427157027,10.597581906361624,0.009481439798287078,14.293293613571306
118,0.0034136320859354855,38.159066964556146,0.01259653700361153,10.68341934836066,0.009477949210917828,14.406450175904894
119,0.003412334934002503,38.47181757219561,0.012592130266302985,10.769256790359696,0.009474390214540732,14.519606738238483
120,0.0034110135316205315,38.78456817983507,0.012587627137164306,10.855094232358732,0.009470763538807466,14.632763300572073
121,0.0034096681453817447,39.097318787474535,0.012583028538704496,10.940931674357769,0.009467069913380501,14.745919862905662
122,0.003408299041865429,39.41006939511399,0.012578335393881783,11.026769116356805,0.00946331006783261,14.85907642523925
123,0.003406906487601479,39.72282000275346,0.012573548625977087,11.112606558355841,0.009459484731546694,14.97223298757284
124,0.0034054907490339947,40.03557061039292,0.012568669158467813,11.198444000354879,0.00945559463361587,15.085389549906429
125,0.0034040520924849783,40.34832121803238,0.012563697914901991,11.284281442353915,0.009451640502743866,15.198546112240019
126,0.0034025907841181485,40.66107182567184,0.012558635818772807,11.370118884352951,0.00944762306714575,15.311702674573606
127,0.0034011070899028603,40.973822433311305,0.012553483793393532,11.455956326351988,0.009443543054448974,15.424859236907196
128,0.0033996012755781535,41.28657304095076,0.012548242761772813,11.541793768351024,0.009439401191594815,15.538015799240785
129,0.0033980736066169283,41.59932364859022,0.012542913646490498,11.62763121035006,0.009435198204740128,15.651172361574375
130,0.0033965243481902507,41.91207425622969,0.012537497369573807,11.713468652349096,0.009430934819159534,15.764328923907964
131,0.0033949537651317995,42.224824863869145,0.01253199485237406,11.799306094348132,0.009426611759147973,15.877485486241552
132,0.0033933621219024513,42.53757547150861,0.012526407015443853,11.885143536347169,0.009422229747923703,15.990642048575141
133,0.0033917496825550263,42.85032607914807,0.01252073477841477,11.970980978346207,0.009417789507531691,16.103798610908733
134,0.0033901167106991773,43.163076686787534,0.01251497905987561,12.056818420345243,0.009413291758747508,16.21695517324232
135,0.0033884634694664505,43.47582729442699,0.012509140777251196,12.142655862344279,0.009408737220981619,16.33011173557591
136,0.0033867902214755035,43.78857790206646,0.012503220846681713,12.228493304343315,0.009404126612184201,16.443268297909498
137,0.0033850972287975045,44.101328509705915,0.012497220182902677,12.314330746342351,0.00939946064875044,16.556424860243087
138,0.003383384752921694,44.41407911734538,0.012491139699125492,12.400168188341388,0.009394740045426318,16.669581422576677
139,0.0033816530547211504,44.72682972498484,0.012484980306918638,12.486005630340424,0.009389965515214928,16.782737984910263
140,0.0033799023944187253,45.039580332624304,0.012478742916089509,12.57184307233946,0.009385137769283361,16.895894547243856
141,0.003378133031553181,45.35233094026376,0.012472428434566925,12.657680514338496,0.009380257516870083,17.00905110957744
142,0.003376345224945523,45.66508154790323,0.012466037768284303,12.743517956337534,0.009375325465192921,17.12220767191103
143,0.003374539232665541,45.977832155542686,0.012459571821063553,12.82935539833657,0.009370342319357617,17.23536423424462
144,0.0033727153119985556,46.29058276318215,0.012453031494499694,12.915192840335607,0.009365308782266973,17.34852079657821
145,0.0033708737194123764,46.60333337082161,0.012446417687846184,13.001030282334643,0.00936022555453061,17.4616773589118
146,0.003369014710524487,46.916083978461074,0.012439731297901045,13.086867724333679,0.00935509333437534,17.57483392124539
147,0.0033671385400694466,47.22883458610053,0.012432973218893717,13.172705166332715,0.009349912817556176,17.68799048357898
148,0.0033652454618665287,47.54158519374,0.012426144342372734,13.258542608331751,0.009344684697268008,17.80114704591257
149,0.0033633357287875874,47.854335801379456,0.012419245557094205,13.344380050330788,0.009339409664057914,17.914303608246158
150,0.0033614095927251646,48.16708640901892,0.012412277748911096,13.430217492329824,0.009334088405738168,18.027460170579744
151,0.0033594673045608484,48.47983701665838,0.012405241800663392,13.516054934328862,0.009328721607299932,18.140616732913333
152,0.003357509114133865,48.792587624297845,0.01239813859206908,13.601892376327898,0.009323309950827655,18.253773295246923
153,0.003355535270209944,49.1053382319373,0.012390968999616031,13.687729818326934,0.009317854115414175,18.366929857580512
154,0.0033535460204504254,49.41808883957677,0.012383733896454762,13.77356726032597,0.009312354777076561,18.4800864199141
155,0.0033515416113816397,49.730839447216226,0.012376434152292115,13.859404702325007,0.009306812608672702,18.59324298224769
156,0.003349522288364553,50.04359005485569,0.012369070633285847,13.945242144324043,0.009301228279818628,18.70639954458128
157,0.0033474882955646817,50.35634066249515,0.012361644201940174,14.031079586323079,0.009295602456806632,18.81955610691487
158,0.0033454398759222874,50.669091270134615,0.012354155717002255,14.116917028322115,0.009289935802524135,18.932712669248456
159,0.0033433772711228527,50.98184187777407,0.012346606033359644,14.202754470321151,0.009284228976373349,19.045869231582046
160,0.003341300721567843,51.29459248541354,0.01233899600193877,14.28859191232019,0.00927848263419178,19.159025793915635
161,0.0033392104663457554,51.607343093053,0.012331326469604335,14.374429354319226,0.009272697428173497,19.272182356249225
162,0.0033371067432034648,51.92009370069246,0.012323598279059815,14.460266796318262,0.009266874006791243,19.385338918582814
163,0.003334989788517867,52.23284430833192,0.012315812268748921,14.546104238317298,0.009261013014719406,19.498495480916404
164,0.003332859837267827,52.545594915971385,0.01230796927275816,14.631941680316334,0.00925511509275781,19.611652043249993
165,0.003330717123006431,52.85834552361084,0.012300070120720402,14.71777912231537,0.009249180877756365,19.724808605583583
166,0.00332856187783355,53.17109613125031,0.012292115637719562,14.803616564314407,0.009243211002540634,19.837965167917172
167,0.0033263943323687166,53.48384673888977,0.012284106644196336,14.889454006313443,0.009237206095838208,19.951121730250758
168,0.003324214715724333,53.79659734652923,0.012276043955855052,14.975291448312479,0.009231166782206044,20.064278292584348
169,0.0033220232554791733,54.10934795416869,0.012267928383571634,15.061128890311515,0.009225093681958655,20.177434854917937
170,0.0033198201776522464,54.422098561808156,0.01225976073330268,15.146966332310553,0.009218987411097244,20.290591417251527
171,0.003317605706676966,54.734849169447614,0.012251541805995695,15.23280377430959,0.009212848581239752,20.403747979585116
172,0.0033153800653756577,55.04759977708708,0.012243272397500438,15.318641216308626,0.009206677799551826,20.516904541918706
173,0.003313143474934414,55.36035038472654,0.012234953298481495,15.404478658307662,0.009200475668678747,20.630061104252295
174,0.0033108961548782767,55.673100992366,0.012226585294331953,15.490316100306698,0.009194242786678308,20.743217666585885
175,0.0033086383230467747,55.98585160000546,0.012218169165088307,15.576153542305734,0.00918797974695465,20.85637422891947
176,0.003306370195569801,56.298602207644926,0.012209705685346567,15.66199098430477,0.009181687138193055,20.96953079125306
177,0.0033040919868438483,56.611352815284384,0.01220119562417955,15.747828426303807,0.00917536554429575,21.08268735358665
178,0.003301803909508589,56.92410342292385,0.012192639745055387,15.833665868302843,0.009169015544318667,21.19584391592024
179,0.0032995061744238263,57.23685403056331,0.012184038805757315,15.91950331030188,0.009162637712409223,21.30900047825383
180,0.003297198990646796,57.54960463820277,0.012175393558304631,16.005340752300917,0.009156232617745091,21.422157040587418
181,0.0032948825654098308,57.86235524584223,0.012166704748874971,16.091178194299953,0.009149800824474,21.535313602921008
182,0.0032925571040984002,58.175105853481696,0.012157973117727813,16.17701563629899,0.009143342891654528,21.648470165254597
183,0.003290222810229514,58.487856461121154,0.012149199399129246,16.262853078298026,0.009136859373197961,21.761626727588187
184,0.0032878798854304976,58.80060706876062,0.012140384321278053,16.348690520297062,0.009130350817811167,21.874783289921773
185,0.0032855285294181432,59.11335767640008,0.01213152860623305,16.434527962296098,0.009123817768940501,21.987939852255362
186,0.0032831689399782462,59.42610828403954,0.012122632969841753,16.520365404295134,0.009117260764716804,22.10109641458895
187,0.0032808013129455066,59.738858891679,0.012113698121670338,16.60620284629417,0.009110680337901418,22.21425297692254
188,0.003278425842183832,60.05160949931847,0.012104724764934915,16.692040288293207,0.009104077015833286,22.32740953925613
189,0.00327604271956701,60.364360106957925,0.012095713596434155,16.777877730292243,0.009097451320377118,22.44056610158972
190,0.0032736521349597827,60.67711071459739,0.0120866653064832,16.86371517229128,0.009090803767872645,22.55372266392331
191,0.0032712542761992956,60.98986132223685,0.012077580578848982,16.949552614290315,0.00908413486908494,22.6668792262569
192,0.003268849329076956,61.302611929876306,0.012068460090686826,17.03539005628935,0.00907744512915585,22.78003578859049
193,0.003266437477320675,61.61536253751577,0.012059304512478454,17.12122749828839,0.009070735047556495,22.893192350924075
194,0.0032640189025775097,61.92811314515523,0.012050114507971327,17.207064940287427,0.009064005118040916,23.006348913257664
195,0.0032615937843967083,62.240863752794695,0.012040890734119371,17.292902382286464,0.009057255828600758,23.119505475591254
196,0.003259162300213144,62.55361436043415,0.01203163384102509,17.3787398242855,0.009050487661421153,23.232662037924843
197,0.003256724625331169,62.86636496807362,0.012022344471883011,17.464577266284536,0.009043701092837638,23.345818600258433
198,0.003254280932908856,63.17911557571308,0.01201302326292459,17.550414708283572,0.00903689659329425,23.458975162592022
199,0.0032518313939426642,63.49186618335254,0.01200367084336446,17.63625215028261,0.009030074627302717,23.57213172492561
200,0.0032493761772524913,63.804616790992,0.011994287835348089,17.722089592281645,0.009023235653402798,23.6852882872592
201,0.0032469154494671575,64.11736739863147,0.011984874853900868,17.80792703428068,0.009016380124123743,23.798444849592787
202,0.003244449375010285,64.43011800627093,0.01197543250687857,17.893764476279717,0.009009508485946904,23.911601411926377
203,0.003241978116086597,64.74286861391039,0.011965961394919258,17.979601918278753,0.009002621179269464,24.024757974259966
204,0.0032395018326686264,65.05561922154985,0.011956462111396582,18.06543936027779,0.008995718638369357,24.137914536593556
205,0.0032370206824838474,65.3683698291893,0.011946935242374527,18.151276802276826,0.008988801291371286,24.251071098927145
206,0.0032345348210022135,65.68112043682878,0.011937381366563566,18.237114244275862,0.008981869560213913,24.364227661260735
207,0.0032320444014241195,65.99387104446824,0.011927801055278252,18.322951686274898,0.008974923860618227,24.477384223594324
208,0.003229549574668781,66.3066216521077,0.011918194872396249,18.408789128273934,0.008967964602057022,24.590540785927914
209,0.003227050489363034,66.61937225974715,0.011908563374318774,18.49462657027297,0.008960992187725572,24.703697348261503
210,0.0032245472918305505,66.93212286738662,0.011898907109932518,18.580464012272007,0.008954007014513451,24.81685391059509
211,0.0032220401260814814,67.24487347502608,0.01188922662057297,18.666301454271046,0.008947009472977524,24.93001047292868
212,0.0032195291338025186,67.55762408266554,0.011879522439989213,18.752138896270083,0.008939999947316089,25.043167035262268
213,0.003217014454347378,67.870374690305,0.011869795094310142,18.83797633826912,0.008932978815344208,25.156323597595858
214,0.0032144962247277094,68.18312529794447,0.011860045102012148,18.923813780268155,0.00892594644847018,25.269480159929447
215,0.0032119745796044276,68.49587590558393,0.011850272973888236,19.00965122226719,0.008918903211673207,25.382636722263037
216,0.00320944965127947,68.80862651322339,0.011840479213018607,19.095488664266227,0.008911849463482214,25.495793284596626
217,0.003206921569687973,69.12137712086285,0.011830664314742674,19.181326106265264,0.008904785555955839,25.608949846930216
218,0.003204390462390883,69.43412772850232,0.011820828766632532,19.2671635482643,0.008897711834663612,25.7221064092638
219,0.0032018564545679825,69.74687833614178,0.011810973048467906,19.353000990263336,0.008890628638668279,25.83526297159739
220,0.003199319669011348,70.05962894378123,0.011801097632212494,19.438838432262372,0.008883536300509318,25.94841953393098
221,0.0031967802261192294,70.37237955142069,0.011791202981991829,19.52467587426141,0.008876435146187616,26.06157609626457
222,0.003194238243890358,70.68513015906017,0.011781289554072528,19.610513316260445,0.008869325495151322,26.17473265859816
223,0.0031916938379186735,70.99788076669962,0.011771357796843027,19.69635075825948,0.008862207660282858,26.28788922093175
224,0.003189147121388486,71.31063137433908,0.011761408150795767,19.782188200258517,0.00885508194788712,26.40104578326534
225,0.003186598205070051,71.62338198197854,0.011751441048510806,19.868025642257553,0.00884794865768082,26.514202345598928
226,0.003184047197315577,71.93613258961801,0.011741456914640876,19.95386308425659,0.00884080808278303,26.627358907932518
227,0.003181494204055653,72.24888319725747,0.011731456165897918,20.039700526255626,0.008833660509706845,26.740515470266104
228,0.0031789393287961036,72.56163380489693,0.011721439211041015,20.125537968254662,0.00882650621835226,26.853672032599693
229,0.0031763826726152592,72.87438441253639,0.011711406450865785,20.2113754102537,0.00881934548200017,26.966828594933283
230,0.003173824334161658,73.18713502017586,0.011701358278195215,20.297212852252738,0.008812178567307552,27.079985157266872
231,0.0031712644096521616,73.49988562781532,0.01169129507787192,20.383050294251774,0.008805005734303789,27.19314171960046
232,0.003168702992870497,73.81263623545478,0.011681217226751833,20.46888773625081,0.008797827236388164,27.30629828193405
233,0.0031661401751662144,74.12538684309423,0.011671125093699324,20.554725178249846,0.008790643320328497,27.41945484426764
234,0.0031635760454540654,74.4381374507337,0.011661019039583732,20.640562620248883,0.00878345422626093,27.53261140660123
235,0.0031610106902138016,74.75088805837316,0.011650899417277349,20.72640006224792,0.008776260187690874,27.645767968934816
236,0.003158444193490385,75.06363866601262,0.011640766571654772,20.812237504246955,0.008769061431495069,27.758924531268406
237,0.0031558766368946214,75.37638927365208,0.011630620839593705,20.89807494624599,0.008761858177924815,27.872081093601995
238,0.0031533080996042,75.68913988129155,0.011620462549977147,20.983912388245027,0.00875465064061033,27.985237655935585
239,0.003150738658365153,76.00189048893101,0.011610292023696992,21.069749830244064,0.008747439026566217,28.098394218269174
240,0.003148168387493721,76.31464109657047,0.011600109573659001,21.1555872722431,0.0087402235361981,28.211550780602764
241,0.0031455973588786373,76.62739170420993,0.011589915504789217,21.241424714242136,0.008733004363310343,28.324707342936353
242,0.003143025641983813,76.9401423118494,0.011579710114041696,21.327262156241172,0.008725781695114922,28.437863905269943
243,0.003140453303851436,77.25289291948886,0.011569493690407686,21.41309959824021,0.008718555712241394,28.551020467603532
244,0.003137880409105466,77.56564352712832,0.01155926651492612,21.498937040239245,0.008711326588747969,28.664177029937118
245,0.0031353070199555493,77.87839413476777,0.011549028860695516,21.58477448223828,0.008704094492133703,28.777333592270708
246,0.0031327331962013195,78.19114474240725,0.011538780992887217,21.670611924237317,0.008696859583351792,28.890490154604297
247,0.00313015899523711,78.5038953500467,0.011528523168760003,21.756449366236357,0.00868962201682394,29.003646716937887
248,0.003127584472057059,78.81664595768616,0.011518255637676026,21.842286808235393,0.008682381940455838,29.116803279271476
249,0.0031250096792606154,79.12939656532562,0.011507978641118098,21.92812425023443,0.008675139495653707,29.229959841605066
250,0.003122434667058435,79.4421471729651,0.011497692412708309,22.013961692233465,0.008667894817341938,29.343116403938655
251,0.0031198594832786727,79.75489778060455,0.011487397178227974,22.0997991342325,0.008660648033981783,29.456272966272245
252,0.003117284173373663,80.06764838824401,0.011477093155638883,22.185636576231538,0.008653399267591125,29.56942952860583
253,0.003114708780426991,80.38039899588347,0.011466780555105877,22.271474018230574,0.008646148633765302,29.68258609093942
254,0.00311213334516094,80.69314960352294,0.0114564595790207,22.35731146022961,0.008638896241698975,29.79574265327301
255,0.003109557905944342,81.0059002111624,0.011446130422027169,22.443148902228646,0.008631642194209057,29.9088992156066
256,0.0031069824988007857,81.31865081880186,0.011435793271047602,22.528986344227683,0.008624386587758657,30.02205577794019
257,0.00310440715741722,81.63140142644131,0.011425448305310542,22.61482378622672,0.008617129512482082,30.135212340273778
258,0.0031018319131529267,81.94415203408077,0.011415095696379716,22.700661228225755,0.008609871052210834,30.248368902607368
259,0.0030992567950488678,82.25690264172025,0.01140473560818429,22.78649867022479,0.008602611284500652,30.361525464940957
260,0.0030966818298374024,82.5696532493597,0.011394368197050317,22.872336112223827,0.00859535028065953,30.474682027274547
261,0.0030941070419523713,82.88240385699916,0.011383993611733475,22.958173554222864,0.008588088105776766,30.587838589608133
262,0.0030915324535395515,83.19515446463862,0.011373611993452982,23.0440109962219,0.008580824818752981,30.700995151941722
263,0.0030889580844674653,83.50790507227809,0.011363223475926762,23.129848438220936,0.008573560472331128,30.81415171427531
264,0.003086383952338556,83.82065567991755,0.011352828185407797,23.215685880219972,0.008566295113128496,30.9273082766089
265,0.003083810072500714,84.13340628755701,0.011342426240721671,23.30152332221901,0.008559028781669644,31.04046483894249
266,0.0030812364580591624,84.44615689519647,0.011332017753305312,23.387360764218048,0.008551761512420333,31.15362140127608
267,0.0030786631198886864,84.75890750283594,0.011321602827246898,23.473198206217084,0.008544493333822374,31.26677796360967
268,0.0030760900666462177,85.0716581104754,0.011311181559326915,23.55903564821612,0.008537224268329452,31.37993452594326
269,0.0030735173047837525,85.38440871811486,0.011300754039060383,23.644873090215157,0.008529954332443844,31.493091088276845
270,0.0030709448385616255,85.69715932575431,0.01129032034874021,23.730710532214193,0.008522683536754101,31.606247650610435
271,0.003068372670062103,86.00990993339379,0.01127988056348167,23.81654797421323,0.008515411885973602,31.719404212944024
272,0.003065800799203326,86.32266054103324,0.011269434751268008,23.902385416212265,0.008508139378980054,31.832560775277614
273,0.0030632292237535753,86.6354111486727,0.011258982972997125,23.9882228582113,0.00850086600885585,31.945717337611203
274,0.0030606579393458685,86.94816175631216,0.011248525282529396,24.074060300210338,0.00849359176292934,32.05887389994479
275,0.0030580869394928774,87.26091236395163,0.011238061726736503,24.159897742209374,0.008486316622816955,32.172030462278386
276,0.0030555162156021675,87.57366297159109,0.011227592345551403,24.24573518420841,0.00847904056446622,32.28518702461197
277,0.0030529457569917567,87.88641357923055,0.0112171171720193,24.331572626207446,0.0084717635581996,32.39834358694556
278,0.0030503755509059807,88.19916418687001,0.011206636232349677,24.417410068206483,0.008464485568759198,32.511500149279144
279,0.003047805582531679,88.51191479450948,0.011196149545969349,24.50324751020552,0.00845720655535231,32.62465671161274
280,0.003045235835014671,88.82466540214894,0.011185657125576544,24.589084952204555,0.00844992647169775,32.73781327394633
281,0.003042666289476549,89.1374160097884,0.011175158977195968,24.67492239420359,0.008442645266073058,32.850969836279916
282,0.0030400969250317655,89.45016661742785,0.011164655100234865,24.760759836202627,0.008435362881362448,32.9641263986135
283,0.003037527718805005,89.76291722506733,0.01115414548754006,24.846597278201664,0.0084280792551056,33.077282960947095
284,0.0030349586459488633,90.07566783270678,0.011143630125455937,24.932434720200703,0.008420794319547184,33.19043952328068
285,0.003032389679661796,90.38841844034624,0.011133108993883407,25.01827216219974,0.008413508001687206,33.303596085614274
286,0.0030298207912063664,90.7011690479857,0.011122582066339756,25.104109604198776,0.008406220223332064,33.41675264794786
287,0.0030272519499277566,91.01391965562517,0.01111204931001946,25.189947046197812,0.008398930901146377,33.52990921028145
288,0.0030246831232725673,91.32667026326463,0.011101510685855881,25.275784488196848,0.00839163994670557,33.64306577261504
289,0.0030221142768078737,91.63942087090409,0.011090966148583844,25.361621930195884,0.008384347266549125,33.75622233494863
290,0.003019545374240562,91.95217147854355,0.011080415646803121,25.44745937219492,0.008377052762234615,33.86937889728222
291,0.003016976377436917,92.26492208618302,0.011069859123042751,25.533296814193957,0.008369756330392386,33.982535459615804
292,0.003014407246442476,92.57767269382248,0.011059296513826207,25.619134256192993,0.008362457862780958,34.0956920219494
293,0.0030118379395021283,92.89042330146194,0.011048727749737424,25.70497169819203,0.008355157246343092,34.20884858428298
294,0.003009268413080475,93.2031739091014,0.011038152755487605,25.790809140191065,0.008347854363262536,34.322005146616576
295,0.0030066986218824227,93.51592451674087,0.011027571449982862,25.8766465821901,0.008340549091021403,34.43516170895016
296,0.0030041285188740245,93.82867512438033,0.011016983746392624,25.962484024189138,0.00833324130245822,34.548318271283755
297,0.003001558055303562,94.14142573201978,0.011006389552218832,26.048321466188174,0.00832593086582658,34.66147483361734
298,0.002998987180722845,94.45417633965924,0.010995788769365878,26.13415890818721,0.008318617644854432,34.774631395950934
299,0.0029964158430087562,94.76692694729871,0.010985181294211301,26.219996350186246,0.008311301498803972,34.88778795828452
300,0.002993843988385009,95.07967755493817,0.010974567017677196,26.305833792185283,0.008303982282532114,35.000944520618106
301,0.002991271561444128,95.39242816257763,0.010963945825302343,26.39167123418432,0.00829665984655156,35.1141010829517
302,0.0029886985051696393,95.70517877021709,0.010953317597315031,26.47750867618336,0.00828933403709243,35.227257645285285
303,0.0029861247609584795,96.01792937785656,0.010942682208706565,26.563346118182395,0.008282004696164453,35.34041420761888
304,0.002983550268643601,96.33067998549602,0.01093203952930541,26.64918356018143,0.00827467166161969,35.453570769952464
305,0.0029809749665167863,96.64343059313548,0.010921389423852047,26.735021002180467,0.008267334767215796,35.56672733228606
306,0.002978398791351651,96.95618120077494,0.010910731752074385,26.820858444179503,0.008259993842679805,35.67988389461964
307,0.0029758216784268455,97.26893180841441,0.010900066368763856,26.90669588617854,0.008252648713772414,35.793040456953236
308,0.002973243561549439,97.58168241605387,0.010889393123852065,26.992533328177576,0.008245299202352748,35.90619701928682
309,0.00297066437307849,97.89443302369332,0.010878711862488046,27.078370770176612,0.008237945126443633,36.01935358162041
310,0.0029680840439487884,98.20718363133278,0.0108680224251161,27.164208212175648,0.008230586300297302,36.132510143954
311,0.0029655025036947795,98.51993423897225,0.01085732464755416,27.250045654174684,0.008223222534461588,36.24566670628759
312,0.0029629196804746506,98.83268484661171,0.010846618361072702,27.33588309617372,0.008215853635846525,36.35882326862118
313,0.002960335501094581,99.14543545425117,0.010835903392474193,27.421720538172757,0.0082084794077914,36.471979830954766
314,0.002957749891033157,99.45818606189063,0.010825179564173018,27.507557980171793,0.008201099650132219,36.58513639328836
315,0.0029551627744659314,99.7709366695301,0.010814446694275927,27.59339542217083,0.008193714159269547,36.698292955621945
316,0.002952574074290146,100.08368727716956,0.010803704596662921,27.679232864169865,0.008186322728236778,36.81144951795553
317,0.0029499837121495847,100.39643788480902,0.010792953081068615,27.7650703061689,0.00817892514676875,36.924606080289124
318,0.0029473916084595793,100.70918849244848,0.010782191953164046,27.850907748167938,0.00817152120137073,37.03776264262271
319,0.0029447976824321406,101.02193910008795,0.010771421014638884,27.936745190166974,0.008164110675387746,37.1509192049563
320,0.0029422018521012283,101.3346897077274,0.010760640063284069,28.022582632166014,0.008156693349074266,37.26407576728989
321,0.0029396040343481417,101.64744031536686,0.01074984889307484,28.10842007416505,0.008149268999664177,37.37723232962348
322,0.002937004144927032,101.96019092300632,0.010739047294254116,28.194257516164086,0.008141837401441102,37.49038889195707
323,0.0029344020984905313,102.27294153064578,0.010728235053416257,28.280094958163122,0.008134398325808987,37.60354545429066
324,0.0029317978086154982,102.58569213828525,0.010717411953591171,28.36593240016216,0.008126951541362979,37.71670201662425
325,0.0029291911878288586,102.89844274592471,0.010706577774328728,28.451769842161195,0.008119496813960585,37.82985857895783
326,0.0029265821476335604,103.21119335356417,0.0106957322917835,28.53760728416023,0.008112033906793069,37.943015141291426
327,0.0029239705985346157,103.52394396120363,0.010684875278799771,28.623444726159267,0.008104562580457102,38.05617170362501
328,0.002921356450065244,103.8366945688431,0.010674006504996869,28.709282168158303,0.008097082593026637,38.169328265958605
329,0.0029187396108130933,104.14944517648256,0.010663125736854701,28.79511961015734,0.00808959370012501,38.28248482829219
330,0.0029161199884465525,104.46219578412202,0.010652232737799581,28.880957052156376,0.008082095654997224,38.395641390625784
331,0.0029134974897411367,104.77494639176147,0.010641327268290259,28.966794494155412,0.008074588208582452,38.50879795295937
332,0.0029108720206059437,105.08769699940095,0.010630409085904168,29.052631936154448,0.00806707110958668,38.62195451529296
333,0.002908243486110188,105.4004476070404,0.010619477945423868,29.138469378153484,0.00805954410455555,38.73511107762655
334,0.002905611790509785,105.71319821467986,0.01060853359892367,29.22430682015252,0.008052006937947321,38.848267639960135
335,0.0029029768372740043,106.02594882231932,0.01059757579585643,29.310144262151557,0.00804445935220599,38.96142420229373
336,0.0029003385291121704,106.3386994299588,0.010586604283140464,29.395981704150593,0.008036901087834532,39.074580764627314
337,0.002897696768000419,106.65145003759825,0.010575618805246632,29.48181914614963,0.008029331883468235,39.18773732696091
338,0.0028950514552084886,106.96420064523771,0.0105646191042855,29.567656588148665,0.008021751475948151,39.30089388929449
339,0.0028924024913265602,107.27695125287717,0.01055360492009463,29.653494030147705,0.008014159600394625,39.414050451628086
340,0.002889749776292125,107.58970186051664,0.010542575990325941,29.73933147214674,0.008006555990280889,39.52720701396167
341,0.0028870932094168895,107.9024524681561,0.010531532050533119,29.825168914145777,0.007998940377506725,39.640363576295265
342,0.0028844326894136934,108.21520307579556,0.010520472834259123,29.911006356144814,0.007991312492472168,39.75352013862885
343,0.002881768114423465,108.52795368343502,0.010509398073123677,29.99684379814385,0.007983672064151234,39.86667670096244
344,0.0028790993820421774,108.84070429107449,0.01049830749691081,30.082681240142886,0.007976018820165678,39.97983326329603
345,0.0028764263893478236,109.15345489871395,0.010487200833656393,30.168518682141922,0.007968352486858763,40.092989825629616
346,0.002873749032927394,109.4662055063534,0.010476077809735675,30.25435612414096,0.007960672789368996,40.20614638796321
347,0.0028710672089038622,109.77895611399286,0.010464938149950757,30.340193566139995,0.007952979451703882,40.319302950296795
348,0.0028683808129631593,110.09170672163233,0.010453781577618072,30.42603100813903,0.007945272196813617,40.43245951263039
349,0.0028656897403811447,110.40445732927179,0.010442607814655763,30.511868450138067,0.007937550746664745,40.545616074963974
350,0.0028629938860505683,110.71720793691125,0.010431416581671014,30.597705892137103,0.007929814822313768,40.65877263729756
351,0.0028602931445080083,111.02995854455071,0.010420207598047284,30.68354333413614,0.007922064143980669,40.77192919963115
352,0.002857587409960794,111.34270915219018,0.010408980582031428,30.769380776135176,0.007914298431122364,40.88508576196474
353,0.0028548765763138995,111.65545975982964,0.01039773525082072,30.855218218134212,0.007906517402506058,40.99824232429833
354,0.0028521605371968108,111.9682103674691,0.010386471320649716,30.941055660133248,0.007898720776282496,41.11139888663192
355,0.0028494391859903477,112.28096097510856,0.010375188506876984,31.026893102132284,0.00789090827005908,41.22455544896551
356,0.0028467124158534605,112.59371158274803,0.010363886524071662,31.11273054413132,0.007883079600972872,41.3377120112991
357,0.0028439801197499733,112.90646219038749,0.01035256508609985,31.19856798613036,0.007875234485763445,41.45086857363269
358,0.0028412421904752826,113.21921279802694,0.010341223906210794,31.284405428129396,0.00786737264084559,41.564025135966276
359,0.0028384985206829968,113.5319634056664,0.010329862697122853,31.370242870128433,0.007859493782381814,41.67718169829986
360,0.002835749002911532,113.84471401330588,0.010318481171109275,31.45608031212747,0.007851597626354722,41.790338260633455
361,0.0028329935296106295,114.15746462094533,0.010307079040083706,31.541917754126505,0.007843683888639152,41.90349482296704
362,0.002830231993167819,114.47021522858479,0.010295656015685464,31.62775519612554,0.007835752285074136,42.016651385300634
363,0.0028274642859348106,114.78296583622425,0.010284211809364532,31.713592638124577,0.007827802531534629,42.12980794763422
364,0.0028246903002538057,115.09571644386372,0.010272746132466292,31.799430080123614,0.007819834344003018,42.24296450996781
365,0.002821909928483735,115.40846705150318,0.010261258696315945,31.88526752212265,0.007811847438640409,42.3561210723014
366,0.0028191230630264115,115.72121765914264,0.010249749212302633,31.971104964121686,0.00780384153185762,42.46927763463499
367,0.0028163295963525943,116.0339682667821,0.010238217391963247,32.056942406120726,0.00779581634038596,42.58243419696858
368,0.002813529421027967,116.34671887442157,0.010226662947065882,32.14277984811976,0.007787771581347702,42.69559075930216
369,0.002810722429739016,116.65946948206103,0.01021508558969295,32.22861729011879,0.007779706972326294,42.80874732163576
370,0.0028079085153188033,116.97222008970049,0.010203485032323942,32.31445473211783,0.007771622231436253,42.92190388396934
371,0.002805087570772649,117.28497069733994,0.010191860987917809,32.40029217411687,0.007763517077392768,43.035060446302936
372,0.0028022594893036975,117.59772130497942,0.010180213169994944,32.4861296161159,0.007755391229580985,43.14821700863652
373,0.00279942416433837,117.91047191261887,0.010168541292718766,32.57196705811494,0.007747244408124956,43.261373570970115
374,0.0027965814895517097,118.22322252025833,0.01015684507097691,32.657804500113976,0.007739076333956251,43.3745301333037
375,0.0027937313588925947,118.53597312789779,0.010145124220461961,32.743641942113015,0.007730886728882228,43.487686695637294
376,0.002790873666608843,118.84872373553726,0.01013337845775177,32.82947938411205,0.0077226753156539275,43.60084325797088
377,0.002788008307272175,119.16147434317672,0.010121607500389302,32.91531682611109,0.007714441818033616,43.713999820304466
378,0.002785135175803055,119.47422495081618,0.01010981106696203,33.00115426811012,0.007706185960861926,43.82715638263806
379,0.002782254167495391,119.78697555845564,0.010097988877180851,33.08699171010916,0.007697907470124627,43.940312944971645
380,0.0027793651780411,120.09972616609511,0.010086140651958505,33.17282915210819,0.007689606073018981,44.05346950730524
381,0.0027764681035545307,120.41247677373457,0.010074266113487506,33.25866659410723,0.007681281498019684,44.16662606963882
382,0.0027735628405967335,120.72522738137403,0.010062364985317547,33.344504036106265,0.007672933474944403,44.27978263197242
383,0.002770649286199591,121.03797798901348,0.01005043699243239,33.430341478105305,0.00766456173501886,44.392939194306
384,0.002767727337889784,121.35072859665294,0.010038481861326219,33.51617892010434,0.0076561660109414915,44.506095756639596
385,0.0027647968937126095,121.66347920429241,0.010026499320079436,33.60201636210338,0.007647746036947653,44.61925231897318
386,0.002761857852255632,121.97622981193187,0.010014489098433924,33.68785380410242,0.007639301548873361,44.73240888130677
387,0.002758910112672172,122.28898041957133,0.010002450927867697,33.77369124610145,0.007630832284218559,44.84556544364036
388,0.0027559535747046326,122.60173102721079,0.009990384541669018,33.85952868810049,0.00762233798220993,44.95872200597395
389,0.002752988138707644,122.91448163485026,0.009978289675009893,33.94536613009952,0.007613818383863186,45.07187856830754
390,0.002750013705671044,123.22723224248972,0.00996616606501897,34.03120357209856,0.007605273232044896,45.185035130641126
391,0.002747030177242676,123.53998285012918,0.009954013450853842,34.117041014097595,0.007596702271533775,45.29819169297472
392,0.0027440374557510068,123.85273345776864,0.009941831573772698,34.202878456096634,0.007588105249081491,45.411348255308305
393,0.0027410354442275616,124.16548406540811,0.009929620177205369,34.28871589809567,0.007579481913472923,45.52450481764189
394,0.002738024046429167,124.47823467304757,0.009917379006823716,34.37455334009471,0.007570832015585902,45.637661379975484
395,0.002735003166860011,124.79098528068702,0.00990510781061137,34.46039078209374,0.007562155308450409,45.75081794230907
396,0.0027319727107935057,125.10373588832648,0.0098928063389328,34.54622822409278,0.007553451547307221,45.86397450464266
397,0.002728932584293948,125.41648649596596,0.00988047434460174,34.63206566609181,0.007544720489666014,45.97713106697625
398,0.002725882694237995,125.72923710360541,0.009868111582948879,34.71790310809085,0.0075359618953628775,46.09028762930984
399,0.00272282294833592,126.04198771124487,0.00985571781188893,34.803740550089884,0.007527175526617284,46.20344419164343
400,0.0027197532551526717,126.35473831888433,0.009843292791986933,34.889577992088924,0.007518361148088459,46.31660075397702
401,0.002716673524128731,126.6674889265238,0.009830836286523904,34.97541543408796,0.007509518526931178,46.42975731631061
402,0.0027135836656007432,126.98023953416326,0.009818348061561726,35.061252876086996,0.00750064743285096,46.54291387864419
403,0.002710483590821946,127.29299014180272,0.009805827886007338,35.147090318086036,0.00749174763815865,46.656070440977786
404,0.0027073732119823786,127.60574074944218,0.009793275531676193,35.23292776008507,0.0074828189178244246,46.76922700331137
405,0.0027042524422288675,127.91849135708165,0.009780690773354951,35.31876520208411,0.007473861049531138,46.882383565644965
406,0.0027011211956848003,128.2312419647211,0.009768073388863433,35.40460264408314,0.0074648738137270835,46.99554012797855
407,0.002697979387469662,128.54399257236057,0.009755423159115834,35.49044008608218,0.007455856993678095,47.108696690312144
408,0.002694826933718355,128.85674318000002,0.009742739868181154,35.576277528081214,0.007446810375519035,47.22185325264573
409,0.002691663751600283,129.1694937876395,0.00973002330334284,35.66211497008025,0.007437733748304617,47.33500981497932
410,0.00268848975933821,129.48224439527894,0.009717273255157683,35.747952412079286,0.007428626904059606,47.44816637731291
411,0.0026853048762268752,129.79499500291843,0.009704489517513902,35.833789854078326,0.007419489637828329,47.561322939646494
412,0.002682109022651379,130.10774561055788,0.009691671887688439,35.91962729607736,0.007410321747723554,47.67447950198009
413,0.002678902120105328,130.42049621819734,0.009678820166403453,36.0054647380764,0.007401123034974685,47.78763606431367
414,0.0026756840912087383,130.7332468258368,0.009665934157882009,36.09130218007543,0.007391893303975285,47.90079262664727
415,0.0026724548597256963,131.04599743347626,0.00965301366990295,36.17713962207447,0.007382632362329924,48.01394918898085
416,0.002669214350581772,131.35874804111572,0.009640058513854943,36.2629770640735,0.007373340020900333,48.127105751314446
417,0.0026659624898811873,131.67149864875518,0.0096270685047897,36.34881450607254,0.0073640160938508795,48.24026231364803
418,0.0026626992049237335,131.98424925639463,0.009614043461474379,36.434651948071576,0.007354660398693334,48.353418875981625
419,0.002659424424221438,132.29699986403412,0.009600983206443115,36.520489390070615,0.007345272756330953,48.46657543831521
420,0.002656138077514977,132.60975047167358,0.009587887566047747,36.60632683206965,0.00733585299110183,48.5797320006488
421,0.0026528400957898314,132.92250107931304,0.009574756370507653,36.69216427406869,0.007326400930821563,48.69288856298239
422,0.002649530411292189,133.2352516869525,0.009561589453958762,36.77800171606773,0.007316916406825188,48.806045125315975
423,0.002646208957544583,133.54800229459195,0.009548386654501698,36.86383915806676,0.007307399254008402,48.91920168764957
424,0.0026428756693612767,133.8607529022314,0.009535147814249034,36.9496766000658,0.007297849310868051,49.032358249983155
425,0.0026395304828633758,134.17350350987087,0.009521872779371714,37.03551404206483,0.00728826641954191,49.14551481231675
426,0.0026361733354936883,134.48625411751033,0.009508561400144572,37.12135148406387,0.007278650425847697,49.25867137465033
427,0.002632804166031309,134.7990047251498,0.009495213530990984,37.207188926062905,0.0072690011793213796,49.37182793698392
428,0.002629422914605944,135.11175533278927,0.009481829030526629,37.293026368061945,0.007259318533254729,49.48498449931751
429,0.002626029522711962,135.42450594042873,0.009468407761602378,37.37886381006098,0.007249602344732129,49.5981410616511
430,0.0026226239332221755,135.7372565480682,0.009454949591346259,37.46470125206002,0.007239852474666632,49.71129762398469
431,0.0026192060904013563,136.05000715570765,0.00944145439120458,37.55053869405905,0.007230068787835282,49.82445418631828
432,0.0026157759399194724,136.3627577633471,0.009427922036982079,37.63637613605809,0.007220251152913652,49.93761074865187
433,0.0026123334288646505,136.67550837098656,0.00941435240888126,37.72221357805712,0.007210399442509654,50.05076731098546
434,0.0026088785057558714,136.98825897862602,0.009400745391540734,37.80805102005616,0.0072005135331965646,50.16392387331905
435,0.00260541112055538,137.3010095862655,0.009387100874072732,37.893888462055195,0.007190593305545308,50.277080435652636
436,0.0026019312246808217,137.61376019390497,0.009373418750099638,37.979725904054234,0.007180638644155942,50.39023699798622
437,0.002598438771017098,137.92651080154442,0.009359698917789667,38.06556334605327,0.007170649437688405,50.503393560319815
438,0.002594933713927951,138.23926140918388,0.009345941279891573,38.15140078805231,0.007160625578892484,50.6165501226534
439,0.0025914160092672524,138.55201201682334,0.00933214574376849,38.23723823005135,0.007150566964636983,50.72970668498699
440,0.0025878856143900283,138.8647626244628,0.009318312221430803,38.32307567205038,0.0071404734959381565,50.84286324732058
441,0.0025843424881631877,139.17751323210226,0.009304440629568131,38.40891311404942,0.007130345077987321,50.95601980965417
442,0.0025807865909759746,139.49026383974171,0.00929053088958037,38.49475055604845,0.007120181620177731,51.06917637198776
443,0.0025772178847501357,139.8030144473812,0.009276582927607819,38.58058799804749,0.007109983036130625,51.18233293432135
444,0.0025736363329498047,140.11576505502066,0.009262596674560355,38.666425440046524,0.007099749243720527,51.29548949665494
445,0.0025700419005910986,140.42851566266012,0.009248572066145707,38.752262882045564,0.007089480165099753,51.40864605898852
446,0.002566434554251426,140.74126627029958,0.00923450904289678,38.838100324044596,0.007079175726722102,51.52180262132212
447,0.0025628142620785195,141.05401687793903,0.009220407550198062,38.923937766043636,0.007068835859365812,51.6349591836557
448,0.002559180993799169,141.3667674855785,0.009206267538311084,39.00977520804267,0.0070584604981556685,51.748115745989296
449,0.002555534720727677,141.67951809321795,0.00919208896239895,39.09561265004171,0.0070480495825843755,51.86127230832288
450,0.0025518754157740167,141.9922687008574,0.009177871782549942,39.18145009204074,0.007037603056533098,51.974428870656475
451,0.0025482030534517137,142.30501930849687,0.009163615963800182,39.26728753403978,0.007027120868291232,52.08758543299006
452,0.0025445176098854304,142.61776991613635,0.009149321476155364,39.35312497603881,0.007016602970575379,52.200741995323654
453,0.0025408190628182633,142.9305205237758,0.009134988294611545,39.43896241803785,0.007006049320547522,52.31389855765724
454,0.0025371073916187576,143.24327113141527,0.009120616399175016,39.524799860036886,0.006995459879832416,52.427055119990825
455,0.0025333825772876216,143.55602173905473,0.009106205774881214,39.610637302035926,0.006984834614534188,52.54021168232442
456,0.002529644602464164,143.8687723466942,0.009091756411812734,39.69647474403496,0.006974173495252127,52.653368244658004
457,0.0025258934514324326,144.18152295433364,0.009077268305116378,39.782312186034,0.006963476497095711,52.7665248069916
458,0.0025221291101270703,144.4942735619731,0.009062741455019278,39.86814962803304,0.006952743599698807,52.87968136932518
459,0.0025183515661388774,144.80702416961256,0.00904817586684411,39.95398707003207,0.0069419747872331026,52.99283793165878
460,0.002514560808720088,145.11977477725205,0.009033571551023344,40.03982451203111,0.006931170048420752,53.10599449399236
461,0.002510756828789356,145.4325253848915,0.009018928523112585,40.12566195403014,0.00692032937654619,53.21915105632595
462,0.0025069396189364513,145.74527599253096,0.009004246803802985,40.21149939602918,0.006909452769467216,53.33230761865954
463,0.002503109173426669,146.05802660017042,0.008989526418932723,40.297336838028215,0.006898540229625229,53.44546418099313
464,0.002499265488204951,146.37077720780988,0.008974767399497562,40.383174280027255,0.006887591764054724,53.55862074332672
465,0.0024954085608997166,146.68352781544934,0.008959969781660483,40.46901172202629,0.006876607384391968,53.67177730566031
466,0.0024915383908264087,146.9962784230888,0.0089451336067604,40.55484916402533,0.006865587106882902,53.7849338679939
467,0.0024876549789907506,147.30902903072825,0.00893025892131995,40.64068660602436,0.006854530952390264,53.898090430327485
468,0.002483758328091717,147.62177963836774,0.00891534577705238,40.7265240480234,0.006843438946399917,54.01124699266108
469,0.002479848442524218,147.9345302460072,0.008900394230867498,40.81236149002243,0.006832311119026401,54.124403554994664
470,0.0024759253283814986,148.24728085364666,0.008885404344876724,40.89819893202147,0.006821147505017715,54.23756011732825
471,0.0024719889934572514,148.56003146128612,0.008870376186397242,40.984036374020505,0.006809948143759299,54.35071667966184
472,0.002468039447247444,148.87278206892557,0.008855309827955224,41.069873816019545,0.006798713079277268,54.46387324199543
473,0.002464076700951867,149.18553267656503,0.00884020534728817,41.15571125801858,0.006787442360240846,54.57702980432902
474,0.0024601007674753942,149.4982832842045,0.008825062827346332,41.24154870001762,0.006776136039964046,54.69018636666261
475,0.0024561116614289598,149.81103389184395,0.008809882356293248,41.32738614201665,0.006764794176406574,54.8033429289962
476,0.002452109399130261,150.12378449948343,0.008794664027505377,41.41322358401569,0.006753416832173971,54.91649949132979
477,0.002448093998604169,150.4365351071229,0.008779407939570862,41.49906102601473,0.00674200407451698,55.02965605366338
478,0.0024440654795828704,150.74928571476235,0.008764114196287368,41.58489846801376,0.006730555975330168,55.14281261599697
479,0.0024400238635057213,151.0620363224018,0.008748782906659081,41.6707359100128,0.006719072611149775,55.25596917833055
480,0.002435969173518831,151.37478693004127,0.008733414184892797,41.756573352011834,0.006707554063150815,55.369125740664145
481,0.002431901434474361,151.68753753768073,0.008718008150393133,41.842410794010874,0.006696000417143418,55.48228230299773
482,0.0024278206729295543,152.00028814532018,0.0087025649277569,41.92824823600991,0.006684411763568436,55.595438865331325
483,0.002423726917145485,152.31303875295964,0.008687084646766569,42.014085678008946,0.006672788197492287,55.70859542766491
484,0.002419620197085539,152.62578936059913,0.008671567442382901,42.09992312000798,0.006661129818601058,55.8217519899985
485,0.0024155005444136163,152.9385399682386,0.008656013454736704,42.18576056200702,0.006649436731193881,55.93490855233209
486,0.002411367992492067,153.25129057587804,0.008640422829119736,42.27159800400605,0.006637709044175562,56.04806511466568
487,0.0024072225763793536,153.5640411835175,0.008624795715974777,42.35743544600509,0.006625946871048477,56.16122167699927
488,0.002403064332827446,153.87679179115696,0.00860913227088483,42.443272888004124,0.006614150329903748,56.274378239332854
489,0.0023988933002789497,154.18954239879642,0.008593432654561499,42.529110330003164,0.006602319543411677,56.38753480166645
490,0.0023947095188639636,154.50229300643588,0.008577697032832532,42.614947772002196,0.006590454638811492,56.50069136400003
491,0.00239051303039668,154.81504361407534,0.008561925576628524,42.700785214001236,0.0065785557479003335,56.61384792633363
492,0.002386303878371714,155.12779422171482,0.00854611846196881,42.78662265600027,0.00656662300702156,56.72700448866721
493,0.0023820821079601753,155.44054482935428,0.008530275869946523,42.87246009799931,0.0065546565570523355,56.840161051000806
494,0.0023778477660054754,155.75329543699374,0.008514397986712857,42.95829753999835,0.006542656543390509,56.95331761333439
495,0.002373600901018884,156.0660460446332,0.00849848500346051,43.04413498199738,0.006530623115940797,57.06647417566798
496,0.0023693415631748163,156.37879665227265,0.008482537116406313,43.12997242399642,0.006518556429100271,57.17963073800157
497,0.002365069804305875,156.6915472599121,0.008466554526773102,43.21580986599545,0.006506456641743161,57.292787300335156
498,0.00236078567789763,157.00429786755157,0.00845053744077075,43.30164730799449,0.006494323917204958,57.40594386266875
499,0.002356489239083156,157.31704847519103,0.008434486069576447,43.387484749993526,0.006482158423265848,57.519100425002335
500,0.002352180544637302,157.62979908283052,0.0084184006293142,43.473322191992565,0.006469960332133463,57.63225698733593
501,0.002347859652970734,157.94254969046997,0.008402281341033544,43.5591596339916,0.006457729820424974,57.745413549669514
502,0.0023435266241237087,158.25530029810943,0.008386128430687492,43.64499707599064,0.006445467069148485,57.85857011200311
503,0.0023391815197596182,158.5680509057489,0.008369942129109742,43.73083451798967,0.00643317226368381,57.97172667433669
504,0.0023348244031582825,158.88080151338835,0.0083537226719911,43.81667195998871,0.006420845593762561,58.08488323667028
505,0.0023304553392089963,159.1935521210278,0.008337470299855194,43.90250940198774,0.006408487253447598,58.19803979900387
506,0.0023260743944033533,159.50630272866727,0.008321185258033404,43.98834684398678,0.00639609744111183,58.31119636133746
507,0.0023216816368278083,159.81905333630672,0.008304867796639097,44.074184285985815,0.006383676359416377,58.42435292367105
508,0.002317277136156023,160.1318039439462,0.008288518170541114,44.160021727984855,0.0063712242152881085,58.53750948600464
509,0.0023128609636409686,160.44455455158567,0.008272136639336545,44.24585916998389,0.006358741219896523,58.65066604833823
510,0.0023084331921067944,160.75730515922513,0.00825572346732277,44.33169661198293,0.006346227588630048,58.76382261067182
511,0.002303993895940473,161.07005576686458,0.008239278923468844,44.41753405398196,0.006333683541071677,58.87697917300541
512,0.002299543151083213,161.38280637450404,0.008222803281386113,44.503371495981,0.006321109300974032,58.990135735338995
513,0.0022950810350216458,161.6955569821435,0.008206296819298207,44.58920893798004,0.0063085050962337925,59.10329229767258
514,0.002290607626778788,162.00830758978296,0.008189759820010299,44.67504637997907,0.006295871158865549,59.216448860006174
515,0.0022861230069047864,162.32105819742242,0.008173192570877695,44.76088382197811,0.006283207724975045,59.32960542233976
516,0.0022816272574674385,162.63380880506188,0.008156595363773788,44.846721263977145,0.00627051503473183,59.44276198467335
517,0.0022771204620424955,162.94655941270136,0.008139968495057312,44.932558705976184,0.006257793332341352,59.55591854700694
518,0.002272602705703755,163.25931002034082,0.008123312265538932,45.01839614797522,0.006245042866016445,59.66907510934053
519,0.002268074075012934,163.57206062798028,0.008106626980447245,45.10423358997426,0.006232263887948274,59.78223167167412
520,0.0022635346580093373,163.88481123561974,0.008089912949394075,45.19007103197329,0.006219456654276698,59.89538823400771
521,0.002258984544199313,164.1975618432592,0.008073170486339164,45.27590847397233,0.006206621425060086,60.0085447963413
522,0.0022544238245455032,164.51031245089865,0.008056399909554259,45.36174591597136,0.006193758464244586,60.12170135867488
523,0.002249852591455893,164.8230630585381,0.008039601541586536,45.4475833579704,0.006180868039632837,60.23485792100848
524,0.0022452709387726522,165.13581366617757,0.008022775709221453,45.533420799969434,0.006167950422852156,60.34801448334206
525,0.0022406789617607837,165.44856427381706,0.00800592274344499,45.619258241968474,0.006155005889322194,60.461171045675655
526,0.0022360767570965756,165.7613148814565,0.007989042979405286,45.70509568396751,0.006142034718222055,60.57432760800924
527,0.0022314644228558504,166.07406548909597,0.007972136756373706,45.790933125966546,0.006129037192456924,60.687484170342834
528,0.002226842058502031,166.38681609673543,0.007955204417705329,45.87677056796558,0.00611601359862415,60.80064073267642
529,0.0022222097648740145,166.6995667043749,0.007938246310798848,45.96260800996462,0.006102964226978859,60.91379729501001
530,0.0022175676441738585,167.01231731201435,0.007921262787055936,46.04844545196365,0.006089889371399045,61.0269538573436
531,0.0022129157999542792,167.3250679196538,0.007904254201840042,46.13428289396269,0.006076789329350183,61.140110419677185
532,0.0022082543371059757,167.63781852729326,0.007887220914434657,46.22012033596173,0.006063664401849368,61.25326698201078
533,0.0022035833618447662,167.95056913493275,0.007870163288001018,46.305957777960764,0.006050514893428953,61.366423544344364
534,0.0021989029816985523,168.2633197425722,0.007853081689535314,46.3917952199598,0.006037341112099736,61.47958010667796
535,0.002194213305494105,168.57607035021167,0.007835976489825364,46.477632661958836,0.006024143369313689,61.59273666901154
536,0.0021895144433436834,168.88882095785112,0.007818848063406757,46.563470103957876,0.006010921979926221,61.70589323134514
537,0.0021848065066314795,169.20157156549058,0.007801696788518546,46.64930754595691,0.005997677262157986,61.81904979367872
538,0.002180089607999898,169.51432217313004,0.007784523047058381,46.73514498795595,0.0059844095375562855,61.93220635601231
539,0.00217536386133567,169.8270727807695,0.007767327224537216,46.82098242995498,0.005971119130955992,62.0453629183459
540,0.002170629381755811,170.13982338840896,0.007750109710033496,46.90681987195402,0.005957806370440076,62.15851948067949
541,0.0021658862855934093,170.45257399604844,0.007732870896146902,46.99265731395305,0.005944471587299712,62.27167604301308
542,0.00216113469038327,170.7653246036879,0.007715611178951621,47.07849475595209,0.00593111511599396,62.384832605346666
543,0.002156374714847395,171.07807521132736,0.007698330957949171,47.164332197951126,0.005917737294109051,62.49798916768026
544,0.0021516064788803177,171.39082581896682,0.00768103063602079,47.250169639950165,0.005904338462317281,62.611145730013845
545,0.0021468301035342872,171.70357642660628,0.007663710619379374,47.3360070819492,0.005890918964335501,62.72430229234744
546,0.002142045711004309,172.01632703424573,0.0076463713175210024,47.42184452394824,0.005877479146883244,62.837458854681024
547,0.002137253424613038,172.3290776418852,0.0076290131431760505,47.50768196594727,0.0058640193596404605,62.95061541701461
548,0.002132453368795535,172.64182824952465,0.007611636512259877,47.59351940794631,0.0058505399552048875,63.0637719793482
549,0.002127645669083887,172.95457885716414,0.0075942418438231345,47.67935684994535,0.005837041289049078,63.17692854168179
550,0.0021228304520916853,173.2673294648036,0.007576829560001671,47.76519429194438,0.005823523719477051,63.29008510401538
551,0.0021180078454983795,173.58008007244305,0.007559400085966058,47.85103173394342,0.005809987607580618,63.40324166634897
552,0.0021131779780334966,173.8928306800825,0.007541953849870744,47.936869175942455,0.005796433317195362,63.51639822868256
553,0.0021083409794607367,174.20558128772197,0.007524491282802852,48.022706617941495,0.0057828612148562815,63.62955479101615
554,0.0021034969805619405,174.51833189536143,0.007507012818730611,48.10854405994053,0.005769271669753134,63.74271135334974
555,0.0020986461131209436,174.83108250300089,0.007489518894451435,48.19438150193957,0.005755665053685441,63.855867915683326
556,0.0020937885099073005,175.14383311064034,0.007472009949539695,48.2802189439386,0.005742041741017194,63.96902447801691
557,0.002088924304659903,175.45658371827983,0.007454486426294125,48.36605638593764,0.005728402108631274,64.0821810403505
558,0.0020840536320704817,175.7693343259193,0.007436948769684931,48.45189382793667,0.005714746535883556,64.19533760268409
559,0.0020791766277669967,176.08208493355875,0.007419397427300582,48.53773126993571,0.005701075404556754,64.30849416501769
560,0.0020742934282969206,176.3948355411982,0.007401832849294303,48.623568711934745,0.005687389098813966,64.42165072735128
561,0.0020694041711104205,176.70758614883766,0.007384255488330261,48.709406153933784,0.005673688005151975,64.53480728968486
562,0.0020645089945434333,177.02033675647712,0.007366665799529492,48.79524359593282,0.005659972512354257,64.64796385201845
563,0.002059608037800646,177.33308736411658,0.0073490642404155215,48.88108103793186,0.005646243011443774,64.76112041435204
564,0.0020547014409383743,177.64583797175604,0.007331451270859746,48.96691847993089,0.005632499895635492,64.87427697668562
565,0.0020497893448473553,177.95858857939552,0.007313827353026535,49.05275592192993,0.005618743560288663,64.98743353901921
566,0.002044871891235445,178.27133918703498,0.007296192951318098,49.13859336392896,0.005604974402858894,65.10059010135281
567,0.002039949222610226,178.58408979467444,0.0072785485323190995,49.224430805928,0.005591192822849986,65.2137466636864
568,0.0020350214822615325,178.8968404023139,0.007260894564741057,49.31026824792704,0.0055773992217655385,65.32690322601998
569,0.002030088814243897,179.20959100995336,0.007243231519366499,49.396105689926074,0.005563594003060369,65.44005978835358
570,0.002025151363358907,179.52234161759282,0.007225559868992925,49.481943131925114,0.005549777572091736,65.55321635068717
571,0.0020202092751374964,179.83509222523227,0.007207880088376544,49.567780573924146,0.00553595033607034,65.66637291302075
572,0.002015262695822157,180.14784283287173,0.007190192654175828,49.653618015923186,0.0055221127040111775,65.77952947535434
573,0.002010311772349078,180.46059344051122,0.007172498044894886,49.73945545792222,0.005508265086684187,65.89268603768792
574,0.0020053566523302205,180.77334404815068,0.007154796740826625,49.82529289992126,0.005494407896564736,66.00584260002152
575,0.0020003974840353245,181.08609465579013,0.00713708922399578,49.91113034192029,0.005480541547783965,66.11899916235511
576,0.0019954344163738516,181.3988452634296,0.00711937597810176,49.99696778391933,0.0054666664560789405,66.2321557246887
577,0.001990467598876873,181.71159587106905,0.007101657488461347,50.082805225918364,0.0054527830387426915,66.34531228702228
578,0.0019854971816788947,182.0243464787085,0.007083934241951239,50.1686426679174,0.005438891714574085,66.45846884935588
579,0.0019805233154996304,182.33709708634797,0.00706620672695049,50.254480109916436,0.0054249929038276065,66.57162541168947
580,0.0019755461516257223,182.64984769398743,0.0070484754332827745,50.340317551915476,0.005411087028162962,66.68478197402305
581,0.001970565841892415,182.96259830162688,0.007030740852158581,50.42615499391451,0.005397174510594604,66.79793853635664
582,0.00196558253866518,183.27534890926637,0.00701300347611725,50.51199243591355,0.005383255775441147,66.91109509869023
583,0.001960596394821301,183.58809951690583,0.006995263798968965,50.59782987791258,0.005369331248274653,67.02425166102383
584,0.001955607563731411,183.9008501245453,0.006977522315736583,50.68366731991162,0.005355401355869861,67.13740822335741
585,0.0019506161992410027,184.21360073218474,0.006959779522597451,50.76950476191065,0.005341466526153296,67.250564785691
586,0.0019456224556518914,184.5263513398242,0.006942035916825079,50.85534220390969,0.005327527188152318,67.36372134802458
587,0.0019406264877036576,184.83910194746366,0.006924291996730806,50.94117964590873,0.005313583771944091,67.47687791035818
588,0.0019356284505550488,185.15185255510312,0.006906548261605364,51.027017087907765,0.005299636708604512,67.59003447269177
589,0.0019306284997653623,185.46460316274258,0.006888805211660403,51.112854529906805,0.00528568643015703,67.70319103502536
590,0.0019256267912757998,185.77735377038206,0.006871063347969987,51.19869197190584,0.005271733369521473,67.81634759735894
591,0.0019206234813908013,186.09010437802152,0.006853323172412027,51.28452941390488,0.0052577779604627995,67.92950415969253
592,0.001915618726759362,186.40285498566098,0.0068355851876097246,51.37036685590391,0.005243820637539817,68.04266072202613
593,0.0019106126843563272,186.71560559330044,0.006817849896872959,51.45620429790295,0.005229861836053898,68.15581728435971
594,0.001905605511463682,187.0283562009399,0.006800117804139697,51.54204173990198,0.005215901991997635,68.2689738466933
595,0.0019005973656518239,187.34110680857935,0.006782389413917381,51.62787918190102,0.005201941542003517,68.38213040902689
596,0.0018955884047608292,187.6538574162188,0.006764665231224326,51.713716623900055,0.005187980923292585,68.49528697136049
597,0.001890578786881713,187.96660802385827,0.006746945761531139,51.799554065899095,0.005174020573623088,68.60844353369407
598,0.0018855686703376884,188.27935863149776,0.0067292315107021555,51.88539150789813,0.005160060931239157,68.72160009602766
599,0.0018805582136654244,188.59210923913722,0.006711522984936901,51.97122894989717,0.005146102434819477,68.83475665836124
600,0.0018755475755963024,188.90485984677667,0.00669382069071161,52.0570663918962,0.005132145523426002,68.94791322069483
601,0.0018705369150376857,189.21761045441613,0.00667612513472076,52.14290383389524,0.005118190636452679,69.06106978302843
602,0.0018655263910541875,189.5303610620556,0.006658436823818697,52.22874127589427,0.005104238213574233,69.17422634536202
603,0.001860516162848955,189.84311166969505,0.00664075626496128,52.31457871789331,0.005090288694694972,69.2873829076956
604,0.0018555063897449653,190.1558622773345,0.006623083965147644,52.40041615989235,0.00507634251989765,69.40053947002919
605,0.0018504972311663322,190.46861288497396,0.0066054204313619955,52.486253601891384,0.0050624001293923925,69.51369603236279
606,0.0018454888466196387,190.78136349261345,0.006587766170515519,52.572091043890424,0.005048461963465686,69.62685259469637
607,0.0018404813956752817,191.0941141002529,0.006570121689388374,52.65792848588946,0.00503452846242943,69.74000915702996
608,0.0018354750379488433,191.40686470789237,0.0065524874945717725,52.7437659278885,0.005020600066570075,69.85316571936355
609,0.0018304699330824882,191.71961531553183,0.006534864092410202,52.82960336988753,0.005006677216097837,69.96632228169713
610,0.001825466240726385,192.03236592317128,0.006517251988943715,52.91544081188657,0.004992760351096016,70.07947884403073
611,0.0018204641205201645,192.34511653081074,0.006499651689850395,53.0012782538856,0.004978849911470398,70.19263540636432
612,0.0018154637320744033,192.6578671384502,0.006482063700388894,53.08711569588464,0.004964946336898769,70.3057919686979
613,0.0018104652349521463,192.97061774608966,0.0064644885253411655,53.172953137883674,0.00495105006678054,70.41894853103149
614,0.0018054687886504663,193.28336835372914,0.006446926668955294,53.258790579882714,0.004937161540186489,70.53210509336509
615,0.0018004745525820654,193.5961189613686,0.006429378634888512,53.344628021881746,0.004923281195808627,70.64526165569868
616,0.0017954826860569137,193.90886956900806,0.006411844926150348,53.430465463880786,0.004909409471910188,70.75841821803226
617,0.0017904933482639392,194.22162017664752,0.006394326045045962,53.51630290587982,0.00489554680627577,70.87157478036585
618,0.0017855066982527573,194.53437078428698,0.0063768224931196405,53.60214034787886,0.004881693636161607,70.98473134269943
619,0.0017805228949154604,194.84712139192644,0.006359334771098485,53.68797778987789,0.004867850398245993,71.09788790503303
620,0.0017755420969684463,195.1598719995659,0.00634186337883626,53.77381523187693,0.004854017528579873,71.21104446736662
621,0.0017705644629343114,195.47262260720535,0.006324408815257478,53.859652673875964,0.004840195462537569,71.3242010297002
622,0.0017655901511237954,195.78537321484484,0.006306971578301648,53.945490115875,0.004826384634767712,71.43735759203379
623,0.0017606193196177868,196.0981238224843,0.0062895521648677465,54.03132755787404,0.004812585479144317,71.55051415436738
624,0.0017556521262493841,196.41087443012376,0.0062721510707589075,54.117164999873076,0.004798798428718047,71.66367071670098
625,0.0017506887285860303,196.7236250377632,0.006254768790627314,54.203002441872115,0.00478502391566768,71.77682727903456
626,0.0017457292839117026,197.03637564540267,0.006237405817919353,54.28883988387115,0.0047712623712517395,71.88998384136815
627,0.0017407739492091756,197.34912625304213,0.006220062644820957,54.37467732587019,0.004757514225760347,72.00314040370174
628,0.0017358228811423528,197.6618768606816,0.006202739762203238,54.46051476786922,0.00474377990846727,72.11629696603534
629,0.0017308762360386696,197.97462746832105,0.006185437659568318,54.54635220986826,0.0047300598475821815,72.22945352836892
630,0.0017259341698715725,198.28737807596053,0.006168156824995454,54.63218965186729,0.00471635447020313,72.34261009070251
631,0.0017209968382430724,198.6001286836,0.006150897745087406,54.71802709386633,0.004702664202269238,72.4557666530361
632,0.0017160643963663779,198.91287929123945,0.006133660904917059,54.803864535865365,0.004688989468513626,72.56892321536968
633,0.001711136999048607,199.2256298988789,0.006116446787974341,54.889701977864405,0.004675330692416572,72.68207977770328
634,0.001706214800673585,199.53838050651837,0.006099255876113412,54.97553941986344,0.004661688296158904,72.79523634003687
635,0.0017012979551847235,199.85113111415782,0.006082088649500113,55.06137686186248,0.004648062700575631,72.90839290237045
636,0.0016963866160679903,200.16388172179728,0.006064945586559754,55.14721430386151,0.004634454325109848,73.02154946470404
637,0.0016914809363349625,200.47663232943674,0.00604782716392515,55.23305174586055,0.0046208635877668615,73.13470602703764
638,0.0016865810685059736,200.78938293707623,0.006030733856384991,55.31888918785958,0.00460729090506861,73.24786258937122
639,0.001681687164593359,201.10213354471568,0.006013666136832504,55.40472662985862,0.004593736692008321,73.36101915170481
640,0.0016767993760847836,201.41488415235514,0.005996624476214442,55.49056407185766,0.004580201362005451,73.4741757140384
641,0.0016719178539266752,201.7276347599946,0.005979609343480377,55.576401513856695,0.004566685326860911,73.58733227637198
642,0.0016670427485077572,202.04038536763406,0.005962621205532326,55.662238955855734,0.004553188996712552,73.70048883870558
643,0.0016621742096426745,202.35313597527352,0.005945660527174718,55.74807639785477,0.004539712779990959,73.81364540103917
644,0.0016573123865557325,202.66588658291298,0.005928727771064679,55.83391383985381,0.004526257083375518,73.92680196337275
645,0.0016524574278647278,202.97863719055243,0.005911823397662674,55.91975128185284,0.0045128223117507854,74.03995852570634
646,0.0016476094815648951,203.2913877981919,0.00589494786518348,56.00558872385188,0.004499408868163163,74.15311508803994
647,0.0016427686950129584,203.60413840583138,0.005878101629547532,56.09142616585091,0.004486017153777879,74.26627165037353
648,0.0016379352149112915,203.91688901347084,0.0058612851443326135,56.17726360784995,0.004472647567836267,74.37942821270711
649,0.0016331091872921904,204.2296396211103,0.005844498860725909,56.263101049848984,0.004459300507613378,74.4925847750407
650,0.0016282907575022587,204.54239022874975,0.005827743227476429,56.348938491848024,0.0044459763683758965,74.60574133737428
651,0.0016234800701869102,204.8551408363892,0.005811018690847813,56.43477593384706,0.004432675543340392,74.71889789970788
652,0.0016186772692749851,205.16789144402867,0.005794325694571497,56.5206133758461,0.004419398423631902,74.83205446204147
653,0.001613882497963486,205.48064205166813,0.005777664679800279,56.60645081784513,0.004406145398242836,74.94521102437506
654,0.0016090958987024348,205.79339265930759,0.0057610360850622565,56.69228825984417,0.004392916853992221,75.05836758670864
655,0.001604317613179851,206.10614326694707,0.00574444034621518,56.7781257018432,0.004379713175485305,75.17152414904224
656,0.001599547782306852,206.41889387458653,0.005727877896401173,56.86396314384224,0.0043665347450734925,75.28468071137583
657,0.0015947865462028795,206.731644482226,0.005711349166001888,56.949800585841274,0.004353381942814621,75.39783727370941
658,0.0015900340441810535,207.04439508986545,0.0056948545825940295,57.035638027840314,0.0043402551464336294,75.510993836043
659,0.0015852904147336526,207.3571456975049,0.005678394570905333,57.12147546983935,0.0043271547312835395,75.62415039837659
660,0.0015805557955177233,207.66989630514436,0.005661969552770929,57.207312911838386,0.004314081070306836,75.73730696071019
661,0.001575830323340827,207.98264691278382,0.005645579947090124,57.293150353837426,0.0043010345339972045,75.85046352304377
662,0.0015711141341469064,208.29539752042328,0.0056292261697836335,57.37898779583646,0.0042880154903616316,75.96362008537736
663,0.0015664073630023028,208.60814812806277,0.005612908633751216,57.4648252378355,0.0042750243048828886,76.07677664771094
664,0.0015617101440818955,208.92089873570222,0.005596627748829758,57.55066267983453,0.004262061340482386,76.18993321004454
665,0.0015570226106553827,209.23364934334168,0.0055803839217517795,57.63650012183357,0.00424912695748344,76.30308977237813
666,0.0015523448950737057,209.54639995098114,0.005564177556104404,57.7223375638326,0.0042362215135748746,76.41624633471172
667,0.001547677128755604,209.8591505586206,0.005548009052288735,57.80817500583164,0.004223345363775062,76.5294028970453
668,0.001543019442174318,210.17190116626006,0.005531878807479736,57.894012447830676,0.004210498860396329,76.64255945937889
669,0.0015383719648444337,210.48465177389951,0.0055157872155865055,57.979849889829715,0.0041976823530097684,76.75571602171249
670,0.001533734825308868,210.79740238153897,0.005499734667213049,58.06568733182875,0.004184896188410462,76.86887258404607
671,0.0015291081511260018,211.11015298917846,0.005483721549619493,58.15152477382779,0.004172140710583082,76.98202914637966
672,0.0015244920688569589,211.42290359681792,0.005467748246683775,58.23736221582682,0.0041594162606679265,77.09518570871325
673,0.0015198867040530314,211.73565420445738,0.005451815138863775,58.32319965782586,0.004146723176927346,77.20834227104685
674,0.0015152921812432555,212.04840481209683,0.005435922603159957,58.40903709982489,0.004134061794712601,77.32149883338043
675,0.001510708623922137,212.3611554197363,0.005420071013078448,58.49487454182393,0.004121432446431126,77.43465539571402
676,0.0015061361545375264,212.67390602737575,0.00540426073859462,58.580711983822965,0.004108835461514207,77.5478119580476
677,0.0015015748944786499,212.9866566350152,0.005388492146117132,58.666549425822005,0.004096271166385099,77.66096852038119
678,0.0014970249640642893,213.29940724265467,0.005372765598452484,58.752386867821045,0.0040837398844275575,77.77412508271479
679,0.00149248648253112,213.61215785029415,0.0053570814547700225,58.83822430982008,0.004071241935954804,77.88728164504838
680,0.0014879595680222038,213.9249084579336,0.005341440070567473,58.92406175181912,0.004058777638178925,78.00043820738196
681,0.0014834443375756374,214.23765906557307,0.005325841797636937,59.00989919381815,0.004046347305180692,78.11359476971555
682,0.0014789409071133577,214.55040967321253,0.005310286984031395,59.09573663581719,0.004033951247879836,78.22675133204915
683,0.001474449391430113,214.863160280852,0.005294775974031726,59.18157407781622,0.004021589774005757,78.33990789438273
684,0.0014699699041825812,215.17591088849144,0.005279309108114197,59.26741151981526,0.004009263188068664,78.45306445671632
685,0.0014655025578786621,215.4886614961309,0.005263886722918481,59.353248961814295,0.003996971791331181,78.5662210190499
686,0.0014610474638669215,215.80141210377036,0.005248509151216177,59.439086403813334,0.00398471588178038,78.67937758138349
687,0.0014566047323262016,216.11416271140985,0.005233176721879836,59.52492384581237,0.003972495754100273,78.79253414371709
688,0.0014521744722553987,216.4269133190493,0.005217889759852508,59.61076128781141,0.003960311699644758,78.90569070605068
689,0.0014477567914633967,216.73966392668876,0.005202648586117785,59.69659872981044,0.003948164006411015,79.01884726838426
690,0.0014433517965591726,217.05241453432822,0.005187453517670394,59.78243617180948,0.00393605295901336,79.13200383071785
691,0.0014389595929420662,217.36516514196768,0.005172304867487278,59.86827361380851,0.003923978838657556,79.24516039305145
692,0.0014345802847922128,217.67791574960714,0.0051572029444992085,59.95411105580755,0.003911941923115586,79.35831695538504
693,0.0014302139750611534,217.9906663572466,0.005142148053562948,60.039948497806584,0.003899942486700889,79.47147351771862
694,0.0014258607654626,218.30341696488605,0.005127140495433893,60.125785939805624,0.003887980800244057,79.58463008005221
695,0.0014215207564633797,218.61616757252554,0.00511218056673928,60.211623381804664,0.003876057131069006,79.6977866423858
696,0.0014171940472745463,218.928918180165,0.005097268559951917,60.297460823803696,0.0038641717429696025,79.8109432047194
697,0.0014128807358426581,219.24166878780446,0.005082404763364429,60.383298265802736,0.003852324896186777,79.92409976705298
698,0.0014085809188412331,219.55441939544392,0.005067589461064074,60.46913570780177,0.003840516847386089,80.03725632938657
699,0.0014042946916623714,219.86717000308337,0.005052822932908041,60.55497314980081,0.003828747849635779,80.15041289172015
700,0.0014000221484085523,220.17992061072283,0.005038105454499352,60.64081059179984,0.003817018152385298,80.26356945405374
701,0.001395763381884602,220.4926712183623,0.005023437297163241,60.72664803379888,0.0038053280014442963,80.37672601638734
702,0.001391518483589838,220.80542182600175,0.00500881872792412,60.812485475797914,0.0037936776389621094,80.48988257872092
703,0.0013872875437103843,221.11817243364123,0.004994250009483062,60.89832291779695,0.0037820673034077053,80.60303914105451
704,0.0013830706511116628,221.4309230412807,0.004979731400195847,60.984160359795986,0.0037704972295501235,80.7161957033881
705,0.00137886789333106,221.74367364892015,0.0049652631540515225,61.069997801795026,0.0037589676484393966,80.8293522657217
706,0.0013746793565707666,222.0564242565596,0.0049508455206515554,61.15583524379406,0.003747478787387945,80.94250882805528
707,0.0013705051256907982,222.36917486419907,0.004936478745189494,61.2416726857931,0.0037360308699524603,81.05566539038887
708,0.001366345284202186,222.68192547183853,0.004922163068431198,61.32751012779213,0.0037246241159162763,81.16882195272245
709,0.0013621999142603494,222.99467607947798,0.0049078987266956125,61.41334756979117,0.0037132587412722186,81.28197851505604
710,0.0013580690966586433,223.30742668711744,0.004893685951836107,61.4991850117902,0.0037019349582059517,81.39513507738964
711,0.001353952910822082,223.6201772947569,0.0048795249712223375,61.58502245378924,0.0036906529750798016,81.50829163972323
712,0.0013498514348012443,223.9329279023964,0.0048654160077226975,61.670859895788276,0.0036794129964170725,81.62144820205681
713,0.0013457647452663538,224.24567851003584,0.004851359279687296,61.756697337787315,0.003668215222886854,81.7346047643904
714,0.001341692917501538,224.5584291176753,0.004837355000931508,61.842534779786355,0.003657059851289314,81.847761326724
715,0.0013376360253992666,224.87117972531476,0.004823403380720079,61.92837222178539,0.003645947074541489,81.96091788905758
716,0.001333594141454968,225.18393033295422,0.004809504623751765,62.01420966378443,0.003634877081663554,82.07407445139117
717,0.001329567336761828,225.49668094059368,0.004795658930144564,62.10004710578346,0.0036238500577655893,82.18723101372476
718,0.0013255556810057628,225.80943154823314,0.00478186649542148,62.1858845477825,0.0036128661840348466,82.30038757605834
719,0.001321559242460576,226.1221821558726,0.0047681275104968545,62.27172198978153,0.003601925637723494,82.41354413839194
720,0.0013175780879832906,226.43493276351208,0.004754442161663255,62.35755943178057,0.003591028592136865,82.52670070072553
721,0.0013136122830096672,226.74768337115154,0.004740810630578929,62.443396873779605,0.0035801752166221903,82.63985726305911
722,0.0013096618915498957,227.060433978791,0.004727233094255801,62.529234315778645,0.0035693656765578246,82.7530138253927
723,0.0013057269761844693,227.37318458643045,0.004713709725048051,62.61507175777768,0.003558600133342976,82.8661703877263
724,0.0013018075980602414,227.6859351940699,0.004700240690641233,62.70090919977672,0.00354787874438792,82.97932695005989
725,0.001297903816886657,227.99868580170937,0.0046868261540419665,62.78674664177575,0.0035372016631047016,83.09248351239347
726,0.0012940156909321701,228.31143640934883,0.004673466273568181,62.87258408377479,0.0035265690388983422,83.20564007472706
727,0.0012901432770208352,228.6241870169883,0.00466016120283993,62.95842152577382,0.00351598101715853,83.31879663706064
728,0.0012862866305290844,228.93693762462777,0.004646911090770748,63.04425896777286,0.00350543773925181,83.43195319939424
729,0.0012824458053826814,229.24968823226723,0.00463371608155958,63.130096409771895,0.0034949393425142633,83.54510976172783
730,0.0012786208540538548,229.5624388399067,0.004620576314683269,63.215933851770934,0.0034844859602446766,83.65826632406142
731,0.0012748118275586122,229.87518944754615,0.004607491924889607,63.30177129376997,0.003474077721698202,83.771422886395
732,0.0012710187754542373,230.1879400551856,0.004594463042190923,63.38760873576901,0.003463714752080518,83.8845794487286
733,0.0012672417458369594,230.50069066282506,0.004581489791858257,63.47344617776805,0.0034533971725424764,83.99773601106219
734,0.0012634807853398088,230.81344127046452,0.004568572294416087,63.55928361976708,0.003443125100175229,84.11089257339577
735,0.0012597359391306494,231.12619187810398,0.004555710665637585,63.64512106176612,0.003432898648005861,84.22404913572936
736,0.0012560072509103873,231.43894248574347,0.004542905016540474,63.73095850376515,0.0034227179249935054,84.33720569806295
737,0.0012522947629113644,231.75169309338293,0.004530155453383403,63.81679594576419,0.0034125830360259408,84.45036226039655
738,0.001248598515895923,232.06444370102238,0.0045174620776629055,63.902633387763224,0.0034024940819166955,84.56351882273013
739,0.001244918549155157,232.37719430866184,0.00450482498611089,63.988470829762264,0.003392451159402609,84.67667538506372
740,0.001241254900507834,232.6899449163013,0.004492244270692704,64.0743082717613,0.0033824543611419107,84.7898319473973
741,0.0012376076062994977,233.00269552394076,0.004479720018605733,64.16014571376033,0.0033725037757127586,84.9029885097309
742,0.00123397670140175,233.31544613158022,0.00446725231227857,64.24598315575938,0.0033625994876122856,85.01614507206449
743,0.001230362219211707,233.62819673921967,0.004454841229370724,64.33182059775841,0.003352741577256105,85.12930163439808
744,0.0012267641916516303,233.94094734685916,0.004442486842772873,64.41765803975744,0.003342930120978312,85.24245819673166
745,0.0012231826491687426,234.25369795449862,0.004430189220607687,64.50349548175649,0.003333165191031969,85.35561475906525
746,0.0012196176207352092,234.56644856213808,0.004417948426231177,64.58933292375552,0.0033234468555900574,85.46877132139885
747,0.0012160691338482992,234.87919916977754,0.0044057645182346014,64.67517036575455,0.003313775178746928,85.58192788373243
748,0.001212537214530724,235.191949777417,0.004393637550446919,64.76100780775359,0.003304150220520203,85.69508444606602
749,0.0012090218873311474,235.50470038505645,0.004381567571937775,64.84684524975262,0.0032945720368531732,85.8082410083996
750,0.00120552317532487,235.8174509926959,0.004369554627021042,64.93268269175167,0.0032850406796176646,85.9213975707332
751,0.001202041100114687,236.13020160033537,0.0043575987552588995,65.0185201337507,0.0032755561966173784,86.03455413306679
752,0.0011985756818319213,236.44295220797486,0.004345699991466437,65.10435757574973,0.0032661186315916966,86.14771069540038
753,0.0011951269391376272,236.7557028156143,0.004333858365716823,65.19019501774878,0.003256728024219965,86.26086725773396
754,0.0011916948892239623,237.06845342325377,0.004322073903346987,65.27603245974781,0.00324738441012624,86.37402382006755
755,0.0011882795478157415,237.38120403089323,0.004310346624963837,65.36186990174684,0.003238087820884505,86.48718038240115
756,0.0011848809291721484,237.6939546385327,0.004298676546451033,65.44770734374588,0.0032288382840243504,86.60033694473474
757,0.0011814990460886255,238.00670524617215,0.004287063678976254,65.53354478574492,0.003219635823037117,86.71349350706832
758,0.0011781339098989312,238.3194558538116,0.0042755080289990375,65.61938222774396,0.003210480457382493,86.82665006940191
759,0.0011747855304773674,238.63220646145106,0.004264009598279102,65.70521966974299,0.0032013722024955894,86.93980663173551
760,0.00117145391624117,238.94495706909055,0.004252568383885226,65.79105711174202,0.003192311069794454,87.0529631940691
761,0.0011681390741530733,239.25770767673,0.004241184378204635,65.87689455374107,0.003183297066688044,87.16611975640268
762,0.0011648410097240373,239.57045828436947,0.004229857568952926,65.9627319957401,0.003174330196584664,87.27927631873627
763,0.0011615597270161397,239.88320889200892,0.004218587939184477,66.04856943773913,0.0031654104589008466,87.39243288106985
764,0.0011582952286456395,240.19595949964838,0.004207375467303413,66.13440687973817,0.003156537849070675,87.50558944340345
765,0.0011550475157861948,240.50871010728784,0.004196220127075059,66.22024432173721,0.003147712358555568,87.61874600573704
766,0.0011518165881722541,240.8214607149273,0.004185121887637922,66.30608176373624,0.003138933974854502,87.73190256807062
767,0.0011486024441026061,241.13421132256676,0.004174080713516162,66.39191920573528,0.0031302026815146714,87.84505913040421
768,0.0011454050804440882,241.44696193020621,0.004163096564632591,66.47775664773431,0.003121518458142598,87.95821569273781
769,0.001142224492635463,241.7597125378457,0.004152169396322166,66.56359408973336,0.0031128812804156743,88.0713722550714
770,0.0011390606746914513,242.07246314548516,0.004141299159345992,66.64943153173239,0.00310429112009414,88.18452881740498
771,0.0011359136192069207,242.38521375312462,0.00413048579990581,66.73526897373142,0.003095747945033496,88.29768537973857
772,0.0011327833173612432,242.69796436076408,0.004119729259658992,66.82110641573047,0.0030872517191973454,88.41084194207215
773,0.0011296697589227983,243.01071496840353,0.004109029475734043,66.9069438577295,0.003078802402670661,88.52399850440575
774,0.001126572932253641,243.323465576043,0.004098386380746558,66.99278129972853,0.0030703999516734893,88.63715506673934
775,0.001123492824314322,243.63621618368245,0.004087799902815714,67.07861874172757,0.003062044318575058,88.75031162907293
776,0.001120429420668864,243.9489667913219,0.004077269965581205,67.16445618372661,0.0030537354519083286,88.86346819140651
777,0.0011173827054898912,244.2617173989614,0.004066796488220694,67.25029362572565,0.0030454732963849356,88.9766247537401
778,0.0011143526615639114,244.57446800660085,0.004056379385467727,67.33613106772468,0.0030372577929105677,89.0897813160737
779,0.0011113392702967492,244.8872186142403,0.0040460185676301184,67.42196850972371,0.0030290888786007513,89.20293787840728
780,0.0011083425117191313,245.19996922187977,0.004035713940608834,67.50780595172276,0.0030209664867970336,89.31609444074087
781,0.0011053623644924214,245.51271982951923,0.004025465405917324,67.59364339372179,0.003012890547083587,89.42925100307446
782,0.001102398805914503,245.82547043715869,0.004015272860701335,67.67948083572082,0.0030048609853042052,89.54240756540806
783,0.0010994518119258091,246.13822104479814,0.004005136197759172,67.76531827771986,0.002996877723579706,89.65556412774164
784,0.0010965213571155002,246.4509716524376,0.003995055305562447,67.8511557197189,0.0029889406803257253,89.76872069007523
785,0.001093607414727785,246.7637222600771,0.003985030068277264,67.93699316171794,0.002981049770270909,89.88187725240881
786,0.00109070995666839,247.07647286771655,0.0039750603657858685,68.02283060371697,0.002973204904475502,89.9950338147424
787,0.0010878289535111653,247.389223475356,0.003965146073708741,68.10866804571602,0.002965405990350308,90.108190377076
788,0.001084964374504839,247.70197408299546,0.003955287063427154,68.19450548771505,0.0029576529316760513,90.22134693940959
789,0.0010821161875799081,248.01472469063492,0.003945483202106157,68.28034292971408,0.0029499456286231074,90.33450350174317
790,0.0010792843593556713,248.32747529827438,0.003935734352718008,68.36618037171311,0.002942283977771621,90.44766006407676
791,0.0010764688551473981,248.64022590591384,0.003926040374066049,68.45201781371216,0.0029346678721319914,90.56081662641036
792,0.001073669638973637,248.9529765135533,0.003916401120809014,68.5378552557112,0.002927097201165736,90.67397318874394
793,0.0010708866735636591,249.26572712119278,0.0039068164434857494,68.62369269771023,0.002919571850806716,90.78712975107753
794,0.001068119920365036,249.57847772883224,0.003897286188540395,68.70953013970926,0.0029120917034827255,90.90028631341112
795,0.0010653693395513515,249.8912283364717,0.0038878101983479464,68.7953675817083,0.0029046566381374533,91.0134428757447
796,0.0010626348900300443,250.20397894411116,0.003878388311240289,68.88120502370734,0.002897266530252788,91.1265994380783
797,0.0010599165294503863,250.51672955175061,0.0038690203615325876,68.96704246570637,0.0028899212518714874,91.23975600041189
798,0.001057214214211582,250.82948015939007,0.0038597061795501326,69.0528799077054,0.0028826206716201903,91.35291256274547
799,0.0010545278994710055,251.14223076702953,0.0038504455916555783,69.13871734970445,0.002875364654732786,91.46606912507906
800,0.001051857539152558,251.454981374669,0.0038412384202765842,69.22455479170348,0.002868153063074112,91.57922568741266
801,0.0010492030859551539,251.76773198230848,0.0038320844839338534,69.31039223370252,0.0028609857551640124,91.69238224974625
802,0.0010465644913613319,252.08048258994793,0.0038229835972695774,69.39622967570155,0.0028538625862017087,91.80553881207983
803,0.001043941705645986,252.3932331975874,0.003813935571076258,69.4820671177006,0.00284678340809052,91.91869537441342
804,0.0010413346778852211,252.70598380522685,0.003804940212325931,69.56790455969963,0.0028397480694629064,92.031851936747
805,0.0010387433559653281,253.0187344128663,0.003795997324199766,69.65374200169866,0.0028327564157058335,92.1450084990806
806,0.0010361676865918766,253.33148502050577,0.0037871067061180414,69.7395794436977,0.0028258082889864697,92.25816506141419
807,0.0010336076152989268,253.64423562814522,0.003778268153770505,69.82541688569674,0.002818903528278178,92.37132162374778
808,0.0010310630864583576,253.95698623578468,0.0037694814591471,69.91125432769577,0.002812041969386847,92.48447818608136
809,0.0010285340432893064,254.26973684342417,0.0037607464105690524,69.9970917696948,0.0028052234449775144,92.59763474841496
810,0.0010260204278677268,254.58248745106363,0.0037520627927203295,70.08292921169385,0.0027984477846013035,92.71079131074855
811,0.0010235221811360543,254.8952380587031,0.0037434303866794535,70.16876665369288,0.002791714814722653,92.82394787308213
812,0.0010210392429129823,255.20798866634254,0.0037348489699516657,70.25460409569192,0.0027850243587468535,92.93710443541572
813,0.0010185715519033514,255.520739273982,0.0037263183165014376,70.34044153769095,0.0027783762370478704,93.0502609977493
814,0.0010161190457081398,255.83348988162146,0.0037178381967853365,70.42627897969,0.002771770266996464,93.1634175600829
815,0.0010136816608345648,256.1462404892609,0.003709408377785226,70.51211642168903,0.0027652062629885833,93.27657412241649
816,0.0010112593327062864,256.4589910969004,0.003701028623041794,70.59795386368806,0.002758684036474049,93.38973068475008
817,0.001008851995673713,256.77174170453986,0.0036926986926884234,70.6837913056871,0.0027522033959855156,93.50288724708366
818,0.0010064595830244103,257.08449231217935,0.003684418343485383,70.76962874768614,0.0027457641471676916,93.61604380941726
819,0.0010040820269936104,257.3972429198188,0.0036761873288543444,70.85546618968517,0.0027393660928068555,93.72920037175085
820,0.001001719258774816,257.7099935274582,0.0036680053989132104,70.9413036316842,0.0027330090328606033,93.84235693408444
821,0.000999371208530504,258.0227441350977,0.0036598723005112563,71.02714107368324,0.0027266927644878807,93.95551349641802
822,0.000997037805402926,258.3354947427372,0.0036517877772645835,71.11297851568229,0.0027204170820792593,94.06867005875161
823,0.0009947189775250003,258.6482453503766,0.0036437515695918795,71.19881595768132,0.0027141817772874726,94.18182662108521
824,0.0009924146520312908,258.9609959580161,0.0036357634147504564,71.28465339968035,0.0027079866390581925,94.2949831834188
825,0.00099012475506909,259.27374656565553,0.003627823046872603,71.3704908416794,0.0027018314536610454,94.40813974575238
826,0.000987849211809576,259.586497173295,0.003619930197002224,71.45632828367843,0.0026957160047208803,94.52129630808597
827,0.0009855879464590682,259.89924778093445,0.003612084593131746,71.54216572567746,0.002689640073249254,94.63445287041957
828,0.0009833408822703604,260.21199838857393,0.0036042859602393226,71.6280031676765,0.0026836034376761706,94.74760943275315
829,0.000981107941554146,260.5247489962134,0.003596534020326292,71.71384060967554,0.002677605873882012,94.86076599508674
830,0.0009788890456905181,260.83749960385285,0.003588828492454933,71.79967805167458,0.0026716471552297224,94.97392255742032
831,0.0009766841151405557,261.15025021149233,0.0035811690927864473,71.88551549367361,0.0026657270525971884,95.08707911975391
832,0.000974493069457988,261.46300081913176,0.00357355553461923,71.97135293567264,0.0026598453344098415,95.20023568208751
833,0.0009723158273009351,261.77575142677125,0.003565987528427383,72.05719037767169,0.0026540017666734673,95.3133922444211
834,0.0009701523064437262,262.0885020344107,0.003558464781899479,72.14302781967072,0.002648196113007207,95.42654880675468
835,0.0009680024237887917,262.40125264205017,0.0035509869999775603,72.22886526166975,0.0026424281346767754,95.53970536908827
836,0.0009658660953786282,262.7140032496896,0.0035435538848963906,72.31470270366879,0.0026366975906278564,95.65286193142187
837,0.0009637432364078334,263.0267538573291,0.0035361651362229296,72.40054014566783,0.0026310042375196994,95.76601849375545
838,0.0009616337612352131,263.33950446496857,0.003528820450896043,72.48637758766687,0.0026253478297588962,95.87917505608904
839,0.0009595375833959535,263.652255072608,0.003521519523266423,72.5722150296659,0.0026197281195333368,95.99233161842263
840,0.0009574546156138593,263.9650056802475,0.003514262045136743,72.65805247166493,0.0026141448568463444,96.10548818075621
841,0.0009553847698136604,264.2777562878869,0.00350704770580201,72.74388991366398,0.002608597789550975,96.21864474308981
842,0.0009533279571333749,264.5905068955264,0.003499876192090143,72.82972735566301,0.0026030866633844976,96.3318013054234
843,0.0009512840879367394,264.90325750316583,0.0034927471884027266,72.91556479766204,0.002597611222003021,96.44495786775698
844,0.0009492530718256936,265.2160081108053,0.0034856603767559817,73.00140223966109,0.002592171207016284,96.55811443009057
845,0.0009472348176529268,265.52875871844475,0.0034786154368219324,73.08723968166012,0.0025867663580226,96.67127099242416
846,0.0009452292335344765,265.84150932608424,0.003471612045969732,73.17307712365916,0.0025813964126439473,96.78442755475776
847,0.0009432362268623852,266.1542599337237,0.0034646498793071997,73.25891456565819,0.002576061106561207,96.89758411709134
848,0.000941255704317406,266.46701054136315,0.003457728609722513,73.34475200765723,0.0025707601735495303,97.01074067942493
849,0.000939287571881762,266.77976114900264,0.003450847907926084,73.43058944965627,0.0025654933455138487,97.12389724175851
850,0.0009373317348519528,267.09251175664207,0.003444007442492587,73.5164268916553,0.0025602603525245113,97.23705380409211
851,0.0009353880978516094,267.40526236428155,0.003437206879903153,73.60226433365433,0.0025550609228530445,97.3502103664257
852,0.0009334565648443961,267.718012971921,0.0034304458845877224,73.68810177565338,0.0025498947830080313,97.46336692875929
853,0.0009315370391469526,268.03076357956047,0.003423724118967539,73.77393921765241,0.0025447616577711097,97.57652349109287
854,0.0009296294234418836,268.34351418719996,0.003417041243497788,73.85977665965144,0.002539661270233079,97.68968005342646
855,0.0009277336197907836,268.6562647948394,0.0034103969167103725,73.94561410165048,0.002534593341830109,97.80283661576006
856,0.0009258495296473045,268.9690154024789,0.0034037907952568255,74.03145154364952,0.002529557592380059,97.91599317809364
857,0.00092397705387026,269.2817660101183,0.0033972225339513494,74.11728898564856,0.00252455374011888,98.02914974042723
858,0.0009221160927367613,269.5945166177578,0.0033906917858139676,74.20312642764759,0.00251958150173712,98.14230630276082
859,0.0009202665459553919,269.9072672253972,0.0033841982021138,74.28896386964662,0.002514640592416511,98.25546286509442
860,0.0009184283126794114,270.2200178330367,0.0033777414324124466,74.37480131164567,0.0025097307258666415,98.368619427428
861,0.0009166012915199904,270.53276844067614,0.0033713211246074832,74.4606387536447,0.0025048516143616976,98.48177598976159
862,0.0009147853805594714,270.8455190483156,0.0033649369249760426,74.54647619564373,0.0025000029687772857,98.59493255209517
863,0.0009129804773646617,271.1582696559551,0.0033585884782184943,74.63231363764278,0.0024951844986273214,98.70808911442876
864,0.0009111864790001465,271.47102026359454,0.003352275427502228,74.71815107964181,0.0024903959121009797,98.82124567676236
865,0.000909403282041626,271.783770871234,0.003345997414505494,74.80398852164085,0.0024856369160997016,98.93440223909595
866,0.0009076307825892773,272.09652147887346,0.003339754079461344,74.88982596363988,0.002480907216274258,99.04755880142953
867,0.0009058688762811306,272.40927208651294,0.003333545061201622,74.97566340563893,0.0024762065170618637,99.16071536376312
868,0.0009041174583064711,272.7220226941524,0.003327369997201055,75.06150084763796,0.0024715345217233248,99.27387192609672
869,0.0009023764234192484,273.03477330179186,0.003321228523621357,75.14733828963699,0.0024668909323802466,99.3870284884303
870,0.0009006456659515088,273.34752390943135,0.0033151202753554363,75.23317573163602,0.0024622754500522493,99.50018505076389
871,0.0008989250798268347,273.6602745170708,0.0033090448860716164,75.31901317363507,0.0024576877746942363,99.61334161309748
872,0.0008972145585737972,273.97302512471026,0.003303001988257925,75.4048506156341,0.0024531276052336785,99.72649817543106
873,0.0008955139953394198,274.2857757323497,0.0032969912132664054,75.49068805763314,0.002448594639607914,99.83965473776466
874,0.0008938232829026466,274.5985263399892,0.0032910121913574727,75.57652549963217,0.002444088574801477,99.95281130009825
875,0.0008921423136878205,274.9112769476286,0.0032850645517442864,75.66236294163122,0.0024396091068834233,100.06596786243183
876,0.00089047097977816,275.2240275552681,0.0032791479226371646,75.74820038363025,0.0024351559310446702,100.17912442476542
877,0.0008888091729292482,275.5367781629075,0.003273261931287985,75.83403782562928,0.002430728741635343,100.29228098709902
878,0.0008871567845825097,275.849528770547,0.003267406204034625,75.91987526762833,0.0024263272322021007,100.4054375494326
879,0.0008855137058786991,276.1622793781865,0.003261580366345393,76.00571270962736,0.0024219510955254785,100.51859411176619
880,0.00088387982767138,276.4750299858259,0.0032557840428634652,76.0915501516264,0.002417600023657197,100.63175067409978
881,0.0008822550405404003,276.7877805934654,0.0032500168574513084,76.17738759362543,0.002413273707957466,100.74490723643336
882,0.0008806392348053659,277.10053120110484,0.003244278433235106,76.26322503562447,0.0024089718391322634,100.85806379876696
883,0.0008790323005391,277.41328180874433,0.0032385683926491535,76.3490624776235,0.0024046941072705837,100.97122036110055
884,0.0008774341275811015,277.72603241638376,0.0032328863574802467,76.43489991962254,0.0024004402018816713,101.08437692343414
885,0.0008758446055509842,278.03878302402325,0.003227231948912023,76.52073736162157,0.0023962098119321945,101.19753348576772
886,0.00087426362386191,278.35153363166273,0.0032216047875692896,76.60657480362062,0.0023920026258834,101.31069004810132
887,0.0008726910717340042,278.66428423930216,0.003216004493562306,76.69241224561965,0.0023878183317282125,101.42384661043491
888,0.0008711268382077552,278.97703484694165,0.0032104306865310185,76.77824968761868,0.002383656617028289,101.5370031727685
889,0.0008695708121573988,279.2897854545811,0.003204882985689246,76.86408712961772,0.00237951716895102,101.65015973510208
890,0.0008680228823042803,279.60253606222057,0.003199361009868819,76.94992457161676,0.002375399674306465,101.76331629743567
891,0.0008664829372301994,279.91528666986,0.003193864377563659,77.0357620136158,0.002371303819584238,101.87647285976927
892,0.0008649508653907282,280.2280372774995,0.0031883927069737777,77.12159945561483,0.0023672292909903163,101.98962942210285
893,0.0008634265551285088,280.5407878851389,0.0031829456160492233,77.20743689761386,0.0023631757744837782,102.10278598443644
894,0.0008619098946865232,280.8535384927784,0.003177522722533936,77.2932743396129,0.0023591429558134733,102.21594254677002
895,0.0008604007722213367,281.1662891004179,0.003172123644009541,77.37911178161194,0.0023551305205545985,102.32909910910362
896,0.0008588990758163123,281.4790397080573,0.0031667479979390293,77.46494922361097,0.0023511381541452027,102.44225567143721
897,0.000857404693494793,281.7917903156968,0.0031613954017103716,77.55078666561002,0.00234716554192259,102.5554122337708
898,0.0008559175132332548,282.10454092333623,0.003156065472680018,77.63662410760905,0.002343212369159642,102.66856879610438
899,0.0008544374229744222,282.4172915309757,0.003150757828216307,77.72246154960808,0.002339278321101027,102.78172535843797
900,0.000852964310640353,282.73004213861515,0.003145472085742751,77.80829899160712,0.0023353630829993236,102.89488192077157
901,0.000851498064145481,283.04279274625463,0.003140207862781229,77.89413643360616,0.0023314663401510214,103.00803848310515
902,0.0008500385714096247,283.35554335389406,0.0031349647769950443,77.9799738756052,0.0023275877779324237,103.12119504543874
903,0.000848585720370953,283.66829396153355,0.0031297424462318727,78.06581131760423,0.0023237270818354224,103.23435160777233
904,0.0008471393989989103,283.98104456917304,0.003124540488566565,78.15164875960326,0.0023198839375031715,103.34750817010593
905,0.0008456994953070995,284.29379517681247,0.003119358522343833,78.23748620160231,0.002316058030765614,103.46066473243951
906,0.0008442658973661179,284.60654578445195,0.003114196166220791,78.32332364360134,0.0023122490476748998,103.5738212947731
907,0.0008428384933163496,284.9192963920914,0.003109053039209347,78.40916108560037,0.002308456674540659,103.68697785710668
908,0.0008414171713807071,285.23204699973087,0.003103928760718448,78.4949985275994,0.0023046805979651495,103.80013441944027
909,0.0008400018198773281,285.5447976073703,0.003098822950596189,78.58083596959845,0.0023009205048782565,103.91329098177387
910,0.000838592327232216,285.8575482150098,0.003093735229171727,78.66667341159749,0.0022971760825723463,104.02644754410746
911,0.0008371885819918335,286.1702988226493,0.0030886652172970675,78.75251085359652,0.002293447018736981,104.13960410644104
912,0.0008357904728356396,286.4830494302887,0.0030836125363886573,78.83834829559555,0.002289733001493469,104.25276066877463
913,0.0008343978885885701,286.7958000379282,0.003078576808468815,78.9241857375946,0.002286033719429268,104.36591723110823
914,0.0008330107182334672,287.1085506455676,0.0030735576562069843,79.01002317959363,0.002282348861632226,104.47907379344181
915,0.0008316288509234432,287.4213012532071,0.0030685547029608,79.09586062159266,0.0022786781177246474,104.5922303557754
916,0.0008302521759941923,287.73405186084653,0.003063567572816955,79.18169806359171,0.0022750211778972073,104.70538691810899
917,0.0008288805829762354,288.046802468486,0.0030585958906318993,79.26753550559074,0.002271377732942679,104.81854348044257
918,0.0008275139616071075,288.35955307612545,0.003053639282072316,79.35337294758978,0.002267747474289498,104.93170004277617
919,0.0008261522018434776,288.67230368376494,0.0030486973736554117,79.43921038958881,0.002264130094035131,105.04485660510976
920,0.0008247951938732054,288.9850542914044,0.0030437697927889864,79.52504783158786,0.0022605252849792756,105.15801316744334
921,0.0008234428281273324,289.29780489904385,0.0030388561678113065,79.61088527358689,0.002256932740656864,105.27116972977693
922,0.0008220949952920017,289.61055550668334,0.0030339561280307444,79.69672271558592,0.002253352155370877,105.38432629211052
923,0.0008207515863203139,289.92330611432277,0.0030290693037652106,79.78256015758495,0.0022497832242249598,105.49748285444412
924,0.0008194124924441067,290.23605672196226,0.0030241953263813494,79.868397599584,0.0022462256431558534,105.6106394167777
925,0.0008180776051856677,290.5488073296017,0.003019333828333515,79.95423504158303,0.0022426791089655996,105.72379597911129
926,0.0008167468163693699,290.8615579372412,0.003014484443202502,80.04007248358207,0.002239143319353565,105.83695254144487
927,0.000815420018133237,291.17430854488066,0.003009646805734043,80.1259099255811,0.002235617972948232,105.95010910377847
928,0.0008140971029404283,291.4870591525201,0.003004820551877062,80.21174736758014,0.0022321027693388,106.06326566611206
929,0.0008127779635906506,291.7998097601596,0.0030000053188216783,80.29758480957918,0.0022285974091065504,106.17642222844565
930,0.0008114624932314897,292.112560367799,0.0029952007450369583,80.38342225157821,0.0022251015938560075,106.28957879077923
931,0.0008101505853696621,292.4253109754385,0.0029904064703084095,80.46925969357724,0.002221615026245858,106.40273535311282
932,0.0008088421338821883,292.7380615830779,0.0029856221357752125,80.55509713557629,0.002218137410019663,106.51589191544642
933,0.0008075370330274802,293.0508121907174,0.0029808473839672005,80.64093457757532,0.002214668450036329,106.62904847778
934,0.0008062351774563506,293.36356279835684,0.0029760818588415445,80.72677201957435,0.0022112078523003464,106.74220504011359
935,0.000804936462222932,293.6763134059963,0.0029713252058191884,80.8126094615734,0.0022077553239917896,106.85536160244718
936,0.0008036407827955167,293.9890640136358,0.0029665770718209947,80.89844690357243,0.002204310573496085,106.96851816478078
937,0.0008023480350673035,294.30181462127524,0.002961837105303615,80.98428434557147,0.002200873310433529,107.08167472711436
938,0.0008010581153670605,294.6145652289147,0.0029571049562950617,81.0701217875705,0.0021974432456885623,107.19483128944795
939,0.0007997709204697,294.92731583655416,0.002952380276430013,81.15595922956955,0.0021940200914387885,107.30798785178153
940,0.0007984863476067588,295.24006644419364,0.002947662718984802,81.24179667156858,0.002190603561183757,107.42114441411512
941,0.0007972042944767915,295.5528170518331,0.002942951938912119,81.32763411356761,0.0021871933697734684,107.53430097644872
942,0.0007959246592556679,295.86556765947256,0.0029382475928754126,81.41347155556664,0.0021837892334366387,107.6474575387823
943,0.0007946473406067814,296.17831826711205,0.0029335493392829877,81.49930899756569,0.0021803908698086955,107.76061410111589
944,0.0007933722376911581,296.4910688747515,0.002928856838321784,81.58514643956472,0.0021769979979595084,107.87377066344948
945,0.0007920992501774738,296.80381948239096,0.002924169751990855,81.67098388156376,0.0021736103384208546,107.98692722578308
946,0.0007908282782519733,297.1165700900304,0.00291948774413453,81.75682132356279,0.002170227613213616,108.10008378811666
947,0.0007895592226282907,297.4293206976699,0.002914810480475241,81.84265876556184,0.0021668495458747002,108.21324035045025
948,0.000788291984557176,297.7420713053093,0.0029101376286460525,81.92849620756087,0.0021634758614836875,108.32639691278384
949,0.0007870264658361137,298.0548219129488,0.0029054688582228396,82.0143336495599,0.0021601062866892016,108.43955347511742
950,0.000785762568818852,298.3675725205882,0.0029008038407561513,82.10017109155893,0.0021567405497349952,108.55271003745102
951,0.0007845001964248183,298.6803231282277,0.002896142249802736,82.18600853355798,0.002153378380485759,108.66586659978461
952,0.0007832392521484436,298.9930737358672,0.0028914837609567345,82.27184597555701,0.0021500195104526363,108.7790231621182
953,0.0007819796400683757,299.30582434350663,0.0028868280518805213,82.35768341755605,0.002146663672818456,108.89217972445178
954,0.0007807212648565916,299.6185749511461,0.002882174802335217,82.4435208595551,0.002143310602462672,109.00533628678538
955,0.0007794640317874042,299.93132555878555,0.0028775236942108475,82.52935830155413,0.0021399600359860104,109.11849284911897
956,0.0007782078467463633,300.24407616642503,0.002872874411556158,82.61519574355316,0.0021366117117348205,109.23164941145255
957,0.0007769526162390495,300.55682677406446,0.0028682266406080572,82.70103318555219,0.002133265369825124,109.34480597378614
958,0.0007756982473997602,300.86957738170395,0.0028635800698207435,82.78687062755124,0.0021299207521663726,109.45796253611972
959,0.0007744446480000867,301.18232798934343,0.002858934389894427,82.87270806955027,0.002126577602484894,109.57111909845332
960,0.0007731917264573857,301.49507859698286,0.002854289293803731,82.9585455115493,0.002123235666347041,109.68427566078691
961,0.0007719393918431326,301.80782920462235,0.0028496444768256923,83.04438295354834,0.002119894691182029,109.7974322231205
962,0.0007706875538911749,302.1205798122618,0.002844999636567435,83.13022039554738,0.0021165544263044645,109.91058878545408
963,0.0007694361230058632,302.43333041990127,0.0028403544729934363,83.21605783754642,0.002113214622936561,110.02374534778768
964,0.0007681850102700794,302.7460810275407,0.002835708688452446,83.30189527954545,0.002109875034230056,110.13690191012127
965,0.0007669341274531441,303.0588316351802,0.0028310619877040177,83.38773272154448,0.00210653541528779,110.25005847245485
966,0.0007656833870186153,303.3715822428196,0.0028264140779446704,83.47357016354353,0.0021031955231849845,110.36321503478844
967,0.0007644327021319707,303.6843328504591,0.0028217646688336656,83.55940760554256,0.0020998551169902047,110.47637159712203
968,0.0007631819866681758,303.9970834580986,0.0028171134725184016,83.6452450475416,0.0020965139577859815,110.58952815945563
969,0.0007619311552191354,304.309834065738,0.0028124602036594267,83.73108248954063,0.0020931718086891387,110.70268472178921
970,0.0007606801231010279,304.6225846733775,0.0028078045794550643,83.81691993153967,0.0020898284348707724,110.8158412841228
971,0.0007594288063615273,304.93533528101693,0.0028031463196656462,83.9027573735387,0.002086483603575921,110.92899784645638
972,0.0007581771217869011,305.2480858886564,0.0027984851466373558,83.98859481553774,0.0020831370841428963,111.04215440878998
973,0.0007569249869089947,305.56083649629585,0.002793820785325677,84.07443225753678,0.002079788648022298,111.15531097112357
974,0.0007556723200120962,305.87358710393534,0.002789152963318454,84.16026969953582,0.0020764380687956865,111.26846753345716
975,0.0007544190401396812,306.18633771157477,0.0027844814108585352,84.24610714153485,0.0020730851221939296,111.38162409579074
976,0.0007531650671010375,306.49908831921425,0.0027798058608660453,84.33194458353388,0.0020697295861152247,111.49478065812433
977,0.0007519103214777727,306.81183892685374,0.002775126048960224,84.41778202553293,0.002066371240642761,111.60793722045793
978,0.0007506547246301958,307.12458953449317,0.002770441713480894,84.50361946753196,0.0020630098680620825,111.72109378279151
979,0.0007493981987035843,307.43734014213265,0.002765752595509489,84.589456909531,0.0020596452528780767,111.8342503451251
980,0.0007481406666343226,307.7500907497721,0.0027610584388897117,84.67529435153003,0.0020562771818316557,111.94740690745869
981,0.0007468820521559237,308.06284135741157,0.002756358990247741,84.76113179352907,0.002052905443916079,112.06056346979229
982,0.0007456222798049276,308.375591965051,0.00275165399901208,84.8469692355281,0.002049529830392943,112.17372003212587
983,0.0007443612749266734,308.6883425726905,0.002746943217432936,84.93280667752714,0.002046150134807834,112.28687659445946
984,0.0007430989636809528,309.00109318033,0.0027422264006012383,85.01864411952617,0.0020427661530056217,112.40003315679304
985,0.000741835273047538,309.3138437879694,0.0027375033064671993,85.10448156152522,0.002039377683145432,112.51318971912663
986,0.0007405701308315842,309.6265943956089,0.0027327736958584993,85.19031900352425,0.0020359845257152606,112.62634628146023
987,0.0007393034656689116,309.9393450032483,0.002728037332498011,85.27615644552328,0.0020325864835462437,112.73950284379382
988,0.0007380352070311583,310.2520956108878,0.0027232939830211457,85.36199388752233,0.002029183361826586,112.8526594061274
989,0.0007367652852308135,310.56484621852724,0.002718543416992748,85.44783132952136,0.002025774968115139,112.96581596846099
990,0.0007354936314261208,310.8775968261667,0.0027137854069235992,85.5336687715204,0.002022361112354637,113.07897253079457
991,0.0007342201776258608,311.19034743380615,0.002709019728286463,85.61950621351943,0.002018941606884577,113.19212909312817
992,0.0007329448566940031,311.50309804144564,0.002704246159531744,85.70534365551848,0.00201551626645376,113.30528565546176
993,0.0007316676023542376,311.8158486490851,0.0026994644821027036,85.79118109751751,0.002012084908232473,113.41844221779535
994,0.0007303883491943777,312.12859925672456,0.0026946744804502466,85.87701853951654,0.00200864735182433,113.53159878012893
995,0.0007291070326706357,312.44134986436404,0.0026898759420473,85.96285598151557,0.002005203419277758,113.64475534246253
996,0.0007278235891117755,312.7541004720035,0.0026850686574027473,86.04869342351462,0.0020017529350971324,113.75791190479612
997,0.0007265379557231353,313.06685107964296,0.0026802524200749537,86.13453086551365,0.0019982957262535653,113.8710684671297
998,0.0007252500705905286,313.3796016872824,0.0026754270266848438,86.22036830751269,0.0019948316221953402,113.98422502946329
999,0.0007239598726840124,313.6923522949219,0.0026705922769285698,86.30620574951172,0.001991360454858,114.09738159179688


==> visu/tikz_csvs_diagonal_force/hist_1e-05/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00002,0.07133671641349792,0.039501190185546875,0.07318279147148132
1,1,00013,0.04855944961309433,0.03110814094543457,0.08187448233366013
2,2,00024,0.07154202461242676,0.07092219591140747,0.09139905869960785
3,3,00035,0.04632893577218056,0.024337857961654663,0.0656452625989914
4,4,00090,0.2926511764526367,0.28975123167037964,0.3728930950164795
5,5,00046,0.2315690815448761,0.1784151792526245,0.2895754873752594
6,6,00057,0.04241441935300827,0.026601731777191162,0.05462712049484253
7,7,00068,0.07758501917123795,0.05532754585146904,0.09714452177286148
8,8,00101,0.0933379977941513,0.07321065664291382,0.14568647742271423
9,9,00079,0.055925894528627396,0.03303297236561775,0.061935123056173325


==> visu/tikz_csvs_diagonal_force/hist_1e-05/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,5.234665211401531,0.04241441935300827,5.2687444808311845,0.024337857961654663,4.046925769294646,0.05462712049484253
1,5.242958809171135,0.04266490659735224,5.277056120891965,0.02460353701441615,4.053393114997602,0.054945705053923245
2,5.251164736395903,0.042915393841696216,5.285268976377006,0.024869216067177635,4.059793060511485,0.05526428961300396
3,5.259282552247421,0.043165881086040185,5.293382585826221,0.025134895119939122,4.066125279323279,0.055582874172084684
4,5.267311820404405,0.04341636833038416,5.301396493808357,0.02540057417270061,4.072389448537037,0.0559014587311654
5,5.2752521090933815,0.04366685557472813,5.309310250968636,0.025666253225462097,4.07858524890341,0.056220043290246116
6,5.283102991129034,0.04391734281907211,5.317123414075791,0.02593193227822358,4.084712364848846,0.05653862784932683
7,5.290864043954148,0.044167830063416076,5.324835546068509,0.02619761133098507,4.090770484504473,0.056857212408407555
8,5.2985348496792,0.04441831730776005,5.332446216101249,0.026463290383746556,4.096759299734623,0.05717579696748827
9,5.30611499512153,0.04466880455210402,5.339954999589457,0.026728969436508043,4.1026785061650575,0.05749438152656899
10,5.313604071844151,0.04491929179644799,5.34736147825414,0.026994648489269527,4.108527803210818,0.0578129660856497
11,5.321001676194135,0.04516977904079197,5.354665240165817,0.027260327542031015,4.114306894103759,0.058131550644730426
12,5.328307409340629,0.045420266285135937,5.361865879787838,0.027526006594792502,4.120015485919714,0.05845013520381114
13,5.335520877312434,0.04567075352947991,5.368962998019043,0.027791685647553986,4.125653289605336,0.05876871976289186
14,5.342641691035197,0.04592124077382388,5.375956202235789,0.028057364700315474,4.131220020004559,0.059087304321972574
15,5.349669466368166,0.04617172801816786,5.382845106333301,0.02832304375307696,4.1367153958847185,0.0594058888810533
16,5.356603824140555,0.04642221526251183,5.389629330766381,0.02858872280583845,4.14213913996231,0.05972447344013401
17,5.363444390187445,0.046672702506855804,5.396308502589434,0.028854401858599932,4.147490978928386,0.06004305799921473
18,5.370190795385297,0.04692318975119977,5.402882255495827,0.02912008091136142,4.152770643473571,0.060361642558295445
19,5.376842675686995,0.04717367699554375,5.409350229856562,0.029385759964122907,4.1579778683127335,0.06068022711737617
20,5.383399672156476,0.04742416423988772,5.415712072758275,0.02965143901688439,4.163112392209265,0.060998811676456884
21,5.389861431002903,0.047674651484231695,5.421967438040523,0.02991711806964588,4.16817395799899,0.0613173962355376
22,5.396227603614403,0.047925138728575664,5.428115986332404,0.030182797122407366,4.173162312613702,0.061635980794618316
23,5.402497846591338,0.04817562597291963,5.434157385088448,0.030448476175168854,4.178077207104303,0.06195456535369904
24,5.408671821779133,0.04842611321726361,5.440091308623813,0.030714155227930338,4.182918396663584,0.062273149912779754
25,5.414749196300647,0.04867660046160758,5.445917438148772,0.030979834280691825,4.187685640648594,0.06259173447186048
26,5.420729642588064,0.048927087705951555,5.4516354618024705,0.031245513333453313,4.192378702602627,0.06291031903094119
27,5.42661283841433,0.049177574950295525,5.457245074685979,0.0315111923862148,4.196997350276828,0.06322890359002191
28,5.432398466924115,0.0494280621946395,5.462745978894601,0.031776871438976284,4.20154135565138,0.06354748814910262
29,5.438086216664298,0.04967854943898347,5.46813788354946,0.03204255049173777,4.206010494956321,0.06386607270818334
30,5.443675781613972,0.049929036683327446,5.473420504828345,0.03230822954449926,4.210404548691937,0.06418465726726406
31,5.449166861213961,0.050179523927671416,5.478593565995819,0.032573908597260746,4.21472330164876,0.06450324182634477
32,5.454559160395864,0.050430011172015385,5.4836567974325785,0.032839587650022234,4.218966542927172,0.0648218263854255
33,5.4598523896105915,0.05068049841635936,5.488609936664064,0.033105266702783714,4.223134065956577,0.0651404109445062
34,5.465046264856416,0.05093098566070334,5.493452728388318,0.0333709457555452,4.227225668514189,0.06545899550358693
35,5.470140507706521,0.05118147290504731,5.49818492450308,0.03363662480830669,4.231241152743387,0.06577758006266765
36,5.475134845336054,0.051431960149391276,5.502806284132127,0.03390230386106818,4.235180325171666,0.06609616462174836
37,5.480029010548662,0.05168244739373525,5.507316573650846,0.034167982913829664,4.239042996728173,0.06641474918082908
38,5.4848227418025335,0.05193293463807922,5.511715566711028,0.03443366196659115,4.242828982760811,0.0667333337399098
39,5.48951578323592,0.0521834218824232,5.5160030442649,0.03469934101935264,4.246538103052933,0.06705191829899051
40,5.494107884692135,0.05243390912676717,5.520178794588372,0.03496502007211412,4.25017018183962,0.06737050285807124
41,5.498598801744057,0.052684396371111136,5.524242613303513,0.03523069912487561,4.253725047823509,0.06768908741715196
42,5.502988295718084,0.05293488361545511,5.528194303400226,0.035496378177637095,4.257202534190219,0.06800767197623267
43,5.507276133717581,0.05318537085979909,5.53203367525716,0.03576205723039858,4.260602478623338,0.06832625653531339
44,5.511462088645798,0.05343585810414306,5.535760546661804,0.03602773628316007,4.263924723318977,0.0686448410943941
45,5.515545939228247,0.05368634534848703,5.539374742829816,0.03629341533592156,4.2671691149999,0.06896342565347482
46,5.519527470034556,0.053936832592831004,5.542876096423536,0.036559094388683044,4.27033550492921,0.06928201021255555
47,5.523406471499792,0.05418731983717497,5.546264447569705,0.036824773441444525,4.273423748923606,0.06960059477163626
48,5.527182739945216,0.05443780708151895,5.549539643876386,0.03709045249420601,4.2764337073662055,0.06991917933071698
49,5.530856077598539,0.05468829432586292,5.552701540449086,0.0373561315469675,4.279365245218922,0.07023776388979769
50,5.534426292613595,0.054938781570206895,5.555749999906051,0.03762181059972899,4.2822182320344035,0.07055634844887841
51,5.537893199089498,0.055189268814550864,5.558684892392776,0.037887489652490475,4.284992541967539,0.07087493300795913
52,5.5412566170892195,0.05543975605889484,5.561506095595698,0.03815316870525196,4.287688053786507,0.07119351756703984
53,5.544516372657641,0.05569024330323881,5.56421349475506,0.03841884775801345,4.290304650883396,0.07151210212612057
54,5.547672297839043,0.05594073054758278,5.566806982676984,0.03868452681077493,4.292842221284365,0.07183068668520129
55,5.55072423069403,0.056191217791926755,5.569286459744712,0.03895020586353642,4.295300657659378,0.072149271244282
56,5.553672015315907,0.05644170503627073,5.571651833929027,0.039215884916297905,4.297679857331468,0.07246785580336272
57,5.556515501846498,0.0566921922806147,5.573903020797873,0.03948156396905939,4.299979722285568,0.07278644036244344
58,5.559254546491385,0.05694267952495867,5.576039943525126,0.03974724302182088,4.302200159176895,0.07310502492152415
59,5.561889011534605,0.057193166769302646,5.578062532898571,0.04001292207458236,4.3043410793388714,0.07342360948060488
60,5.564418765352766,0.057443654013646615,5.579970727327022,0.040278601127343855,4.306402398790609,0.07374219403968559
61,5.566843682428601,0.05769414125799059,5.581764472846657,0.040544280180105335,4.308384038243932,0.07406077859876631
62,5.569163643363945,0.05794462850233456,5.583443723126486,0.04080995923286683,4.310285923109958,0.07437936315784702
63,5.571378534892155,0.05819511574667853,5.585008439473025,0.04107563828562831,4.312107983505212,0.07469794771692774
64,5.57348824988994,0.058445602991022506,5.586458590834123,0.0413413173383898,4.313850154257305,0.07501653227600846
65,5.575492687388627,0.05869609023536648,5.58779415380197,0.041606996391151285,4.315512374910145,0.07533511683508917
66,5.57739175258485,0.05894657747971045,5.589015112615263,0.041872675443912766,4.3170945897287,0.0756537013941699
67,5.579185356850662,0.05919706472405442,5.590121459160573,0.04213835449667426,4.318596747703306,0.07597228595325062
68,5.580873417743063,0.0594475519683984,5.591113192972831,0.04240403354943574,4.320018802553521,0.07629087051233133
69,5.582455859012955,0.059698039212742374,5.591990321235052,0.042669712602197235,4.321360712731519,0.07660945507141205
70,5.583932610613514,0.05994852645708634,5.5927528587771596,0.042935391654958716,4.3226224414250405,0.07692803963049277
71,5.585303608707976,0.06019901370143031,5.593400828074041,0.0432010707077202,4.323803956559873,0.07724662418957348
72,5.586568795676847,0.06044950094577428,5.593934259242729,0.04346674976048169,4.324905230801888,0.0775652087486542
73,5.587728120124526,0.06069998819011826,5.594353190038776,0.04373242881324317,4.3259262415586175,0.07788379330773491
74,5.588781536885341,0.060950475434462234,5.594657665851804,0.043998107866004665,4.326866970980375,0.07820237786681564
75,5.589729007029006,0.0612009626788062,5.594847739700205,0.044263786918766146,4.327727405960925,0.07852096242589635
76,5.590570497865484,0.06145144992315017,5.594923472225043,0.04452946597152764,4.3285075381376945,0.07883954698497707
77,5.591305982949272,0.06170193716749415,5.594884931683103,0.04479514502428912,4.32920736389153,0.07915813154405779
78,5.591935442083091,0.061952424411838125,5.594732193939127,0.04506082407705061,4.329826884346003,0.0794767161031385
79,5.592458861320995,0.062202911656182094,5.594465342457231,0.045326503129812096,4.3303661053662585,0.07979530066221922
80,5.592876232970884,0.062453398900526064,5.594084468291491,0.04559218218257358,4.330825037557414,0.08011388522129995
81,5.593187555596443,0.06270388614487003,5.593589670075703,0.04585786123533507,4.331203696262497,0.08043246978038066
82,5.593392834018473,0.062954373389214,5.592981054012337,0.04612354028809655,4.331502101559946,0.08075105433946138
83,5.593492079315655,0.06320486063355799,5.592258733860653,0.046389219340858046,4.331720278260639,0.0810696388985421
84,5.593485308824707,0.06345534787790195,5.591422830924025,0.046654898393619526,4.331858255904492,0.08138822345762281
85,5.5933725461399675,0.06370583512224592,5.59047347403642,0.046920577446381014,4.331916068756589,0.08170680801670353
86,5.593153821112373,0.06395632236658991,5.5894107995480855,0.0471862564991425,4.331893755802877,0.08202539257578426
87,5.592829169847869,0.06420680961093388,5.588234951310423,0.04745193555190399,4.331791360745404,0.08234397713486497
88,5.59239863470521,0.06445729685527785,5.5869460806600415,0.047717614604665476,4.331608931997109,0.08266256169394569
89,5.591862264293199,0.06470778409962182,5.585544346402005,0.047983293657426956,4.331346522676172,0.0829811462530264
90,5.5912201134673065,0.06495827134396578,5.584029914792297,0.04824897271018845,4.331004190599911,0.08329973081210712
91,5.590472243325737,0.06520875858830977,5.582402959519449,0.04851465176294993,4.33058199827824,0.08361831537118783
92,5.58961872120488,0.06545924583265374,5.580663661685397,0.04878033081571142,4.330080012906681,0.08393689993026855
93,5.588659620674197,0.0657097330769977,5.578812209785525,0.049046009868472906,4.329498306358929,0.08425548448934927
94,5.587595021530513,0.06596022032134168,5.576848799687925,0.049311688921234394,4.328836955178993,0.08457406904842998
95,5.5864250097917205,0.06621070756568564,5.574773634611855,0.04957736797399588,4.32809604057287,0.0848926536075107
96,5.585149677689918,0.06646119481002963,5.572586925105419,0.04984304702675736,4.3272756483998105,0.08521123816659143
97,5.583769123663938,0.0667116820543736,5.570288889022458,0.050108726079518856,4.326375869163126,0.08552982272567214
98,5.5822834523513265,0.06696216929871757,5.567879751498655,0.05037440513228034,4.325396798000572,0.08584840728475286
99,5.580692774579713,0.06721265654306155,5.565359744926869,0.050640084185041824,4.32433853467429,0.08616699184383358
100,5.578997207357623,0.06746314378740552,5.562729108931695,0.05090576323780331,4.323201183560328,0.0864855764029143
101,5.577196873864697,0.06771363103174949,5.559988090343238,0.0511714422905648,4.321984853637716,0.086804160961995
102,5.575291903441343,0.06796411827609346,5.557136943170145,0.051437121343326286,4.3206896584771295,0.08712274552107574
103,5.573282431577819,0.06821460552043743,5.554175928571848,0.05170280039608777,4.3193157162291165,0.08744133008015645
104,5.571168599902718,0.06846509276478141,5.551105314830061,0.05196847944884926,4.317863149611894,0.08775991463923716
105,5.568950556170911,0.06871558000912538,5.547925377319525,0.05223415850161074,4.316332085898739,0.08807849919831788
106,5.566628454250903,0.06896606725346935,5.544636398477984,0.05249983755437223,4.314722656904939,0.0883970837573986
107,5.564202454111613,0.06921655449781332,5.541238667775439,0.05276551660713372,4.313034998974338,0.08871566831647931
108,5.5616727218086135,0.06946704174215729,5.537732481682634,0.053031195659895204,4.311269252965459,0.08903425287556004
109,5.559039429469775,0.06971752898650127,5.534118143638821,0.05329687471265669,4.309425564237209,0.08935283743464076
110,5.556302755280365,0.06996801623084524,5.530395964018786,0.05356255376541817,4.307504082634183,0.08967142199372147
111,5.553462883467581,0.07021850347518921,5.526566260099147,0.05382823281817967,4.305504962471541,0.08999000655280219
112,5.550520004284532,0.07046899071953319,5.5226293560239155,0.05409391187094115,4.303428362519485,0.09030859111188291
113,5.54747431399364,0.07071947796387715,5.518585582769364,0.054359590923702635,4.301274445987341,0.09062717567096362
114,5.544326014849514,0.07096996520822113,5.514435278108156,0.05462526997646412,4.299043380507211,0.09094576023004435
115,5.541075315081258,0.0712204524525651,5.510178786572775,0.05489094902922561,4.296735338117253,0.09126434478912507
116,5.537722428874225,0.07147093969690907,5.505816459418256,0.0551566280819871,4.294350495244545,0.09158292934820578
117,5.534267576351232,0.07172142694125305,5.501348654584202,0.05542230713474858,4.291889032687552,0.09190151390728649
118,5.530710983553227,0.07197191418559702,5.496775736656129,0.055687986187510065,4.289351135598207,0.09222009846636722
119,5.527052882419406,0.07222240142994099,5.492098076826096,0.05595366524027155,4.286736993463605,0.09253868302544793
120,5.523293510766801,0.07247288867428496,5.487316052852684,0.05621934429303304,4.28404680008729,0.09285726758452864
121,5.519433112269319,0.07272337591862893,5.482430049020262,0.05648502334579453,4.281280753570179,0.09317585214360936
122,5.515471936436258,0.07297386316297291,5.477440456097624,0.056750702398556015,4.278439056291089,0.09349443670269009
123,5.511410238590278,0.07322435040731688,5.47234767129592,0.0570163814513175,4.275521914886883,0.0938130212617708
124,5.507248279844853,0.07347483765166085,5.467152098225955,0.05728206050407899,4.272529540232251,0.09413160582085152
125,5.502986327081191,0.07372532489600483,5.461854146854821,0.05754773955684047,4.269462147419111,0.09445019037993224
126,5.498624652924637,0.07397581214034879,5.456454233461895,0.05781341860960196,4.266319955735626,0.09476877493901295
127,5.494163535720541,0.07422629938469277,5.45095278059418,0.058079097662363445,4.263103188644872,0.09508735949809367
128,5.489603259509629,0.07447678662903674,5.445350217021022,0.05834477671512493,4.259812073763135,0.0954059440571744
129,5.484944114002845,0.07472727387338071,5.439646977688196,0.05861045576788642,4.256446842837837,0.0957245286162551
130,5.480186394555689,0.0749777611177247,5.4338435036713735,0.05887613482064791,4.253007731725113,0.09604311317533581
131,5.475330402142041,0.07522824836206865,5.427940242128968,0.059141813873409395,4.249494980367024,0.09636169773441655
132,5.470376443327498,0.07547873560641263,5.421937646254374,0.059407492926170875,4.245908832768429,0.09668028229349726
133,5.465324830242179,0.0757292228507566,5.415836175227612,0.05967317197893236,4.242249536973497,0.09699886685257797
134,5.46017588055307,0.07597971009510057,5.409636294166366,0.05993885103169385,4.238517345041869,0.09731745141165869
135,5.454929917435846,0.07623019733944456,5.4033384740764445,0.06020453008445534,4.234712513024496,0.09763603597073942
136,5.449587269546227,0.07648068458378852,5.396943191801644,0.060470209137216825,4.230835300939115,0.09795462052982012
137,5.4441482709908176,0.0767311718281325,5.390450929973068,0.06073588818997831,4.226885972745406,0.09827320508890085
138,5.438613261297496,0.07698165907247648,5.383862176957837,0.0610015672427398,4.2228647963198105,0.09859178964798157
139,5.4329825853853055,0.07723214631682043,5.377177426807276,0.06126724629550128,4.218772043430012,0.09891037420706228
140,5.427256593533876,0.07748263356116442,5.370397179204527,0.06153292534826277,4.214607989709103,0.099228958766143
141,5.421435641352374,0.07773312080550838,5.363521939411634,0.061798604401024256,4.210372914629431,0.09954754332522373
142,5.415520089747985,0.07798360804985235,5.356552218216059,0.06206428345378574,4.2060671014761075,0.09986612788430443
143,5.409510304893939,0.07823409529419634,5.349488531876709,0.06232996250654723,4.201690837320228,0.10018471244338516
144,5.403406658197065,0.07848458253854029,5.342331402069403,0.06259564155930872,4.197244412991759,0.10050329700246588
145,5.397209526264904,0.07873506978288428,5.33508135583185,0.0628613206120702,4.192728123052127,0.10082188156154659
146,5.390919290872357,0.07898555702722825,5.327738925508098,0.06312699966483168,4.188142265766506,0.1011404661206273
147,5.384536338927905,0.07923604427157221,5.3203046486924945,0.06339267871759317,4.183487143075792,0.10145905067970803
148,5.378061062439375,0.0794865315159162,5.31277906817316,0.06365835777035467,4.1787630605683015,0.10177763523878874
149,5.371493858479257,0.07973701876026017,5.3051627318749635,0.06392403682311615,4.1739703274511575,0.10209621979786945
150,5.364835129149622,0.07998750600460414,5.297456192802023,0.06418971587587763,4.169109256521393,0.10241480435695018
151,5.358085281546571,0.0802379932489481,5.289660008979748,0.06445539492863912,4.164180164136781,0.1027333889160309
152,5.3512447277242865,0.08048848049329207,5.281774743396416,0.06472107398140062,4.159183370186359,0.10305197347511161
153,5.34431388465866,0.08073896773763606,5.2738009639442875,0.0649867530341621,4.1541191980607115,0.10337055803419233
154,5.33729317421049,0.08098945498198003,5.26573924336029,0.06525243208692358,4.1489879746219325,0.10368914259327305
155,5.33018302308829,0.081239942226324,5.257590159166256,0.06551811113968506,4.143790030173368,0.10400772715235376
156,5.322983862810674,0.08149042947066798,5.249354293608736,0.06578379019244655,4.138525698429053,0.10432631171143449
157,5.3156961296683445,0.08174091671501194,5.241032233598394,0.06604946924520805,4.133195316482915,0.10464489627051521
158,5.308320264685689,0.08199140395935592,5.232624570648989,0.06631514829796953,4.127799224777706,0.10496348082959592
159,5.300856713581986,0.08224189120369989,5.224131900815949,0.06658082735073101,4.122337767073682,0.10528206538867664
160,5.293305926732215,0.08249237844804386,5.215554824634557,0.0668465064034925,4.116811290417037,0.10560064994775736
161,5.285668359127487,0.08274286569238784,5.20689394705775,0.06711218545625398,4.111220145108094,0.10591923450683807
162,5.277944470335106,0.0829933529367318,5.198149877393535,0.06737786450901548,4.105564684669246,0.10623781906591878
163,5.270134724458245,0.08324384018107578,5.189323229242039,0.06764354356177696,4.099845265812672,0.1065564036249995
164,5.262239590095276,0.08349432742541975,5.180414620432196,0.06790922261453844,4.094062248407814,0.10687498818408023
165,5.25425954029871,0.08374481466976372,5.171424672958089,0.06817490166729993,4.088215995448622,0.10719357274316094
166,5.246195052533799,0.0839953019141077,5.162354012914937,0.06844058072006143,4.082306873020582,0.10751215730224166
167,5.238046608636788,0.08424578915845167,5.153203270434758,0.06870625977282291,4.076335250267523,0.10783074186132238
168,5.229814694772804,0.08449627640279564,5.143973079621697,0.06897193882558439,4.0703014993582025,0.10814932642040309
169,5.221499801393419,0.08474676364713962,5.13466407848704,0.06923761787834587,4.064205995452686,0.10846791097948381
170,5.2131024231938685,0.08499725089148358,5.125276908883926,0.06950329693110736,4.05804911666852,0.10878649553856454
171,5.204623059069944,0.08524773813582756,5.115812216441748,0.06976897598386886,4.051831244046698,0.10910508009764525
172,5.196062212074555,0.08549822538017153,5.106270650500272,0.07003465503663034,4.045552761517425,0.10942366465672597
173,5.1874203893739725,0.0857487126245155,5.096652864043462,0.07030033408939182,4.039214055865706,0.10974224921580669
174,5.1786981022037555,0.08599919986885948,5.086959513633055,0.07056601314215331,4.032815516696713,0.1100608337748874
175,5.169895865824379,0.08624968711320344,5.077191259341842,0.0708316921949148,4.026357536401001,0.11037941833396811
176,5.161014199476532,0.08650017435754742,5.067348764686716,0.07109737124767629,4.019840510119511,0.11069800289304885
177,5.152053626336151,0.08675066160189139,5.0574326965614675,0.07136305030043777,4.013264835708432,0.11101658745212956
178,5.143014673469131,0.08700114884623536,5.047443725169338,0.07162872935319925,4.006630913703842,0.11133517201121026
179,5.13389787178576,0.08725163609057934,5.037382523955348,0.07189440840596074,3.999939147286233,0.11165375657029099
180,5.124703755994879,0.08750212333492331,5.027249769538413,0.07216008745872224,3.993189942244834,0.11197234112937171
181,5.115432864557747,0.08775261057926728,5.017046141643235,0.07242576651148372,3.986383706941796,0.11229092568845242
182,5.10608573964165,0.08800309782361125,5.006772323032003,0.0726914455642452,3.979520852276207,0.11260951024753314
183,5.0966629270732415,0.08825358506795522,4.996428999435903,0.07295712461700668,3.972601791647971,0.11292809480661387
184,5.087164976291614,0.0885040723122992,4.9860168594864325,0.07322280366976817,3.96562694092153,0.11324667936569457
185,5.077592440301126,0.08875455955664317,4.975536594646559,0.07348848272252967,3.958596718389449,0.1135652639247753
186,5.06794587562398,0.08900504680098714,4.964988899141695,0.07375416177529115,3.9515115447358595,0.11388384848385602
187,5.058225842252545,0.08925553404533113,4.954374469890533,0.07401984082805263,3.944371842999782,0.11420243304293673
188,5.048432903601464,0.08950602128967508,4.943694006435723,0.07428551988081412,3.937178038538299,0.11452101760201745
189,5.0385676264595,0.08975650853401906,4.93294821087442,0.0745511989335756,3.92993055898963,0.11483960216109818
190,5.028630580941193,0.09000699577836303,4.9221377877886905,0.0748168779863371,3.922629834236061,0.11515818672017888
191,5.018622340438254,0.090257483022707,4.911263444175824,0.07508255703909858,3.9152762963667787,0.1154767712792596
192,5.008543481570784,0.09050797026705099,4.900325889378505,0.07534823609186006,3.907870379640586,0.11579535583834032
193,4.998394584138259,0.09075845751139494,4.889325835014905,0.07561391514462155,3.900412520448506,0.11611394039742104
194,4.988176231070322,0.09100894475573892,4.878263994908677,0.07587959419738305,3.8929031572762987,0.11643252495650175
195,4.977889008377376,0.0912594320000829,4.867141085018856,0.07614527325014453,3.885342730666863,0.11675110951558247
196,4.967533505100989,0.09150991924442686,4.855957823369708,0.07641095230290601,3.8777316831825597,0.1170696940746632
197,4.9571103132641,0.09176040648877085,4.844714929980491,0.07667663135566749,3.8700704593674384,0.1173882786337439
198,4.94662002782107,0.09201089373311482,4.833413126795175,0.07694231040842898,3.8623595057093816,0.11770686319282463
199,4.936063246607535,0.09226138097745878,4.822053137612116,0.07720798946119048,3.8545992706021703,0.11802544775190535
200,4.9254405702901005,0.09251186822180277,4.810635688013681,0.07747366851395196,3.8467902043074758,0.11834403231098606
201,4.914752602315884,0.09276235546614672,4.799161505295853,0.07773934756671344,3.838932758916774,0.11866261687006678
202,4.903999948861878,0.0930128427104907,4.7876313183978185,0.07800502661947493,3.8310273883132027,0.11898120142914749
203,4.893183218784185,0.09326332995483468,4.776045857831541,0.07827070567223642,3.8230745481333464,0.11929978598822821
204,4.882303023567099,0.09351381719917864,4.764405855611329,0.07853638472499791,3.815074695728975,0.11961837054730894
205,4.871359977272042,0.09376430444352263,4.752712045183419,0.07880206377775939,3.8070282901287182,0.11993695510638964
206,4.860354696486384,0.09401479168786658,4.740965161355573,0.07906774283052087,3.7989357919996944,0.12025553966547037
207,4.849287800272116,0.09426527893221057,4.729165940226701,0.07933342188328237,3.7907976636091014,0.12057412422455109
208,4.838159910114416,0.09451576617655454,4.717315119116514,0.07959910093604386,3.782614368785758,0.1208927087836318
209,4.826971649870101,0.0947662534208985,4.70541343649523,0.07986477998880534,3.7743863728816143,0.12121129334271252
210,4.81572364571596,0.09501674066524249,4.69346163191332,0.08013045904156682,3.766114142733226,0.12152987790179323
211,4.80441652609699,0.09526722790958646,4.681460445931325,0.0803961380943283,3.757798146623209,0.12184846246087395
212,4.79305092167453,0.09551771515393043,4.669410620049737,0.0806618171470898,3.7494388542416637,0.12216704701995468
213,4.78162746527431,0.09576820239827441,4.657312896638965,0.08092749619985129,3.7410367366475867,0.12248563157903539
214,4.770146791834414,0.09601868964261837,4.645168018869379,0.08119317525261277,3.7325922662302586,0.12280421613811611
215,4.758609538353149,0.09626917688696235,4.6329767306414595,0.08145885430537425,3.724105916670631,0.12312280069719683
216,4.747016343836861,0.09651966413130632,4.620739776516041,0.08172453335813575,3.7155781629027076,0.12344138525627754
217,4.73536784924767,0.09677015137565029,4.608457901644687,0.08199021241089723,3.7070094810749126,0.12375996981535826
218,4.723664697451141,0.09702063861999427,4.596131851700167,0.08225589146365872,3.6984003485114756,0.12407855437443897
219,4.711907533163911,0.09727112586433823,4.583762372807073,0.0825215705164202,3.689751243673811,0.1243971389335197
220,4.700097002901247,0.09752161310868221,4.571350211472583,0.08278724956918168,3.681062646121918,0.12471572349260042
221,4.6882337549245765,0.09777210035302618,4.558896114517354,0.08305292862194318,3.6723350364757885,0.12503430805168114
222,4.676318439188972,0.09802258759737015,4.546400829006589,0.08331860767470467,3.6635688963768387,0.12535289261076185
223,4.6643517072905984,0.09827307484171413,4.533865102181262,0.08358428672746615,3.654764708449359,0.12567147716984256
224,4.652334212414137,0.0985235620860581,4.52128968138951,0.08384996578022763,3.6459229562619937,0.1259900617289233
225,4.640266609280187,0.09877404933040207,4.508675314018214,0.08411564483298911,3.637044124289261,0.126308646288004
226,4.628149554092657,0.09902453657474604,4.496022747424773,0.0843813238857506,3.6281286978730884,0.12662723084708472
227,4.615983704486133,0.09927502381909001,4.48333272886906,0.0846470029385121,3.6191771631844043,0.12694581540616545
228,4.603769719473251,0.09952551106343399,4.470606005445605,0.08491268199127358,3.6101900071847703,0.12726439996524616
229,4.591508259392077,0.09977599830777796,4.457843324015974,0.08517836104403506,3.601167717588052,0.12758298452432687
230,4.579199985853476,0.10002648555212193,4.445045431141381,0.08544404009679656,3.5921107828221515,0.1279015690834076
231,4.56684556168851,0.10027697279646591,4.43221307301553,0.08570971914955805,3.583019691990796,0.1282201536424883
232,4.554445650895845,0.10052746004080987,4.41934699539769,0.08597539820231953,3.5738949348353675,0.12853873820156902
233,4.54200091858919,0.10077794728515385,4.406447943546019,0.08624107725508101,3.564737001696825,0.12885732276064976
234,4.529512030944753,0.10102843452949782,4.393516662151144,0.08650675630784249,3.5555463834776706,0.12917590731973044
235,4.516979655148747,0.10127892177384179,4.38055389527,0.08677243536060399,3.5463235716039883,0.12949449187881118
236,4.504404459344921,0.10152940901818577,4.367560386259946,0.08703811441336547,3.5370690579875745,0.12981307643789192
237,4.49178711258216,0.10177989626252973,4.354536877713143,0.08730379346612696,3.5277833349881287,0.1301316609969726
238,4.479128284762099,0.10203038350687371,4.341484111391239,0.08756947251888844,3.51846689537553,0.13045024555605333
239,4.4664286465868415,0.10228087075121768,4.328402828160324,0.08783515157164994,3.509120232292214,0.13076883011513404
240,4.453688869506703,0.10253135799556165,4.315293767926206,0.08810083062441142,3.499743839215617,0.13108741467421475
241,4.4409096256680325,0.10278184523990563,4.302157669569978,0.08836650967717291,3.4903382099207323,0.1314059992332955
242,4.42809158786113,0.1030323324842496,4.288995270883914,0.08863218872993439,3.480903838442752,0.1317245837923762
243,4.4152354294682,0.10328281972859357,4.275807308507677,0.08889786778269587,3.471441219039817,0.1320431683514569
244,4.402341824411432,0.10353330697293756,4.262594517864859,0.08916354683545737,3.4619508461558612,0.13236175291053764
245,4.389411447101146,0.10378379421728151,4.249357633099871,0.08942922588821885,3.4524332143835834,0.13268033746961835
246,4.376444972384036,0.1040342814616255,4.236097387015152,0.08969490494098034,3.4428888184275035,0.13299892202869906
247,4.3634430754915225,0.10428476870596946,4.222814511008755,0.08996058399374182,3.4333181530671535,0.1333175065877798
248,4.350406431988202,0.10453525595031343,4.209509735012277,0.09022626304650332,3.4237217131203823,0.1336360911468605
249,4.33733571772041,0.10478574319465742,4.19618378742916,0.0904919420992648,3.414099993406782,0.13395467570594122
250,4.3242316087649035,0.10503623043900139,4.182837395073352,0.09075762115202628,3.404453488711229,0.13427326026502195
251,4.311094781377657,0.10528671768334535,4.169471283108371,0.09102330020478777,3.394782693747578,0.13459184482410266
252,4.297925911942794,0.10553720492768932,4.156086174986734,0.09128897925754925,3.3850881031224587,0.13491042938318337
253,4.284725676921641,0.10578769217203329,4.142682792389782,0.09155465831031075,3.3753702112992325,0.1352290139422641
254,4.271494752801919,0.10603817941637728,4.1292618551679166,0.09182033736307223,3.3656295125620717,0.13554759850134482
255,4.258233816047093,0.10628866666072125,4.115824081281222,0.09208601641583372,3.355866500980189,0.13586618306042553
256,4.244943543045836,0.10653915390506521,4.102370186740518,0.0923516954685952,3.3460816703722065,0.13618476761950626
257,4.231624610061673,0.10678964114940918,4.088900885548817,0.09261737452135668,3.336275514270681,0.13650335217858697
258,4.218277693182772,0.10704012839375315,4.07541688964322,0.09288305357411818,3.326448525886769,0.13682193673766768
259,4.204903468271889,0.10729061563809714,4.061918908837228,0.09314873262687966,3.3166011980750567,0.13714052129674842
260,4.191502610916486,0.1075411028824411,4.048407650763497,0.09341441167964115,3.3067340232985436,0.1374591058558291
261,4.1780757963790265,0.10779159012678508,4.034883820817045,0.09368009073240263,3.2968474935937824,0.13777769041490984
262,4.164623699547426,0.10804207737112904,4.021348122098889,0.09394576978516413,3.2869421005361934,0.13809627497399057
263,4.151146994885703,0.10829256461547303,4.0078012553601585,0.09421144883792561,3.2770183352055353,0.13841485953307126
264,4.1376463563848125,0.108543051859817,3.994243918946649,0.09447712789068709,3.2670766881515467,0.138733444092152
265,4.124122457513651,0.10879353910416097,3.9806768087438558,0.09474280694344858,3.257117649359767,0.13905202865123273
266,4.11057597117028,0.10904402634850494,3.9671006181224797,0.09500848599621006,3.2471417082175305,0.1393706132103134
267,4.097007569633333,0.1092945135928489,3.9535160378843983,0.09527416504897156,3.2371493534801226,0.13968919776939415
268,4.083417924513628,0.10954500083719289,3.939923756209139,0.09553984410173304,3.227141073237152,0.14000778232847486
269,4.069807706705996,0.10979548808153686,3.9263244586008184,0.09580552315449453,3.217117354879068,0.14032636688755556
270,4.056177586341305,0.11004597532588083,3.912718827835598,0.09607120220725601,3.2070786850638857,0.1406449514466363
271,4.042528232738726,0.1102964625702248,3.8991075439096203,0.09633688126001749,3.197025549684107,0.140963536005717
272,4.028860314358188,0.11054694981456878,3.885491283987461,0.09660256031277899,3.1869584338338064,0.14128212056479772
273,4.01517449875309,0.11079743705891275,3.8718707223510895,0.09686823936554047,3.1768778217759412,0.14160070512387846
274,4.00147145252322,0.11104792430325672,3.8582465303493336,0.09713391841830196,3.1667841969098367,0.14191928968295917
275,3.987751841267915,0.11129841154760069,3.844619376347873,0.09739959747106344,3.1566780417388833,0.14223787424203987
276,3.9740163295394626,0.11154889879194467,3.830989925679759,0.09766527652382494,3.1465598378384314,0.1425564588011206
277,3.9602655807967437,0.11179938603628864,3.8173588405964516,0.09793095557658642,3.1364300658238893,0.14287504336020132
278,3.9465002573591157,0.11204987328063261,3.8037267802194,0.0981966346293479,3.126289205319035,0.14319362791928203
279,3.932721020360543,0.11230036052497658,3.7900944004921535,0.09846231368210939,3.1161377349245214,0.14351221247836277
280,3.918928529704007,0.11255084776932055,3.776462354133022,0.09872799273487087,3.10597613218662,0.14383079703744348
281,3.9051234440161346,0.11280133501366453,3.762831290588276,0.09899367178763237,3.0958048735661468,0.14414938159652418
282,3.891306420602122,0.1130518222580085,3.7492018559859015,0.09925935084039385,3.085624434407627,0.14446796615560492
283,3.8774781154009053,0.11330230950235247,3.73557469308991,0.09952502989315534,3.075435288908677,0.14478655071468563
284,3.8636391829406107,0.11355279674669644,3.7219504412552045,0.09979070894591682,3.0652379100895897,0.14510513527376634
285,3.8497902762942715,0.11380328399104042,3.7083297363830097,0.1000563879986783,3.0550327697631636,0.14542371983284708
286,3.835932047035829,0.11405377123538439,3.694713210876871,0.1003220670514398,3.0448203385047443,0.14574230439192778
287,3.8220651451964067,0.11430425847972836,3.6811014935992215,0.10058774610420128,3.034601085622494,0.1460608889510085
288,3.8081902192208714,0.11455474572407233,3.667495209828527,0.10085342515696277,3.0243754791278974,0.14637947351008923
289,3.794307915924689,0.1148052329684163,3.6538949812170056,0.10111910420972425,3.0141439857064913,0.1466980580691699
290,3.780418880451056,0.11505572021276028,3.6403014257489246,0.10138478326248575,3.003907070688826,0.14701664262825065
291,3.766523756228347,0.11530620745710425,3.626715157699496,0.10165046231524723,2.9936651980216693,0.14733522718733139
292,3.752623184927837,0.11555669470144822,3.6131367875943434,0.10191614136800871,2.983418830239448,0.14765381174641207
293,3.7387178064217466,0.11580718194579219,3.5995669221695756,0.1021818204207702,2.9731684284359092,0.1479723963054928
294,3.724808258741574,0.11605766919013617,3.586006164332443,0.10244749947353168,2.962914452236046,0.14829098086457354
295,3.710895178036753,0.11630815643448014,3.572455113122597,0.10271317852629318,2.952657359768262,0.14860956542365422
296,3.6969791985336062,0.11655864367882411,3.55891436367395,0.10297885757905466,2.9423976076367513,0.14892814998273496
297,3.6830609524946154,0.11680913092316808,3.5453845071771397,0.10324453663181615,2.932135650894172,0.14924673454181567
298,3.669141070178026,0.11705961816751206,3.5318661308425954,0.10351021568457763,2.9218719430145206,0.14956531910089638
299,3.6552201797977455,0.11731010541185603,3.518359817864214,0.10377589473733911,2.911606935866287,0.1498839036599771
300,3.641298907483588,0.1175605926562,3.504866147383655,0.10404157379010061,2.9013410796858468,0.15020248821905782
301,3.6273778772418317,0.11781107990054397,3.49138569445524,0.10430725284286209,2.8910748230511016,0.15052107277813853
302,3.613457710916111,0.11806156714488794,3.4779190300114684,0.10457293189562358,2.880808612855385,0.15083965733721927
303,3.5995390281486372,0.11831205438923192,3.4644667208291655,0.10483861094838506,2.8705428942816176,0.15115824189629998
304,3.585622446341766,0.1185625416335759,3.4510293294962247,0.10510429000114656,2.860278110776709,0.1514768264553807
305,3.571708580619881,0.11881302887791986,3.437607414379009,0.10536996905390804,2.850014704026235,0.15179541101446142
306,3.5577980437916397,0.11906351612226383,3.4242015295903383,0.10563564810666952,2.8397531139293615,0.15211399557354213
307,3.5438914463125446,0.11931400336660782,3.410812224958132,0.10590132715943101,2.829493778574033,0.15243258013262284
308,3.5299893962478675,0.11956449061095178,3.3974400459946725,0.1061670062121925,2.819237134212419,0.15275116469170358
309,3.516092499235935,0.11981497785529575,3.384085533866487,0.10643268526495399,2.808983615236631,0.1530697492507843
310,3.5022013584517295,0.12006546509963972,3.3707492253648796,0.10669836431771547,2.7987336541546934,0.153388333809865
311,3.488316574570882,0.12031595234398369,3.357431652877083,0.10696404337047696,2.788487681566785,0.15370691836894573
312,3.474438745733991,0.12056643958832768,3.3441333443580525,0.10722972242323844,2.7782461261417524,0.15402550292802644
313,3.4605684675113197,0.12081692683267165,3.3308548233028903,0.10749540147599992,2.768009414593873,0.15434408748710715
314,3.446706332867832,0.12106741407701561,3.3175966087199136,0.10776108052876142,2.757777971659909,0.1546626720461879
315,3.432852932128611,0.12131790132135958,3.304359215104356,0.1080267595815229,2.7475522200764106,0.1549812566052686
316,3.4190088529446276,0.12156838856570357,3.2911431524127073,0.1082924386342844,2.737332580557304,0.1552998411643493
317,3.405174680258878,0.12181887581004754,3.277948926037703,0.10855811768704587,2.727119471771738,0.15561842572343004
318,3.3913509962728896,0.1220693630543915,3.264777036783939,0.10882379673980737,2.716913310322216,0.15593701028251075
319,3.3775383804136005,0.12231985029873547,3.2516279808441486,0.10908947579256885,2.706714510722988,0.15625559484159146
320,3.3637374093006067,0.12257033754307944,3.238502249776101,0.10935515484533034,2.6965234853787248,0.1565741794006722
321,3.349948656713779,0.12282082478742343,3.22540033048016,0.10962083389809182,2.686340644563465,0.15689276395975288
322,3.336172693561271,0.1230713120317674,3.212322705177481,0.1098865129508533,2.6761663963998275,0.15721134851883362
323,3.3224100878478797,0.12332179927611137,3.1992698513888382,0.1101521920036148,2.666001146838519,0.15752993307791435
324,3.3086614046438094,0.12357228652045534,3.1862422419141234,0.11041787105637628,2.6558452996381012,0.15784851763699503
325,3.294927206053799,0.12382277376479932,3.173240344812468,0.11068355010913777,2.6456992563450354,0.15816710219607577
326,3.28120805118664,0.12407326100914329,3.1602646233830183,0.11094922916189925,2.6355634162740205,0.15848568675515648
327,3.2675044961250768,0.12432374825348726,3.147315536146346,0.11121490821466075,2.6254381764885886,0.1588042713142372
328,3.2538170938960866,0.12457423549783123,3.134393536826521,0.11148058726742223,2.615323931781996,0.15912285587331793
329,3.24014639444155,0.12482472274217521,3.1214990743338102,0.11174626632018371,2.6052210746583793,0.15944144043239863
330,3.2264929445893196,0.12507520998651916,3.108632592748031,0.1120119453729452,2.5951299953142044,0.15976002499147934
331,3.2128572880246513,0.12532569723086315,3.095794531302546,0.11227762442570668,2.5850510816199814,0.16007860955056008
332,3.199239965262054,0.12557618447520713,3.082985324368899,0.11254330347846818,2.574984719102274,0.1603971941096408
333,3.1856415136175142,0.1258266717195511,3.0702054014420987,0.11280898253122966,2.5649312909259794,0.1607157786687215
334,3.1720624671811164,0.12607715896389507,3.0574551871265307,0.11307466158399115,2.5548911778768866,0.16103436322780224
335,3.1585033567900624,0.12632764620823905,3.0447351011225394,0.11334034063675263,2.544864758344535,0.16135294778688294
336,3.1449647100020797,0.126578133452583,3.03204555821361,0.11360601968951412,2.5348524083053237,0.16167153234596365
337,3.1314470510692245,0.12682862069692696,3.019386968254229,0.11387169874227561,2.5248545013059283,0.1619901169050444
338,3.1179509009120876,0.12707910794127097,3.0067597361583625,0.11413737779503709,2.5148714084469925,0.1623087014641251
339,3.104476777094403,0.12732959518561493,2.994164261888565,0.11440305684779858,2.5049034983670895,0.1626272860232058
340,3.0910251937980253,0.12758008242995889,2.981600940445754,0.11466873590056006,2.494951137226982,0.16294587058228654
341,3.0775966617983452,0.12783056967430287,2.969070161859582,0.11493441495332156,2.4850146886941538,0.16326445514136725
342,3.0641916884400855,0.12808105691864685,2.9565723111794764,0.11520009400608304,2.475094513927629,0.16358303970044796
343,3.0508107776134925,0.1283315441629908,2.944107768466287,0.11546577305884452,2.465190971563061,0.1639016242595287
344,3.037454429730936,0.1285820314073348,2.931676908784573,0.11573145211160601,2.4553044176981227,0.1642202088186094
345,3.0241231417039174,0.12883251865167877,2.919280102195531,0.1159971311643675,2.445435205878166,0.16453879337769012
346,3.0108174069204687,0.12908300589602273,2.906917713750522,0.11626281021712899,2.4355836870821554,0.16485737793677085
347,2.997537715222949,0.1293334931403667,2.8945901034852586,0.11652848926989047,2.4257502097089074,0.16517596249585156
348,2.9842845528862734,0.1295839803847107,2.8822976264145828,0.11679416832265196,2.4159351195635836,0.16549454705493227
349,2.9710584025965088,0.12983446762905465,2.8700406325278944,0.11705984737541344,2.4061387598444806,0.165813131614013
350,2.957859743429894,0.1300849548733986,2.8578194667851755,0.11732552642817493,2.3963614711301053,0.1661317161730937
351,2.9446890508322596,0.13033544211774262,2.84563446911365,0.11759120548093642,2.386603591366507,0.16645030073217443
352,2.9315467965988597,0.13058592936208657,2.833485974405049,0.1178568845336979,2.376865455854923,0.16676888529125516
353,2.91843344885459,0.13083641660643053,2.821374312513495,0.1181225635864594,2.3671473972396755,0.16708746985033585
354,2.9053494720346196,0.1310869038507745,2.8092998082539906,0.11838824263922088,2.3574497454963597,0.16740605440941658
355,2.89229532686544,0.1313373910951185,2.7972627814015176,0.11865392169198237,2.3477728279203154,0.1677246389684973
356,2.8792714703463016,0.13158787833946245,2.785263546690753,0.11891960074474385,2.338116969115366,0.168043223527578
357,2.866278355731051,0.13183836558380643,2.7733024138163667,0.11918527979750533,2.328482490982847,0.16836180808665874
358,2.8533164325103946,0.13208885282815042,2.7613796874339402,0.11945095885026683,2.3188697127109066,0.16868039264573945
359,2.840386146394548,0.13233934007249437,2.7494956671614736,0.1197166379030283,2.3092789507640816,0.16899897720482016
360,2.8274879392962906,0.13258982731683835,2.737650647581481,0.1199823169557898,2.29971051887315,0.1693175617639009
361,2.81462224931444,0.13284031456118234,2.7258449182437032,0.12024799600855128,2.2901647280252706,0.1696361463229816
362,2.801789510717702,0.1330908018055263,2.714078763668373,0.12051367506131277,2.280641886454381,0.1699547308820623
363,2.788990153928954,0.13334128904987025,2.702352463350098,0.12077935411407426,2.2711422996318826,0.17027331544114305
364,2.7762246055099093,0.13359177629421423,2.6906662917623128,0.12104503316683574,2.2616662702575994,0.17059190000022376
365,2.763493288146192,0.13384226353855821,2.679020518362304,0.12131071221959723,2.2522140982509997,0.17091048455930447
366,2.7507966206328196,0.13409275078290217,2.6674154075968364,0.12157639127235871,2.2427860807427047,0.1712290691183852
367,2.7381350178600714,0.13434323802724615,2.655851218908318,0.1218420703251202,2.2333825120662616,0.1715476536774659
368,2.7255088907997758,0.13459372527159014,2.644328206741564,0.12210774937788169,2.224003683750185,0.17186623823654662
369,2.7129186464919797,0.1348442125159341,2.632846620551115,0.12237342843064318,2.2146498845102784,0.17218482279562736
370,2.700364688032034,0.13509469976027808,2.621406704809114,0.12263910748340466,2.2053214002422172,0.17250340735470807
371,2.6878474145580684,0.13534518700462206,2.610008699013753,0.12290478653616614,2.196018514014404,0.17282199191378878
372,2.6753672212388695,0.135595674248966,2.598652837698261,0.12317046558892764,2.18674150606109,0.1731405764728695
373,2.662924499262142,0.13584616149331,2.587339350440461,0.12343614464168912,2.1774906537757697,0.17345916103195022
374,2.6505196358231933,0.13609664873765398,2.5760684618728598,0.12370182369445061,2.168266231704833,0.17377774559103093
375,2.6381530141139904,0.13634713598199794,2.564840391693289,0.12396750274721209,2.159068511541486,0.17409633015011167
376,2.6258250133126135,0.1365976232263419,2.553655354676085,0.12423318179997359,2.1498977621199438,0.17441491470919238
377,2.6135360085731207,0.13684811047068587,2.542513560683803,0.12449886085273507,2.1407542494098712,0.17473349926827308
378,2.601286371015786,0.13709859771502986,2.53141521467946,0.12476453990549655,2.1316382365111015,0.17505208382735382
379,2.5890764677177436,0.1373490849593738,2.5203605167393195,0.12503021895825805,2.1225499836486086,0.1753706683864345
380,2.576906661704002,0.1375995722037178,2.509349662066183,0.12529589801101954,2.1134897481677344,0.17568925294551524
381,2.5647773119388804,0.13785005944806178,2.498382841003205,0.12556157706378102,2.1044577845296946,0.17600783750459598
382,2.552688773317805,0.13810054669240573,2.4874602390482314,0.1258272561165425,2.0954543443073192,0.17632642206367666
383,2.540641396659497,0.13835103393674972,2.4765820368686344,0.12609293516930398,2.0864796761810624,0.1766450066227574
384,2.5286355286985644,0.1386015211810937,2.4657484103166722,0.12635861422206546,2.0775340259352717,0.1769635911818381
385,2.5166715120784584,0.13885200842543766,2.4549595304453256,0.12662429327482694,2.0686176364547046,0.1772821757409188
386,2.5047496853448217,0.1391024956697816,2.4442155635246556,0.12688997232758845,2.0597307477212987,0.17760076029999955
387,2.4928703829392114,0.13935298291412562,2.4335166710586416,0.12715565138034993,2.0508735968112024,0.17791934485908026
388,2.4810339351932287,0.13960347015846958,2.422863009802499,0.12742133043311143,2.0420464178920477,0.17823792941816097
389,2.469240668322984,0.13985395740281353,2.4122547317805036,0.12768700948587292,2.033249442220476,0.1785565139772417
390,2.4574909044239783,0.14010444464715752,2.4016919843042683,0.1279526885386344,2.0244828981399214,0.1788750985363224
391,2.4457849614663396,0.1403549318915015,2.3911749099915074,0.12821836759139588,2.01574701107862,0.17919368309540312
392,2.434123153290449,0.14060541913584546,2.380703646785271,0.12848404664415736,2.0070420035478906,0.17951226765448386
393,2.4225057896029174,0.14085590638018944,2.3702783279736312,0.12874972569691884,1.9983680951406477,0.17983085221356457
394,2.4109331759729637,0.14110639362453342,2.3598990822098433,0.12901540474968032,1.9897255025301512,0.18014943677264528
395,2.3994056138291344,0.14135688086887738,2.349566033532938,0.12928108380244183,1.9811144394690163,0.18046802133172601
396,2.387923400456409,0.14160736811322136,2.3392793013887916,0.1295467628552033,1.9725351167884477,0.18078660589080672
397,2.3764868289936687,0.14185785535756534,2.3290390006516093,0.12981244190796482,1.9639877423977243,0.18110519044988743
398,2.365096188431527,0.1421083426019093,2.318845241645869,0.1300781209607263,1.955472521283914,0.18142377500896817
399,2.353751763610516,0.14235882984625325,2.308698130168684,0.13034380001348778,1.9469896555118322,0.18174235956804888
400,2.342453835219653,0.14260931709059727,2.298597767512605,0.13060947906624926,1.9385393442242331,0.1820609441271296
401,2.3312026797953562,0.14285980433494122,2.2885442504888314,0.13087515811901074,1.9301217836422295,0.18237952868621032
402,2.3199985697207035,0.14311029157928518,2.278537671450852,0.13114083717177222,1.9217371670659584,0.18269811324529103
403,2.3088417732250734,0.14336077882362916,2.2685781183184908,0.1314065162245337,1.9133856848754602,0.18301669780437174
404,2.2977325543841225,0.14361126606797314,2.2586656746023577,0.1316721952772952,1.9050675245318016,0.18333528236345245
405,2.28667117312012,0.1438617533123171,2.248800419428711,0.1319378743300567,1.8967828705784218,0.1836538669225332
406,2.275657885202624,0.14411224055666108,2.238982427564692,0.13220355338281817,1.8885319046427014,0.1839724514816139
407,2.2646929422495212,0.14436272780100506,2.22921176944398,0.13246923243557968,1.8803148054377636,0.1842910360406946
408,2.2537765917284016,0.14461321504534902,2.2194885111928033,0.13273491148834116,1.8721317487644895,0.18460962059977534
409,2.242909076958268,0.144863702289693,2.2098127146563487,0.13300059054110264,1.86398290751377,0.18492820515885605
410,2.232090637111609,0.14511418953403699,2.2001844374255337,0.13326626959386412,1.855868451668958,0.18524678971793676
411,2.2213215072167993,0.14536467677838094,2.190603732864147,0.1335319486466256,1.8477885483085559,0.1855653742770175
412,2.210601918160828,0.1456151640227249,2.181070650136356,0.13379762769938708,1.839743361609118,0.1858839588360982
413,2.1999320966923723,0.1458656512670689,2.171585234234562,0.13406330675214856,1.8317330528483575,0.18620254339517892
414,2.1893122654252184,0.14611613851141286,2.1621475260076144,0.13432898580491007,1.8237577804084806,0.18652112795425965
415,2.1787426428419785,0.14636662575575682,2.15275756218936,0.13459466485767155,1.8158176997797275,0.18683971251334036
416,2.168223443298159,0.1466171130001008,2.14341537542754,0.13486034391043306,1.80791296356412,0.18715829707242107
417,2.15775487702656,0.14686760024444478,2.1341209943130113,0.13512602296319454,1.8000437214794287,0.18747688163150178
418,2.1473371501419822,0.14711808748878874,2.1248744434092983,0.13539170201595602,1.792210120363334,0.18779546619058252
419,2.1369704646462586,0.14736857473313272,2.115675743282469,0.1356573810687175,1.7844123041778117,0.18811405074966323
420,2.126655018433616,0.1476190619774767,2.106524910531318,0.13592306012147898,1.776650414013697,0.18843263530874393
421,2.116391005296342,0.14786954922182066,2.097421957817866,0.13618873917424046,1.768924588095478,0.18875121986782467
422,2.1061786149307697,0.14812003646616465,2.08836689389816,0.13645441822700194,1.761234961786272,0.18906980442690538
423,2.0960180329435767,0.14837052371050863,2.0793597236533654,0.13672009727976345,1.753581667593004,0.1893883889859861
424,2.085909440858388,0.14862101095485258,2.07040044812116,0.13698577633252493,1.7459648351717907,0.18970697354506683
425,2.075853016122692,0.14887149819919654,2.061489064527398,0.13725145538528644,1.7383845913335112,0.19002555810414754
426,2.0658489321150566,0.14912198544354055,2.052625566318073,0.13751713443804792,1.730841060049576,0.19034414266322824
427,2.0558973581526545,0.1493724726878845,2.0438099431915293,0.1377828134908094,1.7233343624578839,0.19066272722230898
428,2.0459984594990694,0.14962295993222846,2.0350421811309647,0.13804849254357088,1.715864616868978,0.1909813117813897
429,2.036152397372424,0.14987344717657244,2.0263222624371737,0.13831417159633236,1.7084319387723823,0.1912998963404704
430,2.0263593289537862,0.15012393442091643,2.017650165761559,0.13857985064909384,1.7010364408431258,0.19161848089955114
431,2.0166194073958703,0.15037442166526038,2.0090258661393845,0.13884552970185532,1.693678232948461,0.19193706545863184
432,2.0069327818320293,0.15062490890960437,2.000449335023275,0.13911120875461683,1.6863574221547506,0.19225565001771255
433,1.9972995973855328,0.15087539615394835,1.9919205403169453,0.1393768878073783,1.6790741127345516,0.19257423457679326
434,1.987719995179131,0.1511258833982923,1.983439446409169,0.1396425668601398,1.6718284061738669,0.192892819135874
435,1.978194112344889,0.1513763706426363,1.9750060142079597,0.1399082459129013,1.6646204011795844,0.1932114036949547
436,1.9687220820343228,0.15162685788698027,1.9666202011749834,0.14017392496566278,1.657450193687087,0.19352998825403542
437,1.9593040334287875,0.15187734513132423,1.9582819613601719,0.14043960401842426,1.650317876868035,0.19384857281311615
438,1.9499400917501521,0.15212783237566818,1.949991245436541,0.14070528307118574,1.643223541138334,0.19416715737219686
439,1.9406303782717367,0.15237831962001216,1.9417480007352197,0.14097096212394722,1.6361672741662543,0.19448574193127757
440,1.9313750103295315,0.15262880686435615,1.9335521712806576,0.1412366411767087,1.6291491608807358,0.1948043264903583
441,1.9221741013336675,0.1528792941087001,1.9254036978260292,0.14150232022947018,1.6221692834798558,0.19512291104943902
442,1.9130277607801485,0.1531297813530441,1.9173025178888163,0.1417679992822317,1.615227721439455,0.19544149560851973
443,1.9039360942628598,0.15338026859738807,1.9092485657865617,0.14203367833499317,1.60832455152194,0.19576008016760046
444,1.894899203485816,0.15363075584173203,1.9012417726727948,0.14229935738775468,1.6014598477852369,0.19607866472668117
445,1.8859171862756707,0.153881243086076,1.8932820665731183,0.14256503644051616,1.594633681591911,0.19639724928576188
446,1.8769901365944763,0.15413173033042,1.8853693724214469,0.14283071549327764,1.5878461216184416,0.19671583384484262
447,1.8681181445526966,0.15438221757476395,1.8775036120964035,0.14309639454603912,1.5810972338646565,0.19703441840392333
448,1.8593012964224573,0.15463270481910793,1.8696847044578513,0.1433620735988006,1.574387081663319,0.19735300296300404
449,1.8505396746510496,0.1548831920634519,1.8619125653835678,0.14362775265156208,1.5677157256898653,0.19767158752208475
450,1.8418333578746622,0.15513367930779587,1.8541871078060441,0.14389343170432356,1.5610832239723014,0.19799017208116548
451,1.8331824209323622,0.15538416655213982,1.8465082417494174,0.14415911075708507,1.5544896319012391,0.1983087566402462
452,1.8245869348803032,0.1556346537964838,1.8388758743665192,0.14442478980984655,1.5479350022400844,0.1986273411993269
453,1.816046967006169,0.1558851410408278,1.831289909976025,0.14469046886260806,1.541419385135371,0.19894592575840764
454,1.807562580843845,0.15613562828517175,1.8237502500997333,0.14495614791536954,1.534942828127238,0.19926451031748835
455,1.7991338361883134,0.15638611552951573,1.8162567934999214,0.14522182696813102,1.52850537616005,0.19958309487656906
456,1.790760789110779,0.1566366027738597,1.808809436216808,0.1454875060208925,1.522107071593149,0.1999016794356498
457,1.7824434919740044,0.15688709001820367,1.801408071606104,0.14575318507365398,1.5157479542117631,0.2002202639947305
458,1.7741819934478718,0.15713757726254765,1.7940525903766393,0.14601886412641546,1.5094280612380264,0.2005388485538112
459,1.7659763385251575,0.15738806450689163,1.786742880628071,0.14628454317917694,1.503147427342157,0.20085743311289195
460,1.757826568537517,0.1576385517512356,1.779478827888654,0.14655022223193845,1.4969060846537519,0.20117601767197266
461,1.7497327211716733,0.15788903899557954,1.7722603151530887,0.14681590128469993,1.4907040627732182,0.20149460223105337
462,1.7416948304858242,0.15813952623992356,1.76508722292041,0.14708158033746144,1.484541388783337,0.20181318679013407
463,1.733712926926248,0.1583900134842675,1.7579594292319376,0.14734725939022292,1.4784180872609451,0.2021317713492148
464,1.7257870373440938,0.15864050072861147,1.7508768097092715,0.1476129384429844,1.4723341802887533,0.20245035590829552
465,1.717917185012395,0.15889098797295545,1.7438392375923257,0.14787861749574588,1.4662896874672766,0.20276894046737623
466,1.7101033896432625,0.15914147521729943,1.7368465837773912,0.14814429654850736,1.460284625926894,0.20308752502645697
467,1.7023456674052688,0.1593919624616434,1.7298987168552378,0.14840997560126884,1.4543190103400294,0.20340610958553768
468,1.6946440309410211,0.15964244970598737,1.7229955031492221,0.14867565465403032,1.4483928529334387,0.20372469414461838
469,1.6869984893849312,0.15989293695033135,1.716136806753429,0.14894133370679183,1.4425061635006293,0.20404327870369912
470,1.6794090483811541,0.1601434241946753,1.7093224895708083,0.1492070127595533,1.4366589494143809,0.20436186326277983
471,1.6718757101017128,0.1603939114390193,1.7025524113513224,0.1494726918123148,1.4308512156393856,0.20468044782186054
472,1.6643984732647996,0.16064439868336328,1.6958264297300922,0.14973837086507627,1.4250829647449947,0.20499903238094128
473,1.656977333153256,0.16089488592770723,1.6891444002655316,0.15000404991783778,1.4193541969180794,0.20531761694002199
474,1.6496122816332137,0.1611453731720512,1.682506176477478,0.15026972897059926,1.4136649099759937,0.2056362014991027
475,1.64230330717291,0.1613958604163952,1.6759116098852884,0.15053540802336074,1.4080150993796416,0.20595478605818343
476,1.6350503948616797,0.16164634766073915,1.669360550045928,0.15080108707612222,1.4024047582466572,0.20627337061726414
477,1.6278535264290837,0.1618968349050831,1.6628528445920157,0.1510667661288837,1.396833877364672,0.20659195517634485
478,1.6207126802642209,0.1621473221494271,1.6563883392698364,0.1513324451816452,1.391302445204694,0.20691053973542556
479,1.6136278314351855,0.16239780939377108,1.649966877977319,0.1515981242344067,1.38581044793458,0.2072291242945063
480,1.6065989517086852,0.16264829663811503,1.6435883028019547,0.15186380328716817,1.380357869432603,0.207547708853587
481,1.5996260095697998,0.16289878388245901,1.6372524540586728,0.15212948233992965,1.3749446913011163,0.2078662934126677
482,1.5927089702419015,0.163149271126803,1.6309591703276531,0.15239516139269116,1.3695708928803083,0.20818487797174845
483,1.5858477957067085,0.16339975837114695,1.624708288492074,0.15266084044545264,1.3642364512620533,0.20850346253082916
484,1.5790424447244884,0.16365024561549094,1.6184996437757957,0.15292651949821412,1.358941341303841,0.20882204708990987
485,1.5722928728544001,0.16390073285983492,1.6123330697809615,0.1531921985509756,1.3536855356428021,0.2091406316489906
486,1.5655990324749718,0.16415122010417887,1.606208398525527,0.15345787760373708,1.3484690047098218,0.2094592162080713
487,1.558960872804707,0.16440170734852283,1.6001254604806963,0.1537235566564986,1.3432917167437242,0.20977780076715202
488,1.5523783399228348,0.16465219459286684,1.5940840846082727,0.15398923570926007,1.3381536378055514,0.21009638532623276
489,1.5458513767901803,0.1649026818372108,1.5880840983979119,0.15425491476202155,1.3330547317929173,0.21041496988531347
490,1.5393799232701524,0.16515316908155475,1.5821253279042695,0.15452059381478303,1.3279949604544399,0.21073355444439418
491,1.5329639161498736,0.16540365632589873,1.57620759778405,0.1547862728675445,1.3229742834042524,0.2110521390034749
492,1.5266032891614123,0.16565414357024272,1.5703307313329378,0.15505195192030602,1.3179926581365853,0.21137072356255562
493,1.5202979730031423,0.16590463081458667,1.5644945505224122,0.1553176309730675,1.31305004004043,0.21168930812163633
494,1.514047895361207,0.16615511805893066,1.558698876036444,0.15558331002582898,1.3081463824142614,0.21200789268071704
495,1.507852980931109,0.16640560530327464,1.5529435273080594,0.15584898907859046,1.3032816364808428,0.21232647723979778
496,1.5017131514393935,0.1666560925476186,1.5472283225557786,0.15611466813135197,1.298455751402092,0.2126450617988785
497,1.4956283256654446,0.16690657979196258,1.5415530788199123,0.15638034718411345,1.293668674294013,0.2129636463579592
498,1.489598419463388,0.16715706703630656,1.5359176119987175,0.15664602623687493,1.2889203502416984,0.21328223091703993
499,1.4836233457840882,0.16740755428065052,1.5303217368844104,0.1569117052896364,1.2842107223143888,0.21360081547612064
500,1.4777030146972414,0.1676580415249945,1.5247652671990206,0.1571773843423979,1.279539731580597,0.21391940003520135
501,1.4718373334135735,0.16790852876933846,1.5192480156300967,0.1574430633951594,1.2749073171232883,0.2142379845942821
502,1.4660262063071174,0.16815901601368244,1.5137697938662495,0.15770874244792088,1.2703134160551246,0.2145565691533628
503,1.4602695349375925,0.1684095032580264,1.50833041263252,0.15797442150068236,1.2657579635337604,0.2148751537124435
504,1.4545672180728548,0.16865999050237038,1.5029296817255946,0.15824010055344384,1.261240892777189,0.21519373827152424
505,1.4489191517114517,0.16891047774671436,1.497567410048827,0.15850577960620532,1.2567621350791573,0.21551232283060495
506,1.4433252291052394,0.16916096499105832,1.4922434056470963,0.15877145865896683,1.2523216198246114,0.21583090738968566
507,1.4377853407820862,0.1694114522354023,1.4869574757414752,0.1590371377117283,1.2479192745052083,0.21614949194876637
508,1.4322993745686545,0.16966193947974628,1.4817094267637019,0.1593028167644898,1.2435550247348657,0.2164680765078471
509,1.426867215613254,0.16991242672409024,1.4764990643904752,0.15956849581725127,1.2392287942653653,0.21678666106692782
510,1.4214887464087618,0.17016291396843422,1.47132619357754,0.15983417487001278,1.234940505001995,0.21710524562600853
511,1.4161638468156166,0.17041340121277818,1.4661906185935796,0.16009985392277426,1.230690077019236,0.21742383018508926
512,1.4108923940848712,0.17066388845712216,1.4610921430538977,0.16036553297553574,1.2264774285764959,0.21774241474416997
513,1.405674262881319,0.17091437570146614,1.4560305699538914,0.16063121202829722,1.2223024761338737,0.21806099930325068
514,1.400509325306667,0.1711648629458101,1.4510057017023157,0.1608968910810587,1.2181651343679702,0.21837958386233142
515,1.3953974509227756,0.17141535019015408,1.4460173401543204,0.1611625701338202,1.2140653161877315,0.21869816842141213
516,1.3903385067749519,0.17166583743449804,1.44106528664428,0.1614282491865817,1.2100029327503286,0.21901675298049283
517,1.385332357415293,0.17191632467884202,1.4361493420183813,0.16169392823934317,1.2059778934770709,0.21933533753957357
518,1.380378864926084,0.172166811923186,1.4312693066669935,0.16195960729210465,1.2019901060693516,0.21965392209865428
519,1.3754778889432364,0.17241729916752996,1.4264249805568021,0.16222528634486616,1.1980394765246254,0.219972506657735
520,1.3706292866797767,0.17266778641187394,1.4216161632627045,0.16249096539762764,1.1941259091524088,0.2202910912168157
521,1.3658329129493794,0.17291827365621792,1.4168426539994619,0.16275664445038912,1.190249306590316,0.22060967577589644
522,1.361088620189934,0.17316876090056188,1.4121042516531153,0.1630223235031506,1.1864095698201191,0.22092826033497714
523,1.3563962584871505,0.17341924814490586,1.4074007548121434,0.16328800255591208,1.182606598183825,0.22124684489405785
524,1.3517556755982088,0.17366973538924982,1.4027319617983776,0.1635536816086736,1.1788402893997862,0.2215654294531386
525,1.3471667169754262,0.1739202226335938,1.3980976706976571,0.16381936066143507,1.1751105395788253,0.2218840140122193
526,1.3426292257899686,0.17417070987793778,1.393497679390224,0.16408503971419655,1.1714172432403827,0.2222025985713
527,1.3381430429555805,0.17442119712228174,1.388931785580864,0.16435071876695803,1.1677602933286804,0.22252118313038075
528,1.333708007152345,0.17467168436662572,1.3843997868287719,0.1646163978197195,1.164139581228907,0.22283976768946145
529,1.3293239548504674,0.17492217161096968,1.3799014805771568,0.16488207687248102,1.1605549967834143,0.22315835224854216
530,1.3249907203340736,0.17517265885531366,1.3754366641825746,0.1651477559252425,1.1570064283079264,0.2234769368076229
531,1.3207081357250356,0.17542314609965765,1.3710051349439791,0.16541343497800398,1.1534937626077693,0.2237955213667036
532,1.3164760310068078,0.1756736333440016,1.3666066901315044,0.16567911403076546,1.1500168849941017,0.22411410592578432
533,1.3122942340482744,0.17592412058834558,1.3622411270149595,0.16594479308352697,1.1465756793001611,0.22443269048486506
534,1.308162570627617,0.17617460783268954,1.3579082428920455,0.16621047213628845,1.1431700278975214,0.22475127504394576
535,1.3040808644561819,0.17642509507703352,1.3536078351162797,0.16647615118904993,1.139799811712346,0.22506985960302647
536,1.3000489372023623,0.1766755823213775,1.3493397011246349,0.1667418302418114,1.1364649102416606,0.22538844416210718
537,1.2960666085154802,0.17692606956572146,1.3451036384648845,0.1670075092945729,1.1331652015696168,0.22570702872118792
538,1.2921336960496703,0.17717655681006544,1.3408994448226523,0.1672731883473344,1.1299005623837712,0.22602561328026863
539,1.2882500154877699,0.17742704405440943,1.3367269180481702,0.16753886740009588,1.1266708679913533,0.22634419783934934
540,1.2844153805652017,0.17767753129875338,1.3325858561827248,0.16780454645285736,1.1234759923355424,0.22666278239843007
541,1.2806296030938524,0.17792801854309737,1.3284760574848145,0.16807022550561884,1.1203158080117404,0.22698136695751078
542,1.2768924929859506,0.17817850578744132,1.32439732045599,0.16833590455838032,1.1171901862838394,0.2272999515165915
543,1.2732038582779284,0.1784289930317853,1.3203494438663963,0.16860158361114183,1.1140989971004878,0.22761853607567223
544,1.2695635051542797,0.1786794802761293,1.316332226780001,0.1688672626639033,1.111042109111352,0.22793712063475294
545,1.2659712379714028,0.17892996752047324,1.3123454685795084,0.1691329417166648,1.1080193896833679,0.22825570519383365
546,1.2624268592814267,0.17918045476481723,1.3083889689909658,0.16939862076942627,1.1050307049169863,0.22857428975291438
547,1.2589301698560258,0.17943094200916118,1.304462528108047,0.16966429982218778,1.1020759196624106,0.2288928743119951
548,1.2554809687102086,0.17968142925350516,1.300565946416023,0.16992997887494926,1.09915489753582,0.2292114588710758
549,1.2520790531260946,0.17993191649784915,1.2966990248154082,0.17019565792771074,1.0962675009355838,0.2295300434301565
550,1.2487242186766607,0.1801824037421931,1.2928615646452861,0.17046133698047222,1.093413591058462,0.22984862798923725
551,1.2454162592494653,0.1804328909865371,1.2890533677063112,0.1707270160332337,1.09059302791579,0.23016721254831796
552,1.2421549670703491,0.18068337823088107,1.2852742362833862,0.1709926950859952,1.087805670349649,0.23048579710739867
553,1.2389401327271024,0.18093386547522503,1.2815239731680084,0.1712583741387567,1.0850513760490197,0.2308043816664794
554,1.2357715451931042,0.181184352719569,1.2778023816802893,0.17152405319151817,1.0823300015659165,0.2311229662255601
555,1.2326489918509287,0.18143483996391296,1.2741092656906425,0.17178973224427965,1.0796414023315035,0.23144155078464082
556,1.2295722585159168,0.18168532720825695,1.2704444296411403,0.17205541129704113,1.076985432672189,0.23176013534372156
557,1.2265411294597126,0.18193581445260093,1.2668076785665336,0.17232109034980264,1.074361945825698,0.23207871990280227
558,1.2235553874337617,0.18218630169694489,1.2631988181149405,0.17258676940256412,1.0717707939571248,0.23239730446188298
559,1.220614813692765,0.18243678894128887,1.2596176545681956,0.1728524484553256,1.0692118281749545,0.2327158890209637
560,1.2177191880180998,0.18268727618563282,1.2560639948618606,0.17311812750808708,1.066684898547069,0.23303447358004442
561,1.2148682887411881,0.1829377634299768,1.2525376466048987,0.1733838065608486,1.064189854116716,0.23335305813912513
562,1.2120618927668252,0.1831882506743208,1.2490384180990084,0.17364948561361007,1.0617265429184597,0.23367164269820587
563,1.2092997755964614,0.18343873791866475,1.2455661183576114,0.17391516466637155,1.0592948119940948,0.23399022725728658
564,1.206581711351428,0.18368922516300873,1.2421205571245049,0.17418084371913303,1.0568945074085365,0.23430881181636729
565,1.2039074727961236,0.1839397124073527,1.238701544892165,0.1744465227718945,1.0545254742656769,0.234627396375448
566,1.201276831361139,0.18419019965169667,1.2353088929197096,0.17471220182465602,1.0521875567242074,0.23494598093452873
567,1.1986895571663327,0.18444068689604065,1.2319424132505148,0.1749778808774175,1.0498805980134138,0.23526456549360944
568,1.1961454190438492,0.1846911741403846,1.2286019187294843,0.17524355993017898,1.0476044404489295,0.23558315005269015
569,1.1936441845610803,0.1849416613847286,1.2252872230199752,0.17550923898294046,1.0453589254484597,0.23590173461177089
570,1.1911856200435702,0.18519214862907257,1.221998140620373,0.17577491803570194,1.0431438935474633,0.2362203191708516
571,1.1887694905978536,0.18544263587341653,1.218734486880324,0.17604059708846345,1.0409591844148043,0.2365389037299323
572,1.1863955601342395,0.1856931231177605,1.2154960780166157,0.17630627614122493,1.0388046368683568,0.23685748828901304
573,1.1840635913895272,0.18594361036210447,1.2122827311287065,0.1765719551939864,1.0366800888905778,0.23717607284809375
574,1.1817733459496549,0.18619409760644845,1.2090942642139144,0.1768376342467479,1.0345853776440335,0.23749465740717446
575,1.1795245842722886,0.18644458485079243,1.2059304961822472,0.1771033132995094,1.0325203394868858,0.2378132419662552
576,1.1773170657093375,0.1866950720951364,1.202791246870891,0.17736899235227088,1.0304848099883386,0.2381318265253359
577,1.175150548529399,0.18694555933948037,1.1996763370583423,0.17763467140503236,1.0284786239440376,0.2384504110844166
578,1.1730247899401363,0.18719604658382433,1.1965855884781962,0.17790035045779384,1.026501615391425,0.23876899564349732
579,1.1709395461105814,0.1874465338281683,1.1935188238325802,0.17816602951055532,1.024553617625052,0.23908758020257806
580,1.1688945721933655,0.1876970210725123,1.19047586680524,0.17843170856331683,1.0226344632118411,0.23940616476165877
581,1.1668896223468714,0.18794750831685625,1.1874565420742784,0.1786973876160783,1.0207439840063022,0.23972474932073948
582,1.16492444975731,0.18819799556120023,1.184460675324537,0.1789630666688398,1.0188820111657007,0.24004333387982021
583,1.1629988066607224,0.18844848280554422,1.1814880932596359,0.17922874572160127,1.017048375165177,0.24036191843890092
584,1.1611124443648966,0.18869897004988817,1.1785386236136626,0.17949442477436275,1.015242905812813,0.24068050299798163
585,1.159265113271207,0.18894945729423215,1.1756120951625062,0.17976010382712426,1.0134654322646481,0.24099908755706237
586,1.1574565628963716,0.1891999445385761,1.1727083377348535,0.18002578287988574,1.0117157830396475,0.24131767211614308
587,1.1556865418941242,0.1894504317829201,1.169827182222827,0.18029146193264722,1.00999378603461,0.2416362566752238
588,1.153954798076804,0.18970091902726408,1.1669684605922812,0.1805571409854087,1.0082992685390266,0.24195484123430452
589,1.1522610784368565,0.18995140627160803,1.1641320058927507,0.1808228200381702,1.006632057249886,0.24227342579338523
590,1.1506051291682515,0.19020189351595201,1.161317652267051,0.1810884990909317,1.0049919782864172,0.24259201035246594
591,1.1489866956878068,0.19045238076029597,1.1585252349605337,0.18135417814369317,1.0033788572047866,0.24291059491154668
592,1.1474055226564286,0.19070286800463995,1.1557545903299988,0.18161985719645465,1.0017925190127253,0.2432291794706274
593,1.1458613540002558,0.19095335524898394,1.1530055558522598,0.18188553624921613,1.0002327881841087,0.2435477640297081
594,1.1443539329317185,0.1912038424933279,1.1502779701323673,0.18215121530197764,0.9986994886734718,0.2438663485887888
595,1.1428830019704945,0.19145432973767187,1.147571672911493,0.18241689435473912,0.9971924439304654,0.24418493314786954
596,1.1414483029643816,0.19170481698201586,1.1448865050744643,0.1826825734075006,0.9957114769142542,0.24450351770695025
597,1.1400495771100687,0.1919553042263598,1.1422223086569672,0.18294825246026208,0.9942564101078489,0.24482210226603096
598,1.1386865649738105,0.1922057914707038,1.1395789268524052,0.18321393151302356,0.992827065532382,0.2451406868251117
599,1.1373590065120098,0.19245627871504775,1.1369562040184222,0.18347961056578507,0.9914232647613154,0.2454592713841924
600,1.1360666410916933,0.19270676595939173,1.1343539856830867,0.18374528961854655,0.9900448289345891,0.24577785594327312
601,1.1348092075108975,0.19295725320373572,1.131772118550742,0.18401096867130803,0.9886915787727012,0.24609644050235385
602,1.133586444018946,0.19320774044807967,1.1292104505075213,0.18427664772406951,0.9873633345907269,0.24641502506143456
603,1.1323980883366307,0.19345822769242366,1.1266688306265282,0.18454232677683102,0.986059916312269,0.24673360962051527
604,1.1312438776762876,0.1937087149367676,1.1241471091726924,0.1848080058295925,0.984781143483341,0.247052194179596
605,1.1301235487617718,0.1939592021811116,1.1216451376072851,0.18507368488235398,0.9835268352861893,0.24737077873867672
606,1.1290368378483262,0.19420968942545558,1.1191627685921137,0.18533936393511546,0.9822968105530381,0.24768936329775743
607,1.1279834807423468,0.19446017666979953,1.116699855993389,0.18560504298787694,0.9810908877797735,0.24800794785683816
608,1.1269632128210398,0.19471066391414352,1.1142562548852617,0.18587072204063845,0.9799088851395558,0.24832653241591887
609,1.1259757690519754,0.19496115115848747,1.1118318215530427,0.18613640109339993,0.97875062049636,0.24864511697499958
610,1.1250208840125293,0.19521163840283146,1.1094264134960963,0.18640208014616141,0.9776159114184495,0.2489637015340803
611,1.1240982919092208,0.19546212564717544,1.1070398894304156,0.1866677591989229,0.9765045751917758,0.24928228609316103
612,1.1232077265969376,0.1957126128915194,1.1046721092908784,0.18693343825168438,0.9754164288333085,0.24960087065224174
613,1.1223489215980516,0.19596310013586338,1.1023229342331888,0.18719911730444588,0.9743512891042908,0.24991945521132244
614,1.121521610121425,0.19621358738020736,1.0999922266355056,0.18746479635720736,0.973308972523424,0.25023803977040315
615,1.1207255250813037,0.19646407462455132,1.097679850099751,0.18773047540996884,0.972289295379978,0.2505566243294839
616,1.119960399116098,0.1967145618688953,1.0953856694526205,0.18799615446273032,0.9712920737468276,0.2508752088885646
617,1.1192259646070517,0.19696504911323925,1.0931095507462742,0.18826183351549183,0.9703171234934135,0.25119379344764536
618,1.1185219536967959,0.19721553635758324,1.0908513612587294,0.1885275125682533,0.969364260298629,0.25151237800672605
619,1.117848098307789,0.19746602360192722,1.0886109694939452,0.1887931916210148,0.9684332996636301,0.2518309625658067
620,1.117204130160642,0.19771651084627118,1.0863882451816074,0.18905887067377627,0.9675240569245721,0.25214954712488746
621,1.1165897807923268,0.19796699809061516,1.0841830592766137,0.18932454972653776,0.9666363472652638,0.2524681316839682
622,1.1160047815742695,0.19821748533495911,1.0819952839582627,0.18959022877929926,0.9657699857297509,0.25278671624304894
623,1.1154488637303253,0.1984679725793031,1.0798247926291473,0.18985590783206074,0.9649247872348174,0.2531053008021296
624,1.114921758354639,0.19871845982364708,1.0776714599137558,0.19012158688482222,0.9641005665824083,0.25342388536121035
625,1.1144231964293807,0.19896894706799104,1.0755351616567843,0.1903872659375837,0.9632971384719777,0.25374246992029104
626,1.1139529088423723,0.19921943431233502,1.0734157749211632,0.19065294499034519,0.962514317512754,0.2540610544793718
627,1.1135106264045846,0.199469921556679,1.0713131779857958,0.1909186240431067,0.961751918235925,0.2543796390384525
628,1.1130960798675222,0.19972040880102296,1.0692272503430176,0.19118430309586817,0.9610097551067474,0.25469822359753325
629,1.1127089999404856,0.19997089604536694,1.0671578726957756,0.19144998214862965,0.9602876425365704,0.25501680815661393
630,1.112349117307711,0.2002213832897109,1.0651049269545296,0.19171566120139114,0.9595853948947805,0.25533539271569466
631,1.112016162645391,0.20047187053405488,1.0630682962338833,0.19198134025415264,0.9589028265206668,0.25565397727477535
632,1.1117098666385736,0.20072235777839886,1.0610478648489388,0.19224701930691412,0.9582397517352007,0.2559725618338561
633,1.111429959997936,0.20097284502274282,1.0590435183113869,0.1925126983596756,0.9575959848527377,0.2562911463929368
634,1.1111761734764414,0.2012233322670868,1.0570551433253321,0.19277837741243709,0.9569713401926323,0.25660973095201756
635,1.1109482378858668,0.20147381951143076,1.0550826277828491,0.19304405646519857,0.9563656320907727,0.25692831551109824
636,1.110745884113212,0.20172430675577474,1.0531258607592895,0.19330973551796007,0.9557786749110323,0.257246900070179
637,1.110568843136983,0.20197479400011872,1.0511847325083221,0.19357541457072155,0.9552102830566358,0.25756548462925966
638,1.1104168460433506,0.20222528124446268,1.0492591344567235,0.19384109362348304,0.9546602709814428,0.2578840691883404
639,1.1102896240421867,0.20247576848880666,1.0473489591989205,0.19410677267624452,0.9541284532011467,0.25820265374742113
640,1.1101869084829747,0.20272625573315062,1.0454541004912783,0.19437245172900602,0.9536146443043895,0.25852123830650187
641,1.110108430870594,0.2029767429774946,1.0435744532461504,0.1946381307817675,0.9531186589637891,0.25883982286558255
642,1.1100539228809816,0.20322723022183858,1.0417099135256842,0.19490380983452898,0.9526403119468853,0.25915840742466323
643,1.1100231163766647,0.20347771746618254,1.039860378535385,0.19516948888729047,0.9521794181269975,0.25947699198374397
644,1.1100157434221722,0.20372820471052652,1.0380257466174527,0.19543516794005195,0.9517357924939982,0.2597955765428247
645,1.1100315362993145,0.2039786919548705,1.0362059172438778,0.19570084699281345,0.9513092501649983,0.26011416110190544
646,1.1100702275223417,0.20422917919921446,1.0344007910093151,0.19596652604557493,0.9508996063949499,0.2604327456609862
647,1.110131549852974,0.20447966644355844,1.032610269623729,0.19623220509833642,0.9505066765871567,0.26075133022006686
648,1.1102152363153015,0.2047301536879024,1.030834255904815,0.1964978841510979,0.9501302763037051,0.26106991477914754
649,1.1103210202105656,0.20498064093224638,1.0290726537702073,0.19676356320385938,0.9497702212758016,0.2613884993382283
650,1.1104486351318033,0.20523112817659037,1.027325368229467,0.19702924225662088,0.9494263274140264,0.261707083897309
651,1.1105978149783728,0.20548161542093432,1.0255923053758573,0.19729492130938237,0.9490984108184997,0.26202566845638975
652,1.110768293970347,0.2057321026652783,1.0238733723779154,0.19756060036214385,0.9487862877889585,0.26234425301547043
653,1.1109598066627797,0.20598258990962226,1.0221684774708117,0.19782627941490533,0.9484897748347483,0.26266283757455117
654,1.1111720879598461,0.20623307715396624,1.020477529947514,0.19809195846766683,0.9482086886847233,0.26298142213363185
655,1.111404873128857,0.20648356439831023,1.0188004401497486,0.19835763752042831,0.9479428462970629,0.2633000066927126
656,1.1116578978141385,0.20673405164265418,1.0171371194587693,0.1986233165731898,0.9476920648689957,0.2636185912517933
657,1.1119308980507934,0.20698453888699817,1.0154874802859342,0.19888899562595128,0.9474561618464379,0.26393717581087406
658,1.1122236102783258,0.20723502613134215,1.0138514360630928,0.19915467467871276,0.9472349549335424,0.26425576036995474
659,1.1125357713541457,0.2074855133756861,1.0122289012327939,0.19942035373147426,0.9470282621021591,0.2645743449290355
660,1.1128671185669385,0.2077360006200301,1.0106197912383073,0.19968603278423575,0.9468359016012059,0.26489292948811616
661,1.1132173896499133,0.20798648786437404,1.0090240225134721,0.19995171183699723,0.9466576919659526,0.2652115140471969
662,1.1135863227939167,0.20823697510871803,1.00744151247237,0.2002173908897587,0.9464934520272141,0.26553009860627763
663,1.1139736566604248,0.208487462353062,1.0058721794988295,0.2004830699425202,0.9463430009204558,0.26584868316535837
664,1.1143791303944037,0.20873794959740596,1.0043159429357646,0.2007487489952817,0.9462061580948083,0.26616726772443905
665,1.1148024836370432,0.20898843684174995,1.0027727230743493,0.20101442804804318,0.9460827433219966,0.2664858522835198
666,1.1152434565383627,0.2092389240860939,1.0012424411430352,0.20128010710080466,0.9459725767051735,0.26680443684260047
667,1.1157017897696897,0.20948941133043789,0.9997250192964137,0.20154578615356614,0.9458754786876729,0.2671230214016812
668,1.1161772245360102,0.20973989857478187,0.9982203806039249,0.20181146520632764,0.9457912700616645,0.26744160596076194
669,1.1166695025881925,0.20999038581912582,0.9967284490384244,0.20207714425908913,0.9457197719767271,0.2677601905198427
670,1.117178366235083,0.2102408730634698,0.9952491494645985,0.2023428233118506,0.9456608059483262,0.26807877507892336
671,1.1177035583554755,0.2104913603078138,0.9937824076272462,0.2026085023646121,0.9456141938662077,0.26839735963800404
672,1.1182448224099502,0.21074184755215775,0.9923281501394215,0.20287418141737357,0.9455797580026989,0.2687159441970848
673,1.1188019024525935,0.21099233479650173,0.9908863044704438,0.20313986047013508,0.945557321020921,0.2690345287561655
674,1.1193745431425797,0.21124282204084568,0.9894567989337799,0.20340553952289656,0.9455467059829135,0.26935311331524625
675,1.1199624897556384,0.21149330928518967,0.9880395626748012,0.20367121857565804,0.9455477363576678,0.269671697874327
676,1.1205654881953848,0.21174379652953365,0.9866345256584201,0.20393689762841952,0.9455602360290739,0.26999028243340767
677,1.1211832850045311,0.2119942837738776,0.9852416186566075,0.204202576681181,0.9455840293037755,0.27030886699248835
678,1.121815627375968,0.2122447710182216,0.983860773235798,0.2044682557339425,0.9456189409189377,0.2706274515515691
679,1.122462263163722,0.21249525826256555,0.9824919217441875,0.20473393478670399,0.9456647960499253,0.2709460361106498
680,1.1231229408937873,0.21274574550690953,0.9811349972989202,0.20499961383946547,0.9457214203178927,0.27126462066973056
681,1.1237974097748313,0.2129962327512535,0.979789933773178,0.20526529289222695,0.945788639797285,0.27158320522881124
682,1.1244854197087755,0.21324671999559747,0.9784566657831703,0.20553097194498846,0.945866281023249,0.271901789787892
683,1.1251867213012525,0.21349720723994145,0.977135128675028,0.20579665099774994,0.9459541709989591,0.27222037434697266
684,1.1259010658719373,0.2137476944842854,0.9758252585116104,0.20606233005051142,0.9460521372028499,0.2725389589060534
685,1.1266282054647552,0.2139981817286294,0.9745269920592211,0.2063280091032729,0.946160007595766,0.27285754346513413
686,1.1273678928579651,0.21424866897297337,0.9732402667742459,0.20659368815603438,0.9462776106280198,0.27317612802421487
687,1.1281198815741198,0.21449915621731733,0.9719650207897073,0.20685936720879589,0.9464047752463621,0.27349471258329555
688,1.1288839258899015,0.2147496434616613,0.9707011929017475,0.20712504626155737,0.9465413309008662,0.2738132971423763
689,1.129659780845839,0.2150001307060053,0.9694487225560379,0.20739072531431885,0.9466871075517236,0.27413188170145697
690,1.1304472022558956,0.21525061795034925,0.9682075498341226,0.20765640436708033,0.9468419356759515,0.2744504662605377
691,1.1312459467169387,0.21550110519469323,0.9669776154396961,0.2079220834198418,0.9470056462740145,0.27476905081961844
692,1.1320557716180886,0.2157515924390372,0.9657588606848245,0.20818776247260332,0.9471780708763574,0.2750876353786992
693,1.1328764351499407,0.21600207968338117,0.964551227476109,0.2084534415253648,0.9473590415498542,0.27540621993777986
694,1.1337076963136743,0.21625256692772515,0.9633546583007957,0.20871912057812628,0.9475483909041652,0.2757248044968606
695,1.134549314930032,0.2165030541720691,0.9621690962128405,0.20898479963088776,0.9477459520980145,0.2760433890559413
696,1.1354010516481863,0.2167535414164131,0.9609944848189265,0.20925047868364927,0.9479515588453754,0.276361973615022
697,1.1362626679544798,0.21700402866075705,0.9598307682644432,0.20951615773641075,0.9481650454215728,0.27668055817410275
698,1.1371339261810518,0.21725451590510103,0.9586778912194263,0.20978183678917223,0.9483862466692989,0.2769991427331835
699,1.138014589514341,0.21750500314944501,0.9575357988644663,0.2100475158419337,0.9486149980045445,0.27731772729226417
700,1.1389044220034719,0.21775549039378897,0.9564044368765866,0.2103131948946952,0.948851135422443,0.27763631185134485
701,1.1398031885685234,0.21800597763813295,0.9552837514150967,0.2105788739474567,0.9490944955030323,0.2779548964104256
702,1.1407106550086779,0.21825646488247694,0.9541736891074237,0.21084455300021818,0.9493449154169284,0.2782734809695063
703,1.141626588010253,0.2185069521268209,0.9530741970349249,0.21111023205297966,0.9496022329309196,0.27859206552858706
704,1.1425507551546208,0.21875743937116487,0.9519852227186847,0.21137591110574114,0.949866286413471,0.2789106500876678
705,1.1434829249260028,0.21900792661550883,0.9509067141053059,0.21164159015850262,0.9501369148401483,0.2792292346467485
706,1.1444228667191554,0.2192584138598528,0.9498386195526869,0.21190726921126413,0.9504139577989599,0.27954781920582916
707,1.1453703508469395,0.2195089011041968,0.9487808878158018,0.2121729482640256,0.9506972554956105,0.2798664037649099
708,1.1463251485477712,0.21975938834854075,0.947733468032477,0.2124386273167871,0.9509866487586772,0.28018498832399064
709,1.147287031992963,0.22000987559288473,0.9466963097091732,0.21270430636954857,0.9512819790447004,0.2805035728830714
710,1.1482557742939445,0.2202603628372287,0.9456693627067748,0.21296998542231008,0.9515830884431922,0.28082215744215205
711,1.1492311495093803,0.22051085008157267,0.9446525772263916,0.21323566447507156,0.951889819681564,0.2811407420012328
712,1.1502129326521628,0.22076133732591666,0.9436459037951728,0.21350134352783304,0.952202016129973,0.28145932656031347
713,1.1512008996963028,0.2210118245702606,0.9426492932521413,0.21376702258059452,0.9525195218060863,0.2817779111193942
714,1.152194827583702,0.2212623118146046,0.9416626967340505,0.214032701633356,0.9528421813797646,0.28209649567847495
715,1.153194494230816,0.22151279905894855,0.9406860656612648,0.2142983806861175,0.953169840177666,0.2824150802375557
716,1.1541996785352104,0.22176328630329253,0.9397193517236704,0.214564059738879,0.9535023441877697,0.28273366479663636
717,1.1552101603820004,0.22201377354763652,0.9387625068666178,0.21482973879164047,0.9538395400638198,0.2830522493557171
718,1.156225720650185,0.22226426079198047,0.9378154832769011,0.21509541784440195,0.9541812751296885,0.2833708339147978
719,1.1572461412188717,0.22251474803632446,0.9368782333687766,0.21536109689716343,0.9545273973836652,0.2836894184738785
720,1.158271204973393,0.22276523528066844,0.9359507097700227,0.21562677594992494,0.9548777555026595,0.28400800303295926
721,1.1593006958113132,0.2230157225250124,0.9350328653080489,0.21589245500268642,0.9552321988463341,0.28432658759204
722,1.1603343986483314,0.22326620976935638,0.934124652996052,0.2161581340554479,0.9555905774611541,0.2846451721511207
723,1.1613720994240742,0.22351669701370033,0.9332260260192258,0.21642381310820938,0.9559527420843625,0.2849637567102014
724,1.1624135851077855,0.22376718425804432,0.9323369377210294,0.2166894921609709,0.9563185441478786,0.2852823412692821
725,1.1634586437039094,0.2240176715023883,0.9314573415895107,0.21695517121373237,0.9566878357821178,0.28560092582836283
726,1.1645070642575683,0.22426815874673225,0.9305871912436968,0.21722085026649385,0.9570604698197375,0.28591951038744357
727,1.1655586368599384,0.22451864599107624,0.9297264404200491,0.21748652931925533,0.9574362997993086,0.2862380949465243
728,1.1666131526535186,0.2247691332354202,0.9288750429589873,0.2177522083720168,0.9578151799689076,0.286556679505605
729,1.1676704038373011,0.22501962047976418,0.9280329527914859,0.21801788742477832,0.9581969652896406,0.28687526406468566
730,1.1687301836718351,0.22527010772410816,0.9272001239257482,0.2182835664775398,0.958581511439087,0.2871938486237664
731,1.169792286484192,0.22552059496845211,0.9263765104339575,0.21854924553030128,0.9589686748146742,0.28751243318284714
732,1.1708565076728286,0.2257710822127961,0.925562066439109,0.21881492458306276,0.9593583125369753,0.2878310177419279
733,1.1719226437123502,0.22602156945714008,0.9247567461019301,0.21908060363582424,0.9597502824529383,0.2881496023010086
734,1.1729904921581735,0.22627205670148404,0.9239605036078876,0.21934628268858575,0.9601444431390391,0.2884681868600893
735,1.1740598516510918,0.22652254394582802,0.923173293154282,0.21961196174134723,0.9605406539043662,0.28878677141917
736,1.1751305219217394,0.22677303119017198,0.9223950689374435,0.2198776407941087,0.9609387747936322,0.2891053559782507
737,1.1762023037949627,0.22702351843451596,0.9216257851400167,0.2201433198468702,0.9613386665901138,0.28942394053733145
738,1.1772749991940903,0.22727400567885994,0.9208653959183527,0.2204089988996317,0.9617401908185256,0.2897425250964122
739,1.1783484111451066,0.2275244929232039,0.9201138553899976,0.22067467795239318,0.962143209747819,0.29006110965549287
740,1.1794223437807332,0.22777498016754788,0.919371117621291,0.22094035700515466,0.9625475863939156,0.2903796942145736
741,1.1804966023444134,0.22802546741189184,0.9186371366150715,0.22120603605791614,0.9629531845223712,0.2906982787736543
742,1.1815709931942018,0.22827595465623582,0.9179118662984924,0.22147171511067762,0.9633598686509697,0.291016863332735
743,1.1826453238065613,0.2285264419005798,0.9171952605109522,0.22173739416343913,0.9637675040522533,0.29133544789181576
744,1.183719402780066,0.22877692914492376,0.9164872729921435,0.2220030732162006,0.9641759567559812,0.2916540324508965
745,1.1847930398390147,0.22902741638926774,0.9157878573702163,0.2222687522689621,0.9645850935515242,0.2919726170099772
746,1.1858660458369479,0.22927790363361172,0.9150969671500703,0.22253443132172357,0.9649947819901942,0.2922912015690579
747,1.1869382327600804,0.22952839087795568,0.9144145557017636,0.22280011037448505,0.965404890387505,0.2926097861281386
748,1.1880094137306376,0.22977887812229966,0.9137405762490564,0.22306578942724656,0.9658152878253718,0.29292837068721933
749,1.1890794030101068,0.23002936536664362,0.9130749818580779,0.22333146848000804,0.966225844154243,0.29324695524630007
750,1.1901480160023978,0.2302798526109876,0.9124177254261288,0.22359714753276952,0.966636429995171,0.2935655398053808
751,1.1912150692569141,0.23053033985533158,0.9117687596706177,0.223862826585531,0.9670469167418171,0.2938841243644615
752,1.1922803804715414,0.23078082709967554,0.911128037118134,0.2241285056382925,0.9674571765623968,0.2942027089235422
753,1.1933437684955444,0.23103131434401952,0.9104955100936594,0.224394184691054,0.9678670824015585,0.2945212934826229
754,1.1944050533323793,0.23128180158836348,0.9098711307099221,0.22465986374381547,0.9682765079822061,0.29483987804170364
755,1.1954640561424248,0.23153228883270746,0.9092548508568945,0.22492554279657695,0.968685327807255,0.2951584626007844
756,1.1965205992456218,0.23178277607705144,0.9086466221914368,0.22519122184933843,0.9690934171613315,0.2954770471598651
757,1.1975745061240346,0.2320332633213954,0.908046396127089,0.22545690090209994,0.9695006521124103,0.2957956317189458
758,1.1986256014243282,0.23228375056573938,0.9074541238240129,0.22572257995486142,0.969906909513395,0.2961142162780265
759,1.199673710960161,0.23253423781008334,0.9068697561790877,0.2259882590076229,0.9703120670036347,0.2964328008371072
760,1.2007186617144983,0.23278472505442732,0.9062932438161584,0.22625393806038438,0.9707160030103892,0.29675138539618795
761,1.201760281841843,0.2330352122987713,0.9057245370764438,0.22651961711314586,0.971118596750231,0.2970699699552687
762,1.202798400670388,0.23328569954311526,0.9051635860090993,0.22678529616590737,0.9715197282303931,0.2973885545143494
763,1.2038328487040886,0.23353618678745924,0.9046103403619432,0.22705097521866885,0.9719192782500595,0.2977071390734301
764,1.2048634576246542,0.23378667403180323,0.9040647495723446,0.22731665427143033,0.9723171284016001,0.2980257236325108
765,1.2058900602934635,0.23403716127614718,0.9035267627582757,0.2275823333241918,0.9727131610717492,0.2983443081915915
766,1.2069124907534046,0.23428764852049117,0.9029963287095286,0.22784801237695332,0.9731072594427314,0.29866289275067226
767,1.207930584230633,0.23453813576483512,0.9024733958791032,0.2281136914297148,0.9734993074933299,0.298981477309753
768,1.20894417713626,0.2347886230091791,0.9019579123747625,0.22837937048247628,0.9738891899999065,0.2993000618688337
769,1.2099531070679606,0.2350391102535231,0.901449825950759,0.22864504953523776,0.9742767925373623,0.2996186464279144
770,1.21095721281151,0.23528959749786704,0.9009490839997354,0.22891072858799924,0.9746620014800513,0.2999372309869951
771,1.2119563343422464,0.23554008474221103,0.9004556335447985,0.22917640764076075,0.9750447040026395,0.30025581554607583
772,1.212950312826458,0.23579057198655498,0.8999694212317711,0.22944208669352223,0.9754247880809128,0.30057440010515657
773,1.213938990622702,0.23604105923089896,0.8994903933216187,0.2297077657462837,0.9758021424925357,0.3008929846642373
774,1.214922211283048,0.23629154647524295,0.8990184956830576,0.2299734447990452,0.9761766568177584,0.301211569223318
775,1.2158998195542514,0.2365420337195869,0.8985536737853421,0.2302391238518067,0.9765482214400761,0.3015301537823987
776,1.2168716613788604,0.23679252096393089,0.8980958726912344,0.23050480290456818,0.9769167275468376,0.3018487383414794
777,1.2178375838962472,0.23704300820827487,0.8976450370501571,0.23077048195732966,0.9772820671298063,0.30216732290056014
778,1.2187974354435762,0.23729349545261882,0.8972011110915301,0.23103616101009114,0.9776441329856755,0.3024859074596409
779,1.2197510655567005,0.2375439826969628,0.8967640386182927,0.23130184006285262,0.9780028187165327,0.3028044920187216
780,1.220698324970991,0.23779446994130676,0.8963337630006142,0.23156751911561413,0.9783580187302813,0.3031230765778023
781,1.2216390656221041,0.23804495718565075,0.8959102271697907,0.2318331981683756,0.9787096282410143,0.30344166113688303
782,1.222573140646676,0.23829544442999473,0.8954933736123305,0.2320988772211371,0.9790575432693419,0.3037602456959637
783,1.2235004043829552,0.23854593167433868,0.8950831443642321,0.23236455627389857,0.9794016606426776,0.30407883025504445
784,1.2244207123713733,0.23879641891868267,0.8946794810054508,0.23263023532666005,0.9797418779954763,0.3043974148141252
785,1.225333921355047,0.23904690616302662,0.8942823246545583,0.23289591437942156,0.9800780937694317,0.30471599937320587
786,1.2262398892802204,0.2392973934073706,0.8938916159635956,0.23316159343218304,0.9804102072136297,0.3050345839322866
787,1.2271384752966414,0.2395478806517146,0.8935072951131189,0.23342727248494452,0.9807381183846586,0.30535316849136734
788,1.2280295397578822,0.23979836789605855,0.8931293018074398,0.233692951537706,0.9810617281466802,0.305671753050448
789,1.2289129442215916,0.24004885514040253,0.8927575752700613,0.2339586305904675,0.9813809381714553,0.30599033760952876
790,1.229788551449693,0.24029934238474648,0.8923920542393123,0.234224309643229,0.9816956509383331,0.3063089221686095
791,1.2306562254085178,0.24054982962909047,0.8920326769641738,0.23448998869599047,0.9820057697341977,0.3066275067276902
792,1.2315158312688852,0.24080031687343445,0.8916793812003049,0.23475566774875195,0.9823111986533766,0.3069460912867709
793,1.232367235406117,0.2410508041177784,0.8913321042062692,0.23502134680151343,0.9826118425975086,0.30726467584585165
794,1.2332103054000016,0.2413012913621224,0.8909907827399559,0.23528702585427494,0.9829076072753753,0.30758326040493233
795,1.234044910034695,0.24155177860646637,0.8906553530552015,0.23555270490703642,0.9831983992026941,0.30790184496401307
796,1.2348709192985687,0.24180226585081033,0.8903257508986097,0.2358183839597979,0.9834841257018738,0.3082204295230938
797,1.2356882043840038,0.2420527530951543,0.8900019115065733,0.23608406301255938,0.9837646949017327,0.3085390140821745
798,1.2364966376871243,0.24230324033949827,0.8896837696024954,0.23634974206532086,0.9840400157371838,0.3088575986412552
799,1.237296092807482,0.24255372758384225,0.8893712593942069,0.23661542111808237,0.9843099979488807,0.30917618320033596
800,1.2380864445476827,0.24280421482818623,0.8890643145715926,0.23688110017084385,0.9845745520828301,0.30949476775941664
801,1.2388675689129651,0.2430547020725302,0.8887628683044112,0.23714677922360533,0.984833589489971,0.3098133523184974
802,1.2396393431107204,0.24330518931687417,0.8884668532403178,0.2374124582763668,0.98508702232572,0.3101319368775781
803,1.2404016455499662,0.24355567656121813,0.8881762015030913,0.23767813732912832,0.9853347635494794,0.3104505214366588
804,1.2411543558407663,0.2438061638055621,0.8878908446910571,0.2379438163818898,0.9855767269241197,0.31076910599573954
805,1.2418973547935988,0.2440566510499061,0.8876107138757158,0.23820949543465128,0.9858128270154224,0.3110876905548202
806,1.242630524418679,0.24430713829425005,0.8873357396005704,0.23847517448741276,0.9860429791914975,0.31140627511390095
807,1.243353747925228,0.24455762553859403,0.8870658518801561,0.23874085354017424,0.9862670996221653,0.3117248596729817
808,1.2440669097206958,0.24480811278293801,0.8868009801992682,0.23900653259293575,0.9864851052783101,0.3120434442320624
809,1.2447698954099349,0.24505860002728197,0.8865410535123955,0.23927221164569723,0.9866969139312036,0.3123620287911431
810,1.2454625917943274,0.24530908727162595,0.8862860002433496,0.2395378906984587,0.9869024441517984,0.31268061335022385
811,1.2461448868708653,0.2455595745159699,0.8860357482850982,0.2398035697512202,0.9871016153099926,0.3129991979093045
812,1.246816669831183,0.2458100617603139,0.8857902249997939,0.24006924880398167,0.9872943475738649,0.31331778246838526
813,1.2474778310605488,0.24606054900465787,0.8855493572190087,0.24033492785674318,0.9874805619088853,0.313636367027466
814,1.2481282621368035,0.24631103624900183,0.8853130712441626,0.24060060690950466,0.987660180077094,0.3139549515865467
815,1.248767855829264,0.2465615234933458,0.8850812928471535,0.24086628596226614,0.987833124636256,0.3142735361456274
816,1.249396506097577,0.24681201073768977,0.8848539472711848,0.24113196501502762,0.9879993189389891,0.31459212070470816
817,1.2500141080905278,0.24706249798203375,0.8846309592317908,0.24139764406778913,0.9881586871318648,0.31491070526378884
818,1.2506205581448155,0.24731298522637774,0.8844122529180604,0.2416633231205506,0.988311154154486,0.3152292898228696
819,1.251215753783775,0.2475634724707217,0.8841977519940551,0.2419290021733121,0.9884566457385373,0.3155478743819503
820,1.2517995937160673,0.24781395971506567,0.8839873796004261,0.24219468122607357,0.9885950884068124,0.315866458941031
821,1.25237197783432,0.24806444695940966,0.8837810583562237,0.24246036027883505,0.9887264094722172,0.31618504350011173
822,1.252932807213736,0.2483149342037536,0.8835787103609041,0.24272603933159656,0.9888505370367504,0.31650362805919247
823,1.2534819841106557,0.2485654214480976,0.8833802571965272,0.24299171838435804,0.9889673999904586,0.31682221261827315
824,1.2540194119610832,0.24881590869244155,0.8831856199301501,0.24325739743711952,0.989076928010372,0.3171407971773539
825,1.2545449953791723,0.24906639593678553,0.8829947191164101,0.243523076489881,0.9891790515594161,0.3174593817364346
826,1.2550586401556763,0.24931688318112952,0.8828074748003014,0.24378875554264248,0.9892737018853024,0.3177779662955153
827,1.2555602532563583,0.24956737042547347,0.8826238065201403,0.244054434595404,0.989360811019398,0.31809655085459604
828,1.2560497428203654,0.24981785766981746,0.8824436333107196,0.24432011364816547,0.989440311775575,0.3184151354136768
829,1.2565270181585646,0.2500683449141614,0.8822668737066544,0.24458579270092695,0.9895121377490381,0.31873371997275746
830,1.256991989751844,0.25031883215850537,0.8820934457459086,0.24485147175368843,0.9895762233151341,0.3190523045318382
831,1.2574445692493803,0.2505693194028494,0.8819232669735153,0.24511715080644994,0.9896325036281427,0.31937088909091893
832,1.2578846694668657,0.25081980664719333,0.8817562544454761,0.24538282985921142,0.9896809146200451,0.3196894736499996
833,1.2583122043847073,0.25107029389153734,0.8815923247328475,0.2456485089119729,0.9897213929992774,0.32000805820908035
834,1.258727089146185,0.2513207811358813,0.8814313939260079,0.24591418796473438,0.9897538762494655,0.32032664276816103
835,1.2591292400555822,0.25157126838022525,0.881273377639107,0.24617986701749586,0.9897783026281392,0.32064522732724177
836,1.259518574576279,0.2518217556245692,0.8811181910146948,0.24644554607025737,0.9897946111654347,0.3209638118863225
837,1.2598950113288148,0.25207224286891317,0.88096574872853,0.24671122512301885,0.9898027416627743,0.3212823964454032
838,1.2602584700889192,0.2523227301132572,0.8808159649945635,0.24697690417578033,0.9898026346915338,0.3216009810044839
839,1.2606088717855075,0.2525732173576012,0.8806687535701004,0.2472425832285418,0.9897942315916919,0.32191956556356466
840,1.2609461384986502,0.25282370460194514,0.880524027761135,0.2475082622813033,0.9897774744704652,0.32223815012264534
841,1.261270193457508,0.2530741918462891,0.8803817004278583,0.2477739413340648,0.9897523062009266,0.3225567346817261
842,1.261580961038237,0.25332467909063305,0.8802416839903383,0.24803962038682628,0.989718670420609,0.3228753192408068
843,1.2618783667618638,0.253575166334977,0.8801038904343688,0.24830529943958776,0.9896765115300964,0.3231939037998875
844,1.2621623372921333,0.253825653579321,0.8799682313174875,0.24857097849234924,0.9896257746915971,0.32351248835896823
845,1.2624328004333252,0.254076140823665,0.8798346177751595,0.24883665754511075,0.9895664058275073,0.32383107291804897
846,1.2626896851280394,0.254326628068009,0.8797029605271276,0.24910233659787223,0.9894983516189583,0.32414965747712965
847,1.2629329214549605,0.25457711531235294,0.8795731698839245,0.2493680156506337,0.9894215595043507,0.3244682420362104
848,1.2631624406265851,0.2548276025566969,0.8794451557535461,0.2496336947033952,0.9893359776778778,0.3247868265952911
849,1.2633781749869315,0.25507808980104085,0.8793188276482866,0.24989937375615667,0.9892415550880346,0.3251054111543718
850,1.263580058009212,0.2553285770453848,0.87919409469173,0.2501650528089182,0.9891382414361156,0.32542399571345254
851,1.2637680242934881,0.2555790642897288,0.8790708656258982,0.25043073186167963,0.9890259871747006,0.3257425802725333
852,1.2639420095642913,0.25582955153407283,0.8789490488185538,0.25069641091444117,0.9889047435061277,0.32606116483161396
853,1.264101950668223,0.2560800387784168,0.8788285522706553,0.2509620899672026,0.9887744623809582,0.3263797493906947
854,1.2642477855715295,0.25633052602276074,0.8787092836239622,0.25122776901996413,0.988635096496428,0.32669833394977543
855,1.264379453357646,0.2565810132671047,0.8785911501687893,0.2514934480727256,0.9884865992948879,0.3270169185088561
856,1.264496894224722,0.25683150051144865,0.8784740588519092,0.2517591271254871,0.9883289249622365,0.32733550306793685
857,1.2646000494831182,0.25708198775579266,0.8783579162845961,0.2520248061782486,0.98816202842634,0.3276540876270176
858,1.2646888615528817,0.2573324750001366,0.8782426287508147,0.25229048523101005,0.9879858653554444,0.32797267218609827
859,1.2647632739611954,0.25758296224448063,0.878128102215549,0.2525561642837716,0.9878003921565766,0.328291256745179
860,1.2648232313398051,0.2578334494888246,0.8780142423332713,0.252821843336533,0.9876055659739377,0.32860984130425974
861,1.2648686794224238,0.25808393673316854,0.8779009544565429,0.25308752238929455,0.9874013446872859,0.3289284258633404
862,1.2648995650421107,0.2583344239775125,0.8777881436447562,0.253353201442056,0.9871876869103119,0.32924701042242116
863,1.2649158361286306,0.25858491122185645,0.8776757146730023,0.2536188804948175,0.9869645519890053,0.3295655949815019
864,1.2649174417057905,0.25883539846620046,0.8775635720410715,0.253884559547579,0.986731900000012,0.3298841795405826
865,1.2649043318887514,0.2590858857105444,0.8774516199825826,0.2541502386003405,0.9864896917489844,0.3302027640996633
866,1.2648764578813225,0.25933637295488843,0.8773397624742364,0.25441591765310195,0.9862378887689244,0.330521348658744
867,1.264833771973232,0.2595868601992324,0.8772279032451908,0.25468159670586343,0.9859764533185171,0.33083993321782473
868,1.2647762275373744,0.25983734744357634,0.8771159457865613,0.2549472757586249,0.9857053483804591,0.33115851777690547
869,1.264703779027044,0.2600878346879203,0.8770037933610351,0.2552129548113864,0.9854245376597766,0.33147710233598615
870,1.2646163819731384,0.2603383219322643,0.8768913490126057,0.25547863386414793,0.9851339855821406,0.3317956868950669
871,1.2645139929813511,0.26058880917660826,0.8767785155764206,0.25574431291690936,0.9848336572921716,0.3321142714541476
872,1.2643965697293356,0.26083929642095227,0.8766651956887375,0.2560099919696709,0.9845235186517406,0.3324328560132283
873,1.2642640709638582,0.2610897836652962,0.876551291796995,0.25627567102243237,0.9842035362382598,0.33275144057230904
874,1.2641164564979208,0.2613402709096402,0.8764367061699858,0.25654135007519385,0.9838736773429728,0.3330700251313898
875,1.2639536872078765,0.26159075815398414,0.8763213409081375,0.25680702912795533,0.9835339099692324,0.33338860969047046
876,1.2637757250305166,0.2618412453983281,0.8762050979538937,0.2570727081807168,0.9831842028307768,0.3337071942495512
877,1.263582532960141,0.2620917326426721,0.876087879102195,0.2573383872334783,0.9828245253499978,0.33402577880863193
878,1.2633740750456153,0.26234221988701606,0.8759695860110577,0.2576040662862398,0.9824548476562053,0.3343443633677126
879,1.263150316387401,0.26259270713136007,0.8758501202122467,0.2578697453390013,0.9820751405838836,0.33466294792679335
880,1.2629112231345738,0.262843194375704,0.8757293831220407,0.25813542439176274,0.9816853756709447,0.3349815324858741
881,1.2626567624818217,0.263093681620048,0.875607276052088,0.25840110344452427,0.9812855251569744,0.33530011704495477
882,1.2623869026664245,0.26334416886439194,0.8754837002203463,0.2586667824972857,0.9808755619814755,0.3356187016040355
883,1.262101612965217,0.26359465610873595,0.8753585567621115,0.25893246155004723,0.9804554597821025,0.33593728616311624
884,1.2618008636915345,0.2638451433530799,0.8752317467411259,0.2591981406028087,0.9800251928928962,0.3362558707221969
885,1.2614846261921406,0.2640956305974239,0.8751031711607653,0.2594638196555702,0.9795847363425084,0.33657445528127766
886,1.2611528728441372,0.26434611784176787,0.8749727309753043,0.2597294987083317,0.9791340658524249,0.3368930398403584
887,1.2608055770518602,0.2645966050861118,0.8748403271012563,0.25999517776109315,0.9786731578351832,0.3372116243994391
888,1.2604427132437543,0.2648470923304558,0.8747058604287831,0.2602608568138547,0.9782019893925855,0.3375302089585198
889,1.2600642568692353,0.26509757957479974,0.8745692318331766,0.2605265358666161,0.9777205383139068,0.33784879351760055
890,1.2596701843955327,0.26534806681914375,0.8744303421864033,0.26079221491937765,0.9772287830740981,0.33816737807668124
891,1.25926047330452,0.2655985540634877,0.8742890923687153,0.2610578939721391,0.9767267028319883,0.33848596263576197
892,1.2588351020895219,0.2658490413078317,0.8741453832803219,0.2613235730249006,0.9762142774284766,0.3388045471948427
893,1.2583940502521125,0.26609952855217567,0.8739991158531191,0.2615892520776621,0.9756914873847248,0.3391231317539234
894,1.257937298298895,0.2663500157965196,0.8738501910624751,0.2618549311304236,0.9751583139003445,0.3394417163130041
895,1.2574648277382634,0.2666005030408636,0.8736985099390696,0.26212061018318505,0.974614738851578,0.3397603008720848
896,1.2569766210771502,0.2668509902852076,0.8735439735807823,0.26238628923594653,0.9740607447894772,0.34007888543116555
897,1.2564726618177624,0.26710147752955155,0.8733864831646312,0.26265196828870807,0.9734963149380786,0.3403974699902463
898,1.2559529344542928,0.26735196477389556,0.8732259399587541,0.2629176473414695,0.9729214331925715,0.34071605454932696
899,1.2554174244696252,0.2676024520182395,0.8730622453344334,0.26318332639423103,0.9723360841174644,0.3410346391084077
900,1.2548661183320189,0.26785293926258347,0.872895300778161,0.26344900544699246,0.9717402529447474,0.34135322366748844
901,1.2542990034917796,0.2681034265069274,0.8727250079037393,0.263714684499754,0.9711339255720493,0.3416718082265691
902,1.2537160683779147,0.2683539137512714,0.8725512684644188,0.2639803635525155,0.9705170885607891,0.34199039278564985
903,1.2531173023947753,0.2686044009956154,0.8723739843650623,0.26424604260527695,0.9698897291343291,0.3423089773447306
904,1.2525026959186794,0.26885488823995934,0.872193057674346,0.26451172165803843,0.9692518351761169,0.3426275619038113
905,1.2518722402945262,0.26910537548430336,0.8720083906369788,0.2647774007107999,0.9686033952278261,0.342946146462892
906,1.2512259278323876,0.2693558627286473,0.8718198856859498,0.26504307976356145,0.9679443984874958,0.34326473102197275
907,1.2505637518040924,0.26960634997299127,0.8716274454547972,0.2653087588163229,0.9672748348076596,0.34358331558105343
908,1.2498857064397917,0.2698568372173352,0.8714309727898911,0.2655744378690844,0.9665946946934773,0.34390190014013416
909,1.2491917869245093,0.2701073244616792,0.8712303707627365,0.26584011692184584,0.965903969300855,0.3442204846992149
910,1.248481989394682,0.2703578117060232,0.871025542682286,0.2661057959746074,0.9652026504345685,0.3445390692582956
911,1.2477563109346774,0.2706082989503672,0.8708163921072649,0.26637147502736885,0.9644907305463749,0.3448576538173763
912,1.247014749573307,0.27085878619471115,0.8706028228585,0.26663715408013033,0.9637682027331262,0.34517623837645706
913,1.2462573042803153,0.2711092734390551,0.8703847390312579,0.2669028331328918,0.9630350607348731,0.34549482293553774
914,1.2454839749628601,0.27135976068339906,0.8701620450075815,0.2671685121856533,0.9622912989329677,0.3458134074946185
915,1.2446947624619775,0.271610247927743,0.8699346454686282,0.26743419123841483,0.9615369123481604,0.3461319920536992
916,1.2438896685490315,0.27186073517208703,0.8697024454070027,0.26769987029117626,0.9607718966386918,0.3464505766127799
917,1.24306869592215,0.272111222416431,0.8694653501390855,0.2679655493439378,0.9599962480983796,0.34676916117186063
918,1.242231848202644,0.272361709660775,0.8692232653173526,0.2682312283966992,0.9592099636547016,0.34708774573094137
919,1.2413791299314185,0.27261219690511895,0.8689760969426822,0.26849690744946075,0.9584130408668733,0.34740633029002205
920,1.2405105465653596,0.2728626841494629,0.8687237513766497,0.26876258650222223,0.9576054779239185,0.3477249148491028
921,1.2396261044737165,0.27311317139380686,0.8684661353538046,0.2690282655549837,0.956787273642739,0.3480434994081835
922,1.2387258109344637,0.2733636586381508,0.8682031559939288,0.2692939446077452,0.955958427466175,0.3483620839672642
923,1.2378096741306504,0.27361414588249483,0.8679347208142725,0.2695596236605067,0.9551189394610613,0.34868066852634494
924,1.2368777031467353,0.27386463312683884,0.8676607377417667,0.2698253027132682,0.9542688103162789,0.3489992530854256
925,1.2359299079649066,0.2741151203711828,0.8673811151252069,0.27009098176602964,0.9534080413408,0.34931783764450636
926,1.2349662994613901,0.27436560761552675,0.8670957617474093,0.2703566608187912,0.952536634461728,0.3496364222035871
927,1.2339868894027368,0.2746160948598707,0.8668045868373329,0.2706223398715526,0.9516545922223313,0.3499550067626678
928,1.2329916904421043,0.27486658210421466,0.8665075000821679,0.27088801892431413,0.9507619177800699,0.3502735913217485
929,1.2319807161155167,0.2751170693485587,0.8662044116393869,0.2711536979770756,0.9498586149046188,0.35059217588082925
930,1.2309539808381145,0.27536755659290263,0.8658952321487546,0.2714193770298371,0.948944687975882,0.35091076043990993
931,1.229911499900387,0.27561804383724664,0.8655798727442978,0.2716850560825986,0.9480201419820031,0.35122934499899067
932,1.2288532894643924,0.2758685310815906,0.8652582450662275,0.27195073513536006,0.9470849825173663,0.3515479295580714
933,1.2277793665599612,0.27611901832593455,0.864930261272816,0.27221641418812154,0.9461392157805931,0.3518665141171521
934,1.2266897490808877,0.2763695055702785,0.8645958340522232,0.272482093240883,0.9451828485725313,0.3521850986762328
935,1.2255844557811029,0.27661999281462246,0.8642548766342698,0.27274777229364455,0.9442158882942375,0.35250368323531356
936,1.2244635062708367,0.2768704800589665,0.8639073028021574,0.273013451346406,0.9432383429449519,0.35282226779439424
937,1.2233269210127655,0.2771209673033105,0.8635530269041297,0.2732791303991675,0.9422502211200657,0.353140852353475
938,1.2221747213181382,0.27737145454765444,0.8631919638650747,0.273544809451929,0.9412515320090826,0.3534594369125557
939,1.2210069293428978,0.2776219417919984,0.8628240291980652,0.2738104885046905,0.9402422853935709,0.3537780214716364
940,1.2198235680837783,0.27787242903634235,0.8624491390158348,0.27407616755745196,0.9392224916451078,0.35409660603071713
941,1.2186246613743947,0.2781229162806863,0.8620672100421857,0.27434184661021344,0.9381921617232197,0.35441519058979787
942,1.217410233881312,0.2783734035250303,0.8616781596233303,0.2746075256629749,0.937151307173309,0.35473377514887855
943,1.2161803111001013,0.27862389076937427,0.861281905739158,0.2748732047157364,0.936099940124574,0.3550523597079593
944,1.2149349193513836,0.2788743780137183,0.8608783670144305,0.2751388837684979,0.9350380732879249,0.35537094426704
945,1.2136740857768542,0.27912486525806224,0.8604674627299005,0.2754045628212594,0.9339657199538859,0.3556895288261207
946,1.2123978383352931,0.2793753525024062,0.8600491128333517,0.2756702418740209,0.9328828939904906,0.35600811338520144
947,1.2111062057985615,0.27962583974675015,0.8596232379505585,0.2759359209267824,0.9317896098411687,0.3563266979442822
948,1.2097992177475825,0.2798763269910941,0.8591897593961626,0.27620159997954385,0.9306858825226236,0.35664528250336286
949,1.2084769045683048,0.2801268142354381,0.858748599184466,0.27646727903230534,0.9295717276227006,0.3569638670624436
950,1.2071392974476551,0.2803773014797821,0.8582996800401349,0.2767329580850668,0.9284471612982447,0.35728245162152433
951,1.2057864283694677,0.2806277887241261,0.8578429254088152,0.2769986371378283,0.9273122002729509,0.357601036180605
952,1.2044183301104068,0.28087827596847004,0.8573782594676574,0.2772643161905898,0.9261668618352027,0.35791962073968575
953,1.2030350362358668,0.281128763212814,0.856905607135747,0.27752999524335126,0.9250111638359022,0.35823820529876643
954,1.2016365810958618,0.28137925045715795,0.8564248940844386,0.27779567429611274,0.9238451246862873,0.35855678985784717
955,1.2002229998208944,0.28162973770150196,0.8559360467475935,0.2780613533488743,0.9226687633557439,0.3588753744169279
956,1.1987943283178135,0.2818802249458459,0.8554389923317187,0.27832703240163575,0.9214820993696003,0.3591939589760086
957,1.1973506032656525,0.2821307121901899,0.8549336588260013,0.27859271145439723,0.9202851528069177,0.3595125435350893
958,1.1958918621114538,0.2823811994345339,0.8544199750122401,0.2788583905071587,0.919077944298265,0.35983112809417006
959,1.1944181430660747,0.28263168667887784,0.8538978704746749,0.2791240695599202,0.9178604950234853,0.36014971265325074
960,1.1929294850999834,0.2828821739232218,0.8533672756097026,0.2793897486126817,0.91663282670945,0.3604682972123315
961,1.1914259279390276,0.28313266116756575,0.8528281216354886,0.27965542766544316,0.9153949616278014,0.3607868817714122
962,1.1899075120602005,0.28338314841190976,0.8522803406014632,0.27992110671820464,0.9141469225926838,0.3611054663304929
963,1.1883742786873797,0.28363363565625377,0.8517238653977087,0.2801867857709661,0.9128887329584623,0.36142405088957363
964,1.1868262697870553,0.2838841229005977,0.8511586297642281,0.28045246482372765,0.9116204166174307,0.36174263544865437
965,1.1852635280640387,0.2841346101449417,0.8505845683000973,0.28071814387648913,0.9103419979975074,0.36206122000773505
966,1.1836860969571568,0.28438509738928563,0.8500016164725022,0.2809838229292506,0.9090535020599151,0.3623798045668158
967,1.1820940206349309,0.2846355846336296,0.8494097106256503,0.2812495019820121,0.9077549542968533,0.3626983891258965
968,1.1804873439912338,0.2848860718779736,0.8488087879895643,0.2815151810347736,0.9064463807291554,0.3630169736849772
969,1.1788661126409374,0.28513655912231756,0.8481987866887503,0.28178086008753506,0.9051278079039312,0.36333555824405794
970,1.1772303729155371,0.28538704636666157,0.8475796457507404,0.28204653914029654,0.9037992628921996,0.3636541428031387
971,1.1755801718587633,0.2856375336110055,0.8469513051145098,0.282312218193058,0.9024607732865055,0.36397272736221936
972,1.1739155572221742,0.2858880208553495,0.8463137056387634,0.2825778972458195,0.9011123671985241,0.3642913119213001
973,1.1722365774607326,0.28613850809969343,0.8456667891100936,0.28284357629858103,0.8997540732566507,0.36460989648038084
974,1.1705432817283663,0.2863889953440374,0.8450104982510066,0.2831092553513425,0.8983859206035797,0.3649284810394615
975,1.1688357198735089,0.2866394825883814,0.8443447767278143,0.283374934404104,0.8970079388938633,0.36524706559854225
976,1.1671139424346277,0.2868899698327254,0.8436695691583921,0.2836406134568655,0.8956201582914639,0.365565650157623
977,1.165378000635731,0.28714045707706937,0.8429848211198014,0.28390629250962696,0.8942226094672838,0.36588423471670367
978,1.1636279463818573,0.2873909443214133,0.8422904791557739,0.28417197156238844,0.892815323596687,0.3662028192757844
979,1.161863832254553,0.2876414315657573,0.8415864907840575,0.2844376506151499,0.8913983323570037,0.36652140383486514
980,1.160085711507326,0.28789191881010123,0.8408728045036206,0.2847033296679114,0.8899716679250179,0.3668399883939458
981,1.1582936380610875,0.28814240605444524,0.8401493698017171,0.2849690087206729,0.8885353629744428,0.36715857295302656
982,1.1564876664995725,0.2883928932987892,0.8394161371608072,0.28523468777343436,0.8870894506733806,0.36747715751210724
983,1.1546678520647444,0.2886433805431332,0.8386730580653347,0.2855003668261959,0.8856339646817638,0.367795742071188
984,1.152834250652185,0.28889386778747717,0.8379200850083577,0.2857660458789574,0.8841689391487857,0.3681143266302687
985,1.150986918806458,0.2891443550318211,0.8371571714980359,0.28603172493171886,0.8826944087103109,0.3684329111893494
986,1.1491259137164709,0.2893948422761651,0.8363842720639676,0.28629740398448034,0.8812104084862705,0.36875149574843014
987,1.1472512932107986,0.28964532952050903,0.8356013422633773,0.2865630830372418,0.8797169740780452,0.3690700803075109
988,1.145363115753009,0.28989581676485304,0.8348083386871582,0.2868287620900033,0.8782141415658258,0.36938866486659155
989,1.1434614404369599,0.29014630400919705,0.8340052189657583,0.2870944411427648,0.8767019475059625,0.3697072494256723
990,1.1415463269820805,0.290396791253541,0.8331919417749184,0.28736012019552626,0.8751804289282945,0.370025833984753
991,1.1396178357286346,0.29064727849788496,0.8323684668412544,0.28762579924828774,0.8736496233334654,0.3703444185438337
992,1.1376760276329707,0.2908977657422289,0.8315347549476902,0.2878914783010493,0.872109568690217,0.37066300310291445
993,1.1357209642627477,0.2911482529865729,0.8306907679387306,0.28815715735381076,0.8705603034326748,0.3709815876619952
994,1.1337527077921474,0.2913987402309169,0.8298364687255829,0.28842283640657224,0.8690018664576059,0.37130017222107586
995,1.1317713209970686,0.29164922747526084,0.8289718212911181,0.2886885154593337,0.8674342971216664,0.3716187567801566
996,1.1297768672503021,0.29189971471960485,0.8280967906946805,0.2889541945120952,0.8658576352386306,0.37193734133923734
997,1.1277694105166913,0.2921502019639488,0.827211343076732,0.2892198735648567,0.8642719210766002,0.372255925898318
998,1.1257490153482677,0.29240068920829276,0.826315445663346,0.28948555261761816,0.8626771953551987,0.37257451045739876
999,1.1237157468793793,0.2926511764526367,0.8254090667705328,0.28975123167037964,0.8610734992427438,0.3728930950164795


==> visu/tikz_csvs_diagonal_force/hist_1e-07/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00023,0.09724290668964386,0.05281335115432739,0.09516303986310959
1,1,00089,0.058253929018974304,0.027352100238204002,0.0792430192232132
2,2,00045,0.060161106288433075,0.04568106308579445,0.08666800707578659
3,3,00067,0.10105852782726288,0.09930211305618286,0.15953972935676575
4,4,00100,0.028591332957148552,0.02522186189889908,0.06103385239839554
5,5,00034,0.06390149146318436,0.039487048983573914,0.06913403421640396
6,6,00078,0.05807812511920929,0.041142914444208145,0.07126937061548233
7,7,00056,0.056894317269325256,0.03040185570716858,0.06293739378452301
8,8,00001,0.0724959746003151,0.04331812635064125,0.08944549411535263
9,9,00012,0.07722015678882599,0.053870126605033875,0.10292230546474457


==> visu/tikz_csvs_diagonal_force/hist_1e-07/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,4.101621160784715,0.028591332957148552,14.628495666667233,0.02522186189889908,11.558049002435832,0.06103385239839554
1,4.11530656539795,0.028663872691753273,14.681110174022793,0.025296016304461925,11.594461009922215,0.061132456879835345
2,4.129041562367696,0.02873641242635799,14.733633828086028,0.025370170710024773,11.630757642421155,0.06123106136127516
3,4.142827097522147,0.02880895216096271,14.786064678248849,0.02544432511558762,11.66693744132377,0.061329665842714966
4,4.156664124396652,0.028881491895567428,14.838400774563048,0.025518479521150463,11.7029989536507,0.06142827032415478
5,4.1705536041250175,0.02895403163017215,14.890640167833054,0.02559263392671331,11.738940732152727,0.061526874805594586
6,4.184496505328413,0.029026571364776866,14.942780909708233,0.025666788332276157,11.774761335410371,0.0616254792870344
7,4.198493804001952,0.029099111099381587,14.994821052774824,0.025740942737839004,11.810459327932577,0.06172408376847421
8,4.212546483398884,0.029171650833986304,15.046758650647359,0.02581509714340185,11.846033280254385,0.06182268824991402
9,4.2266555339124645,0.029244190568591025,15.098591758059706,0.0258892515489647,11.881481769033606,0.06192129273135383
10,4.240821952955473,0.029316730303195742,15.150318430955686,0.025963405954527546,11.916803377146483,0.06201989721279364
11,4.255046744837403,0.029389270037800463,15.201936726579206,0.026037560360090393,11.951996693782364,0.06211850169423345
12,4.269330920639321,0.02946180977240518,15.253444703564002,0.026111714765653236,11.987060314537311,0.06221710617567326
13,4.283675498086413,0.0295343495070099,15.304840422022952,0.026185869171216083,12.021992841506684,0.06231571065711307
14,4.29808150141823,0.029606889241614618,15.356121943636904,0.02626002357677893,12.056792883376678,0.062414315138552875
15,4.312549961256622,0.02967942897621934,15.407287331743122,0.026334177982341778,12.091459055514816,0.06251291961999268
16,4.327081914471397,0.029751968710824056,15.458334651423275,0.026408332387904625,12.125989980059337,0.0626115241014325
17,4.341678404043695,0.029824508445428777,15.509261969590986,0.026482486793467472,12.160384286007519,0.06271012858287231
18,4.3563404789271045,0.029897048180033494,15.560067355078978,0.02655664119903032,12.19464060930296,0.06280873306431212
19,4.371069193906519,0.029969587914638215,15.610748878725731,0.026630795604593166,12.228757592921696,0.06290733754575192
20,4.385865609454754,0.030042127649242932,15.661304613461791,0.02670495001015601,12.262733886957276,0.06300594202719174
21,4.400730791586944,0.030114667383847653,15.711732634395574,0.026779104415718857,12.296568148704665,0.06310454650863155
22,4.415665811712704,0.03018720711845237,15.762031018898776,0.026853258821281704,12.330259042743098,0.06320315099007136
23,4.430671746486116,0.03025974685305709,15.812197846691365,0.02692741322684455,12.363805241017754,0.06330175547151116
24,4.445749677653521,0.030332286587661808,15.862231199926143,0.027001567632407398,12.397205422920322,0.06340035995295099
25,4.460900691899122,0.03040482632226653,15.91212916327286,0.027075722037970245,12.43045827536841,0.06349896443439079
26,4.476125880688458,0.030477366056871246,15.961889824001961,0.027149876443533092,12.46356249288383,0.0635975689158306
27,4.491426340109733,0.030549905791475967,16.011511272067885,0.027224030849095936,12.49651677766972,0.0636961733972704
28,4.506803170713005,0.030622445526080684,16.06099160019196,0.027298185254658783,12.5293198396865,0.06379477787871021
29,4.522257477347292,0.030694985260685405,16.110328903944875,0.02737233966022163,12.56197039672668,0.06389338236015003
30,4.537790368995584,0.030767524995290122,16.159521281828763,0.027446494065784477,12.594467174488457,0.06399198684158984
31,4.5534029586077835,0.030840064729894843,16.20856683535889,0.027520648471347324,12.626808906648208,0.06409059132302965
32,4.569096362931595,0.03091260446449956,16.257463669144933,0.02759480287691017,12.658994334931752,0.06418919580446945
33,4.584871702341397,0.03098514419910428,16.306209890971836,0.027668957282473018,12.691022209184432,0.06428780028590927
34,4.600730100665092,0.031057683933708998,16.354803611880342,0.027743111688035865,12.722891287440008,0.06438640476734908
35,4.616672685008969,0.03113022366831372,16.403242946247076,0.027817266093598712,12.754600335988396,0.06448500924878889
36,4.632700585580605,0.031202763402918436,16.451526011864285,0.027891420499161556,12.786148129442159,0.0645836137302287
37,4.648814935509815,0.03127530313752316,16.499650930019193,0.027965574904724403,12.817533450801836,0.06468221821166852
38,4.665016870667677,0.03134784287212788,16.54761582557295,0.02803972931028725,12.848755091520026,0.06478082269310832
39,4.681307529483654,0.03142038260673259,16.595418827039303,0.028113883715850097,12.879811851564348,0.06487942717454813
40,4.697688052760861,0.03149292234133731,16.643058066662775,0.028188038121412944,12.910702539479095,0.06497803165598794
41,4.71415958348943,0.03156546207594203,16.69053168049663,0.02826219252697579,12.941425972445751,0.06507663613742774
42,4.730723266658101,0.031638001810546754,16.737837808480357,0.02833634693253864,12.971980976342273,0.06517524061886756
43,4.747380249063965,0.031710541545151474,16.784974594516928,0.028410501338101482,13.002366385801134,0.06527384510030737
44,4.764131679120447,0.03178308127975619,16.831940186549605,0.02848465574366433,13.032581044266212,0.06537244958174718
45,4.78097870666355,0.03185562101436091,16.878732736638515,0.028558810149227176,13.062623804048417,0.06547105406318698
46,4.797922482756323,0.03192816074896563,16.92535040103681,0.028632964554790023,13.092493526380117,0.0655696585446268
47,4.814964159491691,0.03200070048357034,16.971791340266584,0.02870711896035287,13.122189081468328,0.06566826302606661
48,4.832104889793571,0.032073240218175064,17.01805371919441,0.028781273365915717,13.15170934854674,0.06576686750750642
49,4.849345827216352,0.032145779952779785,17.0641357071066,0.028855427771478565,13.18105321592648,0.06586547198894623
50,4.866688125742767,0.032218319687384506,17.110035477784194,0.02892958217704141,13.21021958104568,0.06596407647038605
51,4.884132939580171,0.032290859421989226,17.15575120957758,0.029003736582604255,13.239207350517804,0.06606268095182585
52,4.901681422955269,0.03236339915659394,17.201281085480886,0.029077890988167102,13.268015440178818,0.06616128543326566
53,4.919334729907306,0.03243593889119866,17.246623293206078,0.02915204539372995,13.296642775133089,0.06625988991470547
54,4.937094014079768,0.03250847862580338,17.29177602525676,0.029226199799292796,13.325088289798119,0.06635849439614527
55,4.954960428510616,0.0325810183604081,17.336737479001748,0.029300354204855644,13.353350927948032,0.0664570988775851
56,4.972935125421074,0.032653558095012816,17.381505856748337,0.02937450861041849,13.38142964275588,0.0665557033590249
57,4.991019256003048,0.03272609782961754,17.42607936581536,0.029448663015981338,13.409323396834743,0.06665430784046471
58,5.009213970205121,0.03279863756422226,17.470456218605985,0.02952281742154418,13.437031162277632,0.06675291232190451
59,5.027520416517265,0.03287117729882698,17.514634632680234,0.02959697182710703,13.464551920696174,0.06685151680334434
60,5.045939741754208,0.03294371703343169,17.558612830827364,0.029671126232669875,13.491884663258112,0.06695012128478414
61,5.064473090837567,0.03301625676803641,17.602389041137915,0.029745280638232723,13.51902839072364,0.06704872576622395
62,5.0831216065767055,0.033088796502641134,17.64596149707564,0.02981943504379557,13.545982113480516,0.06714733024766376
63,5.101886429448415,0.033161336237245854,17.689328437549165,0.029893589449358417,13.572744851578001,0.06724593472910356
64,5.120768697375439,0.03323387597185057,17.732488106983467,0.029967743854921264,13.599315634759645,0.06734453921054338
65,5.139769545503832,0.03330641570645529,17.775438755391182,0.03004189826048411,13.625693502494833,0.06744314369198319
66,5.158890105979265,0.03337895544106001,17.818178638443683,0.030116052666046958,13.651877504009276,0.067541748173423
67,5.178131507722234,0.03345149517566473,17.86070601754203,0.0301902070716098,13.677866698314213,0.0676403526548628
68,5.197494876202273,0.033524034910269444,17.903019159887723,0.03026436147717265,13.70366015423454,0.06773895713630262
69,5.216981333211187,0.033596574644874165,17.94511633855329,0.030338515882735496,13.729256950435744,0.06783756161774243
70,5.236591996635304,0.033669114379478886,17.986995832552733,0.030412670288298343,13.75465617544972,0.06793616609918224
71,5.256327980226864,0.03374165411408361,18.02865592691187,0.03048682469386119,13.779856927699418,0.06803477058062204
72,5.276190393374496,0.03381419384868832,18.070094912738433,0.030560979099424037,13.80485831552239,0.06813337506206187
73,5.29618034087291,0.03388673358329304,18.111311087292155,0.03063513350498688,13.82965945719316,0.06823197954350167
74,5.31629892269174,0.03395927331789776,18.15230275405466,0.030709287910549728,13.854259480944526,0.06833058402494148
75,5.336547233743688,0.03403181305250248,18.193068222799265,0.030783442316112575,13.878657524987728,0.06842918850638129
76,5.356926363651932,0.0341043527871072,18.233605809660695,0.030857596721675422,13.902852737531497,0.0685277929878211
77,5.377437396516855,0.03417689252171192,18.273913837204635,0.03093175112723827,13.926844276800008,0.06862639746926091
78,5.398081410682164,0.03424943225631664,18.31399063449729,0.031005905532801116,13.950631311049767,0.06872500195070072
79,5.418859478500392,0.03432197199092136,18.353834537174787,0.031080059938363963,13.974213018585395,0.06882360643214053
80,5.439772666097878,0.03439451172552607,18.39344388751252,0.03115421434392681,13.997588587774338,0.06892221091358033
81,5.4608220331392285,0.03446705146013079,18.43281703449444,0.031228368749489657,14.020757217060511,0.06902081539502015
82,5.4820086325913095,0.034539591194735514,18.471952333882285,0.031302523155052504,14.04371811497689,0.06911941987645996
83,5.503333510486818,0.034612130929340235,18.510848148284754,0.03137667756061535,14.06647050015705,0.06921802435789977
84,5.524797705687481,0.034684670663944955,18.54950284722663,0.0314508319661782,14.089013601345668,0.06931662883933958
85,5.546402249646913,0.03475721039854967,18.587914807217896,0.031524986371741046,14.111346657408005,0.0694152333207794
86,5.5681481661731835,0.03482975013315439,18.62608241182276,0.031599140777303886,14.13346891733832,0.0695138378022192
87,5.590036471191109,0.03490228986775911,18.664004051728753,0.03167329518286673,14.15537964026735,0.06961244228365901
88,5.612068172504386,0.034974829602363824,18.701678124815707,0.03174744958842958,14.177078095468726,0.06971104676509882
89,5.6342442695575246,0.035047369336968545,18.739103036224826,0.03182160399399243,14.198563562364416,0.06980965124653862
90,5.656565753197675,0.035119909071573266,18.776277198427646,0.031895758399555274,14.219835330529198,0.06990825572797844
91,5.679033605436376,0.03519244880617799,18.81319903129515,0.03196991280511812,14.240892699694134,0.07000686020941825
92,5.701648799211294,0.03526498854078271,18.84986696216673,0.03204406721068097,14.261734979749132,0.07010546469085806
93,5.724412298147951,0.03533752827538742,18.886279425919298,0.032118221616243815,14.282361490744503,0.07020406917229786
94,5.747325056321535,0.03541006800999214,18.92243486503636,0.03219237602180666,14.302771562891616,0.07030267365373769
95,5.770388018018814,0.03548260774459686,18.958331729677166,0.03226653042736951,14.322964536562612,0.07040127813517749
96,5.793602117500189,0.035555147479201576,18.993968477745828,0.032340684832932357,14.342939762289191,0.0704998826166173
97,5.81696827876198,0.0356276872138063,19.02934357496057,0.032414839238495204,14.362696600760534,0.0705984870980571
98,5.840487415298896,0.03570022694841102,19.064455494923,0.03248899364405805,14.382234422820272,0.07069709157949693
99,5.864160429866887,0.03577276668301574,19.099302719187385,0.0325631480496209,14.401552609462605,0.07079569606093673
100,5.887988214246237,0.03584530641762046,19.1338837373301,0.032637302455183745,14.420650551827576,0.07089430054237654
101,5.911971649005104,0.03591784615222517,19.168197047019042,0.032711456860746585,14.439527651195425,0.07099290502381635
102,5.936111603263491,0.035990385886829894,19.202241154083183,0.03278561126630943,14.458183318980149,0.07109150950525617
103,5.960408934457647,0.036062925621434615,19.236014572582175,0.03285976567187228,14.476616976722195,0.07119011398669597
104,5.984864488105052,0.036135465356039335,19.26951582487607,0.032933920077435126,14.49482805608035,0.07128871846813578
105,6.009479097569929,0.03620800509064405,19.302743441695103,0.03300807448299797,14.512815998822816,0.07138732294957559
106,6.034253583829415,0.03628054482524877,19.335695962209584,0.03308222888856082,14.530580256817473,0.0714859274310154
107,6.059188755240354,0.03635308455985349,19.368371934099894,0.03315638329412367,14.54812029202138,0.07158453191245522
108,6.084285407306846,0.03642562429445821,19.400769913626572,0.033230537699686515,14.565435576469481,0.07168313639389502
109,6.109544322448541,0.03649816402906293,19.432888465700547,0.03330469210524936,14.582525592262572,0.07178174087533483
110,6.134966269769738,0.036570703763667646,19.464726163953447,0.03337884651081221,14.599389831554502,0.07188034535677464
111,6.160552004829355,0.03664324349827237,19.496281590808056,0.033453000916375056,14.616027796538651,0.07197894983821446
112,6.186302269411789,0.03671578323287709,19.527553337548852,0.0335271553219379,14.632438999433687,0.07207755431965426
113,6.212217791298729,0.0367883229674818,19.558540004392732,0.03360130972750075,14.648622962468604,0.07217615880109407
114,6.238299284042013,0.03686086270208652,19.58924020055982,0.0336754641330636,14.664579217867086,0.07227476328253388
115,6.264547446737447,0.03693340243669124,19.619652544344433,0.033749618538626444,14.680307307831168,0.07237336776397368
116,6.290962963799822,0.037005942171295964,19.64977566318616,0.033823772944189284,14.695806784524224,0.0724719722454135
117,6.317546504738988,0.037078481905900684,19.679608193741096,0.03389792734975214,14.711077210053341,0.07257057672685331
118,6.344298723937173,0.0371510216405054,19.709148781953232,0.03397208175531498,14.726118156451003,0.07266918120829312
119,6.371220260427545,0.03722356137511012,19.738396083125952,0.034046236160877826,14.740929205656167,0.07276778568973293
120,6.398311737674006,0.03729610110971484,19.767348761993716,0.03412039056644067,14.755509949494733,0.07286639017117275
121,6.425573763352392,0.03736864084431955,19.79600549279386,0.03419454497200352,14.769859989659386,0.07296499465261255
122,6.453006929133011,0.037441180578924274,19.824364959338556,0.03426869937756637,14.783978937688888,0.07306359913405236
123,6.480611810464628,0.037513720313528995,19.852425855086953,0.034342853783129214,14.797866414946759,0.07316220361549217
124,6.508388966359922,0.037586260048133716,19.880186883217412,0.03441700818869206,14.811522052599425,0.07326080809693199
125,6.536338939182474,0.037658799782738436,19.907646756699936,0.03449116259425491,14.824945491593777,0.0733594125783718
126,6.564462254435338,0.03773133951734315,19.934804198368788,0.034565316999817755,14.838136382634284,0.0734580170598116
127,6.592759420551208,0.03780387925194787,19.96165794099515,0.0346394714053806,14.851094386159463,0.07355662154125141
128,6.621230928684275,0.03787641898655259,19.98820672736007,0.03471362581094345,14.863819172317951,0.07365522602269123
129,6.649877252503772,0.037948958721157305,20.014449310327493,0.034787780216506296,14.876310420944023,0.07375383050413103
130,6.6786988479893425,0.038021498455762026,20.040384452917447,0.03486193462206914,14.88856782153266,0.07385243498557084
131,6.707696153228125,0.03809403819036675,20.06601092837941,0.034936089027631984,14.900591073214123,0.07395103946701065
132,6.736869588213763,0.03816657792497147,20.09132752026582,0.03501024343319484,14.912379884728114,0.07404964394845046
133,6.766219554647305,0.03823911765957619,20.116333022505753,0.03508439783875768,14.923933974397471,0.07414824842989028
134,6.795746435740018,0.0383116573941809,20.141026239478695,0.035158552244320525,14.935253070101421,0.07424685291133008
135,6.825450596018248,0.03838419712878562,20.165405986088576,0.03523270664988337,14.946336909248492,0.07434545739276989
136,6.855332381130259,0.038456736863390344,20.18947108783783,0.03530686105544622,14.95718523874894,0.0744440618742097
137,6.885392117655205,0.03852927659799506,20.2132203809017,0.035381015461009066,14.967797814986847,0.07454266635564952
138,6.915630112914223,0.03860181633259978,20.23665271220262,0.03545516986657191,14.978174403791845,0.07464127083708932
139,6.946046654783671,0.0386743560672045,20.2597669394848,0.03552932427213476,14.988314780410448,0.07473987531852913
140,6.976642011510631,0.03874689580180922,20.2825619313889,0.03560347867769761,14.998218729477092,0.07483847979996894
141,7.007416431530636,0.03881943553641394,20.305036567526873,0.035677633083260454,15.007886044984783,0.07493708428140874
142,7.038370143287739,0.038891975271018654,20.327189738556914,0.0357517874888233,15.017316530255483,0.07503568876284857
143,7.069503355056921,0.038964515005623375,20.34902034625859,0.03582594189438615,15.026509997910171,0.07513429324428837
144,7.100816254768883,0.039037054740228096,20.370527303608025,0.035900096299948996,15.035466269838587,0.07523289772572818
145,7.132309009837306,0.03910959447483281,20.391709534853284,0.03597425070551184,15.044185177168737,0.07533150220716799
146,7.163981766988571,0.03918213420943753,20.412565975589814,0.03604840511107468,15.052666560236126,0.0754301066886078
147,7.19583465209402,0.03925467394404225,20.433095572836034,0.03612255951663754,15.060910268552687,0.07552871117004761
148,7.227867770004775,0.03932721367864697,20.453297285109013,0.03619671392220038,15.06891616077557,0.07562731565148742
149,7.260081204389173,0.03939975341325169,20.47317008250027,0.03627086832776323,15.076684104675593,0.07572592013292723
150,7.292475017572864,0.03947229314785641,20.492712946751688,0.03634502273332607,15.084213977105557,0.07582452461436705
151,7.325049250381576,0.03954483288246113,20.51192487133144,0.03641917713888892,15.091505663968324,0.07592312909580685
152,7.357803921986658,0.03961737261706585,20.53080486151013,0.036493331544451765,15.098559060184721,0.07602173357724666
153,7.390739029753342,0.03968991235167057,20.54935193443687,0.03656748595001461,15.10537406966124,0.07612033805868647
154,7.423854549091874,0.03976245208627528,20.56756511921558,0.03664164035557746,15.11195060525762,0.07621894254012629
155,7.457150433311474,0.03983499182088,20.58544345698123,0.03671579476114031,15.118288588754217,0.0763175470215661
156,7.490626613477184,0.039907531555484724,20.602986000976216,0.036789949166703154,15.124387950819278,0.0764161515030059
157,7.52428299826969,0.039980071290089444,20.620191816626754,0.036864103572266,15.130248630976075,0.07651475598444571
158,7.558119473848056,0.040052611024694165,20.63705998161935,0.03693825797782885,15.13587057756989,0.07661336046588552
159,7.592135903715523,0.04012515075929888,20.65358958597727,0.037012412383391695,15.14125374773496,0.07671196494732534
160,7.6263321285883325,0.0401976904939036,20.66977973213708,0.03708656678895454,15.146398107361247,0.07681056942876514
161,7.660707966267635,0.04027023022850832,20.685629535025186,0.03716072119451738,15.15130363106119,0.07690917391020495
162,7.695263211514521,0.040342769963113034,20.701138122134367,0.037234875600080236,15.155970302136343,0.07700777839164476
163,7.729997635928222,0.040415309697717755,20.716304633600366,0.037309030005643076,15.160398112543975,0.07710638287308458
164,7.764910987827497,0.040487849432322476,20.731128222278425,0.03738318441120593,15.164587062863607,0.07720498735452438
165,7.8000029921352265,0.0405603891669272,20.74560805381981,0.03745733881676877,15.168537162263528,0.07730359183596419
166,7.835273350266332,0.04063292890153192,20.759743306748387,0.03753149322233162,15.172248428467231,0.077402196317404
167,7.870721740018915,0.04070546863613663,20.77353317253702,0.037605647627894465,15.175720887719912,0.0775008007988438
168,7.906347815468801,0.04077800837074135,20.786976855684077,0.03767980203345731,15.178954574754886,0.07759940528028363
169,7.942151206867376,0.04085054810534607,20.800073573789785,0.03775395643902016,15.18194953276004,0.07769800976172343
170,7.978131520542883,0.040923087839950786,20.81282255763254,0.037828110844583006,15.184705813344287,0.07779661424316324
171,8.01428833880513,0.04099562757455551,20.82522305124518,0.03790226525014585,15.187223476504057,0.07789521872460306
172,8.05062121985362,0.04106816730916023,20.837274311991123,0.0379764196557087,15.189502590589786,0.07799382320604287
173,8.087129697689228,0.04114070704376495,20.848975610640398,0.03805057406127155,15.191543232272505,0.07809242768748267
174,8.123813282029358,0.04121324677836967,20.86032623144566,0.038124728466834394,15.193345486510381,0.07819103216892248
175,8.160671458226679,0.04128578651297438,20.871325472217954,0.03819888287239724,15.194909446515442,0.07828963665036229
176,8.197703687191423,0.041358326247579104,20.881972644402435,0.03827303727796009,15.19623521372024,0.0783882411318021
177,8.234909405317286,0.041430865982183825,20.892267073153914,0.038347191683522935,15.197322897744703,0.07848684561324192
178,8.27228802441099,0.04150340571678854,20.902208097412235,0.038421346089085776,15.198172616363,0.07858545009468172
179,8.309838931625489,0.04157594545139326,20.911795069977508,0.03849550049464863,15.19878449547052,0.07868405457612153
180,8.347561489396858,0.04164848518599798,20.921027357585146,0.03856965490021147,15.199158669050954,0.07878265905756135
181,8.38545503538492,0.0417210249206027,20.929904340980663,0.03864380930577432,15.199295279143497,0.07888126353900116
182,8.423518882417579,0.04179356465520742,20.938425414994352,0.038717963711337164,15.199194475810152,0.07897986802044096
183,8.461752318438961,0.041866104389812135,20.946589988615642,0.03879211811690001,15.19885641710316,0.07907847250188077
184,8.50015460646131,0.041938644124416856,20.954397485067293,0.03886627252246286,15.198281269032563,0.07917707698332058
185,8.53872498452071,0.04201118385902158,20.96184734187929,0.038940426928025705,15.19746920553392,0.0792756814647604
186,8.577462665636615,0.04208372359362629,20.968939010962497,0.03901458133358855,15.196420408436145,0.0793742859462002
187,8.61636683777529,0.04215626332823101,20.97567195868202,0.0390887357391514,15.195135067429531,0.07947289042764001
188,8.655436663817067,0.04222880306283573,20.982045665930258,0.039162890144714246,15.19361338003389,0.07957149490907982
189,8.694671281527528,0.04230134279744045,20.988059628199714,0.03923704455027709,15.191855551566903,0.07967009939051964
190,8.73406980353261,0.04237388253204517,20.99371335565537,0.03931119895583994,15.18986179511262,0.07976870387195945
191,8.773631317297628,0.04244642226664989,20.999006373206825,0.03938535336140279,15.187632331490143,0.07986730835339925
192,8.813354885110275,0.04251896200125461,21.00393822058003,0.039459507766965635,15.185167389222478,0.07996591283483906
193,8.853239544067542,0.04259150173585933,21.008508452388647,0.039533662172528475,15.182467204505617,0.08006451731627887
194,8.893284306066686,0.04266404147046405,21.012716638205035,0.03960781657809133,15.179532021177769,0.08016312179771869
195,8.93348815780017,0.04273658120506876,21.016562362630847,0.03968197098365417,15.176362090688825,0.0802617262791585
196,8.973850060754627,0.042809120939673484,21.020045225367184,0.039756125389217016,15.17295767207,0.0803603307605983
197,9.014368951213843,0.042881660674278205,21.023164841284334,0.03983027979477986,15.16931903190372,0.08045893524203812
198,9.055043740265807,0.042954200408882925,21.02592084049105,0.03990443420034271,15.1654464442937,0.08055753972347793
199,9.095873313813811,0.043026740143487646,21.028312868403383,0.03997858860590556,15.16134019083523,0.08065614420491773
200,9.13685653259162,0.04309927987809236,21.03034058581297,0.040052743011468404,15.157000560585724,0.08075474868635754
201,9.17799223218272,0.04317181961269708,21.032003668954925,0.04012689741703125,15.152427850035446,0.08085335316779735
202,9.219279223043682,0.0432443593473018,21.033301809575143,0.0402010518225941,15.147622363078527,0.08095195764923716
203,9.260716290531576,0.043316899081906515,21.03423471499705,0.040275206228156946,15.142584410984135,0.08105056213067698
204,9.30230219493557,0.043389438816511236,21.034802108187886,0.04034936063371979,15.137314312367979,0.08114916661211678
205,9.344035671512586,0.04346197855111596,21.03500372782434,0.04042351503928264,15.131812393163962,0.08124777109355659
206,9.3859154305271,0.04353451828572068,21.034839328357663,0.04049766944484549,15.126078986596157,0.08134637557499641
207,9.427940157295115,0.0436070580203254,21.034308680078134,0.040571823850408334,15.120114433150956,0.08144498005643622
208,9.470108512232192,0.04367959775493011,21.03341156917893,0.040645978255971174,15.113919080549524,0.08154358453787602
209,9.512419130905721,0.04375213748953483,21.03214779781938,0.04072013266153403,15.107493283720482,0.08164218901931583
210,9.554870624091263,0.043824677224139554,21.03051718418748,0.04079428706709687,15.100837404772827,0.08174079350075564
211,9.597461577833057,0.04389721695874427,21.02851956256189,0.04086844147265972,15.093951812969136,0.08183939798219546
212,9.640190553508749,0.04396975669334899,21.026154783373048,0.04094259587822256,15.086836884699018,0.08193800246363526
213,9.683056087898162,0.04404229642795371,21.023422713263777,0.041016750283785416,15.079493003452782,0.08203660694507507
214,9.726056693256327,0.04411483616255843,21.020323235149014,0.04109090468934826,15.071920559795451,0.08213521142651488
215,9.7691908573906,0.04418737589716315,21.016856248274852,0.041165059094911104,15.06411995134092,0.0822338159079547
216,9.812457043741974,0.04425991563176787,21.013021668276867,0.04123921350047395,15.056091582726504,0.0823324203893945
217,9.85585369147052,0.044332455366372585,21.008819427237583,0.0413133679060368,15.047835865587617,0.08243102487083431
218,9.899379215545,0.044404995100977306,21.00424947374321,0.041387522311599645,15.039353218532808,0.08252962935227412
219,9.943032006836614,0.04447753483558202,20.999311772939524,0.04146167671716249,15.030644067119011,0.08262823383371393
220,9.986810432216883,0.04455007457018674,20.99400630658694,0.04153583112272534,15.021708843827067,0.08272683831515375
221,10.030712834659695,0.04462261430479146,20.98833307311473,0.041609985528288186,15.012547988037511,0.08282544279659355
222,10.074737533347458,0.04469515403939618,20.982292087674377,0.04168413993385103,15.003161946006614,0.08292404727803336
223,10.118882823781382,0.0447676937740009,20.975883382192013,0.04175829433941387,14.993551170842661,0.08302265175947318
224,10.163146977895924,0.04484023350860562,20.969107005420003,0.04183244874497673,14.983716122482551,0.08312125624091299
225,10.207528244177235,0.04491277324321034,20.961963022987582,0.04190660315053957,14.973657267668578,0.0832198607223528
226,10.252024847785867,0.04498531297781506,20.95445151745053,0.04198075755610242,14.963375079925513,0.0833184652037926
227,10.296634990683387,0.04505785271241977,20.94657258833993,0.04205491196166526,14.95287003953792,0.08341706968523241
228,10.34135685176325,0.04513039244702449,20.93832635220992,0.042129066367228116,14.942142633527757,0.08351567416667222
229,10.386188586985577,0.04520293218162921,20.92971294268447,0.042203220772790956,14.931193355632164,0.08361427864811204
230,10.431128329516106,0.045275471916233934,20.920732510503157,0.0422773751783538,14.920022706281577,0.08371288312955184
231,10.476174189869145,0.045348011650838654,20.911385223565837,0.04235152958391665,14.908631192578024,0.08381148761099165
232,10.52132425605452,0.045420551385443375,20.901671266976393,0.0424256839894795,14.897019328273679,0.08391009209243147
233,10.566576593728593,0.04549309112004809,20.89159084308531,0.042499838395042344,14.885187633749698,0.08400869657387128
234,10.611929246349227,0.04556563085465281,20.881144171531222,0.04257399280060519,14.873136635995243,0.08410730105531108
235,10.657380235334763,0.04563817058925752,20.870331489281345,0.04264814720616804,14.86086686858674,0.08420590553675089
236,10.702927560226936,0.045710710323862244,20.859153050670784,0.042722301611730885,14.84837887166742,0.0843045100181907
237,10.748569198857734,0.045783250058466965,20.84760912744074,0.04279645601729373,14.835673191927022,0.0844031144996305
238,10.794303107520225,0.045855789793071686,20.835700008775483,0.04287061042285657,14.822750382581773,0.08450171898107033
239,10.840127221143208,0.045928329527676406,20.823426001338266,0.04294476482841943,14.809611003354561,0.08460032346251013
240,10.886039453469825,0.04600086926228113,20.810787429305975,0.04301891923398227,14.796255620455334,0.08469892794394994
241,10.932037697239975,0.04607340899688584,20.79778463440259,0.04309307363954512,14.782684806561683,0.08479753242538976
242,10.978119824376627,0.04614594873149056,20.78441797593142,0.04316722804510796,14.768899140799709,0.08489613690682957
243,11.024283686175858,0.046218488466095276,20.770687830806143,0.043241382450670815,14.75489920872498,0.08499474138826937
244,11.07052711350078,0.046291028200699996,20.75659459358053,0.043315536856233655,14.740685602303817,0.08509334586970918
245,11.11684791697918,0.04636356793530472,20.742138676476937,0.0433896912617965,14.726258919894635,0.08519195035114899
246,11.163243887204892,0.04643610766990944,20.7273205094135,0.04346384566735935,14.711619766229605,0.08529055483258881
247,11.209712794942911,0.04650864740451416,20.712140540030013,0.043538000072922196,14.696768752396409,0.08538915931402861
248,11.256252391338185,0.04658118713911888,20.696599233712526,0.04361215447848504,14.681706495820219,0.08548776379546842
249,11.30286040812804,0.04665372687372359,20.680697073616553,0.04368630888404789,14.666433620245819,0.08558636827690824
250,11.34953455785829,0.046726266608328314,20.664434560688942,0.04376046328961074,14.650950755719936,0.08568497275834805
251,11.39627253410286,0.04679880634293303,20.647812213688436,0.043834617695173585,14.635258538573687,0.08578357723978786
252,11.443072011687091,0.04687134607753775,20.630830569204754,0.04390877210073643,14.619357611405219,0.08588218172122766
253,11.48993064691445,0.04694388581214247,20.61349018167636,0.04398292650629927,14.60324862306248,0.08598078620266747
254,11.53684607779687,0.04701642554674719,20.595791623406768,0.044057080911862126,14.586932228626146,0.08607939068410728
255,11.583815924288475,0.04708896528135191,20.57773548457942,0.044131235317424966,14.570409089392669,0.0861779951655471
256,11.630837788522777,0.04716150501595663,20.55932237327115,0.04420538972298782,14.55367987285749,0.0862765996469869
257,11.677909255053315,0.04723404475056135,20.540552915464175,0.04427954412855066,14.536745252698326,0.08637520412842671
258,11.725027891097556,0.047306584485166066,20.52142775505659,0.044353698534113514,14.51960590875864,0.08647380860986653
259,11.772191246784274,0.047379124219770787,20.501947553871435,0.044427852939676354,14.502262527031174,0.08657241309130634
260,11.819396855404092,0.0474516639543755,20.482112991664188,0.0445020073452392,14.484715799641602,0.08667101757274615
261,11.86664223366338,0.04752420368898022,20.461924766128803,0.04457616175080205,14.466966424832284,0.08676962205418595
262,11.913924881941318,0.04759674342358494,20.44138359290219,0.044650316156364896,14.449015106946131,0.08686822653562576
263,11.961242284550169,0.04766928315818966,20.420490205567177,0.04472447056192774,14.4308625564105,0.08696683101706557
264,12.008591909998714,0.04774182289279438,20.39924535565388,0.04479862496749059,14.412509489721234,0.08706543549850539
265,12.055971211258727,0.047814362627399104,20.37764981263955,0.04487277937305344,14.393956629426727,0.0871640399799452
266,12.103377626034586,0.04788690236200382,20.355704363946828,0.044946933778616284,14.375204704112072,0.087262644461385
267,12.150808577035887,0.04795944209660854,20.333409814940378,0.04502108818417913,14.356254448383236,0.08736124894282482
268,12.198261472252984,0.04803198183121325,20.310766988921944,0.04509524258974197,14.337106602851339,0.08745985342426463
269,12.245733705235558,0.04810452156581797,20.287776727123823,0.045169396995304825,14.317761914116906,0.08755845790570443
270,12.293222655374006,0.048177061300422694,20.264439888700643,0.045243551400867665,14.298221134754213,0.08765706238714424
271,12.340725688183722,0.048249601035027415,20.240757350719544,0.04531770580643052,14.278485023295588,0.08775566686858405
272,12.38824015559216,0.048322140769632135,20.216730008148712,0.04539186021199336,14.258554344215824,0.08785427135002387
273,12.435763396228676,0.048394680504236856,20.19235877384423,0.045466014617556214,14.238429867916494,0.08795287583146368
274,12.483292735717088,0.04846722023884157,20.167644578535306,0.045540169023119054,14.218112370710353,0.08805148031290348
275,12.530825486970881,0.04853975997344629,20.14258837080774,0.04561432342868191,14.197602634805687,0.0881500847943433
276,12.578358950491058,0.048612299708051004,20.117191117085817,0.04568847783424475,14.176901448290653,0.08824868927578311
277,12.62589041466655,0.048684839442655725,20.091453801612353,0.045762632239807595,14.15600960511762,0.08834729375722292
278,12.673417156077168,0.048757379177260446,20.065377426427194,0.04583678664537044,14.134927905087427,0.08844589823866272
279,12.720936439799017,0.04882991891186517,20.038963011343856,0.04591094105093329,14.113657153833673,0.08854450272010253
280,12.768445519712344,0.04890245864646989,20.012211593924548,0.045985095456496136,14.092198162806897,0.08864310720154234
281,12.815941638811779,0.04897499838107461,19.98512422945337,0.04605924986205898,14.070551749258723,0.08874171168298216
282,12.863422029518876,0.04904753811567932,19.957701990907854,0.04613340426762183,14.048718736225943,0.08884031616442196
283,12.910883913996969,0.04912007785028404,19.92994596892868,0.04620755867318468,14.026699952514543,0.08893892064586177
284,12.958324504468202,0.049192617584888756,19.901857271787687,0.046281713078747524,14.004496232683596,0.08903752512730159
285,13.005741003532817,0.04926515731949348,19.8734370253541,0.046355867484310365,13.98210841702914,0.0891361296087414
286,13.053130604490452,0.0493376970540982,19.844686373058977,0.04643002188987322,13.959537351567878,0.0892347340901812
287,13.10049049166361,0.04941023678870292,19.8156064758579,0.04650417629543606,13.936783888020829,0.08933333857162101
288,13.147817840723103,0.04948277652330764,19.786198512191863,0.04657833070099891,13.913848883796836,0.08943194305306082
289,13.195109819015444,0.04955531625791236,19.756463677946407,0.04665248510656175,13.890733201975976,0.08953054753450063
290,13.242363585892175,0.049627855992517074,19.726403186408877,0.04672663951212461,13.867437711292798,0.08962915201594045
291,13.289576293041051,0.049700395727121795,19.69601826822401,0.04680079391768745,13.84396328611945,0.08972775649738025
292,13.336745084818972,0.04977293546172651,19.66531017134759,0.046874948323250294,13.820310806448644,0.08982636097882006
293,13.383867098586762,0.04984547519633123,19.63428016099837,0.04694910272881314,13.796481157876482,0.08992496546025988
294,13.430939465045505,0.04991801493093595,19.602929519608182,0.04702325713437599,13.772475231585089,0.09002356994169969
295,13.477959308574631,0.04999055466554067,19.571259546770193,0.047097411539938835,13.74829392432509,0.0901221744231395
296,13.524923747571503,0.05006309440014539,19.539271559185355,0.04717156594550168,13.723938138397887,0.0902207789045793
297,13.571829894792568,0.05013563413475011,19.506966890607075,0.04724572035106453,13.69940878163778,0.09031938338601911
298,13.618674857695918,0.050208173869354826,19.474346891783984,0.04731987475662738,13.674706767393827,0.09041798786745893
299,13.665455738785324,0.05028071360395955,19.441412930400972,0.047394029162190224,13.649833014511588,0.09051659234889874
300,13.71216963595557,0.05035325333856427,19.408166391018305,0.047468183567753064,13.62478844731453,0.09061519683033854
301,13.758813642839057,0.05042579307316898,19.374608675008968,0.04754233797331592,13.599573995585336,0.09071380131177835
302,13.805384849153718,0.0504983328077737,19.340741200494193,0.04761649237887876,13.57419059454687,0.09081240579321817
303,13.851880341051999,0.05057087254237842,19.306565402277073,0.04769064678444161,13.548639184843005,0.09091101027465798
304,13.898297201471044,0.050643412276983144,19.272082731774454,0.04776480119000445,13.522920712519088,0.09100961475609778
305,13.944632510483872,0.050715952011587864,19.237294656946908,0.047838955595567306,13.497036129002261,0.09110821923753759
306,13.99088334565158,0.050788491746192585,19.202202662226924,0.047913110001130146,13.470986391081421,0.0912068237189774
307,14.037046782376471,0.0508610314807973,19.166808248445243,0.047987264406692993,13.444772460886982,0.09130542820041722
308,14.08311989425606,0.05093357121540202,19.131112932755407,0.04806141881225584,13.418395305870316,0.09140403268185703
309,14.12909975343787,0.05100611095000673,19.095118248556396,0.04813557321781869,13.3918558987829,0.09150263716329683
310,14.174983430975043,0.051078650684611454,19.05882574541356,0.048209727623381535,13.365155217655172,0.09160124164473665
311,14.220767997182538,0.051151190419216175,19.02223698897763,0.04828388202894438,13.338294245775135,0.09169984612617646
312,14.266450521994106,0.051223730153820896,18.985353560901927,0.04835803643450723,13.311273971666544,0.09179845060761627
313,14.312028075319681,0.051296269888425616,18.948177058757818,0.048432190840070076,13.284095389066888,0.09189705508905607
314,14.357497727403437,0.05136880962303034,18.91070909594826,0.04850634524563292,13.256759496904937,0.09199565957049588
315,14.402856549182138,0.05144134935763505,18.87295130161965,0.04858049965119576,13.229267299278064,0.09209426405193569
316,14.448101612644043,0.05151388909223977,18.83490532057173,0.04865465405675862,13.201619805429115,0.09219286853337551
317,14.493229991187969,0.051586428826844485,18.796572813165863,0.04872880846232146,13.173818029723042,0.09229147301481531
318,14.538238759982766,0.051658968561449206,18.757955455231325,0.04880296286788431,13.145862991623062,0.09239007749625514
319,14.58312499632691,0.05173150829605393,18.71905493796999,0.04887711727344715,13.117755715666581,0.09248868197769494
320,14.627885780008274,0.05180404803065865,18.67987296785907,0.048951271679010006,13.089497231440617,0.09258728645913475
321,14.67251819366397,0.05187658776526337,18.640411266552235,0.049025426084572846,13.061088573556956,0.09268589094057456
322,14.717019323140219,0.05194912749986809,18.60067157077879,0.04909958049013569,13.032530781626857,0.09278449542201436
323,14.761386257852179,0.0520216672344728,18.560655632241247,0.04917373489569854,13.003824900235418,0.09288309990345417
324,14.805616091143674,0.052094206969077524,18.52036521751106,0.04924788930126139,12.974971978915478,0.09298170438489398
325,14.849705920646747,0.05216674670368224,18.479802107922588,0.049322043706824234,12.945973072121195,0.0930803088663338
326,14.893652848641016,0.05223928643828696,18.438968099465395,0.04939619811238708,12.916829239201153,0.0931789133477736
327,14.937453982412695,0.05231182617289168,18.397865002674756,0.04947035251794993,12.887541544371105,0.09327751782921342
328,14.981106434613341,0.0523843659074964,18.356494642520452,0.049544506923512775,12.858111056686232,0.09337612231065323
329,15.02460732361811,0.05245690564210112,18.314858858293878,0.04961866132907562,12.82853885001305,0.09347472679209304
330,15.06795377388361,0.05252944537670584,18.272959503493425,0.04969281573463846,12.798826003000812,0.09357333127353284
331,15.111142916305196,0.052601985111310555,18.23079844570813,0.049766970140201316,12.768973599052547,0.09367193575497265
332,15.154171888573671,0.052674524845915276,18.188377566499753,0.04984112454576416,12.738982726295566,0.09377054023641246
333,15.197037835531331,0.05274706458051999,18.145698761283036,0.04991527895132701,12.708854477551622,0.09386914471785227
334,15.239737909527324,0.05281960431512471,18.102763939204436,0.04998943335688985,12.678589950306517,0.09396774919929209
335,15.282269270772213,0.05289214404972943,18.059575023019075,0.050063587762452705,12.648190246679341,0.09406635368073189
336,15.324629087691692,0.05296468378433415,18.016133948966203,0.050137742168015545,12.617656473391147,0.09416495816217171
337,15.366814537279442,0.05303722351893887,17.972442666642856,0.0502118965735784,12.586989741733282,0.09426356264361152
338,15.408822805449027,0.05310976325354359,17.928503138876092,0.05028605097914124,12.556191167535092,0.09436216712505133
339,15.450651087384735,0.05318230298814831,17.884317341593448,0.050360205384704086,12.525261871131313,0.09446077160649113
340,15.492296587891424,0.05325484272275303,17.83988726369193,0.05043435979026693,12.494202977328843,0.09455937608793094
341,15.533756521743156,0.05332738245735774,17.79521490690538,0.05050851419582978,12.463015615373111,0.09465798056937075
342,15.575028114030664,0.05339992219196246,17.750302285670283,0.05058266860139263,12.431700918913918,0.09475658505081057
343,15.616108600507609,0.05347246192656718,17.705151426990042,0.050656823006955475,12.400260025970807,0.09485518953225038
344,15.656995227935504,0.053545001661171904,17.6597643702977,0.05073097741251832,12.368694078897896,0.0949537940136902
345,15.697685254427219,0.053617541395776624,17.614143167317177,0.05080513181808117,12.337004224348282,0.09505239849513
346,15.738175949789149,0.053690081130381345,17.568289881922976,0.050879286223644016,12.30519161323784,0.09515100297656981
347,15.778464595861848,0.053762620864986066,17.52220658999839,0.050953440629206856,12.273257400708607,0.09524960745800962
348,15.818548486859108,0.05383516059959078,17.47589537929231,0.05102759503476971,12.241202746091593,0.09534821193944942
349,15.85842492970553,0.0539077003341955,17.429358349274505,0.05110174944033255,12.209028812869121,0.09544681642088923
350,15.898091244372303,0.053980240068800214,17.382597610989475,0.051175903845895404,12.176736768636617,0.09554542090232904
351,15.937544764211404,0.054052779803404935,17.335615286908947,0.051250058251458244,12.144327785063897,0.09564402538376886
352,15.97678283628795,0.054125319538009656,17.28841351078286,0.0513242126570211,12.111803037855926,0.09574262986520866
353,16.015802821710775,0.054197859272614377,17.2409944274891,0.05139836706258394,12.079163706713066,0.09584123434664849
354,16.054602095961098,0.0542703990072191,17.193360192881702,0.051472521468146785,12.046410975290772,0.09593983882808829
355,16.09317804921928,0.05434293874182382,17.145512973637892,0.05154667587370963,12.013546031158796,0.0960384433095281
356,16.131528086689602,0.05441547847642853,17.097454947103614,0.05162083027927248,11.980570065759805,0.0961370477909679
357,16.169649628922993,0.05448801821103325,17.0491883011379,0.05169498468483533,11.94748427436755,0.09623565227240771
358,16.207540112137643,0.054560557945637966,17.000715233955823,0.051769139090398174,11.914289856044418,0.09633425675384752
359,16.245196988537536,0.05463309768024269,16.95203795397027,0.05184329349596102,11.880988013598518,0.09643286123528733
360,16.282617726628715,0.05470563741484741,16.903158679632405,0.05191744790152387,11.847579953540158,0.09653146571672715
361,16.31979981153333,0.05477817714945213,16.854079639270903,0.051991602307086715,11.814066886037903,0.09663007019816695
362,16.356740745301387,0.05485071688405685,16.80480307093002,0.052065756712649555,11.780450024873927,0.09672867467960677
363,16.393438047220158,0.05492325661866157,16.755331222206365,0.05213991111821241,11.746730587399027,0.09682727916104658
364,16.429889254121132,0.054995796353266284,16.705666350084655,0.05221406552377525,11.712909794486903,0.09692588364248639
365,16.4660919206846,0.055068336087871005,16.65581072077214,0.0522882199293381,11.678988870488066,0.0970244881239262
366,16.50204361974164,0.05514087582247572,16.605766609532054,0.052362374334900944,11.64496904318309,0.097123092605366
367,16.537741942573657,0.05521341555708044,16.555536300515826,0.0524365287404638,11.610851543735407,0.09722169708680581
368,16.57318449920921,0.05528595529168516,16.505122086594337,0.05251068314602664,11.576637606643493,0.09732030156824563
369,16.608368918718288,0.05535849502628988,16.454526269187962,0.052584837551589485,11.542328469692624,0.09741890604968544
370,16.64329284950385,0.0554310347608946,16.403751158095716,0.05265899195715233,11.507925373905932,0.09751751053112526
371,16.677953959590628,0.05550357449549932,16.352799071323272,0.05273314636271518,11.47342956349511,0.09761611501256506
372,16.71234993691112,0.055576114230104036,16.301672334910023,0.052807300768278026,11.438842285810448,0.09771471949400487
373,16.74647848958882,0.05564865396470876,16.250373282755177,0.05288145517384087,11.404164791290405,0.09781332397544468
374,16.780337346218477,0.05572119369931347,16.19890425644288,0.05295560957940372,11.369398333410606,0.09791192845688448
375,16.81392425614351,0.05579373343391819,16.147267605066407,0.05302976398496657,11.33454416863237,0.09801053293832429
376,16.8472369897304,0.05586627316852291,16.09546568505148,0.053103918390529414,11.299603556350629,0.0981091374197641
377,16.880273338640155,0.05593881290312763,16.043500859978685,0.053178072796092254,11.264577758841407,0.09820774190120392
378,16.913031116096604,0.05601135263773235,15.991375500404976,0.05325222720165511,11.229468041208714,0.09830634638264373
379,16.94550815715171,0.056083892372337074,15.939091983684483,0.05332638160721795,11.194275671330939,0.09840495086408355
380,16.977702318947685,0.05615643210694179,15.886652693788351,0.0534005360127808,11.15900191980673,0.09850355534552335
381,17.009611480975963,0.05622897184154651,15.83406002112393,0.05347469041834364,11.123648059900336,0.09860215982696316
382,17.041233545332943,0.05630151157615122,15.781316362353063,0.0535488448239065,11.088215367486482,0.09870076430840297
383,17.07256643697249,0.05637405131075594,15.72842412020984,0.05362299922946934,11.052705120994684,0.09879936878984277
384,17.103608103955146,0.056446591045360664,15.675385703317392,0.053697153635032184,11.01711860135307,0.09889797327128258
385,17.13435651769397,0.056519130779965385,15.622203526004228,0.05377130804059503,10.98145709193173,0.09899657775272239
386,17.164809673197087,0.056591670514570105,15.568880008119741,0.05384546244615788,10.945721878485498,0.09909518223416221
387,17.194965589306808,0.056664210249174826,15.515417574849211,0.053919616851720725,10.909914249096346,0.09919378671560201
388,17.224822308935245,0.05673674998377955,15.4618186565281,0.05399377125728357,10.87403549411514,0.09929239119704183
389,17.254377899296564,0.05680928971838426,15.40808568845582,0.05406792566284642,10.838086906103046,0.09939099567848164
390,17.28363045213568,0.05688182945298898,15.354221110708917,0.054142080068409267,10.802069779772367,0.09948960015992145
391,17.31257808395335,0.056954369187593695,15.300227367953733,0.054216234473972114,10.76598541192692,0.09958820464136126
392,17.341218936227847,0.057026908922198416,15.246106909258579,0.054290388879534954,10.729835101401958,0.09968680912280106
393,17.36955117563287,0.05709944865680314,15.191862187905372,0.05436454328509781,10.693620149003603,0.09978541360424087
394,17.3975729942519,0.05717198839140786,15.137495661200907,0.05443869769066065,10.657341857447792,0.09988401808568069
395,17.425282609788912,0.05724452812601258,15.08300979028761,0.0545128520962235,10.621001531298816,0.0999826225671205
396,17.4526782657753,0.0573170678606173,15.028407039953976,0.05458700650178634,10.584600476907356,0.10008122704856032
397,17.479758231773214,0.05738960759522201,14.973689878444523,0.054661160907349196,10.548140002348081,0.10017983153000012
398,17.50652080357499,0.057462147329826734,14.91886077726957,0.054735315312912036,10.51162141735683,0.10027843601143993
399,17.532964303398934,0.05753468706443145,14.863922211014472,0.05480946971847489,10.475046033267274,0.10037704049287974
400,17.559087080081202,0.05760722679903617,14.808876657148776,0.05488362412403773,10.438415162947265,0.10047564497431954
401,17.584887509263947,0.05767976653364089,14.753726595834955,0.05495777852960058,10.401730120734637,0.10057424945575935
402,17.610363993579476,0.05775230626824561,14.698474509736974,0.055031932935163425,10.364992222372669,0.10067285393719916
403,17.635514962830673,0.05782484600285033,14.643122883828637,0.05510608734072627,10.328202784945098,0.10077145841863898
404,17.66033887416741,0.05789738573745505,14.587674205201747,0.05518024174628912,10.291363126810728,0.10087006290007879
405,17.684834212259087,0.057969925472059765,14.532130962874065,0.055254396151851966,10.254474567537597,0.1009686673815186
406,17.708999489463206,0.058042465206664486,14.476495647597194,0.05532855055741481,10.217538427836866,0.10106727186295841
407,17.732833245989948,0.0581150049412692,14.420770751664314,0.05540270496297766,10.180556029496143,0.10116587634439822
408,17.756334050062822,0.05818754467587392,14.364958768717894,0.05547685936854051,10.143528695312606,0.10126448082583803
409,17.779500498075254,0.05826008441047864,14.309062193557246,0.05555101377410335,10.106457749025584,0.10136308530727783
410,17.802331214743166,0.05833262414508336,14.253083521946198,0.0556251681796662,10.069344515248924,0.10146168978871764
411,17.82482485325351,0.05840516387968808,14.197025250420655,0.05569932258522904,10.032190319402861,0.10156029427015745
412,17.84698009540874,0.0584777036142928,14.140889876096201,0.055773476990791895,9.994996487645638,0.10165889875159727
413,17.86879565176717,0.05855024334889752,14.084679896475869,0.055847631396354736,9.957764346804712,0.10175750323303707
414,17.890270261779328,0.05862278308350224,14.028397809257811,0.05592178580191759,9.920495224307656,0.1018561077144769
415,17.911402693920092,0.05869532281810695,13.972046112143246,0.05599594020748043,9.88319044811272,0.1019547121959167
416,17.93219174581677,0.05876786255271167,13.915627302644443,0.05607009461304328,9.845851346639067,0.10205331667735651
417,17.95263624437304,0.05884040228731639,13.859143877892924,0.056144249018606124,9.808479248696685,0.10215192115879632
418,17.97273504588871,0.058912942021921114,13.802598334447797,0.05621840342416897,9.771075483416038,0.10225052564023612
419,17.992487036175344,0.058985481756525834,13.74599316810438,0.05629255782973182,9.733641380177332,0.10234913012167593
420,18.011891130667735,0.059058021491130555,13.689330873703025,0.056366712235294665,9.6961782685396,0.10244773460311575
421,18.030946274531136,0.05913056122573527,13.632613944938212,0.05644086664085751,9.6586874781694,0.10254633908455556
422,18.04965144276438,0.05920310096033999,13.575844874167956,0.05651502104642036,9.621170338769316,0.10264494356599538
423,18.068005640298736,0.0592756406949447,13.519026152223526,0.056589175451983206,9.583628180006148,0.10274354804743518
424,18.086007902092632,0.059348180429549424,13.462160268219503,0.05666332985754605,9.546062331438883,0.10284215252887499
425,18.10365729322207,0.059420720164154145,13.405249709364268,0.0567374842631089,9.508474122446358,0.1029407570103148
426,18.12095290896693,0.059493259898758866,13.348296960770833,0.05681163866867175,9.47086488215479,0.1030393614917546
427,18.13789387489299,0.059565799633363586,13.291304505268128,0.05688579307423459,9.433235939364947,0.10313796597319441
428,18.154479346929723,0.05963833936796831,13.23427482321271,0.056959947479797435,9.395588622479211,0.10323657045463422
429,18.17070851144389,0.05971087910257303,13.177210392301022,0.05703410188536028,9.357924259428339,0.10333517493607404
430,18.186580585308892,0.05978341883717774,13.120113687382105,0.05710825629092313,9.32024417759814,0.10343377941751385
431,18.20209481596988,0.05985595857178246,13.062987180270829,0.057182410696485976,9.282549703755778,0.10353238389895367
432,18.217250481504635,0.05992849830638718,13.005833339561732,0.05725656510204882,9.244842163976118,0.10363098838039347
433,18.232046890680227,0.0600010380409919,12.948654630443418,0.05733071950761167,9.20712288356767,0.10372959286183328
434,18.24648338300543,0.06007357777559662,12.891453514513518,0.05740487391317452,9.16939318699856,0.10382819734327309
435,18.260559328778907,0.06014611751020134,12.834232449594385,0.057479028318737364,9.131654397822217,0.1039268018247129
436,18.274274129133133,0.06021865724480606,12.77699388954936,0.05755318272430021,9.093907838602995,0.1040254063061527
437,18.287627216074174,0.06029119697941077,12.719740284099736,0.05762733712986306,9.05615483084159,0.10412401078759251
438,18.30061805251717,0.060363736714015494,12.66247407864248,0.057701491535425906,9.018396694900416,0.10422261526903233
439,18.313246132317598,0.060436276448620214,12.60519771406863,0.05777564594098875,8.980634749928782,0.10432121975047214
440,18.325510980298382,0.060508816183224935,12.547913626582424,0.0578498003465516,8.942870313788022,0.10441982423191196
441,18.337412152272726,0.06058135591782965,12.490624247521353,0.05792395475211445,8.90510470297649,0.10451842871335176
442,18.34894923506281,0.06065389565243437,12.43333200317683,0.057998109157677294,8.867339232554508,0.10461703319479157
443,18.360121846514225,0.06072643538703909,12.376039314615824,0.058072263563240134,8.829575216069184,0.10471563767623138
444,18.370929635506286,0.06079897512164381,12.318748597503252,0.05814641796880298,8.79181396547924,0.10481424215767118
445,18.381372281958143,0.060871514856248525,12.261462261925342,0.05822057237436583,8.754056791079702,0.10491284663911099
446,18.3914494968307,0.060944054590853246,12.204182712213804,0.058294726779928675,8.716305001426615,0.10501145112055081
447,18.401161022124434,0.061016594325457967,12.146912346770979,0.05836888118549152,8.678559903261679,0.10511005560199062
448,18.410506630873012,0.06108913406006269,12.089653557895891,0.05844303559105437,8.640822801436864,0.10520866008343042
449,18.41948612713283,0.0611616737946674,12.032408731611318,0.05851718999661722,8.60309499883902,0.10530726456487025
450,18.428099345968377,0.06123421352927212,11.975180247491757,0.058591344402180064,8.565377796314525,0.10540586904631005
451,18.43634615343352,0.06130675326387684,11.917970478492531,0.05866549880774291,8.527672492593814,0.10550447352774986
452,18.44422644654871,0.06137929299848156,11.860781790779813,0.05873965321330576,8.489980384216082,0.10560307800918967
453,18.45174015327409,0.06145183273308628,11.803616543561755,0.058813807618868605,8.452302765453878,0.10570168249062947
454,18.458887232478542,0.061524372467691,11.746477088920681,0.05888796202443145,8.414640928237839,0.10580028697206928
455,18.465667673904655,0.06159691220229572,11.689365771646388,0.0589621164299943,8.37699616208138,0.1058988914535091
456,18.472081498129764,0.06166945193690044,11.632284929070515,0.059036270835557146,8.339369754005542,0.10599749593494891
457,18.478128756522835,0.06174199167150515,11.575236890902135,0.05911042524111999,8.301762988463782,0.10609610041638873
458,18.483809531197487,0.061814531406109874,11.518223979064441,0.05918457964668283,8.264177147266983,0.10619470489782853
459,18.489123934960926,0.061887071140714595,11.461248507532577,0.05925873405224568,8.2266135095084,0.10629330937926834
460,18.494072111259012,0.061959610875319315,11.404312782172772,0.05933288845780853,8.189073351488863,0.10639191386070815
461,18.498654234117325,0.06203215060992403,11.347419100582602,0.059407042863371375,8.151557946641937,0.10649051834214796
462,18.50287050807836,0.06210469034452875,11.290569751932507,0.05948119726893422,8.114068565459323,0.10658912282358776
463,18.506721168134774,0.06217723007913347,11.233767016808585,0.05955535167449707,8.076606475416304,0.10668772730502757
464,18.51020647965882,0.06224976981373819,11.177013167056641,0.059629506080059916,8.03917294089738,0.10678633178646739
465,18.513326738327873,0.062322309548342905,11.120310465627492,0.05970366048562276,8.001769223122034,0.1068849362679072
466,18.51608227004618,0.062394849282947626,11.063661166423689,0.05977781489118561,7.964396580070652,0.10698354074934702
467,18.51847343086275,0.06246738901755235,11.007067514147435,0.05985196929674846,7.927056266410618,0.10708214523078682
468,18.52050060688551,0.06253992875215707,10.95053174414994,0.059926123702311304,7.8897495334226,0.10718074971222663
469,18.52216421419167,0.06261246848676177,10.894056082282084,0.06000027810787415,7.852477628926996,0.10727935419366644
470,18.523464698734376,0.0626850082213665,10.837642744746494,0.060074432513437,7.815241797210627,0.10737795867510624
471,18.52440253624566,0.06275754795597122,10.781293937951007,0.060148586918999845,7.7780432789535805,0.10747656315654605
472,18.524978232135684,0.06283008769057594,10.725011858363498,0.06022274132456269,7.740883311156337,0.10757516763798587
473,18.52519232138837,0.06290262742518066,10.668798692368231,0.06029689573012554,7.7037631270670754,0.10767377211942568
474,18.525045368453384,0.06297516715978538,10.612656616123573,0.06037105013568838,7.666683956109248,0.10777237660086549
475,18.5245379671345,0.0630477068943901,10.556587795421155,0.06044520454125123,7.629647023809364,0.1078709810823053
476,18.52367074047444,0.06312024662899482,10.500594385546608,0.060519358946814074,7.59265355172513,0.10796958556374511
477,18.522444340636152,0.06319278636359954,10.444678531141665,0.06059351335237692,7.5557047573737055,0.10806819004518492
478,18.520859448780573,0.06326532609820426,10.388842366067848,0.06066766775793977,7.518801854160399,0.10816679452662473
479,18.518916774940916,0.06333786583280898,10.333088013271615,0.060741822163502615,7.481946051307519,0.10826539900806453
480,18.516617057893498,0.0634104055674137,10.2774175846511,0.06081597656906546,7.445138553783631,0.10836400348950434
481,18.51396106502518,0.06348294530201842,10.221833180924303,0.06089013097462831,7.408380562233015,0.10846260797094416
482,18.510949592197367,0.06355548503662313,10.166336891498958,0.060964285380191156,7.371673272905568,0.10856121245238397
483,18.5075834636067,0.06362802477122785,10.110930794343851,0.061038439785754,7.335017877586868,0.10865981693382379
484,18.503863531642388,0.06370056450583257,10.055616955861792,0.06111259419131685,7.298415563528769,0.1087584214152636
485,18.499790676740272,0.06377310424043729,10.000397430764162,0.0611867485968797,7.2618675133801345,0.1088570258967034
486,18.495365807233608,0.063845643975042,9.945274261947036,0.061260903002442545,7.2253749051181035,0.10895563037814321
487,18.490589859200647,0.06391818370964672,9.890249480368984,0.06133505740800539,7.188938911979593,0.10905423485958302
488,18.485463796309002,0.06399072344425144,9.835325104930407,0.06140921181356824,7.152560702393256,0.10915283934102282
489,18.479988609656864,0.06406326317885616,9.780503142354622,0.06148336621913108,7.116241439911747,0.10925144382246263
490,18.47416531761111,0.06413580291346088,9.725785587070483,0.061557520624693926,7.079982283144453,0.10935004830390245
491,18.46799496564227,0.0642083426480656,9.671174421096753,0.06163167503025677,7.043784385690553,0.10944865278534226
492,18.461478626156527,0.06428088238267032,9.61667161392808,0.06170582943581962,7.007648896072526,0.10954725726678208
493,18.4546173983246,0.06435342211727504,9.56227912242267,0.06177998384138247,6.971576957670059,0.10964586174822188
494,18.447412407907738,0.06442596185187976,9.507998890691656,0.061854138246945314,6.935569708654384,0.10974446622966169
495,18.439864807080678,0.06449850158648449,9.453832849990134,0.06192829265250816,6.8996282819230235,0.1098430707111015
496,18.431975774251775,0.0645710413210892,9.399782918609944,0.06200244705807101,6.8637538050350315,0.1099416751925413
497,18.423746513880182,0.06464358105569393,9.34585100177407,0.062076601463633856,6.827947400146599,0.11004027967398111
498,18.41517825629027,0.06471612079029863,9.292038991532905,0.0621507558691967,6.792210183947212,0.11013888415542093
499,18.406272257483202,0.06478866052490335,9.238348766662092,0.06222491027475955,6.756543267596182,0.11023748863686074
500,18.397029798945734,0.06486120025950808,9.184782192562174,0.0622990646803224,6.720947756659721,0.11033609311830055
501,18.387452187456336,0.0649337399941128,9.13134112115997,0.062373219085885244,6.685424751048423,0.11043469759974037
502,18.3775407548886,0.0650062797287175,9.07802739081168,0.06244737349144809,6.649975344955321,0.11053330208118017
503,18.367296858012004,0.06507881946332222,9.024842826207731,0.06252152789701093,6.614600626794356,0.11063190656261998
504,18.356721878290085,0.06515135919792694,8.971789238279431,0.06259568230257379,6.579301679139402,0.11073051104405979
505,18.34581722167601,0.06522389893253167,8.91886842410732,0.06266983670813663,6.54407957866375,0.1108291155254996
506,18.334584318405653,0.06529643866713639,8.86608216683128,0.06274399111369947,6.508935396080187,0.1109277200069394
507,18.32302462278813,0.0653689784017411,8.81343223556249,0.06281814551926232,6.473870196081488,0.11102632448837922
508,18.31113961299397,0.06544151813634583,8.760920385297062,0.06289229992482517,6.438885037281549,0.11112492896981903
509,18.298930790840778,0.06551405787095055,8.708548356831542,0.06296645433038801,6.403980972156983,0.11122353345125885
510,18.286399681576587,0.06558659760555527,8.65631787668006,0.06304060873595085,6.369159046989282,0.11132213793269866
511,18.273547833660842,0.06565913734015999,8.604230656993378,0.06311476314151371,6.334420301807537,0.11142074241413846
512,18.260376818543136,0.06573167707476471,8.552288395479739,0.06318891754707656,6.299765770331686,0.11151934689557827
513,18.246888230439637,0.06580421680936943,8.500492775327357,0.0632630719526394,6.26519647991637,0.11161795137701808
514,18.233083686107346,0.06587675654397415,8.448845465128825,0.06333722635820224,6.23071345149533,0.11171655585845788
515,18.218964824616208,0.06594929627857886,8.397348118807248,0.0634113807637651,6.196317699526343,0.11181516033989769
516,18.204533307118968,0.06602183601318358,8.34600237554424,0.06348553516932795,6.162010231936828,0.11191376482133751
517,18.18979081661913,0.0660943757477883,8.294809859709598,0.06355968957489079,6.127792050069961,0.11201236930277732
518,18.1747390577367,0.06616691548239302,8.243772180792861,0.06363384398045363,6.093664148631382,0.11211097378421714
519,18.159379756472,0.06623945521699773,8.192890933336592,0.06370799838601648,6.059627515636597,0.11220957826565695
520,18.143714659967507,0.06631199495160245,8.14216769687153,0.06378215279157932,6.025683132358819,0.11230818274709675
521,18.127745536267753,0.06638453468620717,8.091604035853472,0.06385630719714216,5.991831973277582,0.11240678722853656
522,18.111474174077365,0.06645707442081189,8.041201499601916,0.06393046160270502,5.958075006027847,0.11250539170997637
523,18.09490238251723,0.06652961415541661,7.990961622240592,0.06400461600826787,5.924413191349803,0.11260399619141617
524,18.078031990878873,0.06660215389002133,7.940885922639717,0.06407877041383071,5.8908474830392485,0.112702600672856
525,18.06086484837709,0.06667469362462605,7.890975904359982,0.06415292481939355,5.857378827898621,0.1128012051542958
526,18.04340282390083,0.06674723335923077,7.8412330555984004,0.06422707922495641,5.8240081656886264,0.1128998096357356
527,18.025647805762443,0.0668197730938355,7.7916588491359775,0.06430123363051926,5.790736429080566,0.11299841411717543
528,18.007601701445225,0.06689231282844021,7.742254742286995,0.0643753880360821,5.757564543609243,0.11309701859861523
529,17.989266437349464,0.06696485256304494,7.693022176850198,0.06444954244164494,5.724493427626555,0.11319562308005504
530,17.97064395853681,0.06703739229764966,7.643962579061727,0.0645236968472078,5.69152399225569,0.11329422756149485
531,17.95173622847327,0.06710993203225436,7.595077359549801,0.06459785125277065,5.658657141346049,0.11339283204293465
532,17.932545228770604,0.06718247176685908,7.546367913291146,0.06467200565833349,5.625893771428738,0.11349143652437446
533,17.913072958926378,0.0672550115014638,7.497835619569216,0.06474616006389633,5.593234771672794,0.11359004100581428
534,17.8933214360626,0.06732755123606853,7.449481841934121,0.06482031446945918,5.560681023842028,0.11368864548725409
535,17.873292694663004,0.06740009097067323,7.401307928164346,0.06489446887502204,5.528233402252553,0.11378724996869391
536,17.852988786309016,0.06747263070527795,7.353315210230232,0.06496862328058486,5.4958927737309855,0.11388585445013372
537,17.832411779414507,0.06754517043988267,7.30550500425902,0.06504277768614772,5.463659997573311,0.11398445893157352
538,17.811563758959256,0.0676177101744874,7.257878610501894,0.06511693209171057,5.431535925504411,0.11408306341301333
539,17.79044682622126,0.06769024990909212,7.210437313302564,0.06519108649727341,5.39952140163833,0.11418166789445314
540,17.769063098507928,0.06776278964369684,7.163182381067552,0.06526524090283625,5.367617262439128,0.11428027237589294
541,17.747414708886126,0.06783532937830156,7.116115066238277,0.0653393953083991,5.335824336682522,0.11437887685733275
542,17.725503805911185,0.06790786911290628,7.06923660526485,0.06541354971396196,5.304143445418102,0.11447748133877257
543,17.703332553354894,0.067980408847511,7.0225482185814485,0.0654877041195248,5.272575401932369,0.11457608582021238
544,17.680903129932496,0.06805294858211572,6.976051110583459,0.06556185852508764,5.241121011712301,0.1146746903016522
545,17.658217729028767,0.06812548831672044,6.929746469606309,0.0656360129306505,5.209781072409793,0.114773294783092
546,17.635278558423167,0.06819802805132516,6.883635467905918,0.06571016733621335,5.178556373806606,0.11487189926453181
547,17.612087840014166,0.06827056778592987,6.837719261640871,0.06578432174177619,5.147447697780178,0.11497050374597162
548,17.588647809542707,0.06834310752053459,6.791998990856129,0.06585847614733903,5.116455818270004,0.11506910822741143
549,17.564960716314943,0.06841564725513931,6.746475779468517,0.06593263055290188,5.0855815012448105,0.11516771270885123
550,17.541028822924186,0.06848818698974403,6.7011507352537985,0.06600678495846474,5.054825504670344,0.11526631719029105
551,17.51685440497219,0.06856072672434874,6.65602494983532,0.06608093936402756,5.024188578477956,0.11536492167173086
552,17.49243975078973,0.06863326645895346,6.6110994986742835,0.06615509376959042,4.993671464533781,0.11546352615317067
553,17.467787161156622,0.06870580619355818,6.566375441061737,0.06622924817515327,4.963274896608715,0.11556213063461049
554,17.4428989490211,0.0687783459281629,6.521853820111994,0.06630340258071611,4.932999600349041,0.1156607351160503
555,17.41777743921869,0.06885088566276762,6.477535662757715,0.06637755698627895,4.90284629324778,0.1157593395974901
556,17.39242496819055,0.06892342539737234,6.43342197974655,0.0664517113918418,4.872815684616715,0.11585794407892991
557,17.366843883701357,0.06899596513197706,6.389513765639396,0.06652586579740466,4.842908475559192,0.11595654856036972
558,17.341036544556758,0.06906850486658178,6.345811998810074,0.0666000202029675,4.813125358943525,0.11605515304180952
559,17.315005320320445,0.0691410446011865,6.302317641446661,0.06667417460853034,4.783467019377203,0.11615375752324934
560,17.288752591030846,0.06921358433579122,6.259031639554266,0.0667483290140932,4.753934133181735,0.11625236200468915
561,17.262280746917554,0.06928612407039594,6.2159549229593924,0.06682248341965605,4.724527368368221,0.11635096648612897
562,17.235592188117394,0.06935866380500066,6.173088405315767,0.06689663782521889,4.695247384613648,0.11644957096756878
563,17.208689324390342,0.06943120353960539,6.130432984111591,0.06697079223078173,4.66609483323785,0.11654817544900858
564,17.181574574835167,0.06950374327421009,6.087989540678372,0.06704494663634458,4.6370703571811855,0.11664677993044839
565,17.154250367604934,0.06957628300881481,6.045758940201193,0.06711910104190744,4.608174590982958,0.1167453844118882
566,17.126719139622402,0.06964882274341953,6.003742031730364,0.06719325544747028,4.57940816076046,0.116843988893328
567,17.09898333629527,0.06972136247802425,5.961939648194557,0.06726740985303312,4.550771684188797,0.11694259337476781
568,17.0710454112314,0.06979390221262896,5.920352606415399,0.06734156425859597,4.522265770481339,0.11704119785620763
569,17.042907825954,0.06986644194723368,5.878981707123407,0.06741571866415881,4.493891020370953,0.11713980233764744
570,17.014573049616878,0.0699389816818384,5.837827734975336,0.06748987306972165,4.465648026091817,0.11723840681908726
571,16.98604355871962,0.07001152141644312,5.796891458572945,0.0675640274752845,4.437537371362077,0.11733701130052707
572,16.95732183682298,0.07008406115104784,5.756173630483088,0.06763818188084736,4.40955963136704,0.11743561578196687
573,16.9284103742643,0.07015660088565256,5.715674987259167,0.0677123362864102,4.381715372743199,0.11753422026340668
574,16.89931166787313,0.07022914062025729,5.6753962494639385,0.06778649069197304,4.35400515356284,0.11763282474484649
575,16.870028220687,0.070301680354862,5.635338121693606,0.0678606450975359,4.3264295233194225,0.1177314292262863
576,16.840562541667435,0.07037422008946673,5.5955012926032754,0.06793479950309875,4.2989890229135685,0.11783003370772611
577,16.810917145416223,0.07044675982407145,5.555886434933685,0.06800895390866159,4.271684184639822,0.11792863818916592
578,16.78109455189193,0.07051929955867617,5.516494205539146,0.06808310831422443,4.244515532173989,0.11802724267060573
579,16.751097286126804,0.07059183929328089,5.477325245416845,0.06815726271978728,4.217483580561259,0.11812584715204555
580,16.72092787794396,0.0706643790278856,5.438380179737376,0.06823141712535014,4.190588836204927,0.11822445163348536
581,16.690588861675,0.07073691876249032,5.399659617876438,0.06830557153091298,4.163831796855836,0.11832305611492516
582,16.660082775878013,0.07080945849709504,5.361164153447797,0.06837972593647582,4.137212951602457,0.11842166059636497
583,16.62941216305607,0.07088199823169976,5.322894364337479,0.06845388034203867,4.110732780861684,0.11852026507780478
584,16.59857956937615,0.07095453796630447,5.284850812739098,0.06852803474760151,4.084391756370239,0.11861886955924458
585,16.56758754438859,0.07102707770090919,5.247034045190347,0.06860218915316435,4.058190341176795,0.1187174740406844
586,16.53643864074713,0.0710996174355139,5.20944459261072,0.0686763435587272,4.032128989634717,0.11881607852212421
587,16.50513541392942,0.07117215717011863,5.172082970340269,0.06875049796429006,4.006208147395493,0.11891468300356403
588,16.473680421958278,0.07124469690472335,5.134949678179584,0.0688246523698529,3.980428251402789,0.11901328748500384
589,16.442076225123436,0.07131723663932807,5.09804520043077,0.06889880677541574,3.954789729887188,0.11911189196644364
590,16.41032538570407,0.07138977637393279,5.061370005939596,0.06897296118097859,3.9292930023615362,0.11921049644788345
591,16.37843046769195,0.07146231610853751,5.024924548138727,0.06904711558654145,3.903938479616988,0.11930910092932326
592,16.3463940365153,0.07153485584314223,4.9887092650919325,0.06912126999210429,3.8787265637196304,0.11940770541076307
593,16.31421865876352,0.07160739557774695,4.952724579539382,0.06919542439766713,3.8536576480078004,0.11950630989220287
594,16.281906901912553,0.07167993531235167,4.916970898943973,0.06926957880322998,3.8287321170899804,0.11960491437364269
595,16.249461334051155,0.0717524750469564,4.881448615538678,0.06934373320879283,3.8039503468434006,0.1197035188550825
596,16.216884523607963,0.0718250147815611,4.846158106374821,0.06941788761435568,3.779312704413156,0.11980212333652232
597,16.1841790390794,0.07189755451616582,4.811099733371385,0.06949204201991852,3.754819548212077,0.11990072781796213
598,16.15134744875857,0.07197009425077054,4.776273843365238,0.06956619642548137,3.73047122792109,0.11999933229940193
599,16.118392320464967,0.07204263398537526,4.7416807681623485,0.06964035083104421,3.706268084490299,0.12009793678084174
600,16.085316221275182,0.07211517371997998,4.707320824589873,0.06971450523660705,3.6822104501405946,0.12019654126228155
601,16.052121717254593,0.07218771345458469,4.673194314549165,0.0697886596421699,3.6582986483659354,0.12029514574372135
602,16.018811373189994,0.07226025318918941,4.639301525069694,0.06986281404773276,3.6345329939361717,0.12039375022516116
603,15.985387752323344,0.07233279292379413,4.60564272836384,0.0699369684532956,3.6109137929005186,0.12049235470660098
604,15.951853416086488,0.07240533265839885,4.572218181882475,0.07001112285885844,3.5874413425915836,0.12059095918804079
605,15.918210923836993,0.07247787239300357,4.53902812837147,0.07008527726442129,3.5641159316299995,0.12068956366948061
606,15.884462832595055,0.0725504121276083,4.506072795929018,0.07015943166998415,3.54093783992964,0.12078816815092042
607,15.85061169678158,0.07262295186221301,4.473352398063685,0.07023358607554699,3.517907338703415,0.12088677263236022
608,15.816660067957374,0.07269549159681774,4.440867133753315,0.07030774048110983,3.495024690469628,0.12098537711380003
609,15.782610494563524,0.07276803133142246,4.408617187504719,0.07038189488667268,3.472290149058936,0.12108398159523984
610,15.748465521662988,0.07284057106602718,4.376602729414064,0.07045604929223553,3.449703959621827,0.12118258607667964
611,15.714227690683373,0.0729131108006319,4.344823915228047,0.07053020369779837,3.4272663586367083,0.12128119055811946
612,15.679899539161015,0.07298565053523662,4.313280886405773,0.07060435810336121,3.4049775739185173,0.12137979503955927
613,15.64548360048627,0.07305819026984132,4.2819737701813185,0.07067851250892407,3.3828378246278934,0.12147839952099909
614,15.610982403650134,0.07313073000444605,4.250902679627042,0.07075266691448691,3.360847321280903,0.1215770040024389
615,15.576398472992175,0.07320326973905077,4.220067713717506,0.07082682132004975,3.3390062657592834,0.1216756084838787
616,15.541734327949765,0.07327580947365549,4.189468957394075,0.0709009757256126,3.3173148513212674,0.12177421296531851
617,15.506992482808737,0.0733483492082602,4.159106481630171,0.07097513013117546,3.2957732626128946,0.12187281744675832
618,15.472175446455338,0.07342088894286491,4.128980343497146,0.0710492845367383,3.274381675679862,0.12197142192819813
619,15.437285722129673,0.07349342867746964,4.099090586230716,0.07112343894230114,3.2531402579799265,0.12207002640963793
620,15.402325807180482,0.07356596841207436,4.069437239298043,0.07119759334786399,3.2320491683957666,0.12216863089107775
621,15.367298192821433,0.07363850814667908,4.040020318465396,0.07127174775342685,3.211108557248434,0.12226723537251756
622,15.332205363888846,0.0737110478812838,4.010839825866304,0.07134590215898969,3.190318566311216,0.12236583985395738
623,15.29704979860088,0.07378358761588852,3.9818957500702954,0.07142005656455253,3.169679328824093,0.12246444433539719
624,15.261833968318273,0.07385612735049324,3.953188066152183,0.07149421097011538,3.1491909695086333,0.122563048816837
625,15.226560337306543,0.07392866708509796,3.9247167357618125,0.07156836537567823,3.128853604583392,0.1226616532982768
626,15.191231362499805,0.07400120681970268,3.8964817071943543,0.07164251978124107,3.108667341779817,0.12276025777971661
627,15.155849493266079,0.0740737465543074,3.8684829154610054,0.07171667418680391,3.088632280358614,0.12285886226115642
628,15.12041717117422,0.07414628628891212,3.8407202823602202,0.07179082859236677,3.0687485111265866,0.12295746674259622
629,15.084936829762439,0.07421882602351683,3.813193716549393,0.07186498299792961,3.0490161164539726,0.12305607122403604
630,15.049410894308394,0.07429136575812155,3.7859031136168873,0.07193913740349245,3.0294351702922175,0.12315467570547585
631,15.013841781601014,0.07436390549272627,3.7588483561545782,0.0720132918090553,3.010005738192227,0.12325328018691567
632,14.978231899713894,0.07443644522733099,3.7320293138307505,0.07208744621461816,2.9907278773230686,0.12335188466835548
633,14.942583647780374,0.0745089849619357,3.7054458434634046,0.072161600620181,2.9716016364911146,0.12345048914979528
634,14.906899415770296,0.07458152469654042,3.679097789093884,0.07223575502574384,2.9526270561596624,0.12354909363123509
635,14.87118158426853,0.07465406443114514,3.6529849820609233,0.07230990943130669,2.9338041684689484,0.1236476981126749
636,14.835432524255136,0.07472660416574986,3.62710724107503,0.07238406383686954,2.9151329972566407,0.12374630259411472
637,14.799654596887311,0.07479914390035458,3.6014643722931377,0.07245821824243238,2.8966135580787364,0.12384490707555453
638,14.763850153283071,0.0748716836349593,3.576056169393646,0.07253237264799522,2.878245858230893,0.12394351155699433
639,14.728021534306693,0.07494422336956402,3.5508824136516988,0.07260652705355808,2.8600298967701656,0.12404211603843414
640,14.69217107035599,0.07501676310416874,3.5259428740147998,0.07268068145912093,2.8419656645371907,0.12414072051987396
641,14.656301081151312,0.07508930283877346,3.5012373071786778,0.07275483586468377,2.824053144178744,0.12423932500131377
642,14.620413875526426,0.07516184257337818,3.4767654576633804,0.07282899027024661,2.8062923101707304,0.12433792948275357
643,14.584511751221193,0.0752343823079829,3.4525270578896583,0.07290314467580947,2.7886831288415443,0.12443653396419338
644,14.548596994676087,0.07530692204258763,3.42852182825558,0.07297729908137231,2.771225558395866,0.12453513844563319
645,14.512671880828577,0.07537946177719235,3.404749477213308,0.07305145348693515,2.7539195489387964,0.12463374292707301
646,14.476738672911427,0.07545200151179705,3.381209701346137,0.073125607892498,2.7367650425004397,0.12473234740851281
647,14.440799622252776,0.07552454124640177,3.3579021854457203,0.07319976229806086,2.7197619730607885,0.12483095188995262
648,14.404856968078256,0.0755970809810065,3.334826602589433,0.0732739167036237,2.702910266575061,0.12492955637139243
649,14.368912937314896,0.07566962071561122,3.3119826142179285,0.07334807110918654,2.6862098409993407,0.12502816085283225
650,14.332969744397058,0.07574216045021592,3.2893698702128673,0.07342222551474939,2.6696606063166537,0.12512676533427206
651,14.297029591074221,0.07581470018482064,3.2669880089747516,0.07349637992031224,2.6532624645633174,0.12522536981571186
652,14.261094666220808,0.07588723991942536,3.2448366575009073,0.07357053432587508,2.6370153098557343,0.12532397429715167
653,14.225167145647912,0.07595977965403009,3.222915431463589,0.07364468873143792,2.6209190284174655,0.12542257877859148
654,14.189249191917021,0.0760323193886348,3.201223935288163,0.07371884313700078,2.6049734986066957,0.1255211832600313
655,14.15334295415575,0.07610485912323953,3.1797617622314247,0.07379299754256363,2.5891785909440332,0.1256197877414711
656,14.117450567875565,0.07617739885784425,3.1585284944599827,0.07386715194812647,2.573534168140597,0.12571839222291092
657,14.081574154791504,0.07624993859244897,3.1375237031286813,0.07394130635368931,2.5580400851265344,0.1258169967043507
658,14.045715822643956,0.07632247832705369,3.1167469484591304,0.07401546075925217,2.5426961890797437,0.12591560118579054
659,14.009877665022442,0.07639501806165841,3.096197779818285,0.07408961516481502,2.527502319455046,0.12601420566723034
660,13.974061761191486,0.07646755779626313,3.0758757357970223,0.07416376957037785,2.5124583080135716,0.12611281014867015
661,13.938270175918522,0.07654009753086785,3.0557803442887628,0.0742379239759407,2.4975639788525132,0.12621141463010996
662,13.902504959303865,0.07661263726547256,3.0359111225681645,0.07431207838150355,2.4828191484351887,0.12631001911154977
663,13.866768146612745,0.07668517700007728,3.016267577369745,0.0743862327870664,2.468223625621379,0.1264086235929896
664,13.831061758109527,0.076757716734682,2.99684920496654,0.07446038719262923,2.453777211698026,0.12650722807442938
665,13.795387798893902,0.07683025646928672,2.9776554912487736,0.07453454159819209,2.439479700410122,0.1266058325558692
666,13.759748258739293,0.07690279620389143,2.9586859118024647,0.07460869600375494,2.4253308779920415,0.126704437037309
667,13.724145111933316,0.07697533593849615,2.93993993198805,0.07468285040931778,2.4113305231989997,0.12680304151874883
668,13.688580317120405,0.07704787567310087,2.9214170070189134,0.07475700481488062,2.397478407338938,0.12690164600018863
669,13.653055817146587,0.07712041540770559,2.903116582039921,0.07483115922044348,2.383774294304581,0.12700025048162844
670,13.617573538906377,0.07719295514231031,2.885038092205892,0.07490531362600633,2.370217940605846,0.12709885496306825
671,13.582135393191853,0.07726549487691503,2.8671809627599747,0.07497946803156917,2.3568090954024727,0.12719745944450805
672,13.54674327454389,0.07733803461151975,2.8495446091119767,0.07505362243713201,2.3435475005369604,0.1272960639259479
673,13.511399061105559,0.07741057434612447,2.8321284369166144,0.07512777684269487,2.3304328905677547,0.12739466840738767
674,13.476104614477752,0.07748311408072919,2.8149318421516845,0.07520193124825772,2.317464992802666,0.1274932728888275
675,13.440861779576963,0.07755565381533391,2.7979542111961155,0.07527608565382055,2.304643527332618,0.1275918773702673
676,13.405672384495272,0.07762819354993863,2.7811949209079163,0.0753502400593834,2.291968207065575,0.12769048185170712
677,13.370538240362574,0.07770073328454336,2.764653338702075,0.07542439446494625,2.279438737760756,0.12778908633314692
678,13.335461141210963,0.07777327301914806,2.748328822628259,0.0754985488705091,2.2670548180631016,0.12788769081458673
679,13.300442863841402,0.07784581275375278,2.732220721448458,0.07557270327607193,2.2548161395379624,0.12798629529602654
680,13.265485167692617,0.0779183524883575,2.7163283747144513,0.07564685768163479,2.2427223867060504,0.12808489977746634
681,13.23058979471219,0.07799089222296222,2.7006511128451867,0.07572101208719764,2.230773237078597,0.12818350425890618
682,13.195758469229954,0.07806343195756693,2.6851882572039925,0.07579516649276048,2.2189683611927995,0.12828210874034596
683,13.160992897833571,0.07813597169217165,2.669939120175629,0.07586932089832332,2.207307422647403,0.1283807132217858
684,13.126294769246474,0.07820851142677637,2.654903005243219,0.07594347530388618,2.1957900781386415,0.1284793177032256
685,13.091665754207977,0.0782810511613811,2.640079207065023,0.07601762970944903,2.1844159774962657,0.1285779221846654
686,13.057107505355729,0.07835359089598581,2.6254670115510184,0.07609178411501187,2.1731847637198993,0.1286765266661052
687,13.022621657110388,0.07842613063059053,2.6110656959393355,0.07616593852057471,2.1620960730155483,0.12877513114754502
688,12.988209825562661,0.07849867036519526,2.596874528872532,0.07624009292613756,2.15114953483236,0.12887373562898485
689,12.953873608362558,0.07857121009979998,2.582892770473673,0.07631424733170042,2.1403447718995894,0.12897234011042463
690,12.919614584610995,0.0786437498344047,2.5691196724222336,0.07638840173726326,2.1296814002637436,0.12907094459186447
691,12.885434314753697,0.07871628956900942,2.5555544780298334,0.0764625561428261,2.1191590293259996,0.12916954907330425
692,12.85133434047737,0.07878882930361414,2.5421964223157545,0.07653671054838895,2.1087772618797436,0.12926815355474408
693,12.817316184608256,0.07886136903821886,2.5290447320823097,0.0766108649539518,2.0985356941483992,0.1293667580361839
694,12.783381351012956,0.07893390877282358,2.5160986259899767,0.07668501935951463,2.0884339158233827,0.1294653625176237
695,12.749531324501621,0.07900644850742829,2.503357314632354,0.07675917376507749,2.078471510102295,0.1295639669990635
696,12.71576757073341,0.07907898824203301,2.4908200006109165,0.07683332817064034,2.0686480537273044,0.1296625714805033
697,12.682091536124364,0.07915152797663773,2.478485878609574,0.07690748257620318,2.0589631170237053,0.12976117596194314
698,12.64850464775758,0.07922406771124245,2.4663541354689986,0.07698163698176602,2.049416263938709,0.12985978044338292
699,12.615008313295721,0.07929660744584716,2.4544239502607668,0.07705579138732888,2.04000705208034,0.12995838492482276
700,12.581603920895894,0.07936914718045188,2.4426944943613025,0.07712994579289173,2.0307350327566436,0.13005698940626254
701,12.548292839126875,0.0794416869150566,2.431164931525572,0.07720410019845457,2.0215997510149344,0.13015559388770237
702,12.515076416888707,0.07951422664966132,2.419834417960593,0.07727825460401741,2.012600745681366,0.13025419836914218
703,12.481955983334643,0.07958676638426604,2.4087021023987276,0.07735240900958026,2.0037375494005665,0.13035280285058198
704,12.448932847795458,0.07965930611887076,2.397767126170746,0.07742656341514312,1.995009688675532,0.1304514073320218
705,12.416008299706135,0.07973184585347548,2.3870286232786895,0.07750071782070596,1.9864166839076538,0.1305500118134616
706,12.383183608534907,0.0798043855880802,2.376485720468494,0.0775748722262688,1.9779580494369418,0.13064861629490143
707,12.350460023714719,0.07987692532268492,2.3661375373024147,0.07764902663183165,1.9696332935824183,0.1307472207763412
708,12.317838774577021,0.07994946505728964,2.3559831862312333,0.07772318103739449,1.9614419186826666,0.13084582525778105
709,12.285321070287976,0.08002200479189436,2.34602177266622,0.07779733544295733,1.95338342113659,0.13094442973922082
710,12.252908099787025,0.08009454452649908,2.3362523950509004,0.07787148984852019,1.945457291444288,0.13104303422066066
711,12.22060103172788,0.08016708426110379,2.3266741449326007,0.07794564425408304,1.9376630142481581,0.13114163870210047
712,12.188401014421835,0.08023962399570851,2.3172861070337687,0.07801979865964588,1.9300000683741145,0.13124024318354027
713,12.156309175783583,0.08031216373031323,2.3080873593230624,0.07809395306520872,1.9224679268729998,0.13133884766498008
714,12.124326623279329,0.08038470346491795,2.2990769730862457,0.07816810747077158,1.9150660570621598,0.1314374521464199
715,12.09245444387734,0.08045724319952266,2.2902540129968587,0.07824226187633443,1.9077939205671692,0.13153605662785972
716,12.060693704000858,0.08052978293412738,2.281617537186659,0.07831641628189727,1.9006509733637431,0.1316346611092995
717,12.02904544948351,0.0806023226687321,2.2731665973158623,0.07839057068746011,1.8936366658197687,0.13173326559073933
718,11.997510705527002,0.08067486240333682,2.2649002386431616,0.07846472509302296,1.8867504427375605,0.1318318700721791
719,11.9660904766613,0.08074740213794154,2.2568175000955386,0.07853887949858582,1.8799917433961966,0.13193047455361895
720,11.934785746707151,0.08081994187254626,2.248917414337867,0.07861303390414866,1.8733600015940968,0.13202907903505876
721,11.903597478741087,0.08089248160715098,2.2411990078422916,0.0786871883097115,1.8668546456916877,0.13212768351649856
722,11.872526615062771,0.0809650213417557,2.2336613009574195,0.07876134271527435,1.8604750986542717,0.13222628799793837
723,11.841574077164776,0.08103756107636043,2.226303307977303,0.07883549712083719,1.8542207780950288,0.13232489247937818
724,11.810740765704773,0.08111010081096515,2.2191240372102037,0.07890965152640003,1.8480910963181896,0.132423496960818
725,11.780027560480134,0.08118264054556987,2.212122491047176,0.07898380593196289,1.8420854603623562,0.1325221014422578
726,11.749435320404906,0.08125518028017459,2.205297666030452,0.07905796033752574,1.8362032720439676,0.13262070592369762
727,11.718964883489269,0.08132772001477931,2.198648552921614,0.07913211474308858,1.8304439280009492,0.13271931040513743
728,11.688617066821326,0.08140025974938402,2.192174136769595,0.07920626914865142,1.824806819736486,0.13281791488657724
729,11.658392666551343,0.08147279948398874,2.1858733969784803,0.07928042355421427,1.819291333662966,0.13291651936801704
730,11.628292457878377,0.08154533921859346,2.1797453073751276,0.07935457795977713,1.8138968511460762,0.13301512384945685
731,11.59831719503935,0.08161787895319818,2.173788836276601,0.07942873236533997,1.808622748549044,0.13311372833089666
732,11.568467611300491,0.08169041868780288,2.168002946557433,0.07950288677090281,1.803468397277045,0.13321233281233646
733,11.53874441895117,0.0817629584224076,2.1623865957166974,0.07957704117646566,1.798433163821748,0.1333109372937763
734,11.50914830930021,0.08183549815701233,2.1569387359449315,0.07965119558202852,1.793516409806029,0.13340954177521608
735,11.47967995267452,0.08190803789161705,2.1516583141908727,0.07972534998759136,1.7887174920288191,0.1335081462566559
736,11.450339998420176,0.08198057762622177,2.1465442722280352,0.0797995043931542,1.784035762510129,0.13360675073809572
737,11.421129074905906,0.08205311736082649,2.1415955467211316,0.07987365879871705,1.7794705685362016,0.13370535521953553
738,11.392047789528934,0.08212565709543121,2.136811069292338,0.07994781320427989,1.7750212527048341,0.13380395970097533
739,11.36309672872328,0.08219819683003593,2.1321897665873997,0.08002196760984273,1.7706871529708463,0.13390256418241514
740,11.334276457970372,0.08227073656464065,2.1277305603415995,0.08009612201540559,1.7664676026917001,0.13400116866385497
741,11.305587521812152,0.08234327629924537,2.123432367445578,0.08017027642096844,1.7623619306732814,0.13409977314529475
742,11.277030443866476,0.08241581603385009,2.1192941000110195,0.08024443082653128,1.7583694612158163,0.1341983776267346
743,11.248605726844962,0.08248835576845481,2.1153146654361885,0.08031858523209412,1.7544895141599635,0.13429698210817437
744,11.220313852573202,0.08256089550305952,2.111492966471367,0.08039273963765697,1.750721404933039,0.1343955865896142
745,11.192155282013317,0.08263343523766424,2.10782790128414,0.08046689404321983,1.7470644445954135,0.134494191071054
746,11.164130455288971,0.08270597497226896,2.104318363524573,0.08054104844878267,1.7435179398870446,0.13459279555249382
747,11.136239791712688,0.08277851470687368,2.1009632423902738,0.08061520285434551,1.7400811932741778,0.13469140003393362
748,11.108483689815563,0.08285105444147839,2.0977614226913457,0.08068935725990836,1.736753502996196,0.13479000451537343
749,11.080862527379303,0.08292359417608311,2.094711784915238,0.08076351166547122,1.7335341631126213,0.13488860899681326
750,11.053376661470722,0.08299613391068783,2.0918132052914893,0.08083766607103406,1.7304224635502803,0.13498721347825304
751,11.026026428478477,0.08306867364529255,2.0890645558563845,0.0809118204765969,1.7274176901506082,0.13508581795969288
752,10.99881214415223,0.08314121337989727,2.0864647045175198,0.08098597488215975,1.7245191247171343,0.13518442244113266
753,10.97173410364413,0.08321375311450199,2.084012515118289,0.08106012928772259,1.7217260450630916,0.1352830269225725
754,10.944792581552628,0.08328629284910671,2.081706847502279,0.08113428369328543,1.7190377250592146,0.1353816314040123
755,10.917987831968667,0.08335883258371143,2.0795465575776078,0.08120843809884828,1.7164534346816684,0.1354802358854521
756,10.891320088524147,0.08343137231831615,2.0775304973811872,0.08128259250441114,1.7139724400601506,0.1355788403668919
757,10.864789564442756,0.08350391205292088,2.0756575151429217,0.08135674690997398,1.7115940035261432,0.13567744484833172
758,10.838396452593107,0.0835764517875256,2.0739264553498584,0.08143090131553682,1.7093173836613265,0.13577604932977155
759,10.812140925544167,0.08364899152213032,2.072336158810275,0.08150505572109967,1.7071418353461485,0.13587465381121133
760,10.786023135623035,0.08372153125673502,2.0708854627177367,0.08157921012666253,1.7050666098085532,0.13597325829265117
761,10.760043214974967,0.08379407099133974,2.0695732007151015,0.08165336453222537,1.703090954672872,0.13607186277409095
762,10.734201275625745,0.08386661072594447,2.0683982029584964,0.08172751893778821,1.7012141140088692,0.13617046725553078
763,10.708497409546284,0.08393915046054919,2.067359296181265,0.08180167334335106,1.6994353283809505,0.1362690717369706
764,10.682931688719542,0.08401169019515389,2.066455303757891,0.08187582774891392,1.6977538348975332,0.1363676762184104
765,10.657504165209692,0.08408422992975861,2.0656850457679083,0.08194998215447676,1.6961688672605724,0.1364662806998502
766,10.632214871233563,0.08415676966436333,2.0650473390597903,0.0820241365600396,1.6946796558152555,0.13656488518129
767,10.607063819234325,0.08422930939896806,2.064540997314846,0.08209829096560245,1.693285427599849,0.13666348966272984
768,10.582051001957415,0.08430184913357278,2.064164831111103,0.08217244537116529,1.6919854063957185,0.13676209414416962
769,10.55717639252871,0.0843743888681775,2.0639176479872083,0.08224659977672813,1.6907788127775008,0.13686069862560946
770,10.532439944534929,0.08444692860278222,2.063798252506329,0.08232075418229098,1.6896648641634437,0.13695930310704924
771,10.507841592106237,0.08451946833738694,2.0638054463200723,0.08239490858785384,1.6886427748659074,0.13705790758848907
772,10.483381250001075,0.08459200807199166,2.0639380282324367,0.08246906299341668,1.6877117561420323,0.13715651206992888
773,10.45905881369317,0.08466454780659638,2.064194794263775,0.08254321739897952,1.6868710162445633,0.13725511655136868
774,10.434874159460758,0.0847370875412011,2.064574537714802,0.08261737180454237,1.6861197604728468,0.1373537210328085
775,10.410827144477967,0.08480962727580582,2.0650760492306395,0.08269152621010523,1.6854571912239835,0.1374523255142483
776,10.386917606908371,0.08488216701041054,2.0656981168648976,0.08276568061566807,1.684882508044151,0.13755092999568813
777,10.363145366000714,0.08495470674501525,2.0664395261438147,0.0828398350212309,1.6843949076800893,0.1376495344771279
778,10.339510222186746,0.08502724647961997,2.0672990601304466,0.08291398942679376,1.6839935841307496,0.13774813895856775
779,10.316011957181257,0.08509978621422469,2.068275499488917,0.08298814383235661,1.6836777286991096,0.13784674344000755
780,10.29265033408416,0.08517232594882941,2.069367622548734,0.08306229823791945,1.683446530044153,0.13794534792144736
781,10.269425097484763,0.08524486568343412,2.070574205369175,0.0831364526434823,1.6832991742330137,0.13804395240288717
782,10.246335973568042,0.08531740541803884,2.071894021803748,0.08321060704904515,1.683234844793285,0.13814255688432697
783,10.223382670223126,0.08538994515264356,2.073325843564736,0.083284761454608,1.6832527227654952,0.13824116136576678
784,10.200564877153745,0.08546248488724828,2.074868440287821,0.08335891586017083,1.6833519867557452,0.13833976584720659
785,10.177882265990807,0.085535024621853,2.0765205795968065,0.08343307026573368,1.6835318129885133,0.13843837032864642
786,10.155334490407004,0.08560756435645772,2.0782810271684284,0.08350722467129654,1.6837913753596256,0.1385369748100862
787,10.132921186233425,0.08568010409106244,2.0801485467972674,0.08358137907685938,1.6841298454893874,0.13863557929152603
788,10.110641971578264,0.08575264382566716,2.0821219004607716,0.08365553348242222,1.6845463927758826,0.13873418377296584
789,10.088496446947456,0.08582518356027188,2.084199848384381,0.08372968788798507,1.6850401844484335,0.13883278825440565
790,10.066484195367357,0.0858977232948766,2.0863811491067685,0.08380384229354793,1.6856103856212323,0.13893139273584545
791,10.04460478250938,0.08597026302948133,2.0886645595452045,0.08387799669911077,1.6862561593471226,0.13902999721728526
792,10.02285775681661,0.08604280276408605,2.0910488350610352,0.0839521511046736,1.6869766666715598,0.1391286016987251
793,10.001242649632347,0.08611534249869075,2.093532729525297,0.08402630551023646,1.6877710666867196,0.13922720618016488
794,9.979758975330611,0.08618788223329547,2.0961149953844496,0.08410045991579931,1.6886385165857822,0.1393258106616047
795,9.958406231448555,0.0862604219679002,2.0987943837262626,0.08417461432136215,1.689578171717365,0.1394244151430445
796,9.93718389882076,0.08633296170250492,2.1015696443458207,0.084248768726925,1.6905891856401292,0.13952301962448432
797,9.916091441715444,0.08640550143710962,2.10443952581169,0.08432292313248785,1.6916707101775335,0.13962162410592413
798,9.89512830797252,0.08647804117171434,2.1074027755322158,0.0843970775380507,1.692821895472762,0.13972022858736394
799,9.874293929143532,0.08655058090631906,2.110458139821979,0.08447123194361354,1.6940418900437977,0.13981883306880374
800,9.8535877206334,0.08662312064092378,2.1136043639684066,0.08454538634917638,1.6953298408386623,0.13991743755024355
801,9.833009081843983,0.0866956603755285,2.116840192298537,0.08461954075473924,1.6966848932908112,0.14001604203168339
802,9.812557396319486,0.08676820011013323,2.1201643682459386,0.08469369516030208,1.6981061913746833,0.14011464651312316
803,9.792232031893587,0.08684073984473795,2.123575634417806,0.08476784956586492,1.699592877661408,0.140213250994563
804,9.772032340838384,0.08691327957934267,2.1270727326622145,0.08484200397142777,1.7011440933746653,0.14031185547600278
805,9.751957660015037,0.08698581931394739,2.1306544041355355,0.08491615837699062,1.7027589784466994,0.1404104599574426
806,9.7320073110262,0.08705835904855211,2.134319389370042,0.08499031278255346,1.704436671574483,0.14050906443888242
807,9.712180600370091,0.08713089878315683,2.138066428341671,0.0850644671881163,1.706176310276033,0.14060766892032223
808,9.692476819596317,0.08720343851776155,2.141894260537975,0.08513862159367916,1.7079770309468771,0.14070627340176203
809,9.672895245463323,0.08727597825236626,2.145801625026243,0.08521277599924201,1.7098379689166638,0.14080487788320184
810,9.653435140097502,0.08734851798697098,2.1497872605218094,0.08528693040480485,1.7117582585059252,0.14090348236464167
811,9.634095751153952,0.0874210577215757,2.1538499054565428,0.0853610848103677,1.713737033082972,0.14100208684608145
812,9.614876311978826,0.08749359745618042,2.157988298047521,0.08543523921593055,1.7157734251209544,0.1411006913275213
813,9.595776041773263,0.08756613719078514,2.16220117636589,0.0855093936214934,1.7178665662550332,0.14119929580896107
814,9.576794145758921,0.08763867692538985,2.1664872784059117,0.08558354802705624,1.7200155873397223,0.1412979002904009
815,9.557929815345002,0.08771121665999457,2.1708453421542058,0.08565770243261908,1.7222196185063414,0.1413965047718407
816,9.539182228296852,0.08778375639459929,2.175274105659177,0.08573185683818194,1.724477789220627,0.14149510925328052
817,9.520550548906048,0.08785629612920401,2.1797723071006305,0.08580601124374478,1.7267892283404598,0.14159371373472032
818,9.50203392816195,0.08792883586380873,2.184338684859593,0.08588016564930762,1.729153064173735,0.14169231821616013
819,9.483631503924727,0.08800137559841345,2.188971977588314,0.08595432005487047,1.7315684245363565,0.14179092269759996
820,9.465342401099827,0.08807391533301817,2.193670924280463,0.08602847446043332,1.7340344368103568,0.14188952717903974
821,9.447165731813827,0.08814645506762289,2.1984342643415253,0.08610262886599616,1.7365502280021536,0.14198813166047958
822,9.429100595591722,0.08821899480222761,2.2032607376593947,0.086176783271559,1.7391149248009088,0.14208673614191936
823,9.411146079535525,0.08829153453683233,2.2081490846751493,0.08625093767712186,1.7417276536370274,0.1421853406233592
824,9.393301258504273,0.08836407427143705,2.213098046454029,0.08632509208268471,1.7443875407407583,0.142283945104799
825,9.375565195295284,0.08843661400604177,2.218106364756607,0.08639924648824755,1.7470937122009216,0.1423825495862388
826,9.357936940826756,0.08850915374064648,2.2231727821101552,0.08647340089381039,1.7498452940237403,0.1424811540676786
827,9.340415534321622,0.0885816934752512,2.2282960418801996,0.08654755529937325,1.7526414121917826,0.14257975854911842
828,9.32300000349266,0.08865423320985592,2.2334748883422675,0.0866217097049361,1.755481192723015,0.14267836303055825
829,9.3056893647288,0.08872677294446064,2.238708066753823,0.08669586411049894,1.7583637617299481,0.14277696751199803
830,9.28848262328265,0.08879931267906535,2.2439943234264055,0.08677001851606178,1.761288245478901,0.14287557199343787
831,9.271378773459174,0.08887185241367007,2.2493324057979405,0.08684417292162463,1.764253770449334,0.14297417647487767
832,9.254376798805545,0.08894439214827479,2.2547210625052396,0.08691832732718748,1.7672594633933096,0.14307278095631748
833,9.237475672302066,0.08901693188287951,2.2601590434566967,0.08699248173275032,1.7703044513950132,0.1431713854377573
834,9.220674356554248,0.08908947161748423,2.2656450999051594,0.08706663613831317,1.7733878619303822,0.1432699899191971
835,9.203971803985873,0.08916201135208895,2.271177984520971,0.08714079054387602,1.776508822926804,0.1433685944006369
836,9.187366957033188,0.08923455108669368,2.276756451465216,0.08721494494943886,1.7796664628229046,0.1434671988820767
837,9.170858748340041,0.0893070908212984,2.2823792564631167,0.0872890993550017,1.7828599106284047,0.14356580336351654
838,9.154446100954031,0.08937963055590312,2.2880451568776228,0.08736325376056456,1.7860882959840514,0.14366440784495632
839,9.138127928523613,0.08945217029050784,2.2937529117831543,0.08743740816612741,1.7893507492216285,0.14376301232639616
840,9.121903135496126,0.08952471002511256,2.2995012820395213,0.08751156257169025,1.7926464014240076,0.14386161680783596
841,9.105770617316747,0.08959724975971728,2.3052890303660174,0.08758571697725309,1.7959743844852847,0.14396022128927577
842,9.08972926062829,0.08966978949432199,2.311114921415652,0.08765987138281595,1.7993338311709577,0.14405882577071558
843,9.07377794347187,0.0897423292289267,2.316977721849555,0.08773402578837879,1.8027238751781633,0.14415743025215538
844,9.057915535488384,0.08981486896353143,2.322876200411537,0.08780818019394164,1.8061436511959577,0.14425603473359522
845,9.042140898120769,0.08988740869813615,2.328809128002787,0.08788233459950448,1.8095922949656404,0.144354639215035
846,9.026452884817049,0.08995994843274085,2.334775277756727,0.08795648900506733,1.813068943341128,0.14445324369647483
847,9.010850341234079,0.09003248816734558,2.3407734251139996,0.08803064341063017,1.8165727343493403,0.1445518481779146
848,8.995332105442023,0.0901050279019503,2.346802347897601,0.08810479781619303,1.820102807250644,0.14465045265935444
849,8.97989700812948,0.09017756763655502,2.352860826388131,0.08817895222175587,1.8236583025992954,0.14474905714079425
850,8.96454387280929,0.09025010737115974,2.3589476433991927,0.08825310662731872,1.8272383623039208,0.14484766162223406
851,8.949271516024911,0.09032264710576446,2.365061584352889,0.08832726103288156,1.8308421296880089,0.14494626610367387
852,8.934078747557406,0.09039518684036918,2.371201437355453,0.08840141543844442,1.8344687495504075,0.14504487058511367
853,8.918964370632995,0.0904677265749739,2.3773659932729845,0.08847556984400726,1.838117368225834,0.1451434750665535
854,8.903927182131103,0.09054026630957862,2.3835540458072875,0.0885497242495701,1.8417871336453762,0.14524207954799329
855,8.888965972792924,0.09061280604418334,2.3897643915718176,0.08862387865513295,1.8454771953970028,0.14534068402943312
856,8.874079527430457,0.09068534577878806,2.395995830167713,0.08869803306069579,1.8491867047860466,0.1454392885108729
857,8.859266625135936,0.09075788551339278,2.40224716425992,0.08877218746625865,1.8529148148956904,0.14553789299231273
858,8.844526039491715,0.0908304252479975,2.40851719965339,0.08884634187182149,1.8566606806474106,0.14563649747375254
859,8.829856538780486,0.09090296498260221,2.4148047453693704,0.08892049627738434,1.8604234588614181,0.14573510195519235
860,8.81525688619585,0.09097550471720693,2.4211086137217426,0.08899465068294718,1.8642023083170445,0.14583370643663215
861,8.800725840053211,0.09104804445181165,2.427427620393431,0.08906880508851003,1.8679963898131091,0.14593231091807196
862,8.786262154000923,0.09112058418641637,2.433760584512869,0.08914295949407287,1.8718048662282287,0.1460309153995118
863,8.771864577231725,0.0911931239210211,2.4401063287305074,0.08921711389963573,1.8756269025810877,0.14612951988095157
864,8.757531854694328,0.09126566365562581,2.446463679295356,0.08929126830519857,1.87946166609065,0.1462281243623914
865,8.743262727305265,0.09133820339023052,2.452831466131581,0.08936542271076142,1.883308326236296,0.1463267288438312
866,8.72905593216082,0.09141074312483524,2.4592085229150897,0.08943957711632426,1.887166054817924,0.14642533332527102
867,8.71491020274914,0.09148328285943996,2.4655936871501716,0.08951373152188712,1.8910340260159448,0.14652393780671083
868,8.700824269162386,0.09155582259404468,2.4719858002461166,0.08958788592744996,1.8949114164512144,0.14662254228815064
869,8.686796858308984,0.0916283623286494,2.4783837075938506,0.0896620403330128,1.8987974052448773,0.14672114676959044
870,8.672826694125863,0.09170090206325412,2.4847862586425578,0.08973619473857565,1.902691174078119,0.14681975125103025
871,8.65891249779072,0.09177344179785885,2.4911923069762825,0.08981034914413849,1.9065919072518165,0.14691835573247009
872,8.645052987934228,0.09184598153246357,2.497600710390523,0.08988450354970134,1.91049879174608,0.14701696021390986
873,8.631246880852174,0.09191852126706827,2.50401033096876,0.08995865795526418,1.9144110172797002,0.1471155646953497
874,8.617492890717488,0.091991061001673,2.510420035158978,0.09003281236082704,1.9183277763694526,0.14721416917678948
875,8.603789729792169,0.09206360073627771,2.5168286938501043,0.09010696676638988,1.9222482643893026,0.1473127736582293
876,8.590136108639005,0.09213614047088244,2.523235182448411,0.09018112117195273,1.9261716796294495,0.14741137813966912
877,8.576530736333115,0.09220868020548716,2.529638380953829,0.09025527557751557,1.9300972233552633,0.14750998262110893
878,8.56297232067324,0.09228121994009188,2.536037174036185,0.09032942998307843,1.9340240998660563,0.14760858710254873
879,8.549459568392807,0.0923537596746966,2.542430451111359,0.09040358438864127,1.9379515165537073,0.14770719158398854
880,8.535991185370648,0.09242629940930132,2.548817106417335,0.09047773879420412,1.9418786839611275,0.14780579606542837
881,8.52256587684144,0.09249883914390603,2.555196039090128,0.09055189319976696,1.9458048158405556,0.14790440054686815
882,8.50918234760572,0.09257137887851075,2.561566153239631,0.09062604760532982,1.9497291292116983,0.148003005028308
883,8.495839302239586,0.09264391861311547,2.567926358025279,0.09070020201089266,1.9536508444196616,0.1481016095097478
884,8.48253544530391,0.09271645834772019,2.5742755677316227,0.09077435641645551,1.9575691851927173,0.1482002139911876
885,8.469269481553107,0.09278899808232491,2.580612701843714,0.09084851082201835,1.9614833786998656,0.1482988184726274
886,8.45604011614343,0.09286153781692963,2.586936685122359,0.09092266522758119,1.9653926556082,0.14839742295406722
887,8.442846054840738,0.09293407755153435,2.593246447679173,0.09099681963314404,1.9692962501400597,0.14849602743550702
888,8.429686004227683,0.09300661728613907,2.599540925051481,0.09107097403870688,1.9731934001299647,0.14859463191694683
889,8.416558671910344,0.09307915702074378,2.6058190582770013,0.09114512844426974,1.9770833470813354,0.14869323639838666
890,8.403462766724227,0.0931516967553485,2.6120797939683307,0.09121928284983258,1.980965336222967,0.14879184087982644
891,8.390396998939611,0.09322423648995322,2.6183220843872306,0.09129343725539543,1.9848386165652891,0.14889044536126628
892,8.377360080466213,0.09329677622455794,2.624544887518661,0.09136759166095827,1.9887024409563407,0.14898904984270608
893,8.364350725057145,0.09336931595916266,2.6307471671445954,0.09144174606652113,1.9925560661375343,0.1490876543241459
894,8.351367648512113,0.09344185569376738,2.6369278929175795,0.09151590047208397,1.9963987527991358,0.1491862588055857
895,8.338409568879849,0.0935143954283721,2.643086040434032,0.09159005487764682,2.0002297656354737,0.1492848632870255
896,8.325475206659718,0.09358693516297682,2.6492205913072673,0.09166420928320966,2.0040483733998817,0.1493834677684653
897,8.312563285002497,0.09365947489758154,2.6553305332402437,0.09173836368877251,2.0078538489593547,0.14948207224990512
898,8.299672529910286,0.09373201463218625,2.661414860098009,0.09181251809433535,2.011645469348916,0.14958067673134495
899,8.286801670435485,0.09380455436679097,2.6674725719798396,0.09188667249989821,2.0154225158256702,0.14967928121278473
900,8.273949438878878,0.09387709410139569,2.673502675291066,0.09196082690546105,2.0191842739225807,0.14977788569422457
901,8.261114570986713,0.09394963383600041,2.679504182814564,0.09203498131102389,2.0229300335018907,0.14987649017566437
902,8.2482958061468,0.09402217357060513,2.685476113781901,0.09210913571658674,2.0266590888082687,0.14997509465710418
903,8.235491887583596,0.09409471330520985,2.691417493944126,0.09218329012214958,2.030370738521583,0.150073699138544
904,8.222701562552201,0.09416725303981457,2.6973273556422073,0.09225744452771244,2.034064285809362,0.1501723036199838
905,8.209923582531292,0.0942397927744193,2.703204737877063,0.09233159893327528,2.037739038378906,0.15027090810142363
906,8.197156703414926,0.094312332509024,2.709048686379238,0.09240575333883813,2.0413943085290405,0.1503695125828634
907,8.184399685703177,0.09438487224362872,2.7148582536781376,0.09247990774440097,2.045029413201515,0.15046811706430324
908,8.171651294691632,0.09445741197823344,2.7206324991708803,0.09255406214996383,2.0486436740320233,0.15056672154574302
909,8.158910300659663,0.09452995171283816,2.726370489190696,0.09262821655552667,2.0522364174008643,0.15066532602718286
910,8.146175479057423,0.09460249144744289,2.7320712970749046,0.09270237096108952,2.055806974483202,0.15076393050862266
911,8.133445610691645,0.0946750311820476,2.7377340032324233,0.09277652536665236,2.059354681298942,0.15086253499006247
912,8.120719481910074,0.09474757091665233,2.743357695210832,0.09285067977221521,2.06287887876221,0.15096113947150228
913,8.107995884784629,0.09482011065125705,2.7489414677629274,0.09292483417777805,2.0663789127304164,0.15105974395294208
914,8.09527361729317,0.09489265038586175,2.754484422912834,0.09299898858334091,2.0698541340529193,0.15115834843438192
915,8.082551483499909,0.09496519012046648,2.759985670021564,0.09307314298890375,2.07330389861924,0.1512569529158217
916,8.0698282937344,0.0950377298550712,2.765444325852098,0.09314729739446659,2.076727567406884,0.15135555739726153
917,8.057102864769083,0.09511026958967592,2.7708595146339268,0.09322145180002944,2.080124506528685,0.1514541618787013
918,8.044374019995379,0.09518280932428064,2.7762303681270453,0.09329560620559228,2.0834940872797407,0.15155276636014114
919,8.03164058959827,0.09525534905888536,2.781556025685412,0.09336976061115514,2.086835686183863,0.15165137084158095
920,8.018901410729384,0.09532788879349008,2.7868356343198286,0.09344391501671798,2.090148685039588,0.15174997532302076
921,8.006155327678492,0.0954004285280948,2.7920683487602544,0.09351806942228083,2.0934324709657135,0.15184857980446057
922,7.9934011920434775,0.0954729682626995,2.7972533315175228,0.09359222382784367,2.0966864364463587,0.15194718428590037
923,7.9806378628986705,0.09554550799730423,2.802389752944468,0.09366637823340652,2.0999099793755347,0.1520457887673402
924,7.9678642069615675,0.09561804773190895,2.8074767912964247,0.09374053263896936,2.1031025031012334,0.15214439324877999
925,7.955079098757899,0.09569058746651367,2.812513632791106,0.09381468704453222,2.1062634164690195,0.15224299773021982
926,7.9422814207850045,0.09576312720111839,2.8174994716678534,0.09388884145009506,2.1093921338651045,0.1523416022116596
927,7.929470063673527,0.09583566693572311,2.8224335102462255,0.09396299585565791,2.1124880752589235,0.15244020669309943
928,7.916643926347361,0.09590820667032783,2.827314958983922,0.09403715026122075,2.115550666245171,0.15253881117453924
929,7.9038019161818545,0.09598074640493255,2.8321430365340468,0.09411130466678361,2.118579338085335,0.15263741565597905
930,7.890942949160227,0.09605328613953726,2.836916969801669,0.09418545907234645,2.1215735277486756,0.15273602013741885
931,7.878065950028187,0.09612582587414198,2.8416359939996934,0.09425961347790929,2.1245326779526676,0.15283462461885866
932,7.865169852446741,0.0961983656087467,2.846299352704022,0.09433376788347214,2.127456237202898,0.1529332291002985
933,7.85225359914313,0.09627090534335142,2.8509062979079864,0.09440792228903498,2.130343659832401,0.15303183358173827
934,7.839316142059909,0.09634344507795614,2.8554560900760495,0.09448207669459784,2.1331944060404404,0.1531304380631781
935,7.826356442502122,0.09641598481256086,2.8599479981967577,0.09455623110016068,2.1360079419307008,0.1532290425446179
936,7.813373471282576,0.09648852454716558,2.864381299834948,0.09463038550572353,2.1387837395489275,0.15332764702605772
937,7.800366208865171,0.0965610642817703,2.86875528118316,0.09470453991128637,2.141521276919959,0.15342625150749753
938,7.787333645506256,0.09663360401637501,2.8730692371122966,0.09477869431684922,2.1442200380841943,0.15352485598893734
939,7.774274781394028,0.09670614375097973,2.8773224712214693,0.09485284872241206,2.1468795131334324,0.15362346047037714
940,7.761188626785912,0.09677868348558445,2.8815142958870505,0.09492700312797492,2.1494991982461293,0.15372206495181695
941,7.7480742021439335,0.09685122322018917,2.8856440323109065,0.09500115753353776,2.1520785957220423,0.15382066943325678
942,7.734930538268029,0.0969237629547939,2.8897110105678157,0.09507531193910061,2.154617214016248,0.15391927391469656
943,7.721756676427324,0.09699630268939861,2.893714569652022,0.09514946634466345,2.1571145677725423,0.1540178783961364
944,7.708551668489305,0.09706884242400333,2.8976540575229763,0.0952236207502263,2.159570177856212,0.1541164828775762
945,7.695314577046899,0.09714138215860806,2.901528831150185,0.09529777515578915,2.161983571386165,0.154215087359016
946,7.682044475543448,0.09721392189321278,2.9053382565572186,0.095371929561352,2.1643542817664247,0.15431369184045582
947,7.668740448395535,0.09728646162781748,2.9090817088648118,0.09544608396691484,2.16668184871697,0.15441229632189563
948,7.655401591113653,0.0973590013624222,2.9127585723330993,0.09552023837247768,2.168965818303923,0.15451090080333543
949,7.642027010420724,0.09743154109702692,2.916368240402922,0.09559439277804054,2.1712057429690743,0.15460950528477524
950,7.628615824368415,0.09750408083163165,2.9199101157362524,0.09566854718360338,2.1734011815587535,0.15470810976621507
951,7.615167162451246,0.09757662056623637,2.9233836102556747,0.09574270158916623,2.175551699352002,0.15480671424765485
952,7.601680165718494,0.09764916030084109,2.92678814518294,0.09581685599472907,2.177656868088102,0.1549053187290947
953,7.588153986883866,0.09772170003544581,2.9301231510765926,0.09589101040029192,2.1797162659933877,0.1550039232105345
954,7.574587790432892,0.09779423977005053,2.9333880678686186,0.09596516480585476,2.1817294778073997,0.1551025276919743
955,7.560980752728087,0.09786677950465524,2.936582344900169,0.09603931921141762,2.1836960948083197,0.1552011321734141
956,7.547332062111818,0.09793931923925996,2.939705440956274,0.09611347361698046,2.1856157148377218,0.15529973665485391
957,7.533640919006892,0.09801185897386468,2.9427568242996176,0.09618762802254331,2.1874879423246116,0.15539834113629375
958,7.51990653601483,0.0980843987084694,2.94573597270329,0.09626178242810615,2.1893123883087564,0.15549694561773353
959,7.506128138011802,0.09815693844307412,2.948642373482567,0.096335936833669,2.191088670463312,0.15559555009917336
960,7.492304962242294,0.09822947817767884,2.9514755235256676,0.09641009123923185,2.1928164131167067,0.15569415458061314
961,7.478436258410359,0.09830201791228356,2.954234929323511,0.0964842456447947,2.194495247273824,0.15579275906205298
962,7.4645212887685695,0.09837455764688828,2.956920106998439,0.09655840005035754,2.1961248106364493,0.15589136354349278
963,7.450559328204581,0.09844709738149299,2.9595305823319125,0.09663255445592038,2.19770474762298,0.1559899680249326
964,7.436549664325315,0.09851963711609771,2.9620658907911745,0.09670670886148323,2.1992347093873934,0.1560885725063724
965,7.422491597538788,0.09859217685070243,2.9645255775548547,0.09678086326704607,2.2007143538374927,0.1561871769878122
966,7.408384441133523,0.09866471658530715,2.9669091975375284,0.09685501767260893,2.2021433456523853,0.15628578146925204
967,7.394227521355552,0.09873725631991187,2.9692163154132136,0.09692917207817177,2.2035213562992184,0.15638438595069182
968,7.380020177483027,0.09880979605451659,2.971446505637791,0.09700332648373462,2.20484806404917,0.15648299043213165
969,7.365761761898405,0.09888233578912131,2.9735993524703566,0.09707748088929746,2.2061231539926665,0.15658159491357143
970,7.351451640158192,0.09895487552372603,2.9756744499934875,0.09715163529486032,2.207346318053852,0.15668019939501127
971,7.337089191060281,0.09902741525833074,2.977671402132417,0.09722578970042316,2.208517255004283,0.15677880387645107
972,7.322673806708818,0.09909995499293546,2.979589822673112,0.09729994410598601,2.209635670475862,0.15687740835789088
973,7.308204892576646,0.09917249472754018,2.9814293352792514,0.09737409851154885,2.210701276972999,0.1569760128393307
974,7.293681867565287,0.0992450344621449,2.983189573508096,0.0974482529171117,2.2117137938839893,0.1570746173207705
975,7.279104164062458,0.09931757419674962,2.984870180825236,0.09752240732267455,2.2126729474916287,0.15717322180221033
976,7.264471227997144,0.09939011393135434,2.98647081061823,0.0975965617282374,2.2135784709830304,0.1572718262836501
977,7.249782518892193,0.09946265366595906,2.987991126209107,0.09767071613380024,2.214430104458678,0.15737043076508994
978,7.235037509914429,0.09953519340056378,2.9894308008657413,0.09774487053936308,2.215227594940674,0.15746903524652972
979,7.220235687922325,0.09960773313516849,2.9907895178121,0.09781902494492593,2.2159706963802126,0.15756763972796956
980,7.205376553511165,0.09968027286977321,2.992066970237328,0.09789317935048877,2.2166591696642546,0.15766624420940936
981,7.190459621055756,0.09975281260437793,2.993262861303716,0.09796733375605163,2.2172927826214157,0.15776484869084917
982,7.17548441875064,0.09982535233898265,2.994376904153488,0.09804148816161447,2.2178713100270513,0.15786345317228898
983,7.160450488647831,0.09989789207358737,2.9954088219144643,0.09811564256717732,2.21839453360755,0.15796205765372878
984,7.145357386692082,0.0999704318081921,2.9963583477045432,0.09818979697274016,2.2188622420438335,0.15806066213516862
985,7.130204682753659,0.10004297154279682,2.9972252246350326,0.09826395137830302,2.2192742309740385,0.1581592666166084
986,7.114991960658631,0.10011551127740154,2.9980092058128145,0.09833810578386586,2.219630302995418,0.15825787109804823
987,7.099718818216688,0.10018805101200626,2.998710054341339,0.09841226018942871,2.2199302676654242,0.158356475579488
988,7.084384867246472,0.10026059074661096,2.9993275433204527,0.09848641459499155,2.2201739415019923,0.15845508006092784
989,7.068989733598441,0.10033313048121568,2.9998614558450427,0.0985605690005544,2.22036114798302,0.15855368454236765
990,7.053533057175248,0.1004056702158204,3.0003115850025157,0.09863472340611724,2.2204917175450363,0.15865228902380746
991,7.03801449194965,0.10047820995042513,3.0006777338690878,0.0987088778116801,2.220565487581069,0.15875089350524726
992,7.022433705979957,0.10055074968502985,3.0009597155049015,0.09878303221724294,2.2205823024376996,0.15884949798668707
993,7.00679038142298,0.10062328941963457,3.0011573529479563,0.09885718662280578,2.220542013411308,0.1589481024681269
994,6.991084214544585,0.10069582915423929,3.001270479206852,0.09893134102836863,2.2204444787435174,0.15904670694956669
995,6.975314915727718,0.10076836888884401,3.0012989372523555,0.09900549543393147,2.220289563615819,0.15914531143100652
996,6.959482209478033,0.10084090862344872,3.0012425800077676,0.09907964983949433,2.2200771401434016,0.15924391591244633
997,6.9435858344270205,0.10091344835805344,3.001101270338118,0.09915380424505717,2.219807087368153,0.15934252039388613
998,6.927625543332771,0.10098598809265816,3.0008748810381562,0.09922795865062002,2.2194792912508734,0.15944112487532594
999,6.911601103078226,0.10105852782726288,3.000563294819168,0.09930211305618286,2.219093644662667,0.15953972935676575


==> visu/tikz_csvs_diagonal_force/hist_1e-10/hist.csv <==
,id,experiment_id,error_l2,error_linfty,H_one_norm
0,0,00033,0.051049064844846725,0.02945876307785511,0.07034554332494736
1,1,00044,0.05283106490969658,0.02987237274646759,0.058609284460544586
2,2,00055,0.059377267956733704,0.0402199923992157,0.0784454345703125
3,3,00066,0.08341442048549652,0.05851781368255615,0.13028794527053833
4,4,00099,0.1001061350107193,0.055138297379016876,0.11183694750070572
5,5,00077,0.04892060160636902,0.035442233085632324,0.06510705500841141
6,6,00000,0.0587700679898262,0.038358092308044434,0.10226431488990784
7,7,00011,0.07628458738327026,0.03849584981799126,0.09577365964651108
8,8,00022,0.04875951260328293,0.03753769397735596,0.060963962227106094
9,9,00088,0.09022913873195648,0.07446116209030151,0.10804372280836105


==> visu/tikz_csvs_diagonal_force/hist_1e-10/kde.csv <==
,error_l2,error_l2_x_grid,error_linfty,error_linfty_x_grid,H_one_norm,H_one_norm_x_grid
0,17.991342912354096,0.04875951260328293,22.953494399207592,0.02945876307785511,10.700110285830952,0.058609284460544586
1,18.018857325959225,0.04881091062371079,23.019739634559997,0.029503810524314014,10.722166623159747,0.0586810348717658
2,18.046143327957882,0.04886230864413866,23.085739718443648,0.02954885797077292,10.744100602439353,0.05875278528298702
3,18.073200004912092,0.04891370666456652,23.15149154311908,0.029593905417231826,10.765911548493923,0.05882453569420823
4,18.100026455124944,0.04896510468499438,23.216992007460075,0.02963895286369073,10.7875987938178,0.05889628610542945
5,18.12662178871622,0.04901650270542225,23.282238017226145,0.029684000310149637,10.80916167863986,0.05896803651665066
6,18.15298512769709,0.049067900725850114,23.347226485335394,0.02972904775660854,10.830599550987168,0.05903978692787187
7,18.179115606043847,0.049119298746277976,23.411954332137796,0.02977409520306745,10.85191176674795,0.05911153733909309
8,18.20501236977076,0.049170696766705844,23.476418485688665,0.029819142649526353,10.873097689733902,0.059183287750314305
9,18.230674577001896,0.049222094787133706,23.540615882022482,0.029864190095985257,10.894156691741795,0.059255038161535524
10,18.256101398042095,0.04927349280756157,23.60454346542692,0.029909237542444164,10.915088152614377,0.059326788572756736
11,18.281292015446862,0.04932489082798944,23.668198188717078,0.029954284988903068,10.935891460300581,0.05939853898397795
12,18.306245624091375,0.0493762888484173,23.73157701350993,0.029999332435361972,10.956566010914987,0.05947028939519917
13,18.330961431238464,0.04942768686884516,23.794676910498904,0.03004437988182088,10.977111208796597,0.05954203980642038
14,18.355438656605628,0.04947908488927303,23.85749485972855,0.030089427328279784,10.997526466566848,0.0596137902176416
15,18.379676532431034,0.04953048290970089,23.92002785086935,0.03013447477473869,11.017811205186893,0.05968554062886281
16,18.403674303538523,0.049581880930128754,23.982272883492517,0.030179522221197595,11.037964854014147,0.059757291040084023
17,18.427431227401613,0.04963327895055662,24.04422696734487,0.0302245696676565,11.057986850858057,0.05982904145130524
18,18.45094657420643,0.049684676970984484,24.105887122623674,0.030269617114115407,11.077876642035104,0.059900791862526455
19,18.474219626913712,0.049736074991412346,24.16725038025141,0.03031466456057431,11.097633682423076,0.05997254227374767
20,18.497249681319673,0.049787473011840215,24.228313782150504,0.030359712007033215,11.117257435514512,0.060044292684968886
21,18.52003604611587,0.04983887103226808,24.289074381517977,0.030404759453492122,11.136747373469385,0.0601160430961901
22,18.542578042948033,0.04989026905269594,24.349529243099834,0.030449806899951026,11.15610297716698,0.06018779350741132
23,18.56487500647387,0.04994166707312381,24.40967544346543,0.030494854346409934,11.175323736257006,0.06025954391863253
24,18.586926284419647,0.04999306509355167,24.469510071281483,0.030539901792868838,11.194409149209841,0.06033129432985374
25,18.608731237635936,0.05004446311397953,24.529030227585977,0.030584949239327742,11.213358723366019,0.06040304474107496
26,18.63028924015212,0.0500958611344074,24.58823302606165,0.03062999668578665,11.232171974984865,0.060474795152296174
27,18.651599679229815,0.05014725915483526,24.647115593309355,0.030675044132245553,11.250848429292306,0.06054654556351739
28,18.67266195541535,0.050198657175263124,24.705675069120815,0.030720091578704457,11.269387620527839,0.060618295974738605
29,18.69347548259096,0.05025005519569099,24.763908606751297,0.030765139025163365,11.287789091990705,0.06069004638595982
30,18.71403968802498,0.050301453216118855,24.82181337319164,0.03081018647162227,11.306052396085143,0.060761796797181036
31,18.73435401242099,0.05035285123654672,24.879386549439996,0.030855233918081176,11.324177094364837,0.06083354720840225
32,18.754417909965667,0.050404249256974586,24.936625330772934,0.03090028136454008,11.342162757576492,0.06090529761962347
33,18.774230848375694,0.05045564727740245,24.99352692701619,0.030945328810998984,11.360008965702537,0.06097704803084468
34,18.79379230894345,0.05050704529783031,25.05008856281478,0.030990376257457892,11.377715308002971,0.06104879844206589
35,18.81310178658159,0.05055844331825818,25.106307477902515,0.031035423703916796,11.395281383056295,0.06112054885328711
36,18.83215878986649,0.05060984133868604,25.162180927370947,0.0310804711503757,11.412706798799608,0.061192299264508324
37,18.850962841080545,0.0506612393591139,25.21770618193764,0.031125518596834607,11.429991172567759,0.06126404967572954
38,18.869513476253328,0.05071263737954177,25.27288052821375,0.03117056604329351,11.447134131131657,0.061335800086950755
39,18.887810245201596,0.05076403539996963,25.327701268970888,0.03121561348975242,11.464135310735625,0.06140755049817197
40,18.905852711568116,0.050815433420397495,25.38216572340721,0.03126066093621132,11.480994357133893,0.061479300909393186
41,18.92364045285936,0.050866831440825364,25.436271227412735,0.03130570838267023,11.497710925626128,0.0615510513206144
42,18.941173060482022,0.050918229461253225,25.490015133833815,0.031350755829129134,11.514284681092118,0.06162280173183561
43,18.958450139778343,0.05096962748168109,25.543394812736754,0.03139580327558804,11.530715298025441,0.06169455214305683
44,18.9754713100603,0.051021025502108956,25.59640765167054,0.03144085072204694,11.547002460566285,0.06176630255427804
45,18.99223620464258,0.05107242352253682,25.649051055928602,0.031485898168505846,11.563145862533283,0.06183805296549926
46,19.008744470874362,0.05112382154296468,25.701322448809634,0.03153094561496476,11.579145207454438,0.061909803376720474
47,19.02499577016998,0.05117521956339255,25.753219271877384,0.03157599306142366,11.595000208597092,0.061981553787941686
48,19.040989778038295,0.05122661758382041,25.804738985219437,0.031621040507882565,11.610710588996948,0.062053304199162905
49,19.056726184110925,0.05127801560424827,25.855879067704937,0.03166608795434147,11.626276081486132,0.06212505461038412
50,19.07220469216929,0.05132941362467614,25.906637017241074,0.03171113540080037,11.641696428720332,0.062196805021605336
51,19.08742502017041,0.051380811645104,25.957010351028632,0.031756182847259284,11.65697138320491,0.06226855543282655
52,19.10238690027153,0.05143220966553187,26.006996605816113,0.03180123029371819,11.672100707320126,0.06234030584404776
53,19.11709007885351,0.051483607685959734,26.056593338152858,0.03184627774017709,11.687084173345339,0.06241205625526898
54,19.13153431654303,0.051535005706387596,26.105798124640817,0.031891325186635996,11.701921563482243,0.06248380666649019
55,19.145719388233534,0.05158640372681546,26.15460856218499,0.0319363726330949,11.71661266987715,0.0625555570777114
56,19.159645083105,0.05163780174724333,26.20302226824262,0.031981420079553805,11.731157294642257,0.06262730748893262
57,19.173311204642484,0.05168919976767119,26.251036881071006,0.032026467526012715,11.74555524987596,0.06269905790015384
58,19.186717570653393,0.05174059778809906,26.29865005997387,0.03207151497247162,11.75980635768214,0.06277080831137505
59,19.199864013283566,0.05179199580852692,26.345859485546384,0.032116562418930523,11.773910450188529,0.06284255872259627
60,19.21275037903217,0.05184339382895478,26.39266285991866,0.03216160986538943,11.787867369563989,0.06291430913381749
61,19.225376528765242,0.05189479184938264,26.439057906997743,0.03220665731184833,11.801676968034855,0.06298605954503869
62,19.237742337728136,0.05194618986981051,26.485042372708115,0.03225170475830724,11.815339107900273,0.06305780995625991
63,19.24984769555663,0.051997587890238374,26.530614025230552,0.032296752204766146,11.828853661546495,0.06312956036748113
64,19.26169250628685,0.05204898591066624,26.575770655239477,0.03234179965122505,11.842220511460212,0.06320131077870235
65,19.273276688363936,0.052100383931094105,26.62051007613856,0.032386847097683955,11.855439550240863,0.06327306118992355
66,19.284600174649498,0.05215178195152197,26.664830124294724,0.03243189454414286,11.868510680611912,0.06334481160114477
67,19.295662912427755,0.05220317997194983,26.708728659270374,0.03247694199060176,11.881433815431137,0.06341656201236599
68,19.30646486341052,0.0522545779923777,26.752203564053957,0.032521989437060674,11.894208877699887,0.0634883124235872
69,19.31700600374087,0.05230597601280556,26.79525274528864,0.03256703688351958,11.906835800571335,0.06356006283480842
70,19.327286323995654,0.05235737403323343,26.837874133499287,0.03261208432997848,11.919314527357685,0.06363181324602964
71,19.33730582918664,0.05240877205366129,26.880065683317486,0.032657131776437386,11.931645011536377,0.06370356365725084
72,19.347064538760502,0.05246017007408915,26.92182537370473,0.03270217922289629,11.943827216755276,0.06377531406847206
73,19.356562486597568,0.052511568094517014,26.9631512081737,0.0327472266693552,11.955861116836791,0.06384706447969328
74,19.36579972100923,0.05256296611494488,27.004041215007533,0.032792274115814105,11.967746695781027,0.0639188148909145
75,19.374776304734215,0.052614364135372745,27.044493447477187,0.03283732156227301,11.979483947767857,0.0639905653021357
76,19.383492314933545,0.05266576215580061,27.08450598405671,0.03288236900873191,11.991072877157979,0.06406231571335692
77,19.391947843184237,0.052717160176228475,27.124076928636473,0.03292741645519082,12.002513498492975,0.06413406612457814
78,19.40014299547182,0.05276855819665634,27.163204410734366,0.03297246390164973,12.013805836494258,0.06420581653579935
79,19.40807789218154,0.0528199562170842,27.201886585704738,0.03301751134810863,12.024949926061087,0.06427756694702057
80,19.415752668088366,0.05287135423751207,27.24012163494536,0.033062558794567536,12.035945812267455,0.06434931735824179
81,19.423167472345693,0.05292275225793993,27.27790776610208,0.03310760624102644,12.046793550358002,0.06442106776946299
82,19.43032246847289,0.0529741502783678,27.315243213271234,0.033152653687485344,12.057493205742873,0.06449281818068421
83,19.43721783434148,0.05302554829879566,27.35212623719991,0.033197701133944255,12.068044853991523,0.06456456859190543
84,19.443853762160224,0.05307694631922352,27.388555125483837,0.03324274858040316,12.078448580825517,0.06463631900312664
85,19.45023045845882,0.053128344339651384,27.42452819276298,0.03328779602686206,12.08870448211028,0.06470806941434785
86,19.456348144070443,0.05317974236007925,27.46004378091479,0.03333284347332097,12.09881266384579,0.06477981982556907
87,19.462207054113062,0.053231140380507115,27.495100259245053,0.03337789091977987,12.108773242156277,0.06485157023679029
88,19.467807437969437,0.053282538400934984,27.529696024676323,0.033422938366238775,12.11858634327884,0.0649233206480115
89,19.473149559265966,0.053333936421362846,27.563829501933935,0.033467985812697686,12.128252103551063,0.06499507105923272
90,19.47823369585024,0.05338533444179071,27.5974991437295,0.03351303325915659,12.137770669397586,0.06506682147045394
91,19.48306013976738,0.05343673246221858,27.6307034309419,0.033558080705615494,12.147142197315617,0.06513857188167514
92,19.48762919723519,0.05348813048264644,27.663440872795768,0.0336031281520744,12.156366853859458,0.06521032229289636
93,19.491941188618007,0.0535395285030743,27.695710007037356,0.0336481755985333,12.165444815623951,0.06528207270411758
94,19.495996448399367,0.05359092652350217,27.72750940010782,0.03369322304499221,12.174376269226913,0.06535382311533879
95,19.499795325153435,0.05364232454393003,27.758837647313886,0.03373827049145112,12.183161411290554,0.06542557352656
96,19.50333818151526,0.05369372256435789,27.789693372995792,0.03378331793791002,12.191800448421812,0.06549732393778122
97,19.50662539414975,0.05374512058478576,27.820075230692627,0.033828365384368925,12.200293597191754,0.06556907434900244
98,19.509657353719447,0.053796518605213624,27.849981903304894,0.03387341283082783,12.208641084113829,0.06564082476022365
99,19.512434464851122,0.053847916625641486,27.87941210325428,0.03391846027728673,12.216843145621205,0.06571257517144487
100,19.514957146101153,0.053899314646069355,27.90836457264076,0.033963507723745644,12.224900028043015,0.06578432558266609
101,19.51722582991966,0.053950712666497216,27.936838083396776,0.03400855517020455,12.232811987579606,0.06585607599388729
102,19.519240962613505,0.05400211068692508,27.964831437438637,0.03405360261666345,12.24057929027677,0.06592782640510851
103,19.52100300430802,0.05405350870735295,27.992343466815075,0.034098650063122356,12.248202211998944,0.06599957681632973
104,19.522512428907614,0.05410490672778081,28.019373033852844,0.03414369750958126,12.2556810384014,0.06607132722755094
105,19.523769724055118,0.05415630474820867,28.045919031299427,0.03418874495604017,12.263016064901441,0.06614307763877215
106,19.52477539109004,0.05420770276863654,28.07198038246282,0.034233792402499075,12.27020759664855,0.06621482804999337
107,19.52552994500553,0.0542591007890644,28.097556041348312,0.03427883984895798,12.27725594849356,0.06628657846121458
108,19.526033914404252,0.054310498809492264,28.12264499279229,0.03432388729541688,12.284161444956807,0.0663583288724358
109,19.52628784145303,0.05436189682992013,28.147246252592957,0.03436893474187579,12.290924420195283,0.06643007928365702
110,19.526292281836376,0.054413294850347994,28.171358867638105,0.03441398218833469,12.297545217968793,0.06650182969487824
111,19.52604780470881,0.054464692870775856,28.1949819160297,0.0344590296347936,12.304024191605107,0.06657358010609944
112,19.52555499264604,0.054516090891203725,28.218114507205403,0.034504077081252506,12.310361703964125,0.06664533051732066
113,19.524814441595,0.05456748891163159,28.240755782057033,0.03454912452771141,12.31655812740105,0.06671708092854188
114,19.523826760822715,0.05461888693205945,28.262904913045762,0.034594171974170314,12.322613843728588,0.06678883133976309
115,19.522592572864045,0.05467028495248732,28.28456110431419,0.034639219420629225,12.328529244178133,0.0668605817509843
116,19.521112513468292,0.05472168297291518,28.30572359179527,0.03468426686708813,12.334304729360012,0.06693233216220552
117,19.519387231544666,0.05477308099334304,28.3263916433179,0.03472931431354703,12.339940709222727,0.06700408257342674
118,19.517417389106594,0.05482447901377091,28.34656455870939,0.03477436176000594,12.345437603011243,0.06707583298464795
119,19.51520366121499,0.05487587703419877,28.366241669894563,0.03481940920646484,12.350795839224292,0.06714758339586917
120,19.51274673592033,0.054927275054626634,28.385422340991628,0.034864456652923745,12.356015855570732,0.06721933380709039
121,19.51004731420366,0.0549786730750545,28.40410596840471,0.034909504099382656,12.361098098924932,0.06729108421831159
122,19.50710610991648,0.055030071095482365,28.42229198091307,0.03495455154584156,12.366043025281224,0.06736283462953281
123,19.503923849719566,0.05508146911591023,28.439979839756973,0.034999598992300464,12.370851099707371,0.06743458504075403
124,19.500501273020657,0.055132867136338096,28.45716903872015,0.03504464643875937,12.375522796297135,0.06750633545197524
125,19.496839131911084,0.05518426515676596,28.473859104208927,0.03508969388521827,12.380058598121861,0.06757808586319645
126,19.492938191101338,0.05523566317719382,28.49004959532785,0.03513474133167718,12.384458997181163,0.06764983627441767
127,19.488799227855523,0.05528706119762169,28.505740103952,0.03517978877813609,12.388724494352648,0.06772158668563888
128,19.48442303192479,0.05533845921804955,28.52093025479576,0.03522483622459499,12.392855599340738,0.0677933370968601
129,19.479810405479686,0.05538985723847741,28.535619705478144,0.035269883671053895,12.396852830624564,0.06786508750808132
130,19.474962163041493,0.05544125525890528,28.54980814658467,0.0353149311175128,12.40071671540495,0.06793683791930252
131,19.46987913141244,0.05549265327933314,28.563495301725684,0.0353599785639717,12.404447789550476,0.06800858833052374
132,19.464562149604983,0.055544051299761005,28.576680927591212,0.035405026010430614,12.408046597542658,0.06808033874174496
133,19.459012068770026,0.055595449320188874,28.58936481400221,0.03545007345688952,12.4115136924202,0.06815208915296618
134,19.453229752124052,0.055646847340616735,28.601546783958376,0.03549512090334842,12.41484963572239,0.06822383956418739
135,19.447216074875342,0.0556982453610446,28.61322669368225,0.035540168349807326,12.41805499743159,0.0682955899754086
136,19.440971924149135,0.055749643381472466,28.624404432659865,0.03558521579626623,12.421130355914848,0.06836734038662982
137,19.434498198911804,0.05580104140190033,28.63507992367772,0.03563026324272514,12.424076297864637,0.06843909079785103
138,19.427795809894032,0.05585243942232819,28.645253122856168,0.035675310689184045,12.426893418238718,0.06851084120907225
139,19.42086567951304,0.05590383744275606,28.65492401967921,0.03572035813564295,12.429582320199177,0.06858259162029347
140,19.413708741793798,0.05595523546318392,28.6640926370206,0.03576540558210185,12.432143615050553,0.06865434203151469
141,19.406325942289314,0.05600663348361178,28.672759031166347,0.03581045302856076,12.434577922177164,0.06872609244273589
142,19.398718237999937,0.05605803150403965,28.680923291833533,0.03585550047501966,12.436885868979578,0.06879784285395711
143,19.39088659729172,0.05610942952446751,28.68858554218548,0.03590054792147857,12.439068090810233,0.06886959326517833
144,19.38283199981387,0.056160827544895375,28.69574593884321,0.035945595367937476,12.441125230908238,0.06894134367639954
145,19.37455543641522,0.056212225565323244,28.70240467189323,0.03599064281439638,12.443057940333393,0.06901309408762075
146,19.366057909059865,0.056263623585751106,28.708561964891643,0.036035690260855284,12.444866877899306,0.06908484449884197
147,19.357340430741733,0.05631502160617897,28.714218074864476,0.03608073770731419,12.44655271010581,0.06915659491006318
148,19.34840402539844,0.05636641962660684,28.719373292304333,0.0361257851537731,12.44811611107049,0.0692283453212844
149,19.33924972782412,0.0564178176470347,28.724027941163385,0.036170832600232,12.449557762459486,0.06930009573250562
150,19.32987858358141,0.05646921566746256,28.728182378842472,0.03621588004669091,12.450878353417448,0.06937184614372682
151,19.320291648912562,0.05652061368789043,28.7318369961766,0.03626092749314981,12.45207858049679,0.06944359655494804
152,19.310489990649703,0.05657201170831829,28.734992217416657,0.036305974939608715,12.4531591475861,0.06951534696616926
153,19.300474686124215,0.05662340972874616,28.7376485002073,0.03635102238606762,12.454120765837835,0.06958709737739047
154,19.29024682307525,0.05667480774917402,28.739806335561184,0.03639606983252653,12.454964153595254,0.06965884778861169
155,19.27980749955748,0.056726205769601884,28.741466247829372,0.036441117278985434,12.455690036318593,0.0697305981998329
156,19.269157823847937,0.056777603790029746,28.74262879466799,0.03648616472544434,12.456299146510514,0.06980234861105412
157,19.25829891435209,0.056829001810457615,28.7432945670011,0.03653121217190324,12.456792223640823,0.06987409902227533
158,19.247231899509075,0.05688039983088548,28.743464188979797,0.03657625961836215,12.457170014070464,0.06994584943349655
159,19.235957917696176,0.056931797851313345,28.74313831793755,0.03662130706482106,12.457433270974796,0.07001759984471777
160,19.224478117132474,0.05698319587174121,28.742317644341725,0.03666635451127996,12.45758275426618,0.07008935025593897
161,19.21279365578172,0.05703459389216907,28.741002891741374,0.036711401957738865,12.457619230515858,0.07016110066716019
162,19.200905701254477,0.05708599191259693,28.73919481671119,0.03675644940419777,12.457543472875132,0.07023285107838141
163,19.188815430709475,0.0571373899330248,28.73689420879171,0.03680149685065667,12.457356260995912,0.07030460148960263
164,19.176524030754234,0.05718878795345266,28.73410189042575,0.036846544297115584,12.457058380950528,0.07037635190082384
165,19.16403269734491,0.05724018597388053,28.730818716891005,0.03689159174357449,12.456650625150939,0.07044810231204506
166,19.151342635685502,0.05729158399430839,28.727045576228882,0.03693663919003339,12.456133792267245,0.07051985272326627
167,19.13845506012624,0.057342982014736255,28.722783389169667,0.036981686636492296,12.455508687145592,0.07059160313448748
168,19.125371194061344,0.057394380035164116,28.718033109053696,0.0370267340829512,12.454776120725416,0.0706633535457087
169,19.112092269826064,0.057445778055591985,28.71279572174897,0.03707178152941011,12.453936909956075,0.07073510395692992
170,19.09861952859304,0.05749717607601985,28.707072245564873,0.037116828975869015,12.452991877712869,0.07080685436815112
171,19.08495422026796,0.057548574096447716,28.700863731162176,0.03716187642232792,12.45194185271242,0.07087860477937234
172,19.071097603384626,0.05759997211687558,28.694171261459232,0.03720692386878682,12.450787669427516,0.07095035519059356
173,19.057050944999293,0.05765137013730344,28.686995951534506,0.03725197131524573,12.449530168001314,0.07102210560181477
174,19.042815520584416,0.0577027681577313,28.679338948525253,0.03729701876170463,12.448170194160976,0.07109385601303599
175,19.028392613921763,0.05775416617815917,28.671201431522537,0.03734206620816354,12.446708599130757,0.0711656064242572
176,19.0137835169949,0.05780556419858703,28.662584611462485,0.037387113654622446,12.445146239544503,0.07123735683547841
177,18.99898952988107,0.0578569622190149,28.65348973101377,0.03743216110108135,12.443483977357632,0.07130910724669963
178,18.98401196064251,0.05790836023944276,28.64391806446148,0.037477208547540254,12.441722679758547,0.07138085765792085
179,18.968852125217108,0.057959758259870625,28.633870917587174,0.037522255993999165,12.439863219079536,0.07145260806914207
180,18.953511347308588,0.05801115628029849,28.62334962754531,0.03756730344045807,12.437906472707148,0.07152435848036327
181,18.93799095827608,0.058062554300726356,28.61235556273595,0.03761235088691697,12.435853322992042,0.07159610889158449
182,18.92229229702313,0.05811395232115422,28.60089012267378,0.03765739833337588,12.43370465715838,0.07166785930280571
183,18.906416709886198,0.05816535034158209,28.588954737853513,0.03770244577983478,12.43146136721267,0.07173960971402692
184,18.890365550522628,0.05821674836200995,28.576550869611562,0.037747493226293685,12.429124349852184,0.07181136012524814
185,18.874140179798108,0.05826814638243781,28.563680009984164,0.03779254067275259,12.426694506372872,0.07188311053646936
186,18.857741965673625,0.05831954440286567,28.5503436815618,0.0378375881192115,12.424172742576824,0.07195486094769057
187,18.841172283091886,0.05837094242329354,28.536543437340015,0.037882635565670404,12.421559968679308,0.07202661135891178
188,18.824432513863382,0.0584223404437214,28.52228086056668,0.03792768301212931,12.418857099215298,0.072098361770133
189,18.807524046551826,0.05847373846414927,28.50755756458563,0.03797273045858821,12.416065052945694,0.07217011218135422
190,18.790448276359253,0.058525136484577134,28.492375192676725,0.03801777790504712,12.413184752762989,0.07224186259257542
191,18.77320660501065,0.058576534505004996,28.476735417892417,0.03806282535150603,12.410217125596631,0.07231361300379664
192,18.755800440638122,0.05862793252543286,28.460639942890722,0.03810787279796493,12.407163102317925,0.07238536341501786
193,18.73823119766468,0.058679330545860726,28.444090499764652,0.038152920244423835,12.404023617644603,0.07245711382623907
194,18.72050029668761,0.05873072856628859,28.427088849868287,0.03819796769088274,12.400799610044956,0.07252886423746029
195,18.702609164361423,0.05878212658671646,28.409636783639165,0.03824301513734164,12.39749202164167,0.0726006146486815
196,18.68455923328048,0.05883352460714432,28.39173612041738,0.03828806258380055,12.394101798115242,0.07267236505990271
197,18.66635194186117,0.05888492262757218,28.37338870826113,0.03833311003025946,12.390629888607092,0.07274411547112393
198,18.64798873422381,0.05893632064800004,28.354596423758906,0.03837815747671836,12.38707724562235,0.07281586588234515
199,18.629471060074117,0.05898771866842791,28.335361171838244,0.038423204923177266,12.383444824932283,0.07288761629356635
200,18.610800374584436,0.059039116688855774,28.315684885571116,0.03846825236963617,12.379733585476455,0.07295936670478757
201,18.591978138274577,0.05909051470928364,28.295569525975942,0.03851329981609508,12.375944489264532,0.07303111711600879
202,18.57300581689236,0.059141912729711504,28.27501708181631,0.038558347262553985,12.372078501277878,0.07310286752723001
203,18.55388488129387,0.059193310750139366,28.25402956939631,0.03860339470901289,12.368136589370797,0.07317461793845122
204,18.534616807323463,0.05924470877056723,28.232609032352677,0.03864844215547179,12.364119724171545,0.07324636834967244
205,18.515203075693393,0.0592961067909951,28.210757541443595,0.0386934896019307,12.360028878983075,0.07331811876089366
206,18.49564517186334,0.05934750481142296,28.188477194334272,0.0387385370483896,12.355865029683567,0.07338986917211486
207,18.475944585919514,0.05939890283185083,28.165770115379363,0.038783584494848505,12.351629154626673,0.07346161958333608
208,18.45610281245365,0.05945030085227869,28.142638455402096,0.038828631941307416,12.347322234541576,0.0735333699945573
209,18.436121350441763,0.05950169887270655,28.11908439147037,0.03887367938776632,12.342945252432841,0.07360512040577852
210,18.416001703122607,0.05955309689313441,28.0951101266696,0.038918726834225224,12.338499193480036,0.07367687081699972
211,18.39574537787606,0.05960449491356228,28.07071788987255,0.03896377428068413,12.333985044937203,0.07374862122822094
212,18.37535388610124,0.059655892933990144,28.04590993550599,0.03900882172714304,12.329403796032116,0.07382037163944216
213,18.354828743094423,0.05970729095441801,28.020688543314424,0.03905386917360194,12.3247564378654,0.07389212205066337
214,18.334171467926943,0.059758688974845875,27.99505601812072,0.03909891662006085,12.320043963309482,0.07396387246188459
215,18.31338358332274,0.05981008699527374,27.969014689583734,0.03914396406651975,12.3152673669074,0.0740356228731058
216,18.29246661553595,0.0598614850157016,27.942566911953048,0.039189011512978655,12.310427644771478,0.07410737328432701
217,18.27142209422827,0.05991288303612947,27.91571506382075,0.03923405895943756,12.305525794481893,0.07417912369554823
218,18.250251552346256,0.05996428105655733,27.88846154787024,0.03927910640589647,12.300562814985117,0.07425087410676945
219,18.228956525998473,0.0600156790769852,27.860808790622347,0.039324153852355374,12.29553970649227,0.07432262451799065
220,18.207538554332643,0.06006707709741306,27.83275924217843,0.03936920129881428,12.290457470377376,0.07439437492921187
221,18.185999179412605,0.06011847511784092,27.804315375960766,0.03941424874527318,12.285317109075573,0.07446612534043309
222,18.164339946095335,0.060169873138268784,27.775479688450197,0.03945929619173209,12.28011962598122,0.0745378757516543
223,18.14256240190781,0.06022127115869665,27.74625469892101,0.039504343638191,12.274866025345972,0.07460962616287552
224,18.120668096923904,0.060272669179124515,27.716642949173085,0.0395493910846499,12.269557312176815,0.07468137657409674
225,18.098658583641235,0.060324067199552384,27.686647003261477,0.039594438531108805,12.264194492134079,0.07475312698531796
226,18.07653541685798,0.060375465219980246,27.65626944722327,0.03963948597756771,12.258778571429403,0.07482487739653916
227,18.054300153549732,0.06042686324040811,27.625512888801914,0.03968453342402661,12.253310556723738,0.07489662780776038
228,18.031954352746347,0.06047826126083597,27.59437995716895,0.03972958087048552,12.247791455025302,0.0749683782189816
229,18.009499575408782,0.06052965928126384,27.56287330264328,0.03977462831694443,12.242222273587606,0.07504012863020282
230,17.986937384306035,0.0605810573016917,27.5309955964079,0.03981967576340333,12.236604019807466,0.07511187904142402
231,17.964269343892084,0.06063245532211957,27.49874953022424,0.039864723209862236,12.230937701123068,0.07518362945264524
232,17.941497020182904,0.06068385334254743,27.466137816144048,0.03990977065632114,12.225224324912089,0.07525537986386646
233,17.918621980633553,0.06073525136297529,27.43316318621895,0.03995481810278005,12.219464898389894,0.07532713027508767
234,17.895645794015348,0.060786649383403155,27.399828392207677,0.039999865549238955,12.213660428507744,0.07539888068630889
235,17.872570030293133,0.06083804740383102,27.366136205280984,0.04004491299569786,12.207811921851174,0.0754706310975301
236,17.849396260502655,0.060889445424258885,27.332089415724333,0.04008996044215676,12.20192038453842,0.07554238150875131
237,17.826126056628063,0.060940843444686754,27.297690832638406,0.04013500788861567,12.195986822118927,0.07561413191997253
238,17.802760991479538,0.060992241465114616,27.262943283637377,0.04018005533507457,12.190012239472049,0.07568588233119375
239,17.77930263857109,0.06104363948554248,27.227849614545132,0.040225102781533476,12.183997640705815,0.07575763274241495
240,17.755752571998467,0.06109503750597034,27.19241268908937,0.040270150227992386,12.17794402905586,0.07582938315363617
241,17.732112366317246,0.06114643552639821,27.156635388593674,0.04031519767445129,12.171852406784522,0.07590113356485739
242,17.708383596421175,0.06119783354682607,27.12052061166758,0.040360245120910195,12.16572377508007,0.0759728839760786
243,17.684567837420598,0.06124923156725394,27.084071273894676,0.0404052925673691,12.159559133956146,0.07604463438729982
244,17.66066666452114,0.0613006295876818,27.047290307518807,0.04045034001382801,12.153359482151348,0.07611638479852104
245,17.63668165290262,0.06135202760810966,27.01018066112846,0.040495387460286913,12.147125817029075,0.07618813520974224
246,17.612614377598167,0.06140342562853753,26.972745299339167,0.04054043490674582,12.140859134477497,0.07625988562096346
247,17.588466413373595,0.061454823648965394,26.93498720247435,0.04058548235320472,12.134560428809829,0.07633163603218468
248,17.564239334606984,0.061506221669393256,26.896909366244213,0.040630529799663626,12.128230692664767,0.0764033864434059
249,17.539934715168595,0.061557619689821125,26.858514801423105,0.04067557724612253,12.121870916907223,0.07647513685462712
250,17.515554128300998,0.06160901771024899,26.81980653352516,0.04072062469258144,12.11548209052927,0.07654688726584832
251,17.491099146499526,0.06166041573067685,26.780787602478302,0.040765672139040345,12.109065200551367,0.07661863767706954
252,17.466571341392978,0.06171181375110472,26.741461062296818,0.04081071958549925,12.102621231923866,0.07669038808829076
253,17.441972283624693,0.06176321177153258,26.701829980752304,0.04085576703195815,12.096151167428816,0.07676213849951197
254,17.4173035427339,0.06181460979196044,26.661897439043184,0.040900814478417064,12.08965598758201,0.07683388891073319
255,17.392566687037377,0.06186600781238831,26.62166653146285,0.04094586192487597,12.083136670535403,0.0769056393219544
256,17.367763283511543,0.06191740583281617,26.581140365066368,0.04099090937133487,12.076594191979833,0.07697738973317561
257,17.342894897674793,0.061968803853244034,26.540322059335942,0.041035956817793776,12.070029525048039,0.07704914014439683
258,17.31796309347026,0.0620202018736719,26.499214745845027,0.04108100426425268,12.063443640218056,0.07712089055561805
259,17.292969433149,0.062071599894099765,26.457821567921265,0.041126051710711584,12.05683750521695,0.07719264096683925
260,17.267915477153363,0.062122997914527626,26.41614568030822,0.04117109915717049,12.050212084924903,0.07726439137806047
261,17.242802784001043,0.062174395934955495,26.374190248825997,0.0412161466036294,12.043568341279697,0.07733614178928169
262,17.21763291016933,0.06222579395538336,26.331958450030797,0.0412611940500883,12.036907233181559,0.0774078922005029
263,17.192407409979836,0.06227719197581122,26.289453470873372,0.04130624149654721,12.030229716398384,0.07747964261172412
264,17.167127835483672,0.06232858999623909,26.246678508356567,0.04135128894300611,12.023536743471437,0.07755139302294534
265,17.141795736347067,0.06237998801666695,26.203636769191895,0.04139633638946502,12.016829263621352,0.07762314343416654
266,17.11641265973737,0.06243138603709481,26.160331469455272,0.041441383835923926,12.010108222654678,0.07769489384538776
267,17.09098015020961,0.06248278405752268,26.11676583424181,0.04148643128238283,12.003374562870764,0.07776664425660898
268,17.065499749593464,0.06253418207795054,26.07294309731995,0.041531478728841734,11.996629222969158,0.07783839466783019
269,17.03997299688072,0.0625855800983784,26.02886650078477,0.04157652617530064,11.989873137957407,0.0779101450790514
270,17.014401428113228,0.06263697811880627,25.984539294710657,0.04162157362175954,11.983107239059375,0.07798189549027262
271,16.988786576271362,0.06268837613923414,25.939964736803326,0.041666621068218446,11.976332453624003,0.07805364590149384
272,16.963129971163,0.062739774159662,25.89514609205122,0.04171166851467736,11.969549705034543,0.07812539631271506
273,16.937433139313008,0.06279117218008987,25.850086632376488,0.04175671596113626,11.962759912618358,0.07819714672393627
274,16.911697603853238,0.06284257020051773,25.804789636285303,0.041801763407595165,11.95596399155712,0.07826889713515749
275,16.885924884413143,0.06289396822094559,25.759258388517903,0.04184681085405407,11.949162852797638,0.0783406475463787
276,16.860116497010857,0.06294536624137345,25.71349617969818,0.04189185830051298,11.942357402963133,0.07841239795759991
277,16.834273953944887,0.06299676426180131,25.667506305982933,0.041936905746971884,11.935548544265066,0.07848414836882113
278,16.808398763686338,0.06304816228222919,25.621292068710865,0.04198195319343079,11.928737174415545,0.07855589878004235
279,16.782492430771782,0.06309956030265705,25.574856774051334,0.04202700063988969,11.921924186540243,0.07862764919126355
280,16.75655645569664,0.06315095832308491,25.52820373265294,0.042072048086348596,11.915110469091909,0.07869939960248477
281,16.73059233480922,0.06320235634351277,25.481336259291947,0.0421170955328075,11.908296905764436,0.07877115001370599
282,16.704601560205322,0.06325375436394064,25.434257672520687,0.042162142979266404,11.901484375407525,0.0788429004249272
283,16.678585619623497,0.06330515238436851,25.38697129431588,0.042207190425725315,11.894673751941939,0.07891465083614842
284,16.652545996340926,0.06335655040479637,25.33948044972708,0.04225223787218422,11.88786590427536,0.07898640124736964
285,16.626484169069894,0.06340794842522424,25.291788466525006,0.04229728531864312,11.881061696218852,0.07905815165859084
286,16.600401611854956,0.0634593464456521,25.243898674850247,0.04234233276510203,11.87426198640394,0.07912990206981206
287,16.57429979397075,0.06351074446607996,25.195814406861924,0.04238738021156094,11.867467628200338,0.07920165248103328
288,16.548180179820434,0.06356214248650782,25.147538996386782,0.04243242765801984,11.860679469634304,0.07927340289225449
289,16.522044228834858,0.06361354050693568,25.099075778568373,0.042477475104478746,11.853898353307637,0.0793451533034757
290,16.495893395372338,0.06366493852736356,25.050428089516746,0.04252252255093765,11.847125116317333,0.07941690371469692
291,16.4697291286192,0.06371633654779142,25.00159926595839,0.042567569997396554,11.840360590175925,0.07948865412591813
292,16.443552872490944,0.06376773456821928,24.952592644886693,0.04261261744385546,11.83360560073245,0.07956040453713935
293,16.41736606553417,0.06381913258864715,24.903411563212867,0.04265766489031437,11.826860968094174,0.07963215494836057
294,16.391170140829168,0.06387053060907501,24.85405935741742,0.04270271233677327,11.820127506548914,0.07970390535958179
295,16.364966525893262,0.06392192862950288,24.80453936320219,0.04274775978323218,11.813406024488149,0.079775655770803
296,16.33875664258492,0.06397332664993075,24.754854915143035,0.04279280722969108,11.806697324330774,0.07984740618202421
297,16.312541907008477,0.06402472467035861,24.70500934634323,0.04283785467614999,11.800002202447592,0.07991915659324543
298,16.286323729419742,0.06407612269078647,24.65500598808763,0.042882902122608896,11.793321449086552,0.07999090700446665
299,16.260103514132236,0.06412752071121433,24.604848169497526,0.0429279495690678,11.786655848298677,0.08006265741568785
300,16.233882659424324,0.06417891873164219,24.554539217186456,0.042972997015526704,11.780006177864767,0.08013440782690907
301,16.207662557446966,0.06423031675207005,24.50408245491687,0.04301804446198561,11.773373209222825,0.08020615823813029
302,16.181444594132362,0.06428171477249793,24.453481203257713,0.04306309190844451,11.76675770739626,0.0802779086493515
303,16.1552301491033,0.06433311279292579,24.40273877924304,0.043108139354903416,11.760160430922841,0.08034965906057272
304,16.129020595583345,0.06438451081335365,24.351858496031685,0.04315318680136233,11.75358213178442,0.08042140947179394
305,16.102817300307777,0.06443590883378152,24.300843662567928,0.04319823424782123,11.74702355533744,0.08049315988301514
306,16.076621623435376,0.06448730685420939,24.249697583243503,0.043243281694280135,11.740485440244221,0.08056491029423636
307,16.050434918461008,0.06453870487463725,24.19842355756055,0.04328832914073904,11.733968518405067,0.08063666070545758
308,16.024258532128975,0.06459010289506512,24.147024879795996,0.04333337658719795,11.727473514891122,0.08070841111667879
309,15.99809380434727,0.06464150091549298,24.09550483866721,0.043378424033656854,11.72100114787808,0.0807801615279
310,15.97194206810259,0.06469289893592084,24.04386671699886,0.04342347148011576,11.714552128580692,0.08085191193912122
311,15.945804649376237,0.0647442969563487,23.99211379139134,0.04346851892657466,11.708127161188095,0.08092366235034243
312,15.91968286706082,0.06479569497677656,23.940249331890517,0.043513566373033566,11.701726942799954,0.08099541276156365
313,15.893578032877846,0.06484709299720443,23.888276601659,0.04355861381949247,11.695352163363491,0.08106716317278487
314,15.867491451296099,0.0648984910176323,23.83619885664895,0.043603661265951374,11.68900350561128,0.08113891358400609
315,15.841424419451004,0.06494988903806016,23.784019345276427,0.043648708712410285,11.682681644999954,0.08121066399522729
316,15.815378227064684,0.06500128705848802,23.73174130809749,0.04369375615886919,11.676387249649743,0.08128241440644851
317,15.789354156367038,0.06505268507891589,23.679367977485757,0.04373880360532809,11.67012098028486,0.08135416481766973
318,15.763353482017617,0.06510408309934376,23.626902577311917,0.043783851051787,11.663883490174781,0.08142591522889095
319,15.73737747102844,0.06515548111977162,23.574348322624836,0.04382889849824591,11.657675425076379,0.08149766564011215
320,15.711427382687608,0.06520687914019949,23.521708419334622,0.04387394594470481,11.651497423176945,0.08156941605133337
321,15.68550446848391,0.06525827716062735,23.468986063897407,0.043918993391163716,11.645350115038093,0.08164116646255459
322,15.659609972032264,0.06530967518105521,23.416184443002123,0.04396404083762262,11.63923412354056,0.0817129168737758
323,15.633745129000111,0.06536107320148307,23.36330673325924,0.044009088284081524,11.633150063829888,0.08178466728499702
324,15.607911167034658,0.06541247122191093,23.310356100891443,0.04405413573054043,11.627098543263035,0.08185641769621824
325,15.582109305691082,0.0654638692423388,23.257335701426396,0.04409918317699933,11.621080161355879,0.08192816810743944
326,15.556340756361639,0.06551526726276667,23.204248679391547,0.04414423062345824,11.615095509731614,0.08199991851866066
327,15.530606722205695,0.06556666528319453,23.15109816801114,0.04418927806991715,11.609145172070114,0.08207166892988188
328,15.504908398080687,0.0656180633036224,23.097887288905262,0.04423432551637605,11.603229724058181,0.08214341934110309
329,15.479246970473994,0.06566946132405026,23.044619151791284,0.044279372962834955,11.597349733340728,0.0822151697523243
330,15.453623617435781,0.06572085934447813,22.991296854187368,0.044324420409293866,11.591505759472907,0.08228692016354552
331,15.428039508512784,0.065772257364906,22.93792348111848,0.04436946785575277,11.585698353873177,0.08235867057476673
332,15.402495804682964,0.06582365538533386,22.884502104824517,0.044414515302211674,11.579928059777298,0.08243042098598795
333,15.376993658291235,0.06587505340576172,22.831035784471037,0.04445956274867058,11.574195412193289,0.08250217139720917
334,15.351534212986017,0.06592645142618958,22.777527565862236,0.04450461019512948,11.568500937857337,0.08257392180843037
335,15.32611860365684,0.06597784944661744,22.7239804811565,0.044549657641588386,11.56284515519065,0.08264567221965159
336,15.300747956372865,0.0660292474670453,22.6703975485844,0.0445947050880473,11.557228574257286,0.08271742263087281
337,15.27542338832236,0.06608064548747317,22.616781772169308,0.0446397525345062,11.55165169672294,0.08278917304209403
338,15.250146007753157,0.06613204350790104,22.563136141450485,0.044684799980965105,11.546115015814705,0.08286092345331524
339,15.224916913914113,0.0661834415283289,22.509463631208863,0.04472984742742401,11.540619016281784,0.08293267386453645
340,15.199737196997448,0.06623483954875677,22.455767201195492,0.04477489487388292,11.535164174357226,0.08300442427575767
341,15.174607938082167,0.06628623756918463,22.402049795862677,0.044819942320341824,11.52975095772059,0.0830761746869789
342,15.149530209078366,0.0663376355896125,22.34831434409779,0.04486498976680073,11.524379825461631,0.0831479250982001
343,15.124505072672626,0.06638903361004037,22.294563758959956,0.04491003721325963,11.51905122804495,0.08321967550942132
344,15.099533582274276,0.06644043163046823,22.240800937419454,0.044955084659718536,11.513765607275644,0.08329142592064254
345,15.074616781962709,0.06649182965089609,22.18702876010004,0.04500013210617744,11.508523396265964,0.08336317633186374
346,15.049755706435679,0.06654322767132395,22.1332500910241,0.045045179552636344,11.503325019402936,0.08343492674308496
347,15.024951380958582,0.06659462569175181,22.079467777360712,0.04509022699909525,11.498170892317013,0.08350667715430618
348,15.000204821314725,0.06664602371217968,22.025684649176675,0.04513527444555416,11.493061421851717,0.08357842756552739
349,14.9755170337566,0.06669742173260754,21.97190351919059,0.04518032189201306,11.48799700603429,0.0836501779767486
350,14.950889014958145,0.06674881975303541,21.918127182529766,0.045225369338471974,11.482978034047349,0.08372192838796982
351,14.926321751968032,0.06680021777346327,21.864358416490404,0.04527041678493088,11.478004886201557,0.08379367879919103
352,14.901816222163884,0.06685161579389114,21.810599980300665,0.04531546423138978,11.473077933909297,0.08386542921041225
353,14.877373393207588,0.066903013814319,21.756854614887004,0.045360511677848686,11.468197539659378,0.08393717962163347
354,14.852994223001552,0.06695441183474687,21.703125042643524,0.04540555912430759,11.463364056992749,0.08400893003285467
355,14.828679659645982,0.06700580985517474,21.649413967204605,0.045450606570766494,11.458577830479207,0.08408068044407589
356,14.804430641397152,0.0670572078756026,21.59572407322064,0.0454956540172254,11.453839195695197,0.08415243085529711
357,14.780248096626714,0.06710860589603046,21.54205802613708,0.0455407014636843,11.44914847920254,0.08422418126651832
358,14.756132943781974,0.06716000391645832,21.488418471976722,0.04558574891014321,11.444505998528264,0.08429593167773954
359,14.73208609134721,0.06721140193688618,21.434808037125215,0.04563079635660212,11.439912062145435,0.08436768208896075
360,14.708108437805995,0.06726279995731405,21.381229328120025,0.04567584380306102,11.435366969454979,0.08443943250018197
361,14.68420087160451,0.06731419797774192,21.32768493144258,0.04572089124951993,11.430871010768604,0.08451118291140318
362,14.660364271115903,0.06736559599816978,21.274177413313918,0.045765938695978836,11.426424467292685,0.0845829333226244
363,14.636599504605591,0.06741699401859765,21.22070931949363,0.04581098614243774,11.422027611113226,0.08465468373384562
364,14.612907430197678,0.06746839203902551,21.167283175082304,0.045856033588896644,11.417680705181821,0.08472643414506684
365,14.589288895842296,0.06751979005945337,21.113901484327364,0.04590108103535555,11.41338400330266,0.08479818455628804
366,14.565744739283994,0.06757118807988124,21.060566730432388,0.04594612848181445,11.409137750120593,0.08486993496750926
367,14.54227578803114,0.0676225861003091,21.00728137536991,0.045991175928273356,11.40494218111017,0.08494168537873048
368,14.518882859326329,0.06767398412073697,20.954047859697774,0.04603622337473226,11.400797522565782,0.08501343578995169
369,14.495566760117777,0.06772538214116483,20.900868602378956,0.04608127082119117,11.396703991592773,0.0850851862011729
370,14.472328287031797,0.06777678016159269,20.84774600060503,0.046126318267650075,11.39266179609963,0.08515693661239412
371,14.449168226346215,0.06782817818202055,20.79468242962311,0.04617136571410898,11.3886711347912,0.08522868702361533
372,14.426087353964821,0.06787957620244842,20.741680242566467,0.04621641316056789,11.384732197162919,0.08530043743483655
373,14.403086435392815,0.06793097422287629,20.688741770288775,0.046261460607026794,11.380845163496105,0.08537218784605777
374,14.380166225713328,0.06798237224330415,20.63586932120188,0.0463065080534857,11.377010204854251,0.08544393825727897
375,14.357327469564845,0.06803377026373202,20.583065181117355,0.0463515554999446,11.373227483080388,0.08551568866850019
376,14.334570901119706,0.06808516828415988,20.530331613091672,0.046396602946403506,11.36949715079545,0.08558743907972141
377,14.311897244063612,0.06813656630458774,20.47767085727501,0.04644165039286241,11.365819351397688,0.08565918949094262
378,14.289307211576075,0.06818796432501562,20.42508513076387,0.046486697839321314,11.362194219063106,0.08573093990216384
379,14.266801506311975,0.06823936234544348,20.372576627457324,0.04653174528578022,11.358621878746934,0.08580269031338505
380,14.244380820384004,0.06829076036587134,20.32014751791702,0.04657679273223913,11.355102446186118,0.08587444072460626
381,14.222045835346183,0.0683421583862992,20.267799949231005,0.04662184017869803,11.351636027902861,0.08594619113582748
382,14.199797222178356,0.06839355640672706,20.21553604488113,0.046666887625156944,11.348222721209146,0.0860179415470487
383,14.177635641271685,0.06844495442715492,20.16335790461448,0.04671193507161585,11.344862614212351,0.08608969195826992
384,14.155561742415115,0.06849635244758279,20.111267604318332,0.04675698251807475,11.341555785821807,0.08616144236949114
385,14.13357616478287,0.06854775046801066,20.059267195899114,0.046802029964533656,11.338302305756457,0.08623319278071234
386,14.111679536922932,0.06859914848843852,20.007358707165036,0.04684707741099256,11.335102234553453,0.08630494319193356
387,14.089872476746455,0.06865054650886639,19.955544141712657,0.046892124857451464,11.331955623577858,0.08637669360315478
388,14.068155591518249,0.06870194452929425,19.903825478817122,0.04693717230391037,11.328862515033283,0.08644844401437599
389,14.046529477848166,0.06875334254972211,19.852204673326394,0.04698221975036927,11.32582294197359,0.0865201944255972
390,14.024994721683532,0.06880474057014999,19.800683655559226,0.047027267196828176,11.322836928315592,0.08659194483681842
391,14.003551898302522,0.06885613859057785,19.74926433120701,0.04707231464328709,11.319904488852739,0.08666369524803963
392,13.982201572308517,0.06890753661100571,19.697948581239537,0.04711736208974599,11.31702562926985,0.08673544565926085
393,13.96094429762543,0.06895893463143357,19.64673826181448,0.0471624095362049,11.314200346158819,0.08680719607048207
394,13.939780617494,0.06901033265186143,19.59563520419093,0.047207456982663806,11.311428627035315,0.08687894648170327
395,13.918711064469072,0.0690617306722893,19.544641214646624,0.04725250442912271,11.308710450356529,0.08695069689292449
396,13.897736160417832,0.06911312869271716,19.493758074399178,0.047297551875581614,11.306045785539833,0.08702244730414571
397,13.876856416518965,0.06916452671314503,19.442987539531135,0.04734259932204052,11.303434592982521,0.08709419771536692
398,13.85607233326284,0.0692159247335729,19.3923313409189,0.04738764676849942,11.300876824082465,0.08716594812658814
399,13.835384400452591,0.06926732275400076,19.34179118416558,0.047432694214958326,11.298372421259792,0.08723769853780936
400,13.814793097206149,0.06931872077442862,19.291368749537682,0.04747774166141723,11.295921317979552,0.08730944894903056
401,13.79429889195927,0.06937011879485648,19.241065691905696,0.04752278910787614,11.293523438775315,0.08738119936025178
402,13.773902242469452,0.06942151681528436,19.190883640688597,0.047567836554335045,11.29117869927379,0.087452949771473
403,13.753603595820836,0.06947291483571222,19.14082419980215,0.04761288400079395,11.288887006220403,0.0875247001826942
404,13.733403388429991,0.06952431285614008,19.09088894761117,0.04765793144725286,11.286648257505817,0.08759645059391542
405,13.71330204605266,0.06957571087656794,19.04107943688566,0.047702978893711764,11.28446234219344,0.08766820100513664
406,13.693299983791452,0.0696271088969958,18.991397194760722,0.04774802634017067,11.282329140547875,0.08773995141635786
407,13.673397606104412,0.06967850691742367,18.94184372270047,0.04779307378662957,11.280248524064337,0.08781170182757908
408,13.653595306814553,0.06972990493785153,18.892420496465725,0.047838121233088476,11.278220355499004,0.08788345223880029
409,13.633893469120249,0.0697813029582794,18.843128966085573,0.04788316867954738,11.276244488900318,0.0879552026500215
410,13.61429246560662,0.06983270097870727,18.793970555832825,0.047928216126006284,11.274320769641227,0.08802695306124272
411,13.594792658257711,0.06988409899913513,18.744946664203276,0.04797326357246519,11.272449034452361,0.08809870347246393
412,13.575394398469692,0.06993549701956299,18.696058663898835,0.0480183110189241,11.270629111456135,0.08817045388368515
413,13.556098027064847,0.06998689503999085,18.647307901814433,0.048063358465383,11.268860820201786,0.08824220429490637
414,13.53690387430653,0.07003829306041873,18.59869569902884,0.04810840591184191,11.267143971701302,0.08831395470612757
415,13.517812259914985,0.07008969108084659,18.55022335079921,0.04815345335830082,11.265478368466308,0.08838570511734879
416,13.498823493084,0.07014108910127445,18.501892126559493,0.04819850080475972,11.263863804545831,0.08845745552857001
417,13.479937872498535,0.07019248712170231,18.45370326992259,0.048243548251218626,11.262300065564967,0.08852920593979122
418,13.461155686353123,0.07024388514213017,18.40565799868631,0.04828859569767753,11.260786928764466,0.08860095635101244
419,13.442477212371202,0.07029528316255804,18.357757504843125,0.048333643144136434,11.259324163041192,0.08867270676223366
420,13.423902717825264,0.0703466811829859,18.310002954593624,0.04837869059059534,11.257911528989483,0.08874445717345486
421,13.405432459557913,0.07039807920341377,18.26239548836376,0.04842373803705424,11.256548778943372,0.08881620758467608
422,13.387066684003724,0.07044947722384164,18.21493622082578,0.048468785483513147,11.255235657019703,0.0888879579958973
423,13.368805627211948,0.0705008752442695,18.16762624092291,0.04851383292997206,11.253971899162114,0.0889597084071185
424,13.350649514870105,0.07055227326469736,18.120466611897744,0.04855888037643096,11.25275723318586,0.08903145881833972
425,13.332598562328341,0.07060367128512524,18.073458371324225,0.04860392782288987,11.251591378823536,0.08910320922956094
426,13.314652974624705,0.0706550693055531,18.02660253114346,0.048648975269348776,11.250474047771581,0.08917495964078215
427,13.296812946511112,0.07070646732598096,17.979900077702975,0.04869402271580768,11.249404943737712,0.08924671005200337
428,13.279078662480284,0.07075786534640882,17.93335197179981,0.048739070162266585,11.248383762489112,0.08931846046322459
429,13.261450296793367,0.07080926336683668,17.886959148727055,0.04878411760872549,11.247410191901514,0.0893902108744458
430,13.243928013508445,0.07086066138726455,17.84072251832411,0.04882916505518439,11.246483912009067,0.08946196128566702
431,13.226511966509765,0.07091205940769241,17.794642965030405,0.0488742125016433,11.245604595055024,0.08953371169688823
432,13.209202299537846,0.07096345742812027,17.748721347942784,0.0489192599481022,11.244771905543264,0.08960546210810945
433,13.191999146220315,0.07101485544854814,17.702958500876314,0.04896430739456111,11.243985500290592,0.08967721251933067
434,13.174902630103539,0.071066253468976,17.65735523242871,0.049009354841020016,11.243245028479835,0.08974896293055187
435,13.157912864685033,0.07111765148940387,17.611912326048163,0.04905440228747892,11.242550131713744,0.08982071334177309
436,13.141029953446612,0.07116904950983173,17.56663054010466,0.04909944973393783,11.241900444069653,0.08989246375299431
437,13.124253989888356,0.0712204475302596,17.52151060796481,0.049144497180396735,11.241295592154943,0.08996421416421552
438,13.107585057563282,0.07127184555068747,17.476553238069968,0.04918954462685564,11.24073519516323,0.09003596457543674
439,13.091023230112778,0.07132324357111533,17.431759114017847,0.04923459207331454,11.240218864931352,0.09010771498665796
440,13.07456857130278,0.07137464159154319,17.38712889464748,0.04927963951977345,11.239746205997069,0.09017946539787916
441,13.058221135060691,0.07142603961197105,17.342663214127523,0.04932468696623235,11.239316815657546,0.09025121580910038
442,13.041980965512993,0.07147743763239892,17.298362682047845,0.049369734412691255,11.238930284028541,0.0903229662203216
443,13.025848097023648,0.07152883565282678,17.254227883514453,0.04941478185915016,11.238586194104307,0.0903947166315428
444,13.009822554233137,0.07158023367325464,17.21025937924765,0.04945982930560907,11.238284121818277,0.09046646704276402
445,12.993904352098264,0.07163163169368252,17.16645770568348,0.049504876752067974,11.238023636104382,0.09053821745398524
446,12.978093495932624,0.07168302971411038,17.12282337507829,0.04954992419852688,11.237804298959109,0.09060996786520645
447,12.962389981447775,0.07173442773453824,17.07935687561655,0.04959497164498579,11.23762566550427,0.09068171827642767
448,12.946793794795116,0.0717858257549661,17.036058671521815,0.04964001909144469,11.237487284050419,0.09075346868764889
449,12.931304912608411,0.07183722377539398,16.992929203170753,0.0496850665379036,11.23738869616097,0.09082521909887009
450,12.915923302047018,0.07188862179582184,16.94996888721031,0.0497301139843625,11.23732943671697,0.09089696951009132
451,12.900648920839748,0.0719400198162497,16.907178116677937,0.049775161430821405,11.23730903398256,0.09096871992131253
452,12.885481717329418,0.07199141783667756,16.864557261124812,0.04982020887728031,11.237327009671047,0.09104047033253373
453,12.87042163051802,0.07204281585710542,16.822106666742087,0.04986525632373921,11.237382879011648,0.09111222074375497
454,12.855468590112578,0.07209421387753329,16.779826656490076,0.04991030377019812,11.237476150816862,0.09118397115497617
455,12.840622516571575,0.07214561189796115,16.737717530230373,0.04995535121665703,11.237606327550456,0.09125572156619739
456,12.825883321152084,0.07219700991838901,16.695779564860914,0.05000039866311593,11.237772905396078,0.09132747197741861
457,12.811250905957454,0.07224840793881689,16.65401301445382,0.050045446109574836,11.237975374326481,0.09139922238863982
458,12.796725163985665,0.07229980595924475,16.61241811039614,0.05009049355603375,11.238213218173334,0.09147097279986104
459,12.782305979178242,0.07235120397967261,16.570995061533363,0.05013554100249265,11.238485914697616,0.09154272321108226
460,12.767993226469795,0.07240260200010047,16.529744054315685,0.050180588448951555,11.238792935660623,0.09161447362230346
461,12.753786771838142,0.07245400002052835,16.488665252946994,0.05022563589541046,11.239133746895488,0.09168622403352468
462,12.739686472355032,0.07250539804095621,16.447758799536587,0.05027068334186936,11.23950780837933,0.0917579744447459
463,12.7256921762374,0.07255679606138407,16.407024814253464,0.05031573078832827,11.239914574305898,0.0918297248559671
464,12.711803722899239,0.07260819408181193,16.36646339548331,0.05036077823478717,11.24035349315878,0.09190147526718832
465,12.698020943004018,0.0726595921022398,16.326074619988017,0.050405825681246075,11.240824007785154,0.09197322567840954
466,12.684343658517612,0.07271099012266766,16.285858543067764,0.050450873127704986,11.241325555470041,0.09204497608963075
467,12.670771682761867,0.07276238814309552,16.245815198725552,0.05049592057416389,11.241857568011078,0.09211672650085197
468,12.657304820468582,0.07281378616352338,16.20594459983432,0.0505409680206228,11.24241947179381,0.09218847691207319
469,12.643942867834141,0.07286518418395126,16.166246738306327,0.050586015467081705,11.243010687867452,0.09226022732329439
470,12.630685612574586,0.07291658220437912,16.12672158526506,0.05063106291354061,11.243630632021148,0.09233197773451562
471,12.617532833981219,0.07296798022480698,16.087369091219404,0.05067611035999951,11.244278714860693,0.09240372814573683
472,12.604484302976742,0.07301937824523484,16.04818918624018,0.05072115780645842,11.244954341885743,0.09247547855695804
473,12.591539782171834,0.07307077626566272,16.009181780138903,0.05076620525291732,11.245656913567457,0.09254722896817927
474,12.578699025922315,0.07312217428609058,15.970346762648795,0.050811252699376225,11.246385825426575,0.09261897937940047
475,12.565961780386669,0.07317357230651844,15.931684003607979,0.05085630014583513,11.247140468111963,0.09269072979062168
476,12.553327783584145,0.0732249703269463,15.893193353144817,0.05090134759229404,11.247920227479547,0.09276248020184291
477,12.540796765453262,0.07327636834737417,15.854874641865399,0.050946395038752944,11.248724484671683,0.09283423061306412
478,12.52836844791081,0.07332776636780203,15.816727681042977,0.05099144248521185,11.249552616196924,0.09290598102428534
479,12.51604254491126,0.07337916438822989,15.778752262809563,0.05103648993167076,11.250403994010174,0.09297773143550656
480,12.503818762506667,0.07343056240865775,15.74094816034945,0.05108153737812966,11.251277985593225,0.09304948184672776
481,12.491696798906954,0.07348196042908563,15.703315128094614,0.05112658482458857,11.25217395403569,0.09312123225794898
482,12.479676344540675,0.07353335844951349,15.665852901922113,0.05117163227104747,11.253091258116251,0.0931929826691702
483,12.467757082116139,0.07358475646994135,15.62856119935328,0.051216679717506375,11.254029252384315,0.0932647330803914
484,12.455938686682984,0.07363615449036921,15.591439719754746,0.05126172716396528,11.254987287241956,0.09333648349161262
485,12.44422082569414,0.07368755251079709,15.554488144541194,0.05130677461042418,11.255964709026236,0.09340823390283384
486,12.432603159068204,0.07373895053122495,15.517706137379914,0.05135182205688309,11.256960860091809,0.09347998431405505
487,12.421085339252148,0.07379034855165281,15.481093344396951,0.051396869503342,11.257975078893857,0.09355173472527627
488,12.40966701128446,0.07384174657208067,15.444649394384976,0.0514419169498009,11.259006700071325,0.09362348513649749
489,12.398347812858633,0.07389314459250854,15.40837389901266,0.051486964396259806,11.260055054530419,0.09369523554771869
490,12.387127374387001,0.0739445426129364,15.372266453035666,0.05153201184271872,11.261119469528417,0.09376698595893991
491,12.376005319064964,0.07399594063336426,15.336326634509124,0.05157705928917762,11.262199268757717,0.09383873637016113
492,12.364981262935506,0.07404733865379214,15.300554005001558,0.051622106735636525,11.263293772430178,0.09391048678138234
493,12.354054814954104,0.07409873667422,15.264948109810241,0.05166715418209543,11.264402297361654,0.09398223719260357
494,12.343225577053925,0.07415013469464786,15.229508478177905,0.05171220162855433,11.265524157056811,0.09405398760382477
495,12.33249314421135,0.07420153271507572,15.194234623510823,0.05175724907501324,11.266658661794157,0.09412573801504598
496,12.321857104511848,0.07425293073550358,15.159126043598095,0.05180229652147214,11.267805118711257,0.09419748842626721
497,12.311317039216092,0.07430432875593146,15.124182220832223,0.051847343967931045,11.268962831890192,0.09426923883748842
498,12.300872522826426,0.07435572677635932,15.089402622430892,0.051892391414389956,11.27013110244319,0.09434098924870964
499,12.29052312315358,0.07440712479678718,15.054786700659863,0.05193743886084886,11.271309228598419,0.09441273965993086
500,12.280268401383687,0.07445852281721504,15.020333893056957,0.05198248630730777,11.272496505786002,0.09448449007115206
501,12.270107912145573,0.0745099208376429,14.986043622657148,0.052027533753766675,11.273692226724144,0.09455624048237328
502,12.260041203578288,0.07456131885807077,14.951915298218587,0.05207258120022558,11.27489568150542,0.0946279908935945
503,12.25006781739893,0.07461271687849863,14.917948314449688,0.05211762864668448,11.276106157683216,0.0946997413048157
504,12.240187288970663,0.0746641148989265,14.884142052237037,0.05216267609314339,11.277322940358282,0.09477149171603692
505,12.230399147371047,0.07471551291935437,14.85049587887425,0.05220772353960229,11.278545312265416,0.09484324212725814
506,12.220702915460514,0.07476691093978223,14.817009148291604,0.052252770986061195,11.279772553860225,0.09491499253847935
507,12.211098109951141,0.07481830896021009,14.783681201286486,0.0522978184325201,11.281003943406024,0.09498674294970057
508,12.201584241475599,0.07486970698063795,14.750511365754557,0.05234286587897901,11.282238757060766,0.09505849336092179
509,12.192160814656297,0.07492110500106583,14.71749895692164,0.052387913325437914,11.283476268964112,0.09513024377214299
510,12.182827328174804,0.07497250302149369,14.684643277576198,0.05243296077189682,11.284715751324482,0.09520199418336421
511,12.17358327484133,0.07502390104192155,14.651943618302449,0.05247800821835573,11.28595647450624,0.09527374459458543
512,12.164428141664523,0.07507529906234942,14.619399257714063,0.05252305566481463,11.287197707116855,0.09534549500580664
513,12.155361409921351,0.07512669708277728,14.587009462688282,0.05256810311127354,11.288438716094124,0.09541724541702785
514,12.146382555227206,0.07517809510320514,14.554773488600603,0.05261315055773244,11.289678766793406,0.09548899582824907
515,12.137491047606124,0.075229493123633,14.522690579559804,0.052658198004191345,11.290917123074873,0.09556074623947028
516,12.128686351561184,0.07528089114406088,14.490759968643397,0.05270324545065025,11.292153047390746,0.09563249665069151
517,12.119967926145062,0.07533228916448874,14.458980878133342,0.05274829289710915,11.29338580087251,0.09570424706191272
518,12.111335225030684,0.0753836871849166,14.427352519752132,0.05279334034356806,11.294614643418136,0.09577599747313392
519,12.102787696582025,0.07543508520534446,14.395874094899035,0.05283838779002697,11.295838833779243,0.09584774788435516
520,12.094324783925053,0.07548648322577232,14.36454479488658,0.05288343523648587,11.297057629648208,0.09591949829557636
521,12.085945925018727,0.0755378812462002,14.333363801177155,0.052928482682944776,11.298270287745256,0.09599124870679758
522,12.07765055272618,0.07558927926662806,14.302330285619748,0.05297353012940369,11.299476063905443,0.0960629991180188
523,12.069438094885921,0.07564067728705592,14.271443410686691,0.05301857757586259,11.300674213165575,0.09613474952924
524,12.06130797438317,0.07569207530748379,14.240702329710505,0.053063625022321495,11.301863989851059,0.09620649994046122
525,12.053259609221286,0.07574347332791165,14.210106187120587,0.0531086724687804,11.303044647662619,0.09627825035168244
526,12.045292412593207,0.07579487134833951,14.17965411867995,0.0531537199152393,11.30421543976293,0.09635000076290365
527,12.037405792953042,0.07584626936876737,14.149345251721783,0.05319876736169821,11.305375618863122,0.09642175117412487
528,12.029599154087652,0.07589766738919525,14.119178705385846,0.05324381480815711,11.306524437309161,0.09649350158534609
529,12.021871895188333,0.07594906540962311,14.089153590854659,0.053288862254616015,11.307661147168075,0.09656525199656729
530,12.014223410922504,0.07600046343005097,14.059269011589487,0.053333909701074926,11.308785000314037,0.09663700240778851
531,12.006653091505445,0.07605186145047883,14.029524063565972,0.05337895714753383,11.309895248514284,0.09670875281900973
532,11.999160322772081,0.0761032594709067,13.99991783550947,0.053424004593992734,11.310991143514878,0.09678050323023094
533,11.991744486248773,0.07615465749133457,13.970449409129968,0.053469052040451645,11.312071937126255,0.09685225364145215
534,11.98440495922513,0.07620605551176243,13.941117859356666,0.05351409948691055,11.313136881308605,0.09692400405267337
535,11.9771411148258,0.0762574535321903,13.911922254571978,0.05355914693336945,11.314185228257049,0.09699575446389458
536,11.969952322082328,0.07630885155261816,13.882861656845135,0.05360419437982836,11.315216230486577,0.0970675048751158
537,11.962837946004917,0.07636024957304602,13.853935122165156,0.05364924182628726,11.316229140916796,0.09713925528633702
538,11.955797347654272,0.07641164759347388,13.825141700673315,0.053694289272746165,11.317223212956428,0.09721100569755822
539,11.948829884213335,0.07646304561390174,13.796480436894894,0.05373933671920507,11.318197700587557,0.09728275610877946
540,11.941934909059054,0.07651444363432962,13.76795036997033,0.05378438416566397,11.319151858449631,0.09735450652000066
541,11.93511177183408,0.07656584165475748,13.73955053388562,0.053829431612122884,11.320084941923207,0.09742625693122187
542,11.928359818518445,0.07661723967518534,13.711279957701974,0.05387447905858179,11.320996207213408,0.0974980073424431
543,11.921678391501164,0.0766686376956132,13.683137665784692,0.0539195265050407,11.321884911433106,0.0975697577536643
544,11.915066829651828,0.07672003571604108,13.655122678031203,0.0539645739514996,11.322750312685793,0.09764150816488552
545,11.908524468392073,0.07677143373646894,13.62723401009821,0.05400962139795851,11.323591670148193,0.09771325857610674
546,11.902050639767022,0.0768228317568968,13.599470673627966,0.05405466884441741,11.3244082441525,0.09778500898732795
547,11.89564467251665,0.07687422977732467,13.57183167647357,0.054099716290876315,11.325199296268345,0.09785675939854917
548,11.889305892147021,0.07692562779775253,13.544316022923288,0.05414476373733522,11.325964089384408,0.09792850980977039
549,11.883033621001506,0.07697702581818039,13.516922713923842,0.05418981118379412,11.326701887789671,0.09800026022099159
550,11.876827178331839,0.07702842383860825,13.489650747302637,0.05423485863025303,11.327411957254363,0.09807201063221281
551,11.870685880369113,0.07707982185903611,13.462499117988887,0.05427990607671194,11.328093565110507,0.09814376104343403
552,11.864609040394637,0.07713121987946399,13.435466818233621,0.05432495352317084,11.328745980332107,0.09821551145465524
553,11.858595968810697,0.07718261789989185,13.408552837828456,0.054370000969629746,11.329368473614958,0.09828726186587645
554,11.852645973211192,0.07723401592031971,13.38175616432324,0.05441504841608866,11.329960317456079,0.09835901227709767
555,11.846758358452124,0.07728541394074757,13.355075783242384,0.05446009586254756,11.330520786232718,0.09843076268831888
556,11.840932426721968,0.07733681196117545,13.328510678299939,0.054505143309006465,11.331049156280967,0.0985025130995401
557,11.835167477611908,0.07738820998160331,13.302059831613336,0.05455019075546537,11.331544705973977,0.09857426351076132
558,11.829462808185898,0.07743960800203117,13.275722223915805,0.05459523820192427,11.33200671579972,0.09864601392198252
559,11.823817713050596,0.07749100602245904,13.249496834767362,0.05464028564838318,11.332434468438318,0.09871776433320374
560,11.818231484425125,0.0775424040428869,13.223382642764435,0.05468533309484208,11.332827248838964,0.09878951474442496
561,11.812703412210663,0.07759380206331476,13.197378625747954,0.054730380541300985,11.333184344296342,0.09886126515564617
562,11.807232784059877,0.07764520008374262,13.171483761010009,0.054775427987759896,11.333505044526623,0.0989330155668674
563,11.801818885446158,0.07769659810417048,13.145697025499025,0.0548204754342188,11.333788641742979,0.0990047659780886
564,11.796460999732698,0.07774799612459836,13.120017396023243,0.054865522880677704,11.334034430730611,0.09907651638930981
565,11.791158408241346,0.07779939414502622,13.094443849452777,0.054910570327136615,11.33424170892131,0.09914826680053104
566,11.785910390321298,0.07785079216545408,13.068975362919959,0.05495561777359552,11.334409776467513,0.09922001721175225
567,11.780716223417565,0.07790219018588194,13.043610914018062,0.05500066522005442,11.334537936315847,0.09929176762297347
568,11.775575183139239,0.07795358820630982,13.018349480998324,0.05504571266651333,11.334625494280184,0.09936351803419469
569,11.770486543327554,0.07800498622673768,12.993190042965326,0.05509076011297223,11.334671759114144,0.09943526844541589
570,11.76544957612372,0.07805638424716554,12.968131580070548,0.055135807559431135,11.334676042583126,0.09950701885663711
571,11.760463552036535,0.0781077822675934,12.943173073704214,0.05518085500589004,11.33463765953573,0.09957876926785833
572,11.75552774000978,0.07815918028802127,12.91831350668534,0.05522590245234894,11.334555927974707,0.09965051967907954
573,11.75064140748935,0.07821057830844913,12.893551863449918,0.055270949898807854,11.334430169127304,0.09972227009030075
574,11.745803820490174,0.07826197632887699,12.868887130237312,0.05531599734526676,11.334259707515086,0.09979402050152197
575,11.741014243662887,0.07831337434930485,12.844318295274693,0.05536104479172567,11.334043871023182,0.09986577091274318
576,11.736271940360231,0.07836477236973273,12.819844348959673,0.05540609223818457,11.333781990968937,0.0999375213239644
577,11.731576172703225,0.07841617039016059,12.795464284040882,0.05545113968464348,11.333473402170025,0.10000927173518562
578,11.726926201647052,0.07846756841058845,12.77117709579673,0.05549618713110238,11.333117443011922,0.10008102214640682
579,11.722321287046709,0.07851896643101632,12.74698178221205,0.055541234577561285,11.332713455514842,0.10015277255762804
580,11.717760687722349,0.07857036445144419,12.72287734415284,0.05558628202402019,11.33226078540001,0.10022452296884926
581,11.71324366152439,0.07862176247187205,12.6988627855389,0.05563132947047909,11.331758782155372,0.10029627338007047
582,11.708769465398305,0.07867316049229992,12.674937113514483,0.055676376916938,11.331206799100672,0.10036802379129169
583,11.704337355449157,0.07872455851272778,12.651099338616794,0.0557214243633969,11.33060419345189,0.1004397742025129
584,11.699946587005819,0.07877595653315564,12.627348474942448,0.05576647180985581,11.329950326385077,0.10051152461373411
585,11.695596414684935,0.0788273545535835,12.603683540311787,0.055811519256314716,11.329244563099545,0.10058327502495534
586,11.691286092454533,0.07887875257401136,12.580103556431041,0.05585656670277363,11.328486272880387,0.10065502543617655
587,11.68701487369738,0.07893015059443922,12.556607549052341,0.05590161414923253,11.32767482916039,0.10072677584739775
588,11.682782011274004,0.0789815486148671,12.533194548131524,0.055946661595691435,11.32680960958127,0.10079852625861899
589,11.678586757585423,0.07903294663529496,12.509863587983773,0.05599170904215034,11.325889996054228,0.10087027666984019
590,11.674428364635528,0.07908434465572282,12.486613707436995,0.05603675648860924,11.324915374819877,0.10094202708106141
591,11.670306084093177,0.07913574267615069,12.463443949982972,0.05608180393506815,11.323885136507457,0.10101377749228263
592,11.666219167353947,0.07918714069657856,12.440353363926244,0.05612685138152705,11.322798676193393,0.10108552790350384
593,11.662166865601561,0.07923853871700642,12.417341002530726,0.056171898827985955,11.321655393459157,0.10115727831472505
594,11.658148429868977,0.07928993673743429,12.394405924164008,0.056216946274444866,11.320454692448427,0.10122902872594627
595,11.654163111099159,0.07934133475786215,12.371547192439374,0.05626199372090377,11.319195981923588,0.10130077913716748
596,11.650210160205475,0.07939273277829001,12.34876387635544,0.056307041167362674,11.317878675321476,0.1013725295483887
597,11.646288828131791,0.07944413079871787,12.326055050433503,0.056352088613821585,11.31650219080845,0.10144427995960992
598,11.642398365912166,0.07949552881914573,12.303419794852507,0.05639713606028049,11.315065951334748,0.10151603037083112
599,11.638538024730256,0.0795469268395736,12.280857195581616,0.05644218350673939,11.313569384688101,0.10158778078205234
600,11.634707055978298,0.07959832486000147,12.258366344510431,0.0564872309531983,11.31201192354665,0.10165953119327356
601,11.6309047113158,0.07964972288042933,12.235946339576788,0.0565322783996572,11.310393005531115,0.10173128160449477
602,11.627130242727802,0.0797011209008572,12.213596284892152,0.056577325846116105,11.308712073256238,0.10180303201571599
603,11.623382902582822,0.07975251892128506,12.191315290864578,0.05662237329257501,11.306968574381496,0.1018747824269372
604,11.619661943690414,0.07980391694171293,12.169102474319232,0.056667420739033914,11.305161961661046,0.10194653283815841
605,11.615966619358339,0.0798553149621408,12.146956958616453,0.056712468185492824,11.30329169299295,0.10201828324937964
606,11.612296183449391,0.07990671298256866,12.124877873767417,0.05675751563195173,11.301357231467627,0.10209003366060085
607,11.608649890437812,0.07995811100299652,12.102864356547242,0.05680256307841063,11.299358045415563,0.10216178407182205
608,11.60502699546535,0.08000950902342438,12.080915550605656,0.05684761052486954,11.297293608454257,0.10223353448304329
609,11.601426754396908,0.08006090704385224,12.059030606575218,0.05689265797132845,11.295163399534392,0.10230528489426449
610,11.597848423875822,0.0801123050642801,12.03720868217697,0.05693770541778735,11.292966902985249,0.1023770353054857
611,11.594291261378752,0.08016370308470797,12.015448942323648,0.056982752864246256,11.290703608559348,0.10244878571670693
612,11.590754525270142,0.08021510110513584,11.993750559220329,0.05702780031070516,11.288373011476315,0.10252053612792814
613,11.587237474856344,0.0802664991255637,11.972112712462607,0.057072847757164064,11.285974612465946,0.10259228653914935
614,11.583739370439282,0.08031789714599157,11.950534589132232,0.05711789520362297,11.283507917810535,0.10266403695037057
615,11.580259473369745,0.08036929516641944,11.92901538389021,0.05716294265008187,11.280972439386366,0.10273578736159178
616,11.576797046100275,0.0804206931868473,11.907554299067375,0.05720799009654078,11.278367694704444,0.102807537772813
617,11.573351352237639,0.08047209120727516,11.886150544752445,0.05725303754299969,11.275693206950438,0.10287928818403422
618,11.569921656594886,0.08052348922770303,11.864803338877488,0.0572980849894586,11.272948505023791,0.10295103859525542
619,11.566507225243015,0.08057488724813089,11.843511907300911,0.0573431324359175,11.270133123576091,0.10302278900647664
620,11.563107325562202,0.08062628526855875,11.822275483887838,0.057388179882376406,11.267246603048573,0.10309453941769786
621,11.559721226292615,0.08067768328898661,11.801093310587984,0.05743322732883531,11.264288489708889,0.10316628982891907
622,11.55634819758483,0.08072908130941447,11.779964637510968,0.057478274775294214,11.261258335686998,0.10323804024014029
623,11.552987511049798,0.08078047932984234,11.75888872299906,0.05752332222175312,11.258155699010317,0.1033097906513615
624,11.549638439808408,0.08083187735027021,11.737864833697385,0.05756836966821202,11.254980143637997,0.10338154106258271
625,11.546300258540626,0.08088327537069807,11.716892244621592,0.057613417114670926,11.251731239494452,0.10345329147380393
626,11.542972243534177,0.08093467339112594,11.695970239222953,0.05765846456112984,11.248408562502004,0.10352504188502515
627,11.539653672732847,0.08098607141155381,11.675098109450923,0.05770351200758874,11.24501169461277,0.10359679229624635
628,11.536343825784309,0.08103746943198167,11.654275155813133,0.057748559454047645,11.241540223839687,0.10366854270746759
629,11.533041984087534,0.08108886745240954,11.633500687432877,0.057793606900506556,11.237993744286756,0.10374029311868879
630,11.52974743083979,0.0811402654728374,11.612774022104025,0.05783865434696546,11.234371856178427,0.10381204352991
631,11.52645945108315,0.08119166349326526,11.592094486343392,0.057883701793424364,11.230674165888182,0.10388379394113123
632,11.523177331750624,0.08124306151369312,11.571461415440616,0.05792874923988327,11.226900285966288,0.10395554435235244
633,11.51990036171181,0.08129445953412098,11.550874153505461,0.05797379668634217,11.223049835166735,0.10402729476357366
634,11.516627831818122,0.08134585755454884,11.53033205351259,0.058018844132801076,11.219122438473319,0.10409904517479487
635,11.51335903494758,0.0813972555749767,11.509834477343887,0.05806389157925998,11.215117727124934,0.10417079558601608
636,11.510093266049136,0.08144865359540458,11.489380795828176,0.058108939025718884,11.211035338639995,0.1042425459972373
637,11.506829822186583,0.08150005161583244,11.4689703887785,0.058153986472177795,11.206874916840086,0.10431429640845852
638,11.503568002581991,0.0815514496362603,11.448602645026865,0.0581990339186367,11.202636111872716,0.10438604681967972
639,11.500307108658731,0.08160284765668818,11.428276962456499,0.0582440813650956,11.198318580233295,0.10445779723090094
640,11.497046444084019,0.08165424567711604,11.40799274803164,0.058289128811554514,11.193921984786247,0.10452954764212216
641,11.49378531481102,0.0817056436975439,11.387749417824839,0.05833417625801342,11.189445994785315,0.10460129805334337
642,11.490523029120522,0.08175704171797177,11.367546397041783,0.05837922370447232,11.184890285893017,0.10467304846456459
643,11.48725889766213,0.08180843973839963,11.347383120043691,0.058424271150931226,11.1802545401993,0.1047447988757858
644,11.483992233495034,0.08185983775882749,11.327259030367246,0.05846931859739013,11.175538446239312,0.10481654928700701
645,11.480722352128307,0.08191123577925535,11.30717358074208,0.058514366043849034,11.170741699010401,0.10488829969822823
646,11.477448571560764,0.08196263379968322,11.287126233105862,0.05855941349030794,11.165863999988247,0.10496005010944945
647,11.474170212320367,0.08201403182011108,11.26711645861695,0.05860446093676684,11.160905057142188,0.10503180052067065
648,11.470886597503156,0.08206542984053895,11.24714373766465,0.05864950838322575,11.155864584949684,0.10510355093189187
649,11.467597052811769,0.08211682786096682,11.227207559877113,0.05869455582968466,11.15074230441001,0.10517530134311309
650,11.464300906593444,0.08216822588139468,11.207307424126778,0.05873960327614356,11.145537943057047,0.1052470517543343
651,11.460997489877638,0.08221962390182255,11.187442838533544,0.05878465072260247,11.140251234971316,0.10531880216555553
652,11.457686136413141,0.08227102192225041,11.167613320465561,0.058829698169061376,11.134881920791155,0.10539055257677674
653,11.454366182704739,0.08232241994267828,11.147818396537645,0.05887474561552028,11.129429747723073,0.10546230298799794
654,11.451036968049449,0.08237381796310614,11.12805760260745,0.058919793061979184,11.12389446955127,0.10553405339921917
655,11.447697834572278,0.082425215983534,11.108330483769265,0.05896484050843809,11.118275846646387,0.10560580381044038
656,11.444348127261517,0.08247661400396186,11.088636594345573,0.05900988795489699,11.112573645973358,0.1056775542216616
657,11.440987194003606,0.08252801202438972,11.068975497876327,0.059054935401355896,11.10678764109853,0.10574930463288282
658,11.437614385617517,0.08257941004481759,11.049346767105947,0.0590999828478148,11.100917612195897,0.10582105504410402
659,11.4342290558887,0.08263080806524545,11.029749983968097,0.05914503029427371,11.09496334605256,0.10589280545532524
660,11.430830561602566,0.08268220608567332,11.010184739568258,0.059190077740732615,11.088924636073358,0.10596455586654646
661,11.427418262577506,0.08273360410610119,10.990650634164062,0.059235125187191526,11.08280128228471,0.10603630627776767
662,11.423991521697479,0.08278500212652905,10.97114727714348,0.05928017263365043,11.076593091337617,0.10610805668898889
663,11.420549704944106,0.08283640014695692,10.951674287000793,0.059325220080109334,11.070299876509901,0.1061798071002101
664,11.417092181428366,0.08288779816738479,10.932231291310474,0.05937026752656824,11.063921457707595,0.10625155751143131
665,11.413618323421769,0.08293919618781265,10.91281792669892,0.05941531497302714,11.05745766146557,0.10632330792265253
666,11.410127506387141,0.08299059420824051,10.893433838814037,0.059460362419486046,11.05090832094736,0.10639505833387375
667,11.406619109008904,0.08304199222866837,10.874078682292815,0.05950540986594495,11.044273275944171,0.10646680874509495
668,11.403092513222946,0.08309339024909623,10.854752120726761,0.059550457312403854,11.037552372873122,0.10653855915631617
669,11.399547104245993,0.0831447882695241,10.835453826625335,0.059595504758862765,11.030745464774686,0.10661030956753739
670,11.395982270604582,0.08319618628995196,10.81618348137735,0.05964055220532167,11.023852411309358,0.1066820599787586
671,11.39239740416354,0.08324758431037982,10.796940775210347,0.05968559965178057,11.016873078753518,0.10675381038997982
672,11.38879190015403,0.0832989823308077,10.777725407148019,0.059730647098239484,11.009807339994548,0.10682556080120104
673,11.385165157201156,0.08335038035123556,10.758537084965663,0.05977569454469839,11.002655074525151,0.10689731121242224
674,11.381516577351103,0.08340177837166342,10.739375525143691,0.05982074199115729,10.995416168436893,0.10696906162364347
675,11.377845566097847,0.0834531763920913,10.720240452819233,0.059865789437616196,10.98809051441302,0.10704081203486468
676,11.374151532409396,0.08350457441251916,10.701131601735863,0.0599108368840751,10.98067801172045,0.10711256244608588
677,11.370433888753617,0.08355597243294702,10.682048714191438,0.059955884330534004,10.973178566201044,0.10718431285730712
678,11.36669205112358,0.08360737045337488,10.662991540984105,0.06000093177699291,10.965592090262138,0.10725606326852832
679,11.3629254390625,0.08365876847380274,10.64395984135649,0.06004597922345181,10.957918502866267,0.10732781367974954
680,11.359133475688209,0.0837101664942306,10.624953382938102,0.06009102666991072,10.950157729520193,0.10739956409097076
681,11.355315587717188,0.08376156451465847,10.60597194168595,0.06013607411636963,10.942309702263167,0.10747131450219197
682,11.351471205488176,0.08381296253508633,10.587015301823435,0.06018112156282853,10.934374359654452,0.10754306491341319
683,11.347599762985324,0.08386436055551419,10.56808325577751,0.06022616900928744,10.92635164676012,0.1076148153246344
684,11.34370069786092,0.08391575857594206,10.54917560411417,0.060271216455746346,10.91824151513912,0.10768656573585561
685,11.339773451457686,0.08396715659636993,10.53029215547224,0.06031626390220525,10.910043922828606,0.10775831614707683
686,11.33581746883062,0.08401855461679779,10.511432726495562,0.060361311348664154,10.901758834328565,0.10783006655829805
687,11.331832198768415,0.08406995263722566,10.492597141763548,0.06040635879512306,10.893386220585718,0.10790181696951925
688,11.327817093814463,0.08412135065765353,10.473785233720145,0.06045140624158196,10.884926058976708,0.10797356738074047
689,11.323771610287402,0.08417274867808139,10.45499684260124,0.060496453688040866,10.876378333290596,0.10804531779196169
690,11.319695208301242,0.08422414669850925,10.436231816360563,0.06054150113449977,10.867743033710639,0.1081170682031829
691,11.315587351785085,0.08427554471893711,10.41749001059403,0.06058654858095868,10.859020156795395,0.10818881861440412
692,11.311447508502399,0.08432694273936497,10.39877128846266,0.060631596027417585,10.850209705459115,0.10826056902562534
693,11.30727515006987,0.08437834075979284,10.380075520614005,0.060676643473876496,10.841311688951471,0.10833231943684654
694,11.30306975197583,0.0844297387802207,10.361402585102198,0.06072169092033539,10.832326122836598,0.10840406984806776
695,11.298830793598285,0.08448113680064856,10.342752367306545,0.060766738366794304,10.82325302897145,0.10847582025928898
696,11.294557758222496,0.08453253482107644,10.324124759848848,0.06081178581325321,10.81409243548352,0.10854757067051019
697,11.29025013305818,0.0845839328415043,10.305519662509276,0.06085683325971211,10.804844376747853,0.10861932108173142
698,11.28590740925625,0.08463533086193216,10.286936982141032,0.060901880706171016,10.795508893363468,0.10869107149295262
699,11.281529081925179,0.08468672888236004,10.26837663258367,0.06094692815262992,10.786086032129052,0.10876282190417383
700,11.277114650146947,0.0847381269027879,10.249838534575208,0.06099197559908883,10.776575846018071,0.10883457231539506
701,11.272663616992563,0.08478952492321576,10.231322615663004,0.061037023045547735,10.766978394153222,0.10890632272661627
702,11.268175489537203,0.08484092294364362,10.21282881011341,0.06108207049200664,10.75729374178025,0.10897807313783749
703,11.263649778874912,0.08489232096407148,10.194357058820334,0.06112711793846554,10.747521960241151,0.1090498235490587
704,11.259086000132948,0.08494371898449934,10.175907309212604,0.06117216538492445,10.737663126946735,0.10912157396027991
705,11.254483672485678,0.0849951170049272,10.157479515160269,0.06121721283138335,10.727717325348607,0.10919332437150113
706,11.249842319168117,0.08504651502535507,10.139073636879807,0.06126226027784226,10.717684644910507,0.10926507478272235
707,11.245161467489034,0.08509791304578294,10.120689640838318,0.061307307724301166,10.707565181079094,0.10933682519394355
708,11.240440648843695,0.0851493110662108,10.10232749965667,0.06135235517076007,10.697359035254072,0.10940857560516477
709,11.235679398726194,0.08520070908663867,10.083987192011673,0.061397402617218974,10.687066314757818,0.10948032601638599
710,11.23087725674139,0.08525210710706654,10.065668702537328,0.06144245006367788,10.676687132804343,0.1095520764276072
711,11.226033766616503,0.0853035051274944,10.047372021725144,0.06148749751013679,10.666221608467735,0.10962382683882842
712,11.221148476212242,0.08535490314792227,10.029097145823513,0.06153254495659569,10.655669866650014,0.10969557725004964
713,11.216220937533635,0.08540630116835013,10.01084407673632,0.0615775924030546,10.645032038048445,0.10976732766127084
714,11.211250706740415,0.08545769918877799,9.992612821920636,0.0616226398495135,10.634308259122275,0.10983907807249206
715,11.20623734415708,0.08550909720920585,9.97440339428365,0.061667687295972405,10.62349867205894,0.10991082848371328
716,11.201180414282524,0.08556049522963372,9.956215812078849,0.061712734742431316,10.612603424739731,0.10998257889493449
717,11.196079485799343,0.08561189325006158,9.93805009880143,0.06175778218889022,10.601622670704938,0.1100543293061557
718,11.190934131582734,0.08566329127048944,9.919906283083009,0.061802829635349124,10.590556569118455,0.11012607971737692
719,11.185743928709053,0.08571468929091731,9.90178439858567,0.06184787708180803,10.579405284731882,0.11019783012859813
720,11.180508458463994,0.08576608731134518,9.883684483895362,0.06189292452826693,10.568168987848093,0.11026958053981936
721,11.175227306350385,0.08581748533177304,9.865606582414664,0.061937971974725836,10.55684785428436,0.11034133095104057
722,11.169900062095675,0.08586888335220091,9.847550742254992,0.06198301942118475,10.545442065334898,0.11041308136226177
723,11.164526319659007,0.08592028137262878,9.829517016128243,0.06202806686764365,10.533951807733002,0.110484831773483
724,11.159105677237973,0.08597167939305664,9.811505461237909,0.062073114314102555,10.522377273612664,0.11055658218470421
725,11.153637737274991,0.0860230774134845,9.793516139169698,0.06211816176056146,10.510718660469724,0.11062833259592543
726,11.148122106463365,0.08607447543391236,9.775549115781713,0.06216320920702036,10.498976171122559,0.11070008300714665
727,11.142558395752935,0.08612587345434022,9.757604461094175,0.062208256653479274,10.487150013672329,0.11077183341836785
728,11.136946220355465,0.08617727147476809,9.73968224917878,0.06225330409993818,10.475240401462738,0.11084358382958907
729,11.13128519974962,0.08622866949519595,9.721782558047629,0.06229835154639708,10.463247553039405,0.11091533424081029
730,11.12557495768563,0.08628006751562381,9.70390546954189,0.062343398992855986,10.451171692108762,0.1109870846520315
731,11.119815122189625,0.08633146553605169,9.686051069220103,0.06238844643931489,10.43901304749654,0.11105883506325272
732,11.114005325567614,0.08638286355647955,9.668219446246209,0.0624334938857738,10.426771853105834,0.11113058547447394
733,11.108145204409155,0.08643426157690741,9.650410693277367,0.062478541332232705,10.414448347874778,0.11120233588569514
734,11.102234399590667,0.08648565959733528,9.63262490635151,0.0625235887786916,10.402042775733783,0.11127408629691636
735,11.096272556278453,0.08653705761776315,9.614862184774719,0.06256863622515052,10.389555385562415,0.11134583670813758
736,11.090259323931372,0.08658845563819101,9.597122631008506,0.06261368367160941,10.376986431145877,0.11141758711935879
737,11.084194356303183,0.08663985365861887,9.579406350556845,0.06265873111806833,10.364336171131088,0.11148933753058
738,11.078077311444606,0.08669125167904673,9.561713451853233,0.06270377856452723,10.351604868982438,0.11156108794180122
739,11.071907851705044,0.0867426496994746,9.544044046147597,0.06274882601098614,10.338792792937154,0.11163283835302243
740,11.065685643733985,0.08679404771990246,9.526398247393193,0.06279387345744504,10.325900215960301,0.11170458876424366
741,11.059410358482117,0.08684544574033032,9.508776172133505,0.06283892090390394,10.312927415699477,0.11177633917546487
742,11.053081671202115,0.08689684376075818,9.491177939389138,0.06288396835036285,10.299874674439126,0.11184808958668607
743,11.046699261449135,0.08694824178118606,9.47360367054479,0.06292901579682175,10.286742279054558,0.1119198399979073
744,11.040262813081021,0.08699963980161392,9.456053489236266,0.06297406324328067,10.273530520965643,0.11199159040912851
745,11.03377201425818,0.08705103782204178,9.43852752123767,0.06301911068973956,10.260239696090155,0.11206334082034972
746,11.027226557443178,0.08710243584246966,9.421025894348595,0.06306415813619848,10.246870104796857,0.11213509123157095
747,11.020626139400068,0.08715383386289752,9.403548738281673,0.06310920558265737,10.233422051858291,0.11220684164279215
748,11.013970461193384,0.08720523188332538,9.386096184550102,0.06315425302911629,10.219895846403233,0.11227859205401337
749,11.007259228186873,0.08725662990375324,9.3686683663556,0.06319930047557519,10.206291801868911,0.11235034246523459
750,11.000492150041952,0.0873080279241811,9.351265418476439,0.0632443479220341,10.192610235952948,0.1124220928764558
751,10.993668940715864,0.08735942594460896,9.333887477155862,0.063289395368493,10.178851470565014,0.11249384328767702
752,10.986789318459563,0.08741082396503683,9.316534679990758,0.0633344428149519,10.165015831778268,0.11256559369889824
753,10.979853005815324,0.08746222198546469,9.299207165820675,0.0633794902614108,10.15110364978051,0.11263734411011944
754,10.972859729614092,0.08751362000589255,9.28190507461721,0.06342453770786971,10.137115258825112,0.11270909452134066
755,10.965809220972533,0.08756501802632043,9.264628547373754,0.06346958515432863,10.123050997181737,0.11278084493256188
756,10.958701215289864,0.08761641604674829,9.247377725995698,0.06351463260078752,10.108911207086814,0.11285259534378309
757,10.951535452244359,0.08766781406717615,9.230152753190982,0.06355968004724644,10.094696234693789,0.1129243457550043
758,10.944311675789654,0.08771921208760403,9.212953772361272,0.06360472749370533,10.080406430023215,0.11299609616622552
759,10.93702963415075,0.08777061010803189,9.195780927493423,0.06364977494016424,10.066042146912608,0.11306784657744673
760,10.929689079819795,0.08782200812845975,9.178634363051662,0.06369482238662315,10.051603742966122,0.11313959698866795
761,10.922289769551583,0.08787340614888761,9.161514223870162,0.06373986983308205,10.037091579504057,0.11321134739988917
762,10.91483146435883,0.08792480416931547,9.14442065504626,0.06378491727954096,10.022506021512184,0.11328309781111037
763,10.907313929507183,0.08797620218974334,9.127353801834248,0.06382996472599986,10.007847437590895,0.1133548482223316
764,10.899736934509995,0.0880276002101712,9.110313809539786,0.06387501217245878,9.993116199904248,0.11342659863355281
765,10.892100253122878,0.08807899823059906,9.093300823414978,0.06392005961891767,9.978312684128786,0.11349834904477402
766,10.884403663337984,0.08813039625102692,9.076314988554039,0.06396510706537659,9.963437269402288,0.11357009945599525
767,10.876646947378054,0.0881817942714548,9.059356449789776,0.06401015451183548,9.948490338272372,0.11364184986721645
768,10.868829891690298,0.08823319229188266,9.042425351590662,0.0640552019582944,9.933472276644931,0.11371360027843767
769,10.860952286939936,0.08828459031231052,9.025521837958749,0.06410024940475328,9.918383473732534,0.11378535068965889
770,10.853013928003616,0.0883359883327384,9.008646052328244,0.0641452968512122,9.903224322002643,0.1138571011008801
771,10.845014613962562,0.08838738635316626,8.99179813746499,0.0641903442976711,9.887995217125784,0.11392885151210132
772,10.836954148095488,0.08843878437359412,8.974978235366624,0.06423539174413001,9.872696557923614,0.11400060192332254
773,10.828832337871336,0.08849018239402198,8.95818648716366,0.06428043919058891,9.85732874631691,0.11407235233454374
774,10.82064899494177,0.08854158041444984,8.941423033021398,0.06432548663704782,9.841892187273451,0.11414410274576496
775,10.812403935133446,0.0885929784348777,8.924688012042665,0.06437053408350674,9.82638728875591,0.11421585315698618
776,10.804096978440136,0.08864437645530557,8.907981562171546,0.06441558152996563,9.810814461669612,0.11428760356820739
777,10.795727949014557,0.08869577447573343,8.891303820097882,0.06446062897642454,9.795174119810266,0.1143593539794286
778,10.787296675160071,0.08874717249616129,8.874654921162902,0.06450567642288343,9.779466679811701,0.11443110439064982
779,10.778802989322154,0.08879857051658917,8.858034999265591,0.06455072386934235,9.763692561093508,0.11450285480187103
780,10.770246728079657,0.08884996853701703,8.841444186770252,0.06459577131580124,9.74785218580867,0.11457460521309225
781,10.761627732135903,0.08890136655744489,8.82488261441486,0.06464081876226016,9.731945978791208,0.11464635562431347
782,10.752945846309547,0.08895276457787277,8.808350411220633,0.06468586620871906,9.71597436750379,0.11471810603553467
783,10.744200919525312,0.08900416259830063,8.791847704402455,0.06473091365517797,9.699937781985337,0.11478985644675589
784,10.73539280480447,0.08905556061872849,8.77537461928048,0.06477596110163687,9.683836654798649,0.11486160685797711
785,10.726521359255177,0.08910695863915635,8.758931279192755,0.06482100854809578,9.667671420978033,0.11493335726919832
786,10.717586444062631,0.08915835665958421,8.742517805408937,0.0648660559945547,9.651442517976957,0.11500510768041955
787,10.708587924479033,0.08920975468001208,8.726134317045165,0.06491110344101358,9.635150385615747,0.11507685809164075
788,10.699525669813376,0.08926115270043994,8.709780930979935,0.0649561508874725,9.61879546602929,0.11514860850286196
789,10.690399553421077,0.0893125507208678,8.693457761771304,0.06500119833393139,9.602378203614805,0.11522035891408319
790,10.681209452693416,0.08936394874129566,8.677164921575066,0.06504624578039031,9.58589904497968,0.1152921093253044
791,10.671955249046828,0.08941534676172354,8.660902520064251,0.06509129322684921,9.569358438889314,0.11536385973652562
792,10.662636827912019,0.0894667447821514,8.644670664349716,0.06513634067330812,9.552756836215085,0.11543561014774684
793,10.653254078722924,0.08951814280257926,8.628469458901998,0.06518138811976702,9.536094689882384,0.11550736055896804
794,10.643806894905492,0.08956954082300714,8.61229900547437,0.06522643556622593,9.519372454818667,0.11557911097018926
795,10.634295173866352,0.089620938843435,8.596159403027151,0.06527148301268483,9.502590587901697,0.11565086138141048
796,10.62471881698127,0.08967233686386286,8.58005074765324,0.06531653045914373,9.485749547907798,0.11572261179263169
797,10.6150777295835,0.08972373488429072,8.56397313250494,0.06536157790560265,9.468849795460255,0.1157943622038529
798,10.605371820951971,0.08977513290471859,8.547926647722061,0.06540662535206154,9.451891792977811,0.11586611261507412
799,10.595601004299317,0.08982653092514645,8.53191138036129,0.06545167279852046,9.434876004623298,0.11593786302629533
800,10.58576519675977,0.08987792894557431,8.515927414326933,0.06549672024497935,9.41780289625235,0.11600961343751655
801,10.57586431937693,0.08992932696600217,8.499974830302865,0.06554176769143827,9.400672935362323,0.11608136384873777
802,10.565898297091362,0.08998072498643003,8.484053705685948,0.06558681513789717,9.383486591041269,0.11615311425995897
803,10.555867058728078,0.09003212300685791,8.468164114520675,0.06563186258435608,9.366244333917098,0.11622486467118019
804,10.545770536983897,0.09008352102728577,8.45230612743523,0.06567691003081498,9.348946636106927,0.11629661508240141
805,10.53560866841463,0.09013491904771363,8.436479811578906,0.06572195747727388,9.331593971166507,0.11636836549362262
806,10.52538139342218,0.09018631706814151,8.420685230560888,0.06576700492373279,9.314186814039871,0.11644011590484384
807,10.515088656241506,0.09023771508856937,8.404922444390433,0.06581205237019169,9.296725641009163,0.11651186631606505
808,10.504730404927441,0.09028911310899723,8.389191509418435,0.06585709981665061,9.279210929644602,0.11658361672728626
809,10.494306591341408,0.0903405111294251,8.373492478280435,0.0659021472631095,9.261643158754659,0.1166553671385075
810,10.483817171138021,0.09039190914985296,8.357825399840952,0.06594719470956842,9.244022808336444,0.1167271175497287
811,10.473262103751528,0.09044330717028082,8.342190319139387,0.06599224215602731,9.226350359526235,0.1167988679609499
812,10.462641352382217,0.09049470519070868,8.326587277337193,0.06603728960248623,9.208626294550255,0.11687061837217114
813,10.451954883982634,0.09054610321113654,8.311016311666645,0.06608233704894513,9.190851096675688,0.11694236878339234
814,10.441202669243712,0.0905975012315644,8.295477455380926,0.06612738449540403,9.17302525016181,0.11701411919461356
815,10.430384682580817,0.09064889925199228,8.279970737705744,0.06617243194186294,9.155149240211458,0.11708586960583478
816,10.419500902119681,0.09070029727242014,8.264496183792406,0.06621747938832184,9.137223552922658,0.11715762001705599
817,10.408551309682192,0.090751695292848,8.249053814672333,0.06626252683478075,9.119248675240497,0.1172293704282772
818,10.397535890772128,0.09080309331327588,8.23364364721306,0.06630757428123965,9.101225094909271,0.11730112083949842
819,10.386454634560785,0.09085449133370374,8.218265694075752,0.06635262172769857,9.083153300424835,0.11737287125071963
820,10.375307533872478,0.0909058893541316,8.202919963674141,0.06639766917415746,9.065033780987218,0.11744462166194085
821,10.364094585169994,0.09095728737455946,8.187606460135003,0.06644271662061638,9.04686702645353,0.11751637207316207
822,10.352815788539896,0.09100868539498733,8.172325183260128,0.06648776406707527,9.02865352729107,0.11758812248438327
823,10.341471147677801,0.09106008341541519,8.157076128489756,0.06653281151353418,9.010393774530764,0.11765987289560449
824,10.330060669873507,0.09111148143584305,8.141859286867565,0.06657785895999309,8.992088259720841,0.11773162330682571
825,10.318584365996086,0.09116287945627091,8.126674645007117,0.06662290640645199,8.973737474880805,0.11780337371804692
826,10.307042250478847,0.09121427747669877,8.111522185059854,0.0666679538529109,8.955341912455662,0.11787512412926814
827,10.295434341304254,0.09126567549712665,8.096401884684568,0.0667130012993698,8.936902065270491,0.11794687454048935
828,10.28376065998875,0.09131707351755451,8.08131371701842,0.0667580487458287,8.918418426485271,0.11801862495171056
829,10.272021231567484,0.09136847153798237,8.066257650649467,0.06680309619228761,8.89989148954999,0.11809037536293178
830,10.260216084578992,0.09141986955841025,8.051233649590682,0.06684814363874653,8.881321748160136,0.118162125774153
831,10.248345251049797,0.09147126757883811,8.036241673255537,0.06689319108520542,8.862709696212402,0.1182338761853742
832,10.2364087664789,0.09152266559926597,8.021281676435034,0.06693823853166433,8.844055827760762,0.11830562659659544
833,10.22440666982226,0.09157406361969384,8.006353609276372,0.06698328597812322,8.825360636972892,0.11837737700781664
834,10.212339003477162,0.0916254616401217,7.991457417262982,0.06702833342458214,8.806624618086829,0.11844912741903785
835,10.200205813266528,0.09167685966054956,7.976593041196231,0.06707338087104105,8.787848265368028,0.11852087783025908
836,10.188007148423168,0.09172825768097742,7.9617604171785334,0.06711842831749995,8.769032073066763,0.11859262824148029
837,10.175743061573966,0.09177965570140528,7.946959476598032,0.06716347576395885,8.75017653537577,0.1186643786527015
838,10.163413608723998,0.09183105372183316,7.932190146114786,0.06720852321041776,8.73128214638837,0.11873612906392272
839,10.151018849240609,0.09188245174226102,7.917452347648469,0.06725357065687666,8.712349400056803,0.11880787947514393
840,10.138558845837396,0.09193384976268888,7.9027459983675765,0.06729861810333557,8.693378790151012,0.11887962988636515
841,10.126033664558165,0.09198524778311676,7.888071010680136,0.06734366554979448,8.674370810217725,0.11895138029758637
842,10.113443374760845,0.09203664580354462,7.873427292225964,0.06738871299625337,8.655325953539927,0.11902313070880757
843,10.10078804910128,0.09208804382397248,7.858814745870327,0.06743376044271229,8.63624471309666,0.11909488112002879
844,10.088067763517072,0.09213944184440034,7.844233269699243,0.06747880788917118,8.61712758152322,0.11916663153125001
845,10.075282597211281,0.0921908398648282,7.829682757016132,0.0675238553356301,8.597975051071712,0.11923838194247122
846,10.062432632636131,0.09224223788525607,7.815163096340063,0.067568902782089,8.578787613571965,0.11931013235369244
847,10.049517955476645,0.09229363590568393,7.8006741714054275,0.06761395022854791,8.559565760392841,0.11938188276491365
848,10.036538654634253,0.09234503392611179,7.7862158611631145,0.06765899767500681,8.540309982403928,0.11945363317613486
849,10.023494822210335,0.09239643194653965,7.771788039783167,0.06770404512146572,8.52102076993758,0.11952538358735608
850,10.010386553489736,0.09244782996696753,7.7573905766588656,0.06774909256792463,8.501698612751388,0.1195971339985773
851,9.997213946924244,0.09249922798739539,7.743023336412343,0.06779414001438352,8.482343999991024,0.1196688844097985
852,9.983977104116011,0.09255062600782325,7.728686178901571,0.06783918746084244,8.46295742015344,0.11974063482101972
853,9.970676129800939,0.09260202402825113,7.714378959228888,0.06788423490730133,8.443539361050545,0.11981238523224094
854,9.957311131832059,0.09265342204867899,7.700101527750858,0.06792928235376025,8.424090309773195,0.11988413564346215
855,9.943882221162832,0.09270482006910685,7.685853730089699,0.06797432980021914,8.404610752655612,0.11995588605468338
856,9.930389511830448,0.09275621808953471,7.671635407145979,0.06801937724667806,8.385101175240266,0.12002763646590459
857,9.916833120939067,0.09280761610996258,7.657446395112897,0.06806442469313696,8.365562062243047,0.12009938687712579
858,9.903213168643056,0.09285901413039044,7.643286525491822,0.06810947213959587,8.345993897518948,0.12017113728834702
859,9.889529778130168,0.0929104121508183,7.6291556251093375,0.06815451958605477,8.32639716402813,0.12024288769956823
860,9.875783075604724,0.09296181017124616,7.6150535161356245,0.06819956703251367,8.306772343802347,0.12031463811078945
861,9.861973190270733,0.09301320819167402,7.60098001610424,0.06824461447897259,8.287119917911877,0.12038638852201067
862,9.848100254315,0.0930646062121019,7.586934937933295,0.06828966192543148,8.267440366432806,0.12045813893323187
863,9.83416440289024,0.09311600423252976,7.572918089947914,0.0683347093718904,8.247734168414729,0.12052988934445309
864,9.820165774098092,0.09316740225295762,7.5589292759041715,0.06837975681834929,8.228001801848936,0.12060163975567431
865,9.806104508972194,0.0932188002733855,7.544968295014222,0.06842480426480821,8.208243743636961,0.12067339016689552
866,9.791980751461194,0.09327019829381336,7.5310349419729095,0.06846985171126711,8.18846046955956,0.12074514057811674
867,9.777794648411728,0.09332159631424122,7.517129006985569,0.06851489915772602,8.16865245424615,0.12081689098933796
868,9.76354634955141,0.09337299433466908,7.503250275797216,0.06855994660418492,8.14882017114467,0.12088864140055916
869,9.749236007471776,0.09342439235509695,7.489398529722997,0.06860499405064382,8.128964092491817,0.12096039181178038
870,9.734863777611245,0.09347579037552481,7.475573545679933,0.06865004149710273,8.109084689283799,0.1210321422230016
871,9.720429818238022,0.09352718839595267,7.461775096219938,0.06869508894356163,8.089182431247476,0.1211038926342228
872,9.70593429043302,0.09357858641638053,7.448002949564074,0.06874013639002055,8.069257786811896,0.12117564304544402
873,9.691377358072737,0.0936299844368084,7.434256869638108,0.06878518383647944,8.049311223080368,0.12124739345666524
874,9.676759187812138,0.09368138245723627,7.420536616109207,0.06883023128293836,8.029343205802874,0.12131914386788646
875,9.662079949067543,0.09373278047766413,7.40684194442396,0.06887527872939725,8.00935419934897,0.12139089427910767
876,9.647339813999459,0.093784178498092,7.39317260584752,0.06892032617585617,7.9893446666811005,0.12146264469032889
877,9.632538957495413,0.09383557651851987,7.37952834750399,0.06896537362231507,7.969315069328382,0.1215343951015501
878,9.617677557152827,0.09388697453894773,7.3659089124179715,0.06901042106877397,7.949265867360804,0.12160614551277131
879,9.602755793261803,0.0939383725593756,7.352314039557254,0.06905546851523288,7.929197519363857,0.12167789592399253
880,9.587773848787945,0.09398977057980346,7.338743463876698,0.06910051596169178,7.9091104824136345,0.12174964633521375
881,9.572731909355179,0.09404116860023132,7.325196916363211,0.06914556340815069,7.889005212052368,0.12182139674643495
882,9.55763016322855,0.09409256662065918,7.311674124081867,0.06919061085460959,7.868882162264378,0.12189314715765617
883,9.542468801297012,0.09414396464108704,7.29817481022312,0.06923565830106851,7.848741785452507,0.12196489756887739
884,9.527248017056214,0.0941953626615149,7.284698694151129,0.0692807057475274,7.828584532414958,0.12203664798009861
885,9.511968006591294,0.09424676068194277,7.271245491453085,0.06932575319398632,7.8084108523226075,0.12210839839131982
886,9.496628968559646,0.09429815870237064,7.25781491398972,0.06937080064044521,7.788221192696721,0.12218014880254104
887,9.481231104173718,0.0943495567227985,7.244406669946702,0.06941584808690413,7.768015999387167,0.12225189921376226
888,9.465774617183758,0.09440095474322636,7.231020463887211,0.06946089553336303,7.747795716551018,0.12232364962498346
889,9.450259713860596,0.09445235276365424,7.217655996805396,0.06950594297982193,7.727560786631617,0.12239540003620468
890,9.434686602978442,0.0945037507840821,7.204312966180904,0.06955099042628084,7.707311650338113,0.1224671504474259
891,9.419055495797595,0.09455514880450996,7.190991066034339,0.06959603787273974,7.687048746625387,0.1225389008586471
892,9.403366606047273,0.09460654682493783,7.177689986983715,0.06964108531919865,7.666772512674438,0.12261065126986832
893,9.387620149908345,0.09465794484536569,7.164409416301814,0.06968613276565755,7.646483383873241,0.12268240168108954
894,9.371816345996116,0.09470934286579355,7.1511490379744895,0.06973118021211647,7.626181793797996,0.12275415209231075
895,9.355955415343082,0.09476074088622141,7.137908532759894,0.06977622765857536,7.605868174194846,0.12282590250353197
896,9.340037581381718,0.09481213890664927,7.12468757824852,0.06982127510503428,7.585542954962024,0.12289765291475319
897,9.324063069927256,0.09486353692707714,7.111485848924232,0.06986632255149317,7.565206564132447,0.1229694033259744
898,9.308032109160436,0.09491493494750501,7.098303016226021,0.06991136999795208,7.544859427856738,0.12304115373719561
899,9.291944929610327,0.09496633296793287,7.085138748610703,0.06995641744441099,7.524501970386662,0.12311290414841683
900,9.275801764137064,0.09501773098836074,7.071992711616353,0.07000146489086989,7.504134614059049,0.12318465455963805
901,9.259602847914667,0.09506912900878861,7.0588645679266,0.0700465123373288,7.483757779280114,0.12325640497085925
902,9.243348418413836,0.09512052702921647,7.045753977435646,0.0700915597837877,7.4633718845101935,0.12332815538208047
903,9.227038715384724,0.09517192504964433,7.032660597314101,0.0701366072302466,7.442977346248959,0.12339990579330169
904,9.210673980839752,0.0952233230700722,7.019584082075511,0.07018165467670551,7.422574579021023,0.1234716562045229
905,9.194254459036422,0.09527472109050006,7.006524083643635,0.07022670212316443,7.402163995361981,0.12354340661574412
906,9.177780396460118,0.09532611911092792,6.993480251420443,0.07027174956962332,7.381746005804899,0.12361515702696534
907,9.161252041806929,0.09537751713135578,6.980452232354741,0.07031679701608223,7.361321018867193,0.12368690743818656
908,9.144669645966482,0.09542891515178364,6.967439671011553,0.07036184446254112,7.340889441037964,0.12375865784940776
909,9.128033462004767,0.0954803131722115,6.954442209642038,0.07040689190900004,7.320451676765717,0.12383040826062898
910,9.11134374514696,0.09553171119263938,6.941459488254159,0.07045193935545895,7.300008128446542,0.1239021586718502
911,9.094600752760309,0.09558310921306724,6.928491144683848,0.07049698680191785,7.2795591964126904,0.1239739090830714
912,9.077804744336946,0.0956345072334951,6.915536814666837,0.07054203424837675,7.259105278921545,0.12404565949429262
913,9.06095598147677,0.09568590525392298,6.902596131911016,0.07058708169483566,7.238646772145049,0.12411740990551384
914,9.044054727870314,0.09573730327435084,6.889668728169372,0.07063212914129456,7.218184070159525,0.12418916031673505
915,9.027101249281614,0.0957887012947787,6.876754233313434,0.07067717658775347,7.197717564935879,0.12426091072795627
916,9.010095813531098,0.09584009931520657,6.863852275407232,0.07072222403421238,7.177247646330258,0.12433266113917749
917,8.993038690478482,0.09589149733563443,6.850962480781783,0.07076727148067127,7.15677470207508,0.12440441155039869
918,8.97593015200567,0.09594289535606229,6.838084474109961,0.07081231892713019,7.136299117770464,0.12447616196161991
919,8.958770471999646,0.09599429337649015,6.825217878481951,0.07085736637358908,7.115821276876087,0.12454791237284113
920,8.94155992633544,0.09604569139691801,6.812362315480984,0.070902413820048,7.095341560703417,0.12461966278406235
921,8.924298792859005,0.09609708941734588,6.79951740525962,0.0709474612665069,7.074860348408338,0.12469141319528355
922,8.906987351370184,0.09614848743777375,6.7866827666163285,0.07099250871296581,7.054378016984174,0.12476316360650477
923,8.889625883605662,0.09619988545820161,6.773858017072479,0.07103755615942471,7.033894941255122,0.12483491401772599
924,8.872214673221874,0.09625128347862948,6.761042772949684,0.07108260360588362,7.013411493870042,0.1249066644289472
925,8.85475400577803,0.09630268149905735,6.74823664944746,0.07112765105234253,6.992928045296627,0.12497841484016842
926,8.837244168719064,0.09635407951948521,6.735439260721231,0.07117269849880142,6.972444963815994,0.12505016525138962
927,8.819685451358607,0.09640547753991308,6.722650219960559,0.07121774594526034,6.95196261551762,0.12512191566261083
928,8.802078144862001,0.09645687556034094,6.7098691394677346,0.07126279339171923,6.931481364294649,0.12519366607383206
929,8.784422542229269,0.0965082735807688,6.697095630736532,0.07130784083817815,6.9110015718396065,0.1252654164850533
930,8.766718938278165,0.09655967160119666,6.6843293045312775,0.07135288828463704,6.89052359764046,0.1253371668962745
931,8.748967629627181,0.09661106962162452,6.671569770966045,0.07139793573109596,6.870047798977021,0.1254089173074957
932,8.731168914678573,0.09666246764205239,6.658816639584137,0.07144298317755486,6.84957453091777,0.1254806677187169
933,8.713323093601403,0.09671386566248025,6.646069519437643,0.07148803062401377,6.829104146316968,0.12555241812993814
934,8.695430468314594,0.09676526368290812,6.633328019167224,0.07153307807047267,6.808636995812216,0.12562416854115935
935,8.677491342469994,0.09681666170333598,6.620591747081991,0.07157812551693157,6.788173427822277,0.12569591895238058
936,8.659506021435423,0.09686805972376385,6.607860311239504,0.07162317296339049,6.767713788545295,0.1257676693636018
937,8.641474812277774,0.09691945774419172,6.5951333195258846,0.07166822040984938,6.747258421957374,0.125839419774823
938,8.623398023746118,0.09697085576461958,6.582410379735942,0.0717132678563083,6.7268076698114285,0.1259111701860442
939,8.605275966254755,0.09702225378504745,6.569691099653446,0.07175831530276719,6.706361871636489,0.12598292059726543
940,8.587108951866334,0.09707365180547531,6.55697508713133,0.07180336274922611,6.685921364737232,0.12605467100848666
941,8.568897294275004,0.09712504982590317,6.544261950172007,0.07184841019568501,6.665486484193912,0.12612642141970787
942,8.550641308789503,0.09717644784633103,6.531551297007598,0.07189345764214392,6.645057562862597,0.12619817183092907
943,8.532341312316309,0.0972278458667589,6.518842736180186,0.07193850508860282,6.624634931375702,0.12626992224215028
944,8.513997623342773,0.09727924388718676,6.506135876622007,0.07198355253506172,6.604218918142942,0.12634167265337148
945,8.495610561920287,0.09733064190761462,6.49343032773559,0.07202859998152063,6.5838098493524395,0.12641342306459272
946,8.477180449647424,0.0973820399280425,6.4807256994737985,0.07207364742797953,6.563408048972361,0.12648517347581395
947,8.458707609653123,0.09743343794847036,6.46802160241978,0.07211869487443845,6.543013838752639,0.12655692388703516
948,8.440192366579872,0.09748483596889822,6.455317647866816,0.07216374232089734,6.522627538227168,0.12662867429825636
949,8.421635046566868,0.0975362339893261,6.442613447897965,0.07220878976735626,6.502249464716209,0.12670042470947757
950,8.40303597723327,0.09758763200975396,6.4299086154656555,0.07225383721381515,6.481879933329138,0.12677217512069877
951,8.384395487661312,0.09763903003018182,6.417202764470982,0.07229888466027407,6.461519256967495,0.12684392553192
952,8.365713908379607,0.09769042805060968,6.404495509842924,0.07234393210673297,6.441167746328276,0.12691567594314124
953,8.346991571346315,0.09774182607103754,6.391786467617244,0.07238897955319187,6.420825709907586,0.12698742635436244
954,8.328228809932385,0.0977932240914654,6.379075255015239,0.07243402699965078,6.400493454004463,0.12705917676558365
955,8.309425958904788,0.09784462211189326,6.366361490522184,0.07247907444610968,6.380171282725118,0.12713092717680485
956,8.290583354409765,0.09789602013232113,6.353644793965543,0.07252412189256859,6.359859497987318,0.1272026775880261
957,8.271701333956075,0.09794741815274899,6.340924786592887,0.07256916933902749,6.339558399525192,0.1272744279992473
958,8.252780236398257,0.09799881617317686,6.328201091149486,0.07261421678548641,6.3192682848941,0.12734617841046852
959,8.233820401919893,0.09805021419360473,6.315473331955624,0.0726592642319453,6.29898944947598,0.12741792882168973
960,8.214822172016875,0.09810161221403259,6.302741134983501,0.07270431167840422,6.278722186484799,0.12748967923291094
961,8.195785889480703,0.09815301023446046,6.290004127933907,0.0727493591248631,6.25846678697231,0.12756142964413214
962,8.17671189838175,0.09820440825488833,6.277261940312338,0.07279440657132202,6.238223539834096,0.12763318005535337
963,8.157600544052578,0.09825580627531619,6.264514203504938,0.07283945401778093,6.217992731815788,0.1277049304665746
964,8.138452173071215,0.09830720429574405,6.251760550853827,0.07288450146423983,6.197774647519613,0.1277766808777958
965,8.119267133244485,0.09835860231617191,6.239000617732167,0.07292954891069874,6.17756956941105,0.12784843128901702
966,8.1000457735913,0.09841000033659977,6.226234041618671,0.07297459635715764,6.157377777825845,0.12792018170023822
967,8.080788444325995,0.09846139835702764,6.213460462171754,0.07301964380361654,6.137199550977231,0.12799193211145943
968,8.06149549684165,0.0985127963774555,6.200679521303112,0.07306469125007545,6.117035164963274,0.12806368252268066
969,8.042167283693413,0.09856419439788337,6.187890863250905,0.07310973869653437,6.096884893774609,0.1281354329339019
970,8.022804158581849,0.09861559241831123,6.175094134652373,0.07315478614299326,6.076749009302211,0.1282071833451231
971,8.003406476336268,0.0986669904387391,6.162288984615932,0.07319983358945217,6.056627781345514,0.1282789337563443
972,7.98397459289809,0.09871838845916697,6.1494750647927905,0.07324488103591106,6.036521477620649,0.1283506841675655
973,7.964508865304188,0.09876978647959483,6.1366520294479345,0.07328992848236998,6.016430363768972,0.12842243457878671
974,7.9450096516702455,0.0988211845000227,6.123819535530632,0.07333497592882889,5.99635470336568,0.12849418499000795
975,7.925477311174132,0.09887258252045056,6.110977242744257,0.07338002337528779,5.976294757928729,0.12856593540122918
976,7.90591220403925,0.09892398054087842,6.098124813615616,0.0734250708217467,5.956250786927904,0.1286376858124504
977,7.886314691517937,0.09897537856130628,6.085261913563587,0.0734701182682056,5.936223047793997,0.1287094362236716
978,7.866685135874816,0.09902677658173414,6.072388210967183,0.0735151657146645,5.9162117959283105,0.1287811866348928
979,7.847023900370198,0.099078174602162,6.059503377232939,0.0735602131611234,5.896217284712199,0.12885293704611403
980,7.827331349243471,0.09912957262258987,6.04660708686168,0.07360526060758232,5.876239765516922,0.12892468745733524
981,7.807607847696446,0.09918097064301774,6.033699017514597,0.07365030805404121,5.856279487713493,0.12899643786855647
982,7.7878537618768435,0.0992323686634456,6.02077885007863,0.07369535550050013,5.8363366986828735,0.12906818827977767
983,7.7680694588616035,0.09928376668387347,6.007846268731208,0.07374040294695902,5.816411643826195,0.12913993869099888
984,7.748255306640337,0.09933516470430134,5.9949009610042205,0.07378545039341794,5.796504566575174,0.12921168910222008
985,7.728411674098721,0.0993865627247292,5.9819426178473165,0.07383049783987684,5.776615708402726,0.12928343951344132
986,7.708538931001915,0.09943796074515707,5.968970933690446,0.07387554528633575,5.756745308833642,0.12935518992466255
987,7.688637447977973,0.09948935876558493,5.955985606505639,0.07392059273279465,5.736893605455505,0.12942694033588376
988,7.668707596501262,0.09954075678601279,5.942986337868084,0.07396564017925356,5.717060833929597,0.12949869074710496
989,7.6487497488758915,0.09959215480644065,5.929972833016366,0.07401068762571246,5.697247228002137,0.12957044115832617
990,7.6287642782191325,0.09964355282686851,5.916944800911988,0.07405573507217136,5.677453019515458,0.12964219156954737
991,7.608751558444856,0.09969495084729638,5.90390195429803,0.07410078251863028,5.657678438419424,0.1297139419807686
992,7.58871196424694,0.09974634886772424,5.890844009757101,0.07414582996508917,5.637923712782968,0.12978569239198984
993,7.568645871082742,0.09979774688815211,5.877770687768328,0.07419087741154809,5.618189068805656,0.12985744280321104
994,7.548553655156542,0.09984914490857998,5.864681712763702,0.07423592485800698,5.598474730829464,0.12992919321443225
995,7.528435693402933,0.09990054292900784,5.851576813183412,0.0742809723044659,5.578780921350569,0.13000094362565345
996,7.508292363470327,0.09995194094943571,5.838455721530462,0.0743260197509248,5.559107861031353,0.1300726940368747
997,7.488124043704358,0.10000333896986358,5.8253181744243365,0.0743710671973837,5.539455768712407,0.1301444444480959
998,7.467931113131375,0.10005473699029144,5.812163912653872,0.07441611464384261,5.519824861424678,0.13021619485931712
999,7.447713951441862,0.1001061350107193,5.798992681229206,0.07446116209030151,5.500215354401702,0.13028794527053833


==> visu/tikz_csvs_diagonal_force/mean.csv <==
,error_l2,error_linfty,H_one_norm,ln_error_l2,ln_error_linfty,ln_H_one_norm,diagonal_force
0.5,152.2385196685791,42.263603162765506,56.15735483169556,4.852552172922222,3.5801310442716514,3.8501687605827564,0.5
1.0,87.97713680267334,24.344413614273073,32.24934083223343,2.8023980603258916,1.7692898322153165,2.1181438754938986,1.0
0.05,40.70107574462891,10.942160642147064,14.9676402926445,3.212742799881679,1.9422304359505542,2.2745412057483536,0.05
0.1,269.46868189573286,74.24758643507957,98.09031940698624,3.4726593900046723,2.2956109710004604,2.642579646145152,0.1
1e-05,0.10312507152557371,0.08222087025642391,0.13339634202420708,-2.50383239179933,-2.8571905440215923,-2.24059221247734,1e-05
1e-10,0.06697418615221974,0.04375022705644365,0.08816778697073455,-2.73761476284459,-3.1723043997501996,-2.4645647717601,1e-10
0.01,2.62775599360466,1.1561467945575714,1.5500773906707763,0.30899635817394727,-0.044171918224422846,0.21314931944936136,0.01
0.0001,0.07890239432454105,0.05453501380980008,0.1070678975433111,-2.691879811430354,-3.061249886864411,-2.3681744707218124,0.0001
0.005,3.0862899124622345,1.3571809709072113,2.441655170917511,0.45802231189371356,0.029102804469326837,0.3487800608832699,0.005
1e-07,0.0673897868022322,0.0458590561524033,0.08773562461137766,-2.7479180864904267,-3.1591758234858225,-2.473137728089058,1e-07
0.001,0.04223780333995816,0.03521772027015681,0.06798329055309292,-3.228690024626732,-3.4303448401390595,-2.7183692812029676,0.001


==> visu/tikz_csvs_hist/hist_CM/hist.csv <==
,id,experiment_id,error_l2
0,0,00002,0.022187720984220505
1,1,00044,0.023562073707580566
2,2,00077,0.022520124912261963
3,3,00107,0.020760999992489815
4,4,00149,0.023123715072870255
5,5,00035,0.023082686588168144
6,6,00068,0.023225190117955208
7,7,00098,0.023237619549036026
8,8,00140,0.020441468805074692
9,9,00026,0.021495437249541283
10,10,00056,0.022745739668607712
11,11,00089,0.022467896342277527
12,12,00119,0.022392526268959045
13,13,00131,0.023165492340922356
14,14,00014,0.021764742210507393
15,15,00005,0.020061731338500977
16,16,00017,0.022598573938012123
17,17,00047,0.02111278474330902
18,18,00080,0.020716577768325806
19,19,00110,0.022343279793858528
20,20,00038,0.022576287388801575
21,21,00071,0.02257562428712845
22,22,00101,0.023114029318094254
23,23,00143,0.020691698417067528
24,24,00059,0.02245444804430008
25,25,00008,0.0222303606569767
26,26,00020,0.020812377333641052
27,27,00029,0.019327707588672638
28,28,00050,0.021817944943904877
29,29,00062,0.0206509567797184
30,30,00083,0.02127091959118843
31,31,00092,0.021738683804869652
32,32,00113,0.020220249891281128
33,33,00122,0.022525211796164513
34,34,00125,0.019091520458459854
35,35,00134,0.020952532067894936
36,36,00041,0.02313956618309021
37,37,00074,0.02145451307296753
38,38,00104,0.02077428251504898
39,39,00146,0.02053375355899334
40,40,00011,0.021573441103100777
41,41,00032,0.02247805707156658
42,42,00065,0.023952940478920937
43,43,00095,0.019833356142044067
44,44,00137,0.023074418306350708
45,45,00023,0.019922588020563126
46,46,00053,0.02177080512046814
47,47,00086,0.02117418684065342
48,48,00116,0.02301628142595291
49,49,00128,0.0225989893078804


==> visu/tikz_csvs_hist/hist_CM/kde.csv <==
,error_l2,error_l2_x_grid
0,45.195658726030224,0.019091520458459854
1,45.513626042620984,0.019096386744766623
2,45.83258280652967,0.01910125303107339
3,46.15253324095754,0.019106119317380158
4,46.4734817925678,0.019110985603686924
5,46.795433131096146,0.019115851889993693
6,47.11839214883348,0.019120718176300462
7,47.442363959982295,0.019125584462607228
8,47.76735389988721,0.019130450748913997
9,48.09336752413642,0.019135317035220766
10,48.4204106075378,0.019140183321527532
11,48.748489142968495,0.0191450496078343
12,49.07760934009448,0.019149915894141067
13,49.40777762396729,0.019154782180447836
14,49.73900063349006,0.019159648466754605
15,50.0712852197593,0.01916451475306137
16,50.40463844428096,0.01916938103936814
17,50.739067577057774,0.01917424732567491
18,51.07458009455368,0.019179113611981675
19,51.411183677533245,0.019183979898288444
20,51.74888620877415,0.01918884618459521
21,52.08769577065848,0.01919371247090198
22,52.42762064263952,0.019198578757208748
23,52.768669298586,0.019203445043515514
24,53.11085040400596,0.019208311329822283
25,53.454172813147,0.019213177616129052
26,53.79864556597902,0.019218043902435818
27,54.14427788505777,0.019222910188742587
28,54.491079172267696,0.019227776475049353
29,54.839059005451816,0.01923264276135612
30,55.1882271349216,0.01923750904766289
31,55.53859347985464,0.019242375333969657
32,55.89016812457901,0.019247241620276426
33,56.24296131474262,0.019252107906583195
34,56.596983453374314,0.01925697419288996
35,56.95224509683398,0.01926184047919673
36,57.30875695065433,0.019266706765503495
37,57.66652986527719,0.019271573051810265
38,58.02557483168168,0.019276439338117034
39,58.385902976910884,0.0192813056244238
40,58.7475255594965,0.01928617191073057
41,59.11045396477975,0.019291038197037334
42,59.474699700137556,0.019295904483344103
43,59.8402743901071,0.019300770769650873
44,60.20718977141752,0.01930563705595764
45,60.5754576879278,0.019310503342264407
46,60.94509008546982,0.019315369628571177
47,61.31609900660373,0.019320235914877942
48,61.688496585284895,0.01932510220118471
49,62.06229504144169,0.019329968487491477
50,62.43750667547133,0.019334834773798246
51,62.814143862651584,0.019339701060105016
52,63.192219047471895,0.01934456734641178
53,63.571744737886775,0.01934943363271855
54,63.95273349948971,0.01935429991902532
55,64.33519794961497,0.019359166205332085
56,64.71915075136643,0.019364032491638854
57,65.10460460757321,0.01936889877794562
58,65.49157225468072,0.01937376506425239
59,65.8800664565711,0.01937863135055916
60,66.2700999983222,0.019383497636865924
61,66.66168567990438,0.019388363923172693
62,67.05483630981463,0.019393230209479462
63,67.44956469865565,0.019398096495786228
64,67.84588365265783,0.019402962782092997
65,68.24380596714789,0.019407829068399763
66,68.6433444199674,0.019412695354706532
67,69.04451176483927,0.0194175616410133
68,69.44732072469023,0.019422427927320067
69,69.85178398492863,0.019427294213626836
70,70.25791418667674,0.019432160499933605
71,70.66572391996603,0.01943702678624037
72,71.07522571689417,0.01944189307254714
73,71.48643204474342,0.019446759358853906
74,71.8993552990702,0.019451625645160675
75,72.31400779675849,0.019456491931467444
76,72.73040176904763,0.01946135821777421
77,73.14854935453353,0.01946622450408098
78,73.56846259214207,0.019471090790387745
79,73.99015341408375,0.019475957076694514
80,74.41363363878703,0.019480823363001283
81,74.83891496381325,0.01948568964930805
82,75.26600895875829,0.019490555935614818
83,75.6949270581373,0.019495422221921587
84,76.12568055426159,0.019500288508228353
85,76.55828059010669,0.019505154794535122
86,76.99273815217047,0.019510021080841888
87,77.42906406333177,0.019514887367148657
88,77.8672689757023,0.019519753653455426
89,78.30736336348163,0.01952461993976219
90,78.74935751581452,0.01952948622606896
91,79.1932615296499,0.01953435251237573
92,79.63908530260976,0.019539218798682496
93,80.08683852586528,0.019544085084989265
94,80.53653067702405,0.01954895137129603
95,80.98817101303234,0.0195538176576028
96,81.4417685630891,0.01955868394390957
97,81.89733212158089,0.019563550230216335
98,82.3548702410367,0.019568416516523104
99,82.81439122510115,0.019573282802829873
100,83.27590312153502,0.01957814908913664
101,83.7394137152424,0.019583015375443408
102,84.20493052132208,0.019587881661750173
103,84.67246077815498,0.019592747948056943
104,85.1420114405189,0.019597614234363712
105,85.61358917274153,0.019602480520670477
106,86.08720034189021,0.019607346806977247
107,86.56285101099739,0.019612213093284016
108,87.04054693233098,0.01961707937959078
109,87.52029354070574,0.01962194566589755
110,88.0020959468402,0.019626811952204316
111,88.48595893076255,0.019631678238511086
112,88.97188693526236,0.019636544524817855
113,89.45988405939728,0.01964141081112462
114,89.94995405205333,0.01964627709743139
115,90.44210030555669,0.019651143383738155
116,90.93632584934988,0.019656009670044924
117,91.43263334372108,0.019660875956351694
118,91.93102507359988,0.01966574224265846
119,92.43150294241686,0.01967060852896523
120,92.93406846602569,0.019675474815271998
121,93.43872276669737,0.019680341101578763
122,93.9454665671828,0.019685207387885532
123,94.45430018484763,0.019690073674192298
124,94.96522352588347,0.019694939960499067
125,95.47823607959151,0.019699806246805836
126,95.99333691274869,0.019704672533112602
127,96.51052466405378,0.01970953881941937
128,97.02979753865333,0.01971440510572614
129,97.5511533027557,0.019719271392032906
130,98.07458927833174,0.019724137678339675
131,98.6001023379009,0.01972900396464644
132,99.12768889941407,0.01973387025095321
133,99.65734492122377,0.01973873653725998
134,100.18906589715353,0.019743602823566745
135,100.72284685166456,0.019748469109873514
136,101.2586823351185,0.019753335396180283
137,101.79656641914528,0.01975820168248705
138,102.33649269211338,0.019763067968793818
139,102.87845425470518,0.019767934255100584
140,103.42244371560254,0.019772800541407353
141,103.96845318727834,0.019777666827714122
142,104.51647428190378,0.019782533114020888
143,105.06649810737005,0.019787399400327657
144,105.61851526342247,0.019792265686634426
145,106.1725158379169,0.019797131972941192
146,106.72848940319719,0.01980199825924796
147,107.28642501259046,0.019806864545554727
148,107.84631119703454,0.019811730831861496
149,108.40813596182507,0.019816597118168265
150,108.97188678349728,0.01982146340447503
151,109.5375506068366,0.0198263296907818
152,110.1051138420224,0.019831195977088566
153,110.67456236191013,0.019836062263395335
154,111.24588149944601,0.019840928549702104
155,111.81905604522606,0.01984579483600887
156,112.39407024519664,0.01985066112231564
157,112.97090779849545,0.019855527408622408
158,113.54955185544192,0.019860393694929174
159,114.1299850156768,0.019865259981235943
160,114.71218932644665,0.01987012626754271
161,115.29614628104838,0.019874992553849478
162,115.88183681742042,0.019879858840156247
163,116.46924131689616,0.019884725126463013
164,117.05833960311485,0.019889591412769782
165,117.64911094108963,0.01989445769907655
166,118.24153403644299,0.019899323985383317
167,118.83558703480361,0.019904190271690086
168,119.43124752137089,0.01990905655799685
169,120.02849252064979,0.01991392284430362
170,120.62729849635146,0.01991878913061039
171,121.22764135147104,0.019923655416917155
172,121.82949642853924,0.019928521703223925
173,122.43283851004631,0.019933387989530694
174,123.03764181904799,0.01993825427583746
175,123.64388001995164,0.01994312056214423
176,124.25152621947913,0.019947986848450994
177,124.86055296782011,0.019952853134757764
178,125.47093225996373,0.019957719421064533
179,126.0826355372219,0.0199625857073713
180,126.69563368893897,0.019967451993678068
181,127.30989705439166,0.019972318279984837
182,127.92539542488025,0.019977184566291602
183,128.54209804601552,0.01998205085259837
184,129.1599736201945,0.019986917138905137
185,129.77899030927992,0.019991783425211906
186,130.39911573746937,0.019996649711518676
187,131.02031699436844,0.02000151599782544
188,131.64256063826338,0.02000638228413221
189,132.26581269959024,0.020011248570438976
190,132.8900386846138,0.020016114856745745
191,133.51520357930224,0.020020981143052514
192,134.14127185341118,0.02002584742935928
193,134.7682074647731,0.02003071371566605
194,135.3959738637889,0.02003558000197282
195,136.02453399813055,0.020040446288279584
196,136.65385031764998,0.020045312574586353
197,137.28388477949628,0.02005017886089312
198,137.91459885344355,0.020055045147199888
199,138.5459535274248,0.020059911433506657
200,139.1779093132789,0.020064777719813423
201,139.81042625270877,0.020069644006120192
202,140.44346392344553,0.02007451029242696
203,141.07698144562758,0.020079376578733727
204,141.7109374883909,0.020084242865040496
205,142.3452902766651,0.020089109151347262
206,142.97999759818774,0.02009397543765403
207,143.61501681072167,0.0200988417239608
208,144.25030484948815,0.020103708010267566
209,144.88581823480774,0.020108574296574335
210,145.52151307995055,0.020113440582881104
211,146.15734509919483,0.02011830686918787
212,146.79326961609712,0.02012317315549464
213,147.4292415719628,0.020128039441801405
214,148.06521553453183,0.020132905728108174
215,148.70114570686138,0.020137772014414943
216,149.3369859364188,0.02014263830072171
217,149.97268972437678,0.020147504587028478
218,150.60821023510596,0.020152370873335247
219,151.2435003058723,0.020157237159642013
220,151.8785124567335,0.020162103445948782
221,152.51319890062672,0.020166969732255548
222,153.14751155365923,0.020171836018562317
223,153.78140204558534,0.020176702304869086
224,154.4148217304788,0.020181568591175852
225,155.04772169759298,0.02018643487748262
226,155.68005278240696,0.020191301163789387
227,156.31176557785912,0.020196167450096156
228,156.94281044575658,0.020201033736402925
229,157.57313752836922,0.02020590002270969
230,158.2026967601998,0.02021076630901646
231,158.83143787992253,0.02021563259532323
232,159.4593104424977,0.020220498881629995
233,160.0862638314523,0.020225365167936764
234,160.7122472713212,0.02023023145424353
235,161.33720984025513,0.0202350977405503
236,161.9611004827793,0.020239964026857068
237,162.5838680227111,0.020244830313163834
238,163.20546117622422,0.020249696599470603
239,163.8258285650605,0.020254562885777372
240,164.4449187298824,0.020259429172084138
241,165.06268014376622,0.020264295458390907
242,165.67906122582366,0.020269161744697672
243,166.2940103549603,0.02027402803100444
244,166.90747588375078,0.02027889431731121
245,167.51940615244047,0.020283760603617976
246,168.12974950306256,0.020288626889924746
247,168.73845429366054,0.02029349317623151
248,169.34546891262474,0.02029835946253828
249,169.9507417931231,0.02030322574884505
250,170.55422142763172,0.020308092035151815
251,171.1558563825573,0.020312958321458584
252,171.75559531294016,0.020317824607765354
253,172.35338697724285,0.02032269089407212
254,172.9491802522104,0.02032755718037889
255,173.54292414780096,0.020332423466685658
256,174.13456782217912,0.020337289752992423
257,174.72406059676905,0.020342156039299192
258,175.31135197135507,0.020347022325605958
259,175.89639163923513,0.020351888611912727
260,176.47912950240723,0.020356754898219497
261,177.05951568679396,0.020361621184526262
262,177.63750055749662,0.02036648747083303
263,178.21303473406465,0.020371353757139797
264,178.7860691057883,0.020376220043446566
265,179.35655484699393,0.020381086329753335
266,179.92444343234618,0.0203859526160601
267,180.48968665214517,0.02039081890236687
268,181.0522366276135,0.02039568518867364
269,181.6120458261665,0.020400551474980405
270,182.1690670766614,0.020405417761287174
271,182.7232535846122,0.02041028404759394
272,183.27455894737395,0.02041515033390071
273,183.8229371692792,0.02042001662020748
274,184.36834267672677,0.020424882906514244
275,184.9107303332164,0.020429749192821013
276,185.45005545431525,0.020434615479127782
277,185.98627382255805,0.020439481765434548
278,186.51934170227236,0.020444348051741317
279,187.0492158543149,0.020449214338048083
280,187.57585355072484,0.020454080624354852
281,188.09921258927366,0.02045894691066162
282,188.61925130791744,0.020463813196968387
283,189.13592859913547,0.020468679483275156
284,189.6492039241532,0.020473545769581922
285,190.1590373270433,0.02047841205588869
286,190.66538944869308,0.02048327834219546
287,191.16822154063883,0.020488144628502226
288,191.66749547875708,0.020493010914808995
289,192.16317377680264,0.020497877201115764
290,192.65521959979452,0.02050274348742253
291,193.1435967772388,0.0205076097737293
292,193.62826981618008,0.020512476060036068
293,194.10920391408115,0.020517342346342834
294,194.58636497152114,0.020522208632649603
295,195.05971960470313,0.02052707491895637
296,195.5292351577731,0.020531941205263138
297,195.99487971493573,0.020536807491569907
298,196.45662211236726,0.020541673777876673
299,196.91443194991777,0.020546540064183442
300,197.36827960259316,0.020551406350490208
301,197.8181362318208,0.020556272636796977
302,198.26397379648128,0.020561138923103746
303,198.70576506371108,0.02056600520941051
304,199.14348361946733,0.02057087149571728
305,199.57710387884416,0.02057573778202405
306,200.00660109614637,0.020580604068330816
307,200.43195137470698,0.020585470354637585
308,200.8531316764444,0.02059033664094435
309,201.27011983116208,0.02059520292725112
310,201.68289454557456,0.02060006921355789
311,202.09143541206626,0.020604935499864654
312,202.49572291717286,0.020609801786171424
313,202.89573844978142,0.020614668072478193
314,203.2914643090475,0.02061953435878496
315,203.68288371202567,0.020624400645091728
316,204.06998080100456,0.020629266931398493
317,204.45274065055185,0.020634133217705262
318,204.8311492742564,0.02063899950401203
319,205.20519363117168,0.020643865790318797
320,205.57486163195517,0.020648732076625567
321,205.94014214469644,0.020653598362932332
322,206.3010250004406,0.0206584646492391
323,206.6575009983942,0.02066333093554587
324,207.00956191082034,0.020668197221852636
325,207.35720048761343,0.020673063508159405
326,207.70041046055766,0.020677929794466175
327,208.0391865472624,0.02068279608077294
328,208.37352445477745,0.02068766236707971
329,208.7034208828816,0.02069252865338648
330,209.02887352704803,0.020697394939693244
331,209.34988108108382,0.020702261226000013
332,209.66644323943953,0.02070712751230678
333,209.97856069919473,0.02071199379861355
334,210.28623516171075,0.020716860084920317
335,210.58946933395788,0.020721726371227083
336,210.88826692951315,0.020726592657533852
337,211.18263266922636,0.020731458943840618
338,211.47257228156067,0.020736325230147387
339,211.75809250260212,0.020741191516454156
340,212.0392010757422,0.020746057802760922
341,212.31590675103314,0.02075092408906769
342,212.58821928421636,0.02075579037537446
343,212.85614943542495,0.020760656661681226
344,213.119708967564,0.020765522947987995
345,213.37891064436505,0.02077038923429476
346,213.63376822812234,0.02077525552060153
347,213.88429647710706,0.0207801218069083
348,214.13051114266568,0.020784988093215065
349,214.372428966003,0.020789854379521834
350,214.61006767464903,0.020794720665828603
351,214.8434459786188,0.02079958695213537
352,215.07258356626153,0.020804453238442138
353,215.2975010998043,0.020809319524748904
354,215.5182202105929,0.020814185811055673
355,215.7347634940339,0.020819052097362442
356,215.9471545042388,0.020823918383669208
357,216.15541774837538,0.020828784669975977
358,216.35957868072853,0.020833650956282743
359,216.5596636964754,0.020838517242589512
360,216.7557001251775,0.02084338352889628
361,216.94771622399307,0.020848249815203047
362,217.1357411706164,0.020853116101509816
363,217.31980505594368,0.020857982387816585
364,217.49993887647454,0.02086284867412335
365,217.67617452644927,0.02086771496043012
366,217.84854478972917,0.02087258124673689
367,218.01708333142216,0.020877447533043655
368,218.1818246892608,0.020882313819350424
369,218.34280426473464,0.02088718010565719
370,218.50005831398423,0.02089204639196396
371,218.65362393845894,0.020896912678270728
372,218.80353907534675,0.020901778964577494
373,218.94984248777817,0.020906645250884263
374,219.09257375481053,0.02091151153719103
375,219.23177326119873,0.020916377823497798
376,219.36748218695521,0.020921244109804567
377,219.4997424967069,0.020926110396111332
378,219.62859692885374,0.0209309766824181
379,219.75408898453207,0.02093584296872487
380,219.87626291639248,0.020940709255031636
381,219.99516371719307,0.020945575541338406
382,220.11083710821694,0.02095044182764517
383,220.22332952751697,0.02095530811395194
384,220.33268811799545,0.02096017440025871
385,220.43896071532262,0.020965040686565475
386,220.54219583570082,0.020969906972872245
387,220.6424426634776,0.020974773259179014
388,220.7397510386163,0.02097963954548578
389,220.83417144402867,0.02098450583179255
390,220.9257549927719,0.020989372118099314
391,221.01455341512133,0.020994238404406083
392,221.10061904551912,0.020999104690712853
393,221.18400480940744,0.02100397097701962
394,221.26476420995039,0.021008837263326387
395,221.34295131464995,0.021013703549633153
396,221.4186207418621,0.021018569835939922
397,221.4918276472176,0.02102343612224669
398,221.5626277099535,0.021028302408553457
399,221.63107711915904,0.021033168694860226
400,221.69723255994438,0.021038034981166995
401,221.76115119953258,0.02104290126747376
402,221.8228906732845,0.02104776755378053
403,221.88250907065768,0.0210526338400873
404,221.94006492110748,0.021057500126394065
405,221.99561717993288,0.021062366412700834
406,222.04922521407238,0.0210672326990076
407,222.10094878785583,0.02107209898531437
408,222.15084804871424,0.02107696527162114
409,222.19898351285477,0.021081831557927904
410,222.24541605090403,0.021086697844234673
411,222.29020687352315,0.02109156413054144
412,222.33341751700084,0.021096430416848208
413,222.37510982882714,0.021101296703154977
414,222.41534595325103,0.021106162989461743
415,222.45418831682946,0.021111029275768512
416,222.4916996139661,0.02111589556207528
417,222.527942792449,0.021120761848382047
418,222.562981038987,0.021125628134688816
419,222.59687776474885,0.021130494420995585
420,222.62969659091138,0.02113536070730235
421,222.66150133421547,0.02114022699360912
422,222.69235599253622,0.021145093279915886
423,222.722324730469,0.021149959566222655
424,222.7514718649349,0.021154825852529424
425,222.77986185080718,0.02115969213883619
426,222.80755926656303,0.02116455842514296
427,222.83462879996205,0.021169424711449725
428,222.86113523375312,0.021174290997756494
429,222.88714343141532,0.021179157284063263
430,222.9127183229299,0.02118402357037003
431,222.9379248905899,0.021188889856676798
432,222.9628281548474,0.021193756142983564
433,222.98749316019996,0.021198622429290333
434,223.01198496111854,0.021203488715597102
435,223.03636860801862,0.021208355001903868
436,223.0607091332759,0.021213221288210637
437,223.08507153728686,0.021218087574517406
438,223.1095207745774,0.02122295386082417
439,223.13412173995883,0.02122782014713094
440,223.1589392547339,0.02123268643343771
441,223.18403805295233,0.021237552719744476
442,223.2094827677169,0.021242419006051245
443,223.23533791754235,0.02124728529235801
444,223.26166789276593,0.02125215157866478
445,223.2885369420101,0.02125701786497155
446,223.31600915869998,0.021261884151278315
447,223.3441484676333,0.021266750437585084
448,223.37301861160378,0.02127161672389185
449,223.4026831380802,0.02127648301019862
450,223.433205385938,0.021281349296505388
451,223.46464847224547,0.021286215582812153
452,223.49707527910434,0.021291081869118923
453,223.53054844054392,0.02129594815542569
454,223.5651303294691,0.021300814441732457
455,223.60088304466151,0.021305680728039227
456,223.63786839783447,0.021310547014345996
457,223.6761479007399,0.02131541330065276
458,223.7157827523283,0.02132027958695953
459,223.7568338259598,0.021325145873266296
460,223.79936165666766,0.021330012159573065
461,223.84342642847116,0.021334878445879835
462,223.8890879617398,0.0213397447321866
463,223.93640570060623,0.02134461101849337
464,223.98543870042948,0.021349477304800135
465,224.03624561530432,0.021354343591106904
466,224.08888468562012,0.021359209877413673
467,224.14341372566562,0.02136407616372044
468,224.19989011128035,0.02136894245002721
469,224.25837076755082,0.021373808736333974
470,224.3189121565526,0.021378675022640743
471,224.38157026513503,0.021383541308947512
472,224.446400592751,0.021388407595254278
473,224.51345813932826,0.021393273881561047
474,224.58279739318277,0.021398140167867816
475,224.65447231897468,0.021403006454174582
476,224.7285363457038,0.02140787274048135
477,224.8050423547464,0.02141273902678812
478,224.88404266793125,0.021417605313094886
479,224.9655890356551,0.021422471599401655
480,225.0497326250376,0.02142733788570842
481,225.1365240081134,0.02143220417201519
482,225.22601315006415,0.02143707045832196
483,225.31824939748705,0.021441936744628725
484,225.4132814667023,0.021446803030935494
485,225.51115743209667,0.02145166931724226
486,225.6119247145067,0.02145653560354903
487,225.71563006963729,0.021461401889855798
488,225.82231957651945,0.021466268176162564
489,225.93203862600572,0.021471134462469333
490,226.04483190930333,0.021476000748776102
491,226.16074340654538,0.021480867035082868
492,226.27981637540304,0.021485733321389637
493,226.4020933397346,0.021490599607696406
494,226.5276160782763,0.021495465894003172
495,226.65642561337395,0.02150033218030994
496,226.78856219975583,0.021505198466616707
497,226.9240653133488,0.021510064752923476
498,227.06297364013753,0.021514931039230245
499,227.20532506506962,0.02151979732553701
500,227.35115666100663,0.02152466361184378
501,227.5005046777223,0.021529529898150546
502,227.65340453095138,0.021534396184457315
503,227.80989079148748,0.021539262470764084
504,227.9699971743353,0.02154412875707085
505,228.13375652791692,0.02154899504337762
506,228.30120082333428,0.021553861329684385
507,228.47236114369062,0.021558727615991154
508,228.6472676734734,0.021563593902297923
509,228.8259496879999,0.02156846018860469
510,229.00843554292985,0.021573326474911458
511,229.19475266384555,0.021578192761218227
512,229.3849275359032,0.021583059047524993
513,229.57898569356104,0.02158792533383176
514,229.7769517103806,0.02159279162013853
515,229.9788491889118,0.021597657906445297
516,230.18470075066128,0.021602524192752066
517,230.39452802614562,0.02160739047905883
518,230.60835164503825,0.0216122567653656
519,230.8261912264086,0.02161712305167237
520,231.04806536905923,0.021621989337979135
521,231.27399164196686,0.021626855624285905
522,231.5039865748262,0.02163172191059267
523,231.73806564870705,0.02163658819689944
524,231.97624328682278,0.02164145448320621
525,232.2185328454186,0.021646320769512974
526,232.46494660478322,0.021651187055819743
527,232.7154957603868,0.021656053342126513
528,232.9701904141514,0.02166091962843328
529,233.2290395658583,0.021665785914740048
530,233.49205110469686,0.021670652201046817
531,233.7592318009595,0.021675518487353582
532,234.03058729788881,0.02168038477366035
533,234.30612210367963,0.021685251059967117
534,234.58583958364508,0.021690117346273886
535,234.86974195254638,0.021694983632580656
536,235.1578302670974,0.02169984991888742
537,235.45010441864562,0.02170471620519419
538,235.74656312603474,0.021709582491500956
539,236.04720392865755,0.021714448777807725
540,236.35202317970092,0.021719315064114494
541,236.66101603958975,0.02172418135042126
542,236.97417646963854,0.02172904763672803
543,237.29149722590893,0.021733913923034795
544,237.61296985328673,0.021738780209341564
545,237.93858467977904,0.021743646495648333
546,238.2683308110391,0.0217485127819551
547,238.60219612512458,0.021753379068261868
548,238.94016726749282,0.021758245354568637
549,239.28222964624175,0.021763111640875403
550,239.62836742760126,0.021767977927182172
551,239.9785635316784,0.02177284421348894
552,240.33279962846515,0.021777710499795707
553,240.69105613411344,0.021782576786102476
554,241.0533122074798,0.021787443072409242
555,241.41954574695217,0.02179230935871601
556,241.78973338755534,0.02179717564502278
557,242.16385049834966,0.021802041931329546
558,242.54187118012055,0.021806908217636315
559,242.92376826336897,0.02181177450394308
560,243.3095133066072,0.02181664079024985
561,243.6990765949622,0.02182150707655662
562,244.09242713909603,0.021826373362863385
563,244.4895326744462,0.021831239649170154
564,244.89035966078802,0.021836105935476923
565,245.29487328212963,0.02184097222178369
566,245.70303744694073,0.021845838508090458
567,246.1148147887172,0.021850704794397224
568,246.53016666689365,0.021855571080703993
569,246.94905316809854,0.021860437367010762
570,247.37143310776423,0.021865303653317528
571,247.79726403209273,0.021870169939624297
572,248.22650222037868,0.021875036225931066
573,248.65910268769602,0.02187990251223783
574,249.0950191879562,0.0218847687985446
575,249.5342042173294,0.021889635084851367
576,249.97660901804522,0.021894501371158136
577,250.42218358256625,0.021899367657464905
578,250.87087665814357,0.02190423394377167
579,251.32263575175435,0.02190910023007844
580,251.77740713542153,0.021913966516385205
581,252.23513585192558,0.021918832802691975
582,252.6957657208997,0.021923699088998744
583,253.1592393453215,0.02192856537530551
584,253.62549811839568,0.02193343166161228
585,254.0944822308291,0.021938297947919048
586,254.56613067850617,0.021943164234225813
587,255.04038127055696,0.021948030520532583
588,255.51717063782652,0.021952896806839352
589,255.99643424174033,0.021957763093146117
590,256.4781063835715,0.021962629379452887
591,256.96212021410304,0.021967495665759652
592,257.4484077436948,0.02197236195206642
593,257.9368998527439,0.02197722823837319
594,258.42752630254796,0.021982094524679956
595,258.9202157465652,0.021986960810986726
596,259.41489574206827,0.02199182709729349
597,259.9114927621996,0.02199669338360026
598,260.40993220841517,0.02200155966990703
599,260.9101384233244,0.022006425956213795
600,261.41203470392117,0.022011292242520564
601,261.9155433152002,0.022016158528827334
602,262.42058550416095,0.0220210248151341
603,262.92708151420015,0.02202589110144087
604,263.4349505998748,0.022030757387747634
605,263.9441110420525,0.022035623674054403
606,264.4544801634294,0.022040489960361172
607,264.96597434442197,0.022045356246667938
608,265.4785090394264,0.022050222532974707
609,265.99199879343576,0.022055088819281476
610,266.5063572590208,0.022059955105588242
611,267.0214972136626,0.02206482139189501
612,267.53733057743244,0.022069687678201777
613,268.0537684310192,0.022074553964508546
614,268.57072103409166,0.022079420250815315
615,269.08809784399705,0.02208428653712208
616,269.6058075347854,0.02208915282342885
617,270.12375801655617,0.022094019109735616
618,270.6418564551219,0.022098885396042385
619,271.16000929197656,0.022103751682349154
620,271.6781222645713,0.02210861796865592
621,272.1961004268855,0.02211348425496269
622,272.7138481702822,0.022118350541269458
623,273.2312692446507,0.022123216827576224
624,273.74826677982225,0.022128083113882993
625,274.2647433072494,0.022132949400189762
626,274.7806007819479,0.022137815686496528
627,275.29574060469116,0.022142681972803297
628,275.81006364444204,0.022147548259110063
629,276.32347026102667,0.022152414545416832
630,276.83586032803004,0.0221572808317236
631,277.34713325591105,0.022162147118030367
632,277.8571880153286,0.022167013404337136
633,278.3659231606656,0.0221718796906439
634,278.87323685374866,0.02217674597695067
635,279.37902688774415,0.02218161226325744
636,279.88319071123317,0.022186478549564206
637,280.3856254524502,0.022191344835870975
638,280.88622794367177,0.022196211122177744
639,281.3848947457552,0.02220107740848451
640,281.8815221728112,0.02220594369479128
641,282.37600631700036,0.022210809981098045
642,282.8682430734498,0.022215676267404814
643,283.35812816527056,0.022220542553711583
644,283.8455571686759,0.02222540884001835
645,284.3304255381833,0.022230275126325118
646,284.81262863189295,0.022235141412631887
647,285.292061736833,0.022240007698938653
648,285.76862009436104,0.022244873985245422
649,286.2421989256082,0.022249740271552187
650,286.71269345696487,0.022254606557858957
651,287.1799989455851,0.022259472844165726
652,287.64401070491124,0.02226433913047249
653,288.1046241302025,0.02226920541677926
654,288.5617347240557,0.022274071703086026
655,289.0152381219162,0.022278937989392796
656,289.46503011755703,0.022283804275699565
657,289.9110066885268,0.02228867056200633
658,290.3530640215529,0.0222935368483131
659,290.791098537884,0.02229840313461987
660,291.2250069185727,0.022303269420926634
661,291.65468612967885,0.022308135707233404
662,292.0800334473898,0.022313001993540173
663,292.50094648304406,0.02231786827984694
664,292.91732320805306,0.022322734566153708
665,293.32906197870324,0.022327600852460473
666,293.7360615608408,0.022332467138767242
667,294.1382211544185,0.02233733342507401
668,294.5354404179013,0.022342199711380777
669,294.92761949252264,0.022347065997687546
670,295.314659026376,0.022351932283994312
671,295.6964601983402,0.02235679857030108
672,296.0729247418242,0.02236166485660785
673,296.44395496832624,0.022366531142914616
674,296.8094537907963,0.022371397429221385
675,297.1693247467964,0.022376263715528154
676,297.52347202144557,0.02238113000183492
677,297.8718004701492,0.02238599628814169
678,298.2142156410951,0.022390862574448455
679,298.5506237975192,0.022395728860755224
680,298.8809319397232,0.022400595147061993
681,299.2050478268446,0.02240546143336876
682,299.5228799983687,0.022410327719675528
683,299.8343377953736,0.022415194005982297
684,300.13933138150674,0.022420060292289063
685,300.43777176368127,0.022424926578595832
686,300.7295708124872,0.022429792864902598
687,301.0146412823155,0.022434659151209367
688,301.2928968311798,0.022439525437516136
689,301.56425204024015,0.022444391723822902
690,301.8286224330172,0.02244925801012967
691,302.0859244942914,0.022454124296436437
692,302.3360756886872,0.022458990582743206
693,302.57899447892817,0.022463856869049975
694,302.8146003437688,0.02246872315535674
695,303.042813795591,0.02247358944166351
696,303.2635563976634,0.02247845572797028
697,303.4767507810607,0.022483322014277045
698,303.6823206612366,0.022488188300583814
699,303.880190854248,0.022493054586890583
700,304.070287292628,0.02249792087319735
701,304.2525370409039,0.022502787159504118
702,304.4268683107545,0.022507653445810884
703,304.5932104758093,0.022512519732117653
704,304.7514940860813,0.022517386018424422
705,304.90165088203696,0.022522252304731188
706,305.0436138082956,0.022527118591037957
707,305.17731702695914,0.022531984877344723
708,305.30269593057255,0.022536851163651492
709,305.4196871547084,0.02254171744995826
710,305.52822859017874,0.022546583736265027
711,305.62825939487135,0.022551450022571796
712,305.7197200052103,0.022556316308878565
713,305.80255214723854,0.02256118259518533
714,305.87669884732526,0.0225660488814921
715,305.9421044424937,0.022570915167798866
716,305.9987145903729,0.022575781454105635
717,306.04647627877216,0.022580647740412404
718,306.08533783487815,0.02258551402671917
719,306.11524893407534,0.02259038031302594
720,306.1361606083921,0.022595246599332708
721,306.14802525457065,0.022600112885639474
722,306.1507966417644,0.022604979171946243
723,306.1444299188616,0.02260984545825301
724,306.12888162143946,0.022614711744559778
725,306.10410967834775,0.022619578030866547
726,306.0700734179255,0.022624444317173312
727,306.0267335738508,0.02262931060348008
728,305.97405229062804,0.022634176889786847
729,305.91199312871225,0.022639043176093616
730,305.84052106927544,0.022643909462400386
731,305.7596025186149,0.02264877574870715
732,305.66920531220796,0.02265364203501392
733,305.56929871841487,0.02265850832132069
734,305.4598534418327,0.022663374607627455
735,305.34084162630364,0.022668240893934224
736,305.2122368575809,0.022673107180240994
737,305.07401416565375,0.02267797346654776
738,304.92615002673716,0.02268283975285453
739,304.7686223649283,0.022687706039161294
740,304.6014105535322,0.022692572325468063
741,304.42449541606345,0.022697438611774833
742,304.2378592269225,0.022702304898081598
743,304.0414857117549,0.022707171184388367
744,303.8353600474953,0.022712037470695133
745,303.61946886209876,0.022716903757001902
746,303.3938002339656,0.02272177004330867
747,303.15834369106176,0.022726636329615437
748,302.9130902097395,0.022731502615922206
749,302.65803221326235,0.022736368902228975
750,302.39316357003855,0.02274123518853574
751,302.11847959156484,0.02274610147484251
752,301.8339770300903,0.022750967761149276
753,301.5396540759945,0.022755834047456045
754,301.2355103548971,0.022760700333762814
755,300.92154692448986,0.02276556662006958
756,300.59776627110426,0.02277043290637635
757,300.2641723060163,0.02277529919268312
758,299.9207703614897,0.022780165478989884
759,299.567567186565,0.022785031765296653
760,299.2045709425997,0.02278989805160342
761,298.8317911985578,0.022794764337910188
762,298.4492389260593,0.022799630624216957
763,298.0569264941896,0.022804496910523723
764,297.6548676640726,0.022809363196830492
765,297.2430775832175,0.022814229483137258
766,296.82157277963177,0.022819095769444027
767,296.39037115571784,0.022823962055750796
768,295.949491981946,0.022828828342057562
769,295.4989558903115,0.02283369462836433
770,295.0387848675854,0.0228385609146711
771,294.5690022483509,0.022843427200977866
772,294.0896327078375,0.022848293487284635
773,293.6007022545579,0.022853159773591404
774,293.10223822274213,0.02285802605989817
775,292.5942692645808,0.02286289234620494
776,292.0768253422792,0.022867758632511705
777,291.5499377199226,0.022872624918818474
778,291.013638955157,0.022877491205125243
779,290.4679628906932,0.02288235749143201
780,289.91294464562736,0.022887223777738778
781,289.34862060659646,0.022892090064045544
782,288.77502841875196,0.022896956350352313
783,288.1922069765749,0.022901822636659082
784,287.60019641451896,0.022906688922965848
785,286.999038097493,0.022911555209272617
786,286.38877461118597,0.022916421495579386
787,285.7694497522325,0.02292128778188615
788,285.1411085182213,0.02292615406819292
789,284.5037970975591,0.022931020354499686
790,283.8575628591763,0.022935886640806456
791,283.2024543420921,0.022940752927113225
792,282.53852124483075,0.02294561921341999
793,281.865814414694,0.02295048549972676
794,281.1843858368999,0.02295535178603353
795,280.4942886235754,0.022960218072340294
796,279.7955770026145,0.022965084358647064
797,279.0883063064061,0.02296995064495383
798,278.37253296042223,0.0229748169312606
799,277.6483144716824,0.022979683217567368
800,276.91570941708466,0.022984549503874133
801,276.1747774316079,0.022989415790180903
802,275.42557919639523,0.022994282076487668
803,274.66817642670463,0.022999148362794437
804,273.9026318597446,0.023004014649101207
805,273.1290092423836,0.023008880935407972
806,272.3473733187418,0.02301374722171474
807,271.5577898176654,0.023018613508021507
808,270.76032544008035,0.023023479794328276
809,269.95504784623665,0.023028346080635045
810,269.1420256428322,0.023033212366941815
811,268.3213283700276,0.02303807865324858
812,267.4930264883447,0.02304294493955535
813,266.65719136546136,0.023047811225862115
814,265.81389526288757,0.023052677512168884
815,264.963211322542,0.023057543798475653
816,264.1052135532154,0.02306241008478242
817,263.23997681692623,0.02306727637108919
818,262.36757681517884,0.023072142657395954
819,261.4880900751092,0.023077008943702723
820,260.6015939355315,0.023081875230009492
821,259.70816653288233,0.023086741516316258
822,258.80788678706006,0.023091607802623027
823,257.90083438717267,0.023096474088929793
824,256.98708977717456,0.023101340375236562
825,256.0667341414168,0.02310620666154333
826,255.13984939009273,0.0231110729478501
827,254.206518144591,0.023115939234156866
828,253.26682372275107,0.023120805520463635
829,252.3208501240305,0.0231256718067704
830,251.3686820145714,0.02313053809307717
831,250.41040471218415,0.02313540437938394
832,249.4461041712358,0.023140270665690705
833,248.47586696744656,0.023145136951997474
834,247.49978028260784,0.02315000323830424
835,246.51793188920493,0.02315486952461101
836,245.5304101349589,0.023159735810917778
837,244.53730392728386,0.023164602097224544
838,243.53870271765905,0.023169468383531313
839,242.53469648592815,0.02317433466983808
840,241.52537572450746,0.023179200956144848
841,240.5108314225278,0.023184067242451617
842,239.4911550498937,0.023188933528758383
843,238.46643854126611,0.023193799815065152
844,237.43677427998264,0.023198666101371918
845,236.40225508189272,0.023203532387678687
846,235.3629741791381,0.023208398673985456
847,234.31902520385563,0.023213264960292225
848,233.2705021718203,0.02321813124659899
849,232.21749946602392,0.02322299753290576
850,231.16011182019446,0.023227863819212526
851,230.0984343022522,0.023232730105519295
852,229.03256229771884,0.023237596391826064
853,227.96259149306434,0.02324246267813283
854,226.88861785900326,0.0232473289644396
855,225.81073763375082,0.023252195250746364
856,224.7290473062194,0.023257061537053134
857,223.64364359918548,0.023261927823359903
858,222.55462345240625,0.02326679410966667
859,221.46208400569947,0.023271660395973438
860,220.36612258199673,0.023276526682280203
861,219.2668366703518,0.023281392968586972
862,218.16432390893405,0.02328625925489374
863,217.05868206798434,0.02329112554120051
864,215.95000903276082,0.023295991827507277
865,214.83840278644945,0.023300858113814046
866,213.723961393079,0.02330572440012081
867,212.60678298040582,0.02331059068642758
868,211.48696572280497,0.02331545697273435
869,210.36460782414673,0.023320323259041115
870,209.23980750067412,0.023325189545347885
871,208.1126629638902,0.02333005583165465
872,206.98327240343943,0.02333492211796142
873,205.85173397001384,0.02333978840426819
874,204.71814575826366,0.023344654690574954
875,203.58260578972835,0.023349520976881723
876,202.4452119957969,0.02335438726318849
877,201.30606220068805,0.02335925354949526
878,200.1652541044651,0.023364119835802027
879,199.0228852660873,0.023368986122108793
880,197.87905308649724,0.023373852408415562
881,196.7338547917612,0.023378718694722328
882,195.58738741624796,0.023383584981029097
883,194.43974778587153,0.023388451267335866
884,193.29103250138508,0.023393317553642635
885,192.14133792174184,0.0233981838399494
886,190.99076014751853,0.02340305012625617
887,189.83939500442116,0.023407916412562936
888,188.68733802685432,0.023412782698869705
889,187.53468444158636,0.023417648985176474
890,186.3815291514916,0.02342251527148324
891,185.2279667193849,0.02342738155779001
892,184.0740913519601,0.023432247844096775
893,182.91999688382165,0.023437114130403544
894,181.7657767616256,0.023441980416710313
895,180.61152402833366,0.02344684670301708
896,179.45733130757677,0.023451712989323848
897,178.30329078815151,0.023456579275630614
898,177.1494942086274,0.023461445561937383
899,175.99603284209888,0.023466311848244152
900,174.8429974810639,0.02347117813455092
901,173.69047842244743,0.023476044420857687
902,172.5385654527656,0.023480910707164456
903,171.38734783345038,0.023485776993471222
904,170.23691428631463,0.02349064327977799
905,169.08735297919273,0.02349550956608476
906,167.93875151173398,0.023500375852391526
907,166.7911969013712,0.023505242138698295
908,165.6447755694629,0.02351010842500506
909,164.4995733276104,0.02351497471131183
910,163.35567536416676,0.0235198409976186
911,162.21316623092594,0.023524707283925365
912,161.07212983000446,0.023529573570232134
913,159.93264940092863,0.0235344398565389
914,158.79480750790998,0.02353930614284567
915,157.65868602733985,0.023544172429152438
916,156.5243661354844,0.023549038715459204
917,155.391928296394,0.023553905001765973
918,154.26145225003958,0.02355877128807274
919,153.1330170006577,0.023563637574379508
920,152.00670080533513,0.023568503860686277
921,150.8825811628123,0.023573370146993046
922,149.76073480253066,0.02357823643329981
923,148.64123767390265,0.02358310271960658
924,147.52416493584127,0.023587969005913346
925,146.40959094651618,0.023592835292220116
926,145.29758925337197,0.023597701578526885
927,144.18823258338736,0.02360256786483365
928,143.0815928335898,0.02360743415114042
929,141.97774106183482,0.023612300437447185
930,140.87674747783225,0.023617166723753955
931,139.77868143444897,0.023622033010060724
932,138.6836114192673,0.02362689929636749
933,137.59160504641173,0.02363176558267426
934,136.50272904865403,0.023636631868981024
935,135.41704926978156,0.023641498155287793
936,134.33463065724538,0.023646364441594563
937,133.25553725508357,0.023651230727901332
938,132.17983219712485,0.023656097014208097
939,131.107577700467,0.023660963300514867
940,130.03883505924892,0.023665829586821632
941,128.9736646386906,0.0236706958731284
942,127.91212586943305,0.02367556215943517
943,126.85427724215467,0.023680428445741936
944,125.80017630247484,0.023685294732048705
945,124.7498796461542,0.02369016101835547
946,123.70344291457097,0.02369502730466224
947,122.66092079049915,0.02369989359096901
948,121.62236699416883,0.023704759877275775
949,120.58783427961605,0.023709626163582544
950,119.55737443133113,0.02371449244988931
951,118.53103826118881,0.02371935873619608
952,117.5088756056735,0.02372422502250285
953,116.49093532339396,0.023729091308809614
954,115.47726529288434,0.023733957595116383
955,114.46791241070318,0.02373882388142315
956,113.46292258980867,0.023743690167729918
957,112.46234075823402,0.023748556454036687
958,111.46621085804082,0.023753422740343456
959,110.47457584456255,0.023758289026650222
960,109.4874776859281,0.02376315531295699
961,108.50495736287697,0.023768021599263757
962,107.52705486884415,0.023772887885570526
963,106.55380921033661,0.023777754171877295
964,105.58525840757935,0.02378262045818406
965,104.62143949544142,0.02378748674449083
966,103.66238852463584,0.023792353030797596
967,102.70814056318804,0.023797219317104365
968,101.75872969818069,0.023802085603411134
969,100.81418903775952,0.0238069518897179
970,99.87455071340315,0.02381181817602467
971,98.93984588246245,0.023816684462331435
972,98.01010473094735,0.023821550748638204
973,97.08535647658132,0.023826417034944973
974,96.16562937209991,0.023831283321251742
975,95.25095070880428,0.023836149607558508
976,94.34134682035604,0.023841015893865277
977,93.43684308682381,0.023845882180172043
978,92.53746393895793,0.023850748466478812
979,91.6432328627117,0.02385561475278558
980,90.75417240399084,0.023860481039092347
981,89.87030417362462,0.023865347325399116
982,88.99164885257548,0.02387021361170588
983,88.11822619735533,0.02387507989801265
984,87.25005504566923,0.02387994618431942
985,86.3871533222647,0.023884812470626186
986,85.52953804498911,0.023889678756932955
987,84.67722533105727,0.02389454504323972
988,83.83023040350884,0.02389941132954649
989,82.98856759787046,0.02390427761585326
990,82.15225036900114,0.023909143902160025
991,81.32129129812405,0.023914010188466794
992,80.49570210004518,0.02391887647477356
993,79.67549363054175,0.02392374276108033
994,78.86067589392536,0.023928609047387098
995,78.0512580507717,0.023933475333693867
996,77.24724842581286,0.023938341620000633
997,76.44865451598281,0.0239432079063074
998,75.65548299862311,0.023948074192614167
999,74.86773973982538,0.023952940478920937


==> visu/tikz_csvs_hist/hist_ns_one_dim/hist.csv <==
,id,experiment_id,error_l2
0,0,00024,0.005156382452696562
1,1,00087,0.011775639839470387
2,2,00117,0.01411787886172533
3,3,00129,0.01457767654210329
4,4,00003,0.011012272909283638
5,5,00015,0.006109774112701416
6,6,00045,0.004878229461610317
7,7,00054,0.003895882749930024
8,8,00078,0.012307890690863132
9,9,00108,0.016225960105657578
10,10,00009,0.009262025356292725
11,11,00036,0.012400257401168346
12,12,00069,0.01636345498263836
13,13,00099,0.006414857227355242
14,14,00141,0.027733691036701202
15,15,00027,0.018555160611867905
16,16,00060,0.01888705976307392
17,17,00090,0.007819924503564835
18,18,00120,0.010817122645676136
19,19,00132,0.013194437138736248
20,20,00006,0.01661887764930725
21,21,00018,0.016303952783346176
22,22,00048,0.02112266607582569
23,23,00081,0.025889381766319275
24,24,00111,0.013547471724450588
25,25,00030,0.008473644033074379
26,26,00039,0.018954429775476456
27,27,00063,0.0060431514866650105
28,28,00072,0.015105308964848518
29,29,00093,0.006803879048675299
30,30,00102,0.006274517625570297
31,31,00135,0.01807328313589096
32,32,00144,0.010163615457713604
33,33,00057,0.027077892795205116
34,34,00123,0.005224955268204212
35,35,00021,0.030578909441828728
36,36,00051,0.006428371649235487
37,37,00084,0.02162829414010048
38,38,00114,0.018799712881445885
39,39,00126,0.020539728924632072
40,40,00000,0.015435137785971165
41,41,00042,0.011366195045411587
42,42,00075,0.02359764836728573
43,43,00105,0.023179156705737114
44,44,00147,0.007382371462881565
45,45,00012,0.033182088285684586
46,46,00033,0.011789804324507713
47,47,00066,0.011295471340417862
48,48,00096,0.022786909714341164
49,49,00138,0.012063361704349518


==> visu/tikz_csvs_hist/hist_ns_one_dim/kde.csv <==
,error_l2,error_l2_x_grid
0,26.336380241889444,0.003895882749930024
1,26.51590506739483,0.003925198270986836
2,26.695233873394276,0.003954513792043647
3,26.874351001812492,0.003983829313100458
4,27.053240860085147,0.00401314483415727
5,27.231887925843726,0.004042460355214081
6,27.410276751576816,0.004071775876270892
7,27.588391969265714,0.004101091397327704
8,27.766218294991837,0.004130406918384515
9,27.943740533513527,0.0041597224394413265
10,28.120943582809936,0.004189037960498138
11,28.297812438589478,0.004218353481554949
12,28.474332198760788,0.0042476690026117606
13,28.65048806786326,0.004276984523668572
14,28.826265361455533,0.004306300044725383
15,29.001649510459018,0.004335615565782195
16,29.176626065454357,0.004364931086839006
17,29.351180700928722,0.004394246607895817
18,29.52529921947132,0.004423562128952629
19,29.69896755591511,0.00445287765000944
20,29.872171781422363,0.004482193171066252
21,30.044898107512083,0.004511508692123063
22,30.217132890026775,0.0045408242131798745
23,30.38886263303665,0.004570139734236686
24,30.560073992679147,0.004599455255293497
25,30.730753780931643,0.004628770776350309
26,30.900888969315112,0.00465808629740712
27,31.070466692527166,0.004687401818463931
28,31.239474252001923,0.004716717339520743
29,31.407899119395246,0.004746032860577554
30,31.57572893999324,0.004775348381634365
31,31.74295153604194,0.004804663902691177
32,31.90955490999683,0.0048339794237479885
33,32.07552724768993,0.004863294944804799
34,32.24085692141302,0.004892610465861611
35,32.40553249291525,0.004921925986918423
36,32.56954271631327,0.004951241507975233
37,32.732876540912635,0.004980557029032045
38,32.89552311393861,0.005009872550088857
39,33.05747178317516,0.0050391880711456675
40,33.21871209951033,0.005068503592202479
41,33.37923381938696,0.005097819113259291
42,33.53902690715721,0.005127134634316102
43,33.69808153733959,0.005156450155372913
44,33.856388096777366,0.005185765676429725
45,34.01393718669706,0.005215081197486536
46,34.17071962466605,0.005244396718543347
47,34.32672644644799,0.005273712239600159
48,34.4819489077554,0.00530302776065697
49,34.63637848589807,0.0053323432817137814
50,34.79000688132677,0.005361658802770593
51,34.94282601907112,0.005390974323827404
52,35.0948280500713,0.0054202898448842156
53,35.2460053524023,0.005449605365941027
54,35.3963505323908,0.005478920886997838
55,35.54585642562334,0.00550823640805465
56,35.694516097846105,0.005537551929111461
57,35.842322845755184,0.005566867450168272
58,35.98927019767736,0.005596182971225084
59,36.13535191414102,0.005625498492281895
60,36.2805619883368,0.005654814013338706
61,36.424894646468225,0.005684129534395518
62,36.56834434799168,0.0057134450554523295
63,36.71090578574617,0.00574276057650914
64,36.85257388597257,0.005772076097565952
65,36.99334380822279,0.005801391618622764
66,37.13321094515861,0.005830707139679574
67,37.27217092224097,0.005860022660736386
68,37.410219597309535,0.005889338181793198
69,37.547353060053126,0.0059186537028500085
70,37.683567631371574,0.00594796922390682
71,37.818859862629196,0.005977284744963632
72,37.95322653480096,0.006006600266020443
73,38.086664657511385,0.006035915787077254
74,38.219171467967435,0.006065231308134066
75,38.350744429785884,0.006094546829190877
76,38.481381231716085,0.006123862350247688
77,38.61107978625911,0.0061531778713045
78,38.73983822818403,0.006182493392361311
79,38.86765491294278,0.0062118089134181225
80,38.994528414984266,0.006241124434474934
81,39.12045752596917,0.006270439955531745
82,39.245441252886714,0.006299755476588557
83,39.369478816074256,0.006329070997645368
84,39.49256964714184,0.006358386518702179
85,39.61471338680231,0.006387702039758991
86,39.735909882608794,0.006417017560815802
87,39.856159186601516,0.006446333081872613
88,39.97546155286465,0.006475648602929425
89,40.0938174349956,0.0065049641239862364
90,40.211227483487974,0.006534279645043047
91,40.327692543030395,0.006563595166099859
92,40.44321364972239,0.0065929106871566705
93,40.55779202820985,0.006622226208213481
94,40.67142908874151,0.006651541729270293
95,40.78412642414847,0.006680857250327105
96,40.89588580674905,0.0067101727713839154
97,41.00670918518063,0.006739488292440727
98,41.11659868116088,0.006768803813497539
99,41.22555658618023,0.0067981193345543495
100,41.33358535812806,0.006827434855611161
101,41.44068761785456,0.006856750376667973
102,41.54686614567068,0.006886065897724784
103,41.65212387778836,0.006915381418781595
104,41.75646390270354,0.006944696939838407
105,41.85988945752387,0.006974012460895218
106,41.962403924244114,0.007003327981952029
107,42.06401082597132,0.007032643503008841
108,42.16471382310201,0.007061959024065652
109,42.26451670945443,0.0070912745451224635
110,42.36342340835776,0.007120590066179275
111,42.46143796870129,0.007149905587236086
112,42.55856456094576,0.007179221108292898
113,42.65480747309948,0.007208536629349709
114,42.75017110666221,0.00723785215040652
115,42.84465997253867,0.007267167671463333
116,42.93827868692501,0.007296483192520143
117,43.03103196717036,0.007325798713576954
118,43.12292462761632,0.007355114234633767
119,43.21396157541701,0.0073844297556905775
120,43.30414780634235,0.007413745276747388
121,43.393488400567115,0.007443060797804201
122,43.481988518448254,0.007472376318861012
123,43.56965339629387,0.007501691839917822
124,43.65648834212547,0.007531007360974635
125,43.742498731436946,0.007560322882031446
126,43.82769000295251,0.0075896384030882565
127,43.91206765438645,0.007618953924145069
128,43.99563723820717,0.00764826944520188
129,44.07840435740808,0.0076775849662586906
130,44.16037466128836,0.007706900487315503
131,44.2415538412455,0.007736216008372314
132,44.32194762658294,0.007765531529429125
133,44.40156178033472,0.007794847050485937
134,44.48040209510996,0.007824162571542748
135,44.5584743889601,0.00785347809259956
136,44.63578450127014,0.007882793613656371
137,44.71233828867817,0.007912109134713182
138,44.78814162102373,0.007941424655769993
139,44.86320037732895,0.007970740176826804
140,44.937520441813845,0.008000055697883616
141,45.01110769994859,0.008029371218940429
142,45.083968034544945,0.00805868673999724
143,45.15610732188929,0.00808800226105405
144,45.22753142791898,0.008117317782110861
145,45.29824620444507,0.008146633303167672
146,45.368257485422724,0.008175948824224484
147,45.43757108327193,0.008205264345281297
148,45.50619278525057,0.008234579866338108
149,45.57412834988152,0.008263895387394918
150,45.641383503436444,0.00829321090845173
151,45.70796393647727,0.00832252642950854
152,45.773875300458286,0.008351841950565353
153,45.83912320438977,0.008381157471622165
154,45.90371321156574,0.008410472992678976
155,45.967650836356874,0.008439788513735787
156,46.03094154107075,0.008469104034792597
157,46.09359073288086,0.008498419555849408
158,46.15560376082609,0.00852773507690622
159,46.21698591288196,0.008557050597963033
160,46.277742413105194,0.008586366119019844
161,46.337878418853414,0.008615681640076655
162,46.397399018080506,0.008644997161133466
163,46.456309226709635,0.008674312682190278
164,46.51461398608487,0.008703628203247089
165,46.57231816050265,0.008732943724303902
166,46.62942653482403,0.008762259245360712
167,46.685943812168894,0.008791574766417523
168,46.74187461169332,0.008820890287474334
169,46.7972234664505,0.008850205808531146
170,46.851994821336454,0.008879521329587957
171,46.90619303112136,0.00890883685064477
172,46.95982235856682,0.00893815237170158
173,47.01288697263029,0.008967467892758391
174,47.06539094675682,0.008996783413815202
175,47.11733825725861,0.009026098934872015
176,47.168732781783476,0.009055414455928825
177,47.21957829787164,0.009084729976985638
178,47.26987848160209,0.009114045498042449
179,47.31963690632807,0.00914336101909926
180,47.36885704150262,0.00917267654015607
181,47.41754225159339,0.009201992061212883
182,47.46569579508773,0.009231307582269694
183,47.51332082358736,0.009260623103326506
184,47.56042038099319,0.009289938624383317
185,47.60699740277921,0.009319254145440128
186,47.65305471535654,0.009348569666496939
187,47.69859503552624,0.009377885187553751
188,47.74362097002133,0.009407200708610562
189,47.788135015137144,0.009436516229667374
190,47.832139556449945,0.009465831750724185
191,47.875636868623104,0.009495147271780996
192,47.91862911530029,0.009524462792837807
193,47.96111834908524,0.00955377831389462
194,48.0031065116071,0.00958309383495143
195,48.04459543367089,0.009612409356008243
196,48.08558683549218,0.009641724877065053
197,48.126082327015254,0.009671040398121864
198,48.16608340831349,0.009700355919178675
199,48.205591470071596,0.009729671440235487
200,48.24460779414807,0.009758986961292298
201,48.28313355421718,0.00978830248234911
202,48.321169816489466,0.009817618003405922
203,48.35871754050911,0.009846933524462732
204,48.395777580027364,0.009876249045519543
205,48.432350683950816,0.009905564566576356
206,48.46843749736277,0.009934880087633166
207,48.50403856261684,0.009964195608689979
208,48.539154320501055,0.00999351112974679
209,48.573785111471324,0.0100228266508036
210,48.60793117695234,0.010052142171860411
211,48.6415926607048,0.010081457692917224
212,48.674769610257364,0.010110773213974035
213,48.70746197840146,0.010140088735030847
214,48.73966962474758,0.010169404256087658
215,48.7713923173412,0.010198719777144469
216,48.802629734336904,0.01022803529820128
217,48.83338146572867,0.010257350819258092
218,48.86364701513472,0.010286666340314903
219,48.89342580163518,0.010315981861371715
220,48.92271716166063,0.010345297382428526
221,48.95152035092986,0.010374612903485337
222,48.97983454643474,0.010403928424542148
223,49.007658848470385,0.01043324394559896
224,49.034992282709226,0.010462559466655771
225,49.06183380231603,0.010491874987712584
226,49.088182290102985,0.010521190508769394
227,49.11403656072218,0.010550506029826205
228,49.13939536289393,0.010579821550883016
229,49.16425738166871,0.010609137071939828
230,49.18862124072098,0.010638452592996641
231,49.21248550467253,0.010667768114053452
232,49.23584868144364,0.010697083635110263
233,49.258709224630195,0.010726399156167073
234,49.2810655359041,0.010755714677223884
235,49.30291596743581,0.010785030198280697
236,49.32425882433624,0.01081434571933751
237,49.34509236711663,0.01084366124039432
238,49.365414814163856,0.01087297676145113
239,49.38522434422952,0.010902292282507942
240,49.404519098930784,0.010931607803564752
241,49.423297185260765,0.010960923324621565
242,49.44155667810674,0.010990238845678377
243,49.45929562277394,0.011019554366735188
244,49.47651203751342,0.011048869887791999
245,49.49320391605134,0.01107818540884881
246,49.50936923011859,0.01110750092990562
247,49.52500593197804,0.011136816450962433
248,49.54011195694817,0.011166131972019246
249,49.55468522592072,0.011195447493076056
250,49.568723647870904,0.011224763014132867
251,49.58222512235788,0.011254078535189678
252,49.59518754201431,0.011283394056246489
253,49.60760879502253,0.011312709577303301
254,49.61948676757605,0.011342025098360114
255,49.6308193463245,0.011371340619416925
256,49.64160442080039,0.011400656140473735
257,49.651839885825765,0.011429971661530546
258,49.6615236438973,0.011459287182587357
259,49.67065360754854,0.01148860270364417
260,49.67922770168678,0.011517918224700982
261,49.68724386590417,0.011547233745757793
262,49.69470005676075,0.011576549266814604
263,49.70159425003812,0.011605864787871414
264,49.70792444296255,0.011635180308928225
265,49.71368865639571,0.011664495829985038
266,49.718884936992076,0.01169381135104185
267,49.72351135932141,0.011723126872098661
268,49.72756602795501,0.011752442393155472
269,49.73104707951489,0.011781757914212283
270,49.73395268468388,0.011811073435269095
271,49.736281050176466,0.011840388956325906
272,49.73803042066843,0.011869704477382717
273,49.73919908068476,0.01189901999843953
274,49.73978535644424,0.01192833551949634
275,49.73978761766048,0.01195765104055315
276,49.739204279297674,0.011986966561609963
277,49.73803380328073,0.012016282082666774
278,49.73627470015836,0.012045597603723585
279,49.7339255307194,0.012074913124780397
280,49.73098490755973,0.012104228645837208
281,49.72745149660129,0.012133544166894019
282,49.723324018560696,0.012162859687950832
283,49.71860125036779,0.012192175209007642
284,49.713282026533214,0.012221490730064453
285,49.70736524046465,0.012250806251121266
286,49.70084984573109,0.012280121772178076
287,49.6937348572744,0.012309437293234887
288,49.68601935256868,0.0123387528142917
289,49.67770247272588,0.01236806833534851
290,49.66878342354839,0.012397383856405321
291,49.65926147652763,0.012426699377462134
292,49.64913596978887,0.012456014898518945
293,49.638406308981686,0.012485330419575755
294,49.627071968116454,0.012514645940632568
295,49.615132490346326,0.012543961461689379
296,49.60258748869479,0.01257327698274619
297,49.58943664672899,0.012602592503803002
298,49.57567971917852,0.012631908024859813
299,49.56131653250016,0.012661223545916624
300,49.54634698538828,0.012690539066973436
301,49.53077104923152,0.012719854588030247
302,49.514588768515395,0.012749170109087058
303,49.49780026117188,0.01277848563014387
304,49.480405718875296,0.012807801151200681
305,49.46240540728565,0.012837116672257492
306,49.44379966623937,0.012866432193314304
307,49.42458890988798,0.012895747714371115
308,49.40477362678506,0.012925063235427926
309,49.384354379922094,0.012954378756484738
310,49.363331806713724,0.01298369427754155
311,49.34170661893279,0.01301300979859836
312,49.31947960259581,0.013042325319655173
313,49.29665161779993,0.013071640840711983
314,49.27322359851111,0.013100956361768794
315,49.24919655230506,0.013130271882825607
316,49.224571560061406,0.013159587403882417
317,49.19934977561139,0.013188902924939228
318,49.17353242534071,0.01321821844599604
319,49.14712080774735,0.013247533967052852
320,49.120116292956034,0.013276849488109664
321,49.09252032218961,0.013306165009166475
322,49.064334407198636,0.013335480530223286
323,49.03556012964957,0.013364796051280098
324,49.006199140473264,0.013394111572336909
325,48.976253159173716,0.01342342709339372
326,48.94572397309889,0.013452742614450532
327,48.914613436674195,0.013482058135507343
328,48.882923470599536,0.013511373656564154
329,48.85065606101132,0.013540689177620966
330,48.81781325861014,0.013570004698677777
331,48.784397177755075,0.013599320219734588
332,48.75040999552642,0.0136286357407914
333,48.71585395075669,0.013657951261848211
334,48.680731343032335,0.013687266782905022
335,48.645044531666024,0.013716582303961835
336,48.60879593464169,0.013745897825018645
337,48.57198802753267,0.013775213346075456
338,48.534623342394354,0.013804528867132269
339,48.49670446663281,0.01383384438818908
340,48.45823404184968,0.01386315990924589
341,48.41921476266551,0.013892475430302703
342,48.3796493755217,0.013921790951359514
343,48.339540677463255,0.013951106472416324
344,48.298891514902216,0.013980421993473137
345,48.25770478236441,0.014009737514529948
346,48.21598342121915,0.014039053035586758
347,48.17373041839431,0.014068368556643571
348,48.130948805077225,0.014097684077700382
349,48.08764165540265,0.014126999598757193
350,48.043812085129076,0.014156315119814005
351,47.99946325030461,0.014185630640870816
352,47.95459834592311,0.014214946161927627
353,47.909220604572205,0.01424426168298444
354,47.86333329507415,0.01427357720404125
355,47.81693972112042,0.01430289272509806
356,47.77004321990149,0.014332208246154873
357,47.72264716073245,0.014361523767211684
358,47.67475494367616,0.014390839288268495
359,47.62636999816435,0.014420154809325307
360,47.57749578161798,0.014449470330382118
361,47.52813577806835,0.014478785851438929
362,47.47829349677895,0.014508101372495742
363,47.42797247087019,0.014537416893552552
364,47.377176255947234,0.014566732414609363
365,47.32590842873235,0.014596047935666176
366,47.27417258570224,0.014625363456722986
367,47.221972341732176,0.014654678977779797
368,47.169311328746666,0.01468399449883661
369,47.116193194378816,0.01471331001989342
370,47.06262160063818,0.014742625540950231
371,47.00860022258886,0.014771941062007044
372,46.95413274703808,0.014801256583063855
373,46.899222871236205,0.014830572104120665
374,46.843874301589565,0.014859887625177478
375,46.78809075238586,0.014889203146234289
376,46.73187594453377,0.0149185186672911
377,46.675233604317185,0.014947834188347912
378,46.61816746216482,0.014977149709404723
379,46.56068125143579,0.015006465230461534
380,46.50277870722199,0.015035780751518346
381,46.44446356516803,0.015065096272575157
382,46.38573956030897,0.015094411793631968
383,46.32661042592671,0.01512372731468878
384,46.26707989242581,0.015153042835745591
385,46.20715168622899,0.015182358356802402
386,46.14682952869282,0.015211673877859214
387,46.0861171350444,0.015240989398916025
388,46.02501821333928,0.015270304919972836
389,45.96353646344116,0.015299620441029648
390,45.901675576023855,0.01532893596208646
391,45.83943923159577,0.01535825148314327
392,45.77683109954754,0.015387567004200083
393,45.71385483722293,0.015416882525256893
394,45.65051408901341,0.015446198046313704
395,45.586812485476955,0.015475513567370517
396,45.522753642481,0.015504829088427327
397,45.45834116036999,0.015534144609484138
398,45.39357862315778,0.01556346013054095
399,45.32846959774519,0.015592775651597762
400,45.26301763316264,0.015622091172654572
401,45.197226259838175,0.015651406693711387
402,45.13109898889134,0.015680722214768197
403,45.06463931145233,0.015710037735825008
404,44.997850698007205,0.01573935325688182
405,44.93073659776888,0.01576866877793863
406,44.86330043807408,0.01579798429899544
407,44.79554562380612,0.01582729982005225
408,44.727475536843826,0.015856615341109062
409,44.659093535536236,0.015885930862165873
410,44.59040295420335,0.015915246383222687
411,44.521407102662835,0.015944561904279498
412,44.452109265782184,0.01597387742533631
413,44.38251270305704,0.016003192946393123
414,44.31262064821475,0.016032508467449934
415,44.24243630884372,0.016061823988506745
416,44.171962866047714,0.016091139509563555
417,44.10120347412568,0.016120455030620366
418,44.03016126027635,0.016149770551677177
419,43.9588393243276,0.016179086072733988
420,43.887240738490384,0.0162084015937908
421,43.81536854713715,0.01623771711484761
422,43.743225766603985,0.016267032635904424
423,43.67081538501693,0.016296348156961234
424,43.59814036214144,0.016325663678018045
425,43.525203629255486,0.01635497919907486
426,43.452008089044945,0.01638429472013167
427,43.37855661552239,0.01641361024118848
428,43.30485205396735,0.016442925762245292
429,43.230897220888906,0.016472241283302103
430,43.15669490400979,0.016501556804358913
431,43.08224786227136,0.016530872325415724
432,43.00755882585975,0.016560187846472535
433,42.93263049625203,0.016589503367529346
434,42.857465546282675,0.01661881888858616
435,42.78206662022916,0.01664813440964297
436,42.706436333917296,0.01667744993069978
437,42.63057727484458,0.016706765451756596
438,42.554492002322455,0.016736080972813407
439,42.47818304763587,0.016765396493870217
440,42.40165291422053,0.016794712014927028
441,42.32490407785695,0.01682402753598384
442,42.24793898688091,0.01685334305704065
443,42.17076006240998,0.01688265857809746
444,42.093369698585434,0.01691197409915427
445,42.01577026282924,0.016941289620211082
446,41.937964096115536,0.016970605141267896
447,41.85995351325636,0.016999920662324707
448,41.781740803200535,0.017029236183381518
449,41.70332822934604,0.017058551704438332
450,41.6247180298647,0.017087867225495143
451,41.54591241803907,0.017117182746551954
452,41.46691358261082,0.017146498267608765
453,41.387723688140326,0.017175813788665575
454,41.30834487537681,0.017205129309722386
455,41.22877926163849,0.017234444830779197
456,41.14902894120251,0.017263760351836008
457,41.06909598570381,0.017293075872892822
458,40.988982444542856,0.017322391393949633
459,40.90869034530121,0.017351706915006444
460,40.82822169416501,0.017381022436063258
461,40.74757847635546,0.01741033795712007
462,40.6667626565661,0.01743965347817688
463,40.58577617940638,0.01746896899923369
464,40.504620969850635,0.0174982845202905
465,40.42329893369274,0.017527600041347312
466,40.34181195800536,0.017556915562404123
467,40.26016191160371,0.017586231083460933
468,40.17835064551288,0.017615546604517744
469,40.0963799934391,0.01764486212557456
470,40.014251772243675,0.01767417764663137
471,39.93196778241968,0.01770349316768818
472,39.84952980857066,0.017732808688744994
473,39.766939619891254,0.017762124209801805
474,39.68419897064895,0.017791439730858616
475,39.60130960066694,0.017820755251915427
476,39.51827323580735,0.017850070772972237
477,39.4350915884547,0.017879386294029048
478,39.35176635799888,0.01790870181508586
479,39.268299231318,0.01793801733614267
480,39.18469188325949,0.01796733285719948
481,39.10094597712056,0.017996648378256295
482,39.01706316512645,0.018025963899313106
483,38.93304508890682,0.018055279420369916
484,38.84889337996978,0.01808459494142673
485,38.76460966017311,0.01811391046248354
486,38.680195542192465,0.018143225983540352
487,38.59565262998617,0.018172541504597163
488,38.51098251925662,0.018201857025653974
489,38.426186797907434,0.018231172546710785
490,38.341267046496554,0.018260488067767595
491,38.25622483868489,0.018289803588824406
492,38.171061741680106,0.018319119109881217
493,38.08577931667547,0.01834843463093803
494,38.0003791192835,0.018377750151994842
495,37.91486269996406,0.018407065673051653
496,37.82923160444665,0.018436381194108467
497,37.743487374147136,0.018465696715165278
498,37.65763154657784,0.01849501223622209
499,37.57166565575183,0.0185243277572789
500,37.485591232580134,0.01855364327833571
501,37.39940980526286,0.01858295879939252
502,37.31312289967291,0.018612274320449332
503,37.22673203973301,0.018641589841506143
504,37.14023874778537,0.018670905362562953
505,37.05364454495417,0.018700220883619768
506,36.966950951500415,0.01872953640467658
507,36.880159487169244,0.01875885192573339
508,36.793271671529695,0.018788167446790204
509,36.706289024306315,0.018817482967847014
510,36.6192130657032,0.018846798488903825
511,36.53204531671974,0.018876114009960636
512,36.44478729945837,0.018905429531017447
513,36.35744053742414,0.018934745052074257
514,36.27000655581602,0.018964060573131068
515,36.1824868818098,0.01899337609418788
516,36.09488304483279,0.01902269161524469
517,36.007196576829706,0.019052007136301504
518,35.919429012520716,0.019081322657358315
519,35.8315818896503,0.019110638178415126
520,35.743656749228,0.01913995369947194
521,35.65565513576045,0.01916926922052875
522,35.56757859747479,0.01919858474158556
523,35.47942868653368,0.019227900262642372
524,35.391206959241515,0.019257215783699183
525,35.3029149762421,0.019286531304755994
526,35.21455430270776,0.019315846825812805
527,35.12612650851993,0.019345162346869615
528,35.037633168441126,0.019374477867926426
529,34.949075862278285,0.01940379338898324
530,34.86045617503781,0.01943310891004005
531,34.77177569707198,0.019462424431096862
532,34.683036024216996,0.019491739952153676
533,34.59423875792251,0.019521055473210487
534,34.50538550537307,0.019550370994267298
535,34.41647787960092,0.01957968651532411
536,34.327517499590755,0.01960900203638092
537,34.23850599037629,0.01963831755743773
538,34.1494449831286,0.01966763307849454
539,34.06033611523644,0.019696948599551355
540,33.97118103037859,0.019726264120608166
541,33.88198137858814,0.019755579641664977
542,33.792738816309054,0.019784895162721788
543,33.703455006444905,0.0198142106837786
544,33.614131618399774,0.01984352620483541
545,33.52477032811173,0.019872841725892224
546,33.43537281807862,0.019902157246949034
547,33.345940777376356,0.019931472768005845
548,33.256475901669816,0.019960788289062656
549,33.166979893216684,0.019990103810119467
550,33.07745446086372,0.020019419331176277
551,32.98790132003613,0.020048734852233092
552,32.8983221927199,0.020078050373289903
553,32.80871880743706,0.020107365894346713
554,32.71909289921425,0.020136681415403524
555,32.62944620954439,0.020165996936460335
556,32.53978048634182,0.020195312457517146
557,32.450097483890794,0.02022462797857396
558,32.36039896278754,0.02025394349963077
559,32.27068668987591,0.02028325902068758
560,32.18096243817676,0.020312574541744392
561,32.091227986811184,0.020341890062801203
562,32.001485120917614,0.020371205583858014
563,31.911735631562948,0.020400521104914828
564,31.821981315647886,0.02042983662597164
565,31.732223975806168,0.02045915214702845
566,31.642465420298528,0.02048846766808526
567,31.552707462900674,0.02051778318914207
568,31.46295192278604,0.020547098710198882
569,31.37320062440286,0.020576414231255696
570,31.283455397346216,0.020605729752312507
571,31.193718076224588,0.020635045273369318
572,31.103990500521462,0.02066436079442613
573,31.0142745144518,0.02069367631548294
574,30.92457196681359,0.02072299183653975
575,30.83488471083462,0.020752307357596565
576,30.745214604014365,0.020781622878653375
577,30.655563507961286,0.020810938399710186
578,30.565933288225587,0.020840253920766997
579,30.476325814127346,0.020869569441823808
580,30.38674295858041,0.02089888496288062
581,30.297186597911907,0.020928200483937433
582,30.207658611677534,0.020957516004994244
583,30.118160882472697,0.020986831526051054
584,30.02869529573966,0.021016147047107865
585,29.939263739570777,0.021045462568164676
586,29.849868104507596,0.021074778089221487
587,29.760510283336618,0.0211040936102783
588,29.671192170880943,0.021133409131335112
589,29.581915663788504,0.021162724652391923
590,29.492682660316728,0.021192040173448733
591,29.40349506011376,0.021221355694505544
592,29.314354763996324,0.021250671215562355
593,29.22526367372432,0.02127998673661917
594,29.136223691772145,0.02130930225767598
595,29.04723672109696,0.02133861777873279
596,28.95830466490401,0.0213679332997896
597,28.869429426408765,0.021397248820846412
598,28.780612908596474,0.021426564341903223
599,28.691857013978698,0.021455879862960037
600,28.603163644347294,0.021485195384016848
601,28.514534700525715,0.02151451090507366
602,28.425972082117745,0.02154382642613047
603,28.33747768725387,0.02157314194718728
604,28.24905341233519,0.02160245746824409
605,28.1607011517751,0.021631772989300906
606,28.07242279773876,0.021661088510357716
607,27.984220239880376,0.021690404031414527
608,27.89609536507854,0.021719719552471338
609,27.808050057169577,0.02174903507352815
610,27.720086196679034,0.02177835059458496
611,27.632205660551346,0.021807666115641774
612,27.544410321877933,0.021836981636698585
613,27.45670204962347,0.021866297157755395
614,27.3690827083509,0.021895612678812206
615,27.281554157944846,0.021924928199869017
616,27.194118253333755,0.021954243720925828
617,27.106776844210714,0.021983559241982642
618,27.019531774753258,0.022012874763039453
619,26.93238488334197,0.022042190284096264
620,26.845338002278194,0.022071505805153074
621,26.75839295750079,0.022100821326209885
622,26.671551568302263,0.022130136847266696
623,26.58481564704403,0.02215945236832351
624,26.49818699887126,0.02218876788938032
625,26.411667421427083,0.022218083410437132
626,26.325258704566508,0.022247398931493943
627,26.23896263007002,0.022276714452550753
628,26.152780971357085,0.022306029973607564
629,26.06671549319941,0.02233534549466438
630,25.98076795143433,0.02236466101572119
631,25.89494009267838,0.022393976536778
632,25.809233654040995,0.02242329205783481
633,25.72365036283864,0.02245260757889162
634,25.638191936309294,0.022481923099948432
635,25.55286008132769,0.022511238621005247
636,25.467656494121094,0.022540554142062057
637,25.38258285998584,0.022569869663118868
638,25.29764085300495,0.02259918518417568
639,25.212832135766572,0.02262850070523249
640,25.128158359083752,0.022657816226289304
641,25.043621161715368,0.022687131747346115
642,24.95922217008839,0.022716447268402926
643,24.874962998021775,0.022745762789459736
644,24.79084524645183,0.022775078310516547
645,24.706870503159475,0.022804393831573358
646,24.623040342499255,0.022833709352630172
647,24.53935632513031,0.022863024873686983
648,24.455819997749607,0.022892340394743794
649,24.37243289282724,0.022921655915800605
650,24.2891965283442,0.022950971436857415
651,24.20611240753254,0.022980286957914226
652,24.123182018618266,0.02300960247897104
653,24.040406834566863,0.02303891800002785
654,23.95778831283169,0.023068233521084662
655,23.87532789510543,0.023097549042141473
656,23.793027007074585,0.023126864563198284
657,23.710887058177274,0.023156180084255094
658,23.628909441364367,0.02318549560531191
659,23.547095532864116,0.02321481112636872
660,23.465446691950362,0.02324412664742553
661,23.383964260714617,0.02327344216848234
662,23.302649563841893,0.023302757689539152
663,23.221503908390613,0.023332073210595963
664,23.14052858357651,0.023361388731652777
665,23.059724860561,0.023390704252709588
666,22.979093992243683,0.0234200197737664
667,22.89863721305947,0.02344933529482321
668,22.818355738780294,0.02347865081588002
669,22.738250766321492,0.02350796633693683
670,22.658323473553114,0.023537281857993645
671,22.57857501911614,0.023566597379050456
672,22.499006542243784,0.023595912900107267
673,22.419619162587885,0.023625228421164077
674,22.34041398005084,0.023654543942220888
675,22.26139207462266,0.0236838594632777
676,22.182554506223685,0.023713174984334513
677,22.103902314552965,0.023742490505391324
678,22.025436518942087,0.023771806026448135
679,21.947158118215217,0.023801121547504946
680,21.869068090554677,0.023830437068561756
681,21.79116739337276,0.023859752589618567
682,21.713456963189525,0.02388906811067538
683,21.63593771551683,0.023918383631732192
684,21.558610544748586,0.023947699152789003
685,21.481476324057393,0.023977014673845814
686,21.404535905297543,0.024006330194902625
687,21.327790118914606,0.024035645715959435
688,21.251239773861535,0.02406496123701625
689,21.174885657521372,0.02409427675807306
690,21.098728535636738,0.02412359227912987
691,21.02276915224596,0.024152907800186682
692,20.947008229626157,0.024182223321243493
693,20.871446468243096,0.024211538842300304
694,20.796084546707903,0.024240854363357118
695,20.72092312174094,0.02427016988441393
696,20.645962828142412,0.02429948540547074
697,20.57120427877016,0.02432880092652755
698,20.49664806452453,0.02435811644758436
699,20.42229475434014,0.024387431968641172
700,20.348144895184976,0.024416747489697986
701,20.274199012066447,0.024446063010754797
702,20.200457608044626,0.024475378531811608
703,20.12692116425258,0.02450469405286842
704,20.053590139923838,0.02453400957392523
705,19.980464972427093,0.02456332509498204
706,19.907546077307803,0.024592640616038854
707,19.834833848337126,0.024621956137095665
708,19.762328657567732,0.024651271658152476
709,19.690030855396838,0.024680587179209287
710,19.617940770636164,0.024709902700266097
711,19.54605871058891,0.024739218221322908
712,19.474384961133655,0.024768533742379722
713,19.402919786815296,0.024797849263436533
714,19.33166343094261,0.024827164784493344
715,19.260616115692784,0.024856480305550155
716,19.18977804222264,0.024885795826606966
717,19.1191493907865,0.024915111347663776
718,19.048730320860702,0.02494442686872059
719,18.978520971274545,0.0249737423897774
720,18.908521460347828,0.025003057910834212
721,18.838731886034473,0.025032373431891023
722,18.769152326072756,0.025061688952947834
723,18.699782838141402,0.025091004474004645
724,18.63062346002188,0.02512031999506146
725,18.561674209766636,0.02514963551611827
726,18.49293508587314,0.02517895103717508
727,18.42440606746368,0.02520826655823189
728,18.35608711447078,0.025237582079288702
729,18.287978167827962,0.025266897600345513
730,18.220079149666095,0.025296213121402327
731,18.15238996351474,0.025325528642459138
732,18.08491049450867,0.02535484416351595
733,18.017640609599287,0.02538415968457276
734,17.950580157770837,0.02541347520562957
735,17.883728970261323,0.02544279072668638
736,17.817086860787708,0.025472106247743195
737,17.75065362577573,0.025501421768800006
738,17.684429044593546,0.025530737289856817
739,17.61841287978964,0.025560052810913628
740,17.55260487733442,0.02558936833197044
741,17.487004766865482,0.02561868385302725
742,17.421612261936367,0.025647999374084064
743,17.35642706026869,0.025677314895140874
744,17.29144884400723,0.025706630416197685
745,17.22667727997811,0.025735945937254496
746,17.162112019949646,0.025765261458311307
747,17.0977527008958,0.025794576979368117
748,17.033598945261996,0.02582389250042493
749,16.969650361233168,0.025853208021481743
750,16.90590654300371,0.025882523542538553
751,16.842367071049292,0.025911839063595364
752,16.779031512400323,0.025941154584652175
753,16.715899420916706,0.025970470105708986
754,16.652970337563943,0.0259997856267658
755,16.590243790690163,0.02602910114782261
756,16.527719296303946,0.02605841666887942
757,16.465396358352912,0.026087732189936232
758,16.403274469002582,0.026117047710993043
759,16.34135310891548,0.026146363232049854
760,16.279631747530402,0.026175678753106668
761,16.21810984334131,0.02620499427416348
762,16.15678684417601,0.02623430979522029
763,16.0956621874742,0.0262636253162771
764,16.03473530056475,0.02629294083733391
765,15.974005600942094,0.026322256358390722
766,15.913472496541397,0.026351571879447536
767,15.85313538601246,0.026380887400504347
768,15.792993658992035,0.026410202921561158
769,15.733046696374478,0.02643951844261797
770,15.673293870580506,0.02646883396367478
771,15.613734545823872,0.026498149484731594
772,15.55436807837578,0.026527465005788405
773,15.495193816826868,0.026556780526845215
774,15.436211102346649,0.026586096047902026
775,15.377419268940052,0.026615411568958837
776,15.31881764370118,0.026644727090015648
777,15.260405547063897,0.026674042611072462
778,15.202182293049141,0.026703358132129273
779,15.144147189508818,0.026732673653186084
780,15.086299538366191,0.026761989174242894
781,15.028638635852554,0.026791304695299705
782,14.97116377273999,0.026820620216356516
783,14.913874234570175,0.02684993573741333
784,14.856769301879108,0.02687925125847014
785,14.799848250417554,0.026908566779526952
786,14.743110351367054,0.026937882300583763
787,14.686554871551575,0.026967197821640573
788,14.630181073644463,0.026996513342697384
789,14.573988216370708,0.0270258288637542
790,14.51797555470444,0.02705514438481101
791,14.462142340061485,0.02708445990586782
792,14.406487820486905,0.02711377542692463
793,14.35101124083751,0.02714309094798144
794,14.295711842959197,0.027172406469038252
795,14.240588865859019,0.027201721990095067
796,14.185641545872077,0.027231037511151877
797,14.130869116822863,0.027260353032208688
798,14.076270810181418,0.0272896685532655
799,14.021845855213822,0.02731898407432231
800,13.967593479127393,0.02734829959537912
801,13.913512907210176,0.027377615116435935
802,13.859603362965004,0.027406930637492746
803,13.805864068237879,0.027436246158549556
804,13.752294243340874,0.027465561679606367
805,13.698893107169289,0.027494877200663178
806,13.645659877313312,0.02752419272171999
807,13.592593770164095,0.027553508242776803
808,13.53969400101412,0.027582823763833614
809,13.48695978415209,0.027612139284890425
810,13.434390332952244,0.027641454805947235
811,13.381984859958207,0.027670770327004046
812,13.329742576961241,0.027700085848060857
813,13.277662695073218,0.02772940136911767
814,13.225744424794051,0.027758716890174482
815,13.173986976073946,0.027788032411231293
816,13.122389558370239,0.027817347932288104
817,13.070951380699201,0.027846663453344914
818,13.019671651682547,0.027875978974401725
819,12.968549579589045,0.02790529449545854
820,12.917584372371143,0.02793461001651535
821,12.866775237696645,0.02796392553757216
822,12.816121382975753,0.027993241058628972
823,12.76562201538335,0.028022556579685783
824,12.715276341876828,0.028051872100742593
825,12.665083569209397,0.028081187621799408
826,12.615042903939168,0.02811050314285622
827,12.565153552433939,0.02813981866391303
828,12.51541472087209,0.02816913418496984
829,12.465825615239382,0.02819844970602665
830,12.416385441322145,0.02822776522708346
831,12.367093404696668,0.028257080748140276
832,12.31794871071528,0.028286396269197087
833,12.268950564488957,0.028315711790253897
834,12.22009817086685,0.028345027311310708
835,12.171390734412766,0.02837434283236752
836,12.122827459378778,0.02840365835342433
837,12.074407549676286,0.028432973874481144
838,12.026130208844407,0.028462289395537955
839,11.97799464001614,0.028491604916594766
840,11.930000045882373,0.028520920437651576
841,11.882145628653936,0.028550235958708387
842,11.834430590021812,0.028579551479765198
843,11.786854131115819,0.028608867000822012
844,11.739415452461852,0.028638182521878823
845,11.692113753937935,0.028667498042935634
846,11.644948234729167,0.028696813563992445
847,11.597918093281995,0.028726129085049255
848,11.55102252725766,0.028755444606106066
849,11.504260733485351,0.02878476012716288
850,11.45763190791506,0.02881407564821969
851,11.411135245570382,0.028843391169276502
852,11.364769940501457,0.028872706690333313
853,11.318535185738293,0.028902022211390124
854,11.272430173244654,0.028931337732446934
855,11.226454093872608,0.02896065325350375
856,11.18060613731813,0.02898996877456056
857,11.134885492077702,0.02901928429561737
858,11.089291345406428,0.02904859981667418
859,11.043822883277464,0.029077915337730992
860,10.998479290343392,0.029107230858787803
861,10.95325974989927,0.029136546379844617
862,10.90816344384803,0.029165861900901428
863,10.86318955266791,0.02919517742195824
864,10.81833725538261,0.02922449294301505
865,10.773605729533843,0.02925380846407186
866,10.728994151156959,0.02928312398512867
867,10.684501694759428,0.029312439506185485
868,10.640127533302554,0.029341755027242296
869,10.59587083818654,0.029371070548299107
870,10.551730779239056,0.029400386069355917
871,10.507706524707572,0.029429701590412728
872,10.463797241255373,0.02945901711146954
873,10.42000209396176,0.029488332632526353
874,10.376320246326252,0.029517648153583164
875,10.33275086027715,0.029546963674639975
876,10.289293096184508,0.029576279195696786
877,10.245946112877737,0.029605594716753596
878,10.202709067667815,0.029634910237810407
879,10.159581116374383,0.02966422575886722
880,10.116561413357841,0.029693541279924032
881,10.073649111556387,0.029722856800980843
882,10.030843362528334,0.029752172322037654
883,9.988143316499665,0.029781487843094465
884,9.945548122417009,0.029810803364151275
885,9.903056928006007,0.02984011888520809
886,9.860668879835325,0.0298694344062649
887,9.81838312338626,0.02989874992732171
888,9.776198803128047,0.029928065448378522
889,9.734115062598955,0.029957380969435333
890,9.692131044493296,0.029986696490492144
891,9.650245890754164,0.030016012011548958
892,9.608458742672292,0.03004532753260577
893,9.566768740990762,0.03007464305366258
894,9.525175026015816,0.03010395857471939
895,9.483676737733637,0.0301332740957762
896,9.442273015933255,0.030162589616833012
897,9.400963000335492,0.030191905137889826
898,9.359745830728016,0.030221220658946637
899,9.31862064710641,0.030250536180003448
900,9.277586589821384,0.03027985170106026
901,9.236642799732062,0.03030916722211707
902,9.195788418365156,0.030338482743173883
903,9.155022588080358,0.030367798264230694
904,9.1143444522415,0.030397113785287505
905,9.073753155393764,0.030426429306344316
906,9.0332478434467,0.030455744827401127
907,8.99282766386311,0.030485060348457937
908,8.952491765853628,0.03051437586951475
909,8.912239300577008,0.030543691390571562
910,8.872069421345984,0.030573006911628373
911,8.83198128383869,0.030602322432685184
912,8.79197404631545,0.030631637953741995
913,8.752046869840889,0.030660953474798806
914,8.712198918511314,0.03069026899585562
915,8.672429359687136,0.03071958451691243
916,8.632737364230277,0.03074890003796924
917,8.59312210674649,0.030778215559026052
918,8.553582765832319,0.030807531080082863
919,8.51411852432673,0.030836846601139674
920,8.474728569567121,0.030866162122196488
921,8.435412093649685,0.0308954776432533
922,8.396168293693815,0.03092479316431011
923,8.35699637211059,0.03095410868536692
924,8.31789553687502,0.03098342420642373
925,8.278865001801915,0.031012739727480542
926,8.239903986825215,0.031042055248537356
927,8.201011718280661,0.031071370769594167
928,8.162187429191466,0.031100686290650978
929,8.123430359556895,0.03113000181170779
930,8.084739756643637,0.0311593173327646
931,8.04611487527953,0.03118863285382141
932,8.0075549781497,0.031217948374878225
933,7.969059336094735,0.031247263895935035
934,7.930627228410746,0.03127657941699184
935,7.892257943150975,0.03130589493804865
936,7.85395077742907,0.031335210459105464
937,7.8157050377233,0.031364525980162275
938,7.777520040181934,0.03139384150121909
939,7.739395110929334,0.031423157022275904
940,7.701329586372473,0.031452472543332714
941,7.663322813507893,0.031481788064389525
942,7.625374150228561,0.031511103585446336
943,7.587482965630672,0.03154041910650315
944,7.549648640319888,0.031569734627559964
945,7.511870566717011,0.031599050148616775
946,7.4741481493626845,0.031628365669673586
947,7.436480805220916,0.0316576811907304
948,7.398867963981274,0.03168699671178721
949,7.36130906835931,0.03171631223284402
950,7.32380357439519,0.03174562775390083
951,7.286350951750131,0.03177494327495764
952,7.24895068400043,0.03180425879601445
953,7.211602268928855,0.03183357431707126
954,7.174305218813203,0.03186288983812807
955,7.137059060711638,0.03189220535918488
956,7.099863336744701,0.031921520880241694
957,7.062717604373731,0.031950836401298505
958,7.025621436675315,0.031980151922355315
959,6.9885744226117605,0.032009467443412126
960,6.951576167297131,0.03203878296446894
961,6.914626292258725,0.03206809848552575
962,6.877724435693786,0.032097414006582566
963,6.8408702527211,0.032126729527639376
964,6.804063415627345,0.03215604504869619
965,6.767303614107924,0.032185360569753
966,6.730590555502099,0.03221467609080981
967,6.693923965022153,0.03224399161186662
968,6.657303585976365,0.03227330713292344
969,6.620729179985698,0.03230262265398025
970,6.584200527193734,0.03233193817503706
971,6.547717426469981,0.03236125369609387
972,6.511279695606114,0.03239056921715068
973,6.474887171504987,0.03241988473820749
974,6.438539710362328,0.0324492002592643
975,6.402237187840831,0.03247851578032111
976,6.365979499236473,0.032507831301377924
977,6.329766559636945,0.032537146822434734
978,6.293598304071916,0.032566462343491545
979,6.257474687655086,0.032595777864548356
980,6.22139568571778,0.03262509338560517
981,6.185361293933913,0.03265440890666198
982,6.149371528436284,0.03268372442771879
983,6.113426425923958,0.0327130399487756
984,6.077526043760569,0.03274235546983241
985,6.041670460063587,0.03277167099088922
986,6.005859773784177,0.03280098651194604
987,5.970094104777761,0.03283030203300285
988,5.9343735938650095,0.03285961755405966
989,5.898698402883211,0.03288893307511647
990,5.8630687147279925,0.03291824859617328
991,5.8274847333851385,0.03294756411723009
992,5.791946683952565,0.03297687963828691
993,5.756454812652368,0.03300619515934372
994,5.721009386832682,0.03303551068040053
995,5.685610694959594,0.03306482620145734
996,5.650259046598775,0.03309414172251415
997,5.614954772386931,0.033123457243570964
998,5.57969822399304,0.033152772764627775
999,5.544489774069185,0.033182088285684586


==> visu/tikz_csvs_hist/hist_one_dim/hist.csv <==
,id,experiment_id,error_l2
0,0,00013,0.004790950566530228
1,1,00034,0.005050421226769686
2,2,00055,0.00850034411996603
3,3,00067,0.006239656824618578
4,4,00097,0.004798957612365484
5,5,00139,0.004722284618765116
6,6,00025,0.04986513406038284
7,7,00088,0.0052640135399997234
8,8,00118,0.004861823748797178
9,9,00130,0.009296485222876072
10,10,00004,0.03462406247854233
11,11,00016,0.055480580776929855
12,12,00046,0.004937405698001385
13,13,00079,0.005438481457531452
14,14,00109,0.021676601842045784
15,15,00037,0.004938267171382904
16,16,00070,0.004897124599665403
17,17,00100,0.0056436206214129925
18,18,00142,0.004667347762733698
19,19,00058,0.00507670734077692
20,20,00028,0.005389017518609762
21,21,00061,0.005112542305141687
22,22,00091,0.05908076837658882
23,23,00121,0.005024521145969629
24,24,00133,0.006303116213530302
25,25,00007,0.007779533509165049
26,26,00019,0.005050635896623135
27,27,00040,0.004599989857524633
28,28,00049,0.004991582594811916
29,29,00073,0.004726334474980831
30,30,00082,0.005123467650264502
31,31,00103,0.004972890019416809
32,32,00112,0.005306369625031948
33,33,00145,0.03241311386227608
34,34,00010,0.004754492547363043
35,35,00031,0.0051576243713498116
36,36,00064,0.007536754477769136
37,37,00094,0.005109163001179695
38,38,00136,0.004559469874948263
39,39,00124,0.004905047360807657
40,40,00022,0.005512601230293512
41,41,00052,0.005339726805686951
42,42,00085,0.005712124984711409
43,43,00115,0.004679718986153603
44,44,00127,0.004936730954796076
45,45,00001,0.00466263247653842
46,46,00043,0.004792388528585434
47,47,00076,0.004876218270510435
48,48,00106,0.004677290096879005
49,49,00148,0.004735067952424288


==> visu/tikz_csvs_hist/hist_one_dim/kde.csv <==
,error_l2,error_l2_x_grid
0,57.716316521611006,0.004559469874948263
1,57.780040918019,0.0046140457493242795
2,57.83911138154375,0.004668621623700297
3,57.89351432494784,0.004723197498076313
4,57.94323730485173,0.004777773372452329
5,57.98826902674289,0.004832349246828346
6,58.02859934951657,0.004886925121204363
7,58.064219289545306,0.004941500995580379
8,58.095121024274945,0.0049960768699563955
9,58.12129789534568,0.005050652744332413
10,58.14274441123566,0.005105228618708429
11,58.15945624942642,0.005159804493084445
12,58.17143025808814,0.0052143803674604625
13,58.17866445728484,0.005268956241836479
14,58.181158039697905,0.005323532116212495
15,58.17891137086838,0.005378107990588512
16,58.171925988957504,0.005432683864964529
17,58.1602046040256,0.005487259739340545
18,58.143751096830506,0.005541835613716561
19,58.12257051714528,0.005596411488092578
20,58.09666908159719,0.005650987362468595
21,58.06605417102858,0.005705563236844611
22,58.03073432738156,0.005760139111220627
23,57.99071925010833,0.005814714985596645
24,57.946019792109034,0.005869290859972661
25,57.896647955200116,0.005923866734348677
26,57.842616885114815,0.005978442608724694
27,57.78394086603996,0.006033018483100711
28,57.72063531469125,0.006087594357476727
29,57.65271677393102,0.006142170231852744
30,57.58020290593191,0.0061967461062287605
31,57.50311248489066,0.006251321980604777
32,57.421465389295946,0.006305897854980794
33,57.33528259375507,0.00636047372935681
34,57.24458616038377,0.006415049603732827
35,57.14939922976451,0.006469625478108844
36,57.04974601147824,0.006524201352484859
37,56.94565177421502,0.0065787772268608765
38,56.83714283546928,0.006633353101236894
39,56.72424655082544,0.006687928975612909
40,56.60699130284017,0.006742504849988926
41,56.4854064895275,0.006797080724364943
42,56.359522512453246,0.006851656598740959
43,56.22937076444564,0.006906232473116976
44,56.09498361692913,0.0069608083474929925
45,55.9563944068881,0.007015384221869009
46,55.81363742346845,0.007069960096245026
47,55.666747894224144,0.007124535970621042
48,55.51576197101641,0.007179111844997059
49,55.360716715573794,0.007233687719373076
50,55.201650084720754,0.007288263593749092
51,55.03860091528327,0.007342839468125108
52,54.87160890867962,0.007397415342501126
53,54.70071461520513,0.007451991216877141
54,54.52595941801944,0.007506567091253158
55,54.34738551684478,0.0075611429656291754
56,54.16503591138487,0.007615718840005191
57,53.97895438447304,0.007670294714381208
58,53.78918548495875,0.007724870588757224
59,53.59577451034223,0.007779446463133241
60,53.39876748916615,0.007834022337509258
61,53.19821116317435,0.007888598211885273
62,52.99415296924687,0.00794317408626129
63,52.786641021121135,0.007997749960637308
64,52.57572409090918,0.008052325835013325
65,52.36145159042071,0.00810690170938934
66,52.14387355230187,0.008161477583765358
67,51.923040610999784,0.008216053458141373
68,51.69900398356303,0.00827062933251739
69,51.47181545028813,0.008325205206893407
70,51.241527335221846,0.008379781081269425
71,51.00819248653012,0.00843435695564544
72,50.771864256743285,0.008488932830021455
73,50.532596482888245,0.008543508704397473
74,50.290443466517374,0.00859808457877349
75,50.045459953645015,0.008652660453149507
76,49.79770111460111,0.008707236327525524
77,49.54722252381312,0.00876181220190154
78,49.29408013952539,0.008816388076277555
79,49.03833028346723,0.008870963950653572
80,48.78002962047934,0.00892553982502959
81,48.5192351381087,0.008980115699405607
82,48.25600412618244,0.009034691573781622
83,47.99039415637037,0.00908926744815764
84,47.72246306174663,0.009143843322533655
85,47.452268916359984,0.009198419196909672
86,47.179870014822995,0.009252995071285689
87,46.90532485192996,0.009307570945661706
88,46.628692102313074,0.009362146820037722
89,46.350030600146795,0.009416722694413737
90,46.06939931890989,0.009471298568789754
91,45.786857351214834,0.009525874443165772
92,45.502463888713756,0.009580450317541789
93,45.21627820209032,0.009635026191917806
94,44.928359621146846,0.009689602066293821
95,44.638767514995784,0.009744177940669837
96,44.34756127236423,0.009798753815045854
97,44.05480028202065,0.009853329689421871
98,43.760543913332526,0.009907905563797888
99,43.464851496963135,0.009962481438173904
100,43.16778230571634,0.010017057312549921
101,42.869395535537706,0.010071633186925937
102,42.569750286679444,0.010126209061301954
103,42.26890554503828,0.010180784935677971
104,41.966920163672995,0.010235360810053988
105,41.66385284451024,0.010289936684430004
106,41.359762120245286,0.010344512558806019
107,41.05470633644607,0.010399088433182036
108,40.74874363386689,0.010453664307558053
109,40.44193193097909,0.01050824018193407
110,40.134328906725656,0.010562816056310088
111,39.82599198350633,0.010617391930686103
112,39.516978310399566,0.010671967805062119
113,39.20734474662791,0.010726543679438136
114,38.89714784527275,0.010781119553814153
115,38.58644383724428,0.01083569542819017
116,38.27528861551255,0.010890271302566186
117,37.96373771960508,0.010944847176942203
118,37.651846320376464,0.010999423051318218
119,37.33966920505485,0.011053998925694235
120,37.02726076257061,0.011108574800070253
121,36.714674969171575,0.01116315067444627
122,36.401965374329585,0.011217726548822285
123,36.08918508694265,0.011272302423198302
124,35.776386761836896,0.011326878297574318
125,35.46362258657196,0.011381454171950335
126,35.150944268554014,0.011436030046326352
127,34.838403022459524,0.01149060592070237
128,34.52604955797317,0.011545181795078385
129,34.213934067843056,0.0115997576694544
130,33.90210621625624,0.011654333543830418
131,33.59061512753692,0.011708909418206435
132,33.2795093751701,0.011763485292582452
133,32.96883697115273,0.011818061166958467
134,32.658645355674665,0.011872637041334485
135,32.34898138713112,0.0119272129157105
136,32.039891332468095,0.011981788790086517
137,31.73142085786289,0.012036364664462534
138,31.423615019740076,0.012090940538838552
139,31.116518256124685,0.012145516413214567
140,30.810174378332967,0.012200092287590584
141,30.504626563002006,0.0122546681619666
142,30.199917344457635,0.012309244036342617
143,29.896088607422147,0.012363819910718634
144,29.59318158006082,0.01241839578509465
145,29.291236827367733,0.012472971659470667
146,28.990294244890382,0.012527547533846684
147,28.690393052792597,0.0125821234082227
148,28.391571790255043,0.012636699282598716
149,28.093868310212645,0.012691275156974734
150,27.79731977442757,0.01274585103135075
151,27.501962648896782,0.012800426905726766
152,27.207832699592846,0.012855002780102784
153,26.914964988536166,0.012909578654478799
154,26.62339387019701,0.012964154528854816
155,26.333152988225667,0.013018730403230833
156,26.044275272508337,0.013073306277606849
157,25.75679293654672,0.013127882151982866
158,25.47073747515895,0.013182458026358881
159,25.18613966249927,0.013237033900734899
160,24.90302955039375,0.013291609775110916
161,24.621436466989543,0.013346185649486931
162,24.341389015714018,0.013400761523862948
163,24.062915074541664,0.013455337398238966
164,23.786041795564493,0.013509913272614981
165,23.510795604863485,0.013564489146990998
166,23.23720220267686,0.013619065021367015
167,22.965286563862154,0.013673640895743031
168,22.695072938647815,0.013728216770119048
169,22.426584853671034,0.013782792644495065
170,22.159845113297283,0.01383736851887108
171,21.894875801217985,0.013891944393247098
172,21.63169828232183,0.013946520267623115
173,21.370333204835497,0.01400109614199913
174,21.110800502729607,0.014055672016375148
175,20.853119398385264,0.014110247890751163
176,20.597308405516458,0.01416482376512718
177,20.34338533234433,0.014219399639503198
178,20.091367285017736,0.014273975513879213
179,19.84127067127601,0.01432855138825523
180,19.593111204348666,0.014383127262631247
181,19.346903907087295,0.014437703137007263
182,19.10266311632447,0.01449227901138328
183,18.860402487454973,0.014546854885759297
184,18.620134999233645,0.014601430760135313
185,18.381872958785205,0.01465600663451133
186,18.145628006820736,0.014710582508887347
187,17.911411123055203,0.014765158383263362
188,17.679232631821193,0.01481973425763938
189,17.44910220787325,0.014874310132015397
190,17.221028882377524,0.014928886006391412
191,16.995021049081185,0.01498346188076743
192,16.771086470656464,0.015038037755143445
193,16.54923228521361,0.015092613629519462
194,16.329465012977412,0.01514718950389548
195,16.111790563121772,0.015201765378271495
196,15.896214240756896,0.015256341252647512
197,15.682740754063387,0.015310917127023529
198,15.471374221568194,0.015365493001399545
199,15.262118179556273,0.015420068875775562
200,15.054975589613115,0.015474644750151579
201,14.849948846292085,0.015529220624527594
202,14.647039784901517,0.015583796498903612
203,14.446249689405816,0.015638372373279627
204,14.247579300435223,0.015692948247655644
205,14.051028823398843,0.01574752412203166
206,13.85659793669533,0.01580209999640768
207,13.664285800016119,0.015856675870783696
208,13.47409106273569,0.015911251745159713
209,13.286011872383392,0.01596582761953573
210,13.100045883191891,0.016020403493911744
211,12.916190264716539,0.01607497936828776
212,12.734441710520974,0.016129555242663775
213,12.554796446923126,0.016184131117039792
214,12.377250241797132,0.01623870699141581
215,12.201798413425644,0.016293282865791826
216,12.0284358393976,0.016347858740167844
217,11.857156965546595,0.01640243461454386
218,11.68795581492475,0.016457010488919878
219,11.520825996807291,0.016511586363295895
220,11.355760715722994,0.016566162237671912
221,11.192752780505788,0.016620738112047926
222,11.031794613362633,0.016675313986423943
223,10.872878258953348,0.01672988986079996
224,10.715995393477556,0.016784465735175974
225,10.561137333764275,0.01683904160955199
226,10.408295046359918,0.01689361748392801
227,10.25745915661008,0.016948193358304026
228,10.108619957731028,0.017002769232680043
229,9.961767419866488,0.01705734510705606
230,9.816891199125827,0.017111920981432077
231,9.673980646599285,0.017166496855808094
232,9.533024817346487,0.017221072730184108
233,9.3940124793542,0.017275648604560125
234,9.256932122459615,0.017330224478936142
235,9.121771967235212,0.017384800353312156
236,8.988519973831723,0.017439376227688173
237,8.857163850775608,0.01749395210206419
238,8.727691063717277,0.017548527976440208
239,8.60008884412699,0.017603103850816225
240,8.474344197934865,0.017657679725192242
241,8.350443914111786,0.01771225559956826
242,8.22837457318808,0.017766831473944276
243,8.108122555706872,0.017821407348320294
244,7.989674050609068,0.017875983222696307
245,7.873015063547084,0.017930559097072325
246,7.758131425124596,0.017985134971448342
247,7.645008799059365,0.018039710845824355
248,7.5336326902666455,0.018094286720200373
249,7.423988452860601,0.01814886259457639
250,7.316061298071187,0.018203438468952407
251,7.2098363020741125,0.018258014343328424
252,7.105298413731668,0.01831259021770444
253,7.002432462242078,0.01836716609208046
254,6.901223164695339,0.018421741966456476
255,6.801655133533469,0.01847631784083249
256,6.703712883913174,0.018530893715208507
257,6.607380840969132,0.018585469589584524
258,6.5126433469760405,0.018640045463960538
259,6.419484668407753,0.018694621338336555
260,6.32788900289187,0.018749197212712572
261,6.237840486058256,0.01880377308708859
262,6.149323198280086,0.018858348961464606
263,6.062321171305885,0.018912924835840624
264,5.976818394781476,0.01896750071021664
265,5.892798822660497,0.019022076584592658
266,5.8102463795024075,0.01907665245896867
267,5.729144966656877,0.01913122833334469
268,5.649478468333724,0.019185804207720706
269,5.571230757557328,0.01924038008209672
270,5.494385702004823,0.019294955956472737
271,5.418927169727344,0.019349531830848754
272,5.344839034753575,0.01940410770522477
273,5.272105182575037,0.01945868357960079
274,5.200709515512697,0.019513259453976806
275,5.130635957964293,0.019567835328352823
276,5.061868461532098,0.01962241120272884
277,4.9943910100308635,0.019676987077104857
278,4.9281876243755605,0.01973156295148087
279,4.86324236734888,0.019786138825856888
280,4.799539348248386,0.019840714700232905
281,4.737062727413175,0.01989529057460892
282,4.675796720630208,0.019949866448984936
283,4.615725603420323,0.020004442323360953
284,4.55683371520414,0.02005901819773697
285,4.499105463347982,0.020113594072112988
286,4.442525327090217,0.020168169946489005
287,4.387077861348256,0.020222745820865022
288,4.332747700406625,0.020277321695241036
289,4.279519561486567,0.020331897569617053
290,4.227378248197713,0.02038647344399307
291,4.176308653872265,0.020441049318369087
292,4.126295764782431,0.020495625192745105
293,4.077324663241702,0.02055020106712112
294,4.029380530590647,0.020604776941497135
295,3.9824486500680853,0.020659352815873153
296,3.936514409568348,0.02071392869024917
297,3.8915633042854996,0.020768504564625187
298,3.847580939245443,0.020823080439001204
299,3.8045530317268375,0.020877656313377218
300,3.762465413571755,0.020932232187753235
301,3.721304033387192,0.020986808062129252
302,3.68105495863841,0.02104138393650527
303,3.641704377635245,0.021095959810881287
304,3.6032386014125177,0.021150535685257304
305,3.565644065505705,0.021205111559633318
306,3.5289073316230657,0.021259687434009335
307,3.4930150892155183,0.021314263308385352
308,3.457954156945457,0.02136883918276137
309,3.4237114840558687,0.021423415057137386
310,3.390274151641047,0.021477990931513403
311,3.357629373820291,0.021532566805889417
312,3.3257644988159463,0.021587142680265434
313,3.2946670099372106,0.02164171855464145
314,3.2643245264711624,0.02169629442901747
315,3.234724804482412,0.021750870303393486
316,3.2058557375229473,0.0218054461777695
317,3.17770535725356,0.021860022052145517
318,3.150261833978511,0.021914597926521534
319,3.123513477094862,0.02196917380089755
320,3.097448735458073,0.02202374967527357
321,3.072056197665488,0.022078325549649586
322,3.0473245922592107,0.0221329014240256
323,3.0232427878500547,0.022187477298401617
324,2.9997997931641405,0.022242053172777634
325,2.9769847570138097,0.02229662904715365
326,2.954786968194439,0.022351204921529668
327,2.933195855308896,0.022405780795905685
328,2.9122009865211917,0.0224603566702817
329,2.891792069241105,0.022514932544657716
330,2.871958949741386,0.022569508419033733
331,2.852691612709253,0.02262408429340975
332,2.833980180733847,0.022678660167785768
333,2.8158149137313893,0.02273323604216178
334,2.798186208309674,0.0227878119165378
335,2.781084597073635,0.022842387790913816
336,2.764500747873689,0.022896963665289833
337,2.7484254629985414,0.02295153953966585
338,2.7328496783141536,0.023006115414041867
339,2.7177644623505985,0.02306069128841788
340,2.703161015338466,0.023115267162793898
341,2.6890306681965597,0.023169843037169915
342,2.675364881472525,0.023224418911545933
343,2.6621552442381495,0.02327899478592195
344,2.6493934729409743,0.023333570660297967
345,2.6370714102139257,0.02338814653467398
346,2.6251810236446227,0.023442722409049998
347,2.613714404506027,0.023497298283426015
348,2.602663766450099,0.023551874157802032
349,2.5920214441660816,0.02360645003217805
350,2.5817798920050916,0.023661025906554063
351,2.571931682572605,0.02371560178093008
352,2.5624695052904847,0.023770177655306098
353,2.5533861649301235,0.023824753529682115
354,2.54467458011834,0.023879329404058132
355,2.5363277818175565,0.02393390527843415
356,2.528338911781877,0.023988481152810163
357,2.5207012209905773,0.02404305702718618
358,2.513408068060588,0.024097632901562197
359,2.5064529176394483,0.024152208775938214
360,2.4998293387802826,0.02420678465031423
361,2.4935310033002764,0.02426136052469025
362,2.487551684124116,0.024315936399066262
363,2.481885253613875,0.02437051227344228
364,2.476525681886788,0.024425088147818297
365,2.4714670351223105,0.024479664022194314
366,2.466703473859903,0.02453423989657033
367,2.4622292512889254,0.024588815770946345
368,2.4580387115319677,0.024643391645322362
369,2.4541262879230374,0.02469796751969838
370,2.450486501281873,0.024752543394074396
371,2.4471139581857186,0.024807119268450414
372,2.4440033492398405,0.02486169514282643
373,2.441149447348071,0.024916271017202445
374,2.4385471059845893,0.024970846891578462
375,2.4361912574682054,0.02502542276595448
376,2.4340769112403144,0.025079998640330496
377,2.4321991521477253,0.025134574514706513
378,2.430553138731504,0.02518915038908253
379,2.4291341015229797,0.025243726263458544
380,2.4279373413480134,0.02529830213783456
381,2.4269582276406227,0.02535287801221058
382,2.4261921967670292,0.025407453886586596
383,2.4256347503611604,0.025462029760962613
384,2.42528145367262,0.025516605635338627
385,2.4251279339281475,0.025571181509714644
386,2.4251698787074876,0.02562575738409066
387,2.4254030343346513,0.025680333258466678
388,2.4258232042854595,0.025734909132842695
389,2.4264262476122878,0.025789485007218713
390,2.42720807738686,0.025844060881594726
391,2.4281646591619275,0.025898636755970744
392,2.429292009452689,0.02595321263034676
393,2.4305861942386873,0.026007788504722778
394,2.4320433274870044,0.026062364379098795
395,2.4336595696974466,0.026116940253474812
396,2.435431126470479,0.026171516127850826
397,2.437354247098555,0.026226092002226843
398,2.439425223181544,0.02628066787660286
399,2.441640387266867,0.026335243750978878
400,2.443996111514954,0.026389819625354895
401,2.4464888063906405,0.026444395499730912
402,2.4491149193810062,0.026498971374106926
403,2.4518709337402473,0.026553547248482943
404,2.454753367262051,0.02660812312285896
405,2.457758771079979,0.026662698997234977
406,2.460883728496293,0.026717274871610994
407,2.464124853839676,0.026771850745987008
408,2.467478791352249,0.026826426620363025
409,2.4709422141062416,0.026881002494739042
410,2.474511822950707,0.02693557836911506
411,2.4781843454885792,0.026990154243491077
412,2.4819565350843904,0.027044730117867094
413,2.4858251699029252,0.027099305992243108
414,2.4897870519790635,0.027153881866619125
415,2.493839006319041,0.027208457740995142
416,2.4979778800333343,0.02726303361537116
417,2.502200541501335,0.027317609489747176
418,2.506503879567995,0.027372185364123194
419,2.5108848027725488,0.027426761238499207
420,2.5153402386094315,0.027481337112875225
421,2.51986713282146,0.027535912987251242
422,2.5244624487253717,0.02759048886162726
423,2.5291231665697054,0.027645064736003276
424,2.533846282925087,0.02769964061037929
425,2.5386288101068737,0.027754216484755307
426,2.5434677756301323,0.027808792359131324
427,2.5483602216969223,0.02786336823350734
428,2.553303204715748,0.02791794410788336
429,2.558293794853151,0.027972519982259376
430,2.563329075617258,0.02802709585663539
431,2.5684061434731884,0.028081671731011407
432,2.573522107490116,0.028136247605387424
433,2.57867408901985,0.02819082347976344
434,2.5838592214066787,0.028245399354139458
435,2.5890746497282815,0.028299975228515475
436,2.594317530567462,0.02835455110289149
437,2.5995850318144287,0.028409126977267506
438,2.60487433249934,0.028463702851643524
439,2.6101826226548255,0.02851827872601954
440,2.615507103208134,0.028572854600395558
441,2.620844985902612,0.02862743047477157
442,2.6261934932481057,0.02868200634914759
443,2.631549858499964,0.028736582223523606
444,2.6369113256662122,0.028791158097899623
445,2.6422751495425025,0.02884573397227564
446,2.6476385957744295,0.028900309846651658
447,2.6529989409467625,0.02895488572102767
448,2.658353472699133,0.02900946159540369
449,2.6636994898677133,0.029064037469779706
450,2.669034302652424,0.029118613344155723
451,2.674355232809134,0.02917318921853174
452,2.679659613866379,0.029227765092907757
453,2.68494479136604,0.02928234096728377
454,2.6902081231274866,0.029336916841659788
455,2.6954469795345917,0.029391492716035805
456,2.700658743845091,0.029446068590411822
457,2.705840812521696,0.02950064446478784
458,2.7109905955843865,0.029555220339163853
459,2.716105516983287,0.02960979621353987
460,2.7211830149915195,0.029664372087915888
461,2.7262205426174244,0.029718947962291905
462,2.731215568035529,0.029773523836667922
463,2.7361655750356286,0.02982809971104394
464,2.741068063489344,0.029882675585419953
465,2.745920549833505,0.02993725145979597
466,2.7507205675697146,0.029991827334171987
467,2.7554656677794367,0.030046403208548005
468,2.7601534196539146,0.030100979082924022
469,2.7647814110382845,0.03015555495730004
470,2.7693472489891877,0.030210130831676053
471,2.7738485603451974,0.03026470670605207
472,2.778282992309386,0.030319282580428087
473,2.7826482130433217,0.030373858454804104
474,2.7869419122718404,0.03042843432918012
475,2.7911618018978497,0.03048301020355614
476,2.7953056166264956,0.030537586077932152
477,2.7993711145979985,0.03059216195230817
478,2.803356078028415,0.030646737826684187
479,2.807258313857689,0.030701313701060204
480,2.8110756544042226,0.03075588957543622
481,2.8148059580253078,0.030810465449812235
482,2.818447109782692,0.030865041324188252
483,2.821997022112603,0.03091961719856427
484,2.8254536354994992,0.030974193072940286
485,2.828814919152874,0.031028768947316304
486,2.832078871686403,0.03108334482169232
487,2.835243521798756,0.031137920696068334
488,2.838306928955365,0.03119249657044435
489,2.8412671840704684,0.03124707244482037
490,2.8441224101887705,0.031301648319196386
491,2.846870763166001,0.0313562241935724
492,2.849510432347729,0.03141080006794842
493,2.8520396412457574,0.03146537594232443
494,2.8544566482114355,0.03151995181670045
495,2.8567597471052233,0.031574527691076465
496,2.858947267961882,0.03162910356545248
497,2.8610175776506375,0.0316836794398285
498,2.862969080529656,0.031738255314204517
499,2.8648002190942563,0.031792831188580534
500,2.8665094746182067,0.03184740706295655
501,2.868095367787484,0.03190198293733257
502,2.8695564593259344,0.031956558811708585
503,2.870891350612206,0.0320111346860846
504,2.8720986842873906,0.03206571056046062
505,2.8731771448527876,0.03212028643483664
506,2.874125459257251,0.032174862309212654
507,2.874942397473522,0.03222943818358867
508,2.8756267730630753,0.03228401405796469
509,2.8761774437288614,0.032338589932340706
510,2.8765933118555034,0.032393165806716716
511,2.876873325036406,0.03244774168109273
512,2.8770164765872637,0.03250231755546875
513,2.8770218060455237,0.03255689342984477
514,2.8768883996553085,0.032611469304220785
515,2.876615390837335,0.032666045178596795
516,2.876201960643406,0.03272062105297281
517,2.8756473381950247,0.03277519692734883
518,2.8749508011057126,0.032829772801724846
519,2.8741116758866396,0.032884348676100864
520,2.873129338335149,0.03293892455047688
521,2.87200321390584,0.0329935004248529
522,2.87073277806379,0.033048076299228915
523,2.8693175566196176,0.03310265217360493
524,2.8677571260460204,0.03315722804798095
525,2.8660511137754683,0.03321180392235697
526,2.8641991984787727,0.033266379796732984
527,2.862201110324194,0.033320955671109
528,2.860056631216862,0.03337553154548502
529,2.8577655950182086,0.033430107419861035
530,2.8553278877451715,0.03348468329423705
531,2.852743447748983,0.03353925916861307
532,2.850012265873229,0.03359383504298908
533,2.847134385591109,0.0336484109173651
534,2.844109903121581,0.033702986791741114
535,2.840938967524318,0.03375756266611713
536,2.837621780773267,0.03381213854049315
537,2.834158597808681,0.033866714414869166
538,2.830549726567532,0.033921290289245176
539,2.8267955279921346,0.03397586616362119
540,2.8228964160169476,0.03403044203799721
541,2.818852857533427,0.03408501791237323
542,2.814665372332901,0.034139593786749245
543,2.8103345330274143,0.03419416966112526
544,2.805860964948459,0.03424874553550128
545,2.801245346023672,0.034303321409877296
546,2.7964884066313838,0.034357897284253314
547,2.791590929433124,0.03441247315862933
548,2.786553749184049,0.03446704903300535
549,2.781377752521353,0.034521624907381365
550,2.77606387773074,0.03457620078175738
551,2.77061311449098,0.0346307766561334
552,2.7650265035966712,0.03468535253050942
553,2.7593051366593015,0.034739928404885434
554,2.753450155786701,0.03479450427926145
555,2.747462753241029,0.03484908015363746
556,2.7413441710754425,0.03490365602801348
557,2.73509570074957,0.034958231902389496
558,2.72871868272399,0.03501280777676551
559,2.72221450603387,0.03506738365114153
560,2.7155846078419725,0.03512195952551755
561,2.7088304729712207,0.03517653539989356
562,2.701953633417053,0.035231111274269575
563,2.694955667839796,0.03528568714864559
564,2.6878382010372746,0.03534026302302161
565,2.6806029033979453,0.035394838897397626
566,2.673251490334805,0.035449414771773644
567,2.6657857217003267,0.03550399064614966
568,2.6582074011827546,0.03555856652052568
569,2.650518375684018,0.035613142394901695
570,2.642720534679589,0.03566771826927771
571,2.634815809560602,0.03572229414365373
572,2.6268061729585557,0.03577687001802975
573,2.618693638052947,0.035831445892405764
574,2.61048025786216,0.03588602176678178
575,2.602168124518016,0.03594059764115779
576,2.5937593685242692,0.03599517351553381
577,2.5852561579995155,0.036049749389909826
578,2.576660697904815,0.03610432526428584
579,2.567975229256462,0.03615890113866186
580,2.5592020283242976,0.03621347701303788
581,2.5503434058159415,0.036268052887413894
582,2.541401706047382,0.03632262876178991
583,2.5323793061003346,0.03637720463616593
584,2.5232786149667765,0.036431780510541946
585,2.5141020726811134,0.03648635638491796
586,2.504852149440391,0.03654093225929397
587,2.4955313447130023,0.03659550813366999
588,2.486142186336342,0.03665008400804601
589,2.476687229603838,0.036704659882422025
590,2.467169056341841,0.03675923575679804
591,2.4575902739768023,0.03681381163117406
592,2.4479535145932334,0.036868387505550076
593,2.4382614339828845,0.036922963379926094
594,2.4285167106856305,0.03697753925430211
595,2.418722045022516,0.03703211512867813
596,2.4088801581214647,0.037086691003054145
597,2.3989937909360943,0.03714126687743016
598,2.389065703258128,0.03719584275180617
599,2.3790986727238947,0.03725041862618219
600,2.369095493815385,0.03730499450055821
601,2.3590589768563386,0.037359570374934224
602,2.348991947003859,0.03741414624931024
603,2.3388972432360275,0.03746872212368626
604,2.3287777173359983,0.037523297998062276
605,2.3186362328730694,0.03757787387243829
606,2.308475664181189,0.03763244974681431
607,2.2982988953353827,0.03768702562119033
608,2.2881088191266077,0.037741601495566345
609,2.277908336035458,0.037796177369942355
610,2.267700353205244,0.03785075324431837
611,2.257487783414899,0.03790532911869439
612,2.2472735440521694,0.037959904993070406
613,2.23706055608759,0.038014480867446424
614,2.2268517430496737,0.03806905674182244
615,2.2166500300018055,0.03812363261619846
616,2.2064583425212767,0.038178208490574475
617,2.196279605680922,0.03823278436495049
618,2.1861167430338235,0.03828736023932651
619,2.1759726756014945,0.03834193611370253
620,2.165850320866026,0.038396511988078544
621,2.1557525917665976,0.038451087862454554
622,2.145682395700791,0.03850566373683057
623,2.135642633531159,0.03856023961120659
624,2.1256361985974426,0.038614815485582606
625,2.1156659757348515,0.03866939135995862
626,2.105734840298842,0.03872396723433464
627,2.0958456571967785,0.03877854310871066
628,2.086001279926868,0.038833118983086674
629,2.076204549624782,0.03888769485746269
630,2.0664582941183323,0.03894227073183871
631,2.0567653269905954,0.038996846606214726
632,2.0471284466518185,0.039051422480590736
633,2.0375504354205294,0.03910599835496675
634,2.028034058614169,0.03916057422934277
635,2.018582063649574,0.03921515010371879
636,2.0091971791537264,0.039269725978094805
637,1.9998821140850127,0.03932430185247082
638,1.9906395568654014,0.03937887772684684
639,1.9814721745237882,0.039433453601222856
640,1.9723826118508776,0.039488029475598874
641,1.9633734905658535,0.03954260534997489
642,1.9544474084951702,0.03959718122435091
643,1.9456069387637276,0.03965175709872692
644,1.936854628998717,0.039706332973102935
645,1.9281930005464052,0.03976090884747895
646,1.919624547702104,0.03981548472185497
647,1.9111517369536088,0.03987006059623099
648,1.902777006238307,0.039924636470607004
649,1.8945027642142138,0.03997921234498302
650,1.8863313895451712,0.04003378821935904
651,1.8782652302003888,0.040088364093735056
652,1.8703066027685775,0.04014293996811107
653,1.862457791786835,0.04019751584248709
654,1.8547210490844996,0.04025209171686311
655,1.847098593142133,0.04030666759123912
656,1.83959260846582,0.040361243465615135
657,1.8322052449769317,0.04041581933999115
658,1.8249386174175102,0.04047039521436717
659,1.817794804771423,0.040524971088743186
660,1.8107758497014135,0.040579546963119204
661,1.8038837580021698,0.04063412283749522
662,1.7971204980695508,0.04068869871187124
663,1.7904880003860406,0.040743274586247255
664,1.7839881570225595,0.04079785046062327
665,1.7776228211567113,0.04085242633499929
666,1.771393806607531,0.0409070022093753
667,1.7653028873868302,0.04096157808375132
668,1.7593517972671895,0.041016153958127334
669,1.7535422293666467,0.04107072983250335
670,1.7478758357501283,0.04112530570687937
671,1.7423542270476757,0.041179881581255386
672,1.7369789720894555,0.0412344574556314
673,1.7317515975576276,0.04128903333000742
674,1.7266735876550263,0.04134360920438344
675,1.7217463837906875,0.041398185078759454
676,1.7169713842822156,0.04145276095313547
677,1.7123499440749657,0.04150733682751148
678,1.7078833744780053,0.0415619127018875
679,1.7035729429168665,0.041616488576263516
680,1.6994198727030023,0.04167106445063953
681,1.695425342819933,0.04172564032501555
682,1.6915904877260062,0.04178021619939157
683,1.6879163971737299,0.041834792073767585
684,1.6844041160455905,0.0418893679481436
685,1.6810546442062848,0.04194394382251962
686,1.6778689363712893,0.041998519696895636
687,1.6748479019916602,0.042053095571271654
688,1.671992405154985,0.04210767144564767
689,1.6693032645023556,0.04216224732002368
690,1.666781253161275,0.0422168231943997
691,1.6644270986943652,0.042271399068775715
692,1.6622414830637562,0.04232597494315173
693,1.6602250426110148,0.04238055081752775
694,1.658378368052489,0.04243512669190377
695,1.6567020044899197,0.042489702566279784
696,1.6551964514361628,0.0425442784406558
697,1.6538621628558714,0.04259885431503182
698,1.6526995472209813,0.042653430189407836
699,1.6517089675808192,0.04270800606378385
700,1.650890741646687,0.04276258193815986
701,1.6502451418907023,0.04281715781253588
702,1.6497723956587678,0.0428717336869119
703,1.6494726852974304,0.042926309561287915
704,1.6493461482944756,0.04298088543566393
705,1.6493928774330353,0.04303546131003995
706,1.6496129209590316,0.043090037184415966
707,1.6500062827617255,0.043144613058791983
708,1.650572922567187,0.043199188933168
709,1.6513127561444492,0.04325376480754402
710,1.6522256555241572,0.043308340681920035
711,1.65331144922946,0.04336291655629605
712,1.6545699225189507,0.04341749243067206
713,1.6560008176414087,0.04347206830504808
714,1.657603834102119,0.0435266441794241
715,1.6593786289405432,0.043581220053800114
716,1.6613248170190935,0.04363579592817613
717,1.6634419713227842,0.04369037180255215
718,1.6657296232695062,0.043744947676928166
719,1.6681872630306946,0.04379952355130418
720,1.6708143398621387,0.0438540994256802
721,1.6736102624446865,0.04390867530005622
722,1.676574399234589,0.043963251174432234
723,1.6797060788232516,0.044017827048808245
724,1.683004590306127,0.04407240292318426
725,1.6864691836604875,0.04412697879756028
726,1.6900990701318483,0.044181554671936296
727,1.6938934226287707,0.04423613054631231
728,1.6978513761257763,0.04429070642068833
729,1.7019720280741522,0.04434528229506435
730,1.706254438820346,0.044399858169440365
731,1.710697632031729,0.04445443404381638
732,1.7153005951294509,0.0445090099181924
733,1.7200622797281282,0.044563585792568416
734,1.7249816020821247,0.04461816166694443
735,1.7300574435381433,0.044672737541320444
736,1.7352886509938912,0.04472731341569646
737,1.740674037362553,0.04478188929007248
738,1.7462123820428175,0.044836465164448495
739,1.7519024313942042,0.04489104103882451
740,1.7577428992174406,0.04494561691320053
741,1.763732467239622,0.04500019278757655
742,1.7698697856039194,0.045054768661952564
743,1.776153473363582,0.04510934453632858
744,1.7825821189799738,0.0451639204107046
745,1.7891542808244165,0.045218496285080616
746,1.7958684876835713,0.045273072159456626
747,1.8027232392681452,0.04532764803383264
748,1.809717006724644,0.04538222390820866
749,1.8168482331499725,0.04543679978258468
750,1.8241153341086167,0.045491375656960695
751,1.8315166981521829,0.04554595153133671
752,1.8390506873410697,0.04560052740571273
753,1.8467156377680236,0.045655103280088746
754,1.8545098600833823,0.045709679154464763
755,1.862431640021756,0.04576425502884078
756,1.8704792389299323,0.0458188309032168
757,1.8786508942957996,0.04587340677759281
758,1.8869448202780625,0.045927982651968825
759,1.8953592082365394,0.04598255852634484
760,1.9038922272628356,0.04603713440072086
761,1.912542024711205,0.04609171027509688
762,1.9213067267293589,0.046146286149472894
763,1.9301844387890759,0.04620086202384891
764,1.939173246216379,0.04625543789822493
765,1.9482712147211059,0.046310013772600946
766,1.957476390925696,0.04636458964697696
767,1.9667868028930047,0.04641916552135298
768,1.976200460652944,0.04647374139572899
769,1.9857153567278303,0.04652831727010501
770,1.9953294666562111,0.046582893144481025
771,2.0050407495150524,0.04663746901885704
772,2.0148471484400834,0.04669204489323306
773,2.024746591144192,0.046746620767609076
774,2.0347369904336596,0.04680119664198509
775,2.0448162447221496,0.04685577251636111
776,2.054982238542249,0.04691034839073713
777,2.0652328430544693,0.046964924265113145
778,2.075565916553534,0.04701950013948916
779,2.0859793049718767,0.04707407601386518
780,2.0964708423801373,0.04712865188824119
781,2.1070383514846465,0.04718322776261721
782,2.117679644121672,0.047237803636993224
783,2.128392521748407,0.04729237951136924
784,2.1391747759305386,0.04734695538574526
785,2.1500241888263045,0.047401531260121275
786,2.1609385336669544,0.04745610713449729
787,2.171915575233523,0.04751068300887331
788,2.1829530703297952,0.04756525888324933
789,2.194048768251436,0.047619834757625344
790,2.2052004112511483,0.04767441063200136
791,2.216405734999822,0.04772898650637737
792,2.2276624690435987,0.04778356238075339
793,2.238968337256778,0.047838138255129406
794,2.250321058290509,0.04789271412950542
795,2.2617183460172186,0.04794729000388144
796,2.2731579099707195,0.04800186587825746
797,2.2846374557819504,0.048056441752633475
798,2.2961546856103148,0.04811101762700949
799,2.3077072985705755,0.04816559350138551
800,2.319292991155258,0.048220169375761526
801,2.3309094576525826,0.048274745250137543
802,2.3425543905598336,0.04832932112451356
803,2.3542254809921954,0.04838389699888957
804,2.365920419087042,0.04843847287326559
805,2.3776368944036093,0.048493048747641605
806,2.3893725963181374,0.04854762462201762
807,2.401125214414376,0.04860220049639364
808,2.412892438869571,0.04865677637076966
809,2.424671960835809,0.048711352245145674
810,2.4364614728168323,0.04876592811952169
811,2.448258669040287,0.04882050399389771
812,2.4600612458254347,0.048875079868273726
813,2.4718669019463335,0.04892965574264974
814,2.4836733389905468,0.04898423161702575
815,2.49547826171335,0.04903880749140177
816,2.5072793783875444,0.04909338336577779
817,2.519074401148821,0.049147959240153805
818,2.5308610463367907,0.04920253511452982
819,2.5426370348316705,0.04925711098890584
820,2.5544000923867003,0.049311686863281856
821,2.566147949956313,0.04936626273765787
822,2.577878344020115,0.04942083861203389
823,2.5895890169027407,0.04947541448640991
824,2.6012777170896095,0.049529990360785925
825,2.612942199538692,0.049584566235161935
826,2.624580225988259,0.04963914210953795
827,2.6361895652607723,0.04969371798391397
828,2.647767993562904,0.04974829385828999
829,2.6593132947818043,0.049802869732666004
830,2.670823260777641,0.04985744560704202
831,2.6822956916725254,0.04991202148141804
832,2.693728396135831,0.049966597355794055
833,2.7051191916660784,0.05002117323017007
834,2.716465904869338,0.05007574910454609
835,2.727766371734334,0.05013032497892211
836,2.7390184379042557,0.050184900853298124
837,2.7502199589453804,0.050239476727674134
838,2.7613688006126154,0.05029405260205015
839,2.7724628391119426,0.05034862847642617
840,2.7834999613600058,0.050403204350802186
841,2.794478065240723,0.0504577802251782
842,2.8053950598592077,0.05051235609955422
843,2.816248865792902,0.05056693197393024
844,2.827037415340139,0.050621507848306255
845,2.837758652766135,0.05067608372268227
846,2.848410534546526,0.05073065959705829
847,2.8589910296085317,0.050785235471434306
848,2.869498119569808,0.050839811345810317
849,2.87992979897509,0.050894387220186334
850,2.890284075530695,0.05094896309456235
851,2.9005589703369794,0.05100353896893837
852,2.9107525181187963,0.051058114843314385
853,2.9208627674540755,0.0511126907176904
854,2.9308877810005614,0.05116726659206642
855,2.9408256357208256,0.05122184246644244
856,2.950674423105574,0.051276418340818454
857,2.9604322493954065,0.05133099421519447
858,2.9700972358009987,0.05138557008957049
859,2.9796675187218558,0.051440145963946506
860,2.9891412499636676,0.051494721838322516
861,2.9985165969543597,0.05154929771269853
862,3.007791742958861,0.05160387358707455
863,3.01696488729269,0.05165844946145057
864,3.0260342455344316,0.051713025335826585
865,3.034998049737099,0.0517676012102026
866,3.0438545486385125,0.05182217708457862
867,3.0526020078706866,0.051876752958954636
868,3.0612387101683294,0.05193132883333065
869,3.0697629555764623,0.05198590470770667
870,3.078173061657225,0.05204048058208269
871,3.086467363695911,0.0520950564564587
872,3.09464421490626,0.052149632330834715
873,3.1027019866350676,0.05220420820521073
874,3.110639068566116,0.05225878407958675
875,3.1184538689234835,0.05231335995396277
876,3.126144814674266,0.052367935828338784
877,3.1337103517306915,0.0524225117027148
878,3.141148945151707,0.05247708757709082
879,3.1484590793440157,0.052531663451466835
880,3.1556392582626036,0.05258623932584285
881,3.162688005610752,0.05264081520021887
882,3.1696038650395457,0.05269539107459488
883,3.1763854003469074,0.0527499669489709
884,3.1830311956761177,0.052804542823346914
885,3.1895398557138495,0.05285911869772293
886,3.1959100058877135,0.05291369457209895
887,3.202140292563276,0.052968270446474966
888,3.208229383240572,0.05302284632085098
889,3.214175966750074,0.053077422195227
890,3.2199787534481175,0.05313199806960302
891,3.225636475411717,0.053186573943979035
892,3.231147886632816,0.05324114981835505
893,3.2365117632118663,0.05329572569273107
894,3.2417269035507545,0.05335030156710708
895,3.2467921285450174,0.053404877441483097
896,3.2517062817752924,0.053459453315859114
897,3.2564682296980014,0.05351402919023513
898,3.2610768618351638,0.05356860506461115
899,3.2655310909633277,0.053623180938987165
900,3.269829853301548,0.05367775681336318
901,3.2739721086983558,0.0537323326877392
902,3.2779568408176494,0.05378690856211522
903,3.2817830573234583,0.053841484436491234
904,3.285449790063489,0.05389606031086725
905,3.2889560952514088,0.05395063618524326
906,3.292301053647743,0.05400521205961928
907,3.295483770739381,0.054059787933995296
908,3.2985033769175414,0.05411436380837131
909,3.301359027654131,0.05416893968274733
910,3.3040499036764492,0.05422351555712335
911,3.306575211140078,0.054278091431499365
912,3.3089341817999274,0.05433266730587538
913,3.3111260731793095,0.0543872431802514
914,3.313150168736935,0.054441819054627416
915,3.3150057780317512,0.05449639492900343
916,3.316692236885522,0.054550970803379444
917,3.318208907543015,0.05460554667775546
918,3.31955517882971,0.05466012255213148
919,3.32073046630692,0.054714698426507495
920,3.321734212424198,0.05476927430088351
921,3.322565886668937,0.05482385017525953
922,3.323224985713007,0.05487842604963555
923,3.323711033556368,0.054933001924011564
924,3.3240235816675066,0.05498757779838758
925,3.3241622091205483,0.0550421536727636
926,3.324126522728995,0.055096729547139615
927,3.323916157175898,0.05515130542151563
928,3.3235307751403806,0.05520588129589164
929,3.3229700674203553,0.05526045717026766
930,3.322233753051357,0.05531503304464368
931,3.321321579421306,0.055369608919019694
932,3.3202333223811213,0.05542418479339571
933,3.318968786351027,0.05547876066777173
934,3.31752780442244,0.055533336542147746
935,3.315910238455314,0.05558791241652376
936,3.314115979170781,0.05564248829089978
937,3.3121449462390093,0.0556970641652758
938,3.3099970883621213,0.055751640039651815
939,3.3076723833520263,0.055806215914027825
940,3.305170838203094,0.05586079178840384
941,3.302492489159491,0.05591536766277986
942,3.299637401777092,0.055969943537155877
943,3.29660567097981,0.056024519411531894
944,3.2933974211102437,0.05607909528590791
945,3.2900128059745297,0.05613367116028393
946,3.2864520088812386,0.056188247034659945
947,3.282715242674235,0.05624282290903596
948,3.278802749759375,0.05629739878341198
949,3.274714802124914,0.056351974657788
950,3.2704517013555128,0.056406550532164014
951,3.2660137786397536,0.056461126406540024
952,3.2614013947710214,0.05651570228091604
953,3.256614940141674,0.05657027815529206
954,3.251654834730381,0.056624854029668076
955,3.2465215280825275,0.05667942990404409
956,3.2412154992835958,0.05673400577842011
957,3.2357372569254252,0.05678858165279613
958,3.2300873390652427,0.056843157527172145
959,3.224266313177399,0.05689773340154816
960,3.2182747760976986,0.05695230927592418
961,3.2121133539602607,0.057006885150300196
962,3.2057827021268195,0.057061461024676206
963,3.1992835051083843,0.057116036899052224
964,3.192616476479203,0.05717061277342824
965,3.1857823587829444,0.05722518864780426
966,3.1787819234310404,0.057279764522180275
967,3.1716159705931224,0.05733434039655629
968,3.1642853290795108,0.05738891627093231
969,3.156790856215682,0.05744349214530833
970,3.149133437708681,0.057498068019684344
971,3.1413139875054275,0.05755264389406036
972,3.1333334476428862,0.05760721976843638
973,3.12519278809005,0.05766179564281239
974,3.1168930065817184,0.057716371517188406
975,3.1084351284440417,0.05777094739156442
976,3.0998202064118203,0.05782552326594044
977,3.091049320437507,0.05788009914031646
978,3.0821235774919518,0.057934675014692474
979,3.073044111356842,0.05798925088906849
980,3.0638120824088633,0.05804382676344451
981,3.0544286773955625,0.058098402637820526
982,3.0448951092029386,0.05815297851219654
983,3.035212616614767,0.05820755438657256
984,3.025382464063674,0.05826213026094858
985,3.015405941374,0.05831670613532459
986,3.005284363496453,0.058371282009700605
987,2.995019070234619,0.05842585788407662
988,2.984611425963343,0.05848043375845264
989,2.9740628193390397,0.058535009632828656
990,2.963374663001979,0.058589585507204674
991,2.9525483932706,0.05864416138158069
992,2.9415854698279196,0.05869873725595671
993,2.930487375400091,0.058753313130332725
994,2.919255615427203,0.05880788900470874
995,2.9078917177263595,0.05886246487908476
996,2.896397232147168,0.05891704075346077
997,2.8847737302196754,0.05897161662783679
998,2.87302280479489,0.059026192502212804
999,2.8611460696779396,0.05908076837658882


==> visu/tikz_csvs_hist_two_dim/hist_KS/hist.csv <==
,id,experiment_id,error_l2
0,0,00005,0.04053012654185295
1,1,00015,0.03193225711584091
2,2,00025,0.027409305796027184
3,3,00035,0.0369635634124279
4,4,00045,0.05046790838241577
5,5,00055,0.054398585110902786
6,6,00065,0.049185797572135925
7,7,00075,0.06885050237178802
8,8,00085,0.05798608809709549
9,9,00095,0.04125716909766197
10,10,00105,0.03527657687664032
11,11,00115,0.024800065904855728
12,12,00125,0.0662330612540245
13,13,00135,0.02042234130203724
14,14,00145,0.020516017451882362
15,15,00155,0.030701013281941414
16,16,00165,0.04073653370141983
17,17,00175,0.040321629494428635
18,18,00185,0.04082648828625679
19,19,00195,0.06151806563138962
20,20,00205,0.027918558567762375
21,21,00215,0.03270935267210007
22,22,00220,0.03149180859327316
23,23,00000,0.039022836834192276
24,24,00010,0.024397902190685272
25,25,00020,0.049403004348278046
26,26,00030,0.048101212829351425
27,27,00040,0.034841299057006836
28,28,00050,0.03409351035952568
29,29,00060,0.03498542308807373
30,30,00070,0.08608595281839371
31,31,00080,0.047090157866477966
32,32,00090,0.027369273826479912
33,33,00100,0.026236770674586296
34,34,00110,0.26860323548316956
35,35,00120,0.13930583000183105
36,36,00130,0.03449157625436783
37,37,00140,0.018550392240285873
38,38,00150,0.07829040288925171
39,39,00160,0.04313620552420616
40,40,00170,0.02610219269990921
41,41,00180,0.046200960874557495
42,42,00190,0.0329907163977623
43,43,00200,0.042687926441431046
44,44,00210,0.030739210546016693
45,45,00245,0.19652879238128662
46,46,00225,0.027216341346502304
47,47,00235,0.03440161049365997
48,48,00240,0.06910151988267899
49,49,00230,0.02834348939359188


==> visu/tikz_csvs_hist_two_dim/hist_KS/kde.csv <==
,error_l2,error_l2_x_grid
0,11.154164376989945,0.018550392240285873
1,11.25373228958285,0.018800695386675146
2,11.352731134331288,0.01905099853306442
3,11.451132051314644,0.01930130167945369
4,11.548906218636722,0.019551604825842964
5,11.646024867768396,0.01980190797223224
6,11.742459298946837,0.020052211118621512
7,11.838180896619212,0.020302514265010785
8,11.933161144918698,0.020552817411400057
9,12.027371643160443,0.02080312055778933
10,12.120784121345093,0.021053423704178603
11,12.213370455657527,0.021303726850567875
12,12.305102683948167,0.021554029996957148
13,12.395953021184306,0.02180433314334642
14,12.485893874858993,0.022054636289735696
15,12.57489786034466,0.02230493943612497
16,12.662937816179037,0.02255524258251424
17,12.749986819270664,0.022805545728903514
18,12.836018200011402,0.023055848875292786
19,12.921005557283422,0.02330615202168206
20,13.004922773348165,0.02355645516807133
21,13.0877440286048,0.023806758314460604
22,13.169443816205803,0.024057061460849877
23,13.249996956517483,0.024307364607239153
24,13.329378611413125,0.024557667753628422
25,13.40756429838684,0.024807970900017698
26,13.48452990447606,0.02505827404640697
27,13.560251699981082,0.025308577192796243
28,13.634706351969815,0.025558880339185516
29,13.70787093755648,0.025809183485574788
30,13.779722956942873,0.02605948663196406
31,13.850240346211114,0.026309789778353333
32,13.919401489857165,0.02656009292474261
33,13.987185233054209,0.02681039607113188
34,14.053570893635818,0.027060699217521154
35,14.118538273788388,0.027311002363910427
36,14.182067671443207,0.0275613055102997
37,14.244139891358389,0.027811608656688972
38,14.304736255881306,0.028061911803078245
39,14.363838615382457,0.02831221494946752
40,14.421429358352043,0.02856251809585679
41,14.47749142115065,0.028812821242246066
42,14.532008297406072,0.029063124388635335
43,14.584964047048254,0.02931342753502461
44,14.636343304975014,0.029563730681413884
45,14.686131289341287,0.029814033827803156
46,14.734313809465217,0.03006433697419243
47,14.780877273344505,0.0303146401205817
48,14.825808694777114,0.030564943266970974
49,14.869095700080512,0.030815246413360246
50,14.910726534404157,0.031065549559749522
51,14.950690067630378,0.03131585270613879
52,14.988975799858952,0.03156615585252807
53,15.025573866471431,0.031816458998917344
54,15.060475042771257,0.03206676214530661
55,15.0936707481965,0.03231706529169588
56,15.125153050102163,0.03256736843808516
57,15.154914667109605,0.032817671584474434
58,15.18294897202086,0.0330679747308637
59,15.20924999429629,0.03331827787725298
60,15.233812422094157,0.03356858102364225
61,15.25663160387127,0.033818884170031524
62,15.277703549544277,0.03406918731642079
63,15.297024931211556,0.03431949046281007
64,15.314593083436014,0.034569793609199345
65,15.330406003089621,0.034820096755588614
66,15.344462348760914,0.03507039990197788
67,15.356761439726961,0.03532070304836716
68,15.367303254491919,0.035571006194756435
69,15.376088428894462,0.035821309341145705
70,15.383118253787071,0.03607161248753498
71,15.38839467229019,0.03632191563392426
72,15.391920276624958,0.036572218780313526
73,15.393698304528623,0.036822521926702795
74,15.393732635256637,0.03707282507309207
75,15.392027785176609,0.03732312821948135
76,15.388588902958901,0.037573431365870616
77,15.383421764369446,0.037823734512259885
78,15.376532766670723,0.03807403765864917
79,15.367928922636791,0.03832434080503844
80,15.357617854189149,0.038574643951427706
81,15.345607785660132,0.03882494709781698
82,15.331907536690984,0.03907525024420626
83,15.316526514772146,0.03932555339059553
84,15.299474707433474,0.039575856536984796
85,15.280762674092513,0.03982615968337407
86,15.260401537569052,0.04007646282976335
87,15.238402975274765,0.04032676597615262
88,15.214779210086617,0.040577069122541894
89,15.189543000913309,0.04082737226893117
90,15.162707632964098,0.04107767541532044
91,15.134286907729512,0.04132797856170971
92,15.104295132683928,0.041578281708098984
93,15.072747110719858,0.04182858485448826
94,15.039658129324305,0.04207888800087753
95,15.00504394950746,0.0423291911472668
96,14.968920794494405,0.042579494293656074
97,14.931305338190478,0.04282979744004535
98,14.892214693431123,0.04308010058643462
99,14.851666400027348,0.043330403732823895
100,14.80967841261775,0.04358070687921317
101,14.76626908833837,0.04383101002560244
102,14.721457174321792,0.04408131317199171
103,14.675261795036644,0.044331616318380986
104,14.627702439479199,0.04458191946477026
105,14.57879894822839,0.04483222261115953
106,14.528571500375893,0.04508252575754881
107,14.477040600342779,0.04533282890393808
108,14.424227064594467,0.04558313205032735
109,14.37015200826529,0.04583343519671662
110,14.314836831704623,0.0460837383431059
111,14.2583032069558,0.04633404148949517
112,14.20057306417957,0.04658434463588444
113,14.141668578033423,0.04683464778227371
114,14.081612154018359,0.04708495092866299
115,14.020426414804263,0.04733525407505226
116,13.958134186545333,0.04758555722144153
117,13.894758485196608,0.04783586036783081
118,13.830322502842739,0.048086163514220084
119,13.764849594049913,0.048336466660609353
120,13.698363262251789,0.04858676980699862
121,13.630887146180088,0.0488370729533879
122,13.562445006350462,0.049087376099777175
123,13.49306071161395,0.049337679246166444
124,13.422758225784232,0.04958798239255572
125,13.351561594350821,0.04983828553894499
126,13.279494931287916,0.050088588685334265
127,13.2065824059687,0.050338891831723534
128,13.13284823019445,0.05058919497811281
129,13.058316645347745,0.050839498124502086
130,12.983011909678797,0.051089801270891355
131,12.906958285733724,0.05134010441728063
132,12.830180027933263,0.0515904075636699
133,12.752701370310353,0.051840710710059176
134,12.674546514414631,0.052091013856448445
135,12.595739617391569,0.05234131700283772
136,12.516304780244006,0.05259162014922699
137,12.436266036283271,0.05284192329561627
138,12.355647339776864,0.05309222644200554
139,12.274472554799676,0.05334252958839481
140,12.192765444295043,0.05359283273478409
141,12.110549659351861,0.05384313588117336
142,12.027848728703832,0.05409343902756263
143,11.944686048456319,0.0543437421739519
144,11.861084872046199,0.05459404532034118
145,11.77706830043981,0.05484434846673045
146,11.692659272573726,0.05509465161311972
147,11.607880556042824,0.055344954759509
148,11.522754738039772,0.05559525790589827
149,11.437304216549908,0.055845561052287544
150,11.351551191804974,0.05609586419867681
151,11.265517657999048,0.05634616734506609
152,11.17922539526963,0.05659647049145536
153,11.092695961946614,0.056846773637844634
154,11.005950687071378,0.057097076784233904
155,10.919010663188342,0.05734737993062318
156,10.831896739410496,0.057597683077012456
157,10.744629514760701,0.057847986223401725
158,10.657229331789738,0.058098289369791
159,10.569716270472215,0.05834859251618027
160,10.482110142380892,0.058598895662569546
161,10.394430485139857,0.058849198808958815
162,10.30669655715663,0.05909950195534809
163,10.218927332633006,0.05934980510173736
164,10.131141496854243,0.059600108248126636
165,10.043357441755921,0.05985041139451591
166,9.955593261767381,0.06010071454090518
167,9.867866749930755,0.06035101768729446
168,9.780195394293896,0.060601320833683726
169,9.692596374575713,0.060851623980073
170,9.605086559101826,0.06110192712646227
171,9.517682502008471,0.06135223027285155
172,9.430400440712265,0.06160253341924082
173,9.343256293643103,0.06185283656563009
174,9.256265658237545,0.06210313971201937
175,9.169443809189547,0.06235344285840864
176,9.082805696955322,0.06260374600479791
177,8.996365946509009,0.06285404915118718
178,8.910138856345377,0.06310435229757647
179,8.824138397725958,0.06335465544396574
180,8.73837821416459,0.063604958590355
181,8.65287162114818,0.06385526173674427
182,8.567631606088561,0.06410556488313354
183,8.482670828500906,0.06435586802952283
184,8.398001620404212,0.0646061711759121
185,8.313635986939076,0.06485647432230138
186,8.22958560719806,0.06510677746869065
187,8.14586183526359,0.06535708061507992
188,8.062475701448356,0.06560738376146918
189,7.979437913733164,0.06585768690785845
190,7.896758859396826,0.06610799005424772
191,7.814448606832861,0.066358293200637
192,7.732516907547569,0.06660859634702627
193,7.650973198333884,0.06685889949341556
194,7.569826603615603,0.06710920263980483
195,7.489085937956254,0.0673595057861941
196,7.408759708726926,0.06760980893258337
197,7.328856118927442,0.06786011207897263
198,7.249383070154982,0.06811041522536192
199,7.1703481657145405,0.06836071837175119
200,7.091758713865188,0.06861102151814047
201,7.0136217311965705,0.06886132466452974
202,6.935943946129568,0.06911162781091901
203,6.858731802535455,0.06936193095730828
204,6.781991463467659,0.06961223410369755
205,6.705728815000259,0.06986253725008683
206,6.629949470167516,0.0701128403964761
207,6.554658772998542,0.07036314354286538
208,6.4798618026414365,0.07061344668925465
209,6.405563377571117,0.07086374983564392
210,6.33176805987522,0.07111405298203319
211,6.258480159612367,0.07136435612842246
212,6.18570373923727,0.07161465927481174
213,6.113442618087128,0.07186496242120101
214,6.041700376923826,0.07211526556759029
215,5.970480362526587,0.07236556871397956
216,5.899785692329707,0.07261587186036883
217,5.829619259100114,0.0728661750067581
218,5.759983735649616,0.07311647815314737
219,5.690881579576713,0.07336678129953664
220,5.622315038032968,0.07361708444592592
221,5.55428615250903,0.0738673875923152
222,5.486796763635518,0.07411769073870447
223,5.41984851599397,0.07436799388509374
224,5.353442862933326,0.07461829703148301
225,5.287581071387365,0.07486860017787228
226,5.222264226688708,0.07511890332426155
227,5.157493237375086,0.07536920647065083
228,5.09326883998369,0.0756195096170401
229,5.029591603829477,0.07586981276342938
230,4.966461935763584,0.07612011590981865
231,4.903880084907857,0.07637041905620792
232,4.841846147361908,0.07662072220259719
233,4.780360070878992,0.07687102534898646
234,4.719421659507312,0.07712132849537574
235,4.659030578193311,0.07737163164176501
236,4.599186357343738,0.0776219347881543
237,4.539888397343466,0.07787223793454356
238,4.481135973025894,0.07812254108093283
239,4.422928238093263,0.0783728442273221
240,4.365264229484015,0.07862314737371137
241,4.308142871684641,0.07887345052010065
242,4.251562980983548,0.07912375366648992
243,4.195523269664512,0.0793740568128792
244,4.140022350137587,0.07962435995926848
245,4.0850587390052535,0.07987466310565774
246,4.030630861061894,0.08012496625204701
247,3.9767370532246846,0.08037526939843628
248,3.9233755683941878,0.08062557254482557
249,3.870544579243015,0.08087587569121484
250,3.8182421819310375,0.0811261788376041
251,3.7664663997457564,0.08137648198399339
252,3.715215186666637,0.08162678513038266
253,3.6644864308521163,0.08187708827677193
254,3.614277958048374,0.0821273914231612
255,3.5645875349188625,0.08237769456955048
256,3.5154128722937994,0.08262799771593975
257,3.4667516283388964,0.08287830086232902
258,3.418601411642721,0.0831286040087183
259,3.370959784222219,0.08337890715510757
260,3.3238242644459395,0.08362921030149684
261,3.2771923298747008,0.0838795134478861
262,3.231061420019487,0.08412981659427539
263,3.1854289390164485,0.08438011974066466
264,3.140292258218972,0.08463042288705393
265,3.0956487187069643,0.0848807260334432
266,3.0514956337133983,0.08513102917983248
267,3.007830290968469,0.08538133232622175
268,2.964649954961584,0.08563163547261102
269,2.921951869121689,0.0858819386190003
270,2.8797332579163277,0.08613224176538957
271,2.8379913288700287,0.08638254491177884
272,2.796723274502644,0.08663284805816811
273,2.7559262741883126,0.08688315120455739
274,2.7155974959358478,0.08713345435094666
275,2.675734098091312,0.08738375749733593
276,2.636333230963703,0.08763406064372521
277,2.597392038374711,0.08788436379011448
278,2.5589076591334723,0.08813466693650375
279,2.5208772284374295,0.08838497008289302
280,2.4832978792004012,0.0886352732292823
281,2.4461667433089307,0.08888557637567157
282,2.4094809528081993,0.08913587952206084
283,2.37323764101865,0.08938618266845011
284,2.3374339435846703,0.08963648581483939
285,2.3020669994565734,0.08988678896122866
286,2.2671339518072458,0.09013709210761793
287,2.2326319488848525,0.09038739525400721
288,2.198558144802966,0.09063769840039648
289,2.1649097002695616,0.09088800154678575
290,2.1316837832563467,0.09113830469317502
291,2.0988775696098703,0.0913886078395643
292,2.0664882436059346,0.09163891098595357
293,2.034512998448789,0.09188921413234284
294,2.0029490367166547,0.09213951727873212
295,1.9717935707551348,0.0923898204251214
296,1.9410438230200044,0.09264012357151066
297,1.9106970263710046,0.09289042671789993
298,1.8807504243181756,0.09314072986428922
299,1.8512012712222934,0.09339103301067848
300,1.8220468324509929,0.09364133615706775
301,1.7932843844921766,0.09389163930345702
302,1.7649112150262445,0.0941419424498463
303,1.736924622958759,0.09439224559623557
304,1.7093219184150688,0.09464254874262484
305,1.6821004226985148,0.09489285188901413
306,1.655257468213728,0.0951431550354034
307,1.6287903983565843,0.09539345818179266
308,1.602696567372375,0.09564376132818193
309,1.5769733401837003,0.09589406447457122
310,1.551618092189611,0.09614436762096049
311,1.526628209037507,0.09639467076734975
312,1.5020010863692648,0.09664497391373904
313,1.4777341295431135,0.09689527706012831
314,1.4538247533326463,0.09714558020651758
315,1.4302703816044773,0.09739588335290685
316,1.4070684469759143,0.09764618649929613
317,1.3842163904540963,0.0978964896456854
318,1.361711661057908,0.09814679279207467
319,1.3395517154241159,0.09839709593846394
320,1.317734017399004,0.09864739908485322
321,1.2962560376168497,0.09889770223124249
322,1.2751152530665262,0.09914800537763176
323,1.2543091466475143,0.09939830852402104
324,1.2338352067165514,0.09964861167041031
325,1.2136909266261495,0.09989891481679958
326,1.1938738042561856,0.10014921796318885
327,1.1743813415397202,0.10039952110957813
328,1.15521104398421,0.1006498242559674
329,1.1363604201892095,0.10090012740235667
330,1.1178269813616735,0.10115043054874595
331,1.0996082408299381,0.10140073369513522
332,1.081701713557386,0.10165103684152449
333,1.0641049156568467,0.10190133998791376
334,1.0468153639067015,0.10215164313430304
335,1.0298305752696582,0.10240194628069231
336,1.0131480664151278,0.10265224942708158
337,0.996765353246109,0.10290255257347085
338,0.9806799504314707,0.10315285571986013
339,0.9648893709444772,0.1034031588662494
340,0.9493911256083788,0.10365346201263867
341,0.9341827226498831,0.10390376515902795
342,0.9192616672612672,0.10415406830541722
343,0.9046254611718786,0.10440437145180649
344,0.8902716022297571,0.10465467459819576
345,0.8761975839940612,0.10490497774458504
346,0.8624008953389727,0.10515528089097431
347,0.8488790200697193,0.10540558403736358
348,0.8356294365513337,0.10565588718375286
349,0.8226496173507528,0.10590619033014213
350,0.8099370288927988,0.1061564934765314
351,0.7974891311306118,0.10640679662292067
352,0.7853033772310335,0.10665709976930995
353,0.7733772132754447,0.10690740291569922
354,0.7617080779765205,0.10715770606208849
355,0.7502934024113463,0.10740800920847776
356,0.7391306097713285,0.10765831235486704
357,0.728217115129287,0.10790861550125631
358,0.7175503252241029,0.10815891864764558
359,0.70712763826329,0.10840922179403487
360,0.6969464437437972,0.10865952494042413
361,0.6870041222913715,0.1089098280868134
362,0.6772980455187522,0.10916013123320267
363,0.6678255759029694,0.10941043437959196
364,0.6585840666819863,0.10966073752598123
365,0.6495708617709035,0.1099110406723705
366,0.6407832956979304,0.11016134381875978
367,0.6322186935603091,0.11041164696514905
368,0.6238743710003313,0.11066195011153832
369,0.6157476342016106,0.11091225325792758
370,0.6078357799057148,0.11116255640431687
371,0.6001360954492634,0.11141285955070614
372,0.5926458588215661,0.1116631626970954
373,0.5853623387428685,0.11191346584348467
374,0.578282794763246,0.11216376898987396
375,0.5714044773821664,0.11241407213626323
376,0.5647246281887233,0.1126643752826525
377,0.5582404800225358,0.11291467842904178
378,0.5519492571552727,0.11316498157543105
379,0.5458481754927539,0.11341528472182032
380,0.5399344427975621,0.11366558786820959
381,0.5342052589320816,0.11391589101459887
382,0.5286578161218507,0.11416619416098814
383,0.523289299239119,0.11441649730737741
384,0.5180968861064658,0.11466680045376668
385,0.5130777478203231,0.11491710360015596
386,0.5082290490942385,0.11516740674654523
387,0.5035479486216783,0.1154177098929345
388,0.4990315994581815,0.11566801303932378
389,0.4946771494226282,0.11591831618571305
390,0.4904817415173952,0.11616861933210232
391,0.48644251436714,0.11641892247849159
392,0.48255660267594763,0.11666922562488087
393,0.47882113770255375,0.11691952877127014
394,0.4752332477533423,0.11716983191765941
395,0.47179005869280377,0.11742013506404869
396,0.4684886944711226,0.11767043821043796
397,0.46532627766854556,0.11792074135682723
398,0.4622999300561743,0.1181710445032165
399,0.45940677317280104,0.11842134764960578
400,0.4566439289174036,0.11867165079599505
401,0.45400852015688614,0.11892195394238432
402,0.4514976713486592,0.11917225708877359
403,0.44910850917761347,0.11942256023516287
404,0.4468381632070515,0.11967286338155214
405,0.4446837665431126,0.11992316652794141
406,0.4426424565122166,0.1201734696743307
407,0.4407113753510466,0.12042377282071996
408,0.438887670908566,0.12067407596710923
409,0.4371684973595594,0.1209243791134985
410,0.4355510159291798,0.12117468225988778
411,0.4340323956279584,0.12142498540627705
412,0.43260981399673637,0.12167528855266632
413,0.4312804578609568,0.1219255916990556
414,0.4300415240937502,0.12217589484544487
415,0.42889022038723107,0.12242619799183414
416,0.4278237660314175,0.12267650113822341
417,0.4268393927001713,0.1229268042846127
418,0.4259343452435522,0.12317710743100196
419,0.42510588248596326,0.12342741057739123
420,0.42435127802946265,0.1236777137237805
421,0.42366782106160417,0.12392801687016979
422,0.4230528171671634,0.12417832001655905
423,0.4225035891430967,0.12442862316294832
424,0.4220174778160765,0.1246789263093376
425,0.42159184286193435,0.12492922945572688
426,0.4212240636263446,0.12517953260211614
427,0.4209115399460686,0.1254298357485054
428,0.4206516929700795,0.1256801388948947
429,0.4204419659798793,0.12593044204128395
430,0.42027982520832163,0.12618074518767325
431,0.42016276065624,0.12643104833406252
432,0.42008828690619193,0.1266813514804518
433,0.42005394393261586,0.12693165462684106
434,0.4200572979076989,0.12718195777323033
435,0.4200959420022593,0.12743226091961962
436,0.4201674971809338,0.12768256406600886
437,0.4202696129909745,0.12793286721239816
438,0.4203999683439503,0.1281831703587874
439,0.42055627228965153,0.1284334735051767
440,0.42073626478150394,0.12868377665156597
441,0.4209377174327941,0.12893407979795524
442,0.42115843426301314,0.12918438294434453
443,0.42139625243363293,0.12943468609073377
444,0.42164904297263184,0.12968498923712307
445,0.421914711487089,0.1299352923835123
446,0.42219119886317724,0.1301855955299016
447,0.4224764819528897,0.13043589867629088
448,0.42276857424684144,0.13068620182268015
449,0.42306552653249435,0.13093650496906944
450,0.4233654275371674,0.1311868081154587
451,0.4236664045551982,0.13143711126184798
452,0.4239666240586341,0.13168741440823722
453,0.42426429229084167,0.13193771755462652
454,0.4245576558424352,0.1321880207010158
455,0.42484500220893656,0.13243832384740506
456,0.4251246603295898,0.13268862699379433
457,0.42539500110677,0.1329389301401836
458,0.4256544379054375,0.1331892332865729
459,0.4259014270321056,0.13343953643296214
460,0.42613446819279943,0.13368983957935143
461,0.4263521049295092,0.1339401427257407
462,0.4265529250346455,0.13419044587212997
463,0.42673556094303156,0.13444074901851924
464,0.4268986901009787,0.1346910521649085
465,0.4270410353120095,0.1349413553112978
466,0.4271613650588161,0.13519165845768705
467,0.42725849380105435,0.13544196160407634
468,0.4273312822485975,0.1356922647504656
469,0.42737863760989153,0.13594256789685488
470,0.4273995138150761,0.13619287104324415
471,0.42739291171355465,0.13644317418963342
472,0.42735787924571583,0.13669347733602272
473,0.4272935115885383,0.13694378048241196
474,0.42719895127481994,0.13719408362880126
475,0.42707338828581,0.13744438677519052
476,0.4269160601170275,0.1376946899215798
477,0.4267262518170922,0.13794499306796906
478,0.42650329599939824,0.13819529621435833
479,0.4262465728264967,0.13844559936074763
480,0.425955509967072,0.13869590250713687
481,0.4256295825254201,0.13894620565352617
482,0.42526831294336276,0.13919650879991544
483,0.42487127087455206,0.1394468119463047
484,0.42443807303115005,0.13969711509269397
485,0.4239683830028829,0.13994741823908324
486,0.4234619110485031,0.14019772138547254
487,0.42291841385970835,0.14044802453186178
488,0.4223376942975971,0.14069832767825108
489,0.42171960110176054,0.14094863082464035
490,0.4210640285721331,0.14119893397102962
491,0.42037091622375544,0.14144923711741889
492,0.41964024841461667,0.14169954026380815
493,0.41887205394677257,0.14194984341019745
494,0.4180664056409631,0.1422001465565867
495,0.41722341988496336,0.142450449702976
496,0.4163432561559409,0.14270075284936526
497,0.41542611651710104,0.14295105599575453
498,0.4144722450889313,0.1432013591421438
499,0.41348192749537965,0.14345166228853307
500,0.4124554902853139,0.14370196543492234
501,0.4113933003296434,0.1439522685813116
502,0.4102957641944929,0.1442025717277009
503,0.40916332749084733,0.14445287487409017
504,0.4079964742011022,0.14470317802047944
505,0.4067957259829776,0.1449534811668687
506,0.40556164145126267,0.14520378431325798
507,0.4042948154378949,0.14545408745964725
508,0.40299587823087607,0.14570439060603652
509,0.40166549479255664,0.1459546937524258
510,0.40030436395783514,0.14620499689881508
511,0.39891321761283327,0.14645530004520435
512,0.3974928198546249,0.14670560319159362
513,0.39604396613261267,0.1469559063379829
514,0.39456748237215916,0.14720620948437216
515,0.3930642240810929,0.14745651263076143
516,0.3915350754397301,0.14770681577715072
517,0.3899809483750529,0.14795711892354
518,0.3884027816197073,0.14820742206992926
519,0.38680153975649434,0.14845772521631853
520,0.3851782122490331,0.1487080283627078
521,0.3835338124592903,0.14895833150909707
522,0.38186937665267656,0.14920863465548634
523,0.38018596299142265,0.14945893780187564
524,0.37848465051695024,0.1497092409482649
525,0.3767665381219671,0.14995954409465417
526,0.3750327435130174,0.15020984724104344
527,0.3732844021642265,0.1504601503874327
528,0.37152266626298425,0.15071045353382198
529,0.36974870364831436,0.15096075668021125
530,0.36796369674268586,0.15121105982660052
531,0.36616884147801787,0.15146136297298982
532,0.36436534621664207,0.15171166611937908
533,0.3625544306679767,0.15196196926576835
534,0.36073732480168064,0.15221227241215762
535,0.35891526775804655,0.1524625755585469
536,0.3570895067563946,0.15271287870493616
537,0.35526129600223255,0.15296318185132543
538,0.35343189559393917,0.15321348499771473
539,0.351602570429732,0.153463788144104
540,0.34977458911567455,0.15371409129049327
541,0.34794922287547664,0.15396439443688253
542,0.3461277444628372,0.1542146975832718
543,0.3443114270770756,0.15446500072966107
544,0.34250154328278976,0.15471530387605034
545,0.3406993639342792,0.15496560702243964
546,0.3389061571054595,0.1552159101688289
547,0.33712318702599237,0.15546621331521818
548,0.335351713024347,0.15571651646160745
549,0.33359298847849994,0.15596681960799672
550,0.33184825977497634,0.15621712275438598
551,0.3301187652769227,0.15646742590077525
552,0.3284057343018939,0.15671772904716455
553,0.3267103861100318,0.15696803219355382
554,0.3250339289032951,0.1572183353399431
555,0.32337755883639946,0.15746863848633236
556,0.32174245904010806,0.15771894163272163
557,0.3201297986575067,0.1579692447791109
558,0.3185407318938875,0.15821954792550016
559,0.31697639708084535,0.15846985107188946
560,0.3154379157551948,0.15872015421827873
561,0.31392639175328096,0.158970457364668
562,0.3124429103212712,0.15922076051105727
563,0.31098853724197895,0.15947106365744654
564,0.3095643179787699,0.1597213668038358
565,0.3081712768370884,0.15997166995022508
566,0.3068104161441173,0.16022197309661435
567,0.305482715447088,0.16047227624300364
568,0.3041891307307236,0.1607225793893929
569,0.3029305936543018,0.16097288253578218
570,0.3017080108087964,0.16122318568217145
571,0.3005222629945495,0.16147348882856072
572,0.29937420451990987,0.16172379197495
573,0.29826466252125444,0.16197409512133926
574,0.2971944363047998,0.16222439826772855
575,0.29616429671059336,0.16247470141411782
576,0.2951749854990555,0.1627250045605071
577,0.29422721476043623,0.16297530770689636
578,0.29332166634752166,0.16322561085328563
579,0.2924589913319267,0.1634759139996749
580,0.2916398094842773,0.16372621714606417
581,0.2908647087785816,0.16397652029245346
582,0.2901342449210695,0.16422682343884273
583,0.28944894090376155,0.164477126585232
584,0.28880928658301797,0.16472742973162127
585,0.28821573828329405,0.16497773287801054
586,0.2876687184263221,0.1652280360243998
587,0.2871686151859133,0.16547833917078908
588,0.2867157821685654,0.16572864231717838
589,0.28631053812003876,0.16597894546356765
590,0.28595316665805304,0.16622924860995691
591,0.2856439160312345,0.16647955175634618
592,0.2853829989044321,0.16672985490273545
593,0.285170592170501,0.16698015804912472
594,0.28500683678863814,0.167230461195514
595,0.2848918376493339,0.1674807643419033
596,0.28482566346599414,0.16773106748829256
597,0.2848083466932612,0.16798137063468183
598,0.2848398834720554,0.1682316737810711
599,0.28492023360133467,0.16848197692746036
600,0.2850493205365566,0.16873228007384963
601,0.2852270314148123,0.1689825832202389
602,0.2854532171065784,0.16923288636662817
603,0.2857276922940273,0.16948318951301747
604,0.28605023557580755,0.16973349265940674
605,0.2864205895982001,0.169983795805796
606,0.2868384612125311,0.17023409895218528
607,0.28730352165871376,0.17048440209857454
608,0.2878154067747672,0.1707347052449638
609,0.28837371723214933,0.17098500839135308
610,0.28897801879672347,0.17123531153774238
611,0.28962784261515945,0.17148561468413165
612,0.2903226855265577,0.17173591783052092
613,0.2910620103990644,0.1719862209769102
614,0.2918452464912337,0.17223652412329946
615,0.29267178983787284,0.17248682726968873
616,0.2935410036600937,0.172737130416078
617,0.2944522187992767,0.1729874335624673
618,0.29540473417463403,0.17323773670885656
619,0.2963978172640516,0.17348803985524583
620,0.29743070460786286,0.1737383430016351
621,0.2985026023352012,0.17398864614802437
622,0.29961268671255664,0.17423894929441364
623,0.30076010471414877,0.1744892524408029
624,0.30194397461371403,0.1747395555871922
625,0.30316338659728626,0.17498985873358147
626,0.30441740339654305,0.17524016187997074
627,0.305705060942261,0.17549046502636
628,0.3070253690374267,0.17574076817274928
629,0.308377312049521,0.17599107131913855
630,0.3097598496214837,0.17624137446552782
631,0.31117191740086114,0.1764916776119171
632,0.3126124277866078,0.17674198075830638
633,0.314080270693018,0.17699228390469565
634,0.31557431433023464,0.17724258705108492
635,0.3170934060007819,0.1774928901974742
636,0.3186363729115463,0.17774319334386346
637,0.3202020230006223,0.17799349649025273
638,0.32178914577842815,0.178243799636642
639,0.32339651318248064,0.1784941027830313
640,0.3250228804452113,0.17874440592942056
641,0.3266669869741913,0.17899470907580983
642,0.32832755724412427,0.1792450122221991
643,0.3300033016999545,0.17949531536858837
644,0.3316929176704251,0.17974561851497764
645,0.33339509029142084,0.1799959216613669
646,0.33510849343840593,0.1802462248077562
647,0.33683179066727215,0.18049652795414547
648,0.3385636361629002,0.18074683110053474
649,0.34030267569471967,0.180997134246924
650,0.34204754757856465,0.18124743739331328
651,0.34379688364409583,0.18149774053970255
652,0.34554931020706714,0.18174804368609182
653,0.3473034490457039,0.18199834683248112
654,0.3490579183804486,0.1822486499788704
655,0.35081133385634344,0.18249895312525966
656,0.3525623095272892,0.18274925627164892
657,0.3543094588414418,0.1829995594180382
658,0.35605139562698446,0.18324986256442746
659,0.35778673507752545,0.18350016571081673
660,0.35951409473636464,0.18375046885720603
661,0.36123209547886254,0.1840007720035953
662,0.3629393624921672,0.18425107514998457
663,0.36463452625152476,0.18450137829637384
664,0.36631622349243004,0.1847516814427631
665,0.3679830981778516,0.18500198458915237
666,0.3696338024597831,0.18525228773554164
667,0.37126699763437043,0.1855025908819309
668,0.3728813550898626,0.1857528940283202
669,0.37447555724665216,0.18600319717470948
670,0.3760482984886615,0.18625350032109875
671,0.3775982860853459,0.18650380346748802
672,0.3791242411035908,0.18675410661387729
673,0.3806248993087797,0.18700440976026655
674,0.3820990120543328,0.18725471290665582
675,0.3835453471590042,0.18750501605304512
676,0.3849626897712572,0.1877553191994344
677,0.38634984322002924,0.18800562234582366
678,0.38770562985121904,0.18825592549221293
679,0.38902889184923906,0.1885062286386022
680,0.3903184920429818,0.18875653178499147
681,0.39157331469557355,0.18900683493138073
682,0.3927922662772899,0.18925713807777003
683,0.3939742762210311,0.1895074412241593
684,0.3951182976597673,0.18975774437054857
685,0.39622330814537643,0.19000804751693784
686,0.39728831034832035,0.1902583506633271
687,0.3983123327376142,0.19050865380971638
688,0.3992944302405682,0.19075895695610565
689,0.400233684881797,0.19100926010249494
690,0.40112920640100497,0.1912595632488842
691,0.4019801328490884,0.19150986639527348
692,0.40278563116209815,0.19176016954166275
693,0.4035448977126443,0.19201047268805202
694,0.40425715883832936,0.1922607758344413
695,0.40492167134683066,0.19251107898083056
696,0.4055377229972667,0.19276138212721985
697,0.40610463295750704,0.19301168527360912
698,0.40662175223710934,0.1932619884199984
699,0.40708846409558574,0.19351229156638766
700,0.4075041844257324,0.19376259471277693
701,0.4078683621117682,0.1940128978591662
702,0.40818047936206453,0.19426320100555547
703,0.4084400520162655,0.19451350415194474
704,0.40864662982662087,0.19476380729833404
705,0.4087997967133873,0.1950141104447233
706,0.40889917099416884,0.19526441359111257
707,0.4089444055870985,0.19551471673750184
708,0.4089351881877861,0.1957650198838911
709,0.40887124141998443,0.19601532303028038
710,0.4087523229599468,0.19626562617666965
711,0.4085782256344814,0.19651592932305895
712,0.40834877749272563,0.19676623246944822
713,0.40806384185169564,0.19701653561583748
714,0.4077233173156856,0.19726683876222675
715,0.40732713776962165,0.19751714190861602
716,0.4068752723464959,0.1977674450550053
717,0.4063677253690338,0.19801774820139456
718,0.40580453626577145,0.19826805134778386
719,0.4051857794617427,0.19851835449417313
720,0.40451156424400253,0.1987686576405624
721,0.4037820346022336,0.19901896078695167
722,0.4029973690447094,0.19926926393334093
723,0.4021577803899083,0.1995195670797302
724,0.4012635155340949,0.19976987022611947
725,0.4003148551952099,0.20002017337250877
726,0.39931211363342767,0.20027047651889804
727,0.3982556383487648,0.2005207796652873
728,0.3971458097561428,0.20077108281167658
729,0.39598304083832503,0.20102138595806585
730,0.3947677767771739,0.20127168910445511
731,0.39350049456368513,0.20152199225084438
732,0.39218170258728047,0.20177229539723368
733,0.39081194020485577,0.20202259854362295
734,0.38939177729009466,0.20227290169001222
735,0.38792181376358126,0.2025232048364015
736,0.38640267910425236,0.20277350798279076
737,0.3848350318427523,0.20302381112918003
738,0.3832195590372608,0.2032741142755693
739,0.38155697573237946,0.20352441742195856
740,0.37984802440167875,0.20377472056834786
741,0.3780934743745112,0.20402502371473713
742,0.3762941212477122,0.2042753268611264
743,0.3744507862828208,0.20452563000751567
744,0.3725643157894534,0.20477593315390494
745,0.3706355804954857,0.2050262363002942
746,0.3686654749046865,0.20527653944668348
747,0.36665491664247407,0.20552684259307277
748,0.3646048457904505,0.20577714573946204
749,0.36251622421039137,0.2060274488858513
750,0.3603900348583603,0.20627775203224058
751,0.3582272810896237,0.20652805517862985
752,0.35602898595504956,0.20677835832501912
753,0.3537961914896583,0.2070286614714084
754,0.3515299579940161,0.20727896461779768
755,0.34923136330913906,0.20752926776418695
756,0.34690150208558906,0.20777957091057622
757,0.3445414850474336,0.2080298740569655
758,0.34215243825173763,0.20828017720335476
759,0.33973550234425737,0.20853048034974403
760,0.3372918318119897,0.2087807834961333
761,0.33482259423323585,0.2090310866425226
762,0.33232896952583,0.20928138978891186
763,0.32981214919416013,0.20953169293530113
764,0.3272733355756302,0.2097819960816904
765,0.3247137410871687,0.21003229922807967
766,0.3221345874724108,0.21028260237446894
767,0.3195371050501448,0.2105329055208582
768,0.31692253196461867,0.21078320866724748
769,0.3142921134382872,0.21103351181363678
770,0.3116471010275616,0.21128381496002605
771,0.3089887518821167,0.21153411810641531
772,0.3063183280082947,0.21178442125280458
773,0.3036370955371331,0.21203472439919385
774,0.3009463239975219,0.21228502754558312
775,0.29824728559498703,0.2125353306919724
776,0.2955412544965838,0.2127856338383617
777,0.2928295061223539,0.21303593698475096
778,0.29011331644380073,0.21328624013114023
779,0.28739396128980466,0.2135365432775295
780,0.28467271566039876,0.21378684642391876
781,0.28195085304878964,0.21403714957030803
782,0.27922964477200407,0.2142874527166973
783,0.2765103593105219,0.2145377558630866
784,0.2737942616572282,0.21478805900947587
785,0.27108261267601025,0.21503836215586514
786,0.26837666847029956,0.2152886653022544
787,0.26567767976184153,0.21553896844864368
788,0.2629868912799613,0.21578927159503294
789,0.26030554116156107,0.2160395747414222
790,0.25763486036208916,0.2162898778878115
791,0.254976072077675,0.21654018103420078
792,0.25233039117862616,0.21679048418059005
793,0.24969902365445568,0.21704078732697932
794,0.24708316607058675,0.2172910904733686
795,0.24448400503687528,0.21754139361975786
796,0.24190271668805333,0.21779169676614712
797,0.23934046617620092,0.21804199991253642
798,0.2367984071753151,0.2182923030589257
799,0.23427768139804167,0.21854260620531496
800,0.23177941812461209,0.21879290935170423
801,0.2293047337440091,0.2190432124980935
802,0.22685473130737735,0.21929351564448277
803,0.22443050009366453,0.21954381879087204
804,0.22203311518747446,0.2197941219372613
805,0.21966363706909922,0.2200444250836506
806,0.2173231112166685,0.22029472823003987
807,0.21501256772035834,0.22054503137642914
808,0.21273302090857218,0.2207953345228184
809,0.210485468986007,0.22104563766920768
810,0.20827089368349147,0.22129594081559695
811,0.20609025991948074,0.22154624396198622
812,0.2039445154730799,0.2217965471083755
813,0.20183459066844897,0.22204685025476478
814,0.1997613980704435,0.22229715340115405
815,0.19772583219132497,0.22254745654754332
816,0.19572876920837592,0.2227977596939326
817,0.19377106669223493,0.22304806284032186
818,0.19185356334576825,0.22329836598671113
819,0.18997707875328584,0.22354866913310042
820,0.188142413139898,0.2237989722794897
821,0.18635034714080898,0.22404927542587896
822,0.18460164158033726,0.22429957857226823
823,0.18289703726044496,0.2245498817186575
824,0.18123725475856145,0.22480018486504677
825,0.1796229942344739,0.22505048801143604
826,0.17805493524606705,0.22530079115782534
827,0.17653373657368054,0.2255510943042146
828,0.1750600360528613,0.22580139745060387
829,0.17363445041528264,0.22605170059699314
830,0.17225757513760293,0.2263020037433824
831,0.17092998429804102,0.22655230688977168
832,0.1696522304404412,0.22680261003616095
833,0.1684248444456104,0.22705291318255025
834,0.1672483354097061,0.22730321632893952
835,0.16612319052946206,0.22755351947532879
836,0.1650498749940417,0.22780382262171806
837,0.1640288318833117,0.22805412576810732
838,0.16306048207233825,0.2283044289144966
839,0.162145224141909,0.22855473206088586
840,0.16128343429489353,0.22880503520727513
841,0.1604754662782626,0.22905533835366443
842,0.15972165131059032,0.2293056415000537
843,0.159022298014875,0.22955594464644297
844,0.15837769235652027,0.22980624779283224
845,0.15778809758632834,0.2300565509392215
846,0.1572537541883653,0.23030685408561077
847,0.15677487983256747,0.23055715723200004
848,0.1563516693319704,0.23080746037838934
849,0.15598429460444735,0.2310577635247786
850,0.15567290463885983,0.23130806667116788
851,0.15541762546552862,0.23155836981755715
852,0.15521856013094906,0.23180867296394642
853,0.15507578867668068,0.23205897611033569
854,0.1549893681223568,0.23230927925672495
855,0.15495933245276883,0.23255958240311425
856,0.15498569260899064,0.23280988554950352
857,0.15506843648352303,0.2330601886958928
858,0.15520752891944636,0.23331049184228206
859,0.15540291171358359,0.23356079498867133
860,0.1556545036236858,0.2338110981350606
861,0.1559622003796656,0.23406140128144987
862,0.15632587469891313,0.23431170442783916
863,0.15674537630574253,0.23456200757422843
864,0.1572205319550273,0.2348123107206177
865,0.15775114546009333,0.23506261386700697
866,0.158336997724951,0.23531291701339624
867,0.15897784678095533,0.2355632201597855
868,0.15967342782799837,0.23581352330617478
869,0.16042345328034155,0.23606382645256407
870,0.16122761281721232,0.23631412959895334
871,0.16208557343829372,0.2365644327453426
872,0.1629969795242471,0.23681473589173188
873,0.1639614529024165,0.23706503903812115
874,0.1649785929178702,0.23731534218451042
875,0.16604797650994504,0.2375656453308997
876,0.16716915829446577,0.23781594847728896
877,0.16834167065181507,0.23806625162367825
878,0.16956502382104305,0.23831655477006752
879,0.17083870600020454,0.2385668579164568
880,0.17216218345312234,0.23881716106284606
881,0.17353490062277427,0.23906746420923533
882,0.17495628025151297,0.2393177673556246
883,0.17642572350832542,0.23956807050201387
884,0.1779426101233422,0.23981837364840317
885,0.1795062985298136,0.24006867679479243
886,0.18111612601376662,0.2403189799411817
887,0.18277140887156024,0.24056928308757097
888,0.1844714425755544,0.24081958623396024
889,0.18621550194811307,0.2410698893803495
890,0.18800284134415537,0.24132019252673878
891,0.1898326948424675,0.24157049567312808
892,0.1917042764459919,0.24182079881951735
893,0.19361678029129928,0.24207110196590662
894,0.19556938086745068,0.24232140511229588
895,0.19756123324445105,0.24257170825868515
896,0.1995914733114877,0.24282201140507442
897,0.2016592180251502,0.2430723145514637
898,0.20376356566780798,0.243322617697853
899,0.20590359611632963,0.24357292084424226
900,0.2080783711213096,0.24382322399063153
901,0.21028693459696354,0.2440735271370208
902,0.2125283129218468,0.24432383028341007
903,0.21480151525053298,0.24457413342979933
904,0.21710553383639306,0.2448244365761886
905,0.21943934436558615,0.24507473972257787
906,0.22180190630238072,0.24532504286896717
907,0.22419216324589863,0.24557534601535644
908,0.22660904329836773,0.2458256491617457
909,0.22905145944495792,0.24607595230813498
910,0.2315183099452527,0.24632625545452425
911,0.23400847873640934,0.24657655860091351
912,0.23652083584802613,0.24682686174730278
913,0.23905423782874172,0.24707716489369208
914,0.2416075281845571,0.24732746804008135
915,0.24417953782886787,0.24757777118647062
916,0.24676908554417215,0.2478280743328599
917,0.24937497845540066,0.24807837747924916
918,0.251996012514808,0.24832868062563843
919,0.25463097299833704,0.2485789837720277
920,0.25727863501335196,0.248829286918417
921,0.2599377640176269,0.24907959006480626
922,0.2626071163494462,0.24932989321119553
923,0.26528543976866575,0.2495801963575848
924,0.26797147400855464,0.24983049950397407
925,0.2706639513382331,0.25008080265036337
926,0.2733615971354883,0.2503311057967526
927,0.2760631304697449,0.2505814089431419
928,0.27876726469493507,0.25083171208953114
929,0.2814727080520123,0.25108201523592044
930,0.28417816428081216,0.25133231838230974
931,0.28688233324096607,0.251582621528699
932,0.28958391154154756,0.2518329246750882
933,0.29228159317910246,0.2520832278214775
934,0.29497407018371635,0.2523335309678668
935,0.29766003327274193,0.2525838341142561
936,0.3003381725117907,0.25283413726064535
937,0.30300717798259047,0.2530844404070346
938,0.3056657404572733,0.2533347435534239
939,0.3083125520786534,0.2535850466998132
940,0.3109463070460509,0.25383534984620243
941,0.3135657023061739,0.25408565299259167
942,0.3161694382485791,0.25433595613898097
943,0.31875621940520804,0.25458625928537026
944,0.3213247551534838,0.25483656243175956
945,0.3238737604224424,0.2550868655781488
946,0.3264019564013523,0.25533716872453804
947,0.32890807125027144,0.25558747187092734
948,0.33139084081197745,0.25583777501731664
949,0.333849009324697,0.25608807816370593
950,0.33628133013504313,0.2563383813100952
951,0.3386865664105762,0.2565886844564844
952,0.34106349185137175,0.2568389876028737
953,0.3434108913999946,0.257089290749263
954,0.34572756194925736,0.25733959389565225
955,0.3480123130471397,0.2575898970420415
956,0.3502639675982362,0.2578402001884308
957,0.3524813625611016,0.2580905033348201
958,0.35466334964085316,0.2583408064812094
959,0.35680879597639276,0.2585911096275986
960,0.3589165848216019,0.25884141277398787
961,0.36098561621986625,0.25909171592037716
962,0.36301480767128824,0.25934201906676646
963,0.36500309479194276,0.25959232221315576
964,0.3669494319645348,0.259842625359545
965,0.3688527929798192,0.26009292850593424
966,0.37071217166814685,0.26034323165232354
967,0.3725265825205065,0.26059353479871283
968,0.3742950612984366,0.2608438379451021
969,0.3760166656321873,0.2610941410914913
970,0.37769047560651875,0.2613444442378806
971,0.37931559433353057,0.2615947473842699
972,0.3808911485119317,0.2618450505306592
973,0.38241628897215746,0.26209535367704845
974,0.38389019120676476,0.2623456568234377
975,0.3853120558855374,0.262595959969827
976,0.3866811093547527,0.2628462631162163
977,0.3879966041200704,0.2630965662626055
978,0.38925781931252224,0.2633468694089948
979,0.39046406113708715,0.26359717255538406
980,0.3916146633033667,0.26384747570177336
981,0.392708987437876,0.26409777884816266
982,0.3937464234774956,0.2643480819945519
983,0.39472639004364174,0.26459838514094114
984,0.3956483347967273,0.26484868828733044
985,0.39651173477051366,0.26509899143371973
986,0.39731609668596907,0.26534929458010903
987,0.3980609572442663,0.26559959772649827
988,0.39874588339858086,0.2658499008728875
989,0.3993704726043651,0.2661002040192768
990,0.3999343530478014,0.2663505071656661
991,0.40043718385215915,0.26660081031205535
992,0.4008786552617993,0.26685111345844464
993,0.4012584888035983,0.2671014166048339
994,0.4015764374255876,0.2673517197512232
995,0.40183228561262335,0.2676020228976125
996,0.4020258494789333,0.2678523260440017
997,0.40215697683740614,0.26810262919039096
998,0.40222554724551823,0.26835293233678026
999,0.4022314720278151,0.26860323548316956


==> visu/tikz_csvs_hist_two_dim/hist_KS_ns/hist.csv <==
,id,experiment_id,error_l2
0,0,00006,0.03149046003818512
1,1,00016,0.045207880437374115
2,2,00026,0.07669363170862198
3,3,00036,0.03213800489902496
4,4,00046,0.058375295251607895
5,5,00056,0.07220654934644699
6,6,00066,0.03958195820450783
7,7,00076,0.060150712728500366
8,8,00086,0.06937557458877563
9,9,00096,0.046887099742889404
10,10,00106,0.02129257470369339
11,11,00116,0.11645149439573288
12,12,00126,0.03265777975320816
13,13,00136,0.06365954875946045
14,14,00146,0.05089590698480606
15,15,00156,0.07154954224824905
16,16,00166,0.05992688238620758
17,17,00176,0.04447999969124794
18,18,00186,0.042546819895505905
19,19,00196,0.0347924567759037
20,20,00226,0.047448914498090744
21,21,00206,0.03184616193175316
22,22,00216,0.06870529055595398
23,23,00236,0.035480599850416183
24,24,00246,0.048047225922346115
25,25,00221,0.051776204258203506
26,26,00001,0.04748031497001648
27,27,00011,0.041239939630031586
28,28,00021,0.04395424574613571
29,29,00031,0.0470314584672451
30,30,00041,0.08337695896625519
31,31,00051,0.04022829979658127
32,32,00061,0.3966063857078552
33,33,00071,0.05271065980195999
34,34,00081,0.043590981513261795
35,35,00091,0.08261595666408539
36,36,00101,0.04455665126442909
37,37,00111,0.053790051490068436
38,38,00121,0.07298401743173599
39,39,00131,0.06150522083044052
40,40,00141,0.24257870018482208
41,41,00151,0.05682049319148064
42,42,00161,0.048665255308151245
43,43,00171,0.056788161396980286
44,44,00181,0.04092620685696602
45,45,00191,0.03656751289963722
46,46,00201,0.03640574589371681
47,47,00211,0.08315452188253403
48,48,00241,0.05885288119316101
49,49,00231,0.05019557103514671


==> visu/tikz_csvs_hist_two_dim/hist_KS_ns/kde.csv <==
,error_l2,error_l2_x_grid
0,7.711813524072549,0.02129257470369339
1,7.807029737409637,0.021668264204198057
2,7.902111145720334,0.02204395370470272
3,7.997025524202743,0.02241964320520739
4,8.091740392561128,0.022795332705712056
5,8.186223033921955,0.023171022206216724
6,8.280440514123546,0.023546711706721388
7,8.374359701363048,0.023922401207226055
8,8.467947286183891,0.024298090707730723
9,8.561169801786432,0.024673780208235387
10,8.653993644643853,0.025049469708740054
11,8.746385095404948,0.02542515920924472
12,8.838310340064897,0.025800848709749385
13,8.929735491384786,0.026176538210254053
14,9.02062661054006,0.02655222771075872
15,9.110949728977726,0.026927917211263388
16,9.200670870461801,0.027303606711768055
17,9.28975607328611,0.02767929621227272
18,9.378171412633105,0.028054985712777387
19,9.465883023057309,0.028430675213282054
20,9.552857121071415,0.028806364713786718
21,9.639060027813077,0.029182054214291386
22,9.724458191770076,0.029557743714796053
23,9.809018211541387,0.029933433215300717
24,9.892706858611536,0.030309122715805385
25,9.975491100115432,0.030684812216310052
26,10.057338121570915,0.031060501716814716
27,10.138215349555978,0.03143619121731939
28,10.218090474307898,0.03181188071782405
29,10.296931472221004,0.032187570218328715
30,10.37470662822049,0.032563259718833386
31,10.451384557989195,0.03293894921933805
32,10.526934230024624,0.03331463871984272
33,10.601324987503533,0.033690328220347385
34,10.674526569931611,0.03406601772085205
35,10.746509134555941,0.03444170722135671
36,10.817243277518061,0.034817396721861384
37,10.88670005472588,0.03519308622236605
38,10.954851002422789,0.03556877572287072
39,11.021668157432753,0.03594446522337538
40,11.087124077060414,0.036320154723880047
41,11.151191858625642,0.03669584422438472
42,11.2138451586124,0.03707153372488938
43,11.275058211412142,0.03744722322539405
44,11.33480584764244,0.037822912725898716
45,11.393063512022067,0.03819860222640338
46,11.449807280784148,0.038574291726908044
47,11.505013878609681,0.038949981227412715
48,11.558660695064047,0.03932567072791738
49,11.610725800520047,0.03970136022842205
50,11.661187961551187,0.040077049728926714
51,11.710026655779918,0.04045273922943138
52,11.75722208616598,0.04082842872993604
53,11.802755194720637,0.04120411823044071
54,11.84660767563344,0.041579807730945384
55,11.888761987798674,0.04195549723145005
56,11.929201366729432,0.04233118673195471
57,11.96790983584799,0.042706876232459376
58,12.004872217141878,0.04308256573296405
59,12.040074141175777,0.04345825523346871
60,12.073502056450224,0.04383394473397338
61,12.105143238098723,0.044209634234478046
62,12.134985795915824,0.04458532373498271
63,12.163018681709339,0.044961013235487374
64,12.1892316959709,0.045336702735992045
65,12.213615493859521,0.045712392236496716
66,12.236161590494019,0.04608808173700138
67,12.256862365550719,0.046463771237506044
68,12.275711067163648,0.04683946073801071
69,12.292701815125413,0.04721515023851538
70,12.30782960338769,0.04759083973902004
71,12.321090301860904,0.04796652923952471
72,12.332480657513845,0.04834221874002938
73,12.34199829477425,0.04871790824053404
74,12.349641715232796,0.049093597741038705
75,12.355410296653085,0.049469287241543376
76,12.35930429129153,0.04984497674204805
77,12.361324823531467,0.05022066624255271
78,12.361473886836762,0.050596355743057375
79,12.359754340030776,0.05097204524356204
80,12.35616990290746,0.05134773474406671
81,12.350725151181905,0.051723424244571374
82,12.343425510788506,0.052099113745076045
83,12.334277251535545,0.05247480324558071
84,12.323287480125519,0.05285049274608537
85,12.310464132551527,0.053226182246590044
86,12.295815965880365,0.05360187174709471
87,12.279352549433655,0.05397756124759937
88,12.261084255379092,0.05435325074810404
89,12.241022248744287,0.05472894024860871
90,12.219178476866276,0.05510462974911337
91,12.195565658290398,0.05548031924961804
92,12.170197271132634,0.055856008750122706
93,12.143087540920042,0.05623169825062737
94,12.11425142792438,0.05660738775113204
95,12.083704614004484,0.056983077251636705
96,12.051463488973287,0.05735876675214137
97,12.017545136505827,0.05773445625264604
98,11.981967319605014,0.0581101457531507
99,11.944748465642068,0.058485835253655374
100,11.905907650989105,0.05886152475416004
101,11.865464585261435,0.0592372142546647
102,11.82343959518747,0.05961290375516937
103,11.779853608124455,0.05998859325567404
104,11.7347281352383,0.0603642827561787
105,11.688085254366007,0.06073997225668337
106,11.639947592579528,0.061115661757188036
107,11.590338308469729,0.0614913512576927
108,11.53928107416941,0.06186704075819737
109,11.486800057134523,0.062242730258702035
110,11.43291990170243,0.0626184197592067
111,11.377665710446498,0.06299410925971137
112,11.321063025346017,0.06336979876021603
113,11.263137808790551,0.06374548826072071
114,11.203916424437798,0.06412117776122536
115,11.143425617943834,0.06449686726173004
116,11.081692497584806,0.0648725567622347
117,11.018744514788615,0.06524824626273937
118,10.954609444595459,0.06562393576324403
119,10.889315366065576,0.0659996252637487
120,10.822890642652512,0.06637531476425337
121,10.755363902560164,0.06675100426475802
122,10.686764019101272,0.0671266937652627
123,10.617120091075266,0.06750238326576737
124,10.546461423182699,0.06787807276627203
125,10.4748175064935,0.06825376226677671
126,10.402217998985932,0.06862945176728136
127,10.328692706172683,0.06900514126778604
128,10.25427156183047,0.0693808307682907
129,10.17898460884895,0.06975652026879536
130,10.10286198021458,0.07013220976930004
131,10.025933880144535,0.07050789926980469
132,9.948230565385511,0.07088358877030937
133,9.869782326691976,0.07125927827081403
134,9.790619470497687,0.0716349677713187
135,9.710772300794304,0.07201065727182338
136,9.630271101230226,0.07238634677232803
137,9.549146117442389,0.0727620362728327
138,9.467427539633526,0.07313772577333737
139,9.385145485406687,0.07351341527384203
140,9.302329982868557,0.0738891047743467
141,9.219010954012523,0.07426479427485136
142,9.135218198392188,0.07464048377535604
143,9.050981377095344,0.07501617327586069
144,8.96632999702796,0.07539186277636536
145,8.88129339551765,0.07576755227687003
146,8.79590072524499,0.07614324177737469
147,8.710180939511176,0.07651893127787937
148,8.624162777849667,0.07689462077838402
149,8.53787475198915,0.0772703102788887
150,8.451345132174687,0.07764599977939336
151,8.364601933853347,0.07802168927989803
152,8.27767290473024,0.0783973787804027
153,8.190585512200473,0.07877306828090735
154,8.103366931161805,0.07914875778141203
155,8.016044032212786,0.0795244472819167
156,7.928643370240145,0.07990013678242136
157,7.841191173399306,0.08027582628292602
158,7.7537133324910075,0.08065151578343069
159,7.6662353907368885,0.08102720528393537
160,7.578782533956271,0.08140289478444003
161,7.491379581145974,0.0817785842849447
162,7.4040509754647745,0.08215427378544936
163,7.3168207756233405,0.08252996328595402
164,7.229712647680434,0.0829056527864587
165,7.142749857245582,0.08328134228696335
166,7.055955262087987,0.08365703178746803
167,6.969351305151277,0.08403272128797269
168,6.882960007973079,0.08440841078847736
169,6.796802964508207,0.08478410028898202
170,6.710901335353812,0.0851597897894867
171,6.625275842374565,0.08553547928999136
172,6.53994676372549,0.08591116879049603
173,6.454933929269917,0.08628685829100069
174,6.370256716389512,0.08666254779150535
175,6.285934046183181,0.08703823729201002
176,6.201984380051271,0.0874139267925147
177,6.118425716661248,0.08778961629301936
178,6.035275589290682,0.08816530579352402
179,5.952551063543203,0.08854099529402869
180,5.870268735432757,0.08891668479453335
181,5.788444729831253,0.08929237429503803
182,5.707094699274512,0.0896680637955427
183,5.626233823121099,0.09004375329604736
184,5.545876807058519,0.09041944279655202
185,5.4660378829509435,0.09079513229705669
186,5.386730809022522,0.09117082179756135
187,5.307968870370074,0.09154651129806603
188,5.229764879798884,0.09192220079857069
189,5.152131178974942,0.09229789029907536
190,5.075079639887142,0.09267357979958002
191,4.998621666612466,0.09304926930008468
192,4.922768197377251,0.09342495880058935
193,4.847529706907467,0.09380064830109403
194,4.772916209060765,0.09417633780159869
195,4.698937259732949,0.09455202730210335
196,4.625601960031518,0.09492771680260802
197,4.552918959708718,0.09530340630311268
198,4.480896460846453,0.09567909580361736
199,4.409542221785505,0.09605478530412202
200,4.3388635612911655,0.09643047480462669
201,4.268867362947601,0.09680616430513135
202,4.199560079773029,0.09718185380563601
203,4.130947739047798,0.09755754330614068
204,4.0630359473475135,0.09793323280664536
205,3.9958298957731557,0.09830892230715002
206,3.929334365370273,0.09868461180765468
207,3.863553732729243,0.09906030130815935
208,3.798491975758599,0.09943599080866401
209,3.734152679623441,0.09981168030916869
210,3.67053904284094,0.10018736980967335
211,3.6076538835249408,0.10056305931017802
212,3.5454996457717884,0.10093874881068268
213,3.4840784061793983,0.10131443831118735
214,3.4233918804916885,0.10169012781169201
215,3.363441430360606,0.10206581731219669
216,3.3042280702178672,0.10244150681270135
217,3.245752474248732,0.10281719631320602
218,3.1880149834601275,0.10319288581371068
219,3.1310156128354816,0.10356857531421534
220,3.0747540585687574,0.10394426481472002
221,3.0192297053702193,0.10431995431522469
222,2.964441633836481,0.10469564381572935
223,2.910388627877661,0.10507133331623401
224,2.857069182194294,0.10544702281673868
225,2.804481509797002,0.10582271231724334
226,2.7526235495618065,0.10619840181774802
227,2.701492973814291,0.10657409131825268
228,2.651087195935664,0.10694978081875735
229,2.6014033779841617,0.10732547031926201
230,2.5524384383251344,0.10770115981976668
231,2.5041890592634046,0.10807684932027135
232,2.4566516946715247,0.10845253882077602
233,2.4098225776077715,0.10882822832128068
234,2.363697727917756,0.10920391782178535
235,2.318272959813754,0.10957960732229001
236,2.273543889425908,0.10995529682279467
237,2.229505942319646,0.11033098632329935
238,2.1861543609738336,0.11070667582380402
239,2.1434842122141764,0.11108236532430868
240,2.101490394596753,0.11145805482481334
241,2.060167645736522,0.11183374432531801
242,2.019510549575879,0.11220943382582267
243,1.979513543588499,0.11258512332632735
244,1.9401709259138213,0.11296081282683201
245,1.9014768624177008,0.11333650232733668
246,1.8634253936749503,0.11371219182784134
247,1.826010441869553,0.114087881328346
248,1.7892258176086184,0.11446357082885068
249,1.7530652266462143,0.11483926032935535
250,1.7175222765134113,0.11521494982986001
251,1.6825904830510368,0.11559063933036468
252,1.64826327684179,0.11596632883086934
253,1.6145340095385528,0.116342018331374
254,1.5813959600858607,0.11671770783187868
255,1.5488423408317138,0.11709339733238334
256,1.5168663035270042,0.11746908683288801
257,1.4854609452100798,0.11784477633339267
258,1.4546193139740593,0.11822046583389734
259,1.4243344146147112,0.11859615533440201
260,1.394599214156886,0.11897184483490668
261,1.365406647257589,0.11934753433541134
262,1.33674962148404,0.119723223835916
263,1.3086210224651276,0.12009891333642067
264,1.2810137189148987,0.12047460283692533
265,1.2539205675268306,0.12085029233743001
266,1.2273344177378358,0.12122598183793468
267,1.201248116361036,0.12160167133843934
268,1.1756545120865856,0.121977360838944
269,1.1505464598498873,0.12235305033944867
270,1.1259168250667522,0.12272873983995335
271,1.1017584877351572,0.12310442934045801
272,1.0780643464034452,0.12348011884096267
273,1.0548273220049034,0.12385580834146734
274,1.032040361558833,0.124231497841972
275,1.0096964417383347,0.12460718734247667
276,0.9877885723051916,0.12498287684298134
277,0.9663097994123171,0.12535856634348602
278,0.9452532087744365,0.12573425584399067
279,0.9246119287076905,0.12610994534449532
280,0.9043791330390993,0.126485634845
281,0.8845480438868,0.12686132434550468
282,0.8651119343122166,0.12723701384600933
283,0.8460641308453182,0.127612703346514
284,0.8273980158843353,0.12798839284701868
285,0.8091070299713036,0.12836408234752333
286,0.7911846739449676,0.12873977184802798
287,0.7736245109726796,0.1291154613485327
288,0.7564201684629607,0.12949115084903734
289,0.7395653398605319,0.129866840349542
290,0.7230537863256864,0.13024252985004667
291,0.7068793382999656,0.13061821935055135
292,0.6910358969601398,0.130993908851056
293,0.6755174355626216,0.13136959835156067
294,0.6603180006804633,0.13174528785206535
295,0.6454317133351611,0.13212097735257
296,0.6308527700255724,0.13249666685307465
297,0.6165754436562602,0.13287235635357933
298,0.6025940843676928,0.133248045854084
299,0.5889031202706935,0.13362373535458866
300,0.5754970580876568,0.13399942485509334
301,0.562370483703029,0.134375114355598
302,0.549518062625614,0.13475080385610266
303,0.5369345403652702,0.1351264933566073
304,0.5246147427266313,0.13550218285711202
305,0.5125535760224592,0.13587787235761667
306,0.5007460272092683,0.13625356185812132
307,0.4891871639479126,0.136629251358626
308,0.4778721345917726,0.13700494085913067
309,0.46679616810524,0.13738063035963533
310,0.45595457391515726,0.13775631986014
311,0.44534274169792204,0.13813200936064468
312,0.43495614110489317,0.13850769886114933
313,0.4247903214287832,0.13888338836165398
314,0.4148409112136898,0.13925907786215866
315,0.40510361781140286,0.13963476736266334
316,0.39557422688659616,0.140010456863168
317,0.3862486018735135,0.14038614636367266
318,0.37712268338673,0.14076183586417734
319,0.36819248858851444,0.141137525364682
320,0.35945411051532977,0.14151321486518667
321,0.3509037173659462,0.14188890436569135
322,0.3425375517536219,0.142264593866196
323,0.33435192992475266,0.14264028336670065
324,0.32634324094637346,0.14301597286720533
325,0.3185079458648397,0.14339166236771
326,0.310842576837957,0.14376735186821465
327,0.30334373624282135,0.14414304136871933
328,0.29600809576153597,0.144518730869224
329,0.2888323954469645,0.14489442036972866
330,0.28181344277058584,0.1452701098702333
331,0.2749481116545057,0.145645799370738
332,0.2682333414895886,0.14602148887124267
333,0.2616661361416399,0.14639717837174732
334,0.25524356294749867,0.146772867872252
335,0.24896275170285306,0.14714855737275667
336,0.24282089364352494,0.14752424687326132
337,0.23681524042190186,0.147899936373766
338,0.23094310308016133,0.14827562587427065
339,0.2252018510218289,0.14865131537477533
340,0.21958891098319566,0.14902700487528
341,0.2141017660060186,0.14940269437578466
342,0.2087379544128871,0.14977838387628933
343,0.20349506878657833,0.15015407337679398
344,0.19837075495463774,0.15052976287729866
345,0.19336271098039193,0.1509054523778033
346,0.18846868616150245,0.151281141878308
347,0.18368648003714305,0.15165683137881267
348,0.1790139414047855,0.15203252087931732
349,0.1744489673475471,0.152408210379822
350,0.16998950227297174,0.15278389988032665
351,0.16563353696406607,0.15315958938083132
352,0.16137910764334976,0.153535278881336
353,0.1572242950506159,0.15391096838184065
354,0.15316722353504775,0.15428665788234533
355,0.14920606016227148,0.15466234738284998
356,0.14533901383687314,0.15503803688335466
357,0.14156433444085195,0.15541372638385934
358,0.1378803119884285,0.15578941588436399
359,0.13428527579756472,0.15616510538486866
360,0.13077759367852015,0.1565407948853733
361,0.12735567113969054,0.156916484385878
362,0.12401795061095364,0.15729217388638267
363,0.12076291068467492,0.15766786338688732
364,0.11758906537449404,0.158043552887392
365,0.11449496339196556,0.15841924238789665
366,0.11147918744107173,0.15879493188840133
367,0.10854035353060242,0.15917062138890598
368,0.10567711030433398,0.15954631088941065
369,0.10288813838891994,0.15992200038991533
370,0.10017214975935222,0.16029768989041998
371,0.09752788712182203,0.16067337939092466
372,0.09495412331377957,0.1610490688914293
373,0.09244966072094316,0.161424758391934
374,0.09001333071099628,0.16180044789243866
375,0.08764399308366094,0.16217613739294331
376,0.08534053553682373,0.162551826893448
377,0.08310187314835217,0.16292751639395264
378,0.08092694787321934,0.16330320589445732
379,0.07881472805552907,0.163678895394962
380,0.0767642079550112,0.16405458489546665
381,0.0747744072875353,0.16443027439597133
382,0.07284437077917338,0.16480596389647598
383,0.07097316773332261,0.16518165339698065
384,0.06915989161038302,0.1655573428974853
385,0.06740365961947094,0.16593303239798998
386,0.06570361232163476,0.16630872189849466
387,0.06405891324402856,0.1666844113989993
388,0.062468748504486055,0.167060100899504
389,0.06093232644593395,0.16743579040000864
390,0.05944887728006682,0.16781147990051332
391,0.05801765273971027,0.168187169401018
392,0.05663792573928344,0.16856285890152264
393,0.055308990042775764,0.16893854840202732
394,0.054030159938647966,0.16931423790253197
395,0.0528007699210631,0.16968992740303665
396,0.051620174376859486,0.17006561690354133
397,0.05048774727767153,0.17044130640404598
398,0.04940288187661314,0.17081699590455066
399,0.0483649904089376,0.1711926854050553
400,0.04737350379609297,0.17156837490555998
401,0.04642787135260059,0.17194406440606466
402,0.04552756049518605,0.1723197539065693
403,0.04467205645360427,0.172695443407074
404,0.04386086198260541,0.17307113290757864
405,0.043093497074500504,0.17344682240808332
406,0.042369498671794174,0.17382251190858797
407,0.04168842037936423,0.17419820140909265
408,0.041049832175679896,0.17457389090959732
409,0.04045332012256343,0.17494958041010197
410,0.039898486073012905,0.17532526991060665
411,0.03938494737662064,0.1757009594111113
412,0.03891233658213384,0.17607664891161598
413,0.038480301136722836,0.17645233841212066
414,0.03808850308153771,0.1768280279126253
415,0.037736618743150825,0.17720371741312999
416,0.037424338420502135,0.17757940691363464
417,0.037151366066981245,0.1779550964141393
418,0.036917418967300004,0.178330785914644
419,0.03672222740882855,0.17870647541514864
420,0.03656553434708803,0.17908216491565332
421,0.0364470950651138,0.17945785441615797
422,0.03636667682642302,0.17983354391666265
423,0.03632405852134353,0.18020923341716732
424,0.036319030306480656,0.18058492291767198
425,0.036351393237122505,0.18096061241817665
426,0.036420958892405327,0.1813363019186813
427,0.03652754899308427,0.18171199141918598
428,0.0366709950117772,0.18208768091969063
429,0.036851137775572695,0.1824633704201953
430,0.03706782706091707,0.1828390599207
431,0.037320921180718454,0.18321474942120464
432,0.03761028656363021,0.18359043892170931
433,0.03793579732549958,0.18396612842221396
434,0.03829733483299213,0.18434181792271864
435,0.03869478725942561,0.18471750742322332
436,0.03912804913287246,0.18509319692372797
437,0.039597020876613744,0.18546888642423265
438,0.04010160834205051,0.1858445759247373
439,0.04064172233420562,0.18622026542524198
440,0.04121727812996963,0.18659595492574665
441,0.04182819498927152,0.1869716444262513
442,0.042474395659377606,0.18734733392675598
443,0.04315580587254462,0.18772302342726063
444,0.04387235383728031,0.1880987129277653
445,0.0446239697234831,0.18847440242826996
446,0.04541058514176133,0.18885009192877464
447,0.0462321326172497,0.18922578142927932
448,0.04708854505826855,0.18960147092978397
449,0.04797975522019068,0.18997716043028864
450,0.04890569516490155,0.1903528499307933
451,0.04986629571626557,0.19072853943129797
452,0.05086148591202437,0.19110422893180265
453,0.05189119245258189,0.1914799184323073
454,0.05295533914714452,0.19185560793281198
455,0.05405384635770879,0.19223129743331663
456,0.055186630441406086,0.1926069869338213
457,0.05635360319173276,0.19298267643432598
458,0.057554671279212224,0.19335836593483063
459,0.058789735692053535,0.1937340554353353
460,0.0600586911773854,0.19410974493583996
461,0.06136142568366342,0.19448543443634464
462,0.06269781980486108,0.19486112393684932
463,0.06406774622707043,0.19523681343735397
464,0.06547106917815293,0.19561250293785865
465,0.0669076438810902,0.1959881924383633
466,0.06837731601170186,0.19636388193886797
467,0.06987992116140161,0.19673957143937262
468,0.07141528430568075,0.1971152609398773
469,0.07298321927900829,0.19749095044038198
470,0.07458352825685356,0.19786663994088663
471,0.07621600124553926,0.1982423294413913
472,0.07788041558063688,0.19861801894189596
473,0.07957653543463028,0.19899370844240064
474,0.08130411133456403,0.1993693979429053
475,0.0830628796904092,0.19974508744340996
476,0.08485256233486971,0.20012077694391464
477,0.08667286607535912,0.2004964664444193
478,0.08852348225887689,0.20087215594492397
479,0.09040408635050386,0.20124784544542865
480,0.09231433752624603,0.2016235349459333
481,0.09425387828093774,0.20199922444643797
482,0.09622233405191959,0.20237491394694263
483,0.098219312859193,0.2027506034474473
484,0.10024440496274965,0.20312629294795195
485,0.1022971825377606,0.20350198244845663
486,0.10437719936830128,0.2038776719489613
487,0.10648399056027492,0.20425336144946596
488,0.10861707227418535,0.20462905094997064
489,0.11077594147839244,0.2050047404504753
490,0.11296007572346929,0.20538042995097996
491,0.11516893293826323,0.20575611945148464
492,0.1174019512482411,0.2061318089519893
493,0.11965854881668428,0.20650749845249397
494,0.12193812370926982,0.20688318795299862
495,0.12424005378256277,0.2072588774535033
496,0.12656369659690603,0.20763456695400798
497,0.12890838935418622,0.20801025645451263
498,0.1312734488609134,0.2083859459550173
499,0.13365817151703094,0.20876163545552195
500,0.13606183333084754,0.20913732495602663
501,0.13848368996044289,0.2095130144565313
502,0.14092297678188123,0.20988870395703596
503,0.14337890898452257,0.21026439345754064
504,0.1458506816936973,0.2106400829580453
505,0.1483374701209734,0.21101577245854997
506,0.1508384297422082,0.21139146195905462
507,0.15335269650354788,0.2117671514595593
508,0.1558793870554918,0.21214284096006397
509,0.15841759901511132,0.21251853046056862
510,0.16096641125647115,0.2128942199610733
511,0.16352488422925568,0.21326990946157795
512,0.16609206030558107,0.21364559896208263
513,0.16866696415491153,0.2140212884625873
514,0.17124860314697976,0.21439697796309196
515,0.17383596778255625,0.21477266746359663
516,0.1764280321518738,0.21514835696410128
517,0.17902375442048282,0.21552404646460596
518,0.18162207734225203,0.21589973596511064
519,0.1842219287992106,0.2162754254656153
520,0.18682222236786297,0.21665111496611997
521,0.189421857911588,0.21702680446662462
522,0.19201972219867156,0.2174024939671293
523,0.1946146895454998,0.21777818346763395
524,0.1972056224843803,0.21815387296813862
525,0.19979137245543507,0.2185295624686433
526,0.20237078052195548,0.21890525196914795
527,0.2049426781085724,0.21928094146965263
528,0.20750588776156398,0.21965663097015728
529,0.21005922393056706,0.22003232047066196
530,0.2126014937709404,0.22040800997116664
531,0.21513149796596998,0.22078369947167129
532,0.21764803156809004,0.22115938897217596
533,0.22014988485823647,0.2215350784726806
534,0.22263584422243712,0.2219107679731853
535,0.22510469304468697,0.22228645747368997
536,0.2275552126151429,0.22266214697419462
537,0.22998618305263024,0.2230378364746993
538,0.23239638424042233,0.22341352597520395
539,0.2347845967742373,0.22378921547570862
540,0.23714960292135168,0.2241649049762133
541,0.2394901875897205,0.22454059447671795
542,0.24180513930595973,0.22491628397722263
543,0.24409325120102443,0.22529197347772728
544,0.24635332200240265,0.22566766297823196
545,0.24858415703161368,0.2260433524787366
546,0.25078456920579395,0.2264190419792413
547,0.25295338004212753,0.22679473147974596
548,0.255089420663871,0.22717042098025061
549,0.257191532806711,0.2275461104807553
550,0.25925856982417134,0.22792179998125994
551,0.2612893976907983,0.22829748948176462
552,0.2632828960018235,0.2286731789822693
553,0.26523795896802127,0.22904886848277395
554,0.2671534964044581,0.22942455798327863
555,0.2690284347118417,0.22980024748378328
556,0.27086171784917695,0.23017593698428795
557,0.27265230829643694,0.23055162648479263
558,0.27439918800596924,0.23092731598529728
559,0.27610135934136093,0.23130300548580196
560,0.27775784600249825,0.2316786949863066
561,0.2793676939355711,0.2320543844868113
562,0.280929972226781,0.23243007398731594
563,0.2824437739785403,0.23280576348782062
564,0.2839082171669519,0.2331814529883253
565,0.2853224454793957,0.23355714248882994
566,0.2866856291310623,0.23393283198933462
567,0.28799696565929905,0.23430852148983927
568,0.28925568069466534,0.23468421099034395
569,0.2904610287076176,0.23505990049084863
570,0.29161229372977904,0.23543558999135328
571,0.292708790048777,0.23581127949185796
572,0.29374986287567095,0.2361869689923626
573,0.29473488898402356,0.23656265849286728
574,0.29566327731971015,0.23693834799337196
575,0.29653446958059737,0.2373140374938766
576,0.2973479407652638,0.2376897269943813
577,0.29810319968997884,0.23806541649488594
578,0.2987997894731961,0.23844110599539062
579,0.2994372879868661,0.2388167954958953
580,0.3000153082739159,0.23919248499639995
581,0.3005334989312939,0.23956817449690462
582,0.3009915444580213,0.23994386399740927
583,0.30138916556774836,0.24031955349791395
584,0.30172611946535427,0.2406952429984186
585,0.30200220008718925,0.24107093249892328
586,0.3022172383046043,0.24144662199942796
587,0.3023711020904657,0.2418223114999326
588,0.3024636966484082,0.24219800100043729
589,0.3024949645046305,0.24257369050094194
590,0.30246488556209045,0.2429493800014466
591,0.302373477117014,0.2433250695019513
592,0.30222079383768224,0.24370075900245594
593,0.30200692770551874,0.24407644850296062
594,0.301732007918548,0.24445213800346527
595,0.301396200757356,0.24482782750396995
596,0.300999709413733,0.24520351700447462
597,0.3005427737822324,0.24557920650497927
598,0.30002567021493465,0.24595489600548395
599,0.2994487112397546,0.2463305855059886
600,0.29881224524268285,0.24670627500649328
601,0.2981166561144059,0.24708196450699793
602,0.2973623628617939,0.2474576540075026
603,0.29654981918479933,0.2478333435080073
604,0.295679513019355,0.24820903300851194
605,0.2947519660469087,0.24858472250901661
606,0.29376773317127575,0.24896041200952126
607,0.2927274019635375,0.24933610151002594
608,0.29163159207575656,0.24971179101053062
609,0.29048095462431917,0.25008748051103524
610,0.2892761715437589,0.25046317001153995
611,0.28801795491195636,0.2508388595120446
612,0.2867070462476368,0.25121454901254925
613,0.28534421578113833,0.25159023851305395
614,0.2839302616994475,0.2519659280135586
615,0.2824660093665272,0.25234161751406325
616,0.2809523105200104,0.25271730701456796
617,0.27939004244533844,0.2530929965150726
618,0.2777801071284679,0.25346868601557726
619,0.27612343038828285,0.25384437551608197
620,0.27442096098988145,0.2542200650165866
621,0.272673669739918,0.25459575451709127
622,0.27088254856520244,0.25497144401759597
623,0.2690486095757857,0.25534713351810057
624,0.2671728841137525,0.25572282301860527
625,0.2652564217889837,0.25609851251911
626,0.2633002895031316,0.25647420201961457
627,0.2613055704630803,0.2568498915201193
628,0.259273363185167,0.25722558102062393
629,0.25720478049143114,0.2576012705211286
630,0.2551009484991721,0.2579769600216333
631,0.25296300560509777,0.25835264952213793
632,0.25079210146533265,0.2587283390226426
633,0.24858939597255814,0.2591040285231473
634,0.24635605823155426,0.25947971802365194
635,0.24409326553439095,0.2598554075241566
636,0.24180220233652386,0.2602310970246613
637,0.2394840592350218,0.26060678652516595
638,0.2371400319501498,0.2609824760256706
639,0.23477132031150988,0.2613581655261753
640,0.2323791272499305,0.26173385502667995
641,0.22996465779626174,0.2621095445271846
642,0.2275291180882347,0.2624852340276893
643,0.22507371438650262,0.2628609235281939
644,0.22259965210095567,0.2632366130286986
645,0.2201081348284005,0.26361230252920326
646,0.21760036340263028,0.2639879920297079
647,0.21507753495791868,0.2643636815302126
648,0.21254084200691506,0.26473937103071726
649,0.20999147153390152,0.2651150605312219
650,0.20743060410433523,0.2654907500317266
651,0.20485941299156796,0.26586643953223127
652,0.2022790633215906,0.2662421290327359
653,0.1996907112366348,0.2666178185332406
654,0.1970955030784093,0.2669935080337453
655,0.19449457459171385,0.2673691975342499
656,0.19188905014914778,0.26774488703475463
657,0.18928004199758228,0.2681205765352593
658,0.18666864952701778,0.26849626603576393
659,0.1840559585624326,0.26887195553626864
660,0.18144304067916628,0.26924764503677323
661,0.1788309525423456,0.26962333453727794
662,0.17622073527083842,0.2699990240377826
663,0.17361341382614456,0.27037471353828724
664,0.17100999642663228,0.27075040303879194
665,0.16841147398745981,0.2711260925392966
666,0.165818819586485,0.27150178203980124
667,0.16323298795644056,0.27187747154030595
668,0.1606549150035961,0.2722531610408106
669,0.15808551735308657,0.27262885054131525
670,0.15552569192106616,0.27300454004181995
671,0.1529763155137849,0.2733802295423246
672,0.15043824445365825,0.27375591904282925
673,0.14791231423235854,0.2741316085433339
674,0.1453993391909214,0.2745072980438386
675,0.1429001122268198,0.27488298754434326
676,0.1404154045279222,0.2752586770448479
677,0.1379459653332176,0.2756343665453526
678,0.135492521720157,0.27601005604585727
679,0.13305577841841873,0.2763857455463619
680,0.1306364176498803,0.2767614350468666
681,0.1282350989945476,0.27713712454737127
682,0.12585245928214842,0.2775128140478759
683,0.12348911250908834,0.27788850354838057
684,0.12114564978041392,0.2782641930488853
685,0.1188226392764235,0.27863988254938993
686,0.11652062624351782,0.2790155720498946
687,0.11424013300887573,0.2793912615503993
688,0.11198165901850045,0.27976695105090393
689,0.10974568089816779,0.2801426405514086
690,0.1075326525367858,0.28051833005191323
691,0.10534300519164529,0.28089401955241794
692,0.10317714761503557,0.2812697090529226
693,0.10103546620166595,0.28164539855342724
694,0.09891832515633141,0.28202108805393195
695,0.09682606668123207,0.2823967775544366
696,0.09475901118235024,0.28277246705494125
697,0.09271745749427356,0.28314815655544595
698,0.0907016831228411,0.2835238460559506
699,0.08871194450497134,0.28389953555645525
700,0.08674847728503807,0.2842752250569599
701,0.08481149660713605,0.2846509145574646
702,0.08290119742257829,0.28502660405796926
703,0.08101775481196118,0.2854022935584739
704,0.07916132432112971,0.2857779830589786
705,0.07733204231037136,0.28615367255948326
706,0.0755300263161584,0.2865293620599879
707,0.07375537542477302,0.2869050515604926
708,0.07200817065713484,0.28728074106099727
709,0.07028847536415496,0.2876564305615019
710,0.06859633563195215,0.28803212006200657
711,0.06693178069625742,0.2884078095625113
712,0.0652948233653477,0.2887834990630159
713,0.06368546045084422,0.2891591885635206
714,0.062103673205731236,0.2895348780640253
715,0.06054942776894609,0.28991056756452993
716,0.05902267561590067,0.2902862570650346
717,0.057523354014313,0.29066194656553923
718,0.05605138648472437,0.29103763606604394
719,0.05460668326509805,0.2914133255665486
720,0.05318914177889611,0.29178901506705324
721,0.05179864710605607,0.29216470456755794
722,0.050435072456288865,0.2925403940680626
723,0.04909827964413821,0.29291608356856724
724,0.047788119565254174,0.29329177306907195
725,0.0465044326733493,0.2936674625695766
726,0.045247049457314566,0.29404315207008125
727,0.04401579091799282,0.2944188415705859
728,0.04281046904412005,0.2947945310710906
729,0.04163088728696003,0.29517022057159525
730,0.040476841033172874,0.2955459100720999
731,0.03934811807547577,0.2959215995726046
732,0.038244499080670354,0.29629728907310926
733,0.03716575805462333,0.2966729785736139
734,0.03611166280381052,0.29704866807411856
735,0.035081975393042364,0.29742435757462327
736,0.03407645259901429,0.2978000470751279
737,0.03309484635933409,0.29817573657563257
738,0.03213690421669957,0.29855142607613727
739,0.031202369757916237,0.2989271155766419
740,0.03029098304745674,0.29930280507714657
741,0.029402481055286568,0.2996784945776513
742,0.028536598078690193,0.3000541840781559
743,0.02769306615785178,0.3004298735786606
744,0.026871615484959435,0.30080556307916523
745,0.02607197480661616,0.30118125257966993
746,0.025293871819356602,0.3015569420801746
747,0.02453703355808346,0.30193263158067923
748,0.023801186777252643,0.30230832108118394
749,0.023086058324649546,0.3026840105816886
750,0.022391375507610764,0.30305970008219324
751,0.02171686645156445,0.3034353895826979
752,0.021062260450769567,0.3038110790832026
753,0.02042728831114982,0.30418676858370725
754,0.01981168268512994,0.3045624580842119
755,0.01921517839839372,0.3049381475847166
756,0.01863751276849427,0.30531383708522125
757,0.018078425915255842,0.3056895265857259
758,0.01753766106292128,0.3060652160862306
759,0.017014964834004897,0.30644090558673526
760,0.016510087534819935,0.3068165950872399
761,0.016022783432662308,0.30719228458774456
762,0.015552811024635935,0.30756797408824926
763,0.015099933298116153,0.3079436635887539
764,0.014663917982851613,0.30831935308925856
765,0.014244537794715977,0.30869504258976327
766,0.013841570671123184,0.3090707320902679
767,0.013454799998126408,0.30944642159077257
768,0.013084014829228342,0.3098221110912772
769,0.012729010095931814,0.3101978005917819
770,0.012389586810066421,0.3105734900922866
771,0.012065552257927933,0.3109491795927912
772,0.011756720186273594,0.31132486909329593
773,0.011462910980216331,0.3117005585938006
774,0.01118395183306349,0.31207624809430523
775,0.01091967690814928,0.31245193759480994
776,0.010669927492709199,0.3128276270953146
777,0.010434552143846384,0.31320331659581924
778,0.010213406826640509,0.3135790060963239
779,0.010006355044449588,0.3139546955968286
780,0.009813267961454588,0.31433038509733324
781,0.009634024517495933,0.3147060745978379
782,0.009468511535250098,0.3150817640983426
783,0.009316623819793136,0.31545745359884725
784,0.00917826425059558,0.3158331430993519
785,0.009053343865991704,0.3162088325998566
786,0.008941781940163727,0.31658452210036125
787,0.008843506052678324,0.3169602116008659
788,0.008758452150610828,0.31733590110137055
789,0.008686564603288587,0.31771159060187526
790,0.008627796249682365,0.3180872801023799
791,0.008582108438470624,0.31846296960288456
792,0.008549471060798463,0.31883865910338927
793,0.008529862575748818,0.3192143486038939
794,0.008523270028539953,0.31959003810439857
795,0.008529689061459273,0.3199657276049032
796,0.008549123917539495,0.3203414171054079
797,0.00858158743697924,0.32071710660591257
798,0.008627101046306014,0.3210927961064172
799,0.00868569474027565,0.3214684856069219
800,0.008757407056498117,0.3218441751074266
801,0.008842285042775996,0.32221986460793123
802,0.008940384217137633,0.32259555410843593
803,0.009051768520543601,0.3229712436089406
804,0.009176510262241625,0.32334693310944523
805,0.009314690057740988,0.3237226226099499
806,0.009466396759375037,0.3240983121104546
807,0.009631727379416508,0.32447400161095924
808,0.009810787005708482,0.3248496911114639
809,0.01000368870976997,0.3252253806119686
810,0.010210553447333546,0.32560107011247325
811,0.010431509951270821,0.3259767596129779
812,0.010666694616858137,0.32635244911348255
813,0.010916251379335216,0.32672813861398725
814,0.011180331583706918,0.3271038281144919
815,0.01145909384673914,0.32747951761499655
816,0.011752703911097258,0.32785520711550126
817,0.012061334491577322,0.3282308966160059
818,0.012385165113380755,0.32860658611651056
819,0.012724381942382006,0.32898227561701526
820,0.013079177607342025,0.3293579651175199
821,0.013449751014022057,0.32973365461802456
822,0.013836307151152234,0.3301093441185292
823,0.014239056888214932,0.3304850336190339
824,0.014658216765003416,0.33086072311953857
825,0.015094008772922943,0.3312364126200432
826,0.015546660128001523,0.3316121021205479
827,0.01601640303558592,0.3319877916210526
828,0.01650347444670168,0.3323634811215572
829,0.01700811580606209,0.3327391706220619
830,0.017530572791716676,0.3331148601225666
831,0.018071095046336638,0.33349054962307123
832,0.01862993590014381,0.3338662391235759
833,0.019207352085493033,0.3342419286240806
834,0.019803603443130476,0.33461761812458524
835,0.020418952620157055,0.3349933076250899
836,0.02105366475973576,0.3353689971255946
837,0.021708007182590378,0.33574468662609924
838,0.02238224906035644,0.3361203761266039
839,0.023076661080851265,0.33649606562710854
840,0.0237915151053466,0.33687175512761325
841,0.024527083817933372,0.3372474446281179
842,0.025283640367086035,0.33762313412862255
843,0.02606145799954065,0.33799882362912725
844,0.02686080968661924,0.3383745131296319
845,0.02768196774314286,0.33875020263013655
846,0.028525203439089854,0.33912589213064126
847,0.029390786604172475,0.3395015816311459
848,0.03027898522551676,0.33987727113165056
849,0.03119006503864623,0.3402529606321552
850,0.0321242891119855,0.3406286501326599
851,0.03308191742511551,0.34100433963316457
852,0.03406320644102726,0.3413800291336692
853,0.03506840867263574,0.3417557186341739
854,0.036097772243833044,0.34213140813467857
855,0.03715154044537841,0.3425070976351832
856,0.038229951285932165,0.34288278713568787
857,0.03933323703856404,0.3432584766361926
858,0.04046162378307984,0.34363416613669723
859,0.0416153309445273,0.3440098556372019
860,0.04279457082825722,0.3443855451377066
861,0.0439995481519337,0.34476123463821123
862,0.045230459574907116,0.3451369241387159
863,0.046487493225370456,0.3455126136392206
864,0.04777082822574453,0.34588830313972524
865,0.049080634216752676,0.3462639926402299
866,0.05041707088065373,0.34663968214073454
867,0.05178028746412681,0.34701537164123925
868,0.05317042230130915,0.3473910611417439
869,0.05458760233751103,0.34776675064224855
870,0.056031942654134845,0.34814244014275325
871,0.05750354599534856,0.3485181296432579
872,0.059002502297077306,0.34889381914376255
873,0.06052888821887997,0.3492695086442672
874,0.06208276667930158,0.3496451981447719
875,0.063664186395295,0.35002088764527656
876,0.06527318142632585,0.3503965771457812
877,0.06690977072377204,0.3507722666462859
878,0.06857395768624917,0.35114795614679056
879,0.07026572972150313,0.3515236456472952
880,0.07198505781550604,0.3518993351477999
881,0.07373189610941375,0.35227502464830457
882,0.0755061814850417,0.3526507141488092
883,0.07730783315952253,0.35302640364931387
884,0.07913675228981203,0.3534020931498186
885,0.08099282158771576,0.3537777826503232
886,0.08287590494611065,0.3541534721508279
887,0.08478584707703596,0.3545291616513326
888,0.08672247316232562,0.35490485115183723
889,0.0886855885174625,0.3552805406523419
890,0.09067497826931857,0.35565623015284653
891,0.09269040704845834,0.35603191965335124
892,0.09473161869666163,0.3564076091538559
893,0.09679833599033132,0.35678329865436054
894,0.09889026038043484,0.35715898815486524
895,0.10100707174962188,0.3575346776553699
896,0.10314842818715803,0.35791036715587454
897,0.10531396578229173,0.35828605665637925
898,0.10750329843667268,0.3586617461568839
899,0.10971601769641783,0.35903743565738855
900,0.11195169260440928,0.3594131251578932
901,0.11420986957339342,0.3597888146583979
902,0.11649007228043518,0.36016450415890255
903,0.11879180158325958,0.3605401936594072
904,0.12111453545899259,0.3609158831599119
905,0.12345772896579935,0.36129157266041656
906,0.1258208142278889,0.3616672621609212
907,0.12820320044433217,0.36204295166142586
908,0.13060427392211862,0.36241864116193057
909,0.13302339813385008,0.3627943306624352
910,0.1354599138004429,0.36317002016293987
911,0.13791313899917998,0.36354570966344457
912,0.14038236929742604,0.3639213991639492
913,0.14286687791229832,0.36429708866445387
914,0.145365915896534,0.3646727781649586
915,0.14787871235078037,0.3650484676654632
916,0.15040447466250145,0.3654241571659679
917,0.1529423887716422,0.36579984666647253
918,0.15549161946317924,0.36617553616697723
919,0.15805131068663336,0.3665512256674819
920,0.16062058590260025,0.36692691516798653
921,0.16319854845629628,0.36730260466849124
922,0.16578428197809628,0.3676782941689959
923,0.16837685081100254,0.36805398366950054
924,0.17097530046492573,0.36842967317000525
925,0.17357865809764073,0.3688053626705099
926,0.17618593302223065,0.36918105217101455
927,0.1787961172407919,0.3695567416715192
928,0.18140818600413341,0.3699324311720239
929,0.18402109839716096,0.37030812067252855
930,0.1866337979496082,0.3706838101730332
931,0.1892452132717116,0.3710594996735379
932,0.19185425871440911,0.37143518917404256
933,0.19445983505359013,0.3718108786745472
934,0.197060830197885,0.37218656817505186
935,0.1996561199194421,0.37256225767555656
936,0.2022445686071004,0.3729379471760612
937,0.20482503004133068,0.37331363667656586
938,0.20739634819027114,0.37368932617707057
939,0.209957358026148,0.3740650156775752
940,0.2125068863613387,0.37444070517807987
941,0.21504375270329174,0.3748163946785846
942,0.21756677012747971,0.3751920841790892
943,0.22007474616753725,0.3755677736795939
944,0.22256648372168453,0.3759434631800985
945,0.22504078197452226,0.37631915268060323
946,0.22749643733323166,0.3766948421811079
947,0.22993224437720253,0.37707053168161253
948,0.23234699682006194,0.37744622118211724
949,0.23473948848306486,0.3778219106826219
950,0.2371085142787711,0.37819760018312654
951,0.23945287120390488,0.3785732896836312
952,0.2417713593402822,0.3789489791841359
953,0.24406278286264954,0.37932466868464054
954,0.24632595105227617,0.3797003581851452
955,0.24855967931510337,0.3800760476856499
956,0.25076279020325415,0.38045173718615455
957,0.25293411443867886,0.3808274266866592
958,0.255072491937701,0.3812031161871639
959,0.25717677283521717,0.38157880568766855
960,0.2592458185072986,0.3819544951881732
961,0.26127850259091984,0.38233018468867785
962,0.2632737119995489,0.38270587418918256
963,0.2652303479333223,0.3830815636896872
964,0.26714732688252396,0.38345725319019186
965,0.2690235816230909,0.38383294269069657
966,0.2708580622028658,0.3842086321912012
967,0.2726497369173305,0.38458432169170587
968,0.27439759327354424,0.3849600111922105
969,0.27610063894103404,0.3853357006927152
970,0.27775790268838474,0.38571139019321987
971,0.27936843530429756,0.3860870796937245
972,0.28093131050188824,0.3864627691942292
973,0.2824456258050227,0.3868384586947339
974,0.28391050341550633,0.38721414819523853
975,0.28532509105995435,0.38758983769574323
976,0.28668856281520155,0.3879655271962479
977,0.2880001199111371,0.38834121669675253
978,0.28925899150986284,0.3887169061972572
979,0.290464435460118,0.3890925956977619
980,0.2916157390259311,0.38946828519826654
981,0.2927122195885022,0.3898439746987712
982,0.29375322532034226,0.3902196641992759
983,0.2947381358307396,0.39059535369978055
984,0.2956663627816576,0.3909710432002852
985,0.296537350473208,0.39134673270078985
986,0.2973505763978818,0.39172242220129455
987,0.2981055517627634,0.3920981117017992
988,0.2988018219789998,0.39247380120230385
989,0.29943896711783413,0.39284949070280856
990,0.3000166023325647,0.3932251802033132
991,0.30053437824583523,0.39360086970381786
992,0.30099198130171056,0.39397655920432256
993,0.3013891340820386,0.3943522487048272
994,0.3017255955866548,0.39472793820533186
995,0.30200116147702877,0.3951036277058365
996,0.30221566428301083,0.3954793172063412
997,0.3023689735723833,0.39585500670684587
998,0.3024609960829764,0.3962306962073505
999,0.3024916758171626,0.3966063857078552


==> visu/tikz_csvs_hist_two_dim/hist_MT/hist.csv <==
,id,experiment_id,error_l2
0,0,00238,0.017328759655356407
1,1,00008,0.01168621052056551
2,2,00018,0.014481191523373127
3,3,00028,0.00840464886277914
4,4,00038,0.010594521649181843
5,5,00048,0.008309251628816128
6,6,00058,0.01253122091293335
7,7,00068,0.009204614907503128
8,8,00078,0.006423788610845804
9,9,00088,0.011353684589266777
10,10,00098,0.011530673131346703
11,11,00108,0.017587201669812202
12,12,00118,0.013194907456636429
13,13,00128,0.015531206503510475
14,14,00138,0.020254185423254967
15,15,00148,0.00846805889159441
16,16,00158,0.014991615898907185
17,17,00168,0.024626795202493668
18,18,00178,0.02224860154092312
19,19,00188,0.007557068020105362
20,20,00198,0.008885778486728668
21,21,00243,0.010808597318828106
22,22,00208,0.01367948018014431
23,23,00218,0.013566063717007637
24,24,00248,0.011676903814077377
25,25,00228,0.007280754391103983
26,26,00223,0.01056889072060585
27,27,00003,0.013713139109313488
28,28,00013,0.012418080121278763
29,29,00023,0.007960684597492218
30,30,00033,0.010573760606348515
31,31,00043,0.011183965019881725
32,32,00053,0.011278555728495121
33,33,00063,0.009901991114020348
34,34,00073,0.011425591073930264
35,35,00093,0.013868880458176136
36,36,00103,0.01512980554252863
37,37,00113,0.011063243262469769
38,38,00123,0.014239522628486156
39,39,00133,0.014231416396796703
40,40,00143,0.013198096305131912
41,41,00153,0.012529500760138035
42,42,00163,0.013773901388049126
43,43,00173,0.008728226646780968
44,44,00183,0.021804077550768852
45,45,00193,0.01221401710063219
46,46,00233,0.016498947516083717
47,47,00083,0.0075245872139930725
48,48,00203,0.009897044859826565
49,49,00213,0.016018617898225784


==> visu/tikz_csvs_hist_two_dim/hist_MT/kde.csv <==
,error_l2,error_l2_x_grid
0,34.589331216494884,0.006423788610845804
1,34.910987002733414,0.006442009838665271
2,35.233461791599815,0.006460231066484739
3,35.556731212823166,0.006478452294304206
4,35.88077081218752,0.006496673522123674
5,36.20555606043175,0.006514894749943141
6,36.53106236219765,0.006533115977762608
7,36.857265065020776,0.006551337205582076
8,37.184139468357984,0.006569558433401543
9,37.511660832646726,0.0065877796612210104
10,37.839804388389425,0.006606000889040477
11,38.16854534525781,0.006624222116859945
12,38.497858901210996,0.006642443344679412
13,38.827720251621244,0.006660664572498879
14,39.158104598401934,0.006678885800318347
15,39.48898715913093,0.006697107028137814
16,39.82034317616409,0.006715328255957282
17,40.152147925732045,0.006733549483776749
18,40.484376727014755,0.006751770711596216
19,40.81700495118713,0.006769991939415684
20,41.150008030429944,0.006788213167235151
21,41.48336146689953,0.0068064343950546185
22,41.81704084165029,0.006824655622874085
23,42.15102182350348,0.006842876850693553
24,42.4852801778564,0.00686109807851302
25,42.819791775425585,0.006879319306332487
26,43.154532600917655,0.006897540534151955
27,43.48947876162187,0.006915761761971422
28,43.82460649591817,0.00693398298979089
29,44.15989218169439,0.006952204217610357
30,44.4953123446666,0.006970425445429824
31,44.830843666596735,0.006988646673249292
32,45.16646299340089,0.007006867901068759
33,45.502147343143186,0.0070250891288882265
34,45.837873913908126,0.0070433103567076934
35,46.1736200915466,0.00706153158452716
36,46.50936345728919,0.007079752812346628
37,46.84508179522103,0.007097974040166095
38,47.180753099612744,0.007116195267985563
39,47.51635558210163,0.00713441649580503
40,47.851867678718044,0.007152637723624497
41,48.1872680567508,0.007170858951443965
42,48.52253562144694,0.007189080179263432
43,48.85764952254048,0.0072073014070829
44,49.19258916060484,0.007225522634902367
45,49.527334193224036,0.0072437438627218345
46,49.86186454097808,0.0072619650905413015
47,50.19616039323692,0.007280186318360769
48,50.53020221375968,0.007298407546180236
49,50.863970746093315,0.007316628773999703
50,51.19744701876718,0.007334850001819171
51,51.53061235027883,0.007353071229638638
52,51.86344835386754,0.007371292457458106
53,52.19593694207077,0.007389513685277573
54,52.5280603310605,0.00740773491309704
55,52.85980104475574,0.007425956140916508
56,53.1911419187071,0.007444177368735975
57,53.52206610375152,0.0074623985965554425
58,53.85255706943197,0.0074806198243749095
59,54.18259860718162,0.0074988410521943764
60,54.512174833267636,0.007517062280013844
61,54.8412701914933,0.007535283507833311
62,55.16986945565539,0.007553504735652779
63,55.497957731754965,0.007571725963472246
64,55.82552045995972,0.007589947191291713
65,56.15254341631527,0.007608168419111181
66,56.479012714204764,0.007626389646930648
67,56.80491480555493,0.007644610874750116
68,57.13023648178688,0.007662832102569583
69,57.45496487451198,0.00768105333038905
70,57.779087455970185,0.0076992745582085175
71,58.102592039212034,0.007717495786027985
72,58.42546677802269,0.007735717013847452
73,58.747700166588274,0.007753938241666919
74,59.06928103890471,0.007772159469486387
75,59.39019856792884,0.007790380697305854
76,59.71044226447311,0.007808601925125322
77,60.03000197584342,0.007826823152944789
78,60.34886788422193,0.007845044380764256
79,60.667030504795825,0.007863265608583723
80,60.98448068363271,0.00788148683640319
81,61.30120959530506,0.007899708064222659
82,61.61720874026491,0.007917929292042125
83,61.93246994197104,0.007936150519861592
84,62.246985343770874,0.00795437174768106
85,62.56074740553908,0.007972592975500528
86,62.87374890007626,0.007990814203319995
87,63.185982909269725,0.008009035431139462
88,63.49744282002034,0.008027256658958929
89,63.80812231993752,0.008045477886778396
90,64.11801539280694,0.008063699114597865
91,64.42711631383405,0.008081920342417332
92,64.73541964466737,0.008100141570236799
93,65.04292022820566,0.008118362798056266
94,65.34961318319296,0.008136584025875734
95,65.65549389860662,0.008154805253695201
96,65.96055802784211,0.008173026481514668
97,66.26480148270022,0.008191247709334135
98,66.56822042718059,0.008209468937153602
99,66.87081127108851,0.00822769016497307
100,67.172570663458,0.008245911392792538
101,67.47349548579906,0.008264132620612005
102,67.77358284517308,0.008282353848431472
103,68.07283006710276,0.008300575076250939
104,68.37123468832301,0.008318796304070408
105,68.66879444937832,0.008337017531889875
106,68.96550728707331,0.008355238759709342
107,69.26137132678255,0.008373459987528808
108,69.55638487462652,0.008391681215348275
109,69.85054640952042,0.008409902443167742
110,70.1438545751023,0.008428123670987211
111,70.43630817154752,0.008446344898806678
112,70.72790614727731,0.008464566126626145
113,71.01864759056727,0.008482787354445614
114,71.30853172106404,0.00850100858226508
115,71.59755788121741,0.008519229810084548
116,71.88572552763445,0.008537451037904015
117,72.17303422236449,0.008555672265723482
118,72.45948362412105,0.008573893493542949
119,72.74507347944953,0.008592114721362417
120,73.02980361384755,0.008610335949181884
121,73.31367392284628,0.008628557177001351
122,73.59668436305975,0.008646778404820818
123,73.87883494321116,0.008664999632640287
124,74.16012571514206,0.008683220860459754
125,74.44055676481481,0.008701442088279221
126,74.72012820331385,0.008719663316098688
127,74.99884015785474,0.008737884543918155
128,75.27669276280925,0.008756105771737622
129,75.5536861507529,0.00877432699955709
130,75.82982044354432,0.008792548227376558
131,76.10509574344343,0.008810769455196025
132,76.37951212427609,0.008828990683015491
133,76.65306962265349,0.00884721191083496
134,76.92576822925349,0.008865433138654427
135,77.19760788017179,0.008883654366473894
136,77.46858844835052,0.008901875594293361
137,77.73870973509132,0.008920096822112828
138,78.00797146166087,0.008938318049932295
139,78.2763732609961,0.008956539277751764
140,78.54391466951557,0.00897476050557123
141,78.81059511904566,0.008992981733390698
142,79.07641392886678,0.009011202961210166
143,79.34137029788799,0.009029424189029633
144,79.60546329695605,0.0090476454168491
145,79.86869186130593,0.009065866644668567
146,80.13105478315887,0.009084087872488034
147,80.39255070447479,0.009102309100307501
148,80.65317810986552,0.00912053032812697
149,80.91293531967384,0.009138751555946437
150,81.17182048322577,0.009156972783765904
151,81.4298315722607,0.009175194011585371
152,81.68696637454556,0.00919341523940484
153,81.94322248767809,0.009211636467224307
154,82.19859731308492,0.009229857695043774
155,82.453088050219,0.00924807892286324
156,82.70669169096165,0.009266300150682708
157,82.95940501423382,0.009284521378502174
158,83.21122458082051,0.009302742606321643
159,83.46214672841357,0.00932096383414111
160,83.71216756687635,0.009339185061960577
161,83.96128297373379,0.009357406289780044
162,84.20948858989215,0.009375627517599513
163,84.45677981559166,0.00939384874541898
164,84.70315180659492,0.009412069973238447
165,84.94859947061443,0.009430291201057914
166,85.1931174639817,0.00944851242887738
167,85.43670018856058,0.009466733656696848
168,85.67934178890712,0.009484954884516316
169,85.92103614967785,0.009503176112335783
170,86.16177689328816,0.00952139734015525
171,86.4015573778231,0.009539618567974719
172,86.64037069520033,0.009557839795794186
173,86.87820966958843,0.009576061023613653
174,87.11506685607938,0.00959428225143312
175,87.35093453961724,0.009612503479252587
176,87.58580473418239,0.009630724707072054
177,87.81966918223219,0.009648945934891523
178,88.05251935439757,0.00966716716271099
179,88.28434644943506,0.009685388390530457
180,88.51514139443391,0.009703609618349924
181,88.74489484527723,0.009721830846169392
182,88.9735971873563,0.00974005207398886
183,89.20123853653635,0.009758273301808326
184,89.42780874037285,0.009776494529627793
185,89.6532973795756,0.00979471575744726
186,89.87769376971957,0.009812936985266727
187,90.10098696319967,0.009831158213086196
188,90.32316575142697,0.009849379440905663
189,90.544218667264,0.00986760066872513
190,90.76413398769571,0.009885821896544597
191,90.98289973673388,0.009904043124364065
192,91.20050368855024,0.009922264352183532
193,91.41693337083615,0.009940485580003
194,91.63217606838415,0.009958706807822466
195,91.84621882688812,0.009976928035641933
196,92.0590484569572,0.0099951492634614
197,92.27065153833978,0.010013370491280869
198,92.48101442435255,0.010031591719100336
199,92.69012324651072,0.010049812946919803
200,92.89796391935332,0.010068034174739272
201,93.10452214545978,0.010086255402558739
202,93.30978342065185,0.010104476630378206
203,93.5137330393759,0.010122697858197673
204,93.71635610026001,0.01014091908601714
205,93.91763751184013,0.010159140313836607
206,94.11756199844963,0.010177361541656075
207,94.31611410626668,0.010195582769475542
208,94.51327820951283,0.01021380399729501
209,94.70903851679708,0.010232025225114476
210,94.90337907759942,0.010250246452933945
211,95.09628378888686,0.010268467680753412
212,95.28773640185624,0.010286688908572879
213,95.47772052879695,0.010304910136392346
214,95.66621965006674,0.010323131364211813
215,95.85321712117498,0.01034135259203128
216,96.03869617996516,0.010359573819850747
217,96.22263995389103,0.010377795047670215
218,96.40503146737954,0.010396016275489682
219,96.58585364927275,0.010414237503309151
220,96.76508934034278,0.010432458731128618
221,96.94272130087278,0.010450679958948085
222,97.11873221829633,0.010468901186767552
223,97.2931047148892,0.010487122414587019
224,97.46582135550595,0.010505343642406486
225,97.63686465535442,0.010523564870225953
226,97.80621708780173,0.010541786098045422
227,97.97386109220439,0.010560007325864889
228,98.13977908175566,0.010578228553684356
229,98.30395345134372,0.010596449781503824
230,98.46636658541304,0.010614671009323291
231,98.62700086582366,0.010632892237142758
232,98.78583867969999,0.010651113464962225
233,98.94286242726366,0.010669334692781692
234,99.09805452964343,0.01068755592060116
235,99.25139743665586,0.010705777148420626
236,99.40287363455009,0.010723998376240095
237,99.55246565371085,0.010742219604059562
238,99.70015607631301,0.01076044083187903
239,99.84592754392207,0.010778662059698497
240,99.98976276503421,0.010796883287517964
241,100.13164452254996,0.010815104515337431
242,100.27155568117661,0.010833325743156898
243,100.40947919475241,0.010851546970976365
244,100.54539811348815,0.010869768198795832
245,100.67929559112018,0.0108879894266153
246,100.81115489197005,0.010906210654434768
247,100.94095939790544,0.010924431882254235
248,101.06869261519749,0.010942653110073704
249,101.1943381812701,0.01096087433789317
250,101.3178798713359,0.010979095565712638
251,101.43930160491576,0.010997316793532105
252,101.55858745223593,0.011015538021351572
253,101.67572164050011,0.011033759249171039
254,101.79068856003177,0.011051980476990506
255,101.9034727702836,0.011070201704809974
256,102.01405900570965,0.011088422932629441
257,102.12243218149827,0.011106644160448908
258,102.22857739916059,0.011124865388268377
259,102.33247995197372,0.011143086616087844
260,102.43412533027484,0.011161307843907311
261,102.53349922660296,0.011179529071726778
262,102.63058754068769,0.011197750299546245
263,102.72537638428076,0.011215971527365712
264,102.81785208583042,0.011234192755185179
265,102.90800119499474,0.011252413983004647
266,102.99581048699426,0.011270635210824114
267,103.08126696680063,0.011288856438643583
268,103.16435787316207,0.01130707766646305
269,103.24507068246255,0.011325298894282517
270,103.32339311241549,0.011343520122101984
271,103.39931312559048,0.011361741349921451
272,103.47281893277311,0.011379962577740918
273,103.54389899615713,0.011398183805560385
274,103.61254203236916,0.011416405033379852
275,103.67873701532639,0.01143462626119932
276,103.74247317892701,0.011452847489018788
277,103.80374001957448,0.011471068716838256
278,103.86252729853567,0.011489289944657723
279,103.91882504413459,0.01150751117247719
280,103.97262355378187,0.011525732400296657
281,104.023913395842,0.011543953628116124
282,104.07268541133907,0.011562174855935591
283,104.11893071550308,0.011580396083755058
284,104.16264069915854,0.011598617311574527
285,104.20380702995648,0.011616838539393994
286,104.2424216534532,0.01163505976721346
287,104.27847679403683,0.01165328099503293
288,104.31196495570454,0.011671502222852397
289,104.34287892269299,0.011689723450671863
290,104.37121175996427,0.01170794467849133
291,104.3969568135502,0.011726165906310797
292,104.42010771075874,0.011744387134130264
293,104.44065836024325,0.011762608361949731
294,104.4586029519409,0.0117808295897692
295,104.4739359568804,0.011799050817588667
296,104.48665212686448,0.011817272045408136
297,104.49674649402968,0.011835493273227603
298,104.50421437028713,0.01185371450104707
299,104.50905134664796,0.011871935728866537
300,104.51125329243659,0.011890156956686004
301,104.51081635439719,0.01190837818450547
302,104.507736955695,0.011926599412324938
303,104.50201179481796,0.011944820640144405
304,104.49363784438229,0.011963041867963873
305,104.48261234984577,0.01198126309578334
306,104.46893282813306,0.011999484323602809
307,104.45259706617703,0.012017705551422276
308,104.43360311938012,0.012035926779241743
309,104.41194931000065,0.01205414800706121
310,104.38763422546701,0.012072369234880677
311,104.36065671662503,0.012090590462700144
312,104.33101589592255,0.01210881169051961
313,104.29871113553455,0.01212703291833908
314,104.26374206543454,0.012145254146158546
315,104.22610857141524,0.012163475373978013
316,104.18581079306298,0.012181696601797482
317,104.14284912169069,0.01219991782961695
318,104.09722419823234,0.012218139057436416
319,104.04893691110465,0.012236360285255883
320,103.99798839403834,0.01225458151307535
321,103.94438002388443,0.012272802740894817
322,103.88811341839873,0.012291023968714284
323,103.82919043400875,0.012309245196533753
324,103.76761316356695,0.01232746642435322
325,103.70338393409399,0.012345687652172688
326,103.63650530451608,0.012363908879992155
327,103.56698006339914,0.012382130107811622
328,103.49481122668512,0.01240035133563109
329,103.42000203543174,0.012418572563450556
330,103.34255595356133,0.012436793791270023
331,103.26247666562028,0.01245501501908949
332,103.1797680745535,0.012473236246908957
333,103.09443429949641,0.012491457474728426
334,103.0064796735879,0.012509678702547893
335,102.91590874180666,0.012527899930367362
336,102.82272625883449,0.012546121158186829
337,102.72693718694838,0.012564342386006296
338,102.62854669394463,0.012582563613825763
339,102.52756015109728,0.01260078484164523
340,102.42398313115308,0.012619006069464696
341,102.31782140636538,0.012637227297284163
342,102.20908094656886,0.012655448525103632
343,102.09776791729735,0.012673669752923099
344,101.98388867794624,0.012691890980742566
345,101.86744977998156,0.012710112208562035
346,101.74845796519702,0.012728333436381502
347,101.62692016402046,0.012746554664200969
348,101.50284349387151,0.012764775892020436
349,101.37623525757058,0.012782997119839903
350,101.2471029418014,0.01280121834765937
351,101.1154542156276,0.012819439575478837
352,100.98129692906343,0.012837660803298305
353,100.84463911170033,0.012855882031117772
354,100.70548897138909,0.012874103258937241
355,100.56385489297821,0.012892324486756708
356,100.41974543710909,0.012910545714576175
357,100.27316933906678,0.012928766942395642
358,100.12413550768838,0.012946988170215109
359,99.9726530243269,0.012965209398034576
360,99.81873114187144,0.012983430625854043
361,99.66237928382303,0.01300165185367351
362,99.50360704342519,0.013019873081492979
363,99.3424241828492,0.013038094309312446
364,99.17884063243254,0.013056315537131914
365,99.01286648997028,0.013074536764951381
366,98.84451202005785,0.013092757992770848
367,98.67378765348418,0.013110979220590315
368,98.50070398667414,0.013129200448409782
369,98.32527178117876,0.013147421676229249
370,98.14750196321171,0.013165642904048716
371,97.96740562323029,0.013183864131868185
372,97.78499401555993,0.013202085359687652
373,97.60027855805947,0.013220306587507119
374,97.41327083182597,0.013238527815326587
375,97.22398258093718,0.013256749043146054
376,97.03242571222901,0.013274970270965521
377,96.83861229510666,0.013293191498784988
378,96.64255456138633,0.013311412726604455
379,96.44426490516628,0.013329633954423922
380,96.2437558827238,0.01334785518224339
381,96.0410402124367,0.013366076410062858
382,95.83613077472604,0.013384297637882325
383,95.62904061201806,0.013402518865701794
384,95.41978292872271,0.01342074009352126
385,95.2083710912257,0.013438961321340728
386,94.99481862789239,0.013457182549160195
387,94.7791392290797,0.013475403776979662
388,94.56134674715406,0.013493625004799129
389,94.34145519651246,0.013511846232618595
390,94.11947875360363,0.013530067460438062
391,93.89543175694703,0.013548288688257531
392,93.66932870714642,0.013566509916076998
393,93.44118426689509,0.013584731143896467
394,93.21101326097073,0.013602952371715934
395,92.97883067621603,0.0136211735995354
396,92.74465166150327,0.013639394827354868
397,92.50849152767898,0.013657616055174335
398,92.27036574748743,0.013675837282993802
399,92.03028995546832,0.013694058510813269
400,91.78827994782739,0.013712279738632737
401,91.544351682277,0.013730500966452204
402,91.29852127784294,0.013748722194271671
403,91.05080501463664,0.01376694342209114
404,90.80121933358842,0.013785164649910607
405,90.54978083614057,0.013803385877730074
406,90.2965062838967,0.013821607105549541
407,90.04141259822612,0.013839828333369008
408,89.78451685981929,0.013858049561188475
409,89.5258363081939,0.013876270789007942
410,89.26538834114753,0.01389449201682741
411,89.00319051415588,0.013912713244646878
412,88.73926053971414,0.013930934472466346
413,88.47361628661916,0.013949155700285813
414,88.20627577919092,0.01396737692810528
415,87.93725719643112,0.013985598155924747
416,87.6665788711172,0.014003819383744214
417,87.39425928882996,0.014022040611563681
418,87.1203170869136,0.014040261839383148
419,86.84477105336587,0.014058483067202615
420,86.56764012565789,0.014076704295022084
421,86.28894338948129,0.01409492552284155
422,86.00870007742223,0.01411314675066102
423,85.72692956756094,0.014131367978480486
424,85.4436513819955,0.014149589206299953
425,85.15888518528895,0.01416781043411942
426,84.8726507828399,0.014186031661938887
427,84.58496811917422,0.014204252889758354
428,84.29585727615859,0.014222474117577821
429,84.00533847113499,0.01424069534539729
430,83.71343205497553,0.014258916573216757
431,83.42015851005782,0.014277137801036224
432,83.12553844815996,0.014295359028855691
433,82.82959260827612,0.01431358025667516
434,82.53234185435223,0.014331801484494627
435,82.23380717294157,0.014350022712314094
436,81.93400967078135,0.01436824394013356
437,81.63297057229006,0.014386465167953028
438,81.33071121698667,0.014404686395772496
439,81.02725305683174,0.014422907623591963
440,80.72261765349153,0.01444112885141143
441,80.41682667552557,0.014459350079230897
442,80.10990189549946,0.014477571307050366
443,79.80186518702308,0.014495792534869833
444,79.49273852171545,0.0145140137626893
445,79.18254396609834,0.014532234990508767
446,78.87130367841903,0.014550456218328234
447,78.55903990540419,0.014568677446147702
448,78.24577497894634,0.01458689867396717
449,77.93153131272435,0.014605119901786636
450,77.6163313987603,0.014623341129606103
451,77.30019780391383,0.01464156235742557
452,76.98315316631619,0.014659783585245039
453,76.66522019174666,0.014678004813064506
454,76.34642164995188,0.014696226040883973
455,76.0267803709122,0.01471444726870344
456,75.70631924105561,0.014732668496522907
457,75.38506119942288,0.014750889724342376
458,75.06302923378507,0.014769110952161843
459,74.74024637671768,0.01478733217998131
460,74.41673570163131,0.014805553407800777
461,74.09252031876451,0.014823774635620244
462,73.76762337113887,0.014841995863439712
463,73.4420680304809,0.01486021709125918
464,73.11587749311184,0.014878438319078646
465,72.78907497581032,0.014896659546898113
466,72.46168371164796,0.01491488077471758
467,72.13372694580355,0.014933102002537049
468,71.80522793135711,0.014951323230356516
469,71.47620992506691,0.014969544458175983
470,71.14669618313309,0.01498776568599545
471,70.81670995695035,0.015005986913814919
472,70.4862744888533,0.015024208141634385
473,70.1554130078562,0.015042429369453852
474,69.82414872539258,0.01506065059727332
475,69.49250483105467,0.015078871825092786
476,69.16050448833879,0.015097093052912255
477,68.82817083039784,0.015115314280731722
478,68.4955269558041,0.015133535508551189
479,68.16259592432658,0.015151756736370656
480,67.82940075272474,0.015169977964190123
481,67.49596441056237,0.015188199192009592
482,67.16230981604396,0.015206420419829059
483,66.82845983187786,0.015224641647648526
484,66.49443726116733,0.015242862875467993
485,66.16026484333412,0.01526108410328746
486,65.82596525007675,0.015279305331106928
487,65.49156108136643,0.015297526558926395
488,65.15707486148321,0.015315747786745862
489,64.82252903509601,0.01533396901456533
490,64.48794596338796,0.015352190242384796
491,64.15334792023118,0.015370411470204265
492,63.818757088412916,0.015388632698023732
493,63.48419555591485,0.015406853925843199
494,63.149685312250014,0.015425075153662666
495,62.81524824485796,0.015443296381482133
496,62.48090613556192,0.015461517609301602
497,62.14668065708876,0.015479738837121068
498,61.812593369656106,0.015497960064940535
499,61.47866571762654,0.015516181292760002
500,61.14491902623274,0.015534402520579471
501,60.811374498374924,0.015552623748398938
502,60.478053211491975,0.015570844976218405
503,60.14497611450941,0.015589066204037872
504,59.812164024864636,0.015607287431857339
505,59.47963762561242,0.01562550865967681
506,59.14741746261103,0.015643729887496273
507,58.815523941791,0.015661951115315743
508,58.4839773265089,0.015680172343135207
509,58.15279773498537,0.015698393570954677
510,57.822005137831,0.015716614798774144
511,57.49161935565884,0.01573483602659361
512,57.161660056786886,0.01575305725441308
513,56.832146755029555,0.015771278482232545
514,56.50309880758037,0.015789499710052012
515,56.174535412985534,0.01580772093787148
516,55.84647560920965,0.01582594216569095
517,55.51893827179439,0.015844163393510413
518,55.19194211210937,0.015862384621329884
519,54.86550567569724,0.015880605849149347
520,54.539647340711184,0.015898827076968818
521,54.214385316447505,0.015917048304788285
522,53.88973764197062,0.01593526953260775
523,53.565722184832325,0.01595349076042722
524,53.24235663988441,0.015971711988246685
525,52.91965852818427,0.015989933216066156
526,52.597645195994076,0.01600815444388562
527,52.276333813870494,0.01602637567170509
528,51.95574137584862,0.016044596899524553
529,51.63588469871456,0.016062818127344024
530,51.31678042137042,0.01608103935516349
531,50.99844500428729,0.016099260582982958
532,50.68089472904737,0.016117481810802425
533,50.36414569797354,0.01613570303862189
534,50.048213833845125,0.016153924266441362
535,49.73311487969937,0.016172145494260826
536,49.41886439871533,0.016190366722080296
537,49.105477774182106,0.01620858794989976
538,48.79297020954633,0.01622680917771923
539,48.4813567285403,0.016245030405538697
540,48.17065217538718,0.016263251633358164
541,47.86087121508248,0.01628147286117763
542,47.552028333749874,0.016299694088997098
543,47.24413783906947,0.016317915316816565
544,46.93721386077678,0.016336136544636032
545,46.63127035122966,0.016354357772455502
546,46.326321086042675,0.016372579000274966
547,46.02237966478468,0.016390800228094436
548,45.71945951174028,0.0164090214559139
549,45.41757387672919,0.01642724268373337
550,45.11673583598548,0.016445463911552837
551,44.81695829309065,0.016463685139372304
552,44.51825397996063,0.01648190636719177
553,44.2206354578833,0.016500127595011238
554,43.92411511860373,0.01651834882283071
555,43.62870518545611,0.016536570050650172
556,43.33441771453753,0.016554791278469642
557,43.04126459592425,0.016573012506289106
558,42.749257554923815,0.016591233734108576
559,42.458408153364914,0.016609454961928043
560,42.168727790918425,0.01662767618974751
561,41.88022770644946,0.016645897417566977
562,41.59291897939719,0.016664118645386444
563,41.30681253117864,0.016682339873205915
564,41.02191912661608,0.016700561101025378
565,40.73824937538249,0.01671878232884485
566,40.45581373346569,0.016737003556664312
567,40.17462250464473,0.016755224784483783
568,39.894685841979644,0.01677344601230325
569,39.61601374930882,0.016791667240122717
570,39.33861608275356,0.016809888467942184
571,39.06250255222543,0.01682810969576165
572,38.787682722935294,0.016846330923581117
573,38.514166016900475,0.016864552151400584
574,38.241961714447726,0.016882773379220055
575,37.97107895570991,0.01690099460703952
576,37.70152674211256,0.01691921583485899
577,37.43331393785003,0.016937437062678452
578,37.16644927134607,0.016955658290497923
579,36.90094133669964,0.01697387951831739
580,36.63679859510984,0.016992100746136857
581,36.37402937628103,0.017010321973956324
582,36.11264187980409,0.01702854320177579
583,35.85264417651148,0.01704676442959526
584,35.59404420980549,0.017064985657414725
585,35.33684979695477,0.017083206885234195
586,35.08106863036068,0.01710142811305366
587,34.82670827878784,0.01711964934087313
588,34.57377618856017,0.017137870568692596
589,34.322279684717536,0.017156091796512063
590,34.072225972133744,0.01717431302433153
591,33.82362213659241,0.017192534252150997
592,33.576475145819884,0.017210755479970467
593,33.330791850473574,0.01722897670778993
594,33.08657898508305,0.0172471979356094
595,32.84384316894456,0.017265419163428865
596,32.60259090696502,0.017283640391248335
597,32.362828590456914,0.017301861619067802
598,32.124562497879765,0.01732008284688727
599,31.887798795529903,0.017338304074706736
600,31.65254353817564,0.017356525302526203
601,31.418802669637607,0.01737474653034567
602,31.18658202331276,0.017392967758165137
603,30.955887322641928,0.017411188985984608
604,30.72672418151976,0.01742941021380407
605,30.499098104645903,0.01744763144162354
606,30.273014487818315,0.017465852669443005
607,30.048478618165955,0.017484073897262475
608,29.825495674322834,0.017502295125081942
609,29.604070726541167,0.01752051635290141
610,29.384208736744633,0.017538737580720876
611,29.16591455852064,0.017556958808540343
612,28.949192937052317,0.017575180036359814
613,28.734048508989844,0.017593401264179277
614,28.520485802260772,0.017611622491998748
615,28.308509235820893,0.01762984371981821
616,28.098123119343697,0.01764806494763768
617,27.88933165285137,0.01766628617545715
618,27.682138926285365,0.017684507403276616
619,27.476548919018796,0.017702728631096083
620,27.272565499310005,0.01772094985891555
621,27.070192423698888,0.01773917108673502
622,26.869433336346244,0.017757392314554483
623,26.670291768316716,0.017775613542373954
624,26.472771136807218,0.017793834770193417
625,26.276874744320175,0.017812055998012888
626,26.082605777784728,0.017830277225832355
627,25.88996730762498,0.017848498453651822
628,25.69896228677773,0.01786671968147129
629,25.509593549660618,0.017884940909290756
630,25.321863811091987,0.017903162137110223
631,25.135775665163678,0.01792138336492969
632,24.951331584068736,0.01793960459274916
633,24.768533916884866,0.017957825820568624
634,24.58738488831557,0.017976047048388094
635,24.40788659739112,0.017994268276207558
636,24.230041016129647,0.018012489504027028
637,24.05384998816212,0.018030710731846495
638,23.879315227320753,0.018048931959665962
639,23.70643831619472,0.01806715318748543
640,23.53522070465379,0.018085374415304896
641,23.365663708342506,0.018103595643124366
642,23.197768507146506,0.01812181687094383
643,23.03153614363312,0.0181400380987633
644,22.866967521468766,0.018158259326582764
645,22.70406340381456,0.018176480554402234
646,22.542824411702824,0.0181947017822217
647,22.383251022396355,0.018212923010041168
648,22.225343567733002,0.018231144237860635
649,22.06910223245762,0.018249365465680102
650,21.914527052543413,0.018267586693499573
651,21.76161791350571,0.018285807921319036
652,21.610374548709373,0.018304029149138507
653,21.460796537673694,0.01832225037695797
654,21.312883304375294,0.01834047160477744
655,21.16663411555325,0.018358692832596907
656,21.0220480790173,0.018376914060416374
657,20.8791241419625,0.01839513528823584
658,20.737861089292387,0.01841335651605531
659,20.59825754195289,0.018431577743874775
660,20.46031195527964,0.018449798971694242
661,20.32402261736106,0.018468020199513713
662,20.18938764741962,0.018486241427333176
663,20.05640499421308,0.018504462655152647
664,19.925072434459516,0.01852268388297211
665,19.795387571286668,0.01854090511079158
666,19.667347832709577,0.018559126338611048
667,19.5409504701379,0.018577347566430515
668,19.416192556915334,0.01859556879424998
669,19.293070986893994,0.01861379002206945
670,19.17158247304533,0.01863201124988892
671,19.051723546110512,0.018650232477708382
672,18.93349055329159,0.018668453705527853
673,18.816879656987012,0.018686674933347316
674,18.701886833571983,0.018704896161166787
675,18.588507872227485,0.018723117388986254
676,18.476738373818748,0.01874133861680572
677,18.366573749825893,0.018759559844625188
678,18.25800922132871,0.018777781072444655
679,18.151039818047412,0.018796002300264125
680,18.045660377441482,0.01881422352808359
681,17.941865543868126,0.01883244475590306
682,17.83964976780296,0.018850665983722523
683,17.739007305123614,0.018868887211541993
684,17.63993221645943,0.01888710843936146
685,17.542418366607357,0.018905329667180927
686,17.446459424017092,0.018923550895000394
687,17.352048860346255,0.01894177212281986
688,17.2591799500874,0.018959993350639328
689,17.16784577026845,0.018978214578458795
690,17.07803920022755,0.018996435806278265
691,16.98975292146447,0.01901465703409773
692,16.902979417568922,0.0190328782619172
693,16.81771097422807,0.019051099489736663
694,16.733939679313274,0.019069320717556133
695,16.65165742304845,0.0190875419453756
696,16.57085589825993,0.019105763173195067
697,16.491526600709562,0.019123984401014534
698,16.413660829511894,0.019142205628834
699,16.337249687635804,0.01916042685665347
700,16.26228408249212,0.019178648084472935
701,16.188754726607197,0.019196869312292406
702,16.116652138383895,0.01921509054011187
703,16.045966642949608,0.01923331176793134
704,15.976688373092902,0.019251532995750806
705,15.908807270288296,0.019269754223570273
706,15.84231308581016,0.01928797545138974
707,15.777195381935712,0.019306196679209207
708,15.713443533237557,0.019324417907028678
709,15.651046727965849,0.01934263913484814
710,15.589993969519963,0.019360860362667612
711,15.530274078010311,0.019379081590487075
712,15.47187569190933,0.019397302818306546
713,15.414787269792521,0.019415524046126013
714,15.35899709216854,0.01943374527394548
715,15.30449326339857,0.019451966501764947
716,15.251263713704443,0.019470187729584414
717,15.199296201265149,0.01948840895740388
718,15.148578314401302,0.019506630185223348
719,15.099097473846987,0.019524851413042818
720,15.050840935108432,0.01954307264086228
721,15.00379579090862,0.019561293868681752
722,14.95794897371758,0.019579515096501215
723,14.913287258366934,0.019597736324320686
724,14.869797264748398,0.019615957552140153
725,14.82746546059481,0.01963417877995962
726,14.786278164343127,0.019652400007779087
727,14.746221548077953,0.019670621235598554
728,14.707281640554683,0.019688842463418024
729,14.669444330301095,0.019707063691237488
730,14.632695368795865,0.019725284919056958
731,14.597020373723181,0.01974350614687642
732,14.562404832301464,0.019761727374695892
733,14.528834104685442,0.01977994860251536
734,14.49629342743949,0.019798169830334826
735,14.46476791708107,0.019816391058154293
736,14.434242573692618,0.01983461228597376
737,14.404702284600091,0.01985283351379323
738,14.376131828116655,0.019871054741612694
739,14.348515877349593,0.019889275969432164
740,14.321839004068822,0.019907497197251628
741,14.29608568263502,0.0199257184250711
742,14.271240293985565,0.019943939652890565
743,14.247287129676288,0.019962160880710032
744,14.224210395977094,0.0199803821085295
745,14.201994218019472,0.019998603336348966
746,14.180622643993756,0.020016824564168433
747,14.160079649394067,0.0200350457919879
748,14.1403491413088,0.02005326701980737
749,14.12141496275451,0.020071488247626834
750,14.10326089705096,0.020089709475446305
751,14.085870672235082,0.020107930703265768
752,14.06922796551161,0.02012615193108524
753,14.053316407738055,0.020144373158904706
754,14.03811958794172,0.020162594386724172
755,14.023621057866448,0.02018081561454364
756,14.009804336546514,0.020199036842363106
757,13.996652914905583,0.020217258070182577
758,13.984150260378094,0.02023547929800204
759,13.97227982155059,0.02025370052582151
760,13.961025032820745,0.020271921753640974
761,13.950369319071429,0.020290142981460445
762,13.940296100357402,0.02030836420927991
763,13.930788796602139,0.02032658543709938
764,13.921830832302195,0.020344806664918846
765,13.913405641236725,0.020363027892738313
766,13.905496671179543,0.020381249120557783
767,13.898087388611158,0.020399470348377247
768,13.891161283428312,0.020417691576196717
769,13.884701873648536,0.02043591280401618
770,13.878692710106995,0.02045413403183565
771,13.873117381143292,0.020472355259655118
772,13.867959517275612,0.020490576487474585
773,13.8632027958596,0.020508797715294052
774,13.858830945729602,0.02052701894311352
775,13.854827751819693,0.020545240170932986
776,13.851177059761866,0.020563461398752453
777,13.847862780459172,0.020581682626571923
778,13.844868894631032,0.020599903854391387
779,13.842179457328452,0.020618125082210857
780,13.839778602416619,0.02063634631003032
781,13.837650547022525,0.02065456753784979
782,13.835779595945073,0.020672788765669258
783,13.834150146025449,0.020691009993488725
784,13.832746690475274,0.020709231221308192
785,13.831553823160272,0.02072745244912766
786,13.830556242837151,0.02074567367694713
787,13.829738757341307,0.020763894904766593
788,13.82908628772327,0.020782116132586063
789,13.82858387233158,0.020800337360405527
790,13.82821667083984,0.020818558588224997
791,13.827969968216001,0.020836779816044464
792,13.827829178631523,0.02085500104386393
793,13.827779849308532,0.0208732222716834
794,13.827807664302792,0.020891443499502865
795,13.827898448220648,0.020909664727322336
796,13.828038169867755,0.0209278859551418
797,13.828212945827948,0.02094610718296127
798,13.828409043970197,0.020964328410780733
799,13.828612886881874,0.020982549638600204
800,13.828811055226595,0.02100077086641967
801,13.82899029102484,0.021018992094239138
802,13.82913750085573,0.021037213322058605
803,13.829239758978334,0.02105543454987807
804,13.829284310370841,0.02107365577769754
805,13.829258573686213,0.021091877005517005
806,13.829150144122728,0.021110098233336476
807,13.828946796208031,0.02112831946115594
808,13.8286364864954,0.02114654068897541
809,13.828207356170816,0.021164761916794873
810,13.827647733569677,0.021182983144614344
811,13.826946136601887,0.02120120437243381
812,13.826091275084325,0.021219425600253278
813,13.82507205297945,0.021237646828072745
814,13.823877570539176,0.02125586805589221
815,13.82249712635305,0.021274089283711682
816,13.820920219299728,0.021292310511531146
817,13.819136550401142,0.021310531739350616
818,13.817136024578375,0.02132875296717008
819,13.814908752308769,0.02134697419498955
820,13.81244505118344,0.021365195422809017
821,13.809735447364794,0.021383416650628484
822,13.806770676943403,0.02140163787844795
823,13.803541687193997,0.021419859106267418
824,13.800039637730027,0.02143808033408689
825,13.796255901556565,0.021456301561906352
826,13.79218206602138,0.021474522789725822
827,13.787809933663887,0.021492744017545286
828,13.78313152296205,0.021510965245364756
829,13.778139068976959,0.021529186473184223
830,13.772825023895445,0.02154740770100369
831,13.76718205747052,0.021565628928823157
832,13.761203057359982,0.021583850156642624
833,13.754881129363465,0.02160207138446209
834,13.748209597558047,0.021620292612281558
835,13.741182004333023,0.02163851384010103
836,13.733792110324108,0.021656735067920492
837,13.726033894247594,0.021674956295739962
838,13.717901552635166,0.021693177523559426
839,13.709389499469811,0.021711398751378896
840,13.700492365723731,0.021729619979198363
841,13.691204998798787,0.02174784120701783
842,13.681522461870534,0.021766062434837297
843,13.671440033136598,0.021784283662656764
844,13.66095320497037,0.021802504890476235
845,13.650057682981076,0.021820726118295698
846,13.638749384981228,0.02183894734611517
847,13.62702443986267,0.021857168573934632
848,13.61487918638235,0.021875389801754103
849,13.602310171859129,0.02189361102957357
850,13.589314150782853,0.021911832257393037
851,13.575888083337158,0.021930053485212504
852,13.562029133837338,0.02194827471303197
853,13.54773466908488,0.02196649594085144
854,13.53300225663996,0.021984717168670904
855,13.517829663013762,0.022002938396490375
856,13.502214851782076,0.02202115962430984
857,13.486155981621897,0.02203938085212931
858,13.469651404272755,0.022057602079948776
859,13.452699662424534,0.022075823307768243
860,13.435299487533706,0.02209404453558771
861,13.417449797569638,0.022112265763407177
862,13.39914969469309,0.022130486991226644
863,13.380398462868683,0.02214870821904611
864,13.361195565413526,0.022166929446865578
865,13.341540642483732,0.022185150674685048
866,13.321433508501212,0.022203371902504515
867,13.300874149522555,0.022221593130323982
868,13.27986272055229,0.02223981435814345
869,13.258399542802715,0.022258035585962916
870,13.236485100902264,0.022276256813782383
871,13.214120040054889,0.02229447804160185
872,13.191305163152487,0.022312699269421317
873,13.168041427842812,0.022330920497240784
874,13.144329943554958,0.02234914172506025
875,13.120171968484927,0.02236736295287972
876,13.09556890654343,0.02238558418069919
877,13.070522304268364,0.022403805408518655
878,13.04503384770424,0.022422026636338122
879,13.019105359251043,0.02244024786415759
880,12.992738794484742,0.022458469091977056
881,12.965936238951947,0.022476690319796523
882,12.938699904941124,0.02249491154761599
883,12.91103212823254,0.022513132775435457
884,12.88293536482969,0.022531354003254928
885,12.85441218767429,0.022549575231074395
886,12.82546528334737,0.02256779645889386
887,12.796097448758843,0.02258601768671333
888,12.766311587827897,0.022604238914532795
889,12.73611070815662,0.022622460142352262
890,12.705497917699278,0.02264068137017173
891,12.674476421429437,0.022658902597991196
892,12.64304951800741,0.022677123825810663
893,12.611220596450327,0.02269534505363013
894,12.578993132807117,0.0227135662814496
895,12.546370686840703,0.022731787509269068
896,12.513356898719618,0.022750008737088535
897,12.479955485721362,0.022768229964908
898,12.446170238949746,0.02278645119272747
899,12.412005020068273,0.022804672420546936
900,12.377463758051823,0.022822893648366403
901,12.342550445958791,0.02284111487618587
902,12.307269137725713,0.022859336104005337
903,12.271623944986429,0.022877557331824803
904,12.235619033917954,0.022895778559644274
905,12.199258622114865,0.02291399978746374
906,12.16254697549421,0.022932221015283208
907,12.125488405232998,0.022950442243102675
908,12.088087264739942,0.022968663470922142
909,12.050347946663333,0.02298688469874161
910,12.012274879936939,0.023005105926561076
911,11.9738725268655,0.023023327154380543
912,11.93514538025164,0.02304154838220001
913,11.896097960565765,0.02305976961001948
914,11.856734813160482,0.023077990837838947
915,11.81706050553124,0.023096212065658414
916,11.777079624624486,0.02311443329347788
917,11.736796774194955,0.023132654521297348
918,11.696216572213206,0.023150875749116815
919,11.655343648325049,0.023169096976936282
920,11.614182641363849,0.02318731820475575
921,11.572738196917049,0.023205539432575216
922,11.531014964948016,0.023223760660394683
923,11.489017597474312,0.023241981888214153
924,11.4467507463034,0.02326020311603362
925,11.404219060826742,0.023278424343853087
926,11.361427185873238,0.023296645571672554
927,11.318379759622735,0.02331486679949202
928,11.275081411580558,0.023333088027311488
929,11.231536760613638,0.023351309255130955
930,11.187750413048946,0.023369530482950422
931,11.143726960834755,0.02338775171076989
932,11.099470979765426,0.023405972938589356
933,11.054987027769942,0.023424194166408827
934,11.010279643264905,0.023442415394228294
935,10.965353343571852,0.02346063662204776
936,10.920212623399761,0.023478857849867227
937,10.874861953392456,0.023497079077686694
938,10.829305778741311,0.02351530030550616
939,10.783548517863299,0.02353352153332563
940,10.737594561144343,0.023551742761145095
941,10.69144826974796,0.023569963988964562
942,10.645113974489135,0.023588185216784033
943,10.59859597477328,0.0236064064446035
944,10.551898537599818,0.023624627672422967
945,10.50502589663049,0.023642848900242434
946,10.457982251321727,0.0236610701280619
947,10.410771766120801,0.023679291355881368
948,10.363398569725371,0.023697512583700835
949,10.315866754405688,0.0237157338115203
950,10.268180375389115,0.02373395503933977
951,10.220343450306217,0.023752176267159236
952,10.172359958697777,0.023770397494978706
953,10.124233841581933,0.023788618722798173
954,10.075969001080724,0.02380683995061764
955,10.027569300105194,0.023825061178437107
956,9.979038562098182,0.023843282406256574
957,9.930380570833751,0.02386150363407604
958,9.881599070272433,0.023879724861895508
959,9.832697764471176,0.023897946089714975
960,9.783680317546885,0.023916167317534442
961,9.73455035369261,0.02393438854535391
962,9.68531145724492,0.02395260977317338
963,9.635967172801685,0.023970831000992846
964,9.586521005388597,0.023989052228812313
965,9.536976420673515,0.02400727345663178
966,9.487336845227128,0.024025494684451247
967,9.437605666828677,0.024043715912270714
968,9.38778623481532,0.02406193714009018
969,9.337881860473832,0.024080158367909648
970,9.287895817473148,0.024098379595729115
971,9.237831342336221,0.024116600823548585
972,9.18769163494996,0.024134822051368052
973,9.137479859111423,0.02415304327918752
974,9.087199143109128,0.024171264507006986
975,9.036852580337497,0.024189485734826453
976,8.986443229943362,0.02420770696264592
977,8.935974117502512,0.024225928190465387
978,8.885448235725086,0.024244149418284854
979,8.834868545187843,0.02426237064610432
980,8.784237975092115,0.024280591873923788
981,8.733559424045398,0.02429881310174326
982,8.682835760865382,0.024317034329562726
983,8.632069825404372,0.024335255557382193
984,8.58126442939288,0.02435347678520166
985,8.530422357300468,0.024371698013021127
986,8.479546367212338,0.024389919240840593
987,8.428639191720093,0.02440814046866006
988,8.377703538824836,0.024426361696479527
989,8.326742092851308,0.024444582924298994
990,8.275757515371195,0.02446280415211846
991,8.224752446134133,0.024481025379937932
992,8.173729504004859,0.0244992466077574
993,8.122691287904763,0.024517467835576866
994,8.071640377756525,0.024535689063396333
995,8.020579335430117,0.0245539102912158
996,7.969510705688763,0.024572131519035267
997,7.918437017133217,0.024590352746854734
998,7.867360783143059,0.0246085739746742
999,7.816284502813378,0.024626795202493668


==> visu/tikz_csvs_hist_two_dim/hist_NSV_two_dim/hist.csv <==
,id,experiment_id,error_l2
0,0,00247,0.1795479655265808
1,1,00007,0.047185491770505905
2,2,00017,0.027348188683390617
3,3,00027,0.04758216068148613
4,4,00037,0.05191303417086601
5,5,00047,0.0430227592587471
6,6,00057,0.015406215563416481
7,7,00067,0.041102152317762375
8,8,00077,0.04901817440986633
9,9,00087,0.06945816427469254
10,10,00097,0.0781337320804596
11,11,00107,0.0674424096941948
12,12,00117,0.04108851030468941
13,13,00127,0.03968122601509094
14,14,00137,0.051200177520513535
15,15,00147,0.04050489142537117
16,16,00157,0.03180054947733879
17,17,00167,0.026511646807193756
18,18,00177,0.039486635476350784
19,19,00187,0.053350821137428284
20,20,00197,0.06761915236711502
21,21,00207,0.05217411741614342
22,22,00217,0.046429846435785294
23,23,00222,0.061554793268442154
24,24,00227,0.041504599153995514
25,25,00237,0.043792106211185455
26,26,00242,0.030186323449015617
27,27,00232,0.05265345051884651
28,28,00002,0.06012926623225212
29,29,00012,0.0547499880194664
30,30,00022,0.051454395055770874
31,31,00032,0.04125066101551056
32,32,00042,0.0701482892036438
33,33,00052,0.016713351011276245
34,34,00062,0.042274028062820435
35,35,00072,0.04306785389780998
36,36,00082,0.030832109972834587
37,37,00092,0.05058959499001503
38,38,00102,0.04870830848813057
39,39,00112,0.051240626722574234
40,40,00122,0.04063792899250984
41,41,00132,0.047860514372587204
42,42,00142,0.04037252441048622
43,43,00152,0.05165333300828934
44,44,00162,0.06418054550886154
45,45,00172,0.02820114977657795
46,46,00182,0.07490365207195282
47,47,00192,0.041604507714509964
48,48,00202,0.03646450489759445
49,49,00212,0.05190230906009674


==> visu/tikz_csvs_hist_two_dim/hist_NSV_two_dim/kde.csv <==
,error_l2,error_l2_x_grid
0,4.178841658560264,0.015406215563416481
1,4.24568404108161,0.015570521619435665
2,4.313312127455758,0.015734827675454848
3,4.381733098859596,0.01589913373147403
4,4.450954168669582,0.016063439787493215
5,4.520982577384648,0.016227745843512397
6,4.591825587280115,0.016392051899531582
7,4.663490476791032,0.016556357955550764
8,4.735984534623729,0.01672066401156995
9,4.809315053594497,0.01688497006758913
10,4.883489324194781,0.017049276123608317
11,4.958514627882303,0.0172135821796275
12,5.034398230098086,0.017377888235646684
13,5.111147373009398,0.017542194291665866
14,5.188769267979167,0.01770650034768505
15,5.2672710877625155,0.017870806403704233
16,5.346659958431475,0.018035112459723418
17,5.426942951029335,0.0181994185157426
18,5.508127072956204,0.018363724571761785
19,5.590219259087875,0.018528030627780967
20,5.673226362630369,0.018692336683800152
21,5.757155145712763,0.018856642739819334
22,5.842012269721493,0.01902094879583852
23,5.927804285379407,0.0191852548518577
24,6.014537622573421,0.019349560907876887
25,6.102218579934862,0.01951386696389607
26,6.190853314177042,0.01967817301991525
27,6.280447829194927,0.019842479075934435
28,6.371007964932158,0.02000678513195362
29,6.462539386021164,0.020171091187972803
30,6.555047570202341,0.020335397243991984
31,6.648537796528809,0.02049970330001117
32,6.743015133363624,0.020664009356030355
33,6.83848442617672,0.020828315412049537
34,6.934950285149339,0.02099262146806872
35,7.032417072593994,0.021156927524087904
36,7.1308888901986265,0.02132123358010709
37,7.230369566103894,0.02148553963612627
38,7.3308626418230745,0.021649845692145453
39,7.432371359014386,0.021814151748164638
40,7.53489864611615,0.021978457804183824
41,7.638447104855452,0.022142763860203005
42,7.743018996641639,0.022307069916222187
43,7.848616228856174,0.022471375972241373
44,7.955240341051104,0.022635682028260554
45,8.062892491068622,0.02279998808427974
46,8.17157344109474,0.02296429414029892
47,8.281283543660617,0.023128600196318107
48,8.392022727605339,0.02329290625233729
49,8.503790484014594,0.02345721230835647
50,8.61658585215001,0.023621518364375656
51,8.730407405384378,0.02378582442039484
52,8.845253237158406,0.023950130476414023
53,8.961120946975136,0.024114436532433205
54,9.07800762644849,0.02427874258845239
55,9.195909845422786,0.024443048644471575
56,9.314823638180659,0.024607354700490757
57,9.434744489756952,0.02477166075650994
58,9.555667322376665,0.024935966812529124
59,9.677586482035462,0.02510027286854831
60,9.800495725241278,0.02526457892456749
61,9.924388205936443,0.025428884980586673
62,10.049256462619418,0.02559319103660586
63,10.175092405686014,0.025757497092625044
64,10.301887305009997,0.025921803148644226
65,10.429631777783428,0.026086109204663407
66,10.558315776636954,0.026250415260682593
67,10.687928578060992,0.026414721316701778
68,10.818458771148478,0.02657902737272096
69,10.949894246680278,0.02674333342874014
70,11.082222186574374,0.026907639484759327
71,11.215429053720076,0.027071945540778512
72,11.34950058221863,0.027236251596797694
73,11.48442176805152,0.027400557652816876
74,11.620176860197931,0.02756486370883606
75,11.756749352222643,0.027729169764855247
76,11.894121974355802,0.02789347582087443
77,12.032276686085655,0.02805778187689361
78,12.171194669285441,0.028222087932912795
79,12.310856321895367,0.02838639398893198
80,12.451241252180424,0.028550700044951163
81,12.592328273584545,0.028715006100970344
82,12.734095400201346,0.02887931215698953
83,12.876519842881434,0.02904361821300871
84,13.019578005995804,0.029207924269027893
85,13.163245484874576,0.02937223032504708
86,13.307497063939774,0.029536536381066264
87,13.452306715550487,0.029700842437085446
88,13.597647599578186,0.029865148493104628
89,13.743492063729414,0.030029454549123813
90,13.889811644632381,0.030193760605142998
91,14.036577069703647,0.03035806666116218
92,14.18375825981012,0.030522372717181362
93,14.331324332740767,0.030686678773200547
94,14.479243607502271,0.030850984829219733
95,14.627483609451291,0.031015290885238914
96,14.776011076275765,0.031179596941258096
97,14.92479196483646,0.03134390299727728
98,15.073791458879212,0.03150820905329646
99,15.222973977627367,0.03167251510931565
100,15.372303185262696,0.03183682116533483
101,15.521742001302544,0.032001127221354016
102,15.671252611879288,0.0321654332773732
103,15.820796481927562,0.03232973933339238
104,15.970334368283467,0.032494045389411565
105,16.11982633369862,0.03265835144543075
106,16.269231761771042,0.03282265750144993
107,16.418509372793498,0.03298696355746912
108,16.567617240518622,0.0331512696134883
109,16.716512809839053,0.033315575669507484
110,16.86515291537946,0.03347988172552667
111,17.013493800995963,0.03364418778154585
112,17.161491140177375,0.03380849383756503
113,17.30910005734103,0.03397279989358422
114,17.456275150014903,0.0341371059496034
115,17.602970511896338,0.03430141200562259
116,17.749139756776028,0.03446571806164177
117,17.894736043315177,0.03463002411766095
118,18.03971210066153,0.03479433017368014
119,18.18402025488946,0.034958636229699316
120,18.327612456247284,0.0351229422857185
121,18.47044030719393,0.03528724834173769
122,18.612455091205685,0.035451554397756865
123,18.753607802332265,0.03561586045377606
124,18.893849175480252,0.035780166509795236
125,19.03312971740061,0.03594447256581442
126,19.17139973835552,0.03610877862183361
127,19.308609384438675,0.036273084677852785
128,19.444708670521788,0.03643739073387197
129,19.579647513798925,0.036601696789891155
130,19.713375767898793,0.036766002845910334
131,19.845843257534444,0.03693030890192952
132,19.976999813657883,0.037094614957948704
133,20.106795309086927,0.03725892101396788
134,20.235179694569695,0.037423227069987075
135,20.36210303525155,0.03758753312600625
136,20.48751554750819,0.03775183918202544
137,20.61136763610753,0.037916145238044624
138,20.733609931662258,0.0380804512940638
139,20.85419332833384,0.03824475735008299
140,20.973069021748103,0.03840906340610217
141,21.090188547081848,0.03857336946212135
142,21.205503817278753,0.038737675518140544
143,21.318967161352692,0.03890198157415972
144,21.430531362735827,0.03906628763017891
145,21.540149697627932,0.03923059368619809
146,21.647775973303414,0.03939489974221727
147,21.753364566331836,0.039559205798236456
148,21.85687046066713,0.03972351185425564
149,21.95824928556097,0.03988781791027482
150,22.057457353254943,0.04005212396629401
151,22.15445169640618,0.04021643002231319
152,22.24919010520129,0.040380736078332376
153,22.34163116411281,0.04054504213435156
154,22.43173428825296,0.04070934819037074
155,22.519459759279357,0.040873654246389925
156,22.604768760807175,0.04103796030240911
157,22.687623413283255,0.04120226635842829
158,22.767986808277147,0.04136657241444748
159,22.845823042144925,0.04153087847046666
160,22.921097249021845,0.041695184526485844
161,22.993775633100586,0.04185949058250503
162,23.063825500152088,0.04202379663852421
163,23.131215288247066,0.04218810269454339
164,23.195914597636616,0.04235240875056258
165,23.257894219751208,0.04251671480658176
166,23.31712616527847,0.04268102086260094
167,23.373583691280512,0.04284532691862013
168,23.427241327313137,0.043009632974639306
169,23.478074900509895,0.0431739390306585
170,23.526061559595163,0.043338245086677676
171,23.571179797791654,0.04350255114269686
172,23.613409474588817,0.04366685719871605
173,23.652731836340156,0.043831163254735225
174,23.68912953565839,0.04399546931075441
175,23.722586649579185,0.044159775366773596
176,23.75308869646542,0.044324081422792774
177,23.78062265162542,0.04448838747881197
178,23.80517696162014,0.044652693534831145
179,23.82674155723601,0.04481699959085033
180,23.84530786510164,0.044981305646869515
181,23.860868817928104,0.045145611702888694
182,23.873418863354736,0.04530991775890788
183,23.88295397138336,0.045474223814927064
184,23.88947164038654,0.04563852987094624
185,23.8929709016764,0.045802835926965435
186,23.893452322622966,0.04596714198298461
187,23.890918008312713,0.0461314480390038
188,23.885371601739667,0.046295754095022984
189,23.87681828252379,0.04646006015104216
190,23.865264764152613,0.04662436620706135
191,23.850719289744895,0.04678867226308053
192,23.833191626336223,0.04695297831909971
193,23.812693057688858,0.0471172843751189
194,23.789236375630228,0.04728159043113808
195,23.76283586992598,0.04744589648715727
196,23.733507316695857,0.047610202543176446
197,23.70126796538258,0.04777450859919563
198,23.666136524285687,0.047938814655214816
199,23.62813314467437,0.048103120711234
200,23.587279403495497,0.04826742676725318
201,23.543598284694344,0.048431732823272365
202,23.497114159168206,0.04859603887929155
203,23.447852763374346,0.048760344935310736
204,23.395841176615765,0.048924650991329914
205,23.341107797030546,0.0490889570473491
206,23.283682316311403,0.049253263103368285
207,23.223595693184862,0.04941756915938747
208,23.160880125680308,0.04958187521540665
209,23.09556902222161,0.049746181271425834
210,23.027696971575086,0.04991048732744502
211,22.95729971168941,0.050074793383464204
212,22.884414097464713,0.05023909943948338
213,22.809078067489374,0.05040340549550257
214,22.73133060978459,0.05056771155152175
215,22.651211726598437,0.05073201760754094
216,22.568762398291625,0.05089632366356012
217,22.484024546359713,0.0510606297195793
218,22.397040995636484,0.05122493577559849
219,22.307855435725166,0.05138924183161767
220,22.216512381704824,0.05155354788763685
221,22.123057134160398,0.051717853943656036
222,22.02753573858588,0.05188215999967522
223,21.929994944210666,0.05204646605569441
224,21.83048216230031,0.052210772111713585
225,21.72904542398317,0.05237507816773277
226,21.625733337655525,0.052539384223751956
227,21.52059504601784,0.052703690279771134
228,21.41368018279562,0.05286799633579032
229,21.30503882919855,0.053032302391809505
230,21.194721470172,0.05319660844782869
231,21.082778950494973,0.05336091450384787
232,20.96926243077909,0.053525220559867054
233,20.854223343422838,0.05368952661588624
234,20.73771334857556,0.053853832671905424
235,20.619784290165498,0.0540181387279246
236,20.500488152045655,0.05418244478394379
237,20.379877014311774,0.05434675083996297
238,20.25800300984519,0.05451105689598216
239,20.134918281134116,0.05467536295200134
240,20.010674937425097,0.05483966900802052
241,19.885325012257088,0.05500397506403971
242,19.75892042142879,0.05516828112005889
243,19.631512921449474,0.05533258717607807
244,19.50315406852317,0.05549689323209726
245,19.373895178114196,0.05566119928811644
246,19.243787285141902,0.05582550534413563
247,19.112881104850754,0.055989811400154806
248,18.9812269944011,0.05615411745617399
249,18.848874915224695,0.056318423512193176
250,18.71587439618747,0.05648272956821236
251,18.58227449760117,0.05664703562423154
252,18.448123776123467,0.056811341680250725
253,18.31347025058534,0.05697564773626991
254,18.178361368782188,0.057139953792289096
255,18.042843975264432,0.057304259848308274
256,17.90696428016078,0.05746856590432746
257,17.77076782906649,0.057632871960346645
258,17.634299474026555,0.05779717801636582
259,17.49760334564231,0.05796148407238501
260,17.360722826328157,0.058125790128404194
261,17.223700524742792,0.05829009618442338
262,17.086578251418203,0.05845440224044256
263,16.949396995606786,0.05861870829646174
264,16.8121969033661,0.05878301435248093
265,16.67501725689771,0.05894732040850011
266,16.537896455155412,0.05911162646451929
267,16.400871995735585,0.05927593252053848
268,16.263980458060857,0.05944023857655766
269,16.127257487865656,0.05960454463257685
270,15.990737782990918,0.059768850688596026
271,15.854455080492407,0.05993315674461521
272,15.718442145065884,0.060097462800634396
273,15.582730758789515,0.06026176885665358
274,15.447351712182678,0.06042607491267276
275,15.312334796577742,0.060590380968691945
276,15.177708797799776,0.06075468702471113
277,15.043501491146976,0.060918993080730316
278,14.909739637662886,0.061083299136749494
279,14.776448981689352,0.06124760519276868
280,14.643654249687444,0.061411911248787865
281,14.511379150311786,0.06157621730480705
282,14.379646375721782,0.06174052336082623
283,14.248477604111514,0.061904829416845414
284,14.11789350343864,0.0620691354728646
285,13.987913736330585,0.062233441528883784
286,13.85855696614492,0.06239774758490296
287,13.729840864159286,0.06256205364092216
288,13.601782117864806,0.06272635969694133
289,13.474396440335001,0.06289066575296051
290,13.34769858064168,0.0630549718089797
291,13.221702335287286,0.06321927786499888
292,13.096420560622054,0.06338358392101806
293,12.971865186213455,0.06354788997703725
294,12.848047229134107,0.06371219603305643
295,12.724976809132965,0.06387650208907561
296,12.602663164654444,0.0640408081450948
297,12.481114669668289,0.06420511420111398
298,12.360338851272898,0.06436942025713316
299,12.24034240803367,0.06453372631315235
300,12.121131229017474,0.06469803236917154
301,12.002710413483644,0.06486233842519071
302,11.885084291191284,0.0650266444812099
303,11.768256443282597,0.06519095053722909
304,11.652229723701133,0.06535525659324827
305,11.537006281103729,0.06551956264926745
306,11.422587581224962,0.06568386870528664
307,11.308974429652384,0.06584817476130582
308,11.19616699497092,0.066012480817325
309,11.084164832234974,0.06617678687334419
310,10.972966906726676,0.06634109292936337
311,10.86257161795879,0.06650539898538255
312,10.752976823881454,0.06666970504140174
313,10.64417986525167,0.06683401109742092
314,10.5361775901252,0.0669983171534401
315,10.42896637843092,0.06716262320945929
316,10.322542166588093,0.06732692926547848
317,10.216900472127548,0.06749123532149764
318,10.112036418278505,0.06765554137751684
319,10.007944758483635,0.06781984743353603
320,9.904619900805077,0.06798415348955521
321,9.80205593218567,0.06814845954557439
322,9.700246642530082,0.06831276560159358
323,9.599185548571567,0.06847707165761276
324,9.498865917490845,0.06864137771363193
325,9.39928079025495,0.06880568376965113
326,9.300423004644658,0.0689699898256703
327,9.202285217940124,0.06913429588168948
328,9.104859929235909,0.06929860193770868
329,9.008139501357114,0.06946290799372785
330,8.912116182350088,0.06962721404974703
331,8.816782126521995,0.06979152010576622
332,8.722129415005082,0.0699558261617854
333,8.6281500758224,0.07012013221780458
334,8.534836103433362,0.07028443827382377
335,8.442179477738641,0.07044874432984297
336,8.350172182525188,0.07061305038586213
337,8.258806223333561,0.07077735644188132
338,8.168073644731303,0.07094166249790052
339,8.077966546976803,0.0711059685539197
340,7.988477102060235,0.07127027460993887
341,7.899597569108934,0.07143458066595806
342,7.811320309146224,0.07159888672197724
343,7.723637799193742,0.07176319277799642
344,7.63654264570908,0.07192749883401561
345,7.550027597351532,0.07209180489003479
346,7.464085557070039,0.07225611094605397
347,7.378709593509069,0.07242041700207316
348,7.293892951729106,0.07258472305809234
349,7.2096290632397135,0.07274902911411152
350,7.125911555344605,0.07291333517013071
351,7.0427342597992135,0.0730776412261499
352,6.9600912207823455,0.07324194728216907
353,6.877976702184843,0.07340625333818826
354,6.796385194219351,0.07357055939420745
355,6.715311419356151,0.07373486545022662
356,6.634750337591222,0.07389917150624581
357,6.554697151053945,0.074063477562265
358,6.475147307962422,0.07422778361828418
359,6.396096505935724,0.07439208967430336
360,6.317540694673228,0.07455639573032255
361,6.239476078011905,0.07472070178634173
362,6.161899115373558,0.0748850078423609
363,6.084806522614562,0.0750493138983801
364,6.0081952722917125,0.07521361995439928
365,5.932062593358133,0.07537792601041846
366,5.856405970304283,0.07554223206643765
367,5.78122314175954,0.07570653812245683
368,5.7065120985703235,0.075870844178476
369,5.632271081371596,0.0760351502344952
370,5.5584985776688765,0.07619945629051439
371,5.485193318448293,0.07636376234653355
372,5.412354274332863,0.07652806840255275
373,5.339980651303553,0.07669237445857194
374,5.268071886003664,0.07685668051459112
375,5.1966276406458425,0.0770209865706103
376,5.125647797541046,0.07718529262662949
377,5.055132453269026,0.07734959868264867
378,4.985081912509977,0.07751390473866784
379,4.91549668155741,0.07767821079468704
380,4.84637746153213,0.07784251685070621
381,4.777725141317275,0.07800682290672539
382,4.70954079023463,0.07817112896274458
383,4.641825650482102,0.07833543501876376
384,4.574581129352371,0.07849974107478294
385,4.50780879125259,0.07866404713080213
386,4.441510349544921,0.07882835318682131
387,4.37568765822736,0.0789926592428405
388,4.310342703474426,0.07915696529885968
389,4.245477595056736,0.07932127135487886
390,4.18109455765842,0.07948557741089805
391,4.117195922111101,0.07964988346691723
392,4.05378411656256,0.07981418952293641
393,3.9908616575982987,0.0799784955789556
394,3.9284311413335007,0.08014280163497478
395,3.866495234492604,0.08030710769099397
396,3.8050566654934657,0.08047141374701315
397,3.74411821555236,0.08063571980303233
398,3.6836827098259164,0.08080002585905152
399,3.623753008605445,0.0809643319150707
400,3.5643319985786235,0.08112863797108988
401,3.505422584173178,0.08129294402710907
402,3.4470276789965286,0.08145725008312825
403,3.389150197384828,0.08162155613914744
404,3.331793046074528,0.08178586219516662
405,3.274959116008702,0.0819501682511858
406,3.2186512742901408,0.08211447430720499
407,3.16287235629251,0.08227878036322417
408,3.1076251579402077,0.08244308641924335
409,3.0529124281672866,0.08260739247526254
410,2.998736861564891,0.08277169853128172
411,2.9451010912263142,0.08293600458730091
412,2.892007681798134,0.08310031064332009
413,2.8394591227452675,0.08326461669933927
414,2.7874578218372794,0.08342892275535846
415,2.736006098862677,0.08359322881137764
416,2.685106179577311,0.08375753486739682
417,2.634760189892511,0.08392184092341601
418,2.5849701503079907,0.08408614697943519
419,2.535737970593945,0.08425045303545436
420,2.487065444726316,0.08441475909147356
421,2.438954246078614,0.08457906514749274
422,2.391405922873065,0.08474337120351193
423,2.3444218938935366,0.0849076772595311
424,2.2980034444619126,0.08507198331555028
425,2.2521517226793466,0.08523628937156948
426,2.206867735933157,0.08540059542758865
427,2.1621523476696427,0.08556490148360783
428,2.118006274432809,0.08572920753962703
429,2.0744300831683233,0.0858935135956462
430,2.031424188791659,0.0860578196516654
431,1.9889888520190653,0.08622212570768457
432,1.9471241774593584,0.08638643176370375
433,1.9058301119643684,0.08655073781972294
434,1.86510644323535,0.08671504387574212
435,1.824952798682262,0.0868793499317613
436,1.7853686445326518,0.0870436559877805
437,1.7463532851863457,0.08720796204379967
438,1.707905862811882,0.08737226809981886
439,1.6700253571804335,0.08753657415583804
440,1.63271058573245,0.08770088021185722
441,1.5959602038722058,0.08786518626787641
442,1.5597727054850434,0.08802949232389559
443,1.5241464236718438,0.08819379837991477
444,1.489079531695166,0.08835810443593396
445,1.4545700441311487,0.08852241049195314
446,1.4206158182210906,0.08868671654797233
447,1.3872145554165751,0.08885102260399151
448,1.3543638031116367,0.08901532866001069
449,1.3220609565555241,0.08917963471602988
450,1.2903032609393026,0.08934394077204906
451,1.2590878136495947,0.08950824682806824
452,1.2284115666824693,0.08967255288408743
453,1.1982713292105849,0.08983685894010661
454,1.1686637702965046,0.09000116499612579
455,1.1395854217450263,0.09016547105214498
456,1.111032681087475,0.09032977710816416
457,1.0830018146906455,0.09049408316418335
458,1.0554889609833122,0.09065838922020253
459,1.0284901337929837,0.09082269527622171
460,1.0020012257857862,0.0909870013322409
461,0.9760180120022492,0.09115130738826008
462,0.9505361534818213,0.09131561344427926
463,0.9255512009690507,0.09147991950029845
464,0.901058598694353,0.09164422555631763
465,0.8770536882223272,0.09180853161233682
466,0.8535317123607854,0.091972837668356
467,0.8304878191235613,0.09213714372437518
468,0.8079170657404228,0.09230144978039437
469,0.7858144227074154,0.09246575583641355
470,0.7641747778710827,0.09263006189243272
471,0.742992940540175,0.09279436794845192
472,0.7222636456185504,0.0929586740044711
473,0.7019815577530626,0.09312298006049029
474,0.6821412754904861,0.09328728611650947
475,0.6627373354375197,0.09345159217252864
476,0.6437642164181985,0.09361589822854784
477,0.625216343623123,0.09378020428456701
478,0.6070880927450687,0.0939445103405862
479,0.5893737940957641,0.09410881639660539
480,0.5720677366987472,0.09427312245262456
481,0.555164172353366,0.09443742850864374
482,0.5386573196652344,0.09460173456466293
483,0.5225413680385695,0.09476604062068211
484,0.5068104816260218,0.0949303466767013
485,0.49145880323185165,0.09509465273272048
486,0.47648045816439744,0.09525895878873966
487,0.4618695580340554,0.09542326484475885
488,0.44762020449312734,0.09558757090077803
489,0.43372649291406695,0.09575187695679721
490,0.4201825160029046,0.0959161830128164
491,0.4069823673447577,0.09608048906883558
492,0.3941201448785291,0.09624479512485477
493,0.3815899542981341,0.09640910118087395
494,0.3693859123776932,0.09657340723689313
495,0.3575021502183986,0.09673771329291232
496,0.34593281641489093,0.0969020193489315
497,0.33467208013916044,0.09706632540495068
498,0.3237141341402174,0.09723063146096987
499,0.31305319765787326,0.09739493751698905
500,0.302683519249222,0.09755924357300824
501,0.292599379526533,0.09772354962902742
502,0.2827950938054352,0.0978878556850466
503,0.27326501466248027,0.09805216174106579
504,0.26400353440126023,0.09821646779708497
505,0.2550050874264888,0.09838077385310415
506,0.2462641525255367,0.09854507990912334
507,0.23777525505711974,0.09870938596514252
508,0.22953296904694379,0.09887369202116171
509,0.22153191919025642,0.09903799807718089
510,0.2137667827614218,0.09920230413320007
511,0.2062322914307118,0.09936661018921926
512,0.1989232329886973,0.09953091624523844
513,0.19183445297868335,0.09969522230125762
514,0.18496085623780273,0.09985952835727681
515,0.17829740834746383,0.10002383441329599
516,0.17183913699395847,0.10018814046931517
517,0.16558113324016221,0.10035244652533436
518,0.1595185527093328,0.10051675258135354
519,0.1536466166821108,0.10068105863737273
520,0.1479606131079395,0.1008453646933919
521,0.14245589753216298,0.10100967074941108
522,0.13712789394018618,0.10117397680543028
523,0.13197209552012198,0.10133828286144946
524,0.1269840653454314,0.10150258891746863
525,0.12215943697913667,0.10166689497348783
526,0.11749391500123632,0.101831201029507
527,0.11298327546100356,0.1019955070855262
528,0.1086233662559229,0.10215981314154537
529,0.10441010743903444,0.10232411919756455
530,0.10033949145652775,0.10248842525358375
531,0.09640758331744759,0.10265273130960292
532,0.09261052069740741,0.1028170373656221
533,0.08894451397824786,0.1029813434216413
534,0.0854058462255939,0.10314564947766047
535,0.08199087310628064,0.10330995553367966
536,0.07869602274765446,0.10347426158969884
537,0.07551779554074352,0.10363856764571802
538,0.07245276388932725,0.10380287370173721
539,0.06949757190692399,0.10396717975775639
540,0.06664893506372156,0.10413148581377557
541,0.06390363978548454,0.10429579186979476
542,0.06125854300645782,0.10446009792581394
543,0.05871057167828084,0.10462440398183313
544,0.056256722236927355,0.10478871003785231
545,0.05389406002965631,0.10495301609387149
546,0.05161971870396106,0.10511732214989068
547,0.049430899560475014,0.10528162820590986
548,0.04732487087177418,0.10544593426192904
549,0.045298967168998984,0.10561024031794823
550,0.04335058849818775,0.10577454637396741
551,0.041477199648186705,0.10593885242998659
552,0.03967632935198036,0.10610315848600578
553,0.03794556946324333,0.10626746454202496
554,0.03628257410989442,0.10643177059804415
555,0.034685058826391474,0.10659607665406333
556,0.03315079966647144,0.10676038271008251
557,0.0316776322980088,0.1069246887661017
558,0.030263451081617838,0.10708899482212088
559,0.028906208134595764,0.10725330087814006
560,0.02760391238175292,0.10741760693415925
561,0.026354628594645622,0.10758191299017843
562,0.025156476420675082,0.10774621904619762
563,0.02400762940348257,0.1079105251022168
564,0.022906313996021686,0.10807483115823598
565,0.021850808567645853,0.10823913721425517
566,0.020839442406509586,0.10840344327027435
567,0.019870594718530532,0.10856774932629353
568,0.018942693624121903,0.10873205538231272
569,0.018054215153855847,0.1088963614383319
570,0.017203682244174057,0.10906066749435109
571,0.01638966373422081,0.10922497355037027
572,0.015610773364823778,0.10938927960638944
573,0.014865668780608942,0.10955358566240864
574,0.014153050536188672,0.10971789171842782
575,0.013471661107318763,0.109882197774447
576,0.012820283907879058,0.11004650383046619
577,0.01219774231348741,0.11021080988648536
578,0.011602898692514492,0.11037511594250454
579,0.011034653445227414,0.11053942199852373
580,0.010491944051747066,0.11070372805454291
581,0.009973744129463672,0.1108680341105621
582,0.009479062500517575,0.11103234016658128
583,0.00900694226991035,0.11119664622260046
584,0.008556459914775948,0.11136095227861965
585,0.008126724385302767,0.11152525833463883
586,0.007716876217760871,0.11168956439065801
587,0.007326086660054659,0.1118538704466772
588,0.006953556810185163,0.11201817650269638
589,0.006598516767972378,0.11218248255871557
590,0.00626022480035702,0.11234678861473475
591,0.0059379665205667315,0.11251109467075393
592,0.005631054081403324,0.11267540072677312
593,0.00533882538287635,0.1128397067827923
594,0.00506064329437953,0.11300401283881148
595,0.004795894891579738,0.11316831889483067
596,0.004543990708160369,0.11333262495084985
597,0.004304364002535119,0.11349693100686904
598,0.004076470039624519,0.11366123706288822
599,0.0038597853877620028,0.1138255431189074
600,0.003653807230775181,0.11398984917492659
601,0.003458052695264977,0.11415415523094577
602,0.0032720581930847973,0.11431846128696495
603,0.00309537877900244,0.11448276734298414
604,0.002927587523508011,0.11464707339900332
605,0.0027682749007132334,0.11481137945502251
606,0.0026170481912711156,0.11497568551104169
607,0.0024735309002279107,0.11513999156706087
608,0.002337362189705201,0.11530429762308006
609,0.0022081963262946327,0.11546860367909924
610,0.002085702143035309,0.11563290973511842
611,0.001969562515830795,0.11579721579113761
612,0.0018594738541509513,0.11596152184715679
613,0.0017551456058534712,0.11612582790317597
614,0.0016562997759490808,0.11629013395919516
615,0.001562670459125912,0.11645444001521434
616,0.0014740033858391748,0.11661874607123353
617,0.0013900554817651756,0.1167830521272527
618,0.0013105944404109046,0.11694735818327189
619,0.0012353983086645615,0.11711166423929108
620,0.0011642550850662233,0.11727597029531026
621,0.0010969623305727828,0.11744027635132943
622,0.0010333267915869488,0.11760458240734863
623,0.0009731640350159459,0.1177688884633678
624,0.00091629809512218,0.117933194519387
625,0.0008625611319255634,0.11809750057540618
626,0.0008117931009145189,0.11826180663142535
627,0.0007638414338212182,0.11842611268744455
628,0.0007185607302150911,0.11859041874346372
629,0.0006758124596677464,0.1187547247994829
630,0.0006354646742421853,0.1189190308555021
631,0.000597391731059004,0.11908333691152127
632,0.0005614740246926121,0.11924764296754047
633,0.0005275977291514351,0.11941194902355964
634,0.0004956545491968499,0.11957625507957882
635,0.0004655414807572699,0.11974056113559801
636,0.0004371605801953483,0.11990486719161719
637,0.0004104187421882732,0.12006917324763637
638,0.00038522748598350797,0.12023347930365556
639,0.0003615027497947295,0.12039778535967474
640,0.0003391646931055019,0.12056209141569393
641,0.0003181375066512703,0.12072639747171311
642,0.0002983492298533016,0.12089070352773229
643,0.00027973157548167834,0.12105500958375148
644,0.0002622197613279064,0.12121931563977066
645,0.00024575234867137483,0.12138362169578984
646,0.0002302710873277867,0.12154792775180903
647,0.00021572076707156347,0.12171223380782821
648,0.00020204907522830263,0.12187653986384739
649,0.00018920646023756134,0.12204084591986658
650,0.0001771460009904523,0.12220515197588576
651,0.0001658232817508608,0.12236945803190495
652,0.00015519627247354343,0.12253376408792413
653,0.0001452252143367345,0.12269807014394331
654,0.00013587251031146338,0.1228623761999625
655,0.00012710262059427563,0.12302668225598168
656,0.00011888196273460994,0.12319098831200086
657,0.00011117881629271048,0.12335529436802005
658,0.00010396323186850509,0.12351960042403923
659,9.720694434650005e-05,0.12368390648005842
660,9.088329020636396e-05,0.1238482125360776
661,8.49671287534254e-05,0.12401251859209678
662,7.943476712794182e-05,0.12417682464811597
663,7.426388895651218e-05,0.12434113070413515
664,6.943348651359201e-05,0.12450543676015433
665,6.492379626554176e-05,0.12466974281617352
666,6.0716237674157386e-05,0.1248340488721927
667,5.67933551410538e-05,0.12499835492821189
668,5.313876297868581e-05,0.12516266098423107
669,4.973709329817147e-05,0.12532696704025026
670,4.657394670837882e-05,0.12549127309626945
671,4.3635845725040744e-05,0.12565557915228862
672,4.0910190792865454e-05,0.12581988520830778
673,3.8385218827803574e-05,0.12598419126432697
674,3.604996419075366e-05,0.12614849732034616
675,3.3894222008049976e-05,0.12631280337636536
676,3.1908513758112726e-05,0.12647710943238455
677,3.0084055047588912e-05,0.1266414154884037
678,2.841272550423199e-05,0.1268057215444229
679,2.688704071761558e-05,0.12697002760044207
680,2.550012616257525e-05,0.12713433365646126
681,2.4245693044023458e-05,0.12729863971248045
682,2.3118016005457777e-05,0.12746294576849965
683,2.211191264712779e-05,0.1276272518245188
684,2.1222724803397928e-05,0.127791557880538
685,2.0446301532374912e-05,0.12795586393655717
686,1.9778983774333226e-05,0.12812016999257636
687,1.921759063890325e-05,0.12828447604859555
688,1.8759407284346126e-05,0.12844878210461474
689,1.840217435556554e-05,0.12861308816063394
690,1.8144078950773183e-05,0.1287773942166531
691,1.7983747089946382e-05,0.12894170027267227
692,1.79202376613916e-05,0.12910600632869146
693,1.795303782585273e-05,0.12927031238471065
694,1.808205986068776e-05,0.12943461844072984
695,1.830763942967271e-05,0.12959892449674904
696,1.8630535266987444e-05,0.1297632305527682
697,1.9051930266888665e-05,0.1299275366087874
698,1.9573433973483336e-05,0.13009184266480656
699,2.0197086467888124e-05,0.13025614872082575
700,2.092536365288235e-05,0.13042045477684494
701,2.1761183937955796e-05,0.13058476083286413
702,2.2707916330396403e-05,0.13074906688888333
703,2.376938994077509e-05,0.1309133729449025
704,2.4949904913853788e-05,0.13107767900092165
705,2.6254244798572817e-05,0.13124198505694085
706,2.768769037337003e-05,0.13140629111296004
707,2.925603494563235e-05,0.13157059716897923
708,3.096560114659808e-05,0.13173490322499842
709,3.282325924549632e-05,0.1318992092810176
710,3.4836447009149825e-05,0.13206351533703675
711,3.701319113564524e-05,0.13222782139305594
712,3.936213029303376e-05,0.13239212744907514
713,4.189253979632188e-05,0.13255643350509433
714,4.461435795826032e-05,0.13272073956111352
715,4.753821415166066e-05,0.13288504561713269
716,5.067545862311265e-05,0.13304935167315188
717,5.40381941000842e-05,0.13321365772917104
718,5.763930923543554e-05,0.13337796378519023
719,6.149251393536344e-05,0.13354226984120943
720,6.561237661872715e-05,0.13370657589722862
721,7.00143634575635e-05,0.1338708819532478
722,7.471487965039105e-05,0.13403518800926698
723,7.973131278163829e-05,0.13419949406528614
724,8.508207832215663e-05,0.13436380012130533
725,9.078666732734575e-05,0.13452810617732452
726,9.686569639091119e-05,0.13469241223334372
727,0.00010334095991362893,0.1348567182893629
728,0.00011023548474780162,0.13502102434538207
729,0.00011757358727925616,0.13518533040140127
730,0.00012538093300981345,0.13534963645742043
731,0.00013368459870413238,0.13551394251343962
732,0.00014251313716561693,0.13567824856945881
733,0.00015189664470684794,0.135842554625478
734,0.0001618668313805089,0.13600686068149717
735,0.00017245709403724302,0.13617116673751636
736,0.00018370259227709133,0.13633547279353553
737,0.00019564032736137715,0.13649977884955472
738,0.00020830922415169344,0.1366640849055739
739,0.00022175021614257435,0.1368283909615931
740,0.000236006333653886,0.1369926970176123
741,0.00025112279524841145,0.13715700307363146
742,0.00026714710243929156,0.13732130912965063
743,0.00028412913775089434,0.13748561518566982
744,0.0003021212661954695,0.137649921241689
745,0.0003211784402264653,0.1378142272977082
746,0.00034135830822757735,0.1379785333537274
747,0.00036272132659467046,0.13814283940974656
748,0.00038533087546545406,0.13830714546576575
749,0.00040925337814917294,0.13847145152178492
750,0.0004345584243059542,0.1386357575778041
751,0.000461318896922063,0.1388000636338233
752,0.0004896111031242002,0.1389643696898425
753,0.0005195149088720066,0.13912867574586166
754,0.0005511138775640416,0.13929298180188085
755,0.0005844954125879591,0.13945728785790001
756,0.0006197509038410769,0.1396215939139192
757,0.0006569758782422116,0.1397858999699384
758,0.0006962701542503388,0.1399502060259576
759,0.0007377380003998012,0.14011451208197678
760,0.0007814882978554751,0.14027881813799595
761,0.0008276347069848597,0.14044312419401514
762,0.0008762958379367887,0.1406074302500343
763,0.0009275954252094509,0.1407717363060535
764,0.000981662506182138,0.1409360423620727
765,0.0010386316035771957,0.14110034841809185
766,0.0010986429118099435,0.14126465447411105
767,0.0011618424871750065,0.14142896053013024
768,0.0012283824418083459,0.1415932665861494
769,0.0012984211413538834,0.1417575726421686
770,0.0013721234062534836,0.1419218786981878
771,0.001449660716568158,0.14208618475420698
772,0.0015312114202268125,0.14225049081022614
773,0.0016169609445875121,0.14241479686624534
774,0.0017071020111835613,0.14257910292226453
775,0.0018018348535145411,0.1427434089782837
776,0.001901367437728963,0.14290771503430288
777,0.0020059156860318546,0.14307202109032208
778,0.002115703702636868,0.14323632714634124
779,0.002230964002067626,0.14340063320236043
780,0.0023519377395987465,0.14356493925837963
781,0.0024788749436116205,0.1437292453143988
782,0.0026120347496245296,0.14389355137041798
783,0.002751685635740344,0.14405785742643717
784,0.002898105659239628,0.14422216348245634
785,0.003051582694029599,0.14438646953847553
786,0.0032124146686423258,0.14455077559449472
787,0.003380909804459248,0.14471508165051392
788,0.003557386853820422,0.14487938770653308
789,0.0037421753376600036,0.14504369376255227
790,0.003935615782290455,0.14520799981857146
791,0.0041380599549410745,0.14537230587459063
792,0.004349871097636931,0.14553661193060982
793,0.004571424158985759,0.145700917986629
794,0.004803106023422715,0.14586522404264818
795,0.00504531573744337,0.14602953009866737
796,0.005298464732335962,0.14619383615468656
797,0.005562977042907027,0.14635814221070573
798,0.005839289521674236,0.14652244826672492
799,0.006127852047981562,0.1466867543227441
800,0.0064291277314750695,0.14685106037876328
801,0.0067435931093578335,0.14701536643478247
802,0.007071738336824229,0.14717967249080166
803,0.007414067370057889,0.14734397854682083
804,0.007771098141158587,0.14750828460284002
805,0.008143362724346064,0.1476725906588592
806,0.008531407492774234,0.1478368967148784
807,0.008935793265270837,0.14800120277089757
808,0.009357095442304088,0.14816550882691676
809,0.009795904130460659,0.14832981488293595
810,0.010252824254708437,0.14849412093895512
811,0.010728475657701493,0.1486584269949743
812,0.011223493185372118,0.1488227330509935
813,0.011738526758045834,0.14898703910701266
814,0.012274241426301537,0.14915134516303186
815,0.012831317410790737,0.14931565121905105
816,0.01341045012522097,0.1494799572750702
817,0.014012350181702148,0.1496442633310894
818,0.01463774337764611,0.1498085693871086
819,0.015287370663406992,0.14997287544312776
820,0.015961988089846446,0.15013718149914695
821,0.016662366735003376,0.15030148755516615
822,0.01738929260905148,0.15046579361118534
823,0.01814356653672399,0.1506300996672045
824,0.018926004016393362,0.1507944057232237
825,0.0197374350549927,0.1509587117792429
826,0.020578703977975708,0.15112301783526205
827,0.021450669213519746,0.15128732389128124
828,0.022354203050183537,0.15145162994730044
829,0.02329019136724818,0.1516159360033196
830,0.024259533336979108,0.1517802420593388
831,0.025263141098065815,0.15194454811535799
832,0.026301939399514963,0.15210885417137715
833,0.027376865214289718,0.15227316022739634
834,0.028488867322013795,0.15243746628341553
835,0.029638905860083425,0.1526017723394347
836,0.03082795184255736,0.1527660783954539
837,0.03205698664622133,0.15293038445147308
838,0.03332700146326343,0.15309469050749225
839,0.03463899672002435,0.15325899656351144
840,0.03599398146132288,0.15342330261953063
841,0.03739297269990428,0.15358760867554982
842,0.038836994730591316,0.153751914731569
843,0.04032707840877018,0.15391622078758818
844,0.04186426039288086,0.15408052684360737
845,0.043449582350643,0.15424483289962654
846,0.04508409012879012,0.15440913895564573
847,0.04676883288613893,0.15457344501166492
848,0.04850486218988665,0.1547377510676841
849,0.0502932310750784,0.15490205712370328
850,0.05213499306724748,0.15506636317972247
851,0.05403120116830495,0.15523066923574164
852,0.05598290680581098,0.15539497529176083
853,0.05799115874582637,0.15555928134778002
854,0.06005700196962555,0.15572358740379919
855,0.06218147651461108,0.15588789345981838
856,0.06436561627984494,0.15605219951583757
857,0.06661044779669834,0.15621650557185676
858,0.068916988965185,0.15638081162787593
859,0.07128624775663284,0.15654511768389512
860,0.07371922088341763,0.1567094237399143
861,0.07621689243658014,0.15687372979593348
862,0.0787802324922182,0.15703803585195267
863,0.08141019568762788,0.15720234190797186
864,0.0841077197682683,0.15736664796399102
865,0.08687372410669661,0.15753095402001022
866,0.08970910819470401,0.1576952600760294
867,0.0926147501099878,0.15785956613204857
868,0.0955915049587644,0.15802387218806777
869,0.09864020329582196,0.15818817824408696
870,0.10176164952359971,0.15835248430010612
871,0.10495662027197047,0.15851679035612531
872,0.10822586276048012,0.1586810964121445
873,0.11157009314489243,0.15884540246816367
874,0.11498999484997365,0.15900970852418286
875,0.11848621689052241,0.15917401458020206
876,0.1220593721827529,0.15933832063622125
877,0.12571003584819834,0.1595026266922404
878,0.12943874351240317,0.1596669327482596
879,0.13324598960072948,0.1598312388042788
880,0.13713222563369035,0.15999554486029796
881,0.1410978585242979,0.16015985091631715
882,0.14514324887996657,0.16032415697233635
883,0.14926870931160338,0.1604884630283555
884,0.15347450275255864,0.1606527690843747
885,0.1577608407901833,0.1608170751403939
886,0.162127882012795,0.16098138119641306
887,0.16657573037490708,0.16114568725243225
888,0.17110443358361052,0.16130999330845144
889,0.17571398150907241,0.1614742993644706
890,0.18040430462212934,0.1616386054204898
891,0.18517527246198778,0.161802911476509
892,0.19002669213710346,0.16196721753252818
893,0.1949583068622997,0.16213152358854735
894,0.19996979453523572,0.16229582964456654
895,0.2050607663553181,0.16246013570058573
896,0.21023076548819794,0.1626244417566049
897,0.21547926577896578,0.1627887478126241
898,0.22080567051715516,0.16295305386864328
899,0.22620931125668559,0.16311735992466245
900,0.23168944669383043,0.16328166598068164
901,0.23724526160627168,0.16344597203670083
902,0.24287586585630788,0.16361027809272
903,0.2485802934612146,0.1637745841487392
904,0.2543575017337129,0.16393889020475838
905,0.2602063704954878,0.16410319626077755
906,0.26612570136660957,0.16426750231679674
907,0.2721142171336452,0.16443180837281593
908,0.2781705611992183,0.1645961144288351
909,0.28429329711565837,0.1647604204848543
910,0.29048090820530226,0.16492472654087348
911,0.2967317972699539,0.16508903259689267
912,0.30304428639186864,0.16525333865291184
913,0.309416616828559,0.16541764470893103
914,0.315846949003572,0.16558195076495022
915,0.3223333625953214,0.16574625682096938
916,0.32887385672589164,0.16591056287698858
917,0.3354663502516036,0.16607486893300777
918,0.3421086821570357,0.16623917498902693
919,0.348798612054009,0.16640348104504613
920,0.35553382078690293,0.16656778710106532
921,0.36231191114554817,0.16673209315708448
922,0.3691304086867465,0.16689639921310367
923,0.375986762665318,0.16706070526912287
924,0.38287834707540896,0.16722501132514203
925,0.3898024618026262,0.16738931738116122
926,0.3967563338873648,0.16755362343718042
927,0.40373711889953473,0.1677179294931996
928,0.4107419024247003,0.16788223554921877
929,0.4177677016614557,0.16804654160523796
930,0.42481146712966183,0.16821084766125716
931,0.4318700844889847,0.16837515371727632
932,0.43894037646698614,0.1685394597732955
933,0.4460191048957845,0.1687037658293147
934,0.453102972856152,0.16886807188533387
935,0.4601886269276669,0.16903237794135306
936,0.46727265954336694,0.16919668399737225
937,0.4743516114471436,0.16936099005339142
938,0.4814219742518979,0.1695252961094106
939,0.48848019309629337,0.1696896021654298
940,0.49552266939774675,0.16985390822144897
941,0.5025457636990709,0.17001821427746816
942,0.5095457986060203,0.17018252033348735
943,0.5165190618127634,0.17034682638950652
944,0.5234618092121583,0.1705111324455257
945,0.5303702680874599,0.1706754385015449
946,0.5372406403819606,0.1708397445575641
947,0.5440691060428431,0.17100405061358326
948,0.550851826435402,0.17116835666960245
949,0.5575849478235234,0.17133266272562164
950,0.5642646049122876,0.1714969687816408
951,0.5708869244482625,0.17166127483766
952,0.577448028873,0.1718255808936792
953,0.5839440400250502,0.17198988694969836
954,0.5903710828857119,0.17215419300571755
955,0.5967252893635578,0.17231849906173674
956,0.6030028021126975,0.1724828051177559
957,0.6091997783796063,0.1726471111737751
958,0.6153123938732349,0.1728114172297943
959,0.6213368466530548,0.17297572328581345
960,0.6272693610295546,0.17314002934183265
961,0.6331061914716777,0.17330433539785184
962,0.6388436265155862,0.173468641453871
963,0.6444779926691263,0.1736329475098902
964,0.6500056583062395,0.1737972535659094
965,0.6554230375456506,0.17396155962192858
966,0.6607265941080176,0.17412586567794774
967,0.6659128451457983,0.17429017173396694
968,0.6709783650400394,0.17445447778998613
969,0.675919789158342,0.1746187838460053
970,0.6807338175682264,0.17478308990202449
971,0.6854172187001993,0.17494739595804368
972,0.6899668329548322,0.17511170201406284
973,0.6943795762482546,0.17527600807008203
974,0.6986524434904575,0.17544031412610123
975,0.7027825119909822,0.1756046201821204
976,0.7067669447865523,0.17576892623813958
977,0.7106029938853808,0.17593323229415878
978,0.714288003422945,0.17609753835017794
979,0.7178194127241855,0.17626184440619713
980,0.7211947592671527,0.17642615046221632
981,0.724411681543346,0.17659045651823552
982,0.7274679218100565,0.17675476257425468
983,0.7303613287302605,0.17691906863027387
984,0.7330898598957073,0.17708337468629307
985,0.7356515842290976,0.17724768074231223
986,0.7380446842613673,0.17741198679833142
987,0.7402674582803366,0.17757629285435061
988,0.7423183223471574,0.17774059891036978
989,0.744195812177229,0.17790490496638897
990,0.7458985848824331,0.17806921102240816
991,0.7474254205718108,0.17823351707842733
992,0.7487752238079938,0.17839782313444652
993,0.7499470249169615,0.1785621291904657
994,0.7509399811489326,0.17872643524648488
995,0.7517533776884459,0.17889074130250407
996,0.7523866285119297,0.17905504735852326
997,0.75283927709133,0.17921935341454243
998,0.7531109969426036,0.17938365947056162
999,0.7532015920181625,0.1795479655265808


==> visu/tikz_csvs_hist_two_dim/hist_two_dim/hist.csv <==
,id,experiment_id,error_l2
0,0,00204,0.08297669142484665
1,1,00214,0.08867295831441879
2,2,00234,0.07199053466320038
3,3,00009,0.08354494720697403
4,4,00019,0.0888347253203392
5,5,00029,0.1028841957449913
6,6,00039,0.0745980516076088
7,7,00049,0.06280092895030975
8,8,00059,0.11263708025217056
9,9,00069,0.09555044770240784
10,10,00079,0.13754399120807648
11,11,00089,0.11158328503370285
12,12,00099,0.09381968528032303
13,13,00109,0.07298897206783295
14,14,00119,0.07003402709960938
15,15,00129,0.10504703968763351
16,16,00139,0.05869757756590843
17,17,00149,0.12763093411922455
18,18,00159,0.07910404354333878
19,19,00169,0.10032393038272858
20,20,00179,0.08194557577371597
21,21,00189,0.09094228595495224
22,22,00199,0.07822981476783752
23,23,00244,0.07288627326488495
24,24,00249,0.0874764546751976
25,25,00209,0.0804036408662796
26,26,00219,0.07889184355735779
27,27,00224,0.04581529274582863
28,28,00229,0.08989645540714264
29,29,00239,0.07759205996990204
30,30,00084,0.08867295831441879
31,31,00004,0.06172885000705719
32,32,00014,0.0727011114358902
33,33,00024,0.06594043225049973
34,34,00034,0.062110528349876404
35,35,00044,0.06635978072881699
36,36,00054,0.07521310448646545
37,37,00064,0.07971688359975815
38,38,00074,0.07284499704837799
39,39,00094,0.09376416355371475
40,40,00104,0.06158246099948883
41,41,00114,0.09680426865816116
42,42,00124,0.0772867500782013
43,43,00134,0.10334575921297073
44,44,00144,0.10526178032159805
45,45,00154,0.058905404061079025
46,46,00164,0.06123354285955429
47,47,00174,0.07335825264453888
48,48,00184,0.08152703940868378
49,49,00194,0.09916345775127411


==> visu/tikz_csvs_hist_two_dim/hist_two_dim/kde.csv <==
,error_l2,error_l2_x_grid
0,2.422027905936039,0.04581529274582863
1,2.452268505969063,0.04590711326480986
2,2.4828583584070705,0.045998933783791086
3,2.513800753821862,0.04609075430277232
4,2.5450989568324465,0.046182574821753544
5,2.5767562039285883,0.04627439534073478
6,2.608775701278727,0.046366215859716
7,2.641160622524147,0.046458036378697234
8,2.6739141065610177,0.04654985689767846
9,2.7070392553122975,0.04664167741665969
10,2.740539131491165,0.04673349793564092
11,2.7744167563580104,0.04682531845462215
12,2.808675107472823,0.046917138973603376
13,2.8433171164449322,0.04700895949258461
14,2.878345666682094,0.04710078001156583
15,2.913763591140909,0.047192600530547066
16,2.949573670080582,0.04728442104952829
17,2.985778628822102,0.047376241568509524
18,3.022381135514884,0.04746806208749075
19,3.0593837989129526,0.04755988260647198
20,3.096789166162797,0.04765170312545321
21,3.1345997206049794,0.04774352364443444
22,3.1728178795916375,0.04783534416341567
23,3.211445992322007,0.0479271646823969
24,3.2504863376981317,0.04801898520137813
25,3.289941122202858,0.048110805720359355
26,3.329812477802297,0.04820262623934059
27,3.3701024598749094,0.04829444675832181
28,3.410813045169306,0.048386267277303045
29,3.4519461297929626,0.04847808779628427
30,3.493503527233939,0.0485699083152655
31,3.5354869664177264,0.04866172883424673
32,3.577898089801341,0.04875354935322796
33,3.6207384515067447,0.048845369872209186
34,3.6640095154956676,0.04893719039119042
35,3.707712653787865,0.049029010910171644
36,3.7518491447248707,0.04912083142915288
37,3.796420171281198,0.0492126519481341
38,3.8414268194250125,0.049304472467115334
39,3.8868700765301525,0.04939629298609656
40,3.932750829841467,0.04948811350507779
41,3.979069864995279,0.04957993402405902
42,4.025827864596862,0.04967175454304025
43,4.073025406856621,0.049763575062021476
44,4.120662964286868,0.04985539558100271
45,4.168740902460698,0.04994721609998394
46,4.217259478834794,0.050039036618965166
47,4.266218841637613,0.0501308571379464
48,4.315619028824567,0.050222677656927624
49,4.36545996710165,0.050314498175908856
50,4.4157414710189435,0.05040631869489008
51,4.46646324213536,0.050498139213871314
52,4.517624868255908,0.05058995973285254
53,4.569225822742729,0.05068178025183377
54,4.621265463901058,0.050773600770815
55,4.673743034441194,0.05086542128979623
56,4.726657661017522,0.050957241808777455
57,4.78000835384553,0.05104906232775869
58,4.8337940063976275,0.05114088284673991
59,4.888013395178721,0.051232703365721145
60,4.942665179582039,0.05132452388470237
61,4.997747901826079,0.0514163444036836
62,5.0532599869729875,0.05150816492266483
63,5.1091997430291,0.05159998544164606
64,5.165565361127765,0.05169180596062729
65,5.222354915794973,0.05178362647960852
66,5.2795663652978515,0.051875446998589744
67,5.337197552076255,0.05196726751757098
68,5.395246203257351,0.05205908803655221
69,5.453709931253345,0.052150908555533435
70,5.512586234441985,0.05224272907451467
71,5.571872497929761,0.05233454959349589
72,5.6315659943974286,0.052426370112477125
73,5.69166388502735,0.05251819063145835
74,5.75216322051234,0.05261001115043958
75,5.813060942145142,0.05270183166942081
76,5.874353882988138,0.05279365218840204
77,5.93603876912218,0.052885472707383266
78,5.99811222097401,0.0529772932263645
79,6.060570754720922,0.053069113745345724
80,6.12341078377198,0.053160934264326956
81,6.186628620324264,0.05325275478330818
82,6.250220476993262,0.053344575302289414
83,6.314182468515733,0.053436395821270646
84,6.378510613523873,0.05352821634025187
85,6.443200836389162,0.0536200368592331
86,6.508248969134294,0.05371185737821433
87,6.573650753411513,0.05380367789719556
88,6.639401842545603,0.05389549841617679
89,6.7054978036397515,0.05398731893515801
90,6.771934119742171,0.054079139454139245
91,6.838706192071666,0.05417095997312048
92,6.905809342299973,0.0542627804921017
93,6.9732388148887665,0.054354601011082936
94,7.040989779478933,0.05444642153006416
95,7.109057333330151,0.05453824204904539
96,7.177436503807974,0.05463006256802662
97,7.246122250916424,0.05472188308700785
98,7.315109469873197,0.05481370360598908
99,7.384392993725271,0.05490552412497031
100,7.453967596001979,0.054997344643951535
101,7.523827993403228,0.05508916516293277
102,7.593968848519757,0.055180985681914
103,7.664384772582962,0.055272806200895225
104,7.735070328241403,0.05536462671987645
105,7.806020032360985,0.05545644723885768
106,7.877228358846103,0.055548267757838915
107,7.94868974147867,0.05564008827682014
108,8.02039857677226,0.055731908795801366
109,8.092349226838024,0.0558237293147826
110,8.164536022259744,0.05591554983376383
111,8.236953264974694,0.056007370352745056
112,8.309595231157392,0.05609919087172628
113,8.382456174103094,0.056191011390707514
114,8.45553032710795,0.056282831909688746
115,8.528811906342739,0.05637465242866997
116,8.602295113717107,0.056466472947651204
117,8.675974139731098,0.05655829346663243
118,8.749843166310994,0.05665011398561366
119,8.823896369626311,0.05674193450459489
120,8.898127922884898,0.05683375502357612
121,8.972531999103044,0.056925575542557345
122,9.04710277384755,0.05701739606153858
123,9.12183442794679,0.0571092165805198
124,9.196721150167688,0.057201037099501036
125,9.271757139855739,0.05729285761848227
126,9.346936609534984,0.05738467813746349
127,9.422253787465328,0.05747649865644472
128,9.497702920153985,0.05756831917542595
129,9.57327827481856,0.057660139694407184
130,9.648974141798808,0.05775196021338841
131,9.724784836914573,0.057843780732369635
132,9.800704703766963,0.05793560125135087
133,9.876728115980505,0.0580274217703321
134,9.952849479383518,0.058119242289313325
135,10.02906323412441,0.05821106280829456
136,10.105363856721363,0.05830288332727578
137,10.18174586204329,0.058394703846257015
138,10.258203805219633,0.05848652436523824
139,10.334732283477038,0.05857834488421947
140,10.411325937900678,0.0586701654032007
141,10.487979455118372,0.05876198592218193
142,10.564687568905557,0.058853806441163156
143,10.641445061709257,0.05894562696014439
144,10.718246766089537,0.05903744747912562
145,10.795087566076546,0.059129267998106846
146,10.871962398441955,0.05922108851708807
147,10.948866253883143,0.059312909036069304
148,11.025794178118979,0.05940472955505054
149,11.102741272895901,0.05949655007403176
150,11.179702696903352,0.05958837059301299
151,11.25667366659743,0.05968019111199422
152,11.333649456931978,0.05977201163097545
153,11.41062540199643,0.05986383214995668
154,11.487596895559594,0.0599556526689379
155,11.56455939151911,0.060047473187919136
156,11.641508404255848,0.06013929370690037
157,11.71843950889335,0.060231114225881593
158,11.795348341461796,0.060322934744862826
159,11.872230598966716,0.06041475526384405
160,11.949082039362322,0.060506575782825284
161,12.02589848142983,0.06059839630180651
162,12.102675804560942,0.06069021682078774
163,12.179409948446978,0.06078203733976897
164,12.25609691267429,0.0608738578587502
165,12.332732756226463,0.060965678377731425
166,12.409313596894316,0.06105749889671266
167,12.485835610594355,0.06114931941569389
168,12.562295030597003,0.061241139934675115
169,12.638688146665508,0.06133296045365634
170,12.715011304106968,0.06142478097263757
171,12.791260902736672,0.061516601491618805
172,12.867433395757523,0.06160842201060003
173,12.943525288555852,0.061700242529581256
174,13.019533137415573,0.06179206304856249
175,13.095453548152298,0.06188388356754372
176,13.171283174669611,0.061975704086524946
177,13.247018717439268,0.06206752460550617
178,13.322656921907612,0.062159345124487404
179,13.398194576830436,0.06225116564346864
180,13.473628512538527,0.06234298616244986
181,13.54895559913654,0.06243480668143109
182,13.624172744637475,0.06252662720041233
183,13.699276893035442,0.06261844771939355
184,13.774265022319618,0.06271026823837478
185,13.849134142431879,0.06280208875735602
186,13.923881293171064,0.06289390927633724
187,13.998503542047033,0.06298572979531847
188,14.072997982087086,0.0630775503142997
189,14.1473617295983,0.06316937083328092
190,14.221591921888542,0.06326119135226216
191,14.295685714949563,0.06335301187124338
192,14.369640281105442,0.06344483239022461
193,14.443452806629606,0.06353665290920585
194,14.517120489333799,0.06362847342818707
195,14.590640536132497,0.0637202939471683
196,14.66401016058616,0.06381211446614952
197,14.737226580426766,0.06390393498513075
198,14.810287015069255,0.06399575550411199
199,14.88318868311232,0.06408757602309322
200,14.955928799832257,0.06417939654207444
201,15.028504574673311,0.06427121706105568
202,15.100913208738179,0.0643630375800369
203,15.173151892282412,0.06445485809901813
204,15.245217802216166,0.06454667861799937
205,15.317108099616915,0.0646384991369806
206,15.38881992725705,0.06473031965596182
207,15.460350407149534,0.06482214017494305
208,15.531696638115582,0.06491396069392427
209,15.602855693377734,0.06500578121290551
210,15.673824618181968,0.06509760173188674
211,15.744600427452477,0.06518942225086796
212,15.81518010348237,0.0652812427698492
213,15.885560593664003,0.06537306328883043
214,15.955738808262334,0.06546488380781165
215,16.025711618234606,0.06555670432679288
216,16.09547585309968,0.0656485248457741
217,16.16502829886053,0.06574034536475534
218,16.234365695982742,0.06583216588373657
219,16.303484737432726,0.0659239864027178
220,16.372382066778165,0.06601580692169903
221,16.441054276354148,0.06610762744068026
222,16.50949790549785,0.06619944795966148
223,16.577709438854548,0.06629126847864271
224,16.645685304757926,0.06638308899762393
225,16.71342187368728,0.06647490951660517
226,16.78091545680431,0.0665667300355864
227,16.848162304572092,0.06665855055456762
228,16.915158605458654,0.06675037107354886
229,16.981900484727397,0.06684219159253009
230,17.048384003316833,0.06693401211151132
231,17.114605156811642,0.06702583263049255
232,17.180559874507097,0.06711765314947378
233,17.246244018568966,0.067209473668455
234,17.31165338329039,0.06730129418743623
235,17.376783694447873,0.06739311470641746
236,17.441630608757627,0.0674849352253987
237,17.506189713433866,0.06757675574437992
238,17.57045652585059,0.06766857626336115
239,17.634426493307817,0.06776039678234239
240,17.698094992903503,0.06785221730132361
241,17.761457331512254,0.06794403782030484
242,17.82450874587147,0.06803585833928606
243,17.88724440277585,0.06812767885826729
244,17.949659399380824,0.06821949937724853
245,18.011748763615216,0.06831131989622975
246,18.073507454703847,0.06840314041521098
247,18.13493036379996,0.06849496093419222
248,18.19601231472767,0.06858678145317344
249,18.256748064834543,0.06867860197215467
250,18.317132305953862,0.06877042249113591
251,18.377159665476476,0.06886224301011713
252,18.4368247075318,0.06895406352909836
253,18.49612193427724,0.06904588404807958
254,18.55504578729551,0.06913770456706081
255,18.613590649098903,0.06922952508604205
256,18.671750844739766,0.06932134560502327
257,18.729520643525728,0.0694131661240045
258,18.78689426083889,0.06950498664298574
259,18.84386586005739,0.06959680716196696
260,18.900429554577972,0.06968862768094819
261,18.956579409937987,0.06978044819992942
262,19.01230944603507,0.06987226871891064
263,19.06761363944286,0.06996408923789188
264,19.1224859258206,0.0700559097568731
265,19.17692020241477,0.07014773027585433
266,19.230910330650524,0.07023955079483557
267,19.284450138810662,0.0703313713138168
268,19.33753342479983,0.07042319183279802
269,19.39015395899142,0.07051501235177926
270,19.442305487154748,0.07060683287076049
271,19.493981733459574,0.07069865338974171
272,19.545176403555583,0.07079047390872294
273,19.59588318772358,0.07088229442770416
274,19.646095764095868,0.0709741149466854
275,19.69580780194247,0.07106593546566663
276,19.745012965020283,0.07115775598464785
277,19.79370491498201,0.07124957650362909
278,19.841877314841387,0.07134139702261032
279,19.889523832491808,0.07143321754159154
280,19.936638144274543,0.07152503806057277
281,19.983213938593455,0.071616858579554
282,20.02924491957246,0.07170867909853523
283,20.074724810752375,0.07180049961751646
284,20.1196473588235,0.07189232013649768
285,20.164006337390248,0.07198414065547892
286,20.207795550764203,0.07207596117446015
287,20.251008837781836,0.07216778169344137
288,20.293640075643246,0.07225960221242261
289,20.33568318376805,0.07235142273140384
290,20.377132127664556,0.07244324325038506
291,20.4179809228087,0.07253506376936629
292,20.45822363852855,0.07262688428834752
293,20.49785440189082,0.07271870480732875
294,20.53686740158536,0.07281052532630998
295,20.57525689180397,0.0729023458452912
296,20.613017196109496,0.07299416636427244
297,20.650142711291526,0.07308598688325367
298,20.686627911204802,0.0731778074022349
299,20.722467350586548,0.07326962792121612
300,20.75765566884894,0.07336144844019735
301,20.792187593842947,0.07345326895917859
302,20.826057945589856,0.07354508947815981
303,20.859261639976726,0.07363690999714104
304,20.891793692412165,0.07372873051612228
305,20.923649221438765,0.0738205510351035
306,20.954823452298665,0.07391237155408473
307,20.985311720448685,0.07400419207306595
308,21.015109475021625,0.07409601259204718
309,21.044212282230223,0.07418783311102842
310,21.072615828710536,0.07427965363000964
311,21.100315924801244,0.07437147414899087
312,21.12730850775605,0.07446329466797211
313,21.153589644885546,0.07455511518695333
314,21.179155536625814,0.07464693570593456
315,21.204002519530697,0.0747387562249158
316,21.228127069184694,0.07483057674389702
317,21.251525803033772,0.07492239726287825
318,21.274195483131418,0.07501421778185947
319,21.296133018796944,0.0751060383008407
320,21.317335469183956,0.07519785881982194
321,21.33780004575613,0.07528967933880316
322,21.357524114668045,0.07538149985778439
323,21.376505199048964,0.07547332037676563
324,21.394740981187024,0.07556514089574685
325,21.412229304612215,0.07565696141472808
326,21.428968176075788,0.0757487819337093
327,21.44495576742445,0.07584060245269053
328,21.460190417367603,0.07593242297167177
329,21.474670633135826,0.076024243490653
330,21.488395092029332,0.07611606400963422
331,21.5013626428547,0.07620788452861546
332,21.513572307248786,0.07629970504759669
333,21.525023280888593,0.07639152556657791
334,21.5357149345859,0.07648334608555915
335,21.545646815265965,0.07657516660454038
336,21.554818646829105,0.0766669871235216
337,21.563230330894797,0.07675880764250283
338,21.570881947427452,0.07685062816148405
339,21.57777375524346,0.07694244868046529
340,21.583906192399162,0.07703426919944652
341,21.58927987645951,0.07712608971842774
342,21.593895604647184,0.07721791023740898
343,21.597754353872276,0.07730973075639021
344,21.600857280642536,0.07740155127537143
345,21.603205720854593,0.07749337179435267
346,21.604801189466098,0.07758519231333388
347,21.60564538004973,0.07767701283231512
348,21.605740164229207,0.07776883335129635
349,21.60508759099825,0.07786065387027757
350,21.60368988592302,0.07795247438925881
351,21.601549450229257,0.07804429490824004
352,21.598668859774804,0.07813611542722126
353,21.595050863908714,0.0782279359462025
354,21.5906983842183,0.07831975646518372
355,21.585614513165194,0.07841157698416495
356,21.57980251261196,0.07850339750314618
357,21.573265812240816,0.0785952180221274
358,21.56600800786587,0.07868703854110864
359,21.558032859640768,0.07877885906008987
360,21.549344290163436,0.0788706795790711
361,21.53994638247981,0.07896250009805234
362,21.529843377988453,0.07905432061703355
363,21.519039674248326,0.07914614113601479
364,21.507539822691395,0.07923796165499603
365,21.495348526242825,0.07932978217397724
366,21.48247063685053,0.07942160269295848
367,21.468911152926847,0.0795134232119397
368,21.454675216704405,0.07960524373092093
369,21.43976811150883,0.07969706424990217
370,21.424195258950952,0.07978888476888339
371,21.40796221604079,0.07988070528786462
372,21.391074672226313,0.07997252580684586
373,21.373538446359518,0.08006434632582707
374,21.355359483592515,0.08015616684480831
375,21.336543852206688,0.08024798736378953
376,21.317097740377427,0.08033980788277076
377,21.29702745287775,0.080431628401752
378,21.276339407723267,0.08052344892073322
379,21.25504013276191,0.08061526943971445
380,21.233136262211037,0.08070708995869569
381,21.210634533145203,0.0807989104776769
382,21.18754178193747,0.08089073099665814
383,21.163864940657383,0.08098255151563936
384,21.139611033428718,0.08107437203462059
385,21.114787172750027,0.08116619255360183
386,21.089400555781104,0.08125801307258305
387,21.06345846059847,0.08134983359156428
388,21.036968242422976,0.08144165411054552
389,21.009937329822808,0.08153347462952674
390,20.982373220894548,0.08162529514850797
391,20.95428347942593,0.08171711566748921
392,20.925675731043004,0.08180893618647042
393,20.896557659344925,0.08190075670545166
394,20.866937002029395,0.08199257722443289
395,20.836821547011827,0.08208439774341411
396,20.806219128541134,0.08217621826239535
397,20.77513762331535,0.08226803878137658
398,20.743584946599743,0.0823598593003578
399,20.711569048350622,0.08245167981933904
400,20.679097909347657,0.08254350033832025
401,20.6461795373374,0.08263532085730149
402,20.61282196319107,0.08272714137628272
403,20.57903323707928,0.08281896189526394
404,20.54482142466638,0.08291078241424518
405,20.510194603327193,0.08300260293322641
406,20.475160858388723,0.08309442345220763
407,20.439728279399496,0.08318624397118887
408,20.40390495642898,0.0832780644901701
409,20.367698976399595,0.08336988500915132
410,20.331118419453787,0.08346170552813256
411,20.294171355358472,0.08355352604711377
412,20.256865839949082,0.08364534656609501
413,20.21920991161573,0.08373716708507624
414,20.181211587833253,0.08382898760405746
415,20.142878861737618,0.0839208081230387
416,20.10421969875054,0.08401262864201993
417,20.06524203325425,0.08410444916100115
418,20.025953765318604,0.0841962696799824
419,19.98636275748193,0.0842880901989636
420,19.946476831587724,0.08437991071794484
421,19.906303765678764,0.08447173123692607
422,19.865851290950243,0.0845635517559073
423,19.825127088763523,0.08465537227488854
424,19.7841387877219,0.08474719279386976
425,19.742893960809827,0.08483901331285099
426,19.70140012259691,0.08493083383183223
427,19.659664726507977,0.08502265435081345
428,19.617695162160114,0.08511447486979468
429,19.575498752768258,0.08520629538877592
430,19.533082752619862,0.08529811590775713
431,19.490454344619785,0.08538993642673837
432,19.44762063790643,0.08548175694571959
433,19.404588665539503,0.08557357746470082
434,19.36136538226054,0.08566539798368206
435,19.317957662326616,0.08575721850266328
436,19.274372297417678,0.08584903902164451
437,19.230615994618326,0.08594085954062575
438,19.186695374474212,0.08603268005960696
439,19.142616969123324,0.0861245005785882
440,19.098387220502815,0.08621632109756942
441,19.05401247863104,0.08630814161655065
442,19.00949899996534,0.08639996213553189
443,18.964852945835588,0.08649178265451311
444,18.920080380953213,0.08658360317349434
445,18.8751872719959,0.08667542369247558
446,18.830179486267866,0.08676724421145679
447,18.785062790435095,0.08685906473043803
448,18.739842849335936,0.08695088524941925
449,18.694525224866048,0.08704270576840048
450,18.649115374937764,0.08713452628738172
451,18.603618652513305,0.08722634680636294
452,18.558040304711223,0.08731816732534417
453,18.512385471985763,0.08740998784432541
454,18.46665918737827,0.08750180836330664
455,18.42086637584017,0.08759362888228786
456,18.375011853626734,0.0876854494012691
457,18.329100327760944,0.08777726992025031
458,18.28313639556642,0.08786909043923155
459,18.23712454426905,0.08796091095821278
460,18.191069150665797,0.088052731477194
461,18.144974480860323,0.08814455199617524
462,18.098844690064013,0.08823637251515647
463,18.052683822461866,0.08832819303413769
464,18.006495811141587,0.08842001355311893
465,17.960284478085597,0.08851183407210014
466,17.914053534223893,0.08860365459108138
467,17.86780657954771,0.08869547511006261
468,17.821547103281837,0.08878729562904383
469,17.775278484115073,0.08887911614802507
470,17.729003990487204,0.0889709366670063
471,17.682726780931628,0.08906275718598752
472,17.636449904471966,0.08915457770496876
473,17.590176301071825,0.08924639822394999
474,17.543908802136038,0.08933821874293121
475,17.497650131062358,0.08943003926191245
476,17.45140290384219,0.08952185978089366
477,17.405169629708993,0.0896136802998749
478,17.358952711833172,0.08970550081885613
479,17.312754448061902,0.08979732133783735
480,17.26657703170285,0.0898891418568186
481,17.22042255235011,0.08998096237579982
482,17.17429299675124,0.09007278289478104
483,17.128190249714038,0.09016460341376228
484,17.082116095051546,0.0902564239327435
485,17.03607221656421,0.09034824445172474
486,16.990060199057577,0.09044006497070596
487,16.94408152939441,0.09053188548968719
488,16.898137597579744,0.09062370600866843
489,16.852229697877817,0.09071552652764965
490,16.806359029959204,0.09080734704663088
491,16.76052670007718,0.09089916756561212
492,16.714733722271877,0.09099098808459334
493,16.668981019601052,0.09108280860357457
494,16.62326942539612,0.0911746291225558
495,16.57759968454236,0.09126644964153702
496,16.531972454781798,0.09135827016051826
497,16.486388308038055,0.09145009067949948
498,16.440847731761423,0.09154191119848071
499,16.395351130293406,0.09163373171746195
500,16.349898826249415,0.09172555223644317
501,16.30449106191856,0.0918173727554244
502,16.259128000679386,0.09190919327440564
503,16.213809728430533,0.09200101379338685
504,16.168536255035228,0.09209283431236809
505,16.123307515778706,0.09218465483134931
506,16.078123372837258,0.09227647535033054
507,16.032983616758298,0.09236829586931178
508,15.987887967950293,0.092460116388293
509,15.942836078181584,0.09255193690727423
510,15.897827532087316,0.09264375742625547
511,15.852861848683606,0.09273557794523668
512,15.80793848288793,0.09282739846421792
513,15.76305682704515,0.09291921898319916
514,15.718216212458154,0.09301103950218037
515,15.673415910922436,0.09310286002116161
516,15.628655136263998,0.09319468054014284
517,15.583933045879519,0.09328650105912406
518,15.53924874227845,0.0933783215781053
519,15.494601274626191,0.09347014209708653
520,15.449989640287615,0.09356196261606775
521,15.405412786370615,0.09365378313504899
522,15.360869611268727,0.0937456036540302
523,15.316358966202477,0.09383742417301144
524,15.271879656758953,0.09392924469199267
525,15.2274304444288,0.09402106521097389
526,15.183010048140416,0.09411288572995513
527,15.13861714579083,0.09420470624893636
528,15.094250375772612,0.09429652676791758
529,15.049908338496596,0.09438834728689882
530,15.005589597909918,0.09448016780588003
531,14.961292683008935,0.09457198832486127
532,14.91701608934683,0.0946638088438425
533,14.872758280535173,0.09475562936282372
534,14.82851768973963,0.09484744988180496
535,14.784292721169026,0.09493927040078619
536,14.740081751557723,0.09503109091976741
537,14.695883131640914,0.09512291143874865
538,14.651695187622767,0.09521473195772988
539,14.607516222636786,0.0953065524767111
540,14.563344518198571,0.09539837299569234
541,14.51917833565046,0.09549019351467355
542,14.475015917597963,0.0955820140336548
543,14.430855489337782,0.09567383455263602
544,14.386695260277225,0.09576565507161724
545,14.34253342534473,0.09585747559059848
546,14.298368166391635,0.09594929610957971
547,14.254197653584608,0.09604111662856094
548,14.210020046788891,0.09613293714754217
549,14.165833496942227,0.09622475766652339
550,14.121636147419094,0.09631657818550463
551,14.077426135385387,0.09640839870448585
552,14.033201593143188,0.09650021922346708
553,13.988960649465763,0.09659203974244832
554,13.944701430922478,0.09668386026142954
555,13.90042206319349,0.09677568078041077
556,13.85612067237432,0.096867501299392
557,13.811795386270097,0.09695932181837323
558,13.767444335679208,0.09705114233735446
559,13.72306565566657,0.0971429628563357
560,13.678657486826175,0.09723478337531691
561,13.63421797653286,0.09732660389429815
562,13.589745280183365,0.09741842441327937
563,13.54523756242627,0.0975102449322606
564,13.500692998381014,0.09760206545124184
565,13.456109774845778,0.09769388597022306
566,13.411486091493959,0.09778570648920429
567,13.366820162059465,0.09787752700818553
568,13.322110215510447,0.09796934752716674
569,13.277354497211407,0.09806116804614798
570,13.23255127007372,0.0981529885651292
571,13.18769881569418,0.09824480908411043
572,13.142795435481695,0.09833662960309167
573,13.097839451771922,0.0984284501220729
574,13.052829208929536,0.09852027064105412
575,13.007763074438309,0.09861209116003536
576,12.96263943997861,0.09870391167901658
577,12.91745672249225,0.09879573219799781
578,12.872213365234497,0.09888755271697905
579,12.826907838813268,0.09897937323596026
580,12.781538642214928,0.0990711937549415
581,12.736104303817147,0.09916301427392273
582,12.690603382387895,0.09925483479290395
583,12.645034468071069,0.09934665531188519
584,12.599396183358202,0.09943847583086642
585,12.553687184046039,0.09953029634984764
586,12.507906160180013,0.09962211686882888
587,12.462051836983264,0.09971393738781009
588,12.416122975770929,0.09980575790679133
589,12.370118374849786,0.09989757842577256
590,12.324036870402562,0.09998939894475378
591,12.277877337357253,0.10008121946373502
592,12.231638690240748,0.10017303998271625
593,12.185319884016781,0.10026486050169747
594,12.138919914907945,0.10035668102067871
595,12.092437821201537,0.10044850153965992
596,12.045872684038882,0.10054032205864116
597,11.99922362818809,0.10063214257762239
598,11.95248982279989,0.10072396309660361
599,11.905670482146256,0.10081578361558485
600,11.85876486634173,0.10090760413456608
601,11.81177228204699,0.1009994246535473
602,11.764692083154674,0.10109124517252854
603,11.717523671456954,0.10118306569150977
604,11.670266497294776,0.101274886210491
605,11.622920060188445,0.10136670672947223
606,11.575483909449432,0.10145852724845345
607,11.527957644772876,0.10155034776743468
608,11.480340916810901,0.10164216828641591
609,11.432633427726245,0.10173398880539714
610,11.384834931726004,0.10182580932437837
611,11.336945235575403,0.1019176298433596
612,11.28896419909107,0.10200945036234083
613,11.24089173561395,0.10210127088132206
614,11.192727812461325,0.10219309140030328
615,11.144472451357792,0.10228491191928452
616,11.096125728845148,0.10237673243826574
617,11.047687776670731,0.10246855295724697
618,10.999158782154115,0.1025603734762282
619,10.950538988532049,0.10265219399520943
620,10.901828695281205,0.10274401451419066
621,10.853028258418796,0.1028358350331719
622,10.804138090780777,0.10292765555215312
623,10.755158662277314,0.10301947607113435
624,10.70609050012564,0.10311129659011559
625,10.656934189059921,0.1032031171090968
626,10.607690371517954,0.10329493762807804
627,10.558359747804786,0.10338675814705926
628,10.508943076232839,0.10347857866604049
629,10.459441173238584,0.10357039918502173
630,10.409854913475646,0.10366221970400295
631,10.360185229884076,0.10375404022298418
632,10.310433113735884,0.10384586074196542
633,10.26059961465668,0.10393768126094663
634,10.210685840623174,0.10402950177992787
635,10.160692957936815,0.1041213222989091
636,10.110622191173148,0.10421314281789032
637,10.06047482310706,0.10430496333687156
638,10.010252194613818,0.10439678385585278
639,9.959955704545855,0.10448860437483401
640,9.909586809585303,0.10458042489381525
641,9.85914702407232,0.10467224541279647
642,9.808637919809009,0.1047640659317777
643,9.758061125839312,0.10485588645075894
644,9.707418328204579,0.10494770696974015
645,9.6567112696749,0.10503952748872139
646,9.605941749456509,0.10513134800770262
647,9.555111622874952,0.10522316852668384
648,9.504222801034382,0.10531498904566508
649,9.453277250452967,0.1054068095646463
650,9.402276992674345,0.10549863008362753
651,9.35122410385562,0.10559045060260877
652,9.300120714331651,0.10568227112158998
653,9.24896900815582,0.10577409164057122
654,9.197771222617721,0.10586591215955245
655,9.146529647737493,0.10595773267853367
656,9.095246625737296,0.10604955319751491
657,9.043924550489905,0.10614137371649614
658,8.992565866944704,0.10623319423547736
659,8.941173070531251,0.1063250147544586
660,8.889748706540644,0.10641683527343981
661,8.838295369484728,0.10650865579242105
662,8.786815702433788,0.10660047631140229
663,8.735312396332459,0.1066922968303835
664,8.683788189294365,0.10678411734936474
665,8.632245865875849,0.10687593786834597
666,8.580688256328749,0.1069677583873272
667,8.529118235832795,0.10705957890630843
668,8.477538723707688,0.10715139942528966
669,8.425952682605285,0.10724321994427088
670,8.374363117682133,0.10733504046325212
671,8.322773075752762,0.10742686098223334
672,8.271185644423724,0.10751868150121457
673,8.219603951209308,0.1076105020201958
674,8.168031162628587,0.10770232253917703
675,8.116470483284617,0.10779414305815826
676,8.064925154925923,0.10788596357713949
677,8.013398455490702,0.10797778409612072
678,7.961893698134039,0.10806960461510196
679,7.9104142302386355,0.10816142513408317
680,7.858963432409144,0.1082532456530644
681,7.807544717450958,0.10834506617204563
682,7.7561615293333315,0.10843688669102686
683,7.704817342137579,0.1085287072100081
684,7.6535156589906,0.10862052772898932
685,7.6022600109841925,0.10871234824797055
686,7.5510539560805165,0.10880416876695179
687,7.499901078004177,0.10889598928593301
688,7.448804985121306,0.10898780980491424
689,7.397769309306072,0.10907963032389546
690,7.34679770479509,0.1091714508428767
691,7.295893847030122,0.10926327136185793
692,7.245061431489483,0.10935509188083915
693,7.194304172508719,0.10944691239982038
694,7.1436258020908046,0.10953873291880162
695,7.093030068706538,0.10963055343778284
696,7.0425207360853666,0.10972237395676407
697,6.992101581997305,0.1098141944757453
698,6.9417763970262305,0.10990601499472653
699,6.8915489833351495,0.10999783551370776
700,6.841423153423822,0.11008965603268898
701,6.791402728879251,0.11018147655167021
702,6.741491539119487,0.11027329707065145
703,6.691693420131317,0.11036511758963267
704,6.642012213202098,0.1104569381086139
705,6.592451763646473,0.11054875862759514
706,6.543015919528268,0.11064057914657636
707,6.4937085303781705,0.11073239966555759
708,6.4445334459075685,0.11082422018453882
709,6.395494514719131,0.11091604070352006
710,6.346595583014599,0.11100786122250128
711,6.297840493300232,0.1110996817414825
712,6.249233083090448,0.11119150226046373
713,6.200777183610159,0.11128332277944497
714,6.15247661849628,0.1113751432984262
715,6.104335202498888,0.11146696381740742
716,6.0563567401825935,0.11155878433638865
717,6.008545024628522,0.11165060485536989
718,5.96090383613761,0.11174242537435111
719,5.913436940935396,0.11183424589333234
720,5.866148089879139,0.11192606641231356
721,5.8190410171675495,0.1120178869312948
722,5.772119439053795,0.11210970745027603
723,5.725387052562083,0.11220152796925725
724,5.6788475342085665,0.11229334848823848
725,5.632504538726867,0.11238516900721972
726,5.586361697798944,0.11247698952620094
727,5.540422618791525,0.11256881004518217
728,5.494690883498903,0.11266063056416341
729,5.44917004689241,0.11275245108314463
730,5.403863635877154,0.11284427160212586
731,5.35877514805653,0.11293609212110708
732,5.313908050504906,0.11302791264008832
733,5.2692657785492285,0.11311973315906955
734,5.224851734559722,0.11321155367805077
735,5.180669286750484,0.113303374197032
736,5.136721767990278,0.11339519471601324
737,5.093012474624186,0.11348701523499446
738,5.049544665306438,0.11357883575397569
739,5.006321559845091,0.11367065627295692
740,4.963346338058901,0.11376247679193816
741,4.920622138647079,0.11385429731091938
742,4.87815205807216,0.1139461178299006
743,4.835939149456716,0.11403793834888183
744,4.79398642149424,0.11412975886786307
745,4.752296837374821,0.1142215793868443
746,4.71087331372593,0.11431339990582552
747,4.669718719568899,0.11440522042480676
748,4.628835875291634,0.11449704094378799
749,4.588227551637819,0.11458886146276921
750,4.547896468713295,0.11468068198175044
751,4.507845295009923,0.11477250250073168
752,4.468076646447548,0.1148643230197129
753,4.4285930854343,0.11495614353869413
754,4.389397119945876,0.11504796405767535
755,4.350491202624126,0.11513978457665659
756,4.311877729895499,0.11523160509563782
757,4.273559041109571,0.11532342561461904
758,4.235537417698346,0.11541524613360027
759,4.197815082356473,0.11550706665258151
760,4.160394198243091,0.11559888717156273
761,4.1232768682053695,0.11569070769054396
762,4.086465134024394,0.11578252820952518
763,4.049960975683724,0.11587434872850642
764,4.013766310660933,0.11596616924748765
765,3.9778829932425355,0.11605798976646887
766,3.942312813862686,0.1161498102854501
767,3.907057498466016,0.11624163080443134
768,3.8721187078948938,0.11633345132341257
769,3.837498037301447,0.11642527184239379
770,3.803197015584702,0.11651709236137503
771,3.769217104853208,0.11660891288035626
772,3.7355596999132503,0.11670073339933748
773,3.702226127783174,0.1167925539183187
774,3.6692176472339098,0.11688437443729995
775,3.6365354483561423,0.11697619495628117
776,3.604180652154164,0.1170680154752624
777,3.5721543101668343,0.11715983599424362
778,3.5404574041158035,0.11725165651322486
779,3.509090845581201,0.11734347703220609
780,3.4780554757049793,0.11743529755118731
781,3.447352064922145,0.11752711807016854
782,3.4169813127200475,0.11761893858914978
783,3.386943847425818,0.117710759108131
784,3.3572402260221588,0.11780257962711223
785,3.327870933991582,0.11789440014609345
786,3.2988363851892633,0.11798622066507469
787,3.2701369217445153,0.11807804118405592
788,3.241772813991048,0.11816986170303714
789,3.213744260425996,0.11826168222201837
790,3.1860513876978773,0.11835350274099961
791,3.1586942506234044,0.11844532325998083
792,3.131672832233184,0.11853714377896206
793,3.1049870438463834,0.1186289642979433
794,3.078636725174251,0.11872078481692452
795,3.052621644452481,0.11881260533590575
796,3.0269414986024086,0.11890442585488697
797,3.001595913420922,0.11899624637386821
798,2.976584443799035,0.11908806689284944
799,2.9519065739689605,0.11917988741183067
800,2.9275617177796343,0.11927170793081189
801,2.903549219000521,0.11936352844979313
802,2.8798683516535317,0.11945534896877436
803,2.8565183203728535,0.11954716948775558
804,2.833498260792583,0.1196389900067368
805,2.810807239961873,0.11973081052571805
806,2.7884442567874266,0.11982263104469927
807,2.7664082425029886,0.1199144515636805
808,2.7446980611657277,0.12000627208266172
809,2.723312510179105,0.12009809260164296
810,2.7022503208419937,0.12018991312062419
811,2.681510158923672,0.12028173363960541
812,2.6610906252644866,0.12037355415858665
813,2.640990256401695,0.12046537467756788
814,2.6212075252202,0.1205571951965491
815,2.6017408416278105,0.12064901571553033
816,2.5825885532545896,0.12074083623451157
817,2.563748946175925,0.12083265675349279
818,2.5452202456588298,0.12092447727247402
819,2.52700061693112,0.12101629779145524
820,2.5090881659729534,0.12110811831043648
821,2.491480940330299,0.12119993882941771
822,2.474176929949787,0.12129175934839893
823,2.4571740680345533,0.12138357986738016
824,2.440470231920454,0.1214754003863614
825,2.4240632439722525,0.12156722090534262
826,2.4079508724990677,0.12165904142432385
827,2.3921308326887676,0.12175086194330507
828,2.376600787560545,0.12184268246228631
829,2.361358348935234,0.12193450298126754
830,2.3464010784227307,0.12202632350024877
831,2.3317264884259625,0.12211814401922999
832,2.3173320431607847,0.12220996453821123
833,2.3032151596912365,0.12230178505719246
834,2.2893732089794674,0.12239360557617368
835,2.2758035169498165,0.12248542609515492
836,2.2625033655663525,0.12257724661413615
837,2.2494699939232023,0.12266906713311737
838,2.2367005993471487,0.1227608876520986
839,2.2241923385117297,0.12285270817107984
840,2.211942328562264,0.12294452869006106
841,2.1999476482511042,0.12303634920904229
842,2.1882053390824887,0.12312816972802351
843,2.1767124064663315,0.12321999024700475
844,2.1654658208802706,0.12331181076598598
845,2.154462519039295,0.1234036312849672
846,2.143699405072353,0.12349545180394843
847,2.133173351705187,0.12358727232292967
848,2.1228812014488105,0.12367909284191089
849,2.112819767792882,0.12377091336089212
850,2.1029858364033935,0.12386273387987334
851,2.0933761663239587,0.12395455439885458
852,2.0839874911800513,0.12404637491783581
853,2.0748165203855558,0.12413819543681703
854,2.0658599403509634,0.12423001595579827
855,2.057114415692574,0.1243218364747795
856,2.0485765904420443,0.12441365699376072
857,2.0402430892556906,0.12450547751274195
858,2.0321105186228543,0.12459729803172319
859,2.024175468072767,0.12468911855070441
860,2.016434511379248,0.12478093906968564
861,2.008884207762663,0.12487275958866687
862,2.0015211030885287,0.1249645801076481
863,1.9943417310621747,0.12505640062662932
864,1.9873426144188662,0.12514822114561056
865,1.9805202661088603,0.1252400416645918
866,1.9738711904767703,0.125331862183573
867,1.967391884434737,0.12542368270255425
868,1.9610788386288527,0.12551550322153548
869,1.9549285385983022,0.1256073237405167
870,1.948937465926705,0.12569914425949794
871,1.9431020993851689,0.12579096477847918
872,1.9374189160665514,0.1258827852974604
873,1.9318843925104383,0.1259746058164416
874,1.9264950058184092,0.12606642633542287
875,1.9212472347591145,0.12615824685440408
876,1.9161375608627051,0.1262500673733853
877,1.9111624695042415,0.12634188789236656
878,1.9063184509756474,0.12643370841134777
879,1.9016020015457833,0.12652552893032898
880,1.897009624508314,0.12661734944931022
881,1.8925378312169794,0.12670916996829146
882,1.8881831421079014,0.12680099048727267
883,1.8839420877086148,0.1268928110062539
884,1.8798112096335082,0.12698463152523515
885,1.8757870615653438,0.12707645204421636
886,1.8718662102225747,0.1271682725631976
887,1.8680452363122189,0.12726009308217884
888,1.8643207354679805,0.12735191360116005
889,1.8606893191734026,0.1274437341201413
890,1.8571476156698368,0.12753555463912253
891,1.8536922708489814,0.12762737515810374
892,1.8503199491298223,0.12771919567708495
893,1.8470273343197794,0.12781101619606622
894,1.8438111304599047,0.12790283671504743
895,1.8406680626539513,0.12799465723402864
896,1.8375948778812166,0.12808647775300988
897,1.8345883457930021,0.12817829827199112
898,1.8316452594926014,0.12827011879097233
899,1.828762436298713,0.12836193930995357
900,1.8259367184922004,0.1284537598289348
901,1.8231649740461358,0.12854558034791602
902,1.820444097339064,0.12863740086689726
903,1.8177710098514654,0.1287292213858785
904,1.8151426608453642,0.1288210419048597
905,1.8125560280270878,0.12891286242384095
906,1.810008118193174,0.1290046829428222
907,1.8074959678594191,0.1290965034618034
908,1.8050166438731048,0.12918832398078464
909,1.8025672440084222,0.12928014449976588
910,1.8001448975451544,0.1293719650187471
911,1.7977467658306403,0.1294637855377283
912,1.7953700428251167,0.12955560605670957
913,1.7930119556304893,0.12964742657569078
914,1.7906697650026164,0.129739247094672
915,1.788340765847202,0.12983106761365323
916,1.7860222876993965,0.12992288813263447
917,1.7837116951872178,0.13001470865161568
918,1.7814063884788753,0.13010652917059692
919,1.7791038037141689,0.13019834968957816
920,1.7768014134200507,0.13029017020855937
921,1.7744967269104974,0.13038199072754061
922,1.7721872906708405,0.13047381124652185
923,1.769870688726682,0.13056563176550307
924,1.7675445429975631,0.1306574522844843
925,1.7652065136355386,0.13074927280346554
926,1.7628542993487955,0.13084109332244676
927,1.7604856377105036,0.130932913841428
928,1.7580983054530546,0.13102473436040923
929,1.755690118747852,0.13111655487939045
930,1.7532589334708224,0.13120837539837166
931,1.750802645453832,0.13130019591735292
932,1.748319190722175,0.13139201643633414
933,1.7458065457183016,0.13148383695531535
934,1.7432627275119745,0.1315756574742966
935,1.740685793997018,0.13166747799327783
936,1.7380738440748529,0.13175929851225904
937,1.7354250178249662,0.13185111903124028
938,1.7327374966625226,0.13194293955022152
939,1.7300095034832614,0.13203476006920273
940,1.7272393027958726,0.13212658058818397
941,1.7244252008420173,0.1322184011071652
942,1.7215655457041563,0.13231022162614642
943,1.7186587274013576,0.13240204214512766
944,1.7157031779732557,0.1324938626641089
945,1.7126973715523033,0.1325856831830901
946,1.709639824424492,0.13267750370207135
947,1.7065290950786993,0.1327693242210526
948,1.7033637842447942,0.1328611447400338
949,1.70014253492067,0.132952965259015
950,1.6968640323883326,0.13304478577799628
951,1.6935270042192185,0.1331366062969775
952,1.6901302202688124,0.1332284268159587
953,1.6866724926607761,0.13332024733493994
954,1.6831526757606585,0.13341206785392118
955,1.6795696661393444,0.1335038883729024
956,1.675922402526331,0.13359570889188363
957,1.6722098657529794,0.13368752941086487
958,1.6684310786858356,0.13377934992984608
959,1.6645851061501074,0.13387117044882732
960,1.6606710548434414,0.13396299096780856
961,1.6566880732400622,0.13405481148678977
962,1.6526353514853638,0.134146632005771
963,1.6485121212810774,0.13423845252475225
964,1.6443176557610537,0.13433027304373346
965,1.6400512693577523,0.1344220935627147
966,1.6357123176595465,0.13451391408169594
967,1.6313001972588452,0.13460573460067715
968,1.626814345591165,0.13469755511965836
969,1.622254240765171,0.13478937563863963
970,1.6176194013837684,0.13488119615762084
971,1.612909386356263,0.13497301667660205
972,1.6081237947017022,0.1350648371955833
973,1.6032622653433801,0.13515665771456453
974,1.598324476894586,0.13524847823354574
975,1.5933101474356302,0.13534029875252698
976,1.5882190342821794,0.13543211927150822
977,1.5830509337449539,0.13552393979048943
978,1.5778056808807772,0.13561576030947067
979,1.5724831492350755,0.1357075808284519
980,1.5670832505758006,0.13579940134743312
981,1.5616059346188098,0.13589122186641436
982,1.5560511887447661,0.1359830423853956
983,1.550419037707555,0.13607486290437681
984,1.5447095433342113,0.13616668342335805
985,1.538922804216475,0.1362585039423393
986,1.5330589553938831,0.1363503244613205
987,1.5271181680284975,0.13644214498030172
988,1.5211006490712828,0.13653396549928298
989,1.5150066409201313,0.1366257860182642
990,1.5088364210695655,0.1367176065372454
991,1.5025903017521829,0.13680942705622665
992,1.4962686295718155,0.13690124757520789
993,1.489871785128469,0.1369930680941891
994,1.4834001826350622,0.13708488861317034
995,1.4768542695259976,0.13717670913215158
996,1.4702345260576088,0.1372685296511328
997,1.4635414649004976,0.13736035017011403
998,1.4567756307238442,0.13745217068909527
999,1.449937599771707,0.13754399120807648


==> visu/tikz_csvs_hist_two_dim_special_obs/hist_two_dim/hist.csv <==
,id,experiment_id,error_l2
0,0,00014,0.08274081349372864
1,1,00024,0.04464567452669144
2,2,00034,0.047761838883161545
3,3,00044,0.06394932419061661
4,4,00011,0.10088998079299927
5,5,00015,0.057092051953077316
6,6,00025,0.03939573094248772
7,7,00035,0.05669177323579788
8,8,00045,0.08258835226297379
9,9,00012,0.04277739301323891
10,10,00016,0.07450969517230988
11,11,00026,0.04504678025841713
12,12,00036,0.05297783389687538
13,13,00046,0.08075006306171417
14,14,00013,0.0724824070930481
15,15,00000,0.055596355348825455
16,16,00017,0.05801338702440262
17,17,00027,0.061410654336214066
18,18,00037,0.07544227689504623
19,19,00047,0.04205460473895073
20,20,00001,0.07952195405960083
21,21,00018,0.05009327083826065
22,22,00028,0.06648103892803192
23,23,00038,0.07636164128780365
24,24,00048,0.059329159557819366
25,25,00003,0.07289206981658936
26,26,00004,0.07142876833677292
27,27,00019,0.09446285665035248
28,28,00020,0.08030520379543304
29,29,00029,0.08082175999879837
30,30,00030,0.07289206981658936
31,31,00039,0.042699184268713
32,32,00040,0.06731241196393967
33,33,00049,0.03396611660718918
34,34,00002,0.06819291412830353
35,35,00005,0.06824591755867004
36,36,00021,0.07443312555551529
37,37,00031,0.04053424298763275
38,38,00041,0.05253564193844795
39,39,00006,0.06421083956956863
40,40,00007,0.0759110227227211
41,41,00022,0.06240439414978027
42,42,00032,0.04752242937684059
43,43,00042,0.05704083666205406
44,44,00008,0.05583004280924797
45,45,00009,0.05855146795511246
46,46,00023,0.06864404678344727
47,47,00033,0.06944119930267334
48,48,00043,0.04378266632556915
49,49,00010,0.05489611253142357


==> visu/tikz_csvs_hist_two_dim_special_obs/hist_two_dim/kde.csv <==
,error_l2,error_l2_x_grid
0,5.934223994769766,0.03396611660718918
1,5.99412477731262,0.03403310746223003
2,6.054292050599531,0.03410009831727088
3,6.114721839360215,0.03416708917231173
4,6.175410092828802,0.034234080027352586
5,6.236352685358287,0.03430107088239343
6,6.297545417074652,0.034368061737434286
7,6.3589840145707734,0.03443505259247513
8,6.4206641316404625,0.034502043447515986
9,6.482581350052572,0.03456903430255684
10,6.544731180365335,0.034636025157597686
11,6.607109062781132,0.03470301601263854
12,6.669710368041549,0.03477000686767939
13,6.732530398362908,0.03483699772272024
14,6.795564388412206,0.03490398857776109
15,6.858807506323417,0.03497097943280194
16,6.922254854754184,0.03503797028784279
17,6.985901471982719,0.035104961142883646
18,7.049742333044867,0.03517195199792449
19,7.113772350911188,0.035238942852965346
20,7.177986377703853,0.0353059337080062
21,7.242379205953159,0.035372924563047047
22,7.306945569893529,0.0354399154180879
23,7.371680146798542,0.03550690627312875
24,7.436577558354968,0.0355738971281696
25,7.501632372075169,0.035640887983210454
26,7.566839102747836,0.0357078788382513
27,7.632192213926506,0.035774869693292154
28,7.697686119455375,0.03584186054833301
29,7.763315185032173,0.035908851403373854
30,7.8290737298074795,0.03597584225841471
31,7.89495602802,0.03604283311345556
32,7.960956310667251,0.03610982396849641
33,8.027068767211185,0.03617681482353726
34,8.09328754731796,0.03624380567857811
35,8.159606762631498,0.03631079653361896
36,8.226020488579827,0.036377787388659814
37,8.292522766213853,0.03644477824370066
38,8.359107604077625,0.036511769098741514
39,8.425768980109353,0.03657875995378237
40,8.492500843572502,0.036645750808823215
41,8.559297117016051,0.03671274166386407
42,8.626151698263106,0.036779732518904915
43,8.693058462426977,0.03684672337394577
44,8.760011263953801,0.03691371422898662
45,8.827003938690856,0.03698070508402747
46,8.894030305979507,0.03704769593906832
47,8.961084170771795,0.037114686794109175
48,9.028159325769767,0.03718167764915002
49,9.095249553586381,0.037248668504190875
50,9.16234862892689,0.03731565935923173
51,9.229450320789779,0.037382650214272575
52,9.296548394685948,0.03744964106931343
53,9.363636614875096,0.037516631924354275
54,9.43070874661803,0.03758362277939513
55,9.497758558443858,0.03765061363443598
56,9.564779824430689,0.03771760448947683
57,9.631766326498727,0.03778459534451768
58,9.698711856714317,0.037851586199558536
59,9.765610219603863,0.03791857705459938
60,9.832455234476235,0.037985567909640236
61,9.899240737752178,0.03805255876468108
62,9.965960585299689,0.038119549619721936
63,10.032608654773698,0.03818654047476279
64,10.0991788479589,0.038253531329803636
65,10.165665093114212,0.03832052218484449
66,10.232061347317446,0.03838751303988534
67,10.298361598808862,0.03845450389492619
68,10.364559869332167,0.03852149474996704
69,10.430650216471308,0.0385884856050079
70,10.49662673598189,0.03865547646004874
71,10.562483564115592,0.0387224673150896
72,10.628214879936031,0.03878945817013044
73,10.693814907624839,0.0388564490251713
74,10.759277918776162,0.03892343988021215
75,10.824598234678332,0.038990430735253
76,10.88977022858107,0.03905742159029385
77,10.954788327946739,0.039124412445334704
78,11.019647016684187,0.03919140330037555
79,11.084340837363698,0.039258394155416404
80,11.148864393411342,0.03932538501045725
81,11.213212351281545,0.039392375865498104
82,11.277379442606122,0.03945936672053896
83,11.341360466318347,0.039526357575579804
84,11.405150290750665,0.03959334843062066
85,11.468743855704405,0.03966033928566151
86,11.532136174490091,0.03972733014070236
87,11.595322335937007,0.03979432099574321
88,11.658297506370287,0.039861311850784065
89,11.721056931554353,0.03992830270582491
90,11.783595938601138,0.039995293560865765
91,11.845909937841634,0.04006228441590661
92,11.907994424659552,0.040129275270947465
93,11.969844981285457,0.04019626612598832
94,12.031457278550235,0.040263256981029165
95,12.092827077596434,0.04033024783607002
96,12.153950231546158,0.040397238691110865
97,12.21482268712422,0.04046422954615172
98,12.275440486235318,0.04053122040119257
99,12.33579976749386,0.04059821125623342
100,12.395896767705441,0.04066520211127427
101,12.455727823298433,0.040732192966315126
102,12.515289371704776,0.04079918382135597
103,12.574577952688815,0.040866174676396826
104,12.633590209622826,0.04093316553143768
105,12.692322890708464,0.041000156386478526
106,12.75077285014287,0.04106714724151938
107,12.808937049228453,0.04113413809656023
108,12.86681255742541,0.04120112895160108
109,12.924396553346057,0.04126811980664193
110,12.981686325689926,0.04133511066168278
111,13.03867927411893,0.04140210151672363
112,13.095372910071625,0.041469092371764486
113,13.151764857515808,0.04153608322680533
114,13.20785285363882,0.041603074081846186
115,13.263634749474583,0.04167006493688703
116,13.319108510466961,0.041737055791927886
117,13.37427221696867,0.04180404664696874
118,13.4291240646752,0.041871037502009587
119,13.483662364993204,0.04193802835705044
120,13.537885545342842,0.042005019212091294
121,13.5917921493937,0.04207201006713214
122,13.645380837233795,0.042139000922172994
123,13.698650385471355,0.04220599177721385
124,13.751599687269081,0.042272982632254694
125,13.804227752310714,0.04233997348729555
126,13.856533706699423,0.0424069643423364
127,13.908516792788232,0.04247395519737725
128,13.960176368942111,0.0425409460524181
129,14.011511909231801,0.042607936907458954
130,14.06252300305923,0.0426749277624998
131,14.113209354714908,0.042741918617540654
132,14.163570782866806,0.0428089094725815
133,14.213607219981578,0.042875900327622354
134,14.263318711677693,0.0429428911826632
135,14.312705416011184,0.043009882037704054
136,14.36176760269409,0.04307687289274491
137,14.410505652245927,0.043143863747785755
138,14.458920055078835,0.04321085460282661
139,14.507011410516531,0.04327784545786746
140,14.554780425747875,0.04334483631290831
141,14.602227914715447,0.04341182716794916
142,14.649354796939765,0.043478818022990015
143,14.696162096279899,0.04354580887803086
144,14.742650939631131,0.043612799733071715
145,14.788822555560397,0.04367979058811257
146,14.83467827288043,0.043746781443153415
147,14.880219519163465,0.04381377229819427
148,14.925447819195215,0.043880763153235115
149,14.970364793370457,0.04394775400827597
150,15.014972156030916,0.04401474486331682
151,15.05927171374669,0.04408173571835767
152,15.103265363542242,0.04414872657339852
153,15.146955091068147,0.04421571742843937
154,15.19034296871988,0.04428270828348022
155,15.233431153704686,0.044349699138521076
156,15.276221886058021,0.04441668999356192
157,15.318717486610876,0.044483680848602776
158,15.360920354909208,0.04455067170364363
159,15.402832967087049,0.044617662558684476
160,15.444457873694754,0.04468465341372533
161,15.48579769748374,0.04475164426876618
162,15.526855131149423,0.04481863512380703
163,15.567632935033823,0.04488562597884788
164,15.608133934789464,0.04495261683388874
165,15.6483610190062,0.04501960768892958
166,15.688317136802766,0.04508659854397044
167,15.728005295384504,0.04515358939901128
168,15.767428557569255,0.04522058025405214
169,15.806590039283112,0.04528757110909298
170,15.845492907027694,0.04535456196413384
171,15.884140375320968,0.04542155281917469
172,15.922535704113377,0.04548854367421554
173,15.960682196181095,0.04555553452925639
174,15.998583194498325,0.045622525384297244
175,16.036242079590703,0.04568951623933809
176,16.07366226687149,0.045756507094378944
177,16.11084720396271,0.0458234979494198
178,16.147800368003075,0.045890488804460644
179,16.18452526294478,0.0459574796595015
180,16.22102541684107,0.04602447051454235
181,16.257304379126637,0.0460914613695832
182,16.293365717892886,0.04615845222462405
183,16.32921301715998,0.046225443079664905
184,16.364849874147872,0.04629243393470575
185,16.400279896548206,0.046359424789746605
186,16.43550669979911,0.04642641564478745
187,16.470533904365226,0.046493406499828305
188,16.5053651330244,0.04656039735486915
189,16.540004008163827,0.046627388209910005
190,16.57445414908705,0.04669437906495086
191,16.60871916933416,0.046761369919991705
192,16.642802674017165,0.04682836077503256
193,16.67670825717246,0.04689535163007341
194,16.710439499132548,0.04696234248511426
195,16.743999963918753,0.04702933334015511
196,16.77739319665719,0.047096324195195965
197,16.810622721019637,0.04716331505023681
198,16.84369203669162,0.047230305905277666
199,16.876604616869194,0.04729729676031852
200,16.909363905786666,0.047364287615359366
201,16.941973316277007,0.04743127847040022
202,16.974436227366702,0.04749826932544107
203,17.006755981907084,0.04756526018048192
204,17.03893588424377,0.04763225103552277
205,17.070979197925958,0.04769924189056362
206,17.102889143457453,0.04776623274560447
207,17.13466889609111,0.04783322360064532
208,17.16632158366808,0.04790021445568617
209,17.19785028450404,0.047967205310727026
210,17.229258025323368,0.04803419616576787
211,17.26054777924338,0.048101187020808726
212,17.291722463809773,0.04816817787584958
213,17.322784939084887,0.048235168730890426
214,17.353738005790294,0.04830215958593128
215,17.384584403505006,0.04836915044097213
216,17.415326808920604,0.04843614129601298
217,17.445967834154768,0.048503132151053834
218,17.4765100251243,0.04857012300609469
219,17.50695585997888,0.048637113861135534
220,17.53730774759682,0.04870410471617639
221,17.567568026143743,0.04877109557121724
222,17.5977389616954,0.04883808642625809
223,17.62782274692551,0.04890507728129894
224,17.65782149985968,0.04897206813633979
225,17.68773726269621,0.04903905899138064
226,17.71757200069463,0.04910604984642149
227,17.747327601132877,0.04917304070146234
228,17.77700587233357,0.049240031556503194
229,17.806608542760433,0.04930702241154404
230,17.83613726018506,0.049374013266584894
231,17.86559359092493,0.04944100412162575
232,17.894979019152938,0.049507994976666594
233,17.924294946278977,0.04957498583170745
234,17.95354269040392,0.0496419766867483
235,17.982723485846343,0.04970896754178915
236,18.011838482742142,0.04977595839683
237,18.0408887467174,0.049842949251870855
238,18.069875258634493,0.0499099401069117
239,18.098798914411574,0.049976930961952555
240,18.12766052491541,0.05004392181699341
241,18.156460815927517,0.050110912672034255
242,18.185200428183638,0.0501779035270751
243,18.213879917485993,0.05024489438211596
244,18.24249975488855,0.05031188523715681
245,18.27106032695466,0.050378876092197655
246,18.29956193608686,0.05044586694723851
247,18.328004800928397,0.05051285780227936
248,18.356389056835933,0.05057984865732021
249,18.38471475642306,0.05064683951236106
250,18.41298187017373,0.050713830367401916
251,18.44119028712526,0.05078082122244276
252,18.469339815620046,0.050847812077483616
253,18.497430184125122,0.05091480293252447
254,18.52546104211896,0.050981793787565316
255,18.55343196104438,0.05104878464260617
256,18.581342435326896,0.05111577549764702
257,18.609191883457104,0.05118276635268787
258,18.636979649136663,0.05124975720772872
259,18.66470500248601,0.05131674806276958
260,18.692367141313376,0.05138373891781042
261,18.71996519244341,0.05145072977285127
262,18.747498213104336,0.05151772062789213
263,18.77496519237235,0.05158471148293298
264,18.802365052671846,0.05165170233797382
265,18.829696651330146,0.05171869319301468
266,18.856958782185174,0.05178568404805553
267,18.884150177244678,0.05185267490309638
268,18.91126950839548,0.05191966575813723
269,18.93831538916112,0.051986656613178084
270,18.96528637650624,0.05205364746821893
271,18.992180972686295,0.052120638323259784
272,19.01899762714057,0.05218762917830064
273,19.045734738426983,0.052254620033341484
274,19.072390656196937,0.05232161088838234
275,19.09896368320831,0.05238860174342319
276,19.125452077374856,0.05245559259846404
277,19.151854053850137,0.052522583453504884
278,19.17816778714407,0.052589574308545745
279,19.20439141327027,0.05265656516358659
280,19.23052303192217,0.05272355601862744
281,19.256560708676123,0.0527905468736683
282,19.28250247721919,0.052857537728709145
283,19.3083463416001,0.05292452858374999
284,19.33409027850096,0.052991519438790845
285,19.35973223952781,0.0530585102938317
286,19.385270153518174,0.053125501148872545
287,19.410701928863315,0.0531924920039134
288,19.436025455843232,0.05325948285895425
289,19.46123860897236,0.0533264737139951
290,19.486339249353836,0.05339346456903595
291,19.511325227040338,0.053460455424076805
292,19.536194383399323,0.05352744627911765
293,19.56094455348063,0.053594437134158505
294,19.585573568384387,0.05366142798919936
295,19.6100792576271,0.053728418844240206
296,19.634459451503876,0.05379540969928105
297,19.658711983444693,0.05386240055432191
298,19.68283469236268,0.05392939140936276
299,19.70682542499232,0.053996382264403606
300,19.73068203821565,0.054063373119444466
301,19.754402401374204,0.05413036397448531
302,19.777984398564953,0.05419735482952616
303,19.801425930918086,0.05426434568456701
304,19.824724918854667,0.054331336539607866
305,19.84787930432228,0.05439832739464871
306,19.870887053006715,0.054465318249689566
307,19.8937461565177,0.05453230910473042
308,19.91645463454694,0.054599299959771266
309,19.939010536996413,0.05466629081481212
310,19.96141194607538,0.05473328166985297
311,19.983656978363953,0.05480027252489382
312,20.005743786841766,0.05486726337993467
313,20.02767056287986,0.05493425423497553
314,20.049435538194082,0.055001245090016374
315,20.071036986758376,0.05506823594505722
316,20.092473226676397,0.05513522680009808
317,20.11374262200963,0.05520221765513893
318,20.13484358456082,0.055269208510179774
319,20.155774575610835,0.05533619936522063
320,20.17653410760784,0.05540319022026148
321,20.19712074580705,0.05547018107530233
322,20.217533109859925,0.05553717193034318
323,20.23776987535133,0.055604162785384034
324,20.2578297752835,0.05567115364042488
325,20.27771160150538,0.055738144495465734
326,20.297414206086472,0.05580513535050659
327,20.316936502633574,0.055872126205547434
328,20.336277467549944,0.05593911706058829
329,20.355436141235252,0.05600610791562914
330,20.374411629225683,0.05607309877066999
331,20.39320310327328,0.05614008962571084
332,20.411809802363397,0.056207080480751695
333,20.43023103366972,0.05627407133579254
334,20.448466173445897,0.05634106219083339
335,20.466514667853136,0.05640805304587425
336,20.484376033723183,0.056475043900915095
337,20.50204985925591,0.05654203475595594
338,20.51953580465118,0.056609025610996795
339,20.5368336026743,0.05667601646603765
340,20.553943059154783,0.056743007321078495
341,20.570864053418024,0.05680999817611935
342,20.587596538649464,0.0568769890311602
343,20.60414054219113,0.05694397988620105
344,20.62049616577032,0.0570109707412419
345,20.63666358566018,0.057077961596282756
346,20.652643052772273,0.0571449524513236
347,20.66843489268097,0.057211943306364456
348,20.68403950557973,0.05727893416140531
349,20.699457366169476,0.057345925016446156
350,20.714689023478993,0.05741291587148701
351,20.72973510061773,0.05747990672652786
352,20.744596294461225,0.05754689758156871
353,20.759273375269455,0.057613888436609556
354,20.773767186238462,0.057680879291650416
355,20.788078642985674,0.05774787014669126
356,20.802208732969554,0.05781486100173211
357,20.816158514843828,0.05788185185677296
358,20.82992911774715,0.05794884271181382
359,20.84352174052874,0.05801583356685466
360,20.8569376509106,0.05808282442189552
361,20.870178184587232,0.05814981527693637
362,20.88324474426347,0.05821680613197722
363,20.89613879863148,0.05828379698701807
364,20.908861881287528,0.058350787842058924
365,20.921415589589746,0.05841777869709977
366,20.93380158345772,0.058484769552140624
367,20.946021584114952,0.05855176040718148
368,20.95807737277531,0.058618751262222324
369,20.969970789274548,0.05868574211726318
370,20.98170373064805,0.05875273297230403
371,20.99327814965606,0.05881972382734488
372,21.004696053257554,0.058886714682385724
373,21.015959501034157,0.058953705537426584
374,21.027070603565164,0.05902069639246743
375,21.03803152075546,0.05908768724750828
376,21.048844460117202,0.05915467810254913
377,21.059511675007155,0.059221668957589985
378,21.07003546282075,0.05928865981263083
379,21.080418163144675,0.059355650667671685
380,21.09066215586929,0.05942264152271254
381,21.10076985926243,0.059489632377753385
382,21.110743728006348,0.05955662323279424
383,21.120586251199132,0.05962361408783509
384,21.130299950322375,0.05969060494287594
385,21.139887377176734,0.05975759579791679
386,21.14935111178694,0.059824586652957645
387,21.15869376027805,0.05989157750799849
388,21.16791795272458,0.059958568363039345
389,21.17702634097416,0.0600255592180802
390,21.186021596447613,0.060092550073121045
391,21.194906407917056,0.06015954092816189
392,21.203683479263784,0.06022653178320275
393,21.21235552721778,0.0602935226382436
394,21.220925279080536,0.060360513493284446
395,21.229395470432983,0.0604275043483253
396,21.237768842830352,0.06049449520336615
397,21.246048141485716,0.060561486058407
398,21.254236112943957,0.06062847691344785
399,21.26233550274808,0.060695467768488706
400,21.2703490530995,0.06076245862352955
401,21.278279500514195,0.060829449478570406
402,21.28612957347644,0.06089644033361126
403,21.29390199009203,0.060963431188652106
404,21.301599455742565,0.06103042204369296
405,21.309224660742657,0.06109741289873381
406,21.316780278001936,0.06116440375377466
407,21.32426896069331,0.06123139460881551
408,21.331693339929522,0.06129838546385637
409,21.339056022449487,0.06136537631889721
410,21.346359588316172,0.06143236717393806
411,21.353606588627855,0.06149935802897892
412,21.36079954324418,0.06156634888401977
413,21.367940938528793,0.061633339739060614
414,21.37503322511026,0.06170033059410147
415,21.382078815662684,0.06176732144914232
416,21.389080082707775,0.06183431230418317
417,21.396039356439893,0.06190130315922402
418,21.402958922575458,0.061968294014264874
419,21.409841020228495,0.06203528486930572
420,21.416687839813587,0.062102275724346574
421,21.423501520977773,0.06216926657938743
422,21.43028415056282,0.062236257434428274
423,21.43703776059925,0.06230324828946913
424,21.443764326333465,0.06237023914450998
425,21.450465764289394,0.06243722999955083
426,21.457143930365827,0.06250422085459167
427,21.46380061797085,0.06257121170963253
428,21.470437556194472,0.06263820256467338
429,21.477056408020736,0.06270519341971423
430,21.483658768580497,0.06277218427475509
431,21.490246163445864,0.06283917512979594
432,21.496820046967564,0.06290616598483678
433,21.503381800656115,0.06297315683987764
434,21.509932731607968,0.06304014769491849
435,21.516474070977434,0.06310713854995934
436,21.5230069724956,0.0631741294050002
437,21.529532511036642,0.06324112026004104
438,21.536051681232994,0.06330811111508189
439,21.5425653961398,0.06337510197012275
440,21.54907448594933,0.0634420928251636
441,21.555579696756542,0.06350908368020444
442,21.562081689376008,0.0635760745352453
443,21.568581038211168,0.06364306539028615
444,21.575078230176338,0.063710056245327
445,21.581573663672074,0.06377704710036784
446,21.58806764761453,0.0638440379554087
447,21.594560400519104,0.06391102881044955
448,21.601052049638998,0.0639780196654904
449,21.607542630158864,0.06404501052053126
450,21.61403208444413,0.0641120013755721
451,21.62052026134615,0.06417899223061295
452,21.62700691556351,0.0642459830856538
453,21.63349170705966,0.06431297394069466
454,21.639974200537186,0.0643799647957355
455,21.64645386496869,0.06444695565077635
456,21.652930073184532,0.06451394650581721
457,21.659402101517397,0.06458093736085806
458,21.66586912950374,0.0646479282158989
459,21.672330239642097,0.06471491907093976
460,21.678784417208252,0.06478190992598061
461,21.68523055012696,0.06484890078102146
462,21.69166742890034,0.06491589163606232
463,21.69809374659271,0.06498288249110316
464,21.70450809887139,0.06504987334614401
465,21.710908984103625,0.06511686420118487
466,21.717294803509002,0.06518385505622572
467,21.723663861367235,0.06525084591126656
468,21.730014365280887,0.06531783676630742
469,21.736344426492526,0.06538482762134827
470,21.742652060256198,0.06545181847638912
471,21.74893518626235,0.06551880933142998
472,21.75519162911599,0.06558580018647082
473,21.7614191188675,0.06565279104151167
474,21.767615291595384,0.06571978189655253
475,21.773777690040642,0.06578677275159338
476,21.77990376429184,0.06585376360663422
477,21.785990872520514,0.06592075446167509
478,21.792036281765927,0.06598774531671593
479,21.798037168768765,0.06605473617175678
480,21.803990620852876,0.06612172702679764
481,21.809893636854255,0.06618871788183847
482,21.81574312809667,0.06625570873687933
483,21.821535919412923,0.06632269959192019
484,21.82726875021104,0.06638969044696102
485,21.832938275584514,0.06645668130200189
486,21.83854106746565,0.06652367215704275
487,21.844073615821305,0.06659066301208358
488,21.84953232988986,0.06665765386712444
489,21.854913539458675,0.06672464472216529
490,21.860213496181046,0.06679163557720613
491,21.865428374931664,0.06685862643224699
492,21.870554275199545,0.06692561728728784
493,21.875587222517602,0.06699260814232869
494,21.88052316992765,0.06705959899736955
495,21.885357999480025,0.06712658985241039
496,21.890087523766553,0.06719358070745124
497,21.894707487486045,0.0672605715624921
498,21.89921356904116,0.06732756241753295
499,21.903601382165554,0.06739455327257379
500,21.907866477580296,0.06746154412761465
501,21.912004344678426,0.0675285349826555
502,21.916010413236716,0.06759552583769635
503,21.919880055153218,0.0676625166927372
504,21.923608586209987,0.06772950754777805
505,21.927191267859406,0.0677964984028189
506,21.930623309033344,0.06786348925785976
507,21.933899867973896,0.06793048011290061
508,21.9370160540847,0.06799747096794145
509,21.939966929801603,0.06806446182298231
510,21.942747512481688,0.06813145267802316
511,21.9453527763096,0.06819844353306401
512,21.94777765421996,0.06826543438810487
513,21.950017039834755,0.06833242524314571
514,21.952065789414934,0.06839941609818656
515,21.953918723824643,0.06846640695322742
516,21.955570630507438,0.06853339780826827
517,21.957016265473268,0.06860038866330911
518,21.958250355295032,0.06866737951834997
519,21.959267599113975,0.06873437037339081
520,21.960062670652515,0.06880136122843167
521,21.960630220233803,0.06886835208347253
522,21.960964876806777,0.06893534293851336
523,21.961061249975774,0.06900233379355422
524,21.960913932033748,0.06906932464859508
525,21.960517499998005,0.06913631550363591
526,21.95986651764756,0.06920330635867677
527,21.958955537561266,0.06927029721371762
528,21.95777910315535,0.06933728806875847
529,21.956331750720032,0.06940427892379933
530,21.95460801145387,0.06947126977884018
531,21.95260241349497,0.06953826063388102
532,21.95030948394844,0.06960525148892188
533,21.947723750908906,0.06967224234396273
534,21.944839745477477,0.06973923319900358
535,21.94165200377217,0.06980622405404444
536,21.938155068931028,0.06987321490908528
537,21.934343493107168,0.06994020576412613
538,21.93021183945494,0.07000719661916699
539,21.92575468410641,0.07007418747420784
540,21.920966618137488,0.07014117832924868
541,21.915842249522893,0.07020816918428954
542,21.910376205079356,0.07027516003933039
543,21.904563132396227,0.07034215089437124
544,21.89839770175295,0.0704091417494121
545,21.891874608022675,0.07047613260445294
546,21.88498857256143,0.07054312345949379
547,21.877734345082178,0.07061011431453465
548,21.870106705513223,0.0706771051695755
549,21.8621004658404,0.07074409602461634
550,21.85371047193241,0.0708110868796572
551,21.844931605348883,0.07087807773469805
552,21.835758785130558,0.0709450685897389
553,21.826186969571182,0.07101205944477976
554,21.816211157970507,0.07107905029982059
555,21.805826392368203,0.07114604115486145
556,21.795027759257806,0.07121303200990231
557,21.78381039128088,0.07128002286494314
558,21.772169468900323,0.071347013719984
559,21.760100222053104,0.07141400457502486
560,21.747597931781552,0.0714809954300657
561,21.73465793184313,0.07154798628510656
562,21.72127561029828,0.07161497714014742
563,21.707446411076113,0.07168196799518825
564,21.69316583551754,0.07174895885022911
565,21.67842944389563,0.07181594970526996
566,21.66323285691309,0.0718829405603108
567,21.64757175717625,0.07194993141535166
568,21.63144189064585,0.07201692227039251
569,21.614839068063972,0.07208391312543336
570,21.597759166357203,0.07215090398047422
571,21.580198130015763,0.07221789483551506
572,21.56215197244847,0.07228488569055591
573,21.543616777313357,0.07235187654559677
574,21.524588699823944,0.07241886740063762
575,21.505063968030854,0.07248585825567846
576,21.48503888407883,0.07255284911071933
577,21.464509825439094,0.07261983996576017
578,21.443473246116838,0.07268683082080102
579,21.421925677833862,0.07275382167584188
580,21.399863731186425,0.07282081253088273
581,21.377284096778013,0.07288780338592357
582,21.354183546327253,0.07295479424096443
583,21.330558933750968,0.07302178509600528
584,21.306407196221983,0.07308877595104613
585,21.28172535520227,0.07315576680608699
586,21.256510517451094,0.07322275766112783
587,21.230759876008072,0.07328974851616868
588,21.204470711151615,0.07335673937120954
589,21.177640391332435,0.07342373022625039
590,21.15026637408215,0.07349072108129123
591,21.12234620689748,0.07355771193633209
592,21.09387752809953,0.07362470279137293
593,21.064858067668485,0.07369169364641379
594,21.035285648054096,0.07375868450145465
595,21.005158184961367,0.07382567535649548
596,20.974473688112152,0.07389266621153634
597,20.943230261982468,0.0739596570665772
598,20.911426106515574,0.07402664792161803
599,20.87905951781104,0.0740936387766589
600,20.846128888790016,0.07416062963169975
601,20.81263270983631,0.07422762048674059
602,20.778569569414056,0.07429461134178145
603,20.74393815466158,0.0743616021968223
604,20.708737251961793,0.07442859305186314
605,20.672965747489066,0.074495583906904
606,20.636622627732994,0.07456257476194485
607,20.599706979998686,0.0746295656169857
608,20.5622179928842,0.07469655647202655
609,20.524154956734883,0.0747635473270674
610,20.485517264074804,0.07483053818210825
611,20.446304410015482,0.07489752903714911
612,20.40651599264195,0.07496451989218995
613,20.366151713376077,0.0750315107472308
614,20.325211377317732,0.07509850160227166
615,20.28369489356326,0.07516549245731251
616,20.241602275501865,0.07523248331235335
617,20.198933641089745,0.07529947416739421
618,20.155689213102114,0.07536646502243506
619,20.11186931936322,0.07543345587747591
620,20.067474392954384,0.07550044673251677
621,20.022504972400277,0.07556743758755761
622,19.97696170183322,0.07563442844259846
623,19.93084533113591,0.07570141929763932
624,19.884156716062403,0.07576841015268017
625,19.836896818337543,0.07583540100772101
626,19.789066705734644,0.07590239186276188
627,19.74066755213198,0.07596938271780272
628,19.691700637547466,0.07603637357284357
629,19.642167348152054,0.07610336442788443
630,19.592069176261838,0.07617035528292526
631,19.54140772030844,0.07623734613796612
632,19.49018468478838,0.07630433699300698
633,19.438401880190963,0.07637132784804782
634,19.38606122290465,0.07643831870308868
635,19.3331647351024,0.07650530955812954
636,19.27971454460549,0.07657230041317037
637,19.22571288472592,0.07663929126821123
638,19.171162094087716,0.07670628212325208
639,19.11606461642654,0.07677327297829292
640,19.060423000368093,0.07684026383333378
641,19.00423989918513,0.07690725468837463
642,18.9475180705328,0.07697424554341548
643,18.89026037616266,0.07704123639845634
644,18.832469781615178,0.07710822725349718
645,18.77414935589046,0.07717521810853803
646,18.715302271097467,0.07724220896357889
647,18.65593180208165,0.07730919981861974
648,18.596041326030548,0.07737619067366058
649,18.53563432205777,0.07744318152870144
650,18.474714370765216,0.07751017238374229
651,18.41328515378296,0.07757716323878314
652,18.35135045328759,0.077644154093824
653,18.288914151498066,0.07771114494886484
654,18.225980230149663,0.07777813580390569
655,18.16255276994557,0.07784512665894655
656,18.098635949986207,0.0779121175139874
657,18.0342340471761,0.07797910836902824
658,17.969351435608303,0.0780460992240691
659,17.903992585926318,0.07811309007910995
660,17.83816206466324,0.0781800809341508
661,17.771864533558297,0.07824707178919166
662,17.70510474885053,0.0783140626442325
663,17.637887560549622,0.07838105349927335
664,17.570217911683702,0.07844804435431421
665,17.502100837524242,0.07851503520935506
666,17.433541464787666,0.0785820260643959
667,17.364545010813888,0.07864901691943676
668,17.295116782721625,0.0787160077744776
669,17.225262176540255,0.07878299862951846
670,17.154986676318458,0.07884998948455932
671,17.084295853209337,0.07891698033960015
672,17.01319536453191,0.07898397119464101
673,16.94169095280939,0.07905096204968187
674,16.869788444783627,0.0791179529047227
675,16.797493750405895,0.07918494375976357
676,16.724812861804285,0.07925193461480441
677,16.651751852227203,0.07931892546984526
678,16.578316874963225,0.07938591632488612
679,16.50451416223732,0.07945290717992697
680,16.430350024083314,0.07951989803496781
681,16.35583084719263,0.07958688889000867
682,16.28096309373948,0.07965387974504952
683,16.20575330018229,0.07972087060009037
684,16.130208076041434,0.07978786145513123
685,16.05433410265373,0.07985485231017207
686,15.978138131902941,0.07992184316521292
687,15.90162698492719,0.07998883402025378
688,15.824807550802959,0.08005582487529463
689,15.747686785205575,0.08012281573033547
690,15.670271709046691,0.08018980658537633
691,15.592569407088794,0.08025679744041718
692,15.514587026536427,0.08032378829545803
693,15.436331775604907,0.08039077915049889
694,15.357810922066331,0.08045777000553973
695,15.279031791772859,0.08052476086058058
696,15.200001767157977,0.08059175171562144
697,15.120728285715439,0.08065874257066229
698,15.041218838456292,0.08072573342570313
699,14.961480968344315,0.080792724280744
700,14.881522268709876,0.08085971513578484
701,14.801350381642544,0.08092670599082569
702,14.720972996362873,0.08099369684586655
703,14.640397847573425,0.08106068770090738
704,14.559632713789268,0.08112767855594824
705,14.478685415648794,0.0811946694109891
706,14.397563814204345,0.08126166026602993
707,14.316275809193591,0.0813286511210708
708,14.23482933729211,0.08139564197611165
709,14.153232370346874,0.08146263283115249
710,14.07149291359168,0.08152962368619335
711,13.989619003844739,0.08159661454123421
712,13.907618707688663,0.08166360539627504
713,13.82550011963349,0.0817305962513159
714,13.743271360263222,0.08179758710635675
715,13.660940574366073,0.0818645779613976
716,13.578515929049322,0.08193156881643845
717,13.496005611838921,0.0819985596714793
718,13.413417828764441,0.08206555052652015
719,13.330760802430191,0.08213254138156101
720,13.248042770072605,0.08219953223660185
721,13.165271981604759,0.0822665230916427
722,13.082456697648498,0.08233351394668356
723,12.999605187554858,0.08240050480172441
724,12.916725727413235,0.08246749565676526
725,12.833826598050006,0.08253448651180612
726,12.750916083017334,0.08260147736684696
727,12.668002466572696,0.08266846822188781
728,12.585094031649659,0.08273545907692867
729,12.50219905782111,0.08280244993196952
730,12.419325819254842,0.08286944078701036
731,12.336482582662937,0.08293643164205122
732,12.253677605245366,0.08300342249709207
733,12.170919132628272,0.08307041335213292
734,12.088215396798175,0.08313740420717378
735,12.005574614032666,0.08320439506221462
736,11.923004982828004,0.08327138591725547
737,11.840514681825,0.08333837677229633
738,11.758111867733643,0.08340536762733718
739,11.675804673257014,0.08347235848237802
740,11.59360120501589,0.08353934933741888
741,11.511509541474506,0.08360634019245972
742,11.42953773086796,0.08367333104750058
743,11.347693789133048,0.08374032190254144
744,11.265985697842275,0.08380731275758227
745,11.184421402142505,0.08387430361262313
746,11.103008808699308,0.08394129446766399
747,11.02175578364703,0.08400828532270482
748,10.940670150546186,0.08407527617774568
749,10.859759688349033,0.08414226703278654
750,10.77903212937353,0.08420925788782738
751,10.698495157287184,0.08427624874286824
752,10.618156405101693,0.08434323959790908
753,10.53802345317856,0.08441023045294993
754,10.458103827247399,0.08447722130799079
755,10.3784049964374,0.08454421216303164
756,10.298934371322595,0.08461120301807248
757,10.219699301982477,0.08467819387311334
758,10.140707076078137,0.08474518472815419
759,10.06196491694525,0.08481217558319504
760,9.983479981704622,0.0848791664382359
761,9.905259359391197,0.08494615729327674
762,9.827310069102301,0.08501314814831759
763,9.749639058166178,0.08508013900335845
764,9.672253200331493,0.0851471298583993
765,9.59515929397869,0.08521412071344014
766,9.518364060354099,0.085281111568481
767,9.441874141827649,0.08534810242352185
768,9.365696100174926,0.0854150932785627
769,9.28983641488438,0.08548208413360356
770,9.214301481490686,0.0855490749886444
771,9.139097609934854,0.08561606584368525
772,9.064231022951876,0.08568305669872611
773,8.989707854486948,0.08575004755376696
774,8.915534148140672,0.0858170384088078
775,8.841715855644239,0.08588402926384867
776,8.768258835365401,0.08595102011888951
777,8.69516885084559,0.08601801097393036
778,8.622451569369272,0.08608500182897122
779,8.550112560566296,0.08615199268401205
780,8.478157295047255,0.08621898353905291
781,8.406591143073582,0.08628597439409377
782,8.335419373262102,0.0863529652491346
783,8.26464715132503,0.08641995610417547
784,8.19427953884633,0.08648694695921633
785,8.124321492094543,0.08655393781425716
786,8.05477786087278,0.08662092866929802
787,7.9856533874069315,0.08668791952433887
788,7.916952705271821,0.08675491037937971
789,7.848680338356531,0.08682190123442057
790,7.780840699869168,0.08688889208946142
791,7.713438091381289,0.08695588294450227
792,7.646476701912905,0.08702287379954313
793,7.579960607058329,0.08708986465458397
794,7.513893768153011,0.08715685550962482
795,7.448280031482234,0.08722384636466568
796,7.383123127531842,0.08729083721970653
797,7.318426670281094,0.08735782807474737
798,7.254194156538456,0.08742481892978823
799,7.190428965320408,0.08749180978482908
800,7.127134357273304,0.08755880063986993
801,7.06431347413912,0.08762579149491079
802,7.001969338264782,0.08769278234995163
803,6.940104852155557,0.08775977320499248
804,6.878722798072757,0.08782676406003334
805,6.817825837675678,0.08789375491507419
806,6.757416511708116,0.08796074577011503
807,6.697497239729569,0.0880277366251559
808,6.638070319891083,0.08809472748019674
809,6.579137928755912,0.08816171833523759
810,6.520702121165111,0.08822870919027845
811,6.462764830147829,0.0882957000453193
812,6.405327866876613,0.08836269090036014
813,6.348392920667382,0.088429681755401
814,6.291961559024312,0.08849667261044185
815,6.236035227729315,0.0885636634654827
816,6.180615250976081,0.08863065432052356
817,6.125702831548673,0.08869764517556439
818,6.071299051044282,0.08876463603060525
819,6.017404870140208,0.08883162688564611
820,5.96402112890475,0.08889861774068694
821,5.911148547151598,0.0889656085957278
822,5.858787724837971,0.08903259945076866
823,5.806939142505708,0.0890995903058095
824,5.755603161765152,0.08916658116085036
825,5.70478002582185,0.0892335720158912
826,5.654469860045208,0.08930056287093205
827,5.604672672579051,0.08936755372597291
828,5.5553883549936875,0.08943454458101376
829,5.506616682978931,0.0895015354360546
830,5.458357317077727,0.08956852629109546
831,5.410609803460002,0.08963551714613631
832,5.363373574736109,0.08970250800117716
833,5.316647950809442,0.08976949885621802
834,5.2704321397678475,0.08983648971125886
835,5.224725238812956,0.08990348056629971
836,5.17952623522724,0.08997047142134057
837,5.134834007378102,0.09003746227638142
838,5.090647325758179,0.09010445313142226
839,5.046964854061655,0.09017144398646312
840,5.003785150295687,0.09023843484150397
841,4.961106667926255,0.09030542569654482
842,4.918927757058014,0.09037241655158568
843,4.877246665647352,0.09043940740662652
844,4.836061540747771,0.09050639826166737
845,4.795370429787254,0.09057338911670823
846,4.755171281876677,0.09064037997174908
847,4.71546194914841,0.09070737082678992
848,4.6762401881247175,0.09077436168183078
849,4.637503661114836,0.09084135253687163
850,4.599249937640159,0.09090834339191248
851,4.561476495886719,0.09097533424695334
852,4.524180724184129,0.09104232510199417
853,4.487359922510103,0.09110931595703503
854,4.4510113040200405,0.09117630681207589
855,4.4151319966004,0.09124329766711672
856,4.379719044445382,0.09131028852215758
857,4.344769409656021,0.09137727937719844
858,4.310279973860648,0.09144427023223928
859,4.276247539856016,0.09151126108728014
860,4.242668833268367,0.091578251942321
861,4.209540504233174,0.09164524279736183
862,4.17685912909306,0.09171223365240269
863,4.1446212121128765,0.09177922450744354
864,4.112823187210985,0.09184621536248438
865,4.081461419705998,0.09191320621752525
866,4.050532208077978,0.09198019707256609
867,4.02003178574325,0.09204718792760694
868,3.9899563228419694,0.0921141787826478
869,3.9603019280374543,0.09218116963768865
870,3.9310646503265025,0.09224816049272949
871,3.9022404808596907,0.09231515134777035
872,3.8738253547708825,0.0923821422028112
873,3.8458151530149474,0.09244913305785205
874,3.818205704212818,0.0925161239128929
875,3.7909927865030904,0.09258311476793375
876,3.7641721293991712,0.0926501056229746
877,3.737739415651108,0.09271709647801546
878,3.711690283111353,0.0927840873330563
879,3.686020326603351,0.09285107818809715
880,3.6607250997923204,0.09291806904313801
881,3.6358001170572614,0.09298505989817886
882,3.611240855363267,0.0930520507532197
883,3.58704275613343,0.09311904160826057
884,3.56320122711944,0.09318603246330141
885,3.5397116442699468,0.09325302331834226
886,3.5165693535960303,0.09332001417338312
887,3.4937696730328707,0.09338700502842397
888,3.4713078942967366,0.09345399588346481
889,3.44917928473664,0.09352098673850567
890,3.4273790891798033,0.0935879775935465
891,3.405902531770033,0.09365496844858737
892,3.3847448177985178,0.09372195930362823
893,3.363901135525965,0.09378895015866906
894,3.3433666579955337,0.09385594101370992
895,3.3231365448358203,0.09392293186875078
896,3.30320594405304,0.09398992272379161
897,3.283569993811796,0.09405691357883247
898,3.2642238242037767,0.09412390443387333
899,3.2451625590035316,0.09419089528891417
900,3.226381317410784,0.09425788614395503
901,3.2078752157786323,0.09432487699899587
902,3.1896393693268443,0.09439186785403672
903,3.17166889383977,0.09445885870907758
904,3.1539589073481813,0.09452584956411843
905,3.1365045317943894,0.09459284041915927
906,3.119300894680161,0.09465983127420013
907,3.102343130696743,0.09472682212924098
908,3.0856263833364674,0.09479381298428183
909,3.0691458064854613,0.09486080383932269
910,3.052896565996797,0.09492779469436353
911,3.0368738412436667,0.09499478554940438
912,3.0210728266520546,0.09506177640444524
913,3.0054887332123883,0.09512876725948609
914,2.9901167899697283,0.09519575811452693
915,2.9749522454920423,0.0952627489695678
916,2.9599903693161,0.09532973982460864
917,2.9452264533705885,0.09539673067964949
918,2.9306558133760223,0.09546372153469035
919,2.9162737902210556,0.0955307123897312
920,2.9020757513148525,0.09559770324477204
921,2.888057091915099,0.0956646940998129
922,2.874213236431358,0.09573168495485375
923,2.8605396397034295,0.0957986758098946
924,2.8470317882543585,0.09586566666493546
925,2.8336852015178984,0.0959326575199763
926,2.820495433040008,0.09599964837501715
927,2.807458071654239,0.09606663923005801
928,2.7945687426307115,0.09613363008509884
929,2.7818231087984135,0.0962006209401397
930,2.769216871640697,0.09626761179518056
931,2.756745772363673,0.0963346026502214
932,2.744405592937346,0.09640159350526226
933,2.7321921571093912,0.0964685843603031
934,2.720101331391282,0.09653557521534396
935,2.7081290260167563,0.09660256607038481
936,2.6962711958723937,0.09666955692542566
937,2.6845238414002823,0.09673654778046652
938,2.672883009472595,0.09680353863550736
939,2.6613447942380595,0.09687052949054821
940,2.64990533794021,0.09693752034558907
941,2.638560831707395,0.09700451120062992
942,2.6273075163144908,0.09707150205567076
943,2.616141682916285,0.09713849291071161
944,2.605059673752547,0.09720548376575247
945,2.594057882824767,0.09727247462079332
946,2.5831327565445665,0.09733946547583416
947,2.5722807943538433,0.09740645633087502
948,2.5614985493166813,0.09747344718591587
949,2.55078262868305,0.09754043804095672
950,2.5401296944243916,0.09760742889599758
951,2.5295364637412017,0.09767441975103842
952,2.5189997095425913,0.09774141060607927
953,2.508516260898094,0.09780840146112013
954,2.49808300346166,0.09787539231616098
955,2.4876968798681007,0.09794238317120182
956,2.4773548901020597,0.09800937402624268
957,2.4670540918396564,0.09807636488128353
958,2.4567916007629824,0.09814335573632438
959,2.446564590847627,0.09821034659136522
960,2.4363702946233676,0.09827733744640609
961,2.4262060034082986,0.09834432830144693
962,2.4160690675164935,0.09841131915648778
963,2.4059568964395055,0.09847831001152864
964,2.395866959001894,0.09854530086656949
965,2.385796783490962,0.09861229172161033
966,2.3757439577610087,0.09867928257665119
967,2.3657061293123354,0.09874627343169204
968,2.355681005345189,0.09881326428673289
969,2.3456663527890025,0.09888025514177375
970,2.3356599983071566,0.09894724599681459
971,2.325659828277519,0.09901423685185544
972,2.3156637887490903,0.0990812277068963
973,2.3056698853750586,0.09914821856193715
974,2.295676183322482,0.09921520941697799
975,2.285680807159021,0.09928220027201885
976,2.2756819407169453,0.0993491911270597
977,2.2656778269347697,0.09941618198210055
978,2.2556667676768627,0.09948317283714139
979,2.2456471235313145,0.09955016369218225
980,2.2356173135864448,0.0996171545472231
981,2.225575815186278,0.09968414540226395
982,2.215521163665315,0.0997511362573048
983,2.2054519520629996,0.09981812711234565
984,2.195366830818178,0.0998851179673865
985,2.1852645074439763,0.09995210882242736
986,2.175143746183412,0.1000190996774682
987,2.165003367646138,0.10008609053250905
988,2.1548422484266663,0.10015308138754991
989,2.1446593207045104,0.10022007224259076
990,2.13445357182653,0.1002870630976316
991,2.124224043871956,0.10035405395267247
992,2.113969833200437,0.10042104480771331
993,2.1036900899834765,0.10048803566275416
994,2.0933840177197114,0.10055502651779502
995,2.0830508727344013,0.10062201737283587
996,2.07268996366347,0.10068900822787671
997,2.0623006509226105,0.10075599908291756
998,2.0518823461617344,0.10082298993795842
999,2.041434511705272,0.10088998079299927


==> visu/tikz_csvs_obs_force/mean.csv <==
weight_soln_obs,error_l2,H_one_norm
200,0.022583275698125363,0.04910051442682743
300,0.01645856462419033,0.04458005640655756
400,0.01387667054310441,0.043062586300075055
500,0.012049290016293526,0.03900411009788513
600,0.012131804013624787,0.042973916530609134
700,0.01229358428157866,0.04620517984032631
800,0.012529425993561745,0.0480189235880971
900,0.011611905451864003,0.04375389363616705
1000,0.012828257661312818,0.04823105853050947
1100,0.012648885874077677,0.04968896474689245
1200,0.01258539971895516,0.049118091762065885
1300,0.01456346212886274,0.05417736113071442
1400,0.014421488167718053,0.052395886965096
1500,0.012496162168681622,0.048206956423819065
1600,0.01436436165124178,0.054802239686250684


==> visu/tikz_csvs_obs_force/obs_force_err.csv <==
,id,experiment_id,weight_soln_obs,error_l2,H_one_norm
0,0,00242,400,0.01407711673527956,0.05091492086648941
1,1,00252,1400,0.011760740540921688,0.05024096742272377
2,2,00277,900,0.0075840516947209835,0.03074449487030506
3,3,00430,1200,0.01197112537920475,0.03710975497961044
4,4,00470,700,0.008791357278823853,0.024665914475917816
5,5,00616,300,0.017808683216571808,0.051676761358976364
6,6,00620,700,0.011470163241028786,0.0387587733566761
7,7,00652,900,0.009266304783523083,0.032029297202825546
8,8,00664,600,0.01008856575936079,0.04053075984120369
9,9,00670,1200,0.02388271689414978,0.09359927475452423
10,10,00732,1400,0.008692876435816288,0.039992474019527435
11,11,00712,900,0.015543642453849316,0.06350217014551163
12,12,00638,1000,0.0059651099145412445,0.020846351981163025
13,13,00346,300,0.018627505749464035,0.05655572563409805
14,14,00350,700,0.017600227147340775,0.07180099189281464
15,15,00440,700,0.006947091780602932,0.025078140199184418
16,16,00442,900,0.010898982174694538,0.03185826912522316
17,17,00455,700,0.013218671083450317,0.050684064626693726
18,18,00322,900,0.005843179300427437,0.028231985867023468
19,19,00334,600,0.023886697366833687,0.09534671157598495
20,20,00380,700,0.008981935679912567,0.03616597503423691
21,21,00606,800,0.006557109300047159,0.026774585247039795
22,22,00682,900,0.005459317471832037,0.02623526006937027
23,23,00740,700,0.006755978800356388,0.025756167247891426
24,24,00742,900,0.007075237110257149,0.03271469101309776
25,25,00510,200,0.022692818194627762,0.045091692358255386
26,26,00530,700,0.013465706259012222,0.05631256476044655
27,27,00538,1500,0.012577425688505173,0.04110821336507797
28,28,00498,500,0.012435521930456161,0.03733573108911514
29,29,00338,1000,0.023025747388601303,0.08940406143665314
30,30,00304,600,0.013301651924848557,0.059035830199718475
31,31,00311,1300,0.0262887142598629,0.08928044885396957
32,32,00318,500,0.010300319641828537,0.03405927121639252
33,33,00320,700,0.02339841052889824,0.07388921082019806
34,34,00552,1400,0.009846574626863003,0.04426112771034241
35,35,00272,400,0.015082186087965965,0.04849426820874214
36,36,00302,400,0.013763971626758575,0.03525032848119736
37,37,00352,900,0.012920483946800232,0.050030164420604706
38,38,00364,600,0.011215230450034142,0.045749176293611526
39,39,00376,300,0.01609562151134014,0.03338083624839783
40,40,00634,600,0.02176852896809578,0.0866791382431984
41,41,00480,200,0.021461281925439835,0.04662919044494629
42,42,00484,600,0.011916523799300194,0.03254447132349014
43,43,00426,800,0.012068930082023144,0.056216999888420105
44,44,00500,700,0.018312545493245125,0.06733868271112442
45,45,00560,700,0.007661078590899706,0.030964352190494537
46,46,00562,900,0.022325711324810982,0.05659273639321327
47,47,00586,300,0.020283667370676994,0.0800127312541008
48,48,00592,900,0.009987461380660534,0.033713750541210175
49,49,00410,700,0.008038532920181751,0.029542790725827217
50,50,00008,1000,0.013046829029917717,0.050496071577072144
51,51,00017,400,0.017774565145373344,0.06382568180561066
52,52,00027,1400,0.016826456412672997,0.051322292536497116
53,53,00037,900,0.027334606274962425,0.08889277279376984
54,54,00047,400,0.010284186340868473,0.027432266622781754
55,55,00056,1300,0.012629975564777851,0.03627694025635719
56,56,00067,900,0.019170036539435387,0.07496801018714905
57,57,00080,700,0.0073826126754283905,0.028435131534934044
58,58,00090,200,0.021946312859654427,0.05403226241469383
59,59,00100,1200,0.008439094759523869,0.03815263509750366
60,60,00110,700,0.008618486113846302,0.03589465096592903
61,61,00119,1600,0.013002265244722366,0.042492229491472244
62,62,00130,1200,0.008150694891810417,0.03828291967511177
63,63,00140,700,0.01405543927103281,0.057136066257953644
64,64,00150,200,0.02313234470784664,0.0442202091217041
65,65,00160,1200,0.007843827828764915,0.03585214540362358
66,66,00171,800,0.01960146427154541,0.07446814328432083
67,67,00181,300,0.014313963241875172,0.03810597583651543
68,68,00190,1200,0.010914061218500137,0.05006613954901695
69,69,00076,300,0.01717308536171913,0.03959737345576286
70,70,00206,1300,0.01578591577708721,0.050648514181375504
71,71,00216,800,0.009084495715796947,0.032280564308166504
72,72,00226,300,0.015087833628058434,0.04046696797013283
73,73,00602,400,0.012421517632901669,0.03875203803181648
74,74,00690,200,0.022204168140888214,0.04548044875264168
75,75,00516,800,0.01846301183104515,0.05409669131040573
76,76,00574,600,0.02527017891407013,0.07713799923658371
77,77,00263,1000,0.005827181972563267,0.028322186321020126
78,78,00273,500,0.0088113471865654,0.025372732430696487
79,79,00371,1300,0.026087244972586632,0.10130942612886429
80,80,00377,400,0.014165259897708893,0.04269995540380478
81,81,00018,500,0.013572323136031628,0.0469597727060318
82,82,00028,1500,0.009016893804073334,0.03159988671541214
83,83,00038,1000,0.018019618466496468,0.0810815840959549
84,84,00048,500,0.01138964481651783,0.03405415639281273
85,85,00058,1500,0.009791686199605465,0.045535407960414886
86,86,00068,1000,0.02161315269768238,0.0678163543343544
87,87,00081,800,0.013395811431109905,0.04599286615848541
88,88,00091,300,0.01599261909723282,0.05136751011013985
89,89,00101,1300,0.009957489557564259,0.0412357822060585
90,90,00111,800,0.00531650660559535,0.021045874804258347
91,91,00121,300,0.015957819297909737,0.04046598821878433
92,92,00131,1300,0.006041070446372032,0.028931373730301857
93,93,00141,800,0.03356058895587921,0.12163349241018295
94,94,00151,300,0.016950353980064392,0.0364920012652874
95,95,00161,1300,0.013708793558180332,0.04098348319530487
96,96,00172,900,0.009425193071365356,0.0344921313226223
97,97,00182,400,0.011227565817534924,0.029042789712548256
98,98,00191,1300,0.013389338739216328,0.05278690904378891
99,99,00170,700,0.008877038024365902,0.039305318146944046
100,100,00207,1400,0.01781255565583706,0.07011280953884125
101,101,00217,900,0.00754947355017066,0.02555076591670513
102,102,00227,400,0.015395022928714752,0.055683135986328125
103,103,00353,1000,0.00964982807636261,0.0360536053776741
104,104,00357,1400,0.005023011937737465,0.02678176760673523
105,105,00303,500,0.012643270194530487,0.05216994881629944
106,106,00305,700,0.01894344389438629,0.08188258856534958
107,107,00431,1300,0.014017869718372822,0.05534359812736511
108,108,00443,1000,0.009271189570426941,0.03494314104318619
109,109,00665,700,0.014120259322226048,0.04953042417764664
110,110,00671,1300,0.01715516299009323,0.08493489772081375
111,111,00675,200,0.02430371567606926,0.04282739758491516
112,112,00499,600,0.00772744370624423,0.0236200038343668
113,113,00695,700,0.012306897900998592,0.05111198127269745
114,114,00699,1100,0.00926186703145504,0.03760630637407303
115,115,00323,1000,0.014733200892806053,0.05184418335556984
116,116,00335,700,0.015216085128486156,0.06338272988796234
117,117,00339,1100,0.009072215296328068,0.043356917798519135
118,118,00715,1200,0.006095117423683405,0.024827800691127777
119,119,00723,500,0.010113601572811604,0.02408027835190296
120,120,00743,1000,0.007299946155399084,0.035022515803575516
121,121,00645,200,0.020988905802369118,0.04285252094268799
122,122,00653,1000,0.004793763160705566,0.027017798274755478
123,123,00481,300,0.021869199350476265,0.08925771713256836
124,124,00485,700,0.010127191431820393,0.04936762526631355
125,125,00487,900,0.006088302470743656,0.02529606781899929
126,126,00683,1000,0.0064204684458673,0.02653234638273716
127,127,00395,700,0.00837255734950304,0.040558476001024246
128,128,00243,500,0.010922173969447613,0.033058688044548035
129,129,00253,1500,0.014437100850045681,0.03838834539055824
130,130,00278,1000,0.005616453010588884,0.021083451807498932
131,131,00310,1200,0.009429583325982094,0.040278248488903046
132,132,00319,600,0.014299905858933926,0.05599379539489746
133,133,00617,400,0.016536863520741463,0.06727547198534012
134,134,00619,600,0.010667487047612667,0.03624972701072693
135,135,00623,1000,0.00965734850615263,0.03203771263360977
136,136,00593,1000,0.011599116958677769,0.053199298679828644
137,137,00603,500,0.011360040865838528,0.03032415546476841
138,138,00607,900,0.03085704706609249,0.12327992171049118
139,139,00713,1000,0.009030534885823727,0.033933840692043304
140,140,00589,600,0.028382396325469017,0.09267021715641022
141,141,00563,1000,0.006320752669125795,0.02286568470299244
142,142,00511,300,0.014935237355530262,0.030316485092043877
143,143,00517,900,0.006981706712394953,0.033898986876010895
144,144,00533,1000,0.014509969390928745,0.05458215996623039
145,145,00553,1500,0.00804567988961935,0.03545995429158211
146,146,00454,600,0.008842365816235542,0.04024556651711464
147,147,00639,1100,0.014915217645466328,0.06258247047662735
148,148,00009,1100,0.011085150763392448,0.05814572423696518
149,149,00233,1000,0.01093860063701868,0.04094314202666283
150,150,00260,700,0.008844582363963127,0.025365469977259636
151,151,00268,1500,0.011976323090493679,0.06096876412630081
152,152,00279,1100,0.028915660455822945,0.09638288617134094
153,153,00007,900,0.008115217089653015,0.03665155917406082
154,154,00019,600,0.013587468303740025,0.03172704949975014
155,155,00031,300,0.01586490124464035,0.030439138412475586
156,156,00039,1100,0.00796656496822834,0.03368626907467842
157,157,00049,600,0.00863874051719904,0.035601768642663956
158,158,00059,1600,0.007910841144621372,0.041830308735370636
159,159,00069,1100,0.013639706186950207,0.04560162499547005
160,160,00082,900,0.006493182387202978,0.030851678922772408
161,161,00092,400,0.01295893732458353,0.04587146267294884
162,162,00102,1400,0.01598837599158287,0.05055071786046028
163,163,00112,900,0.012683727778494358,0.04902534559369087
164,164,00123,500,0.010636863298714161,0.028640005737543106
165,165,00133,1500,0.008265557698905468,0.0389389842748642
166,166,00142,900,0.024834763258695602,0.08978288620710373
167,167,00152,400,0.013281526044011116,0.03996135666966438
168,168,00162,1400,0.017896998673677444,0.0685897171497345
169,169,00173,1000,0.01495850458741188,0.06122564151883125
170,170,00183,500,0.014158809557557106,0.04188292846083641
171,171,00192,1400,0.0180754903703928,0.05791151151061058
172,172,00198,500,0.01458076760172844,0.046398360282182693
173,173,00290,700,0.006494405213743448,0.028230972588062286
174,174,00298,1500,0.013326916843652725,0.0511360727250576
175,175,00306,800,0.01175715308636427,0.04115653038024902
176,176,00313,1500,0.01133741345256567,0.037568457424640656
177,177,00432,1400,0.020820442587137222,0.08669199794530869
178,178,00392,400,0.014410484582185745,0.055008888244628906
179,179,00456,800,0.012375659309327602,0.04823598638176918
180,180,00716,1300,0.018169859424233437,0.057461660355329514
181,181,00486,800,0.006244911812245846,0.02698645368218422
182,182,00488,1000,0.008859152905642986,0.02868627943098545
183,183,00526,300,0.021455146372318268,0.06500469893217087
184,184,00536,1300,0.03019154816865921,0.10113291442394257
185,185,00554,1600,0.007324571721255779,0.029837461188435555
186,186,00556,300,0.014870429411530495,0.03863270953297615
187,187,00686,1300,0.00950628798455,0.04638511687517166
188,188,00693,500,0.014889254234731197,0.04789997637271881
189,189,00696,800,0.0060919104143977165,0.022698642686009407
190,190,00356,1300,0.0293243657797575,0.10542594641447067
191,191,00358,1500,0.01203205343335867,0.043770186603069305
192,192,00372,1400,0.013447840698063374,0.04042140021920204
193,193,00368,1000,0.008242887444794178,0.047250594943761826
194,194,00378,500,0.011144102551043034,0.032808881253004074
195,195,00596,1300,0.027762819081544876,0.08210331946611404
196,196,00601,300,0.01466633565723896,0.036409251391887665
197,197,00608,1000,0.006590335629880428,0.0290252435952425
198,198,00666,800,0.014929280616343021,0.06468924880027771
199,199,00673,1500,0.008228239603340626,0.02805408649146557
200,200,00674,1600,0.016218489035964012,0.0650888979434967
201,201,00566,1300,0.008963361382484436,0.042105499655008316
202,202,00582,1400,0.02885177917778492,0.09288650751113892
203,203,00734,1600,0.003362273331731558,0.018093151971697807
204,204,00208,1500,0.016810564324259758,0.05553044378757477
205,205,00218,1000,0.01440642774105072,0.039817437529563904
206,206,00228,500,0.016064630821347237,0.0449209101498127
207,207,00230,700,0.017035363242030144,0.05785045400261879
208,208,00746,1300,0.015533414669334888,0.06323930621147156
209,209,00244,600,0.008306970819830894,0.026936834678053856
210,210,00254,1600,0.0257173590362072,0.09939856827259064
211,211,00496,300,0.015817278996109962,0.043190207332372665
212,212,00506,1300,0.0139260683208704,0.045703012496232986
213,213,00656,1300,0.006274975836277008,0.030750080943107605
214,214,00700,1200,0.007393162231892347,0.02380775846540928
215,215,00704,1600,0.008198731578886509,0.03274756669998169
216,216,00618,500,0.01013453584164381,0.024951336905360222
217,217,00626,1300,0.02051985263824463,0.08346748352050781
218,218,00588,500,0.013035755604505539,0.043777551501989365
219,219,00600,200,0.022011343389749527,0.04129692539572716
220,220,00001,300,0.015613178722560406,0.04723417013883591
221,221,00010,1200,0.014849257655441761,0.0549662746489048
222,222,00020,700,0.013247799128293991,0.06669870764017105
223,223,00029,1600,0.006014236249029636,0.030430883169174194
224,224,00040,1200,0.01631304621696472,0.06753311306238174
225,225,00050,700,0.00846361368894577,0.03363672271370888
226,226,00060,200,0.02134561911225319,0.043403659015893936
227,227,00070,1200,0.020093951374292374,0.10672082751989365
228,228,00083,1000,0.013060024008154869,0.033080607652664185
229,229,00093,500,0.012779413722455502,0.04650206118822098
230,230,00103,1500,0.006078971549868584,0.02059447579085827
231,231,00113,1000,0.03837890177965164,0.1054060235619545
232,232,00122,400,0.012817179784178734,0.03206225484609604
233,233,00135,200,0.02200206369161606,0.04196270555257797
234,234,00143,1000,0.010134775191545486,0.028705934062600136
235,235,00153,500,0.012964888475835323,0.04063507169485092
236,236,00163,1500,0.009560109116137028,0.03597685694694519
237,237,00174,1100,0.01541258953511715,0.04920053109526634
238,238,00186,800,0.007051880471408367,0.027958298102021217
239,239,00193,1500,0.014220790937542915,0.055367957800626755
240,240,00209,1600,0.020688554272055626,0.08806925266981125
241,241,00219,1100,0.012812359258532524,0.0629304051399231
242,242,00229,600,0.007893226109445095,0.026918845251202583
243,243,00347,400,0.015616564080119133,0.05584139749407768
244,244,00280,1200,0.007314927410334349,0.02992635779082775
245,245,00291,800,0.018776100128889084,0.06812243908643723
246,246,00299,1600,0.01528270822018385,0.060138918459415436
247,247,00307,900,0.008910833857953548,0.03210247680544853
248,248,00245,700,0.010298680514097214,0.04532596096396446
249,249,00255,200,0.021097706630825996,0.042392030358314514
250,250,00489,1100,0.01980050653219223,0.08011948317289352
251,251,00261,800,0.018868694081902504,0.0886247530579567
252,252,00269,1600,0.015030916780233383,0.035648148506879807
253,253,00531,800,0.014941435307264328,0.05433237925171852
254,254,00539,1600,0.01286411564797163,0.03712110221385956
255,255,00545,700,0.008037388324737549,0.03541314974427223
256,256,00569,1600,0.01197676733136177,0.06598387658596039
257,257,00575,700,0.006894911173731089,0.02551841363310814
258,258,00679,600,0.01212275866419077,0.049855172634124756
259,259,00687,1400,0.024465445429086685,0.08393726497888565
260,260,00692,400,0.016229297965765,0.04571003466844559
261,261,00369,1100,0.011058365926146507,0.05244290456175804
262,262,00373,1500,0.010423493571579456,0.05229572951793671
263,263,00379,600,0.01134064607322216,0.052056487649679184
264,264,00627,1400,0.02329467423260212,0.07338815927505493
265,265,00747,1400,0.021507544443011284,0.07374324649572372
266,266,00697,900,0.011468472890555859,0.04613667353987694
267,267,00705,200,0.022670190781354904,0.041488077491521835
268,268,00393,500,0.009243178181350231,0.04029039293527603
269,269,00411,800,0.009119894355535507,0.0333896167576313
270,270,00427,900,0.01198077667504549,0.03664736449718475
271,271,00433,1500,0.017447954043745995,0.07060076296329498
272,272,00359,1600,0.018535953015089035,0.06187452748417854
273,273,00365,700,0.011417288333177567,0.04209041967988014
274,274,00577,900,0.007559249177575111,0.03265486657619476
275,275,00583,1500,0.009970874525606632,0.03453121334314346
276,276,00667,900,0.010517402552068233,0.04070856794714928
277,277,00672,1400,0.007220365572720766,0.02754591591656208
278,278,00501,800,0.009082059375941753,0.036653779447078705
279,279,00457,900,0.011569090187549591,0.05024394020438194
280,280,00467,400,0.011656357906758785,0.05411004275083542
281,281,00557,400,0.014397005550563335,0.039523497223854065
282,282,00649,600,0.008752048015594482,0.02930859476327896
283,283,00657,1400,0.01667580008506775,0.06736481189727783
284,284,00661,300,0.017621606588363647,0.042691852897405624
285,285,00231,800,0.012313349172472954,0.04404108226299286
286,286,00314,1600,0.008516357280313969,0.04014958441257477
287,287,00497,400,0.017669368535280228,0.05818451941013336
288,288,00709,600,0.016672084107995033,0.07362405210733414
289,289,00717,1400,0.005898869596421719,0.028678886592388153
290,290,00721,300,0.014708376489579678,0.032734520733356476
291,291,00525,200,0.02238515578210354,0.042564403265714645
292,292,00527,400,0.014256254769861698,0.04778910428285599
293,293,00399,1100,0.015988895669579506,0.048030734062194824
294,294,00000,200,0.023250598460435867,0.052893660962581635
295,295,00011,1300,0.02100382372736931,0.0760449469089508
296,296,00021,800,0.022796066477894783,0.0793033018708229
297,297,00030,200,0.02409593015909195,0.07089041918516159
298,298,00041,1300,0.020284367725253105,0.0762946754693985
299,299,00051,800,0.007614804897457361,0.027446651831269264
300,300,00061,300,0.014208760112524033,0.04451533034443855
301,301,00071,1300,0.01848718151450157,0.0724823996424675
302,302,00084,1100,0.021573537960648537,0.08058648556470871
303,303,00094,600,0.015313632786273956,0.06250151246786118
304,304,00104,1600,0.021352684125304222,0.08138995617628098
305,305,00114,1100,0.01676110550761223,0.06558020412921906
306,306,00124,600,0.010565774515271187,0.03806125000119209
307,307,00134,1600,0.006852279417216778,0.02998875267803669
308,308,00145,1200,0.008291151374578476,0.03185455501079559
309,309,00155,700,0.039946991950273514,0.08731324225664139
310,310,00164,1600,0.015161656774580479,0.05997058376669884
311,311,00176,1300,0.014008980244398117,0.05523805320262909
312,312,00185,700,0.02057553641498089,0.0768602192401886
313,313,00194,1600,0.0260934941470623,0.09197363257408142
314,314,00200,700,0.0074315378442406654,0.021380459889769554
315,315,00210,200,0.022819655016064644,0.05053044855594635
316,316,00220,1200,0.013873630203306675,0.04649116471409798
317,317,00262,900,0.011348641477525234,0.05057067051529884
318,318,00232,900,0.01216132752597332,0.046075403690338135
319,319,00234,1100,0.02357279323041439,0.09371283650398254
320,320,00281,1300,0.007730408571660519,0.032043181359767914
321,321,00246,800,0.014944080263376236,0.05558045953512192
322,322,00256,300,0.014836080372333527,0.039365485310554504
323,323,00502,900,0.010477844625711441,0.03431077301502228
324,324,00504,1100,0.01055945735424757,0.0294286347925663
325,325,00308,1000,0.030522387474775314,0.07788068801164627
326,326,00312,1400,0.008948208764195442,0.027541283518075943
327,327,00528,500,0.019869036972522736,0.09038770943880081
328,328,00532,900,0.01638905704021454,0.07437930256128311
329,329,00534,1100,0.005294627044349909,0.024659767746925354
330,330,00370,1200,0.009496316313743591,0.03242255374789238
331,331,00374,1600,0.014951045624911785,0.04979490488767624
332,332,00412,900,0.01713869906961918,0.05685030296444893
333,333,00418,1500,0.017497297376394272,0.05781054124236107
334,334,00722,400,0.012665465474128723,0.03854011744260788
335,335,00724,600,0.013908102177083492,0.05534885451197624
336,336,00400,1200,0.013040605932474136,0.04840673506259918
337,337,00406,300,0.014940417371690273,0.04299595206975937
338,338,00648,500,0.012534001842141151,0.03389276936650276
339,339,00622,900,0.006057324819266796,0.025538083165884018
340,340,00624,1100,0.011359044350683689,0.049192678183317184
341,341,00630,200,0.023204008117318153,0.04575575515627861
342,342,00632,400,0.013677801005542278,0.0412435457110405
343,343,00684,1100,0.010397586971521378,0.04848216846585274
344,344,00694,600,0.007448283024132252,0.028769345954060555
345,345,00698,1000,0.005665630102157593,0.02692614682018757
346,346,00662,400,0.01166553981602192,0.033840157091617584
347,347,00668,1000,0.009926547296345234,0.04904218390583992
348,348,00678,500,0.009455910883843899,0.024147434160113335
349,349,00614,1600,0.010191962122917175,0.03906476870179176
350,350,00576,800,0.012408708222210407,0.05523563548922539
351,351,00578,1000,0.005338083952665329,0.022851018235087395
352,352,00584,1600,0.014664129354059696,0.05680577829480171
353,353,00640,1200,0.010925540700554848,0.05321536213159561
354,354,00736,300,0.014730039052665234,0.04521775618195534
355,355,00738,500,0.014483382925391197,0.05339944362640381
356,356,00564,1100,0.007222701329737902,0.030637938529253006
357,357,00570,200,0.021959470584988594,0.04537763446569443
358,358,00476,1300,0.012392680160701275,0.04315366968512535
359,359,00490,1200,0.007721684407442808,0.04496105760335922
360,360,00462,1400,0.025966806337237358,0.07411091029644012
361,361,00466,300,0.0181362796574831,0.04499110206961632
362,362,00540,200,0.020667260512709618,0.042717594653367996
363,363,00546,800,0.01282593421638012,0.06525381654500961
364,364,00428,1000,0.017272621393203735,0.07807663828134537
365,365,00434,1600,0.011296314187347889,0.03622709587216377
366,366,00450,200,0.023547561839222908,0.05455169454216957
367,367,00459,1100,0.016952935606241226,0.07306193560361862
368,368,00460,1200,0.016179468482732773,0.05116650462150574
369,369,00388,1500,0.011904796585440636,0.04873814806342125
370,370,00394,600,0.012101243250072002,0.0360502228140831
371,371,00340,1200,0.021002905443310738,0.060043491423130035
372,372,00348,500,0.009186428040266037,0.033191122114658356
373,373,00354,1100,0.01631047949194908,0.06474971026182175
374,374,00366,800,0.009113400243222713,0.03701556846499443
375,375,00292,900,0.006139571312814951,0.02233356237411499
376,376,00324,1100,0.010724780149757862,0.05010680854320526
377,377,00708,500,0.011659348383545876,0.03760331869125366
378,378,00238,1500,0.015341146849095821,0.049463726580142975
379,379,00247,900,0.011772899888455868,0.034805480390787125
380,380,00248,1000,0.013774294406175613,0.035477541387081146
381,381,00257,400,0.013228579424321651,0.03822940215468407
382,382,00258,500,0.011215334758162498,0.03455643728375435
383,383,00235,1200,0.009730054996907711,0.039932847023010254
384,384,00739,600,0.013491391204297543,0.04434043914079666
385,385,00745,1200,0.015675358474254608,0.06495007872581482
386,386,00360,200,0.02214900217950344,0.04036393016576767
387,387,00367,900,0.009343593381345272,0.030514534562826157
388,388,00512,400,0.01840246096253395,0.06463679671287537
389,389,00518,1000,0.009191002696752548,0.0433889739215374
390,390,00520,1200,0.008653591386973858,0.03825826570391655
391,391,00458,1000,0.013578883372247219,0.06176344305276871
392,392,00461,1300,0.016307977959513664,0.06566449254751205
393,393,00463,1500,0.0315677635371685,0.11136801540851593
394,394,00464,1600,0.010438688099384308,0.03961026296019554
395,395,00325,1200,0.014283115044236183,0.05118817836046219
396,396,00429,1100,0.01110795047134161,0.04698176681995392
397,397,00445,1200,0.0056727053597569466,0.02391023561358452
398,398,00451,300,0.016275830566883087,0.03666224703192711
399,399,00452,400,0.015980813652276993,0.05513790622353554
400,400,00505,1200,0.010045286267995834,0.03572319820523262
401,401,00565,1200,0.01637287065386772,0.05733415111899376
402,402,00555,200,0.023188095539808273,0.04349100589752197
403,403,00571,300,0.01420006062835455,0.03227582201361656
404,404,00631,300,0.018122822046279907,0.05451272055506706
405,405,00472,900,0.007646017707884312,0.03613348305225372
406,406,00475,1200,0.01255373377352953,0.05408516898751259
407,407,00477,1400,0.02240440435707569,0.08248675614595413
408,408,00478,1500,0.004541127942502499,0.024255841970443726
409,409,00479,1600,0.01297055371105671,0.045811060816049576
410,410,00590,700,0.014295306988060474,0.06032584607601166
411,411,00595,1200,0.016673754900693893,0.0688343420624733
412,412,00264,1100,0.02150619402527809,0.07798101007938385
413,413,00002,400,0.01040566060692072,0.03136331960558891
414,414,00003,500,0.012390288524329662,0.03970839083194733
415,415,00012,1400,0.01617887243628502,0.06883737444877625
416,416,00013,1500,0.021486565470695496,0.08378659933805466
417,417,00022,900,0.00859295204281807,0.03449966385960579
418,418,00023,1000,0.015409743413329124,0.0647452175617218
419,419,00032,400,0.0146237313747406,0.046730075031518936
420,420,00033,500,0.012427715584635735,0.03819901868700981
421,421,00042,1400,0.010720008052885532,0.03784864768385887
422,422,00043,1500,0.008594539947807789,0.04431464895606041
423,423,00052,900,0.005294561851769686,0.026582535356283188
424,424,00053,1000,0.02103382535278797,0.08474355190992355
425,425,00062,400,0.01167683582752943,0.034380558878183365
426,426,00063,500,0.010030563920736313,0.03570776805281639
427,427,00072,1400,0.013155433349311352,0.05379454419016838
428,428,00077,400,0.01372911874204874,0.040231168270111084
429,429,00085,1200,0.009894287213683128,0.04217381775379181
430,430,00086,1300,0.009694630280137062,0.03176405653357506
431,431,00096,800,0.015163629315793514,0.06417515128850937
432,432,00097,900,0.010820718482136726,0.045275431126356125
433,433,00105,200,0.02169702760875225,0.046539075672626495
434,434,00106,300,0.014416197314858437,0.03454642370343208
435,435,00115,1200,0.00803607888519764,0.02718435227870941
436,436,00117,1400,0.006294986233115196,0.03072100505232811
437,437,00125,700,0.01663839817047119,0.049825090914964676
438,438,00126,800,0.01637890562415123,0.08319947123527527
439,439,00132,1400,0.011036782525479794,0.0595635287463665
440,440,00136,300,0.015506680123507977,0.037472307682037354
441,441,00144,1100,0.018308840692043304,0.060062386095523834
442,442,00146,1300,0.011368775740265846,0.03328533470630646
443,443,00154,600,0.012081652879714966,0.041995156556367874
444,444,00156,800,0.013561350293457508,0.04843885824084282
445,445,00166,300,0.015003957785665989,0.03419854864478111
446,446,00167,400,0.014456539414823055,0.036927297711372375
447,447,00175,1200,0.01293298788368702,0.057556234300136566
448,448,00177,1400,0.006523116957396269,0.02404857613146305
449,449,00184,600,0.011894481256604195,0.03847125172615051
450,450,00187,900,0.007539310026913881,0.027330979704856873
451,451,00075,200,0.02176758274435997,0.042424507439136505
452,452,00195,200,0.022322848439216614,0.04408307373523712
453,453,00201,800,0.006888335570693016,0.023148206993937492
454,454,00202,900,0.010206163860857487,0.03734039142727852
455,455,00211,300,0.01754567213356495,0.05762781202793121
456,456,00212,400,0.014145614579319954,0.03779890015721321
457,457,00221,1300,0.008806135505437851,0.03440104424953461
458,458,00222,1400,0.012647113762795925,0.04665194824337959
459,459,00611,1300,0.013706006109714508,0.04939046874642372
460,460,00612,1400,0.01974405348300934,0.05612330511212349
461,461,00401,1300,0.01757708750665188,0.06312862038612366
462,462,00402,1400,0.007143125403672457,0.025599075481295586
463,463,00408,500,0.00927081797271967,0.03273225575685501
464,464,00407,400,0.012320676818490028,0.03459460660815239
465,465,00409,600,0.008989272639155388,0.027148017659783363
466,466,00375,200,0.021439241245388985,0.04918108507990837
467,467,00328,1500,0.009970167651772499,0.045485321432352066
468,468,00329,1600,0.01210662629455328,0.04661012068390846
469,469,00330,200,0.0236130990087986,0.05578887462615967
470,470,00491,1300,0.007996453903615475,0.027560533955693245
471,471,00492,1400,0.005395014304667711,0.02694203145802021
472,472,00341,1300,0.005787034519016743,0.027383651584386826
473,473,00342,1400,0.009158680215477943,0.044565096497535706
474,474,00349,600,0.01370179746299982,0.05518772825598717
475,475,00282,1400,0.01158335991203785,0.04021104797720909
476,476,00283,1500,0.018770478665828705,0.06316177546977997
477,477,00285,200,0.02325182966887951,0.06506086885929108
478,478,00286,300,0.01845673844218254,0.04742344841361046
479,479,00355,1200,0.02026471123099327,0.08331533521413803
480,480,00382,900,0.0218336321413517,0.06566879153251648
481,481,00385,1200,0.00936636421829462,0.045710280537605286
482,482,00389,1600,0.011442347429692745,0.058839887380599976
483,483,00390,200,0.022451572120189667,0.0417880117893219
484,484,00435,200,0.022735249251127243,0.04699866101145744
485,485,00436,300,0.015897536650300026,0.04003622382879257
486,486,00437,400,0.014684968627989292,0.04770207405090332
487,487,00438,500,0.009046333841979504,0.02499346062541008
488,488,00735,200,0.02286767214536667,0.0419667549431324
489,489,00737,400,0.017748920246958733,0.054020944982767105
490,490,00725,700,0.011773132719099522,0.03774849697947502
491,491,00726,800,0.009893830865621567,0.043425172567367554
492,492,00728,1000,0.010302920825779438,0.04936988279223442
493,493,00729,1100,0.013379168696701527,0.05197802558541298
494,494,00718,1500,0.013001575134694576,0.05959499254822731
495,495,00720,200,0.024785973131656647,0.08512415736913681
496,496,00598,1500,0.004933862015604973,0.026260798797011375
497,497,00604,600,0.00880101416260004,0.02709994465112686
498,498,00522,1400,0.016978686675429344,0.05741780251264572
499,499,00529,600,0.008618014864623547,0.01814901828765869
500,500,00396,800,0.011594223789870739,0.03786158934235573
501,501,00641,1300,0.008239300921559334,0.032873690128326416
502,502,00642,1400,0.016903666779398918,0.058036211878061295
503,503,00676,300,0.015310116112232208,0.034991081804037094
504,504,00535,1200,0.011975779198110104,0.04105110839009285
505,505,00541,300,0.017894485965371132,0.045835789293050766
506,506,00542,400,0.012043104507029057,0.03696930408477783
507,507,00419,1600,0.014093572273850441,0.052910398691892624
508,508,00420,200,0.021690567955374718,0.04383471608161926
509,509,00422,400,0.014122294262051582,0.05225462093949318
510,510,00547,900,0.01042546983808279,0.042410992085933685
511,511,00548,1000,0.013711972162127495,0.03982793167233467
512,512,00550,1200,0.017637936398386955,0.05119059234857559
513,513,00650,700,0.00805751234292984,0.03576488420367241
514,514,00655,1200,0.020093951374292374,0.10672082751989365
515,515,00658,1500,0.0176200233399868,0.05455133691430092
516,516,00660,200,0.02277388796210289,0.049830056726932526
517,517,00706,300,0.015035832300782204,0.03580408915877342
518,518,00710,700,0.006540460046380758,0.023640189319849014
519,519,00701,1300,0.015282470732927322,0.05502072349190712
520,520,00702,1400,0.020156733691692352,0.05771931633353233
521,521,00579,1100,0.011505198664963245,0.050665948539972305
522,522,00580,1200,0.022222597151994705,0.06210312247276306
523,523,00625,1200,0.012746996246278286,0.045493703335523605
524,524,00628,1500,0.006577764637768269,0.03151984140276909
525,525,00680,700,0.0065144444815814495,0.024590572342276573
526,526,00685,1200,0.016877461224794388,0.04556259140372276
527,527,00688,1500,0.005910188890993595,0.025703491643071175
528,528,00004,600,0.01580137014389038,0.06711693108081818
529,529,00014,1600,0.02084062062203884,0.08366319537162781
530,530,00024,1100,0.024339919909834862,0.0908651128411293
531,531,00034,600,0.015948789194226265,0.05979353189468384
532,532,00044,1600,0.008181960321962833,0.03227521851658821
533,533,00054,1100,0.009223091416060925,0.03841489180922508
534,534,00064,600,0.007077367976307869,0.023018546402454376
535,535,00073,1500,0.013101166114211082,0.05813209339976311
536,536,00088,1500,0.013482497073709965,0.05064992606639862
537,537,00095,700,0.00935032032430172,0.04070914164185524
538,538,00107,400,0.012076334096491337,0.03629395365715027
539,539,00116,1300,0.01023103203624487,0.04727765545248985
540,540,00127,900,0.009098375216126442,0.028791047632694244
541,541,00137,400,0.01215286459773779,0.033159393817186356
542,542,00147,1400,0.008771780878305435,0.042696598917245865
543,543,00158,1000,0.019708314910531044,0.09603478014469147
544,544,00165,200,0.022463148459792137,0.04580571874976158
545,545,00178,1500,0.010546465404331684,0.031279582530260086
546,546,00189,1100,0.014332681894302368,0.04345240816473961
547,547,00197,400,0.010857297107577324,0.031885236501693726
548,548,00203,1000,0.008538327179849148,0.03526914492249489
549,549,00213,500,0.015555561520159245,0.053952544927597046
550,550,00223,1500,0.012447718530893326,0.06032733991742134
551,551,00381,800,0.01170384231954813,0.03716675192117691
552,552,00383,1000,0.011644153855741024,0.033450737595558167
553,553,00391,300,0.015430505387485027,0.032100532203912735
554,554,00397,900,0.009275090880692005,0.029970580711960793
555,555,00413,1000,0.010356124490499496,0.03827087581157684
556,556,00415,1200,0.006626026704907417,0.020158041268587112
557,557,00421,300,0.015229846350848675,0.03104320913553238
558,558,00423,500,0.013631384819746017,0.044520583003759384
559,559,00581,1300,0.011789060197770596,0.04311273992061615
560,560,00239,1600,0.023192990571260452,0.09086626768112183
561,561,00249,1100,0.01252279244363308,0.04130256548523903
562,562,00259,600,0.008225797675549984,0.024051770567893982
563,563,00265,1200,0.011465678922832012,0.03473401442170143
564,564,00439,600,0.007827667519450188,0.02769058384001255
565,565,00471,800,0.014655942097306252,0.05354975163936615
566,566,00473,1000,0.011244505643844604,0.031335096806287766
567,567,00681,800,0.0065681240521371365,0.027961445972323418
568,568,00689,1600,0.00520187895745039,0.02417798340320587
569,569,00691,300,0.019667698070406914,0.06645400822162628
570,570,00591,800,0.009811659343540668,0.05492890253663063
571,571,00599,1600,0.03075479157269001,0.11320201307535172
572,572,00605,700,0.015904918313026428,0.05214802920818329
573,573,00610,1200,0.010585557669401169,0.03349800035357475
574,574,00543,500,0.013110586442053318,0.05468070134520531
575,575,00549,1100,0.007433440536260605,0.02870349958539009
576,576,00493,1500,0.026780616492033005,0.08762137591838837
577,577,00513,500,0.014692687429487705,0.04922851547598839
578,578,00519,1100,0.0065803444012999535,0.0341884084045887
579,579,00521,1300,0.020040348172187805,0.07585032284259796
580,580,00523,1500,0.004993366543203592,0.020600175485014915
581,581,00561,800,0.007401595823466778,0.033358026295900345
582,582,00567,1400,0.010387342423200607,0.048419289290905
583,583,00503,1000,0.014493502676486969,0.05734581872820854
584,584,00677,400,0.012941522523760796,0.03458862006664276
585,585,00727,900,0.009464933536946774,0.0421581044793129
586,586,00615,200,0.02181570790708065,0.048984985798597336
587,587,00274,600,0.018386950716376305,0.0683421939611435
588,588,00284,1600,0.015091711655259132,0.061265066266059875
589,589,00287,400,0.013647651299834251,0.03904023393988609
590,590,00331,300,0.01742168702185154,0.05247097462415695
591,591,00293,1000,0.02365744486451149,0.08696596324443817
592,592,00295,1200,0.006450644228607416,0.0436214916408062
593,593,00351,800,0.014497118070721626,0.05339014530181885
594,594,00361,300,0.0155206099152565,0.03276078402996063
595,595,00343,1500,0.01497186254709959,0.047235339879989624
596,596,00403,1500,0.007616887800395489,0.03322655335068703
597,597,00465,200,0.02204637974500656,0.04562954232096672
598,598,00315,200,0.022126883268356323,0.04083998501300812
599,599,00621,800,0.01103326864540577,0.04026347026228905
600,600,00629,1600,0.01347224973142147,0.051628198474645615
601,601,00635,700,0.010016808286309242,0.04593313857913017
602,602,00651,800,0.015439669601619244,0.07430345565080643
603,603,00659,1600,0.03132353350520134,0.09516306966543198
604,604,00669,1100,0.010413014329969883,0.046699926257133484
605,605,00643,1500,0.0224202498793602,0.07956326007843018
606,606,00703,1500,0.005177528131753206,0.02595984935760498
607,607,00707,400,0.014614633284509182,0.040451060980558395
608,608,00711,800,0.006996389478445053,0.03089197538793087
609,609,00719,1600,0.015001917257905006,0.05559445545077324
610,610,00741,800,0.006390447728335857,0.021909404546022415
611,611,00005,700,0.015539003536105156,0.05066591501235962
612,612,00015,200,0.020942579954862595,0.03888816386461258
613,613,00025,1200,0.01715770736336708,0.060750436037778854
614,614,00035,700,0.010412686504423618,0.03271052986383438
615,615,00045,200,0.02329496294260025,0.05292239785194397
616,616,00057,1400,0.006363862659782171,0.022109713405370712
617,617,00065,700,0.007425522431731224,0.03612501174211502
618,618,00078,500,0.0106302909553051,0.038594748824834824
619,619,00087,1400,0.0054909284226596355,0.02425650879740715
620,620,00098,1000,0.008209055289626122,0.04061228409409523
621,621,00108,500,0.011059927754104137,0.03551357984542847
622,622,00118,1500,0.012202942743897438,0.05370698496699333
623,623,00128,1000,0.01500124391168356,0.058084636926651
624,624,00138,500,0.009689819067716599,0.026608077809214592
625,625,00148,1500,0.008926517330110073,0.03927168250083923
626,626,00159,1100,0.013399370014667511,0.04318291321396828
627,627,00168,500,0.012462898157536983,0.045648474246263504
628,628,00179,1600,0.012579960748553276,0.05749619007110596
629,629,00188,1000,0.012156816199421883,0.05217372998595238
630,630,00199,600,0.007502544205635786,0.023376697674393654
631,631,00236,1300,0.009462219662964344,0.04148457944393158
632,632,00204,1100,0.00616641528904438,0.021766914054751396
633,633,00214,600,0.011762524954974651,0.05270674079656601
634,634,00224,1600,0.008951949886977673,0.03858720138669014
635,635,00266,1300,0.012009667232632637,0.03787533566355705
636,636,00270,200,0.023064101114869118,0.05580676347017288
637,637,00275,700,0.01580202206969261,0.06452992558479309
638,638,00288,500,0.0092154024168849,0.025868993252515793
639,639,00240,200,0.024193426594138145,0.055630162358284
640,640,00250,1200,0.01910686492919922,0.0911206528544426
641,641,00317,400,0.011345434002578259,0.0326082780957222
642,642,00558,500,0.011059652082622051,0.03373957797884941
643,643,00568,1500,0.010120355524122715,0.04387760907411575
644,644,00572,400,0.016405796632170677,0.039639879018068314
645,645,00294,1100,0.010465912520885468,0.0417385995388031
646,646,00296,1300,0.005212192423641682,0.025382928550243378
647,647,00300,200,0.02181789092719555,0.04610269144177437
648,648,00326,1300,0.019177250564098358,0.08069465309381485
649,649,00332,400,0.01466768141835928,0.050644077360630035
650,650,00336,800,0.014889756217598915,0.040725573897361755
651,651,00344,1600,0.020946314558386803,0.08165577799081802
652,652,00398,1000,0.018705660477280617,0.06669338792562485
653,653,00404,1600,0.00463861832395196,0.02074359357357025
654,654,00414,1100,0.014421990141272545,0.04640493541955948
655,655,00416,1300,0.026317985728383064,0.07394087314605713
656,656,00425,700,0.009174580685794353,0.032708194106817245
657,657,00494,1600,0.01921777054667473,0.07068654894828796
658,658,00474,1100,0.005204517859965563,0.026699556037783623
659,659,00482,400,0.011993295513093472,0.03878963366150856
660,660,00468,500,0.016242841258645058,0.07072316855192184
661,661,00508,1500,0.01424653735011816,0.047268178313970566
662,662,00514,600,0.00739056384190917,0.03225870430469513
663,663,00524,1600,0.005923590622842312,0.026236537843942642
664,664,00594,1100,0.011660389602184296,0.05532819777727127
665,665,00609,1100,0.014538701623678207,0.0543103851377964
666,666,00644,1600,0.010984327644109726,0.05441124737262726
667,667,00646,300,0.022160813212394714,0.07601118087768555
668,668,00654,1100,0.006119122263044119,0.01890186406672001
669,669,00636,800,0.017860736697912216,0.06819042563438416
670,670,00444,1100,0.005920805968344212,0.02329886704683304
671,671,00446,1300,0.0131005784496665,0.04486025497317314
672,672,00448,1500,0.01802617311477661,0.06110920384526253
673,673,00362,400,0.017038248479366302,0.05016570910811424
674,674,00384,1100,0.008999797515571117,0.0298168882727623
675,675,00386,1300,0.009256522171199322,0.02972468174993992
676,676,00714,1100,0.018058042973279953,0.07850134372711182
677,677,00730,1200,0.012152780778706074,0.038248348981142044
678,678,00744,1100,0.012728152796626091,0.04967625439167023
679,679,00748,1500,0.012448303401470184,0.06105167418718338
680,680,00544,600,0.008325834758579731,0.025165818631649017
681,681,00006,800,0.009182735346257687,0.04045327007770538
682,682,00016,300,0.016021668910980225,0.035314466804265976
683,683,00026,1300,0.009693996049463749,0.04747993126511574
684,684,00036,800,0.00999961607158184,0.02870507352054119
685,685,00046,300,0.015867574140429497,0.03967389091849327
686,686,00055,1200,0.008717468939721584,0.036347609013319016
687,687,00066,800,0.024079004302620888,0.08227237313985825
688,688,00079,600,0.00786530040204525,0.02376457490026951
689,689,00089,1600,0.024839285761117935,0.09212659299373627
690,690,00099,1100,0.005991810001432896,0.02549441158771515
691,691,00109,600,0.01123820710927248,0.03925245255231857
692,692,00120,200,0.02259787917137146,0.04991209879517555
693,693,00129,1100,0.009678150527179241,0.04326654225587845
694,694,00139,600,0.00890310201793909,0.023850157856941223
695,695,00149,1600,0.010214615613222122,0.03597995266318321
696,696,00157,900,0.020870676264166832,0.07498553395271301
697,697,00169,600,0.014301851391792297,0.04295405372977257
698,698,00180,200,0.02149803563952446,0.045927710831165314
699,699,00074,1600,0.02209404855966568,0.06414303928613663
700,700,00196,300,0.016031118109822273,0.03431018441915512
701,701,00205,1200,0.012075765058398247,0.04546288773417473
702,702,00215,700,0.017040252685546875,0.06693468987941742
703,703,00225,200,0.022565415129065514,0.04582004249095917
704,704,00469,600,0.012205561622977257,0.029576485976576805
705,705,00237,1400,0.02365572191774845,0.08100394904613495
706,706,00241,300,0.018338559195399284,0.06719095259904861
707,707,00251,1300,0.006221350748091936,0.029398197308182716
708,708,00289,600,0.00953672919422388,0.025614619255065918
709,709,00309,1100,0.00778032885864377,0.03447918966412544
710,710,00316,300,0.013604889623820782,0.049990225583314896
711,711,00267,1400,0.01993083581328392,0.08089686185121536
712,712,00271,300,0.016691576689481735,0.03708338737487793
713,713,00276,800,0.013804970309138298,0.047773152589797974
714,714,00321,800,0.006338471546769142,0.018591806292533875
715,715,00327,1400,0.018077179789543152,0.05233895033597946
716,716,00333,500,0.012441214174032211,0.03597776219248772
717,717,00337,900,0.009874901734292507,0.034170962870121
718,718,00441,800,0.013034435920417309,0.03702886402606964
719,719,00447,1400,0.014983580447733402,0.047697294503450394
720,720,00449,1600,0.005873626098036766,0.030613014474511147
721,721,00453,500,0.009601758792996407,0.026984091848134995
722,722,00515,700,0.018844036385416985,0.08265252411365509
723,723,00537,1400,0.005796410609036684,0.02889268286526203
724,724,00559,600,0.012385900132358074,0.047757767140865326
725,725,00573,500,0.009979886934161186,0.025464829057455063
726,726,00585,200,0.027713317424058914,0.10149281471967697
727,727,00587,400,0.015113873407244682,0.03466635197401047
728,728,00597,1400,0.004907384514808655,0.02226000651717186
729,729,00613,1500,0.017743725329637527,0.06693976372480392
730,730,00731,1300,0.02183370105922222,0.0650205984711647
731,731,00733,1500,0.008289848454296589,0.03908634930849075
732,732,00363,500,0.012292836792767048,0.03496301919221878
733,733,00297,1400,0.017753953114151955,0.0604236014187336
734,734,00301,300,0.014711335301399231,0.042094260454177856
735,735,00417,1400,0.015862563624978065,0.05260774493217468
736,736,00424,600,0.01030855905264616,0.02744925208389759
737,737,00405,200,0.025031616911292076,0.06559168547391891
738,738,00345,200,0.02176758274435997,0.042424507439136505
739,739,00387,1400,0.015898872166872025,0.05479937046766281
740,740,00633,500,0.013357584364712238,0.039278920739889145
741,741,00637,900,0.01038005668669939,0.05016123503446579
742,742,00647,400,0.011379537172615528,0.0331626757979393
743,743,00663,500,0.014945670031011105,0.04760395735502243
744,744,00749,1600,0.019977467134594917,0.05514420568943024
745,745,00507,1400,0.02814909629523754,0.094751738011837
746,746,00509,1600,0.01665535941720009,0.06655093282461166
747,747,00483,500,0.009744890965521336,0.026212619617581367
748,748,00495,200,0.02170509658753872,0.03981294110417366
749,749,00551,1300,0.009919757954776287,0.05153004825115204


==> visu/tikz_csvs_obs_force/run_obs_weight_1000/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 1000, "weight_testfn_obs": 1000, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 10478, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_11-35-23_329694_79310/artifacts/2024-10-12_11-35-25/fn_2024-10-12_11-35-25/working_dirs/fn_4f2b3_00398_398_weight_soln_obs=1000_2024-10-12_13-06-01", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_obs_force/run_obs_weight_1000/diff.csv <==
,X_x,value,name
0,-2.0,7.958431e-05,diff
1,-1.996,-8.585537e-05,diff
2,-1.992,-0.00024881214,diff
3,-1.988,-0.00040943455,diff
4,-1.984,-0.0005676141,diff
5,-1.98,-0.0007230928,diff
6,-1.976,-0.00087650307,diff
7,-1.972,-0.0010274872,diff
8,-1.968,-0.0011761673,diff
9,-1.964,-0.0013224874,diff
10,-1.96,-0.0014669225,diff
11,-1.956,-0.0016090423,diff
12,-1.952,-0.0017490871,diff
13,-1.948,-0.0018870458,diff
14,-1.944,-0.0020230617,diff
15,-1.94,-0.0021571442,diff
16,-1.936,-0.0022891685,diff
17,-1.932,-0.0024193786,diff
18,-1.928,-0.0025479496,diff
19,-1.924,-0.002674453,diff
20,-1.92,-0.0027994812,diff
21,-1.916,-0.0029227547,diff
22,-1.912,-0.0030444749,diff
23,-1.908,-0.0031641498,diff
24,-1.904,-0.003282342,diff
25,-1.9,-0.00339932,diff
26,-1.896,-0.003514614,diff
27,-1.892,-0.0036283508,diff
28,-1.888,-0.0037408806,diff
29,-1.884,-0.0038518123,diff
30,-1.88,-0.003961332,diff
31,-1.876,-0.0040697604,diff
32,-1.872,-0.004176691,diff
33,-1.868,-0.0042826086,diff
34,-1.864,-0.0043869317,diff
35,-1.86,-0.0044901744,diff
36,-1.856,-0.004592493,diff
37,-1.852,-0.0046934113,diff
38,-1.848,-0.004793346,diff
39,-1.844,-0.0048919693,diff
40,-1.84,-0.0049897805,diff
41,-1.836,-0.005086623,diff
42,-1.832,-0.0051821917,diff
43,-1.828,-0.005277261,diff
44,-1.824,-0.005371079,diff
45,-1.82,-0.005464144,diff
46,-1.816,-0.0055559427,diff
47,-1.812,-0.0056471974,diff
48,-1.808,-0.0057374164,diff
49,-1.804,-0.0058270767,diff
50,-1.8,-0.0059157833,diff
51,-1.796,-0.0060038716,diff
52,-1.792,-0.0060910955,diff
53,-1.788,-0.0061778575,diff
54,-1.784,-0.0062632933,diff
55,-1.78,-0.006348297,diff
56,-1.776,-0.0064330697,diff
57,-1.772,-0.006517008,diff
58,-1.768,-0.0066000223,diff
59,-1.764,-0.0066826046,diff
60,-1.76,-0.006764382,diff
61,-1.756,-0.0068460032,diff
62,-1.752,-0.0069267005,diff
63,-1.748,-0.0070068687,diff
64,-1.744,-0.007086754,diff
65,-1.74,-0.0071656257,diff
66,-1.736,-0.0072446167,diff
67,-1.732,-0.0073225945,diff
68,-1.728,-0.0074002296,diff
69,-1.724,-0.007477641,diff
70,-1.72,-0.0075539947,diff
71,-1.716,-0.007630542,diff
72,-1.712,-0.007706359,diff
73,-1.708,-0.0077816695,diff
74,-1.704,-0.007856876,diff
75,-1.7,-0.007930979,diff
76,-1.696,-0.008005023,diff
77,-1.692,-0.008078948,diff
78,-1.688,-0.008152038,diff
79,-1.684,-0.008225024,diff
80,-1.68,-0.008297414,diff
81,-1.676,-0.008369371,diff
82,-1.672,-0.008441225,diff
83,-1.668,-0.0085122585,diff
84,-1.664,-0.008583158,diff
85,-1.66,-0.0086537,diff
86,-1.656,-0.008723736,diff
87,-1.652,-0.008793309,diff
88,-1.648,-0.008862779,diff
89,-1.644,-0.008931786,diff
90,-1.64,-0.009000301,diff
91,-1.636,-0.009068146,diff
92,-1.632,-0.009136036,diff
93,-1.628,-0.009203315,diff
94,-1.624,-0.0092702955,diff
95,-1.62,-0.00933671,diff
96,-1.616,-0.009402767,diff
97,-1.612,-0.009468332,diff
98,-1.608,-0.00953342,diff
99,-1.604,-0.009598568,diff
100,-1.6,-0.009662837,diff
101,-1.596,-0.009726852,diff
102,-1.592,-0.0097899735,diff
103,-1.588,-0.009853154,diff
104,-1.584,-0.009915292,diff
105,-1.58,-0.009977505,diff
106,-1.576,-0.01003927,diff
107,-1.572,-0.010100186,diff
108,-1.568,-0.010160729,diff
109,-1.564,-0.010220587,diff
110,-1.56,-0.010279715,diff
111,-1.556,-0.010338992,diff
112,-1.552,-0.010396987,diff
113,-1.548,-0.010454759,diff
114,-1.544,-0.010511667,diff
115,-1.54,-0.01056841,diff
116,-1.536,-0.010624364,diff
117,-1.532,-0.010679215,diff
118,-1.528,-0.010733977,diff
119,-1.524,-0.010788128,diff
120,-1.52,-0.01084137,diff
121,-1.516,-0.0108940005,diff
122,-1.512,-0.01094532,diff
123,-1.508,-0.010996491,diff
124,-1.504,-0.011046976,diff
125,-1.5,-0.011096716,diff
126,-1.496,-0.011145264,diff
127,-1.492,-0.011193186,diff
128,-1.488,-0.011240482,diff
129,-1.484,-0.011286199,diff
130,-1.48,-0.011332393,diff
131,-1.476,-0.011376262,diff
132,-1.472,-0.0114198625,diff
133,-1.468,-0.01146242,diff
134,-1.464,-0.011504531,diff
135,-1.46,-0.011545032,diff
136,-1.456,-0.011584461,diff
137,-1.452,-0.011623859,diff
138,-1.448,-0.011661351,diff
139,-1.444,-0.011697859,diff
140,-1.44,-0.011733383,diff
141,-1.436,-0.011767358,diff
142,-1.432,-0.011800975,diff
143,-1.428,-0.011833221,diff
144,-1.424,-0.011864126,diff
145,-1.42,-0.011893898,diff
146,-1.416,-0.011922449,diff
147,-1.412,-0.011949003,diff
148,-1.408,-0.011975944,diff
149,-1.404,-0.011999667,diff
150,-1.4,-0.012023926,diff
151,-1.396,-0.012045622,diff
152,-1.392,-0.012066603,diff
153,-1.388,-0.012085825,diff
154,-1.384,-0.012103498,diff
155,-1.38,-0.012120575,diff
156,-1.376,-0.012134314,diff
157,-1.372,-0.01214844,diff
158,-1.368,-0.012160361,diff
159,-1.364,-0.012171239,diff
160,-1.36,-0.0121798515,diff
161,-1.356,-0.012187511,diff
162,-1.352,-0.012192845,diff
163,-1.348,-0.012197286,diff
164,-1.344,-0.012199551,diff
165,-1.34,-0.0121999085,diff
166,-1.336,-0.012198627,diff
167,-1.332,-0.012196362,diff
168,-1.328,-0.012191772,diff
169,-1.324,-0.012185812,diff
170,-1.32,-0.01217705,diff
171,-1.316,-0.012167841,diff
172,-1.312,-0.01215592,diff
173,-1.308,-0.01214242,diff
174,-1.304,-0.012126476,diff
175,-1.3,-0.01210916,diff
176,-1.296,-0.012090564,diff
177,-1.292,-0.01206851,diff
178,-1.288,-0.012045503,diff
179,-1.284,-0.012019992,diff
180,-1.28,-0.011993021,diff
181,-1.276,-0.011963129,diff
182,-1.272,-0.011931747,diff
183,-1.268,-0.011898249,diff
184,-1.264,-0.011862963,diff
185,-1.26,-0.011825472,diff
186,-1.256,-0.011785686,diff
187,-1.252,-0.011743009,diff
188,-1.248,-0.011698604,diff
189,-1.244,-0.011652261,diff
190,-1.24,-0.011602908,diff
191,-1.236,-0.0115529895,diff
192,-1.232,-0.011499047,diff
193,-1.228,-0.011444002,diff
194,-1.224,-0.011386365,diff
195,-1.22,-0.011325955,diff
196,-1.216,-0.011263818,diff
197,-1.212,-0.011199504,diff
198,-1.208,-0.011131823,diff
199,-1.204,-0.011062145,diff
200,-1.2,-0.010990918,diff
201,-1.196,-0.010916859,diff
202,-1.192,-0.010840178,diff
203,-1.188,-0.010760546,diff
204,-1.184,-0.010679841,diff
205,-1.18,-0.010595709,diff
206,-1.176,-0.010509908,diff
207,-1.172,-0.010420799,diff
208,-1.168,-0.010329664,diff
209,-1.164,-0.010235846,diff
210,-1.16,-0.010140091,diff
211,-1.156,-0.010041177,diff
212,-1.152,-0.009940326,diff
213,-1.148,-0.009836972,diff
214,-1.144,-0.009731144,diff
215,-1.14,-0.009622723,diff
216,-1.136,-0.009511352,diff
217,-1.132,-0.00939846,diff
218,-1.128,-0.009282172,diff
219,-1.124,-0.009163588,diff
220,-1.12,-0.009043157,diff
221,-1.116,-0.008919507,diff
222,-1.112,-0.008793712,diff
223,-1.108,-0.008664966,diff
224,-1.104,-0.008534431,diff
225,-1.1,-0.008401215,diff
226,-1.096,-0.008265495,diff
227,-1.092,-0.008127272,diff
228,-1.088,-0.00798744,diff
229,-1.084,-0.0078443885,diff
230,-1.08,-0.0076987445,diff
231,-1.076,-0.0075503886,diff
232,-1.072,-0.007399857,diff
233,-1.068,-0.007247001,diff
234,-1.064,-0.0070922375,diff
235,-1.06,-0.006935209,diff
236,-1.056,-0.0067743063,diff
237,-1.052,-0.0066126585,diff
238,-1.048,-0.0064487457,diff
239,-1.044,-0.0062820315,diff
240,-1.04,-0.006113112,diff
241,-1.036,-0.005941987,diff
242,-1.032,-0.0057685375,diff
243,-1.028,-0.0055925846,diff
244,-1.024,-0.0054144263,diff
245,-1.02,-0.0052342415,diff
246,-1.016,-0.0050520897,diff
247,-1.012,-0.0048677325,diff
248,-1.008,-0.0046815276,diff
249,-1.004,-0.0044930577,diff
250,-1.0,-0.004302919,diff
251,-0.996,-0.0041095614,diff
252,-0.992,-0.0039156675,diff
253,-0.988,-0.0037189722,diff
254,-0.984,-0.0035208464,diff
255,-0.98,-0.0033207536,diff
256,-0.976,-0.0031188726,diff
257,-0.972,-0.0029153824,diff
258,-0.968,-0.0027091503,diff
259,-0.964,-0.002502203,diff
260,-0.96,-0.002293229,diff
261,-0.956,-0.0020830035,diff
262,-0.952,-0.0018698573,diff
263,-0.948,-0.0016558766,diff
264,-0.944,-0.0014405847,diff
265,-0.94,-0.0012239814,diff
266,-0.936,-0.001006186,diff
267,-0.932,-0.00078600645,diff
268,-0.928,-0.0005649328,diff
269,-0.924,-0.00034314394,diff
270,-0.92,-0.00011986494,diff
271,-0.916,0.000105679035,diff
272,-0.912,0.0003311038,diff
273,-0.908,0.0005580187,diff
274,-0.904,0.0007863045,diff
275,-0.9,0.0010154843,diff
276,-0.896,0.0012459755,diff
277,-0.892,0.0014768243,diff
278,-0.888,0.0017088056,diff
279,-0.884,0.0019420981,diff
280,-0.88,0.0021754503,diff
281,-0.876,0.0024093986,diff
282,-0.872,0.0026433468,diff
283,-0.868,0.0028796196,diff
284,-0.864,0.0031157732,diff
285,-0.86,0.0033515096,diff
286,-0.856,0.0035882592,diff
287,-0.852,0.0038249493,diff
288,-0.848,0.004062772,diff
289,-0.844,0.0043005943,diff
290,-0.84,0.0045377016,diff
291,-0.836,0.00477612,diff
292,-0.832,0.005014181,diff
293,-0.828,0.005251944,diff
294,-0.824,0.005489886,diff
295,-0.82,0.005726695,diff
296,-0.816,0.005964875,diff
297,-0.812,0.006202042,diff
298,-0.808,0.006438613,diff
299,-0.804,0.0066748857,diff
300,-0.8,0.0069106817,diff
301,-0.796,0.0071465373,diff
302,-0.792,0.007381201,diff
303,-0.788,0.0076156855,diff
304,-0.784,0.0078495145,diff
305,-0.78,0.008081794,diff
306,-0.776,0.008313358,diff
307,-0.772,0.008544505,diff
308,-0.768,0.008773565,diff
309,-0.764,0.009003222,diff
310,-0.76,0.0092304945,diff
311,-0.756,0.009457052,diff
312,-0.752,0.009682357,diff
313,-0.748,0.009906948,diff
314,-0.744,0.010129213,diff
315,-0.74,0.010350287,diff
316,-0.736,0.01056999,diff
317,-0.732,0.010787368,diff
318,-0.728,0.011003733,diff
319,-0.724,0.011218965,diff
320,-0.72,0.011431396,diff
321,-0.716,0.01164192,diff
322,-0.712,0.011850834,diff
323,-0.708,0.0120584965,diff
324,-0.704,0.01226294,diff
325,-0.7,0.0124666095,diff
326,-0.696,0.012666404,diff
327,-0.692,0.012865245,diff
328,-0.688,0.013061106,diff
329,-0.684,0.013254523,diff
330,-0.68,0.013445914,diff
331,-0.676,0.013634324,diff
332,-0.672,0.013819575,diff
333,-0.668,0.014002919,diff
334,-0.664,0.014184177,diff
335,-0.66,0.014361918,diff
336,-0.656,0.014536917,diff
337,-0.652,0.014708221,diff
338,-0.648,0.0148771405,diff
339,-0.644,0.015043199,diff
340,-0.64,0.0152058005,diff
341,-0.636,0.015365601,diff
342,-0.632,0.015521288,diff
343,-0.628,0.015675187,diff
344,-0.624,0.015824795,diff
345,-0.62,0.015971184,diff
346,-0.616,0.016114354,diff
347,-0.612,0.016252637,diff
348,-0.608,0.016387999,diff
349,-0.604,0.016520083,diff
350,-0.6,0.016648173,diff
351,-0.596,0.016771615,diff
352,-0.592,0.016891062,diff
353,-0.588,0.01700753,diff
354,-0.584,0.017119944,diff
355,-0.58,0.017227411,diff
356,-0.576,0.017330825,diff
357,-0.572,0.017430663,diff
358,-0.568,0.01752603,diff
359,-0.564,0.01761651,diff
360,-0.56,0.017702103,diff
361,-0.556,0.01778394,diff
362,-0.552,0.017860651,diff
363,-0.548,0.01793319,diff
364,-0.544,0.018000662,diff
365,-0.54,0.01806289,diff
366,-0.536,0.01812023,diff
367,-0.532,0.018172741,diff
368,-0.528,0.018220663,diff
369,-0.524,0.018263102,diff
370,-0.52,0.018298805,diff
371,-0.516,0.018330574,diff
372,-0.512,0.018356383,diff
373,-0.508,0.018377304,diff
374,-0.504,0.018391848,diff
375,-0.5,0.018400967,diff
376,-0.496,0.01840365,diff
377,-0.492,0.018400311,diff
378,-0.488,0.018391907,diff
379,-0.484,0.018376887,diff
380,-0.48,0.018356025,diff
381,-0.476,0.018327534,diff
382,-0.472,0.01829344,diff
383,-0.468,0.01825279,diff
384,-0.464,0.018205523,diff
385,-0.46,0.01815039,diff
386,-0.456,0.018088162,diff
387,-0.452,0.018019497,diff
388,-0.448,0.017943561,diff
389,-0.444,0.01786077,diff
390,-0.44,0.017769754,diff
391,-0.436,0.017671227,diff
392,-0.432,0.01756519,diff
393,-0.428,0.01745081,diff
394,-0.424,0.017328024,diff
395,-0.42,0.017197013,diff
396,-0.416,0.017058194,diff
397,-0.412,0.016909778,diff
398,-0.408,0.016753316,diff
399,-0.404,0.01658684,diff
400,-0.4,0.016412914,diff
401,-0.396,0.016227841,diff
402,-0.392,0.0160352,diff
403,-0.388,0.01583159,diff
404,-0.384,0.015618324,diff
405,-0.38,0.015394986,diff
406,-0.376,0.01516062,diff
407,-0.372,0.014916778,diff
408,-0.368,0.014662087,diff
409,-0.364,0.014396369,diff
410,-0.36,0.014119446,diff
411,-0.356,0.013830304,diff
412,-0.352,0.01353091,diff
413,-0.348,0.01321882,diff
414,-0.344,0.012894869,diff
415,-0.34,0.012559056,diff
416,-0.336,0.012211323,diff
417,-0.332,0.011849403,diff
418,-0.328,0.011475384,diff
419,-0.324,0.011087894,diff
420,-0.32,0.0106858015,diff
421,-0.316,0.010271907,diff
422,-0.312,0.009842992,diff
423,-0.308,0.0094002485,diff
424,-0.304,0.0089428425,diff
425,-0.3,0.0084709525,diff
426,-0.296,0.007983923,diff
427,-0.292,0.007481277,diff
428,-0.288,0.006965041,diff
429,-0.284,0.006430924,diff
430,-0.28,0.0058808923,diff
431,-0.276,0.0053163767,diff
432,-0.272,0.004734993,diff
433,-0.268,0.004135728,diff
434,-0.264,0.0035357475,diff
435,-0.26,0.0029504895,diff
436,-0.256,0.0023801923,diff
437,-0.252,0.0018233657,diff
438,-0.248,0.0012814999,diff
439,-0.244,0.0007529259,diff
440,-0.24,0.00023800135,diff
441,-0.236,-0.00026351213,diff
442,-0.232,-0.000751853,diff
443,-0.228,-0.0012279153,diff
444,-0.224,-0.0016912818,diff
445,-0.22,-0.0021414757,diff
446,-0.216,-0.0025793314,diff
447,-0.212,-0.0030055046,diff
448,-0.208,-0.0034195185,diff
449,-0.204,-0.003823042,diff
450,-0.2,-0.0042151213,diff
451,-0.196,-0.0045955777,diff
452,-0.192,-0.0049646497,diff
453,-0.188,-0.0053234696,diff
454,-0.184,-0.0056713223,diff
455,-0.18,-0.0060085654,diff
456,-0.176,-0.00633657,diff
457,-0.172,-0.0066531897,diff
458,-0.168,-0.006960273,diff
459,-0.164,-0.0072577596,diff
460,-0.16,-0.007545471,diff
461,-0.156,-0.007825017,diff
462,-0.152,-0.008093655,diff
463,-0.148,-0.008354425,diff
464,-0.144,-0.008604765,diff
465,-0.14,-0.00884676,diff
466,-0.136,-0.009079874,diff
467,-0.132,-0.009305179,diff
468,-0.128,-0.00952059,diff
469,-0.124,-0.009728849,diff
470,-0.12,-0.00992775,diff
471,-0.116,-0.010119081,diff
472,-0.112,-0.010301232,diff
473,-0.108,-0.010476708,diff
474,-0.104,-0.010643363,diff
475,-0.1,-0.010802984,diff
476,-0.096,-0.010952771,diff
477,-0.092,-0.011096716,diff
478,-0.088,-0.011231542,diff
479,-0.084,-0.011359096,diff
480,-0.08,-0.011479557,diff
481,-0.076,-0.011591971,diff
482,-0.072,-0.011696935,diff
483,-0.068,-0.0117948055,diff
484,-0.064,-0.011885226,diff
485,-0.06,-0.011967182,diff
486,-0.056,-0.012041271,diff
487,-0.052,-0.012110174,diff
488,-0.048,-0.012170374,diff
489,-0.044,-0.012223721,diff
490,-0.04,-0.0122689605,diff
491,-0.036,-0.01230669,diff
492,-0.032,-0.012337506,diff
493,-0.028,-0.012361646,diff
494,-0.024,-0.012377322,diff
495,-0.02,-0.012385786,diff
496,-0.016,-0.0123874545,diff
497,-0.012,-0.012381375,diff
498,-0.008,-0.012367487,diff
499,-0.004,-0.012345612,diff
500,0.0,-0.012318552,diff
501,0.004,-0.012281954,diff
502,0.008,-0.012238085,diff
503,0.012,-0.012186587,diff
504,0.016,-0.012126863,diff
505,0.02,-0.012060583,diff
506,0.024,-0.011985779,diff
507,0.028,-0.01190418,diff
508,0.032,-0.0118137,diff
509,0.036,-0.011715293,diff
510,0.04,-0.0116096735,diff
511,0.044,-0.011495292,diff
512,0.048,-0.011373103,diff
513,0.052,-0.01124388,diff
514,0.056,-0.011105657,diff
515,0.06,-0.010958195,diff
516,0.064,-0.010802865,diff
517,0.068,-0.010639489,diff
518,0.072,-0.010468245,diff
519,0.076,-0.010287762,diff
520,0.08,-0.010099053,diff
521,0.084,-0.009901702,diff
522,0.088,-0.009695053,diff
523,0.092,-0.009479761,diff
524,0.096,-0.009255469,diff
525,0.1,-0.009022117,diff
526,0.104,-0.008779526,diff
527,0.108,-0.0085276365,diff
528,0.112,-0.008266866,diff
529,0.116,-0.007996559,diff
530,0.12,-0.0077164173,diff
531,0.124,-0.0074266195,diff
532,0.128,-0.007127404,diff
533,0.132,-0.006818354,diff
534,0.136,-0.006498575,diff
535,0.14,-0.006169975,diff
536,0.144,-0.005831063,diff
537,0.148,-0.0054808855,diff
538,0.152,-0.005122483,diff
539,0.156,-0.004751444,diff
540,0.16,-0.0043714046,diff
541,0.164,-0.0039794445,diff
542,0.168,-0.003577888,diff
543,0.172,-0.0031635165,diff
544,0.176,-0.002739787,diff
545,0.18,-0.0023044944,diff
546,0.184,-0.0018580556,diff
547,0.188,-0.0014002919,diff
548,0.192,-0.00093108416,diff
549,0.196,-0.0004492998,diff
550,0.2,4.3451786e-05,diff
551,0.204,0.00054740906,diff
552,0.208,0.0010647774,diff
553,0.212,0.0015931726,diff
554,0.216,0.0021339655,diff
555,0.22,0.002687633,diff
556,0.224,0.0032538176,diff
557,0.228,0.003832996,diff
558,0.232,0.0044243336,diff
559,0.236,0.0050287247,diff
560,0.24,0.005646467,diff
561,0.244,0.006278336,diff
562,0.248,0.006922245,diff
563,0.252,0.007579744,diff
564,0.256,0.008252382,diff
565,0.26,0.008937657,diff
566,0.264,0.009636402,diff
567,0.268,0.010350168,diff
568,0.272,0.011061609,diff
569,0.276,0.011755109,diff
570,0.28,0.012431562,diff
571,0.284,0.0130906105,diff
572,0.288,0.01373291,diff
573,0.292,0.014357567,diff
574,0.296,0.014965236,diff
575,0.3,0.01555717,diff
576,0.304,0.016132891,diff
577,0.308,0.016691387,diff
578,0.312,0.017233908,diff
579,0.316,0.017760634,diff
580,0.32,0.018271565,diff
581,0.324,0.018766344,diff
582,0.328,0.019245684,diff
583,0.332,0.0197106,diff
584,0.336,0.020157874,diff
585,0.34,0.020592809,diff
586,0.344,0.021012485,diff
587,0.348,0.021416247,diff
588,0.352,0.0218063,diff
589,0.356,0.022181153,diff
590,0.36,0.02254355,diff
591,0.364,0.02289015,diff
592,0.368,0.023222864,diff
593,0.372,0.023543894,diff
594,0.376,0.023849666,diff
595,0.38,0.024142802,diff
596,0.384,0.024422944,diff
597,0.388,0.02468884,diff
598,0.392,0.024943113,diff
599,0.396,0.025184035,diff
600,0.4,0.025413275,diff
601,0.404,0.02562952,diff
602,0.408,0.025833309,diff
603,0.412,0.02602595,diff
604,0.416,0.026206195,diff
605,0.42,0.02637577,diff
606,0.424,0.026532888,diff
607,0.428,0.026679575,diff
608,0.432,0.026815236,diff
609,0.436,0.026938975,diff
610,0.44,0.027053118,diff
611,0.444,0.027155578,diff
612,0.448,0.027248263,diff
613,0.452,0.02733016,diff
614,0.456,0.02740258,diff
615,0.46,0.027465045,diff
616,0.464,0.027518809,diff
617,0.468,0.027561545,diff
618,0.472,0.027594626,diff
619,0.476,0.027619839,diff
620,0.48,0.027635515,diff
621,0.484,0.02764088,diff
622,0.488,0.027639508,diff
623,0.492,0.027629137,diff
624,0.496,0.027610362,diff
625,0.5,0.02758348,diff
626,0.504,0.027547657,diff
627,0.508,0.027504444,diff
628,0.512,0.027454495,diff
629,0.516,0.02739662,diff
630,0.52,0.027330577,diff
631,0.524,0.027258933,diff
632,0.528,0.027178347,diff
633,0.532,0.02709186,diff
634,0.536,0.02699852,diff
635,0.54,0.026899159,diff
636,0.544,0.026792407,diff
637,0.548,0.02668029,diff
638,0.552,0.026561558,diff
639,0.556,0.02643764,diff
640,0.56,0.02630651,diff
641,0.564,0.026171386,diff
642,0.568,0.026030183,diff
643,0.572,0.025883317,diff
644,0.576,0.025731564,diff
645,0.58,0.025574744,diff
646,0.584,0.025413096,diff
647,0.588,0.025246441,diff
648,0.592,0.025075495,diff
649,0.596,0.02490002,diff
650,0.6,0.024720967,diff
651,0.604,0.02453655,diff
652,0.608,0.024348557,diff
653,0.612,0.02415669,diff
654,0.616,0.023961067,diff
655,0.62,0.023761332,diff
656,0.624,0.023559451,diff
657,0.628,0.023353875,diff
658,0.632,0.023144245,diff
659,0.636,0.02293253,diff
660,0.64,0.02271688,diff
661,0.644,0.022498786,diff
662,0.648,0.022277951,diff
663,0.652,0.022054553,diff
664,0.656,0.021828413,diff
665,0.66,0.021600425,diff
666,0.664,0.021369874,diff
667,0.668,0.02113694,diff
668,0.672,0.020902455,diff
669,0.676,0.020666242,diff
670,0.68,0.020427644,diff
671,0.684,0.020187795,diff
672,0.688,0.019946277,diff
673,0.692,0.019702554,diff
674,0.696,0.019458473,diff
675,0.7,0.019212902,diff
676,0.704,0.018966198,diff
677,0.708,0.018717945,diff
678,0.712,0.018469214,diff
679,0.716,0.018219173,diff
680,0.72,0.017968595,diff
681,0.724,0.017717004,diff
682,0.728,0.017464697,diff
683,0.732,0.01721245,diff
684,0.736,0.016960025,diff
685,0.74,0.01670599,diff
686,0.744,0.01645261,diff
687,0.748,0.016198754,diff
688,0.752,0.015944958,diff
689,0.756,0.01569134,diff
690,0.76,0.015437484,diff
691,0.764,0.015183926,diff
692,0.768,0.014929771,diff
693,0.772,0.014676571,diff
694,0.776,0.014424145,diff
695,0.78,0.014170647,diff
696,0.784,0.013918221,diff
697,0.788,0.013666928,diff
698,0.792,0.013416171,diff
699,0.796,0.013165474,diff
700,0.8,0.012916148,diff
701,0.804,0.012667,diff
702,0.808,0.012419105,diff
703,0.812,0.012171805,diff
704,0.816,0.01192528,diff
705,0.82,0.011679828,diff
706,0.824,0.01143527,diff
707,0.828,0.011191905,diff
708,0.832,0.010949552,diff
709,0.836,0.010708332,diff
710,0.84,0.010468841,diff
711,0.844,0.010230541,diff
712,0.848,0.009992421,diff
713,0.852,0.00975734,diff
714,0.856,0.009522438,diff
715,0.86,0.009289622,diff
716,0.864,0.009058058,diff
717,0.868,0.008827865,diff
718,0.872,0.008598506,diff
719,0.876,0.0083703995,diff
720,0.88,0.00814575,diff
721,0.884,0.007921994,diff
722,0.888,0.0076990724,diff
723,0.892,0.0074786544,diff
724,0.896,0.0072594285,diff
725,0.9,0.007042885,diff
726,0.904,0.0068267584,diff
727,0.908,0.0066134334,diff
728,0.912,0.006400883,diff
729,0.916,0.0061905384,diff
730,0.92,0.00598222,diff
731,0.924,0.005776584,diff
732,0.928,0.005571127,diff
733,0.932,0.005369544,diff
734,0.936,0.0051680803,diff
735,0.94,0.0049697757,diff
736,0.944,0.004772663,diff
737,0.948,0.004577756,diff
738,0.952,0.0043848157,diff
739,0.956,0.0041935444,diff
740,0.96,0.0040047765,diff
741,0.964,0.0038173795,diff
742,0.968,0.0036332011,diff
743,0.972,0.003450036,diff
744,0.976,0.0032689571,diff
745,0.98,0.003090322,diff
746,0.984,0.0029138923,diff
747,0.988,0.0027396083,diff
748,0.992,0.0025666952,diff
749,0.996,0.0023961067,diff
750,1.0,0.0022277832,diff
751,1.004,0.0020608902,diff
752,1.008,0.0018972158,diff
753,1.012,0.0017360449,diff
754,1.016,0.001575768,diff
755,1.02,0.0014176965,diff
756,1.024,0.0012620091,diff
757,1.028,0.0011084676,diff
758,1.032,0.00095683336,diff
759,1.036,0.00080806017,diff
760,1.04,0.0006611347,diff
761,1.044,0.0005162358,diff
762,1.048,0.0003734827,diff
763,1.052,0.0002322197,diff
764,1.056,9.4115734e-05,diff
765,1.06,-4.2378902e-05,diff
766,1.064,-0.0001770258,diff
767,1.068,-0.00030830503,diff
768,1.072,-0.00043854117,diff
769,1.076,-0.0005658269,diff
770,1.08,-0.00069102645,diff
771,1.084,-0.0008147359,diff
772,1.088,-0.0009365678,diff
773,1.092,-0.0010556877,diff
774,1.096,-0.0011723042,diff
775,1.1,-0.0012871325,diff
776,1.104,-0.0013997853,diff
777,1.108,-0.0015101433,diff
778,1.112,-0.0016184747,diff
779,1.116,-0.0017253757,diff
780,1.12,-0.0018286705,diff
781,1.124,-0.0019308925,diff
782,1.128,-0.0020311177,diff
783,1.132,-0.0021283925,diff
784,1.136,-0.002224058,diff
785,1.14,-0.002317667,diff
786,1.144,-0.0024089813,diff
787,1.148,-0.002498716,diff
788,1.152,-0.002585858,diff
789,1.156,-0.002670318,diff
790,1.16,-0.0027539134,diff
791,1.164,-0.0028342009,diff
792,1.168,-0.0029128194,diff
793,1.172,-0.0029898584,diff
794,1.176,-0.0030646622,diff
795,1.18,-0.0031375587,diff
796,1.184,-0.0032082796,diff
797,1.188,-0.0032764971,diff
798,1.192,-0.0033424795,diff
799,1.196,-0.0034070313,diff
800,1.2,-0.003469348,diff
801,1.204,-0.0035297573,diff
802,1.208,-0.0035883784,diff
803,1.212,-0.0036443174,diff
804,1.216,-0.0036982596,diff
805,1.22,-0.0037507713,diff
806,1.224,-0.003800869,diff
807,1.228,-0.0038486123,diff
808,1.232,-0.0038951635,diff
809,1.236,-0.0039385557,diff
810,1.24,-0.0039814413,diff
811,1.244,-0.004021883,diff
812,1.248,-0.004059851,diff
813,1.252,-0.004096508,diff
814,1.256,-0.0041310787,diff
815,1.26,-0.0041632354,diff
816,1.264,-0.004193455,diff
817,1.268,-0.004222423,diff
818,1.272,-0.0042491257,diff
819,1.276,-0.004274428,diff
820,1.28,-0.0042970777,diff
821,1.284,-0.0043183565,diff
822,1.288,-0.004337162,diff
823,1.292,-0.0043546557,diff
824,1.296,-0.0043702424,diff
825,1.3,-0.00438416,diff
826,1.304,-0.004395783,diff
827,1.308,-0.0044056475,diff
828,1.312,-0.0044139028,diff
829,1.316,-0.004420221,diff
830,1.32,-0.0044249296,diff
831,1.324,-0.00442791,diff
832,1.328,-0.0044288635,diff
833,1.332,-0.0044279397,diff
834,1.336,-0.004425794,diff
835,1.34,-0.004421681,diff
836,1.344,-0.0044158995,diff
837,1.348,-0.0044082105,diff
838,1.352,-0.004399389,diff
839,1.356,-0.004388213,diff
840,1.36,-0.0043757856,diff
841,1.364,-0.0043616295,diff
842,1.368,-0.0043458045,diff
843,1.372,-0.0043290555,diff
844,1.376,-0.004309684,diff
845,1.38,-0.0042890906,diff
846,1.384,-0.0042667687,diff
847,1.388,-0.0042435825,diff
848,1.392,-0.0042182505,diff
849,1.396,-0.0041916072,diff
850,1.4,-0.004163593,diff
851,1.404,-0.0041341186,diff
852,1.408,-0.0041030645,diff
853,1.412,-0.0040701926,diff
854,1.416,-0.004036635,diff
855,1.42,-0.0040011704,diff
856,1.424,-0.0039646327,diff
857,1.428,-0.0039261878,diff
858,1.432,-0.0038866997,diff
859,1.436,-0.0038462281,diff
860,1.44,-0.0038041472,diff
861,1.444,-0.003760755,diff
862,1.448,-0.0037164688,diff
863,1.452,-0.0036705434,diff
864,1.456,-0.003623575,diff
865,1.46,-0.003575474,diff
866,1.464,-0.0035258234,diff
867,1.468,-0.0034757853,diff
868,1.472,-0.0034236908,diff
869,1.476,-0.0033708513,diff
870,1.48,-0.0033169687,diff
871,1.484,-0.0032621026,diff
872,1.488,-0.0032062232,diff
873,1.492,-0.0031495392,diff
874,1.496,-0.003091246,diff
875,1.5,-0.003032595,diff
876,1.504,-0.0029726326,diff
877,1.508,-0.0029121637,diff
878,1.512,-0.002850473,diff
879,1.516,-0.0027879477,diff
880,1.52,-0.002724886,diff
881,1.524,-0.0026605725,diff
882,1.528,-0.0025955737,diff
883,1.532,-0.002529949,diff
884,1.536,-0.0024639368,diff
885,1.54,-0.0023968816,diff
886,1.544,-0.002329126,diff
887,1.548,-0.002261266,diff
888,1.552,-0.002192095,diff
889,1.556,-0.0021227598,diff
890,1.56,-0.0020529926,diff
891,1.564,-0.0019823164,diff
892,1.568,-0.0019113123,diff
893,1.572,-0.0018398762,diff
894,1.576,-0.001768142,diff
895,1.58,-0.0016961545,diff
896,1.584,-0.0016232431,diff
897,1.588,-0.0015503317,diff
898,1.592,-0.0014774352,diff
899,1.596,-0.0014043599,diff
900,1.6,-0.001330778,diff
901,1.604,-0.0012567639,diff
902,1.608,-0.0011831075,diff
903,1.612,-0.0011094362,diff
904,1.616,-0.0010349452,diff
905,1.62,-0.00096076727,diff
906,1.624,-0.00088632107,diff
907,1.628,-0.0008126646,diff
908,1.632,-0.00073842704,diff
909,1.636,-0.0006645918,diff
910,1.64,-0.00059068203,diff
911,1.644,-0.0005171448,diff
912,1.648,-0.00044351816,diff
913,1.652,-0.00037036836,diff
914,1.656,-0.0002978444,diff
915,1.66,-0.00022515655,diff
916,1.664,-0.0001527667,diff
917,1.668,-8.092821e-05,diff
918,1.672,-9.37283e-06,diff
919,1.676,6.1020255e-05,diff
920,1.68,0.00013157725,diff
921,1.684,0.00020131469,diff
922,1.688,0.00027035177,diff
923,1.692,0.0003388375,diff
924,1.696,0.0004066974,diff
925,1.7,0.00047403574,diff
926,1.704,0.0005403161,diff
927,1.708,0.0006056875,diff
928,1.712,0.00067047775,diff
929,1.716,0.0007343888,diff
930,1.72,0.0007970333,diff
931,1.724,0.00085890293,diff
932,1.728,0.0009198934,diff
933,1.732,0.0009796172,diff
934,1.736,0.0010382384,diff
935,1.74,0.0010959059,diff
936,1.744,0.0011522472,diff
937,1.748,0.0012072474,diff
938,1.752,0.0012610406,diff
939,1.756,0.001313448,diff
940,1.76,0.001364395,diff
941,1.764,0.0014145225,diff
942,1.768,0.0014624894,diff
943,1.772,0.0015090853,diff
944,1.776,0.0015543774,diff
945,1.78,0.0015982091,diff
946,1.784,0.0016401932,diff
947,1.788,0.0016802102,diff
948,1.792,0.0017185882,diff
949,1.796,0.001755096,diff
950,1.8,0.0017904937,diff
951,1.804,0.0018232539,diff
952,1.808,0.0018542334,diff
953,1.812,0.0018831715,diff
954,1.816,0.0019101873,diff
955,1.82,0.0019354522,diff
956,1.824,0.0019580573,diff
957,1.828,0.0019787326,diff
958,1.832,0.0019972622,diff
959,1.836,0.0020134076,diff
960,1.84,0.0020270646,diff
961,1.844,0.0020387098,diff
962,1.848,0.0020476729,diff
963,1.852,0.0020543262,diff
964,1.856,0.0020582601,diff
965,1.86,0.0020600557,diff
966,1.864,0.002058588,diff
967,1.868,0.0020550638,diff
968,1.872,0.0020483285,diff
969,1.876,0.0020390823,diff
970,1.88,0.0020270497,diff
971,1.884,0.002012018,diff
972,1.888,0.0019940808,diff
973,1.892,0.0019732565,diff
974,1.896,0.0019494779,diff
975,1.9,0.0019222945,diff
976,1.904,0.0018920004,diff
977,1.908,0.001858864,diff
978,1.912,0.0018222369,diff
979,1.916,0.0017824396,diff
980,1.92,0.0017389543,diff
981,1.924,0.0016925707,diff
982,1.928,0.0016425326,diff
983,1.932,0.0015888587,diff
984,1.936,0.0015319847,diff
985,1.94,0.0014710873,diff
986,1.944,0.0014066603,diff
987,1.948,0.0013386235,diff
988,1.952,0.001266785,diff
989,1.956,0.0011910945,diff
990,1.96,0.0011113826,diff
991,1.964,0.0010280702,diff
992,1.968,0.0009404756,diff
993,1.972,0.00084892195,diff
994,1.976,0.00075328443,diff
995,1.98,0.00065339915,diff
996,1.984,0.0005493676,diff
997,1.988,0.0004414036,diff
998,1.992,0.00032871077,diff
999,1.996,0.00021168403,diff
1000,2.0,9.030569e-05,diff


==> visu/tikz_csvs_obs_force/run_obs_weight_1000/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1000/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1000/sol_nn.csv <==
,X_x,value,name
0,-2.0,7.958431e-05,sol_nn
1,-1.996,0.0020577107,sol_nn
2,-1.992,0.0040383837,sol_nn
3,-1.988,0.0060213273,sol_nn
4,-1.984,0.008006778,sol_nn
5,-1.98,0.009994864,sol_nn
6,-1.976,0.011985084,sol_nn
7,-1.972,0.013977666,sol_nn
8,-1.968,0.015972553,sol_nn
9,-1.964,0.017969862,sol_nn
10,-1.96,0.019968992,sol_nn
11,-1.956,0.021970503,sol_nn
12,-1.952,0.023974024,sol_nn
13,-1.948,0.025979694,sol_nn
14,-1.944,0.027987245,sol_nn
15,-1.94,0.029996727,sol_nn
16,-1.936,0.032008335,sol_nn
17,-1.932,0.03402169,sol_nn
18,-1.928,0.03603675,sol_nn
19,-1.924,0.03805381,sol_nn
20,-1.92,0.04007241,sol_nn
21,-1.916,0.042092707,sol_nn
22,-1.912,0.044114616,sol_nn
23,-1.908,0.046138506,sol_nn
24,-1.904,0.04816388,sol_nn
25,-1.9,0.05019053,sol_nn
26,-1.896,0.052218802,sol_nn
27,-1.892,0.054248698,sol_nn
28,-1.888,0.056279734,sol_nn
29,-1.884,0.05831243,sol_nn
30,-1.88,0.060346477,sol_nn
31,-1.876,0.062381618,sol_nn
32,-1.872,0.064418316,sol_nn
33,-1.868,0.06645596,sol_nn
34,-1.864,0.068495266,sol_nn
35,-1.86,0.07053559,sol_nn
36,-1.856,0.0725769,sol_nn
37,-1.852,0.074619554,sol_nn
38,-1.848,0.07666318,sol_nn
39,-1.844,0.07870819,sol_nn
40,-1.84,0.080753945,sol_nn
41,-1.836,0.08280073,sol_nn
42,-1.832,0.08484873,sol_nn
43,-1.828,0.08689729,sol_nn
44,-1.824,0.088947035,sol_nn
45,-1.82,0.09099754,sol_nn
46,-1.816,0.09304937,sol_nn
47,-1.812,0.09510168,sol_nn
48,-1.808,0.097155094,sol_nn
49,-1.804,0.099208996,sol_nn
50,-1.8,0.10126392,sol_nn
51,-1.796,0.1033194,sol_nn
52,-1.792,0.10537574,sol_nn
53,-1.788,0.107432604,sol_nn
54,-1.784,0.10949074,sol_nn
55,-1.78,0.11154936,sol_nn
56,-1.776,0.11360816,sol_nn
57,-1.772,0.11566785,sol_nn
58,-1.768,0.1177284,sol_nn
59,-1.764,0.11978938,sol_nn
60,-1.76,0.121851236,sol_nn
61,-1.756,0.12391318,sol_nn
62,-1.752,0.12597612,sol_nn
63,-1.748,0.12803951,sol_nn
64,-1.744,0.13010326,sol_nn
65,-1.74,0.13216795,sol_nn
66,-1.736,0.1342326,sol_nn
67,-1.732,0.13629818,sol_nn
68,-1.728,0.1383641,sol_nn
69,-1.724,0.14043033,sol_nn
70,-1.72,0.14249754,sol_nn
71,-1.716,0.14456461,sol_nn
72,-1.712,0.14663237,sol_nn
73,-1.708,0.14870068,sol_nn
74,-1.704,0.15076905,sol_nn
75,-1.7,0.15283851,sol_nn
76,-1.696,0.15490809,sol_nn
77,-1.692,0.15697774,sol_nn
78,-1.688,0.15904827,sol_nn
79,-1.684,0.16111887,sol_nn
80,-1.68,0.1631901,sol_nn
81,-1.676,0.1652617,sol_nn
82,-1.672,0.16733342,sol_nn
83,-1.668,0.16940601,sol_nn
84,-1.664,0.17147869,sol_nn
85,-1.66,0.17355177,sol_nn
86,-1.656,0.1756253,sol_nn
87,-1.652,0.17769936,sol_nn
88,-1.648,0.17977345,sol_nn
89,-1.644,0.181848,sol_nn
90,-1.64,0.18392313,sol_nn
91,-1.636,0.18599884,sol_nn
92,-1.632,0.18807459,sol_nn
93,-1.628,0.19015087,sol_nn
94,-1.624,0.19222753,sol_nn
95,-1.62,0.19430467,sol_nn
96,-1.616,0.19638218,sol_nn
97,-1.612,0.19846025,sol_nn
98,-1.608,0.20053872,sol_nn
99,-1.604,0.20261721,sol_nn
100,-1.6,0.2046965,sol_nn
101,-1.596,0.20677613,sol_nn
102,-1.592,0.20885657,sol_nn
103,-1.588,0.21093695,sol_nn
104,-1.584,0.21301845,sol_nn
105,-1.58,0.2150998,sol_nn
106,-1.576,0.21718165,sol_nn
107,-1.572,0.21926431,sol_nn
108,-1.568,0.22134739,sol_nn
109,-1.564,0.22343111,sol_nn
110,-1.56,0.2255156,sol_nn
111,-1.556,0.22759989,sol_nn
112,-1.552,0.22968547,sol_nn
113,-1.548,0.23177132,sol_nn
114,-1.544,0.23385799,sol_nn
115,-1.54,0.23594487,sol_nn
116,-1.536,0.23803248,sol_nn
117,-1.532,0.24012125,sol_nn
118,-1.528,0.24221008,sol_nn
119,-1.524,0.24429949,sol_nn
120,-1.52,0.24638987,sol_nn
121,-1.516,0.2484808,sol_nn
122,-1.512,0.2505731,sol_nn
123,-1.508,0.25266552,sol_nn
124,-1.504,0.25475866,sol_nn
125,-1.5,0.25685248,sol_nn
126,-1.496,0.2589475,sol_nn
127,-1.492,0.2610432,sol_nn
128,-1.488,0.2631395,sol_nn
129,-1.484,0.2652374,sol_nn
130,-1.48,0.26733476,sol_nn
131,-1.476,0.2694345,sol_nn
132,-1.472,0.27153447,sol_nn
133,-1.468,0.2736355,sol_nn
134,-1.464,0.27573702,sol_nn
135,-1.46,0.27784008,sol_nn
136,-1.456,0.27994427,sol_nn
137,-1.452,0.28204843,sol_nn
138,-1.448,0.2841546,sol_nn
139,-1.444,0.28626165,sol_nn
140,-1.44,0.2883697,sol_nn
141,-1.436,0.29047933,sol_nn
142,-1.432,0.29258928,sol_nn
143,-1.428,0.29470068,sol_nn
144,-1.424,0.29681334,sol_nn
145,-1.42,0.2989272,sol_nn
146,-1.416,0.3010422,sol_nn
147,-1.412,0.30315927,sol_nn
148,-1.408,0.30527592,sol_nn
149,-1.404,0.30739576,sol_nn
150,-1.4,0.30951512,sol_nn
151,-1.396,0.31163698,sol_nn
152,-1.392,0.31375962,sol_nn
153,-1.388,0.315884,sol_nn
154,-1.384,0.31800994,sol_nn
155,-1.38,0.32013643,sol_nn
156,-1.376,0.32226625,sol_nn
157,-1.372,0.32439575,sol_nn
158,-1.368,0.32652742,sol_nn
159,-1.364,0.32866016,sol_nn
160,-1.36,0.3307951,sol_nn
161,-1.356,0.33293107,sol_nn
162,-1.352,0.3350693,sol_nn
163,-1.348,0.33720845,sol_nn
164,-1.344,0.3393498,sol_nn
165,-1.34,0.341493,sol_nn
166,-1.336,0.3436379,sol_nn
167,-1.332,0.34578374,sol_nn
168,-1.328,0.34793198,sol_nn
169,-1.324,0.3500815,sol_nn
170,-1.32,0.35223383,sol_nn
171,-1.316,0.35438666,sol_nn
172,-1.312,0.35654214,sol_nn
173,-1.308,0.3586993,sol_nn
174,-1.304,0.3608588,sol_nn
175,-1.3,0.36301973,sol_nn
176,-1.296,0.3651819,sol_nn
177,-1.292,0.3673475,sol_nn
178,-1.288,0.36951417,sol_nn
179,-1.284,0.37168324,sol_nn
180,-1.28,0.37385383,sol_nn
181,-1.276,0.3760273,sol_nn
182,-1.272,0.3782023,sol_nn
183,-1.268,0.38037938,sol_nn
184,-1.264,0.38255823,sol_nn
185,-1.26,0.38473934,sol_nn
186,-1.256,0.3869227,sol_nn
187,-1.252,0.389109,sol_nn
188,-1.248,0.39129698,sol_nn
189,-1.244,0.39348695,sol_nn
190,-1.24,0.39567986,sol_nn
191,-1.236,0.3978734,sol_nn
192,-1.232,0.4000709,sol_nn
193,-1.228,0.40226954,sol_nn
194,-1.224,0.4044708,sol_nn
195,-1.22,0.40667477,sol_nn
196,-1.216,0.40888053,sol_nn
197,-1.212,0.4110884,sol_nn
198,-1.208,0.41329974,sol_nn
199,-1.204,0.41551298,sol_nn
200,-1.2,0.41772777,sol_nn
201,-1.196,0.41994545,sol_nn
202,-1.192,0.4221657,sol_nn
203,-1.188,0.42438897,sol_nn
204,-1.184,0.42661324,sol_nn
205,-1.18,0.428841,sol_nn
206,-1.176,0.43107036,sol_nn
207,-1.172,0.43330303,sol_nn
208,-1.168,0.43553782,sol_nn
209,-1.164,0.4377752,sol_nn
210,-1.16,0.44001457,sol_nn
211,-1.156,0.44225705,sol_nn
212,-1.152,0.44450152,sol_nn
213,-1.148,0.44674847,sol_nn
214,-1.144,0.44899786,sol_nn
215,-1.14,0.4512499,sol_nn
216,-1.136,0.45350483,sol_nn
217,-1.132,0.45576134,sol_nn
218,-1.128,0.45802122,sol_nn
219,-1.124,0.46028343,sol_nn
220,-1.12,0.46254742,sol_nn
221,-1.116,0.46481463,sol_nn
222,-1.112,0.46708405,sol_nn
223,-1.108,0.4693564,sol_nn
224,-1.104,0.47163054,sol_nn
225,-1.1,0.47390732,sol_nn
226,-1.096,0.47618666,sol_nn
227,-1.092,0.47846845,sol_nn
228,-1.088,0.48075187,sol_nn
229,-1.084,0.48303854,sol_nn
230,-1.08,0.48532775,sol_nn
231,-1.076,0.48761973,sol_nn
232,-1.072,0.48991382,sol_nn
233,-1.068,0.49221033,sol_nn
234,-1.064,0.49450862,sol_nn
235,-1.06,0.49680933,sol_nn
236,-1.056,0.4991138,sol_nn
237,-1.052,0.501419,sol_nn
238,-1.048,0.50372654,sol_nn
239,-1.044,0.5060368,sol_nn
240,-1.04,0.50834936,sol_nn
241,-1.036,0.51066405,sol_nn
242,-1.032,0.5129811,sol_nn
243,-1.028,0.51530063,sol_nn
244,-1.024,0.51762235,sol_nn
245,-1.02,0.5199462,sol_nn
246,-1.016,0.52227193,sol_nn
247,-1.012,0.5245999,sol_nn
248,-1.008,0.5269297,sol_nn
249,-1.004,0.52926177,sol_nn
250,-1.0,0.53159547,sol_nn
251,-0.996,0.5339324,sol_nn
252,-0.992,0.5362699,sol_nn
253,-0.988,0.5386102,sol_nn
254,-0.984,0.5409519,sol_nn
255,-0.98,0.54329556,sol_nn
256,-0.976,0.54564106,sol_nn
257,-0.972,0.5479882,sol_nn
258,-0.968,0.55033803,sol_nn
259,-0.964,0.55268854,sol_nn
260,-0.96,0.5550411,sol_nn
261,-0.956,0.5573949,sol_nn
262,-0.952,0.55975163,sol_nn
263,-0.948,0.56210923,sol_nn
264,-0.944,0.5644681,sol_nn
265,-0.94,0.56682825,sol_nn
266,-0.936,0.5691897,sol_nn
267,-0.932,0.5715535,sol_nn
268,-0.928,0.57391816,sol_nn
269,-0.924,0.5762835,sol_nn
270,-0.92,0.57865036,sol_nn
271,-0.916,0.5810195,sol_nn
272,-0.912,0.58338857,sol_nn
273,-0.908,0.58575904,sol_nn
274,-0.904,0.5881309,sol_nn
275,-0.9,0.59050375,sol_nn
276,-0.896,0.5928778,sol_nn
277,-0.892,0.5952523,sol_nn
278,-0.888,0.5976278,sol_nn
279,-0.884,0.6000047,sol_nn
280,-0.88,0.60238165,sol_nn
281,-0.876,0.6047592,sol_nn
282,-0.872,0.6071367,sol_nn
283,-0.868,0.60951656,sol_nn
284,-0.864,0.6118963,sol_nn
285,-0.86,0.61427563,sol_nn
286,-0.856,0.61665606,sol_nn
287,-0.852,0.6190363,sol_nn
288,-0.848,0.6214177,sol_nn
289,-0.844,0.62379915,sol_nn
290,-0.84,0.6261799,sol_nn
291,-0.836,0.62856185,sol_nn
292,-0.832,0.6309435,sol_nn
293,-0.828,0.6333248,sol_nn
294,-0.824,0.63570637,sol_nn
295,-0.82,0.63808686,sol_nn
296,-0.816,0.6404686,sol_nn
297,-0.812,0.6428493,sol_nn
298,-0.808,0.64522946,sol_nn
299,-0.804,0.64760935,sol_nn
300,-0.8,0.6499888,sol_nn
301,-0.796,0.6523682,sol_nn
302,-0.792,0.6547464,sol_nn
303,-0.788,0.6571245,sol_nn
304,-0.784,0.65950197,sol_nn
305,-0.78,0.6618779,sol_nn
306,-0.776,0.664253,sol_nn
307,-0.772,0.6666277,sol_nn
308,-0.768,0.6690004,sol_nn
309,-0.764,0.67137367,sol_nn
310,-0.76,0.6737445,sol_nn
311,-0.756,0.6761146,sol_nn
312,-0.752,0.67848355,sol_nn
313,-0.748,0.6808517,sol_nn
314,-0.744,0.6832176,sol_nn
315,-0.74,0.6855822,sol_nn
316,-0.736,0.68794554,sol_nn
317,-0.732,0.69030654,sol_nn
318,-0.728,0.69266653,sol_nn
319,-0.724,0.6950253,sol_nn
320,-0.72,0.6973813,sol_nn
321,-0.716,0.6997354,sol_nn
322,-0.712,0.70208794,sol_nn
323,-0.708,0.7044392,sol_nn
324,-0.704,0.7067872,sol_nn
325,-0.7,0.70913446,sol_nn
326,-0.696,0.71147794,sol_nn
327,-0.692,0.7138204,sol_nn
328,-0.688,0.7161598,sol_nn
329,-0.684,0.7184968,sol_nn
330,-0.68,0.72083175,sol_nn
331,-0.676,0.7231638,sol_nn
332,-0.672,0.72549266,sol_nn
333,-0.668,0.72781956,sol_nn
334,-0.664,0.7301444,sol_nn
335,-0.66,0.7324657,sol_nn
336,-0.656,0.73478436,sol_nn
337,-0.652,0.7370993,sol_nn
338,-0.648,0.7394118,sol_nn
339,-0.644,0.7417214,sol_nn
340,-0.64,0.7440276,sol_nn
341,-0.636,0.74633104,sol_nn
342,-0.632,0.7486303,sol_nn
343,-0.628,0.75092775,sol_nn
344,-0.624,0.7532209,sol_nn
345,-0.62,0.7555109,sol_nn
346,-0.616,0.7577978,sol_nn
347,-0.612,0.7600796,sol_nn
348,-0.608,0.76235855,sol_nn
349,-0.604,0.76463425,sol_nn
350,-0.6,0.7669059,sol_nn
351,-0.596,0.76917297,sol_nn
352,-0.592,0.771436,sol_nn
353,-0.588,0.773696,sol_nn
354,-0.584,0.77595204,sol_nn
355,-0.58,0.7782032,sol_nn
356,-0.576,0.78045017,sol_nn
357,-0.572,0.78269356,sol_nn
358,-0.568,0.7849325,sol_nn
359,-0.564,0.7871666,sol_nn
360,-0.56,0.7893958,sol_nn
361,-0.556,0.7916212,sol_nn
362,-0.552,0.7938415,sol_nn
363,-0.548,0.79605764,sol_nn
364,-0.544,0.7982687,sol_nn
365,-0.54,0.8004746,sol_nn
366,-0.536,0.8026755,sol_nn
367,-0.532,0.80487156,sol_nn
368,-0.528,0.8070631,sol_nn
369,-0.524,0.80924916,sol_nn
370,-0.52,0.8114284,sol_nn
371,-0.516,0.81360376,sol_nn
372,-0.512,0.8157731,sol_nn
373,-0.508,0.8179377,sol_nn
374,-0.504,0.82009584,sol_nn
375,-0.5,0.8222485,sol_nn
376,-0.496,0.8243948,sol_nn
377,-0.492,0.8265351,sol_nn
378,-0.488,0.82867026,sol_nn
379,-0.484,0.83079886,sol_nn
380,-0.48,0.83292156,sol_nn
381,-0.476,0.83503664,sol_nn
382,-0.472,0.83714616,sol_nn
383,-0.468,0.83924913,sol_nn
384,-0.464,0.8413454,sol_nn
385,-0.46,0.84343386,sol_nn
386,-0.456,0.8455153,sol_nn
387,-0.452,0.8475902,sol_nn
388,-0.448,0.8496579,sol_nn
389,-0.444,0.85171866,sol_nn
390,-0.44,0.8537712,sol_nn
391,-0.436,0.8558163,sol_nn
392,-0.432,0.85785383,sol_nn
393,-0.428,0.85988307,sol_nn
394,-0.424,0.86190385,sol_nn
395,-0.42,0.8639165,sol_nn
396,-0.416,0.86592126,sol_nn
397,-0.412,0.86791646,sol_nn
398,-0.408,0.86990356,sol_nn
399,-0.404,0.87188065,sol_nn
400,-0.4,0.87385035,sol_nn
401,-0.396,0.87580884,sol_nn
402,-0.392,0.8777598,sol_nn
403,-0.388,0.87969977,sol_nn
404,-0.384,0.88163006,sol_nn
405,-0.38,0.8835504,sol_nn
406,-0.376,0.88545966,sol_nn
407,-0.372,0.8873594,sol_nn
408,-0.368,0.88924825,sol_nn
409,-0.364,0.89112616,sol_nn
410,-0.36,0.8929928,sol_nn
411,-0.356,0.8948473,sol_nn
412,-0.352,0.89669144,sol_nn
413,-0.348,0.8985229,sol_nn
414,-0.344,0.9003426,sol_nn
415,-0.34,0.90215033,sol_nn
416,-0.336,0.9039463,sol_nn
417,-0.332,0.9057279,sol_nn
418,-0.328,0.90749747,sol_nn
419,-0.324,0.9092536,sol_nn
420,-0.32,0.9109951,sol_nn
421,-0.316,0.9127248,sol_nn
422,-0.312,0.91443944,sol_nn
423,-0.308,0.9161403,sol_nn
424,-0.304,0.9178265,sol_nn
425,-0.3,0.91949826,sol_nn
426,-0.296,0.9211548,sol_nn
427,-0.292,0.9227957,sol_nn
428,-0.288,0.9244231,sol_nn
429,-0.284,0.92603254,sol_nn
430,-0.28,0.92762613,sol_nn
431,-0.276,0.9292052,sol_nn
432,-0.272,0.93076736,sol_nn
433,-0.268,0.9323117,sol_nn
434,-0.264,0.93383974,sol_nn
435,-0.26,0.9353505,sol_nn
436,-0.256,0.93684417,sol_nn
437,-0.252,0.9383194,sol_nn
438,-0.248,0.9397775,sol_nn
439,-0.244,0.94121695,sol_nn
440,-0.24,0.942638,sol_nn
441,-0.236,0.9440405,sol_nn
442,-0.232,0.94542414,sol_nn
443,-0.228,0.9467881,sol_nn
444,-0.224,0.9481327,sol_nn
445,-0.22,0.94945854,sol_nn
446,-0.216,0.95076466,sol_nn
447,-0.212,0.9520505,sol_nn
448,-0.208,0.95331645,sol_nn
449,-0.204,0.95456094,sol_nn
450,-0.2,0.95578486,sol_nn
451,-0.196,0.9569884,sol_nn
452,-0.192,0.95817137,sol_nn
453,-0.188,0.9593325,sol_nn
454,-0.184,0.9604727,sol_nn
455,-0.18,0.9615914,sol_nn
456,-0.176,0.96268743,sol_nn
457,-0.172,0.9637628,sol_nn
458,-0.168,0.96481574,sol_nn
459,-0.164,0.96584624,sol_nn
460,-0.16,0.9668545,sol_nn
461,-0.156,0.967839,sol_nn
462,-0.152,0.96880233,sol_nn
463,-0.148,0.9697416,sol_nn
464,-0.144,0.97065926,sol_nn
465,-0.14,0.97155327,sol_nn
466,-0.136,0.97242415,sol_nn
467,-0.132,0.97327083,sol_nn
468,-0.128,0.9740954,sol_nn
469,-0.124,0.9748952,sol_nn
470,-0.12,0.97567225,sol_nn
471,-0.116,0.97642493,sol_nn
472,-0.112,0.9771548,sol_nn
473,-0.108,0.9778593,sol_nn
474,-0.104,0.97854066,sol_nn
475,-0.1,0.979197,sol_nn
476,-0.096,0.9798312,sol_nn
477,-0.092,0.9804393,sol_nn
478,-0.088,0.98102444,sol_nn
479,-0.084,0.9815849,sol_nn
480,-0.08,0.98212045,sol_nn
481,-0.076,0.98263204,sol_nn
482,-0.072,0.9831191,sol_nn
483,-0.068,0.9835812,sol_nn
484,-0.064,0.9840188,sol_nn
485,-0.06,0.9844328,sol_nn
486,-0.056,0.98482275,sol_nn
487,-0.052,0.9851858,sol_nn
488,-0.048,0.9855256,sol_nn
489,-0.044,0.98584026,sol_nn
490,-0.04,0.986131,sol_nn
491,-0.036,0.9863973,sol_nn
492,-0.032,0.9866385,sol_nn
493,-0.028,0.9868544,sol_nn
494,-0.024,0.98704666,sol_nn
495,-0.02,0.9872142,sol_nn
496,-0.016,0.98735654,sol_nn
497,-0.012,0.9874746,sol_nn
498,-0.008,0.9875685,sol_nn
499,-0.004,0.9876384,sol_nn
500,0.0,0.98768145,sol_nn
501,0.004,0.9877021,sol_nn
502,0.008,0.9876979,sol_nn
503,0.012,0.9876694,sol_nn
504,0.016,0.98761714,sol_nn
505,0.02,0.9875394,sol_nn
506,0.024,0.9874382,sol_nn
507,0.028,0.98731184,sol_nn
508,0.032,0.9871623,sol_nn
509,0.036,0.9869887,sol_nn
510,0.04,0.9867903,sol_nn
511,0.044,0.9865687,sol_nn
512,0.048,0.9863229,sol_nn
513,0.052,0.9860521,sol_nn
514,0.056,0.98575836,sol_nn
515,0.06,0.9854418,sol_nn
516,0.064,0.98510116,sol_nn
517,0.068,0.9847365,sol_nn
518,0.072,0.98434776,sol_nn
519,0.076,0.98393625,sol_nn
520,0.08,0.98350096,sol_nn
521,0.084,0.9830423,sol_nn
522,0.088,0.98256093,sol_nn
523,0.092,0.98205626,sol_nn
524,0.096,0.9815285,sol_nn
525,0.1,0.9809779,sol_nn
526,0.104,0.9804045,sol_nn
527,0.108,0.9798084,sol_nn
528,0.112,0.97918916,sol_nn
529,0.116,0.97854745,sol_nn
530,0.12,0.9778836,sol_nn
531,0.124,0.9771974,sol_nn
532,0.128,0.9764886,sol_nn
533,0.132,0.97575766,sol_nn
534,0.136,0.97500545,sol_nn
535,0.14,0.97423005,sol_nn
536,0.144,0.97343296,sol_nn
537,0.148,0.9726151,sol_nn
538,0.152,0.9717735,sol_nn
539,0.156,0.9709126,sol_nn
540,0.16,0.9700286,sol_nn
541,0.164,0.96912456,sol_nn
542,0.168,0.9681981,sol_nn
543,0.172,0.9672525,sol_nn
544,0.176,0.9662842,sol_nn
545,0.18,0.9652955,sol_nn
546,0.184,0.96428597,sol_nn
547,0.188,0.9632557,sol_nn
548,0.192,0.96220493,sol_nn
549,0.196,0.9611347,sol_nn
550,0.2,0.96004343,sol_nn
551,0.204,0.9589314,sol_nn
552,0.208,0.95780075,sol_nn
553,0.212,0.9566492,sol_nn
554,0.216,0.95547795,sol_nn
555,0.22,0.95428765,sol_nn
556,0.224,0.9530778,sol_nn
557,0.228,0.951849,sol_nn
558,0.232,0.9506003,sol_nn
559,0.236,0.9493327,sol_nn
560,0.24,0.94804645,sol_nn
561,0.244,0.94674236,sol_nn
562,0.248,0.94541824,sol_nn
563,0.252,0.94407576,sol_nn
564,0.256,0.94271636,sol_nn
565,0.26,0.94133765,sol_nn
566,0.264,0.9399404,sol_nn
567,0.268,0.93852615,sol_nn
568,0.272,0.937094,sol_nn
569,0.276,0.9356439,sol_nn
570,0.28,0.9341768,sol_nn
571,0.284,0.9326922,sol_nn
572,0.288,0.93119097,sol_nn
573,0.292,0.929672,sol_nn
574,0.296,0.9281361,sol_nn
575,0.3,0.9265845,sol_nn
576,0.304,0.9250165,sol_nn
577,0.308,0.92343146,sol_nn
578,0.312,0.92183036,sol_nn
579,0.316,0.9202135,sol_nn
580,0.32,0.9185809,sol_nn
581,0.324,0.91693205,sol_nn
582,0.328,0.91526777,sol_nn
583,0.332,0.9135891,sol_nn
584,0.336,0.91189283,sol_nn
585,0.34,0.9101841,sol_nn
586,0.344,0.9084602,sol_nn
587,0.348,0.90672034,sol_nn
588,0.352,0.90496683,sol_nn
589,0.356,0.9031981,sol_nn
590,0.36,0.9014169,sol_nn
591,0.364,0.89961994,sol_nn
592,0.368,0.897809,sol_nn
593,0.372,0.8959865,sol_nn
594,0.376,0.8941487,sol_nn
595,0.38,0.8922982,sol_nn
596,0.384,0.8904347,sol_nn
597,0.388,0.888557,sol_nn
598,0.392,0.8866677,sol_nn
599,0.396,0.884765,sol_nn
600,0.4,0.8828507,sol_nn
601,0.404,0.88092333,sol_nn
602,0.408,0.87898356,sol_nn
603,0.412,0.87703264,sol_nn
604,0.416,0.87506926,sol_nn
605,0.42,0.8730953,sol_nn
606,0.424,0.8711087,sol_nn
607,0.428,0.86911184,sol_nn
608,0.432,0.8671039,sol_nn
609,0.436,0.86508405,sol_nn
610,0.44,0.8630546,sol_nn
611,0.444,0.8610135,sol_nn
612,0.448,0.8589626,sol_nn
613,0.452,0.8569009,sol_nn
614,0.456,0.8548297,sol_nn
615,0.46,0.8527485,sol_nn
616,0.464,0.8506587,sol_nn
617,0.468,0.8485579,sol_nn
618,0.472,0.84644735,sol_nn
619,0.476,0.84432894,sol_nn
620,0.48,0.84220105,sol_nn
621,0.484,0.84006286,sol_nn
622,0.488,0.83791786,sol_nn
623,0.492,0.83576393,sol_nn
624,0.496,0.83360153,sol_nn
625,0.5,0.83143103,sol_nn
626,0.504,0.82925165,sol_nn
627,0.508,0.8270648,sol_nn
628,0.512,0.82487124,sol_nn
629,0.516,0.8226698,sol_nn
630,0.52,0.8204602,sol_nn
631,0.524,0.818245,sol_nn
632,0.528,0.8160208,sol_nn
633,0.532,0.8137907,sol_nn
634,0.536,0.8115538,sol_nn
635,0.54,0.80931085,sol_nn
636,0.544,0.8070604,sol_nn
637,0.548,0.80480474,sol_nn
638,0.552,0.8025424,sol_nn
639,0.556,0.8002749,sol_nn
640,0.56,0.7980002,sol_nn
641,0.564,0.7957215,sol_nn
642,0.568,0.79343665,sol_nn
643,0.572,0.7911462,sol_nn
644,0.576,0.7888509,sol_nn
645,0.58,0.7865505,sol_nn
646,0.584,0.7842452,sol_nn
647,0.588,0.7819349,sol_nn
648,0.592,0.7796204,sol_nn
649,0.596,0.7773014,sol_nn
650,0.6,0.7749787,sol_nn
651,0.604,0.7726507,sol_nn
652,0.608,0.7703191,sol_nn
653,0.612,0.7679837,sol_nn
654,0.616,0.7656445,sol_nn
655,0.62,0.7633011,sol_nn
656,0.624,0.7609556,sol_nn
657,0.628,0.75860643,sol_nn
658,0.632,0.75625324,sol_nn
659,0.636,0.75389796,sol_nn
660,0.64,0.7515387,sol_nn
661,0.644,0.749177,sol_nn
662,0.648,0.7468126,sol_nn
663,0.652,0.7444456,sol_nn
664,0.656,0.74207586,sol_nn
665,0.66,0.7397042,sol_nn
666,0.664,0.7373301,sol_nn
667,0.668,0.7349536,sol_nn
668,0.672,0.73257554,sol_nn
669,0.676,0.7301957,sol_nn
670,0.68,0.7278135,sol_nn
671,0.684,0.7254301,sol_nn
672,0.688,0.723045,sol_nn
673,0.692,0.7206577,sol_nn
674,0.696,0.71827,sol_nn
675,0.7,0.71588075,sol_nn
676,0.704,0.7134905,sol_nn
677,0.708,0.7110987,sol_nn
678,0.712,0.7087063,sol_nn
679,0.716,0.70631266,sol_nn
680,0.72,0.7039185,sol_nn
681,0.724,0.70152336,sol_nn
682,0.728,0.6991275,sol_nn
683,0.732,0.6967316,sol_nn
684,0.736,0.6943356,sol_nn
685,0.74,0.6919379,sol_nn
686,0.744,0.689541,sol_nn
687,0.748,0.6871435,sol_nn
688,0.752,0.68474615,sol_nn
689,0.756,0.6823489,sol_nn
690,0.76,0.6799515,sol_nn
691,0.764,0.67755437,sol_nn
692,0.768,0.6751566,sol_nn
693,0.772,0.6727598,sol_nn
694,0.776,0.6703638,sol_nn
695,0.78,0.6679667,sol_nn
696,0.784,0.6655707,sol_nn
697,0.788,0.66317576,sol_nn
698,0.792,0.6607814,sol_nn
699,0.796,0.6583871,sol_nn
700,0.8,0.65599424,sol_nn
701,0.804,0.65360147,sol_nn
702,0.808,0.65120995,sol_nn
703,0.812,0.6488191,sol_nn
704,0.816,0.646429,sol_nn
705,0.82,0.64404,sol_nn
706,0.824,0.64165175,sol_nn
707,0.828,0.63926476,sol_nn
708,0.832,0.63687885,sol_nn
709,0.836,0.63449407,sol_nn
710,0.84,0.632111,sol_nn
711,0.844,0.6297291,sol_nn
712,0.848,0.62734735,sol_nn
713,0.852,0.6249687,sol_nn
714,0.856,0.62259024,sol_nn
715,0.86,0.62021375,sol_nn
716,0.864,0.61783856,sol_nn
717,0.868,0.6154648,sol_nn
718,0.872,0.6130919,sol_nn
719,0.876,0.6107202,sol_nn
720,0.88,0.60835195,sol_nn
721,0.884,0.60598457,sol_nn
722,0.888,0.6036181,sol_nn
723,0.892,0.6012541,sol_nn
724,0.896,0.59889126,sol_nn
725,0.9,0.59653115,sol_nn
726,0.904,0.59417135,sol_nn
727,0.908,0.59181446,sol_nn
728,0.912,0.58945835,sol_nn
729,0.916,0.5871044,sol_nn
730,0.92,0.58475244,sol_nn
731,0.924,0.58240324,sol_nn
732,0.928,0.5800542,sol_nn
733,0.932,0.5777091,sol_nn
734,0.936,0.575364,sol_nn
735,0.94,0.573022,sol_nn
736,0.944,0.57068133,sol_nn
737,0.948,0.56834286,sol_nn
738,0.952,0.5660063,sol_nn
739,0.956,0.56367147,sol_nn
740,0.96,0.5613391,sol_nn
741,0.964,0.5590081,sol_nn
742,0.968,0.5566804,sol_nn
743,0.972,0.5543536,sol_nn
744,0.976,0.5520289,sol_nn
745,0.98,0.54970664,sol_nn
746,0.984,0.54738665,sol_nn
747,0.988,0.5450688,sol_nn
748,0.992,0.54275227,sol_nn
749,0.996,0.54043806,sol_nn
750,1.0,0.5381262,sol_nn
751,1.004,0.5358157,sol_nn
752,1.008,0.5335084,sol_nn
753,1.012,0.5312037,sol_nn
754,1.016,0.5288998,sol_nn
755,1.02,0.52659816,sol_nn
756,1.024,0.5242988,sol_nn
757,1.028,0.5220017,sol_nn
758,1.032,0.5197065,sol_nn
759,1.036,0.5174141,sol_nn
760,1.04,0.5151236,sol_nn
761,1.044,0.5128351,sol_nn
762,1.048,0.5105488,sol_nn
763,1.052,0.5082639,sol_nn
764,1.056,0.5059822,sol_nn
765,1.06,0.50370216,sol_nn
766,1.064,0.50142384,sol_nn
767,1.068,0.49914902,sol_nn
768,1.072,0.49687514,sol_nn
769,1.076,0.4946043,sol_nn
770,1.08,0.49233547,sol_nn
771,1.084,0.4900682,sol_nn
772,1.088,0.48780274,sol_nn
773,1.092,0.48554003,sol_nn
774,1.096,0.48327985,sol_nn
775,1.1,0.4810214,sol_nn
776,1.104,0.4787652,sol_nn
777,1.108,0.4765112,sol_nn
778,1.112,0.4742593,sol_nn
779,1.116,0.47200876,sol_nn
780,1.12,0.4697619,sol_nn
781,1.124,0.46751612,sol_nn
782,1.128,0.46527228,sol_nn
783,1.132,0.4630314,sol_nn
784,1.136,0.46079212,sol_nn
785,1.14,0.45855495,sol_nn
786,1.144,0.45632002,sol_nn
787,1.148,0.45408672,sol_nn
788,1.152,0.451856,sol_nn
789,1.156,0.4496279,sol_nn
790,1.16,0.44740075,sol_nn
791,1.164,0.44517684,sol_nn
792,1.168,0.44295466,sol_nn
793,1.172,0.44073397,sol_nn
794,1.176,0.4385156,sol_nn
795,1.18,0.43629915,sol_nn
796,1.184,0.4340848,sol_nn
797,1.188,0.43187302,sol_nn
798,1.192,0.4296634,sol_nn
799,1.196,0.42745528,sol_nn
800,1.2,0.42524934,sol_nn
801,1.204,0.42304537,sol_nn
802,1.208,0.42084318,sol_nn
803,1.212,0.4186436,sol_nn
804,1.216,0.4164461,sol_nn
805,1.22,0.41424996,sol_nn
806,1.224,0.4120563,sol_nn
807,1.228,0.40986493,sol_nn
808,1.232,0.4076748,sol_nn
809,1.236,0.40548784,sol_nn
810,1.24,0.40330133,sol_nn
811,1.244,0.40111732,sol_nn
812,1.248,0.39893574,sol_nn
813,1.252,0.3967555,sol_nn
814,1.256,0.3945773,sol_nn
815,1.26,0.39240158,sol_nn
816,1.264,0.39022774,sol_nn
817,1.268,0.3880552,sol_nn
818,1.272,0.3858849,sol_nn
819,1.276,0.383716,sol_nn
820,1.28,0.38154978,sol_nn
821,1.284,0.37938488,sol_nn
822,1.288,0.3772225,sol_nn
823,1.292,0.37506136,sol_nn
824,1.296,0.3729022,sol_nn
825,1.3,0.37074474,sol_nn
826,1.304,0.3685895,sol_nn
827,1.308,0.36643606,sol_nn
828,1.312,0.36428416,sol_nn
829,1.316,0.36213428,sol_nn
830,1.32,0.35998595,sol_nn
831,1.324,0.3578394,sol_nn
832,1.328,0.3556949,sol_nn
833,1.332,0.35355216,sol_nn
834,1.336,0.35141075,sol_nn
835,1.34,0.34927124,sol_nn
836,1.344,0.34713346,sol_nn
837,1.348,0.34499753,sol_nn
838,1.352,0.34286276,sol_nn
839,1.356,0.34073037,sol_nn
840,1.36,0.33859918,sol_nn
841,1.364,0.33646977,sol_nn
842,1.368,0.33434197,sol_nn
843,1.372,0.33221513,sol_nn
844,1.376,0.33009088,sol_nn
845,1.38,0.3279679,sol_nn
846,1.384,0.32584667,sol_nn
847,1.388,0.32372624,sol_nn
848,1.392,0.32160798,sol_nn
849,1.396,0.319491,sol_nn
850,1.4,0.31737545,sol_nn
851,1.404,0.3152613,sol_nn
852,1.408,0.3131488,sol_nn
853,1.412,0.31103808,sol_nn
854,1.416,0.308928,sol_nn
855,1.42,0.30681992,sol_nn
856,1.424,0.30471283,sol_nn
857,1.428,0.30260772,sol_nn
858,1.432,0.30050355,sol_nn
859,1.436,0.29840046,sol_nn
860,1.44,0.29629892,sol_nn
861,1.444,0.29419875,sol_nn
862,1.448,0.29209948,sol_nn
863,1.452,0.29000175,sol_nn
864,1.456,0.28790516,sol_nn
865,1.46,0.28580964,sol_nn
866,1.464,0.28371572,sol_nn
867,1.468,0.28162214,sol_nn
868,1.472,0.27953064,sol_nn
869,1.476,0.27743992,sol_nn
870,1.48,0.27535018,sol_nn
871,1.484,0.2732615,sol_nn
872,1.488,0.27117375,sol_nn
873,1.492,0.26908684,sol_nn
874,1.496,0.2670015,sol_nn
875,1.5,0.2649166,sol_nn
876,1.504,0.262833,sol_nn
877,1.508,0.26074985,sol_nn
878,1.512,0.25866795,sol_nn
879,1.516,0.25658685,sol_nn
880,1.52,0.25450635,sol_nn
881,1.524,0.25242704,sol_nn
882,1.528,0.25034848,sol_nn
883,1.532,0.24827051,sol_nn
884,1.536,0.2461929,sol_nn
885,1.54,0.2441164,sol_nn
886,1.544,0.24204053,sol_nn
887,1.548,0.23996481,sol_nn
888,1.552,0.23789036,sol_nn
889,1.556,0.23581612,sol_nn
890,1.56,0.23374233,sol_nn
891,1.564,0.23166938,sol_nn
892,1.568,0.22959681,sol_nn
893,1.572,0.22752462,sol_nn
894,1.576,0.22545278,sol_nn
895,1.58,0.22338115,sol_nn
896,1.584,0.2213105,sol_nn
897,1.588,0.21923977,sol_nn
898,1.592,0.2171691,sol_nn
899,1.596,0.21509862,sol_nn
900,1.6,0.21302857,sol_nn
901,1.604,0.21095902,sol_nn
902,1.608,0.20888904,sol_nn
903,1.612,0.20681915,sol_nn
904,1.616,0.20475,sol_nn
905,1.62,0.20268062,sol_nn
906,1.624,0.2006115,sol_nn
907,1.628,0.19854152,sol_nn
908,1.632,0.1964722,sol_nn
909,1.636,0.1944024,sol_nn
910,1.64,0.19233274,sol_nn
911,1.644,0.19026265,sol_nn
912,1.648,0.18819271,sol_nn
913,1.652,0.1861223,sol_nn
914,1.656,0.18405119,sol_nn
915,1.66,0.18198031,sol_nn
916,1.664,0.17990908,sol_nn
917,1.668,0.17783734,sol_nn
918,1.672,0.17576528,sol_nn
919,1.676,0.17369209,sol_nn
920,1.68,0.17161909,sol_nn
921,1.684,0.1695452,sol_nn
922,1.688,0.16747066,sol_nn
923,1.692,0.16539553,sol_nn
924,1.696,0.16331981,sol_nn
925,1.7,0.16124353,sol_nn
926,1.704,0.15916625,sol_nn
927,1.708,0.15708804,sol_nn
928,1.712,0.15500921,sol_nn
929,1.716,0.15292954,sol_nn
930,1.72,0.15084857,sol_nn
931,1.724,0.14876688,sol_nn
932,1.728,0.14668423,sol_nn
933,1.732,0.14460039,sol_nn
934,1.736,0.14251545,sol_nn
935,1.74,0.14042948,sol_nn
936,1.744,0.13834226,sol_nn
937,1.748,0.13625363,sol_nn
938,1.752,0.13416386,sol_nn
939,1.756,0.13207263,sol_nn
940,1.76,0.12998001,sol_nn
941,1.764,0.1278865,sol_nn
942,1.768,0.12579091,sol_nn
943,1.772,0.12369394,sol_nn
944,1.776,0.121595606,sol_nn
945,1.78,0.11949587,sol_nn
946,1.784,0.117394224,sol_nn
947,1.788,0.11529067,sol_nn
948,1.792,0.11318542,sol_nn
949,1.796,0.11107837,sol_nn
950,1.8,0.108970195,sol_nn
951,1.804,0.10685933,sol_nn
952,1.808,0.104746744,sol_nn
953,1.812,0.102632046,sol_nn
954,1.816,0.1005155,sol_nn
955,1.82,0.098397136,sol_nn
956,1.824,0.09627617,sol_nn
957,1.828,0.094153285,sol_nn
958,1.832,0.092028186,sol_nn
959,1.836,0.08990076,sol_nn
960,1.84,0.08777079,sol_nn
961,1.844,0.085638866,sol_nn
962,1.848,0.0835042,sol_nn
963,1.852,0.08136729,sol_nn
964,1.856,0.079227656,sol_nn
965,1.86,0.07708582,sol_nn
966,1.864,0.074940786,sol_nn
967,1.868,0.07279363,sol_nn
968,1.872,0.070643336,sol_nn
969,1.876,0.06849046,sol_nn
970,1.88,0.06633486,sol_nn
971,1.884,0.06417626,sol_nn
972,1.888,0.062014695,sol_nn
973,1.892,0.059850305,sol_nn
974,1.896,0.057682894,sol_nn
975,1.9,0.055512145,sol_nn
976,1.904,0.053338222,sol_nn
977,1.908,0.05116152,sol_nn
978,1.912,0.048981328,sol_nn
979,1.916,0.0467979,sol_nn
980,1.92,0.044610847,sol_nn
981,1.924,0.042420834,sol_nn
982,1.928,0.04022723,sol_nn
983,1.932,0.038029928,sol_nn
984,1.936,0.03582949,sol_nn
985,1.94,0.03362496,sol_nn
986,1.944,0.031416968,sol_nn
987,1.948,0.029205363,sol_nn
988,1.952,0.026989896,sol_nn
989,1.956,0.02477064,sol_nn
990,1.96,0.022547297,sol_nn
991,1.964,0.02032042,sol_nn
992,1.968,0.018089196,sol_nn
993,1.972,0.015854076,sol_nn
994,1.976,0.013614872,sol_nn
995,1.98,0.011371356,sol_nn
996,1.984,0.009123759,sol_nn
997,1.988,0.0068721655,sol_nn
998,1.992,0.0046159066,sol_nn
999,1.996,0.00235525,sol_nn
1000,2.0,9.030569e-05,sol_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1000/test_nn.csv <==
,X_x,value,name
0,-2.0,7.958431e-05,test_nn
1,-1.996,0.0020884566,test_nn
2,-1.992,0.004098062,test_nn
3,-1.988,0.0061081634,test_nn
4,-1.984,0.0081190355,test_nn
5,-1.98,0.01013086,test_nn
6,-1.976,0.012143178,test_nn
7,-1.972,0.01415625,test_nn
8,-1.968,0.016170077,test_nn
9,-1.964,0.018184813,test_nn
10,-1.96,0.020199863,test_nn
11,-1.956,0.022215914,test_nn
12,-1.952,0.024232572,test_nn
13,-1.948,0.026250001,test_nn
14,-1.944,0.02826804,test_nn
15,-1.94,0.030286767,test_nn
16,-1.936,0.03230623,test_nn
17,-1.932,0.034326397,test_nn
18,-1.928,0.036347054,test_nn
19,-1.924,0.038368672,test_nn
20,-1.92,0.040390745,test_nn
21,-1.916,0.042413488,test_nn
22,-1.912,0.04443677,test_nn
23,-1.908,0.04646119,test_nn
24,-1.904,0.04848615,test_nn
25,-1.9,0.05051153,test_nn
26,-1.896,0.052537695,test_nn
27,-1.892,0.054564573,test_nn
28,-1.888,0.056592025,test_nn
29,-1.884,0.058620177,test_nn
30,-1.88,0.06064918,test_nn
31,-1.876,0.062678546,test_nn
32,-1.872,0.0647088,test_nn
33,-1.868,0.06673964,test_nn
34,-1.864,0.06877133,test_nn
35,-1.86,0.07080375,test_nn
36,-1.856,0.072836556,test_nn
37,-1.852,0.074870296,test_nn
38,-1.848,0.07690454,test_nn
39,-1.844,0.07893985,test_nn
40,-1.84,0.080975614,test_nn
41,-1.836,0.08301215,test_nn
42,-1.832,0.08504936,test_nn
43,-1.828,0.08708723,test_nn
44,-1.824,0.08912587,test_nn
45,-1.82,0.09116523,test_nn
46,-1.816,0.09320553,test_nn
47,-1.812,0.09524633,test_nn
48,-1.808,0.09728831,test_nn
49,-1.804,0.099330425,test_nn
50,-1.8,0.10137373,test_nn
51,-1.796,0.10341768,test_nn
52,-1.792,0.10546231,test_nn
53,-1.788,0.10750786,test_nn
54,-1.784,0.109554306,test_nn
55,-1.78,0.11160155,test_nn
56,-1.776,0.11364932,test_nn
57,-1.772,0.1156984,test_nn
58,-1.768,0.11774788,test_nn
59,-1.764,0.11979845,test_nn
60,-1.76,0.121849835,test_nn
61,-1.756,0.12390192,test_nn
62,-1.752,0.12595524,test_nn
63,-1.748,0.12800929,test_nn
64,-1.744,0.13006416,test_nn
65,-1.74,0.13212009,test_nn
66,-1.736,0.13417694,test_nn
67,-1.732,0.1362347,test_nn
68,-1.728,0.13829333,test_nn
69,-1.724,0.14035293,test_nn
70,-1.72,0.1424137,test_nn
71,-1.716,0.1444754,test_nn
72,-1.712,0.1465379,test_nn
73,-1.708,0.14860162,test_nn
74,-1.704,0.15066649,test_nn
75,-1.7,0.15273213,test_nn
76,-1.696,0.15479904,test_nn
77,-1.692,0.15686686,test_nn
78,-1.688,0.15893611,test_nn
79,-1.684,0.16100615,test_nn
80,-1.68,0.16307735,test_nn
81,-1.676,0.16514987,test_nn
82,-1.672,0.16722333,test_nn
83,-1.668,0.16929823,test_nn
84,-1.664,0.171374,test_nn
85,-1.66,0.1734513,test_nn
86,-1.656,0.17552978,test_nn
87,-1.652,0.17760932,test_nn
88,-1.648,0.17969017,test_nn
89,-1.644,0.1817725,test_nn
90,-1.64,0.1838559,test_nn
91,-1.636,0.18594095,test_nn
92,-1.632,0.18802689,test_nn
93,-1.628,0.19011438,test_nn
94,-1.624,0.19220322,test_nn
95,-1.62,0.19429347,test_nn
96,-1.616,0.19638519,test_nn
97,-1.612,0.19847845,test_nn
98,-1.608,0.20057292,test_nn
99,-1.604,0.20266883,test_nn
100,-1.6,0.2047664,test_nn
101,-1.596,0.20686553,test_nn
102,-1.592,0.20896605,test_nn
103,-1.588,0.21106805,test_nn
104,-1.584,0.21317177,test_nn
105,-1.58,0.21527708,test_nn
106,-1.576,0.217384,test_nn
107,-1.572,0.21949255,test_nn
108,-1.568,0.22160275,test_nn
109,-1.564,0.22371463,test_nn
110,-1.56,0.2258284,test_nn
111,-1.556,0.22794326,test_nn
112,-1.552,0.23006047,test_nn
113,-1.548,0.23217934,test_nn
114,-1.544,0.23429999,test_nn
115,-1.54,0.236422,test_nn
116,-1.536,0.23854631,test_nn
117,-1.532,0.24067263,test_nn
118,-1.528,0.24280044,test_nn
119,-1.524,0.24493009,test_nn
120,-1.52,0.24706198,test_nn
121,-1.516,0.24919531,test_nn
122,-1.512,0.2513314,test_nn
123,-1.508,0.25346878,test_nn
124,-1.504,0.25560838,test_nn
125,-1.5,0.2577499,test_nn
126,-1.496,0.25989377,test_nn
127,-1.492,0.26203945,test_nn
128,-1.488,0.26418734,test_nn
129,-1.484,0.2663371,test_nn
130,-1.48,0.26848918,test_nn
131,-1.476,0.27064386,test_nn
132,-1.472,0.27280015,test_nn
133,-1.468,0.27495846,test_nn
134,-1.464,0.27711976,test_nn
135,-1.46,0.27928263,test_nn
136,-1.456,0.28144816,test_nn
137,-1.452,0.28361562,test_nn
138,-1.448,0.28578565,test_nn
139,-1.444,0.28795803,test_nn
140,-1.44,0.29013282,test_nn
141,-1.436,0.29231003,test_nn
142,-1.432,0.29448944,test_nn
143,-1.428,0.2966713,test_nn
144,-1.424,0.29885584,test_nn
145,-1.42,0.30104253,test_nn
146,-1.416,0.30323195,test_nn
147,-1.412,0.3054239,test_nn
148,-1.408,0.30761808,test_nn
149,-1.404,0.30981487,test_nn
150,-1.4,0.31201446,test_nn
151,-1.396,0.3142167,test_nn
152,-1.392,0.31642136,test_nn
153,-1.388,0.31862858,test_nn
154,-1.384,0.32083872,test_nn
155,-1.38,0.3230512,test_nn
156,-1.376,0.32526636,test_nn
157,-1.372,0.3274845,test_nn
158,-1.368,0.32970533,test_nn
159,-1.364,0.3319289,test_nn
160,-1.36,0.33415538,test_nn
161,-1.356,0.33638427,test_nn
162,-1.352,0.33861607,test_nn
163,-1.348,0.3408509,test_nn
164,-1.344,0.34308854,test_nn
165,-1.34,0.34532866,test_nn
166,-1.336,0.34757218,test_nn
167,-1.332,0.34981823,test_nn
168,-1.328,0.35206738,test_nn
169,-1.324,0.3543192,test_nn
170,-1.32,0.35657412,test_nn
171,-1.316,0.35883212,test_nn
172,-1.312,0.3610928,test_nn
173,-1.308,0.36335656,test_nn
174,-1.304,0.36562347,test_nn
175,-1.3,0.36789334,test_nn
176,-1.296,0.37016603,test_nn
177,-1.292,0.37244168,test_nn
178,-1.288,0.3747209,test_nn
179,-1.284,0.37700254,test_nn
180,-1.28,0.37928775,test_nn
181,-1.276,0.3815756,test_nn
182,-1.272,0.3838667,test_nn
183,-1.268,0.3861607,test_nn
184,-1.264,0.38845807,test_nn
185,-1.26,0.39075845,test_nn
186,-1.256,0.39306197,test_nn
187,-1.252,0.39536908,test_nn
188,-1.248,0.39767852,test_nn
189,-1.244,0.3999914,test_nn
190,-1.24,0.40230757,test_nn
191,-1.236,0.40462652,test_nn
192,-1.232,0.40694913,test_nn
193,-1.228,0.40927434,test_nn
194,-1.224,0.4116032,test_nn
195,-1.22,0.413935,test_nn
196,-1.216,0.41626996,test_nn
197,-1.212,0.41860774,test_nn
198,-1.208,0.42094922,test_nn
199,-1.204,0.42329362,test_nn
200,-1.2,0.42564118,test_nn
201,-1.196,0.42799178,test_nn
202,-1.192,0.43034554,test_nn
203,-1.188,0.43270266,test_nn
204,-1.184,0.4350626,test_nn
205,-1.18,0.43742585,test_nn
206,-1.176,0.43979236,test_nn
207,-1.172,0.44216177,test_nn
208,-1.168,0.4445343,test_nn
209,-1.164,0.44690996,test_nn
210,-1.16,0.44928893,test_nn
211,-1.156,0.45167065,test_nn
212,-1.152,0.4540558,test_nn
213,-1.148,0.45644385,test_nn
214,-1.144,0.45883465,test_nn
215,-1.14,0.46122915,test_nn
216,-1.136,0.46362597,test_nn
217,-1.132,0.46602637,test_nn
218,-1.128,0.46842933,test_nn
219,-1.124,0.47083557,test_nn
220,-1.12,0.47324452,test_nn
221,-1.116,0.4756563,test_nn
222,-1.112,0.47807145,test_nn
223,-1.108,0.48048916,test_nn
224,-1.104,0.48290974,test_nn
225,-1.1,0.485333,test_nn
226,-1.096,0.48775935,test_nn
227,-1.092,0.49018845,test_nn
228,-1.088,0.49262017,test_nn
229,-1.084,0.49505514,test_nn
230,-1.08,0.4974921,test_nn
231,-1.076,0.49993223,test_nn
232,-1.072,0.50237495,test_nn
233,-1.068,0.50482017,test_nn
234,-1.064,0.50726795,test_nn
235,-1.06,0.5097185,test_nn
236,-1.056,0.51217145,test_nn
237,-1.052,0.51462686,test_nn
238,-1.048,0.5170847,test_nn
239,-1.044,0.51954514,test_nn
240,-1.04,0.5220079,test_nn
241,-1.036,0.5244731,test_nn
242,-1.032,0.52694035,test_nn
243,-1.028,0.5294098,test_nn
244,-1.024,0.5318816,test_nn
245,-1.02,0.5343553,test_nn
246,-1.016,0.5368313,test_nn
247,-1.012,0.5393099,test_nn
248,-1.008,0.5417899,test_nn
249,-1.004,0.5442722,test_nn
250,-1.0,0.5467558,test_nn
251,-0.996,0.5492423,test_nn
252,-0.992,0.55172974,test_nn
253,-0.988,0.5542196,test_nn
254,-0.984,0.5567104,test_nn
255,-0.98,0.55920357,test_nn
256,-0.976,0.5616979,test_nn
257,-0.972,0.5641941,test_nn
258,-0.968,0.5666919,test_nn
259,-0.964,0.5691905,test_nn
260,-0.96,0.5716912,test_nn
261,-0.956,0.574193,test_nn
262,-0.952,0.5766957,test_nn
263,-0.948,0.5791999,test_nn
264,-0.944,0.5817051,test_nn
265,-0.94,0.5842114,test_nn
266,-0.936,0.5867185,test_nn
267,-0.932,0.58922696,test_nn
268,-0.928,0.5917356,test_nn
269,-0.924,0.5942458,test_nn
270,-0.92,0.5967558,test_nn
271,-0.916,0.59926724,test_nn
272,-0.912,0.6017789,test_nn
273,-0.908,0.6042911,test_nn
274,-0.904,0.60680354,test_nn
275,-0.9,0.60931647,test_nn
276,-0.896,0.61182976,test_nn
277,-0.892,0.6143427,test_nn
278,-0.888,0.6168562,test_nn
279,-0.884,0.61936957,test_nn
280,-0.88,0.6218828,test_nn
281,-0.876,0.62439567,test_nn
282,-0.872,0.62690896,test_nn
283,-0.868,0.62942135,test_nn
284,-0.864,0.63193345,test_nn
285,-0.86,0.63444495,test_nn
286,-0.856,0.636956,test_nn
287,-0.852,0.63946635,test_nn
288,-0.848,0.64197594,test_nn
289,-0.844,0.6444845,test_nn
290,-0.84,0.6469922,test_nn
291,-0.836,0.64949894,test_nn
292,-0.832,0.6520044,test_nn
293,-0.828,0.65450865,test_nn
294,-0.824,0.6570118,test_nn
295,-0.82,0.659513,test_nn
296,-0.816,0.662013,test_nn
297,-0.812,0.66451156,test_nn
298,-0.808,0.6670079,test_nn
299,-0.804,0.66950244,test_nn
300,-0.8,0.67199546,test_nn
301,-0.796,0.6744864,test_nn
302,-0.792,0.6769749,test_nn
303,-0.788,0.6794614,test_nn
304,-0.784,0.68194574,test_nn
305,-0.78,0.68442714,test_nn
306,-0.776,0.6869062,test_nn
307,-0.772,0.68938285,test_nn
308,-0.768,0.69185615,test_nn
309,-0.764,0.69432694,test_nn
310,-0.76,0.696795,test_nn
311,-0.756,0.69925964,test_nn
312,-0.752,0.7017211,test_nn
313,-0.748,0.7041793,test_nn
314,-0.744,0.70663387,test_nn
315,-0.74,0.7090857,test_nn
316,-0.736,0.71153295,test_nn
317,-0.732,0.713977,test_nn
318,-0.728,0.71641636,test_nn
319,-0.724,0.7188529,test_nn
320,-0.72,0.72128457,test_nn
321,-0.716,0.72371244,test_nn
322,-0.712,0.72613555,test_nn
323,-0.708,0.7285548,test_nn
324,-0.704,0.7309691,test_nn
325,-0.7,0.73337865,test_nn
326,-0.696,0.73578376,test_nn
327,-0.692,0.7381835,test_nn
328,-0.688,0.7405788,test_nn
329,-0.684,0.7429688,test_nn
330,-0.68,0.74535304,test_nn
331,-0.676,0.7477324,test_nn
332,-0.672,0.7501063,test_nn
333,-0.668,0.75247407,test_nn
334,-0.664,0.75483716,test_nn
335,-0.66,0.7571934,test_nn
336,-0.656,0.75954396,test_nn
337,-0.652,0.7618886,test_nn
338,-0.648,0.764227,test_nn
339,-0.644,0.7665591,test_nn
340,-0.64,0.76888454,test_nn
341,-0.636,0.77120364,test_nn
342,-0.632,0.7735157,test_nn
343,-0.628,0.77582157,test_nn
344,-0.624,0.7781203,test_nn
345,-0.62,0.78041184,test_nn
346,-0.616,0.7826961,test_nn
347,-0.612,0.78497344,test_nn
348,-0.608,0.78724325,test_nn
349,-0.604,0.78950566,test_nn
350,-0.6,0.7917601,test_nn
351,-0.596,0.7940072,test_nn
352,-0.592,0.79624605,test_nn
353,-0.588,0.79847723,test_nn
354,-0.584,0.8007002,test_nn
355,-0.58,0.80291474,test_nn
356,-0.576,0.8051208,test_nn
357,-0.572,0.80731875,test_nn
358,-0.568,0.80950844,test_nn
359,-0.564,0.811689,test_nn
360,-0.56,0.8138607,test_nn
361,-0.556,0.8160235,test_nn
362,-0.552,0.8181773,test_nn
363,-0.548,0.820322,test_nn
364,-0.544,0.8224576,test_nn
365,-0.54,0.82458323,test_nn
366,-0.536,0.82670015,test_nn
367,-0.532,0.82880664,test_nn
368,-0.528,0.8309037,test_nn
369,-0.524,0.83299106,test_nn
370,-0.52,0.8350686,test_nn
371,-0.516,0.8371357,test_nn
372,-0.512,0.8391925,test_nn
373,-0.508,0.84123933,test_nn
374,-0.504,0.8432755,test_nn
375,-0.5,0.84530133,test_nn
376,-0.496,0.8473167,test_nn
377,-0.492,0.8493209,test_nn
378,-0.488,0.8513145,test_nn
379,-0.484,0.85329664,test_nn
380,-0.48,0.85526806,test_nn
381,-0.476,0.85722834,test_nn
382,-0.472,0.8591773,test_nn
383,-0.468,0.8611149,test_nn
384,-0.464,0.8630407,test_nn
385,-0.46,0.8649549,test_nn
386,-0.456,0.8668575,test_nn
387,-0.452,0.8687487,test_nn
388,-0.448,0.87062746,test_nn
389,-0.444,0.8724942,test_nn
390,-0.44,0.874349,test_nn
391,-0.436,0.8761915,test_nn
392,-0.432,0.8780213,test_nn
393,-0.428,0.8798393,test_nn
394,-0.424,0.8816442,test_nn
395,-0.42,0.88343644,test_nn
396,-0.416,0.88521653,test_nn
397,-0.412,0.88698316,test_nn
398,-0.408,0.888737,test_nn
399,-0.404,0.89047784,test_nn
400,-0.4,0.8922057,test_nn
401,-0.396,0.89392036,test_nn
402,-0.392,0.8956213,test_nn
403,-0.388,0.89730895,test_nn
404,-0.384,0.89898324,test_nn
405,-0.38,0.9006439,test_nn
406,-0.376,0.90229076,test_nn
407,-0.372,0.9039239,test_nn
408,-0.368,0.90554345,test_nn
409,-0.364,0.9071483,test_nn
410,-0.36,0.9087397,test_nn
411,-0.356,0.9103168,test_nn
412,-0.352,0.9118795,test_nn
413,-0.348,0.9134277,test_nn
414,-0.344,0.9149617,test_nn
415,-0.34,0.9164812,test_nn
416,-0.336,0.9179863,test_nn
417,-0.332,0.9194769,test_nn
418,-0.328,0.920952,test_nn
419,-0.324,0.9224131,test_nn
420,-0.32,0.92385864,test_nn
421,-0.316,0.9252892,test_nn
422,-0.312,0.9267054,test_nn
423,-0.308,0.9281056,test_nn
424,-0.304,0.9294913,test_nn
425,-0.3,0.93086135,test_nn
426,-0.296,0.9322158,test_nn
427,-0.292,0.93355495,test_nn
428,-0.288,0.93487895,test_nn
429,-0.284,0.93618685,test_nn
430,-0.28,0.93747926,test_nn
431,-0.276,0.9387556,test_nn
432,-0.272,0.94001645,test_nn
433,-0.268,0.94126105,test_nn
434,-0.264,0.9424901,test_nn
435,-0.26,0.94370335,test_nn
436,-0.256,0.9449,test_nn
437,-0.252,0.9460804,test_nn
438,-0.248,0.9472448,test_nn
439,-0.244,0.9483925,test_nn
440,-0.24,0.94952416,test_nn
441,-0.236,0.9506389,test_nn
442,-0.232,0.9517377,test_nn
443,-0.228,0.9528199,test_nn
444,-0.224,0.95388484,test_nn
445,-0.22,0.95493364,test_nn
446,-0.216,0.95596546,test_nn
447,-0.212,0.95698076,test_nn
448,-0.208,0.9579787,test_nn
449,-0.204,0.9589598,test_nn
450,-0.2,0.9599239,test_nn
451,-0.196,0.96087104,test_nn
452,-0.192,0.9618009,test_nn
453,-0.188,0.962714,test_nn
454,-0.184,0.9636093,test_nn
455,-0.18,0.96448755,test_nn
456,-0.176,0.9653481,test_nn
457,-0.172,0.9661918,test_nn
458,-0.168,0.9670182,test_nn
459,-0.164,0.9678265,test_nn
460,-0.16,0.96861744,test_nn
461,-0.156,0.9693908,test_nn
462,-0.152,0.97014636,test_nn
463,-0.148,0.97088426,test_nn
464,-0.144,0.97160417,test_nn
465,-0.14,0.97230667,test_nn
466,-0.136,0.97299135,test_nn
467,-0.132,0.97365785,test_nn
468,-0.128,0.9743061,test_nn
469,-0.124,0.97493684,test_nn
470,-0.12,0.9755495,test_nn
471,-0.116,0.9761438,test_nn
472,-0.112,0.97672015,test_nn
473,-0.108,0.97727793,test_nn
474,-0.104,0.9778182,test_nn
475,-0.1,0.97833985,test_nn
476,-0.096,0.9788433,test_nn
477,-0.092,0.97932816,test_nn
478,-0.088,0.9797946,test_nn
479,-0.084,0.9802429,test_nn
480,-0.08,0.98067254,test_nn
481,-0.076,0.9810843,test_nn
482,-0.072,0.98147696,test_nn
483,-0.068,0.98185134,test_nn
484,-0.064,0.982207,test_nn
485,-0.06,0.9825438,test_nn
486,-0.056,0.9828622,test_nn
487,-0.052,0.9831622,test_nn
488,-0.048,0.9834429,test_nn
489,-0.044,0.9837052,test_nn
490,-0.04,0.98394847,test_nn
491,-0.036,0.9841735,test_nn
492,-0.032,0.98437905,test_nn
493,-0.028,0.9845664,test_nn
494,-0.024,0.98473454,test_nn
495,-0.02,0.98488355,test_nn
496,-0.016,0.9850135,test_nn
497,-0.012,0.985125,test_nn
498,-0.008,0.9852175,test_nn
499,-0.004,0.9852912,test_nn
500,0.0,0.98534524,test_nn
501,0.004,0.9853808,test_nn
502,0.008,0.98539716,test_nn
503,0.012,0.98539466,test_nn
504,0.016,0.98537296,test_nn
505,0.02,0.98533183,test_nn
506,0.024,0.9852718,test_nn
507,0.028,0.98519284,test_nn
508,0.032,0.9850946,test_nn
509,0.036,0.98497766,test_nn
510,0.04,0.984841,test_nn
511,0.044,0.9846856,test_nn
512,0.048,0.9845109,test_nn
513,0.052,0.9843169,test_nn
514,0.056,0.9841039,test_nn
515,0.06,0.98387194,test_nn
516,0.064,0.98362035,test_nn
517,0.068,0.98334974,test_nn
518,0.072,0.98306036,test_nn
519,0.076,0.9827514,test_nn
520,0.08,0.98242337,test_nn
521,0.084,0.98207617,test_nn
522,0.088,0.98171014,test_nn
523,0.092,0.9813244,test_nn
524,0.096,0.98091984,test_nn
525,0.1,0.9804962,test_nn
526,0.104,0.9800535,test_nn
527,0.108,0.9795918,test_nn
528,0.112,0.9791104,test_nn
529,0.116,0.9786102,test_nn
530,0.12,0.9780913,test_nn
531,0.124,0.97755307,test_nn
532,0.128,0.9769955,test_nn
533,0.132,0.97641945,test_nn
534,0.136,0.9758241,test_nn
535,0.14,0.97521013,test_nn
536,0.144,0.9745769,test_nn
537,0.148,0.97392493,test_nn
538,0.152,0.9732536,test_nn
539,0.156,0.97256416,test_nn
540,0.16,0.9718555,test_nn
541,0.164,0.97112787,test_nn
542,0.168,0.9703812,test_nn
543,0.172,0.9696164,test_nn
544,0.176,0.9688326,test_nn
545,0.18,0.96803015,test_nn
546,0.184,0.9672092,test_nn
547,0.188,0.9663694,test_nn
548,0.192,0.96551114,test_nn
549,0.196,0.9646344,test_nn
550,0.2,0.963739,test_nn
551,0.204,0.9628253,test_nn
552,0.208,0.96189326,test_nn
553,0.212,0.96094286,test_nn
554,0.216,0.95997375,test_nn
555,0.22,0.9589868,test_nn
556,0.224,0.9579817,test_nn
557,0.228,0.9569584,test_nn
558,0.232,0.955917,test_nn
559,0.236,0.9548574,test_nn
560,0.24,0.95377976,test_nn
561,0.244,0.9526845,test_nn
562,0.248,0.95157105,test_nn
563,0.252,0.95043993,test_nn
564,0.256,0.9492911,test_nn
565,0.26,0.94812447,test_nn
566,0.264,0.94694006,test_nn
567,0.268,0.9457384,test_nn
568,0.272,0.94451916,test_nn
569,0.276,0.94328237,test_nn
570,0.28,0.9420284,test_nn
571,0.284,0.940757,test_nn
572,0.288,0.93946815,test_nn
573,0.292,0.9381629,test_nn
574,0.296,0.9368402,test_nn
575,0.3,0.9355002,test_nn
576,0.304,0.93414366,test_nn
577,0.308,0.9327697,test_nn
578,0.312,0.93137974,test_nn
579,0.316,0.92997265,test_nn
580,0.32,0.92854947,test_nn
581,0.324,0.92710924,test_nn
582,0.328,0.92565304,test_nn
583,0.332,0.9241799,test_nn
584,0.336,0.9226909,test_nn
585,0.34,0.9211858,test_nn
586,0.344,0.9196643,test_nn
587,0.348,0.91812736,test_nn
588,0.352,0.9165738,test_nn
589,0.356,0.9150053,test_nn
590,0.36,0.91342056,test_nn
591,0.364,0.91182023,test_nn
592,0.368,0.9102045,test_nn
593,0.372,0.9085736,test_nn
594,0.376,0.90692705,test_nn
595,0.38,0.90526557,test_nn
596,0.384,0.90358865,test_nn
597,0.388,0.9018968,test_nn
598,0.392,0.9001907,test_nn
599,0.396,0.89846873,test_nn
600,0.4,0.89673275,test_nn
601,0.404,0.8949821,test_nn
602,0.408,0.8932168,test_nn
603,0.412,0.8914375,test_nn
604,0.416,0.88964343,test_nn
605,0.42,0.887836,test_nn
606,0.424,0.8860138,test_nn
607,0.428,0.8841777,test_nn
608,0.432,0.882328,test_nn
609,0.436,0.88046503,test_nn
610,0.44,0.878588,test_nn
611,0.444,0.87669754,test_nn
612,0.448,0.8747937,test_nn
613,0.452,0.872877,test_nn
614,0.456,0.870947,test_nn
615,0.46,0.86900395,test_nn
616,0.464,0.867048,test_nn
617,0.468,0.86507946,test_nn
618,0.472,0.8630977,test_nn
619,0.476,0.86110425,test_nn
620,0.48,0.8590984,test_nn
621,0.484,0.85707957,test_nn
622,0.488,0.85504913,test_nn
623,0.492,0.85300696,test_nn
624,0.496,0.8509525,test_nn
625,0.5,0.8488863,test_nn
626,0.504,0.8468086,test_nn
627,0.508,0.8447194,test_nn
628,0.512,0.8426187,test_nn
629,0.516,0.8405073,test_nn
630,0.52,0.83838415,test_nn
631,0.524,0.8362504,test_nn
632,0.528,0.8341058,test_nn
633,0.532,0.8319503,test_nn
634,0.536,0.8297846,test_nn
635,0.54,0.827608,test_nn
636,0.544,0.8254211,test_nn
637,0.548,0.8232244,test_nn
638,0.552,0.8210174,test_nn
639,0.556,0.8188004,test_nn
640,0.56,0.81657386,test_nn
641,0.564,0.8143376,test_nn
642,0.568,0.81209177,test_nn
643,0.572,0.80983645,test_nn
644,0.576,0.80757225,test_nn
645,0.58,0.805299,test_nn
646,0.584,0.8030163,test_nn
647,0.588,0.80072516,test_nn
648,0.592,0.7984251,test_nn
649,0.596,0.79611677,test_nn
650,0.6,0.79379994,test_nn
651,0.604,0.79147464,test_nn
652,0.608,0.7891412,test_nn
653,0.612,0.7867999,test_nn
654,0.616,0.78445077,test_nn
655,0.62,0.7820934,test_nn
656,0.624,0.779729,test_nn
657,0.628,0.7773573,test_nn
658,0.632,0.7749777,test_nn
659,0.636,0.7725913,test_nn
660,0.64,0.77019775,test_nn
661,0.644,0.76779723,test_nn
662,0.648,0.76539004,test_nn
663,0.652,0.76297617,test_nn
664,0.656,0.76055586,test_nn
665,0.66,0.7581294,test_nn
666,0.664,0.7556962,test_nn
667,0.668,0.75325763,test_nn
668,0.672,0.75081253,test_nn
669,0.676,0.74836165,test_nn
670,0.68,0.7459052,test_nn
671,0.684,0.74344337,test_nn
672,0.688,0.740976,test_nn
673,0.692,0.73850334,test_nn
674,0.696,0.7360257,test_nn
675,0.7,0.733543,test_nn
676,0.704,0.7310555,test_nn
677,0.708,0.728563,test_nn
678,0.712,0.72606635,test_nn
679,0.716,0.72356504,test_nn
680,0.72,0.72105926,test_nn
681,0.724,0.7185494,test_nn
682,0.728,0.71603566,test_nn
683,0.732,0.7135178,test_nn
684,0.736,0.7109958,test_nn
685,0.74,0.7084708,test_nn
686,0.744,0.7059419,test_nn
687,0.748,0.7034096,test_nn
688,0.752,0.70087427,test_nn
689,0.756,0.69833577,test_nn
690,0.76,0.6957939,test_nn
691,0.764,0.6932496,test_nn
692,0.768,0.6907022,test_nn
693,0.772,0.6881527,test_nn
694,0.776,0.68560016,test_nn
695,0.78,0.68304586,test_nn
696,0.784,0.68048847,test_nn
697,0.788,0.6779295,test_nn
698,0.792,0.6753684,test_nn
699,0.796,0.6728054,test_nn
700,0.8,0.6702409,test_nn
701,0.804,0.6676743,test_nn
702,0.808,0.66510636,test_nn
703,0.812,0.66253716,test_nn
704,0.816,0.6599666,test_nn
705,0.82,0.6573948,test_nn
706,0.824,0.65482247,test_nn
707,0.828,0.6522485,test_nn
708,0.832,0.64967436,test_nn
709,0.836,0.6470991,test_nn
710,0.84,0.6445235,test_nn
711,0.844,0.64194703,test_nn
712,0.848,0.63937056,test_nn
713,0.852,0.6367936,test_nn
714,0.856,0.63421685,test_nn
715,0.86,0.63164026,test_nn
716,0.864,0.6290634,test_nn
717,0.868,0.6264868,test_nn
718,0.872,0.6239105,test_nn
719,0.876,0.6213348,test_nn
720,0.88,0.6187594,test_nn
721,0.884,0.61618453,test_nn
722,0.888,0.6136105,test_nn
723,0.892,0.6110375,test_nn
724,0.896,0.6084652,test_nn
725,0.9,0.60589415,test_nn
726,0.904,0.60332394,test_nn
727,0.908,0.600755,test_nn
728,0.912,0.59818745,test_nn
729,0.916,0.595621,test_nn
730,0.92,0.59305656,test_nn
731,0.924,0.5904937,test_nn
732,0.928,0.5879324,test_nn
733,0.932,0.5853729,test_nn
734,0.936,0.5828154,test_nn
735,0.94,0.5802595,test_nn
736,0.944,0.5777058,test_nn
737,0.948,0.5751544,test_nn
738,0.952,0.572605,test_nn
739,0.956,0.5700583,test_nn
740,0.96,0.5675131,test_nn
741,0.964,0.56497127,test_nn
742,0.968,0.562432,test_nn
743,0.972,0.5598944,test_nn
744,0.976,0.55736023,test_nn
745,0.98,0.5548286,test_nn
746,0.984,0.5523002,test_nn
747,0.988,0.54977465,test_nn
748,0.992,0.5472518,test_nn
749,0.996,0.5447319,test_nn
750,1.0,0.54221535,test_nn
751,1.004,0.5397022,test_nn
752,1.008,0.5371919,test_nn
753,1.012,0.5346854,test_nn
754,1.016,0.53218204,test_nn
755,1.02,0.5296819,test_nn
756,1.024,0.52718574,test_nn
757,1.028,0.52469265,test_nn
758,1.032,0.5222037,test_nn
759,1.036,0.51971835,test_nn
760,1.04,0.5172365,test_nn
761,1.044,0.5147586,test_nn
762,1.048,0.5122845,test_nn
763,1.052,0.5098142,test_nn
764,1.056,0.5073482,test_nn
765,1.06,0.5048861,test_nn
766,1.064,0.50242794,test_nn
767,1.068,0.49997374,test_nn
768,1.072,0.49752378,test_nn
769,1.076,0.4950783,test_nn
770,1.08,0.49263668,test_nn
771,1.084,0.49019983,test_nn
772,1.088,0.4877665,test_nn
773,1.092,0.48533788,test_nn
774,1.096,0.4829139,test_nn
775,1.1,0.4804944,test_nn
776,1.104,0.4780789,test_nn
777,1.108,0.47566822,test_nn
778,1.112,0.47326207,test_nn
779,1.116,0.47085977,test_nn
780,1.12,0.468463,test_nn
781,1.124,0.46607026,test_nn
782,1.128,0.46368212,test_nn
783,1.132,0.46129906,test_nn
784,1.136,0.45892042,test_nn
785,1.14,0.45654634,test_nn
786,1.144,0.45417735,test_nn
787,1.148,0.45181274,test_nn
788,1.152,0.44945285,test_nn
789,1.156,0.4470975,test_nn
790,1.16,0.44474727,test_nn
791,1.164,0.44240242,test_nn
792,1.168,0.44006175,test_nn
793,1.172,0.43772572,test_nn
794,1.176,0.4353947,test_nn
795,1.18,0.43306866,test_nn
796,1.184,0.4307472,test_nn
797,1.188,0.4284309,test_nn
798,1.192,0.4261189,test_nn
799,1.196,0.42381248,test_nn
800,1.2,0.42151013,test_nn
801,1.204,0.41921318,test_nn
802,1.208,0.41692102,test_nn
803,1.212,0.41463354,test_nn
804,1.216,0.41235095,test_nn
805,1.22,0.41007307,test_nn
806,1.224,0.40779996,test_nn
807,1.228,0.40553197,test_nn
808,1.232,0.40326887,test_nn
809,1.236,0.40101027,test_nn
810,1.24,0.39875656,test_nn
811,1.244,0.3965075,test_nn
812,1.248,0.39426368,test_nn
813,1.252,0.39202428,test_nn
814,1.256,0.38978928,test_nn
815,1.26,0.3875593,test_nn
816,1.264,0.3853345,test_nn
817,1.268,0.38311362,test_nn
818,1.272,0.38089794,test_nn
819,1.276,0.37868622,test_nn
820,1.28,0.37648,test_nn
821,1.284,0.37427783,test_nn
822,1.288,0.3720804,test_nn
823,1.292,0.36988726,test_nn
824,1.296,0.36769867,test_nn
825,1.3,0.36551502,test_nn
826,1.304,0.36333546,test_nn
827,1.308,0.3611604,test_nn
828,1.312,0.35898954,test_nn
829,1.316,0.35682338,test_nn
830,1.32,0.3546615,test_nn
831,1.324,0.35250372,test_nn
832,1.328,0.35035035,test_nn
833,1.332,0.3482013,test_nn
834,1.336,0.34605616,test_nn
835,1.34,0.3439155,test_nn
836,1.344,0.34177858,test_nn
837,1.348,0.33964598,test_nn
838,1.352,0.3375172,test_nn
839,1.356,0.3353927,test_nn
840,1.36,0.33327204,test_nn
841,1.364,0.33115542,test_nn
842,1.368,0.32904235,test_nn
843,1.372,0.32693312,test_nn
844,1.376,0.32482803,test_nn
845,1.38,0.3227263,test_nn
846,1.384,0.32062837,test_nn
847,1.388,0.31853423,test_nn
848,1.392,0.31644332,test_nn
849,1.396,0.31435618,test_nn
850,1.4,0.31227258,test_nn
851,1.404,0.31019214,test_nn
852,1.408,0.30811518,test_nn
853,1.412,0.3060417,test_nn
854,1.416,0.3039712,test_nn
855,1.42,0.30190435,test_nn
856,1.424,0.29984027,test_nn
857,1.428,0.29777968,test_nn
858,1.432,0.29572183,test_nn
859,1.436,0.2936668,test_nn
860,1.44,0.29161507,test_nn
861,1.444,0.2895659,test_nn
862,1.448,0.28751963,test_nn
863,1.452,0.2854762,test_nn
864,1.456,0.28343552,test_nn
865,1.46,0.2813973,test_nn
866,1.464,0.2793622,test_nn
867,1.468,0.2773289,test_nn
868,1.472,0.27529854,test_nn
869,1.476,0.2732703,test_nn
870,1.48,0.27124435,test_nn
871,1.484,0.26922083,test_nn
872,1.488,0.26719928,test_nn
873,1.492,0.26518002,test_nn
874,1.496,0.26316267,test_nn
875,1.5,0.26114747,test_nn
876,1.504,0.25913423,test_nn
877,1.508,0.2571228,test_nn
878,1.512,0.25511324,test_nn
879,1.516,0.25310516,test_nn
880,1.52,0.25109896,test_nn
881,1.524,0.24909425,test_nn
882,1.528,0.24709126,test_nn
883,1.532,0.24508943,test_nn
884,1.536,0.24308911,test_nn
885,1.54,0.24109012,test_nn
886,1.544,0.23909229,test_nn
887,1.548,0.23709577,test_nn
888,1.552,0.23510009,test_nn
889,1.556,0.23310532,test_nn
890,1.56,0.23111188,test_nn
891,1.564,0.22911929,test_nn
892,1.568,0.22712725,test_nn
893,1.572,0.22513622,test_nn
894,1.576,0.22314584,test_nn
895,1.58,0.22115578,test_nn
896,1.584,0.21916646,test_nn
897,1.588,0.21717735,test_nn
898,1.592,0.21518886,test_nn
899,1.596,0.21320048,test_nn
900,1.6,0.2112123,test_nn
901,1.604,0.20922446,test_nn
902,1.608,0.20723633,test_nn
903,1.612,0.20524822,test_nn
904,1.616,0.20326026,test_nn
905,1.62,0.20127222,test_nn
906,1.624,0.19928382,test_nn
907,1.628,0.19729488,test_nn
908,1.632,0.19530576,test_nn
909,1.636,0.19331607,test_nn
910,1.64,0.19132593,test_nn
911,1.644,0.18933472,test_nn
912,1.648,0.18734348,test_nn
913,1.652,0.18535122,test_nn
914,1.656,0.18335769,test_nn
915,1.66,0.18136358,test_nn
916,1.664,0.1793685,test_nn
917,1.668,0.17737222,test_nn
918,1.672,0.17537473,test_nn
919,1.676,0.17337573,test_nn
920,1.68,0.17137583,test_nn
921,1.684,0.16937451,test_nn
922,1.688,0.16737151,test_nn
923,1.692,0.16536683,test_nn
924,1.696,0.16336083,test_nn
925,1.7,0.16135277,test_nn
926,1.704,0.15934297,test_nn
927,1.708,0.15733138,test_nn
928,1.712,0.15531778,test_nn
929,1.716,0.15330222,test_nn
930,1.72,0.1512842,test_nn
931,1.724,0.1492643,test_nn
932,1.728,0.147242,test_nn
933,1.732,0.1452172,test_nn
934,1.736,0.14319034,test_nn
935,1.74,0.14116059,test_nn
936,1.744,0.1391284,test_nn
937,1.748,0.13709363,test_nn
938,1.752,0.13505587,test_nn
939,1.756,0.1330154,test_nn
940,1.76,0.1309718,test_nn
941,1.764,0.12892543,test_nn
942,1.768,0.1268761,test_nn
943,1.772,0.12482326,test_nn
944,1.776,0.12276742,test_nn
945,1.78,0.12070835,test_nn
946,1.784,0.11864591,test_nn
947,1.788,0.11657964,test_nn
948,1.792,0.11451003,test_nn
949,1.796,0.11243667,test_nn
950,1.8,0.11036016,test_nn
951,1.804,0.10827942,test_nn
952,1.808,0.106194675,test_nn
953,1.812,0.104105994,test_nn
954,1.816,0.102013454,test_nn
955,1.82,0.09991698,test_nn
956,1.824,0.097816095,test_nn
957,1.828,0.09571111,test_nn
958,1.832,0.09360165,test_nn
959,1.836,0.09148787,test_nn
960,1.84,0.08936929,test_nn
961,1.844,0.0872467,test_nn
962,1.848,0.08511905,test_nn
963,1.852,0.08298697,test_nn
964,1.856,0.08084981,test_nn
965,1.86,0.07870819,test_nn
966,1.864,0.07656096,test_nn
967,1.868,0.07440942,test_nn
968,1.872,0.07225226,test_nn
969,1.876,0.07009017,test_nn
970,1.88,0.06792288,test_nn
971,1.884,0.065750115,test_nn
972,1.888,0.06357195,test_nn
973,1.892,0.061388485,test_nn
974,1.896,0.059199344,test_nn
975,1.9,0.057004433,test_nn
976,1.904,0.05480388,test_nn
977,1.908,0.052597735,test_nn
978,1.912,0.05038559,test_nn
979,1.916,0.048167594,test_nn
980,1.92,0.045943342,test_nn
981,1.924,0.043713324,test_nn
982,1.928,0.0414771,test_nn
983,1.932,0.03923444,test_nn
984,1.936,0.03698589,test_nn
985,1.94,0.034730587,test_nn
986,1.944,0.032468986,test_nn
987,1.948,0.03020097,test_nn
988,1.952,0.027926322,test_nn
989,1.956,0.025644947,test_nn
990,1.96,0.023356717,test_nn
991,1.964,0.02106201,test_nn
992,1.968,0.018760175,test_nn
993,1.972,0.016451515,test_nn
994,1.976,0.014135813,test_nn
995,1.98,0.011812895,test_nn
996,1.984,0.009482957,test_nn
997,1.988,0.007146029,test_nn
998,1.992,0.0048014885,test_nn
999,1.996,0.0024495416,test_nn
1000,2.0,9.030569e-05,test_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1100/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 1100, "weight_testfn_obs": 1100, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 92976, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_11-35-23_329694_79310/artifacts/2024-10-12_11-35-25/fn_2024-10-12_11-35-25/working_dirs/fn_4f2b3_00309_309_weight_soln_obs=1100_2024-10-12_12-20-56", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_obs_force/run_obs_weight_1100/diff.csv <==
,X_x,value,name
0,-2.0,1.6751932e-05,diff
1,-1.996,0.00030630315,diff
2,-1.992,0.00059241103,diff
3,-1.988,0.00087439734,diff
4,-1.984,0.001152955,diff
5,-1.98,0.0014275741,diff
6,-1.976,0.0016983366,diff
7,-1.972,0.001965682,diff
8,-1.968,0.0022284482,diff
9,-1.964,0.0024882257,diff
10,-1.96,0.0027436279,diff
11,-1.956,0.0029951986,diff
12,-1.952,0.0032427758,diff
13,-1.948,0.0034866855,diff
14,-1.944,0.003726786,diff
15,-1.94,0.0039629117,diff
16,-1.936,0.0041953474,diff
17,-1.932,0.0044236965,diff
18,-1.928,0.0046478845,diff
19,-1.924,0.004868716,diff
20,-1.92,0.0050850436,diff
21,-1.916,0.005297851,diff
22,-1.912,0.0055063553,diff
23,-1.908,0.0057112724,diff
24,-1.904,0.0059116483,diff
25,-1.9,0.006108761,diff
26,-1.896,0.006301347,diff
27,-1.892,0.0064902976,diff
28,-1.888,0.0066750683,diff
29,-1.884,0.0068559237,diff
30,-1.88,0.0070326775,diff
31,-1.876,0.007205613,diff
32,-1.872,0.007374607,diff
33,-1.868,0.007539645,diff
34,-1.864,0.0077004954,diff
35,-1.86,0.007857144,diff
36,-1.856,0.008010097,diff
37,-1.852,0.008159131,diff
38,-1.848,0.0083039105,diff
39,-1.844,0.008445077,diff
40,-1.84,0.008581787,diff
41,-1.836,0.008714706,diff
42,-1.832,0.008843929,diff
43,-1.828,0.008968733,diff
44,-1.824,0.009089656,diff
45,-1.82,0.009206921,diff
46,-1.816,0.009320013,diff
47,-1.812,0.009428941,diff
48,-1.808,0.00953377,diff
49,-1.804,0.009635054,diff
50,-1.8,0.009732008,diff
51,-1.796,0.0098251775,diff
52,-1.792,0.009914674,diff
53,-1.788,0.009999901,diff
54,-1.784,0.010081314,diff
55,-1.78,0.010158628,diff
56,-1.776,0.010232411,diff
57,-1.772,0.010301843,diff
58,-1.768,0.010367617,diff
59,-1.764,0.01042974,diff
60,-1.76,0.010487527,diff
61,-1.756,0.010541692,diff
62,-1.752,0.010592133,diff
63,-1.748,0.010638505,diff
64,-1.744,0.010681257,diff
65,-1.74,0.010720015,diff
66,-1.736,0.0107551515,diff
67,-1.732,0.010786518,diff
68,-1.728,0.010813937,diff
69,-1.724,0.010837555,diff
70,-1.72,0.0108578205,diff
71,-1.716,0.010874033,diff
72,-1.712,0.010886937,diff
73,-1.708,0.010895684,diff
74,-1.704,0.010901272,diff
75,-1.7,0.010902315,diff
76,-1.696,0.010900676,diff
77,-1.692,0.010895118,diff
78,-1.688,0.010885805,diff
79,-1.684,0.010873228,diff
80,-1.68,0.010857075,diff
81,-1.676,0.010837331,diff
82,-1.672,0.010813877,diff
83,-1.668,0.010787472,diff
84,-1.664,0.010756969,diff
85,-1.66,0.010723934,diff
86,-1.656,0.010686681,diff
87,-1.652,0.010646343,diff
88,-1.648,0.010602623,diff
89,-1.644,0.010555357,diff
90,-1.64,0.010505468,diff
91,-1.636,0.010451943,diff
92,-1.632,0.010395125,diff
93,-1.628,0.010335267,diff
94,-1.624,0.010272041,diff
95,-1.62,0.010206148,diff
96,-1.616,0.010136485,diff
97,-1.612,0.01006408,diff
98,-1.608,0.0099886805,diff
99,-1.604,0.009910181,diff
100,-1.6,0.009828553,diff
101,-1.596,0.009744331,diff
102,-1.592,0.009657234,diff
103,-1.588,0.009566635,diff
104,-1.584,0.009473547,diff
105,-1.58,0.009377897,diff
106,-1.576,0.009279028,diff
107,-1.572,0.009177908,diff
108,-1.568,0.009073794,diff
109,-1.564,0.008967385,diff
110,-1.56,0.008858189,diff
111,-1.556,0.008746281,diff
112,-1.552,0.008631989,diff
113,-1.548,0.008515164,diff
114,-1.544,0.008395791,diff
115,-1.54,0.008274347,diff
116,-1.536,0.00815025,diff
117,-1.532,0.008023828,diff
118,-1.528,0.007894993,diff
119,-1.524,0.0077643394,diff
120,-1.52,0.007631123,diff
121,-1.516,0.007496059,diff
122,-1.512,0.0073586106,diff
123,-1.508,0.007219523,diff
124,-1.504,0.0070782006,diff
125,-1.5,0.0069348216,diff
126,-1.496,0.0067897737,diff
127,-1.492,0.0066427886,diff
128,-1.488,0.0064940453,diff
129,-1.484,0.0063435137,diff
130,-1.48,0.006191194,diff
131,-1.476,0.006037414,diff
132,-1.472,0.005881846,diff
133,-1.468,0.0057251453,diff
134,-1.464,0.005566567,diff
135,-1.46,0.005406648,diff
136,-1.456,0.005245179,diff
137,-1.452,0.005082637,diff
138,-1.448,0.004918784,diff
139,-1.444,0.004753709,diff
140,-1.44,0.004587233,diff
141,-1.436,0.0044198036,diff
142,-1.432,0.0042517185,diff
143,-1.428,0.004082054,diff
144,-1.424,0.0039119422,diff
145,-1.42,0.0037407875,diff
146,-1.416,0.003568679,diff
147,-1.412,0.0033960044,diff
148,-1.408,0.0032226443,diff
149,-1.404,0.0030486584,diff
150,-1.4,0.0028740466,diff
151,-1.396,0.0026991963,diff
152,-1.392,0.0025234222,diff
153,-1.388,0.0023474991,diff
154,-1.384,0.0021711886,diff
155,-1.38,0.0019950569,diff
156,-1.376,0.0018183887,diff
157,-1.372,0.0016416907,diff
158,-1.368,0.0014646649,diff
159,-1.364,0.0012880862,diff
160,-1.36,0.0011110306,diff
161,-1.356,0.00093463063,diff
162,-1.352,0.0007583499,diff
163,-1.348,0.00058212876,diff
164,-1.344,0.0004066527,diff
165,-1.34,0.00023141503,diff
166,-1.336,5.671382e-05,diff
167,-1.332,-0.000117868185,diff
168,-1.328,-0.0002912283,diff
169,-1.324,-0.00046434999,diff
170,-1.32,-0.0006363094,diff
171,-1.316,-0.00080764294,diff
172,-1.312,-0.0009779632,diff
173,-1.308,-0.0011475682,diff
174,-1.304,-0.0013158619,diff
175,-1.3,-0.0014829934,diff
176,-1.296,-0.0016489923,diff
177,-1.292,-0.0018135011,diff
178,-1.288,-0.0019772649,diff
179,-1.284,-0.002139181,diff
180,-1.28,-0.002299726,diff
181,-1.276,-0.0024586618,diff
182,-1.272,-0.0026159286,diff
183,-1.268,-0.0027715862,diff
184,-1.264,-0.002925545,diff
185,-1.26,-0.0030772388,diff
186,-1.256,-0.0032269657,diff
187,-1.252,-0.0033755898,diff
188,-1.248,-0.003521204,diff
189,-1.244,-0.0036654174,diff
190,-1.24,-0.0038067698,diff
191,-1.236,-0.003945917,diff
192,-1.232,-0.004083127,diff
193,-1.228,-0.004217297,diff
194,-1.224,-0.0043492317,diff
195,-1.22,-0.004478842,diff
196,-1.216,-0.004605204,diff
197,-1.212,-0.0047291517,diff
198,-1.208,-0.004850149,diff
199,-1.204,-0.0049687624,diff
200,-1.2,-0.00508368,diff
201,-1.196,-0.0051959455,diff
202,-1.192,-0.005305201,diff
203,-1.188,-0.005411148,diff
204,-1.184,-0.0055137575,diff
205,-1.18,-0.005613208,diff
206,-1.176,-0.00570938,diff
207,-1.172,-0.0058021545,diff
208,-1.168,-0.0058909357,diff
209,-1.164,-0.0059762,diff
210,-1.16,-0.0060581565,diff
211,-1.156,-0.006136358,diff
212,-1.152,-0.0062110126,diff
213,-1.148,-0.0062814653,diff
214,-1.144,-0.0063479543,diff
215,-1.14,-0.0064107478,diff
216,-1.136,-0.0064694583,diff
217,-1.132,-0.0065235794,diff
218,-1.128,-0.006574273,diff
219,-1.124,-0.0066203475,diff
220,-1.12,-0.006662458,diff
221,-1.116,-0.0066998005,diff
222,-1.112,-0.0067333877,diff
223,-1.108,-0.0067623258,diff
224,-1.104,-0.006787032,diff
225,-1.1,-0.0068071485,diff
226,-1.096,-0.0068220794,diff
227,-1.092,-0.0068332553,diff
228,-1.088,-0.0068395436,diff
229,-1.084,-0.006841302,diff
230,-1.08,-0.006838262,diff
231,-1.076,-0.006830424,diff
232,-1.072,-0.0068181455,diff
233,-1.068,-0.0068011284,diff
234,-1.064,-0.0067790747,diff
235,-1.06,-0.0067524314,diff
236,-1.056,-0.0067210495,diff
237,-1.052,-0.006684363,diff
238,-1.048,-0.006643474,diff
239,-1.044,-0.0065971017,diff
240,-1.04,-0.006546378,diff
241,-1.036,-0.00649035,diff
242,-1.032,-0.00643003,diff
243,-1.028,-0.0063646436,diff
244,-1.024,-0.0062942505,diff
245,-1.02,-0.0062195063,diff
246,-1.016,-0.006139636,diff
247,-1.012,-0.006055355,diff
248,-1.008,-0.0059657693,diff
249,-1.004,-0.005872071,diff
250,-1.0,-0.0057736635,diff
251,-0.996,-0.0056700706,diff
252,-0.992,-0.0055624247,diff
253,-0.988,-0.0054501295,diff
254,-0.984,-0.0053333044,diff
255,-0.98,-0.0052123666,diff
256,-0.976,-0.0050867796,diff
257,-0.972,-0.0049571395,diff
258,-0.968,-0.0048232675,diff
259,-0.964,-0.004685104,diff
260,-0.96,-0.004543066,diff
261,-0.956,-0.004396677,diff
262,-0.952,-0.0042468905,diff
263,-0.948,-0.0040935874,diff
264,-0.944,-0.0039358735,diff
265,-0.94,-0.0037753582,diff
266,-0.936,-0.003610909,diff
267,-0.932,-0.0034433603,diff
268,-0.928,-0.0032724142,diff
269,-0.924,-0.0030987859,diff
270,-0.92,-0.0029215217,diff
271,-0.916,-0.0027421117,diff
272,-0.912,-0.0025596023,diff
273,-0.908,-0.0023747683,diff
274,-0.904,-0.0021873116,diff
275,-0.9,-0.0019977689,diff
276,-0.896,-0.0018061996,diff
277,-0.892,-0.0016124845,diff
278,-0.888,-0.0014169812,diff
279,-0.884,-0.0012202263,diff
280,-0.88,-0.0010219216,diff
281,-0.876,-0.00082182884,diff
282,-0.872,-0.0006212592,diff
283,-0.868,-0.0004197359,diff
284,-0.864,-0.0002168417,diff
285,-0.86,-1.4126301e-05,diff
286,-0.856,0.00018972158,diff
287,-0.852,0.00039339066,diff
288,-0.848,0.0005970001,diff
289,-0.844,0.00080055,diff
290,-0.84,0.0010038614,diff
291,-0.836,0.0012066364,diff
292,-0.832,0.0014085174,diff
293,-0.828,0.0016099215,diff
294,-0.824,0.0018100142,diff
295,-0.82,0.0020082593,diff
296,-0.816,0.0022057295,diff
297,-0.812,0.0024018288,diff
298,-0.808,0.0025955439,diff
299,-0.804,0.0027868748,diff
300,-0.8,0.0029765368,diff
301,-0.796,0.0031642318,diff
302,-0.792,0.0033490658,diff
303,-0.788,0.00353086,diff
304,-0.784,0.0037099123,diff
305,-0.78,0.0038859844,diff
306,-0.776,0.0040590167,diff
307,-0.772,0.0042282343,diff
308,-0.768,0.004394114,diff
309,-0.764,0.00455606,diff
310,-0.76,0.0047145486,diff
311,-0.756,0.004868865,diff
312,-0.752,0.0050187707,diff
313,-0.748,0.0051649213,diff
314,-0.744,0.005305946,diff
315,-0.74,0.0054429173,diff
316,-0.736,0.0055754185,diff
317,-0.732,0.0057023764,diff
318,-0.728,0.0058253407,diff
319,-0.724,0.005942762,diff
320,-0.72,0.006055236,diff
321,-0.716,0.006162226,diff
322,-0.712,0.00626415,diff
323,-0.708,0.006360829,diff
324,-0.704,0.006452203,diff
325,-0.7,0.0065381527,diff
326,-0.696,0.0066182613,diff
327,-0.692,0.006692648,diff
328,-0.688,0.0067616105,diff
329,-0.684,0.006824851,diff
330,-0.68,0.0068823695,diff
331,-0.676,0.0069341063,diff
332,-0.672,0.0069803596,diff
333,-0.668,0.0070205927,diff
334,-0.664,0.0070557,diff
335,-0.66,0.007084012,diff
336,-0.656,0.007107258,diff
337,-0.652,0.007124722,diff
338,-0.648,0.0071365237,diff
339,-0.644,0.007142484,diff
340,-0.64,0.0071430206,diff
341,-0.636,0.0071377754,diff
342,-0.632,0.007127285,diff
343,-0.628,0.007111311,diff
344,-0.624,0.007089734,diff
345,-0.62,0.007062733,diff
346,-0.616,0.0070307255,diff
347,-0.612,0.006994009,diff
348,-0.608,0.0069514513,diff
349,-0.604,0.0069049,diff
350,-0.6,0.0068526864,diff
351,-0.596,0.0067960024,diff
352,-0.592,0.0067349076,diff
353,-0.588,0.006669104,diff
354,-0.584,0.00659889,diff
355,-0.58,0.006524563,diff
356,-0.576,0.0064458847,diff
357,-0.572,0.0063639283,diff
358,-0.568,0.006277263,diff
359,-0.564,0.0061869025,diff
360,-0.56,0.006093383,diff
361,-0.556,0.0059962273,diff
362,-0.552,0.0058959723,diff
363,-0.548,0.0057927966,diff
364,-0.544,0.005685985,diff
365,-0.54,0.0055764914,diff
366,-0.536,0.0054649115,diff
367,-0.532,0.0053502917,diff
368,-0.528,0.005233228,diff
369,-0.524,0.0051142573,diff
370,-0.52,0.0049927235,diff
371,-0.516,0.0048698783,diff
372,-0.512,0.0047453046,diff
373,-0.508,0.004618168,diff
374,-0.504,0.004490316,diff
375,-0.5,0.004360914,diff
376,-0.496,0.0042307377,diff
377,-0.492,0.004098654,diff
378,-0.488,0.003965974,diff
379,-0.484,0.0038326979,diff
380,-0.48,0.003698349,diff
381,-0.476,0.003563404,diff
382,-0.472,0.0034279823,diff
383,-0.468,0.0032922626,diff
384,-0.464,0.0031561255,diff
385,-0.46,0.0030198097,diff
386,-0.456,0.002883315,diff
387,-0.452,0.0027466416,diff
388,-0.448,0.0026102662,diff
389,-0.444,0.0024736524,diff
390,-0.44,0.0023370981,diff
391,-0.436,0.0022005439,diff
392,-0.432,0.0020641685,diff
393,-0.428,0.0019280314,diff
394,-0.424,0.0017918944,diff
395,-0.42,0.0016559362,diff
396,-0.416,0.0015201569,diff
397,-0.412,0.0013842583,diff
398,-0.408,0.0012485981,diff
399,-0.404,0.0011124611,diff
400,-0.4,0.0009762645,diff
401,-0.396,0.00084006786,diff
402,-0.392,0.00070405006,diff
403,-0.388,0.0005668998,diff
404,-0.384,0.00042945147,diff
405,-0.38,0.00029104948,diff
406,-0.376,0.000151515,diff
407,-0.372,1.1563301e-05,diff
408,-0.368,-0.00012946129,diff
409,-0.364,-0.00027263165,diff
410,-0.36,-0.0004169941,diff
411,-0.356,-0.0005632043,diff
412,-0.352,-0.00071173906,diff
413,-0.348,-0.00086236,diff
414,-0.344,-0.0010157228,diff
415,-0.34,-0.001172185,diff
416,-0.336,-0.0013319254,diff
417,-0.332,-0.0014954209,diff
418,-0.328,-0.0016621947,diff
419,-0.324,-0.0018336773,diff
420,-0.32,-0.002009511,diff
421,-0.316,-0.0021902919,diff
422,-0.312,-0.0023770332,diff
423,-0.308,-0.0025690198,diff
424,-0.304,-0.002767861,diff
425,-0.3,-0.0029729009,diff
426,-0.296,-0.0031853914,diff
427,-0.292,-0.0034050941,diff
428,-0.288,-0.0036332011,diff
429,-0.284,-0.0038695931,diff
430,-0.28,-0.0041152835,diff
431,-0.276,-0.004370451,diff
432,-0.272,-0.0046355724,diff
433,-0.268,-0.0049114823,diff
434,-0.264,-0.0051826835,diff
435,-0.26,-0.0054343343,diff
436,-0.256,-0.0056655407,diff
437,-0.252,-0.0058775544,diff
438,-0.248,-0.0060714483,diff
439,-0.244,-0.006247103,diff
440,-0.24,-0.006405592,diff
441,-0.236,-0.0065469146,diff
442,-0.232,-0.0066722035,diff
443,-0.228,-0.006782174,diff
444,-0.224,-0.0068767667,diff
445,-0.22,-0.0069572926,diff
446,-0.216,-0.007023871,diff
447,-0.212,-0.0070772767,diff
448,-0.208,-0.0071180463,diff
449,-0.204,-0.0071470737,diff
450,-0.2,-0.0071644187,diff
451,-0.196,-0.007171631,diff
452,-0.192,-0.007168472,diff
453,-0.188,-0.007155359,diff
454,-0.184,-0.0071341395,diff
455,-0.18,-0.007104218,diff
456,-0.176,-0.0070669055,diff
457,-0.172,-0.0070219636,diff
458,-0.168,-0.006970823,diff
459,-0.164,-0.0069133043,diff
460,-0.16,-0.0068507195,diff
461,-0.156,-0.006783068,diff
462,-0.152,-0.0067115426,diff
463,-0.148,-0.006635964,diff
464,-0.144,-0.0065568686,diff
465,-0.14,-0.006475508,diff
466,-0.136,-0.0063916445,diff
467,-0.132,-0.0063061714,diff
468,-0.128,-0.006218791,diff
469,-0.124,-0.006131053,diff
470,-0.12,-0.0060428977,diff
471,-0.116,-0.0059548616,diff
472,-0.112,-0.005866945,diff
473,-0.108,-0.005780041,diff
474,-0.104,-0.0056942105,diff
475,-0.1,-0.0056105256,diff
476,-0.096,-0.0055282116,diff
477,-0.092,-0.0054481626,diff
478,-0.088,-0.0053709745,diff
479,-0.084,-0.005296588,diff
480,-0.08,-0.0052250624,diff
481,-0.076,-0.0051571727,diff
482,-0.072,-0.0050931573,diff
483,-0.068,-0.005032897,diff
484,-0.064,-0.0049764514,diff
485,-0.06,-0.004924834,diff
486,-0.056,-0.0048767924,diff
487,-0.052,-0.0048339367,diff
488,-0.048,-0.0047958493,diff
489,-0.044,-0.0047623515,diff
490,-0.04,-0.0047341585,diff
491,-0.036,-0.0047106147,diff
492,-0.032,-0.0046922565,diff
493,-0.028,-0.0046791434,diff
494,-0.024,-0.0046709776,diff
495,-0.02,-0.004668057,diff
496,-0.016,-0.0046700835,diff
497,-0.012,-0.0046771765,diff
498,-0.008,-0.004689276,diff
499,-0.004,-0.004706979,diff
500,0.0,-0.004728973,diff
501,0.004,-0.0047562122,diff
502,0.008,-0.0047876835,diff
503,0.012,-0.0048242807,diff
504,0.016,-0.004864931,diff
505,0.02,-0.004910171,diff
506,0.024,-0.004959345,diff
507,0.028,-0.0050124526,diff
508,0.032,-0.0050691366,diff
509,0.036,-0.0051296353,diff
510,0.04,-0.0051933527,diff
511,0.044,-0.0052602887,diff
512,0.048,-0.0053298473,diff
513,0.052,-0.0054016113,diff
514,0.056,-0.0054760575,diff
515,0.06,-0.005552709,diff
516,0.064,-0.0056306124,diff
517,0.068,-0.0057101846,diff
518,0.072,-0.005790949,diff
519,0.076,-0.0058725476,diff
520,0.08,-0.0059541464,diff
521,0.084,-0.006036341,diff
522,0.088,-0.006118238,diff
523,0.092,-0.006199479,diff
524,0.096,-0.006279409,diff
525,0.1,-0.0063584447,diff
526,0.104,-0.006435871,diff
527,0.108,-0.0065109134,diff
528,0.112,-0.0065839887,diff
529,0.116,-0.006653905,diff
530,0.12,-0.0067203045,diff
531,0.124,-0.0067837834,diff
532,0.128,-0.0068427324,diff
533,0.132,-0.006897807,diff
534,0.136,-0.006947577,diff
535,0.14,-0.006992519,diff
536,0.144,-0.00703156,diff
537,0.148,-0.0070643425,diff
538,0.152,-0.007091224,diff
539,0.156,-0.0071108937,diff
540,0.16,-0.0071234107,diff
541,0.164,-0.0071282387,diff
542,0.168,-0.007124901,diff
543,0.172,-0.007112801,diff
544,0.176,-0.0070919394,diff
545,0.18,-0.0070619583,diff
546,0.184,-0.007021904,diff
547,0.188,-0.006971717,diff
548,0.192,-0.0069109797,diff
549,0.196,-0.006839156,diff
550,0.2,-0.0067557096,diff
551,0.204,-0.006660998,diff
552,0.208,-0.0065537095,diff
553,0.212,-0.006433785,diff
554,0.216,-0.006300628,diff
555,0.22,-0.006153941,diff
556,0.224,-0.005993724,diff
557,0.228,-0.00581944,diff
558,0.232,-0.0056303144,diff
559,0.236,-0.0054261684,diff
560,0.24,-0.0052068233,diff
561,0.244,-0.004971504,diff
562,0.248,-0.004720092,diff
563,0.252,-0.0044521093,diff
564,0.256,-0.0041672587,diff
565,0.26,-0.0038651228,diff
566,0.264,-0.0035455823,diff
567,0.268,-0.0032079816,diff
568,0.272,-0.0028684735,diff
569,0.276,-0.0025423765,diff
570,0.28,-0.002229035,diff
571,0.284,-0.0019288659,diff
572,0.288,-0.0016406775,diff
573,0.292,-0.0013642907,diff
574,0.296,-0.0010997057,diff
575,0.3,-0.000846982,diff
576,0.304,-0.00060480833,diff
577,0.308,-0.0003734827,diff
578,0.312,-0.0001527667,diff
579,0.316,5.77569e-05,diff
580,0.32,0.00025856495,diff
581,0.324,0.00044959784,diff
582,0.328,0.00063186884,diff
583,0.332,0.0008047223,diff
584,0.336,0.0009688139,diff
585,0.34,0.0011246204,diff
586,0.344,0.0012722015,diff
587,0.348,0.0014117956,diff
588,0.352,0.0015438795,diff
589,0.356,0.0016681552,diff
590,0.36,0.0017854571,diff
591,0.364,0.0018955469,diff
592,0.368,0.0019991398,diff
593,0.372,0.0020965934,diff
594,0.376,0.002186954,diff
595,0.38,0.0022720695,diff
596,0.384,0.0023508072,diff
597,0.388,0.0024240613,diff
598,0.392,0.002491951,diff
599,0.396,0.0025547147,diff
600,0.4,0.002612412,diff
601,0.404,0.0026654005,diff
602,0.408,0.0027132034,diff
603,0.412,0.0027566552,diff
604,0.416,0.0027964711,diff
605,0.42,0.0028315187,diff
606,0.424,0.0028626919,diff
607,0.428,0.0028903484,diff
608,0.432,0.0029143095,diff
609,0.436,0.002934873,diff
610,0.44,0.0029518604,diff
611,0.444,0.0029659271,diff
612,0.448,0.002976656,diff
613,0.452,0.0029847026,diff
614,0.456,0.0029898882,diff
615,0.46,0.00299263,diff
616,0.464,0.0029928684,diff
617,0.468,0.002990663,diff
618,0.472,0.0029861927,diff
619,0.476,0.002979517,diff
620,0.48,0.0029711723,diff
621,0.484,0.002960503,diff
622,0.488,0.0029486418,diff
623,0.492,0.0029343367,diff
624,0.496,0.0029188395,diff
625,0.5,0.0029022694,diff
626,0.504,0.002883792,diff
627,0.508,0.0028640628,diff
628,0.512,0.0028432012,diff
629,0.516,0.0028212667,diff
630,0.52,0.0027980804,diff
631,0.524,0.0027740002,diff
632,0.528,0.0027490854,diff
633,0.532,0.002723217,diff
634,0.536,0.0026968122,diff
635,0.54,0.0026697516,diff
636,0.544,0.0026419163,diff
637,0.548,0.0026134849,diff
638,0.552,0.0025846362,diff
639,0.556,0.0025551915,diff
640,0.56,0.0025255084,diff
641,0.564,0.0024956465,diff
642,0.568,0.0024657845,diff
643,0.572,0.002434969,diff
644,0.576,0.0024043322,diff
645,0.58,0.0023735166,diff
646,0.584,0.002342999,diff
647,0.588,0.0023121834,diff
648,0.592,0.002280891,diff
649,0.596,0.0022500753,diff
650,0.6,0.0022194386,diff
651,0.604,0.0021888018,diff
652,0.608,0.0021582246,diff
653,0.612,0.0021277666,diff
654,0.616,0.0020974278,diff
655,0.62,0.0020681024,diff
656,0.624,0.0020377636,diff
657,0.628,0.0020083785,diff
658,0.632,0.0019792914,diff
659,0.636,0.0019505024,diff
660,0.64,0.0019221902,diff
661,0.644,0.0018937588,diff
662,0.648,0.0018662214,diff
663,0.652,0.0018386245,diff
664,0.656,0.001811564,diff
665,0.66,0.0017855763,diff
666,0.664,0.0017591119,diff
667,0.668,0.0017337203,diff
668,0.672,0.0017084479,diff
669,0.676,0.0016835928,diff
670,0.68,0.0016592741,diff
671,0.684,0.0016358495,diff
672,0.688,0.0016120076,diff
673,0.692,0.0015892982,diff
674,0.696,0.0015673637,diff
675,0.7,0.0015454888,diff
676,0.704,0.0015241504,diff
677,0.708,0.0015038252,diff
678,0.712,0.0014831424,diff
679,0.716,0.0014638305,diff
680,0.72,0.0014443398,diff
681,0.724,0.0014260411,diff
682,0.728,0.0014075041,diff
683,0.732,0.0013903975,diff
684,0.736,0.0013732314,diff
685,0.74,0.0013568997,diff
686,0.744,0.0013408661,diff
687,0.748,0.0013254285,diff
688,0.752,0.0013107061,diff
689,0.756,0.0012960434,diff
690,0.76,0.0012819767,diff
691,0.764,0.0012686253,diff
692,0.768,0.0012560487,diff
693,0.772,0.0012434125,diff
694,0.776,0.0012315512,diff
695,0.78,0.0012202859,diff
696,0.784,0.0012090802,diff
697,0.788,0.0011989474,diff
698,0.792,0.0011888742,diff
699,0.796,0.0011793375,diff
700,0.8,0.0011704564,diff
701,0.804,0.001161933,diff
702,0.808,0.0011541843,diff
703,0.812,0.0011464357,diff
704,0.816,0.0011388063,diff
705,0.82,0.0011323094,diff
706,0.824,0.0011257529,diff
707,0.828,0.0011202097,diff
708,0.832,0.001114428,diff
709,0.836,0.001109302,diff
710,0.84,0.0011047721,diff
711,0.844,0.0011004806,diff
712,0.848,0.0010967255,diff
713,0.852,0.0010928512,diff
714,0.856,0.0010895729,diff
715,0.86,0.0010871887,diff
716,0.864,0.0010845065,diff
717,0.868,0.00108248,diff
718,0.872,0.001081109,diff
719,0.876,0.0010794997,diff
720,0.88,0.001078546,diff
721,0.884,0.00107795,diff
722,0.888,0.0010772943,diff
723,0.892,0.0010771155,diff
724,0.896,0.0010774136,diff
725,0.9,0.0010777712,diff
726,0.904,0.0010787249,diff
727,0.908,0.0010797977,diff
728,0.912,0.0010808706,diff
729,0.916,0.0010825992,diff
730,0.92,0.0010847449,diff
731,0.924,0.0010864735,diff
732,0.928,0.0010891557,diff
733,0.932,0.0010917783,diff
734,0.936,0.0010939837,diff
735,0.94,0.0010976195,diff
736,0.944,0.0011009574,diff
737,0.948,0.001104176,diff
738,0.952,0.0011079311,diff
739,0.956,0.0011124611,diff
740,0.96,0.0011160374,diff
741,0.964,0.0011203289,diff
742,0.968,0.0011249781,diff
743,0.972,0.0011297464,diff
744,0.976,0.001134634,diff
745,0.98,0.0011398196,diff
746,0.984,0.0011449456,diff
747,0.988,0.0011504889,diff
748,0.992,0.0011558533,diff
749,0.996,0.0011616349,diff
750,1.0,0.001167655,diff
751,1.004,0.0011736155,diff
752,1.008,0.0011795163,diff
753,1.012,0.0011860132,diff
754,1.016,0.0011922121,diff
755,1.02,0.0011990666,diff
756,1.024,0.0012059808,diff
757,1.028,0.0012127161,diff
758,1.032,0.0012194514,diff
759,1.036,0.0012270808,diff
760,1.04,0.0012338758,diff
761,1.044,0.0012415051,diff
762,1.048,0.0012487769,diff
763,1.052,0.0012561679,diff
764,1.056,0.0012641549,diff
765,1.06,0.0012716651,diff
766,1.064,0.0012795925,diff
767,1.068,0.0012874305,diff
768,1.072,0.0012956858,diff
769,1.076,0.0013039708,diff
770,1.08,0.0013120472,diff
771,1.084,0.0013202429,diff
772,1.088,0.0013288856,diff
773,1.092,0.0013372004,diff
774,1.096,0.0013456643,diff
775,1.1,0.0013548434,diff
776,1.104,0.0013634264,diff
777,1.108,0.0013721883,diff
778,1.112,0.0013810992,diff
779,1.116,0.0013900399,diff
780,1.12,0.0013989806,diff
781,1.124,0.0014084876,diff
782,1.128,0.0014174283,diff
783,1.132,0.0014270246,diff
784,1.136,0.0014362037,diff
785,1.14,0.0014453232,diff
786,1.144,0.0014552176,diff
787,1.148,0.001464814,diff
788,1.152,0.0014744699,diff
789,1.156,0.0014843643,diff
790,1.16,0.001493752,diff
791,1.164,0.0015039444,diff
792,1.168,0.0015136003,diff
793,1.172,0.0015236437,diff
794,1.176,0.0015339553,diff
795,1.18,0.0015441477,diff
796,1.184,0.0015543103,diff
797,1.188,0.0015643537,diff
798,1.192,0.0015750527,diff
799,1.196,0.0015854537,diff
800,1.2,0.0015959144,diff
801,1.204,0.0016065836,diff
802,1.208,0.001617074,diff
803,1.212,0.0016276836,diff
804,1.216,0.0016386211,diff
805,1.22,0.0016492009,diff
806,1.224,0.0016602576,diff
807,1.228,0.001671195,diff
808,1.232,0.0016822219,diff
809,1.236,0.0016935766,diff
810,1.24,0.0017047524,diff
811,1.244,0.0017160773,diff
812,1.248,0.0017275214,diff
813,1.252,0.0017384887,diff
814,1.256,0.001749903,diff
815,1.26,0.0017615855,diff
816,1.264,0.001773119,diff
817,1.268,0.0017849803,diff
818,1.272,0.0017966628,diff
819,1.276,0.0018084347,diff
820,1.28,0.0018204451,diff
821,1.284,0.001832366,diff
822,1.288,0.0018443167,diff
823,1.292,0.0018568039,diff
824,1.296,0.0018689632,diff
825,1.3,0.0018811226,diff
826,1.304,0.0018933713,diff
827,1.308,0.0019058287,diff
828,1.312,0.0019183755,diff
829,1.316,0.0019308925,diff
830,1.32,0.0019434392,diff
831,1.324,0.0019559264,diff
832,1.328,0.0019688606,diff
833,1.332,0.001981765,diff
834,1.336,0.0019945502,diff
835,1.34,0.0020072162,diff
836,1.344,0.002020359,diff
837,1.348,0.0020334423,diff
838,1.352,0.0020466745,diff
839,1.356,0.002059579,diff
840,1.36,0.0020726025,diff
841,1.364,0.0020862818,diff
842,1.368,0.0020994842,diff
843,1.372,0.002113074,diff
844,1.376,0.002126515,diff
845,1.38,0.0021401942,diff
846,1.384,0.0021535456,diff
847,1.388,0.0021671653,diff
848,1.392,0.0021809638,diff
849,1.396,0.0021947026,diff
850,1.4,0.0022087395,diff
851,1.404,0.0022222698,diff
852,1.408,0.0022361875,diff
853,1.412,0.002249986,diff
854,1.416,0.0022639632,diff
855,1.42,0.0022776723,diff
856,1.424,0.0022919774,diff
857,1.428,0.002306074,diff
858,1.432,0.0023201108,diff
859,1.436,0.002334118,diff
860,1.44,0.002348274,diff
861,1.444,0.002362609,diff
862,1.448,0.0023765266,diff
863,1.452,0.002390653,diff
864,1.456,0.0024048388,diff
865,1.46,0.0024187863,diff
866,1.464,0.0024330318,diff
867,1.468,0.002447307,diff
868,1.472,0.0024612546,diff
869,1.476,0.002475232,diff
870,1.48,0.0024894476,diff
871,1.484,0.0025036335,diff
872,1.488,0.0025175214,diff
873,1.492,0.0025315583,diff
874,1.496,0.0025456846,diff
875,1.5,0.0025597513,diff
876,1.504,0.0025734603,diff
877,1.508,0.0025870204,diff
878,1.512,0.0026011467,diff
879,1.516,0.0026148558,diff
880,1.52,0.0026282072,diff
881,1.524,0.0026419759,diff
882,1.528,0.002655238,diff
883,1.532,0.0026688576,diff
884,1.536,0.0026820004,diff
885,1.54,0.0026950538,diff
886,1.544,0.0027080774,diff
887,1.548,0.0027211905,diff
888,1.552,0.0027338415,diff
889,1.556,0.0027465224,diff
890,1.56,0.0027589798,diff
891,1.564,0.0027714074,diff
892,1.568,0.0027835667,diff
893,1.572,0.0027952045,diff
894,1.576,0.002807498,diff
895,1.58,0.0028189123,diff
896,1.584,0.002830565,diff
897,1.588,0.0028419048,diff
898,1.592,0.0028527528,diff
899,1.596,0.0028637797,diff
900,1.6,0.002874434,diff
901,1.604,0.0028846562,diff
902,1.608,0.0028947145,diff
903,1.612,0.002904445,diff
904,1.616,0.0029140115,diff
905,1.62,0.0029231906,diff
906,1.624,0.0029321313,diff
907,1.628,0.002941087,diff
908,1.632,0.002949208,diff
909,1.636,0.002957046,diff
910,1.64,0.0029645264,diff
911,1.644,0.0029723346,diff
912,1.648,0.0029790848,diff
913,1.652,0.0029857904,diff
914,1.656,0.0029916465,diff
915,1.66,0.0029975772,diff
916,1.664,0.0030027926,diff
917,1.668,0.0030076653,diff
918,1.672,0.0030121654,diff
919,1.676,0.0030159652,diff
920,1.68,0.0030195415,diff
921,1.684,0.0030223727,diff
922,1.688,0.0030250251,diff
923,1.692,0.0030271858,diff
924,1.696,0.0030286908,diff
925,1.7,0.0030293465,diff
926,1.704,0.0030296445,diff
927,1.708,0.0030294508,diff
928,1.712,0.0030284375,diff
929,1.716,0.0030270368,diff
930,1.72,0.0030250251,diff
931,1.724,0.0030222833,diff
932,1.728,0.0030188113,diff
933,1.732,0.003014505,diff
934,1.736,0.0030101389,diff
935,1.74,0.0030041933,diff
936,1.744,0.0029980093,diff
937,1.748,0.0029909164,diff
938,1.752,0.0029831082,diff
939,1.756,0.0029745102,diff
940,1.76,0.002965048,diff
941,1.764,0.00295493,diff
942,1.768,0.0029436946,diff
943,1.772,0.0029316992,diff
944,1.776,0.0029188916,diff
945,1.78,0.0029051602,diff
946,1.784,0.0028903037,diff
947,1.788,0.0028746128,diff
948,1.792,0.002857916,diff
949,1.796,0.002840452,diff
950,1.8,0.0028215423,diff
951,1.804,0.0028019473,diff
952,1.808,0.0027812049,diff
953,1.812,0.0027589872,diff
954,1.816,0.0027361587,diff
955,1.82,0.0027120858,diff
956,1.824,0.0026864707,diff
957,1.828,0.0026601627,diff
958,1.832,0.00263232,diff
959,1.836,0.0026033595,diff
960,1.84,0.002573207,diff
961,1.844,0.002541989,diff
962,1.848,0.002509132,diff
963,1.852,0.0024750233,diff
964,1.856,0.0024393871,diff
965,1.86,0.00240241,diff
966,1.864,0.0023641363,diff
967,1.868,0.0023245811,diff
968,1.872,0.0022834241,diff
969,1.876,0.0022408292,diff
970,1.88,0.0021964833,diff
971,1.884,0.002150979,diff
972,1.888,0.0021034293,diff
973,1.892,0.0020546615,diff
974,1.896,0.0020039082,diff
975,1.9,0.0019516647,diff
976,1.904,0.0018979758,diff
977,1.908,0.0018421821,diff
978,1.912,0.0017850101,diff
979,1.916,0.0017256849,diff
980,1.92,0.0016647317,diff
981,1.924,0.0016016215,diff
982,1.928,0.0015373863,diff
983,1.932,0.0014705174,diff
984,1.936,0.0014021918,diff
985,1.94,0.0013316311,diff
986,1.944,0.0012589898,diff
987,1.948,0.0011843815,diff
988,1.952,0.0011079274,diff
989,1.956,0.0010291524,diff
990,1.96,0.0009481516,diff
991,1.964,0.00086539425,diff
992,1.968,0.00077983923,diff
993,1.972,0.0006927466,diff
994,1.976,0.0006026281,diff
995,1.98,0.0005104579,diff
996,1.984,0.00041643623,diff
997,1.988,0.00031951722,diff
998,1.992,0.00022029132,diff
999,1.996,0.00011851173,diff
1000,2.0,1.4593126e-05,diff


==> visu/tikz_csvs_obs_force/run_obs_weight_1100/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1100/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1100/sol_nn.csv <==
,X_x,value,name
0,-2.0,1.6751932e-05,sol_nn
1,-1.996,0.0024498692,sol_nn
2,-1.992,0.004879607,sol_nn
3,-1.988,0.0073051592,sol_nn
4,-1.984,0.009727347,sol_nn
5,-1.98,0.012145531,sol_nn
6,-1.976,0.014559924,sol_nn
7,-1.972,0.016970836,sol_nn
8,-1.968,0.019377168,sol_nn
9,-1.964,0.021780575,sol_nn
10,-1.96,0.024179542,sol_nn
11,-1.956,0.026574744,sol_nn
12,-1.952,0.028965887,sol_nn
13,-1.948,0.031353425,sol_nn
14,-1.944,0.033737093,sol_nn
15,-1.94,0.036116783,sol_nn
16,-1.936,0.03849285,sol_nn
17,-1.932,0.040864766,sol_nn
18,-1.928,0.043232583,sol_nn
19,-1.924,0.04559698,sol_nn
20,-1.92,0.047956936,sol_nn
21,-1.916,0.050313313,sol_nn
22,-1.912,0.052665446,sol_nn
23,-1.908,0.05501393,sol_nn
24,-1.904,0.05735787,sol_nn
25,-1.9,0.05969861,sol_nn
26,-1.896,0.062034763,sol_nn
27,-1.892,0.06436735,sol_nn
28,-1.888,0.06669568,sol_nn
29,-1.884,0.06902017,sol_nn
30,-1.88,0.07134049,sol_nn
31,-1.876,0.07365699,sol_nn
32,-1.872,0.075969614,sol_nn
33,-1.868,0.078278214,sol_nn
34,-1.864,0.08058269,sol_nn
35,-1.86,0.08288291,sol_nn
36,-1.856,0.08517949,sol_nn
37,-1.852,0.087472096,sol_nn
38,-1.848,0.08976044,sol_nn
39,-1.844,0.09204523,sol_nn
40,-1.84,0.09432551,sol_nn
41,-1.836,0.09660206,sol_nn
42,-1.832,0.09887485,sol_nn
43,-1.828,0.101143286,sol_nn
44,-1.824,0.10340777,sol_nn
45,-1.82,0.105668604,sol_nn
46,-1.816,0.107925326,sol_nn
47,-1.812,0.110177815,sol_nn
48,-1.808,0.11242628,sol_nn
49,-1.804,0.114671126,sol_nn
50,-1.8,0.11691171,sol_nn
51,-1.796,0.11914845,sol_nn
52,-1.792,0.12138151,sol_nn
53,-1.788,0.12361036,sol_nn
54,-1.784,0.12583534,sol_nn
55,-1.78,0.12805629,sol_nn
56,-1.776,0.13027364,sol_nn
57,-1.772,0.1324867,sol_nn
58,-1.768,0.13469604,sol_nn
59,-1.764,0.13690172,sol_nn
60,-1.76,0.13910314,sol_nn
61,-1.756,0.14130087,sol_nn
62,-1.752,0.14349495,sol_nn
63,-1.748,0.14568488,sol_nn
64,-1.744,0.14787127,sol_nn
65,-1.74,0.15005359,sol_nn
66,-1.736,0.15223236,sol_nn
67,-1.732,0.1544073,sol_nn
68,-1.728,0.15657827,sol_nn
69,-1.724,0.15874553,sol_nn
70,-1.72,0.16090935,sol_nn
71,-1.716,0.16306919,sol_nn
72,-1.712,0.16522567,sol_nn
73,-1.708,0.16737804,sol_nn
74,-1.704,0.1695272,sol_nn
75,-1.7,0.17167181,sol_nn
76,-1.696,0.17381379,sol_nn
77,-1.692,0.17595181,sol_nn
78,-1.688,0.17808612,sol_nn
79,-1.684,0.18021712,sol_nn
80,-1.68,0.18234459,sol_nn
81,-1.676,0.1844684,sol_nn
82,-1.672,0.18658853,sol_nn
83,-1.668,0.18870574,sol_nn
84,-1.664,0.19081882,sol_nn
85,-1.66,0.1929294,sol_nn
86,-1.656,0.19503571,sol_nn
87,-1.652,0.19713901,sol_nn
88,-1.648,0.19923885,sol_nn
89,-1.644,0.20133515,sol_nn
90,-1.64,0.2034289,sol_nn
91,-1.636,0.20551893,sol_nn
92,-1.632,0.20760575,sol_nn
93,-1.628,0.20968945,sol_nn
94,-1.624,0.21176986,sol_nn
95,-1.62,0.21384753,sol_nn
96,-1.616,0.21592143,sol_nn
97,-1.612,0.21799266,sol_nn
98,-1.608,0.22006083,sol_nn
99,-1.604,0.22212596,sol_nn
100,-1.6,0.2241879,sol_nn
101,-1.596,0.22624731,sol_nn
102,-1.592,0.22830378,sol_nn
103,-1.588,0.23035674,sol_nn
104,-1.584,0.23240729,sol_nn
105,-1.58,0.2344552,sol_nn
106,-1.576,0.23649995,sol_nn
107,-1.572,0.23854241,sol_nn
108,-1.568,0.24058191,sol_nn
109,-1.564,0.24261908,sol_nn
110,-1.56,0.24465351,sol_nn
111,-1.556,0.24668516,sol_nn
112,-1.552,0.24871445,sol_nn
113,-1.548,0.25074124,sol_nn
114,-1.544,0.25276545,sol_nn
115,-1.54,0.25478762,sol_nn
116,-1.536,0.2568071,sol_nn
117,-1.532,0.2588243,sol_nn
118,-1.528,0.26083905,sol_nn
119,-1.524,0.26285195,sol_nn
120,-1.52,0.26486236,sol_nn
121,-1.516,0.26687086,sol_nn
122,-1.512,0.26887703,sol_nn
123,-1.508,0.27088153,sol_nn
124,-1.504,0.27288383,sol_nn
125,-1.5,0.27488402,sol_nn
126,-1.496,0.27688253,sol_nn
127,-1.492,0.27887917,sol_nn
128,-1.488,0.280874,sol_nn
129,-1.484,0.2828671,sol_nn
130,-1.48,0.28485835,sol_nn
131,-1.476,0.2868482,sol_nn
132,-1.472,0.28883618,sol_nn
133,-1.468,0.29082307,sol_nn
134,-1.464,0.29280812,sol_nn
135,-1.46,0.29479176,sol_nn
136,-1.456,0.2967739,sol_nn
137,-1.452,0.29875493,sol_nn
138,-1.448,0.30073473,sol_nn
139,-1.444,0.30271322,sol_nn
140,-1.44,0.3046903,sol_nn
141,-1.436,0.3066665,sol_nn
142,-1.432,0.30864197,sol_nn
143,-1.428,0.31061596,sol_nn
144,-1.424,0.3125894,sol_nn
145,-1.42,0.31456187,sol_nn
146,-1.416,0.31653333,sol_nn
147,-1.412,0.31850427,sol_nn
148,-1.408,0.3204745,sol_nn
149,-1.404,0.32244408,sol_nn
150,-1.4,0.3244131,sol_nn
151,-1.396,0.3263818,sol_nn
152,-1.392,0.32834965,sol_nn
153,-1.388,0.33031732,sol_nn
154,-1.384,0.33228463,sol_nn
155,-1.38,0.33425206,sol_nn
156,-1.376,0.33621895,sol_nn
157,-1.372,0.33818588,sol_nn
158,-1.368,0.34015244,sol_nn
159,-1.364,0.3421195,sol_nn
160,-1.36,0.344086,sol_nn
161,-1.356,0.3460532,sol_nn
162,-1.352,0.3480205,sol_nn
163,-1.348,0.34998786,sol_nn
164,-1.344,0.351956,sol_nn
165,-1.34,0.35392433,sol_nn
166,-1.336,0.35589325,sol_nn
167,-1.332,0.35786223,sol_nn
168,-1.328,0.35983253,sol_nn
169,-1.324,0.36180297,sol_nn
170,-1.32,0.36377457,sol_nn
171,-1.316,0.36574686,sol_nn
172,-1.312,0.3677201,sol_nn
173,-1.308,0.36969414,sol_nn
174,-1.304,0.3716694,sol_nn
175,-1.3,0.3736459,sol_nn
176,-1.296,0.37562346,sol_nn
177,-1.292,0.37760252,sol_nn
178,-1.288,0.3795824,sol_nn
179,-1.284,0.38156405,sol_nn
180,-1.28,0.38354713,sol_nn
181,-1.276,0.38553175,sol_nn
182,-1.272,0.3875181,sol_nn
183,-1.268,0.38950604,sol_nn
184,-1.264,0.39149565,sol_nn
185,-1.26,0.39348757,sol_nn
186,-1.256,0.3954814,sol_nn
187,-1.252,0.3974764,sol_nn
188,-1.248,0.39947438,sol_nn
189,-1.244,0.4014738,sol_nn
190,-1.24,0.403476,sol_nn
191,-1.236,0.40548047,sol_nn
192,-1.232,0.40748683,sol_nn
193,-1.228,0.40949625,sol_nn
194,-1.224,0.41150793,sol_nn
195,-1.22,0.4135219,sol_nn
196,-1.216,0.41553915,sol_nn
197,-1.212,0.41755876,sol_nn
198,-1.208,0.4195814,sol_nn
199,-1.204,0.42160636,sol_nn
200,-1.2,0.423635,sol_nn
201,-1.196,0.42566636,sol_nn
202,-1.192,0.42770067,sol_nn
203,-1.188,0.42973837,sol_nn
204,-1.184,0.43177933,sol_nn
205,-1.18,0.4338235,sol_nn
206,-1.176,0.4358709,sol_nn
207,-1.172,0.43792167,sol_nn
208,-1.168,0.43997654,sol_nn
209,-1.164,0.44203484,sol_nn
210,-1.16,0.4440965,sol_nn
211,-1.156,0.44616187,sol_nn
212,-1.152,0.44823083,sol_nn
213,-1.148,0.45030397,sol_nn
214,-1.144,0.45238104,sol_nn
215,-1.14,0.45446187,sol_nn
216,-1.136,0.45654672,sol_nn
217,-1.132,0.45863622,sol_nn
218,-1.128,0.46072912,sol_nn
219,-1.124,0.46282667,sol_nn
220,-1.12,0.46492812,sol_nn
221,-1.116,0.46703434,sol_nn
222,-1.112,0.46914437,sol_nn
223,-1.108,0.47125903,sol_nn
224,-1.104,0.47337794,sol_nn
225,-1.1,0.4755014,sol_nn
226,-1.096,0.47763008,sol_nn
227,-1.092,0.47976246,sol_nn
228,-1.088,0.48189977,sol_nn
229,-1.084,0.48404163,sol_nn
230,-1.08,0.48618823,sol_nn
231,-1.076,0.4883397,sol_nn
232,-1.072,0.49049553,sol_nn
233,-1.068,0.4926562,sol_nn
234,-1.064,0.4948218,sol_nn
235,-1.06,0.4969921,sol_nn
236,-1.056,0.49916705,sol_nn
237,-1.052,0.5013473,sol_nn
238,-1.048,0.5035318,sol_nn
239,-1.044,0.50572175,sol_nn
240,-1.04,0.5079161,sol_nn
241,-1.036,0.5101157,sol_nn
242,-1.032,0.5123196,sol_nn
243,-1.028,0.5145286,sol_nn
244,-1.024,0.5167425,sol_nn
245,-1.02,0.51896095,sol_nn
246,-1.016,0.5211844,sol_nn
247,-1.012,0.5234123,sol_nn
248,-1.008,0.52564543,sol_nn
249,-1.004,0.52788275,sol_nn
250,-1.0,0.5301247,sol_nn
251,-0.996,0.5323719,sol_nn
252,-0.992,0.53462315,sol_nn
253,-0.988,0.53687906,sol_nn
254,-0.984,0.53913945,sol_nn
255,-0.98,0.54140395,sol_nn
256,-0.976,0.54367316,sol_nn
257,-0.972,0.5459464,sol_nn
258,-0.968,0.5482239,sol_nn
259,-0.964,0.55050564,sol_nn
260,-0.96,0.55279124,sol_nn
261,-0.956,0.55508125,sol_nn
262,-0.952,0.5573746,sol_nn
263,-0.948,0.5596715,sol_nn
264,-0.944,0.5619728,sol_nn
265,-0.94,0.5642769,sol_nn
266,-0.936,0.566585,sol_nn
267,-0.932,0.5688962,sol_nn
268,-0.928,0.5712107,sol_nn
269,-0.924,0.5735279,sol_nn
270,-0.92,0.5758487,sol_nn
271,-0.916,0.57817173,sol_nn
272,-0.912,0.58049786,sol_nn
273,-0.908,0.58282626,sol_nn
274,-0.904,0.5851573,sol_nn
275,-0.9,0.5874905,sol_nn
276,-0.896,0.58982563,sol_nn
277,-0.892,0.59216297,sol_nn
278,-0.888,0.59450203,sol_nn
279,-0.884,0.59684235,sol_nn
280,-0.88,0.5991843,sol_nn
281,-0.876,0.601528,sol_nn
282,-0.872,0.6038721,sol_nn
283,-0.868,0.6062172,sol_nn
284,-0.864,0.60856366,sol_nn
285,-0.86,0.61091,sol_nn
286,-0.856,0.6132575,sol_nn
287,-0.852,0.61560476,sol_nn
288,-0.848,0.6179519,sol_nn
289,-0.844,0.6202991,sol_nn
290,-0.84,0.62264603,sol_nn
291,-0.836,0.6249924,sol_nn
292,-0.832,0.6273378,sol_nn
293,-0.828,0.6296828,sol_nn
294,-0.824,0.6320265,sol_nn
295,-0.82,0.6343684,sol_nn
296,-0.816,0.63670945,sol_nn
297,-0.812,0.6390491,sol_nn
298,-0.808,0.6413864,sol_nn
299,-0.804,0.64372134,sol_nn
300,-0.8,0.6460546,sol_nn
301,-0.796,0.6483859,sol_nn
302,-0.792,0.6507143,sol_nn
303,-0.788,0.6530397,sol_nn
304,-0.784,0.65536237,sol_nn
305,-0.78,0.65768206,sol_nn
306,-0.776,0.65999866,sol_nn
307,-0.772,0.66231143,sol_nn
308,-0.768,0.66462094,sol_nn
309,-0.764,0.6669265,sol_nn
310,-0.76,0.66922855,sol_nn
311,-0.756,0.67152643,sol_nn
312,-0.752,0.67381996,sol_nn
313,-0.748,0.6761097,sol_nn
314,-0.744,0.6783943,sol_nn
315,-0.74,0.68067485,sol_nn
316,-0.736,0.682951,sol_nn
317,-0.732,0.68522155,sol_nn
318,-0.728,0.68748814,sol_nn
319,-0.724,0.6897491,sol_nn
320,-0.72,0.69200516,sol_nn
321,-0.716,0.6942557,sol_nn
322,-0.712,0.69650126,sol_nn
323,-0.708,0.69874156,sol_nn
324,-0.704,0.7009765,sol_nn
325,-0.7,0.703206,sol_nn
326,-0.696,0.7054298,sol_nn
327,-0.692,0.7076478,sol_nn
328,-0.688,0.7098603,sol_nn
329,-0.684,0.7120671,sol_nn
330,-0.68,0.7142682,sol_nn
331,-0.676,0.71646357,sol_nn
332,-0.672,0.71865344,sol_nn
333,-0.668,0.72083724,sol_nn
334,-0.664,0.7230159,sol_nn
335,-0.66,0.7251878,sol_nn
336,-0.656,0.7273547,sol_nn
337,-0.652,0.7295158,sol_nn
338,-0.648,0.73167115,sol_nn
339,-0.644,0.7338207,sol_nn
340,-0.64,0.73596483,sol_nn
341,-0.636,0.7381032,sol_nn
342,-0.632,0.7402363,sol_nn
343,-0.628,0.74236387,sol_nn
344,-0.624,0.74448586,sol_nn
345,-0.62,0.7466025,sol_nn
346,-0.616,0.74871415,sol_nn
347,-0.612,0.750821,sol_nn
348,-0.608,0.752922,sol_nn
349,-0.604,0.75501907,sol_nn
350,-0.6,0.7571104,sol_nn
351,-0.596,0.75919735,sol_nn
352,-0.592,0.7612798,sol_nn
353,-0.588,0.7633576,sol_nn
354,-0.584,0.765431,sol_nn
355,-0.58,0.76750034,sol_nn
356,-0.576,0.7695652,sol_nn
357,-0.572,0.77162683,sol_nn
358,-0.568,0.7736837,sol_nn
359,-0.564,0.775737,sol_nn
360,-0.56,0.7777871,sol_nn
361,-0.556,0.7798335,sol_nn
362,-0.552,0.7818768,sol_nn
363,-0.548,0.78391725,sol_nn
364,-0.544,0.785954,sol_nn
365,-0.54,0.7879882,sol_nn
366,-0.536,0.79002017,sol_nn
367,-0.532,0.7920491,sol_nn
368,-0.528,0.79407567,sol_nn
369,-0.524,0.7961003,sol_nn
370,-0.52,0.79812235,sol_nn
371,-0.516,0.80014306,sol_nn
372,-0.512,0.80216205,sol_nn
373,-0.508,0.80417854,sol_nn
374,-0.504,0.8061943,sol_nn
375,-0.5,0.80820847,sol_nn
376,-0.496,0.8102219,sol_nn
377,-0.492,0.81223345,sol_nn
378,-0.488,0.81424433,sol_nn
379,-0.484,0.8162547,sol_nn
380,-0.48,0.8182639,sol_nn
381,-0.476,0.8202725,sol_nn
382,-0.472,0.8222807,sol_nn
383,-0.468,0.8242886,sol_nn
384,-0.464,0.82629603,sol_nn
385,-0.46,0.8283033,sol_nn
386,-0.456,0.83031046,sol_nn
387,-0.452,0.83231735,sol_nn
388,-0.448,0.8343246,sol_nn
389,-0.444,0.83633155,sol_nn
390,-0.44,0.83833855,sol_nn
391,-0.436,0.8403456,sol_nn
392,-0.432,0.8423528,sol_nn
393,-0.428,0.8443603,sol_nn
394,-0.424,0.8463677,sol_nn
395,-0.42,0.84837544,sol_nn
396,-0.416,0.8503832,sol_nn
397,-0.412,0.85239094,sol_nn
398,-0.408,0.85439885,sol_nn
399,-0.404,0.8564063,sol_nn
400,-0.4,0.8584137,sol_nn
401,-0.396,0.86042106,sol_nn
402,-0.392,0.86242867,sol_nn
403,-0.388,0.8644351,sol_nn
404,-0.384,0.8664412,sol_nn
405,-0.38,0.86844647,sol_nn
406,-0.376,0.87045056,sol_nn
407,-0.372,0.87245417,sol_nn
408,-0.368,0.8744567,sol_nn
409,-0.364,0.87645715,sol_nn
410,-0.36,0.87845635,sol_nn
411,-0.356,0.88045377,sol_nn
412,-0.352,0.8824488,sol_nn
413,-0.348,0.88444173,sol_nn
414,-0.344,0.886432,sol_nn
415,-0.34,0.8884191,sol_nn
416,-0.336,0.89040303,sol_nn
417,-0.332,0.8923831,sol_nn
418,-0.328,0.8943599,sol_nn
419,-0.324,0.896332,sol_nn
420,-0.32,0.8982998,sol_nn
421,-0.316,0.9002626,sol_nn
422,-0.312,0.9022194,sol_nn
423,-0.308,0.90417105,sol_nn
424,-0.304,0.9061158,sol_nn
425,-0.3,0.9080544,sol_nn
426,-0.296,0.9099855,sol_nn
427,-0.292,0.91190934,sol_nn
428,-0.288,0.91382486,sol_nn
429,-0.284,0.915732,sol_nn
430,-0.28,0.91762996,sol_nn
431,-0.276,0.91951835,sol_nn
432,-0.272,0.9213968,sol_nn
433,-0.268,0.9232645,sol_nn
434,-0.264,0.9251213,sol_nn
435,-0.26,0.92696565,sol_nn
436,-0.256,0.92879844,sol_nn
437,-0.252,0.93061846,sol_nn
438,-0.248,0.93242455,sol_nn
439,-0.244,0.9342169,sol_nn
440,-0.24,0.9359944,sol_nn
441,-0.236,0.9377571,sol_nn
442,-0.232,0.9395038,sol_nn
443,-0.228,0.9412338,sol_nn
444,-0.224,0.9429472,sol_nn
445,-0.22,0.9446427,sol_nn
446,-0.216,0.9463201,sol_nn
447,-0.212,0.94797873,sol_nn
448,-0.208,0.9496179,sol_nn
449,-0.204,0.9512369,sol_nn
450,-0.2,0.95283556,sol_nn
451,-0.196,0.95441234,sol_nn
452,-0.192,0.95596755,sol_nn
453,-0.188,0.95750064,sol_nn
454,-0.184,0.9590099,sol_nn
455,-0.18,0.96049577,sol_nn
456,-0.176,0.9619571,sol_nn
457,-0.172,0.96339405,sol_nn
458,-0.168,0.9648052,sol_nn
459,-0.164,0.9661907,sol_nn
460,-0.16,0.96754926,sol_nn
461,-0.156,0.96888095,sol_nn
462,-0.152,0.97018445,sol_nn
463,-0.148,0.97146004,sol_nn
464,-0.144,0.97270715,sol_nn
465,-0.14,0.9739245,sol_nn
466,-0.136,0.9751124,sol_nn
467,-0.132,0.97626984,sol_nn
468,-0.128,0.9773972,sol_nn
469,-0.124,0.978493,sol_nn
470,-0.12,0.9795571,sol_nn
471,-0.116,0.98058915,sol_nn
472,-0.112,0.9815891,sol_nn
473,-0.108,0.982556,sol_nn
474,-0.104,0.9834898,sol_nn
475,-0.1,0.9843895,sol_nn
476,-0.096,0.9852558,sol_nn
477,-0.092,0.98608786,sol_nn
478,-0.088,0.986885,sol_nn
479,-0.084,0.9876474,sol_nn
480,-0.08,0.98837495,sol_nn
481,-0.076,0.98906684,sol_nn
482,-0.072,0.98972285,sol_nn
483,-0.068,0.9903431,sol_nn
484,-0.064,0.9909276,sol_nn
485,-0.06,0.99147516,sol_nn
486,-0.056,0.9919872,sol_nn
487,-0.052,0.99246204,sol_nn
488,-0.048,0.99290013,sol_nn
489,-0.044,0.99330163,sol_nn
490,-0.04,0.9936658,sol_nn
491,-0.036,0.9939934,sol_nn
492,-0.032,0.99428374,sol_nn
493,-0.028,0.9945369,sol_nn
494,-0.024,0.994753,sol_nn
495,-0.02,0.99493194,sol_nn
496,-0.016,0.9950739,sol_nn
497,-0.012,0.9951788,sol_nn
498,-0.008,0.9952467,sol_nn
499,-0.004,0.99527705,sol_nn
500,0.0,0.995271,sol_nn
501,0.004,0.9952278,sol_nn
502,0.008,0.9951483,sol_nn
503,0.012,0.9950317,sol_nn
504,0.016,0.99487907,sol_nn
505,0.02,0.9946898,sol_nn
506,0.024,0.99446464,sol_nn
507,0.028,0.99420357,sol_nn
508,0.032,0.99390686,sol_nn
509,0.036,0.9935744,sol_nn
510,0.04,0.9932066,sol_nn
511,0.044,0.9928037,sol_nn
512,0.048,0.99236614,sol_nn
513,0.052,0.99189436,sol_nn
514,0.056,0.99138796,sol_nn
515,0.06,0.9908473,sol_nn
516,0.064,0.9902734,sol_nn
517,0.068,0.9896658,sol_nn
518,0.072,0.98902506,sol_nn
519,0.076,0.98835146,sol_nn
520,0.08,0.98764586,sol_nn
521,0.084,0.98690766,sol_nn
522,0.088,0.98613775,sol_nn
523,0.092,0.98533654,sol_nn
524,0.096,0.9845046,sol_nn
525,0.1,0.98364156,sol_nn
526,0.104,0.98274815,sol_nn
527,0.108,0.9818251,sol_nn
528,0.112,0.98087204,sol_nn
529,0.116,0.9798901,sol_nn
530,0.12,0.9788797,sol_nn
531,0.124,0.97784024,sol_nn
532,0.128,0.97677326,sol_nn
533,0.132,0.9756782,sol_nn
534,0.136,0.97455645,sol_nn
535,0.14,0.9734075,sol_nn
536,0.144,0.97223246,sol_nn
537,0.148,0.97103167,sol_nn
538,0.152,0.96980476,sol_nn
539,0.156,0.9685531,sol_nn
540,0.16,0.9672766,sol_nn
541,0.164,0.96597576,sol_nn
542,0.168,0.9646511,sol_nn
543,0.172,0.9633032,sol_nn
544,0.176,0.96193206,sol_nn
545,0.18,0.960538,sol_nn
546,0.184,0.9591221,sol_nn
547,0.188,0.9576843,sol_nn
548,0.192,0.95622504,sol_nn
549,0.196,0.9547448,sol_nn
550,0.2,0.95324427,sol_nn
551,0.204,0.951723,sol_nn
552,0.208,0.95018226,sol_nn
553,0.212,0.9486222,sol_nn
554,0.216,0.94704336,sol_nn
555,0.22,0.9454461,sol_nn
556,0.224,0.94383025,sol_nn
557,0.228,0.94219655,sol_nn
558,0.232,0.9405457,sol_nn
559,0.236,0.9388778,sol_nn
560,0.24,0.93719316,sol_nn
561,0.244,0.9354925,sol_nn
562,0.248,0.9337759,sol_nn
563,0.252,0.9320439,sol_nn
564,0.256,0.9302967,sol_nn
565,0.26,0.92853487,sol_nn
566,0.264,0.9267584,sol_nn
567,0.268,0.924968,sol_nn
568,0.272,0.9231639,sol_nn
569,0.276,0.9213464,sol_nn
570,0.28,0.9195162,sol_nn
571,0.284,0.91767275,sol_nn
572,0.288,0.9158174,sol_nn
573,0.292,0.91395015,sol_nn
574,0.296,0.91207117,sol_nn
575,0.3,0.91018033,sol_nn
576,0.304,0.9082788,sol_nn
577,0.308,0.9063666,sol_nn
578,0.312,0.9044437,sol_nn
579,0.316,0.90251064,sol_nn
580,0.32,0.9005679,sol_nn
581,0.324,0.8986153,sol_nn
582,0.328,0.89665395,sol_nn
583,0.332,0.89468324,sol_nn
584,0.336,0.8927038,sol_nn
585,0.34,0.8907159,sol_nn
586,0.344,0.8887199,sol_nn
587,0.348,0.8867159,sol_nn
588,0.352,0.8847044,sol_nn
589,0.356,0.8826851,sol_nn
590,0.36,0.8806588,sol_nn
591,0.364,0.87862533,sol_nn
592,0.368,0.8765853,sol_nn
593,0.372,0.8745392,sol_nn
594,0.376,0.872486,sol_nn
595,0.38,0.8704275,sol_nn
596,0.384,0.86836255,sol_nn
597,0.388,0.86629224,sol_nn
598,0.392,0.86421657,sol_nn
599,0.396,0.8621357,sol_nn
600,0.4,0.86004984,sol_nn
601,0.404,0.8579592,sol_nn
602,0.408,0.85586345,sol_nn
603,0.412,0.85376334,sol_nn
604,0.416,0.85165954,sol_nn
605,0.42,0.849551,sol_nn
606,0.424,0.8474385,sol_nn
607,0.428,0.8453226,sol_nn
608,0.432,0.84320295,sol_nn
609,0.436,0.84107995,sol_nn
610,0.44,0.8389533,sol_nn
611,0.444,0.8368238,sol_nn
612,0.448,0.834691,sol_nn
613,0.452,0.8325554,sol_nn
614,0.456,0.83041704,sol_nn
615,0.46,0.8282761,sol_nn
616,0.464,0.8261328,sol_nn
617,0.468,0.823987,sol_nn
618,0.472,0.8218389,sol_nn
619,0.476,0.8196886,sol_nn
620,0.48,0.8175367,sol_nn
621,0.484,0.8153825,sol_nn
622,0.488,0.813227,sol_nn
623,0.492,0.81106913,sol_nn
624,0.496,0.80891,sol_nn
625,0.5,0.8067498,sol_nn
626,0.504,0.8045878,sol_nn
627,0.508,0.80242443,sol_nn
628,0.512,0.80025995,sol_nn
629,0.516,0.79809445,sol_nn
630,0.52,0.7959277,sol_nn
631,0.524,0.79376006,sol_nn
632,0.528,0.7915915,sol_nn
633,0.532,0.78942204,sol_nn
634,0.536,0.78725207,sol_nn
635,0.54,0.78508145,sol_nn
636,0.544,0.7829099,sol_nn
637,0.548,0.78073794,sol_nn
638,0.552,0.77856547,sol_nn
639,0.556,0.77639246,sol_nn
640,0.56,0.7742192,sol_nn
641,0.564,0.77204573,sol_nn
642,0.568,0.76987225,sol_nn
643,0.572,0.7676979,sol_nn
644,0.576,0.7655237,sol_nn
645,0.58,0.7633493,sol_nn
646,0.584,0.7611751,sol_nn
647,0.588,0.75900066,sol_nn
648,0.592,0.7568258,sol_nn
649,0.596,0.7546514,sol_nn
650,0.6,0.75247717,sol_nn
651,0.604,0.750303,sol_nn
652,0.608,0.7481288,sol_nn
653,0.612,0.74595475,sol_nn
654,0.616,0.74378085,sol_nn
655,0.62,0.74160784,sol_nn
656,0.624,0.7394339,sol_nn
657,0.628,0.73726094,sol_nn
658,0.632,0.7350883,sol_nn
659,0.636,0.73291594,sol_nn
660,0.64,0.730744,sol_nn
661,0.644,0.72857195,sol_nn
662,0.648,0.72640085,sol_nn
663,0.652,0.7242297,sol_nn
664,0.656,0.722059,sol_nn
665,0.66,0.71988934,sol_nn
666,0.664,0.7177193,sol_nn
667,0.668,0.71555036,sol_nn
668,0.672,0.7133815,sol_nn
669,0.676,0.71121305,sol_nn
670,0.68,0.7090451,sol_nn
671,0.684,0.7068781,sol_nn
672,0.688,0.7047107,sol_nn
673,0.692,0.70254445,sol_nn
674,0.696,0.7003789,sol_nn
675,0.7,0.69821334,sol_nn
676,0.704,0.69604844,sol_nn
677,0.708,0.69388455,sol_nn
678,0.712,0.69172025,sol_nn
679,0.716,0.6895573,sol_nn
680,0.72,0.68739426,sol_nn
681,0.724,0.6852324,sol_nn
682,0.728,0.6830703,sol_nn
683,0.732,0.6809096,sol_nn
684,0.736,0.6787488,sol_nn
685,0.74,0.67658883,sol_nn
686,0.744,0.67442924,sol_nn
687,0.748,0.6722702,sol_nn
688,0.752,0.6701119,sol_nn
689,0.756,0.6679536,sol_nn
690,0.76,0.665796,sol_nn
691,0.764,0.66363907,sol_nn
692,0.768,0.6614829,sol_nn
693,0.772,0.6593266,sol_nn
694,0.776,0.6571712,sol_nn
695,0.78,0.65501636,sol_nn
696,0.784,0.65286154,sol_nn
697,0.788,0.6507078,sol_nn
698,0.792,0.6485541,sol_nn
699,0.796,0.646401,sol_nn
700,0.8,0.64424855,sol_nn
701,0.804,0.6420964,sol_nn
702,0.808,0.63994503,sol_nn
703,0.812,0.6377937,sol_nn
704,0.816,0.6356425,sol_nn
705,0.82,0.63349247,sol_nn
706,0.824,0.63134223,sol_nn
707,0.828,0.62919307,sol_nn
708,0.832,0.6270437,sol_nn
709,0.836,0.62489504,sol_nn
710,0.84,0.62274694,sol_nn
711,0.844,0.62059903,sol_nn
712,0.848,0.61845165,sol_nn
713,0.852,0.6163042,sol_nn
714,0.856,0.6141574,sol_nn
715,0.86,0.6120113,sol_nn
716,0.864,0.609865,sol_nn
717,0.868,0.6077194,sol_nn
718,0.872,0.6055745,sol_nn
719,0.876,0.6034293,sol_nn
720,0.88,0.60128474,sol_nn
721,0.884,0.5991405,sol_nn
722,0.888,0.5969963,sol_nn
723,0.892,0.59485257,sol_nn
724,0.896,0.59270924,sol_nn
725,0.9,0.59056604,sol_nn
726,0.904,0.5884233,sol_nn
727,0.908,0.5862808,sol_nn
728,0.912,0.58413833,sol_nn
729,0.916,0.58199644,sol_nn
730,0.92,0.57985497,sol_nn
731,0.924,0.57771313,sol_nn
732,0.928,0.57557225,sol_nn
733,0.932,0.5734313,sol_nn
734,0.936,0.5712899,sol_nn
735,0.94,0.56914985,sol_nn
736,0.944,0.5670096,sol_nn
737,0.948,0.5648693,sol_nn
738,0.952,0.5627294,sol_nn
739,0.956,0.5605904,sol_nn
740,0.96,0.55845034,sol_nn
741,0.964,0.5563111,sol_nn
742,0.968,0.55417216,sol_nn
743,0.972,0.5520333,sol_nn
744,0.976,0.5498946,sol_nn
745,0.98,0.54775614,sol_nn
746,0.984,0.5456177,sol_nn
747,0.988,0.5434797,sol_nn
748,0.992,0.5413414,sol_nn
749,0.996,0.5392036,sol_nn
750,1.0,0.53706604,sol_nn
751,1.004,0.53492844,sol_nn
752,1.008,0.5327907,sol_nn
753,1.012,0.53065366,sol_nn
754,1.016,0.52851623,sol_nn
755,1.02,0.5263795,sol_nn
756,1.024,0.52424276,sol_nn
757,1.028,0.52210593,sol_nn
758,1.032,0.5199691,sol_nn
759,1.036,0.5178331,sol_nn
760,1.04,0.51569635,sol_nn
761,1.044,0.51356035,sol_nn
762,1.048,0.51142406,sol_nn
763,1.052,0.50928783,sol_nn
764,1.056,0.50715226,sol_nn
765,1.06,0.5050162,sol_nn
766,1.064,0.50288045,sol_nn
767,1.068,0.50074476,sol_nn
768,1.072,0.49860936,sol_nn
769,1.076,0.4964741,sol_nn
770,1.08,0.49433854,sol_nn
771,1.084,0.49220318,sol_nn
772,1.088,0.4900682,sol_nn
773,1.092,0.48793292,sol_nn
774,1.096,0.48579782,sol_nn
775,1.1,0.48366338,sol_nn
776,1.104,0.4815284,sol_nn
777,1.108,0.47939354,sol_nn
778,1.112,0.47725886,sol_nn
779,1.116,0.47512418,sol_nn
780,1.12,0.47298956,sol_nn
781,1.124,0.4708555,sol_nn
782,1.128,0.46872082,sol_nn
783,1.132,0.46658683,sol_nn
784,1.136,0.4644524,sol_nn
785,1.14,0.46231794,sol_nn
786,1.144,0.46018422,sol_nn
787,1.148,0.45805025,sol_nn
788,1.152,0.45591632,sol_nn
789,1.156,0.4537826,sol_nn
790,1.16,0.4516484,sol_nn
791,1.164,0.44951499,sol_nn
792,1.168,0.44738108,sol_nn
793,1.172,0.44524747,sol_nn
794,1.176,0.44311422,sol_nn
795,1.18,0.44098085,sol_nn
796,1.184,0.4388474,sol_nn
797,1.188,0.43671387,sol_nn
798,1.192,0.43458092,sol_nn
799,1.196,0.43244776,sol_nn
800,1.2,0.4303146,sol_nn
801,1.204,0.4281817,sol_nn
802,1.208,0.42604864,sol_nn
803,1.212,0.4239156,sol_nn
804,1.216,0.42178297,sol_nn
805,1.22,0.41964993,sol_nn
806,1.224,0.41751742,sol_nn
807,1.228,0.41538474,sol_nn
808,1.232,0.41325217,sol_nn
809,1.236,0.41111997,sol_nn
810,1.24,0.40898752,sol_nn
811,1.244,0.4068553,sol_nn
812,1.248,0.4047231,sol_nn
813,1.252,0.40259048,sol_nn
814,1.256,0.40045828,sol_nn
815,1.26,0.3983264,sol_nn
816,1.264,0.3961943,sol_nn
817,1.268,0.3940626,sol_nn
818,1.272,0.3919307,sol_nn
819,1.276,0.38979885,sol_nn
820,1.28,0.3876673,sol_nn
821,1.284,0.3855356,sol_nn
822,1.288,0.383404,sol_nn
823,1.292,0.38127282,sol_nn
824,1.296,0.37914142,sol_nn
825,1.3,0.37701002,sol_nn
826,1.304,0.37487864,sol_nn
827,1.308,0.37274754,sol_nn
828,1.312,0.37061644,sol_nn
829,1.316,0.3684854,sol_nn
830,1.32,0.36635432,sol_nn
831,1.324,0.36422324,sol_nn
832,1.328,0.3620926,sol_nn
833,1.332,0.35996187,sol_nn
834,1.336,0.3578311,sol_nn
835,1.34,0.35570014,sol_nn
836,1.344,0.35356972,sol_nn
837,1.348,0.35143918,sol_nn
838,1.352,0.34930882,sol_nn
839,1.356,0.34717816,sol_nn
840,1.36,0.34504756,sol_nn
841,1.364,0.34291768,sol_nn
842,1.368,0.34078726,sol_nn
843,1.372,0.33865726,sol_nn
844,1.376,0.33652708,sol_nn
845,1.38,0.3343972,sol_nn
846,1.384,0.332267,sol_nn
847,1.388,0.33013698,sol_nn
848,1.392,0.3280072,sol_nn
849,1.396,0.3258773,sol_nn
850,1.4,0.32374778,sol_nn
851,1.404,0.3216177,sol_nn
852,1.408,0.31948805,sol_nn
853,1.412,0.31735826,sol_nn
854,1.416,0.3152286,sol_nn
855,1.42,0.31309876,sol_nn
856,1.424,0.31096944,sol_nn
857,1.428,0.30883998,sol_nn
858,1.432,0.30671036,sol_nn
859,1.436,0.3045808,sol_nn
860,1.44,0.30245134,sol_nn
861,1.444,0.30032212,sol_nn
862,1.448,0.29819247,sol_nn
863,1.452,0.29606295,sol_nn
864,1.456,0.29393357,sol_nn
865,1.46,0.2918039,sol_nn
866,1.464,0.28967458,sol_nn
867,1.468,0.28754523,sol_nn
868,1.472,0.2854156,sol_nn
869,1.476,0.283286,sol_nn
870,1.48,0.2811566,sol_nn
871,1.484,0.27902722,sol_nn
872,1.488,0.2768975,sol_nn
873,1.492,0.27476794,sol_nn
874,1.496,0.27263844,sol_nn
875,1.5,0.27050894,sol_nn
876,1.504,0.2683791,sol_nn
877,1.508,0.26624903,sol_nn
878,1.512,0.26411957,sol_nn
879,1.516,0.26198965,sol_nn
880,1.52,0.25985944,sol_nn
881,1.524,0.2577296,sol_nn
882,1.528,0.2555993,sol_nn
883,1.532,0.25346932,sol_nn
884,1.536,0.25133884,sol_nn
885,1.54,0.24920833,sol_nn
886,1.544,0.24707773,sol_nn
887,1.548,0.24494727,sol_nn
888,1.552,0.2428163,sol_nn
889,1.556,0.2406854,sol_nn
890,1.56,0.2385543,sol_nn
891,1.564,0.2364231,sol_nn
892,1.568,0.23429169,sol_nn
893,1.572,0.2321597,sol_nn
894,1.576,0.23002842,sol_nn
895,1.58,0.22789621,sol_nn
896,1.584,0.2257643,sol_nn
897,1.588,0.22363201,sol_nn
898,1.592,0.2214993,sol_nn
899,1.596,0.21936676,sol_nn
900,1.6,0.21723378,sol_nn
901,1.604,0.21510044,sol_nn
902,1.608,0.21296686,sol_nn
903,1.612,0.21083303,sol_nn
904,1.616,0.20869896,sol_nn
905,1.62,0.20656458,sol_nn
906,1.624,0.20442995,sol_nn
907,1.628,0.20229527,sol_nn
908,1.632,0.20015983,sol_nn
909,1.636,0.19802403,sol_nn
910,1.64,0.19588795,sol_nn
911,1.644,0.19375212,sol_nn
912,1.648,0.19161531,sol_nn
913,1.652,0.18947846,sol_nn
914,1.656,0.18734068,sol_nn
915,1.66,0.18520305,sol_nn
916,1.664,0.18306464,sol_nn
917,1.668,0.18092594,sol_nn
918,1.672,0.17878681,sol_nn
919,1.676,0.17664704,sol_nn
920,1.68,0.17450705,sol_nn
921,1.684,0.17236626,sol_nn
922,1.688,0.17022534,sol_nn
923,1.692,0.16808388,sol_nn
924,1.696,0.1659418,sol_nn
925,1.7,0.16379884,sol_nn
926,1.704,0.16165558,sol_nn
927,1.708,0.1595118,sol_nn
928,1.712,0.15736717,sol_nn
929,1.716,0.15522219,sol_nn
930,1.72,0.15307656,sol_nn
931,1.724,0.15093026,sol_nn
932,1.728,0.14878315,sol_nn
933,1.732,0.14663528,sol_nn
934,1.736,0.14448735,sol_nn
935,1.74,0.14233777,sol_nn
936,1.744,0.14018802,sol_nn
937,1.748,0.1380373,sol_nn
938,1.752,0.13588592,sol_nn
939,1.756,0.13373369,sol_nn
940,1.76,0.13158067,sol_nn
941,1.764,0.12942691,sol_nn
942,1.768,0.12727211,sol_nn
943,1.772,0.12511656,sol_nn
944,1.776,0.12296012,sol_nn
945,1.78,0.12080282,sol_nn
946,1.784,0.118644334,sol_nn
947,1.788,0.116485074,sol_nn
948,1.792,0.11432475,sol_nn
949,1.796,0.11216372,sol_nn
950,1.8,0.11000124,sol_nn
951,1.804,0.10783802,sol_nn
952,1.808,0.105673715,sol_nn
953,1.812,0.10350786,sol_nn
954,1.816,0.10134147,sol_nn
955,1.82,0.09917377,sol_nn
956,1.824,0.097004585,sol_nn
957,1.828,0.094834715,sol_nn
958,1.832,0.09266324,sol_nn
959,1.836,0.09049071,sol_nn
960,1.84,0.08831693,sol_nn
961,1.844,0.086142145,sol_nn
962,1.848,0.08396566,sol_nn
963,1.852,0.08178799,sol_nn
964,1.856,0.07960878,sol_nn
965,1.86,0.07742818,sol_nn
966,1.864,0.075246334,sol_nn
967,1.868,0.07306315,sol_nn
968,1.872,0.07087843,sol_nn
969,1.876,0.06869221,sol_nn
970,1.88,0.06650429,sol_nn
971,1.884,0.06431522,sol_nn
972,1.888,0.062124044,sol_nn
973,1.892,0.05993171,sol_nn
974,1.896,0.057737324,sol_nn
975,1.9,0.055541515,sol_nn
976,1.904,0.053344198,sol_nn
977,1.908,0.05114484,sol_nn
978,1.912,0.0489441,sol_nn
979,1.916,0.046741147,sol_nn
980,1.92,0.044536624,sol_nn
981,1.924,0.042329885,sol_nn
982,1.928,0.040122084,sol_nn
983,1.932,0.037911586,sol_nn
984,1.936,0.035699695,sol_nn
985,1.94,0.033485502,sol_nn
986,1.944,0.031269297,sol_nn
987,1.948,0.029051121,sol_nn
988,1.952,0.026831038,sol_nn
989,1.956,0.024608698,sol_nn
990,1.96,0.022384066,sol_nn
991,1.964,0.020157743,sol_nn
992,1.968,0.01792856,sol_nn
993,1.972,0.0156979,sol_nn
994,1.976,0.013464215,sol_nn
995,1.98,0.011228415,sol_nn
996,1.984,0.008990828,sol_nn
997,1.988,0.006750279,sol_nn
998,1.992,0.004507487,sol_nn
999,1.996,0.0022620778,sol_nn
1000,2.0,1.4593126e-05,sol_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1100/test_nn.csv <==
,X_x,value,name
0,-2.0,1.6751932e-05,test_nn
1,-1.996,0.0024605265,test_nn
2,-1.992,0.0049029673,test_nn
3,-1.988,0.007343256,test_nn
4,-1.984,0.009782173,test_nn
5,-1.98,0.012219042,test_nn
6,-1.976,0.014654099,test_nn
7,-1.972,0.017087575,test_nn
8,-1.968,0.019518372,test_nn
9,-1.964,0.02194808,test_nn
10,-1.96,0.024375208,test_nn
11,-1.956,0.026800372,test_nn
12,-1.952,0.029223233,test_nn
13,-1.948,0.031644225,test_nn
14,-1.944,0.03406309,test_nn
15,-1.94,0.036479633,test_nn
16,-1.936,0.038894225,test_nn
17,-1.932,0.041306216,test_nn
18,-1.928,0.0437158,test_nn
19,-1.924,0.046123393,test_nn
20,-1.92,0.048528165,test_nn
21,-1.916,0.05093076,test_nn
22,-1.912,0.053330578,test_nn
23,-1.908,0.0557282,test_nn
24,-1.904,0.058122534,test_nn
25,-1.9,0.0605151,test_nn
26,-1.896,0.062904395,test_nn
27,-1.892,0.06529135,test_nn
28,-1.888,0.06767532,test_nn
29,-1.884,0.07005647,test_nn
30,-1.88,0.07243481,test_nn
31,-1.876,0.07481039,test_nn
32,-1.872,0.07718312,test_nn
33,-1.868,0.07955288,test_nn
34,-1.864,0.08191946,test_nn
35,-1.86,0.08428275,test_nn
36,-1.856,0.08664328,test_nn
37,-1.852,0.08900072,test_nn
38,-1.848,0.091354765,test_nn
39,-1.844,0.09370593,test_nn
40,-1.84,0.09605349,test_nn
41,-1.836,0.09839784,test_nn
42,-1.832,0.100739256,test_nn
43,-1.828,0.1030768,test_nn
44,-1.824,0.10541093,test_nn
45,-1.82,0.10774213,test_nn
46,-1.816,0.11006945,test_nn
47,-1.812,0.11239295,test_nn
48,-1.808,0.11471303,test_nn
49,-1.804,0.11702974,test_nn
50,-1.8,0.11934246,test_nn
51,-1.796,0.121651515,test_nn
52,-1.792,0.1239571,test_nn
53,-1.788,0.1262587,test_nn
54,-1.784,0.12855643,test_nn
55,-1.78,0.13085034,test_nn
56,-1.776,0.13314043,test_nn
57,-1.772,0.13542639,test_nn
58,-1.768,0.13770843,test_nn
59,-1.764,0.13998646,test_nn
60,-1.76,0.14226036,test_nn
61,-1.756,0.14453043,test_nn
62,-1.752,0.1467962,test_nn
63,-1.748,0.14905779,test_nn
64,-1.744,0.1513153,test_nn
65,-1.74,0.15356836,test_nn
66,-1.736,0.15581724,test_nn
67,-1.732,0.15806177,test_nn
68,-1.728,0.16030177,test_nn
69,-1.724,0.16253763,test_nn
70,-1.72,0.16476911,test_nn
71,-1.716,0.16699614,test_nn
72,-1.712,0.16921876,test_nn
73,-1.708,0.17143635,test_nn
74,-1.704,0.1736499,test_nn
75,-1.7,0.17585813,test_nn
76,-1.696,0.17806265,test_nn
77,-1.692,0.18026213,test_nn
78,-1.688,0.18245696,test_nn
79,-1.684,0.18464708,test_nn
80,-1.68,0.1868327,test_nn
81,-1.676,0.18901354,test_nn
82,-1.672,0.19118895,test_nn
83,-1.668,0.1933603,test_nn
84,-1.664,0.19552618,test_nn
85,-1.66,0.19768804,test_nn
86,-1.656,0.19984446,test_nn
87,-1.652,0.20199592,test_nn
88,-1.648,0.20414242,test_nn
89,-1.644,0.2062839,test_nn
90,-1.64,0.20842081,test_nn
91,-1.636,0.21055245,test_nn
92,-1.632,0.21267939,test_nn
93,-1.628,0.21480115,test_nn
94,-1.624,0.21691751,test_nn
95,-1.62,0.21902964,test_nn
96,-1.616,0.22113569,test_nn
97,-1.612,0.22323725,test_nn
98,-1.608,0.22533362,test_nn
99,-1.604,0.22742482,test_nn
100,-1.6,0.22951068,test_nn
101,-1.596,0.23159195,test_nn
102,-1.592,0.23366766,test_nn
103,-1.588,0.2357381,test_nn
104,-1.584,0.2378034,test_nn
105,-1.58,0.2398641,test_nn
106,-1.576,0.24191914,test_nn
107,-1.572,0.24396926,test_nn
108,-1.568,0.2460139,test_nn
109,-1.564,0.24805406,test_nn
110,-1.56,0.25008905,test_nn
111,-1.556,0.25211793,test_nn
112,-1.552,0.25414255,test_nn
113,-1.548,0.25616157,test_nn
114,-1.544,0.25817576,test_nn
115,-1.54,0.260185,test_nn
116,-1.536,0.26218855,test_nn
117,-1.532,0.26418763,test_nn
118,-1.528,0.26618102,test_nn
119,-1.524,0.26816988,test_nn
120,-1.52,0.2701534,test_nn
121,-1.516,0.2721321,test_nn
122,-1.512,0.27410597,test_nn
123,-1.508,0.27607462,test_nn
124,-1.504,0.2780386,test_nn
125,-1.5,0.27999717,test_nn
126,-1.496,0.28195143,test_nn
127,-1.492,0.28390062,test_nn
128,-1.488,0.28584516,test_nn
129,-1.484,0.287785,test_nn
130,-1.48,0.28971994,test_nn
131,-1.476,0.29165053,test_nn
132,-1.472,0.29357588,test_nn
133,-1.468,0.2954976,test_nn
134,-1.464,0.2974142,test_nn
135,-1.46,0.29932645,test_nn
136,-1.456,0.30123407,test_nn
137,-1.452,0.30313742,test_nn
138,-1.448,0.30503708,test_nn
139,-1.444,0.3069319,test_nn
140,-1.44,0.3088224,test_nn
141,-1.436,0.31070918,test_nn
142,-1.432,0.31259212,test_nn
143,-1.428,0.31447065,test_nn
144,-1.424,0.31634563,test_nn
145,-1.42,0.31821692,test_nn
146,-1.416,0.32008404,test_nn
147,-1.412,0.3219479,test_nn
148,-1.408,0.3238083,test_nn
149,-1.404,0.32566515,test_nn
150,-1.4,0.32751876,test_nn
151,-1.396,0.32936922,test_nn
152,-1.392,0.33121616,test_nn
153,-1.388,0.33306038,test_nn
154,-1.384,0.3349012,test_nn
155,-1.38,0.33673984,test_nn
156,-1.376,0.33857554,test_nn
157,-1.372,0.3404087,test_nn
158,-1.368,0.34223905,test_nn
159,-1.364,0.3440674,test_nn
160,-1.36,0.3458932,test_nn
161,-1.356,0.3477173,test_nn
162,-1.352,0.34953958,test_nn
163,-1.348,0.35135967,test_nn
164,-1.344,0.35317814,test_nn
165,-1.34,0.35499543,test_nn
166,-1.336,0.356811,test_nn
167,-1.332,0.35862523,test_nn
168,-1.328,0.3604384,test_nn
169,-1.324,0.36225054,test_nn
170,-1.32,0.3640626,test_nn
171,-1.316,0.36587358,test_nn
172,-1.312,0.36768466,test_nn
173,-1.308,0.36949492,test_nn
174,-1.304,0.3713051,test_nn
175,-1.3,0.37311524,test_nn
176,-1.296,0.37492603,test_nn
177,-1.292,0.37673765,test_nn
178,-1.288,0.37854934,test_nn
179,-1.284,0.38036156,test_nn
180,-1.28,0.38217533,test_nn
181,-1.276,0.38399038,test_nn
182,-1.272,0.38580668,test_nn
183,-1.268,0.38762462,test_nn
184,-1.264,0.389444,test_nn
185,-1.26,0.39126652,test_nn
186,-1.256,0.39309058,test_nn
187,-1.252,0.3949166,test_nn
188,-1.248,0.39674604,test_nn
189,-1.244,0.3985778,test_nn
190,-1.24,0.4004135,test_nn
191,-1.236,0.40225226,test_nn
192,-1.232,0.40409422,test_nn
193,-1.228,0.40594065,test_nn
194,-1.224,0.40779036,test_nn
195,-1.22,0.4096446,test_nn
196,-1.216,0.41150343,test_nn
197,-1.212,0.41336694,test_nn
198,-1.208,0.41523558,test_nn
199,-1.204,0.41710877,test_nn
200,-1.2,0.4189878,test_nn
201,-1.196,0.42087272,test_nn
202,-1.192,0.42276302,test_nn
203,-1.188,0.42465985,test_nn
204,-1.184,0.42656335,test_nn
205,-1.18,0.42847258,test_nn
206,-1.176,0.430389,test_nn
207,-1.172,0.43231288,test_nn
208,-1.168,0.43424368,test_nn
209,-1.164,0.43618256,test_nn
210,-1.16,0.4381285,test_nn
211,-1.156,0.44008297,test_nn
212,-1.152,0.4420449,test_nn
213,-1.148,0.4440161,test_nn
214,-1.144,0.44599596,test_nn
215,-1.14,0.44798443,test_nn
216,-1.136,0.4499815,test_nn
217,-1.132,0.45198905,test_nn
218,-1.128,0.4540057,test_nn
219,-1.124,0.45603204,test_nn
220,-1.12,0.45806816,test_nn
221,-1.116,0.46011454,test_nn
222,-1.112,0.462171,test_nn
223,-1.108,0.46423835,test_nn
224,-1.104,0.46631587,test_nn
225,-1.1,0.46840432,test_nn
226,-1.096,0.4705049,test_nn
227,-1.092,0.47261545,test_nn
228,-1.088,0.4747378,test_nn
229,-1.084,0.4768714,test_nn
230,-1.08,0.4790168,test_nn
231,-1.076,0.4811738,test_nn
232,-1.072,0.48334268,test_nn
233,-1.068,0.48552334,test_nn
234,-1.064,0.48771632,test_nn
235,-1.06,0.48992077,test_nn
236,-1.056,0.49213785,test_nn
237,-1.052,0.4943675,test_nn
238,-1.048,0.49660903,test_nn
239,-1.044,0.49886277,test_nn
240,-1.04,0.5011293,test_nn
241,-1.036,0.50340843,test_nn
242,-1.032,0.50569934,test_nn
243,-1.028,0.5080026,test_nn
244,-1.024,0.51031834,test_nn
245,-1.02,0.51264626,test_nn
246,-1.016,0.5149869,test_nn
247,-1.012,0.517339,test_nn
248,-1.008,0.5197036,test_nn
249,-1.004,0.52208036,test_nn
250,-1.0,0.5244685,test_nn
251,-0.996,0.5268688,test_nn
252,-0.992,0.5292804,test_nn
253,-0.988,0.5317035,test_nn
254,-0.984,0.53413796,test_nn
255,-0.98,0.5365839,test_nn
256,-0.976,0.53904015,test_nn
257,-0.972,0.54150677,test_nn
258,-0.968,0.5439842,test_nn
259,-0.964,0.54647183,test_nn
260,-0.96,0.5489696,test_nn
261,-0.956,0.5514766,test_nn
262,-0.952,0.55399305,test_nn
263,-0.948,0.5565181,test_nn
264,-0.944,0.5590519,test_nn
265,-0.94,0.5615939,test_nn
266,-0.936,0.56414396,test_nn
267,-0.932,0.56670177,test_nn
268,-0.928,0.56926656,test_nn
269,-0.924,0.5718377,test_nn
270,-0.92,0.5744159,test_nn
271,-0.916,0.57699937,test_nn
272,-0.912,0.5795891,test_nn
273,-0.908,0.5821832,test_nn
274,-0.904,0.58478194,test_nn
275,-0.9,0.5873849,test_nn
276,-0.896,0.5899911,test_nn
277,-0.892,0.5926007,test_nn
278,-0.888,0.5952126,test_nn
279,-0.884,0.5978266,test_nn
280,-0.88,0.6004422,test_nn
281,-0.876,0.60305923,test_nn
282,-0.872,0.60567564,test_nn
283,-0.868,0.6082928,test_nn
284,-0.864,0.61090934,test_nn
285,-0.86,0.6135243,test_nn
286,-0.856,0.6161378,test_nn
287,-0.852,0.61874866,test_nn
288,-0.848,0.6213571,test_nn
289,-0.844,0.6239617,test_nn
290,-0.84,0.62656283,test_nn
291,-0.836,0.62915933,test_nn
292,-0.832,0.6317502,test_nn
293,-0.828,0.6343365,test_nn
294,-0.824,0.63691604,test_nn
295,-0.82,0.63948894,test_nn
296,-0.816,0.64205444,test_nn
297,-0.812,0.64461285,test_nn
298,-0.808,0.64716256,test_nn
299,-0.804,0.6497034,test_nn
300,-0.8,0.65223527,test_nn
301,-0.796,0.6547576,test_nn
302,-0.792,0.65726954,test_nn
303,-0.788,0.6597711,test_nn
304,-0.784,0.6622613,test_nn
305,-0.78,0.6647401,test_nn
306,-0.776,0.66720724,test_nn
307,-0.772,0.6696613,test_nn
308,-0.768,0.6721032,test_nn
309,-0.764,0.6745324,test_nn
310,-0.76,0.67694795,test_nn
311,-0.756,0.6793499,test_nn
312,-0.752,0.6817379,test_nn
313,-0.748,0.68411165,test_nn
314,-0.744,0.6864706,test_nn
315,-0.74,0.68881494,test_nn
316,-0.736,0.6911447,test_nn
317,-0.732,0.69345874,test_nn
318,-0.728,0.6957583,test_nn
319,-0.724,0.6980413,test_nn
320,-0.72,0.70030975,test_nn
321,-0.716,0.7025621,test_nn
322,-0.712,0.7047988,test_nn
323,-0.708,0.70701975,test_nn
324,-0.704,0.70922506,test_nn
325,-0.7,0.7114145,test_nn
326,-0.696,0.713588,test_nn
327,-0.692,0.7157458,test_nn
328,-0.688,0.71788836,test_nn
329,-0.684,0.72001576,test_nn
330,-0.68,0.7221268,test_nn
331,-0.676,0.72422326,test_nn
332,-0.672,0.7263049,test_nn
333,-0.668,0.72837126,test_nn
334,-0.664,0.73042345,test_nn
335,-0.66,0.732461,test_nn
336,-0.656,0.734484,test_nn
337,-0.652,0.7364944,test_nn
338,-0.648,0.7384908,test_nn
339,-0.644,0.74047357,test_nn
340,-0.64,0.74244434,test_nn
341,-0.636,0.74440205,test_nn
342,-0.632,0.74634784,test_nn
343,-0.628,0.7482825,test_nn
344,-0.624,0.7502056,test_nn
345,-0.62,0.7521178,test_nn
346,-0.616,0.75401986,test_nn
347,-0.612,0.7559124,test_nn
348,-0.608,0.7577951,test_nn
349,-0.604,0.7596698,test_nn
350,-0.6,0.7615357,test_nn
351,-0.596,0.7633935,test_nn
352,-0.592,0.76524436,test_nn
353,-0.588,0.7670883,test_nn
354,-0.584,0.7689259,test_nn
355,-0.58,0.7707581,test_nn
356,-0.576,0.77258474,test_nn
357,-0.572,0.77440757,test_nn
358,-0.568,0.7762257,test_nn
359,-0.564,0.7780407,test_nn
360,-0.56,0.7798527,test_nn
361,-0.556,0.7816623,test_nn
362,-0.552,0.7834699,test_nn
363,-0.548,0.7852767,test_nn
364,-0.544,0.7870822,test_nn
365,-0.54,0.7888876,test_nn
366,-0.536,0.790694,test_nn
367,-0.532,0.7925006,test_nn
368,-0.528,0.79430884,test_nn
369,-0.524,0.79611874,test_nn
370,-0.52,0.797931,test_nn
371,-0.516,0.79974645,test_nn
372,-0.512,0.801565,test_nn
373,-0.508,0.80338687,test_nn
374,-0.504,0.80521345,test_nn
375,-0.5,0.80704427,test_nn
376,-0.496,0.8088805,test_nn
377,-0.492,0.8107213,test_nn
378,-0.488,0.8125681,test_nn
379,-0.484,0.81442046,test_nn
380,-0.48,0.8162799,test_nn
381,-0.476,0.8181453,test_nn
382,-0.472,0.8200177,test_nn
383,-0.468,0.8218977,test_nn
384,-0.464,0.82378393,test_nn
385,-0.46,0.8256789,test_nn
386,-0.456,0.82758063,test_nn
387,-0.452,0.8294901,test_nn
388,-0.448,0.8314082,test_nn
389,-0.444,0.8333338,test_nn
390,-0.44,0.8352675,test_nn
391,-0.436,0.83720946,test_nn
392,-0.432,0.83915913,test_nn
393,-0.428,0.8411174,test_nn
394,-0.424,0.84308314,test_nn
395,-0.42,0.84505695,test_nn
396,-0.416,0.84703887,test_nn
397,-0.412,0.84902817,test_nn
398,-0.408,0.85102487,test_nn
399,-0.404,0.8530286,test_nn
400,-0.4,0.8550398,test_nn
401,-0.396,0.857058,test_nn
402,-0.392,0.8590824,test_nn
403,-0.388,0.8611133,test_nn
404,-0.384,0.8631501,test_nn
405,-0.38,0.8651925,test_nn
406,-0.376,0.86723924,test_nn
407,-0.372,0.86929137,test_nn
408,-0.368,0.87134784,test_nn
409,-0.364,0.8734076,test_nn
410,-0.36,0.8754714,test_nn
411,-0.356,0.87753797,test_nn
412,-0.352,0.8796063,test_nn
413,-0.348,0.88167703,test_nn
414,-0.344,0.88374877,test_nn
415,-0.34,0.88582164,test_nn
416,-0.336,0.88789403,test_nn
417,-0.332,0.8899662,test_nn
418,-0.328,0.8920366,test_nn
419,-0.324,0.8941057,test_nn
420,-0.32,0.8961725,test_nn
421,-0.316,0.8982356,test_nn
422,-0.312,0.9002948,test_nn
423,-0.308,0.90234995,test_nn
424,-0.304,0.90439904,test_nn
425,-0.3,0.90644246,test_nn
426,-0.296,0.9084789,test_nn
427,-0.292,0.91050816,test_nn
428,-0.288,0.9125293,test_nn
429,-0.284,0.91454107,test_nn
430,-0.28,0.91654265,test_nn
431,-0.276,0.91853434,test_nn
432,-0.272,0.9205149,test_nn
433,-0.268,0.9224827,test_nn
434,-0.264,0.9244387,test_nn
435,-0.26,0.92638016,test_nn
436,-0.256,0.92830807,test_nn
437,-0.252,0.9302206,test_nn
438,-0.248,0.9321165,test_nn
439,-0.244,0.9339969,test_nn
440,-0.24,0.93585926,test_nn
441,-0.236,0.9377041,test_nn
442,-0.232,0.9395296,test_nn
443,-0.228,0.9413353,test_nn
444,-0.224,0.9431215,test_nn
445,-0.22,0.94488645,test_nn
446,-0.216,0.94662935,test_nn
447,-0.212,0.9483503,test_nn
448,-0.208,0.95004773,test_nn
449,-0.204,0.9517219,test_nn
450,-0.2,0.9533717,test_nn
451,-0.196,0.9549963,test_nn
452,-0.192,0.9565955,test_nn
453,-0.188,0.9581684,test_nn
454,-0.184,0.9597143,test_nn
455,-0.18,0.9612328,test_nn
456,-0.176,0.96272373,test_nn
457,-0.172,0.96418536,test_nn
458,-0.168,0.9656183,test_nn
459,-0.164,0.9670222,test_nn
460,-0.16,0.9683954,test_nn
461,-0.156,0.9697385,test_nn
462,-0.152,0.97104985,test_nn
463,-0.148,0.9723299,test_nn
464,-0.144,0.97357833,test_nn
465,-0.14,0.97479457,test_nn
466,-0.136,0.97597766,test_nn
467,-0.132,0.97712785,test_nn
468,-0.128,0.97824484,test_nn
469,-0.124,0.9793277,test_nn
470,-0.12,0.9803764,test_nn
471,-0.116,0.9813905,test_nn
472,-0.112,0.98237073,test_nn
473,-0.108,0.9833153,test_nn
474,-0.104,0.9842251,test_nn
475,-0.1,0.9850988,test_nn
476,-0.096,0.9859372,test_nn
477,-0.092,0.98673975,test_nn
478,-0.088,0.9875059,test_nn
479,-0.084,0.98823655,test_nn
480,-0.08,0.98893046,test_nn
481,-0.076,0.98958796,test_nn
482,-0.072,0.9902086,test_nn
483,-0.068,0.9907931,test_nn
484,-0.064,0.9913404,test_nn
485,-0.06,0.99185055,test_nn
486,-0.056,0.9923249,test_nn
487,-0.052,0.9927617,test_nn
488,-0.048,0.99316144,test_nn
489,-0.044,0.99352455,test_nn
490,-0.04,0.99385065,test_nn
491,-0.036,0.99414027,test_nn
492,-0.032,0.9943924,test_nn
493,-0.028,0.99460816,test_nn
494,-0.024,0.9947876,test_nn
495,-0.02,0.9949299,test_nn
496,-0.016,0.99503595,test_nn
497,-0.012,0.9951061,test_nn
498,-0.008,0.9951395,test_nn
499,-0.004,0.99513686,test_nn
500,0.0,0.9950986,test_nn
501,0.004,0.99502385,test_nn
502,0.008,0.994914,test_nn
503,0.012,0.99476826,test_nn
504,0.016,0.99458814,test_nn
505,0.02,0.99437255,test_nn
506,0.024,0.99412155,test_nn
507,0.028,0.99383676,test_nn
508,0.032,0.9935173,test_nn
509,0.036,0.9931636,test_nn
510,0.04,0.99277616,test_nn
511,0.044,0.9923552,test_nn
512,0.048,0.99190044,test_nn
513,0.052,0.9914135,test_nn
514,0.056,0.9908932,test_nn
515,0.06,0.99034023,test_nn
516,0.064,0.98975563,test_nn
517,0.068,0.98913854,test_nn
518,0.072,0.98848987,test_nn
519,0.076,0.9878102,test_nn
520,0.08,0.9870995,test_nn
521,0.084,0.98635805,test_nn
522,0.088,0.98558605,test_nn
523,0.092,0.9847845,test_nn
524,0.096,0.98395324,test_nn
525,0.1,0.9830927,test_nn
526,0.104,0.982203,test_nn
527,0.108,0.98128515,test_nn
528,0.112,0.980338,test_nn
529,0.116,0.97936416,test_nn
530,0.12,0.9783624,test_nn
531,0.124,0.97733307,test_nn
532,0.128,0.9762774,test_nn
533,0.132,0.9751951,test_nn
534,0.136,0.97408676,test_nn
535,0.14,0.97295225,test_nn
536,0.144,0.9717928,test_nn
537,0.148,0.9706086,test_nn
538,0.152,0.9693996,test_nn
539,0.156,0.9681666,test_nn
540,0.16,0.9669093,test_nn
541,0.164,0.9656288,test_nn
542,0.168,0.9643251,test_nn
543,0.172,0.9629987,test_nn
544,0.176,0.96165025,test_nn
545,0.18,0.96027935,test_nn
546,0.184,0.95888686,test_nn
547,0.188,0.9574735,test_nn
548,0.192,0.95603895,test_nn
549,0.196,0.95458424,test_nn
550,0.2,0.9531096,test_nn
551,0.204,0.95161456,test_nn
552,0.208,0.95010054,test_nn
553,0.212,0.9485672,test_nn
554,0.216,0.94701594,test_nn
555,0.22,0.9454458,test_nn
556,0.224,0.9438578,test_nn
557,0.228,0.94225204,test_nn
558,0.232,0.9406295,test_nn
559,0.236,0.9389897,test_nn
560,0.24,0.9373335,test_nn
561,0.244,0.9356612,test_nn
562,0.248,0.9339733,test_nn
563,0.252,0.9322696,test_nn
564,0.256,0.93055123,test_nn
565,0.26,0.9288177,test_nn
566,0.264,0.9270696,test_nn
567,0.268,0.92530775,test_nn
568,0.272,0.9235318,test_nn
569,0.276,0.9217425,test_nn
570,0.28,0.91994023,test_nn
571,0.284,0.91812426,test_nn
572,0.288,0.916297,test_nn
573,0.292,0.9144569,test_nn
574,0.296,0.9126049,test_nn
575,0.3,0.9107413,test_nn
576,0.304,0.90886635,test_nn
577,0.308,0.9069805,test_nn
578,0.312,0.90508413,test_nn
579,0.316,0.90317655,test_nn
580,0.32,0.90125936,test_nn
581,0.324,0.8993323,test_nn
582,0.328,0.89739597,test_nn
583,0.332,0.89544964,test_nn
584,0.336,0.8934945,test_nn
585,0.34,0.8915309,test_nn
586,0.344,0.88955855,test_nn
587,0.348,0.88757837,test_nn
588,0.352,0.88558966,test_nn
589,0.356,0.8835932,test_nn
590,0.36,0.8815888,test_nn
591,0.364,0.8795779,test_nn
592,0.368,0.8775594,test_nn
593,0.372,0.8755346,test_nn
594,0.376,0.8735026,test_nn
595,0.38,0.8714649,test_nn
596,0.384,0.8694204,test_nn
597,0.388,0.86736995,test_nn
598,0.392,0.865314,test_nn
599,0.396,0.86325306,test_nn
600,0.4,0.861186,test_nn
601,0.404,0.8591143,test_nn
602,0.408,0.85703695,test_nn
603,0.412,0.8549554,test_nn
604,0.416,0.85286945,test_nn
605,0.42,0.85077864,test_nn
606,0.424,0.84868366,test_nn
607,0.428,0.84658504,test_nn
608,0.432,0.8444822,test_nn
609,0.436,0.8423762,test_nn
610,0.44,0.8402658,test_nn
611,0.444,0.8381524,test_nn
612,0.448,0.8360361,test_nn
613,0.452,0.8339165,test_nn
614,0.456,0.83179384,test_nn
615,0.46,0.82966876,test_nn
616,0.464,0.8275405,test_nn
617,0.468,0.82540995,test_nn
618,0.472,0.8232771,test_nn
619,0.476,0.8211417,test_nn
620,0.48,0.81900495,test_nn
621,0.484,0.81686515,test_nn
622,0.488,0.8147243,test_nn
623,0.492,0.81258076,test_nn
624,0.496,0.81043637,test_nn
625,0.5,0.8082905,test_nn
626,0.504,0.8061425,test_nn
627,0.508,0.80399334,test_nn
628,0.512,0.80184335,test_nn
629,0.516,0.7996916,test_nn
630,0.52,0.797539,test_nn
631,0.524,0.79538554,test_nn
632,0.528,0.7932311,test_nn
633,0.532,0.7910757,test_nn
634,0.536,0.7889197,test_nn
635,0.54,0.7867631,test_nn
636,0.544,0.7846061,test_nn
637,0.548,0.78244853,test_nn
638,0.552,0.7802898,test_nn
639,0.556,0.7781313,test_nn
640,0.56,0.7759725,test_nn
641,0.564,0.7738132,test_nn
642,0.568,0.7716539,test_nn
643,0.572,0.7694944,test_nn
644,0.576,0.7673348,test_nn
645,0.58,0.76517487,test_nn
646,0.584,0.7630157,test_nn
647,0.588,0.7608559,test_nn
648,0.592,0.7586958,test_nn
649,0.596,0.75653684,test_nn
650,0.6,0.7543776,test_nn
651,0.604,0.75221866,test_nn
652,0.608,0.7500602,test_nn
653,0.612,0.74790126,test_nn
654,0.616,0.7457433,test_nn
655,0.62,0.7435855,test_nn
656,0.624,0.741428,test_nn
657,0.628,0.7392712,test_nn
658,0.632,0.7371146,test_nn
659,0.636,0.73495823,test_nn
660,0.64,0.73280317,test_nn
661,0.644,0.7306479,test_nn
662,0.648,0.7284935,test_nn
663,0.652,0.7263395,test_nn
664,0.656,0.72418535,test_nn
665,0.66,0.72203326,test_nn
666,0.664,0.7198806,test_nn
667,0.668,0.7177291,test_nn
668,0.672,0.7155777,test_nn
669,0.676,0.71342677,test_nn
670,0.68,0.711277,test_nn
671,0.684,0.70912784,test_nn
672,0.688,0.706979,test_nn
673,0.692,0.70483065,test_nn
674,0.696,0.7026835,test_nn
675,0.7,0.70053655,test_nn
676,0.704,0.6983905,test_nn
677,0.708,0.696245,test_nn
678,0.712,0.69409984,test_nn
679,0.716,0.6919558,test_nn
680,0.72,0.68981177,test_nn
681,0.724,0.68766886,test_nn
682,0.728,0.6855268,test_nn
683,0.732,0.683385,test_nn
684,0.736,0.68124384,test_nn
685,0.74,0.679103,test_nn
686,0.744,0.6769633,test_nn
687,0.748,0.6748241,test_nn
688,0.752,0.67268527,test_nn
689,0.756,0.67054725,test_nn
690,0.76,0.6684096,test_nn
691,0.764,0.66627187,test_nn
692,0.768,0.6641362,test_nn
693,0.772,0.6619996,test_nn
694,0.776,0.6598645,test_nn
695,0.78,0.65772974,test_nn
696,0.784,0.6555948,test_nn
697,0.788,0.65346116,test_nn
698,0.792,0.65132755,test_nn
699,0.796,0.64919454,test_nn
700,0.8,0.64706206,test_nn
701,0.804,0.64492965,test_nn
702,0.808,0.6427987,test_nn
703,0.812,0.6406672,test_nn
704,0.816,0.63853574,test_nn
705,0.82,0.6364055,test_nn
706,0.824,0.6342754,test_nn
707,0.828,0.6321454,test_nn
708,0.832,0.6300156,test_nn
709,0.836,0.6278867,test_nn
710,0.84,0.62575775,test_nn
711,0.844,0.623629,test_nn
712,0.848,0.62150115,test_nn
713,0.852,0.6193726,test_nn
714,0.856,0.6172447,test_nn
715,0.86,0.61511725,test_nn
716,0.864,0.61298966,test_nn
717,0.868,0.61086255,test_nn
718,0.872,0.6087355,test_nn
719,0.876,0.60660857,test_nn
720,0.88,0.604482,test_nn
721,0.884,0.6023552,test_nn
722,0.888,0.60022825,test_nn
723,0.892,0.5981016,test_nn
724,0.896,0.59597546,test_nn
725,0.9,0.593849,test_nn
726,0.904,0.5917224,test_nn
727,0.908,0.58959645,test_nn
728,0.912,0.58746994,test_nn
729,0.916,0.5853436,test_nn
730,0.92,0.5832173,test_nn
731,0.924,0.58109075,test_nn
732,0.928,0.57896423,test_nn
733,0.932,0.57683814,test_nn
734,0.936,0.57471085,test_nn
735,0.94,0.5725845,test_nn
736,0.944,0.5704576,test_nn
737,0.948,0.56833065,test_nn
738,0.952,0.5662035,test_nn
739,0.956,0.5640766,test_nn
740,0.96,0.561949,test_nn
741,0.964,0.5598211,test_nn
742,0.968,0.5576933,test_nn
743,0.972,0.555565,test_nn
744,0.976,0.5534365,test_nn
745,0.98,0.55130845,test_nn
746,0.984,0.5491794,test_nn
747,0.988,0.5470505,test_nn
748,0.992,0.544921,test_nn
749,0.996,0.5427911,test_nn
750,1.0,0.5406614,test_nn
751,1.004,0.538531,test_nn
752,1.008,0.53639996,test_nn
753,1.012,0.5342691,test_nn
754,1.016,0.5321375,test_nn
755,1.02,0.53000575,test_nn
756,1.024,0.52787364,test_nn
757,1.028,0.5257416,test_nn
758,1.032,0.5236078,test_nn
759,1.036,0.5214752,test_nn
760,1.04,0.51934105,test_nn
761,1.044,0.51720715,test_nn
762,1.048,0.51507246,test_nn
763,1.052,0.512937,test_nn
764,1.056,0.5108016,test_nn
765,1.06,0.5086652,test_nn
766,1.064,0.5065287,test_nn
767,1.068,0.50439143,test_nn
768,1.072,0.502254,test_nn
769,1.076,0.5001165,test_nn
770,1.08,0.4979775,test_nn
771,1.084,0.49583855,test_nn
772,1.088,0.49369898,test_nn
773,1.092,0.4915586,test_nn
774,1.096,0.4894177,test_nn
775,1.1,0.48727658,test_nn
776,1.104,0.48513496,test_nn
777,1.108,0.48299265,test_nn
778,1.112,0.4808492,test_nn
779,1.116,0.47870553,test_nn
780,1.12,0.47656173,test_nn
781,1.124,0.4744173,test_nn
782,1.128,0.47227168,test_nn
783,1.132,0.4701257,test_nn
784,1.136,0.4679793,test_nn
785,1.14,0.46583176,test_nn
786,1.144,0.46368426,test_nn
787,1.148,0.46153566,test_nn
788,1.152,0.45938733,test_nn
789,1.156,0.45723706,test_nn
790,1.16,0.45508704,test_nn
791,1.164,0.4529362,test_nn
792,1.168,0.45078462,test_nn
793,1.172,0.4486326,test_nn
794,1.176,0.4464798,test_nn
795,1.18,0.44432643,test_nn
796,1.184,0.44217277,test_nn
797,1.188,0.44001752,test_nn
798,1.192,0.43786266,test_nn
799,1.196,0.43570662,test_nn
800,1.2,0.43354994,test_nn
801,1.204,0.4313931,test_nn
802,1.208,0.42923486,test_nn
803,1.212,0.4270761,test_nn
804,1.216,0.42491713,test_nn
805,1.22,0.42275706,test_nn
806,1.224,0.42059678,test_nn
807,1.228,0.4184355,test_nn
808,1.232,0.41627362,test_nn
809,1.236,0.41411158,test_nn
810,1.24,0.41194868,test_nn
811,1.244,0.40978503,test_nn
812,1.248,0.4076206,test_nn
813,1.252,0.4054555,test_nn
814,1.256,0.4032898,test_nn
815,1.26,0.4011237,test_nn
816,1.264,0.3989568,test_nn
817,1.268,0.39678928,test_nn
818,1.272,0.39462134,test_nn
819,1.276,0.39245254,test_nn
820,1.28,0.3902831,test_nn
821,1.284,0.38811317,test_nn
822,1.288,0.38594252,test_nn
823,1.292,0.38377187,test_nn
824,1.296,0.38160002,test_nn
825,1.3,0.3794277,test_nn
826,1.304,0.37725452,test_nn
827,1.308,0.37508103,test_nn
828,1.312,0.37290713,test_nn
829,1.316,0.37073213,test_nn
830,1.32,0.3685573,test_nn
831,1.324,0.3663813,test_nn
832,1.328,0.3642047,test_nn
833,1.332,0.362028,test_nn
834,1.336,0.35985065,test_nn
835,1.34,0.35767224,test_nn
836,1.344,0.3554935,test_nn
837,1.348,0.35331467,test_nn
838,1.352,0.35113528,test_nn
839,1.356,0.34895453,test_nn
840,1.36,0.34677398,test_nn
841,1.364,0.34459323,test_nn
842,1.368,0.3424114,test_nn
843,1.372,0.3402291,test_nn
844,1.376,0.33804658,test_nn
845,1.38,0.33586347,test_nn
846,1.384,0.33368012,test_nn
847,1.388,0.3314957,test_nn
848,1.392,0.3293115,test_nn
849,1.396,0.3271264,test_nn
850,1.4,0.32494164,test_nn
851,1.404,0.3227555,test_nn
852,1.408,0.32056928,test_nn
853,1.412,0.31838283,test_nn
854,1.416,0.3161959,test_nn
855,1.42,0.31400812,test_nn
856,1.424,0.31182072,test_nn
857,1.428,0.30963275,test_nn
858,1.432,0.3074441,test_nn
859,1.436,0.30525517,test_nn
860,1.44,0.3030663,test_nn
861,1.444,0.3008768,test_nn
862,1.448,0.29868692,test_nn
863,1.452,0.296497,test_nn
864,1.456,0.2943064,test_nn
865,1.46,0.29211587,test_nn
866,1.464,0.28992486,test_nn
867,1.468,0.28773364,test_nn
868,1.472,0.28554198,test_nn
869,1.476,0.28335032,test_nn
870,1.48,0.28115842,test_nn
871,1.484,0.27896637,test_nn
872,1.488,0.27677405,test_nn
873,1.492,0.27458167,test_nn
874,1.496,0.272389,test_nn
875,1.5,0.27019626,test_nn
876,1.504,0.26800302,test_nn
877,1.508,0.2658097,test_nn
878,1.512,0.26361656,test_nn
879,1.516,0.2614233,test_nn
880,1.52,0.2592296,test_nn
881,1.524,0.25703618,test_nn
882,1.528,0.2548421,test_nn
883,1.532,0.2526489,test_nn
884,1.536,0.25045502,test_nn
885,1.54,0.24826077,test_nn
886,1.544,0.24606696,test_nn
887,1.548,0.24387318,test_nn
888,1.552,0.24167916,test_nn
889,1.556,0.23948531,test_nn
890,1.56,0.23729162,test_nn
891,1.564,0.23509768,test_nn
892,1.568,0.23290375,test_nn
893,1.572,0.23070979,test_nn
894,1.576,0.22851655,test_nn
895,1.58,0.226323,test_nn
896,1.584,0.2241298,test_nn
897,1.588,0.2219367,test_nn
898,1.592,0.21974345,test_nn
899,1.596,0.21755084,test_nn
900,1.6,0.21535799,test_nn
901,1.604,0.21316528,test_nn
902,1.608,0.21097286,test_nn
903,1.612,0.20878053,test_nn
904,1.616,0.2065888,test_nn
905,1.62,0.20439711,test_nn
906,1.624,0.20220576,test_nn
907,1.628,0.20001471,test_nn
908,1.632,0.19782394,test_nn
909,1.636,0.19563337,test_nn
910,1.64,0.19344302,test_nn
911,1.644,0.19125366,test_nn
912,1.648,0.18906403,test_nn
913,1.652,0.18687528,test_nn
914,1.656,0.18468642,test_nn
915,1.66,0.18249829,test_nn
916,1.664,0.18031055,test_nn
917,1.668,0.17812303,test_nn
918,1.672,0.17593633,test_nn
919,1.676,0.17374983,test_nn
920,1.68,0.17156392,test_nn
921,1.684,0.16937855,test_nn
922,1.688,0.16719379,test_nn
923,1.692,0.1650097,test_nn
924,1.696,0.1628261,test_nn
925,1.7,0.16064277,test_nn
926,1.704,0.1584601,test_nn
927,1.708,0.15627858,test_nn
928,1.712,0.1540969,test_nn
929,1.716,0.15191662,test_nn
930,1.72,0.14973661,test_nn
931,1.724,0.14755768,test_nn
932,1.728,0.1453791,test_nn
933,1.732,0.14320123,test_nn
934,1.736,0.14102457,test_nn
935,1.74,0.13884808,test_nn
936,1.744,0.13667262,test_nn
937,1.748,0.13449791,test_nn
938,1.752,0.13232428,test_nn
939,1.756,0.1301513,test_nn
940,1.76,0.12797916,test_nn
941,1.764,0.12580815,test_nn
942,1.768,0.1236378,test_nn
943,1.772,0.1214685,test_nn
944,1.776,0.11930016,test_nn
945,1.78,0.11713275,test_nn
946,1.784,0.11496621,test_nn
947,1.788,0.11280064,test_nn
948,1.792,0.11063618,test_nn
949,1.796,0.10847311,test_nn
950,1.8,0.106310554,test_nn
951,1.804,0.104149416,test_nn
952,1.808,0.10198939,test_nn
953,1.812,0.099830076,test_nn
954,1.816,0.09767231,test_nn
955,1.82,0.09551574,test_nn
956,1.824,0.09335985,test_nn
957,1.828,0.09120573,test_nn
958,1.832,0.08905247,test_nn
959,1.836,0.08690068,test_nn
960,1.84,0.08475007,test_nn
961,1.844,0.082601026,test_nn
962,1.848,0.08045294,test_nn
963,1.852,0.07830623,test_nn
964,1.856,0.07616092,test_nn
965,1.86,0.07401683,test_nn
966,1.864,0.071874246,test_nn
967,1.868,0.06973328,test_nn
968,1.872,0.067593664,test_nn
969,1.876,0.0654555,test_nn
970,1.88,0.063318595,test_nn
971,1.884,0.061183542,test_nn
972,1.888,0.05904962,test_nn
973,1.892,0.056917623,test_nn
974,1.896,0.05478669,test_nn
975,1.9,0.052657787,test_nn
976,1.904,0.050530467,test_nn
977,1.908,0.048404552,test_nn
978,1.912,0.04628066,test_nn
979,1.916,0.044158023,test_nn
980,1.92,0.042037316,test_nn
981,1.924,0.03991797,test_nn
982,1.928,0.037801255,test_nn
983,1.932,0.035685442,test_nn
984,1.936,0.033571914,test_nn
985,1.94,0.03145996,test_nn
986,1.944,0.029349763,test_nn
987,1.948,0.02724154,test_nn
988,1.952,0.02513535,test_nn
989,1.956,0.02303091,test_nn
990,1.96,0.020928215,test_nn
991,1.964,0.018827982,test_nn
992,1.968,0.016729034,test_nn
993,1.972,0.014632875,test_nn
994,1.976,0.012537984,test_nn
995,1.98,0.010445334,test_nn
996,1.984,0.008355308,test_nn
997,1.988,0.0062667686,test_nn
998,1.992,0.0041805366,test_nn
999,1.996,0.0020962795,test_nn
1000,2.0,1.4593126e-05,test_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1200/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 1200, "weight_testfn_obs": 1200, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 82410, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_11-35-23_329694_79310/artifacts/2024-10-12_11-35-25/fn_2024-10-12_11-35-25/working_dirs/fn_4f2b3_00205_205_weight_soln_obs=1200_2024-10-12_11-35-34", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_obs_force/run_obs_weight_1200/diff.csv <==
,X_x,value,name
0,-2.0,1.8395483e-05,diff
1,-1.996,8.486491e-05,diff
2,-1.992,0.00014809193,diff
3,-1.988,0.00020732451,diff
4,-1.984,0.00026330724,diff
5,-1.98,0.00031606946,diff
6,-1.976,0.0003656624,diff
7,-1.972,0.00041172747,diff
8,-1.968,0.00045432337,diff
9,-1.964,0.00049422495,diff
10,-1.96,0.00053078495,diff
11,-1.956,0.0005643293,diff
12,-1.952,0.00059441663,diff
13,-1.948,0.00062146597,diff
14,-1.944,0.0006459523,diff
15,-1.94,0.0006672591,diff
16,-1.936,0.00068549067,diff
17,-1.932,0.0007008314,diff
18,-1.928,0.000713896,diff
19,-1.924,0.0007236749,diff
20,-1.92,0.000730522,diff
21,-1.916,0.0007346608,diff
22,-1.912,0.00073655695,diff
23,-1.908,0.00073561445,diff
24,-1.904,0.0007318035,diff
25,-1.9,0.00072553754,diff
26,-1.896,0.0007167049,diff
27,-1.892,0.00070539117,diff
28,-1.888,0.00069149956,diff
29,-1.884,0.00067539886,diff
30,-1.88,0.00065651536,diff
31,-1.876,0.0006355047,diff
32,-1.872,0.00061226636,diff
33,-1.868,0.0005865246,diff
34,-1.864,0.0005585477,diff
35,-1.86,0.0005283654,diff
36,-1.856,0.000495933,diff
37,-1.852,0.00046144426,diff
38,-1.848,0.0004248172,diff
39,-1.844,0.00038599968,diff
40,-1.84,0.0003450811,diff
41,-1.836,0.00030228496,diff
42,-1.832,0.00025749207,diff
43,-1.828,0.00021042675,diff
44,-1.824,0.00016150624,diff
45,-1.82,0.00011058897,diff
46,-1.816,5.814433e-05,diff
47,-1.812,3.7029386e-06,diff
48,-1.808,-5.2563846e-05,diff
49,-1.804,-0.000110670924,diff
50,-1.8,-0.000170663,diff
51,-1.796,-0.00023211539,diff
52,-1.792,-0.000295043,diff
53,-1.788,-0.00036031008,diff
54,-1.784,-0.0004266128,diff
55,-1.78,-0.0004950613,diff
56,-1.776,-0.00056455284,diff
57,-1.772,-0.00063595176,diff
58,-1.768,-0.00070878863,diff
59,-1.764,-0.0007830113,diff
60,-1.76,-0.0008586049,diff
61,-1.756,-0.00093594193,diff
62,-1.752,-0.001014635,diff
63,-1.748,-0.001094386,diff
64,-1.744,-0.0011755228,diff
65,-1.74,-0.0012581646,diff
66,-1.736,-0.0013420433,diff
67,-1.732,-0.0014270991,diff
68,-1.728,-0.0015134364,diff
69,-1.724,-0.0016011596,diff
70,-1.72,-0.0016899705,diff
71,-1.716,-0.0017798245,diff
72,-1.712,-0.0018709004,diff
73,-1.708,-0.001962766,diff
74,-1.704,-0.002056092,diff
75,-1.7,-0.0021503568,diff
76,-1.696,-0.0022454709,diff
77,-1.692,-0.0023419112,diff
78,-1.688,-0.0024390668,diff
79,-1.684,-0.002537191,diff
80,-1.68,-0.0026362538,diff
81,-1.676,-0.0027361512,diff
82,-1.672,-0.0028372556,diff
83,-1.668,-0.0029388815,diff
84,-1.664,-0.0030409992,diff
85,-1.66,-0.0031442046,diff
86,-1.656,-0.0032483041,diff
87,-1.652,-0.0033529997,diff
88,-1.648,-0.0034583956,diff
89,-1.644,-0.0035646856,diff
90,-1.64,-0.0036714375,diff
91,-1.636,-0.0037789643,diff
92,-1.632,-0.0038869828,diff
93,-1.628,-0.003995642,diff
94,-1.624,-0.004104644,diff
95,-1.62,-0.004214391,diff
96,-1.616,-0.004324645,diff
97,-1.612,-0.004435256,diff
98,-1.608,-0.004546538,diff
99,-1.604,-0.004657984,diff
100,-1.6,-0.004769996,diff
101,-1.596,-0.004882619,diff
102,-1.592,-0.0049951524,diff
103,-1.588,-0.005108461,diff
104,-1.584,-0.0052221715,diff
105,-1.58,-0.005335614,diff
106,-1.576,-0.0054495633,diff
107,-1.572,-0.005564168,diff
108,-1.568,-0.0056786835,diff
109,-1.564,-0.0057934523,diff
110,-1.56,-0.0059081614,diff
111,-1.556,-0.0060231686,diff
112,-1.552,-0.0061384887,diff
113,-1.548,-0.0062538534,diff
114,-1.544,-0.0063691586,diff
115,-1.54,-0.0064848065,diff
116,-1.536,-0.006600499,diff
117,-1.532,-0.006715715,diff
118,-1.528,-0.0068315417,diff
119,-1.524,-0.0069468915,diff
120,-1.52,-0.0070622265,diff
121,-1.516,-0.0071778893,diff
122,-1.512,-0.0072931945,diff
123,-1.508,-0.0074086487,diff
124,-1.504,-0.007523805,diff
125,-1.5,-0.0076384246,diff
126,-1.496,-0.007753283,diff
127,-1.492,-0.007867843,diff
128,-1.488,-0.007982194,diff
129,-1.484,-0.0080961585,diff
130,-1.48,-0.008210152,diff
131,-1.476,-0.008323759,diff
132,-1.472,-0.008436978,diff
133,-1.468,-0.008549988,diff
134,-1.464,-0.008662254,diff
135,-1.46,-0.008774668,diff
136,-1.456,-0.008886337,diff
137,-1.452,-0.008997947,diff
138,-1.448,-0.009108901,diff
139,-1.444,-0.009218991,diff
140,-1.44,-0.009329319,diff
141,-1.436,-0.0094386935,diff
142,-1.432,-0.009547889,diff
143,-1.428,-0.0096563995,diff
144,-1.424,-0.009764314,diff
145,-1.42,-0.009871274,diff
146,-1.416,-0.009978265,diff
147,-1.412,-0.010084212,diff
148,-1.408,-0.010189801,diff
149,-1.404,-0.010294437,diff
150,-1.4,-0.010398358,diff
151,-1.396,-0.010501921,diff
152,-1.392,-0.01060468,diff
153,-1.388,-0.010706544,diff
154,-1.384,-0.010807484,diff
155,-1.38,-0.010907978,diff
156,-1.376,-0.011007458,diff
157,-1.372,-0.011106253,diff
158,-1.368,-0.011203885,diff
159,-1.364,-0.0113011,diff
160,-1.36,-0.011397123,diff
161,-1.356,-0.011492431,diff
162,-1.352,-0.011586487,diff
163,-1.348,-0.011679769,diff
164,-1.344,-0.011772305,diff
165,-1.34,-0.01186344,diff
166,-1.336,-0.0119538605,diff
167,-1.332,-0.012043297,diff
168,-1.328,-0.012131274,diff
169,-1.324,-0.012218654,diff
170,-1.32,-0.012304783,diff
171,-1.316,-0.012389779,diff
172,-1.312,-0.012473762,diff
173,-1.308,-0.012556702,diff
174,-1.304,-0.01263833,diff
175,-1.3,-0.0127185285,diff
176,-1.296,-0.012797922,diff
177,-1.292,-0.012875855,diff
178,-1.288,-0.012952596,diff
179,-1.284,-0.013028324,diff
180,-1.28,-0.013102323,diff
181,-1.276,-0.013175607,diff
182,-1.272,-0.013247132,diff
183,-1.268,-0.013317585,diff
184,-1.264,-0.013386428,diff
185,-1.26,-0.013453931,diff
186,-1.256,-0.013520479,diff
187,-1.252,-0.01358524,diff
188,-1.248,-0.013648748,diff
189,-1.244,-0.013710827,diff
190,-1.24,-0.013771236,diff
191,-1.236,-0.013830692,diff
192,-1.232,-0.01388827,diff
193,-1.228,-0.013944626,diff
194,-1.224,-0.013999045,diff
195,-1.22,-0.014052421,diff
196,-1.216,-0.014104068,diff
197,-1.212,-0.014154136,diff
198,-1.208,-0.014202714,diff
199,-1.204,-0.014249563,diff
200,-1.2,-0.014294982,diff
201,-1.196,-0.014338672,diff
202,-1.192,-0.014380842,diff
203,-1.188,-0.014421344,diff
204,-1.184,-0.014459997,diff
205,-1.18,-0.0144970715,diff
206,-1.176,-0.014532477,diff
207,-1.172,-0.014566153,diff
208,-1.168,-0.01459834,diff
209,-1.164,-0.014628381,diff
210,-1.16,-0.01465714,diff
211,-1.156,-0.014683872,diff
212,-1.152,-0.014709055,diff
213,-1.148,-0.014732033,diff
214,-1.144,-0.01475358,diff
215,-1.14,-0.014773101,diff
216,-1.136,-0.014790922,diff
217,-1.132,-0.0148071945,diff
218,-1.128,-0.0148215,diff
219,-1.124,-0.014833748,diff
220,-1.12,-0.014844209,diff
221,-1.116,-0.01485303,diff
222,-1.112,-0.014859766,diff
223,-1.108,-0.014864415,diff
224,-1.104,-0.014867395,diff
225,-1.1,-0.014868498,diff
226,-1.096,-0.014867753,diff
227,-1.092,-0.014864892,diff
228,-1.088,-0.014860272,diff
229,-1.084,-0.014853656,diff
230,-1.08,-0.014845133,diff
231,-1.076,-0.014834583,diff
232,-1.072,-0.014822066,diff
233,-1.068,-0.0148074925,diff
234,-1.064,-0.014791012,diff
235,-1.06,-0.014772534,diff
236,-1.056,-0.01475209,diff
237,-1.052,-0.014729828,diff
238,-1.048,-0.01470533,diff
239,-1.044,-0.014678985,diff
240,-1.04,-0.014650583,diff
241,-1.036,-0.0146202445,diff
242,-1.032,-0.01458782,diff
243,-1.028,-0.01455313,diff
244,-1.024,-0.01451683,diff
245,-1.02,-0.014478207,diff
246,-1.016,-0.0144379735,diff
247,-1.012,-0.014395416,diff
248,-1.008,-0.014350772,diff
249,-1.004,-0.014304221,diff
250,-1.0,-0.0142557025,diff
251,-0.996,-0.014205158,diff
252,-0.992,-0.014152527,diff
253,-0.988,-0.014097929,diff
254,-0.984,-0.014041245,diff
255,-0.98,-0.013982534,diff
256,-0.976,-0.013921797,diff
257,-0.972,-0.013858914,diff
258,-0.968,-0.013794243,diff
259,-0.964,-0.013727725,diff
260,-0.96,-0.013658702,diff
261,-0.956,-0.01358819,diff
262,-0.952,-0.013515472,diff
263,-0.948,-0.013440549,diff
264,-0.944,-0.013363838,diff
265,-0.94,-0.013285339,diff
266,-0.936,-0.013204873,diff
267,-0.932,-0.01312232,diff
268,-0.928,-0.013037741,diff
269,-0.924,-0.012951195,diff
270,-0.92,-0.012862742,diff
271,-0.916,-0.01277262,diff
272,-0.912,-0.012680352,diff
273,-0.908,-0.012586117,diff
274,-0.904,-0.012490153,diff
275,-0.9,-0.0123922825,diff
276,-0.896,-0.0122926235,diff
277,-0.892,-0.012191117,diff
278,-0.888,-0.012087524,diff
279,-0.884,-0.011982441,diff
280,-0.88,-0.011875093,diff
281,-0.876,-0.011766493,diff
282,-0.872,-0.011655927,diff
283,-0.868,-0.011543632,diff
284,-0.864,-0.011429369,diff
285,-0.86,-0.011313736,diff
286,-0.856,-0.0111964345,diff
287,-0.852,-0.011076868,diff
288,-0.848,-0.01095587,diff
289,-0.844,-0.010833681,diff
290,-0.84,-0.010709703,diff
291,-0.836,-0.010583818,diff
292,-0.832,-0.010456741,diff
293,-0.828,-0.010327578,diff
294,-0.824,-0.010197401,diff
295,-0.82,-0.010065734,diff
296,-0.816,-0.009932458,diff
297,-0.812,-0.009797454,diff
298,-0.808,-0.009661615,diff
299,-0.804,-0.009523988,diff
300,-0.8,-0.00938493,diff
301,-0.796,-0.0092448,diff
302,-0.792,-0.009103179,diff
303,-0.788,-0.008960366,diff
304,-0.784,-0.008816421,diff
305,-0.78,-0.008671105,diff
306,-0.776,-0.0085244775,diff
307,-0.772,-0.008376777,diff
308,-0.768,-0.008228064,diff
309,-0.764,-0.008078396,diff
310,-0.76,-0.007927299,diff
311,-0.756,-0.0077756643,diff
312,-0.752,-0.0076228976,diff
313,-0.748,-0.0074691176,diff
314,-0.744,-0.007314384,diff
315,-0.74,-0.007158816,diff
316,-0.736,-0.0070026517,diff
317,-0.732,-0.0068455935,diff
318,-0.728,-0.00668782,diff
319,-0.724,-0.006529033,diff
320,-0.72,-0.006370127,diff
321,-0.716,-0.006210029,diff
322,-0.712,-0.006050229,diff
323,-0.708,-0.005889237,diff
324,-0.704,-0.005728066,diff
325,-0.7,-0.005566418,diff
326,-0.696,-0.005404532,diff
327,-0.692,-0.005241871,diff
328,-0.688,-0.005079508,diff
329,-0.684,-0.0049165487,diff
330,-0.68,-0.004753709,diff
331,-0.676,-0.0045906305,diff
332,-0.672,-0.004427612,diff
333,-0.668,-0.0042644143,diff
334,-0.664,-0.0041013956,diff
335,-0.66,-0.0039383173,diff
336,-0.656,-0.0037754774,diff
337,-0.652,-0.0036132932,diff
338,-0.648,-0.0034508705,diff
339,-0.644,-0.003289044,diff
340,-0.64,-0.0031273365,diff
341,-0.636,-0.0029665828,diff
342,-0.632,-0.002806127,diff
343,-0.628,-0.0026465654,diff
344,-0.624,-0.0024870038,diff
345,-0.62,-0.0023286343,diff
346,-0.616,-0.002171278,diff
347,-0.612,-0.0020144582,diff
348,-0.608,-0.0018587112,diff
349,-0.604,-0.001703918,diff
350,-0.6,-0.0015504956,diff
351,-0.596,-0.001398027,diff
352,-0.592,-0.0012464523,diff
353,-0.588,-0.001096487,diff
354,-0.584,-0.0009481907,diff
355,-0.58,-0.00080114603,diff
356,-0.576,-0.0006556511,diff
357,-0.572,-0.0005120039,diff
358,-0.568,-0.00036990643,diff
359,-0.564,-0.00022959709,diff
360,-0.56,-9.101629e-05,diff
361,-0.556,4.553795e-05,diff
362,-0.552,0.0001796484,diff
363,-0.548,0.0003117919,diff
364,-0.544,0.00044214725,diff
365,-0.54,0.0005698204,diff
366,-0.536,0.00069475174,diff
367,-0.532,0.0008177757,diff
368,-0.528,0.0009377599,diff
369,-0.524,0.0010550022,diff
370,-0.52,0.00116992,diff
371,-0.516,0.0012814403,diff
372,-0.512,0.0013896823,diff
373,-0.508,0.0014953613,diff
374,-0.504,0.0015977025,diff
375,-0.5,0.001696825,diff
376,-0.496,0.0017921925,diff
377,-0.492,0.001883924,diff
378,-0.488,0.0019723177,diff
379,-0.484,0.002056837,diff
380,-0.48,0.002137363,diff
381,-0.476,0.002213955,diff
382,-0.472,0.0022863746,diff
383,-0.468,0.002354443,diff
384,-0.464,0.00241822,diff
385,-0.46,0.0024774075,diff
386,-0.456,0.002532065,diff
387,-0.452,0.0025821328,diff
388,-0.448,0.002626717,diff
389,-0.444,0.0026667118,diff
390,-0.44,0.002701521,diff
391,-0.436,0.0027308464,diff
392,-0.432,0.0027548075,diff
393,-0.428,0.002773106,diff
394,-0.424,0.0027856827,diff
395,-0.42,0.0027922988,diff
396,-0.416,0.0027931929,diff
397,-0.412,0.0027877092,diff
398,-0.408,0.00277555,diff
399,-0.404,0.0027573705,diff
400,-0.4,0.0027321577,diff
401,-0.396,0.0027003884,diff
402,-0.392,0.0026609898,diff
403,-0.388,0.0026150942,diff
404,-0.384,0.002561748,diff
405,-0.38,0.0025007725,diff
406,-0.376,0.0024321675,diff
407,-0.372,0.0023553371,diff
408,-0.368,0.002270341,diff
409,-0.364,0.002177775,diff
410,-0.36,0.0020762086,diff
411,-0.356,0.0019662976,diff
412,-0.352,0.0018476248,diff
413,-0.348,0.0017194748,diff
414,-0.344,0.0015824437,diff
415,-0.34,0.0014355779,diff
416,-0.336,0.0012793541,diff
417,-0.332,0.001113236,diff
418,-0.328,0.0009368658,diff
419,-0.324,0.0007506013,diff
420,-0.32,0.0005530715,diff
421,-0.316,0.00034499168,diff
422,-0.312,0.00012636185,diff
423,-0.308,-0.0001039505,diff
424,-0.304,-0.0003451705,diff
425,-0.3,-0.00059890747,diff
426,-0.296,-0.00086414814,diff
427,-0.292,-0.0011421442,diff
428,-0.288,-0.0014324188,diff
429,-0.284,-0.0017352104,diff
430,-0.28,-0.0020512938,diff
431,-0.276,-0.002380371,diff
432,-0.272,-0.0027232766,diff
433,-0.268,-0.0030798912,diff
434,-0.264,-0.0034353733,diff
435,-0.26,-0.003772378,diff
436,-0.256,-0.0040929317,diff
437,-0.252,-0.004396379,diff
438,-0.248,-0.004683256,diff
439,-0.244,-0.004953265,diff
440,-0.24,-0.0052075386,diff
441,-0.236,-0.0054461956,diff
442,-0.232,-0.005669415,diff
443,-0.228,-0.0058768988,diff
444,-0.224,-0.006070137,diff
445,-0.22,-0.006248772,diff
446,-0.216,-0.0064133406,diff
447,-0.212,-0.0065640807,diff
448,-0.208,-0.0067012906,diff
449,-0.204,-0.006825328,diff
450,-0.2,-0.006936908,diff
451,-0.196,-0.0070358515,diff
452,-0.192,-0.0071228743,diff
453,-0.188,-0.0071982145,diff
454,-0.184,-0.0072622895,diff
455,-0.18,-0.0073153973,diff
456,-0.176,-0.007357836,diff
457,-0.172,-0.007390082,diff
458,-0.168,-0.007412851,diff
459,-0.164,-0.0074261427,diff
460,-0.16,-0.007430136,diff
461,-0.156,-0.0074258447,diff
462,-0.152,-0.0074132085,diff
463,-0.148,-0.007392645,diff
464,-0.144,-0.007364452,diff
465,-0.14,-0.007329643,diff
466,-0.136,-0.0072877407,diff
467,-0.132,-0.0072396994,diff
468,-0.128,-0.0071862936,diff
469,-0.124,-0.007126689,diff
470,-0.12,-0.0070625544,diff
471,-0.116,-0.006993711,diff
472,-0.112,-0.0069202185,diff
473,-0.108,-0.0068433285,diff
474,-0.104,-0.006762743,diff
475,-0.1,-0.006679058,diff
476,-0.096,-0.006592691,diff
477,-0.092,-0.006504774,diff
478,-0.088,-0.006413877,diff
479,-0.084,-0.006322384,diff
480,-0.08,-0.006229162,diff
481,-0.076,-0.006135583,diff
482,-0.072,-0.0060415864,diff
483,-0.068,-0.0059474707,diff
484,-0.064,-0.0058543086,diff
485,-0.06,-0.005761206,diff
486,-0.056,-0.005669534,diff
487,-0.052,-0.0055788755,diff
488,-0.048,-0.0054906607,diff
489,-0.044,-0.0054038167,diff
490,-0.04,-0.005319655,diff
491,-0.036,-0.005238116,diff
492,-0.032,-0.005159259,diff
493,-0.028,-0.0050839186,diff
494,-0.024,-0.005011797,diff
495,-0.02,-0.0049440265,diff
496,-0.016,-0.0048799515,diff
497,-0.012,-0.004820049,diff
498,-0.008,-0.0047643185,diff
499,-0.004,-0.0047131777,diff
500,0.0,-0.0046670437,diff
501,0.004,-0.0046257377,diff
502,0.008,-0.0045895576,diff
503,0.012,-0.004558444,diff
504,0.016,-0.004532516,diff
505,0.02,-0.0045116544,diff
506,0.024,-0.0044966936,diff
507,0.028,-0.0044870973,diff
508,0.032,-0.0044829845,diff
509,0.036,-0.004483938,diff
510,0.04,-0.004490614,diff
511,0.044,-0.0045025945,diff
512,0.048,-0.0045190454,diff
513,0.052,-0.0045418143,diff
514,0.056,-0.0045687556,diff
515,0.06,-0.00460124,diff
516,0.064,-0.0046378374,diff
517,0.068,-0.004679382,diff
518,0.072,-0.004725039,diff
519,0.076,-0.004774928,diff
520,0.08,-0.004827976,diff
521,0.084,-0.0048848987,diff
522,0.088,-0.0049447417,diff
523,0.092,-0.0050076246,diff
524,0.096,-0.0050727725,diff
525,0.1,-0.0051397085,diff
526,0.104,-0.005208671,diff
527,0.108,-0.005278647,diff
528,0.112,-0.005349219,diff
529,0.116,-0.005420089,diff
530,0.12,-0.0054905415,diff
531,0.124,-0.005560398,diff
532,0.128,-0.005628705,diff
533,0.132,-0.005695224,diff
534,0.136,-0.005759299,diff
535,0.14,-0.005820334,diff
536,0.144,-0.0058772564,diff
537,0.148,-0.0059303045,diff
538,0.152,-0.0059784055,diff
539,0.156,-0.006021023,diff
540,0.16,-0.006057203,diff
541,0.164,-0.006086588,diff
542,0.168,-0.0061089993,diff
543,0.172,-0.0061227083,diff
544,0.176,-0.006128013,diff
545,0.18,-0.0061234236,diff
546,0.184,-0.0061092973,diff
547,0.188,-0.006083846,diff
548,0.192,-0.006046891,diff
549,0.196,-0.005998254,diff
550,0.2,-0.0059369206,diff
551,0.204,-0.005861938,diff
552,0.208,-0.0057730675,diff
553,0.212,-0.005669892,diff
554,0.216,-0.0055509806,diff
555,0.22,-0.0054168105,diff
556,0.224,-0.0052661896,diff
557,0.228,-0.0050982833,diff
558,0.232,-0.004913509,diff
559,0.236,-0.0047104955,diff
560,0.24,-0.0044891834,diff
561,0.244,-0.0042488575,diff
562,0.248,-0.003989339,diff
563,0.252,-0.0037105083,diff
564,0.256,-0.003410995,diff
565,0.26,-0.0030913353,diff
566,0.264,-0.0027510524,diff
567,0.268,-0.0023892522,diff
568,0.272,-0.0020226836,diff
569,0.276,-0.0016663074,diff
570,0.28,-0.0013203621,diff
571,0.284,-0.0009843707,diff
572,0.288,-0.00065767765,diff
573,0.292,-0.00034093857,diff
574,0.296,-3.3557415e-05,diff
575,0.3,0.000264287,diff
576,0.304,0.0005534291,diff
577,0.308,0.00083243847,diff
578,0.312,0.0011025071,diff
579,0.316,0.001363337,diff
580,0.32,0.0016149879,diff
581,0.324,0.0018570423,diff
582,0.328,0.0020899773,diff
583,0.332,0.0023135543,diff
584,0.336,0.0025267005,diff
585,0.34,0.0027306676,diff
586,0.344,0.0029252768,diff
587,0.348,0.003109336,diff
588,0.352,0.003283441,diff
589,0.356,0.0034466982,diff
590,0.36,0.0036004782,diff
591,0.364,0.0037429929,diff
592,0.368,0.003874898,diff
593,0.372,0.003995061,diff
594,0.376,0.0041048527,diff
595,0.38,0.0042031407,diff
596,0.384,0.0042899847,diff
597,0.388,0.004364729,diff
598,0.392,0.004427552,diff
599,0.396,0.004478693,diff
600,0.4,0.004517615,diff
601,0.404,0.004543841,diff
602,0.408,0.0045579076,diff
603,0.412,0.0045592785,diff
604,0.416,0.004548013,diff
605,0.42,0.004524231,diff
606,0.424,0.004487455,diff
607,0.428,0.004437983,diff
608,0.432,0.004375756,diff
609,0.436,0.004300654,diff
610,0.44,0.004212439,diff
611,0.444,0.004111767,diff
612,0.448,0.0039988756,diff
613,0.452,0.0038730502,diff
614,0.456,0.0037346482,diff
615,0.46,0.003584683,diff
616,0.464,0.00342232,diff
617,0.468,0.0032480955,diff
618,0.472,0.0030622482,diff
619,0.476,0.0028652549,diff
620,0.48,0.0026572347,diff
621,0.484,0.0024382472,diff
622,0.488,0.0022089481,diff
623,0.492,0.0019698143,diff
624,0.496,0.0017204285,diff
625,0.5,0.001462698,diff
626,0.504,0.0011952519,diff
627,0.508,0.0009199977,diff
628,0.512,0.0006363392,diff
629,0.516,0.00034540892,diff
630,0.52,4.7266483e-05,diff
631,0.524,-0.00025719404,diff
632,0.528,-0.0005672574,diff
633,0.532,-0.0008827448,diff
634,0.536,-0.0012032986,diff
635,0.54,-0.0015282631,diff
636,0.544,-0.0018565059,diff
637,0.548,-0.0021888018,diff
638,0.552,-0.0025232434,diff
639,0.556,-0.0028597116,diff
640,0.56,-0.0031978488,diff
641,0.564,-0.0035367012,diff
642,0.568,-0.0038763285,diff
643,0.572,-0.0042157173,diff
644,0.576,-0.00455451,diff
645,0.58,-0.004891455,diff
646,0.584,-0.005227208,diff
647,0.588,-0.005560279,diff
648,0.592,-0.005890429,diff
649,0.596,-0.006217003,diff
650,0.6,-0.006540537,diff
651,0.604,-0.006859362,diff
652,0.608,-0.0071733594,diff
653,0.612,-0.0074822307,diff
654,0.616,-0.0077852607,diff
655,0.62,-0.008082867,diff
656,0.624,-0.008373022,diff
657,0.628,-0.008657038,diff
658,0.632,-0.008933842,diff
659,0.636,-0.009203255,diff
660,0.64,-0.00946492,diff
661,0.644,-0.009718597,diff
662,0.648,-0.00996387,diff
663,0.652,-0.010200739,diff
664,0.656,-0.010428369,diff
665,0.66,-0.01064676,diff
666,0.664,-0.010856807,diff
667,0.668,-0.01105696,diff
668,0.672,-0.011247754,diff
669,0.676,-0.011429369,diff
670,0.68,-0.011600554,diff
671,0.684,-0.011762083,diff
672,0.688,-0.0119146705,diff
673,0.692,-0.012056172,diff
674,0.696,-0.012188673,diff
675,0.7,-0.012310803,diff
676,0.704,-0.012423694,diff
677,0.708,-0.012526035,diff
678,0.712,-0.012618601,diff
679,0.716,-0.012701929,diff
680,0.72,-0.01277554,diff
681,0.724,-0.012839019,diff
682,0.728,-0.012893677,diff
683,0.732,-0.012938917,diff
684,0.736,-0.012973905,diff
685,0.74,-0.013000369,diff
686,0.744,-0.01301831,diff
687,0.748,-0.013027668,diff
688,0.752,-0.01302743,diff
689,0.756,-0.013019085,diff
690,0.76,-0.013002455,diff
691,0.764,-0.012977958,diff
692,0.768,-0.012945414,diff
693,0.772,-0.012904942,diff
694,0.776,-0.012856901,diff
695,0.78,-0.012801826,diff
696,0.784,-0.01273942,diff
697,0.788,-0.012669802,diff
698,0.792,-0.012593627,diff
699,0.796,-0.012511432,diff
700,0.8,-0.012422681,diff
701,0.804,-0.012327671,diff
702,0.808,-0.012227297,diff
703,0.812,-0.012121022,diff
704,0.816,-0.01200974,diff
705,0.82,-0.011892736,diff
706,0.824,-0.011770844,diff
707,0.828,-0.011644602,diff
708,0.832,-0.011513054,diff
709,0.836,-0.011377811,diff
710,0.84,-0.011238039,diff
711,0.844,-0.011094749,diff
712,0.848,-0.010946929,diff
713,0.852,-0.010796547,diff
714,0.856,-0.010642469,diff
715,0.86,-0.010484934,diff
716,0.864,-0.010324836,diff
717,0.868,-0.0101617575,diff
718,0.872,-0.009996533,diff
719,0.876,-0.009828389,diff
720,0.88,-0.009657919,diff
721,0.884,-0.009485781,diff
722,0.888,-0.009311497,diff
723,0.892,-0.009135783,diff
724,0.896,-0.008958101,diff
725,0.9,-0.008779526,diff
726,0.904,-0.008599222,diff
727,0.908,-0.008417308,diff
728,0.912,-0.008235037,diff
729,0.916,-0.008051991,diff
730,0.92,-0.0078680515,diff
731,0.924,-0.007683754,diff
732,0.928,-0.0074989796,diff
733,0.932,-0.007313907,diff
734,0.936,-0.0071280003,diff
735,0.94,-0.00694263,diff
736,0.944,-0.0067566037,diff
737,0.948,-0.0065713525,diff
738,0.952,-0.0063863397,diff
739,0.956,-0.006201029,diff
740,0.96,-0.0060166717,diff
741,0.964,-0.005832851,diff
742,0.968,-0.0056494474,diff
743,0.972,-0.0054671764,diff
744,0.976,-0.0052852035,diff
745,0.98,-0.0051041245,diff
746,0.984,-0.004924476,diff
747,0.988,-0.004745841,diff
748,0.992,-0.004567623,diff
749,0.996,-0.004390955,diff
750,1.0,-0.0042157173,diff
751,1.004,-0.004041612,diff
752,1.008,-0.003869176,diff
753,1.012,-0.003698051,diff
754,1.016,-0.0035285354,diff
755,1.02,-0.0033603907,diff
756,1.024,-0.0031941533,diff
757,1.028,-0.0030292869,diff
758,1.032,-0.0028663278,diff
759,1.036,-0.0027053356,diff
760,1.04,-0.002545774,diff
761,1.044,-0.0023884773,diff
762,1.048,-0.002233684,diff
763,1.052,-0.0020797253,diff
764,1.056,-0.0019282699,diff
765,1.06,-0.0017793775,diff
766,1.064,-0.001632303,diff
767,1.068,-0.0014877021,diff
768,1.072,-0.0013446808,diff
769,1.076,-0.0012039542,diff
770,1.08,-0.0010658205,diff
771,1.084,-0.0009302795,diff
772,1.088,-0.0007967353,diff
773,1.092,-0.0006659031,diff
774,1.096,-0.00053718686,diff
775,1.1,-0.00041139126,diff
776,1.104,-0.0002874732,diff
777,1.108,-0.00016650558,diff
778,1.112,-4.8071146e-05,diff
779,1.116,6.780028e-05,diff
780,1.12,0.00018119812,diff
781,1.124,0.00029158592,diff
782,1.128,0.00039982796,diff
783,1.132,0.00050500035,diff
784,1.136,0.00060757995,diff
785,1.14,0.0007073879,diff
786,1.144,0.0008044541,diff
787,1.148,0.00089854,diff
788,1.152,0.0009903312,diff
789,1.156,0.0010789335,diff
790,1.16,0.0011648834,diff
791,1.164,0.0012476444,diff
792,1.168,0.0013279617,diff
793,1.172,0.0014047027,diff
794,1.176,0.0014792085,diff
795,1.18,0.0015507042,diff
796,1.184,0.0016188323,diff
797,1.188,0.0016841888,diff
798,1.192,0.0017464757,diff
799,1.196,0.0018064678,diff
800,1.2,0.0018622875,diff
801,1.204,0.0019159019,diff
802,1.208,0.001966685,diff
803,1.212,0.0020138621,diff
804,1.216,0.0020581782,diff
805,1.22,0.002099514,diff
806,1.224,0.0021378696,diff
807,1.228,0.0021733046,diff
808,1.232,0.0022055209,diff
809,1.236,0.00223431,diff
810,1.24,0.0022608042,diff
811,1.244,0.0022837222,diff
812,1.248,0.002303809,diff
813,1.252,0.0023207366,diff
814,1.256,0.002334386,diff
815,1.26,0.0023447573,diff
816,1.264,0.0023525953,diff
817,1.268,0.0023573935,diff
818,1.272,0.0023587644,diff
819,1.276,0.002357632,diff
820,1.28,0.0023530126,diff
821,1.284,0.0023455322,diff
822,1.288,0.002334714,diff
823,1.292,0.0023210943,diff
824,1.296,0.0023041666,diff
825,1.3,0.0022846758,diff
826,1.304,0.0022620857,diff
827,1.308,0.002236694,diff
828,1.312,0.0022076964,diff
829,1.316,0.0021761954,diff
830,1.32,0.0021421015,diff
831,1.324,0.002104193,diff
832,1.328,0.0020639896,diff
833,1.332,0.0020203292,diff
834,1.336,0.0019744933,diff
835,1.34,0.0019255877,diff
836,1.344,0.0018736422,diff
837,1.348,0.001819253,diff
838,1.352,0.0017619133,diff
839,1.356,0.0017017722,diff
840,1.36,0.0016388297,diff
841,1.364,0.0015732646,diff
842,1.368,0.0015050471,diff
843,1.372,0.0014339983,diff
844,1.376,0.0013602674,diff
845,1.38,0.0012841523,diff
846,1.384,0.0012055933,diff
847,1.388,0.0011244118,diff
848,1.392,0.0010405183,diff
849,1.396,0.0009545684,diff
850,1.4,0.00086531043,diff
851,1.404,0.00077447295,diff
852,1.408,0.0006810427,diff
853,1.412,0.000585407,diff
854,1.416,0.00048738718,diff
855,1.42,0.00038731098,diff
856,1.424,0.00028452277,diff
857,1.428,0.00017997622,diff
858,1.432,7.328391e-05,diff
859,1.436,-3.582239e-05,diff
860,1.44,-0.00014653802,diff
861,1.444,-0.00025963783,diff
862,1.448,-0.00037407875,diff
863,1.452,-0.00049063563,diff
864,1.456,-0.00060915947,diff
865,1.46,-0.00072953105,diff
866,1.464,-0.00085157156,diff
867,1.468,-0.0009751618,diff
868,1.472,-0.0011005402,diff
869,1.476,-0.0012277365,diff
870,1.48,-0.0013560355,diff
871,1.484,-0.0014858246,diff
872,1.488,-0.001617372,diff
873,1.492,-0.0017497241,diff
874,1.496,-0.0018840134,diff
875,1.5,-0.0020188987,diff
876,1.504,-0.002155304,diff
877,1.508,-0.0022927225,diff
878,1.512,-0.0024313927,diff
879,1.516,-0.0025705993,diff
880,1.52,-0.0027110577,diff
881,1.524,-0.0028522313,diff
882,1.528,-0.0029942095,diff
883,1.532,-0.0031369478,diff
884,1.536,-0.0032804608,diff
885,1.54,-0.0034245849,diff
886,1.544,-0.003568828,diff
887,1.548,-0.0037134737,diff
888,1.552,-0.0038591176,diff
889,1.556,-0.004004717,diff
890,1.56,-0.0041504353,diff
891,1.564,-0.0042965263,diff
892,1.568,-0.0044424087,diff
893,1.572,-0.0045886636,diff
894,1.576,-0.004734218,diff
895,1.58,-0.004879743,diff
896,1.584,-0.0050254166,diff
897,1.588,-0.00517042,diff
898,1.592,-0.0053153783,diff
899,1.596,-0.0054596215,diff
900,1.6,-0.005603522,diff
901,1.604,-0.0057465136,diff
902,1.608,-0.005888611,diff
903,1.612,-0.0060301423,diff
904,1.616,-0.006170705,diff
905,1.62,-0.006310463,diff
906,1.624,-0.006448835,diff
907,1.628,-0.0065862387,diff
908,1.632,-0.006722316,diff
909,1.636,-0.0068569183,diff
910,1.64,-0.006990254,diff
911,1.644,-0.0071219653,diff
912,1.648,-0.0072521716,diff
913,1.652,-0.007380411,diff
914,1.656,-0.00750722,diff
915,1.66,-0.007631898,diff
916,1.664,-0.0077547133,diff
917,1.668,-0.007875159,diff
918,1.672,-0.007993355,diff
919,1.676,-0.008109853,diff
920,1.68,-0.008223504,diff
921,1.684,-0.008334741,diff
922,1.688,-0.008443445,diff
923,1.692,-0.008549586,diff
924,1.696,-0.008652896,diff
925,1.7,-0.008753359,diff
926,1.704,-0.008850753,diff
927,1.708,-0.008944944,diff
928,1.712,-0.009036109,diff
929,1.716,-0.0091241,diff
930,1.72,-0.009208411,diff
931,1.724,-0.009289533,diff
932,1.728,-0.00936687,diff
933,1.732,-0.009440675,diff
934,1.736,-0.009510413,diff
935,1.74,-0.00957638,diff
936,1.744,-0.0096383095,diff
937,1.748,-0.0096960515,diff
938,1.752,-0.009749442,diff
939,1.756,-0.009798706,diff
940,1.76,-0.0098434985,diff
941,1.764,-0.009883538,diff
942,1.768,-0.009919271,diff
943,1.772,-0.009949811,diff
944,1.776,-0.0099756345,diff
945,1.78,-0.009996407,diff
946,1.784,-0.010011919,diff
947,1.788,-0.010022581,diff
948,1.792,-0.010027759,diff
949,1.796,-0.010027066,diff
950,1.8,-0.010021381,diff
951,1.804,-0.010009602,diff
952,1.808,-0.009992339,diff
953,1.812,-0.009968497,diff
954,1.816,-0.009939261,diff
955,1.82,-0.00990364,diff
956,1.824,-0.009861767,diff
957,1.828,-0.00981383,diff
958,1.832,-0.009758912,diff
959,1.836,-0.009697542,diff
960,1.84,-0.009629354,diff
961,1.844,-0.0095544085,diff
962,1.848,-0.00947246,diff
963,1.852,-0.009383306,diff
964,1.856,-0.009286992,diff
965,1.86,-0.009183392,diff
966,1.864,-0.00907246,diff
967,1.868,-0.008953787,diff
968,1.872,-0.008827258,diff
969,1.876,-0.008693166,diff
970,1.88,-0.008551031,diff
971,1.884,-0.008400794,diff
972,1.888,-0.008242402,diff
973,1.892,-0.008075684,diff
974,1.896,-0.0079004355,diff
975,1.9,-0.00771692,diff
976,1.904,-0.0075246207,diff
977,1.908,-0.0073233508,diff
978,1.912,-0.007113252,diff
979,1.916,-0.006894145,diff
980,1.92,-0.0066658854,diff
981,1.924,-0.0064281747,diff
982,1.928,-0.006181225,diff
983,1.932,-0.0059244186,diff
984,1.936,-0.0056581795,diff
985,1.94,-0.0053820834,diff
986,1.944,-0.005096061,diff
987,1.948,-0.0047999173,diff
988,1.952,-0.004493596,diff
989,1.956,-0.0041772444,diff
990,1.96,-0.0038499776,diff
991,1.964,-0.003512809,diff
992,1.968,-0.003164488,diff
993,1.972,-0.0028053597,diff
994,1.976,-0.0024355939,diff
995,1.98,-0.0020541884,diff
996,1.984,-0.0016621077,diff
997,1.988,-0.0012586243,diff
998,1.992,-0.00084354775,diff
999,1.996,-0.00041701377,diff
1000,2.0,2.1370128e-05,diff


==> visu/tikz_csvs_obs_force/run_obs_weight_1200/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1200/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1200/sol_nn.csv <==
,X_x,value,name
0,-2.0,1.8395483e-05,sol_nn
1,-1.996,0.002228431,sol_nn
2,-1.992,0.004435288,sol_nn
3,-1.988,0.0066380864,sol_nn
4,-1.984,0.008837699,sol_nn
5,-1.98,0.011034027,sol_nn
6,-1.976,0.0132272495,sol_nn
7,-1.972,0.015416881,sol_nn
8,-1.968,0.017603043,sol_nn
9,-1.964,0.019786574,sol_nn
10,-1.96,0.0219667,sol_nn
11,-1.956,0.024143875,sol_nn
12,-1.952,0.026317528,sol_nn
13,-1.948,0.028488206,sol_nn
14,-1.944,0.03065626,sol_nn
15,-1.94,0.03282113,sol_nn
16,-1.936,0.034982994,sol_nn
17,-1.932,0.0371419,sol_nn
18,-1.928,0.039298594,sol_nn
19,-1.924,0.04145194,sol_nn
20,-1.92,0.043602414,sol_nn
21,-1.916,0.045750123,sol_nn
22,-1.912,0.047895648,sol_nn
23,-1.908,0.05003827,sol_nn
24,-1.904,0.052178025,sol_nn
25,-1.9,0.05431539,sol_nn
26,-1.896,0.05645012,sol_nn
27,-1.892,0.05858244,sol_nn
28,-1.888,0.060712114,sol_nn
29,-1.884,0.06283964,sol_nn
30,-1.88,0.064964324,sol_nn
31,-1.876,0.06708688,sol_nn
32,-1.872,0.06920727,sol_nn
33,-1.868,0.07132509,sol_nn
34,-1.864,0.073440745,sol_nn
35,-1.86,0.07555413,sol_nn
36,-1.856,0.07766533,sol_nn
37,-1.852,0.07977441,sol_nn
38,-1.848,0.081881344,sol_nn
39,-1.844,0.083986156,sol_nn
40,-1.84,0.08608881,sol_nn
41,-1.836,0.08818964,sol_nn
42,-1.832,0.090288416,sol_nn
43,-1.828,0.09238498,sol_nn
44,-1.824,0.09447962,sol_nn
45,-1.82,0.09657227,sol_nn
46,-1.816,0.09866346,sol_nn
47,-1.812,0.10075258,sol_nn
48,-1.808,0.10283995,sol_nn
49,-1.804,0.1049254,sol_nn
50,-1.8,0.10700904,sol_nn
51,-1.796,0.109091155,sol_nn
52,-1.792,0.11117179,sol_nn
53,-1.788,0.11325015,sol_nn
54,-1.784,0.11532742,sol_nn
55,-1.78,0.1174026,sol_nn
56,-1.776,0.119476676,sol_nn
57,-1.772,0.121548906,sol_nn
58,-1.768,0.12361963,sol_nn
59,-1.764,0.12568897,sol_nn
60,-1.76,0.12775701,sol_nn
61,-1.756,0.12982324,sol_nn
62,-1.752,0.13188818,sol_nn
63,-1.748,0.13395199,sol_nn
64,-1.744,0.13601449,sol_nn
65,-1.74,0.13807541,sol_nn
66,-1.736,0.14013517,sol_nn
67,-1.732,0.14219368,sol_nn
68,-1.728,0.1442509,sol_nn
69,-1.724,0.14630681,sol_nn
70,-1.72,0.14836156,sol_nn
71,-1.716,0.15041533,sol_nn
72,-1.712,0.15246783,sol_nn
73,-1.708,0.15451959,sol_nn
74,-1.704,0.15656984,sol_nn
75,-1.7,0.15861914,sol_nn
76,-1.696,0.16066764,sol_nn
77,-1.692,0.16271478,sol_nn
78,-1.688,0.16476125,sol_nn
79,-1.684,0.1668067,sol_nn
80,-1.68,0.16885126,sol_nn
81,-1.676,0.17089492,sol_nn
82,-1.672,0.1729374,sol_nn
83,-1.668,0.17497939,sol_nn
84,-1.664,0.17702085,sol_nn
85,-1.66,0.17906126,sol_nn
86,-1.656,0.18110073,sol_nn
87,-1.652,0.18313967,sol_nn
88,-1.648,0.18517783,sol_nn
89,-1.644,0.1872151,sol_nn
90,-1.64,0.18925199,sol_nn
91,-1.636,0.19128802,sol_nn
92,-1.632,0.19332364,sol_nn
93,-1.628,0.19535854,sol_nn
94,-1.624,0.19739318,sol_nn
95,-1.62,0.199427,sol_nn
96,-1.616,0.2014603,sol_nn
97,-1.612,0.20349333,sol_nn
98,-1.608,0.2055256,sol_nn
99,-1.604,0.2075578,sol_nn
100,-1.6,0.20958935,sol_nn
101,-1.596,0.21162036,sol_nn
102,-1.592,0.21365139,sol_nn
103,-1.588,0.21568164,sol_nn
104,-1.584,0.21771157,sol_nn
105,-1.58,0.21974169,sol_nn
106,-1.576,0.22177136,sol_nn
107,-1.572,0.22380033,sol_nn
108,-1.568,0.22582944,sol_nn
109,-1.564,0.22785825,sol_nn
110,-1.56,0.22988716,sol_nn
111,-1.556,0.23191571,sol_nn
112,-1.552,0.23394397,sol_nn
113,-1.548,0.23597223,sol_nn
114,-1.544,0.2380005,sol_nn
115,-1.54,0.24002847,sol_nn
116,-1.536,0.24205634,sol_nn
117,-1.532,0.24408475,sol_nn
118,-1.528,0.24611251,sol_nn
119,-1.524,0.24814072,sol_nn
120,-1.52,0.250169,sol_nn
121,-1.516,0.2521969,sol_nn
122,-1.512,0.25422522,sol_nn
123,-1.508,0.25625336,sol_nn
124,-1.504,0.25828183,sol_nn
125,-1.5,0.26031077,sol_nn
126,-1.496,0.26233947,sol_nn
127,-1.492,0.26436853,sol_nn
128,-1.488,0.26639777,sol_nn
129,-1.484,0.26842743,sol_nn
130,-1.48,0.270457,sol_nn
131,-1.476,0.272487,sol_nn
132,-1.472,0.27451736,sol_nn
133,-1.468,0.27654794,sol_nn
134,-1.464,0.2785793,sol_nn
135,-1.46,0.28061044,sol_nn
136,-1.456,0.2826424,sol_nn
137,-1.452,0.28467435,sol_nn
138,-1.448,0.28670704,sol_nn
139,-1.444,0.28874052,sol_nn
140,-1.44,0.29077375,sol_nn
141,-1.436,0.292808,sol_nn
142,-1.432,0.29484236,sol_nn
143,-1.428,0.2968775,sol_nn
144,-1.424,0.29891315,sol_nn
145,-1.42,0.3009498,sol_nn
146,-1.416,0.30298638,sol_nn
147,-1.412,0.30502406,sol_nn
148,-1.408,0.30706206,sol_nn
149,-1.404,0.309101,sol_nn
150,-1.4,0.3111407,sol_nn
151,-1.396,0.31318069,sol_nn
152,-1.392,0.31522155,sol_nn
153,-1.388,0.31726328,sol_nn
154,-1.384,0.31930596,sol_nn
155,-1.38,0.32134902,sol_nn
156,-1.376,0.3233931,sol_nn
157,-1.372,0.32543793,sol_nn
158,-1.368,0.3274839,sol_nn
159,-1.364,0.3295303,sol_nn
160,-1.36,0.33157784,sol_nn
161,-1.356,0.33362615,sol_nn
162,-1.352,0.33567566,sol_nn
163,-1.348,0.33772597,sol_nn
164,-1.344,0.33977705,sol_nn
165,-1.34,0.34182948,sol_nn
166,-1.336,0.34388268,sol_nn
167,-1.332,0.3459368,sol_nn
168,-1.328,0.34799248,sol_nn
169,-1.324,0.35004866,sol_nn
170,-1.32,0.3521061,sol_nn
171,-1.316,0.35416472,sol_nn
172,-1.312,0.3562243,sol_nn
173,-1.308,0.358285,sol_nn
174,-1.304,0.36034694,sol_nn
175,-1.3,0.36241037,sol_nn
176,-1.296,0.36447453,sol_nn
177,-1.292,0.36654016,sol_nn
178,-1.288,0.36860707,sol_nn
179,-1.284,0.3706749,sol_nn
180,-1.28,0.37274453,sol_nn
181,-1.276,0.3748148,sol_nn
182,-1.272,0.3768869,sol_nn
183,-1.268,0.37896004,sol_nn
184,-1.264,0.38103476,sol_nn
185,-1.26,0.38311088,sol_nn
186,-1.256,0.3851879,sol_nn
187,-1.252,0.38726676,sol_nn
188,-1.248,0.38934684,sol_nn
189,-1.244,0.39142838,sol_nn
190,-1.24,0.39351153,sol_nn
191,-1.236,0.3955957,sol_nn
192,-1.232,0.39768168,sol_nn
193,-1.228,0.39976892,sol_nn
194,-1.224,0.40185812,sol_nn
195,-1.22,0.4039483,sol_nn
196,-1.216,0.40604028,sol_nn
197,-1.212,0.40813377,sol_nn
198,-1.208,0.41022885,sol_nn
199,-1.204,0.41232556,sol_nn
200,-1.2,0.4144237,sol_nn
201,-1.196,0.41652364,sol_nn
202,-1.192,0.41862503,sol_nn
203,-1.188,0.42072818,sol_nn
204,-1.184,0.42283309,sol_nn
205,-1.18,0.42493963,sol_nn
206,-1.176,0.4270478,sol_nn
207,-1.172,0.42915767,sol_nn
208,-1.168,0.43126914,sol_nn
209,-1.164,0.43338266,sol_nn
210,-1.16,0.43549752,sol_nn
211,-1.156,0.43761435,sol_nn
212,-1.152,0.4397328,sol_nn
213,-1.148,0.4418534,sol_nn
214,-1.144,0.44397542,sol_nn
215,-1.14,0.44609952,sol_nn
216,-1.136,0.44822526,sol_nn
217,-1.132,0.4503526,sol_nn
218,-1.128,0.4524819,sol_nn
219,-1.124,0.45461327,sol_nn
220,-1.12,0.45674637,sol_nn
221,-1.116,0.4588811,sol_nn
222,-1.112,0.461018,sol_nn
223,-1.108,0.46315694,sol_nn
224,-1.104,0.46529758,sol_nn
225,-1.1,0.46744004,sol_nn
226,-1.096,0.4695844,sol_nn
227,-1.092,0.47173083,sol_nn
228,-1.088,0.47387904,sol_nn
229,-1.084,0.47602928,sol_nn
230,-1.08,0.47818136,sol_nn
231,-1.076,0.48033553,sol_nn
232,-1.072,0.4824916,sol_nn
233,-1.068,0.48464984,sol_nn
234,-1.064,0.48680985,sol_nn
235,-1.06,0.488972,sol_nn
236,-1.056,0.491136,sol_nn
237,-1.052,0.49330184,sol_nn
238,-1.048,0.49546996,sol_nn
239,-1.044,0.49763986,sol_nn
240,-1.04,0.4998119,sol_nn
241,-1.036,0.5019858,sol_nn
242,-1.032,0.50416183,sol_nn
243,-1.028,0.5063401,sol_nn
244,-1.024,0.50851995,sol_nn
245,-1.02,0.51070225,sol_nn
246,-1.016,0.51288605,sol_nn
247,-1.012,0.5150722,sol_nn
248,-1.008,0.51726043,sol_nn
249,-1.004,0.5194506,sol_nn
250,-1.0,0.5216427,sol_nn
251,-0.996,0.5238368,sol_nn
252,-0.992,0.52603304,sol_nn
253,-0.988,0.52823126,sol_nn
254,-0.984,0.5304315,sol_nn
255,-0.98,0.5326338,sol_nn
256,-0.976,0.53483814,sol_nn
257,-0.972,0.53704464,sol_nn
258,-0.968,0.53925294,sol_nn
259,-0.964,0.541463,sol_nn
260,-0.96,0.5436756,sol_nn
261,-0.956,0.54588974,sol_nn
262,-0.952,0.548106,sol_nn
263,-0.948,0.55032456,sol_nn
264,-0.944,0.55254483,sol_nn
265,-0.94,0.5547669,sol_nn
266,-0.936,0.55699104,sol_nn
267,-0.932,0.5592172,sol_nn
268,-0.928,0.56144536,sol_nn
269,-0.924,0.56367546,sol_nn
270,-0.92,0.5659075,sol_nn
271,-0.916,0.5681412,sol_nn
272,-0.912,0.5703771,sol_nn
273,-0.908,0.5726149,sol_nn
274,-0.904,0.57485443,sol_nn
275,-0.9,0.577096,sol_nn
276,-0.896,0.5793392,sol_nn
277,-0.892,0.58158433,sol_nn
278,-0.888,0.5838315,sol_nn
279,-0.884,0.58608013,sol_nn
280,-0.88,0.5883311,sol_nn
281,-0.876,0.5905833,sol_nn
282,-0.872,0.59283745,sol_nn
283,-0.868,0.5950933,sol_nn
284,-0.864,0.59735113,sol_nn
285,-0.86,0.5996104,sol_nn
286,-0.856,0.6018714,sol_nn
287,-0.852,0.6041345,sol_nn
288,-0.848,0.60639906,sol_nn
289,-0.844,0.6086649,sol_nn
290,-0.84,0.61093247,sol_nn
291,-0.836,0.6132019,sol_nn
292,-0.832,0.61547256,sol_nn
293,-0.828,0.6177453,sol_nn
294,-0.824,0.6200191,sol_nn
295,-0.82,0.6222944,sol_nn
296,-0.816,0.62457126,sol_nn
297,-0.812,0.62684983,sol_nn
298,-0.808,0.62912923,sol_nn
299,-0.804,0.6314105,sol_nn
300,-0.8,0.63369316,sol_nn
301,-0.796,0.63597685,sol_nn
302,-0.792,0.63826203,sol_nn
303,-0.788,0.64054847,sol_nn
304,-0.784,0.64283603,sol_nn
305,-0.78,0.645125,sol_nn
306,-0.776,0.64741516,sol_nn
307,-0.772,0.6497064,sol_nn
308,-0.768,0.65199876,sol_nn
309,-0.764,0.65429205,sol_nn
310,-0.76,0.6565867,sol_nn
311,-0.756,0.6588819,sol_nn
312,-0.752,0.6611783,sol_nn
313,-0.748,0.66347563,sol_nn
314,-0.744,0.665774,sol_nn
315,-0.74,0.6680731,sol_nn
316,-0.736,0.6703729,sol_nn
317,-0.732,0.6726736,sol_nn
318,-0.728,0.674975,sol_nn
319,-0.724,0.6772773,sol_nn
320,-0.72,0.6795798,sol_nn
321,-0.716,0.68188345,sol_nn
322,-0.712,0.6841869,sol_nn
323,-0.708,0.6864915,sol_nn
324,-0.704,0.6887962,sol_nn
325,-0.7,0.69110143,sol_nn
326,-0.696,0.693407,sol_nn
327,-0.692,0.6957133,sol_nn
328,-0.688,0.6980192,sol_nn
329,-0.684,0.7003257,sol_nn
330,-0.68,0.7026321,sol_nn
331,-0.676,0.7049388,sol_nn
332,-0.672,0.70724547,sol_nn
333,-0.668,0.7095522,sol_nn
334,-0.664,0.7118588,sol_nn
335,-0.66,0.71416545,sol_nn
336,-0.656,0.71647197,sol_nn
337,-0.652,0.7187778,sol_nn
338,-0.648,0.72108376,sol_nn
339,-0.644,0.72338915,sol_nn
340,-0.64,0.7256945,sol_nn
341,-0.636,0.72799885,sol_nn
342,-0.632,0.7303029,sol_nn
343,-0.628,0.732606,sol_nn
344,-0.624,0.7349091,sol_nn
345,-0.62,0.7372111,sol_nn
346,-0.616,0.73951215,sol_nn
347,-0.612,0.7418125,sol_nn
348,-0.608,0.74411184,sol_nn
349,-0.604,0.74641025,sol_nn
350,-0.6,0.74870723,sol_nn
351,-0.596,0.7510033,sol_nn
352,-0.592,0.75329846,sol_nn
353,-0.588,0.755592,sol_nn
354,-0.584,0.7578839,sol_nn
355,-0.58,0.76017463,sol_nn
356,-0.576,0.7624637,sol_nn
357,-0.572,0.7647509,sol_nn
358,-0.568,0.76703656,sol_nn
359,-0.564,0.7693205,sol_nn
360,-0.56,0.7716027,sol_nn
361,-0.556,0.7738828,sol_nn
362,-0.552,0.7761605,sol_nn
363,-0.548,0.77843624,sol_nn
364,-0.544,0.78071016,sol_nn
365,-0.54,0.7829815,sol_nn
366,-0.536,0.78525,sol_nn
367,-0.532,0.7875166,sol_nn
368,-0.528,0.7897802,sol_nn
369,-0.524,0.79204106,sol_nn
370,-0.52,0.79429954,sol_nn
371,-0.516,0.7965546,sol_nn
372,-0.512,0.7988064,sol_nn
373,-0.508,0.8010557,sol_nn
374,-0.504,0.8033017,sol_nn
375,-0.5,0.8055444,sol_nn
376,-0.496,0.80778337,sol_nn
377,-0.492,0.8100187,sol_nn
378,-0.488,0.8122507,sol_nn
379,-0.484,0.8144788,sol_nn
380,-0.48,0.8167029,sol_nn
381,-0.476,0.81892306,sol_nn
382,-0.472,0.8211391,sol_nn
383,-0.468,0.8233508,sol_nn
384,-0.464,0.8255581,sol_nn
385,-0.46,0.8277609,sol_nn
386,-0.456,0.8299592,sol_nn
387,-0.452,0.83215284,sol_nn
388,-0.448,0.83434105,sol_nn
389,-0.444,0.8365246,sol_nn
390,-0.44,0.838703,sol_nn
391,-0.436,0.8408759,sol_nn
392,-0.432,0.84304345,sol_nn
393,-0.428,0.84520537,sol_nn
394,-0.424,0.8473615,sol_nn
395,-0.42,0.8495118,sol_nn
396,-0.416,0.85165626,sol_nn
397,-0.412,0.8537944,sol_nn
398,-0.408,0.8559258,sol_nn
399,-0.404,0.8580512,sol_nn
400,-0.4,0.8601696,sol_nn
401,-0.396,0.8622814,sol_nn
402,-0.392,0.8643856,sol_nn
403,-0.388,0.8664833,sol_nn
404,-0.384,0.8685735,sol_nn
405,-0.38,0.8706562,sol_nn
406,-0.376,0.8727312,sol_nn
407,-0.372,0.87479794,sol_nn
408,-0.368,0.8768565,sol_nn
409,-0.364,0.87890756,sol_nn
410,-0.36,0.88094956,sol_nn
411,-0.356,0.88298327,sol_nn
412,-0.352,0.88500816,sol_nn
413,-0.348,0.88702357,sol_nn
414,-0.344,0.88903016,sol_nn
415,-0.34,0.89102685,sol_nn
416,-0.336,0.8930143,sol_nn
417,-0.332,0.89499176,sol_nn
418,-0.328,0.89695895,sol_nn
419,-0.324,0.8989163,sol_nn
420,-0.32,0.9008624,sol_nn
421,-0.316,0.9027979,sol_nn
422,-0.312,0.9047228,sol_nn
423,-0.308,0.9066361,sol_nn
424,-0.304,0.90853846,sol_nn
425,-0.3,0.9104284,sol_nn
426,-0.296,0.9123067,sol_nn
427,-0.292,0.9141723,sol_nn
428,-0.288,0.91602564,sol_nn
429,-0.284,0.9178664,sol_nn
430,-0.28,0.91969395,sol_nn
431,-0.276,0.92150843,sol_nn
432,-0.272,0.9233091,sol_nn
433,-0.268,0.9250961,sol_nn
434,-0.264,0.9268686,sol_nn
435,-0.26,0.9286276,sol_nn
436,-0.256,0.93037105,sol_nn
437,-0.252,0.93209964,sol_nn
438,-0.248,0.93381274,sol_nn
439,-0.244,0.93551075,sol_nn
440,-0.24,0.93719244,sol_nn
441,-0.236,0.9388578,sol_nn
442,-0.232,0.9405066,sol_nn
443,-0.228,0.9421391,sol_nn
444,-0.224,0.94375384,sol_nn
445,-0.22,0.94535124,sol_nn
446,-0.216,0.94693065,sol_nn
447,-0.212,0.94849193,sol_nn
448,-0.208,0.9500347,sol_nn
449,-0.204,0.95155865,sol_nn
450,-0.2,0.9530631,sol_nn
451,-0.196,0.9545481,sol_nn
452,-0.192,0.95601314,sol_nn
453,-0.188,0.9574578,sol_nn
454,-0.184,0.95888174,sol_nn
455,-0.18,0.9602846,sol_nn
456,-0.176,0.96166617,sol_nn
457,-0.172,0.9630259,sol_nn
458,-0.168,0.96436316,sol_nn
459,-0.164,0.96567786,sol_nn
460,-0.16,0.96696985,sol_nn
461,-0.156,0.9682382,sol_nn
462,-0.152,0.9694828,sol_nn
463,-0.148,0.97070336,sol_nn
464,-0.144,0.97189957,sol_nn
465,-0.14,0.9730704,sol_nn
466,-0.136,0.9742163,sol_nn
467,-0.132,0.9753363,sol_nn
468,-0.128,0.9764297,sol_nn
469,-0.124,0.97749734,sol_nn
470,-0.12,0.97853744,sol_nn
471,-0.116,0.9795503,sol_nn
472,-0.112,0.9805358,sol_nn
473,-0.108,0.9814927,sol_nn
474,-0.104,0.9824213,sol_nn
475,-0.1,0.98332095,sol_nn
476,-0.096,0.9841913,sol_nn
477,-0.092,0.98503125,sol_nn
478,-0.088,0.9858421,sol_nn
479,-0.084,0.9866216,sol_nn
480,-0.08,0.98737085,sol_nn
481,-0.076,0.9880884,sol_nn
482,-0.072,0.9887744,sol_nn
483,-0.068,0.9894285,sol_nn
484,-0.064,0.9900497,sol_nn
485,-0.06,0.9906388,sol_nn
486,-0.056,0.9911945,sol_nn
487,-0.052,0.9917171,sol_nn
488,-0.048,0.9922053,sol_nn
489,-0.044,0.99266016,sol_nn
490,-0.04,0.9930803,sol_nn
491,-0.036,0.9934659,sol_nn
492,-0.032,0.99381673,sol_nn
493,-0.028,0.9941321,sol_nn
494,-0.024,0.9944122,sol_nn
495,-0.02,0.99465597,sol_nn
496,-0.016,0.99486405,sol_nn
497,-0.012,0.99503595,sol_nn
498,-0.008,0.99517167,sol_nn
499,-0.004,0.99527085,sol_nn
500,0.0,0.99533296,sol_nn
501,0.004,0.9953583,sol_nn
502,0.008,0.9953464,sol_nn
503,0.012,0.99529755,sol_nn
504,0.016,0.9952115,sol_nn
505,0.02,0.99508834,sol_nn
506,0.024,0.9949273,sol_nn
507,0.028,0.9947289,sol_nn
508,0.032,0.994493,sol_nn
509,0.036,0.9942201,sol_nn
510,0.04,0.99390936,sol_nn
511,0.044,0.9935614,sol_nn
512,0.048,0.99317694,sol_nn
513,0.052,0.99275416,sol_nn
514,0.056,0.99229527,sol_nn
515,0.06,0.99179876,sol_nn
516,0.064,0.9912662,sol_nn
517,0.068,0.9906966,sol_nn
518,0.072,0.99009097,sol_nn
519,0.076,0.9894491,sol_nn
520,0.08,0.98877203,sol_nn
521,0.084,0.9880591,sol_nn
522,0.088,0.98731124,sol_nn
523,0.092,0.9865284,sol_nn
524,0.096,0.9857112,sol_nn
525,0.1,0.9848603,sol_nn
526,0.104,0.98397535,sol_nn
527,0.108,0.9830574,sol_nn
528,0.112,0.9821068,sol_nn
529,0.116,0.9811239,sol_nn
530,0.12,0.98010945,sol_nn
531,0.124,0.97906363,sol_nn
532,0.128,0.9779873,sol_nn
533,0.132,0.9768808,sol_nn
534,0.136,0.9757447,sol_nn
535,0.14,0.9745797,sol_nn
536,0.144,0.97338676,sol_nn
537,0.148,0.9721657,sol_nn
538,0.152,0.9709176,sol_nn
539,0.156,0.969643,sol_nn
540,0.16,0.9683428,sol_nn
541,0.164,0.9670174,sol_nn
542,0.168,0.965667,sol_nn
543,0.172,0.9642933,sol_nn
544,0.176,0.962896,sol_nn
545,0.18,0.96147656,sol_nn
546,0.184,0.9600347,sol_nn
547,0.188,0.95857215,sol_nn
548,0.192,0.9570891,sol_nn
549,0.196,0.9555857,sol_nn
550,0.2,0.95406306,sol_nn
551,0.204,0.95252204,sol_nn
552,0.208,0.9509629,sol_nn
553,0.212,0.9493861,sol_nn
554,0.216,0.947793,sol_nn
555,0.22,0.9461832,sol_nn
556,0.224,0.9445578,sol_nn
557,0.228,0.9429177,sol_nn
558,0.232,0.9412625,sol_nn
559,0.236,0.9395935,sol_nn
560,0.24,0.9379108,sol_nn
561,0.244,0.93621516,sol_nn
562,0.248,0.93450665,sol_nn
563,0.252,0.9327855,sol_nn
564,0.256,0.931053,sol_nn
565,0.26,0.92930865,sol_nn
566,0.264,0.92755294,sol_nn
567,0.268,0.92578673,sol_nn
568,0.272,0.9240097,sol_nn
569,0.276,0.9222225,sol_nn
570,0.28,0.9204249,sol_nn
571,0.284,0.91861725,sol_nn
572,0.288,0.9168004,sol_nn
573,0.292,0.9149735,sol_nn
574,0.296,0.9131373,sol_nn
575,0.3,0.9112916,sol_nn
576,0.304,0.90943706,sol_nn
577,0.308,0.9075725,sol_nn
578,0.312,0.90569896,sol_nn
579,0.316,0.9038162,sol_nn
580,0.32,0.9019243,sol_nn
581,0.324,0.90002275,sol_nn
582,0.328,0.89811206,sol_nn
583,0.332,0.8961921,sol_nn
584,0.336,0.89426166,sol_nn
585,0.34,0.89232194,sol_nn
586,0.344,0.890373,sol_nn
587,0.348,0.8884134,sol_nn
588,0.352,0.886444,sol_nn
589,0.356,0.88446367,sol_nn
590,0.36,0.8824738,sol_nn
591,0.364,0.8804728,sol_nn
592,0.368,0.87846106,sol_nn
593,0.372,0.87643766,sol_nn
594,0.376,0.8744039,sol_nn
595,0.38,0.87235856,sol_nn
596,0.384,0.8703017,sol_nn
597,0.388,0.8682329,sol_nn
598,0.392,0.86615217,sol_nn
599,0.396,0.8640597,sol_nn
600,0.4,0.86195505,sol_nn
601,0.404,0.85983765,sol_nn
602,0.408,0.85770816,sol_nn
603,0.412,0.85556597,sol_nn
604,0.416,0.8534111,sol_nn
605,0.42,0.85124373,sol_nn
606,0.424,0.8490633,sol_nn
607,0.428,0.84687024,sol_nn
608,0.432,0.8446644,sol_nn
609,0.436,0.84244573,sol_nn
610,0.44,0.8402139,sol_nn
611,0.444,0.83796966,sol_nn
612,0.448,0.8357132,sol_nn
613,0.452,0.83344376,sol_nn
614,0.456,0.8311618,sol_nn
615,0.46,0.82886815,sol_nn
616,0.464,0.8265622,sol_nn
617,0.468,0.82424444,sol_nn
618,0.472,0.821915,sol_nn
619,0.476,0.81957436,sol_nn
620,0.48,0.8172228,sol_nn
621,0.484,0.8148602,sol_nn
622,0.488,0.8124873,sol_nn
623,0.492,0.8101046,sol_nn
624,0.496,0.8077116,sol_nn
625,0.5,0.80531025,sol_nn
626,0.504,0.80289924,sol_nn
627,0.508,0.80048037,sol_nn
628,0.512,0.7980531,sol_nn
629,0.516,0.7956186,sol_nn
630,0.52,0.7931769,sol_nn
631,0.524,0.79072887,sol_nn
632,0.528,0.7882752,sol_nn
633,0.532,0.7858161,sol_nn
634,0.536,0.78335196,sol_nn
635,0.54,0.78088343,sol_nn
636,0.544,0.7784115,sol_nn
637,0.548,0.77593565,sol_nn
638,0.552,0.7734576,sol_nn
639,0.556,0.77097756,sol_nn
640,0.56,0.76849586,sol_nn
641,0.564,0.7660134,sol_nn
642,0.568,0.76353014,sol_nn
643,0.572,0.7610472,sol_nn
644,0.576,0.75856483,sol_nn
645,0.58,0.7560843,sol_nn
646,0.584,0.7536049,sol_nn
647,0.588,0.7511282,sol_nn
648,0.592,0.7486545,sol_nn
649,0.596,0.74618435,sol_nn
650,0.6,0.7437172,sol_nn
651,0.604,0.7412548,sol_nn
652,0.608,0.7387972,sol_nn
653,0.612,0.73634475,sol_nn
654,0.616,0.73389816,sol_nn
655,0.62,0.7314569,sol_nn
656,0.624,0.7290231,sol_nn
657,0.628,0.7265955,sol_nn
658,0.632,0.72417516,sol_nn
659,0.636,0.7217622,sol_nn
660,0.64,0.7193569,sol_nn
661,0.644,0.7169596,sol_nn
662,0.648,0.71457076,sol_nn
663,0.652,0.71219033,sol_nn
664,0.656,0.7098191,sol_nn
665,0.66,0.707457,sol_nn
666,0.664,0.7051034,sol_nn
667,0.668,0.7027597,sol_nn
668,0.672,0.7004253,sol_nn
669,0.676,0.6981001,sol_nn
670,0.68,0.6957853,sol_nn
671,0.684,0.6934802,sol_nn
672,0.688,0.69118404,sol_nn
673,0.692,0.688899,sol_nn
674,0.696,0.68662286,sol_nn
675,0.7,0.68435705,sol_nn
676,0.704,0.6821006,sol_nn
677,0.708,0.6798547,sol_nn
678,0.712,0.6776185,sol_nn
679,0.716,0.67539155,sol_nn
680,0.72,0.6731744,sol_nn
681,0.724,0.67096734,sol_nn
682,0.728,0.6687691,sol_nn
683,0.732,0.66658026,sol_nn
684,0.736,0.66440165,sol_nn
685,0.74,0.66223156,sol_nn
686,0.744,0.66007006,sol_nn
687,0.748,0.6579171,sol_nn
688,0.752,0.65577376,sol_nn
689,0.756,0.6536385,sol_nn
690,0.76,0.65151155,sol_nn
691,0.764,0.6493925,sol_nn
692,0.768,0.6472814,sol_nn
693,0.772,0.64517826,sol_nn
694,0.776,0.64308274,sol_nn
695,0.78,0.64099425,sol_nn
696,0.784,0.63891304,sol_nn
697,0.788,0.63683903,sol_nn
698,0.792,0.6347716,sol_nn
699,0.796,0.6327102,sol_nn
700,0.8,0.6306554,sol_nn
701,0.804,0.6286068,sol_nn
702,0.808,0.62656355,sol_nn
703,0.812,0.62452626,sol_nn
704,0.816,0.622494,sol_nn
705,0.82,0.6204674,sol_nn
706,0.824,0.61844563,sol_nn
707,0.828,0.61642826,sol_nn
708,0.832,0.61441624,sol_nn
709,0.836,0.6124079,sol_nn
710,0.84,0.61040413,sol_nn
711,0.844,0.6084038,sol_nn
712,0.848,0.606408,sol_nn
713,0.852,0.6044148,sol_nn
714,0.856,0.60242534,sol_nn
715,0.86,0.6004392,sol_nn
716,0.864,0.59845567,sol_nn
717,0.868,0.5964752,sol_nn
718,0.872,0.59449685,sol_nn
719,0.876,0.5925214,sol_nn
720,0.88,0.5905483,sol_nn
721,0.884,0.5885768,sol_nn
722,0.888,0.5866075,sol_nn
723,0.892,0.58463967,sol_nn
724,0.896,0.5826737,sol_nn
725,0.9,0.58070874,sol_nn
726,0.904,0.57874537,sol_nn
727,0.908,0.5767837,sol_nn
728,0.912,0.5748224,sol_nn
729,0.916,0.57286185,sol_nn
730,0.92,0.57090217,sol_nn
731,0.924,0.5689429,sol_nn
732,0.928,0.5669841,sol_nn
733,0.932,0.5650256,sol_nn
734,0.936,0.5630679,sol_nn
735,0.94,0.5611096,sol_nn
736,0.944,0.55915207,sol_nn
737,0.948,0.55719376,sol_nn
738,0.952,0.55523515,sol_nn
739,0.956,0.5532769,sol_nn
740,0.96,0.55131763,sol_nn
741,0.964,0.5493579,sol_nn
742,0.968,0.54739773,sol_nn
743,0.972,0.5454364,sol_nn
744,0.976,0.54347473,sol_nn
745,0.98,0.5415122,sol_nn
746,0.984,0.5395483,sol_nn
747,0.988,0.53758335,sol_nn
748,0.992,0.53561795,sol_nn
749,0.996,0.533651,sol_nn
750,1.0,0.53168267,sol_nn
751,1.004,0.5297132,sol_nn
752,1.008,0.527742,sol_nn
753,1.012,0.5257696,sol_nn
754,1.016,0.5237955,sol_nn
755,1.02,0.52182007,sol_nn
756,1.024,0.5198426,sol_nn
757,1.028,0.5178639,sol_nn
758,1.032,0.5158833,sol_nn
759,1.036,0.5139007,sol_nn
760,1.04,0.5119167,sol_nn
761,1.044,0.5099304,sol_nn
762,1.048,0.5079416,sol_nn
763,1.052,0.50595194,sol_nn
764,1.056,0.50395983,sol_nn
765,1.06,0.50196517,sol_nn
766,1.064,0.49996856,sol_nn
767,1.068,0.49796963,sol_nn
768,1.072,0.495969,sol_nn
769,1.076,0.49396616,sol_nn
770,1.08,0.49196067,sol_nn
771,1.084,0.48995265,sol_nn
772,1.088,0.48794258,sol_nn
773,1.092,0.48592982,sol_nn
774,1.096,0.48391497,sol_nn
775,1.1,0.48189715,sol_nn
776,1.104,0.4798775,sol_nn
777,1.108,0.47785485,sol_nn
778,1.112,0.4758297,sol_nn
779,1.116,0.47380194,sol_nn
780,1.12,0.47177178,sol_nn
781,1.124,0.4697386,sol_nn
782,1.128,0.46770322,sol_nn
783,1.132,0.4656648,sol_nn
784,1.136,0.46362376,sol_nn
785,1.14,0.46158,sol_nn
786,1.144,0.45953345,sol_nn
787,1.148,0.45748398,sol_nn
788,1.152,0.45543218,sol_nn
789,1.156,0.45337716,sol_nn
790,1.16,0.45131955,sol_nn
791,1.164,0.4492587,sol_nn
792,1.168,0.44719544,sol_nn
793,1.172,0.44512853,sol_nn
794,1.176,0.44305947,sol_nn
795,1.18,0.4409874,sol_nn
796,1.184,0.4389119,sol_nn
797,1.188,0.4368337,sol_nn
798,1.192,0.43475235,sol_nn
799,1.196,0.43266878,sol_nn
800,1.2,0.43058097,sol_nn
801,1.204,0.42849103,sol_nn
802,1.208,0.42639825,sol_nn
803,1.212,0.42430177,sol_nn
804,1.216,0.42220253,sol_nn
805,1.22,0.42010024,sol_nn
806,1.224,0.41799504,sol_nn
807,1.228,0.41588685,sol_nn
808,1.232,0.41377547,sol_nn
809,1.236,0.4116607,sol_nn
810,1.24,0.40954357,sol_nn
811,1.244,0.40742293,sol_nn
812,1.248,0.4052994,sol_nn
813,1.252,0.40317273,sol_nn
814,1.256,0.40104276,sol_nn
815,1.26,0.39890957,sol_nn
816,1.264,0.3967738,sol_nn
817,1.268,0.39463502,sol_nn
818,1.272,0.3924928,sol_nn
819,1.276,0.39034805,sol_nn
820,1.28,0.38819987,sol_nn
821,1.284,0.38604876,sol_nn
822,1.288,0.38389438,sol_nn
823,1.292,0.3817371,sol_nn
824,1.296,0.37957662,sol_nn
825,1.3,0.37741357,sol_nn
826,1.304,0.37524736,sol_nn
827,1.308,0.3730784,sol_nn
828,1.312,0.37090576,sol_nn
829,1.316,0.3687307,sol_nn
830,1.32,0.36655298,sol_nn
831,1.324,0.3643715,sol_nn
832,1.328,0.36218774,sol_nn
833,1.332,0.36000043,sol_nn
834,1.336,0.35781103,sol_nn
835,1.34,0.3556185,sol_nn
836,1.344,0.353423,sol_nn
837,1.348,0.351225,sol_nn
838,1.352,0.34902406,sol_nn
839,1.356,0.34682035,sol_nn
840,1.36,0.3446138,sol_nn
841,1.364,0.34240466,sol_nn
842,1.368,0.34019282,sol_nn
843,1.372,0.33797818,sol_nn
844,1.376,0.33576083,sol_nn
845,1.38,0.33354115,sol_nn
846,1.384,0.33131903,sol_nn
847,1.388,0.32909423,sol_nn
848,1.392,0.32686675,sol_nn
849,1.396,0.32463717,sol_nn
850,1.4,0.32240435,sol_nn
851,1.404,0.3201699,sol_nn
852,1.408,0.3179329,sol_nn
853,1.412,0.31569368,sol_nn
854,1.416,0.31345204,sol_nn
855,1.42,0.3112084,sol_nn
856,1.424,0.308962,sol_nn
857,1.428,0.30671388,sol_nn
858,1.432,0.30446354,sol_nn
859,1.436,0.30221087,sol_nn
860,1.44,0.29995653,sol_nn
861,1.444,0.29769987,sol_nn
862,1.448,0.29544187,sol_nn
863,1.452,0.29318166,sol_nn
864,1.456,0.29091957,sol_nn
865,1.46,0.28865558,sol_nn
866,1.464,0.28638998,sol_nn
867,1.468,0.28412277,sol_nn
868,1.472,0.2818538,sol_nn
869,1.476,0.27958304,sol_nn
870,1.48,0.27731112,sol_nn
871,1.484,0.27503777,sol_nn
872,1.488,0.2727626,sol_nn
873,1.492,0.27048665,sol_nn
874,1.496,0.26820874,sol_nn
875,1.5,0.2659303,sol_nn
876,1.504,0.26365033,sol_nn
877,1.508,0.2613693,sol_nn
878,1.512,0.25908703,sol_nn
879,1.516,0.2568042,sol_nn
880,1.52,0.25452018,sol_nn
881,1.524,0.25223538,sol_nn
882,1.528,0.24994984,sol_nn
883,1.532,0.24766351,sol_nn
884,1.536,0.24537638,sol_nn
885,1.54,0.24308869,sol_nn
886,1.544,0.24080083,sol_nn
887,1.548,0.2385126,sol_nn
888,1.552,0.23622334,sol_nn
889,1.556,0.23393416,sol_nn
890,1.56,0.23164488,sol_nn
891,1.564,0.22935517,sol_nn
892,1.568,0.22706571,sol_nn
893,1.572,0.22477584,sol_nn
894,1.576,0.2224867,sol_nn
895,1.58,0.22019756,sol_nn
896,1.584,0.21790832,sol_nn
897,1.588,0.21561968,sol_nn
898,1.592,0.21333116,sol_nn
899,1.596,0.21104336,sol_nn
900,1.6,0.20875582,sol_nn
901,1.604,0.20646927,sol_nn
902,1.608,0.20418353,sol_nn
903,1.612,0.20189844,sol_nn
904,1.616,0.19961424,sol_nn
905,1.62,0.19733092,sol_nn
906,1.624,0.19504899,sol_nn
907,1.628,0.19276795,sol_nn
908,1.632,0.19048831,sol_nn
909,1.636,0.18821007,sol_nn
910,1.64,0.18593317,sol_nn
911,1.644,0.18365782,sol_nn
912,1.648,0.18138406,sol_nn
913,1.652,0.17911226,sol_nn
914,1.656,0.17684181,sol_nn
915,1.66,0.17457357,sol_nn
916,1.664,0.17230713,sol_nn
917,1.668,0.17004311,sol_nn
918,1.672,0.1677813,sol_nn
919,1.676,0.16552122,sol_nn
920,1.68,0.163264,sol_nn
921,1.684,0.16100915,sol_nn
922,1.688,0.15875687,sol_nn
923,1.692,0.1565071,sol_nn
924,1.696,0.15426022,sol_nn
925,1.7,0.15201613,sol_nn
926,1.704,0.14977518,sol_nn
927,1.708,0.14753741,sol_nn
928,1.712,0.14530262,sol_nn
929,1.716,0.14307106,sol_nn
930,1.72,0.14084312,sol_nn
931,1.724,0.13861844,sol_nn
932,1.728,0.13639747,sol_nn
933,1.732,0.1341801,sol_nn
934,1.736,0.1319668,sol_nn
935,1.74,0.1297572,sol_nn
936,1.744,0.1275517,sol_nn
937,1.748,0.12535033,sol_nn
938,1.752,0.12315337,sol_nn
939,1.756,0.120960474,sol_nn
940,1.76,0.11877212,sol_nn
941,1.764,0.11658844,sol_nn
942,1.768,0.11440915,sol_nn
943,1.772,0.11223505,sol_nn
944,1.776,0.110065594,sol_nn
945,1.78,0.10790125,sol_nn
946,1.784,0.10574211,sol_nn
947,1.788,0.10358788,sol_nn
948,1.792,0.10143907,sol_nn
949,1.796,0.099296205,sol_nn
950,1.8,0.09715832,sol_nn
951,1.804,0.09502647,sol_nn
952,1.808,0.09290017,sol_nn
953,1.812,0.09078038,sol_nn
954,1.816,0.08866605,sol_nn
955,1.82,0.086558044,sol_nn
956,1.824,0.08445635,sol_nn
957,1.828,0.08236072,sol_nn
958,1.832,0.08027201,sol_nn
959,1.836,0.07818981,sol_nn
960,1.84,0.07611437,sol_nn
961,1.844,0.07404575,sol_nn
962,1.848,0.07198407,sol_nn
963,1.852,0.06992966,sol_nn
964,1.856,0.067882404,sol_nn
965,1.86,0.065842375,sol_nn
966,1.864,0.06380974,sol_nn
967,1.868,0.06178478,sol_nn
968,1.872,0.05976775,sol_nn
969,1.876,0.057758212,sol_nn
970,1.88,0.055756778,sol_nn
971,1.884,0.05376345,sol_nn
972,1.888,0.051778212,sol_nn
973,1.892,0.049801365,sol_nn
974,1.896,0.04783298,sol_nn
975,1.9,0.04587293,sol_nn
976,1.904,0.0439216,sol_nn
977,1.908,0.041979305,sol_nn
978,1.912,0.04004584,sol_nn
979,1.916,0.038121317,sol_nn
980,1.92,0.036206007,sol_nn
981,1.924,0.03430009,sol_nn
982,1.928,0.032403473,sol_nn
983,1.932,0.03051665,sol_nn
984,1.936,0.028639324,sol_nn
985,1.94,0.026771788,sol_nn
986,1.944,0.024914246,sol_nn
987,1.948,0.023066822,sol_nn
988,1.952,0.021229515,sol_nn
989,1.956,0.019402301,sol_nn
990,1.96,0.017585937,sol_nn
991,1.964,0.01577954,sol_nn
992,1.968,0.013984232,sol_nn
993,1.972,0.012199794,sol_nn
994,1.976,0.010425993,sol_nn
995,1.98,0.008663769,sol_nn
996,1.984,0.006912284,sol_nn
997,1.988,0.0051721376,sol_nn
998,1.992,0.003443648,sol_nn
999,1.996,0.0017265523,sol_nn
1000,2.0,2.1370128e-05,sol_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1200/test_nn.csv <==
,X_x,value,name
0,-2.0,1.8395483e-05,test_nn
1,-1.996,0.0021092352,test_nn
2,-1.992,0.0041985605,test_nn
3,-1.988,0.0062854667,test_nn
4,-1.984,0.008370817,test_nn
5,-1.98,0.010454463,test_nn
6,-1.976,0.012536576,test_nn
7,-1.972,0.01461664,test_nn
8,-1.968,0.016694756,test_nn
9,-1.964,0.018771777,test_nn
10,-1.96,0.020846829,test_nn
11,-1.956,0.022920422,test_nn
12,-1.952,0.02499187,test_nn
13,-1.948,0.027061816,test_nn
14,-1.944,0.0291305,test_nn
15,-1.94,0.031197365,test_nn
16,-1.936,0.03326264,test_nn
17,-1.932,0.03532618,test_nn
18,-1.928,0.037388865,test_nn
19,-1.924,0.039449465,test_nn
20,-1.92,0.041508473,test_nn
21,-1.916,0.043565992,test_nn
22,-1.912,0.045622557,test_nn
23,-1.908,0.04767742,test_nn
24,-1.904,0.049730696,test_nn
25,-1.9,0.05178258,test_nn
26,-1.896,0.05383305,test_nn
27,-1.892,0.055882305,test_nn
28,-1.888,0.05793,test_nn
29,-1.884,0.059976615,test_nn
30,-1.88,0.06202147,test_nn
31,-1.876,0.06406533,test_nn
32,-1.872,0.06610813,test_nn
33,-1.868,0.068149254,test_nn
34,-1.864,0.0701893,test_nn
35,-1.86,0.07222806,test_nn
36,-1.856,0.07426564,test_nn
37,-1.852,0.076302096,test_nn
38,-1.848,0.07833727,test_nn
39,-1.844,0.08037135,test_nn
40,-1.84,0.082404196,test_nn
41,-1.836,0.084436044,test_nn
42,-1.832,0.08646686,test_nn
43,-1.828,0.08849625,test_nn
44,-1.824,0.0905247,test_nn
45,-1.82,0.092551954,test_nn
46,-1.816,0.094578534,test_nn
47,-1.812,0.0966039,test_nn
48,-1.808,0.09862843,test_nn
49,-1.804,0.10065177,test_nn
50,-1.8,0.10267411,test_nn
51,-1.796,0.10469569,test_nn
52,-1.792,0.10671651,test_nn
53,-1.788,0.10873596,test_nn
54,-1.784,0.11075496,test_nn
55,-1.78,0.11277264,test_nn
56,-1.776,0.11478988,test_nn
57,-1.772,0.116806045,test_nn
58,-1.768,0.118821405,test_nn
59,-1.764,0.12083593,test_nn
60,-1.76,0.12285012,test_nn
61,-1.756,0.12486292,test_nn
62,-1.752,0.12687522,test_nn
63,-1.748,0.12888701,test_nn
64,-1.744,0.13089813,test_nn
65,-1.74,0.13290823,test_nn
66,-1.736,0.13491789,test_nn
67,-1.732,0.13692684,test_nn
68,-1.728,0.13893515,test_nn
69,-1.724,0.14094284,test_nn
70,-1.72,0.14294975,test_nn
71,-1.716,0.14495647,test_nn
72,-1.712,0.1469624,test_nn
73,-1.708,0.14896795,test_nn
74,-1.704,0.15097284,test_nn
75,-1.7,0.15297729,test_nn
76,-1.696,0.15498137,test_nn
77,-1.692,0.1569848,test_nn
78,-1.688,0.15898791,test_nn
79,-1.684,0.1609905,test_nn
80,-1.68,0.16299276,test_nn
81,-1.676,0.16499482,test_nn
82,-1.672,0.16699599,test_nn
83,-1.668,0.16899726,test_nn
84,-1.664,0.17099838,test_nn
85,-1.66,0.17299877,test_nn
86,-1.656,0.17499909,test_nn
87,-1.652,0.17699924,test_nn
88,-1.648,0.17899892,test_nn
89,-1.644,0.18099833,test_nn
90,-1.64,0.18299782,test_nn
91,-1.636,0.18499675,test_nn
92,-1.632,0.18699582,test_nn
93,-1.628,0.18899465,test_nn
94,-1.624,0.19099365,test_nn
95,-1.62,0.1929919,test_nn
96,-1.616,0.19499056,test_nn
97,-1.612,0.19698931,test_nn
98,-1.608,0.19898754,test_nn
99,-1.604,0.20098612,test_nn
100,-1.6,0.20298466,test_nn
101,-1.596,0.20498295,test_nn
102,-1.592,0.20698152,test_nn
103,-1.588,0.20897979,test_nn
104,-1.584,0.21097836,test_nn
105,-1.58,0.21297714,test_nn
106,-1.576,0.21497612,test_nn
107,-1.572,0.21697485,test_nn
108,-1.568,0.21897405,test_nn
109,-1.564,0.22097316,test_nn
110,-1.56,0.22297296,test_nn
111,-1.556,0.22497271,test_nn
112,-1.552,0.22697262,test_nn
113,-1.548,0.22897284,test_nn
114,-1.544,0.23097348,test_nn
115,-1.54,0.23297417,test_nn
116,-1.536,0.23497511,test_nn
117,-1.532,0.23697683,test_nn
118,-1.528,0.23897845,test_nn
119,-1.524,0.24098068,test_nn
120,-1.52,0.2429837,test_nn
121,-1.516,0.24498658,test_nn
122,-1.512,0.24699026,test_nn
123,-1.508,0.24899384,test_nn
124,-1.504,0.25099856,test_nn
125,-1.5,0.25300384,test_nn
126,-1.496,0.2550094,test_nn
127,-1.492,0.25701538,test_nn
128,-1.488,0.25902218,test_nn
129,-1.484,0.26102963,test_nn
130,-1.48,0.26303756,test_nn
131,-1.476,0.2650461,test_nn
132,-1.472,0.2670556,test_nn
133,-1.468,0.26906517,test_nn
134,-1.464,0.27107614,test_nn
135,-1.46,0.27308744,test_nn
136,-1.456,0.27509946,test_nn
137,-1.452,0.27711228,test_nn
138,-1.448,0.2791262,test_nn
139,-1.444,0.28114095,test_nn
140,-1.44,0.28315607,test_nn
141,-1.436,0.2851725,test_nn
142,-1.432,0.28718948,test_nn
143,-1.428,0.28920752,test_nn
144,-1.424,0.29122657,test_nn
145,-1.42,0.2932469,test_nn
146,-1.416,0.2952676,test_nn
147,-1.412,0.29728937,test_nn
148,-1.408,0.2993124,test_nn
149,-1.404,0.30133638,test_nn
150,-1.4,0.30336165,test_nn
151,-1.396,0.3053877,test_nn
152,-1.392,0.30741495,test_nn
153,-1.388,0.30944318,test_nn
154,-1.384,0.31147283,test_nn
155,-1.38,0.31350327,test_nn
156,-1.376,0.31553513,test_nn
157,-1.372,0.31756836,test_nn
158,-1.368,0.3196029,test_nn
159,-1.364,0.32163823,test_nn
160,-1.36,0.32367522,test_nn
161,-1.356,0.3257133,test_nn
162,-1.352,0.32775304,test_nn
163,-1.348,0.32979402,test_nn
164,-1.344,0.33183616,test_nn
165,-1.34,0.33387965,test_nn
166,-1.336,0.3359248,test_nn
167,-1.332,0.3379711,test_nn
168,-1.328,0.34001946,test_nn
169,-1.324,0.3420689,test_nn
170,-1.32,0.34411952,test_nn
171,-1.316,0.34617215,test_nn
172,-1.312,0.3482259,test_nn
173,-1.308,0.35028154,test_nn
174,-1.304,0.3523385,test_nn
175,-1.3,0.35439748,test_nn
176,-1.296,0.35645795,test_nn
177,-1.292,0.3585197,test_nn
178,-1.288,0.36058366,test_nn
179,-1.284,0.3626489,test_nn
180,-1.28,0.36471605,test_nn
181,-1.276,0.36678487,test_nn
182,-1.272,0.36885554,test_nn
183,-1.268,0.37092808,test_nn
184,-1.264,0.3730024,test_nn
185,-1.26,0.37507835,test_nn
186,-1.256,0.37715587,test_nn
187,-1.252,0.3792361,test_nn
188,-1.248,0.38131738,test_nn
189,-1.244,0.38340086,test_nn
190,-1.24,0.38548657,test_nn
191,-1.236,0.38757375,test_nn
192,-1.232,0.38966292,test_nn
193,-1.228,0.39175427,test_nn
194,-1.224,0.39384758,test_nn
195,-1.22,0.39594284,test_nn
196,-1.216,0.3980403,test_nn
197,-1.212,0.40013993,test_nn
198,-1.208,0.40224084,test_nn
199,-1.204,0.40434474,test_nn
200,-1.2,0.4064503,test_nn
201,-1.196,0.40855807,test_nn
202,-1.192,0.41066796,test_nn
203,-1.188,0.4127802,test_nn
204,-1.184,0.41489467,test_nn
205,-1.18,0.41701138,test_nn
206,-1.176,0.4191296,test_nn
207,-1.172,0.4212507,test_nn
208,-1.168,0.42337388,test_nn
209,-1.164,0.42549953,test_nn
210,-1.16,0.42762727,test_nn
211,-1.156,0.42975736,test_nn
212,-1.152,0.43188956,test_nn
213,-1.148,0.4340246,test_nn
214,-1.144,0.4361617,test_nn
215,-1.14,0.43830106,test_nn
216,-1.136,0.44044286,test_nn
217,-1.132,0.4425869,test_nn
218,-1.128,0.44473377,test_nn
219,-1.124,0.4468829,test_nn
220,-1.12,0.4490343,test_nn
221,-1.116,0.4511883,test_nn
222,-1.112,0.4533444,test_nn
223,-1.108,0.45550343,test_nn
224,-1.104,0.45766485,test_nn
225,-1.1,0.45982862,test_nn
226,-1.096,0.46199533,test_nn
227,-1.092,0.46416402,test_nn
228,-1.088,0.46633568,test_nn
229,-1.084,0.4685095,test_nn
230,-1.08,0.4706859,test_nn
231,-1.076,0.47286546,test_nn
232,-1.072,0.47504672,test_nn
233,-1.068,0.4772314,test_nn
234,-1.064,0.47941834,test_nn
235,-1.06,0.4816078,test_nn
236,-1.056,0.48380008,test_nn
237,-1.052,0.48599452,test_nn
238,-1.048,0.488192,test_nn
239,-1.044,0.4903919,test_nn
240,-1.04,0.49259472,test_nn
241,-1.036,0.49479976,test_nn
242,-1.032,0.49700803,test_nn
243,-1.028,0.49921855,test_nn
244,-1.024,0.50143194,test_nn
245,-1.02,0.5036479,test_nn
246,-1.016,0.50586647,test_nn
247,-1.012,0.5080878,test_nn
248,-1.008,0.51031184,test_nn
249,-1.004,0.5125385,test_nn
250,-1.0,0.51476777,test_nn
251,-0.996,0.5169998,test_nn
252,-0.992,0.5192344,test_nn
253,-0.988,0.52147186,test_nn
254,-0.984,0.52371204,test_nn
255,-0.98,0.5259544,test_nn
256,-0.976,0.52820003,test_nn
257,-0.972,0.5304485,test_nn
258,-0.968,0.5326991,test_nn
259,-0.964,0.5349524,test_nn
260,-0.96,0.53720886,test_nn
261,-0.956,0.5394675,test_nn
262,-0.952,0.5417288,test_nn
263,-0.948,0.54399323,test_nn
264,-0.944,0.5462598,test_nn
265,-0.94,0.54852915,test_nn
266,-0.936,0.55080104,test_nn
267,-0.932,0.55307585,test_nn
268,-0.928,0.55535305,test_nn
269,-0.924,0.5576328,test_nn
270,-0.92,0.5599155,test_nn
271,-0.916,0.5622004,test_nn
272,-0.912,0.564488,test_nn
273,-0.908,0.5667781,test_nn
274,-0.904,0.56907105,test_nn
275,-0.9,0.57136655,test_nn
276,-0.896,0.57366395,test_nn
277,-0.892,0.5759643,test_nn
278,-0.888,0.57826704,test_nn
279,-0.884,0.58057207,test_nn
280,-0.88,0.58288026,test_nn
281,-0.876,0.5851902,test_nn
282,-0.872,0.5875024,test_nn
283,-0.868,0.5898174,test_nn
284,-0.864,0.5921349,test_nn
285,-0.86,0.5944544,test_nn
286,-0.856,0.59677595,test_nn
287,-0.852,0.5991005,test_nn
288,-0.848,0.60142714,test_nn
289,-0.844,0.60375583,test_nn
290,-0.84,0.6060868,test_nn
291,-0.836,0.60842013,test_nn
292,-0.832,0.61075544,test_nn
293,-0.828,0.6130931,test_nn
294,-0.824,0.6154324,test_nn
295,-0.82,0.61777437,test_nn
296,-0.816,0.6201178,test_nn
297,-0.812,0.62246364,test_nn
298,-0.808,0.6248111,test_nn
299,-0.804,0.6271612,test_nn
300,-0.8,0.62951267,test_nn
301,-0.796,0.631866,test_nn
302,-0.792,0.63422155,test_nn
303,-0.788,0.6365783,test_nn
304,-0.784,0.63893723,test_nn
305,-0.78,0.6412978,test_nn
306,-0.776,0.6436602,test_nn
307,-0.772,0.64602417,test_nn
308,-0.768,0.6483894,test_nn
309,-0.764,0.65075654,test_nn
310,-0.76,0.65312535,test_nn
311,-0.756,0.65549487,test_nn
312,-0.752,0.65786636,test_nn
313,-0.748,0.6602389,test_nn
314,-0.744,0.6626132,test_nn
315,-0.74,0.6649883,test_nn
316,-0.736,0.6673647,test_nn
317,-0.732,0.6697424,test_nn
318,-0.728,0.6721211,test_nn
319,-0.724,0.6745009,test_nn
320,-0.72,0.6768815,test_nn
321,-0.716,0.67926353,test_nn
322,-0.712,0.6816457,test_nn
323,-0.708,0.68402934,test_nn
324,-0.704,0.68641305,test_nn
325,-0.7,0.6887977,test_nn
326,-0.696,0.6911832,test_nn
327,-0.692,0.69356936,test_nn
328,-0.688,0.6959554,test_nn
329,-0.684,0.69834226,test_nn
330,-0.68,0.7007296,test_nn
331,-0.676,0.70311666,test_nn
332,-0.672,0.7055042,test_nn
333,-0.668,0.707892,test_nn
334,-0.664,0.7102799,test_nn
335,-0.66,0.71266776,test_nn
336,-0.656,0.7150554,test_nn
337,-0.652,0.7174426,test_nn
338,-0.648,0.7198302,test_nn
339,-0.644,0.722217,test_nn
340,-0.64,0.72460324,test_nn
341,-0.636,0.7269894,test_nn
342,-0.632,0.72937465,test_nn
343,-0.628,0.731759,test_nn
344,-0.624,0.7341433,test_nn
345,-0.62,0.7365262,test_nn
346,-0.616,0.7389085,test_nn
347,-0.612,0.7412897,test_nn
348,-0.608,0.7436692,test_nn
349,-0.604,0.74604803,test_nn
350,-0.6,0.7484256,test_nn
351,-0.596,0.75080144,test_nn
352,-0.592,0.7531759,test_nn
353,-0.588,0.755549,test_nn
354,-0.584,0.75791997,test_nn
355,-0.58,0.760289,test_nn
356,-0.576,0.76265645,test_nn
357,-0.572,0.76502126,test_nn
358,-0.568,0.76738465,test_nn
359,-0.564,0.76974505,test_nn
360,-0.56,0.77210397,test_nn
361,-0.556,0.77445966,test_nn
362,-0.552,0.7768129,test_nn
363,-0.548,0.7791633,test_nn
364,-0.544,0.7815112,test_nn
365,-0.54,0.7838558,test_nn
366,-0.536,0.7861973,test_nn
367,-0.532,0.78853583,test_nn
368,-0.528,0.7908711,test_nn
369,-0.524,0.79320234,test_nn
370,-0.52,0.79553026,test_nn
371,-0.516,0.7978546,test_nn
372,-0.512,0.80017453,test_nn
373,-0.508,0.80249095,test_nn
374,-0.504,0.8048029,test_nn
375,-0.5,0.8071108,test_nn
376,-0.496,0.8094142,test_nn
377,-0.492,0.8117129,test_nn
378,-0.488,0.8140069,test_nn
379,-0.484,0.81629616,test_nn
380,-0.48,0.8185803,test_nn
381,-0.476,0.8208593,test_nn
382,-0.472,0.8231327,test_nn
383,-0.468,0.82540095,test_nn
384,-0.464,0.8276635,test_nn
385,-0.46,0.82992005,test_nn
386,-0.456,0.83217084,test_nn
387,-0.452,0.83441544,test_nn
388,-0.448,0.83665335,test_nn
389,-0.444,0.83888495,test_nn
390,-0.44,0.84111005,test_nn
391,-0.436,0.8433286,test_nn
392,-0.432,0.8455396,test_nn
393,-0.428,0.84774375,test_nn
394,-0.424,0.8499403,test_nn
395,-0.42,0.85212976,test_nn
396,-0.416,0.8543113,test_nn
397,-0.412,0.8564849,test_nn
398,-0.408,0.8586501,test_nn
399,-0.404,0.8608074,test_nn
400,-0.4,0.8629556,test_nn
401,-0.396,0.86509615,test_nn
402,-0.392,0.8672271,test_nn
403,-0.388,0.8693486,test_nn
404,-0.384,0.8714614,test_nn
405,-0.38,0.87356424,test_nn
406,-0.376,0.8756582,test_nn
407,-0.372,0.87774134,test_nn
408,-0.368,0.8798147,test_nn
409,-0.364,0.88187814,test_nn
410,-0.36,0.8839302,test_nn
411,-0.356,0.8859721,test_nn
412,-0.352,0.888003,test_nn
413,-0.348,0.8900222,test_nn
414,-0.344,0.89203,test_nn
415,-0.34,0.8940263,test_nn
416,-0.336,0.89601076,test_nn
417,-0.332,0.8979829,test_nn
418,-0.328,0.8999425,test_nn
419,-0.324,0.90188986,test_nn
420,-0.32,0.9038238,test_nn
421,-0.316,0.90574455,test_nn
422,-0.312,0.9076525,test_nn
423,-0.308,0.9095466,test_nn
424,-0.304,0.91142666,test_nn
425,-0.3,0.9132928,test_nn
426,-0.296,0.9151444,test_nn
427,-0.292,0.9169815,test_nn
428,-0.288,0.91880333,test_nn
429,-0.284,0.92061067,test_nn
430,-0.28,0.9224019,test_nn
431,-0.276,0.92417765,test_nn
432,-0.272,0.9259373,test_nn
433,-0.268,0.92768085,test_nn
434,-0.264,0.9294077,test_nn
435,-0.26,0.9311183,test_nn
436,-0.256,0.93281126,test_nn
437,-0.252,0.93448704,test_nn
438,-0.248,0.9361454,test_nn
439,-0.244,0.93778515,test_nn
440,-0.24,0.93940747,test_nn
441,-0.236,0.94101083,test_nn
442,-0.232,0.9425957,test_nn
443,-0.228,0.9441618,test_nn
444,-0.224,0.9457077,test_nn
445,-0.22,0.94723475,test_nn
446,-0.216,0.9487415,test_nn
447,-0.212,0.95022815,test_nn
448,-0.208,0.951694,test_nn
449,-0.204,0.95313984,test_nn
450,-0.2,0.9545639,test_nn
451,-0.196,0.9559671,test_nn
452,-0.192,0.95734835,test_nn
453,-0.188,0.9587076,test_nn
454,-0.184,0.96004474,test_nn
455,-0.18,0.9613593,test_nn
456,-0.176,0.9626508,test_nn
457,-0.172,0.9639194,test_nn
458,-0.168,0.9651648,test_nn
459,-0.164,0.96638584,test_nn
460,-0.16,0.9675831,test_nn
461,-0.156,0.96875656,test_nn
462,-0.152,0.9699049,test_nn
463,-0.148,0.9710287,test_nn
464,-0.144,0.97212744,test_nn
465,-0.14,0.9732007,test_nn
466,-0.136,0.9742487,test_nn
467,-0.132,0.97526985,test_nn
468,-0.128,0.9762653,test_nn
469,-0.124,0.9772341,test_nn
470,-0.12,0.9781763,test_nn
471,-0.116,0.979091,test_nn
472,-0.112,0.97997916,test_nn
473,-0.108,0.9808392,test_nn
474,-0.104,0.9816716,test_nn
475,-0.1,0.98247576,test_nn
476,-0.096,0.983252,test_nn
477,-0.092,0.9839993,test_nn
478,-0.088,0.98471856,test_nn
479,-0.084,0.98540807,test_nn
480,-0.08,0.98606926,test_nn
481,-0.076,0.98670024,test_nn
482,-0.072,0.98730195,test_nn
483,-0.068,0.9878734,test_nn
484,-0.064,0.988415,test_nn
485,-0.06,0.9889268,test_nn
486,-0.056,0.98940796,test_nn
487,-0.052,0.98985875,test_nn
488,-0.048,0.9902781,test_nn
489,-0.044,0.990667,test_nn
490,-0.04,0.9910246,test_nn
491,-0.036,0.9913514,test_nn
492,-0.032,0.9916469,test_nn
493,-0.028,0.9919104,test_nn
494,-0.024,0.9921427,test_nn
495,-0.02,0.9923427,test_nn
496,-0.016,0.99251133,test_nn
497,-0.012,0.9926482,test_nn
498,-0.008,0.9927532,test_nn
499,-0.004,0.9928262,test_nn
500,0.0,0.99286664,test_nn
501,0.004,0.9928751,test_nn
502,0.008,0.9928512,test_nn
503,0.012,0.992795,test_nn
504,0.016,0.9927069,test_nn
505,0.02,0.99258673,test_nn
506,0.024,0.99243385,test_nn
507,0.028,0.9922485,test_nn
508,0.032,0.99203146,test_nn
509,0.036,0.99178207,test_nn
510,0.04,0.9915003,test_nn
511,0.044,0.99118674,test_nn
512,0.048,0.9908407,test_nn
513,0.052,0.9904629,test_nn
514,0.056,0.9900532,test_nn
515,0.06,0.9896115,test_nn
516,0.064,0.98913884,test_nn
517,0.068,0.9886341,test_nn
518,0.072,0.98809814,test_nn
519,0.076,0.9875308,test_nn
520,0.08,0.98693246,test_nn
521,0.084,0.9863033,test_nn
522,0.088,0.9856432,test_nn
523,0.092,0.984952,test_nn
524,0.096,0.9842309,test_nn
525,0.1,0.98347974,test_nn
526,0.104,0.9826981,test_nn
527,0.108,0.98188704,test_nn
528,0.112,0.9810467,test_nn
529,0.116,0.9801766,test_nn
530,0.12,0.97927725,test_nn
531,0.124,0.9783495,test_nn
532,0.128,0.97739303,test_nn
533,0.132,0.97640824,test_nn
534,0.136,0.9753959,test_nn
535,0.14,0.97435534,test_nn
536,0.144,0.97328794,test_nn
537,0.148,0.972193,test_nn
538,0.152,0.9710715,test_nn
539,0.156,0.96992326,test_nn
540,0.16,0.9687489,test_nn
541,0.164,0.96754885,test_nn
542,0.168,0.9663229,test_nn
543,0.172,0.9650723,test_nn
544,0.176,0.96379614,test_nn
545,0.18,0.96249545,test_nn
546,0.184,0.9611708,test_nn
547,0.188,0.9598222,test_nn
548,0.192,0.9584503,test_nn
549,0.196,0.9570546,test_nn
550,0.2,0.95563656,test_nn
551,0.204,0.9541954,test_nn
552,0.208,0.9527327,test_nn
553,0.212,0.9512478,test_nn
554,0.216,0.9497417,test_nn
555,0.22,0.94821364,test_nn
556,0.224,0.9466654,test_nn
557,0.228,0.9450964,test_nn
558,0.232,0.9435071,test_nn
559,0.236,0.9418979,test_nn
560,0.24,0.9402691,test_nn
561,0.244,0.9386213,test_nn
562,0.248,0.9369548,test_nn
563,0.252,0.93526864,test_nn
564,0.256,0.93356514,test_nn
565,0.26,0.9318435,test_nn
566,0.264,0.9301039,test_nn
567,0.268,0.9283469,test_nn
568,0.272,0.92657256,test_nn
569,0.276,0.9247817,test_nn
570,0.28,0.92297363,test_nn
571,0.284,0.92114973,test_nn
572,0.288,0.91930974,test_nn
573,0.292,0.9174536,test_nn
574,0.296,0.91558206,test_nn
575,0.3,0.91369534,test_nn
576,0.304,0.91179365,test_nn
577,0.308,0.9098766,test_nn
578,0.312,0.9079447,test_nn
579,0.316,0.9059985,test_nn
580,0.32,0.9040387,test_nn
581,0.324,0.9020642,test_nn
582,0.328,0.9000759,test_nn
583,0.332,0.8980743,test_nn
584,0.336,0.8960583,test_nn
585,0.34,0.8940297,test_nn
586,0.344,0.89198834,test_nn
587,0.348,0.8899332,test_nn
588,0.352,0.8878654,test_nn
589,0.356,0.885785,test_nn
590,0.36,0.883692,test_nn
591,0.364,0.88158655,test_nn
592,0.368,0.8794689,test_nn
593,0.372,0.8773389,test_nn
594,0.376,0.8751972,test_nn
595,0.38,0.87304354,test_nn
596,0.384,0.8708779,test_nn
597,0.388,0.86870074,test_nn
598,0.392,0.8665116,test_nn
599,0.396,0.8643115,test_nn
600,0.4,0.86210024,test_nn
601,0.404,0.85987717,test_nn
602,0.408,0.85764384,test_nn
603,0.412,0.8553986,test_nn
604,0.416,0.8531428,test_nn
605,0.42,0.8508761,test_nn
606,0.424,0.8485989,test_nn
607,0.428,0.84631085,test_nn
608,0.432,0.8440126,test_nn
609,0.436,0.8417038,test_nn
610,0.44,0.83938473,test_nn
611,0.444,0.83705515,test_nn
612,0.448,0.8347157,test_nn
613,0.452,0.83236665,test_nn
614,0.456,0.83000726,test_nn
615,0.46,0.8276387,test_nn
616,0.464,0.82526004,test_nn
617,0.468,0.8228724,test_nn
618,0.472,0.820475,test_nn
619,0.476,0.8180687,test_nn
620,0.48,0.8156534,test_nn
621,0.484,0.81322885,test_nn
622,0.488,0.8107962,test_nn
623,0.492,0.80835474,test_nn
624,0.496,0.80590457,test_nn
625,0.5,0.8034466,test_nn
626,0.504,0.80098015,test_nn
627,0.508,0.7985064,test_nn
628,0.512,0.7960245,test_nn
629,0.516,0.7935356,test_nn
630,0.52,0.7910392,test_nn
631,0.524,0.78853625,test_nn
632,0.528,0.7860262,test_nn
633,0.532,0.7835097,test_nn
634,0.536,0.7809872,test_nn
635,0.54,0.77845854,test_nn
636,0.544,0.7759247,test_nn
637,0.548,0.7733843,test_nn
638,0.552,0.7708393,test_nn
639,0.556,0.7682895,test_nn
640,0.56,0.7657353,test_nn
641,0.564,0.7631766,test_nn
642,0.568,0.76061416,test_nn
643,0.572,0.75804836,test_nn
644,0.576,0.75547886,test_nn
645,0.58,0.75290644,test_nn
646,0.584,0.75033164,test_nn
647,0.588,0.74775445,test_nn
648,0.592,0.7451761,test_nn
649,0.596,0.7425957,test_nn
650,0.6,0.7400147,test_nn
651,0.604,0.73743284,test_nn
652,0.608,0.73485076,test_nn
653,0.612,0.73226875,test_nn
654,0.616,0.72968763,test_nn
655,0.62,0.7271068,test_nn
656,0.624,0.7245281,test_nn
657,0.628,0.721951,test_nn
658,0.632,0.71937585,test_nn
659,0.636,0.71680367,test_nn
660,0.64,0.7142352,test_nn
661,0.644,0.7116696,test_nn
662,0.648,0.70910853,test_nn
663,0.652,0.70655143,test_nn
664,0.656,0.7039996,test_nn
665,0.66,0.70145327,test_nn
666,0.664,0.69891274,test_nn
667,0.668,0.6963784,test_nn
668,0.672,0.693851,test_nn
669,0.676,0.6913307,test_nn
670,0.68,0.6888181,test_nn
671,0.684,0.6863137,test_nn
672,0.688,0.68381715,test_nn
673,0.692,0.6813305,test_nn
674,0.696,0.67885244,test_nn
675,0.7,0.6763847,test_nn
676,0.704,0.6739267,test_nn
677,0.708,0.6714803,test_nn
678,0.712,0.6690442,test_nn
679,0.716,0.66662,test_nn
680,0.72,0.6642071,test_nn
681,0.724,0.66180694,test_nn
682,0.728,0.6594192,test_nn
683,0.732,0.6570441,test_nn
684,0.736,0.65468276,test_nn
685,0.74,0.6523349,test_nn
686,0.744,0.65000063,test_nn
687,0.748,0.64768064,test_nn
688,0.752,0.64537585,test_nn
689,0.756,0.6430856,test_nn
690,0.76,0.64081025,test_nn
691,0.764,0.63855046,test_nn
692,0.768,0.6363058,test_nn
693,0.772,0.6340774,test_nn
694,0.776,0.6318648,test_nn
695,0.78,0.6296686,test_nn
696,0.784,0.62748826,test_nn
697,0.788,0.6253246,test_nn
698,0.792,0.623178,test_nn
699,0.796,0.6210475,test_nn
700,0.8,0.6189338,test_nn
701,0.804,0.61683744,test_nn
702,0.808,0.61475754,test_nn
703,0.812,0.6126945,test_nn
704,0.816,0.61064863,test_nn
705,0.82,0.6086198,test_nn
706,0.824,0.60660756,test_nn
707,0.828,0.60461223,test_nn
708,0.832,0.60263383,test_nn
709,0.836,0.60067207,test_nn
710,0.84,0.59872663,test_nn
711,0.844,0.59679747,test_nn
712,0.848,0.5948847,test_nn
713,0.852,0.592988,test_nn
714,0.856,0.59110725,test_nn
715,0.86,0.58924186,test_nn
716,0.864,0.58739185,test_nn
717,0.868,0.58555746,test_nn
718,0.872,0.58373773,test_nn
719,0.876,0.58193195,test_nn
720,0.88,0.58014077,test_nn
721,0.884,0.57836324,test_nn
722,0.888,0.57659954,test_nn
723,0.892,0.5748487,test_nn
724,0.896,0.57311046,test_nn
725,0.9,0.5713844,test_nn
726,0.904,0.56967056,test_nn
727,0.908,0.5679684,test_nn
728,0.912,0.5662768,test_nn
729,0.916,0.564596,test_nn
730,0.92,0.56292534,test_nn
731,0.924,0.56126386,test_nn
732,0.928,0.55961144,test_nn
733,0.932,0.5579679,test_nn
734,0.936,0.55633223,test_nn
735,0.94,0.55470353,test_nn
736,0.944,0.55308294,test_nn
737,0.948,0.5514677,test_nn
738,0.952,0.5498583,test_nn
739,0.956,0.54825485,test_nn
740,0.96,0.5466556,test_nn
741,0.964,0.5450601,test_nn
742,0.968,0.5434686,test_nn
743,0.972,0.5418795,test_nn
744,0.976,0.5402933,test_nn
745,0.98,0.5387087,test_nn
746,0.984,0.5371249,test_nn
747,0.988,0.53554165,test_nn
748,0.992,0.53395915,test_nn
749,0.996,0.53237575,test_nn
750,1.0,0.53079104,test_nn
751,1.004,0.5292044,test_nn
752,1.008,0.5276157,test_nn
753,1.012,0.5260243,test_nn
754,1.016,0.5244292,test_nn
755,1.02,0.5228303,test_nn
756,1.024,0.52122664,test_nn
757,1.028,0.5196181,test_nn
758,1.032,0.5180041,test_nn
759,1.036,0.5163837,test_nn
760,1.04,0.5147569,test_nn
761,1.044,0.5131231,test_nn
762,1.048,0.511481,test_nn
763,1.052,0.5098316,test_nn
764,1.056,0.50817347,test_nn
765,1.06,0.50650644,test_nn
766,1.064,0.5048298,test_nn
767,1.068,0.5031433,test_nn
768,1.072,0.50144714,test_nn
769,1.076,0.49974033,test_nn
770,1.08,0.49802202,test_nn
771,1.084,0.49629274,test_nn
772,1.088,0.49455166,test_nn
773,1.092,0.49279854,test_nn
774,1.096,0.49103323,test_nn
775,1.1,0.48925555,test_nn
776,1.104,0.48746482,test_nn
777,1.108,0.48566085,test_nn
778,1.112,0.48384342,test_nn
779,1.116,0.4820126,test_nn
780,1.12,0.48016813,test_nn
781,1.124,0.47830942,test_nn
782,1.128,0.47643706,test_nn
783,1.132,0.47454977,test_nn
784,1.136,0.4726483,test_nn
785,1.14,0.4707323,test_nn
786,1.144,0.46880147,test_nn
787,1.148,0.4668561,test_nn
788,1.152,0.4648961,test_nn
789,1.156,0.46292076,test_nn
790,1.16,0.460931,test_nn
791,1.164,0.45892563,test_nn
792,1.168,0.45690602,test_nn
793,1.172,0.45487076,test_nn
794,1.176,0.45282134,test_nn
795,1.18,0.45075682,test_nn
796,1.184,0.4486772,test_nn
797,1.188,0.4465829,test_nn
798,1.192,0.44447395,test_nn
799,1.196,0.44235075,test_nn
800,1.2,0.44021216,test_nn
801,1.204,0.43806002,test_nn
802,1.208,0.4358937,test_nn
803,1.212,0.4337129,test_nn
804,1.216,0.43151823,test_nn
805,1.22,0.42930996,test_nn
806,1.224,0.42708802,test_nn
807,1.228,0.4248526,test_nn
808,1.232,0.42260438,test_nn
809,1.236,0.42034245,test_nn
810,1.24,0.41806865,test_nn
811,1.244,0.41578168,test_nn
812,1.248,0.4134825,test_nn
813,1.252,0.41117126,test_nn
814,1.256,0.4088481,test_nn
815,1.26,0.40651357,test_nn
816,1.264,0.40416715,test_nn
817,1.268,0.40181047,test_nn
818,1.272,0.39944246,test_nn
819,1.276,0.3970644,test_nn
820,1.28,0.39467558,test_nn
821,1.284,0.39227742,test_nn
822,1.288,0.38986933,test_nn
823,1.292,0.38745177,test_nn
824,1.296,0.3850251,test_nn
825,1.3,0.38258997,test_nn
826,1.304,0.3801464,test_nn
827,1.308,0.37769476,test_nn
828,1.312,0.3752349,test_nn
829,1.316,0.372768,test_nn
830,1.32,0.37029362,test_nn
831,1.324,0.36781237,test_nn
832,1.328,0.36532483,test_nn
833,1.332,0.36283022,test_nn
834,1.336,0.36033052,test_nn
835,1.34,0.35782504,test_nn
836,1.344,0.35531402,test_nn
837,1.348,0.3527982,test_nn
838,1.352,0.35027772,test_nn
839,1.356,0.34775245,test_nn
840,1.36,0.34522343,test_nn
841,1.364,0.34269086,test_nn
842,1.368,0.34015447,test_nn
843,1.372,0.33761513,test_nn
844,1.376,0.33507252,test_nn
845,1.38,0.33252776,test_nn
846,1.384,0.3299808,test_nn
847,1.388,0.32743192,test_nn
848,1.392,0.3248809,test_nn
849,1.396,0.32232884,test_nn
850,1.4,0.31977516,test_nn
851,1.404,0.3172211,test_nn
852,1.408,0.3146667,test_nn
853,1.412,0.31211156,test_nn
854,1.416,0.3095566,test_nn
855,1.42,0.307002,test_nn
856,1.424,0.30444774,test_nn
857,1.428,0.30189455,test_nn
858,1.432,0.29934227,test_nn
859,1.436,0.29679084,test_nn
860,1.44,0.29424137,test_nn
861,1.444,0.29169333,test_nn
862,1.448,0.2891477,test_nn
863,1.452,0.28660402,test_nn
864,1.456,0.28406265,test_nn
865,1.46,0.28152418,test_nn
866,1.464,0.2789886,test_nn
867,1.468,0.276456,test_nn
868,1.472,0.27392656,test_nn
869,1.476,0.2714008,test_nn
870,1.48,0.26887873,test_nn
871,1.484,0.26636058,test_nn
872,1.488,0.2638463,test_nn
873,1.492,0.2613365,test_nn
874,1.496,0.258831,test_nn
875,1.5,0.25633052,test_nn
876,1.504,0.2538342,test_nn
877,1.508,0.25134295,test_nn
878,1.512,0.24885714,test_nn
879,1.516,0.24637672,test_nn
880,1.52,0.24390134,test_nn
881,1.524,0.24143174,test_nn
882,1.528,0.23896766,test_nn
883,1.532,0.23650937,test_nn
884,1.536,0.2340571,test_nn
885,1.54,0.23161092,test_nn
886,1.544,0.2291713,test_nn
887,1.548,0.22673798,test_nn
888,1.552,0.2243104,test_nn
889,1.556,0.22188973,test_nn
890,1.56,0.21947613,test_nn
891,1.564,0.21706882,test_nn
892,1.568,0.21466883,test_nn
893,1.572,0.2122752,test_nn
894,1.576,0.20988926,test_nn
895,1.58,0.20751025,test_nn
896,1.584,0.2051382,test_nn
897,1.588,0.20277405,test_nn
898,1.592,0.20041661,test_nn
899,1.596,0.19806683,test_nn
900,1.6,0.19572431,test_nn
901,1.604,0.19338998,test_nn
902,1.608,0.19106293,test_nn
903,1.612,0.1887435,test_nn
904,1.616,0.18643211,test_nn
905,1.62,0.18412814,test_nn
906,1.624,0.18183234,test_nn
907,1.628,0.17954408,test_nn
908,1.632,0.17726405,test_nn
909,1.636,0.1749919,test_nn
910,1.64,0.1727275,test_nn
911,1.644,0.17047125,test_nn
912,1.648,0.16822319,test_nn
913,1.652,0.16598332,test_nn
914,1.656,0.16375113,test_nn
915,1.66,0.1615274,test_nn
916,1.664,0.15931147,test_nn
917,1.668,0.15710387,test_nn
918,1.672,0.15490459,test_nn
919,1.676,0.15271318,test_nn
920,1.68,0.15053019,test_nn
921,1.684,0.14835525,test_nn
922,1.688,0.14618844,test_nn
923,1.692,0.14402983,test_nn
924,1.696,0.14187925,test_nn
925,1.7,0.13973679,test_nn
926,1.704,0.1376029,test_nn
927,1.708,0.13547702,test_nn
928,1.712,0.13335904,test_nn
929,1.716,0.13124934,test_nn
930,1.72,0.12914774,test_nn
931,1.724,0.1270541,test_nn
932,1.728,0.12496864,test_nn
933,1.732,0.122891344,test_nn
934,1.736,0.12082211,test_nn
935,1.74,0.1187607,test_nn
936,1.744,0.11670738,test_nn
937,1.748,0.11466185,test_nn
938,1.752,0.1126245,test_nn
939,1.756,0.11059491,test_nn
940,1.76,0.10857316,test_nn
941,1.764,0.10655927,test_nn
942,1.768,0.1045531,test_nn
943,1.772,0.102554925,test_nn
944,1.776,0.10056432,test_nn
945,1.78,0.098581575,test_nn
946,1.784,0.0966064,test_nn
947,1.788,0.09463852,test_nn
948,1.792,0.092678435,test_nn
949,1.796,0.09072638,test_nn
950,1.8,0.08878113,test_nn
951,1.804,0.08684362,test_nn
952,1.808,0.08491337,test_nn
953,1.812,0.08299109,test_nn
954,1.816,0.08107553,test_nn
955,1.82,0.07916747,test_nn
956,1.824,0.07726658,test_nn
957,1.828,0.07537257,test_nn
958,1.832,0.073486164,test_nn
959,1.836,0.07160668,test_nn
960,1.84,0.069734275,test_nn
961,1.844,0.06786877,test_nn
962,1.848,0.06601033,test_nn
963,1.852,0.06415884,test_nn
964,1.856,0.06231404,test_nn
965,1.86,0.060476016,test_nn
966,1.864,0.058644786,test_nn
967,1.868,0.056820214,test_nn
968,1.872,0.05500259,test_nn
969,1.876,0.053191103,test_nn
970,1.88,0.051386356,test_nn
971,1.884,0.04958819,test_nn
972,1.888,0.0477963,test_nn
973,1.892,0.046010904,test_nn
974,1.896,0.0442318,test_nn
975,1.9,0.042458832,test_nn
976,1.904,0.040692016,test_nn
977,1.908,0.038931735,test_nn
978,1.912,0.037177384,test_nn
979,1.916,0.03542894,test_nn
980,1.92,0.033686616,test_nn
981,1.924,0.0319503,test_nn
982,1.928,0.030219806,test_nn
983,1.932,0.02849543,test_nn
984,1.936,0.02677656,test_nn
985,1.94,0.025063474,test_nn
986,1.944,0.023356114,test_nn
987,1.948,0.021654507,test_nn
988,1.952,0.019958412,test_nn
989,1.956,0.018267628,test_nn
990,1.96,0.016582746,test_nn
991,1.964,0.01490269,test_nn
992,1.968,0.01322841,test_nn
993,1.972,0.011559534,test_nn
994,1.976,0.00989563,test_nn
995,1.98,0.008237441,test_nn
996,1.984,0.00658397,test_nn
997,1.988,0.0049356506,test_nn
998,1.992,0.0032926046,test_nn
999,1.996,0.0016543977,test_nn
1000,2.0,2.1370128e-05,test_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1300/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 1300, "weight_testfn_obs": 1300, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 84388, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_11-35-23_329694_79310/artifacts/2024-10-12_11-35-25/fn_2024-10-12_11-35-25/working_dirs/fn_4f2b3_00551_551_weight_soln_obs=1300_2024-10-12_14-21-20", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_obs_force/run_obs_weight_1300/diff.csv <==
,X_x,value,name
0,-2.0,1.5748199e-05,diff
1,-1.996,0.00031460146,diff
2,-1.992,0.0006076251,diff
3,-1.988,0.0008939812,diff
4,-1.984,0.0011746939,diff
5,-1.98,0.0014490625,diff
6,-1.976,0.00171733,diff
7,-1.972,0.0019798828,diff
8,-1.968,0.002236329,diff
9,-1.964,0.002486933,diff
10,-1.96,0.0027317908,diff
11,-1.956,0.0029706806,diff
12,-1.952,0.0032043066,diff
13,-1.948,0.0034321956,diff
14,-1.944,0.0036543142,diff
15,-1.94,0.0038709603,diff
16,-1.936,0.00408208,diff
17,-1.932,0.004287999,diff
18,-1.928,0.004488405,diff
19,-1.924,0.0046831667,diff
20,-1.92,0.0048730597,diff
21,-1.916,0.0050575063,diff
22,-1.912,0.0052366853,diff
23,-1.908,0.0054111257,diff
24,-1.904,0.0055801496,diff
25,-1.9,0.005744409,diff
26,-1.896,0.005903762,diff
27,-1.892,0.0060581565,diff
28,-1.888,0.0062071644,diff
29,-1.884,0.00635178,diff
30,-1.88,0.006491326,diff
31,-1.876,0.006626807,diff
32,-1.872,0.00675717,diff
33,-1.868,0.006883174,diff
34,-1.864,0.007004395,diff
35,-1.86,0.007121183,diff
36,-1.856,0.0072336197,diff
37,-1.852,0.007341519,diff
38,-1.848,0.0074449107,diff
39,-1.844,0.0075443834,diff
40,-1.84,0.007639207,diff
41,-1.836,0.007730432,diff
42,-1.832,0.007816821,diff
43,-1.828,0.007899404,diff
44,-1.824,0.007978022,diff
45,-1.82,0.008052476,diff
46,-1.816,0.0081229955,diff
47,-1.812,0.008189723,diff
48,-1.808,0.008252509,diff
49,-1.804,0.008311629,diff
50,-1.8,0.008367009,diff
51,-1.796,0.008418687,diff
52,-1.792,0.008466341,diff
53,-1.788,0.00851053,diff
54,-1.784,0.008551598,diff
55,-1.78,0.008588642,diff
56,-1.776,0.008622535,diff
57,-1.772,0.0086529255,diff
58,-1.768,0.008679986,diff
59,-1.764,0.008703694,diff
60,-1.76,0.008724138,diff
61,-1.756,0.00874126,diff
62,-1.752,0.00875549,diff
63,-1.748,0.008766338,diff
64,-1.744,0.008774221,diff
65,-1.74,0.008778885,diff
66,-1.736,0.008780912,diff
67,-1.732,0.008779988,diff
68,-1.728,0.008776158,diff
69,-1.724,0.008769184,diff
70,-1.72,0.008759797,diff
71,-1.716,0.008747548,diff
72,-1.712,0.008732468,diff
73,-1.708,0.00871484,diff
74,-1.704,0.008694634,diff
75,-1.7,0.008671522,diff
76,-1.696,0.008646369,diff
77,-1.692,0.008618727,diff
78,-1.688,0.008588389,diff
79,-1.684,0.008556232,diff
80,-1.68,0.008521304,diff
81,-1.676,0.008483976,diff
82,-1.672,0.0084447265,diff
83,-1.668,0.008403063,diff
84,-1.664,0.008359656,diff
85,-1.66,0.00831373,diff
86,-1.656,0.008265868,diff
87,-1.652,0.008215845,diff
88,-1.648,0.008163899,diff
89,-1.644,0.008110508,diff
90,-1.64,0.008054823,diff
91,-1.636,0.007997274,diff
92,-1.632,0.007937893,diff
93,-1.628,0.007877126,diff
94,-1.624,0.007814467,diff
95,-1.62,0.007750228,diff
96,-1.616,0.0076841563,diff
97,-1.612,0.007616788,diff
98,-1.608,0.007547334,diff
99,-1.604,0.0074771047,diff
100,-1.6,0.007405266,diff
101,-1.596,0.007331893,diff
102,-1.592,0.007256955,diff
103,-1.588,0.007180989,diff
104,-1.584,0.007103905,diff
105,-1.58,0.00702478,diff
106,-1.576,0.0069452673,diff
107,-1.572,0.006864473,diff
108,-1.568,0.0067823827,diff
109,-1.564,0.0066990852,diff
110,-1.56,0.0066150874,diff
111,-1.556,0.0065305084,diff
112,-1.552,0.0064439178,diff
113,-1.548,0.006357074,diff
114,-1.544,0.0062690377,diff
115,-1.54,0.006180674,diff
116,-1.536,0.0060908496,diff
117,-1.532,0.0060008466,diff
118,-1.528,0.0059099495,diff
119,-1.524,0.005818665,diff
120,-1.52,0.0057261884,diff
121,-1.516,0.0056334734,diff
122,-1.512,0.005539924,diff
123,-1.508,0.0054458976,diff
124,-1.504,0.005351782,diff
125,-1.5,0.0052567124,diff
126,-1.496,0.0051618814,diff
127,-1.492,0.005066186,diff
128,-1.488,0.004970163,diff
129,-1.484,0.0048739314,diff
130,-1.48,0.004777372,diff
131,-1.476,0.0046809018,diff
132,-1.472,0.004583776,diff
133,-1.468,0.004486829,diff
134,-1.464,0.004389316,diff
135,-1.46,0.0042923093,diff
136,-1.456,0.0041950345,diff
137,-1.452,0.0040977,diff
138,-1.448,0.004000157,diff
139,-1.444,0.0039028823,diff
140,-1.44,0.0038056374,diff
141,-1.436,0.0037090182,diff
142,-1.432,0.0036118329,diff
143,-1.428,0.0035151541,diff
144,-1.424,0.0034185946,diff
145,-1.42,0.003322512,diff
146,-1.416,0.0032264292,diff
147,-1.412,0.003131032,diff
148,-1.408,0.0030358136,diff
149,-1.404,0.0029407144,diff
150,-1.4,0.0028460622,diff
151,-1.396,0.0027520657,diff
152,-1.392,0.0026586056,diff
153,-1.388,0.0025655031,diff
154,-1.384,0.0024728775,diff
155,-1.38,0.0023811162,diff
156,-1.376,0.0022899508,diff
157,-1.372,0.0021989942,diff
158,-1.368,0.002108574,diff
159,-1.364,0.0020193756,diff
160,-1.36,0.0019310117,diff
161,-1.356,0.001842767,diff
162,-1.352,0.0017553568,diff
163,-1.348,0.0016691089,diff
164,-1.344,0.0015830994,diff
165,-1.34,0.0014986098,diff
166,-1.336,0.001414746,diff
167,-1.332,0.0013318956,diff
168,-1.328,0.0012500286,diff
169,-1.324,0.0011685491,diff
170,-1.32,0.0010886788,diff
171,-1.316,0.0010099113,diff
172,-1.312,0.0009313524,diff
173,-1.308,0.0008544624,diff
174,-1.304,0.00077816844,diff
175,-1.3,0.0007033646,diff
176,-1.296,0.00062969327,diff
177,-1.292,0.0005569458,diff
178,-1.288,0.00048553944,diff
179,-1.284,0.00041547418,diff
180,-1.28,0.0003465414,diff
181,-1.276,0.00027894974,diff
182,-1.272,0.00021201372,diff
183,-1.268,0.00014722347,diff
184,-1.264,8.305907e-05,diff
185,-1.26,2.002716e-05,diff
186,-1.256,-4.0858984e-05,diff
187,-1.252,-0.000100672245,diff
188,-1.248,-0.00015956163,diff
189,-1.244,-0.00021666288,diff
190,-1.24,-0.00027242303,diff
191,-1.236,-0.00032669306,diff
192,-1.232,-0.00037959218,diff
193,-1.228,-0.00043079257,diff
194,-1.224,-0.00048097968,diff
195,-1.22,-0.00052949786,diff
196,-1.216,-0.0005763769,diff
197,-1.212,-0.00062164664,diff
198,-1.208,-0.00066524744,diff
199,-1.204,-0.00070783496,diff
200,-1.2,-0.0007482767,diff
201,-1.196,-0.0007878542,diff
202,-1.192,-0.0008248687,diff
203,-1.188,-0.0008607805,diff
204,-1.184,-0.00089532137,diff
205,-1.18,-0.0009276569,diff
206,-1.176,-0.0009585321,diff
207,-1.172,-0.0009876192,diff
208,-1.168,-0.0010151863,diff
209,-1.164,-0.0010409057,diff
210,-1.16,-0.0010651052,diff
211,-1.156,-0.0010875463,diff
212,-1.152,-0.0011079907,diff
213,-1.148,-0.0011266768,diff
214,-1.144,-0.0011441112,diff
215,-1.14,-0.0011594892,diff
216,-1.136,-0.0011736155,diff
217,-1.132,-0.0011853576,diff
218,-1.128,-0.0011954308,diff
219,-1.124,-0.0012034178,diff
220,-1.12,-0.0012101233,diff
221,-1.116,-0.0012148917,diff
222,-1.112,-0.0012176633,diff
223,-1.108,-0.001218766,diff
224,-1.104,-0.0012178421,diff
225,-1.1,-0.0012154877,diff
226,-1.096,-0.0012108386,diff
227,-1.092,-0.0012046695,diff
228,-1.088,-0.0011964142,diff
229,-1.084,-0.0011872053,diff
230,-1.08,-0.0011749566,diff
231,-1.076,-0.0011610985,diff
232,-1.072,-0.0011461079,diff
233,-1.068,-0.0011288822,diff
234,-1.064,-0.0011098385,diff
235,-1.06,-0.0010887384,diff
236,-1.056,-0.0010656118,diff
237,-1.052,-0.0010411739,diff
238,-1.048,-0.0010147095,diff
239,-1.044,-0.000986278,diff
240,-1.04,-0.0009558797,diff
241,-1.036,-0.0009236932,diff
242,-1.032,-0.000890255,diff
243,-1.028,-0.00085407495,diff
244,-1.024,-0.00081682205,diff
245,-1.02,-0.0007774234,diff
246,-1.016,-0.00073617697,diff
247,-1.012,-0.00069344044,diff
248,-1.008,-0.00064855814,diff
249,-1.004,-0.00060224533,diff
250,-1.0,-0.0005531907,diff
251,-0.996,-0.0005033612,diff
252,-0.992,-0.00045126677,diff
253,-0.988,-0.0003976822,diff
254,-0.984,-0.00034195185,diff
255,-0.98,-0.0002849102,diff
256,-0.976,-0.0002257824,diff
257,-0.972,-0.0001655817,diff
258,-0.968,-0.00010293722,diff
259,-0.964,-3.8981438e-05,diff
260,-0.96,2.7179718e-05,diff
261,-0.956,9.453297e-05,diff
262,-0.952,0.00016367435,diff
263,-0.948,0.0002347827,diff
264,-0.944,0.00030708313,diff
265,-0.94,0.00038069487,diff
266,-0.936,0.00045657158,diff
267,-0.932,0.0005336404,diff
268,-0.928,0.00061261654,diff
269,-0.924,0.0006929636,diff
270,-0.92,0.0007750392,diff
271,-0.916,0.0008583665,diff
272,-0.912,0.0009432435,diff
273,-0.908,0.0010300279,diff
274,-0.904,0.0011178255,diff
275,-0.9,0.0012074113,diff
276,-0.896,0.0012978911,diff
277,-0.892,0.0013902783,diff
278,-0.888,0.0014836788,diff
279,-0.884,0.0015785098,diff
280,-0.88,0.0016745925,diff
281,-0.876,0.0017724037,diff
282,-0.872,0.0018709898,diff
283,-0.868,0.0019709468,diff
284,-0.864,0.0020724535,diff
285,-0.86,0.002174735,diff
286,-0.856,0.0022785664,diff
287,-0.852,0.002383113,diff
288,-0.848,0.0024889708,diff
289,-0.844,0.0025963187,diff
290,-0.84,0.0027042627,diff
291,-0.836,0.0028134584,diff
292,-0.832,0.0029236078,diff
293,-0.828,0.0030346513,diff
294,-0.824,0.0031465292,diff
295,-0.82,0.0032593012,diff
296,-0.816,0.0033732057,diff
297,-0.812,0.0034878254,diff
298,-0.808,0.0036033392,diff
299,-0.804,0.0037193298,diff
300,-0.8,0.0038365126,diff
301,-0.796,0.003953755,diff
302,-0.792,0.0040718913,diff
303,-0.788,0.004190862,diff
304,-0.784,0.004310131,diff
305,-0.78,0.0044299364,diff
306,-0.776,0.004550457,diff
307,-0.772,0.0046718717,diff
308,-0.768,0.0047925115,diff
309,-0.764,0.0049142838,diff
310,-0.76,0.0050362945,diff
311,-0.756,0.0051585436,diff
312,-0.752,0.0052810907,diff
313,-0.748,0.005403638,diff
314,-0.744,0.0055264235,diff
315,-0.74,0.005649328,diff
316,-0.736,0.005772114,diff
317,-0.732,0.005894959,diff
318,-0.728,0.0060177445,diff
319,-0.724,0.0061405897,diff
320,-0.72,0.0062636733,diff
321,-0.716,0.006385982,diff
322,-0.712,0.006507933,diff
323,-0.708,0.006629467,diff
324,-0.704,0.006751716,diff
325,-0.7,0.006872475,diff
326,-0.696,0.0069933534,diff
327,-0.692,0.00711298,diff
328,-0.688,0.007232189,diff
329,-0.684,0.007351637,diff
330,-0.68,0.007469237,diff
331,-0.676,0.007586658,diff
332,-0.672,0.007703364,diff
333,-0.668,0.007818937,diff
334,-0.664,0.007933795,diff
335,-0.66,0.008047342,diff
336,-0.656,0.008159816,diff
337,-0.652,0.00827086,diff
338,-0.648,0.008381188,diff
339,-0.644,0.008490443,diff
340,-0.64,0.008598149,diff
341,-0.636,0.008704245,diff
342,-0.632,0.008808494,diff
343,-0.628,0.008911669,diff
344,-0.624,0.009013772,diff
345,-0.62,0.00911361,diff
346,-0.616,0.009211361,diff
347,-0.612,0.009307623,diff
348,-0.608,0.009401858,diff
349,-0.604,0.009493709,diff
350,-0.6,0.00958389,diff
351,-0.596,0.009672165,diff
352,-0.592,0.009757757,diff
353,-0.588,0.0098413825,diff
354,-0.584,0.009922504,diff
355,-0.58,0.010000825,diff
356,-0.576,0.010077,diff
357,-0.572,0.010150075,diff
358,-0.568,0.010220885,diff
359,-0.564,0.010288596,diff
360,-0.56,0.010353506,diff
361,-0.556,0.010415077,diff
362,-0.552,0.010474086,diff
363,-0.548,0.010529578,diff
364,-0.544,0.010582089,diff
365,-0.54,0.010630846,diff
366,-0.536,0.010676384,diff
367,-0.532,0.010718048,diff
368,-0.528,0.010756075,diff
369,-0.524,0.010790408,diff
370,-0.52,0.010820568,diff
371,-0.516,0.010847628,diff
372,-0.512,0.010870039,diff
373,-0.508,0.0108885765,diff
374,-0.504,0.010902286,diff
375,-0.5,0.01091212,diff
376,-0.496,0.010916948,diff
377,-0.492,0.010917664,diff
378,-0.488,0.01091367,diff
379,-0.484,0.010904193,diff
380,-0.48,0.010890722,diff
381,-0.476,0.010871172,diff
382,-0.472,0.010847151,diff
383,-0.468,0.010817766,diff
384,-0.464,0.01078248,diff
385,-0.46,0.010742009,diff
386,-0.456,0.0106960535,diff
387,-0.452,0.01064384,diff
388,-0.448,0.010586083,diff
389,-0.444,0.010522485,diff
390,-0.44,0.0104525685,diff
391,-0.436,0.010375559,diff
392,-0.432,0.010293126,diff
393,-0.428,0.010203838,diff
394,-0.424,0.010107756,diff
395,-0.42,0.010004461,diff
396,-0.416,0.009894967,diff
397,-0.412,0.009777486,diff
398,-0.408,0.009653866,diff
399,-0.404,0.009521961,diff
400,-0.4,0.009382546,diff
401,-0.396,0.009235561,diff
402,-0.392,0.009081185,diff
403,-0.388,0.00891763,diff
404,-0.384,0.008747816,diff
405,-0.38,0.008567631,diff
406,-0.376,0.008379936,diff
407,-0.372,0.0081835985,diff
408,-0.368,0.007978678,diff
409,-0.364,0.007764876,diff
410,-0.36,0.007541299,diff
411,-0.356,0.0073087215,diff
412,-0.352,0.0070670247,diff
413,-0.348,0.006815374,diff
414,-0.344,0.006553769,diff
415,-0.34,0.0062825084,diff
416,-0.336,0.006000817,diff
417,-0.332,0.005708754,diff
418,-0.328,0.0054066777,diff
419,-0.324,0.0050931573,diff
420,-0.32,0.0047695637,diff
421,-0.316,0.004434347,diff
422,-0.312,0.0040881634,diff
423,-0.308,0.0037299395,diff
424,-0.304,0.0033607483,diff
425,-0.3,0.0029789805,diff
426,-0.296,0.0025861263,diff
427,-0.292,0.0021803975,diff
428,-0.288,0.0017623901,diff
429,-0.284,0.0013313293,diff
430,-0.28,0.00088745356,diff
431,-0.276,0.00043088198,diff
432,-0.272,-3.963709e-05,diff
433,-0.268,-0.00052273273,diff
434,-0.264,-0.0010047555,diff
435,-0.26,-0.00146842,diff
436,-0.256,-0.001914382,diff
437,-0.252,-0.0023428798,diff
438,-0.248,-0.0027543306,diff
439,-0.244,-0.0031480193,diff
440,-0.24,-0.003525138,diff
441,-0.236,-0.0038858652,diff
442,-0.232,-0.0042295456,diff
443,-0.228,-0.0045574307,diff
444,-0.224,-0.004869461,diff
445,-0.22,-0.0051657557,diff
446,-0.216,-0.0054466724,diff
447,-0.212,-0.005712211,diff
448,-0.208,-0.005963683,diff
449,-0.204,-0.0061995387,diff
450,-0.2,-0.0064213276,diff
451,-0.196,-0.00662899,diff
452,-0.192,-0.006823361,diff
453,-0.188,-0.0070034266,diff
454,-0.184,-0.007170856,diff
455,-0.18,-0.007324815,diff
456,-0.176,-0.00746578,diff
457,-0.172,-0.007594526,diff
458,-0.168,-0.0077109337,diff
459,-0.164,-0.00781548,diff
460,-0.16,-0.0079084635,diff
461,-0.156,-0.007990122,diff
462,-0.152,-0.008061051,diff
463,-0.148,-0.008120775,diff
464,-0.144,-0.008170426,diff
465,-0.14,-0.008209169,diff
466,-0.136,-0.008238971,diff
467,-0.132,-0.008258343,diff
468,-0.128,-0.008268714,diff
469,-0.124,-0.008269906,diff
470,-0.12,-0.008263111,diff
471,-0.116,-0.008247495,diff
472,-0.112,-0.008223951,diff
473,-0.108,-0.008192956,diff
474,-0.104,-0.008153856,diff
475,-0.1,-0.008107662,diff
476,-0.096,-0.008055568,diff
477,-0.092,-0.007996082,diff
478,-0.088,-0.007930934,diff
479,-0.084,-0.007859051,diff
480,-0.08,-0.007782638,diff
481,-0.076,-0.0077008605,diff
482,-0.072,-0.007613957,diff
483,-0.068,-0.007522106,diff
484,-0.064,-0.007426083,diff
485,-0.06,-0.007326305,diff
486,-0.056,-0.0072228312,diff
487,-0.052,-0.0071161985,diff
488,-0.048,-0.007006228,diff
489,-0.044,-0.006893575,diff
490,-0.04,-0.0067787766,diff
491,-0.036,-0.0066613555,diff
492,-0.032,-0.006542325,diff
493,-0.028,-0.0064222217,diff
494,-0.024,-0.0062999725,diff
495,-0.02,-0.0061770678,diff
496,-0.016,-0.006053984,diff
497,-0.012,-0.005930364,diff
498,-0.008,-0.0058071613,diff
499,-0.004,-0.005683303,diff
500,0.0,-0.005560577,diff
501,0.004,-0.0054383874,diff
502,0.008,-0.0053174496,diff
503,0.012,-0.005197525,diff
504,0.016,-0.005079031,diff
505,0.02,-0.0049626827,diff
506,0.024,-0.004847765,diff
507,0.028,-0.0047359467,diff
508,0.032,-0.0046257973,diff
509,0.036,-0.0045190454,diff
510,0.04,-0.0044150352,diff
511,0.044,-0.004313886,diff
512,0.048,-0.0042162538,diff
513,0.052,-0.0041223764,diff
514,0.056,-0.0040318966,diff
515,0.06,-0.0039455295,diff
516,0.064,-0.0038625002,diff
517,0.068,-0.0037840605,diff
518,0.072,-0.0037098527,diff
519,0.076,-0.0036401153,diff
520,0.08,-0.0035740137,diff
521,0.084,-0.0035129786,diff
522,0.088,-0.0034570694,diff
523,0.092,-0.0034053326,diff
524,0.096,-0.0033581853,diff
525,0.1,-0.0033159256,diff
526,0.104,-0.0032785535,diff
527,0.108,-0.0032456517,diff
528,0.112,-0.003217876,diff
529,0.116,-0.003194213,diff
530,0.12,-0.0031754375,diff
531,0.124,-0.003160894,diff
532,0.128,-0.0031510592,diff
533,0.132,-0.0031454563,diff
534,0.136,-0.0031442642,diff
535,0.14,-0.0031472445,diff
536,0.144,-0.0031541586,diff
537,0.148,-0.0031645298,diff
538,0.152,-0.00317806,diff
539,0.156,-0.0031949878,diff
540,0.16,-0.0032151341,diff
541,0.164,-0.0032379627,diff
542,0.168,-0.0032625794,diff
543,0.172,-0.0032901168,diff
544,0.176,-0.0033192039,diff
545,0.18,-0.0033496618,diff
546,0.184,-0.003381133,diff
547,0.188,-0.0034130812,diff
548,0.192,-0.003445387,diff
549,0.196,-0.0034772158,diff
550,0.2,-0.0035085082,diff
551,0.204,-0.003538549,diff
552,0.208,-0.0035669208,diff
553,0.212,-0.0035924911,diff
554,0.216,-0.0036158562,diff
555,0.22,-0.0036358237,diff
556,0.224,-0.0036511421,diff
557,0.228,-0.0036627054,diff
558,0.232,-0.0036684275,diff
559,0.236,-0.0036680698,diff
560,0.24,-0.0036613345,diff
561,0.244,-0.0036475658,diff
562,0.248,-0.0036256313,diff
563,0.252,-0.0035948753,diff
564,0.256,-0.0035547614,diff
565,0.26,-0.0035045743,diff
566,0.264,-0.003443122,diff
567,0.268,-0.0033705235,diff
568,0.272,-0.0033008456,diff
569,0.276,-0.0032502413,diff
570,0.28,-0.003217578,diff
571,0.284,-0.0032020807,diff
572,0.288,-0.0032023191,diff
573,0.292,-0.0032176375,diff
574,0.296,-0.0032479763,diff
575,0.3,-0.003291607,diff
576,0.304,-0.003347993,diff
577,0.308,-0.0034162402,diff
578,0.312,-0.0034959316,diff
579,0.316,-0.0035853982,diff
580,0.32,-0.0036839247,diff
581,0.324,-0.0037908554,diff
582,0.328,-0.003905952,diff
583,0.332,-0.004027486,diff
584,0.336,-0.004154563,diff
585,0.34,-0.004287064,diff
586,0.344,-0.0044240355,diff
587,0.348,-0.0045636296,diff
588,0.352,-0.0047063828,diff
589,0.356,-0.004850924,diff
590,0.36,-0.0049963593,diff
591,0.364,-0.005141735,diff
592,0.368,-0.005286753,diff
593,0.372,-0.005430281,diff
594,0.376,-0.005572796,diff
595,0.38,-0.0057120323,diff
596,0.384,-0.0058478713,diff
597,0.388,-0.005980253,diff
598,0.392,-0.0061076283,diff
599,0.396,-0.0062292814,diff
600,0.4,-0.0063459873,diff
601,0.404,-0.0064560175,diff
602,0.408,-0.0065593123,diff
603,0.412,-0.006655574,diff
604,0.416,-0.0067434907,diff
605,0.42,-0.006823361,diff
606,0.424,-0.0068944097,diff
607,0.428,-0.0069574714,diff
608,0.432,-0.007009566,diff
609,0.436,-0.007052958,diff
610,0.44,-0.007086456,diff
611,0.444,-0.007109165,diff
612,0.448,-0.00712204,diff
613,0.452,-0.0071238875,diff
614,0.456,-0.0071154833,diff
615,0.46,-0.0070956945,diff
616,0.464,-0.0070647597,diff
617,0.468,-0.0070236325,diff
618,0.472,-0.006971121,diff
619,0.476,-0.006907165,diff
620,0.48,-0.0068324804,diff
621,0.484,-0.006747663,diff
622,0.488,-0.006651044,diff
623,0.492,-0.0065442324,diff
624,0.496,-0.006427169,diff
625,0.5,-0.006299317,diff
626,0.504,-0.006161511,diff
627,0.508,-0.006014347,diff
628,0.512,-0.0058570504,diff
629,0.516,-0.0056910515,diff
630,0.52,-0.005516529,diff
631,0.524,-0.0053331256,diff
632,0.528,-0.005141735,diff
633,0.532,-0.004942775,diff
634,0.536,-0.004736781,diff
635,0.54,-0.0045241117,diff
636,0.544,-0.0043043494,diff
637,0.548,-0.004079342,diff
638,0.552,-0.0038490891,diff
639,0.556,-0.003614664,diff
640,0.56,-0.0033758879,diff
641,0.564,-0.0031333566,diff
642,0.568,-0.002887249,diff
643,0.572,-0.0026393533,diff
644,0.576,-0.0023895502,diff
645,0.58,-0.0021383166,diff
646,0.584,-0.0018864274,diff
647,0.588,-0.0016349554,diff
648,0.592,-0.0013833642,diff
649,0.596,-0.0011336207,diff
650,0.6,-0.00088590384,diff
651,0.604,-0.0006405711,diff
652,0.608,-0.00039863586,diff
653,0.612,-0.00015985966,diff
654,0.616,7.420778e-05,diff
655,0.62,0.00030392408,diff
656,0.624,0.0005276799,diff
657,0.628,0.00074470043,diff
658,0.632,0.00095516443,diff
659,0.636,0.0011584759,diff
660,0.64,0.0013545752,diff
661,0.644,0.0015411377,diff
662,0.648,0.0017197132,diff
663,0.652,0.0018882155,diff
664,0.656,0.0020477176,diff
665,0.66,0.0021961331,diff
666,0.664,0.002333939,diff
667,0.668,0.0024607182,diff
668,0.672,0.002575457,diff
669,0.676,0.0026786327,diff
670,0.68,0.002769649,diff
671,0.684,0.0028480887,diff
672,0.688,0.0029132962,diff
673,0.692,0.0029659271,diff
674,0.696,0.0030052662,diff
675,0.7,0.0030308962,diff
676,0.704,0.0030436516,diff
677,0.708,0.0030417442,diff
678,0.712,0.003027022,diff
679,0.716,0.0029990077,diff
680,0.72,0.0029559731,diff
681,0.724,0.0029002428,diff
682,0.728,0.0028306842,diff
683,0.732,0.0027481318,diff
684,0.736,0.0026521683,diff
685,0.74,0.0025433898,diff
686,0.744,0.002421856,diff
687,0.748,0.0022876263,diff
688,0.752,0.002141714,diff
689,0.756,0.0019842386,diff
690,0.76,0.0018158555,diff
691,0.764,0.0016365051,diff
692,0.768,0.0014469028,diff
693,0.772,0.0012487173,diff
694,0.776,0.0010402799,diff
695,0.78,0.000824213,diff
696,0.784,0.00059992075,diff
697,0.788,0.0003695488,diff
698,0.792,0.0001322031,diff
699,0.796,-0.000109910965,diff
700,0.8,-0.00035738945,diff
701,0.804,-0.00060755014,diff
702,0.808,-0.00086188316,diff
703,0.812,-0.0011177063,diff
704,0.816,-0.0013741851,diff
705,0.82,-0.0016312599,diff
706,0.824,-0.0018879175,diff
707,0.828,-0.0021426678,diff
708,0.832,-0.0023944974,diff
709,0.836,-0.0026432276,diff
710,0.84,-0.0028868318,diff
711,0.844,-0.0031255484,diff
712,0.848,-0.00335747,diff
713,0.852,-0.00358212,diff
714,0.856,-0.0037988424,diff
715,0.86,-0.0040061474,diff
716,0.864,-0.004202962,diff
717,0.868,-0.00439018,diff
718,0.872,-0.0045645237,diff
719,0.876,-0.0047278404,diff
720,0.88,-0.004877746,diff
721,0.884,-0.0050136447,diff
722,0.888,-0.005135715,diff
723,0.892,-0.0052428246,diff
724,0.896,-0.005334556,diff
725,0.9,-0.0054113865,diff
726,0.904,-0.0054717064,diff
727,0.908,-0.0055164695,diff
728,0.912,-0.005544007,diff
729,0.916,-0.0055556893,diff
730,0.92,-0.0055506825,diff
731,0.924,-0.0055292845,diff
732,0.928,-0.005491495,diff
733,0.932,-0.00543797,diff
734,0.936,-0.005367875,diff
735,0.94,-0.0052829385,diff
736,0.944,-0.0051826835,diff
737,0.948,-0.0050687194,diff
738,0.952,-0.0049405694,diff
739,0.956,-0.004799187,diff
740,0.96,-0.0046453476,diff
741,0.964,-0.0044807196,diff
742,0.968,-0.0043045282,diff
743,0.972,-0.0041192174,diff
744,0.976,-0.0039245486,diff
745,0.98,-0.0037220716,diff
746,0.984,-0.0035136342,diff
747,0.988,-0.003299296,diff
748,0.992,-0.0030805469,diff
749,0.996,-0.0028584003,diff
750,1.0,-0.0026342869,diff
751,1.004,-0.002408743,diff
752,1.008,-0.0021834373,diff
753,1.012,-0.0019601583,diff
754,1.016,-0.0017391443,diff
755,1.02,-0.0015224218,diff
756,1.024,-0.0013096929,diff
757,1.028,-0.0011034012,diff
758,1.032,-0.0009044409,diff
759,1.036,-0.00071269274,diff
760,1.04,-0.00053060055,diff
761,1.044,-0.00035822392,diff
762,1.048,-0.00019693375,diff
763,1.052,-4.6610832e-05,diff
764,1.056,9.012222e-05,diff
765,1.06,0.00021451712,diff
766,1.064,0.00032514334,diff
767,1.068,0.0004210472,diff
768,1.072,0.0005027056,diff
769,1.076,0.00056895614,diff
770,1.08,0.00061917305,diff
771,1.084,0.00065398216,diff
772,1.088,0.00067204237,diff
773,1.092,0.00067439675,diff
774,1.096,0.0006598532,diff
775,1.1,0.00062868,diff
776,1.104,0.0005826056,diff
777,1.108,0.00051924586,diff
778,1.112,0.0004400313,diff
779,1.116,0.0003450513,diff
780,1.12,0.00023412704,diff
781,1.124,0.00010815263,diff
782,1.128,-3.2514334e-05,diff
783,1.132,-0.00018697977,diff
784,1.136,-0.0003554523,diff
785,1.14,-0.0005380213,diff
786,1.144,-0.0007328987,diff
787,1.148,-0.00093999505,diff
788,1.152,-0.0011585951,diff
789,1.156,-0.0013878644,diff
790,1.16,-0.0016274154,diff
791,1.164,-0.0018769503,diff
792,1.168,-0.0021343231,diff
793,1.172,-0.0024003685,diff
794,1.176,-0.0026736557,diff
795,1.18,-0.0029539168,diff
796,1.184,-0.0032393634,diff
797,1.188,-0.003529489,diff
798,1.192,-0.0038245916,diff
799,1.196,-0.0041231513,diff
800,1.2,-0.004424304,diff
801,1.204,-0.004727423,diff
802,1.208,-0.005032301,diff
803,1.212,-0.0053370297,diff
804,1.216,-0.005641699,diff
805,1.22,-0.0059456825,diff
806,1.224,-0.0062479675,diff
807,1.228,-0.0065487027,diff
808,1.232,-0.0068461895,diff
809,1.236,-0.0071398914,diff
810,1.24,-0.007429868,diff
811,1.244,-0.0077151954,diff
812,1.248,-0.007995278,diff
813,1.252,-0.008269191,diff
814,1.256,-0.00853771,diff
815,1.26,-0.008798569,diff
816,1.264,-0.009052694,diff
817,1.268,-0.00929901,diff
818,1.272,-0.009537518,diff
819,1.276,-0.009767324,diff
820,1.28,-0.009988427,diff
821,1.284,-0.010200381,diff
822,1.288,-0.010403097,diff
823,1.292,-0.010596156,diff
824,1.296,-0.010778576,diff
825,1.3,-0.010950834,diff
826,1.304,-0.011113107,diff
827,1.308,-0.011264354,diff
828,1.312,-0.011404932,diff
829,1.316,-0.011534095,diff
830,1.32,-0.011652857,diff
831,1.324,-0.011760056,diff
832,1.328,-0.0118560195,diff
833,1.332,-0.01194039,diff
834,1.336,-0.012013167,diff
835,1.34,-0.012074798,diff
836,1.344,-0.012124866,diff
837,1.348,-0.012163669,diff
838,1.352,-0.012190759,diff
839,1.356,-0.012207091,diff
840,1.36,-0.012211084,diff
841,1.364,-0.012203872,diff
842,1.368,-0.012186378,diff
843,1.372,-0.012156874,diff
844,1.376,-0.012116939,diff
845,1.38,-0.012066394,diff
846,1.384,-0.012004435,diff
847,1.388,-0.011932284,diff
848,1.392,-0.011849046,diff
849,1.396,-0.01175648,diff
850,1.4,-0.011653185,diff
851,1.404,-0.011540234,diff
852,1.408,-0.011418045,diff
853,1.412,-0.011285752,diff
854,1.416,-0.011144042,diff
855,1.42,-0.01099363,diff
856,1.424,-0.0108341575,diff
857,1.428,-0.010666221,diff
858,1.432,-0.01049006,diff
859,1.436,-0.010305405,diff
860,1.44,-0.010112405,diff
861,1.444,-0.009912491,diff
862,1.448,-0.009704709,diff
863,1.452,-0.0094901025,diff
864,1.456,-0.009268552,diff
865,1.46,-0.009040028,diff
866,1.464,-0.008805126,diff
867,1.468,-0.008564204,diff
868,1.472,-0.008317292,diff
869,1.476,-0.008064747,diff
870,1.48,-0.007806897,diff
871,1.484,-0.0075442195,diff
872,1.488,-0.007276416,diff
873,1.492,-0.0070040524,diff
874,1.496,-0.0067273676,diff
875,1.5,-0.006446272,diff
876,1.504,-0.006162077,diff
877,1.508,-0.0058743656,diff
878,1.512,-0.0055826902,diff
879,1.516,-0.00528872,diff
880,1.52,-0.0049916506,diff
881,1.524,-0.004691899,diff
882,1.528,-0.0043906868,diff
883,1.532,-0.0040866584,diff
884,1.536,-0.0037814677,diff
885,1.54,-0.003474608,diff
886,1.544,-0.0031666607,diff
887,1.548,-0.0028574318,diff
888,1.552,-0.0025480092,diff
889,1.556,-0.0022376329,diff
890,1.56,-0.0019270033,diff
891,1.564,-0.00161618,diff
892,1.568,-0.0013063401,diff
893,1.572,-0.0009960681,diff
894,1.576,-0.00068704784,diff
895,1.58,-0.0003785789,diff
896,1.584,-7.118285e-05,diff
897,1.588,0.00023496151,diff
898,1.592,0.0005391836,diff
899,1.596,0.0008421093,diff
900,1.6,0.0011428893,diff
901,1.604,0.0014413744,diff
902,1.608,0.001737833,diff
903,1.612,0.0020318478,diff
904,1.616,0.002323091,diff
905,1.62,0.002611488,diff
906,1.624,0.0028962195,diff
907,1.628,0.0031784028,diff
908,1.632,0.0034564584,diff
909,1.636,0.0037314296,diff
910,1.64,0.0040022433,diff
911,1.644,0.0042693913,diff
912,1.648,0.004532054,diff
913,1.652,0.004790634,diff
914,1.656,0.0050448924,diff
915,1.66,0.005294502,diff
916,1.664,0.0055392236,diff
917,1.668,0.0057792366,diff
918,1.672,0.006014034,diff
919,1.676,0.006243825,diff
920,1.68,0.0064681172,diff
921,1.684,0.0066870153,diff
922,1.688,0.006900564,diff
923,1.692,0.007107973,diff
924,1.696,0.0073097795,diff
925,1.7,0.00750567,diff
926,1.704,0.007695332,diff
927,1.708,0.0078790635,diff
928,1.712,0.008056104,diff
929,1.716,0.008226827,diff
930,1.72,0.008391127,diff
931,1.724,0.00854902,diff
932,1.728,0.008700043,diff
933,1.732,0.008844122,diff
934,1.736,0.008981422,diff
935,1.74,0.009111404,diff
936,1.744,0.0092347115,diff
937,1.748,0.009350479,diff
938,1.752,0.009459257,diff
939,1.756,0.009560779,diff
940,1.76,0.00965479,diff
941,1.764,0.009741083,diff
942,1.768,0.009819865,diff
943,1.772,0.009891167,diff
944,1.776,0.009954713,diff
945,1.78,0.0100103915,diff
946,1.784,0.010058112,diff
947,1.788,0.010098234,diff
948,1.792,0.010130353,diff
949,1.796,0.01015427,diff
950,1.8,0.010170266,diff
951,1.804,0.010178052,diff
952,1.808,0.01017759,diff
953,1.812,0.010169096,diff
954,1.816,0.010152243,diff
955,1.82,0.010127127,diff
956,1.824,0.010093339,diff
957,1.828,0.010051347,diff
958,1.832,0.010001376,diff
959,1.836,0.00994233,diff
960,1.84,0.009875149,diff
961,1.844,0.009799056,diff
962,1.848,0.009714708,diff
963,1.852,0.009621263,diff
964,1.856,0.009519927,diff
965,1.86,0.009409964,diff
966,1.864,0.009290598,diff
967,1.868,0.009162933,diff
968,1.872,0.009026632,diff
969,1.876,0.008881651,diff
970,1.88,0.00872758,diff
971,1.884,0.008565117,diff
972,1.888,0.008393671,diff
973,1.892,0.00821349,diff
974,1.896,0.00802457,diff
975,1.9,0.007826623,diff
976,1.904,0.0076201223,diff
977,1.908,0.0074045584,diff
978,1.912,0.0071802996,diff
979,1.916,0.006947141,diff
980,1.92,0.006705191,diff
981,1.924,0.0064543374,diff
982,1.928,0.0061945952,diff
983,1.932,0.005925853,diff
984,1.936,0.005648628,diff
985,1.94,0.005362291,diff
986,1.944,0.0050672125,diff
987,1.948,0.004763376,diff
988,1.952,0.00445023,diff
989,1.956,0.004128663,diff
990,1.96,0.0037982017,diff
991,1.964,0.0034590177,diff
992,1.968,0.0031110458,diff
993,1.972,0.0027540019,diff
994,1.976,0.002388185,diff
995,1.98,0.0020139767,diff
996,1.984,0.0016306126,diff
997,1.988,0.0012387293,diff
998,1.992,0.0008378336,diff
999,1.996,0.00042840652,diff
1000,2.0,1.01975165e-05,diff


==> visu/tikz_csvs_obs_force/run_obs_weight_1300/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1300/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1300/sol_nn.csv <==
,X_x,value,name
0,-2.0,1.5748199e-05,sol_nn
1,-1.996,0.0024581675,sol_nn
2,-1.992,0.004894821,sol_nn
3,-1.988,0.007324743,sol_nn
4,-1.984,0.009749086,sol_nn
5,-1.98,0.01216702,sol_nn
6,-1.976,0.014578917,sol_nn
7,-1.972,0.016985036,sol_nn
8,-1.968,0.01938505,sol_nn
9,-1.964,0.021779282,sol_nn
10,-1.96,0.024167705,sol_nn
11,-1.956,0.026550226,sol_nn
12,-1.952,0.028927417,sol_nn
13,-1.948,0.031298935,sol_nn
14,-1.944,0.03366462,sol_nn
15,-1.94,0.03602483,sol_nn
16,-1.936,0.038379584,sol_nn
17,-1.932,0.04072907,sol_nn
18,-1.928,0.043073103,sol_nn
19,-1.924,0.04541143,sol_nn
20,-1.92,0.047744952,sol_nn
21,-1.916,0.050072968,sol_nn
22,-1.912,0.052395776,sol_nn
23,-1.908,0.054713782,sol_nn
24,-1.904,0.05702637,sol_nn
25,-1.9,0.05933426,sol_nn
26,-1.896,0.061637178,sol_nn
27,-1.892,0.063935205,sol_nn
28,-1.888,0.06622778,sol_nn
29,-1.884,0.06851602,sol_nn
30,-1.88,0.070799135,sol_nn
31,-1.876,0.073078185,sol_nn
32,-1.872,0.07535218,sol_nn
33,-1.868,0.07762174,sol_nn
34,-1.864,0.07988659,sol_nn
35,-1.86,0.08214695,sol_nn
36,-1.856,0.084403016,sol_nn
37,-1.852,0.086654484,sol_nn
38,-1.848,0.08890144,sol_nn
39,-1.844,0.09114454,sol_nn
40,-1.84,0.09338293,sol_nn
41,-1.836,0.095617786,sol_nn
42,-1.832,0.097847745,sol_nn
43,-1.828,0.100073956,sol_nn
44,-1.824,0.10229614,sol_nn
45,-1.82,0.10451416,sol_nn
46,-1.816,0.10672831,sol_nn
47,-1.812,0.1089386,sol_nn
48,-1.808,0.11114502,sol_nn
49,-1.804,0.1133477,sol_nn
50,-1.8,0.11554671,sol_nn
51,-1.796,0.11774196,sol_nn
52,-1.792,0.11993317,sol_nn
53,-1.788,0.12212099,sol_nn
54,-1.784,0.12430563,sol_nn
55,-1.78,0.1264863,sol_nn
56,-1.776,0.12866376,sol_nn
57,-1.772,0.13083778,sol_nn
58,-1.768,0.1330084,sol_nn
59,-1.764,0.13517568,sol_nn
60,-1.76,0.13733976,sol_nn
61,-1.756,0.13950044,sol_nn
62,-1.752,0.1416583,sol_nn
63,-1.748,0.14381272,sol_nn
64,-1.744,0.14596424,sol_nn
65,-1.74,0.14811246,sol_nn
66,-1.736,0.15025812,sol_nn
67,-1.732,0.15240076,sol_nn
68,-1.728,0.1545405,sol_nn
69,-1.724,0.15667716,sol_nn
70,-1.72,0.15881133,sol_nn
71,-1.716,0.1609427,sol_nn
72,-1.712,0.1630712,sol_nn
73,-1.708,0.1651972,sol_nn
74,-1.704,0.16732056,sol_nn
75,-1.7,0.16944101,sol_nn
76,-1.696,0.17155948,sol_nn
77,-1.692,0.17367542,sol_nn
78,-1.688,0.1757887,sol_nn
79,-1.684,0.17790012,sol_nn
80,-1.68,0.18000881,sol_nn
81,-1.676,0.18211505,sol_nn
82,-1.672,0.18421938,sol_nn
83,-1.668,0.18632133,sol_nn
84,-1.664,0.1884215,sol_nn
85,-1.66,0.1905192,sol_nn
86,-1.656,0.1926149,sol_nn
87,-1.652,0.19470851,sol_nn
88,-1.648,0.19680013,sol_nn
89,-1.644,0.1988903,sol_nn
90,-1.64,0.20097825,sol_nn
91,-1.636,0.20306426,sol_nn
92,-1.632,0.20514852,sol_nn
93,-1.628,0.20723131,sol_nn
94,-1.624,0.20931229,sol_nn
95,-1.62,0.21139161,sol_nn
96,-1.616,0.2134691,sol_nn
97,-1.612,0.21554537,sol_nn
98,-1.608,0.21761948,sol_nn
99,-1.604,0.21969289,sol_nn
100,-1.6,0.22176461,sol_nn
101,-1.596,0.22383487,sol_nn
102,-1.592,0.2259035,sol_nn
103,-1.588,0.22797109,sol_nn
104,-1.584,0.23003764,sol_nn
105,-1.58,0.23210208,sol_nn
106,-1.576,0.23416619,sol_nn
107,-1.572,0.23622897,sol_nn
108,-1.568,0.2382905,sol_nn
109,-1.564,0.24035078,sol_nn
110,-1.56,0.2424104,sol_nn
111,-1.556,0.24446939,sol_nn
112,-1.552,0.24652638,sol_nn
113,-1.548,0.24858315,sol_nn
114,-1.544,0.2506387,sol_nn
115,-1.54,0.25269395,sol_nn
116,-1.536,0.2547477,sol_nn
117,-1.532,0.2568013,sol_nn
118,-1.528,0.258854,sol_nn
119,-1.524,0.26090628,sol_nn
120,-1.52,0.26295742,sol_nn
121,-1.516,0.26500827,sol_nn
122,-1.512,0.26705834,sol_nn
123,-1.508,0.2691079,sol_nn
124,-1.504,0.2711574,sol_nn
125,-1.5,0.2732059,sol_nn
126,-1.496,0.27525464,sol_nn
127,-1.492,0.27730256,sol_nn
128,-1.488,0.27935013,sol_nn
129,-1.484,0.28139752,sol_nn
130,-1.48,0.28344452,sol_nn
131,-1.476,0.28549168,sol_nn
132,-1.472,0.2875381,sol_nn
133,-1.468,0.28958476,sol_nn
134,-1.464,0.29163086,sol_nn
135,-1.46,0.29367742,sol_nn
136,-1.456,0.29572377,sol_nn
137,-1.452,0.29777,sol_nn
138,-1.448,0.2998161,sol_nn
139,-1.444,0.3018624,sol_nn
140,-1.44,0.3039087,sol_nn
141,-1.436,0.3059557,sol_nn
142,-1.432,0.30800208,sol_nn
143,-1.428,0.31004906,sol_nn
144,-1.424,0.31209606,sol_nn
145,-1.42,0.3141436,sol_nn
146,-1.416,0.31619108,sol_nn
147,-1.412,0.3182393,sol_nn
148,-1.408,0.32028767,sol_nn
149,-1.404,0.32233614,sol_nn
150,-1.4,0.3243851,sol_nn
151,-1.396,0.32643467,sol_nn
152,-1.392,0.32848483,sol_nn
153,-1.388,0.33053532,sol_nn
154,-1.384,0.33258632,sol_nn
155,-1.38,0.33463812,sol_nn
156,-1.376,0.33669052,sol_nn
157,-1.372,0.33874318,sol_nn
158,-1.368,0.34079635,sol_nn
159,-1.364,0.34285077,sol_nn
160,-1.36,0.34490597,sol_nn
161,-1.356,0.34696135,sol_nn
162,-1.352,0.3490175,sol_nn
163,-1.348,0.35107484,sol_nn
164,-1.344,0.35313246,sol_nn
165,-1.34,0.35519153,sol_nn
166,-1.336,0.3572513,sol_nn
167,-1.332,0.359312,sol_nn
168,-1.328,0.36137378,sol_nn
169,-1.324,0.36343586,sol_nn
170,-1.32,0.36549956,sol_nn
171,-1.316,0.3675644,sol_nn
172,-1.312,0.3696294,sol_nn
173,-1.308,0.37169617,sol_nn
174,-1.304,0.37376344,sol_nn
175,-1.3,0.37583226,sol_nn
176,-1.296,0.37790215,sol_nn
177,-1.292,0.37997296,sol_nn
178,-1.288,0.3820452,sol_nn
179,-1.284,0.3841187,sol_nn
180,-1.28,0.3861934,sol_nn
181,-1.276,0.38826936,sol_nn
182,-1.272,0.39034605,sol_nn
183,-1.268,0.39242485,sol_nn
184,-1.264,0.39450425,sol_nn
185,-1.26,0.39658484,sol_nn
186,-1.256,0.3986675,sol_nn
187,-1.252,0.40075132,sol_nn
188,-1.248,0.40283602,sol_nn
189,-1.244,0.40492254,sol_nn
190,-1.24,0.40701035,sol_nn
191,-1.236,0.4090997,sol_nn
192,-1.232,0.41119036,sol_nn
193,-1.228,0.41328275,sol_nn
194,-1.224,0.4153762,sol_nn
195,-1.22,0.41747123,sol_nn
196,-1.216,0.41956797,sol_nn
197,-1.212,0.42166626,sol_nn
198,-1.208,0.42376631,sol_nn
199,-1.204,0.4258673,sol_nn
200,-1.2,0.4279704,sol_nn
201,-1.196,0.43007445,sol_nn
202,-1.192,0.432181,sol_nn
203,-1.188,0.43428874,sol_nn
204,-1.184,0.43639776,sol_nn
205,-1.18,0.43850905,sol_nn
206,-1.176,0.44062173,sol_nn
207,-1.172,0.4427362,sol_nn
208,-1.168,0.4448523,sol_nn
209,-1.164,0.44697013,sol_nn
210,-1.16,0.44908956,sol_nn
211,-1.156,0.45121068,sol_nn
212,-1.152,0.45333385,sol_nn
213,-1.148,0.45545876,sol_nn
214,-1.144,0.4575849,sol_nn
215,-1.14,0.45971313,sol_nn
216,-1.136,0.46184257,sol_nn
217,-1.132,0.46397445,sol_nn
218,-1.128,0.46610796,sol_nn
219,-1.124,0.4682436,sol_nn
220,-1.12,0.47038046,sol_nn
221,-1.116,0.47251925,sol_nn
222,-1.112,0.4746601,sol_nn
223,-1.108,0.4768026,sol_nn
224,-1.104,0.47894713,sol_nn
225,-1.1,0.48109305,sol_nn
226,-1.096,0.48324132,sol_nn
227,-1.092,0.48539105,sol_nn
228,-1.088,0.4875429,sol_nn
229,-1.084,0.48969573,sol_nn
230,-1.08,0.49185154,sol_nn
231,-1.076,0.49400902,sol_nn
232,-1.072,0.49616757,sol_nn
233,-1.068,0.49832845,sol_nn
234,-1.064,0.500491,sol_nn
235,-1.06,0.5026558,sol_nn
236,-1.056,0.5048225,sol_nn
237,-1.052,0.5069905,sol_nn
238,-1.048,0.5091606,sol_nn
239,-1.044,0.5113326,sol_nn
240,-1.04,0.5135066,sol_nn
241,-1.036,0.51568234,sol_nn
242,-1.032,0.5178594,sol_nn
243,-1.028,0.52003914,sol_nn
244,-1.024,0.52221996,sol_nn
245,-1.02,0.52440304,sol_nn
246,-1.016,0.52658784,sol_nn
247,-1.012,0.5287742,sol_nn
248,-1.008,0.53096265,sol_nn
249,-1.004,0.5331526,sol_nn
250,-1.0,0.5353452,sol_nn
251,-0.996,0.5375386,sol_nn
252,-0.992,0.5397343,sol_nn
253,-0.988,0.5419315,sol_nn
254,-0.984,0.5441308,sol_nn
255,-0.98,0.5463314,sol_nn
256,-0.976,0.54853415,sol_nn
257,-0.972,0.550738,sol_nn
258,-0.968,0.55294424,sol_nn
259,-0.964,0.55515176,sol_nn
260,-0.96,0.5573615,sol_nn
261,-0.956,0.55957246,sol_nn
262,-0.952,0.56178516,sol_nn
263,-0.948,0.5639999,sol_nn
264,-0.944,0.56621575,sol_nn
265,-0.94,0.5684329,sol_nn
266,-0.936,0.5706525,sol_nn
267,-0.932,0.5728732,sol_nn
268,-0.928,0.5750957,sol_nn
269,-0.924,0.5773196,sol_nn
270,-0.92,0.57954526,sol_nn
271,-0.916,0.5817722,sol_nn
272,-0.912,0.5840007,sol_nn
273,-0.908,0.58623105,sol_nn
274,-0.904,0.5884624,sol_nn
275,-0.9,0.5906957,sol_nn
276,-0.896,0.5929297,sol_nn
277,-0.892,0.5951657,sol_nn
278,-0.888,0.5974027,sol_nn
279,-0.884,0.5996411,sol_nn
280,-0.88,0.6018808,sol_nn
281,-0.876,0.6041222,sol_nn
282,-0.872,0.60636437,sol_nn
283,-0.868,0.6086079,sol_nn
284,-0.864,0.61085296,sol_nn
285,-0.86,0.61309886,sol_nn
286,-0.856,0.6153464,sol_nn
287,-0.852,0.6175945,sol_nn
288,-0.848,0.6198439,sol_nn
289,-0.844,0.62209487,sol_nn
290,-0.84,0.62434644,sol_nn
291,-0.836,0.6265992,sol_nn
292,-0.832,0.6288529,sol_nn
293,-0.828,0.6311075,sol_nn
294,-0.824,0.633363,sol_nn
295,-0.82,0.63561946,sol_nn
296,-0.816,0.6378769,sol_nn
297,-0.812,0.6401351,sol_nn
298,-0.808,0.6423942,sol_nn
299,-0.804,0.6446538,sol_nn
300,-0.8,0.6469146,sol_nn
301,-0.796,0.6491754,sol_nn
302,-0.792,0.6514371,sol_nn
303,-0.788,0.6536997,sol_nn
304,-0.784,0.6559626,sol_nn
305,-0.78,0.658226,sol_nn
306,-0.776,0.6604901,sol_nn
307,-0.772,0.6627551,sol_nn
308,-0.768,0.66501933,sol_nn
309,-0.764,0.6672847,sol_nn
310,-0.76,0.6695503,sol_nn
311,-0.756,0.6718161,sol_nn
312,-0.752,0.6740823,sol_nn
313,-0.748,0.6763484,sol_nn
314,-0.744,0.6786148,sol_nn
315,-0.74,0.68088126,sol_nn
316,-0.736,0.68314767,sol_nn
317,-0.732,0.68541414,sol_nn
318,-0.728,0.68768054,sol_nn
319,-0.724,0.68994695,sol_nn
320,-0.72,0.6922136,sol_nn
321,-0.716,0.69447947,sol_nn
322,-0.712,0.69674504,sol_nn
323,-0.708,0.6990102,sol_nn
324,-0.704,0.701276,sol_nn
325,-0.7,0.7035403,sol_nn
326,-0.696,0.7058049,sol_nn
327,-0.692,0.70806813,sol_nn
328,-0.688,0.7103309,sol_nn
329,-0.684,0.7125939,sol_nn
330,-0.68,0.7148551,sol_nn
331,-0.676,0.7171161,sol_nn
332,-0.672,0.71937644,sol_nn
333,-0.668,0.7216356,sol_nn
334,-0.664,0.723894,sol_nn
335,-0.66,0.7261511,sol_nn
336,-0.656,0.72840726,sol_nn
337,-0.652,0.7306619,sol_nn
338,-0.648,0.7329158,sol_nn
339,-0.644,0.73516864,sol_nn
340,-0.64,0.73741996,sol_nn
341,-0.636,0.7396697,sol_nn
342,-0.632,0.7419175,sol_nn
343,-0.628,0.7441642,sol_nn
344,-0.624,0.7464099,sol_nn
345,-0.62,0.74865335,sol_nn
346,-0.616,0.7508948,sol_nn
347,-0.612,0.7531346,sol_nn
348,-0.608,0.7553724,sol_nn
349,-0.604,0.7576079,sol_nn
350,-0.6,0.7598416,sol_nn
351,-0.596,0.7620735,sol_nn
352,-0.592,0.7643027,sol_nn
353,-0.588,0.76652986,sol_nn
354,-0.584,0.7687546,sol_nn
355,-0.58,0.7709766,sol_nn
356,-0.576,0.77319634,sol_nn
357,-0.572,0.775413,sol_nn
358,-0.568,0.77762735,sol_nn
359,-0.564,0.7798387,sol_nn
360,-0.56,0.7820472,sol_nn
361,-0.556,0.78425235,sol_nn
362,-0.552,0.7864549,sol_nn
363,-0.548,0.788654,sol_nn
364,-0.544,0.7908501,sol_nn
365,-0.54,0.79304254,sol_nn
366,-0.536,0.79523164,sol_nn
367,-0.532,0.79741687,sol_nn
368,-0.528,0.7995985,sol_nn
369,-0.524,0.80177647,sol_nn
370,-0.52,0.8039502,sol_nn
371,-0.516,0.8061208,sol_nn
372,-0.512,0.8082868,sol_nn
373,-0.508,0.81044894,sol_nn
374,-0.504,0.8126063,sol_nn
375,-0.5,0.8147597,sol_nn
376,-0.496,0.8169081,sol_nn
377,-0.492,0.81905246,sol_nn
378,-0.488,0.821192,sol_nn
379,-0.484,0.8233262,sol_nn
380,-0.48,0.82545626,sol_nn
381,-0.476,0.8275803,sol_nn
382,-0.472,0.8296999,sol_nn
383,-0.468,0.8318141,sol_nn
384,-0.464,0.8339224,sol_nn
385,-0.46,0.8360255,sol_nn
386,-0.456,0.8381232,sol_nn
387,-0.452,0.84021455,sol_nn
388,-0.448,0.8423004,sol_nn
389,-0.444,0.8443804,sol_nn
390,-0.44,0.846454,sol_nn
391,-0.436,0.84852064,sol_nn
392,-0.432,0.85058177,sol_nn
393,-0.428,0.8526361,sol_nn
394,-0.424,0.8546836,sol_nn
395,-0.42,0.85672396,sol_nn
396,-0.416,0.85875803,sol_nn
397,-0.412,0.8607842,sol_nn
398,-0.408,0.8628041,sol_nn
399,-0.404,0.8648158,sol_nn
400,-0.4,0.86682,sol_nn
401,-0.396,0.86881655,sol_nn
402,-0.392,0.8708058,sol_nn
403,-0.388,0.8727858,sol_nn
404,-0.384,0.87475955,sol_nn
405,-0.38,0.87672305,sol_nn
406,-0.376,0.878679,sol_nn
407,-0.372,0.8806262,sol_nn
408,-0.368,0.88256484,sol_nn
409,-0.364,0.88449466,sol_nn
410,-0.36,0.88641465,sol_nn
411,-0.356,0.8883257,sol_nn
412,-0.352,0.89022756,sol_nn
413,-0.348,0.89211947,sol_nn
414,-0.344,0.8940015,sol_nn
415,-0.34,0.8958738,sol_nn
416,-0.336,0.8977358,sol_nn
417,-0.332,0.8995873,sol_nn
418,-0.328,0.90142876,sol_nn
419,-0.324,0.90325886,sol_nn
420,-0.32,0.9050789,sol_nn
421,-0.316,0.90688723,sol_nn
422,-0.312,0.9086846,sol_nn
423,-0.308,0.91047,sol_nn
424,-0.304,0.9122444,sol_nn
425,-0.3,0.9140063,sol_nn
426,-0.296,0.915757,sol_nn
427,-0.292,0.91749483,sol_nn
428,-0.288,0.91922045,sol_nn
429,-0.284,0.92093295,sol_nn
430,-0.28,0.9226327,sol_nn
431,-0.276,0.9243197,sol_nn
432,-0.272,0.9259927,sol_nn
433,-0.268,0.92765325,sol_nn
434,-0.264,0.92929924,sol_nn
435,-0.26,0.93093157,sol_nn
436,-0.256,0.9325496,sol_nn
437,-0.252,0.93415314,sol_nn
438,-0.248,0.93574166,sol_nn
439,-0.244,0.937316,sol_nn
440,-0.24,0.93887484,sol_nn
441,-0.236,0.9404181,sol_nn
442,-0.232,0.94194645,sol_nn
443,-0.228,0.94345856,sol_nn
444,-0.224,0.9449545,sol_nn
445,-0.22,0.94643426,sol_nn
446,-0.216,0.9478973,sol_nn
447,-0.212,0.9493438,sol_nn
448,-0.208,0.9507723,sol_nn
449,-0.204,0.95218444,sol_nn
450,-0.2,0.95357865,sol_nn
451,-0.196,0.954955,sol_nn
452,-0.192,0.95631266,sol_nn
453,-0.188,0.95765257,sol_nn
454,-0.184,0.95897317,sol_nn
455,-0.18,0.9602752,sol_nn
456,-0.176,0.9615582,sol_nn
457,-0.172,0.9628215,sol_nn
458,-0.168,0.9640651,sol_nn
459,-0.164,0.9652885,sol_nn
460,-0.16,0.9664915,sol_nn
461,-0.156,0.9676739,sol_nn
462,-0.152,0.96883494,sol_nn
463,-0.148,0.96997523,sol_nn
464,-0.144,0.9710936,sol_nn
465,-0.14,0.97219086,sol_nn
466,-0.136,0.97326505,sol_nn
467,-0.132,0.97431767,sol_nn
468,-0.128,0.9753473,sol_nn
469,-0.124,0.9763541,sol_nn
470,-0.12,0.9773369,sol_nn
471,-0.116,0.9782965,sol_nn
472,-0.112,0.9792321,sol_nn
473,-0.108,0.9801431,sol_nn
474,-0.104,0.98103017,sol_nn
475,-0.1,0.98189235,sol_nn
476,-0.096,0.9827284,sol_nn
477,-0.092,0.98353994,sol_nn
478,-0.088,0.98432505,sol_nn
479,-0.084,0.98508495,sol_nn
480,-0.08,0.9858174,sol_nn
481,-0.076,0.98652315,sol_nn
482,-0.072,0.98720205,sol_nn
483,-0.068,0.9878539,sol_nn
484,-0.064,0.98847795,sol_nn
485,-0.06,0.9890737,sol_nn
486,-0.056,0.9896412,sol_nn
487,-0.052,0.9901798,sol_nn
488,-0.048,0.99068975,sol_nn
489,-0.044,0.9911704,sol_nn
490,-0.04,0.9916212,sol_nn
491,-0.036,0.99204266,sol_nn
492,-0.032,0.99243367,sol_nn
493,-0.028,0.9927938,sol_nn
494,-0.024,0.993124,sol_nn
495,-0.02,0.9934229,sol_nn
496,-0.016,0.99369,sol_nn
497,-0.012,0.99392563,sol_nn
498,-0.008,0.9941288,sol_nn
499,-0.004,0.9943007,sol_nn
500,0.0,0.9944394,sol_nn
501,0.004,0.99454564,sol_nn
502,0.008,0.99461854,sol_nn
503,0.012,0.99465847,sol_nn
504,0.016,0.99466497,sol_nn
505,0.02,0.9946373,sol_nn
506,0.024,0.9945762,sol_nn
507,0.028,0.9944801,sol_nn
508,0.032,0.9943502,sol_nn
509,0.036,0.994185,sol_nn
510,0.04,0.99398494,sol_nn
511,0.044,0.9937501,sol_nn
512,0.048,0.9934797,sol_nn
513,0.052,0.9931736,sol_nn
514,0.056,0.9928321,sol_nn
515,0.06,0.99245447,sol_nn
516,0.064,0.9920415,sol_nn
517,0.068,0.99159193,sol_nn
518,0.072,0.99110615,sol_nn
519,0.076,0.9905839,sol_nn
520,0.08,0.990026,sol_nn
521,0.084,0.989431,sol_nn
522,0.088,0.9887989,sol_nn
523,0.092,0.9881307,sol_nn
524,0.096,0.9874258,sol_nn
525,0.1,0.9866841,sol_nn
526,0.104,0.98590547,sol_nn
527,0.108,0.9850904,sol_nn
528,0.112,0.98423815,sol_nn
529,0.116,0.9833498,sol_nn
530,0.12,0.98242456,sol_nn
531,0.124,0.98146313,sol_nn
532,0.128,0.98046494,sol_nn
533,0.132,0.97943056,sol_nn
534,0.136,0.97835976,sol_nn
535,0.14,0.9772528,sol_nn
536,0.144,0.97610986,sol_nn
537,0.148,0.9749315,sol_nn
538,0.152,0.9737179,sol_nn
539,0.156,0.97246903,sol_nn
540,0.16,0.97118485,sol_nn
541,0.164,0.96986604,sol_nn
542,0.168,0.9685134,sol_nn
543,0.172,0.9671259,sol_nn
544,0.176,0.9657048,sol_nn
545,0.18,0.9642503,sol_nn
546,0.184,0.9627629,sol_nn
547,0.188,0.9612429,sol_nn
548,0.192,0.95969063,sol_nn
549,0.196,0.95810676,sol_nn
550,0.2,0.9564915,sol_nn
551,0.204,0.9548454,sol_nn
552,0.208,0.95316905,sol_nn
553,0.212,0.9514635,sol_nn
554,0.216,0.94972813,sol_nn
555,0.22,0.9479642,sol_nn
556,0.224,0.94617283,sol_nn
557,0.228,0.9443533,sol_nn
558,0.232,0.94250757,sol_nn
559,0.236,0.9406359,sol_nn
560,0.24,0.93873864,sol_nn
561,0.244,0.93681645,sol_nn
562,0.248,0.93487036,sol_nn
563,0.252,0.93290114,sol_nn
564,0.256,0.9309092,sol_nn
565,0.26,0.9288954,sol_nn
566,0.264,0.92686087,sol_nn
567,0.268,0.92480546,sol_nn
568,0.272,0.9227315,sol_nn
569,0.276,0.92063856,sol_nn
570,0.28,0.91852766,sol_nn
571,0.284,0.91639954,sol_nn
572,0.288,0.91425574,sol_nn
573,0.292,0.9120968,sol_nn
574,0.296,0.9099229,sol_nn
575,0.3,0.9077357,sol_nn
576,0.304,0.90553564,sol_nn
577,0.308,0.9033238,sol_nn
578,0.312,0.9011005,sol_nn
579,0.316,0.8988675,sol_nn
580,0.32,0.8966254,sol_nn
581,0.324,0.89437485,sol_nn
582,0.328,0.8921161,sol_nn
583,0.332,0.88985103,sol_nn
584,0.336,0.8875804,sol_nn
585,0.34,0.8853042,sol_nn
586,0.344,0.8830237,sol_nn
587,0.348,0.88074046,sol_nn
588,0.352,0.87845415,sol_nn
589,0.356,0.87616605,sol_nn
590,0.36,0.873877,sol_nn
591,0.364,0.87158805,sol_nn
592,0.368,0.8692994,sol_nn
593,0.372,0.8670123,sol_nn
594,0.376,0.86472625,sol_nn
595,0.38,0.8624434,sol_nn
596,0.384,0.86016387,sol_nn
597,0.388,0.8578879,sol_nn
598,0.392,0.855617,sol_nn
599,0.396,0.8533517,sol_nn
600,0.4,0.85109144,sol_nn
601,0.404,0.8488378,sol_nn
602,0.408,0.84659094,sol_nn
603,0.412,0.8443511,sol_nn
604,0.416,0.8421196,sol_nn
605,0.42,0.83989614,sol_nn
606,0.424,0.8376814,sol_nn
607,0.428,0.8354748,sol_nn
608,0.432,0.8332791,sol_nn
609,0.436,0.8310921,sol_nn
610,0.44,0.828915,sol_nn
611,0.444,0.8267487,sol_nn
612,0.448,0.8245923,sol_nn
613,0.452,0.8224468,sol_nn
614,0.456,0.82031167,sol_nn
615,0.46,0.8181878,sol_nn
616,0.464,0.81607515,sol_nn
617,0.468,0.8139727,sol_nn
618,0.472,0.8118816,sol_nn
619,0.476,0.80980194,sol_nn
620,0.48,0.80773306,sol_nn
621,0.484,0.8056743,sol_nn
622,0.488,0.8036273,sol_nn
623,0.492,0.80159056,sol_nn
624,0.496,0.799564,sol_nn
625,0.5,0.79754823,sol_nn
626,0.504,0.7955425,sol_nn
627,0.508,0.793546,sol_nn
628,0.512,0.7915597,sol_nn
629,0.516,0.78958213,sol_nn
630,0.52,0.7876131,sol_nn
631,0.524,0.78565294,sol_nn
632,0.528,0.7837007,sol_nn
633,0.532,0.78175604,sol_nn
634,0.536,0.7798185,sol_nn
635,0.54,0.7778876,sol_nn
636,0.544,0.77596366,sol_nn
637,0.548,0.7740451,sol_nn
638,0.552,0.77213174,sol_nn
639,0.556,0.7702226,sol_nn
640,0.56,0.7683178,sol_nn
641,0.564,0.7664167,sol_nn
642,0.568,0.7645192,sol_nn
643,0.572,0.76262355,sol_nn
644,0.576,0.7607298,sol_nn
645,0.58,0.75883746,sol_nn
646,0.584,0.75694567,sol_nn
647,0.588,0.7550535,sol_nn
648,0.592,0.75316155,sol_nn
649,0.596,0.75126773,sol_nn
650,0.6,0.7493718,sol_nn
651,0.604,0.7474736,sol_nn
652,0.608,0.7455719,sol_nn
653,0.612,0.7436671,sol_nn
654,0.616,0.74175763,sol_nn
655,0.62,0.73984367,sol_nn
656,0.624,0.7379238,sol_nn
657,0.628,0.73599726,sol_nn
658,0.632,0.73406416,sol_nn
659,0.636,0.7321239,sol_nn
660,0.64,0.7301764,sol_nn
661,0.644,0.72821933,sol_nn
662,0.648,0.72625434,sol_nn
663,0.652,0.7242793,sol_nn
664,0.656,0.72229517,sol_nn
665,0.66,0.7202999,sol_nn
666,0.664,0.71829414,sol_nn
667,0.668,0.71627736,sol_nn
668,0.672,0.71424854,sol_nn
669,0.676,0.7122081,sol_nn
670,0.68,0.7101555,sol_nn
671,0.684,0.70809036,sol_nn
672,0.688,0.706012,sol_nn
673,0.692,0.7039211,sol_nn
674,0.696,0.7018168,sol_nn
675,0.7,0.69969875,sol_nn
676,0.704,0.69756794,sol_nn
677,0.708,0.6954225,sol_nn
678,0.712,0.6932641,sol_nn
679,0.716,0.6910925,sol_nn
680,0.72,0.6889059,sol_nn
681,0.724,0.6867066,sol_nn
682,0.728,0.6844935,sol_nn
683,0.732,0.6822673,sol_nn
684,0.736,0.6800277,sol_nn
685,0.74,0.6777753,sol_nn
686,0.744,0.6755102,sol_nn
687,0.748,0.6732324,sol_nn
688,0.752,0.6709429,sol_nn
689,0.756,0.6686418,sol_nn
690,0.76,0.66632986,sol_nn
691,0.764,0.66400695,sol_nn
692,0.768,0.6616737,sol_nn
693,0.772,0.6593319,sol_nn
694,0.776,0.6569799,sol_nn
695,0.78,0.6546203,sol_nn
696,0.784,0.6522524,sol_nn
697,0.788,0.6498784,sol_nn
698,0.792,0.6474974,sol_nn
699,0.796,0.64511174,sol_nn
700,0.8,0.6427207,sol_nn
701,0.804,0.6403269,sol_nn
702,0.808,0.63792896,sol_nn
703,0.812,0.6355296,sol_nn
704,0.816,0.63312954,sol_nn
705,0.82,0.6307289,sol_nn
706,0.824,0.62832856,sol_nn
707,0.828,0.6259302,sol_nn
708,0.832,0.6235348,sol_nn
709,0.836,0.6211425,sol_nn
710,0.84,0.61875534,sol_nn
711,0.844,0.616373,sol_nn
712,0.848,0.61399746,sol_nn
713,0.852,0.61162925,sol_nn
714,0.856,0.60926896,sol_nn
715,0.86,0.606918,sol_nn
716,0.864,0.60457754,sol_nn
717,0.868,0.60224676,sol_nn
718,0.872,0.59992886,sol_nn
719,0.876,0.597622,sol_nn
720,0.88,0.59532845,sol_nn
721,0.884,0.59304893,sol_nn
722,0.888,0.5907833,sol_nn
723,0.892,0.5885326,sol_nn
724,0.896,0.5862973,sol_nn
725,0.9,0.5840769,sol_nn
726,0.904,0.5818729,sol_nn
727,0.908,0.57968456,sol_nn
728,0.912,0.57751346,sol_nn
729,0.916,0.57535815,sol_nn
730,0.92,0.57321954,sol_nn
731,0.924,0.5710974,sol_nn
732,0.928,0.5689916,sol_nn
733,0.932,0.56690156,sol_nn
734,0.936,0.56482804,sol_nn
735,0.94,0.5627693,sol_nn
736,0.944,0.560726,sol_nn
737,0.948,0.5586964,sol_nn
738,0.952,0.5566809,sol_nn
739,0.956,0.55467874,sol_nn
740,0.96,0.55268896,sol_nn
741,0.964,0.55071,sol_nn
742,0.968,0.54874265,sol_nn
743,0.972,0.54678434,sol_nn
744,0.976,0.5448354,sol_nn
745,0.98,0.54289424,sol_nn
746,0.984,0.5409591,sol_nn
747,0.988,0.5390299,sol_nn
748,0.992,0.537105,sol_nn
749,0.996,0.53518355,sol_nn
750,1.0,0.5332641,sol_nn
751,1.004,0.5313461,sol_nn
752,1.008,0.52942777,sol_nn
753,1.012,0.5275075,sol_nn
754,1.016,0.5255849,sol_nn
755,1.02,0.52365804,sol_nn
756,1.024,0.5217271,sol_nn
757,1.028,0.5197898,sol_nn
758,1.032,0.5178452,sol_nn
759,1.036,0.51589334,sol_nn
760,1.04,0.5139319,sol_nn
761,1.044,0.5119606,sol_nn
762,1.048,0.50997835,sol_nn
763,1.052,0.50798506,sol_nn
764,1.056,0.5059782,sol_nn
765,1.06,0.50395906,sol_nn
766,1.064,0.501926,sol_nn
767,1.068,0.49987838,sol_nn
768,1.072,0.49781638,sol_nn
769,1.076,0.49573907,sol_nn
770,1.08,0.49364567,sol_nn
771,1.084,0.49153692,sol_nn
772,1.088,0.48941135,sol_nn
773,1.092,0.48727012,sol_nn
774,1.096,0.485112,sol_nn
775,1.1,0.48293722,sol_nn
776,1.104,0.48074758,sol_nn
777,1.108,0.4785406,sol_nn
778,1.112,0.4763178,sol_nn
779,1.116,0.4740792,sol_nn
780,1.12,0.4718247,sol_nn
781,1.124,0.46955517,sol_nn
782,1.128,0.46727088,sol_nn
783,1.132,0.46497282,sol_nn
784,1.136,0.46266073,sol_nn
785,1.14,0.4603346,sol_nn
786,1.144,0.4579961,sol_nn
787,1.148,0.45564544,sol_nn
788,1.152,0.45328325,sol_nn
789,1.156,0.45091036,sol_nn
790,1.16,0.44852725,sol_nn
791,1.164,0.4461341,sol_nn
792,1.168,0.44373316,sol_nn
793,1.172,0.44132346,sol_nn
794,1.176,0.4389066,sol_nn
795,1.18,0.4364828,sol_nn
796,1.184,0.43405372,sol_nn
797,1.188,0.43162003,sol_nn
798,1.192,0.42918128,sol_nn
799,1.196,0.42673916,sol_nn
800,1.2,0.42429438,sol_nn
801,1.204,0.4218477,sol_nn
802,1.208,0.41939926,sol_nn
803,1.212,0.41695088,sol_nn
804,1.216,0.41450265,sol_nn
805,1.22,0.41205505,sol_nn
806,1.224,0.4096092,sol_nn
807,1.228,0.40716484,sol_nn
808,1.232,0.40472376,sol_nn
809,1.236,0.4022865,sol_nn
810,1.24,0.3998529,sol_nn
811,1.244,0.397424,sol_nn
812,1.248,0.3950003,sol_nn
813,1.252,0.3925828,sol_nn
814,1.256,0.39017066,sol_nn
815,1.26,0.38776624,sol_nn
816,1.264,0.3853685,sol_nn
817,1.268,0.38297862,sol_nn
818,1.272,0.38059652,sol_nn
819,1.276,0.3782231,sol_nn
820,1.28,0.37585843,sol_nn
821,1.284,0.37350285,sol_nn
822,1.288,0.37115657,sol_nn
823,1.292,0.36881986,sol_nn
824,1.296,0.36649388,sol_nn
825,1.3,0.36417806,sol_nn
826,1.304,0.36187217,sol_nn
827,1.308,0.35957736,sol_nn
828,1.312,0.35729313,sol_nn
829,1.316,0.3550204,sol_nn
830,1.32,0.35275802,sol_nn
831,1.324,0.35050726,sol_nn
832,1.328,0.34826773,sol_nn
833,1.332,0.3460397,sol_nn
834,1.336,0.34382337,sol_nn
835,1.34,0.34161812,sol_nn
836,1.344,0.3394245,sol_nn
837,1.348,0.33724207,sol_nn
838,1.352,0.33507138,sol_nn
839,1.356,0.3329115,sol_nn
840,1.36,0.33076388,sol_nn
841,1.364,0.32862753,sol_nn
842,1.368,0.3265014,sol_nn
843,1.372,0.3243873,sol_nn
844,1.376,0.32228363,sol_nn
845,1.38,0.3201906,sol_nn
846,1.384,0.318109,sol_nn
847,1.388,0.31603754,sol_nn
848,1.392,0.31397718,sol_nn
849,1.396,0.31192613,sol_nn
850,1.4,0.30988586,sol_nn
851,1.404,0.3078552,sol_nn
852,1.408,0.30583382,sol_nn
853,1.412,0.30382252,sol_nn
854,1.416,0.3018206,sol_nn
855,1.42,0.29982746,sol_nn
856,1.424,0.2978433,sol_nn
857,1.428,0.29586768,sol_nn
858,1.432,0.2939002,sol_nn
859,1.436,0.2919413,sol_nn
860,1.44,0.28999066,sol_nn
861,1.444,0.28804702,sol_nn
862,1.448,0.28611124,sol_nn
863,1.452,0.2841822,sol_nn
864,1.456,0.28226018,sol_nn
865,1.46,0.28034508,sol_nn
866,1.464,0.27843642,sol_nn
867,1.468,0.27653372,sol_nn
868,1.472,0.27463704,sol_nn
869,1.476,0.27274603,sol_nn
870,1.48,0.27086025,sol_nn
871,1.484,0.26897937,sol_nn
872,1.488,0.26710355,sol_nn
873,1.492,0.26523232,sol_nn
874,1.496,0.2633654,sol_nn
875,1.5,0.26150292,sol_nn
876,1.504,0.25964355,sol_nn
877,1.508,0.25778764,sol_nn
878,1.512,0.25593573,sol_nn
879,1.516,0.25408608,sol_nn
880,1.52,0.25223958,sol_nn
881,1.524,0.25039572,sol_nn
882,1.528,0.24855337,sol_nn
883,1.532,0.2467138,sol_nn
884,1.536,0.24487537,sol_nn
885,1.54,0.24303867,sol_nn
886,1.544,0.241203,sol_nn
887,1.548,0.23936865,sol_nn
888,1.552,0.23753445,sol_nn
889,1.556,0.23570125,sol_nn
890,1.56,0.23386832,sol_nn
891,1.564,0.23203552,sol_nn
892,1.568,0.23020178,sol_nn
893,1.572,0.22836843,sol_nn
894,1.576,0.22653387,sol_nn
895,1.58,0.22469872,sol_nn
896,1.584,0.22286256,sol_nn
897,1.588,0.22102506,sol_nn
898,1.592,0.21918572,sol_nn
899,1.596,0.21734509,sol_nn
900,1.6,0.21550223,sol_nn
901,1.604,0.21365716,sol_nn
902,1.608,0.21180998,sol_nn
903,1.612,0.20996043,sol_nn
904,1.616,0.20810804,sol_nn
905,1.62,0.20625287,sol_nn
906,1.624,0.20439404,sol_nn
907,1.628,0.20253259,sol_nn
908,1.632,0.20066708,sol_nn
909,1.636,0.19879842,sol_nn
910,1.64,0.19692567,sol_nn
911,1.644,0.19504918,sol_nn
912,1.648,0.19316828,sol_nn
913,1.652,0.1912833,sol_nn
914,1.656,0.18939392,sol_nn
915,1.66,0.18749997,sol_nn
916,1.664,0.18560107,sol_nn
917,1.668,0.1836975,sol_nn
918,1.672,0.18178868,sol_nn
919,1.676,0.1798749,sol_nn
920,1.68,0.17795563,sol_nn
921,1.684,0.1760309,sol_nn
922,1.688,0.17410088,sol_nn
923,1.692,0.17216466,sol_nn
924,1.696,0.1702229,sol_nn
925,1.7,0.16827516,sol_nn
926,1.704,0.16632126,sol_nn
927,1.708,0.16436142,sol_nn
928,1.712,0.16239484,sol_nn
929,1.716,0.16042198,sol_nn
930,1.72,0.15844266,sol_nn
931,1.724,0.15645699,sol_nn
932,1.728,0.15446438,sol_nn
933,1.732,0.1524649,sol_nn
934,1.736,0.15045863,sol_nn
935,1.74,0.14844498,sol_nn
936,1.744,0.14642473,sol_nn
937,1.748,0.14439686,sol_nn
938,1.752,0.14236207,sol_nn
939,1.756,0.14031996,sol_nn
940,1.76,0.13827041,sol_nn
941,1.764,0.13621306,sol_nn
942,1.768,0.13414828,sol_nn
943,1.772,0.13207603,sol_nn
944,1.776,0.12999594,sol_nn
945,1.78,0.12790805,sol_nn
946,1.784,0.12581214,sol_nn
947,1.788,0.123708695,sol_nn
948,1.792,0.121597186,sol_nn
949,1.796,0.11947754,sol_nn
950,1.8,0.11734997,sol_nn
951,1.804,0.115214124,sol_nn
952,1.808,0.1130701,sol_nn
953,1.812,0.11091797,sol_nn
954,1.816,0.108757555,sol_nn
955,1.82,0.10658881,sol_nn
956,1.824,0.10441145,sol_nn
957,1.828,0.1022259,sol_nn
958,1.832,0.1000323,sol_nn
959,1.836,0.097829685,sol_nn
960,1.84,0.095618874,sol_nn
961,1.844,0.09339921,sol_nn
962,1.848,0.091171235,sol_nn
963,1.852,0.08893423,sol_nn
964,1.856,0.08668932,sol_nn
965,1.86,0.08443573,sol_nn
966,1.864,0.082172796,sol_nn
967,1.868,0.0799015,sol_nn
968,1.872,0.07762164,sol_nn
969,1.876,0.07533303,sol_nn
970,1.88,0.07303539,sol_nn
971,1.884,0.07072936,sol_nn
972,1.888,0.068414286,sol_nn
973,1.892,0.06609054,sol_nn
974,1.896,0.063757986,sol_nn
975,1.9,0.061416473,sol_nn
976,1.904,0.059066344,sol_nn
977,1.908,0.056707215,sol_nn
978,1.912,0.05433939,sol_nn
979,1.916,0.051962603,sol_nn
980,1.92,0.049577083,sol_nn
981,1.924,0.0471826,sol_nn
982,1.928,0.044779293,sol_nn
983,1.932,0.042366922,sol_nn
984,1.936,0.03994613,sol_nn
985,1.94,0.03751616,sol_nn
986,1.944,0.03507752,sol_nn
987,1.948,0.032630116,sol_nn
988,1.952,0.03017334,sol_nn
989,1.956,0.027708208,sol_nn
990,1.96,0.025234116,sol_nn
991,1.964,0.022751367,sol_nn
992,1.968,0.020259766,sol_nn
993,1.972,0.017759155,sol_nn
994,1.976,0.015249772,sol_nn
995,1.98,0.012731934,sol_nn
996,1.984,0.010205004,sol_nn
997,1.988,0.007669491,sol_nn
998,1.992,0.0051250295,sol_nn
999,1.996,0.0025719726,sol_nn
1000,2.0,1.01975165e-05,sol_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1300/test_nn.csv <==
,X_x,value,name
0,-2.0,1.5748199e-05,test_nn
1,-1.996,0.002184662,test_nn
2,-1.992,0.0043546236,test_nn
3,-1.988,0.0065246457,test_nn
4,-1.984,0.0086958315,test_nn
5,-1.98,0.010867328,test_nn
6,-1.976,0.01303946,test_nn
7,-1.972,0.015212476,test_nn
8,-1.968,0.017385993,test_nn
9,-1.964,0.019560311,test_nn
10,-1.96,0.021735359,test_nn
11,-1.956,0.023911001,test_nn
12,-1.952,0.026087804,test_nn
13,-1.948,0.028265357,test_nn
14,-1.944,0.03044341,test_nn
15,-1.94,0.032622397,test_nn
16,-1.936,0.034802217,test_nn
17,-1.932,0.03698307,test_nn
18,-1.928,0.03916467,test_nn
19,-1.924,0.04134677,test_nn
20,-1.92,0.04353026,test_nn
21,-1.916,0.045714326,test_nn
22,-1.912,0.047899347,test_nn
23,-1.908,0.050085485,test_nn
24,-1.904,0.05227224,test_nn
25,-1.9,0.054460216,test_nn
26,-1.896,0.056649227,test_nn
27,-1.892,0.058839113,test_nn
28,-1.888,0.061029434,test_nn
29,-1.884,0.063221216,test_nn
30,-1.88,0.06541356,test_nn
31,-1.876,0.0676075,test_nn
32,-1.872,0.069802046,test_nn
33,-1.868,0.071997836,test_nn
34,-1.864,0.074194364,test_nn
35,-1.86,0.07639205,test_nn
36,-1.856,0.07859074,test_nn
37,-1.852,0.08079036,test_nn
38,-1.848,0.082990855,test_nn
39,-1.844,0.08519272,test_nn
40,-1.84,0.08739533,test_nn
41,-1.836,0.08959929,test_nn
42,-1.832,0.091803916,test_nn
43,-1.828,0.0940096,test_nn
44,-1.824,0.096216455,test_nn
45,-1.82,0.09842423,test_nn
46,-1.816,0.100632995,test_nn
47,-1.812,0.102842964,test_nn
48,-1.808,0.105053835,test_nn
49,-1.804,0.107265696,test_nn
50,-1.8,0.10947879,test_nn
51,-1.796,0.11169275,test_nn
52,-1.792,0.11390744,test_nn
53,-1.788,0.11612327,test_nn
54,-1.784,0.11834042,test_nn
55,-1.78,0.12055816,test_nn
56,-1.776,0.12277709,test_nn
57,-1.772,0.12499699,test_nn
58,-1.768,0.12721774,test_nn
59,-1.764,0.12943946,test_nn
60,-1.76,0.1316622,test_nn
61,-1.756,0.13388579,test_nn
62,-1.752,0.1361105,test_nn
63,-1.748,0.1383357,test_nn
64,-1.744,0.14056213,test_nn
65,-1.74,0.14278916,test_nn
66,-1.736,0.14501753,test_nn
67,-1.732,0.14724654,test_nn
68,-1.728,0.14947638,test_nn
69,-1.724,0.15170695,test_nn
70,-1.72,0.15393849,test_nn
71,-1.716,0.15617079,test_nn
72,-1.712,0.1584038,test_nn
73,-1.708,0.16063769,test_nn
74,-1.704,0.1628722,test_nn
75,-1.7,0.16510722,test_nn
76,-1.696,0.16734335,test_nn
77,-1.692,0.16958024,test_nn
78,-1.688,0.17181756,test_nn
79,-1.684,0.17405567,test_nn
80,-1.68,0.17629436,test_nn
81,-1.676,0.17853324,test_nn
82,-1.672,0.18077326,test_nn
83,-1.668,0.18301365,test_nn
84,-1.664,0.18525465,test_nn
85,-1.66,0.18749607,test_nn
86,-1.656,0.1897379,test_nn
87,-1.652,0.19198039,test_nn
88,-1.648,0.19422309,test_nn
89,-1.644,0.19646628,test_nn
90,-1.64,0.19871007,test_nn
91,-1.636,0.20095387,test_nn
92,-1.632,0.20319808,test_nn
93,-1.628,0.20544286,test_nn
94,-1.624,0.20768754,test_nn
95,-1.62,0.20993277,test_nn
96,-1.616,0.21217777,test_nn
97,-1.612,0.21442336,test_nn
98,-1.608,0.21666864,test_nn
99,-1.604,0.21891443,test_nn
100,-1.6,0.22116052,test_nn
101,-1.596,0.2234064,test_nn
102,-1.592,0.22565188,test_nn
103,-1.588,0.2278977,test_nn
104,-1.584,0.23014356,test_nn
105,-1.58,0.23238854,test_nn
106,-1.576,0.23463427,test_nn
107,-1.572,0.23687962,test_nn
108,-1.568,0.23912475,test_nn
109,-1.564,0.24136938,test_nn
110,-1.56,0.24361382,test_nn
111,-1.556,0.24585848,test_nn
112,-1.552,0.24810196,test_nn
113,-1.548,0.25034535,test_nn
114,-1.544,0.25258824,test_nn
115,-1.54,0.25483096,test_nn
116,-1.536,0.25707257,test_nn
117,-1.532,0.25931406,test_nn
118,-1.528,0.26155472,test_nn
119,-1.524,0.2637953,test_nn
120,-1.52,0.26603448,test_nn
121,-1.516,0.2682732,test_nn
122,-1.512,0.27051115,test_nn
123,-1.508,0.2727481,test_nn
124,-1.504,0.2749844,test_nn
125,-1.5,0.2772196,test_nn
126,-1.496,0.27945432,test_nn
127,-1.492,0.28168747,test_nn
128,-1.488,0.28391987,test_nn
129,-1.484,0.28615087,test_nn
130,-1.48,0.28838098,test_nn
131,-1.476,0.2906099,test_nn
132,-1.472,0.29283738,test_nn
133,-1.468,0.29506388,test_nn
134,-1.464,0.29728878,test_nn
135,-1.46,0.29951262,test_nn
136,-1.456,0.30173498,test_nn
137,-1.452,0.30395573,test_nn
138,-1.448,0.306175,test_nn
139,-1.444,0.30839252,test_nn
140,-1.44,0.31060842,test_nn
141,-1.436,0.3128231,test_nn
142,-1.432,0.31503585,test_nn
143,-1.428,0.3172468,test_nn
144,-1.424,0.31945604,test_nn
145,-1.42,0.3216634,test_nn
146,-1.416,0.32386905,test_nn
147,-1.412,0.32607254,test_nn
148,-1.408,0.32827392,test_nn
149,-1.404,0.33047336,test_nn
150,-1.4,0.33267072,test_nn
151,-1.396,0.33486608,test_nn
152,-1.392,0.33705905,test_nn
153,-1.388,0.33925003,test_nn
154,-1.384,0.3414385,test_nn
155,-1.38,0.34362492,test_nn
156,-1.376,0.34580874,test_nn
157,-1.372,0.34799019,test_nn
158,-1.368,0.35016906,test_nn
159,-1.364,0.35234565,test_nn
160,-1.36,0.3545196,test_nn
161,-1.356,0.35669076,test_nn
162,-1.352,0.35885924,test_nn
163,-1.348,0.36102542,test_nn
164,-1.344,0.36318824,test_nn
165,-1.34,0.365349,test_nn
166,-1.336,0.36750665,test_nn
167,-1.332,0.36966124,test_nn
168,-1.328,0.3718132,test_nn
169,-1.324,0.37396178,test_nn
170,-1.32,0.37610775,test_nn
171,-1.316,0.3782509,test_nn
172,-1.312,0.38039017,test_nn
173,-1.308,0.38252693,test_nn
174,-1.304,0.38466015,test_nn
175,-1.3,0.38679034,test_nn
176,-1.296,0.38891745,test_nn
177,-1.292,0.39104116,test_nn
178,-1.288,0.3931613,test_nn
179,-1.284,0.3952784,test_nn
180,-1.28,0.39739203,test_nn
181,-1.276,0.39950243,test_nn
182,-1.272,0.40160903,test_nn
183,-1.268,0.40371224,test_nn
184,-1.264,0.40581176,test_nn
185,-1.26,0.4079079,test_nn
186,-1.256,0.41000038,test_nn
187,-1.252,0.4120894,test_nn
188,-1.248,0.41417423,test_nn
189,-1.244,0.4162557,test_nn
190,-1.24,0.4183334,test_nn
191,-1.236,0.4204075,test_nn
192,-1.232,0.42247787,test_nn
193,-1.228,0.42454445,test_nn
194,-1.224,0.42660686,test_nn
195,-1.22,0.42866552,test_nn
196,-1.216,0.4307204,test_nn
197,-1.212,0.43277168,test_nn
198,-1.208,0.43481863,test_nn
199,-1.204,0.4368616,test_nn
200,-1.2,0.43890092,test_nn
201,-1.196,0.44093588,test_nn
202,-1.192,0.44296744,test_nn
203,-1.188,0.44499466,test_nn
204,-1.184,0.44701782,test_nn
205,-1.18,0.44903728,test_nn
206,-1.176,0.4510525,test_nn
207,-1.172,0.4530638,test_nn
208,-1.168,0.45507085,test_nn
209,-1.164,0.45707384,test_nn
210,-1.16,0.45907316,test_nn
211,-1.156,0.46106815,test_nn
212,-1.152,0.4630593,test_nn
213,-1.148,0.46504638,test_nn
214,-1.144,0.46702906,test_nn
215,-1.14,0.46900824,test_nn
216,-1.136,0.47098255,test_nn
217,-1.132,0.4729532,test_nn
218,-1.128,0.47492018,test_nn
219,-1.124,0.476883,test_nn
220,-1.12,0.47884163,test_nn
221,-1.116,0.48079628,test_nn
222,-1.112,0.48274714,test_nn
223,-1.108,0.48469383,test_nn
224,-1.104,0.48663676,test_nn
225,-1.1,0.48857573,test_nn
226,-1.096,0.49051067,test_nn
227,-1.092,0.4924422,test_nn
228,-1.088,0.49436927,test_nn
229,-1.084,0.4962925,test_nn
230,-1.08,0.49821225,test_nn
231,-1.076,0.5001286,test_nn
232,-1.072,0.5020408,test_nn
233,-1.068,0.5039492,test_nn
234,-1.064,0.5058539,test_nn
235,-1.06,0.5077552,test_nn
236,-1.056,0.5096534,test_nn
237,-1.052,0.51154727,test_nn
238,-1.048,0.51343834,test_nn
239,-1.044,0.5153254,test_nn
240,-1.04,0.5172093,test_nn
241,-1.036,0.51908994,test_nn
242,-1.032,0.5209668,test_nn
243,-1.028,0.522841,test_nn
244,-1.024,0.52471215,test_nn
245,-1.02,0.5265801,test_nn
246,-1.016,0.5284449,test_nn
247,-1.012,0.5303063,test_nn
248,-1.008,0.5321654,test_nn
249,-1.004,0.53402114,test_nn
250,-1.0,0.5358748,test_nn
251,-0.996,0.53772515,test_nn
252,-0.992,0.53957295,test_nn
253,-0.988,0.5414188,test_nn
254,-0.984,0.54326165,test_nn
255,-0.98,0.545102,test_nn
256,-0.976,0.5469405,test_nn
257,-0.972,0.54877627,test_nn
258,-0.968,0.5506104,test_nn
259,-0.964,0.55244225,test_nn
260,-0.96,0.5542726,test_nn
261,-0.956,0.5561004,test_nn
262,-0.952,0.5579269,test_nn
263,-0.948,0.55975187,test_nn
264,-0.944,0.5615752,test_nn
265,-0.94,0.56339675,test_nn
266,-0.936,0.5652173,test_nn
267,-0.932,0.5670365,test_nn
268,-0.928,0.56885475,test_nn
269,-0.924,0.5706723,test_nn
270,-0.92,0.57248855,test_nn
271,-0.916,0.57430434,test_nn
272,-0.912,0.5761191,test_nn
273,-0.908,0.5779337,test_nn
274,-0.904,0.5797477,test_nn
275,-0.9,0.5815617,test_nn
276,-0.896,0.58337533,test_nn
277,-0.892,0.5851891,test_nn
278,-0.888,0.58700293,test_nn
279,-0.884,0.58881706,test_nn
280,-0.88,0.5906314,test_nn
281,-0.876,0.592447,test_nn
282,-0.872,0.5942626,test_nn
283,-0.868,0.5960796,test_nn
284,-0.864,0.59789735,test_nn
285,-0.86,0.59971595,test_nn
286,-0.856,0.6015363,test_nn
287,-0.852,0.60335755,test_nn
288,-0.848,0.6051806,test_nn
289,-0.844,0.6070059,test_nn
290,-0.84,0.6088323,test_nn
291,-0.836,0.6106615,test_nn
292,-0.832,0.61249244,test_nn
293,-0.828,0.6143259,test_nn
294,-0.824,0.6161617,test_nn
295,-0.82,0.61800075,test_nn
296,-0.816,0.61984223,test_nn
297,-0.812,0.621687,test_nn
298,-0.808,0.62353504,test_nn
299,-0.804,0.62538636,test_nn
300,-0.8,0.627241,test_nn
301,-0.796,0.6290996,test_nn
302,-0.792,0.6309615,test_nn
303,-0.788,0.6328282,test_nn
304,-0.784,0.63469887,test_nn
305,-0.78,0.6365741,test_nn
306,-0.776,0.6384537,test_nn
307,-0.772,0.6403384,test_nn
308,-0.768,0.64222735,test_nn
309,-0.764,0.64412165,test_nn
310,-0.76,0.6460216,test_nn
311,-0.756,0.64792657,test_nn
312,-0.752,0.64983726,test_nn
313,-0.748,0.65175384,test_nn
314,-0.744,0.6536762,test_nn
315,-0.74,0.6556051,test_nn
316,-0.736,0.65753937,test_nn
317,-0.732,0.659481,test_nn
318,-0.728,0.6614288,test_nn
319,-0.724,0.6633837,test_nn
320,-0.72,0.66534543,test_nn
321,-0.716,0.6673141,test_nn
322,-0.712,0.66929,test_nn
323,-0.708,0.67127305,test_nn
324,-0.704,0.6732647,test_nn
325,-0.7,0.67526305,test_nn
326,-0.696,0.6772696,test_nn
327,-0.692,0.67928416,test_nn
328,-0.688,0.6813067,test_nn
329,-0.684,0.6833379,test_nn
330,-0.68,0.68537706,test_nn
331,-0.676,0.6874248,test_nn
332,-0.672,0.68948185,test_nn
333,-0.668,0.69154704,test_nn
334,-0.664,0.69362116,test_nn
335,-0.66,0.69570434,test_nn
336,-0.656,0.6977972,test_nn
337,-0.652,0.69989824,test_nn
338,-0.648,0.7020092,test_nn
339,-0.644,0.7041297,test_nn
340,-0.64,0.70625925,test_nn
341,-0.636,0.70839834,test_nn
342,-0.632,0.7105468,test_nn
343,-0.628,0.7127056,test_nn
344,-0.624,0.7148735,test_nn
345,-0.62,0.71705145,test_nn
346,-0.616,0.71923906,test_nn
347,-0.612,0.72143656,test_nn
348,-0.608,0.7236435,test_nn
349,-0.604,0.7258606,test_nn
350,-0.6,0.72808707,test_nn
351,-0.596,0.7303238,test_nn
352,-0.592,0.7325703,test_nn
353,-0.588,0.7348267,test_nn
354,-0.584,0.73709214,test_nn
355,-0.58,0.7393678,test_nn
356,-0.576,0.7416531,test_nn
357,-0.572,0.74394745,test_nn
358,-0.568,0.7462514,test_nn
359,-0.564,0.74856484,test_nn
360,-0.56,0.75088775,test_nn
361,-0.556,0.7532192,test_nn
362,-0.552,0.7555598,test_nn
363,-0.548,0.75790954,test_nn
364,-0.544,0.76026756,test_nn
365,-0.54,0.7626346,test_nn
366,-0.536,0.76500976,test_nn
367,-0.532,0.767393,test_nn
368,-0.528,0.76978403,test_nn
369,-0.524,0.77218294,test_nn
370,-0.52,0.7745896,test_nn
371,-0.516,0.7770032,test_nn
372,-0.512,0.7794237,test_nn
373,-0.508,0.78185135,test_nn
374,-0.504,0.7842852,test_nn
375,-0.5,0.78672516,test_nn
376,-0.496,0.7891715,test_nn
377,-0.492,0.791623,test_nn
378,-0.488,0.79408,test_nn
379,-0.484,0.7965414,test_nn
380,-0.48,0.7990081,test_nn
381,-0.476,0.80147797,test_nn
382,-0.472,0.8039524,test_nn
383,-0.468,0.8064298,test_nn
384,-0.464,0.8089106,test_nn
385,-0.46,0.8113937,test_nn
386,-0.456,0.81387913,test_nn
387,-0.452,0.81636643,test_nn
388,-0.448,0.81885505,test_nn
389,-0.444,0.8213444,test_nn
390,-0.44,0.8238343,test_nn
391,-0.436,0.826324,test_nn
392,-0.432,0.82881314,test_nn
393,-0.428,0.8313016,test_nn
394,-0.424,0.8337883,test_nn
395,-0.42,0.836273,test_nn
396,-0.416,0.8387552,test_nn
397,-0.412,0.8412342,test_nn
398,-0.408,0.84371024,test_nn
399,-0.404,0.84618217,test_nn
400,-0.4,0.84864914,test_nn
401,-0.396,0.8511112,test_nn
402,-0.392,0.8535679,test_nn
403,-0.388,0.85601753,test_nn
404,-0.384,0.85846144,test_nn
405,-0.38,0.8608975,test_nn
406,-0.376,0.86332583,test_nn
407,-0.372,0.86574566,test_nn
408,-0.368,0.8681571,test_nn
409,-0.364,0.8705587,test_nn
410,-0.36,0.87295043,test_nn
411,-0.356,0.87533134,test_nn
412,-0.352,0.87770176,test_nn
413,-0.348,0.8800601,test_nn
414,-0.344,0.88240623,test_nn
415,-0.34,0.8847396,test_nn
416,-0.336,0.8870595,test_nn
417,-0.332,0.8893661,test_nn
418,-0.328,0.8916584,test_nn
419,-0.324,0.8939351,test_nn
420,-0.32,0.896197,test_nn
421,-0.316,0.89844286,test_nn
422,-0.312,0.90067255,test_nn
423,-0.308,0.90288496,test_nn
424,-0.304,0.9050803,test_nn
425,-0.3,0.90725785,test_nn
426,-0.296,0.9094169,test_nn
427,-0.292,0.91155684,test_nn
428,-0.288,0.91367745,test_nn
429,-0.284,0.91577834,test_nn
430,-0.28,0.9178593,test_nn
431,-0.276,0.9199192,test_nn
432,-0.272,0.92195785,test_nn
433,-0.268,0.9239752,test_nn
434,-0.264,0.9259706,test_nn
435,-0.26,0.9279438,test_nn
436,-0.256,0.929894,test_nn
437,-0.252,0.93182087,test_nn
438,-0.248,0.93372416,test_nn
439,-0.244,0.9356034,test_nn
440,-0.24,0.93745816,test_nn
441,-0.236,0.93928874,test_nn
442,-0.232,0.94109416,test_nn
443,-0.228,0.9428742,test_nn
444,-0.224,0.94462836,test_nn
445,-0.22,0.94635665,test_nn
446,-0.216,0.94805837,test_nn
447,-0.212,0.94973373,test_nn
448,-0.208,0.95138204,test_nn
449,-0.204,0.9530028,test_nn
450,-0.2,0.9545965,test_nn
451,-0.196,0.95616233,test_nn
452,-0.192,0.95769966,test_nn
453,-0.188,0.95920944,test_nn
454,-0.184,0.96069014,test_nn
455,-0.18,0.96214235,test_nn
456,-0.176,0.9635656,test_nn
457,-0.172,0.96495986,test_nn
458,-0.168,0.9663243,test_nn
459,-0.164,0.9676591,test_nn
460,-0.16,0.9689645,test_nn
461,-0.156,0.97023916,test_nn
462,-0.152,0.9714842,test_nn
463,-0.148,0.9726988,test_nn
464,-0.144,0.9738828,test_nn
465,-0.14,0.97503614,test_nn
466,-0.136,0.9761586,test_nn
467,-0.132,0.97725016,test_nn
468,-0.128,0.9783109,test_nn
469,-0.124,0.9793401,test_nn
470,-0.12,0.98033774,test_nn
471,-0.116,0.9813037,test_nn
472,-0.112,0.9822386,test_nn
473,-0.108,0.98314124,test_nn
474,-0.104,0.9840121,test_nn
475,-0.1,0.9848516,test_nn
476,-0.096,0.9856584,test_nn
477,-0.092,0.9864333,test_nn
478,-0.088,0.9871764,test_nn
479,-0.084,0.9878865,test_nn
480,-0.08,0.98856455,test_nn
481,-0.076,0.98920995,test_nn
482,-0.072,0.9898229,test_nn
483,-0.068,0.99040323,test_nn
484,-0.064,0.99095154,test_nn
485,-0.06,0.99146616,test_nn
486,-0.056,0.9919487,test_nn
487,-0.052,0.99239826,test_nn
488,-0.048,0.99281514,test_nn
489,-0.044,0.99319893,test_nn
490,-0.04,0.99354947,test_nn
491,-0.036,0.99386775,test_nn
492,-0.032,0.99415267,test_nn
493,-0.028,0.9944047,test_nn
494,-0.024,0.9946239,test_nn
495,-0.02,0.99480975,test_nn
496,-0.016,0.9949626,test_nn
497,-0.012,0.99508256,test_nn
498,-0.008,0.99516904,test_nn
499,-0.004,0.9952229,test_nn
500,0.0,0.99524343,test_nn
501,0.004,0.99523103,test_nn
502,0.008,0.99518543,test_nn
503,0.012,0.99510723,test_nn
504,0.016,0.9949957,test_nn
505,0.02,0.9948511,test_nn
506,0.024,0.99467385,test_nn
507,0.028,0.9944633,test_nn
508,0.032,0.99422,test_nn
509,0.036,0.99394345,test_nn
510,0.04,0.99363446,test_nn
511,0.044,0.9932928,test_nn
512,0.048,0.992918,test_nn
513,0.052,0.99251056,test_nn
514,0.056,0.99207056,test_nn
515,0.06,0.9915981,test_nn
516,0.064,0.99109316,test_nn
517,0.068,0.9905553,test_nn
518,0.072,0.9899852,test_nn
519,0.076,0.989383,test_nn
520,0.08,0.9887487,test_nn
521,0.084,0.9880818,test_nn
522,0.088,0.98738337,test_nn
523,0.092,0.98665273,test_nn
524,0.096,0.98589015,test_nn
525,0.1,0.98509616,test_nn
526,0.104,0.9842704,test_nn
527,0.108,0.98341334,test_nn
528,0.112,0.9825244,test_nn
529,0.116,0.98160434,test_nn
530,0.12,0.9806535,test_nn
531,0.124,0.97967166,test_nn
532,0.128,0.9786588,test_nn
533,0.132,0.97761565,test_nn
534,0.136,0.9765418,test_nn
535,0.14,0.975437,test_nn
536,0.144,0.97430253,test_nn
537,0.148,0.9731378,test_nn
538,0.152,0.97194415,test_nn
539,0.156,0.97072005,test_nn
540,0.16,0.9694663,test_nn
541,0.164,0.96818393,test_nn
542,0.168,0.96687263,test_nn
543,0.172,0.9655324,test_nn
544,0.176,0.96416336,test_nn
545,0.18,0.9627661,test_nn
546,0.184,0.9613406,test_nn
547,0.188,0.9598874,test_nn
548,0.192,0.95840675,test_nn
549,0.196,0.95689857,test_nn
550,0.2,0.95536363,test_nn
551,0.204,0.95380163,test_nn
552,0.208,0.9522136,test_nn
553,0.212,0.950599,test_nn
554,0.216,0.94895816,test_nn
555,0.22,0.94729245,test_nn
556,0.224,0.94560087,test_nn
557,0.228,0.94388473,test_nn
558,0.232,0.94214404,test_nn
559,0.236,0.94037884,test_nn
560,0.24,0.93859,test_nn
561,0.244,0.9367772,test_nn
562,0.248,0.9349415,test_nn
563,0.252,0.93308324,test_nn
564,0.256,0.9312023,test_nn
565,0.26,0.9292996,test_nn
566,0.264,0.92737514,test_nn
567,0.268,0.9254289,test_nn
568,0.272,0.9234628,test_nn
569,0.276,0.9214759,test_nn
570,0.28,0.9194695,test_nn
571,0.284,0.91744334,test_nn
572,0.288,0.915398,test_nn
573,0.292,0.91333497,test_nn
574,0.296,0.911253,test_nn
575,0.3,0.90915394,test_nn
576,0.304,0.9070376,test_nn
577,0.308,0.9049051,test_nn
578,0.312,0.90275615,test_nn
579,0.316,0.90059185,test_nn
580,0.32,0.8984126,test_nn
581,0.324,0.89621896,test_nn
582,0.328,0.89401114,test_nn
583,0.332,0.8917903,test_nn
584,0.336,0.8895564,test_nn
585,0.34,0.8873105,test_nn
586,0.344,0.8850525,test_nn
587,0.348,0.8827839,test_nn
588,0.352,0.88050485,test_nn
589,0.356,0.87821573,test_nn
590,0.36,0.8759173,test_nn
591,0.364,0.8736103,test_nn
592,0.368,0.8712953,test_nn
593,0.372,0.8689726,test_nn
594,0.376,0.866643,test_nn
595,0.38,0.8643075,test_nn
596,0.384,0.8619662,test_nn
597,0.388,0.8596197,test_nn
598,0.392,0.857269,test_nn
599,0.396,0.8549152,test_nn
600,0.4,0.8525574,test_nn
601,0.404,0.8501974,test_nn
602,0.408,0.8478359,test_nn
603,0.412,0.84547263,test_nn
604,0.416,0.84310895,test_nn
605,0.42,0.8407454,test_nn
606,0.424,0.83838224,test_nn
607,0.428,0.83602023,test_nn
608,0.432,0.8336603,test_nn
609,0.436,0.8313025,test_nn
610,0.44,0.82894737,test_nn
611,0.444,0.8265962,test_nn
612,0.448,0.82424873,test_nn
613,0.452,0.82190585,test_nn
614,0.456,0.8195679,test_nn
615,0.46,0.8172358,test_nn
616,0.464,0.81490993,test_nn
617,0.468,0.81258994,test_nn
618,0.472,0.81027716,test_nn
619,0.476,0.80797213,test_nn
620,0.48,0.8056748,test_nn
621,0.484,0.80338556,test_nn
622,0.488,0.80110514,test_nn
623,0.492,0.7988332,test_nn
624,0.496,0.79657054,test_nn
625,0.5,0.79431754,test_nn
626,0.504,0.7920743,test_nn
627,0.508,0.789841,test_nn
628,0.512,0.7876182,test_nn
629,0.516,0.7854055,test_nn
630,0.52,0.7832028,test_nn
631,0.524,0.7810117,test_nn
632,0.528,0.77883095,test_nn
633,0.532,0.7766607,test_nn
634,0.536,0.7745018,test_nn
635,0.54,0.77235276,test_nn
636,0.544,0.7702153,test_nn
637,0.548,0.768088,test_nn
638,0.552,0.7659715,test_nn
639,0.556,0.7638648,test_nn
640,0.56,0.7617686,test_nn
641,0.564,0.75968254,test_nn
642,0.568,0.7576066,test_nn
643,0.572,0.7555392,test_nn
644,0.576,0.7534815,test_nn
645,0.58,0.7514324,test_nn
646,0.584,0.7493921,test_nn
647,0.588,0.74735934,test_nn
648,0.592,0.7453348,test_nn
649,0.596,0.7433168,test_nn
650,0.6,0.74130595,test_nn
651,0.604,0.7393013,test_nn
652,0.608,0.7373022,test_nn
653,0.612,0.73530823,test_nn
654,0.616,0.73331916,test_nn
655,0.62,0.7313343,test_nn
656,0.624,0.72935253,test_nn
657,0.628,0.7273735,test_nn
658,0.632,0.72539675,test_nn
659,0.636,0.72342145,test_nn
660,0.64,0.7214479,test_nn
661,0.644,0.71947384,test_nn
662,0.648,0.71750027,test_nn
663,0.652,0.71552515,test_nn
664,0.656,0.7135489,test_nn
665,0.66,0.71157056,test_nn
666,0.664,0.7095895,test_nn
667,0.668,0.7076049,test_nn
668,0.672,0.70561606,test_nn
669,0.676,0.70362306,test_nn
670,0.68,0.701625,test_nn
671,0.684,0.6996214,test_nn
672,0.688,0.69761115,test_nn
673,0.692,0.6955948,test_nn
674,0.696,0.69357103,test_nn
675,0.7,0.69153947,test_nn
676,0.704,0.68950075,test_nn
677,0.708,0.6874528,test_nn
678,0.712,0.68539673,test_nn
679,0.716,0.6833318,test_nn
680,0.72,0.6812575,test_nn
681,0.724,0.67917365,test_nn
682,0.728,0.6770804,test_nn
683,0.732,0.67497736,test_nn
684,0.736,0.6728642,test_nn
685,0.74,0.6707417,test_nn
686,0.744,0.6686087,test_nn
687,0.748,0.6664663,test_nn
688,0.752,0.66431415,test_nn
689,0.756,0.6621523,test_nn
690,0.76,0.65998125,test_nn
691,0.764,0.6578009,test_nn
692,0.768,0.6556117,test_nn
693,0.772,0.6534142,test_nn
694,0.776,0.6512086,test_nn
695,0.78,0.648995,test_nn
696,0.784,0.6467745,test_nn
697,0.788,0.6445471,test_nn
698,0.792,0.6423136,test_nn
699,0.796,0.64007473,test_nn
700,0.8,0.6378306,test_nn
701,0.804,0.6355824,test_nn
702,0.808,0.6333302,test_nn
703,0.812,0.6310753,test_nn
704,0.816,0.6288187,test_nn
705,0.82,0.62656003,test_nn
706,0.824,0.62430084,test_nn
707,0.828,0.62204206,test_nn
708,0.832,0.61978394,test_nn
709,0.836,0.61752754,test_nn
710,0.84,0.61527365,test_nn
711,0.844,0.61302304,test_nn
712,0.848,0.61077654,test_nn
713,0.852,0.6085348,test_nn
714,0.856,0.60629857,test_nn
715,0.86,0.6040686,test_nn
716,0.864,0.60184586,test_nn
717,0.868,0.5996305,test_nn
718,0.872,0.5974237,test_nn
719,0.876,0.59522533,test_nn
720,0.88,0.59303665,test_nn
721,0.884,0.59085786,test_nn
722,0.888,0.58868945,test_nn
723,0.892,0.5865314,test_nn
724,0.896,0.5843851,test_nn
725,0.9,0.5822495,test_nn
726,0.904,0.5801259,test_nn
727,0.908,0.57801384,test_nn
728,0.912,0.5759138,test_nn
729,0.916,0.5738257,test_nn
730,0.92,0.5717494,test_nn
731,0.924,0.56968427,test_nn
732,0.928,0.567631,test_nn
733,0.932,0.56558865,test_nn
734,0.936,0.5635581,test_nn
735,0.94,0.56153786,test_nn
736,0.944,0.5595276,test_nn
737,0.948,0.5575268,test_nn
738,0.952,0.5555351,test_nn
739,0.956,0.5535522,test_nn
740,0.96,0.5515774,test_nn
741,0.964,0.54960895,test_nn
742,0.968,0.54764754,test_nn
743,0.972,0.54569125,test_nn
744,0.976,0.54374015,test_nn
745,0.98,0.5417929,test_nn
746,0.984,0.5398481,test_nn
747,0.988,0.53790617,test_nn
748,0.992,0.53596526,test_nn
749,0.996,0.5340246,test_nn
750,1.0,0.53208315,test_nn
751,1.004,0.53014064,test_nn
752,1.008,0.5281956,test_nn
753,1.012,0.52624667,test_nn
754,1.016,0.52429384,test_nn
755,1.02,0.52233547,test_nn
756,1.024,0.5203715,test_nn
757,1.028,0.5184006,test_nn
758,1.032,0.5164219,test_nn
759,1.036,0.5144352,test_nn
760,1.04,0.51243895,test_nn
761,1.044,0.5104333,test_nn
762,1.048,0.50841737,test_nn
763,1.052,0.50639075,test_nn
764,1.056,0.50435215,test_nn
765,1.06,0.5023015,test_nn
766,1.064,0.5002394,test_nn
767,1.068,0.4981637,test_nn
768,1.072,0.4960758,test_nn
769,1.076,0.4939743,test_nn
770,1.08,0.4918592,test_nn
771,1.084,0.489731,test_nn
772,1.088,0.4875893,test_nn
773,1.092,0.48543373,test_nn
774,1.096,0.4832647,test_nn
775,1.1,0.48108214,test_nn
776,1.104,0.4788865,test_nn
777,1.108,0.4766776,test_nn
778,1.112,0.47445607,test_nn
779,1.116,0.47222182,test_nn
780,1.12,0.469975,test_nn
781,1.124,0.4677169,test_nn
782,1.128,0.4654465,test_nn
783,1.132,0.46316597,test_nn
784,1.136,0.46087515,test_nn
785,1.14,0.45857334,test_nn
786,1.144,0.4562623,test_nn
787,1.148,0.45394266,test_nn
788,1.152,0.4516145,test_nn
789,1.156,0.44927883,test_nn
790,1.16,0.44693595,test_nn
791,1.164,0.44458625,test_nn
792,1.168,0.44223118,test_nn
793,1.172,0.43987072,test_nn
794,1.176,0.43750566,test_nn
795,1.18,0.43513685,test_nn
796,1.184,0.4327647,test_nn
797,1.188,0.43039006,test_nn
798,1.192,0.42801338,test_nn
799,1.196,0.42563546,test_nn
800,1.2,0.42325714,test_nn
801,1.204,0.42087865,test_nn
802,1.208,0.41850036,test_nn
803,1.212,0.41612384,test_nn
804,1.216,0.413749,test_nn
805,1.22,0.41137657,test_nn
806,1.224,0.40900716,test_nn
807,1.228,0.40664074,test_nn
808,1.232,0.4042786,test_nn
809,1.236,0.40192103,test_nn
810,1.24,0.39956832,test_nn
811,1.244,0.3972211,test_nn
812,1.248,0.39487964,test_nn
813,1.252,0.3925448,test_nn
814,1.256,0.39021593,test_nn
815,1.26,0.38789493,test_nn
816,1.264,0.38558102,test_nn
817,1.268,0.38327482,test_nn
818,1.272,0.38097662,test_nn
819,1.276,0.37868696,test_nn
820,1.28,0.37640575,test_nn
821,1.284,0.37413302,test_nn
822,1.288,0.37186944,test_nn
823,1.292,0.36961553,test_nn
824,1.296,0.3673708,test_nn
825,1.3,0.36513546,test_nn
826,1.304,0.3629098,test_nn
827,1.308,0.3606937,test_nn
828,1.312,0.35848784,test_nn
829,1.316,0.35629195,test_nn
830,1.32,0.35410544,test_nn
831,1.324,0.3519297,test_nn
832,1.328,0.34976345,test_nn
833,1.332,0.34760746,test_nn
834,1.336,0.34546155,test_nn
835,1.34,0.34332538,test_nn
836,1.344,0.34119934,test_nn
837,1.348,0.33908272,test_nn
838,1.352,0.33697623,test_nn
839,1.356,0.33487928,test_nn
840,1.36,0.33279228,test_nn
841,1.364,0.33071467,test_nn
842,1.368,0.328646,test_nn
843,1.372,0.3265869,test_nn
844,1.376,0.32453626,test_nn
845,1.38,0.3224951,test_nn
846,1.384,0.3204625,test_nn
847,1.388,0.31843823,test_nn
848,1.392,0.31642282,test_nn
849,1.396,0.31441516,test_nn
850,1.4,0.3124155,test_nn
851,1.404,0.3104236,test_nn
852,1.408,0.30843925,test_nn
853,1.412,0.3064623,test_nn
854,1.416,0.30449244,test_nn
855,1.42,0.30252945,test_nn
856,1.424,0.30057317,test_nn
857,1.428,0.29862314,test_nn
858,1.432,0.29667938,test_nn
859,1.436,0.2947417,test_nn
860,1.44,0.29280934,test_nn
861,1.444,0.2908827,test_nn
862,1.448,0.28896126,test_nn
863,1.452,0.2870447,test_nn
864,1.456,0.2851327,test_nn
865,1.46,0.28322554,test_nn
866,1.464,0.28132218,test_nn
867,1.468,0.27942306,test_nn
868,1.472,0.2775275,test_nn
869,1.476,0.27563536,test_nn
870,1.48,0.2737466,test_nn
871,1.484,0.27186066,test_nn
872,1.488,0.26997733,test_nn
873,1.492,0.26809657,test_nn
874,1.496,0.26621842,test_nn
875,1.5,0.26434195,test_nn
876,1.504,0.26246738,test_nn
877,1.508,0.2605937,test_nn
878,1.512,0.258722,test_nn
879,1.516,0.25685096,test_nn
880,1.52,0.25498068,test_nn
881,1.524,0.25311142,test_nn
882,1.528,0.25124192,test_nn
883,1.532,0.24937321,test_nn
884,1.536,0.247504,test_nn
885,1.54,0.24563469,test_nn
886,1.544,0.24376492,test_nn
887,1.548,0.2418944,test_nn
888,1.552,0.24002294,test_nn
889,1.556,0.2381504,test_nn
890,1.56,0.23627664,test_nn
891,1.564,0.23440155,test_nn
892,1.568,0.2325241,test_nn
893,1.572,0.23064536,test_nn
894,1.576,0.22876428,test_nn
895,1.58,0.22688127,test_nn
896,1.584,0.22499569,test_nn
897,1.588,0.22310741,test_nn
898,1.592,0.2212163,test_nn
899,1.596,0.2193228,test_nn
900,1.6,0.21742585,test_nn
901,1.604,0.21552573,test_nn
902,1.608,0.2136224,test_nn
903,1.612,0.21171564,test_nn
904,1.616,0.20980492,test_nn
905,1.62,0.20789081,test_nn
906,1.624,0.20597222,test_nn
907,1.628,0.2040501,test_nn
908,1.632,0.20212346,test_nn
909,1.636,0.20019278,test_nn
910,1.64,0.19825727,test_nn
911,1.644,0.19631757,test_nn
912,1.648,0.19437304,test_nn
913,1.652,0.19242372,test_nn
914,1.656,0.19046985,test_nn
915,1.66,0.18851078,test_nn
916,1.664,0.18654658,test_nn
917,1.668,0.18457736,test_nn
918,1.672,0.18260255,test_nn
919,1.676,0.18062288,test_nn
920,1.68,0.17863762,test_nn
921,1.684,0.1766468,test_nn
922,1.688,0.17465055,test_nn
923,1.692,0.17264841,test_nn
924,1.696,0.1706406,test_nn
925,1.7,0.16862716,test_nn
926,1.704,0.16660778,test_nn
927,1.708,0.16458282,test_nn
928,1.712,0.16255124,test_nn
929,1.716,0.16051404,test_nn
930,1.72,0.15847059,test_nn
931,1.724,0.15642159,test_nn
932,1.728,0.15436606,test_nn
933,1.732,0.15230414,test_nn
934,1.736,0.15023634,test_nn
935,1.74,0.14816165,test_nn
936,1.744,0.14608125,test_nn
937,1.748,0.14399429,test_nn
938,1.752,0.14190114,test_nn
939,1.756,0.13980152,test_nn
940,1.76,0.1376955,test_nn
941,1.764,0.13558283,test_nn
942,1.768,0.13346404,test_nn
943,1.772,0.13133867,test_nn
944,1.776,0.12920685,test_nn
945,1.78,0.12706865,test_nn
946,1.784,0.12492354,test_nn
947,1.788,0.122772455,test_nn
948,1.792,0.12061474,test_nn
949,1.796,0.11845036,test_nn
950,1.8,0.11627963,test_nn
951,1.804,0.11410253,test_nn
952,1.808,0.111918435,test_nn
953,1.812,0.10972844,test_nn
954,1.816,0.1075318,test_nn
955,1.82,0.1053285,test_nn
956,1.824,0.10311875,test_nn
957,1.828,0.100902796,test_nn
958,1.832,0.09868063,test_nn
959,1.836,0.0964517,test_nn
960,1.84,0.094216675,test_nn
961,1.844,0.091974914,test_nn
962,1.848,0.08972715,test_nn
963,1.852,0.08747277,test_nn
964,1.856,0.0852126,test_nn
965,1.86,0.0829463,test_nn
966,1.864,0.08067298,test_nn
967,1.868,0.078393996,test_nn
968,1.872,0.07610887,test_nn
969,1.876,0.0738177,test_nn
970,1.88,0.07152024,test_nn
971,1.884,0.06921713,test_nn
972,1.888,0.066907674,test_nn
973,1.892,0.06459238,test_nn
974,1.896,0.06227131,test_nn
975,1.9,0.05994409,test_nn
976,1.904,0.057611313,test_nn
977,1.908,0.055272628,test_nn
978,1.912,0.05292831,test_nn
979,1.916,0.050578233,test_nn
980,1.92,0.048222642,test_nn
981,1.924,0.0458613,test_nn
982,1.928,0.043494537,test_nn
983,1.932,0.04112204,test_nn
984,1.936,0.038744584,test_nn
985,1.94,0.03636139,test_nn
986,1.944,0.03397306,test_nn
987,1.948,0.03157956,test_nn
988,1.952,0.029180339,test_nn
989,1.956,0.026776465,test_nn
990,1.96,0.02436732,test_nn
991,1.964,0.021953387,test_nn
992,1.968,0.019534377,test_nn
993,1.972,0.01711028,test_nn
994,1.976,0.014681341,test_nn
995,1.98,0.01224795,test_nn
996,1.984,0.009809531,test_nn
997,1.988,0.007366613,test_nn
998,1.992,0.0049188905,test_nn
999,1.996,0.002466781,test_nn
1000,2.0,1.01975165e-05,test_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1400/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 1400, "weight_testfn_obs": 1400, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 23650, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_11-35-23_329694_79310/artifacts/2024-10-12_11-35-25/fn_2024-10-12_11-35-25/working_dirs/fn_4f2b3_00507_507_weight_soln_obs=1400_2024-10-12_14-05-19", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_obs_force/run_obs_weight_1400/diff.csv <==
,X_x,value,name
0,-2.0,2.2148713e-05,diff
1,-1.996,0.00030940748,diff
2,-1.992,0.00059322966,diff
3,-1.988,0.0008737473,diff
4,-1.984,0.0011509703,diff
5,-1.98,0.0014247568,diff
6,-1.976,0.0016946644,diff
7,-1.972,0.0019610235,diff
8,-1.968,0.0022241157,diff
9,-1.964,0.0024835784,diff
10,-1.96,0.0027391184,diff
11,-1.956,0.0029911753,diff
12,-1.952,0.0032393765,diff
13,-1.948,0.0034840591,diff
14,-1.944,0.0037249606,diff
15,-1.94,0.0039619245,diff
16,-1.936,0.004195243,diff
17,-1.932,0.0044243447,diff
18,-1.928,0.0046499036,diff
19,-1.924,0.0048715174,diff
20,-1.92,0.005089052,diff
21,-1.916,0.0053029545,diff
22,-1.912,0.005512677,diff
23,-1.908,0.0057186224,diff
24,-1.904,0.0059203207,diff
25,-1.9,0.006117739,diff
26,-1.896,0.0063114055,diff
27,-1.892,0.0065008476,diff
28,-1.888,0.006686259,diff
29,-1.884,0.006867539,diff
30,-1.88,0.007044807,diff
31,-1.876,0.0072176754,diff
32,-1.872,0.007386267,diff
33,-1.868,0.00755094,diff
34,-1.864,0.0077111945,diff
35,-1.86,0.007867098,diff
36,-1.856,0.008019052,diff
37,-1.852,0.008166425,diff
38,-1.848,0.008309796,diff
39,-1.844,0.008448578,diff
40,-1.84,0.008583188,diff
41,-1.836,0.008713491,diff
42,-1.832,0.008839533,diff
43,-1.828,0.008960865,diff
44,-1.824,0.009077728,diff
45,-1.82,0.009190768,diff
46,-1.816,0.009298958,diff
47,-1.812,0.00940311,diff
48,-1.808,0.009502418,diff
49,-1.804,0.009597652,diff
50,-1.8,0.009688333,diff
51,-1.796,0.009774633,diff
52,-1.792,0.009856269,diff
53,-1.788,0.00993368,diff
54,-1.784,0.010006852,diff
55,-1.78,0.010075331,diff
56,-1.776,0.010139205,diff
57,-1.772,0.010198787,diff
58,-1.768,0.0102541,diff
59,-1.764,0.010304734,diff
60,-1.76,0.010350734,diff
61,-1.756,0.010392606,diff
62,-1.752,0.01042974,diff
63,-1.748,0.010462806,diff
64,-1.744,0.010491133,diff
65,-1.74,0.010515183,diff
66,-1.736,0.010534599,diff
67,-1.732,0.010549799,diff
68,-1.728,0.010560513,diff
69,-1.724,0.010566711,diff
70,-1.72,0.010568887,diff
71,-1.716,0.01056613,diff
72,-1.712,0.010559171,diff
73,-1.708,0.010548025,diff
74,-1.704,0.01053229,diff
75,-1.7,0.010512486,diff
76,-1.696,0.010488182,diff
77,-1.692,0.010459468,diff
78,-1.688,0.010426864,diff
79,-1.684,0.0103895515,diff
80,-1.68,0.010348305,diff
81,-1.676,0.010302454,diff
82,-1.672,0.010252655,diff
83,-1.668,0.010198906,diff
84,-1.664,0.010140538,diff
85,-1.66,0.010078132,diff
86,-1.656,0.010011733,diff
87,-1.652,0.009941354,diff
88,-1.648,0.009866551,diff
89,-1.644,0.009788081,diff
90,-1.64,0.0097052455,diff
91,-1.636,0.00961861,diff
92,-1.632,0.009527996,diff
93,-1.628,0.009433702,diff
94,-1.624,0.009335116,diff
95,-1.62,0.0092332065,diff
96,-1.616,0.009126961,diff
97,-1.612,0.009016946,diff
98,-1.608,0.008903697,diff
99,-1.604,0.0087862015,diff
100,-1.6,0.008665383,diff
101,-1.596,0.008540645,diff
102,-1.592,0.008412823,diff
103,-1.588,0.008281305,diff
104,-1.584,0.008146301,diff
105,-1.58,0.008007437,diff
106,-1.576,0.007865906,diff
107,-1.572,0.007720396,diff
108,-1.568,0.0075719208,diff
109,-1.564,0.0074201524,diff
110,-1.56,0.0072651505,diff
111,-1.556,0.0071070045,diff
112,-1.552,0.006945595,diff
113,-1.548,0.00678131,diff
114,-1.544,0.006614208,diff
115,-1.54,0.0064438283,diff
116,-1.536,0.0062707663,diff
117,-1.532,0.0060952604,diff
118,-1.528,0.005916387,diff
119,-1.524,0.005735129,diff
120,-1.52,0.0055512786,diff
121,-1.516,0.005364895,diff
122,-1.512,0.0051757693,diff
123,-1.508,0.004984528,diff
124,-1.504,0.0047908425,diff
125,-1.5,0.004594654,diff
126,-1.496,0.0043966174,diff
127,-1.492,0.004196316,diff
128,-1.488,0.0039937496,diff
129,-1.484,0.0037891865,diff
130,-1.48,0.0035827756,diff
131,-1.476,0.0033747554,diff
132,-1.472,0.0031648278,diff
133,-1.468,0.0029532015,diff
134,-1.464,0.002739787,diff
135,-1.46,0.0025248826,diff
136,-1.456,0.002308458,diff
137,-1.452,0.0020908713,diff
138,-1.448,0.0018720627,diff
139,-1.444,0.0016515255,diff
140,-1.44,0.0014306903,diff
141,-1.436,0.0012082458,diff
142,-1.432,0.0009848773,diff
143,-1.428,0.00076055527,diff
144,-1.424,0.00053596497,diff
145,-1.42,0.00031030178,diff
146,-1.416,8.419156e-05,diff
147,-1.412,-0.00014254451,diff
148,-1.408,-0.0003695488,diff
149,-1.404,-0.00059711933,diff
150,-1.4,-0.00082471967,diff
151,-1.396,-0.0010522306,diff
152,-1.392,-0.0012800694,diff
153,-1.388,-0.0015077591,diff
154,-1.384,-0.00173527,diff
155,-1.38,-0.0019624531,diff
156,-1.376,-0.0021890104,diff
157,-1.372,-0.0024154484,diff
158,-1.368,-0.0026414096,diff
159,-1.364,-0.0028660595,diff
160,-1.36,-0.0030903816,diff
161,-1.356,-0.0033135712,diff
162,-1.352,-0.0035361648,diff
163,-1.348,-0.003757149,diff
164,-1.344,-0.0039773285,diff
165,-1.34,-0.004195869,diff
166,-1.336,-0.0044131875,diff
167,-1.332,-0.0046289265,diff
168,-1.328,-0.0048430264,diff
169,-1.324,-0.00505507,diff
170,-1.32,-0.0052656233,diff
171,-1.316,-0.005474031,diff
172,-1.312,-0.005680442,diff
173,-1.308,-0.005884826,diff
174,-1.304,-0.0060866475,diff
175,-1.3,-0.0062859654,diff
176,-1.296,-0.006482482,diff
177,-1.292,-0.0066768527,diff
178,-1.288,-0.0068682134,diff
179,-1.284,-0.007056743,diff
180,-1.28,-0.007242322,diff
181,-1.276,-0.007424772,diff
182,-1.272,-0.0076042414,diff
183,-1.268,-0.0077797472,diff
184,-1.264,-0.007952154,diff
185,-1.26,-0.008121192,diff
186,-1.256,-0.008286178,diff
187,-1.252,-0.008447915,diff
188,-1.248,-0.008605212,diff
189,-1.244,-0.008758932,diff
190,-1.24,-0.008908093,diff
191,-1.236,-0.009052992,diff
192,-1.232,-0.009193838,diff
193,-1.228,-0.009330243,diff
194,-1.224,-0.0094616115,diff
195,-1.22,-0.009589076,diff
196,-1.216,-0.009711057,diff
197,-1.212,-0.0098287165,diff
198,-1.208,-0.009940952,diff
199,-1.204,-0.01004824,diff
200,-1.2,-0.010150164,diff
201,-1.196,-0.010246813,diff
202,-1.192,-0.010337949,diff
203,-1.188,-0.01042369,diff
204,-1.184,-0.010503739,diff
205,-1.18,-0.010577977,diff
206,-1.176,-0.010646462,diff
207,-1.172,-0.010708749,diff
208,-1.168,-0.0107655525,diff
209,-1.164,-0.01081571,diff
210,-1.16,-0.010859817,diff
211,-1.156,-0.010897726,diff
212,-1.152,-0.010929018,diff
213,-1.148,-0.010953635,diff
214,-1.144,-0.010972202,diff
215,-1.14,-0.010983616,diff
216,-1.136,-0.010988206,diff
217,-1.132,-0.0109864175,diff
218,-1.128,-0.010977805,diff
219,-1.124,-0.010961473,diff
220,-1.12,-0.010938346,diff
221,-1.116,-0.010908127,diff
222,-1.112,-0.0108706355,diff
223,-1.108,-0.010826021,diff
224,-1.104,-0.010773897,diff
225,-1.1,-0.01071462,diff
226,-1.096,-0.010647297,diff
227,-1.092,-0.0105728805,diff
228,-1.088,-0.010490358,diff
229,-1.084,-0.010400921,diff
230,-1.08,-0.010303378,diff
231,-1.076,-0.010198027,diff
232,-1.072,-0.010084689,diff
233,-1.068,-0.009963989,diff
234,-1.064,-0.009834886,diff
235,-1.06,-0.009698391,diff
236,-1.056,-0.009553283,diff
237,-1.052,-0.009400666,diff
238,-1.048,-0.009239912,diff
239,-1.044,-0.009071052,diff
240,-1.04,-0.008894503,diff
241,-1.036,-0.00870949,diff
242,-1.032,-0.008516312,diff
243,-1.028,-0.008315563,diff
244,-1.024,-0.008106053,diff
245,-1.02,-0.007888854,diff
246,-1.016,-0.0076639056,diff
247,-1.012,-0.007430315,diff
248,-1.008,-0.007188618,diff
249,-1.004,-0.00693959,diff
250,-1.0,-0.0066818595,diff
251,-0.996,-0.006416261,diff
252,-0.992,-0.006142676,diff
253,-0.988,-0.0058609247,diff
254,-0.984,-0.0055714846,diff
255,-0.98,-0.005274296,diff
256,-0.976,-0.004969001,diff
257,-0.972,-0.004656017,diff
258,-0.968,-0.0043354034,diff
259,-0.964,-0.00400728,diff
260,-0.96,-0.003670752,diff
261,-0.956,-0.003327787,diff
262,-0.952,-0.0029762387,diff
263,-0.948,-0.0026180148,diff
264,-0.944,-0.0022522807,diff
265,-0.94,-0.0018790364,diff
266,-0.936,-0.0014988184,diff
267,-0.932,-0.001111865,diff
268,-0.928,-0.00071799755,diff
269,-0.924,-0.00031638145,diff
270,-0.92,9.119511e-05,diff
271,-0.916,0.000505507,diff
272,-0.912,0.0009266734,diff
273,-0.908,0.0013541579,diff
274,-0.904,0.0017877221,diff
275,-0.9,0.0022275448,diff
276,-0.896,0.0026735663,diff
277,-0.892,0.0031251907,diff
278,-0.888,0.0035826564,diff
279,-0.884,0.0040459037,diff
280,-0.88,0.004514396,diff
281,-0.876,0.004988253,diff
282,-0.872,0.0054672956,diff
283,-0.868,0.0059515834,diff
284,-0.864,0.0064402223,diff
285,-0.86,0.006933689,diff
286,-0.856,0.007431686,diff
287,-0.852,0.007933795,diff
288,-0.848,0.008440435,diff
289,-0.844,0.008950472,diff
290,-0.84,0.009464741,diff
291,-0.836,0.009982049,diff
292,-0.832,0.010503173,diff
293,-0.828,0.011027157,diff
294,-0.824,0.011554241,diff
295,-0.82,0.012083888,diff
296,-0.816,0.0126161575,diff
297,-0.812,0.013151288,diff
298,-0.808,0.01368767,diff
299,-0.804,0.014226317,diff
300,-0.8,0.014766455,diff
301,-0.796,0.01530838,diff
302,-0.792,0.01585108,diff
303,-0.788,0.016394734,diff
304,-0.784,0.01693976,diff
305,-0.78,0.017484367,diff
306,-0.776,0.018030286,diff
307,-0.772,0.01857555,diff
308,-0.768,0.019120812,diff
309,-0.764,0.019665837,diff
310,-0.76,0.020210087,diff
311,-0.756,0.020753026,diff
312,-0.752,0.02129525,diff
313,-0.748,0.021836042,diff
314,-0.744,0.022375107,diff
315,-0.74,0.022911847,diff
316,-0.736,0.023447037,diff
317,-0.732,0.023979187,diff
318,-0.728,0.024509192,diff
319,-0.724,0.025036156,diff
320,-0.72,0.025559843,diff
321,-0.716,0.026079774,diff
322,-0.712,0.026596129,diff
323,-0.708,0.027109206,diff
324,-0.704,0.027617633,diff
325,-0.7,0.02812159,diff
326,-0.696,0.02862072,diff
327,-0.692,0.029114962,diff
328,-0.688,0.029604375,diff
329,-0.684,0.030088127,diff
330,-0.68,0.030565917,diff
331,-0.676,0.031037867,diff
332,-0.672,0.03150338,diff
333,-0.668,0.03196299,diff
334,-0.664,0.03241545,diff
335,-0.66,0.032860935,diff
336,-0.656,0.033299387,diff
337,-0.652,0.03373021,diff
338,-0.648,0.034153342,diff
339,-0.644,0.034569144,diff
340,-0.64,0.034976423,diff
341,-0.636,0.035375178,diff
342,-0.632,0.03576529,diff
343,-0.628,0.03614664,diff
344,-0.624,0.03651911,diff
345,-0.62,0.036881924,diff
346,-0.616,0.03723508,diff
347,-0.612,0.037578642,diff
348,-0.608,0.037912548,diff
349,-0.604,0.038235843,diff
350,-0.6,0.038548887,diff
351,-0.596,0.038851023,diff
352,-0.592,0.039142847,diff
353,-0.588,0.039423466,diff
354,-0.584,0.039692402,diff
355,-0.58,0.03995031,diff
356,-0.576,0.04019642,diff
357,-0.572,0.040430844,diff
358,-0.568,0.04065281,diff
359,-0.564,0.04086274,diff
360,-0.56,0.041060507,diff
361,-0.556,0.04124576,diff
362,-0.552,0.041418135,diff
363,-0.548,0.041577518,diff
364,-0.544,0.04172331,diff
365,-0.54,0.041856408,diff
366,-0.536,0.04197663,diff
367,-0.532,0.04208231,diff
368,-0.528,0.04217434,diff
369,-0.524,0.04225272,diff
370,-0.52,0.042317092,diff
371,-0.516,0.04236722,diff
372,-0.512,0.042403042,diff
373,-0.508,0.042424083,diff
374,-0.504,0.042430937,diff
375,-0.5,0.042422593,diff
376,-0.496,0.042399526,diff
377,-0.492,0.042361557,diff
378,-0.488,0.04230863,diff
379,-0.484,0.042239964,diff
380,-0.48,0.04215634,diff
381,-0.476,0.042057395,diff
382,-0.472,0.041942596,diff
383,-0.468,0.041812122,diff
384,-0.464,0.04166627,diff
385,-0.46,0.04150468,diff
386,-0.456,0.041326463,diff
387,-0.452,0.04113251,diff
388,-0.448,0.040922523,diff
389,-0.444,0.040696025,diff
390,-0.44,0.040453672,diff
391,-0.436,0.04019481,diff
392,-0.432,0.039919913,diff
393,-0.428,0.039628327,diff
394,-0.424,0.039319932,diff
395,-0.42,0.038995206,diff
396,-0.416,0.03865385,diff
397,-0.412,0.038295805,diff
398,-0.408,0.03792095,diff
399,-0.404,0.03752935,diff
400,-0.4,0.037121296,diff
401,-0.396,0.036695957,diff
402,-0.392,0.036254227,diff
403,-0.388,0.03579539,diff
404,-0.384,0.035319448,diff
405,-0.38,0.034826934,diff
406,-0.376,0.034317374,diff
407,-0.372,0.033790946,diff
408,-0.368,0.03324741,diff
409,-0.364,0.032687128,diff
410,-0.36,0.032109737,diff
411,-0.356,0.03151536,diff
412,-0.352,0.030903816,diff
413,-0.348,0.030275822,diff
414,-0.344,0.029631197,diff
415,-0.34,0.028969228,diff
416,-0.336,0.028290212,diff
417,-0.332,0.027594626,diff
418,-0.328,0.02688229,diff
419,-0.324,0.026153147,diff
420,-0.32,0.025407314,diff
421,-0.316,0.024644554,diff
422,-0.312,0.023865461,diff
423,-0.308,0.023069859,diff
424,-0.304,0.022257388,diff
425,-0.3,0.021428347,diff
426,-0.296,0.020583272,diff
427,-0.292,0.019721746,diff
428,-0.288,0.01884377,diff
429,-0.284,0.01794988,diff
430,-0.28,0.017039716,diff
431,-0.276,0.016113162,diff
432,-0.272,0.01517117,diff
433,-0.268,0.014212608,diff
434,-0.264,0.013254166,diff
435,-0.26,0.012311935,diff
436,-0.256,0.011386156,diff
437,-0.252,0.01047647,diff
438,-0.248,0.009583235,diff
439,-0.244,0.008707166,diff
440,-0.24,0.007847488,diff
441,-0.236,0.0070039034,diff
442,-0.232,0.006178081,diff
443,-0.228,0.005369246,diff
444,-0.224,0.0045769215,diff
445,-0.22,0.0038024187,diff
446,-0.216,0.0030449033,diff
447,-0.212,0.0023043752,diff
448,-0.208,0.0015819669,diff
449,-0.204,0.0008767247,diff
450,-0.2,0.00018912554,diff
451,-0.196,-0.00048029423,diff
452,-0.192,-0.0011321902,diff
453,-0.188,-0.0017656088,diff
454,-0.184,-0.0023815632,diff
455,-0.18,-0.0029788017,diff
456,-0.176,-0.003558278,diff
457,-0.172,-0.004119277,diff
458,-0.168,-0.0046616793,diff
459,-0.164,-0.005186081,diff
460,-0.16,-0.005691111,diff
461,-0.156,-0.006178379,diff
462,-0.152,-0.0066460967,diff
463,-0.148,-0.0070958734,diff
464,-0.144,-0.0075264573,diff
465,-0.14,-0.007938266,diff
466,-0.136,-0.00833106,diff
467,-0.132,-0.008704841,diff
468,-0.128,-0.009059787,diff
469,-0.124,-0.009395659,diff
470,-0.12,-0.009712577,diff
471,-0.116,-0.010010421,diff
472,-0.112,-0.010289967,diff
473,-0.108,-0.0105499625,diff
474,-0.104,-0.0107911825,diff
475,-0.1,-0.011013746,diff
476,-0.096,-0.011217475,diff
477,-0.092,-0.011402249,diff
478,-0.088,-0.011568606,diff
479,-0.084,-0.011716187,diff
480,-0.08,-0.011845946,diff
481,-0.076,-0.011956632,diff
482,-0.072,-0.012049854,diff
483,-0.068,-0.012125015,diff
484,-0.064,-0.012182295,diff
485,-0.06,-0.012221575,diff
486,-0.056,-0.012243569,diff
487,-0.052,-0.012248576,diff
488,-0.048,-0.012236893,diff
489,-0.044,-0.012208283,diff
490,-0.04,-0.012163103,diff
491,-0.036,-0.012102246,diff
492,-0.032,-0.012025297,diff
493,-0.028,-0.01193279,diff
494,-0.024,-0.0118249655,diff
495,-0.02,-0.011702716,diff
496,-0.016,-0.011565983,diff
497,-0.012,-0.011415243,diff
498,-0.008,-0.011250615,diff
499,-0.004,-0.011073291,diff
500,0.0,-0.010882914,diff
501,0.004,-0.010680139,diff
502,0.008,-0.010465503,diff
503,0.012,-0.01023972,diff
504,0.016,-0.010003328,diff
505,0.02,-0.009756088,diff
506,0.024,-0.009498656,diff
507,0.028,-0.009232581,diff
508,0.032,-0.008957267,diff
509,0.036,-0.008674085,diff
510,0.04,-0.008383036,diff
511,0.044,-0.008084953,diff
512,0.048,-0.007780075,diff
513,0.052,-0.0074689984,diff
514,0.056,-0.0071523786,diff
515,0.06,-0.00683105,diff
516,0.064,-0.0065054297,diff
517,0.068,-0.006175518,diff
518,0.072,-0.0058419704,diff
519,0.076,-0.005506456,diff
520,0.08,-0.0051687956,diff
521,0.084,-0.004828453,diff
522,0.088,-0.0044875145,diff
523,0.092,-0.00414598,diff
524,0.096,-0.0038035512,diff
525,0.1,-0.0034618378,diff
526,0.104,-0.003120482,diff
527,0.108,-0.0027803183,diff
528,0.112,-0.002441585,diff
529,0.116,-0.0021045804,diff
530,0.12,-0.0017694831,diff
531,0.124,-0.0014366508,diff
532,0.128,-0.0011072159,diff
533,0.132,-0.00078082085,diff
534,0.136,-0.00045758486,diff
535,0.14,-0.00013756752,diff
536,0.144,0.00017803907,diff
537,0.148,0.00049102306,diff
538,0.152,0.0007994175,diff
539,0.156,0.0011038184,diff
540,0.16,0.001404047,diff
541,0.164,0.0017001033,diff
542,0.168,0.0019924045,diff
543,0.172,0.002280414,diff
544,0.176,0.0025645494,diff
545,0.18,0.0028449297,diff
546,0.184,0.0031216145,diff
547,0.188,0.0033946037,diff
548,0.192,0.0036649704,diff
549,0.196,0.0039318204,diff
550,0.2,0.004195869,diff
551,0.204,0.004457414,diff
552,0.208,0.004716754,diff
553,0.212,0.0049749017,diff
554,0.216,0.0052312016,diff
555,0.22,0.0054864883,diff
556,0.224,0.0057418346,diff
557,0.228,0.0059971213,diff
558,0.232,0.006252229,diff
559,0.236,0.0065084696,diff
560,0.24,0.006766498,diff
561,0.244,0.0070264935,diff
562,0.248,0.0072892904,diff
563,0.252,0.0075550675,diff
564,0.256,0.007825136,diff
565,0.26,0.008098781,diff
566,0.264,0.00837791,diff
567,0.268,0.00866276,diff
568,0.272,0.008937597,diff
569,0.276,0.009187102,diff
570,0.28,0.009412408,diff
571,0.284,0.009614289,diff
572,0.288,0.009792626,diff
573,0.292,0.009949148,diff
574,0.296,0.010083258,diff
575,0.3,0.010196686,diff
576,0.304,0.0102902055,diff
577,0.308,0.010362923,diff
578,0.312,0.010417402,diff
579,0.316,0.010453165,diff
580,0.32,0.010470867,diff
581,0.324,0.01047194,diff
582,0.328,0.010456145,diff
583,0.332,0.010424733,diff
584,0.336,0.010377705,diff
585,0.34,0.010316312,diff
586,0.344,0.010240674,diff
587,0.348,0.010151207,diff
588,0.352,0.010049164,diff
589,0.356,0.009934843,diff
590,0.36,0.009808123,diff
591,0.364,0.009670794,diff
592,0.368,0.009522259,diff
593,0.372,0.0093637705,diff
594,0.376,0.009195507,diff
595,0.38,0.009017885,diff
596,0.384,0.008830667,diff
597,0.388,0.008635581,diff
598,0.392,0.008432686,diff
599,0.396,0.008222222,diff
600,0.4,0.008004308,diff
601,0.404,0.0077804923,diff
602,0.408,0.0075489283,diff
603,0.412,0.0073123574,diff
604,0.416,0.0070701838,diff
605,0.42,0.0068217516,diff
606,0.424,0.006569326,diff
607,0.428,0.006311834,diff
608,0.432,0.0060501695,diff
609,0.436,0.005783975,diff
610,0.44,0.005514145,diff
611,0.444,0.005240679,diff
612,0.448,0.00496459,diff
613,0.452,0.0046844482,diff
614,0.456,0.004401982,diff
615,0.46,0.004116714,diff
616,0.464,0.0038294196,diff
617,0.468,0.0035393834,diff
618,0.472,0.003247738,diff
619,0.476,0.002954185,diff
620,0.48,0.0026586652,diff
621,0.484,0.0023620129,diff
622,0.488,0.0020632744,diff
623,0.492,0.0017639995,diff
624,0.496,0.0014633536,diff
625,0.5,0.0011615753,diff
626,0.504,0.00085896254,diff
627,0.508,0.0005557537,diff
628,0.512,0.00025194883,diff
629,0.516,-5.2332878e-05,diff
630,0.52,-0.00035732985,diff
631,0.524,-0.00066256523,diff
632,0.528,-0.00096839666,diff
633,0.532,-0.0012735724,diff
634,0.536,-0.0015798211,diff
635,0.54,-0.0018856525,diff
636,0.544,-0.0021914244,diff
637,0.548,-0.0024970174,diff
638,0.552,-0.0028031468,diff
639,0.556,-0.0031086802,diff
640,0.56,-0.0034137368,diff
641,0.564,-0.0037189722,diff
642,0.568,-0.004023254,diff
643,0.572,-0.0043277144,diff
644,0.576,-0.004631579,diff
645,0.58,-0.004934907,diff
646,0.584,-0.005237937,diff
647,0.588,-0.00554049,diff
648,0.592,-0.0058423877,diff
649,0.596,-0.0061438084,diff
650,0.6,-0.0064443946,diff
651,0.604,-0.0067445636,diff
652,0.608,-0.0070436,diff
653,0.612,-0.007342458,diff
654,0.616,-0.007640481,diff
655,0.62,-0.007937551,diff
656,0.624,-0.008234203,diff
657,0.628,-0.008529663,diff
658,0.632,-0.008824587,diff
659,0.636,-0.009118319,diff
660,0.64,-0.009411395,diff
661,0.644,-0.009703636,diff
662,0.648,-0.0099951625,diff
663,0.652,-0.010285258,diff
664,0.656,-0.01057452,diff
665,0.66,-0.010862887,diff
666,0.664,-0.011150181,diff
667,0.668,-0.011436343,diff
668,0.672,-0.01172179,diff
669,0.676,-0.012005687,diff
670,0.68,-0.012288809,diff
671,0.684,-0.012569845,diff
672,0.688,-0.012850583,diff
673,0.692,-0.013130426,diff
674,0.696,-0.013408005,diff
675,0.7,-0.013684869,diff
676,0.704,-0.013960838,diff
677,0.708,-0.0142349005,diff
678,0.712,-0.014507771,diff
679,0.716,-0.014779091,diff
680,0.72,-0.0150491595,diff
681,0.724,-0.015317738,diff
682,0.728,-0.015584648,diff
683,0.732,-0.015850186,diff
684,0.736,-0.016113937,diff
685,0.74,-0.016376138,diff
686,0.744,-0.016637027,diff
687,0.748,-0.01689601,diff
688,0.752,-0.017153323,diff
689,0.756,-0.017408669,diff
690,0.76,-0.017662466,diff
691,0.764,-0.017914295,diff
692,0.768,-0.018164515,diff
693,0.772,-0.018412173,diff
694,0.776,-0.018658519,diff
695,0.78,-0.01890266,diff
696,0.784,-0.019145072,diff
697,0.788,-0.019385219,diff
698,0.792,-0.01962316,diff
699,0.796,-0.019858658,diff
700,0.8,-0.020092845,diff
701,0.804,-0.02032417,diff
702,0.808,-0.02055341,diff
703,0.812,-0.020780325,diff
704,0.816,-0.021004796,diff
705,0.82,-0.021227062,diff
706,0.824,-0.021446466,diff
707,0.828,-0.021663904,diff
708,0.832,-0.02187866,diff
709,0.836,-0.022090793,diff
710,0.84,-0.022300243,diff
711,0.844,-0.02250737,diff
712,0.848,-0.022711456,diff
713,0.852,-0.022913218,diff
714,0.856,-0.023112178,diff
715,0.86,-0.023308098,diff
716,0.864,-0.023500979,diff
717,0.868,-0.023691595,diff
718,0.872,-0.02387911,diff
719,0.876,-0.024063647,diff
720,0.88,-0.024245083,diff
721,0.884,-0.02442354,diff
722,0.888,-0.024598658,diff
723,0.892,-0.024770856,diff
724,0.896,-0.024940133,diff
725,0.9,-0.025106251,diff
726,0.904,-0.025269091,diff
727,0.908,-0.025428534,diff
728,0.912,-0.025584698,diff
729,0.916,-0.025737822,diff
730,0.92,-0.025887787,diff
731,0.924,-0.026034117,diff
732,0.928,-0.026177168,diff
733,0.932,-0.026316464,diff
734,0.936,-0.02645278,diff
735,0.94,-0.02658552,diff
736,0.944,-0.026714683,diff
737,0.948,-0.026840031,diff
738,0.952,-0.02696222,diff
739,0.956,-0.027080476,diff
740,0.96,-0.027195334,diff
741,0.964,-0.027306855,diff
742,0.968,-0.02741456,diff
743,0.972,-0.027518392,diff
744,0.976,-0.027618468,diff
745,0.98,-0.027715266,diff
746,0.984,-0.027808368,diff
747,0.988,-0.02789718,diff
748,0.992,-0.027982771,diff
749,0.996,-0.028064013,diff
750,1.0,-0.028141916,diff
751,1.004,-0.028215706,diff
752,1.008,-0.028286338,diff
753,1.012,-0.028352559,diff
754,1.016,-0.028414786,diff
755,1.02,-0.028473884,diff
756,1.024,-0.028528512,diff
757,1.028,-0.028579623,diff
758,1.032,-0.02862671,diff
759,1.036,-0.028670192,diff
760,1.04,-0.028709054,diff
761,1.044,-0.028745234,diff
762,1.048,-0.028776705,diff
763,1.052,-0.028804183,diff
764,1.056,-0.028828025,diff
765,1.06,-0.028847992,diff
766,1.064,-0.028863847,diff
767,1.068,-0.028876632,diff
768,1.072,-0.028884709,diff
769,1.076,-0.02888906,diff
770,1.08,-0.028889894,diff
771,1.084,-0.028886557,diff
772,1.088,-0.028879762,diff
773,1.092,-0.028868198,diff
774,1.096,-0.028853506,diff
775,1.1,-0.02883482,diff
776,1.104,-0.028812677,diff
777,1.108,-0.028786302,diff
778,1.112,-0.028756142,diff
779,1.116,-0.028722584,diff
780,1.12,-0.028684944,diff
781,1.124,-0.028642952,diff
782,1.128,-0.028598309,diff
783,1.132,-0.028549403,diff
784,1.136,-0.02849713,diff
785,1.14,-0.028440893,diff
786,1.144,-0.028380543,diff
787,1.148,-0.028317273,diff
788,1.152,-0.028250068,diff
789,1.156,-0.028179646,diff
790,1.16,-0.02810502,diff
791,1.164,-0.028027296,diff
792,1.168,-0.027945906,diff
793,1.172,-0.027861029,diff
794,1.176,-0.027772397,diff
795,1.18,-0.027680695,diff
796,1.184,-0.027585506,diff
797,1.188,-0.027486712,diff
798,1.192,-0.027384758,diff
799,1.196,-0.027279317,diff
800,1.2,-0.027170718,diff
801,1.204,-0.027058661,diff
802,1.208,-0.026943326,diff
803,1.212,-0.02682516,diff
804,1.216,-0.026703447,diff
805,1.22,-0.026578158,diff
806,1.224,-0.026450783,diff
807,1.228,-0.026319712,diff
808,1.232,-0.026185364,diff
809,1.236,-0.026048481,diff
810,1.24,-0.02590847,diff
811,1.244,-0.02576515,diff
812,1.248,-0.025619298,diff
813,1.252,-0.025470823,diff
814,1.256,-0.02531901,diff
815,1.26,-0.025164694,diff
816,1.264,-0.025007606,diff
817,1.268,-0.024847716,diff
818,1.272,-0.024685323,diff
819,1.276,-0.024519831,diff
820,1.28,-0.024352252,diff
821,1.284,-0.024181843,diff
822,1.288,-0.02400875,diff
823,1.292,-0.023833483,diff
824,1.296,-0.023655862,diff
825,1.3,-0.023475677,diff
826,1.304,-0.023293376,diff
827,1.308,-0.023108453,diff
828,1.312,-0.022921652,diff
829,1.316,-0.022732407,diff
830,1.32,-0.022541136,diff
831,1.324,-0.0223476,diff
832,1.328,-0.022152185,diff
833,1.332,-0.021954447,diff
834,1.336,-0.021754593,diff
835,1.34,-0.021553248,diff
836,1.344,-0.021349907,diff
837,1.348,-0.021144718,diff
838,1.352,-0.02093783,diff
839,1.356,-0.020728678,diff
840,1.36,-0.020518064,diff
841,1.364,-0.020305991,diff
842,1.368,-0.020092309,diff
843,1.372,-0.019877046,diff
844,1.376,-0.019660205,diff
845,1.38,-0.019441873,diff
846,1.384,-0.01922223,diff
847,1.388,-0.019001454,diff
848,1.392,-0.01877904,diff
849,1.396,-0.018555582,diff
850,1.4,-0.018330693,diff
851,1.404,-0.018104732,diff
852,1.408,-0.01787734,diff
853,1.412,-0.017649442,diff
854,1.416,-0.017420024,diff
855,1.42,-0.01718986,diff
856,1.424,-0.01695925,diff
857,1.428,-0.016726911,diff
858,1.432,-0.016494274,diff
859,1.436,-0.016260922,diff
860,1.44,-0.016026795,diff
861,1.444,-0.015791655,diff
862,1.448,-0.015556455,diff
863,1.452,-0.01532045,diff
864,1.456,-0.01508376,diff
865,1.46,-0.014846891,diff
866,1.464,-0.014609784,diff
867,1.468,-0.014371693,diff
868,1.472,-0.014133513,diff
869,1.476,-0.013895273,diff
870,1.48,-0.013656855,diff
871,1.484,-0.013418436,diff
872,1.488,-0.01317963,diff
873,1.492,-0.012941003,diff
874,1.496,-0.012702346,diff
875,1.5,-0.01246348,diff
876,1.504,-0.012225091,diff
877,1.508,-0.011986345,diff
878,1.512,-0.011748552,diff
879,1.516,-0.011510789,diff
880,1.52,-0.011272997,diff
881,1.524,-0.01103574,diff
882,1.528,-0.010798842,diff
883,1.532,-0.010562539,diff
884,1.536,-0.010326922,diff
885,1.54,-0.010091782,diff
886,1.544,-0.009857208,diff
887,1.548,-0.009623364,diff
888,1.552,-0.00939019,diff
889,1.556,-0.009157866,diff
890,1.56,-0.00892657,diff
891,1.564,-0.008695692,diff
892,1.568,-0.008465901,diff
893,1.572,-0.008237258,diff
894,1.576,-0.008009404,diff
895,1.58,-0.0077830106,diff
896,1.584,-0.007557258,diff
897,1.588,-0.0073334575,diff
898,1.592,-0.0071106553,diff
899,1.596,-0.006888762,diff
900,1.6,-0.0066684335,diff
901,1.604,-0.0064496547,diff
902,1.608,-0.0062324554,diff
903,1.612,-0.006016329,diff
904,1.616,-0.0058018565,diff
905,1.62,-0.0055892766,diff
906,1.624,-0.005378157,diff
907,1.628,-0.0051689893,diff
908,1.632,-0.004961014,diff
909,1.636,-0.0047553033,diff
910,1.64,-0.0045514405,diff
911,1.644,-0.0043491423,diff
912,1.648,-0.004149407,diff
913,1.652,-0.003950998,diff
914,1.656,-0.0037551373,diff
915,1.66,-0.0035614073,diff
916,1.664,-0.0033693612,diff
917,1.668,-0.0031799227,diff
918,1.672,-0.0029929131,diff
919,1.676,-0.0028080046,diff
920,1.68,-0.0026254058,diff
921,1.684,-0.0024451911,diff
922,1.688,-0.0022674948,diff
923,1.692,-0.002092123,diff
924,1.696,-0.0019198358,diff
925,1.7,-0.001749754,diff
926,1.704,-0.0015825331,diff
927,1.708,-0.0014178157,diff
928,1.712,-0.0012561232,diff
929,1.716,-0.0010970831,diff
930,1.72,-0.000940755,diff
931,1.724,-0.0007877052,diff
932,1.728,-0.0006375015,diff
933,1.732,-0.0004900843,diff
934,1.736,-0.00034572184,diff
935,1.74,-0.00020462275,diff
936,1.744,-6.686151e-05,diff
937,1.748,6.790459e-05,diff
938,1.752,0.00019937754,diff
939,1.756,0.00032770634,diff
940,1.76,0.00045233965,diff
941,1.764,0.00057400763,diff
942,1.768,0.0006917864,diff
943,1.772,0.0008064881,diff
944,1.776,0.0009176135,diff
945,1.78,0.0010247007,diff
946,1.784,0.0011284128,diff
947,1.788,0.0012282506,diff
948,1.792,0.0013246536,diff
949,1.796,0.0014171451,diff
950,1.8,0.0015057549,diff
951,1.804,0.0015906096,diff
952,1.808,0.001671426,diff
953,1.812,0.0017484725,diff
954,1.816,0.0018213093,diff
955,1.82,0.001890026,diff
956,1.824,0.0019547865,diff
957,1.828,0.002015233,diff
958,1.832,0.002071768,diff
959,1.836,0.002123855,diff
960,1.84,0.0021713227,diff
961,1.844,0.0022147596,diff
962,1.848,0.0022537187,diff
963,1.852,0.0022883266,diff
964,1.856,0.0023180246,diff
965,1.86,0.0023438334,diff
966,1.864,0.0023647547,diff
967,1.868,0.0023808256,diff
968,1.872,0.002392374,diff
969,1.876,0.002399303,diff
970,1.88,0.0024015233,diff
971,1.884,0.0023989193,diff
972,1.888,0.0023910888,diff
973,1.892,0.0023787618,diff
974,1.896,0.0023610853,diff
975,1.9,0.0023386404,diff
976,1.904,0.0023110956,diff
977,1.908,0.0022783987,diff
978,1.912,0.0022406355,diff
979,1.916,0.002197571,diff
980,1.92,0.0021493882,diff
981,1.924,0.0020957813,diff
982,1.928,0.0020369105,diff
983,1.932,0.0019728504,diff
984,1.936,0.0019030124,diff
985,1.94,0.0018280447,diff
986,1.944,0.0017473903,diff
987,1.948,0.0016609933,diff
988,1.952,0.0015695468,diff
989,1.956,0.0014719646,diff
990,1.96,0.0013688784,diff
991,1.964,0.0012596287,diff
992,1.968,0.0011450145,diff
993,1.972,0.001024737,diff
994,1.976,0.0008981349,diff
995,1.98,0.0007657567,diff
996,1.984,0.00062752794,diff
997,1.988,0.0004831478,diff
998,1.992,0.00033295387,diff
999,1.996,0.00017644116,diff
1000,2.0,1.3852492e-05,diff


==> visu/tikz_csvs_obs_force/run_obs_weight_1400/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1400/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1400/sol_nn.csv <==
,X_x,value,name
0,-2.0,2.2148713e-05,sol_nn
1,-1.996,0.0024529735,sol_nn
2,-1.992,0.0048804255,sol_nn
3,-1.988,0.007304509,sol_nn
4,-1.984,0.009725362,sol_nn
5,-1.98,0.012142714,sol_nn
6,-1.976,0.0145562515,sol_nn
7,-1.972,0.016966177,sol_nn
8,-1.968,0.019372836,sol_nn
9,-1.964,0.021775927,sol_nn
10,-1.96,0.024175033,sol_nn
11,-1.956,0.02657072,sol_nn
12,-1.952,0.028962487,sol_nn
13,-1.948,0.0313508,sol_nn
14,-1.944,0.033735268,sol_nn
15,-1.94,0.036115795,sol_nn
16,-1.936,0.038492747,sol_nn
17,-1.932,0.040865414,sol_nn
18,-1.928,0.0432346,sol_nn
19,-1.924,0.04559978,sol_nn
20,-1.92,0.047960944,sol_nn
21,-1.916,0.050318416,sol_nn
22,-1.912,0.052671768,sol_nn
23,-1.908,0.05502128,sol_nn
24,-1.904,0.057366543,sol_nn
25,-1.9,0.05970759,sol_nn
26,-1.896,0.06204482,sol_nn
27,-1.892,0.0643779,sol_nn
28,-1.888,0.06670687,sol_nn
29,-1.884,0.06903178,sol_nn
30,-1.88,0.071352616,sol_nn
31,-1.876,0.07366905,sol_nn
32,-1.872,0.075981274,sol_nn
33,-1.868,0.07828951,sol_nn
34,-1.864,0.08059339,sol_nn
35,-1.86,0.082892865,sol_nn
36,-1.856,0.08518845,sol_nn
37,-1.852,0.08747939,sol_nn
38,-1.848,0.08976632,sol_nn
39,-1.844,0.092048734,sol_nn
40,-1.84,0.09432691,sol_nn
41,-1.836,0.096600845,sol_nn
42,-1.832,0.098870456,sol_nn
43,-1.828,0.10113542,sol_nn
44,-1.824,0.10339584,sol_nn
45,-1.82,0.10565245,sol_nn
46,-1.816,0.10790427,sol_nn
47,-1.812,0.110151984,sol_nn
48,-1.808,0.11239493,sol_nn
49,-1.804,0.114633724,sol_nn
50,-1.8,0.116868034,sol_nn
51,-1.796,0.1190979,sol_nn
52,-1.792,0.1213231,sol_nn
53,-1.788,0.12354414,sol_nn
54,-1.784,0.12576088,sol_nn
55,-1.78,0.12797299,sol_nn
56,-1.776,0.13018043,sol_nn
57,-1.772,0.13238364,sol_nn
58,-1.768,0.13458252,sol_nn
59,-1.764,0.13677672,sol_nn
60,-1.76,0.13896635,sol_nn
61,-1.756,0.14115179,sol_nn
62,-1.752,0.14333256,sol_nn
63,-1.748,0.14550918,sol_nn
64,-1.744,0.14768115,sol_nn
65,-1.74,0.14984876,sol_nn
66,-1.736,0.15201181,sol_nn
67,-1.732,0.15417057,sol_nn
68,-1.728,0.15632485,sol_nn
69,-1.724,0.15847468,sol_nn
70,-1.72,0.16062042,sol_nn
71,-1.716,0.16276129,sol_nn
72,-1.712,0.1648979,sol_nn
73,-1.708,0.16703038,sol_nn
74,-1.704,0.16915822,sol_nn
75,-1.7,0.17128198,sol_nn
76,-1.696,0.1734013,sol_nn
77,-1.692,0.17551616,sol_nn
78,-1.688,0.17762718,sol_nn
79,-1.684,0.17973344,sol_nn
80,-1.68,0.18183582,sol_nn
81,-1.676,0.18393353,sol_nn
82,-1.672,0.1860273,sol_nn
83,-1.668,0.18811718,sol_nn
84,-1.664,0.19020239,sol_nn
85,-1.66,0.1922836,sol_nn
86,-1.656,0.19436076,sol_nn
87,-1.652,0.19643402,sol_nn
88,-1.648,0.19850278,sol_nn
89,-1.644,0.20056787,sol_nn
90,-1.64,0.20262867,sol_nn
91,-1.636,0.2046856,sol_nn
92,-1.632,0.20673862,sol_nn
93,-1.628,0.20878789,sol_nn
94,-1.624,0.21083294,sol_nn
95,-1.62,0.21287459,sol_nn
96,-1.616,0.21491191,sol_nn
97,-1.612,0.21694553,sol_nn
98,-1.608,0.21897584,sol_nn
99,-1.604,0.22100198,sol_nn
100,-1.6,0.22302473,sol_nn
101,-1.596,0.22504362,sol_nn
102,-1.592,0.22705936,sol_nn
103,-1.588,0.22907141,sol_nn
104,-1.584,0.23108004,sol_nn
105,-1.58,0.23308474,sol_nn
106,-1.576,0.23508683,sol_nn
107,-1.572,0.2370849,sol_nn
108,-1.568,0.23908004,sol_nn
109,-1.564,0.24107185,sol_nn
110,-1.56,0.24306047,sol_nn
111,-1.556,0.24504589,sol_nn
112,-1.552,0.24702805,sol_nn
113,-1.548,0.24900739,sol_nn
114,-1.544,0.25098386,sol_nn
115,-1.54,0.2529571,sol_nn
116,-1.536,0.2549276,sol_nn
117,-1.532,0.25689572,sol_nn
118,-1.528,0.25886044,sol_nn
119,-1.524,0.26082274,sol_nn
120,-1.52,0.2627825,sol_nn
121,-1.516,0.2647397,sol_nn
122,-1.512,0.2666942,sol_nn
123,-1.508,0.26864654,sol_nn
124,-1.504,0.27059647,sol_nn
125,-1.5,0.27254385,sol_nn
126,-1.496,0.27448937,sol_nn
127,-1.492,0.2764327,sol_nn
128,-1.488,0.27837372,sol_nn
129,-1.484,0.28031278,sol_nn
130,-1.48,0.28224993,sol_nn
131,-1.476,0.28418553,sol_nn
132,-1.472,0.28611916,sol_nn
133,-1.468,0.28805113,sol_nn
134,-1.464,0.28998134,sol_nn
135,-1.46,0.29191,sol_nn
136,-1.456,0.2938372,sol_nn
137,-1.452,0.29576316,sol_nn
138,-1.448,0.297688,sol_nn
139,-1.444,0.29961103,sol_nn
140,-1.44,0.30153376,sol_nn
141,-1.436,0.30345494,sol_nn
142,-1.432,0.30537513,sol_nn
143,-1.428,0.30729446,sol_nn
144,-1.424,0.30921343,sol_nn
145,-1.42,0.3111314,sol_nn
146,-1.416,0.31304884,sol_nn
147,-1.412,0.31496572,sol_nn
148,-1.408,0.3168823,sol_nn
149,-1.404,0.3187983,sol_nn
150,-1.4,0.32071432,sol_nn
151,-1.396,0.32263038,sol_nn
152,-1.392,0.32454616,sol_nn
153,-1.388,0.32646206,sol_nn
154,-1.384,0.32837817,sol_nn
155,-1.38,0.33029455,sol_nn
156,-1.376,0.33221155,sol_nn
157,-1.372,0.33412874,sol_nn
158,-1.368,0.33604637,sol_nn
159,-1.364,0.33796534,sol_nn
160,-1.36,0.33988458,sol_nn
161,-1.356,0.341805,sol_nn
162,-1.352,0.34372598,sol_nn
163,-1.348,0.3456486,sol_nn
164,-1.344,0.34757203,sol_nn
165,-1.34,0.34949705,sol_nn
166,-1.336,0.35142335,sol_nn
167,-1.332,0.35335118,sol_nn
168,-1.328,0.35528073,sol_nn
169,-1.324,0.35721225,sol_nn
170,-1.32,0.35914525,sol_nn
171,-1.316,0.36108047,sol_nn
172,-1.312,0.36301762,sol_nn
173,-1.308,0.3649569,sol_nn
174,-1.304,0.36689863,sol_nn
175,-1.3,0.36884293,sol_nn
176,-1.296,0.37078997,sol_nn
177,-1.292,0.37273917,sol_nn
178,-1.288,0.37469146,sol_nn
179,-1.284,0.3766465,sol_nn
180,-1.28,0.37860453,sol_nn
181,-1.276,0.38056564,sol_nn
182,-1.272,0.3825298,sol_nn
183,-1.268,0.38449788,sol_nn
184,-1.264,0.38646904,sol_nn
185,-1.26,0.38844362,sol_nn
186,-1.256,0.3904222,sol_nn
187,-1.252,0.39240408,sol_nn
188,-1.248,0.39439037,sol_nn
189,-1.244,0.39638028,sol_nn
190,-1.24,0.39837468,sol_nn
191,-1.236,0.4003734,sol_nn
192,-1.232,0.40237612,sol_nn
193,-1.228,0.4043833,sol_nn
194,-1.224,0.40639555,sol_nn
195,-1.22,0.40841165,sol_nn
196,-1.216,0.4104333,sol_nn
197,-1.212,0.4124592,sol_nn
198,-1.208,0.4144906,sol_nn
199,-1.204,0.41652688,sol_nn
200,-1.2,0.41856852,sol_nn
201,-1.196,0.4206155,sol_nn
202,-1.192,0.42266792,sol_nn
203,-1.188,0.42472583,sol_nn
204,-1.184,0.42678934,sol_nn
205,-1.18,0.42885873,sol_nn
206,-1.176,0.4309338,sol_nn
207,-1.172,0.43301508,sol_nn
208,-1.168,0.43510193,sol_nn
209,-1.164,0.43719533,sol_nn
210,-1.16,0.43929484,sol_nn
211,-1.156,0.4414005,sol_nn
212,-1.152,0.44351283,sol_nn
213,-1.148,0.4456318,sol_nn
214,-1.144,0.4477568,sol_nn
215,-1.14,0.449889,sol_nn
216,-1.136,0.45202798,sol_nn
217,-1.132,0.4541734,sol_nn
218,-1.128,0.4563256,sol_nn
219,-1.124,0.45848554,sol_nn
220,-1.12,0.46065223,sol_nn
221,-1.116,0.462826,sol_nn
222,-1.112,0.46500713,sol_nn
223,-1.108,0.46719533,sol_nn
224,-1.104,0.46939108,sol_nn
225,-1.1,0.47159392,sol_nn
226,-1.096,0.47380486,sol_nn
227,-1.092,0.47602284,sol_nn
228,-1.088,0.47824895,sol_nn
229,-1.084,0.480482,sol_nn
230,-1.08,0.48272312,sol_nn
231,-1.076,0.4849721,sol_nn
232,-1.072,0.487229,sol_nn
233,-1.068,0.48949334,sol_nn
234,-1.064,0.49176598,sol_nn
235,-1.06,0.49404615,sol_nn
236,-1.056,0.49633482,sol_nn
237,-1.052,0.498631,sol_nn
238,-1.048,0.5009354,sol_nn
239,-1.044,0.5032478,sol_nn
240,-1.04,0.50556797,sol_nn
241,-1.036,0.50789654,sol_nn
242,-1.032,0.51023334,sol_nn
243,-1.028,0.51257765,sol_nn
244,-1.024,0.5149307,sol_nn
245,-1.02,0.5172916,sol_nn
246,-1.016,0.5196601,sol_nn
247,-1.012,0.5220373,sol_nn
248,-1.008,0.5244226,sol_nn
249,-1.004,0.52681524,sol_nn
250,-1.0,0.5292165,sol_nn
251,-0.996,0.5316257,sol_nn
252,-0.992,0.5340429,sol_nn
253,-0.988,0.53646827,sol_nn
254,-0.984,0.53890127,sol_nn
255,-0.98,0.541342,sol_nn
256,-0.976,0.54379094,sol_nn
257,-0.972,0.54624754,sol_nn
258,-0.968,0.5487118,sol_nn
259,-0.964,0.55118346,sol_nn
260,-0.96,0.55366355,sol_nn
261,-0.956,0.55615014,sol_nn
262,-0.952,0.55864525,sol_nn
263,-0.948,0.5611471,sol_nn
264,-0.944,0.5636564,sol_nn
265,-0.94,0.5661732,sol_nn
266,-0.936,0.5686971,sol_nn
267,-0.932,0.57122767,sol_nn
268,-0.928,0.5737651,sol_nn
269,-0.924,0.5763103,sol_nn
270,-0.92,0.5788614,sol_nn
271,-0.916,0.58141935,sol_nn
272,-0.912,0.58398414,sol_nn
273,-0.908,0.5865552,sol_nn
274,-0.904,0.5891323,sol_nn
275,-0.9,0.5917158,sol_nn
276,-0.896,0.5943054,sol_nn
277,-0.892,0.59690064,sol_nn
278,-0.888,0.59950167,sol_nn
279,-0.884,0.6021085,sol_nn
280,-0.88,0.6047206,sol_nn
281,-0.876,0.6073381,sol_nn
282,-0.872,0.6099607,sol_nn
283,-0.868,0.6125885,sol_nn
284,-0.864,0.6152207,sol_nn
285,-0.86,0.6178578,sol_nn
286,-0.856,0.6204995,sol_nn
287,-0.852,0.62314516,sol_nn
288,-0.848,0.62579536,sol_nn
289,-0.844,0.628449,sol_nn
290,-0.84,0.6311069,sol_nn
291,-0.836,0.6337678,sol_nn
292,-0.832,0.63643247,sol_nn
293,-0.828,0.6391,sol_nn
294,-0.824,0.6417707,sol_nn
295,-0.82,0.64444405,sol_nn
296,-0.816,0.6471199,sol_nn
297,-0.812,0.6497986,sol_nn
298,-0.808,0.6524785,sol_nn
299,-0.804,0.6551608,sol_nn
300,-0.8,0.65784454,sol_nn
301,-0.796,0.66053003,sol_nn
302,-0.792,0.6632163,sol_nn
303,-0.788,0.66590357,sol_nn
304,-0.784,0.6685922,sol_nn
305,-0.78,0.67128044,sol_nn
306,-0.776,0.6739699,sol_nn
307,-0.772,0.67665875,sol_nn
308,-0.768,0.67934763,sol_nn
309,-0.764,0.6820363,sol_nn
310,-0.76,0.6847241,sol_nn
311,-0.756,0.6874106,sol_nn
312,-0.752,0.69009644,sol_nn
313,-0.748,0.6927808,sol_nn
314,-0.744,0.6954635,sol_nn
315,-0.74,0.6981438,sol_nn
316,-0.736,0.7008226,sol_nn
317,-0.732,0.70349836,sol_nn
318,-0.728,0.706172,sol_nn
319,-0.724,0.7088425,sol_nn
320,-0.72,0.71150976,sol_nn
321,-0.716,0.71417326,sol_nn
322,-0.712,0.71683323,sol_nn
323,-0.708,0.71948993,sol_nn
324,-0.704,0.7221419,sol_nn
325,-0.7,0.72478944,sol_nn
326,-0.696,0.72743225,sol_nn
327,-0.692,0.7300701,sol_nn
328,-0.688,0.7327031,sol_nn
329,-0.684,0.7353304,sol_nn
330,-0.68,0.73795176,sol_nn
331,-0.676,0.7405673,sol_nn
332,-0.672,0.74317646,sol_nn
333,-0.668,0.74577963,sol_nn
334,-0.664,0.74837565,sol_nn
335,-0.66,0.7509647,sol_nn
336,-0.656,0.75354683,sol_nn
337,-0.652,0.7561213,sol_nn
338,-0.648,0.758688,sol_nn
339,-0.644,0.76124734,sol_nn
340,-0.64,0.76379824,sol_nn
341,-0.636,0.7663406,sol_nn
342,-0.632,0.7688743,sol_nn
343,-0.628,0.7713992,sol_nn
344,-0.624,0.77391523,sol_nn
345,-0.62,0.77642167,sol_nn
346,-0.616,0.7789185,sol_nn
347,-0.612,0.7814056,sol_nn
348,-0.608,0.7838831,sol_nn
349,-0.604,0.78635,sol_nn
350,-0.6,0.7888066,sol_nn
351,-0.596,0.7912524,sol_nn
352,-0.592,0.79368776,sol_nn
353,-0.588,0.79611194,sol_nn
354,-0.584,0.7985245,sol_nn
355,-0.58,0.8009261,sol_nn
356,-0.576,0.80331576,sol_nn
357,-0.572,0.80569375,sol_nn
358,-0.568,0.8080593,sol_nn
359,-0.564,0.8104128,sol_nn
360,-0.56,0.8127542,sol_nn
361,-0.556,0.815083,sol_nn
362,-0.552,0.81739897,sol_nn
363,-0.548,0.81970197,sol_nn
364,-0.544,0.8219913,sol_nn
365,-0.54,0.8242681,sol_nn
366,-0.536,0.8265319,sol_nn
367,-0.532,0.8287811,sol_nn
368,-0.528,0.8310168,sol_nn
369,-0.524,0.8332388,sol_nn
370,-0.52,0.8354467,sol_nn
371,-0.516,0.8376404,sol_nn
372,-0.512,0.8398198,sol_nn
373,-0.508,0.84198445,sol_nn
374,-0.504,0.8441349,sol_nn
375,-0.5,0.84627014,sol_nn
376,-0.496,0.8483907,sol_nn
377,-0.492,0.85049635,sol_nn
378,-0.488,0.852587,sol_nn
379,-0.484,0.85466194,sol_nn
380,-0.48,0.8567219,sol_nn
381,-0.476,0.8587665,sol_nn
382,-0.472,0.8607953,sol_nn
383,-0.468,0.86280847,sol_nn
384,-0.464,0.8648062,sol_nn
385,-0.46,0.86678815,sol_nn
386,-0.456,0.8687536,sol_nn
387,-0.452,0.8707032,sol_nn
388,-0.448,0.87263685,sol_nn
389,-0.444,0.8745539,sol_nn
390,-0.44,0.8764551,sol_nn
391,-0.436,0.8783399,sol_nn
392,-0.432,0.88020855,sol_nn
393,-0.428,0.8820606,sol_nn
394,-0.424,0.88389575,sol_nn
395,-0.42,0.8857147,sol_nn
396,-0.416,0.8875169,sol_nn
397,-0.412,0.8893025,sol_nn
398,-0.408,0.8910712,sol_nn
399,-0.404,0.89282316,sol_nn
400,-0.4,0.8945587,sol_nn
401,-0.396,0.89627695,sol_nn
402,-0.392,0.89797884,sol_nn
403,-0.388,0.89966357,sol_nn
404,-0.384,0.9013312,sol_nn
405,-0.38,0.90298235,sol_nn
406,-0.376,0.9046164,sol_nn
407,-0.372,0.90623355,sol_nn
408,-0.368,0.9078336,sol_nn
409,-0.364,0.9094169,sol_nn
410,-0.36,0.9109831,sol_nn
411,-0.356,0.9125323,sol_nn
412,-0.352,0.91406435,sol_nn
413,-0.348,0.9155799,sol_nn
414,-0.344,0.9170789,sol_nn
415,-0.34,0.9185605,sol_nn
416,-0.336,0.92002517,sol_nn
417,-0.332,0.92147315,sol_nn
418,-0.328,0.9229044,sol_nn
419,-0.324,0.92431885,sol_nn
420,-0.32,0.92571664,sol_nn
421,-0.316,0.92709744,sol_nn
422,-0.312,0.9284619,sol_nn
423,-0.308,0.9298099,sol_nn
424,-0.304,0.931141,sol_nn
425,-0.3,0.93245566,sol_nn
426,-0.296,0.93375415,sol_nn
427,-0.292,0.9350362,sol_nn
428,-0.288,0.9363018,sol_nn
429,-0.284,0.9375515,sol_nn
430,-0.28,0.93878496,sol_nn
431,-0.276,0.94000196,sol_nn
432,-0.272,0.94120353,sol_nn
433,-0.268,0.9423886,sol_nn
434,-0.264,0.94355816,sol_nn
435,-0.26,0.9447119,sol_nn
436,-0.256,0.94585013,sol_nn
437,-0.252,0.9469725,sol_nn
438,-0.248,0.9480792,sol_nn
439,-0.244,0.9491712,sol_nn
440,-0.24,0.95024747,sol_nn
441,-0.236,0.9513079,sol_nn
442,-0.232,0.9523541,sol_nn
443,-0.228,0.95338523,sol_nn
444,-0.224,0.9544009,sol_nn
445,-0.22,0.95540243,sol_nn
446,-0.216,0.9563889,sol_nn
447,-0.212,0.9573604,sol_nn
448,-0.208,0.95831794,sol_nn
449,-0.204,0.9592607,sol_nn
450,-0.2,0.9601891,sol_nn
451,-0.196,0.9611037,sol_nn
452,-0.192,0.9620038,sol_nn
453,-0.188,0.9628904,sol_nn
454,-0.184,0.96376246,sol_nn
455,-0.18,0.9646212,sol_nn
456,-0.176,0.9654657,sol_nn
457,-0.172,0.96629673,sol_nn
458,-0.168,0.9671143,sol_nn
459,-0.164,0.9679179,sol_nn
460,-0.16,0.9687089,sol_nn
461,-0.156,0.96948564,sol_nn
462,-0.152,0.9702499,sol_nn
463,-0.148,0.97100013,sol_nn
464,-0.144,0.97173756,sol_nn
465,-0.14,0.97246176,sol_nn
466,-0.136,0.97317296,sol_nn
467,-0.132,0.9738712,sol_nn
468,-0.128,0.9745562,sol_nn
469,-0.124,0.97522837,sol_nn
470,-0.12,0.9758874,sol_nn
471,-0.116,0.9765336,sol_nn
472,-0.112,0.97716606,sol_nn
473,-0.108,0.97778606,sol_nn
474,-0.104,0.97839284,sol_nn
475,-0.1,0.97898626,sol_nn
476,-0.096,0.9795665,sol_nn
477,-0.092,0.9801338,sol_nn
478,-0.088,0.9806874,sol_nn
479,-0.084,0.9812278,sol_nn
480,-0.08,0.98175406,sol_nn
481,-0.076,0.9822674,sol_nn
482,-0.072,0.98276615,sol_nn
483,-0.068,0.983251,sol_nn
484,-0.064,0.98372173,sol_nn
485,-0.06,0.9841784,sol_nn
486,-0.056,0.98462045,sol_nn
487,-0.052,0.9850474,sol_nn
488,-0.048,0.9854591,sol_nn
489,-0.044,0.9858557,sol_nn
490,-0.04,0.9862369,sol_nn
491,-0.036,0.98660177,sol_nn
492,-0.032,0.9869507,sol_nn
493,-0.028,0.98728323,sol_nn
494,-0.024,0.987599,sol_nn
495,-0.02,0.9878973,sol_nn
496,-0.016,0.988178,sol_nn
497,-0.012,0.98844075,sol_nn
498,-0.008,0.98868537,sol_nn
499,-0.004,0.98891073,sol_nn
500,0.0,0.9891171,sol_nn
501,0.004,0.9893039,sol_nn
502,0.008,0.9894705,sol_nn
503,0.012,0.9896163,sol_nn
504,0.016,0.98974067,sol_nn
505,0.02,0.9898439,sol_nn
506,0.024,0.9899253,sol_nn
507,0.028,0.98998344,sol_nn
508,0.032,0.9900187,sol_nn
509,0.036,0.99002993,sol_nn
510,0.04,0.99001694,sol_nn
511,0.044,0.989979,sol_nn
512,0.048,0.9899159,sol_nn
513,0.052,0.989827,sol_nn
514,0.056,0.98971164,sol_nn
515,0.06,0.98956895,sol_nn
516,0.064,0.9893986,sol_nn
517,0.068,0.9892005,sol_nn
518,0.072,0.98897403,sol_nn
519,0.076,0.98871756,sol_nn
520,0.08,0.9884312,sol_nn
521,0.084,0.98811555,sol_nn
522,0.088,0.9877685,sol_nn
523,0.092,0.98739004,sol_nn
524,0.096,0.98698044,sol_nn
525,0.1,0.9865382,sol_nn
526,0.104,0.98606354,sol_nn
527,0.108,0.9855557,sol_nn
528,0.112,0.98501444,sol_nn
529,0.116,0.98443943,sol_nn
530,0.12,0.9838305,sol_nn
531,0.124,0.9831874,sol_nn
532,0.128,0.9825088,sol_nn
533,0.132,0.9817952,sol_nn
534,0.136,0.98104644,sol_nn
535,0.14,0.98026246,sol_nn
536,0.144,0.97944206,sol_nn
537,0.148,0.97858703,sol_nn
538,0.152,0.9776954,sol_nn
539,0.156,0.97676784,sol_nn
540,0.16,0.97580403,sol_nn
541,0.164,0.9748041,sol_nn
542,0.168,0.9737684,sol_nn
543,0.172,0.9726964,sol_nn
544,0.176,0.97158855,sol_nn
545,0.18,0.9704449,sol_nn
546,0.184,0.96926564,sol_nn
547,0.188,0.9680506,sol_nn
548,0.192,0.966801,sol_nn
549,0.196,0.9655158,sol_nn
550,0.2,0.96419585,sol_nn
551,0.204,0.9628414,sol_nn
552,0.208,0.9614527,sol_nn
553,0.212,0.9600309,sol_nn
554,0.216,0.9585752,sol_nn
555,0.22,0.9570865,sol_nn
556,0.224,0.9555658,sol_nn
557,0.228,0.9540131,sol_nn
558,0.232,0.9524282,sol_nn
559,0.236,0.95081246,sol_nn
560,0.24,0.9491665,sol_nn
561,0.244,0.9474905,sol_nn
562,0.248,0.9457853,sol_nn
563,0.252,0.9440511,sol_nn
564,0.256,0.9422891,sol_nn
565,0.26,0.94049877,sol_nn
566,0.264,0.9386819,sol_nn
567,0.268,0.93683875,sol_nn
568,0.272,0.93496996,sol_nn
569,0.276,0.9330759,sol_nn
570,0.28,0.93115765,sol_nn
571,0.284,0.9292159,sol_nn
572,0.288,0.9272507,sol_nn
573,0.292,0.9252636,sol_nn
574,0.296,0.92325413,sol_nn
575,0.3,0.921224,sol_nn
576,0.304,0.91917384,sol_nn
577,0.308,0.917103,sol_nn
578,0.312,0.91501385,sol_nn
579,0.316,0.91290605,sol_nn
580,0.32,0.9107802,sol_nn
581,0.324,0.90863764,sol_nn
582,0.328,0.9064782,sol_nn
583,0.332,0.90430325,sol_nn
584,0.336,0.90211266,sol_nn
585,0.34,0.8999076,sol_nn
586,0.344,0.8976884,sol_nn
587,0.348,0.8954553,sol_nn
588,0.352,0.8932097,sol_nn
589,0.356,0.8909518,sol_nn
590,0.36,0.8886815,sol_nn
591,0.364,0.8864006,sol_nn
592,0.368,0.8841084,sol_nn
593,0.372,0.8818064,sol_nn
594,0.376,0.87949455,sol_nn
595,0.38,0.8771733,sol_nn
596,0.384,0.8748424,sol_nn
597,0.388,0.87250376,sol_nn
598,0.392,0.8701573,sol_nn
599,0.396,0.8678032,sol_nn
600,0.4,0.86544174,sol_nn
601,0.404,0.8630743,sol_nn
602,0.408,0.8606992,sol_nn
603,0.412,0.85831904,sol_nn
604,0.416,0.85593325,sol_nn
605,0.42,0.85354125,sol_nn
606,0.424,0.85114515,sol_nn
607,0.428,0.8487441,sol_nn
608,0.432,0.8463388,sol_nn
609,0.436,0.84392905,sol_nn
610,0.44,0.8415156,sol_nn
611,0.444,0.8390986,sol_nn
612,0.448,0.8366789,sol_nn
613,0.452,0.83425516,sol_nn
614,0.456,0.83182913,sol_nn
615,0.46,0.8294002,sol_nn
616,0.464,0.8269693,sol_nn
617,0.468,0.8245357,sol_nn
618,0.472,0.82210046,sol_nn
619,0.476,0.8196633,sol_nn
620,0.48,0.8172242,sol_nn
621,0.484,0.814784,sol_nn
622,0.488,0.81234163,sol_nn
623,0.492,0.8098988,sol_nn
624,0.496,0.8074545,sol_nn
625,0.5,0.8050091,sol_nn
626,0.504,0.80256295,sol_nn
627,0.508,0.8001161,sol_nn
628,0.512,0.7976687,sol_nn
629,0.516,0.79522085,sol_nn
630,0.52,0.7927723,sol_nn
631,0.524,0.7903235,sol_nn
632,0.528,0.78787404,sol_nn
633,0.532,0.78542525,sol_nn
634,0.536,0.78297544,sol_nn
635,0.54,0.78052604,sol_nn
636,0.544,0.7780766,sol_nn
637,0.548,0.77562743,sol_nn
638,0.552,0.7731777,sol_nn
639,0.556,0.7707286,sol_nn
640,0.56,0.76827997,sol_nn
641,0.564,0.7658311,sol_nn
642,0.568,0.7633832,sol_nn
643,0.572,0.7609352,sol_nn
644,0.576,0.75848776,sol_nn
645,0.58,0.7560409,sol_nn
646,0.584,0.75359416,sol_nn
647,0.588,0.751148,sol_nn
648,0.592,0.7487025,sol_nn
649,0.596,0.74625754,sol_nn
650,0.6,0.74381334,sol_nn
651,0.604,0.7413696,sol_nn
652,0.608,0.73892695,sol_nn
653,0.612,0.7364845,sol_nn
654,0.616,0.73404294,sol_nn
655,0.62,0.7316022,sol_nn
656,0.624,0.7291619,sol_nn
657,0.628,0.7267229,sol_nn
658,0.632,0.7242844,sol_nn
659,0.636,0.7218471,sol_nn
660,0.64,0.7194104,sol_nn
661,0.644,0.71697456,sol_nn
662,0.648,0.71453947,sol_nn
663,0.652,0.7121058,sol_nn
664,0.656,0.7096729,sol_nn
665,0.66,0.7072409,sol_nn
666,0.664,0.70481,sol_nn
667,0.668,0.7023803,sol_nn
668,0.672,0.6999513,sol_nn
669,0.676,0.6975238,sol_nn
670,0.68,0.695097,sol_nn
671,0.684,0.69267243,sol_nn
672,0.688,0.69024813,sol_nn
673,0.692,0.6878247,sol_nn
674,0.696,0.6854035,sol_nn
675,0.7,0.682983,sol_nn
676,0.704,0.68056345,sol_nn
677,0.708,0.6781458,sol_nn
678,0.712,0.67572933,sol_nn
679,0.716,0.6733144,sol_nn
680,0.72,0.67090076,sol_nn
681,0.724,0.6684886,sol_nn
682,0.728,0.66607815,sol_nn
683,0.732,0.663669,sol_nn
684,0.736,0.6612616,sol_nn
685,0.74,0.6588558,sol_nn
686,0.744,0.65645134,sol_nn
687,0.748,0.65404874,sol_nn
688,0.752,0.65164787,sol_nn
689,0.756,0.6492489,sol_nn
690,0.76,0.64685154,sol_nn
691,0.764,0.64445615,sol_nn
692,0.768,0.6420623,sol_nn
693,0.772,0.639671,sol_nn
694,0.776,0.6372811,sol_nn
695,0.78,0.6348934,sol_nn
696,0.784,0.6325074,sol_nn
697,0.788,0.6301236,sol_nn
698,0.792,0.62774205,sol_nn
699,0.796,0.625363,sol_nn
700,0.8,0.62298524,sol_nn
701,0.804,0.6206103,sol_nn
702,0.808,0.61823744,sol_nn
703,0.812,0.61586696,sol_nn
704,0.816,0.6134989,sol_nn
705,0.82,0.6111331,sol_nn
706,0.824,0.60877,sol_nn
707,0.828,0.60640895,sol_nn
708,0.832,0.60405064,sol_nn
709,0.836,0.60169494,sol_nn
710,0.84,0.5993419,sol_nn
711,0.844,0.5969912,sol_nn
712,0.848,0.5946435,sol_nn
713,0.852,0.59229815,sol_nn
714,0.856,0.5899556,sol_nn
715,0.86,0.587616,sol_nn
716,0.864,0.5852795,sol_nn
717,0.868,0.58294535,sol_nn
718,0.872,0.58061427,sol_nn
719,0.876,0.5782862,sol_nn
720,0.88,0.5759611,sol_nn
721,0.884,0.57363904,sol_nn
722,0.888,0.57132035,sol_nn
723,0.892,0.5690046,sol_nn
724,0.896,0.5666917,sol_nn
725,0.9,0.564382,sol_nn
726,0.904,0.5620755,sol_nn
727,0.908,0.5597725,sol_nn
728,0.912,0.55747277,sol_nn
729,0.916,0.555176,sol_nn
730,0.92,0.55288243,sol_nn
731,0.924,0.55059254,sol_nn
732,0.928,0.5483059,sol_nn
733,0.932,0.5460231,sol_nn
734,0.936,0.54374313,sol_nn
735,0.94,0.5414667,sol_nn
736,0.944,0.539194,sol_nn
737,0.948,0.5369251,sol_nn
738,0.952,0.53465927,sol_nn
739,0.956,0.53239745,sol_nn
740,0.96,0.53013897,sol_nn
741,0.964,0.5278839,sol_nn
742,0.968,0.5256326,sol_nn
743,0.972,0.52338517,sol_nn
744,0.976,0.52114147,sol_nn
745,0.98,0.51890105,sol_nn
746,0.984,0.5166644,sol_nn
747,0.988,0.514432,sol_nn
748,0.992,0.5122028,sol_nn
749,0.996,0.50997794,sol_nn
750,1.0,0.5077565,sol_nn
751,1.004,0.5055391,sol_nn
752,1.008,0.50332487,sol_nn
753,1.012,0.5011151,sol_nn
754,1.016,0.49890924,sol_nn
755,1.02,0.49670658,sol_nn
756,1.024,0.49450827,sol_nn
757,1.028,0.4923136,sol_nn
758,1.032,0.49012294,sol_nn
759,1.036,0.48793584,sol_nn
760,1.04,0.48575342,sol_nn
761,1.044,0.48357362,sol_nn
762,1.048,0.48139858,sol_nn
763,1.052,0.47922748,sol_nn
764,1.056,0.47706008,sol_nn
765,1.06,0.47489655,sol_nn
766,1.064,0.472737,sol_nn
767,1.068,0.4705807,sol_nn
768,1.072,0.46842897,sol_nn
769,1.076,0.46628106,sol_nn
770,1.08,0.4641366,sol_nn
771,1.084,0.46199638,sol_nn
772,1.088,0.45985955,sol_nn
773,1.092,0.45772752,sol_nn
774,1.096,0.45559865,sol_nn
775,1.1,0.45347372,sol_nn
776,1.104,0.4513523,sol_nn
777,1.108,0.44923505,sol_nn
778,1.112,0.44712162,sol_nn
779,1.116,0.44501156,sol_nn
780,1.12,0.44290563,sol_nn
781,1.124,0.44080406,sol_nn
782,1.128,0.4387051,sol_nn
783,1.132,0.4366104,sol_nn
784,1.136,0.43451905,sol_nn
785,1.14,0.43243173,sol_nn
786,1.144,0.43034846,sol_nn
787,1.148,0.42826816,sol_nn
788,1.152,0.42619178,sol_nn
789,1.156,0.42411858,sol_nn
790,1.16,0.42204964,sol_nn
791,1.164,0.41998374,sol_nn
792,1.168,0.41792157,sol_nn
793,1.172,0.4158628,sol_nn
794,1.176,0.41380787,sol_nn
795,1.18,0.411756,sol_nn
796,1.184,0.40970758,sol_nn
797,1.188,0.4076628,sol_nn
798,1.192,0.4056211,sol_nn
799,1.196,0.403583,sol_nn
800,1.2,0.40154797,sol_nn
801,1.204,0.39951646,sol_nn
802,1.208,0.39748824,sol_nn
803,1.212,0.39546275,sol_nn
804,1.216,0.3934409,sol_nn
805,1.22,0.39142257,sol_nn
806,1.224,0.38940638,sol_nn
807,1.228,0.38739383,sol_nn
808,1.232,0.3853846,sol_nn
809,1.236,0.3833779,sol_nn
810,1.24,0.3813743,sol_nn
811,1.244,0.37937406,sol_nn
812,1.248,0.3773763,sol_nn
813,1.252,0.37538117,sol_nn
814,1.256,0.37338936,sol_nn
815,1.26,0.37140012,sol_nn
816,1.264,0.36941358,sol_nn
817,1.268,0.3674299,sol_nn
818,1.272,0.3654487,sol_nn
819,1.276,0.36347058,sol_nn
820,1.28,0.3614946,sol_nn
821,1.284,0.3595214,sol_nn
822,1.288,0.35755092,sol_nn
823,1.292,0.35558254,sol_nn
824,1.296,0.3536166,sol_nn
825,1.3,0.35165322,sol_nn
826,1.304,0.3496919,sol_nn
827,1.308,0.34773326,sol_nn
828,1.312,0.3457764,sol_nn
829,1.316,0.3438221,sol_nn
830,1.32,0.34186974,sol_nn
831,1.324,0.33991972,sol_nn
832,1.328,0.33797157,sol_nn
833,1.332,0.33602566,sol_nn
834,1.336,0.33408195,sol_nn
835,1.34,0.33213967,sol_nn
836,1.344,0.33019945,sol_nn
837,1.348,0.32826102,sol_nn
838,1.352,0.3263243,sol_nn
839,1.356,0.3243899,sol_nn
840,1.36,0.3224569,sol_nn
841,1.364,0.3205254,sol_nn
842,1.368,0.31859547,sol_nn
843,1.372,0.31666714,sol_nn
844,1.376,0.31474036,sol_nn
845,1.38,0.31281513,sol_nn
846,1.384,0.3108912,sol_nn
847,1.388,0.30896837,sol_nn
848,1.392,0.3070472,sol_nn
849,1.396,0.30512702,sol_nn
850,1.4,0.30320835,sol_nn
851,1.404,0.3012907,sol_nn
852,1.408,0.29937452,sol_nn
853,1.412,0.29745883,sol_nn
854,1.416,0.29554462,sol_nn
855,1.42,0.29363123,sol_nn
856,1.424,0.2917182,sol_nn
857,1.428,0.289807,sol_nn
858,1.432,0.28789598,sol_nn
859,1.436,0.28598577,sol_nn
860,1.44,0.28407627,sol_nn
861,1.444,0.28216785,sol_nn
862,1.448,0.2802595,sol_nn
863,1.452,0.27835184,sol_nn
864,1.456,0.27644497,sol_nn
865,1.46,0.27453822,sol_nn
866,1.464,0.27263176,sol_nn
867,1.468,0.27072623,sol_nn
868,1.472,0.26882082,sol_nn
869,1.476,0.2669155,sol_nn
870,1.48,0.2650103,sol_nn
871,1.484,0.26310515,sol_nn
872,1.488,0.26120034,sol_nn
873,1.492,0.25929537,sol_nn
874,1.496,0.2573904,sol_nn
875,1.5,0.2554857,sol_nn
876,1.504,0.25358054,sol_nn
877,1.508,0.25167567,sol_nn
878,1.512,0.24976987,sol_nn
879,1.516,0.24786401,sol_nn
880,1.52,0.24595824,sol_nn
881,1.524,0.24405187,sol_nn
882,1.528,0.24214521,sol_nn
883,1.532,0.24023792,sol_nn
884,1.536,0.23832992,sol_nn
885,1.54,0.2364215,sol_nn
886,1.544,0.23451245,sol_nn
887,1.548,0.23260272,sol_nn
888,1.552,0.23069227,sol_nn
889,1.556,0.22878101,sol_nn
890,1.56,0.22686875,sol_nn
891,1.564,0.224956,sol_nn
892,1.568,0.22304222,sol_nn
893,1.572,0.22112724,sol_nn
894,1.576,0.21921152,sol_nn
895,1.58,0.21729429,sol_nn
896,1.584,0.21537648,sol_nn
897,1.588,0.21345665,sol_nn
898,1.592,0.21153589,sol_nn
899,1.596,0.20961422,sol_nn
900,1.6,0.20769091,sol_nn
901,1.604,0.20576613,sol_nn
902,1.608,0.20383969,sol_nn
903,1.612,0.20191225,sol_nn
904,1.616,0.19998309,sol_nn
905,1.62,0.19805211,sol_nn
906,1.624,0.19611967,sol_nn
907,1.628,0.1941852,sol_nn
908,1.632,0.19224961,sol_nn
909,1.636,0.19031169,sol_nn
910,1.64,0.18837199,sol_nn
911,1.644,0.18643065,sol_nn
912,1.648,0.18448682,sol_nn
913,1.652,0.18254167,sol_nn
914,1.656,0.1805939,sol_nn
915,1.66,0.17864406,sol_nn
916,1.664,0.17669249,sol_nn
917,1.668,0.17473835,sol_nn
918,1.672,0.17278174,sol_nn
919,1.676,0.17082307,sol_nn
920,1.68,0.1688621,sol_nn
921,1.684,0.1668987,sol_nn
922,1.688,0.16493282,sol_nn
923,1.692,0.16296457,sol_nn
924,1.696,0.16099328,sol_nn
925,1.7,0.15901974,sol_nn
926,1.704,0.1570434,sol_nn
927,1.708,0.15506454,sol_nn
928,1.712,0.15308261,sol_nn
929,1.716,0.15109807,sol_nn
930,1.72,0.14911078,sol_nn
931,1.724,0.14712027,sol_nn
932,1.728,0.14512683,sol_nn
933,1.732,0.14313069,sol_nn
934,1.736,0.14113149,sol_nn
935,1.74,0.13912895,sol_nn
936,1.744,0.13712315,sol_nn
937,1.748,0.13511428,sol_nn
938,1.752,0.1331022,sol_nn
939,1.756,0.13108689,sol_nn
940,1.76,0.12906796,sol_nn
941,1.764,0.12704599,sol_nn
942,1.768,0.1250202,sol_nn
943,1.772,0.122991346,sol_nn
944,1.776,0.12095884,sol_nn
945,1.78,0.11892236,sol_nn
946,1.784,0.11688244,sol_nn
947,1.788,0.11483871,sol_nn
948,1.792,0.112791486,sol_nn
949,1.796,0.110740416,sol_nn
950,1.8,0.108685456,sol_nn
951,1.804,0.10662668,sol_nn
952,1.808,0.10456394,sol_nn
953,1.812,0.10249735,sol_nn
954,1.816,0.10042662,sol_nn
955,1.82,0.09835171,sol_nn
956,1.824,0.0962729,sol_nn
957,1.828,0.094189785,sol_nn
958,1.832,0.09210269,sol_nn
959,1.836,0.09001121,sol_nn
960,1.84,0.08791505,sol_nn
961,1.844,0.085814916,sol_nn
962,1.848,0.083710246,sol_nn
963,1.852,0.08160129,sol_nn
964,1.856,0.07948742,sol_nn
965,1.86,0.0773696,sol_nn
966,1.864,0.07524695,sol_nn
967,1.868,0.073119394,sol_nn
968,1.872,0.07098738,sol_nn
969,1.876,0.06885068,sol_nn
970,1.88,0.06670933,sol_nn
971,1.884,0.06456316,sol_nn
972,1.888,0.062411703,sol_nn
973,1.892,0.06025581,sol_nn
974,1.896,0.0580945,sol_nn
975,1.9,0.05592849,sol_nn
976,1.904,0.053757317,sol_nn
977,1.908,0.051581055,sol_nn
978,1.912,0.049399726,sol_nn
979,1.916,0.047213033,sol_nn
980,1.92,0.04502128,sol_nn
981,1.924,0.042824045,sol_nn
982,1.928,0.04062161,sol_nn
983,1.932,0.03841392,sol_nn
984,1.936,0.036200516,sol_nn
985,1.94,0.033981916,sol_nn
986,1.944,0.031757697,sol_nn
987,1.948,0.029527733,sol_nn
988,1.952,0.027292658,sol_nn
989,1.956,0.02505151,sol_nn
990,1.96,0.022804793,sol_nn
991,1.964,0.020551978,sol_nn
992,1.968,0.018293735,sol_nn
993,1.972,0.01602989,sol_nn
994,1.976,0.013759722,sol_nn
995,1.98,0.011483714,sol_nn
996,1.984,0.00920192,sol_nn
997,1.988,0.0069139097,sol_nn
998,1.992,0.0046201497,sol_nn
999,1.996,0.0023200072,sol_nn
1000,2.0,1.3852492e-05,sol_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1400/test_nn.csv <==
,X_x,value,name
0,-2.0,2.2148713e-05,test_nn
1,-1.996,0.0019636792,test_nn
2,-1.992,0.0039134547,test_nn
3,-1.988,0.00587146,test_nn
4,-1.984,0.007837743,test_nn
5,-1.98,0.0098119825,test_nn
6,-1.976,0.011793834,test_nn
7,-1.972,0.013783431,test_nn
8,-1.968,0.015781032,test_nn
9,-1.964,0.017786281,test_nn
10,-1.96,0.01979871,test_nn
11,-1.956,0.021818848,test_nn
12,-1.952,0.023846148,test_nn
13,-1.948,0.025880953,test_nn
14,-1.944,0.027922858,test_nn
15,-1.94,0.029971657,test_nn
16,-1.936,0.03202775,test_nn
17,-1.932,0.03409022,test_nn
18,-1.928,0.036159948,test_nn
19,-1.924,0.038236253,test_nn
20,-1.92,0.040319104,test_nn
21,-1.916,0.04240878,test_nn
22,-1.912,0.044504702,test_nn
23,-1.908,0.046607144,test_nn
24,-1.904,0.048715748,test_nn
25,-1.9,0.05083035,test_nn
26,-1.896,0.052951153,test_nn
27,-1.892,0.055077948,test_nn
28,-1.888,0.057210766,test_nn
29,-1.884,0.059349403,test_nn
30,-1.88,0.06149374,test_nn
31,-1.876,0.063643694,test_nn
32,-1.872,0.06579914,test_nn
33,-1.868,0.06796011,test_nn
34,-1.864,0.0701265,test_nn
35,-1.86,0.07229804,test_nn
36,-1.856,0.074475095,test_nn
37,-1.852,0.07665693,test_nn
38,-1.848,0.07884394,test_nn
39,-1.844,0.08103588,test_nn
40,-1.84,0.08323257,test_nn
41,-1.836,0.08543439,test_nn
42,-1.832,0.08764063,test_nn
43,-1.828,0.08985126,test_nn
44,-1.824,0.09206638,test_nn
45,-1.82,0.09428628,test_nn
46,-1.816,0.09651017,test_nn
47,-1.812,0.09873859,test_nn
48,-1.808,0.100970864,test_nn
49,-1.804,0.103207186,test_nn
50,-1.8,0.10544766,test_nn
51,-1.796,0.10769186,test_nn
52,-1.792,0.10993984,test_nn
53,-1.788,0.1121916,test_nn
54,-1.784,0.114447206,test_nn
55,-1.78,0.116706416,test_nn
56,-1.776,0.118968494,test_nn
57,-1.772,0.12123415,test_nn
58,-1.768,0.123503365,test_nn
59,-1.764,0.12577552,test_nn
60,-1.76,0.12805079,test_nn
61,-1.756,0.13032895,test_nn
62,-1.752,0.13261014,test_nn
63,-1.748,0.13489434,test_nn
64,-1.744,0.1371812,test_nn
65,-1.74,0.13947055,test_nn
66,-1.736,0.14176258,test_nn
67,-1.732,0.14405715,test_nn
68,-1.728,0.14635405,test_nn
69,-1.724,0.14865316,test_nn
70,-1.72,0.15095492,test_nn
71,-1.716,0.15325841,test_nn
72,-1.712,0.15556404,test_nn
73,-1.708,0.1578719,test_nn
74,-1.704,0.16018128,test_nn
75,-1.7,0.16249245,test_nn
76,-1.696,0.16480581,test_nn
77,-1.692,0.16712047,test_nn
78,-1.688,0.16943687,test_nn
79,-1.684,0.17175439,test_nn
80,-1.68,0.17407374,test_nn
81,-1.676,0.17639391,test_nn
82,-1.672,0.17871575,test_nn
83,-1.668,0.18103865,test_nn
84,-1.664,0.18336228,test_nn
85,-1.66,0.185687,test_nn
86,-1.656,0.18801275,test_nn
87,-1.652,0.1903393,test_nn
88,-1.648,0.19266656,test_nn
89,-1.644,0.19499436,test_nn
90,-1.64,0.1973227,test_nn
91,-1.636,0.19965175,test_nn
92,-1.632,0.20198089,test_nn
93,-1.628,0.20431063,test_nn
94,-1.624,0.20664018,test_nn
95,-1.62,0.20897037,test_nn
96,-1.616,0.21130037,test_nn
97,-1.612,0.21363011,test_nn
98,-1.608,0.21596047,test_nn
99,-1.604,0.21828994,test_nn
100,-1.6,0.22061959,test_nn
101,-1.596,0.22294857,test_nn
102,-1.592,0.22527763,test_nn
103,-1.588,0.22760636,test_nn
104,-1.584,0.22993398,test_nn
105,-1.58,0.23226105,test_nn
106,-1.576,0.23458771,test_nn
107,-1.572,0.23691353,test_nn
108,-1.568,0.23923832,test_nn
109,-1.564,0.24156229,test_nn
110,-1.56,0.24388522,test_nn
111,-1.556,0.24620698,test_nn
112,-1.552,0.2485275,test_nn
113,-1.548,0.2508474,test_nn
114,-1.544,0.25316566,test_nn
115,-1.54,0.25548282,test_nn
116,-1.536,0.25779796,test_nn
117,-1.532,0.26011217,test_nn
118,-1.528,0.26242435,test_nn
119,-1.524,0.2647351,test_nn
120,-1.52,0.267044,test_nn
121,-1.516,0.26935172,test_nn
122,-1.512,0.271657,test_nn
123,-1.508,0.27396065,test_nn
124,-1.504,0.27626225,test_nn
125,-1.5,0.2785618,test_nn
126,-1.496,0.28085935,test_nn
127,-1.492,0.2831552,test_nn
128,-1.488,0.2854479,test_nn
129,-1.484,0.2877388,test_nn
130,-1.48,0.29002792,test_nn
131,-1.476,0.29231417,test_nn
132,-1.472,0.29459825,test_nn
133,-1.468,0.29687953,test_nn
134,-1.464,0.2991582,test_nn
135,-1.46,0.30143446,test_nn
136,-1.456,0.3037084,test_nn
137,-1.452,0.3059793,test_nn
138,-1.448,0.30824772,test_nn
139,-1.444,0.31051287,test_nn
140,-1.44,0.31277558,test_nn
141,-1.436,0.31503558,test_nn
142,-1.432,0.3172922,test_nn
143,-1.428,0.31954625,test_nn
144,-1.424,0.32179746,test_nn
145,-1.42,0.3240454,test_nn
146,-1.416,0.3262904,test_nn
147,-1.412,0.32853204,test_nn
148,-1.408,0.33077073,test_nn
149,-1.404,0.3330062,test_nn
150,-1.4,0.33523855,test_nn
151,-1.396,0.3374678,test_nn
152,-1.392,0.33969337,test_nn
153,-1.388,0.34191588,test_nn
154,-1.384,0.34413508,test_nn
155,-1.38,0.34635097,test_nn
156,-1.376,0.34856355,test_nn
157,-1.372,0.3507728,test_nn
158,-1.368,0.35297865,test_nn
159,-1.364,0.3551818,test_nn
160,-1.36,0.35738063,test_nn
161,-1.356,0.35957628,test_nn
162,-1.352,0.36176857,test_nn
163,-1.348,0.36395758,test_nn
164,-1.344,0.36614287,test_nn
165,-1.34,0.36832523,test_nn
166,-1.336,0.37050378,test_nn
167,-1.332,0.3726792,test_nn
168,-1.328,0.3748514,test_nn
169,-1.324,0.37701946,test_nn
170,-1.32,0.37918428,test_nn
171,-1.316,0.3813463,test_nn
172,-1.312,0.3835045,test_nn
173,-1.308,0.38565937,test_nn
174,-1.304,0.38781092,test_nn
175,-1.3,0.38995957,test_nn
176,-1.296,0.39210486,test_nn
177,-1.292,0.39424676,test_nn
178,-1.288,0.3963853,test_nn
179,-1.284,0.39852077,test_nn
180,-1.28,0.40065354,test_nn
181,-1.276,0.4027826,test_nn
182,-1.272,0.40490848,test_nn
183,-1.268,0.40703157,test_nn
184,-1.264,0.409152,test_nn
185,-1.26,0.41126883,test_nn
186,-1.256,0.41338325,test_nn
187,-1.252,0.41549474,test_nn
188,-1.248,0.41760364,test_nn
189,-1.244,0.41970932,test_nn
190,-1.24,0.42181247,test_nn
191,-1.236,0.4239138,test_nn
192,-1.232,0.42601195,test_nn
193,-1.228,0.42810768,test_nn
194,-1.224,0.43020138,test_nn
195,-1.22,0.43229222,test_nn
196,-1.216,0.4343812,test_nn
197,-1.212,0.4364676,test_nn
198,-1.208,0.43855256,test_nn
199,-1.204,0.44063494,test_nn
200,-1.2,0.44271544,test_nn
201,-1.196,0.44479442,test_nn
202,-1.192,0.44687188,test_nn
203,-1.188,0.44894743,test_nn
204,-1.184,0.45102128,test_nn
205,-1.18,0.45309407,test_nn
206,-1.176,0.45516527,test_nn
207,-1.172,0.45723552,test_nn
208,-1.168,0.45930427,test_nn
209,-1.164,0.46137226,test_nn
210,-1.16,0.46343908,test_nn
211,-1.156,0.4655054,test_nn
212,-1.152,0.467571,test_nn
213,-1.148,0.4696363,test_nn
214,-1.144,0.4717002,test_nn
215,-1.14,0.47376466,test_nn
216,-1.136,0.47582898,test_nn
217,-1.132,0.4778926,test_nn
218,-1.128,0.47995624,test_nn
219,-1.124,0.4820213,test_nn
220,-1.12,0.48408484,test_nn
221,-1.116,0.48614976,test_nn
222,-1.112,0.48821515,test_nn
223,-1.108,0.4902813,test_nn
224,-1.104,0.49234837,test_nn
225,-1.1,0.49441618,test_nn
226,-1.096,0.49648482,test_nn
227,-1.092,0.49855492,test_nn
228,-1.088,0.5006268,test_nn
229,-1.084,0.50269896,test_nn
230,-1.08,0.5047736,test_nn
231,-1.076,0.50684977,test_nn
232,-1.072,0.508928,test_nn
233,-1.068,0.51100814,test_nn
234,-1.064,0.5130905,test_nn
235,-1.06,0.51517487,test_nn
236,-1.056,0.5172624,test_nn
237,-1.052,0.5193521,test_nn
238,-1.048,0.5214443,test_nn
239,-1.044,0.5235391,test_nn
240,-1.04,0.5256371,test_nn
241,-1.036,0.52773845,test_nn
242,-1.032,0.529843,test_nn
243,-1.028,0.5319503,test_nn
244,-1.024,0.53406185,test_nn
245,-1.02,0.5361766,test_nn
246,-1.016,0.5382954,test_nn
247,-1.012,0.5404179,test_nn
248,-1.008,0.542544,test_nn
249,-1.004,0.5446745,test_nn
250,-1.0,0.5468091,test_nn
251,-0.996,0.5489479,test_nn
252,-0.992,0.5510913,test_nn
253,-0.988,0.5532394,test_nn
254,-0.984,0.555392,test_nn
255,-0.98,0.55754936,test_nn
256,-0.976,0.5597114,test_nn
257,-0.972,0.5618788,test_nn
258,-0.968,0.564051,test_nn
259,-0.964,0.56622773,test_nn
260,-0.96,0.5684107,test_nn
261,-0.956,0.5705981,test_nn
262,-0.952,0.57279164,test_nn
263,-0.948,0.57498986,test_nn
264,-0.944,0.5771937,test_nn
265,-0.94,0.5794043,test_nn
266,-0.936,0.58161926,test_nn
267,-0.932,0.58384025,test_nn
268,-0.928,0.5860672,test_nn
269,-0.924,0.58830005,test_nn
270,-0.92,0.5905385,test_nn
271,-0.916,0.59278256,test_nn
272,-0.912,0.5950334,test_nn
273,-0.908,0.59728944,test_nn
274,-0.904,0.59955144,test_nn
275,-0.9,0.60182,test_nn
276,-0.896,0.6040941,test_nn
277,-0.892,0.6063743,test_nn
278,-0.888,0.60866064,test_nn
279,-0.884,0.61095285,test_nn
280,-0.88,0.6132514,test_nn
281,-0.876,0.61555505,test_nn
282,-0.872,0.6178655,test_nn
283,-0.868,0.62018204,test_nn
284,-0.864,0.6225046,test_nn
285,-0.86,0.6248322,test_nn
286,-0.856,0.6271659,test_nn
287,-0.852,0.629506,test_nn
288,-0.848,0.6318512,test_nn
289,-0.844,0.63420254,test_nn
290,-0.84,0.6365595,test_nn
291,-0.836,0.6389216,test_nn
292,-0.832,0.6412893,test_nn
293,-0.828,0.6436624,test_nn
294,-0.824,0.6460414,test_nn
295,-0.82,0.648425,test_nn
296,-0.816,0.6508134,test_nn
297,-0.812,0.6532074,test_nn
298,-0.808,0.6556063,test_nn
299,-0.804,0.65800965,test_nn
300,-0.8,0.6604179,test_nn
301,-0.796,0.6628306,test_nn
302,-0.792,0.66524744,test_nn
303,-0.788,0.66766924,test_nn
304,-0.784,0.67009455,test_nn
305,-0.78,0.67252326,test_nn
306,-0.776,0.67495716,test_nn
307,-0.772,0.67739475,test_nn
308,-0.768,0.67983466,test_nn
309,-0.764,0.68227863,test_nn
310,-0.76,0.6847254,test_nn
311,-0.756,0.68717456,test_nn
312,-0.752,0.68962824,test_nn
313,-0.748,0.6920834,test_nn
314,-0.744,0.6945406,test_nn
315,-0.74,0.69700116,test_nn
316,-0.736,0.69946283,test_nn
317,-0.732,0.7019272,test_nn
318,-0.728,0.70439225,test_nn
319,-0.724,0.706859,test_nn
320,-0.72,0.7093274,test_nn
321,-0.716,0.71179616,test_nn
322,-0.712,0.71426576,test_nn
323,-0.708,0.7167361,test_nn
324,-0.704,0.7192072,test_nn
325,-0.7,0.72167826,test_nn
326,-0.696,0.72414833,test_nn
327,-0.692,0.72661865,test_nn
328,-0.688,0.7290884,test_nn
329,-0.684,0.73155737,test_nn
330,-0.68,0.7340252,test_nn
331,-0.676,0.73649096,test_nn
332,-0.672,0.73895586,test_nn
333,-0.668,0.74141943,test_nn
334,-0.664,0.7438805,test_nn
335,-0.66,0.7463385,test_nn
336,-0.656,0.7487944,test_nn
337,-0.652,0.7512477,test_nn
338,-0.648,0.7536973,test_nn
339,-0.644,0.7561441,test_nn
340,-0.64,0.7585874,test_nn
341,-0.636,0.7610267,test_nn
342,-0.632,0.7634619,test_nn
343,-0.628,0.7658927,test_nn
344,-0.624,0.7683191,test_nn
345,-0.62,0.7707405,test_nn
346,-0.616,0.7731565,test_nn
347,-0.612,0.77556753,test_nn
348,-0.608,0.77797264,test_nn
349,-0.604,0.78037196,test_nn
350,-0.6,0.782765,test_nn
351,-0.596,0.7851521,test_nn
352,-0.592,0.78753227,test_nn
353,-0.588,0.78990555,test_nn
354,-0.584,0.7922715,test_nn
355,-0.58,0.7946301,test_nn
356,-0.576,0.7969818,test_nn
357,-0.572,0.79932463,test_nn
358,-0.568,0.8016596,test_nn
359,-0.564,0.80398667,test_nn
360,-0.56,0.80630517,test_nn
361,-0.556,0.8086141,test_nn
362,-0.552,0.81091416,test_nn
363,-0.548,0.8132054,test_nn
364,-0.544,0.81548643,test_nn
365,-0.54,0.81775904,test_nn
366,-0.536,0.8200205,test_nn
367,-0.532,0.8222715,test_nn
368,-0.528,0.82451266,test_nn
369,-0.524,0.8267428,test_nn
370,-0.52,0.82896173,test_nn
371,-0.516,0.83117086,test_nn
372,-0.512,0.8333674,test_nn
373,-0.508,0.8355532,test_nn
374,-0.504,0.8377271,test_nn
375,-0.5,0.83988947,test_nn
376,-0.496,0.8420389,test_nn
377,-0.492,0.84417677,test_nn
378,-0.488,0.84630173,test_nn
379,-0.484,0.8484139,test_nn
380,-0.48,0.85051364,test_nn
381,-0.476,0.85260004,test_nn
382,-0.472,0.85467345,test_nn
383,-0.468,0.8567331,test_nn
384,-0.464,0.8587796,test_nn
385,-0.46,0.8608125,test_nn
386,-0.456,0.8628305,test_nn
387,-0.452,0.8648356,test_nn
388,-0.448,0.86682624,test_nn
389,-0.444,0.8688022,test_nn
390,-0.44,0.8707641,test_nn
391,-0.436,0.8727112,test_nn
392,-0.432,0.8746433,test_nn
393,-0.428,0.8765608,test_nn
394,-0.424,0.878463,test_nn
395,-0.42,0.8803501,test_nn
396,-0.416,0.88222194,test_nn
397,-0.412,0.88407815,test_nn
398,-0.408,0.88591933,test_nn
399,-0.404,0.8877449,test_nn
400,-0.4,0.8895545,test_nn
401,-0.396,0.891348,test_nn
402,-0.392,0.893126,test_nn
403,-0.388,0.89488816,test_nn
404,-0.384,0.896634,test_nn
405,-0.38,0.898363,test_nn
406,-0.376,0.9000768,test_nn
407,-0.372,0.9017738,test_nn
408,-0.368,0.9034541,test_nn
409,-0.364,0.90511864,test_nn
410,-0.36,0.90676653,test_nn
411,-0.356,0.90839773,test_nn
412,-0.352,0.91001165,test_nn
413,-0.348,0.91161025,test_nn
414,-0.344,0.91319144,test_nn
415,-0.34,0.9147562,test_nn
416,-0.336,0.9163028,test_nn
417,-0.332,0.9178345,test_nn
418,-0.328,0.9193486,test_nn
419,-0.324,0.92084515,test_nn
420,-0.32,0.92232656,test_nn
421,-0.316,0.92378956,test_nn
422,-0.312,0.92523617,test_nn
423,-0.308,0.92666674,test_nn
424,-0.304,0.92807937,test_nn
425,-0.3,0.9294757,test_nn
426,-0.296,0.9308549,test_nn
427,-0.292,0.93221736,test_nn
428,-0.288,0.9335635,test_nn
429,-0.284,0.93489325,test_nn
430,-0.28,0.93620497,test_nn
431,-0.276,0.9375007,test_nn
432,-0.272,0.9387796,test_nn
433,-0.268,0.9400424,test_nn
434,-0.264,0.9412881,test_nn
435,-0.26,0.9425176,test_nn
436,-0.256,0.9437307,test_nn
437,-0.252,0.9449272,test_nn
438,-0.248,0.9461079,test_nn
439,-0.244,0.9472719,test_nn
440,-0.24,0.94841963,test_nn
441,-0.236,0.9495509,test_nn
442,-0.232,0.9506668,test_nn
443,-0.228,0.9517667,test_nn
444,-0.224,0.95285016,test_nn
445,-0.22,0.95391816,test_nn
446,-0.216,0.95497024,test_nn
447,-0.212,0.95600694,test_nn
448,-0.208,0.9570282,test_nn
449,-0.204,0.9580338,test_nn
450,-0.2,0.9590233,test_nn
451,-0.196,0.95999795,test_nn
452,-0.192,0.9609574,test_nn
453,-0.188,0.96190137,test_nn
454,-0.184,0.9628309,test_nn
455,-0.18,0.963745,test_nn
456,-0.176,0.9646444,test_nn
457,-0.172,0.9655288,test_nn
458,-0.168,0.9663984,test_nn
459,-0.164,0.96725285,test_nn
460,-0.16,0.96809316,test_nn
461,-0.156,0.9689185,test_nn
462,-0.152,0.9697305,test_nn
463,-0.148,0.97052646,test_nn
464,-0.144,0.97130907,test_nn
465,-0.14,0.9720763,test_nn
466,-0.136,0.9728302,test_nn
467,-0.132,0.9735691,test_nn
468,-0.128,0.97429425,test_nn
469,-0.124,0.9750045,test_nn
470,-0.12,0.97570133,test_nn
471,-0.116,0.9763833,test_nn
472,-0.112,0.97705114,test_nn
473,-0.108,0.97770405,test_nn
474,-0.104,0.97834367,test_nn
475,-0.1,0.97896826,test_nn
476,-0.096,0.97957826,test_nn
477,-0.092,0.9801749,test_nn
478,-0.088,0.980756,test_nn
479,-0.084,0.9813228,test_nn
480,-0.08,0.98187447,test_nn
481,-0.076,0.9824116,test_nn
482,-0.072,0.98293376,test_nn
483,-0.068,0.9834403,test_nn
484,-0.064,0.98393166,test_nn
485,-0.06,0.9844078,test_nn
486,-0.056,0.9848683,test_nn
487,-0.052,0.98531187,test_nn
488,-0.048,0.9857404,test_nn
489,-0.044,0.98615223,test_nn
490,-0.04,0.98654747,test_nn
491,-0.036,0.9869261,test_nn
492,-0.032,0.98728687,test_nn
493,-0.028,0.98763,test_nn
494,-0.024,0.9879561,test_nn
495,-0.02,0.98826283,test_nn
496,-0.016,0.9885521,test_nn
497,-0.012,0.988822,test_nn
498,-0.008,0.9890729,test_nn
499,-0.004,0.9893037,test_nn
500,0.0,0.98951423,test_nn
501,0.004,0.9897042,test_nn
502,0.008,0.9898735,test_nn
503,0.012,0.99002135,test_nn
504,0.016,0.99014753,test_nn
505,0.02,0.9902505,test_nn
506,0.024,0.9903311,test_nn
507,0.028,0.9903881,test_nn
508,0.032,0.9904212,test_nn
509,0.036,0.9904295,test_nn
510,0.04,0.9904129,test_nn
511,0.044,0.9903708,test_nn
512,0.048,0.99030316,test_nn
513,0.052,0.990208,test_nn
514,0.056,0.9900866,test_nn
515,0.06,0.9899373,test_nn
516,0.064,0.9897598,test_nn
517,0.068,0.98955363,test_nn
518,0.072,0.9893178,test_nn
519,0.076,0.98905313,test_nn
520,0.08,0.9887575,test_nn
521,0.084,0.9884315,test_nn
522,0.088,0.9880738,test_nn
523,0.092,0.98768437,test_nn
524,0.096,0.9872629,test_nn
525,0.1,0.98680896,test_nn
526,0.104,0.9863224,test_nn
527,0.108,0.98580176,test_nn
528,0.112,0.9852477,test_nn
529,0.116,0.9846594,test_nn
530,0.12,0.9840366,test_nn
531,0.124,0.9833789,test_nn
532,0.128,0.9826864,test_nn
533,0.132,0.98195815,test_nn
534,0.136,0.981195,test_nn
535,0.14,0.9803956,test_nn
536,0.144,0.97956055,test_nn
537,0.148,0.97868943,test_nn
538,0.152,0.9777822,test_nn
539,0.156,0.9768392,test_nn
540,0.16,0.9758591,test_nn
541,0.164,0.97484314,test_nn
542,0.168,0.9737913,test_nn
543,0.172,0.9727035,test_nn
544,0.176,0.9715788,test_nn
545,0.18,0.9704184,test_nn
546,0.184,0.9692234,test_nn
547,0.188,0.9679916,test_nn
548,0.192,0.9667244,test_nn
549,0.196,0.9654235,test_nn
550,0.2,0.96408665,test_nn
551,0.204,0.9627158,test_nn
552,0.208,0.96131104,test_nn
553,0.212,0.9598725,test_nn
554,0.216,0.9584005,test_nn
555,0.22,0.9568956,test_nn
556,0.224,0.95535785,test_nn
557,0.228,0.9537889,test_nn
558,0.232,0.95218796,test_nn
559,0.236,0.9505569,test_nn
560,0.24,0.94889486,test_nn
561,0.244,0.9472032,test_nn
562,0.248,0.9454825,test_nn
563,0.252,0.943733,test_nn
564,0.256,0.941956,test_nn
565,0.26,0.94015056,test_nn
566,0.264,0.9383186,test_nn
567,0.268,0.9364605,test_nn
568,0.272,0.93457764,test_nn
569,0.276,0.93267,test_nn
570,0.28,0.9307376,test_nn
571,0.284,0.9287821,test_nn
572,0.288,0.92680335,test_nn
573,0.292,0.9248033,test_nn
574,0.296,0.92278045,test_nn
575,0.3,0.920738,test_nn
576,0.304,0.9186746,test_nn
577,0.308,0.9165923,test_nn
578,0.312,0.91449153,test_nn
579,0.316,0.912372,test_nn
580,0.32,0.91023463,test_nn
581,0.324,0.9080815,test_nn
582,0.328,0.90591174,test_nn
583,0.332,0.9037261,test_nn
584,0.336,0.90152556,test_nn
585,0.34,0.89931023,test_nn
586,0.344,0.89708173,test_nn
587,0.348,0.8948395,test_nn
588,0.352,0.8925855,test_nn
589,0.356,0.890319,test_nn
590,0.36,0.8880407,test_nn
591,0.364,0.88575184,test_nn
592,0.368,0.8834526,test_nn
593,0.372,0.88114345,test_nn
594,0.376,0.8788246,test_nn
595,0.38,0.87649727,test_nn
596,0.384,0.87416047,test_nn
597,0.388,0.8718158,test_nn
598,0.392,0.8694644,test_nn
599,0.396,0.86710495,test_nn
600,0.4,0.86473894,test_nn
601,0.404,0.8623665,test_nn
602,0.408,0.8599882,test_nn
603,0.412,0.8576043,test_nn
604,0.416,0.85521483,test_nn
605,0.42,0.85282016,test_nn
606,0.424,0.8504217,test_nn
607,0.428,0.84801793,test_nn
608,0.432,0.84561086,test_nn
609,0.436,0.8431988,test_nn
610,0.44,0.8407847,test_nn
611,0.444,0.83836704,test_nn
612,0.448,0.835946,test_nn
613,0.452,0.8335226,test_nn
614,0.456,0.8310961,test_nn
615,0.46,0.82866746,test_nn
616,0.464,0.82623744,test_nn
617,0.468,0.8238046,test_nn
618,0.472,0.82137084,test_nn
619,0.476,0.8189349,test_nn
620,0.48,0.8164971,test_nn
621,0.484,0.81405973,test_nn
622,0.488,0.8116198,test_nn
623,0.492,0.80918,test_nn
624,0.496,0.80673844,test_nn
625,0.5,0.80429614,test_nn
626,0.504,0.8018536,test_nn
627,0.508,0.79941046,test_nn
628,0.512,0.7969671,test_nn
629,0.516,0.7945237,test_nn
630,0.52,0.7920798,test_nn
631,0.524,0.789636,test_nn
632,0.528,0.7871911,test_nn
633,0.532,0.7847475,test_nn
634,0.536,0.7823029,test_nn
635,0.54,0.77985996,test_nn
636,0.544,0.7774162,test_nn
637,0.548,0.77497315,test_nn
638,0.552,0.7725296,test_nn
639,0.556,0.77008754,test_nn
640,0.56,0.7676453,test_nn
641,0.564,0.76520324,test_nn
642,0.568,0.76276225,test_nn
643,0.572,0.7603214,test_nn
644,0.576,0.7578813,test_nn
645,0.58,0.7554416,test_nn
646,0.584,0.75300264,test_nn
647,0.588,0.75056493,test_nn
648,0.592,0.7481272,test_nn
649,0.596,0.7456899,test_nn
650,0.6,0.7432542,test_nn
651,0.604,0.74081904,test_nn
652,0.608,0.7383845,test_nn
653,0.612,0.7359505,test_nn
654,0.616,0.7335173,test_nn
655,0.62,0.73108536,test_nn
656,0.624,0.72865343,test_nn
657,0.628,0.7262236,test_nn
658,0.632,0.7237936,test_nn
659,0.636,0.72136474,test_nn
660,0.64,0.71893734,test_nn
661,0.644,0.71651083,test_nn
662,0.648,0.7140847,test_nn
663,0.652,0.71165985,test_nn
664,0.656,0.70923597,test_nn
665,0.66,0.70681286,test_nn
666,0.664,0.7043912,test_nn
667,0.668,0.70196986,test_nn
668,0.672,0.6995504,test_nn
669,0.676,0.69713163,test_nn
670,0.68,0.6947134,test_nn
671,0.684,0.6922979,test_nn
672,0.688,0.6898818,test_nn
673,0.692,0.68746716,test_nn
674,0.696,0.6850546,test_nn
675,0.7,0.68264294,test_nn
676,0.704,0.6802319,test_nn
677,0.708,0.67782265,test_nn
678,0.712,0.6754144,test_nn
679,0.716,0.6730074,test_nn
680,0.72,0.6706019,test_nn
681,0.724,0.6681979,test_nn
682,0.728,0.665795,test_nn
683,0.732,0.66339356,test_nn
684,0.736,0.6609936,test_nn
685,0.74,0.65859485,test_nn
686,0.744,0.6561977,test_nn
687,0.748,0.6538024,test_nn
688,0.752,0.6514084,test_nn
689,0.756,0.64901567,test_nn
690,0.76,0.6466246,test_nn
691,0.764,0.6442355,test_nn
692,0.768,0.6418482,test_nn
693,0.772,0.639462,test_nn
694,0.776,0.6370779,test_nn
695,0.78,0.63469535,test_nn
696,0.784,0.6323147,test_nn
697,0.788,0.62993574,test_nn
698,0.792,0.62755847,test_nn
699,0.796,0.62518394,test_nn
700,0.8,0.6228104,test_nn
701,0.804,0.62043935,test_nn
702,0.808,0.6180697,test_nn
703,0.812,0.61570275,test_nn
704,0.816,0.6133375,test_nn
705,0.82,0.6109742,test_nn
706,0.824,0.6086134,test_nn
707,0.828,0.6062547,test_nn
708,0.832,0.60389775,test_nn
709,0.836,0.601543,test_nn
710,0.84,0.59919095,test_nn
711,0.844,0.596841,test_nn
712,0.848,0.5944936,test_nn
713,0.852,0.5921481,test_nn
714,0.856,0.5898055,test_nn
715,0.86,0.5874656,test_nn
716,0.864,0.58512753,test_nn
717,0.868,0.5827921,test_nn
718,0.872,0.5804593,test_nn
719,0.876,0.57812864,test_nn
720,0.88,0.575801,test_nn
721,0.884,0.57347584,test_nn
722,0.888,0.5711533,test_nn
723,0.892,0.56883407,test_nn
724,0.896,0.5665171,test_nn
725,0.9,0.56420255,test_nn
726,0.904,0.56189096,test_nn
727,0.908,0.5595824,test_nn
728,0.912,0.5572765,test_nn
729,0.916,0.5549735,test_nn
730,0.92,0.5526732,test_nn
731,0.924,0.55037564,test_nn
732,0.928,0.54808146,test_nn
733,0.932,0.54579055,test_nn
734,0.936,0.5435018,test_nn
735,0.94,0.5412162,test_nn
736,0.944,0.5389341,test_nn
737,0.948,0.5366551,test_nn
738,0.952,0.5343787,test_nn
739,0.956,0.53210604,test_nn
740,0.96,0.5298356,test_nn
741,0.964,0.5275691,test_nn
742,0.968,0.5253051,test_nn
743,0.972,0.5230448,test_nn
744,0.976,0.5207875,test_nn
745,0.98,0.5185332,test_nn
746,0.984,0.51628274,test_nn
747,0.988,0.51403487,test_nn
748,0.992,0.5117903,test_nn
749,0.996,0.5095494,test_nn
750,1.0,0.5073119,test_nn
751,1.004,0.50507706,test_nn
752,1.008,0.502846,test_nn
753,1.012,0.5006179,test_nn
754,1.016,0.4983937,test_nn
755,1.02,0.49617225,test_nn
756,1.024,0.493954,test_nn
757,1.028,0.4917395,test_nn
758,1.032,0.4895284,test_nn
759,1.036,0.48732042,test_nn
760,1.04,0.48511577,test_nn
761,1.044,0.48291436,test_nn
762,1.048,0.48071682,test_nn
763,1.052,0.47852218,test_nn
764,1.056,0.47633034,test_nn
765,1.06,0.47414374,test_nn
766,1.064,0.47195882,test_nn
767,1.068,0.46977746,test_nn
768,1.072,0.4675999,test_nn
769,1.076,0.46542558,test_nn
770,1.08,0.46325433,test_nn
771,1.084,0.46108687,test_nn
772,1.088,0.4589218,test_nn
773,1.092,0.456761,test_nn
774,1.096,0.4546037,test_nn
775,1.1,0.45244926,test_nn
776,1.104,0.45029843,test_nn
777,1.108,0.44815034,test_nn
778,1.112,0.44600582,test_nn
779,1.116,0.44386446,test_nn
780,1.12,0.44172654,test_nn
781,1.124,0.43959194,test_nn
782,1.128,0.4374603,test_nn
783,1.132,0.43533176,test_nn
784,1.136,0.43320677,test_nn
785,1.14,0.4310845,test_nn
786,1.144,0.4289664,test_nn
787,1.148,0.42685038,test_nn
788,1.152,0.4247378,test_nn
789,1.156,0.4226281,test_nn
790,1.16,0.42052206,test_nn
791,1.164,0.41841865,test_nn
792,1.168,0.41631877,test_nn
793,1.172,0.41422144,test_nn
794,1.176,0.41212744,test_nn
795,1.18,0.41003624,test_nn
796,1.184,0.40794802,test_nn
797,1.188,0.40586317,test_nn
798,1.192,0.4037808,test_nn
799,1.196,0.4017012,test_nn
800,1.2,0.39962488,test_nn
801,1.204,0.39755082,test_nn
802,1.208,0.3954801,test_nn
803,1.212,0.39341193,test_nn
804,1.216,0.39134678,test_nn
805,1.22,0.38928443,test_nn
806,1.224,0.38722435,test_nn
807,1.228,0.38516727,test_nn
808,1.232,0.38311255,test_nn
809,1.236,0.38106075,test_nn
810,1.24,0.37901124,test_nn
811,1.244,0.3769651,test_nn
812,1.248,0.3749208,test_nn
813,1.252,0.3728794,test_nn
814,1.256,0.37083998,test_nn
815,1.26,0.3688029,test_nn
816,1.264,0.3667689,test_nn
817,1.268,0.36473697,test_nn
818,1.272,0.36270714,test_nn
819,1.276,0.3606804,test_nn
820,1.28,0.35865504,test_nn
821,1.284,0.35663253,test_nn
822,1.288,0.35461217,test_nn
823,1.292,0.3525936,test_nn
824,1.296,0.35057783,test_nn
825,1.3,0.34856397,test_nn
826,1.304,0.3465516,test_nn
827,1.308,0.34454194,test_nn
828,1.312,0.342534,test_nn
829,1.316,0.34052858,test_nn
830,1.32,0.33852473,test_nn
831,1.324,0.3365222,test_nn
832,1.328,0.33452228,test_nn
833,1.332,0.33252418,test_nn
834,1.336,0.33052748,test_nn
835,1.34,0.32853287,test_nn
836,1.344,0.3265404,test_nn
837,1.348,0.32454908,test_nn
838,1.352,0.3225595,test_nn
839,1.356,0.32057214,test_nn
840,1.36,0.31858552,test_nn
841,1.364,0.3166008,test_nn
842,1.368,0.31461802,test_nn
843,1.372,0.3126365,test_nn
844,1.376,0.3106562,test_nn
845,1.38,0.30867726,test_nn
846,1.384,0.3067001,test_nn
847,1.388,0.30472416,test_nn
848,1.392,0.30274954,test_nn
849,1.396,0.3007761,test_nn
850,1.4,0.29880396,test_nn
851,1.404,0.29683286,test_nn
852,1.408,0.29486316,test_nn
853,1.412,0.2928946,test_nn
854,1.416,0.2909271,test_nn
855,1.42,0.2889608,test_nn
856,1.424,0.28699502,test_nn
857,1.428,0.28503078,test_nn
858,1.432,0.28306752,test_nn
859,1.436,0.28110528,test_nn
860,1.44,0.27914345,test_nn
861,1.444,0.2771828,test_nn
862,1.448,0.27522284,test_nn
863,1.452,0.2732637,test_nn
864,1.456,0.27130532,test_nn
865,1.46,0.2693478,test_nn
866,1.464,0.26739055,test_nn
867,1.468,0.26543462,test_nn
868,1.472,0.26347914,test_nn
869,1.476,0.26152396,test_nn
870,1.48,0.2595697,test_nn
871,1.484,0.25761536,test_nn
872,1.488,0.25566182,test_nn
873,1.492,0.2537092,test_nn
874,1.496,0.25175628,test_nn
875,1.5,0.24980396,test_nn
876,1.504,0.2478523,test_nn
877,1.508,0.24590087,test_nn
878,1.512,0.24394912,test_nn
879,1.516,0.2419982,test_nn
880,1.52,0.2400474,test_nn
881,1.524,0.23809683,test_nn
882,1.528,0.23614648,test_nn
883,1.532,0.23419613,test_nn
884,1.536,0.23224586,test_nn
885,1.54,0.23029548,test_nn
886,1.544,0.22834554,test_nn
887,1.548,0.22639537,test_nn
888,1.552,0.22444524,test_nn
889,1.556,0.22249505,test_nn
890,1.56,0.22054455,test_nn
891,1.564,0.2185942,test_nn
892,1.568,0.2166439,test_nn
893,1.572,0.21469326,test_nn
894,1.576,0.21274206,test_nn
895,1.58,0.21079084,test_nn
896,1.584,0.20883992,test_nn
897,1.588,0.20688775,test_nn
898,1.592,0.20493536,test_nn
899,1.596,0.20298302,test_nn
900,1.6,0.20103028,test_nn
901,1.604,0.19907743,test_nn
902,1.608,0.19712368,test_nn
903,1.612,0.1951696,test_nn
904,1.616,0.19321495,test_nn
905,1.62,0.1912598,test_nn
906,1.624,0.18930414,test_nn
907,1.628,0.18734792,test_nn
908,1.632,0.18539117,test_nn
909,1.636,0.18343365,test_nn
910,1.64,0.1814757,test_nn
911,1.644,0.17951712,test_nn
912,1.648,0.17755741,test_nn
913,1.652,0.17559746,test_nn
914,1.656,0.17363662,test_nn
915,1.66,0.17167488,test_nn
916,1.664,0.1697125,test_nn
917,1.668,0.16774912,test_nn
918,1.672,0.16578504,test_nn
919,1.676,0.16381982,test_nn
920,1.68,0.16185403,test_nn
921,1.684,0.15988705,test_nn
922,1.688,0.15791947,test_nn
923,1.692,0.15595096,test_nn
924,1.696,0.15398112,test_nn
925,1.7,0.15201046,test_nn
926,1.704,0.15003863,test_nn
927,1.708,0.14806587,test_nn
928,1.712,0.14609198,test_nn
929,1.716,0.1441172,test_nn
930,1.72,0.14214127,test_nn
931,1.724,0.14016388,test_nn
932,1.728,0.13818543,test_nn
933,1.732,0.13620615,test_nn
934,1.736,0.13422543,test_nn
935,1.74,0.13224357,test_nn
936,1.744,0.13026017,test_nn
937,1.748,0.1282758,test_nn
938,1.752,0.12629017,test_nn
939,1.756,0.1243031,test_nn
940,1.76,0.12231457,test_nn
941,1.764,0.12032527,test_nn
942,1.768,0.1183342,test_nn
943,1.772,0.11634209,test_nn
944,1.776,0.1143483,test_nn
945,1.78,0.112353064,test_nn
946,1.784,0.110356465,test_nn
947,1.788,0.108358316,test_nn
948,1.792,0.10635898,test_nn
949,1.796,0.10435803,test_nn
950,1.8,0.10235559,test_nn
951,1.804,0.10035171,test_nn
952,1.808,0.09834609,test_nn
953,1.812,0.09633915,test_nn
954,1.816,0.09433085,test_nn
955,1.82,0.092320554,test_nn
956,1.824,0.090308964,test_nn
957,1.828,0.08829558,test_nn
958,1.832,0.086280875,test_nn
959,1.836,0.08426429,test_nn
960,1.84,0.0822459,test_nn
961,1.844,0.080226064,test_nn
962,1.848,0.07820445,test_nn
963,1.852,0.07618143,test_nn
964,1.856,0.074156135,test_nn
965,1.86,0.07212966,test_nn
966,1.864,0.07010135,test_nn
967,1.868,0.06807091,test_nn
968,1.872,0.066038996,test_nn
969,1.876,0.06400533,test_nn
970,1.88,0.06197013,test_nn
971,1.884,0.05993294,test_nn
972,1.888,0.05789356,test_nn
973,1.892,0.05585283,test_nn
974,1.896,0.053809866,test_nn
975,1.9,0.051765285,test_nn
976,1.904,0.049718827,test_nn
977,1.908,0.047670446,test_nn
978,1.912,0.045620188,test_nn
979,1.916,0.043567974,test_nn
980,1.92,0.041513987,test_nn
981,1.924,0.039457813,test_nn
982,1.928,0.037399944,test_nn
983,1.932,0.03534024,test_nn
984,1.936,0.03327819,test_nn
985,1.94,0.031214517,test_nn
986,1.944,0.02914874,test_nn
987,1.948,0.027080774,test_nn
988,1.952,0.025011307,test_nn
989,1.956,0.022939425,test_nn
990,1.96,0.020865642,test_nn
991,1.964,0.018789444,test_nn
992,1.968,0.016711589,test_nn
993,1.972,0.014631894,test_nn
994,1.976,0.012549722,test_nn
995,1.98,0.010465526,test_nn
996,1.984,0.008379452,test_nn
997,1.988,0.0062910873,test_nn
998,1.992,0.0042009233,test_nn
999,1.996,0.0021083835,test_nn
1000,2.0,1.3852492e-05,test_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1500/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 1500, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 49318, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_11-35-23_329694_79310/artifacts/2024-10-12_11-35-25/fn_2024-10-12_11-35-25/working_dirs/fn_4f2b3_00733_733_weight_soln_obs=1500_2024-10-12_15-51-49", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_obs_force/run_obs_weight_1500/diff.csv <==
,X_x,value,name
0,-2.0,4.8529822e-05,diff
1,-1.996,0.00028906134,diff
2,-1.992,0.00052503496,diff
3,-1.988,0.00075677456,diff
4,-1.984,0.0009837495,diff
5,-1.98,0.0012065889,diff
6,-1.976,0.0014247391,diff
7,-1.972,0.0016385699,diff
8,-1.968,0.001848029,diff
9,-1.964,0.0020534638,diff
10,-1.96,0.0022546723,diff
11,-1.956,0.0024511013,diff
12,-1.952,0.0026438516,diff
13,-1.948,0.0028319526,diff
14,-1.944,0.0030161645,diff
15,-1.94,0.0031962134,diff
16,-1.936,0.0033720396,diff
17,-1.932,0.0035440214,diff
18,-1.928,0.0037115365,diff
19,-1.924,0.0038755573,diff
20,-1.92,0.0040352494,diff
21,-1.916,0.004190985,diff
22,-1.912,0.004342973,diff
23,-1.908,0.004490897,diff
24,-1.904,0.004635062,diff
25,-1.9,0.0047749914,diff
26,-1.896,0.0049115643,diff
27,-1.892,0.0050441697,diff
28,-1.888,0.005172882,diff
29,-1.884,0.0052982755,diff
30,-1.88,0.005419761,diff
31,-1.876,0.0055373535,diff
32,-1.872,0.005651295,diff
33,-1.868,0.0057619363,diff
34,-1.864,0.0058686957,diff
35,-1.86,0.0059720427,diff
36,-1.856,0.0060717985,diff
37,-1.852,0.006167978,diff
38,-1.848,0.0062609464,diff
39,-1.844,0.006350063,diff
40,-1.84,0.006436065,diff
41,-1.836,0.00651858,diff
42,-1.832,0.0065976083,diff
43,-1.828,0.00667309,diff
44,-1.824,0.006745808,diff
45,-1.82,0.0068147182,diff
46,-1.816,0.0068806186,diff
47,-1.812,0.0069432333,diff
48,-1.808,0.007002659,diff
49,-1.804,0.0070588663,diff
50,-1.8,0.007111743,diff
51,-1.796,0.0071617886,diff
52,-1.792,0.0072083697,diff
53,-1.788,0.0072520673,diff
54,-1.784,0.0072929338,diff
55,-1.78,0.0073304474,diff
56,-1.776,0.0073650554,diff
57,-1.772,0.0073966086,diff
58,-1.768,0.007425353,diff
59,-1.764,0.007451445,diff
60,-1.76,0.0074741393,diff
61,-1.756,0.0074938834,diff
62,-1.752,0.0075113177,diff
63,-1.748,0.007525608,diff
64,-1.744,0.0075369924,diff
65,-1.74,0.0075460076,diff
66,-1.736,0.007551849,diff
67,-1.732,0.0075552315,diff
68,-1.728,0.007555768,diff
69,-1.724,0.0075537562,diff
70,-1.72,0.0075487643,diff
71,-1.716,0.007541865,diff
72,-1.712,0.0075317025,diff
73,-1.708,0.0075192302,diff
74,-1.704,0.0075040907,diff
75,-1.7,0.0074863434,diff
76,-1.696,0.0074666142,diff
77,-1.692,0.00744392,diff
78,-1.688,0.00741899,diff
79,-1.684,0.0073916614,diff
80,-1.68,0.0073614717,diff
81,-1.676,0.007329628,diff
82,-1.672,0.007294908,diff
83,-1.668,0.007257864,diff
84,-1.664,0.0072188675,diff
85,-1.66,0.007177338,diff
86,-1.656,0.007133499,diff
87,-1.652,0.007087752,diff
88,-1.648,0.0070393384,diff
89,-1.644,0.006989002,diff
90,-1.64,0.0069368333,diff
91,-1.636,0.006881833,diff
92,-1.632,0.0068252385,diff
93,-1.628,0.0067661703,diff
94,-1.624,0.0067052245,diff
95,-1.62,0.0066423267,diff
96,-1.616,0.0065772384,diff
97,-1.612,0.006509945,diff
98,-1.608,0.006441161,diff
99,-1.604,0.006370276,diff
100,-1.6,0.0062975287,diff
101,-1.596,0.0062224567,diff
102,-1.592,0.0061457455,diff
103,-1.588,0.0060671717,diff
104,-1.584,0.0059866607,diff
105,-1.58,0.0059047937,diff
106,-1.576,0.0058202595,diff
107,-1.572,0.005734697,diff
108,-1.568,0.0056468993,diff
109,-1.564,0.0055577457,diff
110,-1.56,0.00546664,diff
111,-1.556,0.005373776,diff
112,-1.552,0.005279377,diff
113,-1.548,0.0051833987,diff
114,-1.544,0.0050857216,diff
115,-1.54,0.0049865246,diff
116,-1.536,0.0048856735,diff
117,-1.532,0.0047833025,diff
118,-1.528,0.0046796203,diff
119,-1.524,0.0045738816,diff
120,-1.52,0.004466772,diff
121,-1.516,0.0043584704,diff
122,-1.512,0.0042488277,diff
123,-1.508,0.004137367,diff
124,-1.504,0.0040249527,diff
125,-1.5,0.003911048,diff
126,-1.496,0.0037955344,diff
127,-1.492,0.003678888,diff
128,-1.488,0.0035609603,diff
129,-1.484,0.003441453,diff
130,-1.48,0.0033211708,diff
131,-1.476,0.0031992197,diff
132,-1.472,0.0030764341,diff
133,-1.468,0.0029519796,diff
134,-1.464,0.0028265417,diff
135,-1.46,0.002700299,diff
136,-1.456,0.0025726855,diff
137,-1.452,0.0024439096,diff
138,-1.448,0.00231421,diff
139,-1.444,0.002183199,diff
140,-1.44,0.002051711,diff
141,-1.436,0.0019187033,diff
142,-1.432,0.0017849803,diff
143,-1.428,0.0016503334,diff
144,-1.424,0.0015151799,diff
145,-1.42,0.0013781488,diff
146,-1.416,0.0012409985,diff
147,-1.412,0.0011027157,diff
148,-1.408,0.0009639859,diff
149,-1.404,0.0008240938,diff
150,-1.4,0.0006836653,diff
151,-1.396,0.0005426109,diff
152,-1.392,0.00040060282,diff
153,-1.388,0.0002580583,diff
154,-1.384,0.00011473894,diff
155,-1.38,-2.8908253e-05,diff
156,-1.376,-0.00017306209,diff
157,-1.372,-0.00031754375,diff
158,-1.368,-0.0004633665,diff
159,-1.364,-0.00060898066,diff
160,-1.36,-0.00075531006,diff
161,-1.356,-0.0009018183,diff
162,-1.352,-0.0010486841,diff
163,-1.348,-0.0011962354,diff
164,-1.344,-0.0013436973,diff
165,-1.34,-0.0014915466,diff
166,-1.336,-0.0016397238,diff
167,-1.332,-0.0017879307,diff
168,-1.328,-0.0019362569,diff
169,-1.324,-0.002084881,diff
170,-1.32,-0.0022334456,diff
171,-1.316,-0.0023818016,diff
172,-1.312,-0.002530545,diff
173,-1.308,-0.0026791096,diff
174,-1.304,-0.0028274953,diff
175,-1.3,-0.002975762,diff
176,-1.296,-0.0031239092,diff
177,-1.292,-0.0032715201,diff
178,-1.288,-0.003418982,diff
179,-1.284,-0.0035662055,diff
180,-1.28,-0.0037131906,diff
181,-1.276,-0.0038596988,diff
182,-1.272,-0.0040054917,diff
183,-1.268,-0.0041506886,diff
184,-1.264,-0.0042957366,diff
185,-1.26,-0.0044394135,diff
186,-1.256,-0.0045832098,diff
187,-1.252,-0.004725784,diff
188,-1.248,-0.0048680007,diff
189,-1.244,-0.0050088465,diff
190,-1.24,-0.005148679,diff
191,-1.236,-0.005288005,diff
192,-1.232,-0.005426228,diff
193,-1.228,-0.0055633485,diff
194,-1.224,-0.0056989193,diff
195,-1.22,-0.0058338046,diff
196,-1.216,-0.0059669316,diff
197,-1.212,-0.0060987175,diff
198,-1.208,-0.0062294602,diff
199,-1.204,-0.0063585937,diff
200,-1.2,-0.00648582,diff
201,-1.196,-0.006611496,diff
202,-1.192,-0.0067357123,diff
203,-1.188,-0.0068579614,diff
204,-1.184,-0.0069785416,diff
205,-1.18,-0.0070969164,diff
206,-1.176,-0.007213503,diff
207,-1.172,-0.0073280036,diff
208,-1.168,-0.00744015,diff
209,-1.164,-0.007549882,diff
210,-1.16,-0.0076577067,diff
211,-1.156,-0.0077632368,diff
212,-1.152,-0.007865846,diff
213,-1.148,-0.007965893,diff
214,-1.144,-0.008063287,diff
215,-1.14,-0.008158267,diff
216,-1.136,-0.008249998,diff
217,-1.132,-0.008338988,diff
218,-1.128,-0.008425146,diff
219,-1.124,-0.008507848,diff
220,-1.12,-0.008587599,diff
221,-1.116,-0.008663893,diff
222,-1.112,-0.008737028,diff
223,-1.108,-0.008806139,diff
224,-1.104,-0.008872241,diff
225,-1.1,-0.008934498,diff
226,-1.096,-0.008993119,diff
227,-1.092,-0.009047508,diff
228,-1.088,-0.00909844,diff
229,-1.084,-0.009145051,diff
230,-1.08,-0.009187639,diff
231,-1.076,-0.009225935,diff
232,-1.072,-0.009259671,diff
233,-1.068,-0.0092892945,diff
234,-1.064,-0.009314656,diff
235,-1.06,-0.009335011,diff
236,-1.056,-0.009350687,diff
237,-1.052,-0.009361446,diff
238,-1.048,-0.009366989,diff
239,-1.044,-0.00936842,diff
240,-1.04,-0.009364188,diff
241,-1.036,-0.00935477,diff
242,-1.032,-0.009340465,diff
243,-1.028,-0.009320319,diff
244,-1.024,-0.009295285,diff
245,-1.02,-0.009264529,diff
246,-1.016,-0.009227991,diff
247,-1.012,-0.009185851,diff
248,-1.008,-0.0091379285,diff
249,-1.004,-0.0090844035,diff
250,-1.0,-0.009024799,diff
251,-0.996,-0.008959651,diff
252,-0.992,-0.008887649,diff
253,-0.988,-0.008809686,diff
254,-0.984,-0.008726358,diff
255,-0.98,-0.008635879,diff
256,-0.976,-0.008539736,diff
257,-0.972,-0.008437097,diff
258,-0.968,-0.00832814,diff
259,-0.964,-0.008212805,diff
260,-0.96,-0.008090794,diff
261,-0.956,-0.007962704,diff
262,-0.952,-0.007827938,diff
263,-0.948,-0.007686496,diff
264,-0.944,-0.007538557,diff
265,-0.94,-0.00738436,diff
266,-0.936,-0.0072237253,diff
267,-0.932,-0.0070563555,diff
268,-0.928,-0.0068825483,diff
269,-0.924,-0.006702006,diff
270,-0.92,-0.006515324,diff
271,-0.916,-0.006322503,diff
272,-0.912,-0.006122887,diff
273,-0.908,-0.0059170127,diff
274,-0.904,-0.0057053566,diff
275,-0.9,-0.005487025,diff
276,-0.896,-0.005262494,diff
277,-0.892,-0.0050321817,diff
278,-0.888,-0.0047964454,diff
279,-0.884,-0.004554093,diff
280,-0.88,-0.004306674,diff
281,-0.876,-0.0040532947,diff
282,-0.872,-0.0037947893,diff
283,-0.868,-0.00353086,diff
284,-0.864,-0.0032616854,diff
285,-0.86,-0.0029883385,diff
286,-0.856,-0.002709508,diff
287,-0.852,-0.0024263263,diff
288,-0.848,-0.002138853,diff
289,-0.844,-0.0018469691,diff
290,-0.84,-0.0015512109,diff
291,-0.836,-0.0012524128,diff
292,-0.832,-0.0009496212,diff
293,-0.828,-0.00064355135,diff
294,-0.824,-0.0003350973,diff
295,-0.82,-2.3424625e-05,diff
296,-0.816,0.0002900362,diff
297,-0.812,0.0006058812,diff
298,-0.808,0.00092357397,diff
299,-0.804,0.00124228,diff
300,-0.8,0.0015622377,diff
301,-0.796,0.0018832684,diff
302,-0.792,0.0022041798,diff
303,-0.788,0.0025255084,diff
304,-0.784,0.002846241,diff
305,-0.78,0.003166318,diff
306,-0.776,0.00348562,diff
307,-0.772,0.0038032532,diff
308,-0.768,0.0041189194,diff
309,-0.764,0.0044326186,diff
310,-0.76,0.004743457,diff
311,-0.756,0.005051017,diff
312,-0.752,0.005355358,diff
313,-0.748,0.005655825,diff
314,-0.744,0.00595212,diff
315,-0.74,0.0062434673,diff
316,-0.736,0.0065300465,diff
317,-0.732,0.006810963,diff
318,-0.728,0.0070859194,diff
319,-0.724,0.0073542,diff
320,-0.72,0.007616043,diff
321,-0.716,0.007871151,diff
322,-0.712,0.008118331,diff
323,-0.708,0.008357167,diff
324,-0.704,0.008588195,diff
325,-0.7,0.008810461,diff
326,-0.696,0.009023726,diff
327,-0.692,0.009227574,diff
328,-0.688,0.009421408,diff
329,-0.684,0.009605706,diff
330,-0.68,0.009779632,diff
331,-0.676,0.009942472,diff
332,-0.672,0.010094941,diff
333,-0.668,0.010235488,diff
334,-0.664,0.010365725,diff
335,-0.66,0.01048398,diff
336,-0.656,0.010589957,diff
337,-0.652,0.010684431,diff
338,-0.648,0.010766625,diff
339,-0.644,0.010836601,diff
340,-0.64,0.010894418,diff
341,-0.636,0.010939419,diff
342,-0.632,0.0109725,diff
343,-0.628,0.010992646,diff
344,-0.624,0.011000156,diff
345,-0.62,0.010995448,diff
346,-0.616,0.010978162,diff
347,-0.612,0.010948479,diff
348,-0.608,0.010905981,diff
349,-0.604,0.010852158,diff
350,-0.6,0.010785937,diff
351,-0.596,0.010707736,diff
352,-0.592,0.010618031,diff
353,-0.588,0.010516882,diff
354,-0.584,0.010404825,diff
355,-0.58,0.010281742,diff
356,-0.576,0.010148048,diff
357,-0.572,0.010004163,diff
358,-0.568,0.009850383,diff
359,-0.564,0.009686947,diff
360,-0.56,0.0095149875,diff
361,-0.556,0.009334028,diff
362,-0.552,0.009144545,diff
363,-0.548,0.008947253,diff
364,-0.544,0.008742809,diff
365,-0.54,0.008531094,diff
366,-0.536,0.008313715,diff
367,-0.532,0.008090258,diff
368,-0.528,0.007860899,diff
369,-0.524,0.0076270103,diff
370,-0.52,0.0073886514,diff
371,-0.516,0.0071464777,diff
372,-0.512,0.006901145,diff
373,-0.508,0.0066528916,diff
374,-0.504,0.006402433,diff
375,-0.5,0.006150365,diff
376,-0.496,0.0058971047,diff
377,-0.492,0.0056431293,diff
378,-0.488,0.0053889155,diff
379,-0.484,0.0051353574,diff
380,-0.48,0.0048823953,diff
381,-0.476,0.0046306252,diff
382,-0.472,0.0043806434,diff
383,-0.468,0.0041328073,diff
384,-0.464,0.0038877726,diff
385,-0.46,0.0036456585,diff
386,-0.456,0.0034070015,diff
387,-0.452,0.0031720996,diff
388,-0.448,0.0029411912,diff
389,-0.444,0.0027147532,diff
390,-0.44,0.0024930239,diff
391,-0.436,0.0022760034,diff
392,-0.432,0.002064705,diff
393,-0.428,0.001857996,diff
394,-0.424,0.0016570091,diff
395,-0.42,0.0014615059,diff
396,-0.416,0.0012723804,diff
397,-0.412,0.001088202,diff
398,-0.408,0.00091022253,diff
399,-0.404,0.0007381439,diff
400,-0.4,0.00057142973,diff
401,-0.396,0.0004107952,diff
402,-0.392,0.00025570393,diff
403,-0.388,0.00010639429,diff
404,-0.384,-3.8325787e-05,diff
405,-0.38,-0.00017803907,diff
406,-0.376,-0.00031226873,diff
407,-0.372,-0.00044238567,diff
408,-0.368,-0.00056773424,diff
409,-0.364,-0.00068974495,diff
410,-0.36,-0.00080800056,diff
411,-0.356,-0.0009229183,diff
412,-0.352,-0.0010351539,diff
413,-0.348,-0.0011458397,diff
414,-0.344,-0.0012542009,diff
415,-0.34,-0.0013614893,diff
416,-0.336,-0.0014680624,diff
417,-0.332,-0.0015739202,diff
418,-0.328,-0.0016810894,diff
419,-0.324,-0.0017886162,diff
420,-0.32,-0.0018986464,diff
421,-0.316,-0.0020105839,diff
422,-0.312,-0.00212574,diff
423,-0.308,-0.0022443533,diff
424,-0.304,-0.0023676157,diff
425,-0.3,-0.0024961233,diff
426,-0.296,-0.0026304722,diff
427,-0.292,-0.0027713776,diff
428,-0.288,-0.0029197931,diff
429,-0.284,-0.0030765533,diff
430,-0.28,-0.003241837,diff
431,-0.276,-0.0034168959,diff
432,-0.272,-0.0036030412,diff
433,-0.268,-0.0038000941,diff
434,-0.264,-0.003993809,diff
435,-0.26,-0.00416857,diff
436,-0.256,-0.004324615,diff
437,-0.252,-0.004463315,diff
438,-0.248,-0.004585564,diff
439,-0.244,-0.0046917796,diff
440,-0.24,-0.0047826767,diff
441,-0.236,-0.0048594475,diff
442,-0.232,-0.004922688,diff
443,-0.228,-0.004972875,diff
444,-0.224,-0.00501132,diff
445,-0.22,-0.005038321,diff
446,-0.216,-0.0050546527,diff
447,-0.212,-0.005060971,diff
448,-0.208,-0.005058408,diff
449,-0.204,-0.0050478578,diff
450,-0.2,-0.0050284266,diff
451,-0.196,-0.005002439,diff
452,-0.192,-0.004970312,diff
453,-0.188,-0.0049319267,diff
454,-0.184,-0.004888594,diff
455,-0.18,-0.004840493,diff
456,-0.176,-0.0047882795,diff
457,-0.172,-0.0047327876,diff
458,-0.168,-0.0046744347,diff
459,-0.164,-0.0046133995,diff
460,-0.16,-0.0045503974,diff
461,-0.156,-0.0044864416,diff
462,-0.152,-0.004421234,diff
463,-0.148,-0.004355848,diff
464,-0.144,-0.004290223,diff
465,-0.14,-0.0042251945,diff
466,-0.136,-0.004160464,diff
467,-0.132,-0.004097104,diff
468,-0.128,-0.0040351152,diff
469,-0.124,-0.003975153,diff
470,-0.12,-0.0039170384,diff
471,-0.116,-0.0038613677,diff
472,-0.112,-0.00380826,diff
473,-0.108,-0.00375849,diff
474,-0.104,-0.0037112236,diff
475,-0.1,-0.0036680102,diff
476,-0.096,-0.0036278367,diff
477,-0.092,-0.0035912395,diff
478,-0.088,-0.0035589933,diff
479,-0.084,-0.003530383,diff
480,-0.08,-0.0035060644,diff
481,-0.076,-0.0034858584,diff
482,-0.072,-0.0034700036,diff
483,-0.068,-0.0034584403,diff
484,-0.064,-0.0034511685,diff
485,-0.06,-0.0034487247,diff
486,-0.056,-0.003450632,diff
487,-0.052,-0.0034564734,diff
488,-0.048,-0.0034675002,diff
489,-0.044,-0.0034825802,diff
490,-0.04,-0.0035016537,diff
491,-0.036,-0.0035254955,diff
492,-0.032,-0.0035535097,diff
493,-0.028,-0.003585577,diff
494,-0.024,-0.0036212206,diff
495,-0.02,-0.0036612153,diff
496,-0.016,-0.0037055016,diff
497,-0.012,-0.00375247,diff
498,-0.008,-0.0038030744,diff
499,-0.004,-0.0038577318,diff
500,0.0,-0.0039150715,diff
501,0.004,-0.0039752126,diff
502,0.008,-0.0040382743,diff
503,0.012,-0.0041043162,diff
504,0.016,-0.0041717887,diff
505,0.02,-0.00424248,diff
506,0.024,-0.004314065,diff
507,0.028,-0.004387915,diff
508,0.032,-0.004463017,diff
509,0.036,-0.0045396686,diff
510,0.04,-0.004616976,diff
511,0.044,-0.004694879,diff
512,0.048,-0.0047729015,diff
513,0.052,-0.004851818,diff
514,0.056,-0.0049297214,diff
515,0.06,-0.005007386,diff
516,0.064,-0.0050846934,diff
517,0.068,-0.0051606297,diff
518,0.072,-0.005234897,diff
519,0.076,-0.0053079724,diff
520,0.08,-0.005379081,diff
521,0.084,-0.005447507,diff
522,0.088,-0.0055134892,diff
523,0.092,-0.005576372,diff
524,0.096,-0.005635679,diff
525,0.1,-0.0056918263,diff
526,0.104,-0.0057440996,diff
527,0.108,-0.005792141,diff
528,0.112,-0.0058348775,diff
529,0.116,-0.0058731437,diff
530,0.12,-0.0059058666,diff
531,0.124,-0.0059329867,diff
532,0.128,-0.005954504,diff
533,0.132,-0.005969405,diff
534,0.136,-0.0059779286,diff
535,0.14,-0.005978942,diff
536,0.144,-0.0059728622,diff
537,0.148,-0.0059590936,diff
538,0.152,-0.005937159,diff
539,0.156,-0.00590688,diff
540,0.16,-0.005867839,diff
541,0.164,-0.0058199763,diff
542,0.168,-0.005762577,diff
543,0.172,-0.005695164,diff
544,0.176,-0.005617857,diff
545,0.18,-0.005530238,diff
546,0.184,-0.005431533,diff
547,0.188,-0.0053221583,diff
548,0.192,-0.0052008033,diff
549,0.196,-0.005067885,diff
550,0.2,-0.0049224496,diff
551,0.204,-0.004765153,diff
552,0.208,-0.0045953393,diff
553,0.212,-0.00441128,diff
554,0.216,-0.004214883,diff
555,0.22,-0.004003763,diff
556,0.224,-0.0037789345,diff
557,0.228,-0.0035398602,diff
558,0.232,-0.0032858849,diff
559,0.236,-0.003017366,diff
560,0.24,-0.0027326345,diff
561,0.244,-0.0024327636,diff
562,0.248,-0.0021163821,diff
563,0.252,-0.0017838478,diff
564,0.256,-0.0014353395,diff
565,0.26,-0.0010695457,diff
566,0.264,-0.0006865263,diff
567,0.268,-0.00028645992,diff
568,0.272,0.0001154542,diff
569,0.276,0.00050348043,diff
570,0.28,0.0008780956,diff
571,0.284,0.001239121,diff
572,0.288,0.0015866756,diff
573,0.292,0.0019218326,diff
574,0.296,0.0022442937,diff
575,0.3,0.0025542974,diff
576,0.304,0.0028524399,diff
577,0.308,0.0031387806,diff
578,0.312,0.0034143329,diff
579,0.316,0.0036780834,diff
580,0.32,0.003930986,diff
581,0.324,0.0041730404,diff
582,0.328,0.004404843,diff
583,0.332,0.004626274,diff
584,0.336,0.0048378706,diff
585,0.34,0.00503999,diff
586,0.344,0.0052317977,diff
587,0.348,0.005415201,diff
588,0.352,0.0055893064,diff
589,0.356,0.0057546496,diff
590,0.36,0.0059112906,diff
591,0.364,0.0060600042,diff
592,0.368,0.0061998963,diff
593,0.372,0.006332338,diff
594,0.376,0.006456971,diff
595,0.38,0.006574452,diff
596,0.384,0.0066838264,diff
597,0.388,0.0067867637,diff
598,0.392,0.006882608,diff
599,0.396,0.0069716573,diff
600,0.4,0.007054329,diff
601,0.404,0.0071305037,diff
602,0.408,0.0072013736,diff
603,0.412,0.007264912,diff
604,0.416,0.007323742,diff
605,0.42,0.007376671,diff
606,0.424,0.007424116,diff
607,0.428,0.0074659586,diff
608,0.432,0.0075030327,diff
609,0.436,0.007535219,diff
610,0.44,0.0075627565,diff
611,0.444,0.007585585,diff
612,0.448,0.007603824,diff
613,0.452,0.0076180696,diff
614,0.456,0.0076277256,diff
615,0.46,0.0076338053,diff
616,0.464,0.0076355934,diff
617,0.468,0.007633984,diff
618,0.472,0.007628739,diff
619,0.476,0.007620275,diff
620,0.48,0.0076082945,diff
621,0.484,0.0075930357,diff
622,0.488,0.0075743794,diff
623,0.492,0.007553458,diff
624,0.496,0.0075293183,diff
625,0.5,0.0075032115,diff
626,0.504,0.007473886,diff
627,0.508,0.0074421763,diff
628,0.512,0.0074082017,diff
629,0.516,0.007371545,diff
630,0.52,0.0073332787,diff
631,0.524,0.007292986,diff
632,0.528,0.007250905,diff
633,0.532,0.0072060823,diff
634,0.536,0.0071605444,diff
635,0.54,0.0071128607,diff
636,0.544,0.0070638657,diff
637,0.548,0.0070137978,diff
638,0.552,0.0069617033,diff
639,0.556,0.006908536,diff
640,0.56,0.0068540573,diff
641,0.564,0.0067983866,diff
642,0.568,0.00674212,diff
643,0.572,0.006684482,diff
644,0.576,0.0066259503,diff
645,0.58,0.0065669417,diff
646,0.584,0.0065068603,diff
647,0.588,0.006446898,diff
648,0.592,0.0063853264,diff
649,0.596,0.006323755,diff
650,0.6,0.006261587,diff
651,0.604,0.006198883,diff
652,0.608,0.0061362386,diff
653,0.612,0.0060727596,diff
654,0.616,0.0060094,diff
655,0.62,0.0059461594,diff
656,0.624,0.0058823824,diff
657,0.628,0.0058184266,diff
658,0.632,0.0057546496,diff
659,0.636,0.005690694,diff
660,0.64,0.0056266785,diff
661,0.644,0.005563259,diff
662,0.648,0.005499482,diff
663,0.652,0.0054362416,diff
664,0.656,0.005373001,diff
665,0.66,0.0053108335,diff
666,0.664,0.0052476525,diff
667,0.668,0.005185902,diff
668,0.672,0.005123973,diff
669,0.676,0.00506258,diff
670,0.68,0.005001366,diff
671,0.684,0.0049411654,diff
672,0.688,0.004880905,diff
673,0.692,0.0048215985,diff
674,0.696,0.004762411,diff
675,0.7,0.0047045946,diff
676,0.704,0.0046468377,diff
677,0.708,0.0045900345,diff
678,0.712,0.00453341,diff
679,0.716,0.00447762,diff
680,0.72,0.0044226646,diff
681,0.724,0.004368305,diff
682,0.728,0.0043143034,diff
683,0.732,0.004261911,diff
684,0.736,0.0042092204,diff
685,0.74,0.0041584373,diff
686,0.744,0.0041074753,diff
687,0.748,0.0040575266,diff
688,0.752,0.0040093064,diff
689,0.756,0.0039610863,diff
690,0.76,0.0039135218,diff
691,0.764,0.0038673878,diff
692,0.768,0.0038212538,diff
693,0.772,0.00377661,diff
694,0.776,0.0037328005,diff
695,0.78,0.0036897063,diff
696,0.784,0.0036476254,diff
697,0.788,0.0036059022,diff
698,0.792,0.003566146,diff
699,0.796,0.0035265088,diff
700,0.8,0.0034877062,diff
701,0.804,0.0034501553,diff
702,0.808,0.0034130216,diff
703,0.812,0.00337708,diff
704,0.816,0.0033420324,diff
705,0.82,0.003307879,diff
706,0.824,0.003274858,diff
707,0.828,0.0032422543,diff
708,0.832,0.0032107234,diff
709,0.836,0.0031801462,diff
710,0.84,0.0031505227,diff
711,0.844,0.0031215549,diff
712,0.848,0.0030936003,diff
713,0.852,0.0030663013,diff
714,0.856,0.003040135,diff
715,0.86,0.0030149817,diff
716,0.864,0.002990365,diff
717,0.868,0.002966702,diff
718,0.872,0.002943933,diff
719,0.876,0.0029212236,diff
720,0.88,0.0029004812,diff
721,0.884,0.002879858,diff
722,0.888,0.002860427,diff
723,0.892,0.0028412938,diff
724,0.896,0.0028232932,diff
725,0.9,0.0028060675,diff
726,0.904,0.0027896166,diff
727,0.908,0.0027739406,diff
728,0.912,0.002759099,diff
729,0.916,0.0027444363,diff
730,0.92,0.0027313232,diff
731,0.924,0.0027184486,diff
732,0.928,0.0027067065,diff
733,0.932,0.0026951432,diff
734,0.936,0.0026844144,diff
735,0.94,0.00267452,diff
736,0.944,0.002665341,diff
737,0.948,0.0026568174,diff
738,0.952,0.0026484728,diff
739,0.956,0.0026413798,diff
740,0.96,0.002634585,diff
741,0.964,0.0026284456,diff
742,0.968,0.0026230216,diff
743,0.972,0.0026180744,diff
744,0.976,0.002613604,diff
745,0.98,0.0026097298,diff
746,0.984,0.0026066303,diff
747,0.988,0.0026038885,diff
748,0.992,0.0026017427,diff
749,0.996,0.002600491,diff
750,1.0,0.002598524,diff
751,1.004,0.0025978684,diff
752,1.008,0.0025974512,diff
753,1.012,0.002597928,diff
754,1.016,0.0025981665,diff
755,1.02,0.0025998354,diff
756,1.024,0.0026012063,diff
757,1.028,0.0026031733,diff
758,1.032,0.0026054382,diff
759,1.036,0.00260818,diff
760,1.04,0.0026115775,diff
761,1.044,0.0026147962,diff
762,1.048,0.0026185513,diff
763,1.052,0.0026223063,diff
764,1.056,0.0026271343,diff
765,1.06,0.0026320815,diff
766,1.064,0.002637148,diff
767,1.068,0.0026423037,diff
768,1.072,0.0026475787,diff
769,1.076,0.0026536584,diff
770,1.08,0.0026598275,diff
771,1.084,0.002666533,diff
772,1.088,0.0026726723,diff
773,1.092,0.0026794076,diff
774,1.096,0.0026865602,diff
775,1.1,0.0026935935,diff
776,1.104,0.002700895,diff
777,1.108,0.0027083457,diff
778,1.112,0.0027160943,diff
779,1.116,0.0027239025,diff
780,1.12,0.0027318597,diff
781,1.124,0.0027398765,diff
782,1.128,0.0027479231,diff
783,1.132,0.0027564466,diff
784,1.136,0.002764374,diff
785,1.14,0.0027728379,diff
786,1.144,0.0027813017,diff
787,1.148,0.0027899444,diff
788,1.152,0.0027983785,diff
789,1.156,0.0028069615,diff
790,1.16,0.002815932,diff
791,1.164,0.0028241873,diff
792,1.168,0.0028327107,diff
793,1.172,0.0028413236,diff
794,1.176,0.0028502643,diff
795,1.18,0.002858907,diff
796,1.184,0.0028677285,diff
797,1.188,0.002876103,diff
798,1.192,0.0028842092,diff
799,1.196,0.0028924346,diff
800,1.2,0.0029009283,diff
801,1.204,0.0029090643,diff
802,1.208,0.002916932,diff
803,1.212,0.0029251873,diff
804,1.216,0.0029331446,diff
805,1.22,0.0029409826,diff
806,1.224,0.0029488504,diff
807,1.228,0.0029557943,diff
808,1.232,0.0029633641,diff
809,1.236,0.002970755,diff
810,1.24,0.0029778779,diff
811,1.244,0.0029848814,diff
812,1.248,0.0029920042,diff
813,1.252,0.0029986799,diff
814,1.256,0.0030047297,diff
815,1.26,0.0030111372,diff
816,1.264,0.003016919,diff
817,1.268,0.003022939,diff
818,1.272,0.0030288398,diff
819,1.276,0.0030339956,diff
820,1.28,0.0030395985,diff
821,1.284,0.0030445457,diff
822,1.288,0.0030491352,diff
823,1.292,0.003053993,diff
824,1.296,0.0030576885,diff
825,1.3,0.0030619204,diff
826,1.304,0.0030658543,diff
827,1.308,0.003069222,diff
828,1.312,0.0030724108,diff
829,1.316,0.0030754805,diff
830,1.32,0.0030781925,diff
831,1.324,0.0030805469,diff
832,1.328,0.003082484,diff
833,1.332,0.0030843914,diff
834,1.336,0.0030866861,diff
835,1.34,0.0030875504,diff
836,1.344,0.0030886233,diff
837,1.348,0.003089279,diff
838,1.352,0.0030896962,diff
839,1.356,0.0030896664,diff
840,1.36,0.0030899644,diff
841,1.364,0.00308913,diff
842,1.368,0.0030886233,diff
843,1.372,0.003087312,diff
844,1.376,0.0030861795,diff
845,1.38,0.0030839145,diff
846,1.384,0.0030821562,diff
847,1.388,0.0030795634,diff
848,1.392,0.0030767024,diff
849,1.396,0.0030736625,diff
850,1.4,0.0030705035,diff
851,1.404,0.0030673444,diff
852,1.408,0.0030634403,diff
853,1.412,0.003058672,diff
854,1.416,0.0030540526,diff
855,1.42,0.0030491054,diff
856,1.424,0.0030437112,diff
857,1.428,0.0030381083,diff
858,1.432,0.0030322373,diff
859,1.436,0.0030257702,diff
860,1.44,0.0030189157,diff
861,1.444,0.0030121207,diff
862,1.448,0.003004998,diff
863,1.452,0.0029972792,diff
864,1.456,0.002989024,diff
865,1.46,0.0029805303,diff
866,1.464,0.0029718876,diff
867,1.468,0.0029630065,diff
868,1.472,0.002953887,diff
869,1.476,0.002943933,diff
870,1.48,0.0029341877,diff
871,1.484,0.0029239058,diff
872,1.488,0.002913028,diff
873,1.492,0.0029020905,diff
874,1.496,0.0028906763,diff
875,1.5,0.002879262,diff
876,1.504,0.0028672218,diff
877,1.508,0.0028550327,diff
878,1.512,0.0028421283,diff
879,1.516,0.0028297007,diff
880,1.52,0.0028163195,diff
881,1.524,0.0028025806,diff
882,1.528,0.00278911,diff
883,1.532,0.0027745366,diff
884,1.536,0.0027605295,diff
885,1.54,0.002745688,diff
886,1.544,0.0027305484,diff
887,1.548,0.0027148873,diff
888,1.552,0.0026997179,diff
889,1.556,0.0026838481,diff
890,1.56,0.0026674569,diff
891,1.564,0.0026506633,diff
892,1.568,0.0026340634,diff
893,1.572,0.0026165843,diff
894,1.576,0.0025994629,diff
895,1.58,0.0025817603,diff
896,1.584,0.0025638193,diff
897,1.588,0.0025456995,diff
898,1.592,0.0025273114,diff
899,1.596,0.0025086254,diff
900,1.6,0.0024894625,diff
901,1.604,0.0024703145,diff
902,1.608,0.0024508536,diff
903,1.612,0.0024311095,diff
904,1.616,0.0024110973,diff
905,1.62,0.0023908317,diff
906,1.624,0.0023704022,diff
907,1.628,0.0023499578,diff
908,1.632,0.0023286492,diff
909,1.636,0.0023078918,diff
910,1.64,0.0022862554,diff
911,1.644,0.002264768,diff
912,1.648,0.0022431612,diff
913,1.652,0.002221182,diff
914,1.656,0.0021988153,diff
915,1.66,0.0021765828,diff
916,1.664,0.0021542758,diff
917,1.668,0.002131328,diff
918,1.672,0.0021086782,diff
919,1.676,0.0020851344,diff
920,1.68,0.0020621717,diff
921,1.684,0.0020387024,diff
922,1.688,0.0020151585,diff
923,1.692,0.001991272,diff
924,1.696,0.0019674897,diff
925,1.7,0.0019432008,diff
926,1.704,0.0019191653,diff
927,1.708,0.001894638,diff
928,1.712,0.0018701702,diff
929,1.716,0.0018457025,diff
930,1.72,0.0018211305,diff
931,1.724,0.0017961264,diff
932,1.728,0.001771301,diff
933,1.732,0.001746133,diff
934,1.736,0.0017212927,diff
935,1.74,0.001695931,diff
936,1.744,0.0016702414,diff
937,1.748,0.0016450733,diff
938,1.752,0.0016192049,diff
939,1.756,0.0015939921,diff
940,1.76,0.0015682429,diff
941,1.764,0.0015425086,diff
942,1.768,0.001516521,diff
943,1.772,0.0014908537,diff
944,1.776,0.0014651939,diff
945,1.78,0.0014389306,diff
946,1.784,0.0014132634,diff
947,1.788,0.0013870299,diff
948,1.792,0.0013613626,diff
949,1.796,0.001335159,diff
950,1.8,0.0013091341,diff
951,1.804,0.0012831166,diff
952,1.808,0.0012571886,diff
953,1.812,0.0012311116,diff
954,1.816,0.0012052283,diff
955,1.82,0.001179032,diff
956,1.824,0.0011528805,diff
957,1.828,0.0011273324,diff
958,1.832,0.0011013895,diff
959,1.836,0.0010754615,diff
960,1.84,0.0010495633,diff
961,1.844,0.0010235384,diff
962,1.848,0.0009981245,diff
963,1.852,0.00097256154,diff
964,1.856,0.0009466484,diff
965,1.86,0.00092112273,diff
966,1.864,0.00089576095,diff
967,1.868,0.0008703023,diff
968,1.872,0.00084485114,diff
969,1.876,0.00081979483,diff
970,1.88,0.00079455227,diff
971,1.884,0.00077012554,diff
972,1.888,0.0007450059,diff
973,1.892,0.0007202625,diff
974,1.896,0.0006953068,diff
975,1.9,0.0006709248,diff
976,1.904,0.00064659864,diff
977,1.908,0.00062242895,diff
978,1.912,0.00059838593,diff
979,1.916,0.00057427585,diff
980,1.92,0.00055061653,diff
981,1.924,0.0005267039,diff
982,1.928,0.00050349906,diff
983,1.932,0.0004802011,diff
984,1.936,0.00045705587,diff
985,1.94,0.0004340969,diff
986,1.944,0.0004112292,diff
987,1.948,0.0003888067,diff
988,1.952,0.00036671944,diff
989,1.956,0.00034457073,diff
990,1.96,0.00032257475,diff
991,1.964,0.0003008861,diff
992,1.968,0.00027935393,diff
993,1.972,0.00025799312,diff
994,1.976,0.00023744721,diff
995,1.98,0.0002166098,diff
996,1.984,0.00019568391,diff
997,1.988,0.00017574895,diff
998,1.992,0.00015572226,diff
999,1.996,0.00013601128,diff
1000,2.0,0.00011640461,diff


==> visu/tikz_csvs_obs_force/run_obs_weight_1500/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1500/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1500/sol_nn.csv <==
,X_x,value,name
0,-2.0,4.8529822e-05,sol_nn
1,-1.996,0.0024326274,sol_nn
2,-1.992,0.004812231,sol_nn
3,-1.988,0.0071875365,sol_nn
4,-1.984,0.009558141,sol_nn
5,-1.98,0.011924546,sol_nn
6,-1.976,0.014286326,sol_nn
7,-1.972,0.016643723,sol_nn
8,-1.968,0.01899675,sol_nn
9,-1.964,0.021345813,sol_nn
10,-1.96,0.023690587,sol_nn
11,-1.956,0.026030647,sol_nn
12,-1.952,0.028366962,sol_nn
13,-1.948,0.030698692,sol_nn
14,-1.944,0.03302647,sol_nn
15,-1.94,0.035350084,sol_nn
16,-1.936,0.037669543,sol_nn
17,-1.932,0.03998509,sol_nn
18,-1.928,0.042296235,sol_nn
19,-1.924,0.04460382,sol_nn
20,-1.92,0.04690714,sol_nn
21,-1.916,0.049206447,sol_nn
22,-1.912,0.051502064,sol_nn
23,-1.908,0.053793553,sol_nn
24,-1.904,0.056081284,sol_nn
25,-1.9,0.058364842,sol_nn
26,-1.896,0.06064498,sol_nn
27,-1.892,0.06292122,sol_nn
28,-1.888,0.0651935,sol_nn
29,-1.884,0.06746252,sol_nn
30,-1.88,0.06972757,sol_nn
31,-1.876,0.07198873,sol_nn
32,-1.872,0.0742463,sol_nn
33,-1.868,0.076500505,sol_nn
34,-1.864,0.07875089,sol_nn
35,-1.86,0.08099781,sol_nn
36,-1.856,0.083241194,sol_nn
37,-1.852,0.08548094,sol_nn
38,-1.848,0.08771747,sol_nn
39,-1.844,0.08995022,sol_nn
40,-1.84,0.09217979,sol_nn
41,-1.836,0.094405934,sol_nn
42,-1.832,0.09662853,sol_nn
43,-1.828,0.09884764,sol_nn
44,-1.824,0.10106392,sol_nn
45,-1.82,0.1032764,sol_nn
46,-1.816,0.10548593,sol_nn
47,-1.812,0.10769211,sol_nn
48,-1.808,0.10989517,sol_nn
49,-1.804,0.11209494,sol_nn
50,-1.8,0.114291444,sol_nn
51,-1.796,0.11648506,sol_nn
52,-1.792,0.1186752,sol_nn
53,-1.788,0.12086253,sol_nn
54,-1.784,0.123046964,sol_nn
55,-1.78,0.1252281,sol_nn
56,-1.776,0.12740628,sol_nn
57,-1.772,0.12958147,sol_nn
58,-1.768,0.13175377,sol_nn
59,-1.764,0.13392343,sol_nn
60,-1.76,0.13608976,sol_nn
61,-1.756,0.13825306,sol_nn
62,-1.752,0.14041413,sol_nn
63,-1.748,0.14257199,sol_nn
64,-1.744,0.144727,sol_nn
65,-1.74,0.14687958,sol_nn
66,-1.736,0.14902906,sol_nn
67,-1.732,0.151176,sol_nn
68,-1.728,0.1533201,sol_nn
69,-1.724,0.15546173,sol_nn
70,-1.72,0.1576003,sol_nn
71,-1.716,0.15973702,sol_nn
72,-1.712,0.16187043,sol_nn
73,-1.708,0.16400158,sol_nn
74,-1.704,0.16613002,sol_nn
75,-1.7,0.16825584,sol_nn
76,-1.696,0.17037973,sol_nn
77,-1.692,0.17250061,sol_nn
78,-1.688,0.1746193,sol_nn
79,-1.684,0.17673555,sol_nn
80,-1.68,0.17884898,sol_nn
81,-1.676,0.1809607,sol_nn
82,-1.672,0.18306956,sol_nn
83,-1.668,0.18517613,sol_nn
84,-1.664,0.18728071,sol_nn
85,-1.66,0.1893828,sol_nn
86,-1.656,0.19148253,sol_nn
87,-1.652,0.19358042,sol_nn
88,-1.648,0.19567557,sol_nn
89,-1.644,0.19776879,sol_nn
90,-1.64,0.19986026,sol_nn
91,-1.636,0.20194882,sol_nn
92,-1.632,0.20403586,sol_nn
93,-1.628,0.20612036,sol_nn
94,-1.624,0.20820305,sol_nn
95,-1.62,0.21028371,sol_nn
96,-1.616,0.21236219,sol_nn
97,-1.612,0.21443853,sol_nn
98,-1.608,0.2165133,sol_nn
99,-1.604,0.21858606,sol_nn
100,-1.6,0.22065687,sol_nn
101,-1.596,0.22272544,sol_nn
102,-1.592,0.22479229,sol_nn
103,-1.588,0.22685727,sol_nn
104,-1.584,0.2289204,sol_nn
105,-1.58,0.2309821,sol_nn
106,-1.576,0.23304118,sol_nn
107,-1.572,0.2350992,sol_nn
108,-1.568,0.23715502,sol_nn
109,-1.564,0.23920944,sol_nn
110,-1.56,0.24126196,sol_nn
111,-1.556,0.24331266,sol_nn
112,-1.552,0.24536183,sol_nn
113,-1.548,0.24740948,sol_nn
114,-1.544,0.24945538,sol_nn
115,-1.54,0.2514998,sol_nn
116,-1.536,0.2535425,sol_nn
117,-1.532,0.25558376,sol_nn
118,-1.528,0.25762367,sol_nn
119,-1.524,0.2596615,sol_nn
120,-1.52,0.261698,sol_nn
121,-1.516,0.26373327,sol_nn
122,-1.512,0.26576725,sol_nn
123,-1.508,0.26779938,sol_nn
124,-1.504,0.26983058,sol_nn
125,-1.5,0.27186024,sol_nn
126,-1.496,0.2738883,sol_nn
127,-1.492,0.27591527,sol_nn
128,-1.488,0.27794093,sol_nn
129,-1.484,0.27996504,sol_nn
130,-1.48,0.28198832,sol_nn
131,-1.476,0.28401,sol_nn
132,-1.472,0.28603077,sol_nn
133,-1.468,0.2880499,sol_nn
134,-1.464,0.2900681,sol_nn
135,-1.46,0.2920854,sol_nn
136,-1.456,0.29410142,sol_nn
137,-1.452,0.2961162,sol_nn
138,-1.448,0.29813015,sol_nn
139,-1.444,0.3001427,sol_nn
140,-1.44,0.30215478,sol_nn
141,-1.436,0.3041654,sol_nn
142,-1.432,0.30617523,sol_nn
143,-1.428,0.30818424,sol_nn
144,-1.424,0.31019264,sol_nn
145,-1.42,0.31219923,sol_nn
146,-1.416,0.31420565,sol_nn
147,-1.412,0.316211,sol_nn
148,-1.408,0.31821585,sol_nn
149,-1.404,0.32021952,sol_nn
150,-1.4,0.3222227,sol_nn
151,-1.396,0.32422522,sol_nn
152,-1.392,0.32622683,sol_nn
153,-1.388,0.32822788,sol_nn
154,-1.384,0.33022818,sol_nn
155,-1.38,0.3322281,sol_nn
156,-1.376,0.3342275,sol_nn
157,-1.372,0.33622664,sol_nn
158,-1.368,0.3382244,sol_nn
159,-1.364,0.34022242,sol_nn
160,-1.36,0.34221965,sol_nn
161,-1.356,0.34421676,sol_nn
162,-1.352,0.34621346,sol_nn
163,-1.348,0.3482095,sol_nn
164,-1.344,0.35020566,sol_nn
165,-1.34,0.35220137,sol_nn
166,-1.336,0.35419682,sol_nn
167,-1.332,0.35619217,sol_nn
168,-1.328,0.3581875,sol_nn
169,-1.324,0.36018243,sol_nn
170,-1.32,0.36217743,sol_nn
171,-1.316,0.3641727,sol_nn
172,-1.312,0.36616752,sol_nn
173,-1.308,0.3681626,sol_nn
174,-1.304,0.37015778,sol_nn
175,-1.3,0.37215313,sol_nn
176,-1.296,0.37414855,sol_nn
177,-1.292,0.3761445,sol_nn
178,-1.288,0.3781407,sol_nn
179,-1.284,0.38013703,sol_nn
180,-1.28,0.38213366,sol_nn
181,-1.276,0.38413072,sol_nn
182,-1.272,0.38612854,sol_nn
183,-1.268,0.38812694,sol_nn
184,-1.264,0.39012545,sol_nn
185,-1.26,0.3921254,sol_nn
186,-1.256,0.39412516,sol_nn
187,-1.252,0.3961262,sol_nn
188,-1.248,0.3981276,sol_nn
189,-1.244,0.40013036,sol_nn
190,-1.24,0.4021341,sol_nn
191,-1.236,0.4041384,sol_nn
192,-1.232,0.40614372,sol_nn
193,-1.228,0.4081502,sol_nn
194,-1.224,0.41015825,sol_nn
195,-1.22,0.41216692,sol_nn
196,-1.216,0.41417742,sol_nn
197,-1.212,0.4161892,sol_nn
198,-1.208,0.4182021,sol_nn
199,-1.204,0.42021653,sol_nn
200,-1.2,0.42223287,sol_nn
201,-1.196,0.4242508,sol_nn
202,-1.192,0.42627016,sol_nn
203,-1.188,0.42829156,sol_nn
204,-1.184,0.43031454,sol_nn
205,-1.18,0.4323398,sol_nn
206,-1.176,0.43436676,sol_nn
207,-1.172,0.43639582,sol_nn
208,-1.168,0.43842733,sol_nn
209,-1.164,0.44046116,sol_nn
210,-1.16,0.44249696,sol_nn
211,-1.156,0.444535,sol_nn
212,-1.152,0.446576,sol_nn
213,-1.148,0.44861954,sol_nn
214,-1.144,0.4506657,sol_nn
215,-1.14,0.45271435,sol_nn
216,-1.136,0.45476618,sol_nn
217,-1.132,0.45682082,sol_nn
218,-1.128,0.45887825,sol_nn
219,-1.124,0.46093917,sol_nn
220,-1.12,0.46300298,sol_nn
221,-1.116,0.46507025,sol_nn
222,-1.112,0.46714073,sol_nn
223,-1.108,0.4692152,sol_nn
224,-1.104,0.47129273,sol_nn
225,-1.1,0.47337404,sol_nn
226,-1.096,0.47545904,sol_nn
227,-1.092,0.4775482,sol_nn
228,-1.088,0.47964087,sol_nn
229,-1.084,0.48173788,sol_nn
230,-1.08,0.48383886,sol_nn
231,-1.076,0.48594418,sol_nn
232,-1.072,0.488054,sol_nn
233,-1.068,0.49016804,sol_nn
234,-1.064,0.4922862,sol_nn
235,-1.06,0.49440953,sol_nn
236,-1.056,0.49653742,sol_nn
237,-1.052,0.49867022,sol_nn
238,-1.048,0.5008083,sol_nn
239,-1.044,0.50295043,sol_nn
240,-1.04,0.5050983,sol_nn
241,-1.036,0.50725126,sol_nn
242,-1.032,0.5094092,sol_nn
243,-1.028,0.5115729,sol_nn
244,-1.024,0.5137415,sol_nn
245,-1.02,0.51591593,sol_nn
246,-1.016,0.518096,sol_nn
247,-1.012,0.5202818,sol_nn
248,-1.008,0.5224733,sol_nn
249,-1.004,0.5246704,sol_nn
250,-1.0,0.5268736,sol_nn
251,-0.996,0.5290823,sol_nn
252,-0.992,0.5312979,sol_nn
253,-0.988,0.5335195,sol_nn
254,-0.984,0.5357464,sol_nn
255,-0.98,0.53798044,sol_nn
256,-0.976,0.5402202,sol_nn
257,-0.972,0.54246646,sol_nn
258,-0.968,0.54471904,sol_nn
259,-0.964,0.54697794,sol_nn
260,-0.96,0.5492435,sol_nn
261,-0.956,0.5515152,sol_nn
262,-0.952,0.55379355,sol_nn
263,-0.948,0.5560786,sol_nn
264,-0.944,0.5583701,sol_nn
265,-0.94,0.5606679,sol_nn
266,-0.936,0.5629722,sol_nn
267,-0.932,0.5652832,sol_nn
268,-0.928,0.56760055,sol_nn
269,-0.924,0.56992465,sol_nn
270,-0.92,0.5722549,sol_nn
271,-0.916,0.57459134,sol_nn
272,-0.912,0.5769346,sol_nn
273,-0.908,0.579284,sol_nn
274,-0.904,0.58163923,sol_nn
275,-0.9,0.58400124,sol_nn
276,-0.896,0.58636934,sol_nn
277,-0.892,0.58874327,sol_nn
278,-0.888,0.59112257,sol_nn
279,-0.884,0.5935085,sol_nn
280,-0.88,0.5958995,sol_nn
281,-0.876,0.5982965,sol_nn
282,-0.872,0.6006986,sol_nn
283,-0.868,0.6031061,sol_nn
284,-0.864,0.6055188,sol_nn
285,-0.86,0.6079358,sol_nn
286,-0.856,0.6103583,sol_nn
287,-0.852,0.61278504,sol_nn
288,-0.848,0.6152161,sol_nn
289,-0.844,0.6176516,sol_nn
290,-0.84,0.62009096,sol_nn
291,-0.836,0.6225333,sol_nn
292,-0.832,0.6249797,sol_nn
293,-0.828,0.6274293,sol_nn
294,-0.824,0.6298814,sol_nn
295,-0.82,0.63233674,sol_nn
296,-0.816,0.63479376,sol_nn
297,-0.812,0.63725317,sol_nn
298,-0.808,0.6397144,sol_nn
299,-0.804,0.64217675,sol_nn
300,-0.8,0.6446403,sol_nn
301,-0.796,0.6471049,sol_nn
302,-0.792,0.6495694,sol_nn
303,-0.788,0.65203434,sol_nn
304,-0.784,0.6544987,sol_nn
305,-0.78,0.6569624,sol_nn
306,-0.776,0.65942526,sol_nn
307,-0.772,0.66188645,sol_nn
308,-0.768,0.66434574,sol_nn
309,-0.764,0.66680306,sol_nn
310,-0.76,0.66925746,sol_nn
311,-0.756,0.6717086,sol_nn
312,-0.752,0.67415655,sol_nn
313,-0.748,0.6766006,sol_nn
314,-0.744,0.6790405,sol_nn
315,-0.74,0.6814754,sol_nn
316,-0.736,0.6839056,sol_nn
317,-0.732,0.68633014,sol_nn
318,-0.728,0.6887487,sol_nn
319,-0.724,0.69116056,sol_nn
320,-0.72,0.69356596,sol_nn
321,-0.716,0.69596463,sol_nn
322,-0.712,0.69835544,sol_nn
323,-0.708,0.7007379,sol_nn
324,-0.704,0.7031125,sol_nn
325,-0.7,0.7054783,sol_nn
326,-0.696,0.70783526,sol_nn
327,-0.692,0.7101827,sol_nn
328,-0.688,0.7125201,sol_nn
329,-0.684,0.714848,sol_nn
330,-0.68,0.71716547,sol_nn
331,-0.676,0.71947193,sol_nn
332,-0.672,0.721768,sol_nn
333,-0.668,0.72405213,sol_nn
334,-0.664,0.7263259,sol_nn
335,-0.66,0.72858775,sol_nn
336,-0.656,0.7308374,sol_nn
337,-0.652,0.7330755,sol_nn
338,-0.648,0.73530126,sol_nn
339,-0.644,0.7375148,sol_nn
340,-0.64,0.73971623,sol_nn
341,-0.636,0.74190485,sol_nn
342,-0.632,0.7440815,sol_nn
343,-0.628,0.7462452,sol_nn
344,-0.624,0.7483963,sol_nn
345,-0.62,0.7505352,sol_nn
346,-0.616,0.7526616,sol_nn
347,-0.612,0.75477546,sol_nn
348,-0.608,0.7568765,sol_nn
349,-0.604,0.7589663,sol_nn
350,-0.6,0.76104367,sol_nn
351,-0.596,0.7631091,sol_nn
352,-0.592,0.76516294,sol_nn
353,-0.588,0.76720536,sol_nn
354,-0.584,0.7692369,sol_nn
355,-0.58,0.7712575,sol_nn
356,-0.576,0.7732674,sol_nn
357,-0.572,0.77526706,sol_nn
358,-0.568,0.77725685,sol_nn
359,-0.564,0.77923703,sol_nn
360,-0.56,0.7812087,sol_nn
361,-0.556,0.7831713,sol_nn
362,-0.552,0.7851254,sol_nn
363,-0.548,0.7870717,sol_nn
364,-0.544,0.7890108,sol_nn
365,-0.54,0.7909428,sol_nn
366,-0.536,0.792869,sol_nn
367,-0.532,0.7947891,sol_nn
368,-0.528,0.79670334,sol_nn
369,-0.524,0.7986131,sol_nn
370,-0.52,0.8005183,sol_nn
371,-0.516,0.80241966,sol_nn
372,-0.512,0.8043179,sol_nn
373,-0.508,0.80621326,sol_nn
374,-0.504,0.8081064,sol_nn
375,-0.5,0.8099979,sol_nn
376,-0.496,0.8118883,sol_nn
377,-0.492,0.8137779,sol_nn
378,-0.488,0.8156673,sol_nn
379,-0.484,0.81755733,sol_nn
380,-0.48,0.81944793,sol_nn
381,-0.476,0.8213397,sol_nn
382,-0.472,0.82323337,sol_nn
383,-0.468,0.82512915,sol_nn
384,-0.464,0.8270277,sol_nn
385,-0.46,0.8289291,sol_nn
386,-0.456,0.83083415,sol_nn
387,-0.452,0.8327428,sol_nn
388,-0.448,0.8346555,sol_nn
389,-0.444,0.83657265,sol_nn
390,-0.44,0.8384945,sol_nn
391,-0.436,0.8404211,sol_nn
392,-0.432,0.84235334,sol_nn
393,-0.428,0.84429026,sol_nn
394,-0.424,0.84623283,sol_nn
395,-0.42,0.848181,sol_nn
396,-0.416,0.85013545,sol_nn
397,-0.412,0.8520949,sol_nn
398,-0.408,0.8540605,sol_nn
399,-0.404,0.85603195,sol_nn
400,-0.4,0.85800886,sol_nn
401,-0.396,0.8599918,sol_nn
402,-0.392,0.8619803,sol_nn
403,-0.388,0.8639746,sol_nn
404,-0.384,0.8659734,sol_nn
405,-0.38,0.8679774,sol_nn
406,-0.376,0.8699868,sol_nn
407,-0.372,0.8720002,sol_nn
408,-0.368,0.87401843,sol_nn
409,-0.364,0.87604004,sol_nn
410,-0.36,0.87806535,sol_nn
411,-0.356,0.88009405,sol_nn
412,-0.352,0.8821254,sol_nn
413,-0.348,0.88415825,sol_nn
414,-0.344,0.8861935,sol_nn
415,-0.34,0.8882298,sol_nn
416,-0.336,0.8902669,sol_nn
417,-0.332,0.8923046,sol_nn
418,-0.328,0.894341,sol_nn
419,-0.324,0.8963771,sol_nn
420,-0.32,0.8984107,sol_nn
421,-0.316,0.9004423,sol_nn
422,-0.312,0.9024707,sol_nn
423,-0.308,0.9044957,sol_nn
424,-0.304,0.906516,sol_nn
425,-0.3,0.9085312,sol_nn
426,-0.296,0.9105404,sol_nn
427,-0.292,0.91254306,sol_nn
428,-0.288,0.91453826,sol_nn
429,-0.284,0.91652507,sol_nn
430,-0.28,0.9185034,sol_nn
431,-0.276,0.9204719,sol_nn
432,-0.272,0.9224293,sol_nn
433,-0.268,0.9243759,sol_nn
434,-0.264,0.9263102,sol_nn
435,-0.26,0.9282314,sol_nn
436,-0.256,0.93013936,sol_nn
437,-0.252,0.9320327,sol_nn
438,-0.248,0.9339104,sol_nn
439,-0.244,0.93577224,sol_nn
440,-0.24,0.9376173,sol_nn
441,-0.236,0.93944454,sol_nn
442,-0.232,0.9412533,sol_nn
443,-0.228,0.9430431,sol_nn
444,-0.224,0.94481266,sol_nn
445,-0.22,0.9465617,sol_nn
446,-0.216,0.94828933,sol_nn
447,-0.212,0.94999504,sol_nn
448,-0.208,0.95167756,sol_nn
449,-0.204,0.9533361,sol_nn
450,-0.2,0.95497155,sol_nn
451,-0.196,0.95658153,sol_nn
452,-0.192,0.9581657,sol_nn
453,-0.188,0.95972407,sol_nn
454,-0.184,0.96125543,sol_nn
455,-0.18,0.9627595,sol_nn
456,-0.176,0.9642357,sol_nn
457,-0.172,0.9656832,sol_nn
458,-0.168,0.9671016,sol_nn
459,-0.164,0.9684906,sol_nn
460,-0.16,0.9698496,sol_nn
461,-0.156,0.9711776,sol_nn
462,-0.152,0.97247475,sol_nn
463,-0.148,0.97374016,sol_nn
464,-0.144,0.9749738,sol_nn
465,-0.14,0.97617483,sol_nn
466,-0.136,0.97734356,sol_nn
467,-0.132,0.9784789,sol_nn
468,-0.128,0.9795809,sol_nn
469,-0.124,0.9806489,sol_nn
470,-0.12,0.98168296,sol_nn
471,-0.116,0.98268265,sol_nn
472,-0.112,0.98364776,sol_nn
473,-0.108,0.98457754,sol_nn
474,-0.104,0.9854728,sol_nn
475,-0.1,0.986332,sol_nn
476,-0.096,0.98715615,sol_nn
477,-0.092,0.9879448,sol_nn
478,-0.088,0.988697,sol_nn
479,-0.084,0.9894136,sol_nn
480,-0.08,0.99009395,sol_nn
481,-0.076,0.99073815,sol_nn
482,-0.072,0.991346,sol_nn
483,-0.068,0.99191755,sol_nn
484,-0.064,0.99245286,sol_nn
485,-0.06,0.9929513,sol_nn
486,-0.056,0.9934134,sol_nn
487,-0.052,0.9938395,sol_nn
488,-0.048,0.9942285,sol_nn
489,-0.044,0.9945814,sol_nn
490,-0.04,0.9948983,sol_nn
491,-0.036,0.9951785,sol_nn
492,-0.032,0.9954225,sol_nn
493,-0.028,0.99563044,sol_nn
494,-0.024,0.99580276,sol_nn
495,-0.02,0.9959388,sol_nn
496,-0.016,0.9960385,sol_nn
497,-0.012,0.9961035,sol_nn
498,-0.008,0.9961329,sol_nn
499,-0.004,0.9961263,sol_nn
500,0.0,0.9960849,sol_nn
501,0.004,0.9960088,sol_nn
502,0.008,0.9958977,sol_nn
503,0.012,0.9957517,sol_nn
504,0.016,0.9955722,sol_nn
505,0.02,0.9953575,sol_nn
506,0.024,0.9951099,sol_nn
507,0.028,0.9948281,sol_nn
508,0.032,0.994513,sol_nn
509,0.036,0.99416435,sol_nn
510,0.04,0.993783,sol_nn
511,0.044,0.9933691,sol_nn
512,0.048,0.9929231,sol_nn
513,0.052,0.99244416,sol_nn
514,0.056,0.9919343,sol_nn
515,0.06,0.9913926,sol_nn
516,0.064,0.99081933,sol_nn
517,0.068,0.99021536,sol_nn
518,0.072,0.9895811,sol_nn
519,0.076,0.98891604,sol_nn
520,0.08,0.98822093,sol_nn
521,0.084,0.9874965,sol_nn
522,0.088,0.9867425,sol_nn
523,0.092,0.98595965,sol_nn
524,0.096,0.9851483,sol_nn
525,0.1,0.9843082,sol_nn
526,0.104,0.9834399,sol_nn
527,0.108,0.9825439,sol_nn
528,0.112,0.98162115,sol_nn
529,0.116,0.98067087,sol_nn
530,0.12,0.9796941,sol_nn
531,0.124,0.97869104,sol_nn
532,0.128,0.9776615,sol_nn
533,0.132,0.9766066,sol_nn
534,0.136,0.9755261,sol_nn
535,0.14,0.9744211,sol_nn
536,0.144,0.97329116,sol_nn
537,0.148,0.9721369,sol_nn
538,0.152,0.9709588,sol_nn
539,0.156,0.96975714,sol_nn
540,0.16,0.96853215,sol_nn
541,0.164,0.967284,sol_nn
542,0.168,0.96601343,sol_nn
543,0.172,0.96472085,sol_nn
544,0.176,0.96340615,sol_nn
545,0.18,0.96206975,sol_nn
546,0.184,0.9607125,sol_nn
547,0.188,0.95933384,sol_nn
548,0.192,0.9579352,sol_nn
549,0.196,0.9565161,sol_nn
550,0.2,0.9550775,sol_nn
551,0.204,0.9536188,sol_nn
552,0.208,0.9521406,sol_nn
553,0.212,0.95064473,sol_nn
554,0.216,0.9491291,sol_nn
555,0.22,0.94759625,sol_nn
556,0.224,0.94604504,sol_nn
557,0.228,0.9444761,sol_nn
558,0.232,0.9428901,sol_nn
559,0.236,0.9412866,sol_nn
560,0.24,0.93966734,sol_nn
561,0.244,0.93803126,sol_nn
562,0.248,0.9363796,sol_nn
563,0.252,0.9347122,sol_nn
564,0.256,0.93302864,sol_nn
565,0.26,0.93133044,sol_nn
566,0.264,0.92961746,sol_nn
567,0.268,0.9278895,sol_nn
568,0.272,0.9261478,sol_nn
569,0.276,0.9243923,sol_nn
570,0.28,0.92262334,sol_nn
571,0.284,0.92084074,sol_nn
572,0.288,0.91904473,sol_nn
573,0.292,0.91723627,sol_nn
574,0.296,0.91541517,sol_nn
575,0.3,0.9135816,sol_nn
576,0.304,0.9117361,sol_nn
577,0.308,0.90987885,sol_nn
578,0.312,0.9080108,sol_nn
579,0.316,0.90613097,sol_nn
580,0.32,0.9042403,sol_nn
581,0.324,0.90233874,sol_nn
582,0.328,0.9004269,sol_nn
583,0.332,0.8985048,sol_nn
584,0.336,0.8965728,sol_nn
585,0.34,0.89463127,sol_nn
586,0.344,0.8926795,sol_nn
587,0.348,0.8907193,sol_nn
588,0.352,0.88874984,sol_nn
589,0.356,0.8867716,sol_nn
590,0.36,0.88478464,sol_nn
591,0.364,0.8827898,sol_nn
592,0.368,0.88078606,sol_nn
593,0.372,0.87877494,sol_nn
594,0.376,0.876756,sol_nn
595,0.38,0.8747299,sol_nn
596,0.384,0.87269557,sol_nn
597,0.388,0.87065494,sol_nn
598,0.392,0.8686072,sol_nn
599,0.396,0.86655265,sol_nn
600,0.4,0.86449176,sol_nn
601,0.404,0.8624243,sol_nn
602,0.408,0.8603516,sol_nn
603,0.412,0.8582716,sol_nn
604,0.416,0.8561868,sol_nn
605,0.42,0.8540962,sol_nn
606,0.424,0.85199994,sol_nn
607,0.428,0.8498982,sol_nn
608,0.432,0.8477917,sol_nn
609,0.436,0.8456803,sol_nn
610,0.44,0.8435642,sol_nn
611,0.444,0.8414435,sol_nn
612,0.448,0.83931816,sol_nn
613,0.452,0.8371888,sol_nn
614,0.456,0.8350549,sol_nn
615,0.46,0.8329173,sol_nn
616,0.464,0.8307755,sol_nn
617,0.468,0.8286303,sol_nn
618,0.472,0.82648146,sol_nn
619,0.476,0.8243294,sol_nn
620,0.48,0.82217383,sol_nn
621,0.484,0.820015,sol_nn
622,0.488,0.81785274,sol_nn
623,0.492,0.81568825,sol_nn
624,0.496,0.8135205,sol_nn
625,0.5,0.81135076,sol_nn
626,0.504,0.8091779,sol_nn
627,0.508,0.80700254,sol_nn
628,0.512,0.80482495,sol_nn
629,0.516,0.8026447,sol_nn
630,0.52,0.8004629,sol_nn
631,0.524,0.79827905,sol_nn
632,0.528,0.79609334,sol_nn
633,0.532,0.7939049,sol_nn
634,0.536,0.7917158,sol_nn
635,0.54,0.78952456,sol_nn
636,0.544,0.7873319,sol_nn
637,0.548,0.78513825,sol_nn
638,0.552,0.78294253,sol_nn
639,0.556,0.7807458,sol_nn
640,0.56,0.77854776,sol_nn
641,0.564,0.7763485,sol_nn
642,0.568,0.7741486,sol_nn
643,0.572,0.7719474,sol_nn
644,0.576,0.7697453,sol_nn
645,0.58,0.7675427,sol_nn
646,0.584,0.76533896,sol_nn
647,0.588,0.7631354,sol_nn
648,0.592,0.76093024,sol_nn
649,0.596,0.7587251,sol_nn
650,0.6,0.7565193,sol_nn
651,0.604,0.75431305,sol_nn
652,0.608,0.7521068,sol_nn
653,0.612,0.74989974,sol_nn
654,0.616,0.7476928,sol_nn
655,0.62,0.7454859,sol_nn
656,0.624,0.7432785,sol_nn
657,0.628,0.741071,sol_nn
658,0.632,0.73886365,sol_nn
659,0.636,0.7366561,sol_nn
660,0.64,0.7344485,sol_nn
661,0.644,0.73224145,sol_nn
662,0.648,0.7300341,sol_nn
663,0.652,0.7278273,sol_nn
664,0.656,0.72562045,sol_nn
665,0.66,0.7234146,sol_nn
666,0.664,0.72120786,sol_nn
667,0.668,0.71900254,sol_nn
668,0.672,0.71679705,sol_nn
669,0.676,0.71459204,sol_nn
670,0.68,0.7123872,sol_nn
671,0.684,0.71018344,sol_nn
672,0.688,0.7079796,sol_nn
673,0.692,0.70577675,sol_nn
674,0.696,0.70357394,sol_nn
675,0.7,0.70137244,sol_nn
676,0.704,0.6991711,sol_nn
677,0.708,0.69697076,sol_nn
678,0.712,0.6947705,sol_nn
679,0.716,0.6925711,sol_nn
680,0.72,0.6903726,sol_nn
681,0.724,0.68817466,sol_nn
682,0.728,0.6859771,sol_nn
683,0.732,0.6837811,sol_nn
684,0.736,0.6815848,sol_nn
685,0.74,0.6793904,sol_nn
686,0.744,0.67719585,sol_nn
687,0.748,0.6750023,sol_nn
688,0.752,0.6728105,sol_nn
689,0.756,0.67061865,sol_nn
690,0.76,0.6684275,sol_nn
691,0.764,0.66623783,sol_nn
692,0.768,0.6640481,sol_nn
693,0.772,0.6618598,sol_nn
694,0.776,0.65967244,sol_nn
695,0.78,0.6574858,sol_nn
696,0.784,0.6553001,sol_nn
697,0.788,0.65311474,sol_nn
698,0.792,0.65093136,sol_nn
699,0.796,0.64874816,sol_nn
700,0.8,0.6465658,sol_nn
701,0.804,0.6443846,sol_nn
702,0.808,0.64220387,sol_nn
703,0.812,0.64002436,sol_nn
704,0.816,0.63784575,sol_nn
705,0.82,0.63566804,sol_nn
706,0.824,0.63349134,sol_nn
707,0.828,0.6313151,sol_nn
708,0.832,0.62914,sol_nn
709,0.836,0.6269659,sol_nn
710,0.84,0.6247927,sol_nn
711,0.844,0.6226201,sol_nn
712,0.848,0.6204485,sol_nn
713,0.852,0.61827767,sol_nn
714,0.856,0.61610794,sol_nn
715,0.86,0.6139391,sol_nn
716,0.864,0.61177087,sol_nn
717,0.868,0.60960364,sol_nn
718,0.872,0.6074373,sol_nn
719,0.876,0.60527104,sol_nn
720,0.88,0.6031067,sol_nn
721,0.884,0.60094243,sol_nn
722,0.888,0.59877944,sol_nn
723,0.892,0.59661674,sol_nn
724,0.896,0.5944551,sol_nn
725,0.9,0.59229434,sol_nn
726,0.904,0.5901342,sol_nn
727,0.908,0.58797497,sol_nn
728,0.912,0.58581656,sol_nn
729,0.916,0.5836583,sol_nn
730,0.92,0.58150154,sol_nn
731,0.924,0.5793451,sol_nn
732,0.928,0.5771898,sol_nn
733,0.932,0.5750347,sol_nn
734,0.936,0.5728803,sol_nn
735,0.94,0.57072675,sol_nn
736,0.944,0.568574,sol_nn
737,0.948,0.5664219,sol_nn
738,0.952,0.56426996,sol_nn
739,0.956,0.5621193,sol_nn
740,0.96,0.5599689,sol_nn
741,0.964,0.5578192,sol_nn
742,0.968,0.5556702,sol_nn
743,0.972,0.55352163,sol_nn
744,0.976,0.55137354,sol_nn
745,0.98,0.54922605,sol_nn
746,0.984,0.5470794,sol_nn
747,0.988,0.5449331,sol_nn
748,0.992,0.5427873,sol_nn
749,0.996,0.54064244,sol_nn
750,1.0,0.5384969,sol_nn
751,1.004,0.5363527,sol_nn
752,1.008,0.53420866,sol_nn
753,1.012,0.5320656,sol_nn
754,1.016,0.5299222,sol_nn
755,1.02,0.5277803,sol_nn
756,1.024,0.525638,sol_nn
757,1.028,0.5234964,sol_nn
758,1.032,0.5213551,sol_nn
759,1.036,0.5192142,sol_nn
760,1.04,0.51707405,sol_nn
761,1.044,0.51493365,sol_nn
762,1.048,0.51279384,sol_nn
763,1.052,0.510654,sol_nn
764,1.056,0.50851524,sol_nn
765,1.06,0.5063766,sol_nn
766,1.064,0.504238,sol_nn
767,1.068,0.50209963,sol_nn
768,1.072,0.49996126,sol_nn
769,1.076,0.49782377,sol_nn
770,1.08,0.49568632,sol_nn
771,1.084,0.49354947,sol_nn
772,1.088,0.49141198,sol_nn
773,1.092,0.48927513,sol_nn
774,1.096,0.48713872,sol_nn
775,1.1,0.48500213,sol_nn
776,1.104,0.48286587,sol_nn
777,1.108,0.4807297,sol_nn
778,1.112,0.47859386,sol_nn
779,1.116,0.47645804,sol_nn
780,1.12,0.47432244,sol_nn
781,1.124,0.4721869,sol_nn
782,1.128,0.47005132,sol_nn
783,1.132,0.46791625,sol_nn
784,1.136,0.46578056,sol_nn
785,1.14,0.46364546,sol_nn
786,1.144,0.4615103,sol_nn
787,1.148,0.45937538,sol_nn
788,1.152,0.45724022,sol_nn
789,1.156,0.4551052,sol_nn
790,1.16,0.4529706,sol_nn
791,1.164,0.45083523,sol_nn
792,1.168,0.4487002,sol_nn
793,1.172,0.44656515,sol_nn
794,1.176,0.44443053,sol_nn
795,1.18,0.4422956,sol_nn
796,1.184,0.4401608,sol_nn
797,1.188,0.43802562,sol_nn
798,1.192,0.43589008,sol_nn
799,1.196,0.43375474,sol_nn
800,1.2,0.4316196,sol_nn
801,1.204,0.4294842,sol_nn
802,1.208,0.4273485,sol_nn
803,1.212,0.4252131,sol_nn
804,1.216,0.4230775,sol_nn
805,1.22,0.4209417,sol_nn
806,1.224,0.41880602,sol_nn
807,1.228,0.41666934,sol_nn
808,1.232,0.41453332,sol_nn
809,1.236,0.41239715,sol_nn
810,1.24,0.41026065,sol_nn
811,1.244,0.4081241,sol_nn
812,1.248,0.4059876,sol_nn
813,1.252,0.40385067,sol_nn
814,1.256,0.4017131,sol_nn
815,1.26,0.39957595,sol_nn
816,1.264,0.3974381,sol_nn
817,1.268,0.39530057,sol_nn
818,1.272,0.39316288,sol_nn
819,1.276,0.3910244,sol_nn
820,1.28,0.38888645,sol_nn
821,1.284,0.38674778,sol_nn
822,1.288,0.3846088,sol_nn
823,1.292,0.38247,sol_nn
824,1.296,0.38033015,sol_nn
825,1.3,0.37819082,sol_nn
826,1.304,0.37605113,sol_nn
827,1.308,0.37391093,sol_nn
828,1.312,0.37177047,sol_nn
829,1.316,0.36962998,sol_nn
830,1.32,0.36748907,sol_nn
831,1.324,0.36534786,sol_nn
832,1.328,0.36320624,sol_nn
833,1.332,0.3610645,sol_nn
834,1.336,0.35892323,sol_nn
835,1.34,0.35678047,sol_nn
836,1.344,0.35463798,sol_nn
837,1.348,0.352495,sol_nn
838,1.352,0.35035184,sol_nn
839,1.356,0.34820825,sol_nn
840,1.36,0.34606493,sol_nn
841,1.364,0.34392053,sol_nn
842,1.368,0.3417764,sol_nn
843,1.372,0.3396315,sol_nn
844,1.376,0.33748674,sol_nn
845,1.38,0.33534092,sol_nn
846,1.384,0.3331956,sol_nn
847,1.388,0.33104938,sol_nn
848,1.392,0.32890293,sol_nn
849,1.396,0.32675627,sol_nn
850,1.4,0.32460955,sol_nn
851,1.404,0.32246277,sol_nn
852,1.408,0.3203153,sol_nn
853,1.412,0.31816694,sol_nn
854,1.416,0.3160187,sol_nn
855,1.42,0.3138702,sol_nn
856,1.424,0.31172118,sol_nn
857,1.428,0.309572,sol_nn
858,1.432,0.3074225,sol_nn
859,1.436,0.30527246,sol_nn
860,1.44,0.30312198,sol_nn
861,1.444,0.30097163,sol_nn
862,1.448,0.29882094,sol_nn
863,1.452,0.29666957,sol_nn
864,1.456,0.29451776,sol_nn
865,1.46,0.29236564,sol_nn
866,1.464,0.29021344,sol_nn
867,1.468,0.28806093,sol_nn
868,1.472,0.28590822,sol_nn
869,1.476,0.2837547,sol_nn
870,1.48,0.28160134,sol_nn
871,1.484,0.2794475,sol_nn
872,1.488,0.277293,sol_nn
873,1.492,0.27513847,sol_nn
874,1.496,0.27298343,sol_nn
875,1.5,0.27082846,sol_nn
876,1.504,0.26867285,sol_nn
877,1.508,0.26651704,sol_nn
878,1.512,0.26436055,sol_nn
879,1.516,0.2622045,sol_nn
880,1.52,0.26004755,sol_nn
881,1.524,0.2578902,sol_nn
882,1.528,0.25573316,sol_nn
883,1.532,0.253575,sol_nn
884,1.536,0.25141737,sol_nn
885,1.54,0.24925897,sol_nn
886,1.544,0.2471002,sol_nn
887,1.548,0.24494097,sol_nn
888,1.552,0.24278218,sol_nn
889,1.556,0.24062273,sol_nn
890,1.56,0.23846278,sol_nn
891,1.564,0.23630236,sol_nn
892,1.568,0.23414218,sol_nn
893,1.572,0.23198108,sol_nn
894,1.576,0.22982039,sol_nn
895,1.58,0.22765906,sol_nn
896,1.584,0.22549756,sol_nn
897,1.588,0.2233358,sol_nn
898,1.592,0.22117385,sol_nn
899,1.596,0.2190116,sol_nn
900,1.6,0.2168488,sol_nn
901,1.604,0.2146861,sol_nn
902,1.608,0.212523,sol_nn
903,1.612,0.2103597,sol_nn
904,1.616,0.20819604,sol_nn
905,1.62,0.20603222,sol_nn
906,1.624,0.20386823,sol_nn
907,1.628,0.20170414,sol_nn
908,1.632,0.19953927,sol_nn
909,1.636,0.19737488,sol_nn
910,1.64,0.19520968,sol_nn
911,1.644,0.19304456,sol_nn
912,1.648,0.19087939,sol_nn
913,1.652,0.18871385,sol_nn
914,1.656,0.18654785,sol_nn
915,1.66,0.18438205,sol_nn
916,1.664,0.18221612,sol_nn
917,1.668,0.1800496,sol_nn
918,1.672,0.17788333,sol_nn
919,1.676,0.1757162,sol_nn
920,1.68,0.17354968,sol_nn
921,1.684,0.17138259,sol_nn
922,1.688,0.16921547,sol_nn
923,1.692,0.16704796,sol_nn
924,1.696,0.1648806,sol_nn
925,1.7,0.1627127,sol_nn
926,1.704,0.1605451,sol_nn
927,1.708,0.15837699,sol_nn
928,1.712,0.1562089,sol_nn
929,1.716,0.15404086,sol_nn
930,1.72,0.15187266,sol_nn
931,1.724,0.1497041,sol_nn
932,1.728,0.14753564,sol_nn
933,1.732,0.1453669,sol_nn
934,1.736,0.1431985,sol_nn
935,1.74,0.1410295,sol_nn
936,1.744,0.13886026,sol_nn
937,1.748,0.13669145,sol_nn
938,1.752,0.13452202,sol_nn
939,1.756,0.13235317,sol_nn
940,1.76,0.13018386,sol_nn
941,1.764,0.12801449,sol_nn
942,1.768,0.12584494,sol_nn
943,1.772,0.12367571,sol_nn
944,1.776,0.12150642,sol_nn
945,1.78,0.11933659,sol_nn
946,1.784,0.117167294,sol_nn
947,1.788,0.11499749,sol_nn
948,1.792,0.112828195,sol_nn
949,1.796,0.11065843,sol_nn
950,1.8,0.108488835,sol_nn
951,1.804,0.10631919,sol_nn
952,1.808,0.1041497,sol_nn
953,1.812,0.101979986,sol_nn
954,1.816,0.09981054,sol_nn
955,1.82,0.097640716,sol_nn
956,1.824,0.095470995,sol_nn
957,1.828,0.093301885,sol_nn
958,1.832,0.09113231,sol_nn
959,1.836,0.088962816,sol_nn
960,1.84,0.08679329,sol_nn
961,1.844,0.084623694,sol_nn
962,1.848,0.08245465,sol_nn
963,1.852,0.08028553,sol_nn
964,1.856,0.078116044,sol_nn
965,1.86,0.07594689,sol_nn
966,1.864,0.07377796,sol_nn
967,1.868,0.07160887,sol_nn
968,1.872,0.06943986,sol_nn
969,1.876,0.06727117,sol_nn
970,1.88,0.06510236,sol_nn
971,1.884,0.06293437,sol_nn
972,1.888,0.06076562,sol_nn
973,1.892,0.05859731,sol_nn
974,1.896,0.056428723,sol_nn
975,1.9,0.054260775,sol_nn
976,1.904,0.05209282,sol_nn
977,1.908,0.049925085,sol_nn
978,1.912,0.047757477,sol_nn
979,1.916,0.045589738,sol_nn
980,1.92,0.04342251,sol_nn
981,1.924,0.041254967,sol_nn
982,1.928,0.039088197,sol_nn
983,1.932,0.03692127,sol_nn
984,1.936,0.03475456,sol_nn
985,1.94,0.032587968,sol_nn
986,1.944,0.030421536,sol_nn
987,1.948,0.028255546,sol_nn
988,1.952,0.02608983,sol_nn
989,1.956,0.023924116,sol_nn
990,1.96,0.02175849,sol_nn
991,1.964,0.019593235,sol_nn
992,1.968,0.017428074,sol_nn
993,1.972,0.015263147,sol_nn
994,1.976,0.013099034,sol_nn
995,1.98,0.010934567,sol_nn
996,1.984,0.008770076,sol_nn
997,1.988,0.006606511,sol_nn
998,1.992,0.004442918,sol_nn
999,1.996,0.0022795773,sol_nn
1000,2.0,0.00011640461,sol_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1500/test_nn.csv <==
,X_x,value,name
0,-2.0,4.8529822e-05,test_nn
1,-1.996,0.0025196224,test_nn
2,-1.992,0.0049843895,test_nn
3,-1.988,0.0074430313,test_nn
4,-1.984,0.009895153,test_nn
5,-1.98,0.012341311,test_nn
6,-1.976,0.014781062,test_nn
7,-1.972,0.017214688,test_nn
8,-1.968,0.019642167,test_nn
9,-1.964,0.022064006,test_nn
10,-1.96,0.024479866,test_nn
11,-1.956,0.026889285,test_nn
12,-1.952,0.029293308,test_nn
13,-1.948,0.03169111,test_nn
14,-1.944,0.03408337,test_nn
15,-1.94,0.036469765,test_nn
16,-1.936,0.03885043,test_nn
17,-1.932,0.041225567,test_nn
18,-1.928,0.0435948,test_nn
19,-1.924,0.045958877,test_nn
20,-1.92,0.04831713,test_nn
21,-1.916,0.050669868,test_nn
22,-1.912,0.053017456,test_nn
23,-1.908,0.055359427,test_nn
24,-1.904,0.05769604,test_nn
25,-1.9,0.060027152,test_nn
26,-1.896,0.062353283,test_nn
27,-1.892,0.0646742,test_nn
28,-1.888,0.06698973,test_nn
29,-1.884,0.06930053,test_nn
30,-1.88,0.071605906,test_nn
31,-1.876,0.073906116,test_nn
32,-1.872,0.076201536,test_nn
33,-1.868,0.078491986,test_nn
34,-1.864,0.08077732,test_nn
35,-1.86,0.083058015,test_nn
36,-1.856,0.085333794,test_nn
37,-1.852,0.08760458,test_nn
38,-1.848,0.089871004,test_nn
39,-1.844,0.09213221,test_nn
40,-1.84,0.094389126,test_nn
41,-1.836,0.0966413,test_nn
42,-1.832,0.09888883,test_nn
43,-1.828,0.10113159,test_nn
44,-1.824,0.103370234,test_nn
45,-1.82,0.10560404,test_nn
46,-1.816,0.10783361,test_nn
47,-1.812,0.110058576,test_nn
48,-1.808,0.112279624,test_nn
49,-1.804,0.11449598,test_nn
50,-1.8,0.11670804,test_nn
51,-1.796,0.11891593,test_nn
52,-1.792,0.121119544,test_nn
53,-1.788,0.12331897,test_nn
54,-1.784,0.12551443,test_nn
55,-1.78,0.12770575,test_nn
56,-1.776,0.1298929,test_nn
57,-1.772,0.13207598,test_nn
58,-1.768,0.13425535,test_nn
59,-1.764,0.13643084,test_nn
60,-1.76,0.13860212,test_nn
61,-1.756,0.14076947,test_nn
62,-1.752,0.14293359,test_nn
63,-1.748,0.14509307,test_nn
64,-1.744,0.14724922,test_nn
65,-1.74,0.14940177,test_nn
66,-1.736,0.15155041,test_nn
67,-1.732,0.15369561,test_nn
68,-1.728,0.15583694,test_nn
69,-1.724,0.1579749,test_nn
70,-1.72,0.16010906,test_nn
71,-1.716,0.16223991,test_nn
72,-1.712,0.16436744,test_nn
73,-1.708,0.16649131,test_nn
74,-1.704,0.16861157,test_nn
75,-1.7,0.17072874,test_nn
76,-1.696,0.17284264,test_nn
77,-1.692,0.17495306,test_nn
78,-1.688,0.17706038,test_nn
79,-1.684,0.1791644,test_nn
80,-1.68,0.1812653,test_nn
81,-1.676,0.18336283,test_nn
82,-1.672,0.18545717,test_nn
83,-1.668,0.18754864,test_nn
84,-1.664,0.18963702,test_nn
85,-1.66,0.19172215,test_nn
86,-1.656,0.19380459,test_nn
87,-1.652,0.19588414,test_nn
88,-1.648,0.19796021,test_nn
89,-1.644,0.2000339,test_nn
90,-1.64,0.20210466,test_nn
91,-1.636,0.20417228,test_nn
92,-1.632,0.20623758,test_nn
93,-1.628,0.20829974,test_nn
94,-1.624,0.21035923,test_nn
95,-1.62,0.21241637,test_nn
96,-1.616,0.21447033,test_nn
97,-1.612,0.21652204,test_nn
98,-1.608,0.2185708,test_nn
99,-1.604,0.22061738,test_nn
100,-1.6,0.22266132,test_nn
101,-1.596,0.22470255,test_nn
102,-1.592,0.22674137,test_nn
103,-1.588,0.22877795,test_nn
104,-1.584,0.23081179,test_nn
105,-1.58,0.23284367,test_nn
106,-1.576,0.23487271,test_nn
107,-1.572,0.23689984,test_nn
108,-1.568,0.23892453,test_nn
109,-1.564,0.24094737,test_nn
110,-1.56,0.24296743,test_nn
111,-1.556,0.24498525,test_nn
112,-1.552,0.24700136,test_nn
113,-1.548,0.2490154,test_nn
114,-1.544,0.2510271,test_nn
115,-1.54,0.25303656,test_nn
116,-1.536,0.25504437,test_nn
117,-1.532,0.25705004,test_nn
118,-1.528,0.25905418,test_nn
119,-1.524,0.26105577,test_nn
120,-1.52,0.2630554,test_nn
121,-1.516,0.2650539,test_nn
122,-1.512,0.2670504,test_nn
123,-1.508,0.26904476,test_nn
124,-1.504,0.27103764,test_nn
125,-1.5,0.27302888,test_nn
126,-1.496,0.2750181,test_nn
127,-1.492,0.27700603,test_nn
128,-1.488,0.27899203,test_nn
129,-1.484,0.28097662,test_nn
130,-1.48,0.2829597,test_nn
131,-1.476,0.28494132,test_nn
132,-1.472,0.28692156,test_nn
133,-1.468,0.2888996,test_nn
134,-1.464,0.29087725,test_nn
135,-1.46,0.29285318,test_nn
136,-1.456,0.29482773,test_nn
137,-1.452,0.29680118,test_nn
138,-1.448,0.2987735,test_nn
139,-1.444,0.30074406,test_nn
140,-1.44,0.30271405,test_nn
141,-1.436,0.3046826,test_nn
142,-1.432,0.3066498,test_nn
143,-1.428,0.3086166,test_nn
144,-1.424,0.31058246,test_nn
145,-1.42,0.31254634,test_nn
146,-1.416,0.31451005,test_nn
147,-1.412,0.3164729,test_nn
148,-1.408,0.318435,test_nn
149,-1.404,0.32039577,test_nn
150,-1.4,0.32235646,test_nn
151,-1.396,0.32431608,test_nn
152,-1.392,0.32627496,test_nn
153,-1.388,0.32823354,test_nn
154,-1.384,0.3301913,test_nn
155,-1.38,0.33214858,test_nn
156,-1.376,0.33410552,test_nn
157,-1.372,0.33606213,test_nn
158,-1.368,0.33801785,test_nn
159,-1.364,0.33997393,test_nn
160,-1.36,0.34192944,test_nn
161,-1.356,0.34388453,test_nn
162,-1.352,0.3458395,test_nn
163,-1.348,0.34779456,test_nn
164,-1.344,0.34974968,test_nn
165,-1.34,0.3517044,test_nn
166,-1.336,0.35365912,test_nn
167,-1.332,0.3556143,test_nn
168,-1.328,0.35756984,test_nn
169,-1.324,0.359525,test_nn
170,-1.32,0.36148065,test_nn
171,-1.316,0.36343676,test_nn
172,-1.312,0.3653932,test_nn
173,-1.308,0.3673502,test_nn
174,-1.304,0.36930752,test_nn
175,-1.3,0.3712654,test_nn
176,-1.296,0.37322396,test_nn
177,-1.292,0.37518343,test_nn
178,-1.288,0.3771438,test_nn
179,-1.284,0.37910494,test_nn
180,-1.28,0.3810665,test_nn
181,-1.276,0.3830295,test_nn
182,-1.272,0.38499337,test_nn
183,-1.268,0.38695875,test_nn
184,-1.264,0.38892516,test_nn
185,-1.26,0.39089277,test_nn
186,-1.256,0.39286137,test_nn
187,-1.252,0.394832,test_nn
188,-1.248,0.3968038,test_nn
189,-1.244,0.39877716,test_nn
190,-1.24,0.40075243,test_nn
191,-1.236,0.40272903,test_nn
192,-1.232,0.40470812,test_nn
193,-1.228,0.4066886,test_nn
194,-1.224,0.40867144,test_nn
195,-1.22,0.41065603,test_nn
196,-1.216,0.41264307,test_nn
197,-1.212,0.4146321,test_nn
198,-1.208,0.41662353,test_nn
199,-1.204,0.41861796,test_nn
200,-1.2,0.42061394,test_nn
201,-1.196,0.42261326,test_nn
202,-1.192,0.42461494,test_nn
203,-1.188,0.42661992,test_nn
204,-1.184,0.42862737,test_nn
205,-1.18,0.43063813,test_nn
206,-1.176,0.43265155,test_nn
207,-1.172,0.43466854,test_nn
208,-1.168,0.43668842,test_nn
209,-1.164,0.43871263,test_nn
210,-1.16,0.4407397,test_nn
211,-1.156,0.4427703,test_nn
212,-1.152,0.4448044,test_nn
213,-1.148,0.44684258,test_nn
214,-1.144,0.44888502,test_nn
215,-1.14,0.45093113,test_nn
216,-1.136,0.4529817,test_nn
217,-1.132,0.45503622,test_nn
218,-1.128,0.4570949,test_nn
219,-1.124,0.45915848,test_nn
220,-1.12,0.4612262,test_nn
221,-1.116,0.46329904,test_nn
222,-1.112,0.46537665,test_nn
223,-1.108,0.46745884,test_nn
224,-1.104,0.46954617,test_nn
225,-1.1,0.47163865,test_nn
226,-1.096,0.47373635,test_nn
227,-1.092,0.47583935,test_nn
228,-1.088,0.47794777,test_nn
229,-1.084,0.4800617,test_nn
230,-1.08,0.48218128,test_nn
231,-1.076,0.4843067,test_nn
232,-1.072,0.4864383,test_nn
233,-1.068,0.48857564,test_nn
234,-1.064,0.4907186,test_nn
235,-1.06,0.49286836,test_nn
236,-1.056,0.4950241,test_nn
237,-1.052,0.49718618,test_nn
238,-1.048,0.4993556,test_nn
239,-1.044,0.50153077,test_nn
240,-1.04,0.50371265,test_nn
241,-1.036,0.50590175,test_nn
242,-1.032,0.5080974,test_nn
243,-1.028,0.5103003,test_nn
244,-1.024,0.51250947,test_nn
245,-1.02,0.5147265,test_nn
246,-1.016,0.51695096,test_nn
247,-1.012,0.51918244,test_nn
248,-1.008,0.5214211,test_nn
249,-1.004,0.5236679,test_nn
250,-1.0,0.525921,test_nn
251,-0.996,0.5281828,test_nn
252,-0.992,0.53045154,test_nn
253,-0.988,0.5327287,test_nn
254,-0.984,0.5350127,test_nn
255,-0.98,0.53730524,test_nn
256,-0.976,0.5396055,test_nn
257,-0.972,0.5419134,test_nn
258,-0.968,0.5442292,test_nn
259,-0.964,0.5465532,test_nn
260,-0.96,0.54888487,test_nn
261,-0.956,0.55122477,test_nn
262,-0.952,0.5535723,test_nn
263,-0.948,0.5559282,test_nn
264,-0.944,0.55829173,test_nn
265,-0.94,0.56066346,test_nn
266,-0.936,0.56304264,test_nn
267,-0.932,0.5654298,test_nn
268,-0.928,0.5678251,test_nn
269,-0.924,0.5702283,test_nn
270,-0.92,0.5726385,test_nn
271,-0.916,0.57505673,test_nn
272,-0.912,0.5774826,test_nn
273,-0.908,0.5799159,test_nn
274,-0.904,0.5823566,test_nn
275,-0.9,0.58480424,test_nn
276,-0.896,0.58725965,test_nn
277,-0.892,0.5897218,test_nn
278,-0.888,0.59219086,test_nn
279,-0.884,0.59466636,test_nn
280,-0.88,0.5971484,test_nn
281,-0.876,0.5996374,test_nn
282,-0.872,0.6021321,test_nn
283,-0.868,0.6046326,test_nn
284,-0.864,0.6071396,test_nn
285,-0.86,0.6096509,test_nn
286,-0.856,0.61216867,test_nn
287,-0.852,0.6146917,test_nn
288,-0.848,0.61721873,test_nn
289,-0.844,0.6197506,test_nn
290,-0.84,0.6222866,test_nn
291,-0.836,0.6248267,test_nn
292,-0.832,0.6273702,test_nn
293,-0.828,0.6299174,test_nn
294,-0.824,0.63246715,test_nn
295,-0.82,0.6350198,test_nn
296,-0.816,0.63757503,test_nn
297,-0.812,0.6401317,test_nn
298,-0.808,0.6426903,test_nn
299,-0.804,0.6452494,test_nn
300,-0.8,0.64780974,test_nn
301,-0.796,0.6503701,test_nn
302,-0.792,0.6529307,test_nn
303,-0.788,0.65549076,test_nn
304,-0.784,0.6580491,test_nn
305,-0.78,0.66060716,test_nn
306,-0.776,0.66316247,test_nn
307,-0.772,0.66571563,test_nn
308,-0.768,0.6682665,test_nn
309,-0.764,0.67081356,test_nn
310,-0.76,0.6733569,test_nn
311,-0.756,0.67589605,test_nn
312,-0.752,0.6784303,test_nn
313,-0.748,0.6809594,test_nn
314,-0.744,0.6834829,test_nn
315,-0.74,0.68599963,test_nn
316,-0.736,0.68851024,test_nn
317,-0.732,0.6910135,test_nn
318,-0.728,0.69350886,test_nn
319,-0.724,0.695996,test_nn
320,-0.72,0.6984745,test_nn
321,-0.716,0.7009436,test_nn
322,-0.712,0.70340383,test_nn
323,-0.708,0.7058532,test_nn
324,-0.704,0.7082922,test_nn
325,-0.7,0.71072054,test_nn
326,-0.696,0.71313715,test_nn
327,-0.692,0.715542,test_nn
328,-0.688,0.7179346,test_nn
329,-0.684,0.72031426,test_nn
330,-0.68,0.72268134,test_nn
331,-0.676,0.7250348,test_nn
332,-0.672,0.7273748,test_nn
333,-0.668,0.7297004,test_nn
334,-0.664,0.732012,test_nn
335,-0.66,0.7343091,test_nn
336,-0.656,0.73659116,test_nn
337,-0.652,0.7388582,test_nn
338,-0.648,0.7411101,test_nn
339,-0.644,0.74334604,test_nn
340,-0.64,0.74556696,test_nn
341,-0.636,0.74777186,test_nn
342,-0.632,0.7499615,test_nn
343,-0.628,0.7521347,test_nn
344,-0.624,0.75429213,test_nn
345,-0.62,0.75643367,test_nn
346,-0.616,0.75855964,test_nn
347,-0.612,0.760669,test_nn
348,-0.608,0.7627632,test_nn
349,-0.604,0.76484203,test_nn
350,-0.6,0.76690495,test_nn
351,-0.596,0.7689526,test_nn
352,-0.592,0.77098495,test_nn
353,-0.588,0.7730029,test_nn
354,-0.584,0.7750063,test_nn
355,-0.58,0.7769949,test_nn
356,-0.576,0.7789701,test_nn
357,-0.572,0.78093123,test_nn
358,-0.568,0.78287923,test_nn
359,-0.564,0.7848144,test_nn
360,-0.56,0.78673786,test_nn
361,-0.556,0.78864837,test_nn
362,-0.552,0.79054767,test_nn
363,-0.548,0.79243624,test_nn
364,-0.544,0.7943144,test_nn
365,-0.54,0.79618263,test_nn
366,-0.536,0.7980418,test_nn
367,-0.532,0.7998919,test_nn
368,-0.528,0.8017341,test_nn
369,-0.524,0.803568,test_nn
370,-0.52,0.80539536,test_nn
371,-0.516,0.80721617,test_nn
372,-0.512,0.8090315,test_nn
373,-0.508,0.81084186,test_nn
374,-0.504,0.81264746,test_nn
375,-0.5,0.8144492,test_nn
376,-0.496,0.81624794,test_nn
377,-0.492,0.8180439,test_nn
378,-0.488,0.8198377,test_nn
379,-0.484,0.82163024,test_nn
380,-0.48,0.823422,test_nn
381,-0.476,0.8252138,test_nn
382,-0.472,0.82700616,test_nn
383,-0.468,0.82879925,test_nn
384,-0.464,0.83059394,test_nn
385,-0.46,0.83239055,test_nn
386,-0.456,0.83419013,test_nn
387,-0.452,0.83599216,test_nn
388,-0.448,0.83779836,test_nn
389,-0.444,0.8396083,test_nn
390,-0.44,0.8414226,test_nn
391,-0.436,0.84324145,test_nn
392,-0.432,0.8450657,test_nn
393,-0.428,0.8468957,test_nn
394,-0.424,0.8487309,test_nn
395,-0.42,0.8505724,test_nn
396,-0.416,0.85242033,test_nn
397,-0.412,0.85427415,test_nn
398,-0.408,0.85613525,test_nn
399,-0.404,0.85800236,test_nn
400,-0.4,0.8598768,test_nn
401,-0.396,0.8617581,test_nn
402,-0.392,0.86364585,test_nn
403,-0.388,0.86554086,test_nn
404,-0.384,0.86744237,test_nn
405,-0.38,0.8693508,test_nn
406,-0.376,0.87126607,test_nn
407,-0.372,0.873187,test_nn
408,-0.368,0.8751148,test_nn
409,-0.364,0.87704796,test_nn
410,-0.36,0.8789871,test_nn
411,-0.356,0.8809316,test_nn
412,-0.352,0.88288116,test_nn
413,-0.348,0.8848348,test_nn
414,-0.344,0.88679314,test_nn
415,-0.34,0.888755,test_nn
416,-0.336,0.8907202,test_nn
417,-0.332,0.8926883,test_nn
418,-0.328,0.894658,test_nn
419,-0.324,0.89662987,test_nn
420,-0.32,0.8986029,test_nn
421,-0.316,0.90057564,test_nn
422,-0.312,0.90254813,test_nn
423,-0.308,0.9045204,test_nn
424,-0.304,0.9064905,test_nn
425,-0.3,0.9084587,test_nn
426,-0.296,0.9104236,test_nn
427,-0.292,0.91238445,test_nn
428,-0.288,0.9143411,test_nn
429,-0.284,0.9162921,test_nn
430,-0.28,0.9182374,test_nn
431,-0.276,0.92017555,test_nn
432,-0.272,0.9221059,test_nn
433,-0.268,0.92402756,test_nn
434,-0.264,0.92594004,test_nn
435,-0.26,0.9278421,test_nn
436,-0.256,0.9297334,test_nn
437,-0.252,0.9316124,test_nn
438,-0.248,0.9334787,test_nn
439,-0.244,0.9353318,test_nn
440,-0.24,0.93717015,test_nn
441,-0.236,0.93899316,test_nn
442,-0.232,0.9408,test_nn
443,-0.228,0.94259006,test_nn
444,-0.224,0.94436234,test_nn
445,-0.22,0.9461161,test_nn
446,-0.216,0.94784987,test_nn
447,-0.212,0.9495642,test_nn
448,-0.208,0.9512573,test_nn
449,-0.204,0.95292836,test_nn
450,-0.2,0.95457745,test_nn
451,-0.196,0.95620286,test_nn
452,-0.192,0.95780444,test_nn
453,-0.188,0.9593814,test_nn
454,-0.184,0.96093255,test_nn
455,-0.18,0.96245795,test_nn
456,-0.176,0.96395665,test_nn
457,-0.172,0.96542764,test_nn
458,-0.168,0.96687067,test_nn
459,-0.164,0.96828496,test_nn
460,-0.16,0.9696703,test_nn
461,-0.156,0.9710252,test_nn
462,-0.152,0.9723501,test_nn
463,-0.148,0.97364426,test_nn
464,-0.144,0.97490656,test_nn
465,-0.14,0.97613734,test_nn
466,-0.136,0.9773353,test_nn
467,-0.132,0.9785004,test_nn
468,-0.128,0.9796322,test_nn
469,-0.124,0.98073065,test_nn
470,-0.12,0.9817946,test_nn
471,-0.116,0.98282444,test_nn
472,-0.112,0.9838196,test_nn
473,-0.108,0.98477924,test_nn
474,-0.104,0.98570377,test_nn
475,-0.1,0.98659253,test_nn
476,-0.096,0.98744524,test_nn
477,-0.092,0.98826194,test_nn
478,-0.088,0.98904175,test_nn
479,-0.084,0.98978555,test_nn
480,-0.08,0.990492,test_nn
481,-0.076,0.991162,test_nn
482,-0.072,0.99179435,test_nn
483,-0.068,0.9923901,test_nn
484,-0.064,0.9929482,test_nn
485,-0.06,0.99346876,test_nn
486,-0.056,0.9939524,test_nn
487,-0.052,0.99439853,test_nn
488,-0.048,0.99480677,test_nn
489,-0.044,0.99517745,test_nn
490,-0.04,0.995511,test_nn
491,-0.036,0.9958068,test_nn
492,-0.032,0.9960655,test_nn
493,-0.028,0.99628687,test_nn
494,-0.024,0.99647105,test_nn
495,-0.02,0.9966175,test_nn
496,-0.016,0.99672693,test_nn
497,-0.012,0.9967996,test_nn
498,-0.008,0.9968353,test_nn
499,-0.004,0.9968345,test_nn
500,0.0,0.99679697,test_nn
501,0.004,0.99672294,test_nn
502,0.008,0.9966134,test_nn
503,0.012,0.9964672,test_nn
504,0.016,0.99628603,test_nn
505,0.02,0.99606776,test_nn
506,0.024,0.99581534,test_nn
507,0.028,0.99552774,test_nn
508,0.032,0.9952053,test_nn
509,0.036,0.9948478,test_nn
510,0.04,0.9944562,test_nn
511,0.044,0.9940309,test_nn
512,0.048,0.99357146,test_nn
513,0.052,0.99307895,test_nn
514,0.056,0.992553,test_nn
515,0.06,0.9919941,test_nn
516,0.064,0.9914026,test_nn
517,0.068,0.99077904,test_nn
518,0.072,0.9901238,test_nn
519,0.076,0.9894365,test_nn
520,0.08,0.98871815,test_nn
521,0.084,0.9879694,test_nn
522,0.088,0.9871896,test_nn
523,0.092,0.98637974,test_nn
524,0.096,0.98554015,test_nn
525,0.1,0.9846708,test_nn
526,0.104,0.98377264,test_nn
527,0.108,0.9828452,test_nn
528,0.112,0.9818898,test_nn
529,0.116,0.980907,test_nn
530,0.12,0.9798957,test_nn
531,0.124,0.9788579,test_nn
532,0.128,0.9777923,test_nn
533,0.132,0.97670054,test_nn
534,0.136,0.9755829,test_nn
535,0.14,0.9744395,test_nn
536,0.144,0.97327083,test_nn
537,0.148,0.97207713,test_nn
538,0.152,0.97085917,test_nn
539,0.156,0.9696165,test_nn
540,0.16,0.9683504,test_nn
541,0.164,0.967061,test_nn
542,0.168,0.965748,test_nn
543,0.172,0.9644126,test_nn
544,0.176,0.96305525,test_nn
545,0.18,0.96167594,test_nn
546,0.184,0.96027565,test_nn
547,0.188,0.95885354,test_nn
548,0.192,0.95741135,test_nn
549,0.196,0.9559482,test_nn
550,0.2,0.9544655,test_nn
551,0.204,0.95296353,test_nn
552,0.208,0.9514416,test_nn
553,0.212,0.9499014,test_nn
554,0.216,0.94834244,test_nn
555,0.22,0.9467658,test_nn
556,0.224,0.94517165,test_nn
557,0.228,0.9435601,test_nn
558,0.232,0.9419312,test_nn
559,0.236,0.9402853,test_nn
560,0.24,0.938624,test_nn
561,0.244,0.93694705,test_nn
562,0.248,0.93525386,test_nn
563,0.252,0.9335455,test_nn
564,0.256,0.9318229,test_nn
565,0.26,0.93008524,test_nn
566,0.264,0.9283334,test_nn
567,0.268,0.92656827,test_nn
568,0.272,0.92478967,test_nn
569,0.276,0.9229972,test_nn
570,0.28,0.9211925,test_nn
571,0.284,0.91937554,test_nn
572,0.288,0.9175457,test_nn
573,0.292,0.91570437,test_nn
574,0.296,0.9138515,test_nn
575,0.3,0.9119875,test_nn
576,0.304,0.9101122,test_nn
577,0.308,0.9082263,test_nn
578,0.312,0.90633017,test_nn
579,0.316,0.90442425,test_nn
580,0.32,0.9025084,test_nn
581,0.324,0.9005829,test_nn
582,0.328,0.8986482,test_nn
583,0.332,0.8967051,test_nn
584,0.336,0.8947527,test_nn
585,0.34,0.8927927,test_nn
586,0.344,0.8908236,test_nn
587,0.348,0.8888475,test_nn
588,0.352,0.8868632,test_nn
589,0.356,0.88487184,test_nn
590,0.36,0.8828732,test_nn
591,0.364,0.88086814,test_nn
592,0.368,0.878856,test_nn
593,0.372,0.8768375,test_nn
594,0.376,0.8748126,test_nn
595,0.38,0.87278247,test_nn
596,0.384,0.870746,test_nn
597,0.388,0.86870444,test_nn
598,0.392,0.86665785,test_nn
599,0.396,0.8646055,test_nn
600,0.4,0.86254835,test_nn
601,0.404,0.860487,test_nn
602,0.408,0.85842127,test_nn
603,0.412,0.8563505,test_nn
604,0.416,0.8542758,test_nn
605,0.42,0.85219777,test_nn
606,0.424,0.85011536,test_nn
607,0.428,0.84802943,test_nn
608,0.432,0.84594065,test_nn
609,0.436,0.843848,test_nn
610,0.44,0.84175307,test_nn
611,0.444,0.8396546,test_nn
612,0.448,0.8375536,test_nn
613,0.452,0.83544964,test_nn
614,0.456,0.83334357,test_nn
615,0.46,0.8312352,test_nn
616,0.464,0.8291243,test_nn
617,0.468,0.82701194,test_nn
618,0.472,0.82489735,test_nn
619,0.476,0.8227806,test_nn
620,0.48,0.8206623,test_nn
621,0.484,0.81854314,test_nn
622,0.488,0.81642115,test_nn
623,0.492,0.81429935,test_nn
624,0.496,0.8121755,test_nn
625,0.5,0.81005114,test_nn
626,0.504,0.8079252,test_nn
627,0.508,0.8057986,test_nn
628,0.512,0.80367106,test_nn
629,0.516,0.80154246,test_nn
630,0.52,0.799413,test_nn
631,0.524,0.7972842,test_nn
632,0.528,0.7951541,test_nn
633,0.532,0.793024,test_nn
634,0.536,0.7908933,test_nn
635,0.54,0.78876156,test_nn
636,0.544,0.7866304,test_nn
637,0.548,0.7844997,test_nn
638,0.552,0.7823679,test_nn
639,0.556,0.78023636,test_nn
640,0.56,0.77810556,test_nn
641,0.564,0.7759739,test_nn
642,0.568,0.7738425,test_nn
643,0.572,0.77171165,test_nn
644,0.576,0.76958066,test_nn
645,0.58,0.7674504,test_nn
646,0.584,0.76532006,test_nn
647,0.588,0.76319075,test_nn
648,0.592,0.76106095,test_nn
649,0.596,0.75893193,test_nn
650,0.6,0.75680345,test_nn
651,0.604,0.7546753,test_nn
652,0.608,0.7525481,test_nn
653,0.612,0.75042063,test_nn
654,0.616,0.748294,test_nn
655,0.62,0.74616814,test_nn
656,0.624,0.74404275,test_nn
657,0.628,0.74191815,test_nn
658,0.632,0.7397944,test_nn
659,0.636,0.7376702,test_nn
660,0.64,0.7355469,test_nn
661,0.644,0.7334253,test_nn
662,0.648,0.73130345,test_nn
663,0.652,0.7291823,test_nn
664,0.656,0.72706187,test_nn
665,0.66,0.72494274,test_nn
666,0.664,0.72282314,test_nn
667,0.668,0.720705,test_nn
668,0.672,0.71858674,test_nn
669,0.676,0.7164695,test_nn
670,0.68,0.71435314,test_nn
671,0.684,0.7122368,test_nn
672,0.688,0.7101217,test_nn
673,0.692,0.7080066,test_nn
674,0.696,0.7058925,test_nn
675,0.7,0.7037791,test_nn
676,0.704,0.70166594,test_nn
677,0.708,0.6995542,test_nn
678,0.712,0.69744194,test_nn
679,0.716,0.6953305,test_nn
680,0.72,0.69321924,test_nn
681,0.724,0.69110894,test_nn
682,0.728,0.68899876,test_nn
683,0.732,0.6868895,test_nn
684,0.736,0.6847801,test_nn
685,0.74,0.68267155,test_nn
686,0.744,0.6805629,test_nn
687,0.748,0.67845476,test_nn
688,0.752,0.6763473,test_nn
689,0.756,0.67423975,test_nn
690,0.76,0.6721327,test_nn
691,0.764,0.6700261,test_nn
692,0.768,0.6679193,test_nn
693,0.772,0.6658134,test_nn
694,0.776,0.6637069,test_nn
695,0.78,0.6616004,test_nn
696,0.784,0.6594951,test_nn
697,0.788,0.65738887,test_nn
698,0.792,0.65528363,test_nn
699,0.796,0.65317804,test_nn
700,0.8,0.65107214,test_nn
701,0.804,0.6489666,test_nn
702,0.808,0.64686114,test_nn
703,0.812,0.644755,test_nn
704,0.816,0.64264905,test_nn
705,0.82,0.6405432,test_nn
706,0.824,0.63843757,test_nn
707,0.828,0.63633126,test_nn
708,0.832,0.63422465,test_nn
709,0.836,0.6321184,test_nn
710,0.84,0.6300119,test_nn
711,0.844,0.6279045,test_nn
712,0.848,0.62579757,test_nn
713,0.852,0.62368923,test_nn
714,0.856,0.6215814,test_nn
715,0.86,0.61947304,test_nn
716,0.864,0.6173644,test_nn
717,0.868,0.6152551,test_nn
718,0.872,0.6131455,test_nn
719,0.876,0.6110353,test_nn
720,0.88,0.6089247,test_nn
721,0.884,0.60681325,test_nn
722,0.888,0.604702,test_nn
723,0.892,0.6025893,test_nn
724,0.896,0.60047674,test_nn
725,0.9,0.5983631,test_nn
726,0.904,0.596249,test_nn
727,0.908,0.5941348,test_nn
728,0.912,0.59201825,test_nn
729,0.916,0.58990264,test_nn
730,0.92,0.5877856,test_nn
731,0.924,0.58566797,test_nn
732,0.928,0.58355004,test_nn
733,0.932,0.5814305,test_nn
734,0.936,0.5793105,test_nn
735,0.94,0.57718956,test_nn
736,0.944,0.57506794,test_nn
737,0.948,0.57294583,test_nn
738,0.952,0.57082194,test_nn
739,0.956,0.5686977,test_nn
740,0.96,0.56657284,test_nn
741,0.964,0.5644466,test_nn
742,0.968,0.5623193,test_nn
743,0.972,0.5601906,test_nn
744,0.976,0.55806196,test_nn
745,0.98,0.5559319,test_nn
746,0.984,0.5538008,test_nn
747,0.988,0.5516687,test_nn
748,0.992,0.54953545,test_nn
749,0.996,0.5474014,test_nn
750,1.0,0.5452663,test_nn
751,1.004,0.54312956,test_nn
752,1.008,0.54099196,test_nn
753,1.012,0.5388536,test_nn
754,1.016,0.5367136,test_nn
755,1.02,0.53457344,test_nn
756,1.024,0.53243124,test_nn
757,1.028,0.53028834,test_nn
758,1.032,0.5281441,test_nn
759,1.036,0.52599865,test_nn
760,1.04,0.5238523,test_nn
761,1.044,0.52170455,test_nn
762,1.048,0.5195558,test_nn
763,1.052,0.51740533,test_nn
764,1.056,0.51525444,test_nn
765,1.06,0.5131016,test_nn
766,1.064,0.5109481,test_nn
767,1.068,0.50879335,test_nn
768,1.072,0.506637,test_nn
769,1.076,0.5044796,test_nn
770,1.08,0.5023212,test_nn
771,1.084,0.50016147,test_nn
772,1.088,0.49800053,test_nn
773,1.092,0.495838,test_nn
774,1.096,0.49367502,test_nn
775,1.1,0.49150982,test_nn
776,1.104,0.48934397,test_nn
777,1.108,0.48717672,test_nn
778,1.112,0.48500824,test_nn
779,1.116,0.48283887,test_nn
780,1.12,0.4806678,test_nn
781,1.124,0.47849563,test_nn
782,1.128,0.4763223,test_nn
783,1.132,0.47414777,test_nn
784,1.136,0.47197163,test_nn
785,1.14,0.46979487,test_nn
786,1.144,0.46761647,test_nn
787,1.148,0.46543682,test_nn
788,1.152,0.46325606,test_nn
789,1.156,0.46107405,test_nn
790,1.16,0.45889124,test_nn
791,1.164,0.45670652,test_nn
792,1.168,0.45452106,test_nn
793,1.172,0.452334,test_nn
794,1.176,0.4501462,test_nn
795,1.18,0.44795734,test_nn
796,1.184,0.44576696,test_nn
797,1.188,0.44357565,test_nn
798,1.192,0.44138312,test_nn
799,1.196,0.43918875,test_nn
800,1.2,0.43699384,test_nn
801,1.204,0.43479747,test_nn
802,1.208,0.4326002,test_nn
803,1.212,0.43040207,test_nn
804,1.216,0.42820236,test_nn
805,1.22,0.42600185,test_nn
806,1.224,0.42379996,test_nn
807,1.228,0.4215967,test_nn
808,1.232,0.4193931,test_nn
809,1.236,0.41718823,test_nn
810,1.24,0.41498247,test_nn
811,1.244,0.4127751,test_nn
812,1.248,0.4105669,test_nn
813,1.252,0.40835777,test_nn
814,1.256,0.40614745,test_nn
815,1.26,0.4039364,test_nn
816,1.264,0.40172413,test_nn
817,1.268,0.39951074,test_nn
818,1.272,0.39729688,test_nn
819,1.276,0.39508155,test_nn
820,1.28,0.39286566,test_nn
821,1.284,0.3906487,test_nn
822,1.288,0.3884306,test_nn
823,1.292,0.38621175,test_nn
824,1.296,0.38399154,test_nn
825,1.3,0.38177136,test_nn
826,1.304,0.3795502,test_nn
827,1.308,0.37732786,test_nn
828,1.312,0.37510434,test_nn
829,1.316,0.37288067,test_nn
830,1.32,0.3706555,test_nn
831,1.324,0.36842996,test_nn
832,1.328,0.36620325,test_nn
833,1.332,0.36397633,test_nn
834,1.336,0.36174902,test_nn
835,1.34,0.3595202,test_nn
836,1.344,0.3572906,test_nn
837,1.348,0.355061,test_nn
838,1.352,0.3528301,test_nn
839,1.356,0.35059863,test_nn
840,1.36,0.34836724,test_nn
841,1.364,0.34613442,test_nn
842,1.368,0.3439011,test_nn
843,1.372,0.3416674,test_nn
844,1.376,0.33943334,test_nn
845,1.38,0.33719823,test_nn
846,1.384,0.33496305,test_nn
847,1.388,0.3327266,test_nn
848,1.392,0.33049023,test_nn
849,1.396,0.32825345,test_nn
850,1.4,0.32601607,test_nn
851,1.404,0.32377854,test_nn
852,1.408,0.32154083,test_nn
853,1.412,0.31930155,test_nn
854,1.416,0.31706247,test_nn
855,1.42,0.31482297,test_nn
856,1.424,0.31258366,test_nn
857,1.428,0.31034377,test_nn
858,1.432,0.30810344,test_nn
859,1.436,0.30586267,test_nn
860,1.44,0.30362177,test_nn
861,1.444,0.30138084,test_nn
862,1.448,0.29913992,test_nn
863,1.452,0.29689848,test_nn
864,1.456,0.2946566,test_nn
865,1.46,0.29241508,test_nn
866,1.464,0.29017285,test_nn
867,1.468,0.28793123,test_nn
868,1.472,0.2856894,test_nn
869,1.476,0.28344697,test_nn
870,1.48,0.2812051,test_nn
871,1.484,0.2789627,test_nn
872,1.488,0.27672032,test_nn
873,1.492,0.2744785,test_nn
874,1.496,0.2722365,test_nn
875,1.5,0.26999432,test_nn
876,1.504,0.26775283,test_nn
877,1.508,0.2655111,test_nn
878,1.512,0.26326934,test_nn
879,1.516,0.26102868,test_nn
880,1.52,0.2587872,test_nn
881,1.524,0.25654593,test_nn
882,1.528,0.25430572,test_nn
883,1.532,0.252065,test_nn
884,1.536,0.24982545,test_nn
885,1.54,0.24758539,test_nn
886,1.544,0.24534592,test_nn
887,1.548,0.24310686,test_nn
888,1.552,0.24086848,test_nn
889,1.556,0.23863047,test_nn
890,1.56,0.23639278,test_nn
891,1.564,0.23415545,test_nn
892,1.568,0.23191923,test_nn
893,1.572,0.22968245,test_nn
894,1.576,0.22744715,test_nn
895,1.58,0.22521214,test_nn
896,1.584,0.22297782,test_nn
897,1.588,0.22074415,test_nn
898,1.592,0.2185111,test_nn
899,1.596,0.21627909,test_nn
900,1.6,0.21404722,test_nn
901,1.604,0.21181639,test_nn
902,1.608,0.20958649,test_nn
903,1.612,0.20735757,test_nn
904,1.616,0.20512865,test_nn
905,1.62,0.20290162,test_nn
906,1.624,0.200675,test_nn
907,1.628,0.1984495,test_nn
908,1.632,0.19622435,test_nn
909,1.636,0.19400093,test_nn
910,1.64,0.19177806,test_nn
911,1.644,0.18955639,test_nn
912,1.648,0.18733625,test_nn
913,1.652,0.18511668,test_nn
914,1.656,0.18289845,test_nn
915,1.66,0.18068153,test_nn
916,1.664,0.17846577,test_nn
917,1.668,0.176251,test_nn
918,1.672,0.17403793,test_nn
919,1.676,0.1718255,test_nn
920,1.68,0.16961499,test_nn
921,1.684,0.16740564,test_nn
922,1.688,0.16519761,test_nn
923,1.692,0.16299084,test_nn
924,1.696,0.1607861,test_nn
925,1.7,0.1585822,test_nn
926,1.704,0.15638018,test_nn
927,1.708,0.1541795,test_nn
928,1.712,0.15198055,test_nn
929,1.716,0.14978342,test_nn
930,1.72,0.14758778,test_nn
931,1.724,0.14539373,test_nn
932,1.728,0.14320138,test_nn
933,1.732,0.14101095,test_nn
934,1.736,0.13882223,test_nn
935,1.74,0.13663518,test_nn
936,1.744,0.13445005,test_nn
937,1.748,0.13226694,test_nn
938,1.752,0.13008533,test_nn
939,1.756,0.12790611,test_nn
940,1.76,0.1257289,test_nn
941,1.764,0.12355351,test_nn
942,1.768,0.12138014,test_nn
943,1.772,0.119209126,test_nn
944,1.776,0.11704019,test_nn
945,1.78,0.11487301,test_nn
946,1.784,0.112708695,test_nn
947,1.788,0.11054591,test_nn
948,1.792,0.10838596,test_nn
949,1.796,0.10622797,test_nn
950,1.8,0.10407241,test_nn
951,1.804,0.10191925,test_nn
952,1.808,0.09976863,test_nn
953,1.812,0.09762028,test_nn
954,1.816,0.09547445,test_nn
955,1.82,0.09333117,test_nn
956,1.824,0.09119015,test_nn
957,1.828,0.08905242,test_nn
958,1.832,0.086916685,test_nn
959,1.836,0.084783986,test_nn
960,1.84,0.082653925,test_nn
961,1.844,0.08052616,test_nn
962,1.848,0.07840186,test_nn
963,1.852,0.07628025,test_nn
964,1.856,0.07416113,test_nn
965,1.86,0.07204504,test_nn
966,1.864,0.06993213,test_nn
967,1.868,0.06782181,test_nn
968,1.872,0.06571466,test_nn
969,1.876,0.06361051,test_nn
970,1.88,0.061509565,test_nn
971,1.884,0.059412256,test_nn
972,1.888,0.05731734,test_nn
973,1.892,0.055225898,test_nn
974,1.896,0.05313732,test_nn
975,1.9,0.051052533,test_nn
976,1.904,0.048970997,test_nn
977,1.908,0.046892814,test_nn
978,1.912,0.044818074,test_nn
979,1.916,0.04274647,test_nn
980,1.92,0.04067871,test_nn
981,1.924,0.038614016,test_nn
982,1.928,0.03655349,test_nn
983,1.932,0.03449621,test_nn
984,1.936,0.0324427,test_nn
985,1.94,0.030392744,test_nn
986,1.944,0.028346516,test_nn
987,1.948,0.02630429,test_nn
988,1.952,0.02426596,test_nn
989,1.956,0.022231275,test_nn
990,1.96,0.020200381,test_nn
991,1.964,0.018173575,test_nn
992,1.968,0.016150637,test_nn
993,1.972,0.014131738,test_nn
994,1.976,0.01211744,test_nn
995,1.98,0.010106675,test_nn
996,1.984,0.008099794,test_nn
997,1.988,0.006097804,test_nn
998,1.992,0.004099741,test_nn
999,1.996,0.0021059627,test_nn
1000,2.0,0.00011640461,test_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1600/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 1600, "weight_testfn_obs": 1600, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 42477, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_11-35-23_329694_79310/artifacts/2024-10-12_11-35-25/fn_2024-10-12_11-35-25/working_dirs/fn_4f2b3_00509_509_weight_soln_obs=1600_2024-10-12_14-05-33", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_obs_force/run_obs_weight_1600/diff.csv <==
,X_x,value,name
0,-2.0,6.3689426e-05,diff
1,-1.996,0.00029131072,diff
2,-1.992,0.0005124952,diff
3,-1.988,0.00072759576,diff
4,-1.984,0.00093625765,diff
5,-1.98,0.0011387272,diff
6,-1.976,0.0013352288,diff
7,-1.972,0.0015256433,diff
8,-1.968,0.0017099585,diff
9,-1.964,0.0018884856,diff
10,-1.96,0.0020609219,diff
11,-1.956,0.0022276193,diff
12,-1.952,0.0023887455,diff
13,-1.948,0.002543876,diff
14,-1.944,0.0026935767,diff
15,-1.94,0.0028374717,diff
16,-1.936,0.002975963,diff
17,-1.932,0.003108751,diff
18,-1.928,0.0032362826,diff
19,-1.924,0.0033586547,diff
20,-1.92,0.0034751967,diff
21,-1.916,0.0035869852,diff
22,-1.912,0.0036933646,diff
23,-1.908,0.0037945993,diff
24,-1.904,0.0038909614,diff
25,-1.9,0.003981963,diff
26,-1.896,0.0040680952,diff
27,-1.892,0.0041493177,diff
28,-1.888,0.0042258315,diff
29,-1.884,0.00429726,diff
30,-1.88,0.004364088,diff
31,-1.876,0.0044265613,diff
32,-1.872,0.004483834,diff
33,-1.868,0.0045368522,diff
34,-1.864,0.0045852587,diff
35,-1.86,0.0046293437,diff
36,-1.856,0.0046687275,diff
37,-1.852,0.004703872,diff
38,-1.848,0.0047349706,diff
39,-1.844,0.0047613755,diff
40,-1.84,0.004783824,diff
41,-1.836,0.004802294,diff
42,-1.832,0.0048164725,diff
43,-1.828,0.0048266724,diff
44,-1.824,0.0048326924,diff
45,-1.82,0.0048351437,diff
46,-1.816,0.004833646,diff
47,-1.812,0.0048281625,diff
48,-1.808,0.0048188493,diff
49,-1.804,0.0048059896,diff
50,-1.8,0.0047896057,diff
51,-1.796,0.004769616,diff
52,-1.792,0.004746206,diff
53,-1.788,0.004719019,diff
54,-1.784,0.004688017,diff
55,-1.78,0.004654214,diff
56,-1.776,0.0046168193,diff
57,-1.772,0.0045762807,diff
58,-1.768,0.00453265,diff
59,-1.764,0.0044858307,diff
60,-1.76,0.00443545,diff
61,-1.756,0.0043827295,diff
62,-1.752,0.004326567,diff
63,-1.748,0.004267454,diff
64,-1.744,0.004205674,diff
65,-1.74,0.004140541,diff
66,-1.736,0.0040727407,diff
67,-1.732,0.0040026605,diff
68,-1.728,0.0039292276,diff
69,-1.724,0.003853947,diff
70,-1.72,0.003775239,diff
71,-1.716,0.0036947727,diff
72,-1.712,0.0036114305,diff
73,-1.708,0.003525421,diff
74,-1.704,0.0034371018,diff
75,-1.7,0.003346622,diff
76,-1.696,0.0032539964,diff
77,-1.692,0.0031587332,diff
78,-1.688,0.003061667,diff
79,-1.684,0.0029622763,diff
80,-1.68,0.0028608441,diff
81,-1.676,0.0027573109,diff
82,-1.672,0.0026518703,diff
83,-1.668,0.0025442392,diff
84,-1.664,0.0024353266,diff
85,-1.66,0.0023243278,diff
86,-1.656,0.0022114664,diff
87,-1.652,0.002096668,diff
88,-1.648,0.0019804984,diff
89,-1.644,0.0018626451,diff
90,-1.64,0.001743108,diff
91,-1.636,0.0016221255,diff
92,-1.632,0.0014995188,diff
93,-1.628,0.0013756156,diff
94,-1.624,0.0012503564,diff
95,-1.62,0.0011238456,diff
96,-1.616,0.0009957254,diff
97,-1.612,0.00086660683,diff
98,-1.608,0.0007363707,diff
99,-1.604,0.0006045699,diff
100,-1.6,0.00047193468,diff
101,-1.596,0.00033819675,diff
102,-1.592,0.00020380318,diff
103,-1.588,6.827712e-05,diff
104,-1.584,-6.8217516e-05,diff
105,-1.58,-0.00020599365,diff
106,-1.576,-0.0003439784,diff
107,-1.572,-0.00048299134,diff
108,-1.568,-0.00062277913,diff
109,-1.564,-0.00076293945,diff
110,-1.56,-0.0009036958,diff
111,-1.556,-0.0010453761,diff
112,-1.552,-0.0011874586,diff
113,-1.548,-0.001329869,diff
114,-1.544,-0.0014729798,diff
115,-1.54,-0.0016160458,diff
116,-1.536,-0.0017598867,diff
117,-1.532,-0.0019038022,diff
118,-1.528,-0.0020483136,diff
119,-1.524,-0.002192676,diff
120,-1.52,-0.0023373961,diff
121,-1.516,-0.0024818778,diff
122,-1.512,-0.0026266873,diff
123,-1.508,-0.0027716458,diff
124,-1.504,-0.0029164553,diff
125,-1.5,-0.0030609071,diff
126,-1.496,-0.0032057464,diff
127,-1.492,-0.003350079,diff
128,-1.488,-0.0034944713,diff
129,-1.484,-0.0036386251,diff
130,-1.48,-0.0037823617,diff
131,-1.476,-0.0039255917,diff
132,-1.472,-0.004068643,diff
133,-1.468,-0.0042113364,diff
134,-1.464,-0.004353732,diff
135,-1.46,-0.004495412,diff
136,-1.456,-0.004636407,diff
137,-1.452,-0.0047770143,diff
138,-1.448,-0.0049170554,diff
139,-1.444,-0.0050559044,diff
140,-1.44,-0.005194485,diff
141,-1.436,-0.0053322315,diff
142,-1.432,-0.005469501,diff
143,-1.428,-0.005605638,diff
144,-1.424,-0.0057407618,diff
145,-1.42,-0.0058752894,diff
146,-1.416,-0.0060085654,diff
147,-1.412,-0.006140977,diff
148,-1.408,-0.0062723756,diff
149,-1.404,-0.0064029396,diff
150,-1.4,-0.006531596,diff
151,-1.396,-0.006659627,diff
152,-1.392,-0.006786406,diff
153,-1.388,-0.0069122016,diff
154,-1.384,-0.0070361793,diff
155,-1.38,-0.007159114,diff
156,-1.376,-0.007281095,diff
157,-1.372,-0.00740093,diff
158,-1.368,-0.007519752,diff
159,-1.364,-0.0076372325,diff
160,-1.36,-0.0077525973,diff
161,-1.356,-0.007867038,diff
162,-1.352,-0.007979393,diff
163,-1.348,-0.008090645,diff
164,-1.344,-0.00820002,diff
165,-1.34,-0.008307576,diff
166,-1.336,-0.008413523,diff
167,-1.332,-0.008517891,diff
168,-1.328,-0.008620232,diff
169,-1.324,-0.008720815,diff
170,-1.32,-0.008819461,diff
171,-1.316,-0.008915961,diff
172,-1.312,-0.00901109,diff
173,-1.308,-0.009103626,diff
174,-1.304,-0.009194553,diff
175,-1.3,-0.009283274,diff
176,-1.296,-0.009370059,diff
177,-1.292,-0.009454757,diff
178,-1.288,-0.009536773,diff
179,-1.284,-0.009617239,diff
180,-1.28,-0.009695113,diff
181,-1.276,-0.0097709,diff
182,-1.272,-0.009844512,diff
183,-1.268,-0.00991559,diff
184,-1.264,-0.009984702,diff
185,-1.26,-0.010051012,diff
186,-1.256,-0.010114968,diff
187,-1.252,-0.010176808,diff
188,-1.248,-0.010236561,diff
189,-1.244,-0.010292739,diff
190,-1.24,-0.010347098,diff
191,-1.236,-0.010398865,diff
192,-1.232,-0.010447979,diff
193,-1.228,-0.01049462,diff
194,-1.224,-0.010538399,diff
195,-1.22,-0.010579556,diff
196,-1.216,-0.01061815,diff
197,-1.212,-0.0106543,diff
198,-1.208,-0.010687381,diff
199,-1.204,-0.010717809,diff
200,-1.2,-0.010745168,diff
201,-1.196,-0.010770321,diff
202,-1.192,-0.010792106,diff
203,-1.188,-0.0108110905,diff
204,-1.184,-0.010827512,diff
205,-1.18,-0.010840684,diff
206,-1.176,-0.010851294,diff
207,-1.172,-0.010858685,diff
208,-1.168,-0.010863423,diff
209,-1.164,-0.010864824,diff
210,-1.16,-0.010863513,diff
211,-1.156,-0.010859191,diff
212,-1.152,-0.010851771,diff
213,-1.148,-0.010841042,diff
214,-1.144,-0.010827333,diff
215,-1.14,-0.010810494,diff
216,-1.136,-0.010790646,diff
217,-1.132,-0.010767788,diff
218,-1.128,-0.010741442,diff
219,-1.124,-0.010712385,diff
220,-1.12,-0.010680199,diff
221,-1.116,-0.010644257,diff
222,-1.112,-0.010605454,diff
223,-1.108,-0.010563403,diff
224,-1.104,-0.010518163,diff
225,-1.1,-0.010469735,diff
226,-1.096,-0.010417879,diff
227,-1.092,-0.010363072,diff
228,-1.088,-0.010304928,diff
229,-1.084,-0.010243297,diff
230,-1.08,-0.010178447,diff
231,-1.076,-0.010110199,diff
232,-1.072,-0.010038793,diff
233,-1.068,-0.009964228,diff
234,-1.064,-0.009886146,diff
235,-1.06,-0.009804636,diff
236,-1.056,-0.009719998,diff
237,-1.052,-0.009632051,diff
238,-1.048,-0.009540856,diff
239,-1.044,-0.009445906,diff
240,-1.04,-0.009348154,diff
241,-1.036,-0.009246886,diff
242,-1.032,-0.009142101,diff
243,-1.028,-0.009034216,diff
244,-1.024,-0.008922756,diff
245,-1.02,-0.008808017,diff
246,-1.016,-0.008690417,diff
247,-1.012,-0.008569181,diff
248,-1.008,-0.008444607,diff
249,-1.004,-0.008316696,diff
250,-1.0,-0.008185685,diff
251,-0.996,-0.008051038,diff
252,-0.992,-0.007913709,diff
253,-0.988,-0.0077724457,diff
254,-0.984,-0.007628441,diff
255,-0.98,-0.007481098,diff
256,-0.976,-0.0073302984,diff
257,-0.972,-0.0071762204,diff
258,-0.968,-0.0070189834,diff
259,-0.964,-0.0068587065,diff
260,-0.96,-0.0066952705,diff
261,-0.956,-0.0065283775,diff
262,-0.952,-0.0063588023,diff
263,-0.948,-0.0061858296,diff
264,-0.944,-0.0060099363,diff
265,-0.94,-0.005830765,diff
266,-0.936,-0.005648732,diff
267,-0.932,-0.0054637194,diff
268,-0.928,-0.005275607,diff
269,-0.924,-0.005084276,diff
270,-0.92,-0.004890144,diff
271,-0.916,-0.0046932697,diff
272,-0.912,-0.0044933558,diff
273,-0.908,-0.0042907,diff
274,-0.904,-0.004085064,diff
275,-0.9,-0.0038766265,diff
276,-0.896,-0.0036655068,diff
277,-0.892,-0.0034517646,diff
278,-0.888,-0.003235221,diff
279,-0.884,-0.0030155778,diff
280,-0.88,-0.0027939677,diff
281,-0.876,-0.0025692582,diff
282,-0.872,-0.0023424625,diff
283,-0.868,-0.0021131039,diff
284,-0.864,-0.0018808842,diff
285,-0.86,-0.0016466379,diff
286,-0.856,-0.0014101863,diff
287,-0.852,-0.0011708736,diff
288,-0.848,-0.00092965364,diff
289,-0.844,-0.00068616867,diff
290,-0.84,-0.00044035912,diff
291,-0.836,-0.00019276142,diff
292,-0.832,5.710125e-05,diff
293,-0.828,0.0003091693,diff
294,-0.824,0.0005630851,diff
295,-0.82,0.000818789,diff
296,-0.816,0.0010764599,diff
297,-0.812,0.0013358593,diff
298,-0.808,0.00159657,diff
299,-0.804,0.0018594265,diff
300,-0.8,0.0021235943,diff
301,-0.796,0.002389729,diff
302,-0.792,0.0026570559,diff
303,-0.788,0.0029255152,diff
304,-0.784,0.0031955242,diff
305,-0.78,0.0034667253,diff
306,-0.776,0.0037392974,diff
307,-0.772,0.0040129423,diff
308,-0.768,0.004287243,diff
309,-0.764,0.004562676,diff
310,-0.76,0.004839301,diff
311,-0.756,0.005116701,diff
312,-0.752,0.0053943396,diff
313,-0.748,0.005672753,diff
314,-0.744,0.005951941,diff
315,-0.74,0.006231487,diff
316,-0.736,0.0065112114,diff
317,-0.732,0.006791413,diff
318,-0.728,0.0070718527,diff
319,-0.724,0.0073521733,diff
320,-0.72,0.0076331496,diff
321,-0.716,0.007913053,diff
322,-0.712,0.0081938505,diff
323,-0.708,0.008473456,diff
324,-0.704,0.008753002,diff
325,-0.7,0.009032369,diff
326,-0.696,0.009310722,diff
327,-0.692,0.009588838,diff
328,-0.688,0.009865761,diff
329,-0.684,0.010142148,diff
330,-0.68,0.010417461,diff
331,-0.676,0.010691464,diff
332,-0.672,0.010964215,diff
333,-0.668,0.011236012,diff
334,-0.664,0.011506379,diff
335,-0.66,0.011775196,diff
336,-0.656,0.012041867,diff
337,-0.652,0.012307346,diff
338,-0.648,0.01257062,diff
339,-0.644,0.012831867,diff
340,-0.64,0.013091266,diff
341,-0.636,0.013347924,diff
342,-0.632,0.013602614,diff
343,-0.628,0.013854504,diff
344,-0.624,0.014104307,diff
345,-0.62,0.014350474,diff
346,-0.616,0.014594495,diff
347,-0.612,0.014835477,diff
348,-0.608,0.015073121,diff
349,-0.604,0.015307128,diff
350,-0.6,0.015538216,diff
351,-0.596,0.015765548,diff
352,-0.592,0.015989304,diff
353,-0.588,0.016209006,diff
354,-0.584,0.016424596,diff
355,-0.58,0.01663655,diff
356,-0.576,0.016843975,diff
357,-0.572,0.017047226,diff
358,-0.568,0.01724571,diff
359,-0.564,0.017440021,diff
360,-0.56,0.017629266,diff
361,-0.556,0.017813146,diff
362,-0.552,0.017992437,diff
363,-0.548,0.018166125,diff
364,-0.544,0.018334448,diff
365,-0.54,0.01849693,diff
366,-0.536,0.018654168,diff
367,-0.532,0.018805206,diff
368,-0.528,0.018950164,diff
369,-0.524,0.019089222,diff
370,-0.52,0.019222021,diff
371,-0.516,0.019347847,diff
372,-0.512,0.019466996,diff
373,-0.508,0.019579828,diff
374,-0.504,0.019685209,diff
375,-0.5,0.019783795,diff
376,-0.496,0.019874811,diff
377,-0.492,0.019958317,diff
378,-0.488,0.020034492,diff
379,-0.484,0.020102978,diff
380,-0.48,0.02016294,diff
381,-0.476,0.020214975,diff
382,-0.472,0.020259082,diff
383,-0.468,0.02029419,diff
384,-0.464,0.020321012,diff
385,-0.46,0.020339012,diff
386,-0.456,0.020347714,diff
387,-0.452,0.020347357,diff
388,-0.448,0.02033776,diff
389,-0.444,0.020318687,diff
390,-0.44,0.020289958,diff
391,-0.436,0.020251632,diff
392,-0.432,0.020203173,diff
393,-0.428,0.020144224,diff
394,-0.424,0.020074964,diff
395,-0.42,0.019995332,diff
396,-0.416,0.01990509,diff
397,-0.412,0.019803643,diff
398,-0.408,0.019691527,diff
399,-0.404,0.019567847,diff
400,-0.4,0.019432902,diff
401,-0.396,0.019286335,diff
402,-0.392,0.019127965,diff
403,-0.388,0.018957973,diff
404,-0.384,0.018775642,diff
405,-0.38,0.018580794,diff
406,-0.376,0.018373609,diff
407,-0.372,0.018153906,diff
408,-0.368,0.017921448,diff
409,-0.364,0.017676055,diff
410,-0.36,0.017417252,diff
411,-0.356,0.017145038,diff
412,-0.352,0.016859412,diff
413,-0.348,0.016560018,diff
414,-0.344,0.016246557,diff
415,-0.34,0.015919447,diff
416,-0.336,0.0155777335,diff
417,-0.332,0.015221953,diff
418,-0.328,0.014851034,diff
419,-0.324,0.0144658685,diff
420,-0.32,0.014065623,diff
421,-0.316,0.013650179,diff
422,-0.312,0.013219357,diff
423,-0.308,0.012773216,diff
424,-0.304,0.01231128,diff
425,-0.3,0.011833608,diff
426,-0.296,0.011340022,diff
427,-0.292,0.010830045,diff
428,-0.288,0.010304153,diff
429,-0.284,0.0097619295,diff
430,-0.28,0.009202421,diff
431,-0.276,0.008626044,diff
432,-0.272,0.00803268,diff
433,-0.268,0.007422626,diff
434,-0.264,0.006810546,diff
435,-0.26,0.006212771,diff
436,-0.256,0.0056292415,diff
437,-0.252,0.005060017,diff
438,-0.248,0.0045051575,diff
439,-0.244,0.00396353,diff
440,-0.24,0.0034354925,diff
441,-0.236,0.0029213428,diff
442,-0.232,0.0024200082,diff
443,-0.228,0.0019322038,diff
444,-0.224,0.0014578104,diff
445,-0.22,0.0009957552,diff
446,-0.216,0.00054621696,diff
447,-0.212,0.00010949373,diff
448,-0.208,-0.00031465292,diff
449,-0.204,-0.00072693825,diff
450,-0.2,-0.0011267066,diff
451,-0.196,-0.0015152097,diff
452,-0.192,-0.0018913746,diff
453,-0.188,-0.0022562742,diff
454,-0.184,-0.0026096106,diff
455,-0.18,-0.0029514432,diff
456,-0.176,-0.0032823086,diff
457,-0.172,-0.0036020875,diff
458,-0.168,-0.00391078,diff
459,-0.164,-0.004208982,diff
460,-0.16,-0.0044962764,diff
461,-0.156,-0.004773617,diff
462,-0.152,-0.005040288,diff
463,-0.148,-0.005296588,diff
464,-0.144,-0.005543232,diff
465,-0.14,-0.0057795644,diff
466,-0.136,-0.006006241,diff
467,-0.132,-0.006223023,diff
468,-0.128,-0.0064305663,diff
469,-0.124,-0.006628871,diff
470,-0.12,-0.006816864,diff
471,-0.116,-0.006996691,diff
472,-0.112,-0.007167101,diff
473,-0.108,-0.0073279142,diff
474,-0.104,-0.0074809194,diff
475,-0.1,-0.0076243877,diff
476,-0.096,-0.007759571,diff
477,-0.092,-0.007886291,diff
478,-0.088,-0.008004546,diff
479,-0.084,-0.008114696,diff
480,-0.08,-0.008216143,diff
481,-0.076,-0.008309782,diff
482,-0.072,-0.008395433,diff
483,-0.068,-0.008472979,diff
484,-0.064,-0.0085430145,diff
485,-0.06,-0.008605301,diff
486,-0.056,-0.008659422,diff
487,-0.052,-0.00870657,diff
488,-0.048,-0.008746028,diff
489,-0.044,-0.008777618,diff
490,-0.04,-0.008802712,diff
491,-0.036,-0.008819938,diff
492,-0.032,-0.008830249,diff
493,-0.028,-0.008833468,diff
494,-0.024,-0.008829534,diff
495,-0.02,-0.008818567,diff
496,-0.016,-0.008800626,diff
497,-0.012,-0.008776009,diff
498,-0.008,-0.008744478,diff
499,-0.004,-0.00870645,diff
500,0.0,-0.008661509,diff
501,0.004,-0.008609772,diff
502,0.008,-0.008551896,diff
503,0.012,-0.008486986,diff
504,0.016,-0.00841552,diff
505,0.02,-0.008337736,diff
506,0.024,-0.008253455,diff
507,0.028,-0.008162856,diff
508,0.032,-0.0080657005,diff
509,0.036,-0.007961988,diff
510,0.04,-0.007851958,diff
511,0.044,-0.0077359676,diff
512,0.048,-0.0076134205,diff
513,0.052,-0.007483959,diff
514,0.056,-0.007348895,diff
515,0.06,-0.007207155,diff
516,0.064,-0.007058859,diff
517,0.068,-0.0069044232,diff
518,0.072,-0.0067439675,diff
519,0.076,-0.0065768957,diff
520,0.08,-0.006403446,diff
521,0.084,-0.006223321,diff
522,0.088,-0.006037295,diff
523,0.092,-0.0058443546,diff
524,0.096,-0.005644977,diff
525,0.1,-0.0054391026,diff
526,0.104,-0.0052268505,diff
527,0.108,-0.0050081015,diff
528,0.112,-0.0047824383,diff
529,0.116,-0.0045502186,diff
530,0.12,-0.0043110847,diff
531,0.124,-0.004065335,diff
532,0.128,-0.0038125515,diff
533,0.132,-0.0035532713,diff
534,0.136,-0.0032862425,diff
535,0.14,-0.0030127764,diff
536,0.144,-0.002731502,diff
537,0.148,-0.0024436116,diff
538,0.152,-0.0021483898,diff
539,0.156,-0.0018455386,diff
540,0.16,-0.0015354156,diff
541,0.164,-0.0012176633,diff
542,0.168,-0.0008922219,diff
543,0.172,-0.0005592704,diff
544,0.176,-0.00021803379,diff
545,0.18,0.00013113022,diff
546,0.184,0.00048822165,diff
547,0.188,0.00085377693,diff
548,0.192,0.0012272596,diff
549,0.196,0.0016095638,diff
550,0.2,0.002000451,diff
551,0.204,0.0023995042,diff
552,0.208,0.0028079748,diff
553,0.212,0.0032253265,diff
554,0.216,0.0036517978,diff
555,0.22,0.0040872693,diff
556,0.224,0.0045325756,diff
557,0.228,0.0049871206,diff
558,0.232,0.005451441,diff
559,0.236,0.0059257746,diff
560,0.24,0.0064101815,diff
561,0.244,0.0069046617,diff
562,0.248,0.007409632,diff
563,0.252,0.007925034,diff
564,0.256,0.008451223,diff
565,0.26,0.008988261,diff
566,0.264,0.009536684,diff
567,0.268,0.010095894,diff
568,0.272,0.010650575,diff
569,0.276,0.011184692,diff
570,0.28,0.011698902,diff
571,0.284,0.012192845,diff
572,0.288,0.012667358,diff
573,0.292,0.013122022,diff
574,0.296,0.013557136,diff
575,0.3,0.013973236,diff
576,0.304,0.014370978,diff
577,0.308,0.014749408,diff
578,0.312,0.015109181,diff
579,0.316,0.015450895,diff
580,0.32,0.015774488,diff
581,0.324,0.016080558,diff
582,0.328,0.016368687,diff
583,0.332,0.016639233,diff
584,0.336,0.01689285,diff
585,0.34,0.0171296,diff
586,0.344,0.017349482,diff
587,0.348,0.017552733,diff
588,0.352,0.017739594,diff
589,0.356,0.017910838,diff
590,0.36,0.018066108,diff
591,0.364,0.01820594,diff
592,0.368,0.018330216,diff
593,0.372,0.018439472,diff
594,0.376,0.018533826,diff
595,0.38,0.018613458,diff
596,0.384,0.01867944,diff
597,0.388,0.01873076,diff
598,0.392,0.018768072,diff
599,0.396,0.018792152,diff
600,0.4,0.018802583,diff
601,0.404,0.018800199,diff
602,0.408,0.018784642,diff
603,0.412,0.01875639,diff
604,0.416,0.018715858,diff
605,0.42,0.018663347,diff
606,0.424,0.018599093,diff
607,0.428,0.01852268,diff
608,0.432,0.0184353,diff
609,0.436,0.018336535,diff
610,0.44,0.01822722,diff
611,0.444,0.018107057,diff
612,0.448,0.017976105,diff
613,0.452,0.017835736,diff
614,0.456,0.017685056,diff
615,0.46,0.017524838,diff
616,0.464,0.017355204,diff
617,0.468,0.017176151,diff
618,0.472,0.016988337,diff
619,0.476,0.016792,diff
620,0.48,0.0165869,diff
621,0.484,0.016373515,diff
622,0.488,0.016152442,diff
623,0.492,0.015923738,diff
624,0.496,0.015687466,diff
625,0.5,0.015443921,diff
626,0.504,0.015193343,diff
627,0.508,0.014936149,diff
628,0.512,0.01467216,diff
629,0.516,0.014402211,diff
630,0.52,0.014125586,diff
631,0.524,0.013843596,diff
632,0.528,0.013555586,diff
633,0.532,0.0132623315,diff
634,0.536,0.01296407,diff
635,0.54,0.012660503,diff
636,0.544,0.012352467,diff
637,0.548,0.012039781,diff
638,0.552,0.011722624,diff
639,0.556,0.011401415,diff
640,0.56,0.011076689,diff
641,0.564,0.01074779,diff
642,0.568,0.010415316,diff
643,0.572,0.010079563,diff
644,0.576,0.009740949,diff
645,0.58,0.009399414,diff
646,0.584,0.009055018,diff
647,0.588,0.008708358,diff
648,0.592,0.008359134,diff
649,0.596,0.008007944,diff
650,0.6,0.0076545477,diff
651,0.604,0.007299423,diff
652,0.608,0.0069431067,diff
653,0.612,0.0065847635,diff
654,0.616,0.0062255263,diff
655,0.62,0.005865276,diff
656,0.624,0.0055040717,diff
657,0.628,0.0051422715,diff
658,0.632,0.0047795773,diff
659,0.636,0.0044165254,diff
660,0.64,0.0040535927,diff
661,0.644,0.0036902428,diff
662,0.648,0.0033271313,diff
663,0.652,0.0029639602,diff
664,0.656,0.0026015043,diff
665,0.66,0.002239287,diff
666,0.664,0.0018778443,diff
667,0.668,0.0015170574,diff
668,0.672,0.0011572838,diff
669,0.676,0.00079876184,diff
670,0.68,0.0004413724,diff
671,0.684,8.481741e-05,diff
672,0.688,-0.00027006865,diff
673,0.692,-0.00062310696,diff
674,0.696,-0.00097471476,diff
675,0.7,-0.0013243556,diff
676,0.704,-0.0016720295,diff
677,0.708,-0.0020179152,diff
678,0.712,-0.002361536,diff
679,0.716,-0.0027029514,diff
680,0.72,-0.0030418634,diff
681,0.724,-0.0033785105,diff
682,0.728,-0.003712535,diff
683,0.732,-0.0040439367,diff
684,0.736,-0.004372835,diff
685,0.74,-0.004698336,diff
686,0.744,-0.0050212145,diff
687,0.748,-0.005341172,diff
688,0.752,-0.0056581497,diff
689,0.756,-0.0059719086,diff
690,0.76,-0.00628227,diff
691,0.764,-0.006589353,diff
692,0.768,-0.006893337,diff
693,0.772,-0.007193625,diff
694,0.776,-0.007490635,diff
695,0.78,-0.00778383,diff
696,0.784,-0.00807327,diff
697,0.788,-0.008359194,diff
698,0.792,-0.008641243,diff
699,0.796,-0.0089197755,diff
700,0.8,-0.009194195,diff
701,0.804,-0.00946492,diff
702,0.808,-0.009731412,diff
703,0.812,-0.009993851,diff
704,0.816,-0.010252535,diff
705,0.82,-0.010506928,diff
706,0.824,-0.010757208,diff
707,0.828,-0.011003256,diff
708,0.832,-0.011245191,diff
709,0.836,-0.011483014,diff
710,0.84,-0.011716425,diff
711,0.844,-0.011945426,diff
712,0.848,-0.012170255,diff
713,0.852,-0.012390554,diff
714,0.856,-0.012606502,diff
715,0.86,-0.012818158,diff
716,0.864,-0.013025284,diff
717,0.868,-0.013228357,diff
718,0.872,-0.013426602,diff
719,0.876,-0.013620675,diff
720,0.88,-0.013809621,diff
721,0.884,-0.013994992,diff
722,0.888,-0.014175594,diff
723,0.892,-0.014351189,diff
724,0.896,-0.0145228505,diff
725,0.9,-0.014689863,diff
726,0.904,-0.014852285,diff
727,0.908,-0.015010297,diff
728,0.912,-0.015163779,diff
729,0.916,-0.015312731,diff
730,0.92,-0.0154569745,diff
731,0.924,-0.015597165,diff
732,0.928,-0.015732646,diff
733,0.932,-0.015863776,diff
734,0.936,-0.015990019,diff
735,0.94,-0.01611203,diff
736,0.944,-0.016229749,diff
737,0.948,-0.016343057,diff
738,0.952,-0.016451538,diff
739,0.956,-0.016556025,diff
740,0.96,-0.016655743,diff
741,0.964,-0.016751587,diff
742,0.968,-0.016842842,diff
743,0.972,-0.016929686,diff
744,0.976,-0.017012239,diff
745,0.98,-0.0170905,diff
746,0.984,-0.017164648,diff
747,0.988,-0.017234564,diff
748,0.992,-0.017300248,diff
749,0.996,-0.0173617,diff
750,1.0,-0.0174191,diff
751,1.004,-0.017472148,diff
752,1.008,-0.017521143,diff
753,1.012,-0.017566085,diff
754,1.016,-0.017607033,diff
755,1.02,-0.017644167,diff
756,1.024,-0.01767689,diff
757,1.028,-0.017705917,diff
758,1.032,-0.01773101,diff
759,1.036,-0.017752409,diff
760,1.04,-0.017769635,diff
761,1.044,-0.017783463,diff
762,1.048,-0.01779306,diff
763,1.052,-0.017799228,diff
764,1.056,-0.017801344,diff
765,1.06,-0.017800093,diff
766,1.064,-0.017795324,diff
767,1.068,-0.017786622,diff
768,1.072,-0.017774642,diff
769,1.076,-0.017759144,diff
770,1.08,-0.01774025,diff
771,1.084,-0.017717838,diff
772,1.088,-0.017691731,diff
773,1.092,-0.017662406,diff
774,1.096,-0.01763013,diff
775,1.1,-0.017594486,diff
776,1.104,-0.017555207,diff
777,1.108,-0.017513216,diff
778,1.112,-0.017467618,diff
779,1.116,-0.017419517,diff
780,1.12,-0.01736778,diff
781,1.124,-0.0173136,diff
782,1.128,-0.017256081,diff
783,1.132,-0.01719582,diff
784,1.136,-0.017132372,diff
785,1.14,-0.017066509,diff
786,1.144,-0.016997695,diff
787,1.148,-0.01692608,diff
788,1.152,-0.016852051,diff
789,1.156,-0.016774952,diff
790,1.16,-0.01669532,diff
791,1.164,-0.016613275,diff
792,1.168,-0.016528845,diff
793,1.172,-0.016441584,diff
794,1.176,-0.016352266,diff
795,1.18,-0.016260177,diff
796,1.184,-0.016166061,diff
797,1.188,-0.016069353,diff
798,1.192,-0.015970439,diff
799,1.196,-0.015869498,diff
800,1.2,-0.01576668,diff
801,1.204,-0.01566118,diff
802,1.208,-0.015553862,diff
803,1.212,-0.015444547,diff
804,1.216,-0.015333176,diff
805,1.22,-0.015219778,diff
806,1.224,-0.015104979,diff
807,1.228,-0.014987558,diff
808,1.232,-0.014868915,diff
809,1.236,-0.0147483945,diff
810,1.24,-0.014626086,diff
811,1.244,-0.0145021975,diff
812,1.248,-0.0143767,diff
813,1.252,-0.014249325,diff
814,1.256,-0.014120668,diff
815,1.26,-0.01399067,diff
816,1.264,-0.013858885,diff
817,1.268,-0.013725817,diff
818,1.272,-0.013591588,diff
819,1.276,-0.013455898,diff
820,1.28,-0.0133190155,diff
821,1.284,-0.013180971,diff
822,1.288,-0.013041347,diff
823,1.292,-0.012900919,diff
824,1.296,-0.0127592385,diff
825,1.3,-0.012616485,diff
826,1.304,-0.012472779,diff
827,1.308,-0.012327999,diff
828,1.312,-0.012182564,diff
829,1.316,-0.012035996,diff
830,1.32,-0.011888355,diff
831,1.324,-0.011740297,diff
832,1.328,-0.011591256,diff
833,1.332,-0.011441618,diff
834,1.336,-0.0112912655,diff
835,1.34,-0.011140138,diff
836,1.344,-0.010988444,diff
837,1.348,-0.010836154,diff
838,1.352,-0.010683596,diff
839,1.356,-0.010530472,diff
840,1.36,-0.010376334,diff
841,1.364,-0.010222346,diff
842,1.368,-0.01006788,diff
843,1.372,-0.009912938,diff
844,1.376,-0.009757847,diff
845,1.38,-0.009602457,diff
846,1.384,-0.009446651,diff
847,1.388,-0.009290755,diff
848,1.392,-0.009134829,diff
849,1.396,-0.008978963,diff
850,1.4,-0.00882262,diff
851,1.404,-0.008666158,diff
852,1.408,-0.008510172,diff
853,1.412,-0.008354098,diff
854,1.416,-0.008197755,diff
855,1.42,-0.00804159,diff
856,1.424,-0.007885724,diff
857,1.428,-0.0077299774,diff
858,1.432,-0.0075743496,diff
859,1.436,-0.00741899,diff
860,1.44,-0.0072639585,diff
861,1.444,-0.007109195,diff
862,1.448,-0.0069546103,diff
863,1.452,-0.0068006814,diff
864,1.456,-0.0066468418,diff
865,1.46,-0.006493628,diff
866,1.464,-0.00634107,diff
867,1.468,-0.006188482,diff
868,1.472,-0.006036967,diff
869,1.476,-0.005885631,diff
870,1.48,-0.005734712,diff
871,1.484,-0.005584985,diff
872,1.488,-0.005435586,diff
873,1.492,-0.005287081,diff
874,1.496,-0.0051389933,diff
875,1.5,-0.00499174,diff
876,1.504,-0.0048452616,diff
877,1.508,-0.0046996176,diff
878,1.512,-0.0045548975,diff
879,1.516,-0.0044108927,diff
880,1.52,-0.004267603,diff
881,1.524,-0.0041256845,diff
882,1.528,-0.003984511,diff
883,1.532,-0.003844291,diff
884,1.536,-0.003704995,diff
885,1.54,-0.0035665631,diff
886,1.544,-0.0034292936,diff
887,1.548,-0.0032932907,diff
888,1.552,-0.003158465,diff
889,1.556,-0.0030244887,diff
890,1.56,-0.0028918833,diff
891,1.564,-0.002760321,diff
892,1.568,-0.002629891,diff
893,1.572,-0.0025009066,diff
894,1.576,-0.00237301,diff
895,1.58,-0.0022467524,diff
896,1.584,-0.0021214187,diff
897,1.588,-0.001997307,diff
898,1.592,-0.0018748492,diff
899,1.596,-0.0017536134,diff
900,1.6,-0.0016340464,diff
901,1.604,-0.0015158355,diff
902,1.608,-0.0013984889,diff
903,1.612,-0.0012834817,diff
904,1.616,-0.0011695474,diff
905,1.62,-0.0010568947,diff
906,1.624,-0.00094619393,diff
907,1.628,-0.0008368939,diff
908,1.632,-0.0007290393,diff
909,1.636,-0.0006227195,diff
910,1.64,-0.0005185753,diff
911,1.644,-0.00041554868,diff
912,1.648,-0.0003143698,diff
913,1.652,-0.00021483004,diff
914,1.656,-0.00011715293,diff
915,1.66,-2.1219254e-05,diff
916,1.664,7.31051e-05,diff
917,1.668,0.00016538799,diff
918,1.672,0.00025646389,diff
919,1.676,0.0003453493,diff
920,1.68,0.0004323274,diff
921,1.684,0.0005175173,diff
922,1.688,0.0006007999,diff
923,1.692,0.0006825477,diff
924,1.696,0.0007619262,diff
925,1.7,0.0008394122,diff
926,1.704,0.0009152889,diff
927,1.708,0.0009890497,diff
928,1.712,0.0010608286,diff
929,1.716,0.0011306405,diff
930,1.72,0.0011982024,diff
931,1.724,0.0012639612,diff
932,1.728,0.0013278872,diff
933,1.732,0.0013892651,diff
934,1.736,0.001448825,diff
935,1.74,0.0015065223,diff
936,1.744,0.0015616119,diff
937,1.748,0.0016147941,diff
938,1.752,0.0016658157,diff
939,1.756,0.0017146468,diff
940,1.76,0.0017615408,diff
941,1.764,0.0018059164,diff
942,1.768,0.0018482059,diff
943,1.772,0.0018884465,diff
944,1.776,0.001926221,diff
945,1.78,0.0019619614,diff
946,1.784,0.001995191,diff
947,1.788,0.002026327,diff
948,1.792,0.0020549968,diff
949,1.796,0.0020816922,diff
950,1.8,0.002105333,diff
951,1.804,0.0021273568,diff
952,1.808,0.0021468624,diff
953,1.812,0.0021640137,diff
954,1.816,0.0021786913,diff
955,1.82,0.0021909922,diff
956,1.824,0.0022010356,diff
957,1.828,0.0022085086,diff
958,1.832,0.0022137016,diff
959,1.836,0.0022161976,diff
960,1.84,0.0022164136,diff
961,1.844,0.0022140816,diff
962,1.848,0.0022096336,diff
963,1.852,0.0022022277,diff
964,1.856,0.0021922737,diff
965,1.86,0.0021801814,diff
966,1.864,0.002165258,diff
967,1.868,0.0021479353,diff
968,1.872,0.002128318,diff
969,1.876,0.0021059588,diff
970,1.88,0.0020809919,diff
971,1.884,0.0020534955,diff
972,1.888,0.002023194,diff
973,1.892,0.0019906163,diff
974,1.896,0.0019552745,diff
975,1.9,0.0019171163,diff
976,1.904,0.0018767267,diff
977,1.908,0.0018334575,diff
978,1.912,0.0017876253,diff
979,1.916,0.0017389618,diff
980,1.92,0.001688078,diff
981,1.924,0.0016341917,diff
982,1.928,0.001577612,diff
983,1.932,0.001518365,diff
984,1.936,0.0014563911,diff
985,1.94,0.0013920255,diff
986,1.944,0.0013245512,diff
987,1.948,0.0012543239,diff
988,1.952,0.0011815652,diff
989,1.956,0.0011060014,diff
990,1.96,0.0010278113,diff
991,1.964,0.00094662234,diff
992,1.968,0.0008627102,diff
993,1.972,0.00077625643,diff
994,1.976,0.0006869016,diff
995,1.98,0.0005946411,diff
996,1.984,0.0004995307,diff
997,1.988,0.00040174136,diff
998,1.992,0.00030120695,diff
999,1.996,0.00019790255,diff
1000,2.0,9.169616e-05,diff


==> visu/tikz_csvs_obs_force/run_obs_weight_1600/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1600/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1600/sol_nn.csv <==
,X_x,value,name
0,-2.0,6.3689426e-05,sol_nn
1,-1.996,0.0024348767,sol_nn
2,-1.992,0.004799691,sol_nn
3,-1.988,0.0071583577,sol_nn
4,-1.984,0.009510649,sol_nn
5,-1.98,0.011856684,sol_nn
6,-1.976,0.014196816,sol_nn
7,-1.972,0.016530797,sol_nn
8,-1.968,0.018858679,sol_nn
9,-1.964,0.021180835,sol_nn
10,-1.96,0.023496836,sol_nn
11,-1.956,0.025807165,sol_nn
12,-1.952,0.028111856,sol_nn
13,-1.948,0.030410616,sol_nn
14,-1.944,0.032703884,sol_nn
15,-1.94,0.034991343,sol_nn
16,-1.936,0.037273467,sol_nn
17,-1.932,0.03954982,sol_nn
18,-1.928,0.04182098,sol_nn
19,-1.924,0.04408692,sol_nn
20,-1.92,0.04634709,sol_nn
21,-1.916,0.048602447,sol_nn
22,-1.912,0.050852455,sol_nn
23,-1.908,0.053097256,sol_nn
24,-1.904,0.055337183,sol_nn
25,-1.9,0.057571813,sol_nn
26,-1.896,0.05980151,sol_nn
27,-1.892,0.062026367,sol_nn
28,-1.888,0.064246446,sol_nn
29,-1.884,0.0664615,sol_nn
30,-1.88,0.0686719,sol_nn
31,-1.876,0.07087794,sol_nn
32,-1.872,0.07307884,sol_nn
33,-1.868,0.07527542,sol_nn
34,-1.864,0.07746746,sol_nn
35,-1.86,0.07965511,sol_nn
36,-1.856,0.08183812,sol_nn
37,-1.852,0.08401684,sol_nn
38,-1.848,0.0861915,sol_nn
39,-1.844,0.08836153,sol_nn
40,-1.84,0.09052755,sol_nn
41,-1.836,0.09268965,sol_nn
42,-1.832,0.094847396,sol_nn
43,-1.828,0.097001225,sol_nn
44,-1.824,0.09915081,sol_nn
45,-1.82,0.10129683,sol_nn
46,-1.816,0.10343896,sol_nn
47,-1.812,0.10557704,sol_nn
48,-1.808,0.10771136,sol_nn
49,-1.804,0.10984206,sol_nn
50,-1.8,0.11196931,sol_nn
51,-1.796,0.11409289,sol_nn
52,-1.792,0.11621304,sol_nn
53,-1.788,0.11832948,sol_nn
54,-1.784,0.12044205,sol_nn
55,-1.78,0.12255187,sol_nn
56,-1.776,0.12465805,sol_nn
57,-1.772,0.12676114,sol_nn
58,-1.768,0.12886107,sol_nn
59,-1.764,0.13095781,sol_nn
60,-1.76,0.13305107,sol_nn
61,-1.756,0.13514191,sol_nn
62,-1.752,0.13722938,sol_nn
63,-1.748,0.13931383,sol_nn
64,-1.744,0.14139569,sol_nn
65,-1.74,0.14347412,sol_nn
66,-1.736,0.14554995,sol_nn
67,-1.732,0.14762343,sol_nn
68,-1.728,0.14969356,sol_nn
69,-1.724,0.15176192,sol_nn
70,-1.72,0.15382677,sol_nn
71,-1.716,0.15588993,sol_nn
72,-1.712,0.15795016,sol_nn
73,-1.708,0.16000777,sol_nn
74,-1.704,0.16206303,sol_nn
75,-1.7,0.16411611,sol_nn
76,-1.696,0.16616711,sol_nn
77,-1.692,0.16821542,sol_nn
78,-1.688,0.17026198,sol_nn
79,-1.684,0.17230617,sol_nn
80,-1.68,0.17434835,sol_nn
81,-1.676,0.17638838,sol_nn
82,-1.672,0.17842652,sol_nn
83,-1.668,0.18046251,sol_nn
84,-1.664,0.18249717,sol_nn
85,-1.66,0.1845298,sol_nn
86,-1.656,0.1865605,sol_nn
87,-1.652,0.18858933,sol_nn
88,-1.648,0.19061673,sol_nn
89,-1.644,0.19264244,sol_nn
90,-1.64,0.19466653,sol_nn
91,-1.636,0.19668911,sol_nn
92,-1.632,0.19871014,sol_nn
93,-1.628,0.2007298,sol_nn
94,-1.624,0.20274818,sol_nn
95,-1.62,0.20476523,sol_nn
96,-1.616,0.20678067,sol_nn
97,-1.612,0.20879519,sol_nn
98,-1.608,0.21080852,sol_nn
99,-1.604,0.21282035,sol_nn
100,-1.6,0.21483128,sol_nn
101,-1.596,0.21684118,sol_nn
102,-1.592,0.21885034,sol_nn
103,-1.588,0.22085838,sol_nn
104,-1.584,0.22286552,sol_nn
105,-1.58,0.22487131,sol_nn
106,-1.576,0.22687694,sol_nn
107,-1.572,0.22888151,sol_nn
108,-1.568,0.23088534,sol_nn
109,-1.564,0.23288876,sol_nn
110,-1.56,0.23489162,sol_nn
111,-1.556,0.2368935,sol_nn
112,-1.552,0.238895,sol_nn
113,-1.548,0.24089621,sol_nn
114,-1.544,0.24289668,sol_nn
115,-1.54,0.24489723,sol_nn
116,-1.536,0.24689695,sol_nn
117,-1.532,0.24889666,sol_nn
118,-1.528,0.25089574,sol_nn
119,-1.524,0.25289494,sol_nn
120,-1.52,0.25489384,sol_nn
121,-1.516,0.25689292,sol_nn
122,-1.512,0.25889173,sol_nn
123,-1.508,0.26089036,sol_nn
124,-1.504,0.26288918,sol_nn
125,-1.5,0.2648883,sol_nn
126,-1.496,0.266887,sol_nn
127,-1.492,0.2688863,sol_nn
128,-1.488,0.2708855,sol_nn
129,-1.484,0.27288496,sol_nn
130,-1.48,0.2748848,sol_nn
131,-1.476,0.27688518,sol_nn
132,-1.472,0.2788857,sol_nn
133,-1.468,0.2808866,sol_nn
134,-1.464,0.28288782,sol_nn
135,-1.46,0.2848897,sol_nn
136,-1.456,0.28689232,sol_nn
137,-1.452,0.28889528,sol_nn
138,-1.448,0.2908989,sol_nn
139,-1.444,0.2929036,sol_nn
140,-1.44,0.29490858,sol_nn
141,-1.436,0.29691446,sol_nn
142,-1.432,0.29892075,sol_nn
143,-1.428,0.30092826,sol_nn
144,-1.424,0.3029367,sol_nn
145,-1.42,0.3049458,sol_nn
146,-1.416,0.30695608,sol_nn
147,-1.412,0.3089673,sol_nn
148,-1.408,0.3109795,sol_nn
149,-1.404,0.31299248,sol_nn
150,-1.4,0.31500745,sol_nn
151,-1.396,0.31702298,sol_nn
152,-1.392,0.31903982,sol_nn
153,-1.388,0.32105762,sol_nn
154,-1.384,0.32307726,sol_nn
155,-1.38,0.3250979,sol_nn
156,-1.376,0.32711947,sol_nn
157,-1.372,0.32914326,sol_nn
158,-1.368,0.33116803,sol_nn
159,-1.364,0.33319417,sol_nn
160,-1.36,0.33522236,sol_nn
161,-1.356,0.33725154,sol_nn
162,-1.352,0.33928275,sol_nn
163,-1.348,0.3413151,sol_nn
164,-1.344,0.34334934,sol_nn
165,-1.34,0.34538534,sol_nn
166,-1.336,0.34742302,sol_nn
167,-1.332,0.3494622,sol_nn
168,-1.328,0.35150352,sol_nn
169,-1.324,0.3535465,sol_nn
170,-1.32,0.35559142,sol_nn
171,-1.316,0.35763854,sol_nn
172,-1.312,0.35968697,sol_nn
173,-1.308,0.3617381,sol_nn
174,-1.304,0.36379072,sol_nn
175,-1.3,0.36584562,sol_nn
176,-1.296,0.3679024,sol_nn
177,-1.292,0.36996126,sol_nn
178,-1.288,0.3720229,sol_nn
179,-1.284,0.374086,sol_nn
180,-1.28,0.37615174,sol_nn
181,-1.276,0.37821952,sol_nn
182,-1.272,0.38028952,sol_nn
183,-1.268,0.38236204,sol_nn
184,-1.264,0.3844365,sol_nn
185,-1.26,0.3865138,sol_nn
186,-1.256,0.3885934,sol_nn
187,-1.252,0.3906752,sol_nn
188,-1.248,0.39275903,sol_nn
189,-1.244,0.39484647,sol_nn
190,-1.24,0.39693567,sol_nn
191,-1.236,0.39902753,sol_nn
192,-1.232,0.40112197,sol_nn
193,-1.228,0.40321892,sol_nn
194,-1.224,0.40531877,sol_nn
195,-1.22,0.40742117,sol_nn
196,-1.216,0.4095262,sol_nn
197,-1.212,0.4116336,sol_nn
198,-1.208,0.41374418,sol_nn
199,-1.204,0.41585732,sol_nn
200,-1.2,0.41797352,sol_nn
201,-1.196,0.420092,sol_nn
202,-1.192,0.42221376,sol_nn
203,-1.188,0.42433843,sol_nn
204,-1.184,0.42646557,sol_nn
205,-1.18,0.42859602,sol_nn
206,-1.176,0.43072897,sol_nn
207,-1.172,0.43286514,sol_nn
208,-1.168,0.43500406,sol_nn
209,-1.164,0.43714622,sol_nn
210,-1.16,0.43929115,sol_nn
211,-1.156,0.44143903,sol_nn
212,-1.152,0.44359007,sol_nn
213,-1.148,0.4457444,sol_nn
214,-1.144,0.44790167,sol_nn
215,-1.14,0.45006213,sol_nn
216,-1.136,0.45222554,sol_nn
217,-1.132,0.45439202,sol_nn
218,-1.128,0.45656195,sol_nn
219,-1.124,0.45873463,sol_nn
220,-1.12,0.46091038,sol_nn
221,-1.116,0.46308988,sol_nn
222,-1.112,0.4652723,sol_nn
223,-1.108,0.46745795,sol_nn
224,-1.104,0.4696468,sol_nn
225,-1.1,0.4718388,sol_nn
226,-1.096,0.47403428,sol_nn
227,-1.092,0.47623265,sol_nn
228,-1.088,0.47843438,sol_nn
229,-1.084,0.48063964,sol_nn
230,-1.08,0.48284805,sol_nn
231,-1.076,0.48505992,sol_nn
232,-1.072,0.4872749,sol_nn
233,-1.068,0.4894931,sol_nn
234,-1.064,0.49171472,sol_nn
235,-1.06,0.4939399,sol_nn
236,-1.056,0.4961681,sol_nn
237,-1.052,0.49839962,sol_nn
238,-1.048,0.50063443,sol_nn
239,-1.044,0.50287294,sol_nn
240,-1.04,0.5051143,sol_nn
241,-1.036,0.50735915,sol_nn
242,-1.032,0.50960755,sol_nn
243,-1.028,0.511859,sol_nn
244,-1.024,0.514114,sol_nn
245,-1.02,0.51637244,sol_nn
246,-1.016,0.5186336,sol_nn
247,-1.012,0.52089846,sol_nn
248,-1.008,0.5231666,sol_nn
249,-1.004,0.52543813,sol_nn
250,-1.0,0.5277127,sol_nn
251,-0.996,0.5299909,sol_nn
252,-0.992,0.53227186,sol_nn
253,-0.988,0.53455675,sol_nn
254,-0.984,0.5368443,sol_nn
255,-0.98,0.5391352,sol_nn
256,-0.976,0.54142964,sol_nn
257,-0.972,0.54372734,sol_nn
258,-0.968,0.5460282,sol_nn
259,-0.964,0.54833204,sol_nn
260,-0.96,0.55063903,sol_nn
261,-0.956,0.55294955,sol_nn
262,-0.952,0.5552627,sol_nn
263,-0.948,0.5575793,sol_nn
264,-0.944,0.55989873,sol_nn
265,-0.94,0.56222147,sol_nn
266,-0.936,0.5645472,sol_nn
267,-0.932,0.5668758,sol_nn
268,-0.928,0.5692075,sol_nn
269,-0.924,0.5715424,sol_nn
270,-0.92,0.5738801,sol_nn
271,-0.916,0.5762206,sol_nn
272,-0.912,0.5785641,sol_nn
273,-0.908,0.5809103,sol_nn
274,-0.904,0.5832595,sol_nn
275,-0.9,0.58561164,sol_nn
276,-0.896,0.5879663,sol_nn
277,-0.892,0.5903237,sol_nn
278,-0.888,0.5926838,sol_nn
279,-0.884,0.595047,sol_nn
280,-0.88,0.5974122,sol_nn
281,-0.876,0.59978056,sol_nn
282,-0.872,0.6021509,sol_nn
283,-0.868,0.60452384,sol_nn
284,-0.864,0.6068996,sol_nn
285,-0.86,0.6092775,sol_nn
286,-0.856,0.6116576,sol_nn
287,-0.852,0.6140405,sol_nn
288,-0.848,0.6164253,sol_nn
289,-0.844,0.6188124,sol_nn
290,-0.84,0.6212018,sol_nn
291,-0.836,0.623593,sol_nn
292,-0.832,0.6259864,sol_nn
293,-0.828,0.628382,sol_nn
294,-0.824,0.63077956,sol_nn
295,-0.82,0.63317895,sol_nn
296,-0.816,0.6355802,sol_nn
297,-0.812,0.63798314,sol_nn
298,-0.808,0.6403874,sol_nn
299,-0.804,0.6427939,sol_nn
300,-0.8,0.6452017,sol_nn
301,-0.796,0.6476114,sol_nn
302,-0.792,0.65002227,sol_nn
303,-0.788,0.65243435,sol_nn
304,-0.784,0.654848,sol_nn
305,-0.78,0.6572628,sol_nn
306,-0.776,0.65967894,sol_nn
307,-0.772,0.66209614,sol_nn
308,-0.768,0.66451406,sol_nn
309,-0.764,0.6669331,sol_nn
310,-0.76,0.6693533,sol_nn
311,-0.756,0.67177427,sol_nn
312,-0.752,0.6741955,sol_nn
313,-0.748,0.6766175,sol_nn
314,-0.744,0.6790403,sol_nn
315,-0.74,0.6814634,sol_nn
316,-0.736,0.68388677,sol_nn
317,-0.732,0.6863106,sol_nn
318,-0.728,0.68873465,sol_nn
319,-0.724,0.69115853,sol_nn
320,-0.72,0.6935831,sol_nn
321,-0.716,0.69600654,sol_nn
322,-0.712,0.69843096,sol_nn
323,-0.708,0.7008542,sol_nn
324,-0.704,0.7032773,sol_nn
325,-0.7,0.7057002,sol_nn
326,-0.696,0.70812225,sol_nn
327,-0.692,0.710544,sol_nn
328,-0.688,0.7129645,sol_nn
329,-0.684,0.7153844,sol_nn
330,-0.68,0.7178033,sol_nn
331,-0.676,0.7202209,sol_nn
332,-0.672,0.7226373,sol_nn
333,-0.668,0.72505265,sol_nn
334,-0.664,0.7274666,sol_nn
335,-0.66,0.72987896,sol_nn
336,-0.656,0.7322893,sol_nn
337,-0.652,0.7346984,sol_nn
338,-0.648,0.73710525,sol_nn
339,-0.644,0.73951006,sol_nn
340,-0.64,0.7419131,sol_nn
341,-0.636,0.74431336,sol_nn
342,-0.632,0.7467116,sol_nn
343,-0.628,0.74910706,sol_nn
344,-0.624,0.7515004,sol_nn
345,-0.62,0.7538902,sol_nn
346,-0.616,0.7562779,sol_nn
347,-0.612,0.75866246,sol_nn
348,-0.608,0.76104367,sol_nn
349,-0.604,0.7634213,sol_nn
350,-0.6,0.76579595,sol_nn
351,-0.596,0.7681669,sol_nn
352,-0.592,0.7705342,sol_nn
353,-0.588,0.7728975,sol_nn
354,-0.584,0.7752567,sol_nn
355,-0.58,0.7776123,sol_nn
356,-0.576,0.7799633,sol_nn
357,-0.572,0.7823101,sol_nn
358,-0.568,0.7846522,sol_nn
359,-0.564,0.7869901,sol_nn
360,-0.56,0.789323,sol_nn
361,-0.556,0.7916504,sol_nn
362,-0.552,0.79397327,sol_nn
363,-0.548,0.7962906,sol_nn
364,-0.544,0.79860246,sol_nn
365,-0.54,0.8009086,sol_nn
366,-0.536,0.8032094,sol_nn
367,-0.532,0.805504,sol_nn
368,-0.528,0.8077926,sol_nn
369,-0.524,0.8100753,sol_nn
370,-0.52,0.81235164,sol_nn
371,-0.516,0.81462103,sol_nn
372,-0.512,0.81688374,sol_nn
373,-0.508,0.8191402,sol_nn
374,-0.504,0.8213892,sol_nn
375,-0.5,0.82363135,sol_nn
376,-0.496,0.825866,sol_nn
377,-0.492,0.8280931,sol_nn
378,-0.488,0.83031285,sol_nn
379,-0.484,0.83252496,sol_nn
380,-0.48,0.8347285,sol_nn
381,-0.476,0.8369241,sol_nn
382,-0.472,0.8391118,sol_nn
383,-0.468,0.84129053,sol_nn
384,-0.464,0.8434609,sol_nn
385,-0.46,0.8456225,sol_nn
386,-0.456,0.84777486,sol_nn
387,-0.452,0.84991807,sol_nn
388,-0.448,0.8520521,sol_nn
389,-0.444,0.8541766,sol_nn
390,-0.44,0.8562914,sol_nn
391,-0.436,0.8583967,sol_nn
392,-0.432,0.8604918,sol_nn
393,-0.428,0.8625765,sol_nn
394,-0.424,0.8646508,sol_nn
395,-0.42,0.86671484,sol_nn
396,-0.416,0.86876816,sol_nn
397,-0.412,0.87081033,sol_nn
398,-0.408,0.8728418,sol_nn
399,-0.404,0.87486166,sol_nn
400,-0.4,0.87687033,sol_nn
401,-0.396,0.8788673,sol_nn
402,-0.392,0.8808526,sol_nn
403,-0.388,0.88282615,sol_nn
404,-0.384,0.8847874,sol_nn
405,-0.38,0.8867362,sol_nn
406,-0.376,0.88867265,sol_nn
407,-0.372,0.8905965,sol_nn
408,-0.368,0.8925076,sol_nn
409,-0.364,0.89440584,sol_nn
410,-0.36,0.8962906,sol_nn
411,-0.356,0.898162,sol_nn
412,-0.352,0.90001994,sol_nn
413,-0.348,0.9018641,sol_nn
414,-0.344,0.9036943,sol_nn
415,-0.34,0.9055107,sol_nn
416,-0.336,0.9073127,sol_nn
417,-0.332,0.9091005,sol_nn
418,-0.328,0.9108731,sol_nn
419,-0.324,0.9126316,sol_nn
420,-0.32,0.91437495,sol_nn
421,-0.316,0.91610307,sol_nn
422,-0.312,0.9178158,sol_nn
423,-0.308,0.9195133,sol_nn
424,-0.304,0.9211949,sol_nn
425,-0.3,0.9228609,sol_nn
426,-0.296,0.9245109,sol_nn
427,-0.292,0.9261445,sol_nn
428,-0.288,0.9277622,sol_nn
429,-0.284,0.92936355,sol_nn
430,-0.28,0.93094766,sol_nn
431,-0.276,0.93251485,sol_nn
432,-0.272,0.93406504,sol_nn
433,-0.268,0.9355986,sol_nn
434,-0.264,0.93711454,sol_nn
435,-0.26,0.93861276,sol_nn
436,-0.256,0.9400932,sol_nn
437,-0.252,0.94155604,sol_nn
438,-0.248,0.94300115,sol_nn
439,-0.244,0.94442755,sol_nn
440,-0.24,0.9458355,sol_nn
441,-0.236,0.94722533,sol_nn
442,-0.232,0.948596,sol_nn
443,-0.228,0.9499482,sol_nn
444,-0.224,0.9512818,sol_nn
445,-0.22,0.9525958,sol_nn
446,-0.216,0.9538902,sol_nn
447,-0.212,0.9551655,sol_nn
448,-0.208,0.9564213,sol_nn
449,-0.204,0.95765704,sol_nn
450,-0.2,0.9588733,sol_nn
451,-0.196,0.96006876,sol_nn
452,-0.192,0.96124464,sol_nn
453,-0.188,0.9623997,sol_nn
454,-0.184,0.9635344,sol_nn
455,-0.18,0.96464854,sol_nn
456,-0.176,0.9657417,sol_nn
457,-0.172,0.9668139,sol_nn
458,-0.168,0.9678652,sol_nn
459,-0.164,0.968895,sol_nn
460,-0.16,0.9699037,sol_nn
461,-0.156,0.9708904,sol_nn
462,-0.152,0.9718557,sol_nn
463,-0.148,0.9727994,sol_nn
464,-0.144,0.9737208,sol_nn
465,-0.14,0.97462046,sol_nn
466,-0.136,0.9754978,sol_nn
467,-0.132,0.976353,sol_nn
468,-0.128,0.9771854,sol_nn
469,-0.124,0.97799516,sol_nn
470,-0.12,0.97878313,sol_nn
471,-0.116,0.9795473,sol_nn
472,-0.112,0.9802889,sol_nn
473,-0.108,0.9810081,sol_nn
474,-0.104,0.9817031,sol_nn
475,-0.1,0.9823756,sol_nn
476,-0.096,0.9830244,sol_nn
477,-0.092,0.98364973,sol_nn
478,-0.088,0.98425144,sol_nn
479,-0.084,0.9848293,sol_nn
480,-0.08,0.98538387,sol_nn
481,-0.076,0.98591423,sol_nn
482,-0.072,0.9864206,sol_nn
483,-0.068,0.986903,sol_nn
484,-0.064,0.987361,sol_nn
485,-0.06,0.9877947,sol_nn
486,-0.056,0.9882046,sol_nn
487,-0.052,0.9885894,sol_nn
488,-0.048,0.98894995,sol_nn
489,-0.044,0.98928636,sol_nn
490,-0.04,0.98959726,sol_nn
491,-0.036,0.9898841,sol_nn
492,-0.032,0.99014574,sol_nn
493,-0.028,0.99038255,sol_nn
494,-0.024,0.99059445,sol_nn
495,-0.02,0.9907814,sol_nn
496,-0.016,0.9909434,sol_nn
497,-0.012,0.99108,sol_nn
498,-0.008,0.9911915,sol_nn
499,-0.004,0.9912776,sol_nn
500,0.0,0.9913385,sol_nn
501,0.004,0.99137425,sol_nn
502,0.008,0.9913841,sol_nn
503,0.012,0.991369,sol_nn
504,0.016,0.9913285,sol_nn
505,0.02,0.99126226,sol_nn
506,0.024,0.9911705,sol_nn
507,0.028,0.99105316,sol_nn
508,0.032,0.9909103,sol_nn
509,0.036,0.990742,sol_nn
510,0.04,0.990548,sol_nn
511,0.044,0.990328,sol_nn
512,0.048,0.99008256,sol_nn
513,0.052,0.989812,sol_nn
514,0.056,0.9895151,sol_nn
515,0.06,0.98919284,sol_nn
516,0.064,0.98884517,sol_nn
517,0.068,0.98847157,sol_nn
518,0.072,0.98807204,sol_nn
519,0.076,0.9876471,sol_nn
520,0.08,0.98719656,sol_nn
521,0.084,0.9867207,sol_nn
522,0.088,0.9862187,sol_nn
523,0.092,0.98569167,sol_nn
524,0.096,0.985139,sol_nn
525,0.1,0.9845609,sol_nn
526,0.104,0.9839572,sol_nn
527,0.108,0.9833279,sol_nn
528,0.112,0.9826736,sol_nn
529,0.116,0.9819938,sol_nn
530,0.12,0.9812889,sol_nn
531,0.124,0.9805587,sol_nn
532,0.128,0.97980344,sol_nn
533,0.132,0.97902274,sol_nn
534,0.136,0.9782178,sol_nn
535,0.14,0.97738725,sol_nn
536,0.144,0.9765325,sol_nn
537,0.148,0.9756524,sol_nn
538,0.152,0.9747476,sol_nn
539,0.156,0.9738185,sol_nn
540,0.16,0.97286457,sol_nn
541,0.164,0.97188634,sol_nn
542,0.168,0.9708838,sol_nn
543,0.172,0.96985674,sol_nn
544,0.176,0.96880597,sol_nn
545,0.18,0.9677311,sol_nn
546,0.184,0.96663225,sol_nn
547,0.188,0.9655098,sol_nn
548,0.192,0.9643633,sol_nn
549,0.196,0.96319354,sol_nn
550,0.2,0.9620004,sol_nn
551,0.204,0.9607835,sol_nn
552,0.208,0.95954394,sol_nn
553,0.212,0.95828134,sol_nn
554,0.216,0.9569958,sol_nn
555,0.22,0.9556873,sol_nn
556,0.224,0.95435655,sol_nn
557,0.228,0.9530031,sol_nn
558,0.232,0.95162743,sol_nn
559,0.236,0.95022976,sol_nn
560,0.24,0.94881016,sol_nn
561,0.244,0.9473687,sol_nn
562,0.248,0.9459056,sol_nn
563,0.252,0.94442105,sol_nn
564,0.256,0.9429152,sol_nn
565,0.26,0.94138825,sol_nn
566,0.264,0.9398407,sol_nn
567,0.268,0.9382719,sol_nn
568,0.272,0.93668294,sol_nn
569,0.276,0.9350735,sol_nn
570,0.28,0.93344414,sol_nn
571,0.284,0.93179446,sol_nn
572,0.288,0.9301254,sol_nn
573,0.292,0.92843646,sol_nn
574,0.296,0.926728,sol_nn
575,0.3,0.92500055,sol_nn
576,0.304,0.9232546,sol_nn
577,0.308,0.9214895,sol_nn
578,0.312,0.9197056,sol_nn
579,0.316,0.9179038,sol_nn
580,0.32,0.9160838,sol_nn
581,0.324,0.91424626,sol_nn
582,0.328,0.91239077,sol_nn
583,0.332,0.91051775,sol_nn
584,0.336,0.9086278,sol_nn
585,0.34,0.9067209,sol_nn
586,0.344,0.9047972,sol_nn
587,0.348,0.9028568,sol_nn
588,0.352,0.9009001,sol_nn
589,0.356,0.8989278,sol_nn
590,0.36,0.89693946,sol_nn
591,0.364,0.8949357,sol_nn
592,0.368,0.8929164,sol_nn
593,0.372,0.8908821,sol_nn
594,0.376,0.88883287,sol_nn
595,0.38,0.8867689,sol_nn
596,0.384,0.8846912,sol_nn
597,0.388,0.88259894,sol_nn
598,0.392,0.8804927,sol_nn
599,0.396,0.87837315,sol_nn
600,0.4,0.87624,sol_nn
601,0.404,0.874094,sol_nn
602,0.408,0.8719349,sol_nn
603,0.412,0.8697631,sol_nn
604,0.416,0.8675789,sol_nn
605,0.42,0.86538285,sol_nn
606,0.424,0.8631749,sol_nn
607,0.428,0.86095494,sol_nn
608,0.432,0.85872394,sol_nn
609,0.436,0.8564816,sol_nn
610,0.44,0.8542287,sol_nn
611,0.444,0.85196495,sol_nn
612,0.448,0.84969044,sol_nn
613,0.452,0.84740645,sol_nn
614,0.456,0.8451122,sol_nn
615,0.46,0.8428083,sol_nn
616,0.464,0.8404951,sol_nn
617,0.468,0.8381725,sol_nn
618,0.472,0.83584106,sol_nn
619,0.476,0.8335011,sol_nn
620,0.48,0.83115244,sol_nn
621,0.484,0.8287955,sol_nn
622,0.488,0.8264308,sol_nn
623,0.492,0.82405853,sol_nn
624,0.496,0.82167864,sol_nn
625,0.5,0.8192915,sol_nn
626,0.504,0.81689733,sol_nn
627,0.508,0.8144965,sol_nn
628,0.512,0.8120889,sol_nn
629,0.516,0.8096754,sol_nn
630,0.52,0.8072552,sol_nn
631,0.524,0.80482966,sol_nn
632,0.528,0.802398,sol_nn
633,0.532,0.79996115,sol_nn
634,0.536,0.7975193,sol_nn
635,0.54,0.7950722,sol_nn
636,0.544,0.7926205,sol_nn
637,0.548,0.79016423,sol_nn
638,0.552,0.78770345,sol_nn
639,0.556,0.7852387,sol_nn
640,0.56,0.7827704,sol_nn
641,0.564,0.7802979,sol_nn
642,0.568,0.7778218,sol_nn
643,0.572,0.77534246,sol_nn
644,0.576,0.7728603,sol_nn
645,0.58,0.7703752,sol_nn
646,0.584,0.7678871,sol_nn
647,0.588,0.76539683,sol_nn
648,0.592,0.76290405,sol_nn
649,0.596,0.7604093,sol_nn
650,0.6,0.7579123,sol_nn
651,0.604,0.7554136,sol_nn
652,0.608,0.75291365,sol_nn
653,0.612,0.75041175,sol_nn
654,0.616,0.74790895,sol_nn
655,0.62,0.745405,sol_nn
656,0.624,0.7429002,sol_nn
657,0.628,0.74039483,sol_nn
658,0.632,0.7378886,sol_nn
659,0.636,0.73538196,sol_nn
660,0.64,0.7328754,sol_nn
661,0.644,0.73036844,sol_nn
662,0.648,0.72786176,sol_nn
663,0.652,0.725355,sol_nn
664,0.656,0.72284895,sol_nn
665,0.66,0.72034305,sol_nn
666,0.664,0.71783805,sol_nn
667,0.668,0.7153337,sol_nn
668,0.672,0.71283036,sol_nn
669,0.676,0.7103282,sol_nn
670,0.68,0.7078272,sol_nn
671,0.684,0.7053271,sol_nn
672,0.688,0.70282865,sol_nn
673,0.692,0.70033205,sol_nn
674,0.696,0.6978368,sol_nn
675,0.7,0.6953435,sol_nn
676,0.704,0.69285226,sol_nn
677,0.708,0.6903628,sol_nn
678,0.712,0.68787557,sol_nn
679,0.716,0.68539053,sol_nn
680,0.72,0.68290806,sol_nn
681,0.724,0.68042785,sol_nn
682,0.728,0.67795026,sol_nn
683,0.732,0.67547524,sol_nn
684,0.736,0.6730027,sol_nn
685,0.74,0.6705336,sol_nn
686,0.744,0.66806716,sol_nn
687,0.748,0.6656036,sol_nn
688,0.752,0.66314304,sol_nn
689,0.756,0.66068566,sol_nn
690,0.76,0.65823174,sol_nn
691,0.764,0.6557811,sol_nn
692,0.768,0.6533335,sol_nn
693,0.772,0.6508896,sol_nn
694,0.776,0.648449,sol_nn
695,0.78,0.64601225,sol_nn
696,0.784,0.6435792,sol_nn
697,0.788,0.64114964,sol_nn
698,0.792,0.63872397,sol_nn
699,0.796,0.6363019,sol_nn
700,0.8,0.6338839,sol_nn
701,0.804,0.63146955,sol_nn
702,0.808,0.62905943,sol_nn
703,0.812,0.62665343,sol_nn
704,0.816,0.6242512,sol_nn
705,0.82,0.62185323,sol_nn
706,0.824,0.6194593,sol_nn
707,0.828,0.6170696,sol_nn
708,0.832,0.6146841,sol_nn
709,0.836,0.6123027,sol_nn
710,0.84,0.60992575,sol_nn
711,0.844,0.6075531,sol_nn
712,0.848,0.6051847,sol_nn
713,0.852,0.6028208,sol_nn
714,0.856,0.6004613,sol_nn
715,0.86,0.59810597,sol_nn
716,0.864,0.5957552,sol_nn
717,0.868,0.5934086,sol_nn
718,0.872,0.5910668,sol_nn
719,0.876,0.58872914,sol_nn
720,0.88,0.5863966,sol_nn
721,0.884,0.5840676,sol_nn
722,0.888,0.5817434,sol_nn
723,0.892,0.57942426,sol_nn
724,0.896,0.577109,sol_nn
725,0.9,0.5747984,sol_nn
726,0.904,0.5724923,sol_nn
727,0.908,0.5701907,sol_nn
728,0.912,0.5678937,sol_nn
729,0.916,0.5656011,sol_nn
730,0.92,0.56331325,sol_nn
731,0.924,0.5610295,sol_nn
732,0.928,0.55875045,sol_nn
733,0.932,0.55647576,sol_nn
734,0.936,0.5542059,sol_nn
735,0.94,0.5519402,sol_nn
736,0.944,0.5496789,sol_nn
737,0.948,0.54742205,sol_nn
738,0.952,0.54516995,sol_nn
739,0.956,0.5429219,sol_nn
740,0.96,0.54067856,sol_nn
741,0.964,0.53843915,sol_nn
742,0.968,0.53620434,sol_nn
743,0.972,0.5339739,sol_nn
744,0.976,0.5317477,sol_nn
745,0.98,0.5295258,sol_nn
746,0.984,0.5273081,sol_nn
747,0.988,0.5250946,sol_nn
748,0.992,0.5228853,sol_nn
749,0.996,0.52068025,sol_nn
750,1.0,0.5184793,sol_nn
751,1.004,0.5162827,sol_nn
752,1.008,0.51409006,sol_nn
753,1.012,0.51190156,sol_nn
754,1.016,0.509717,sol_nn
755,1.02,0.5075363,sol_nn
756,1.024,0.5053599,sol_nn
757,1.028,0.5031873,sol_nn
758,1.032,0.50101864,sol_nn
759,1.036,0.49885362,sol_nn
760,1.04,0.49669284,sol_nn
761,1.044,0.4945354,sol_nn
762,1.048,0.49238223,sol_nn
763,1.052,0.49023244,sol_nn
764,1.056,0.48808676,sol_nn
765,1.06,0.48594445,sol_nn
766,1.064,0.48380554,sol_nn
767,1.068,0.4816707,sol_nn
768,1.072,0.47953904,sol_nn
769,1.076,0.47741097,sol_nn
770,1.08,0.47528625,sol_nn
771,1.084,0.4731651,sol_nn
772,1.088,0.47104758,sol_nn
773,1.092,0.4689333,sol_nn
774,1.096,0.46682203,sol_nn
775,1.1,0.46471405,sol_nn
776,1.104,0.46260977,sol_nn
777,1.108,0.46050814,sol_nn
778,1.112,0.45841014,sol_nn
779,1.116,0.45631462,sol_nn
780,1.12,0.4542228,sol_nn
781,1.124,0.45213342,sol_nn
782,1.128,0.4500473,sol_nn
783,1.132,0.44796398,sol_nn
784,1.136,0.4458838,sol_nn
785,1.14,0.4438061,sol_nn
786,1.144,0.4417313,sol_nn
787,1.148,0.43965936,sol_nn
788,1.152,0.4375898,sol_nn
789,1.156,0.43552327,sol_nn
790,1.16,0.43345934,sol_nn
791,1.164,0.43139777,sol_nn
792,1.168,0.42933863,sol_nn
793,1.172,0.42728224,sol_nn
794,1.176,0.425228,sol_nn
795,1.18,0.42317653,sol_nn
796,1.184,0.42112702,sol_nn
797,1.188,0.41908017,sol_nn
798,1.192,0.41703543,sol_nn
799,1.196,0.4149928,sol_nn
800,1.2,0.412952,sol_nn
801,1.204,0.41091394,sol_nn
802,1.208,0.4088777,sol_nn
803,1.212,0.40684336,sol_nn
804,1.216,0.40481117,sol_nn
805,1.22,0.40278095,sol_nn
806,1.224,0.4007522,sol_nn
807,1.228,0.398726,sol_nn
808,1.232,0.39670104,sol_nn
809,1.236,0.394678,sol_nn
810,1.24,0.39265668,sol_nn
811,1.244,0.390637,sol_nn
812,1.248,0.3886189,sol_nn
813,1.252,0.38660267,sol_nn
814,1.256,0.3845877,sol_nn
815,1.26,0.38257414,sol_nn
816,1.264,0.3805623,sol_nn
817,1.268,0.3785518,sol_nn
818,1.272,0.37654245,sol_nn
819,1.276,0.37453452,sol_nn
820,1.28,0.37252784,sol_nn
821,1.284,0.37052226,sol_nn
822,1.288,0.36851832,sol_nn
823,1.292,0.3665151,sol_nn
824,1.296,0.36451322,sol_nn
825,1.3,0.3625124,sol_nn
826,1.304,0.3605125,sol_nn
827,1.308,0.3585137,sol_nn
828,1.312,0.3565155,sol_nn
829,1.316,0.3545185,sol_nn
830,1.32,0.35252252,sol_nn
831,1.324,0.35052702,sol_nn
832,1.328,0.3485325,sol_nn
833,1.332,0.34653848,sol_nn
834,1.336,0.34454527,sol_nn
835,1.34,0.34255278,sol_nn
836,1.344,0.3405609,sol_nn
837,1.348,0.33856958,sol_nn
838,1.352,0.33657855,sol_nn
839,1.356,0.3345881,sol_nn
840,1.36,0.33259863,sol_nn
841,1.364,0.33060905,sol_nn
842,1.368,0.3286199,sol_nn
843,1.372,0.32663125,sol_nn
844,1.376,0.32464272,sol_nn
845,1.38,0.32265455,sol_nn
846,1.384,0.3206668,sol_nn
847,1.388,0.31867906,sol_nn
848,1.392,0.3166914,sol_nn
849,1.396,0.31470364,sol_nn
850,1.4,0.31271642,sol_nn
851,1.404,0.31072927,sol_nn
852,1.408,0.3087417,sol_nn
853,1.412,0.30675417,sol_nn
854,1.416,0.3047669,sol_nn
855,1.42,0.3027795,sol_nn
856,1.424,0.30079174,sol_nn
857,1.428,0.29880393,sol_nn
858,1.432,0.2968159,sol_nn
859,1.436,0.2948277,sol_nn
860,1.44,0.2928391,sol_nn
861,1.444,0.2908503,sol_nn
862,1.448,0.28886133,sol_nn
863,1.452,0.2868716,sol_nn
864,1.456,0.2848819,sol_nn
865,1.46,0.28289148,sol_nn
866,1.464,0.28090048,sol_nn
867,1.468,0.27890944,sol_nn
868,1.472,0.27691737,sol_nn
869,1.476,0.27492514,sol_nn
870,1.48,0.27293244,sol_nn
871,1.484,0.2709386,sol_nn
872,1.488,0.26894438,sol_nn
873,1.492,0.2669493,sol_nn
874,1.496,0.26495376,sol_nn
875,1.5,0.26295745,sol_nn
876,1.504,0.26096037,sol_nn
877,1.508,0.2589624,sol_nn
878,1.512,0.25696352,sol_nn
879,1.516,0.2549639,sol_nn
880,1.52,0.25296363,sol_nn
881,1.524,0.25096193,sol_nn
882,1.528,0.24895954,sol_nn
883,1.532,0.24695617,sol_nn
884,1.536,0.24495184,sol_nn
885,1.54,0.24294671,sol_nn
886,1.544,0.24094036,sol_nn
887,1.548,0.23893279,sol_nn
888,1.552,0.236924,sol_nn
889,1.556,0.23491439,sol_nn
890,1.56,0.23290344,sol_nn
891,1.564,0.23089138,sol_nn
892,1.568,0.22887823,sol_nn
893,1.572,0.2268636,sol_nn
894,1.576,0.22484791,sol_nn
895,1.58,0.22283055,sol_nn
896,1.584,0.22081232,sol_nn
897,1.588,0.2187928,sol_nn
898,1.592,0.21677169,sol_nn
899,1.596,0.21474937,sol_nn
900,1.6,0.2127253,sol_nn
901,1.604,0.21069995,sol_nn
902,1.608,0.20867366,sol_nn
903,1.612,0.2066451,sol_nn
904,1.616,0.2046154,sol_nn
905,1.62,0.20258449,sol_nn
906,1.624,0.20055163,sol_nn
907,1.628,0.1985173,sol_nn
908,1.632,0.19648159,sol_nn
909,1.636,0.19444427,sol_nn
910,1.64,0.19240485,sol_nn
911,1.644,0.19036424,sol_nn
912,1.648,0.18832186,sol_nn
913,1.652,0.18627784,sol_nn
914,1.656,0.18423188,sol_nn
915,1.66,0.18218425,sol_nn
916,1.664,0.18013495,sol_nn
917,1.668,0.17808366,sol_nn
918,1.672,0.17603111,sol_nn
919,1.676,0.17397642,sol_nn
920,1.68,0.17191984,sol_nn
921,1.684,0.1698614,sol_nn
922,1.688,0.16780111,sol_nn
923,1.692,0.16573924,sol_nn
924,1.696,0.16367504,sol_nn
925,1.7,0.1616089,sol_nn
926,1.704,0.15954122,sol_nn
927,1.708,0.1574714,sol_nn
928,1.712,0.15539956,sol_nn
929,1.716,0.1533258,sol_nn
930,1.72,0.15124974,sol_nn
931,1.724,0.14917193,sol_nn
932,1.728,0.14709222,sol_nn
933,1.732,0.14501004,sol_nn
934,1.736,0.14292604,sol_nn
935,1.74,0.1408401,sol_nn
936,1.744,0.13875163,sol_nn
937,1.748,0.13666117,sol_nn
938,1.752,0.13456863,sol_nn
939,1.756,0.13247383,sol_nn
940,1.76,0.13037716,sol_nn
941,1.764,0.1282779,sol_nn
942,1.768,0.12617663,sol_nn
943,1.772,0.124073304,sol_nn
944,1.776,0.12196745,sol_nn
945,1.78,0.11985962,sol_nn
946,1.784,0.11774922,sol_nn
947,1.788,0.11563679,sol_nn
948,1.792,0.11352183,sol_nn
949,1.796,0.11140496,sol_nn
950,1.8,0.109285034,sol_nn
951,1.804,0.10716343,sol_nn
952,1.808,0.10503937,sol_nn
953,1.812,0.10291289,sol_nn
954,1.816,0.100784004,sol_nn
955,1.82,0.098652676,sol_nn
956,1.824,0.09651915,sol_nn
957,1.828,0.09438306,sol_nn
958,1.832,0.092244625,sol_nn
959,1.836,0.09010355,sol_nn
960,1.84,0.08796014,sol_nn
961,1.844,0.08581424,sol_nn
962,1.848,0.08366616,sol_nn
963,1.852,0.08151519,sol_nn
964,1.856,0.07936167,sol_nn
965,1.86,0.07720595,sol_nn
966,1.864,0.075047456,sol_nn
967,1.868,0.072886504,sol_nn
968,1.872,0.070723325,sol_nn
969,1.876,0.06855734,sol_nn
970,1.88,0.0663888,sol_nn
971,1.884,0.06421774,sol_nn
972,1.888,0.06204381,sol_nn
973,1.892,0.059867665,sol_nn
974,1.896,0.05768869,sol_nn
975,1.9,0.055506967,sol_nn
976,1.904,0.05332295,sol_nn
977,1.908,0.051136114,sol_nn
978,1.912,0.048946716,sol_nn
979,1.916,0.046754424,sol_nn
980,1.92,0.04455997,sol_nn
981,1.924,0.042362455,sol_nn
982,1.928,0.04016231,sol_nn
983,1.932,0.037959434,sol_nn
984,1.936,0.035753895,sol_nn
985,1.94,0.033545896,sol_nn
986,1.944,0.03133486,sol_nn
987,1.948,0.029121064,sol_nn
988,1.952,0.026904676,sol_nn
989,1.956,0.024685547,sol_nn
990,1.96,0.022463726,sol_nn
991,1.964,0.020238971,sol_nn
992,1.968,0.01801143,sol_nn
993,1.972,0.01578141,sol_nn
994,1.976,0.013548489,sol_nn
995,1.98,0.011312598,sol_nn
996,1.984,0.009073922,sol_nn
997,1.988,0.0068325032,sol_nn
998,1.992,0.004588403,sol_nn
999,1.996,0.0023414686,sol_nn
1000,2.0,9.169616e-05,sol_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_1600/test_nn.csv <==
,X_x,value,name
0,-2.0,6.3689426e-05,test_nn
1,-1.996,0.0022419225,test_nn
2,-1.992,0.00441928,test_nn
3,-1.988,0.0065959357,test_nn
4,-1.984,0.008771583,test_nn
5,-1.98,0.010946285,test_nn
6,-1.976,0.013120359,test_nn
7,-1.972,0.015293491,test_nn
8,-1.968,0.017465629,test_nn
9,-1.964,0.019637134,test_nn
10,-1.96,0.021807501,test_nn
11,-1.956,0.023977133,test_nn
12,-1.952,0.026146045,test_nn
13,-1.948,0.028313857,test_nn
14,-1.944,0.030480977,test_nn
15,-1.94,0.032646984,test_nn
16,-1.936,0.034812354,test_nn
17,-1.932,0.036976494,test_nn
18,-1.928,0.039140016,test_nn
19,-1.924,0.04130285,test_nn
20,-1.92,0.043464277,test_nn
21,-1.916,0.045625377,test_nn
22,-1.912,0.047785327,test_nn
23,-1.908,0.04994441,test_nn
24,-1.904,0.052102797,test_nn
25,-1.9,0.054260023,test_nn
26,-1.896,0.056416404,test_nn
27,-1.892,0.05857202,test_nn
28,-1.888,0.060726866,test_nn
29,-1.884,0.06288053,test_nn
30,-1.88,0.06503347,test_nn
31,-1.876,0.06718591,test_nn
32,-1.872,0.069336936,test_nn
33,-1.868,0.07148732,test_nn
34,-1.864,0.07363686,test_nn
35,-1.86,0.075785555,test_nn
36,-1.856,0.077933274,test_nn
37,-1.852,0.080080085,test_nn
38,-1.848,0.0822263,test_nn
39,-1.844,0.084371425,test_nn
40,-1.84,0.08651571,test_nn
41,-1.836,0.088659525,test_nn
42,-1.832,0.090801895,test_nn
43,-1.828,0.092943795,test_nn
44,-1.824,0.09508461,test_nn
45,-1.82,0.09722489,test_nn
46,-1.816,0.099364325,test_nn
47,-1.812,0.10150264,test_nn
48,-1.808,0.103640065,test_nn
49,-1.804,0.1057769,test_nn
50,-1.8,0.10791305,test_nn
51,-1.796,0.11004825,test_nn
52,-1.792,0.1121829,test_nn
53,-1.788,0.114316426,test_nn
54,-1.784,0.11644861,test_nn
55,-1.78,0.11858077,test_nn
56,-1.776,0.120711975,test_nn
57,-1.772,0.12284236,test_nn
58,-1.768,0.124971986,test_nn
59,-1.764,0.1271011,test_nn
60,-1.76,0.12922883,test_nn
61,-1.756,0.13135658,test_nn
62,-1.752,0.13348325,test_nn
63,-1.748,0.13560899,test_nn
64,-1.744,0.1377343,test_nn
65,-1.74,0.13985842,test_nn
66,-1.736,0.14198184,test_nn
67,-1.732,0.14410514,test_nn
68,-1.728,0.14622697,test_nn
69,-1.724,0.1483489,test_nn
70,-1.72,0.15046942,test_nn
71,-1.716,0.15258998,test_nn
72,-1.712,0.15470946,test_nn
73,-1.708,0.15682805,test_nn
74,-1.704,0.15894601,test_nn
75,-1.7,0.16106352,test_nn
76,-1.696,0.16318044,test_nn
77,-1.692,0.16529652,test_nn
78,-1.688,0.16741231,test_nn
79,-1.684,0.16952732,test_nn
80,-1.68,0.17164154,test_nn
81,-1.676,0.17375529,test_nn
82,-1.672,0.17586835,test_nn
83,-1.668,0.17798087,test_nn
84,-1.664,0.18009314,test_nn
85,-1.66,0.18220463,test_nn
86,-1.656,0.18431556,test_nn
87,-1.652,0.1864259,test_nn
88,-1.648,0.18853596,test_nn
89,-1.644,0.19064547,test_nn
90,-1.64,0.19275428,test_nn
91,-1.636,0.19486244,test_nn
92,-1.632,0.19697061,test_nn
93,-1.628,0.19907787,test_nn
94,-1.624,0.20118499,test_nn
95,-1.62,0.20329145,test_nn
96,-1.616,0.2053976,test_nn
97,-1.612,0.20750332,test_nn
98,-1.608,0.20960867,test_nn
99,-1.604,0.21171342,test_nn
100,-1.6,0.2138181,test_nn
101,-1.596,0.21592215,test_nn
102,-1.592,0.21802601,test_nn
103,-1.588,0.22012973,test_nn
104,-1.584,0.22223288,test_nn
105,-1.58,0.22433528,test_nn
106,-1.576,0.22643837,test_nn
107,-1.572,0.22854036,test_nn
108,-1.568,0.23064253,test_nn
109,-1.564,0.2327444,test_nn
110,-1.56,0.2348462,test_nn
111,-1.556,0.23694725,test_nn
112,-1.552,0.2390483,test_nn
113,-1.548,0.24114943,test_nn
114,-1.544,0.24325019,test_nn
115,-1.54,0.24535099,test_nn
116,-1.536,0.2474514,test_nn
117,-1.532,0.2495517,test_nn
118,-1.528,0.25165173,test_nn
119,-1.524,0.25375202,test_nn
120,-1.52,0.25585228,test_nn
121,-1.516,0.25795245,test_nn
122,-1.512,0.2600525,test_nn
123,-1.508,0.26215234,test_nn
124,-1.504,0.26425254,test_nn
125,-1.5,0.2663527,test_nn
126,-1.496,0.26845253,test_nn
127,-1.492,0.27055255,test_nn
128,-1.488,0.27265272,test_nn
129,-1.484,0.2747529,test_nn
130,-1.48,0.2768532,test_nn
131,-1.476,0.27895406,test_nn
132,-1.472,0.2810548,test_nn
133,-1.468,0.28315547,test_nn
134,-1.464,0.28525624,test_nn
135,-1.46,0.2873575,test_nn
136,-1.456,0.28945914,test_nn
137,-1.452,0.2915604,test_nn
138,-1.448,0.2936626,test_nn
139,-1.444,0.29576522,test_nn
140,-1.44,0.29786718,test_nn
141,-1.436,0.29997045,test_nn
142,-1.432,0.3020731,test_nn
143,-1.428,0.3041766,test_nn
144,-1.424,0.30628067,test_nn
145,-1.42,0.30838504,test_nn
146,-1.416,0.31049013,test_nn
147,-1.412,0.31259513,test_nn
148,-1.408,0.31470084,test_nn
149,-1.404,0.3168065,test_nn
150,-1.4,0.31891367,test_nn
151,-1.396,0.3210209,test_nn
152,-1.392,0.32312846,test_nn
153,-1.388,0.32523662,test_nn
154,-1.384,0.32734603,test_nn
155,-1.38,0.32945564,test_nn
156,-1.376,0.33156544,test_nn
157,-1.372,0.33367655,test_nn
158,-1.368,0.33578798,test_nn
159,-1.364,0.33790025,test_nn
160,-1.36,0.34001347,test_nn
161,-1.356,0.3421272,test_nn
162,-1.352,0.34424174,test_nn
163,-1.348,0.34635684,test_nn
164,-1.344,0.3484733,test_nn
165,-1.34,0.35059017,test_nn
166,-1.336,0.35270828,test_nn
167,-1.332,0.3548265,test_nn
168,-1.328,0.35694665,test_nn
169,-1.324,0.35906667,test_nn
170,-1.32,0.3611888,test_nn
171,-1.316,0.3633113,test_nn
172,-1.312,0.36543477,test_nn
173,-1.308,0.36755937,test_nn
174,-1.304,0.3696852,test_nn
175,-1.3,0.37181193,test_nn
176,-1.296,0.3739396,test_nn
177,-1.292,0.37606832,test_nn
178,-1.288,0.37819868,test_nn
179,-1.284,0.3803301,test_nn
180,-1.28,0.38246244,test_nn
181,-1.276,0.3845963,test_nn
182,-1.272,0.3867313,test_nn
183,-1.268,0.38886753,test_nn
184,-1.264,0.39100462,test_nn
185,-1.26,0.3931436,test_nn
186,-1.256,0.39528367,test_nn
187,-1.252,0.3974253,test_nn
188,-1.248,0.39956784,test_nn
189,-1.244,0.40171278,test_nn
190,-1.24,0.4038582,test_nn
191,-1.236,0.40600508,test_nn
192,-1.232,0.4081543,test_nn
193,-1.228,0.4103039,test_nn
194,-1.224,0.4124558,test_nn
195,-1.22,0.41460904,test_nn
196,-1.216,0.41676375,test_nn
197,-1.212,0.4189201,test_nn
198,-1.208,0.42107806,test_nn
199,-1.204,0.4232375,test_nn
200,-1.2,0.42539862,test_nn
201,-1.196,0.42756155,test_nn
202,-1.192,0.42972618,test_nn
203,-1.188,0.4318927,test_nn
204,-1.184,0.43405998,test_nn
205,-1.18,0.43623036,test_nn
206,-1.176,0.43840152,test_nn
207,-1.172,0.44057477,test_nn
208,-1.168,0.44275028,test_nn
209,-1.164,0.44492707,test_nn
210,-1.16,0.44710577,test_nn
211,-1.156,0.44928655,test_nn
212,-1.152,0.45146906,test_nn
213,-1.148,0.45365393,test_nn
214,-1.144,0.45584,test_nn
215,-1.14,0.45802873,test_nn
216,-1.136,0.46021906,test_nn
217,-1.132,0.46241122,test_nn
218,-1.128,0.4646061,test_nn
219,-1.124,0.46680233,test_nn
220,-1.12,0.46900046,test_nn
221,-1.116,0.47120097,test_nn
222,-1.112,0.4734037,test_nn
223,-1.108,0.47560817,test_nn
224,-1.104,0.477815,test_nn
225,-1.1,0.48002398,test_nn
226,-1.096,0.4822349,test_nn
227,-1.092,0.48444793,test_nn
228,-1.088,0.48666295,test_nn
229,-1.084,0.48888057,test_nn
230,-1.08,0.49110037,test_nn
231,-1.076,0.49332213,test_nn
232,-1.072,0.49554586,test_nn
233,-1.068,0.49777198,test_nn
234,-1.064,0.5000008,test_nn
235,-1.06,0.50223154,test_nn
236,-1.056,0.50446445,test_nn
237,-1.052,0.5066995,test_nn
238,-1.048,0.508937,test_nn
239,-1.044,0.51117676,test_nn
240,-1.04,0.51341873,test_nn
241,-1.036,0.51566327,test_nn
242,-1.032,0.51790935,test_nn
243,-1.028,0.5201583,test_nn
244,-1.024,0.5224098,test_nn
245,-1.02,0.5246633,test_nn
246,-1.016,0.52691877,test_nn
247,-1.012,0.5291767,test_nn
248,-1.008,0.53143746,test_nn
249,-1.004,0.5337003,test_nn
250,-1.0,0.53596526,test_nn
251,-0.996,0.53823304,test_nn
252,-0.992,0.540502,test_nn
253,-0.988,0.54277414,test_nn
254,-0.984,0.54504824,test_nn
255,-0.98,0.54732484,test_nn
256,-0.976,0.5496038,test_nn
257,-0.972,0.5518849,test_nn
258,-0.968,0.55416846,test_nn
259,-0.964,0.55645436,test_nn
260,-0.96,0.5587421,test_nn
261,-0.956,0.56103283,test_nn
262,-0.952,0.5633254,test_nn
263,-0.948,0.5656199,test_nn
264,-0.944,0.56791687,test_nn
265,-0.94,0.5702164,test_nn
266,-0.936,0.5725175,test_nn
267,-0.932,0.57482135,test_nn
268,-0.928,0.5771272,test_nn
269,-0.924,0.5794352,test_nn
270,-0.92,0.5817457,test_nn
271,-0.916,0.58405787,test_nn
272,-0.912,0.5863723,test_nn
273,-0.908,0.5886884,test_nn
274,-0.904,0.591007,test_nn
275,-0.9,0.5933281,test_nn
276,-0.896,0.59565026,test_nn
277,-0.892,0.59797513,test_nn
278,-0.888,0.6003014,test_nn
279,-0.884,0.60263044,test_nn
280,-0.88,0.60496056,test_nn
281,-0.876,0.6072934,test_nn
282,-0.872,0.60962737,test_nn
283,-0.868,0.6119634,test_nn
284,-0.864,0.61430144,test_nn
285,-0.86,0.6166409,test_nn
286,-0.856,0.61898226,test_nn
287,-0.852,0.62132555,test_nn
288,-0.848,0.62367034,test_nn
289,-0.844,0.6260165,test_nn
290,-0.84,0.62836444,test_nn
291,-0.836,0.6307138,test_nn
292,-0.832,0.6330646,test_nn
293,-0.828,0.63541746,test_nn
294,-0.824,0.63777095,test_nn
295,-0.82,0.64012593,test_nn
296,-0.816,0.642483,test_nn
297,-0.812,0.64484096,test_nn
298,-0.808,0.64719933,test_nn
299,-0.804,0.64955956,test_nn
300,-0.8,0.65192103,test_nn
301,-0.796,0.65428317,test_nn
302,-0.792,0.6566464,test_nn
303,-0.788,0.6590106,test_nn
304,-0.784,0.6613759,test_nn
305,-0.78,0.6637418,test_nn
306,-0.776,0.6661087,test_nn
307,-0.772,0.66847587,test_nn
308,-0.768,0.6708439,test_nn
309,-0.764,0.6732123,test_nn
310,-0.76,0.6755817,test_nn
311,-0.756,0.67795116,test_nn
312,-0.752,0.6803207,test_nn
313,-0.748,0.68269074,test_nn
314,-0.744,0.6850619,test_nn
315,-0.74,0.6874323,test_nn
316,-0.736,0.68980265,test_nn
317,-0.732,0.69217324,test_nn
318,-0.728,0.69454396,test_nn
319,-0.724,0.69691414,test_nn
320,-0.72,0.69928485,test_nn
321,-0.716,0.701654,test_nn
322,-0.712,0.70402396,test_nn
323,-0.708,0.70639235,test_nn
324,-0.704,0.70876074,test_nn
325,-0.7,0.71112853,test_nn
326,-0.696,0.7134951,test_nn
327,-0.692,0.71586144,test_nn
328,-0.688,0.71822625,test_nn
329,-0.684,0.7205906,test_nn
330,-0.68,0.72295326,test_nn
331,-0.676,0.72531474,test_nn
332,-0.672,0.7276748,test_nn
333,-0.668,0.73003393,test_nn
334,-0.664,0.7323909,test_nn
335,-0.66,0.7347469,test_nn
336,-0.656,0.73710084,test_nn
337,-0.652,0.7394528,test_nn
338,-0.648,0.7418031,test_nn
339,-0.644,0.7441508,test_nn
340,-0.64,0.74649674,test_nn
341,-0.636,0.74884003,test_nn
342,-0.632,0.751181,test_nn
343,-0.628,0.7535197,test_nn
344,-0.624,0.75585574,test_nn
345,-0.62,0.75818884,test_nn
346,-0.616,0.76051944,test_nn
347,-0.612,0.7628467,test_nn
348,-0.608,0.76517105,test_nn
349,-0.604,0.7674917,test_nn
350,-0.6,0.7698094,test_nn
351,-0.596,0.7721235,test_nn
352,-0.592,0.7744338,test_nn
353,-0.588,0.7767407,test_nn
354,-0.584,0.7790431,test_nn
355,-0.58,0.78134185,test_nn
356,-0.576,0.78363675,test_nn
357,-0.572,0.78592724,test_nn
358,-0.568,0.7882129,test_nn
359,-0.564,0.7904943,test_nn
360,-0.56,0.79277134,test_nn
361,-0.556,0.7950429,test_nn
362,-0.552,0.7973102,test_nn
363,-0.548,0.7995718,test_nn
364,-0.544,0.80182827,test_nn
365,-0.54,0.80407953,test_nn
366,-0.536,0.8063253,test_nn
367,-0.532,0.8085654,test_nn
368,-0.528,0.8107993,test_nn
369,-0.524,0.8130277,test_nn
370,-0.52,0.8152497,test_nn
371,-0.516,0.8174651,test_nn
372,-0.512,0.8196743,test_nn
373,-0.508,0.82187724,test_nn
374,-0.504,0.8240731,test_nn
375,-0.5,0.82626224,test_nn
376,-0.496,0.8284449,test_nn
377,-0.492,0.83061993,test_nn
378,-0.488,0.83278686,test_nn
379,-0.484,0.8349475,test_nn
380,-0.48,0.8370995,test_nn
381,-0.476,0.8392438,test_nn
382,-0.472,0.8413809,test_nn
383,-0.468,0.8435092,test_nn
384,-0.464,0.8456293,test_nn
385,-0.46,0.84774107,test_nn
386,-0.456,0.8498441,test_nn
387,-0.452,0.85193837,test_nn
388,-0.448,0.8540235,test_nn
389,-0.444,0.8560998,test_nn
390,-0.44,0.8581666,test_nn
391,-0.436,0.8602245,test_nn
392,-0.432,0.8622727,test_nn
393,-0.428,0.8643104,test_nn
394,-0.424,0.8663382,test_nn
395,-0.42,0.86835665,test_nn
396,-0.416,0.8703643,test_nn
397,-0.412,0.8723614,test_nn
398,-0.408,0.87434775,test_nn
399,-0.404,0.8763237,test_nn
400,-0.4,0.8782885,test_nn
401,-0.396,0.88024276,test_nn
402,-0.392,0.88218516,test_nn
403,-0.388,0.884116,test_nn
404,-0.384,0.8860349,test_nn
405,-0.38,0.8879426,test_nn
406,-0.376,0.88983846,test_nn
407,-0.372,0.8917215,test_nn
408,-0.368,0.8935925,test_nn
409,-0.364,0.89545137,test_nn
410,-0.36,0.8972974,test_nn
411,-0.356,0.8991303,test_nn
412,-0.352,0.9009506,test_nn
413,-0.348,0.9027569,test_nn
414,-0.344,0.9045503,test_nn
415,-0.34,0.90633047,test_nn
416,-0.336,0.908097,test_nn
417,-0.332,0.90984887,test_nn
418,-0.328,0.91158754,test_nn
419,-0.324,0.91331154,test_nn
420,-0.32,0.9150213,test_nn
421,-0.316,0.9167161,test_nn
422,-0.312,0.9183968,test_nn
423,-0.308,0.9200625,test_nn
424,-0.304,0.92171264,test_nn
425,-0.3,0.9233479,test_nn
426,-0.296,0.92496806,test_nn
427,-0.292,0.92657214,test_nn
428,-0.288,0.9281606,test_nn
429,-0.284,0.92973334,test_nn
430,-0.28,0.93129,test_nn
431,-0.276,0.9328303,test_nn
432,-0.272,0.93435377,test_nn
433,-0.268,0.93586105,test_nn
434,-0.264,0.9373518,test_nn
435,-0.26,0.9388254,test_nn
436,-0.256,0.94028187,test_nn
437,-0.252,0.9417214,test_nn
438,-0.248,0.94314355,test_nn
439,-0.244,0.9445474,test_nn
440,-0.24,0.9459341,test_nn
441,-0.236,0.9473028,test_nn
442,-0.232,0.9486535,test_nn
443,-0.228,0.9499855,test_nn
444,-0.224,0.95130014,test_nn
445,-0.22,0.95259565,test_nn
446,-0.216,0.95387274,test_nn
447,-0.212,0.9551307,test_nn
448,-0.208,0.9563699,test_nn
449,-0.204,0.9575899,test_nn
450,-0.2,0.9587906,test_nn
451,-0.196,0.959972,test_nn
452,-0.192,0.9611335,test_nn
453,-0.188,0.9622755,test_nn
454,-0.184,0.9633977,test_nn
455,-0.18,0.9644999,test_nn
456,-0.176,0.96558154,test_nn
457,-0.172,0.9666432,test_nn
458,-0.168,0.9676845,test_nn
459,-0.164,0.96870464,test_nn
460,-0.16,0.9697047,test_nn
461,-0.156,0.97068363,test_nn
462,-0.152,0.97164124,test_nn
463,-0.148,0.9725782,test_nn
464,-0.144,0.97349334,test_nn
465,-0.14,0.97438747,test_nn
466,-0.136,0.9752597,test_nn
467,-0.132,0.97611105,test_nn
468,-0.128,0.9769395,test_nn
469,-0.124,0.9777467,test_nn
470,-0.12,0.97853214,test_nn
471,-0.116,0.9792946,test_nn
472,-0.112,0.98003554,test_nn
473,-0.108,0.9807539,test_nn
474,-0.104,0.98144895,test_nn
475,-0.1,0.9821223,test_nn
476,-0.096,0.9827725,test_nn
477,-0.092,0.9833999,test_nn
478,-0.088,0.9840042,test_nn
479,-0.084,0.9845849,test_nn
480,-0.08,0.98514366,test_nn
481,-0.076,0.9856781,test_nn
482,-0.072,0.9861898,test_nn
483,-0.068,0.98667777,test_nn
484,-0.064,0.98714197,test_nn
485,-0.06,0.98758215,test_nn
486,-0.056,0.98799986,test_nn
487,-0.052,0.9883923,test_nn
488,-0.048,0.9887615,test_nn
489,-0.044,0.9891065,test_nn
490,-0.04,0.9894278,test_nn
491,-0.036,0.98972404,test_nn
492,-0.032,0.98999685,test_nn
493,-0.028,0.99024487,test_nn
494,-0.024,0.9904685,test_nn
495,-0.02,0.9906673,test_nn
496,-0.016,0.9908425,test_nn
497,-0.012,0.99099207,test_nn
498,-0.008,0.99111766,test_nn
499,-0.004,0.9912179,test_nn
500,0.0,0.99129367,test_nn
501,0.004,0.9913451,test_nn
502,0.008,0.99137,test_nn
503,0.012,0.9913715,test_nn
504,0.016,0.99134755,test_nn
505,0.02,0.9912986,test_nn
506,0.024,0.99122494,test_nn
507,0.028,0.9911256,test_nn
508,0.032,0.991001,test_nn
509,0.036,0.99085194,test_nn
510,0.04,0.9906767,test_nn
511,0.044,0.9904767,test_nn
512,0.048,0.9902514,test_nn
513,0.052,0.99000126,test_nn
514,0.056,0.98972553,test_nn
515,0.06,0.9894243,test_nn
516,0.064,0.98909813,test_nn
517,0.068,0.98874664,test_nn
518,0.072,0.98836964,test_nn
519,0.076,0.9879675,test_nn
520,0.08,0.98753977,test_nn
521,0.084,0.9870874,test_nn
522,0.088,0.98660856,test_nn
523,0.092,0.9861057,test_nn
524,0.096,0.98557687,test_nn
525,0.1,0.9850231,test_nn
526,0.104,0.98444456,test_nn
527,0.108,0.98384035,test_nn
528,0.112,0.9832113,test_nn
529,0.116,0.9825568,test_nn
530,0.12,0.9818779,test_nn
531,0.124,0.9811734,test_nn
532,0.128,0.9804444,test_nn
533,0.132,0.97969,test_nn
534,0.136,0.9789114,test_nn
535,0.14,0.97810787,test_nn
536,0.144,0.97727954,test_nn
537,0.148,0.9764264,test_nn
538,0.152,0.97554904,test_nn
539,0.156,0.97464633,test_nn
540,0.16,0.9737203,test_nn
541,0.164,0.97276956,test_nn
542,0.168,0.9717941,test_nn
543,0.172,0.9707951,test_nn
544,0.176,0.96977174,test_nn
545,0.18,0.9687248,test_nn
546,0.184,0.96765375,test_nn
547,0.188,0.9665588,test_nn
548,0.192,0.9654406,test_nn
549,0.196,0.96429867,test_nn
550,0.2,0.9631333,test_nn
551,0.204,0.96194446,test_nn
552,0.208,0.96073264,test_nn
553,0.212,0.95949817,test_nn
554,0.216,0.95824,test_nn
555,0.22,0.95695907,test_nn
556,0.224,0.95565647,test_nn
557,0.228,0.9543305,test_nn
558,0.232,0.95298266,test_nn
559,0.236,0.9516119,test_nn
560,0.24,0.9502198,test_nn
561,0.244,0.94880533,test_nn
562,0.248,0.9473693,test_nn
563,0.252,0.94591177,test_nn
564,0.256,0.9444331,test_nn
565,0.26,0.94293237,test_nn
566,0.264,0.9414111,test_nn
567,0.268,0.9398688,test_nn
568,0.272,0.93830585,test_nn
569,0.276,0.9367222,test_nn
570,0.28,0.9351182,test_nn
571,0.284,0.9334945,test_nn
572,0.288,0.9318506,test_nn
573,0.292,0.93018633,test_nn
574,0.296,0.928503,test_nn
575,0.3,0.9268001,test_nn
576,0.304,0.9250777,test_nn
577,0.308,0.9233366,test_nn
578,0.312,0.92157686,test_nn
579,0.316,0.9197984,test_nn
580,0.32,0.9180012,test_nn
581,0.324,0.9161864,test_nn
582,0.328,0.914353,test_nn
583,0.332,0.9125024,test_nn
584,0.336,0.91063404,test_nn
585,0.34,0.9087483,test_nn
586,0.344,0.90684587,test_nn
587,0.348,0.90492576,test_nn
588,0.352,0.9029893,test_nn
589,0.356,0.901037,test_nn
590,0.36,0.8990681,test_nn
591,0.364,0.8970837,test_nn
592,0.368,0.8950827,test_nn
593,0.372,0.8930665,test_nn
594,0.376,0.89103526,test_nn
595,0.38,0.888989,test_nn
596,0.384,0.8869283,test_nn
597,0.388,0.8848524,test_nn
598,0.392,0.88276285,test_nn
599,0.396,0.8806581,test_nn
600,0.4,0.8785405,test_nn
601,0.404,0.87640935,test_nn
602,0.408,0.8742645,test_nn
603,0.412,0.87210643,test_nn
604,0.416,0.86993605,test_nn
605,0.42,0.86775255,test_nn
606,0.424,0.865557,test_nn
607,0.428,0.86334926,test_nn
608,0.432,0.8611294,test_nn
609,0.436,0.85889804,test_nn
610,0.44,0.85665566,test_nn
611,0.444,0.8544017,test_nn
612,0.448,0.8521368,test_nn
613,0.452,0.84986144,test_nn
614,0.456,0.8475758,test_nn
615,0.46,0.8452799,test_nn
616,0.464,0.84297425,test_nn
617,0.468,0.84065825,test_nn
618,0.472,0.83833385,test_nn
619,0.476,0.83599925,test_nn
620,0.48,0.83365595,test_nn
621,0.484,0.83130443,test_nn
622,0.488,0.8289439,test_nn
623,0.492,0.82657516,test_nn
624,0.496,0.8241984,test_nn
625,0.5,0.8218139,test_nn
626,0.504,0.819422,test_nn
627,0.508,0.81702316,test_nn
628,0.512,0.81461656,test_nn
629,0.516,0.81220424,test_nn
630,0.52,0.8097841,test_nn
631,0.524,0.8073578,test_nn
632,0.528,0.804926,test_nn
633,0.532,0.80248755,test_nn
634,0.536,0.8000438,test_nn
635,0.54,0.79759425,test_nn
636,0.544,0.7951395,test_nn
637,0.548,0.79268,test_nn
638,0.552,0.79021555,test_nn
639,0.556,0.7877465,test_nn
640,0.56,0.7852734,test_nn
641,0.564,0.7827954,test_nn
642,0.568,0.78031373,test_nn
643,0.572,0.7778281,test_nn
644,0.576,0.7753395,test_nn
645,0.58,0.77284694,test_nn
646,0.584,0.77035105,test_nn
647,0.588,0.7678524,test_nn
648,0.592,0.76535136,test_nn
649,0.596,0.7628476,test_nn
650,0.6,0.7603413,test_nn
651,0.604,0.75783247,test_nn
652,0.608,0.7553229,test_nn
653,0.612,0.7528098,test_nn
654,0.616,0.7502959,test_nn
655,0.62,0.74778056,test_nn
656,0.624,0.7452639,test_nn
657,0.628,0.74274606,test_nn
658,0.632,0.7402274,test_nn
659,0.636,0.73770714,test_nn
660,0.64,0.7351871,test_nn
661,0.644,0.73266625,test_nn
662,0.648,0.7301457,test_nn
663,0.652,0.72762454,test_nn
664,0.656,0.725103,test_nn
665,0.66,0.7225822,test_nn
666,0.664,0.7200617,test_nn
667,0.668,0.7175415,test_nn
668,0.672,0.71502215,test_nn
669,0.676,0.71250314,test_nn
670,0.68,0.7099855,test_nn
671,0.684,0.70746833,test_nn
672,0.688,0.7049526,test_nn
673,0.692,0.70243776,test_nn
674,0.696,0.69992507,test_nn
675,0.7,0.6974133,test_nn
676,0.704,0.6949037,test_nn
677,0.708,0.69239587,test_nn
678,0.712,0.6898893,test_nn
679,0.716,0.6873852,test_nn
680,0.72,0.68488294,test_nn
681,0.724,0.68238384,test_nn
682,0.728,0.67988676,test_nn
683,0.732,0.6773914,test_nn
684,0.736,0.67489874,test_nn
685,0.74,0.6724093,test_nn
686,0.744,0.66992235,test_nn
687,0.748,0.6674379,test_nn
688,0.752,0.6649571,test_nn
689,0.756,0.6624786,test_nn
690,0.76,0.6600036,test_nn
691,0.764,0.65753204,test_nn
692,0.768,0.6550631,test_nn
693,0.772,0.6525978,test_nn
694,0.776,0.6501362,test_nn
695,0.78,0.6476779,test_nn
696,0.784,0.64522296,test_nn
697,0.788,0.64277184,test_nn
698,0.792,0.6403242,test_nn
699,0.796,0.63788086,test_nn
700,0.8,0.6354413,test_nn
701,0.804,0.6330048,test_nn
702,0.808,0.6305729,test_nn
703,0.812,0.628145,test_nn
704,0.816,0.62572086,test_nn
705,0.82,0.62330115,test_nn
706,0.824,0.62088484,test_nn
707,0.828,0.61847353,test_nn
708,0.832,0.6160664,test_nn
709,0.836,0.6136631,test_nn
710,0.84,0.6112649,test_nn
711,0.844,0.6088701,test_nn
712,0.848,0.6064799,test_nn
713,0.852,0.6040941,test_nn
714,0.856,0.60171324,test_nn
715,0.86,0.5993367,test_nn
716,0.864,0.5969639,test_nn
717,0.868,0.5945964,test_nn
718,0.872,0.5922328,test_nn
719,0.876,0.5898746,test_nn
720,0.88,0.5875204,test_nn
721,0.884,0.58517075,test_nn
722,0.888,0.58282536,test_nn
723,0.892,0.5804854,test_nn
724,0.896,0.57814974,test_nn
725,0.9,0.57581824,test_nn
726,0.904,0.5734921,test_nn
727,0.908,0.5711702,test_nn
728,0.912,0.5688531,test_nn
729,0.916,0.5665401,test_nn
730,0.92,0.56423235,test_nn
731,0.924,0.5619289,test_nn
732,0.928,0.5596305,test_nn
733,0.932,0.55733645,test_nn
734,0.936,0.55504704,test_nn
735,0.94,0.55276215,test_nn
736,0.944,0.55048215,test_nn
737,0.948,0.5482061,test_nn
738,0.952,0.54593515,test_nn
739,0.956,0.54366875,test_nn
740,0.96,0.5414069,test_nn
741,0.964,0.53914964,test_nn
742,0.968,0.5368962,test_nn
743,0.972,0.53464806,test_nn
744,0.976,0.53240436,test_nn
745,0.98,0.53016514,test_nn
746,0.984,0.52793,test_nn
747,0.988,0.5256994,test_nn
748,0.992,0.5234728,test_nn
749,0.996,0.5212513,test_nn
750,1.0,0.5190336,test_nn
751,1.004,0.5168203,test_nn
752,1.008,0.51461136,test_nn
753,1.012,0.51240665,test_nn
754,1.016,0.51020616,test_nn
755,1.02,0.5080097,test_nn
756,1.024,0.5058178,test_nn
757,1.028,0.5036296,test_nn
758,1.032,0.5014454,test_nn
759,1.036,0.4992654,test_nn
760,1.04,0.49708903,test_nn
761,1.044,0.49491727,test_nn
762,1.048,0.49274945,test_nn
763,1.052,0.4905849,test_nn
764,1.056,0.4884246,test_nn
765,1.06,0.4862681,test_nn
766,1.064,0.48411536,test_nn
767,1.068,0.4819666,test_nn
768,1.072,0.47982085,test_nn
769,1.076,0.4776789,test_nn
770,1.08,0.4755407,test_nn
771,1.084,0.47340596,test_nn
772,1.088,0.4712748,test_nn
773,1.092,0.46914744,test_nn
774,1.096,0.46702337,test_nn
775,1.1,0.46490216,test_nn
776,1.104,0.4627849,test_nn
777,1.108,0.4606704,test_nn
778,1.112,0.45855963,test_nn
779,1.116,0.4564512,test_nn
780,1.12,0.4543472,test_nn
781,1.124,0.45224512,test_nn
782,1.128,0.45014668,test_nn
783,1.132,0.44805104,test_nn
784,1.136,0.4459585,test_nn
785,1.14,0.4438684,test_nn
786,1.144,0.4417816,test_nn
787,1.148,0.43969736,test_nn
788,1.152,0.43761566,test_nn
789,1.156,0.43553722,test_nn
790,1.16,0.43346128,test_nn
791,1.164,0.43138736,test_nn
792,1.168,0.42931646,test_nn
793,1.172,0.42724788,test_nn
794,1.176,0.42518187,test_nn
795,1.18,0.42311832,test_nn
796,1.184,0.42105687,test_nn
797,1.188,0.41899782,test_nn
798,1.192,0.41694146,test_nn
799,1.196,0.41488647,test_nn
800,1.2,0.41283387,test_nn
801,1.204,0.4107836,test_nn
802,1.208,0.4087351,test_nn
803,1.212,0.4066887,test_nn
804,1.216,0.4046443,test_nn
805,1.22,0.40260202,test_nn
806,1.224,0.40056056,test_nn
807,1.228,0.39852202,test_nn
808,1.232,0.39648467,test_nn
809,1.236,0.39444894,test_nn
810,1.24,0.39241531,test_nn
811,1.244,0.39038277,test_nn
812,1.248,0.3883517,test_nn
813,1.252,0.38632244,test_nn
814,1.256,0.38429457,test_nn
815,1.26,0.38226804,test_nn
816,1.264,0.3802431,test_nn
817,1.268,0.37821886,test_nn
818,1.272,0.37619603,test_nn
819,1.276,0.37417477,test_nn
820,1.28,0.37215433,test_nn
821,1.284,0.37013477,test_nn
822,1.288,0.36811674,test_nn
823,1.292,0.36609972,test_nn
824,1.296,0.3640832,test_nn
825,1.3,0.36206812,test_nn
826,1.304,0.36005306,test_nn
827,1.308,0.35803965,test_nn
828,1.312,0.3560268,test_nn
829,1.316,0.35401478,test_nn
830,1.32,0.3520032,test_nn
831,1.324,0.3499925,test_nn
832,1.328,0.34798205,test_nn
833,1.332,0.34597215,test_nn
834,1.336,0.34396315,test_nn
835,1.34,0.34195465,test_nn
836,1.344,0.33994633,test_nn
837,1.348,0.33793807,test_nn
838,1.352,0.33593044,test_nn
839,1.356,0.33392307,test_nn
840,1.36,0.33191636,test_nn
841,1.364,0.3299095,test_nn
842,1.368,0.32790285,test_nn
843,1.372,0.32589644,test_nn
844,1.376,0.32389015,test_nn
845,1.38,0.32188392,test_nn
846,1.384,0.3198778,test_nn
847,1.388,0.31787133,test_nn
848,1.392,0.31586516,test_nn
849,1.396,0.31385863,test_nn
850,1.4,0.31185213,test_nn
851,1.404,0.30984572,test_nn
852,1.408,0.30783862,test_nn
853,1.412,0.30583146,test_nn
854,1.416,0.30382425,test_nn
855,1.42,0.30181688,test_nn
856,1.424,0.29980886,test_nn
857,1.428,0.29780063,test_nn
858,1.432,0.29579186,test_nn
859,1.436,0.293783,test_nn
860,1.44,0.29177317,test_nn
861,1.444,0.28976357,test_nn
862,1.448,0.28775328,test_nn
863,1.452,0.28574193,test_nn
864,1.456,0.28373063,test_nn
865,1.46,0.2817185,test_nn
866,1.464,0.27970573,test_nn
867,1.468,0.2776923,test_nn
868,1.472,0.2756781,test_nn
869,1.476,0.27366346,test_nn
870,1.48,0.27164835,test_nn
871,1.484,0.2696318,test_nn
872,1.488,0.26761508,test_nn
873,1.492,0.26559705,test_nn
874,1.496,0.26357853,test_nn
875,1.5,0.2615593,test_nn
876,1.504,0.2595391,test_nn
877,1.508,0.25751764,test_nn
878,1.512,0.25549555,test_nn
879,1.516,0.25347257,test_nn
880,1.52,0.2514489,test_nn
881,1.524,0.24942398,test_nn
882,1.528,0.24739793,test_nn
883,1.532,0.24537122,test_nn
884,1.536,0.24334323,test_nn
885,1.54,0.24131447,test_nn
886,1.544,0.23928463,test_nn
887,1.548,0.2372537,test_nn
888,1.552,0.23522097,test_nn
889,1.556,0.23318788,test_nn
890,1.56,0.2311539,test_nn
891,1.564,0.22911823,test_nn
892,1.568,0.2270818,test_nn
893,1.572,0.22504383,test_nn
894,1.576,0.22300503,test_nn
895,1.58,0.22096461,test_nn
896,1.584,0.21892324,test_nn
897,1.588,0.216881,test_nn
898,1.592,0.2148373,test_nn
899,1.596,0.21279214,test_nn
900,1.6,0.21074602,test_nn
901,1.604,0.20869854,test_nn
902,1.608,0.20665029,test_nn
903,1.612,0.20459983,test_nn
904,1.616,0.20254853,test_nn
905,1.62,0.20049635,test_nn
906,1.624,0.19844255,test_nn
907,1.628,0.19638738,test_nn
908,1.632,0.19433135,test_nn
909,1.636,0.19227366,test_nn
910,1.64,0.19021437,test_nn
911,1.644,0.18815444,test_nn
912,1.648,0.18609297,test_nn
913,1.652,0.18403012,test_nn
914,1.656,0.18196563,test_nn
915,1.66,0.17990014,test_nn
916,1.664,0.17783335,test_nn
917,1.668,0.17576484,test_nn
918,1.672,0.1736956,test_nn
919,1.676,0.17162484,test_nn
920,1.68,0.16955255,test_nn
921,1.684,0.16747907,test_nn
922,1.688,0.1654042,test_nn
923,1.692,0.16332807,test_nn
924,1.696,0.16125058,test_nn
925,1.7,0.15917177,test_nn
926,1.704,0.15709174,test_nn
927,1.708,0.15501042,test_nn
928,1.712,0.1529274,test_nn
929,1.716,0.15084338,test_nn
930,1.72,0.14875787,test_nn
931,1.724,0.14667124,test_nn
932,1.728,0.1445834,test_nn
933,1.732,0.14249395,test_nn
934,1.736,0.14040326,test_nn
935,1.74,0.13831161,test_nn
936,1.744,0.13621816,test_nn
937,1.748,0.13412362,test_nn
938,1.752,0.13202795,test_nn
939,1.756,0.12993091,test_nn
940,1.76,0.12783304,test_nn
941,1.764,0.12573317,test_nn
942,1.768,0.12363245,test_nn
943,1.772,0.12153061,test_nn
944,1.776,0.11942745,test_nn
945,1.78,0.11732322,test_nn
946,1.784,0.115217485,test_nn
947,1.788,0.11311074,test_nn
948,1.792,0.11100265,test_nn
949,1.796,0.10889375,test_nn
950,1.8,0.106783025,test_nn
951,1.804,0.1046717,test_nn
952,1.808,0.10255919,test_nn
953,1.812,0.100445345,test_nn
954,1.816,0.0983306,test_nn
955,1.82,0.09621458,test_nn
956,1.824,0.09409766,test_nn
957,1.828,0.09197952,test_nn
958,1.832,0.089860365,test_nn
959,1.836,0.08774003,test_nn
960,1.84,0.085618645,test_nn
961,1.844,0.08349635,test_nn
962,1.848,0.081373155,test_nn
963,1.852,0.07924877,test_nn
964,1.856,0.07712319,test_nn
965,1.86,0.074997,test_nn
966,1.864,0.07286962,test_nn
967,1.868,0.07074134,test_nn
968,1.872,0.068612434,test_nn
969,1.876,0.06648238,test_nn
970,1.88,0.06435152,test_nn
971,1.884,0.0622197,test_nn
972,1.888,0.060086787,test_nn
973,1.892,0.057953402,test_nn
974,1.896,0.05581899,test_nn
975,1.9,0.053683713,test_nn
976,1.904,0.05154787,test_nn
977,1.908,0.049411044,test_nn
978,1.912,0.0472736,test_nn
979,1.916,0.045135103,test_nn
980,1.92,0.04299642,test_nn
981,1.924,0.040856674,test_nn
982,1.928,0.038716264,test_nn
983,1.932,0.036575153,test_nn
984,1.936,0.034433387,test_nn
985,1.94,0.032291215,test_nn
986,1.944,0.030148147,test_nn
987,1.948,0.028004402,test_nn
988,1.952,0.02586025,test_nn
989,1.956,0.023715518,test_nn
990,1.96,0.021570357,test_nn
991,1.964,0.019424438,test_nn
992,1.968,0.017278012,test_nn
993,1.972,0.015131363,test_nn
994,1.976,0.012984153,test_nn
995,1.98,0.010836321,test_nn
996,1.984,0.008688055,test_nn
997,1.988,0.0065394547,test_nn
998,1.992,0.004390576,test_nn
999,1.996,0.0022413207,test_nn
1000,2.0,9.169616e-05,test_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_200/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 200, "weight_testfn_obs": 200, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 21131, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_11-35-23_329694_79310/artifacts/2024-10-12_11-35-25/fn_2024-10-12_11-35-25/working_dirs/fn_4f2b3_00495_495_weight_soln_obs=200_2024-10-12_13-51-34", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_obs_force/run_obs_weight_200/diff.csv <==
,X_x,value,name
0,-2.0,5.7131052e-05,diff
1,-1.996,5.8577396e-05,diff
2,-1.992,6.046798e-05,diff
3,-1.988,6.197626e-05,diff
4,-1.984,6.36382e-05,diff
5,-1.98,6.543286e-05,diff
6,-1.976,6.7131594e-05,diff
7,-1.972,6.9054775e-05,diff
8,-1.968,7.094443e-05,diff
9,-1.964,7.259101e-05,diff
10,-1.96,7.423572e-05,diff
11,-1.956,7.579848e-05,diff
12,-1.952,7.7364966e-05,diff
13,-1.948,7.886626e-05,diff
14,-1.944,8.045137e-05,diff
15,-1.94,8.1878155e-05,diff
16,-1.936,8.3088875e-05,diff
17,-1.932,8.396432e-05,diff
18,-1.928,8.492917e-05,diff
19,-1.924,8.592382e-05,diff
20,-1.92,8.669123e-05,diff
21,-1.916,8.7328255e-05,diff
22,-1.912,8.7533146e-05,diff
23,-1.908,8.7983906e-05,diff
24,-1.904,8.7779015e-05,diff
25,-1.9,8.767843e-05,diff
26,-1.896,8.7399036e-05,diff
27,-1.892,8.695945e-05,diff
28,-1.888,8.651614e-05,diff
29,-1.884,8.516759e-05,diff
30,-1.88,8.426607e-05,diff
31,-1.876,8.261949e-05,diff
32,-1.872,8.092821e-05,diff
33,-1.868,7.934868e-05,diff
34,-1.864,7.6681376e-05,diff
35,-1.86,7.4252486e-05,diff
36,-1.856,7.1801245e-05,diff
37,-1.852,6.86422e-05,diff
38,-1.848,6.560981e-05,diff
39,-1.844,6.1802566e-05,diff
40,-1.84,5.7920814e-05,diff
41,-1.836,5.362928e-05,diff
42,-1.832,4.9352646e-05,diff
43,-1.828,4.440546e-05,diff
44,-1.824,3.926456e-05,diff
45,-1.82,3.3997e-05,diff
46,-1.816,2.8081238e-05,diff
47,-1.812,2.1621585e-05,diff
48,-1.808,1.526624e-05,diff
49,-1.804,8.545816e-06,diff
50,-1.8,1.1697412e-06,diff
51,-1.796,-6.392598e-06,diff
52,-1.792,-1.4021993e-05,diff
53,-1.788,-2.2798777e-05,diff
54,-1.784,-3.1284988e-05,diff
55,-1.78,-4.031509e-05,diff
56,-1.776,-4.994124e-05,diff
57,-1.772,-5.9761107e-05,diff
58,-1.768,-7.016957e-05,diff
59,-1.764,-8.0659986e-05,diff
60,-1.76,-9.171665e-05,diff
61,-1.756,-0.00010320544,diff
62,-1.752,-0.00011487305,diff
63,-1.748,-0.0001270324,diff
64,-1.744,-0.0001399219,diff
65,-1.74,-0.0001527816,diff
66,-1.736,-0.00016634166,diff
67,-1.732,-0.00018025935,diff
68,-1.728,-0.00019447505,diff
69,-1.724,-0.00020927191,diff
70,-1.72,-0.00022414327,diff
71,-1.716,-0.00023981929,diff
72,-1.712,-0.00025616586,diff
73,-1.708,-0.00027240813,diff
74,-1.704,-0.00028896332,diff
75,-1.7,-0.00030648708,diff
76,-1.696,-0.00032436848,diff
77,-1.692,-0.00034230947,diff
78,-1.688,-0.00036092103,diff
79,-1.684,-0.0003797561,diff
80,-1.68,-0.00039950013,diff
81,-1.676,-0.00041902065,diff
82,-1.672,-0.00043936074,diff
83,-1.668,-0.00046002865,diff
84,-1.664,-0.0004813224,diff
85,-1.66,-0.000502944,diff
86,-1.656,-0.0005248189,diff
87,-1.652,-0.00054708123,diff
88,-1.648,-0.00057025254,diff
89,-1.644,-0.0005932301,diff
90,-1.64,-0.000616923,diff
91,-1.636,-0.00064110756,diff
92,-1.632,-0.00066547096,diff
93,-1.628,-0.00069083273,diff
94,-1.624,-0.0007157624,diff
95,-1.62,-0.0007417351,diff
96,-1.616,-0.000767678,diff
97,-1.612,-0.0007942766,diff
98,-1.608,-0.0008212626,diff
99,-1.604,-0.00084879994,diff
100,-1.6,-0.0008762777,diff
101,-1.596,-0.0009048283,diff
102,-1.592,-0.0009328872,diff
103,-1.588,-0.0009621531,diff
104,-1.584,-0.0009916425,diff
105,-1.58,-0.0010213554,diff
106,-1.576,-0.0010511726,diff
107,-1.572,-0.0010816604,diff
108,-1.568,-0.0011125505,diff
109,-1.564,-0.0011438727,diff
110,-1.56,-0.0011753142,diff
111,-1.556,-0.0012072921,diff
112,-1.552,-0.0012397915,diff
113,-1.548,-0.0012723058,diff
114,-1.544,-0.0013052225,diff
115,-1.54,-0.0013386309,diff
116,-1.536,-0.0013723075,diff
117,-1.532,-0.0014062226,diff
118,-1.528,-0.001440376,diff
119,-1.524,-0.001475215,diff
120,-1.52,-0.0015100837,diff
121,-1.516,-0.0015455484,diff
122,-1.512,-0.0015810132,diff
123,-1.508,-0.0016167164,diff
124,-1.504,-0.0016530156,diff
125,-1.5,-0.0016893446,diff
126,-1.496,-0.0017260611,diff
127,-1.492,-0.0017632246,diff
128,-1.488,-0.0018005073,diff
129,-1.484,-0.0018379688,diff
130,-1.48,-0.0018757284,diff
131,-1.476,-0.0019137263,diff
132,-1.472,-0.0019520819,diff
133,-1.468,-0.00199005,diff
134,-1.464,-0.002028972,diff
135,-1.46,-0.0020678937,diff
136,-1.456,-0.002107203,diff
137,-1.452,-0.002146542,diff
138,-1.448,-0.002186507,diff
139,-1.444,-0.002225995,diff
140,-1.44,-0.0022657514,diff
141,-1.436,-0.0023061037,diff
142,-1.432,-0.002346307,diff
143,-1.428,-0.0023868382,diff
144,-1.424,-0.0024272501,diff
145,-1.42,-0.002468139,diff
146,-1.416,-0.0025089085,diff
147,-1.412,-0.0025502145,diff
148,-1.408,-0.0025913715,diff
149,-1.404,-0.002632767,diff
150,-1.4,-0.0026740432,diff
151,-1.396,-0.00271523,diff
152,-1.392,-0.0027567446,diff
153,-1.388,-0.0027988255,diff
154,-1.384,-0.0028403103,diff
155,-1.38,-0.0028824806,diff
156,-1.376,-0.0029241145,diff
157,-1.372,-0.0029664338,diff
158,-1.368,-0.0030084252,diff
159,-1.364,-0.003050208,diff
160,-1.36,-0.003092438,diff
161,-1.356,-0.0031344593,diff
162,-1.352,-0.0031763911,diff
163,-1.348,-0.0032188296,diff
164,-1.344,-0.0032611191,diff
165,-1.34,-0.003302902,diff
166,-1.336,-0.0033451319,diff
167,-1.332,-0.0033871531,diff
168,-1.328,-0.0034292936,diff
169,-1.324,-0.003471613,diff
170,-1.32,-0.0035133958,diff
171,-1.316,-0.0035550296,diff
172,-1.312,-0.0035970807,diff
173,-1.308,-0.0036388338,diff
174,-1.304,-0.0036804378,diff
175,-1.3,-0.0037222207,diff
176,-1.296,-0.0037634075,diff
177,-1.292,-0.0038051605,diff
178,-1.288,-0.0038468242,diff
179,-1.284,-0.003888011,diff
180,-1.28,-0.0039288104,diff
181,-1.276,-0.0039697886,diff
182,-1.272,-0.004010439,diff
183,-1.268,-0.0040514767,diff
184,-1.264,-0.004092008,diff
185,-1.26,-0.0041323006,diff
186,-1.256,-0.004172325,diff
187,-1.252,-0.004212469,diff
188,-1.248,-0.004252553,diff
189,-1.244,-0.004292041,diff
190,-1.24,-0.004331976,diff
191,-1.236,-0.0043709874,diff
192,-1.232,-0.004410386,diff
193,-1.228,-0.0044490993,diff
194,-1.224,-0.0044875443,diff
195,-1.22,-0.0045260787,diff
196,-1.216,-0.0045643747,diff
197,-1.212,-0.0046024024,diff
198,-1.208,-0.0046399534,diff
199,-1.204,-0.0046778917,diff
200,-1.2,-0.004714906,diff
201,-1.196,-0.0047522783,diff
202,-1.192,-0.004789114,diff
203,-1.188,-0.004825473,diff
204,-1.184,-0.004861474,diff
205,-1.18,-0.0048977733,diff
206,-1.176,-0.0049336255,diff
207,-1.172,-0.004968971,diff
208,-1.168,-0.0050040483,diff
209,-1.164,-0.005039066,diff
210,-1.16,-0.005073607,diff
211,-1.156,-0.005107552,diff
212,-1.152,-0.0051420927,diff
213,-1.148,-0.0051756203,diff
214,-1.144,-0.005208552,diff
215,-1.14,-0.0052419305,diff
216,-1.136,-0.005275041,diff
217,-1.132,-0.0053072274,diff
218,-1.128,-0.0053397417,diff
219,-1.124,-0.0053714514,diff
220,-1.12,-0.0054032207,diff
221,-1.116,-0.0054341853,diff
222,-1.112,-0.00546515,diff
223,-1.108,-0.0054960847,diff
224,-1.104,-0.0055263937,diff
225,-1.1,-0.0055559278,diff
226,-1.096,-0.0055858195,diff
227,-1.092,-0.0056152344,diff
228,-1.088,-0.00564456,diff
229,-1.084,-0.0056732,diff
230,-1.08,-0.0057018697,diff
231,-1.076,-0.0057299733,diff
232,-1.072,-0.0057578683,diff
233,-1.068,-0.005785048,diff
234,-1.064,-0.0058122873,diff
235,-1.06,-0.0058395267,diff
236,-1.056,-0.0058664083,diff
237,-1.052,-0.0058924556,diff
238,-1.048,-0.005918324,diff
239,-1.044,-0.005944371,diff
240,-1.04,-0.005969882,diff
241,-1.036,-0.0059947968,diff
242,-1.032,-0.006019771,diff
243,-1.028,-0.0060442686,diff
244,-1.024,-0.006068766,diff
245,-1.02,-0.006093025,diff
246,-1.016,-0.006116569,diff
247,-1.012,-0.006140411,diff
248,-1.008,-0.006163895,diff
249,-1.004,-0.006186843,diff
250,-1.0,-0.006209612,diff
251,-0.996,-0.0062321424,diff
252,-0.992,-0.006254494,diff
253,-0.988,-0.0062767267,diff
254,-0.984,-0.0062988997,diff
255,-0.98,-0.0063205957,diff
256,-0.976,-0.006342292,diff
257,-0.972,-0.0063632727,diff
258,-0.968,-0.00638479,diff
259,-0.964,-0.006406069,diff
260,-0.96,-0.0064266324,diff
261,-0.956,-0.0064474344,diff
262,-0.952,-0.006467819,diff
263,-0.948,-0.0064879656,diff
264,-0.944,-0.00650841,diff
265,-0.94,-0.0065285563,diff
266,-0.936,-0.006548524,diff
267,-0.932,-0.0065686703,diff
268,-0.928,-0.0065883994,diff
269,-0.924,-0.0066081285,diff
270,-0.92,-0.0066277385,diff
271,-0.916,-0.006647289,diff
272,-0.912,-0.0066667795,diff
273,-0.908,-0.0066860914,diff
274,-0.904,-0.0067053437,diff
275,-0.9,-0.0067249537,diff
276,-0.896,-0.006744206,diff
277,-0.892,-0.006763637,diff
278,-0.888,-0.0067828894,diff
279,-0.884,-0.006802261,diff
280,-0.88,-0.0068216324,diff
281,-0.876,-0.006840706,diff
282,-0.872,-0.006860554,diff
283,-0.868,-0.0068798065,diff
284,-0.864,-0.006899476,diff
285,-0.86,-0.006919086,diff
286,-0.856,-0.0069385767,diff
287,-0.852,-0.0069585443,diff
288,-0.848,-0.00697881,diff
289,-0.844,-0.00699836,diff
290,-0.84,-0.0070186853,diff
291,-0.836,-0.007038772,diff
292,-0.832,-0.007058859,diff
293,-0.828,-0.0070798397,diff
294,-0.824,-0.0071003437,diff
295,-0.82,-0.0071212053,diff
296,-0.816,-0.0071421266,diff
297,-0.812,-0.007163584,diff
298,-0.808,-0.0071846247,diff
299,-0.804,-0.0072063208,diff
300,-0.8,-0.0072284937,diff
301,-0.796,-0.007250488,diff
302,-0.792,-0.0072728395,diff
303,-0.788,-0.0072950125,diff
304,-0.784,-0.0073179007,diff
305,-0.78,-0.007341087,diff
306,-0.776,-0.007364273,diff
307,-0.772,-0.0073879957,diff
308,-0.768,-0.007411957,diff
309,-0.764,-0.007436037,diff
310,-0.76,-0.007460296,diff
311,-0.756,-0.0074851513,diff
312,-0.752,-0.0075101852,diff
313,-0.748,-0.007535517,diff
314,-0.744,-0.0075612664,diff
315,-0.74,-0.007587254,diff
316,-0.736,-0.007614076,diff
317,-0.732,-0.0076404214,diff
318,-0.728,-0.00766778,diff
319,-0.724,-0.0076951385,diff
320,-0.72,-0.007722497,diff
321,-0.716,-0.007750988,diff
322,-0.712,-0.0077795386,diff
323,-0.708,-0.0078085065,diff
324,-0.704,-0.007837653,diff
325,-0.7,-0.007867634,diff
326,-0.696,-0.007897615,diff
327,-0.692,-0.007928133,diff
328,-0.688,-0.007959187,diff
329,-0.684,-0.00799036,diff
330,-0.68,-0.00802213,diff
331,-0.676,-0.008054256,diff
332,-0.672,-0.008087099,diff
333,-0.668,-0.008120179,diff
334,-0.664,-0.008153737,diff
335,-0.66,-0.008187711,diff
336,-0.656,-0.008222163,diff
337,-0.652,-0.008256972,diff
338,-0.648,-0.008292198,diff
339,-0.644,-0.008328438,diff
340,-0.64,-0.008364499,diff
341,-0.636,-0.008401692,diff
342,-0.632,-0.008439004,diff
343,-0.628,-0.008476615,diff
344,-0.624,-0.008515418,diff
345,-0.62,-0.008554101,diff
346,-0.616,-0.0085942745,diff
347,-0.612,-0.00863409,diff
348,-0.608,-0.008675039,diff
349,-0.604,-0.008716702,diff
350,-0.6,-0.008758366,diff
351,-0.596,-0.008800983,diff
352,-0.592,-0.008844554,diff
353,-0.588,-0.008888483,diff
354,-0.584,-0.008933127,diff
355,-0.58,-0.0089790225,diff
356,-0.576,-0.009025097,diff
357,-0.572,-0.009072304,diff
358,-0.568,-0.009120226,diff
359,-0.564,-0.0091686845,diff
360,-0.56,-0.009218574,diff
361,-0.556,-0.009269297,diff
362,-0.552,-0.009320736,diff
363,-0.548,-0.009373069,diff
364,-0.544,-0.009426475,diff
365,-0.54,-0.0094816685,diff
366,-0.536,-0.009537518,diff
367,-0.532,-0.009594619,diff
368,-0.528,-0.009652913,diff
369,-0.524,-0.009712338,diff
370,-0.52,-0.009773135,diff
371,-0.516,-0.009835601,diff
372,-0.512,-0.009899855,diff
373,-0.508,-0.009965122,diff
374,-0.504,-0.010032117,diff
375,-0.5,-0.0101008415,diff
376,-0.496,-0.010171771,diff
377,-0.492,-0.01024431,diff
378,-0.488,-0.010318637,diff
379,-0.484,-0.010395467,diff
380,-0.48,-0.010473669,diff
381,-0.476,-0.010555267,diff
382,-0.472,-0.010638177,diff
383,-0.468,-0.010724068,diff
384,-0.464,-0.01081264,diff
385,-0.46,-0.0109036565,diff
386,-0.456,-0.010997713,diff
387,-0.452,-0.011094332,diff
388,-0.448,-0.011194229,diff
389,-0.444,-0.011297584,diff
390,-0.44,-0.0114040375,diff
391,-0.436,-0.011514306,diff
392,-0.432,-0.011628032,diff
393,-0.428,-0.011745572,diff
394,-0.424,-0.011866987,diff
395,-0.42,-0.011992633,diff
396,-0.416,-0.012122989,diff
397,-0.412,-0.012257636,diff
398,-0.408,-0.012396753,diff
399,-0.404,-0.012540519,diff
400,-0.4,-0.012689829,diff
401,-0.396,-0.012844324,diff
402,-0.392,-0.013004482,diff
403,-0.388,-0.013170242,diff
404,-0.384,-0.013341725,diff
405,-0.38,-0.013519466,diff
406,-0.376,-0.0137037635,diff
407,-0.372,-0.013894439,diff
408,-0.368,-0.014092207,diff
409,-0.364,-0.014296949,diff
410,-0.36,-0.014509201,diff
411,-0.356,-0.014728725,diff
412,-0.352,-0.014956355,diff
413,-0.348,-0.015191615,diff
414,-0.344,-0.015435874,diff
415,-0.34,-0.015688837,diff
416,-0.336,-0.01595074,diff
417,-0.332,-0.016221821,diff
418,-0.328,-0.016502202,diff
419,-0.324,-0.016792715,diff
420,-0.32,-0.0170933,diff
421,-0.316,-0.017404616,diff
422,-0.312,-0.017726243,diff
423,-0.308,-0.018059433,diff
424,-0.304,-0.01840347,diff
425,-0.3,-0.018760145,diff
426,-0.296,-0.019127846,diff
427,-0.292,-0.019508183,diff
428,-0.288,-0.019901752,diff
429,-0.284,-0.02030772,diff
430,-0.28,-0.020727754,diff
431,-0.276,-0.021161199,diff
432,-0.272,-0.021608531,diff
433,-0.268,-0.022070825,diff
434,-0.264,-0.022531867,diff
435,-0.26,-0.02297622,diff
436,-0.256,-0.023404479,diff
437,-0.252,-0.023816407,diff
438,-0.248,-0.02421248,diff
439,-0.244,-0.0245924,diff
440,-0.24,-0.024958014,diff
441,-0.236,-0.025309026,diff
442,-0.232,-0.025645375,diff
443,-0.228,-0.025968015,diff
444,-0.224,-0.026276648,diff
445,-0.22,-0.026572108,diff
446,-0.216,-0.026855469,diff
447,-0.212,-0.027125299,diff
448,-0.208,-0.02738297,diff
449,-0.204,-0.027629435,diff
450,-0.2,-0.0278638,diff
451,-0.196,-0.028087497,diff
452,-0.192,-0.028300226,diff
453,-0.188,-0.028502345,diff
454,-0.184,-0.028694987,diff
455,-0.18,-0.028877258,diff
456,-0.176,-0.02905041,diff
457,-0.172,-0.029214323,diff
458,-0.168,-0.029369593,diff
459,-0.164,-0.029516637,diff
460,-0.16,-0.02965504,diff
461,-0.156,-0.02978599,diff
462,-0.152,-0.029909194,diff
463,-0.148,-0.030025482,diff
464,-0.144,-0.030134797,diff
465,-0.14,-0.030237973,diff
466,-0.136,-0.030333996,diff
467,-0.132,-0.030424356,diff
468,-0.128,-0.030508935,diff
469,-0.124,-0.030588627,diff
470,-0.12,-0.030662298,diff
471,-0.116,-0.03073144,diff
472,-0.112,-0.030795753,diff
473,-0.108,-0.030855596,diff
474,-0.104,-0.030911088,diff
475,-0.1,-0.030962467,diff
476,-0.096,-0.031009912,diff
477,-0.092,-0.031054258,diff
478,-0.088,-0.031095028,diff
479,-0.084,-0.031132579,diff
480,-0.08,-0.031166732,diff
481,-0.076,-0.031198204,diff
482,-0.072,-0.03122729,diff
483,-0.068,-0.03125304,diff
484,-0.064,-0.031277537,diff
485,-0.06,-0.031298995,diff
486,-0.056,-0.031318307,diff
487,-0.052,-0.031335294,diff
488,-0.048,-0.03135091,diff
489,-0.044,-0.03136462,diff
490,-0.04,-0.03137636,diff
491,-0.036,-0.031386852,diff
492,-0.032,-0.031395257,diff
493,-0.028,-0.03140223,diff
494,-0.024,-0.03140807,diff
495,-0.02,-0.031412065,diff
496,-0.016,-0.031414688,diff
497,-0.012,-0.031416178,diff
498,-0.008,-0.03141594,diff
499,-0.004,-0.031414628,diff
500,0.0,-0.03141147,diff
501,0.004,-0.031407833,diff
502,0.008,-0.031401873,diff
503,0.012,-0.03139466,diff
504,0.016,-0.031386018,diff
505,0.02,-0.031375587,diff
506,0.024,-0.031363964,diff
507,0.028,-0.031349957,diff
508,0.032,-0.03133452,diff
509,0.036,-0.031317532,diff
510,0.04,-0.03129828,diff
511,0.044,-0.031276762,diff
512,0.048,-0.031253397,diff
513,0.052,-0.031227589,diff
514,0.056,-0.031199157,diff
515,0.06,-0.031168163,diff
516,0.064,-0.031134367,diff
517,0.068,-0.031098008,diff
518,0.072,-0.031057894,diff
519,0.076,-0.031015337,diff
520,0.08,-0.030968904,diff
521,0.084,-0.030918956,diff
522,0.088,-0.030865192,diff
523,0.092,-0.030807436,diff
524,0.096,-0.030745566,diff
525,0.1,-0.030679345,diff
526,0.104,-0.030608177,diff
527,0.108,-0.03053242,diff
528,0.112,-0.030451536,diff
529,0.116,-0.030365348,diff
530,0.12,-0.030273914,diff
531,0.124,-0.030176759,diff
532,0.128,-0.030072927,diff
533,0.132,-0.029963136,diff
534,0.136,-0.029846907,diff
535,0.14,-0.029723942,diff
536,0.144,-0.029593825,diff
537,0.148,-0.029456139,diff
538,0.152,-0.029310882,diff
539,0.156,-0.029157996,diff
540,0.16,-0.028997123,diff
541,0.164,-0.028827488,diff
542,0.168,-0.02864933,diff
543,0.172,-0.028462172,diff
544,0.176,-0.028265655,diff
545,0.18,-0.028059602,diff
546,0.184,-0.027843952,diff
547,0.188,-0.027617633,diff
548,0.192,-0.027381182,diff
549,0.196,-0.02713412,diff
550,0.2,-0.026875854,diff
551,0.204,-0.026606143,diff
552,0.208,-0.026324868,diff
553,0.212,-0.026031792,diff
554,0.216,-0.025726259,diff
555,0.22,-0.025408506,diff
556,0.224,-0.025078177,diff
557,0.228,-0.024733722,diff
558,0.232,-0.02437687,diff
559,0.236,-0.024005592,diff
560,0.24,-0.023620725,diff
561,0.244,-0.023221731,diff
562,0.248,-0.02280724,diff
563,0.252,-0.022378564,diff
564,0.256,-0.02193451,diff
565,0.26,-0.021475255,diff
566,0.264,-0.02099967,diff
567,0.268,-0.020508528,diff
568,0.272,-0.020017087,diff
569,0.276,-0.019541144,diff
570,0.28,-0.019080043,diff
571,0.284,-0.01863414,diff
572,0.288,-0.018202543,diff
573,0.292,-0.017785251,diff
574,0.296,-0.017381608,diff
575,0.3,-0.016992152,diff
576,0.304,-0.016615689,diff
577,0.308,-0.016252935,diff
578,0.312,-0.015902042,diff
579,0.316,-0.015564501,diff
580,0.32,-0.01523906,diff
581,0.324,-0.014925718,diff
582,0.328,-0.014624476,diff
583,0.332,-0.014334381,diff
584,0.336,-0.014056206,diff
585,0.34,-0.01378876,diff
586,0.344,-0.013531923,diff
587,0.348,-0.013285875,diff
588,0.352,-0.013049841,diff
589,0.356,-0.012824655,diff
590,0.36,-0.012609065,diff
591,0.364,-0.012402594,diff
592,0.368,-0.012205899,diff
593,0.372,-0.012018383,diff
594,0.376,-0.011840045,diff
595,0.38,-0.011670232,diff
596,0.384,-0.011508942,diff
597,0.388,-0.011355758,diff
598,0.392,-0.011211038,diff
599,0.396,-0.011074066,diff
600,0.4,-0.010944903,diff
601,0.404,-0.01082319,diff
602,0.408,-0.010708392,diff
603,0.412,-0.010601282,diff
604,0.416,-0.010500729,diff
605,0.42,-0.010406852,diff
606,0.424,-0.01031971,diff
607,0.428,-0.0102392435,diff
608,0.432,-0.010164142,diff
609,0.436,-0.010095596,diff
610,0.44,-0.010032594,diff
611,0.444,-0.009975135,diff
612,0.448,-0.009923279,diff
613,0.452,-0.00987649,diff
614,0.456,-0.009835243,diff
615,0.46,-0.009798944,diff
616,0.464,-0.009767234,diff
617,0.468,-0.009739935,diff
618,0.472,-0.009717584,diff
619,0.476,-0.009699404,diff
620,0.48,-0.009685397,diff
621,0.484,-0.00967586,diff
622,0.488,-0.0096696615,diff
623,0.492,-0.009667635,diff
624,0.496,-0.009668589,diff
625,0.5,-0.009673715,diff
626,0.504,-0.0096818805,diff
627,0.508,-0.009693146,diff
628,0.512,-0.0097078085,diff
629,0.516,-0.009725332,diff
630,0.52,-0.009745479,diff
631,0.524,-0.009768784,diff
632,0.528,-0.009794474,diff
633,0.532,-0.009822726,diff
634,0.536,-0.009852886,diff
635,0.54,-0.009885669,diff
636,0.544,-0.009920597,diff
637,0.548,-0.009957552,diff
638,0.552,-0.009996474,diff
639,0.556,-0.010037065,diff
640,0.56,-0.010079682,diff
641,0.564,-0.010123968,diff
642,0.568,-0.010169148,diff
643,0.572,-0.010216296,diff
644,0.576,-0.010264754,diff
645,0.58,-0.010314047,diff
646,0.584,-0.0103648305,diff
647,0.588,-0.010416806,diff
648,0.592,-0.010469377,diff
649,0.596,-0.0105232,diff
650,0.6,-0.010577679,diff
651,0.604,-0.010632753,diff
652,0.608,-0.010688424,diff
653,0.612,-0.010745227,diff
654,0.616,-0.010801733,diff
655,0.62,-0.010859132,diff
656,0.624,-0.0109167695,diff
657,0.628,-0.010974586,diff
658,0.632,-0.011033118,diff
659,0.636,-0.0110913515,diff
660,0.64,-0.011149704,diff
661,0.644,-0.011208236,diff
662,0.648,-0.011266708,diff
663,0.652,-0.011324942,diff
664,0.656,-0.011383474,diff
665,0.66,-0.011441112,diff
666,0.664,-0.011498749,diff
667,0.668,-0.011556387,diff
668,0.672,-0.011613369,diff
669,0.676,-0.011669993,diff
670,0.68,-0.01172632,diff
671,0.684,-0.011781812,diff
672,0.688,-0.011837125,diff
673,0.692,-0.0118916035,diff
674,0.696,-0.011945546,diff
675,0.7,-0.011998713,diff
676,0.704,-0.012051165,diff
677,0.708,-0.0121032,diff
678,0.712,-0.012154043,diff
679,0.716,-0.01220417,diff
680,0.72,-0.012253702,diff
681,0.724,-0.012301981,diff
682,0.728,-0.012349725,diff
683,0.732,-0.012396038,diff
684,0.736,-0.012441814,diff
685,0.74,-0.012486577,diff
686,0.744,-0.012530148,diff
687,0.748,-0.012572587,diff
688,0.752,-0.012614489,diff
689,0.756,-0.012654841,diff
690,0.76,-0.012694299,diff
691,0.764,-0.012732565,diff
692,0.768,-0.012769818,diff
693,0.772,-0.012805641,diff
694,0.776,-0.012840569,diff
695,0.78,-0.012873769,diff
696,0.784,-0.012906373,diff
697,0.788,-0.012937784,diff
698,0.792,-0.012967706,diff
699,0.796,-0.012996376,diff
700,0.8,-0.013023794,diff
701,0.804,-0.013050258,diff
702,0.808,-0.013075471,diff
703,0.812,-0.013099432,diff
704,0.816,-0.013122022,diff
705,0.82,-0.013142943,diff
706,0.824,-0.01316309,diff
707,0.828,-0.013181746,diff
708,0.832,-0.013199151,diff
709,0.836,-0.013215482,diff
710,0.84,-0.013230324,diff
711,0.844,-0.013243914,diff
712,0.848,-0.013256431,diff
713,0.852,-0.013267279,diff
714,0.856,-0.013277113,diff
715,0.86,-0.013285518,diff
716,0.864,-0.013292968,diff
717,0.868,-0.01329875,diff
718,0.872,-0.013304174,diff
719,0.876,-0.013307393,diff
720,0.88,-0.013309658,diff
721,0.884,-0.013310969,diff
722,0.888,-0.013310909,diff
723,0.892,-0.01330936,diff
724,0.896,-0.013306618,diff
725,0.9,-0.013303101,diff
726,0.904,-0.013297975,diff
727,0.908,-0.013291717,diff
728,0.912,-0.013284445,diff
729,0.916,-0.013275921,diff
730,0.92,-0.013266325,diff
731,0.924,-0.013255477,diff
732,0.928,-0.013243735,diff
733,0.932,-0.013230681,diff
734,0.936,-0.013216853,diff
735,0.94,-0.013201177,diff
736,0.944,-0.013185084,diff
737,0.948,-0.013167679,diff
738,0.952,-0.01314944,diff
739,0.956,-0.013130188,diff
740,0.96,-0.013109624,diff
741,0.964,-0.01308769,diff
742,0.968,-0.013065696,diff
743,0.972,-0.0130419135,diff
744,0.976,-0.013017297,diff
745,0.98,-0.012992203,diff
746,0.984,-0.012965858,diff
747,0.988,-0.012938738,diff
748,0.992,-0.012910247,diff
749,0.996,-0.0128811,diff
750,1.0,-0.012851596,diff
751,1.004,-0.012820601,diff
752,1.008,-0.012788951,diff
753,1.012,-0.012756467,diff
754,1.016,-0.012723148,diff
755,1.02,-0.012689233,diff
756,1.024,-0.0126540065,diff
757,1.028,-0.012618184,diff
758,1.032,-0.012581825,diff
759,1.036,-0.012544513,diff
760,1.04,-0.012506723,diff
761,1.044,-0.0124681,diff
762,1.048,-0.012428641,diff
763,1.052,-0.012388676,diff
764,1.056,-0.012347817,diff
765,1.06,-0.012306333,diff
766,1.064,-0.012264222,diff
767,1.068,-0.012221664,diff
768,1.072,-0.012178391,diff
769,1.076,-0.012134463,diff
770,1.08,-0.012089968,diff
771,1.084,-0.012045085,diff
772,1.088,-0.011999309,diff
773,1.092,-0.011953205,diff
774,1.096,-0.011906594,diff
775,1.1,-0.011859149,diff
776,1.104,-0.011811674,diff
777,1.108,-0.0117633045,diff
778,1.112,-0.011714548,diff
779,1.116,-0.011665523,diff
780,1.12,-0.011615992,diff
781,1.124,-0.011565864,diff
782,1.128,-0.011515379,diff
783,1.132,-0.011464447,diff
784,1.136,-0.011413306,diff
785,1.14,-0.011361331,diff
786,1.144,-0.011309296,diff
787,1.148,-0.011256486,diff
788,1.152,-0.011204004,diff
789,1.156,-0.011150777,diff
790,1.16,-0.011097431,diff
791,1.164,-0.011043489,diff
792,1.168,-0.010989308,diff
793,1.172,-0.0109350085,diff
794,1.176,-0.010880291,diff
795,1.18,-0.010825068,diff
796,1.184,-0.010769606,diff
797,1.188,-0.010714024,diff
798,1.192,-0.010658383,diff
799,1.196,-0.010602295,diff
800,1.2,-0.010545909,diff
801,1.204,-0.010489225,diff
802,1.208,-0.010432243,diff
803,1.212,-0.01037541,diff
804,1.216,-0.010317892,diff
805,1.22,-0.010260493,diff
806,1.224,-0.010203272,diff
807,1.228,-0.010145396,diff
808,1.232,-0.010087341,diff
809,1.236,-0.010029256,diff
810,1.24,-0.009971052,diff
811,1.244,-0.009912401,diff
812,1.248,-0.009853929,diff
813,1.252,-0.009795368,diff
814,1.256,-0.00973621,diff
815,1.26,-0.009677142,diff
816,1.264,-0.009617835,diff
817,1.268,-0.009558827,diff
818,1.272,-0.00949949,diff
819,1.276,-0.009439975,diff
820,1.28,-0.00938046,diff
821,1.284,-0.009320706,diff
822,1.288,-0.009261012,diff
823,1.292,-0.00920102,diff
824,1.296,-0.009141296,diff
825,1.3,-0.009080946,diff
826,1.304,-0.009021014,diff
827,1.308,-0.0089609325,diff
828,1.312,-0.008900791,diff
829,1.316,-0.008840352,diff
830,1.32,-0.008779913,diff
831,1.324,-0.0087195635,diff
832,1.328,-0.008658856,diff
833,1.332,-0.008598477,diff
834,1.336,-0.008538127,diff
835,1.34,-0.008477479,diff
836,1.344,-0.0084166825,diff
837,1.348,-0.008356184,diff
838,1.352,-0.008295417,diff
839,1.356,-0.00823468,diff
840,1.36,-0.008174121,diff
841,1.364,-0.008113116,diff
842,1.368,-0.00805223,diff
843,1.372,-0.007991672,diff
844,1.376,-0.007930636,diff
845,1.38,-0.007869601,diff
846,1.384,-0.0078088343,diff
847,1.388,-0.0077478588,diff
848,1.392,-0.007686913,diff
849,1.396,-0.007626295,diff
850,1.4,-0.0075653195,diff
851,1.404,-0.007504344,diff
852,1.408,-0.0074431896,diff
853,1.412,-0.0073823333,diff
854,1.416,-0.007321596,diff
855,1.42,-0.007260382,diff
856,1.424,-0.007199675,diff
857,1.428,-0.0071385205,diff
858,1.432,-0.007077694,diff
859,1.436,-0.0070168376,diff
860,1.44,-0.0069559813,diff
861,1.444,-0.0068947077,diff
862,1.448,-0.006833762,diff
863,1.452,-0.006772995,diff
864,1.456,-0.0067121387,diff
865,1.46,-0.0066514015,diff
866,1.464,-0.006590456,diff
867,1.468,-0.006529331,diff
868,1.472,-0.0064684153,diff
869,1.476,-0.006407559,diff
870,1.48,-0.006346941,diff
871,1.484,-0.0062858462,diff
872,1.488,-0.0062253773,diff
873,1.492,-0.0061641634,diff
874,1.496,-0.0061036944,diff
875,1.5,-0.0060427487,diff
876,1.504,-0.0059820414,diff
877,1.508,-0.005921215,diff
878,1.512,-0.0058606267,diff
879,1.516,-0.0058000386,diff
880,1.52,-0.00573951,diff
881,1.524,-0.0056784153,diff
882,1.528,-0.0056180954,diff
883,1.532,-0.005557582,diff
884,1.536,-0.0054968297,diff
885,1.54,-0.0054362863,diff
886,1.544,-0.005375698,diff
887,1.548,-0.0053154975,diff
888,1.552,-0.0052552074,diff
889,1.556,-0.00519453,diff
890,1.56,-0.0051344633,diff
891,1.564,-0.005073786,diff
892,1.568,-0.0050136596,diff
893,1.572,-0.004953578,diff
894,1.576,-0.0048933625,diff
895,1.58,-0.0048333704,diff
896,1.584,-0.0047729164,diff
897,1.588,-0.004713103,diff
898,1.592,-0.0046530813,diff
899,1.596,-0.0045930445,diff
900,1.6,-0.004533559,diff
901,1.604,-0.004473567,diff
902,1.608,-0.004413709,diff
903,1.612,-0.0043541193,diff
904,1.616,-0.0042942315,diff
905,1.62,-0.004235029,diff
906,1.624,-0.004175633,diff
907,1.628,-0.004115984,diff
908,1.632,-0.0040567517,diff
909,1.636,-0.0039976984,diff
910,1.64,-0.0039385557,diff
911,1.644,-0.0038796216,diff
912,1.648,-0.0038206428,diff
913,1.652,-0.0037619025,diff
914,1.656,-0.0037031174,diff
915,1.66,-0.0036444664,diff
916,1.664,-0.0035859346,diff
917,1.668,-0.003527701,diff
918,1.672,-0.003469497,diff
919,1.676,-0.003411293,diff
920,1.68,-0.003353402,diff
921,1.684,-0.0032955557,diff
922,1.688,-0.0032378286,diff
923,1.692,-0.0031802207,diff
924,1.696,-0.003123045,diff
925,1.7,-0.003065616,diff
926,1.704,-0.0030089319,diff
927,1.708,-0.0029516667,diff
928,1.712,-0.0028950274,diff
929,1.716,-0.002838701,diff
930,1.72,-0.0027825087,diff
931,1.724,-0.002726227,diff
932,1.728,-0.0026704222,diff
933,1.732,-0.0026147366,diff
934,1.736,-0.0025596172,diff
935,1.74,-0.0025043637,diff
936,1.744,-0.0024493337,diff
937,1.748,-0.0023944527,diff
938,1.752,-0.0023401529,diff
939,1.756,-0.0022858381,diff
940,1.76,-0.00223203,diff
941,1.764,-0.002178371,diff
942,1.768,-0.0021249652,diff
943,1.772,-0.0020722002,diff
944,1.776,-0.0020195767,diff
945,1.78,-0.001967147,diff
946,1.784,-0.0019149557,diff
947,1.788,-0.0018633157,diff
948,1.792,-0.0018117353,diff
949,1.796,-0.001761131,diff
950,1.8,-0.0017105639,diff
951,1.804,-0.0016602427,diff
952,1.808,-0.0016103461,diff
953,1.812,-0.0015609935,diff
954,1.816,-0.0015121773,diff
955,1.82,-0.0014633685,diff
956,1.824,-0.0014153495,diff
957,1.828,-0.0013676956,diff
958,1.832,-0.0013204515,diff
959,1.836,-0.0012739971,diff
960,1.84,-0.0012278408,diff
961,1.844,-0.0011821464,diff
962,1.848,-0.0011369884,diff
963,1.852,-0.0010925084,diff
964,1.856,-0.0010480732,diff
965,1.86,-0.0010049343,diff
966,1.864,-0.0009618178,diff
967,1.868,-0.00091955066,diff
968,1.872,-0.00087814033,diff
969,1.876,-0.00083687156,diff
970,1.88,-0.0007963106,diff
971,1.884,-0.00075658783,diff
972,1.888,-0.00071768835,diff
973,1.892,-0.0006794967,diff
974,1.896,-0.0006415583,diff
975,1.9,-0.0006048493,diff
976,1.904,-0.0005683899,diff
977,1.908,-0.0005330369,diff
978,1.912,-0.0004982762,diff
979,1.916,-0.0004645586,diff
980,1.92,-0.0004316345,diff
981,1.924,-0.00039938092,diff
982,1.928,-0.0003679581,diff
983,1.932,-0.0003372915,diff
984,1.936,-0.00030789524,diff
985,1.94,-0.00027914718,diff
986,1.944,-0.00025156885,diff
987,1.948,-0.00022470951,diff
988,1.952,-0.00019913726,diff
989,1.956,-0.00017400086,diff
990,1.96,-0.00015028752,diff
991,1.964,-0.00012735464,diff
992,1.968,-0.00010598451,diff
993,1.972,-8.5229985e-05,diff
994,1.976,-6.551109e-05,diff
995,1.98,-4.7124922e-05,diff
996,1.984,-2.9946677e-05,diff
997,1.988,-1.4072284e-05,diff
998,1.992,7.6787546e-07,diff
999,1.996,1.4505116e-05,diff
1000,2.0,2.669543e-05,diff


==> visu/tikz_csvs_obs_force/run_obs_weight_200/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_200/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_200/sol_nn.csv <==
,X_x,value,name
0,-2.0,5.7131052e-05,sol_nn
1,-1.996,0.0022021434,sol_nn
2,-1.992,0.004347664,sol_nn
3,-1.988,0.006492738,sol_nn
4,-1.984,0.00863803,sol_nn
5,-1.98,0.01078339,sol_nn
6,-1.976,0.012928719,sol_nn
7,-1.972,0.015074208,sol_nn
8,-1.968,0.017219665,sol_nn
9,-1.964,0.01936494,sol_nn
10,-1.96,0.02151015,sol_nn
11,-1.956,0.023655344,sol_nn
12,-1.952,0.025800476,sol_nn
13,-1.948,0.027945606,sol_nn
14,-1.944,0.030090759,sol_nn
15,-1.94,0.03223575,sol_nn
16,-1.936,0.034380592,sol_nn
17,-1.932,0.036525033,sol_nn
18,-1.928,0.038669627,sol_nn
19,-1.924,0.040814187,sol_nn
20,-1.92,0.042958584,sol_nn
21,-1.916,0.04510279,sol_nn
22,-1.912,0.047246624,sol_nn
23,-1.908,0.04939064,sol_nn
24,-1.904,0.051534,sol_nn
25,-1.9,0.05367753,sol_nn
26,-1.896,0.055820815,sol_nn
27,-1.892,0.05796401,sol_nn
28,-1.888,0.06010713,sol_nn
29,-1.884,0.06224941,sol_nn
30,-1.88,0.064392075,sol_nn
31,-1.876,0.066534,sol_nn
32,-1.872,0.068675935,sol_nn
33,-1.868,0.07081792,sol_nn
34,-1.864,0.07295888,sol_nn
35,-1.86,0.07510002,sol_nn
36,-1.856,0.0772412,sol_nn
37,-1.852,0.07938161,sol_nn
38,-1.848,0.08152214,sol_nn
39,-1.844,0.08366196,sol_nn
40,-1.84,0.085801646,sol_nn
41,-1.836,0.08794098,sol_nn
42,-1.832,0.090080276,sol_nn
43,-1.828,0.09221896,sol_nn
44,-1.824,0.09435738,sol_nn
45,-1.82,0.09649568,sol_nn
46,-1.816,0.09863339,sol_nn
47,-1.812,0.100770496,sol_nn
48,-1.808,0.10290778,sol_nn
49,-1.804,0.10504462,sol_nn
50,-1.8,0.10718087,sol_nn
51,-1.796,0.10931688,sol_nn
52,-1.792,0.11145281,sol_nn
53,-1.788,0.11358766,sol_nn
54,-1.784,0.115722746,sol_nn
55,-1.78,0.117857344,sol_nn
56,-1.776,0.11999129,sol_nn
57,-1.772,0.1221251,sol_nn
58,-1.768,0.12425825,sol_nn
59,-1.764,0.12639132,sol_nn
60,-1.76,0.1285239,sol_nn
61,-1.756,0.13065597,sol_nn
62,-1.752,0.13278794,sol_nn
63,-1.748,0.13491935,sol_nn
64,-1.744,0.13705009,sol_nn
65,-1.74,0.1391808,sol_nn
66,-1.736,0.14131087,sol_nn
67,-1.732,0.14344051,sol_nn
68,-1.728,0.14556986,sol_nn
69,-1.724,0.1476987,sol_nn
70,-1.72,0.14982739,sol_nn
71,-1.716,0.15195534,sol_nn
72,-1.712,0.15408257,sol_nn
73,-1.708,0.15620995,sol_nn
74,-1.704,0.15833697,sol_nn
75,-1.7,0.160463,sol_nn
76,-1.696,0.16258875,sol_nn
77,-1.692,0.16471438,sol_nn
78,-1.688,0.16683939,sol_nn
79,-1.684,0.16896413,sol_nn
80,-1.68,0.17108801,sol_nn
81,-1.676,0.17321205,sol_nn
82,-1.672,0.17533529,sol_nn
83,-1.668,0.17745824,sol_nn
84,-1.664,0.17958052,sol_nn
85,-1.66,0.18170252,sol_nn
86,-1.656,0.18382421,sol_nn
87,-1.652,0.18594559,sol_nn
88,-1.648,0.18806598,sol_nn
89,-1.644,0.19018656,sol_nn
90,-1.64,0.1923065,sol_nn
91,-1.636,0.19442588,sol_nn
92,-1.632,0.19654515,sol_nn
93,-1.628,0.19866335,sol_nn
94,-1.624,0.20078206,sol_nn
95,-1.62,0.20289965,sol_nn
96,-1.616,0.20501727,sol_nn
97,-1.612,0.2071343,sol_nn
98,-1.608,0.20925088,sol_nn
99,-1.604,0.21136698,sol_nn
100,-1.6,0.21348307,sol_nn
101,-1.596,0.21559815,sol_nn
102,-1.592,0.21771365,sol_nn
103,-1.588,0.21982795,sol_nn
104,-1.584,0.2219421,sol_nn
105,-1.58,0.22405595,sol_nn
106,-1.576,0.22616975,sol_nn
107,-1.572,0.22828284,sol_nn
108,-1.568,0.23039557,sol_nn
109,-1.564,0.23250782,sol_nn
110,-1.56,0.23462,sol_nn
111,-1.556,0.23673159,sol_nn
112,-1.552,0.23884267,sol_nn
113,-1.548,0.24095377,sol_nn
114,-1.544,0.24306443,sol_nn
115,-1.54,0.24517465,sol_nn
116,-1.536,0.24728453,sol_nn
117,-1.532,0.24939424,sol_nn
118,-1.528,0.25150368,sol_nn
119,-1.524,0.2536124,sol_nn
120,-1.52,0.25572115,sol_nn
121,-1.516,0.25782925,sol_nn
122,-1.512,0.2599374,sol_nn
123,-1.508,0.2620453,sol_nn
124,-1.504,0.26415262,sol_nn
125,-1.5,0.26625985,sol_nn
126,-1.496,0.2683667,sol_nn
127,-1.492,0.27047315,sol_nn
128,-1.488,0.27257946,sol_nn
129,-1.484,0.27468562,sol_nn
130,-1.48,0.27679142,sol_nn
131,-1.476,0.27889705,sol_nn
132,-1.472,0.28100225,sol_nn
133,-1.468,0.28310788,sol_nn
134,-1.464,0.28521258,sol_nn
135,-1.46,0.28731722,sol_nn
136,-1.456,0.28942153,sol_nn
137,-1.452,0.29152575,sol_nn
138,-1.448,0.29362944,sol_nn
139,-1.444,0.2957335,sol_nn
140,-1.44,0.29783732,sol_nn
141,-1.436,0.2999406,sol_nn
142,-1.432,0.30204394,sol_nn
143,-1.428,0.30414706,sol_nn
144,-1.424,0.3062502,sol_nn
145,-1.42,0.30835295,sol_nn
146,-1.416,0.31045574,sol_nn
147,-1.412,0.31255805,sol_nn
148,-1.408,0.3146605,sol_nn
149,-1.404,0.31676266,sol_nn
150,-1.4,0.318865,sol_nn
151,-1.396,0.32096738,sol_nn
152,-1.392,0.32306948,sol_nn
153,-1.388,0.325171,sol_nn
154,-1.384,0.32727313,sol_nn
155,-1.38,0.32937452,sol_nn
156,-1.376,0.33147645,sol_nn
157,-1.372,0.33357775,sol_nn
158,-1.368,0.33567935,sol_nn
159,-1.364,0.3377812,sol_nn
160,-1.36,0.33988252,sol_nn
161,-1.356,0.34198412,sol_nn
162,-1.352,0.34408575,sol_nn
163,-1.348,0.3461869,sol_nn
164,-1.344,0.34828824,sol_nn
165,-1.34,0.35039002,sol_nn
166,-1.336,0.3524914,sol_nn
167,-1.332,0.35459295,sol_nn
168,-1.328,0.35669446,sol_nn
169,-1.324,0.3587957,sol_nn
170,-1.32,0.36089748,sol_nn
171,-1.316,0.36299947,sol_nn
172,-1.312,0.36510098,sol_nn
173,-1.308,0.36720288,sol_nn
174,-1.304,0.36930484,sol_nn
175,-1.3,0.37140667,sol_nn
176,-1.296,0.37350905,sol_nn
177,-1.292,0.37561086,sol_nn
178,-1.288,0.37771285,sol_nn
179,-1.284,0.37981522,sol_nn
180,-1.28,0.38191804,sol_nn
181,-1.276,0.38402063,sol_nn
182,-1.272,0.3861236,sol_nn
183,-1.268,0.38822615,sol_nn
184,-1.264,0.39032918,sol_nn
185,-1.26,0.3924325,sol_nn
186,-1.256,0.39453605,sol_nn
187,-1.252,0.39663953,sol_nn
188,-1.248,0.39874303,sol_nn
189,-1.244,0.40084717,sol_nn
190,-1.24,0.4029508,sol_nn
191,-1.236,0.4050554,sol_nn
192,-1.232,0.40715957,sol_nn
193,-1.228,0.40926445,sol_nn
194,-1.224,0.41136962,sol_nn
195,-1.22,0.41347465,sol_nn
196,-1.216,0.41557997,sol_nn
197,-1.212,0.4176855,sol_nn
198,-1.208,0.4197916,sol_nn
199,-1.204,0.42189723,sol_nn
200,-1.2,0.42400378,sol_nn
201,-1.196,0.42611003,sol_nn
202,-1.192,0.42821676,sol_nn
203,-1.188,0.43032405,sol_nn
204,-1.184,0.4324316,sol_nn
205,-1.18,0.43453893,sol_nn
206,-1.176,0.43664664,sol_nn
207,-1.172,0.43875486,sol_nn
208,-1.168,0.44086343,sol_nn
209,-1.164,0.44297197,sol_nn
210,-1.16,0.44508106,sol_nn
211,-1.156,0.44719067,sol_nn
212,-1.152,0.44929975,sol_nn
213,-1.148,0.45140982,sol_nn
214,-1.144,0.45352045,sol_nn
215,-1.14,0.4556307,sol_nn
216,-1.136,0.45774114,sol_nn
217,-1.132,0.45985258,sol_nn
218,-1.128,0.46196365,sol_nn
219,-1.124,0.46407557,sol_nn
220,-1.12,0.46618736,sol_nn
221,-1.116,0.46829996,sol_nn
222,-1.112,0.4704126,sol_nn
223,-1.108,0.47252527,sol_nn
224,-1.104,0.47463858,sol_nn
225,-1.1,0.4767526,sol_nn
226,-1.096,0.47886634,sol_nn
227,-1.092,0.4809805,sol_nn
228,-1.088,0.48309475,sol_nn
229,-1.084,0.48520973,sol_nn
230,-1.08,0.48732463,sol_nn
231,-1.076,0.48944014,sol_nn
232,-1.072,0.4915558,sol_nn
233,-1.068,0.49367228,sol_nn
234,-1.064,0.49578857,sol_nn
235,-1.06,0.49790502,sol_nn
236,-1.056,0.5000217,sol_nn
237,-1.052,0.5021392,sol_nn
238,-1.048,0.50425696,sol_nn
239,-1.044,0.5063745,sol_nn
240,-1.04,0.5084926,sol_nn
241,-1.036,0.51061124,sol_nn
242,-1.032,0.5127299,sol_nn
243,-1.028,0.51484895,sol_nn
244,-1.024,0.516968,sol_nn
245,-1.02,0.51908743,sol_nn
246,-1.016,0.52120745,sol_nn
247,-1.012,0.52332723,sol_nn
248,-1.008,0.5254473,sol_nn
249,-1.004,0.527568,sol_nn
250,-1.0,0.5296888,sol_nn
251,-0.996,0.5318098,sol_nn
252,-0.992,0.5339311,sol_nn
253,-0.988,0.53605247,sol_nn
254,-0.984,0.53817385,sol_nn
255,-0.98,0.5402957,sol_nn
256,-0.976,0.54241765,sol_nn
257,-0.972,0.5445403,sol_nn
258,-0.968,0.5466624,sol_nn
259,-0.964,0.5487847,sol_nn
260,-0.96,0.5509077,sol_nn
261,-0.956,0.5530305,sol_nn
262,-0.952,0.55515367,sol_nn
263,-0.948,0.55727714,sol_nn
264,-0.944,0.55940026,sol_nn
265,-0.94,0.5615237,sol_nn
266,-0.936,0.5636474,sol_nn
267,-0.932,0.56577086,sol_nn
268,-0.928,0.5678947,sol_nn
269,-0.924,0.57001853,sol_nn
270,-0.92,0.5721425,sol_nn
271,-0.916,0.57426655,sol_nn
272,-0.912,0.5763907,sol_nn
273,-0.908,0.57851493,sol_nn
274,-0.904,0.58063924,sol_nn
275,-0.9,0.5827633,sol_nn
276,-0.896,0.5848876,sol_nn
277,-0.892,0.5870118,sol_nn
278,-0.888,0.5891361,sol_nn
279,-0.884,0.5912603,sol_nn
280,-0.88,0.59338456,sol_nn
281,-0.876,0.5955091,sol_nn
282,-0.872,0.5976328,sol_nn
283,-0.868,0.59975713,sol_nn
284,-0.864,0.601881,sol_nn
285,-0.86,0.60400504,sol_nn
286,-0.856,0.6061292,sol_nn
287,-0.852,0.6082528,sol_nn
288,-0.848,0.6103761,sol_nn
289,-0.844,0.6125002,sol_nn
290,-0.84,0.6146235,sol_nn
291,-0.836,0.61674696,sol_nn
292,-0.832,0.61887044,sol_nn
293,-0.828,0.620993,sol_nn
294,-0.824,0.62311614,sol_nn
295,-0.82,0.62523896,sol_nn
296,-0.816,0.6273616,sol_nn
297,-0.812,0.6294837,sol_nn
298,-0.808,0.6316062,sol_nn
299,-0.804,0.63372815,sol_nn
300,-0.8,0.6358496,sol_nn
301,-0.796,0.63797116,sol_nn
302,-0.792,0.6400924,sol_nn
303,-0.788,0.6422138,sol_nn
304,-0.784,0.64433455,sol_nn
305,-0.78,0.646455,sol_nn
306,-0.776,0.64857537,sol_nn
307,-0.772,0.6506952,sol_nn
308,-0.768,0.65281487,sol_nn
309,-0.764,0.6549344,sol_nn
310,-0.76,0.6570537,sol_nn
311,-0.756,0.6591724,sol_nn
312,-0.752,0.661291,sol_nn
313,-0.748,0.66340923,sol_nn
314,-0.744,0.6655271,sol_nn
315,-0.74,0.6676447,sol_nn
316,-0.736,0.6697615,sol_nn
317,-0.732,0.67187876,sol_nn
318,-0.728,0.673995,sol_nn
319,-0.724,0.6761112,sol_nn
320,-0.72,0.6782274,sol_nn
321,-0.716,0.6803425,sol_nn
322,-0.712,0.68245757,sol_nn
323,-0.708,0.6845722,sol_nn
324,-0.704,0.68668664,sol_nn
325,-0.7,0.6888002,sol_nn
326,-0.696,0.6909139,sol_nn
327,-0.692,0.693027,sol_nn
328,-0.688,0.6951395,sol_nn
329,-0.684,0.6972519,sol_nn
330,-0.68,0.6993637,sol_nn
331,-0.676,0.7014752,sol_nn
332,-0.672,0.703586,sol_nn
333,-0.668,0.70569646,sol_nn
334,-0.664,0.70780647,sol_nn
335,-0.66,0.70991606,sol_nn
336,-0.656,0.7120253,sol_nn
337,-0.652,0.7141341,sol_nn
338,-0.648,0.71624243,sol_nn
339,-0.644,0.71834975,sol_nn
340,-0.64,0.7204573,sol_nn
341,-0.636,0.72256374,sol_nn
342,-0.632,0.72467,sol_nn
343,-0.628,0.72677594,sol_nn
344,-0.624,0.7288807,sol_nn
345,-0.62,0.73098564,sol_nn
346,-0.616,0.73308915,sol_nn
347,-0.612,0.7351929,sol_nn
348,-0.608,0.7372955,sol_nn
349,-0.604,0.73939747,sol_nn
350,-0.6,0.74149936,sol_nn
351,-0.596,0.74360037,sol_nn
352,-0.592,0.74570036,sol_nn
353,-0.588,0.7478,sol_nn
354,-0.584,0.74989897,sol_nn
355,-0.58,0.75199676,sol_nn
356,-0.576,0.75409424,sol_nn
357,-0.572,0.7561906,sol_nn
358,-0.568,0.75828624,sol_nn
359,-0.564,0.7603814,sol_nn
360,-0.56,0.76247513,sol_nn
361,-0.556,0.764568,sol_nn
362,-0.552,0.7666601,sol_nn
363,-0.548,0.7687514,sol_nn
364,-0.544,0.77084154,sol_nn
365,-0.54,0.77293,sol_nn
366,-0.536,0.77501774,sol_nn
367,-0.532,0.7771042,sol_nn
368,-0.528,0.7791895,sol_nn
369,-0.524,0.7812737,sol_nn
370,-0.52,0.7833565,sol_nn
371,-0.516,0.7854376,sol_nn
372,-0.512,0.7875169,sol_nn
373,-0.508,0.78959525,sol_nn
374,-0.504,0.7916719,sol_nn
375,-0.5,0.7937467,sol_nn
376,-0.496,0.7958194,sol_nn
377,-0.492,0.7978905,sol_nn
378,-0.488,0.7999597,sol_nn
379,-0.484,0.8020265,sol_nn
380,-0.48,0.8040919,sol_nn
381,-0.476,0.80615383,sol_nn
382,-0.472,0.80821455,sol_nn
383,-0.468,0.8102723,sol_nn
384,-0.464,0.81232727,sol_nn
385,-0.46,0.8143798,sol_nn
386,-0.456,0.81642944,sol_nn
387,-0.452,0.8184764,sol_nn
388,-0.448,0.8205201,sol_nn
389,-0.444,0.8225603,sol_nn
390,-0.44,0.8245974,sol_nn
391,-0.436,0.8266308,sol_nn
392,-0.432,0.8286606,sol_nn
393,-0.428,0.8306867,sol_nn
394,-0.424,0.83270884,sol_nn
395,-0.42,0.83472687,sol_nn
396,-0.416,0.8367401,sol_nn
397,-0.412,0.83874905,sol_nn
398,-0.408,0.8407535,sol_nn
399,-0.404,0.8427533,sol_nn
400,-0.4,0.8447476,sol_nn
401,-0.396,0.84673667,sol_nn
402,-0.392,0.84872013,sol_nn
403,-0.388,0.85069793,sol_nn
404,-0.384,0.85267,sol_nn
405,-0.38,0.85463595,sol_nn
406,-0.376,0.8565953,sol_nn
407,-0.372,0.85854816,sol_nn
408,-0.368,0.86049396,sol_nn
409,-0.364,0.86243284,sol_nn
410,-0.36,0.86436415,sol_nn
411,-0.356,0.86628824,sol_nn
412,-0.352,0.8682042,sol_nn
413,-0.348,0.8701125,sol_nn
414,-0.344,0.87201184,sol_nn
415,-0.34,0.87390244,sol_nn
416,-0.336,0.8757842,sol_nn
417,-0.332,0.8776567,sol_nn
418,-0.328,0.8795199,sol_nn
419,-0.324,0.881373,sol_nn
420,-0.32,0.883216,sol_nn
421,-0.316,0.8850483,sol_nn
422,-0.312,0.8868702,sol_nn
423,-0.308,0.88868064,sol_nn
424,-0.304,0.89048016,sol_nn
425,-0.3,0.89226717,sol_nn
426,-0.296,0.894043,sol_nn
427,-0.292,0.89580625,sol_nn
428,-0.288,0.8975563,sol_nn
429,-0.284,0.8992939,sol_nn
430,-0.28,0.9010175,sol_nn
431,-0.276,0.9027276,sol_nn
432,-0.272,0.90442383,sol_nn
433,-0.268,0.90610516,sol_nn
434,-0.264,0.9077721,sol_nn
435,-0.26,0.90942377,sol_nn
436,-0.256,0.9110595,sol_nn
437,-0.252,0.9126796,sol_nn
438,-0.248,0.9142835,sol_nn
439,-0.244,0.9158716,sol_nn
440,-0.24,0.91744196,sol_nn
441,-0.236,0.91899496,sol_nn
442,-0.232,0.9205306,sol_nn
443,-0.228,0.922048,sol_nn
444,-0.224,0.9235473,sol_nn
445,-0.22,0.9250279,sol_nn
446,-0.216,0.9264885,sol_nn
447,-0.212,0.9279307,sol_nn
448,-0.208,0.929353,sol_nn
449,-0.204,0.93075454,sol_nn
450,-0.2,0.9321362,sol_nn
451,-0.196,0.9334965,sol_nn
452,-0.192,0.9348358,sol_nn
453,-0.188,0.93615365,sol_nn
454,-0.184,0.93744904,sol_nn
455,-0.18,0.9387227,sol_nn
456,-0.176,0.9399736,sol_nn
457,-0.172,0.9412017,sol_nn
458,-0.168,0.9424064,sol_nn
459,-0.164,0.94358736,sol_nn
460,-0.16,0.94474494,sol_nn
461,-0.156,0.945878,sol_nn
462,-0.152,0.9469868,sol_nn
463,-0.148,0.9480705,sol_nn
464,-0.144,0.9491292,sol_nn
465,-0.14,0.95016205,sol_nn
466,-0.136,0.95117,sol_nn
467,-0.132,0.95215166,sol_nn
468,-0.128,0.95310706,sol_nn
469,-0.124,0.9540354,sol_nn
470,-0.12,0.9549377,sol_nn
471,-0.116,0.9558126,sol_nn
472,-0.112,0.9566603,sol_nn
473,-0.108,0.95748043,sol_nn
474,-0.104,0.95827293,sol_nn
475,-0.1,0.95903754,sol_nn
476,-0.096,0.9597741,sol_nn
477,-0.092,0.96048176,sol_nn
478,-0.088,0.96116096,sol_nn
479,-0.084,0.9618114,sol_nn
480,-0.08,0.9624333,sol_nn
481,-0.076,0.9630258,sol_nn
482,-0.072,0.9635887,sol_nn
483,-0.068,0.96412295,sol_nn
484,-0.064,0.9646265,sol_nn
485,-0.06,0.965101,sol_nn
486,-0.056,0.9655457,sol_nn
487,-0.052,0.9659607,sol_nn
488,-0.048,0.9663451,sol_nn
489,-0.044,0.96669936,sol_nn
490,-0.04,0.9670236,sol_nn
491,-0.036,0.96731716,sol_nn
492,-0.032,0.96758074,sol_nn
493,-0.028,0.9678138,sol_nn
494,-0.024,0.9680159,sol_nn
495,-0.02,0.9681879,sol_nn
496,-0.016,0.9683293,sol_nn
497,-0.012,0.9684398,sol_nn
498,-0.008,0.96852005,sol_nn
499,-0.004,0.9685694,sol_nn
500,0.0,0.96858853,sol_nn
501,0.004,0.9685762,sol_nn
502,0.008,0.9685341,sol_nn
503,0.012,0.96846133,sol_nn
504,0.016,0.968358,sol_nn
505,0.02,0.9682244,sol_nn
506,0.024,0.96806,sol_nn
507,0.028,0.96786606,sol_nn
508,0.032,0.9676415,sol_nn
509,0.036,0.9673865,sol_nn
510,0.04,0.9671017,sol_nn
511,0.044,0.9667872,sol_nn
512,0.048,0.9664426,sol_nn
513,0.052,0.9660684,sol_nn
514,0.056,0.96566486,sol_nn
515,0.06,0.96523184,sol_nn
516,0.064,0.96476966,sol_nn
517,0.068,0.964278,sol_nn
518,0.072,0.9637581,sol_nn
519,0.076,0.9632087,sol_nn
520,0.08,0.9626311,sol_nn
521,0.084,0.96202505,sol_nn
522,0.088,0.9613908,sol_nn
523,0.092,0.9607286,sol_nn
524,0.096,0.9600384,sol_nn
525,0.1,0.95932066,sol_nn
526,0.104,0.95857584,sol_nn
527,0.108,0.9578036,sol_nn
528,0.112,0.9570045,sol_nn
529,0.116,0.95617867,sol_nn
530,0.12,0.9553261,sol_nn
531,0.124,0.95444727,sol_nn
532,0.128,0.95354307,sol_nn
533,0.132,0.9526129,sol_nn
534,0.136,0.9516571,sol_nn
535,0.14,0.9506761,sol_nn
536,0.144,0.9496702,sol_nn
537,0.148,0.94863987,sol_nn
538,0.152,0.9475851,sol_nn
539,0.156,0.946506,sol_nn
540,0.16,0.94540286,sol_nn
541,0.164,0.9442765,sol_nn
542,0.168,0.9431267,sol_nn
543,0.172,0.94195384,sol_nn
544,0.176,0.94075835,sol_nn
545,0.18,0.9395404,sol_nn
546,0.184,0.9383001,sol_nn
547,0.188,0.93703836,sol_nn
548,0.192,0.93575484,sol_nn
549,0.196,0.93444985,sol_nn
550,0.2,0.9331241,sol_nn
551,0.204,0.93177783,sol_nn
552,0.208,0.9304111,sol_nn
553,0.212,0.9290242,sol_nn
554,0.216,0.9276177,sol_nn
555,0.22,0.9261915,sol_nn
556,0.224,0.9247458,sol_nn
557,0.228,0.92328227,sol_nn
558,0.232,0.9217991,sol_nn
559,0.236,0.9202984,sol_nn
560,0.24,0.91877925,sol_nn
561,0.244,0.9172423,sol_nn
562,0.248,0.91568875,sol_nn
563,0.252,0.91411746,sol_nn
564,0.256,0.91252947,sol_nn
565,0.26,0.91092473,sol_nn
566,0.264,0.9093043,sol_nn
567,0.268,0.90766746,sol_nn
568,0.272,0.9060153,sol_nn
569,0.276,0.90434766,sol_nn
570,0.28,0.9026652,sol_nn
571,0.284,0.9009675,sol_nn
572,0.288,0.8992555,sol_nn
573,0.292,0.8975292,sol_nn
574,0.296,0.89578927,sol_nn
575,0.3,0.89403516,sol_nn
576,0.304,0.89226794,sol_nn
577,0.308,0.89048713,sol_nn
578,0.312,0.8886944,sol_nn
579,0.316,0.8868884,sol_nn
580,0.32,0.88507026,sol_nn
581,0.324,0.88324,sol_nn
582,0.328,0.8813976,sol_nn
583,0.332,0.87954414,sol_nn
584,0.336,0.87767875,sol_nn
585,0.34,0.8758025,sol_nn
586,0.344,0.8739158,sol_nn
587,0.348,0.8720182,sol_nn
588,0.352,0.8701107,sol_nn
589,0.356,0.8681923,sol_nn
590,0.36,0.8662643,sol_nn
591,0.364,0.8643272,sol_nn
592,0.368,0.86238027,sol_nn
593,0.372,0.8604242,sol_nn
594,0.376,0.858459,sol_nn
595,0.38,0.8564852,sol_nn
596,0.384,0.8545028,sol_nn
597,0.388,0.8525124,sol_nn
598,0.392,0.8505136,sol_nn
599,0.396,0.8485069,sol_nn
600,0.4,0.8464925,sol_nn
601,0.404,0.8444706,sol_nn
602,0.408,0.84244186,sol_nn
603,0.412,0.8404054,sol_nn
604,0.416,0.83836234,sol_nn
605,0.42,0.83631265,sol_nn
606,0.424,0.8342561,sol_nn
607,0.428,0.832193,sol_nn
608,0.432,0.8301245,sol_nn
609,0.436,0.8280495,sol_nn
610,0.44,0.82596886,sol_nn
611,0.444,0.82388276,sol_nn
612,0.448,0.82179105,sol_nn
613,0.452,0.8196942,sol_nn
614,0.456,0.8175919,sol_nn
615,0.46,0.8154845,sol_nn
616,0.464,0.8133727,sol_nn
617,0.468,0.8112564,sol_nn
618,0.472,0.80913514,sol_nn
619,0.476,0.8070097,sol_nn
620,0.48,0.80488014,sol_nn
621,0.484,0.8027461,sol_nn
622,0.488,0.8006087,sol_nn
623,0.492,0.79846716,sol_nn
624,0.496,0.7963226,sol_nn
625,0.5,0.79417384,sol_nn
626,0.504,0.7920221,sol_nn
627,0.508,0.7898672,sol_nn
628,0.512,0.78770894,sol_nn
629,0.516,0.78554785,sol_nn
630,0.52,0.78338414,sol_nn
631,0.524,0.7812173,sol_nn
632,0.528,0.77904797,sol_nn
633,0.532,0.7768761,sol_nn
634,0.536,0.77470237,sol_nn
635,0.54,0.772526,sol_nn
636,0.544,0.7703474,sol_nn
637,0.548,0.7681669,sol_nn
638,0.552,0.76598436,sol_nn
639,0.556,0.7638002,sol_nn
640,0.56,0.761614,sol_nn
641,0.564,0.7594261,sol_nn
642,0.568,0.7572373,sol_nn
643,0.572,0.7550466,sol_nn
644,0.576,0.7528546,sol_nn
645,0.58,0.75066173,sol_nn
646,0.584,0.74846727,sol_nn
647,0.588,0.74627167,sol_nn
648,0.592,0.74407554,sol_nn
649,0.596,0.74187815,sol_nn
650,0.6,0.73968005,sol_nn
651,0.604,0.7374814,sol_nn
652,0.608,0.7352821,sol_nn
653,0.612,0.73308176,sol_nn
654,0.616,0.7308817,sol_nn
655,0.62,0.7286806,sol_nn
656,0.624,0.72647935,sol_nn
657,0.628,0.724278,sol_nn
658,0.632,0.7220759,sol_nn
659,0.636,0.7198741,sol_nn
660,0.64,0.7176721,sol_nn
661,0.644,0.71546996,sol_nn
662,0.648,0.7132679,sol_nn
663,0.652,0.7110661,sol_nn
664,0.656,0.708864,sol_nn
665,0.66,0.70666265,sol_nn
666,0.664,0.70446146,sol_nn
667,0.668,0.70226026,sol_nn
668,0.672,0.7000597,sol_nn
669,0.676,0.69785947,sol_nn
670,0.68,0.6956595,sol_nn
671,0.684,0.69346046,sol_nn
672,0.688,0.6912616,sol_nn
673,0.692,0.68906355,sol_nn
674,0.696,0.686866,sol_nn
675,0.7,0.68466914,sol_nn
676,0.704,0.6824731,sol_nn
677,0.708,0.6802775,sol_nn
678,0.712,0.67808306,sol_nn
679,0.716,0.6758893,sol_nn
680,0.72,0.6736962,sol_nn
681,0.724,0.6715044,sol_nn
682,0.728,0.6693131,sol_nn
683,0.732,0.66712314,sol_nn
684,0.736,0.66493374,sol_nn
685,0.74,0.66274536,sol_nn
686,0.744,0.6605582,sol_nn
687,0.748,0.65837216,sol_nn
688,0.752,0.6561867,sol_nn
689,0.756,0.6540027,sol_nn
690,0.76,0.6518197,sol_nn
691,0.764,0.6496379,sol_nn
692,0.768,0.647457,sol_nn
693,0.772,0.64527756,sol_nn
694,0.776,0.64309907,sol_nn
695,0.78,0.6409223,sol_nn
696,0.784,0.6387461,sol_nn
697,0.788,0.63657105,sol_nn
698,0.792,0.6343975,sol_nn
699,0.796,0.6322253,sol_nn
700,0.8,0.6300543,sol_nn
701,0.804,0.6278842,sol_nn
702,0.808,0.6257154,sol_nn
703,0.812,0.62354785,sol_nn
704,0.816,0.6213817,sol_nn
705,0.82,0.6192172,sol_nn
706,0.824,0.6170534,sol_nn
707,0.828,0.6148911,sol_nn
708,0.832,0.61273015,sol_nn
709,0.836,0.61057025,sol_nn
710,0.84,0.60841185,sol_nn
711,0.844,0.60625464,sol_nn
712,0.848,0.6040985,sol_nn
713,0.852,0.6019441,sol_nn
714,0.856,0.5997907,sol_nn
715,0.86,0.5976386,sol_nn
716,0.864,0.59548753,sol_nn
717,0.868,0.5933382,sol_nn
718,0.872,0.5911892,sol_nn
719,0.876,0.5890424,sol_nn
720,0.88,0.58689654,sol_nn
721,0.884,0.5847516,sol_nn
722,0.888,0.5826081,sol_nn
723,0.892,0.5804661,sol_nn
724,0.896,0.5783252,sol_nn
725,0.9,0.57618517,sol_nn
726,0.904,0.5740466,sol_nn
727,0.908,0.5719093,sol_nn
728,0.912,0.569773,sol_nn
729,0.916,0.5676379,sol_nn
730,0.92,0.5655039,sol_nn
731,0.924,0.5633712,sol_nn
732,0.928,0.56123936,sol_nn
733,0.932,0.55910885,sol_nn
734,0.936,0.55697906,sol_nn
735,0.94,0.55485106,sol_nn
736,0.944,0.5527236,sol_nn
737,0.948,0.5505974,sol_nn
738,0.952,0.54847205,sol_nn
739,0.956,0.54634774,sol_nn
740,0.96,0.5442247,sol_nn
741,0.964,0.54210305,sol_nn
742,0.968,0.5399815,sol_nn
743,0.972,0.53786165,sol_nn
744,0.976,0.53574264,sol_nn
745,0.98,0.5336241,sol_nn
746,0.984,0.5315069,sol_nn
747,0.988,0.52939045,sol_nn
748,0.992,0.5272753,sol_nn
749,0.996,0.52516085,sol_nn
750,1.0,0.5230468,sol_nn
751,1.004,0.5209342,sol_nn
752,1.008,0.51882225,sol_nn
753,1.012,0.5167112,sol_nn
754,1.016,0.5146009,sol_nn
755,1.02,0.5124912,sol_nn
756,1.024,0.5103828,sol_nn
757,1.028,0.50827503,sol_nn
758,1.032,0.5061678,sol_nn
759,1.036,0.5040615,sol_nn
760,1.04,0.50195575,sol_nn
761,1.044,0.49985075,sol_nn
762,1.048,0.49774665,sol_nn
763,1.052,0.495643,sol_nn
764,1.056,0.4935403,sol_nn
765,1.06,0.4914382,sol_nn
766,1.064,0.48933664,sol_nn
767,1.068,0.48723567,sol_nn
768,1.072,0.4851353,sol_nn
769,1.076,0.48303565,sol_nn
770,1.08,0.48093653,sol_nn
771,1.084,0.47883785,sol_nn
772,1.088,0.47674,sol_nn
773,1.092,0.47464252,sol_nn
774,1.096,0.47254556,sol_nn
775,1.1,0.4704494,sol_nn
776,1.104,0.4683533,sol_nn
777,1.108,0.46625805,sol_nn
778,1.112,0.4641632,sol_nn
779,1.116,0.46206862,sol_nn
780,1.12,0.4599746,sol_nn
781,1.124,0.45788115,sol_nn
782,1.128,0.45578802,sol_nn
783,1.132,0.45369536,sol_nn
784,1.136,0.45160288,sol_nn
785,1.14,0.4495113,sol_nn
786,1.144,0.4474197,sol_nn
787,1.148,0.44532895,sol_nn
788,1.152,0.44323784,sol_nn
789,1.156,0.44114745,sol_nn
790,1.16,0.43905723,sol_nn
791,1.164,0.43696755,sol_nn
792,1.168,0.43487817,sol_nn
793,1.172,0.43278882,sol_nn
794,1.176,0.43069997,sol_nn
795,1.18,0.42861164,sol_nn
796,1.184,0.42652348,sol_nn
797,1.188,0.4244355,sol_nn
798,1.192,0.4223475,sol_nn
799,1.196,0.42026,sol_nn
800,1.2,0.41817278,sol_nn
801,1.204,0.4160859,sol_nn
802,1.208,0.41399932,sol_nn
803,1.212,0.4119125,sol_nn
804,1.216,0.40982646,sol_nn
805,1.22,0.40774024,sol_nn
806,1.224,0.4056539,sol_nn
807,1.228,0.40356815,sol_nn
808,1.232,0.4014826,sol_nn
809,1.236,0.39939713,sol_nn
810,1.24,0.39731172,sol_nn
811,1.244,0.3952268,sol_nn
812,1.248,0.39314166,sol_nn
813,1.252,0.39105663,sol_nn
814,1.256,0.38897216,sol_nn
815,1.26,0.38688767,sol_nn
816,1.264,0.38480335,sol_nn
817,1.268,0.3827188,sol_nn
818,1.272,0.38063455,sol_nn
819,1.276,0.37855044,sol_nn
820,1.28,0.3764664,sol_nn
821,1.284,0.37438253,sol_nn
822,1.288,0.37229866,sol_nn
823,1.292,0.370215,sol_nn
824,1.296,0.36813116,sol_nn
825,1.3,0.36604795,sol_nn
826,1.304,0.36396426,sol_nn
827,1.308,0.36188078,sol_nn
828,1.312,0.35979727,sol_nn
829,1.316,0.35771415,sol_nn
830,1.32,0.35563096,sol_nn
831,1.324,0.35354775,sol_nn
832,1.328,0.3514649,sol_nn
833,1.332,0.34938163,sol_nn
834,1.336,0.3472984,sol_nn
835,1.34,0.34521544,sol_nn
836,1.344,0.34313267,sol_nn
837,1.348,0.34104955,sol_nn
838,1.352,0.33896673,sol_nn
839,1.356,0.3368839,sol_nn
840,1.36,0.33480084,sol_nn
841,1.364,0.33271828,sol_nn
842,1.368,0.33063555,sol_nn
843,1.372,0.3285525,sol_nn
844,1.376,0.32646993,sol_nn
845,1.38,0.3243874,sol_nn
846,1.384,0.3223046,sol_nn
847,1.388,0.32022196,sol_nn
848,1.392,0.3181393,sol_nn
849,1.396,0.3160563,sol_nn
850,1.4,0.31397372,sol_nn
851,1.404,0.31189108,sol_nn
852,1.408,0.30980867,sol_nn
853,1.412,0.30772594,sol_nn
854,1.416,0.30564305,sol_nn
855,1.42,0.3035607,sol_nn
856,1.424,0.3014778,sol_nn
857,1.428,0.29939538,sol_nn
858,1.432,0.29731256,sol_nn
859,1.436,0.29522985,sol_nn
860,1.44,0.2931471,sol_nn
861,1.444,0.2910648,sol_nn
862,1.448,0.28898218,sol_nn
863,1.452,0.2868993,sol_nn
864,1.456,0.2848166,sol_nn
865,1.46,0.2827337,sol_nn
866,1.464,0.2806511,sol_nn
867,1.468,0.2785686,sol_nn
868,1.472,0.27648592,sol_nn
869,1.476,0.2744032,sol_nn
870,1.48,0.2723202,sol_nn
871,1.484,0.27023774,sol_nn
872,1.488,0.2681546,sol_nn
873,1.492,0.2660722,sol_nn
874,1.496,0.26398906,sol_nn
875,1.5,0.26190645,sol_nn
876,1.504,0.2598236,sol_nn
877,1.508,0.2577408,sol_nn
878,1.512,0.2556578,sol_nn
879,1.516,0.25357476,sol_nn
880,1.52,0.25149173,sol_nn
881,1.524,0.2494092,sol_nn
882,1.528,0.24732596,sol_nn
883,1.532,0.24524288,sol_nn
884,1.536,0.24316001,sol_nn
885,1.54,0.24107699,sol_nn
886,1.544,0.23899396,sol_nn
887,1.548,0.23691058,sol_nn
888,1.552,0.23482725,sol_nn
889,1.556,0.23274435,sol_nn
890,1.56,0.23066086,sol_nn
891,1.564,0.22857791,sol_nn
892,1.568,0.22649446,sol_nn
893,1.572,0.22441092,sol_nn
894,1.576,0.22232756,sol_nn
895,1.58,0.22024393,sol_nn
896,1.584,0.21816082,sol_nn
897,1.588,0.216077,sol_nn
898,1.592,0.21399346,sol_nn
899,1.596,0.21190993,sol_nn
900,1.6,0.20982578,sol_nn
901,1.604,0.20774221,sol_nn
902,1.608,0.20565844,sol_nn
903,1.612,0.20357446,sol_nn
904,1.616,0.20149072,sol_nn
905,1.62,0.19940636,sol_nn
906,1.624,0.19732219,sol_nn
907,1.628,0.1952382,sol_nn
908,1.632,0.19315387,sol_nn
909,1.636,0.19106929,sol_nn
910,1.64,0.18898487,sol_nn
911,1.644,0.18690017,sol_nn
912,1.648,0.18481559,sol_nn
913,1.652,0.18273076,sol_nn
914,1.656,0.18064591,sol_nn
915,1.66,0.178561,sol_nn
916,1.664,0.17647591,sol_nn
917,1.668,0.17439057,sol_nn
918,1.672,0.17230515,sol_nn
919,1.676,0.17021978,sol_nn
920,1.68,0.16813411,sol_nn
921,1.684,0.16604833,sol_nn
922,1.688,0.16396248,sol_nn
923,1.692,0.16187647,sol_nn
924,1.696,0.15979007,sol_nn
925,1.7,0.15770388,sol_nn
926,1.704,0.155617,sol_nn
927,1.708,0.15353069,sol_nn
928,1.712,0.1514437,sol_nn
929,1.716,0.14935645,sol_nn
930,1.72,0.14726903,sol_nn
931,1.724,0.14518175,sol_nn
932,1.728,0.14309391,sol_nn
933,1.732,0.14100604,sol_nn
934,1.736,0.1389176,sol_nn
935,1.74,0.13682921,sol_nn
936,1.744,0.13474068,sol_nn
937,1.748,0.13265193,sol_nn
938,1.752,0.13056266,sol_nn
939,1.756,0.12847334,sol_nn
940,1.76,0.12638359,sol_nn
941,1.764,0.12429361,sol_nn
942,1.768,0.122203454,sol_nn
943,1.772,0.12011266,sol_nn
944,1.776,0.11802165,sol_nn
945,1.78,0.11593051,sol_nn
946,1.784,0.113839075,sol_nn
947,1.788,0.111747146,sol_nn
948,1.792,0.1096551,sol_nn
949,1.796,0.10756214,sol_nn
950,1.8,0.10546914,sol_nn
951,1.804,0.10337583,sol_nn
952,1.808,0.101282164,sol_nn
953,1.812,0.09918788,sol_nn
954,1.816,0.097093135,sol_nn
955,1.82,0.094998315,sol_nn
956,1.824,0.092902765,sol_nn
957,1.828,0.09080686,sol_nn
958,1.832,0.08871047,sol_nn
959,1.836,0.08661336,sol_nn
960,1.84,0.084515885,sol_nn
961,1.844,0.08241801,sol_nn
962,1.848,0.08031954,sol_nn
963,1.852,0.07822046,sol_nn
964,1.856,0.07612132,sol_nn
965,1.86,0.07402083,sol_nn
966,1.864,0.07192038,sol_nn
967,1.868,0.06981902,sol_nn
968,1.872,0.06771687,sol_nn
969,1.876,0.06561451,sol_nn
970,1.88,0.0635115,sol_nn
971,1.884,0.061407655,sol_nn
972,1.888,0.059302926,sol_nn
973,1.892,0.057197552,sol_nn
974,1.896,0.055091858,sol_nn
975,1.9,0.052985,sol_nn
976,1.904,0.050877832,sol_nn
977,1.908,0.04876962,sol_nn
978,1.912,0.046660814,sol_nn
979,1.916,0.044550903,sol_nn
980,1.92,0.042440258,sol_nn
981,1.924,0.040328883,sol_nn
982,1.928,0.03821674,sol_nn
983,1.932,0.036103778,sol_nn
984,1.936,0.03398961,sol_nn
985,1.94,0.031874724,sol_nn
986,1.944,0.029758738,sol_nn
987,1.948,0.02764203,sol_nn
988,1.952,0.025523974,sol_nn
989,1.956,0.023405544,sol_nn
990,1.96,0.021285627,sol_nn
991,1.964,0.019164994,sol_nn
992,1.968,0.017042736,sol_nn
993,1.972,0.014919924,sol_nn
994,1.976,0.012796076,sol_nn
995,1.98,0.010670832,sol_nn
996,1.984,0.008544445,sol_nn
997,1.988,0.0064166896,sol_nn
998,1.992,0.0042879637,sol_nn
999,1.996,0.0021580711,sol_nn
1000,2.0,2.669543e-05,sol_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_200/test_nn.csv <==
,X_x,value,name
0,-2.0,5.7131052e-05,test_nn
1,-1.996,0.0022813906,test_nn
2,-1.992,0.0045040394,test_nn
3,-1.988,0.006724145,test_nn
4,-1.984,0.008942411,test_nn
5,-1.98,0.01115871,test_nn
6,-1.976,0.013372967,test_nn
7,-1.972,0.015585433,test_nn
8,-1.968,0.01779589,test_nn
9,-1.964,0.02000428,test_nn
10,-1.96,0.02221069,test_nn
11,-1.956,0.024415247,test_nn
12,-1.952,0.026617903,test_nn
13,-1.948,0.028818743,test_nn
14,-1.944,0.031017857,test_nn
15,-1.94,0.033215024,test_nn
16,-1.936,0.035410333,test_nn
17,-1.932,0.037603512,test_nn
18,-1.928,0.03979525,test_nn
19,-1.924,0.041985285,test_nn
20,-1.92,0.044173546,test_nn
21,-1.916,0.046360034,test_nn
22,-1.912,0.04854457,test_nn
23,-1.908,0.050727777,test_nn
24,-1.904,0.05290879,test_nn
25,-1.9,0.05508854,test_nn
26,-1.896,0.057266522,test_nn
27,-1.892,0.059442997,test_nn
28,-1.888,0.061617993,test_nn
29,-1.884,0.06379083,test_nn
30,-1.88,0.06596261,test_nn
31,-1.876,0.06813238,test_nn
32,-1.872,0.070300795,test_nn
33,-1.868,0.07246802,test_nn
34,-1.864,0.07463299,test_nn
35,-1.86,0.076796904,test_nn
36,-1.856,0.07895961,test_nn
37,-1.852,0.081120245,test_nn
38,-1.848,0.08327995,test_nn
39,-1.844,0.085437804,test_nn
40,-1.84,0.08759441,test_nn
41,-1.836,0.08974956,test_nn
42,-1.832,0.0919036,test_nn
43,-1.828,0.09405594,test_nn
44,-1.824,0.09620704,test_nn
45,-1.82,0.098356955,test_nn
46,-1.816,0.10050533,test_nn
47,-1.812,0.10265222,test_nn
48,-1.808,0.1047982,test_nn
49,-1.804,0.10694282,test_nn
50,-1.8,0.10908604,test_nn
51,-1.796,0.1112281,test_nn
52,-1.792,0.11336922,test_nn
53,-1.788,0.11550854,test_nn
54,-1.784,0.11764704,test_nn
55,-1.78,0.11978434,test_nn
56,-1.776,0.12192042,test_nn
57,-1.772,0.124055356,test_nn
58,-1.768,0.12618902,test_nn
59,-1.764,0.12832186,test_nn
60,-1.76,0.13045338,test_nn
61,-1.756,0.13258398,test_nn
62,-1.752,0.13471356,test_nn
63,-1.748,0.13684213,test_nn
64,-1.744,0.13896945,test_nn
65,-1.74,0.141096,test_nn
66,-1.736,0.14322121,test_nn
67,-1.732,0.14534554,test_nn
68,-1.728,0.1474691,test_nn
69,-1.724,0.14959162,test_nn
70,-1.72,0.15171328,test_nn
71,-1.716,0.15383396,test_nn
72,-1.712,0.15595329,test_nn
73,-1.708,0.15807241,test_nn
74,-1.704,0.16019054,test_nn
75,-1.7,0.16230756,test_nn
76,-1.696,0.16442373,test_nn
77,-1.692,0.16653925,test_nn
78,-1.688,0.16865405,test_nn
79,-1.684,0.170768,test_nn
80,-1.68,0.17288089,test_nn
81,-1.676,0.17499356,test_nn
82,-1.672,0.17710495,test_nn
83,-1.668,0.1792159,test_nn
84,-1.664,0.18132591,test_nn
85,-1.66,0.18343541,test_nn
86,-1.656,0.18554416,test_nn
87,-1.652,0.1876524,test_nn
88,-1.648,0.18975973,test_nn
89,-1.644,0.19186673,test_nn
90,-1.64,0.1939731,test_nn
91,-1.636,0.19607863,test_nn
92,-1.632,0.19818377,test_nn
93,-1.628,0.20028776,test_nn
94,-1.624,0.20239219,test_nn
95,-1.62,0.20449546,test_nn
96,-1.616,0.20659855,test_nn
97,-1.612,0.2087009,test_nn
98,-1.608,0.21080276,test_nn
99,-1.604,0.212904,test_nn
100,-1.6,0.21500513,test_nn
101,-1.596,0.21710545,test_nn
102,-1.592,0.21920624,test_nn
103,-1.588,0.22130552,test_nn
104,-1.584,0.22340459,test_nn
105,-1.58,0.2255035,test_nn
106,-1.576,0.2276024,test_nn
107,-1.572,0.22970064,test_nn
108,-1.568,0.23179817,test_nn
109,-1.564,0.23389587,test_nn
110,-1.56,0.23599315,test_nn
111,-1.556,0.23809013,test_nn
112,-1.552,0.24018657,test_nn
113,-1.548,0.24228317,test_nn
114,-1.544,0.2443794,test_nn
115,-1.54,0.24647552,test_nn
116,-1.536,0.24857122,test_nn
117,-1.532,0.2506667,test_nn
118,-1.528,0.2527622,test_nn
119,-1.524,0.2548575,test_nn
120,-1.52,0.2569524,test_nn
121,-1.516,0.25904724,test_nn
122,-1.512,0.26114213,test_nn
123,-1.508,0.263237,test_nn
124,-1.504,0.26533148,test_nn
125,-1.5,0.267426,test_nn
126,-1.496,0.2695207,test_nn
127,-1.492,0.2716147,test_nn
128,-1.488,0.27370906,test_nn
129,-1.484,0.2758036,test_nn
130,-1.48,0.27789775,test_nn
131,-1.476,0.27999228,test_nn
132,-1.472,0.2820867,test_nn
133,-1.468,0.28418154,test_nn
134,-1.464,0.28627586,test_nn
135,-1.46,0.2883705,test_nn
136,-1.456,0.2904649,test_nn
137,-1.452,0.29255956,test_nn
138,-1.448,0.29465428,test_nn
139,-1.444,0.29674938,test_nn
140,-1.44,0.29884446,test_nn
141,-1.436,0.30093965,test_nn
142,-1.432,0.30303505,test_nn
143,-1.428,0.30513057,test_nn
144,-1.424,0.3072264,test_nn
145,-1.42,0.30932245,test_nn
146,-1.416,0.31141853,test_nn
147,-1.412,0.31351477,test_nn
148,-1.408,0.31561148,test_nn
149,-1.404,0.3177081,test_nn
150,-1.4,0.31980532,test_nn
151,-1.396,0.32190305,test_nn
152,-1.392,0.32400075,test_nn
153,-1.388,0.3260985,test_nn
154,-1.384,0.32819694,test_nn
155,-1.38,0.33029506,test_nn
156,-1.376,0.33239418,test_nn
157,-1.372,0.33449322,test_nn
158,-1.368,0.33659282,test_nn
159,-1.364,0.3386926,test_nn
160,-1.36,0.3407932,test_nn
161,-1.356,0.34289384,test_nn
162,-1.352,0.34499493,test_nn
163,-1.348,0.34709653,test_nn
164,-1.344,0.3491982,test_nn
165,-1.34,0.35130054,test_nn
166,-1.336,0.35340336,test_nn
167,-1.332,0.35550642,test_nn
168,-1.328,0.3576102,test_nn
169,-1.324,0.35971397,test_nn
170,-1.32,0.36181867,test_nn
171,-1.316,0.36392367,test_nn
172,-1.312,0.36602896,test_nn
173,-1.308,0.36813533,test_nn
174,-1.304,0.3702419,test_nn
175,-1.3,0.3723487,test_nn
176,-1.296,0.37445617,test_nn
177,-1.292,0.376564,test_nn
178,-1.288,0.37867242,test_nn
179,-1.284,0.38078126,test_nn
180,-1.28,0.38289097,test_nn
181,-1.276,0.3850011,test_nn
182,-1.272,0.38711178,test_nn
183,-1.268,0.38922304,test_nn
184,-1.264,0.39133465,test_nn
185,-1.26,0.39344713,test_nn
186,-1.256,0.39556015,test_nn
187,-1.252,0.39767352,test_nn
188,-1.248,0.3997875,test_nn
189,-1.244,0.40190172,test_nn
190,-1.24,0.40401676,test_nn
191,-1.236,0.4061327,test_nn
192,-1.232,0.40824875,test_nn
193,-1.228,0.4103657,test_nn
194,-1.224,0.41248325,test_nn
195,-1.22,0.4146012,test_nn
196,-1.216,0.41671997,test_nn
197,-1.212,0.418839,test_nn
198,-1.208,0.42095906,test_nn
199,-1.204,0.4230788,test_nn
200,-1.2,0.42519996,test_nn
201,-1.196,0.4273214,test_nn
202,-1.192,0.4294432,test_nn
203,-1.188,0.4315661,test_nn
204,-1.184,0.4336897,test_nn
205,-1.18,0.43581292,test_nn
206,-1.176,0.43793744,test_nn
207,-1.172,0.44006208,test_nn
208,-1.168,0.44218767,test_nn
209,-1.164,0.44431335,test_nn
210,-1.16,0.44643986,test_nn
211,-1.156,0.44856727,test_nn
212,-1.152,0.4506946,test_nn
213,-1.148,0.4528231,test_nn
214,-1.144,0.4549521,test_nn
215,-1.14,0.457081,test_nn
216,-1.136,0.45921066,test_nn
217,-1.132,0.46134087,test_nn
218,-1.128,0.46347144,test_nn
219,-1.124,0.46560302,test_nn
220,-1.12,0.4677345,test_nn
221,-1.116,0.46986666,test_nn
222,-1.112,0.47199935,test_nn
223,-1.108,0.47413215,test_nn
224,-1.104,0.47626582,test_nn
225,-1.1,0.4783998,test_nn
226,-1.096,0.48053437,test_nn
227,-1.092,0.48266885,test_nn
228,-1.088,0.48480392,test_nn
229,-1.084,0.48693943,test_nn
230,-1.08,0.48907503,test_nn
231,-1.076,0.49121156,test_nn
232,-1.072,0.49334785,test_nn
233,-1.068,0.49548537,test_nn
234,-1.064,0.4976223,test_nn
235,-1.06,0.49975955,test_nn
236,-1.056,0.5018972,test_nn
237,-1.052,0.5040356,test_nn
238,-1.048,0.50617385,test_nn
239,-1.044,0.508312,test_nn
240,-1.04,0.51045084,test_nn
241,-1.036,0.5125899,test_nn
242,-1.032,0.5147292,test_nn
243,-1.028,0.5168683,test_nn
244,-1.024,0.5190076,test_nn
245,-1.02,0.5211474,test_nn
246,-1.016,0.5232868,test_nn
247,-1.012,0.5254264,test_nn
248,-1.008,0.5275661,test_nn
249,-1.004,0.5297059,test_nn
250,-1.0,0.53184587,test_nn
251,-0.996,0.53398585,test_nn
252,-0.992,0.5361254,test_nn
253,-0.988,0.5382656,test_nn
254,-0.984,0.5404049,test_nn
255,-0.98,0.5425447,test_nn
256,-0.976,0.54468405,test_nn
257,-0.972,0.54682386,test_nn
258,-0.968,0.54896283,test_nn
259,-0.964,0.55110216,test_nn
260,-0.96,0.5532411,test_nn
261,-0.956,0.5553796,test_nn
262,-0.952,0.55751806,test_nn
263,-0.948,0.55965674,test_nn
264,-0.944,0.56179434,test_nn
265,-0.94,0.5639322,test_nn
266,-0.936,0.5660695,test_nn
267,-0.932,0.5682062,test_nn
268,-0.928,0.5703429,test_nn
269,-0.924,0.57247925,test_nn
270,-0.92,0.5746149,test_nn
271,-0.916,0.57675046,test_nn
272,-0.912,0.5788851,test_nn
273,-0.908,0.58101964,test_nn
274,-0.904,0.5831538,test_nn
275,-0.9,0.5852871,test_nn
276,-0.896,0.58741987,test_nn
277,-0.892,0.5895517,test_nn
278,-0.888,0.591684,test_nn
279,-0.884,0.5938147,test_nn
280,-0.88,0.59594524,test_nn
281,-0.876,0.59807515,test_nn
282,-0.872,0.600204,test_nn
283,-0.868,0.6023321,test_nn
284,-0.864,0.60446006,test_nn
285,-0.86,0.606587,test_nn
286,-0.856,0.60871327,test_nn
287,-0.852,0.61083853,test_nn
288,-0.848,0.61296284,test_nn
289,-0.844,0.61508715,test_nn
290,-0.84,0.6172099,test_nn
291,-0.836,0.6193322,test_nn
292,-0.832,0.6214535,test_nn
293,-0.828,0.6235739,test_nn
294,-0.824,0.6256933,test_nn
295,-0.82,0.62781227,test_nn
296,-0.816,0.6299298,test_nn
297,-0.812,0.63204646,test_nn
298,-0.808,0.6341625,test_nn
299,-0.804,0.6362771,test_nn
300,-0.8,0.63839114,test_nn
301,-0.796,0.6405038,test_nn
302,-0.792,0.6426156,test_nn
303,-0.788,0.6447271,test_nn
304,-0.784,0.6468369,test_nn
305,-0.78,0.64894587,test_nn
306,-0.776,0.65105367,test_nn
307,-0.772,0.6531606,test_nn
308,-0.768,0.6552663,test_nn
309,-0.764,0.65737134,test_nn
310,-0.76,0.659475,test_nn
311,-0.756,0.6615781,test_nn
312,-0.752,0.6636795,test_nn
313,-0.748,0.66578025,test_nn
314,-0.744,0.6678796,test_nn
315,-0.74,0.6699785,test_nn
316,-0.736,0.67207587,test_nn
317,-0.732,0.6741724,test_nn
318,-0.728,0.67626774,test_nn
319,-0.724,0.678362,test_nn
320,-0.72,0.6804557,test_nn
321,-0.716,0.68254775,test_nn
322,-0.712,0.6846397,test_nn
323,-0.708,0.68672985,test_nn
324,-0.704,0.6888193,test_nn
325,-0.7,0.69090754,test_nn
326,-0.696,0.69299495,test_nn
327,-0.692,0.6950812,test_nn
328,-0.688,0.6971667,test_nn
329,-0.684,0.699251,test_nn
330,-0.68,0.7013347,test_nn
331,-0.676,0.70341754,test_nn
332,-0.672,0.7054988,test_nn
333,-0.668,0.7075794,test_nn
334,-0.664,0.70965934,test_nn
335,-0.66,0.71173835,test_nn
336,-0.656,0.7138163,test_nn
337,-0.652,0.7158936,test_nn
338,-0.648,0.7179705,test_nn
339,-0.644,0.7200457,test_nn
340,-0.64,0.7221207,test_nn
341,-0.636,0.72419447,test_nn
342,-0.632,0.72626746,test_nn
343,-0.628,0.7283398,test_nn
344,-0.624,0.73041165,test_nn
345,-0.62,0.7324823,test_nn
346,-0.616,0.73455244,test_nn
347,-0.612,0.7366218,test_nn
348,-0.608,0.73869044,test_nn
349,-0.604,0.740758,test_nn
350,-0.6,0.7428253,test_nn
351,-0.596,0.7448922,test_nn
352,-0.592,0.74695796,test_nn
353,-0.588,0.74902284,test_nn
354,-0.584,0.75108695,test_nn
355,-0.58,0.7531512,test_nn
356,-0.576,0.75521386,test_nn
357,-0.572,0.75727606,test_nn
358,-0.568,0.7593378,test_nn
359,-0.564,0.76139885,test_nn
360,-0.56,0.7634592,test_nn
361,-0.556,0.76551825,test_nn
362,-0.552,0.7675769,test_nn
363,-0.548,0.7696351,test_nn
364,-0.544,0.7716923,test_nn
365,-0.54,0.7737486,test_nn
366,-0.536,0.7758044,test_nn
367,-0.532,0.77785903,test_nn
368,-0.528,0.7799128,test_nn
369,-0.524,0.7819657,test_nn
370,-0.52,0.78401816,test_nn
371,-0.516,0.78606904,test_nn
372,-0.512,0.7881192,test_nn
373,-0.508,0.790168,test_nn
374,-0.504,0.7922159,test_nn
375,-0.5,0.7942629,test_nn
376,-0.496,0.7963076,test_nn
377,-0.492,0.7983518,test_nn
378,-0.488,0.80039483,test_nn
379,-0.484,0.80243623,test_nn
380,-0.48,0.8044759,test_nn
381,-0.476,0.80651367,test_nn
382,-0.472,0.80855054,test_nn
383,-0.468,0.8105847,test_nn
384,-0.464,0.81261724,test_nn
385,-0.46,0.81464815,test_nn
386,-0.456,0.8166765,test_nn
387,-0.452,0.818703,test_nn
388,-0.448,0.8207269,test_nn
389,-0.444,0.82274824,test_nn
390,-0.44,0.8247669,test_nn
391,-0.436,0.82678294,test_nn
392,-0.432,0.82879615,test_nn
393,-0.428,0.8308062,test_nn
394,-0.424,0.8328128,test_nn
395,-0.42,0.83481646,test_nn
396,-0.416,0.83681595,test_nn
397,-0.412,0.8388119,test_nn
398,-0.408,0.8408039,test_nn
399,-0.404,0.84279203,test_nn
400,-0.4,0.8447756,test_nn
401,-0.396,0.84675485,test_nn
402,-0.392,0.84872925,test_nn
403,-0.388,0.85069823,test_nn
404,-0.384,0.8526629,test_nn
405,-0.38,0.8546217,test_nn
406,-0.376,0.8565744,test_nn
407,-0.372,0.8585215,test_nn
408,-0.368,0.8604623,test_nn
409,-0.364,0.8623972,test_nn
410,-0.36,0.8643246,test_nn
411,-0.356,0.8662462,test_nn
412,-0.352,0.8681596,test_nn
413,-0.348,0.8700656,test_nn
414,-0.344,0.87196445,test_nn
415,-0.34,0.87385464,test_nn
416,-0.336,0.8757364,test_nn
417,-0.332,0.8776099,test_nn
418,-0.328,0.87947387,test_nn
419,-0.324,0.8813286,test_nn
420,-0.32,0.8831735,test_nn
421,-0.316,0.8850088,test_nn
422,-0.312,0.88683367,test_nn
423,-0.308,0.88864774,test_nn
424,-0.304,0.8904512,test_nn
425,-0.3,0.8922426,test_nn
426,-0.296,0.8940228,test_nn
427,-0.292,0.89579093,test_nn
428,-0.288,0.8975464,test_nn
429,-0.284,0.8992896,test_nn
430,-0.28,0.901019,test_nn
431,-0.276,0.90273535,test_nn
432,-0.272,0.9044376,test_nn
433,-0.268,0.9061257,test_nn
434,-0.264,0.9077984,test_nn
435,-0.26,0.90945715,test_nn
436,-0.256,0.9110999,test_nn
437,-0.252,0.9127269,test_nn
438,-0.248,0.91433775,test_nn
439,-0.244,0.91593266,test_nn
440,-0.24,0.9175098,test_nn
441,-0.236,0.9190699,test_nn
442,-0.232,0.9206128,test_nn
443,-0.228,0.922137,test_nn
444,-0.224,0.9236428,test_nn
445,-0.22,0.9251299,test_nn
446,-0.216,0.9265975,test_nn
447,-0.212,0.92804563,test_nn
448,-0.208,0.929474,test_nn
449,-0.204,0.9308818,test_nn
450,-0.2,0.9322688,test_nn
451,-0.196,0.93363494,test_nn
452,-0.192,0.9349792,test_nn
453,-0.188,0.9363017,test_nn
454,-0.184,0.9376019,test_nn
455,-0.18,0.9388795,test_nn
456,-0.176,0.94013447,test_nn
457,-0.172,0.9413659,test_nn
458,-0.168,0.94257414,test_nn
459,-0.164,0.9437579,test_nn
460,-0.16,0.94491786,test_nn
461,-0.156,0.94605273,test_nn
462,-0.152,0.94716316,test_nn
463,-0.148,0.94824785,test_nn
464,-0.144,0.949307,test_nn
465,-0.14,0.9503406,test_nn
466,-0.136,0.9513484,test_nn
467,-0.132,0.95232916,test_nn
468,-0.128,0.95328325,test_nn
469,-0.124,0.9542099,test_nn
470,-0.12,0.9551101,test_nn
471,-0.116,0.9559822,test_nn
472,-0.112,0.956827,test_nn
473,-0.108,0.9576437,test_nn
474,-0.104,0.95843184,test_nn
475,-0.1,0.9591918,test_nn
476,-0.096,0.95992327,test_nn
477,-0.092,0.96062577,test_nn
478,-0.088,0.96129847,test_nn
479,-0.084,0.96194273,test_nn
480,-0.08,0.96255744,test_nn
481,-0.076,0.9631425,test_nn
482,-0.072,0.9636976,test_nn
483,-0.068,0.9642235,test_nn
484,-0.064,0.9647187,test_nn
485,-0.06,0.96518373,test_nn
486,-0.056,0.96561885,test_nn
487,-0.052,0.96602345,test_nn
488,-0.048,0.96639776,test_nn
489,-0.044,0.96674144,test_nn
490,-0.04,0.9670548,test_nn
491,-0.036,0.9673369,test_nn
492,-0.032,0.96758884,test_nn
493,-0.028,0.96781,test_nn
494,-0.024,0.9679998,test_nn
495,-0.02,0.9681592,test_nn
496,-0.016,0.9682878,test_nn
497,-0.012,0.96838564,test_nn
498,-0.008,0.9684524,test_nn
499,-0.004,0.96848863,test_nn
500,0.0,0.9684943,test_nn
501,0.004,0.9684684,test_nn
502,0.008,0.9684123,test_nn
503,0.012,0.96832585,test_nn
504,0.016,0.9682085,test_nn
505,0.02,0.96806085,test_nn
506,0.024,0.9678824,test_nn
507,0.028,0.9676745,test_nn
508,0.032,0.967436,test_nn
509,0.036,0.96716744,test_nn
510,0.04,0.9668688,test_nn
511,0.044,0.9665402,test_nn
512,0.048,0.9661824,test_nn
513,0.052,0.9657946,test_nn
514,0.056,0.9653779,test_nn
515,0.06,0.9649318,test_nn
516,0.064,0.9644566,test_nn
517,0.068,0.9639523,test_nn
518,0.072,0.96342015,test_nn
519,0.076,0.96285903,test_nn
520,0.08,0.9622699,test_nn
521,0.084,0.9616523,test_nn
522,0.088,0.9610069,test_nn
523,0.092,0.96033406,test_nn
524,0.096,0.95963407,test_nn
525,0.1,0.9589063,test_nn
526,0.104,0.95815206,test_nn
527,0.108,0.9573711,test_nn
528,0.112,0.95656335,test_nn
529,0.116,0.9557295,test_nn
530,0.12,0.9548697,test_nn
531,0.124,0.9539842,test_nn
532,0.128,0.95307326,test_nn
533,0.132,0.9521375,test_nn
534,0.136,0.95117676,test_nn
535,0.14,0.9501911,test_nn
536,0.144,0.9491814,test_nn
537,0.148,0.9481474,test_nn
538,0.152,0.94709,test_nn
539,0.156,0.94600856,test_nn
540,0.16,0.9449042,test_nn
541,0.164,0.9437767,test_nn
542,0.168,0.94262683,test_nn
543,0.172,0.94145477,test_nn
544,0.176,0.9402603,test_nn
545,0.18,0.93904436,test_nn
546,0.184,0.93780655,test_nn
547,0.188,0.9365481,test_nn
548,0.192,0.9352688,test_nn
549,0.196,0.9339683,test_nn
550,0.2,0.93264824,test_nn
551,0.204,0.93130785,test_nn
552,0.208,0.92994773,test_nn
553,0.212,0.928568,test_nn
554,0.216,0.9271699,test_nn
555,0.22,0.9257527,test_nn
556,0.224,0.92431647,test_nn
557,0.228,0.92286307,test_nn
558,0.232,0.9213908,test_nn
559,0.236,0.91990167,test_nn
560,0.24,0.9183947,test_nn
561,0.244,0.9168706,test_nn
562,0.248,0.91533005,test_nn
563,0.252,0.913773,test_nn
564,0.256,0.9121995,test_nn
565,0.26,0.9106103,test_nn
566,0.264,0.9090054,test_nn
567,0.268,0.90738505,test_nn
568,0.272,0.90574986,test_nn
569,0.276,0.90409976,test_nn
570,0.28,0.9024349,test_nn
571,0.284,0.90075594,test_nn
572,0.288,0.899063,test_nn
573,0.292,0.8973559,test_nn
574,0.296,0.89563614,test_nn
575,0.3,0.89390254,test_nn
576,0.304,0.8921561,test_nn
577,0.308,0.89039654,test_nn
578,0.312,0.88862514,test_nn
579,0.316,0.88684106,test_nn
580,0.32,0.8850453,test_nn
581,0.324,0.88323724,test_nn
582,0.328,0.88141775,test_nn
583,0.332,0.8795876,test_nn
584,0.336,0.8777455,test_nn
585,0.34,0.875893,test_nn
586,0.344,0.8740299,test_nn
587,0.348,0.87215626,test_nn
588,0.352,0.8702728,test_nn
589,0.356,0.868379,test_nn
590,0.36,0.8664749,test_nn
591,0.364,0.8645625,test_nn
592,0.368,0.8626399,test_nn
593,0.372,0.86070836,test_nn
594,0.376,0.85876787,test_nn
595,0.38,0.85681844,test_nn
596,0.384,0.8548607,test_nn
597,0.388,0.85289496,test_nn
598,0.392,0.8509204,test_nn
599,0.396,0.84893835,test_nn
600,0.4,0.84694767,test_nn
601,0.404,0.84494996,test_nn
602,0.408,0.842945,test_nn
603,0.412,0.84093225,test_nn
604,0.416,0.8389127,test_nn
605,0.42,0.8368863,test_nn
606,0.424,0.8348531,test_nn
607,0.428,0.8328127,test_nn
608,0.432,0.8307667,test_nn
609,0.436,0.8287139,test_nn
610,0.44,0.82665503,test_nn
611,0.444,0.8245907,test_nn
612,0.448,0.82252,test_nn
613,0.452,0.82044375,test_nn
614,0.456,0.81836194,test_nn
615,0.46,0.8162744,test_nn
616,0.464,0.814182,test_nn
617,0.468,0.81208473,test_nn
618,0.472,0.8099823,test_nn
619,0.476,0.8078748,test_nn
620,0.48,0.8057627,test_nn
621,0.484,0.80364597,test_nn
622,0.488,0.80152494,test_nn
623,0.492,0.79939955,test_nn
624,0.496,0.7972701,test_nn
625,0.5,0.7951363,test_nn
626,0.504,0.79299873,test_nn
627,0.508,0.79085755,test_nn
628,0.512,0.7887123,test_nn
629,0.516,0.7865638,test_nn
630,0.52,0.7844118,test_nn
631,0.524,0.7822561,test_nn
632,0.528,0.78009766,test_nn
633,0.532,0.77793545,test_nn
634,0.536,0.7757707,test_nn
635,0.54,0.773603,test_nn
636,0.544,0.7714322,test_nn
637,0.548,0.7692588,test_nn
638,0.552,0.76708263,test_nn
639,0.556,0.76490426,test_nn
640,0.56,0.7627232,test_nn
641,0.564,0.76054,test_nn
642,0.568,0.75835454,test_nn
643,0.572,0.75616693,test_nn
644,0.576,0.7539769,test_nn
645,0.58,0.7517855,test_nn
646,0.584,0.74959195,test_nn
647,0.588,0.7473964,test_nn
648,0.592,0.7451996,test_nn
649,0.596,0.74300086,test_nn
650,0.6,0.74080056,test_nn
651,0.604,0.7385989,test_nn
652,0.608,0.736396,test_nn
653,0.612,0.7341913,test_nn
654,0.616,0.7319859,test_nn
655,0.62,0.7297791,test_nn
656,0.624,0.72757137,test_nn
657,0.628,0.7253628,test_nn
658,0.632,0.7231524,test_nn
659,0.636,0.72094226,test_nn
660,0.64,0.71873075,test_nn
661,0.644,0.71651834,test_nn
662,0.648,0.7143056,test_nn
663,0.652,0.7120923,test_nn
664,0.656,0.70987815,test_nn
665,0.66,0.7076638,test_nn
666,0.664,0.7054489,test_nn
667,0.668,0.7032336,test_nn
668,0.672,0.70101815,test_nn
669,0.676,0.6988024,test_nn
670,0.68,0.69658643,test_nn
671,0.684,0.69437027,test_nn
672,0.688,0.6921542,test_nn
673,0.692,0.689938,test_nn
674,0.696,0.6877218,test_nn
675,0.7,0.6855056,test_nn
676,0.704,0.6832897,test_nn
677,0.708,0.681074,test_nn
678,0.712,0.67885834,test_nn
679,0.716,0.6766428,test_nn
680,0.72,0.6744281,test_nn
681,0.724,0.67221326,test_nn
682,0.728,0.669999,test_nn
683,0.732,0.66778505,test_nn
684,0.736,0.66557187,test_nn
685,0.74,0.6633587,test_nn
686,0.744,0.6611466,test_nn
687,0.748,0.65893495,test_nn
688,0.752,0.65672344,test_nn
689,0.756,0.654513,test_nn
690,0.76,0.65230334,test_nn
691,0.764,0.65009415,test_nn
692,0.768,0.6478858,test_nn
693,0.772,0.6456783,test_nn
694,0.776,0.64347166,test_nn
695,0.78,0.6412657,test_nn
696,0.784,0.6390607,test_nn
697,0.788,0.6368564,test_nn
698,0.792,0.6346532,test_nn
699,0.796,0.632451,test_nn
700,0.8,0.63024986,test_nn
701,0.804,0.62804925,test_nn
702,0.808,0.62585,test_nn
703,0.812,0.6236517,test_nn
704,0.816,0.62145454,test_nn
705,0.82,0.6192587,test_nn
706,0.824,0.61706364,test_nn
707,0.828,0.6148697,test_nn
708,0.832,0.61267704,test_nn
709,0.836,0.61048555,test_nn
710,0.84,0.60829514,test_nn
711,0.844,0.6061059,test_nn
712,0.848,0.6039179,test_nn
713,0.852,0.60173094,test_nn
714,0.856,0.5995456,test_nn
715,0.86,0.5973616,test_nn
716,0.864,0.59517825,test_nn
717,0.868,0.59299666,test_nn
718,0.872,0.5908162,test_nn
719,0.876,0.58863705,test_nn
720,0.88,0.58645934,test_nn
721,0.884,0.5842825,test_nn
722,0.888,0.5821072,test_nn
723,0.892,0.5799337,test_nn
724,0.896,0.5777611,test_nn
725,0.9,0.5755898,test_nn
726,0.904,0.57341987,test_nn
727,0.908,0.5712516,test_nn
728,0.912,0.5690844,test_nn
729,0.916,0.5669191,test_nn
730,0.92,0.56475455,test_nn
731,0.924,0.56259155,test_nn
732,0.928,0.56042975,test_nn
733,0.932,0.5582698,test_nn
734,0.936,0.55611086,test_nn
735,0.94,0.55395377,test_nn
736,0.944,0.55179787,test_nn
737,0.948,0.5496433,test_nn
738,0.952,0.54748976,test_nn
739,0.956,0.545338,test_nn
740,0.96,0.5431876,test_nn
741,0.964,0.54103917,test_nn
742,0.968,0.5388913,test_nn
743,0.972,0.53674555,test_nn
744,0.976,0.5346008,test_nn
745,0.98,0.53245723,test_nn
746,0.984,0.5303154,test_nn
747,0.988,0.52817464,test_nn
748,0.992,0.5260357,test_nn
749,0.996,0.52389824,test_nn
750,1.0,0.5217615,test_nn
751,1.004,0.5196267,test_nn
752,1.008,0.5174931,test_nn
753,1.012,0.5153609,test_nn
754,1.016,0.51323,test_nn
755,1.02,0.51110077,test_nn
756,1.024,0.50897264,test_nn
757,1.028,0.50684595,test_nn
758,1.032,0.5047207,test_nn
759,1.036,0.5025967,test_nn
760,1.04,0.50047433,test_nn
761,1.044,0.49835277,test_nn
762,1.048,0.49623305,test_nn
763,1.052,0.4941141,test_nn
764,1.056,0.49199694,test_nn
765,1.06,0.48988122,test_nn
766,1.064,0.48776656,test_nn
767,1.068,0.48565316,test_nn
768,1.072,0.48354107,test_nn
769,1.076,0.48143038,test_nn
770,1.08,0.47932065,test_nn
771,1.084,0.4772123,test_nn
772,1.088,0.4751055,test_nn
773,1.092,0.4729997,test_nn
774,1.096,0.47089505,test_nn
775,1.1,0.46879217,test_nn
776,1.104,0.46668977,test_nn
777,1.108,0.46458927,test_nn
778,1.112,0.46248934,test_nn
779,1.116,0.46039087,test_nn
780,1.12,0.4582935,test_nn
781,1.124,0.45619774,test_nn
782,1.128,0.45410287,test_nn
783,1.132,0.45200914,test_nn
784,1.136,0.44991633,test_nn
785,1.14,0.4478253,test_nn
786,1.144,0.44573462,test_nn
787,1.148,0.44364572,test_nn
788,1.152,0.44155738,test_nn
789,1.156,0.4394703,test_nn
790,1.16,0.43738425,test_nn
791,1.164,0.43529958,test_nn
792,1.168,0.43321568,test_nn
793,1.172,0.43113267,test_nn
794,1.176,0.4290508,test_nn
795,1.18,0.42697036,test_nn
796,1.184,0.42489088,test_nn
797,1.188,0.42281193,test_nn
798,1.192,0.4207341,test_nn
799,1.196,0.41865724,test_nn
800,1.2,0.41658133,test_nn
801,1.204,0.4145066,test_nn
802,1.208,0.41243282,test_nn
803,1.212,0.41035944,test_nn
804,1.216,0.40828764,test_nn
805,1.22,0.4062163,test_nn
806,1.224,0.40414563,test_nn
807,1.228,0.4020762,test_nn
808,1.232,0.40000764,test_nn
809,1.236,0.39793974,test_nn
810,1.24,0.39587265,test_nn
811,1.244,0.39380652,test_nn
812,1.248,0.39174098,test_nn
813,1.252,0.38967627,test_nn
814,1.256,0.3876124,test_nn
815,1.26,0.38554955,test_nn
816,1.264,0.3834872,test_nn
817,1.268,0.38142538,test_nn
818,1.272,0.37936425,test_nn
819,1.276,0.3773043,test_nn
820,1.28,0.37524465,test_nn
821,1.284,0.37318584,test_nn
822,1.288,0.37112737,test_nn
823,1.292,0.3690698,test_nn
824,1.296,0.36701274,test_nn
825,1.3,0.36495662,test_nn
826,1.304,0.36290038,test_nn
827,1.308,0.3608454,test_nn
828,1.312,0.35879058,test_nn
829,1.316,0.3567366,test_nn
830,1.32,0.3546829,test_nn
831,1.324,0.35262972,test_nn
832,1.328,0.35057753,test_nn
833,1.332,0.34852514,test_nn
834,1.336,0.3464734,test_nn
835,1.34,0.34442228,test_nn
836,1.344,0.3423717,test_nn
837,1.348,0.340321,test_nn
838,1.352,0.33827114,test_nn
839,1.356,0.33622178,test_nn
840,1.36,0.3341723,test_nn
841,1.364,0.33212367,test_nn
842,1.368,0.33007562,test_nn
843,1.372,0.32802692,test_nn
844,1.376,0.3259789,test_nn
845,1.38,0.3239318,test_nn
846,1.384,0.32188433,test_nn
847,1.388,0.31983745,test_nn
848,1.392,0.31779045,test_nn
849,1.396,0.3157439,test_nn
850,1.4,0.31369743,test_nn
851,1.404,0.3116514,test_nn
852,1.408,0.30960545,test_nn
853,1.412,0.30755976,test_nn
854,1.416,0.30551374,test_nn
855,1.42,0.3034684,test_nn
856,1.424,0.30142286,test_nn
857,1.428,0.29937768,test_nn
858,1.432,0.29733226,test_nn
859,1.436,0.2952871,test_nn
860,1.44,0.2932418,test_nn
861,1.444,0.29119694,test_nn
862,1.448,0.28915173,test_nn
863,1.452,0.2871066,test_nn
864,1.456,0.28506154,test_nn
865,1.46,0.28301615,test_nn
866,1.464,0.2809709,test_nn
867,1.468,0.27892584,test_nn
868,1.472,0.27688044,test_nn
869,1.476,0.27483517,test_nn
870,1.48,0.2727891,test_nn
871,1.484,0.27074367,test_nn
872,1.488,0.26869762,test_nn
873,1.492,0.2666518,test_nn
874,1.496,0.26460546,test_nn
875,1.5,0.26255918,test_nn
876,1.504,0.26051268,test_nn
877,1.508,0.25846574,test_nn
878,1.512,0.25641853,test_nn
879,1.516,0.2543709,test_nn
880,1.52,0.2523232,test_nn
881,1.524,0.2502756,test_nn
882,1.528,0.24822688,test_nn
883,1.532,0.24617833,test_nn
884,1.536,0.24412937,test_nn
885,1.54,0.24208018,test_nn
886,1.544,0.24003051,test_nn
887,1.548,0.23798013,test_nn
888,1.552,0.23592943,test_nn
889,1.556,0.23387887,test_nn
890,1.56,0.23182726,test_nn
891,1.564,0.22977552,test_nn
892,1.568,0.22772318,test_nn
893,1.572,0.22566989,test_nn
894,1.576,0.22361678,test_nn
895,1.58,0.22156268,test_nn
896,1.584,0.21950865,test_nn
897,1.588,0.21745348,test_nn
898,1.592,0.21539788,test_nn
899,1.596,0.21334183,test_nn
900,1.6,0.21128458,test_nn
901,1.604,0.20922744,test_nn
902,1.608,0.20716935,test_nn
903,1.612,0.20511064,test_nn
904,1.616,0.20305148,test_nn
905,1.62,0.20099129,test_nn
906,1.624,0.19893037,test_nn
907,1.628,0.19686905,test_nn
908,1.632,0.19480681,test_nn
909,1.636,0.19274376,test_nn
910,1.64,0.19068009,test_nn
911,1.644,0.18861532,test_nn
912,1.648,0.18655011,test_nn
913,1.652,0.18448398,test_nn
914,1.656,0.18241695,test_nn
915,1.66,0.18034947,test_nn
916,1.664,0.17828062,test_nn
917,1.668,0.17621098,test_nn
918,1.672,0.17414048,test_nn
919,1.676,0.1720694,test_nn
920,1.68,0.16999696,test_nn
921,1.684,0.16792375,test_nn
922,1.688,0.16584966,test_nn
923,1.692,0.16377476,test_nn
924,1.696,0.16169849,test_nn
925,1.7,0.15962154,test_nn
926,1.704,0.15754314,test_nn
927,1.708,0.15546447,test_nn
928,1.712,0.15338427,test_nn
929,1.716,0.1513029,test_nn
930,1.72,0.14922047,test_nn
931,1.724,0.14713734,test_nn
932,1.728,0.14505278,test_nn
933,1.732,0.14296736,test_nn
934,1.736,0.14088036,test_nn
935,1.74,0.13879262,test_nn
936,1.744,0.1367037,test_nn
937,1.748,0.13461365,test_nn
938,1.752,0.13252223,test_nn
939,1.756,0.13042982,test_nn
940,1.76,0.12833595,test_nn
941,1.764,0.12624104,test_nn
942,1.768,0.12414492,test_nn
943,1.772,0.12204731,test_nn
944,1.776,0.11994865,test_nn
945,1.78,0.117848635,test_nn
946,1.784,0.11574751,test_nn
947,1.788,0.11364494,test_nn
948,1.792,0.11154114,test_nn
949,1.796,0.10943562,test_nn
950,1.8,0.10732913,test_nn
951,1.804,0.10522118,test_nn
952,1.808,0.10311205,test_nn
953,1.812,0.10100126,test_nn
954,1.816,0.09888911,test_nn
955,1.82,0.09677586,test_nn
956,1.824,0.094660975,test_nn
957,1.828,0.09254464,test_nn
958,1.832,0.09042692,test_nn
959,1.836,0.088307515,test_nn
960,1.84,0.086186826,test_nn
961,1.844,0.08406463,test_nn
962,1.848,0.08194098,test_nn
963,1.852,0.07981578,test_nn
964,1.856,0.07768948,test_nn
965,1.86,0.07556094,test_nn
966,1.864,0.07343139,test_nn
967,1.868,0.071300015,test_nn
968,1.872,0.06916697,test_nn
969,1.876,0.06703265,test_nn
970,1.88,0.06489689,test_nn
971,1.884,0.062759236,test_nn
972,1.888,0.06061981,test_nn
973,1.892,0.058478795,test_nn
974,1.896,0.056336567,test_nn
975,1.9,0.054192267,test_nn
976,1.904,0.052046712,test_nn
977,1.908,0.04989924,test_nn
978,1.912,0.04775029,test_nn
979,1.916,0.0455994,test_nn
980,1.92,0.043446757,test_nn
981,1.924,0.041292623,test_nn
982,1.928,0.039136842,test_nn
983,1.932,0.036979385,test_nn
984,1.936,0.03481992,test_nn
985,1.94,0.032658838,test_nn
986,1.944,0.030495899,test_nn
987,1.948,0.028331392,test_nn
988,1.952,0.02616476,test_nn
989,1.956,0.023996953,test_nn
990,1.96,0.021826882,test_nn
991,1.964,0.01965534,test_nn
992,1.968,0.017481422,test_nn
993,1.972,0.0153062,test_nn
994,1.976,0.013129236,test_nn
995,1.98,0.010950161,test_nn
996,1.984,0.008769251,test_nn
997,1.988,0.006586273,test_nn
998,1.992,0.004401665,test_nn
999,1.996,0.0022152397,test_nn
1000,2.0,2.669543e-05,test_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_300/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 300, "weight_testfn_obs": 300, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 93447, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_11-35-23_329694_79310/artifacts/2024-10-12_11-35-25/fn_2024-10-12_11-35-25/working_dirs/fn_4f2b3_00301_301_weight_soln_obs=300_2024-10-12_12-20-42", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_obs_force/run_obs_weight_300/diff.csv <==
,X_x,value,name
0,-2.0,4.302617e-05,diff
1,-1.996,2.9588118e-05,diff
2,-1.992,2.0096544e-05,diff
3,-1.988,1.43810175e-05,diff
4,-1.984,1.230184e-05,diff
5,-1.98,1.3837591e-05,diff
6,-1.976,1.9044615e-05,diff
7,-1.972,2.759695e-05,diff
8,-1.968,3.9530918e-05,diff
9,-1.964,5.4726377e-05,diff
10,-1.96,7.308088e-05,diff
11,-1.956,9.463355e-05,diff
12,-1.952,0.00011901185,diff
13,-1.948,0.00014647096,diff
14,-1.944,0.00017680041,diff
15,-1.94,0.00020972267,diff
16,-1.936,0.00024539232,diff
17,-1.932,0.00028353557,diff
18,-1.928,0.00032430142,diff
19,-1.924,0.0003676191,diff
20,-1.92,0.00041286275,diff
21,-1.916,0.00046059117,diff
22,-1.912,0.000510484,diff
23,-1.908,0.0005622655,diff
24,-1.904,0.0006163381,diff
25,-1.9,0.00067201257,diff
26,-1.896,0.0007295497,diff
27,-1.892,0.0007889718,diff
28,-1.888,0.0008500032,diff
29,-1.884,0.00091258064,diff
30,-1.88,0.0009765625,diff
31,-1.876,0.0010420829,diff
32,-1.872,0.0011089295,diff
33,-1.868,0.0011769608,diff
34,-1.864,0.0012462735,diff
35,-1.86,0.0013164505,diff
36,-1.856,0.0013876259,diff
37,-1.852,0.0014599413,diff
38,-1.848,0.0015329793,diff
39,-1.844,0.0016068816,diff
40,-1.84,0.0016814694,diff
41,-1.836,0.0017566383,diff
42,-1.832,0.0018323362,diff
43,-1.828,0.0019085854,diff
44,-1.824,0.0019850135,diff
45,-1.82,0.0020618215,diff
46,-1.816,0.002139099,diff
47,-1.812,0.0022163913,diff
48,-1.808,0.0022936985,diff
49,-1.804,0.0023711398,diff
50,-1.8,0.0024484321,diff
51,-1.796,0.002525486,diff
52,-1.792,0.0026025102,diff
53,-1.788,0.002679482,diff
54,-1.784,0.0027556568,diff
55,-1.78,0.0028316155,diff
56,-1.776,0.0029072762,diff
57,-1.772,0.0029821694,diff
58,-1.768,0.0030565858,diff
59,-1.764,0.003130123,diff
60,-1.76,0.0032030195,diff
61,-1.756,0.003275171,diff
62,-1.752,0.0033463538,diff
63,-1.748,0.0034165978,diff
64,-1.744,0.003485769,diff
65,-1.74,0.0035541654,diff
66,-1.736,0.0036212057,diff
67,-1.732,0.0036868006,diff
68,-1.728,0.0037513375,diff
69,-1.724,0.0038148165,diff
70,-1.72,0.0038767308,diff
71,-1.716,0.0039372444,diff
72,-1.712,0.0039960295,diff
73,-1.708,0.004053414,diff
74,-1.704,0.0041095763,diff
75,-1.7,0.0041635633,diff
76,-1.696,0.0042160302,diff
77,-1.692,0.004266754,diff
78,-1.688,0.004315719,diff
79,-1.684,0.00436303,diff
80,-1.68,0.004407957,diff
81,-1.676,0.0044511408,diff
82,-1.672,0.0044920295,diff
83,-1.668,0.004531294,diff
84,-1.664,0.004568383,diff
85,-1.66,0.004603058,diff
86,-1.656,0.0046355575,diff
87,-1.652,0.0046660006,diff
88,-1.648,0.004694268,diff
89,-1.644,0.0047196746,diff
90,-1.64,0.004743248,diff
91,-1.636,0.0047643483,diff
92,-1.632,0.004782781,diff
93,-1.628,0.00479877,diff
94,-1.624,0.00481233,diff
95,-1.62,0.0048232973,diff
96,-1.616,0.0048317164,diff
97,-1.612,0.0048375577,diff
98,-1.608,0.0048409402,diff
99,-1.604,0.0048413575,diff
100,-1.6,0.0048390925,diff
101,-1.596,0.004834354,diff
102,-1.592,0.0048265457,diff
103,-1.588,0.004815981,diff
104,-1.584,0.0048028976,diff
105,-1.58,0.0047867447,diff
106,-1.576,0.004768029,diff
107,-1.572,0.0047463775,diff
108,-1.568,0.004721388,diff
109,-1.564,0.004693836,diff
110,-1.56,0.004663497,diff
111,-1.556,0.0046300143,diff
112,-1.552,0.0045936853,diff
113,-1.548,0.004554674,diff
114,-1.544,0.0045122504,diff
115,-1.54,0.0044671297,diff
116,-1.536,0.0044192076,diff
117,-1.532,0.004367888,diff
118,-1.528,0.004313618,diff
119,-1.524,0.0042570233,diff
120,-1.52,0.0041969717,diff
121,-1.516,0.0041339695,diff
122,-1.512,0.004067987,diff
123,-1.508,0.0039990842,diff
124,-1.504,0.0039272904,diff
125,-1.5,0.0038523972,diff
126,-1.496,0.0037746131,diff
127,-1.492,0.0036942065,diff
128,-1.488,0.0036105514,diff
129,-1.484,0.0035238862,diff
130,-1.48,0.0034346879,diff
131,-1.476,0.0033425093,diff
132,-1.472,0.0032470822,diff
133,-1.468,0.0031492114,diff
134,-1.464,0.0030488074,diff
135,-1.46,0.0029455721,diff
136,-1.456,0.0028392076,diff
137,-1.452,0.002730161,diff
138,-1.448,0.00261873,diff
139,-1.444,0.0025042593,diff
140,-1.44,0.002387464,diff
141,-1.436,0.0022682548,diff
142,-1.432,0.0021463335,diff
143,-1.428,0.0020217597,diff
144,-1.424,0.0018948615,diff
145,-1.42,0.0017652214,diff
146,-1.416,0.0016337335,diff
147,-1.412,0.0014995933,diff
148,-1.408,0.0013636649,diff
149,-1.404,0.0012248456,diff
150,-1.4,0.0010842681,diff
151,-1.396,0.0009409189,diff
152,-1.392,0.00079646707,diff
153,-1.388,0.0006496012,diff
154,-1.384,0.0005004704,diff
155,-1.38,0.00034949183,diff
156,-1.376,0.00019717216,diff
157,-1.372,4.300475e-05,diff
158,-1.368,-0.00011354685,diff
159,-1.364,-0.00027117133,diff
160,-1.36,-0.00043043494,diff
161,-1.356,-0.00059103966,diff
162,-1.352,-0.0007533133,diff
163,-1.348,-0.00091695786,diff
164,-1.344,-0.0010818243,diff
165,-1.34,-0.0012476444,diff
166,-1.336,-0.0014148057,diff
167,-1.332,-0.0015828311,diff
168,-1.328,-0.0017518103,diff
169,-1.324,-0.0019221604,diff
170,-1.32,-0.002092719,diff
171,-1.316,-0.0022641122,diff
172,-1.312,-0.0024363399,diff
173,-1.308,-0.0026086867,diff
174,-1.304,-0.0027816892,diff
175,-1.3,-0.0029548109,diff
176,-1.296,-0.0031284094,diff
177,-1.292,-0.0033023655,diff
178,-1.288,-0.0034759939,diff
179,-1.284,-0.0036496818,diff
180,-1.28,-0.0038235784,diff
181,-1.276,-0.00399673,diff
182,-1.272,-0.004169792,diff
183,-1.268,-0.004342526,diff
184,-1.264,-0.004514605,diff
185,-1.26,-0.0046859086,diff
186,-1.256,-0.004856944,diff
187,-1.252,-0.0050266385,diff
188,-1.248,-0.005195707,diff
189,-1.244,-0.0053635538,diff
190,-1.24,-0.0055306554,diff
191,-1.236,-0.0056959987,diff
192,-1.232,-0.0058603287,diff
193,-1.228,-0.0060227215,diff
194,-1.224,-0.0061837435,diff
195,-1.22,-0.0063435137,diff
196,-1.216,-0.006501168,diff
197,-1.212,-0.0066570044,diff
198,-1.208,-0.0068107247,diff
199,-1.204,-0.006962657,diff
200,-1.2,-0.007112205,diff
201,-1.196,-0.007259667,diff
202,-1.192,-0.0074045956,diff
203,-1.188,-0.0075466335,diff
204,-1.184,-0.007686645,diff
205,-1.18,-0.0078240335,diff
206,-1.176,-0.007957876,diff
207,-1.172,-0.008089721,diff
208,-1.168,-0.008217871,diff
209,-1.164,-0.008343607,diff
210,-1.16,-0.008465767,diff
211,-1.156,-0.008584917,diff
212,-1.152,-0.008700013,diff
213,-1.148,-0.0088124275,diff
214,-1.144,-0.008920938,diff
215,-1.14,-0.009026378,diff
216,-1.136,-0.009127289,diff
217,-1.132,-0.009224951,diff
218,-1.128,-0.009318441,diff
219,-1.124,-0.009408176,diff
220,-1.12,-0.009493887,diff
221,-1.116,-0.009575069,diff
222,-1.112,-0.009652793,diff
223,-1.108,-0.0097261965,diff
224,-1.104,-0.009795129,diff
225,-1.1,-0.009860039,diff
226,-1.096,-0.009920448,diff
227,-1.092,-0.009976238,diff
228,-1.088,-0.010027558,diff
229,-1.084,-0.010074645,diff
230,-1.08,-0.010116667,diff
231,-1.076,-0.010154486,diff
232,-1.072,-0.0101873875,diff
233,-1.068,-0.010216415,diff
234,-1.064,-0.010239214,diff
235,-1.06,-0.010258585,diff
236,-1.056,-0.010272682,diff
237,-1.052,-0.010282457,diff
238,-1.048,-0.010286748,diff
239,-1.044,-0.010286272,diff
240,-1.04,-0.010281801,diff
241,-1.036,-0.010271728,diff
242,-1.032,-0.010257423,diff
243,-1.028,-0.010238469,diff
244,-1.024,-0.010214567,diff
245,-1.02,-0.010185838,diff
246,-1.016,-0.010152638,diff
247,-1.012,-0.010114193,diff
248,-1.008,-0.010071874,diff
249,-1.004,-0.010024905,diff
250,-1.0,-0.00997293,diff
251,-0.996,-0.009916663,diff
252,-0.992,-0.009855986,diff
253,-0.988,-0.009790719,diff
254,-0.984,-0.009720743,diff
255,-0.98,-0.009647369,diff
256,-0.976,-0.009568691,diff
257,-0.972,-0.009486914,diff
258,-0.968,-0.009400606,diff
259,-0.964,-0.009310365,diff
260,-0.96,-0.009215653,diff
261,-0.956,-0.009118199,diff
262,-0.952,-0.009016156,diff
263,-0.948,-0.008911073,diff
264,-0.944,-0.008802056,diff
265,-0.94,-0.008689642,diff
266,-0.936,-0.00857389,diff
267,-0.932,-0.008455217,diff
268,-0.928,-0.008333385,diff
269,-0.924,-0.008208215,diff
270,-0.92,-0.008080542,diff
271,-0.916,-0.007950008,diff
272,-0.912,-0.007816613,diff
273,-0.908,-0.007681012,diff
274,-0.904,-0.007543087,diff
275,-0.9,-0.0074028373,diff
276,-0.896,-0.007260263,diff
277,-0.892,-0.0071164966,diff
278,-0.888,-0.006970346,diff
279,-0.884,-0.0068226457,diff
280,-0.88,-0.006673515,diff
281,-0.876,-0.006522894,diff
282,-0.872,-0.0063708425,diff
283,-0.868,-0.0062178373,diff
284,-0.864,-0.006064117,diff
285,-0.86,-0.005909145,diff
286,-0.856,-0.0057543516,diff
287,-0.852,-0.0055984855,diff
288,-0.848,-0.005442083,diff
289,-0.844,-0.0052859187,diff
290,-0.84,-0.0051293373,diff
291,-0.836,-0.0049731135,diff
292,-0.832,-0.004817128,diff
293,-0.828,-0.004661262,diff
294,-0.824,-0.004506707,diff
295,-0.82,-0.0043523908,diff
296,-0.816,-0.0041989684,diff
297,-0.812,-0.0040466785,diff
298,-0.808,-0.0038952827,diff
299,-0.804,-0.0037452579,diff
300,-0.8,-0.0035972595,diff
301,-0.796,-0.003450036,diff
302,-0.792,-0.003305614,diff
303,-0.788,-0.0031622052,diff
304,-0.784,-0.0030214787,diff
305,-0.78,-0.0028829575,diff
306,-0.776,-0.0027463436,diff
307,-0.772,-0.0026128292,diff
308,-0.768,-0.0024813414,diff
309,-0.764,-0.0023528337,diff
310,-0.76,-0.0022273064,diff
311,-0.756,-0.0021045804,diff
312,-0.752,-0.0019851923,diff
313,-0.748,-0.0018692613,diff
314,-0.744,-0.0017567873,diff
315,-0.74,-0.0016474724,diff
316,-0.736,-0.0015422106,diff
317,-0.732,-0.0014402866,diff
318,-0.728,-0.0013427138,diff
319,-0.724,-0.0012490749,diff
320,-0.72,-0.0011593103,diff
321,-0.716,-0.0010740757,diff
322,-0.712,-0.0009930134,diff
323,-0.708,-0.0009164214,diff
324,-0.704,-0.0008441806,diff
325,-0.7,-0.00077706575,diff
326,-0.696,-0.00071418285,diff
327,-0.692,-0.00065636635,diff
328,-0.688,-0.0006030798,diff
329,-0.684,-0.00055491924,diff
330,-0.68,-0.0005121827,diff
331,-0.676,-0.00047379732,diff
332,-0.672,-0.00044119358,diff
333,-0.668,-0.00041341782,diff
334,-0.664,-0.00039106607,diff
335,-0.66,-0.00037372112,diff
336,-0.656,-0.0003620386,diff
337,-0.652,-0.00035572052,diff
338,-0.648,-0.0003543496,diff
339,-0.644,-0.00035893917,diff
340,-0.64,-0.0003683567,diff
341,-0.636,-0.00038391352,diff
342,-0.632,-0.0004043579,diff
343,-0.628,-0.00043052435,diff
344,-0.624,-0.0004620552,diff
345,-0.62,-0.0004992485,diff
346,-0.616,-0.0005413294,diff
347,-0.612,-0.0005893707,diff
348,-0.608,-0.00064235926,diff
349,-0.604,-0.0007006526,diff
350,-0.6,-0.00076431036,diff
351,-0.596,-0.00083351135,diff
352,-0.592,-0.0009069443,diff
353,-0.588,-0.0009860992,diff
354,-0.584,-0.0010700226,diff
355,-0.58,-0.0011588931,diff
356,-0.576,-0.001252532,diff
357,-0.572,-0.0013505816,diff
358,-0.568,-0.0014533997,diff
359,-0.564,-0.0015610456,diff
360,-0.56,-0.0016725063,diff
361,-0.556,-0.0017889142,diff
362,-0.552,-0.0019087195,diff
363,-0.548,-0.002032578,diff
364,-0.544,-0.0021608472,diff
365,-0.54,-0.0022922754,diff
366,-0.536,-0.0024271607,diff
367,-0.532,-0.0025657415,diff
368,-0.528,-0.0027076602,diff
369,-0.524,-0.0028526783,diff
370,-0.52,-0.0030002594,diff
371,-0.516,-0.00315094,diff
372,-0.512,-0.0033043027,diff
373,-0.508,-0.0034604669,diff
374,-0.504,-0.0036183,diff
375,-0.5,-0.0037781,diff
376,-0.496,-0.003940344,diff
377,-0.492,-0.004104376,diff
378,-0.488,-0.004270196,diff
379,-0.484,-0.0044369698,diff
380,-0.48,-0.0046052337,diff
381,-0.476,-0.004775107,diff
382,-0.472,-0.0049461722,diff
383,-0.468,-0.0051171184,diff
384,-0.464,-0.005289197,diff
385,-0.46,-0.0054624677,diff
386,-0.456,-0.0056364536,diff
387,-0.452,-0.005810201,diff
388,-0.448,-0.0059847236,diff
389,-0.444,-0.006159067,diff
390,-0.44,-0.006334007,diff
391,-0.436,-0.006509125,diff
392,-0.432,-0.006684363,diff
393,-0.428,-0.0068591833,diff
394,-0.424,-0.0070341825,diff
395,-0.42,-0.007209778,diff
396,-0.416,-0.0073845983,diff
397,-0.412,-0.0075594783,diff
398,-0.408,-0.0077348948,diff
399,-0.404,-0.007909954,diff
400,-0.4,-0.008085549,diff
401,-0.396,-0.008261323,diff
402,-0.392,-0.008437514,diff
403,-0.388,-0.008614242,diff
404,-0.384,-0.008791447,diff
405,-0.38,-0.008969605,diff
406,-0.376,-0.009148657,diff
407,-0.372,-0.009328961,diff
408,-0.368,-0.009510338,diff
409,-0.364,-0.009693623,diff
410,-0.36,-0.009878874,diff
411,-0.356,-0.010065436,diff
412,-0.352,-0.010255635,diff
413,-0.348,-0.010448337,diff
414,-0.344,-0.010644019,diff
415,-0.34,-0.010843098,diff
416,-0.336,-0.01104641,diff
417,-0.332,-0.011253357,diff
418,-0.328,-0.011464953,diff
419,-0.324,-0.011682689,diff
420,-0.32,-0.011904955,diff
421,-0.316,-0.012132883,diff
422,-0.312,-0.012367785,diff
423,-0.308,-0.012609601,diff
424,-0.304,-0.012858927,diff
425,-0.3,-0.013116777,diff
426,-0.296,-0.013382018,diff
427,-0.292,-0.013656974,diff
428,-0.288,-0.013941288,diff
429,-0.284,-0.014235437,diff
430,-0.28,-0.014540911,diff
431,-0.276,-0.014857352,diff
432,-0.272,-0.01518625,diff
433,-0.268,-0.015527189,diff
434,-0.264,-0.0158661,diff
435,-0.26,-0.016186535,diff
436,-0.256,-0.016489267,diff
437,-0.252,-0.016775012,diff
438,-0.248,-0.017044723,diff
439,-0.244,-0.017298102,diff
440,-0.24,-0.017536283,diff
441,-0.236,-0.017760515,diff
442,-0.232,-0.017970502,diff
443,-0.228,-0.018167078,diff
444,-0.224,-0.018351436,diff
445,-0.22,-0.018523455,diff
446,-0.216,-0.018684268,diff
447,-0.212,-0.018833995,diff
448,-0.208,-0.018973112,diff
449,-0.204,-0.019102931,diff
450,-0.2,-0.01922369,diff
451,-0.196,-0.019335628,diff
452,-0.192,-0.019439816,diff
453,-0.188,-0.019536376,diff
454,-0.184,-0.0196262,diff
455,-0.18,-0.01970917,diff
456,-0.176,-0.019786537,diff
457,-0.172,-0.019858241,diff
458,-0.168,-0.019925058,diff
459,-0.164,-0.019987643,diff
460,-0.16,-0.020045102,diff
461,-0.156,-0.020099878,diff
462,-0.152,-0.020151496,diff
463,-0.148,-0.020199597,diff
464,-0.144,-0.020245671,diff
465,-0.14,-0.020289421,diff
466,-0.136,-0.02033168,diff
467,-0.132,-0.020372331,diff
468,-0.128,-0.02041167,diff
469,-0.124,-0.020450234,diff
470,-0.12,-0.020488262,diff
471,-0.116,-0.020525932,diff
472,-0.112,-0.020563424,diff
473,-0.108,-0.020601034,diff
474,-0.104,-0.020639181,diff
475,-0.1,-0.020677447,diff
476,-0.096,-0.020716727,diff
477,-0.092,-0.020756185,diff
478,-0.088,-0.020797253,diff
479,-0.084,-0.020839274,diff
480,-0.08,-0.02088219,diff
481,-0.076,-0.020926356,diff
482,-0.072,-0.020971715,diff
483,-0.068,-0.021018505,diff
484,-0.064,-0.021066785,diff
485,-0.06,-0.021116495,diff
486,-0.056,-0.021167576,diff
487,-0.052,-0.021219969,diff
488,-0.048,-0.021273375,diff
489,-0.044,-0.021328628,diff
490,-0.04,-0.021384835,diff
491,-0.036,-0.021442115,diff
492,-0.032,-0.021500528,diff
493,-0.028,-0.02156061,diff
494,-0.024,-0.021620631,diff
495,-0.02,-0.021681726,diff
496,-0.016,-0.021744072,diff
497,-0.012,-0.0218063,diff
498,-0.008,-0.021869242,diff
499,-0.004,-0.021932602,diff
500,0.0,-0.021995723,diff
501,0.004,-0.022058606,diff
502,0.008,-0.02212125,diff
503,0.012,-0.022183597,diff
504,0.016,-0.022245526,diff
505,0.02,-0.022306025,diff
506,0.024,-0.02236545,diff
507,0.028,-0.022423565,diff
508,0.032,-0.02248019,diff
509,0.036,-0.022535264,diff
510,0.04,-0.022587955,diff
511,0.044,-0.022638679,diff
512,0.048,-0.02268666,diff
513,0.052,-0.022731781,diff
514,0.056,-0.02277404,diff
515,0.06,-0.022813022,diff
516,0.064,-0.022848368,diff
517,0.068,-0.0228796,diff
518,0.072,-0.022907376,diff
519,0.076,-0.022930324,diff
520,0.08,-0.022948563,diff
521,0.084,-0.022961795,diff
522,0.088,-0.02297008,diff
523,0.092,-0.022972703,diff
524,0.096,-0.022969425,diff
525,0.1,-0.022960067,diff
526,0.104,-0.02294439,diff
527,0.108,-0.022922158,diff
528,0.112,-0.022892833,diff
529,0.116,-0.022856057,diff
530,0.12,-0.02281171,diff
531,0.124,-0.022760034,diff
532,0.128,-0.022699893,diff
533,0.132,-0.022631168,diff
534,0.136,-0.022554398,diff
535,0.14,-0.022467613,diff
536,0.144,-0.022372484,diff
537,0.148,-0.022266924,diff
538,0.152,-0.022152066,diff
539,0.156,-0.022026539,diff
540,0.16,-0.02189076,diff
541,0.164,-0.02174455,diff
542,0.168,-0.021586895,diff
543,0.172,-0.021417916,diff
544,0.176,-0.021237731,diff
545,0.18,-0.021045208,diff
546,0.184,-0.0208413,diff
547,0.188,-0.020623922,diff
548,0.192,-0.020394504,diff
549,0.196,-0.020152211,diff
550,0.2,-0.01989609,diff
551,0.204,-0.019626617,diff
552,0.208,-0.019343495,diff
553,0.212,-0.01904589,diff
554,0.216,-0.018734515,diff
555,0.22,-0.01840818,diff
556,0.224,-0.018067002,diff
557,0.228,-0.017710626,diff
558,0.232,-0.01733911,diff
559,0.236,-0.01695168,diff
560,0.24,-0.016548693,diff
561,0.244,-0.016129732,diff
562,0.248,-0.015694201,diff
563,0.252,-0.0152413845,diff
564,0.256,-0.014772356,diff
565,0.26,-0.014286399,diff
566,0.264,-0.01378268,diff
567,0.268,-0.013261378,diff
568,0.272,-0.012738645,diff
569,0.276,-0.012230337,diff
570,0.28,-0.0117355585,diff
571,0.284,-0.011253595,diff
572,0.288,-0.010785699,diff
573,0.292,-0.010330379,diff
574,0.296,-0.00988847,diff
575,0.3,-0.00945878,diff
576,0.304,-0.009041429,diff
577,0.308,-0.008636057,diff
578,0.312,-0.008242726,diff
579,0.316,-0.007861316,diff
580,0.32,-0.0074914694,diff
581,0.324,-0.0071333647,diff
582,0.328,-0.0067857504,diff
583,0.332,-0.0064491034,diff
584,0.336,-0.0061237216,diff
585,0.34,-0.0058087707,diff
586,0.344,-0.0055041313,diff
587,0.348,-0.005209446,diff
588,0.352,-0.0049253106,diff
589,0.356,-0.004650295,diff
590,0.36,-0.004384935,diff
591,0.364,-0.004129648,diff
592,0.368,-0.003882885,diff
593,0.372,-0.0036456585,diff
594,0.376,-0.0034176111,diff
595,0.38,-0.0031980872,diff
596,0.384,-0.0029867291,diff
597,0.388,-0.0027840137,diff
598,0.392,-0.0025895834,diff
599,0.396,-0.0024032593,diff
600,0.4,-0.002225101,diff
601,0.404,-0.0020543933,diff
602,0.408,-0.0018913746,diff
603,0.412,-0.0017356873,diff
604,0.416,-0.0015873313,diff
605,0.42,-0.0014466643,diff
606,0.424,-0.0013117194,diff
607,0.428,-0.0011845827,diff
608,0.432,-0.0010634661,diff
609,0.436,-0.0009497404,diff
610,0.44,-0.00084221363,diff
611,0.444,-0.0007407665,diff
612,0.448,-0.0006456375,diff
613,0.452,-0.0005559325,diff
614,0.456,-0.00047254562,diff
615,0.46,-0.00039488077,diff
616,0.464,-0.0003221631,diff
617,0.468,-0.00025594234,diff
618,0.472,-0.00019478798,diff
619,0.476,-0.00013834238,diff
620,0.48,-8.7320805e-05,diff
621,0.484,-4.082918e-05,diff
622,0.488,1.7881393e-07,diff
623,0.492,3.6537647e-05,diff
624,0.496,6.8604946e-05,diff
625,0.5,9.608269e-05,diff
626,0.504,0.00011909008,diff
627,0.508,0.00013798475,diff
628,0.512,0.0001527667,diff
629,0.516,0.00016331673,diff
630,0.52,0.00016981363,diff
631,0.524,0.00017297268,diff
632,0.528,0.00017178059,diff
633,0.532,0.00016707182,diff
634,0.536,0.00015884638,diff
635,0.54,0.00014787912,diff
636,0.544,0.00013303757,diff
637,0.548,0.000115573406,diff
638,0.552,9.3877316e-05,diff
639,0.556,7.003546e-05,diff
640,0.56,4.297495e-05,diff
641,0.564,1.2993813e-05,diff
642,0.568,-1.9907951e-05,diff
643,0.572,-5.5491924e-05,diff
644,0.576,-9.3221664e-05,diff
645,0.58,-0.00013375282,diff
646,0.584,-0.00017678738,diff
647,0.588,-0.00022178888,diff
648,0.592,-0.0002696514,diff
649,0.596,-0.00031924248,diff
650,0.6,-0.00037062168,diff
651,0.604,-0.00042456388,diff
652,0.608,-0.00048017502,diff
653,0.612,-0.0005373955,diff
654,0.616,-0.0005968213,diff
655,0.62,-0.0006580353,diff
656,0.624,-0.0007210374,diff
657,0.628,-0.00078475475,diff
658,0.632,-0.0008509755,diff
659,0.636,-0.00091803074,diff
660,0.64,-0.0009870529,diff
661,0.644,-0.0010565519,diff
662,0.648,-0.0011275411,diff
663,0.652,-0.0011997819,diff
664,0.656,-0.001273334,diff
665,0.66,-0.0013476014,diff
666,0.664,-0.0014231205,diff
667,0.668,-0.0014995337,diff
668,0.672,-0.0015768409,diff
669,0.676,-0.0016551018,diff
670,0.68,-0.0017338395,diff
671,0.684,-0.0018134117,diff
672,0.688,-0.0018940568,diff
673,0.692,-0.0019745827,diff
674,0.696,-0.002056241,diff
675,0.7,-0.0021377802,diff
676,0.704,-0.0022204518,diff
677,0.708,-0.0023027062,diff
678,0.712,-0.002386272,diff
679,0.716,-0.002469778,diff
680,0.72,-0.002553165,diff
681,0.724,-0.002636969,diff
682,0.728,-0.0027216077,diff
683,0.732,-0.0028057098,diff
684,0.736,-0.0028900504,diff
685,0.74,-0.0029740334,diff
686,0.744,-0.003058374,diff
687,0.748,-0.0031430721,diff
688,0.752,-0.0032269359,diff
689,0.756,-0.0033110976,diff
690,0.76,-0.0033954382,diff
691,0.764,-0.0034796,diff
692,0.768,-0.0035637617,diff
693,0.772,-0.003646791,diff
694,0.776,-0.0037296414,diff
695,0.78,-0.0038126707,diff
696,0.784,-0.0038952827,diff
697,0.788,-0.0039773583,diff
698,0.792,-0.0040587187,diff
699,0.796,-0.0041404366,diff
700,0.8,-0.0042211413,diff
701,0.804,-0.004301131,diff
702,0.808,-0.0043809414,diff
703,0.812,-0.004460335,diff
704,0.816,-0.0045394897,diff
705,0.82,-0.0046170354,diff
706,0.824,-0.004694879,diff
707,0.828,-0.0047717094,diff
708,0.832,-0.0048477054,diff
709,0.836,-0.004923463,diff
710,0.84,-0.004997909,diff
711,0.844,-0.0050719976,diff
712,0.848,-0.0051454306,diff
713,0.852,-0.005218029,diff
714,0.856,-0.005289495,diff
715,0.86,-0.005360365,diff
716,0.864,-0.0054303408,diff
717,0.868,-0.0054994226,diff
718,0.872,-0.0055679083,diff
719,0.876,-0.005635321,diff
720,0.88,-0.00570184,diff
721,0.884,-0.005767882,diff
722,0.888,-0.0058321953,diff
723,0.892,-0.0058962107,diff
724,0.896,-0.005959451,diff
725,0.9,-0.0060209036,diff
726,0.904,-0.006081581,diff
727,0.908,-0.006141484,diff
728,0.912,-0.006200552,diff
729,0.916,-0.0062582493,diff
730,0.92,-0.0063149333,diff
731,0.924,-0.0063709617,diff
732,0.928,-0.006425619,diff
733,0.932,-0.0064792037,diff
734,0.936,-0.006531894,diff
735,0.94,-0.006582856,diff
736,0.944,-0.0066329837,diff
737,0.948,-0.0066823363,diff
738,0.952,-0.006730795,diff
739,0.956,-0.0067778826,diff
740,0.96,-0.006823361,diff
741,0.964,-0.006868422,diff
742,0.968,-0.0069122314,diff
743,0.972,-0.0069545507,diff
744,0.976,-0.006995976,diff
745,0.98,-0.007036209,diff
746,0.984,-0.00707525,diff
747,0.988,-0.0071131587,diff
748,0.992,-0.0071498156,diff
749,0.996,-0.00718534,diff
750,1.0,-0.007219851,diff
751,1.004,-0.00725317,diff
752,1.008,-0.0072853565,diff
753,1.012,-0.007315874,diff
754,1.016,-0.0073463917,diff
755,1.02,-0.0073746443,diff
756,1.024,-0.007401526,diff
757,1.028,-0.007427871,diff
758,1.032,-0.007452607,diff
759,1.036,-0.007476628,diff
760,1.04,-0.007499039,diff
761,1.044,-0.0075204372,diff
762,1.048,-0.0075411797,diff
763,1.052,-0.0075598955,diff
764,1.056,-0.007577598,diff
765,1.06,-0.007594645,diff
766,1.064,-0.007609844,diff
767,1.068,-0.0076240897,diff
768,1.072,-0.0076372027,diff
769,1.076,-0.0076493323,diff
770,1.08,-0.0076603293,diff
771,1.084,-0.0076696277,diff
772,1.088,-0.0076782405,diff
773,1.092,-0.0076852143,diff
774,1.096,-0.007691115,diff
775,1.1,-0.0076965094,diff
776,1.104,-0.0077002347,diff
777,1.108,-0.007702917,diff
778,1.112,-0.007704109,diff
779,1.116,-0.0077044964,diff
780,1.12,-0.00770393,diff
781,1.124,-0.0077014565,diff
782,1.128,-0.007698655,diff
783,1.132,-0.0076943934,diff
784,1.136,-0.00768891,diff
785,1.14,-0.0076826215,diff
786,1.144,-0.007674724,diff
787,1.148,-0.0076660216,diff
788,1.152,-0.0076562464,diff
789,1.156,-0.0076456964,diff
790,1.16,-0.0076336265,diff
791,1.164,-0.007620454,diff
792,1.168,-0.00760597,diff
793,1.172,-0.007591009,diff
794,1.176,-0.007574618,diff
795,1.18,-0.007557243,diff
796,1.184,-0.0075392723,diff
797,1.188,-0.0075194836,diff
798,1.192,-0.0074990094,diff
799,1.196,-0.0074777007,diff
800,1.2,-0.007455021,diff
801,1.204,-0.0074315667,diff
802,1.208,-0.007406771,diff
803,1.212,-0.007381201,diff
804,1.216,-0.007354766,diff
805,1.22,-0.0073274076,diff
806,1.224,-0.007298559,diff
807,1.228,-0.0072693527,diff
808,1.232,-0.007238716,diff
809,1.236,-0.0072072744,diff
810,1.24,-0.007175237,diff
811,1.244,-0.0071417987,diff
812,1.248,-0.0071076155,diff
813,1.252,-0.007072419,diff
814,1.256,-0.0070364177,diff
815,1.26,-0.006999135,diff
816,1.264,-0.0069614947,diff
817,1.268,-0.0069228113,diff
818,1.272,-0.0068829656,diff
819,1.276,-0.0068428814,diff
820,1.28,-0.006801486,diff
821,1.284,-0.0067592263,diff
822,1.288,-0.0067162216,diff
823,1.292,-0.0066728294,diff
824,1.296,-0.0066280067,diff
825,1.3,-0.0065825284,diff
826,1.304,-0.006536603,diff
827,1.308,-0.0064894557,diff
828,1.312,-0.006441176,diff
829,1.316,-0.0063930154,diff
830,1.32,-0.0063438416,diff
831,1.324,-0.006293744,diff
832,1.328,-0.0062431693,diff
833,1.332,-0.006191641,diff
834,1.336,-0.0061396062,diff
835,1.34,-0.006086707,diff
836,1.344,-0.006033063,diff
837,1.348,-0.0059790313,diff
838,1.352,-0.005924076,diff
839,1.356,-0.0058684945,diff
840,1.36,-0.0058121085,diff
841,1.364,-0.0057555437,diff
842,1.368,-0.0056981444,diff
843,1.372,-0.0056399405,diff
844,1.376,-0.0055816174,diff
845,1.38,-0.0055224,diff
846,1.384,-0.0054626167,diff
847,1.388,-0.0054024756,diff
848,1.392,-0.005341679,diff
849,1.396,-0.0052804053,diff
850,1.4,-0.005218655,diff
851,1.404,-0.0051559806,diff
852,1.408,-0.005093187,diff
853,1.412,-0.005029887,diff
854,1.416,-0.004965961,diff
855,1.42,-0.004901856,diff
856,1.424,-0.0048372447,diff
857,1.428,-0.0047718287,diff
858,1.432,-0.004706502,diff
859,1.436,-0.004640609,diff
860,1.44,-0.0045744777,diff
861,1.444,-0.0045078397,diff
862,1.448,-0.0044405162,diff
863,1.452,-0.004373431,diff
864,1.456,-0.004305482,diff
865,1.46,-0.004237443,diff
866,1.464,-0.0041692555,diff
867,1.468,-0.0041006804,diff
868,1.472,-0.0040317774,diff
869,1.476,-0.003962964,diff
870,1.48,-0.0038933456,diff
871,1.484,-0.0038237572,diff
872,1.488,-0.0037541986,diff
873,1.492,-0.0036842525,diff
874,1.496,-0.0036139488,diff
875,1.5,-0.003543526,diff
876,1.504,-0.0034732819,diff
877,1.508,-0.0034024715,diff
878,1.512,-0.0033318996,diff
879,1.516,-0.00326097,diff
880,1.52,-0.0031898022,diff
881,1.524,-0.0031188428,diff
882,1.528,-0.0030478388,diff
883,1.532,-0.0029770434,diff
884,1.536,-0.0029055327,diff
885,1.54,-0.0028345287,diff
886,1.544,-0.0027632564,diff
887,1.548,-0.0026926994,diff
888,1.552,-0.0026211888,diff
889,1.556,-0.0025504827,diff
890,1.56,-0.0024794638,diff
891,1.564,-0.002408892,diff
892,1.568,-0.0023379773,diff
893,1.572,-0.0022674203,diff
894,1.576,-0.002197057,diff
895,1.58,-0.0021267235,diff
896,1.584,-0.0020565987,diff
897,1.588,-0.0019868761,diff
898,1.592,-0.0019168556,diff
899,1.596,-0.0018476099,diff
900,1.6,-0.0017785281,diff
901,1.604,-0.0017097294,diff
902,1.608,-0.0016412139,diff
903,1.612,-0.0015725344,diff
904,1.616,-0.0015048385,diff
905,1.62,-0.0014372319,diff
906,1.624,-0.0013698041,diff
907,1.628,-0.0013030767,diff
908,1.632,-0.0012365133,diff
909,1.636,-0.0011705607,diff
910,1.64,-0.0011048019,diff
911,1.644,-0.0010397881,diff
912,1.648,-0.000975132,diff
913,1.652,-0.0009109378,diff
914,1.656,-0.00084742904,diff
915,1.66,-0.0007840842,diff
916,1.664,-0.00072175264,diff
917,1.668,-0.0006598681,diff
918,1.672,-0.00059847534,diff
919,1.676,-0.0005377233,diff
920,1.68,-0.00047767162,diff
921,1.684,-0.0004183203,diff
922,1.688,-0.0003592819,diff
923,1.692,-0.000301674,diff
924,1.696,-0.00024421513,diff
925,1.7,-0.00018762052,diff
926,1.704,-0.00013202429,diff
927,1.708,-7.69943e-05,diff
928,1.712,-2.2917986e-05,diff
929,1.716,3.0115247e-05,diff
930,1.72,8.2820654e-05,diff
931,1.724,0.00013421476,diff
932,1.728,0.00018492341,diff
933,1.732,0.00023470819,diff
934,1.736,0.00028339028,diff
935,1.74,0.0003309995,diff
936,1.744,0.00037810206,diff
937,1.748,0.00042371452,diff
938,1.752,0.000468418,diff
939,1.756,0.0005118996,diff
940,1.76,0.0005544424,diff
941,1.764,0.00059594214,diff
942,1.768,0.0006360188,diff
943,1.772,0.00067539513,diff
944,1.776,0.0007131621,diff
945,1.78,0.00074990094,diff
946,1.784,0.00078513473,diff
947,1.788,0.0008194074,diff
948,1.792,0.0008523166,diff
949,1.796,0.00088394433,diff
950,1.8,0.0009141341,diff
951,1.804,0.0009430498,diff
952,1.808,0.0009703785,diff
953,1.812,0.0009966269,diff
954,1.816,0.0010211766,diff
955,1.82,0.0010442361,diff
956,1.824,0.001065813,diff
957,1.828,0.001086019,diff
958,1.832,0.0011045709,diff
959,1.836,0.0011215284,diff
960,1.84,0.0011369959,diff
961,1.844,0.0011505932,diff
962,1.848,0.001162611,diff
963,1.852,0.0011730567,diff
964,1.856,0.0011818558,diff
965,1.86,0.0011886284,diff
966,1.864,0.0011938736,diff
967,1.868,0.001197204,diff
968,1.872,0.00119856,diff
969,1.876,0.0011983886,diff
970,1.88,0.0011961609,diff
971,1.884,0.0011920221,diff
972,1.888,0.0011859909,diff
973,1.892,0.0011781901,diff
974,1.896,0.0011678375,diff
975,1.9,0.001155816,diff
976,1.904,0.0011416711,diff
977,1.908,0.0011254549,diff
978,1.912,0.0011072792,diff
979,1.916,0.0010866337,diff
980,1.92,0.0010640025,diff
981,1.924,0.0010391846,diff
982,1.928,0.001012098,diff
983,1.932,0.0009828396,diff
984,1.936,0.00095110387,diff
985,1.94,0.00091679394,diff
986,1.944,0.00088049844,diff
987,1.948,0.00084174797,diff
988,1.952,0.0008004792,diff
989,1.956,0.00075698644,diff
990,1.96,0.0007108059,diff
991,1.964,0.0006620046,diff
992,1.968,0.0006108489,diff
993,1.972,0.0005570082,diff
994,1.976,0.00050064735,diff
995,1.98,0.00044147111,diff
996,1.984,0.00037966296,diff
997,1.988,0.00031516235,diff
998,1.992,0.00024788408,diff
999,1.996,0.00017791474,diff
1000,2.0,0.00010508206,diff


==> visu/tikz_csvs_obs_force/run_obs_weight_300/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_300/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_300/sol_nn.csv <==
,X_x,value,name
0,-2.0,4.302617e-05,sol_nn
1,-1.996,0.0021731541,sol_nn
2,-1.992,0.0043072924,sol_nn
3,-1.988,0.006445143,sol_nn
4,-1.984,0.008586694,sol_nn
5,-1.98,0.010731795,sol_nn
6,-1.976,0.012880632,sol_nn
7,-1.972,0.015032751,sol_nn
8,-1.968,0.017188251,sol_nn
9,-1.964,0.019347075,sol_nn
10,-1.96,0.021508995,sol_nn
11,-1.956,0.023674179,sol_nn
12,-1.952,0.025842123,sol_nn
13,-1.948,0.02801321,sol_nn
14,-1.944,0.030187108,sol_nn
15,-1.94,0.032363594,sol_nn
16,-1.936,0.034542896,sol_nn
17,-1.932,0.036724605,sol_nn
18,-1.928,0.038909,sol_nn
19,-1.924,0.041095883,sol_nn
20,-1.92,0.043284755,sol_nn
21,-1.916,0.045476053,sol_nn
22,-1.912,0.047669575,sol_nn
23,-1.908,0.04986492,sol_nn
24,-1.904,0.05206256,sol_nn
25,-1.9,0.054261863,sol_nn
26,-1.896,0.056462966,sol_nn
27,-1.892,0.05866602,sol_nn
28,-1.888,0.060870618,sol_nn
29,-1.884,0.063076824,sol_nn
30,-1.88,0.06528437,sol_nn
31,-1.876,0.06749346,sol_nn
32,-1.872,0.06970394,sol_nn
33,-1.868,0.07191553,sol_nn
34,-1.864,0.07412847,sol_nn
35,-1.86,0.07634222,sol_nn
36,-1.856,0.07855702,sol_nn
37,-1.852,0.08077291,sol_nn
38,-1.848,0.08298951,sol_nn
39,-1.844,0.08520704,sol_nn
40,-1.84,0.087425195,sol_nn
41,-1.836,0.08964399,sol_nn
42,-1.832,0.09186326,sol_nn
43,-1.828,0.09408314,sol_nn
44,-1.824,0.09630313,sol_nn
45,-1.82,0.098523505,sol_nn
46,-1.816,0.10074441,sol_nn
47,-1.812,0.102965266,sol_nn
48,-1.808,0.10518621,sol_nn
49,-1.804,0.10740721,sol_nn
50,-1.8,0.10962813,sol_nn
51,-1.796,0.11184876,sol_nn
52,-1.792,0.11406934,sol_nn
53,-1.788,0.11628994,sol_nn
54,-1.784,0.11850969,sol_nn
55,-1.78,0.120729275,sol_nn
56,-1.776,0.122948505,sol_nn
57,-1.772,0.12516703,sol_nn
58,-1.768,0.127385,sol_nn
59,-1.764,0.1296021,sol_nn
60,-1.76,0.13181864,sol_nn
61,-1.756,0.13403435,sol_nn
62,-1.752,0.13624917,sol_nn
63,-1.748,0.13846298,sol_nn
64,-1.744,0.14067578,sol_nn
65,-1.74,0.14288774,sol_nn
66,-1.736,0.14509842,sol_nn
67,-1.732,0.14730757,sol_nn
68,-1.728,0.14951567,sol_nn
69,-1.724,0.15172279,sol_nn
70,-1.72,0.15392826,sol_nn
71,-1.716,0.1561324,sol_nn
72,-1.712,0.15833476,sol_nn
73,-1.708,0.16053577,sol_nn
74,-1.704,0.1627355,sol_nn
75,-1.7,0.16493306,sol_nn
76,-1.696,0.16712914,sol_nn
77,-1.692,0.16932344,sol_nn
78,-1.688,0.17151603,sol_nn
79,-1.684,0.17370692,sol_nn
80,-1.68,0.17589547,sol_nn
81,-1.676,0.17808221,sol_nn
82,-1.672,0.18026668,sol_nn
83,-1.668,0.18244956,sol_nn
84,-1.664,0.18463023,sol_nn
85,-1.66,0.18680853,sol_nn
86,-1.656,0.18898459,sol_nn
87,-1.652,0.19115867,sol_nn
88,-1.648,0.1933305,sol_nn
89,-1.644,0.19549946,sol_nn
90,-1.64,0.19766667,sol_nn
91,-1.636,0.19983134,sol_nn
92,-1.632,0.2019934,sol_nn
93,-1.628,0.20415296,sol_nn
94,-1.624,0.20631015,sol_nn
95,-1.62,0.20846468,sol_nn
96,-1.616,0.21061666,sol_nn
97,-1.612,0.21276614,sol_nn
98,-1.608,0.21491309,sol_nn
99,-1.604,0.21705714,sol_nn
100,-1.6,0.21919844,sol_nn
101,-1.596,0.22133733,sol_nn
102,-1.592,0.22347309,sol_nn
103,-1.588,0.22560608,sol_nn
104,-1.584,0.22773664,sol_nn
105,-1.58,0.22986405,sol_nn
106,-1.576,0.23198895,sol_nn
107,-1.572,0.23411088,sol_nn
108,-1.568,0.23622951,sol_nn
109,-1.564,0.23834553,sol_nn
110,-1.56,0.24045882,sol_nn
111,-1.556,0.2425689,sol_nn
112,-1.552,0.24467614,sol_nn
113,-1.548,0.24678075,sol_nn
114,-1.544,0.2488819,sol_nn
115,-1.54,0.2509804,sol_nn
116,-1.536,0.25307605,sol_nn
117,-1.532,0.25516835,sol_nn
118,-1.528,0.25725767,sol_nn
119,-1.524,0.25934464,sol_nn
120,-1.52,0.2614282,sol_nn
121,-1.516,0.26350877,sol_nn
122,-1.512,0.2655864,sol_nn
123,-1.508,0.2676611,sol_nn
124,-1.504,0.26973292,sol_nn
125,-1.5,0.2718016,sol_nn
126,-1.496,0.27386737,sol_nn
127,-1.492,0.27593058,sol_nn
128,-1.488,0.27799052,sol_nn
129,-1.484,0.28004748,sol_nn
130,-1.48,0.28210184,sol_nn
131,-1.476,0.28415328,sol_nn
132,-1.472,0.28620142,sol_nn
133,-1.468,0.28824714,sol_nn
134,-1.464,0.29029036,sol_nn
135,-1.46,0.29233068,sol_nn
136,-1.456,0.29436794,sol_nn
137,-1.452,0.29640245,sol_nn
138,-1.448,0.29843467,sol_nn
139,-1.444,0.30046377,sol_nn
140,-1.44,0.30249053,sol_nn
141,-1.436,0.30451494,sol_nn
142,-1.432,0.30653659,sol_nn
143,-1.428,0.30855566,sol_nn
144,-1.424,0.31057233,sol_nn
145,-1.42,0.3125863,sol_nn
146,-1.416,0.31459838,sol_nn
147,-1.412,0.31660786,sol_nn
148,-1.408,0.31861553,sol_nn
149,-1.404,0.32062027,sol_nn
150,-1.4,0.3226233,sol_nn
151,-1.396,0.32462353,sol_nn
152,-1.392,0.3266227,sol_nn
153,-1.388,0.32861942,sol_nn
154,-1.384,0.3306139,sol_nn
155,-1.38,0.3326065,sol_nn
156,-1.376,0.33459774,sol_nn
157,-1.372,0.3365872,sol_nn
158,-1.368,0.33857423,sol_nn
159,-1.364,0.34056023,sol_nn
160,-1.36,0.34254453,sol_nn
161,-1.356,0.34452754,sol_nn
162,-1.352,0.34650883,sol_nn
163,-1.348,0.34848878,sol_nn
164,-1.344,0.35046753,sol_nn
165,-1.34,0.35244527,sol_nn
166,-1.336,0.35442173,sol_nn
167,-1.332,0.35639727,sol_nn
168,-1.328,0.35837194,sol_nn
169,-1.324,0.36034516,sol_nn
170,-1.32,0.36231816,sol_nn
171,-1.316,0.3642904,sol_nn
172,-1.312,0.36626172,sol_nn
173,-1.308,0.36823303,sol_nn
174,-1.304,0.37020358,sol_nn
175,-1.3,0.37217408,sol_nn
176,-1.296,0.37414405,sol_nn
177,-1.292,0.37611365,sol_nn
178,-1.288,0.37808368,sol_nn
179,-1.284,0.38005355,sol_nn
180,-1.28,0.38202327,sol_nn
181,-1.276,0.3839937,sol_nn
182,-1.272,0.38596424,sol_nn
183,-1.268,0.3879351,sol_nn
184,-1.264,0.3899066,sol_nn
185,-1.26,0.3918789,sol_nn
186,-1.256,0.39385143,sol_nn
187,-1.252,0.39582536,sol_nn
188,-1.248,0.39779988,sol_nn
189,-1.244,0.39977565,sol_nn
190,-1.24,0.4017521,sol_nn
191,-1.236,0.4037304,sol_nn
192,-1.232,0.40570962,sol_nn
193,-1.228,0.40769082,sol_nn
194,-1.224,0.40967342,sol_nn
195,-1.22,0.4116572,sol_nn
196,-1.216,0.41364318,sol_nn
197,-1.212,0.4156309,sol_nn
198,-1.208,0.41762084,sol_nn
199,-1.204,0.41961247,sol_nn
200,-1.2,0.42160648,sol_nn
201,-1.196,0.42360264,sol_nn
202,-1.192,0.42560127,sol_nn
203,-1.188,0.4276029,sol_nn
204,-1.184,0.42960644,sol_nn
205,-1.18,0.43161267,sol_nn
206,-1.176,0.4336224,sol_nn
207,-1.172,0.4356341,sol_nn
208,-1.168,0.4376496,sol_nn
209,-1.164,0.43966743,sol_nn
210,-1.16,0.4416889,sol_nn
211,-1.156,0.4437133,sol_nn
212,-1.152,0.44574183,sol_nn
213,-1.148,0.447773,sol_nn
214,-1.144,0.44980806,sol_nn
215,-1.14,0.45184624,sol_nn
216,-1.136,0.4538889,sol_nn
217,-1.132,0.45593485,sol_nn
218,-1.128,0.45798495,sol_nn
219,-1.124,0.46003884,sol_nn
220,-1.12,0.4620967,sol_nn
221,-1.116,0.46415907,sol_nn
222,-1.112,0.46622497,sol_nn
223,-1.108,0.46829516,sol_nn
224,-1.104,0.47036985,sol_nn
225,-1.1,0.4724485,sol_nn
226,-1.096,0.4745317,sol_nn
227,-1.092,0.47661948,sol_nn
228,-1.088,0.47871175,sol_nn
229,-1.084,0.4808083,sol_nn
230,-1.08,0.48290983,sol_nn
231,-1.076,0.48501563,sol_nn
232,-1.072,0.4871263,sol_nn
233,-1.068,0.4892409,sol_nn
234,-1.064,0.49136165,sol_nn
235,-1.06,0.49348596,sol_nn
236,-1.056,0.49561542,sol_nn
237,-1.052,0.4977492,sol_nn
238,-1.048,0.49988854,sol_nn
239,-1.044,0.5020326,sol_nn
240,-1.04,0.50418067,sol_nn
241,-1.036,0.5063343,sol_nn
242,-1.032,0.50849223,sol_nn
243,-1.028,0.51065475,sol_nn
244,-1.024,0.5128222,sol_nn
245,-1.02,0.5149946,sol_nn
246,-1.016,0.5171714,sol_nn
247,-1.012,0.51935345,sol_nn
248,-1.008,0.52153933,sol_nn
249,-1.004,0.5237299,sol_nn
250,-1.0,0.52592546,sol_nn
251,-0.996,0.5281253,sol_nn
252,-0.992,0.5303296,sol_nn
253,-0.988,0.5325385,sol_nn
254,-0.984,0.534752,sol_nn
255,-0.98,0.53696895,sol_nn
256,-0.976,0.53919125,sol_nn
257,-0.972,0.54141665,sol_nn
258,-0.968,0.5436466,sol_nn
259,-0.964,0.5458804,sol_nn
260,-0.96,0.54811865,sol_nn
261,-0.956,0.5503597,sol_nn
262,-0.952,0.55260533,sol_nn
263,-0.948,0.55485404,sol_nn
264,-0.944,0.5571066,sol_nn
265,-0.94,0.5593626,sol_nn
266,-0.936,0.561622,sol_nn
267,-0.932,0.5638843,sol_nn
268,-0.928,0.5661497,sol_nn
269,-0.924,0.56841844,sol_nn
270,-0.92,0.5706897,sol_nn
271,-0.916,0.57296383,sol_nn
272,-0.912,0.57524085,sol_nn
273,-0.908,0.57752,sol_nn
274,-0.904,0.5798015,sol_nn
275,-0.9,0.58208543,sol_nn
276,-0.896,0.58437157,sol_nn
277,-0.892,0.58665895,sol_nn
278,-0.888,0.58894867,sol_nn
279,-0.884,0.5912399,sol_nn
280,-0.88,0.5935327,sol_nn
281,-0.876,0.5958269,sol_nn
282,-0.872,0.59812254,sol_nn
283,-0.868,0.6004191,sol_nn
284,-0.864,0.6027164,sol_nn
285,-0.86,0.605015,sol_nn
286,-0.856,0.60731345,sol_nn
287,-0.852,0.6096129,sol_nn
288,-0.848,0.61191285,sol_nn
289,-0.844,0.61421263,sol_nn
290,-0.84,0.61651284,sol_nn
291,-0.836,0.6188126,sol_nn
292,-0.832,0.62111217,sol_nn
293,-0.828,0.6234116,sol_nn
294,-0.824,0.6257098,sol_nn
295,-0.82,0.62800777,sol_nn
296,-0.816,0.63030475,sol_nn
297,-0.812,0.6326006,sol_nn
298,-0.808,0.63489556,sol_nn
299,-0.804,0.6371892,sol_nn
300,-0.8,0.6394808,sol_nn
301,-0.796,0.6417716,sol_nn
302,-0.792,0.6440596,sol_nn
303,-0.788,0.6463466,sol_nn
304,-0.784,0.648631,sol_nn
305,-0.78,0.6509131,sol_nn
306,-0.776,0.6531933,sol_nn
307,-0.772,0.6554704,sol_nn
308,-0.768,0.6577455,sol_nn
309,-0.764,0.6600176,sol_nn
310,-0.76,0.6622867,sol_nn
311,-0.756,0.664553,sol_nn
312,-0.752,0.666816,sol_nn
313,-0.748,0.6690755,sol_nn
314,-0.744,0.6713316,sol_nn
315,-0.74,0.67358446,sol_nn
316,-0.736,0.67583334,sol_nn
317,-0.732,0.6780789,sol_nn
318,-0.728,0.6803201,sol_nn
319,-0.724,0.6825573,sol_nn
320,-0.72,0.6847906,sol_nn
321,-0.716,0.6870194,sol_nn
322,-0.712,0.6892441,sol_nn
323,-0.708,0.6914643,sol_nn
324,-0.704,0.6936801,sol_nn
325,-0.7,0.6958908,sol_nn
326,-0.696,0.69809735,sol_nn
327,-0.692,0.7002988,sol_nn
328,-0.688,0.70249563,sol_nn
329,-0.684,0.70468736,sol_nn
330,-0.68,0.70687366,sol_nn
331,-0.676,0.70905566,sol_nn
332,-0.672,0.7112319,sol_nn
333,-0.668,0.7134032,sol_nn
334,-0.664,0.71556914,sol_nn
335,-0.66,0.71773005,sol_nn
336,-0.656,0.7198854,sol_nn
337,-0.652,0.72203535,sol_nn
338,-0.648,0.7241803,sol_nn
339,-0.644,0.72631925,sol_nn
340,-0.64,0.72845346,sol_nn
341,-0.636,0.7305815,sol_nn
342,-0.632,0.73270464,sol_nn
343,-0.628,0.73482203,sol_nn
344,-0.624,0.73693407,sol_nn
345,-0.62,0.7390405,sol_nn
346,-0.616,0.7411421,sol_nn
347,-0.612,0.7432376,sol_nn
348,-0.608,0.7453282,sol_nn
349,-0.604,0.7474135,sol_nn
350,-0.6,0.7494934,sol_nn
351,-0.596,0.75156784,sol_nn
352,-0.592,0.75363797,sol_nn
353,-0.588,0.7557024,sol_nn
354,-0.584,0.7577621,sol_nn
355,-0.58,0.7598169,sol_nn
356,-0.576,0.7618668,sol_nn
357,-0.572,0.7639123,sol_nn
358,-0.568,0.76595306,sol_nn
359,-0.564,0.76798904,sol_nn
360,-0.56,0.7700212,sol_nn
361,-0.556,0.77204835,sol_nn
362,-0.552,0.7740721,sol_nn
363,-0.548,0.7760919,sol_nn
364,-0.544,0.77810717,sol_nn
365,-0.54,0.7801194,sol_nn
366,-0.536,0.7821281,sol_nn
367,-0.532,0.7841331,sol_nn
368,-0.528,0.7861348,sol_nn
369,-0.524,0.7881334,sol_nn
370,-0.52,0.79012936,sol_nn
371,-0.516,0.79212224,sol_nn
372,-0.512,0.79411244,sol_nn
373,-0.508,0.7960999,sol_nn
374,-0.504,0.7980857,sol_nn
375,-0.5,0.80006945,sol_nn
376,-0.496,0.8020508,sol_nn
377,-0.492,0.8040304,sol_nn
378,-0.488,0.80600816,sol_nn
379,-0.484,0.807985,sol_nn
380,-0.48,0.8099603,sol_nn
381,-0.476,0.811934,sol_nn
382,-0.472,0.81390655,sol_nn
383,-0.468,0.8158792,sol_nn
384,-0.464,0.8178507,sol_nn
385,-0.46,0.819821,sol_nn
386,-0.456,0.8217907,sol_nn
387,-0.452,0.8237605,sol_nn
388,-0.448,0.8257296,sol_nn
389,-0.444,0.8276988,sol_nn
390,-0.44,0.82966745,sol_nn
391,-0.436,0.83163595,sol_nn
392,-0.432,0.8336043,sol_nn
393,-0.428,0.8355731,sol_nn
394,-0.424,0.83754164,sol_nn
395,-0.42,0.8395097,sol_nn
396,-0.416,0.84147847,sol_nn
397,-0.412,0.8434472,sol_nn
398,-0.408,0.84541535,sol_nn
399,-0.404,0.84738386,sol_nn
400,-0.4,0.8493519,sol_nn
401,-0.396,0.8513197,sol_nn
402,-0.392,0.8532871,sol_nn
403,-0.388,0.85525393,sol_nn
404,-0.384,0.8572203,sol_nn
405,-0.38,0.8591858,sol_nn
406,-0.376,0.8611504,sol_nn
407,-0.372,0.86311364,sol_nn
408,-0.368,0.8650758,sol_nn
409,-0.364,0.86703616,sol_nn
410,-0.36,0.8689945,sol_nn
411,-0.356,0.87095153,sol_nn
412,-0.352,0.8729049,sol_nn
413,-0.348,0.87485576,sol_nn
414,-0.344,0.8768037,sol_nn
415,-0.34,0.8787482,sol_nn
416,-0.336,0.88068855,sol_nn
417,-0.332,0.88262516,sol_nn
418,-0.328,0.8845571,sol_nn
419,-0.324,0.886483,sol_nn
420,-0.32,0.88840437,sol_nn
421,-0.316,0.89032,sol_nn
422,-0.312,0.89222866,sol_nn
423,-0.308,0.89413047,sol_nn
424,-0.304,0.8960247,sol_nn
425,-0.3,0.89791054,sol_nn
426,-0.296,0.89978886,sol_nn
427,-0.292,0.90165746,sol_nn
428,-0.288,0.90351677,sol_nn
429,-0.284,0.9053662,sol_nn
430,-0.28,0.90720433,sol_nn
431,-0.276,0.90903145,sol_nn
432,-0.272,0.9108461,sol_nn
433,-0.268,0.9126488,sol_nn
434,-0.264,0.9144379,sol_nn
435,-0.26,0.91621345,sol_nn
436,-0.256,0.9179747,sol_nn
437,-0.252,0.919721,sol_nn
438,-0.248,0.9214513,sol_nn
439,-0.244,0.9231659,sol_nn
440,-0.24,0.9248637,sol_nn
441,-0.236,0.9265435,sol_nn
442,-0.232,0.9282055,sol_nn
443,-0.228,0.9298489,sol_nn
444,-0.224,0.93147254,sol_nn
445,-0.22,0.93307656,sol_nn
446,-0.216,0.9346597,sol_nn
447,-0.212,0.936222,sol_nn
448,-0.208,0.93776286,sol_nn
449,-0.204,0.93928105,sol_nn
450,-0.2,0.9407763,sol_nn
451,-0.196,0.94224834,sol_nn
452,-0.192,0.9436962,sol_nn
453,-0.188,0.9451196,sol_nn
454,-0.184,0.9465178,sol_nn
455,-0.18,0.9478908,sol_nn
456,-0.176,0.94923747,sol_nn
457,-0.172,0.95055777,sol_nn
458,-0.168,0.95185095,sol_nn
459,-0.164,0.95311636,sol_nn
460,-0.16,0.9543549,sol_nn
461,-0.156,0.95556414,sol_nn
462,-0.152,0.9567445,sol_nn
463,-0.148,0.9578964,sol_nn
464,-0.144,0.95901835,sol_nn
465,-0.14,0.9601106,sol_nn
466,-0.136,0.96117234,sol_nn
467,-0.132,0.9622037,sol_nn
468,-0.128,0.9632043,sol_nn
469,-0.124,0.9641738,sol_nn
470,-0.12,0.96511173,sol_nn
471,-0.116,0.9660181,sol_nn
472,-0.112,0.9668926,sol_nn
473,-0.108,0.967735,sol_nn
474,-0.104,0.96854484,sol_nn
475,-0.1,0.96932256,sol_nn
476,-0.096,0.97006726,sol_nn
477,-0.092,0.97077984,sol_nn
478,-0.088,0.97145873,sol_nn
479,-0.084,0.9721047,sol_nn
480,-0.08,0.9727178,sol_nn
481,-0.076,0.97329766,sol_nn
482,-0.072,0.9738443,sol_nn
483,-0.068,0.9743575,sol_nn
484,-0.064,0.97483724,sol_nn
485,-0.06,0.9752835,sol_nn
486,-0.056,0.97569644,sol_nn
487,-0.052,0.976076,sol_nn
488,-0.048,0.9764226,sol_nn
489,-0.044,0.97673535,sol_nn
490,-0.04,0.97701514,sol_nn
491,-0.036,0.9772619,sol_nn
492,-0.032,0.97747546,sol_nn
493,-0.028,0.9776554,sol_nn
494,-0.024,0.97780335,sol_nn
495,-0.02,0.97791827,sol_nn
496,-0.016,0.9779999,sol_nn
497,-0.012,0.9780497,sol_nn
498,-0.008,0.97806674,sol_nn
499,-0.004,0.9780514,sol_nn
500,0.0,0.9780043,sol_nn
501,0.004,0.9779254,sol_nn
502,0.008,0.97781473,sol_nn
503,0.012,0.9776724,sol_nn
504,0.016,0.9774985,sol_nn
505,0.02,0.97729397,sol_nn
506,0.024,0.97705853,sol_nn
507,0.028,0.97679245,sol_nn
508,0.032,0.9764958,sol_nn
509,0.036,0.97616875,sol_nn
510,0.04,0.975812,sol_nn
511,0.044,0.9754253,sol_nn
512,0.048,0.9750093,sol_nn
513,0.052,0.9745642,sol_nn
514,0.056,0.97409,sol_nn
515,0.06,0.973587,sol_nn
516,0.064,0.97305566,sol_nn
517,0.068,0.9724964,sol_nn
518,0.072,0.9719086,sol_nn
519,0.076,0.9712937,sol_nn
520,0.08,0.97065145,sol_nn
521,0.084,0.9699822,sol_nn
522,0.088,0.9692859,sol_nn
523,0.092,0.9685633,sol_nn
524,0.096,0.96781456,sol_nn
525,0.1,0.96703994,sol_nn
526,0.104,0.96623963,sol_nn
527,0.108,0.96541387,sol_nn
528,0.112,0.9645632,sol_nn
529,0.116,0.96368796,sol_nn
530,0.12,0.9627883,sol_nn
531,0.124,0.961864,sol_nn
532,0.128,0.9609161,sol_nn
533,0.132,0.95994484,sol_nn
534,0.136,0.9589496,sol_nn
535,0.14,0.9579324,sol_nn
536,0.144,0.95689154,sol_nn
537,0.148,0.9558291,sol_nn
538,0.152,0.9547439,sol_nn
539,0.156,0.9536375,sol_nn
540,0.16,0.9525092,sol_nn
541,0.164,0.95135945,sol_nn
542,0.168,0.9501891,sol_nn
543,0.172,0.9489981,sol_nn
544,0.176,0.9477863,sol_nn
545,0.18,0.9465548,sol_nn
546,0.184,0.9453027,sol_nn
547,0.188,0.9440321,sol_nn
548,0.192,0.9427415,sol_nn
549,0.196,0.94143176,sol_nn
550,0.2,0.9401039,sol_nn
551,0.204,0.93875736,sol_nn
552,0.208,0.9373925,sol_nn
553,0.212,0.9360101,sol_nn
554,0.216,0.9346095,sol_nn
555,0.22,0.93319184,sol_nn
556,0.224,0.931757,sol_nn
557,0.228,0.93030536,sol_nn
558,0.232,0.9288369,sol_nn
559,0.236,0.9273523,sol_nn
560,0.24,0.9258513,sol_nn
561,0.244,0.9243343,sol_nn
562,0.248,0.9228018,sol_nn
563,0.252,0.92125463,sol_nn
564,0.256,0.9196916,sol_nn
565,0.26,0.9181136,sol_nn
566,0.264,0.9165213,sol_nn
567,0.268,0.9149146,sol_nn
568,0.272,0.9132937,sol_nn
569,0.276,0.91165847,sol_nn
570,0.28,0.9100097,sol_nn
571,0.284,0.908348,sol_nn
572,0.288,0.90667236,sol_nn
573,0.292,0.90498406,sol_nn
574,0.296,0.9032824,sol_nn
575,0.3,0.90156853,sol_nn
576,0.304,0.8998422,sol_nn
577,0.308,0.898104,sol_nn
578,0.312,0.8963537,sol_nn
579,0.316,0.89459157,sol_nn
580,0.32,0.89281785,sol_nn
581,0.324,0.89103234,sol_nn
582,0.328,0.88923633,sol_nn
583,0.332,0.8874294,sol_nn
584,0.336,0.88561124,sol_nn
585,0.34,0.8837825,sol_nn
586,0.344,0.8819436,sol_nn
587,0.348,0.88009465,sol_nn
588,0.352,0.8782352,sol_nn
589,0.356,0.8763667,sol_nn
590,0.36,0.8744884,sol_nn
591,0.364,0.87260014,sol_nn
592,0.368,0.8707033,sol_nn
593,0.372,0.86879694,sol_nn
594,0.376,0.86688143,sol_nn
595,0.38,0.86495733,sol_nn
596,0.384,0.863025,sol_nn
597,0.388,0.86108416,sol_nn
598,0.392,0.85913503,sol_nn
599,0.396,0.85717773,sol_nn
600,0.4,0.85521233,sol_nn
601,0.404,0.8532394,sol_nn
602,0.408,0.8512589,sol_nn
603,0.412,0.849271,sol_nn
604,0.416,0.84727573,sol_nn
605,0.42,0.84527284,sol_nn
606,0.424,0.8432641,sol_nn
607,0.428,0.8412477,sol_nn
608,0.432,0.8392252,sol_nn
609,0.436,0.83719534,sol_nn
610,0.44,0.83515924,sol_nn
611,0.444,0.8331171,sol_nn
612,0.448,0.8310687,sol_nn
613,0.452,0.8290148,sol_nn
614,0.456,0.8269546,sol_nn
615,0.46,0.8248886,sol_nn
616,0.464,0.82281774,sol_nn
617,0.468,0.8207404,sol_nn
618,0.472,0.81865793,sol_nn
619,0.476,0.81657076,sol_nn
620,0.48,0.8144782,sol_nn
621,0.484,0.81238115,sol_nn
622,0.488,0.81027853,sol_nn
623,0.492,0.80817133,sol_nn
624,0.496,0.8060598,sol_nn
625,0.5,0.80394363,sol_nn
626,0.504,0.8018231,sol_nn
627,0.508,0.79969835,sol_nn
628,0.512,0.7975695,sol_nn
629,0.516,0.7954365,sol_nn
630,0.52,0.79329944,sol_nn
631,0.524,0.79115903,sol_nn
632,0.528,0.7890142,sol_nn
633,0.532,0.7868659,sol_nn
634,0.536,0.7847141,sol_nn
635,0.54,0.7825596,sol_nn
636,0.544,0.78040105,sol_nn
637,0.548,0.77824,sol_nn
638,0.552,0.7760747,sol_nn
639,0.556,0.7739073,sol_nn
640,0.56,0.7717367,sol_nn
641,0.564,0.7695631,sol_nn
642,0.568,0.76738656,sol_nn
643,0.572,0.7652074,sol_nn
644,0.576,0.7630261,sol_nn
645,0.58,0.760842,sol_nn
646,0.584,0.7586553,sol_nn
647,0.588,0.7564667,sol_nn
648,0.592,0.75427526,sol_nn
649,0.596,0.7520821,sol_nn
650,0.6,0.7498871,sol_nn
651,0.604,0.7476896,sol_nn
652,0.608,0.7454904,sol_nn
653,0.612,0.7432896,sol_nn
654,0.616,0.7410866,sol_nn
655,0.62,0.7388817,sol_nn
656,0.624,0.7366751,sol_nn
657,0.628,0.7344678,sol_nn
658,0.632,0.732258,sol_nn
659,0.636,0.7300474,sol_nn
660,0.64,0.72783476,sol_nn
661,0.644,0.72562164,sol_nn
662,0.648,0.7234071,sol_nn
663,0.652,0.7211913,sol_nn
664,0.656,0.7189741,sol_nn
665,0.66,0.71675617,sol_nn
666,0.664,0.7145371,sol_nn
667,0.668,0.7123171,sol_nn
668,0.672,0.71009624,sol_nn
669,0.676,0.70787436,sol_nn
670,0.68,0.705652,sol_nn
671,0.684,0.70342886,sol_nn
672,0.688,0.70120466,sol_nn
673,0.692,0.69898057,sol_nn
674,0.696,0.6967553,sol_nn
675,0.7,0.69453007,sol_nn
676,0.704,0.69230384,sol_nn
677,0.708,0.690078,sol_nn
678,0.712,0.68785083,sol_nn
679,0.716,0.6856237,sol_nn
680,0.72,0.68339676,sol_nn
681,0.724,0.6811694,sol_nn
682,0.728,0.6789412,sol_nn
683,0.732,0.67671347,sol_nn
684,0.736,0.6744855,sol_nn
685,0.74,0.6722579,sol_nn
686,0.744,0.67003,sol_nn
687,0.748,0.6678017,sol_nn
688,0.752,0.66557425,sol_nn
689,0.756,0.66334647,sol_nn
690,0.76,0.66111857,sol_nn
691,0.764,0.65889084,sol_nn
692,0.768,0.65666306,sol_nn
693,0.772,0.6544364,sol_nn
694,0.776,0.65221,sol_nn
695,0.78,0.6499834,sol_nn
696,0.784,0.6477572,sol_nn
697,0.788,0.6455315,sol_nn
698,0.792,0.6433065,sol_nn
699,0.796,0.6410812,sol_nn
700,0.8,0.63885695,sol_nn
701,0.804,0.63663334,sol_nn
702,0.808,0.6344099,sol_nn
703,0.812,0.63218695,sol_nn
704,0.816,0.62996423,sol_nn
705,0.82,0.6277431,sol_nn
706,0.824,0.6255216,sol_nn
707,0.828,0.62330115,sol_nn
708,0.832,0.6210816,sol_nn
709,0.836,0.6188623,sol_nn
710,0.84,0.61664426,sol_nn
711,0.844,0.61442655,sol_nn
712,0.848,0.6122095,sol_nn
713,0.852,0.60999334,sol_nn
714,0.856,0.6077783,sol_nn
715,0.86,0.60556376,sol_nn
716,0.864,0.60335016,sol_nn
717,0.868,0.6011375,sol_nn
718,0.872,0.5989255,sol_nn
719,0.876,0.5967145,sol_nn
720,0.88,0.59450436,sol_nn
721,0.884,0.5922947,sol_nn
722,0.888,0.5900868,sol_nn
723,0.892,0.58787924,sol_nn
724,0.896,0.5856724,sol_nn
725,0.9,0.58346736,sol_nn
726,0.904,0.581263,sol_nn
727,0.908,0.57905954,sol_nn
728,0.912,0.5768569,sol_nn
729,0.916,0.5746556,sol_nn
730,0.92,0.5724553,sol_nn
731,0.924,0.5702557,sol_nn
732,0.928,0.5680575,sol_nn
733,0.932,0.56586033,sol_nn
734,0.936,0.563664,sol_nn
735,0.94,0.5614694,sol_nn
736,0.944,0.5592757,sol_nn
737,0.948,0.5570828,sol_nn
738,0.952,0.5548907,sol_nn
739,0.956,0.55270004,sol_nn
740,0.96,0.55051094,sol_nn
741,0.964,0.5483223,sol_nn
742,0.968,0.54613495,sol_nn
743,0.972,0.543949,sol_nn
744,0.976,0.54176396,sol_nn
745,0.98,0.5395801,sol_nn
746,0.984,0.5373975,sol_nn
747,0.988,0.53521603,sol_nn
748,0.992,0.53303576,sol_nn
749,0.996,0.5308566,sol_nn
750,1.0,0.52867854,sol_nn
751,1.004,0.52650166,sol_nn
752,1.008,0.52432585,sol_nn
753,1.012,0.52215177,sol_nn
754,1.016,0.5199776,sol_nn
755,1.02,0.5178058,sol_nn
756,1.024,0.51563525,sol_nn
757,1.028,0.51346534,sol_nn
758,1.032,0.51129705,sol_nn
759,1.036,0.5091294,sol_nn
760,1.04,0.50696343,sol_nn
761,1.044,0.5047984,sol_nn
762,1.048,0.5026341,sol_nn
763,1.052,0.5004718,sol_nn
764,1.056,0.4983105,sol_nn
765,1.06,0.4961499,sol_nn
766,1.064,0.49399102,sol_nn
767,1.068,0.49183324,sol_nn
768,1.072,0.48967648,sol_nn
769,1.076,0.48752078,sol_nn
770,1.08,0.48536617,sol_nn
771,1.084,0.4832133,sol_nn
772,1.088,0.48106107,sol_nn
773,1.092,0.4789105,sol_nn
774,1.096,0.47676104,sol_nn
775,1.1,0.47461203,sol_nn
776,1.104,0.47246474,sol_nn
777,1.108,0.47031844,sol_nn
778,1.112,0.46817365,sol_nn
779,1.116,0.46602964,sol_nn
780,1.12,0.46388665,sol_nn
781,1.124,0.46174556,sol_nn
782,1.128,0.45960474,sol_nn
783,1.132,0.4574654,sol_nn
784,1.136,0.45532727,sol_nn
785,1.14,0.45319,sol_nn
786,1.144,0.45105428,sol_nn
787,1.148,0.44891942,sol_nn
788,1.152,0.4467856,sol_nn
789,1.156,0.44465253,sol_nn
790,1.16,0.44252104,sol_nn
791,1.164,0.4403906,sol_nn
792,1.168,0.4382615,sol_nn
793,1.172,0.43613282,sol_nn
794,1.176,0.43400565,sol_nn
795,1.18,0.43187946,sol_nn
796,1.184,0.4297538,sol_nn
797,1.188,0.42763004,sol_nn
798,1.192,0.42550686,sol_nn
799,1.196,0.4233846,sol_nn
800,1.2,0.42126366,sol_nn
801,1.204,0.41914356,sol_nn
802,1.208,0.4170248,sol_nn
803,1.212,0.4149067,sol_nn
804,1.216,0.41278958,sol_nn
805,1.22,0.41067332,sol_nn
806,1.224,0.4085586,sol_nn
807,1.228,0.4064442,sol_nn
808,1.232,0.40433124,sol_nn
809,1.236,0.40221912,sol_nn
810,1.24,0.40010753,sol_nn
811,1.244,0.3979974,sol_nn
812,1.248,0.39588797,sol_nn
813,1.252,0.39377958,sol_nn
814,1.256,0.39167196,sol_nn
815,1.26,0.38956568,sol_nn
816,1.264,0.3874597,sol_nn
817,1.268,0.38535482,sol_nn
818,1.272,0.38325107,sol_nn
819,1.276,0.38114753,sol_nn
820,1.28,0.37904537,sol_nn
821,1.284,0.376944,sol_nn
822,1.288,0.37484345,sol_nn
823,1.292,0.3727432,sol_nn
824,1.296,0.37064445,sol_nn
825,1.3,0.36854637,sol_nn
826,1.304,0.36644867,sol_nn
827,1.308,0.36435226,sol_nn
828,1.312,0.36225688,sol_nn
829,1.316,0.36016148,sol_nn
830,1.32,0.35806704,sol_nn
831,1.324,0.35597357,sol_nn
832,1.328,0.35388058,sol_nn
833,1.332,0.35178846,sol_nn
834,1.336,0.34969693,sol_nn
835,1.34,0.3476062,sol_nn
836,1.344,0.3455163,sol_nn
837,1.348,0.3434267,sol_nn
838,1.352,0.34133807,sol_nn
839,1.356,0.3392501,sol_nn
840,1.36,0.33716285,sol_nn
841,1.364,0.33507586,sol_nn
842,1.368,0.33298963,sol_nn
843,1.372,0.33090425,sol_nn
844,1.376,0.32881895,sol_nn
845,1.38,0.3267346,sol_nn
846,1.384,0.32465082,sol_nn
847,1.388,0.32256734,sol_nn
848,1.392,0.32048455,sol_nn
849,1.396,0.3184022,sol_nn
850,1.4,0.3163204,sol_nn
851,1.404,0.31423944,sol_nn
852,1.408,0.31215867,sol_nn
853,1.412,0.31007838,sol_nn
854,1.416,0.3079987,sol_nn
855,1.42,0.30591923,sol_nn
856,1.424,0.30384022,sol_nn
857,1.428,0.30176207,sol_nn
858,1.432,0.29968375,sol_nn
859,1.436,0.29760608,sol_nn
860,1.44,0.2955286,sol_nn
861,1.444,0.29345167,sol_nn
862,1.448,0.29137543,sol_nn
863,1.452,0.28929886,sol_nn
864,1.456,0.28722325,sol_nn
865,1.46,0.28514767,sol_nn
866,1.464,0.2830723,sol_nn
867,1.468,0.28099725,sol_nn
868,1.472,0.27892256,sol_nn
869,1.476,0.2768478,sol_nn
870,1.48,0.2747738,sol_nn
871,1.484,0.27269983,sol_nn
872,1.488,0.27062577,sol_nn
873,1.492,0.26855212,sol_nn
874,1.496,0.2664788,sol_nn
875,1.5,0.26440567,sol_nn
876,1.504,0.26233235,sol_nn
877,1.508,0.26025954,sol_nn
878,1.512,0.25818652,sol_nn
879,1.516,0.25611383,sol_nn
880,1.52,0.25404143,sol_nn
881,1.524,0.25196877,sol_nn
882,1.528,0.24989621,sol_nn
883,1.532,0.24782342,sol_nn
884,1.536,0.2457513,sol_nn
885,1.54,0.24367875,sol_nn
886,1.544,0.2416064,sol_nn
887,1.548,0.23953338,sol_nn
888,1.552,0.23746127,sol_nn
889,1.556,0.2353884,sol_nn
890,1.56,0.23331586,sol_nn
891,1.564,0.2312428,sol_nn
892,1.568,0.22917014,sol_nn
893,1.572,0.22709708,sol_nn
894,1.576,0.22502387,sol_nn
895,1.58,0.22295058,sol_nn
896,1.584,0.22087714,sol_nn
897,1.588,0.21880323,sol_nn
898,1.592,0.21672969,sol_nn
899,1.596,0.21465537,sol_nn
900,1.6,0.21258081,sol_nn
901,1.604,0.21050605,sol_nn
902,1.608,0.20843093,sol_nn
903,1.612,0.20635605,sol_nn
904,1.616,0.20428011,sol_nn
905,1.62,0.20220415,sol_nn
906,1.624,0.20012802,sol_nn
907,1.628,0.19805111,sol_nn
908,1.632,0.19597411,sol_nn
909,1.636,0.19389643,sol_nn
910,1.64,0.19181862,sol_nn
911,1.644,0.18974,sol_nn
912,1.648,0.1876611,sol_nn
913,1.652,0.18558173,sol_nn
914,1.656,0.1835016,sol_nn
915,1.66,0.18142138,sol_nn
916,1.664,0.1793401,sol_nn
917,1.668,0.1772584,sol_nn
918,1.672,0.17517617,sol_nn
919,1.676,0.17309335,sol_nn
920,1.68,0.17100984,sol_nn
921,1.684,0.16892557,sol_nn
922,1.688,0.16684103,sol_nn
923,1.692,0.16475502,sol_nn
924,1.696,0.1626689,sol_nn
925,1.7,0.16058187,sol_nn
926,1.704,0.1584939,sol_nn
927,1.708,0.15640536,sol_nn
928,1.712,0.15431581,sol_nn
929,1.716,0.15222527,sol_nn
930,1.72,0.15013435,sol_nn
931,1.724,0.14804219,sol_nn
932,1.728,0.14594926,sol_nn
933,1.732,0.14385548,sol_nn
934,1.736,0.1417606,sol_nn
935,1.74,0.13966458,sol_nn
936,1.744,0.13756812,sol_nn
937,1.748,0.13547009,sol_nn
938,1.752,0.13337123,sol_nn
939,1.756,0.13127108,sol_nn
940,1.76,0.12917006,sol_nn
941,1.764,0.12706792,sol_nn
942,1.768,0.12496444,sol_nn
943,1.772,0.12286025,sol_nn
944,1.776,0.12075439,sol_nn
945,1.78,0.11864756,sol_nn
946,1.784,0.116539165,sol_nn
947,1.788,0.11442987,sol_nn
948,1.792,0.11231915,sol_nn
949,1.796,0.110207215,sol_nn
950,1.8,0.108093835,sol_nn
951,1.804,0.10597912,sol_nn
952,1.808,0.10386289,sol_nn
953,1.812,0.1017455,sol_nn
954,1.816,0.09962649,sol_nn
955,1.82,0.09750592,sol_nn
956,1.824,0.09538393,sol_nn
957,1.828,0.09326057,sol_nn
958,1.832,0.091135494,sol_nn
959,1.836,0.08900888,sol_nn
960,1.84,0.08688072,sol_nn
961,1.844,0.08475075,sol_nn
962,1.848,0.08261914,sol_nn
963,1.852,0.08048602,sol_nn
964,1.856,0.07835125,sol_nn
965,1.86,0.076214395,sol_nn
966,1.864,0.07407607,sol_nn
967,1.868,0.07193577,sol_nn
968,1.872,0.06979357,sol_nn
969,1.876,0.06764977,sol_nn
970,1.88,0.06550397,sol_nn
971,1.884,0.063356265,sol_nn
972,1.888,0.061206605,sol_nn
973,1.892,0.05905524,sol_nn
974,1.896,0.056901254,sol_nn
975,1.9,0.054745667,sol_nn
976,1.904,0.052587893,sol_nn
977,1.908,0.05042811,sol_nn
978,1.912,0.04826637,sol_nn
979,1.916,0.046102095,sol_nn
980,1.92,0.043935895,sol_nn
981,1.924,0.04176745,sol_nn
982,1.928,0.039596796,sol_nn
983,1.932,0.03742391,sol_nn
984,1.936,0.035248607,sol_nn
985,1.94,0.033070665,sol_nn
986,1.944,0.030890806,sol_nn
987,1.948,0.028708488,sol_nn
988,1.952,0.02652359,sol_nn
989,1.956,0.024336532,sol_nn
990,1.96,0.02214672,sol_nn
991,1.964,0.019954354,sol_nn
992,1.968,0.017759569,sol_nn
993,1.972,0.015562162,sol_nn
994,1.976,0.013362234,sol_nn
995,1.98,0.011159428,sol_nn
996,1.984,0.008954055,sol_nn
997,1.988,0.0067459242,sol_nn
998,1.992,0.00453508,sol_nn
999,1.996,0.0023214808,sol_nn
1000,2.0,0.00010508206,sol_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_300/test_nn.csv <==
,X_x,value,name
0,-2.0,4.302617e-05,test_nn
1,-1.996,0.0021226704,test_nn
2,-1.992,0.0042098393,test_nn
3,-1.988,0.0063041565,test_nn
4,-1.984,0.008405519,test_nn
5,-1.98,0.010513711,test_nn
6,-1.976,0.012628863,test_nn
7,-1.972,0.014750357,test_nn
8,-1.968,0.016878277,test_nn
9,-1.964,0.019012474,test_nn
10,-1.96,0.02115266,test_nn
11,-1.956,0.02329887,test_nn
12,-1.952,0.02545061,test_nn
13,-1.948,0.027608145,test_nn
14,-1.944,0.029771067,test_nn
15,-1.94,0.031939045,test_nn
16,-1.936,0.03411228,test_nn
17,-1.932,0.036290303,test_nn
18,-1.928,0.03847331,test_nn
19,-1.924,0.040660907,test_nn
20,-1.92,0.042852744,test_nn
21,-1.916,0.045049097,test_nn
22,-1.912,0.047249608,test_nn
23,-1.908,0.049453873,test_nn
24,-1.904,0.05166238,test_nn
25,-1.9,0.053874332,test_nn
26,-1.896,0.05608982,test_nn
27,-1.892,0.05830892,test_nn
28,-1.888,0.0605312,test_nn
29,-1.884,0.06275657,test_nn
30,-1.88,0.06498482,test_nn
31,-1.876,0.06721604,test_nn
32,-1.872,0.06945005,test_nn
33,-1.868,0.07168646,test_nn
34,-1.864,0.073925294,test_nn
35,-1.86,0.076166354,test_nn
36,-1.856,0.07840962,test_nn
37,-1.852,0.08065487,test_nn
38,-1.848,0.08290202,test_nn
39,-1.844,0.085150905,test_nn
40,-1.84,0.0874013,test_nn
41,-1.836,0.08965326,test_nn
42,-1.832,0.091906495,test_nn
43,-1.828,0.094161026,test_nn
44,-1.824,0.09641647,test_nn
45,-1.82,0.09867291,test_nn
46,-1.816,0.10093046,test_nn
47,-1.812,0.10318841,test_nn
48,-1.808,0.10544697,test_nn
49,-1.804,0.1077062,test_nn
50,-1.8,0.10996566,test_nn
51,-1.796,0.11222516,test_nn
52,-1.792,0.11448495,test_nn
53,-1.788,0.116744936,test_nn
54,-1.784,0.119004376,test_nn
55,-1.78,0.12126394,test_nn
56,-1.776,0.123522885,test_nn
57,-1.772,0.12578164,test_nn
58,-1.768,0.12803966,test_nn
59,-1.764,0.13029715,test_nn
60,-1.76,0.13255368,test_nn
61,-1.756,0.13480943,test_nn
62,-1.752,0.1370643,test_nn
63,-1.748,0.13931769,test_nn
64,-1.744,0.14157036,test_nn
65,-1.74,0.1438215,test_nn
66,-1.736,0.1460716,test_nn
67,-1.732,0.14831965,test_nn
68,-1.728,0.15056638,test_nn
69,-1.724,0.1528116,test_nn
70,-1.72,0.15505497,test_nn
71,-1.716,0.15729664,test_nn
72,-1.712,0.15953599,test_nn
73,-1.708,0.16177368,test_nn
74,-1.704,0.1640092,test_nn
75,-1.7,0.16624252,test_nn
76,-1.696,0.16847356,test_nn
77,-1.692,0.1707024,test_nn
78,-1.688,0.17292863,test_nn
79,-1.684,0.17515239,test_nn
80,-1.68,0.17737362,test_nn
81,-1.676,0.17959225,test_nn
82,-1.672,0.181808,test_nn
83,-1.668,0.18402122,test_nn
84,-1.664,0.18623167,test_nn
85,-1.66,0.18843904,test_nn
86,-1.656,0.1906432,test_nn
87,-1.652,0.19284447,test_nn
88,-1.648,0.19504298,test_nn
89,-1.644,0.1972378,test_nn
90,-1.64,0.19942987,test_nn
91,-1.636,0.20161818,test_nn
92,-1.632,0.20380354,test_nn
93,-1.628,0.20598546,test_nn
94,-1.624,0.20816404,test_nn
95,-1.62,0.21033898,test_nn
96,-1.616,0.21251033,test_nn
97,-1.612,0.21467808,test_nn
98,-1.608,0.21684264,test_nn
99,-1.604,0.2190034,test_nn
100,-1.6,0.2211603,test_nn
101,-1.596,0.2233137,test_nn
102,-1.592,0.22546314,test_nn
103,-1.588,0.2276088,test_nn
104,-1.584,0.22975081,test_nn
105,-1.58,0.231889,test_nn
106,-1.576,0.23402336,test_nn
107,-1.572,0.23615383,test_nn
108,-1.568,0.23828034,test_nn
109,-1.564,0.24040258,test_nn
110,-1.56,0.24252115,test_nn
111,-1.556,0.24463579,test_nn
112,-1.552,0.24674612,test_nn
113,-1.548,0.24885297,test_nn
114,-1.544,0.25095576,test_nn
115,-1.54,0.25305408,test_nn
116,-1.536,0.25514892,test_nn
117,-1.532,0.25723946,test_nn
118,-1.528,0.25932625,test_nn
119,-1.524,0.26140893,test_nn
120,-1.52,0.26348737,test_nn
121,-1.516,0.26556197,test_nn
122,-1.512,0.26763266,test_nn
123,-1.508,0.26969925,test_nn
124,-1.504,0.27176207,test_nn
125,-1.5,0.27382043,test_nn
126,-1.496,0.2758754,test_nn
127,-1.492,0.27792603,test_nn
128,-1.488,0.2799731,test_nn
129,-1.484,0.28201598,test_nn
130,-1.48,0.28405526,test_nn
131,-1.476,0.28609067,test_nn
132,-1.472,0.28812203,test_nn
133,-1.468,0.29014945,test_nn
134,-1.464,0.29217404,test_nn
135,-1.46,0.29419434,test_nn
136,-1.456,0.2962112,test_nn
137,-1.452,0.2982241,test_nn
138,-1.448,0.30023366,test_nn
139,-1.444,0.30223966,test_nn
140,-1.44,0.30424207,test_nn
141,-1.436,0.3062412,test_nn
142,-1.432,0.3082368,test_nn
143,-1.428,0.31022954,test_nn
144,-1.424,0.3122183,test_nn
145,-1.42,0.3142041,test_nn
146,-1.416,0.316187,test_nn
147,-1.412,0.3181671,test_nn
148,-1.408,0.32014328,test_nn
149,-1.404,0.3221172,test_nn
150,-1.4,0.3240879,test_nn
151,-1.396,0.32605588,test_nn
152,-1.392,0.32802114,test_nn
153,-1.388,0.3299838,test_nn
154,-1.384,0.33194393,test_nn
155,-1.38,0.3339015,test_nn
156,-1.376,0.33585653,test_nn
157,-1.372,0.33780962,test_nn
158,-1.368,0.3397597,test_nn
159,-1.364,0.34170836,test_nn
160,-1.36,0.34365445,test_nn
161,-1.356,0.3455988,test_nn
162,-1.352,0.3475414,test_nn
163,-1.348,0.34948188,test_nn
164,-1.344,0.3514208,test_nn
165,-1.34,0.3533585,test_nn
166,-1.336,0.35529405,test_nn
167,-1.332,0.35722858,test_nn
168,-1.328,0.35916206,test_nn
169,-1.324,0.3610938,test_nn
170,-1.32,0.36302462,test_nn
171,-1.316,0.36495483,test_nn
172,-1.312,0.3668839,test_nn
173,-1.308,0.3688126,test_nn
174,-1.304,0.37074018,test_nn
175,-1.3,0.37266758,test_nn
176,-1.296,0.37459415,test_nn
177,-1.292,0.3765208,test_nn
178,-1.288,0.3784477,test_nn
179,-1.284,0.38037437,test_nn
180,-1.28,0.38230073,test_nn
181,-1.276,0.38422772,test_nn
182,-1.272,0.38615447,test_nn
183,-1.268,0.38808244,test_nn
184,-1.264,0.39001045,test_nn
185,-1.26,0.3919394,test_nn
186,-1.256,0.3938694,test_nn
187,-1.252,0.3958,test_nn
188,-1.248,0.39773172,test_nn
189,-1.244,0.39966506,test_nn
190,-1.24,0.4015994,test_nn
191,-1.236,0.40353528,test_nn
192,-1.232,0.40547323,test_nn
193,-1.228,0.40741235,test_nn
194,-1.224,0.40935406,test_nn
195,-1.22,0.41129708,test_nn
196,-1.216,0.41324234,test_nn
197,-1.212,0.41519016,test_nn
198,-1.208,0.41714013,test_nn
199,-1.204,0.41909295,test_nn
200,-1.2,0.42104846,test_nn
201,-1.196,0.4230069,test_nn
202,-1.192,0.4249676,test_nn
203,-1.188,0.42693192,test_nn
204,-1.184,0.42889917,test_nn
205,-1.18,0.4308698,test_nn
206,-1.176,0.43284428,test_nn
207,-1.172,0.43482152,test_nn
208,-1.168,0.4368031,test_nn
209,-1.164,0.43878818,test_nn
210,-1.16,0.44077736,test_nn
211,-1.156,0.44277003,test_nn
212,-1.152,0.4447673,test_nn
213,-1.148,0.44676885,test_nn
214,-1.144,0.448775,test_nn
215,-1.14,0.45078552,test_nn
216,-1.136,0.4528,test_nn
217,-1.132,0.45481992,test_nn
218,-1.128,0.45684427,test_nn
219,-1.124,0.4588732,test_nn
220,-1.12,0.46090782,test_nn
221,-1.116,0.46294707,test_nn
222,-1.112,0.46499202,test_nn
223,-1.108,0.46704185,test_nn
224,-1.104,0.46909696,test_nn
225,-1.1,0.4711575,test_nn
226,-1.096,0.47322375,test_nn
227,-1.092,0.4752953,test_nn
228,-1.088,0.47737265,test_nn
229,-1.084,0.47945565,test_nn
230,-1.08,0.48154444,test_nn
231,-1.076,0.48363882,test_nn
232,-1.072,0.4857393,test_nn
233,-1.068,0.48784608,test_nn
234,-1.064,0.4899587,test_nn
235,-1.06,0.49207628,test_nn
236,-1.056,0.49420077,test_nn
237,-1.052,0.49633121,test_nn
238,-1.048,0.49846813,test_nn
239,-1.044,0.5006111,test_nn
240,-1.04,0.5027598,test_nn
241,-1.036,0.5049149,test_nn
242,-1.032,0.507076,test_nn
243,-1.028,0.5092433,test_nn
244,-1.024,0.51141614,test_nn
245,-1.02,0.5135958,test_nn
246,-1.016,0.51578194,test_nn
247,-1.012,0.51797354,test_nn
248,-1.008,0.52017134,test_nn
249,-1.004,0.52237517,test_nn
250,-1.0,0.52458495,test_nn
251,-0.996,0.52680105,test_nn
252,-0.992,0.52902293,test_nn
253,-0.988,0.5312507,test_nn
254,-0.984,0.53348374,test_nn
255,-0.98,0.5357228,test_nn
256,-0.976,0.53796774,test_nn
257,-0.972,0.5402184,test_nn
258,-0.968,0.54247457,test_nn
259,-0.964,0.54473615,test_nn
260,-0.96,0.54700285,test_nn
261,-0.956,0.54927516,test_nn
262,-0.952,0.5515523,test_nn
263,-0.948,0.55383456,test_nn
264,-0.944,0.55612195,test_nn
265,-0.94,0.55841374,test_nn
266,-0.936,0.56071097,test_nn
267,-0.932,0.56301254,test_nn
268,-0.928,0.5653182,test_nn
269,-0.924,0.56762815,test_nn
270,-0.92,0.5699429,test_nn
271,-0.916,0.5722617,test_nn
272,-0.912,0.5745841,test_nn
273,-0.908,0.57691044,test_nn
274,-0.904,0.5792398,test_nn
275,-0.9,0.58157355,test_nn
276,-0.896,0.58391035,test_nn
277,-0.892,0.5862497,test_nn
278,-0.888,0.5885923,test_nn
279,-0.884,0.5909381,test_nn
280,-0.88,0.593286,test_nn
281,-0.876,0.5956363,test_nn
282,-0.872,0.59799,test_nn
283,-0.868,0.6003451,test_nn
284,-0.864,0.6027013,test_nn
285,-0.86,0.60506046,test_nn
286,-0.856,0.6074207,test_nn
287,-0.852,0.6097819,test_nn
288,-0.848,0.61214525,test_nn
289,-0.844,0.61450833,test_nn
290,-0.84,0.61687243,test_nn
291,-0.836,0.6192377,test_nn
292,-0.832,0.6216031,test_nn
293,-0.828,0.62396836,test_nn
294,-0.824,0.62633365,test_nn
295,-0.82,0.6286989,test_nn
296,-0.816,0.6310637,test_nn
297,-0.812,0.6334279,test_nn
298,-0.808,0.63579094,test_nn
299,-0.804,0.63815325,test_nn
300,-0.8,0.640514,test_nn
301,-0.796,0.6428738,test_nn
302,-0.792,0.64523065,test_nn
303,-0.788,0.64758694,test_nn
304,-0.784,0.6499405,test_nn
305,-0.78,0.6522919,test_nn
306,-0.776,0.65464085,test_nn
307,-0.772,0.6569867,test_nn
308,-0.768,0.65933037,test_nn
309,-0.764,0.66167,test_nn
310,-0.76,0.6640069,test_nn
311,-0.756,0.66634035,test_nn
312,-0.752,0.6686699,test_nn
313,-0.748,0.670995,test_nn
314,-0.744,0.6733165,test_nn
315,-0.74,0.67563397,test_nn
316,-0.736,0.6779468,test_nn
317,-0.732,0.6802544,test_nn
318,-0.728,0.68255794,test_nn
319,-0.724,0.68485564,test_nn
320,-0.72,0.6871484,test_nn
321,-0.716,0.68943584,test_nn
322,-0.712,0.69171745,test_nn
323,-0.708,0.69399357,test_nn
324,-0.704,0.6962638,test_nn
325,-0.7,0.6985274,test_nn
326,-0.696,0.7007856,test_nn
327,-0.692,0.70303655,test_nn
328,-0.688,0.7052815,test_nn
329,-0.684,0.7075194,test_nn
330,-0.68,0.70975053,test_nn
331,-0.676,0.71197486,test_nn
332,-0.672,0.71419275,test_nn
333,-0.668,0.7164029,test_nn
334,-0.664,0.71860504,test_nn
335,-0.66,0.72080076,test_nn
336,-0.656,0.7229888,test_nn
337,-0.652,0.72516894,test_nn
338,-0.648,0.727342,test_nn
339,-0.644,0.7295066,test_nn
340,-0.64,0.7316646,test_nn
341,-0.636,0.7338136,test_nn
342,-0.632,0.7359551,test_nn
343,-0.628,0.73808855,test_nn
344,-0.624,0.74021417,test_nn
345,-0.62,0.7423322,test_nn
346,-0.616,0.74444205,test_nn
347,-0.612,0.74654305,test_nn
348,-0.608,0.74863726,test_nn
349,-0.604,0.7507234,test_nn
350,-0.6,0.7528012,test_nn
351,-0.596,0.754871,test_nn
352,-0.592,0.75693333,test_nn
353,-0.588,0.7589878,test_nn
354,-0.584,0.76103467,test_nn
355,-0.58,0.7630744,test_nn
356,-0.576,0.765106,test_nn
357,-0.572,0.7671304,test_nn
358,-0.568,0.7691482,test_nn
359,-0.564,0.77115786,test_nn
360,-0.56,0.773161,test_nn
361,-0.556,0.7751571,test_nn
362,-0.552,0.7771467,test_nn
363,-0.548,0.77913034,test_nn
364,-0.544,0.7811064,test_nn
365,-0.54,0.7830774,test_nn
366,-0.536,0.7850425,test_nn
367,-0.532,0.7870015,test_nn
368,-0.528,0.78895473,test_nn
369,-0.524,0.7909026,test_nn
370,-0.52,0.79284644,test_nn
371,-0.516,0.79478425,test_nn
372,-0.512,0.79671776,test_nn
373,-0.508,0.7986467,test_nn
374,-0.504,0.8005718,test_nn
375,-0.5,0.80249333,test_nn
376,-0.496,0.8044107,test_nn
377,-0.492,0.80632496,test_nn
378,-0.488,0.8082359,test_nn
379,-0.484,0.8101444,test_nn
380,-0.48,0.81205,test_nn
381,-0.476,0.8139531,test_nn
382,-0.472,0.8158543,test_nn
383,-0.468,0.81775385,test_nn
384,-0.464,0.81965166,test_nn
385,-0.46,0.82154775,test_nn
386,-0.456,0.8234434,test_nn
387,-0.452,0.8253376,test_nn
388,-0.448,0.82723093,test_nn
389,-0.444,0.8291241,test_nn
390,-0.44,0.83101785,test_nn
391,-0.436,0.8329102,test_nn
392,-0.432,0.8348029,test_nn
393,-0.428,0.8366965,test_nn
394,-0.424,0.8385902,test_nn
395,-0.42,0.84048444,test_nn
396,-0.416,0.8423795,test_nn
397,-0.412,0.84427565,test_nn
398,-0.408,0.84617203,test_nn
399,-0.404,0.84806967,test_nn
400,-0.4,0.8499682,test_nn
401,-0.396,0.85186803,test_nn
402,-0.392,0.8537681,test_nn
403,-0.388,0.85566986,test_nn
404,-0.384,0.85757315,test_nn
405,-0.38,0.8594768,test_nn
406,-0.376,0.8613812,test_nn
407,-0.372,0.8632867,test_nn
408,-0.368,0.86519307,test_nn
409,-0.364,0.86709905,test_nn
410,-0.36,0.8690059,test_nn
411,-0.356,0.87091357,test_nn
412,-0.352,0.8728201,test_nn
413,-0.348,0.8747269,test_nn
414,-0.344,0.8766322,test_nn
415,-0.34,0.8785372,test_nn
416,-0.336,0.8804412,test_nn
417,-0.332,0.88234353,test_nn
418,-0.328,0.8842441,test_nn
419,-0.324,0.886142,test_nn
420,-0.32,0.8880372,test_nn
421,-0.316,0.8899293,test_nn
422,-0.312,0.89181757,test_nn
423,-0.308,0.8937019,test_nn
424,-0.304,0.8955811,test_nn
425,-0.3,0.89745593,test_nn
426,-0.296,0.8993248,test_nn
427,-0.292,0.9011867,test_nn
428,-0.288,0.9030421,test_nn
429,-0.284,0.90489054,test_nn
430,-0.28,0.9067305,test_nn
431,-0.276,0.90856117,test_nn
432,-0.272,0.9103823,test_nn
433,-0.268,0.91219395,test_nn
434,-0.264,0.91399497,test_nn
435,-0.26,0.9157845,test_nn
436,-0.256,0.91756135,test_nn
437,-0.252,0.91932607,test_nn
438,-0.248,0.9210766,test_nn
439,-0.244,0.92281425,test_nn
440,-0.24,0.9245355,test_nn
441,-0.236,0.92624176,test_nn
442,-0.232,0.92793196,test_nn
443,-0.228,0.9296043,test_nn
444,-0.224,0.93125886,test_nn
445,-0.22,0.9328952,test_nn
446,-0.216,0.9345117,test_nn
447,-0.212,0.93610895,test_nn
448,-0.208,0.9376853,test_nn
449,-0.204,0.9392399,test_nn
450,-0.2,0.94077337,test_nn
451,-0.196,0.9422837,test_nn
452,-0.192,0.94376993,test_nn
453,-0.188,0.94523275,test_nn
454,-0.184,0.9466711,test_nn
455,-0.18,0.94808346,test_nn
456,-0.176,0.94947,test_nn
457,-0.172,0.95082974,test_nn
458,-0.168,0.95216346,test_nn
459,-0.164,0.9534684,test_nn
460,-0.16,0.9547461,test_nn
461,-0.156,0.95599437,test_nn
462,-0.152,0.9572135,test_nn
463,-0.148,0.95840347,test_nn
464,-0.144,0.9595619,test_nn
465,-0.14,0.9606907,test_nn
466,-0.136,0.9617881,test_nn
467,-0.132,0.9628537,test_nn
468,-0.128,0.96388847,test_nn
469,-0.124,0.9648898,test_nn
470,-0.12,0.9658593,test_nn
471,-0.116,0.9667952,test_nn
472,-0.112,0.9676986,test_nn
473,-0.108,0.9685675,test_nn
474,-0.104,0.96940386,test_nn
475,-0.1,0.970206,test_nn
476,-0.096,0.97097415,test_nn
477,-0.092,0.97170687,test_nn
478,-0.088,0.9724063,test_nn
479,-0.084,0.9730707,test_nn
480,-0.08,0.97369957,test_nn
481,-0.076,0.97429466,test_nn
482,-0.072,0.9748548,test_nn
483,-0.068,0.97537917,test_nn
484,-0.064,0.97586894,test_nn
485,-0.06,0.9763234,test_nn
486,-0.056,0.97674274,test_nn
487,-0.052,0.9771275,test_nn
488,-0.048,0.9774772,test_nn
489,-0.044,0.9777916,test_nn
490,-0.04,0.97807115,test_nn
491,-0.036,0.9783161,test_nn
492,-0.032,0.97852635,test_nn
493,-0.028,0.97870183,test_nn
494,-0.024,0.9788428,test_nn
495,-0.02,0.9789493,test_nn
496,-0.016,0.9790228,test_nn
497,-0.012,0.97906095,test_nn
498,-0.008,0.97906554,test_nn
499,-0.004,0.97903687,test_nn
500,0.0,0.9789742,test_nn
501,0.004,0.9788792,test_nn
502,0.008,0.9787512,test_nn
503,0.012,0.97859025,test_nn
504,0.016,0.97839653,test_nn
505,0.02,0.9781717,test_nn
506,0.024,0.9779141,test_nn
507,0.028,0.97762513,test_nn
508,0.032,0.9773044,test_nn
509,0.036,0.9769533,test_nn
510,0.04,0.9765712,test_nn
511,0.044,0.97615844,test_nn
512,0.048,0.9757152,test_nn
513,0.052,0.9752426,test_nn
514,0.056,0.97474027,test_nn
515,0.06,0.9742086,test_nn
516,0.064,0.9736484,test_nn
517,0.068,0.97305983,test_nn
518,0.072,0.972442,test_nn
519,0.076,0.9717973,test_nn
520,0.08,0.97112477,test_nn
521,0.084,0.97042483,test_nn
522,0.088,0.96969813,test_nn
523,0.092,0.96894455,test_nn
524,0.096,0.9681658,test_nn
525,0.1,0.9673605,test_nn
526,0.104,0.9665288,test_nn
527,0.108,0.9656731,test_nn
528,0.112,0.9647919,test_nn
529,0.116,0.9638864,test_nn
530,0.12,0.9629575,test_nn
531,0.124,0.96200377,test_nn
532,0.128,0.961027,test_nn
533,0.132,0.96002734,test_nn
534,0.136,0.9590042,test_nn
535,0.14,0.95795876,test_nn
536,0.144,0.9568917,test_nn
537,0.148,0.95580184,test_nn
538,0.152,0.95469135,test_nn
539,0.156,0.95355994,test_nn
540,0.16,0.9524065,test_nn
541,0.164,0.9512334,test_nn
542,0.168,0.95003974,test_nn
543,0.172,0.9488268,test_nn
544,0.176,0.94759357,test_nn
545,0.18,0.9463413,test_nn
546,0.184,0.94506997,test_nn
547,0.188,0.9437799,test_nn
548,0.192,0.9424722,test_nn
549,0.196,0.94114584,test_nn
550,0.2,0.9398022,test_nn
551,0.204,0.93844044,test_nn
552,0.208,0.9370619,test_nn
553,0.212,0.9356658,test_nn
554,0.216,0.9342535,test_nn
555,0.22,0.93282527,test_nn
556,0.224,0.9313803,test_nn
557,0.228,0.9299198,test_nn
558,0.232,0.92844427,test_nn
559,0.236,0.92695296,test_nn
560,0.24,0.9254459,test_nn
561,0.244,0.92392564,test_nn
562,0.248,0.9223896,test_nn
563,0.252,0.92083967,test_nn
564,0.256,0.9192764,test_nn
565,0.26,0.91769826,test_nn
566,0.264,0.9161072,test_nn
567,0.268,0.91450274,test_nn
568,0.272,0.9128856,test_nn
569,0.276,0.9112549,test_nn
570,0.28,0.909612,test_nn
571,0.284,0.9079564,test_nn
572,0.288,0.9062894,test_nn
573,0.292,0.9046099,test_nn
574,0.296,0.90291834,test_nn
575,0.3,0.9012155,test_nn
576,0.304,0.8995014,test_nn
577,0.308,0.8977761,test_nn
578,0.312,0.8960401,test_nn
579,0.316,0.89429337,test_nn
580,0.32,0.8925359,test_nn
581,0.324,0.89076763,test_nn
582,0.328,0.8889895,test_nn
583,0.332,0.8872018,test_nn
584,0.336,0.8854036,test_nn
585,0.34,0.8835966,test_nn
586,0.344,0.88177896,test_nn
587,0.348,0.8799532,test_nn
588,0.352,0.8781177,test_nn
589,0.356,0.87627363,test_nn
590,0.36,0.8744205,test_nn
591,0.364,0.8725587,test_nn
592,0.368,0.8706884,test_nn
593,0.372,0.86881024,test_nn
594,0.376,0.8669236,test_nn
595,0.38,0.8650287,test_nn
596,0.384,0.8631263,test_nn
597,0.388,0.8612161,test_nn
598,0.392,0.85929793,test_nn
599,0.396,0.85737276,test_nn
600,0.4,0.85544044,test_nn
601,0.404,0.8535007,test_nn
602,0.408,0.85155326,test_nn
603,0.412,0.8496003,test_nn
604,0.416,0.8476391,test_nn
605,0.42,0.84567285,test_nn
606,0.424,0.8436989,test_nn
607,0.428,0.8417189,test_nn
608,0.432,0.83973247,test_nn
609,0.436,0.83774006,test_nn
610,0.44,0.83574116,test_nn
611,0.444,0.8337366,test_nn
612,0.448,0.8317263,test_nn
613,0.452,0.8297104,test_nn
614,0.456,0.8276888,test_nn
615,0.46,0.82566196,test_nn
616,0.464,0.8236296,test_nn
617,0.468,0.82159185,test_nn
618,0.472,0.81954837,test_nn
619,0.476,0.81750065,test_nn
620,0.48,0.8154476,test_nn
621,0.484,0.81339,test_nn
622,0.488,0.81132716,test_nn
623,0.492,0.8092594,test_nn
624,0.496,0.8071875,test_nn
625,0.5,0.8051111,test_nn
626,0.504,0.8030299,test_nn
627,0.508,0.8009448,test_nn
628,0.512,0.7988551,test_nn
629,0.516,0.79676116,test_nn
630,0.52,0.79466385,test_nn
631,0.524,0.79256177,test_nn
632,0.528,0.79045594,test_nn
633,0.532,0.78834647,test_nn
634,0.536,0.7862331,test_nn
635,0.54,0.7841158,test_nn
636,0.544,0.7819953,test_nn
637,0.548,0.7798715,test_nn
638,0.552,0.7777436,test_nn
639,0.556,0.7756126,test_nn
640,0.56,0.77347785,test_nn
641,0.564,0.7713399,test_nn
642,0.568,0.76919967,test_nn
643,0.572,0.76705533,test_nn
644,0.576,0.76490843,test_nn
645,0.58,0.7627583,test_nn
646,0.584,0.7606049,test_nn
647,0.588,0.75844944,test_nn
648,0.592,0.75629115,test_nn
649,0.596,0.7541298,test_nn
650,0.6,0.75196576,test_nn
651,0.604,0.7497994,test_nn
652,0.608,0.7476307,test_nn
653,0.612,0.74545854,test_nn
654,0.616,0.7432847,test_nn
655,0.62,0.7411083,test_nn
656,0.624,0.7389295,test_nn
657,0.628,0.73674864,test_nn
658,0.632,0.734565,test_nn
659,0.636,0.7323801,test_nn
660,0.64,0.7301926,test_nn
661,0.644,0.728003,test_nn
662,0.648,0.7258114,test_nn
663,0.652,0.7236183,test_nn
664,0.656,0.721423,test_nn
665,0.66,0.7192256,test_nn
666,0.664,0.7170271,test_nn
667,0.668,0.71482617,test_nn
668,0.672,0.7126236,test_nn
669,0.676,0.7104198,test_nn
670,0.68,0.70821446,test_nn
671,0.684,0.7060072,test_nn
672,0.688,0.7037983,test_nn
673,0.692,0.70158786,test_nn
674,0.696,0.6993766,test_nn
675,0.7,0.69716394,test_nn
676,0.704,0.6949495,test_nn
677,0.708,0.69273394,test_nn
678,0.712,0.69051707,test_nn
679,0.716,0.6882996,test_nn
680,0.72,0.68607986,test_nn
681,0.724,0.6838596,test_nn
682,0.728,0.68163824,test_nn
683,0.732,0.67941594,test_nn
684,0.736,0.6771928,test_nn
685,0.74,0.67496836,test_nn
686,0.744,0.6727431,test_nn
687,0.748,0.6705164,test_nn
688,0.752,0.66828984,test_nn
689,0.756,0.6660619,test_nn
690,0.76,0.66383326,test_nn
691,0.764,0.6616043,test_nn
692,0.768,0.6593744,test_nn
693,0.772,0.6571435,test_nn
694,0.776,0.6549127,test_nn
695,0.78,0.6526804,test_nn
696,0.784,0.65044796,test_nn
697,0.788,0.6482153,test_nn
698,0.792,0.64598215,test_nn
699,0.796,0.6437482,test_nn
700,0.8,0.64151376,test_nn
701,0.804,0.6392794,test_nn
702,0.808,0.63704383,test_nn
703,0.812,0.634809,test_nn
704,0.816,0.63257295,test_nn
705,0.82,0.6303379,test_nn
706,0.824,0.6281019,test_nn
707,0.828,0.62586564,test_nn
708,0.832,0.6236295,test_nn
709,0.836,0.6213927,test_nn
710,0.84,0.61915636,test_nn
711,0.844,0.6169195,test_nn
712,0.848,0.61468273,test_nn
713,0.852,0.61244607,test_nn
714,0.856,0.61020947,test_nn
715,0.86,0.60797375,test_nn
716,0.864,0.6057365,test_nn
717,0.868,0.60350066,test_nn
718,0.872,0.60126466,test_nn
719,0.876,0.59902877,test_nn
720,0.88,0.59679264,test_nn
721,0.884,0.5945572,test_nn
722,0.888,0.5923219,test_nn
723,0.892,0.590087,test_nn
724,0.896,0.5878525,test_nn
725,0.9,0.58561784,test_nn
726,0.904,0.5833839,test_nn
727,0.908,0.5811507,test_nn
728,0.912,0.5789177,test_nn
729,0.916,0.57668483,test_nn
730,0.92,0.57445264,test_nn
731,0.924,0.5722211,test_nn
732,0.928,0.56999016,test_nn
733,0.932,0.5677593,test_nn
734,0.936,0.56552935,test_nn
735,0.94,0.5633,test_nn
736,0.944,0.56107134,test_nn
737,0.948,0.5588436,test_nn
738,0.952,0.556616,test_nn
739,0.956,0.5543891,test_nn
740,0.96,0.55216324,test_nn
741,0.964,0.5499378,test_nn
742,0.968,0.5477131,test_nn
743,0.972,0.54548985,test_nn
744,0.976,0.5432669,test_nn
745,0.98,0.54104495,test_nn
746,0.984,0.5388241,test_nn
747,0.988,0.53660345,test_nn
748,0.992,0.5343845,test_nn
749,0.996,0.5321656,test_nn
750,1.0,0.52994835,test_nn
751,1.004,0.5277318,test_nn
752,1.008,0.52551603,test_nn
753,1.012,0.5233016,test_nn
754,1.016,0.52108765,test_nn
755,1.02,0.5188758,test_nn
756,1.024,0.51666427,test_nn
757,1.028,0.5144538,test_nn
758,1.032,0.51224494,test_nn
759,1.036,0.51003665,test_nn
760,1.04,0.50782984,test_nn
761,1.044,0.5056238,test_nn
762,1.048,0.50341916,test_nn
763,1.052,0.50121605,test_nn
764,1.056,0.49901405,test_nn
765,1.06,0.49681297,test_nn
766,1.064,0.49461293,test_nn
767,1.068,0.49241477,test_nn
768,1.072,0.49021763,test_nn
769,1.076,0.48802146,test_nn
770,1.08,0.48582673,test_nn
771,1.084,0.48363367,test_nn
772,1.088,0.48144192,test_nn
773,1.092,0.47925133,test_nn
774,1.096,0.47706196,test_nn
775,1.1,0.47487438,test_nn
776,1.104,0.47268814,test_nn
777,1.108,0.47050318,test_nn
778,1.112,0.46831957,test_nn
779,1.116,0.46613747,test_nn
780,1.12,0.46395674,test_nn
781,1.124,0.46177766,test_nn
782,1.128,0.4595996,test_nn
783,1.132,0.45742375,test_nn
784,1.136,0.45524892,test_nn
785,1.14,0.45307538,test_nn
786,1.144,0.4509039,test_nn
787,1.148,0.4487334,test_nn
788,1.152,0.44656536,test_nn
789,1.156,0.44439813,test_nn
790,1.16,0.44223294,test_nn
791,1.164,0.4400686,test_nn
792,1.168,0.4379063,test_nn
793,1.172,0.43574536,test_nn
794,1.176,0.43358648,test_nn
795,1.18,0.43142897,test_nn
796,1.184,0.42927307,test_nn
797,1.188,0.42711878,test_nn
798,1.192,0.42496607,test_nn
799,1.196,0.4228148,test_nn
800,1.2,0.42066547,test_nn
801,1.204,0.41851744,test_nn
802,1.208,0.4163717,test_nn
803,1.212,0.41422686,test_nn
804,1.216,0.41208392,test_nn
805,1.22,0.40994257,test_nn
806,1.224,0.4078035,test_nn
807,1.228,0.40566567,test_nn
808,1.232,0.40352952,test_nn
809,1.236,0.40139496,test_nn
810,1.24,0.39926234,test_nn
811,1.244,0.3971308,test_nn
812,1.248,0.39500144,test_nn
813,1.252,0.39287373,test_nn
814,1.256,0.3907473,test_nn
815,1.26,0.38862318,test_nn
816,1.264,0.38650036,test_nn
817,1.268,0.38437945,test_nn
818,1.272,0.38226,test_nn
819,1.276,0.3801419,test_nn
820,1.28,0.378026,test_nn
821,1.284,0.37591186,test_nn
822,1.288,0.37379903,test_nn
823,1.292,0.37168795,test_nn
824,1.296,0.3695787,test_nn
825,1.3,0.36747113,test_nn
826,1.304,0.36536467,test_nn
827,1.308,0.3632606,test_nn
828,1.312,0.3611581,test_nn
829,1.316,0.35905674,test_nn
830,1.32,0.35695738,test_nn
831,1.324,0.3548594,test_nn
832,1.328,0.35276312,test_nn
833,1.332,0.35066855,test_nn
834,1.336,0.34857553,test_nn
835,1.34,0.34648398,test_nn
836,1.344,0.34439412,test_nn
837,1.348,0.34230578,test_nn
838,1.352,0.34021926,test_nn
839,1.356,0.33813387,test_nn
840,1.36,0.33605063,test_nn
841,1.364,0.33396837,test_nn
842,1.368,0.33188796,test_nn
843,1.372,0.32980904,test_nn
844,1.376,0.32773098,test_nn
845,1.38,0.32565516,test_nn
846,1.384,0.32358035,test_nn
847,1.388,0.32150757,test_nn
848,1.392,0.31943554,test_nn
849,1.396,0.3173655,test_nn
850,1.4,0.31529656,test_nn
851,1.404,0.31322888,test_nn
852,1.408,0.3111629,test_nn
853,1.412,0.3090981,test_nn
854,1.416,0.307035,test_nn
855,1.42,0.30497283,test_nn
856,1.424,0.302912,test_nn
857,1.428,0.30085242,test_nn
858,1.432,0.29879412,test_nn
859,1.436,0.2967372,test_nn
860,1.44,0.29468128,test_nn
861,1.444,0.29262683,test_nn
862,1.448,0.29057354,test_nn
863,1.452,0.28852123,test_nn
864,1.456,0.28647047,test_nn
865,1.46,0.28442034,test_nn
866,1.464,0.28237137,test_nn
867,1.468,0.28032365,test_nn
868,1.472,0.2782767,test_nn
869,1.476,0.27623105,test_nn
870,1.48,0.27418625,test_nn
871,1.484,0.2721426,test_nn
872,1.488,0.27009952,test_nn
873,1.492,0.26805764,test_nn
874,1.496,0.26601642,test_nn
875,1.5,0.26397642,test_nn
876,1.504,0.26193717,test_nn
877,1.508,0.25989857,test_nn
878,1.512,0.25786036,test_nn
879,1.516,0.25582355,test_nn
880,1.52,0.2537871,test_nn
881,1.524,0.25175118,test_nn
882,1.528,0.24971627,test_nn
883,1.532,0.24768177,test_nn
884,1.536,0.2456478,test_nn
885,1.54,0.24361409,test_nn
886,1.544,0.24158175,test_nn
887,1.548,0.23954877,test_nn
888,1.552,0.23751712,test_nn
889,1.556,0.23548539,test_nn
890,1.56,0.23345405,test_nn
891,1.564,0.23142293,test_nn
892,1.568,0.22939274,test_nn
893,1.572,0.2273619,test_nn
894,1.576,0.22533208,test_nn
895,1.58,0.22330192,test_nn
896,1.584,0.221272,test_nn
897,1.588,0.21924202,test_nn
898,1.592,0.21721238,test_nn
899,1.596,0.21518251,test_nn
900,1.6,0.21315277,test_nn
901,1.604,0.21112278,test_nn
902,1.608,0.20909259,test_nn
903,1.612,0.20706244,test_nn
904,1.616,0.20503213,test_nn
905,1.62,0.20300126,test_nn
906,1.624,0.2009702,test_nn
907,1.628,0.1989386,test_nn
908,1.632,0.19690707,test_nn
909,1.636,0.19487478,test_nn
910,1.64,0.19284235,test_nn
911,1.644,0.19080882,test_nn
912,1.648,0.18877491,test_nn
913,1.652,0.18674032,test_nn
914,1.656,0.1847053,test_nn
915,1.66,0.18266933,test_nn
916,1.664,0.1806325,test_nn
917,1.668,0.17859495,test_nn
918,1.672,0.17655624,test_nn
919,1.676,0.1745168,test_nn
920,1.68,0.17247617,test_nn
921,1.684,0.17043465,test_nn
922,1.688,0.16839218,test_nn
923,1.692,0.16634817,test_nn
924,1.696,0.16430314,test_nn
925,1.7,0.16225675,test_nn
926,1.704,0.16020906,test_nn
927,1.708,0.15815982,test_nn
928,1.712,0.15610932,test_nn
929,1.716,0.15405701,test_nn
930,1.72,0.15200353,test_nn
931,1.724,0.14994791,test_nn
932,1.728,0.14789103,test_nn
933,1.732,0.14583221,test_nn
934,1.736,0.14377147,test_nn
935,1.74,0.141709,test_nn
936,1.744,0.13964465,test_nn
937,1.748,0.1375778,test_nn
938,1.752,0.13550937,test_nn
939,1.756,0.13343848,test_nn
940,1.76,0.1313656,test_nn
941,1.764,0.12929043,test_nn
942,1.768,0.12721272,test_nn
943,1.772,0.12513287,test_nn
944,1.776,0.123050265,test_nn
945,1.78,0.12096535,test_nn
946,1.784,0.11887756,test_nn
947,1.788,0.11678717,test_nn
948,1.792,0.11469408,test_nn
949,1.796,0.11259814,test_nn
950,1.8,0.11049928,test_nn
951,1.804,0.108397484,test_nn
952,1.808,0.10629268,test_nn
953,1.812,0.10418476,test_nn
954,1.816,0.10207355,test_nn
955,1.82,0.09995902,test_nn
956,1.824,0.097841255,test_nn
957,1.828,0.0957201,test_nn
958,1.832,0.09359534,test_nn
959,1.836,0.09146703,test_nn
960,1.84,0.08933523,test_nn
961,1.844,0.0871996,test_nn
962,1.848,0.08505984,test_nn
963,1.852,0.082916714,test_nn
964,1.856,0.08076933,test_nn
965,1.86,0.078617945,test_nn
966,1.864,0.07646256,test_nn
967,1.868,0.074302696,test_nn
968,1.872,0.07213865,test_nn
969,1.876,0.069970325,test_nn
970,1.88,0.06779756,test_nn
971,1.884,0.065620214,test_nn
972,1.888,0.063438304,test_nn
973,1.892,0.061251774,test_nn
974,1.896,0.05906003,test_nn
975,1.9,0.056863725,test_nn
976,1.904,0.054662347,test_nn
977,1.908,0.052456018,test_nn
978,1.912,0.05024465,test_nn
979,1.916,0.048027795,test_nn
980,1.92,0.045805715,test_nn
981,1.924,0.04357821,test_nn
982,1.928,0.04134536,test_nn
983,1.932,0.039106846,test_nn
984,1.936,0.036862575,test_nn
985,1.94,0.03461224,test_nn
986,1.944,0.032356508,test_nn
987,1.948,0.030094687,test_nn
988,1.952,0.027826697,test_nn
989,1.956,0.025552839,test_nn
990,1.96,0.0232725,test_nn
991,1.964,0.020985784,test_nn
992,1.968,0.018692773,test_nn
993,1.972,0.016393196,test_nn
994,1.976,0.0140871,test_nn
995,1.98,0.011774031,test_nn
996,1.984,0.0094542885,test_nn
997,1.988,0.0071275625,test_nn
998,1.992,0.0047938675,test_nn
999,1.996,0.0024530715,test_nn
1000,2.0,0.00010508206,test_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_400/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 400, "weight_testfn_obs": 400, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 50021, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_11-35-23_329694_79310/artifacts/2024-10-12_11-35-25/fn_2024-10-12_11-35-25/working_dirs/fn_4f2b3_00647_647_weight_soln_obs=400_2024-10-12_15-07-20", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_obs_force/run_obs_weight_400/diff.csv <==
,X_x,value,name
0,-2.0,2.3085624e-05,diff
1,-1.996,0.0002096647,diff
2,-1.992,0.00039235083,diff
3,-1.988,0.00057159876,diff
4,-1.984,0.0007473836,diff
5,-1.98,0.0009194715,diff
6,-1.976,0.0010874644,diff
7,-1.972,0.0012520729,diff
8,-1.968,0.001413187,diff
9,-1.964,0.0015707705,diff
10,-1.96,0.0017249156,diff
11,-1.956,0.0018753111,diff
12,-1.952,0.0020222198,diff
13,-1.948,0.0021659061,diff
14,-1.944,0.0023058336,diff
15,-1.94,0.0024425574,diff
16,-1.936,0.0025758594,diff
17,-1.932,0.0027055293,diff
18,-1.928,0.0028320663,diff
19,-1.924,0.0029549897,diff
20,-1.92,0.0030745156,diff
21,-1.916,0.0031909496,diff
22,-1.912,0.0033040717,diff
23,-1.908,0.0034139864,diff
24,-1.904,0.003520444,diff
25,-1.9,0.0036237575,diff
26,-1.896,0.003723707,diff
27,-1.892,0.0038205385,diff
28,-1.888,0.003914397,diff
29,-1.884,0.0040046163,diff
30,-1.88,0.0040921345,diff
31,-1.876,0.004176207,diff
32,-1.872,0.0042576045,diff
33,-1.868,0.0043356568,diff
34,-1.864,0.004410155,diff
35,-1.86,0.0044821203,diff
36,-1.856,0.0045513436,diff
37,-1.852,0.004616916,diff
38,-1.848,0.004679948,diff
39,-1.844,0.0047397017,diff
40,-1.84,0.0047968775,diff
41,-1.836,0.0048510954,diff
42,-1.832,0.00490202,diff
43,-1.828,0.004950486,diff
44,-1.824,0.0049956366,diff
45,-1.82,0.005038634,diff
46,-1.816,0.0050781295,diff
47,-1.812,0.0051149502,diff
48,-1.808,0.005149476,diff
49,-1.804,0.0051807836,diff
50,-1.8,0.005209461,diff
51,-1.796,0.0052352846,diff
52,-1.792,0.005258724,diff
53,-1.788,0.005279362,diff
54,-1.784,0.005297266,diff
55,-1.78,0.005312726,diff
56,-1.776,0.005325295,diff
57,-1.772,0.0053353906,diff
58,-1.768,0.0053429604,diff
59,-1.764,0.0053479224,diff
60,-1.76,0.00535053,diff
61,-1.756,0.0053504705,diff
62,-1.752,0.0053481907,diff
63,-1.748,0.0053433627,diff
64,-1.744,0.005336061,diff
65,-1.74,0.0053262413,diff
66,-1.736,0.0053142607,diff
67,-1.732,0.0052995235,diff
68,-1.728,0.0052829534,diff
69,-1.724,0.0052638203,diff
70,-1.72,0.0052422285,diff
71,-1.716,0.005218789,diff
72,-1.712,0.0051925927,diff
73,-1.708,0.0051646084,diff
74,-1.704,0.005134329,diff
75,-1.7,0.0051017106,diff
76,-1.696,0.0050673634,diff
77,-1.692,0.005030468,diff
78,-1.688,0.004991755,diff
79,-1.684,0.004950464,diff
80,-1.68,0.0049078465,diff
81,-1.676,0.0048630536,diff
82,-1.672,0.0048159063,diff
83,-1.668,0.004766941,diff
84,-1.664,0.0047161877,diff
85,-1.66,0.00466311,diff
86,-1.656,0.0046087503,diff
87,-1.652,0.004552081,diff
88,-1.648,0.0044935346,diff
89,-1.644,0.0044336617,diff
90,-1.64,0.0043714345,diff
91,-1.636,0.004307747,diff
92,-1.632,0.004242167,diff
93,-1.628,0.0041754097,diff
94,-1.624,0.004106194,diff
95,-1.62,0.004035771,diff
96,-1.616,0.003963858,diff
97,-1.612,0.0038899928,diff
98,-1.608,0.0038148463,diff
99,-1.604,0.0037378073,diff
100,-1.6,0.0036595166,diff
101,-1.596,0.0035798699,diff
102,-1.592,0.0034988374,diff
103,-1.588,0.003415838,diff
104,-1.584,0.0033320785,diff
105,-1.58,0.003246516,diff
106,-1.576,0.0031601638,diff
107,-1.572,0.0030716509,diff
108,-1.568,0.002982527,diff
109,-1.564,0.0028918982,diff
110,-1.56,0.0028000772,diff
111,-1.556,0.0027072132,diff
112,-1.552,0.0026132017,diff
113,-1.548,0.0025179237,diff
114,-1.544,0.002421528,diff
115,-1.54,0.0023240298,diff
116,-1.536,0.0022257566,diff
117,-1.532,0.0021264553,diff
118,-1.528,0.0020258725,diff
119,-1.524,0.001924634,diff
120,-1.52,0.0018224716,diff
121,-1.516,0.001719296,diff
122,-1.512,0.0016156733,diff
123,-1.508,0.0015105903,diff
124,-1.504,0.0014054775,diff
125,-1.5,0.0012993217,diff
126,-1.496,0.0011921227,diff
127,-1.492,0.0010847747,diff
128,-1.488,0.00097614527,diff
129,-1.484,0.000867486,diff
130,-1.48,0.00075793266,diff
131,-1.476,0.0006479323,diff
132,-1.472,0.0005375743,diff
133,-1.468,0.0004261732,diff
134,-1.464,0.00031501055,diff
135,-1.46,0.00020337105,diff
136,-1.456,9.095669e-05,diff
137,-1.452,-2.1219254e-05,diff
138,-1.448,-0.00013425946,diff
139,-1.444,-0.00024735928,diff
140,-1.44,-0.00036031008,diff
141,-1.436,-0.00047397614,diff
142,-1.432,-0.0005877018,diff
143,-1.428,-0.00070151687,diff
144,-1.424,-0.00081533194,diff
145,-1.42,-0.00092956424,diff
146,-1.416,-0.0010434389,diff
147,-1.412,-0.0011571646,diff
148,-1.408,-0.0012713373,diff
149,-1.404,-0.0013851523,diff
150,-1.4,-0.0014989078,diff
151,-1.396,-0.0016127229,diff
152,-1.392,-0.0017258525,diff
153,-1.388,-0.0018390715,diff
154,-1.384,-0.0019521117,diff
155,-1.38,-0.0020649433,diff
156,-1.376,-0.002177298,diff
157,-1.372,-0.0022889376,diff
158,-1.368,-0.0024009347,diff
159,-1.364,-0.0025117397,diff
160,-1.36,-0.0026225448,diff
161,-1.356,-0.0027326941,diff
162,-1.352,-0.002842456,diff
163,-1.348,-0.0029514432,diff
164,-1.344,-0.0030598044,diff
165,-1.34,-0.0031678975,diff
166,-1.336,-0.0032747686,diff
167,-1.332,-0.003381133,diff
168,-1.328,-0.0034870207,diff
169,-1.324,-0.0035921633,diff
170,-1.32,-0.0036959648,diff
171,-1.316,-0.003799349,diff
172,-1.312,-0.0039018393,diff
173,-1.308,-0.004003167,diff
174,-1.304,-0.0041036606,diff
175,-1.3,-0.0042032897,diff
176,-1.296,-0.004301697,diff
177,-1.292,-0.00439924,diff
178,-1.288,-0.00449574,diff
179,-1.284,-0.004591197,diff
180,-1.28,-0.004685372,diff
181,-1.276,-0.004778415,diff
182,-1.272,-0.0048703253,diff
183,-1.268,-0.0049607456,diff
184,-1.264,-0.005050212,diff
185,-1.26,-0.0051382184,diff
186,-1.256,-0.005224675,diff
187,-1.252,-0.0053103566,diff
188,-1.248,-0.0053941905,diff
189,-1.244,-0.0054764748,diff
190,-1.24,-0.0055575073,diff
191,-1.236,-0.0056374073,diff
192,-1.232,-0.005715549,diff
193,-1.228,-0.0057922304,diff
194,-1.224,-0.005867094,diff
195,-1.22,-0.0059408844,diff
196,-1.216,-0.0060125887,diff
197,-1.212,-0.006082684,diff
198,-1.208,-0.0061511695,diff
199,-1.204,-0.0062181056,diff
200,-1.2,-0.0062832236,diff
201,-1.196,-0.006346792,diff
202,-1.192,-0.0064083636,diff
203,-1.188,-0.006468326,diff
204,-1.184,-0.006526619,diff
205,-1.18,-0.0065828264,diff
206,-1.176,-0.006637454,diff
207,-1.172,-0.0066898167,diff
208,-1.168,-0.006740719,diff
209,-1.164,-0.006789297,diff
210,-1.16,-0.0068365335,diff
211,-1.156,-0.0068812966,diff
212,-1.152,-0.00692454,diff
213,-1.148,-0.006965548,diff
214,-1.144,-0.0070044696,diff
215,-1.14,-0.007041663,diff
216,-1.136,-0.0070768893,diff
217,-1.132,-0.007109821,diff
218,-1.128,-0.0071407557,diff
219,-1.124,-0.007170081,diff
220,-1.12,-0.007196903,diff
221,-1.116,-0.0072219074,diff
222,-1.112,-0.0072446167,diff
223,-1.108,-0.007265419,diff
224,-1.104,-0.007284045,diff
225,-1.1,-0.0073005557,diff
226,-1.096,-0.0073150694,diff
227,-1.092,-0.0073274076,diff
228,-1.088,-0.007337779,diff
229,-1.084,-0.0073459744,diff
230,-1.08,-0.0073519945,diff
231,-1.076,-0.00735566,diff
232,-1.072,-0.0073575377,diff
233,-1.068,-0.0073572695,diff
234,-1.064,-0.0073553026,diff
235,-1.06,-0.0073506534,diff
236,-1.056,-0.0073443353,diff
237,-1.052,-0.0073354244,diff
238,-1.048,-0.007325232,diff
239,-1.044,-0.0073124766,diff
240,-1.04,-0.0072975755,diff
241,-1.036,-0.007280886,diff
242,-1.032,-0.007261753,diff
243,-1.028,-0.0072407722,diff
244,-1.024,-0.0072178245,diff
245,-1.02,-0.0071932673,diff
246,-1.016,-0.0071662664,diff
247,-1.012,-0.007137418,diff
248,-1.008,-0.007106781,diff
249,-1.004,-0.0070738792,diff
250,-1.0,-0.0070393085,diff
251,-0.996,-0.007002771,diff
252,-0.992,-0.006964624,diff
253,-0.988,-0.006924689,diff
254,-0.984,-0.0068823695,diff
255,-0.98,-0.0068387985,diff
256,-0.976,-0.006793618,diff
257,-0.972,-0.006746292,diff
258,-0.968,-0.006697595,diff
259,-0.964,-0.0066468716,diff
260,-0.96,-0.0065947175,diff
261,-0.956,-0.006541133,diff
262,-0.952,-0.006485522,diff
263,-0.948,-0.006428957,diff
264,-0.944,-0.0063705444,diff
265,-0.94,-0.0063108206,diff
266,-0.936,-0.0062499642,diff
267,-0.932,-0.0061876774,diff
268,-0.928,-0.0061236024,diff
269,-0.924,-0.0060584545,diff
270,-0.92,-0.005992055,diff
271,-0.916,-0.0059241652,diff
272,-0.912,-0.0058556795,diff
273,-0.908,-0.005785942,diff
274,-0.904,-0.0057148933,diff
275,-0.9,-0.005643368,diff
276,-0.896,-0.005570531,diff
277,-0.892,-0.0054968596,diff
278,-0.888,-0.0054221153,diff
279,-0.884,-0.0053465366,diff
280,-0.88,-0.00527066,diff
281,-0.876,-0.0051935315,diff
282,-0.872,-0.0051164627,diff
283,-0.868,-0.005038023,diff
284,-0.864,-0.0049594045,diff
285,-0.86,-0.004880309,diff
286,-0.856,-0.0048012733,diff
287,-0.852,-0.004720986,diff
288,-0.848,-0.0046408176,diff
289,-0.844,-0.004560709,diff
290,-0.84,-0.004480064,diff
291,-0.836,-0.004399061,diff
292,-0.832,-0.0043182373,diff
293,-0.828,-0.004237175,diff
294,-0.824,-0.004156828,diff
295,-0.82,-0.004076183,diff
296,-0.816,-0.003994882,diff
297,-0.812,-0.003914833,diff
298,-0.808,-0.0038351417,diff
299,-0.804,-0.0037552118,diff
300,-0.8,-0.0036761165,diff
301,-0.796,-0.0035970807,diff
302,-0.792,-0.0035187006,diff
303,-0.788,-0.0034406185,diff
304,-0.784,-0.00336349,diff
305,-0.78,-0.0032872558,diff
306,-0.776,-0.0032117367,diff
307,-0.772,-0.0031368136,diff
308,-0.768,-0.0030632615,diff
309,-0.764,-0.0029900074,diff
310,-0.76,-0.0029176474,diff
311,-0.756,-0.0028466582,diff
312,-0.752,-0.0027765632,diff
313,-0.748,-0.0027077198,diff
314,-0.744,-0.002640009,diff
315,-0.74,-0.002573371,diff
316,-0.736,-0.0025083423,diff
317,-0.732,-0.002444625,diff
318,-0.728,-0.0023823977,diff
319,-0.724,-0.002321422,diff
320,-0.72,-0.0022622347,diff
321,-0.716,-0.002204001,diff
322,-0.712,-0.0021477342,diff
323,-0.708,-0.002092898,diff
324,-0.704,-0.0020394325,diff
325,-0.7,-0.0019883513,diff
326,-0.696,-0.0019390583,diff
327,-0.692,-0.0018904805,diff
328,-0.688,-0.0018447638,diff
329,-0.684,-0.0018002987,diff
330,-0.68,-0.0017575026,diff
331,-0.676,-0.0017172098,diff
332,-0.672,-0.0016786456,diff
333,-0.668,-0.0016419888,diff
334,-0.664,-0.0016070008,diff
335,-0.66,-0.0015740395,diff
336,-0.656,-0.0015439391,diff
337,-0.652,-0.0015149713,diff
338,-0.648,-0.0014881492,diff
339,-0.644,-0.0014638305,diff
340,-0.64,-0.0014416575,diff
341,-0.636,-0.0014215112,diff
342,-0.632,-0.0014029145,diff
343,-0.628,-0.0013865232,diff
344,-0.624,-0.0013724566,diff
345,-0.62,-0.0013608932,diff
346,-0.616,-0.0013509989,diff
347,-0.612,-0.0013434887,diff
348,-0.608,-0.0013377666,diff
349,-0.604,-0.0013346076,diff
350,-0.6,-0.0013333559,diff
351,-0.596,-0.0013341904,diff
352,-0.592,-0.0013372302,diff
353,-0.588,-0.0013424158,diff
354,-0.584,-0.0013494492,diff
355,-0.58,-0.0013592839,diff
356,-0.576,-0.001371026,diff
357,-0.572,-0.0013840795,diff
358,-0.568,-0.0013999343,diff
359,-0.564,-0.0014179349,diff
360,-0.56,-0.0014382601,diff
361,-0.556,-0.0014597178,diff
362,-0.552,-0.0014836788,diff
363,-0.548,-0.0015097857,diff
364,-0.544,-0.0015382171,diff
365,-0.54,-0.0015681982,diff
366,-0.536,-0.0016000271,diff
367,-0.532,-0.0016344786,diff
368,-0.528,-0.0016708374,diff
369,-0.524,-0.0017088652,diff
370,-0.52,-0.0017493963,diff
371,-0.516,-0.0017914772,diff
372,-0.512,-0.0018357038,diff
373,-0.508,-0.0018817782,diff
374,-0.504,-0.0019302964,diff
375,-0.5,-0.001980424,diff
376,-0.496,-0.0020331144,diff
377,-0.492,-0.0020873547,diff
378,-0.488,-0.0021439195,diff
379,-0.484,-0.0022023916,diff
380,-0.48,-0.002262652,diff
381,-0.476,-0.002325654,diff
382,-0.472,-0.0023905635,diff
383,-0.468,-0.0024574995,diff
384,-0.464,-0.0025267005,diff
385,-0.46,-0.002598405,diff
386,-0.456,-0.002672553,diff
387,-0.452,-0.002748549,diff
388,-0.448,-0.002827406,diff
389,-0.444,-0.0029087663,diff
390,-0.44,-0.00299263,diff
391,-0.436,-0.0030786395,diff
392,-0.432,-0.0031676292,diff
393,-0.428,-0.0032601357,diff
394,-0.424,-0.0033550858,diff
395,-0.42,-0.0034527779,diff
396,-0.416,-0.0035539865,diff
397,-0.412,-0.0036580563,diff
398,-0.408,-0.0037655234,diff
399,-0.404,-0.0038763285,diff
400,-0.4,-0.0039913654,diff
401,-0.396,-0.0041102767,diff
402,-0.392,-0.004232645,diff
403,-0.388,-0.004359126,diff
404,-0.384,-0.004490018,diff
405,-0.38,-0.00462538,diff
406,-0.376,-0.00476563,diff
407,-0.372,-0.004910648,diff
408,-0.368,-0.0050606728,diff
409,-0.364,-0.005216062,diff
410,-0.36,-0.005377412,diff
411,-0.356,-0.005543411,diff
412,-0.352,-0.005716622,diff
413,-0.348,-0.005895078,diff
414,-0.344,-0.006080985,diff
415,-0.34,-0.0062728524,diff
416,-0.336,-0.006473303,diff
417,-0.332,-0.006679833,diff
418,-0.328,-0.0068941712,diff
419,-0.324,-0.007116914,diff
420,-0.32,-0.0073484182,diff
421,-0.316,-0.00758785,diff
422,-0.312,-0.007836223,diff
423,-0.308,-0.00809449,diff
424,-0.304,-0.008362591,diff
425,-0.3,-0.008640289,diff
426,-0.296,-0.008928597,diff
427,-0.292,-0.0092279315,diff
428,-0.288,-0.009538472,diff
429,-0.284,-0.009860754,diff
430,-0.28,-0.010194838,diff
431,-0.276,-0.010541499,diff
432,-0.272,-0.010900676,diff
433,-0.268,-0.011273682,diff
434,-0.264,-0.011644602,diff
435,-0.26,-0.011997938,diff
436,-0.256,-0.01233387,diff
437,-0.252,-0.012652457,diff
438,-0.248,-0.012954533,diff
439,-0.244,-0.013241529,diff
440,-0.24,-0.013511777,diff
441,-0.236,-0.013767242,diff
442,-0.232,-0.014007926,diff
443,-0.228,-0.014234722,diff
444,-0.224,-0.0144479275,diff
445,-0.22,-0.014647067,diff
446,-0.216,-0.014833689,diff
447,-0.212,-0.0150081515,diff
448,-0.208,-0.015170455,diff
449,-0.204,-0.015321791,diff
450,-0.2,-0.015461266,diff
451,-0.196,-0.015591025,diff
452,-0.192,-0.015710413,diff
453,-0.188,-0.015820503,diff
454,-0.184,-0.015921414,diff
455,-0.18,-0.016013145,diff
456,-0.176,-0.01609677,diff
457,-0.172,-0.016172707,diff
458,-0.168,-0.016241312,diff
459,-0.164,-0.016302705,diff
460,-0.16,-0.016357362,diff
461,-0.156,-0.016406357,diff
462,-0.152,-0.016449511,diff
463,-0.148,-0.016486764,diff
464,-0.144,-0.016519308,diff
465,-0.14,-0.016547501,diff
466,-0.136,-0.016571224,diff
467,-0.132,-0.016590953,diff
468,-0.128,-0.016606987,diff
469,-0.124,-0.016620278,diff
470,-0.12,-0.01663065,diff
471,-0.116,-0.016638279,diff
472,-0.112,-0.016643882,diff
473,-0.108,-0.01664728,diff
474,-0.104,-0.016648829,diff
475,-0.1,-0.016649485,diff
476,-0.096,-0.016648352,diff
477,-0.092,-0.016646743,diff
478,-0.088,-0.016644418,diff
479,-0.084,-0.016641378,diff
480,-0.08,-0.01663804,diff
481,-0.076,-0.016635,diff
482,-0.072,-0.016631901,diff
483,-0.068,-0.01662898,diff
484,-0.064,-0.016626298,diff
485,-0.06,-0.016624331,diff
486,-0.056,-0.01662314,diff
487,-0.052,-0.016622305,diff
488,-0.048,-0.016622722,diff
489,-0.044,-0.016624093,diff
490,-0.04,-0.016626477,diff
491,-0.036,-0.016630232,diff
492,-0.032,-0.016634405,diff
493,-0.028,-0.016640484,diff
494,-0.024,-0.016646802,diff
495,-0.02,-0.016655147,diff
496,-0.016,-0.016664088,diff
497,-0.012,-0.0166744,diff
498,-0.008,-0.016686082,diff
499,-0.004,-0.016698122,diff
500,0.0,-0.016712248,diff
501,0.004,-0.016726434,diff
502,0.008,-0.016741812,diff
503,0.012,-0.016757905,diff
504,0.016,-0.016774476,diff
505,0.02,-0.016791523,diff
506,0.024,-0.016809046,diff
507,0.028,-0.016826987,diff
508,0.032,-0.016844928,diff
509,0.036,-0.016863108,diff
510,0.04,-0.016880631,diff
511,0.044,-0.016898453,diff
512,0.048,-0.016915083,diff
513,0.052,-0.016931176,diff
514,0.056,-0.016946375,diff
515,0.06,-0.016960323,diff
516,0.064,-0.016972959,diff
517,0.068,-0.016984105,diff
518,0.072,-0.016993344,diff
519,0.076,-0.01700002,diff
520,0.08,-0.017005265,diff
521,0.084,-0.017006934,diff
522,0.088,-0.017006278,diff
523,0.092,-0.017002583,diff
524,0.096,-0.01699537,diff
525,0.1,-0.016984522,diff
526,0.104,-0.016970515,diff
527,0.108,-0.016951561,diff
528,0.112,-0.016928256,diff
529,0.116,-0.016900301,diff
530,0.12,-0.016867042,diff
531,0.124,-0.016828299,diff
532,0.128,-0.01678431,diff
533,0.132,-0.016733885,diff
534,0.136,-0.016677618,diff
535,0.14,-0.016614676,diff
536,0.144,-0.016544819,diff
537,0.148,-0.01646769,diff
538,0.152,-0.016382992,diff
539,0.156,-0.016290665,diff
540,0.16,-0.016189933,diff
541,0.164,-0.016080678,diff
542,0.168,-0.015962958,diff
543,0.172,-0.01583606,diff
544,0.176,-0.015699387,diff
545,0.18,-0.015552878,diff
546,0.184,-0.015396774,diff
547,0.188,-0.015229881,diff
548,0.192,-0.015052557,diff
549,0.196,-0.014863908,diff
550,0.2,-0.014664054,diff
551,0.204,-0.014452159,diff
552,0.208,-0.014228702,diff
553,0.212,-0.013992786,diff
554,0.216,-0.013744354,diff
555,0.22,-0.013482451,diff
556,0.224,-0.013207734,diff
557,0.228,-0.012919068,diff
558,0.232,-0.012616634,diff
559,0.236,-0.012300372,diff
560,0.24,-0.011969447,diff
561,0.244,-0.011623442,diff
562,0.248,-0.011262417,diff
563,0.252,-0.0108860135,diff
564,0.256,-0.010493875,diff
565,0.26,-0.010085344,diff
566,0.264,-0.009661078,diff
567,0.268,-0.009219706,diff
568,0.272,-0.008777738,diff
569,0.276,-0.008350849,diff
570,0.28,-0.007938385,diff
571,0.284,-0.0075405836,diff
572,0.288,-0.0071561337,diff
573,0.292,-0.0067855716,diff
574,0.296,-0.0064284205,diff
575,0.3,-0.006084442,diff
576,0.304,-0.0057527423,diff
577,0.308,-0.005434215,diff
578,0.312,-0.005127907,diff
579,0.316,-0.0048332214,diff
580,0.32,-0.0045509934,diff
581,0.324,-0.004279673,diff
582,0.328,-0.0040200353,diff
583,0.332,-0.0037713647,diff
584,0.336,-0.003533125,diff
585,0.34,-0.0033058524,diff
586,0.344,-0.0030888915,diff
587,0.348,-0.0028815866,diff
588,0.352,-0.002684176,diff
589,0.356,-0.002496481,diff
590,0.36,-0.002317965,diff
591,0.364,-0.0021489263,diff
592,0.368,-0.0019883513,diff
593,0.372,-0.001836896,diff
594,0.376,-0.0016938448,diff
595,0.38,-0.0015588999,diff
596,0.384,-0.001431644,diff
597,0.388,-0.0013127327,diff
598,0.392,-0.0012011528,diff
599,0.396,-0.0010970831,diff
600,0.4,-0.0010004044,diff
601,0.404,-0.00091069937,diff
602,0.408,-0.0008277893,diff
603,0.412,-0.00075119734,diff
604,0.416,-0.0006815791,diff
605,0.42,-0.00061804056,diff
606,0.424,-0.0005605221,diff
607,0.428,-0.0005090833,diff
608,0.432,-0.0004631281,diff
609,0.436,-0.00042265654,diff
610,0.44,-0.00038820505,diff
611,0.444,-0.00035834312,diff
612,0.448,-0.0003336668,diff
613,0.452,-0.00031393766,diff
614,0.456,-0.00029939413,diff
615,0.46,-0.0002889037,diff
616,0.464,-0.00028282404,diff
617,0.468,-0.0002812147,diff
618,0.472,-0.00028401613,diff
619,0.476,-0.00029033422,diff
620,0.48,-0.00030100346,diff
621,0.484,-0.00031512976,diff
622,0.488,-0.0003324747,diff
623,0.492,-0.00035393238,diff
624,0.496,-0.00037819147,diff
625,0.5,-0.00040590763,diff
626,0.504,-0.0004364252,diff
627,0.508,-0.00047034025,diff
628,0.512,-0.0005066395,diff
629,0.516,-0.00054597855,diff
630,0.52,-0.0005877614,diff
631,0.524,-0.00063192844,diff
632,0.528,-0.0006785393,diff
633,0.532,-0.00072711706,diff
634,0.536,-0.00077831745,diff
635,0.54,-0.000831604,diff
636,0.544,-0.0008863807,diff
637,0.548,-0.0009433627,diff
638,0.552,-0.0010015965,diff
639,0.556,-0.0010619164,diff
640,0.56,-0.0011236668,diff
641,0.564,-0.0011870861,diff
642,0.568,-0.0012513995,diff
643,0.572,-0.0013175011,diff
644,0.576,-0.0013846755,diff
645,0.58,-0.0014528036,diff
646,0.584,-0.0015221238,diff
647,0.588,-0.0015922785,diff
648,0.592,-0.0016632676,diff
649,0.596,-0.0017353892,diff
650,0.6,-0.0018082261,diff
651,0.604,-0.0018811822,diff
652,0.608,-0.0019551516,diff
653,0.612,-0.0020296574,diff
654,0.616,-0.0021045208,diff
655,0.62,-0.002180159,diff
656,0.624,-0.0022556782,diff
657,0.628,-0.0023319721,diff
658,0.632,-0.0024080873,diff
659,0.636,-0.002484262,diff
660,0.64,-0.0025610328,diff
661,0.644,-0.0026376843,diff
662,0.648,-0.0027139783,diff
663,0.652,-0.0027906299,diff
664,0.656,-0.0028669834,diff
665,0.66,-0.0029435158,diff
666,0.664,-0.0030195713,diff
667,0.668,-0.0030955672,diff
668,0.672,-0.0031712651,diff
669,0.676,-0.003246367,diff
670,0.68,-0.0033211112,diff
671,0.684,-0.0033962727,diff
672,0.688,-0.0034703016,diff
673,0.692,-0.0035439134,diff
674,0.696,-0.0036170483,diff
675,0.7,-0.0036899447,diff
676,0.704,-0.0037616491,diff
677,0.708,-0.0038334131,diff
678,0.712,-0.0039041638,diff
679,0.716,-0.0039743185,diff
680,0.72,-0.0040441155,diff
681,0.724,-0.0041128993,diff
682,0.728,-0.0041810274,diff
683,0.732,-0.0042485,diff
684,0.736,-0.0043147802,diff
685,0.74,-0.0043803453,diff
686,0.744,-0.0044453144,diff
687,0.748,-0.0045093894,diff
688,0.752,-0.004572749,diff
689,0.756,-0.004634857,diff
690,0.76,-0.0046963096,diff
691,0.764,-0.004756689,diff
692,0.768,-0.0048162937,diff
693,0.772,-0.004874766,diff
694,0.776,-0.0049322248,diff
695,0.78,-0.00498873,diff
696,0.784,-0.0050444007,diff
697,0.788,-0.005099058,diff
698,0.792,-0.0051524043,diff
699,0.796,-0.005204916,diff
700,0.8,-0.005256355,diff
701,0.804,-0.0053070188,diff
702,0.808,-0.005356431,diff
703,0.812,-0.0054045916,diff
704,0.816,-0.005451739,diff
705,0.82,-0.0054980516,diff
706,0.824,-0.0055428743,diff
707,0.828,-0.005586803,diff
708,0.832,-0.0056293607,diff
709,0.836,-0.0056714416,diff
710,0.84,-0.005711794,diff
711,0.844,-0.0057514906,diff
712,0.848,-0.005789995,diff
713,0.852,-0.0058270693,diff
714,0.856,-0.0058629513,diff
715,0.86,-0.0058980584,diff
716,0.864,-0.0059319735,diff
717,0.868,-0.0059643984,diff
718,0.872,-0.0059961677,diff
719,0.876,-0.0060269833,diff
720,0.88,-0.006055951,diff
721,0.884,-0.0060840845,diff
722,0.888,-0.006111264,diff
723,0.892,-0.0061371922,diff
724,0.896,-0.006161988,diff
725,0.9,-0.006185949,diff
726,0.904,-0.0062085986,diff
727,0.908,-0.0062299967,diff
728,0.912,-0.006250143,diff
729,0.916,-0.0062695146,diff
730,0.92,-0.006287575,diff
731,0.924,-0.0063048005,diff
732,0.928,-0.0063207746,diff
733,0.932,-0.0063356757,diff
734,0.936,-0.0063490868,diff
735,0.94,-0.0063619614,diff
736,0.944,-0.006373644,diff
737,0.948,-0.0063840747,diff
738,0.952,-0.0063937306,diff
739,0.956,-0.0064023733,diff
740,0.96,-0.006409645,diff
741,0.964,-0.006416261,diff
742,0.968,-0.006421447,diff
743,0.972,-0.0064256787,diff
744,0.976,-0.006429136,diff
745,0.98,-0.0064312816,diff
746,0.984,-0.006432712,diff
747,0.988,-0.00643301,diff
748,0.992,-0.006432295,diff
749,0.996,-0.0064308643,diff
750,1.0,-0.006428063,diff
751,1.004,-0.006424427,diff
752,1.008,-0.0064200163,diff
753,1.012,-0.0064142942,diff
754,1.016,-0.006407976,diff
755,1.02,-0.006400466,diff
756,1.024,-0.0063922405,diff
757,1.028,-0.006383002,diff
758,1.032,-0.006372869,diff
759,1.036,-0.006361842,diff
760,1.04,-0.0063501,diff
761,1.044,-0.0063374043,diff
762,1.048,-0.0063239336,diff
763,1.052,-0.0063093305,diff
764,1.056,-0.0062939227,diff
765,1.06,-0.0062778294,diff
766,1.064,-0.0062607825,diff
767,1.068,-0.0062435865,diff
768,1.072,-0.006224841,diff
769,1.076,-0.0062054396,diff
770,1.08,-0.006184906,diff
771,1.084,-0.006164223,diff
772,1.088,-0.006142676,diff
773,1.092,-0.0061200857,diff
774,1.096,-0.0060970187,diff
775,1.1,-0.0060727894,diff
776,1.104,-0.006048262,diff
777,1.108,-0.006023377,diff
778,1.112,-0.005997002,diff
779,1.116,-0.0059701204,diff
780,1.12,-0.00594303,diff
781,1.124,-0.0059147775,diff
782,1.128,-0.005886048,diff
783,1.132,-0.0058566034,diff
784,1.136,-0.0058264136,diff
785,1.14,-0.005795926,diff
786,1.144,-0.005764723,diff
787,1.148,-0.0057329535,diff
788,1.152,-0.00570032,diff
789,1.156,-0.005667299,diff
790,1.16,-0.0056337714,diff
791,1.164,-0.005599141,diff
792,1.168,-0.005564958,diff
793,1.172,-0.0055294335,diff
794,1.176,-0.0054936707,diff
795,1.18,-0.0054572225,diff
796,1.184,-0.0054205656,diff
797,1.188,-0.0053830445,diff
798,1.192,-0.005345255,diff
799,1.196,-0.00530681,diff
800,1.2,-0.0052681267,diff
801,1.204,-0.0052289367,diff
802,1.208,-0.0051889718,diff
803,1.212,-0.005148679,diff
804,1.216,-0.0051080883,diff
805,1.22,-0.0050674975,diff
806,1.224,-0.0050260425,diff
807,1.228,-0.004983872,diff
808,1.232,-0.004941702,diff
809,1.236,-0.0048990846,diff
810,1.24,-0.00485608,diff
811,1.244,-0.004812807,diff
812,1.248,-0.004768938,diff
813,1.252,-0.004725009,diff
814,1.256,-0.0046807826,diff
815,1.26,-0.0046363175,diff
816,1.264,-0.0045912564,diff
817,1.268,-0.0045461357,diff
818,1.272,-0.0045003295,diff
819,1.276,-0.0044544637,diff
820,1.28,-0.004408419,diff
821,1.284,-0.0043620765,diff
822,1.288,-0.004315138,diff
823,1.292,-0.004268497,diff
824,1.296,-0.004221529,diff
825,1.3,-0.004174143,diff
826,1.304,-0.004126519,diff
827,1.308,-0.0040786564,diff
828,1.312,-0.0040307343,diff
829,1.316,-0.003982842,diff
830,1.32,-0.003934324,diff
831,1.324,-0.0038859248,diff
832,1.328,-0.003837347,diff
833,1.332,-0.00378865,diff
834,1.336,-0.0037399232,diff
835,1.34,-0.00369066,diff
836,1.344,-0.0036414862,diff
837,1.348,-0.003592223,diff
838,1.352,-0.00354293,diff
839,1.356,-0.003493309,diff
840,1.36,-0.0034436882,diff
841,1.364,-0.0033943653,diff
842,1.368,-0.0033444762,diff
843,1.372,-0.0032947361,diff
844,1.376,-0.003244996,diff
845,1.38,-0.0031950474,diff
846,1.384,-0.0031450987,diff
847,1.388,-0.003095597,diff
848,1.392,-0.00304538,diff
849,1.396,-0.0029956102,diff
850,1.4,-0.0029456615,diff
851,1.404,-0.0028957129,diff
852,1.408,-0.0028458834,diff
853,1.412,-0.002796203,diff
854,1.416,-0.002746284,diff
855,1.42,-0.0026966333,diff
856,1.424,-0.0026467144,diff
857,1.428,-0.0025972426,diff
858,1.432,-0.0025474727,diff
859,1.436,-0.0024980307,diff
860,1.44,-0.0024485588,diff
861,1.444,-0.0023993254,diff
862,1.448,-0.0023501515,diff
863,1.452,-0.002301246,diff
864,1.456,-0.0022521913,diff
865,1.46,-0.002203375,diff
866,1.464,-0.002154708,diff
867,1.468,-0.002106011,diff
868,1.472,-0.002057463,diff
869,1.476,-0.002009362,diff
870,1.48,-0.00196141,diff
871,1.484,-0.0019133687,diff
872,1.488,-0.0018656254,diff
873,1.492,-0.0018182993,diff
874,1.496,-0.0017706752,diff
875,1.5,-0.0017236769,diff
876,1.504,-0.0016768575,diff
877,1.508,-0.0016298592,diff
878,1.512,-0.0015836954,diff
879,1.516,-0.001537621,diff
880,1.52,-0.0014915764,diff
881,1.524,-0.0014459193,diff
882,1.528,-0.00140059,diff
883,1.532,-0.0013550669,diff
884,1.536,-0.0013102889,diff
885,1.54,-0.0012657642,diff
886,1.544,-0.0012213588,diff
887,1.548,-0.0011775047,diff
888,1.552,-0.0011337996,diff
889,1.556,-0.0010904968,diff
890,1.56,-0.0010474026,diff
891,1.564,-0.0010047555,diff
892,1.568,-0.0009622127,diff
893,1.572,-0.000920102,diff
894,1.576,-0.00087857246,diff
895,1.58,-0.00083735585,diff
896,1.584,-0.00079637766,diff
897,1.588,-0.0007555783,diff
898,1.592,-0.00071556866,diff
899,1.596,-0.00067545474,diff
900,1.6,-0.00063611567,diff
901,1.604,-0.00059737265,diff
902,1.608,-0.00055859983,diff
903,1.612,-0.0005200505,diff
904,1.616,-0.00048244,diff
905,1.62,-0.0004451126,diff
906,1.624,-0.00040857494,diff
907,1.628,-0.0003721267,diff
908,1.632,-0.00033600628,diff
909,1.636,-0.0003004372,diff
910,1.64,-0.0002656281,diff
911,1.644,-0.0002310425,diff
912,1.648,-0.00019718707,diff
913,1.652,-0.00016333163,diff
914,1.656,-0.00013056397,diff
915,1.66,-9.781122e-05,diff
916,1.664,-6.6027045e-05,diff
917,1.668,-3.452599e-05,diff
918,1.672,-3.3676624e-06,diff
919,1.676,2.6986003e-05,diff
920,1.68,5.699694e-05,diff
921,1.684,8.635223e-05,diff
922,1.688,0.00011508167,diff
923,1.692,0.00014336407,diff
924,1.696,0.00017091632,diff
925,1.7,0.00019784272,diff
926,1.704,0.00022421777,diff
927,1.708,0.00024996698,diff
928,1.712,0.00027514994,diff
929,1.716,0.00030001998,diff
930,1.72,0.00032389164,diff
931,1.724,0.00034722686,diff
932,1.728,0.00036992133,diff
933,1.732,0.00039212406,diff
934,1.736,0.00041377544,diff
935,1.74,0.00043433905,diff
936,1.744,0.000454396,diff
937,1.748,0.00047399104,diff
938,1.752,0.0004929751,diff
939,1.756,0.00051122904,diff
940,1.76,0.00052817166,diff
941,1.764,0.0005450696,diff
942,1.768,0.0005611032,diff
943,1.772,0.0005760938,diff
944,1.776,0.0005906597,diff
945,1.78,0.000604555,diff
946,1.784,0.0006176308,diff
947,1.788,0.00062970817,diff
948,1.792,0.0006415099,diff
949,1.796,0.0006521642,diff
950,1.8,0.0006623566,diff
951,1.804,0.00067128986,diff
952,1.808,0.0006800443,diff
953,1.812,0.0006876439,diff
954,1.816,0.00069441646,diff
955,1.82,0.0007005483,diff
956,1.824,0.00070578605,diff
957,1.828,0.0007102713,diff
958,1.832,0.0007138476,diff
959,1.836,0.0007165298,diff
960,1.84,0.000718534,diff
961,1.844,0.0007194504,diff
962,1.848,0.00071965903,diff
963,1.852,0.00071917474,diff
964,1.856,0.00071727484,diff
965,1.86,0.0007150471,diff
966,1.864,0.0007117018,diff
967,1.868,0.00070762634,diff
968,1.872,0.00070219487,diff
969,1.876,0.0006961003,diff
970,1.88,0.00068917125,diff
971,1.884,0.0006813966,diff
972,1.888,0.00067256764,diff
973,1.892,0.0006627105,diff
974,1.896,0.00065181777,diff
975,1.9,0.0006401688,diff
976,1.904,0.0006275326,diff
977,1.908,0.0006139055,diff
978,1.912,0.00059910864,diff
979,1.916,0.0005835816,diff
980,1.92,0.00056664273,diff
981,1.924,0.00054938346,diff
982,1.928,0.0005303547,diff
983,1.932,0.0005107336,diff
984,1.936,0.0004899539,diff
985,1.94,0.0004680492,diff
986,1.944,0.00044533052,diff
987,1.948,0.00042159855,diff
988,1.952,0.000396505,diff
989,1.956,0.000370536,diff
990,1.96,0.00034366734,diff
991,1.964,0.00031539798,diff
992,1.968,0.0002862122,diff
993,1.972,0.00025541615,diff
994,1.976,0.00022388995,diff
995,1.98,0.00019143242,diff
996,1.984,0.00015742611,diff
997,1.988,0.00012280792,diff
998,1.992,8.666003e-05,diff
999,1.996,4.9429946e-05,diff
1000,2.0,1.1032447e-05,diff


==> visu/tikz_csvs_obs_force/run_obs_weight_400/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_400/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_400/sol_nn.csv <==
,X_x,value,name
0,-2.0,2.3085624e-05,sol_nn
1,-1.996,0.0023532307,sol_nn
2,-1.992,0.0046795467,sol_nn
3,-1.988,0.0070023607,sol_nn
4,-1.984,0.009321775,sol_nn
5,-1.98,0.011637429,sol_nn
6,-1.976,0.0139490515,sol_nn
7,-1.972,0.016257226,sol_nn
8,-1.968,0.018561907,sol_nn
9,-1.964,0.02086312,sol_nn
10,-1.96,0.02316083,sol_nn
11,-1.956,0.025454856,sol_nn
12,-1.952,0.02774533,sol_nn
13,-1.948,0.030032646,sol_nn
14,-1.944,0.03231614,sol_nn
15,-1.94,0.03459643,sol_nn
16,-1.936,0.036873363,sol_nn
17,-1.932,0.0391466,sol_nn
18,-1.928,0.041416764,sol_nn
19,-1.924,0.043683253,sol_nn
20,-1.92,0.045946408,sol_nn
21,-1.916,0.04820641,sol_nn
22,-1.912,0.050463162,sol_nn
23,-1.908,0.052716643,sol_nn
24,-1.904,0.054966666,sol_nn
25,-1.9,0.05721361,sol_nn
26,-1.896,0.059457123,sol_nn
27,-1.892,0.061697587,sol_nn
28,-1.888,0.06393501,sol_nn
29,-1.884,0.06616886,sol_nn
30,-1.88,0.06839994,sol_nn
31,-1.876,0.070627585,sol_nn
32,-1.872,0.07285261,sol_nn
33,-1.868,0.075074226,sol_nn
34,-1.864,0.07729235,sol_nn
35,-1.86,0.07950789,sol_nn
36,-1.856,0.08172074,sol_nn
37,-1.852,0.08392988,sol_nn
38,-1.848,0.086136475,sol_nn
39,-1.844,0.08833986,sol_nn
40,-1.84,0.0905406,sol_nn
41,-1.836,0.09273845,sol_nn
42,-1.832,0.09493294,sol_nn
43,-1.828,0.09712504,sol_nn
44,-1.824,0.09931375,sol_nn
45,-1.82,0.10150032,sol_nn
46,-1.816,0.10368344,sol_nn
47,-1.812,0.105863824,sol_nn
48,-1.808,0.10804199,sol_nn
49,-1.804,0.110216856,sol_nn
50,-1.8,0.11238916,sol_nn
51,-1.796,0.114558555,sol_nn
52,-1.792,0.11672556,sol_nn
53,-1.788,0.11888982,sol_nn
54,-1.784,0.1210513,sol_nn
55,-1.78,0.123210385,sol_nn
56,-1.776,0.12536652,sol_nn
57,-1.772,0.12752025,sol_nn
58,-1.768,0.12967138,sol_nn
59,-1.764,0.1318199,sol_nn
60,-1.76,0.13396615,sol_nn
61,-1.756,0.13610965,sol_nn
62,-1.752,0.138251,sol_nn
63,-1.748,0.14038974,sol_nn
64,-1.744,0.14252608,sol_nn
65,-1.74,0.14465982,sol_nn
66,-1.736,0.14679147,sol_nn
67,-1.732,0.1489203,sol_nn
68,-1.728,0.15104729,sol_nn
69,-1.724,0.1531718,sol_nn
70,-1.72,0.15529376,sol_nn
71,-1.716,0.15741394,sol_nn
72,-1.712,0.15953133,sol_nn
73,-1.708,0.16164696,sol_nn
74,-1.704,0.16376026,sol_nn
75,-1.7,0.1658712,sol_nn
76,-1.696,0.16798048,sol_nn
77,-1.692,0.17008716,sol_nn
78,-1.688,0.17219207,sol_nn
79,-1.684,0.17429435,sol_nn
80,-1.68,0.17639536,sol_nn
81,-1.676,0.17849413,sol_nn
82,-1.672,0.18059056,sol_nn
83,-1.668,0.18268521,sol_nn
84,-1.664,0.18477803,sol_nn
85,-1.66,0.18686858,sol_nn
86,-1.656,0.18895778,sol_nn
87,-1.652,0.19104475,sol_nn
88,-1.648,0.19312976,sol_nn
89,-1.644,0.19521345,sol_nn
90,-1.64,0.19729486,sol_nn
91,-1.636,0.19937474,sol_nn
92,-1.632,0.20145279,sol_nn
93,-1.628,0.2035296,sol_nn
94,-1.624,0.20560402,sol_nn
95,-1.62,0.20767716,sol_nn
96,-1.616,0.2097488,sol_nn
97,-1.612,0.21181858,sol_nn
98,-1.608,0.21388699,sol_nn
99,-1.604,0.21595359,sol_nn
100,-1.6,0.21801886,sol_nn
101,-1.596,0.22008285,sol_nn
102,-1.592,0.22214538,sol_nn
103,-1.588,0.22420594,sol_nn
104,-1.584,0.22626582,sol_nn
105,-1.58,0.22832382,sol_nn
106,-1.576,0.23038109,sol_nn
107,-1.572,0.23243615,sol_nn
108,-1.568,0.23449065,sol_nn
109,-1.564,0.2365436,sol_nn
110,-1.56,0.2385954,sol_nn
111,-1.556,0.2406461,sol_nn
112,-1.552,0.24269566,sol_nn
113,-1.548,0.244744,sol_nn
114,-1.544,0.24679118,sol_nn
115,-1.54,0.2488373,sol_nn
116,-1.536,0.2508826,sol_nn
117,-1.532,0.25292692,sol_nn
118,-1.528,0.25496992,sol_nn
119,-1.524,0.25701225,sol_nn
120,-1.52,0.2590537,sol_nn
121,-1.516,0.2610941,sol_nn
122,-1.512,0.2631341,sol_nn
123,-1.508,0.2651726,sol_nn
124,-1.504,0.2672111,sol_nn
125,-1.5,0.26924852,sol_nn
126,-1.496,0.27128488,sol_nn
127,-1.492,0.27332115,sol_nn
128,-1.488,0.2753561,sol_nn
129,-1.484,0.27739108,sol_nn
130,-1.48,0.27942508,sol_nn
131,-1.476,0.2814587,sol_nn
132,-1.472,0.2834919,sol_nn
133,-1.468,0.2855241,sol_nn
134,-1.464,0.28755656,sol_nn
135,-1.46,0.28958848,sol_nn
136,-1.456,0.2916197,sol_nn
137,-1.452,0.29365107,sol_nn
138,-1.448,0.2956817,sol_nn
139,-1.444,0.29771215,sol_nn
140,-1.44,0.29974276,sol_nn
141,-1.436,0.3017727,sol_nn
142,-1.432,0.30380255,sol_nn
143,-1.428,0.3058324,sol_nn
144,-1.424,0.30786213,sol_nn
145,-1.42,0.30989152,sol_nn
146,-1.416,0.3119212,sol_nn
147,-1.412,0.3139511,sol_nn
148,-1.408,0.31598052,sol_nn
149,-1.404,0.31801027,sol_nn
150,-1.4,0.32004014,sol_nn
151,-1.396,0.32206988,sol_nn
152,-1.392,0.32410038,sol_nn
153,-1.388,0.32613075,sol_nn
154,-1.384,0.32816133,sol_nn
155,-1.38,0.33019206,sol_nn
156,-1.376,0.33222327,sol_nn
157,-1.372,0.33425525,sol_nn
158,-1.368,0.33628684,sol_nn
159,-1.364,0.33831966,sol_nn
160,-1.36,0.34035242,sol_nn
161,-1.356,0.3423859,sol_nn
162,-1.352,0.3444197,sol_nn
163,-1.348,0.3464543,sol_nn
164,-1.344,0.34848955,sol_nn
165,-1.34,0.35052502,sol_nn
166,-1.336,0.35256177,sol_nn
167,-1.332,0.35459897,sol_nn
168,-1.328,0.35663673,sol_nn
169,-1.324,0.35867515,sol_nn
170,-1.32,0.3607149,sol_nn
171,-1.316,0.36275515,sol_nn
172,-1.312,0.36479622,sol_nn
173,-1.308,0.36683854,sol_nn
174,-1.304,0.3688816,sol_nn
175,-1.3,0.3709256,sol_nn
176,-1.296,0.37297076,sol_nn
177,-1.292,0.37501678,sol_nn
178,-1.288,0.37706393,sol_nn
179,-1.284,0.37911204,sol_nn
180,-1.28,0.38116148,sol_nn
181,-1.276,0.383212,sol_nn
182,-1.272,0.3852637,sol_nn
183,-1.268,0.38731688,sol_nn
184,-1.264,0.38937098,sol_nn
185,-1.26,0.3914266,sol_nn
186,-1.256,0.3934837,sol_nn
187,-1.252,0.39554164,sol_nn
188,-1.248,0.3976014,sol_nn
189,-1.244,0.39966273,sol_nn
190,-1.24,0.40172526,sol_nn
191,-1.236,0.40378898,sol_nn
192,-1.232,0.4058544,sol_nn
193,-1.228,0.4079213,sol_nn
194,-1.224,0.40999007,sol_nn
195,-1.22,0.41205984,sol_nn
196,-1.216,0.41413176,sol_nn
197,-1.212,0.41620523,sol_nn
198,-1.208,0.4182804,sol_nn
199,-1.204,0.42035702,sol_nn
200,-1.2,0.42243546,sol_nn
201,-1.196,0.42451552,sol_nn
202,-1.192,0.4265975,sol_nn
203,-1.188,0.4286812,sol_nn
204,-1.184,0.43076646,sol_nn
205,-1.18,0.43285388,sol_nn
206,-1.176,0.4349428,sol_nn
207,-1.172,0.437034,sol_nn
208,-1.168,0.43912676,sol_nn
209,-1.164,0.44122174,sol_nn
210,-1.16,0.44331813,sol_nn
211,-1.156,0.44541693,sol_nn
212,-1.152,0.4475173,sol_nn
213,-1.148,0.4496199,sol_nn
214,-1.144,0.45172453,sol_nn
215,-1.14,0.45383096,sol_nn
216,-1.136,0.4559393,sol_nn
217,-1.132,0.45804998,sol_nn
218,-1.128,0.46016264,sol_nn
219,-1.124,0.46227694,sol_nn
220,-1.12,0.46439368,sol_nn
221,-1.116,0.46651223,sol_nn
222,-1.112,0.46863315,sol_nn
223,-1.108,0.47075593,sol_nn
224,-1.104,0.47288093,sol_nn
225,-1.1,0.47500798,sol_nn
226,-1.096,0.4771371,sol_nn
227,-1.092,0.4792683,sol_nn
228,-1.088,0.48140153,sol_nn
229,-1.084,0.48353696,sol_nn
230,-1.08,0.4856745,sol_nn
231,-1.076,0.48781446,sol_nn
232,-1.072,0.48995614,sol_nn
233,-1.068,0.49210006,sol_nn
234,-1.064,0.49424556,sol_nn
235,-1.06,0.4963939,sol_nn
236,-1.056,0.49854377,sol_nn
237,-1.052,0.50069624,sol_nn
238,-1.048,0.50285006,sol_nn
239,-1.044,0.5050064,sol_nn
240,-1.04,0.5071649,sol_nn
241,-1.036,0.50932515,sol_nn
242,-1.032,0.5114879,sol_nn
243,-1.028,0.51365244,sol_nn
244,-1.024,0.51581895,sol_nn
245,-1.02,0.5179872,sol_nn
246,-1.016,0.52015775,sol_nn
247,-1.012,0.5223302,sol_nn
248,-1.008,0.5245044,sol_nn
249,-1.004,0.52668095,sol_nn
250,-1.0,0.5288591,sol_nn
251,-0.996,0.5310392,sol_nn
252,-0.992,0.53322095,sol_nn
253,-0.988,0.5354045,sol_nn
254,-0.984,0.5375904,sol_nn
255,-0.98,0.5397775,sol_nn
256,-0.976,0.5419663,sol_nn
257,-0.972,0.54415727,sol_nn
258,-0.968,0.5463496,sol_nn
259,-0.964,0.5485439,sol_nn
260,-0.96,0.5507396,sol_nn
261,-0.956,0.5529368,sol_nn
262,-0.952,0.55513597,sol_nn
263,-0.948,0.55733615,sol_nn
264,-0.944,0.5595381,sol_nn
265,-0.94,0.5617414,sol_nn
266,-0.936,0.56394595,sol_nn
267,-0.932,0.56615186,sol_nn
268,-0.928,0.5683595,sol_nn
269,-0.924,0.5705682,sol_nn
270,-0.92,0.57277817,sol_nn
271,-0.916,0.5749897,sol_nn
272,-0.912,0.5772018,sol_nn
273,-0.908,0.5794151,sol_nn
274,-0.904,0.5816297,sol_nn
275,-0.9,0.5838449,sol_nn
276,-0.896,0.5860613,sol_nn
277,-0.892,0.5882786,sol_nn
278,-0.888,0.5904969,sol_nn
279,-0.884,0.59271604,sol_nn
280,-0.88,0.59493554,sol_nn
281,-0.876,0.5971563,sol_nn
282,-0.872,0.5993769,sol_nn
283,-0.868,0.6015989,sol_nn
284,-0.864,0.6038211,sol_nn
285,-0.86,0.6060438,sol_nn
286,-0.856,0.60826653,sol_nn
287,-0.852,0.6104904,sol_nn
288,-0.848,0.6127141,sol_nn
289,-0.844,0.61493784,sol_nn
290,-0.84,0.6171621,sol_nn
291,-0.836,0.6193867,sol_nn
292,-0.832,0.62161106,sol_nn
293,-0.828,0.6238357,sol_nn
294,-0.824,0.62605965,sol_nn
295,-0.82,0.628284,sol_nn
296,-0.816,0.63050884,sol_nn
297,-0.812,0.63273245,sol_nn
298,-0.808,0.6349557,sol_nn
299,-0.804,0.63717926,sol_nn
300,-0.8,0.639402,sol_nn
301,-0.796,0.64162457,sol_nn
302,-0.792,0.6438465,sol_nn
303,-0.788,0.6460682,sol_nn
304,-0.784,0.64828897,sol_nn
305,-0.78,0.6505088,sol_nn
306,-0.776,0.6527279,sol_nn
307,-0.772,0.6549464,sol_nn
308,-0.768,0.65716356,sol_nn
309,-0.764,0.65938044,sol_nn
310,-0.76,0.66159636,sol_nn
311,-0.756,0.6638109,sol_nn
312,-0.752,0.6660246,sol_nn
313,-0.748,0.66823703,sol_nn
314,-0.744,0.67044836,sol_nn
315,-0.74,0.67265856,sol_nn
316,-0.736,0.6748672,sol_nn
317,-0.732,0.67707455,sol_nn
318,-0.728,0.6792804,sol_nn
319,-0.724,0.68148494,sol_nn
320,-0.72,0.6836877,sol_nn
321,-0.716,0.6858895,sol_nn
322,-0.712,0.6880894,sol_nn
323,-0.708,0.6902878,sol_nn
324,-0.704,0.69248486,sol_nn
325,-0.7,0.6946795,sol_nn
326,-0.696,0.6968725,sol_nn
327,-0.692,0.6990647,sol_nn
328,-0.688,0.70125395,sol_nn
329,-0.684,0.703442,sol_nn
330,-0.68,0.70562834,sol_nn
331,-0.676,0.70781225,sol_nn
332,-0.672,0.70999444,sol_nn
333,-0.668,0.71217465,sol_nn
334,-0.664,0.7143532,sol_nn
335,-0.66,0.7165297,sol_nn
336,-0.656,0.7187035,sol_nn
337,-0.652,0.7208761,sol_nn
338,-0.648,0.7230465,sol_nn
339,-0.644,0.72521436,sol_nn
340,-0.64,0.72738016,sol_nn
341,-0.636,0.7295439,sol_nn
342,-0.632,0.7317061,sol_nn
343,-0.628,0.73386604,sol_nn
344,-0.624,0.73602366,sol_nn
345,-0.62,0.73817885,sol_nn
346,-0.616,0.7403324,sol_nn
347,-0.612,0.7424835,sol_nn
348,-0.608,0.7446328,sol_nn
349,-0.604,0.74677956,sol_nn
350,-0.6,0.7489244,sol_nn
351,-0.596,0.75106716,sol_nn
352,-0.592,0.7532077,sol_nn
353,-0.588,0.75534606,sol_nn
354,-0.584,0.75748265,sol_nn
355,-0.58,0.7596165,sol_nn
356,-0.576,0.7617483,sol_nn
357,-0.572,0.7638788,sol_nn
358,-0.568,0.7660065,sol_nn
359,-0.564,0.76813215,sol_nn
360,-0.56,0.77025545,sol_nn
361,-0.556,0.77237755,sol_nn
362,-0.552,0.77449715,sol_nn
363,-0.548,0.77661467,sol_nn
364,-0.544,0.7787298,sol_nn
365,-0.54,0.7808435,sol_nn
366,-0.536,0.7829552,sol_nn
367,-0.532,0.78506434,sol_nn
368,-0.528,0.7871716,sol_nn
369,-0.524,0.7892772,sol_nn
370,-0.52,0.7913802,sol_nn
371,-0.516,0.7934817,sol_nn
372,-0.512,0.79558104,sol_nn
373,-0.508,0.7976786,sol_nn
374,-0.504,0.7997737,sol_nn
375,-0.5,0.8018671,sol_nn
376,-0.496,0.80395806,sol_nn
377,-0.492,0.80604744,sol_nn
378,-0.488,0.80813444,sol_nn
379,-0.484,0.8102196,sol_nn
380,-0.48,0.8123029,sol_nn
381,-0.476,0.81438345,sol_nn
382,-0.472,0.81646216,sol_nn
383,-0.468,0.81853884,sol_nn
384,-0.464,0.8206132,sol_nn
385,-0.46,0.82268506,sol_nn
386,-0.456,0.8247546,sol_nn
387,-0.452,0.82682216,sol_nn
388,-0.448,0.8288869,sol_nn
389,-0.444,0.8309491,sol_nn
390,-0.44,0.8330088,sol_nn
391,-0.436,0.83506644,sol_nn
392,-0.432,0.837121,sol_nn
393,-0.428,0.8391721,sol_nn
394,-0.424,0.84122074,sol_nn
395,-0.42,0.8432667,sol_nn
396,-0.416,0.8453091,sol_nn
397,-0.412,0.84734863,sol_nn
398,-0.408,0.8493847,sol_nn
399,-0.404,0.8514175,sol_nn
400,-0.4,0.85344607,sol_nn
401,-0.396,0.8554707,sol_nn
402,-0.392,0.85749197,sol_nn
403,-0.388,0.85950905,sol_nn
404,-0.384,0.8615217,sol_nn
405,-0.38,0.86353004,sol_nn
406,-0.376,0.8655334,sol_nn
407,-0.372,0.86753196,sol_nn
408,-0.368,0.8695255,sol_nn
409,-0.364,0.8715137,sol_nn
410,-0.36,0.87349594,sol_nn
411,-0.356,0.87547356,sol_nn
412,-0.352,0.8774439,sol_nn
413,-0.348,0.879409,sol_nn
414,-0.344,0.8813667,sol_nn
415,-0.34,0.8833184,sol_nn
416,-0.336,0.88526165,sol_nn
417,-0.332,0.8871987,sol_nn
418,-0.328,0.8891279,sol_nn
419,-0.324,0.8910488,sol_nn
420,-0.32,0.8929609,sol_nn
421,-0.316,0.89486504,sol_nn
422,-0.312,0.8967602,sol_nn
423,-0.308,0.8986456,sol_nn
424,-0.304,0.90052104,sol_nn
425,-0.3,0.902387,sol_nn
426,-0.296,0.9042423,sol_nn
427,-0.292,0.9060865,sol_nn
428,-0.288,0.9079196,sol_nn
429,-0.284,0.90974087,sol_nn
430,-0.28,0.9115504,sol_nn
431,-0.276,0.9133473,sol_nn
432,-0.272,0.9151317,sol_nn
433,-0.268,0.9169023,sol_nn
434,-0.264,0.9186594,sol_nn
435,-0.26,0.92040205,sol_nn
436,-0.256,0.9221301,sol_nn
437,-0.252,0.92384356,sol_nn
438,-0.248,0.92554146,sol_nn
439,-0.244,0.9272225,sol_nn
440,-0.24,0.9288882,sol_nn
441,-0.236,0.93053675,sol_nn
442,-0.232,0.93216807,sol_nn
443,-0.228,0.93378127,sol_nn
444,-0.224,0.93537605,sol_nn
445,-0.22,0.93695295,sol_nn
446,-0.216,0.9385103,sol_nn
447,-0.212,0.94004786,sol_nn
448,-0.208,0.9415655,sol_nn
449,-0.204,0.9430622,sol_nn
450,-0.2,0.9445387,sol_nn
451,-0.196,0.94599295,sol_nn
452,-0.192,0.9474256,sol_nn
453,-0.188,0.9488355,sol_nn
454,-0.184,0.9502226,sol_nn
455,-0.18,0.95158684,sol_nn
456,-0.176,0.95292723,sol_nn
457,-0.172,0.9542433,sol_nn
458,-0.168,0.9555347,sol_nn
459,-0.164,0.9568013,sol_nn
460,-0.16,0.9580426,sol_nn
461,-0.156,0.95925766,sol_nn
462,-0.152,0.9604465,sol_nn
463,-0.148,0.96160924,sol_nn
464,-0.144,0.9627447,sol_nn
465,-0.14,0.9638525,sol_nn
466,-0.136,0.9649328,sol_nn
467,-0.132,0.96598506,sol_nn
468,-0.128,0.967009,sol_nn
469,-0.124,0.96800375,sol_nn
470,-0.12,0.96896935,sol_nn
471,-0.116,0.96990573,sol_nn
472,-0.112,0.97081214,sol_nn
473,-0.108,0.97168875,sol_nn
474,-0.104,0.9725352,sol_nn
475,-0.1,0.9733505,sol_nn
476,-0.096,0.97413564,sol_nn
477,-0.092,0.9748893,sol_nn
478,-0.088,0.97561157,sol_nn
479,-0.084,0.9763026,sol_nn
480,-0.08,0.976962,sol_nn
481,-0.076,0.977589,sol_nn
482,-0.072,0.9781841,sol_nn
483,-0.068,0.978747,sol_nn
484,-0.064,0.97927773,sol_nn
485,-0.06,0.97977567,sol_nn
486,-0.056,0.9802409,sol_nn
487,-0.052,0.9806737,sol_nn
488,-0.048,0.98107326,sol_nn
489,-0.044,0.9814399,sol_nn
490,-0.04,0.9817735,sol_nn
491,-0.036,0.9820738,sol_nn
492,-0.032,0.9823416,sol_nn
493,-0.028,0.98257554,sol_nn
494,-0.024,0.9827772,sol_nn
495,-0.02,0.98294485,sol_nn
496,-0.016,0.9830799,sol_nn
497,-0.012,0.9831816,sol_nn
498,-0.008,0.9832499,sol_nn
499,-0.004,0.9832859,sol_nn
500,0.0,0.98328775,sol_nn
501,0.004,0.9832576,sol_nn
502,0.008,0.9831942,sol_nn
503,0.012,0.9830981,sol_nn
504,0.016,0.9829695,sol_nn
505,0.02,0.9828085,sol_nn
506,0.024,0.98261493,sol_nn
507,0.028,0.98238903,sol_nn
508,0.032,0.98213106,sol_nn
509,0.036,0.9818409,sol_nn
510,0.04,0.98151934,sol_nn
511,0.044,0.9811655,sol_nn
512,0.048,0.9807809,sol_nn
513,0.052,0.9803648,sol_nn
514,0.056,0.97991765,sol_nn
515,0.06,0.9794397,sol_nn
516,0.064,0.97893107,sol_nn
517,0.068,0.9783919,sol_nn
518,0.072,0.97782266,sol_nn
519,0.076,0.977224,sol_nn
520,0.08,0.97659475,sol_nn
521,0.084,0.97593707,sol_nn
522,0.088,0.9752497,sol_nn
523,0.092,0.97453344,sol_nn
524,0.096,0.9737886,sol_nn
525,0.1,0.9730155,sol_nn
526,0.104,0.9722135,sol_nn
527,0.108,0.97138447,sol_nn
528,0.112,0.97052777,sol_nn
529,0.116,0.9696437,sol_nn
530,0.12,0.96873295,sol_nn
531,0.124,0.9677957,sol_nn
532,0.128,0.9668317,sol_nn
533,0.132,0.9658421,sol_nn
534,0.136,0.9648264,sol_nn
535,0.14,0.96378535,sol_nn
536,0.144,0.9627192,sol_nn
537,0.148,0.9616283,sol_nn
538,0.152,0.960513,sol_nn
539,0.156,0.95937335,sol_nn
540,0.16,0.95821005,sol_nn
541,0.164,0.9570233,sol_nn
542,0.168,0.95581305,sol_nn
543,0.172,0.95457995,sol_nn
544,0.176,0.9533246,sol_nn
545,0.18,0.9520471,sol_nn
546,0.184,0.95074725,sol_nn
547,0.188,0.9494261,sol_nn
548,0.192,0.94808346,sol_nn
549,0.196,0.94672006,sol_nn
550,0.2,0.9453359,sol_nn
551,0.204,0.9439318,sol_nn
552,0.208,0.94250727,sol_nn
553,0.212,0.9410632,sol_nn
554,0.216,0.93959963,sol_nn
555,0.22,0.93811756,sol_nn
556,0.224,0.93661624,sol_nn
557,0.228,0.9350969,sol_nn
558,0.232,0.93355936,sol_nn
559,0.236,0.9320036,sol_nn
560,0.24,0.93043053,sol_nn
561,0.244,0.9288406,sol_nn
562,0.248,0.9272336,sol_nn
563,0.252,0.92561,sol_nn
564,0.256,0.9239701,sol_nn
565,0.26,0.92231464,sol_nn
566,0.264,0.9206429,sol_nn
567,0.268,0.9189563,sol_nn
568,0.272,0.9172546,sol_nn
569,0.276,0.91553795,sol_nn
570,0.28,0.91380686,sol_nn
571,0.284,0.91206104,sol_nn
572,0.288,0.9103019,sol_nn
573,0.292,0.90852886,sol_nn
574,0.296,0.90674245,sol_nn
575,0.3,0.90494287,sol_nn
576,0.304,0.9031309,sol_nn
577,0.308,0.90130585,sol_nn
578,0.312,0.89946854,sol_nn
579,0.316,0.89761966,sol_nn
580,0.32,0.89575833,sol_nn
581,0.324,0.893886,sol_nn
582,0.328,0.89200205,sol_nn
583,0.332,0.89010715,sol_nn
584,0.336,0.88820183,sol_nn
585,0.34,0.8862854,sol_nn
586,0.344,0.8843588,sol_nn
587,0.348,0.8824225,sol_nn
588,0.352,0.88047636,sol_nn
589,0.356,0.8785205,sol_nn
590,0.36,0.8765554,sol_nn
591,0.364,0.87458086,sol_nn
592,0.368,0.8725978,sol_nn
593,0.372,0.8706057,sol_nn
594,0.376,0.8686052,sol_nn
595,0.38,0.8665965,sol_nn
596,0.384,0.8645801,sol_nn
597,0.388,0.86255544,sol_nn
598,0.392,0.86052346,sol_nn
599,0.396,0.8584839,sol_nn
600,0.4,0.856437,sol_nn
601,0.404,0.8543831,sol_nn
602,0.408,0.85232246,sol_nn
603,0.412,0.8502555,sol_nn
604,0.416,0.8481815,sol_nn
605,0.42,0.84610146,sol_nn
606,0.424,0.8440153,sol_nn
607,0.428,0.8419232,sol_nn
608,0.432,0.8398255,sol_nn
609,0.436,0.8377224,sol_nn
610,0.44,0.83561325,sol_nn
611,0.444,0.83349955,sol_nn
612,0.448,0.83138067,sol_nn
613,0.452,0.8292568,sol_nn
614,0.456,0.82712775,sol_nn
615,0.46,0.82499456,sol_nn
616,0.464,0.8228571,sol_nn
617,0.468,0.8207151,sol_nn
618,0.472,0.8185687,sol_nn
619,0.476,0.81641877,sol_nn
620,0.48,0.81426454,sol_nn
621,0.484,0.81210685,sol_nn
622,0.488,0.8099459,sol_nn
623,0.492,0.80778086,sol_nn
624,0.496,0.805613,sol_nn
625,0.5,0.80344164,sol_nn
626,0.504,0.80126756,sol_nn
627,0.508,0.79909,sol_nn
628,0.512,0.7969101,sol_nn
629,0.516,0.7947272,sol_nn
630,0.52,0.79254186,sol_nn
631,0.524,0.79035413,sol_nn
632,0.528,0.7881639,sol_nn
633,0.532,0.7859717,sol_nn
634,0.536,0.78377694,sol_nn
635,0.54,0.7815801,sol_nn
636,0.544,0.77938163,sol_nn
637,0.548,0.7771811,sol_nn
638,0.552,0.77497923,sol_nn
639,0.556,0.77277535,sol_nn
640,0.56,0.77057004,sol_nn
641,0.564,0.768363,sol_nn
642,0.568,0.76615506,sol_nn
643,0.572,0.7639454,sol_nn
644,0.576,0.76173466,sol_nn
645,0.58,0.759523,sol_nn
646,0.584,0.75731,sol_nn
647,0.588,0.7550962,sol_nn
648,0.592,0.75288165,sol_nn
649,0.596,0.75066596,sol_nn
650,0.6,0.7484495,sol_nn
651,0.604,0.746233,sol_nn
652,0.608,0.7440154,sol_nn
653,0.612,0.7417973,sol_nn
654,0.616,0.7395789,sol_nn
655,0.62,0.7373596,sol_nn
656,0.624,0.73514044,sol_nn
657,0.628,0.7329206,sol_nn
658,0.632,0.7307009,sol_nn
659,0.636,0.7284812,sol_nn
660,0.64,0.7262608,sol_nn
661,0.644,0.7240405,sol_nn
662,0.648,0.72182065,sol_nn
663,0.652,0.71960044,sol_nn
664,0.656,0.71738046,sol_nn
665,0.66,0.71516025,sol_nn
666,0.664,0.71294063,sol_nn
667,0.668,0.7107211,sol_nn
668,0.672,0.7085018,sol_nn
669,0.676,0.7062831,sol_nn
670,0.68,0.7040647,sol_nn
671,0.684,0.701846,sol_nn
672,0.688,0.6996284,sol_nn
673,0.692,0.69741124,sol_nn
674,0.696,0.6951945,sol_nn
675,0.7,0.6929779,sol_nn
676,0.704,0.69076264,sol_nn
677,0.708,0.6885473,sol_nn
678,0.712,0.68633294,sol_nn
679,0.716,0.68411916,sol_nn
680,0.72,0.6819058,sol_nn
681,0.724,0.67969346,sol_nn
682,0.728,0.6774818,sol_nn
683,0.732,0.6752707,sol_nn
684,0.736,0.6730608,sol_nn
685,0.74,0.6708516,sol_nn
686,0.744,0.66864306,sol_nn
687,0.748,0.66643536,sol_nn
688,0.752,0.66422844,sol_nn
689,0.756,0.6620227,sol_nn
690,0.76,0.6598177,sol_nn
691,0.764,0.65761375,sol_nn
692,0.768,0.6554105,sol_nn
693,0.772,0.65320843,sol_nn
694,0.776,0.6510074,sol_nn
695,0.78,0.64880735,sol_nn
696,0.784,0.64660805,sol_nn
697,0.788,0.6444098,sol_nn
698,0.792,0.6422128,sol_nn
699,0.796,0.64001673,sol_nn
700,0.8,0.63782173,sol_nn
701,0.804,0.63562745,sol_nn
702,0.808,0.6334344,sol_nn
703,0.812,0.6312427,sol_nn
704,0.816,0.629052,sol_nn
705,0.82,0.6268621,sol_nn
706,0.824,0.6246736,sol_nn
707,0.828,0.62248605,sol_nn
708,0.832,0.62029994,sol_nn
709,0.836,0.6181143,sol_nn
710,0.84,0.6159304,sol_nn
711,0.844,0.61374706,sol_nn
712,0.848,0.61156493,sol_nn
713,0.852,0.6093843,sol_nn
714,0.856,0.60720485,sol_nn
715,0.86,0.60502607,sol_nn
716,0.864,0.60284853,sol_nn
717,0.868,0.60067254,sol_nn
718,0.872,0.5984972,sol_nn
719,0.876,0.59632283,sol_nn
720,0.88,0.59415025,sol_nn
721,0.884,0.5919785,sol_nn
722,0.888,0.58980775,sol_nn
723,0.892,0.58763826,sol_nn
724,0.896,0.58546984,sol_nn
725,0.9,0.5833023,sol_nn
726,0.904,0.581136,sol_nn
727,0.908,0.578971,sol_nn
728,0.912,0.5768073,sol_nn
729,0.916,0.5746443,sol_nn
730,0.92,0.57248265,sol_nn
731,0.924,0.57032186,sol_nn
732,0.928,0.5681623,sol_nn
733,0.932,0.56600386,sol_nn
734,0.936,0.5638468,sol_nn
735,0.94,0.5616903,sol_nn
736,0.944,0.559535,sol_nn
737,0.948,0.55738103,sol_nn
738,0.952,0.55522776,sol_nn
739,0.956,0.55307555,sol_nn
740,0.96,0.55092466,sol_nn
741,0.964,0.5487745,sol_nn
742,0.968,0.54662573,sol_nn
743,0.972,0.5444779,sol_nn
744,0.976,0.5423308,sol_nn
745,0.98,0.54018503,sol_nn
746,0.984,0.53804004,sol_nn
747,0.988,0.5358962,sol_nn
748,0.992,0.5337533,sol_nn
749,0.996,0.5316111,sol_nn
750,1.0,0.5294703,sol_nn
751,1.004,0.5273304,sol_nn
752,1.008,0.5251912,sol_nn
753,1.012,0.52305335,sol_nn
754,1.016,0.52091604,sol_nn
755,1.02,0.51878,sol_nn
756,1.024,0.51664454,sol_nn
757,1.028,0.5145102,sol_nn
758,1.032,0.5123768,sol_nn
759,1.036,0.5102442,sol_nn
760,1.04,0.5081124,sol_nn
761,1.044,0.50598145,sol_nn
762,1.048,0.50385135,sol_nn
763,1.052,0.50172234,sol_nn
764,1.056,0.49959418,sol_nn
765,1.06,0.4974667,sol_nn
766,1.064,0.49534008,sol_nn
767,1.068,0.49321374,sol_nn
768,1.072,0.49108884,sol_nn
769,1.076,0.48896468,sol_nn
770,1.08,0.4868416,sol_nn
771,1.084,0.4847187,sol_nn
772,1.088,0.48259664,sol_nn
773,1.092,0.48047563,sol_nn
774,1.096,0.47835514,sol_nn
775,1.1,0.47623575,sol_nn
776,1.104,0.4741167,sol_nn
777,1.108,0.47199798,sol_nn
778,1.112,0.46988076,sol_nn
779,1.116,0.46776402,sol_nn
780,1.12,0.46564755,sol_nn
781,1.124,0.46353224,sol_nn
782,1.128,0.46141735,sol_nn
783,1.132,0.4593032,sol_nn
784,1.136,0.45718977,sol_nn
785,1.14,0.4550767,sol_nn
786,1.144,0.45296428,sol_nn
787,1.148,0.45085248,sol_nn
788,1.152,0.44874153,sol_nn
789,1.156,0.44663092,sol_nn
790,1.16,0.4445209,sol_nn
791,1.164,0.4424119,sol_nn
792,1.168,0.44030252,sol_nn
793,1.172,0.4381944,sol_nn
794,1.176,0.4360866,sol_nn
795,1.18,0.43397948,sol_nn
796,1.184,0.43187252,sol_nn
797,1.188,0.42976648,sol_nn
798,1.192,0.4276606,sol_nn
799,1.196,0.4255555,sol_nn
800,1.2,0.42345056,sol_nn
801,1.204,0.4213462,sol_nn
802,1.208,0.4192426,sol_nn
803,1.212,0.41713923,sol_nn
804,1.216,0.41503626,sol_nn
805,1.22,0.41293323,sol_nn
806,1.224,0.41083112,sol_nn
807,1.228,0.40872967,sol_nn
808,1.232,0.40662825,sol_nn
809,1.236,0.4045273,sol_nn
810,1.24,0.4024267,sol_nn
811,1.244,0.4003264,sol_nn
812,1.248,0.39822665,sol_nn
813,1.252,0.396127,sol_nn
814,1.256,0.3940276,sol_nn
815,1.26,0.3919285,sol_nn
816,1.264,0.38982993,sol_nn
817,1.268,0.3877315,sol_nn
818,1.272,0.3856337,sol_nn
819,1.276,0.38353595,sol_nn
820,1.28,0.38143843,sol_nn
821,1.284,0.37934116,sol_nn
822,1.288,0.37724453,sol_nn
823,1.292,0.37514752,sol_nn
824,1.296,0.37305093,sol_nn
825,1.3,0.37095475,sol_nn
826,1.304,0.36885875,sol_nn
827,1.308,0.36676306,sol_nn
828,1.312,0.36466733,sol_nn
829,1.316,0.36257166,sol_nn
830,1.32,0.36047655,sol_nn
831,1.324,0.3583814,sol_nn
832,1.328,0.3562864,sol_nn
833,1.332,0.35419145,sol_nn
834,1.336,0.35209662,sol_nn
835,1.34,0.35000226,sol_nn
836,1.344,0.34790787,sol_nn
837,1.348,0.3458135,sol_nn
838,1.352,0.3437192,sol_nn
839,1.356,0.34162527,sol_nn
840,1.36,0.33953127,sol_nn
841,1.364,0.33743703,sol_nn
842,1.368,0.3353433,sol_nn
843,1.372,0.33324945,sol_nn
844,1.376,0.33115557,sol_nn
845,1.38,0.32906196,sol_nn
846,1.384,0.32696834,sol_nn
847,1.388,0.32487422,sol_nn
848,1.392,0.32278085,sol_nn
849,1.396,0.320687,sol_nn
850,1.4,0.31859338,sol_nn
851,1.404,0.3164997,sol_nn
852,1.408,0.31440598,sol_nn
853,1.412,0.31231207,sol_nn
854,1.416,0.31021836,sol_nn
855,1.42,0.30812445,sol_nn
856,1.424,0.30603075,sol_nn
857,1.428,0.30393666,sol_nn
858,1.432,0.30184278,sol_nn
859,1.436,0.29974866,sol_nn
860,1.44,0.2976545,sol_nn
861,1.444,0.29556018,sol_nn
862,1.448,0.2934658,sol_nn
863,1.452,0.29137105,sol_nn
864,1.456,0.28927654,sol_nn
865,1.46,0.28718174,sol_nn
866,1.464,0.28508684,sol_nn
867,1.468,0.28299192,sol_nn
868,1.472,0.28089687,sol_nn
869,1.476,0.2788014,sol_nn
870,1.48,0.27670574,sol_nn
871,1.484,0.27461022,sol_nn
872,1.488,0.27251434,sol_nn
873,1.492,0.27041808,sol_nn
874,1.496,0.26832208,sol_nn
875,1.5,0.26622552,sol_nn
876,1.504,0.26412877,sol_nn
877,1.508,0.26203215,sol_nn
878,1.512,0.25993472,sol_nn
879,1.516,0.25783718,sol_nn
880,1.52,0.25573966,sol_nn
881,1.524,0.2536417,sol_nn
882,1.528,0.25154346,sol_nn
883,1.532,0.2494454,sol_nn
884,1.536,0.24734655,sol_nn
885,1.54,0.24524751,sol_nn
886,1.544,0.2431483,sol_nn
887,1.548,0.24104857,sol_nn
888,1.552,0.23894866,sol_nn
889,1.556,0.23684838,sol_nn
890,1.56,0.23474792,sol_nn
891,1.564,0.23264694,sol_nn
892,1.568,0.23054591,sol_nn
893,1.572,0.2284444,sol_nn
894,1.576,0.22634235,sol_nn
895,1.58,0.22423995,sol_nn
896,1.584,0.22213736,sol_nn
897,1.588,0.22003452,sol_nn
898,1.592,0.21793097,sol_nn
899,1.596,0.21582752,sol_nn
900,1.6,0.21372323,sol_nn
901,1.604,0.21161841,sol_nn
902,1.608,0.20951355,sol_nn
903,1.612,0.20740853,sol_nn
904,1.616,0.2053025,sol_nn
905,1.62,0.20319627,sol_nn
906,1.624,0.20108925,sol_nn
907,1.628,0.19898206,sol_nn
908,1.632,0.19687462,sol_nn
909,1.636,0.19476655,sol_nn
910,1.64,0.1926578,sol_nn
911,1.644,0.19054875,sol_nn
912,1.648,0.18843904,sol_nn
913,1.652,0.18632933,sol_nn
914,1.656,0.18421847,sol_nn
915,1.66,0.18210766,sol_nn
916,1.664,0.17999582,sol_nn
917,1.668,0.17788374,sol_nn
918,1.672,0.17577128,sol_nn
919,1.676,0.17365806,sol_nn
920,1.68,0.1715445,sol_nn
921,1.684,0.16943024,sol_nn
922,1.688,0.1673154,sol_nn
923,1.692,0.16520005,sol_nn
924,1.696,0.16308403,sol_nn
925,1.7,0.16096734,sol_nn
926,1.704,0.15885015,sol_nn
927,1.708,0.15673232,sol_nn
928,1.712,0.15461388,sol_nn
929,1.716,0.15249518,sol_nn
930,1.72,0.15037543,sol_nn
931,1.724,0.1482552,sol_nn
932,1.728,0.14613426,sol_nn
933,1.732,0.1440129,sol_nn
934,1.736,0.14189099,sol_nn
935,1.74,0.13976792,sol_nn
936,1.744,0.13764441,sol_nn
937,1.748,0.13552037,sol_nn
938,1.752,0.13339579,sol_nn
939,1.756,0.13127041,sol_nn
940,1.76,0.12914379,sol_nn
941,1.764,0.12701705,sol_nn
942,1.768,0.12488952,sol_nn
943,1.772,0.12276095,sol_nn
944,1.776,0.12063189,sol_nn
945,1.78,0.118502215,sol_nn
946,1.784,0.11637166,sol_nn
947,1.788,0.11424017,sol_nn
948,1.792,0.11210834,sol_nn
949,1.796,0.109975435,sol_nn
950,1.8,0.10784206,sol_nn
951,1.804,0.10570736,sol_nn
952,1.808,0.103572555,sol_nn
953,1.812,0.10143652,sol_nn
954,1.816,0.09929973,sol_nn
955,1.82,0.09716223,sol_nn
956,1.824,0.0950239,sol_nn
957,1.828,0.09288482,sol_nn
958,1.832,0.09074477,sol_nn
959,1.836,0.088603884,sol_nn
960,1.84,0.08646226,sol_nn
961,1.844,0.08431961,sol_nn
962,1.848,0.082176186,sol_nn
963,1.852,0.08003214,sol_nn
964,1.856,0.07788667,sol_nn
965,1.86,0.075740814,sol_nn
966,1.864,0.0735939,sol_nn
967,1.868,0.071446195,sol_nn
968,1.872,0.0692972,sol_nn
969,1.876,0.06714748,sol_nn
970,1.88,0.06499698,sol_nn
971,1.884,0.06284564,sol_nn
972,1.888,0.060693182,sol_nn
973,1.892,0.05853976,sol_nn
974,1.896,0.056385234,sol_nn
975,1.9,0.05423002,sol_nn
976,1.904,0.052073754,sol_nn
977,1.908,0.04991656,sol_nn
978,1.912,0.0477582,sol_nn
979,1.916,0.045599043,sol_nn
980,1.92,0.043438535,sol_nn
981,1.924,0.041277647,sol_nn
982,1.928,0.039115053,sol_nn
983,1.932,0.036951803,sol_nn
984,1.936,0.034787457,sol_nn
985,1.94,0.03262192,sol_nn
986,1.944,0.030455638,sol_nn
987,1.948,0.028288338,sol_nn
988,1.952,0.026119616,sol_nn
989,1.956,0.023950081,sol_nn
990,1.96,0.021779582,sol_nn
991,1.964,0.019607747,sol_nn
992,1.968,0.017434932,sol_nn
993,1.972,0.01526057,sol_nn
994,1.976,0.013085477,sol_nn
995,1.98,0.01090939,sol_nn
996,1.984,0.008731818,sol_nn
997,1.988,0.00655357,sol_nn
998,1.992,0.004373856,sol_nn
999,1.996,0.002192996,sol_nn
1000,2.0,1.1032447e-05,sol_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_400/test_nn.csv <==
,X_x,value,name
0,-2.0,2.3085624e-05,test_nn
1,-1.996,0.002375851,test_nn
2,-1.992,0.004726712,test_nn
3,-1.988,0.0070759207,test_nn
4,-1.984,0.009423513,test_nn
5,-1.98,0.011769047,test_nn
6,-1.976,0.014112215,test_nn
7,-1.972,0.016453482,test_nn
8,-1.968,0.018792776,test_nn
9,-1.964,0.02113003,test_nn
10,-1.96,0.023465153,test_nn
11,-1.956,0.025797896,test_nn
12,-1.952,0.028128339,test_nn
13,-1.948,0.030456785,test_nn
14,-1.944,0.03278253,test_nn
15,-1.94,0.035106122,test_nn
16,-1.936,0.03742732,test_nn
17,-1.932,0.039745763,test_nn
18,-1.928,0.042062007,test_nn
19,-1.924,0.044375442,test_nn
20,-1.92,0.04668625,test_nn
21,-1.916,0.0489946,test_nn
22,-1.912,0.05130027,test_nn
23,-1.908,0.05360333,test_nn
24,-1.904,0.055903453,test_nn
25,-1.9,0.058200974,test_nn
26,-1.896,0.060495496,test_nn
27,-1.892,0.06278734,test_nn
28,-1.888,0.06507632,test_nn
29,-1.884,0.06736213,test_nn
30,-1.88,0.069645375,test_nn
31,-1.876,0.07192537,test_nn
32,-1.872,0.07420276,test_nn
33,-1.868,0.07647683,test_nn
34,-1.864,0.078747496,test_nn
35,-1.86,0.08101557,test_nn
36,-1.856,0.08328073,test_nn
37,-1.852,0.08554228,test_nn
38,-1.848,0.08780092,test_nn
39,-1.844,0.09005629,test_nn
40,-1.84,0.09230863,test_nn
41,-1.836,0.094557896,test_nn
42,-1.832,0.09680347,test_nn
43,-1.828,0.09904623,test_nn
44,-1.824,0.1012853,test_nn
45,-1.82,0.103521585,test_nn
46,-1.816,0.10575424,test_nn
47,-1.812,0.107983455,test_nn
48,-1.808,0.11020975,test_nn
49,-1.804,0.11243248,test_nn
50,-1.8,0.1146519,test_nn
51,-1.796,0.11686778,test_nn
52,-1.792,0.11908038,test_nn
53,-1.788,0.1212897,test_nn
54,-1.784,0.123495385,test_nn
55,-1.78,0.12569807,test_nn
56,-1.776,0.127897,test_nn
57,-1.772,0.13009238,test_nn
58,-1.768,0.1322845,test_nn
59,-1.764,0.13447315,test_nn
60,-1.76,0.13665855,test_nn
61,-1.756,0.1388402,test_nn
62,-1.752,0.14101878,test_nn
63,-1.748,0.1431936,test_nn
64,-1.744,0.14536525,test_nn
65,-1.74,0.14753312,test_nn
66,-1.736,0.14969784,test_nn
67,-1.732,0.15185875,test_nn
68,-1.728,0.15401655,test_nn
69,-1.724,0.1561709,test_nn
70,-1.72,0.15832154,test_nn
71,-1.716,0.16046919,test_nn
72,-1.712,0.1626128,test_nn
73,-1.708,0.1647535,test_nn
74,-1.704,0.16689065,test_nn
75,-1.7,0.16902441,test_nn
76,-1.696,0.1711551,test_nn
77,-1.692,0.17328206,test_nn
78,-1.688,0.17540568,test_nn
79,-1.684,0.17752564,test_nn
80,-1.68,0.17964293,test_nn
81,-1.676,0.18175669,test_nn
82,-1.672,0.183867,test_nn
83,-1.668,0.18597394,test_nn
84,-1.664,0.18807787,test_nn
85,-1.66,0.19017819,test_nn
86,-1.656,0.1922757,test_nn
87,-1.652,0.19436991,test_nn
88,-1.648,0.19646057,test_nn
89,-1.644,0.19854853,test_nn
90,-1.64,0.20063303,test_nn
91,-1.636,0.20271435,test_nn
92,-1.632,0.20479286,test_nn
93,-1.628,0.20686844,test_nn
94,-1.624,0.2089404,test_nn
95,-1.62,0.21100983,test_nn
96,-1.616,0.21307594,test_nn
97,-1.612,0.2151394,test_nn
98,-1.608,0.21719941,test_nn
99,-1.604,0.21925724,test_nn
100,-1.6,0.2213116,test_nn
101,-1.596,0.22336358,test_nn
102,-1.592,0.2254127,test_nn
103,-1.588,0.22745836,test_nn
104,-1.584,0.22950217,test_nn
105,-1.58,0.23154283,test_nn
106,-1.576,0.23358093,test_nn
107,-1.572,0.23561595,test_nn
108,-1.568,0.23764905,test_nn
109,-1.564,0.23967932,test_nn
110,-1.56,0.2417071,test_nn
111,-1.556,0.2437323,test_nn
112,-1.552,0.24575537,test_nn
113,-1.548,0.24777557,test_nn
114,-1.544,0.2497935,test_nn
115,-1.54,0.2518096,test_nn
116,-1.536,0.25382304,test_nn
117,-1.532,0.25583455,test_nn
118,-1.528,0.2578436,test_nn
119,-1.524,0.2598507,test_nn
120,-1.52,0.26185554,test_nn
121,-1.516,0.26385814,test_nn
122,-1.512,0.26585963,test_nn
123,-1.508,0.2678583,test_nn
124,-1.504,0.26985565,test_nn
125,-1.5,0.2718509,test_nn
126,-1.496,0.27384424,test_nn
127,-1.492,0.27583605,test_nn
128,-1.488,0.277826,test_nn
129,-1.484,0.27981478,test_nn
130,-1.48,0.2818015,test_nn
131,-1.476,0.28378677,test_nn
132,-1.472,0.28577077,test_nn
133,-1.468,0.28775316,test_nn
134,-1.464,0.2897343,test_nn
135,-1.46,0.2917144,test_nn
136,-1.456,0.29369277,test_nn
137,-1.452,0.29567042,test_nn
138,-1.448,0.29764664,test_nn
139,-1.444,0.29962167,test_nn
140,-1.44,0.3015962,test_nn
141,-1.436,0.3035695,test_nn
142,-1.432,0.30554175,test_nn
143,-1.428,0.30751354,test_nn
144,-1.424,0.3094844,test_nn
145,-1.42,0.31145424,test_nn
146,-1.416,0.31342405,test_nn
147,-1.412,0.31539297,test_nn
148,-1.408,0.317361,test_nn
149,-1.404,0.31932905,test_nn
150,-1.4,0.32129657,test_nn
151,-1.396,0.32326382,test_nn
152,-1.392,0.3252309,test_nn
153,-1.388,0.3271977,test_nn
154,-1.384,0.3291642,test_nn
155,-1.38,0.33113065,test_nn
156,-1.376,0.33309734,test_nn
157,-1.372,0.33506405,test_nn
158,-1.368,0.3370305,test_nn
159,-1.364,0.33899778,test_nn
160,-1.36,0.34096476,test_nn
161,-1.356,0.34293237,test_nn
162,-1.352,0.34490025,test_nn
163,-1.348,0.34686857,test_nn
164,-1.344,0.3488378,test_nn
165,-1.34,0.35080707,test_nn
166,-1.336,0.35277736,test_nn
167,-1.332,0.35474822,test_nn
168,-1.328,0.3567201,test_nn
169,-1.324,0.3586925,test_nn
170,-1.32,0.36066604,test_nn
171,-1.316,0.36264044,test_nn
172,-1.312,0.36461592,test_nn
173,-1.308,0.36659297,test_nn
174,-1.304,0.3685708,test_nn
175,-1.3,0.37054965,test_nn
176,-1.296,0.37253034,test_nn
177,-1.292,0.3745124,test_nn
178,-1.288,0.37649548,test_nn
179,-1.284,0.3784801,test_nn
180,-1.28,0.3804669,test_nn
181,-1.276,0.38245478,test_nn
182,-1.272,0.3844447,test_nn
183,-1.268,0.38643634,test_nn
184,-1.264,0.3884297,test_nn
185,-1.26,0.39042488,test_nn
186,-1.256,0.39242238,test_nn
187,-1.252,0.39442173,test_nn
188,-1.248,0.3964231,test_nn
189,-1.244,0.39842677,test_nn
190,-1.24,0.40043288,test_nn
191,-1.236,0.4024409,test_nn
192,-1.232,0.40445122,test_nn
193,-1.228,0.4064641,test_nn
194,-1.224,0.4084798,test_nn
195,-1.22,0.41049734,test_nn
196,-1.216,0.41251796,test_nn
197,-1.212,0.41454098,test_nn
198,-1.208,0.41656673,test_nn
199,-1.204,0.41859525,test_nn
200,-1.2,0.4206264,test_nn
201,-1.196,0.42266056,test_nn
202,-1.192,0.42469776,test_nn
203,-1.188,0.42673784,test_nn
204,-1.184,0.4287808,test_nn
205,-1.18,0.43082708,test_nn
206,-1.176,0.4328764,test_nn
207,-1.172,0.43492845,test_nn
208,-1.168,0.43698412,test_nn
209,-1.164,0.43904334,test_nn
210,-1.16,0.44110522,test_nn
211,-1.156,0.44317064,test_nn
212,-1.152,0.44523916,test_nn
213,-1.148,0.44731155,test_nn
214,-1.144,0.4493873,test_nn
215,-1.14,0.45146635,test_nn
216,-1.136,0.45354894,test_nn
217,-1.132,0.45563537,test_nn
218,-1.128,0.45772547,test_nn
219,-1.124,0.4598189,test_nn
220,-1.12,0.46191618,test_nn
221,-1.116,0.46401677,test_nn
222,-1.112,0.46612164,test_nn
223,-1.108,0.4682299,test_nn
224,-1.104,0.47034207,test_nn
225,-1.1,0.47245827,test_nn
226,-1.096,0.4745781,test_nn
227,-1.092,0.4767013,test_nn
228,-1.088,0.47882906,test_nn
229,-1.084,0.4809603,test_nn
230,-1.08,0.48309553,test_nn
231,-1.076,0.48523515,test_nn
232,-1.072,0.4873782,test_nn
233,-1.068,0.4895253,test_nn
234,-1.064,0.49167603,test_nn
235,-1.06,0.49383107,test_nn
236,-1.056,0.49598968,test_nn
237,-1.052,0.49815258,test_nn
238,-1.048,0.5003195,test_nn
239,-1.044,0.5024902,test_nn
240,-1.04,0.5046651,test_nn
241,-1.036,0.5068436,test_nn
242,-1.032,0.50902617,test_nn
243,-1.028,0.51121247,test_nn
244,-1.024,0.51340294,test_nn
245,-1.02,0.5155971,test_nn
246,-1.016,0.5177955,test_nn
247,-1.012,0.51999766,test_nn
248,-1.008,0.5222035,test_nn
249,-1.004,0.52441335,test_nn
250,-1.0,0.52662694,test_nn
251,-0.996,0.52884394,test_nn
252,-0.992,0.53106517,test_nn
253,-0.988,0.5332897,test_nn
254,-0.984,0.5355184,test_nn
255,-0.98,0.5377504,test_nn
256,-0.976,0.5399857,test_nn
257,-0.972,0.5422254,test_nn
258,-0.968,0.5444678,test_nn
259,-0.964,0.546714,test_nn
260,-0.96,0.54896355,test_nn
261,-0.956,0.55121666,test_nn
262,-0.952,0.553473,test_nn
263,-0.948,0.5557325,test_nn
264,-0.944,0.5579956,test_nn
265,-0.94,0.5602614,test_nn
266,-0.936,0.56253016,test_nn
267,-0.932,0.5648023,test_nn
268,-0.928,0.5670774,test_nn
269,-0.924,0.56935537,test_nn
270,-0.92,0.57163584,test_nn
271,-0.916,0.5739197,test_nn
272,-0.912,0.5762056,test_nn
273,-0.908,0.5784947,test_nn
274,-0.904,0.58078593,test_nn
275,-0.9,0.5830793,test_nn
276,-0.896,0.58537537,test_nn
277,-0.892,0.5876734,test_nn
278,-0.888,0.5899743,test_nn
279,-0.884,0.59227693,test_nn
280,-0.88,0.59458125,test_nn
281,-0.876,0.59688777,test_nn
282,-0.872,0.5991957,test_nn
283,-0.868,0.6015061,test_nn
284,-0.864,0.6038172,test_nn
285,-0.86,0.6061306,test_nn
286,-0.856,0.6084448,test_nn
287,-0.852,0.61076033,test_nn
288,-0.848,0.6130772,test_nn
289,-0.844,0.61539507,test_nn
290,-0.84,0.61771405,test_nn
291,-0.836,0.6200341,test_nn
292,-0.832,0.6223545,test_nn
293,-0.828,0.6246755,test_nn
294,-0.824,0.62699693,test_nn
295,-0.82,0.62931895,test_nn
296,-0.816,0.6316416,test_nn
297,-0.812,0.6339638,test_nn
298,-0.808,0.6362858,test_nn
299,-0.804,0.63860846,test_nn
300,-0.8,0.6409307,test_nn
301,-0.796,0.64325213,test_nn
302,-0.792,0.6455733,test_nn
303,-0.788,0.6478946,test_nn
304,-0.784,0.65021425,test_nn
305,-0.78,0.6525332,test_nn
306,-0.776,0.6548512,test_nn
307,-0.772,0.65716803,test_nn
308,-0.768,0.6594841,test_nn
309,-0.764,0.6617986,test_nn
310,-0.76,0.6641115,test_nn
311,-0.756,0.6664227,test_nn
312,-0.752,0.6687323,test_nn
313,-0.748,0.67103976,test_nn
314,-0.744,0.6733456,test_nn
315,-0.74,0.67564934,test_nn
316,-0.736,0.6779505,test_nn
317,-0.732,0.68024945,test_nn
318,-0.728,0.68254614,test_nn
319,-0.724,0.68483967,test_nn
320,-0.72,0.6871306,test_nn
321,-0.716,0.68941873,test_nn
322,-0.712,0.69170403,test_nn
323,-0.708,0.6939864,test_nn
324,-0.704,0.6962652,test_nn
325,-0.7,0.69854075,test_nn
326,-0.696,0.70081264,test_nn
327,-0.692,0.7030818,test_nn
328,-0.688,0.70534647,test_nn
329,-0.684,0.7076076,test_nn
330,-0.68,0.7098651,test_nn
331,-0.676,0.71211797,test_nn
332,-0.672,0.71436757,test_nn
333,-0.668,0.71661234,test_nn
334,-0.664,0.7188533,test_nn
335,-0.66,0.72108984,test_nn
336,-0.656,0.7233214,test_nn
337,-0.652,0.725549,test_nn
338,-0.648,0.7277717,test_nn
339,-0.644,0.72998965,test_nn
340,-0.64,0.7322026,test_nn
341,-0.636,0.7344113,test_nn
342,-0.632,0.7366146,test_nn
343,-0.628,0.7388134,test_nn
344,-0.624,0.74100673,test_nn
345,-0.62,0.7431949,test_nn
346,-0.616,0.7453779,test_nn
347,-0.612,0.7475562,test_nn
348,-0.608,0.7497287,test_nn
349,-0.604,0.751896,test_nn
350,-0.6,0.7540579,test_nn
351,-0.596,0.75621444,test_nn
352,-0.592,0.75836575,test_nn
353,-0.588,0.76051134,test_nn
354,-0.584,0.76265156,test_nn
355,-0.58,0.76478606,test_nn
356,-0.576,0.766915,test_nn
357,-0.572,0.76903915,test_nn
358,-0.568,0.77115685,test_nn
359,-0.564,0.7732693,test_nn
360,-0.56,0.77537584,test_nn
361,-0.556,0.77747786,test_nn
362,-0.552,0.7795737,test_nn
363,-0.548,0.781664,test_nn
364,-0.544,0.78374875,test_nn
365,-0.54,0.7858283,test_nn
366,-0.536,0.78790224,test_nn
367,-0.532,0.78997064,test_nn
368,-0.528,0.79203355,test_nn
369,-0.524,0.79409146,test_nn
370,-0.52,0.79614353,test_nn
371,-0.516,0.79819065,test_nn
372,-0.512,0.80023235,test_nn
373,-0.508,0.8022689,test_nn
374,-0.504,0.80429995,test_nn
375,-0.5,0.8063266,test_nn
376,-0.496,0.8083472,test_nn
377,-0.492,0.81036353,test_nn
378,-0.488,0.81237483,test_nn
379,-0.484,0.81438106,test_nn
380,-0.48,0.81638265,test_nn
381,-0.476,0.81837916,test_nn
382,-0.472,0.82037085,test_nn
383,-0.468,0.82235837,test_nn
384,-0.464,0.8243409,test_nn
385,-0.46,0.82631886,test_nn
386,-0.456,0.82829237,test_nn
387,-0.452,0.8302619,test_nn
388,-0.448,0.8322268,test_nn
389,-0.444,0.8341872,test_nn
390,-0.44,0.8361434,test_nn
391,-0.436,0.8380957,test_nn
392,-0.432,0.84004384,test_nn
393,-0.428,0.8419874,test_nn
394,-0.424,0.8439269,test_nn
395,-0.42,0.845863,test_nn
396,-0.416,0.8477945,test_nn
397,-0.412,0.84972304,test_nn
398,-0.408,0.85164666,test_nn
399,-0.404,0.8535669,test_nn
400,-0.4,0.8554827,test_nn
401,-0.396,0.8573949,test_nn
402,-0.392,0.8593033,test_nn
403,-0.388,0.8612081,test_nn
404,-0.384,0.8631087,test_nn
405,-0.38,0.8650057,test_nn
406,-0.376,0.86689854,test_nn
407,-0.372,0.86878693,test_nn
408,-0.368,0.8706717,test_nn
409,-0.364,0.8725525,test_nn
410,-0.36,0.87442875,test_nn
411,-0.356,0.87630117,test_nn
412,-0.352,0.8781692,test_nn
413,-0.348,0.88003266,test_nn
414,-0.344,0.88189155,test_nn
415,-0.34,0.883746,test_nn
416,-0.336,0.88559484,test_nn
417,-0.332,0.8874396,test_nn
418,-0.328,0.8892787,test_nn
419,-0.324,0.8911128,test_nn
420,-0.32,0.8929409,test_nn
421,-0.316,0.8947635,test_nn
422,-0.312,0.89658046,test_nn
423,-0.308,0.8983909,test_nn
424,-0.304,0.90019476,test_nn
425,-0.3,0.90199196,test_nn
426,-0.296,0.90378267,test_nn
427,-0.292,0.9055653,test_nn
428,-0.288,0.9073406,test_nn
429,-0.284,0.9091081,test_nn
430,-0.28,0.91086686,test_nn
431,-0.276,0.9126177,test_nn
432,-0.272,0.91435903,test_nn
433,-0.268,0.91609085,test_nn
434,-0.264,0.9178134,test_nn
435,-0.26,0.91952515,test_nn
436,-0.256,0.921226,test_nn
437,-0.252,0.92291653,test_nn
438,-0.248,0.9245953,test_nn
439,-0.244,0.9262611,test_nn
440,-0.24,0.9279155,test_nn
441,-0.236,0.92955667,test_nn
442,-0.232,0.9311842,test_nn
443,-0.228,0.9327977,test_nn
444,-0.224,0.93439615,test_nn
445,-0.22,0.9359803,test_nn
446,-0.216,0.9375489,test_nn
447,-0.212,0.9391002,test_nn
448,-0.208,0.94063604,test_nn
449,-0.204,0.9421535,test_nn
450,-0.2,0.94365394,test_nn
451,-0.196,0.9451355,test_nn
452,-0.192,0.9465982,test_nn
453,-0.188,0.9480411,test_nn
454,-0.184,0.9494638,test_nn
455,-0.18,0.95086586,test_nn
456,-0.176,0.95224655,test_nn
457,-0.172,0.9536053,test_nn
458,-0.168,0.9549414,test_nn
459,-0.164,0.9562545,test_nn
460,-0.16,0.957544,test_nn
461,-0.156,0.9588093,test_nn
462,-0.152,0.96004933,test_nn
463,-0.148,0.9612645,test_nn
464,-0.144,0.9624535,test_nn
465,-0.14,0.9636161,test_nn
466,-0.136,0.9647516,test_nn
467,-0.132,0.9658594,test_nn
468,-0.128,0.96693945,test_nn
469,-0.124,0.9679908,test_nn
470,-0.12,0.96901304,test_nn
471,-0.116,0.970006,test_nn
472,-0.112,0.9709689,test_nn
473,-0.108,0.971901,test_nn
474,-0.104,0.9728025,test_nn
475,-0.1,0.9736724,test_nn
476,-0.096,0.97451115,test_nn
477,-0.092,0.9753177,test_nn
478,-0.088,0.9760917,test_nn
479,-0.084,0.97683275,test_nn
480,-0.08,0.9775408,test_nn
481,-0.076,0.97821546,test_nn
482,-0.072,0.97885615,test_nn
483,-0.068,0.97946286,test_nn
484,-0.064,0.9800359,test_nn
485,-0.06,0.98057395,test_nn
486,-0.056,0.9810773,test_nn
487,-0.052,0.98154616,test_nn
488,-0.048,0.98197913,test_nn
489,-0.044,0.98237765,test_nn
490,-0.04,0.9827405,test_nn
491,-0.036,0.983068,test_nn
492,-0.032,0.9833598,test_nn
493,-0.028,0.98361593,test_nn
494,-0.024,0.9838367,test_nn
495,-0.02,0.9840211,test_nn
496,-0.016,0.9841707,test_nn
497,-0.012,0.98428404,test_nn
498,-0.008,0.98436165,test_nn
499,-0.004,0.9844039,test_nn
500,0.0,0.98441017,test_nn
501,0.004,0.9843812,test_nn
502,0.008,0.98431695,test_nn
503,0.012,0.984217,test_nn
504,0.016,0.98408234,test_nn
505,0.02,0.9839124,test_nn
506,0.024,0.9837078,test_nn
507,0.028,0.98346835,test_nn
508,0.032,0.9831945,test_nn
509,0.036,0.98288643,test_nn
510,0.04,0.9825443,test_nn
511,0.044,0.98216814,test_nn
512,0.048,0.98175883,test_nn
513,0.052,0.98131585,test_nn
514,0.056,0.98084044,test_nn
515,0.06,0.98033166,test_nn
516,0.064,0.97979057,test_nn
517,0.068,0.9792172,test_nn
518,0.072,0.97861224,test_nn
519,0.076,0.9779762,test_nn
520,0.08,0.97730815,test_nn
521,0.084,0.97660965,test_nn
522,0.088,0.97588086,test_nn
523,0.092,0.9751214,test_nn
524,0.096,0.97433275,test_nn
525,0.1,0.9735143,test_nn
526,0.104,0.97266674,test_nn
527,0.108,0.97179055,test_nn
528,0.112,0.97088635,test_nn
529,0.116,0.9699541,test_nn
530,0.12,0.96899414,test_nn
531,0.124,0.96800756,test_nn
532,0.128,0.9669937,test_nn
533,0.132,0.9659538,test_nn
534,0.136,0.9648876,test_nn
535,0.14,0.963796,test_nn
536,0.144,0.96267927,test_nn
537,0.148,0.9615378,test_nn
538,0.152,0.96037215,test_nn
539,0.156,0.9591825,test_nn
540,0.16,0.95796895,test_nn
541,0.164,0.95673263,test_nn
542,0.168,0.95547336,test_nn
543,0.172,0.9541917,test_nn
544,0.176,0.9528883,test_nn
545,0.18,0.95156294,test_nn
546,0.184,0.95021677,test_nn
547,0.188,0.9488497,test_nn
548,0.192,0.9474624,test_nn
549,0.196,0.94605476,test_nn
550,0.2,0.9446278,test_nn
551,0.204,0.9431815,test_nn
552,0.208,0.9417162,test_nn
553,0.212,0.9402323,test_nn
554,0.216,0.9387305,test_nn
555,0.22,0.93721104,test_nn
556,0.224,0.93567413,test_nn
557,0.228,0.9341201,test_nn
558,0.232,0.9325492,test_nn
559,0.236,0.9309621,test_nn
560,0.24,0.92935884,test_nn
561,0.244,0.9277404,test_nn
562,0.248,0.9261063,test_nn
563,0.252,0.9244574,test_nn
564,0.256,0.92279375,test_nn
565,0.26,0.921116,test_nn
566,0.264,0.9194239,test_nn
567,0.268,0.91771823,test_nn
568,0.272,0.9159995,test_nn
569,0.276,0.9142675,test_nn
570,0.28,0.91252273,test_nn
571,0.284,0.9107654,test_nn
572,0.288,0.90899634,test_nn
573,0.292,0.907215,test_nn
574,0.296,0.90542215,test_nn
575,0.3,0.9036179,test_nn
576,0.304,0.9018032,test_nn
577,0.308,0.899977,test_nn
578,0.312,0.8981409,test_nn
579,0.316,0.8962944,test_nn
580,0.32,0.8944376,test_nn
581,0.324,0.8925715,test_nn
582,0.328,0.89069563,test_nn
583,0.332,0.8888108,test_nn
584,0.336,0.8869171,test_nn
585,0.34,0.885014,test_nn
586,0.344,0.8831029,test_nn
587,0.348,0.88118345,test_nn
588,0.352,0.87925595,test_nn
589,0.356,0.8773204,test_nn
590,0.36,0.8753776,test_nn
591,0.364,0.87342685,test_nn
592,0.368,0.8714692,test_nn
593,0.372,0.86950445,test_nn
594,0.376,0.8675327,test_nn
595,0.38,0.8655546,test_nn
596,0.384,0.86357,test_nn
597,0.388,0.8615788,test_nn
598,0.392,0.8595819,test_nn
599,0.396,0.8575786,test_nn
600,0.4,0.85556996,test_nn
601,0.404,0.8535555,test_nn
602,0.408,0.85153574,test_nn
603,0.412,0.84951085,test_nn
604,0.416,0.8474805,test_nn
605,0.42,0.84544545,test_nn
606,0.424,0.8434055,test_nn
607,0.428,0.8413613,test_nn
608,0.432,0.83931196,test_nn
609,0.436,0.8372586,test_nn
610,0.44,0.8352006,test_nn
611,0.444,0.833139,test_nn
612,0.448,0.83107334,test_nn
613,0.452,0.8290038,test_nn
614,0.456,0.82693046,test_nn
615,0.46,0.8248534,test_nn
616,0.464,0.822773,test_nn
617,0.468,0.8206893,test_nn
618,0.472,0.818602,test_nn
619,0.476,0.8165118,test_nn
620,0.48,0.8144181,test_nn
621,0.484,0.81232214,test_nn
622,0.488,0.81022286,test_nn
623,0.492,0.8081208,test_nn
624,0.496,0.8060164,test_nn
625,0.5,0.8039091,test_nn
626,0.504,0.80179954,test_nn
627,0.508,0.79968727,test_nn
628,0.512,0.79757315,test_nn
629,0.516,0.79545623,test_nn
630,0.52,0.7933373,test_nn
631,0.524,0.7912163,test_nn
632,0.528,0.78909326,test_nn
633,0.532,0.7869689,test_nn
634,0.536,0.78484154,test_nn
635,0.54,0.7827131,test_nn
636,0.544,0.7805828,test_nn
637,0.548,0.7784503,test_nn
638,0.552,0.7763169,test_nn
639,0.556,0.7741816,test_nn
640,0.56,0.7720449,test_nn
641,0.564,0.7699064,test_nn
642,0.568,0.767767,test_nn
643,0.572,0.7656257,test_nn
644,0.576,0.76348335,test_nn
645,0.58,0.76133955,test_nn
646,0.584,0.7591948,test_nn
647,0.588,0.7570489,test_nn
648,0.592,0.7549018,test_nn
649,0.596,0.75275344,test_nn
650,0.6,0.75060415,test_nn
651,0.604,0.7484543,test_nn
652,0.608,0.7463027,test_nn
653,0.612,0.7441503,test_nn
654,0.616,0.7419976,test_nn
655,0.62,0.7398434,test_nn
656,0.624,0.7376888,test_nn
657,0.628,0.73553294,test_nn
658,0.632,0.7333765,test_nn
659,0.636,0.7312195,test_nn
660,0.64,0.7290613,test_nn
661,0.644,0.7269028,test_nn
662,0.648,0.72474355,test_nn
663,0.652,0.7225834,test_nn
664,0.656,0.72042286,test_nn
665,0.66,0.7182615,test_nn
666,0.664,0.7160997,test_nn
667,0.668,0.7139373,test_nn
668,0.672,0.71177447,test_nn
669,0.676,0.70961094,test_nn
670,0.68,0.70744723,test_nn
671,0.684,0.7052824,test_nn
672,0.688,0.70311743,test_nn
673,0.692,0.7009522,test_nn
674,0.696,0.69878614,test_nn
675,0.7,0.6966195,test_nn
676,0.704,0.6944531,test_nn
677,0.708,0.69228554,test_nn
678,0.712,0.690118,test_nn
679,0.716,0.68794996,test_nn
680,0.72,0.6857814,test_nn
681,0.724,0.68361264,test_nn
682,0.728,0.6814436,test_nn
683,0.732,0.6792738,test_nn
684,0.736,0.67710435,test_nn
685,0.74,0.6749338,test_nn
686,0.744,0.67276347,test_nn
687,0.748,0.67059237,test_nn
688,0.752,0.668421,test_nn
689,0.756,0.66624963,test_nn
690,0.76,0.66407794,test_nn
691,0.764,0.6619058,test_nn
692,0.768,0.6597335,test_nn
693,0.772,0.6575607,test_nn
694,0.776,0.65538776,test_nn
695,0.78,0.65321463,test_nn
696,0.784,0.6510413,test_nn
697,0.788,0.6488674,test_nn
698,0.792,0.6466935,test_nn
699,0.796,0.64451945,test_nn
700,0.8,0.6423448,test_nn
701,0.804,0.6401699,test_nn
702,0.808,0.63799495,test_nn
703,0.812,0.6358198,test_nn
704,0.816,0.6336445,test_nn
705,0.82,0.6314687,test_nn
706,0.824,0.62929314,test_nn
707,0.828,0.627117,test_nn
708,0.832,0.624941,test_nn
709,0.836,0.62276447,test_nn
710,0.84,0.6205881,test_nn
711,0.844,0.6184111,test_nn
712,0.848,0.6162338,test_nn
713,0.852,0.61405724,test_nn
714,0.856,0.6118798,test_nn
715,0.86,0.6097022,test_nn
716,0.864,0.60752463,test_nn
717,0.868,0.6053469,test_nn
718,0.872,0.603169,test_nn
719,0.876,0.60099095,test_nn
720,0.88,0.59881294,test_nn
721,0.884,0.5966345,test_nn
722,0.888,0.594456,test_nn
723,0.892,0.5922775,test_nn
724,0.896,0.59009874,test_nn
725,0.9,0.58792007,test_nn
726,0.904,0.58574104,test_nn
727,0.908,0.58356243,test_nn
728,0.912,0.58138365,test_nn
729,0.916,0.5792045,test_nn
730,0.92,0.57702535,test_nn
731,0.924,0.57484585,test_nn
732,0.928,0.5726669,test_nn
733,0.932,0.5704875,test_nn
734,0.936,0.5683085,test_nn
735,0.94,0.56612897,test_nn
736,0.944,0.5639495,test_nn
737,0.948,0.5617703,test_nn
738,0.952,0.5595906,test_nn
739,0.956,0.55741155,test_nn
740,0.96,0.55523217,test_nn
741,0.964,0.55305296,test_nn
742,0.968,0.55087394,test_nn
743,0.972,0.5486943,test_nn
744,0.976,0.54651517,test_nn
745,0.98,0.5443361,test_nn
746,0.984,0.54215676,test_nn
747,0.988,0.53997815,test_nn
748,0.992,0.5377996,test_nn
749,0.996,0.5356204,test_nn
750,1.0,0.53344214,test_nn
751,1.004,0.5312637,test_nn
752,1.008,0.52908504,test_nn
753,1.012,0.5269069,test_nn
754,1.016,0.5247288,test_nn
755,1.02,0.52255094,test_nn
756,1.024,0.5203732,test_nn
757,1.028,0.51819587,test_nn
758,1.032,0.51601857,test_nn
759,1.036,0.5138415,test_nn
760,1.04,0.5116647,test_nn
761,1.044,0.50948775,test_nn
762,1.048,0.5073115,test_nn
763,1.052,0.5051354,test_nn
764,1.056,0.50295967,test_nn
765,1.06,0.5007842,test_nn
766,1.064,0.49860895,test_nn
767,1.068,0.49643412,test_nn
768,1.072,0.49425936,test_nn
769,1.076,0.49208522,test_nn
770,1.08,0.48991156,test_nn
771,1.084,0.48773783,test_nn
772,1.088,0.4855648,test_nn
773,1.092,0.4833923,test_nn
774,1.096,0.48121983,test_nn
775,1.1,0.479048,test_nn
776,1.104,0.4768763,test_nn
777,1.108,0.47470504,test_nn
778,1.112,0.47253457,test_nn
779,1.116,0.4703644,test_nn
780,1.12,0.46819448,test_nn
781,1.124,0.46602562,test_nn
782,1.128,0.46385688,test_nn
783,1.132,0.46168885,test_nn
784,1.136,0.4595213,test_nn
785,1.14,0.45735404,test_nn
786,1.144,0.45518756,test_nn
787,1.148,0.45302165,test_nn
788,1.152,0.4508562,test_nn
789,1.156,0.44869107,test_nn
790,1.16,0.44652733,test_nn
791,1.164,0.44436374,test_nn
792,1.168,0.4422005,test_nn
793,1.172,0.4400383,test_nn
794,1.176,0.4378766,test_nn
795,1.18,0.43571565,test_nn
796,1.184,0.43355513,test_nn
797,1.188,0.4313955,test_nn
798,1.192,0.4292367,test_nn
799,1.196,0.42707822,test_nn
800,1.2,0.4249208,test_nn
801,1.204,0.42276388,test_nn
802,1.208,0.42060778,test_nn
803,1.212,0.4184525,test_nn
804,1.216,0.4162984,test_nn
805,1.22,0.414144,test_nn
806,1.224,0.41199118,test_nn
807,1.228,0.40983894,test_nn
808,1.232,0.4076876,test_nn
809,1.236,0.40553725,test_nn
810,1.24,0.4033875,test_nn
811,1.244,0.40123832,test_nn
812,1.248,0.39909014,test_nn
813,1.252,0.39694288,test_nn
814,1.256,0.3947964,test_nn
815,1.26,0.39265075,test_nn
816,1.264,0.39050627,test_nn
817,1.268,0.3883621,test_nn
818,1.272,0.3862195,test_nn
819,1.276,0.38407743,test_nn
820,1.28,0.38193643,test_nn
821,1.284,0.37979594,test_nn
822,1.288,0.377657,test_nn
823,1.292,0.3755182,test_nn
824,1.296,0.3733807,test_nn
825,1.3,0.3712442,test_nn
826,1.304,0.3691087,test_nn
827,1.308,0.3669741,test_nn
828,1.312,0.36484024,test_nn
829,1.316,0.3627072,test_nn
830,1.32,0.3605756,test_nn
831,1.324,0.35844475,test_nn
832,1.328,0.35631493,test_nn
833,1.332,0.3541858,test_nn
834,1.336,0.3520576,test_nn
835,1.34,0.3499307,test_nn
836,1.344,0.34780475,test_nn
837,1.348,0.3456798,test_nn
838,1.352,0.3435554,test_nn
839,1.356,0.34143233,test_nn
840,1.36,0.33931044,test_nn
841,1.364,0.3371891,test_nn
842,1.368,0.33506864,test_nn
843,1.372,0.33294982,test_nn
844,1.376,0.3308314,test_nn
845,1.38,0.32871386,test_nn
846,1.384,0.3265978,test_nn
847,1.388,0.32448226,test_nn
848,1.392,0.3223679,test_nn
849,1.396,0.32025456,test_nn
850,1.4,0.31814188,test_nn
851,1.404,0.31603056,test_nn
852,1.408,0.31391984,test_nn
853,1.412,0.31181,test_nn
854,1.416,0.30970144,test_nn
855,1.42,0.30759344,test_nn
856,1.424,0.30548695,test_nn
857,1.428,0.30338088,test_nn
858,1.432,0.30127597,test_nn
859,1.436,0.29917184,test_nn
860,1.44,0.29706872,test_nn
861,1.444,0.2949664,test_nn
862,1.448,0.29286498,test_nn
863,1.452,0.29076427,test_nn
864,1.456,0.2886647,test_nn
865,1.46,0.28656578,test_nn
866,1.464,0.28446776,test_nn
867,1.468,0.28237063,test_nn
868,1.472,0.28027454,test_nn
869,1.476,0.278179,test_nn
870,1.48,0.27608407,test_nn
871,1.484,0.27399057,test_nn
872,1.488,0.2718972,test_nn
873,1.492,0.26980484,test_nn
874,1.496,0.26771346,test_nn
875,1.5,0.26562262,test_nn
876,1.504,0.26353228,test_nn
877,1.508,0.26144287,test_nn
878,1.512,0.25935397,test_nn
879,1.516,0.25726587,test_nn
880,1.52,0.25517863,test_nn
881,1.524,0.25309175,test_nn
882,1.528,0.2510054,test_nn
883,1.532,0.24892023,test_nn
884,1.536,0.24683508,test_nn
885,1.54,0.24475059,test_nn
886,1.544,0.24266687,test_nn
887,1.548,0.24058321,test_nn
888,1.552,0.23850055,test_nn
889,1.556,0.23641798,test_nn
890,1.56,0.23433623,test_nn
891,1.564,0.23225474,test_nn
892,1.568,0.23017386,test_nn
893,1.572,0.22809339,test_nn
894,1.576,0.22601296,test_nn
895,1.58,0.22393294,test_nn
896,1.584,0.22185332,test_nn
897,1.588,0.2197742,test_nn
898,1.592,0.21769504,test_nn
899,1.596,0.21561654,test_nn
900,1.6,0.21353807,test_nn
901,1.604,0.21145944,test_nn
902,1.608,0.20938137,test_nn
903,1.612,0.20730351,test_nn
904,1.616,0.2052256,test_nn
905,1.62,0.20314758,test_nn
906,1.624,0.20106974,test_nn
907,1.628,0.19899192,test_nn
908,1.632,0.1969142,test_nn
909,1.636,0.19483657,test_nn
910,1.64,0.19275834,test_nn
911,1.644,0.19068044,test_nn
912,1.648,0.18860207,test_nn
913,1.652,0.186524,test_nn
914,1.656,0.1844453,test_nn
915,1.66,0.1823666,test_nn
916,1.664,0.1802875,test_nn
917,1.668,0.17820811,test_nn
918,1.672,0.17612843,test_nn
919,1.676,0.1740485,test_nn
920,1.68,0.17196828,test_nn
921,1.684,0.16988735,test_nn
922,1.688,0.16780587,test_nn
923,1.692,0.16572392,test_nn
924,1.696,0.16364144,test_nn
925,1.7,0.16155815,test_nn
926,1.704,0.15947437,test_nn
927,1.708,0.15738988,test_nn
928,1.712,0.15530466,test_nn
929,1.716,0.15321892,test_nn
930,1.72,0.15113203,test_nn
931,1.724,0.14904433,test_nn
932,1.728,0.14695583,test_nn
933,1.732,0.14486654,test_nn
934,1.736,0.14277643,test_nn
935,1.74,0.14068462,test_nn
936,1.744,0.13859206,test_nn
937,1.748,0.13649854,test_nn
938,1.752,0.134404,test_nn
939,1.756,0.13230816,test_nn
940,1.76,0.13021046,test_nn
941,1.764,0.12811208,test_nn
942,1.768,0.1260123,test_nn
943,1.772,0.12391075,test_nn
944,1.776,0.12180799,test_nn
945,1.78,0.11970381,test_nn
946,1.784,0.11759811,test_nn
947,1.788,0.115490496,test_nn
948,1.792,0.11338167,test_nn
949,1.796,0.11127078,test_nn
950,1.8,0.109158486,test_nn
951,1.804,0.10704386,test_nn
952,1.808,0.10492806,test_nn
953,1.812,0.10280983,test_nn
954,1.816,0.10068977,test_nn
955,1.82,0.098567806,test_nn
956,1.824,0.096443824,test_nn
957,1.828,0.09431764,test_nn
958,1.832,0.09218916,test_nn
959,1.836,0.090058476,test_nn
960,1.84,0.08792555,test_nn
961,1.844,0.08579019,test_nn
962,1.848,0.08365241,test_nn
963,1.852,0.081512466,test_nn
964,1.856,0.07936941,test_nn
965,1.86,0.07722428,test_nn
966,1.864,0.0750764,test_nn
967,1.868,0.07292591,test_nn
968,1.872,0.07077219,test_nn
969,1.876,0.06861589,test_nn
970,1.88,0.06645683,test_nn
971,1.884,0.06429486,test_nn
972,1.888,0.06212976,test_nn
973,1.892,0.05996152,test_nn
974,1.896,0.057790034,test_nn
975,1.9,0.055615574,test_nn
976,1.904,0.05343776,test_nn
977,1.908,0.051256634,test_nn
978,1.912,0.049071956,test_nn
979,1.916,0.046884,test_nn
980,1.92,0.044692207,test_nn
981,1.924,0.042497374,test_nn
982,1.928,0.040298205,test_nn
983,1.932,0.038095646,test_nn
984,1.936,0.03588923,test_nn
985,1.94,0.03367878,test_nn
986,1.944,0.03146472,test_nn
987,1.948,0.029246677,test_nn
988,1.952,0.027024154,test_nn
989,1.956,0.024797764,test_nn
990,1.96,0.02256723,test_nn
991,1.964,0.020332165,test_nn
992,1.968,0.01809286,test_nn
993,1.972,0.01584867,test_nn
994,1.976,0.013600304,test_nn
995,1.98,0.01134748,test_nn
996,1.984,0.009089645,test_nn
997,1.988,0.0068275155,test_nn
998,1.992,0.0045602554,test_nn
999,1.996,0.0022880966,test_nn
1000,2.0,1.1032447e-05,test_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_500/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 500, "weight_testfn_obs": 500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 53638, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_11-35-23_329694_79310/artifacts/2024-10-12_11-35-25/fn_2024-10-12_11-35-25/working_dirs/fn_4f2b3_00483_483_weight_soln_obs=500_2024-10-12_13-50-45", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_obs_force/run_obs_weight_500/diff.csv <==
,X_x,value,name
0,-2.0,6.0119666e-05,diff
1,-1.996,0.00011291518,diff
2,-1.992,0.000163347,diff
3,-1.988,0.00021143816,diff
4,-1.984,0.00025758427,diff
5,-1.98,0.0003008535,diff
6,-1.976,0.00034306105,diff
7,-1.972,0.00038269907,diff
8,-1.968,0.00041985698,diff
9,-1.964,0.00045532174,diff
10,-1.96,0.0004885476,diff
11,-1.956,0.000519773,diff
12,-1.952,0.00054916367,diff
13,-1.948,0.00057676435,diff
14,-1.944,0.0006021168,diff
15,-1.94,0.0006256737,diff
16,-1.936,0.00064760447,diff
17,-1.932,0.0006671399,diff
18,-1.928,0.00068539754,diff
19,-1.924,0.0007015094,diff
20,-1.92,0.00071616843,diff
21,-1.916,0.0007291101,diff
22,-1.912,0.00074025616,diff
23,-1.908,0.000749737,diff
24,-1.904,0.0007575862,diff
25,-1.9,0.00076379254,diff
26,-1.896,0.000768356,diff
27,-1.892,0.00077164173,diff
28,-1.888,0.0007734746,diff
29,-1.884,0.0007732995,diff
30,-1.88,0.00077185035,diff
31,-1.876,0.0007690117,diff
32,-1.872,0.0007646531,diff
33,-1.868,0.00075908005,diff
34,-1.864,0.00075187534,diff
35,-1.86,0.00074350834,diff
36,-1.856,0.00073423237,diff
37,-1.852,0.00072291493,diff
38,-1.848,0.00071071833,diff
39,-1.844,0.00069722533,diff
40,-1.84,0.0006827265,diff
41,-1.836,0.00066663325,diff
42,-1.832,0.0006494075,diff
43,-1.828,0.00063141435,diff
44,-1.824,0.0006125197,diff
45,-1.82,0.00059176236,diff
46,-1.816,0.0005707368,diff
47,-1.812,0.0005481541,diff
48,-1.808,0.0005246401,diff
49,-1.804,0.0005001649,diff
50,-1.8,0.00047478825,diff
51,-1.796,0.0004483238,diff
52,-1.792,0.0004208088,diff
53,-1.788,0.00039292872,diff
54,-1.784,0.0003637895,diff
55,-1.78,0.00033389032,diff
56,-1.776,0.00030314177,diff
57,-1.772,0.00027172267,diff
58,-1.768,0.00023905933,diff
59,-1.764,0.00020615757,diff
60,-1.76,0.00017249584,diff
61,-1.756,0.00013801455,diff
62,-1.752,0.0001026839,diff
63,-1.748,6.656349e-05,diff
64,-1.744,2.989173e-05,diff
65,-1.74,-7.1823597e-06,diff
66,-1.736,-4.5076013e-05,diff
67,-1.732,-8.378923e-05,diff
68,-1.728,-0.00012259185,diff
69,-1.724,-0.00016206503,diff
70,-1.72,-0.00020207465,diff
71,-1.716,-0.00024276972,diff
72,-1.712,-0.0002837032,diff
73,-1.708,-0.00032544136,diff
74,-1.704,-0.00036729872,diff
75,-1.7,-0.00040970743,diff
76,-1.696,-0.00045247376,diff
77,-1.692,-0.0004956126,diff
78,-1.688,-0.0005392283,diff
79,-1.684,-0.00058305264,diff
80,-1.68,-0.0006271452,diff
81,-1.676,-0.000672102,diff
82,-1.672,-0.00071693957,diff
83,-1.668,-0.0007618964,diff
84,-1.664,-0.0008074343,diff
85,-1.66,-0.0008531809,diff
86,-1.656,-0.00089886785,diff
87,-1.652,-0.0009447932,diff
88,-1.648,-0.0009913146,diff
89,-1.644,-0.0010377765,diff
90,-1.64,-0.0010845363,diff
91,-1.636,-0.0011310875,diff
92,-1.632,-0.0011781752,diff
93,-1.628,-0.0012253672,diff
94,-1.624,-0.0012718737,diff
95,-1.62,-0.001319468,diff
96,-1.616,-0.001366809,diff
97,-1.612,-0.0014143288,diff
98,-1.608,-0.0014611483,diff
99,-1.604,-0.0015087277,diff
100,-1.6,-0.0015559196,diff
101,-1.596,-0.0016036034,diff
102,-1.592,-0.001650691,diff
103,-1.588,-0.0016980022,diff
104,-1.584,-0.0017448813,diff
105,-1.58,-0.0017925203,diff
106,-1.576,-0.0018396229,diff
107,-1.572,-0.0018863082,diff
108,-1.568,-0.0019330978,diff
109,-1.564,-0.0019801408,diff
110,-1.56,-0.0020267516,diff
111,-1.556,-0.002072975,diff
112,-1.552,-0.0021196455,diff
113,-1.548,-0.0021657348,diff
114,-1.544,-0.0022115111,diff
115,-1.54,-0.0022572577,diff
116,-1.536,-0.0023027658,diff
117,-1.532,-0.0023482144,diff
118,-1.528,-0.0023930073,diff
119,-1.524,-0.0024383366,diff
120,-1.52,-0.0024826229,diff
121,-1.516,-0.0025274754,diff
122,-1.512,-0.0025712252,diff
123,-1.508,-0.0026151836,diff
124,-1.504,-0.0026585758,diff
125,-1.5,-0.0027018785,diff
126,-1.496,-0.0027450025,diff
127,-1.492,-0.0027869642,diff
128,-1.488,-0.002829671,diff
129,-1.484,-0.0028715134,diff
130,-1.48,-0.002913177,diff
131,-1.476,-0.0029543638,diff
132,-1.472,-0.0029953122,diff
133,-1.468,-0.0030356646,diff
134,-1.464,-0.003075868,diff
135,-1.46,-0.0031154454,diff
136,-1.456,-0.0031545758,diff
137,-1.452,-0.0031938553,diff
138,-1.448,-0.003231883,diff
139,-1.444,-0.0032701492,diff
140,-1.44,-0.003307879,diff
141,-1.436,-0.0033455193,diff
142,-1.432,-0.0033819973,diff
143,-1.428,-0.0034184456,diff
144,-1.424,-0.0034543574,diff
145,-1.42,-0.003489852,diff
146,-1.416,-0.0035246313,diff
147,-1.412,-0.0035594702,diff
148,-1.408,-0.0035932362,diff
149,-1.404,-0.0036267042,diff
150,-1.4,-0.0036597252,diff
151,-1.396,-0.0036928654,diff
152,-1.392,-0.0037246943,diff
153,-1.388,-0.003756076,diff
154,-1.384,-0.0037875175,diff
155,-1.38,-0.0038181841,diff
156,-1.376,-0.0038484633,diff
157,-1.372,-0.0038777888,diff
158,-1.368,-0.0039071143,diff
159,-1.364,-0.0039357245,diff
160,-1.36,-0.0039632022,diff
161,-1.356,-0.003991157,diff
162,-1.352,-0.0040180385,diff
163,-1.348,-0.004044771,diff
164,-1.344,-0.004071325,diff
165,-1.34,-0.0040961504,diff
166,-1.336,-0.004121065,diff
167,-1.332,-0.0041454732,diff
168,-1.328,-0.004169345,diff
169,-1.324,-0.0041926503,diff
170,-1.32,-0.00421533,diff
171,-1.316,-0.004237622,diff
172,-1.312,-0.0042592287,diff
173,-1.308,-0.004280746,diff
174,-1.304,-0.004300803,diff
175,-1.3,-0.0043207705,diff
176,-1.296,-0.0043403506,diff
177,-1.292,-0.0043599606,diff
178,-1.288,-0.004377961,diff
179,-1.284,-0.0043958127,diff
180,-1.28,-0.0044130683,diff
181,-1.276,-0.004430145,diff
182,-1.272,-0.0044464767,diff
183,-1.268,-0.0044621527,diff
184,-1.264,-0.004477322,diff
185,-1.26,-0.004492134,diff
186,-1.256,-0.0045060217,diff
187,-1.252,-0.004519552,diff
188,-1.248,-0.0045331717,diff
189,-1.244,-0.004545301,diff
190,-1.24,-0.0045574307,diff
191,-1.236,-0.0045689046,diff
192,-1.232,-0.0045802295,diff
193,-1.228,-0.004589945,diff
194,-1.224,-0.004600376,diff
195,-1.22,-0.004609704,diff
196,-1.216,-0.0046186447,diff
197,-1.212,-0.0046271384,diff
198,-1.208,-0.004634738,diff
199,-1.204,-0.0046420395,diff
200,-1.2,-0.0046491325,diff
201,-1.196,-0.0046557784,diff
202,-1.192,-0.0046613514,diff
203,-1.188,-0.004666686,diff
204,-1.184,-0.0046716332,diff
205,-1.18,-0.004676223,diff
206,-1.176,-0.004679948,diff
207,-1.172,-0.0046835244,diff
208,-1.168,-0.0046863854,diff
209,-1.164,-0.004688978,diff
210,-1.16,-0.0046908557,diff
211,-1.156,-0.004692614,diff
212,-1.152,-0.0046935976,diff
213,-1.148,-0.004694402,diff
214,-1.144,-0.0046946704,diff
215,-1.14,-0.004694462,diff
216,-1.136,-0.0046938956,diff
217,-1.132,-0.0046928525,diff
218,-1.128,-0.004691452,diff
219,-1.124,-0.0046893656,diff
220,-1.12,-0.004687071,diff
221,-1.116,-0.0046843886,diff
222,-1.112,-0.004680991,diff
223,-1.108,-0.004677385,diff
224,-1.104,-0.0046733916,diff
225,-1.1,-0.004668951,diff
226,-1.096,-0.004664123,diff
227,-1.092,-0.00465858,diff
228,-1.088,-0.004653603,diff
229,-1.084,-0.004647583,diff
230,-1.08,-0.0046409667,diff
231,-1.076,-0.004634142,diff
232,-1.072,-0.0046272874,diff
233,-1.068,-0.004619956,diff
234,-1.064,-0.0046119094,diff
235,-1.06,-0.004603505,diff
236,-1.056,-0.0045951605,diff
237,-1.052,-0.004586339,diff
238,-1.048,-0.004577279,diff
239,-1.044,-0.004567504,diff
240,-1.04,-0.0045579076,diff
241,-1.036,-0.004547417,diff
242,-1.032,-0.004536867,diff
243,-1.028,-0.0045260787,diff
244,-1.024,-0.0045146346,diff
245,-1.02,-0.0045034885,diff
246,-1.016,-0.004491687,diff
247,-1.012,-0.0044792295,diff
248,-1.008,-0.004466951,diff
249,-1.004,-0.0044541955,diff
250,-1.0,-0.00444144,diff
251,-0.996,-0.004427731,diff
252,-0.992,-0.0044143796,diff
253,-0.988,-0.0044003725,diff
254,-0.984,-0.0043864846,diff
255,-0.98,-0.0043720603,diff
256,-0.976,-0.0043572187,diff
257,-0.972,-0.0043419003,diff
258,-0.968,-0.004327059,diff
259,-0.964,-0.0043109655,diff
260,-0.96,-0.0042957664,diff
261,-0.956,-0.0042794943,diff
262,-0.952,-0.004263103,diff
263,-0.948,-0.00424695,diff
264,-0.944,-0.0042298436,diff
265,-0.94,-0.004212439,diff
266,-0.936,-0.0041949153,diff
267,-0.932,-0.0041776896,diff
268,-0.928,-0.0041596293,diff
269,-0.924,-0.004141748,diff
270,-0.92,-0.004123032,diff
271,-0.916,-0.0041044354,diff
272,-0.912,-0.004085541,diff
273,-0.908,-0.004066527,diff
274,-0.904,-0.004047036,diff
275,-0.9,-0.004027486,diff
276,-0.896,-0.00400728,diff
277,-0.892,-0.003987193,diff
278,-0.888,-0.0039663315,diff
279,-0.884,-0.0039460063,diff
280,-0.88,-0.0039250255,diff
281,-0.876,-0.0039035678,diff
282,-0.872,-0.0038820505,diff
283,-0.868,-0.0038602948,diff
284,-0.864,-0.003838241,diff
285,-0.86,-0.0038161874,diff
286,-0.856,-0.0037936568,diff
287,-0.852,-0.0037709475,diff
288,-0.848,-0.0037477612,diff
289,-0.844,-0.0037243962,diff
290,-0.84,-0.0037010312,diff
291,-0.836,-0.0036771894,diff
292,-0.832,-0.0036530495,diff
293,-0.828,-0.0036281347,diff
294,-0.824,-0.0036036372,diff
295,-0.82,-0.0035786033,diff
296,-0.816,-0.0035532713,diff
297,-0.812,-0.0035280585,diff
298,-0.808,-0.003501594,diff
299,-0.804,-0.0034757853,diff
300,-0.8,-0.0034495592,diff
301,-0.796,-0.0034222603,diff
302,-0.792,-0.0033951998,diff
303,-0.788,-0.0033679008,diff
304,-0.784,-0.003340125,diff
305,-0.78,-0.003312409,diff
306,-0.776,-0.003284216,diff
307,-0.772,-0.003255427,diff
308,-0.768,-0.0032263398,diff
309,-0.764,-0.003196776,diff
310,-0.76,-0.003167212,diff
311,-0.756,-0.0031369328,diff
312,-0.752,-0.0031070113,diff
313,-0.748,-0.0030760765,diff
314,-0.744,-0.003045857,diff
315,-0.74,-0.003014326,diff
316,-0.736,-0.0029831529,diff
317,-0.732,-0.0029509068,diff
318,-0.728,-0.0029186606,diff
319,-0.724,-0.002885878,diff
320,-0.72,-0.0028530955,diff
321,-0.716,-0.0028197765,diff
322,-0.712,-0.002786398,diff
323,-0.708,-0.0027526617,diff
324,-0.704,-0.0027185678,diff
325,-0.7,-0.0026841164,diff
326,-0.696,-0.0026490092,diff
327,-0.692,-0.0026142597,diff
328,-0.688,-0.0025784373,diff
329,-0.684,-0.0025429726,diff
330,-0.68,-0.002506733,diff
331,-0.676,-0.0024709105,diff
332,-0.672,-0.002434373,diff
333,-0.668,-0.0023971796,diff
334,-0.664,-0.0023604035,diff
335,-0.66,-0.002323091,diff
336,-0.656,-0.002285719,diff
337,-0.652,-0.0022480488,diff
338,-0.648,-0.0022104979,diff
339,-0.644,-0.0021724105,diff
340,-0.64,-0.002134204,diff
341,-0.636,-0.002096057,diff
342,-0.632,-0.0020577908,diff
343,-0.628,-0.0020191073,diff
344,-0.624,-0.0019804835,diff
345,-0.62,-0.001942277,diff
346,-0.616,-0.0019035935,diff
347,-0.612,-0.0018652081,diff
348,-0.608,-0.0018265843,diff
349,-0.604,-0.001788497,diff
350,-0.6,-0.0017499924,diff
351,-0.596,-0.0017123818,diff
352,-0.592,-0.0016744733,diff
353,-0.588,-0.0016361475,diff
354,-0.584,-0.0015990138,diff
355,-0.58,-0.0015619397,diff
356,-0.576,-0.0015255809,diff
357,-0.572,-0.0014891028,diff
358,-0.568,-0.00145334,diff
359,-0.564,-0.0014175773,diff
360,-0.56,-0.0013833642,diff
361,-0.556,-0.0013492703,diff
362,-0.552,-0.0013161302,diff
363,-0.548,-0.0012834668,diff
364,-0.544,-0.0012518167,diff
365,-0.54,-0.0012211204,diff
366,-0.536,-0.0011916757,diff
367,-0.532,-0.0011624694,diff
368,-0.528,-0.0011350513,diff
369,-0.524,-0.0011087656,diff
370,-0.52,-0.0010834336,diff
371,-0.516,-0.001060307,diff
372,-0.512,-0.0010379553,diff
373,-0.508,-0.0010175705,diff
374,-0.504,-0.0009988546,diff
375,-0.5,-0.0009815693,diff
376,-0.496,-0.00096672773,diff
377,-0.492,-0.0009536147,diff
378,-0.488,-0.0009428263,diff
379,-0.484,-0.00093382597,diff
380,-0.48,-0.0009278655,diff
381,-0.476,-0.000923872,diff
382,-0.472,-0.0009225011,diff
383,-0.468,-0.00092452765,diff
384,-0.464,-0.000928998,diff
385,-0.46,-0.00093597174,diff
386,-0.456,-0.0009470582,diff
387,-0.452,-0.00096076727,diff
388,-0.448,-0.0009787083,diff
389,-0.444,-0.0009993911,diff
390,-0.44,-0.0010243654,diff
391,-0.436,-0.0010532141,diff
392,-0.432,-0.0010859966,diff
393,-0.428,-0.0011237264,diff
394,-0.424,-0.0011655092,diff
395,-0.42,-0.0012119412,diff
396,-0.416,-0.0012632608,diff
397,-0.412,-0.0013195276,diff
398,-0.408,-0.0013813376,diff
399,-0.404,-0.0014486909,diff
400,-0.4,-0.0015210509,diff
401,-0.396,-0.0015998483,diff
402,-0.392,-0.0016846061,diff
403,-0.388,-0.0017757416,diff
404,-0.384,-0.0018728375,diff
405,-0.38,-0.0019771457,diff
406,-0.376,-0.0020882487,diff
407,-0.372,-0.002206564,diff
408,-0.368,-0.0023326278,diff
409,-0.364,-0.0024660826,diff
410,-0.36,-0.0026075244,diff
411,-0.356,-0.0027571917,diff
412,-0.352,-0.0029150248,diff
413,-0.348,-0.0030816793,diff
414,-0.344,-0.0032566786,diff
415,-0.34,-0.0034422874,diff
416,-0.336,-0.0036360025,diff
417,-0.332,-0.003840208,diff
418,-0.328,-0.004054129,diff
419,-0.324,-0.0042786,diff
420,-0.32,-0.004513681,diff
421,-0.316,-0.00475955,diff
422,-0.312,-0.0050162077,diff
423,-0.308,-0.005284786,diff
424,-0.304,-0.0055650473,diff
425,-0.3,-0.0058573484,diff
426,-0.296,-0.0061615705,diff
427,-0.292,-0.0064789653,diff
428,-0.288,-0.0068091154,diff
429,-0.284,-0.0071520805,diff
430,-0.28,-0.0075091124,diff
431,-0.276,-0.007880211,diff
432,-0.272,-0.0082656145,diff
433,-0.268,-0.008665085,diff
434,-0.264,-0.009064078,diff
435,-0.26,-0.0094460845,diff
436,-0.256,-0.00981158,diff
437,-0.252,-0.010161161,diff
438,-0.248,-0.010494888,diff
439,-0.244,-0.010812461,diff
440,-0.24,-0.011115551,diff
441,-0.236,-0.011403263,diff
442,-0.232,-0.0116766095,diff
443,-0.228,-0.011935949,diff
444,-0.224,-0.012181282,diff
445,-0.22,-0.0124133825,diff
446,-0.216,-0.012631714,diff
447,-0.212,-0.012837529,diff
448,-0.208,-0.013030767,diff
449,-0.204,-0.013211846,diff
450,-0.2,-0.013381064,diff
451,-0.196,-0.013538778,diff
452,-0.192,-0.013685226,diff
453,-0.188,-0.013821065,diff
454,-0.184,-0.013945639,diff
455,-0.18,-0.014060557,diff
456,-0.176,-0.014165819,diff
457,-0.172,-0.014261067,diff
458,-0.168,-0.014347553,diff
459,-0.164,-0.014424622,diff
460,-0.16,-0.014493287,diff
461,-0.156,-0.0145536065,diff
462,-0.152,-0.014606059,diff
463,-0.148,-0.01465112,diff
464,-0.144,-0.01468873,diff
465,-0.14,-0.014719307,diff
466,-0.136,-0.01474309,diff
467,-0.132,-0.014760673,diff
468,-0.128,-0.0147720575,diff
469,-0.124,-0.014777541,diff
470,-0.12,-0.014777482,diff
471,-0.116,-0.014772117,diff
472,-0.112,-0.014762044,diff
473,-0.108,-0.014747441,diff
474,-0.104,-0.0147281885,diff
475,-0.1,-0.014704585,diff
476,-0.096,-0.014677882,diff
477,-0.092,-0.014647007,diff
478,-0.088,-0.014613032,diff
479,-0.084,-0.014575839,diff
480,-0.08,-0.014535546,diff
481,-0.076,-0.014493465,diff
482,-0.072,-0.014448345,diff
483,-0.068,-0.014401615,diff
484,-0.064,-0.014352381,diff
485,-0.06,-0.014301896,diff
486,-0.056,-0.014249861,diff
487,-0.052,-0.014196575,diff
488,-0.048,-0.014142156,diff
489,-0.044,-0.014087141,diff
490,-0.04,-0.014030933,diff
491,-0.036,-0.01397413,diff
492,-0.032,-0.0139173865,diff
493,-0.028,-0.0138607025,diff
494,-0.024,-0.013803065,diff
495,-0.02,-0.013746262,diff
496,-0.016,-0.013689756,diff
497,-0.012,-0.01363337,diff
498,-0.008,-0.013577461,diff
499,-0.004,-0.013522267,diff
500,0.0,-0.0134679675,diff
501,0.004,-0.0134138465,diff
502,0.008,-0.013361096,diff
503,0.012,-0.013309181,diff
504,0.016,-0.013258636,diff
505,0.02,-0.013208747,diff
506,0.024,-0.013160169,diff
507,0.028,-0.013113022,diff
508,0.032,-0.013066649,diff
509,0.036,-0.013021588,diff
510,0.04,-0.012978077,diff
511,0.044,-0.012935519,diff
512,0.048,-0.012894392,diff
513,0.052,-0.01285398,diff
514,0.056,-0.012815595,diff
515,0.06,-0.012777686,diff
516,0.064,-0.012741625,diff
517,0.068,-0.012705922,diff
518,0.072,-0.01267153,diff
519,0.076,-0.012637675,diff
520,0.08,-0.01260519,diff
521,0.084,-0.012572706,diff
522,0.088,-0.012541354,diff
523,0.092,-0.012509882,diff
524,0.096,-0.012479484,diff
525,0.1,-0.0124489665,diff
526,0.104,-0.0124182105,diff
527,0.108,-0.012387216,diff
528,0.112,-0.0123564005,diff
529,0.116,-0.012325168,diff
530,0.12,-0.012292385,diff
531,0.124,-0.012259424,diff
532,0.128,-0.012224674,diff
533,0.132,-0.01218915,diff
534,0.136,-0.012151897,diff
535,0.14,-0.012112558,diff
536,0.144,-0.0120716095,diff
537,0.148,-0.012027681,diff
538,0.152,-0.011980951,diff
539,0.156,-0.011931419,diff
540,0.16,-0.01187861,diff
541,0.164,-0.011822104,diff
542,0.168,-0.011761963,diff
543,0.172,-0.011697233,diff
544,0.176,-0.011628151,diff
545,0.18,-0.011554301,diff
546,0.184,-0.011474848,diff
547,0.188,-0.011389494,diff
548,0.192,-0.011298478,diff
549,0.196,-0.011201024,diff
550,0.2,-0.011096537,diff
551,0.204,-0.010984838,diff
552,0.208,-0.010865688,diff
553,0.212,-0.010738313,diff
554,0.216,-0.010602832,diff
555,0.22,-0.010457933,diff
556,0.224,-0.010304332,diff
557,0.228,-0.010140657,diff
558,0.232,-0.00996685,diff
559,0.236,-0.009782672,diff
560,0.24,-0.009586811,diff
561,0.244,-0.009380102,diff
562,0.248,-0.009160817,diff
563,0.252,-0.008929551,diff
564,0.256,-0.008684695,diff
565,0.26,-0.008426666,diff
566,0.264,-0.008154929,diff
567,0.268,-0.007868826,diff
568,0.272,-0.007584274,diff
569,0.276,-0.0073162317,diff
570,0.28,-0.007064998,diff
571,0.284,-0.0068289638,diff
572,0.288,-0.0066080093,diff
573,0.292,-0.006402135,diff
574,0.296,-0.006210506,diff
575,0.3,-0.0060326457,diff
576,0.304,-0.005868137,diff
577,0.308,-0.0057165623,diff
578,0.312,-0.0055770874,diff
579,0.316,-0.005450189,diff
580,0.32,-0.0053340197,diff
581,0.324,-0.0052291155,diff
582,0.328,-0.005134821,diff
583,0.332,-0.0050504208,diff
584,0.336,-0.0049756765,diff
585,0.34,-0.004909873,diff
586,0.344,-0.004853487,diff
587,0.348,-0.004804194,diff
588,0.352,-0.004763305,diff
589,0.356,-0.004730344,diff
590,0.36,-0.0047041774,diff
591,0.364,-0.004683852,diff
592,0.368,-0.004670441,diff
593,0.372,-0.0046628714,diff
594,0.376,-0.0046603084,diff
595,0.38,-0.004662633,diff
596,0.384,-0.004670024,diff
597,0.388,-0.004681766,diff
598,0.392,-0.004697323,diff
599,0.396,-0.004715681,diff
600,0.4,-0.004738152,diff
601,0.404,-0.004763365,diff
602,0.408,-0.0047910213,diff
603,0.412,-0.0048211217,diff
604,0.416,-0.0048528314,diff
605,0.42,-0.0048865676,diff
606,0.424,-0.0049209,diff
607,0.428,-0.0049573183,diff
608,0.432,-0.004993677,diff
609,0.436,-0.0050310493,diff
610,0.44,-0.005068958,diff
611,0.444,-0.0051069856,diff
612,0.448,-0.0051446557,diff
613,0.452,-0.005181968,diff
614,0.456,-0.005219102,diff
615,0.46,-0.005254686,diff
616,0.464,-0.0052901506,diff
617,0.468,-0.005324185,diff
618,0.472,-0.005356729,diff
619,0.476,-0.005388379,diff
620,0.48,-0.0054181814,diff
621,0.484,-0.005446255,diff
622,0.488,-0.0054726005,diff
623,0.492,-0.0054969788,diff
624,0.496,-0.0055191517,diff
625,0.5,-0.0055392385,diff
626,0.504,-0.00555712,diff
627,0.508,-0.005573094,diff
628,0.512,-0.0055860877,diff
629,0.516,-0.0055966377,diff
630,0.52,-0.005605638,diff
631,0.524,-0.0056108236,diff
632,0.528,-0.0056141615,diff
633,0.532,-0.0056144,diff
634,0.536,-0.005612433,diff
635,0.54,-0.0056078434,diff
636,0.544,-0.005600035,diff
637,0.548,-0.005589783,diff
638,0.552,-0.0055769086,diff
639,0.556,-0.0055614114,diff
640,0.56,-0.005543053,diff
641,0.564,-0.0055218935,diff
642,0.568,-0.005499363,diff
643,0.572,-0.0054726005,diff
644,0.576,-0.0054445267,diff
645,0.58,-0.0054133534,diff
646,0.584,-0.005379319,diff
647,0.588,-0.005344093,diff
648,0.592,-0.005305767,diff
649,0.596,-0.0052654743,diff
650,0.6,-0.0052223206,diff
651,0.604,-0.0051774383,diff
652,0.608,-0.0051303506,diff
653,0.612,-0.005081296,diff
654,0.616,-0.005030811,diff
655,0.62,-0.004977703,diff
656,0.624,-0.0049233437,diff
657,0.628,-0.0048671365,diff
658,0.632,-0.0048093796,diff
659,0.636,-0.0047501326,diff
660,0.64,-0.0046893954,diff
661,0.644,-0.004627526,diff
662,0.648,-0.0045645237,diff
663,0.652,-0.0044998527,diff
664,0.656,-0.0044342875,diff
665,0.66,-0.004368186,diff
666,0.664,-0.0043010116,diff
667,0.668,-0.004233241,diff
668,0.672,-0.004164934,diff
669,0.676,-0.0040955544,diff
670,0.68,-0.0040257573,diff
671,0.684,-0.0039561987,diff
672,0.688,-0.0038859248,diff
673,0.692,-0.0038160086,diff
674,0.696,-0.0037455559,diff
675,0.7,-0.0036749244,diff
676,0.704,-0.003604889,diff
677,0.708,-0.0035347342,diff
678,0.712,-0.0034652352,diff
679,0.716,-0.003395915,diff
680,0.72,-0.0033272505,diff
681,0.724,-0.0032593012,diff
682,0.728,-0.0031918287,diff
683,0.732,-0.0031248927,diff
684,0.736,-0.0030593872,diff
685,0.74,-0.0029942393,diff
686,0.744,-0.0029305816,diff
687,0.748,-0.0028675199,diff
688,0.752,-0.002806306,diff
689,0.756,-0.0027457476,diff
690,0.76,-0.0026866198,diff
691,0.764,-0.0026290417,diff
692,0.768,-0.0025730133,diff
693,0.772,-0.0025184155,diff
694,0.776,-0.0024650097,diff
695,0.78,-0.002413988,diff
696,0.784,-0.002364099,diff
697,0.788,-0.0023159385,diff
698,0.792,-0.0022699833,diff
699,0.796,-0.0022259355,diff
700,0.8,-0.002183795,diff
701,0.804,-0.002143383,diff
702,0.808,-0.002105236,diff
703,0.812,-0.0020689368,diff
704,0.816,-0.0020350218,diff
705,0.82,-0.0020028949,diff
706,0.824,-0.0019731522,diff
707,0.828,-0.0019453168,diff
708,0.832,-0.0019201636,diff
709,0.836,-0.0018972158,diff
710,0.84,-0.0018760562,diff
711,0.844,-0.0018576384,diff
712,0.848,-0.0018416047,diff
713,0.852,-0.001827836,diff
714,0.856,-0.0018160939,diff
715,0.86,-0.0018069744,diff
716,0.864,-0.001799643,diff
717,0.868,-0.0017954111,diff
718,0.872,-0.0017935634,diff
719,0.876,-0.0017938614,diff
720,0.88,-0.0017960668,diff
721,0.884,-0.0018014312,diff
722,0.888,-0.0018088818,diff
723,0.892,-0.0018184781,diff
724,0.896,-0.0018308163,diff
725,0.9,-0.001844883,diff
726,0.904,-0.0018617511,diff
727,0.908,-0.0018805265,diff
728,0.912,-0.0019018054,diff
729,0.916,-0.00192523,diff
730,0.92,-0.0019508004,diff
731,0.924,-0.0019788146,diff
732,0.928,-0.002008915,diff
733,0.932,-0.0020407438,diff
734,0.936,-0.0020754337,diff
735,0.94,-0.0021116138,diff
736,0.944,-0.0021501184,diff
737,0.948,-0.00219059,diff
738,0.952,-0.0022326112,diff
739,0.956,-0.0022765994,diff
740,0.96,-0.002322793,diff
741,0.964,-0.0023710132,diff
742,0.968,-0.0024203062,diff
743,0.972,-0.0024719834,diff
744,0.976,-0.0025250316,diff
745,0.98,-0.0025797486,diff
746,0.984,-0.0026361346,diff
747,0.988,-0.0026940107,diff
748,0.992,-0.0027533174,diff
749,0.996,-0.002813816,diff
750,1.0,-0.0028765202,diff
751,1.004,-0.0029398203,diff
752,1.008,-0.0030046105,diff
753,1.012,-0.0030705929,diff
754,1.016,-0.0031379461,diff
755,1.02,-0.0032060146,diff
756,1.024,-0.0032753348,diff
757,1.028,-0.0033456087,diff
758,1.032,-0.0034171343,diff
759,1.036,-0.003489077,diff
760,1.04,-0.003562212,diff
761,1.044,-0.0036360621,diff
762,1.048,-0.0037105083,diff
763,1.052,-0.0037856102,diff
764,1.056,-0.0038617253,diff
765,1.06,-0.0039375424,diff
766,1.064,-0.004013896,diff
767,1.068,-0.004091352,diff
768,1.072,-0.0041689873,diff
769,1.076,-0.004246533,diff
770,1.08,-0.004324764,diff
771,1.084,-0.004402995,diff
772,1.088,-0.004481256,diff
773,1.092,-0.0045599043,diff
774,1.096,-0.004638672,diff
775,1.1,-0.004717022,diff
776,1.104,-0.004795283,diff
777,1.108,-0.004873544,diff
778,1.112,-0.0049512684,diff
779,1.116,-0.0050292015,diff
780,1.12,-0.0051065683,diff
781,1.124,-0.0051835775,diff
782,1.128,-0.0052603483,diff
783,1.132,-0.0053369105,diff
784,1.136,-0.005412519,diff
785,1.14,-0.0054873824,diff
786,1.144,-0.0055621266,diff
787,1.148,-0.005635917,diff
788,1.152,-0.0057091415,diff
789,1.156,-0.00578174,diff
790,1.16,-0.0058529973,diff
791,1.164,-0.0059238374,diff
792,1.168,-0.0059940517,diff
793,1.172,-0.0060628057,diff
794,1.176,-0.0061308444,diff
795,1.18,-0.00619784,diff
796,1.184,-0.0062641203,diff
797,1.188,-0.006328821,diff
798,1.192,-0.0063928366,diff
799,1.196,-0.0064553916,diff
800,1.2,-0.0065167546,diff
801,1.204,-0.0065768957,diff
802,1.208,-0.006635666,diff
803,1.212,-0.006693274,diff
804,1.216,-0.00674963,diff
805,1.22,-0.0068041384,diff
806,1.224,-0.006857753,diff
807,1.228,-0.0069099963,diff
808,1.232,-0.0069604814,diff
809,1.236,-0.0070098042,diff
810,1.24,-0.0070572793,diff
811,1.244,-0.007103145,diff
812,1.248,-0.0071478784,diff
813,1.252,-0.007190615,diff
814,1.256,-0.00723207,diff
815,1.26,-0.007271707,diff
816,1.264,-0.0073097944,diff
817,1.268,-0.007346064,diff
818,1.272,-0.007380426,diff
819,1.276,-0.007413417,diff
820,1.28,-0.007444322,diff
821,1.284,-0.007473886,diff
822,1.288,-0.007501751,diff
823,1.292,-0.0075274706,diff
824,1.296,-0.0075517893,diff
825,1.3,-0.0075742006,diff
826,1.304,-0.0075945556,diff
827,1.308,-0.0076129436,diff
828,1.312,-0.0076301396,diff
829,1.316,-0.0076451004,diff
830,1.32,-0.007658422,diff
831,1.324,-0.0076693296,diff
832,1.328,-0.007678926,diff
833,1.332,-0.007686347,diff
834,1.336,-0.007691711,diff
835,1.34,-0.007695794,diff
836,1.344,-0.0076977313,diff
837,1.348,-0.0076979697,diff
838,1.352,-0.0076958537,diff
839,1.356,-0.0076924264,diff
840,1.36,-0.0076865256,diff
841,1.364,-0.0076791346,diff
842,1.368,-0.007669747,diff
843,1.372,-0.007658303,diff
844,1.376,-0.007645339,diff
845,1.38,-0.0076305866,diff
846,1.384,-0.007613063,diff
847,1.388,-0.007594615,diff
848,1.392,-0.007573843,diff
849,1.396,-0.0075515807,diff
850,1.4,-0.007527262,diff
851,1.404,-0.0075009167,diff
852,1.408,-0.007473111,diff
853,1.412,-0.007443279,diff
854,1.416,-0.0074118376,diff
855,1.42,-0.007378638,diff
856,1.424,-0.007343918,diff
857,1.428,-0.007306695,diff
858,1.432,-0.0072680116,diff
859,1.436,-0.0072279274,diff
860,1.44,-0.0071855783,diff
861,1.444,-0.0071417987,diff
862,1.448,-0.0070964396,diff
863,1.452,-0.007049471,diff
864,1.456,-0.0070007443,diff
865,1.46,-0.0069503486,diff
866,1.464,-0.006898582,diff
867,1.468,-0.00684464,diff
868,1.472,-0.006789744,diff
869,1.476,-0.0067332387,diff
870,1.48,-0.006674975,diff
871,1.484,-0.0066156387,diff
872,1.488,-0.0065544248,diff
873,1.492,-0.006492108,diff
874,1.496,-0.006427765,diff
875,1.5,-0.0063623786,diff
876,1.504,-0.006295979,diff
877,1.508,-0.0062276125,diff
878,1.512,-0.0061582625,diff
879,1.516,-0.00608778,diff
880,1.52,-0.006016016,diff
881,1.524,-0.0059430003,diff
882,1.528,-0.005868554,diff
883,1.532,-0.0057929605,diff
884,1.536,-0.0057164878,diff
885,1.54,-0.005638689,diff
886,1.544,-0.0055596232,diff
887,1.548,-0.005479619,diff
888,1.552,-0.0053990334,diff
889,1.556,-0.005316645,diff
890,1.56,-0.005234152,diff
891,1.564,-0.005150497,diff
892,1.568,-0.005066052,diff
893,1.572,-0.004980311,diff
894,1.576,-0.004894078,diff
895,1.58,-0.004807204,diff
896,1.584,-0.0047193468,diff
897,1.588,-0.0046311766,diff
898,1.592,-0.0045417696,diff
899,1.596,-0.004452035,diff
900,1.6,-0.0043617487,diff
901,1.604,-0.004270971,diff
902,1.608,-0.004179403,diff
903,1.612,-0.004087642,diff
904,1.616,-0.0039952695,diff
905,1.62,-0.0039028525,diff
906,1.624,-0.003809452,diff
907,1.628,-0.0037163645,diff
908,1.632,-0.0036226958,diff
909,1.636,-0.0035289526,diff
910,1.64,-0.0034352243,diff
911,1.644,-0.0033407956,diff
912,1.648,-0.0032468885,diff
913,1.652,-0.0031525046,diff
914,1.656,-0.0030581802,diff
915,1.66,-0.00296399,diff
916,1.664,-0.0028698146,diff
917,1.668,-0.0027758032,diff
918,1.672,-0.002681747,diff
919,1.676,-0.0025882125,diff
920,1.68,-0.0024948418,diff
921,1.684,-0.0024015903,diff
922,1.688,-0.0023086667,diff
923,1.692,-0.0022161156,diff
924,1.696,-0.0021243542,diff
925,1.7,-0.0020330101,diff
926,1.704,-0.0019418448,diff
927,1.708,-0.0018513948,diff
928,1.712,-0.00176166,diff
929,1.716,-0.0016720742,diff
930,1.72,-0.0015841722,diff
931,1.724,-0.0014962703,diff
932,1.728,-0.0014095455,diff
933,1.732,-0.0013234168,diff
934,1.736,-0.0012383759,diff
935,1.74,-0.0011540651,diff
936,1.744,-0.0010711551,diff
937,1.748,-0.0009885579,diff
938,1.752,-0.00090776384,diff
939,1.756,-0.000827834,diff
940,1.76,-0.0007491112,diff
941,1.764,-0.0006712228,diff
942,1.768,-0.0005951151,diff
943,1.772,-0.0005201325,diff
944,1.776,-0.00044628978,diff
945,1.78,-0.00037436187,diff
946,1.784,-0.00030376762,diff
947,1.788,-0.00023452938,diff
948,1.792,-0.000166893,diff
949,1.796,-0.00010088086,diff
950,1.8,-3.6530197e-05,diff
951,1.804,2.591312e-05,diff
952,1.808,8.7074935e-05,diff
953,1.812,0.00014595687,diff
954,1.816,0.00020332634,diff
955,1.82,0.00025895238,diff
956,1.824,0.00031222403,diff
957,1.828,0.000363864,diff
958,1.832,0.00041301548,diff
959,1.836,0.0004601106,diff
960,1.84,0.0005053282,diff
961,1.844,0.00054810196,diff
962,1.848,0.00058909506,diff
963,1.852,0.00062742084,diff
964,1.856,0.00066349655,diff
965,1.86,0.00069731474,diff
966,1.864,0.00072898716,diff
967,1.868,0.0007576421,diff
968,1.872,0.0007840991,diff
969,1.876,0.0008077994,diff
970,1.88,0.0008291304,diff
971,1.884,0.000847701,diff
972,1.888,0.00086342543,diff
973,1.892,0.0008764118,diff
974,1.896,0.000886932,diff
975,1.9,0.00089421123,diff
976,1.904,0.00089887157,diff
977,1.908,0.00090075284,diff
978,1.912,0.0008992404,diff
979,1.916,0.0008950867,diff
980,1.92,0.00088771805,diff
981,1.924,0.00087735057,diff
982,1.928,0.00086350366,diff
983,1.932,0.0008465573,diff
984,1.936,0.00082683563,diff
985,1.94,0.0008031912,diff
986,1.944,0.00077661686,diff
987,1.948,0.00074658915,diff
988,1.952,0.0007130876,diff
989,1.956,0.0006761141,diff
990,1.96,0.0006358903,diff
991,1.964,0.00059187785,diff
992,1.968,0.00054432265,diff
993,1.972,0.00049330667,diff
994,1.976,0.0004382804,diff
995,1.98,0.0003798632,diff
996,1.984,0.0003177803,diff
997,1.988,0.00025150878,diff
998,1.992,0.00018189382,diff
999,1.996,0.00010787975,diff
1000,2.0,3.0026771e-05,diff


==> visu/tikz_csvs_obs_force/run_obs_weight_500/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_500/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_500/sol_nn.csv <==
,X_x,value,name
0,-2.0,6.0119666e-05,sol_nn
1,-1.996,0.0022564812,sol_nn
2,-1.992,0.004450543,sol_nn
3,-1.988,0.0066422,sol_nn
4,-1.984,0.008831976,sol_nn
5,-1.98,0.011018811,sol_nn
6,-1.976,0.013204648,sol_nn
7,-1.972,0.015387853,sol_nn
8,-1.968,0.017568577,sol_nn
9,-1.964,0.01974767,sol_nn
10,-1.96,0.021924462,sol_nn
11,-1.956,0.024099318,sol_nn
12,-1.952,0.026272275,sol_nn
13,-1.948,0.028443504,sol_nn
14,-1.944,0.030612424,sol_nn
15,-1.94,0.032779545,sol_nn
16,-1.936,0.034945108,sol_nn
17,-1.932,0.03710821,sol_nn
18,-1.928,0.039270096,sol_nn
19,-1.924,0.041429773,sol_nn
20,-1.92,0.04358806,sol_nn
21,-1.916,0.04574457,sol_nn
22,-1.912,0.047899347,sol_nn
23,-1.908,0.050052393,sol_nn
24,-1.904,0.052203808,sol_nn
25,-1.9,0.054353643,sol_nn
26,-1.896,0.056501772,sol_nn
27,-1.892,0.05864869,sol_nn
28,-1.888,0.06079409,sol_nn
29,-1.884,0.06293754,sol_nn
30,-1.88,0.06507966,sol_nn
31,-1.876,0.06722039,sol_nn
32,-1.872,0.06935966,sol_nn
33,-1.868,0.07149765,sol_nn
34,-1.864,0.07363407,sol_nn
35,-1.86,0.075769275,sol_nn
36,-1.856,0.07790363,sol_nn
37,-1.852,0.08003588,sol_nn
38,-1.848,0.082167245,sol_nn
39,-1.844,0.08429738,sol_nn
40,-1.84,0.08642645,sol_nn
41,-1.836,0.08855399,sol_nn
42,-1.832,0.09068033,sol_nn
43,-1.828,0.09280597,sol_nn
44,-1.824,0.094930634,sol_nn
45,-1.82,0.097053446,sol_nn
46,-1.816,0.09917605,sol_nn
47,-1.812,0.10129703,sol_nn
48,-1.808,0.10341715,sol_nn
49,-1.804,0.10553624,sol_nn
50,-1.8,0.10765449,sol_nn
51,-1.796,0.109771594,sol_nn
52,-1.792,0.11188764,sol_nn
53,-1.788,0.11400339,sol_nn
54,-1.784,0.11611782,sol_nn
55,-1.78,0.11823155,sol_nn
56,-1.776,0.12034437,sol_nn
57,-1.772,0.12245658,sol_nn
58,-1.768,0.12456748,sol_nn
59,-1.764,0.12667814,sol_nn
60,-1.76,0.12878811,sol_nn
61,-1.756,0.1308972,sol_nn
62,-1.752,0.1330055,sol_nn
63,-1.748,0.13511294,sol_nn
64,-1.744,0.1372199,sol_nn
65,-1.74,0.1393264,sol_nn
66,-1.736,0.14143214,sol_nn
67,-1.732,0.14353698,sol_nn
68,-1.728,0.14564174,sol_nn
69,-1.724,0.1477459,sol_nn
70,-1.72,0.14984946,sol_nn
71,-1.716,0.15195239,sol_nn
72,-1.712,0.15405503,sol_nn
73,-1.708,0.15615691,sol_nn
74,-1.704,0.15825863,sol_nn
75,-1.7,0.16035978,sol_nn
76,-1.696,0.16246064,sol_nn
77,-1.692,0.16456108,sol_nn
78,-1.688,0.16666108,sol_nn
79,-1.684,0.16876084,sol_nn
80,-1.68,0.17086037,sol_nn
81,-1.676,0.17295897,sol_nn
82,-1.672,0.17505771,sol_nn
83,-1.668,0.17715637,sol_nn
84,-1.664,0.17925441,sol_nn
85,-1.66,0.18135229,sol_nn
86,-1.656,0.18345016,sol_nn
87,-1.652,0.18554787,sol_nn
88,-1.648,0.18764491,sol_nn
89,-1.644,0.18974201,sol_nn
90,-1.64,0.19183889,sol_nn
91,-1.636,0.1939359,sol_nn
92,-1.632,0.19603245,sol_nn
93,-1.628,0.19812882,sol_nn
94,-1.624,0.20022595,sol_nn
95,-1.62,0.20232192,sol_nn
96,-1.616,0.20441814,sol_nn
97,-1.612,0.20651425,sol_nn
98,-1.608,0.208611,sol_nn
99,-1.604,0.21070705,sol_nn
100,-1.6,0.21280342,sol_nn
101,-1.596,0.21489938,sol_nn
102,-1.592,0.21699585,sol_nn
103,-1.588,0.2190921,sol_nn
104,-1.584,0.22118886,sol_nn
105,-1.58,0.22328478,sol_nn
106,-1.576,0.2253813,sol_nn
107,-1.572,0.22747819,sol_nn
108,-1.568,0.22957502,sol_nn
109,-1.564,0.23167156,sol_nn
110,-1.56,0.23376857,sol_nn
111,-1.556,0.2358659,sol_nn
112,-1.552,0.23796281,sol_nn
113,-1.548,0.24006034,sol_nn
114,-1.544,0.24215814,sol_nn
115,-1.54,0.24425602,sol_nn
116,-1.536,0.24635407,sol_nn
117,-1.532,0.24845225,sol_nn
118,-1.528,0.25055104,sol_nn
119,-1.524,0.25264928,sol_nn
120,-1.52,0.2547486,sol_nn
121,-1.516,0.25684732,sol_nn
122,-1.512,0.2589472,sol_nn
123,-1.508,0.26104683,sol_nn
124,-1.504,0.26314706,sol_nn
125,-1.5,0.26524732,sol_nn
126,-1.496,0.26734775,sol_nn
127,-1.492,0.2694494,sol_nn
128,-1.488,0.2715503,sol_nn
129,-1.484,0.27365208,sol_nn
130,-1.48,0.27575397,sol_nn
131,-1.476,0.2778564,sol_nn
132,-1.472,0.27995902,sol_nn
133,-1.468,0.28206226,sol_nn
134,-1.464,0.28416568,sol_nn
135,-1.46,0.28626966,sol_nn
136,-1.456,0.28837416,sol_nn
137,-1.452,0.29047844,sol_nn
138,-1.448,0.29258406,sol_nn
139,-1.444,0.29468936,sol_nn
140,-1.44,0.2967952,sol_nn
141,-1.436,0.29890117,sol_nn
142,-1.432,0.30100825,sol_nn
143,-1.428,0.30311546,sol_nn
144,-1.424,0.3052231,sol_nn
145,-1.42,0.30733123,sol_nn
146,-1.416,0.30944002,sol_nn
147,-1.412,0.3115488,sol_nn
148,-1.408,0.31365862,sol_nn
149,-1.404,0.31576872,sol_nn
150,-1.4,0.31787932,sol_nn
151,-1.396,0.31998974,sol_nn
152,-1.392,0.32210153,sol_nn
153,-1.388,0.32421374,sol_nn
154,-1.384,0.32632592,sol_nn
155,-1.38,0.32843882,sol_nn
156,-1.376,0.3305521,sol_nn
157,-1.372,0.3326664,sol_nn
158,-1.368,0.33478066,sol_nn
159,-1.364,0.33689567,sol_nn
160,-1.36,0.33901176,sol_nn
161,-1.356,0.34112743,sol_nn
162,-1.352,0.3432441,sol_nn
163,-1.348,0.34536096,sol_nn
164,-1.344,0.34747803,sol_nn
165,-1.34,0.34959677,sol_nn
166,-1.336,0.35171548,sol_nn
167,-1.332,0.35383463,sol_nn
168,-1.328,0.3559544,sol_nn
169,-1.324,0.35807467,sol_nn
170,-1.32,0.36019555,sol_nn
171,-1.316,0.36231688,sol_nn
172,-1.312,0.36443883,sol_nn
173,-1.308,0.36656097,sol_nn
174,-1.304,0.36868447,sol_nn
175,-1.3,0.37080812,sol_nn
176,-1.296,0.3729321,sol_nn
177,-1.292,0.37505606,sol_nn
178,-1.288,0.3771817,sol_nn
179,-1.284,0.37930742,sol_nn
180,-1.28,0.38143378,sol_nn
181,-1.276,0.38356027,sol_nn
182,-1.272,0.38568756,sol_nn
183,-1.268,0.38781548,sol_nn
184,-1.264,0.38994387,sol_nn
185,-1.26,0.39207268,sol_nn
186,-1.256,0.39420235,sol_nn
187,-1.252,0.39633244,sol_nn
188,-1.248,0.3984624,sol_nn
189,-1.244,0.4005939,sol_nn
190,-1.24,0.40272534,sol_nn
191,-1.236,0.4048575,sol_nn
192,-1.232,0.40698972,sol_nn
193,-1.228,0.4091236,sol_nn
194,-1.224,0.4112568,sol_nn
195,-1.22,0.41339102,sol_nn
196,-1.216,0.4155257,sol_nn
197,-1.212,0.41766077,sol_nn
198,-1.208,0.41979682,sol_nn
199,-1.204,0.42193308,sol_nn
200,-1.2,0.42406955,sol_nn
201,-1.196,0.42620653,sol_nn
202,-1.192,0.42834452,sol_nn
203,-1.188,0.43048283,sol_nn
204,-1.184,0.43262145,sol_nn
205,-1.18,0.43476048,sol_nn
206,-1.176,0.43690032,sol_nn
207,-1.172,0.4390403,sol_nn
208,-1.168,0.4411811,sol_nn
209,-1.164,0.44332206,sol_nn
210,-1.16,0.4454638,sol_nn
211,-1.156,0.4476056,sol_nn
212,-1.152,0.44974825,sol_nn
213,-1.148,0.45189103,sol_nn
214,-1.144,0.45403433,sol_nn
215,-1.14,0.45617816,sol_nn
216,-1.136,0.4583223,sol_nn
217,-1.132,0.46046695,sol_nn
218,-1.128,0.46261194,sol_nn
219,-1.124,0.46475765,sol_nn
220,-1.12,0.4669035,sol_nn
221,-1.116,0.46904975,sol_nn
222,-1.112,0.47119677,sol_nn
223,-1.108,0.47334397,sol_nn
224,-1.104,0.47549158,sol_nn
225,-1.1,0.4776396,sol_nn
226,-1.096,0.47978804,sol_nn
227,-1.092,0.48193714,sol_nn
228,-1.088,0.4840857,sol_nn
229,-1.084,0.48623535,sol_nn
230,-1.08,0.48838553,sol_nn
231,-1.076,0.49053597,sol_nn
232,-1.072,0.4926864,sol_nn
233,-1.068,0.49483737,sol_nn
234,-1.064,0.49698895,sol_nn
235,-1.06,0.49914104,sol_nn
236,-1.056,0.50129294,sol_nn
237,-1.052,0.5034453,sol_nn
238,-1.048,0.505598,sol_nn
239,-1.044,0.50775135,sol_nn
240,-1.04,0.50990456,sol_nn
241,-1.036,0.5120586,sol_nn
242,-1.032,0.5142128,sol_nn
243,-1.028,0.51636714,sol_nn
244,-1.024,0.51852214,sol_nn
245,-1.02,0.520677,sol_nn
246,-1.016,0.52283233,sol_nn
247,-1.012,0.5249884,sol_nn
248,-1.008,0.52714425,sol_nn
249,-1.004,0.52930063,sol_nn
250,-1.0,0.53145695,sol_nn
251,-0.996,0.5336142,sol_nn
252,-0.992,0.5357712,sol_nn
253,-0.988,0.5379288,sol_nn
254,-0.984,0.54008627,sol_nn
255,-0.98,0.54224426,sol_nn
256,-0.976,0.5444027,sol_nn
257,-0.972,0.54656166,sol_nn
258,-0.968,0.5487201,sol_nn
259,-0.964,0.5508798,sol_nn
260,-0.96,0.55303854,sol_nn
261,-0.956,0.55519843,sol_nn
262,-0.952,0.5573584,sol_nn
263,-0.948,0.55951816,sol_nn
264,-0.944,0.5616788,sol_nn
265,-0.94,0.5638398,sol_nn
266,-0.936,0.566001,sol_nn
267,-0.932,0.56816185,sol_nn
268,-0.928,0.57032347,sol_nn
269,-0.924,0.5724849,sol_nn
270,-0.92,0.5746472,sol_nn
271,-0.916,0.5768094,sol_nn
272,-0.912,0.5789719,sol_nn
273,-0.908,0.5811345,sol_nn
274,-0.904,0.58329755,sol_nn
275,-0.9,0.5854608,sol_nn
276,-0.896,0.58762455,sol_nn
277,-0.892,0.58978826,sol_nn
278,-0.888,0.5919527,sol_nn
279,-0.884,0.59411657,sol_nn
280,-0.88,0.5962812,sol_nn
281,-0.876,0.59844625,sol_nn
282,-0.872,0.6006113,sol_nn
283,-0.868,0.60277665,sol_nn
284,-0.864,0.60494226,sol_nn
285,-0.86,0.60710794,sol_nn
286,-0.856,0.60927415,sol_nn
287,-0.852,0.6114404,sol_nn
288,-0.848,0.61360717,sol_nn
289,-0.844,0.61577415,sol_nn
290,-0.84,0.61794114,sol_nn
291,-0.836,0.62010854,sol_nn
292,-0.832,0.62227625,sol_nn
293,-0.828,0.6244447,sol_nn
294,-0.824,0.62661284,sol_nn
295,-0.82,0.62878156,sol_nn
296,-0.816,0.63095045,sol_nn
297,-0.812,0.6331192,sol_nn
298,-0.808,0.63528925,sol_nn
299,-0.804,0.6374587,sol_nn
300,-0.8,0.6396285,sol_nn
301,-0.796,0.6417994,sol_nn
302,-0.792,0.64397,sol_nn
303,-0.788,0.64614093,sol_nn
304,-0.784,0.64831233,sol_nn
305,-0.78,0.65048367,sol_nn
306,-0.776,0.6526554,sol_nn
307,-0.772,0.6548278,sol_nn
308,-0.768,0.6570005,sol_nn
309,-0.764,0.65917367,sol_nn
310,-0.76,0.6613468,sol_nn
311,-0.756,0.66352063,sol_nn
312,-0.752,0.6656942,sol_nn
313,-0.748,0.6678687,sol_nn
314,-0.744,0.6700425,sol_nn
315,-0.74,0.6722176,sol_nn
316,-0.736,0.6743924,sol_nn
317,-0.732,0.67656827,sol_nn
318,-0.728,0.67874414,sol_nn
319,-0.724,0.6809205,sol_nn
320,-0.72,0.6830968,sol_nn
321,-0.716,0.6852737,sol_nn
322,-0.712,0.6874507,sol_nn
323,-0.708,0.68962806,sol_nn
324,-0.704,0.6918057,sol_nn
325,-0.7,0.69398373,sol_nn
326,-0.696,0.6961625,sol_nn
327,-0.692,0.6983409,sol_nn
328,-0.688,0.7005203,sol_nn
329,-0.684,0.7026993,sol_nn
330,-0.68,0.7048791,sol_nn
331,-0.676,0.70705855,sol_nn
332,-0.672,0.7092387,sol_nn
333,-0.668,0.71141946,sol_nn
334,-0.664,0.7135998,sol_nn
335,-0.66,0.7157807,sol_nn
336,-0.656,0.7179617,sol_nn
337,-0.652,0.720143,sol_nn
338,-0.648,0.72232413,sol_nn
339,-0.644,0.7245058,sol_nn
340,-0.64,0.7266876,sol_nn
341,-0.636,0.7288694,sol_nn
342,-0.632,0.7310512,sol_nn
343,-0.628,0.73323345,sol_nn
344,-0.624,0.73541564,sol_nn
345,-0.62,0.73759747,sol_nn
346,-0.616,0.73977983,sol_nn
347,-0.612,0.7419618,sol_nn
348,-0.608,0.74414396,sol_nn
349,-0.604,0.7463257,sol_nn
350,-0.6,0.74850774,sol_nn
351,-0.596,0.75068897,sol_nn
352,-0.592,0.75287044,sol_nn
353,-0.588,0.7550523,sol_nn
354,-0.584,0.7572331,sol_nn
355,-0.58,0.75941384,sol_nn
356,-0.576,0.76159376,sol_nn
357,-0.572,0.7637738,sol_nn
358,-0.568,0.7659531,sol_nn
359,-0.564,0.7681325,sol_nn
360,-0.56,0.77031034,sol_nn
361,-0.556,0.772488,sol_nn
362,-0.552,0.7746647,sol_nn
363,-0.548,0.776841,sol_nn
364,-0.544,0.7790162,sol_nn
365,-0.54,0.7811906,sol_nn
366,-0.536,0.7833636,sol_nn
367,-0.532,0.78553635,sol_nn
368,-0.528,0.7877074,sol_nn
369,-0.524,0.7898773,sol_nn
370,-0.52,0.7920462,sol_nn
371,-0.516,0.7942129,sol_nn
372,-0.512,0.7963788,sol_nn
373,-0.508,0.7985428,sol_nn
374,-0.504,0.80070513,sol_nn
375,-0.5,0.802866,sol_nn
376,-0.496,0.80502445,sol_nn
377,-0.492,0.8071812,sol_nn
378,-0.488,0.80933553,sol_nn
379,-0.484,0.81148815,sol_nn
380,-0.48,0.8136377,sol_nn
381,-0.476,0.8157852,sol_nn
382,-0.472,0.8179302,sol_nn
383,-0.468,0.8200718,sol_nn
384,-0.464,0.8222109,sol_nn
385,-0.46,0.8243475,sol_nn
386,-0.456,0.8264801,sol_nn
387,-0.452,0.82860994,sol_nn
388,-0.448,0.8307356,sol_nn
389,-0.444,0.8328585,sol_nn
390,-0.44,0.8349771,sol_nn
391,-0.436,0.83709186,sol_nn
392,-0.432,0.83920264,sol_nn
393,-0.428,0.84130853,sol_nn
394,-0.424,0.8434103,sol_nn
395,-0.42,0.84550756,sol_nn
396,-0.416,0.8475998,sol_nn
397,-0.412,0.84968716,sol_nn
398,-0.408,0.8517689,sol_nn
399,-0.404,0.8538451,sol_nn
400,-0.4,0.8559164,sol_nn
401,-0.396,0.85798115,sol_nn
402,-0.392,0.86004,sol_nn
403,-0.388,0.86209244,sol_nn
404,-0.384,0.8641389,sol_nn
405,-0.38,0.8661783,sol_nn
406,-0.376,0.8682108,sol_nn
407,-0.372,0.87023604,sol_nn
408,-0.368,0.87225354,sol_nn
409,-0.364,0.8742637,sol_nn
410,-0.36,0.8762658,sol_nn
411,-0.356,0.8782598,sol_nn
412,-0.352,0.8802455,sol_nn
413,-0.348,0.8822224,sol_nn
414,-0.344,0.88419104,sol_nn
415,-0.34,0.886149,sol_nn
416,-0.336,0.88809896,sol_nn
417,-0.332,0.8900383,sol_nn
418,-0.328,0.89196795,sol_nn
419,-0.324,0.8938871,sol_nn
420,-0.32,0.89579564,sol_nn
421,-0.316,0.89769334,sol_nn
422,-0.312,0.89958024,sol_nn
423,-0.308,0.9014553,sol_nn
424,-0.304,0.9033186,sol_nn
425,-0.3,0.90516996,sol_nn
426,-0.296,0.9070093,sol_nn
427,-0.292,0.9088355,sol_nn
428,-0.288,0.91064894,sol_nn
429,-0.284,0.91244954,sol_nn
430,-0.28,0.9142361,sol_nn
431,-0.276,0.9160086,sol_nn
432,-0.272,0.91776675,sol_nn
433,-0.268,0.9195109,sol_nn
434,-0.264,0.9212399,sol_nn
435,-0.26,0.9229539,sol_nn
436,-0.256,0.9246524,sol_nn
437,-0.252,0.92633486,sol_nn
438,-0.248,0.9280011,sol_nn
439,-0.244,0.92965156,sol_nn
440,-0.24,0.9312844,sol_nn
441,-0.236,0.9329007,sol_nn
442,-0.232,0.9344994,sol_nn
443,-0.228,0.93608004,sol_nn
444,-0.224,0.9376427,sol_nn
445,-0.22,0.93918663,sol_nn
446,-0.216,0.9407123,sol_nn
447,-0.212,0.9422185,sol_nn
448,-0.208,0.9437052,sol_nn
449,-0.204,0.94517213,sol_nn
450,-0.2,0.9466189,sol_nn
451,-0.196,0.9480452,sol_nn
452,-0.192,0.9494508,sol_nn
453,-0.188,0.95083493,sol_nn
454,-0.184,0.9521984,sol_nn
455,-0.18,0.95353943,sol_nn
456,-0.176,0.9548582,sol_nn
457,-0.172,0.95615494,sol_nn
458,-0.168,0.95742846,sol_nn
459,-0.164,0.9586794,sol_nn
460,-0.16,0.9599067,sol_nn
461,-0.156,0.9611104,sol_nn
462,-0.152,0.9622899,sol_nn
463,-0.148,0.9634449,sol_nn
464,-0.144,0.9645753,sol_nn
465,-0.14,0.9656807,sol_nn
466,-0.136,0.96676093,sol_nn
467,-0.132,0.96781534,sol_nn
468,-0.128,0.96884394,sol_nn
469,-0.124,0.9698465,sol_nn
470,-0.12,0.9708225,sol_nn
471,-0.116,0.9717719,sol_nn
472,-0.112,0.972694,sol_nn
473,-0.108,0.9735886,sol_nn
474,-0.104,0.97445583,sol_nn
475,-0.1,0.9752954,sol_nn
476,-0.096,0.9761061,sol_nn
477,-0.092,0.976889,sol_nn
478,-0.088,0.97764295,sol_nn
479,-0.084,0.97836816,sol_nn
480,-0.08,0.97906446,sol_nn
481,-0.076,0.97973055,sol_nn
482,-0.072,0.98036766,sol_nn
483,-0.068,0.9809744,sol_nn
484,-0.064,0.98155165,sol_nn
485,-0.06,0.9820981,sol_nn
486,-0.056,0.98261416,sol_nn
487,-0.052,0.9830994,sol_nn
488,-0.048,0.9835538,sol_nn
489,-0.044,0.98397684,sol_nn
490,-0.04,0.98436904,sol_nn
491,-0.036,0.9847299,sol_nn
492,-0.032,0.9850586,sol_nn
493,-0.028,0.9853553,sol_nn
494,-0.024,0.9856209,sol_nn
495,-0.02,0.98585373,sol_nn
496,-0.016,0.98605424,sol_nn
497,-0.012,0.9862226,sol_nn
498,-0.008,0.9863585,sol_nn
499,-0.004,0.98646176,sol_nn
500,0.0,0.98653203,sol_nn
501,0.004,0.9865702,sol_nn
502,0.008,0.9865749,sol_nn
503,0.012,0.9865468,sol_nn
504,0.016,0.98648536,sol_nn
505,0.02,0.98639125,sol_nn
506,0.024,0.9862638,sol_nn
507,0.028,0.986103,sol_nn
508,0.032,0.98590934,sol_nn
509,0.036,0.9856824,sol_nn
510,0.04,0.9854219,sol_nn
511,0.044,0.98512846,sol_nn
512,0.048,0.9848016,sol_nn
513,0.052,0.984442,sol_nn
514,0.056,0.9840484,sol_nn
515,0.06,0.9836223,sol_nn
516,0.064,0.9831624,sol_nn
517,0.068,0.98267007,sol_nn
518,0.072,0.9821445,sol_nn
519,0.076,0.98158634,sol_nn
520,0.08,0.9809948,sol_nn
521,0.084,0.9803713,sol_nn
522,0.088,0.97971463,sol_nn
523,0.092,0.97902614,sol_nn
524,0.096,0.9783045,sol_nn
525,0.1,0.97755104,sol_nn
526,0.104,0.9767658,sol_nn
527,0.108,0.9759488,sol_nn
528,0.112,0.9750996,sol_nn
529,0.116,0.97421885,sol_nn
530,0.12,0.9733076,sol_nn
531,0.124,0.9723646,sol_nn
532,0.128,0.9713913,sol_nn
533,0.132,0.97038686,sol_nn
534,0.136,0.9693521,sol_nn
535,0.14,0.96828747,sol_nn
536,0.144,0.9671924,sol_nn
537,0.148,0.9660683,sol_nn
538,0.152,0.96491504,sol_nn
539,0.156,0.9637326,sol_nn
540,0.16,0.9625214,sol_nn
541,0.164,0.9612819,sol_nn
542,0.168,0.96001405,sol_nn
543,0.172,0.9587188,sol_nn
544,0.176,0.95739585,sol_nn
545,0.18,0.9560457,sol_nn
546,0.184,0.9546692,sol_nn
547,0.188,0.9532665,sol_nn
548,0.192,0.95183754,sol_nn
549,0.196,0.95038295,sol_nn
550,0.2,0.94890344,sol_nn
551,0.204,0.94739914,sol_nn
552,0.208,0.9458703,sol_nn
553,0.212,0.9443177,sol_nn
554,0.216,0.94274116,sol_nn
555,0.22,0.9411421,sol_nn
556,0.224,0.93951964,sol_nn
557,0.228,0.93787533,sol_nn
558,0.232,0.93620914,sol_nn
559,0.236,0.9345213,sol_nn
560,0.24,0.93281317,sol_nn
561,0.244,0.9310839,sol_nn
562,0.248,0.9293352,sol_nn
563,0.252,0.92756647,sol_nn
564,0.256,0.9257793,sol_nn
565,0.26,0.9239733,sol_nn
566,0.264,0.92214906,sol_nn
567,0.268,0.92030716,sol_nn
568,0.272,0.9184481,sol_nn
569,0.276,0.9165726,sol_nn
570,0.28,0.91468024,sol_nn
571,0.284,0.91277266,sol_nn
572,0.288,0.91085005,sol_nn
573,0.292,0.9089123,sol_nn
574,0.296,0.90696037,sol_nn
575,0.3,0.90499467,sol_nn
576,0.304,0.9030155,sol_nn
577,0.308,0.9010235,sol_nn
578,0.312,0.89901936,sol_nn
579,0.316,0.8970027,sol_nn
580,0.32,0.8949753,sol_nn
581,0.324,0.8929366,sol_nn
582,0.328,0.89088726,sol_nn
583,0.332,0.8888281,sol_nn
584,0.336,0.8867593,sol_nn
585,0.34,0.8846814,sol_nn
586,0.344,0.8825942,sol_nn
587,0.348,0.8804999,sol_nn
588,0.352,0.8783972,sol_nn
589,0.356,0.8762866,sol_nn
590,0.36,0.8741692,sol_nn
591,0.364,0.87204593,sol_nn
592,0.368,0.8699157,sol_nn
593,0.372,0.86777973,sol_nn
594,0.376,0.86563873,sol_nn
595,0.38,0.8634928,sol_nn
596,0.384,0.8613417,sol_nn
597,0.388,0.8591864,sol_nn
598,0.392,0.8570273,sol_nn
599,0.396,0.8548653,sol_nn
600,0.4,0.8526993,sol_nn
601,0.404,0.85053045,sol_nn
602,0.408,0.8483592,sol_nn
603,0.412,0.84618556,sol_nn
604,0.416,0.84401023,sol_nn
605,0.42,0.84183294,sol_nn
606,0.424,0.8396549,sol_nn
607,0.428,0.83747494,sol_nn
608,0.432,0.83529496,sol_nn
609,0.436,0.833114,sol_nn
610,0.44,0.8309325,sol_nn
611,0.444,0.8287509,sol_nn
612,0.448,0.8265697,sol_nn
613,0.452,0.82438874,sol_nn
614,0.456,0.82220805,sol_nn
615,0.46,0.8200288,sol_nn
616,0.464,0.81784976,sol_nn
617,0.468,0.81567216,sol_nn
618,0.472,0.813496,sol_nn
619,0.476,0.8113207,sol_nn
620,0.48,0.80914736,sol_nn
621,0.484,0.8069757,sol_nn
622,0.488,0.80480576,sol_nn
623,0.492,0.8026378,sol_nn
624,0.496,0.800472,sol_nn
625,0.5,0.7983083,sol_nn
626,0.504,0.79614687,sol_nn
627,0.508,0.7939873,sol_nn
628,0.512,0.79183066,sol_nn
629,0.516,0.78967655,sol_nn
630,0.52,0.787524,sol_nn
631,0.524,0.78537524,sol_nn
632,0.528,0.7832283,sol_nn
633,0.532,0.7810844,sol_nn
634,0.536,0.7789428,sol_nn
635,0.54,0.77680385,sol_nn
636,0.544,0.774668,sol_nn
637,0.548,0.77253467,sol_nn
638,0.552,0.7704039,sol_nn
639,0.556,0.76827586,sol_nn
640,0.56,0.76615065,sol_nn
641,0.564,0.7640282,sol_nn
642,0.568,0.7619071,sol_nn
643,0.572,0.7597903,sol_nn
644,0.576,0.7576748,sol_nn
645,0.58,0.7555624,sol_nn
646,0.584,0.7534528,sol_nn
647,0.588,0.7513444,sol_nn
648,0.592,0.74923915,sol_nn
649,0.596,0.7471359,sol_nn
650,0.6,0.7450354,sol_nn
651,0.604,0.74293673,sol_nn
652,0.608,0.7408402,sol_nn
653,0.612,0.7387457,sol_nn
654,0.616,0.7366526,sol_nn
655,0.62,0.73456204,sol_nn
656,0.624,0.7324728,sol_nn
657,0.628,0.7303854,sol_nn
658,0.632,0.7282996,sol_nn
659,0.636,0.7262153,sol_nn
660,0.64,0.7241324,sol_nn
661,0.644,0.72205067,sol_nn
662,0.648,0.7199701,sol_nn
663,0.652,0.7178912,sol_nn
664,0.656,0.71581316,sol_nn
665,0.66,0.7137356,sol_nn
666,0.664,0.7116592,sol_nn
667,0.668,0.7095834,sol_nn
668,0.672,0.70750815,sol_nn
669,0.676,0.7054339,sol_nn
670,0.68,0.7033601,sol_nn
671,0.684,0.7012861,sol_nn
672,0.688,0.6992128,sol_nn
673,0.692,0.69713914,sol_nn
674,0.696,0.695066,sol_nn
675,0.7,0.6929929,sol_nn
676,0.704,0.6909194,sol_nn
677,0.708,0.688846,sol_nn
678,0.712,0.68677187,sol_nn
679,0.716,0.68469757,sol_nn
680,0.72,0.6826227,sol_nn
681,0.724,0.68054706,sol_nn
682,0.728,0.67847097,sol_nn
683,0.732,0.6763943,sol_nn
684,0.736,0.67431617,sol_nn
685,0.74,0.6722377,sol_nn
686,0.744,0.6701578,sol_nn
687,0.748,0.66807723,sol_nn
688,0.752,0.6659949,sol_nn
689,0.756,0.6639118,sol_nn
690,0.76,0.6618274,sol_nn
691,0.764,0.6597414,sol_nn
692,0.768,0.6576538,sol_nn
693,0.772,0.6555648,sol_nn
694,0.776,0.6534746,sol_nn
695,0.78,0.6513821,sol_nn
696,0.784,0.64928836,sol_nn
697,0.788,0.6471929,sol_nn
698,0.792,0.6450952,sol_nn
699,0.796,0.6429957,sol_nn
700,0.8,0.6408943,sol_nn
701,0.804,0.6387911,sol_nn
702,0.808,0.6366856,sol_nn
703,0.812,0.63457835,sol_nn
704,0.816,0.6324687,sol_nn
705,0.82,0.63035727,sol_nn
706,0.824,0.6282433,sol_nn
707,0.828,0.62612754,sol_nn
708,0.832,0.62400913,sol_nn
709,0.836,0.6218885,sol_nn
710,0.84,0.6197661,sol_nn
711,0.844,0.6176409,sol_nn
712,0.848,0.6155133,sol_nn
713,0.852,0.61338353,sol_nn
714,0.856,0.6112517,sol_nn
715,0.86,0.60911715,sol_nn
716,0.864,0.60698086,sol_nn
717,0.868,0.60484153,sol_nn
718,0.872,0.6026998,sol_nn
719,0.876,0.60055596,sol_nn
720,0.88,0.5984101,sol_nn
721,0.884,0.59626114,sol_nn
722,0.888,0.59411013,sol_nn
723,0.892,0.591957,sol_nn
724,0.896,0.589801,sol_nn
725,0.9,0.5876434,sol_nn
726,0.904,0.58548284,sol_nn
727,0.908,0.5833205,sol_nn
728,0.912,0.58115566,sol_nn
729,0.916,0.5789886,sol_nn
730,0.92,0.5768194,sol_nn
731,0.924,0.57464784,sol_nn
732,0.928,0.5724742,sol_nn
733,0.932,0.5702988,sol_nn
734,0.936,0.5681205,sol_nn
735,0.94,0.5659406,sol_nn
736,0.944,0.56375855,sol_nn
737,0.948,0.5615745,sol_nn
738,0.952,0.5593889,sol_nn
739,0.956,0.5572013,sol_nn
740,0.96,0.5550115,sol_nn
741,0.964,0.5528197,sol_nn
742,0.968,0.5506269,sol_nn
743,0.972,0.5484316,sol_nn
744,0.976,0.5462349,sol_nn
745,0.98,0.54403657,sol_nn
746,0.984,0.5418366,sol_nn
747,0.988,0.5396352,sol_nn
748,0.992,0.53743225,sol_nn
749,0.996,0.53522813,sol_nn
750,1.0,0.53302187,sol_nn
751,1.004,0.530815,sol_nn
752,1.008,0.5286066,sol_nn
753,1.012,0.52639705,sol_nn
754,1.016,0.5241861,sol_nn
755,1.02,0.52197444,sol_nn
756,1.024,0.51976144,sol_nn
757,1.028,0.5175476,sol_nn
758,1.032,0.5153325,sol_nn
759,1.036,0.51311696,sol_nn
760,1.04,0.51090026,sol_nn
761,1.044,0.5086828,sol_nn
762,1.048,0.5064648,sol_nn
763,1.052,0.50424606,sol_nn
764,1.056,0.5020264,sol_nn
765,1.06,0.499807,sol_nn
766,1.064,0.49758697,sol_nn
767,1.068,0.49536598,sol_nn
768,1.072,0.4931447,sol_nn
769,1.076,0.49092358,sol_nn
770,1.08,0.48870173,sol_nn
771,1.084,0.48647994,sol_nn
772,1.088,0.48425806,sol_nn
773,1.092,0.48203582,sol_nn
774,1.096,0.4798135,sol_nn
775,1.1,0.4775915,sol_nn
776,1.104,0.4753697,sol_nn
777,1.108,0.4731478,sol_nn
778,1.112,0.4709265,sol_nn
779,1.116,0.46870494,sol_nn
780,1.12,0.466484,sol_nn
781,1.124,0.46426344,sol_nn
782,1.128,0.46204305,sol_nn
783,1.132,0.4598229,sol_nn
784,1.136,0.45760366,sol_nn
785,1.14,0.45538524,sol_nn
786,1.144,0.45316687,sol_nn
787,1.148,0.45094952,sol_nn
788,1.152,0.4487327,sol_nn
789,1.156,0.44651648,sol_nn
790,1.16,0.44430166,sol_nn
791,1.164,0.4420872,sol_nn
792,1.168,0.43987343,sol_nn
793,1.172,0.43766102,sol_nn
794,1.176,0.43544942,sol_nn
795,1.18,0.43323886,sol_nn
796,1.184,0.43102896,sol_nn
797,1.188,0.4288207,sol_nn
798,1.192,0.42661303,sol_nn
799,1.196,0.42440692,sol_nn
800,1.2,0.42220193,sol_nn
801,1.204,0.41999823,sol_nn
802,1.208,0.4177959,sol_nn
803,1.212,0.41559464,sol_nn
804,1.216,0.41339472,sol_nn
805,1.22,0.4111966,sol_nn
806,1.224,0.4089994,sol_nn
807,1.228,0.40680355,sol_nn
808,1.232,0.40460947,sol_nn
809,1.236,0.4024166,sol_nn
810,1.24,0.4002255,sol_nn
811,1.244,0.39803606,sol_nn
812,1.248,0.3958477,sol_nn
813,1.252,0.39366138,sol_nn
814,1.256,0.3914763,sol_nn
815,1.26,0.3892931,sol_nn
816,1.264,0.3871114,sol_nn
817,1.268,0.38493156,sol_nn
818,1.272,0.3827536,sol_nn
819,1.276,0.380577,sol_nn
820,1.28,0.37840253,sol_nn
821,1.284,0.37622935,sol_nn
822,1.288,0.37405792,sol_nn
823,1.292,0.37188855,sol_nn
824,1.296,0.36972067,sol_nn
825,1.3,0.3675547,sol_nn
826,1.304,0.36539072,sol_nn
827,1.308,0.36322877,sol_nn
828,1.312,0.36106792,sol_nn
829,1.316,0.3589094,sol_nn
830,1.32,0.35675246,sol_nn
831,1.324,0.354598,sol_nn
832,1.328,0.35244483,sol_nn
833,1.332,0.35029376,sol_nn
834,1.336,0.34814483,sol_nn
835,1.34,0.34599712,sol_nn
836,1.344,0.34385163,sol_nn
837,1.348,0.34170777,sol_nn
838,1.352,0.3395663,sol_nn
839,1.356,0.33742616,sol_nn
840,1.36,0.33528844,sol_nn
841,1.364,0.33315226,sol_nn
842,1.368,0.33101803,sol_nn
843,1.372,0.32888588,sol_nn
844,1.376,0.32675523,sol_nn
845,1.38,0.32462642,sol_nn
846,1.384,0.32250038,sol_nn
847,1.388,0.3203752,sol_nn
848,1.392,0.31825238,sol_nn
849,1.396,0.31613103,sol_nn
850,1.4,0.31401178,sol_nn
851,1.404,0.3118945,sol_nn
852,1.408,0.30977875,sol_nn
853,1.412,0.307665,sol_nn
854,1.416,0.3055528,sol_nn
855,1.42,0.30344245,sol_nn
856,1.424,0.30133355,sol_nn
857,1.428,0.2992272,sol_nn
858,1.432,0.29712224,sol_nn
859,1.436,0.29501876,sol_nn
860,1.44,0.2929175,sol_nn
861,1.444,0.2908177,sol_nn
862,1.448,0.2887195,sol_nn
863,1.452,0.28662282,sol_nn
864,1.456,0.284528,sol_nn
865,1.46,0.28243476,sol_nn
866,1.464,0.28034297,sol_nn
867,1.468,0.2782533,sol_nn
868,1.472,0.2761646,sol_nn
869,1.476,0.27407753,sol_nn
870,1.48,0.27199218,sol_nn
871,1.484,0.26990795,sol_nn
872,1.488,0.26782554,sol_nn
873,1.492,0.26574427,sol_nn
874,1.496,0.263665,sol_nn
875,1.5,0.26158682,sol_nn
876,1.504,0.25950965,sol_nn
877,1.508,0.2574344,sol_nn
878,1.512,0.25536016,sol_nn
879,1.516,0.25328702,sol_nn
880,1.52,0.25121522,sol_nn
881,1.524,0.24914461,sol_nn
882,1.528,0.2470755,sol_nn
883,1.532,0.2450075,sol_nn
884,1.536,0.24294035,sol_nn
885,1.54,0.24087459,sol_nn
886,1.544,0.23881003,sol_nn
887,1.548,0.23674646,sol_nn
888,1.552,0.23468342,sol_nn
889,1.556,0.23262224,sol_nn
890,1.56,0.23056117,sol_nn
891,1.564,0.2285012,sol_nn
892,1.568,0.22644207,sol_nn
893,1.572,0.22438419,sol_nn
894,1.576,0.22232684,sol_nn
895,1.58,0.2202701,sol_nn
896,1.584,0.2182144,sol_nn
897,1.588,0.21615893,sol_nn
898,1.592,0.21410477,sol_nn
899,1.596,0.21205094,sol_nn
900,1.6,0.2099976,sol_nn
901,1.604,0.20794481,sol_nn
902,1.608,0.20589274,sol_nn
903,1.612,0.20384094,sol_nn
904,1.616,0.20178968,sol_nn
905,1.62,0.19973853,sol_nn
906,1.624,0.19768837,sol_nn
907,1.628,0.19563782,sol_nn
908,1.632,0.19358793,sol_nn
909,1.636,0.19153804,sol_nn
910,1.64,0.1894882,sol_nn
911,1.644,0.187439,sol_nn
912,1.648,0.18538934,sol_nn
913,1.652,0.18334016,sol_nn
914,1.656,0.18129085,sol_nn
915,1.66,0.17924148,sol_nn
916,1.664,0.17719203,sol_nn
917,1.668,0.17514247,sol_nn
918,1.672,0.1730929,sol_nn
919,1.676,0.17104286,sol_nn
920,1.68,0.16899267,sol_nn
921,1.684,0.1669423,sol_nn
922,1.688,0.16489165,sol_nn
923,1.692,0.16284057,sol_nn
924,1.696,0.16078876,sol_nn
925,1.7,0.15873648,sol_nn
926,1.704,0.15668409,sol_nn
927,1.708,0.15463096,sol_nn
928,1.712,0.15257707,sol_nn
929,1.716,0.15052308,sol_nn
930,1.72,0.14846736,sol_nn
931,1.724,0.1464117,sol_nn
932,1.728,0.14435479,sol_nn
933,1.732,0.14229736,sol_nn
934,1.736,0.14023884,sol_nn
935,1.74,0.13817951,sol_nn
936,1.744,0.13611886,sol_nn
937,1.748,0.13405782,sol_nn
938,1.752,0.13199505,sol_nn
939,1.756,0.12993135,sol_nn
940,1.76,0.1278665,sol_nn
941,1.764,0.12580076,sol_nn
942,1.768,0.123733304,sol_nn
943,1.772,0.121664725,sol_nn
944,1.776,0.11959494,sol_nn
945,1.78,0.1175233,sol_nn
946,1.784,0.11545026,sol_nn
947,1.788,0.11337593,sol_nn
948,1.792,0.11129994,sol_nn
949,1.796,0.10922239,sol_nn
950,1.8,0.10714317,sol_nn
951,1.804,0.105061986,sol_nn
952,1.808,0.102979586,sol_nn
953,1.812,0.10089483,sol_nn
954,1.816,0.09880864,sol_nn
955,1.82,0.096720636,sol_nn
956,1.824,0.09463034,sol_nn
957,1.828,0.09253842,sol_nn
958,1.832,0.09044394,sol_nn
959,1.836,0.088347465,sol_nn
960,1.84,0.08624905,sol_nn
961,1.844,0.08414826,sol_nn
962,1.848,0.08204562,sol_nn
963,1.852,0.079940386,sol_nn
964,1.856,0.07783289,sol_nn
965,1.86,0.07572308,sol_nn
966,1.864,0.073611185,sol_nn
967,1.868,0.07149621,sol_nn
968,1.872,0.069379106,sol_nn
969,1.876,0.06725918,sol_nn
970,1.88,0.06513694,sol_nn
971,1.884,0.063011944,sol_nn
972,1.888,0.06088404,sol_nn
973,1.892,0.05875346,sol_nn
974,1.896,0.05662035,sol_nn
975,1.9,0.054484062,sol_nn
976,1.904,0.052345093,sol_nn
977,1.908,0.05020341,sol_nn
978,1.912,0.04805833,sol_nn
979,1.916,0.04591055,sol_nn
980,1.92,0.04375961,sol_nn
981,1.924,0.041605614,sol_nn
982,1.928,0.0394482,sol_nn
983,1.932,0.037287626,sol_nn
984,1.936,0.03512434,sol_nn
985,1.94,0.032957062,sol_nn
986,1.944,0.030786924,sol_nn
987,1.948,0.028613329,sol_nn
988,1.952,0.026436199,sol_nn
989,1.956,0.02425566,sol_nn
990,1.96,0.022071805,sol_nn
991,1.964,0.019884227,sol_nn
992,1.968,0.017693043,sol_nn
993,1.972,0.01549846,sol_nn
994,1.976,0.0132998675,sol_nn
995,1.98,0.0110978205,sol_nn
996,1.984,0.008892172,sol_nn
997,1.988,0.0066822707,sol_nn
998,1.992,0.0044690897,sol_nn
999,1.996,0.0022514458,sol_nn
1000,2.0,3.0026771e-05,sol_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_500/test_nn.csv <==
,X_x,value,name
0,-2.0,6.0119666e-05,test_nn
1,-1.996,0.0022549205,test_nn
2,-1.992,0.004447515,test_nn
3,-1.988,0.0066377954,test_nn
4,-1.984,0.008826285,test_nn
5,-1.98,0.011011905,test_nn
6,-1.976,0.013196594,test_nn
7,-1.972,0.015378741,test_nn
8,-1.968,0.017558437,test_nn
9,-1.964,0.019736582,test_nn
10,-1.96,0.021912454,test_nn
11,-1.956,0.024086464,test_nn
12,-1.952,0.026258603,test_nn
13,-1.948,0.028429072,test_nn
14,-1.944,0.030597221,test_nn
15,-1.94,0.03276359,test_nn
16,-1.936,0.03492844,test_nn
17,-1.932,0.037090816,test_nn
18,-1.928,0.03925202,test_nn
19,-1.924,0.041411,test_nn
20,-1.92,0.043568604,test_nn
21,-1.916,0.045724433,test_nn
22,-1.912,0.047878537,test_nn
23,-1.908,0.050030813,test_nn
24,-1.904,0.052181445,test_nn
25,-1.9,0.054330584,test_nn
26,-1.896,0.056477893,test_nn
27,-1.892,0.05862408,test_nn
28,-1.888,0.06076858,test_nn
29,-1.884,0.06291109,test_nn
30,-1.88,0.065052286,test_nn
31,-1.876,0.06719208,test_nn
32,-1.872,0.06933034,test_nn
33,-1.868,0.07146723,test_nn
34,-1.864,0.0736026,test_nn
35,-1.86,0.07573652,test_nn
36,-1.856,0.07786957,test_nn
37,-1.852,0.08000056,test_nn
38,-1.848,0.082130514,test_nn
39,-1.844,0.0842592,test_nn
40,-1.84,0.08638681,test_nn
41,-1.836,0.08851272,test_nn
42,-1.832,0.09063732,test_nn
43,-1.828,0.0927611,test_nn
44,-1.824,0.0948839,test_nn
45,-1.82,0.097004816,test_nn
46,-1.816,0.09912536,test_nn
47,-1.812,0.10124418,test_nn
48,-1.808,0.10336206,test_nn
49,-1.804,0.10547876,test_nn
50,-1.8,0.10759455,test_nn
51,-1.796,0.1097092,test_nn
52,-1.792,0.11182252,test_nn
53,-1.788,0.113935456,test_nn
54,-1.784,0.11604702,test_nn
55,-1.78,0.11815782,test_nn
56,-1.776,0.120267585,test_nn
57,-1.772,0.12237653,test_nn
58,-1.768,0.124484174,test_nn
59,-1.764,0.12659147,test_nn
60,-1.76,0.12869787,test_nn
61,-1.756,0.1308033,test_nn
62,-1.752,0.13290776,test_nn
63,-1.748,0.13501126,test_nn
64,-1.744,0.13711423,test_nn
65,-1.74,0.13921653,test_nn
66,-1.736,0.141318,test_nn
67,-1.732,0.14341858,test_nn
68,-1.728,0.14551872,test_nn
69,-1.724,0.14761823,test_nn
70,-1.72,0.14971718,test_nn
71,-1.716,0.1518151,test_nn
72,-1.712,0.15391256,test_nn
73,-1.708,0.15600955,test_nn
74,-1.704,0.15810597,test_nn
75,-1.7,0.16020156,test_nn
76,-1.696,0.16229713,test_nn
77,-1.692,0.1643918,test_nn
78,-1.688,0.16648622,test_nn
79,-1.684,0.16857976,test_nn
80,-1.68,0.1706734,test_nn
81,-1.676,0.17276578,test_nn
82,-1.672,0.17485842,test_nn
83,-1.668,0.17695053,test_nn
84,-1.664,0.17904198,test_nn
85,-1.66,0.18113346,test_nn
86,-1.656,0.18322444,test_nn
87,-1.652,0.18531542,test_nn
88,-1.648,0.18740538,test_nn
89,-1.644,0.18949525,test_nn
90,-1.64,0.19158512,test_nn
91,-1.636,0.19367464,test_nn
92,-1.632,0.19576395,test_nn
93,-1.628,0.19785273,test_nn
94,-1.624,0.19994211,test_nn
95,-1.62,0.20203044,test_nn
96,-1.616,0.2041187,test_nn
97,-1.612,0.20620683,test_nn
98,-1.608,0.2082954,test_nn
99,-1.604,0.21038339,test_nn
100,-1.6,0.21247141,test_nn
101,-1.596,0.21455891,test_nn
102,-1.592,0.216647,test_nn
103,-1.588,0.21873474,test_nn
104,-1.584,0.22082284,test_nn
105,-1.58,0.22291012,test_nn
106,-1.576,0.22499803,test_nn
107,-1.572,0.22708555,test_nn
108,-1.568,0.22917345,test_nn
109,-1.564,0.23126116,test_nn
110,-1.56,0.23334917,test_nn
111,-1.556,0.23543723,test_nn
112,-1.552,0.2375249,test_nn
113,-1.548,0.23961297,test_nn
114,-1.544,0.2417015,test_nn
115,-1.54,0.24379009,test_nn
116,-1.536,0.2458785,test_nn
117,-1.532,0.24796742,test_nn
118,-1.528,0.25005624,test_nn
119,-1.524,0.25214532,test_nn
120,-1.52,0.25423467,test_nn
121,-1.516,0.25632375,test_nn
122,-1.512,0.25841406,test_nn
123,-1.508,0.260504,test_nn
124,-1.504,0.26259443,test_nn
125,-1.5,0.264685,test_nn
126,-1.496,0.26677585,test_nn
127,-1.492,0.26886746,test_nn
128,-1.488,0.27095887,test_nn
129,-1.484,0.27305073,test_nn
130,-1.48,0.27514303,test_nn
131,-1.476,0.27723578,test_nn
132,-1.472,0.27932864,test_nn
133,-1.468,0.281422,test_nn
134,-1.464,0.28351605,test_nn
135,-1.46,0.28561035,test_nn
136,-1.456,0.28770489,test_nn
137,-1.452,0.2897997,test_nn
138,-1.448,0.29189578,test_nn
139,-1.444,0.2939915,test_nn
140,-1.44,0.29608825,test_nn
141,-1.436,0.29818523,test_nn
142,-1.432,0.30028248,test_nn
143,-1.428,0.30238065,test_nn
144,-1.424,0.304479,test_nn
145,-1.42,0.30657852,test_nn
146,-1.416,0.3086781,test_nn
147,-1.412,0.31077832,test_nn
148,-1.408,0.31287915,test_nn
149,-1.404,0.3149807,test_nn
150,-1.4,0.3170828,test_nn
151,-1.396,0.319185,test_nn
152,-1.392,0.32128838,test_nn
153,-1.388,0.32339233,test_nn
154,-1.384,0.3254967,test_nn
155,-1.38,0.32760137,test_nn
156,-1.376,0.32970738,test_nn
157,-1.372,0.33181426,test_nn
158,-1.368,0.33392102,test_nn
159,-1.364,0.33602887,test_nn
160,-1.36,0.33813784,test_nn
161,-1.356,0.34024698,test_nn
162,-1.352,0.34235674,test_nn
163,-1.348,0.3444673,test_nn
164,-1.344,0.3465782,test_nn
165,-1.34,0.34869105,test_nn
166,-1.336,0.35080367,test_nn
167,-1.332,0.35291746,test_nn
168,-1.328,0.355032,test_nn
169,-1.324,0.35714695,test_nn
170,-1.32,0.3592631,test_nn
171,-1.316,0.36138,test_nn
172,-1.312,0.36349759,test_nn
173,-1.308,0.36561584,test_nn
174,-1.304,0.36773553,test_nn
175,-1.3,0.36985523,test_nn
176,-1.296,0.3719761,test_nn
177,-1.292,0.37409744,test_nn
178,-1.288,0.37622043,test_nn
179,-1.284,0.378344,test_nn
180,-1.28,0.38046843,test_nn
181,-1.276,0.38259304,test_nn
182,-1.272,0.3847196,test_nn
183,-1.268,0.38684607,test_nn
184,-1.264,0.3889736,test_nn
185,-1.26,0.3911026,test_nn
186,-1.256,0.3932324,test_nn
187,-1.252,0.3953628,test_nn
188,-1.248,0.39749342,test_nn
189,-1.244,0.39962617,test_nn
190,-1.24,0.40175903,test_nn
191,-1.236,0.40389332,test_nn
192,-1.232,0.40602833,test_nn
193,-1.228,0.40816462,test_nn
194,-1.224,0.41030106,test_nn
195,-1.22,0.41243926,test_nn
196,-1.216,0.41457796,test_nn
197,-1.212,0.41671756,test_nn
198,-1.208,0.4188585,test_nn
199,-1.204,0.42100012,test_nn
200,-1.2,0.42314228,test_nn
201,-1.196,0.42528594,test_nn
202,-1.192,0.4274306,test_nn
203,-1.188,0.42957622,test_nn
204,-1.184,0.43172267,test_nn
205,-1.18,0.43387002,test_nn
206,-1.176,0.43601823,test_nn
207,-1.172,0.43816766,test_nn
208,-1.168,0.44031808,test_nn
209,-1.164,0.44246954,test_nn
210,-1.16,0.44462186,test_nn
211,-1.156,0.44677523,test_nn
212,-1.152,0.44893005,test_nn
213,-1.148,0.45108482,test_nn
214,-1.144,0.45324087,test_nn
215,-1.14,0.45539853,test_nn
216,-1.136,0.4575564,test_nn
217,-1.132,0.45971584,test_nn
218,-1.128,0.4618761,test_nn
219,-1.124,0.4640375,test_nn
220,-1.12,0.4661997,test_nn
221,-1.116,0.46836305,test_nn
222,-1.112,0.47052762,test_nn
223,-1.108,0.47269267,test_nn
224,-1.104,0.4748587,test_nn
225,-1.1,0.47702566,test_nn
226,-1.096,0.4791942,test_nn
227,-1.092,0.48136392,test_nn
228,-1.088,0.48353365,test_nn
229,-1.084,0.48570505,test_nn
230,-1.08,0.4878769,test_nn
231,-1.076,0.49005014,test_nn
232,-1.072,0.49222422,test_nn
233,-1.068,0.49439946,test_nn
234,-1.064,0.49657544,test_nn
235,-1.06,0.49875295,test_nn
236,-1.056,0.50093025,test_nn
237,-1.052,0.50310963,test_nn
238,-1.048,0.50528955,test_nn
239,-1.044,0.50747085,test_nn
240,-1.04,0.50965244,test_nn
241,-1.036,0.5118354,test_nn
242,-1.032,0.51401937,test_nn
243,-1.028,0.5162043,test_nn
244,-1.024,0.5183896,test_nn
245,-1.02,0.5205765,test_nn
246,-1.016,0.52276355,test_nn
247,-1.012,0.52495205,test_nn
248,-1.008,0.5271417,test_nn
249,-1.004,0.5293321,test_nn
250,-1.0,0.53152305,test_nn
251,-0.996,0.53371537,test_nn
252,-0.992,0.5359085,test_nn
253,-0.988,0.5381024,test_nn
254,-0.984,0.5402969,test_nn
255,-0.98,0.5424922,test_nn
256,-0.976,0.5446892,test_nn
257,-0.972,0.54688674,test_nn
258,-0.968,0.5490849,test_nn
259,-0.964,0.55128396,test_nn
260,-0.96,0.5534838,test_nn
261,-0.956,0.55568445,test_nn
262,-0.952,0.55788594,test_nn
263,-0.948,0.5600881,test_nn
264,-0.944,0.5622914,test_nn
265,-0.94,0.56449527,test_nn
266,-0.936,0.56670046,test_nn
267,-0.932,0.5689058,test_nn
268,-0.928,0.57111186,test_nn
269,-0.924,0.57331866,test_nn
270,-0.92,0.57552636,test_nn
271,-0.916,0.5777353,test_nn
272,-0.912,0.57994455,test_nn
273,-0.908,0.5821538,test_nn
274,-0.904,0.5843644,test_nn
275,-0.9,0.586576,test_nn
276,-0.896,0.5887879,test_nn
277,-0.892,0.5910005,test_nn
278,-0.888,0.5932137,test_nn
279,-0.884,0.5954274,test_nn
280,-0.88,0.59764177,test_nn
281,-0.876,0.59985685,test_nn
282,-0.872,0.6020725,test_nn
283,-0.868,0.60428846,test_nn
284,-0.864,0.60650504,test_nn
285,-0.86,0.6087221,test_nn
286,-0.856,0.6109399,test_nn
287,-0.852,0.6131581,test_nn
288,-0.848,0.6153768,test_nn
289,-0.844,0.6175962,test_nn
290,-0.84,0.6198158,test_nn
291,-0.836,0.6220357,test_nn
292,-0.832,0.6242559,test_nn
293,-0.828,0.62647694,test_nn
294,-0.824,0.6286977,test_nn
295,-0.82,0.6309195,test_nn
296,-0.816,0.63314164,test_nn
297,-0.812,0.63536376,test_nn
298,-0.808,0.63758606,test_nn
299,-0.804,0.6398088,test_nn
300,-0.8,0.6420317,test_nn
301,-0.796,0.64425474,test_nn
302,-0.792,0.6464785,test_nn
303,-0.788,0.6487016,test_nn
304,-0.784,0.6509253,test_nn
305,-0.78,0.6531494,test_nn
306,-0.776,0.6553725,test_nn
307,-0.772,0.6575968,test_nn
308,-0.768,0.6598206,test_nn
309,-0.764,0.66204506,test_nn
310,-0.76,0.66426915,test_nn
311,-0.756,0.66649336,test_nn
312,-0.752,0.66871697,test_nn
313,-0.748,0.6709405,test_nn
314,-0.744,0.6731642,test_nn
315,-0.74,0.67538756,test_nn
316,-0.736,0.67761093,test_nn
317,-0.732,0.67983407,test_nn
318,-0.728,0.68205655,test_nn
319,-0.724,0.6842795,test_nn
320,-0.72,0.6865013,test_nn
321,-0.716,0.6887232,test_nn
322,-0.712,0.69094497,test_nn
323,-0.708,0.69316596,test_nn
324,-0.704,0.695386,test_nn
325,-0.7,0.6976066,test_nn
326,-0.696,0.6998263,test_nn
327,-0.692,0.70204496,test_nn
328,-0.688,0.7042635,test_nn
329,-0.684,0.7064812,test_nn
330,-0.68,0.7086981,test_nn
331,-0.676,0.7109142,test_nn
332,-0.672,0.71312964,test_nn
333,-0.668,0.7153445,test_nn
334,-0.664,0.71755815,test_nn
335,-0.66,0.719771,test_nn
336,-0.656,0.72198296,test_nn
337,-0.652,0.7241938,test_nn
338,-0.648,0.72640353,test_nn
339,-0.644,0.7286125,test_nn
340,-0.64,0.7308198,test_nn
341,-0.636,0.7330261,test_nn
342,-0.632,0.7352312,test_nn
343,-0.628,0.73743534,test_nn
344,-0.624,0.7396374,test_nn
345,-0.62,0.7418388,test_nn
346,-0.616,0.7440381,test_nn
347,-0.612,0.74623615,test_nn
348,-0.608,0.7484327,test_nn
349,-0.604,0.7506271,test_nn
350,-0.6,0.75282025,test_nn
351,-0.596,0.75501156,test_nn
352,-0.592,0.7572008,test_nn
353,-0.588,0.7593886,test_nn
354,-0.584,0.76157373,test_nn
355,-0.58,0.7637578,test_nn
356,-0.576,0.7659391,test_nn
357,-0.572,0.76811844,test_nn
358,-0.568,0.77029514,test_nn
359,-0.564,0.7724701,test_nn
360,-0.56,0.7746422,test_nn
361,-0.556,0.7768121,test_nn
362,-0.552,0.7789792,test_nn
363,-0.548,0.7811443,test_nn
364,-0.544,0.78330636,test_nn
365,-0.54,0.78546524,test_nn
366,-0.536,0.7876218,test_nn
367,-0.532,0.7897754,test_nn
368,-0.528,0.7919253,test_nn
369,-0.524,0.7940728,test_nn
370,-0.52,0.79621714,test_nn
371,-0.516,0.798358,test_nn
372,-0.512,0.80049527,test_nn
373,-0.508,0.802629,test_nn
374,-0.504,0.8047598,test_nn
375,-0.5,0.80688643,test_nn
376,-0.496,0.8090092,test_nn
377,-0.492,0.8111285,test_nn
378,-0.488,0.81324357,test_nn
379,-0.484,0.81535435,test_nn
380,-0.48,0.81746125,test_nn
381,-0.476,0.81956387,test_nn
382,-0.472,0.82166237,test_nn
383,-0.468,0.8237556,test_nn
384,-0.464,0.8258449,test_nn
385,-0.46,0.8279292,test_nn
386,-0.456,0.8300086,test_nn
387,-0.452,0.83208317,test_nn
388,-0.448,0.83415234,test_nn
389,-0.444,0.8362166,test_nn
390,-0.44,0.83827513,test_nn
391,-0.436,0.8403285,test_nn
392,-0.432,0.8423763,test_nn
393,-0.428,0.8444183,test_nn
394,-0.424,0.84645426,test_nn
395,-0.42,0.84848446,test_nn
396,-0.416,0.8505083,test_nn
397,-0.412,0.8525258,test_nn
398,-0.408,0.85453737,test_nn
399,-0.404,0.8565413,test_nn
400,-0.4,0.8585393,test_nn
401,-0.396,0.8605296,test_nn
402,-0.392,0.8625138,test_nn
403,-0.388,0.86449045,test_nn
404,-0.384,0.8664597,test_nn
405,-0.38,0.8684215,test_nn
406,-0.376,0.87037534,test_nn
407,-0.372,0.87232167,test_nn
408,-0.368,0.87425923,test_nn
409,-0.364,0.87618935,test_nn
410,-0.36,0.8781107,test_nn
411,-0.356,0.8800234,test_nn
412,-0.352,0.8819275,test_nn
413,-0.348,0.88382256,test_nn
414,-0.344,0.88570863,test_nn
415,-0.34,0.88758534,test_nn
416,-0.336,0.8894524,test_nn
417,-0.332,0.89130986,test_nn
418,-0.328,0.8931576,test_nn
419,-0.324,0.894995,test_nn
420,-0.32,0.89682186,test_nn
421,-0.316,0.89863825,test_nn
422,-0.312,0.9004444,test_nn
423,-0.308,0.90223926,test_nn
424,-0.304,0.90402275,test_nn
425,-0.3,0.9057945,test_nn
426,-0.296,0.9075556,test_nn
427,-0.292,0.9093041,test_nn
428,-0.288,0.9110412,test_nn
429,-0.284,0.9127652,test_nn
430,-0.28,0.91447735,test_nn
431,-0.276,0.9161765,test_nn
432,-0.272,0.9178622,test_nn
433,-0.268,0.9195351,test_nn
434,-0.264,0.92119443,test_nn
435,-0.26,0.9228399,test_nn
436,-0.256,0.92447126,test_nn
437,-0.252,0.9260883,test_nn
438,-0.248,0.9276909,test_nn
439,-0.244,0.92927915,test_nn
440,-0.24,0.9308518,test_nn
441,-0.236,0.93240935,test_nn
442,-0.232,0.933951,test_nn
443,-0.228,0.9354772,test_nn
444,-0.224,0.9369868,test_nn
445,-0.22,0.9384804,test_nn
446,-0.216,0.9399571,test_nn
447,-0.212,0.9414167,test_nn
448,-0.208,0.94285935,test_nn
449,-0.204,0.9442837,test_nn
450,-0.2,0.9456913,test_nn
451,-0.196,0.94707966,test_nn
452,-0.192,0.9484507,test_nn
453,-0.188,0.9498024,test_nn
454,-0.184,0.951135,test_nn
455,-0.18,0.95244855,test_nn
456,-0.176,0.9537419,test_nn
457,-0.172,0.955016,test_nn
458,-0.168,0.9562696,test_nn
459,-0.164,0.9575025,test_nn
460,-0.16,0.95871437,test_nn
461,-0.156,0.95990545,test_nn
462,-0.152,0.9610748,test_nn
463,-0.148,0.9622225,test_nn
464,-0.144,0.96334803,test_nn
465,-0.14,0.96445113,test_nn
466,-0.136,0.9655316,test_nn
467,-0.132,0.96658885,test_nn
468,-0.128,0.9676225,test_nn
469,-0.124,0.96863294,test_nn
470,-0.12,0.9696193,test_nn
471,-0.116,0.9705813,test_nn
472,-0.112,0.97151875,test_nn
473,-0.108,0.9724308,test_nn
474,-0.104,0.9733184,test_nn
475,-0.1,0.9741797,test_nn
476,-0.096,0.9750149,test_nn
477,-0.092,0.9758246,test_nn
478,-0.088,0.9766076,test_nn
479,-0.084,0.9773639,test_nn
480,-0.08,0.978093,test_nn
481,-0.076,0.9787945,test_nn
482,-0.072,0.9794684,test_nn
483,-0.068,0.9801145,test_nn
484,-0.064,0.980732,test_nn
485,-0.06,0.98132104,test_nn
486,-0.056,0.9818807,test_nn
487,-0.052,0.98241186,test_nn
488,-0.048,0.9829132,test_nn
489,-0.044,0.98338485,test_nn
490,-0.04,0.9838268,test_nn
491,-0.036,0.9842382,test_nn
492,-0.032,0.98461884,test_nn
493,-0.028,0.9849685,test_nn
494,-0.024,0.9852881,test_nn
495,-0.02,0.98557544,test_nn
496,-0.016,0.98583186,test_nn
497,-0.012,0.9860562,test_nn
498,-0.008,0.9862486,test_nn
499,-0.004,0.9864086,test_nn
500,0.0,0.9865366,test_nn
501,0.004,0.9866319,test_nn
502,0.008,0.9866942,test_nn
503,0.012,0.9867233,test_nn
504,0.016,0.9867194,test_nn
505,0.02,0.9866821,test_nn
506,0.024,0.9866114,test_nn
507,0.028,0.9865067,test_nn
508,0.032,0.98636836,test_nn
509,0.036,0.9861964,test_nn
510,0.04,0.9859895,test_nn
511,0.044,0.98574936,test_nn
512,0.048,0.98547447,test_nn
513,0.052,0.98516536,test_nn
514,0.056,0.98482174,test_nn
515,0.06,0.9844435,test_nn
516,0.064,0.9840304,test_nn
517,0.068,0.9835832,test_nn
518,0.072,0.983101,test_nn
519,0.076,0.98258424,test_nn
520,0.08,0.9820329,test_nn
521,0.084,0.9814468,test_nn
522,0.088,0.9808259,test_nn
523,0.092,0.9801708,test_nn
524,0.096,0.9794804,test_nn
525,0.1,0.9787562,test_nn
526,0.104,0.97799706,test_nn
527,0.108,0.97720397,test_nn
528,0.112,0.9763767,test_nn
529,0.116,0.9755144,test_nn
530,0.12,0.9746192,test_nn
531,0.124,0.9736898,test_nn
532,0.128,0.97272676,test_nn
533,0.132,0.9717301,test_nn
534,0.136,0.9707001,test_nn
535,0.14,0.96963716,test_nn
536,0.144,0.96854126,test_nn
537,0.148,0.96741265,test_nn
538,0.152,0.9662519,test_nn
539,0.156,0.96505904,test_nn
540,0.16,0.9638339,test_nn
541,0.164,0.962578,test_nn
542,0.168,0.9612903,test_nn
543,0.172,0.9599718,test_nn
544,0.176,0.95862263,test_nn
545,0.18,0.95724344,test_nn
546,0.184,0.9558343,test_nn
547,0.188,0.9543958,test_nn
548,0.192,0.9529281,test_nn
549,0.196,0.9514317,test_nn
550,0.2,0.9499074,test_nn
551,0.204,0.948355,test_nn
552,0.208,0.9467751,test_nn
553,0.212,0.9451687,test_nn
554,0.216,0.94353557,test_nn
555,0.22,0.9418765,test_nn
556,0.224,0.94019175,test_nn
557,0.228,0.9384822,test_nn
558,0.232,0.93674827,test_nn
559,0.236,0.9349903,test_nn
560,0.24,0.93320906,test_nn
561,0.244,0.9314049,test_nn
562,0.248,0.9295784,test_nn
563,0.252,0.9277297,test_nn
564,0.256,0.92586064,test_nn
565,0.26,0.9239702,test_nn
566,0.264,0.92206013,test_nn
567,0.268,0.92013013,test_nn
568,0.272,0.9181814,test_nn
569,0.276,0.9162147,test_nn
570,0.28,0.91423,test_nn
571,0.284,0.9122279,test_nn
572,0.288,0.9102098,test_nn
573,0.292,0.9081754,test_nn
574,0.296,0.9061258,test_nn
575,0.3,0.9040613,test_nn
576,0.304,0.9019829,test_nn
577,0.308,0.8998908,test_nn
578,0.312,0.897786,test_nn
579,0.316,0.89566815,test_nn
580,0.32,0.89353955,test_nn
581,0.324,0.89139974,test_nn
582,0.328,0.8892485,test_nn
583,0.332,0.88708824,test_nn
584,0.336,0.88491833,test_nn
585,0.34,0.8827394,test_nn
586,0.344,0.8805522,test_nn
587,0.348,0.8783577,test_nn
588,0.352,0.8761561,test_nn
589,0.356,0.87394774,test_nn
590,0.36,0.8717333,test_nn
591,0.364,0.8695135,test_nn
592,0.368,0.86728895,test_nn
593,0.372,0.8650597,test_nn
594,0.376,0.8628264,test_nn
595,0.38,0.86058986,test_nn
596,0.384,0.85835046,test_nn
597,0.388,0.8561083,test_nn
598,0.392,0.85386443,test_nn
599,0.396,0.851619,test_nn
600,0.4,0.8493724,test_nn
601,0.404,0.8471246,test_nn
602,0.408,0.844877,test_nn
603,0.412,0.8426293,test_nn
604,0.416,0.84038246,test_nn
605,0.42,0.83813626,test_nn
606,0.424,0.8358911,test_nn
607,0.428,0.8336475,test_nn
608,0.432,0.831406,test_nn
609,0.436,0.82916677,test_nn
610,0.44,0.82693005,test_nn
611,0.444,0.82469565,test_nn
612,0.448,0.8224647,test_nn
613,0.452,0.82023704,test_nn
614,0.456,0.8180127,test_nn
615,0.46,0.8157923,test_nn
616,0.464,0.81357574,test_nn
617,0.468,0.8113636,test_nn
618,0.472,0.8091562,test_nn
619,0.476,0.80695283,test_nn
620,0.48,0.80475414,test_nn
621,0.484,0.8025603,test_nn
622,0.488,0.80037194,test_nn
623,0.492,0.7981881,test_nn
624,0.496,0.7960095,test_nn
625,0.5,0.79383624,test_nn
626,0.504,0.79166853,test_nn
627,0.508,0.7895057,test_nn
628,0.512,0.78734887,test_nn
629,0.516,0.7851973,test_nn
630,0.52,0.7830508,test_nn
631,0.524,0.7809105,test_nn
632,0.528,0.77877575,test_nn
633,0.532,0.7766458,test_nn
634,0.536,0.7745217,test_nn
635,0.54,0.77240294,test_nn
636,0.544,0.7702897,test_nn
637,0.548,0.7681819,test_nn
638,0.552,0.7660791,test_nn
639,0.556,0.7639818,test_nn
640,0.56,0.7618892,test_nn
641,0.564,0.7598021,test_nn
642,0.568,0.7577199,test_nn
643,0.572,0.75564206,test_nn
644,0.576,0.7535693,test_nn
645,0.58,0.751501,test_nn
646,0.584,0.74943745,test_nn
647,0.588,0.74737775,test_nn
648,0.592,0.7453226,test_nn
649,0.596,0.7432716,test_nn
650,0.6,0.7412245,test_nn
651,0.604,0.73918116,test_nn
652,0.608,0.737141,test_nn
653,0.612,0.73510516,test_nn
654,0.616,0.73307145,test_nn
655,0.62,0.73104167,test_nn
656,0.624,0.72901475,test_nn
657,0.628,0.72699046,test_nn
658,0.632,0.7249688,test_nn
659,0.636,0.72294974,test_nn
660,0.64,0.72093284,test_nn
661,0.644,0.7189177,test_nn
662,0.648,0.71690476,test_nn
663,0.652,0.7148938,test_nn
664,0.656,0.71288383,test_nn
665,0.66,0.7108755,test_nn
666,0.664,0.70886827,test_nn
667,0.668,0.7068621,test_nn
668,0.672,0.7048566,test_nn
669,0.676,0.70285213,test_nn
670,0.68,0.7008474,test_nn
671,0.684,0.6988437,test_nn
672,0.688,0.6968398,test_nn
673,0.692,0.69483566,test_nn
674,0.696,0.6928315,test_nn
675,0.7,0.69082725,test_nn
676,0.704,0.6888224,test_nn
677,0.708,0.6868166,test_nn
678,0.712,0.6848099,test_nn
679,0.716,0.68280256,test_nn
680,0.72,0.6807939,test_nn
681,0.724,0.6787833,test_nn
682,0.728,0.67677176,test_nn
683,0.732,0.67475885,test_nn
684,0.736,0.672744,test_nn
685,0.74,0.6707274,test_nn
686,0.744,0.6687088,test_nn
687,0.748,0.66668797,test_nn
688,0.752,0.6646646,test_nn
689,0.756,0.66263944,test_nn
690,0.76,0.6606113,test_nn
691,0.764,0.6585812,test_nn
692,0.768,0.65654814,test_nn
693,0.772,0.65451205,test_nn
694,0.776,0.6524731,test_nn
695,0.78,0.6504317,test_nn
696,0.784,0.64838684,test_nn
697,0.788,0.64633906,test_nn
698,0.792,0.6442879,test_nn
699,0.796,0.6422335,test_nn
700,0.8,0.6401756,test_nn
701,0.804,0.6381146,test_nn
702,0.808,0.63605034,test_nn
703,0.812,0.6339822,test_nn
704,0.816,0.63191056,test_nn
705,0.82,0.62983537,test_nn
706,0.824,0.6277564,test_nn
707,0.828,0.6256738,test_nn
708,0.832,0.62358755,test_nn
709,0.836,0.6214974,test_nn
710,0.84,0.61940426,test_nn
711,0.844,0.6173065,test_nn
712,0.848,0.61520517,test_nn
713,0.852,0.6131002,test_nn
714,0.856,0.61099124,test_nn
715,0.86,0.6088785,test_nn
716,0.864,0.6067621,test_nn
717,0.868,0.6046423,test_nn
718,0.872,0.60251784,test_nn
719,0.876,0.60038996,test_nn
720,0.88,0.59825855,test_nn
721,0.884,0.5961235,test_nn
722,0.888,0.5939846,test_nn
723,0.892,0.5918419,test_nn
724,0.896,0.5896956,test_nn
725,0.9,0.58754617,test_nn
726,0.904,0.5853925,test_nn
727,0.908,0.5832355,test_nn
728,0.912,0.5810751,test_nn
729,0.916,0.57891124,test_nn
730,0.92,0.5767442,test_nn
731,0.924,0.5745734,test_nn
732,0.928,0.5723996,test_nn
733,0.932,0.5702227,test_nn
734,0.936,0.5680421,test_nn
735,0.94,0.5658589,test_nn
736,0.944,0.5636725,test_nn
737,0.948,0.56148285,test_nn
738,0.952,0.5592907,test_nn
739,0.956,0.5570954,test_nn
740,0.96,0.5548977,test_nn
741,0.964,0.5526969,test_nn
742,0.968,0.55049384,test_nn
743,0.972,0.5482882,test_nn
744,0.976,0.54608,test_nn
745,0.98,0.543869,test_nn
746,0.984,0.54165596,test_nn
747,0.988,0.53944063,test_nn
748,0.992,0.5372234,test_nn
749,0.996,0.53500414,test_nn
750,1.0,0.5327821,test_nn
751,1.004,0.53055894,test_nn
752,1.008,0.5283334,test_nn
753,1.012,0.5261067,test_nn
754,1.016,0.5238776,test_nn
755,1.02,0.52164733,test_nn
756,1.024,0.5194155,test_nn
757,1.028,0.51718223,test_nn
758,1.032,0.51494735,test_nn
759,1.036,0.51271164,test_nn
760,1.04,0.51047426,test_nn
761,1.044,0.5082364,test_nn
762,1.048,0.50599706,test_nn
763,1.052,0.5037565,test_nn
764,1.056,0.501516,test_nn
765,1.06,0.49927378,test_nn
766,1.064,0.49703127,test_nn
767,1.068,0.49478832,test_nn
768,1.072,0.4925444,test_nn
769,1.076,0.49030018,test_nn
770,1.08,0.4880557,test_nn
771,1.084,0.485811,test_nn
772,1.088,0.48356587,test_nn
773,1.092,0.48132026,test_nn
774,1.096,0.47907513,test_nn
775,1.1,0.47683007,test_nn
776,1.104,0.4745845,test_nn
777,1.108,0.47233927,test_nn
778,1.112,0.47009456,test_nn
779,1.116,0.46784985,test_nn
780,1.12,0.46560535,test_nn
781,1.124,0.4633615,test_nn
782,1.128,0.46111795,test_nn
783,1.132,0.45887476,test_nn
784,1.136,0.4566323,test_nn
785,1.14,0.4543906,test_nn
786,1.144,0.45214963,test_nn
787,1.148,0.44990945,test_nn
788,1.152,0.4476701,test_nn
789,1.156,0.44543132,test_nn
790,1.16,0.44319397,test_nn
791,1.164,0.4409573,test_nn
792,1.168,0.4387216,test_nn
793,1.172,0.43648714,test_nn
794,1.176,0.4342537,test_nn
795,1.18,0.43202174,test_nn
796,1.184,0.42979082,test_nn
797,1.188,0.42756104,test_nn
798,1.192,0.4253325,test_nn
799,1.196,0.42310575,test_nn
800,1.2,0.42088,test_nn
801,1.204,0.4186562,test_nn
802,1.208,0.41643342,test_nn
803,1.212,0.4142124,test_nn
804,1.216,0.41199303,test_nn
805,1.22,0.4097753,test_nn
806,1.224,0.40755892,test_nn
807,1.228,0.4053442,test_nn
808,1.232,0.40313134,test_nn
809,1.236,0.40092024,test_nn
810,1.24,0.3987108,test_nn
811,1.244,0.3965031,test_nn
812,1.248,0.39429706,test_nn
813,1.252,0.39209303,test_nn
814,1.256,0.389891,test_nn
815,1.26,0.38769054,test_nn
816,1.264,0.38549224,test_nn
817,1.268,0.38329583,test_nn
818,1.272,0.38110137,test_nn
819,1.276,0.37890854,test_nn
820,1.28,0.37671804,test_nn
821,1.284,0.37452948,test_nn
822,1.288,0.3723427,test_nn
823,1.292,0.37015805,test_nn
824,1.296,0.3679756,test_nn
825,1.3,0.36579454,test_nn
826,1.304,0.36361626,test_nn
827,1.308,0.3614401,test_nn
828,1.312,0.3592655,test_nn
829,1.316,0.35709327,test_nn
830,1.32,0.35492298,test_nn
831,1.324,0.35275492,test_nn
832,1.328,0.35058898,test_nn
833,1.332,0.34842488,test_nn
834,1.336,0.34626305,test_nn
835,1.34,0.3441031,test_nn
836,1.344,0.34194544,test_nn
837,1.348,0.33978948,test_nn
838,1.352,0.33763623,test_nn
839,1.356,0.3354845,test_nn
840,1.36,0.33333558,test_nn
841,1.364,0.33118814,test_nn
842,1.368,0.3290429,test_nn
843,1.372,0.3269,test_nn
844,1.376,0.32475886,test_nn
845,1.38,0.32261977,test_nn
846,1.384,0.3204833,test_nn
847,1.388,0.3183482,test_nn
848,1.392,0.3162155,test_nn
849,1.396,0.31408447,test_nn
850,1.4,0.3119555,test_nn
851,1.404,0.3098291,test_nn
852,1.408,0.30770418,test_nn
853,1.412,0.30558154,test_nn
854,1.416,0.3034606,test_nn
855,1.42,0.30134168,test_nn
856,1.424,0.29922476,test_nn
857,1.428,0.29710993,test_nn
858,1.432,0.294997,test_nn
859,1.436,0.29288554,test_nn
860,1.44,0.29077658,test_nn
861,1.444,0.2886691,test_nn
862,1.448,0.28656358,test_nn
863,1.452,0.2844597,test_nn
864,1.456,0.2823581,test_nn
865,1.46,0.28025776,test_nn
866,1.464,0.27815944,test_nn
867,1.468,0.27606317,test_nn
868,1.472,0.27396807,test_nn
869,1.476,0.27187496,test_nn
870,1.48,0.26978335,test_nn
871,1.484,0.26769346,test_nn
872,1.488,0.26560527,test_nn
873,1.492,0.2635187,test_nn
874,1.496,0.26143378,test_nn
875,1.5,0.25935042,test_nn
876,1.504,0.2572686,test_nn
877,1.508,0.25518832,test_nn
878,1.512,0.25310946,test_nn
879,1.516,0.25103185,test_nn
880,1.52,0.24895571,test_nn
881,1.524,0.24688128,test_nn
882,1.528,0.24480805,test_nn
883,1.532,0.2427367,test_nn
884,1.536,0.24066585,test_nn
885,1.54,0.23859686,test_nn
886,1.544,0.23652904,test_nn
887,1.548,0.23446256,test_nn
888,1.552,0.23239705,test_nn
889,1.556,0.230333,test_nn
890,1.56,0.2282697,test_nn
891,1.564,0.2262075,test_nn
892,1.568,0.22414666,test_nn
893,1.572,0.22208714,test_nn
894,1.576,0.22002849,test_nn
895,1.58,0.21797046,test_nn
896,1.584,0.21591349,test_nn
897,1.588,0.21385756,test_nn
898,1.592,0.2118026,test_nn
899,1.596,0.2097485,test_nn
900,1.6,0.20769548,test_nn
901,1.604,0.20564261,test_nn
902,1.608,0.2035911,test_nn
903,1.612,0.20153987,test_nn
904,1.616,0.19948955,test_nn
905,1.62,0.19743964,test_nn
906,1.624,0.19539127,test_nn
907,1.628,0.19334234,test_nn
908,1.632,0.19129449,test_nn
909,1.636,0.18924703,test_nn
910,1.64,0.18719998,test_nn
911,1.644,0.18515363,test_nn
912,1.648,0.18310744,test_nn
913,1.652,0.1810618,test_nn
914,1.656,0.17901626,test_nn
915,1.66,0.17697123,test_nn
916,1.664,0.17492634,test_nn
917,1.668,0.1728816,test_nn
918,1.672,0.17083728,test_nn
919,1.676,0.16879296,test_nn
920,1.68,0.16674866,test_nn
921,1.684,0.16470453,test_nn
922,1.688,0.16266061,test_nn
923,1.692,0.16061643,test_nn
924,1.696,0.15857214,test_nn
925,1.7,0.15652764,test_nn
926,1.704,0.1544832,test_nn
927,1.708,0.15243877,test_nn
928,1.712,0.15039405,test_nn
929,1.716,0.14834915,test_nn
930,1.72,0.14630361,test_nn
931,1.724,0.14425802,test_nn
932,1.728,0.14221182,test_nn
933,1.732,0.1401656,test_nn
934,1.736,0.13811857,test_nn
935,1.74,0.13607131,test_nn
936,1.744,0.13402322,test_nn
937,1.748,0.1319748,test_nn
938,1.752,0.12992568,test_nn
939,1.756,0.1278757,test_nn
940,1.76,0.1258254,test_nn
941,1.764,0.12377447,test_nn
942,1.768,0.12172245,test_nn
943,1.772,0.11966975,test_nn
944,1.776,0.11761641,test_nn
945,1.78,0.11556167,test_nn
946,1.784,0.11350608,test_nn
947,1.788,0.11144984,test_nn
948,1.792,0.109392434,test_nn
949,1.796,0.10733403,test_nn
950,1.8,0.10527438,test_nn
951,1.804,0.103213556,test_nn
952,1.808,0.10115205,test_nn
953,1.812,0.09908854,test_nn
954,1.816,0.097024456,test_nn
955,1.82,0.09495911,test_nn
956,1.824,0.09289203,test_nn
957,1.828,0.09082374,test_nn
958,1.832,0.08875399,test_nn
959,1.836,0.08668251,test_nn
960,1.84,0.08460983,test_nn
961,1.844,0.082535505,test_nn
962,1.848,0.08045975,test_nn
963,1.852,0.07838234,test_nn
964,1.856,0.076303095,test_nn
965,1.86,0.074222416,test_nn
966,1.864,0.07214022,test_nn
967,1.868,0.07005565,test_nn
968,1.872,0.067969576,test_nn
969,1.876,0.065881446,test_nn
970,1.88,0.06379181,test_nn
971,1.884,0.061700128,test_nn
972,1.888,0.059606165,test_nn
973,1.892,0.057510328,test_nn
974,1.896,0.055412605,test_nn
975,1.9,0.053312577,test_nn
976,1.904,0.051210687,test_nn
977,1.908,0.04910673,test_nn
978,1.912,0.047000118,test_nn
979,1.916,0.044891685,test_nn
980,1.92,0.042780805,test_nn
981,1.924,0.0406677,test_nn
982,1.928,0.038551897,test_nn
983,1.932,0.036433917,test_nn
984,1.936,0.034313936,test_nn
985,1.94,0.032190826,test_nn
986,1.944,0.030065626,test_nn
987,1.948,0.027937874,test_nn
988,1.952,0.0258074,test_nn
989,1.956,0.023674414,test_nn
990,1.96,0.02153892,test_nn
991,1.964,0.019400615,test_nn
992,1.968,0.01725955,test_nn
993,1.972,0.015116011,test_nn
994,1.976,0.012969307,test_nn
995,1.98,0.0108200675,test_nn
996,1.984,0.008668125,test_nn
997,1.988,0.0065128487,test_nn
998,1.992,0.0043552155,test_nn
999,1.996,0.0021940423,test_nn
1000,2.0,3.0026771e-05,test_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_600/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 600, "weight_testfn_obs": 600, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 5137, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_11-35-23_329694_79310/artifacts/2024-10-12_11-35-25/fn_2024-10-12_11-35-25/working_dirs/fn_4f2b3_00424_424_weight_soln_obs=600_2024-10-12_13-20-44", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_obs_force/run_obs_weight_600/diff.csv <==
,X_x,value,name
0,-2.0,2.8498238e-05,diff
1,-1.996,0.00010010949,diff
2,-1.992,0.00017060013,diff
3,-1.988,0.00024005678,diff
4,-1.984,0.00030810945,diff
5,-1.98,0.00037517678,diff
6,-1.976,0.00044105016,diff
7,-1.972,0.0005059382,diff
8,-1.968,0.000569392,diff
9,-1.964,0.0006319005,diff
10,-1.96,0.0006933566,diff
11,-1.956,0.0007537529,diff
12,-1.952,0.00081282854,diff
13,-1.948,0.0008706637,diff
14,-1.944,0.0009276699,diff
15,-1.94,0.000983458,diff
16,-1.936,0.0010382533,diff
17,-1.932,0.0010917969,diff
18,-1.928,0.0011442862,diff
19,-1.924,0.0011956133,diff
20,-1.92,0.0012459084,diff
21,-1.916,0.0012950897,diff
22,-1.912,0.0013430715,diff
23,-1.908,0.0013898499,diff
24,-1.904,0.0014360845,diff
25,-1.9,0.0014807321,diff
26,-1.896,0.0015242584,diff
27,-1.892,0.0015669167,diff
28,-1.888,0.0016083233,diff
29,-1.884,0.0016486831,diff
30,-1.88,0.0016881898,diff
31,-1.876,0.0017264634,diff
32,-1.872,0.0017638132,diff
33,-1.868,0.0017998591,diff
34,-1.864,0.0018348247,diff
35,-1.86,0.0018686354,diff
36,-1.856,0.0019018352,diff
37,-1.852,0.0019336641,diff
38,-1.848,0.0019645765,diff
39,-1.844,0.001994297,diff
40,-1.84,0.0020231605,diff
41,-1.836,0.0020506755,diff
42,-1.832,0.0020774975,diff
43,-1.828,0.0021031573,diff
44,-1.824,0.002127938,diff
45,-1.82,0.0021514222,diff
46,-1.816,0.0021741763,diff
47,-1.812,0.0021956488,diff
48,-1.808,0.0022163317,diff
49,-1.804,0.0022359565,diff
50,-1.8,0.0022546202,diff
51,-1.796,0.0022721663,diff
52,-1.792,0.0022887215,diff
53,-1.788,0.0023044273,diff
54,-1.784,0.0023194104,diff
55,-1.78,0.002332896,diff
56,-1.776,0.0023457631,diff
57,-1.772,0.0023573786,diff
58,-1.768,0.0023681372,diff
59,-1.764,0.0023778826,diff
60,-1.76,0.002387181,diff
61,-1.756,0.0023949891,diff
62,-1.752,0.002402231,diff
63,-1.748,0.0024082512,diff
64,-1.744,0.0024134815,diff
65,-1.74,0.0024175942,diff
66,-1.736,0.0024212003,diff
67,-1.732,0.0024237335,diff
68,-1.728,0.0024254024,diff
69,-1.724,0.0024259835,diff
70,-1.72,0.0024257898,diff
71,-1.716,0.0024248362,diff
72,-1.712,0.002422884,diff
73,-1.708,0.0024202317,diff
74,-1.704,0.0024166405,diff
75,-1.7,0.0024121702,diff
76,-1.696,0.0024064034,diff
77,-1.692,0.0024005324,diff
78,-1.688,0.0023936182,diff
79,-1.684,0.0023859143,diff
80,-1.68,0.0023770034,diff
81,-1.676,0.0023676306,diff
82,-1.672,0.002357185,diff
83,-1.668,0.0023462176,diff
84,-1.664,0.0023345947,diff
85,-1.66,0.0023218095,diff
86,-1.656,0.0023082793,diff
87,-1.652,0.002294153,diff
88,-1.648,0.0022794753,diff
89,-1.644,0.002263382,diff
90,-1.64,0.0022470057,diff
91,-1.636,0.0022298545,diff
92,-1.632,0.002211526,diff
93,-1.628,0.0021931976,diff
94,-1.624,0.0021737665,diff
95,-1.62,0.0021537244,diff
96,-1.616,0.0021327883,diff
97,-1.612,0.0021110177,diff
98,-1.608,0.002088815,diff
99,-1.604,0.0020658672,diff
100,-1.6,0.0020423234,diff
101,-1.596,0.0020181388,diff
102,-1.592,0.0019931048,diff
103,-1.588,0.0019678026,diff
104,-1.584,0.0019411892,diff
105,-1.58,0.0019145459,diff
106,-1.576,0.001887083,diff
107,-1.572,0.0018585771,diff
108,-1.568,0.0018298328,diff
109,-1.564,0.0018003434,diff
110,-1.56,0.0017703474,diff
111,-1.556,0.0017399043,diff
112,-1.552,0.0017085522,diff
113,-1.548,0.0016766936,diff
114,-1.544,0.0016443729,diff
115,-1.54,0.0016113967,diff
116,-1.536,0.0015778542,diff
117,-1.532,0.0015435219,diff
118,-1.528,0.001508981,diff
119,-1.524,0.0014735758,diff
120,-1.52,0.0014380217,diff
121,-1.516,0.001401633,diff
122,-1.512,0.0013648272,diff
123,-1.508,0.0013273358,diff
124,-1.504,0.0012894571,diff
125,-1.5,0.0012511611,diff
126,-1.496,0.00121212,diff
127,-1.492,0.0011729598,diff
128,-1.488,0.0011328459,diff
129,-1.484,0.0010926425,diff
130,-1.48,0.0010520518,diff
131,-1.476,0.0010103285,diff
132,-1.472,0.0009687245,diff
133,-1.468,0.0009264648,diff
134,-1.464,0.0008838177,diff
135,-1.46,0.0008406639,diff
136,-1.456,0.00079733133,diff
137,-1.452,0.0007531345,diff
138,-1.448,0.0007086396,diff
139,-1.444,0.00066399574,diff
140,-1.44,0.000618726,diff
141,-1.436,0.00057306886,diff
142,-1.432,0.0005270839,diff
143,-1.428,0.00048056245,diff
144,-1.424,0.0004336536,diff
145,-1.42,0.00038665533,diff
146,-1.416,0.00033903122,diff
147,-1.412,0.00029096007,diff
148,-1.408,0.00024265051,diff
149,-1.404,0.00019410253,diff
150,-1.4,0.00014510751,diff
151,-1.396,9.572506e-05,diff
152,-1.392,4.6163797e-05,diff
153,-1.388,-4.053116e-06,diff
154,-1.384,-5.4180622e-05,diff
155,-1.38,-0.00010487437,diff
156,-1.376,-0.00015589595,diff
157,-1.372,-0.00020739436,diff
158,-1.368,-0.00025901198,diff
159,-1.364,-0.00031110644,diff
160,-1.36,-0.0003629923,diff
161,-1.356,-0.00041556358,diff
162,-1.352,-0.0004682243,diff
163,-1.348,-0.00052160025,diff
164,-1.344,-0.0005746782,diff
165,-1.34,-0.00062802434,diff
166,-1.336,-0.00068205595,diff
167,-1.332,-0.00073584914,diff
168,-1.328,-0.0007901192,diff
169,-1.324,-0.00084498525,diff
170,-1.32,-0.0008997321,diff
171,-1.316,-0.0009545684,diff
172,-1.312,-0.0010098219,diff
173,-1.308,-0.0010650456,diff
174,-1.304,-0.001120925,diff
175,-1.3,-0.0011769831,diff
176,-1.296,-0.0012327433,diff
177,-1.292,-0.0012891293,diff
178,-1.288,-0.0013456345,diff
179,-1.284,-0.0014020503,diff
180,-1.28,-0.0014590025,diff
181,-1.276,-0.0015159845,diff
182,-1.272,-0.0015729964,diff
183,-1.268,-0.0016302168,diff
184,-1.264,-0.0016877651,diff
185,-1.26,-0.0017450452,diff
186,-1.256,-0.0018029809,diff
187,-1.252,-0.0018608272,diff
188,-1.248,-0.0019188523,diff
189,-1.244,-0.0019768476,diff
190,-1.24,-0.002034843,diff
191,-1.236,-0.0020932257,diff
192,-1.232,-0.0021515787,diff
193,-1.228,-0.002210021,diff
194,-1.224,-0.002268672,diff
195,-1.22,-0.002327323,diff
196,-1.216,-0.0023860633,diff
197,-1.212,-0.002444625,diff
198,-1.208,-0.0025034249,diff
199,-1.204,-0.0025622547,diff
200,-1.2,-0.0026209056,diff
201,-1.196,-0.0026800036,diff
202,-1.192,-0.0027387738,diff
203,-1.188,-0.002797842,diff
204,-1.184,-0.002856493,diff
205,-1.18,-0.0029156804,diff
206,-1.176,-0.0029743016,diff
207,-1.172,-0.0030331612,diff
208,-1.168,-0.0030922294,diff
209,-1.164,-0.0031508207,diff
210,-1.16,-0.0032097995,diff
211,-1.156,-0.0032683015,diff
212,-1.152,-0.0033267438,diff
213,-1.148,-0.0033854246,diff
214,-1.144,-0.0034441352,diff
215,-1.14,-0.00350222,diff
216,-1.136,-0.0035605133,diff
217,-1.132,-0.0036184788,diff
218,-1.128,-0.0036765933,diff
219,-1.124,-0.003734231,diff
220,-1.12,-0.003791988,diff
221,-1.116,-0.0038494468,diff
222,-1.112,-0.0039066374,diff
223,-1.108,-0.003963858,diff
224,-1.104,-0.0040208697,diff
225,-1.1,-0.0040776134,diff
226,-1.096,-0.004134029,diff
227,-1.092,-0.0041902363,diff
228,-1.088,-0.004246235,diff
229,-1.084,-0.004301816,diff
230,-1.08,-0.0043575168,diff
231,-1.076,-0.004412532,diff
232,-1.072,-0.004467547,diff
233,-1.068,-0.004522115,diff
234,-1.064,-0.004576117,diff
235,-1.06,-0.004630357,diff
236,-1.056,-0.004683614,diff
237,-1.052,-0.00473696,diff
238,-1.048,-0.004789591,diff
239,-1.044,-0.004842162,diff
240,-1.04,-0.0048941374,diff
241,-1.036,-0.004945755,diff
242,-1.032,-0.0049965978,diff
243,-1.028,-0.0050471425,diff
244,-1.024,-0.0050972104,diff
245,-1.02,-0.0051470995,diff
246,-1.016,-0.0051963925,diff
247,-1.012,-0.005244732,diff
248,-1.008,-0.0052930117,diff
249,-1.004,-0.0053403378,diff
250,-1.0,-0.005387485,diff
251,-0.996,-0.0054341555,diff
252,-0.992,-0.0054796934,diff
253,-0.988,-0.0055247545,diff
254,-0.984,-0.005569339,diff
255,-0.98,-0.005613208,diff
256,-0.976,-0.0056565404,diff
257,-0.972,-0.0056994557,diff
258,-0.968,-0.005740881,diff
259,-0.964,-0.005782068,diff
260,-0.96,-0.00582242,diff
261,-0.956,-0.005861819,diff
262,-0.952,-0.0059009194,diff
263,-0.948,-0.005938709,diff
264,-0.944,-0.0059760213,diff
265,-0.94,-0.006012678,diff
266,-0.936,-0.0060482025,diff
267,-0.932,-0.006083131,diff
268,-0.928,-0.006116748,diff
269,-0.924,-0.006149888,diff
270,-0.92,-0.0061818957,diff
271,-0.916,-0.0062129498,diff
272,-0.912,-0.0062435865,diff
273,-0.908,-0.006272435,diff
274,-0.904,-0.0063008666,diff
275,-0.9,-0.0063282847,diff
276,-0.896,-0.0063545704,diff
277,-0.892,-0.006379962,diff
278,-0.888,-0.0064038634,diff
279,-0.884,-0.0064273477,diff
280,-0.88,-0.0064495206,diff
281,-0.876,-0.006470382,diff
282,-0.872,-0.0064905286,diff
283,-0.868,-0.0065093637,diff
284,-0.864,-0.006526947,diff
285,-0.86,-0.006543696,diff
286,-0.856,-0.0065593123,diff
287,-0.852,-0.0065736175,diff
288,-0.848,-0.00658679,diff
289,-0.844,-0.006598532,diff
290,-0.84,-0.0066093802,diff
291,-0.836,-0.006619096,diff
292,-0.832,-0.0066271424,diff
293,-0.828,-0.006634414,diff
294,-0.824,-0.006640315,diff
295,-0.82,-0.0066449046,diff
296,-0.816,-0.0066481233,diff
297,-0.812,-0.006650269,diff
298,-0.808,-0.0066509843,diff
299,-0.804,-0.0066503882,diff
300,-0.8,-0.006648779,diff
301,-0.796,-0.00664562,diff
302,-0.792,-0.006641209,diff
303,-0.788,-0.0066353083,diff
304,-0.784,-0.006628394,diff
305,-0.78,-0.0066200495,diff
306,-0.776,-0.0066105127,diff
307,-0.772,-0.0065993667,diff
308,-0.768,-0.0065869093,diff
309,-0.764,-0.0065734386,diff
310,-0.76,-0.006558478,diff
311,-0.756,-0.0065419674,diff
312,-0.752,-0.0065244436,diff
313,-0.748,-0.0065053105,diff
314,-0.744,-0.006485164,diff
315,-0.74,-0.0064632893,diff
316,-0.736,-0.0064402223,diff
317,-0.732,-0.006416142,diff
318,-0.728,-0.0063904524,diff
319,-0.724,-0.0063634515,diff
320,-0.72,-0.0063353777,diff
321,-0.716,-0.0063056946,diff
322,-0.712,-0.006274998,diff
323,-0.708,-0.006242931,diff
324,-0.704,-0.006209433,diff
325,-0.7,-0.006174743,diff
326,-0.696,-0.0061392784,diff
327,-0.692,-0.0061021447,diff
328,-0.688,-0.0060636997,diff
329,-0.684,-0.0060242414,diff
330,-0.68,-0.0059835315,diff
331,-0.676,-0.005941689,diff
332,-0.672,-0.005898893,diff
333,-0.668,-0.005854726,diff
334,-0.664,-0.0058094263,diff
335,-0.66,-0.0057634115,diff
336,-0.656,-0.0057157874,diff
337,-0.652,-0.005667746,diff
338,-0.648,-0.005618334,diff
339,-0.644,-0.005567968,diff
340,-0.64,-0.0055167675,diff
341,-0.636,-0.0054646134,diff
342,-0.632,-0.0054113865,diff
343,-0.628,-0.0053574443,diff
344,-0.624,-0.0053026676,diff
345,-0.62,-0.005246997,diff
346,-0.616,-0.005190909,diff
347,-0.612,-0.005134046,diff
348,-0.608,-0.0050760508,diff
349,-0.604,-0.0050178766,diff
350,-0.6,-0.0049589872,diff
351,-0.596,-0.0048996806,diff
352,-0.592,-0.0048396587,diff
353,-0.588,-0.0047791004,diff
354,-0.584,-0.004718423,diff
355,-0.58,-0.0046571493,diff
356,-0.576,-0.004595995,diff
357,-0.572,-0.004534304,diff
358,-0.568,-0.004472494,diff
359,-0.564,-0.0044105053,diff
360,-0.56,-0.0043486357,diff
361,-0.556,-0.0042864084,diff
362,-0.552,-0.004224241,diff
363,-0.548,-0.004162252,diff
364,-0.544,-0.004100859,diff
365,-0.54,-0.004039407,diff
366,-0.536,-0.003978431,diff
367,-0.532,-0.0039178133,diff
368,-0.528,-0.0038576126,diff
369,-0.524,-0.003798008,diff
370,-0.52,-0.0037392378,diff
371,-0.516,-0.003681004,diff
372,-0.512,-0.0036237836,diff
373,-0.508,-0.0035675168,diff
374,-0.504,-0.0035122037,diff
375,-0.5,-0.0034579039,diff
376,-0.496,-0.0034050345,diff
377,-0.492,-0.0033536553,diff
378,-0.488,-0.0033034682,diff
379,-0.484,-0.0032547712,diff
380,-0.48,-0.0032076836,diff
381,-0.476,-0.0031624436,diff
382,-0.472,-0.0031191707,diff
383,-0.468,-0.0030779839,diff
384,-0.464,-0.003038764,diff
385,-0.46,-0.0030021071,diff
386,-0.456,-0.0029677153,diff
387,-0.452,-0.002935946,diff
388,-0.448,-0.0029067993,diff
389,-0.444,-0.0028806329,diff
390,-0.44,-0.002857387,diff
391,-0.436,-0.0028372407,diff
392,-0.432,-0.0028204918,diff
393,-0.428,-0.0028072,diff
394,-0.424,-0.0027977824,diff
395,-0.42,-0.0027920008,diff
396,-0.416,-0.002790451,diff
397,-0.412,-0.002793014,diff
398,-0.408,-0.002799809,diff
399,-0.404,-0.0028116107,diff
400,-0.4,-0.0028278828,diff
401,-0.396,-0.0028489828,diff
402,-0.392,-0.0028757453,diff
403,-0.388,-0.0029075742,diff
404,-0.384,-0.002945125,diff
405,-0.38,-0.002988875,diff
406,-0.376,-0.0030385852,diff
407,-0.372,-0.0030943751,diff
408,-0.368,-0.00315696,diff
409,-0.364,-0.0032265186,diff
410,-0.36,-0.003303051,diff
411,-0.356,-0.0033872724,diff
412,-0.352,-0.003479004,diff
413,-0.348,-0.003578186,diff
414,-0.344,-0.0036860704,diff
415,-0.34,-0.0038024783,diff
416,-0.336,-0.003927231,diff
417,-0.332,-0.0040613413,diff
418,-0.328,-0.00420475,diff
419,-0.324,-0.0043579936,diff
420,-0.32,-0.004521072,diff
421,-0.316,-0.0046945214,diff
422,-0.312,-0.004878819,diff
423,-0.308,-0.0050739646,diff
424,-0.304,-0.0052802563,diff
425,-0.3,-0.00549829,diff
426,-0.296,-0.005728543,diff
427,-0.292,-0.005970776,diff
428,-0.288,-0.006226182,diff
429,-0.284,-0.0064940453,diff
430,-0.28,-0.0067759156,diff
431,-0.276,-0.007071376,diff
432,-0.272,-0.007381022,diff
433,-0.268,-0.0077055097,diff
434,-0.264,-0.0080292225,diff
435,-0.26,-0.008336186,diff
436,-0.256,-0.008626938,diff
437,-0.252,-0.008902073,diff
438,-0.248,-0.009161472,diff
439,-0.244,-0.009405673,diff
440,-0.24,-0.009635627,diff
441,-0.236,-0.009851217,diff
442,-0.232,-0.010052741,diff
443,-0.228,-0.010241091,diff
444,-0.224,-0.010416508,diff
445,-0.22,-0.010579169,diff
446,-0.216,-0.010729551,diff
447,-0.212,-0.010868549,diff
448,-0.208,-0.010995984,diff
449,-0.204,-0.011112094,diff
450,-0.2,-0.011218011,diff
451,-0.196,-0.011313796,diff
452,-0.192,-0.011399806,diff
453,-0.188,-0.011476874,diff
454,-0.184,-0.011544704,diff
455,-0.18,-0.01160419,diff
456,-0.176,-0.011655629,diff
457,-0.172,-0.011699259,diff
458,-0.168,-0.011735678,diff
459,-0.164,-0.011765003,diff
460,-0.16,-0.011787951,diff
461,-0.156,-0.011804998,diff
462,-0.152,-0.011816263,diff
463,-0.148,-0.011822104,diff
464,-0.144,-0.011822939,diff
465,-0.14,-0.011819243,diff
466,-0.136,-0.011810839,diff
467,-0.132,-0.011798918,diff
468,-0.128,-0.011783361,diff
469,-0.124,-0.011764407,diff
470,-0.12,-0.0117429495,diff
471,-0.116,-0.011718392,diff
472,-0.112,-0.011691749,diff
473,-0.108,-0.011662781,diff
474,-0.104,-0.011632264,diff
475,-0.1,-0.011600673,diff
476,-0.096,-0.011567533,diff
477,-0.092,-0.011533737,diff
478,-0.088,-0.011499047,diff
479,-0.084,-0.011463881,diff
480,-0.08,-0.011428833,diff
481,-0.076,-0.011393547,diff
482,-0.072,-0.011358798,diff
483,-0.068,-0.011324465,diff
484,-0.064,-0.011290491,diff
485,-0.06,-0.011257768,diff
486,-0.056,-0.011225522,diff
487,-0.052,-0.011194348,diff
488,-0.048,-0.011164904,diff
489,-0.044,-0.011136711,diff
490,-0.04,-0.011109889,diff
491,-0.036,-0.011084735,diff
492,-0.032,-0.011061072,diff
493,-0.028,-0.011039376,diff
494,-0.024,-0.0110195875,diff
495,-0.02,-0.011001408,diff
496,-0.016,-0.010985136,diff
497,-0.012,-0.010971248,diff
498,-0.008,-0.010959089,diff
499,-0.004,-0.010949016,diff
500,0.0,-0.010940731,diff
501,0.004,-0.010934591,diff
502,0.008,-0.01093024,diff
503,0.012,-0.010928154,diff
504,0.016,-0.010927141,diff
505,0.02,-0.010928392,diff
506,0.024,-0.010931194,diff
507,0.028,-0.010935843,diff
508,0.032,-0.010941565,diff
509,0.036,-0.010948837,diff
510,0.04,-0.010957718,diff
511,0.044,-0.010967195,diff
512,0.048,-0.010978043,diff
513,0.052,-0.010989368,diff
514,0.056,-0.0110016465,diff
515,0.06,-0.011014581,diff
516,0.064,-0.011027634,diff
517,0.068,-0.011041045,diff
518,0.072,-0.011054158,diff
519,0.076,-0.011066735,diff
520,0.08,-0.011079192,diff
521,0.084,-0.011090934,diff
522,0.088,-0.011101425,diff
523,0.092,-0.01111114,diff
524,0.096,-0.011119127,diff
525,0.1,-0.011125565,diff
526,0.104,-0.011130035,diff
527,0.108,-0.011132419,diff
528,0.112,-0.011132121,diff
529,0.116,-0.011128962,diff
530,0.12,-0.011122823,diff
531,0.124,-0.011113465,diff
532,0.128,-0.011100173,diff
533,0.132,-0.011083186,diff
534,0.136,-0.011061966,diff
535,0.14,-0.011036038,diff
536,0.144,-0.011005461,diff
537,0.148,-0.01096946,diff
538,0.152,-0.010927975,diff
539,0.156,-0.0108805895,diff
540,0.16,-0.010826945,diff
541,0.164,-0.010766745,diff
542,0.168,-0.010699868,diff
543,0.172,-0.010625422,diff
544,0.176,-0.010543942,diff
545,0.18,-0.010454178,diff
546,0.184,-0.010356426,diff
547,0.188,-0.01025027,diff
548,0.192,-0.010134637,diff
549,0.196,-0.010010004,diff
550,0.2,-0.009875536,diff
551,0.204,-0.00973165,diff
552,0.208,-0.009577155,diff
553,0.212,-0.009411752,diff
554,0.216,-0.009235501,diff
555,0.22,-0.009047806,diff
556,0.224,-0.008848071,diff
557,0.228,-0.008636773,diff
558,0.232,-0.0084126,diff
559,0.236,-0.008176088,diff
560,0.24,-0.007926166,diff
561,0.244,-0.007662773,diff
562,0.248,-0.007385254,diff
563,0.252,-0.007093966,diff
564,0.256,-0.0067879558,diff
565,0.26,-0.0064671636,diff
566,0.264,-0.006131172,diff
567,0.268,-0.005779624,diff
568,0.272,-0.005428612,diff
569,0.276,-0.0050930977,diff
570,0.28,-0.00477314,diff
571,0.284,-0.004468322,diff
572,0.288,-0.004178405,diff
573,0.292,-0.003902793,diff
574,0.296,-0.0036416054,diff
575,0.3,-0.003393948,diff
576,0.304,-0.003159523,diff
577,0.308,-0.0029387474,diff
578,0.312,-0.0027307272,diff
579,0.316,-0.002535224,diff
580,0.32,-0.0023519993,diff
581,0.324,-0.0021808147,diff
582,0.328,-0.0020208955,diff
583,0.332,-0.0018726587,diff
584,0.336,-0.0017353892,diff
585,0.34,-0.0016088486,diff
586,0.344,-0.0014929175,diff
587,0.348,-0.0013868809,diff
588,0.352,-0.001290977,diff
589,0.356,-0.0012051463,diff
590,0.36,-0.0011282563,diff
591,0.364,-0.0010603666,diff
592,0.368,-0.0010015965,diff
593,0.372,-0.0009511709,diff
594,0.376,-0.00090920925,diff
595,0.38,-0.000875473,diff
596,0.384,-0.0008491874,diff
597,0.388,-0.00083065033,diff
598,0.392,-0.0008196831,diff
599,0.396,-0.00081557035,diff
600,0.4,-0.00081813335,diff
601,0.404,-0.0008277297,diff
602,0.408,-0.0008434057,diff
603,0.412,-0.00086534023,diff
604,0.416,-0.0008932948,diff
605,0.42,-0.00092703104,diff
606,0.424,-0.0009661913,diff
607,0.428,-0.001010716,diff
608,0.432,-0.0010602474,diff
609,0.436,-0.0011149645,diff
610,0.44,-0.0011741519,diff
611,0.444,-0.0012381673,diff
612,0.448,-0.001306355,diff
613,0.452,-0.001378715,diff
614,0.456,-0.0014551282,diff
615,0.46,-0.0015349984,diff
616,0.464,-0.0016188622,diff
617,0.468,-0.0017061234,diff
618,0.472,-0.001796484,diff
619,0.476,-0.0018899441,diff
620,0.48,-0.0019866228,diff
621,0.484,-0.0020858645,diff
622,0.488,-0.0021876693,diff
623,0.492,-0.002292335,diff
624,0.496,-0.0023989081,diff
625,0.5,-0.0025078058,diff
626,0.504,-0.0026187897,diff
627,0.508,-0.0027318597,diff
628,0.512,-0.0028464198,diff
629,0.516,-0.0029628277,diff
630,0.52,-0.0030807257,diff
631,0.524,-0.0032002926,diff
632,0.528,-0.0033207536,diff
633,0.532,-0.0034424067,diff
634,0.536,-0.0035654306,diff
635,0.54,-0.0036891103,diff
636,0.544,-0.003813684,diff
637,0.548,-0.0039389133,diff
638,0.552,-0.0040647984,diff
639,0.556,-0.00419122,diff
640,0.56,-0.004317999,diff
641,0.564,-0.004445195,diff
642,0.568,-0.004572749,diff
643,0.572,-0.0047001243,diff
644,0.576,-0.0048276186,diff
645,0.58,-0.0049549937,diff
646,0.584,-0.0050825477,diff
647,0.588,-0.0052098036,diff
648,0.592,-0.005336821,diff
649,0.596,-0.0054635406,diff
650,0.6,-0.005589664,diff
651,0.604,-0.00571537,diff
652,0.608,-0.0058404207,diff
653,0.612,-0.0059652925,diff
654,0.616,-0.006089151,diff
655,0.62,-0.0062122345,diff
656,0.624,-0.0063343644,diff
657,0.628,-0.006456077,diff
658,0.632,-0.0065765977,diff
659,0.636,-0.006696105,diff
660,0.64,-0.0068146586,diff
661,0.644,-0.0069325566,diff
662,0.648,-0.007049024,diff
663,0.652,-0.00716424,diff
664,0.656,-0.007278383,diff
665,0.66,-0.0073912144,diff
666,0.664,-0.0075024962,diff
667,0.668,-0.0076130033,diff
668,0.672,-0.007721901,diff
669,0.676,-0.0078293085,diff
670,0.68,-0.007935703,diff
671,0.684,-0.008040428,diff
672,0.688,-0.008143544,diff
673,0.692,-0.008245349,diff
674,0.696,-0.008345723,diff
675,0.7,-0.00844425,diff
676,0.704,-0.008541465,diff
677,0.708,-0.008637011,diff
678,0.712,-0.008731127,diff
679,0.716,-0.008823097,diff
680,0.72,-0.008913994,diff
681,0.724,-0.009002745,diff
682,0.728,-0.009090364,diff
683,0.732,-0.009175837,diff
684,0.736,-0.009259641,diff
685,0.74,-0.009341896,diff
686,0.744,-0.009422243,diff
687,0.748,-0.00950098,diff
688,0.752,-0.00957793,diff
689,0.756,-0.00965327,diff
690,0.76,-0.009726703,diff
691,0.764,-0.009798348,diff
692,0.768,-0.009868026,diff
693,0.772,-0.009936154,diff
694,0.776,-0.010002553,diff
695,0.78,-0.010067046,diff
696,0.784,-0.010129929,diff
697,0.788,-0.010190725,diff
698,0.792,-0.010249972,diff
699,0.796,-0.010307431,diff
700,0.8,-0.010362804,diff
701,0.804,-0.010416746,diff
702,0.808,-0.010468841,diff
703,0.812,-0.010518789,diff
704,0.816,-0.010567427,diff
705,0.82,-0.010614157,diff
706,0.824,-0.010658979,diff
707,0.828,-0.010702193,diff
708,0.832,-0.010743499,diff
709,0.836,-0.010783374,diff
710,0.84,-0.010821164,diff
711,0.844,-0.010857463,diff
712,0.848,-0.010891736,diff
713,0.852,-0.010924637,diff
714,0.856,-0.0109555125,diff
715,0.86,-0.010984719,diff
716,0.864,-0.011012316,diff
717,0.868,-0.011038125,diff
718,0.872,-0.0110625625,diff
719,0.876,-0.011085212,diff
720,0.88,-0.011105835,diff
721,0.884,-0.011125445,diff
722,0.888,-0.01114279,diff
723,0.892,-0.011159062,diff
724,0.896,-0.011173427,diff
725,0.9,-0.0111861825,diff
726,0.904,-0.011197329,diff
727,0.908,-0.011206746,diff
728,0.912,-0.011214972,diff
729,0.916,-0.011221468,diff
730,0.92,-0.011226475,diff
731,0.924,-0.011229932,diff
732,0.928,-0.011231959,diff
733,0.932,-0.011232257,diff
734,0.936,-0.011231303,diff
735,0.94,-0.0112288,diff
736,0.944,-0.011224747,diff
737,0.948,-0.011219263,diff
738,0.952,-0.011212528,diff
739,0.956,-0.011203885,diff
740,0.96,-0.011194289,diff
741,0.964,-0.011182964,diff
742,0.968,-0.011170745,diff
743,0.972,-0.011156678,diff
744,0.976,-0.0111413,diff
745,0.98,-0.01112479,diff
746,0.984,-0.011106551,diff
747,0.988,-0.011087596,diff
748,0.992,-0.011066914,diff
749,0.996,-0.011045098,diff
750,1.0,-0.0110218525,diff
751,1.004,-0.010997534,diff
752,1.008,-0.010971844,diff
753,1.012,-0.010944784,diff
754,1.016,-0.0109167695,diff
755,1.02,-0.010887563,diff
756,1.024,-0.010857046,diff
757,1.028,-0.010825217,diff
758,1.032,-0.010792673,diff
759,1.036,-0.01075846,diff
760,1.04,-0.010722935,diff
761,1.044,-0.010686934,diff
762,1.048,-0.010649145,diff
763,1.052,-0.01061061,diff
764,1.056,-0.010571301,diff
765,1.06,-0.01053068,diff
766,1.064,-0.01048857,diff
767,1.068,-0.010445684,diff
768,1.072,-0.010401875,diff
769,1.076,-0.010356873,diff
770,1.08,-0.010310948,diff
771,1.084,-0.01026389,diff
772,1.088,-0.0102161765,diff
773,1.092,-0.0101670325,diff
774,1.096,-0.010117352,diff
775,1.1,-0.010066569,diff
776,1.104,-0.010014594,diff
777,1.108,-0.009961873,diff
778,1.112,-0.009908259,diff
779,1.116,-0.009853542,diff
780,1.12,-0.009798229,diff
781,1.124,-0.009741843,diff
782,1.128,-0.009684861,diff
783,1.132,-0.009626478,diff
784,1.136,-0.009567887,diff
785,1.14,-0.009507805,diff
786,1.144,-0.009447247,diff
787,1.148,-0.009385973,diff
788,1.152,-0.009323657,diff
789,1.156,-0.009260744,diff
790,1.16,-0.009196967,diff
791,1.164,-0.009132385,diff
792,1.168,-0.009067029,diff
793,1.172,-0.009001166,diff
794,1.176,-0.008934349,diff
795,1.18,-0.008866936,diff
796,1.184,-0.008798718,diff
797,1.188,-0.008729607,diff
798,1.192,-0.008660078,diff
799,1.196,-0.008589923,diff
800,1.2,-0.008518815,diff
801,1.204,-0.008447468,diff
802,1.208,-0.008375049,diff
803,1.212,-0.008302242,diff
804,1.216,-0.008228868,diff
805,1.22,-0.008154899,diff
806,1.224,-0.008079916,diff
807,1.228,-0.008004874,diff
808,1.232,-0.007929057,diff
809,1.236,-0.007852733,diff
810,1.24,-0.007775426,diff
811,1.244,-0.007698238,diff
812,1.248,-0.007620126,diff
813,1.252,-0.0075416267,diff
814,1.256,-0.0074625313,diff
815,1.26,-0.0073830187,diff
816,1.264,-0.00730291,diff
817,1.268,-0.007222414,diff
818,1.272,-0.007141441,diff
819,1.276,-0.0070599318,diff
820,1.28,-0.006978035,diff
821,1.284,-0.0068959,diff
822,1.288,-0.00681293,diff
823,1.292,-0.00673005,diff
824,1.296,-0.006646484,diff
825,1.3,-0.0065625906,diff
826,1.304,-0.0064781606,diff
827,1.308,-0.006393701,diff
828,1.312,-0.0063087046,diff
829,1.316,-0.006223321,diff
830,1.32,-0.0061377883,diff
831,1.324,-0.006051719,diff
832,1.328,-0.0059655905,diff
833,1.332,-0.0058788657,diff
834,1.336,-0.0057922304,diff
835,1.34,-0.00570485,diff
836,1.344,-0.005617857,diff
837,1.348,-0.0055301487,diff
838,1.352,-0.0054424405,diff
839,1.356,-0.005354494,diff
840,1.36,-0.0052660704,diff
841,1.364,-0.0051778853,diff
842,1.368,-0.005089283,diff
843,1.372,-0.005000502,diff
844,1.376,-0.0049117506,diff
845,1.38,-0.004822612,diff
846,1.384,-0.004733503,diff
847,1.388,-0.004644364,diff
848,1.392,-0.0045548975,diff
849,1.396,-0.00446558,diff
850,1.4,-0.004375875,diff
851,1.404,-0.004286289,diff
852,1.408,-0.0041968226,diff
853,1.412,-0.004107058,diff
854,1.416,-0.0040173233,diff
855,1.42,-0.0039275587,diff
856,1.424,-0.0038380325,diff
857,1.428,-0.003748536,diff
858,1.432,-0.0036587715,diff
859,1.436,-0.003569305,diff
860,1.44,-0.0034798086,diff
861,1.444,-0.003390491,diff
862,1.448,-0.0033010542,diff
863,1.452,-0.0032119453,diff
864,1.456,-0.0031227171,diff
865,1.46,-0.0030338764,diff
866,1.464,-0.002945155,diff
867,1.468,-0.0028565526,diff
868,1.472,-0.0027681887,diff
869,1.476,-0.0026799738,diff
870,1.48,-0.0025919676,diff
871,1.484,-0.0025041997,diff
872,1.488,-0.0024164617,diff
873,1.492,-0.0023293197,diff
874,1.496,-0.0022425056,diff
875,1.5,-0.0021559298,diff
876,1.504,-0.002069354,diff
877,1.508,-0.001983285,diff
878,1.512,-0.0018975735,diff
879,1.516,-0.0018122196,diff
880,1.52,-0.0017271936,diff
881,1.524,-0.0016427636,diff
882,1.528,-0.0015584826,diff
883,1.532,-0.0014744997,diff
884,1.536,-0.0013913661,diff
885,1.54,-0.0013085604,diff
886,1.544,-0.0012260377,diff
887,1.548,-0.0011442751,diff
888,1.552,-0.0010627359,diff
889,1.556,-0.000981912,diff
890,1.56,-0.00090146065,diff
891,1.564,-0.00082197785,diff
892,1.568,-0.00074259937,diff
893,1.572,-0.00066412985,diff
894,1.576,-0.0005862117,diff
895,1.58,-0.00050877035,diff
896,1.584,-0.00043214858,diff
897,1.588,-0.00035619736,diff
898,1.592,-0.00028082728,diff
899,1.596,-0.00020633638,diff
900,1.6,-0.00013235211,diff
901,1.604,-5.9232116e-05,diff
902,1.608,1.3291836e-05,diff
903,1.612,8.483231e-05,diff
904,1.616,0.00015580654,diff
905,1.62,0.00022551417,diff
906,1.624,0.00029480457,diff
907,1.628,0.00036282837,diff
908,1.632,0.00043047965,diff
909,1.636,0.0004969239,diff
910,1.64,0.00056251884,diff
911,1.644,0.00062713027,diff
912,1.648,0.00069095194,diff
913,1.652,0.00075365603,diff
914,1.656,0.00081545115,diff
915,1.66,0.0008763522,diff
916,1.664,0.0009357631,diff
917,1.668,0.0009944886,diff
918,1.672,0.0010521263,diff
919,1.676,0.001108557,diff
920,1.68,0.0011638552,diff
921,1.684,0.0012180209,diff
922,1.688,0.0012711734,diff
923,1.692,0.0013230741,diff
924,1.696,0.0013737828,diff
925,1.7,0.0014233142,diff
926,1.704,0.0014714003,diff
927,1.708,0.0015185475,diff
928,1.712,0.0015641302,diff
929,1.716,0.0016086102,diff
930,1.72,0.0016518831,diff
931,1.724,0.0016934574,diff
932,1.728,0.0017337352,diff
933,1.732,0.0017727762,diff
934,1.736,0.0018103272,diff
935,1.74,0.0018463284,diff
936,1.744,0.0018811971,diff
937,1.748,0.0019144565,diff
938,1.752,0.0019459575,diff
939,1.756,0.0019764304,diff
940,1.76,0.0020047426,diff
941,1.764,0.002032131,diff
942,1.768,0.002057597,diff
943,1.772,0.0020814463,diff
944,1.776,0.0021037012,diff
945,1.78,0.002124548,diff
946,1.784,0.0021434352,diff
947,1.788,0.0021607578,diff
948,1.792,0.0021762326,diff
949,1.796,0.002190031,diff
950,1.8,0.0022021309,diff
951,1.804,0.002212502,diff
952,1.808,0.0022210255,diff
953,1.812,0.0022277012,diff
954,1.816,0.0022324696,diff
955,1.82,0.002235487,diff
956,1.824,0.0022366121,diff
957,1.828,0.0022358522,diff
958,1.832,0.0022328943,diff
959,1.836,0.0022280738,diff
960,1.84,0.0022213683,diff
961,1.844,0.0022127032,diff
962,1.848,0.00220187,diff
963,1.852,0.0021891072,diff
964,1.856,0.0021739379,diff
965,1.86,0.0021571293,diff
966,1.864,0.002137944,diff
967,1.868,0.002116777,diff
968,1.872,0.0020933822,diff
969,1.876,0.0020676106,diff
970,1.88,0.0020397902,diff
971,1.884,0.0020098574,diff
972,1.888,0.0019775443,diff
973,1.892,0.0019429773,diff
974,1.896,0.0019059256,diff
975,1.9,0.0018667988,diff
976,1.904,0.0018252432,diff
977,1.908,0.0017813109,diff
978,1.912,0.0017350018,diff
979,1.916,0.0016862154,diff
980,1.92,0.0016352236,diff
981,1.924,0.0015815198,diff
982,1.928,0.001525335,diff
983,1.932,0.0014663972,diff
984,1.936,0.0014053397,diff
985,1.94,0.0013416149,diff
986,1.944,0.0012754481,diff
987,1.948,0.0012064893,diff
988,1.952,0.0011350662,diff
989,1.956,0.0010607131,diff
990,1.96,0.000983676,diff
991,1.964,0.0009042509,diff
992,1.968,0.00082214735,diff
993,1.972,0.0007369099,diff
994,1.976,0.0006492138,diff
995,1.98,0.00055870134,diff
996,1.984,0.00046529528,diff
997,1.988,0.0003692098,diff
998,1.992,0.00027005514,diff
999,1.996,0.00016818219,diff
1000,2.0,6.327056e-05,diff


==> visu/tikz_csvs_obs_force/run_obs_weight_600/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_600/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_600/sol_nn.csv <==
,X_x,value,name
0,-2.0,2.8498238e-05,sol_nn
1,-1.996,0.0022436755,sol_nn
2,-1.992,0.004457796,sol_nn
3,-1.988,0.0066708187,sol_nn
4,-1.984,0.008882501,sol_nn
5,-1.98,0.011093134,sol_nn
6,-1.976,0.013302637,sol_nn
7,-1.972,0.015511092,sol_nn
8,-1.968,0.017718112,sol_nn
9,-1.964,0.01992425,sol_nn
10,-1.96,0.022129271,sol_nn
11,-1.956,0.024333298,sol_nn
12,-1.952,0.02653594,sol_nn
13,-1.948,0.028737403,sol_nn
14,-1.944,0.030937977,sol_nn
15,-1.94,0.03313733,sol_nn
16,-1.936,0.035335757,sol_nn
17,-1.932,0.037532866,sol_nn
18,-1.928,0.039728984,sol_nn
19,-1.924,0.041923877,sol_nn
20,-1.92,0.0441178,sol_nn
21,-1.916,0.04631055,sol_nn
22,-1.912,0.048502162,sol_nn
23,-1.908,0.050692506,sol_nn
24,-1.904,0.052882306,sol_nn
25,-1.9,0.055070583,sol_nn
26,-1.896,0.057257675,sol_nn
27,-1.892,0.059443966,sol_nn
28,-1.888,0.061628938,sol_nn
29,-1.884,0.06381293,sol_nn
30,-1.88,0.065996,sol_nn
31,-1.876,0.06817784,sol_nn
32,-1.872,0.07035882,sol_nn
33,-1.868,0.07253843,sol_nn
34,-1.864,0.07471702,sol_nn
35,-1.86,0.0768944,sol_nn
36,-1.856,0.07907123,sol_nn
37,-1.852,0.08124663,sol_nn
38,-1.848,0.0834211,sol_nn
39,-1.844,0.08559445,sol_nn
40,-1.84,0.087766886,sol_nn
41,-1.836,0.08993803,sol_nn
42,-1.832,0.09210842,sol_nn
43,-1.828,0.09427771,sol_nn
44,-1.824,0.09644605,sol_nn
45,-1.82,0.098613106,sol_nn
46,-1.816,0.10077949,sol_nn
47,-1.812,0.10294452,sol_nn
48,-1.808,0.10510884,sol_nn
49,-1.804,0.10727203,sol_nn
50,-1.8,0.10943432,sol_nn
51,-1.796,0.11159544,sol_nn
52,-1.792,0.113755554,sol_nn
53,-1.788,0.11591489,sol_nn
54,-1.784,0.11807344,sol_nn
55,-1.78,0.120230556,sol_nn
56,-1.776,0.12238699,sol_nn
57,-1.772,0.12454224,sol_nn
58,-1.768,0.12669656,sol_nn
59,-1.764,0.12884986,sol_nn
60,-1.76,0.1310028,sol_nn
61,-1.756,0.13315417,sol_nn
62,-1.752,0.13530505,sol_nn
63,-1.748,0.13745463,sol_nn
64,-1.744,0.1396035,sol_nn
65,-1.74,0.14175117,sol_nn
66,-1.736,0.14389841,sol_nn
67,-1.732,0.14604451,sol_nn
68,-1.728,0.14818974,sol_nn
69,-1.724,0.15033396,sol_nn
70,-1.72,0.15247732,sol_nn
71,-1.716,0.15461999,sol_nn
72,-1.712,0.15676162,sol_nn
73,-1.708,0.15890259,sol_nn
74,-1.704,0.16104257,sol_nn
75,-1.7,0.16318166,sol_nn
76,-1.696,0.16531952,sol_nn
77,-1.692,0.16745722,sol_nn
78,-1.688,0.16959393,sol_nn
79,-1.684,0.1717298,sol_nn
80,-1.68,0.17386451,sol_nn
81,-1.676,0.1759987,sol_nn
82,-1.672,0.17813183,sol_nn
83,-1.668,0.18026449,sol_nn
84,-1.664,0.18239644,sol_nn
85,-1.66,0.18452728,sol_nn
86,-1.656,0.18665731,sol_nn
87,-1.652,0.18878682,sol_nn
88,-1.648,0.1909157,sol_nn
89,-1.644,0.19304317,sol_nn
90,-1.64,0.19517043,sol_nn
91,-1.636,0.19729684,sol_nn
92,-1.632,0.19942215,sol_nn
93,-1.628,0.20154738,sol_nn
94,-1.624,0.20367159,sol_nn
95,-1.62,0.20579511,sol_nn
96,-1.616,0.20791773,sol_nn
97,-1.612,0.2100396,sol_nn
98,-1.608,0.21216096,sol_nn
99,-1.604,0.21428165,sol_nn
100,-1.6,0.21640167,sol_nn
101,-1.596,0.21852112,sol_nn
102,-1.592,0.22063965,sol_nn
103,-1.588,0.2227579,sol_nn
104,-1.584,0.22487493,sol_nn
105,-1.58,0.22699185,sol_nn
106,-1.576,0.229108,sol_nn
107,-1.572,0.23122308,sol_nn
108,-1.568,0.23333795,sol_nn
109,-1.564,0.23545204,sol_nn
110,-1.56,0.23756567,sol_nn
111,-1.556,0.23967879,sol_nn
112,-1.552,0.24179101,sol_nn
113,-1.548,0.24390277,sol_nn
114,-1.544,0.24601403,sol_nn
115,-1.54,0.24812467,sol_nn
116,-1.536,0.2502347,sol_nn
117,-1.532,0.25234398,sol_nn
118,-1.528,0.25445303,sol_nn
119,-1.524,0.2565612,sol_nn
120,-1.52,0.25866926,sol_nn
121,-1.516,0.26077643,sol_nn
122,-1.512,0.26288325,sol_nn
123,-1.508,0.26498935,sol_nn
124,-1.504,0.2670951,sol_nn
125,-1.5,0.26920035,sol_nn
126,-1.496,0.27130488,sol_nn
127,-1.492,0.27340934,sol_nn
128,-1.488,0.2755128,sol_nn
129,-1.484,0.27761623,sol_nn
130,-1.48,0.2797192,sol_nn
131,-1.476,0.2818211,sol_nn
132,-1.472,0.28392306,sol_nn
133,-1.468,0.2860244,sol_nn
134,-1.464,0.28812537,sol_nn
135,-1.46,0.29022577,sol_nn
136,-1.456,0.29232606,sol_nn
137,-1.452,0.29442543,sol_nn
138,-1.448,0.29652458,sol_nn
139,-1.444,0.2986235,sol_nn
140,-1.44,0.3007218,sol_nn
141,-1.436,0.30281976,sol_nn
142,-1.432,0.30491734,sol_nn
143,-1.428,0.30701447,sol_nn
144,-1.424,0.30911112,sol_nn
145,-1.42,0.31120774,sol_nn
146,-1.416,0.31330368,sol_nn
147,-1.412,0.31539923,sol_nn
148,-1.408,0.3174945,sol_nn
149,-1.404,0.31958953,sol_nn
150,-1.4,0.32168415,sol_nn
151,-1.396,0.32377833,sol_nn
152,-1.392,0.3258724,sol_nn
153,-1.388,0.32796577,sol_nn
154,-1.384,0.33005926,sol_nn
155,-1.38,0.33215213,sol_nn
156,-1.376,0.33424467,sol_nn
157,-1.372,0.3363368,sol_nn
158,-1.368,0.33842877,sol_nn
159,-1.364,0.3405203,sol_nn
160,-1.36,0.34261197,sol_nn
161,-1.356,0.34470302,sol_nn
162,-1.352,0.34679392,sol_nn
163,-1.348,0.34888414,sol_nn
164,-1.344,0.35097468,sol_nn
165,-1.34,0.3530649,sol_nn
166,-1.336,0.35515448,sol_nn
167,-1.332,0.35724425,sol_nn
168,-1.328,0.35933363,sol_nn
169,-1.324,0.36142233,sol_nn
170,-1.32,0.36351115,sol_nn
171,-1.316,0.36559993,sol_nn
172,-1.312,0.36768824,sol_nn
173,-1.308,0.36977667,sol_nn
174,-1.304,0.37186435,sol_nn
175,-1.3,0.3739519,sol_nn
176,-1.296,0.3760397,sol_nn
177,-1.292,0.3781269,sol_nn
178,-1.288,0.38021404,sol_nn
179,-1.284,0.38230118,sol_nn
180,-1.28,0.38438785,sol_nn
181,-1.276,0.38647443,sol_nn
182,-1.272,0.38856104,sol_nn
183,-1.268,0.3906474,sol_nn
184,-1.264,0.39273342,sol_nn
185,-1.26,0.39481977,sol_nn
186,-1.256,0.3969054,sol_nn
187,-1.252,0.39899117,sol_nn
188,-1.248,0.40107673,sol_nn
189,-1.244,0.40316236,sol_nn
190,-1.24,0.40524793,sol_nn
191,-1.236,0.40733317,sol_nn
192,-1.232,0.40941837,sol_nn
193,-1.228,0.41150352,sol_nn
194,-1.224,0.4135885,sol_nn
195,-1.22,0.4156734,sol_nn
196,-1.216,0.4177583,sol_nn
197,-1.212,0.4198433,sol_nn
198,-1.208,0.42192814,sol_nn
199,-1.204,0.42401287,sol_nn
200,-1.2,0.42609778,sol_nn
201,-1.196,0.4281823,sol_nn
202,-1.192,0.4302671,sol_nn
203,-1.188,0.43235168,sol_nn
204,-1.184,0.4344366,sol_nn
205,-1.18,0.43652102,sol_nn
206,-1.176,0.43860596,sol_nn
207,-1.172,0.44069067,sol_nn
208,-1.168,0.44277525,sol_nn
209,-1.164,0.44486022,sol_nn
210,-1.16,0.44694486,sol_nn
211,-1.156,0.44902992,sol_nn
212,-1.152,0.4511151,sol_nn
213,-1.148,0.4532,sol_nn
214,-1.144,0.45528486,sol_nn
215,-1.14,0.4573704,sol_nn
216,-1.136,0.45945567,sol_nn
217,-1.132,0.46154132,sol_nn
218,-1.128,0.4636268,sol_nn
219,-1.124,0.4657128,sol_nn
220,-1.12,0.4677986,sol_nn
221,-1.116,0.4698847,sol_nn
222,-1.112,0.47197112,sol_nn
223,-1.108,0.4740575,sol_nn
224,-1.104,0.4761441,sol_nn
225,-1.1,0.47823092,sol_nn
226,-1.096,0.48031813,sol_nn
227,-1.092,0.48240548,sol_nn
228,-1.088,0.48449308,sol_nn
229,-1.084,0.48658112,sol_nn
230,-1.08,0.48866898,sol_nn
231,-1.076,0.49075758,sol_nn
232,-1.072,0.49284613,sol_nn
233,-1.068,0.4949352,sol_nn
234,-1.064,0.49702474,sol_nn
235,-1.06,0.4991142,sol_nn
236,-1.056,0.5012045,sol_nn
237,-1.052,0.5032947,sol_nn
238,-1.048,0.5053857,sol_nn
239,-1.044,0.5074767,sol_nn
240,-1.04,0.50956833,sol_nn
241,-1.036,0.5116603,sol_nn
242,-1.032,0.51375306,sol_nn
243,-1.028,0.5158461,sol_nn
244,-1.024,0.51793957,sol_nn
245,-1.02,0.52003336,sol_nn
246,-1.016,0.5221276,sol_nn
247,-1.012,0.5242229,sol_nn
248,-1.008,0.5263182,sol_nn
249,-1.004,0.5284145,sol_nn
250,-1.0,0.5305109,sol_nn
251,-0.996,0.5326078,sol_nn
252,-0.992,0.5347059,sol_nn
253,-0.988,0.53680444,sol_nn
254,-0.984,0.5389034,sol_nn
255,-0.98,0.5410031,sol_nn
256,-0.976,0.5431034,sol_nn
257,-0.972,0.5452041,sol_nn
258,-0.968,0.5473063,sol_nn
259,-0.964,0.5494087,sol_nn
260,-0.96,0.5515119,sol_nn
261,-0.956,0.5536161,sol_nn
262,-0.952,0.55572057,sol_nn
263,-0.948,0.5578264,sol_nn
264,-0.944,0.55993265,sol_nn
265,-0.94,0.56203955,sol_nn
266,-0.936,0.5641477,sol_nn
267,-0.932,0.5662564,sol_nn
268,-0.928,0.56836635,sol_nn
269,-0.924,0.5704768,sol_nn
270,-0.92,0.5725883,sol_nn
271,-0.916,0.5747009,sol_nn
272,-0.912,0.5768139,sol_nn
273,-0.908,0.5789286,sol_nn
274,-0.904,0.5810437,sol_nn
275,-0.9,0.58316,sol_nn
276,-0.896,0.58527726,sol_nn
277,-0.892,0.5873955,sol_nn
278,-0.888,0.58951515,sol_nn
279,-0.884,0.5916352,sol_nn
280,-0.88,0.5937567,sol_nn
281,-0.876,0.59587944,sol_nn
282,-0.872,0.59800285,sol_nn
283,-0.868,0.6001276,sol_nn
284,-0.864,0.60225356,sol_nn
285,-0.86,0.6043804,sol_nn
286,-0.856,0.6065085,sol_nn
287,-0.852,0.60863775,sol_nn
288,-0.848,0.61076814,sol_nn
289,-0.844,0.6129,sol_nn
290,-0.84,0.6150328,sol_nn
291,-0.836,0.61716664,sol_nn
292,-0.832,0.61930215,sol_nn
293,-0.828,0.62143844,sol_nn
294,-0.824,0.62357616,sol_nn
295,-0.82,0.62571526,sol_nn
296,-0.816,0.6278556,sol_nn
297,-0.812,0.629997,sol_nn
298,-0.808,0.63213986,sol_nn
299,-0.804,0.6342841,sol_nn
300,-0.8,0.6364293,sol_nn
301,-0.796,0.63857603,sol_nn
302,-0.792,0.640724,sol_nn
303,-0.788,0.6428735,sol_nn
304,-0.784,0.64502406,sol_nn
305,-0.78,0.647176,sol_nn
306,-0.776,0.6493291,sol_nn
307,-0.772,0.65148383,sol_nn
308,-0.768,0.6536399,sol_nn
309,-0.764,0.655797,sol_nn
310,-0.76,0.6579555,sol_nn
311,-0.756,0.6601156,sol_nn
312,-0.752,0.66227674,sol_nn
313,-0.748,0.66443944,sol_nn
314,-0.744,0.6666032,sol_nn
315,-0.74,0.66876864,sol_nn
316,-0.736,0.67093533,sol_nn
317,-0.732,0.67310303,sol_nn
318,-0.728,0.67527235,sol_nn
319,-0.724,0.6774429,sol_nn
320,-0.72,0.67961454,sol_nn
321,-0.716,0.6817878,sol_nn
322,-0.712,0.6839621,sol_nn
323,-0.708,0.6861378,sol_nn
324,-0.704,0.68831486,sol_nn
325,-0.7,0.6904931,sol_nn
326,-0.696,0.69267225,sol_nn
327,-0.692,0.694853,sol_nn
328,-0.688,0.697035,sol_nn
329,-0.684,0.69921803,sol_nn
330,-0.68,0.7014023,sol_nn
331,-0.676,0.7035878,sol_nn
332,-0.672,0.7057742,sol_nn
333,-0.668,0.7079619,sol_nn
334,-0.664,0.7101508,sol_nn
335,-0.66,0.71234035,sol_nn
336,-0.656,0.71453166,sol_nn
337,-0.652,0.7167233,sol_nn
338,-0.648,0.7189163,sol_nn
339,-0.644,0.7211102,sol_nn
340,-0.64,0.72330505,sol_nn
341,-0.636,0.7255008,sol_nn
342,-0.632,0.7276976,sol_nn
343,-0.628,0.7298951,sol_nn
344,-0.624,0.73209345,sol_nn
345,-0.62,0.73429275,sol_nn
346,-0.616,0.7364925,sol_nn
347,-0.612,0.73869294,sol_nn
348,-0.608,0.7408945,sol_nn
349,-0.604,0.7430963,sol_nn
350,-0.6,0.74529874,sol_nn
351,-0.596,0.7475017,sol_nn
352,-0.592,0.74970526,sol_nn
353,-0.588,0.7519094,sol_nn
354,-0.584,0.7541137,sol_nn
355,-0.58,0.7563186,sol_nn
356,-0.576,0.75852334,sol_nn
357,-0.572,0.7607286,sol_nn
358,-0.568,0.76293397,sol_nn
359,-0.564,0.7651396,sol_nn
360,-0.56,0.7673451,sol_nn
361,-0.556,0.76955086,sol_nn
362,-0.552,0.7717566,sol_nn
363,-0.548,0.7739622,sol_nn
364,-0.544,0.77616715,sol_nn
365,-0.54,0.7783723,sol_nn
366,-0.536,0.7805768,sol_nn
367,-0.532,0.782781,sol_nn
368,-0.528,0.7849848,sol_nn
369,-0.524,0.78718805,sol_nn
370,-0.52,0.7893904,sol_nn
371,-0.516,0.7915922,sol_nn
372,-0.512,0.79379296,sol_nn
373,-0.508,0.79599285,sol_nn
374,-0.504,0.7981918,sol_nn
375,-0.5,0.80038965,sol_nn
376,-0.496,0.80258614,sol_nn
377,-0.492,0.80478114,sol_nn
378,-0.488,0.8069749,sol_nn
379,-0.484,0.8091672,sol_nn
380,-0.48,0.81135786,sol_nn
381,-0.476,0.81354666,sol_nn
382,-0.472,0.81573355,sol_nn
383,-0.468,0.81791836,sol_nn
384,-0.464,0.82010114,sol_nn
385,-0.46,0.82228136,sol_nn
386,-0.456,0.82445943,sol_nn
387,-0.452,0.82663476,sol_nn
388,-0.448,0.82880753,sol_nn
389,-0.444,0.83097726,sol_nn
390,-0.44,0.83314407,sol_nn
391,-0.436,0.83530784,sol_nn
392,-0.432,0.83746815,sol_nn
393,-0.428,0.83962506,sol_nn
394,-0.424,0.84177804,sol_nn
395,-0.42,0.8439275,sol_nn
396,-0.416,0.8460726,sol_nn
397,-0.412,0.8482137,sol_nn
398,-0.408,0.85035044,sol_nn
399,-0.404,0.8524822,sol_nn
400,-0.4,0.85460955,sol_nn
401,-0.396,0.856732,sol_nn
402,-0.392,0.85884887,sol_nn
403,-0.388,0.8609606,sol_nn
404,-0.384,0.8630666,sol_nn
405,-0.38,0.86516654,sol_nn
406,-0.376,0.86726046,sol_nn
407,-0.372,0.8693482,sol_nn
408,-0.368,0.8714292,sol_nn
409,-0.364,0.87350327,sol_nn
410,-0.36,0.8755703,sol_nn
411,-0.356,0.8776297,sol_nn
412,-0.352,0.8796815,sol_nn
413,-0.348,0.8817259,sol_nn
414,-0.344,0.88376164,sol_nn
415,-0.34,0.8857888,sol_nn
416,-0.336,0.8878077,sol_nn
417,-0.332,0.8898172,sol_nn
418,-0.328,0.89181733,sol_nn
419,-0.324,0.8938077,sol_nn
420,-0.32,0.89578825,sol_nn
421,-0.316,0.89775836,sol_nn
422,-0.312,0.8997176,sol_nn
423,-0.308,0.9016661,sol_nn
424,-0.304,0.9036034,sol_nn
425,-0.3,0.905529,sol_nn
426,-0.296,0.90744233,sol_nn
427,-0.292,0.90934366,sol_nn
428,-0.288,0.9112319,sol_nn
429,-0.284,0.9131076,sol_nn
430,-0.28,0.9149693,sol_nn
431,-0.276,0.9168174,sol_nn
432,-0.272,0.91865134,sol_nn
433,-0.268,0.9204705,sol_nn
434,-0.264,0.92227477,sol_nn
435,-0.26,0.9240638,sol_nn
436,-0.256,0.92583704,sol_nn
437,-0.252,0.92759395,sol_nn
438,-0.248,0.9293345,sol_nn
439,-0.244,0.93105835,sol_nn
440,-0.24,0.93276435,sol_nn
441,-0.236,0.9344528,sol_nn
442,-0.232,0.93612325,sol_nn
443,-0.228,0.9377749,sol_nn
444,-0.224,0.93940747,sol_nn
445,-0.22,0.94102085,sol_nn
446,-0.216,0.94261444,sol_nn
447,-0.212,0.94418746,sol_nn
448,-0.208,0.94574,sol_nn
449,-0.204,0.9472719,sol_nn
450,-0.2,0.94878197,sol_nn
451,-0.196,0.9502702,sol_nn
452,-0.192,0.9517362,sol_nn
453,-0.188,0.9531791,sol_nn
454,-0.184,0.9545993,sol_nn
455,-0.18,0.9559958,sol_nn
456,-0.176,0.9573684,sol_nn
457,-0.172,0.95871675,sol_nn
458,-0.168,0.96004033,sol_nn
459,-0.164,0.961339,sol_nn
460,-0.16,0.96261203,sol_nn
461,-0.156,0.963859,sol_nn
462,-0.152,0.9650797,sol_nn
463,-0.148,0.9662739,sol_nn
464,-0.144,0.9674411,sol_nn
465,-0.14,0.9685808,sol_nn
466,-0.136,0.9696932,sol_nn
467,-0.132,0.9707771,sol_nn
468,-0.128,0.97183263,sol_nn
469,-0.124,0.9728596,sol_nn
470,-0.12,0.97385705,sol_nn
471,-0.116,0.9748256,sol_nn
472,-0.112,0.9757643,sol_nn
473,-0.108,0.97667325,sol_nn
474,-0.104,0.97755176,sol_nn
475,-0.1,0.97839934,sol_nn
476,-0.096,0.97921646,sol_nn
477,-0.092,0.9800023,sol_nn
478,-0.088,0.98075694,sol_nn
479,-0.084,0.9814801,sol_nn
480,-0.08,0.9821712,sol_nn
481,-0.076,0.98283046,sol_nn
482,-0.072,0.9834572,sol_nn
483,-0.068,0.9840515,sol_nn
484,-0.064,0.98461354,sol_nn
485,-0.06,0.98514223,sol_nn
486,-0.056,0.9856385,sol_nn
487,-0.052,0.9861016,sol_nn
488,-0.048,0.9865311,sol_nn
489,-0.044,0.9869273,sol_nn
490,-0.04,0.9872901,sol_nn
491,-0.036,0.9876193,sol_nn
492,-0.032,0.9879149,sol_nn
493,-0.028,0.98817664,sol_nn
494,-0.024,0.9884044,sol_nn
495,-0.02,0.9885986,sol_nn
496,-0.016,0.98875886,sol_nn
497,-0.012,0.98888475,sol_nn
498,-0.008,0.9889769,sol_nn
499,-0.004,0.989035,sol_nn
500,0.0,0.98905927,sol_nn
501,0.004,0.98904943,sol_nn
502,0.008,0.98900574,sol_nn
503,0.012,0.98892784,sol_nn
504,0.016,0.98881686,sol_nn
505,0.02,0.9886716,sol_nn
506,0.024,0.9884928,sol_nn
507,0.028,0.9882802,sol_nn
508,0.032,0.9880344,sol_nn
509,0.036,0.9877552,sol_nn
510,0.04,0.98744226,sol_nn
511,0.044,0.9870968,sol_nn
512,0.048,0.98671794,sol_nn
513,0.052,0.9863066,sol_nn
514,0.056,0.9858624,sol_nn
515,0.06,0.9853854,sol_nn
516,0.064,0.9848764,sol_nn
517,0.068,0.98433495,sol_nn
518,0.072,0.98376185,sol_nn
519,0.076,0.9831573,sol_nn
520,0.08,0.9825208,sol_nn
521,0.084,0.98185307,sol_nn
522,0.088,0.98115456,sol_nn
523,0.092,0.9804249,sol_nn
524,0.096,0.97966486,sol_nn
525,0.1,0.97887444,sol_nn
526,0.104,0.978054,sol_nn
527,0.108,0.9772036,sol_nn
528,0.112,0.9763239,sol_nn
529,0.116,0.97541505,sol_nn
530,0.12,0.9744772,sol_nn
531,0.124,0.97351056,sol_nn
532,0.128,0.9725158,sol_nn
533,0.132,0.9714928,sol_nn
534,0.136,0.97044206,sol_nn
535,0.14,0.969364,sol_nn
536,0.144,0.96825856,sol_nn
537,0.148,0.96712655,sol_nn
538,0.152,0.965968,sol_nn
539,0.156,0.96478343,sol_nn
540,0.16,0.96357304,sol_nn
541,0.164,0.96233726,sol_nn
542,0.168,0.96107614,sol_nn
543,0.172,0.9597906,sol_nn
544,0.176,0.95848006,sol_nn
545,0.18,0.9571458,sol_nn
546,0.184,0.9557876,sol_nn
547,0.188,0.9544057,sol_nn
548,0.192,0.9530014,sol_nn
549,0.196,0.95157397,sol_nn
550,0.2,0.95012444,sol_nn
551,0.204,0.9486523,sol_nn
552,0.208,0.9471588,sol_nn
553,0.212,0.94564426,sol_nn
554,0.216,0.9441085,sol_nn
555,0.22,0.9425522,sol_nn
556,0.224,0.9409759,sol_nn
557,0.228,0.9393792,sol_nn
558,0.232,0.9377634,sol_nn
559,0.236,0.9361279,sol_nn
560,0.24,0.9344738,sol_nn
561,0.244,0.93280125,sol_nn
562,0.248,0.93111074,sol_nn
563,0.252,0.92940205,sol_nn
564,0.256,0.927676,sol_nn
565,0.26,0.9259328,sol_nn
566,0.264,0.9241728,sol_nn
567,0.268,0.92239636,sol_nn
568,0.272,0.92060375,sol_nn
569,0.276,0.9187957,sol_nn
570,0.28,0.9169721,sol_nn
571,0.284,0.9151333,sol_nn
572,0.288,0.91327965,sol_nn
573,0.292,0.91141164,sol_nn
574,0.296,0.90952927,sol_nn
575,0.3,0.90763336,sol_nn
576,0.304,0.9057241,sol_nn
577,0.308,0.9038013,sol_nn
578,0.312,0.9018657,sol_nn
579,0.316,0.89991766,sol_nn
580,0.32,0.8979573,sol_nn
581,0.324,0.8959849,sol_nn
582,0.328,0.8940012,sol_nn
583,0.332,0.89200586,sol_nn
584,0.336,0.88999957,sol_nn
585,0.34,0.8879824,sol_nn
586,0.344,0.8859548,sol_nn
587,0.348,0.8839172,sol_nn
588,0.352,0.88186955,sol_nn
589,0.356,0.8798118,sol_nn
590,0.36,0.8777451,sol_nn
591,0.364,0.8756694,sol_nn
592,0.368,0.87358457,sol_nn
593,0.372,0.87149143,sol_nn
594,0.376,0.86938983,sol_nn
595,0.38,0.86727995,sol_nn
596,0.384,0.86516255,sol_nn
597,0.388,0.8630375,sol_nn
598,0.392,0.86090493,sol_nn
599,0.396,0.8587654,sol_nn
600,0.4,0.8566193,sol_nn
601,0.404,0.8544661,sol_nn
602,0.408,0.85230684,sol_nn
603,0.412,0.85014135,sol_nn
604,0.416,0.8479698,sol_nn
605,0.42,0.8457925,sol_nn
606,0.424,0.84360963,sol_nn
607,0.428,0.84142154,sol_nn
608,0.432,0.8392284,sol_nn
609,0.436,0.8370301,sol_nn
610,0.44,0.8348273,sol_nn
611,0.444,0.8326197,sol_nn
612,0.448,0.830408,sol_nn
613,0.452,0.828192,sol_nn
614,0.456,0.825972,sol_nn
615,0.46,0.82374847,sol_nn
616,0.464,0.82152104,sol_nn
617,0.468,0.8192902,sol_nn
618,0.472,0.81705624,sol_nn
619,0.476,0.81481916,sol_nn
620,0.48,0.8125789,sol_nn
621,0.484,0.8103361,sol_nn
622,0.488,0.8080907,sol_nn
623,0.492,0.80584246,sol_nn
624,0.496,0.80359226,sol_nn
625,0.5,0.80133975,sol_nn
626,0.504,0.7990852,sol_nn
627,0.508,0.7968285,sol_nn
628,0.512,0.7945703,sol_nn
629,0.516,0.79231036,sol_nn
630,0.52,0.7900489,sol_nn
631,0.524,0.78778577,sol_nn
632,0.528,0.7855217,sol_nn
633,0.532,0.7832564,sol_nn
634,0.536,0.7809898,sol_nn
635,0.54,0.7787226,sol_nn
636,0.544,0.7764543,sol_nn
637,0.548,0.77418554,sol_nn
638,0.552,0.77191603,sol_nn
639,0.556,0.76964605,sol_nn
640,0.56,0.7673757,sol_nn
641,0.564,0.7651049,sol_nn
642,0.568,0.7628337,sol_nn
643,0.572,0.7605628,sol_nn
644,0.576,0.7582917,sol_nn
645,0.58,0.7560208,sol_nn
646,0.584,0.75374955,sol_nn
647,0.588,0.7514787,sol_nn
648,0.592,0.7492081,sol_nn
649,0.596,0.7469378,sol_nn
650,0.6,0.74466807,sol_nn
651,0.604,0.7423988,sol_nn
652,0.608,0.7401301,sol_nn
653,0.612,0.7378617,sol_nn
654,0.616,0.7355943,sol_nn
655,0.62,0.7333275,sol_nn
656,0.624,0.73106176,sol_nn
657,0.628,0.7287965,sol_nn
658,0.632,0.7265324,sol_nn
659,0.636,0.72426933,sol_nn
660,0.64,0.72200716,sol_nn
661,0.644,0.71974564,sol_nn
662,0.648,0.7174856,sol_nn
663,0.652,0.7152268,sol_nn
664,0.656,0.71296906,sol_nn
665,0.66,0.71071255,sol_nn
666,0.664,0.7084577,sol_nn
667,0.668,0.70620364,sol_nn
668,0.672,0.7039512,sol_nn
669,0.676,0.70170015,sol_nn
670,0.68,0.69945014,sol_nn
671,0.684,0.69720185,sol_nn
672,0.688,0.69495517,sol_nn
673,0.692,0.6927098,sol_nn
674,0.696,0.6904658,sol_nn
675,0.7,0.6882236,sol_nn
676,0.704,0.6859828,sol_nn
677,0.708,0.6837437,sol_nn
678,0.712,0.681506,sol_nn
679,0.716,0.6792704,sol_nn
680,0.72,0.6770359,sol_nn
681,0.724,0.6748036,sol_nn
682,0.728,0.67257243,sol_nn
683,0.732,0.67034334,sol_nn
684,0.736,0.6681159,sol_nn
685,0.74,0.66589004,sol_nn
686,0.744,0.6636661,sol_nn
687,0.748,0.66144377,sol_nn
688,0.752,0.65922326,sol_nn
689,0.756,0.6570043,sol_nn
690,0.76,0.6547873,sol_nn
691,0.764,0.6525721,sol_nn
692,0.768,0.6503588,sol_nn
693,0.772,0.64814705,sol_nn
694,0.776,0.6459371,sol_nn
695,0.78,0.64372903,sol_nn
696,0.784,0.6415225,sol_nn
697,0.788,0.6393181,sol_nn
698,0.792,0.63711524,sol_nn
699,0.796,0.6349142,sol_nn
700,0.8,0.6327153,sol_nn
701,0.804,0.6305177,sol_nn
702,0.808,0.628322,sol_nn
703,0.812,0.6261285,sol_nn
704,0.816,0.6239363,sol_nn
705,0.82,0.621746,sol_nn
706,0.824,0.6195575,sol_nn
707,0.828,0.61737067,sol_nn
708,0.832,0.6151858,sol_nn
709,0.836,0.61300236,sol_nn
710,0.84,0.610821,sol_nn
711,0.844,0.6086411,sol_nn
712,0.848,0.6064632,sol_nn
713,0.852,0.60428673,sol_nn
714,0.856,0.6021123,sol_nn
715,0.86,0.5999394,sol_nn
716,0.864,0.5977682,sol_nn
717,0.868,0.5955988,sol_nn
718,0.872,0.5934308,sol_nn
719,0.876,0.5912646,sol_nn
720,0.88,0.58910036,sol_nn
721,0.884,0.5869371,sol_nn
722,0.888,0.5847762,sol_nn
723,0.892,0.5826164,sol_nn
724,0.896,0.5804584,sol_nn
725,0.9,0.5783021,sol_nn
726,0.904,0.57614726,sol_nn
727,0.908,0.5739943,sol_nn
728,0.912,0.5718425,sol_nn
729,0.916,0.5696924,sol_nn
730,0.92,0.56754375,sol_nn
731,0.924,0.5653967,sol_nn
732,0.928,0.56325114,sol_nn
733,0.932,0.5611073,sol_nn
734,0.936,0.5589646,sol_nn
735,0.94,0.55682343,sol_nn
736,0.944,0.5546839,sol_nn
737,0.948,0.55254585,sol_nn
738,0.952,0.55040896,sol_nn
739,0.956,0.54827404,sol_nn
740,0.96,0.54614,sol_nn
741,0.964,0.5440078,sol_nn
742,0.968,0.54187644,sol_nn
743,0.972,0.5397469,sol_nn
744,0.976,0.53761864,sol_nn
745,0.98,0.5354915,sol_nn
746,0.984,0.5333662,sol_nn
747,0.988,0.5312416,sol_nn
748,0.992,0.52911866,sol_nn
749,0.996,0.52699685,sol_nn
750,1.0,0.52487653,sol_nn
751,1.004,0.5227573,sol_nn
752,1.008,0.52063936,sol_nn
753,1.012,0.51852286,sol_nn
754,1.016,0.51640725,sol_nn
755,1.02,0.5142929,sol_nn
756,1.024,0.51217973,sol_nn
757,1.028,0.510068,sol_nn
758,1.032,0.507957,sol_nn
759,1.036,0.5058476,sol_nn
760,1.04,0.50373954,sol_nn
761,1.044,0.5016319,sol_nn
762,1.048,0.49952614,sol_nn
763,1.052,0.49742106,sol_nn
764,1.056,0.4953168,sol_nn
765,1.06,0.49321386,sol_nn
766,1.064,0.4911123,sol_nn
767,1.068,0.48901165,sol_nn
768,1.072,0.4869118,sol_nn
769,1.076,0.48481324,sol_nn
770,1.08,0.48271555,sol_nn
771,1.084,0.48061904,sol_nn
772,1.088,0.47852314,sol_nn
773,1.092,0.4764287,sol_nn
774,1.096,0.4743348,sol_nn
775,1.1,0.47224197,sol_nn
776,1.104,0.47015038,sol_nn
777,1.108,0.46805948,sol_nn
778,1.112,0.4659695,sol_nn
779,1.116,0.4638806,sol_nn
780,1.12,0.46179235,sol_nn
781,1.124,0.45970517,sol_nn
782,1.128,0.45761853,sol_nn
783,1.132,0.45553333,sol_nn
784,1.136,0.4534483,sol_nn
785,1.14,0.45136482,sol_nn
786,1.144,0.44928175,sol_nn
787,1.148,0.44719946,sol_nn
788,1.152,0.4451182,sol_nn
789,1.156,0.44303748,sol_nn
790,1.16,0.4409577,sol_nn
791,1.164,0.43887866,sol_nn
792,1.168,0.43680045,sol_nn
793,1.172,0.43472266,sol_nn
794,1.176,0.43264592,sol_nn
795,1.18,0.43056977,sol_nn
796,1.184,0.42849436,sol_nn
797,1.188,0.4264199,sol_nn
798,1.192,0.4243458,sol_nn
799,1.196,0.42227238,sol_nn
800,1.2,0.42019987,sol_nn
801,1.204,0.41812766,sol_nn
802,1.208,0.4160565,sol_nn
803,1.212,0.41398567,sol_nn
804,1.216,0.41191548,sol_nn
805,1.22,0.40984583,sol_nn
806,1.224,0.40777725,sol_nn
807,1.228,0.40570867,sol_nn
808,1.232,0.4036409,sol_nn
809,1.236,0.40157366,sol_nn
810,1.24,0.39950734,sol_nn
811,1.244,0.39744097,sol_nn
812,1.248,0.39537546,sol_nn
813,1.252,0.39331037,sol_nn
814,1.256,0.39124584,sol_nn
815,1.26,0.3891818,sol_nn
816,1.264,0.38711828,sol_nn
817,1.268,0.3850552,sol_nn
818,1.272,0.3829926,sol_nn
819,1.276,0.38093048,sol_nn
820,1.28,0.37886882,sol_nn
821,1.284,0.37680733,sol_nn
822,1.288,0.37474674,sol_nn
823,1.292,0.37268597,sol_nn
824,1.296,0.37062597,sol_nn
825,1.3,0.3685663,sol_nn
826,1.304,0.3665071,sol_nn
827,1.308,0.364448,sol_nn
828,1.312,0.36238936,sol_nn
829,1.316,0.36033118,sol_nn
830,1.32,0.3582731,sol_nn
831,1.324,0.3562156,sol_nn
832,1.328,0.35415816,sol_nn
833,1.332,0.35210124,sol_nn
834,1.336,0.3500443,sol_nn
835,1.34,0.34798807,sol_nn
836,1.344,0.3459315,sol_nn
837,1.348,0.3438756,sol_nn
838,1.352,0.3418197,sol_nn
839,1.356,0.3397641,sol_nn
840,1.36,0.3377089,sol_nn
841,1.364,0.3356535,sol_nn
842,1.368,0.3335985,sol_nn
843,1.372,0.33154368,sol_nn
844,1.376,0.3294888,sol_nn
845,1.38,0.3274344,sol_nn
846,1.384,0.32537994,sol_nn
847,1.388,0.32332546,sol_nn
848,1.392,0.32127133,sol_nn
849,1.396,0.31921703,sol_nn
850,1.4,0.31716317,sol_nn
851,1.404,0.31510913,sol_nn
852,1.408,0.31305504,sol_nn
853,1.412,0.3110012,sol_nn
854,1.416,0.30894732,sol_nn
855,1.42,0.30689353,sol_nn
856,1.424,0.30483943,sol_nn
857,1.428,0.30278537,sol_nn
858,1.432,0.30073148,sol_nn
859,1.436,0.29867738,sol_nn
860,1.44,0.29662326,sol_nn
861,1.444,0.29456902,sol_nn
862,1.448,0.2925149,sol_nn
863,1.452,0.29046035,sol_nn
864,1.456,0.288406,sol_nn
865,1.46,0.28635123,sol_nn
866,1.464,0.2842964,sol_nn
867,1.468,0.28224137,sol_nn
868,1.472,0.28018615,sol_nn
869,1.476,0.2781308,sol_nn
870,1.48,0.27607518,sol_nn
871,1.484,0.2740194,sol_nn
872,1.488,0.2719635,sol_nn
873,1.492,0.26990706,sol_nn
874,1.496,0.26785025,sol_nn
875,1.5,0.26579326,sol_nn
876,1.504,0.26373628,sol_nn
877,1.508,0.26167873,sol_nn
878,1.512,0.25962085,sol_nn
879,1.516,0.25756258,sol_nn
880,1.52,0.25550404,sol_nn
881,1.524,0.25344485,sol_nn
882,1.528,0.25138557,sol_nn
883,1.532,0.24932596,sol_nn
884,1.536,0.24726547,sol_nn
885,1.54,0.24520472,sol_nn
886,1.544,0.24314362,sol_nn
887,1.548,0.2410818,sol_nn
888,1.552,0.23901972,sol_nn
889,1.556,0.23695697,sol_nn
890,1.56,0.23489386,sol_nn
891,1.564,0.23282972,sol_nn
892,1.568,0.23076552,sol_nn
893,1.572,0.22870037,sol_nn
894,1.576,0.22663471,sol_nn
895,1.58,0.22456853,sol_nn
896,1.584,0.22250159,sol_nn
897,1.588,0.2204339,sol_nn
898,1.592,0.21836571,sol_nn
899,1.596,0.21629664,sol_nn
900,1.6,0.21422699,sol_nn
901,1.604,0.21215655,sol_nn
902,1.608,0.21008544,sol_nn
903,1.612,0.20801342,sol_nn
904,1.616,0.20594075,sol_nn
905,1.62,0.2038669,sol_nn
906,1.624,0.20179263,sol_nn
907,1.628,0.19971702,sol_nn
908,1.632,0.1976411,sol_nn
909,1.636,0.19556391,sol_nn
910,1.64,0.19348595,sol_nn
911,1.644,0.19140692,sol_nn
912,1.648,0.18932718,sol_nn
913,1.652,0.18724632,sol_nn
914,1.656,0.18516448,sol_nn
915,1.66,0.18308182,sol_nn
916,1.664,0.18099761,sol_nn
917,1.668,0.17891276,sol_nn
918,1.672,0.17682678,sol_nn
919,1.676,0.17473963,sol_nn
920,1.68,0.17265137,sol_nn
921,1.684,0.17056191,sol_nn
922,1.688,0.16847149,sol_nn
923,1.692,0.16637976,sol_nn
924,1.696,0.1642869,sol_nn
925,1.7,0.1621928,sol_nn
926,1.704,0.16009733,sol_nn
927,1.708,0.1580009,sol_nn
928,1.712,0.15590286,sol_nn
929,1.716,0.15380377,sol_nn
930,1.72,0.15170342,sol_nn
931,1.724,0.14960143,sol_nn
932,1.728,0.14749807,sol_nn
933,1.732,0.14539355,sol_nn
934,1.736,0.14328754,sol_nn
935,1.74,0.1411799,sol_nn
936,1.744,0.13907121,sol_nn
937,1.748,0.13696083,sol_nn
938,1.752,0.13484877,sol_nn
939,1.756,0.13273561,sol_nn
940,1.76,0.13062036,sol_nn
941,1.764,0.12850411,sol_nn
942,1.768,0.12638602,sol_nn
943,1.772,0.124266304,sol_nn
944,1.776,0.12214493,sol_nn
945,1.78,0.12002221,sol_nn
946,1.784,0.117897466,sol_nn
947,1.788,0.11577122,sol_nn
948,1.792,0.113643065,sol_nn
949,1.796,0.1115133,sol_nn
950,1.8,0.10938183,sol_nn
951,1.804,0.107248574,sol_nn
952,1.808,0.105113536,sol_nn
953,1.812,0.102976575,sol_nn
954,1.816,0.10083778,sol_nn
955,1.82,0.09869717,sol_nn
956,1.824,0.09655473,sol_nn
957,1.828,0.094410405,sol_nn
958,1.832,0.09226382,sol_nn
959,1.836,0.09011543,sol_nn
960,1.84,0.08796509,sol_nn
961,1.844,0.08581286,sol_nn
962,1.848,0.0836584,sol_nn
963,1.852,0.08150207,sol_nn
964,1.856,0.079343334,sol_nn
965,1.86,0.0771829,sol_nn
966,1.864,0.07502014,sol_nn
967,1.868,0.072855346,sol_nn
968,1.872,0.07068839,sol_nn
969,1.876,0.06851899,sol_nn
970,1.88,0.0663476,sol_nn
971,1.884,0.0641741,sol_nn
972,1.888,0.06199816,sol_nn
973,1.892,0.059820026,sol_nn
974,1.896,0.05763934,sol_nn
975,1.9,0.05545665,sol_nn
976,1.904,0.053271465,sol_nn
977,1.908,0.051083967,sol_nn
978,1.912,0.048894092,sol_nn
979,1.916,0.046701677,sol_nn
980,1.92,0.044507116,sol_nn
981,1.924,0.042309783,sol_nn
982,1.928,0.040110033,sol_nn
983,1.932,0.037907466,sol_nn
984,1.936,0.035702843,sol_nn
985,1.94,0.033495486,sol_nn
986,1.944,0.031285755,sol_nn
987,1.948,0.029073229,sol_nn
988,1.952,0.026858177,sol_nn
989,1.956,0.024640258,sol_nn
990,1.96,0.02241959,sol_nn
991,1.964,0.0201966,sol_nn
992,1.968,0.017970867,sol_nn
993,1.972,0.015742064,sol_nn
994,1.976,0.013510801,sol_nn
995,1.98,0.011276659,sol_nn
996,1.984,0.009039687,sol_nn
997,1.988,0.0067999717,sol_nn
998,1.992,0.004557251,sol_nn
999,1.996,0.0023117482,sol_nn
1000,2.0,6.327056e-05,sol_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_600/test_nn.csv <==
,X_x,value,name
0,-2.0,2.8498238e-05,test_nn
1,-1.996,0.0022618617,test_nn
2,-1.992,0.004494539,test_nn
3,-1.988,0.0067264517,test_nn
4,-1.984,0.008957354,test_nn
5,-1.98,0.011187549,test_nn
6,-1.976,0.0134168565,test_nn
7,-1.972,0.015645416,test_nn
8,-1.968,0.01787278,test_nn
9,-1.964,0.02009952,test_nn
10,-1.96,0.022325365,test_nn
11,-1.956,0.024550438,test_nn
12,-1.952,0.026774257,test_nn
13,-1.948,0.02899714,test_nn
14,-1.944,0.031219255,test_nn
15,-1.94,0.03344031,test_nn
16,-1.936,0.035660505,test_nn
17,-1.932,0.037879534,test_nn
18,-1.928,0.040097654,test_nn
19,-1.924,0.04231455,test_nn
20,-1.92,0.044530615,test_nn
21,-1.916,0.046745576,test_nn
22,-1.912,0.048959374,test_nn
23,-1.908,0.051171932,test_nn
24,-1.904,0.053383972,test_nn
25,-1.9,0.055594362,test_nn
26,-1.896,0.05780363,test_nn
27,-1.892,0.060011946,test_nn
28,-1.888,0.06221898,test_nn
29,-1.884,0.06442495,test_nn
30,-1.88,0.06662989,test_nn
31,-1.876,0.06883347,test_nn
32,-1.872,0.071036056,test_nn
33,-1.868,0.073237106,test_nn
34,-1.864,0.07543712,test_nn
35,-1.86,0.07763566,test_nn
36,-1.856,0.079833515,test_nn
37,-1.852,0.082029775,test_nn
38,-1.848,0.08422489,test_nn
39,-1.844,0.08641863,test_nn
40,-1.84,0.088611275,test_nn
41,-1.836,0.09080239,test_nn
42,-1.832,0.09299241,test_nn
43,-1.828,0.09518115,test_nn
44,-1.824,0.09736864,test_nn
45,-1.82,0.099554494,test_nn
46,-1.816,0.101739466,test_nn
47,-1.812,0.103922814,test_nn
48,-1.808,0.106105104,test_nn
49,-1.804,0.10828583,test_nn
50,-1.8,0.11046551,test_nn
51,-1.796,0.112643436,test_nn
52,-1.792,0.11482015,test_nn
53,-1.788,0.11699566,test_nn
54,-1.784,0.119170055,test_nn
55,-1.78,0.1213425,test_nn
56,-1.776,0.12351385,test_nn
57,-1.772,0.12568375,test_nn
58,-1.768,0.12785211,test_nn
59,-1.764,0.13001919,test_nn
60,-1.76,0.13218541,test_nn
61,-1.756,0.13434964,test_nn
62,-1.752,0.13651289,test_nn
63,-1.748,0.13867438,test_nn
64,-1.744,0.14083466,test_nn
65,-1.74,0.1429933,test_nn
66,-1.736,0.14515091,test_nn
67,-1.732,0.14730704,test_nn
68,-1.728,0.14946167,test_nn
69,-1.724,0.15161483,test_nn
70,-1.72,0.1537667,test_nn
71,-1.716,0.15591723,test_nn
72,-1.712,0.15806618,test_nn
73,-1.708,0.16021393,test_nn
74,-1.704,0.16236004,test_nn
75,-1.7,0.16450486,test_nn
76,-1.696,0.16664794,test_nn
77,-1.692,0.16879016,test_nn
78,-1.688,0.17093089,test_nn
79,-1.684,0.17307046,test_nn
80,-1.68,0.17520787,test_nn
81,-1.676,0.17734423,test_nn
82,-1.672,0.17947906,test_nn
83,-1.668,0.18161288,test_nn
84,-1.664,0.18374535,test_nn
85,-1.66,0.18587609,test_nn
86,-1.656,0.18800542,test_nn
87,-1.652,0.19013366,test_nn
88,-1.648,0.19226055,test_nn
89,-1.644,0.19438547,test_nn
90,-1.64,0.19650944,test_nn
91,-1.636,0.19863215,test_nn
92,-1.632,0.20075312,test_nn
93,-1.628,0.20287329,test_nn
94,-1.624,0.20499197,test_nn
95,-1.62,0.20710906,test_nn
96,-1.616,0.2092249,test_nn
97,-1.612,0.21133903,test_nn
98,-1.608,0.21345223,test_nn
99,-1.604,0.21556428,test_nn
100,-1.6,0.21767494,test_nn
101,-1.596,0.2197842,test_nn
102,-1.592,0.22189197,test_nn
103,-1.588,0.223999,test_nn
104,-1.584,0.22610423,test_nn
105,-1.58,0.22820845,test_nn
106,-1.576,0.23031135,test_nn
107,-1.572,0.23241255,test_nn
108,-1.568,0.23451278,test_nn
109,-1.564,0.23661205,test_nn
110,-1.56,0.2387098,test_nn
111,-1.556,0.2408067,test_nn
112,-1.552,0.24290186,test_nn
113,-1.548,0.2449961,test_nn
114,-1.544,0.24708909,test_nn
115,-1.54,0.24918094,test_nn
116,-1.536,0.25127155,test_nn
117,-1.532,0.2533609,test_nn
118,-1.528,0.25544944,test_nn
119,-1.524,0.25753626,test_nn
120,-1.52,0.25962245,test_nn
121,-1.516,0.26170716,test_nn
122,-1.512,0.26379088,test_nn
123,-1.508,0.26587364,test_nn
124,-1.504,0.26795498,test_nn
125,-1.5,0.27003583,test_nn
126,-1.496,0.27211505,test_nn
127,-1.492,0.27419353,test_nn
128,-1.488,0.27627072,test_nn
129,-1.484,0.27834722,test_nn
130,-1.48,0.28042287,test_nn
131,-1.476,0.2824966,test_nn
132,-1.472,0.28457,test_nn
133,-1.468,0.28664213,test_nn
134,-1.464,0.28871372,test_nn
135,-1.46,0.29078406,test_nn
136,-1.456,0.29285374,test_nn
137,-1.452,0.29492214,test_nn
138,-1.448,0.29698947,test_nn
139,-1.444,0.29905635,test_nn
140,-1.44,0.3011224,test_nn
141,-1.436,0.30318734,test_nn
142,-1.432,0.30525154,test_nn
143,-1.428,0.3073147,test_nn
144,-1.424,0.30937707,test_nn
145,-1.42,0.31143886,test_nn
146,-1.416,0.31350002,test_nn
147,-1.412,0.31556,test_nn
148,-1.408,0.31761926,test_nn
149,-1.404,0.31967825,test_nn
150,-1.4,0.3217361,test_nn
151,-1.396,0.32379326,test_nn
152,-1.392,0.32584974,test_nn
153,-1.388,0.3279055,test_nn
154,-1.384,0.32996112,test_nn
155,-1.38,0.33201528,test_nn
156,-1.376,0.3340692,test_nn
157,-1.372,0.33612254,test_nn
158,-1.368,0.338175,test_nn
159,-1.364,0.34022695,test_nn
160,-1.36,0.3422789,test_nn
161,-1.356,0.3443301,test_nn
162,-1.352,0.3463803,test_nn
163,-1.348,0.34843013,test_nn
164,-1.344,0.35048002,test_nn
165,-1.34,0.35252896,test_nn
166,-1.336,0.35457742,test_nn
167,-1.332,0.3566258,test_nn
168,-1.328,0.35867384,test_nn
169,-1.324,0.36072052,test_nn
170,-1.32,0.3627678,test_nn
171,-1.316,0.36481452,test_nn
172,-1.312,0.36686093,test_nn
173,-1.308,0.36890724,test_nn
174,-1.304,0.3709525,test_nn
175,-1.3,0.37299776,test_nn
176,-1.296,0.37504292,test_nn
177,-1.292,0.377088,test_nn
178,-1.288,0.37913248,test_nn
179,-1.284,0.38117683,test_nn
180,-1.28,0.38322097,test_nn
181,-1.276,0.38526487,test_nn
182,-1.272,0.387309,test_nn
183,-1.268,0.38935286,test_nn
184,-1.264,0.39139614,test_nn
185,-1.26,0.3934399,test_nn
186,-1.256,0.3954832,test_nn
187,-1.252,0.39752644,test_nn
188,-1.248,0.39956975,test_nn
189,-1.244,0.4016132,test_nn
190,-1.24,0.40365666,test_nn
191,-1.236,0.40569988,test_nn
192,-1.232,0.40774325,test_nn
193,-1.228,0.40978694,test_nn
194,-1.224,0.41183025,test_nn
195,-1.22,0.41387382,test_nn
196,-1.216,0.4159177,test_nn
197,-1.212,0.41796133,test_nn
198,-1.208,0.42000544,test_nn
199,-1.204,0.42204958,test_nn
200,-1.2,0.42409453,test_nn
201,-1.196,0.42613855,test_nn
202,-1.192,0.42818382,test_nn
203,-1.188,0.43022877,test_nn
204,-1.184,0.4322744,test_nn
205,-1.18,0.43431976,test_nn
206,-1.176,0.43636593,test_nn
207,-1.172,0.43841234,test_nn
208,-1.168,0.44045892,test_nn
209,-1.164,0.4425062,test_nn
210,-1.16,0.44455343,test_nn
211,-1.156,0.44660163,test_nn
212,-1.152,0.4486499,test_nn
213,-1.148,0.45069864,test_nn
214,-1.144,0.45274767,test_nn
215,-1.14,0.45479754,test_nn
216,-1.136,0.45684785,test_nn
217,-1.132,0.45889875,test_nn
218,-1.128,0.46094993,test_nn
219,-1.124,0.46300194,test_nn
220,-1.12,0.46505463,test_nn
221,-1.116,0.46710774,test_nn
222,-1.112,0.46916163,test_nn
223,-1.108,0.47121602,test_nn
224,-1.104,0.47327113,test_nn
225,-1.1,0.4753268,test_nn
226,-1.096,0.47738358,test_nn
227,-1.092,0.47944084,test_nn
228,-1.088,0.481499,test_nn
229,-1.084,0.4835577,test_nn
230,-1.08,0.485617,test_nn
231,-1.076,0.48767766,test_nn
232,-1.072,0.489739,test_nn
233,-1.068,0.491801,test_nn
234,-1.064,0.49386388,test_nn
235,-1.06,0.49592763,test_nn
236,-1.056,0.4979927,test_nn
237,-1.052,0.50005835,test_nn
238,-1.048,0.5021252,test_nn
239,-1.044,0.5041926,test_nn
240,-1.04,0.5062612,test_nn
241,-1.036,0.50833046,test_nn
242,-1.032,0.51040155,test_nn
243,-1.028,0.5124737,test_nn
244,-1.024,0.5145461,test_nn
245,-1.02,0.5166199,test_nn
246,-1.016,0.5186949,test_nn
247,-1.012,0.5207712,test_nn
248,-1.008,0.5228481,test_nn
249,-1.004,0.5249268,test_nn
250,-1.0,0.5270064,test_nn
251,-0.996,0.529087,test_nn
252,-0.992,0.5311692,test_nn
253,-0.988,0.53325254,test_nn
254,-0.984,0.53533703,test_nn
255,-0.98,0.5374229,test_nn
256,-0.976,0.53951,test_nn
257,-0.972,0.5415979,test_nn
258,-0.968,0.5436879,test_nn
259,-0.964,0.54577893,test_nn
260,-0.96,0.54787135,test_nn
261,-0.956,0.5499655,test_nn
262,-0.952,0.5520604,test_nn
263,-0.948,0.5541575,test_nn
264,-0.944,0.5562556,test_nn
265,-0.94,0.5583548,test_nn
266,-0.936,0.560456,test_nn
267,-0.932,0.5625585,test_nn
268,-0.928,0.5646628,test_nn
269,-0.924,0.56676805,test_nn
270,-0.92,0.5688751,test_nn
271,-0.916,0.5709836,test_nn
272,-0.912,0.5730939,test_nn
273,-0.908,0.57520604,test_nn
274,-0.904,0.5773193,test_nn
275,-0.9,0.5794343,test_nn
276,-0.896,0.58155084,test_nn
277,-0.892,0.5836692,test_nn
278,-0.888,0.58578944,test_nn
279,-0.884,0.5879108,test_nn
280,-0.88,0.59003407,test_nn
281,-0.876,0.5921597,test_nn
282,-0.872,0.5942865,test_nn
283,-0.868,0.5964147,test_nn
284,-0.864,0.5985454,test_nn
285,-0.86,0.6006771,test_nn
286,-0.856,0.602811,test_nn
287,-0.852,0.6049468,test_nn
288,-0.848,0.6070843,test_nn
289,-0.844,0.6092238,test_nn
290,-0.84,0.61136466,test_nn
291,-0.836,0.6135076,test_nn
292,-0.832,0.61565226,test_nn
293,-0.828,0.61779934,test_nn
294,-0.824,0.6199473,test_nn
295,-0.82,0.622098,test_nn
296,-0.816,0.6242503,test_nn
297,-0.812,0.6264041,test_nn
298,-0.808,0.62856054,test_nn
299,-0.804,0.6307184,test_nn
300,-0.8,0.6328782,test_nn
301,-0.796,0.63504016,test_nn
302,-0.792,0.63720423,test_nn
303,-0.788,0.6393701,test_nn
304,-0.784,0.64153785,test_nn
305,-0.78,0.6437073,test_nn
306,-0.776,0.6458786,test_nn
307,-0.772,0.6480518,test_nn
308,-0.768,0.65022784,test_nn
309,-0.764,0.652405,test_nn
310,-0.76,0.6545846,test_nn
311,-0.756,0.65676594,test_nn
312,-0.752,0.65894914,test_nn
313,-0.748,0.6611344,test_nn
314,-0.744,0.6633215,test_nn
315,-0.74,0.6655109,test_nn
316,-0.736,0.66770214,test_nn
317,-0.732,0.6698952,test_nn
318,-0.728,0.67209023,test_nn
319,-0.724,0.67428696,test_nn
320,-0.72,0.67648554,test_nn
321,-0.716,0.67868644,test_nn
322,-0.712,0.68088925,test_nn
323,-0.708,0.6830937,test_nn
324,-0.704,0.68530023,test_nn
325,-0.7,0.6875082,test_nn
326,-0.696,0.6897184,test_nn
327,-0.692,0.69193065,test_nn
328,-0.688,0.6941445,test_nn
329,-0.684,0.6963601,test_nn
330,-0.68,0.69857746,test_nn
331,-0.676,0.7007967,test_nn
332,-0.672,0.7030173,test_nn
333,-0.668,0.70523983,test_nn
334,-0.664,0.7074642,test_nn
335,-0.66,0.7096901,test_nn
336,-0.656,0.71191794,test_nn
337,-0.652,0.71414685,test_nn
338,-0.648,0.71637774,test_nn
339,-0.644,0.71860963,test_nn
340,-0.64,0.7208434,test_nn
341,-0.636,0.7230788,test_nn
342,-0.632,0.7253153,test_nn
343,-0.628,0.72755337,test_nn
344,-0.624,0.72979295,test_nn
345,-0.62,0.7320337,test_nn
346,-0.616,0.73427516,test_nn
347,-0.612,0.7365183,test_nn
348,-0.608,0.73876286,test_nn
349,-0.604,0.7410082,test_nn
350,-0.6,0.7432542,test_nn
351,-0.596,0.7455016,test_nn
352,-0.592,0.74775,test_nn
353,-0.588,0.74999934,test_nn
354,-0.584,0.75224924,test_nn
355,-0.58,0.75449985,test_nn
356,-0.576,0.75675106,test_nn
357,-0.572,0.7590031,test_nn
358,-0.568,0.7612554,test_nn
359,-0.564,0.76350844,test_nn
360,-0.56,0.76576114,test_nn
361,-0.556,0.7680147,test_nn
362,-0.552,0.7702687,test_nn
363,-0.548,0.77252245,test_nn
364,-0.544,0.774776,test_nn
365,-0.54,0.77703035,test_nn
366,-0.536,0.7792833,test_nn
367,-0.532,0.7815364,test_nn
368,-0.528,0.7837893,test_nn
369,-0.524,0.78604126,test_nn
370,-0.52,0.7882931,test_nn
371,-0.516,0.7905438,test_nn
372,-0.512,0.7927942,test_nn
373,-0.508,0.7950432,test_nn
374,-0.504,0.79729086,test_nn
375,-0.5,0.79953784,test_nn
376,-0.496,0.80178297,test_nn
377,-0.492,0.8040268,test_nn
378,-0.488,0.8062689,test_nn
379,-0.484,0.8085097,test_nn
380,-0.48,0.810748,test_nn
381,-0.476,0.8129844,test_nn
382,-0.472,0.81521845,test_nn
383,-0.468,0.8174503,test_nn
384,-0.464,0.8196798,test_nn
385,-0.46,0.8219056,test_nn
386,-0.456,0.8241296,test_nn
387,-0.452,0.8263499,test_nn
388,-0.448,0.8285672,test_nn
389,-0.444,0.8307808,test_nn
390,-0.44,0.8329911,test_nn
391,-0.436,0.83519757,test_nn
392,-0.432,0.83739924,test_nn
393,-0.428,0.83959746,test_nn
394,-0.424,0.8417908,test_nn
395,-0.42,0.84397966,test_nn
396,-0.416,0.8461637,test_nn
397,-0.412,0.84834224,test_nn
398,-0.408,0.8505157,test_nn
399,-0.404,0.85268354,test_nn
400,-0.4,0.8548459,test_nn
401,-0.396,0.85700196,test_nn
402,-0.392,0.85915136,test_nn
403,-0.388,0.861295,test_nn
404,-0.384,0.8634316,test_nn
405,-0.38,0.86556065,test_nn
406,-0.376,0.8676826,test_nn
407,-0.372,0.8697973,test_nn
408,-0.368,0.871904,test_nn
409,-0.364,0.8740024,test_nn
410,-0.36,0.87609214,test_nn
411,-0.356,0.87817335,test_nn
412,-0.352,0.8802457,test_nn
413,-0.348,0.8823089,test_nn
414,-0.344,0.88436204,test_nn
415,-0.34,0.88640535,test_nn
416,-0.336,0.888439,test_nn
417,-0.332,0.8904617,test_nn
418,-0.328,0.89247376,test_nn
419,-0.324,0.89447427,test_nn
420,-0.32,0.89646345,test_nn
421,-0.316,0.89844096,test_nn
422,-0.312,0.9004061,test_nn
423,-0.308,0.9023588,test_nn
424,-0.304,0.9042989,test_nn
425,-0.3,0.9062258,test_nn
426,-0.296,0.90813905,test_nn
427,-0.292,0.9100384,test_nn
428,-0.288,0.91192365,test_nn
429,-0.284,0.91379416,test_nn
430,-0.28,0.91564983,test_nn
431,-0.276,0.9174904,test_nn
432,-0.272,0.91931486,test_nn
433,-0.268,0.9211237,test_nn
434,-0.264,0.922916,test_nn
435,-0.26,0.92469174,test_nn
436,-0.256,0.9264505,test_nn
437,-0.252,0.9281913,test_nn
438,-0.248,0.9299147,test_nn
439,-0.244,0.93161994,test_nn
440,-0.24,0.933306,test_nn
441,-0.236,0.9349733,test_nn
442,-0.232,0.9366217,test_nn
443,-0.228,0.93825006,test_nn
444,-0.224,0.9398585,test_nn
445,-0.22,0.94144636,test_nn
446,-0.216,0.9430139,test_nn
447,-0.212,0.9445594,test_nn
448,-0.208,0.94608396,test_nn
449,-0.204,0.9475864,test_nn
450,-0.2,0.949067,test_nn
451,-0.196,0.9505247,test_nn
452,-0.192,0.9519596,test_nn
453,-0.188,0.9533706,test_nn
454,-0.184,0.9547584,test_nn
455,-0.18,0.95612216,test_nn
456,-0.176,0.95746154,test_nn
457,-0.172,0.95877606,test_nn
458,-0.168,0.96006554,test_nn
459,-0.164,0.9613298,test_nn
460,-0.16,0.9625687,test_nn
461,-0.156,0.9637813,test_nn
462,-0.152,0.9649671,test_nn
463,-0.148,0.9661262,test_nn
464,-0.144,0.9672589,test_nn
465,-0.14,0.9683642,test_nn
466,-0.136,0.969442,test_nn
467,-0.132,0.97049195,test_nn
468,-0.128,0.9715135,test_nn
469,-0.124,0.97250676,test_nn
470,-0.12,0.9734713,test_nn
471,-0.116,0.9744073,test_nn
472,-0.112,0.975314,test_nn
473,-0.108,0.9761916,test_nn
474,-0.104,0.97703886,test_nn
475,-0.1,0.97785634,test_nn
476,-0.096,0.97864425,test_nn
477,-0.092,0.97940123,test_nn
478,-0.088,0.9801283,test_nn
479,-0.084,0.98082453,test_nn
480,-0.08,0.9814898,test_nn
481,-0.076,0.98212373,test_nn
482,-0.072,0.9827267,test_nn
483,-0.068,0.98329794,test_nn
484,-0.064,0.9838383,test_nn
485,-0.06,0.9843465,test_nn
486,-0.056,0.9848231,test_nn
487,-0.052,0.9852682,test_nn
488,-0.048,0.9856806,test_nn
489,-0.044,0.986061,test_nn
490,-0.04,0.98640907,test_nn
491,-0.036,0.98672545,test_nn
492,-0.032,0.9870091,test_nn
493,-0.028,0.9872602,test_nn
494,-0.024,0.9874789,test_nn
495,-0.02,0.9876651,test_nn
496,-0.016,0.987819,test_nn
497,-0.012,0.9879397,test_nn
498,-0.008,0.9880283,test_nn
499,-0.004,0.9880842,test_nn
500,0.0,0.9881074,test_nn
501,0.004,0.98809826,test_nn
502,0.008,0.9880563,test_nn
503,0.012,0.9879819,test_nn
504,0.016,0.98787516,test_nn
505,0.02,0.9877361,test_nn
506,0.024,0.98756444,test_nn
507,0.028,0.9873607,test_nn
508,0.032,0.9871248,test_nn
509,0.036,0.98685706,test_nn
510,0.04,0.9865567,test_nn
511,0.044,0.9862245,test_nn
512,0.048,0.9858606,test_nn
513,0.052,0.9854654,test_nn
514,0.056,0.9850385,test_nn
515,0.06,0.9845801,test_nn
516,0.064,0.9840906,test_nn
517,0.068,0.98356986,test_nn
518,0.072,0.98301816,test_nn
519,0.076,0.98243624,test_nn
520,0.08,0.9818233,test_nn
521,0.084,0.98118013,test_nn
522,0.088,0.9805066,test_nn
523,0.092,0.9798031,test_nn
524,0.096,0.97907,test_nn
525,0.1,0.97830737,test_nn
526,0.104,0.9775151,test_nn
527,0.108,0.9766939,test_nn
528,0.112,0.9758437,test_nn
529,0.116,0.9749649,test_nn
530,0.12,0.97405756,test_nn
531,0.124,0.973122,test_nn
532,0.128,0.9721587,test_nn
533,0.132,0.9711674,test_nn
534,0.136,0.9701489,test_nn
535,0.14,0.96910304,test_nn
536,0.144,0.9680304,test_nn
537,0.148,0.9669309,test_nn
538,0.152,0.9658053,test_nn
539,0.156,0.9646536,test_nn
540,0.16,0.9634759,test_nn
541,0.164,0.9622727,test_nn
542,0.168,0.9610444,test_nn
543,0.172,0.95979166,test_nn
544,0.176,0.9585135,test_nn
545,0.18,0.9572115,test_nn
546,0.184,0.95588493,test_nn
547,0.188,0.95453453,test_nn
548,0.192,0.95316136,test_nn
549,0.196,0.95176446,test_nn
550,0.2,0.9503452,test_nn
551,0.204,0.9489028,test_nn
552,0.208,0.94743836,test_nn
553,0.212,0.9459522,test_nn
554,0.216,0.94444406,test_nn
555,0.22,0.94291496,test_nn
556,0.224,0.94136494,test_nn
557,0.228,0.9397938,test_nn
558,0.232,0.93820286,test_nn
559,0.236,0.93659115,test_nn
560,0.24,0.93495995,test_nn
561,0.244,0.9333094,test_nn
562,0.248,0.9316401,test_nn
563,0.252,0.92995137,test_nn
564,0.256,0.9282442,test_nn
565,0.26,0.92651916,test_nn
566,0.264,0.9247762,test_nn
567,0.268,0.9230154,test_nn
568,0.272,0.92123747,test_nn
569,0.276,0.9194427,test_nn
570,0.28,0.91763103,test_nn
571,0.284,0.91580325,test_nn
572,0.288,0.9139593,test_nn
573,0.292,0.9120995,test_nn
574,0.296,0.910224,test_nn
575,0.3,0.9083341,test_nn
576,0.304,0.9064291,test_nn
577,0.308,0.9045093,test_nn
578,0.312,0.90257525,test_nn
579,0.316,0.90062743,test_nn
580,0.32,0.8986659,test_nn
581,0.324,0.89669114,test_nn
582,0.328,0.8947032,test_nn
583,0.332,0.8927026,test_nn
584,0.336,0.89068913,test_nn
585,0.34,0.8886633,test_nn
586,0.344,0.88662606,test_nn
587,0.348,0.88457716,test_nn
588,0.352,0.8825166,test_nn
589,0.356,0.8804447,test_nn
590,0.36,0.87836194,test_nn
591,0.364,0.87626886,test_nn
592,0.368,0.8741654,test_nn
593,0.372,0.87205184,test_nn
594,0.376,0.86992836,test_nn
595,0.38,0.8677954,test_nn
596,0.384,0.8656533,test_nn
597,0.388,0.86350197,test_nn
598,0.392,0.8613416,test_nn
599,0.396,0.8591732,test_nn
600,0.4,0.85699624,test_nn
601,0.404,0.85481125,test_nn
602,0.408,0.8526184,test_nn
603,0.412,0.85041827,test_nn
604,0.416,0.8482102,test_nn
605,0.42,0.8459953,test_nn
606,0.424,0.8437735,test_nn
607,0.428,0.841545,test_nn
608,0.432,0.8393099,test_nn
609,0.436,0.837069,test_nn
610,0.44,0.8348216,test_nn
611,0.444,0.8325685,test_nn
612,0.448,0.83030975,test_nn
613,0.452,0.82804585,test_nn
614,0.456,0.8257766,test_nn
615,0.46,0.8235022,test_nn
616,0.464,0.8212234,test_nn
617,0.468,0.8189397,test_nn
618,0.472,0.816652,test_nn
619,0.476,0.8143593,test_nn
620,0.48,0.8120631,test_nn
621,0.484,0.8097631,test_nn
622,0.488,0.8074595,test_nn
623,0.492,0.8051518,test_nn
624,0.496,0.80284125,test_nn
625,0.5,0.8005278,test_nn
626,0.504,0.79821116,test_nn
627,0.508,0.7958914,test_nn
628,0.512,0.79356956,test_nn
629,0.516,0.79124486,test_nn
630,0.52,0.7889177,test_nn
631,0.524,0.7865888,test_nn
632,0.528,0.7842578,test_nn
633,0.532,0.78192484,test_nn
634,0.536,0.77959,test_nn
635,0.54,0.7772543,test_nn
636,0.544,0.7749161,test_nn
637,0.548,0.7725776,test_nn
638,0.552,0.7702374,test_nn
639,0.556,0.7678965,test_nn
640,0.56,0.7655544,test_nn
641,0.564,0.76321197,test_nn
642,0.568,0.7608685,test_nn
643,0.572,0.7585247,test_nn
644,0.576,0.75618064,test_nn
645,0.58,0.7538364,test_nn
646,0.584,0.75149167,test_nn
647,0.588,0.7491472,test_nn
648,0.592,0.7468027,test_nn
649,0.596,0.74445826,test_nn
650,0.6,0.7421143,test_nn
651,0.604,0.73977077,test_nn
652,0.608,0.7374277,test_nn
653,0.612,0.7350853,test_nn
654,0.616,0.73274344,test_nn
655,0.62,0.7304025,test_nn
656,0.624,0.7280625,test_nn
657,0.628,0.72572327,test_nn
658,0.632,0.7233857,test_nn
659,0.636,0.72104865,test_nn
660,0.64,0.7187134,test_nn
661,0.644,0.7163786,test_nn
662,0.648,0.714046,test_nn
663,0.652,0.71171486,test_nn
664,0.656,0.7093849,test_nn
665,0.66,0.70705694,test_nn
666,0.664,0.7047307,test_nn
667,0.668,0.7024058,test_nn
668,0.672,0.7000832,test_nn
669,0.676,0.6977623,test_nn
670,0.68,0.6954434,test_nn
671,0.684,0.69312644,test_nn
672,0.688,0.6908119,test_nn
673,0.692,0.68849915,test_nn
674,0.696,0.6861888,test_nn
675,0.7,0.6838806,test_nn
676,0.704,0.68157446,test_nn
677,0.708,0.6792712,test_nn
678,0.712,0.67697006,test_nn
679,0.716,0.67467177,test_nn
680,0.72,0.67237544,test_nn
681,0.724,0.67008233,test_nn
682,0.728,0.6677911,test_nn
683,0.732,0.6655031,test_nn
684,0.736,0.66321737,test_nn
685,0.74,0.66093427,test_nn
686,0.744,0.6586546,test_nn
687,0.748,0.65637714,test_nn
688,0.752,0.6541022,test_nn
689,0.756,0.65183073,test_nn
690,0.76,0.6495619,test_nn
691,0.764,0.6472959,test_nn
692,0.768,0.6450331,test_nn
693,0.772,0.64277285,test_nn
694,0.776,0.6405158,test_nn
695,0.78,0.6382616,test_nn
696,0.784,0.6360109,test_nn
697,0.788,0.63376236,test_nn
698,0.792,0.63151747,test_nn
699,0.796,0.62927544,test_nn
700,0.8,0.6270367,test_nn
701,0.804,0.62480116,test_nn
702,0.808,0.6225684,test_nn
703,0.812,0.6203389,test_nn
704,0.816,0.6181126,test_nn
705,0.82,0.6158893,test_nn
706,0.824,0.6136693,test_nn
707,0.828,0.61145234,test_nn
708,0.832,0.6092385,test_nn
709,0.836,0.6070278,test_nn
710,0.84,0.6048205,test_nn
711,0.844,0.60261613,test_nn
712,0.848,0.60041493,test_nn
713,0.852,0.5982171,test_nn
714,0.856,0.59602237,test_nn
715,0.86,0.5938307,test_nn
716,0.864,0.5916422,test_nn
717,0.868,0.58945715,test_nn
718,0.872,0.587275,test_nn
719,0.876,0.58509594,test_nn
720,0.88,0.58292043,test_nn
721,0.884,0.5807475,test_nn
722,0.888,0.57857835,test_nn
723,0.892,0.5764117,test_nn
724,0.896,0.5742484,test_nn
725,0.9,0.5720884,test_nn
726,0.904,0.56993127,test_nn
727,0.908,0.56777734,test_nn
728,0.912,0.565626,test_nn
729,0.916,0.56347835,test_nn
730,0.92,0.5613333,test_nn
731,0.924,0.5591916,test_nn
732,0.928,0.5570528,test_nn
733,0.932,0.55491686,test_nn
734,0.936,0.5527838,test_nn
735,0.94,0.5506542,test_nn
736,0.944,0.54852724,test_nn
737,0.948,0.5464029,test_nn
738,0.952,0.5442817,test_nn
739,0.956,0.54216367,test_nn
740,0.96,0.54004806,test_nn
741,0.964,0.5379355,test_nn
742,0.968,0.5358258,test_nn
743,0.972,0.5337189,test_nn
744,0.976,0.5316145,test_nn
745,0.98,0.52951276,test_nn
746,0.984,0.5274142,test_nn
747,0.988,0.5253179,test_nn
748,0.992,0.5232245,test_nn
749,0.996,0.5211337,test_nn
750,1.0,0.5190455,test_nn
751,1.004,0.5169599,test_nn
752,1.008,0.5148771,test_nn
753,1.012,0.51279676,test_nn
754,1.016,0.51071846,test_nn
755,1.02,0.5086431,test_nn
756,1.024,0.5065699,test_nn
757,1.028,0.5044994,test_nn
758,1.032,0.502431,test_nn
759,1.036,0.500365,test_nn
760,1.04,0.49830186,test_nn
761,1.044,0.49624044,test_nn
762,1.048,0.49418208,test_nn
763,1.052,0.49212515,test_nn
764,1.056,0.49007058,test_nn
765,1.06,0.48801804,test_nn
766,1.064,0.48596814,test_nn
767,1.068,0.48392034,test_nn
768,1.072,0.48187405,test_nn
769,1.076,0.4798305,test_nn
770,1.08,0.47778884,test_nn
771,1.084,0.47574914,test_nn
772,1.088,0.47371078,test_nn
773,1.092,0.47167525,test_nn
774,1.096,0.46964103,test_nn
775,1.1,0.46760863,test_nn
776,1.104,0.46557873,test_nn
777,1.108,0.46355027,test_nn
778,1.112,0.46152356,test_nn
779,1.116,0.4594986,test_nn
780,1.12,0.45747542,test_nn
781,1.124,0.4554538,test_nn
782,1.128,0.4534338,test_nn
783,1.132,0.45141575,test_nn
784,1.136,0.4493987,test_nn
785,1.14,0.44738358,test_nn
786,1.144,0.44536984,test_nn
787,1.148,0.44335735,test_nn
788,1.152,0.4413467,test_nn
789,1.156,0.4393373,test_nn
790,1.16,0.43732938,test_nn
791,1.164,0.43532282,test_nn
792,1.168,0.4333173,test_nn
793,1.172,0.43131295,test_nn
794,1.176,0.42931035,test_nn
795,1.18,0.42730892,test_nn
796,1.184,0.42530802,test_nn
797,1.188,0.42330897,test_nn
798,1.192,0.42131042,test_nn
799,1.196,0.41931337,test_nn
800,1.2,0.41731727,test_nn
801,1.204,0.41532207,test_nn
802,1.208,0.413328,test_nn
803,1.212,0.4113345,test_nn
804,1.216,0.4093423,test_nn
805,1.22,0.4073506,test_nn
806,1.224,0.40536034,test_nn
807,1.228,0.40337032,test_nn
808,1.232,0.40138128,test_nn
809,1.236,0.39939278,test_nn
810,1.24,0.39740545,test_nn
811,1.244,0.3954182,test_nn
812,1.248,0.39343172,test_nn
813,1.252,0.391446,test_nn
814,1.256,0.38946098,test_nn
815,1.26,0.38747638,test_nn
816,1.264,0.38549238,test_nn
817,1.268,0.3835088,test_nn
818,1.272,0.38152546,test_nn
819,1.276,0.37954283,test_nn
820,1.28,0.37756044,test_nn
821,1.284,0.3755784,test_nn
822,1.288,0.3735969,test_nn
823,1.292,0.37161508,test_nn
824,1.296,0.36963394,test_nn
825,1.3,0.36765313,test_nn
826,1.304,0.365672,test_nn
827,1.308,0.3636917,test_nn
828,1.312,0.3617112,test_nn
829,1.316,0.35973066,test_nn
830,1.32,0.35775,test_nn
831,1.324,0.3557701,test_nn
832,1.328,0.3537897,test_nn
833,1.332,0.3518095,test_nn
834,1.336,0.34982893,test_nn
835,1.34,0.34784856,test_nn
836,1.344,0.3458678,test_nn
837,1.348,0.34388712,test_nn
838,1.352,0.34190625,test_nn
839,1.356,0.3399249,test_nn
840,1.36,0.33794367,test_nn
841,1.364,0.33596206,test_nn
842,1.368,0.33398,test_nn
843,1.372,0.33199766,test_nn
844,1.376,0.33001494,test_nn
845,1.38,0.3280322,test_nn
846,1.384,0.3260485,test_nn
847,1.388,0.32406467,test_nn
848,1.392,0.32208043,test_nn
849,1.396,0.32009545,test_nn
850,1.4,0.3181103,test_nn
851,1.404,0.3161244,test_nn
852,1.408,0.3141376,test_nn
853,1.412,0.31215057,test_nn
854,1.416,0.31016287,test_nn
855,1.42,0.30817446,test_nn
856,1.424,0.30618513,test_nn
857,1.428,0.3041954,test_nn
858,1.432,0.30220497,test_nn
859,1.436,0.30021343,test_nn
860,1.44,0.2982211,test_nn
861,1.444,0.29622808,test_nn
862,1.448,0.29423416,test_nn
863,1.452,0.29223934,test_nn
864,1.456,0.29024374,test_nn
865,1.46,0.28824747,test_nn
866,1.464,0.28624958,test_nn
867,1.468,0.28425127,test_nn
868,1.472,0.28225142,test_nn
869,1.476,0.28025067,test_nn
870,1.48,0.2782491,test_nn
871,1.484,0.2762463,test_nn
872,1.488,0.27424246,test_nn
873,1.492,0.27223706,test_nn
874,1.496,0.27023083,test_nn
875,1.5,0.26822335,test_nn
876,1.504,0.26621482,test_nn
877,1.508,0.264205,test_nn
878,1.512,0.2621938,test_nn
879,1.516,0.26018143,test_nn
880,1.52,0.25816748,test_nn
881,1.524,0.2561523,test_nn
882,1.528,0.2541357,test_nn
883,1.532,0.2521179,test_nn
884,1.536,0.25009868,test_nn
885,1.54,0.24807757,test_nn
886,1.544,0.24605565,test_nn
887,1.548,0.24403161,test_nn
888,1.552,0.24200653,test_nn
889,1.556,0.23997962,test_nn
890,1.56,0.23795128,test_nn
891,1.564,0.23592126,test_nn
892,1.568,0.23388985,test_nn
893,1.572,0.23185658,test_nn
894,1.576,0.22982168,test_nn
895,1.58,0.22778504,test_nn
896,1.584,0.22574677,test_nn
897,1.588,0.22370678,test_nn
898,1.592,0.22166504,test_nn
899,1.596,0.21962139,test_nn
900,1.6,0.21757603,test_nn
901,1.604,0.21552908,test_nn
902,1.608,0.21347994,test_nn
903,1.612,0.21142913,test_nn
904,1.616,0.20937648,test_nn
905,1.62,0.20732157,test_nn
906,1.624,0.20526502,test_nn
907,1.628,0.20320618,test_nn
908,1.632,0.2011458,test_nn
909,1.636,0.19908327,test_nn
910,1.64,0.19701867,test_nn
911,1.644,0.19495192,test_nn
912,1.648,0.19288318,test_nn
913,1.652,0.19081241,test_nn
914,1.656,0.18873931,test_nn
915,1.66,0.18666452,test_nn
916,1.664,0.18458697,test_nn
917,1.668,0.18250746,test_nn
918,1.672,0.18042573,test_nn
919,1.676,0.1783421,test_nn
920,1.68,0.17625576,test_nn
921,1.684,0.17416728,test_nn
922,1.688,0.17207661,test_nn
923,1.692,0.1699835,test_nn
924,1.696,0.16788813,test_nn
925,1.7,0.1657904,test_nn
926,1.704,0.16369003,test_nn
927,1.708,0.16158763,test_nn
928,1.712,0.15948243,test_nn
929,1.716,0.15737513,test_nn
930,1.72,0.15526539,test_nn
931,1.724,0.1531527,test_nn
932,1.728,0.15103751,test_nn
933,1.732,0.14892024,test_nn
934,1.736,0.14680022,test_nn
935,1.74,0.14467733,test_nn
936,1.744,0.1425522,test_nn
937,1.748,0.14042427,test_nn
938,1.752,0.13829339,test_nn
939,1.756,0.1361604,test_nn
940,1.76,0.13402413,test_nn
941,1.764,0.1318857,test_nn
942,1.768,0.12974425,test_nn
943,1.772,0.12759987,test_nn
944,1.776,0.12545289,test_nn
945,1.78,0.12330325,test_nn
946,1.784,0.12115052,test_nn
947,1.788,0.11899513,test_nn
948,1.792,0.11683658,test_nn
949,1.796,0.114675194,test_nn
950,1.8,0.11251108,test_nn
951,1.804,0.11034392,test_nn
952,1.808,0.10817392,test_nn
953,1.812,0.106000796,test_nn
954,1.816,0.1038246,test_nn
955,1.82,0.10164547,test_nn
956,1.824,0.09946336,test_nn
957,1.828,0.0972781,test_nn
958,1.832,0.09508948,test_nn
959,1.836,0.09289795,test_nn
960,1.84,0.090703264,test_nn
961,1.844,0.08850543,test_nn
962,1.848,0.08630429,test_nn
963,1.852,0.08410004,test_nn
964,1.856,0.0818923,test_nn
965,1.86,0.07968161,test_nn
966,1.864,0.07746754,test_nn
967,1.868,0.07525019,test_nn
968,1.872,0.073029526,test_nn
969,1.876,0.070805214,test_nn
970,1.88,0.06857782,test_nn
971,1.884,0.06634702,test_nn
972,1.888,0.06411266,test_nn
973,1.892,0.061875004,test_nn
974,1.896,0.059633538,test_nn
975,1.9,0.057388984,test_nn
976,1.904,0.05514064,test_nn
977,1.908,0.052888863,test_nn
978,1.912,0.05063362,test_nn
979,1.916,0.04837453,test_nn
980,1.92,0.046112172,test_nn
981,1.924,0.043845903,test_nn
982,1.928,0.041575976,test_nn
983,1.932,0.03930208,test_nn
984,1.936,0.03702496,test_nn
985,1.94,0.03474389,test_nn
986,1.944,0.032459274,test_nn
987,1.948,0.030170707,test_nn
988,1.952,0.027878389,test_nn
989,1.956,0.025582038,test_nn
990,1.96,0.023281734,test_nn
991,1.964,0.020977937,test_nn
992,1.968,0.018670188,test_nn
993,1.972,0.016358165,test_nn
994,1.976,0.0140425125,test_nn
995,1.98,0.011722762,test_nn
996,1.984,0.009398978,test_nn
997,1.988,0.0070712557,test_nn
998,1.992,0.0047393106,test_nn
999,1.996,0.002403384,test_nn
1000,2.0,6.327056e-05,test_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_700/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 700, "weight_testfn_obs": 700, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 48468, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_11-35-23_329694_79310/artifacts/2024-10-12_11-35-25/fn_2024-10-12_11-35-25/working_dirs/fn_4f2b3_00515_515_weight_soln_obs=700_2024-10-12_14-05-49", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_obs_force/run_obs_weight_700/diff.csv <==
,X_x,value,name
0,-2.0,1.8172897e-05,diff
1,-1.996,0.0003008903,diff
2,-1.992,0.0005711862,diff
3,-1.988,0.0008284594,diff
4,-1.984,0.001073285,diff
5,-1.98,0.0013056202,diff
6,-1.976,0.0015260847,diff
7,-1.972,0.0017340584,diff
8,-1.968,0.0019301921,diff
9,-1.964,0.002114473,diff
10,-1.96,0.002286788,diff
11,-1.956,0.0024480484,diff
12,-1.952,0.002597686,diff
13,-1.948,0.0027359352,diff
14,-1.944,0.0028632972,diff
15,-1.94,0.0029798076,diff
16,-1.936,0.003085304,diff
17,-1.932,0.003180381,diff
18,-1.928,0.003265176,diff
19,-1.924,0.0033392422,diff
20,-1.92,0.0034032576,diff
21,-1.916,0.0034572594,diff
22,-1.912,0.003501393,diff
23,-1.908,0.0035360567,diff
24,-1.904,0.003560938,diff
25,-1.9,0.0035763457,diff
26,-1.896,0.0035826303,diff
27,-1.892,0.0035800412,diff
28,-1.888,0.00356834,diff
29,-1.884,0.0035478808,diff
30,-1.88,0.0035189316,diff
31,-1.876,0.0034814477,diff
32,-1.872,0.0034358352,diff
33,-1.868,0.0033820271,diff
34,-1.864,0.0033204108,diff
35,-1.86,0.003250748,diff
36,-1.856,0.003173627,diff
37,-1.852,0.0030892268,diff
38,-1.848,0.0029971898,diff
39,-1.844,0.0028979853,diff
40,-1.84,0.0027920902,diff
41,-1.836,0.0026790723,diff
42,-1.832,0.002559945,diff
43,-1.828,0.0024339259,diff
44,-1.824,0.0023017898,diff
45,-1.82,0.0021634847,diff
46,-1.816,0.0020191893,diff
47,-1.812,0.0018691644,diff
48,-1.808,0.0017134175,diff
49,-1.804,0.0015524849,diff
50,-1.8,0.0013859123,diff
51,-1.796,0.0012142286,diff
52,-1.792,0.0010379776,diff
53,-1.788,0.00085669756,diff
54,-1.784,0.00067094713,diff
55,-1.78,0.00048048794,diff
56,-1.776,0.00028602034,diff
57,-1.772,8.72612e-05,diff
58,-1.768,-0.00011521578,diff
59,-1.764,-0.00032155216,diff
60,-1.76,-0.0005314946,diff
61,-1.756,-0.00074473023,diff
62,-1.752,-0.000960961,diff
63,-1.748,-0.0011806637,diff
64,-1.744,-0.0014030784,diff
65,-1.74,-0.0016281307,diff
66,-1.736,-0.0018558055,diff
67,-1.732,-0.0020859092,diff
68,-1.728,-0.0023179203,diff
69,-1.724,-0.002552092,diff
70,-1.72,-0.0027883053,diff
71,-1.716,-0.0030261278,diff
72,-1.712,-0.0032652766,diff
73,-1.708,-0.0035057515,diff
74,-1.704,-0.0037472248,diff
75,-1.7,-0.003989935,diff
76,-1.696,-0.0042334944,diff
77,-1.692,-0.0044775456,diff
78,-1.688,-0.004721895,diff
79,-1.684,-0.004966572,diff
80,-1.68,-0.0052117705,diff
81,-1.676,-0.0054564923,diff
82,-1.672,-0.005701229,diff
83,-1.668,-0.0059451014,diff
84,-1.664,-0.0061888844,diff
85,-1.66,-0.006431818,diff
86,-1.656,-0.006673813,diff
87,-1.652,-0.00691472,diff
88,-1.648,-0.007154256,diff
89,-1.644,-0.007392466,diff
90,-1.64,-0.007629171,diff
91,-1.636,-0.007864192,diff
92,-1.632,-0.008096978,diff
93,-1.628,-0.008327782,diff
94,-1.624,-0.00855647,diff
95,-1.62,-0.008782968,diff
96,-1.616,-0.009006664,diff
97,-1.612,-0.009227619,diff
98,-1.608,-0.009445325,diff
99,-1.604,-0.009660631,diff
100,-1.6,-0.0098724365,diff
101,-1.596,-0.010081008,diff
102,-1.592,-0.010286152,diff
103,-1.588,-0.01048708,diff
104,-1.584,-0.010684803,diff
105,-1.58,-0.01087819,diff
106,-1.576,-0.011067465,diff
107,-1.572,-0.011252627,diff
108,-1.568,-0.011433288,diff
109,-1.564,-0.01160945,diff
110,-1.56,-0.011780828,diff
111,-1.556,-0.011947453,diff
112,-1.552,-0.012109041,diff
113,-1.548,-0.012265548,diff
114,-1.544,-0.012416646,diff
115,-1.54,-0.012562424,diff
116,-1.536,-0.012702733,diff
117,-1.532,-0.01283744,diff
118,-1.528,-0.012966096,diff
119,-1.524,-0.013089031,diff
120,-1.52,-0.013205752,diff
121,-1.516,-0.013316378,diff
122,-1.512,-0.01342085,diff
123,-1.508,-0.0135189295,diff
124,-1.504,-0.013610423,diff
125,-1.5,-0.01369518,diff
126,-1.496,-0.0137734115,diff
127,-1.492,-0.013844371,diff
128,-1.488,-0.013908625,diff
129,-1.484,-0.013965964,diff
130,-1.48,-0.014015824,diff
131,-1.476,-0.0140585005,diff
132,-1.472,-0.014094114,diff
133,-1.468,-0.014122099,diff
134,-1.464,-0.014142394,diff
135,-1.46,-0.014154971,diff
136,-1.456,-0.014160067,diff
137,-1.452,-0.014157295,diff
138,-1.448,-0.014146864,diff
139,-1.444,-0.014128238,diff
140,-1.44,-0.014101744,diff
141,-1.436,-0.014067113,diff
142,-1.432,-0.014023989,diff
143,-1.428,-0.013973147,diff
144,-1.424,-0.013913959,diff
145,-1.42,-0.013846129,diff
146,-1.416,-0.013770133,diff
147,-1.412,-0.013685942,diff
148,-1.408,-0.013593197,diff
149,-1.404,-0.013491571,diff
150,-1.4,-0.013381779,diff
151,-1.396,-0.013263464,diff
152,-1.392,-0.013136506,diff
153,-1.388,-0.0130004585,diff
154,-1.384,-0.012856215,diff
155,-1.38,-0.01270324,diff
156,-1.376,-0.012541413,diff
157,-1.372,-0.012370974,diff
158,-1.368,-0.012191951,diff
159,-1.364,-0.012004256,diff
160,-1.36,-0.01180777,diff
161,-1.356,-0.011602521,diff
162,-1.352,-0.011388749,diff
163,-1.348,-0.011166394,diff
164,-1.344,-0.010935068,diff
165,-1.34,-0.010695785,diff
166,-1.336,-0.010446876,diff
167,-1.332,-0.010190278,diff
168,-1.328,-0.009924948,diff
169,-1.324,-0.009651244,diff
170,-1.32,-0.009368539,diff
171,-1.316,-0.009077936,diff
172,-1.312,-0.008779198,diff
173,-1.308,-0.008471847,diff
174,-1.304,-0.008157104,diff
175,-1.3,-0.007833064,diff
176,-1.296,-0.007501483,diff
177,-1.292,-0.0071620047,diff
178,-1.288,-0.0068145394,diff
179,-1.284,-0.006459594,diff
180,-1.28,-0.0060962737,diff
181,-1.276,-0.0057257116,diff
182,-1.272,-0.005347699,diff
183,-1.268,-0.0049621165,diff
184,-1.264,-0.0045692623,diff
185,-1.26,-0.004169196,diff
186,-1.256,-0.0037623346,diff
187,-1.252,-0.0033483505,diff
188,-1.248,-0.0029280186,diff
189,-1.244,-0.0025004745,diff
190,-1.24,-0.0020663142,diff
191,-1.236,-0.0016263723,diff
192,-1.232,-0.0011796951,diff
193,-1.228,-0.00072696805,diff
194,-1.224,-0.00026857853,diff
195,-1.22,0.00019574165,diff
196,-1.216,0.0006657541,diff
197,-1.212,0.0011408329,diff
198,-1.208,0.0016212463,diff
199,-1.204,0.0021069646,diff
200,-1.2,0.0025975406,diff
201,-1.196,0.0030924678,diff
202,-1.192,0.003592223,diff
203,-1.188,0.004096061,diff
204,-1.184,0.00460425,diff
205,-1.18,0.0051160455,diff
206,-1.176,0.005631417,diff
207,-1.172,0.006150365,diff
208,-1.168,0.0066727996,diff
209,-1.164,0.0071979463,diff
210,-1.16,0.007726103,diff
211,-1.156,0.008256674,diff
212,-1.152,0.008789599,diff
213,-1.148,0.009324104,diff
214,-1.144,0.009860694,diff
215,-1.14,0.010399312,diff
216,-1.136,0.010938853,diff
217,-1.132,0.011479706,diff
218,-1.128,0.012020469,diff
219,-1.124,0.012562573,diff
220,-1.12,0.013104886,diff
221,-1.116,0.013646871,diff
222,-1.112,0.0141890645,diff
223,-1.108,0.014730334,diff
224,-1.104,0.015271008,diff
225,-1.1,0.015810132,diff
226,-1.096,0.016347975,diff
227,-1.092,0.016884476,diff
228,-1.088,0.017418683,diff
229,-1.084,0.017950416,diff
230,-1.08,0.018479764,diff
231,-1.076,0.019006312,diff
232,-1.072,0.019529939,diff
233,-1.068,0.020049542,diff
234,-1.064,0.020565748,diff
235,-1.06,0.021077693,diff
236,-1.056,0.021584809,diff
237,-1.052,0.02208805,diff
238,-1.048,0.02258581,diff
239,-1.044,0.023078442,diff
240,-1.04,0.023565054,diff
241,-1.036,0.024046183,diff
242,-1.032,0.024520695,diff
243,-1.028,0.02498871,diff
244,-1.024,0.02545017,diff
245,-1.02,0.025903761,diff
246,-1.016,0.026350021,diff
247,-1.012,0.02678895,diff
248,-1.008,0.027219236,diff
249,-1.004,0.027641177,diff
250,-1.0,0.028054595,diff
251,-0.996,0.028458953,diff
252,-0.992,0.028853357,diff
253,-0.988,0.029238343,diff
254,-0.984,0.029613674,diff
255,-0.98,0.029978275,diff
256,-0.976,0.030332625,diff
257,-0.972,0.03067553,diff
258,-0.968,0.031007886,diff
259,-0.964,0.03132862,diff
260,-0.96,0.03163743,diff
261,-0.956,0.031934142,diff
262,-0.952,0.032218635,diff
263,-0.948,0.03249055,diff
264,-0.944,0.032749414,diff
265,-0.94,0.032995403,diff
266,-0.936,0.033227384,diff
267,-0.932,0.03344637,diff
268,-0.928,0.033651292,diff
269,-0.924,0.03384185,diff
270,-0.92,0.034018457,diff
271,-0.916,0.034179986,diff
272,-0.912,0.034326732,diff
273,-0.908,0.03445828,diff
274,-0.904,0.034574866,diff
275,-0.9,0.034675717,diff
276,-0.896,0.03476119,diff
277,-0.892,0.034830153,diff
278,-0.888,0.034883797,diff
279,-0.884,0.03492111,diff
280,-0.88,0.03494197,diff
281,-0.876,0.034945905,diff
282,-0.872,0.034933865,diff
283,-0.868,0.03490448,diff
284,-0.864,0.034858048,diff
285,-0.86,0.034795046,diff
286,-0.856,0.0347144,diff
287,-0.852,0.03461665,diff
288,-0.848,0.03450209,diff
289,-0.844,0.03436953,diff
290,-0.84,0.03421992,diff
291,-0.836,0.034052134,diff
292,-0.832,0.033867717,diff
293,-0.828,0.03366542,diff
294,-0.824,0.033445776,diff
295,-0.82,0.03320825,diff
296,-0.816,0.03295338,diff
297,-0.812,0.03268087,diff
298,-0.808,0.03239149,diff
299,-0.804,0.03208387,diff
300,-0.8,0.0317595,diff
301,-0.796,0.031418264,diff
302,-0.792,0.031059861,diff
303,-0.788,0.030684292,diff
304,-0.784,0.030291796,diff
305,-0.78,0.029882431,diff
306,-0.776,0.029457152,diff
307,-0.772,0.029015481,diff
308,-0.768,0.028557539,diff
309,-0.764,0.02808386,diff
310,-0.76,0.027594268,diff
311,-0.756,0.027089715,diff
312,-0.752,0.026569724,diff
313,-0.748,0.02603513,diff
314,-0.744,0.025486052,diff
315,-0.74,0.02492261,diff
316,-0.736,0.024345279,diff
317,-0.732,0.023754,diff
318,-0.728,0.023150444,diff
319,-0.724,0.022533655,diff
320,-0.72,0.021904707,diff
321,-0.716,0.021264017,diff
322,-0.712,0.020611465,diff
323,-0.708,0.019948065,diff
324,-0.704,0.019274235,diff
325,-0.7,0.018590093,diff
326,-0.696,0.017896235,diff
327,-0.692,0.017193675,diff
328,-0.688,0.016481936,diff
329,-0.684,0.015763164,diff
330,-0.68,0.015036225,diff
331,-0.676,0.014302671,diff
332,-0.672,0.01356262,diff
333,-0.668,0.012817979,diff
334,-0.664,0.012067735,diff
335,-0.66,0.0113123655,diff
336,-0.656,0.010553658,diff
337,-0.652,0.009792089,diff
338,-0.648,0.009027958,diff
339,-0.644,0.008262634,diff
340,-0.64,0.0074955225,diff
341,-0.636,0.0067284703,diff
342,-0.632,0.005961597,diff
343,-0.628,0.0051956177,diff
344,-0.624,0.0044316053,diff
345,-0.62,0.0036702156,diff
346,-0.616,0.002911806,diff
347,-0.612,0.0021573305,diff
348,-0.608,0.0014078021,diff
349,-0.604,0.0006636977,diff
350,-0.6,-7.456541e-05,diff
351,-0.596,-0.00080549717,diff
352,-0.592,-0.0015290976,diff
353,-0.588,-0.0022441149,diff
354,-0.584,-0.002949953,diff
355,-0.58,-0.003645599,diff
356,-0.576,-0.0043309927,diff
357,-0.572,-0.0050053,diff
358,-0.568,-0.005666852,diff
359,-0.564,-0.0063161254,diff
360,-0.56,-0.0069522858,diff
361,-0.556,-0.0075733066,diff
362,-0.552,-0.008180618,diff
363,-0.548,-0.008771658,diff
364,-0.544,-0.009347141,diff
365,-0.54,-0.009905577,diff
366,-0.536,-0.010446668,diff
367,-0.532,-0.010970175,diff
368,-0.528,-0.011474729,diff
369,-0.524,-0.011960745,diff
370,-0.52,-0.012427211,diff
371,-0.516,-0.012873292,diff
372,-0.512,-0.013299406,diff
373,-0.508,-0.01370424,diff
374,-0.504,-0.014088154,diff
375,-0.5,-0.014450073,diff
376,-0.496,-0.014790177,diff
377,-0.492,-0.015107751,diff
378,-0.488,-0.015402734,diff
379,-0.484,-0.015675366,diff
380,-0.48,-0.015924692,diff
381,-0.476,-0.016150951,diff
382,-0.472,-0.016353428,diff
383,-0.468,-0.016533017,diff
384,-0.464,-0.016689181,diff
385,-0.46,-0.016821444,diff
386,-0.456,-0.016931534,diff
387,-0.452,-0.017017186,diff
388,-0.448,-0.017080128,diff
389,-0.444,-0.017120242,diff
390,-0.44,-0.017137766,diff
391,-0.436,-0.017132342,diff
392,-0.432,-0.01710558,diff
393,-0.428,-0.01705718,diff
394,-0.424,-0.016986728,diff
395,-0.42,-0.01689589,diff
396,-0.416,-0.016784549,diff
397,-0.412,-0.01665312,diff
398,-0.408,-0.01650387,diff
399,-0.404,-0.016334832,diff
400,-0.4,-0.016148508,diff
401,-0.396,-0.015945256,diff
402,-0.392,-0.015725613,diff
403,-0.388,-0.015490949,diff
404,-0.384,-0.015241981,diff
405,-0.38,-0.014979064,diff
406,-0.376,-0.014703751,diff
407,-0.372,-0.0144171715,diff
408,-0.368,-0.014119446,diff
409,-0.364,-0.01381284,diff
410,-0.36,-0.013497889,diff
411,-0.356,-0.013175905,diff
412,-0.352,-0.012848258,diff
413,-0.348,-0.012515783,diff
414,-0.344,-0.012179971,diff
415,-0.34,-0.01184231,diff
416,-0.336,-0.011503696,diff
417,-0.332,-0.011166036,diff
418,-0.328,-0.010830045,diff
419,-0.324,-0.010497451,diff
420,-0.32,-0.010169864,diff
421,-0.316,-0.009848356,diff
422,-0.312,-0.009534121,diff
423,-0.308,-0.009229898,diff
424,-0.304,-0.008935392,diff
425,-0.3,-0.008653045,diff
426,-0.296,-0.008384168,diff
427,-0.292,-0.008129716,diff
428,-0.288,-0.007892251,diff
429,-0.284,-0.007672012,diff
430,-0.28,-0.007471025,diff
431,-0.276,-0.007290542,diff
432,-0.272,-0.007132232,diff
433,-0.268,-0.0069972277,diff
434,-0.264,-0.0068710446,diff
435,-0.26,-0.006738901,diff
436,-0.256,-0.0066019297,diff
437,-0.252,-0.006461501,diff
438,-0.248,-0.006318867,diff
439,-0.244,-0.0061751604,diff
440,-0.24,-0.0060311556,diff
441,-0.236,-0.0058888197,diff
442,-0.232,-0.0057482123,diff
443,-0.228,-0.005611062,diff
444,-0.224,-0.0054781437,diff
445,-0.22,-0.0053500533,diff
446,-0.216,-0.005228162,diff
447,-0.212,-0.0051133633,diff
448,-0.208,-0.005005598,diff
449,-0.204,-0.0049067736,diff
450,-0.2,-0.0048164725,diff
451,-0.196,-0.0047356486,diff
452,-0.192,-0.0046648383,diff
453,-0.188,-0.0046048164,diff
454,-0.184,-0.004555404,diff
455,-0.18,-0.0045175552,diff
456,-0.176,-0.004491627,diff
457,-0.172,-0.0044774413,diff
458,-0.168,-0.0044749975,diff
459,-0.164,-0.0044849515,diff
460,-0.16,-0.004507005,diff
461,-0.156,-0.0045418143,diff
462,-0.152,-0.004588306,diff
463,-0.148,-0.0046476126,diff
464,-0.144,-0.0047187805,diff
465,-0.14,-0.0048013926,diff
466,-0.136,-0.0048963428,diff
467,-0.132,-0.0050022006,diff
468,-0.128,-0.005119443,diff
469,-0.124,-0.005247414,diff
470,-0.12,-0.0053859353,diff
471,-0.116,-0.0055338144,diff
472,-0.112,-0.00569129,diff
473,-0.108,-0.0058579445,diff
474,-0.104,-0.006032467,diff
475,-0.1,-0.006215751,diff
476,-0.096,-0.0064055324,diff
477,-0.092,-0.006602347,diff
478,-0.088,-0.006805241,diff
479,-0.084,-0.007013917,diff
480,-0.08,-0.0072270036,diff
481,-0.076,-0.00744462,diff
482,-0.072,-0.007665932,diff
483,-0.068,-0.007889986,diff
484,-0.064,-0.008116066,diff
485,-0.06,-0.008343935,diff
486,-0.056,-0.008572638,diff
487,-0.052,-0.0088015795,diff
488,-0.048,-0.009030104,diff
489,-0.044,-0.009257734,diff
490,-0.04,-0.009483695,diff
491,-0.036,-0.00970763,diff
492,-0.032,-0.009928644,diff
493,-0.028,-0.010145843,diff
494,-0.024,-0.010359287,diff
495,-0.02,-0.010568559,diff
496,-0.016,-0.0107726455,diff
497,-0.012,-0.010971308,diff
498,-0.008,-0.0111634135,diff
499,-0.004,-0.011349142,diff
500,0.0,-0.011528671,diff
501,0.004,-0.01170063,diff
502,0.008,-0.011864781,diff
503,0.012,-0.012021005,diff
504,0.016,-0.012169182,diff
505,0.02,-0.012308419,diff
506,0.024,-0.012438893,diff
507,0.028,-0.012560189,diff
508,0.032,-0.012672663,diff
509,0.036,-0.012775183,diff
510,0.04,-0.012868106,diff
511,0.044,-0.012950599,diff
512,0.048,-0.013023853,diff
513,0.052,-0.013087273,diff
514,0.056,-0.01314038,diff
515,0.06,-0.0131828785,diff
516,0.064,-0.013215363,diff
517,0.068,-0.013237417,diff
518,0.072,-0.013250053,diff
519,0.076,-0.013251841,diff
520,0.08,-0.013243198,diff
521,0.084,-0.013225138,diff
522,0.088,-0.01319629,diff
523,0.092,-0.013157606,diff
524,0.096,-0.013108671,diff
525,0.1,-0.013050377,diff
526,0.104,-0.012982011,diff
527,0.108,-0.012903869,diff
528,0.112,-0.012816608,diff
529,0.116,-0.012719154,diff
530,0.12,-0.0126127,diff
531,0.124,-0.012496948,diff
532,0.128,-0.012372017,diff
533,0.132,-0.012237132,diff
534,0.136,-0.012094021,diff
535,0.14,-0.011941969,diff
536,0.144,-0.011780977,diff
537,0.148,-0.011611104,diff
538,0.152,-0.011432588,diff
539,0.156,-0.01124537,diff
540,0.16,-0.0110500455,diff
541,0.164,-0.010845542,diff
542,0.168,-0.010632753,diff
543,0.172,-0.0104112625,diff
544,0.176,-0.010181725,diff
545,0.18,-0.0099436045,diff
546,0.184,-0.009697378,diff
547,0.188,-0.009441674,diff
548,0.192,-0.009178042,diff
549,0.196,-0.008905768,diff
550,0.2,-0.008624792,diff
551,0.204,-0.008335054,diff
552,0.208,-0.008036613,diff
553,0.212,-0.0077290535,diff
554,0.216,-0.0074124336,diff
555,0.22,-0.0070869327,diff
556,0.224,-0.006751895,diff
557,0.228,-0.006407559,diff
558,0.232,-0.006053388,diff
559,0.236,-0.005689621,diff
560,0.24,-0.005315602,diff
561,0.244,-0.0049318075,diff
562,0.248,-0.004536867,diff
563,0.252,-0.0041317344,diff
564,0.256,-0.003715396,diff
565,0.26,-0.003288269,diff
566,0.264,-0.0028497577,diff
567,0.268,-0.0023990273,diff
568,0.272,-0.0019532442,diff
569,0.276,-0.0015269518,diff
570,0.28,-0.0011203289,diff
571,0.284,-0.0007324219,diff
572,0.288,-0.00036346912,diff
573,0.292,-1.3291836e-05,diff
574,0.296,0.00031876564,diff
575,0.3,0.00063341856,diff
576,0.304,0.0009302497,diff
577,0.308,0.0012100935,diff
578,0.312,0.00147295,diff
579,0.316,0.001719296,diff
580,0.32,0.0019495487,diff
581,0.324,0.0021643639,diff
582,0.328,0.002363801,diff
583,0.332,0.0025480986,diff
584,0.336,0.0027175546,diff
585,0.34,0.0028729439,diff
586,0.344,0.0030138493,diff
587,0.348,0.0031422377,diff
588,0.352,0.003256917,diff
589,0.356,0.0033584833,diff
590,0.36,0.0034484267,diff
591,0.364,0.0035256147,diff
592,0.368,0.0035914779,diff
593,0.372,0.0036457777,diff
594,0.376,0.003688991,diff
595,0.38,0.0037218928,diff
596,0.384,0.0037441254,diff
597,0.388,0.0037566423,diff
598,0.392,0.0037598014,diff
599,0.396,0.0037533045,diff
600,0.4,0.0037383437,diff
601,0.404,0.0037150383,diff
602,0.408,0.003682971,diff
603,0.412,0.003643334,diff
604,0.416,0.0035962462,diff
605,0.42,0.0035418272,diff
606,0.424,0.0034802556,diff
607,0.428,0.003412664,diff
608,0.432,0.0033388138,diff
609,0.436,0.0032585263,diff
610,0.44,0.0031727552,diff
611,0.444,0.003081441,diff
612,0.448,0.0029855967,diff
613,0.452,0.0028842688,diff
614,0.456,0.0027786493,diff
615,0.46,0.0026689768,diff
616,0.464,0.0025550127,diff
617,0.468,0.0024377108,diff
618,0.472,0.0023166537,diff
619,0.476,0.0021921992,diff
620,0.48,0.0020646453,diff
621,0.484,0.0019347072,diff
622,0.488,0.0018023849,diff
623,0.492,0.0016672611,diff
624,0.496,0.00153023,diff
625,0.5,0.0013914108,diff
626,0.504,0.0012506843,diff
627,0.508,0.0011085868,diff
628,0.512,0.00096547604,diff
629,0.516,0.0008211136,diff
630,0.52,0.00067555904,diff
631,0.524,0.0005296469,diff
632,0.528,0.00038284063,diff
633,0.532,0.00023639202,diff
634,0.536,8.8989735e-05,diff
635,0.54,-5.811453e-05,diff
636,0.544,-0.00020545721,diff
637,0.548,-0.00035226345,diff
638,0.552,-0.0004991293,diff
639,0.556,-0.0006451607,diff
640,0.56,-0.0007904172,diff
641,0.564,-0.0009351969,diff
642,0.568,-0.0010792613,diff
643,0.572,-0.0012224317,diff
644,0.576,-0.0013641119,diff
645,0.58,-0.0015046597,diff
646,0.584,-0.0016436577,diff
647,0.588,-0.0017818213,diff
648,0.592,-0.0019180179,diff
649,0.596,-0.0020527244,diff
650,0.6,-0.0021862388,diff
651,0.604,-0.0023173094,diff
652,0.608,-0.002447009,diff
653,0.612,-0.0025747418,diff
654,0.616,-0.0027006269,diff
655,0.62,-0.0028243065,diff
656,0.624,-0.0029459596,diff
657,0.628,-0.0030654669,diff
658,0.632,-0.003182888,diff
659,0.636,-0.0032981038,diff
660,0.64,-0.0034108758,diff
661,0.644,-0.0035214424,diff
662,0.648,-0.003629744,diff
663,0.652,-0.003735602,diff
664,0.656,-0.0038387775,diff
665,0.66,-0.003939688,diff
666,0.664,-0.0040382147,diff
667,0.668,-0.0041341186,diff
668,0.672,-0.00422734,diff
669,0.676,-0.0043184757,diff
670,0.68,-0.00440675,diff
671,0.684,-0.004492283,diff
672,0.688,-0.00457561,diff
673,0.692,-0.0046560764,diff
674,0.696,-0.0047341585,diff
675,0.7,-0.0048095584,diff
676,0.704,-0.0048820972,diff
677,0.708,-0.0049524307,diff
678,0.712,-0.0050200224,diff
679,0.716,-0.0050849915,diff
680,0.72,-0.005147457,diff
681,0.724,-0.0052074194,diff
682,0.728,-0.005264759,diff
683,0.732,-0.0053192377,diff
684,0.736,-0.005371511,diff
685,0.74,-0.0054211617,diff
686,0.744,-0.0054685473,diff
687,0.748,-0.005512774,diff
688,0.752,-0.005555153,diff
689,0.756,-0.0055951476,diff
690,0.76,-0.0056324005,diff
691,0.764,-0.005667329,diff
692,0.768,-0.0056998134,diff
693,0.772,-0.0057302713,diff
694,0.776,-0.005758047,diff
695,0.78,-0.0057837367,diff
696,0.784,-0.0058071613,diff
697,0.788,-0.0058277845,diff
698,0.792,-0.0058469772,diff
699,0.796,-0.0058636665,diff
700,0.8,-0.0058784485,diff
701,0.804,-0.005890548,diff
702,0.808,-0.005901158,diff
703,0.812,-0.005909562,diff
704,0.816,-0.0059158206,diff
705,0.82,-0.0059204698,diff
706,0.824,-0.005922675,diff
707,0.828,-0.0059230924,diff
708,0.832,-0.0059219003,diff
709,0.836,-0.005918801,diff
710,0.84,-0.005913675,diff
711,0.844,-0.0059073567,diff
712,0.848,-0.0058986545,diff
713,0.852,-0.0058884025,diff
714,0.856,-0.005877316,diff
715,0.86,-0.0058638453,diff
716,0.864,-0.005849004,diff
717,0.868,-0.0058324337,diff
718,0.872,-0.0058145523,diff
719,0.876,-0.005795598,diff
720,0.88,-0.005774796,diff
721,0.884,-0.0057525635,diff
722,0.888,-0.005729556,diff
723,0.892,-0.0057047606,diff
724,0.896,-0.005679071,diff
725,0.9,-0.0056517124,diff
726,0.904,-0.0056239963,diff
727,0.908,-0.005594611,diff
728,0.912,-0.0055639744,diff
729,0.916,-0.0055330396,diff
730,0.92,-0.005500436,diff
731,0.924,-0.005466819,diff
732,0.928,-0.0054326653,diff
733,0.932,-0.005397439,diff
734,0.936,-0.005361378,diff
735,0.94,-0.005324483,diff
736,0.944,-0.005286753,diff
737,0.948,-0.0052484274,diff
738,0.952,-0.005209565,diff
739,0.956,-0.0051696897,diff
740,0.96,-0.0051291585,diff
741,0.964,-0.0050884485,diff
742,0.968,-0.005046904,diff
743,0.972,-0.005004883,diff
744,0.976,-0.0049620867,diff
745,0.98,-0.0049194098,diff
746,0.984,-0.004876077,diff
747,0.988,-0.004832387,diff
748,0.992,-0.0047883987,diff
749,0.996,-0.0047439337,diff
750,1.0,-0.00469923,diff
751,1.004,-0.004654646,diff
752,1.008,-0.004609406,diff
753,1.012,-0.0045639873,diff
754,1.016,-0.004518628,diff
755,1.02,-0.0044729114,diff
756,1.024,-0.0044273734,diff
757,1.028,-0.0043815374,diff
758,1.032,-0.004335761,diff
759,1.036,-0.004290104,diff
760,1.04,-0.0042441487,diff
761,1.044,-0.0041983128,diff
762,1.048,-0.0041526556,diff
763,1.052,-0.0041074157,diff
764,1.056,-0.0040620565,diff
765,1.06,-0.0040165484,diff
766,1.064,-0.003971368,diff
767,1.068,-0.003926486,diff
768,1.072,-0.003881693,diff
769,1.076,-0.003837347,diff
770,1.08,-0.0037932992,diff
771,1.084,-0.003749162,diff
772,1.088,-0.0037055314,diff
773,1.092,-0.0036626756,diff
774,1.096,-0.0036195815,diff
775,1.1,-0.0035769641,diff
776,1.104,-0.003535062,diff
777,1.108,-0.0034931898,diff
778,1.112,-0.0034520924,diff
779,1.116,-0.0034111142,diff
780,1.12,-0.00337106,diff
781,1.124,-0.0033309162,diff
782,1.128,-0.003291428,diff
783,1.132,-0.0032527745,diff
784,1.136,-0.003214419,diff
785,1.14,-0.0031764805,diff
786,1.144,-0.0031392872,diff
787,1.148,-0.0031027496,diff
788,1.152,-0.0030664802,diff
789,1.156,-0.0030312836,diff
790,1.16,-0.0029959679,diff
791,1.164,-0.002962023,diff
792,1.168,-0.0029287338,diff
793,1.172,-0.0028954446,diff
794,1.176,-0.0028632581,diff
795,1.18,-0.0028313398,diff
796,1.184,-0.002800256,diff
797,1.188,-0.0027703643,diff
798,1.192,-0.0027409196,diff
799,1.196,-0.0027118325,diff
800,1.2,-0.0026838183,diff
801,1.204,-0.00265643,diff
802,1.208,-0.0026298463,diff
803,1.212,-0.0026035905,diff
804,1.216,-0.0025782883,diff
805,1.22,-0.0025537312,diff
806,1.224,-0.0025301278,diff
807,1.228,-0.0025071204,diff
808,1.232,-0.0024846196,diff
809,1.236,-0.0024631917,diff
810,1.24,-0.0024425685,diff
811,1.244,-0.0024223328,diff
812,1.248,-0.0024030805,diff
813,1.252,-0.0023848116,diff
814,1.256,-0.0023670793,diff
815,1.26,-0.0023501217,diff
816,1.264,-0.0023340285,diff
817,1.268,-0.002318412,diff
818,1.272,-0.0023038983,diff
819,1.276,-0.0022899508,diff
820,1.28,-0.002276957,diff
821,1.284,-0.0022648573,diff
822,1.288,-0.0022527874,diff
823,1.292,-0.002241999,diff
824,1.296,-0.0022321343,diff
825,1.3,-0.002222836,diff
826,1.304,-0.0022143722,diff
827,1.308,-0.0022061765,diff
828,1.312,-0.002199173,diff
829,1.316,-0.0021927655,diff
830,1.32,-0.0021875203,diff
831,1.324,-0.002182424,diff
832,1.328,-0.0021783113,diff
833,1.332,-0.0021746755,diff
834,1.336,-0.0021721423,diff
835,1.34,-0.0021698773,diff
836,1.344,-0.0021688044,diff
837,1.348,-0.0021681488,diff
838,1.352,-0.002168119,diff
839,1.356,-0.0021688342,diff
840,1.36,-0.0021705031,diff
841,1.364,-0.0021721125,diff
842,1.368,-0.002175212,diff
843,1.372,-0.0021780431,diff
844,1.376,-0.0021820664,diff
845,1.38,-0.0021867752,diff
846,1.384,-0.0021918118,diff
847,1.388,-0.0021977127,diff
848,1.392,-0.00220415,diff
849,1.396,-0.0022110045,diff
850,1.4,-0.0022186637,diff
851,1.404,-0.0022268891,diff
852,1.408,-0.002235353,diff
853,1.412,-0.0022444427,diff
854,1.416,-0.002254337,diff
855,1.42,-0.0022642612,diff
856,1.424,-0.0022749603,diff
857,1.428,-0.002286166,diff
858,1.432,-0.0022978783,diff
859,1.436,-0.0023103952,diff
860,1.44,-0.0023225844,diff
861,1.444,-0.0023356378,diff
862,1.448,-0.0023493469,diff
863,1.452,-0.0023629665,diff
864,1.456,-0.0023769736,diff
865,1.46,-0.0023918152,diff
866,1.464,-0.0024068654,diff
867,1.468,-0.0024218857,diff
868,1.472,-0.0024377406,diff
869,1.476,-0.0024538636,diff
870,1.48,-0.002470106,diff
871,1.484,-0.0024866462,diff
872,1.488,-0.0025036335,diff
873,1.492,-0.0025207102,diff
874,1.496,-0.0025378764,diff
875,1.5,-0.0025556087,diff
876,1.504,-0.0025732517,diff
877,1.508,-0.0025915205,diff
878,1.512,-0.0026093423,diff
879,1.516,-0.0026275516,diff
880,1.52,-0.0026459992,diff
881,1.524,-0.0026646852,diff
882,1.528,-0.002683431,diff
883,1.532,-0.0027021468,diff
884,1.536,-0.0027207732,diff
885,1.54,-0.002740115,diff
886,1.544,-0.0027590096,diff
887,1.548,-0.0027780235,diff
888,1.552,-0.0027968735,diff
889,1.556,-0.0028155893,diff
890,1.56,-0.002834648,diff
891,1.564,-0.0028533638,diff
892,1.568,-0.002872035,diff
893,1.572,-0.002891019,diff
894,1.576,-0.0029095113,diff
895,1.58,-0.0029279292,diff
896,1.584,-0.002946362,diff
897,1.588,-0.002964452,diff
898,1.592,-0.0029824376,diff
899,1.596,-0.003000155,diff
900,1.6,-0.0030174553,diff
901,1.604,-0.003034979,diff
902,1.608,-0.0030519515,diff
903,1.612,-0.0030685812,diff
904,1.616,-0.0030850023,diff
905,1.62,-0.0031011403,diff
906,1.624,-0.0031167567,diff
907,1.628,-0.0031321794,diff
908,1.632,-0.0031472296,diff
909,1.636,-0.0031615943,diff
910,1.64,-0.0031760037,diff
911,1.644,-0.0031896532,diff
912,1.648,-0.0032027662,diff
913,1.652,-0.0032155812,diff
914,1.656,-0.0032279193,diff
915,1.66,-0.0032399446,diff
916,1.664,-0.0032509416,diff
917,1.668,-0.0032613575,diff
918,1.672,-0.0032716542,diff
919,1.676,-0.003280744,diff
920,1.68,-0.0032897294,diff
921,1.684,-0.0032975376,diff
922,1.688,-0.0033050627,diff
923,1.692,-0.0033119023,diff
924,1.696,-0.0033180416,diff
925,1.7,-0.0033230782,diff
926,1.704,-0.003327787,diff
927,1.708,-0.0033313483,diff
928,1.712,-0.0033342391,diff
929,1.716,-0.0033363402,diff
930,1.72,-0.0033378154,diff
931,1.724,-0.0033378005,diff
932,1.728,-0.0033373982,diff
933,1.732,-0.0033361614,diff
934,1.736,-0.0033335984,diff
935,1.74,-0.003330201,diff
936,1.744,-0.0033259392,diff
937,1.748,-0.0033205003,diff
938,1.752,-0.003314063,diff
939,1.756,-0.0033067912,diff
940,1.76,-0.0032984167,diff
941,1.764,-0.0032887012,diff
942,1.768,-0.0032780692,diff
943,1.772,-0.0032662228,diff
944,1.776,-0.003253229,diff
945,1.78,-0.0032391772,diff
946,1.784,-0.003224276,diff
947,1.788,-0.0032070726,diff
948,1.792,-0.003189452,diff
949,1.796,-0.0031706616,diff
950,1.8,-0.0031499267,diff
951,1.804,-0.003128238,diff
952,1.808,-0.003105171,diff
953,1.812,-0.0030806959,diff
954,1.816,-0.0030550435,diff
955,1.82,-0.0030277073,diff
956,1.824,-0.002999328,diff
957,1.828,-0.0029690936,diff
958,1.832,-0.0029377341,diff
959,1.836,-0.0029045045,diff
960,1.84,-0.0028698444,diff
961,1.844,-0.0028338209,diff
962,1.848,-0.0027961135,diff
963,1.852,-0.0027570724,diff
964,1.856,-0.0027159974,diff
965,1.86,-0.0026732981,diff
966,1.864,-0.0026294068,diff
967,1.868,-0.0025835335,diff
968,1.872,-0.0025360808,diff
969,1.876,-0.0024867505,diff
970,1.88,-0.0024357736,diff
971,1.884,-0.0023830235,diff
972,1.888,-0.0023284592,diff
973,1.892,-0.0022720546,diff
974,1.896,-0.0022137426,diff
975,1.9,-0.0021536648,diff
976,1.904,-0.0020917803,diff
977,1.908,-0.0020278245,diff
978,1.912,-0.0019617751,diff
979,1.916,-0.0018942058,diff
980,1.92,-0.001824297,diff
981,1.924,-0.0017529316,diff
982,1.928,-0.001679074,diff
983,1.932,-0.0016034432,diff
984,1.936,-0.0015253052,diff
985,1.94,-0.001445286,diff
986,1.944,-0.0013631266,diff
987,1.948,-0.001278948,diff
988,1.952,-0.0011924524,diff
989,1.956,-0.0011039954,diff
990,1.96,-0.0010134224,diff
991,1.964,-0.0009201709,diff
992,1.968,-0.00082482025,diff
993,1.972,-0.00072728377,diff
994,1.976,-0.0006276071,diff
995,1.98,-0.0005253423,diff
996,1.984,-0.0004209699,diff
997,1.988,-0.00031398982,diff
998,1.992,-0.00020466093,diff
999,1.996,-9.3018636e-05,diff
1000,2.0,2.1182932e-05,diff


==> visu/tikz_csvs_obs_force/run_obs_weight_700/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_700/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_700/sol_nn.csv <==
,X_x,value,name
0,-2.0,1.8172897e-05,sol_nn
1,-1.996,0.0024444563,sol_nn
2,-1.992,0.004858382,sol_nn
3,-1.988,0.0072592213,sol_nn
4,-1.984,0.009647677,sol_nn
5,-1.98,0.0120235775,sol_nn
6,-1.976,0.014387672,sol_nn
7,-1.972,0.016739212,sol_nn
8,-1.968,0.019078912,sol_nn
9,-1.964,0.021406822,sol_nn
10,-1.96,0.023722703,sol_nn
11,-1.956,0.026027594,sol_nn
12,-1.952,0.028320797,sol_nn
13,-1.948,0.030602675,sol_nn
14,-1.944,0.032873604,sol_nn
15,-1.94,0.03513368,sol_nn
16,-1.936,0.037382808,sol_nn
17,-1.932,0.03962145,sol_nn
18,-1.928,0.041849874,sol_nn
19,-1.924,0.044067506,sol_nn
20,-1.92,0.04627515,sol_nn
21,-1.916,0.04847272,sol_nn
22,-1.912,0.050660484,sol_nn
23,-1.908,0.052838713,sol_nn
24,-1.904,0.05500716,sol_nn
25,-1.9,0.057166196,sol_nn
26,-1.896,0.059316047,sol_nn
27,-1.892,0.06145709,sol_nn
28,-1.888,0.063588955,sol_nn
29,-1.884,0.065712124,sol_nn
30,-1.88,0.06782674,sol_nn
31,-1.876,0.069932826,sol_nn
32,-1.872,0.07203084,sol_nn
33,-1.868,0.074120596,sol_nn
34,-1.864,0.07620261,sol_nn
35,-1.86,0.078276515,sol_nn
36,-1.856,0.08034302,sol_nn
37,-1.852,0.08240219,sol_nn
38,-1.848,0.08445372,sol_nn
39,-1.844,0.08649814,sol_nn
40,-1.84,0.088535815,sol_nn
41,-1.836,0.09056643,sol_nn
42,-1.832,0.09259087,sol_nn
43,-1.828,0.09460848,sol_nn
44,-1.824,0.096619904,sol_nn
45,-1.82,0.09862517,sol_nn
46,-1.816,0.1006245,sol_nn
47,-1.812,0.10261804,sol_nn
48,-1.808,0.10460593,sol_nn
49,-1.804,0.10658856,sol_nn
50,-1.8,0.10856561,sol_nn
51,-1.796,0.1105375,sol_nn
52,-1.792,0.11250481,sol_nn
53,-1.788,0.11446716,sol_nn
54,-1.784,0.11642498,sol_nn
55,-1.78,0.11837815,sol_nn
56,-1.776,0.12032725,sol_nn
57,-1.772,0.12227212,sol_nn
58,-1.768,0.124213204,sol_nn
59,-1.764,0.12615043,sol_nn
60,-1.76,0.12808412,sol_nn
61,-1.756,0.13001445,sol_nn
62,-1.752,0.13194185,sol_nn
63,-1.748,0.13386571,sol_nn
64,-1.744,0.13578694,sol_nn
65,-1.74,0.13770545,sol_nn
66,-1.736,0.1396214,sol_nn
67,-1.732,0.14153486,sol_nn
68,-1.728,0.14344642,sol_nn
69,-1.724,0.14535588,sol_nn
70,-1.72,0.14726323,sol_nn
71,-1.716,0.14916903,sol_nn
72,-1.712,0.15107346,sol_nn
73,-1.708,0.1529766,sol_nn
74,-1.704,0.1548787,sol_nn
75,-1.7,0.15677956,sol_nn
76,-1.696,0.15867962,sol_nn
77,-1.692,0.16057914,sol_nn
78,-1.688,0.16247842,sol_nn
79,-1.684,0.16437732,sol_nn
80,-1.68,0.16627574,sol_nn
81,-1.676,0.16817458,sol_nn
82,-1.672,0.17007342,sol_nn
83,-1.668,0.17197317,sol_nn
84,-1.664,0.17387296,sol_nn
85,-1.66,0.17577365,sol_nn
86,-1.656,0.17767522,sol_nn
87,-1.652,0.17957795,sol_nn
88,-1.648,0.18148197,sol_nn
89,-1.644,0.18338732,sol_nn
90,-1.64,0.18529426,sol_nn
91,-1.636,0.1872028,sol_nn
92,-1.632,0.18911365,sol_nn
93,-1.628,0.1910264,sol_nn
94,-1.624,0.19294135,sol_nn
95,-1.62,0.19485842,sol_nn
96,-1.616,0.19677828,sol_nn
97,-1.612,0.19870096,sol_nn
98,-1.608,0.20062682,sol_nn
99,-1.604,0.20255515,sol_nn
100,-1.6,0.2044869,sol_nn
101,-1.596,0.20642197,sol_nn
102,-1.592,0.20836039,sol_nn
103,-1.588,0.21030302,sol_nn
104,-1.584,0.21224894,sol_nn
105,-1.58,0.21419911,sol_nn
106,-1.576,0.21615346,sol_nn
107,-1.572,0.21811187,sol_nn
108,-1.568,0.22007483,sol_nn
109,-1.564,0.22204225,sol_nn
110,-1.56,0.22401449,sol_nn
111,-1.556,0.22599143,sol_nn
112,-1.552,0.22797342,sol_nn
113,-1.548,0.22996053,sol_nn
114,-1.544,0.23195301,sol_nn
115,-1.54,0.23395085,sol_nn
116,-1.536,0.2359541,sol_nn
117,-1.532,0.23796302,sol_nn
118,-1.528,0.23997796,sol_nn
119,-1.524,0.24199858,sol_nn
120,-1.52,0.24402548,sol_nn
121,-1.516,0.24605842,sol_nn
122,-1.512,0.24809757,sol_nn
123,-1.508,0.25014308,sol_nn
124,-1.504,0.2521952,sol_nn
125,-1.5,0.254254,sol_nn
126,-1.496,0.25631934,sol_nn
127,-1.492,0.258392,sol_nn
128,-1.488,0.26047134,sol_nn
129,-1.484,0.26255763,sol_nn
130,-1.48,0.26465133,sol_nn
131,-1.476,0.26675227,sol_nn
132,-1.472,0.26886022,sol_nn
133,-1.468,0.27097583,sol_nn
134,-1.464,0.27309915,sol_nn
135,-1.46,0.27523014,sol_nn
136,-1.456,0.27736866,sol_nn
137,-1.452,0.279515,sol_nn
138,-1.448,0.28166908,sol_nn
139,-1.444,0.28383127,sol_nn
140,-1.44,0.28600132,sol_nn
141,-1.436,0.28817958,sol_nn
142,-1.432,0.29036626,sol_nn
143,-1.428,0.29256076,sol_nn
144,-1.424,0.2947635,sol_nn
145,-1.42,0.29697496,sol_nn
146,-1.416,0.2991945,sol_nn
147,-1.412,0.30142233,sol_nn
148,-1.408,0.30365866,sol_nn
149,-1.404,0.30590385,sol_nn
150,-1.4,0.30815727,sol_nn
151,-1.396,0.31041914,sol_nn
152,-1.392,0.31268972,sol_nn
153,-1.388,0.31496936,sol_nn
154,-1.384,0.31725723,sol_nn
155,-1.38,0.31955376,sol_nn
156,-1.376,0.32185915,sol_nn
157,-1.372,0.3241732,sol_nn
158,-1.368,0.32649583,sol_nn
159,-1.364,0.32882714,sol_nn
160,-1.36,0.3311672,sol_nn
161,-1.356,0.33351606,sol_nn
162,-1.352,0.3358734,sol_nn
163,-1.348,0.33823934,sol_nn
164,-1.344,0.3406143,sol_nn
165,-1.34,0.34299713,sol_nn
166,-1.336,0.34538966,sol_nn
167,-1.332,0.34778982,sol_nn
168,-1.328,0.3501988,sol_nn
169,-1.324,0.35261607,sol_nn
170,-1.32,0.35504234,sol_nn
171,-1.316,0.35747656,sol_nn
172,-1.312,0.35991886,sol_nn
173,-1.308,0.36236987,sol_nn
174,-1.304,0.36482817,sol_nn
175,-1.3,0.36729583,sol_nn
176,-1.296,0.36977097,sol_nn
177,-1.292,0.372254,sol_nn
178,-1.288,0.37474513,sol_nn
179,-1.284,0.37724364,sol_nn
180,-1.28,0.37975058,sol_nn
181,-1.276,0.3822647,sol_nn
182,-1.272,0.38478634,sol_nn
183,-1.268,0.3873155,sol_nn
184,-1.264,0.38985193,sol_nn
185,-1.26,0.39239562,sol_nn
186,-1.256,0.39494604,sol_nn
187,-1.252,0.39750364,sol_nn
188,-1.248,0.40006757,sol_nn
189,-1.244,0.40263873,sol_nn
190,-1.24,0.40521646,sol_nn
191,-1.236,0.40780002,sol_nn
192,-1.232,0.41039026,sol_nn
193,-1.228,0.41298658,sol_nn
194,-1.224,0.4155886,sol_nn
195,-1.22,0.41819647,sol_nn
196,-1.216,0.4208101,sol_nn
197,-1.212,0.42342874,sol_nn
198,-1.208,0.4260528,sol_nn
199,-1.204,0.4286821,sol_nn
200,-1.2,0.43131623,sol_nn
201,-1.196,0.43395478,sol_nn
202,-1.192,0.4365981,sol_nn
203,-1.188,0.43924558,sol_nn
204,-1.184,0.44189733,sol_nn
205,-1.18,0.44455275,sol_nn
206,-1.176,0.44721168,sol_nn
207,-1.172,0.4498742,sol_nn
208,-1.168,0.45254028,sol_nn
209,-1.164,0.455209,sol_nn
210,-1.16,0.45788077,sol_nn
211,-1.156,0.4605549,sol_nn
212,-1.152,0.46323144,sol_nn
213,-1.148,0.46590954,sol_nn
214,-1.144,0.4685897,sol_nn
215,-1.14,0.47127193,sol_nn
216,-1.136,0.47395504,sol_nn
217,-1.132,0.4766395,sol_nn
218,-1.128,0.47932386,sol_nn
219,-1.124,0.4820096,sol_nn
220,-1.12,0.48469546,sol_nn
221,-1.116,0.487381,sol_nn
222,-1.112,0.49006683,sol_nn
223,-1.108,0.4927517,sol_nn
224,-1.104,0.49543598,sol_nn
225,-1.1,0.49811867,sol_nn
226,-1.096,0.50080013,sol_nn
227,-1.092,0.5034802,sol_nn
228,-1.088,0.506158,sol_nn
229,-1.084,0.50883335,sol_nn
230,-1.08,0.51150626,sol_nn
231,-1.076,0.5141764,sol_nn
232,-1.072,0.5168436,sol_nn
233,-1.068,0.5195069,sol_nn
234,-1.064,0.5221666,sol_nn
235,-1.06,0.52482224,sol_nn
236,-1.056,0.5274729,sol_nn
237,-1.052,0.5301197,sol_nn
238,-1.048,0.5327611,sol_nn
239,-1.044,0.5353973,sol_nn
240,-1.04,0.5380275,sol_nn
241,-1.036,0.5406522,sol_nn
242,-1.032,0.54327035,sol_nn
243,-1.028,0.5458819,sol_nn
244,-1.024,0.54848695,sol_nn
245,-1.02,0.5510842,sol_nn
246,-1.016,0.55367404,sol_nn
247,-1.012,0.5562566,sol_nn
248,-1.008,0.55883044,sol_nn
249,-1.004,0.561396,sol_nn
250,-1.0,0.563953,sol_nn
251,-0.996,0.5665009,sol_nn
252,-0.992,0.5690389,sol_nn
253,-0.988,0.57156754,sol_nn
254,-0.984,0.5740864,sol_nn
255,-0.98,0.5765946,sol_nn
256,-0.976,0.57909256,sol_nn
257,-0.972,0.5815791,sol_nn
258,-0.968,0.58405507,sol_nn
259,-0.964,0.58651936,sol_nn
260,-0.96,0.58897173,sol_nn
261,-0.956,0.59141207,sol_nn
262,-0.952,0.5938401,sol_nn
263,-0.948,0.59625566,sol_nn
264,-0.944,0.5986581,sol_nn
265,-0.94,0.60104764,sol_nn
266,-0.936,0.6034233,sol_nn
267,-0.932,0.6057859,sol_nn
268,-0.928,0.6081344,sol_nn
269,-0.924,0.6104685,sol_nn
270,-0.92,0.6127887,sol_nn
271,-0.916,0.6150938,sol_nn
272,-0.912,0.6173842,sol_nn
273,-0.908,0.6196593,sol_nn
274,-0.904,0.62191945,sol_nn
275,-0.9,0.624164,sol_nn
276,-0.896,0.626393,sol_nn
277,-0.892,0.6286056,sol_nn
278,-0.888,0.6308028,sol_nn
279,-0.884,0.6329837,sol_nn
280,-0.88,0.63514817,sol_nn
281,-0.876,0.6372957,sol_nn
282,-0.872,0.63942724,sol_nn
283,-0.868,0.6415414,sol_nn
284,-0.864,0.64363855,sol_nn
285,-0.86,0.6457192,sol_nn
286,-0.856,0.6477822,sol_nn
287,-0.852,0.649828,sol_nn
288,-0.848,0.651857,sol_nn
289,-0.844,0.6538681,sol_nn
290,-0.84,0.6558621,sol_nn
291,-0.836,0.65783787,sol_nn
292,-0.832,0.659797,sol_nn
293,-0.828,0.6617383,sol_nn
294,-0.824,0.66366225,sol_nn
295,-0.82,0.6655684,sol_nn
296,-0.816,0.6674571,sol_nn
297,-0.812,0.66932815,sol_nn
298,-0.808,0.67118233,sol_nn
299,-0.804,0.67301834,sol_nn
300,-0.8,0.6748376,sol_nn
301,-0.796,0.6766399,sol_nn
302,-0.792,0.6784251,sol_nn
303,-0.788,0.6801931,sol_nn
304,-0.784,0.68194425,sol_nn
305,-0.78,0.6836785,sol_nn
306,-0.776,0.6853968,sol_nn
307,-0.772,0.6870987,sol_nn
308,-0.768,0.68878436,sol_nn
309,-0.764,0.6904543,sol_nn
310,-0.76,0.6921083,sol_nn
311,-0.756,0.6937473,sol_nn
312,-0.752,0.6953709,sol_nn
313,-0.748,0.6969799,sol_nn
314,-0.744,0.6985744,sol_nn
315,-0.74,0.70015454,sol_nn
316,-0.736,0.70172083,sol_nn
317,-0.732,0.7032732,sol_nn
318,-0.728,0.70481324,sol_nn
319,-0.724,0.70634,sol_nn
320,-0.72,0.7078546,sol_nn
321,-0.716,0.7093575,sol_nn
322,-0.712,0.71084857,sol_nn
323,-0.708,0.7123288,sol_nn
324,-0.704,0.7137985,sol_nn
325,-0.7,0.71525794,sol_nn
326,-0.696,0.71670777,sol_nn
327,-0.692,0.7181488,sol_nn
328,-0.688,0.71958065,sol_nn
329,-0.684,0.72100544,sol_nn
330,-0.68,0.72242206,sol_nn
331,-0.676,0.72383213,sol_nn
332,-0.672,0.7252357,sol_nn
333,-0.668,0.7266346,sol_nn
334,-0.664,0.72802794,sol_nn
335,-0.66,0.72941613,sol_nn
336,-0.656,0.7308011,sol_nn
337,-0.652,0.73218316,sol_nn
338,-0.648,0.7335626,sol_nn
339,-0.644,0.7349408,sol_nn
340,-0.64,0.73631734,sol_nn
341,-0.636,0.7376939,sol_nn
342,-0.632,0.7390706,sol_nn
343,-0.628,0.7404482,sol_nn
344,-0.624,0.7418277,sol_nn
345,-0.62,0.74320996,sol_nn
346,-0.616,0.7445952,sol_nn
347,-0.612,0.7459843,sol_nn
348,-0.608,0.74737835,sol_nn
349,-0.604,0.74877787,sol_nn
350,-0.6,0.75018317,sol_nn
351,-0.596,0.75159585,sol_nn
352,-0.592,0.7530158,sol_nn
353,-0.588,0.75444436,sol_nn
354,-0.584,0.75588214,sol_nn
355,-0.58,0.7573302,sol_nn
356,-0.576,0.75878835,sol_nn
357,-0.572,0.7602576,sol_nn
358,-0.568,0.7617396,sol_nn
359,-0.564,0.76323396,sol_nn
360,-0.56,0.7647414,sol_nn
361,-0.556,0.76626396,sol_nn
362,-0.552,0.7678002,sol_nn
363,-0.548,0.7693528,sol_nn
364,-0.544,0.7709209,sol_nn
365,-0.54,0.7725061,sol_nn
366,-0.536,0.7741086,sol_nn
367,-0.532,0.77572864,sol_nn
368,-0.528,0.7773677,sol_nn
369,-0.524,0.7790253,sol_nn
370,-0.52,0.7807024,sol_nn
371,-0.516,0.7823999,sol_nn
372,-0.512,0.78411734,sol_nn
373,-0.508,0.7858561,sol_nn
374,-0.504,0.78761584,sol_nn
375,-0.5,0.7893975,sol_nn
376,-0.496,0.791201,sol_nn
377,-0.492,0.79302704,sol_nn
378,-0.488,0.7948756,sol_nn
379,-0.484,0.7967466,sol_nn
380,-0.48,0.79864085,sol_nn
381,-0.476,0.80055815,sol_nn
382,-0.472,0.8024993,sol_nn
383,-0.468,0.8044633,sol_nn
384,-0.464,0.8064507,sol_nn
385,-0.46,0.808462,sol_nn
386,-0.456,0.8104956,sol_nn
387,-0.452,0.8125535,sol_nn
388,-0.448,0.8146342,sol_nn
389,-0.444,0.81673765,sol_nn
390,-0.44,0.8188637,sol_nn
391,-0.436,0.82101274,sol_nn
392,-0.432,0.82318306,sol_nn
393,-0.428,0.8253751,sol_nn
394,-0.424,0.8275891,sol_nn
395,-0.42,0.8298236,sol_nn
396,-0.416,0.8320785,sol_nn
397,-0.412,0.83435357,sol_nn
398,-0.408,0.8366464,sol_nn
399,-0.404,0.838959,sol_nn
400,-0.4,0.8412889,sol_nn
401,-0.396,0.84363574,sol_nn
402,-0.392,0.845999,sol_nn
403,-0.388,0.8483772,sol_nn
404,-0.384,0.85076976,sol_nn
405,-0.38,0.85317636,sol_nn
406,-0.376,0.8555953,sol_nn
407,-0.372,0.85802543,sol_nn
408,-0.368,0.8604667,sol_nn
409,-0.364,0.86291695,sol_nn
410,-0.36,0.86537546,sol_nn
411,-0.356,0.86784106,sol_nn
412,-0.352,0.8703123,sol_nn
413,-0.348,0.8727883,sol_nn
414,-0.344,0.87526774,sol_nn
415,-0.34,0.87774897,sol_nn
416,-0.336,0.88023126,sol_nn
417,-0.332,0.8827125,sol_nn
418,-0.328,0.88519204,sol_nn
419,-0.324,0.88766825,sol_nn
420,-0.32,0.89013946,sol_nn
421,-0.316,0.89260453,sol_nn
422,-0.312,0.8950623,sol_nn
423,-0.308,0.8975102,sol_nn
424,-0.304,0.89994824,sol_nn
425,-0.3,0.90237427,sol_nn
426,-0.296,0.9047867,sol_nn
427,-0.292,0.9071847,sol_nn
428,-0.288,0.9095658,sol_nn
429,-0.284,0.9119296,sol_nn
430,-0.28,0.9142742,sol_nn
431,-0.276,0.91659826,sol_nn
432,-0.272,0.91890013,sol_nn
433,-0.268,0.92117876,sol_nn
434,-0.264,0.92343295,sol_nn
435,-0.26,0.9256611,sol_nn
436,-0.256,0.92786205,sol_nn
437,-0.252,0.9300345,sol_nn
438,-0.248,0.9321771,sol_nn
439,-0.244,0.93428886,sol_nn
440,-0.24,0.9363688,sol_nn
441,-0.236,0.93841517,sol_nn
442,-0.232,0.9404278,sol_nn
443,-0.228,0.9424049,sol_nn
444,-0.224,0.94434583,sol_nn
445,-0.22,0.94624996,sol_nn
446,-0.216,0.9481158,sol_nn
447,-0.212,0.94994265,sol_nn
448,-0.208,0.9517304,sol_nn
449,-0.204,0.9534772,sol_nn
450,-0.2,0.9551835,sol_nn
451,-0.196,0.9568483,sol_nn
452,-0.192,0.9584712,sol_nn
453,-0.188,0.9600512,sol_nn
454,-0.184,0.9615886,sol_nn
455,-0.18,0.96308243,sol_nn
456,-0.176,0.9645324,sol_nn
457,-0.172,0.96593857,sol_nn
458,-0.168,0.967301,sol_nn
459,-0.164,0.96861905,sol_nn
460,-0.16,0.969893,sol_nn
461,-0.156,0.9711222,sol_nn
462,-0.152,0.9723077,sol_nn
463,-0.148,0.9734484,sol_nn
464,-0.144,0.97454524,sol_nn
465,-0.14,0.97559863,sol_nn
466,-0.136,0.9766077,sol_nn
467,-0.132,0.9775738,sol_nn
468,-0.128,0.97849655,sol_nn
469,-0.124,0.9793766,sol_nn
470,-0.12,0.98021406,sol_nn
471,-0.116,0.9810102,sol_nn
472,-0.112,0.98176473,sol_nn
473,-0.108,0.9824781,sol_nn
474,-0.104,0.98315156,sol_nn
475,-0.1,0.98378426,sol_nn
476,-0.096,0.98437846,sol_nn
477,-0.092,0.9849337,sol_nn
478,-0.088,0.98545074,sol_nn
479,-0.084,0.9859301,sol_nn
480,-0.08,0.986373,sol_nn
481,-0.076,0.9867794,sol_nn
482,-0.072,0.9871501,sol_nn
483,-0.068,0.987486,sol_nn
484,-0.064,0.98778796,sol_nn
485,-0.06,0.98805606,sol_nn
486,-0.056,0.9882914,sol_nn
487,-0.052,0.9884944,sol_nn
488,-0.048,0.9886659,sol_nn
489,-0.044,0.98880625,sol_nn
490,-0.04,0.9889163,sol_nn
491,-0.036,0.9889964,sol_nn
492,-0.032,0.98904735,sol_nn
493,-0.028,0.9890702,sol_nn
494,-0.024,0.9890647,sol_nn
495,-0.02,0.98903143,sol_nn
496,-0.016,0.98897135,sol_nn
497,-0.012,0.9888847,sol_nn
498,-0.008,0.9887726,sol_nn
499,-0.004,0.9886349,sol_nn
500,0.0,0.9884713,sol_nn
501,0.004,0.9882834,sol_nn
502,0.008,0.9880712,sol_nn
503,0.012,0.987835,sol_nn
504,0.016,0.9875748,sol_nn
505,0.02,0.9872916,sol_nn
506,0.024,0.9869851,sol_nn
507,0.028,0.98665583,sol_nn
508,0.032,0.9863033,sol_nn
509,0.036,0.98592883,sol_nn
510,0.04,0.98553187,sol_nn
511,0.044,0.9851134,sol_nn
512,0.048,0.9846721,sol_nn
513,0.052,0.9842087,sol_nn
514,0.056,0.98372364,sol_nn
515,0.06,0.9832171,sol_nn
516,0.064,0.98268867,sol_nn
517,0.068,0.9821386,sol_nn
518,0.072,0.98156595,sol_nn
519,0.076,0.9809722,sol_nn
520,0.08,0.9803568,sol_nn
521,0.084,0.97971886,sol_nn
522,0.088,0.9790597,sol_nn
523,0.092,0.9783784,sol_nn
524,0.096,0.9776753,sol_nn
525,0.1,0.97694963,sol_nn
526,0.104,0.976202,sol_nn
527,0.108,0.97543216,sol_nn
528,0.112,0.9746394,sol_nn
529,0.116,0.97382486,sol_nn
530,0.12,0.9729873,sol_nn
531,0.124,0.9721271,sol_nn
532,0.128,0.971244,sol_nn
533,0.132,0.9703389,sol_nn
534,0.136,0.96941,sol_nn
535,0.14,0.96845806,sol_nn
536,0.144,0.96748304,sol_nn
537,0.148,0.9664849,sol_nn
538,0.152,0.9654634,sol_nn
539,0.156,0.96441865,sol_nn
540,0.16,0.96334994,sol_nn
541,0.164,0.96225846,sol_nn
542,0.168,0.96114326,sol_nn
543,0.172,0.96000475,sol_nn
544,0.176,0.9588423,sol_nn
545,0.18,0.9576564,sol_nn
546,0.184,0.95644665,sol_nn
547,0.188,0.9552143,sol_nn
548,0.192,0.953958,sol_nn
549,0.196,0.9526782,sol_nn
550,0.2,0.9513752,sol_nn
551,0.204,0.9500489,sol_nn
552,0.208,0.94869936,sol_nn
553,0.212,0.94732696,sol_nn
554,0.216,0.94593155,sol_nn
555,0.22,0.9445131,sol_nn
556,0.224,0.9430721,sol_nn
557,0.228,0.9416084,sol_nn
558,0.232,0.9401226,sol_nn
559,0.236,0.93861437,sol_nn
560,0.24,0.9370844,sol_nn
561,0.244,0.9355322,sol_nn
562,0.248,0.9339591,sol_nn
563,0.252,0.9323643,sol_nn
564,0.256,0.9307486,sol_nn
565,0.26,0.9291117,sol_nn
566,0.264,0.92745423,sol_nn
567,0.268,0.92577696,sol_nn
568,0.272,0.9240791,sol_nn
569,0.276,0.92236185,sol_nn
570,0.28,0.9206249,sol_nn
571,0.284,0.9188692,sol_nn
572,0.288,0.9170946,sol_nn
573,0.292,0.91530114,sol_nn
574,0.296,0.91348964,sol_nn
575,0.3,0.91166073,sol_nn
576,0.304,0.9098139,sol_nn
577,0.308,0.90795016,sol_nn
578,0.312,0.9060694,sol_nn
579,0.316,0.9041722,sol_nn
580,0.32,0.9022589,sol_nn
581,0.324,0.90033007,sol_nn
582,0.328,0.8983859,sol_nn
583,0.332,0.8964266,sol_nn
584,0.336,0.8944525,sol_nn
585,0.34,0.8924642,sol_nn
586,0.344,0.89046156,sol_nn
587,0.348,0.88844633,sol_nn
588,0.352,0.88641745,sol_nn
589,0.356,0.88437545,sol_nn
590,0.36,0.8823218,sol_nn
591,0.364,0.8802554,sol_nn
592,0.368,0.87817764,sol_nn
593,0.372,0.8760884,sol_nn
594,0.376,0.87398803,sol_nn
595,0.38,0.8718773,sol_nn
596,0.384,0.86975586,sol_nn
597,0.388,0.8676248,sol_nn
598,0.392,0.8654844,sol_nn
599,0.396,0.8633343,sol_nn
600,0.4,0.8611758,sol_nn
601,0.404,0.85900885,sol_nn
602,0.408,0.8568332,sol_nn
603,0.412,0.85465,sol_nn
604,0.416,0.8524593,sol_nn
605,0.42,0.85026133,sol_nn
606,0.424,0.8480561,sol_nn
607,0.428,0.8458449,sol_nn
608,0.432,0.84362745,sol_nn
609,0.436,0.8414036,sol_nn
610,0.44,0.8391742,sol_nn
611,0.444,0.83693933,sol_nn
612,0.448,0.8346999,sol_nn
613,0.452,0.832455,sol_nn
614,0.456,0.8302058,sol_nn
615,0.46,0.82795244,sol_nn
616,0.464,0.8256949,sol_nn
617,0.468,0.82343405,sol_nn
618,0.472,0.8211694,sol_nn
619,0.476,0.8189013,sol_nn
620,0.48,0.8166302,sol_nn
621,0.484,0.8143567,sol_nn
622,0.488,0.81208074,sol_nn
623,0.492,0.80980206,sol_nn
624,0.496,0.8075214,sol_nn
625,0.5,0.80523896,sol_nn
626,0.504,0.8029547,sol_nn
627,0.508,0.80066895,sol_nn
628,0.512,0.7983822,sol_nn
629,0.516,0.7960943,sol_nn
630,0.52,0.7938052,sol_nn
631,0.524,0.7915157,sol_nn
632,0.528,0.7892253,sol_nn
633,0.532,0.7869352,sol_nn
634,0.536,0.78464425,sol_nn
635,0.54,0.7823536,sol_nn
636,0.544,0.78006256,sol_nn
637,0.548,0.7777722,sol_nn
638,0.552,0.7754817,sol_nn
639,0.556,0.7731921,sol_nn
640,0.56,0.7709033,sol_nn
641,0.564,0.7686149,sol_nn
642,0.568,0.7663272,sol_nn
643,0.572,0.76404047,sol_nn
644,0.576,0.7617552,sol_nn
645,0.58,0.7594711,sol_nn
646,0.584,0.75718844,sol_nn
647,0.588,0.75490665,sol_nn
648,0.592,0.7526269,sol_nn
649,0.596,0.7503486,sol_nn
650,0.6,0.7480715,sol_nn
651,0.604,0.74579686,sol_nn
652,0.608,0.74352354,sol_nn
653,0.612,0.74125224,sol_nn
654,0.616,0.7389828,sol_nn
655,0.62,0.73671544,sol_nn
656,0.624,0.73445016,sol_nn
657,0.628,0.7321871,sol_nn
658,0.632,0.7299261,sol_nn
659,0.636,0.72766733,sol_nn
660,0.64,0.72541094,sol_nn
661,0.644,0.72315675,sol_nn
662,0.648,0.7209049,sol_nn
663,0.652,0.71865547,sol_nn
664,0.656,0.71640867,sol_nn
665,0.66,0.7141641,sol_nn
666,0.664,0.711922,sol_nn
667,0.668,0.7096825,sol_nn
668,0.672,0.70744574,sol_nn
669,0.676,0.705211,sol_nn
670,0.68,0.7029791,sol_nn
671,0.684,0.70075,sol_nn
672,0.688,0.6985231,sol_nn
673,0.692,0.6962991,sol_nn
674,0.696,0.6940774,sol_nn
675,0.7,0.6918583,sol_nn
676,0.704,0.6896422,sol_nn
677,0.708,0.6874283,sol_nn
678,0.712,0.6852171,sol_nn
679,0.716,0.6830085,sol_nn
680,0.72,0.68080246,sol_nn
681,0.724,0.67859894,sol_nn
682,0.728,0.67639804,sol_nn
683,0.732,0.67419994,sol_nn
684,0.736,0.67200404,sol_nn
685,0.74,0.6698108,sol_nn
686,0.744,0.6676198,sol_nn
687,0.748,0.665432,sol_nn
688,0.752,0.66324604,sol_nn
689,0.756,0.6610624,sol_nn
690,0.76,0.6588816,sol_nn
691,0.764,0.6567031,sol_nn
692,0.768,0.654527,sol_nn
693,0.772,0.6523529,sol_nn
694,0.776,0.6501816,sol_nn
695,0.78,0.64801234,sol_nn
696,0.784,0.6458453,sol_nn
697,0.788,0.64368105,sol_nn
698,0.792,0.64151824,sol_nn
699,0.796,0.639358,sol_nn
700,0.8,0.63719964,sol_nn
701,0.804,0.6350439,sol_nn
702,0.808,0.6328897,sol_nn
703,0.812,0.6307377,sol_nn
704,0.816,0.6285879,sol_nn
705,0.82,0.6264397,sol_nn
706,0.824,0.6242938,sol_nn
707,0.828,0.62214977,sol_nn
708,0.832,0.6200074,sol_nn
709,0.836,0.61786693,sol_nn
710,0.84,0.6157285,sol_nn
711,0.844,0.6135912,sol_nn
712,0.848,0.6114563,sol_nn
713,0.852,0.60932297,sol_nn
714,0.856,0.6071905,sol_nn
715,0.86,0.6050603,sol_nn
716,0.864,0.6029315,sol_nn
717,0.868,0.6008045,sol_nn
718,0.872,0.5986788,sol_nn
719,0.876,0.5965542,sol_nn
720,0.88,0.5944314,sol_nn
721,0.884,0.59231,sol_nn
722,0.888,0.59018946,sol_nn
723,0.892,0.5880707,sol_nn
724,0.896,0.58595276,sol_nn
725,0.9,0.58383656,sol_nn
726,0.904,0.5817206,sol_nn
727,0.908,0.5796064,sol_nn
728,0.912,0.5774935,sol_nn
729,0.916,0.5753808,sol_nn
730,0.92,0.5732698,sol_nn
731,0.924,0.57115984,sol_nn
732,0.928,0.56905043,sol_nn
733,0.932,0.5669421,sol_nn
734,0.936,0.56483454,sol_nn
735,0.94,0.56272775,sol_nn
736,0.944,0.5606219,sol_nn
737,0.948,0.5585167,sol_nn
738,0.952,0.5564119,sol_nn
739,0.956,0.55430824,sol_nn
740,0.96,0.55220515,sol_nn
741,0.964,0.5501023,sol_nn
742,0.968,0.5480003,sol_nn
743,0.972,0.5458987,sol_nn
744,0.976,0.54379785,sol_nn
745,0.98,0.5416969,sol_nn
746,0.984,0.5395967,sol_nn
747,0.988,0.5374968,sol_nn
748,0.992,0.5353972,sol_nn
749,0.996,0.533298,sol_nn
750,1.0,0.53119916,sol_nn
751,1.004,0.5291002,sol_nn
752,1.008,0.5270018,sol_nn
753,1.012,0.52490366,sol_nn
754,1.016,0.5228054,sol_nn
755,1.02,0.52070755,sol_nn
756,1.024,0.5186094,sol_nn
757,1.028,0.5165117,sol_nn
758,1.032,0.5144139,sol_nn
759,1.036,0.5123159,sol_nn
760,1.04,0.5102183,sol_nn
761,1.044,0.50812054,sol_nn
762,1.048,0.50602263,sol_nn
763,1.052,0.50392425,sol_nn
764,1.056,0.50182605,sol_nn
765,1.06,0.499728,sol_nn
766,1.064,0.4976295,sol_nn
767,1.068,0.49553084,sol_nn
768,1.072,0.493432,sol_nn
769,1.076,0.49133277,sol_nn
770,1.08,0.4892332,sol_nn
771,1.084,0.48713377,sol_nn
772,1.088,0.48503378,sol_nn
773,1.092,0.48293304,sol_nn
774,1.096,0.48083258,sol_nn
775,1.1,0.47873157,sol_nn
776,1.104,0.4766299,sol_nn
777,1.108,0.47452816,sol_nn
778,1.112,0.47242567,sol_nn
779,1.116,0.47032303,sol_nn
780,1.12,0.46821952,sol_nn
781,1.124,0.4661161,sol_nn
782,1.128,0.46401197,sol_nn
783,1.132,0.46190703,sol_nn
784,1.136,0.45980176,sol_nn
785,1.14,0.45769614,sol_nn
786,1.144,0.4555897,sol_nn
787,1.148,0.4534827,sol_nn
788,1.152,0.45137537,sol_nn
789,1.156,0.44926694,sol_nn
790,1.16,0.4471587,sol_nn
791,1.164,0.44504902,sol_nn
792,1.168,0.44293875,sol_nn
793,1.172,0.44082838,sol_nn
794,1.176,0.438717,sol_nn
795,1.18,0.43660536,sol_nn
796,1.184,0.43449283,sol_nn
797,1.188,0.43237916,sol_nn
798,1.192,0.43026495,sol_nn
799,1.196,0.42815048,sol_nn
800,1.2,0.42603487,sol_nn
801,1.204,0.4239187,sol_nn
802,1.208,0.42180172,sol_nn
803,1.212,0.41968432,sol_nn
804,1.216,0.41756606,sol_nn
805,1.22,0.415447,sol_nn
806,1.224,0.41332704,sol_nn
807,1.228,0.41120642,sol_nn
808,1.232,0.40908533,sol_nn
809,1.236,0.4069632,sol_nn
810,1.24,0.4048402,sol_nn
811,1.244,0.40271688,sol_nn
812,1.248,0.4005925,sol_nn
813,1.252,0.39846718,sol_nn
814,1.256,0.3963413,sol_nn
815,1.26,0.3942147,sol_nn
816,1.264,0.39208716,sol_nn
817,1.268,0.38995922,sol_nn
818,1.272,0.38783014,sol_nn
819,1.276,0.38570046,sol_nn
820,1.28,0.3835699,sol_nn
821,1.284,0.38143837,sol_nn
822,1.288,0.37930688,sol_nn
823,1.292,0.37717402,sol_nn
824,1.296,0.37504032,sol_nn
825,1.3,0.37290606,sol_nn
826,1.304,0.3707709,sol_nn
827,1.308,0.36863554,sol_nn
828,1.312,0.3664989,sol_nn
829,1.316,0.36436173,sol_nn
830,1.32,0.36222336,sol_nn
831,1.324,0.3600849,sol_nn
832,1.328,0.35794544,sol_nn
833,1.332,0.35580543,sol_nn
834,1.336,0.3536644,sol_nn
835,1.34,0.35152304,sol_nn
836,1.344,0.34938055,sol_nn
837,1.348,0.3472376,sol_nn
838,1.352,0.34509403,sol_nn
839,1.356,0.34294975,sol_nn
840,1.36,0.34080446,sol_nn
841,1.364,0.3386593,sol_nn
842,1.368,0.33651257,sol_nn
843,1.372,0.33436614,sol_nn
844,1.376,0.3322185,sol_nn
845,1.38,0.33007023,sol_nn
846,1.384,0.32792163,sol_nn
847,1.388,0.3257721,sol_nn
848,1.392,0.32362208,sol_nn
849,1.396,0.3214716,sol_nn
850,1.4,0.31932038,sol_nn
851,1.404,0.31716853,sol_nn
852,1.408,0.3150165,sol_nn
853,1.412,0.31286383,sol_nn
854,1.416,0.3107103,sol_nn
855,1.42,0.30855682,sol_nn
856,1.424,0.3064025,sol_nn
857,1.428,0.30424774,sol_nn
858,1.432,0.30209237,sol_nn
859,1.436,0.2999363,sol_nn
860,1.44,0.29778048,sol_nn
861,1.444,0.29562387,sol_nn
862,1.448,0.2934666,sol_nn
863,1.452,0.29130933,sol_nn
864,1.456,0.28915176,sol_nn
865,1.46,0.2869933,sol_nn
866,1.464,0.28483468,sol_nn
867,1.468,0.28267604,sol_nn
868,1.472,0.2805166,sol_nn
869,1.476,0.2783569,sol_nn
870,1.48,0.27619705,sol_nn
871,1.484,0.27403694,sol_nn
872,1.488,0.27187634,sol_nn
873,1.492,0.26971567,sol_nn
874,1.496,0.26755488,sol_nn
875,1.5,0.26539358,sol_nn
876,1.504,0.26323238,sol_nn
877,1.508,0.2610705,sol_nn
878,1.512,0.25890908,sol_nn
879,1.516,0.25674725,sol_nn
880,1.52,0.25458524,sol_nn
881,1.524,0.25242293,sol_nn
882,1.528,0.25026062,sol_nn
883,1.532,0.24809831,sol_nn
884,1.536,0.24593607,sol_nn
885,1.54,0.24377316,sol_nn
886,1.544,0.24161065,sol_nn
887,1.548,0.23944806,sol_nn
888,1.552,0.23728558,sol_nn
889,1.556,0.23512329,sol_nn
890,1.56,0.23296067,sol_nn
891,1.564,0.23079833,sol_nn
892,1.568,0.22863609,sol_nn
893,1.572,0.22647348,sol_nn
894,1.576,0.22431141,sol_nn
895,1.58,0.22214937,sol_nn
896,1.584,0.21998738,sol_nn
897,1.588,0.21782565,sol_nn
898,1.592,0.2156641,sol_nn
899,1.596,0.21350282,sol_nn
900,1.6,0.21134189,sol_nn
901,1.604,0.2091808,sol_nn
902,1.608,0.2070202,sol_nn
903,1.612,0.20486,sol_nn
904,1.616,0.20269994,sol_nn
905,1.62,0.20054024,sol_nn
906,1.624,0.19838107,sol_nn
907,1.628,0.196222,sol_nn
908,1.632,0.1940634,sol_nn
909,1.636,0.1919054,sol_nn
910,1.64,0.18974742,sol_nn
911,1.644,0.18759014,sol_nn
912,1.648,0.18543346,sol_nn
913,1.652,0.18327709,sol_nn
914,1.656,0.18112111,sol_nn
915,1.66,0.17896552,sol_nn
916,1.664,0.1768109,sol_nn
917,1.668,0.17465691,sol_nn
918,1.672,0.172503,sol_nn
919,1.676,0.17035033,sol_nn
920,1.68,0.16819778,sol_nn
921,1.684,0.16604635,sol_nn
922,1.688,0.16389525,sol_nn
923,1.692,0.16174479,sol_nn
924,1.696,0.15959507,sol_nn
925,1.7,0.15744641,sol_nn
926,1.704,0.15529814,sol_nn
927,1.708,0.153151,sol_nn
928,1.712,0.1510045,sol_nn
929,1.716,0.14885882,sol_nn
930,1.72,0.14671372,sol_nn
931,1.724,0.14457017,sol_nn
932,1.728,0.14242694,sol_nn
933,1.732,0.14028461,sol_nn
934,1.736,0.13814361,sol_nn
935,1.74,0.13600338,sol_nn
936,1.744,0.13386407,sol_nn
937,1.748,0.13172588,sol_nn
938,1.752,0.12958875,sol_nn
939,1.756,0.12745239,sol_nn
940,1.76,0.1253172,sol_nn
941,1.764,0.12318328,sol_nn
942,1.768,0.12105035,sol_nn
943,1.772,0.118918635,sol_nn
944,1.776,0.116788,sol_nn
945,1.78,0.11465848,sol_nn
946,1.784,0.112529755,sol_nn
947,1.788,0.11040339,sol_nn
948,1.792,0.10827738,sol_nn
949,1.796,0.10615261,sol_nn
950,1.8,0.104029775,sol_nn
951,1.804,0.101907834,sol_nn
952,1.808,0.09978734,sol_nn
953,1.812,0.09766818,sol_nn
954,1.816,0.09555027,sol_nn
955,1.82,0.093433976,sol_nn
956,1.824,0.091318786,sol_nn
957,1.828,0.08920546,sol_nn
958,1.832,0.08709319,sol_nn
959,1.836,0.08498285,sol_nn
960,1.84,0.08287388,sol_nn
961,1.844,0.080766335,sol_nn
962,1.848,0.07866041,sol_nn
963,1.852,0.07655589,sol_nn
964,1.856,0.0744534,sol_nn
965,1.86,0.07235247,sol_nn
966,1.864,0.07025279,sol_nn
967,1.868,0.068155035,sol_nn
968,1.872,0.06605893,sol_nn
969,1.876,0.06396463,sol_nn
970,1.88,0.061872035,sol_nn
971,1.884,0.05978122,sol_nn
972,1.888,0.057692155,sol_nn
973,1.892,0.055604994,sol_nn
974,1.896,0.053519674,sol_nn
975,1.9,0.051436186,sol_nn
976,1.904,0.04935444,sol_nn
977,1.908,0.04727483,sol_nn
978,1.912,0.045197316,sol_nn
979,1.916,0.043121256,sol_nn
980,1.92,0.041047595,sol_nn
981,1.924,0.038975332,sol_nn
982,1.928,0.036905624,sol_nn
983,1.932,0.034837626,sol_nn
984,1.936,0.0327722,sol_nn
985,1.94,0.030708585,sol_nn
986,1.944,0.02864718,sol_nn
987,1.948,0.026587792,sol_nn
988,1.952,0.024530658,sol_nn
989,1.956,0.02247555,sol_nn
990,1.96,0.020422492,sol_nn
991,1.964,0.018372178,sol_nn
992,1.968,0.0163239,sol_nn
993,1.972,0.01427787,sol_nn
994,1.976,0.01223398,sol_nn
995,1.98,0.010192615,sol_nn
996,1.984,0.008153422,sol_nn
997,1.988,0.006116772,sol_nn
998,1.992,0.004082535,sol_nn
999,1.996,0.0020505474,sol_nn
1000,2.0,2.1182932e-05,sol_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_700/test_nn.csv <==
,X_x,value,name
0,-2.0,1.8172897e-05,test_nn
1,-1.996,0.002268896,test_nn
2,-1.992,0.0045128427,test_nn
3,-1.988,0.0067492314,test_nn
4,-1.984,0.008978698,test_nn
5,-1.98,0.011201008,test_nn
6,-1.976,0.013416838,test_nn
7,-1.972,0.015625402,test_nn
8,-1.968,0.017827328,test_nn
9,-1.964,0.020022612,test_nn
10,-1.96,0.02221096,test_nn
11,-1.956,0.024393314,test_nn
12,-1.952,0.02656899,test_nn
13,-1.948,0.028738242,test_nn
14,-1.944,0.030901354,test_nn
15,-1.94,0.033058416,test_nn
16,-1.936,0.035209235,test_nn
17,-1.932,0.037354276,test_nn
18,-1.928,0.039493658,test_nn
19,-1.924,0.0416268,test_nn
20,-1.92,0.04375443,test_nn
21,-1.916,0.045876473,test_nn
22,-1.912,0.047992993,test_nn
23,-1.908,0.05010429,test_nn
24,-1.904,0.052210096,test_nn
25,-1.9,0.054310635,test_nn
26,-1.896,0.056406215,test_nn
27,-1.892,0.05849692,test_nn
28,-1.888,0.06058258,test_nn
29,-1.884,0.06266339,test_nn
30,-1.88,0.06473963,test_nn
31,-1.876,0.06681123,test_nn
32,-1.872,0.06887846,test_nn
33,-1.868,0.07094118,test_nn
34,-1.864,0.072999865,test_nn
35,-1.86,0.075053945,test_nn
36,-1.856,0.07710424,test_nn
37,-1.852,0.079150826,test_nn
38,-1.848,0.08119303,test_nn
39,-1.844,0.08323167,test_nn
40,-1.84,0.0852669,test_nn
41,-1.836,0.08729833,test_nn
42,-1.832,0.0893268,test_nn
43,-1.828,0.0913516,test_nn
44,-1.824,0.093373455,test_nn
45,-1.82,0.09539211,test_nn
46,-1.816,0.09740782,test_nn
47,-1.812,0.099420756,test_nn
48,-1.808,0.101431005,test_nn
49,-1.804,0.103438824,test_nn
50,-1.8,0.10544383,test_nn
51,-1.796,0.10744655,test_nn
52,-1.792,0.109447256,test_nn
53,-1.788,0.11144562,test_nn
54,-1.784,0.11344223,test_nn
55,-1.78,0.1154366,test_nn
56,-1.776,0.117429435,test_nn
57,-1.772,0.11942053,test_nn
58,-1.768,0.121410206,test_nn
59,-1.764,0.123398475,test_nn
60,-1.76,0.12538525,test_nn
61,-1.756,0.12737115,test_nn
62,-1.752,0.12935619,test_nn
63,-1.748,0.13133994,test_nn
64,-1.744,0.13332316,test_nn
65,-1.74,0.13530552,test_nn
66,-1.736,0.13728768,test_nn
67,-1.732,0.13926917,test_nn
68,-1.728,0.1412505,test_nn
69,-1.724,0.14323166,test_nn
70,-1.72,0.1452125,test_nn
71,-1.716,0.14719364,test_nn
72,-1.712,0.1491751,test_nn
73,-1.708,0.1511571,test_nn
74,-1.704,0.15313962,test_nn
75,-1.7,0.15512231,test_nn
76,-1.696,0.157106,test_nn
77,-1.692,0.15909041,test_nn
78,-1.688,0.16107616,test_nn
79,-1.684,0.16306283,test_nn
80,-1.68,0.1650505,test_nn
81,-1.676,0.16703999,test_nn
82,-1.672,0.16903053,test_nn
83,-1.668,0.1710233,test_nn
84,-1.664,0.17301732,test_nn
85,-1.66,0.17501333,test_nn
86,-1.656,0.17701139,test_nn
87,-1.652,0.17901163,test_nn
88,-1.648,0.18101424,test_nn
89,-1.644,0.18301918,test_nn
90,-1.64,0.18502656,test_nn
91,-1.636,0.18703648,test_nn
92,-1.632,0.18904951,test_nn
93,-1.628,0.1910653,test_nn
94,-1.624,0.19308405,test_nn
95,-1.62,0.19510563,test_nn
96,-1.616,0.19713068,test_nn
97,-1.612,0.19915913,test_nn
98,-1.608,0.20119151,test_nn
99,-1.604,0.20322701,test_nn
100,-1.6,0.20526637,test_nn
101,-1.596,0.20730947,test_nn
102,-1.592,0.20935655,test_nn
103,-1.588,0.21140808,test_nn
104,-1.584,0.21346337,test_nn
105,-1.58,0.2155234,test_nn
106,-1.576,0.2175876,test_nn
107,-1.572,0.21965647,test_nn
108,-1.568,0.22173011,test_nn
109,-1.564,0.22380805,test_nn
110,-1.56,0.2258913,test_nn
111,-1.556,0.22797927,test_nn
112,-1.552,0.23007242,test_nn
113,-1.548,0.23217073,test_nn
114,-1.544,0.23427431,test_nn
115,-1.54,0.23638353,test_nn
116,-1.536,0.23849803,test_nn
117,-1.532,0.24061808,test_nn
118,-1.528,0.24274401,test_nn
119,-1.524,0.24487564,test_nn
120,-1.52,0.24701314,test_nn
121,-1.516,0.24915665,test_nn
122,-1.512,0.25130618,test_nn
123,-1.508,0.2534615,test_nn
124,-1.504,0.25562358,test_nn
125,-1.5,0.2577916,test_nn
126,-1.496,0.25996625,test_nn
127,-1.492,0.2621476,test_nn
128,-1.488,0.26433507,test_nn
129,-1.484,0.26652896,test_nn
130,-1.48,0.26873028,test_nn
131,-1.476,0.2709379,test_nn
132,-1.472,0.27315235,test_nn
133,-1.468,0.2753736,test_nn
134,-1.464,0.27760202,test_nn
135,-1.46,0.27983758,test_nn
136,-1.456,0.28207988,test_nn
137,-1.452,0.28432944,test_nn
138,-1.448,0.28658617,test_nn
139,-1.444,0.28884974,test_nn
140,-1.44,0.29112116,test_nn
141,-1.436,0.29339972,test_nn
142,-1.432,0.29568562,test_nn
143,-1.428,0.2979787,test_nn
144,-1.424,0.30027935,test_nn
145,-1.42,0.30258766,test_nn
146,-1.416,0.3049034,test_nn
147,-1.412,0.3072263,test_nn
148,-1.408,0.30955648,test_nn
149,-1.404,0.31189486,test_nn
150,-1.4,0.31424055,test_nn
151,-1.396,0.31659365,test_nn
152,-1.392,0.31895438,test_nn
153,-1.388,0.32132286,test_nn
154,-1.384,0.32369873,test_nn
155,-1.38,0.32608214,test_nn
156,-1.376,0.32847342,test_nn
157,-1.372,0.3308717,test_nn
158,-1.368,0.33327773,test_nn
159,-1.364,0.33569142,test_nn
160,-1.36,0.33811253,test_nn
161,-1.356,0.34054115,test_nn
162,-1.352,0.34297702,test_nn
163,-1.348,0.34542033,test_nn
164,-1.344,0.34787133,test_nn
165,-1.34,0.3503286,test_nn
166,-1.336,0.35279477,test_nn
167,-1.332,0.35526705,test_nn
168,-1.328,0.35774675,test_nn
169,-1.324,0.3602335,test_nn
170,-1.32,0.3627273,test_nn
171,-1.316,0.36522824,test_nn
172,-1.312,0.36773556,test_nn
173,-1.308,0.37025023,test_nn
174,-1.304,0.37277117,test_nn
175,-1.3,0.37529954,test_nn
176,-1.296,0.3778342,test_nn
177,-1.292,0.380375,test_nn
178,-1.288,0.38292247,test_nn
179,-1.284,0.38547587,test_nn
180,-1.28,0.38803616,test_nn
181,-1.276,0.39060205,test_nn
182,-1.272,0.39317396,test_nn
183,-1.268,0.3957518,test_nn
184,-1.264,0.39833522,test_nn
185,-1.26,0.40092447,test_nn
186,-1.256,0.40351897,test_nn
187,-1.252,0.40611857,test_nn
188,-1.248,0.40872377,test_nn
189,-1.244,0.41133365,test_nn
190,-1.24,0.413949,test_nn
191,-1.236,0.41656843,test_nn
192,-1.232,0.41919276,test_nn
193,-1.228,0.4218213,test_nn
194,-1.224,0.42445436,test_nn
195,-1.22,0.4270912,test_nn
196,-1.216,0.42973265,test_nn
197,-1.212,0.43237713,test_nn
198,-1.208,0.4350254,test_nn
199,-1.204,0.43767685,test_nn
200,-1.2,0.44033173,test_nn
201,-1.196,0.44298932,test_nn
202,-1.192,0.44564968,test_nn
203,-1.188,0.448313,test_nn
204,-1.184,0.45097858,test_nn
205,-1.18,0.453646,test_nn
206,-1.176,0.45631534,test_nn
207,-1.172,0.45898673,test_nn
208,-1.168,0.46165967,test_nn
209,-1.164,0.46433347,test_nn
210,-1.16,0.4670086,test_nn
211,-1.156,0.46968415,test_nn
212,-1.152,0.47236088,test_nn
213,-1.148,0.4750371,test_nn
214,-1.144,0.47771397,test_nn
215,-1.14,0.4803906,test_nn
216,-1.136,0.48306695,test_nn
217,-1.132,0.4857424,test_nn
218,-1.128,0.4884166,test_nn
219,-1.124,0.49108988,test_nn
220,-1.12,0.49376175,test_nn
221,-1.116,0.49643195,test_nn
222,-1.112,0.4990999,test_nn
223,-1.108,0.5017655,test_nn
224,-1.104,0.504429,test_nn
225,-1.1,0.50708914,test_nn
226,-1.096,0.5097462,test_nn
227,-1.092,0.5124004,test_nn
228,-1.088,0.51505035,test_nn
229,-1.084,0.51769614,test_nn
230,-1.08,0.520338,test_nn
231,-1.076,0.5229753,test_nn
232,-1.072,0.5256077,test_nn
233,-1.068,0.528235,test_nn
234,-1.064,0.5308569,test_nn
235,-1.06,0.5334728,test_nn
236,-1.056,0.53608257,test_nn
237,-1.052,0.53868663,test_nn
238,-1.048,0.5412832,test_nn
239,-1.044,0.5438732,test_nn
240,-1.04,0.5464562,test_nn
241,-1.036,0.54903126,test_nn
242,-1.032,0.5515983,test_nn
243,-1.028,0.5541576,test_nn
244,-1.024,0.5567084,test_nn
245,-1.02,0.55925035,test_nn
246,-1.016,0.561783,test_nn
247,-1.012,0.5643068,test_nn
248,-1.008,0.56682056,test_nn
249,-1.004,0.5693243,test_nn
250,-1.0,0.57181823,test_nn
251,-0.996,0.57430124,test_nn
252,-0.992,0.57677335,test_nn
253,-0.988,0.57923436,test_nn
254,-0.984,0.58168405,test_nn
255,-0.98,0.5841219,test_nn
256,-0.976,0.5865481,test_nn
257,-0.972,0.58896154,test_nn
258,-0.968,0.59136266,test_nn
259,-0.964,0.59375095,test_nn
260,-0.96,0.5961264,test_nn
261,-0.956,0.59848815,test_nn
262,-0.952,0.6008363,test_nn
263,-0.948,0.60317075,test_nn
264,-0.944,0.60549086,test_nn
265,-0.94,0.6077969,test_nn
266,-0.936,0.6100879,test_nn
267,-0.932,0.6123644,test_nn
268,-0.928,0.6146258,test_nn
269,-0.924,0.61687165,test_nn
270,-0.92,0.6191021,test_nn
271,-0.916,0.62131715,test_nn
272,-0.912,0.62351596,test_nn
273,-0.908,0.62569845,test_nn
274,-0.904,0.6278651,test_nn
275,-0.9,0.630015,test_nn
276,-0.896,0.6321484,test_nn
277,-0.892,0.63426465,test_nn
278,-0.888,0.63636416,test_nn
279,-0.884,0.6384467,test_nn
280,-0.88,0.6405119,test_nn
281,-0.876,0.64255965,test_nn
282,-0.872,0.64459,test_nn
283,-0.868,0.6466026,test_nn
284,-0.864,0.6485976,test_nn
285,-0.86,0.65057474,test_nn
286,-0.856,0.6525338,test_nn
287,-0.852,0.65447533,test_nn
288,-0.848,0.65639913,test_nn
289,-0.844,0.6583045,test_nn
290,-0.84,0.6601919,test_nn
291,-0.836,0.6620612,test_nn
292,-0.832,0.6639127,test_nn
293,-0.828,0.665746,test_nn
294,-0.824,0.66756165,test_nn
295,-0.82,0.66935945,test_nn
296,-0.816,0.6711388,test_nn
297,-0.812,0.67290026,test_nn
298,-0.808,0.6746447,test_nn
299,-0.804,0.676371,test_nn
300,-0.8,0.67807984,test_nn
301,-0.796,0.67977136,test_nn
302,-0.792,0.68144566,test_nn
303,-0.788,0.6831028,test_nn
304,-0.784,0.68474305,test_nn
305,-0.78,0.68636656,test_nn
306,-0.776,0.68797356,test_nn
307,-0.772,0.6895647,test_nn
308,-0.768,0.6911396,test_nn
309,-0.764,0.692698,test_nn
310,-0.76,0.6942415,test_nn
311,-0.756,0.6957699,test_nn
312,-0.752,0.6972828,test_nn
313,-0.748,0.69878185,test_nn
314,-0.744,0.70026594,test_nn
315,-0.74,0.7017367,test_nn
316,-0.736,0.7031938,test_nn
317,-0.732,0.70463747,test_nn
318,-0.728,0.70606863,test_nn
319,-0.724,0.7074877,test_nn
320,-0.72,0.7088947,test_nn
321,-0.716,0.71029055,test_nn
322,-0.712,0.7116754,test_nn
323,-0.708,0.71304977,test_nn
324,-0.704,0.71441436,test_nn
325,-0.7,0.71576977,test_nn
326,-0.696,0.71711564,test_nn
327,-0.692,0.718454,test_nn
328,-0.688,0.71978396,test_nn
329,-0.684,0.7211075,test_nn
330,-0.68,0.72242415,test_nn
331,-0.676,0.7237351,test_nn
332,-0.672,0.72504056,test_nn
333,-0.668,0.7263417,test_nn
334,-0.664,0.72763956,test_nn
335,-0.66,0.72893286,test_nn
336,-0.656,0.73022425,test_nn
337,-0.652,0.7315136,test_nn
338,-0.648,0.7328017,test_nn
339,-0.644,0.7340895,test_nn
340,-0.64,0.73537743,test_nn
341,-0.636,0.7366669,test_nn
342,-0.632,0.7379576,test_nn
343,-0.628,0.7392508,test_nn
344,-0.624,0.7405475,test_nn
345,-0.62,0.74184835,test_nn
346,-0.616,0.74315375,test_nn
347,-0.612,0.74446446,test_nn
348,-0.608,0.745782,test_nn
349,-0.604,0.74710715,test_nn
350,-0.6,0.74843895,test_nn
351,-0.596,0.7497803,test_nn
352,-0.592,0.7511305,test_nn
353,-0.588,0.7524915,test_nn
354,-0.584,0.75386345,test_nn
355,-0.58,0.7552473,test_nn
356,-0.576,0.7566437,test_nn
357,-0.572,0.75805295,test_nn
358,-0.568,0.7594769,test_nn
359,-0.564,0.76091564,test_nn
360,-0.56,0.7623695,test_nn
361,-0.556,0.76383984,test_nn
362,-0.552,0.76532704,test_nn
363,-0.548,0.766832,test_nn
364,-0.544,0.76835513,test_nn
365,-0.54,0.76989734,test_nn
366,-0.536,0.77145886,test_nn
367,-0.532,0.77304065,test_nn
368,-0.528,0.77464366,test_nn
369,-0.524,0.7762675,test_nn
370,-0.52,0.7779139,test_nn
371,-0.516,0.779582,test_nn
372,-0.512,0.78127325,test_nn
373,-0.508,0.78298795,test_nn
374,-0.504,0.784726,test_nn
375,-0.5,0.78648865,test_nn
376,-0.496,0.7882756,test_nn
377,-0.492,0.7900872,test_nn
378,-0.488,0.7919244,test_nn
379,-0.484,0.7937865,test_nn
380,-0.48,0.7956743,test_nn
381,-0.476,0.79758763,test_nn
382,-0.472,0.7995273,test_nn
383,-0.468,0.80149263,test_nn
384,-0.464,0.8034837,test_nn
385,-0.46,0.8055013,test_nn
386,-0.456,0.80754423,test_nn
387,-0.452,0.8096136,test_nn
388,-0.448,0.811708,test_nn
389,-0.444,0.81382847,test_nn
390,-0.44,0.815974,test_nn
391,-0.436,0.8181446,test_nn
392,-0.432,0.8203397,test_nn
393,-0.428,0.8225583,test_nn
394,-0.424,0.8248018,test_nn
395,-0.42,0.8270683,test_nn
396,-0.416,0.8293578,test_nn
397,-0.412,0.8316692,test_nn
398,-0.408,0.83400226,test_nn
399,-0.404,0.8363563,test_nn
400,-0.4,0.8387302,test_nn
401,-0.396,0.8411236,test_nn
402,-0.392,0.8435355,test_nn
403,-0.388,0.8459652,test_nn
404,-0.384,0.84841084,test_nn
405,-0.38,0.8508735,test_nn
406,-0.376,0.8533499,test_nn
407,-0.372,0.85584,test_nn
408,-0.368,0.85834324,test_nn
409,-0.364,0.86085767,test_nn
410,-0.36,0.8633819,test_nn
411,-0.356,0.8659154,test_nn
412,-0.352,0.8684565,test_nn
413,-0.348,0.87100405,test_nn
414,-0.344,0.87355685,test_nn
415,-0.34,0.8761131,test_nn
416,-0.336,0.87867177,test_nn
417,-0.332,0.88123107,test_nn
418,-0.328,0.88379014,test_nn
419,-0.324,0.8863469,test_nn
420,-0.32,0.8889004,test_nn
421,-0.316,0.891449,test_nn
422,-0.312,0.89399076,test_nn
423,-0.308,0.8965244,test_nn
424,-0.304,0.89904875,test_nn
425,-0.3,0.901562,test_nn
426,-0.296,0.9040626,test_nn
427,-0.292,0.9065491,test_nn
428,-0.288,0.9090194,test_nn
429,-0.284,0.9114727,test_nn
430,-0.28,0.91390693,test_nn
431,-0.276,0.916321,test_nn
432,-0.272,0.91871345,test_nn
433,-0.268,0.92108214,test_nn
434,-0.264,0.9234265,test_nn
435,-0.26,0.9257446,test_nn
436,-0.256,0.92803466,test_nn
437,-0.252,0.93029606,test_nn
438,-0.248,0.9325274,test_nn
439,-0.244,0.93472695,test_nn
440,-0.24,0.9368936,test_nn
441,-0.236,0.939026,test_nn
442,-0.232,0.9411234,test_nn
443,-0.228,0.943184,test_nn
444,-0.224,0.94520706,test_nn
445,-0.22,0.9471921,test_nn
446,-0.216,0.9491374,test_nn
447,-0.212,0.9510417,test_nn
448,-0.208,0.9529047,test_nn
449,-0.204,0.9547256,test_nn
450,-0.2,0.9565038,test_nn
451,-0.196,0.95823807,test_nn
452,-0.192,0.95992786,test_nn
453,-0.188,0.96157295,test_nn
454,-0.184,0.9631723,test_nn
455,-0.18,0.96472526,test_nn
456,-0.176,0.9662324,test_nn
457,-0.172,0.96769273,test_nn
458,-0.168,0.9691057,test_nn
459,-0.164,0.97047174,test_nn
460,-0.16,0.9717906,test_nn
461,-0.156,0.9730611,test_nn
462,-0.152,0.9742844,test_nn
463,-0.148,0.97546,test_nn
464,-0.144,0.97658795,test_nn
465,-0.14,0.97766876,test_nn
466,-0.136,0.9787015,test_nn
467,-0.132,0.97968787,test_nn
468,-0.128,0.98062694,test_nn
469,-0.124,0.9815196,test_nn
470,-0.12,0.98236585,test_nn
471,-0.116,0.9831667,test_nn
472,-0.112,0.98392236,test_nn
473,-0.108,0.9846325,test_nn
474,-0.104,0.9852985,test_nn
475,-0.1,0.9859206,test_nn
476,-0.096,0.9864999,test_nn
477,-0.092,0.9870363,test_nn
478,-0.088,0.9875306,test_nn
479,-0.084,0.9879831,test_nn
480,-0.08,0.9883951,test_nn
481,-0.076,0.9887677,test_nn
482,-0.072,0.9891004,test_nn
483,-0.068,0.9893943,test_nn
484,-0.064,0.9896512,test_nn
485,-0.06,0.9898705,test_nn
486,-0.056,0.9900532,test_nn
487,-0.052,0.99020076,test_nn
488,-0.048,0.9903132,test_nn
489,-0.044,0.9903916,test_nn
490,-0.04,0.9904362,test_nn
491,-0.036,0.9904487,test_nn
492,-0.032,0.9904293,test_nn
493,-0.028,0.9903787,test_nn
494,-0.024,0.9902977,test_nn
495,-0.02,0.9901861,test_nn
496,-0.016,0.9900464,test_nn
497,-0.012,0.9898779,test_nn
498,-0.008,0.98968196,test_nn
499,-0.004,0.98945916,test_nn
500,0.0,0.9892095,test_nn
501,0.004,0.9889338,test_nn
502,0.008,0.9886331,test_nn
503,0.012,0.98830736,test_nn
504,0.016,0.98795784,test_nn
505,0.02,0.9875848,test_nn
506,0.024,0.98718786,test_nn
507,0.028,0.9867686,test_nn
508,0.032,0.9863267,test_nn
509,0.036,0.98586285,test_nn
510,0.04,0.98537785,test_nn
511,0.044,0.9848722,test_nn
512,0.048,0.98434484,test_nn
513,0.052,0.98379695,test_nn
514,0.056,0.9832292,test_nn
515,0.06,0.98264146,test_nn
516,0.064,0.9820342,test_nn
517,0.068,0.9814079,test_nn
518,0.072,0.9807615,test_nn
519,0.076,0.9800963,test_nn
520,0.08,0.9794129,test_nn
521,0.084,0.97870976,test_nn
522,0.088,0.9779887,test_nn
523,0.092,0.9772487,test_nn
524,0.096,0.97649074,test_nn
525,0.1,0.9757146,test_nn
526,0.104,0.97491974,test_nn
527,0.108,0.97410715,test_nn
528,0.112,0.9732759,test_nn
529,0.116,0.97242683,test_nn
530,0.12,0.9715598,test_nn
531,0.124,0.97067475,test_nn
532,0.128,0.9697713,test_nn
533,0.132,0.9688503,test_nn
534,0.136,0.967911,test_nn
535,0.14,0.9669533,test_nn
536,0.144,0.9659773,test_nn
537,0.148,0.96498394,test_nn
538,0.152,0.96397233,test_nn
539,0.156,0.9629422,test_nn
540,0.16,0.9618937,test_nn
541,0.164,0.96082747,test_nn
542,0.168,0.95974255,test_nn
543,0.172,0.9586399,test_nn
544,0.176,0.957518,test_nn
545,0.18,0.95637816,test_nn
546,0.184,0.9552199,test_nn
547,0.188,0.95404404,test_nn
548,0.192,0.95284885,test_nn
549,0.196,0.95163536,test_nn
550,0.2,0.95040417,test_nn
551,0.204,0.9491539,test_nn
552,0.208,0.9478854,test_nn
553,0.212,0.9465988,test_nn
554,0.216,0.94529355,test_nn
555,0.22,0.94396985,test_nn
556,0.224,0.942628,test_nn
557,0.228,0.9412678,test_nn
558,0.232,0.9398898,test_nn
559,0.236,0.93849325,test_nn
560,0.24,0.9370789,test_nn
561,0.244,0.93564594,test_nn
562,0.248,0.93419623,test_nn
563,0.252,0.9327276,test_nn
564,0.256,0.93124187,test_nn
565,0.26,0.9297377,test_nn
566,0.264,0.92821634,test_nn
567,0.268,0.9266777,test_nn
568,0.272,0.92512167,test_nn
569,0.276,0.9235483,test_nn
570,0.28,0.92195797,test_nn
571,0.284,0.9203508,test_nn
572,0.288,0.91872704,test_nn
573,0.292,0.9170864,test_nn
574,0.296,0.9154291,test_nn
575,0.3,0.9137561,test_nn
576,0.304,0.9120664,test_nn
577,0.308,0.9103608,test_nn
578,0.312,0.9086396,test_nn
579,0.316,0.9069029,test_nn
580,0.32,0.90515035,test_nn
581,0.324,0.9033834,test_nn
582,0.328,0.90160096,test_nn
583,0.332,0.89980406,test_nn
584,0.336,0.89799225,test_nn
585,0.34,0.8961659,test_nn
586,0.344,0.8943253,test_nn
587,0.348,0.89247143,test_nn
588,0.352,0.8906033,test_nn
589,0.356,0.88872164,test_nn
590,0.36,0.8868272,test_nn
591,0.364,0.88491917,test_nn
592,0.368,0.8829987,test_nn
593,0.372,0.8810652,test_nn
594,0.376,0.8791193,test_nn
595,0.38,0.87716156,test_nn
596,0.384,0.8751916,test_nn
597,0.388,0.87321013,test_nn
598,0.392,0.87121713,test_nn
599,0.396,0.86921257,test_nn
600,0.4,0.8671975,test_nn
601,0.404,0.86517143,test_nn
602,0.408,0.86313516,test_nn
603,0.412,0.86108816,test_nn
604,0.416,0.85903114,test_nn
605,0.42,0.85696447,test_nn
606,0.424,0.8548878,test_nn
607,0.428,0.85280216,test_nn
608,0.432,0.85070705,test_nn
609,0.436,0.8486033,test_nn
610,0.44,0.84649044,test_nn
611,0.444,0.84436953,test_nn
612,0.448,0.84224,test_nn
613,0.452,0.84010226,test_nn
614,0.456,0.8379571,test_nn
615,0.46,0.83580375,test_nn
616,0.464,0.8336433,test_nn
617,0.468,0.8314756,test_nn
618,0.472,0.829301,test_nn
619,0.476,0.8271194,test_nn
620,0.48,0.8249314,test_nn
621,0.484,0.8227367,test_nn
622,0.488,0.820536,test_nn
623,0.492,0.8183294,test_nn
624,0.496,0.8161167,test_nn
625,0.5,0.81389844,test_nn
626,0.504,0.81167483,test_nn
627,0.508,0.809446,test_nn
628,0.512,0.807212,test_nn
629,0.516,0.80497324,test_nn
630,0.52,0.8027293,test_nn
631,0.524,0.80048156,test_nn
632,0.528,0.79822916,test_nn
633,0.532,0.79597217,test_nn
634,0.536,0.79371166,test_nn
635,0.54,0.79144704,test_nn
636,0.544,0.7891786,test_nn
637,0.548,0.7869071,test_nn
638,0.552,0.7846312,test_nn
639,0.556,0.7823529,test_nn
640,0.56,0.78007156,test_nn
641,0.564,0.7777869,test_nn
642,0.568,0.7754995,test_nn
643,0.572,0.7732093,test_nn
644,0.576,0.7709167,test_nn
645,0.58,0.7686216,test_nn
646,0.584,0.76632434,test_nn
647,0.588,0.7640251,test_nn
648,0.592,0.7617236,test_nn
649,0.596,0.7594205,test_nn
650,0.6,0.75711524,test_nn
651,0.604,0.7548089,test_nn
652,0.608,0.7525006,test_nn
653,0.612,0.7501909,test_nn
654,0.616,0.7478803,test_nn
655,0.62,0.7455679,test_nn
656,0.624,0.74325514,test_nn
657,0.628,0.7409409,test_nn
658,0.632,0.738626,test_nn
659,0.636,0.73631024,test_nn
660,0.64,0.733994,test_nn
661,0.644,0.73167706,test_nn
662,0.648,0.7293597,test_nn
663,0.652,0.7270417,test_nn
664,0.656,0.7247239,test_nn
665,0.66,0.72240555,test_nn
666,0.664,0.72008693,test_nn
667,0.668,0.71776843,test_nn
668,0.672,0.7154502,test_nn
669,0.676,0.7131318,test_nn
670,0.68,0.7108137,test_nn
671,0.684,0.70849615,test_nn
672,0.688,0.70617825,test_nn
673,0.692,0.7038614,test_nn
674,0.696,0.70154494,test_nn
675,0.7,0.6992287,test_nn
676,0.704,0.69691366,test_nn
677,0.708,0.6945987,test_nn
678,0.712,0.6922845,test_nn
679,0.716,0.68997127,test_nn
680,0.72,0.6876592,test_nn
681,0.724,0.6853474,test_nn
682,0.728,0.6830371,test_nn
683,0.732,0.6807273,test_nn
684,0.736,0.67841893,test_nn
685,0.74,0.6761118,test_nn
686,0.744,0.67380565,test_nn
687,0.748,0.6715009,test_nn
688,0.752,0.6691972,test_nn
689,0.756,0.6668945,test_nn
690,0.76,0.6645935,test_nn
691,0.764,0.6622936,test_nn
692,0.768,0.65999544,test_nn
693,0.772,0.6576986,test_nn
694,0.776,0.65540314,test_nn
695,0.78,0.65310925,test_nn
696,0.784,0.65081704,test_nn
697,0.788,0.64852655,test_nn
698,0.792,0.64623713,test_nn
699,0.796,0.64394957,test_nn
700,0.8,0.641664,test_nn
701,0.804,0.63938004,test_nn
702,0.808,0.6370975,test_nn
703,0.812,0.63481677,test_nn
704,0.816,0.63253766,test_nn
705,0.82,0.6302606,test_nn
706,0.824,0.6279854,test_nn
707,0.828,0.62571204,test_nn
708,0.832,0.6234403,test_nn
709,0.836,0.62117034,test_nn
710,0.84,0.6189027,test_nn
711,0.844,0.6166364,test_nn
712,0.848,0.6143726,test_nn
713,0.852,0.6121103,test_nn
714,0.856,0.60984975,test_nn
715,0.86,0.6075915,test_nn
716,0.864,0.6053351,test_nn
717,0.868,0.60308063,test_nn
718,0.872,0.60082835,test_nn
719,0.876,0.59857786,test_nn
720,0.88,0.5963291,test_nn
721,0.884,0.5940825,test_nn
722,0.888,0.59183794,test_nn
723,0.892,0.58959544,test_nn
724,0.896,0.5873548,test_nn
725,0.9,0.58511627,test_nn
726,0.904,0.58287936,test_nn
727,0.908,0.5806447,test_nn
728,0.912,0.5784124,test_nn
729,0.916,0.57618123,test_nn
730,0.92,0.5739526,test_nn
731,0.924,0.571726,test_nn
732,0.928,0.5695014,test_nn
733,0.932,0.5672788,test_nn
734,0.936,0.56505823,test_nn
735,0.94,0.56283915,test_nn
736,0.944,0.5606225,test_nn
737,0.948,0.5584077,test_nn
738,0.952,0.5561948,test_nn
739,0.956,0.55398417,test_nn
740,0.96,0.55177546,test_nn
741,0.964,0.54956806,test_nn
742,0.968,0.5473631,test_nn
743,0.972,0.5451598,test_nn
744,0.976,0.5429588,test_nn
745,0.98,0.5407592,test_nn
746,0.984,0.53856164,test_nn
747,0.988,0.5363661,test_nn
748,0.992,0.5341725,test_nn
749,0.996,0.5319805,test_nn
750,1.0,0.5297904,test_nn
751,1.004,0.52760243,test_nn
752,1.008,0.5254157,test_nn
753,1.012,0.5232315,test_nn
754,1.016,0.5210485,test_nn
755,1.02,0.51886743,test_nn
756,1.024,0.51668835,test_nn
757,1.028,0.51451075,test_nn
758,1.032,0.5123348,test_nn
759,1.036,0.5101607,test_nn
760,1.04,0.5079885,test_nn
761,1.044,0.505818,test_nn
762,1.048,0.50364876,test_nn
763,1.052,0.50148135,test_nn
764,1.056,0.4993155,test_nn
765,1.06,0.49715164,test_nn
766,1.064,0.49498904,test_nn
767,1.068,0.49282825,test_nn
768,1.072,0.49066886,test_nn
769,1.076,0.4885106,test_nn
770,1.08,0.48635468,test_nn
771,1.084,0.48419982,test_nn
772,1.088,0.48204672,test_nn
773,1.092,0.47989476,test_nn
774,1.096,0.4777445,test_nn
775,1.1,0.47559544,test_nn
776,1.104,0.47344804,test_nn
777,1.108,0.47130197,test_nn
778,1.112,0.46915716,test_nn
779,1.116,0.467014,test_nn
780,1.12,0.46487167,test_nn
781,1.124,0.46273127,test_nn
782,1.128,0.4605919,test_nn
783,1.132,0.4584536,test_nn
784,1.136,0.45631668,test_nn
785,1.14,0.45418125,test_nn
786,1.144,0.45204705,test_nn
787,1.148,0.44991377,test_nn
788,1.152,0.44778225,test_nn
789,1.156,0.44565088,test_nn
790,1.16,0.4435217,test_nn
791,1.164,0.44139302,test_nn
792,1.168,0.43926543,test_nn
793,1.172,0.43713915,test_nn
794,1.176,0.43501398,test_nn
795,1.18,0.43289,test_nn
796,1.184,0.43076694,test_nn
797,1.188,0.42864454,test_nn
798,1.192,0.42652318,test_nn
799,1.196,0.424403,test_nn
800,1.2,0.42228383,test_nn
801,1.204,0.42016533,test_nn
802,1.208,0.4180478,test_nn
803,1.212,0.4159313,test_nn
804,1.216,0.41381606,test_nn
805,1.22,0.41170076,test_nn
806,1.224,0.40958697,test_nn
807,1.228,0.4074735,test_nn
808,1.232,0.4053616,test_nn
809,1.236,0.4032496,test_nn
810,1.24,0.40113866,test_nn
811,1.244,0.39902866,test_nn
812,1.248,0.39691925,test_nn
813,1.252,0.39481068,test_nn
814,1.256,0.3927023,test_nn
815,1.26,0.3905952,test_nn
816,1.264,0.38848808,test_nn
817,1.268,0.38638228,test_nn
818,1.272,0.38427663,test_nn
819,1.276,0.38217154,test_nn
820,1.28,0.3800672,test_nn
821,1.284,0.37796333,test_nn
822,1.288,0.37586015,test_nn
823,1.292,0.37375742,test_nn
824,1.296,0.3716548,test_nn
825,1.3,0.36955303,test_nn
826,1.304,0.36745146,test_nn
827,1.308,0.36535066,test_nn
828,1.312,0.36325026,test_nn
829,1.316,0.3611501,test_nn
830,1.32,0.35905012,test_nn
831,1.324,0.3569509,test_nn
832,1.328,0.3548521,test_nn
833,1.332,0.3527534,test_nn
834,1.336,0.35065484,test_nn
835,1.34,0.34855705,test_nn
836,1.344,0.34645912,test_nn
837,1.348,0.34436154,test_nn
838,1.352,0.34226468,test_nn
839,1.356,0.34016764,test_nn
840,1.36,0.3380707,test_nn
841,1.364,0.33597437,test_nn
842,1.368,0.33387753,test_nn
843,1.372,0.33178186,test_nn
844,1.376,0.3296858,test_nn
845,1.38,0.32759002,test_nn
846,1.384,0.3254943,test_nn
847,1.388,0.32339886,test_nn
848,1.392,0.32130313,test_nn
849,1.396,0.31920785,test_nn
850,1.4,0.31711257,test_nn
851,1.404,0.3150171,test_nn
852,1.408,0.3129223,test_nn
853,1.412,0.31082726,test_nn
854,1.416,0.30873194,test_nn
855,1.42,0.3066373,test_nn
856,1.424,0.304542,test_nn
857,1.428,0.30244696,test_nn
858,1.432,0.3003518,test_nn
859,1.436,0.29825655,test_nn
860,1.44,0.29616162,test_nn
861,1.444,0.2940665,test_nn
862,1.448,0.29197097,test_nn
863,1.452,0.28987572,test_nn
864,1.456,0.2877807,test_nn
865,1.46,0.28568482,test_nn
866,1.464,0.28358924,test_nn
867,1.468,0.2814935,test_nn
868,1.472,0.2793975,test_nn
869,1.476,0.27730143,test_nn
870,1.48,0.2752053,test_nn
871,1.484,0.273109,test_nn
872,1.488,0.2710123,test_nn
873,1.492,0.26891556,test_nn
874,1.496,0.26681888,test_nn
875,1.5,0.26472187,test_nn
876,1.504,0.2626244,test_nn
877,1.508,0.260527,test_nn
878,1.512,0.25842944,test_nn
879,1.516,0.25633156,test_nn
880,1.52,0.25423336,test_nn
881,1.524,0.25213492,test_nn
882,1.528,0.2500363,test_nn
883,1.532,0.24793747,test_nn
884,1.536,0.24583831,test_nn
885,1.54,0.24373847,test_nn
886,1.544,0.24163868,test_nn
887,1.548,0.23953885,test_nn
888,1.552,0.23743844,test_nn
889,1.556,0.235338,test_nn
890,1.56,0.23323688,test_nn
891,1.564,0.23113586,test_nn
892,1.568,0.22903436,test_nn
893,1.572,0.22693206,test_nn
894,1.576,0.22483006,test_nn
895,1.58,0.22272743,test_nn
896,1.584,0.22062442,test_nn
897,1.588,0.21852128,test_nn
898,1.592,0.21641761,test_nn
899,1.596,0.21431372,test_nn
900,1.6,0.21220952,test_nn
901,1.604,0.21010464,test_nn
902,1.608,0.20799968,test_nn
903,1.612,0.20589456,test_nn
904,1.616,0.20378867,test_nn
905,1.62,0.2016826,test_nn
906,1.624,0.19957623,test_nn
907,1.628,0.19746915,test_nn
908,1.632,0.1953618,test_nn
909,1.636,0.19325438,test_nn
910,1.64,0.19114618,test_nn
911,1.644,0.1890378,test_nn
912,1.648,0.1869291,test_nn
913,1.652,0.18481982,test_nn
914,1.656,0.18271017,test_nn
915,1.66,0.18059985,test_nn
916,1.664,0.17848974,test_nn
917,1.668,0.17637894,test_nn
918,1.672,0.17426752,test_nn
919,1.676,0.1721563,test_nn
920,1.68,0.17004415,test_nn
921,1.684,0.16793197,test_nn
922,1.688,0.16581923,test_nn
923,1.692,0.1637058,test_nn
924,1.696,0.16159219,test_nn
925,1.7,0.15947828,test_nn
926,1.704,0.1573638,test_nn
927,1.708,0.15524916,test_nn
928,1.712,0.15313396,test_nn
929,1.716,0.15101832,test_nn
930,1.72,0.14890215,test_nn
931,1.724,0.14678618,test_nn
932,1.728,0.14466912,test_nn
933,1.732,0.14255206,test_nn
934,1.736,0.14043453,test_nn
935,1.74,0.1383167,test_nn
936,1.744,0.13619833,test_nn
937,1.748,0.13407974,test_nn
938,1.752,0.1319608,test_nn
939,1.756,0.12984101,test_nn
940,1.76,0.12772113,test_nn
941,1.764,0.12560104,test_nn
942,1.768,0.12348052,test_nn
943,1.772,0.12135966,test_nn
944,1.776,0.11923824,test_nn
945,1.78,0.11711654,test_nn
946,1.784,0.1149941,test_nn
947,1.788,0.11287214,test_nn
948,1.792,0.11074916,test_nn
949,1.796,0.10862596,test_nn
950,1.8,0.106502764,test_nn
951,1.804,0.104379036,test_nn
952,1.808,0.10225496,test_nn
953,1.812,0.10013057,test_nn
954,1.816,0.09800572,test_nn
955,1.82,0.09588073,test_nn
956,1.824,0.09375513,test_nn
957,1.828,0.09162958,test_nn
958,1.832,0.08950345,test_nn
959,1.836,0.08737728,test_nn
960,1.84,0.08525075,test_nn
961,1.844,0.08312379,test_nn
962,1.848,0.08099654,test_nn
963,1.852,0.078869015,test_nn
964,1.856,0.07674148,test_nn
965,1.86,0.07461364,test_nn
966,1.864,0.07248509,test_nn
967,1.868,0.0703566,test_nn
968,1.872,0.068227835,test_nn
969,1.876,0.06609884,test_nn
970,1.88,0.06396964,test_nn
971,1.884,0.061840136,test_nn
972,1.888,0.059710417,test_nn
973,1.892,0.05758057,test_nn
974,1.896,0.05545052,test_nn
975,1.9,0.053320296,test_nn
976,1.904,0.05118963,test_nn
977,1.908,0.04905909,test_nn
978,1.912,0.046928458,test_nn
979,1.916,0.044797234,test_nn
980,1.92,0.04266623,test_nn
981,1.924,0.040534504,test_nn
982,1.928,0.03840312,test_nn
983,1.932,0.036271278,test_nn
984,1.936,0.034139797,test_nn
985,1.94,0.032007948,test_nn
986,1.944,0.029876057,test_nn
987,1.948,0.027743941,test_nn
988,1.952,0.025611803,test_nn
989,1.956,0.023479449,test_nn
990,1.96,0.021346845,test_nn
991,1.964,0.019214682,test_nn
992,1.968,0.017082252,test_nn
993,1.972,0.0149497185,test_nn
994,1.976,0.012816985,test_nn
995,1.98,0.010684436,test_nn
996,1.984,0.008551675,test_nn
997,1.988,0.0064190673,test_nn
998,1.992,0.0042864913,test_nn
999,1.996,0.0021537342,test_nn
1000,2.0,2.1182932e-05,test_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_800/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 800, "weight_testfn_obs": 800, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 34771, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_11-35-23_329694_79310/artifacts/2024-10-12_11-35-25/fn_2024-10-12_11-35-25/working_dirs/fn_4f2b3_00441_441_weight_soln_obs=800_2024-10-12_13-34-40", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_obs_force/run_obs_weight_800/diff.csv <==
,X_x,value,name
0,-2.0,2.7704984e-05,diff
1,-1.996,0.0002747802,diff
2,-1.992,0.00051805703,diff
3,-1.988,0.0007578591,diff
4,-1.984,0.0009936718,diff
5,-1.98,0.0012261868,diff
6,-1.976,0.0014546327,diff
7,-1.972,0.0016799672,diff
8,-1.968,0.0019011535,diff
9,-1.964,0.002118973,diff
10,-1.96,0.0023331214,diff
11,-1.956,0.0025437102,diff
12,-1.952,0.002750691,diff
13,-1.948,0.0029539187,diff
14,-1.944,0.003153896,diff
15,-1.94,0.0033499934,diff
16,-1.936,0.003542915,diff
17,-1.932,0.0037320592,diff
18,-1.928,0.00391775,diff
19,-1.924,0.004099928,diff
20,-1.92,0.0042786,diff
21,-1.916,0.004453838,diff
22,-1.912,0.0046257824,diff
23,-1.908,0.0047941282,diff
24,-1.904,0.0049589127,diff
25,-1.9,0.0051204264,diff
26,-1.896,0.0052783974,diff
27,-1.892,0.0054330155,diff
28,-1.888,0.0055844374,diff
29,-1.884,0.0057320036,diff
30,-1.88,0.0058766156,diff
31,-1.876,0.0060176924,diff
32,-1.872,0.006155506,diff
33,-1.868,0.0062899664,diff
34,-1.864,0.0064213797,diff
35,-1.86,0.0065492466,diff
36,-1.856,0.006673567,diff
37,-1.852,0.0067949146,diff
38,-1.848,0.006912932,diff
39,-1.844,0.0070276856,diff
40,-1.84,0.0071392655,diff
41,-1.836,0.0072476044,diff
42,-1.832,0.007352516,diff
43,-1.828,0.0074543133,diff
44,-1.824,0.0075531527,diff
45,-1.82,0.007648498,diff
46,-1.816,0.0077407733,diff
47,-1.812,0.007829912,diff
48,-1.808,0.007915787,diff
49,-1.804,0.007998429,diff
50,-1.8,0.008078411,diff
51,-1.796,0.00815507,diff
52,-1.792,0.008228563,diff
53,-1.788,0.00829906,diff
54,-1.784,0.008366443,diff
55,-1.78,0.0084307045,diff
56,-1.776,0.008491896,diff
57,-1.772,0.008550152,diff
58,-1.768,0.008605555,diff
59,-1.764,0.008657709,diff
60,-1.76,0.008706987,diff
61,-1.756,0.0087530315,diff
62,-1.752,0.008796558,diff
63,-1.748,0.008836821,diff
64,-1.744,0.0088740885,diff
65,-1.74,0.00890848,diff
66,-1.736,0.008940071,diff
67,-1.732,0.008968726,diff
68,-1.728,0.008994535,diff
69,-1.724,0.00901705,diff
70,-1.72,0.009037346,diff
71,-1.716,0.009054482,diff
72,-1.712,0.009068653,diff
73,-1.708,0.009080157,diff
74,-1.704,0.009088904,diff
75,-1.7,0.009094864,diff
76,-1.696,0.009097874,diff
77,-1.692,0.009098247,diff
78,-1.688,0.009095475,diff
79,-1.684,0.009090513,diff
80,-1.68,0.009082377,diff
81,-1.676,0.009072095,diff
82,-1.672,0.009058639,diff
83,-1.668,0.009042829,diff
84,-1.664,0.009023964,diff
85,-1.66,0.009002715,diff
86,-1.656,0.008978516,diff
87,-1.652,0.0089520365,diff
88,-1.648,0.008922979,diff
89,-1.644,0.008891031,diff
90,-1.64,0.008856818,diff
91,-1.636,0.008819789,diff
92,-1.632,0.008780226,diff
93,-1.628,0.00873813,diff
94,-1.624,0.008693516,diff
95,-1.62,0.0086462945,diff
96,-1.616,0.008596778,diff
97,-1.612,0.008544937,diff
98,-1.608,0.008490458,diff
99,-1.604,0.008433431,diff
100,-1.6,0.008373916,diff
101,-1.596,0.008312032,diff
102,-1.592,0.008247927,diff
103,-1.588,0.008181319,diff
104,-1.584,0.008112401,diff
105,-1.58,0.008040935,diff
106,-1.576,0.007967591,diff
107,-1.572,0.00789164,diff
108,-1.568,0.007813305,diff
109,-1.564,0.0077326596,diff
110,-1.56,0.0076500326,diff
111,-1.556,0.00756526,diff
112,-1.552,0.007477626,diff
113,-1.548,0.0073882937,diff
114,-1.544,0.007296592,diff
115,-1.54,0.0072027147,diff
116,-1.536,0.007106453,diff
117,-1.532,0.0070085227,diff
118,-1.528,0.0069082975,diff
119,-1.524,0.0068058968,diff
120,-1.52,0.00670141,diff
121,-1.516,0.0065948665,diff
122,-1.512,0.0064864755,diff
123,-1.508,0.006375462,diff
124,-1.504,0.006262988,diff
125,-1.5,0.0061484277,diff
126,-1.496,0.0060319602,diff
127,-1.492,0.005913168,diff
128,-1.488,0.005792588,diff
129,-1.484,0.0056705475,diff
130,-1.48,0.0055460334,diff
131,-1.476,0.0054199696,diff
132,-1.472,0.005292058,diff
133,-1.468,0.0051621795,diff
134,-1.464,0.005030364,diff
135,-1.46,0.0048971176,diff
136,-1.456,0.0047621727,diff
137,-1.452,0.004625112,diff
138,-1.448,0.004486203,diff
139,-1.444,0.0043459237,diff
140,-1.44,0.004203975,diff
141,-1.436,0.004060298,diff
142,-1.432,0.0039150715,diff
143,-1.428,0.003767997,diff
144,-1.424,0.0036197603,diff
145,-1.42,0.0034694672,diff
146,-1.416,0.0033178627,diff
147,-1.412,0.0031648874,diff
148,-1.408,0.0030100048,diff
149,-1.404,0.00285393,diff
150,-1.4,0.0026965141,diff
151,-1.396,0.0025374591,diff
152,-1.392,0.002377212,diff
153,-1.388,0.0022153556,diff
154,-1.384,0.0020526052,diff
155,-1.38,0.0018879473,diff
156,-1.376,0.0017222166,diff
157,-1.372,0.0015555918,diff
158,-1.368,0.0013874471,diff
159,-1.364,0.0012179911,diff
160,-1.36,0.001047492,diff
161,-1.356,0.00087559223,diff
162,-1.352,0.00070267916,diff
163,-1.348,0.0005287826,diff
164,-1.344,0.00035369396,diff
165,-1.34,0.00017768145,diff
166,-1.336,6.556511e-07,diff
167,-1.332,-0.00017747283,diff
168,-1.328,-0.00035652518,diff
169,-1.324,-0.0005366206,diff
170,-1.32,-0.0007174909,diff
171,-1.316,-0.00089916587,diff
172,-1.312,-0.0010819435,diff
173,-1.308,-0.0012652576,diff
174,-1.304,-0.0014495552,diff
175,-1.3,-0.00163427,diff
176,-1.296,-0.0018200576,diff
177,-1.292,-0.002006352,diff
178,-1.288,-0.0021933615,diff
179,-1.284,-0.0023813844,diff
180,-1.28,-0.002569437,diff
181,-1.276,-0.0027580857,diff
182,-1.272,-0.0029474795,diff
183,-1.268,-0.003137201,diff
184,-1.264,-0.0033276677,diff
185,-1.26,-0.0035183728,diff
186,-1.256,-0.0037092566,diff
187,-1.252,-0.0039007962,diff
188,-1.248,-0.0040927827,diff
189,-1.244,-0.00428468,diff
190,-1.24,-0.004477203,diff
191,-1.236,-0.004669577,diff
192,-1.232,-0.004862547,diff
193,-1.228,-0.0050554574,diff
194,-1.224,-0.005248308,diff
195,-1.22,-0.005441636,diff
196,-1.216,-0.0056349337,diff
197,-1.212,-0.005827695,diff
198,-1.208,-0.006020963,diff
199,-1.204,-0.006213993,diff
200,-1.2,-0.0064070225,diff
201,-1.196,-0.0065996647,diff
202,-1.192,-0.0067923963,diff
203,-1.188,-0.0069848,diff
204,-1.184,-0.007177025,diff
205,-1.18,-0.0073685646,diff
206,-1.176,-0.007559955,diff
207,-1.172,-0.0077512264,diff
208,-1.168,-0.0079420805,diff
209,-1.164,-0.008132458,diff
210,-1.16,-0.008322179,diff
211,-1.156,-0.008511126,diff
212,-1.152,-0.008699834,diff
213,-1.148,-0.008888006,diff
214,-1.144,-0.009075016,diff
215,-1.14,-0.0092616975,diff
216,-1.136,-0.009447783,diff
217,-1.132,-0.009632677,diff
218,-1.128,-0.009816885,diff
219,-1.124,-0.010000527,diff
220,-1.12,-0.010182947,diff
221,-1.116,-0.010364324,diff
222,-1.112,-0.010545045,diff
223,-1.108,-0.010724604,diff
224,-1.104,-0.010902792,diff
225,-1.1,-0.011080086,diff
226,-1.096,-0.011256069,diff
227,-1.092,-0.011431098,diff
228,-1.088,-0.0116045475,diff
229,-1.084,-0.011776984,diff
230,-1.08,-0.011947811,diff
231,-1.076,-0.012117565,diff
232,-1.072,-0.012285829,diff
233,-1.068,-0.012452573,diff
234,-1.064,-0.012617797,diff
235,-1.06,-0.012781262,diff
236,-1.056,-0.012943208,diff
237,-1.052,-0.013103604,diff
238,-1.048,-0.013262033,diff
239,-1.044,-0.013419002,diff
240,-1.04,-0.013573885,diff
241,-1.036,-0.013727069,diff
242,-1.032,-0.0138783455,diff
243,-1.028,-0.014027834,diff
244,-1.024,-0.014175177,diff
245,-1.02,-0.014320612,diff
246,-1.016,-0.014463782,diff
247,-1.012,-0.014605045,diff
248,-1.008,-0.014744282,diff
249,-1.004,-0.014880836,diff
250,-1.0,-0.015015423,diff
251,-0.996,-0.015147805,diff
252,-0.992,-0.015277922,diff
253,-0.988,-0.0154054165,diff
254,-0.984,-0.015530646,diff
255,-0.98,-0.015653253,diff
256,-0.976,-0.015773475,diff
257,-0.972,-0.015891135,diff
258,-0.968,-0.016006172,diff
259,-0.964,-0.016118288,diff
260,-0.96,-0.01622814,diff
261,-0.956,-0.016335249,diff
262,-0.952,-0.0164392,diff
263,-0.948,-0.016540706,diff
264,-0.944,-0.016638994,diff
265,-0.94,-0.016734898,diff
266,-0.936,-0.016827583,diff
267,-0.932,-0.016917229,diff
268,-0.928,-0.017004311,diff
269,-0.924,-0.017087758,diff
270,-0.92,-0.017168045,diff
271,-0.916,-0.017245293,diff
272,-0.912,-0.017319918,diff
273,-0.908,-0.017390847,diff
274,-0.904,-0.017458022,diff
275,-0.9,-0.01752317,diff
276,-0.896,-0.017584145,diff
277,-0.892,-0.017641664,diff
278,-0.888,-0.017696083,diff
279,-0.884,-0.017747045,diff
280,-0.88,-0.017794669,diff
281,-0.876,-0.0178383,diff
282,-0.872,-0.01787889,diff
283,-0.868,-0.017915606,diff
284,-0.864,-0.017948747,diff
285,-0.86,-0.01797837,diff
286,-0.856,-0.018004358,diff
287,-0.852,-0.01802677,diff
288,-0.848,-0.018045306,diff
289,-0.844,-0.018060267,diff
290,-0.84,-0.018071413,diff
291,-0.836,-0.018078625,diff
292,-0.832,-0.01808232,diff
293,-0.828,-0.018081784,diff
294,-0.824,-0.018077552,diff
295,-0.82,-0.018069685,diff
296,-0.816,-0.018057644,diff
297,-0.812,-0.018041909,diff
298,-0.808,-0.01802206,diff
299,-0.804,-0.017998219,diff
300,-0.8,-0.0179708,diff
301,-0.796,-0.017938793,diff
302,-0.792,-0.017903268,diff
303,-0.788,-0.01786381,diff
304,-0.784,-0.01782006,diff
305,-0.78,-0.017772615,diff
306,-0.776,-0.017721117,diff
307,-0.772,-0.017665446,diff
308,-0.768,-0.0176059,diff
309,-0.764,-0.017542303,diff
310,-0.76,-0.017474592,diff
311,-0.756,-0.017403126,diff
312,-0.752,-0.017327368,diff
313,-0.748,-0.017247379,diff
314,-0.744,-0.017164111,diff
315,-0.74,-0.017076373,diff
316,-0.736,-0.01698488,diff
317,-0.732,-0.016889334,diff
318,-0.728,-0.016789973,diff
319,-0.724,-0.016686738,diff
320,-0.72,-0.016579688,diff
321,-0.716,-0.016468167,diff
322,-0.712,-0.016353428,diff
323,-0.708,-0.016234577,diff
324,-0.704,-0.01611209,diff
325,-0.7,-0.015985966,diff
326,-0.696,-0.015855908,diff
327,-0.692,-0.015722156,diff
328,-0.688,-0.015584588,diff
329,-0.684,-0.015443742,diff
330,-0.68,-0.015299082,diff
331,-0.676,-0.015151024,diff
332,-0.672,-0.014999568,diff
333,-0.668,-0.014844477,diff
334,-0.664,-0.014686406,diff
335,-0.66,-0.014524698,diff
336,-0.656,-0.014360011,diff
337,-0.652,-0.014191985,diff
338,-0.648,-0.01402092,diff
339,-0.644,-0.013846517,diff
340,-0.64,-0.013669312,diff
341,-0.636,-0.013489425,diff
342,-0.632,-0.013306379,diff
343,-0.628,-0.01312077,diff
344,-0.624,-0.012932241,diff
345,-0.62,-0.012741625,diff
346,-0.616,-0.012548208,diff
347,-0.612,-0.012352049,diff
348,-0.608,-0.012154222,diff
349,-0.604,-0.01195389,diff
350,-0.6,-0.0117512345,diff
351,-0.596,-0.011546969,diff
352,-0.592,-0.011340737,diff
353,-0.588,-0.0111326575,diff
354,-0.584,-0.010922432,diff
355,-0.58,-0.010711312,diff
356,-0.576,-0.010498464,diff
357,-0.572,-0.010284603,diff
358,-0.568,-0.010069191,diff
359,-0.564,-0.009852767,diff
360,-0.56,-0.009635866,diff
361,-0.556,-0.009417534,diff
362,-0.552,-0.009198964,diff
363,-0.548,-0.008979738,diff
364,-0.544,-0.008760333,diff
365,-0.54,-0.00854075,diff
366,-0.536,-0.008321166,diff
367,-0.532,-0.008101404,diff
368,-0.528,-0.007882297,diff
369,-0.524,-0.0076634884,diff
370,-0.52,-0.007445097,diff
371,-0.516,-0.007227719,diff
372,-0.512,-0.007011175,diff
373,-0.508,-0.0067958236,diff
374,-0.504,-0.0065823793,diff
375,-0.5,-0.006369531,diff
376,-0.496,-0.006159246,diff
377,-0.492,-0.005950451,diff
378,-0.488,-0.0057436824,diff
379,-0.484,-0.005539298,diff
380,-0.48,-0.005337715,diff
381,-0.476,-0.0051386952,diff
382,-0.472,-0.0049424767,diff
383,-0.468,-0.0047496557,diff
384,-0.464,-0.0045599937,diff
385,-0.46,-0.0043740273,diff
386,-0.456,-0.0041923523,diff
387,-0.452,-0.004014194,diff
388,-0.448,-0.0038404465,diff
389,-0.444,-0.0036714673,diff
390,-0.44,-0.0035069585,diff
391,-0.436,-0.0033476353,diff
392,-0.432,-0.003193438,diff
393,-0.428,-0.0030449629,diff
394,-0.424,-0.0029020905,diff
395,-0.42,-0.002765596,diff
396,-0.416,-0.002634883,diff
397,-0.412,-0.002511263,diff
398,-0.408,-0.002393961,diff
399,-0.404,-0.0022842884,diff
400,-0.4,-0.0021817088,diff
401,-0.396,-0.0020867586,diff
402,-0.392,-0.0019996762,diff
403,-0.388,-0.0019210577,diff
404,-0.384,-0.001850605,diff
405,-0.38,-0.0017892718,diff
406,-0.376,-0.0017367601,diff
407,-0.372,-0.0016935468,diff
408,-0.368,-0.0016602874,diff
409,-0.364,-0.001636982,diff
410,-0.36,-0.0016236901,diff
411,-0.356,-0.0016209483,diff
412,-0.352,-0.0016290545,diff
413,-0.348,-0.0016486645,diff
414,-0.344,-0.0016794205,diff
415,-0.34,-0.0017219782,diff
416,-0.336,-0.0017768145,diff
417,-0.332,-0.0018437505,diff
418,-0.328,-0.0019235611,diff
419,-0.324,-0.0020167828,diff
420,-0.32,-0.0021227598,diff
421,-0.316,-0.002242744,diff
422,-0.312,-0.0023767352,diff
423,-0.308,-0.0025250912,diff
424,-0.304,-0.002687633,diff
425,-0.3,-0.0028657913,diff
426,-0.296,-0.0030586123,diff
427,-0.292,-0.0032672882,diff
428,-0.288,-0.0034917593,diff
429,-0.284,-0.0037330985,diff
430,-0.28,-0.003990352,diff
431,-0.276,-0.004264593,diff
432,-0.272,-0.004556477,diff
433,-0.268,-0.004865706,diff
434,-0.264,-0.0051772,diff
435,-0.26,-0.005474508,diff
436,-0.256,-0.0057590604,diff
437,-0.252,-0.006030321,diff
438,-0.248,-0.006288469,diff
439,-0.244,-0.006534517,diff
440,-0.24,-0.006768048,diff
441,-0.236,-0.006989956,diff
442,-0.232,-0.0072000027,diff
443,-0.228,-0.00739944,diff
444,-0.224,-0.0075877905,diff
445,-0.22,-0.0077653527,diff
446,-0.216,-0.007932782,diff
447,-0.212,-0.008090377,diff
448,-0.208,-0.008238316,diff
449,-0.204,-0.008376896,diff
450,-0.2,-0.008506715,diff
451,-0.196,-0.0086275935,diff
452,-0.192,-0.008739769,diff
453,-0.188,-0.008844256,diff
454,-0.184,-0.0089408755,diff
455,-0.18,-0.0090299845,diff
456,-0.176,-0.009111702,diff
457,-0.172,-0.0091866255,diff
458,-0.168,-0.009254992,diff
459,-0.164,-0.009316802,diff
460,-0.16,-0.009372592,diff
461,-0.156,-0.009422421,diff
462,-0.152,-0.009466827,diff
463,-0.148,-0.009505808,diff
464,-0.144,-0.009539843,diff
465,-0.14,-0.0095691085,diff
466,-0.136,-0.009593666,diff
467,-0.132,-0.00961405,diff
468,-0.128,-0.009630382,diff
469,-0.124,-0.009643197,diff
470,-0.12,-0.009652019,diff
471,-0.116,-0.009657621,diff
472,-0.112,-0.009660006,diff
473,-0.108,-0.009659648,diff
474,-0.104,-0.009656608,diff
475,-0.1,-0.009650886,diff
476,-0.096,-0.009642899,diff
477,-0.092,-0.009632707,diff
478,-0.088,-0.009620547,diff
479,-0.084,-0.009606838,diff
480,-0.08,-0.009591341,diff
481,-0.076,-0.009574711,diff
482,-0.072,-0.009556532,diff
483,-0.068,-0.009537518,diff
484,-0.064,-0.009517312,diff
485,-0.06,-0.00949651,diff
486,-0.056,-0.009474814,diff
487,-0.052,-0.009452522,diff
488,-0.048,-0.009429991,diff
489,-0.044,-0.009406745,diff
490,-0.04,-0.009383857,diff
491,-0.036,-0.009360254,diff
492,-0.032,-0.009337246,diff
493,-0.028,-0.009313762,diff
494,-0.024,-0.009290516,diff
495,-0.02,-0.009267807,diff
496,-0.016,-0.009244859,diff
497,-0.012,-0.009222388,diff
498,-0.008,-0.009200275,diff
499,-0.004,-0.009178579,diff
500,0.0,-0.009157419,diff
501,0.004,-0.009136558,diff
502,0.008,-0.009116113,diff
503,0.012,-0.009096205,diff
504,0.016,-0.009076774,diff
505,0.02,-0.009057641,diff
506,0.024,-0.009038806,diff
507,0.028,-0.009020865,diff
508,0.032,-0.009002984,diff
509,0.036,-0.008985698,diff
510,0.04,-0.0089684725,diff
511,0.044,-0.008951187,diff
512,0.048,-0.008934736,diff
513,0.052,-0.008917689,diff
514,0.056,-0.008901298,diff
515,0.06,-0.00888443,diff
516,0.064,-0.008867621,diff
517,0.068,-0.008850217,diff
518,0.072,-0.008832872,diff
519,0.076,-0.008814514,diff
520,0.08,-0.008796096,diff
521,0.084,-0.008776784,diff
522,0.088,-0.00875622,diff
523,0.092,-0.008735061,diff
524,0.096,-0.008712351,diff
525,0.1,-0.008688629,diff
526,0.104,-0.0086631775,diff
527,0.108,-0.008636177,diff
528,0.112,-0.008607328,diff
529,0.116,-0.0085760355,diff
530,0.12,-0.008543074,diff
531,0.124,-0.0085071325,diff
532,0.128,-0.008468866,diff
533,0.132,-0.00842768,diff
534,0.136,-0.008383334,diff
535,0.14,-0.008335531,diff
536,0.144,-0.008284032,diff
537,0.148,-0.008229196,diff
538,0.152,-0.0081701875,diff
539,0.156,-0.008106828,diff
540,0.16,-0.008038461,diff
541,0.164,-0.007965803,diff
542,0.168,-0.00788784,diff
543,0.172,-0.007804692,diff
544,0.176,-0.0077157617,diff
545,0.18,-0.0076206923,diff
546,0.184,-0.0075199604,diff
547,0.188,-0.007411957,diff
548,0.192,-0.0072975755,diff
549,0.196,-0.0071760416,diff
550,0.2,-0.0070468187,diff
551,0.204,-0.0069097877,diff
552,0.208,-0.006765008,diff
553,0.212,-0.006611526,diff
554,0.216,-0.00644958,diff
555,0.22,-0.006278336,diff
556,0.224,-0.006097555,diff
557,0.228,-0.0059071183,diff
558,0.232,-0.0057066083,diff
559,0.236,-0.005495429,diff
560,0.24,-0.0052734613,diff
561,0.244,-0.0050402284,diff
562,0.248,-0.0047956705,diff
563,0.252,-0.0045388937,diff
564,0.256,-0.0042701364,diff
565,0.26,-0.003988564,diff
566,0.264,-0.0036939979,diff
567,0.268,-0.0033857226,diff
568,0.272,-0.0030799508,diff
569,0.276,-0.0027925968,diff
570,0.28,-0.0025222301,diff
571,0.284,-0.0022687316,diff
572,0.288,-0.0020325184,diff
573,0.292,-0.001811862,diff
574,0.296,-0.00160712,diff
575,0.3,-0.0014179349,diff
576,0.304,-0.0012440085,diff
577,0.308,-0.0010844469,diff
578,0.312,-0.0009394884,diff
579,0.316,-0.00080806017,diff
580,0.32,-0.0006902814,diff
581,0.324,-0.0005851984,diff
582,0.328,-0.00049299,diff
583,0.332,-0.0004131198,diff
584,0.336,-0.00034493208,diff
585,0.34,-0.00028836727,diff
586,0.344,-0.00024276972,diff
587,0.348,-0.00020766258,diff
588,0.352,-0.00018280745,diff
589,0.356,-0.0001680851,diff
590,0.36,-0.00016283989,diff
591,0.364,-0.00016647577,diff
592,0.368,-0.00017875433,diff
593,0.372,-0.00019931793,diff
594,0.376,-0.00022822618,diff
595,0.38,-0.00026464462,diff
596,0.384,-0.0003080368,diff
597,0.388,-0.0003579855,diff
598,0.392,-0.0004146099,diff
599,0.396,-0.0004775524,diff
600,0.4,-0.00054609776,diff
601,0.404,-0.0006201863,diff
602,0.408,-0.0006991625,diff
603,0.412,-0.0007830262,diff
604,0.416,-0.00087094307,diff
605,0.42,-0.00096309185,diff
606,0.424,-0.0010588765,diff
607,0.428,-0.0011583567,diff
608,0.432,-0.0012606978,diff
609,0.436,-0.0013659,diff
610,0.44,-0.0014736652,diff
611,0.444,-0.0015839338,diff
612,0.448,-0.0016958714,diff
613,0.452,-0.0018092394,diff
614,0.456,-0.0019246936,diff
615,0.46,-0.0020408034,diff
616,0.464,-0.0021580458,diff
617,0.468,-0.0022763014,diff
618,0.472,-0.0023947358,diff
619,0.476,-0.0025134683,diff
620,0.48,-0.002632022,diff
621,0.484,-0.002751112,diff
622,0.488,-0.0028690696,diff
623,0.492,-0.0029871464,diff
624,0.496,-0.0031039119,diff
625,0.5,-0.0032203197,diff
626,0.504,-0.0033357143,diff
627,0.508,-0.0034496784,diff
628,0.512,-0.0035626292,diff
629,0.516,-0.0036736727,diff
630,0.52,-0.0037837625,diff
631,0.524,-0.0038918257,diff
632,0.528,-0.003998399,diff
633,0.532,-0.0041028857,diff
634,0.536,-0.0042054057,diff
635,0.54,-0.004306257,diff
636,0.544,-0.004404545,diff
637,0.548,-0.004500866,diff
638,0.552,-0.0045951605,diff
639,0.556,-0.0046869516,diff
640,0.56,-0.004776597,diff
641,0.564,-0.0048639774,diff
642,0.568,-0.0049487352,diff
643,0.572,-0.0050314665,diff
644,0.576,-0.005111456,diff
645,0.58,-0.0051891804,diff
646,0.584,-0.0052645206,diff
647,0.588,-0.0053373575,diff
648,0.592,-0.005407989,diff
649,0.596,-0.005476415,diff
650,0.6,-0.00554204,diff
651,0.604,-0.005605638,diff
652,0.608,-0.0056667924,diff
653,0.612,-0.0057257414,diff
654,0.616,-0.0057825446,diff
655,0.62,-0.0058366656,diff
656,0.624,-0.0058892965,diff
657,0.628,-0.005939245,diff
658,0.632,-0.005987525,diff
659,0.636,-0.006033659,diff
660,0.64,-0.006077826,diff
661,0.644,-0.006119907,diff
662,0.648,-0.006160617,diff
663,0.652,-0.0061993003,diff
664,0.656,-0.0062360764,diff
665,0.66,-0.0062713623,diff
666,0.664,-0.00630486,diff
667,0.668,-0.006336987,diff
668,0.672,-0.006367624,diff
669,0.676,-0.00639683,diff
670,0.68,-0.0064244866,diff
671,0.684,-0.0064511895,diff
672,0.688,-0.0064765215,diff
673,0.692,-0.0065006614,diff
674,0.696,-0.006523788,diff
675,0.7,-0.0065456033,diff
676,0.704,-0.006566584,diff
677,0.708,-0.0065867305,diff
678,0.712,-0.006605983,diff
679,0.716,-0.00662446,diff
680,0.72,-0.006642103,diff
681,0.724,-0.006659031,diff
682,0.728,-0.0066755414,diff
683,0.732,-0.006691158,diff
684,0.736,-0.0067064166,diff
685,0.74,-0.0067211986,diff
686,0.744,-0.0067355037,diff
687,0.748,-0.0067493916,diff
688,0.752,-0.006762862,diff
689,0.756,-0.006776333,diff
690,0.76,-0.0067895055,diff
691,0.764,-0.0068021417,diff
692,0.768,-0.006814778,diff
693,0.772,-0.006827295,diff
694,0.776,-0.0068393946,diff
695,0.78,-0.00685215,diff
696,0.784,-0.006864071,diff
697,0.788,-0.0068761706,diff
698,0.792,-0.0068885684,diff
699,0.796,-0.0069009066,diff
700,0.8,-0.0069131255,diff
701,0.804,-0.006925285,diff
702,0.808,-0.006937623,diff
703,0.812,-0.0069503784,diff
704,0.816,-0.006963074,diff
705,0.82,-0.006975949,diff
706,0.824,-0.006989002,diff
707,0.828,-0.0070020556,diff
708,0.832,-0.007015288,diff
709,0.836,-0.0070289373,diff
710,0.84,-0.0070423484,diff
711,0.844,-0.007056415,diff
712,0.848,-0.007070422,diff
713,0.852,-0.0070847273,diff
714,0.856,-0.00709939,diff
715,0.86,-0.0071137547,diff
716,0.864,-0.0071288347,diff
717,0.868,-0.007143855,diff
718,0.872,-0.0071587563,diff
719,0.876,-0.007174194,diff
720,0.88,-0.0071896315,diff
721,0.884,-0.007205248,diff
722,0.888,-0.007221222,diff
723,0.892,-0.007237017,diff
724,0.896,-0.0072531104,diff
725,0.9,-0.0072693825,diff
726,0.904,-0.0072855353,diff
727,0.908,-0.007302046,diff
728,0.912,-0.0073181987,diff
729,0.916,-0.007334769,diff
730,0.92,-0.0073511004,diff
731,0.924,-0.0073675513,diff
732,0.928,-0.0073841214,diff
733,0.932,-0.0074003935,diff
734,0.936,-0.007416725,diff
735,0.94,-0.007432878,diff
736,0.944,-0.007449031,diff
737,0.948,-0.007465303,diff
738,0.952,-0.007481098,diff
739,0.956,-0.0074967146,diff
740,0.96,-0.0075123906,diff
741,0.964,-0.00752759,diff
742,0.968,-0.0075427294,diff
743,0.972,-0.007557571,diff
744,0.976,-0.0075719357,diff
745,0.98,-0.00758636,diff
746,0.984,-0.0075998306,diff
747,0.988,-0.0076135397,diff
748,0.992,-0.007626772,diff
749,0.996,-0.007639408,diff
750,1.0,-0.007651627,diff
751,1.004,-0.0076636076,diff
752,1.008,-0.0076747537,diff
753,1.012,-0.007685244,diff
754,1.016,-0.0076958537,diff
755,1.02,-0.00770545,diff
756,1.024,-0.0077145696,diff
757,1.028,-0.007723093,diff
758,1.032,-0.007730663,diff
759,1.036,-0.007737696,diff
760,1.04,-0.0077443123,diff
761,1.044,-0.0077502728,diff
762,1.048,-0.0077549815,diff
763,1.052,-0.007759571,diff
764,1.056,-0.007763028,diff
765,1.06,-0.007765472,diff
766,1.064,-0.0077674985,diff
767,1.068,-0.007768452,diff
768,1.072,-0.0077686906,diff
769,1.076,-0.0077679157,diff
770,1.08,-0.0077664554,diff
771,1.084,-0.007764101,diff
772,1.088,-0.0077602863,diff
773,1.092,-0.007755935,diff
774,1.096,-0.0077506304,diff
775,1.1,-0.0077441633,diff
776,1.104,-0.0077367127,diff
777,1.108,-0.007728249,diff
778,1.112,-0.0077190697,diff
779,1.116,-0.0077083707,diff
780,1.12,-0.0076968074,diff
781,1.124,-0.0076842904,diff
782,1.128,-0.007670462,diff
783,1.132,-0.0076556504,diff
784,1.136,-0.007639855,diff
785,1.14,-0.0076226294,diff
786,1.144,-0.0076043904,diff
787,1.148,-0.007585138,diff
788,1.152,-0.0075645447,diff
789,1.156,-0.007542968,diff
790,1.16,-0.0075200796,diff
791,1.164,-0.007496178,diff
792,1.168,-0.0074709654,diff
793,1.172,-0.0074447095,diff
794,1.176,-0.007417172,diff
795,1.18,-0.0073886216,diff
796,1.184,-0.007358521,diff
797,1.188,-0.0073275864,diff
798,1.192,-0.007295072,diff
799,1.196,-0.0072616637,diff
800,1.2,-0.0072271824,diff
801,1.204,-0.007191241,diff
802,1.208,-0.007154256,diff
803,1.212,-0.00711599,diff
804,1.216,-0.007076621,diff
805,1.22,-0.0070361197,diff
806,1.224,-0.0069943964,diff
807,1.228,-0.0069514215,diff
808,1.232,-0.0069074035,diff
809,1.236,-0.0068622828,diff
810,1.24,-0.0068157315,diff
811,1.244,-0.006767988,diff
812,1.248,-0.006719649,diff
813,1.252,-0.00666973,diff
814,1.256,-0.006618768,diff
815,1.26,-0.0065667927,diff
816,1.264,-0.0065134168,diff
817,1.268,-0.0064594746,diff
818,1.272,-0.0064039826,diff
819,1.276,-0.0063477755,diff
820,1.28,-0.0062903166,diff
821,1.284,-0.006231904,diff
822,1.288,-0.0061725676,diff
823,1.292,-0.0061120093,diff
824,1.296,-0.0060506165,diff
825,1.3,-0.0059883,diff
826,1.304,-0.0059247017,diff
827,1.308,-0.0058605373,diff
828,1.312,-0.0057952404,diff
829,1.316,-0.00572896,diff
830,1.32,-0.005661845,diff
831,1.324,-0.0055939555,diff
832,1.328,-0.005525261,diff
833,1.332,-0.0054555237,diff
834,1.336,-0.0053851902,diff
835,1.34,-0.0053138435,diff
836,1.344,-0.00524202,diff
837,1.348,-0.0051691234,diff
838,1.352,-0.0050958395,diff
839,1.356,-0.0050215125,diff
840,1.36,-0.0049467087,diff
841,1.364,-0.0048708916,diff
842,1.368,-0.0047945976,diff
843,1.372,-0.0047174394,diff
844,1.376,-0.0046402514,diff
845,1.38,-0.00456205,diff
846,1.384,-0.00448367,diff
847,1.388,-0.004404247,diff
848,1.392,-0.004324794,diff
849,1.396,-0.0042441487,diff
850,1.4,-0.004163623,diff
851,1.404,-0.0040827394,diff
852,1.408,-0.0040011406,diff
853,1.412,-0.003919393,diff
854,1.416,-0.0038367808,diff
855,1.42,-0.0037542284,diff
856,1.424,-0.0036714375,diff
857,1.428,-0.0035883486,diff
858,1.432,-0.003504634,diff
859,1.436,-0.0034207702,diff
860,1.44,-0.0033369064,diff
861,1.444,-0.0032528043,diff
862,1.448,-0.0031684637,diff
863,1.452,-0.0030839741,diff
864,1.456,-0.002999276,diff
865,1.46,-0.0029145777,diff
866,1.464,-0.0028297007,diff
867,1.468,-0.0027448833,diff
868,1.472,-0.0026602745,diff
869,1.476,-0.002575457,diff
870,1.48,-0.0024905503,diff
871,1.484,-0.0024060607,diff
872,1.488,-0.002321452,diff
873,1.492,-0.0022369027,diff
874,1.496,-0.0021525323,diff
875,1.5,-0.0020682514,diff
876,1.504,-0.0019843876,diff
877,1.508,-0.0019006133,diff
878,1.512,-0.0018171072,diff
879,1.516,-0.0017334819,diff
880,1.52,-0.0016507804,diff
881,1.524,-0.0015680492,diff
882,1.528,-0.0014857352,diff
883,1.532,-0.0014039725,diff
884,1.536,-0.0013224036,diff
885,1.54,-0.0012411624,diff
886,1.544,-0.0011605322,diff
887,1.548,-0.0010802597,diff
888,1.552,-0.0010007471,diff
889,1.556,-0.0009214133,diff
890,1.56,-0.0008429587,diff
891,1.564,-0.0007647276,diff
892,1.568,-0.00068725646,diff
893,1.572,-0.0006105453,diff
894,1.576,-0.00053445995,diff
895,1.58,-0.00045868754,diff
896,1.584,-0.00038401783,diff
897,1.588,-0.00030969083,diff
898,1.592,-0.00023633242,diff
899,1.596,-0.00016392767,diff
900,1.6,-9.189546e-05,diff
901,1.604,-2.0980835e-05,diff
902,1.608,4.9069524e-05,diff
903,1.612,0.00011855364,diff
904,1.616,0.00018694997,diff
905,1.62,0.00025443733,diff
906,1.624,0.00032106042,diff
907,1.628,0.00038684905,diff
908,1.632,0.0004517436,diff
909,1.636,0.00051514804,diff
910,1.64,0.00057807565,diff
911,1.644,0.00063973665,diff
912,1.648,0.0007003546,diff
913,1.652,0.0007598698,diff
914,1.656,0.0008184314,diff
915,1.66,0.0008755475,diff
916,1.664,0.0009317696,diff
917,1.668,0.0009869039,diff
918,1.672,0.0010405183,diff
919,1.676,0.0010935962,diff
920,1.68,0.001144737,diff
921,1.684,0.0011953562,diff
922,1.688,0.0012442321,diff
923,1.692,0.0012920052,diff
924,1.696,0.0013383627,diff
925,1.7,0.0013835132,diff
926,1.704,0.0014272332,diff
927,1.708,0.0014696568,diff
928,1.712,0.0015107393,diff
929,1.716,0.001550436,diff
930,1.72,0.0015888959,diff
931,1.724,0.0016256571,diff
932,1.728,0.0016611665,diff
933,1.732,0.0016952306,diff
934,1.736,0.0017277598,diff
935,1.74,0.0017588139,diff
936,1.744,0.0017883033,diff
937,1.748,0.0018167049,diff
938,1.752,0.0018429756,diff
939,1.756,0.0018680394,diff
940,1.76,0.0018913746,diff
941,1.764,0.0019133836,diff
942,1.768,0.0019335896,diff
943,1.772,0.001952365,diff
944,1.776,0.0019693673,diff
945,1.78,0.0019849837,diff
946,1.784,0.001998864,diff
947,1.788,0.0020109862,diff
948,1.792,0.0020214543,diff
949,1.796,0.002030529,diff
950,1.8,0.0020375624,diff
951,1.804,0.0020430014,diff
952,1.808,0.002046682,diff
953,1.812,0.0020486638,diff
954,1.816,0.002048783,diff
955,1.82,0.0020474195,diff
956,1.824,0.002044104,diff
957,1.828,0.002039194,diff
958,1.832,0.0020323247,diff
959,1.836,0.0020240024,diff
960,1.84,0.0020134747,diff
961,1.844,0.002001144,diff
962,1.848,0.0019871518,diff
963,1.852,0.0019713864,diff
964,1.856,0.001953669,diff
965,1.86,0.0019341335,diff
966,1.864,0.0019127503,diff
967,1.868,0.0018893182,diff
968,1.872,0.0018642545,diff
969,1.876,0.0018370226,diff
970,1.88,0.0018082485,diff
971,1.884,0.0017775036,diff
972,1.888,0.0017448068,diff
973,1.892,0.0017101355,diff
974,1.896,0.0016736574,diff
975,1.9,0.0016351901,diff
976,1.904,0.0015948191,diff
977,1.908,0.0015521906,diff
978,1.912,0.001508154,diff
979,1.916,0.0014619716,diff
980,1.92,0.0014138222,diff
981,1.924,0.0013636611,diff
982,1.928,0.0013112947,diff
983,1.932,0.0012572035,diff
984,1.936,0.0012012161,diff
985,1.94,0.0011431836,diff
986,1.944,0.0010830145,diff
987,1.948,0.0010211468,diff
988,1.952,0.0009571612,diff
989,1.956,0.0008911416,diff
990,1.96,0.0008230787,diff
991,1.964,0.00075299665,diff
992,1.968,0.00068116933,diff
993,1.972,0.00060698576,diff
994,1.976,0.0005311221,diff
995,1.98,0.0004529748,diff
996,1.984,0.0003729444,diff
997,1.988,0.00029072678,diff
998,1.992,0.00020672567,diff
999,1.996,0.00012052758,diff
1000,2.0,3.2449607e-05,diff


==> visu/tikz_csvs_obs_force/run_obs_weight_800/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_800/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_800/sol_nn.csv <==
,X_x,value,name
0,-2.0,2.7704984e-05,sol_nn
1,-1.996,0.0024183462,sol_nn
2,-1.992,0.004805253,sol_nn
3,-1.988,0.007188621,sol_nn
4,-1.984,0.009568064,sol_nn
5,-1.98,0.011944144,sol_nn
6,-1.976,0.01431622,sol_nn
7,-1.972,0.01668512,sol_nn
8,-1.968,0.019049874,sol_nn
9,-1.964,0.021411322,sol_nn
10,-1.96,0.023769036,sol_nn
11,-1.956,0.026123255,sol_nn
12,-1.952,0.028473802,sol_nn
13,-1.948,0.030820658,sol_nn
14,-1.944,0.033164203,sol_nn
15,-1.94,0.035503864,sol_nn
16,-1.936,0.03784042,sol_nn
17,-1.932,0.04017313,sol_nn
18,-1.928,0.042502448,sol_nn
19,-1.924,0.04482819,sol_nn
20,-1.92,0.047150493,sol_nn
21,-1.916,0.0494693,sol_nn
22,-1.912,0.051784873,sol_nn
23,-1.908,0.054096784,sol_nn
24,-1.904,0.056405134,sol_nn
25,-1.9,0.058710277,sol_nn
26,-1.896,0.061011814,sol_nn
27,-1.892,0.063310064,sol_nn
28,-1.888,0.06560505,sol_nn
29,-1.884,0.06789625,sol_nn
30,-1.88,0.070184425,sol_nn
31,-1.876,0.07246907,sol_nn
32,-1.872,0.07475051,sol_nn
33,-1.868,0.077028535,sol_nn
34,-1.864,0.07930358,sol_nn
35,-1.86,0.08157501,sol_nn
36,-1.856,0.08384296,sol_nn
37,-1.852,0.08610788,sol_nn
38,-1.848,0.08836946,sol_nn
39,-1.844,0.09062784,sol_nn
40,-1.84,0.09288299,sol_nn
41,-1.836,0.09513496,sol_nn
42,-1.832,0.09738344,sol_nn
43,-1.828,0.099628866,sol_nn
44,-1.824,0.10187127,sol_nn
45,-1.82,0.10411018,sol_nn
46,-1.816,0.106346086,sol_nn
47,-1.812,0.108578786,sol_nn
48,-1.808,0.1108083,sol_nn
49,-1.804,0.1130345,sol_nn
50,-1.8,0.11525811,sol_nn
51,-1.796,0.11747834,sol_nn
52,-1.792,0.119695395,sol_nn
53,-1.788,0.12190952,sol_nn
54,-1.784,0.124120474,sol_nn
55,-1.78,0.12632836,sol_nn
56,-1.776,0.12853312,sol_nn
57,-1.772,0.13073501,sol_nn
58,-1.768,0.13293397,sol_nn
59,-1.764,0.13512969,sol_nn
60,-1.76,0.1373226,sol_nn
61,-1.756,0.13951221,sol_nn
62,-1.752,0.14169937,sol_nn
63,-1.748,0.1438832,sol_nn
64,-1.744,0.1460641,sol_nn
65,-1.74,0.14824206,sol_nn
66,-1.736,0.15041728,sol_nn
67,-1.732,0.1525895,sol_nn
68,-1.728,0.15475887,sol_nn
69,-1.724,0.15692502,sol_nn
70,-1.72,0.15908888,sol_nn
71,-1.716,0.16124964,sol_nn
72,-1.712,0.16340739,sol_nn
73,-1.708,0.16556251,sol_nn
74,-1.704,0.16771483,sol_nn
75,-1.7,0.16986436,sol_nn
76,-1.696,0.17201099,sol_nn
77,-1.692,0.17415494,sol_nn
78,-1.688,0.17629579,sol_nn
79,-1.684,0.1784344,sol_nn
80,-1.68,0.18056989,sol_nn
81,-1.676,0.18270317,sol_nn
82,-1.672,0.18483329,sol_nn
83,-1.668,0.1869611,sol_nn
84,-1.664,0.18908581,sol_nn
85,-1.66,0.19120818,sol_nn
86,-1.656,0.19332755,sol_nn
87,-1.652,0.1954447,sol_nn
88,-1.648,0.19755921,sol_nn
89,-1.644,0.19967082,sol_nn
90,-1.64,0.20178024,sol_nn
91,-1.636,0.20388678,sol_nn
92,-1.632,0.20599085,sol_nn
93,-1.628,0.20809232,sol_nn
94,-1.624,0.21019134,sol_nn
95,-1.62,0.21228768,sol_nn
96,-1.616,0.21438172,sol_nn
97,-1.612,0.21647352,sol_nn
98,-1.608,0.2185626,sol_nn
99,-1.604,0.22064921,sol_nn
100,-1.6,0.22273326,sol_nn
101,-1.596,0.22481501,sol_nn
102,-1.592,0.22689447,sol_nn
103,-1.588,0.22897142,sol_nn
104,-1.584,0.23104614,sol_nn
105,-1.58,0.23311824,sol_nn
106,-1.576,0.23518851,sol_nn
107,-1.572,0.23725614,sol_nn
108,-1.568,0.23932143,sol_nn
109,-1.564,0.24138436,sol_nn
110,-1.56,0.24344535,sol_nn
111,-1.556,0.24550414,sol_nn
112,-1.552,0.24756008,sol_nn
113,-1.548,0.24961437,sol_nn
114,-1.544,0.25166625,sol_nn
115,-1.54,0.253716,sol_nn
116,-1.536,0.2557633,sol_nn
117,-1.532,0.25780898,sol_nn
118,-1.528,0.25985235,sol_nn
119,-1.524,0.2618935,sol_nn
120,-1.52,0.26393265,sol_nn
121,-1.516,0.26596966,sol_nn
122,-1.512,0.2680049,sol_nn
123,-1.508,0.27003747,sol_nn
124,-1.504,0.27206862,sol_nn
125,-1.5,0.27409762,sol_nn
126,-1.496,0.27612472,sol_nn
127,-1.492,0.27814955,sol_nn
128,-1.488,0.28017256,sol_nn
129,-1.484,0.28219414,sol_nn
130,-1.48,0.2842132,sol_nn
131,-1.476,0.28623074,sol_nn
132,-1.472,0.2882464,sol_nn
133,-1.468,0.2902601,sol_nn
134,-1.464,0.2922719,sol_nn
135,-1.46,0.29428223,sol_nn
136,-1.456,0.2962909,sol_nn
137,-1.452,0.2982974,sol_nn
138,-1.448,0.30030215,sol_nn
139,-1.444,0.30230543,sol_nn
140,-1.44,0.30430704,sol_nn
141,-1.436,0.306307,sol_nn
142,-1.432,0.30830532,sol_nn
143,-1.428,0.3103019,sol_nn
144,-1.424,0.31229722,sol_nn
145,-1.42,0.31429055,sol_nn
146,-1.416,0.3162825,sol_nn
147,-1.412,0.31827316,sol_nn
148,-1.408,0.32026187,sol_nn
149,-1.404,0.32224935,sol_nn
150,-1.4,0.32423556,sol_nn
151,-1.396,0.32622007,sol_nn
152,-1.392,0.32820344,sol_nn
153,-1.388,0.33018517,sol_nn
154,-1.384,0.33216605,sol_nn
155,-1.38,0.33414495,sol_nn
156,-1.376,0.33612278,sol_nn
157,-1.372,0.33809978,sol_nn
158,-1.368,0.34007522,sol_nn
159,-1.364,0.3420494,sol_nn
160,-1.36,0.34402245,sol_nn
161,-1.356,0.34599417,sol_nn
162,-1.352,0.34796482,sol_nn
163,-1.348,0.34993452,sol_nn
164,-1.344,0.35190305,sol_nn
165,-1.34,0.3538706,sol_nn
166,-1.336,0.3558372,sol_nn
167,-1.332,0.35780263,sol_nn
168,-1.328,0.35976723,sol_nn
169,-1.324,0.3617307,sol_nn
170,-1.32,0.3636934,sol_nn
171,-1.316,0.36565533,sol_nn
172,-1.312,0.36761612,sol_nn
173,-1.308,0.36957645,sol_nn
174,-1.304,0.37153572,sol_nn
175,-1.3,0.37349463,sol_nn
176,-1.296,0.3754524,sol_nn
177,-1.292,0.37740967,sol_nn
178,-1.288,0.3793663,sol_nn
179,-1.284,0.38132185,sol_nn
180,-1.28,0.38327742,sol_nn
181,-1.276,0.38523233,sol_nn
182,-1.272,0.38718656,sol_nn
183,-1.268,0.38914043,sol_nn
184,-1.264,0.39109352,sol_nn
185,-1.26,0.39304644,sol_nn
186,-1.256,0.39499912,sol_nn
187,-1.252,0.3969512,sol_nn
188,-1.248,0.3989028,sol_nn
189,-1.244,0.40085453,sol_nn
190,-1.24,0.40280557,sol_nn
191,-1.236,0.4047568,sol_nn
192,-1.232,0.4067074,sol_nn
193,-1.228,0.4086581,sol_nn
194,-1.224,0.41060886,sol_nn
195,-1.22,0.4125591,sol_nn
196,-1.216,0.41450942,sol_nn
197,-1.212,0.41646022,sol_nn
198,-1.208,0.4184106,sol_nn
199,-1.204,0.42036113,sol_nn
200,-1.2,0.42231166,sol_nn
201,-1.196,0.42426264,sol_nn
202,-1.192,0.42621347,sol_nn
203,-1.188,0.42816472,sol_nn
204,-1.184,0.43011606,sol_nn
205,-1.18,0.43206814,sol_nn
206,-1.176,0.4340203,sol_nn
207,-1.172,0.4359726,sol_nn
208,-1.168,0.4379254,sol_nn
209,-1.164,0.43987858,sol_nn
210,-1.16,0.44183248,sol_nn
211,-1.156,0.4437871,sol_nn
212,-1.152,0.445742,sol_nn
213,-1.148,0.44769743,sol_nn
214,-1.144,0.44965398,sol_nn
215,-1.14,0.45161092,sol_nn
216,-1.136,0.4535684,sol_nn
217,-1.132,0.45552713,sol_nn
218,-1.128,0.4574865,sol_nn
219,-1.124,0.4594465,sol_nn
220,-1.12,0.46140763,sol_nn
221,-1.116,0.46336982,sol_nn
222,-1.112,0.46533272,sol_nn
223,-1.108,0.46729675,sol_nn
224,-1.104,0.46926218,sol_nn
225,-1.1,0.47122845,sol_nn
226,-1.096,0.4731961,sol_nn
227,-1.092,0.47516462,sol_nn
228,-1.088,0.47713476,sol_nn
229,-1.084,0.47910595,sol_nn
230,-1.08,0.48107868,sol_nn
231,-1.076,0.48305255,sol_nn
232,-1.072,0.48502785,sol_nn
233,-1.068,0.48700476,sol_nn
234,-1.064,0.48898306,sol_nn
235,-1.06,0.49096328,sol_nn
236,-1.056,0.4929449,sol_nn
237,-1.052,0.49492806,sol_nn
238,-1.048,0.49691325,sol_nn
239,-1.044,0.49889985,sol_nn
240,-1.04,0.5008886,sol_nn
241,-1.036,0.50287896,sol_nn
242,-1.032,0.5048713,sol_nn
243,-1.028,0.5068654,sol_nn
244,-1.024,0.5088616,sol_nn
245,-1.02,0.51085985,sol_nn
246,-1.016,0.51286024,sol_nn
247,-1.012,0.5148626,sol_nn
248,-1.008,0.5168669,sol_nn
249,-1.004,0.518874,sol_nn
250,-1.0,0.52088296,sol_nn
251,-0.996,0.52289414,sol_nn
252,-0.992,0.52490765,sol_nn
253,-0.988,0.5269238,sol_nn
254,-0.984,0.5289421,sol_nn
255,-0.98,0.53096306,sol_nn
256,-0.976,0.53298646,sol_nn
257,-0.972,0.5350124,sol_nn
258,-0.968,0.537041,sol_nn
259,-0.964,0.53907245,sol_nn
260,-0.96,0.54110616,sol_nn
261,-0.956,0.5431427,sol_nn
262,-0.952,0.5451823,sol_nn
263,-0.948,0.5472244,sol_nn
264,-0.944,0.5492697,sol_nn
265,-0.94,0.55131733,sol_nn
266,-0.936,0.55336833,sol_nn
267,-0.932,0.5554223,sol_nn
268,-0.928,0.5574788,sol_nn
269,-0.924,0.5595389,sol_nn
270,-0.92,0.5616022,sol_nn
271,-0.916,0.56366855,sol_nn
272,-0.912,0.56573755,sol_nn
273,-0.908,0.5678102,sol_nn
274,-0.904,0.56988657,sol_nn
275,-0.9,0.5719651,sol_nn
276,-0.896,0.5740477,sol_nn
277,-0.892,0.5761338,sol_nn
278,-0.888,0.57822293,sol_nn
279,-0.884,0.58031553,sol_nn
280,-0.88,0.5824115,sol_nn
281,-0.876,0.5845115,sol_nn
282,-0.872,0.5866145,sol_nn
283,-0.868,0.58872133,sol_nn
284,-0.864,0.59083176,sol_nn
285,-0.86,0.59294575,sol_nn
286,-0.856,0.59506345,sol_nn
287,-0.852,0.5971846,sol_nn
288,-0.848,0.5993096,sol_nn
289,-0.844,0.6014383,sol_nn
290,-0.84,0.60357076,sol_nn
291,-0.836,0.6057071,sol_nn
292,-0.832,0.607847,sol_nn
293,-0.828,0.6099911,sol_nn
294,-0.824,0.6121389,sol_nn
295,-0.82,0.6142905,sol_nn
296,-0.816,0.6164461,sol_nn
297,-0.812,0.6186054,sol_nn
298,-0.808,0.6207688,sol_nn
299,-0.804,0.62293625,sol_nn
300,-0.8,0.6251073,sol_nn
301,-0.796,0.62728286,sol_nn
302,-0.792,0.62946194,sol_nn
303,-0.788,0.631645,sol_nn
304,-0.784,0.6338324,sol_nn
305,-0.78,0.63602346,sol_nn
306,-0.776,0.6382185,sol_nn
307,-0.772,0.64041775,sol_nn
308,-0.768,0.6426209,sol_nn
309,-0.764,0.64482814,sol_nn
310,-0.76,0.6470394,sol_nn
311,-0.756,0.64925444,sol_nn
312,-0.752,0.6514738,sol_nn
313,-0.748,0.6536974,sol_nn
314,-0.744,0.65592426,sol_nn
315,-0.74,0.65815556,sol_nn
316,-0.736,0.6603907,sol_nn
317,-0.732,0.66262984,sol_nn
318,-0.728,0.6648728,sol_nn
319,-0.724,0.6671196,sol_nn
320,-0.72,0.66937023,sol_nn
321,-0.716,0.6716253,sol_nn
322,-0.712,0.6738837,sol_nn
323,-0.708,0.67614615,sol_nn
324,-0.704,0.6784122,sol_nn
325,-0.7,0.6806819,sol_nn
326,-0.696,0.6829556,sol_nn
327,-0.692,0.685233,sol_nn
328,-0.688,0.6875141,sol_nn
329,-0.684,0.68979853,sol_nn
330,-0.68,0.69208676,sol_nn
331,-0.676,0.69437844,sol_nn
332,-0.672,0.6966735,sol_nn
333,-0.668,0.69897217,sol_nn
334,-0.664,0.7012738,sol_nn
335,-0.66,0.70357907,sol_nn
336,-0.656,0.70588744,sol_nn
337,-0.652,0.7081991,sol_nn
338,-0.648,0.7105137,sol_nn
339,-0.644,0.7128317,sol_nn
340,-0.64,0.7151525,sol_nn
341,-0.636,0.717476,sol_nn
342,-0.632,0.7198026,sol_nn
343,-0.628,0.7221318,sol_nn
344,-0.624,0.7244639,sol_nn
345,-0.62,0.7267981,sol_nn
346,-0.616,0.7291352,sol_nn
347,-0.612,0.73147494,sol_nn
348,-0.608,0.7338163,sol_nn
349,-0.604,0.7361603,sol_nn
350,-0.6,0.7385065,sol_nn
351,-0.596,0.7408544,sol_nn
352,-0.592,0.7432042,sol_nn
353,-0.588,0.7455558,sol_nn
354,-0.584,0.74790967,sol_nn
355,-0.58,0.75026447,sol_nn
356,-0.576,0.7526209,sol_nn
357,-0.572,0.7549783,sol_nn
358,-0.568,0.7573373,sol_nn
359,-0.564,0.7596973,sol_nn
360,-0.56,0.76205784,sol_nn
361,-0.556,0.76441973,sol_nn
362,-0.552,0.76678187,sol_nn
363,-0.548,0.7691447,sol_nn
364,-0.544,0.7715077,sol_nn
365,-0.54,0.77387094,sol_nn
366,-0.536,0.7762341,sol_nn
367,-0.532,0.7785974,sol_nn
368,-0.528,0.78096014,sol_nn
369,-0.524,0.7833226,sol_nn
370,-0.52,0.7856845,sol_nn
371,-0.516,0.78804547,sol_nn
372,-0.512,0.7904056,sol_nn
373,-0.508,0.79276454,sol_nn
374,-0.504,0.7951216,sol_nn
375,-0.5,0.797478,sol_nn
376,-0.496,0.7998319,sol_nn
377,-0.492,0.80218434,sol_nn
378,-0.488,0.8045347,sol_nn
379,-0.484,0.8068827,sol_nn
380,-0.48,0.8092278,sol_nn
381,-0.476,0.8115704,sol_nn
382,-0.472,0.81391025,sol_nn
383,-0.468,0.8162467,sol_nn
384,-0.464,0.8185799,sol_nn
385,-0.46,0.82090944,sol_nn
386,-0.456,0.8232348,sol_nn
387,-0.452,0.8255565,sol_nn
388,-0.448,0.8278739,sol_nn
389,-0.444,0.8301864,sol_nn
390,-0.44,0.8324945,sol_nn
391,-0.436,0.83479744,sol_nn
392,-0.432,0.8370952,sol_nn
393,-0.428,0.8393873,sol_nn
394,-0.424,0.84167373,sol_nn
395,-0.42,0.8439539,sol_nn
396,-0.416,0.8462282,sol_nn
397,-0.412,0.8484954,sol_nn
398,-0.408,0.8507563,sol_nn
399,-0.404,0.8530095,sol_nn
400,-0.4,0.8552557,sol_nn
401,-0.396,0.85749424,sol_nn
402,-0.392,0.85972494,sol_nn
403,-0.388,0.8619471,sol_nn
404,-0.384,0.86416113,sol_nn
405,-0.38,0.86636615,sol_nn
406,-0.376,0.8685623,sol_nn
407,-0.372,0.87074906,sol_nn
408,-0.368,0.8729259,sol_nn
409,-0.364,0.8750928,sol_nn
410,-0.36,0.87724966,sol_nn
411,-0.356,0.879396,sol_nn
412,-0.352,0.8815315,sol_nn
413,-0.348,0.8836554,sol_nn
414,-0.344,0.8857683,sol_nn
415,-0.34,0.8878693,sol_nn
416,-0.336,0.88995814,sol_nn
417,-0.332,0.89203477,sol_nn
418,-0.328,0.8940985,sol_nn
419,-0.324,0.8961489,sol_nn
420,-0.32,0.89818656,sol_nn
421,-0.316,0.90021014,sol_nn
422,-0.312,0.9022197,sol_nn
423,-0.308,0.904215,sol_nn
424,-0.304,0.906196,sol_nn
425,-0.3,0.9081615,sol_nn
426,-0.296,0.91011226,sol_nn
427,-0.292,0.91204715,sol_nn
428,-0.288,0.9139663,sol_nn
429,-0.284,0.9158685,sol_nn
430,-0.28,0.9177549,sol_nn
431,-0.276,0.9196242,sol_nn
432,-0.272,0.9214759,sol_nn
433,-0.268,0.9233103,sol_nn
434,-0.264,0.9251268,sol_nn
435,-0.26,0.9269255,sol_nn
436,-0.256,0.9287049,sol_nn
437,-0.252,0.9304657,sol_nn
438,-0.248,0.9322075,sol_nn
439,-0.244,0.9339295,sol_nn
440,-0.24,0.93563193,sol_nn
441,-0.236,0.93731403,sol_nn
442,-0.232,0.938976,sol_nn
443,-0.228,0.94061655,sol_nn
444,-0.224,0.9422362,sol_nn
445,-0.22,0.94383466,sol_nn
446,-0.216,0.9454112,sol_nn
447,-0.212,0.94696563,sol_nn
448,-0.208,0.94849765,sol_nn
449,-0.204,0.9500071,sol_nn
450,-0.2,0.95149326,sol_nn
451,-0.196,0.9529564,sol_nn
452,-0.192,0.95439625,sol_nn
453,-0.188,0.95581174,sol_nn
454,-0.184,0.95720315,sol_nn
455,-0.18,0.95857,sol_nn
456,-0.176,0.9599123,sol_nn
457,-0.172,0.9612294,sol_nn
458,-0.168,0.962521,sol_nn
459,-0.164,0.9637872,sol_nn
460,-0.16,0.9650274,sol_nn
461,-0.156,0.9662416,sol_nn
462,-0.152,0.96742916,sol_nn
463,-0.148,0.9685902,sol_nn
464,-0.144,0.9697242,sol_nn
465,-0.14,0.9708309,sol_nn
466,-0.136,0.97191036,sol_nn
467,-0.132,0.97296196,sol_nn
468,-0.128,0.9739856,sol_nn
469,-0.124,0.97498083,sol_nn
470,-0.12,0.975948,sol_nn
471,-0.116,0.9768864,sol_nn
472,-0.112,0.977796,sol_nn
473,-0.108,0.9786764,sol_nn
474,-0.104,0.9795274,sol_nn
475,-0.1,0.9803491,sol_nn
476,-0.096,0.9811411,sol_nn
477,-0.092,0.9819033,sol_nn
478,-0.088,0.98263544,sol_nn
479,-0.084,0.98333716,sol_nn
480,-0.08,0.98400867,sol_nn
481,-0.076,0.9846493,sol_nn
482,-0.072,0.9852595,sol_nn
483,-0.068,0.9858385,sol_nn
484,-0.064,0.9863867,sol_nn
485,-0.06,0.9869035,sol_nn
486,-0.056,0.9873892,sol_nn
487,-0.052,0.98784345,sol_nn
488,-0.048,0.988266,sol_nn
489,-0.044,0.98865724,sol_nn
490,-0.04,0.9890161,sol_nn
491,-0.036,0.98934376,sol_nn
492,-0.032,0.98963875,sol_nn
493,-0.028,0.98990226,sol_nn
494,-0.024,0.99013346,sol_nn
495,-0.02,0.9903322,sol_nn
496,-0.016,0.99049914,sol_nn
497,-0.012,0.9906336,sol_nn
498,-0.008,0.9907357,sol_nn
499,-0.004,0.99080545,sol_nn
500,0.0,0.9908426,sol_nn
501,0.004,0.99084747,sol_nn
502,0.008,0.9908199,sol_nn
503,0.012,0.9907598,sol_nn
504,0.016,0.9906672,sol_nn
505,0.02,0.99054235,sol_nn
506,0.024,0.9903852,sol_nn
507,0.028,0.99019516,sol_nn
508,0.032,0.989973,sol_nn
509,0.036,0.9897183,sol_nn
510,0.04,0.9894315,sol_nn
511,0.044,0.9891128,sol_nn
512,0.048,0.98876125,sol_nn
513,0.052,0.9883783,sol_nn
514,0.056,0.9879627,sol_nn
515,0.06,0.98751557,sol_nn
516,0.064,0.9870364,sol_nn
517,0.068,0.9865258,sol_nn
518,0.072,0.98598313,sol_nn
519,0.076,0.9854095,sol_nn
520,0.08,0.9848039,sol_nn
521,0.084,0.9841672,sol_nn
522,0.088,0.98349977,sol_nn
523,0.092,0.98280096,sol_nn
524,0.096,0.98207164,sol_nn
525,0.1,0.9813114,sol_nn
526,0.104,0.98052084,sol_nn
527,0.108,0.97969985,sol_nn
528,0.112,0.9788487,sol_nn
529,0.116,0.977968,sol_nn
530,0.12,0.9770569,sol_nn
531,0.124,0.9761169,sol_nn
532,0.128,0.9751471,sol_nn
533,0.132,0.97414833,sol_nn
534,0.136,0.9731207,sol_nn
535,0.14,0.9720645,sol_nn
536,0.144,0.97098,sol_nn
537,0.148,0.9698668,sol_nn
538,0.152,0.9687258,sol_nn
539,0.156,0.9675572,sol_nn
540,0.16,0.9663615,sol_nn
541,0.164,0.9651382,sol_nn
542,0.168,0.96388817,sol_nn
543,0.172,0.9626113,sol_nn
544,0.176,0.96130824,sol_nn
545,0.18,0.9599793,sol_nn
546,0.184,0.95862406,sol_nn
547,0.188,0.95724404,sol_nn
548,0.192,0.95583844,sol_nn
549,0.196,0.95440793,sol_nn
550,0.2,0.95295316,sol_nn
551,0.204,0.9514742,sol_nn
552,0.208,0.94997096,sol_nn
553,0.212,0.9484445,sol_nn
554,0.216,0.9468944,sol_nn
555,0.22,0.9453217,sol_nn
556,0.224,0.9437264,sol_nn
557,0.228,0.94210887,sol_nn
558,0.232,0.9404694,sol_nn
559,0.236,0.93880856,sol_nn
560,0.24,0.9371265,sol_nn
561,0.244,0.9354238,sol_nn
562,0.248,0.9337003,sol_nn
563,0.252,0.9319571,sol_nn
564,0.256,0.93019384,sol_nn
565,0.26,0.9284114,sol_nn
566,0.264,0.92661,sol_nn
567,0.268,0.92479026,sol_nn
568,0.272,0.9229524,sol_nn
569,0.276,0.9210962,sol_nn
570,0.28,0.919223,sol_nn
571,0.284,0.9173329,sol_nn
572,0.288,0.91542554,sol_nn
573,0.292,0.9135026,sol_nn
574,0.296,0.91156375,sol_nn
575,0.3,0.9096094,sol_nn
576,0.304,0.9076396,sol_nn
577,0.308,0.9056556,sol_nn
578,0.312,0.90365696,sol_nn
579,0.316,0.9016448,sol_nn
580,0.32,0.89961904,sol_nn
581,0.324,0.8975805,sol_nn
582,0.328,0.8955291,sol_nn
583,0.332,0.8934654,sol_nn
584,0.336,0.89139,sol_nn
585,0.34,0.8893029,sol_nn
586,0.344,0.88720495,sol_nn
587,0.348,0.88509643,sol_nn
588,0.352,0.8829777,sol_nn
589,0.356,0.8808489,sol_nn
590,0.36,0.8787105,sol_nn
591,0.364,0.8765633,sol_nn
592,0.368,0.8744074,sol_nn
593,0.372,0.8722433,sol_nn
594,0.376,0.8700708,sol_nn
595,0.38,0.8678908,sol_nn
596,0.384,0.8657037,sol_nn
597,0.388,0.8635102,sol_nn
598,0.392,0.86131,sol_nn
599,0.396,0.85910344,sol_nn
600,0.4,0.85689133,sol_nn
601,0.404,0.8546736,sol_nn
602,0.408,0.8524511,sol_nn
603,0.412,0.85022366,sol_nn
604,0.416,0.8479921,sol_nn
605,0.42,0.8457564,sol_nn
606,0.424,0.84351695,sol_nn
607,0.428,0.8412739,sol_nn
608,0.432,0.83902794,sol_nn
609,0.436,0.8367792,sol_nn
610,0.44,0.8345278,sol_nn
611,0.444,0.83227396,sol_nn
612,0.448,0.83001846,sol_nn
613,0.452,0.8277615,sol_nn
614,0.456,0.82550246,sol_nn
615,0.46,0.82324266,sol_nn
616,0.464,0.82098186,sol_nn
617,0.468,0.81872004,sol_nn
618,0.472,0.816458,sol_nn
619,0.476,0.81419563,sol_nn
620,0.48,0.8119335,sol_nn
621,0.484,0.80967087,sol_nn
622,0.488,0.8074093,sol_nn
623,0.492,0.80514765,sol_nn
624,0.496,0.80288726,sol_nn
625,0.5,0.80062723,sol_nn
626,0.504,0.7983683,sol_nn
627,0.508,0.7961107,sol_nn
628,0.512,0.7938541,sol_nn
629,0.516,0.7915995,sol_nn
630,0.52,0.78934586,sol_nn
631,0.524,0.78709424,sol_nn
632,0.528,0.78484404,sol_nn
633,0.532,0.78259593,sol_nn
634,0.536,0.78034985,sol_nn
635,0.54,0.77810544,sol_nn
636,0.544,0.77586347,sol_nn
637,0.548,0.7736236,sol_nn
638,0.552,0.77138567,sol_nn
639,0.556,0.7691503,sol_nn
640,0.56,0.7669171,sol_nn
641,0.564,0.7646861,sol_nn
642,0.568,0.7624577,sol_nn
643,0.572,0.76023144,sol_nn
644,0.576,0.7580079,sol_nn
645,0.58,0.7557866,sol_nn
646,0.584,0.7535676,sol_nn
647,0.588,0.7513511,sol_nn
648,0.592,0.7491369,sol_nn
649,0.596,0.74692494,sol_nn
650,0.6,0.7447157,sol_nn
651,0.604,0.74250853,sol_nn
652,0.608,0.74030375,sol_nn
653,0.612,0.73810124,sol_nn
654,0.616,0.7359009,sol_nn
655,0.62,0.7337031,sol_nn
656,0.624,0.7315068,sol_nn
657,0.628,0.7293133,sol_nn
658,0.632,0.7271215,sol_nn
659,0.636,0.7249318,sol_nn
660,0.64,0.722744,sol_nn
661,0.644,0.7205583,sol_nn
662,0.648,0.718374,sol_nn
663,0.652,0.71619177,sol_nn
664,0.656,0.7140114,sol_nn
665,0.66,0.7118324,sol_nn
666,0.664,0.70965534,sol_nn
667,0.668,0.70747966,sol_nn
668,0.672,0.70530546,sol_nn
669,0.676,0.7031326,sol_nn
670,0.68,0.70096135,sol_nn
671,0.684,0.6987911,sol_nn
672,0.688,0.6966222,sol_nn
673,0.692,0.6944545,sol_nn
674,0.696,0.69228774,sol_nn
675,0.7,0.69012225,sol_nn
676,0.704,0.6879577,sol_nn
677,0.708,0.685794,sol_nn
678,0.712,0.6836311,sol_nn
679,0.716,0.681469,sol_nn
680,0.72,0.6793078,sol_nn
681,0.724,0.6771473,sol_nn
682,0.728,0.67498726,sol_nn
683,0.732,0.672828,sol_nn
684,0.736,0.67066914,sol_nn
685,0.74,0.66851074,sol_nn
686,0.744,0.66635287,sol_nn
687,0.748,0.66419536,sol_nn
688,0.752,0.6620383,sol_nn
689,0.756,0.65988123,sol_nn
690,0.76,0.6577245,sol_nn
691,0.764,0.6555683,sol_nn
692,0.768,0.65341204,sol_nn
693,0.772,0.6512559,sol_nn
694,0.776,0.64910024,sol_nn
695,0.78,0.6469439,sol_nn
696,0.784,0.6447884,sol_nn
697,0.788,0.64263266,sol_nn
698,0.792,0.64047664,sol_nn
699,0.796,0.63832074,sol_nn
700,0.8,0.63616496,sol_nn
701,0.804,0.6340092,sol_nn
702,0.808,0.6318532,sol_nn
703,0.812,0.6296969,sol_nn
704,0.816,0.62754065,sol_nn
705,0.82,0.6253842,sol_nn
706,0.824,0.6232275,sol_nn
707,0.828,0.6210708,sol_nn
708,0.832,0.618914,sol_nn
709,0.836,0.6167568,sol_nn
710,0.84,0.6145998,sol_nn
711,0.844,0.61244214,sol_nn
712,0.848,0.6102845,sol_nn
713,0.852,0.60812664,sol_nn
714,0.856,0.6059684,sol_nn
715,0.86,0.60381037,sol_nn
716,0.864,0.60165167,sol_nn
717,0.868,0.5994931,sol_nn
718,0.872,0.5973346,sol_nn
719,0.876,0.5951756,sol_nn
720,0.88,0.59301656,sol_nn
721,0.884,0.5908573,sol_nn
722,0.888,0.5886978,sol_nn
723,0.892,0.58653843,sol_nn
724,0.896,0.5843787,sol_nn
725,0.9,0.5822189,sol_nn
726,0.904,0.58005905,sol_nn
727,0.908,0.577899,sol_nn
728,0.912,0.57573926,sol_nn
729,0.916,0.5735791,sol_nn
730,0.92,0.5714191,sol_nn
731,0.924,0.5692591,sol_nn
732,0.928,0.567099,sol_nn
733,0.932,0.56493914,sol_nn
734,0.936,0.5627792,sol_nn
735,0.94,0.56061935,sol_nn
736,0.944,0.55845964,sol_nn
737,0.948,0.5562998,sol_nn
738,0.952,0.5541404,sol_nn
739,0.956,0.5519812,sol_nn
740,0.96,0.5498219,sol_nn
741,0.964,0.54766315,sol_nn
742,0.968,0.54550445,sol_nn
743,0.972,0.543346,sol_nn
744,0.976,0.541188,sol_nn
745,0.98,0.53902996,sol_nn
746,0.984,0.5368729,sol_nn
747,0.988,0.53471565,sol_nn
748,0.992,0.5325588,sol_nn
749,0.996,0.53040254,sol_nn
750,1.0,0.52824676,sol_nn
751,1.004,0.5260912,sol_nn
752,1.008,0.52393645,sol_nn
753,1.012,0.5217824,sol_nn
754,1.016,0.51962817,sol_nn
755,1.02,0.517475,sol_nn
756,1.024,0.5153222,sol_nn
757,1.028,0.5131701,sol_nn
758,1.032,0.511019,sol_nn
759,1.036,0.50886834,sol_nn
760,1.04,0.50671816,sol_nn
761,1.044,0.5045686,sol_nn
762,1.048,0.5024203,sol_nn
763,1.052,0.5002721,sol_nn
764,1.056,0.49812508,sol_nn
765,1.06,0.49597907,sol_nn
766,1.064,0.49383336,sol_nn
767,1.068,0.49168888,sol_nn
768,1.072,0.489545,sol_nn
769,1.076,0.4874022,sol_nn
770,1.08,0.48526004,sol_nn
771,1.084,0.48311883,sol_nn
772,1.088,0.48097903,sol_nn
773,1.092,0.47883978,sol_nn
774,1.096,0.47670153,sol_nn
775,1.1,0.47456437,sol_nn
776,1.104,0.47242826,sol_nn
777,1.108,0.4702931,sol_nn
778,1.112,0.4681587,sol_nn
779,1.116,0.46602577,sol_nn
780,1.12,0.46389377,sol_nn
781,1.124,0.46176273,sol_nn
782,1.128,0.45963293,sol_nn
783,1.132,0.45750415,sol_nn
784,1.136,0.45537633,sol_nn
785,1.14,0.45325,sol_nn
786,1.144,0.4511246,sol_nn
787,1.148,0.4490003,sol_nn
788,1.152,0.4468773,sol_nn
789,1.156,0.44475526,sol_nn
790,1.16,0.44263458,sol_nn
791,1.164,0.44051486,sol_nn
792,1.168,0.4383965,sol_nn
793,1.172,0.43627912,sol_nn
794,1.176,0.4341631,sol_nn
795,1.18,0.43204808,sol_nn
796,1.184,0.42993456,sol_nn
797,1.188,0.42782193,sol_nn
798,1.192,0.4257108,sol_nn
799,1.196,0.42360064,sol_nn
800,1.2,0.4214915,sol_nn
801,1.204,0.41938388,sol_nn
802,1.208,0.4172773,sol_nn
803,1.212,0.41517192,sol_nn
804,1.216,0.41306773,sol_nn
805,1.22,0.4109646,sol_nn
806,1.224,0.40886277,sol_nn
807,1.228,0.40676212,sol_nn
808,1.232,0.40466255,sol_nn
809,1.236,0.4025641,sol_nn
810,1.24,0.40046704,sol_nn
811,1.244,0.39837122,sol_nn
812,1.248,0.39627594,sol_nn
813,1.252,0.39418226,sol_nn
814,1.256,0.3920896,sol_nn
815,1.26,0.38999802,sol_nn
816,1.264,0.38790777,sol_nn
817,1.268,0.38581815,sol_nn
818,1.272,0.38373005,sol_nn
819,1.276,0.38164264,sol_nn
820,1.28,0.37955654,sol_nn
821,1.284,0.37747133,sol_nn
822,1.288,0.3753871,sol_nn
823,1.292,0.373304,sol_nn
824,1.296,0.37122184,sol_nn
825,1.3,0.3691406,sol_nn
826,1.304,0.36706057,sol_nn
827,1.308,0.36498117,sol_nn
828,1.312,0.36290282,sol_nn
829,1.316,0.36082554,sol_nn
830,1.32,0.35874903,sol_nn
831,1.324,0.35667336,sol_nn
832,1.328,0.3545985,sol_nn
833,1.332,0.35252458,sol_nn
834,1.336,0.35045135,sol_nn
835,1.34,0.34837908,sol_nn
836,1.344,0.34630734,sol_nn
837,1.348,0.3442366,sol_nn
838,1.352,0.3421663,sol_nn
839,1.356,0.34009707,sol_nn
840,1.36,0.33802825,sol_nn
841,1.364,0.3359605,sol_nn
842,1.368,0.33389318,sol_nn
843,1.372,0.33182675,sol_nn
844,1.376,0.3297603,sol_nn
845,1.38,0.32769495,sol_nn
846,1.384,0.32562977,sol_nn
847,1.388,0.32356557,sol_nn
848,1.392,0.32150143,sol_nn
849,1.396,0.31943846,sol_nn
850,1.4,0.31737542,sol_nn
851,1.404,0.31531268,sol_nn
852,1.408,0.31325072,sol_nn
853,1.412,0.31118888,sol_nn
854,1.416,0.30912787,sol_nn
855,1.42,0.30706686,sol_nn
856,1.424,0.30500603,sol_nn
857,1.428,0.30294555,sol_nn
858,1.432,0.30088562,sol_nn
859,1.436,0.29882592,sol_nn
860,1.44,0.29676616,sol_nn
861,1.444,0.2947067,sol_nn
862,1.448,0.29264748,sol_nn
863,1.452,0.29058832,sol_nn
864,1.456,0.28852946,sol_nn
865,1.46,0.28647053,sol_nn
866,1.464,0.28441185,sol_nn
867,1.468,0.28235304,sol_nn
868,1.472,0.28029406,sol_nn
869,1.476,0.27823532,sol_nn
870,1.48,0.2761766,sol_nn
871,1.484,0.27411753,sol_nn
872,1.488,0.27205852,sol_nn
873,1.492,0.26999947,sol_nn
874,1.496,0.26794022,sol_nn
875,1.5,0.26588094,sol_nn
876,1.504,0.26382124,sol_nn
877,1.508,0.2617614,sol_nn
878,1.512,0.2597013,sol_nn
879,1.516,0.25764132,sol_nn
880,1.52,0.25558046,sol_nn
881,1.524,0.25351956,sol_nn
882,1.528,0.25145832,sol_nn
883,1.532,0.24939649,sol_nn
884,1.536,0.24733444,sol_nn
885,1.54,0.24527211,sol_nn
886,1.544,0.24320912,sol_nn
887,1.548,0.24114582,sol_nn
888,1.552,0.23908171,sol_nn
889,1.556,0.23701747,sol_nn
890,1.56,0.23495236,sol_nn
891,1.564,0.23288697,sol_nn
892,1.568,0.23082086,sol_nn
893,1.572,0.22875395,sol_nn
894,1.576,0.22668646,sol_nn
895,1.58,0.22461861,sol_nn
896,1.584,0.22254972,sol_nn
897,1.588,0.22048041,sol_nn
898,1.592,0.21841021,sol_nn
899,1.596,0.21633905,sol_nn
900,1.6,0.21426745,sol_nn
901,1.604,0.2121948,sol_nn
902,1.608,0.21012121,sol_nn
903,1.612,0.20804714,sol_nn
904,1.616,0.2059719,sol_nn
905,1.62,0.20389582,sol_nn
906,1.624,0.20181888,sol_nn
907,1.628,0.19974104,sol_nn
908,1.632,0.19766237,sol_nn
909,1.636,0.19558214,sol_nn
910,1.64,0.1935015,sol_nn
911,1.644,0.19141953,sol_nn
912,1.648,0.18933658,sol_nn
913,1.652,0.18725254,sol_nn
914,1.656,0.18516746,sol_nn
915,1.66,0.18308102,sol_nn
916,1.664,0.18099362,sol_nn
917,1.668,0.17890517,sol_nn
918,1.672,0.17681517,sol_nn
919,1.676,0.17472467,sol_nn
920,1.68,0.17263225,sol_nn
921,1.684,0.17053925,sol_nn
922,1.688,0.16844454,sol_nn
923,1.692,0.1663487,sol_nn
924,1.696,0.16425148,sol_nn
925,1.7,0.162153,sol_nn
926,1.704,0.16005316,sol_nn
927,1.708,0.15795201,sol_nn
928,1.712,0.15584947,sol_nn
929,1.716,0.15374559,sol_nn
930,1.72,0.15164043,sol_nn
931,1.724,0.14953363,sol_nn
932,1.728,0.1474255,sol_nn
933,1.732,0.145316,sol_nn
934,1.736,0.14320497,sol_nn
935,1.74,0.14109239,sol_nn
936,1.744,0.13897832,sol_nn
937,1.748,0.13686308,sol_nn
938,1.752,0.13474579,sol_nn
939,1.756,0.13262722,sol_nn
940,1.76,0.13050699,sol_nn
941,1.764,0.12838537,sol_nn
942,1.768,0.12626201,sol_nn
943,1.772,0.12413722,sol_nn
944,1.776,0.122010596,sol_nn
945,1.78,0.11988264,sol_nn
946,1.784,0.117752895,sol_nn
947,1.788,0.11562145,sol_nn
948,1.792,0.11348829,sol_nn
949,1.796,0.1113538,sol_nn
950,1.8,0.109217264,sol_nn
951,1.804,0.107079074,sol_nn
952,1.808,0.10493919,sol_nn
953,1.812,0.10279754,sol_nn
954,1.816,0.100654095,sol_nn
955,1.82,0.0985091,sol_nn
956,1.824,0.09636222,sol_nn
957,1.828,0.09421375,sol_nn
958,1.832,0.09206325,sol_nn
959,1.836,0.08991136,sol_nn
960,1.84,0.0877572,sol_nn
961,1.844,0.0856013,sol_nn
962,1.848,0.08344368,sol_nn
963,1.852,0.08128435,sol_nn
964,1.856,0.079123065,sol_nn
965,1.86,0.0769599,sol_nn
966,1.864,0.07479495,sol_nn
967,1.868,0.07262789,sol_nn
968,1.872,0.07045926,sol_nn
969,1.876,0.0682884,sol_nn
970,1.88,0.06611606,sol_nn
971,1.884,0.06394175,sol_nn
972,1.888,0.06176542,sol_nn
973,1.892,0.059587184,sol_nn
974,1.896,0.057407074,sol_nn
975,1.9,0.05522504,sol_nn
976,1.904,0.05304104,sol_nn
977,1.908,0.050854847,sol_nn
978,1.912,0.048667245,sol_nn
979,1.916,0.046477433,sol_nn
980,1.92,0.044285715,sol_nn
981,1.924,0.042091925,sol_nn
982,1.928,0.039895993,sol_nn
983,1.932,0.037698273,sol_nn
984,1.936,0.03549872,sol_nn
985,1.94,0.033297054,sol_nn
986,1.944,0.031093322,sol_nn
987,1.948,0.028887887,sol_nn
988,1.952,0.026680272,sol_nn
989,1.956,0.024470687,sol_nn
990,1.96,0.022258993,sol_nn
991,1.964,0.020045346,sol_nn
992,1.968,0.01782989,sol_nn
993,1.972,0.015612139,sol_nn
994,1.976,0.013392709,sol_nn
995,1.98,0.011170932,sol_nn
996,1.984,0.008947336,sol_nn
997,1.988,0.0067214887,sol_nn
998,1.992,0.0044939215,sol_nn
999,1.996,0.0022640936,sol_nn
1000,2.0,3.2449607e-05,sol_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_800/test_nn.csv <==
,X_x,value,name
0,-2.0,2.7704984e-05,test_nn
1,-1.996,0.0025665923,test_nn
2,-1.992,0.00509743,test_nn
3,-1.988,0.0076204375,test_nn
4,-1.984,0.0101352725,test_nn
5,-1.98,0.012642541,test_nn
6,-1.976,0.015141641,test_nn
7,-1.972,0.017633427,test_nn
8,-1.968,0.020116962,test_nn
9,-1.964,0.022593137,test_nn
10,-1.96,0.025061568,test_nn
11,-1.956,0.02752253,test_nn
12,-1.952,0.02997582,test_nn
13,-1.948,0.03242154,test_nn
14,-1.944,0.034860082,test_nn
15,-1.94,0.037290916,test_nn
16,-1.936,0.039714806,test_nn
17,-1.932,0.04213112,test_nn
18,-1.928,0.044540327,test_nn
19,-1.924,0.046942245,test_nn
20,-1.92,0.049337067,test_nn
21,-1.916,0.051724777,test_nn
22,-1.912,0.05410565,test_nn
23,-1.908,0.056479424,test_nn
24,-1.904,0.05884606,test_nn
25,-1.9,0.06120595,test_nn
26,-1.896,0.06355888,test_nn
27,-1.892,0.065905176,test_nn
28,-1.888,0.06824471,test_nn
29,-1.884,0.070577204,test_nn
30,-1.88,0.072903395,test_nn
31,-1.876,0.075222746,test_nn
32,-1.872,0.077535756,test_nn
33,-1.868,0.07984212,test_nn
34,-1.864,0.08214239,test_nn
35,-1.86,0.08443585,test_nn
36,-1.856,0.086722985,test_nn
37,-1.852,0.08900381,test_nn
38,-1.848,0.091278344,test_nn
39,-1.844,0.09354678,test_nn
40,-1.84,0.09580913,test_nn
41,-1.836,0.0980652,test_nn
42,-1.832,0.10031499,test_nn
43,-1.828,0.10255891,test_nn
44,-1.824,0.10479708,test_nn
45,-1.82,0.10702899,test_nn
46,-1.816,0.109255105,test_nn
47,-1.812,0.11147525,test_nn
48,-1.808,0.11368966,test_nn
49,-1.804,0.11589827,test_nn
50,-1.8,0.11810165,test_nn
51,-1.796,0.12029907,test_nn
52,-1.792,0.122490734,test_nn
53,-1.788,0.12467694,test_nn
54,-1.784,0.12685785,test_nn
55,-1.78,0.12903292,test_nn
56,-1.776,0.13120282,test_nn
57,-1.772,0.13336723,test_nn
58,-1.768,0.13552654,test_nn
59,-1.764,0.13768041,test_nn
60,-1.76,0.13982916,test_nn
61,-1.756,0.1419724,test_nn
62,-1.752,0.1441111,test_nn
63,-1.748,0.14624429,test_nn
64,-1.744,0.14837238,test_nn
65,-1.74,0.15049551,test_nn
66,-1.736,0.15261394,test_nn
67,-1.732,0.15472716,test_nn
68,-1.728,0.15683585,test_nn
69,-1.724,0.15893935,test_nn
70,-1.72,0.16103858,test_nn
71,-1.716,0.16313279,test_nn
72,-1.712,0.16522232,test_nn
73,-1.708,0.1673075,test_nn
74,-1.704,0.16938788,test_nn
75,-1.7,0.1714637,test_nn
76,-1.696,0.17353511,test_nn
77,-1.692,0.17560214,test_nn
78,-1.688,0.17766432,test_nn
79,-1.684,0.17972295,test_nn
80,-1.68,0.18177669,test_nn
81,-1.676,0.18382674,test_nn
82,-1.672,0.18587214,test_nn
83,-1.668,0.18791385,test_nn
84,-1.664,0.18995076,test_nn
85,-1.66,0.1919843,test_nn
86,-1.656,0.19401306,test_nn
87,-1.652,0.1960387,test_nn
88,-1.648,0.19806021,test_nn
89,-1.644,0.2000775,test_nn
90,-1.64,0.20209116,test_nn
91,-1.636,0.20410106,test_nn
92,-1.632,0.20610723,test_nn
93,-1.628,0.20810953,test_nn
94,-1.624,0.21010862,test_nn
95,-1.62,0.2121037,test_nn
96,-1.616,0.21409549,test_nn
97,-1.612,0.21608397,test_nn
98,-1.608,0.21806867,test_nn
99,-1.604,0.22005025,test_nn
100,-1.6,0.22202796,test_nn
101,-1.596,0.22400291,test_nn
102,-1.592,0.22597434,test_nn
103,-1.588,0.22794265,test_nn
104,-1.584,0.22990778,test_nn
105,-1.58,0.2318697,test_nn
106,-1.576,0.23382889,test_nn
107,-1.572,0.23578471,test_nn
108,-1.568,0.2377378,test_nn
109,-1.564,0.23968783,test_nn
110,-1.56,0.24163505,test_nn
111,-1.556,0.24357945,test_nn
112,-1.552,0.24552074,test_nn
113,-1.548,0.24745968,test_nn
114,-1.544,0.2493959,test_nn
115,-1.54,0.25132927,test_nn
116,-1.536,0.25326008,test_nn
117,-1.532,0.25518858,test_nn
118,-1.528,0.25711444,test_nn
119,-1.524,0.2590378,test_nn
120,-1.52,0.2609587,test_nn
121,-1.516,0.26287746,test_nn
122,-1.512,0.26479396,test_nn
123,-1.508,0.2667075,test_nn
124,-1.504,0.2686196,test_nn
125,-1.5,0.27052954,test_nn
126,-1.496,0.27243698,test_nn
127,-1.492,0.27434236,test_nn
128,-1.488,0.27624577,test_nn
129,-1.484,0.27814758,test_nn
130,-1.48,0.28004682,test_nn
131,-1.476,0.281945,test_nn
132,-1.472,0.28384075,test_nn
133,-1.468,0.2857348,test_nn
134,-1.464,0.28762695,test_nn
135,-1.46,0.28951794,test_nn
136,-1.456,0.2914073,test_nn
137,-1.452,0.2932944,test_nn
138,-1.448,0.29518017,test_nn
139,-1.444,0.2970647,test_nn
140,-1.44,0.29894763,test_nn
141,-1.436,0.3008294,test_nn
142,-1.432,0.3027097,test_nn
143,-1.428,0.30458876,test_nn
144,-1.424,0.30646646,test_nn
145,-1.42,0.30834293,test_nn
146,-1.416,0.31021857,test_nn
147,-1.412,0.31209278,test_nn
148,-1.408,0.31396592,test_nn
149,-1.404,0.31583825,test_nn
150,-1.4,0.31770986,test_nn
151,-1.396,0.31958008,test_nn
152,-1.392,0.32144946,test_nn
153,-1.388,0.3233184,test_nn
154,-1.384,0.32518667,test_nn
155,-1.38,0.32705367,test_nn
156,-1.376,0.3289203,test_nn
157,-1.372,0.3307866,test_nn
158,-1.368,0.33265215,test_nn
159,-1.364,0.33451712,test_nn
160,-1.36,0.33638173,test_nn
161,-1.356,0.33824572,test_nn
162,-1.352,0.34010926,test_nn
163,-1.348,0.34197316,test_nn
164,-1.344,0.34383607,test_nn
165,-1.34,0.34569913,test_nn
166,-1.336,0.3475623,test_nn
167,-1.332,0.3494249,test_nn
168,-1.328,0.35128772,test_nn
169,-1.324,0.3531505,test_nn
170,-1.32,0.35501328,test_nn
171,-1.316,0.3568763,test_nn
172,-1.312,0.3587392,test_nn
173,-1.308,0.36060256,test_nn
174,-1.304,0.3624659,test_nn
175,-1.3,0.36433008,test_nn
176,-1.296,0.3661939,test_nn
177,-1.292,0.36805862,test_nn
178,-1.288,0.36992386,test_nn
179,-1.284,0.371789,test_nn
180,-1.28,0.37365532,test_nn
181,-1.276,0.37552202,test_nn
182,-1.272,0.37738934,test_nn
183,-1.268,0.3792575,test_nn
184,-1.264,0.3811263,test_nn
185,-1.26,0.38299593,test_nn
186,-1.256,0.38486642,test_nn
187,-1.252,0.38673815,test_nn
188,-1.248,0.3886103,test_nn
189,-1.244,0.39048386,test_nn
190,-1.24,0.39235824,test_nn
191,-1.236,0.394234,test_nn
192,-1.232,0.39611024,test_nn
193,-1.228,0.39798835,test_nn
194,-1.224,0.3998682,test_nn
195,-1.22,0.4017484,test_nn
196,-1.216,0.40363038,test_nn
197,-1.212,0.4055141,test_nn
198,-1.208,0.40739894,test_nn
199,-1.204,0.40928516,test_nn
200,-1.2,0.411173,test_nn
201,-1.196,0.41306272,test_nn
202,-1.192,0.4149542,test_nn
203,-1.188,0.41684732,test_nn
204,-1.184,0.4187419,test_nn
205,-1.18,0.42063898,test_nn
206,-1.176,0.4225376,test_nn
207,-1.172,0.4244381,test_nn
208,-1.168,0.42634052,test_nn
209,-1.164,0.42824513,test_nn
210,-1.16,0.43015164,test_nn
211,-1.156,0.43206072,test_nn
212,-1.152,0.4339717,test_nn
213,-1.148,0.4358846,test_nn
214,-1.144,0.4378007,test_nn
215,-1.14,0.4397187,test_nn
216,-1.136,0.44163823,test_nn
217,-1.132,0.44356143,test_nn
218,-1.128,0.4454871,test_nn
219,-1.124,0.4474144,test_nn
220,-1.12,0.44934484,test_nn
221,-1.116,0.45127797,test_nn
222,-1.112,0.4532137,test_nn
223,-1.108,0.455152,test_nn
224,-1.104,0.45709378,test_nn
225,-1.1,0.4590378,test_nn
226,-1.096,0.46098465,test_nn
227,-1.092,0.46293506,test_nn
228,-1.088,0.4648881,test_nn
229,-1.084,0.46684375,test_nn
230,-1.08,0.46880323,test_nn
231,-1.076,0.47076505,test_nn
232,-1.072,0.4727308,test_nn
233,-1.068,0.47469926,test_nn
234,-1.064,0.47667083,test_nn
235,-1.06,0.47864652,test_nn
236,-1.056,0.48062503,test_nn
237,-1.052,0.48260728,test_nn
238,-1.048,0.48459274,test_nn
239,-1.044,0.4865815,test_nn
240,-1.04,0.4885742,test_nn
241,-1.036,0.49057075,test_nn
242,-1.032,0.49257022,test_nn
243,-1.028,0.49457377,test_nn
244,-1.024,0.49658096,test_nn
245,-1.02,0.49859208,test_nn
246,-1.016,0.5006073,test_nn
247,-1.012,0.5026257,test_nn
248,-1.008,0.5046483,test_nn
249,-1.004,0.50667524,test_nn
250,-1.0,0.50870574,test_nn
251,-0.996,0.5107403,test_nn
252,-0.992,0.51277876,test_nn
253,-0.988,0.51482165,test_nn
254,-0.984,0.5168686,test_nn
255,-0.98,0.51891935,test_nn
256,-0.976,0.520975,test_nn
257,-0.972,0.5230347,test_nn
258,-0.968,0.5250984,test_nn
259,-0.964,0.52716696,test_nn
260,-0.96,0.5292395,test_nn
261,-0.956,0.53131604,test_nn
262,-0.952,0.5333977,test_nn
263,-0.948,0.53548354,test_nn
264,-0.944,0.5375738,test_nn
265,-0.94,0.5396687,test_nn
266,-0.936,0.5417684,test_nn
267,-0.932,0.5438729,test_nn
268,-0.928,0.54598105,test_nn
269,-0.924,0.5480944,test_nn
270,-0.92,0.5502126,test_nn
271,-0.916,0.5523356,test_nn
272,-0.912,0.5544628,test_nn
273,-0.908,0.55659515,test_nn
274,-0.904,0.5587324,test_nn
275,-0.9,0.56087357,test_nn
276,-0.896,0.5630208,test_nn
277,-0.892,0.5651724,test_nn
278,-0.888,0.56732875,test_nn
279,-0.884,0.56948984,test_nn
280,-0.88,0.57165563,test_nn
281,-0.876,0.5738273,test_nn
282,-0.872,0.57600313,test_nn
283,-0.868,0.57818437,test_nn
284,-0.864,0.5803701,test_nn
285,-0.86,0.5825612,test_nn
286,-0.856,0.5847572,test_nn
287,-0.852,0.58695793,test_nn
288,-0.848,0.58916384,test_nn
289,-0.844,0.5913749,test_nn
290,-0.84,0.59359056,test_nn
291,-0.836,0.59581184,test_nn
292,-0.832,0.59803754,test_nn
293,-0.828,0.60026836,test_nn
294,-0.824,0.6025049,test_nn
295,-0.82,0.60474604,test_nn
296,-0.816,0.6069919,test_nn
297,-0.812,0.6092429,test_nn
298,-0.808,0.6114995,test_nn
299,-0.804,0.6137604,test_nn
300,-0.8,0.6160262,test_nn
301,-0.796,0.61829746,test_nn
302,-0.792,0.6205736,test_nn
303,-0.788,0.6228542,test_nn
304,-0.784,0.6251404,test_nn
305,-0.78,0.6274311,test_nn
306,-0.776,0.6297269,test_nn
307,-0.772,0.63202745,test_nn
308,-0.768,0.6343327,test_nn
309,-0.764,0.6366432,test_nn
310,-0.76,0.6389579,test_nn
311,-0.756,0.64127743,test_nn
312,-0.752,0.6436022,test_nn
313,-0.748,0.6459316,test_nn
314,-0.744,0.6482651,test_nn
315,-0.74,0.6506033,test_nn
316,-0.736,0.65294665,test_nn
317,-0.732,0.655294,test_nn
318,-0.728,0.6576459,test_nn
319,-0.724,0.66000205,test_nn
320,-0.72,0.66236293,test_nn
321,-0.716,0.66472805,test_nn
322,-0.712,0.6670972,test_nn
323,-0.708,0.66947126,test_nn
324,-0.704,0.6718489,test_nn
325,-0.7,0.67423034,test_nn
326,-0.696,0.6766163,test_nn
327,-0.692,0.67900634,test_nn
328,-0.688,0.68139994,test_nn
329,-0.684,0.6837972,test_nn
330,-0.68,0.6861988,test_nn
331,-0.676,0.6886037,test_nn
332,-0.672,0.69101185,test_nn
333,-0.668,0.6934242,test_nn
334,-0.664,0.6958391,test_nn
335,-0.66,0.698258,test_nn
336,-0.656,0.70068,test_nn
337,-0.652,0.7031048,test_nn
338,-0.648,0.7055329,test_nn
339,-0.644,0.707964,test_nn
340,-0.64,0.71039766,test_nn
341,-0.636,0.7128338,test_nn
342,-0.632,0.71527314,test_nn
343,-0.628,0.7177148,test_nn
344,-0.624,0.72015876,test_nn
345,-0.62,0.72260517,test_nn
346,-0.616,0.72505313,test_nn
347,-0.612,0.727504,test_nn
348,-0.608,0.7299561,test_nn
349,-0.604,0.73240983,test_nn
350,-0.6,0.7348659,test_nn
351,-0.596,0.7373228,test_nn
352,-0.592,0.73978126,test_nn
353,-0.588,0.74224085,test_nn
354,-0.584,0.7447019,test_nn
355,-0.58,0.7471632,test_nn
356,-0.576,0.7496256,test_nn
357,-0.572,0.75208855,test_nn
358,-0.568,0.7545518,test_nn
359,-0.564,0.7570155,test_nn
360,-0.56,0.7594789,test_nn
361,-0.556,0.7619427,test_nn
362,-0.552,0.7644061,test_nn
363,-0.548,0.7668691,test_nn
364,-0.544,0.76933134,test_nn
365,-0.54,0.77179307,test_nn
366,-0.536,0.7742534,test_nn
367,-0.532,0.77671295,test_nn
368,-0.528,0.77917105,test_nn
369,-0.524,0.78162766,test_nn
370,-0.52,0.78408265,test_nn
371,-0.516,0.7865353,test_nn
372,-0.512,0.7889859,test_nn
373,-0.508,0.79143447,test_nn
374,-0.504,0.7938798,test_nn
375,-0.5,0.7963231,test_nn
376,-0.496,0.79876274,test_nn
377,-0.492,0.80119973,test_nn
378,-0.488,0.8036333,test_nn
379,-0.484,0.8060625,test_nn
380,-0.48,0.80848783,test_nn
381,-0.476,0.81090957,test_nn
382,-0.472,0.8133267,test_nn
383,-0.468,0.8157394,test_nn
384,-0.464,0.81814724,test_nn
385,-0.46,0.8205496,test_nn
386,-0.456,0.8229465,test_nn
387,-0.452,0.8253381,test_nn
388,-0.448,0.82772386,test_nn
389,-0.444,0.8301035,test_nn
390,-0.44,0.8324766,test_nn
391,-0.436,0.8348433,test_nn
392,-0.432,0.83720297,test_nn
393,-0.428,0.83955544,test_nn
394,-0.424,0.8419008,test_nn
395,-0.42,0.8442379,test_nn
396,-0.416,0.8465674,test_nn
397,-0.412,0.8488884,test_nn
398,-0.408,0.8512013,test_nn
399,-0.404,0.8535047,test_nn
400,-0.4,0.85579944,test_nn
401,-0.396,0.8580844,test_nn
402,-0.392,0.8603605,test_nn
403,-0.388,0.8626259,test_nn
404,-0.384,0.8648813,test_nn
405,-0.38,0.86712605,test_nn
406,-0.376,0.8693603,test_nn
407,-0.372,0.87158346,test_nn
408,-0.368,0.8737949,test_nn
409,-0.364,0.8759943,test_nn
410,-0.36,0.87818223,test_nn
411,-0.356,0.88035774,test_nn
412,-0.352,0.8825205,test_nn
413,-0.348,0.8846697,test_nn
414,-0.344,0.8868068,test_nn
415,-0.34,0.88892984,test_nn
416,-0.336,0.8910391,test_nn
417,-0.332,0.8931344,test_nn
418,-0.328,0.8952147,test_nn
419,-0.324,0.89728016,test_nn
420,-0.32,0.89933145,test_nn
421,-0.316,0.90136683,test_nn
422,-0.312,0.90338624,test_nn
423,-0.308,0.9053897,test_nn
424,-0.304,0.90737766,test_nn
425,-0.3,0.90934783,test_nn
426,-0.296,0.9113024,test_nn
427,-0.292,0.91323894,test_nn
428,-0.288,0.91515815,test_nn
429,-0.284,0.917059,test_nn
430,-0.28,0.9189426,test_nn
431,-0.276,0.9208074,test_nn
432,-0.272,0.92265296,test_nn
433,-0.268,0.92448014,test_nn
434,-0.264,0.92628735,test_nn
435,-0.26,0.9280757,test_nn
436,-0.256,0.92984354,test_nn
437,-0.252,0.9315914,test_nn
438,-0.248,0.93331814,test_nn
439,-0.244,0.93502456,test_nn
440,-0.24,0.9367098,test_nn
441,-0.236,0.9383733,test_nn
442,-0.232,0.94001555,test_nn
443,-0.228,0.94163555,test_nn
444,-0.224,0.94323313,test_nn
445,-0.22,0.9448086,test_nn
446,-0.216,0.9463607,test_nn
447,-0.212,0.9478896,test_nn
448,-0.208,0.94939554,test_nn
449,-0.204,0.95087767,test_nn
450,-0.2,0.95233583,test_nn
451,-0.196,0.9537696,test_nn
452,-0.192,0.9551797,test_nn
453,-0.188,0.9565641,test_nn
454,-0.184,0.9579239,test_nn
455,-0.18,0.95925844,test_nn
456,-0.176,0.9605678,test_nn
457,-0.172,0.9618514,test_nn
458,-0.168,0.96310866,test_nn
459,-0.164,0.96433985,test_nn
460,-0.16,0.96554464,test_nn
461,-0.156,0.9667234,test_nn
462,-0.152,0.9678744,test_nn
463,-0.148,0.96899873,test_nn
464,-0.144,0.97009563,test_nn
465,-0.14,0.9711651,test_nn
466,-0.136,0.97220683,test_nn
467,-0.132,0.9732209,test_nn
468,-0.128,0.97420645,test_nn
469,-0.124,0.9751637,test_nn
470,-0.12,0.97609276,test_nn
471,-0.116,0.9769932,test_nn
472,-0.112,0.9778644,test_nn
473,-0.108,0.9787067,test_nn
474,-0.104,0.9795201,test_nn
475,-0.1,0.98030424,test_nn
476,-0.096,0.9810586,test_nn
477,-0.092,0.9817835,test_nn
478,-0.088,0.982479,test_nn
479,-0.084,0.9831438,test_nn
480,-0.08,0.9837792,test_nn
481,-0.076,0.98438424,test_nn
482,-0.072,0.9849591,test_nn
483,-0.068,0.98550326,test_nn
484,-0.064,0.9860176,test_nn
485,-0.06,0.9865005,test_nn
486,-0.056,0.9869533,test_nn
487,-0.052,0.9873754,test_nn
488,-0.048,0.9877666,test_nn
489,-0.044,0.9881271,test_nn
490,-0.04,0.988456,test_nn
491,-0.036,0.9887546,test_nn
492,-0.032,0.98902166,test_nn
493,-0.028,0.9892578,test_nn
494,-0.024,0.9894627,test_nn
495,-0.02,0.9896361,test_nn
496,-0.016,0.989779,test_nn
497,-0.012,0.98989004,test_nn
498,-0.008,0.9899703,test_nn
499,-0.004,0.99001884,test_nn
500,0.0,0.99003625,test_nn
501,0.004,0.9900226,test_nn
502,0.008,0.98997736,test_nn
503,0.012,0.98990136,test_nn
504,0.016,0.9897939,test_nn
505,0.02,0.9896554,test_nn
506,0.024,0.98948586,test_nn
507,0.028,0.989285,test_nn
508,0.032,0.98905283,test_nn
509,0.036,0.98879,test_nn
510,0.04,0.9884964,test_nn
511,0.044,0.9881722,test_nn
512,0.048,0.98781663,test_nn
513,0.052,0.98743075,test_nn
514,0.056,0.98701453,test_nn
515,0.06,0.9865677,test_nn
516,0.064,0.9860902,test_nn
517,0.068,0.9855828,test_nn
518,0.072,0.9850451,test_nn
519,0.076,0.9844776,test_nn
520,0.08,0.9838799,test_nn
521,0.084,0.9832525,test_nn
522,0.088,0.98259586,test_nn
523,0.092,0.9819093,test_nn
524,0.096,0.9811937,test_nn
525,0.1,0.9804487,test_nn
526,0.104,0.97967505,test_nn
527,0.108,0.9788723,test_nn
528,0.112,0.9780412,test_nn
529,0.116,0.9771817,test_nn
530,0.12,0.97629356,test_nn
531,0.124,0.97537774,test_nn
532,0.128,0.97443366,test_nn
533,0.132,0.9734622,test_nn
534,0.136,0.97246325,test_nn
535,0.14,0.9714372,test_nn
536,0.144,0.97038376,test_nn
537,0.148,0.96930337,test_nn
538,0.152,0.96819687,test_nn
539,0.156,0.9670639,test_nn
540,0.16,0.96590483,test_nn
541,0.164,0.9647198,test_nn
542,0.168,0.9635087,test_nn
543,0.172,0.962273,test_nn
544,0.176,0.96101165,test_nn
545,0.18,0.95972586,test_nn
546,0.184,0.9584149,test_nn
547,0.188,0.95707995,test_nn
548,0.192,0.9557209,test_nn
549,0.196,0.95433795,test_nn
550,0.2,0.95293164,test_nn
551,0.204,0.9515023,test_nn
552,0.208,0.9500495,test_nn
553,0.212,0.9485741,test_nn
554,0.216,0.94707626,test_nn
555,0.22,0.94555664,test_nn
556,0.224,0.9440149,test_nn
557,0.228,0.94245183,test_nn
558,0.232,0.94086754,test_nn
559,0.236,0.9392624,test_nn
560,0.24,0.93763685,test_nn
561,0.244,0.93599087,test_nn
562,0.248,0.93432474,test_nn
563,0.252,0.93263924,test_nn
564,0.256,0.9309342,test_nn
565,0.26,0.9292101,test_nn
566,0.264,0.9274674,test_nn
567,0.268,0.9257062,test_nn
568,0.272,0.9239278,test_nn
569,0.276,0.92213047,test_nn
570,0.28,0.92031646,test_nn
571,0.284,0.9184851,test_nn
572,0.288,0.91663694,test_nn
573,0.292,0.9147725,test_nn
574,0.296,0.91289234,test_nn
575,0.3,0.91099626,test_nn
576,0.304,0.90908444,test_nn
577,0.308,0.90715766,test_nn
578,0.312,0.90521616,test_nn
579,0.316,0.9032605,test_nn
580,0.32,0.90129054,test_nn
581,0.324,0.89930683,test_nn
582,0.328,0.89731014,test_nn
583,0.332,0.8952999,test_nn
584,0.336,0.8932771,test_nn
585,0.34,0.8912418,test_nn
586,0.344,0.8891944,test_nn
587,0.348,0.88713574,test_nn
588,0.352,0.88506556,test_nn
589,0.356,0.88298404,test_nn
590,0.36,0.88089156,test_nn
591,0.364,0.8787892,test_nn
592,0.368,0.8766768,test_nn
593,0.372,0.8745541,test_nn
594,0.376,0.87242246,test_nn
595,0.38,0.87028134,test_nn
596,0.384,0.8681312,test_nn
597,0.388,0.86597335,test_nn
598,0.392,0.8638071,test_nn
599,0.396,0.86163265,test_nn
600,0.4,0.85945076,test_nn
601,0.404,0.85726166,test_nn
602,0.408,0.8550656,test_nn
603,0.412,0.8528626,test_nn
604,0.416,0.8506537,test_nn
605,0.42,0.84843826,test_nn
606,0.424,0.84621745,test_nn
607,0.428,0.84399074,test_nn
608,0.432,0.8417593,test_nn
609,0.436,0.8395224,test_nn
610,0.44,0.8372812,test_nn
611,0.444,0.83503485,test_nn
612,0.448,0.8327848,test_nn
613,0.452,0.8305309,test_nn
614,0.456,0.82827294,test_nn
615,0.46,0.826012,test_nn
616,0.464,0.8237477,test_nn
617,0.468,0.82148004,test_nn
618,0.472,0.8192095,test_nn
619,0.476,0.8169369,test_nn
620,0.48,0.8146621,test_nn
621,0.484,0.8123845,test_nn
622,0.488,0.8101057,test_nn
623,0.492,0.8078248,test_nn
624,0.496,0.80554223,test_nn
625,0.5,0.8032584,test_nn
626,0.504,0.80097306,test_nn
627,0.508,0.79868704,test_nn
628,0.512,0.7964001,test_nn
629,0.516,0.7941127,test_nn
630,0.52,0.79182446,test_nn
631,0.524,0.7895357,test_nn
632,0.528,0.7872466,test_nn
633,0.532,0.78495777,test_nn
634,0.536,0.7826688,test_nn
635,0.54,0.7803794,test_nn
636,0.544,0.778091,test_nn
637,0.548,0.77580225,test_nn
638,0.552,0.7735146,test_nn
639,0.556,0.7712271,test_nn
640,0.56,0.7689405,test_nn
641,0.564,0.766654,test_nn
642,0.568,0.7643689,test_nn
643,0.572,0.7620841,test_nn
644,0.576,0.7598011,test_nn
645,0.58,0.7575187,test_nn
646,0.584,0.7552368,test_nn
647,0.588,0.75295687,test_nn
648,0.592,0.7506778,test_nn
649,0.596,0.74839973,test_nn
650,0.6,0.74612355,test_nn
651,0.604,0.7438478,test_nn
652,0.608,0.7415743,test_nn
653,0.612,0.7393017,test_nn
654,0.616,0.7370304,test_nn
655,0.62,0.7347613,test_nn
656,0.624,0.7324928,test_nn
657,0.628,0.73022634,test_nn
658,0.632,0.7279614,test_nn
659,0.636,0.7256979,test_nn
660,0.64,0.72343564,test_nn
661,0.644,0.7211753,test_nn
662,0.648,0.7189164,test_nn
663,0.652,0.71665895,test_nn
664,0.656,0.7144037,test_nn
665,0.66,0.71214956,test_nn
666,0.664,0.70989716,test_nn
667,0.668,0.7076464,test_nn
668,0.672,0.7053973,test_nn
669,0.676,0.70314974,test_nn
670,0.68,0.70090395,test_nn
671,0.684,0.6986592,test_nn
672,0.688,0.6964167,test_nn
673,0.692,0.6941755,test_nn
674,0.696,0.69193614,test_nn
675,0.7,0.68969834,test_nn
676,0.704,0.6874622,test_nn
677,0.708,0.68522763,test_nn
678,0.712,0.6829945,test_nn
679,0.716,0.6807633,test_nn
680,0.72,0.6785335,test_nn
681,0.724,0.6763057,test_nn
682,0.728,0.67407906,test_nn
683,0.732,0.6718542,test_nn
684,0.736,0.66963124,test_nn
685,0.74,0.66740924,test_nn
686,0.744,0.6651894,test_nn
687,0.748,0.66297084,test_nn
688,0.752,0.6607545,test_nn
689,0.756,0.6585393,test_nn
690,0.76,0.65632564,test_nn
691,0.764,0.65411407,test_nn
692,0.768,0.65190387,test_nn
693,0.772,0.6496957,test_nn
694,0.776,0.64748883,test_nn
695,0.78,0.6452834,test_nn
696,0.784,0.6430805,test_nn
697,0.788,0.6408787,test_nn
698,0.792,0.63867867,test_nn
699,0.796,0.63648033,test_nn
700,0.8,0.6342839,test_nn
701,0.804,0.63208926,test_nn
702,0.808,0.6298965,test_nn
703,0.812,0.62770504,test_nn
704,0.816,0.62551606,test_nn
705,0.82,0.62332815,test_nn
706,0.824,0.6211425,test_nn
707,0.828,0.6189588,test_nn
708,0.832,0.6167764,test_nn
709,0.836,0.6145962,test_nn
710,0.84,0.61241794,test_nn
711,0.844,0.61024135,test_nn
712,0.848,0.60806704,test_nn
713,0.852,0.6058944,test_nn
714,0.856,0.6037233,test_nn
715,0.86,0.60155493,test_nn
716,0.864,0.5993875,test_nn
717,0.868,0.5972229,test_nn
718,0.872,0.5950602,test_nn
719,0.876,0.5928993,test_nn
720,0.88,0.5907403,test_nn
721,0.884,0.58858347,test_nn
722,0.888,0.5864286,test_nn
723,0.892,0.58427584,test_nn
724,0.896,0.5821248,test_nn
725,0.9,0.5799762,test_nn
726,0.904,0.57782954,test_nn
727,0.908,0.57568496,test_nn
728,0.912,0.57354254,test_nn
729,0.916,0.5714021,test_nn
730,0.92,0.56926334,test_nn
731,0.924,0.56712717,test_nn
732,0.928,0.5649931,test_nn
733,0.932,0.56286097,test_nn
734,0.936,0.5607309,test_nn
735,0.94,0.5586028,test_nn
736,0.944,0.55647707,test_nn
737,0.948,0.5543532,test_nn
738,0.952,0.5522315,test_nn
739,0.956,0.5501118,test_nn
740,0.96,0.54799426,test_nn
741,0.964,0.5458788,test_nn
742,0.968,0.5437651,test_nn
743,0.972,0.5416537,test_nn
744,0.976,0.53954446,test_nn
745,0.98,0.53743684,test_nn
746,0.984,0.53533196,test_nn
747,0.988,0.5332287,test_nn
748,0.992,0.53112733,test_nn
749,0.996,0.52902794,test_nn
750,1.0,0.5269306,test_nn
751,1.004,0.52483505,test_nn
752,1.008,0.52274144,test_nn
753,1.012,0.5206499,test_nn
754,1.016,0.51855975,test_nn
755,1.02,0.5164724,test_nn
756,1.024,0.51438594,test_nn
757,1.028,0.5123016,test_nn
758,1.032,0.5102192,test_nn
759,1.036,0.50813836,test_nn
760,1.04,0.5060597,test_nn
761,1.044,0.503982,test_nn
762,1.048,0.50190693,test_nn
763,1.052,0.49983233,test_nn
764,1.056,0.49776,test_nn
765,1.06,0.4956898,test_nn
766,1.064,0.49361998,test_nn
767,1.068,0.49155244,test_nn
768,1.072,0.48948616,test_nn
769,1.076,0.48742157,test_nn
770,1.08,0.48535815,test_nn
771,1.084,0.48329586,test_nn
772,1.088,0.4812355,test_nn
773,1.092,0.4791764,test_nn
774,1.096,0.47711813,test_nn
775,1.1,0.47506142,test_nn
776,1.104,0.47300583,test_nn
777,1.108,0.47095132,test_nn
778,1.112,0.46889824,test_nn
779,1.116,0.4668461,test_nn
780,1.12,0.46479493,test_nn
781,1.124,0.46274465,test_nn
782,1.128,0.46069542,test_nn
783,1.132,0.4586474,test_nn
784,1.136,0.45659974,test_nn
785,1.14,0.45455337,test_nn
786,1.144,0.45250756,test_nn
787,1.148,0.4504623,test_nn
788,1.152,0.44841814,test_nn
789,1.156,0.44637445,test_nn
790,1.16,0.44433153,test_nn
791,1.164,0.4422891,test_nn
792,1.168,0.44024748,test_nn
793,1.172,0.4382056,test_nn
794,1.176,0.43616518,test_nn
795,1.18,0.4341244,test_nn
796,1.184,0.43208462,test_nn
797,1.188,0.4300446,test_nn
798,1.192,0.42800543,test_nn
799,1.196,0.425966,test_nn
800,1.2,0.42392695,test_nn
801,1.204,0.42188817,test_nn
802,1.208,0.41984957,test_nn
803,1.212,0.4178108,test_nn
804,1.216,0.4157719,test_nn
805,1.22,0.41373342,test_nn
806,1.224,0.41169465,test_nn
807,1.228,0.4096558,test_nn
808,1.232,0.4076172,test_nn
809,1.236,0.40557796,test_nn
810,1.24,0.4035389,test_nn
811,1.244,0.40149963,test_nn
812,1.248,0.3994596,test_nn
813,1.252,0.39741948,test_nn
814,1.256,0.395379,test_nn
815,1.26,0.39333832,test_nn
816,1.264,0.39129707,test_nn
817,1.268,0.38925555,test_nn
818,1.272,0.38721323,test_nn
819,1.276,0.38517022,test_nn
820,1.28,0.3831268,test_nn
821,1.284,0.38108322,test_nn
822,1.288,0.37903857,test_nn
823,1.292,0.37699306,test_nn
824,1.296,0.37494743,test_nn
825,1.3,0.37290052,test_nn
826,1.304,0.3708531,test_nn
827,1.308,0.36880487,test_nn
828,1.312,0.36675563,test_nn
829,1.316,0.36470568,test_nn
830,1.32,0.36265504,test_nn
831,1.324,0.3606031,test_nn
832,1.328,0.35855043,test_nn
833,1.332,0.35649663,test_nn
834,1.336,0.35444212,test_nn
835,1.34,0.3523862,test_nn
836,1.344,0.35032907,test_nn
837,1.348,0.3482715,test_nn
838,1.352,0.34621236,test_nn
839,1.356,0.34415245,test_nn
840,1.36,0.34209067,test_nn
841,1.364,0.3400284,test_nn
842,1.368,0.337965,test_nn
843,1.372,0.3359,test_nn
844,1.376,0.3338338,test_nn
845,1.38,0.3317666,test_nn
846,1.384,0.32969785,test_nn
847,1.388,0.32762796,test_nn
848,1.392,0.3255567,test_nn
849,1.396,0.32348436,test_nn
850,1.4,0.32141018,test_nn
851,1.404,0.3193349,test_nn
852,1.408,0.31725842,test_nn
853,1.412,0.31518024,test_nn
854,1.416,0.31310102,test_nn
855,1.42,0.3110199,test_nn
856,1.424,0.30893755,test_nn
857,1.428,0.30685392,test_nn
858,1.432,0.3047688,test_nn
859,1.436,0.3026822,test_nn
860,1.44,0.30059403,test_nn
861,1.444,0.2985044,test_nn
862,1.448,0.2964136,test_nn
863,1.452,0.294321,test_nn
864,1.456,0.2922272,test_nn
865,1.46,0.2901315,test_nn
866,1.464,0.28803456,test_nn
867,1.468,0.28593606,test_nn
868,1.472,0.28383604,test_nn
869,1.476,0.2817345,test_nn
870,1.48,0.2796315,test_nn
871,1.484,0.27752674,test_nn
872,1.488,0.27542078,test_nn
873,1.492,0.27331328,test_nn
874,1.496,0.27120405,test_nn
875,1.5,0.26909345,test_nn
876,1.504,0.2669813,test_nn
877,1.508,0.26486784,test_nn
878,1.512,0.26275262,test_nn
879,1.516,0.26063618,test_nn
880,1.52,0.25851792,test_nn
881,1.524,0.25639832,test_nn
882,1.528,0.2542772,test_nn
883,1.532,0.25215453,test_nn
884,1.536,0.25003043,test_nn
885,1.54,0.24790521,test_nn
886,1.544,0.24577835,test_nn
887,1.548,0.24365008,test_nn
888,1.552,0.24152017,test_nn
889,1.556,0.23938897,test_nn
890,1.56,0.23725614,test_nn
891,1.564,0.23512226,test_nn
892,1.568,0.23298681,test_nn
893,1.572,0.23084998,test_nn
894,1.576,0.2287118,test_nn
895,1.58,0.22657242,test_nn
896,1.584,0.22443157,test_nn
897,1.588,0.22228956,test_nn
898,1.592,0.22014628,test_nn
899,1.596,0.21800135,test_nn
900,1.6,0.21585564,test_nn
901,1.604,0.21370825,test_nn
902,1.608,0.21155989,test_nn
903,1.612,0.20941031,test_nn
904,1.616,0.2072595,test_nn
905,1.62,0.20510747,test_nn
906,1.624,0.20295444,test_nn
907,1.628,0.2008003,test_nn
908,1.632,0.19864523,test_nn
909,1.636,0.19648834,test_nn
910,1.64,0.1943311,test_nn
911,1.644,0.1921727,test_nn
912,1.648,0.19001311,test_nn
913,1.652,0.1878526,test_nn
914,1.656,0.18569122,test_nn
915,1.66,0.18352866,test_nn
916,1.664,0.1813654,test_nn
917,1.668,0.17920136,test_nn
918,1.672,0.17703608,test_nn
919,1.676,0.17487055,test_nn
920,1.68,0.1727038,test_nn
921,1.684,0.17053676,test_nn
922,1.688,0.16836831,test_nn
923,1.692,0.1661996,test_nn
924,1.696,0.16403005,test_nn
925,1.7,0.16185994,test_nn
926,1.704,0.1596891,test_nn
927,1.708,0.15751758,test_nn
928,1.712,0.1553456,test_nn
929,1.716,0.15317328,test_nn
930,1.72,0.1510004,test_nn
931,1.724,0.14882702,test_nn
932,1.728,0.14665312,test_nn
933,1.732,0.14447893,test_nn
934,1.736,0.14230429,test_nn
935,1.74,0.14012933,test_nn
936,1.744,0.13795419,test_nn
937,1.748,0.13577896,test_nn
938,1.752,0.13360305,test_nn
939,1.756,0.13142723,test_nn
940,1.76,0.12925118,test_nn
941,1.764,0.12707508,test_nn
942,1.768,0.12489895,test_nn
943,1.772,0.122722924,test_nn
944,1.776,0.12054665,test_nn
945,1.78,0.11837059,test_nn
946,1.784,0.11619463,test_nn
947,1.788,0.11401865,test_nn
948,1.792,0.1118429,test_nn
949,1.796,0.109667584,test_nn
950,1.8,0.107492246,test_nn
951,1.804,0.105317175,test_nn
952,1.808,0.103142455,test_nn
953,1.812,0.10096818,test_nn
954,1.816,0.09879427,test_nn
955,1.82,0.09662083,test_nn
956,1.824,0.09444788,test_nn
957,1.828,0.092275634,test_nn
958,1.832,0.09010379,test_nn
959,1.836,0.087932885,test_nn
960,1.84,0.08576223,test_nn
961,1.844,0.083592355,test_nn
962,1.848,0.08142325,test_nn
963,1.852,0.079255186,test_nn
964,1.856,0.077087745,test_nn
965,1.86,0.07492128,test_nn
966,1.864,0.07275581,test_nn
967,1.868,0.070591025,test_nn
968,1.872,0.06842764,test_nn
969,1.876,0.06626498,test_nn
970,1.88,0.064103775,test_nn
971,1.884,0.0619438,test_nn
972,1.888,0.05978487,test_nn
973,1.892,0.057627194,test_nn
974,1.896,0.055470858,test_nn
975,1.9,0.053316016,test_nn
976,1.904,0.05116245,test_nn
977,1.908,0.049010087,test_nn
978,1.912,0.04685983,test_nn
979,1.916,0.044710852,test_nn
980,1.92,0.0425635,test_nn
981,1.924,0.040417712,test_nn
982,1.928,0.03827349,test_nn
983,1.932,0.03613116,test_nn
984,1.936,0.033990856,test_nn
985,1.94,0.031852234,test_nn
986,1.944,0.029715471,test_nn
987,1.948,0.027580922,test_nn
988,1.952,0.025448268,test_nn
989,1.956,0.023317663,test_nn
990,1.96,0.021189077,test_nn
991,1.964,0.019062724,test_nn
992,1.968,0.01693877,test_nn
993,1.972,0.014816817,test_nn
994,1.976,0.012697536,test_nn
995,1.98,0.010580298,test_nn
996,1.984,0.008465699,test_nn
997,1.988,0.006353357,test_nn
998,1.992,0.0042438605,test_nn
999,1.996,0.0021367262,test_nn
1000,2.0,3.2449607e-05,test_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_900/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 900, "weight_testfn_obs": 900, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 98924, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-12_11-35-23_329694_79310/artifacts/2024-10-12_11-35-25/fn_2024-10-12_11-35-25/working_dirs/fn_4f2b3_00637_637_weight_soln_obs=900_2024-10-12_15-06-11", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_obs_force/run_obs_weight_900/diff.csv <==
,X_x,value,name
0,-2.0,8.958514e-05,diff
1,-1.996,5.9980433e-05,diff
2,-1.992,3.2270793e-05,diff
3,-1.988,5.9353188e-06,diff
4,-1.984,-1.8223189e-05,diff
5,-1.98,-4.1269697e-05,diff
6,-1.976,-6.2879175e-05,diff
7,-1.972,-8.259248e-05,diff
8,-1.968,-0.00010133907,diff
9,-1.964,-0.000118298456,diff
10,-1.96,-0.00013405643,diff
11,-1.956,-0.0001486335,diff
12,-1.952,-0.00016176328,diff
13,-1.948,-0.00017365813,diff
14,-1.944,-0.00018444099,diff
15,-1.94,-0.00019410625,diff
16,-1.936,-0.0002027601,diff
17,-1.932,-0.00020999834,diff
18,-1.928,-0.00021649897,diff
19,-1.924,-0.00022201985,diff
20,-1.92,-0.00022638962,diff
21,-1.916,-0.00022981316,diff
22,-1.912,-0.00023246184,diff
23,-1.908,-0.00023438781,diff
24,-1.904,-0.00023533404,diff
25,-1.9,-0.00023568422,diff
26,-1.896,-0.00023521483,diff
27,-1.892,-0.00023393333,diff
28,-1.888,-0.00023214146,diff
29,-1.884,-0.00022983178,diff
30,-1.88,-0.00022699684,diff
31,-1.876,-0.00022295117,diff
32,-1.872,-0.0002188757,diff
33,-1.868,-0.00021427125,diff
34,-1.864,-0.000209257,diff
35,-1.86,-0.00020369887,diff
36,-1.856,-0.00019795448,diff
37,-1.852,-0.00019149482,diff
38,-1.848,-0.00018489361,diff
39,-1.844,-0.00017815083,diff
40,-1.84,-0.00017094612,diff
41,-1.836,-0.00016339868,diff
42,-1.832,-0.00015579164,diff
43,-1.828,-0.00014779717,diff
44,-1.824,-0.00013972819,diff
45,-1.82,-0.00013181567,diff
46,-1.816,-0.00012353808,diff
47,-1.812,-0.00011537224,diff
48,-1.808,-0.00010689348,diff
49,-1.804,-9.8496675e-05,diff
50,-1.8,-9.036064e-05,diff
51,-1.796,-8.177012e-05,diff
52,-1.792,-7.339567e-05,diff
53,-1.788,-6.5386295e-05,diff
54,-1.784,-5.7056546e-05,diff
55,-1.78,-4.9076974e-05,diff
56,-1.776,-4.132837e-05,diff
57,-1.772,-3.33637e-05,diff
58,-1.768,-2.5816262e-05,diff
59,-1.764,-1.8402934e-05,diff
60,-1.76,-1.1205673e-05,diff
61,-1.756,-4.5001507e-06,diff
62,-1.752,1.8179417e-06,diff
63,-1.748,8.136034e-06,diff
64,-1.744,1.4394522e-05,diff
65,-1.74,2.0325184e-05,diff
66,-1.736,2.5585294e-05,diff
67,-1.732,3.0502677e-05,diff
68,-1.728,3.4749508e-05,diff
69,-1.724,3.901124e-05,diff
70,-1.72,4.310906e-05,diff
71,-1.716,4.656613e-05,diff
72,-1.712,4.914403e-05,diff
73,-1.708,5.196035e-05,diff
74,-1.704,5.3822994e-05,diff
75,-1.7,5.541742e-05,diff
76,-1.696,5.620718e-05,diff
77,-1.692,5.710125e-05,diff
78,-1.688,5.6937337e-05,diff
79,-1.684,5.6430697e-05,diff
80,-1.68,5.558133e-05,diff
81,-1.676,5.38826e-05,diff
82,-1.672,5.1677227e-05,diff
83,-1.668,4.8965216e-05,diff
84,-1.664,4.5865774e-05,diff
85,-1.66,4.2051077e-05,diff
86,-1.656,3.735721e-05,diff
87,-1.652,3.233552e-05,diff
88,-1.648,2.6673079e-05,diff
89,-1.644,2.0220876e-05,diff
90,-1.64,1.3232231e-05,diff
91,-1.636,5.3942204e-06,diff
92,-1.632,-2.2500753e-06,diff
93,-1.628,-1.1354685e-05,diff
94,-1.624,-2.0891428e-05,diff
95,-1.62,-3.1098723e-05,diff
96,-1.616,-4.170835e-05,diff
97,-1.612,-5.3152442e-05,diff
98,-1.608,-6.555021e-05,diff
99,-1.604,-7.8231096e-05,diff
100,-1.6,-9.162724e-05,diff
101,-1.596,-0.000105813146,diff
102,-1.592,-0.000120550394,diff
103,-1.588,-0.00013612211,diff
104,-1.584,-0.00015209615,diff
105,-1.58,-0.00016885996,diff
106,-1.576,-0.00018624961,diff
107,-1.572,-0.00020436943,diff
108,-1.568,-0.00022305548,diff
109,-1.564,-0.00024271011,diff
110,-1.56,-0.00026275218,diff
111,-1.556,-0.00028321147,diff
112,-1.552,-0.00030477345,diff
113,-1.548,-0.00032643974,diff
114,-1.544,-0.0003491938,diff
115,-1.54,-0.00037248433,diff
116,-1.536,-0.0003966391,diff
117,-1.532,-0.0004209578,diff
118,-1.528,-0.00044623017,diff
119,-1.524,-0.00047168136,diff
120,-1.52,-0.00049847364,diff
121,-1.516,-0.00052544475,diff
122,-1.512,-0.0005528033,diff
123,-1.508,-0.00058087707,diff
124,-1.504,-0.0006094873,diff
125,-1.5,-0.0006389618,diff
126,-1.496,-0.0006686747,diff
127,-1.492,-0.0006991625,diff
128,-1.488,-0.0007300675,diff
129,-1.484,-0.00076144934,diff
130,-1.48,-0.0007932186,diff
131,-1.476,-0.00082573295,diff
132,-1.472,-0.0008586645,diff
133,-1.468,-0.0008920729,diff
134,-1.464,-0.00092592835,diff
135,-1.46,-0.0009601116,diff
136,-1.456,-0.0009949207,diff
137,-1.452,-0.0010301173,diff
138,-1.448,-0.001065731,diff
139,-1.444,-0.001101762,diff
140,-1.44,-0.0011382699,diff
141,-1.436,-0.0011747181,diff
142,-1.432,-0.0012118518,diff
143,-1.428,-0.0012492836,diff
144,-1.424,-0.0012870431,diff
145,-1.42,-0.0013253987,diff
146,-1.416,-0.0013635159,diff
147,-1.412,-0.0014021397,diff
148,-1.408,-0.0014410019,diff
149,-1.404,-0.001480192,diff
150,-1.4,-0.0015191436,diff
151,-1.396,-0.0015588701,diff
152,-1.392,-0.0015984774,diff
153,-1.388,-0.0016383529,diff
154,-1.384,-0.0016784668,diff
155,-1.38,-0.0017187595,diff
156,-1.376,-0.0017586946,diff
157,-1.372,-0.0017991066,diff
158,-1.368,-0.0018398166,diff
159,-1.364,-0.0018800497,diff
160,-1.36,-0.0019207001,diff
161,-1.356,-0.0019609928,diff
162,-1.352,-0.0020017922,diff
163,-1.348,-0.0020419955,diff
164,-1.344,-0.0020827055,diff
165,-1.34,-0.0021228194,diff
166,-1.336,-0.0021632016,diff
167,-1.332,-0.002203405,diff
168,-1.328,-0.0022432804,diff
169,-1.324,-0.0022832751,diff
170,-1.32,-0.0023231208,diff
171,-1.316,-0.0023626983,diff
172,-1.312,-0.0024019778,diff
173,-1.308,-0.0024412572,diff
174,-1.304,-0.002479881,diff
175,-1.3,-0.0025185049,diff
176,-1.296,-0.0025566518,diff
177,-1.292,-0.0025942922,diff
178,-1.288,-0.0026320517,diff
179,-1.284,-0.002668947,diff
180,-1.28,-0.0027060509,diff
181,-1.276,-0.0027424097,diff
182,-1.272,-0.0027781725,diff
183,-1.268,-0.0028138459,diff
184,-1.264,-0.0028487742,diff
185,-1.26,-0.0028832257,diff
186,-1.256,-0.0029170811,diff
187,-1.252,-0.0029503703,diff
188,-1.248,-0.0029831827,diff
189,-1.244,-0.0030155778,diff
190,-1.24,-0.0030469894,diff
191,-1.236,-0.003077805,diff
192,-1.232,-0.0031079352,diff
193,-1.228,-0.003137529,diff
194,-1.224,-0.0031661093,diff
195,-1.22,-0.0031947196,diff
196,-1.216,-0.0032219589,diff
197,-1.212,-0.003248632,diff
198,-1.208,-0.0032740831,diff
199,-1.204,-0.003299117,diff
200,-1.2,-0.003323257,diff
201,-1.196,-0.003346622,diff
202,-1.192,-0.003368944,diff
203,-1.188,-0.0033904016,diff
204,-1.184,-0.0034107268,diff
205,-1.18,-0.0034303665,diff
206,-1.176,-0.0034489334,diff
207,-1.172,-0.0034666955,diff
208,-1.168,-0.0034831464,diff
209,-1.164,-0.0034986138,diff
210,-1.16,-0.0035128891,diff
211,-1.156,-0.0035265982,diff
212,-1.152,-0.0035386384,diff
213,-1.148,-0.0035499632,diff
214,-1.144,-0.0035595298,diff
215,-1.14,-0.00356853,diff
216,-1.136,-0.003576368,diff
217,-1.132,-0.0035826862,diff
218,-1.128,-0.003587991,diff
219,-1.124,-0.0035918057,diff
220,-1.12,-0.003594637,diff
221,-1.116,-0.0035959482,diff
222,-1.112,-0.0035961568,diff
223,-1.108,-0.0035952628,diff
224,-1.104,-0.0035929084,diff
225,-1.1,-0.003589034,diff
226,-1.096,-0.00358361,diff
227,-1.092,-0.0035772622,diff
228,-1.088,-0.0035691857,diff
229,-1.084,-0.003559947,diff
230,-1.08,-0.003549397,diff
231,-1.076,-0.0035369992,diff
232,-1.072,-0.0035234094,diff
233,-1.068,-0.0035084784,diff
234,-1.064,-0.0034918785,diff
235,-1.06,-0.003474176,diff
236,-1.056,-0.0034543276,diff
237,-1.052,-0.0034334064,diff
238,-1.048,-0.0034108162,diff
239,-1.044,-0.0033867955,diff
240,-1.04,-0.0033612251,diff
241,-1.036,-0.0033339262,diff
242,-1.032,-0.003305018,diff
243,-1.028,-0.0032749772,diff
244,-1.024,-0.0032428503,diff
245,-1.02,-0.003209591,diff
246,-1.016,-0.0031744838,diff
247,-1.012,-0.0031377077,diff
248,-1.008,-0.0030995011,diff
249,-1.004,-0.0030595064,diff
250,-1.0,-0.00301826,diff
251,-0.996,-0.0029749274,diff
252,-0.992,-0.002929747,diff
253,-0.988,-0.002883613,diff
254,-0.984,-0.0028359294,diff
255,-0.98,-0.0027861595,diff
256,-0.976,-0.0027348995,diff
257,-0.972,-0.0026819706,diff
258,-0.968,-0.0026271343,diff
259,-0.964,-0.0025710464,diff
260,-0.96,-0.002513349,diff
261,-0.956,-0.0024534464,diff
262,-0.952,-0.0023928285,diff
263,-0.948,-0.0023296475,diff
264,-0.944,-0.002265513,diff
265,-0.94,-0.002199173,diff
266,-0.936,-0.0021317601,diff
267,-0.932,-0.0020623803,diff
268,-0.928,-0.0019912124,diff
269,-0.924,-0.0019191504,diff
270,-0.92,-0.0018450022,diff
271,-0.916,-0.0017693043,diff
272,-0.912,-0.0016921759,diff
273,-0.908,-0.0016132593,diff
274,-0.904,-0.0015329123,diff
275,-0.9,-0.0014513135,diff
276,-0.896,-0.0013676286,diff
277,-0.892,-0.0012828112,diff
278,-0.888,-0.001196444,diff
279,-0.884,-0.0011079311,diff
280,-0.88,-0.0010188222,diff
281,-0.876,-0.0009280443,diff
282,-0.872,-0.00083583593,diff
283,-0.868,-0.0007417798,diff
284,-0.864,-0.0006465912,diff
285,-0.86,-0.0005501509,diff
286,-0.856,-0.00045275688,diff
287,-0.852,-0.0003529191,diff
288,-0.848,-0.00025260448,diff
289,-0.844,-0.00015044212,diff
290,-0.84,-4.7504902e-05,diff
291,-0.836,5.698204e-05,diff
292,-0.832,0.00016248226,diff
293,-0.828,0.0002696514,diff
294,-0.824,0.0003772974,diff
295,-0.82,0.0004863739,diff
296,-0.816,0.0005967617,diff
297,-0.812,0.00070768595,diff
298,-0.808,0.00082051754,diff
299,-0.804,0.00093364716,diff
300,-0.8,0.0010481477,diff
301,-0.796,0.0011633635,diff
302,-0.792,0.0012798309,diff
303,-0.788,0.0013970137,diff
304,-0.784,0.0015151501,diff
305,-0.78,0.0016337037,diff
306,-0.776,0.0017533302,diff
307,-0.772,0.0018734932,diff
308,-0.768,0.0019946694,diff
309,-0.764,0.0021164417,diff
310,-0.76,0.0022386909,diff
311,-0.756,0.002361536,diff
312,-0.752,0.0024847984,diff
313,-0.748,0.0026082397,diff
314,-0.744,0.0027330518,diff
315,-0.74,0.0028573275,diff
316,-0.736,0.0029825568,diff
317,-0.732,0.0031076074,diff
318,-0.728,0.0032330751,diff
319,-0.724,0.003359139,diff
320,-0.72,0.0034846663,diff
321,-0.716,0.0036107898,diff
322,-0.712,0.0037366152,diff
323,-0.708,0.0038625598,diff
324,-0.704,0.0039883256,diff
325,-0.7,0.004113555,diff
326,-0.696,0.0042390823,diff
327,-0.692,0.00436455,diff
328,-0.688,0.0044891834,diff
329,-0.684,0.0046133995,diff
330,-0.68,0.004737556,diff
331,-0.676,0.004860759,diff
332,-0.672,0.004983783,diff
333,-0.668,0.0051059723,diff
334,-0.664,0.005227685,diff
335,-0.66,0.005348146,diff
336,-0.656,0.0054677725,diff
337,-0.652,0.005586982,diff
338,-0.648,0.00570482,diff
339,-0.644,0.005821526,diff
340,-0.64,0.0059373975,diff
341,-0.636,0.006052017,diff
342,-0.632,0.0061652064,diff
343,-0.628,0.0062767863,diff
344,-0.624,0.006387055,diff
345,-0.62,0.0064961314,diff
346,-0.616,0.0066031814,diff
347,-0.612,0.00670892,diff
348,-0.608,0.006812513,diff
349,-0.604,0.0069144964,diff
350,-0.6,0.007014036,diff
351,-0.596,0.0071121454,diff
352,-0.592,0.0072079897,diff
353,-0.588,0.0073013306,diff
354,-0.584,0.00739336,diff
355,-0.58,0.007481694,diff
356,-0.576,0.0075678825,diff
357,-0.572,0.0076518655,diff
358,-0.568,0.007732868,diff
359,-0.564,0.0078113675,diff
360,-0.56,0.007886946,diff
361,-0.556,0.007959783,diff
362,-0.552,0.008028984,diff
363,-0.548,0.008095205,diff
364,-0.544,0.008158505,diff
365,-0.54,0.008217931,diff
366,-0.536,0.008274436,diff
367,-0.532,0.008327007,diff
368,-0.528,0.0083758235,diff
369,-0.524,0.008421123,diff
370,-0.52,0.008462369,diff
371,-0.516,0.008499742,diff
372,-0.512,0.008532524,diff
373,-0.508,0.008561373,diff
374,-0.504,0.008586526,diff
375,-0.5,0.008606195,diff
376,-0.496,0.008621693,diff
377,-0.492,0.0086324215,diff
378,-0.488,0.008638501,diff
379,-0.484,0.008639574,diff
380,-0.48,0.008635223,diff
381,-0.476,0.008626044,diff
382,-0.472,0.0086115,diff
383,-0.468,0.0085914135,diff
384,-0.464,0.008565903,diff
385,-0.46,0.008534551,diff
386,-0.456,0.008497238,diff
387,-0.452,0.008454323,diff
388,-0.448,0.008405268,diff
389,-0.444,0.008349419,diff
390,-0.44,0.008287847,diff
391,-0.436,0.008219659,diff
392,-0.432,0.0081442,diff
393,-0.428,0.008062601,diff
394,-0.424,0.007974088,diff
395,-0.42,0.007878363,diff
396,-0.416,0.0077753663,diff
397,-0.412,0.0076650977,diff
398,-0.408,0.0075471997,diff
399,-0.404,0.007421553,diff
400,-0.4,0.007288277,diff
401,-0.396,0.007147014,diff
402,-0.392,0.006997645,diff
403,-0.388,0.006839752,diff
404,-0.384,0.006673813,diff
405,-0.38,0.0064988136,diff
406,-0.376,0.006315589,diff
407,-0.372,0.0061229467,diff
408,-0.368,0.005921364,diff
409,-0.364,0.0057109,diff
410,-0.36,0.0054906607,diff
411,-0.356,0.005260706,diff
412,-0.352,0.005021274,diff
413,-0.348,0.004772067,diff
414,-0.344,0.0045122504,diff
415,-0.34,0.00424248,diff
416,-0.336,0.0039618015,diff
417,-0.332,0.0036711097,diff
418,-0.328,0.0033694506,diff
419,-0.324,0.0030560493,diff
420,-0.32,0.0027323961,diff
421,-0.316,0.0023967028,diff
422,-0.312,0.0020501614,diff
423,-0.308,0.0016912222,diff
424,-0.304,0.0013201237,diff
425,-0.3,0.00093746185,diff
426,-0.296,0.00054192543,diff
427,-0.292,0.00013440847,diff
428,-0.288,-0.00028640032,diff
429,-0.284,-0.0007197857,diff
430,-0.28,-0.0011666417,diff
431,-0.276,-0.0016266704,diff
432,-0.272,-0.002100706,diff
433,-0.268,-0.0025879145,diff
434,-0.264,-0.0030738115,diff
435,-0.26,-0.0035419464,diff
436,-0.256,-0.003992915,diff
437,-0.252,-0.004426241,diff
438,-0.248,-0.004842758,diff
439,-0.244,-0.0052421093,diff
440,-0.24,-0.00562495,diff
441,-0.236,-0.0059912205,diff
442,-0.232,-0.006341696,diff
443,-0.228,-0.0066755414,diff
444,-0.224,-0.0069942474,diff
445,-0.22,-0.0072975755,diff
446,-0.216,-0.0075854063,diff
447,-0.212,-0.007858098,diff
448,-0.208,-0.008116305,diff
449,-0.204,-0.008360207,diff
450,-0.2,-0.008589447,diff
451,-0.196,-0.008805275,diff
452,-0.192,-0.0090072155,diff
453,-0.188,-0.009195566,diff
454,-0.184,-0.009370744,diff
455,-0.18,-0.009533107,diff
456,-0.176,-0.009682357,diff
457,-0.172,-0.009819746,diff
458,-0.168,-0.009944737,diff
459,-0.164,-0.010057867,diff
460,-0.16,-0.010159731,diff
461,-0.156,-0.010250211,diff
462,-0.152,-0.010329187,diff
463,-0.148,-0.01039803,diff
464,-0.144,-0.010455966,diff
465,-0.14,-0.0105035305,diff
466,-0.136,-0.010541797,diff
467,-0.132,-0.010570049,diff
468,-0.128,-0.010589302,diff
469,-0.124,-0.010598958,diff
470,-0.12,-0.010600269,diff
471,-0.116,-0.010593176,diff
472,-0.112,-0.010577798,diff
473,-0.108,-0.010554373,diff
474,-0.104,-0.010523856,diff
475,-0.1,-0.0104855895,diff
476,-0.096,-0.010440826,diff
477,-0.092,-0.010389149,diff
478,-0.088,-0.010331035,diff
479,-0.084,-0.01026684,diff
480,-0.08,-0.010196924,diff
481,-0.076,-0.010121405,diff
482,-0.072,-0.010040998,diff
483,-0.068,-0.009955704,diff
484,-0.064,-0.009865642,diff
485,-0.06,-0.009771645,diff
486,-0.056,-0.009673417,diff
487,-0.052,-0.009571314,diff
488,-0.048,-0.009465694,diff
489,-0.044,-0.009357691,diff
490,-0.04,-0.009246707,diff
491,-0.036,-0.0091331005,diff
492,-0.032,-0.009017408,diff
493,-0.028,-0.008899868,diff
494,-0.024,-0.008780062,diff
495,-0.02,-0.008659601,diff
496,-0.016,-0.0085378885,diff
497,-0.012,-0.008415282,diff
498,-0.008,-0.008292198,diff
499,-0.004,-0.008168697,diff
500,0.0,-0.008045673,diff
501,0.004,-0.007922411,diff
502,0.008,-0.007799864,diff
503,0.012,-0.007677853,diff
504,0.016,-0.0075567365,diff
505,0.02,-0.0074376464,diff
506,0.024,-0.007319689,diff
507,0.028,-0.0072032213,diff
508,0.032,-0.00708884,diff
509,0.036,-0.0069763064,diff
510,0.04,-0.006866157,diff
511,0.044,-0.0067583323,diff
512,0.048,-0.0066534877,diff
513,0.052,-0.006551504,diff
514,0.056,-0.0064523816,diff
515,0.06,-0.0063563585,diff
516,0.064,-0.006263435,diff
517,0.068,-0.0061742067,diff
518,0.072,-0.006088257,diff
519,0.076,-0.0060061812,diff
520,0.08,-0.0059277415,diff
521,0.084,-0.0058532953,diff
522,0.088,-0.0057824254,diff
523,0.092,-0.0057159066,diff
524,0.096,-0.0056526065,diff
525,0.1,-0.005594015,diff
526,0.104,-0.005538583,diff
527,0.108,-0.00548774,diff
528,0.112,-0.0054404736,diff
529,0.116,-0.0053972006,diff
530,0.12,-0.0053577423,diff
531,0.124,-0.005322218,diff
532,0.128,-0.005289674,diff
533,0.132,-0.0052618384,diff
534,0.136,-0.0052368045,diff
535,0.14,-0.005215168,diff
536,0.144,-0.005196035,diff
537,0.148,-0.005180776,diff
538,0.152,-0.0051674843,diff
539,0.156,-0.005157411,diff
540,0.16,-0.0051490664,diff
541,0.164,-0.0051427484,diff
542,0.168,-0.005137682,diff
543,0.172,-0.0051348805,diff
544,0.176,-0.005132854,diff
545,0.18,-0.0051315427,diff
546,0.184,-0.005130291,diff
547,0.188,-0.005129814,diff
548,0.192,-0.005127847,diff
549,0.196,-0.0051259995,diff
550,0.2,-0.0051226616,diff
551,0.204,-0.0051175356,diff
552,0.208,-0.005110204,diff
553,0.212,-0.005100012,diff
554,0.216,-0.0050869584,diff
555,0.22,-0.0050700307,diff
556,0.224,-0.005048752,diff
557,0.228,-0.0050230026,diff
558,0.232,-0.0049915314,diff
559,0.236,-0.00495404,diff
560,0.24,-0.004909456,diff
561,0.244,-0.004858434,diff
562,0.248,-0.0047990084,diff
563,0.252,-0.0047312975,diff
564,0.256,-0.004654169,diff
565,0.26,-0.004567504,diff
566,0.264,-0.0044697523,diff
567,0.268,-0.0043607354,diff
568,0.272,-0.0042564273,diff
569,0.276,-0.004171133,diff
570,0.28,-0.004104793,diff
571,0.284,-0.0040557384,diff
572,0.288,-0.0040234923,diff
573,0.292,-0.0040082335,diff
574,0.296,-0.0040080547,diff
575,0.3,-0.004022956,diff
576,0.304,-0.0040516853,diff
577,0.308,-0.004093647,diff
578,0.312,-0.0041486025,diff
579,0.316,-0.0042143464,diff
580,0.32,-0.004291773,diff
581,0.324,-0.004379034,diff
582,0.328,-0.004475832,diff
583,0.332,-0.004581511,diff
584,0.336,-0.0046951175,diff
585,0.34,-0.004815638,diff
586,0.344,-0.0049432516,diff
587,0.348,-0.005076289,diff
588,0.352,-0.0052138567,diff
589,0.356,-0.0053560734,diff
590,0.36,-0.005501926,diff
591,0.364,-0.005650699,diff
592,0.368,-0.005801797,diff
593,0.372,-0.005954802,diff
594,0.376,-0.0061082244,diff
595,0.38,-0.0062623024,diff
596,0.384,-0.0064153075,diff
597,0.388,-0.0065686703,diff
598,0.392,-0.0067197084,diff
599,0.396,-0.0068688393,diff
600,0.4,-0.0070157647,diff
601,0.404,-0.0071592927,diff
602,0.408,-0.0072989464,diff
603,0.412,-0.007435262,diff
604,0.416,-0.007566035,diff
605,0.42,-0.0076920986,diff
606,0.424,-0.007812798,diff
607,0.428,-0.007927954,diff
608,0.432,-0.008036017,diff
609,0.436,-0.008138061,diff
610,0.44,-0.008232415,diff
611,0.444,-0.008320332,diff
612,0.448,-0.008400381,diff
613,0.452,-0.008471787,diff
614,0.456,-0.008536041,diff
615,0.46,-0.0085914135,diff
616,0.464,-0.008637905,diff
617,0.468,-0.008676112,diff
618,0.472,-0.00870508,diff
619,0.476,-0.008724868,diff
620,0.48,-0.008734822,diff
621,0.484,-0.008736014,diff
622,0.488,-0.008727133,diff
623,0.492,-0.0087093115,diff
624,0.496,-0.008681536,diff
625,0.5,-0.008644104,diff
626,0.504,-0.008597314,diff
627,0.508,-0.008540213,diff
628,0.512,-0.008473992,diff
629,0.516,-0.008397162,diff
630,0.52,-0.008311987,diff
631,0.524,-0.0082163215,diff
632,0.528,-0.008111894,diff
633,0.532,-0.007997692,diff
634,0.536,-0.007874072,diff
635,0.54,-0.007741928,diff
636,0.544,-0.0076003075,diff
637,0.548,-0.0074501038,diff
638,0.552,-0.007291317,diff
639,0.556,-0.007124245,diff
640,0.56,-0.006949067,diff
641,0.564,-0.006765485,diff
642,0.568,-0.0065740347,diff
643,0.572,-0.006375432,diff
644,0.576,-0.006169021,diff
645,0.58,-0.005955994,diff
646,0.584,-0.0057358146,diff
647,0.588,-0.005509138,diff
648,0.592,-0.0052756667,diff
649,0.596,-0.0050368905,diff
650,0.6,-0.0047922134,diff
651,0.604,-0.0045422316,diff
652,0.608,-0.0042865276,diff
653,0.612,-0.0040261745,diff
654,0.616,-0.0037608743,diff
655,0.62,-0.003492117,diff
656,0.624,-0.0032191873,diff
657,0.628,-0.0029421449,diff
658,0.632,-0.0026623607,diff
659,0.636,-0.0023793578,diff
660,0.64,-0.002093494,diff
661,0.644,-0.0018056035,diff
662,0.648,-0.0015152097,diff
663,0.652,-0.0012233853,diff
664,0.656,-0.0009303689,diff
665,0.66,-0.00063562393,diff
666,0.664,-0.00034064054,diff
667,0.668,-4.5239925e-05,diff
668,0.672,0.00025045872,diff
669,0.676,0.00054585934,diff
670,0.68,0.00084108114,diff
671,0.684,0.0011354685,diff
672,0.688,0.0014278293,diff
673,0.692,0.0017200112,diff
674,0.696,0.0020098686,diff
675,0.7,0.0022979379,diff
676,0.704,0.002583623,diff
677,0.708,0.0028669238,diff
678,0.712,0.0031474233,diff
679,0.716,0.0034245849,diff
680,0.72,0.003698349,diff
681,0.724,0.0039687157,diff
682,0.728,0.00423491,diff
683,0.732,0.0044973493,diff
684,0.736,0.0047547817,diff
685,0.74,0.0050081015,diff
686,0.744,0.0052562356,diff
687,0.748,0.0054995418,diff
688,0.752,0.005737424,diff
689,0.756,0.005969584,diff
690,0.76,0.0061961412,diff
691,0.764,0.006416917,diff
692,0.768,0.0066313148,diff
693,0.772,0.0068395734,diff
694,0.776,0.0070411563,diff
695,0.78,0.0072360635,diff
696,0.784,0.007424295,diff
697,0.788,0.0076053143,diff
698,0.792,0.0077798367,diff
699,0.796,0.00794661,diff
700,0.8,0.008105814,diff
701,0.804,0.008257389,diff
702,0.808,0.0084017515,diff
703,0.812,0.008538067,diff
704,0.816,0.008666396,diff
705,0.82,0.008786857,diff
706,0.824,0.0088995695,diff
707,0.828,0.0090043545,diff
708,0.832,0.009099722,diff
709,0.836,0.009187996,diff
710,0.84,0.009267509,diff
711,0.844,0.0093384385,diff
712,0.848,0.009401262,diff
713,0.852,0.009455323,diff
714,0.856,0.009501278,diff
715,0.86,0.009538293,diff
716,0.864,0.0095671415,diff
717,0.868,0.0095870495,diff
718,0.872,0.009598732,diff
719,0.876,0.009601653,diff
720,0.88,0.009595811,diff
721,0.884,0.009582102,diff
722,0.888,0.009559214,diff
723,0.892,0.00952822,diff
724,0.896,0.009488881,diff
725,0.9,0.009441137,diff
726,0.904,0.0093848705,diff
727,0.908,0.009320736,diff
728,0.912,0.009247959,diff
729,0.916,0.009167314,diff
730,0.92,0.009078562,diff
731,0.924,0.008981705,diff
732,0.928,0.008877099,diff
733,0.932,0.008764625,diff
734,0.936,0.008644581,diff
735,0.94,0.0085170865,diff
736,0.944,0.008381367,diff
737,0.948,0.008238673,diff
738,0.952,0.008089006,diff
739,0.956,0.007932186,diff
740,0.96,0.0077679157,diff
741,0.964,0.007597387,diff
742,0.968,0.0074198246,diff
743,0.972,0.0072352886,diff
744,0.976,0.007044971,diff
745,0.98,0.006847501,diff
746,0.984,0.006644547,diff
747,0.988,0.0064356327,diff
748,0.992,0.0062203407,diff
749,0.996,0.0059996843,diff
750,1.0,0.0057734847,diff
751,1.004,0.0055420995,diff
752,1.008,0.005304992,diff
753,1.012,0.005063474,diff
754,1.016,0.004816711,diff
755,1.02,0.0045655966,diff
756,1.024,0.004309833,diff
757,1.028,0.004049957,diff
758,1.032,0.0037856698,diff
759,1.036,0.0035181046,diff
760,1.04,0.0032461882,diff
761,1.044,0.002970755,diff
762,1.048,0.0026922822,diff
763,1.052,0.002410233,diff
764,1.056,0.0021253824,diff
765,1.06,0.0018380284,diff
766,1.064,0.001547575,diff
767,1.068,0.0012554228,diff
768,1.072,0.00096070766,diff
769,1.076,0.00066387653,diff
770,1.08,0.0003655553,diff
771,1.084,6.5505505e-05,diff
772,1.088,-0.00023597479,diff
773,1.092,-0.00053849816,diff
774,1.096,-0.0008419454,diff
775,1.1,-0.0011465847,diff
776,1.104,-0.0014516115,diff
777,1.108,-0.0017571151,diff
778,1.112,-0.0020626187,diff
779,1.116,-0.0023685098,diff
780,1.12,-0.002674073,diff
781,1.124,-0.002979219,diff
782,1.128,-0.0032838583,diff
783,1.132,-0.0035879016,diff
784,1.136,-0.0038903058,diff
785,1.14,-0.004192084,diff
786,1.144,-0.0044926703,diff
787,1.148,-0.0047920346,diff
788,1.152,-0.005089283,diff
789,1.156,-0.005384803,diff
790,1.16,-0.0056779385,diff
791,1.164,-0.0059692264,diff
792,1.168,-0.0062583685,diff
793,1.172,-0.006544918,diff
794,1.176,-0.006828636,diff
795,1.18,-0.0071092546,diff
796,1.184,-0.007386774,diff
797,1.188,-0.0076616406,diff
798,1.192,-0.007932782,diff
799,1.196,-0.008200467,diff
800,1.2,-0.008464575,diff
801,1.204,-0.008724868,diff
802,1.208,-0.008981228,diff
803,1.212,-0.009233654,diff
804,1.216,-0.0094814,diff
805,1.22,-0.009724617,diff
806,1.224,-0.009964079,diff
807,1.228,-0.0101980865,diff
808,1.232,-0.010427892,diff
809,1.236,-0.01065293,diff
810,1.24,-0.010872483,diff
811,1.244,-0.011087418,diff
812,1.248,-0.011296749,diff
813,1.252,-0.011500627,diff
814,1.256,-0.011699468,diff
815,1.26,-0.011892855,diff
816,1.264,-0.012080401,diff
817,1.268,-0.012261927,diff
818,1.272,-0.01243791,diff
819,1.276,-0.012607932,diff
820,1.28,-0.012771815,diff
821,1.284,-0.012929976,diff
822,1.288,-0.013081551,diff
823,1.292,-0.013226867,diff
824,1.296,-0.01336655,diff
825,1.3,-0.01349932,diff
826,1.304,-0.013625801,diff
827,1.308,-0.013745815,diff
828,1.312,-0.013859332,diff
829,1.316,-0.0139660835,diff
830,1.32,-0.014066607,diff
831,1.324,-0.014160275,diff
832,1.328,-0.014247179,diff
833,1.332,-0.014327496,diff
834,1.336,-0.01440087,diff
835,1.34,-0.014467686,diff
836,1.344,-0.014527559,diff
837,1.348,-0.014580458,diff
838,1.352,-0.014627039,diff
839,1.356,-0.014666438,diff
840,1.36,-0.014698803,diff
841,1.364,-0.014724731,diff
842,1.368,-0.0147435665,diff
843,1.372,-0.014755756,diff
844,1.376,-0.014761001,diff
845,1.38,-0.014759332,diff
846,1.384,-0.014751047,diff
847,1.388,-0.0147357285,diff
848,1.392,-0.014713913,diff
849,1.396,-0.014684945,diff
850,1.4,-0.014650106,diff
851,1.404,-0.014608145,diff
852,1.408,-0.014559388,diff
853,1.412,-0.014503896,diff
854,1.416,-0.014442444,diff
855,1.42,-0.0143738985,diff
856,1.424,-0.014299154,diff
857,1.428,-0.014217943,diff
858,1.432,-0.014130622,diff
859,1.436,-0.014036983,diff
860,1.44,-0.013936877,diff
861,1.444,-0.013830692,diff
862,1.448,-0.013718575,diff
863,1.452,-0.013600528,diff
864,1.456,-0.013476253,diff
865,1.46,-0.013346165,diff
866,1.464,-0.013210446,diff
867,1.468,-0.013069272,diff
868,1.472,-0.0129219,diff
869,1.476,-0.0127694905,diff
870,1.48,-0.012611836,diff
871,1.484,-0.012448192,diff
872,1.488,-0.0122798085,diff
873,1.492,-0.012106329,diff
874,1.496,-0.011927754,diff
875,1.5,-0.011743873,diff
876,1.504,-0.011555731,diff
877,1.508,-0.011362731,diff
878,1.512,-0.011164993,diff
879,1.516,-0.010962531,diff
880,1.52,-0.010756567,diff
881,1.524,-0.010545805,diff
882,1.528,-0.010331005,diff
883,1.532,-0.010112345,diff
884,1.536,-0.009889364,diff
885,1.54,-0.009663269,diff
886,1.544,-0.009433091,diff
887,1.548,-0.009199679,diff
888,1.552,-0.008962929,diff
889,1.556,-0.0087227225,diff
890,1.56,-0.008479804,diff
891,1.564,-0.008233935,diff
892,1.568,-0.007984951,diff
893,1.572,-0.007733628,diff
894,1.576,-0.007479638,diff
895,1.58,-0.007223144,diff
896,1.584,-0.0069646537,diff
897,1.588,-0.006703973,diff
898,1.592,-0.0064415634,diff
899,1.596,-0.006177351,diff
900,1.6,-0.005911395,diff
901,1.604,-0.005644053,diff
902,1.608,-0.005375311,diff
903,1.612,-0.005105406,diff
904,1.616,-0.0048348457,diff
905,1.62,-0.004563108,diff
906,1.624,-0.0042906404,diff
907,1.628,-0.0040180534,diff
908,1.632,-0.0037448555,diff
909,1.636,-0.0034714937,diff
910,1.64,-0.0031980425,diff
911,1.644,-0.0029248744,diff
912,1.648,-0.0026519448,diff
913,1.652,-0.0023794621,diff
914,1.656,-0.0021077096,diff
915,1.66,-0.0018366426,diff
916,1.664,-0.001566425,diff
917,1.668,-0.0012974739,diff
918,1.672,-0.001029864,diff
919,1.676,-0.0007636398,diff
920,1.68,-0.0004990399,diff
921,1.684,-0.00023625791,diff
922,1.688,2.4318695e-05,diff
923,1.692,0.00028301775,diff
924,1.696,0.0005393028,diff
925,1.7,0.0007928759,diff
926,1.704,0.0010440648,diff
927,1.708,0.0012922138,diff
928,1.712,0.0015371442,diff
929,1.716,0.0017791837,diff
930,1.72,0.002017811,diff
931,1.724,0.002252996,diff
932,1.728,0.002484411,diff
933,1.732,0.002711624,diff
934,1.736,0.0029350072,diff
935,1.74,0.003153935,diff
936,1.744,0.003368765,diff
937,1.748,0.0035791546,diff
938,1.752,0.0037842393,diff
939,1.756,0.00398466,diff
940,1.76,0.004179746,diff
941,1.764,0.0043695867,diff
942,1.768,0.004554108,diff
943,1.772,0.0047329664,diff
944,1.776,0.004906088,diff
945,1.78,0.005072832,diff
946,1.784,0.005233951,diff
947,1.788,0.005388066,diff
948,1.792,0.005536258,diff
949,1.796,0.0056773946,diff
950,1.8,0.0058116317,diff
951,1.804,0.005939059,diff
952,1.808,0.0060589314,diff
953,1.812,0.00617186,diff
954,1.816,0.006277241,diff
955,1.82,0.0063744634,diff
956,1.824,0.0064638257,diff
957,1.828,0.006545387,diff
958,1.832,0.006618589,diff
959,1.836,0.006683193,diff
960,1.84,0.006739348,diff
961,1.844,0.0067868605,diff
962,1.848,0.0068253726,diff
963,1.852,0.0068546236,diff
964,1.856,0.0068746433,diff
965,1.86,0.006885305,diff
966,1.864,0.00688643,diff
967,1.868,0.00687775,diff
968,1.872,0.006859198,diff
969,1.876,0.006830223,diff
970,1.88,0.006791368,diff
971,1.884,0.0067416765,diff
972,1.888,0.0066814832,diff
973,1.892,0.00661096,diff
974,1.896,0.0065288767,diff
975,1.9,0.006436035,diff
976,1.904,0.006332025,diff
977,1.908,0.006216537,diff
978,1.912,0.0060891137,diff
979,1.916,0.005950507,diff
980,1.92,0.005799707,diff
981,1.924,0.005636785,diff
982,1.928,0.0054615587,diff
983,1.932,0.0052742027,diff
984,1.936,0.005074203,diff
985,1.94,0.0048616678,diff
986,1.944,0.004636137,diff
987,1.948,0.004397746,diff
988,1.952,0.0041460544,diff
989,1.956,0.0038811099,diff
990,1.96,0.003602555,diff
991,1.964,0.0033107083,diff
992,1.968,0.003004806,diff
993,1.972,0.0026851902,diff
994,1.976,0.0023514181,diff
995,1.98,0.0020033317,diff
996,1.984,0.0016408954,diff
997,1.988,0.0012641596,diff
998,1.992,0.00087256124,diff
999,1.996,0.00046620704,diff
1000,2.0,4.5015768e-05,diff


==> visu/tikz_csvs_obs_force/run_obs_weight_900/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_900/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_900/sol_nn.csv <==
,X_x,value,name
0,-2.0,8.958514e-05,sol_nn
1,-1.996,0.0022035465,sol_nn
2,-1.992,0.0043194667,sol_nn
3,-1.988,0.006436697,sol_nn
4,-1.984,0.0085561685,sol_nn
5,-1.98,0.010676688,sol_nn
6,-1.976,0.012798708,sol_nn
7,-1.972,0.014922561,sol_nn
8,-1.968,0.017047381,sol_nn
9,-1.964,0.01917405,sol_nn
10,-1.96,0.021301858,sol_nn
11,-1.956,0.023430912,sol_nn
12,-1.952,0.025561348,sol_nn
13,-1.948,0.027693082,sol_nn
14,-1.944,0.029825866,sol_nn
15,-1.94,0.031959765,sol_nn
16,-1.936,0.034094743,sol_nn
17,-1.932,0.03623107,sol_nn
18,-1.928,0.0383682,sol_nn
19,-1.924,0.040506244,sol_nn
20,-1.92,0.042645503,sol_nn
21,-1.916,0.04478565,sol_nn
22,-1.912,0.04692663,sol_nn
23,-1.908,0.04906827,sol_nn
24,-1.904,0.051210888,sol_nn
25,-1.9,0.053354166,sol_nn
26,-1.896,0.0554982,sol_nn
27,-1.892,0.057643116,sol_nn
28,-1.888,0.059788473,sol_nn
29,-1.884,0.06193441,sol_nn
30,-1.88,0.06408081,sol_nn
31,-1.876,0.06622843,sol_nn
32,-1.872,0.06837613,sol_nn
33,-1.868,0.0705243,sol_nn
34,-1.864,0.07267294,sol_nn
35,-1.86,0.07482207,sol_nn
36,-1.856,0.07697144,sol_nn
37,-1.852,0.07912147,sol_nn
38,-1.848,0.08127163,sol_nn
39,-1.844,0.083422005,sol_nn
40,-1.84,0.08557278,sol_nn
41,-1.836,0.087723956,sol_nn
42,-1.832,0.08987513,sol_nn
43,-1.828,0.092026755,sol_nn
44,-1.824,0.094178386,sol_nn
45,-1.82,0.09632987,sol_nn
46,-1.816,0.098481774,sol_nn
47,-1.812,0.1006335,sol_nn
48,-1.808,0.10278562,sol_nn
49,-1.804,0.104937576,sol_nn
50,-1.8,0.10708934,sol_nn
51,-1.796,0.1092415,sol_nn
52,-1.792,0.11139344,sol_nn
53,-1.788,0.113545075,sol_nn
54,-1.784,0.115696974,sol_nn
55,-1.78,0.11784858,sol_nn
56,-1.776,0.1199999,sol_nn
57,-1.772,0.122151494,sol_nn
58,-1.768,0.1243026,sol_nn
59,-1.764,0.12645358,sol_nn
60,-1.76,0.12860441,sol_nn
61,-1.756,0.13075468,sol_nn
62,-1.752,0.13290463,sol_nn
63,-1.748,0.13505451,sol_nn
64,-1.744,0.13720441,sol_nn
65,-1.74,0.1393539,sol_nn
66,-1.736,0.1415028,sol_nn
67,-1.732,0.14365128,sol_nn
68,-1.728,0.14579909,sol_nn
69,-1.724,0.14794698,sol_nn
70,-1.72,0.15009464,sol_nn
71,-1.716,0.15224172,sol_nn
72,-1.712,0.15438788,sol_nn
73,-1.708,0.15653431,sol_nn
74,-1.704,0.15867975,sol_nn
75,-1.7,0.16082491,sol_nn
76,-1.696,0.16296932,sol_nn
77,-1.692,0.16511379,sol_nn
78,-1.688,0.16725725,sol_nn
79,-1.684,0.16940032,sol_nn
80,-1.68,0.17154309,sol_nn
81,-1.676,0.17368495,sol_nn
82,-1.672,0.17582633,sol_nn
83,-1.668,0.17796724,sol_nn
84,-1.664,0.18010771,sol_nn
85,-1.66,0.18224752,sol_nn
86,-1.656,0.18438639,sol_nn
87,-1.652,0.186525,sol_nn
88,-1.648,0.1886629,sol_nn
89,-1.644,0.19080001,sol_nn
90,-1.64,0.19293666,sol_nn
91,-1.636,0.19507238,sol_nn
92,-1.632,0.19720837,sol_nn
93,-1.628,0.19934283,sol_nn
94,-1.624,0.20147693,sol_nn
95,-1.62,0.20361029,sol_nn
96,-1.616,0.20574324,sol_nn
97,-1.612,0.20787543,sol_nn
98,-1.608,0.2100066,sol_nn
99,-1.604,0.21213755,sol_nn
100,-1.6,0.21426772,sol_nn
101,-1.596,0.21639717,sol_nn
102,-1.592,0.21852599,sol_nn
103,-1.588,0.22065398,sol_nn
104,-1.584,0.22278164,sol_nn
105,-1.58,0.22490844,sol_nn
106,-1.576,0.22703467,sol_nn
107,-1.572,0.22916013,sol_nn
108,-1.568,0.23128507,sol_nn
109,-1.564,0.23340899,sol_nn
110,-1.56,0.23553257,sol_nn
111,-1.556,0.23765567,sol_nn
112,-1.552,0.23977768,sol_nn
113,-1.548,0.24189964,sol_nn
114,-1.544,0.24402046,sol_nn
115,-1.54,0.2461408,sol_nn
116,-1.536,0.2482602,sol_nn
117,-1.532,0.2503795,sol_nn
118,-1.528,0.25249782,sol_nn
119,-1.524,0.25461593,sol_nn
120,-1.52,0.25673276,sol_nn
121,-1.516,0.25884935,sol_nn
122,-1.512,0.26096562,sol_nn
123,-1.508,0.26308113,sol_nn
124,-1.504,0.26519614,sol_nn
125,-1.5,0.26731023,sol_nn
126,-1.496,0.26942408,sol_nn
127,-1.492,0.2715372,sol_nn
128,-1.488,0.2736499,sol_nn
129,-1.484,0.27576214,sol_nn
130,-1.48,0.27787393,sol_nn
131,-1.476,0.27998504,sol_nn
132,-1.472,0.28209567,sol_nn
133,-1.468,0.28420585,sol_nn
134,-1.464,0.28631562,sol_nn
135,-1.46,0.288425,sol_nn
136,-1.456,0.2905338,sol_nn
137,-1.452,0.29264218,sol_nn
138,-1.448,0.2947502,sol_nn
139,-1.444,0.29685774,sol_nn
140,-1.44,0.2989648,sol_nn
141,-1.436,0.30107197,sol_nn
142,-1.432,0.3031784,sol_nn
143,-1.428,0.30528462,sol_nn
144,-1.424,0.30739042,sol_nn
145,-1.42,0.3094957,sol_nn
146,-1.416,0.31160113,sol_nn
147,-1.412,0.31370613,sol_nn
148,-1.408,0.31581086,sol_nn
149,-1.404,0.31791523,sol_nn
150,-1.4,0.3200199,sol_nn
151,-1.396,0.32212374,sol_nn
152,-1.392,0.32422775,sol_nn
153,-1.388,0.32633147,sol_nn
154,-1.384,0.32843497,sol_nn
155,-1.38,0.33053824,sol_nn
156,-1.376,0.33264187,sol_nn
157,-1.372,0.33474508,sol_nn
158,-1.368,0.33684796,sol_nn
159,-1.364,0.33895135,sol_nn
160,-1.36,0.34105426,sol_nn
161,-1.356,0.3431576,sol_nn
162,-1.352,0.34526035,sol_nn
163,-1.348,0.34736374,sol_nn
164,-1.344,0.34946665,sol_nn
165,-1.34,0.3515701,sol_nn
166,-1.336,0.35367334,sol_nn
167,-1.332,0.3557767,sol_nn
168,-1.328,0.35788047,sol_nn
169,-1.324,0.35998404,sol_nn
170,-1.32,0.36208776,sol_nn
171,-1.316,0.3641918,sol_nn
172,-1.312,0.36629608,sol_nn
173,-1.308,0.36840045,sol_nn
174,-1.304,0.3705054,sol_nn
175,-1.3,0.3726104,sol_nn
176,-1.296,0.3747158,sol_nn
177,-1.292,0.37682173,sol_nn
178,-1.288,0.37892762,sol_nn
179,-1.284,0.38103428,sol_nn
180,-1.28,0.3831408,sol_nn
181,-1.276,0.385248,sol_nn
182,-1.272,0.38735586,sol_nn
183,-1.268,0.38946378,sol_nn
184,-1.264,0.39157242,sol_nn
185,-1.26,0.3936816,sol_nn
186,-1.256,0.3957913,sol_nn
187,-1.252,0.39790162,sol_nn
188,-1.248,0.4000124,sol_nn
189,-1.244,0.40212363,sol_nn
190,-1.24,0.40423578,sol_nn
191,-1.236,0.4063486,sol_nn
192,-1.232,0.40846202,sol_nn
193,-1.228,0.41057602,sol_nn
194,-1.224,0.41269106,sol_nn
195,-1.22,0.414806,sol_nn
196,-1.216,0.4169224,sol_nn
197,-1.212,0.41903928,sol_nn
198,-1.208,0.42115748,sol_nn
199,-1.204,0.423276,sol_nn
200,-1.2,0.42539543,sol_nn
201,-1.196,0.4275157,sol_nn
202,-1.192,0.42963693,sol_nn
203,-1.188,0.43175912,sol_nn
204,-1.184,0.43388236,sol_nn
205,-1.18,0.43600634,sol_nn
206,-1.176,0.43813133,sol_nn
207,-1.172,0.44025713,sol_nn
208,-1.168,0.44238433,sol_nn
209,-1.164,0.44451243,sol_nn
210,-1.16,0.44664177,sol_nn
211,-1.156,0.44877163,sol_nn
212,-1.152,0.4509032,sol_nn
213,-1.148,0.45303547,sol_nn
214,-1.144,0.45516947,sol_nn
215,-1.14,0.4573041,sol_nn
216,-1.136,0.4594398,sol_nn
217,-1.132,0.46157712,sol_nn
218,-1.128,0.4637154,sol_nn
219,-1.124,0.4658552,sol_nn
220,-1.12,0.46799594,sol_nn
221,-1.116,0.4701382,sol_nn
222,-1.112,0.4722816,sol_nn
223,-1.108,0.4744261,sol_nn
224,-1.104,0.47657207,sol_nn
225,-1.1,0.4787195,sol_nn
226,-1.096,0.48086855,sol_nn
227,-1.092,0.48301846,sol_nn
228,-1.088,0.48517013,sol_nn
229,-1.084,0.487323,sol_nn
230,-1.08,0.4894771,sol_nn
231,-1.076,0.49163312,sol_nn
232,-1.072,0.49379027,sol_nn
233,-1.068,0.49594885,sol_nn
234,-1.064,0.49810898,sol_nn
235,-1.06,0.50027037,sol_nn
236,-1.056,0.5024338,sol_nn
237,-1.052,0.50459826,sol_nn
238,-1.048,0.5067645,sol_nn
239,-1.044,0.50893205,sol_nn
240,-1.04,0.51110125,sol_nn
241,-1.036,0.5132721,sol_nn
242,-1.032,0.51544464,sol_nn
243,-1.028,0.51761824,sol_nn
244,-1.024,0.5197939,sol_nn
245,-1.02,0.52197087,sol_nn
246,-1.016,0.52414954,sol_nn
247,-1.012,0.52632993,sol_nn
248,-1.008,0.5285117,sol_nn
249,-1.004,0.5306953,sol_nn
250,-1.0,0.5328801,sol_nn
251,-0.996,0.535067,sol_nn
252,-0.992,0.5372558,sol_nn
253,-0.988,0.5394456,sol_nn
254,-0.984,0.5416368,sol_nn
255,-0.98,0.54383016,sol_nn
256,-0.976,0.54602504,sol_nn
257,-0.972,0.5482216,sol_nn
258,-0.968,0.55042005,sol_nn
259,-0.964,0.5526197,sol_nn
260,-0.96,0.55482095,sol_nn
261,-0.956,0.5570245,sol_nn
262,-0.952,0.55922866,sol_nn
263,-0.948,0.56143546,sol_nn
264,-0.944,0.56364316,sol_nn
265,-0.94,0.56585306,sol_nn
266,-0.936,0.56806415,sol_nn
267,-0.932,0.57027715,sol_nn
268,-0.928,0.5724919,sol_nn
269,-0.924,0.5747075,sol_nn
270,-0.92,0.5769252,sol_nn
271,-0.916,0.57914454,sol_nn
272,-0.912,0.5813653,sol_nn
273,-0.908,0.58358777,sol_nn
274,-0.904,0.5858117,sol_nn
275,-0.9,0.58803695,sol_nn
276,-0.896,0.5902642,sol_nn
277,-0.892,0.59249264,sol_nn
278,-0.888,0.59472257,sol_nn
279,-0.884,0.59695464,sol_nn
280,-0.88,0.5991874,sol_nn
281,-0.876,0.6014218,sol_nn
282,-0.872,0.60365754,sol_nn
283,-0.868,0.60589516,sol_nn
284,-0.864,0.6081339,sol_nn
285,-0.86,0.610374,sol_nn
286,-0.856,0.61261505,sol_nn
287,-0.852,0.61485845,sol_nn
288,-0.848,0.6171023,sol_nn
289,-0.844,0.6193481,sol_nn
290,-0.84,0.62159467,sol_nn
291,-0.836,0.6238427,sol_nn
292,-0.832,0.6260918,sol_nn
293,-0.828,0.6283425,sol_nn
294,-0.824,0.6305938,sol_nn
295,-0.82,0.63284653,sol_nn
296,-0.816,0.6351005,sol_nn
297,-0.812,0.63735497,sol_nn
298,-0.808,0.63961136,sol_nn
299,-0.804,0.6418681,sol_nn
300,-0.8,0.64412624,sol_nn
301,-0.796,0.646385,sol_nn
302,-0.792,0.64864504,sol_nn
303,-0.788,0.65090585,sol_nn
304,-0.784,0.6531676,sol_nn
305,-0.78,0.6554298,sol_nn
306,-0.776,0.65769297,sol_nn
307,-0.772,0.6599567,sol_nn
308,-0.768,0.6622215,sol_nn
309,-0.764,0.6644869,sol_nn
310,-0.76,0.6667527,sol_nn
311,-0.756,0.6690191,sol_nn
312,-0.752,0.671286,sol_nn
313,-0.748,0.673553,sol_nn
314,-0.744,0.6758214,sol_nn
315,-0.74,0.67808926,sol_nn
316,-0.736,0.6803581,sol_nn
317,-0.732,0.6826268,sol_nn
318,-0.728,0.6848959,sol_nn
319,-0.724,0.6871655,sol_nn
320,-0.72,0.6894346,sol_nn
321,-0.716,0.6917043,sol_nn
322,-0.712,0.6939737,sol_nn
323,-0.708,0.6962433,sol_nn
324,-0.704,0.6985126,sol_nn
325,-0.7,0.7007814,sol_nn
326,-0.696,0.7030506,sol_nn
327,-0.692,0.7053197,sol_nn
328,-0.688,0.7075879,sol_nn
329,-0.684,0.7098557,sol_nn
330,-0.68,0.7121234,sol_nn
331,-0.676,0.7143902,sol_nn
332,-0.672,0.71665686,sol_nn
333,-0.668,0.7189226,sol_nn
334,-0.664,0.7211879,sol_nn
335,-0.66,0.7234519,sol_nn
336,-0.656,0.7257152,sol_nn
337,-0.652,0.72797805,sol_nn
338,-0.648,0.73023945,sol_nn
339,-0.644,0.7324997,sol_nn
340,-0.64,0.7347592,sol_nn
341,-0.636,0.73701745,sol_nn
342,-0.632,0.7392742,sol_nn
343,-0.628,0.74152935,sol_nn
344,-0.624,0.7437832,sol_nn
345,-0.62,0.7460359,sol_nn
346,-0.616,0.7482866,sol_nn
347,-0.612,0.7505359,sol_nn
348,-0.608,0.75278306,sol_nn
349,-0.604,0.75502867,sol_nn
350,-0.6,0.75727177,sol_nn
351,-0.596,0.7595135,sol_nn
352,-0.592,0.7617529,sol_nn
353,-0.588,0.7639898,sol_nn
354,-0.584,0.76622546,sol_nn
355,-0.58,0.7684575,sol_nn
356,-0.576,0.7706872,sol_nn
357,-0.572,0.77291477,sol_nn
358,-0.568,0.77513933,sol_nn
359,-0.564,0.77736145,sol_nn
360,-0.56,0.77958065,sol_nn
361,-0.556,0.78179705,sol_nn
362,-0.552,0.7840098,sol_nn
363,-0.548,0.78621966,sol_nn
364,-0.544,0.7884265,sol_nn
365,-0.54,0.7906296,sol_nn
366,-0.536,0.7928297,sol_nn
367,-0.532,0.7950258,sol_nn
368,-0.528,0.79721826,sol_nn
369,-0.524,0.7994072,sol_nn
370,-0.52,0.801592,sol_nn
371,-0.516,0.8037729,sol_nn
372,-0.512,0.8059493,sol_nn
373,-0.508,0.80812174,sol_nn
374,-0.504,0.8102905,sol_nn
375,-0.5,0.81245375,sol_nn
376,-0.496,0.81461287,sol_nn
377,-0.492,0.8167672,sol_nn
378,-0.488,0.81891686,sol_nn
379,-0.484,0.82106155,sol_nn
380,-0.48,0.82320076,sol_nn
381,-0.476,0.82533514,sol_nn
382,-0.472,0.8274642,sol_nn
383,-0.468,0.82958776,sol_nn
384,-0.464,0.8317058,sol_nn
385,-0.46,0.833818,sol_nn
386,-0.456,0.8359244,sol_nn
387,-0.452,0.83802503,sol_nn
388,-0.448,0.8401196,sol_nn
389,-0.444,0.8422073,sol_nn
390,-0.44,0.8442893,sol_nn
391,-0.436,0.84636474,sol_nn
392,-0.432,0.84843284,sol_nn
393,-0.428,0.85049486,sol_nn
394,-0.424,0.8525499,sol_nn
395,-0.42,0.85459787,sol_nn
396,-0.416,0.85663843,sol_nn
397,-0.412,0.8586718,sol_nn
398,-0.408,0.86069745,sol_nn
399,-0.404,0.86271536,sol_nn
400,-0.4,0.8647257,sol_nn
401,-0.396,0.866728,sol_nn
402,-0.392,0.86872226,sol_nn
403,-0.388,0.8707079,sol_nn
404,-0.384,0.87268555,sol_nn
405,-0.38,0.87465423,sol_nn
406,-0.376,0.87661463,sol_nn
407,-0.372,0.87856555,sol_nn
408,-0.368,0.8805075,sol_nn
409,-0.364,0.8824407,sol_nn
410,-0.36,0.884364,sol_nn
411,-0.356,0.8862777,sol_nn
412,-0.352,0.8881818,sol_nn
413,-0.348,0.89007616,sol_nn
414,-0.344,0.89195997,sol_nn
415,-0.34,0.89383376,sol_nn
416,-0.336,0.89569676,sol_nn
417,-0.332,0.8975496,sol_nn
418,-0.328,0.89939153,sol_nn
419,-0.324,0.90122175,sol_nn
420,-0.32,0.9030417,sol_nn
421,-0.316,0.9048496,sol_nn
422,-0.312,0.9066466,sol_nn
423,-0.308,0.9084313,sol_nn
424,-0.304,0.91020375,sol_nn
425,-0.3,0.9119648,sol_nn
426,-0.296,0.9137128,sol_nn
427,-0.292,0.91544884,sol_nn
428,-0.288,0.91717166,sol_nn
429,-0.284,0.91888183,sol_nn
430,-0.28,0.9205786,sol_nn
431,-0.276,0.92226213,sol_nn
432,-0.272,0.92393166,sol_nn
433,-0.268,0.9255881,sol_nn
434,-0.264,0.9272302,sol_nn
435,-0.26,0.92885804,sol_nn
436,-0.256,0.93047106,sol_nn
437,-0.252,0.9320698,sol_nn
438,-0.248,0.93365324,sol_nn
439,-0.244,0.9352219,sol_nn
440,-0.24,0.936775,sol_nn
441,-0.236,0.93831277,sol_nn
442,-0.232,0.9398343,sol_nn
443,-0.228,0.94134045,sol_nn
444,-0.224,0.9428297,sol_nn
445,-0.22,0.94430244,sol_nn
446,-0.216,0.9457586,sol_nn
447,-0.212,0.9471979,sol_nn
448,-0.208,0.94861966,sol_nn
449,-0.204,0.9500238,sol_nn
450,-0.2,0.95141053,sol_nn
451,-0.196,0.9527787,sol_nn
452,-0.192,0.9541288,sol_nn
453,-0.188,0.9554604,sol_nn
454,-0.184,0.9567733,sol_nn
455,-0.18,0.9580669,sol_nn
456,-0.176,0.95934165,sol_nn
457,-0.172,0.96059626,sol_nn
458,-0.168,0.9618313,sol_nn
459,-0.164,0.96304613,sol_nn
460,-0.16,0.96424025,sol_nn
461,-0.156,0.9654138,sol_nn
462,-0.152,0.9665668,sol_nn
463,-0.148,0.967698,sol_nn
464,-0.144,0.96880805,sol_nn
465,-0.14,0.9698965,sol_nn
466,-0.136,0.9709622,sol_nn
467,-0.132,0.97200596,sol_nn
468,-0.128,0.9730267,sol_nn
469,-0.124,0.9740251,sol_nn
470,-0.12,0.9749997,sol_nn
471,-0.116,0.97595084,sol_nn
472,-0.112,0.9768782,sol_nn
473,-0.108,0.97778165,sol_nn
474,-0.104,0.97866017,sol_nn
475,-0.1,0.9795144,sol_nn
476,-0.096,0.98034316,sol_nn
477,-0.092,0.9811469,sol_nn
478,-0.088,0.98192495,sol_nn
479,-0.084,0.98267716,sol_nn
480,-0.08,0.9834031,sol_nn
481,-0.076,0.9841026,sol_nn
482,-0.072,0.984775,sol_nn
483,-0.068,0.9854203,sol_nn
484,-0.064,0.9860384,sol_nn
485,-0.06,0.98662835,sol_nn
486,-0.056,0.9871906,sol_nn
487,-0.052,0.98772466,sol_nn
488,-0.048,0.9882303,sol_nn
489,-0.044,0.9887063,sol_nn
490,-0.04,0.98915327,sol_nn
491,-0.036,0.9895709,sol_nn
492,-0.032,0.9899586,sol_nn
493,-0.028,0.99031615,sol_nn
494,-0.024,0.9906439,sol_nn
495,-0.02,0.9909404,sol_nn
496,-0.016,0.9912061,sol_nn
497,-0.012,0.9914407,sol_nn
498,-0.008,0.9916438,sol_nn
499,-0.004,0.9918153,sol_nn
500,0.0,0.9919543,sol_nn
501,0.004,0.9920616,sol_nn
502,0.008,0.9921361,sol_nn
503,0.012,0.99217814,sol_nn
504,0.016,0.99218726,sol_nn
505,0.02,0.99216235,sol_nn
506,0.024,0.9921043,sol_nn
507,0.028,0.9920128,sol_nn
508,0.032,0.99188715,sol_nn
509,0.036,0.9917277,sol_nn
510,0.04,0.9915338,sol_nn
511,0.044,0.99130565,sol_nn
512,0.048,0.9910425,sol_nn
513,0.052,0.9907445,sol_nn
514,0.056,0.99041164,sol_nn
515,0.06,0.99004364,sol_nn
516,0.064,0.9896406,sol_nn
517,0.068,0.9892018,sol_nn
518,0.072,0.98872775,sol_nn
519,0.076,0.98821783,sol_nn
520,0.08,0.98767227,sol_nn
521,0.084,0.9870907,sol_nn
522,0.088,0.98647356,sol_nn
523,0.092,0.9858201,sol_nn
524,0.096,0.9851314,sol_nn
525,0.1,0.984406,sol_nn
526,0.104,0.98364544,sol_nn
527,0.108,0.9828483,sol_nn
528,0.112,0.98201555,sol_nn
529,0.116,0.9811468,sol_nn
530,0.12,0.98024225,sol_nn
531,0.124,0.9793018,sol_nn
532,0.128,0.9783263,sol_nn
533,0.132,0.9773142,sol_nn
534,0.136,0.9762672,sol_nn
535,0.14,0.97518486,sol_nn
536,0.144,0.974068,sol_nn
537,0.148,0.97291523,sol_nn
538,0.152,0.9717285,sol_nn
539,0.156,0.9705066,sol_nn
540,0.16,0.9692509,sol_nn
541,0.164,0.96796125,sol_nn
542,0.168,0.9666383,sol_nn
543,0.172,0.9652811,sol_nn
544,0.176,0.96389115,sol_nn
545,0.18,0.96246845,sol_nn
546,0.184,0.96101373,sol_nn
547,0.188,0.9595262,sol_nn
548,0.192,0.95800817,sol_nn
549,0.196,0.956458,sol_nn
550,0.2,0.9548773,sol_nn
551,0.204,0.95326644,sol_nn
552,0.208,0.95162576,sol_nn
553,0.212,0.949956,sol_nn
554,0.216,0.948257,sol_nn
555,0.22,0.94653,sol_nn
556,0.224,0.9447752,sol_nn
557,0.228,0.942993,sol_nn
558,0.232,0.94118446,sol_nn
559,0.236,0.93934995,sol_nn
560,0.24,0.9374905,sol_nn
561,0.244,0.9356056,sol_nn
562,0.248,0.933697,sol_nn
563,0.252,0.9317647,sol_nn
564,0.256,0.9298098,sol_nn
565,0.26,0.9278325,sol_nn
566,0.264,0.92583424,sol_nn
567,0.268,0.92381525,sol_nn
568,0.272,0.92177594,sol_nn
569,0.276,0.91971767,sol_nn
570,0.28,0.91764045,sol_nn
571,0.284,0.9155459,sol_nn
572,0.288,0.91343457,sol_nn
573,0.292,0.9113062,sol_nn
574,0.296,0.9091628,sol_nn
575,0.3,0.90700436,sol_nn
576,0.304,0.90483195,sol_nn
577,0.308,0.9026464,sol_nn
578,0.312,0.90044785,sol_nn
579,0.316,0.89823854,sol_nn
580,0.32,0.89601755,sol_nn
581,0.324,0.89378667,sol_nn
582,0.328,0.89154625,sol_nn
583,0.332,0.889297,sol_nn
584,0.336,0.88703984,sol_nn
585,0.34,0.88477564,sol_nn
586,0.344,0.88250446,sol_nn
587,0.348,0.8802278,sol_nn
588,0.352,0.8779467,sol_nn
589,0.356,0.8756609,sol_nn
590,0.36,0.8733714,sol_nn
591,0.364,0.8710791,sol_nn
592,0.368,0.86878437,sol_nn
593,0.372,0.8664878,sol_nn
594,0.376,0.8641908,sol_nn
595,0.38,0.8618931,sol_nn
596,0.384,0.85959643,sol_nn
597,0.388,0.8572995,sol_nn
598,0.392,0.8550049,sol_nn
599,0.396,0.85271215,sol_nn
600,0.4,0.85042167,sol_nn
601,0.404,0.8481345,sol_nn
602,0.408,0.8458513,sol_nn
603,0.412,0.8435714,sol_nn
604,0.416,0.84129703,sol_nn
605,0.42,0.8390274,sol_nn
606,0.424,0.836763,sol_nn
607,0.428,0.8345043,sol_nn
608,0.432,0.8322526,sol_nn
609,0.436,0.830007,sol_nn
610,0.44,0.82776904,sol_nn
611,0.444,0.82553756,sol_nn
612,0.448,0.82331395,sol_nn
613,0.452,0.8210989,sol_nn
614,0.456,0.8188911,sol_nn
615,0.46,0.81669205,sol_nn
616,0.464,0.814502,sol_nn
617,0.468,0.81232023,sol_nn
618,0.472,0.81014764,sol_nn
619,0.476,0.80798423,sol_nn
620,0.48,0.8058307,sol_nn
621,0.484,0.80368596,sol_nn
622,0.488,0.8015512,sol_nn
623,0.492,0.7994255,sol_nn
624,0.496,0.79730964,sol_nn
625,0.5,0.79520345,sol_nn
626,0.504,0.7931067,sol_nn
627,0.508,0.79102015,sol_nn
628,0.512,0.78894275,sol_nn
629,0.516,0.786876,sol_nn
630,0.52,0.78481764,sol_nn
631,0.524,0.78276974,sol_nn
632,0.528,0.78073055,sol_nn
633,0.532,0.7787011,sol_nn
634,0.536,0.7766812,sol_nn
635,0.54,0.77466977,sol_nn
636,0.544,0.7726677,sol_nn
637,0.548,0.77067435,sol_nn
638,0.552,0.7686895,sol_nn
639,0.556,0.766713,sol_nn
640,0.56,0.76474464,sol_nn
641,0.564,0.7627846,sol_nn
642,0.568,0.7608324,sol_nn
643,0.572,0.75888747,sol_nn
644,0.576,0.7569503,sol_nn
645,0.58,0.7550198,sol_nn
646,0.584,0.7530963,sol_nn
647,0.588,0.75117934,sol_nn
648,0.592,0.74926925,sol_nn
649,0.596,0.74736446,sol_nn
650,0.6,0.7454655,sol_nn
651,0.604,0.74357194,sol_nn
652,0.608,0.741684,sol_nn
653,0.612,0.7398008,sol_nn
654,0.616,0.73792255,sol_nn
655,0.62,0.7360476,sol_nn
656,0.624,0.73417693,sol_nn
657,0.628,0.7323104,sol_nn
658,0.632,0.73044664,sol_nn
659,0.636,0.7285861,sol_nn
660,0.64,0.7267283,sol_nn
661,0.644,0.7248726,sol_nn
662,0.648,0.7230194,sol_nn
663,0.652,0.7211677,sol_nn
664,0.656,0.7193171,sol_nn
665,0.66,0.71746814,sol_nn
666,0.664,0.71561956,sol_nn
667,0.668,0.7137714,sol_nn
668,0.672,0.71192354,sol_nn
669,0.676,0.7100753,sol_nn
670,0.68,0.7082269,sol_nn
671,0.684,0.70637774,sol_nn
672,0.688,0.70452654,sol_nn
673,0.692,0.70267516,sol_nn
674,0.696,0.7008214,sol_nn
675,0.7,0.6989658,sol_nn
676,0.704,0.6971079,sol_nn
677,0.708,0.69524765,sol_nn
678,0.712,0.6933845,sol_nn
679,0.716,0.69151807,sol_nn
680,0.72,0.6896483,sol_nn
681,0.724,0.6877751,sol_nn
682,0.728,0.6858977,sol_nn
683,0.732,0.6840165,sol_nn
684,0.736,0.68213034,sol_nn
685,0.74,0.68024004,sol_nn
686,0.744,0.6783446,sol_nn
687,0.748,0.6764443,sol_nn
688,0.752,0.6745386,sol_nn
689,0.756,0.67262715,sol_nn
690,0.76,0.67071015,sol_nn
691,0.764,0.66878736,sol_nn
692,0.768,0.66685814,sol_nn
693,0.772,0.6649228,sol_nn
694,0.776,0.6629808,sol_nn
695,0.78,0.66103214,sol_nn
696,0.784,0.65907675,sol_nn
697,0.788,0.65711415,sol_nn
698,0.792,0.65514505,sol_nn
699,0.796,0.65316826,sol_nn
700,0.8,0.6511839,sol_nn
701,0.804,0.64919186,sol_nn
702,0.808,0.6471926,sol_nn
703,0.812,0.64518535,sol_nn
704,0.816,0.6431701,sol_nn
705,0.82,0.641147,sol_nn
706,0.824,0.63911605,sol_nn
707,0.828,0.6370772,sol_nn
708,0.832,0.635029,sol_nn
709,0.836,0.63297373,sol_nn
710,0.84,0.6309097,sol_nn
711,0.844,0.628837,sol_nn
712,0.848,0.6267562,sol_nn
713,0.852,0.6246667,sol_nn
714,0.856,0.6225691,sol_nn
715,0.86,0.6204624,sol_nn
716,0.864,0.61834764,sol_nn
717,0.868,0.616224,sol_nn
718,0.872,0.6140921,sol_nn
719,0.876,0.6119515,sol_nn
720,0.88,0.609802,sol_nn
721,0.884,0.6076447,sol_nn
722,0.888,0.6054782,sol_nn
723,0.892,0.6033037,sol_nn
724,0.896,0.6011207,sol_nn
725,0.9,0.5989294,sol_nn
726,0.904,0.59672946,sol_nn
727,0.908,0.59452176,sol_nn
728,0.912,0.5923054,sol_nn
729,0.916,0.59008116,sol_nn
730,0.92,0.5878488,sol_nn
731,0.924,0.58560836,sol_nn
732,0.928,0.5833602,sol_nn
733,0.932,0.58110416,sol_nn
734,0.936,0.5788405,sol_nn
735,0.94,0.5765693,sol_nn
736,0.944,0.57429004,sol_nn
737,0.948,0.5720038,sol_nn
738,0.952,0.5697105,sol_nn
739,0.956,0.5674101,sol_nn
740,0.96,0.5651022,sol_nn
741,0.964,0.5627881,sol_nn
742,0.968,0.560467,sol_nn
743,0.972,0.55813885,sol_nn
744,0.976,0.5558049,sol_nn
745,0.98,0.5534638,sol_nn
746,0.984,0.5511173,sol_nn
747,0.988,0.5487648,sol_nn
748,0.992,0.5464059,sol_nn
749,0.996,0.54404163,sol_nn
750,1.0,0.5416719,sol_nn
751,1.004,0.5392969,sol_nn
752,1.008,0.5369162,sol_nn
753,1.012,0.5345311,sol_nn
754,1.016,0.53214073,sol_nn
755,1.02,0.52974606,sol_nn
756,1.024,0.5273466,sol_nn
757,1.028,0.5249432,sol_nn
758,1.032,0.5225353,sol_nn
759,1.036,0.52012414,sol_nn
760,1.04,0.51770866,sol_nn
761,1.044,0.5152896,sol_nn
762,1.048,0.51286757,sol_nn
763,1.052,0.5104419,sol_nn
764,1.056,0.5080135,sol_nn
765,1.06,0.5055826,sol_nn
766,1.064,0.50314844,sol_nn
767,1.068,0.50071275,sol_nn
768,1.072,0.4982744,sol_nn
769,1.076,0.495834,sol_nn
770,1.08,0.49339205,sol_nn
771,1.084,0.49094844,sol_nn
772,1.088,0.48850334,sol_nn
773,1.092,0.48605722,sol_nn
774,1.096,0.4836102,sol_nn
775,1.1,0.48116195,sol_nn
776,1.104,0.47871336,sol_nn
777,1.108,0.47626424,sol_nn
778,1.112,0.47381514,sol_nn
779,1.116,0.47136563,sol_nn
780,1.12,0.4689165,sol_nn
781,1.124,0.4664678,sol_nn
782,1.128,0.46401954,sol_nn
783,1.132,0.4615719,sol_nn
784,1.136,0.45912588,sol_nn
785,1.14,0.45668054,sol_nn
786,1.144,0.45423633,sol_nn
787,1.148,0.4517934,sol_nn
788,1.152,0.44935256,sol_nn
789,1.156,0.44691342,sol_nn
790,1.16,0.44447672,sol_nn
791,1.164,0.4420418,sol_nn
792,1.168,0.4396091,sol_nn
793,1.172,0.4371789,sol_nn
794,1.176,0.43475163,sol_nn
795,1.18,0.43232745,sol_nn
796,1.184,0.4299063,sol_nn
797,1.188,0.42748788,sol_nn
798,1.192,0.4250731,sol_nn
799,1.196,0.42266184,sol_nn
800,1.2,0.4202541,sol_nn
801,1.204,0.41785026,sol_nn
802,1.208,0.41545033,sol_nn
803,1.212,0.41305426,sol_nn
804,1.216,0.41066295,sol_nn
805,1.22,0.4082761,sol_nn
806,1.224,0.4058931,sol_nn
807,1.228,0.40351546,sol_nn
808,1.232,0.40114206,sol_nn
809,1.236,0.39877346,sol_nn
810,1.24,0.3964103,sol_nn
811,1.244,0.3940518,sol_nn
812,1.248,0.39169884,sol_nn
813,1.252,0.38935137,sol_nn
814,1.256,0.3870089,sol_nn
815,1.26,0.38467196,sol_nn
816,1.264,0.3823408,sol_nn
817,1.268,0.3800157,sol_nn
818,1.272,0.37769613,sol_nn
819,1.276,0.37538248,sol_nn
820,1.28,0.37307504,sol_nn
821,1.284,0.37077326,sol_nn
822,1.288,0.36847812,sol_nn
823,1.292,0.36618915,sol_nn
824,1.296,0.3639059,sol_nn
825,1.3,0.36162958,sol_nn
826,1.304,0.35935947,sol_nn
827,1.308,0.3570959,sol_nn
828,1.312,0.35483873,sol_nn
829,1.316,0.35258842,sol_nn
830,1.32,0.35034427,sol_nn
831,1.324,0.34810704,sol_nn
832,1.328,0.34587657,sol_nn
833,1.332,0.3436526,sol_nn
834,1.336,0.34143567,sol_nn
835,1.34,0.33922523,sol_nn
836,1.344,0.3370218,sol_nn
837,1.348,0.33482528,sol_nn
838,1.352,0.3326351,sol_nn
839,1.356,0.33045214,sol_nn
840,1.36,0.32827616,sol_nn
841,1.364,0.32610667,sol_nn
842,1.368,0.3239442,sol_nn
843,1.372,0.32178843,sol_nn
844,1.376,0.31963956,sol_nn
845,1.38,0.31749767,sol_nn
846,1.384,0.3153624,sol_nn
847,1.388,0.3132341,sol_nn
848,1.392,0.3111123,sol_nn
849,1.396,0.30899766,sol_nn
850,1.4,0.30688894,sol_nn
851,1.404,0.30478728,sol_nn
852,1.408,0.30269247,sol_nn
853,1.412,0.30060437,sol_nn
854,1.416,0.2985222,sol_nn
855,1.42,0.2964472,sol_nn
856,1.424,0.2943783,sol_nn
857,1.428,0.29231596,sol_nn
858,1.432,0.29025963,sol_nn
859,1.436,0.2882097,sol_nn
860,1.44,0.2861662,sol_nn
861,1.444,0.28412881,sol_nn
862,1.448,0.28209737,sol_nn
863,1.452,0.28007177,sol_nn
864,1.456,0.27805248,sol_nn
865,1.46,0.27603894,sol_nn
866,1.464,0.2740311,sol_nn
867,1.468,0.27202865,sol_nn
868,1.472,0.27003244,sol_nn
869,1.476,0.26804128,sol_nn
870,1.48,0.26605532,sol_nn
871,1.484,0.2640754,sol_nn
872,1.488,0.26210016,sol_nn
873,1.492,0.26013005,sol_nn
874,1.496,0.258165,sol_nn
875,1.5,0.25620532,sol_nn
876,1.504,0.2542499,sol_nn
877,1.508,0.25229928,sol_nn
878,1.512,0.25035343,sol_nn
879,1.516,0.24841227,sol_nn
880,1.52,0.24647467,sol_nn
881,1.524,0.24454181,sol_nn
882,1.528,0.24261305,sol_nn
883,1.532,0.24068812,sol_nn
884,1.536,0.23876747,sol_nn
885,1.54,0.23685001,sol_nn
886,1.544,0.23493657,sol_nn
887,1.548,0.2330264,sol_nn
888,1.552,0.23111953,sol_nn
889,1.556,0.22921616,sol_nn
890,1.56,0.22731552,sol_nn
891,1.564,0.22541776,sol_nn
892,1.568,0.22352317,sol_nn
893,1.572,0.22163087,sol_nn
894,1.576,0.21974128,sol_nn
895,1.58,0.21785416,sol_nn
896,1.584,0.21596909,sol_nn
897,1.588,0.21408613,sol_nn
898,1.592,0.21220498,sol_nn
899,1.596,0.21032563,sol_nn
900,1.6,0.20844795,sol_nn
901,1.604,0.20657173,sol_nn
902,1.608,0.20469683,sol_nn
903,1.612,0.20282318,sol_nn
904,1.616,0.2009501,sol_nn
905,1.62,0.19907828,sol_nn
906,1.624,0.19720718,sol_nn
907,1.628,0.19533613,sol_nn
908,1.632,0.19346577,sol_nn
909,1.636,0.1915955,sol_nn
910,1.64,0.18972538,sol_nn
911,1.644,0.18785492,sol_nn
912,1.648,0.18598428,sol_nn
913,1.652,0.1841132,sol_nn
914,1.656,0.18224132,sol_nn
915,1.66,0.18036883,sol_nn
916,1.664,0.17849542,sol_nn
917,1.668,0.1766208,sol_nn
918,1.672,0.17474478,sol_nn
919,1.676,0.17286743,sol_nn
920,1.68,0.17098847,sol_nn
921,1.684,0.16910763,sol_nn
922,1.688,0.16722463,sol_nn
923,1.692,0.16533971,sol_nn
924,1.696,0.16345242,sol_nn
925,1.7,0.16156237,sol_nn
926,1.704,0.15967,sol_nn
927,1.708,0.15777457,sol_nn
928,1.712,0.15587588,sol_nn
929,1.716,0.15397434,sol_nn
930,1.72,0.15206935,sol_nn
931,1.724,0.15016097,sol_nn
932,1.728,0.14824875,sol_nn
933,1.732,0.1463324,sol_nn
934,1.736,0.14441222,sol_nn
935,1.74,0.14248751,sol_nn
936,1.744,0.14055878,sol_nn
937,1.748,0.13862553,sol_nn
938,1.752,0.13668706,sol_nn
939,1.756,0.13474384,sol_nn
940,1.76,0.13279536,sol_nn
941,1.764,0.13084157,sol_nn
942,1.768,0.12888253,sol_nn
943,1.772,0.12691782,sol_nn
944,1.776,0.12494732,sol_nn
945,1.78,0.12297049,sol_nn
946,1.784,0.12098798,sol_nn
947,1.788,0.11899853,sol_nn
948,1.792,0.11700309,sol_nn
949,1.796,0.115000665,sol_nn
950,1.8,0.11299133,sol_nn
951,1.804,0.11097513,sol_nn
952,1.808,0.10895144,sol_nn
953,1.812,0.106920734,sol_nn
954,1.816,0.10488255,sol_nn
955,1.82,0.10283615,sol_nn
956,1.824,0.10078194,sol_nn
957,1.828,0.09871994,sol_nn
958,1.832,0.09664951,sol_nn
959,1.836,0.09457055,sol_nn
960,1.84,0.09248307,sol_nn
961,1.844,0.09038702,sol_nn
962,1.848,0.0882819,sol_nn
963,1.852,0.08616759,sol_nn
964,1.856,0.08404404,sol_nn
965,1.86,0.08191107,sol_nn
966,1.864,0.07976863,sol_nn
967,1.868,0.07761632,sol_nn
968,1.872,0.075454205,sol_nn
969,1.876,0.0732816,sol_nn
970,1.88,0.07109918,sol_nn
971,1.884,0.06890592,sol_nn
972,1.888,0.0667021,sol_nn
973,1.892,0.06448801,sol_nn
974,1.896,0.062262293,sol_nn
975,1.9,0.060025886,sol_nn
976,1.904,0.057778247,sol_nn
977,1.908,0.055519193,sol_nn
978,1.912,0.053248204,sol_nn
979,1.916,0.05096597,sol_nn
980,1.92,0.0486716,sol_nn
981,1.924,0.04636505,sol_nn
982,1.928,0.044046257,sol_nn
983,1.932,0.04171527,sol_nn
984,1.936,0.039371707,sol_nn
985,1.94,0.03701554,sol_nn
986,1.944,0.034646444,sol_nn
987,1.948,0.032264486,sol_nn
988,1.952,0.029869165,sol_nn
989,1.956,0.027460655,sol_nn
990,1.96,0.02503847,sol_nn
991,1.964,0.022603057,sol_nn
992,1.968,0.020153526,sol_nn
993,1.972,0.017690344,sol_nn
994,1.976,0.015213005,sol_nn
995,1.98,0.012721289,sol_nn
996,1.984,0.010215287,sol_nn
997,1.988,0.0076949215,sol_nn
998,1.992,0.005159757,sol_nn
999,1.996,0.002609773,sol_nn
1000,2.0,4.5015768e-05,sol_nn


==> visu/tikz_csvs_obs_force/run_obs_weight_900/test_nn.csv <==
,X_x,value,name
0,-2.0,8.958514e-05,test_nn
1,-1.996,0.0022943127,test_nn
2,-1.992,0.0044976007,test_nn
3,-1.988,0.0066988394,test_nn
4,-1.984,0.008899035,test_nn
5,-1.98,0.01109701,test_nn
6,-1.976,0.013293343,test_nn
7,-1.972,0.015488336,test_nn
8,-1.968,0.017681219,test_nn
9,-1.964,0.01987297,test_nn
10,-1.96,0.022062846,test_nn
11,-1.956,0.024251059,test_nn
12,-1.952,0.02643782,test_nn
13,-1.948,0.028622998,test_nn
14,-1.944,0.030806467,test_nn
15,-1.94,0.032988388,test_nn
16,-1.936,0.035168726,test_nn
17,-1.932,0.0373478,test_nn
18,-1.928,0.039525077,test_nn
19,-1.924,0.041700825,test_nn
20,-1.92,0.043875255,test_nn
21,-1.916,0.04604824,test_nn
22,-1.912,0.048219673,test_nn
23,-1.908,0.05038941,test_nn
24,-1.904,0.052557956,test_nn
25,-1.9,0.05472485,test_nn
26,-1.896,0.056890488,test_nn
27,-1.892,0.059054762,test_nn
28,-1.888,0.061217364,test_nn
29,-1.884,0.063378625,test_nn
30,-1.88,0.06553837,test_nn
31,-1.876,0.06769737,test_nn
32,-1.872,0.06985454,test_nn
33,-1.868,0.07201045,test_nn
34,-1.864,0.074165024,test_nn
35,-1.86,0.076318175,test_nn
36,-1.856,0.07847012,test_nn
37,-1.852,0.08062084,test_nn
38,-1.848,0.08277035,test_nn
39,-1.844,0.084918305,test_nn
40,-1.84,0.0870652,test_nn
41,-1.836,0.08921102,test_nn
42,-1.832,0.09135534,test_nn
43,-1.828,0.09349872,test_nn
44,-1.824,0.095640756,test_nn
45,-1.82,0.097781494,test_nn
46,-1.816,0.09992114,test_nn
47,-1.812,0.10205954,test_nn
48,-1.808,0.10419711,test_nn
49,-1.804,0.106333375,test_nn
50,-1.8,0.108468264,test_nn
51,-1.796,0.1106027,test_nn
52,-1.792,0.112735525,test_nn
53,-1.788,0.11486752,test_nn
54,-1.784,0.1169985,test_nn
55,-1.78,0.1191284,test_nn
56,-1.776,0.121257,test_nn
57,-1.772,0.1233851,test_nn
58,-1.768,0.12551178,test_nn
59,-1.764,0.12763788,test_nn
60,-1.76,0.12976283,test_nn
61,-1.756,0.13188685,test_nn
62,-1.752,0.13400955,test_nn
63,-1.748,0.13613164,test_nn
64,-1.744,0.1382531,test_nn
65,-1.74,0.14037363,test_nn
66,-1.736,0.14249313,test_nn
67,-1.732,0.14461163,test_nn
68,-1.728,0.14672913,test_nn
69,-1.724,0.1488463,test_nn
70,-1.72,0.15096262,test_nn
71,-1.716,0.15307805,test_nn
72,-1.712,0.15519235,test_nn
73,-1.708,0.15730666,test_nn
74,-1.704,0.15941954,test_nn
75,-1.7,0.16153201,test_nn
76,-1.696,0.16364336,test_nn
77,-1.692,0.16575474,test_nn
78,-1.688,0.16786492,test_nn
79,-1.684,0.1699745,test_nn
80,-1.68,0.1720838,test_nn
81,-1.676,0.1741921,test_nn
82,-1.672,0.17629968,test_nn
83,-1.668,0.17840701,test_nn
84,-1.664,0.18051367,test_nn
85,-1.66,0.18261984,test_nn
86,-1.656,0.1847252,test_nn
87,-1.652,0.18683013,test_nn
88,-1.648,0.18893476,test_nn
89,-1.644,0.19103855,test_nn
90,-1.64,0.19314209,test_nn
91,-1.636,0.19524491,test_nn
92,-1.632,0.19734779,test_nn
93,-1.628,0.19944972,test_nn
94,-1.624,0.20155165,test_nn
95,-1.62,0.20365264,test_nn
96,-1.616,0.20575386,test_nn
97,-1.612,0.20785485,test_nn
98,-1.608,0.20995471,test_nn
99,-1.604,0.21205483,test_nn
100,-1.6,0.21415435,test_nn
101,-1.596,0.21625367,test_nn
102,-1.592,0.21835287,test_nn
103,-1.588,0.22045137,test_nn
104,-1.584,0.22255027,test_nn
105,-1.58,0.22464854,test_nn
106,-1.576,0.22674693,test_nn
107,-1.572,0.22884476,test_nn
108,-1.568,0.23094258,test_nn
109,-1.564,0.23304,test_nn
110,-1.56,0.2351373,test_nn
111,-1.556,0.23723502,test_nn
112,-1.552,0.23933229,test_nn
113,-1.548,0.24142987,test_nn
114,-1.544,0.24352673,test_nn
115,-1.54,0.24562378,test_nn
116,-1.536,0.24772063,test_nn
117,-1.532,0.24981788,test_nn
118,-1.528,0.25191456,test_nn
119,-1.524,0.25401205,test_nn
120,-1.52,0.25610894,test_nn
121,-1.516,0.25820583,test_nn
122,-1.512,0.26030347,test_nn
123,-1.508,0.26240048,test_nn
124,-1.504,0.2644983,test_nn
125,-1.5,0.26659545,test_nn
126,-1.496,0.26869315,test_nn
127,-1.492,0.2707909,test_nn
128,-1.488,0.2728887,test_nn
129,-1.484,0.27498686,test_nn
130,-1.48,0.27708533,test_nn
131,-1.476,0.27918378,test_nn
132,-1.472,0.28128257,test_nn
133,-1.468,0.2833815,test_nn
134,-1.464,0.28548113,test_nn
135,-1.46,0.28758067,test_nn
136,-1.456,0.28968072,test_nn
137,-1.452,0.2917807,test_nn
138,-1.448,0.29388157,test_nn
139,-1.444,0.2959822,test_nn
140,-1.44,0.29808354,test_nn
141,-1.436,0.30018526,test_nn
142,-1.432,0.3022874,test_nn
143,-1.428,0.3043899,test_nn
144,-1.424,0.30649287,test_nn
145,-1.42,0.30859616,test_nn
146,-1.416,0.31070012,test_nn
147,-1.412,0.31280467,test_nn
148,-1.408,0.31490928,test_nn
149,-1.404,0.3170147,test_nn
150,-1.4,0.31912062,test_nn
151,-1.396,0.3212271,test_nn
152,-1.392,0.32333404,test_nn
153,-1.388,0.32544145,test_nn
154,-1.384,0.32754993,test_nn
155,-1.38,0.32965848,test_nn
156,-1.376,0.3317679,test_nn
157,-1.372,0.33387825,test_nn
158,-1.368,0.33598873,test_nn
159,-1.364,0.33810025,test_nn
160,-1.36,0.34021214,test_nn
161,-1.356,0.34232506,test_nn
162,-1.352,0.34443837,test_nn
163,-1.348,0.34655282,test_nn
164,-1.344,0.34866762,test_nn
165,-1.34,0.35078347,test_nn
166,-1.336,0.35289967,test_nn
167,-1.332,0.3550173,test_nn
168,-1.328,0.35713506,test_nn
169,-1.324,0.35925403,test_nn
170,-1.32,0.36137363,test_nn
171,-1.316,0.3634941,test_nn
172,-1.312,0.36561537,test_nn
173,-1.308,0.36773774,test_nn
174,-1.304,0.36986092,test_nn
175,-1.3,0.37198472,test_nn
176,-1.296,0.3741097,test_nn
177,-1.292,0.37623543,test_nn
178,-1.288,0.37836236,test_nn
179,-1.284,0.38049024,test_nn
180,-1.28,0.38261867,test_nn
181,-1.276,0.38474804,test_nn
182,-1.272,0.3868789,test_nn
183,-1.268,0.38901043,test_nn
184,-1.264,0.39114293,test_nn
185,-1.26,0.39327672,test_nn
186,-1.256,0.3954113,test_nn
187,-1.252,0.3975467,test_nn
188,-1.248,0.39968362,test_nn
189,-1.244,0.40182135,test_nn
190,-1.24,0.40396008,test_nn
191,-1.236,0.40609998,test_nn
192,-1.232,0.40824127,test_nn
193,-1.228,0.41038322,test_nn
194,-1.224,0.4125266,test_nn
195,-1.22,0.4146706,test_nn
196,-1.216,0.41681588,test_nn
197,-1.212,0.41896248,test_nn
198,-1.208,0.4211105,test_nn
199,-1.204,0.42325947,test_nn
200,-1.2,0.42540938,test_nn
201,-1.196,0.42756054,test_nn
202,-1.192,0.42971274,test_nn
203,-1.188,0.4318666,test_nn
204,-1.184,0.43402112,test_nn
205,-1.18,0.43617725,test_nn
206,-1.176,0.4383342,test_nn
207,-1.172,0.44049248,test_nn
208,-1.168,0.44265217,test_nn
209,-1.164,0.44481272,test_nn
210,-1.16,0.44697487,test_nn
211,-1.156,0.44913802,test_nn
212,-1.152,0.45130292,test_nn
213,-1.148,0.45346814,test_nn
214,-1.144,0.45563573,test_nn
215,-1.14,0.45780355,test_nn
216,-1.136,0.4599732,test_nn
217,-1.132,0.46214348,test_nn
218,-1.128,0.4643157,test_nn
219,-1.124,0.46648914,test_nn
220,-1.12,0.4686639,test_nn
221,-1.116,0.47083974,test_nn
222,-1.112,0.47301704,test_nn
223,-1.108,0.4751955,test_nn
224,-1.104,0.47737485,test_nn
225,-1.1,0.47955588,test_nn
226,-1.096,0.48173863,test_nn
227,-1.092,0.4839221,test_nn
228,-1.088,0.48610693,test_nn
229,-1.084,0.4882931,test_nn
230,-1.08,0.49048042,test_nn
231,-1.076,0.4926694,test_nn
232,-1.072,0.4948592,test_nn
233,-1.068,0.49705034,test_nn
234,-1.064,0.49924326,test_nn
235,-1.06,0.50143737,test_nn
236,-1.056,0.50363255,test_nn
237,-1.052,0.50582886,test_nn
238,-1.048,0.508027,test_nn
239,-1.044,0.51022583,test_nn
240,-1.04,0.51242596,test_nn
241,-1.036,0.51462775,test_nn
242,-1.032,0.5168306,test_nn
243,-1.028,0.519035,test_nn
244,-1.024,0.5212403,test_nn
245,-1.02,0.5234468,test_nn
246,-1.016,0.52565455,test_nn
247,-1.012,0.52786404,test_nn
248,-1.008,0.53007406,test_nn
249,-1.004,0.53228587,test_nn
250,-1.0,0.53449875,test_nn
251,-0.996,0.53671294,test_nn
252,-0.992,0.5389284,test_nn
253,-0.988,0.5411447,test_nn
254,-0.984,0.5433624,test_nn
255,-0.98,0.5455812,test_nn
256,-0.976,0.54780143,test_nn
257,-0.972,0.55002266,test_nn
258,-0.968,0.55224496,test_nn
259,-0.964,0.55446845,test_nn
260,-0.96,0.55669296,test_nn
261,-0.956,0.55891883,test_nn
262,-0.952,0.56114566,test_nn
263,-0.948,0.5633738,test_nn
264,-0.944,0.56560266,test_nn
265,-0.94,0.56783336,test_nn
266,-0.936,0.57006466,test_nn
267,-0.932,0.57229686,test_nn
268,-0.928,0.57453007,test_nn
269,-0.924,0.5767642,test_nn
270,-0.92,0.5789998,test_nn
271,-0.916,0.5812363,test_nn
272,-0.912,0.5834733,test_nn
273,-0.908,0.58571196,test_nn
274,-0.904,0.5879508,test_nn
275,-0.9,0.590191,test_nn
276,-0.896,0.59243226,test_nn
277,-0.892,0.594674,test_nn
278,-0.888,0.59691656,test_nn
279,-0.884,0.59916055,test_nn
280,-0.88,0.6014047,test_nn
281,-0.876,0.6036502,test_nn
282,-0.872,0.6058961,test_nn
283,-0.868,0.6081433,test_nn
284,-0.864,0.6103908,test_nn
285,-0.86,0.61263895,test_nn
286,-0.856,0.61488783,test_nn
287,-0.852,0.6171377,test_nn
288,-0.848,0.6193876,test_nn
289,-0.844,0.62163883,test_nn
290,-0.84,0.62389034,test_nn
291,-0.836,0.6261422,test_nn
292,-0.832,0.6283949,test_nn
293,-0.828,0.6306485,test_nn
294,-0.824,0.63290197,test_nn
295,-0.82,0.635156,test_nn
296,-0.816,0.6374106,test_nn
297,-0.812,0.6396653,test_nn
298,-0.808,0.6419204,test_nn
299,-0.804,0.6441763,test_nn
300,-0.8,0.6464324,test_nn
301,-0.796,0.64868826,test_nn
302,-0.792,0.6509449,test_nn
303,-0.788,0.6532016,test_nn
304,-0.784,0.6554585,test_nn
305,-0.78,0.65771544,test_nn
306,-0.776,0.6599723,test_nn
307,-0.772,0.6622298,test_nn
308,-0.768,0.6644869,test_nn
309,-0.764,0.66674435,test_nn
310,-0.76,0.66900146,test_nn
311,-0.756,0.6712587,test_nn
312,-0.752,0.67351586,test_nn
313,-0.748,0.67577237,test_nn
314,-0.744,0.6780291,test_nn
315,-0.74,0.68028563,test_nn
316,-0.736,0.6825419,test_nn
317,-0.732,0.6847975,test_nn
318,-0.728,0.68705285,test_nn
319,-0.724,0.6893081,test_nn
320,-0.72,0.69156265,test_nn
321,-0.716,0.6938167,test_nn
322,-0.712,0.6960699,test_nn
323,-0.708,0.69832355,test_nn
324,-0.704,0.7005756,test_nn
325,-0.7,0.70282745,test_nn
326,-0.696,0.70507824,test_nn
327,-0.692,0.7073286,test_nn
328,-0.688,0.7095778,test_nn
329,-0.684,0.71182615,test_nn
330,-0.68,0.71407384,test_nn
331,-0.676,0.71632,test_nn
332,-0.672,0.71856546,test_nn
333,-0.668,0.72080976,test_nn
334,-0.664,0.723053,test_nn
335,-0.66,0.7252949,test_nn
336,-0.656,0.72753537,test_nn
337,-0.652,0.7297747,test_nn
338,-0.648,0.7320126,test_nn
339,-0.644,0.73424923,test_nn
340,-0.64,0.73648417,test_nn
341,-0.636,0.73871744,test_nn
342,-0.632,0.74094975,test_nn
343,-0.628,0.7431795,test_nn
344,-0.624,0.74540764,test_nn
345,-0.62,0.74763376,test_nn
346,-0.616,0.749859,test_nn
347,-0.612,0.7520811,test_nn
348,-0.608,0.7543019,test_nn
349,-0.604,0.7565204,test_nn
350,-0.6,0.7587364,test_nn
351,-0.596,0.76095086,test_nn
352,-0.592,0.763162,test_nn
353,-0.588,0.7653717,test_nn
354,-0.584,0.7675787,test_nn
355,-0.58,0.7697824,test_nn
356,-0.576,0.7719846,test_nn
357,-0.572,0.7741831,test_nn
358,-0.568,0.7763792,test_nn
359,-0.564,0.7785726,test_nn
360,-0.56,0.7807634,test_nn
361,-0.556,0.7829506,test_nn
362,-0.552,0.78513443,test_nn
363,-0.548,0.7873154,test_nn
364,-0.544,0.7894933,test_nn
365,-0.54,0.7916675,test_nn
366,-0.536,0.7938387,test_nn
367,-0.532,0.7960059,test_nn
368,-0.528,0.7981693,test_nn
369,-0.524,0.80032957,test_nn
370,-0.52,0.80248564,test_nn
371,-0.516,0.80463797,test_nn
372,-0.512,0.80678606,test_nn
373,-0.508,0.8089301,test_nn
374,-0.504,0.8110703,test_nn
375,-0.5,0.81320524,test_nn
376,-0.496,0.81533635,test_nn
377,-0.492,0.81746286,test_nn
378,-0.488,0.8195847,test_nn
379,-0.484,0.8217019,test_nn
380,-0.48,0.82381415,test_nn
381,-0.476,0.82592154,test_nn
382,-0.472,0.8280239,test_nn
383,-0.468,0.83012086,test_nn
384,-0.464,0.83221257,test_nn
385,-0.46,0.8342988,test_nn
386,-0.456,0.8363796,test_nn
387,-0.452,0.8384547,test_nn
388,-0.448,0.84052426,test_nn
389,-0.444,0.8425876,test_nn
390,-0.44,0.8446449,test_nn
391,-0.436,0.84669614,test_nn
392,-0.432,0.8487408,test_nn
393,-0.428,0.85077935,test_nn
394,-0.424,0.8528116,test_nn
395,-0.42,0.8548371,test_nn
396,-0.416,0.8568556,test_nn
397,-0.412,0.85886693,test_nn
398,-0.408,0.86087143,test_nn
399,-0.404,0.86286867,test_nn
400,-0.4,0.86485845,test_nn
401,-0.396,0.8668409,test_nn
402,-0.392,0.86881536,test_nn
403,-0.388,0.87078214,test_nn
404,-0.384,0.872741,test_nn
405,-0.38,0.87469184,test_nn
406,-0.376,0.8766344,test_nn
407,-0.372,0.8785684,test_nn
408,-0.368,0.8804934,test_nn
409,-0.364,0.88241047,test_nn
410,-0.36,0.88431805,test_nn
411,-0.356,0.8862171,test_nn
412,-0.352,0.88810635,test_nn
413,-0.348,0.8899864,test_nn
414,-0.344,0.8918568,test_nn
415,-0.34,0.8937173,test_nn
416,-0.336,0.89556795,test_nn
417,-0.332,0.89740825,test_nn
418,-0.328,0.8992386,test_nn
419,-0.324,0.9010579,test_nn
420,-0.32,0.90286714,test_nn
421,-0.316,0.9046653,test_nn
422,-0.312,0.90645254,test_nn
423,-0.308,0.9082281,test_nn
424,-0.304,0.90999293,test_nn
425,-0.3,0.9117454,test_nn
426,-0.296,0.9134861,test_nn
427,-0.292,0.91521525,test_nn
428,-0.288,0.91693145,test_nn
429,-0.284,0.91863537,test_nn
430,-0.28,0.920327,test_nn
431,-0.276,0.9220053,test_nn
432,-0.272,0.9236703,test_nn
433,-0.268,0.9253224,test_nn
434,-0.264,0.9269611,test_nn
435,-0.26,0.92858577,test_nn
436,-0.256,0.93019617,test_nn
437,-0.252,0.93179286,test_nn
438,-0.248,0.9333744,test_nn
439,-0.244,0.93494165,test_nn
440,-0.24,0.93649393,test_nn
441,-0.236,0.938031,test_nn
442,-0.232,0.9395526,test_nn
443,-0.228,0.9410582,test_nn
444,-0.224,0.94254816,test_nn
445,-0.22,0.9440224,test_nn
446,-0.216,0.94547945,test_nn
447,-0.212,0.9469202,test_nn
448,-0.208,0.94834393,test_nn
449,-0.204,0.9497505,test_nn
450,-0.2,0.9511398,test_nn
451,-0.196,0.95251083,test_nn
452,-0.192,0.953864,test_nn
453,-0.188,0.9551992,test_nn
454,-0.184,0.95651543,test_nn
455,-0.18,0.957813,test_nn
456,-0.176,0.9590914,test_nn
457,-0.172,0.9603504,test_nn
458,-0.168,0.9615899,test_nn
459,-0.164,0.96280956,test_nn
460,-0.16,0.9640085,test_nn
461,-0.156,0.9651871,test_nn
462,-0.152,0.96634495,test_nn
463,-0.148,0.9674814,test_nn
464,-0.144,0.9685969,test_nn
465,-0.14,0.9696904,test_nn
466,-0.136,0.9707617,test_nn
467,-0.132,0.97181123,test_nn
468,-0.128,0.97283775,test_nn
469,-0.124,0.97384167,test_nn
470,-0.12,0.9748221,test_nn
471,-0.116,0.9757789,test_nn
472,-0.112,0.97671205,test_nn
473,-0.108,0.9776212,test_nn
474,-0.104,0.97850525,test_nn
475,-0.1,0.97936493,test_nn
476,-0.096,0.98019946,test_nn
477,-0.092,0.98100895,test_nn
478,-0.088,0.98179233,test_nn
479,-0.084,0.98255,test_nn
480,-0.08,0.9832817,test_nn
481,-0.076,0.98398566,test_nn
482,-0.072,0.9846635,test_nn
483,-0.068,0.98531395,test_nn
484,-0.064,0.985937,test_nn
485,-0.06,0.9865321,test_nn
486,-0.056,0.9870988,test_nn
487,-0.052,0.9876373,test_nn
488,-0.048,0.98814714,test_nn
489,-0.044,0.98862743,test_nn
490,-0.04,0.98907864,test_nn
491,-0.036,0.9895003,test_nn
492,-0.032,0.9898917,test_nn
493,-0.028,0.9902532,test_nn
494,-0.024,0.99058425,test_nn
495,-0.02,0.990884,test_nn
496,-0.016,0.9911529,test_nn
497,-0.012,0.9913902,test_nn
498,-0.008,0.991596,test_nn
499,-0.004,0.9917703,test_nn
500,0.0,0.99191225,test_nn
501,0.004,0.99202156,test_nn
502,0.008,0.9920982,test_nn
503,0.012,0.9921422,test_nn
504,0.016,0.99215275,test_nn
505,0.02,0.99213,test_nn
506,0.024,0.9920738,test_nn
507,0.028,0.9919834,test_nn
508,0.032,0.99185956,test_nn
509,0.036,0.99170125,test_nn
510,0.04,0.9915083,test_nn
511,0.044,0.99128133,test_nn
512,0.048,0.9910192,test_nn
513,0.052,0.9907217,test_nn
514,0.056,0.9903895,test_nn
515,0.06,0.990022,test_nn
516,0.064,0.98961955,test_nn
517,0.068,0.9891812,test_nn
518,0.072,0.9887076,test_nn
519,0.076,0.988198,test_nn
520,0.08,0.9876531,test_nn
521,0.084,0.9870716,test_nn
522,0.088,0.9864547,test_nn
523,0.092,0.98580164,test_nn
524,0.096,0.98511314,test_nn
525,0.1,0.98438793,test_nn
526,0.104,0.9836269,test_nn
527,0.108,0.98283064,test_nn
528,0.112,0.9819978,test_nn
529,0.116,0.98112893,test_nn
530,0.12,0.9802246,test_nn
531,0.124,0.97928447,test_nn
532,0.128,0.9783085,test_nn
533,0.132,0.97729677,test_nn
534,0.136,0.9762501,test_nn
535,0.14,0.9751675,test_nn
536,0.144,0.9740504,test_nn
537,0.148,0.97289795,test_nn
538,0.152,0.9717114,test_nn
539,0.156,0.9704894,test_nn
540,0.16,0.96923375,test_nn
541,0.164,0.9679437,test_nn
542,0.168,0.96661997,test_nn
543,0.172,0.96526253,test_nn
544,0.176,0.96387225,test_nn
545,0.18,0.9624486,test_nn
546,0.184,0.96099275,test_nn
547,0.188,0.9595043,test_nn
548,0.192,0.95798504,test_nn
549,0.196,0.95643336,test_nn
550,0.2,0.954851,test_nn
551,0.204,0.953238,test_nn
552,0.208,0.95159495,test_nn
553,0.212,0.9499224,test_nn
554,0.216,0.9482206,test_nn
555,0.22,0.94648993,test_nn
556,0.224,0.944731,test_nn
557,0.228,0.9429449,test_nn
558,0.232,0.9411312,test_nn
559,0.236,0.9392911,test_nn
560,0.24,0.93742526,test_nn
561,0.244,0.93553394,test_nn
562,0.248,0.9336177,test_nn
563,0.252,0.93167746,test_nn
564,0.256,0.9297137,test_nn
565,0.26,0.9277271,test_nn
566,0.264,0.9257181,test_nn
567,0.268,0.923688,test_nn
568,0.272,0.92163646,test_nn
569,0.276,0.9195651,test_nn
570,0.28,0.9174741,test_nn
571,0.284,0.9153645,test_nn
572,0.288,0.9132365,test_nn
573,0.292,0.9110911,test_nn
574,0.296,0.9089291,test_nn
575,0.3,0.90675145,test_nn
576,0.304,0.9045583,test_nn
577,0.308,0.9023505,test_nn
578,0.312,0.9001292,test_nn
579,0.316,0.89789486,test_nn
580,0.32,0.8956482,test_nn
581,0.324,0.89339024,test_nn
582,0.328,0.8911207,test_nn
583,0.332,0.8888421,test_nn
584,0.336,0.8865534,test_nn
585,0.34,0.8842569,test_nn
586,0.344,0.88195175,test_nn
587,0.348,0.87963974,test_nn
588,0.352,0.87732154,test_nn
589,0.356,0.8749976,test_nn
590,0.36,0.87266827,test_nn
591,0.364,0.8703348,test_nn
592,0.368,0.8679975,test_nn
593,0.372,0.8656571,test_nn
594,0.376,0.8633147,test_nn
595,0.38,0.8609704,test_nn
596,0.384,0.8586252,test_nn
597,0.388,0.8562794,test_nn
598,0.392,0.8539338,test_nn
599,0.396,0.85158885,test_nn
600,0.4,0.8492453,test_nn
601,0.404,0.8469041,test_nn
602,0.408,0.8445649,test_nn
603,0.412,0.842229,test_nn
604,0.416,0.8398964,test_nn
605,0.42,0.83756787,test_nn
606,0.424,0.83524394,test_nn
607,0.428,0.83292466,test_nn
608,0.432,0.83061147,test_nn
609,0.436,0.82830375,test_nn
610,0.44,0.8260024,test_nn
611,0.444,0.8237073,test_nn
612,0.448,0.82141936,test_nn
613,0.452,0.8191391,test_nn
614,0.456,0.81686634,test_nn
615,0.46,0.8146014,test_nn
616,0.464,0.81234527,test_nn
617,0.468,0.8100975,test_nn
618,0.472,0.80785847,test_nn
619,0.476,0.80562854,test_nn
620,0.48,0.80340785,test_nn
621,0.484,0.8011967,test_nn
622,0.488,0.7989953,test_nn
623,0.492,0.79680353,test_nn
624,0.496,0.79462135,test_nn
625,0.5,0.79244983,test_nn
626,0.504,0.79028827,test_nn
627,0.508,0.78813696,test_nn
628,0.512,0.7859957,test_nn
629,0.516,0.783865,test_nn
630,0.52,0.7817447,test_nn
631,0.524,0.7796347,test_nn
632,0.528,0.7775347,test_nn
633,0.532,0.77544546,test_nn
634,0.536,0.7733667,test_nn
635,0.54,0.77129793,test_nn
636,0.544,0.76923966,test_nn
637,0.548,0.76719075,test_nn
638,0.552,0.7651521,test_nn
639,0.556,0.76312333,test_nn
640,0.56,0.7611044,test_nn
641,0.564,0.7590946,test_nn
642,0.568,0.757095,test_nn
643,0.572,0.7551037,test_nn
644,0.576,0.7531223,test_nn
645,0.58,0.7511493,test_nn
646,0.584,0.7491852,test_nn
647,0.588,0.7472291,test_nn
648,0.592,0.74528193,test_nn
649,0.596,0.7433424,test_nn
650,0.6,0.74141026,test_nn
651,0.604,0.7394861,test_nn
652,0.608,0.7375695,test_nn
653,0.612,0.735659,test_nn
654,0.616,0.73375624,test_nn
655,0.62,0.7318592,test_nn
656,0.624,0.7299684,test_nn
657,0.628,0.72808367,test_nn
658,0.632,0.72620445,test_nn
659,0.636,0.7243308,test_nn
660,0.64,0.7224616,test_nn
661,0.644,0.72059774,test_nn
662,0.648,0.7187379,test_nn
663,0.652,0.7168821,test_nn
664,0.656,0.71502995,test_nn
665,0.66,0.71318173,test_nn
666,0.664,0.71133626,test_nn
667,0.668,0.7094935,test_nn
668,0.672,0.70765364,test_nn
669,0.676,0.7058156,test_nn
670,0.68,0.70397997,test_nn
671,0.684,0.7021457,test_nn
672,0.688,0.700312,test_nn
673,0.692,0.6984801,test_nn
674,0.696,0.69664824,test_nn
675,0.7,0.6948173,test_nn
676,0.704,0.69298613,test_nn
677,0.708,0.6911547,test_nn
678,0.712,0.6893224,test_nn
679,0.716,0.6874893,test_nn
680,0.72,0.6856553,test_nn
681,0.724,0.6838199,test_nn
682,0.728,0.6819828,test_nn
683,0.732,0.6801435,test_nn
684,0.736,0.67830145,test_nn
685,0.74,0.6764579,test_nn
686,0.744,0.67461056,test_nn
687,0.748,0.6727607,test_nn
688,0.752,0.6709075,test_nn
689,0.756,0.66905075,test_nn
690,0.76,0.6671899,test_nn
691,0.764,0.66532505,test_nn
692,0.768,0.663456,test_nn
693,0.772,0.6615826,test_nn
694,0.776,0.65970385,test_nn
695,0.78,0.6578206,test_nn
696,0.784,0.6559322,test_nn
697,0.788,0.6540388,test_nn
698,0.792,0.65213937,test_nn
699,0.796,0.6502345,test_nn
700,0.8,0.6483238,test_nn
701,0.804,0.64640653,test_nn
702,0.808,0.6444832,test_nn
703,0.812,0.6425534,test_nn
704,0.816,0.64061725,test_nn
705,0.82,0.6386746,test_nn
706,0.824,0.63672495,test_nn
707,0.828,0.6347685,test_nn
708,0.832,0.63280445,test_nn
709,0.836,0.630834,test_nn
710,0.84,0.62885594,test_nn
711,0.844,0.6268705,test_nn
712,0.848,0.62487745,test_nn
713,0.852,0.62287664,test_nn
714,0.856,0.62086856,test_nn
715,0.86,0.6188526,test_nn
716,0.864,0.61682934,test_nn
717,0.868,0.6147977,test_nn
718,0.872,0.6127583,test_nn
719,0.876,0.6107109,test_nn
720,0.88,0.6086552,test_nn
721,0.884,0.6065921,test_nn
722,0.888,0.60452086,test_nn
723,0.892,0.6024418,test_nn
724,0.896,0.60035455,test_nn
725,0.9,0.598259,test_nn
726,0.904,0.59615564,test_nn
727,0.908,0.594044,test_nn
728,0.912,0.5919249,test_nn
729,0.916,0.58979756,test_nn
730,0.92,0.5876622,test_nn
731,0.924,0.5855187,test_nn
732,0.928,0.58336765,test_nn
733,0.932,0.58120906,test_nn
734,0.936,0.5790423,test_nn
735,0.94,0.57686734,test_nn
736,0.944,0.5746856,test_nn
737,0.948,0.5724957,test_nn
738,0.952,0.5702986,test_nn
739,0.956,0.5680943,test_nn
740,0.96,0.5658822,test_nn
741,0.964,0.5636631,test_nn
742,0.968,0.56143683,test_nn
743,0.972,0.55920327,test_nn
744,0.976,0.5569631,test_nn
745,0.98,0.55471563,test_nn
746,0.984,0.5524621,test_nn
747,0.988,0.5502014,test_nn
748,0.992,0.54793406,test_nn
749,0.996,0.545661,test_nn
750,1.0,0.5433812,test_nn
751,1.004,0.5410955,test_nn
752,1.008,0.5388031,test_nn
753,1.012,0.5365062,test_nn
754,1.016,0.5342022,test_nn
755,1.02,0.5318934,test_nn
756,1.024,0.5295794,test_nn
757,1.028,0.5272597,test_nn
758,1.032,0.52493453,test_nn
759,1.036,0.52260524,test_nn
760,1.04,0.52027076,test_nn
761,1.044,0.5179313,test_nn
762,1.048,0.51558787,test_nn
763,1.052,0.51323986,test_nn
764,1.056,0.51088727,test_nn
765,1.06,0.50853145,test_nn
766,1.064,0.506171,test_nn
767,1.068,0.5038074,test_nn
768,1.072,0.50144035,test_nn
769,1.076,0.49906954,test_nn
770,1.08,0.4966959,test_nn
771,1.084,0.4943192,test_nn
772,1.088,0.4919395,test_nn
773,1.092,0.48955736,test_nn
774,1.096,0.48717275,test_nn
775,1.1,0.48478556,test_nn
776,1.104,0.4823962,test_nn
777,1.108,0.4800051,test_nn
778,1.112,0.4776122,test_nn
779,1.116,0.47521746,test_nn
780,1.12,0.47282135,test_nn
781,1.124,0.47042418,test_nn
782,1.128,0.46802533,test_nn
783,1.132,0.46562606,test_nn
784,1.136,0.46322587,test_nn
785,1.14,0.4608251,test_nn
786,1.144,0.45842385,test_nn
787,1.148,0.4560223,test_nn
788,1.152,0.4536208,test_nn
789,1.156,0.45121896,test_nn
790,1.16,0.4488178,test_nn
791,1.164,0.44641668,test_nn
792,1.168,0.44401598,test_nn
793,1.172,0.44161588,test_nn
794,1.176,0.43921724,test_nn
795,1.18,0.43681943,test_nn
796,1.184,0.43442243,test_nn
797,1.188,0.43202692,test_nn
798,1.192,0.4296328,test_nn
799,1.196,0.42724025,test_nn
800,1.2,0.42484945,test_nn
801,1.204,0.42246085,test_nn
802,1.208,0.42007354,test_nn
803,1.212,0.41768885,test_nn
804,1.216,0.41530603,test_nn
805,1.22,0.41292602,test_nn
806,1.224,0.41054815,test_nn
807,1.228,0.40817326,test_nn
808,1.232,0.40580112,test_nn
809,1.236,0.40343148,test_nn
810,1.24,0.40106526,test_nn
811,1.244,0.39870209,test_nn
812,1.248,0.3963421,test_nn
813,1.252,0.3939854,test_nn
814,1.256,0.3916322,test_nn
815,1.26,0.3892824,test_nn
816,1.264,0.38693637,test_nn
817,1.268,0.38459417,test_nn
818,1.272,0.38225552,test_nn
819,1.276,0.37992054,test_nn
820,1.28,0.37759024,test_nn
821,1.284,0.37526393,test_nn
822,1.288,0.37294155,test_nn
823,1.292,0.37062344,test_nn
824,1.296,0.36830944,test_nn
825,1.3,0.36600015,test_nn
826,1.304,0.36369514,test_nn
827,1.308,0.36139464,test_nn
828,1.312,0.35909873,test_nn
829,1.316,0.35680756,test_nn
830,1.32,0.35452098,test_nn
831,1.324,0.3522392,test_nn
832,1.328,0.3499623,test_nn
833,1.332,0.3476899,test_nn
834,1.336,0.3454226,test_nn
835,1.34,0.34315985,test_nn
836,1.344,0.34090257,test_nn
837,1.348,0.33865017,test_nn
838,1.352,0.33640236,test_nn
839,1.356,0.33415997,test_nn
840,1.36,0.33192265,test_nn
841,1.364,0.32969037,test_nn
842,1.368,0.32746288,test_nn
843,1.372,0.3252406,test_nn
844,1.376,0.32302368,test_nn
845,1.38,0.32081148,test_nn
846,1.384,0.31860456,test_nn
847,1.388,0.3164029,test_nn
848,1.392,0.31420636,test_nn
849,1.396,0.31201506,test_nn
850,1.4,0.30982852,test_nn
851,1.404,0.307647,test_nn
852,1.408,0.3054711,test_nn
853,1.412,0.30329993,test_nn
854,1.416,0.3011335,test_nn
855,1.42,0.29897273,test_nn
856,1.424,0.2968168,test_nn
857,1.428,0.29466575,test_nn
858,1.432,0.2925196,test_nn
859,1.436,0.29037854,test_nn
860,1.44,0.2882421,test_nn
861,1.444,0.28611058,test_nn
862,1.448,0.2839841,test_nn
863,1.452,0.28186217,test_nn
864,1.456,0.27974525,test_nn
865,1.46,0.27763274,test_nn
866,1.464,0.2755252,test_nn
867,1.468,0.27342185,test_nn
868,1.472,0.27132326,test_nn
869,1.476,0.26922917,test_nn
870,1.48,0.26713902,test_nn
871,1.484,0.2650541,test_nn
872,1.488,0.26297298,test_nn
873,1.492,0.26089615,test_nn
874,1.496,0.25882363,test_nn
875,1.5,0.2567552,test_nn
876,1.504,0.25469065,test_nn
877,1.508,0.2526303,test_nn
878,1.512,0.2505738,test_nn
879,1.516,0.24852139,test_nn
880,1.52,0.24647194,test_nn
881,1.524,0.244427,test_nn
882,1.528,0.24238534,test_nn
883,1.532,0.24034703,test_nn
884,1.536,0.2383129,test_nn
885,1.54,0.2362813,test_nn
886,1.544,0.2342535,test_nn
887,1.548,0.23222874,test_nn
888,1.552,0.23020707,test_nn
889,1.556,0.22818851,test_nn
890,1.56,0.22617292,test_nn
891,1.564,0.22416008,test_nn
892,1.568,0.2221503,test_nn
893,1.572,0.2201426,test_nn
894,1.576,0.21813804,test_nn
895,1.58,0.21613595,test_nn
896,1.584,0.21413581,test_nn
897,1.588,0.21213843,test_nn
898,1.592,0.210143,test_nn
899,1.596,0.20814988,test_nn
900,1.6,0.20615855,test_nn
901,1.604,0.20416927,test_nn
902,1.608,0.20218186,test_nn
903,1.612,0.20019618,test_nn
904,1.616,0.19821179,test_nn
905,1.62,0.1962292,test_nn
906,1.624,0.19424815,test_nn
907,1.628,0.19226815,test_nn
908,1.632,0.19028956,test_nn
909,1.636,0.18831185,test_nn
910,1.64,0.18633531,test_nn
911,1.644,0.18435968,test_nn
912,1.648,0.18238486,test_nn
913,1.652,0.18041068,test_nn
914,1.656,0.17843693,test_nn
915,1.66,0.17646402,test_nn
916,1.664,0.17449148,test_nn
917,1.668,0.172519,test_nn
918,1.672,0.17054686,test_nn
919,1.676,0.1685746,test_nn
920,1.68,0.1666025,test_nn
921,1.684,0.1646303,test_nn
922,1.688,0.16265775,test_nn
923,1.692,0.16068494,test_nn
924,1.696,0.15871161,test_nn
925,1.7,0.15673766,test_nn
926,1.704,0.15476309,test_nn
927,1.708,0.15278791,test_nn
928,1.712,0.15081146,test_nn
929,1.716,0.1488343,test_nn
930,1.72,0.14685617,test_nn
931,1.724,0.14487681,test_nn
932,1.728,0.14289628,test_nn
933,1.732,0.14091404,test_nn
934,1.736,0.13893048,test_nn
935,1.74,0.1369452,test_nn
936,1.744,0.1349584,test_nn
937,1.748,0.13296992,test_nn
938,1.752,0.13097942,test_nn
939,1.756,0.12898676,test_nn
940,1.76,0.12699209,test_nn
941,1.764,0.12499522,test_nn
942,1.768,0.12299603,test_nn
943,1.772,0.12099466,test_nn
944,1.776,0.11899067,test_nn
945,1.78,0.116983935,test_nn
946,1.784,0.11497484,test_nn
947,1.788,0.11296233,test_nn
948,1.792,0.11094746,test_nn
949,1.796,0.10892962,test_nn
950,1.8,0.106908455,test_nn
951,1.804,0.1048843,test_nn
952,1.808,0.102856636,test_nn
953,1.812,0.100825906,test_nn
954,1.816,0.09879185,test_nn
955,1.82,0.09675394,test_nn
956,1.824,0.094712324,test_nn
957,1.828,0.09266733,test_nn
958,1.832,0.09061829,test_nn
959,1.836,0.08856535,test_nn
960,1.84,0.08650838,test_nn
961,1.844,0.084447555,test_nn
962,1.848,0.082382366,test_nn
963,1.852,0.08031308,test_nn
964,1.856,0.07823923,test_nn
965,1.86,0.0761611,test_nn
966,1.864,0.074078605,test_nn
967,1.868,0.07199132,test_nn
968,1.872,0.069899514,test_nn
969,1.876,0.06780273,test_nn
970,1.88,0.06570142,test_nn
971,1.884,0.063594826,test_nn
972,1.888,0.06148331,test_nn
973,1.892,0.059367225,test_nn
974,1.896,0.0572453,test_nn
975,1.9,0.05511858,test_nn
976,1.904,0.05298651,test_nn
977,1.908,0.050849125,test_nn
978,1.912,0.0487059,test_nn
979,1.916,0.046557687,test_nn
980,1.92,0.044403605,test_nn
981,1.924,0.04224378,test_nn
982,1.928,0.040078185,test_nn
983,1.932,0.03790695,test_nn
984,1.936,0.035729833,test_nn
985,1.94,0.03354682,test_nn
986,1.944,0.031357728,test_nn
987,1.948,0.029162731,test_nn
988,1.952,0.026961382,test_nn
989,1.956,0.024753943,test_nn
990,1.96,0.022539994,test_nn
991,1.964,0.020320125,test_nn
992,1.968,0.018093558,test_nn
993,1.972,0.01586077,test_nn
994,1.976,0.013621387,test_nn
995,1.98,0.011375288,test_nn
996,1.984,0.009122636,test_nn
997,1.988,0.006863456,test_nn
998,1.992,0.0045973966,test_nn
999,1.996,0.002324544,test_nn
1000,2.0,4.5015768e-05,test_nn


==> visu/tikz_csvs_one_dim/result_best_run_CM/cfg.json <==
{"example": "CM", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 8000, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 46581, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-09_20-46-09_866291_1219741/artifacts/2024-10-09_20-46-11/fn_2024-10-09_20-46-11/working_dirs/fn_c143d_00008_8_example=CM_2024-10-09_20-46-12", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_one_dim/result_best_run_CM/diff.csv <==
,X_x,value,name
0,-1.0,0.00016710674,diff
1,-0.998,0.00039927987,diff
2,-0.996,0.0006250143,diff
3,-0.994,0.00084443577,diff
4,-0.992,0.0010573287,diff
5,-0.99,0.0012637768,diff
6,-0.988,0.0014642067,diff
7,-0.986,0.0016583726,diff
8,-0.984,0.0018463582,diff
9,-0.982,0.0020283088,diff
10,-0.98,0.0022042803,diff
11,-0.978,0.002374459,diff
12,-0.976,0.0025387555,diff
13,-0.974,0.0026974082,diff
14,-0.972,0.0028504692,diff
15,-0.97,0.002998203,diff
16,-0.968,0.0031400472,diff
17,-0.966,0.0032765344,diff
18,-0.964,0.00340762,diff
19,-0.962,0.0035337284,diff
20,-0.96,0.0036541522,diff
21,-0.958,0.003769748,diff
22,-0.956,0.0038804263,diff
23,-0.954,0.00398577,diff
24,-0.952,0.004086502,diff
25,-0.95,0.0041822195,diff
26,-0.948,0.0042731687,diff
27,-0.946,0.0043595955,diff
28,-0.944,0.0044412985,diff
29,-0.942,0.004518643,diff
30,-0.94,0.0045911744,diff
31,-0.938,0.0046592504,diff
32,-0.936,0.0047232807,diff
33,-0.934,0.0047828555,diff
34,-0.932,0.004838258,diff
35,-0.93,0.004889533,diff
36,-0.928,0.004936412,diff
37,-0.926,0.004979834,diff
38,-0.924,0.005018741,diff
39,-0.922,0.0050541908,diff
40,-0.92,0.005086124,diff
41,-0.918,0.005114004,diff
42,-0.916,0.0051382184,diff
43,-0.914,0.005158931,diff
44,-0.912,0.005175784,diff
45,-0.91,0.005189523,diff
46,-0.908,0.0051997006,diff
47,-0.906,0.00520654,diff
48,-0.904,0.005210206,diff
49,-0.902,0.005210921,diff
50,-0.9,0.005208239,diff
51,-0.898,0.0052022487,diff
52,-0.896,0.005193636,diff
53,-0.894,0.0051817894,diff
54,-0.892,0.005167097,diff
55,-0.89,0.00515005,diff
56,-0.888,0.0051297545,diff
57,-0.886,0.0051068664,diff
58,-0.884,0.005081326,diff
59,-0.882,0.005053386,diff
60,-0.88,0.0050229877,diff
61,-0.878,0.004990086,diff
62,-0.876,0.0049545765,diff
63,-0.874,0.004916787,diff
64,-0.872,0.004877001,diff
65,-0.87,0.004834652,diff
66,-0.868,0.0047905743,diff
67,-0.866,0.004744053,diff
68,-0.864,0.0046957433,diff
69,-0.862,0.004645288,diff
70,-0.86,0.0045931637,diff
71,-0.858,0.0045387447,diff
72,-0.856,0.004483074,diff
73,-0.854,0.0044251084,diff
74,-0.852,0.004365891,diff
75,-0.85,0.004304856,diff
76,-0.848,0.004242152,diff
77,-0.846,0.0041779876,diff
78,-0.844,0.004112363,diff
79,-0.842,0.0040453374,diff
80,-0.84,0.0039769113,diff
81,-0.838,0.0039072037,diff
82,-0.836,0.0038362741,diff
83,-0.834,0.0037641823,diff
84,-0.832,0.0036908388,diff
85,-0.83,0.0036165714,diff
86,-0.828,0.0035410225,diff
87,-0.826,0.0034646094,diff
88,-0.824,0.0033870041,diff
89,-0.822,0.0033086836,diff
90,-0.82,0.003229618,diff
91,-0.818,0.003149718,diff
92,-0.816,0.003069073,diff
93,-0.814,0.0029876828,diff
94,-0.812,0.0029058158,diff
95,-0.81,0.0028230846,diff
96,-0.808,0.002739936,diff
97,-0.806,0.0026561916,diff
98,-0.804,0.0025720298,diff
99,-0.802,0.0024875402,diff
100,-0.8,0.002402693,diff
101,-0.798,0.0023173392,diff
102,-0.796,0.0022320747,diff
103,-0.794,0.0021461844,diff
104,-0.792,0.0020601153,diff
105,-0.79,0.0019743443,diff
106,-0.788,0.0018885136,diff
107,-0.786,0.0018022656,diff
108,-0.784,0.0017164946,diff
109,-0.782,0.0016300082,diff
110,-0.78,0.0015448928,diff
111,-0.778,0.0014587641,diff
112,-0.776,0.0013729632,diff
113,-0.774,0.001287967,diff
114,-0.772,0.0012029111,diff
115,-0.77,0.0011183321,diff
116,-0.768,0.0010341108,diff
117,-0.766,0.00095042586,diff
118,-0.764,0.00086703897,diff
119,-0.762,0.0007839799,diff
120,-0.76,0.0007020235,diff
121,-0.758,0.00062033534,diff
122,-0.756,0.000539273,diff
123,-0.754,0.000459373,diff
124,-0.752,0.0003797412,diff
125,-0.75,0.00030112267,diff
126,-0.748,0.00022363663,diff
127,-0.746,0.00014686584,diff
128,-0.744,7.098913e-05,diff
129,-0.742,-3.5762787e-06,diff
130,-0.74,-7.724762e-05,diff
131,-0.738,-0.0001501441,diff
132,-0.736,-0.00022143126,diff
133,-0.734,-0.00029152632,diff
134,-0.732,-0.00036036968,diff
135,-0.73,-0.00042778254,diff
136,-0.728,-0.0004940629,diff
137,-0.726,-0.00055885315,diff
138,-0.724,-0.00062197447,diff
139,-0.722,-0.0006837249,diff
140,-0.72,-0.00074356794,diff
141,-0.718,-0.0008018017,diff
142,-0.716,-0.00085806847,diff
143,-0.714,-0.00091314316,diff
144,-0.712,-0.0009660125,diff
145,-0.71,-0.0010168552,diff
146,-0.708,-0.0010657907,diff
147,-0.706,-0.0011126399,diff
148,-0.704,-0.0011571646,diff
149,-0.702,-0.0011998415,diff
150,-0.7,-0.0012398958,diff
151,-0.698,-0.0012779832,diff
152,-0.696,-0.0013132691,diff
153,-0.694,-0.0013459325,diff
154,-0.692,-0.0013765097,diff
155,-0.69,-0.0014039874,diff
156,-0.688,-0.0014289618,diff
157,-0.686,-0.0014509559,diff
158,-0.684,-0.0014704466,diff
159,-0.682,-0.0014865398,diff
160,-0.68,-0.0015000105,diff
161,-0.678,-0.0015099049,diff
162,-0.676,-0.0015166998,diff
163,-0.674,-0.0015200973,diff
164,-0.672,-0.0015206933,diff
165,-0.67,-0.0015170574,diff
166,-0.668,-0.0015101433,diff
167,-0.666,-0.0014995337,diff
168,-0.664,-0.0014851689,diff
169,-0.662,-0.0014670491,diff
170,-0.66,-0.0014448762,diff
171,-0.658,-0.0014187694,diff
172,-0.656,-0.0013885498,diff
173,-0.654,-0.0013540983,diff
174,-0.652,-0.0013154745,diff
175,-0.65,-0.0012725592,diff
176,-0.648,-0.0012248158,diff
177,-0.646,-0.0011732578,diff
178,-0.644,-0.0011165142,diff
179,-0.642,-0.0010550618,diff
180,-0.64,-0.0009894371,diff
181,-0.638,-0.0009186864,diff
182,-0.636,-0.0008434653,diff
183,-0.634,-0.00076305866,diff
184,-0.632,-0.00067800283,diff
185,-0.63,-0.0005877018,diff
186,-0.628,-0.00049299,diff
187,-0.626,-0.00039303303,diff
188,-0.624,-0.00028830767,diff
189,-0.622,-0.00017869473,diff
190,-0.62,-6.431341e-05,diff
191,-0.618,5.4895878e-05,diff
192,-0.616,0.00017857552,diff
193,-0.614,0.0003066659,diff
194,-0.612,0.00043940544,diff
195,-0.61,0.0005762577,diff
196,-0.608,0.0007169843,diff
197,-0.606,0.00086188316,diff
198,-0.604,0.0010098815,diff
199,-0.602,0.0011609793,diff
200,-0.6,0.0013146996,diff
201,-0.598,0.0014709234,diff
202,-0.596,0.0016290545,diff
203,-0.594,0.0017885566,diff
204,-0.592,0.0019487143,diff
205,-0.59,0.0021089911,diff
206,-0.588,0.0022688508,diff
207,-0.586,0.0024267435,diff
208,-0.584,0.0025824308,diff
209,-0.582,0.00273484,diff
210,-0.58,0.002882421,diff
211,-0.578,0.0030243993,diff
212,-0.576,0.0031596422,diff
213,-0.574,0.003285706,diff
214,-0.572,0.0034021735,diff
215,-0.57,0.0035065413,diff
216,-0.568,0.0035972595,diff
217,-0.566,0.0036724806,diff
218,-0.564,0.0037295818,diff
219,-0.562,0.003766358,diff
220,-0.56,0.0037801862,diff
221,-0.558,0.0037682652,diff
222,-0.556,0.0037280917,diff
223,-0.554,0.003656149,diff
224,-0.552,0.0035490394,diff
225,-0.55,0.0034032464,diff
226,-0.548,0.0032152534,diff
227,-0.546,0.002980113,diff
228,-0.544,0.0026946068,diff
229,-0.542,0.0023539066,diff
230,-0.54,0.0019527674,diff
231,-0.538,0.0014868975,diff
232,-0.536,0.0009508133,diff
233,-0.534,0.00033921003,diff
234,-0.532,-0.00035363436,diff
235,-0.53,-0.0011330843,diff
236,-0.528,-0.0020053387,diff
237,-0.526,-0.00297606,diff
238,-0.524,-0.004051864,diff
239,-0.522,-0.0051575303,diff
240,-0.52,-0.0061686635,diff
241,-0.518,-0.0070824623,diff
242,-0.516,-0.007894397,diff
243,-0.514,-0.008599162,diff
244,-0.512,-0.009188652,diff
245,-0.51,-0.009650886,diff
246,-0.508,-0.009970009,diff
247,-0.506,-0.010121703,diff
248,-0.504,-0.010069311,diff
249,-0.502,-0.009748042,diff
250,-0.5,-0.008989394,diff
251,-0.498,-0.0078115463,diff
252,-0.496,-0.0067893267,diff
253,-0.494,-0.0059201717,diff
254,-0.492,-0.0052000284,diff
255,-0.49,-0.0046229362,diff
256,-0.488,-0.004182279,diff
257,-0.486,-0.0038691163,diff
258,-0.484,-0.003673792,diff
259,-0.482,-0.0035845041,diff
260,-0.48,-0.003588438,diff
261,-0.478,-0.0036714077,diff
262,-0.476,-0.0038190484,diff
263,-0.474,-0.0040153265,diff
264,-0.472,-0.0042454004,diff
265,-0.47,-0.0044927597,diff
266,-0.468,-0.0047427416,diff
267,-0.466,-0.004981041,diff
268,-0.464,-0.0051954985,diff
269,-0.462,-0.005373955,diff
270,-0.46,-0.0055086017,diff
271,-0.458,-0.005592406,diff
272,-0.456,-0.0056219697,diff
273,-0.454,-0.0055947304,diff
274,-0.452,-0.0055125356,diff
275,-0.45,-0.005378902,diff
276,-0.448,-0.005198419,diff
277,-0.446,-0.004978478,diff
278,-0.444,-0.0047265887,diff
279,-0.442,-0.004451871,diff
280,-0.44,-0.004163444,diff
281,-0.438,-0.003869772,diff
282,-0.436,-0.0035796762,diff
283,-0.434,-0.0032998323,diff
284,-0.432,-0.0030371547,diff
285,-0.43,-0.0027973056,diff
286,-0.428,-0.002582848,diff
287,-0.426,-0.002398014,diff
288,-0.424,-0.0022441745,diff
289,-0.422,-0.0021213293,diff
290,-0.42,-0.0020298362,diff
291,-0.418,-0.0019686818,diff
292,-0.416,-0.0019356608,diff
293,-0.414,-0.0019290447,diff
294,-0.412,-0.0019461513,diff
295,-0.41,-0.001984179,diff
296,-0.408,-0.002040565,diff
297,-0.406,-0.0021124482,diff
298,-0.404,-0.0021967292,diff
299,-0.402,-0.0022909641,diff
300,-0.4,-0.0023925304,diff
301,-0.398,-0.002498746,diff
302,-0.396,-0.0026081204,diff
303,-0.394,-0.002717793,diff
304,-0.392,-0.002826631,diff
305,-0.39,-0.0029331446,diff
306,-0.388,-0.0030357838,diff
307,-0.386,-0.0031332374,diff
308,-0.384,-0.0032247305,diff
309,-0.382,-0.0033091307,diff
310,-0.38,-0.003386259,diff
311,-0.378,-0.0034555197,diff
312,-0.376,-0.0035164356,diff
313,-0.374,-0.003569007,diff
314,-0.372,-0.0036129355,diff
315,-0.37,-0.0036480427,diff
316,-0.368,-0.0036745071,diff
317,-0.366,-0.0036922693,diff
318,-0.364,-0.0037019849,diff
319,-0.362,-0.0037033558,diff
320,-0.36,-0.003696978,diff
321,-0.358,-0.003682971,diff
322,-0.356,-0.0036615133,diff
323,-0.354,-0.00363338,diff
324,-0.352,-0.0035983324,diff
325,-0.35,-0.0035575628,diff
326,-0.348,-0.0035105944,diff
327,-0.346,-0.0034582615,diff
328,-0.344,-0.0034009218,diff
329,-0.342,-0.0033392906,diff
330,-0.34,-0.003272891,diff
331,-0.338,-0.0032030344,diff
332,-0.336,-0.003129661,diff
333,-0.334,-0.0030527115,diff
334,-0.332,-0.002973318,diff
335,-0.33,-0.002891779,diff
336,-0.328,-0.0028078556,diff
337,-0.326,-0.0027221441,diff
338,-0.324,-0.0026350021,diff
339,-0.322,-0.0025467873,diff
340,-0.32,-0.0024576187,diff
341,-0.318,-0.0023677945,diff
342,-0.316,-0.0022776127,diff
343,-0.314,-0.002187252,diff
344,-0.312,-0.0020973682,diff
345,-0.31,-0.0020074844,diff
346,-0.308,-0.0019184351,diff
347,-0.306,-0.0018299818,diff
348,-0.304,-0.001742363,diff
349,-0.302,-0.0016559958,diff
350,-0.3,-0.00157094,diff
351,-0.298,-0.0014869571,diff
352,-0.296,-0.0014050007,diff
353,-0.294,-0.0013245344,diff
354,-0.292,-0.0012457967,diff
355,-0.29,-0.0011690855,diff
356,-0.288,-0.0010944605,diff
357,-0.286,-0.0010217428,diff
358,-0.284,-0.00095140934,diff
359,-0.282,-0.00088346004,diff
360,-0.28,-0.0008175373,diff
361,-0.278,-0.00075411797,diff
362,-0.276,-0.0006931424,diff
363,-0.274,-0.00063467026,diff
364,-0.272,-0.0005789399,diff
365,-0.27,-0.00052535534,diff
366,-0.268,-0.0004746914,diff
367,-0.266,-0.00042653084,diff
368,-0.264,-0.0003812313,diff
369,-0.262,-0.00033849478,diff
370,-0.26,-0.00029826164,diff
371,-0.258,-0.0002605319,diff
372,-0.256,-0.00022572279,diff
373,-0.254,-0.00019341707,diff
374,-0.252,-0.00016409159,diff
375,-0.25,-0.00013697147,diff
376,-0.248,-0.00011283159,diff
377,-0.246,-9.125471e-05,diff
378,-0.244,-7.212162e-05,diff
379,-0.242,-5.5611134e-05,diff
380,-0.24,-4.1365623e-05,diff
381,-0.238,-3.015995e-05,diff
382,-0.236,-2.1100044e-05,diff
383,-0.234,-1.4901161e-05,diff
384,-0.232,-1.0728836e-05,diff
385,-0.23,-9.059906e-06,diff
386,-0.228,-9.536743e-06,diff
387,-0.226,-1.2516975e-05,diff
388,-0.224,-1.770258e-05,diff
389,-0.222,-2.5331974e-05,diff
390,-0.22,-3.4868717e-05,diff
391,-0.218,-4.6610832e-05,diff
392,-0.216,-6.0617924e-05,diff
393,-0.214,-7.647276e-05,diff
394,-0.212,-9.435415e-05,diff
395,-0.21,-0.00011456013,diff
396,-0.208,-0.00013625622,diff
397,-0.206,-0.00016015768,diff
398,-0.204,-0.00018548965,diff
399,-0.202,-0.00021314621,diff
400,-0.2,-0.00024199486,diff
401,-0.198,-0.00027298927,diff
402,-0.196,-0.000305593,diff
403,-0.194,-0.00033938885,diff
404,-0.192,-0.00037503242,diff
405,-0.19,-0.00041222572,diff
406,-0.188,-0.00045073032,diff
407,-0.186,-0.0004904866,diff
408,-0.184,-0.00053203106,diff
409,-0.182,-0.00057446957,diff
410,-0.18,-0.0006184578,diff
411,-0.178,-0.0006632805,diff
412,-0.176,-0.0007094145,diff
413,-0.174,-0.0007573366,diff
414,-0.172,-0.0008057356,diff
415,-0.17,-0.00085508823,diff
416,-0.168,-0.00090557337,diff
417,-0.166,-0.00095689297,diff
418,-0.164,-0.0010097027,diff
419,-0.162,-0.0010624528,diff
420,-0.16,-0.0011165142,diff
421,-0.158,-0.0011711121,diff
422,-0.156,-0.0012265444,diff
423,-0.154,-0.0012827516,diff
424,-0.152,-0.0013392568,diff
425,-0.15,-0.0013967752,diff
426,-0.148,-0.0014544725,diff
427,-0.146,-0.0015127659,diff
428,-0.144,-0.0015717149,diff
429,-0.142,-0.0016310215,diff
430,-0.14,-0.0016905665,diff
431,-0.138,-0.00175035,diff
432,-0.136,-0.0018109083,diff
433,-0.134,-0.0018710494,diff
434,-0.132,-0.0019319057,diff
435,-0.13,-0.0019927025,diff
436,-0.128,-0.0020536184,diff
437,-0.126,-0.002114892,diff
438,-0.124,-0.002175808,diff
439,-0.122,-0.002236843,diff
440,-0.12,-0.002298057,diff
441,-0.118,-0.0023588538,diff
442,-0.116,-0.0024197698,diff
443,-0.114,-0.002480507,diff
444,-0.112,-0.002541244,diff
445,-0.11,-0.0026009083,diff
446,-0.108,-0.0026617646,diff
447,-0.106,-0.0027210116,diff
448,-0.104,-0.0027807355,diff
449,-0.102,-0.0028395653,diff
450,-0.1,-0.002898395,diff
451,-0.098,-0.0029563904,diff
452,-0.096,-0.003014207,diff
453,-0.094,-0.0030716062,diff
454,-0.092,-0.0031281114,diff
455,-0.09,-0.0031843781,diff
456,-0.088,-0.0032399893,diff
457,-0.086,-0.0032944083,diff
458,-0.084,-0.0033486485,diff
459,-0.082,-0.003402114,diff
460,-0.08,-0.0034547448,diff
461,-0.078,-0.0035065413,diff
462,-0.076,-0.0035572648,diff
463,-0.074,-0.0036075115,diff
464,-0.072,-0.0036568046,diff
465,-0.07,-0.0037050843,diff
466,-0.068,-0.003752768,diff
467,-0.066,-0.0037986636,diff
468,-0.064,-0.0038442612,diff
469,-0.062,-0.0038884878,diff
470,-0.06,-0.003931582,diff
471,-0.058,-0.0039738417,diff
472,-0.056,-0.0040146112,diff
473,-0.054,-0.0040546656,diff
474,-0.052,-0.004093051,diff
475,-0.05,-0.0041301847,diff
476,-0.048,-0.0041663647,diff
477,-0.046,-0.004200995,diff
478,-0.044,-0.004234433,diff
479,-0.042,-0.004266441,diff
480,-0.04,-0.004296899,diff
481,-0.038,-0.0043264627,diff
482,-0.036,-0.004354298,diff
483,-0.034,-0.004380703,diff
484,-0.032,-0.00440526,diff
485,-0.03,-0.0044286847,diff
486,-0.028,-0.004450381,diff
487,-0.026,-0.0044707656,diff
488,-0.024,-0.0044891834,diff
489,-0.022,-0.0045063496,diff
490,-0.02,-0.004521489,diff
491,-0.018,-0.004535079,diff
492,-0.016,-0.0045473576,diff
493,-0.014,-0.0045574307,diff
494,-0.012,-0.0045658946,diff
495,-0.01,-0.0045728087,diff
496,-0.008,-0.004577458,diff
497,-0.006,-0.0045808554,diff
498,-0.004,-0.0045822263,diff
499,-0.002,-0.00458163,diff
500,0.0,-0.004579425,diff
501,0.002,-0.0045750737,diff
502,0.004,-0.0045687556,diff
503,0.006,-0.0045609474,diff
504,0.008,-0.004550934,diff
505,0.01,-0.004539132,diff
506,0.012,-0.004525125,diff
507,0.014,-0.0045095086,diff
508,0.016,-0.0044918656,diff
509,0.018,-0.0044720173,diff
510,0.02,-0.004450321,diff
511,0.022,-0.0044264197,diff
512,0.024,-0.0044006705,diff
513,0.026,-0.004372716,diff
514,0.028,-0.004343033,diff
515,0.03,-0.0043111444,diff
516,0.032,-0.004277289,diff
517,0.034,-0.004241228,diff
518,0.036,-0.004203081,diff
519,0.038,-0.0041630864,diff
520,0.04,-0.0041208267,diff
521,0.042,-0.0040769577,diff
522,0.044,-0.0040304065,diff
523,0.046,-0.003982067,diff
524,0.048,-0.0039316416,diff
525,0.05,-0.0038788915,diff
526,0.052,-0.003824532,diff
527,0.054,-0.0037682056,diff
528,0.056,-0.0037096143,diff
529,0.058,-0.0036489367,diff
530,0.06,-0.0035862923,diff
531,0.062,-0.0035218596,diff
532,0.064,-0.00345546,diff
533,0.066,-0.0033867955,diff
534,0.068,-0.0033162832,diff
535,0.07,-0.0032440424,diff
536,0.072,-0.0031692982,diff
537,0.074,-0.0030933619,diff
538,0.076,-0.0030155778,diff
539,0.078,-0.00293535,diff
540,0.08,-0.002853334,diff
541,0.082,-0.0027698874,diff
542,0.084,-0.0026844144,diff
543,0.086,-0.002597034,diff
544,0.088,-0.0025085807,diff
545,0.09,-0.0024176836,diff
546,0.092,-0.0023258328,diff
547,0.094,-0.0022318363,diff
548,0.096,-0.0021362305,diff
549,0.098,-0.0020395517,diff
550,0.1,-0.0019408464,diff
551,0.102,-0.0018413663,diff
552,0.104,-0.0017395616,diff
553,0.106,-0.0016368032,diff
554,0.108,-0.0015330315,diff
555,0.11,-0.0014274716,diff
556,0.112,-0.0013213754,diff
557,0.114,-0.001213491,diff
558,0.116,-0.0011042953,diff
559,0.118,-0.0009945035,diff
560,0.12,-0.00088375807,diff
561,0.122,-0.00077182055,diff
562,0.124,-0.00065892935,diff
563,0.126,-0.0005456209,diff
564,0.128,-0.00043118,diff
565,0.13,-0.00031626225,diff
566,0.132,-0.00020086765,diff
567,0.134,-8.440018e-05,diff
568,0.136,3.20673e-05,diff
569,0.138,0.00014901161,diff
570,0.14,0.00026643276,diff
571,0.142,0.0003836155,diff
572,0.144,0.0005015135,diff
573,0.146,0.00061941147,diff
574,0.148,0.00073719025,diff
575,0.15,0.0008546114,diff
576,0.152,0.0009725094,diff
577,0.154,0.0010895729,diff
578,0.156,0.001206398,diff
579,0.158,0.0013226271,diff
580,0.16,0.0014384985,diff
581,0.162,0.0015535355,diff
582,0.164,0.0016678572,diff
583,0.166,0.0017813444,diff
584,0.168,0.0018939972,diff
585,0.17,0.002005577,diff
586,0.172,0.0021156073,diff
587,0.174,0.0022249222,diff
588,0.176,0.0023323298,diff
589,0.178,0.0024385452,diff
590,0.18,0.0025429726,diff
591,0.182,0.002645731,diff
592,0.184,0.0027468204,diff
593,0.186,0.0028457642,diff
594,0.188,0.0029429197,diff
595,0.19,0.003037572,diff
596,0.192,0.0031300783,diff
597,0.194,0.0032200813,diff
598,0.196,0.0033073425,diff
599,0.198,0.003392458,diff
600,0.2,0.0034743547,diff
601,0.202,0.003553629,diff
602,0.204,0.003630042,diff
603,0.206,0.0037026405,diff
604,0.208,0.0037721395,diff
605,0.21,0.0038387775,diff
606,0.212,0.0039014816,diff
607,0.214,0.00396049,diff
608,0.216,0.004016161,diff
609,0.218,0.0040676594,diff
610,0.22,0.004115224,diff
611,0.222,0.0041587353,diff
612,0.224,0.004197836,diff
613,0.226,0.0042328835,diff
614,0.228,0.004263282,diff
615,0.23,0.0042893887,diff
616,0.232,0.004310608,diff
617,0.234,0.004327297,diff
618,0.236,0.004339218,diff
619,0.238,0.004345894,diff
620,0.24,0.0043479204,diff
621,0.242,0.0043444633,diff
622,0.244,0.004335761,diff
623,0.246,0.004321933,diff
624,0.248,0.0043028593,diff
625,0.25,0.004278183,diff
626,0.252,0.0042481422,diff
627,0.254,0.004212618,diff
628,0.256,0.0041714907,diff
629,0.258,0.004124522,diff
630,0.26,0.004071951,diff
631,0.262,0.004013777,diff
632,0.264,0.0039497614,diff
633,0.266,0.003880024,diff
634,0.268,0.0038042068,diff
635,0.27,0.0037232637,diff
636,0.272,0.0036363602,diff
637,0.274,0.0035437346,diff
638,0.276,0.00344491,diff
639,0.278,0.0033410788,diff
640,0.28,0.0032315254,diff
641,0.282,0.0031161308,diff
642,0.284,0.0029959679,diff
643,0.286,0.0028698444,diff
644,0.288,0.0027387142,diff
645,0.29,0.0026028156,diff
646,0.292,0.002461195,diff
647,0.294,0.0023157597,diff
648,0.296,0.0021650791,diff
649,0.298,0.0020098686,diff
650,0.3,0.001850605,diff
651,0.302,0.0016870499,diff
652,0.304,0.0015199184,diff
653,0.306,0.0013492107,diff
654,0.308,0.0011752844,diff
655,0.31,0.0009983778,diff
656,0.312,0.0008188486,diff
657,0.314,0.0006365776,diff
658,0.316,0.00045251846,diff
659,0.318,0.0002667904,diff
660,0.32,7.9631805e-05,diff
661,0.322,-0.00010859966,diff
662,0.324,-0.0002965927,diff
663,0.326,-0.0004850626,diff
664,0.328,-0.0006727576,diff
665,0.33,-0.0008597374,diff
666,0.332,-0.0010453463,diff
667,0.334,-0.001228869,diff
668,0.336,-0.0014101267,diff
669,0.338,-0.0015881062,diff
670,0.34,-0.0017623901,diff
671,0.342,-0.0019329786,diff
672,0.344,-0.0020980835,diff
673,0.346,-0.002257824,diff
674,0.348,-0.0024119616,diff
675,0.35,-0.0025590658,diff
676,0.352,-0.0026991963,diff
677,0.354,-0.0028309822,diff
678,0.356,-0.0029540062,diff
679,0.358,-0.0030682087,diff
680,0.36,-0.0031720996,diff
681,0.362,-0.0032652617,diff
682,0.364,-0.0033473969,diff
683,0.366,-0.0034173727,diff
684,0.368,-0.00347507,diff
685,0.37,-0.003519535,diff
686,0.372,-0.0035504103,diff
687,0.374,-0.0035672188,diff
688,0.376,-0.003568828,diff
689,0.378,-0.0035550594,diff
690,0.38,-0.0035260916,diff
691,0.382,-0.0034806728,diff
692,0.384,-0.003418982,diff
693,0.386,-0.0033404827,diff
694,0.388,-0.003244996,diff
695,0.39,-0.0031324625,diff
696,0.392,-0.0030024052,diff
697,0.394,-0.0028551817,diff
698,0.396,-0.0026908517,diff
699,0.398,-0.002509594,diff
700,0.4,-0.002311945,diff
701,0.402,-0.0020977259,diff
702,0.404,-0.0018678904,diff
703,0.406,-0.0016229153,diff
704,0.408,-0.0013635159,diff
705,0.41,-0.0010907054,diff
706,0.412,-0.00080531836,diff
707,0.414,-0.0005082488,diff
708,0.416,-0.00020098686,diff
709,0.418,0.00011444092,diff
710,0.42,0.00043725967,diff
711,0.422,0.00076556206,diff
712,0.424,0.0010974407,diff
713,0.426,0.0014309883,diff
714,0.428,0.0017640591,diff
715,0.43,0.002094388,diff
716,0.432,0.0024199486,diff
717,0.434,0.0027376413,diff
718,0.436,0.003045082,diff
719,0.438,0.003339529,diff
720,0.44,0.0036187172,diff
721,0.442,0.0038790703,diff
722,0.444,0.004117608,diff
723,0.446,0.004331708,diff
724,0.448,0.0045176744,diff
725,0.45,0.0046732426,diff
726,0.452,0.00479424,diff
727,0.454,0.004878521,diff
728,0.456,0.0049216747,diff
729,0.458,0.004921913,diff
730,0.46,0.004874587,diff
731,0.462,0.004777789,diff
732,0.464,0.0046281815,diff
733,0.466,0.0044225454,diff
734,0.468,0.004158497,diff
735,0.47,0.0038326979,diff
736,0.472,0.0034432411,diff
737,0.474,0.0029871464,diff
738,0.476,0.0024621487,diff
739,0.478,0.0018656254,diff
740,0.48,0.0011966228,diff
741,0.482,0.00045216084,diff
742,0.484,-0.00036889315,diff
743,0.486,-0.0012684464,diff
744,0.488,-0.002247572,diff
745,0.49,-0.0033074021,diff
746,0.492,-0.0044493675,diff
747,0.494,-0.005673647,diff
748,0.496,-0.0069814324,diff
749,0.498,-0.008372724,diff
750,0.5,-0.009847999,diff
751,0.502,-0.010830879,diff
752,0.504,-0.011303484,diff
753,0.506,-0.011434674,diff
754,0.508,-0.0112912655,diff
755,0.51,-0.0109113455,diff
756,0.512,-0.010322869,diff
757,0.514,-0.00954473,diff
758,0.516,-0.008592963,diff
759,0.518,-0.0074793696,diff
760,0.52,-0.006214261,diff
761,0.522,-0.0048066378,diff
762,0.524,-0.003263235,diff
763,0.526,-0.0017135143,diff
764,0.528,-0.00023663044,diff
765,0.53,0.0011678934,diff
766,0.532,0.0025033355,diff
767,0.534,0.0037703514,diff
768,0.536,0.0049710274,diff
769,0.538,0.0061062574,diff
770,0.54,0.007178843,diff
771,0.542,0.008189857,diff
772,0.544,0.009141624,diff
773,0.546,0.010035276,diff
774,0.548,0.01087302,diff
775,0.55,0.011656046,diff
776,0.552,0.01238668,diff
777,0.554,0.013066828,diff
778,0.556,0.013697445,diff
779,0.558,0.014280677,diff
780,0.56,0.01481843,diff
781,0.562,0.015312195,diff
782,0.564,0.01576358,diff
783,0.566,0.01617378,diff
784,0.568,0.016545355,diff
785,0.57,0.016878963,diff
786,0.572,0.017176867,diff
787,0.574,0.017439663,diff
788,0.576,0.017669797,diff
789,0.578,0.017867625,diff
790,0.58,0.018034935,diff
791,0.582,0.018173456,diff
792,0.584,0.018283963,diff
793,0.586,0.018368304,diff
794,0.588,0.018427312,diff
795,0.59,0.018462181,diff
796,0.592,0.0184744,diff
797,0.594,0.018464625,diff
798,0.596,0.018433869,diff
799,0.598,0.018383682,diff
800,0.6,0.018314898,diff
801,0.602,0.018228114,diff
802,0.604,0.01812458,diff
803,0.606,0.01800567,diff
804,0.608,0.01787138,diff
805,0.61,0.0177235,diff
806,0.612,0.017561555,diff
807,0.614,0.017388046,diff
808,0.616,0.017202139,diff
809,0.618,0.017005801,diff
810,0.62,0.016798973,diff
811,0.622,0.016582131,diff
812,0.624,0.016356647,diff
813,0.626,0.016122878,diff
814,0.628,0.015881121,diff
815,0.63,0.015632868,diff
816,0.632,0.0153772235,diff
817,0.634,0.015116513,diff
818,0.636,0.014849365,diff
819,0.638,0.01457715,diff
820,0.64,0.014300823,diff
821,0.642,0.014020503,diff
822,0.644,0.013736069,diff
823,0.646,0.013448119,diff
824,0.648,0.013157904,diff
825,0.65,0.0128650665,diff
826,0.652,0.012570143,diff
827,0.654,0.012273371,diff
828,0.656,0.011975229,diff
829,0.658,0.011675537,diff
830,0.66,0.011375546,diff
831,0.662,0.011075079,diff
832,0.664,0.010773718,diff
833,0.666,0.0104727745,diff
834,0.668,0.010172427,diff
835,0.67,0.00987196,diff
836,0.672,0.009572625,diff
837,0.674,0.009273887,diff
838,0.676,0.008976579,diff
839,0.678,0.008681178,diff
840,0.68,0.008386493,diff
841,0.682,0.008093774,diff
842,0.684,0.0078032017,diff
843,0.686,0.007514119,diff
844,0.688,0.007227719,diff
845,0.69,0.0069437027,diff
846,0.692,0.006661892,diff
847,0.694,0.006383002,diff
848,0.696,0.006106615,diff
849,0.698,0.0058327913,diff
850,0.7,0.005562365,diff
851,0.702,0.0052948594,diff
852,0.704,0.005030632,diff
853,0.706,0.004769504,diff
854,0.708,0.004511595,diff
855,0.71,0.004257381,diff
856,0.712,0.004006386,diff
857,0.714,0.0037587285,diff
858,0.716,0.003515184,diff
859,0.718,0.0032749176,diff
860,0.72,0.0030385852,diff
861,0.722,0.0028057694,diff
862,0.724,0.0025766492,diff
863,0.726,0.002351284,diff
864,0.728,0.002129972,diff
865,0.73,0.0019129515,diff
866,0.732,0.0016989708,diff
867,0.734,0.0014895201,diff
868,0.736,0.0012840629,diff
869,0.738,0.0010824203,diff
870,0.74,0.00088477135,diff
871,0.742,0.0006907582,diff
872,0.744,0.00050097704,diff
873,0.746,0.00031530857,diff
874,0.748,0.00013321638,diff
875,0.75,-4.4345856e-05,diff
876,0.752,-0.0002180934,diff
877,0.754,-0.00038808584,diff
878,0.756,-0.00055366755,diff
879,0.758,-0.0007159412,diff
880,0.76,-0.0008735955,diff
881,0.762,-0.0010280311,diff
882,0.764,-0.0011779368,diff
883,0.766,-0.001324147,diff
884,0.768,-0.0014664531,diff
885,0.77,-0.0016049743,diff
886,0.772,-0.0017399192,diff
887,0.774,-0.0018706918,diff
888,0.776,-0.0019976795,diff
889,0.778,-0.0021208525,diff
890,0.78,-0.002240628,diff
891,0.782,-0.0023561716,diff
892,0.784,-0.0024692118,diff
893,0.786,-0.0025773644,diff
894,0.788,-0.0026826262,diff
895,0.79,-0.0027839541,diff
896,0.792,-0.0028816462,diff
897,0.794,-0.0029762387,diff
898,0.796,-0.0030671954,diff
899,0.798,-0.0031552613,diff
900,0.8,-0.0032392442,diff
901,0.802,-0.0033200383,diff
902,0.804,-0.003397882,diff
903,0.806,-0.0034719706,diff
904,0.808,-0.003543228,diff
905,0.81,-0.0036111772,diff
906,0.812,-0.0036759079,diff
907,0.814,-0.0037378967,diff
908,0.816,-0.0037965775,diff
909,0.818,-0.0038518608,diff
910,0.82,-0.0039044023,diff
911,0.822,-0.0039539933,diff
912,0.824,-0.0040005445,diff
913,0.826,-0.0040447414,diff
914,0.828,-0.00408563,diff
915,0.83,-0.004123777,diff
916,0.832,-0.004159391,diff
917,0.834,-0.0041919947,diff
918,0.836,-0.0042224526,diff
919,0.838,-0.004249811,diff
920,0.84,-0.0042747855,diff
921,0.842,-0.0042969286,diff
922,0.844,-0.0043171346,diff
923,0.846,-0.0043343008,diff
924,0.848,-0.0043493807,diff
925,0.85,-0.0043617487,diff
926,0.852,-0.00437212,diff
927,0.854,-0.0043798387,diff
928,0.856,-0.0043851435,diff
929,0.858,-0.004388541,diff
930,0.86,-0.0043897033,diff
931,0.862,-0.004388362,diff
932,0.864,-0.004384637,diff
933,0.866,-0.004379183,diff
934,0.868,-0.0043714345,diff
935,0.87,-0.004361689,diff
936,0.872,-0.004350215,diff
937,0.874,-0.0043358505,diff
938,0.876,-0.004319951,diff
939,0.878,-0.004302487,diff
940,0.88,-0.004282534,diff
941,0.882,-0.004260853,diff
942,0.884,-0.0042372793,diff
943,0.886,-0.0042114705,diff
944,0.888,-0.0041843504,diff
945,0.89,-0.0041548014,diff
946,0.892,-0.004123822,diff
947,0.894,-0.004090816,diff
948,0.896,-0.00405623,diff
949,0.898,-0.004019797,diff
950,0.9,-0.0039813668,diff
951,0.902,-0.0039417595,diff
952,0.904,-0.0038997978,diff
953,0.906,-0.0038565546,diff
954,0.908,-0.0038110912,diff
955,0.91,-0.003764227,diff
956,0.912,-0.0037156194,diff
957,0.914,-0.003665179,diff
958,0.916,-0.0036129504,diff
959,0.918,-0.0035593659,diff
960,0.92,-0.0035036206,diff
961,0.922,-0.003446743,diff
962,0.924,-0.003387764,diff
963,0.926,-0.0033270419,diff
964,0.928,-0.0032647848,diff
965,0.93,-0.0032007694,diff
966,0.932,-0.0031351745,diff
967,0.934,-0.003068015,diff
968,0.936,-0.0029982328,diff
969,0.938,-0.002927661,diff
970,0.94,-0.0028548315,diff
971,0.942,-0.0027804524,diff
972,0.944,-0.002704136,diff
973,0.946,-0.0026262999,diff
974,0.948,-0.002546467,diff
975,0.95,-0.002464883,diff
976,0.952,-0.0023813695,diff
977,0.954,-0.0022961125,diff
978,0.956,-0.002209045,diff
979,0.958,-0.0021197721,diff
980,0.96,-0.0020285621,diff
981,0.962,-0.001935862,diff
982,0.964,-0.0018406212,diff
983,0.966,-0.0017437711,diff
984,0.968,-0.001644671,diff
985,0.97,-0.0015433021,diff
986,0.972,-0.0014401227,diff
987,0.974,-0.001334969,diff
988,0.976,-0.001227159,diff
989,0.978,-0.0011175983,diff
990,0.98,-0.0010058694,diff
991,0.982,-0.00089166686,diff
992,0.984,-0.00077529624,diff
993,0.986,-0.00065637566,diff
994,0.988,-0.0005347729,diff
995,0.99,-0.00041121244,diff
996,0.992,-0.0002850406,diff
997,0.994,-0.00015634671,diff
998,0.996,-2.4539419e-05,diff
999,0.998,0.000109375454,diff
1000,1.0,0.0002460149,diff


==> visu/tikz_csvs_one_dim/result_best_run_CM/gt_nn.csv <==
,X_x,value,name
0,-1.0,0.0,gt_nn
1,-0.998,0.0040725293,gt_nn
2,-0.996,0.00814518,gt_nn
3,-0.994,0.012217709,gt_nn
4,-0.992,0.01629036,gt_nn
5,-0.99,0.02036289,gt_nn
6,-0.988,0.024435539,gt_nn
7,-0.986,0.028508069,gt_nn
8,-0.984,0.0325806,gt_nn
9,-0.982,0.03665325,gt_nn
10,-0.98,0.04072578,gt_nn
11,-0.978,0.04479843,gt_nn
12,-0.976,0.048870955,gt_nn
13,-0.974,0.052943606,gt_nn
14,-0.972,0.057016138,gt_nn
15,-0.97,0.061088666,gt_nn
16,-0.968,0.06516132,gt_nn
17,-0.966,0.06923384,gt_nn
18,-0.964,0.0733065,gt_nn
19,-0.962,0.077379026,gt_nn
20,-0.96,0.08145168,gt_nn
21,-0.958,0.0855242,gt_nn
22,-0.956,0.08959686,gt_nn
23,-0.954,0.09366939,gt_nn
24,-0.952,0.09774191,gt_nn
25,-0.95,0.10181457,gt_nn
26,-0.948,0.10588709,gt_nn
27,-0.946,0.109959744,gt_nn
28,-0.944,0.114032276,gt_nn
29,-0.942,0.11810493,gt_nn
30,-0.94,0.12217746,gt_nn
31,-0.938,0.12624998,gt_nn
32,-0.936,0.13032264,gt_nn
33,-0.934,0.13439517,gt_nn
34,-0.932,0.13846782,gt_nn
35,-0.93,0.14254035,gt_nn
36,-0.928,0.146613,gt_nn
37,-0.926,0.15068552,gt_nn
38,-0.924,0.15475805,gt_nn
39,-0.922,0.1588307,gt_nn
40,-0.92,0.16290322,gt_nn
41,-0.918,0.16697589,gt_nn
42,-0.916,0.1710484,gt_nn
43,-0.914,0.17512105,gt_nn
44,-0.912,0.1791936,gt_nn
45,-0.91,0.18326612,gt_nn
46,-0.908,0.18733878,gt_nn
47,-0.906,0.1914113,gt_nn
48,-0.904,0.19548395,gt_nn
49,-0.902,0.19955648,gt_nn
50,-0.9,0.20362914,gt_nn
51,-0.898,0.20770165,gt_nn
52,-0.896,0.21177419,gt_nn
53,-0.894,0.21584684,gt_nn
54,-0.892,0.21991938,gt_nn
55,-0.89,0.22399202,gt_nn
56,-0.888,0.22806455,gt_nn
57,-0.886,0.23213719,gt_nn
58,-0.884,0.23620974,gt_nn
59,-0.882,0.24028225,gt_nn
60,-0.88,0.24435492,gt_nn
61,-0.878,0.24842744,gt_nn
62,-0.876,0.2525001,gt_nn
63,-0.874,0.25657263,gt_nn
64,-0.872,0.26064527,gt_nn
65,-0.87,0.2647178,gt_nn
66,-0.868,0.26879045,gt_nn
67,-0.866,0.272863,gt_nn
68,-0.864,0.2769355,gt_nn
69,-0.862,0.28100815,gt_nn
70,-0.86,0.2850807,gt_nn
71,-0.858,0.28915334,gt_nn
72,-0.856,0.29322585,gt_nn
73,-0.854,0.29729852,gt_nn
74,-0.852,0.30137104,gt_nn
75,-0.85,0.30544358,gt_nn
76,-0.848,0.30951622,gt_nn
77,-0.846,0.31358874,gt_nn
78,-0.844,0.3176614,gt_nn
79,-0.842,0.32173395,gt_nn
80,-0.84,0.3258066,gt_nn
81,-0.838,0.3298791,gt_nn
82,-0.836,0.33395165,gt_nn
83,-0.834,0.3380243,gt_nn
84,-0.832,0.3420968,gt_nn
85,-0.83,0.34616947,gt_nn
86,-0.828,0.350242,gt_nn
87,-0.826,0.35431466,gt_nn
88,-0.824,0.3583872,gt_nn
89,-0.822,0.36245972,gt_nn
90,-0.82,0.36653236,gt_nn
91,-0.818,0.3706049,gt_nn
92,-0.816,0.37467757,gt_nn
93,-0.814,0.37875006,gt_nn
94,-0.812,0.38282272,gt_nn
95,-0.81,0.38689527,gt_nn
96,-0.808,0.39096776,gt_nn
97,-0.806,0.39504042,gt_nn
98,-0.804,0.39911297,gt_nn
99,-0.802,0.4031856,gt_nn
100,-0.8,0.40725815,gt_nn
101,-0.798,0.4113308,gt_nn
102,-0.796,0.4154033,gt_nn
103,-0.794,0.41947585,gt_nn
104,-0.792,0.42354852,gt_nn
105,-0.79,0.427621,gt_nn
106,-0.788,0.43169367,gt_nn
107,-0.786,0.43576622,gt_nn
108,-0.784,0.43983886,gt_nn
109,-0.782,0.44391137,gt_nn
110,-0.78,0.44798404,gt_nn
111,-0.778,0.45205656,gt_nn
112,-0.776,0.4561291,gt_nn
113,-0.774,0.46020174,gt_nn
114,-0.772,0.4642743,gt_nn
115,-0.77,0.46834692,gt_nn
116,-0.768,0.47241947,gt_nn
117,-0.766,0.47649214,gt_nn
118,-0.764,0.48056462,gt_nn
119,-0.762,0.48463717,gt_nn
120,-0.76,0.48870984,gt_nn
121,-0.758,0.49278232,gt_nn
122,-0.756,0.496855,gt_nn
123,-0.754,0.5009275,gt_nn
124,-0.752,0.5050002,gt_nn
125,-0.75,0.5090727,gt_nn
126,-0.748,0.51314527,gt_nn
127,-0.746,0.5172179,gt_nn
128,-0.744,0.5212904,gt_nn
129,-0.742,0.525363,gt_nn
130,-0.74,0.5294356,gt_nn
131,-0.738,0.53350824,gt_nn
132,-0.736,0.5375808,gt_nn
133,-0.734,0.54165334,gt_nn
134,-0.732,0.545726,gt_nn
135,-0.73,0.5497984,gt_nn
136,-0.728,0.5538711,gt_nn
137,-0.726,0.55794364,gt_nn
138,-0.724,0.5620163,gt_nn
139,-0.722,0.56608886,gt_nn
140,-0.72,0.5701614,gt_nn
141,-0.718,0.574234,gt_nn
142,-0.716,0.57830656,gt_nn
143,-0.714,0.5823792,gt_nn
144,-0.712,0.5864517,gt_nn
145,-0.71,0.5905244,gt_nn
146,-0.708,0.5945969,gt_nn
147,-0.706,0.5986695,gt_nn
148,-0.704,0.6027421,gt_nn
149,-0.702,0.6068146,gt_nn
150,-0.7,0.6108873,gt_nn
151,-0.698,0.61495984,gt_nn
152,-0.696,0.61903244,gt_nn
153,-0.694,0.623105,gt_nn
154,-0.692,0.6271776,gt_nn
155,-0.69,0.63125014,gt_nn
156,-0.688,0.6353227,gt_nn
157,-0.686,0.63939536,gt_nn
158,-0.684,0.6434679,gt_nn
159,-0.682,0.64754057,gt_nn
160,-0.68,0.651613,gt_nn
161,-0.678,0.65568566,gt_nn
162,-0.676,0.6597582,gt_nn
163,-0.674,0.66383076,gt_nn
164,-0.672,0.6679034,gt_nn
165,-0.67,0.671976,gt_nn
166,-0.668,0.6760486,gt_nn
167,-0.666,0.6801211,gt_nn
168,-0.664,0.6841938,gt_nn
169,-0.662,0.6882663,gt_nn
170,-0.66,0.6923388,gt_nn
171,-0.658,0.6964115,gt_nn
172,-0.656,0.700484,gt_nn
173,-0.654,0.70455664,gt_nn
174,-0.652,0.7086292,gt_nn
175,-0.65,0.71270186,gt_nn
176,-0.648,0.7167744,gt_nn
177,-0.646,0.7208469,gt_nn
178,-0.644,0.72491956,gt_nn
179,-0.642,0.72899204,gt_nn
180,-0.64,0.7330647,gt_nn
181,-0.638,0.73713726,gt_nn
182,-0.636,0.7412099,gt_nn
183,-0.634,0.7452825,gt_nn
184,-0.632,0.749355,gt_nn
185,-0.63,0.75342757,gt_nn
186,-0.628,0.7575001,gt_nn
187,-0.626,0.7615728,gt_nn
188,-0.624,0.7656453,gt_nn
189,-0.622,0.769718,gt_nn
190,-0.62,0.77379054,gt_nn
191,-0.618,0.77786314,gt_nn
192,-0.616,0.7819357,gt_nn
193,-0.614,0.7860082,gt_nn
194,-0.612,0.79008085,gt_nn
195,-0.61,0.7941534,gt_nn
196,-0.608,0.79822606,gt_nn
197,-0.606,0.80229855,gt_nn
198,-0.604,0.8063712,gt_nn
199,-0.602,0.81044376,gt_nn
200,-0.6,0.8145163,gt_nn
201,-0.598,0.8185889,gt_nn
202,-0.596,0.82266146,gt_nn
203,-0.594,0.8267341,gt_nn
204,-0.592,0.8308066,gt_nn
205,-0.59,0.8348793,gt_nn
206,-0.588,0.8389518,gt_nn
207,-0.586,0.8430244,gt_nn
208,-0.584,0.84709704,gt_nn
209,-0.582,0.8511695,gt_nn
210,-0.58,0.85524213,gt_nn
211,-0.578,0.8593147,gt_nn
212,-0.576,0.86338735,gt_nn
213,-0.574,0.8674599,gt_nn
214,-0.572,0.87153244,gt_nn
215,-0.57,0.8756051,gt_nn
216,-0.568,0.8796776,gt_nn
217,-0.566,0.88375026,gt_nn
218,-0.564,0.88782275,gt_nn
219,-0.562,0.8918954,gt_nn
220,-0.56,0.89596796,gt_nn
221,-0.558,0.9000405,gt_nn
222,-0.556,0.9041131,gt_nn
223,-0.554,0.90818566,gt_nn
224,-0.552,0.9122583,gt_nn
225,-0.55,0.9163309,gt_nn
226,-0.548,0.9204035,gt_nn
227,-0.546,0.924476,gt_nn
228,-0.544,0.9285486,gt_nn
229,-0.542,0.9326212,gt_nn
230,-0.54,0.9366937,gt_nn
231,-0.538,0.9407664,gt_nn
232,-0.536,0.94483894,gt_nn
233,-0.534,0.9489116,gt_nn
234,-0.532,0.9529841,gt_nn
235,-0.53,0.9570567,gt_nn
236,-0.528,0.96112925,gt_nn
237,-0.526,0.9652018,gt_nn
238,-0.524,0.96927446,gt_nn
239,-0.522,0.97326636,gt_nn
240,-0.52,0.97704756,gt_nn
241,-0.518,0.9806082,gt_nn
242,-0.516,0.98393905,gt_nn
243,-0.514,0.9870286,gt_nn
244,-0.512,0.9898639,gt_nn
245,-0.51,0.99242854,gt_nn
246,-0.508,0.99470186,gt_nn
247,-0.506,0.9966563,gt_nn
248,-0.504,0.9982523,gt_nn
249,-0.502,0.9994235,gt_nn
250,-0.5,1.0,gt_nn
251,-0.498,1.0,gt_nn
252,-0.496,1.0,gt_nn
253,-0.494,1.0,gt_nn
254,-0.492,1.0,gt_nn
255,-0.49,1.0,gt_nn
256,-0.488,1.0,gt_nn
257,-0.486,1.0,gt_nn
258,-0.484,1.0,gt_nn
259,-0.482,1.0,gt_nn
260,-0.48,1.0,gt_nn
261,-0.478,1.0,gt_nn
262,-0.476,1.0,gt_nn
263,-0.474,1.0,gt_nn
264,-0.472,1.0,gt_nn
265,-0.47,1.0,gt_nn
266,-0.468,1.0,gt_nn
267,-0.466,1.0,gt_nn
268,-0.464,1.0,gt_nn
269,-0.462,1.0,gt_nn
270,-0.46,1.0,gt_nn
271,-0.458,1.0,gt_nn
272,-0.456,1.0,gt_nn
273,-0.454,1.0,gt_nn
274,-0.452,1.0,gt_nn
275,-0.45,1.0,gt_nn
276,-0.448,1.0,gt_nn
277,-0.446,1.0,gt_nn
278,-0.444,1.0,gt_nn
279,-0.442,1.0,gt_nn
280,-0.44,1.0,gt_nn
281,-0.438,1.0,gt_nn
282,-0.436,1.0,gt_nn
283,-0.434,1.0,gt_nn
284,-0.432,1.0,gt_nn
285,-0.43,1.0,gt_nn
286,-0.428,1.0,gt_nn
287,-0.426,1.0,gt_nn
288,-0.424,1.0,gt_nn
289,-0.422,1.0,gt_nn
290,-0.42,1.0,gt_nn
291,-0.418,1.0,gt_nn
292,-0.416,1.0,gt_nn
293,-0.414,1.0,gt_nn
294,-0.412,1.0,gt_nn
295,-0.41,1.0,gt_nn
296,-0.408,1.0,gt_nn
297,-0.406,1.0,gt_nn
298,-0.404,1.0,gt_nn
299,-0.402,1.0,gt_nn
300,-0.4,1.0,gt_nn
301,-0.398,1.0,gt_nn
302,-0.396,1.0,gt_nn
303,-0.394,1.0,gt_nn
304,-0.392,1.0,gt_nn
305,-0.39,1.0,gt_nn
306,-0.388,1.0,gt_nn
307,-0.386,1.0,gt_nn
308,-0.384,1.0,gt_nn
309,-0.382,1.0,gt_nn
310,-0.38,1.0,gt_nn
311,-0.378,1.0,gt_nn
312,-0.376,1.0,gt_nn
313,-0.374,1.0,gt_nn
314,-0.372,1.0,gt_nn
315,-0.37,1.0,gt_nn
316,-0.368,1.0,gt_nn
317,-0.366,1.0,gt_nn
318,-0.364,1.0,gt_nn
319,-0.362,1.0,gt_nn
320,-0.36,1.0,gt_nn
321,-0.358,1.0,gt_nn
322,-0.356,1.0,gt_nn
323,-0.354,1.0,gt_nn
324,-0.352,1.0,gt_nn
325,-0.35,1.0,gt_nn
326,-0.348,1.0,gt_nn
327,-0.346,1.0,gt_nn
328,-0.344,1.0,gt_nn
329,-0.342,1.0,gt_nn
330,-0.34,1.0,gt_nn
331,-0.338,1.0,gt_nn
332,-0.336,1.0,gt_nn
333,-0.334,1.0,gt_nn
334,-0.332,1.0,gt_nn
335,-0.33,1.0,gt_nn
336,-0.328,1.0,gt_nn
337,-0.326,1.0,gt_nn
338,-0.324,1.0,gt_nn
339,-0.322,1.0,gt_nn
340,-0.32,1.0,gt_nn
341,-0.318,1.0,gt_nn
342,-0.316,1.0,gt_nn
343,-0.314,1.0,gt_nn
344,-0.312,1.0,gt_nn
345,-0.31,1.0,gt_nn
346,-0.308,1.0,gt_nn
347,-0.306,1.0,gt_nn
348,-0.304,1.0,gt_nn
349,-0.302,1.0,gt_nn
350,-0.3,1.0,gt_nn
351,-0.298,1.0,gt_nn
352,-0.296,1.0,gt_nn
353,-0.294,1.0,gt_nn
354,-0.292,1.0,gt_nn
355,-0.29,1.0,gt_nn
356,-0.288,1.0,gt_nn
357,-0.286,1.0,gt_nn
358,-0.284,1.0,gt_nn
359,-0.282,1.0,gt_nn
360,-0.28,1.0,gt_nn
361,-0.278,1.0,gt_nn
362,-0.276,1.0,gt_nn
363,-0.274,1.0,gt_nn
364,-0.272,1.0,gt_nn
365,-0.27,1.0,gt_nn
366,-0.268,1.0,gt_nn
367,-0.266,1.0,gt_nn
368,-0.264,1.0,gt_nn
369,-0.262,1.0,gt_nn
370,-0.26,1.0,gt_nn
371,-0.258,1.0,gt_nn
372,-0.256,1.0,gt_nn
373,-0.254,1.0,gt_nn
374,-0.252,1.0,gt_nn
375,-0.25,1.0,gt_nn
376,-0.248,1.0,gt_nn
377,-0.246,1.0,gt_nn
378,-0.244,1.0,gt_nn
379,-0.242,1.0,gt_nn
380,-0.24,1.0,gt_nn
381,-0.238,1.0,gt_nn
382,-0.236,1.0,gt_nn
383,-0.234,1.0,gt_nn
384,-0.232,1.0,gt_nn
385,-0.23,1.0,gt_nn
386,-0.228,1.0,gt_nn
387,-0.226,1.0,gt_nn
388,-0.224,1.0,gt_nn
389,-0.222,1.0,gt_nn
390,-0.22,1.0,gt_nn
391,-0.218,1.0,gt_nn
392,-0.216,1.0,gt_nn
393,-0.214,1.0,gt_nn
394,-0.212,1.0,gt_nn
395,-0.21,1.0,gt_nn
396,-0.208,1.0,gt_nn
397,-0.206,1.0,gt_nn
398,-0.204,1.0,gt_nn
399,-0.202,1.0,gt_nn
400,-0.2,1.0,gt_nn
401,-0.198,1.0,gt_nn
402,-0.196,1.0,gt_nn
403,-0.194,1.0,gt_nn
404,-0.192,1.0,gt_nn
405,-0.19,1.0,gt_nn
406,-0.188,1.0,gt_nn
407,-0.186,1.0,gt_nn
408,-0.184,1.0,gt_nn
409,-0.182,1.0,gt_nn
410,-0.18,1.0,gt_nn
411,-0.178,1.0,gt_nn
412,-0.176,1.0,gt_nn
413,-0.174,1.0,gt_nn
414,-0.172,1.0,gt_nn
415,-0.17,1.0,gt_nn
416,-0.168,1.0,gt_nn
417,-0.166,1.0,gt_nn
418,-0.164,1.0,gt_nn
419,-0.162,1.0,gt_nn
420,-0.16,1.0,gt_nn
421,-0.158,1.0,gt_nn
422,-0.156,1.0,gt_nn
423,-0.154,1.0,gt_nn
424,-0.152,1.0,gt_nn
425,-0.15,1.0,gt_nn
426,-0.148,1.0,gt_nn
427,-0.146,1.0,gt_nn
428,-0.144,1.0,gt_nn
429,-0.142,1.0,gt_nn
430,-0.14,1.0,gt_nn
431,-0.138,1.0,gt_nn
432,-0.136,1.0,gt_nn
433,-0.134,1.0,gt_nn
434,-0.132,1.0,gt_nn
435,-0.13,1.0,gt_nn
436,-0.128,1.0,gt_nn
437,-0.126,1.0,gt_nn
438,-0.124,1.0,gt_nn
439,-0.122,1.0,gt_nn
440,-0.12,1.0,gt_nn
441,-0.118,1.0,gt_nn
442,-0.116,1.0,gt_nn
443,-0.114,1.0,gt_nn
444,-0.112,1.0,gt_nn
445,-0.11,1.0,gt_nn
446,-0.108,1.0,gt_nn
447,-0.106,1.0,gt_nn
448,-0.104,1.0,gt_nn
449,-0.102,1.0,gt_nn
450,-0.1,1.0,gt_nn
451,-0.098,1.0,gt_nn
452,-0.096,1.0,gt_nn
453,-0.094,1.0,gt_nn
454,-0.092,1.0,gt_nn
455,-0.09,1.0,gt_nn
456,-0.088,1.0,gt_nn
457,-0.086,1.0,gt_nn
458,-0.084,1.0,gt_nn
459,-0.082,1.0,gt_nn
460,-0.08,1.0,gt_nn
461,-0.078,1.0,gt_nn
462,-0.076,1.0,gt_nn
463,-0.074,1.0,gt_nn
464,-0.072,1.0,gt_nn
465,-0.07,1.0,gt_nn
466,-0.068,1.0,gt_nn
467,-0.066,1.0,gt_nn
468,-0.064,1.0,gt_nn
469,-0.062,1.0,gt_nn
470,-0.06,1.0,gt_nn
471,-0.058,1.0,gt_nn
472,-0.056,1.0,gt_nn
473,-0.054,1.0,gt_nn
474,-0.052,1.0,gt_nn
475,-0.05,1.0,gt_nn
476,-0.048,1.0,gt_nn
477,-0.046,1.0,gt_nn
478,-0.044,1.0,gt_nn
479,-0.042,1.0,gt_nn
480,-0.04,1.0,gt_nn
481,-0.038,1.0,gt_nn
482,-0.036,1.0,gt_nn
483,-0.034,1.0,gt_nn
484,-0.032,1.0,gt_nn
485,-0.03,1.0,gt_nn
486,-0.028,1.0,gt_nn
487,-0.026,1.0,gt_nn
488,-0.024,1.0,gt_nn
489,-0.022,1.0,gt_nn
490,-0.02,1.0,gt_nn
491,-0.018,1.0,gt_nn
492,-0.016,1.0,gt_nn
493,-0.014,1.0,gt_nn
494,-0.012,1.0,gt_nn
495,-0.01,1.0,gt_nn
496,-0.008,1.0,gt_nn
497,-0.006,1.0,gt_nn
498,-0.004,1.0,gt_nn
499,-0.002,1.0,gt_nn
500,0.0,1.0,gt_nn
501,0.002,1.0,gt_nn
502,0.004,1.0,gt_nn
503,0.006,1.0,gt_nn
504,0.008,1.0,gt_nn
505,0.01,1.0,gt_nn
506,0.012,1.0,gt_nn
507,0.014,1.0,gt_nn
508,0.016,1.0,gt_nn
509,0.018,1.0,gt_nn
510,0.02,1.0,gt_nn
511,0.022,1.0,gt_nn
512,0.024,1.0,gt_nn
513,0.026,1.0,gt_nn
514,0.028,1.0,gt_nn
515,0.03,1.0,gt_nn
516,0.032,1.0,gt_nn
517,0.034,1.0,gt_nn
518,0.036,1.0,gt_nn
519,0.038,1.0,gt_nn
520,0.04,1.0,gt_nn
521,0.042,1.0,gt_nn
522,0.044,1.0,gt_nn
523,0.046,1.0,gt_nn
524,0.048,1.0,gt_nn
525,0.05,1.0,gt_nn
526,0.052,1.0,gt_nn
527,0.054,1.0,gt_nn
528,0.056,1.0,gt_nn
529,0.058,1.0,gt_nn
530,0.06,1.0,gt_nn
531,0.062,1.0,gt_nn
532,0.064,1.0,gt_nn
533,0.066,1.0,gt_nn
534,0.068,1.0,gt_nn
535,0.07,1.0,gt_nn
536,0.072,1.0,gt_nn
537,0.074,1.0,gt_nn
538,0.076,1.0,gt_nn
539,0.078,1.0,gt_nn
540,0.08,1.0,gt_nn
541,0.082,1.0,gt_nn
542,0.084,1.0,gt_nn
543,0.086,1.0,gt_nn
544,0.088,1.0,gt_nn
545,0.09,1.0,gt_nn
546,0.092,1.0,gt_nn
547,0.094,1.0,gt_nn
548,0.096,1.0,gt_nn
549,0.098,1.0,gt_nn
550,0.1,1.0,gt_nn
551,0.102,1.0,gt_nn
552,0.104,1.0,gt_nn
553,0.106,1.0,gt_nn
554,0.108,1.0,gt_nn
555,0.11,1.0,gt_nn
556,0.112,1.0,gt_nn
557,0.114,1.0,gt_nn
558,0.116,1.0,gt_nn
559,0.118,1.0,gt_nn
560,0.12,1.0,gt_nn
561,0.122,1.0,gt_nn
562,0.124,1.0,gt_nn
563,0.126,1.0,gt_nn
564,0.128,1.0,gt_nn
565,0.13,1.0,gt_nn
566,0.132,1.0,gt_nn
567,0.134,1.0,gt_nn
568,0.136,1.0,gt_nn
569,0.138,1.0,gt_nn
570,0.14,1.0,gt_nn
571,0.142,1.0,gt_nn
572,0.144,1.0,gt_nn
573,0.146,1.0,gt_nn
574,0.148,1.0,gt_nn
575,0.15,1.0,gt_nn
576,0.152,1.0,gt_nn
577,0.154,1.0,gt_nn
578,0.156,1.0,gt_nn
579,0.158,1.0,gt_nn
580,0.16,1.0,gt_nn
581,0.162,1.0,gt_nn
582,0.164,1.0,gt_nn
583,0.166,1.0,gt_nn
584,0.168,1.0,gt_nn
585,0.17,1.0,gt_nn
586,0.172,1.0,gt_nn
587,0.174,1.0,gt_nn
588,0.176,1.0,gt_nn
589,0.178,1.0,gt_nn
590,0.18,1.0,gt_nn
591,0.182,1.0,gt_nn
592,0.184,1.0,gt_nn
593,0.186,1.0,gt_nn
594,0.188,1.0,gt_nn
595,0.19,1.0,gt_nn
596,0.192,1.0,gt_nn
597,0.194,1.0,gt_nn
598,0.196,1.0,gt_nn
599,0.198,1.0,gt_nn
600,0.2,1.0,gt_nn
601,0.202,1.0,gt_nn
602,0.204,1.0,gt_nn
603,0.206,1.0,gt_nn
604,0.208,1.0,gt_nn
605,0.21,1.0,gt_nn
606,0.212,1.0,gt_nn
607,0.214,1.0,gt_nn
608,0.216,1.0,gt_nn
609,0.218,1.0,gt_nn
610,0.22,1.0,gt_nn
611,0.222,1.0,gt_nn
612,0.224,1.0,gt_nn
613,0.226,1.0,gt_nn
614,0.228,1.0,gt_nn
615,0.23,1.0,gt_nn
616,0.232,1.0,gt_nn
617,0.234,1.0,gt_nn
618,0.236,1.0,gt_nn
619,0.238,1.0,gt_nn
620,0.24,1.0,gt_nn
621,0.242,1.0,gt_nn
622,0.244,1.0,gt_nn
623,0.246,1.0,gt_nn
624,0.248,1.0,gt_nn
625,0.25,1.0,gt_nn
626,0.252,1.0,gt_nn
627,0.254,1.0,gt_nn
628,0.256,1.0,gt_nn
629,0.258,1.0,gt_nn
630,0.26,1.0,gt_nn
631,0.262,1.0,gt_nn
632,0.264,1.0,gt_nn
633,0.266,1.0,gt_nn
634,0.268,1.0,gt_nn
635,0.27,1.0,gt_nn
636,0.272,1.0,gt_nn
637,0.274,1.0,gt_nn
638,0.276,1.0,gt_nn
639,0.278,1.0,gt_nn
640,0.28,1.0,gt_nn
641,0.282,1.0,gt_nn
642,0.284,1.0,gt_nn
643,0.286,1.0,gt_nn
644,0.288,1.0,gt_nn
645,0.29,1.0,gt_nn
646,0.292,1.0,gt_nn
647,0.294,1.0,gt_nn
648,0.296,1.0,gt_nn
649,0.298,1.0,gt_nn
650,0.3,1.0,gt_nn
651,0.302,1.0,gt_nn
652,0.304,1.0,gt_nn
653,0.306,1.0,gt_nn
654,0.308,1.0,gt_nn
655,0.31,1.0,gt_nn
656,0.312,1.0,gt_nn
657,0.314,1.0,gt_nn
658,0.316,1.0,gt_nn
659,0.318,1.0,gt_nn
660,0.32,1.0,gt_nn
661,0.322,1.0,gt_nn
662,0.324,1.0,gt_nn
663,0.326,1.0,gt_nn
664,0.328,1.0,gt_nn
665,0.33,1.0,gt_nn
666,0.332,1.0,gt_nn
667,0.334,1.0,gt_nn
668,0.336,1.0,gt_nn
669,0.338,1.0,gt_nn
670,0.34,1.0,gt_nn
671,0.342,1.0,gt_nn
672,0.344,1.0,gt_nn
673,0.346,1.0,gt_nn
674,0.348,1.0,gt_nn
675,0.35,1.0,gt_nn
676,0.352,1.0,gt_nn
677,0.354,1.0,gt_nn
678,0.356,1.0,gt_nn
679,0.358,1.0,gt_nn
680,0.36,1.0,gt_nn
681,0.362,1.0,gt_nn
682,0.364,1.0,gt_nn
683,0.366,1.0,gt_nn
684,0.368,1.0,gt_nn
685,0.37,1.0,gt_nn
686,0.372,1.0,gt_nn
687,0.374,1.0,gt_nn
688,0.376,1.0,gt_nn
689,0.378,1.0,gt_nn
690,0.38,1.0,gt_nn
691,0.382,1.0,gt_nn
692,0.384,1.0,gt_nn
693,0.386,1.0,gt_nn
694,0.388,1.0,gt_nn
695,0.39,1.0,gt_nn
696,0.392,1.0,gt_nn
697,0.394,1.0,gt_nn
698,0.396,1.0,gt_nn
699,0.398,1.0,gt_nn
700,0.4,1.0,gt_nn
701,0.402,1.0,gt_nn
702,0.404,1.0,gt_nn
703,0.406,1.0,gt_nn
704,0.408,1.0,gt_nn
705,0.41,1.0,gt_nn
706,0.412,1.0,gt_nn
707,0.414,1.0,gt_nn
708,0.416,1.0,gt_nn
709,0.418,1.0,gt_nn
710,0.42,1.0,gt_nn
711,0.422,1.0,gt_nn
712,0.424,1.0,gt_nn
713,0.426,1.0,gt_nn
714,0.428,1.0,gt_nn
715,0.43,1.0,gt_nn
716,0.432,1.0,gt_nn
717,0.434,1.0,gt_nn
718,0.436,1.0,gt_nn
719,0.438,1.0,gt_nn
720,0.44,1.0,gt_nn
721,0.442,1.0,gt_nn
722,0.444,1.0,gt_nn
723,0.446,1.0,gt_nn
724,0.448,1.0,gt_nn
725,0.45,1.0,gt_nn
726,0.452,1.0,gt_nn
727,0.454,1.0,gt_nn
728,0.456,1.0,gt_nn
729,0.458,1.0,gt_nn
730,0.46,1.0,gt_nn
731,0.462,1.0,gt_nn
732,0.464,1.0,gt_nn
733,0.466,1.0,gt_nn
734,0.468,1.0,gt_nn
735,0.47,1.0,gt_nn
736,0.472,1.0,gt_nn
737,0.474,1.0,gt_nn
738,0.476,1.0,gt_nn
739,0.478,1.0,gt_nn
740,0.48,1.0,gt_nn
741,0.482,1.0,gt_nn
742,0.484,1.0,gt_nn
743,0.486,1.0,gt_nn
744,0.488,1.0,gt_nn
745,0.49,1.0,gt_nn
746,0.492,1.0,gt_nn
747,0.494,1.0,gt_nn
748,0.496,1.0,gt_nn
749,0.498,1.0,gt_nn
750,0.5,1.0,gt_nn
751,0.502,0.9994235,gt_nn
752,0.504,0.9982523,gt_nn
753,0.506,0.9966563,gt_nn
754,0.508,0.99470186,gt_nn
755,0.51,0.99242854,gt_nn
756,0.512,0.9898639,gt_nn
757,0.514,0.9870286,gt_nn
758,0.516,0.98393905,gt_nn
759,0.518,0.9806082,gt_nn
760,0.52,0.97704756,gt_nn
761,0.522,0.97326636,gt_nn
762,0.524,0.96927446,gt_nn
763,0.526,0.9652018,gt_nn
764,0.528,0.96112925,gt_nn
765,0.53,0.9570567,gt_nn
766,0.532,0.9529841,gt_nn
767,0.534,0.9489116,gt_nn
768,0.536,0.94483894,gt_nn
769,0.538,0.9407664,gt_nn
770,0.54,0.9366937,gt_nn
771,0.542,0.9326212,gt_nn
772,0.544,0.9285486,gt_nn
773,0.546,0.924476,gt_nn
774,0.548,0.9204035,gt_nn
775,0.55,0.9163309,gt_nn
776,0.552,0.9122583,gt_nn
777,0.554,0.90818566,gt_nn
778,0.556,0.9041131,gt_nn
779,0.558,0.9000405,gt_nn
780,0.56,0.89596796,gt_nn
781,0.562,0.8918954,gt_nn
782,0.564,0.88782275,gt_nn
783,0.566,0.88375026,gt_nn
784,0.568,0.8796776,gt_nn
785,0.57,0.8756051,gt_nn
786,0.572,0.87153244,gt_nn
787,0.574,0.8674599,gt_nn
788,0.576,0.86338735,gt_nn
789,0.578,0.8593147,gt_nn
790,0.58,0.85524213,gt_nn
791,0.582,0.8511695,gt_nn
792,0.584,0.84709704,gt_nn
793,0.586,0.8430244,gt_nn
794,0.588,0.8389518,gt_nn
795,0.59,0.8348793,gt_nn
796,0.592,0.8308066,gt_nn
797,0.594,0.8267341,gt_nn
798,0.596,0.82266146,gt_nn
799,0.598,0.8185889,gt_nn
800,0.6,0.8145163,gt_nn
801,0.602,0.81044376,gt_nn
802,0.604,0.8063712,gt_nn
803,0.606,0.80229855,gt_nn
804,0.608,0.79822606,gt_nn
805,0.61,0.7941534,gt_nn
806,0.612,0.79008085,gt_nn
807,0.614,0.7860082,gt_nn
808,0.616,0.7819357,gt_nn
809,0.618,0.77786314,gt_nn
810,0.62,0.77379054,gt_nn
811,0.622,0.769718,gt_nn
812,0.624,0.7656453,gt_nn
813,0.626,0.7615728,gt_nn
814,0.628,0.7575001,gt_nn
815,0.63,0.75342757,gt_nn
816,0.632,0.749355,gt_nn
817,0.634,0.7452825,gt_nn
818,0.636,0.7412099,gt_nn
819,0.638,0.73713726,gt_nn
820,0.64,0.7330647,gt_nn
821,0.642,0.72899204,gt_nn
822,0.644,0.72491956,gt_nn
823,0.646,0.7208469,gt_nn
824,0.648,0.7167744,gt_nn
825,0.65,0.71270186,gt_nn
826,0.652,0.7086292,gt_nn
827,0.654,0.70455664,gt_nn
828,0.656,0.700484,gt_nn
829,0.658,0.6964115,gt_nn
830,0.66,0.6923388,gt_nn
831,0.662,0.6882663,gt_nn
832,0.664,0.6841938,gt_nn
833,0.666,0.6801211,gt_nn
834,0.668,0.6760486,gt_nn
835,0.67,0.671976,gt_nn
836,0.672,0.6679034,gt_nn
837,0.674,0.66383076,gt_nn
838,0.676,0.6597582,gt_nn
839,0.678,0.65568566,gt_nn
840,0.68,0.651613,gt_nn
841,0.682,0.64754057,gt_nn
842,0.684,0.6434679,gt_nn
843,0.686,0.63939536,gt_nn
844,0.688,0.6353227,gt_nn
845,0.69,0.63125014,gt_nn
846,0.692,0.6271776,gt_nn
847,0.694,0.623105,gt_nn
848,0.696,0.61903244,gt_nn
849,0.698,0.61495984,gt_nn
850,0.7,0.6108873,gt_nn
851,0.702,0.6068146,gt_nn
852,0.704,0.6027421,gt_nn
853,0.706,0.5986695,gt_nn
854,0.708,0.5945969,gt_nn
855,0.71,0.5905244,gt_nn
856,0.712,0.5864517,gt_nn
857,0.714,0.5823792,gt_nn
858,0.716,0.57830656,gt_nn
859,0.718,0.574234,gt_nn
860,0.72,0.5701614,gt_nn
861,0.722,0.56608886,gt_nn
862,0.724,0.5620163,gt_nn
863,0.726,0.55794364,gt_nn
864,0.728,0.5538711,gt_nn
865,0.73,0.5497984,gt_nn
866,0.732,0.545726,gt_nn
867,0.734,0.54165334,gt_nn
868,0.736,0.5375808,gt_nn
869,0.738,0.53350824,gt_nn
870,0.74,0.5294356,gt_nn
871,0.742,0.525363,gt_nn
872,0.744,0.5212904,gt_nn
873,0.746,0.5172179,gt_nn
874,0.748,0.51314527,gt_nn
875,0.75,0.5090727,gt_nn
876,0.752,0.5050002,gt_nn
877,0.754,0.5009275,gt_nn
878,0.756,0.496855,gt_nn
879,0.758,0.49278232,gt_nn
880,0.76,0.48870984,gt_nn
881,0.762,0.48463717,gt_nn
882,0.764,0.48056462,gt_nn
883,0.766,0.47649214,gt_nn
884,0.768,0.47241947,gt_nn
885,0.77,0.46834692,gt_nn
886,0.772,0.4642743,gt_nn
887,0.774,0.46020174,gt_nn
888,0.776,0.4561291,gt_nn
889,0.778,0.45205656,gt_nn
890,0.78,0.44798404,gt_nn
891,0.782,0.44391137,gt_nn
892,0.784,0.43983886,gt_nn
893,0.786,0.43576622,gt_nn
894,0.788,0.43169367,gt_nn
895,0.79,0.427621,gt_nn
896,0.792,0.42354852,gt_nn
897,0.794,0.41947585,gt_nn
898,0.796,0.4154033,gt_nn
899,0.798,0.4113308,gt_nn
900,0.8,0.40725815,gt_nn
901,0.802,0.4031856,gt_nn
902,0.804,0.39911297,gt_nn
903,0.806,0.39504042,gt_nn
904,0.808,0.39096776,gt_nn
905,0.81,0.38689527,gt_nn
906,0.812,0.38282272,gt_nn
907,0.814,0.37875006,gt_nn
908,0.816,0.37467757,gt_nn
909,0.818,0.3706049,gt_nn
910,0.82,0.36653236,gt_nn
911,0.822,0.36245972,gt_nn
912,0.824,0.3583872,gt_nn
913,0.826,0.35431466,gt_nn
914,0.828,0.350242,gt_nn
915,0.83,0.34616947,gt_nn
916,0.832,0.3420968,gt_nn
917,0.834,0.3380243,gt_nn
918,0.836,0.33395165,gt_nn
919,0.838,0.3298791,gt_nn
920,0.84,0.3258066,gt_nn
921,0.842,0.32173395,gt_nn
922,0.844,0.3176614,gt_nn
923,0.846,0.31358874,gt_nn
924,0.848,0.30951622,gt_nn
925,0.85,0.30544358,gt_nn
926,0.852,0.30137104,gt_nn
927,0.854,0.29729852,gt_nn
928,0.856,0.29322585,gt_nn
929,0.858,0.28915334,gt_nn
930,0.86,0.2850807,gt_nn
931,0.862,0.28100815,gt_nn
932,0.864,0.2769355,gt_nn
933,0.866,0.272863,gt_nn
934,0.868,0.26879045,gt_nn
935,0.87,0.2647178,gt_nn
936,0.872,0.26064527,gt_nn
937,0.874,0.25657263,gt_nn
938,0.876,0.2525001,gt_nn
939,0.878,0.24842744,gt_nn
940,0.88,0.24435492,gt_nn
941,0.882,0.24028225,gt_nn
942,0.884,0.23620974,gt_nn
943,0.886,0.23213719,gt_nn
944,0.888,0.22806455,gt_nn
945,0.89,0.22399202,gt_nn
946,0.892,0.21991938,gt_nn
947,0.894,0.21584684,gt_nn
948,0.896,0.21177419,gt_nn
949,0.898,0.20770165,gt_nn
950,0.9,0.20362914,gt_nn
951,0.902,0.19955648,gt_nn
952,0.904,0.19548395,gt_nn
953,0.906,0.1914113,gt_nn
954,0.908,0.18733878,gt_nn
955,0.91,0.18326612,gt_nn
956,0.912,0.1791936,gt_nn
957,0.914,0.17512105,gt_nn
958,0.916,0.1710484,gt_nn
959,0.918,0.16697589,gt_nn
960,0.92,0.16290322,gt_nn
961,0.922,0.1588307,gt_nn
962,0.924,0.15475805,gt_nn
963,0.926,0.15068552,gt_nn
964,0.928,0.146613,gt_nn
965,0.93,0.14254035,gt_nn
966,0.932,0.13846782,gt_nn
967,0.934,0.13439517,gt_nn
968,0.936,0.13032264,gt_nn
969,0.938,0.12624998,gt_nn
970,0.94,0.12217746,gt_nn
971,0.942,0.11810493,gt_nn
972,0.944,0.114032276,gt_nn
973,0.946,0.109959744,gt_nn
974,0.948,0.10588709,gt_nn
975,0.95,0.10181457,gt_nn
976,0.952,0.09774191,gt_nn
977,0.954,0.09366939,gt_nn
978,0.956,0.08959686,gt_nn
979,0.958,0.0855242,gt_nn
980,0.96,0.08145168,gt_nn
981,0.962,0.077379026,gt_nn
982,0.964,0.0733065,gt_nn
983,0.966,0.06923384,gt_nn
984,0.968,0.06516132,gt_nn
985,0.97,0.061088666,gt_nn
986,0.972,0.057016138,gt_nn
987,0.974,0.052943606,gt_nn
988,0.976,0.048870955,gt_nn
989,0.978,0.04479843,gt_nn
990,0.98,0.04072578,gt_nn
991,0.982,0.03665325,gt_nn
992,0.984,0.0325806,gt_nn
993,0.986,0.028508069,gt_nn
994,0.988,0.024435539,gt_nn
995,0.99,0.02036289,gt_nn
996,0.992,0.01629036,gt_nn
997,0.994,0.012217709,gt_nn
998,0.996,0.00814518,gt_nn
999,0.998,0.0040725293,gt_nn
1000,1.0,0.0,gt_nn


==> visu/tikz_csvs_one_dim/result_best_run_CM/gt_nn_2_derivative.csv <==
,value,X_x,name
0,0.0,-0.998002,gt_nn_2_derivative
1,0.0,-0.996004,gt_nn_2_derivative
2,0.0,-0.994006,gt_nn_2_derivative
3,0.0,-0.992008,gt_nn_2_derivative
4,0.0,-0.99000996,gt_nn_2_derivative
5,0.0,-0.988012,gt_nn_2_derivative
6,0.0,-0.986014,gt_nn_2_derivative
7,0.0,-0.984016,gt_nn_2_derivative
8,0.0,-0.982018,gt_nn_2_derivative
9,0.0,-0.98002,gt_nn_2_derivative
10,0.0,-0.978022,gt_nn_2_derivative
11,0.0,-0.976024,gt_nn_2_derivative
12,0.0,-0.97402596,gt_nn_2_derivative
13,0.0,-0.97202796,gt_nn_2_derivative
14,0.0,-0.97002995,gt_nn_2_derivative
15,0.0,-0.96803194,gt_nn_2_derivative
16,0.0,-0.966034,gt_nn_2_derivative
17,0.0,-0.964036,gt_nn_2_derivative
18,0.0,-0.962038,gt_nn_2_derivative
19,0.0,-0.96004,gt_nn_2_derivative
20,0.0,-0.95804197,gt_nn_2_derivative
21,0.0,-0.95604396,gt_nn_2_derivative
22,0.0,-0.95404595,gt_nn_2_derivative
23,0.0,-0.95204794,gt_nn_2_derivative
24,0.0,-0.95004994,gt_nn_2_derivative
25,0.0,-0.9480519,gt_nn_2_derivative
26,0.0,-0.9460539,gt_nn_2_derivative
27,0.0,-0.9440559,gt_nn_2_derivative
28,0.0,-0.94205797,gt_nn_2_derivative
29,0.0,-0.94005996,gt_nn_2_derivative
30,0.0,-0.93806195,gt_nn_2_derivative
31,0.0,-0.93606395,gt_nn_2_derivative
32,0.0,-0.93406594,gt_nn_2_derivative
33,0.0,-0.93206793,gt_nn_2_derivative
34,0.0,-0.9300699,gt_nn_2_derivative
35,0.0,-0.9280719,gt_nn_2_derivative
36,0.0,-0.9260739,gt_nn_2_derivative
37,0.0,-0.9240759,gt_nn_2_derivative
38,0.0,-0.9220779,gt_nn_2_derivative
39,0.0,-0.92007995,gt_nn_2_derivative
40,0.0,-0.91808194,gt_nn_2_derivative
41,0.0,-0.91608393,gt_nn_2_derivative
42,0.0,-0.9140859,gt_nn_2_derivative
43,0.0,-0.9120879,gt_nn_2_derivative
44,0.0,-0.9100899,gt_nn_2_derivative
45,0.0,-0.9080919,gt_nn_2_derivative
46,0.0,-0.9060939,gt_nn_2_derivative
47,0.0,-0.9040959,gt_nn_2_derivative
48,0.0,-0.9020979,gt_nn_2_derivative
49,0.0,-0.9000999,gt_nn_2_derivative
50,0.0,-0.8981019,gt_nn_2_derivative
51,0.0,-0.8961039,gt_nn_2_derivative
52,0.0,-0.8941059,gt_nn_2_derivative
53,0.0,-0.8921079,gt_nn_2_derivative
54,0.0,-0.8901099,gt_nn_2_derivative
55,0.0,-0.8881119,gt_nn_2_derivative
56,0.0,-0.8861139,gt_nn_2_derivative
57,0.0,-0.8841159,gt_nn_2_derivative
58,0.0,-0.88211787,gt_nn_2_derivative
59,0.0,-0.88011986,gt_nn_2_derivative
60,0.0,-0.87812185,gt_nn_2_derivative
61,0.0,-0.8761239,gt_nn_2_derivative
62,0.0,-0.8741259,gt_nn_2_derivative
63,0.0,-0.8721279,gt_nn_2_derivative
64,0.0,-0.8701299,gt_nn_2_derivative
65,0.0,-0.8681319,gt_nn_2_derivative
66,0.0,-0.86613387,gt_nn_2_derivative
67,0.0,-0.86413586,gt_nn_2_derivative
68,0.0,-0.86213785,gt_nn_2_derivative
69,0.0,-0.86013985,gt_nn_2_derivative
70,0.0,-0.85814184,gt_nn_2_derivative
71,0.0,-0.85614383,gt_nn_2_derivative
72,0.0,-0.8541458,gt_nn_2_derivative
73,0.0,-0.8521479,gt_nn_2_derivative
74,0.0,-0.85014987,gt_nn_2_derivative
75,0.0,-0.84815186,gt_nn_2_derivative
76,0.0,-0.84615386,gt_nn_2_derivative
77,0.0,-0.84415585,gt_nn_2_derivative
78,0.0,-0.84215784,gt_nn_2_derivative
79,0.0,-0.84015983,gt_nn_2_derivative
80,0.0,-0.8381618,gt_nn_2_derivative
81,0.0,-0.8361638,gt_nn_2_derivative
82,0.0,-0.8341658,gt_nn_2_derivative
83,0.0,-0.8321678,gt_nn_2_derivative
84,0.0,-0.83016986,gt_nn_2_derivative
85,0.0,-0.82817185,gt_nn_2_derivative
86,0.0,-0.82617384,gt_nn_2_derivative
87,0.0,-0.82417583,gt_nn_2_derivative
88,0.0,-0.8221778,gt_nn_2_derivative
89,0.0,-0.8201798,gt_nn_2_derivative
90,0.0,-0.8181818,gt_nn_2_derivative
91,0.0,-0.8161838,gt_nn_2_derivative
92,0.0,-0.8141858,gt_nn_2_derivative
93,0.0,-0.8121878,gt_nn_2_derivative
94,0.0,-0.8101898,gt_nn_2_derivative
95,0.0,-0.80819184,gt_nn_2_derivative
96,0.0,-0.8061938,gt_nn_2_derivative
97,0.0,-0.8041958,gt_nn_2_derivative
98,0.0,-0.8021978,gt_nn_2_derivative
99,0.0,-0.8001998,gt_nn_2_derivative
100,0.0,-0.7982018,gt_nn_2_derivative
101,0.0,-0.7962038,gt_nn_2_derivative
102,0.0,-0.7942058,gt_nn_2_derivative
103,0.0,-0.7922078,gt_nn_2_derivative
104,0.0,-0.7902098,gt_nn_2_derivative
105,0.0,-0.78821176,gt_nn_2_derivative
106,0.0,-0.7862138,gt_nn_2_derivative
107,0.0,-0.7842158,gt_nn_2_derivative
108,0.0,-0.7822178,gt_nn_2_derivative
109,0.0,-0.7802198,gt_nn_2_derivative
110,0.0,-0.7782218,gt_nn_2_derivative
111,0.0,-0.7762238,gt_nn_2_derivative
112,0.0,-0.7742258,gt_nn_2_derivative
113,0.0,-0.77222776,gt_nn_2_derivative
114,0.0,-0.77022976,gt_nn_2_derivative
115,0.0,-0.76823175,gt_nn_2_derivative
116,0.0,-0.76623374,gt_nn_2_derivative
117,0.0,-0.76423573,gt_nn_2_derivative
118,0.0,-0.7622378,gt_nn_2_derivative
119,0.0,-0.7602398,gt_nn_2_derivative
120,0.0,-0.7582418,gt_nn_2_derivative
121,0.0,-0.75624377,gt_nn_2_derivative
122,0.0,-0.75424576,gt_nn_2_derivative
123,0.0,-0.75224775,gt_nn_2_derivative
124,0.0,-0.75024974,gt_nn_2_derivative
125,0.0,-0.74825174,gt_nn_2_derivative
126,0.0,-0.7462537,gt_nn_2_derivative
127,0.0,-0.7442557,gt_nn_2_derivative
128,0.0,-0.7422577,gt_nn_2_derivative
129,0.0,-0.74025977,gt_nn_2_derivative
130,0.0,-0.73826176,gt_nn_2_derivative
131,0.0,-0.73626375,gt_nn_2_derivative
132,0.0,-0.73426574,gt_nn_2_derivative
133,0.0,-0.73226774,gt_nn_2_derivative
134,0.0,-0.73026973,gt_nn_2_derivative
135,0.0,-0.7282717,gt_nn_2_derivative
136,0.0,-0.7262737,gt_nn_2_derivative
137,0.0,-0.7242757,gt_nn_2_derivative
138,0.0,-0.7222777,gt_nn_2_derivative
139,0.0,-0.7202797,gt_nn_2_derivative
140,0.0,-0.71828175,gt_nn_2_derivative
141,0.0,-0.71628374,gt_nn_2_derivative
142,0.0,-0.71428573,gt_nn_2_derivative
143,0.0,-0.7122877,gt_nn_2_derivative
144,0.0,-0.7102897,gt_nn_2_derivative
145,0.0,-0.7082917,gt_nn_2_derivative
146,0.0,-0.7062937,gt_nn_2_derivative
147,0.0,-0.7042957,gt_nn_2_derivative
148,0.0,-0.7022977,gt_nn_2_derivative
149,0.0,-0.7002997,gt_nn_2_derivative
150,0.0,-0.6983017,gt_nn_2_derivative
151,0.0,-0.6963037,gt_nn_2_derivative
152,0.0,-0.6943057,gt_nn_2_derivative
153,0.0,-0.6923077,gt_nn_2_derivative
154,0.0,-0.6903097,gt_nn_2_derivative
155,0.0,-0.6883117,gt_nn_2_derivative
156,0.0,-0.6863137,gt_nn_2_derivative
157,0.0,-0.6843157,gt_nn_2_derivative
158,0.0,-0.6823177,gt_nn_2_derivative
159,0.0,-0.68031967,gt_nn_2_derivative
160,0.0,-0.67832166,gt_nn_2_derivative
161,0.0,-0.67632365,gt_nn_2_derivative
162,0.0,-0.67432564,gt_nn_2_derivative
163,0.0,-0.6723277,gt_nn_2_derivative
164,0.0,-0.6703297,gt_nn_2_derivative
165,0.0,-0.6683317,gt_nn_2_derivative
166,0.0,-0.6663337,gt_nn_2_derivative
167,0.0,-0.66433567,gt_nn_2_derivative
168,0.0,-0.66233766,gt_nn_2_derivative
169,0.0,-0.66033965,gt_nn_2_derivative
170,0.0,-0.65834165,gt_nn_2_derivative
171,0.0,-0.65634364,gt_nn_2_derivative
172,0.0,-0.65434563,gt_nn_2_derivative
173,0.0,-0.6523476,gt_nn_2_derivative
174,0.0,-0.6503497,gt_nn_2_derivative
175,0.0,-0.64835167,gt_nn_2_derivative
176,0.0,-0.64635366,gt_nn_2_derivative
177,0.0,-0.64435565,gt_nn_2_derivative
178,0.0,-0.64235765,gt_nn_2_derivative
179,0.0,-0.64035964,gt_nn_2_derivative
180,0.0,-0.63836163,gt_nn_2_derivative
181,0.0,-0.6363636,gt_nn_2_derivative
182,0.0,-0.6343656,gt_nn_2_derivative
183,0.0,-0.6323676,gt_nn_2_derivative
184,0.0,-0.6303696,gt_nn_2_derivative
185,0.0,-0.62837166,gt_nn_2_derivative
186,0.0,-0.62637365,gt_nn_2_derivative
187,0.0,-0.62437564,gt_nn_2_derivative
188,0.0,-0.62237763,gt_nn_2_derivative
189,0.0,-0.6203796,gt_nn_2_derivative
190,0.0,-0.6183816,gt_nn_2_derivative
191,0.0,-0.6163836,gt_nn_2_derivative
192,0.0,-0.6143856,gt_nn_2_derivative
193,0.0,-0.6123876,gt_nn_2_derivative
194,0.0,-0.6103896,gt_nn_2_derivative
195,0.0,-0.6083916,gt_nn_2_derivative
196,0.0,-0.60639364,gt_nn_2_derivative
197,0.0,-0.6043956,gt_nn_2_derivative
198,0.0,-0.6023976,gt_nn_2_derivative
199,0.0,-0.6003996,gt_nn_2_derivative
200,0.0,-0.5984016,gt_nn_2_derivative
201,0.0,-0.5964036,gt_nn_2_derivative
202,0.0,-0.5944056,gt_nn_2_derivative
203,0.0,-0.5924076,gt_nn_2_derivative
204,0.0,-0.5904096,gt_nn_2_derivative
205,0.0,-0.58841157,gt_nn_2_derivative
206,0.0,-0.58641356,gt_nn_2_derivative
207,0.0,-0.58441556,gt_nn_2_derivative
208,0.0,-0.5824176,gt_nn_2_derivative
209,0.0,-0.5804196,gt_nn_2_derivative
210,0.0,-0.5784216,gt_nn_2_derivative
211,0.0,-0.5764236,gt_nn_2_derivative
212,0.0,-0.5744256,gt_nn_2_derivative
213,0.0,-0.5724276,gt_nn_2_derivative
214,0.0,-0.57042956,gt_nn_2_derivative
215,0.0,-0.56843156,gt_nn_2_derivative
216,0.0,-0.56643355,gt_nn_2_derivative
217,0.0,-0.56443554,gt_nn_2_derivative
218,0.0,-0.56243753,gt_nn_2_derivative
219,0.0,-0.5604396,gt_nn_2_derivative
220,0.0,-0.5584416,gt_nn_2_derivative
221,0.0,-0.5564436,gt_nn_2_derivative
222,0.0,-0.55444556,gt_nn_2_derivative
223,0.0,-0.55244756,gt_nn_2_derivative
224,0.0,-0.55044955,gt_nn_2_derivative
225,0.0,-0.54845154,gt_nn_2_derivative
226,0.0,-0.54645354,gt_nn_2_derivative
227,0.0,-0.5444555,gt_nn_2_derivative
228,0.0,-0.5424575,gt_nn_2_derivative
229,0.0,-0.5404595,gt_nn_2_derivative
230,0.0,-0.53846157,gt_nn_2_derivative
231,0.0,-0.53646356,gt_nn_2_derivative
232,0.0,-0.53446555,gt_nn_2_derivative
233,0.0,-0.53246754,gt_nn_2_derivative
234,0.0,-0.53046954,gt_nn_2_derivative
235,0.0,-0.5284715,gt_nn_2_derivative
236,0.0,-0.5264735,gt_nn_2_derivative
237,0.0,-0.5244755,gt_nn_2_derivative
238,-52.571854,-0.5224775,gt_nn_2_derivative
239,-54.56634,-0.5204795,gt_nn_2_derivative
240,-56.853558,-0.5184815,gt_nn_2_derivative
241,-59.515804,-0.51648355,gt_nn_2_derivative
242,-62.672737,-0.51448554,gt_nn_2_derivative
243,-66.506165,-0.51248753,gt_nn_2_derivative
244,-71.30997,-0.5104895,gt_nn_2_derivative
245,-77.5994,-0.5084915,gt_nn_2_derivative
246,-86.38945,-0.5064935,gt_nn_2_derivative
247,-100.07861,-0.5044955,gt_nn_2_derivative
248,-126.604965,-0.5024975,gt_nn_2_derivative
249,-241.01436,-0.5004995,gt_nn_2_derivative
250,0.0,-0.4985015,gt_nn_2_derivative
251,0.0,-0.4965035,gt_nn_2_derivative
252,0.0,-0.4945055,gt_nn_2_derivative
253,0.0,-0.4925075,gt_nn_2_derivative
254,0.0,-0.49050948,gt_nn_2_derivative
255,0.0,-0.4885115,gt_nn_2_derivative
256,0.0,-0.4865135,gt_nn_2_derivative
257,0.0,-0.4845155,gt_nn_2_derivative
258,0.0,-0.48251748,gt_nn_2_derivative
259,0.0,-0.48051947,gt_nn_2_derivative
260,0.0,-0.47852147,gt_nn_2_derivative
261,0.0,-0.4765235,gt_nn_2_derivative
262,0.0,-0.47452548,gt_nn_2_derivative
263,0.0,-0.47252747,gt_nn_2_derivative
264,0.0,-0.47052947,gt_nn_2_derivative
265,0.0,-0.46853146,gt_nn_2_derivative
266,0.0,-0.46653345,gt_nn_2_derivative
267,0.0,-0.46453547,gt_nn_2_derivative
268,0.0,-0.46253747,gt_nn_2_derivative
269,0.0,-0.46053946,gt_nn_2_derivative
270,0.0,-0.45854145,gt_nn_2_derivative
271,0.0,-0.45654345,gt_nn_2_derivative
272,0.0,-0.45454547,gt_nn_2_derivative
273,0.0,-0.45254746,gt_nn_2_derivative
274,0.0,-0.45054945,gt_nn_2_derivative
275,0.0,-0.44855145,gt_nn_2_derivative
276,0.0,-0.44655344,gt_nn_2_derivative
277,0.0,-0.44455543,gt_nn_2_derivative
278,0.0,-0.44255745,gt_nn_2_derivative
279,0.0,-0.44055945,gt_nn_2_derivative
280,0.0,-0.43856144,gt_nn_2_derivative
281,0.0,-0.43656343,gt_nn_2_derivative
282,0.0,-0.43456542,gt_nn_2_derivative
283,0.0,-0.43256745,gt_nn_2_derivative
284,0.0,-0.43056944,gt_nn_2_derivative
285,0.0,-0.42857143,gt_nn_2_derivative
286,0.0,-0.42657343,gt_nn_2_derivative
287,0.0,-0.42457542,gt_nn_2_derivative
288,0.0,-0.4225774,gt_nn_2_derivative
289,0.0,-0.42057943,gt_nn_2_derivative
290,0.0,-0.41858143,gt_nn_2_derivative
291,0.0,-0.41658342,gt_nn_2_derivative
292,0.0,-0.4145854,gt_nn_2_derivative
293,0.0,-0.4125874,gt_nn_2_derivative
294,0.0,-0.4105894,gt_nn_2_derivative
295,0.0,-0.40859142,gt_nn_2_derivative
296,0.0,-0.4065934,gt_nn_2_derivative
297,0.0,-0.4045954,gt_nn_2_derivative
298,0.0,-0.4025974,gt_nn_2_derivative
299,0.0,-0.4005994,gt_nn_2_derivative
300,0.0,-0.3986014,gt_nn_2_derivative
301,0.0,-0.3966034,gt_nn_2_derivative
302,0.0,-0.3946054,gt_nn_2_derivative
303,0.0,-0.3926074,gt_nn_2_derivative
304,0.0,-0.39060938,gt_nn_2_derivative
305,0.0,-0.38861138,gt_nn_2_derivative
306,0.0,-0.3866134,gt_nn_2_derivative
307,0.0,-0.3846154,gt_nn_2_derivative
308,0.0,-0.38261738,gt_nn_2_derivative
309,0.0,-0.38061938,gt_nn_2_derivative
310,0.0,-0.37862137,gt_nn_2_derivative
311,0.0,-0.37662336,gt_nn_2_derivative
312,0.0,-0.37462538,gt_nn_2_derivative
313,0.0,-0.37262738,gt_nn_2_derivative
314,0.0,-0.37062937,gt_nn_2_derivative
315,0.0,-0.36863136,gt_nn_2_derivative
316,0.0,-0.36663336,gt_nn_2_derivative
317,0.0,-0.36463538,gt_nn_2_derivative
318,0.0,-0.36263737,gt_nn_2_derivative
319,0.0,-0.36063936,gt_nn_2_derivative
320,0.0,-0.35864136,gt_nn_2_derivative
321,0.0,-0.35664335,gt_nn_2_derivative
322,0.0,-0.35464534,gt_nn_2_derivative
323,0.0,-0.35264736,gt_nn_2_derivative
324,0.0,-0.35064936,gt_nn_2_derivative
325,0.0,-0.34865135,gt_nn_2_derivative
326,0.0,-0.34665334,gt_nn_2_derivative
327,0.0,-0.34465533,gt_nn_2_derivative
328,0.0,-0.34265736,gt_nn_2_derivative
329,0.0,-0.34065935,gt_nn_2_derivative
330,0.0,-0.33866134,gt_nn_2_derivative
331,0.0,-0.33666334,gt_nn_2_derivative
332,0.0,-0.33466533,gt_nn_2_derivative
333,0.0,-0.33266732,gt_nn_2_derivative
334,0.0,-0.33066934,gt_nn_2_derivative
335,0.0,-0.32867134,gt_nn_2_derivative
336,0.0,-0.32667333,gt_nn_2_derivative
337,0.0,-0.32467532,gt_nn_2_derivative
338,0.0,-0.3226773,gt_nn_2_derivative
339,0.0,-0.3206793,gt_nn_2_derivative
340,0.0,-0.31868133,gt_nn_2_derivative
341,0.0,-0.31668332,gt_nn_2_derivative
342,0.0,-0.3146853,gt_nn_2_derivative
343,0.0,-0.3126873,gt_nn_2_derivative
344,0.0,-0.3106893,gt_nn_2_derivative
345,0.0,-0.30869132,gt_nn_2_derivative
346,0.0,-0.30669332,gt_nn_2_derivative
347,0.0,-0.3046953,gt_nn_2_derivative
348,0.0,-0.3026973,gt_nn_2_derivative
349,0.0,-0.3006993,gt_nn_2_derivative
350,0.0,-0.2987013,gt_nn_2_derivative
351,0.0,-0.2967033,gt_nn_2_derivative
352,0.0,-0.2947053,gt_nn_2_derivative
353,0.0,-0.2927073,gt_nn_2_derivative
354,0.0,-0.2907093,gt_nn_2_derivative
355,0.0,-0.28871128,gt_nn_2_derivative
356,0.0,-0.28671327,gt_nn_2_derivative
357,0.0,-0.2847153,gt_nn_2_derivative
358,0.0,-0.2827173,gt_nn_2_derivative
359,0.0,-0.28071928,gt_nn_2_derivative
360,0.0,-0.27872127,gt_nn_2_derivative
361,0.0,-0.27672327,gt_nn_2_derivative
362,0.0,-0.2747253,gt_nn_2_derivative
363,0.0,-0.27272728,gt_nn_2_derivative
364,0.0,-0.27072927,gt_nn_2_derivative
365,0.0,-0.26873127,gt_nn_2_derivative
366,0.0,-0.26673326,gt_nn_2_derivative
367,0.0,-0.26473525,gt_nn_2_derivative
368,0.0,-0.26273727,gt_nn_2_derivative
369,0.0,-0.26073927,gt_nn_2_derivative
370,0.0,-0.25874126,gt_nn_2_derivative
371,0.0,-0.25674325,gt_nn_2_derivative
372,0.0,-0.25474524,gt_nn_2_derivative
373,0.0,-0.25274727,gt_nn_2_derivative
374,0.0,-0.25074926,gt_nn_2_derivative
375,0.0,-0.24875125,gt_nn_2_derivative
376,0.0,-0.24675325,gt_nn_2_derivative
377,0.0,-0.24475524,gt_nn_2_derivative
378,0.0,-0.24275725,gt_nn_2_derivative
379,0.0,-0.24075924,gt_nn_2_derivative
380,0.0,-0.23876125,gt_nn_2_derivative
381,0.0,-0.23676324,gt_nn_2_derivative
382,0.0,-0.23476523,gt_nn_2_derivative
383,0.0,-0.23276724,gt_nn_2_derivative
384,0.0,-0.23076923,gt_nn_2_derivative
385,0.0,-0.22877122,gt_nn_2_derivative
386,0.0,-0.22677323,gt_nn_2_derivative
387,0.0,-0.22477522,gt_nn_2_derivative
388,0.0,-0.22277722,gt_nn_2_derivative
389,0.0,-0.22077923,gt_nn_2_derivative
390,0.0,-0.21878122,gt_nn_2_derivative
391,0.0,-0.21678321,gt_nn_2_derivative
392,0.0,-0.21478522,gt_nn_2_derivative
393,0.0,-0.21278721,gt_nn_2_derivative
394,0.0,-0.2107892,gt_nn_2_derivative
395,0.0,-0.20879121,gt_nn_2_derivative
396,0.0,-0.2067932,gt_nn_2_derivative
397,0.0,-0.20479521,gt_nn_2_derivative
398,0.0,-0.2027972,gt_nn_2_derivative
399,0.0,-0.2007992,gt_nn_2_derivative
400,0.0,-0.1988012,gt_nn_2_derivative
401,0.0,-0.1968032,gt_nn_2_derivative
402,0.0,-0.19480519,gt_nn_2_derivative
403,0.0,-0.1928072,gt_nn_2_derivative
404,0.0,-0.19080919,gt_nn_2_derivative
405,0.0,-0.18881118,gt_nn_2_derivative
406,0.0,-0.18681319,gt_nn_2_derivative
407,0.0,-0.18481518,gt_nn_2_derivative
408,0.0,-0.18281718,gt_nn_2_derivative
409,0.0,-0.18081918,gt_nn_2_derivative
410,0.0,-0.17882118,gt_nn_2_derivative
411,0.0,-0.17682318,gt_nn_2_derivative
412,0.0,-0.17482518,gt_nn_2_derivative
413,0.0,-0.17282717,gt_nn_2_derivative
414,0.0,-0.17082918,gt_nn_2_derivative
415,0.0,-0.16883117,gt_nn_2_derivative
416,0.0,-0.16683316,gt_nn_2_derivative
417,0.0,-0.16483517,gt_nn_2_derivative
418,0.0,-0.16283716,gt_nn_2_derivative
419,0.0,-0.16083916,gt_nn_2_derivative
420,0.0,-0.15884116,gt_nn_2_derivative
421,0.0,-0.15684316,gt_nn_2_derivative
422,0.0,-0.15484515,gt_nn_2_derivative
423,0.0,-0.15284716,gt_nn_2_derivative
424,0.0,-0.15084915,gt_nn_2_derivative
425,0.0,-0.14885116,gt_nn_2_derivative
426,0.0,-0.14685315,gt_nn_2_derivative
427,0.0,-0.14485514,gt_nn_2_derivative
428,0.0,-0.14285715,gt_nn_2_derivative
429,0.0,-0.14085914,gt_nn_2_derivative
430,0.0,-0.13886113,gt_nn_2_derivative
431,0.0,-0.13686314,gt_nn_2_derivative
432,0.0,-0.13486513,gt_nn_2_derivative
433,0.0,-0.13286713,gt_nn_2_derivative
434,0.0,-0.13086914,gt_nn_2_derivative
435,0.0,-0.12887113,gt_nn_2_derivative
436,0.0,-0.12687312,gt_nn_2_derivative
437,0.0,-0.12487513,gt_nn_2_derivative
438,0.0,-0.12287712,gt_nn_2_derivative
439,0.0,-0.12087912,gt_nn_2_derivative
440,0.0,-0.11888112,gt_nn_2_derivative
441,0.0,-0.116883114,gt_nn_2_derivative
442,0.0,-0.114885114,gt_nn_2_derivative
443,0.0,-0.112887114,gt_nn_2_derivative
444,0.0,-0.110889114,gt_nn_2_derivative
445,0.0,-0.10889111,gt_nn_2_derivative
446,0.0,-0.10689311,gt_nn_2_derivative
447,0.0,-0.10489511,gt_nn_2_derivative
448,0.0,-0.1028971,gt_nn_2_derivative
449,0.0,-0.1008991,gt_nn_2_derivative
450,0.0,-0.0989011,gt_nn_2_derivative
451,0.0,-0.0969031,gt_nn_2_derivative
452,0.0,-0.09490509,gt_nn_2_derivative
453,0.0,-0.09290709,gt_nn_2_derivative
454,0.0,-0.09090909,gt_nn_2_derivative
455,0.0,-0.08891109,gt_nn_2_derivative
456,0.0,-0.08691309,gt_nn_2_derivative
457,0.0,-0.08491509,gt_nn_2_derivative
458,0.0,-0.08291708,gt_nn_2_derivative
459,0.0,-0.08091908,gt_nn_2_derivative
460,0.0,-0.07892108,gt_nn_2_derivative
461,0.0,-0.07692308,gt_nn_2_derivative
462,0.0,-0.07492507,gt_nn_2_derivative
463,0.0,-0.07292707,gt_nn_2_derivative
464,0.0,-0.07092907,gt_nn_2_derivative
465,0.0,-0.068931065,gt_nn_2_derivative
466,0.0,-0.066933066,gt_nn_2_derivative
467,0.0,-0.064935066,gt_nn_2_derivative
468,0.0,-0.062937066,gt_nn_2_derivative
469,0.0,-0.060939062,gt_nn_2_derivative
470,0.0,-0.05894106,gt_nn_2_derivative
471,0.0,-0.056943055,gt_nn_2_derivative
472,0.0,-0.054945055,gt_nn_2_derivative
473,0.0,-0.05294705,gt_nn_2_derivative
474,0.0,-0.050949052,gt_nn_2_derivative
475,0.0,-0.04895105,gt_nn_2_derivative
476,0.0,-0.04695305,gt_nn_2_derivative
477,0.0,-0.044955045,gt_nn_2_derivative
478,0.0,-0.04295704,gt_nn_2_derivative
479,0.0,-0.04095904,gt_nn_2_derivative
480,0.0,-0.038961038,gt_nn_2_derivative
481,0.0,-0.03696304,gt_nn_2_derivative
482,0.0,-0.034965035,gt_nn_2_derivative
483,0.0,-0.032967035,gt_nn_2_derivative
484,0.0,-0.030969031,gt_nn_2_derivative
485,0.0,-0.02897103,gt_nn_2_derivative
486,0.0,-0.026973028,gt_nn_2_derivative
487,0.0,-0.024975024,gt_nn_2_derivative
488,0.0,-0.022977022,gt_nn_2_derivative
489,0.0,-0.02097902,gt_nn_2_derivative
490,0.0,-0.018981019,gt_nn_2_derivative
491,0.0,-0.016983017,gt_nn_2_derivative
492,0.0,-0.014985015,gt_nn_2_derivative
493,0.0,-0.012987013,gt_nn_2_derivative
494,0.0,-0.010989011,gt_nn_2_derivative
495,0.0,-0.008991009,gt_nn_2_derivative
496,0.0,-0.006993007,gt_nn_2_derivative
497,0.0,-0.004995005,gt_nn_2_derivative
498,0.0,-0.002997003,gt_nn_2_derivative
499,0.0,-0.000999001,gt_nn_2_derivative
500,0.0,0.000999001,gt_nn_2_derivative
501,0.0,0.002997003,gt_nn_2_derivative
502,0.0,0.004995005,gt_nn_2_derivative
503,0.0,0.006993007,gt_nn_2_derivative
504,0.0,0.008991009,gt_nn_2_derivative
505,0.0,0.010989011,gt_nn_2_derivative
506,0.0,0.012987013,gt_nn_2_derivative
507,0.0,0.014985015,gt_nn_2_derivative
508,0.0,0.016983017,gt_nn_2_derivative
509,0.0,0.018981019,gt_nn_2_derivative
510,0.0,0.02097902,gt_nn_2_derivative
511,0.0,0.022977022,gt_nn_2_derivative
512,0.0,0.024975024,gt_nn_2_derivative
513,0.0,0.026973028,gt_nn_2_derivative
514,0.0,0.02897103,gt_nn_2_derivative
515,0.0,0.030969031,gt_nn_2_derivative
516,0.0,0.032967035,gt_nn_2_derivative
517,0.0,0.034965035,gt_nn_2_derivative
518,0.0,0.03696304,gt_nn_2_derivative
519,0.0,0.038961038,gt_nn_2_derivative
520,0.0,0.04095904,gt_nn_2_derivative
521,0.0,0.04295704,gt_nn_2_derivative
522,0.0,0.044955045,gt_nn_2_derivative
523,0.0,0.04695305,gt_nn_2_derivative
524,0.0,0.04895105,gt_nn_2_derivative
525,0.0,0.050949052,gt_nn_2_derivative
526,0.0,0.05294705,gt_nn_2_derivative
527,0.0,0.054945055,gt_nn_2_derivative
528,0.0,0.056943055,gt_nn_2_derivative
529,0.0,0.05894106,gt_nn_2_derivative
530,0.0,0.060939062,gt_nn_2_derivative
531,0.0,0.062937066,gt_nn_2_derivative
532,0.0,0.064935066,gt_nn_2_derivative
533,0.0,0.066933066,gt_nn_2_derivative
534,0.0,0.068931065,gt_nn_2_derivative
535,0.0,0.07092907,gt_nn_2_derivative
536,0.0,0.07292707,gt_nn_2_derivative
537,0.0,0.07492507,gt_nn_2_derivative
538,0.0,0.07692308,gt_nn_2_derivative
539,0.0,0.07892108,gt_nn_2_derivative
540,0.0,0.08091908,gt_nn_2_derivative
541,0.0,0.08291708,gt_nn_2_derivative
542,0.0,0.08491509,gt_nn_2_derivative
543,0.0,0.08691309,gt_nn_2_derivative
544,0.0,0.08891109,gt_nn_2_derivative
545,0.0,0.09090909,gt_nn_2_derivative
546,0.0,0.09290709,gt_nn_2_derivative
547,0.0,0.09490509,gt_nn_2_derivative
548,0.0,0.0969031,gt_nn_2_derivative
549,0.0,0.0989011,gt_nn_2_derivative
550,0.0,0.1008991,gt_nn_2_derivative
551,0.0,0.1028971,gt_nn_2_derivative
552,0.0,0.10489511,gt_nn_2_derivative
553,0.0,0.10689311,gt_nn_2_derivative
554,0.0,0.10889111,gt_nn_2_derivative
555,0.0,0.110889114,gt_nn_2_derivative
556,0.0,0.112887114,gt_nn_2_derivative
557,0.0,0.114885114,gt_nn_2_derivative
558,0.0,0.116883114,gt_nn_2_derivative
559,0.0,0.11888112,gt_nn_2_derivative
560,0.0,0.12087912,gt_nn_2_derivative
561,0.0,0.12287712,gt_nn_2_derivative
562,0.0,0.12487513,gt_nn_2_derivative
563,0.0,0.12687312,gt_nn_2_derivative
564,0.0,0.12887113,gt_nn_2_derivative
565,0.0,0.13086914,gt_nn_2_derivative
566,0.0,0.13286713,gt_nn_2_derivative
567,0.0,0.13486513,gt_nn_2_derivative
568,0.0,0.13686314,gt_nn_2_derivative
569,0.0,0.13886113,gt_nn_2_derivative
570,0.0,0.14085914,gt_nn_2_derivative
571,0.0,0.14285715,gt_nn_2_derivative
572,0.0,0.14485514,gt_nn_2_derivative
573,0.0,0.14685315,gt_nn_2_derivative
574,0.0,0.14885116,gt_nn_2_derivative
575,0.0,0.15084915,gt_nn_2_derivative
576,0.0,0.15284716,gt_nn_2_derivative
577,0.0,0.15484515,gt_nn_2_derivative
578,0.0,0.15684316,gt_nn_2_derivative
579,0.0,0.15884116,gt_nn_2_derivative
580,0.0,0.16083916,gt_nn_2_derivative
581,0.0,0.16283716,gt_nn_2_derivative
582,0.0,0.16483517,gt_nn_2_derivative
583,0.0,0.16683316,gt_nn_2_derivative
584,0.0,0.16883117,gt_nn_2_derivative
585,0.0,0.17082918,gt_nn_2_derivative
586,0.0,0.17282717,gt_nn_2_derivative
587,0.0,0.17482518,gt_nn_2_derivative
588,0.0,0.17682318,gt_nn_2_derivative
589,0.0,0.17882118,gt_nn_2_derivative
590,0.0,0.18081918,gt_nn_2_derivative
591,0.0,0.18281718,gt_nn_2_derivative
592,0.0,0.18481518,gt_nn_2_derivative
593,0.0,0.18681319,gt_nn_2_derivative
594,0.0,0.18881118,gt_nn_2_derivative
595,0.0,0.19080919,gt_nn_2_derivative
596,0.0,0.1928072,gt_nn_2_derivative
597,0.0,0.19480519,gt_nn_2_derivative
598,0.0,0.1968032,gt_nn_2_derivative
599,0.0,0.1988012,gt_nn_2_derivative
600,0.0,0.2007992,gt_nn_2_derivative
601,0.0,0.2027972,gt_nn_2_derivative
602,0.0,0.20479521,gt_nn_2_derivative
603,0.0,0.2067932,gt_nn_2_derivative
604,0.0,0.20879121,gt_nn_2_derivative
605,0.0,0.2107892,gt_nn_2_derivative
606,0.0,0.21278721,gt_nn_2_derivative
607,0.0,0.21478522,gt_nn_2_derivative
608,0.0,0.21678321,gt_nn_2_derivative
609,0.0,0.21878122,gt_nn_2_derivative
610,0.0,0.22077923,gt_nn_2_derivative
611,0.0,0.22277722,gt_nn_2_derivative
612,0.0,0.22477522,gt_nn_2_derivative
613,0.0,0.22677323,gt_nn_2_derivative
614,0.0,0.22877122,gt_nn_2_derivative
615,0.0,0.23076923,gt_nn_2_derivative
616,0.0,0.23276724,gt_nn_2_derivative
617,0.0,0.23476523,gt_nn_2_derivative
618,0.0,0.23676324,gt_nn_2_derivative
619,0.0,0.23876125,gt_nn_2_derivative
620,0.0,0.24075924,gt_nn_2_derivative
621,0.0,0.24275725,gt_nn_2_derivative
622,0.0,0.24475524,gt_nn_2_derivative
623,0.0,0.24675325,gt_nn_2_derivative
624,0.0,0.24875125,gt_nn_2_derivative
625,0.0,0.25074926,gt_nn_2_derivative
626,0.0,0.25274727,gt_nn_2_derivative
627,0.0,0.25474524,gt_nn_2_derivative
628,0.0,0.25674325,gt_nn_2_derivative
629,0.0,0.25874126,gt_nn_2_derivative
630,0.0,0.26073927,gt_nn_2_derivative
631,0.0,0.26273727,gt_nn_2_derivative
632,0.0,0.26473525,gt_nn_2_derivative
633,0.0,0.26673326,gt_nn_2_derivative
634,0.0,0.26873127,gt_nn_2_derivative
635,0.0,0.27072927,gt_nn_2_derivative
636,0.0,0.27272728,gt_nn_2_derivative
637,0.0,0.2747253,gt_nn_2_derivative
638,0.0,0.27672327,gt_nn_2_derivative
639,0.0,0.27872127,gt_nn_2_derivative
640,0.0,0.28071928,gt_nn_2_derivative
641,0.0,0.2827173,gt_nn_2_derivative
642,0.0,0.2847153,gt_nn_2_derivative
643,0.0,0.28671327,gt_nn_2_derivative
644,0.0,0.28871128,gt_nn_2_derivative
645,0.0,0.2907093,gt_nn_2_derivative
646,0.0,0.2927073,gt_nn_2_derivative
647,0.0,0.2947053,gt_nn_2_derivative
648,0.0,0.2967033,gt_nn_2_derivative
649,0.0,0.2987013,gt_nn_2_derivative
650,0.0,0.3006993,gt_nn_2_derivative
651,0.0,0.3026973,gt_nn_2_derivative
652,0.0,0.3046953,gt_nn_2_derivative
653,0.0,0.30669332,gt_nn_2_derivative
654,0.0,0.30869132,gt_nn_2_derivative
655,0.0,0.3106893,gt_nn_2_derivative
656,0.0,0.3126873,gt_nn_2_derivative
657,0.0,0.3146853,gt_nn_2_derivative
658,0.0,0.31668332,gt_nn_2_derivative
659,0.0,0.31868133,gt_nn_2_derivative
660,0.0,0.3206793,gt_nn_2_derivative
661,0.0,0.3226773,gt_nn_2_derivative
662,0.0,0.32467532,gt_nn_2_derivative
663,0.0,0.32667333,gt_nn_2_derivative
664,0.0,0.32867134,gt_nn_2_derivative
665,0.0,0.33066934,gt_nn_2_derivative
666,0.0,0.33266732,gt_nn_2_derivative
667,0.0,0.33466533,gt_nn_2_derivative
668,0.0,0.33666334,gt_nn_2_derivative
669,0.0,0.33866134,gt_nn_2_derivative
670,0.0,0.34065935,gt_nn_2_derivative
671,0.0,0.34265736,gt_nn_2_derivative
672,0.0,0.34465533,gt_nn_2_derivative
673,0.0,0.34665334,gt_nn_2_derivative
674,0.0,0.34865135,gt_nn_2_derivative
675,0.0,0.35064936,gt_nn_2_derivative
676,0.0,0.35264736,gt_nn_2_derivative
677,0.0,0.35464534,gt_nn_2_derivative
678,0.0,0.35664335,gt_nn_2_derivative
679,0.0,0.35864136,gt_nn_2_derivative
680,0.0,0.36063936,gt_nn_2_derivative
681,0.0,0.36263737,gt_nn_2_derivative
682,0.0,0.36463538,gt_nn_2_derivative
683,0.0,0.36663336,gt_nn_2_derivative
684,0.0,0.36863136,gt_nn_2_derivative
685,0.0,0.37062937,gt_nn_2_derivative
686,0.0,0.37262738,gt_nn_2_derivative
687,0.0,0.37462538,gt_nn_2_derivative
688,0.0,0.37662336,gt_nn_2_derivative
689,0.0,0.37862137,gt_nn_2_derivative
690,0.0,0.38061938,gt_nn_2_derivative
691,0.0,0.38261738,gt_nn_2_derivative
692,0.0,0.3846154,gt_nn_2_derivative
693,0.0,0.3866134,gt_nn_2_derivative
694,0.0,0.38861138,gt_nn_2_derivative
695,0.0,0.39060938,gt_nn_2_derivative
696,0.0,0.3926074,gt_nn_2_derivative
697,0.0,0.3946054,gt_nn_2_derivative
698,0.0,0.3966034,gt_nn_2_derivative
699,0.0,0.3986014,gt_nn_2_derivative
700,0.0,0.4005994,gt_nn_2_derivative
701,0.0,0.4025974,gt_nn_2_derivative
702,0.0,0.4045954,gt_nn_2_derivative
703,0.0,0.4065934,gt_nn_2_derivative
704,0.0,0.40859142,gt_nn_2_derivative
705,0.0,0.4105894,gt_nn_2_derivative
706,0.0,0.4125874,gt_nn_2_derivative
707,0.0,0.4145854,gt_nn_2_derivative
708,0.0,0.41658342,gt_nn_2_derivative
709,0.0,0.41858143,gt_nn_2_derivative
710,0.0,0.42057943,gt_nn_2_derivative
711,0.0,0.4225774,gt_nn_2_derivative
712,0.0,0.42457542,gt_nn_2_derivative
713,0.0,0.42657343,gt_nn_2_derivative
714,0.0,0.42857143,gt_nn_2_derivative
715,0.0,0.43056944,gt_nn_2_derivative
716,0.0,0.43256745,gt_nn_2_derivative
717,0.0,0.43456542,gt_nn_2_derivative
718,0.0,0.43656343,gt_nn_2_derivative
719,0.0,0.43856144,gt_nn_2_derivative
720,0.0,0.44055945,gt_nn_2_derivative
721,0.0,0.44255745,gt_nn_2_derivative
722,0.0,0.44455543,gt_nn_2_derivative
723,0.0,0.44655344,gt_nn_2_derivative
724,0.0,0.44855145,gt_nn_2_derivative
725,0.0,0.45054945,gt_nn_2_derivative
726,0.0,0.45254746,gt_nn_2_derivative
727,0.0,0.45454547,gt_nn_2_derivative
728,0.0,0.45654345,gt_nn_2_derivative
729,0.0,0.45854145,gt_nn_2_derivative
730,0.0,0.46053946,gt_nn_2_derivative
731,0.0,0.46253747,gt_nn_2_derivative
732,0.0,0.46453547,gt_nn_2_derivative
733,0.0,0.46653345,gt_nn_2_derivative
734,0.0,0.46853146,gt_nn_2_derivative
735,0.0,0.47052947,gt_nn_2_derivative
736,0.0,0.47252747,gt_nn_2_derivative
737,0.0,0.47452548,gt_nn_2_derivative
738,0.0,0.4765235,gt_nn_2_derivative
739,0.0,0.47852147,gt_nn_2_derivative
740,0.0,0.48051947,gt_nn_2_derivative
741,0.0,0.48251748,gt_nn_2_derivative
742,0.0,0.4845155,gt_nn_2_derivative
743,0.0,0.4865135,gt_nn_2_derivative
744,0.0,0.4885115,gt_nn_2_derivative
745,0.0,0.49050948,gt_nn_2_derivative
746,0.0,0.4925075,gt_nn_2_derivative
747,0.0,0.4945055,gt_nn_2_derivative
748,0.0,0.4965035,gt_nn_2_derivative
749,0.0,0.4985015,gt_nn_2_derivative
750,-241.01436,0.5004995,gt_nn_2_derivative
751,-126.604965,0.5024975,gt_nn_2_derivative
752,-100.07861,0.5044955,gt_nn_2_derivative
753,-86.38945,0.5064935,gt_nn_2_derivative
754,-77.5994,0.5084915,gt_nn_2_derivative
755,-71.30997,0.5104895,gt_nn_2_derivative
756,-66.506165,0.51248753,gt_nn_2_derivative
757,-62.672737,0.51448554,gt_nn_2_derivative
758,-59.515804,0.51648355,gt_nn_2_derivative
759,-56.853558,0.5184815,gt_nn_2_derivative
760,-54.56634,0.5204795,gt_nn_2_derivative
761,-52.571854,0.5224775,gt_nn_2_derivative
762,0.0,0.5244755,gt_nn_2_derivative
763,0.0,0.5264735,gt_nn_2_derivative
764,0.0,0.5284715,gt_nn_2_derivative
765,0.0,0.53046954,gt_nn_2_derivative
766,0.0,0.53246754,gt_nn_2_derivative
767,0.0,0.53446555,gt_nn_2_derivative
768,0.0,0.53646356,gt_nn_2_derivative
769,0.0,0.53846157,gt_nn_2_derivative
770,0.0,0.5404595,gt_nn_2_derivative
771,0.0,0.5424575,gt_nn_2_derivative
772,0.0,0.5444555,gt_nn_2_derivative
773,0.0,0.54645354,gt_nn_2_derivative
774,0.0,0.54845154,gt_nn_2_derivative
775,0.0,0.55044955,gt_nn_2_derivative
776,0.0,0.55244756,gt_nn_2_derivative
777,0.0,0.55444556,gt_nn_2_derivative
778,0.0,0.5564436,gt_nn_2_derivative
779,0.0,0.5584416,gt_nn_2_derivative
780,0.0,0.5604396,gt_nn_2_derivative
781,0.0,0.56243753,gt_nn_2_derivative
782,0.0,0.56443554,gt_nn_2_derivative
783,0.0,0.56643355,gt_nn_2_derivative
784,0.0,0.56843156,gt_nn_2_derivative
785,0.0,0.57042956,gt_nn_2_derivative
786,0.0,0.5724276,gt_nn_2_derivative
787,0.0,0.5744256,gt_nn_2_derivative
788,0.0,0.5764236,gt_nn_2_derivative
789,0.0,0.5784216,gt_nn_2_derivative
790,0.0,0.5804196,gt_nn_2_derivative
791,0.0,0.5824176,gt_nn_2_derivative
792,0.0,0.58441556,gt_nn_2_derivative
793,0.0,0.58641356,gt_nn_2_derivative
794,0.0,0.58841157,gt_nn_2_derivative
795,0.0,0.5904096,gt_nn_2_derivative
796,0.0,0.5924076,gt_nn_2_derivative
797,0.0,0.5944056,gt_nn_2_derivative
798,0.0,0.5964036,gt_nn_2_derivative
799,0.0,0.5984016,gt_nn_2_derivative
800,0.0,0.6003996,gt_nn_2_derivative
801,0.0,0.6023976,gt_nn_2_derivative
802,0.0,0.6043956,gt_nn_2_derivative
803,0.0,0.60639364,gt_nn_2_derivative
804,0.0,0.6083916,gt_nn_2_derivative
805,0.0,0.6103896,gt_nn_2_derivative
806,0.0,0.6123876,gt_nn_2_derivative
807,0.0,0.6143856,gt_nn_2_derivative
808,0.0,0.6163836,gt_nn_2_derivative
809,0.0,0.6183816,gt_nn_2_derivative
810,0.0,0.6203796,gt_nn_2_derivative
811,0.0,0.62237763,gt_nn_2_derivative
812,0.0,0.62437564,gt_nn_2_derivative
813,0.0,0.62637365,gt_nn_2_derivative
814,0.0,0.62837166,gt_nn_2_derivative
815,0.0,0.6303696,gt_nn_2_derivative
816,0.0,0.6323676,gt_nn_2_derivative
817,0.0,0.6343656,gt_nn_2_derivative
818,0.0,0.6363636,gt_nn_2_derivative
819,0.0,0.63836163,gt_nn_2_derivative
820,0.0,0.64035964,gt_nn_2_derivative
821,0.0,0.64235765,gt_nn_2_derivative
822,0.0,0.64435565,gt_nn_2_derivative
823,0.0,0.64635366,gt_nn_2_derivative
824,0.0,0.64835167,gt_nn_2_derivative
825,0.0,0.6503497,gt_nn_2_derivative
826,0.0,0.6523476,gt_nn_2_derivative
827,0.0,0.65434563,gt_nn_2_derivative
828,0.0,0.65634364,gt_nn_2_derivative
829,0.0,0.65834165,gt_nn_2_derivative
830,0.0,0.66033965,gt_nn_2_derivative
831,0.0,0.66233766,gt_nn_2_derivative
832,0.0,0.66433567,gt_nn_2_derivative
833,0.0,0.6663337,gt_nn_2_derivative
834,0.0,0.6683317,gt_nn_2_derivative
835,0.0,0.6703297,gt_nn_2_derivative
836,0.0,0.6723277,gt_nn_2_derivative
837,0.0,0.67432564,gt_nn_2_derivative
838,0.0,0.67632365,gt_nn_2_derivative
839,0.0,0.67832166,gt_nn_2_derivative
840,0.0,0.68031967,gt_nn_2_derivative
841,0.0,0.6823177,gt_nn_2_derivative
842,0.0,0.6843157,gt_nn_2_derivative
843,0.0,0.6863137,gt_nn_2_derivative
844,0.0,0.6883117,gt_nn_2_derivative
845,0.0,0.6903097,gt_nn_2_derivative
846,0.0,0.6923077,gt_nn_2_derivative
847,0.0,0.6943057,gt_nn_2_derivative
848,0.0,0.6963037,gt_nn_2_derivative
849,0.0,0.6983017,gt_nn_2_derivative
850,0.0,0.7002997,gt_nn_2_derivative
851,0.0,0.7022977,gt_nn_2_derivative
852,0.0,0.7042957,gt_nn_2_derivative
853,0.0,0.7062937,gt_nn_2_derivative
854,0.0,0.7082917,gt_nn_2_derivative
855,0.0,0.7102897,gt_nn_2_derivative
856,0.0,0.7122877,gt_nn_2_derivative
857,0.0,0.71428573,gt_nn_2_derivative
858,0.0,0.71628374,gt_nn_2_derivative
859,0.0,0.71828175,gt_nn_2_derivative
860,0.0,0.7202797,gt_nn_2_derivative
861,0.0,0.7222777,gt_nn_2_derivative
862,0.0,0.7242757,gt_nn_2_derivative
863,0.0,0.7262737,gt_nn_2_derivative
864,0.0,0.7282717,gt_nn_2_derivative
865,0.0,0.73026973,gt_nn_2_derivative
866,0.0,0.73226774,gt_nn_2_derivative
867,0.0,0.73426574,gt_nn_2_derivative
868,0.0,0.73626375,gt_nn_2_derivative
869,0.0,0.73826176,gt_nn_2_derivative
870,0.0,0.74025977,gt_nn_2_derivative
871,0.0,0.7422577,gt_nn_2_derivative
872,0.0,0.7442557,gt_nn_2_derivative
873,0.0,0.7462537,gt_nn_2_derivative
874,0.0,0.74825174,gt_nn_2_derivative
875,0.0,0.75024974,gt_nn_2_derivative
876,0.0,0.75224775,gt_nn_2_derivative
877,0.0,0.75424576,gt_nn_2_derivative
878,0.0,0.75624377,gt_nn_2_derivative
879,0.0,0.7582418,gt_nn_2_derivative
880,0.0,0.7602398,gt_nn_2_derivative
881,0.0,0.7622378,gt_nn_2_derivative
882,0.0,0.76423573,gt_nn_2_derivative
883,0.0,0.76623374,gt_nn_2_derivative
884,0.0,0.76823175,gt_nn_2_derivative
885,0.0,0.77022976,gt_nn_2_derivative
886,0.0,0.77222776,gt_nn_2_derivative
887,0.0,0.7742258,gt_nn_2_derivative
888,0.0,0.7762238,gt_nn_2_derivative
889,0.0,0.7782218,gt_nn_2_derivative
890,0.0,0.7802198,gt_nn_2_derivative
891,0.0,0.7822178,gt_nn_2_derivative
892,0.0,0.7842158,gt_nn_2_derivative
893,0.0,0.7862138,gt_nn_2_derivative
894,0.0,0.78821176,gt_nn_2_derivative
895,0.0,0.7902098,gt_nn_2_derivative
896,0.0,0.7922078,gt_nn_2_derivative
897,0.0,0.7942058,gt_nn_2_derivative
898,0.0,0.7962038,gt_nn_2_derivative
899,0.0,0.7982018,gt_nn_2_derivative
900,0.0,0.8001998,gt_nn_2_derivative
901,0.0,0.8021978,gt_nn_2_derivative
902,0.0,0.8041958,gt_nn_2_derivative
903,0.0,0.8061938,gt_nn_2_derivative
904,0.0,0.80819184,gt_nn_2_derivative
905,0.0,0.8101898,gt_nn_2_derivative
906,0.0,0.8121878,gt_nn_2_derivative
907,0.0,0.8141858,gt_nn_2_derivative
908,0.0,0.8161838,gt_nn_2_derivative
909,0.0,0.8181818,gt_nn_2_derivative
910,0.0,0.8201798,gt_nn_2_derivative
911,0.0,0.8221778,gt_nn_2_derivative
912,0.0,0.82417583,gt_nn_2_derivative
913,0.0,0.82617384,gt_nn_2_derivative
914,0.0,0.82817185,gt_nn_2_derivative
915,0.0,0.83016986,gt_nn_2_derivative
916,0.0,0.8321678,gt_nn_2_derivative
917,0.0,0.8341658,gt_nn_2_derivative
918,0.0,0.8361638,gt_nn_2_derivative
919,0.0,0.8381618,gt_nn_2_derivative
920,0.0,0.84015983,gt_nn_2_derivative
921,0.0,0.84215784,gt_nn_2_derivative
922,0.0,0.84415585,gt_nn_2_derivative
923,0.0,0.84615386,gt_nn_2_derivative
924,0.0,0.84815186,gt_nn_2_derivative
925,0.0,0.85014987,gt_nn_2_derivative
926,0.0,0.8521479,gt_nn_2_derivative
927,0.0,0.8541458,gt_nn_2_derivative
928,0.0,0.85614383,gt_nn_2_derivative
929,0.0,0.85814184,gt_nn_2_derivative
930,0.0,0.86013985,gt_nn_2_derivative
931,0.0,0.86213785,gt_nn_2_derivative
932,0.0,0.86413586,gt_nn_2_derivative
933,0.0,0.86613387,gt_nn_2_derivative
934,0.0,0.8681319,gt_nn_2_derivative
935,0.0,0.8701299,gt_nn_2_derivative
936,0.0,0.8721279,gt_nn_2_derivative
937,0.0,0.8741259,gt_nn_2_derivative
938,0.0,0.8761239,gt_nn_2_derivative
939,0.0,0.87812185,gt_nn_2_derivative
940,0.0,0.88011986,gt_nn_2_derivative
941,0.0,0.88211787,gt_nn_2_derivative
942,0.0,0.8841159,gt_nn_2_derivative
943,0.0,0.8861139,gt_nn_2_derivative
944,0.0,0.8881119,gt_nn_2_derivative
945,0.0,0.8901099,gt_nn_2_derivative
946,0.0,0.8921079,gt_nn_2_derivative
947,0.0,0.8941059,gt_nn_2_derivative
948,0.0,0.8961039,gt_nn_2_derivative
949,0.0,0.8981019,gt_nn_2_derivative
950,-0.0,0.9000999,gt_nn_2_derivative
951,-0.0,0.9020979,gt_nn_2_derivative
952,-0.0,0.9040959,gt_nn_2_derivative
953,-0.0,0.9060939,gt_nn_2_derivative
954,-0.0,0.9080919,gt_nn_2_derivative
955,-0.0,0.9100899,gt_nn_2_derivative
956,-0.0,0.9120879,gt_nn_2_derivative
957,-0.0,0.9140859,gt_nn_2_derivative
958,-0.0,0.91608393,gt_nn_2_derivative
959,-0.0,0.91808194,gt_nn_2_derivative
960,-0.0,0.92007995,gt_nn_2_derivative
961,-0.0,0.9220779,gt_nn_2_derivative
962,-0.0,0.9240759,gt_nn_2_derivative
963,-0.0,0.9260739,gt_nn_2_derivative
964,-0.0,0.9280719,gt_nn_2_derivative
965,-0.0,0.9300699,gt_nn_2_derivative
966,-0.0,0.93206793,gt_nn_2_derivative
967,-0.0,0.93406594,gt_nn_2_derivative
968,-0.0,0.93606395,gt_nn_2_derivative
969,-0.0,0.93806195,gt_nn_2_derivative
970,-0.0,0.94005996,gt_nn_2_derivative
971,-0.0,0.94205797,gt_nn_2_derivative
972,-0.0,0.9440559,gt_nn_2_derivative
973,-0.0,0.9460539,gt_nn_2_derivative
974,-0.0,0.9480519,gt_nn_2_derivative
975,-0.0,0.95004994,gt_nn_2_derivative
976,-0.0,0.95204794,gt_nn_2_derivative
977,-0.0,0.95404595,gt_nn_2_derivative
978,-0.0,0.95604396,gt_nn_2_derivative
979,-0.0,0.95804197,gt_nn_2_derivative
980,-0.0,0.96004,gt_nn_2_derivative
981,-0.0,0.962038,gt_nn_2_derivative
982,-0.0,0.964036,gt_nn_2_derivative
983,-0.0,0.966034,gt_nn_2_derivative
984,-0.0,0.96803194,gt_nn_2_derivative
985,-0.0,0.97002995,gt_nn_2_derivative
986,-0.0,0.97202796,gt_nn_2_derivative
987,-0.0,0.97402596,gt_nn_2_derivative
988,-0.0,0.976024,gt_nn_2_derivative
989,-0.0,0.978022,gt_nn_2_derivative
990,-0.0,0.98002,gt_nn_2_derivative
991,-0.0,0.982018,gt_nn_2_derivative
992,-0.0,0.984016,gt_nn_2_derivative
993,-0.0,0.986014,gt_nn_2_derivative
994,-0.0,0.988012,gt_nn_2_derivative
995,-0.0,0.99000996,gt_nn_2_derivative
996,-0.0,0.992008,gt_nn_2_derivative
997,-0.0,0.994006,gt_nn_2_derivative
998,-0.0,0.996004,gt_nn_2_derivative
999,-0.0,0.998002,gt_nn_2_derivative


==> visu/tikz_csvs_one_dim/result_best_run_CM/obstacle_nn.csv <==
,X_x,value,name
0,-1.0,-0.5,obstacle_nn
1,-0.998,-0.5,obstacle_nn
2,-0.996,-0.5,obstacle_nn
3,-0.994,-0.5,obstacle_nn
4,-0.992,-0.5,obstacle_nn
5,-0.99,-0.5,obstacle_nn
6,-0.988,-0.5,obstacle_nn
7,-0.986,-0.5,obstacle_nn
8,-0.984,-0.5,obstacle_nn
9,-0.982,-0.5,obstacle_nn
10,-0.98,-0.5,obstacle_nn
11,-0.978,-0.5,obstacle_nn
12,-0.976,-0.5,obstacle_nn
13,-0.974,-0.5,obstacle_nn
14,-0.972,-0.5,obstacle_nn
15,-0.97,-0.5,obstacle_nn
16,-0.968,-0.5,obstacle_nn
17,-0.966,-0.5,obstacle_nn
18,-0.964,-0.5,obstacle_nn
19,-0.962,-0.5,obstacle_nn
20,-0.96,-0.5,obstacle_nn
21,-0.958,-0.5,obstacle_nn
22,-0.956,-0.5,obstacle_nn
23,-0.954,-0.5,obstacle_nn
24,-0.952,-0.5,obstacle_nn
25,-0.95,-0.5,obstacle_nn
26,-0.948,-0.5,obstacle_nn
27,-0.946,-0.5,obstacle_nn
28,-0.944,-0.5,obstacle_nn
29,-0.942,-0.5,obstacle_nn
30,-0.94,-0.5,obstacle_nn
31,-0.938,-0.5,obstacle_nn
32,-0.936,-0.5,obstacle_nn
33,-0.934,-0.5,obstacle_nn
34,-0.932,-0.5,obstacle_nn
35,-0.93,-0.5,obstacle_nn
36,-0.928,-0.5,obstacle_nn
37,-0.926,-0.5,obstacle_nn
38,-0.924,-0.5,obstacle_nn
39,-0.922,-0.5,obstacle_nn
40,-0.92,-0.5,obstacle_nn
41,-0.918,-0.5,obstacle_nn
42,-0.916,-0.5,obstacle_nn
43,-0.914,-0.5,obstacle_nn
44,-0.912,-0.5,obstacle_nn
45,-0.91,-0.5,obstacle_nn
46,-0.908,-0.5,obstacle_nn
47,-0.906,-0.5,obstacle_nn
48,-0.904,-0.5,obstacle_nn
49,-0.902,-0.5,obstacle_nn
50,-0.9,-0.5,obstacle_nn
51,-0.898,-0.5,obstacle_nn
52,-0.896,-0.5,obstacle_nn
53,-0.894,-0.5,obstacle_nn
54,-0.892,-0.5,obstacle_nn
55,-0.89,-0.5,obstacle_nn
56,-0.888,-0.5,obstacle_nn
57,-0.886,-0.5,obstacle_nn
58,-0.884,-0.5,obstacle_nn
59,-0.882,-0.5,obstacle_nn
60,-0.88,-0.5,obstacle_nn
61,-0.878,-0.5,obstacle_nn
62,-0.876,-0.5,obstacle_nn
63,-0.874,-0.5,obstacle_nn
64,-0.872,-0.5,obstacle_nn
65,-0.87,-0.5,obstacle_nn
66,-0.868,-0.50000006,obstacle_nn
67,-0.866,-0.5000006,obstacle_nn
68,-0.864,-0.50000465,obstacle_nn
69,-0.862,-0.5000324,obstacle_nn
70,-0.86,-0.50020194,obstacle_nn
71,-0.858,-0.5011493,obstacle_nn
72,-0.856,-0.50608206,obstacle_nn
73,-0.854,-0.5298806,obstacle_nn
74,-0.852,-0.6269946,obstacle_nn
75,-0.85,-0.8685601,obstacle_nn
76,-0.848,-1.0965705,obstacle_nn
77,-0.846,-1.1696191,obstacle_nn
78,-0.844,-1.1709318,obstacle_nn
79,-0.842,-1.1549523,obstacle_nn
80,-0.84,-1.1355827,obstacle_nn
81,-0.838,-1.1156471,obstacle_nn
82,-0.836,-1.0956728,obstacle_nn
83,-0.834,-1.0757521,obstacle_nn
84,-0.832,-1.055901,obstacle_nn
85,-0.83,-1.0361207,obstacle_nn
86,-0.828,-1.0164127,obstacle_nn
87,-0.826,-0.9967761,obstacle_nn
88,-0.824,-0.97721195,obstacle_nn
89,-0.822,-0.9577205,obstacle_nn
90,-0.82,-0.93830085,obstacle_nn
91,-0.818,-0.9189544,obstacle_nn
92,-0.816,-0.8996804,obstacle_nn
93,-0.814,-0.88047993,obstacle_nn
94,-0.812,-0.86135197,obstacle_nn
95,-0.81,-0.84229827,obstacle_nn
96,-0.808,-0.8233181,obstacle_nn
97,-0.806,-0.8044112,obstacle_nn
98,-0.804,-0.7855787,obstacle_nn
99,-0.802,-0.7668201,obstacle_nn
100,-0.8,-0.74813616,obstacle_nn
101,-0.798,-0.7295265,obstacle_nn
102,-0.796,-0.7109921,obstacle_nn
103,-0.794,-0.69253254,obstacle_nn
104,-0.792,-0.67414784,obstacle_nn
105,-0.79,-0.65583885,obstacle_nn
106,-0.788,-0.6376052,obstacle_nn
107,-0.786,-0.6194477,obstacle_nn
108,-0.784,-0.6013657,obstacle_nn
109,-0.782,-0.58336055,obstacle_nn
110,-0.78,-0.56543124,obstacle_nn
111,-0.778,-0.54757917,obstacle_nn
112,-0.776,-0.5298042,obstacle_nn
113,-0.774,-0.51210546,obstacle_nn
114,-0.772,-0.4944849,obstacle_nn
115,-0.77,-0.47694123,obstacle_nn
116,-0.768,-0.45947587,obstacle_nn
117,-0.766,-0.44208813,obstacle_nn
118,-0.764,-0.42477906,obstacle_nn
119,-0.762,-0.40754843,obstacle_nn
120,-0.76,-0.39039612,obstacle_nn
121,-0.758,-0.37332344,obstacle_nn
122,-0.756,-0.3563292,obstacle_nn
123,-0.754,-0.3394152,obstacle_nn
124,-0.752,-0.32258022,obstacle_nn
125,-0.75,-0.3058257,obstacle_nn
126,-0.748,-0.28915167,obstacle_nn
127,-0.746,-0.2725575,obstacle_nn
128,-0.744,-0.2560444,obstacle_nn
129,-0.742,-0.23961198,obstacle_nn
130,-0.74,-0.22326136,obstacle_nn
131,-0.738,-0.20699167,obstacle_nn
132,-0.736,-0.19080448,obstacle_nn
133,-0.734,-0.17469919,obstacle_nn
134,-0.732,-0.15867591,obstacle_nn
135,-0.73,-0.14273572,obstacle_nn
136,-0.728,-0.12687802,obstacle_nn
137,-0.726,-0.11110413,obstacle_nn
138,-0.724,-0.09541321,obstacle_nn
139,-0.722,-0.079806685,obstacle_nn
140,-0.72,-0.064284205,obstacle_nn
141,-0.718,-0.048845768,obstacle_nn
142,-0.716,-0.033492446,obstacle_nn
143,-0.714,-0.018223763,obstacle_nn
144,-0.712,-0.0030409098,obstacle_nn
145,-0.71,0.012056708,obstacle_nn
146,-0.708,0.02706778,obstacle_nn
147,-0.706,0.041993022,obstacle_nn
148,-0.704,0.05683106,obstacle_nn
149,-0.702,0.07158214,obstacle_nn
150,-0.7,0.08624625,obstacle_nn
151,-0.698,0.10082215,obstacle_nn
152,-0.696,0.11531043,obstacle_nn
153,-0.694,0.12970996,obstacle_nn
154,-0.692,0.14402103,obstacle_nn
155,-0.69,0.15824252,obstacle_nn
156,-0.688,0.17237449,obstacle_nn
157,-0.686,0.18641686,obstacle_nn
158,-0.684,0.20036864,obstacle_nn
159,-0.682,0.21423018,obstacle_nn
160,-0.68,0.22800004,obstacle_nn
161,-0.678,0.2416789,obstacle_nn
162,-0.676,0.25526547,obstacle_nn
163,-0.674,0.26875967,obstacle_nn
164,-0.672,0.2821616,obstacle_nn
165,-0.67,0.29546988,obstacle_nn
166,-0.668,0.30868495,obstacle_nn
167,-0.666,0.3218056,obstacle_nn
168,-0.664,0.33483207,obstacle_nn
169,-0.662,0.34776324,obstacle_nn
170,-0.66,0.36059904,obstacle_nn
171,-0.658,0.37333918,obstacle_nn
172,-0.656,0.38598263,obstacle_nn
173,-0.654,0.39852953,obstacle_nn
174,-0.652,0.41097867,obstacle_nn
175,-0.65,0.4233303,obstacle_nn
176,-0.648,0.43558317,obstacle_nn
177,-0.646,0.44773698,obstacle_nn
178,-0.644,0.45979178,obstacle_nn
179,-0.642,0.47174615,obstacle_nn
180,-0.64,0.48360026,obstacle_nn
181,-0.638,0.49535286,obstacle_nn
182,-0.636,0.507004,obstacle_nn
183,-0.634,0.51855254,obstacle_nn
184,-0.632,0.52999806,obstacle_nn
185,-0.63,0.54134035,obstacle_nn
186,-0.628,0.552578,obstacle_nn
187,-0.626,0.5637113,obstacle_nn
188,-0.624,0.5747385,obstacle_nn
189,-0.622,0.58566,obstacle_nn
190,-0.62,0.5964743,obstacle_nn
191,-0.618,0.6071812,obstacle_nn
192,-0.616,0.6177795,obstacle_nn
193,-0.614,0.6282687,obstacle_nn
194,-0.612,0.6386484,obstacle_nn
195,-0.61,0.6489172,obstacle_nn
196,-0.608,0.6590748,obstacle_nn
197,-0.606,0.66911983,obstacle_nn
198,-0.604,0.67905223,obstacle_nn
199,-0.602,0.6888703,obstacle_nn
200,-0.6,0.6985736,obstacle_nn
201,-0.598,0.70816135,obstacle_nn
202,-0.596,0.71763206,obstacle_nn
203,-0.594,0.7269856,obstacle_nn
204,-0.592,0.73622,obstacle_nn
205,-0.59,0.7453351,obstacle_nn
206,-0.588,0.7543292,obstacle_nn
207,-0.586,0.7632015,obstacle_nn
208,-0.584,0.7719511,obstacle_nn
209,-0.582,0.78057635,obstacle_nn
210,-0.58,0.78907645,obstacle_nn
211,-0.578,0.7974498,obstacle_nn
212,-0.576,0.80569553,obstacle_nn
213,-0.574,0.8138119,obstacle_nn
214,-0.572,0.8217976,obstacle_nn
215,-0.57,0.8296516,obstacle_nn
216,-0.568,0.8373718,obstacle_nn
217,-0.566,0.84495735,obstacle_nn
218,-0.564,0.8524058,obstacle_nn
219,-0.562,0.8597162,obstacle_nn
220,-0.56,0.86688614,obstacle_nn
221,-0.558,0.8739141,obstacle_nn
222,-0.556,0.88079846,obstacle_nn
223,-0.554,0.8875365,obstacle_nn
224,-0.552,0.89412665,obstacle_nn
225,-0.55,0.90056634,obstacle_nn
226,-0.548,0.90685344,obstacle_nn
227,-0.546,0.9129851,obstacle_nn
228,-0.544,0.9189588,obstacle_nn
229,-0.542,0.9247719,obstacle_nn
230,-0.54,0.9304211,obstacle_nn
231,-0.538,0.93590343,obstacle_nn
232,-0.536,0.94121516,obstacle_nn
233,-0.534,0.94635284,obstacle_nn
234,-0.532,0.95131207,obstacle_nn
235,-0.53,0.9560889,obstacle_nn
236,-0.528,0.9606781,obstacle_nn
237,-0.526,0.9650748,obstacle_nn
238,-0.524,0.9692731,obstacle_nn
239,-0.522,0.97326636,obstacle_nn
240,-0.52,0.97704756,obstacle_nn
241,-0.518,0.9806082,obstacle_nn
242,-0.516,0.98393905,obstacle_nn
243,-0.514,0.9870286,obstacle_nn
244,-0.512,0.9898639,obstacle_nn
245,-0.51,0.99242854,obstacle_nn
246,-0.508,0.99470186,obstacle_nn
247,-0.506,0.9966563,obstacle_nn
248,-0.504,0.9982523,obstacle_nn
249,-0.502,0.9994235,obstacle_nn
250,-0.5,1.0,obstacle_nn
251,-0.498,0.9994235,obstacle_nn
252,-0.496,0.9982523,obstacle_nn
253,-0.494,0.9966563,obstacle_nn
254,-0.492,0.99470186,obstacle_nn
255,-0.49,0.99242854,obstacle_nn
256,-0.488,0.9898639,obstacle_nn
257,-0.486,0.9870286,obstacle_nn
258,-0.484,0.98393893,obstacle_nn
259,-0.482,0.9806082,obstacle_nn
260,-0.48,0.97704756,obstacle_nn
261,-0.478,0.97326636,obstacle_nn
262,-0.476,0.9692731,obstacle_nn
263,-0.474,0.9650749,obstacle_nn
264,-0.472,0.9606781,obstacle_nn
265,-0.47,0.9560888,obstacle_nn
266,-0.468,0.95131207,obstacle_nn
267,-0.466,0.9463527,obstacle_nn
268,-0.464,0.94121516,obstacle_nn
269,-0.462,0.93590343,obstacle_nn
270,-0.46,0.93042123,obstacle_nn
271,-0.458,0.9247719,obstacle_nn
272,-0.456,0.9189589,obstacle_nn
273,-0.454,0.9129851,obstacle_nn
274,-0.452,0.9068533,obstacle_nn
275,-0.45,0.90056634,obstacle_nn
276,-0.448,0.89412665,obstacle_nn
277,-0.446,0.88753664,obstacle_nn
278,-0.444,0.88079846,obstacle_nn
279,-0.442,0.87391424,obstacle_nn
280,-0.44,0.86688614,obstacle_nn
281,-0.438,0.85971606,obstacle_nn
282,-0.436,0.8524058,obstacle_nn
283,-0.434,0.8449571,obstacle_nn
284,-0.432,0.83737195,obstacle_nn
285,-0.43,0.8296516,obstacle_nn
286,-0.428,0.8217977,obstacle_nn
287,-0.426,0.8138119,obstacle_nn
288,-0.424,0.8056954,obstacle_nn
289,-0.422,0.7974498,obstacle_nn
290,-0.42,0.7890763,obstacle_nn
291,-0.418,0.78057647,obstacle_nn
292,-0.416,0.7719511,obstacle_nn
293,-0.414,0.7632016,obstacle_nn
294,-0.412,0.7543292,obstacle_nn
295,-0.41,0.745335,obstacle_nn
296,-0.408,0.73622,obstacle_nn
297,-0.406,0.72698545,obstacle_nn
298,-0.404,0.7176323,obstacle_nn
299,-0.402,0.70816135,obstacle_nn
300,-0.4,0.6985736,obstacle_nn
301,-0.398,0.6888703,obstacle_nn
302,-0.396,0.6790521,obstacle_nn
303,-0.394,0.66911983,obstacle_nn
304,-0.392,0.65907466,obstacle_nn
305,-0.39,0.6489172,obstacle_nn
306,-0.388,0.6386484,obstacle_nn
307,-0.386,0.62826884,obstacle_nn
308,-0.384,0.6177795,obstacle_nn
309,-0.382,0.6071811,obstacle_nn
310,-0.38,0.5964743,obstacle_nn
311,-0.378,0.58565986,obstacle_nn
312,-0.376,0.5747385,obstacle_nn
313,-0.374,0.5637113,obstacle_nn
314,-0.372,0.5525782,obstacle_nn
315,-0.37,0.54134035,obstacle_nn
316,-0.368,0.5299982,obstacle_nn
317,-0.366,0.51855254,obstacle_nn
318,-0.364,0.5070038,obstacle_nn
319,-0.362,0.49535286,obstacle_nn
320,-0.36,0.48360026,obstacle_nn
321,-0.358,0.47174633,obstacle_nn
322,-0.356,0.45979178,obstacle_nn
323,-0.354,0.44773722,obstacle_nn
324,-0.352,0.43558317,obstacle_nn
325,-0.35,0.42333013,obstacle_nn
326,-0.348,0.41097867,obstacle_nn
327,-0.346,0.39852935,obstacle_nn
328,-0.344,0.3859828,obstacle_nn
329,-0.342,0.37333918,obstacle_nn
330,-0.34,0.36059916,obstacle_nn
331,-0.338,0.34776324,obstacle_nn
332,-0.336,0.33483195,obstacle_nn
333,-0.334,0.3218056,obstacle_nn
334,-0.332,0.30868477,obstacle_nn
335,-0.33,0.29547006,obstacle_nn
336,-0.328,0.2821616,obstacle_nn
337,-0.326,0.2687599,obstacle_nn
338,-0.324,0.25526547,obstacle_nn
339,-0.322,0.24167871,obstacle_nn
340,-0.32,0.22800004,obstacle_nn
341,-0.318,0.21422988,obstacle_nn
342,-0.316,0.20036888,obstacle_nn
343,-0.314,0.18641686,obstacle_nn
344,-0.312,0.17237473,obstacle_nn
345,-0.31,0.15824252,obstacle_nn
346,-0.308,0.1440208,obstacle_nn
347,-0.306,0.12970996,obstacle_nn
348,-0.304,0.11531031,obstacle_nn
349,-0.302,0.10082215,obstacle_nn
350,-0.3,0.08624625,obstacle_nn
351,-0.298,0.07158232,obstacle_nn
352,-0.296,0.05683106,obstacle_nn
353,-0.294,0.041992784,obstacle_nn
354,-0.292,0.02706778,obstacle_nn
355,-0.29,0.01205641,obstacle_nn
356,-0.288,-0.0030409098,obstacle_nn
357,-0.286,-0.018223763,obstacle_nn
358,-0.284,-0.033492208,obstacle_nn
359,-0.282,-0.048845768,obstacle_nn
360,-0.28,-0.06428397,obstacle_nn
361,-0.278,-0.079806685,obstacle_nn
362,-0.276,-0.09541345,obstacle_nn
363,-0.274,-0.11110413,obstacle_nn
364,-0.272,-0.12687802,obstacle_nn
365,-0.27,-0.1427356,obstacle_nn
366,-0.268,-0.15867591,obstacle_nn
367,-0.266,-0.17469907,obstacle_nn
368,-0.264,-0.19080448,obstacle_nn
369,-0.262,-0.20699203,obstacle_nn
370,-0.26,-0.22326136,obstacle_nn
371,-0.258,-0.23961222,obstacle_nn
372,-0.256,-0.25604415,obstacle_nn
373,-0.254,-0.2725575,obstacle_nn
374,-0.252,-0.28915143,obstacle_nn
375,-0.25,-0.3058257,obstacle_nn
376,-0.248,-0.32258046,obstacle_nn
377,-0.246,-0.3394152,obstacle_nn
378,-0.244,-0.3563292,obstacle_nn
379,-0.242,-0.37332344,obstacle_nn
380,-0.24,-0.39039612,obstacle_nn
381,-0.238,-0.4075482,obstacle_nn
382,-0.236,-0.42477906,obstacle_nn
383,-0.234,-0.44208837,obstacle_nn
384,-0.232,-0.45947587,obstacle_nn
385,-0.23,-0.47694123,obstacle_nn
386,-0.228,-0.4944849,obstacle_nn
387,-0.226,-0.51210546,obstacle_nn
388,-0.224,-0.52980375,obstacle_nn
389,-0.222,-0.54757917,obstacle_nn
390,-0.22,-0.5654316,obstacle_nn
391,-0.218,-0.58336055,obstacle_nn
392,-0.216,-0.6013657,obstacle_nn
393,-0.214,-0.6194477,obstacle_nn
394,-0.212,-0.6376052,obstacle_nn
395,-0.21,-0.65583885,obstacle_nn
396,-0.208,-0.67414784,obstacle_nn
397,-0.206,-0.6925323,obstacle_nn
398,-0.204,-0.7109921,obstacle_nn
399,-0.202,-0.7295265,obstacle_nn
400,-0.2,-0.74813616,obstacle_nn
401,-0.198,-0.7668201,obstacle_nn
402,-0.196,-0.7855787,obstacle_nn
403,-0.194,-0.8044112,obstacle_nn
404,-0.192,-0.82331777,obstacle_nn
405,-0.19,-0.84229827,obstacle_nn
406,-0.188,-0.86135244,obstacle_nn
407,-0.186,-0.88047993,obstacle_nn
408,-0.184,-0.8996804,obstacle_nn
409,-0.182,-0.9189544,obstacle_nn
410,-0.18,-0.93830085,obstacle_nn
411,-0.178,-0.9577203,obstacle_nn
412,-0.176,-0.97721195,obstacle_nn
413,-0.174,-0.9967762,obstacle_nn
414,-0.172,-1.0164127,obstacle_nn
415,-0.17,-1.0361207,obstacle_nn
416,-0.168,-1.055901,obstacle_nn
417,-0.166,-1.0757521,obstacle_nn
418,-0.164,-1.0956726,obstacle_nn
419,-0.162,-1.1156471,obstacle_nn
420,-0.16,-1.1355829,obstacle_nn
421,-0.158,-1.1549523,obstacle_nn
422,-0.156,-1.1709318,obstacle_nn
423,-0.154,-1.1696191,obstacle_nn
424,-0.152,-1.0965705,obstacle_nn
425,-0.15,-0.86856425,obstacle_nn
426,-0.148,-0.6269946,obstacle_nn
427,-0.146,-0.5298799,obstacle_nn
428,-0.144,-0.50608206,obstacle_nn
429,-0.142,-0.5011493,obstacle_nn
430,-0.14,-0.50020194,obstacle_nn
431,-0.138,-0.5000324,obstacle_nn
432,-0.136,-0.50000465,obstacle_nn
433,-0.134,-0.5000006,obstacle_nn
434,-0.132,-0.50000006,obstacle_nn
435,-0.13,-0.5,obstacle_nn
436,-0.128,-0.5,obstacle_nn
437,-0.126,-0.5,obstacle_nn
438,-0.124,-0.5,obstacle_nn
439,-0.122,-0.5,obstacle_nn
440,-0.12,-0.5,obstacle_nn
441,-0.118,-0.5,obstacle_nn
442,-0.116,-0.5,obstacle_nn
443,-0.114,-0.5,obstacle_nn
444,-0.112,-0.5,obstacle_nn
445,-0.11,-0.5,obstacle_nn
446,-0.108,-0.5,obstacle_nn
447,-0.106,-0.5,obstacle_nn
448,-0.104,-0.5,obstacle_nn
449,-0.102,-0.5,obstacle_nn
450,-0.1,-0.5,obstacle_nn
451,-0.098,-0.5,obstacle_nn
452,-0.096,-0.5,obstacle_nn
453,-0.094,-0.5,obstacle_nn
454,-0.092,-0.5,obstacle_nn
455,-0.09,-0.5,obstacle_nn
456,-0.088,-0.5,obstacle_nn
457,-0.086,-0.5,obstacle_nn
458,-0.084,-0.5,obstacle_nn
459,-0.082,-0.5,obstacle_nn
460,-0.08,-0.5,obstacle_nn
461,-0.078,-0.5,obstacle_nn
462,-0.076,-0.5,obstacle_nn
463,-0.074,-0.5,obstacle_nn
464,-0.072,-0.5,obstacle_nn
465,-0.07,-0.5,obstacle_nn
466,-0.068,-0.5,obstacle_nn
467,-0.066,-0.5,obstacle_nn
468,-0.064,-0.5,obstacle_nn
469,-0.062,-0.5,obstacle_nn
470,-0.06,-0.5,obstacle_nn
471,-0.058,-0.5,obstacle_nn
472,-0.056,-0.5,obstacle_nn
473,-0.054,-0.5,obstacle_nn
474,-0.052,-0.5,obstacle_nn
475,-0.05,-0.5,obstacle_nn
476,-0.048,-0.5,obstacle_nn
477,-0.046,-0.5,obstacle_nn
478,-0.044,-0.5,obstacle_nn
479,-0.042,-0.5,obstacle_nn
480,-0.04,-0.5,obstacle_nn
481,-0.038,-0.5,obstacle_nn
482,-0.036,-0.5,obstacle_nn
483,-0.034,-0.5,obstacle_nn
484,-0.032,-0.5,obstacle_nn
485,-0.03,-0.5,obstacle_nn
486,-0.028,-0.5,obstacle_nn
487,-0.026,-0.5,obstacle_nn
488,-0.024,-0.5,obstacle_nn
489,-0.022,-0.5,obstacle_nn
490,-0.02,-0.5,obstacle_nn
491,-0.018,-0.5,obstacle_nn
492,-0.016,-0.5,obstacle_nn
493,-0.014,-0.5,obstacle_nn
494,-0.012,-0.5,obstacle_nn
495,-0.01,-0.5,obstacle_nn
496,-0.008,-0.5,obstacle_nn
497,-0.006,-0.5,obstacle_nn
498,-0.004,-0.5,obstacle_nn
499,-0.002,-0.5,obstacle_nn
500,0.0,-0.5,obstacle_nn
501,0.002,-0.5,obstacle_nn
502,0.004,-0.5,obstacle_nn
503,0.006,-0.5,obstacle_nn
504,0.008,-0.5,obstacle_nn
505,0.01,-0.5,obstacle_nn
506,0.012,-0.5,obstacle_nn
507,0.014,-0.5,obstacle_nn
508,0.016,-0.5,obstacle_nn
509,0.018,-0.5,obstacle_nn
510,0.02,-0.5,obstacle_nn
511,0.022,-0.5,obstacle_nn
512,0.024,-0.5,obstacle_nn
513,0.026,-0.5,obstacle_nn
514,0.028,-0.5,obstacle_nn
515,0.03,-0.5,obstacle_nn
516,0.032,-0.5,obstacle_nn
517,0.034,-0.5,obstacle_nn
518,0.036,-0.5,obstacle_nn
519,0.038,-0.5,obstacle_nn
520,0.04,-0.5,obstacle_nn
521,0.042,-0.5,obstacle_nn
522,0.044,-0.5,obstacle_nn
523,0.046,-0.5,obstacle_nn
524,0.048,-0.5,obstacle_nn
525,0.05,-0.5,obstacle_nn
526,0.052,-0.5,obstacle_nn
527,0.054,-0.5,obstacle_nn
528,0.056,-0.5,obstacle_nn
529,0.058,-0.5,obstacle_nn
530,0.06,-0.5,obstacle_nn
531,0.062,-0.5,obstacle_nn
532,0.064,-0.5,obstacle_nn
533,0.066,-0.5,obstacle_nn
534,0.068,-0.5,obstacle_nn
535,0.07,-0.5,obstacle_nn
536,0.072,-0.5,obstacle_nn
537,0.074,-0.5,obstacle_nn
538,0.076,-0.5,obstacle_nn
539,0.078,-0.5,obstacle_nn
540,0.08,-0.5,obstacle_nn
541,0.082,-0.5,obstacle_nn
542,0.084,-0.5,obstacle_nn
543,0.086,-0.5,obstacle_nn
544,0.088,-0.5,obstacle_nn
545,0.09,-0.5,obstacle_nn
546,0.092,-0.5,obstacle_nn
547,0.094,-0.5,obstacle_nn
548,0.096,-0.5,obstacle_nn
549,0.098,-0.5,obstacle_nn
550,0.1,-0.5,obstacle_nn
551,0.102,-0.5,obstacle_nn
552,0.104,-0.5,obstacle_nn
553,0.106,-0.5,obstacle_nn
554,0.108,-0.5,obstacle_nn
555,0.11,-0.5,obstacle_nn
556,0.112,-0.5,obstacle_nn
557,0.114,-0.5,obstacle_nn
558,0.116,-0.5,obstacle_nn
559,0.118,-0.5,obstacle_nn
560,0.12,-0.5,obstacle_nn
561,0.122,-0.5,obstacle_nn
562,0.124,-0.5,obstacle_nn
563,0.126,-0.5,obstacle_nn
564,0.128,-0.5,obstacle_nn
565,0.13,-0.5,obstacle_nn
566,0.132,-0.50000006,obstacle_nn
567,0.134,-0.5000006,obstacle_nn
568,0.136,-0.50000465,obstacle_nn
569,0.138,-0.5000324,obstacle_nn
570,0.14,-0.50020194,obstacle_nn
571,0.142,-0.5011493,obstacle_nn
572,0.144,-0.50608206,obstacle_nn
573,0.146,-0.5298799,obstacle_nn
574,0.148,-0.6269946,obstacle_nn
575,0.15,-0.86856425,obstacle_nn
576,0.152,-1.0965705,obstacle_nn
577,0.154,-1.1696191,obstacle_nn
578,0.156,-1.1709318,obstacle_nn
579,0.158,-1.1549523,obstacle_nn
580,0.16,-1.1355829,obstacle_nn
581,0.162,-1.1156471,obstacle_nn
582,0.164,-1.0956726,obstacle_nn
583,0.166,-1.0757521,obstacle_nn
584,0.168,-1.055901,obstacle_nn
585,0.17,-1.0361207,obstacle_nn
586,0.172,-1.0164127,obstacle_nn
587,0.174,-0.9967762,obstacle_nn
588,0.176,-0.97721195,obstacle_nn
589,0.178,-0.9577203,obstacle_nn
590,0.18,-0.93830085,obstacle_nn
591,0.182,-0.9189544,obstacle_nn
592,0.184,-0.8996804,obstacle_nn
593,0.186,-0.88047993,obstacle_nn
594,0.188,-0.86135244,obstacle_nn
595,0.19,-0.84229827,obstacle_nn
596,0.192,-0.82331777,obstacle_nn
597,0.194,-0.8044112,obstacle_nn
598,0.196,-0.7855787,obstacle_nn
599,0.198,-0.7668201,obstacle_nn
600,0.2,-0.74813616,obstacle_nn
601,0.202,-0.7295265,obstacle_nn
602,0.204,-0.7109921,obstacle_nn
603,0.206,-0.6925323,obstacle_nn
604,0.208,-0.67414784,obstacle_nn
605,0.21,-0.65583885,obstacle_nn
606,0.212,-0.6376052,obstacle_nn
607,0.214,-0.6194477,obstacle_nn
608,0.216,-0.6013657,obstacle_nn
609,0.218,-0.58336055,obstacle_nn
610,0.22,-0.5654316,obstacle_nn
611,0.222,-0.54757917,obstacle_nn
612,0.224,-0.52980375,obstacle_nn
613,0.226,-0.51210546,obstacle_nn
614,0.228,-0.4944849,obstacle_nn
615,0.23,-0.47694123,obstacle_nn
616,0.232,-0.45947587,obstacle_nn
617,0.234,-0.44208837,obstacle_nn
618,0.236,-0.42477906,obstacle_nn
619,0.238,-0.4075482,obstacle_nn
620,0.24,-0.39039612,obstacle_nn
621,0.242,-0.37332344,obstacle_nn
622,0.244,-0.3563292,obstacle_nn
623,0.246,-0.3394152,obstacle_nn
624,0.248,-0.32258046,obstacle_nn
625,0.25,-0.3058257,obstacle_nn
626,0.252,-0.28915143,obstacle_nn
627,0.254,-0.2725575,obstacle_nn
628,0.256,-0.25604415,obstacle_nn
629,0.258,-0.23961222,obstacle_nn
630,0.26,-0.22326136,obstacle_nn
631,0.262,-0.20699203,obstacle_nn
632,0.264,-0.19080448,obstacle_nn
633,0.266,-0.17469907,obstacle_nn
634,0.268,-0.15867591,obstacle_nn
635,0.27,-0.1427356,obstacle_nn
636,0.272,-0.12687802,obstacle_nn
637,0.274,-0.11110413,obstacle_nn
638,0.276,-0.09541345,obstacle_nn
639,0.278,-0.079806685,obstacle_nn
640,0.28,-0.06428397,obstacle_nn
641,0.282,-0.048845768,obstacle_nn
642,0.284,-0.033492208,obstacle_nn
643,0.286,-0.018223763,obstacle_nn
644,0.288,-0.0030409098,obstacle_nn
645,0.29,0.01205641,obstacle_nn
646,0.292,0.02706778,obstacle_nn
647,0.294,0.041992784,obstacle_nn
648,0.296,0.05683106,obstacle_nn
649,0.298,0.07158232,obstacle_nn
650,0.3,0.08624625,obstacle_nn
651,0.302,0.10082215,obstacle_nn
652,0.304,0.11531031,obstacle_nn
653,0.306,0.12970996,obstacle_nn
654,0.308,0.1440208,obstacle_nn
655,0.31,0.15824252,obstacle_nn
656,0.312,0.17237473,obstacle_nn
657,0.314,0.18641686,obstacle_nn
658,0.316,0.20036888,obstacle_nn
659,0.318,0.21422988,obstacle_nn
660,0.32,0.22800004,obstacle_nn
661,0.322,0.24167871,obstacle_nn
662,0.324,0.25526547,obstacle_nn
663,0.326,0.2687599,obstacle_nn
664,0.328,0.2821616,obstacle_nn
665,0.33,0.29547006,obstacle_nn
666,0.332,0.30868477,obstacle_nn
667,0.334,0.3218056,obstacle_nn
668,0.336,0.33483195,obstacle_nn
669,0.338,0.34776324,obstacle_nn
670,0.34,0.36059916,obstacle_nn
671,0.342,0.37333918,obstacle_nn
672,0.344,0.3859828,obstacle_nn
673,0.346,0.39852935,obstacle_nn
674,0.348,0.41097867,obstacle_nn
675,0.35,0.42333013,obstacle_nn
676,0.352,0.43558317,obstacle_nn
677,0.354,0.44773722,obstacle_nn
678,0.356,0.45979178,obstacle_nn
679,0.358,0.47174633,obstacle_nn
680,0.36,0.48360026,obstacle_nn
681,0.362,0.49535286,obstacle_nn
682,0.364,0.5070038,obstacle_nn
683,0.366,0.51855254,obstacle_nn
684,0.368,0.5299982,obstacle_nn
685,0.37,0.54134035,obstacle_nn
686,0.372,0.5525782,obstacle_nn
687,0.374,0.5637113,obstacle_nn
688,0.376,0.5747385,obstacle_nn
689,0.378,0.58565986,obstacle_nn
690,0.38,0.5964743,obstacle_nn
691,0.382,0.6071811,obstacle_nn
692,0.384,0.6177795,obstacle_nn
693,0.386,0.62826884,obstacle_nn
694,0.388,0.6386484,obstacle_nn
695,0.39,0.6489172,obstacle_nn
696,0.392,0.65907466,obstacle_nn
697,0.394,0.66911983,obstacle_nn
698,0.396,0.6790521,obstacle_nn
699,0.398,0.6888703,obstacle_nn
700,0.4,0.6985736,obstacle_nn
701,0.402,0.70816135,obstacle_nn
702,0.404,0.7176323,obstacle_nn
703,0.406,0.72698545,obstacle_nn
704,0.408,0.73622,obstacle_nn
705,0.41,0.745335,obstacle_nn
706,0.412,0.7543292,obstacle_nn
707,0.414,0.7632016,obstacle_nn
708,0.416,0.7719511,obstacle_nn
709,0.418,0.78057647,obstacle_nn
710,0.42,0.7890763,obstacle_nn
711,0.422,0.7974498,obstacle_nn
712,0.424,0.8056954,obstacle_nn
713,0.426,0.8138119,obstacle_nn
714,0.428,0.8217977,obstacle_nn
715,0.43,0.8296516,obstacle_nn
716,0.432,0.83737195,obstacle_nn
717,0.434,0.8449571,obstacle_nn
718,0.436,0.8524058,obstacle_nn
719,0.438,0.85971606,obstacle_nn
720,0.44,0.86688614,obstacle_nn
721,0.442,0.87391424,obstacle_nn
722,0.444,0.88079846,obstacle_nn
723,0.446,0.88753664,obstacle_nn
724,0.448,0.89412665,obstacle_nn
725,0.45,0.90056634,obstacle_nn
726,0.452,0.9068533,obstacle_nn
727,0.454,0.9129851,obstacle_nn
728,0.456,0.9189589,obstacle_nn
729,0.458,0.9247719,obstacle_nn
730,0.46,0.93042123,obstacle_nn
731,0.462,0.93590343,obstacle_nn
732,0.464,0.94121516,obstacle_nn
733,0.466,0.9463527,obstacle_nn
734,0.468,0.95131207,obstacle_nn
735,0.47,0.9560888,obstacle_nn
736,0.472,0.9606781,obstacle_nn
737,0.474,0.9650749,obstacle_nn
738,0.476,0.9692731,obstacle_nn
739,0.478,0.97326636,obstacle_nn
740,0.48,0.97704756,obstacle_nn
741,0.482,0.9806082,obstacle_nn
742,0.484,0.98393893,obstacle_nn
743,0.486,0.9870286,obstacle_nn
744,0.488,0.9898639,obstacle_nn
745,0.49,0.99242854,obstacle_nn
746,0.492,0.99470186,obstacle_nn
747,0.494,0.9966563,obstacle_nn
748,0.496,0.9982523,obstacle_nn
749,0.498,0.9994235,obstacle_nn
750,0.5,1.0,obstacle_nn
751,0.502,0.9994235,obstacle_nn
752,0.504,0.9982523,obstacle_nn
753,0.506,0.9966563,obstacle_nn
754,0.508,0.99470186,obstacle_nn
755,0.51,0.99242854,obstacle_nn
756,0.512,0.9898639,obstacle_nn
757,0.514,0.9870286,obstacle_nn
758,0.516,0.98393905,obstacle_nn
759,0.518,0.9806082,obstacle_nn
760,0.52,0.97704756,obstacle_nn
761,0.522,0.97326636,obstacle_nn
762,0.524,0.9692731,obstacle_nn
763,0.526,0.9650748,obstacle_nn
764,0.528,0.9606781,obstacle_nn
765,0.53,0.9560889,obstacle_nn
766,0.532,0.95131207,obstacle_nn
767,0.534,0.94635284,obstacle_nn
768,0.536,0.94121516,obstacle_nn
769,0.538,0.93590343,obstacle_nn
770,0.54,0.9304211,obstacle_nn
771,0.542,0.9247719,obstacle_nn
772,0.544,0.9189588,obstacle_nn
773,0.546,0.9129851,obstacle_nn
774,0.548,0.90685344,obstacle_nn
775,0.55,0.90056634,obstacle_nn
776,0.552,0.89412665,obstacle_nn
777,0.554,0.8875365,obstacle_nn
778,0.556,0.88079846,obstacle_nn
779,0.558,0.8739141,obstacle_nn
780,0.56,0.86688614,obstacle_nn
781,0.562,0.8597162,obstacle_nn
782,0.564,0.8524058,obstacle_nn
783,0.566,0.84495735,obstacle_nn
784,0.568,0.8373718,obstacle_nn
785,0.57,0.8296516,obstacle_nn
786,0.572,0.8217976,obstacle_nn
787,0.574,0.8138119,obstacle_nn
788,0.576,0.80569553,obstacle_nn
789,0.578,0.7974498,obstacle_nn
790,0.58,0.78907645,obstacle_nn
791,0.582,0.78057635,obstacle_nn
792,0.584,0.7719511,obstacle_nn
793,0.586,0.7632015,obstacle_nn
794,0.588,0.7543292,obstacle_nn
795,0.59,0.7453351,obstacle_nn
796,0.592,0.73622,obstacle_nn
797,0.594,0.7269856,obstacle_nn
798,0.596,0.71763206,obstacle_nn
799,0.598,0.70816135,obstacle_nn
800,0.6,0.6985736,obstacle_nn
801,0.602,0.6888703,obstacle_nn
802,0.604,0.67905223,obstacle_nn
803,0.606,0.66911983,obstacle_nn
804,0.608,0.6590748,obstacle_nn
805,0.61,0.6489172,obstacle_nn
806,0.612,0.6386484,obstacle_nn
807,0.614,0.6282687,obstacle_nn
808,0.616,0.6177795,obstacle_nn
809,0.618,0.6071812,obstacle_nn
810,0.62,0.5964743,obstacle_nn
811,0.622,0.58566,obstacle_nn
812,0.624,0.5747385,obstacle_nn
813,0.626,0.5637113,obstacle_nn
814,0.628,0.552578,obstacle_nn
815,0.63,0.54134035,obstacle_nn
816,0.632,0.52999806,obstacle_nn
817,0.634,0.51855254,obstacle_nn
818,0.636,0.507004,obstacle_nn
819,0.638,0.49535286,obstacle_nn
820,0.64,0.48360026,obstacle_nn
821,0.642,0.47174615,obstacle_nn
822,0.644,0.45979178,obstacle_nn
823,0.646,0.44773698,obstacle_nn
824,0.648,0.43558317,obstacle_nn
825,0.65,0.4233303,obstacle_nn
826,0.652,0.41097867,obstacle_nn
827,0.654,0.39852953,obstacle_nn
828,0.656,0.38598263,obstacle_nn
829,0.658,0.37333918,obstacle_nn
830,0.66,0.36059904,obstacle_nn
831,0.662,0.34776324,obstacle_nn
832,0.664,0.33483207,obstacle_nn
833,0.666,0.3218056,obstacle_nn
834,0.668,0.30868495,obstacle_nn
835,0.67,0.29546988,obstacle_nn
836,0.672,0.2821616,obstacle_nn
837,0.674,0.26875967,obstacle_nn
838,0.676,0.25526547,obstacle_nn
839,0.678,0.2416789,obstacle_nn
840,0.68,0.22800004,obstacle_nn
841,0.682,0.21423018,obstacle_nn
842,0.684,0.20036864,obstacle_nn
843,0.686,0.18641686,obstacle_nn
844,0.688,0.17237449,obstacle_nn
845,0.69,0.15824252,obstacle_nn
846,0.692,0.14402103,obstacle_nn
847,0.694,0.12970996,obstacle_nn
848,0.696,0.11531043,obstacle_nn
849,0.698,0.10082215,obstacle_nn
850,0.7,0.08624625,obstacle_nn
851,0.702,0.07158214,obstacle_nn
852,0.704,0.05683106,obstacle_nn
853,0.706,0.041993022,obstacle_nn
854,0.708,0.02706778,obstacle_nn
855,0.71,0.012056708,obstacle_nn
856,0.712,-0.0030409098,obstacle_nn
857,0.714,-0.018223763,obstacle_nn
858,0.716,-0.033492446,obstacle_nn
859,0.718,-0.048845768,obstacle_nn
860,0.72,-0.064284205,obstacle_nn
861,0.722,-0.079806685,obstacle_nn
862,0.724,-0.09541321,obstacle_nn
863,0.726,-0.11110413,obstacle_nn
864,0.728,-0.12687802,obstacle_nn
865,0.73,-0.14273572,obstacle_nn
866,0.732,-0.15867591,obstacle_nn
867,0.734,-0.17469919,obstacle_nn
868,0.736,-0.19080448,obstacle_nn
869,0.738,-0.20699167,obstacle_nn
870,0.74,-0.22326136,obstacle_nn
871,0.742,-0.23961198,obstacle_nn
872,0.744,-0.2560444,obstacle_nn
873,0.746,-0.2725575,obstacle_nn
874,0.748,-0.28915167,obstacle_nn
875,0.75,-0.3058257,obstacle_nn
876,0.752,-0.32258022,obstacle_nn
877,0.754,-0.3394152,obstacle_nn
878,0.756,-0.3563292,obstacle_nn
879,0.758,-0.37332344,obstacle_nn
880,0.76,-0.39039612,obstacle_nn
881,0.762,-0.40754843,obstacle_nn
882,0.764,-0.42477906,obstacle_nn
883,0.766,-0.44208813,obstacle_nn
884,0.768,-0.45947587,obstacle_nn
885,0.77,-0.47694123,obstacle_nn
886,0.772,-0.4944849,obstacle_nn
887,0.774,-0.51210546,obstacle_nn
888,0.776,-0.5298042,obstacle_nn
889,0.778,-0.54757917,obstacle_nn
890,0.78,-0.56543124,obstacle_nn
891,0.782,-0.58336055,obstacle_nn
892,0.784,-0.6013657,obstacle_nn
893,0.786,-0.6194477,obstacle_nn
894,0.788,-0.6376052,obstacle_nn
895,0.79,-0.65583885,obstacle_nn
896,0.792,-0.67414784,obstacle_nn
897,0.794,-0.69253254,obstacle_nn
898,0.796,-0.7109921,obstacle_nn
899,0.798,-0.7295265,obstacle_nn
900,0.8,-0.74813616,obstacle_nn
901,0.802,-0.7668201,obstacle_nn
902,0.804,-0.7855787,obstacle_nn
903,0.806,-0.8044112,obstacle_nn
904,0.808,-0.8233181,obstacle_nn
905,0.81,-0.84229827,obstacle_nn
906,0.812,-0.86135197,obstacle_nn
907,0.814,-0.88047993,obstacle_nn
908,0.816,-0.8996804,obstacle_nn
909,0.818,-0.9189544,obstacle_nn
910,0.82,-0.93830085,obstacle_nn
911,0.822,-0.9577205,obstacle_nn
912,0.824,-0.97721195,obstacle_nn
913,0.826,-0.9967761,obstacle_nn
914,0.828,-1.0164127,obstacle_nn
915,0.83,-1.0361207,obstacle_nn
916,0.832,-1.055901,obstacle_nn
917,0.834,-1.0757521,obstacle_nn
918,0.836,-1.0956728,obstacle_nn
919,0.838,-1.1156471,obstacle_nn
920,0.84,-1.1355827,obstacle_nn
921,0.842,-1.1549523,obstacle_nn
922,0.844,-1.1709318,obstacle_nn
923,0.846,-1.1696191,obstacle_nn
924,0.848,-1.0965705,obstacle_nn
925,0.85,-0.8685601,obstacle_nn
926,0.852,-0.6269946,obstacle_nn
927,0.854,-0.5298806,obstacle_nn
928,0.856,-0.50608206,obstacle_nn
929,0.858,-0.5011493,obstacle_nn
930,0.86,-0.50020194,obstacle_nn
931,0.862,-0.5000324,obstacle_nn
932,0.864,-0.50000465,obstacle_nn
933,0.866,-0.5000006,obstacle_nn
934,0.868,-0.50000006,obstacle_nn
935,0.87,-0.5,obstacle_nn
936,0.872,-0.5,obstacle_nn
937,0.874,-0.5,obstacle_nn
938,0.876,-0.5,obstacle_nn
939,0.878,-0.5,obstacle_nn
940,0.88,-0.5,obstacle_nn
941,0.882,-0.5,obstacle_nn
942,0.884,-0.5,obstacle_nn
943,0.886,-0.5,obstacle_nn
944,0.888,-0.5,obstacle_nn
945,0.89,-0.5,obstacle_nn
946,0.892,-0.5,obstacle_nn
947,0.894,-0.5,obstacle_nn
948,0.896,-0.5,obstacle_nn
949,0.898,-0.5,obstacle_nn
950,0.9,-0.5,obstacle_nn
951,0.902,-0.5,obstacle_nn
952,0.904,-0.5,obstacle_nn
953,0.906,-0.5,obstacle_nn
954,0.908,-0.5,obstacle_nn
955,0.91,-0.5,obstacle_nn
956,0.912,-0.5,obstacle_nn
957,0.914,-0.5,obstacle_nn
958,0.916,-0.5,obstacle_nn
959,0.918,-0.5,obstacle_nn
960,0.92,-0.5,obstacle_nn
961,0.922,-0.5,obstacle_nn
962,0.924,-0.5,obstacle_nn
963,0.926,-0.5,obstacle_nn
964,0.928,-0.5,obstacle_nn
965,0.93,-0.5,obstacle_nn
966,0.932,-0.5,obstacle_nn
967,0.934,-0.5,obstacle_nn
968,0.936,-0.5,obstacle_nn
969,0.938,-0.5,obstacle_nn
970,0.94,-0.5,obstacle_nn
971,0.942,-0.5,obstacle_nn
972,0.944,-0.5,obstacle_nn
973,0.946,-0.5,obstacle_nn
974,0.948,-0.5,obstacle_nn
975,0.95,-0.5,obstacle_nn
976,0.952,-0.5,obstacle_nn
977,0.954,-0.5,obstacle_nn
978,0.956,-0.5,obstacle_nn
979,0.958,-0.5,obstacle_nn
980,0.96,-0.5,obstacle_nn
981,0.962,-0.5,obstacle_nn
982,0.964,-0.5,obstacle_nn
983,0.966,-0.5,obstacle_nn
984,0.968,-0.5,obstacle_nn
985,0.97,-0.5,obstacle_nn
986,0.972,-0.5,obstacle_nn
987,0.974,-0.5,obstacle_nn
988,0.976,-0.5,obstacle_nn
989,0.978,-0.5,obstacle_nn
990,0.98,-0.5,obstacle_nn
991,0.982,-0.5,obstacle_nn
992,0.984,-0.5,obstacle_nn
993,0.986,-0.5,obstacle_nn
994,0.988,-0.5,obstacle_nn
995,0.99,-0.5,obstacle_nn
996,0.992,-0.5,obstacle_nn
997,0.994,-0.5,obstacle_nn
998,0.996,-0.5,obstacle_nn
999,0.998,-0.5,obstacle_nn
1000,1.0,-0.5,obstacle_nn


==> visu/tikz_csvs_one_dim/result_best_run_CM/sol_nn.csv <==
,X_x,value,name
0,-1.0,0.00016710674,sol_nn
1,-0.998,0.004471809,sol_nn
2,-0.996,0.008770194,sol_nn
3,-0.994,0.013062145,sol_nn
4,-0.992,0.017347688,sol_nn
5,-0.99,0.021626666,sol_nn
6,-0.988,0.025899746,sol_nn
7,-0.986,0.030166442,sol_nn
8,-0.984,0.034426957,sol_nn
9,-0.982,0.03868156,sol_nn
10,-0.98,0.04293006,sol_nn
11,-0.978,0.04717289,sol_nn
12,-0.976,0.05140971,sol_nn
13,-0.974,0.055641014,sol_nn
14,-0.972,0.059866607,sol_nn
15,-0.97,0.06408687,sol_nn
16,-0.968,0.068301365,sol_nn
17,-0.966,0.07251038,sol_nn
18,-0.964,0.07671412,sol_nn
19,-0.962,0.080912754,sol_nn
20,-0.96,0.08510583,sol_nn
21,-0.958,0.08929395,sol_nn
22,-0.956,0.09347729,sol_nn
23,-0.954,0.09765516,sol_nn
24,-0.952,0.10182841,sol_nn
25,-0.95,0.10599679,sol_nn
26,-0.948,0.11016026,sol_nn
27,-0.946,0.11431934,sol_nn
28,-0.944,0.118473575,sol_nn
29,-0.942,0.12262357,sol_nn
30,-0.94,0.12676863,sol_nn
31,-0.938,0.13090923,sol_nn
32,-0.936,0.13504592,sol_nn
33,-0.934,0.13917802,sol_nn
34,-0.932,0.14330608,sol_nn
35,-0.93,0.14742988,sol_nn
36,-0.928,0.15154941,sol_nn
37,-0.926,0.15566535,sol_nn
38,-0.924,0.15977679,sol_nn
39,-0.922,0.1638849,sol_nn
40,-0.92,0.16798934,sol_nn
41,-0.918,0.17208989,sol_nn
42,-0.916,0.17618662,sol_nn
43,-0.914,0.18027999,sol_nn
44,-0.912,0.18436939,sol_nn
45,-0.91,0.18845564,sol_nn
46,-0.908,0.19253848,sol_nn
47,-0.906,0.19661784,sol_nn
48,-0.904,0.20069416,sol_nn
49,-0.902,0.2047674,sol_nn
50,-0.9,0.20883738,sol_nn
51,-0.898,0.2129039,sol_nn
52,-0.896,0.21696782,sol_nn
53,-0.894,0.22102863,sol_nn
54,-0.892,0.22508648,sol_nn
55,-0.89,0.22914207,sol_nn
56,-0.888,0.2331943,sol_nn
57,-0.886,0.23724405,sol_nn
58,-0.884,0.24129106,sol_nn
59,-0.882,0.24533564,sol_nn
60,-0.88,0.2493779,sol_nn
61,-0.878,0.25341752,sol_nn
62,-0.876,0.25745466,sol_nn
63,-0.874,0.26148942,sol_nn
64,-0.872,0.26552227,sol_nn
65,-0.87,0.26955244,sol_nn
66,-0.868,0.27358103,sol_nn
67,-0.866,0.27760705,sol_nn
68,-0.864,0.28163123,sol_nn
69,-0.862,0.28565344,sol_nn
70,-0.86,0.28967386,sol_nn
71,-0.858,0.29369208,sol_nn
72,-0.856,0.29770893,sol_nn
73,-0.854,0.30172363,sol_nn
74,-0.852,0.30573693,sol_nn
75,-0.85,0.30974844,sol_nn
76,-0.848,0.31375837,sol_nn
77,-0.846,0.31776673,sol_nn
78,-0.844,0.32177377,sol_nn
79,-0.842,0.3257793,sol_nn
80,-0.84,0.3297835,sol_nn
81,-0.838,0.3337863,sol_nn
82,-0.836,0.33778793,sol_nn
83,-0.834,0.34178847,sol_nn
84,-0.832,0.34578764,sol_nn
85,-0.83,0.34978604,sol_nn
86,-0.828,0.353783,sol_nn
87,-0.826,0.35777926,sol_nn
88,-0.824,0.3617742,sol_nn
89,-0.822,0.3657684,sol_nn
90,-0.82,0.36976197,sol_nn
91,-0.818,0.37375462,sol_nn
92,-0.816,0.37774664,sol_nn
93,-0.814,0.38173774,sol_nn
94,-0.812,0.38572854,sol_nn
95,-0.81,0.38971835,sol_nn
96,-0.808,0.3937077,sol_nn
97,-0.806,0.3976966,sol_nn
98,-0.804,0.401685,sol_nn
99,-0.802,0.40567315,sol_nn
100,-0.8,0.40966085,sol_nn
101,-0.798,0.41364813,sol_nn
102,-0.796,0.41763538,sol_nn
103,-0.794,0.42162204,sol_nn
104,-0.792,0.42560863,sol_nn
105,-0.79,0.42959535,sol_nn
106,-0.788,0.4335822,sol_nn
107,-0.786,0.4375685,sol_nn
108,-0.784,0.44155535,sol_nn
109,-0.782,0.44554138,sol_nn
110,-0.78,0.44952893,sol_nn
111,-0.778,0.45351532,sol_nn
112,-0.776,0.45750207,sol_nn
113,-0.774,0.4614897,sol_nn
114,-0.772,0.4654772,sol_nn
115,-0.77,0.46946526,sol_nn
116,-0.768,0.47345358,sol_nn
117,-0.766,0.47744256,sol_nn
118,-0.764,0.48143166,sol_nn
119,-0.762,0.48542115,sol_nn
120,-0.76,0.48941186,sol_nn
121,-0.758,0.49340266,sol_nn
122,-0.756,0.49739426,sol_nn
123,-0.754,0.5013869,sol_nn
124,-0.752,0.5053799,sol_nn
125,-0.75,0.50937384,sol_nn
126,-0.748,0.5133689,sol_nn
127,-0.746,0.51736474,sol_nn
128,-0.744,0.5213614,sol_nn
129,-0.742,0.52535945,sol_nn
130,-0.74,0.5293583,sol_nn
131,-0.738,0.5333581,sol_nn
132,-0.736,0.53735936,sol_nn
133,-0.734,0.5413618,sol_nn
134,-0.732,0.54536563,sol_nn
135,-0.73,0.54937065,sol_nn
136,-0.728,0.55337703,sol_nn
137,-0.726,0.5573848,sol_nn
138,-0.724,0.56139433,sol_nn
139,-0.722,0.56540513,sol_nn
140,-0.72,0.56941783,sol_nn
141,-0.718,0.5734322,sol_nn
142,-0.716,0.5774485,sol_nn
143,-0.714,0.5814661,sol_nn
144,-0.712,0.5854857,sol_nn
145,-0.71,0.5895075,sol_nn
146,-0.708,0.59353113,sol_nn
147,-0.706,0.5975569,sol_nn
148,-0.704,0.6015849,sol_nn
149,-0.702,0.6056148,sol_nn
150,-0.7,0.6096474,sol_nn
151,-0.698,0.61368185,sol_nn
152,-0.696,0.6177192,sol_nn
153,-0.694,0.62175906,sol_nn
154,-0.692,0.6258011,sol_nn
155,-0.69,0.62984616,sol_nn
156,-0.688,0.6338937,sol_nn
157,-0.686,0.6379444,sol_nn
158,-0.684,0.64199746,sol_nn
159,-0.682,0.646054,sol_nn
160,-0.68,0.650113,sol_nn
161,-0.678,0.65417576,sol_nn
162,-0.676,0.6582415,sol_nn
163,-0.674,0.66231066,sol_nn
164,-0.672,0.66638273,sol_nn
165,-0.67,0.6704589,sol_nn
166,-0.668,0.67453843,sol_nn
167,-0.666,0.6786216,sol_nn
168,-0.664,0.6827086,sol_nn
169,-0.662,0.6867992,sol_nn
170,-0.66,0.69089395,sol_nn
171,-0.658,0.6949927,sol_nn
172,-0.656,0.6990954,sol_nn
173,-0.654,0.70320255,sol_nn
174,-0.652,0.7073137,sol_nn
175,-0.65,0.7114293,sol_nn
176,-0.648,0.7155496,sol_nn
177,-0.646,0.71967363,sol_nn
178,-0.644,0.72380304,sol_nn
179,-0.642,0.727937,sol_nn
180,-0.64,0.7320753,sol_nn
181,-0.638,0.7362186,sol_nn
182,-0.636,0.74036646,sol_nn
183,-0.634,0.7445194,sol_nn
184,-0.632,0.748677,sol_nn
185,-0.63,0.75283986,sol_nn
186,-0.628,0.7570071,sol_nn
187,-0.626,0.76117975,sol_nn
188,-0.624,0.765357,sol_nn
189,-0.622,0.7695393,sol_nn
190,-0.62,0.7737262,sol_nn
191,-0.618,0.77791804,sol_nn
192,-0.616,0.78211427,sol_nn
193,-0.614,0.78631485,sol_nn
194,-0.612,0.79052025,sol_nn
195,-0.61,0.79472965,sol_nn
196,-0.608,0.79894304,sol_nn
197,-0.606,0.8031604,sol_nn
198,-0.604,0.8073811,sol_nn
199,-0.602,0.81160474,sol_nn
200,-0.6,0.815831,sol_nn
201,-0.598,0.82005984,sol_nn
202,-0.596,0.8242905,sol_nn
203,-0.594,0.8285227,sol_nn
204,-0.592,0.8327553,sol_nn
205,-0.59,0.8369883,sol_nn
206,-0.588,0.8412207,sol_nn
207,-0.586,0.8454511,sol_nn
208,-0.584,0.84967947,sol_nn
209,-0.582,0.85390437,sol_nn
210,-0.58,0.85812455,sol_nn
211,-0.578,0.8623391,sol_nn
212,-0.576,0.866547,sol_nn
213,-0.574,0.8707456,sol_nn
214,-0.572,0.8749346,sol_nn
215,-0.57,0.87911165,sol_nn
216,-0.568,0.88327485,sol_nn
217,-0.566,0.88742274,sol_nn
218,-0.564,0.8915523,sol_nn
219,-0.562,0.8956618,sol_nn
220,-0.56,0.89974815,sol_nn
221,-0.558,0.9038088,sol_nn
222,-0.556,0.9078412,sol_nn
223,-0.554,0.9118418,sol_nn
224,-0.552,0.91580737,sol_nn
225,-0.55,0.9197341,sol_nn
226,-0.548,0.92361873,sol_nn
227,-0.546,0.92745614,sol_nn
228,-0.544,0.9312432,sol_nn
229,-0.542,0.9349751,sol_nn
230,-0.54,0.9386465,sol_nn
231,-0.538,0.9422533,sol_nn
232,-0.536,0.94578975,sol_nn
233,-0.534,0.9492508,sol_nn
234,-0.532,0.95263046,sol_nn
235,-0.53,0.9559236,sol_nn
236,-0.528,0.9591239,sol_nn
237,-0.526,0.96222574,sol_nn
238,-0.524,0.9652226,sol_nn
239,-0.522,0.96810883,sol_nn
240,-0.52,0.9708789,sol_nn
241,-0.518,0.97352576,sol_nn
242,-0.516,0.97604465,sol_nn
243,-0.514,0.97842944,sol_nn
244,-0.512,0.9806752,sol_nn
245,-0.51,0.98277766,sol_nn
246,-0.508,0.98473185,sol_nn
247,-0.506,0.9865346,sol_nn
248,-0.504,0.98818296,sol_nn
249,-0.502,0.98967546,sol_nn
250,-0.5,0.9910106,sol_nn
251,-0.498,0.99218845,sol_nn
252,-0.496,0.9932107,sol_nn
253,-0.494,0.9940798,sol_nn
254,-0.492,0.9948,sol_nn
255,-0.49,0.99537706,sol_nn
256,-0.488,0.9958177,sol_nn
257,-0.486,0.9961309,sol_nn
258,-0.484,0.9963262,sol_nn
259,-0.482,0.9964155,sol_nn
260,-0.48,0.99641156,sol_nn
261,-0.478,0.9963286,sol_nn
262,-0.476,0.99618095,sol_nn
263,-0.474,0.9959847,sol_nn
264,-0.472,0.9957546,sol_nn
265,-0.47,0.99550724,sol_nn
266,-0.468,0.99525726,sol_nn
267,-0.466,0.99501896,sol_nn
268,-0.464,0.9948045,sol_nn
269,-0.462,0.99462605,sol_nn
270,-0.46,0.9944914,sol_nn
271,-0.458,0.9944076,sol_nn
272,-0.456,0.99437803,sol_nn
273,-0.454,0.99440527,sol_nn
274,-0.452,0.99448746,sol_nn
275,-0.45,0.9946211,sol_nn
276,-0.448,0.9948016,sol_nn
277,-0.446,0.9950215,sol_nn
278,-0.444,0.9952734,sol_nn
279,-0.442,0.9955481,sol_nn
280,-0.44,0.99583656,sol_nn
281,-0.438,0.9961302,sol_nn
282,-0.436,0.9964203,sol_nn
283,-0.434,0.99670017,sol_nn
284,-0.432,0.99696285,sol_nn
285,-0.43,0.9972027,sol_nn
286,-0.428,0.99741715,sol_nn
287,-0.426,0.997602,sol_nn
288,-0.424,0.9977558,sol_nn
289,-0.422,0.9978787,sol_nn
290,-0.42,0.99797016,sol_nn
291,-0.418,0.9980313,sol_nn
292,-0.416,0.99806434,sol_nn
293,-0.414,0.99807096,sol_nn
294,-0.412,0.99805385,sol_nn
295,-0.41,0.9980158,sol_nn
296,-0.408,0.99795943,sol_nn
297,-0.406,0.99788755,sol_nn
298,-0.404,0.9978033,sol_nn
299,-0.402,0.99770904,sol_nn
300,-0.4,0.99760747,sol_nn
301,-0.398,0.99750125,sol_nn
302,-0.396,0.9973919,sol_nn
303,-0.394,0.9972822,sol_nn
304,-0.392,0.99717337,sol_nn
305,-0.39,0.99706686,sol_nn
306,-0.388,0.9969642,sol_nn
307,-0.386,0.99686676,sol_nn
308,-0.384,0.99677527,sol_nn
309,-0.382,0.99669087,sol_nn
310,-0.38,0.99661374,sol_nn
311,-0.378,0.9965445,sol_nn
312,-0.376,0.99648356,sol_nn
313,-0.374,0.996431,sol_nn
314,-0.372,0.99638706,sol_nn
315,-0.37,0.99635196,sol_nn
316,-0.368,0.9963255,sol_nn
317,-0.366,0.99630773,sol_nn
318,-0.364,0.996298,sol_nn
319,-0.362,0.99629664,sol_nn
320,-0.36,0.996303,sol_nn
321,-0.358,0.996317,sol_nn
322,-0.356,0.9963385,sol_nn
323,-0.354,0.9963666,sol_nn
324,-0.352,0.99640167,sol_nn
325,-0.35,0.99644244,sol_nn
326,-0.348,0.9964894,sol_nn
327,-0.346,0.99654174,sol_nn
328,-0.344,0.9965991,sol_nn
329,-0.342,0.9966607,sol_nn
330,-0.34,0.9967271,sol_nn
331,-0.338,0.99679697,sol_nn
332,-0.336,0.99687034,sol_nn
333,-0.334,0.9969473,sol_nn
334,-0.332,0.9970267,sol_nn
335,-0.33,0.9971082,sol_nn
336,-0.328,0.99719214,sol_nn
337,-0.326,0.99727786,sol_nn
338,-0.324,0.997365,sol_nn
339,-0.322,0.9974532,sol_nn
340,-0.32,0.9975424,sol_nn
341,-0.318,0.9976322,sol_nn
342,-0.316,0.9977224,sol_nn
343,-0.314,0.99781275,sol_nn
344,-0.312,0.99790263,sol_nn
345,-0.31,0.9979925,sol_nn
346,-0.308,0.99808156,sol_nn
347,-0.306,0.99817,sol_nn
348,-0.304,0.99825764,sol_nn
349,-0.302,0.998344,sol_nn
350,-0.3,0.99842906,sol_nn
351,-0.298,0.99851304,sol_nn
352,-0.296,0.998595,sol_nn
353,-0.294,0.99867547,sol_nn
354,-0.292,0.9987542,sol_nn
355,-0.29,0.9988309,sol_nn
356,-0.288,0.99890554,sol_nn
357,-0.286,0.99897826,sol_nn
358,-0.284,0.9990486,sol_nn
359,-0.282,0.99911654,sol_nn
360,-0.28,0.99918246,sol_nn
361,-0.278,0.9992459,sol_nn
362,-0.276,0.99930686,sol_nn
363,-0.274,0.9993653,sol_nn
364,-0.272,0.99942106,sol_nn
365,-0.27,0.99947464,sol_nn
366,-0.268,0.9995253,sol_nn
367,-0.266,0.99957347,sol_nn
368,-0.264,0.99961877,sol_nn
369,-0.262,0.9996615,sol_nn
370,-0.26,0.99970174,sol_nn
371,-0.258,0.99973947,sol_nn
372,-0.256,0.9997743,sol_nn
373,-0.254,0.9998066,sol_nn
374,-0.252,0.9998359,sol_nn
375,-0.25,0.999863,sol_nn
376,-0.248,0.99988717,sol_nn
377,-0.246,0.99990875,sol_nn
378,-0.244,0.9999279,sol_nn
379,-0.242,0.9999444,sol_nn
380,-0.24,0.99995863,sol_nn
381,-0.238,0.99996984,sol_nn
382,-0.236,0.9999789,sol_nn
383,-0.234,0.9999851,sol_nn
384,-0.232,0.9999893,sol_nn
385,-0.23,0.99999094,sol_nn
386,-0.228,0.99999046,sol_nn
387,-0.226,0.9999875,sol_nn
388,-0.224,0.9999823,sol_nn
389,-0.222,0.99997467,sol_nn
390,-0.22,0.99996513,sol_nn
391,-0.218,0.9999534,sol_nn
392,-0.216,0.9999394,sol_nn
393,-0.214,0.9999235,sol_nn
394,-0.212,0.99990565,sol_nn
395,-0.21,0.99988544,sol_nn
396,-0.208,0.99986374,sol_nn
397,-0.206,0.99983984,sol_nn
398,-0.204,0.9998145,sol_nn
399,-0.202,0.99978685,sol_nn
400,-0.2,0.999758,sol_nn
401,-0.198,0.999727,sol_nn
402,-0.196,0.9996944,sol_nn
403,-0.194,0.9996606,sol_nn
404,-0.192,0.99962497,sol_nn
405,-0.19,0.9995878,sol_nn
406,-0.188,0.99954927,sol_nn
407,-0.186,0.9995095,sol_nn
408,-0.184,0.99946797,sol_nn
409,-0.182,0.99942553,sol_nn
410,-0.18,0.99938154,sol_nn
411,-0.178,0.9993367,sol_nn
412,-0.176,0.9992906,sol_nn
413,-0.174,0.99924266,sol_nn
414,-0.172,0.99919426,sol_nn
415,-0.17,0.9991449,sol_nn
416,-0.168,0.9990944,sol_nn
417,-0.166,0.9990431,sol_nn
418,-0.164,0.9989903,sol_nn
419,-0.162,0.99893755,sol_nn
420,-0.16,0.9988835,sol_nn
421,-0.158,0.9988289,sol_nn
422,-0.156,0.99877346,sol_nn
423,-0.154,0.99871725,sol_nn
424,-0.152,0.99866074,sol_nn
425,-0.15,0.9986032,sol_nn
426,-0.148,0.9985455,sol_nn
427,-0.146,0.99848723,sol_nn
428,-0.144,0.9984283,sol_nn
429,-0.142,0.998369,sol_nn
430,-0.14,0.99830943,sol_nn
431,-0.138,0.99824965,sol_nn
432,-0.136,0.9981891,sol_nn
433,-0.134,0.99812895,sol_nn
434,-0.132,0.9980681,sol_nn
435,-0.13,0.9980073,sol_nn
436,-0.128,0.9979464,sol_nn
437,-0.126,0.9978851,sol_nn
438,-0.124,0.9978242,sol_nn
439,-0.122,0.99776316,sol_nn
440,-0.12,0.99770194,sol_nn
441,-0.118,0.99764115,sol_nn
442,-0.116,0.99758023,sol_nn
443,-0.114,0.9975195,sol_nn
444,-0.112,0.99745876,sol_nn
445,-0.11,0.9973991,sol_nn
446,-0.108,0.99733824,sol_nn
447,-0.106,0.997279,sol_nn
448,-0.104,0.99721926,sol_nn
449,-0.102,0.99716043,sol_nn
450,-0.1,0.9971016,sol_nn
451,-0.098,0.9970436,sol_nn
452,-0.096,0.9969858,sol_nn
453,-0.094,0.9969284,sol_nn
454,-0.092,0.9968719,sol_nn
455,-0.09,0.9968156,sol_nn
456,-0.088,0.99676,sol_nn
457,-0.086,0.9967056,sol_nn
458,-0.084,0.99665135,sol_nn
459,-0.082,0.9965979,sol_nn
460,-0.08,0.99654526,sol_nn
461,-0.078,0.99649346,sol_nn
462,-0.076,0.99644274,sol_nn
463,-0.074,0.9963925,sol_nn
464,-0.072,0.9963432,sol_nn
465,-0.07,0.9962949,sol_nn
466,-0.068,0.99624723,sol_nn
467,-0.066,0.99620134,sol_nn
468,-0.064,0.99615574,sol_nn
469,-0.062,0.9961115,sol_nn
470,-0.06,0.9960684,sol_nn
471,-0.058,0.99602616,sol_nn
472,-0.056,0.9959854,sol_nn
473,-0.054,0.99594533,sol_nn
474,-0.052,0.99590695,sol_nn
475,-0.05,0.9958698,sol_nn
476,-0.048,0.99583364,sol_nn
477,-0.046,0.995799,sol_nn
478,-0.044,0.99576557,sol_nn
479,-0.042,0.99573356,sol_nn
480,-0.04,0.9957031,sol_nn
481,-0.038,0.99567354,sol_nn
482,-0.036,0.9956457,sol_nn
483,-0.034,0.9956193,sol_nn
484,-0.032,0.99559474,sol_nn
485,-0.03,0.9955713,sol_nn
486,-0.028,0.9955496,sol_nn
487,-0.026,0.99552923,sol_nn
488,-0.024,0.9955108,sol_nn
489,-0.022,0.99549365,sol_nn
490,-0.02,0.9954785,sol_nn
491,-0.018,0.9954649,sol_nn
492,-0.016,0.99545264,sol_nn
493,-0.014,0.99544257,sol_nn
494,-0.012,0.9954341,sol_nn
495,-0.01,0.9954272,sol_nn
496,-0.008,0.99542254,sol_nn
497,-0.006,0.99541914,sol_nn
498,-0.004,0.9954178,sol_nn
499,-0.002,0.99541837,sol_nn
500,0.0,0.9954206,sol_nn
501,0.002,0.9954249,sol_nn
502,0.004,0.99543124,sol_nn
503,0.006,0.99543905,sol_nn
504,0.008,0.99544907,sol_nn
505,0.01,0.99546087,sol_nn
506,0.012,0.9954749,sol_nn
507,0.014,0.9954905,sol_nn
508,0.016,0.99550813,sol_nn
509,0.018,0.995528,sol_nn
510,0.02,0.9955497,sol_nn
511,0.022,0.9955736,sol_nn
512,0.024,0.9955993,sol_nn
513,0.026,0.9956273,sol_nn
514,0.028,0.99565697,sol_nn
515,0.03,0.99568886,sol_nn
516,0.032,0.9957227,sol_nn
517,0.034,0.9957588,sol_nn
518,0.036,0.9957969,sol_nn
519,0.038,0.9958369,sol_nn
520,0.04,0.9958792,sol_nn
521,0.042,0.99592304,sol_nn
522,0.044,0.9959696,sol_nn
523,0.046,0.99601793,sol_nn
524,0.048,0.99606836,sol_nn
525,0.05,0.9961211,sol_nn
526,0.052,0.99617547,sol_nn
527,0.054,0.9962318,sol_nn
528,0.056,0.9962904,sol_nn
529,0.058,0.99635106,sol_nn
530,0.06,0.9964137,sol_nn
531,0.062,0.99647814,sol_nn
532,0.064,0.99654454,sol_nn
533,0.066,0.9966132,sol_nn
534,0.068,0.9966837,sol_nn
535,0.07,0.99675596,sol_nn
536,0.072,0.9968307,sol_nn
537,0.074,0.99690664,sol_nn
538,0.076,0.9969844,sol_nn
539,0.078,0.99706465,sol_nn
540,0.08,0.99714667,sol_nn
541,0.082,0.9972301,sol_nn
542,0.084,0.9973156,sol_nn
543,0.086,0.99740297,sol_nn
544,0.088,0.9974914,sol_nn
545,0.09,0.9975823,sol_nn
546,0.092,0.99767417,sol_nn
547,0.094,0.99776816,sol_nn
548,0.096,0.99786377,sol_nn
549,0.098,0.99796045,sol_nn
550,0.1,0.99805915,sol_nn
551,0.102,0.99815863,sol_nn
552,0.104,0.99826044,sol_nn
553,0.106,0.9983632,sol_nn
554,0.108,0.99846697,sol_nn
555,0.11,0.9985725,sol_nn
556,0.112,0.9986786,sol_nn
557,0.114,0.9987865,sol_nn
558,0.116,0.9988957,sol_nn
559,0.118,0.9990055,sol_nn
560,0.12,0.99911624,sol_nn
561,0.122,0.9992282,sol_nn
562,0.124,0.9993411,sol_nn
563,0.126,0.9994544,sol_nn
564,0.128,0.9995688,sol_nn
565,0.13,0.99968374,sol_nn
566,0.132,0.99979913,sol_nn
567,0.134,0.9999156,sol_nn
568,0.136,1.0000321,sol_nn
569,0.138,1.000149,sol_nn
570,0.14,1.0002664,sol_nn
571,0.142,1.0003836,sol_nn
572,0.144,1.0005015,sol_nn
573,0.146,1.0006194,sol_nn
574,0.148,1.0007372,sol_nn
575,0.15,1.0008546,sol_nn
576,0.152,1.0009725,sol_nn
577,0.154,1.0010896,sol_nn
578,0.156,1.0012064,sol_nn
579,0.158,1.0013226,sol_nn
580,0.16,1.0014385,sol_nn
581,0.162,1.0015535,sol_nn
582,0.164,1.0016679,sol_nn
583,0.166,1.0017813,sol_nn
584,0.168,1.001894,sol_nn
585,0.17,1.0020056,sol_nn
586,0.172,1.0021156,sol_nn
587,0.174,1.0022249,sol_nn
588,0.176,1.0023323,sol_nn
589,0.178,1.0024385,sol_nn
590,0.18,1.002543,sol_nn
591,0.182,1.0026457,sol_nn
592,0.184,1.0027468,sol_nn
593,0.186,1.0028458,sol_nn
594,0.188,1.0029429,sol_nn
595,0.19,1.0030376,sol_nn
596,0.192,1.0031301,sol_nn
597,0.194,1.0032201,sol_nn
598,0.196,1.0033073,sol_nn
599,0.198,1.0033925,sol_nn
600,0.2,1.0034744,sol_nn
601,0.202,1.0035536,sol_nn
602,0.204,1.00363,sol_nn
603,0.206,1.0037026,sol_nn
604,0.208,1.0037721,sol_nn
605,0.21,1.0038388,sol_nn
606,0.212,1.0039015,sol_nn
607,0.214,1.0039605,sol_nn
608,0.216,1.0040162,sol_nn
609,0.218,1.0040677,sol_nn
610,0.22,1.0041152,sol_nn
611,0.222,1.0041587,sol_nn
612,0.224,1.0041978,sol_nn
613,0.226,1.0042329,sol_nn
614,0.228,1.0042633,sol_nn
615,0.23,1.0042894,sol_nn
616,0.232,1.0043106,sol_nn
617,0.234,1.0043273,sol_nn
618,0.236,1.0043392,sol_nn
619,0.238,1.0043459,sol_nn
620,0.24,1.0043479,sol_nn
621,0.242,1.0043445,sol_nn
622,0.244,1.0043358,sol_nn
623,0.246,1.0043219,sol_nn
624,0.248,1.0043029,sol_nn
625,0.25,1.0042782,sol_nn
626,0.252,1.0042481,sol_nn
627,0.254,1.0042126,sol_nn
628,0.256,1.0041715,sol_nn
629,0.258,1.0041245,sol_nn
630,0.26,1.004072,sol_nn
631,0.262,1.0040138,sol_nn
632,0.264,1.0039498,sol_nn
633,0.266,1.00388,sol_nn
634,0.268,1.0038042,sol_nn
635,0.27,1.0037233,sol_nn
636,0.272,1.0036364,sol_nn
637,0.274,1.0035437,sol_nn
638,0.276,1.0034449,sol_nn
639,0.278,1.0033411,sol_nn
640,0.28,1.0032315,sol_nn
641,0.282,1.0031161,sol_nn
642,0.284,1.002996,sol_nn
643,0.286,1.0028698,sol_nn
644,0.288,1.0027387,sol_nn
645,0.29,1.0026028,sol_nn
646,0.292,1.0024612,sol_nn
647,0.294,1.0023158,sol_nn
648,0.296,1.0021651,sol_nn
649,0.298,1.0020099,sol_nn
650,0.3,1.0018506,sol_nn
651,0.302,1.001687,sol_nn
652,0.304,1.0015199,sol_nn
653,0.306,1.0013492,sol_nn
654,0.308,1.0011753,sol_nn
655,0.31,1.0009984,sol_nn
656,0.312,1.0008188,sol_nn
657,0.314,1.0006366,sol_nn
658,0.316,1.0004525,sol_nn
659,0.318,1.0002668,sol_nn
660,0.32,1.0000796,sol_nn
661,0.322,0.9998914,sol_nn
662,0.324,0.9997034,sol_nn
663,0.326,0.99951494,sol_nn
664,0.328,0.99932724,sol_nn
665,0.33,0.99914026,sol_nn
666,0.332,0.99895465,sol_nn
667,0.334,0.99877113,sol_nn
668,0.336,0.9985899,sol_nn
669,0.338,0.9984119,sol_nn
670,0.34,0.9982376,sol_nn
671,0.342,0.998067,sol_nn
672,0.344,0.9979019,sol_nn
673,0.346,0.9977422,sol_nn
674,0.348,0.99758804,sol_nn
675,0.35,0.99744093,sol_nn
676,0.352,0.9973008,sol_nn
677,0.354,0.997169,sol_nn
678,0.356,0.997046,sol_nn
679,0.358,0.9969318,sol_nn
680,0.36,0.9968279,sol_nn
681,0.362,0.99673474,sol_nn
682,0.364,0.9966526,sol_nn
683,0.366,0.9965826,sol_nn
684,0.368,0.99652493,sol_nn
685,0.37,0.99648046,sol_nn
686,0.372,0.9964496,sol_nn
687,0.374,0.9964328,sol_nn
688,0.376,0.9964312,sol_nn
689,0.378,0.99644494,sol_nn
690,0.38,0.9964739,sol_nn
691,0.382,0.9965193,sol_nn
692,0.384,0.996581,sol_nn
693,0.386,0.9966595,sol_nn
694,0.388,0.996755,sol_nn
695,0.39,0.99686754,sol_nn
696,0.392,0.9969976,sol_nn
697,0.394,0.9971448,sol_nn
698,0.396,0.99730915,sol_nn
699,0.398,0.9974904,sol_nn
700,0.4,0.99768806,sol_nn
701,0.402,0.9979023,sol_nn
702,0.404,0.9981321,sol_nn
703,0.406,0.9983771,sol_nn
704,0.408,0.9986365,sol_nn
705,0.41,0.9989093,sol_nn
706,0.412,0.9991947,sol_nn
707,0.414,0.99949175,sol_nn
708,0.416,0.999799,sol_nn
709,0.418,1.0001144,sol_nn
710,0.42,1.0004373,sol_nn
711,0.422,1.0007656,sol_nn
712,0.424,1.0010974,sol_nn
713,0.426,1.001431,sol_nn
714,0.428,1.001764,sol_nn
715,0.43,1.0020944,sol_nn
716,0.432,1.00242,sol_nn
717,0.434,1.0027376,sol_nn
718,0.436,1.0030451,sol_nn
719,0.438,1.0033395,sol_nn
720,0.44,1.0036187,sol_nn
721,0.442,1.0038791,sol_nn
722,0.444,1.0041176,sol_nn
723,0.446,1.0043317,sol_nn
724,0.448,1.0045177,sol_nn
725,0.45,1.0046732,sol_nn
726,0.452,1.0047942,sol_nn
727,0.454,1.0048785,sol_nn
728,0.456,1.0049217,sol_nn
729,0.458,1.0049219,sol_nn
730,0.46,1.0048746,sol_nn
731,0.462,1.0047778,sol_nn
732,0.464,1.0046282,sol_nn
733,0.466,1.0044225,sol_nn
734,0.468,1.0041585,sol_nn
735,0.47,1.0038327,sol_nn
736,0.472,1.0034432,sol_nn
737,0.474,1.0029871,sol_nn
738,0.476,1.0024621,sol_nn
739,0.478,1.0018656,sol_nn
740,0.48,1.0011966,sol_nn
741,0.482,1.0004522,sol_nn
742,0.484,0.9996311,sol_nn
743,0.486,0.99873155,sol_nn
744,0.488,0.9977524,sol_nn
745,0.49,0.9966926,sol_nn
746,0.492,0.99555063,sol_nn
747,0.494,0.99432635,sol_nn
748,0.496,0.99301857,sol_nn
749,0.498,0.9916273,sol_nn
750,0.5,0.990152,sol_nn
751,0.502,0.9885926,sol_nn
752,0.504,0.9869488,sol_nn
753,0.506,0.9852216,sol_nn
754,0.508,0.9834106,sol_nn
755,0.51,0.9815172,sol_nn
756,0.512,0.979541,sol_nn
757,0.514,0.97748387,sol_nn
758,0.516,0.9753461,sol_nn
759,0.518,0.97312886,sol_nn
760,0.52,0.9708333,sol_nn
761,0.522,0.9684597,sol_nn
762,0.524,0.9660112,sol_nn
763,0.526,0.9634883,sol_nn
764,0.528,0.9608926,sol_nn
765,0.53,0.9582246,sol_nn
766,0.532,0.95548743,sol_nn
767,0.534,0.95268196,sol_nn
768,0.536,0.94980997,sol_nn
769,0.538,0.94687265,sol_nn
770,0.54,0.9438726,sol_nn
771,0.542,0.94081104,sol_nn
772,0.544,0.9376902,sol_nn
773,0.546,0.9345113,sol_nn
774,0.548,0.9312765,sol_nn
775,0.55,0.9279869,sol_nn
776,0.552,0.924645,sol_nn
777,0.554,0.9212525,sol_nn
778,0.556,0.91781056,sol_nn
779,0.558,0.9143212,sol_nn
780,0.56,0.9107864,sol_nn
781,0.562,0.9072076,sol_nn
782,0.564,0.9035863,sol_nn
783,0.566,0.89992404,sol_nn
784,0.568,0.89622295,sol_nn
785,0.57,0.89248407,sol_nn
786,0.572,0.8887093,sol_nn
787,0.574,0.88489956,sol_nn
788,0.576,0.88105714,sol_nn
789,0.578,0.8771823,sol_nn
790,0.58,0.87327707,sol_nn
791,0.582,0.869343,sol_nn
792,0.584,0.865381,sol_nn
793,0.586,0.8613927,sol_nn
794,0.588,0.85737914,sol_nn
795,0.59,0.85334146,sol_nn
796,0.592,0.849281,sol_nn
797,0.594,0.84519875,sol_nn
798,0.596,0.8410953,sol_nn
799,0.598,0.8369726,sol_nn
800,0.6,0.8328312,sol_nn
801,0.602,0.8286719,sol_nn
802,0.604,0.8244958,sol_nn
803,0.606,0.8203042,sol_nn
804,0.608,0.81609744,sol_nn
805,0.61,0.8118769,sol_nn
806,0.612,0.8076424,sol_nn
807,0.614,0.8033962,sol_nn
808,0.616,0.79913783,sol_nn
809,0.618,0.79486895,sol_nn
810,0.62,0.7905895,sol_nn
811,0.622,0.7863001,sol_nn
812,0.624,0.782002,sol_nn
813,0.626,0.77769566,sol_nn
814,0.628,0.77338123,sol_nn
815,0.63,0.76906043,sol_nn
816,0.632,0.76473224,sol_nn
817,0.634,0.760399,sol_nn
818,0.636,0.7560593,sol_nn
819,0.638,0.7517144,sol_nn
820,0.64,0.74736553,sol_nn
821,0.642,0.74301255,sol_nn
822,0.644,0.7386556,sol_nn
823,0.646,0.734295,sol_nn
824,0.648,0.7299323,sol_nn
825,0.65,0.7255669,sol_nn
826,0.652,0.72119933,sol_nn
827,0.654,0.71683,sol_nn
828,0.656,0.7124592,sol_nn
829,0.658,0.708087,sol_nn
830,0.66,0.7037144,sol_nn
831,0.662,0.69934136,sol_nn
832,0.664,0.6949675,sol_nn
833,0.666,0.6905939,sol_nn
834,0.668,0.686221,sol_nn
835,0.67,0.68184793,sol_nn
836,0.672,0.67747605,sol_nn
837,0.674,0.67310464,sol_nn
838,0.676,0.6687348,sol_nn
839,0.678,0.66436684,sol_nn
840,0.68,0.6599995,sol_nn
841,0.682,0.65563434,sol_nn
842,0.684,0.6512711,sol_nn
843,0.686,0.6469095,sol_nn
844,0.688,0.6425504,sol_nn
845,0.69,0.63819385,sol_nn
846,0.692,0.6338395,sol_nn
847,0.694,0.629488,sol_nn
848,0.696,0.62513906,sol_nn
849,0.698,0.6207926,sol_nn
850,0.7,0.61644965,sol_nn
851,0.702,0.6121095,sol_nn
852,0.704,0.6077727,sol_nn
853,0.706,0.60343903,sol_nn
854,0.708,0.5991085,sol_nn
855,0.71,0.59478176,sol_nn
856,0.712,0.5904581,sol_nn
857,0.714,0.58613795,sol_nn
858,0.716,0.58182174,sol_nn
859,0.718,0.5775089,sol_nn
860,0.72,0.5732,sol_nn
861,0.722,0.5688946,sol_nn
862,0.724,0.56459296,sol_nn
863,0.726,0.5602949,sol_nn
864,0.728,0.55600107,sol_nn
865,0.73,0.5517114,sol_nn
866,0.732,0.547425,sol_nn
867,0.734,0.54314286,sol_nn
868,0.736,0.53886485,sol_nn
869,0.738,0.53459066,sol_nn
870,0.74,0.53032035,sol_nn
871,0.742,0.5260538,sol_nn
872,0.744,0.5217914,sol_nn
873,0.746,0.5175332,sol_nn
874,0.748,0.5132785,sol_nn
875,0.75,0.5090284,sol_nn
876,0.752,0.5047821,sol_nn
877,0.754,0.5005394,sol_nn
878,0.756,0.49630132,sol_nn
879,0.758,0.49206638,sol_nn
880,0.76,0.48783624,sol_nn
881,0.762,0.48360914,sol_nn
882,0.764,0.4793867,sol_nn
883,0.766,0.475168,sol_nn
884,0.768,0.47095302,sol_nn
885,0.77,0.46674195,sol_nn
886,0.772,0.46253437,sol_nn
887,0.774,0.45833105,sol_nn
888,0.776,0.45413142,sol_nn
889,0.778,0.4499357,sol_nn
890,0.78,0.4457434,sol_nn
891,0.782,0.4415552,sol_nn
892,0.784,0.43736964,sol_nn
893,0.786,0.43318886,sol_nn
894,0.788,0.42901105,sol_nn
895,0.79,0.42483705,sol_nn
896,0.792,0.42066687,sol_nn
897,0.794,0.4164996,sol_nn
898,0.796,0.4123361,sol_nn
899,0.798,0.40817553,sol_nn
900,0.8,0.4040189,sol_nn
901,0.802,0.39986557,sol_nn
902,0.804,0.3957151,sol_nn
903,0.806,0.39156845,sol_nn
904,0.808,0.38742453,sol_nn
905,0.81,0.3832841,sol_nn
906,0.812,0.3791468,sol_nn
907,0.814,0.37501216,sol_nn
908,0.816,0.370881,sol_nn
909,0.818,0.36675304,sol_nn
910,0.82,0.36262795,sol_nn
911,0.822,0.35850573,sol_nn
912,0.824,0.35438666,sol_nn
913,0.826,0.3502699,sol_nn
914,0.828,0.34615636,sol_nn
915,0.83,0.3420457,sol_nn
916,0.832,0.3379374,sol_nn
917,0.834,0.3338323,sol_nn
918,0.836,0.3297292,sol_nn
919,0.838,0.3256293,sol_nn
920,0.84,0.3215318,sol_nn
921,0.842,0.31743702,sol_nn
922,0.844,0.31334427,sol_nn
923,0.846,0.30925444,sol_nn
924,0.848,0.30516684,sol_nn
925,0.85,0.30108184,sol_nn
926,0.852,0.29699892,sol_nn
927,0.854,0.29291868,sol_nn
928,0.856,0.2888407,sol_nn
929,0.858,0.2847648,sol_nn
930,0.86,0.280691,sol_nn
931,0.862,0.2766198,sol_nn
932,0.864,0.27255085,sol_nn
933,0.866,0.26848382,sol_nn
934,0.868,0.26441902,sol_nn
935,0.87,0.2603561,sol_nn
936,0.872,0.25629506,sol_nn
937,0.874,0.25223678,sol_nn
938,0.876,0.24818014,sol_nn
939,0.878,0.24412495,sol_nn
940,0.88,0.24007238,sol_nn
941,0.882,0.2360214,sol_nn
942,0.884,0.23197246,sol_nn
943,0.886,0.22792572,sol_nn
944,0.888,0.2238802,sol_nn
945,0.89,0.21983722,sol_nn
946,0.892,0.21579556,sol_nn
947,0.894,0.21175602,sol_nn
948,0.896,0.20771796,sol_nn
949,0.898,0.20368186,sol_nn
950,0.9,0.19964777,sol_nn
951,0.902,0.19561473,sol_nn
952,0.904,0.19158415,sol_nn
953,0.906,0.18755475,sol_nn
954,0.908,0.1835277,sol_nn
955,0.91,0.17950189,sol_nn
956,0.912,0.17547798,sol_nn
957,0.914,0.17145588,sol_nn
958,0.916,0.16743545,sol_nn
959,0.918,0.16341652,sol_nn
960,0.92,0.1593996,sol_nn
961,0.922,0.15538396,sol_nn
962,0.924,0.15137029,sol_nn
963,0.926,0.14735848,sol_nn
964,0.928,0.14334822,sol_nn
965,0.93,0.13933958,sol_nn
966,0.932,0.13533264,sol_nn
967,0.934,0.13132715,sol_nn
968,0.936,0.1273244,sol_nn
969,0.938,0.12332232,sol_nn
970,0.94,0.11932263,sol_nn
971,0.942,0.115324475,sol_nn
972,0.944,0.11132814,sol_nn
973,0.946,0.107333444,sol_nn
974,0.948,0.103340626,sol_nn
975,0.95,0.099349685,sol_nn
976,0.952,0.09536054,sol_nn
977,0.954,0.09137328,sol_nn
978,0.956,0.087387815,sol_nn
979,0.958,0.08340443,sol_nn
980,0.96,0.079423115,sol_nn
981,0.962,0.07544316,sol_nn
982,0.964,0.07146588,sol_nn
983,0.966,0.06749007,sol_nn
984,0.968,0.06351665,sol_nn
985,0.97,0.059545364,sol_nn
986,0.972,0.055576015,sol_nn
987,0.974,0.051608637,sol_nn
988,0.976,0.047643796,sol_nn
989,0.978,0.04368083,sol_nn
990,0.98,0.03971991,sol_nn
991,0.982,0.035761584,sol_nn
992,0.984,0.031805303,sol_nn
993,0.986,0.027851693,sol_nn
994,0.988,0.023900766,sol_nn
995,0.99,0.019951677,sol_nn
996,0.992,0.016005319,sol_nn
997,0.994,0.012061362,sol_nn
998,0.996,0.00812064,sol_nn
999,0.998,0.0041819047,sol_nn
1000,1.0,0.0002460149,sol_nn


==> visu/tikz_csvs_one_dim/result_best_run_CM/sol_nn_2_derivative.csv <==
,value,X_x,name
0,-1.636735,-0.998002,sol_nn_2_derivative
1,-1.6177719,-0.996004,sol_nn_2_derivative
2,-1.5988421,-0.994006,sol_nn_2_derivative
3,-1.5799446,-0.992008,sol_nn_2_derivative
4,-1.5610843,-0.99000996,sol_nn_2_derivative
5,-1.5422599,-0.988012,sol_nn_2_derivative
6,-1.5234723,-0.986014,sol_nn_2_derivative
7,-1.5047243,-0.984016,sol_nn_2_derivative
8,-1.4860158,-0.982018,sol_nn_2_derivative
9,-1.4673481,-0.98002,sol_nn_2_derivative
10,-1.4487231,-0.978022,sol_nn_2_derivative
11,-1.4301388,-0.976024,sol_nn_2_derivative
12,-1.4116013,-0.97402596,sol_nn_2_derivative
13,-1.3931103,-0.97202796,sol_nn_2_derivative
14,-1.3746645,-0.97002995,sol_nn_2_derivative
15,-1.3562675,-0.96803194,sol_nn_2_derivative
16,-1.3379214,-0.966034,sol_nn_2_derivative
17,-1.3196249,-0.964036,sol_nn_2_derivative
18,-1.3013809,-0.962038,sol_nn_2_derivative
19,-1.2831879,-0.96004,sol_nn_2_derivative
20,-1.2650509,-0.95804197,sol_nn_2_derivative
21,-1.2469692,-0.95604396,sol_nn_2_derivative
22,-1.2289433,-0.95404595,sol_nn_2_derivative
23,-1.2109761,-0.95204794,sol_nn_2_derivative
24,-1.1930676,-0.95004994,sol_nn_2_derivative
25,-1.1752188,-0.9480519,sol_nn_2_derivative
26,-1.1574318,-0.9460539,sol_nn_2_derivative
27,-1.1397083,-0.9440559,sol_nn_2_derivative
28,-1.1220484,-0.94205797,sol_nn_2_derivative
29,-1.1044531,-0.94005996,sol_nn_2_derivative
30,-1.0869246,-0.93806195,sol_nn_2_derivative
31,-1.0694623,-0.93606395,sol_nn_2_derivative
32,-1.052069,-0.93406594,sol_nn_2_derivative
33,-1.0347452,-0.93206793,sol_nn_2_derivative
34,-1.0174928,-0.9300699,sol_nn_2_derivative
35,-1.0003116,-0.9280719,sol_nn_2_derivative
36,-0.98320365,-0.9260739,sol_nn_2_derivative
37,-0.96616983,-0.9240759,sol_nn_2_derivative
38,-0.94920945,-0.9220779,sol_nn_2_derivative
39,-0.93232775,-0.92007995,sol_nn_2_derivative
40,-0.9155228,-0.91808194,sol_nn_2_derivative
41,-0.8987951,-0.91608393,sol_nn_2_derivative
42,-0.8821471,-0.9140859,sol_nn_2_derivative
43,-0.86557937,-0.9120879,sol_nn_2_derivative
44,-0.84909344,-0.9100899,sol_nn_2_derivative
45,-0.83268833,-0.9080919,sol_nn_2_derivative
46,-0.8163669,-0.9060939,sol_nn_2_derivative
47,-0.8001301,-0.9040959,sol_nn_2_derivative
48,-0.78397727,-0.9020979,sol_nn_2_derivative
49,-0.7679105,-0.9000999,sol_nn_2_derivative
50,-0.75193214,-0.8981019,sol_nn_2_derivative
51,-0.73603964,-0.8961039,sol_nn_2_derivative
52,-0.7202344,-0.8941059,sol_nn_2_derivative
53,-0.7045193,-0.8921079,sol_nn_2_derivative
54,-0.68889165,-0.8901099,sol_nn_2_derivative
55,-0.6733563,-0.8881119,sol_nn_2_derivative
56,-0.6579118,-0.8861139,sol_nn_2_derivative
57,-0.64255786,-0.8841159,sol_nn_2_derivative
58,-0.62729526,-0.88211787,sol_nn_2_derivative
59,-0.6121247,-0.88011986,sol_nn_2_derivative
60,-0.5970485,-0.87812185,sol_nn_2_derivative
61,-0.5820656,-0.8761239,sol_nn_2_derivative
62,-0.5671749,-0.8741259,sol_nn_2_derivative
63,-0.5523782,-0.8721279,sol_nn_2_derivative
64,-0.53767514,-0.8701299,sol_nn_2_derivative
65,-0.52306724,-0.8681319,sol_nn_2_derivative
66,-0.5085535,-0.86613387,sol_nn_2_derivative
67,-0.49413347,-0.86413586,sol_nn_2_derivative
68,-0.47980785,-0.86213785,sol_nn_2_derivative
69,-0.4655776,-0.86013985,sol_nn_2_derivative
70,-0.45144105,-0.85814184,sol_nn_2_derivative
71,-0.4373982,-0.85614383,sol_nn_2_derivative
72,-0.42345023,-0.8541458,sol_nn_2_derivative
73,-0.40959477,-0.8521479,sol_nn_2_derivative
74,-0.39583278,-0.85014987,sol_nn_2_derivative
75,-0.38216257,-0.84815186,sol_nn_2_derivative
76,-0.36858296,-0.84615386,sol_nn_2_derivative
77,-0.35509634,-0.84415585,sol_nn_2_derivative
78,-0.34170127,-0.84215784,sol_nn_2_derivative
79,-0.32839322,-0.84015983,sol_nn_2_derivative
80,-0.31517553,-0.8381618,sol_nn_2_derivative
81,-0.3020444,-0.8361638,sol_nn_2_derivative
82,-0.28899837,-0.8341658,sol_nn_2_derivative
83,-0.27604008,-0.8321678,sol_nn_2_derivative
84,-0.26316428,-0.83016986,sol_nn_2_derivative
85,-0.2503705,-0.82817185,sol_nn_2_derivative
86,-0.23765779,-0.82617384,sol_nn_2_derivative
87,-0.22502398,-0.82417583,sol_nn_2_derivative
88,-0.21246672,-0.8221778,sol_nn_2_derivative
89,-0.19998503,-0.8201798,sol_nn_2_derivative
90,-0.18757439,-0.8181818,sol_nn_2_derivative
91,-0.17523766,-0.8161838,sol_nn_2_derivative
92,-0.16296864,-0.8141858,sol_nn_2_derivative
93,-0.15076399,-0.8121878,sol_nn_2_derivative
94,-0.13862348,-0.8101898,sol_nn_2_derivative
95,-0.12654352,-0.80819184,sol_nn_2_derivative
96,-0.11452079,-0.8061938,sol_nn_2_derivative
97,-0.10255194,-0.8041958,sol_nn_2_derivative
98,-0.090634584,-0.8021978,sol_nn_2_derivative
99,-0.07876444,-0.8001998,sol_nn_2_derivative
100,-0.06693792,-0.7982018,sol_nn_2_derivative
101,-0.055152893,-0.7962038,sol_nn_2_derivative
102,-0.04340267,-0.7942058,sol_nn_2_derivative
103,-0.031684637,-0.7922078,sol_nn_2_derivative
104,-0.019994736,-0.7902098,sol_nn_2_derivative
105,-0.008328199,-0.78821176,sol_nn_2_derivative
106,0.0033192635,-0.7862138,sol_nn_2_derivative
107,0.014954805,-0.7842158,sol_nn_2_derivative
108,0.026581049,-0.7822178,sol_nn_2_derivative
109,0.038205147,-0.7802198,sol_nn_2_derivative
110,0.04982972,-0.7782218,sol_nn_2_derivative
111,0.06146288,-0.7762238,sol_nn_2_derivative
112,0.073111296,-0.7742258,sol_nn_2_derivative
113,0.08477783,-0.77222776,sol_nn_2_derivative
114,0.09647131,-0.77022976,sol_nn_2_derivative
115,0.10820079,-0.76823175,sol_nn_2_derivative
116,0.11996913,-0.76623374,sol_nn_2_derivative
117,0.13178349,-0.76423573,sol_nn_2_derivative
118,0.14365101,-0.7622378,sol_nn_2_derivative
119,0.155581,-0.7602398,sol_nn_2_derivative
120,0.16758084,-0.7582418,sol_nn_2_derivative
121,0.17965865,-0.75624377,sol_nn_2_derivative
122,0.19182062,-0.75424576,sol_nn_2_derivative
123,0.20407629,-0.75224775,sol_nn_2_derivative
124,0.21643329,-0.75024974,sol_nn_2_derivative
125,0.22890258,-0.74825174,sol_nn_2_derivative
126,0.2414906,-0.7462537,sol_nn_2_derivative
127,0.25420713,-0.7442557,sol_nn_2_derivative
128,0.2670629,-0.7422577,sol_nn_2_derivative
129,0.2800641,-0.74025977,sol_nn_2_derivative
130,0.29322195,-0.73826176,sol_nn_2_derivative
131,0.3065474,-0.73626375,sol_nn_2_derivative
132,0.32004738,-0.73426574,sol_nn_2_derivative
133,0.3337345,-0.73226774,sol_nn_2_derivative
134,0.34761667,-0.73026973,sol_nn_2_derivative
135,0.36170602,-0.7282717,sol_nn_2_derivative
136,0.3760059,-0.7262737,sol_nn_2_derivative
137,0.3905337,-0.7242757,sol_nn_2_derivative
138,0.40529537,-0.7222777,sol_nn_2_derivative
139,0.42030215,-0.7202797,sol_nn_2_derivative
140,0.43556142,-0.71828175,sol_nn_2_derivative
141,0.45108485,-0.71628374,sol_nn_2_derivative
142,0.4668789,-0.71428573,sol_nn_2_derivative
143,0.48295188,-0.7122877,sol_nn_2_derivative
144,0.4993136,-0.7102897,sol_nn_2_derivative
145,0.5159676,-0.7082917,sol_nn_2_derivative
146,0.53292716,-0.7062937,sol_nn_2_derivative
147,0.5501934,-0.7042957,sol_nn_2_derivative
148,0.5677713,-0.7022977,sol_nn_2_derivative
149,0.58566713,-0.7002997,sol_nn_2_derivative
150,0.603883,-0.6983017,sol_nn_2_derivative
151,0.6224201,-0.6963037,sol_nn_2_derivative
152,0.6412835,-0.6943057,sol_nn_2_derivative
153,0.6604643,-0.6923077,sol_nn_2_derivative
154,0.6799636,-0.6903097,sol_nn_2_derivative
155,0.6997764,-0.6883117,sol_nn_2_derivative
156,0.7198955,-0.6863137,sol_nn_2_derivative
157,0.7403083,-0.6843157,sol_nn_2_derivative
158,0.76100504,-0.6823177,sol_nn_2_derivative
159,0.7819712,-0.68031967,sol_nn_2_derivative
160,0.8031826,-0.67832166,sol_nn_2_derivative
161,0.8246194,-0.67632365,sol_nn_2_derivative
162,0.8462559,-0.67432564,sol_nn_2_derivative
163,0.86805606,-0.6723277,sol_nn_2_derivative
164,0.8899877,-0.6703297,sol_nn_2_derivative
165,0.9120038,-0.6683317,sol_nn_2_derivative
166,0.934061,-0.6663337,sol_nn_2_derivative
167,0.95609933,-0.66433567,sol_nn_2_derivative
168,0.9780589,-0.66233766,sol_nn_2_derivative
169,0.99986935,-0.66033965,sol_nn_2_derivative
170,1.021451,-0.65834165,sol_nn_2_derivative
171,1.0427146,-0.65634364,sol_nn_2_derivative
172,1.0635638,-0.65434563,sol_nn_2_derivative
173,1.0838838,-0.6523476,sol_nn_2_derivative
174,1.103555,-0.6503497,sol_nn_2_derivative
175,1.1224415,-0.64835167,sol_nn_2_derivative
176,1.140394,-0.64635366,sol_nn_2_derivative
177,1.1572447,-0.64435565,sol_nn_2_derivative
178,1.1728122,-0.64235765,sol_nn_2_derivative
179,1.1868967,-0.64035964,sol_nn_2_derivative
180,1.1992732,-0.63836163,sol_nn_2_derivative
181,1.2097061,-0.6363636,sol_nn_2_derivative
182,1.217925,-0.6343656,sol_nn_2_derivative
183,1.2236439,-0.6323676,sol_nn_2_derivative
184,1.2265475,-0.6303696,sol_nn_2_derivative
185,1.2262846,-0.62837166,sol_nn_2_derivative
186,1.2224866,-0.62637365,sol_nn_2_derivative
187,1.2147444,-0.62437564,sol_nn_2_derivative
188,1.2026119,-0.62237763,sol_nn_2_derivative
189,1.185607,-0.6203796,sol_nn_2_derivative
190,1.1632148,-0.6183816,sol_nn_2_derivative
191,1.1348684,-0.6163836,sol_nn_2_derivative
192,1.0999585,-0.6143856,sol_nn_2_derivative
193,1.0578254,-0.6123876,sol_nn_2_derivative
194,1.0077679,-0.6103896,sol_nn_2_derivative
195,0.9490153,-0.6083916,sol_nn_2_derivative
196,0.88075787,-0.60639364,sol_nn_2_derivative
197,0.8021065,-0.6043956,sol_nn_2_derivative
198,0.71212476,-0.6023976,sol_nn_2_derivative
199,0.60979927,-0.6003996,sol_nn_2_derivative
200,0.49405336,-0.5984016,sol_nn_2_derivative
201,0.3637471,-0.5964036,sol_nn_2_derivative
202,0.2176449,-0.5944056,sol_nn_2_derivative
203,0.054445744,-0.5924076,sol_nn_2_derivative
204,-0.12722048,-0.5904096,sol_nn_2_derivative
205,-0.32881877,-0.58841157,sol_nn_2_derivative
206,-0.5518882,-0.58641356,sol_nn_2_derivative
207,-0.7980608,-0.58441556,sol_nn_2_derivative
208,-1.0690228,-0.5824176,sol_nn_2_derivative
209,-1.3665756,-0.5804196,sol_nn_2_derivative
210,-1.6925776,-0.5784216,sol_nn_2_derivative
211,-2.048965,-0.5764236,sol_nn_2_derivative
212,-2.4377441,-0.5744256,sol_nn_2_derivative
213,-2.860979,-0.5724276,sol_nn_2_derivative
214,-3.320785,-0.57042956,sol_nn_2_derivative
215,-3.819323,-0.56843156,sol_nn_2_derivative
216,-4.3587694,-0.56643355,sol_nn_2_derivative
217,-4.9413,-0.56443554,sol_nn_2_derivative
218,-5.5691047,-0.56243753,sol_nn_2_derivative
219,-6.244272,-0.5604396,sol_nn_2_derivative
220,-6.9688993,-0.5584416,sol_nn_2_derivative
221,-7.744873,-0.5564436,sol_nn_2_derivative
222,-8.574024,-0.55444556,sol_nn_2_derivative
223,-9.457881,-0.55244756,sol_nn_2_derivative
224,-10.397763,-0.55044955,sol_nn_2_derivative
225,-11.394661,-0.54845154,sol_nn_2_derivative
226,-12.44912,-0.54645354,sol_nn_2_derivative
227,-13.561246,-0.5444555,sol_nn_2_derivative
228,-14.730552,-0.5424575,sol_nn_2_derivative
229,-15.9558525,-0.5404595,sol_nn_2_derivative
230,-17.235157,-0.53846157,sol_nn_2_derivative
231,-18.565662,-0.53646356,sol_nn_2_derivative
232,-19.943441,-0.53446555,sol_nn_2_derivative
233,-21.363407,-0.53246754,sol_nn_2_derivative
234,-22.819176,-0.53046954,sol_nn_2_derivative
235,-24.302942,-0.5284715,sol_nn_2_derivative
236,-25.805275,-0.5264735,sol_nn_2_derivative
237,-27.315073,-0.5244755,sol_nn_2_derivative
238,-28.819324,-0.5224775,sol_nn_2_derivative
239,-30.303135,-0.5204795,sol_nn_2_derivative
240,-31.749594,-0.5184815,sol_nn_2_derivative
241,-33.13961,-0.51648355,sol_nn_2_derivative
242,-34.45222,-0.51448554,sol_nn_2_derivative
243,-35.664215,-0.51248753,sol_nn_2_derivative
244,-36.750645,-0.5104895,sol_nn_2_derivative
245,-37.684788,-0.5084915,sol_nn_2_derivative
246,-38.438545,-0.5064935,sol_nn_2_derivative
247,-38.9828,-0.5044955,sol_nn_2_derivative
248,-39.287968,-0.5024975,sol_nn_2_derivative
249,-39.324806,-0.5004995,sol_nn_2_derivative
250,-39.06498,-0.4985015,sol_nn_2_derivative
251,-38.48232,-0.4965035,sol_nn_2_derivative
252,-37.55378,-0.4945055,sol_nn_2_derivative
253,-36.26092,-0.4925075,sol_nn_2_derivative
254,-34.59122,-0.49050948,sol_nn_2_derivative
255,-32.539818,-0.4885115,sol_nn_2_derivative
256,-30.110867,-0.4865135,sol_nn_2_derivative
257,-27.31927,-0.4845155,sol_nn_2_derivative
258,-24.192139,-0.48251748,sol_nn_2_derivative
259,-20.76975,-0.48051947,sol_nn_2_derivative
260,-17.10645,-0.47852147,sol_nn_2_derivative
261,-13.270626,-0.4765235,sol_nn_2_derivative
262,-9.343758,-0.47452548,sol_nn_2_derivative
263,-5.419055,-0.47252747,sol_nn_2_derivative
264,-1.5982804,-0.47052947,sol_nn_2_derivative
265,2.0118532,-0.46853146,sol_nn_2_derivative
266,5.3050566,-0.46653345,sol_nn_2_derivative
267,8.18086,-0.46453547,sol_nn_2_derivative
268,10.551214,-0.46253747,sol_nn_2_derivative
269,12.346304,-0.46053946,sol_nn_2_derivative
270,13.519978,-0.45854145,sol_nn_2_derivative
271,14.053906,-0.45654345,sol_nn_2_derivative
272,13.959576,-0.45454547,sol_nn_2_derivative
273,13.278231,-0.45254746,sol_nn_2_derivative
274,12.078165,-0.45054945,sol_nn_2_derivative
275,10.450182,-0.44855145,sol_nn_2_derivative
276,8.500697,-0.44655344,sol_nn_2_derivative
277,6.3444824,-0.44455543,sol_nn_2_derivative
278,4.0967035,-0.44255745,sol_nn_2_derivative
279,1.8653812,-0.44055945,sol_nn_2_derivative
280,-0.2541268,-0.43856144,sol_nn_2_derivative
281,-2.1839235,-0.43656343,sol_nn_2_derivative
282,-3.8657997,-0.43456542,sol_nn_2_derivative
283,-5.26194,-0.43256745,sol_nn_2_derivative
284,-6.353882,-0.43056944,sol_nn_2_derivative
285,-7.140371,-0.42857143,sol_nn_2_derivative
286,-7.6341925,-0.42657343,sol_nn_2_derivative
287,-7.8590813,-0.42457542,sol_nn_2_derivative
288,-7.8461237,-0.4225774,sol_nn_2_derivative
289,-7.6307645,-0.42057943,sol_nn_2_derivative
290,-7.2500625,-0.41858143,sol_nn_2_derivative
291,-6.740604,-0.41658342,sol_nn_2_derivative
292,-6.136871,-0.4145854,sol_nn_2_derivative
293,-5.4701543,-0.4125874,sol_nn_2_derivative
294,-4.7678804,-0.4105894,sol_nn_2_derivative
295,-4.0534096,-0.40859142,sol_nn_2_derivative
296,-3.3459024,-0.4065934,sol_nn_2_derivative
297,-2.6606207,-0.4045954,sol_nn_2_derivative
298,-2.0092475,-0.4025974,sol_nn_2_derivative
299,-1.4002647,-0.4005994,sol_nn_2_derivative
300,-0.83940196,-0.3986014,sol_nn_2_derivative
301,-0.3300643,-0.3966034,sol_nn_2_derivative
302,0.12622213,-0.3946054,sol_nn_2_derivative
303,0.52943635,-0.3926074,sol_nn_2_derivative
304,0.88076925,-0.39060938,sol_nn_2_derivative
305,1.1822283,-0.38861138,sol_nn_2_derivative
306,1.4365077,-0.3866134,sol_nn_2_derivative
307,1.646699,-0.3846154,sol_nn_2_derivative
308,1.81615,-0.38261738,sol_nn_2_derivative
309,1.9483309,-0.38061938,sol_nn_2_derivative
310,2.046732,-0.37862137,sol_nn_2_derivative
311,2.1147842,-0.37662336,sol_nn_2_derivative
312,2.155787,-0.37462538,sol_nn_2_derivative
313,2.1729078,-0.37262738,sol_nn_2_derivative
314,2.1690726,-0.37062937,sol_nn_2_derivative
315,2.1470432,-0.36863136,sol_nn_2_derivative
316,2.1093931,-0.36663336,sol_nn_2_derivative
317,2.0584078,-0.36463538,sol_nn_2_derivative
318,1.996233,-0.36263737,sol_nn_2_derivative
319,1.9247699,-0.36063936,sol_nn_2_derivative
320,1.845727,-0.35864136,sol_nn_2_derivative
321,1.760674,-0.35664335,sol_nn_2_derivative
322,1.6709547,-0.35464534,sol_nn_2_derivative
323,1.5777931,-0.35264736,sol_nn_2_derivative
324,1.4822464,-0.35064936,sol_nn_2_derivative
325,1.385252,-0.34865135,sol_nn_2_derivative
326,1.2876277,-0.34665334,sol_nn_2_derivative
327,1.1900802,-0.34465533,sol_nn_2_derivative
328,1.0932093,-0.34265736,sol_nn_2_derivative
329,0.9975376,-0.34065935,sol_nn_2_derivative
330,0.9034939,-0.33866134,sol_nn_2_derivative
331,0.81147194,-0.33666334,sol_nn_2_derivative
332,0.72175217,-0.33466533,sol_nn_2_derivative
333,0.6345916,-0.33266732,sol_nn_2_derivative
334,0.55020666,-0.33066934,sol_nn_2_derivative
335,0.46874046,-0.32867134,sol_nn_2_derivative
336,0.3903165,-0.32667333,sol_nn_2_derivative
337,0.31501913,-0.32467532,sol_nn_2_derivative
338,0.24291277,-0.3226773,sol_nn_2_derivative
339,0.17402601,-0.3206793,sol_nn_2_derivative
340,0.108374596,-0.31868133,sol_nn_2_derivative
341,0.045947075,-0.31668332,sol_nn_2_derivative
342,-0.013280392,-0.3146853,sol_nn_2_derivative
343,-0.06934357,-0.3126873,sol_nn_2_derivative
344,-0.122291565,-0.3106893,sol_nn_2_derivative
345,-0.1721797,-0.30869132,sol_nn_2_derivative
346,-0.21907759,-0.30669332,sol_nn_2_derivative
347,-0.26305723,-0.3046953,sol_nn_2_derivative
348,-0.3042035,-0.3026973,sol_nn_2_derivative
349,-0.3425889,-0.3006993,sol_nn_2_derivative
350,-0.37830257,-0.2987013,sol_nn_2_derivative
351,-0.41142607,-0.2967033,sol_nn_2_derivative
352,-0.4420576,-0.2947053,sol_nn_2_derivative
353,-0.47028875,-0.2927073,sol_nn_2_derivative
354,-0.49620247,-0.2907093,sol_nn_2_derivative
355,-0.5198946,-0.28871128,sol_nn_2_derivative
356,-0.5414529,-0.28671327,sol_nn_2_derivative
357,-0.5609703,-0.2847153,sol_nn_2_derivative
358,-0.5785289,-0.2827173,sol_nn_2_derivative
359,-0.59422207,-0.28071928,sol_nn_2_derivative
360,-0.608129,-0.27872127,sol_nn_2_derivative
361,-0.62033796,-0.27672327,sol_nn_2_derivative
362,-0.6309271,-0.2747253,sol_nn_2_derivative
363,-0.6399703,-0.27272728,sol_nn_2_derivative
364,-0.6475582,-0.27072927,sol_nn_2_derivative
365,-0.6537528,-0.26873127,sol_nn_2_derivative
366,-0.6586361,-0.26673326,sol_nn_2_derivative
367,-0.6622696,-0.26473525,sol_nn_2_derivative
368,-0.6647296,-0.26273727,sol_nn_2_derivative
369,-0.6660743,-0.26073927,sol_nn_2_derivative
370,-0.66637564,-0.25874126,sol_nn_2_derivative
371,-0.66568613,-0.25674325,sol_nn_2_derivative
372,-0.66407156,-0.25474524,sol_nn_2_derivative
373,-0.66158056,-0.25274727,sol_nn_2_derivative
374,-0.65827084,-0.25074926,sol_nn_2_derivative
375,-0.6542001,-0.24875125,sol_nn_2_derivative
376,-0.64940643,-0.24675325,sol_nn_2_derivative
377,-0.64395094,-0.24475524,sol_nn_2_derivative
378,-0.6378665,-0.24275725,sol_nn_2_derivative
379,-0.63120365,-0.24075924,sol_nn_2_derivative
380,-0.62400293,-0.23876125,sol_nn_2_derivative
381,-0.61630297,-0.23676324,sol_nn_2_derivative
382,-0.60814476,-0.23476523,sol_nn_2_derivative
383,-0.5995574,-0.23276724,sol_nn_2_derivative
384,-0.5905814,-0.23076923,sol_nn_2_derivative
385,-0.5812454,-0.22877122,sol_nn_2_derivative
386,-0.57158566,-0.22677323,sol_nn_2_derivative
387,-0.5616236,-0.22477522,sol_nn_2_derivative
388,-0.5513897,-0.22277722,sol_nn_2_derivative
389,-0.5409112,-0.22077923,sol_nn_2_derivative
390,-0.5302143,-0.21878122,sol_nn_2_derivative
391,-0.51932,-0.21678321,sol_nn_2_derivative
392,-0.5082483,-0.21478522,sol_nn_2_derivative
393,-0.49702454,-0.21278721,sol_nn_2_derivative
394,-0.48566675,-0.2107892,sol_nn_2_derivative
395,-0.47418976,-0.20879121,sol_nn_2_derivative
396,-0.46261215,-0.2067932,sol_nn_2_derivative
397,-0.450953,-0.20479521,sol_nn_2_derivative
398,-0.43922234,-0.2027972,sol_nn_2_derivative
399,-0.4274397,-0.2007992,sol_nn_2_derivative
400,-0.41561174,-0.1988012,sol_nn_2_derivative
401,-0.40375662,-0.1968032,sol_nn_2_derivative
402,-0.39187813,-0.19480519,sol_nn_2_derivative
403,-0.37999344,-0.1928072,sol_nn_2_derivative
404,-0.3681097,-0.19080919,sol_nn_2_derivative
405,-0.35623598,-0.18881118,sol_nn_2_derivative
406,-0.34437656,-0.18681319,sol_nn_2_derivative
407,-0.3325472,-0.18481518,sol_nn_2_derivative
408,-0.32074356,-0.18281718,sol_nn_2_derivative
409,-0.30898,-0.18081918,sol_nn_2_derivative
410,-0.29726076,-0.17882118,sol_nn_2_derivative
411,-0.2855878,-0.17682318,sol_nn_2_derivative
412,-0.2739668,-0.17482518,sol_nn_2_derivative
413,-0.2624054,-0.17282717,sol_nn_2_derivative
414,-0.25089884,-0.17082918,sol_nn_2_derivative
415,-0.2394576,-0.16883117,sol_nn_2_derivative
416,-0.22808313,-0.16683316,sol_nn_2_derivative
417,-0.21677446,-0.16483517,sol_nn_2_derivative
418,-0.20553827,-0.16283716,sol_nn_2_derivative
419,-0.19437313,-0.16083916,sol_nn_2_derivative
420,-0.18327665,-0.15884116,sol_nn_2_derivative
421,-0.17225838,-0.15684316,sol_nn_2_derivative
422,-0.1613121,-0.15484515,sol_nn_2_derivative
423,-0.15044355,-0.15284716,sol_nn_2_derivative
424,-0.13964939,-0.15084915,sol_nn_2_derivative
425,-0.12893057,-0.14885116,sol_nn_2_derivative
426,-0.11828756,-0.14685315,sol_nn_2_derivative
427,-0.1077199,-0.14485514,sol_nn_2_derivative
428,-0.09722662,-0.14285715,sol_nn_2_derivative
429,-0.08681059,-0.14085914,sol_nn_2_derivative
430,-0.07646704,-0.13886113,sol_nn_2_derivative
431,-0.06619692,-0.13686314,sol_nn_2_derivative
432,-0.05599928,-0.13486513,sol_nn_2_derivative
433,-0.045875072,-0.13286713,sol_nn_2_derivative
434,-0.035821915,-0.13086914,sol_nn_2_derivative
435,-0.025841236,-0.12887113,sol_nn_2_derivative
436,-0.015925884,-0.12687312,sol_nn_2_derivative
437,-0.0060839653,-0.12487513,sol_nn_2_derivative
438,0.0036959648,-0.12287712,sol_nn_2_derivative
439,0.013404846,-0.12087912,sol_nn_2_derivative
440,0.0230484,-0.11888112,sol_nn_2_derivative
441,0.032628536,-0.116883114,sol_nn_2_derivative
442,0.042141914,-0.114885114,sol_nn_2_derivative
443,0.051593304,-0.112887114,sol_nn_2_derivative
444,0.060982704,-0.110889114,sol_nn_2_derivative
445,0.07031059,-0.10889111,sol_nn_2_derivative
446,0.07957554,-0.10689311,sol_nn_2_derivative
447,0.08877802,-0.10489511,sol_nn_2_derivative
448,0.09792423,-0.1028971,sol_nn_2_derivative
449,0.10700941,-0.1008991,sol_nn_2_derivative
450,0.11603451,-0.0989011,sol_nn_2_derivative
451,0.12499857,-0.0969031,sol_nn_2_derivative
452,0.1339078,-0.09490509,sol_nn_2_derivative
453,0.14275742,-0.09290709,sol_nn_2_derivative
454,0.15154743,-0.09090909,sol_nn_2_derivative
455,0.16027641,-0.08891109,sol_nn_2_derivative
456,0.16894913,-0.08691309,sol_nn_2_derivative
457,0.17756128,-0.08491509,sol_nn_2_derivative
458,0.18611336,-0.08291708,sol_nn_2_derivative
459,0.19460678,-0.08091908,sol_nn_2_derivative
460,0.20303869,-0.07892108,sol_nn_2_derivative
461,0.21140814,-0.07692308,sol_nn_2_derivative
462,0.21971798,-0.07492507,sol_nn_2_derivative
463,0.2279644,-0.07292707,sol_nn_2_derivative
464,0.23614407,-0.07092907,sol_nn_2_derivative
465,0.24425936,-0.068931065,sol_nn_2_derivative
466,0.2523098,-0.066933066,sol_nn_2_derivative
467,0.2602911,-0.064935066,sol_nn_2_derivative
468,0.26820183,-0.062937066,sol_nn_2_derivative
469,0.27604532,-0.060939062,sol_nn_2_derivative
470,0.283813,-0.05894106,sol_nn_2_derivative
471,0.29150724,-0.056943055,sol_nn_2_derivative
472,0.29912806,-0.054945055,sol_nn_2_derivative
473,0.30666542,-0.05294705,sol_nn_2_derivative
474,0.3141265,-0.050949052,sol_nn_2_derivative
475,0.3215046,-0.04895105,sol_nn_2_derivative
476,0.3287983,-0.04695305,sol_nn_2_derivative
477,0.33600283,-0.044955045,sol_nn_2_derivative
478,0.34311962,-0.04295704,sol_nn_2_derivative
479,0.35014343,-0.04095904,sol_nn_2_derivative
480,0.35707283,-0.038961038,sol_nn_2_derivative
481,0.36390448,-0.03696304,sol_nn_2_derivative
482,0.37063408,-0.034965035,sol_nn_2_derivative
483,0.37725925,-0.032967035,sol_nn_2_derivative
484,0.38377953,-0.030969031,sol_nn_2_derivative
485,0.39019156,-0.02897103,sol_nn_2_derivative
486,0.39648628,-0.026973028,sol_nn_2_derivative
487,0.40266752,-0.024975024,sol_nn_2_derivative
488,0.40872812,-0.022977022,sol_nn_2_derivative
489,0.4146633,-0.02097902,sol_nn_2_derivative
490,0.42047262,-0.018981019,sol_nn_2_derivative
491,0.42615128,-0.016983017,sol_nn_2_derivative
492,0.43169546,-0.014985015,sol_nn_2_derivative
493,0.43710232,-0.012987013,sol_nn_2_derivative
494,0.44236565,-0.010989011,sol_nn_2_derivative
495,0.4474783,-0.008991009,sol_nn_2_derivative
496,0.4524474,-0.006993007,sol_nn_2_derivative
497,0.45725632,-0.004995005,sol_nn_2_derivative
498,0.46190882,-0.002997003,sol_nn_2_derivative
499,0.4664011,-0.000999001,sol_nn_2_derivative
500,0.47071838,0.000999001,sol_nn_2_derivative
501,0.47486734,0.002997003,sol_nn_2_derivative
502,0.47883892,0.004995005,sol_nn_2_derivative
503,0.48263454,0.006993007,sol_nn_2_derivative
504,0.48623705,0.008991009,sol_nn_2_derivative
505,0.48965073,0.010989011,sol_nn_2_derivative
506,0.49286985,0.012987013,sol_nn_2_derivative
507,0.4958868,0.014985015,sol_nn_2_derivative
508,0.4987011,0.016983017,sol_nn_2_derivative
509,0.50130415,0.018981019,sol_nn_2_derivative
510,0.5036931,0.02097902,sol_nn_2_derivative
511,0.50585985,0.022977022,sol_nn_2_derivative
512,0.507802,0.024975024,sol_nn_2_derivative
513,0.50951767,0.026973028,sol_nn_2_derivative
514,0.5109906,0.02897103,sol_nn_2_derivative
515,0.51222754,0.030969031,sol_nn_2_derivative
516,0.513217,0.032967035,sol_nn_2_derivative
517,0.5139556,0.034965035,sol_nn_2_derivative
518,0.51443386,0.03696304,sol_nn_2_derivative
519,0.51465034,0.038961038,sol_nn_2_derivative
520,0.5146003,0.04095904,sol_nn_2_derivative
521,0.51427937,0.04295704,sol_nn_2_derivative
522,0.5136757,0.044955045,sol_nn_2_derivative
523,0.51278925,0.04695305,sol_nn_2_derivative
524,0.5116129,0.04895105,sol_nn_2_derivative
525,0.51013994,0.050949052,sol_nn_2_derivative
526,0.50836563,0.05294705,sol_nn_2_derivative
527,0.5062828,0.054945055,sol_nn_2_derivative
528,0.5038891,0.056943055,sol_nn_2_derivative
529,0.5011759,0.05894106,sol_nn_2_derivative
530,0.49813938,0.060939062,sol_nn_2_derivative
531,0.49477148,0.062937066,sol_nn_2_derivative
532,0.4910698,0.064935066,sol_nn_2_derivative
533,0.48702717,0.066933066,sol_nn_2_derivative
534,0.4826355,0.068931065,sol_nn_2_derivative
535,0.47789097,0.07092907,sol_nn_2_derivative
536,0.47278976,0.07292707,sol_nn_2_derivative
537,0.46732283,0.07492507,sol_nn_2_derivative
538,0.4614873,0.07692308,sol_nn_2_derivative
539,0.45527458,0.07892108,sol_nn_2_derivative
540,0.4486847,0.08091908,sol_nn_2_derivative
541,0.4417057,0.08291708,sol_nn_2_derivative
542,0.43433523,0.08491509,sol_nn_2_derivative
543,0.42656708,0.08691309,sol_nn_2_derivative
544,0.41839838,0.08891109,sol_nn_2_derivative
545,0.409822,0.09090909,sol_nn_2_derivative
546,0.4008298,0.09290709,sol_nn_2_derivative
547,0.39142323,0.09490509,sol_nn_2_derivative
548,0.3815918,0.0969031,sol_nn_2_derivative
549,0.37133312,0.0989011,sol_nn_2_derivative
550,0.36064005,0.1008991,sol_nn_2_derivative
551,0.3495121,0.1028971,sol_nn_2_derivative
552,0.33794212,0.10489511,sol_nn_2_derivative
553,0.32592916,0.10689311,sol_nn_2_derivative
554,0.3134637,0.10889111,sol_nn_2_derivative
555,0.3005457,0.110889114,sol_nn_2_derivative
556,0.28716993,0.112887114,sol_nn_2_derivative
557,0.27333403,0.114885114,sol_nn_2_derivative
558,0.2590351,0.116883114,sol_nn_2_derivative
559,0.24426794,0.11888112,sol_nn_2_derivative
560,0.22903109,0.12087912,sol_nn_2_derivative
561,0.21332264,0.12287712,sol_nn_2_derivative
562,0.19714212,0.12487513,sol_nn_2_derivative
563,0.18048286,0.12687312,sol_nn_2_derivative
564,0.16334581,0.12887113,sol_nn_2_derivative
565,0.14573288,0.13086914,sol_nn_2_derivative
566,0.12764072,0.13286713,sol_nn_2_derivative
567,0.10906744,0.13486513,sol_nn_2_derivative
568,0.090016365,0.13686314,sol_nn_2_derivative
569,0.0704875,0.13886113,sol_nn_2_derivative
570,0.050480366,0.14085914,sol_nn_2_derivative
571,0.029995918,0.14285715,sol_nn_2_derivative
572,0.0090379715,0.14485514,sol_nn_2_derivative
573,-0.012389183,0.14685315,sol_nn_2_derivative
574,-0.034286976,0.14885116,sol_nn_2_derivative
575,-0.05664587,0.15084915,sol_nn_2_derivative
576,-0.07946539,0.15284716,sol_nn_2_derivative
577,-0.10273552,0.15484515,sol_nn_2_derivative
578,-0.12645912,0.15684316,sol_nn_2_derivative
579,-0.1506238,0.15884116,sol_nn_2_derivative
580,-0.17521858,0.16083916,sol_nn_2_derivative
581,-0.20024109,0.16283716,sol_nn_2_derivative
582,-0.22568178,0.16483517,sol_nn_2_derivative
583,-0.25152683,0.16683316,sol_nn_2_derivative
584,-0.27776718,0.16883117,sol_nn_2_derivative
585,-0.3043928,0.17082918,sol_nn_2_derivative
586,-0.33138657,0.17282717,sol_nn_2_derivative
587,-0.35873842,0.17482518,sol_nn_2_derivative
588,-0.38643265,0.17682318,sol_nn_2_derivative
589,-0.41445065,0.17882118,sol_nn_2_derivative
590,-0.44277716,0.18081918,sol_nn_2_derivative
591,-0.4713931,0.18281718,sol_nn_2_derivative
592,-0.5002794,0.18481518,sol_nn_2_derivative
593,-0.5294132,0.18681319,sol_nn_2_derivative
594,-0.55877304,0.18881118,sol_nn_2_derivative
595,-0.58833456,0.19080919,sol_nn_2_derivative
596,-0.6180725,0.1928072,sol_nn_2_derivative
597,-0.64795876,0.19480519,sol_nn_2_derivative
598,-0.67796683,0.1968032,sol_nn_2_derivative
599,-0.70806646,0.1988012,sol_nn_2_derivative
600,-0.73822427,0.2007992,sol_nn_2_derivative
601,-0.76840687,0.2027972,sol_nn_2_derivative
602,-0.79858017,0.20479521,sol_nn_2_derivative
603,-0.8287091,0.2067932,sol_nn_2_derivative
604,-0.85875034,0.20879121,sol_nn_2_derivative
605,-0.8886659,0.2107892,sol_nn_2_derivative
606,-0.91841125,0.21278721,sol_nn_2_derivative
607,-0.94794273,0.21478522,sol_nn_2_derivative
608,-0.9772146,0.21678321,sol_nn_2_derivative
609,-1.0061741,0.21878122,sol_nn_2_derivative
610,-1.0347753,0.22077923,sol_nn_2_derivative
611,-1.062958,0.22277722,sol_nn_2_derivative
612,-1.0906713,0.22477522,sol_nn_2_derivative
613,-1.1178555,0.22677323,sol_nn_2_derivative
614,-1.1444497,0.22877122,sol_nn_2_derivative
615,-1.1703935,0.23076923,sol_nn_2_derivative
616,-1.1956182,0.23276724,sol_nn_2_derivative
617,-1.2200575,0.23476523,sol_nn_2_derivative
618,-1.2436404,0.23676324,sol_nn_2_derivative
619,-1.266293,0.23876125,sol_nn_2_derivative
620,-1.2879424,0.24075924,sol_nn_2_derivative
621,-1.3085079,0.24275725,sol_nn_2_derivative
622,-1.3279111,0.24475524,sol_nn_2_derivative
623,-1.346061,0.24675325,sol_nn_2_derivative
624,-1.3628798,0.24875125,sol_nn_2_derivative
625,-1.3782763,0.25074926,sol_nn_2_derivative
626,-1.3921556,0.25274727,sol_nn_2_derivative
627,-1.4044268,0.25474524,sol_nn_2_derivative
628,-1.414989,0.25674325,sol_nn_2_derivative
629,-1.4237454,0.25874126,sol_nn_2_derivative
630,-1.4305966,0.26073927,sol_nn_2_derivative
631,-1.4354324,0.26273727,sol_nn_2_derivative
632,-1.4381464,0.26473525,sol_nn_2_derivative
633,-1.438631,0.26673326,sol_nn_2_derivative
634,-1.4367726,0.26873127,sol_nn_2_derivative
635,-1.4324565,0.27072927,sol_nn_2_derivative
636,-1.42557,0.27272728,sol_nn_2_derivative
637,-1.4159942,0.2747253,sol_nn_2_derivative
638,-1.4036098,0.27672327,sol_nn_2_derivative
639,-1.3882976,0.27872127,sol_nn_2_derivative
640,-1.3699317,0.28071928,sol_nn_2_derivative
641,-1.3483932,0.2827173,sol_nn_2_derivative
642,-1.3235569,0.2847153,sol_nn_2_derivative
643,-1.2953045,0.28671327,sol_nn_2_derivative
644,-1.2635078,0.28871128,sol_nn_2_derivative
645,-1.2280433,0.2907093,sol_nn_2_derivative
646,-1.1887972,0.2927073,sol_nn_2_derivative
647,-1.1456456,0.2947053,sol_nn_2_derivative
648,-1.0984735,0.2967033,sol_nn_2_derivative
649,-1.0471697,0.2987013,sol_nn_2_derivative
650,-0.9916153,0.3006993,sol_nn_2_derivative
651,-0.93171453,0.3026973,sol_nn_2_derivative
652,-0.86736226,0.3046953,sol_nn_2_derivative
653,-0.79846764,0.30669332,sol_nn_2_derivative
654,-0.72494173,0.30869132,sol_nn_2_derivative
655,-0.64671254,0.3106893,sol_nn_2_derivative
656,-0.56370497,0.3126873,sol_nn_2_derivative
657,-0.4758668,0.3146853,sol_nn_2_derivative
658,-0.38315392,0.31668332,sol_nn_2_derivative
659,-0.28553224,0.31868133,sol_nn_2_derivative
660,-0.1829884,0.3206793,sol_nn_2_derivative
661,-0.07552266,0.3226773,sol_nn_2_derivative
662,0.0368433,0.32467532,sol_nn_2_derivative
663,0.15407228,0.32667333,sol_nn_2_derivative
664,0.2760954,0.32867134,sol_nn_2_derivative
665,0.40282583,0.33066934,sol_nn_2_derivative
666,0.5341501,0.33266732,sol_nn_2_derivative
667,0.66992307,0.33466533,sol_nn_2_derivative
668,0.8099656,0.33666334,sol_nn_2_derivative
669,0.95407796,0.33866134,sol_nn_2_derivative
670,1.1020026,0.34065935,sol_nn_2_derivative
671,1.2534616,0.34265736,sol_nn_2_derivative
672,1.4081249,0.34465533,sol_nn_2_derivative
673,1.5656259,0.34665334,sol_nn_2_derivative
674,1.7255476,0.34865135,sol_nn_2_derivative
675,1.8874247,0.35064936,sol_nn_2_derivative
676,2.0507388,0.35264736,sol_nn_2_derivative
677,2.2149217,0.35464534,sol_nn_2_derivative
678,2.3793383,0.35664335,sol_nn_2_derivative
679,2.543317,0.35864136,sol_nn_2_derivative
680,2.7060955,0.36063936,sol_nn_2_derivative
681,2.8668776,0.36263737,sol_nn_2_derivative
682,3.0247955,0.36463538,sol_nn_2_derivative
683,3.178907,0.36663336,sol_nn_2_derivative
684,3.3282256,0.36863136,sol_nn_2_derivative
685,3.4716835,0.37062937,sol_nn_2_derivative
686,3.6081545,0.37262738,sol_nn_2_derivative
687,3.7364647,0.37462538,sol_nn_2_derivative
688,3.8553488,0.37662336,sol_nn_2_derivative
689,3.9635239,0.37862137,sol_nn_2_derivative
690,4.059629,0.38061938,sol_nn_2_derivative
691,4.1422577,0.38261738,sol_nn_2_derivative
692,4.209963,0.3846154,sol_nn_2_derivative
693,4.2612724,0.3866134,sol_nn_2_derivative
694,4.294671,0.38861138,sol_nn_2_derivative
695,4.308631,0.39060938,sol_nn_2_derivative
696,4.3016195,0.3926074,sol_nn_2_derivative
697,4.2721014,0.3946054,sol_nn_2_derivative
698,4.218561,0.3966034,sol_nn_2_derivative
699,4.139513,0.3986014,sol_nn_2_derivative
700,4.0335083,0.4005994,sol_nn_2_derivative
701,3.8991587,0.4025974,sol_nn_2_derivative
702,3.7351627,0.4045954,sol_nn_2_derivative
703,3.540309,0.4065934,sol_nn_2_derivative
704,3.3134856,0.40859142,sol_nn_2_derivative
705,3.053725,0.4105894,sol_nn_2_derivative
706,2.7602015,0.4125874,sol_nn_2_derivative
707,2.4322517,0.4145854,sol_nn_2_derivative
708,2.0694118,0.41658342,sol_nn_2_derivative
709,1.6714034,0.41858143,sol_nn_2_derivative
710,1.2381732,0.42057943,sol_nn_2_derivative
711,0.76991844,0.4225774,sol_nn_2_derivative
712,0.26704097,0.42457542,sol_nn_2_derivative
713,-0.26976824,0.42657343,sol_nn_2_derivative
714,-0.83954847,0.42857143,sol_nn_2_derivative
715,-1.4410852,0.43056944,sol_nn_2_derivative
716,-2.0728836,0.43256745,sol_nn_2_derivative
717,-2.7331512,0.43456542,sol_nn_2_derivative
718,-3.4198794,0.43656343,sol_nn_2_derivative
719,-4.130737,0.43856144,sol_nn_2_derivative
720,-4.8631687,0.44055945,sol_nn_2_derivative
721,-5.614378,0.44255745,sol_nn_2_derivative
722,-6.3813334,0.44455543,sol_nn_2_derivative
723,-7.16084,0.44655344,sol_nn_2_derivative
724,-7.9494915,0.44855145,sol_nn_2_derivative
725,-8.74377,0.45054945,sol_nn_2_derivative
726,-9.540022,0.45254746,sol_nn_2_derivative
727,-10.334511,0.45454547,sol_nn_2_derivative
728,-11.1234665,0.45654345,sol_nn_2_derivative
729,-11.903129,0.45854145,sol_nn_2_derivative
730,-12.669729,0.46053946,sol_nn_2_derivative
731,-13.419586,0.46253747,sol_nn_2_derivative
732,-14.149103,0.46453547,sol_nn_2_derivative
733,-14.854816,0.46653345,sol_nn_2_derivative
734,-15.533474,0.46853146,sol_nn_2_derivative
735,-16.181969,0.47052947,sol_nn_2_derivative
736,-16.797445,0.47252747,sol_nn_2_derivative
737,-17.3773,0.47452548,sol_nn_2_derivative
738,-17.919199,0.4765235,sol_nn_2_derivative
739,-18.421091,0.47852147,sol_nn_2_derivative
740,-18.88125,0.48051947,sol_nn_2_derivative
741,-19.298239,0.48251748,sol_nn_2_derivative
742,-19.670948,0.4845155,sol_nn_2_derivative
743,-19.998577,0.4865135,sol_nn_2_derivative
744,-20.280643,0.4885115,sol_nn_2_derivative
745,-20.516987,0.49050948,sol_nn_2_derivative
746,-20.707708,0.4925075,sol_nn_2_derivative
747,-20.853231,0.4945055,sol_nn_2_derivative
748,-20.954214,0.4965035,sol_nn_2_derivative
749,-21.011583,0.4985015,sol_nn_2_derivative
750,-21.026487,0.5004995,sol_nn_2_derivative
751,-21.000269,0.5024975,sol_nn_2_derivative
752,-20.934479,0.5044955,sol_nn_2_derivative
753,-20.8308,0.5064935,sol_nn_2_derivative
754,-20.691061,0.5084915,sol_nn_2_derivative
755,-20.517216,0.5104895,sol_nn_2_derivative
756,-20.311287,0.51248753,sol_nn_2_derivative
757,-20.075386,0.51448554,sol_nn_2_derivative
758,-19.81165,0.51648355,sol_nn_2_derivative
759,-19.522247,0.5184815,sol_nn_2_derivative
760,-19.209362,0.5204795,sol_nn_2_derivative
761,-18.875154,0.5224775,sol_nn_2_derivative
762,-18.521767,0.5244755,sol_nn_2_derivative
763,-18.151299,0.5264735,sol_nn_2_derivative
764,-17.765814,0.5284715,sol_nn_2_derivative
765,-17.367275,0.53046954,sol_nn_2_derivative
766,-16.957619,0.53246754,sol_nn_2_derivative
767,-16.538664,0.53446555,sol_nn_2_derivative
768,-16.112164,0.53646356,sol_nn_2_derivative
769,-15.679777,0.53846157,sol_nn_2_derivative
770,-15.243079,0.5404595,sol_nn_2_derivative
771,-14.803514,0.5424575,sol_nn_2_derivative
772,-14.362472,0.5444555,sol_nn_2_derivative
773,-13.921217,0.54645354,sol_nn_2_derivative
774,-13.480942,0.54845154,sol_nn_2_derivative
775,-13.04271,0.55044955,sol_nn_2_derivative
776,-12.607527,0.55244756,sol_nn_2_derivative
777,-12.176292,0.55444556,sol_nn_2_derivative
778,-11.74982,0.5564436,sol_nn_2_derivative
779,-11.328832,0.5584416,sol_nn_2_derivative
780,-10.913983,0.5604396,sol_nn_2_derivative
781,-10.505859,0.56243753,sol_nn_2_derivative
782,-10.1049385,0.56443554,sol_nn_2_derivative
783,-9.711669,0.56643355,sol_nn_2_derivative
784,-9.326414,0.56843156,sol_nn_2_derivative
785,-8.949498,0.57042956,sol_nn_2_derivative
786,-8.581171,0.5724276,sol_nn_2_derivative
787,-8.221641,0.5744256,sol_nn_2_derivative
788,-7.8710675,0.5764236,sol_nn_2_derivative
789,-7.52956,0.5784216,sol_nn_2_derivative
790,-7.197209,0.5804196,sol_nn_2_derivative
791,-6.8740454,0.5824176,sol_nn_2_derivative
792,-6.5600863,0.58441556,sol_nn_2_derivative
793,-6.2553005,0.58641356,sol_nn_2_derivative
794,-5.959648,0.58841157,sol_nn_2_derivative
795,-5.673057,0.5904096,sol_nn_2_derivative
796,-5.395439,0.5924076,sol_nn_2_derivative
797,-5.1266866,0.5944056,sol_nn_2_derivative
798,-4.8666644,0.5964036,sol_nn_2_derivative
799,-4.6152496,0.5984016,sol_nn_2_derivative
800,-4.3722816,0.6003996,sol_nn_2_derivative
801,-4.1375995,0.6023976,sol_nn_2_derivative
802,-3.9110394,0.6043956,sol_nn_2_derivative
803,-3.6924226,0.60639364,sol_nn_2_derivative
804,-3.4815757,0.6083916,sol_nn_2_derivative
805,-3.2783015,0.6103896,sol_nn_2_derivative
806,-3.0824106,0.6123876,sol_nn_2_derivative
807,-2.8937204,0.6143856,sol_nn_2_derivative
808,-2.7120383,0.6163836,sol_nn_2_derivative
809,-2.537167,0.6183816,sol_nn_2_derivative
810,-2.3689191,0.6203796,sol_nn_2_derivative
811,-2.2070985,0.62237763,sol_nn_2_derivative
812,-2.0515165,0.62437564,sol_nn_2_derivative
813,-1.9019903,0.62637365,sol_nn_2_derivative
814,-1.7583325,0.62837166,sol_nn_2_derivative
815,-1.620361,0.6303696,sol_nn_2_derivative
816,-1.4878888,0.6323676,sol_nn_2_derivative
817,-1.3607498,0.6343656,sol_nn_2_derivative
818,-1.2387633,0.6363636,sol_nn_2_derivative
819,-1.1217684,0.63836163,sol_nn_2_derivative
820,-1.0095996,0.64035964,sol_nn_2_derivative
821,-0.90208673,0.64235765,sol_nn_2_derivative
822,-0.79908246,0.64435565,sol_nn_2_derivative
823,-0.7004305,0.64635366,sol_nn_2_derivative
824,-0.6059811,0.64835167,sol_nn_2_derivative
825,-0.51559454,0.6503497,sol_nn_2_derivative
826,-0.42912957,0.6523476,sol_nn_2_derivative
827,-0.3464443,0.65434563,sol_nn_2_derivative
828,-0.26741284,0.65634364,sol_nn_2_derivative
829,-0.19190511,0.65834165,sol_nn_2_derivative
830,-0.11979583,0.66033965,sol_nn_2_derivative
831,-0.05096811,0.66233766,sol_nn_2_derivative
832,0.014695585,0.66433567,sol_nn_2_derivative
833,0.07730737,0.6663337,sol_nn_2_derivative
834,0.13697523,0.6683317,sol_nn_2_derivative
835,0.1938065,0.6703297,sol_nn_2_derivative
836,0.2478973,0.6723277,sol_nn_2_derivative
837,0.29934826,0.67432564,sol_nn_2_derivative
838,0.34825638,0.67632365,sol_nn_2_derivative
839,0.39471102,0.67832166,sol_nn_2_derivative
840,0.4388002,0.68031967,sol_nn_2_derivative
841,0.4806091,0.6823177,sol_nn_2_derivative
842,0.5202212,0.6843157,sol_nn_2_derivative
843,0.55771655,0.6863137,sol_nn_2_derivative
844,0.5931662,0.6883117,sol_nn_2_derivative
845,0.62664866,0.6903097,sol_nn_2_derivative
846,0.65823585,0.6923077,sol_nn_2_derivative
847,0.68799466,0.6943057,sol_nn_2_derivative
848,0.7159904,0.6963037,sol_nn_2_derivative
849,0.7422901,0.6983017,sol_nn_2_derivative
850,0.7669542,0.7002997,sol_nn_2_derivative
851,0.7900418,0.7022977,sol_nn_2_derivative
852,0.8116123,0.7042957,sol_nn_2_derivative
853,0.8317203,0.7062937,sol_nn_2_derivative
854,0.85041916,0.7082917,sol_nn_2_derivative
855,0.86776173,0.7102897,sol_nn_2_derivative
856,0.88379836,0.7122877,sol_nn_2_derivative
857,0.8985764,0.71428573,sol_nn_2_derivative
858,0.9121434,0.71628374,sol_nn_2_derivative
859,0.9245438,0.71828175,sol_nn_2_derivative
860,0.9358221,0.7202797,sol_nn_2_derivative
861,0.94602025,0.7222777,sol_nn_2_derivative
862,0.95518017,0.7242757,sol_nn_2_derivative
863,0.9633405,0.7262737,sol_nn_2_derivative
864,0.9705392,0.7282717,sol_nn_2_derivative
865,0.97681403,0.73026973,sol_nn_2_derivative
866,0.9822005,0.73226774,sol_nn_2_derivative
867,0.98673487,0.73426574,sol_nn_2_derivative
868,0.9904481,0.73626375,sol_nn_2_derivative
869,0.9933738,0.73826176,sol_nn_2_derivative
870,0.9955439,0.74025977,sol_nn_2_derivative
871,0.9969891,0.7422577,sol_nn_2_derivative
872,0.99773943,0.7442557,sol_nn_2_derivative
873,0.9978241,0.7462537,sol_nn_2_derivative
874,0.99727046,0.74825174,sol_nn_2_derivative
875,0.99610406,0.75024974,sol_nn_2_derivative
876,0.9943532,0.75224775,sol_nn_2_derivative
877,0.99204445,0.75424576,sol_nn_2_derivative
878,0.98919976,0.75624377,sol_nn_2_derivative
879,0.98584515,0.7582418,sol_nn_2_derivative
880,0.9820042,0.7602398,sol_nn_2_derivative
881,0.9776993,0.7622378,sol_nn_2_derivative
882,0.97295386,0.76423573,sol_nn_2_derivative
883,0.9677874,0.76623374,sol_nn_2_derivative
884,0.96222335,0.76823175,sol_nn_2_derivative
885,0.9562791,0.77022976,sol_nn_2_derivative
886,0.94997776,0.77222776,sol_nn_2_derivative
887,0.94333845,0.7742258,sol_nn_2_derivative
888,0.9363784,0.7762238,sol_nn_2_derivative
889,0.929118,0.7782218,sol_nn_2_derivative
890,0.9215739,0.7802198,sol_nn_2_derivative
891,0.9137644,0.7822178,sol_nn_2_derivative
892,0.90570647,0.7842158,sol_nn_2_derivative
893,0.8974173,0.7862138,sol_nn_2_derivative
894,0.8889128,0.78821176,sol_nn_2_derivative
895,0.8802093,0.7902098,sol_nn_2_derivative
896,0.87132275,0.7922078,sol_nn_2_derivative
897,0.8622686,0.7942058,sol_nn_2_derivative
898,0.8530589,0.7962038,sol_nn_2_derivative
899,0.84371144,0.7982018,sol_nn_2_derivative
900,0.8342395,0.8001998,sol_nn_2_derivative
901,0.8246578,0.8021978,sol_nn_2_derivative
902,0.8149778,0.8041958,sol_nn_2_derivative
903,0.80521417,0.8061938,sol_nn_2_derivative
904,0.79538,0.80819184,sol_nn_2_derivative
905,0.785488,0.8101898,sol_nn_2_derivative
906,0.77555096,0.8121878,sol_nn_2_derivative
907,0.76557803,0.8141858,sol_nn_2_derivative
908,0.75558555,0.8161838,sol_nn_2_derivative
909,0.7455827,0.8181818,sol_nn_2_derivative
910,0.7355803,0.8201798,sol_nn_2_derivative
911,0.7255908,0.8221778,sol_nn_2_derivative
912,0.7156259,0.82417583,sol_nn_2_derivative
913,0.7056937,0.82617384,sol_nn_2_derivative
914,0.69580615,0.82817185,sol_nn_2_derivative
915,0.6859722,0.83016986,sol_nn_2_derivative
916,0.6762043,0.8321678,sol_nn_2_derivative
917,0.66651,0.8341658,sol_nn_2_derivative
918,0.65689933,0.8361638,sol_nn_2_derivative
919,0.647382,0.8381618,sol_nn_2_derivative
920,0.6379657,0.84015983,sol_nn_2_derivative
921,0.6286603,0.84215784,sol_nn_2_derivative
922,0.61947477,0.84415585,sol_nn_2_derivative
923,0.6104164,0.84615386,sol_nn_2_derivative
924,0.6014943,0.84815186,sol_nn_2_derivative
925,0.5927173,0.85014987,sol_nn_2_derivative
926,0.58409,0.8521479,sol_nn_2_derivative
927,0.5756247,0.8541458,sol_nn_2_derivative
928,0.56732476,0.85614383,sol_nn_2_derivative
929,0.5591986,0.85814184,sol_nn_2_derivative
930,0.55125535,0.86013985,sol_nn_2_derivative
931,0.54349947,0.86213785,sol_nn_2_derivative
932,0.5359371,0.86413586,sol_nn_2_derivative
933,0.52857625,0.86613387,sol_nn_2_derivative
934,0.521425,0.8681319,sol_nn_2_derivative
935,0.5144849,0.8701299,sol_nn_2_derivative
936,0.5077659,0.8721279,sol_nn_2_derivative
937,0.50127196,0.8741259,sol_nn_2_derivative
938,0.495008,0.8761239,sol_nn_2_derivative
939,0.4889803,0.87812185,sol_nn_2_derivative
940,0.4831952,0.88011986,sol_nn_2_derivative
941,0.47765553,0.88211787,sol_nn_2_derivative
942,0.47236764,0.8841159,sol_nn_2_derivative
943,0.46733618,0.8861139,sol_nn_2_derivative
944,0.46256518,0.8881119,sol_nn_2_derivative
945,0.4580587,0.8901099,sol_nn_2_derivative
946,0.45382118,0.8921079,sol_nn_2_derivative
947,0.4498577,0.8941059,sol_nn_2_derivative
948,0.44617105,0.8961039,sol_nn_2_derivative
949,0.442765,0.8981019,sol_nn_2_derivative
950,0.43964267,0.9000999,sol_nn_2_derivative
951,0.4368081,0.9020979,sol_nn_2_derivative
952,0.4342631,0.9040959,sol_nn_2_derivative
953,0.432014,0.9060939,sol_nn_2_derivative
954,0.4300598,0.9080919,sol_nn_2_derivative
955,0.428406,0.9100899,sol_nn_2_derivative
956,0.42705452,0.9120879,sol_nn_2_derivative
957,0.42600644,0.9140859,sol_nn_2_derivative
958,0.42526484,0.91608393,sol_nn_2_derivative
959,0.42483115,0.91808194,sol_nn_2_derivative
960,0.42470944,0.92007995,sol_nn_2_derivative
961,0.4249003,0.9220779,sol_nn_2_derivative
962,0.42540407,0.9240759,sol_nn_2_derivative
963,0.42622423,0.9260739,sol_nn_2_derivative
964,0.42735994,0.9280719,sol_nn_2_derivative
965,0.42881525,0.9300699,sol_nn_2_derivative
966,0.43058836,0.93206793,sol_nn_2_derivative
967,0.43268263,0.93406594,sol_nn_2_derivative
968,0.43509603,0.93606395,sol_nn_2_derivative
969,0.43783236,0.93806195,sol_nn_2_derivative
970,0.4408908,0.94005996,sol_nn_2_derivative
971,0.44427085,0.94205797,sol_nn_2_derivative
972,0.4479742,0.9440559,sol_nn_2_derivative
973,0.45200014,0.9460539,sol_nn_2_derivative
974,0.45634854,0.9480519,sol_nn_2_derivative
975,0.46101952,0.95004994,sol_nn_2_derivative
976,0.46601212,0.95204794,sol_nn_2_derivative
977,0.47132742,0.95404595,sol_nn_2_derivative
978,0.4769646,0.95604396,sol_nn_2_derivative
979,0.48292184,0.95804197,sol_nn_2_derivative
980,0.4891988,0.96004,sol_nn_2_derivative
981,0.49579597,0.962038,sol_nn_2_derivative
982,0.5027101,0.964036,sol_nn_2_derivative
983,0.50994253,0.966034,sol_nn_2_derivative
984,0.51749015,0.96803194,sol_nn_2_derivative
985,0.5253527,0.97002995,sol_nn_2_derivative
986,0.53352785,0.97202796,sol_nn_2_derivative
987,0.5420151,0.97402596,sol_nn_2_derivative
988,0.5508127,0.976024,sol_nn_2_derivative
989,0.55991817,0.978022,sol_nn_2_derivative
990,0.5693321,0.98002,sol_nn_2_derivative
991,0.57904935,0.982018,sol_nn_2_derivative
992,0.5890691,0.984016,sol_nn_2_derivative
993,0.59939027,0.986014,sol_nn_2_derivative
994,0.6100105,0.988012,sol_nn_2_derivative
995,0.62092555,0.99000996,sol_nn_2_derivative
996,0.6321354,0.992008,sol_nn_2_derivative
997,0.64363587,0.994006,sol_nn_2_derivative
998,0.6554271,0.996004,sol_nn_2_derivative
999,0.6675037,0.998002,sol_nn_2_derivative


==> visu/tikz_csvs_one_dim/result_best_run_CM/test_nn.csv <==
,X_x,value,name
0,-1.0,0.00016710674,test_nn
1,-0.998,0.004058338,test_nn
2,-0.996,0.007953851,test_nn
3,-0.994,0.011853461,test_nn
4,-0.992,0.01575709,test_nn
5,-0.99,0.019664507,test_nn
6,-0.988,0.023576269,test_nn
7,-0.986,0.027491828,test_nn
8,-0.984,0.031411275,test_nn
9,-0.982,0.035334785,test_nn
10,-0.98,0.039262094,test_nn
11,-0.978,0.04319352,test_nn
12,-0.976,0.047128662,test_nn
13,-0.974,0.051067896,test_nn
14,-0.972,0.05501094,test_nn
15,-0.97,0.058958106,test_nn
16,-0.968,0.06290881,test_nn
17,-0.966,0.0668633,test_nn
18,-0.964,0.07082166,test_nn
19,-0.962,0.074783966,test_nn
20,-0.96,0.07874968,test_nn
21,-0.958,0.082719296,test_nn
22,-0.956,0.08669289,test_nn
23,-0.954,0.09066974,test_nn
24,-0.952,0.0946505,test_nn
25,-0.95,0.09863488,test_nn
26,-0.948,0.10262273,test_nn
27,-0.946,0.10661447,test_nn
28,-0.944,0.1106096,test_nn
29,-0.942,0.11460854,test_nn
30,-0.94,0.11861053,test_nn
31,-0.938,0.12261597,test_nn
32,-0.936,0.12662527,test_nn
33,-0.934,0.13063774,test_nn
34,-0.932,0.1346537,test_nn
35,-0.93,0.13867292,test_nn
36,-0.928,0.14269528,test_nn
37,-0.926,0.14672133,test_nn
38,-0.924,0.15075012,test_nn
39,-0.922,0.15478262,test_nn
40,-0.92,0.15881847,test_nn
41,-0.918,0.16285734,test_nn
42,-0.916,0.16689914,test_nn
43,-0.914,0.17094432,test_nn
44,-0.912,0.17499208,test_nn
45,-0.91,0.17904323,test_nn
46,-0.908,0.18309735,test_nn
47,-0.906,0.18715423,test_nn
48,-0.904,0.19121426,test_nn
49,-0.902,0.19527735,test_nn
50,-0.9,0.19934304,test_nn
51,-0.898,0.20341122,test_nn
52,-0.896,0.20748258,test_nn
53,-0.894,0.21155646,test_nn
54,-0.892,0.21563299,test_nn
55,-0.89,0.21971269,test_nn
56,-0.888,0.22379442,test_nn
57,-0.886,0.2278789,test_nn
58,-0.884,0.2319658,test_nn
59,-0.882,0.23605528,test_nn
60,-0.88,0.24014746,test_nn
61,-0.878,0.2442418,test_nn
62,-0.876,0.24833846,test_nn
63,-0.874,0.2524373,test_nn
64,-0.872,0.2565388,test_nn
65,-0.87,0.26064205,test_nn
66,-0.868,0.26474804,test_nn
67,-0.866,0.26885575,test_nn
68,-0.864,0.2729657,test_nn
69,-0.862,0.27707767,test_nn
70,-0.86,0.2811918,test_nn
71,-0.858,0.28530753,test_nn
72,-0.856,0.28942564,test_nn
73,-0.854,0.29354516,test_nn
74,-0.852,0.29766685,test_nn
75,-0.85,0.30179018,test_nn
76,-0.848,0.30591518,test_nn
77,-0.846,0.31004184,test_nn
78,-0.844,0.31417024,test_nn
79,-0.842,0.31830016,test_nn
80,-0.84,0.3224317,test_nn
81,-0.838,0.32656467,test_nn
82,-0.836,0.3306991,test_nn
83,-0.834,0.3348351,test_nn
84,-0.832,0.33897227,test_nn
85,-0.83,0.34311098,test_nn
86,-0.828,0.34725064,test_nn
87,-0.826,0.35139176,test_nn
88,-0.824,0.35553366,test_nn
89,-0.822,0.35967693,test_nn
90,-0.82,0.36382142,test_nn
91,-0.818,0.36796686,test_nn
92,-0.816,0.37211335,test_nn
93,-0.814,0.37626058,test_nn
94,-0.812,0.380409,test_nn
95,-0.81,0.3845579,test_nn
96,-0.808,0.38870767,test_nn
97,-0.806,0.39285833,test_nn
98,-0.804,0.39700943,test_nn
99,-0.802,0.4011615,test_nn
100,-0.8,0.40531406,test_nn
101,-0.798,0.409467,test_nn
102,-0.796,0.41362065,test_nn
103,-0.794,0.41777447,test_nn
104,-0.792,0.42192882,test_nn
105,-0.79,0.42608365,test_nn
106,-0.788,0.43023908,test_nn
107,-0.786,0.43439424,test_nn
108,-0.784,0.4385501,test_nn
109,-0.782,0.44270533,test_nn
110,-0.78,0.44686204,test_nn
111,-0.778,0.4510175,test_nn
112,-0.776,0.45517313,test_nn
113,-0.774,0.45932928,test_nn
114,-0.772,0.46348488,test_nn
115,-0.77,0.4676406,test_nn
116,-0.768,0.471796,test_nn
117,-0.766,0.4759513,test_nn
118,-0.764,0.48010594,test_nn
119,-0.762,0.48426008,test_nn
120,-0.76,0.4884144,test_nn
121,-0.758,0.4925676,test_nn
122,-0.756,0.4967204,test_nn
123,-0.754,0.50087297,test_nn
124,-0.752,0.50502443,test_nn
125,-0.75,0.5091751,test_nn
126,-0.748,0.5133253,test_nn
127,-0.746,0.51747435,test_nn
128,-0.744,0.52162236,test_nn
129,-0.742,0.5257696,test_nn
130,-0.74,0.52991545,test_nn
131,-0.738,0.53405994,test_nn
132,-0.736,0.5382032,test_nn
133,-0.734,0.54234517,test_nn
134,-0.732,0.5464858,test_nn
135,-0.73,0.5506245,test_nn
136,-0.728,0.55476147,test_nn
137,-0.726,0.55889666,test_nn
138,-0.724,0.5630302,test_nn
139,-0.722,0.56716126,test_nn
140,-0.72,0.57129055,test_nn
141,-0.718,0.5754175,test_nn
142,-0.716,0.57954216,test_nn
143,-0.714,0.58366394,test_nn
144,-0.712,0.58778304,test_nn
145,-0.71,0.5918995,test_nn
146,-0.708,0.59601295,test_nn
147,-0.706,0.60012317,test_nn
148,-0.704,0.6042303,test_nn
149,-0.702,0.6083335,test_nn
150,-0.7,0.6124336,test_nn
151,-0.698,0.61652935,test_nn
152,-0.696,0.62062156,test_nn
153,-0.694,0.62470955,test_nn
154,-0.692,0.6287927,test_nn
155,-0.69,0.6328717,test_nn
156,-0.688,0.63694566,test_nn
157,-0.686,0.6410149,test_nn
158,-0.684,0.6450783,test_nn
159,-0.682,0.6491369,test_nn
160,-0.68,0.65318894,test_nn
161,-0.678,0.65723586,test_nn
162,-0.676,0.6612764,test_nn
163,-0.674,0.66531056,test_nn
164,-0.672,0.6693377,test_nn
165,-0.67,0.6733583,test_nn
166,-0.668,0.67737186,test_nn
167,-0.666,0.68137777,test_nn
168,-0.664,0.68537635,test_nn
169,-0.662,0.6893668,test_nn
170,-0.66,0.6933493,test_nn
171,-0.658,0.69732356,test_nn
172,-0.656,0.701289,test_nn
173,-0.654,0.705246,test_nn
174,-0.652,0.70919377,test_nn
175,-0.65,0.7131324,test_nn
176,-0.648,0.7170618,test_nn
177,-0.646,0.7209811,test_nn
178,-0.644,0.72489136,test_nn
179,-0.642,0.7287915,test_nn
180,-0.64,0.73268145,test_nn
181,-0.638,0.73656136,test_nn
182,-0.636,0.7404309,test_nn
183,-0.634,0.74429035,test_nn
184,-0.632,0.74813926,test_nn
185,-0.63,0.7519781,test_nn
186,-0.628,0.75580597,test_nn
187,-0.626,0.7596241,test_nn
188,-0.624,0.7634317,test_nn
189,-0.622,0.7672294,test_nn
190,-0.62,0.77101684,test_nn
191,-0.618,0.77479476,test_nn
192,-0.616,0.7785628,test_nn
193,-0.614,0.78232133,test_nn
194,-0.612,0.78607124,test_nn
195,-0.61,0.7898122,test_nn
196,-0.608,0.79354495,test_nn
197,-0.606,0.79727006,test_nn
198,-0.604,0.8009876,test_nn
199,-0.602,0.804698,test_nn
200,-0.6,0.80840194,test_nn
201,-0.598,0.8121006,test_nn
202,-0.596,0.8157939,test_nn
203,-0.594,0.819483,test_nn
204,-0.592,0.8231682,test_nn
205,-0.59,0.8268506,test_nn
206,-0.588,0.8305309,test_nn
207,-0.586,0.8342094,test_nn
208,-0.584,0.83788747,test_nn
209,-0.582,0.84156555,test_nn
210,-0.58,0.8452443,test_nn
211,-0.578,0.8489247,test_nn
212,-0.576,0.8526077,test_nn
213,-0.574,0.85629296,test_nn
214,-0.572,0.85998213,test_nn
215,-0.57,0.86367506,test_nn
216,-0.568,0.8673719,test_nn
217,-0.566,0.8710736,test_nn
218,-0.564,0.87477916,test_nn
219,-0.562,0.87848896,test_nn
220,-0.56,0.8822021,test_nn
221,-0.558,0.8859177,test_nn
222,-0.556,0.88963497,test_nn
223,-0.554,0.89335227,test_nn
224,-0.552,0.8970674,test_nn
225,-0.55,0.9007777,test_nn
226,-0.548,0.9044807,test_nn
227,-0.546,0.9081715,test_nn
228,-0.544,0.91184676,test_nn
229,-0.542,0.9155012,test_nn
230,-0.54,0.9191283,test_nn
231,-0.538,0.92272204,test_nn
232,-0.536,0.9262744,test_nn
233,-0.534,0.92977715,test_nn
234,-0.532,0.9332206,test_nn
235,-0.53,0.9365949,test_nn
236,-0.528,0.93988866,test_nn
237,-0.526,0.94309074,test_nn
238,-0.524,0.946188,test_nn
239,-0.522,0.9491679,test_nn
240,-0.52,0.95201844,test_nn
241,-0.518,0.9547255,test_nn
242,-0.516,0.95727736,test_nn
243,-0.514,0.9596618,test_nn
244,-0.512,0.9618684,test_nn
245,-0.51,0.96388876,test_nn
246,-0.508,0.9657151,test_nn
247,-0.506,0.96734345,test_nn
248,-0.504,0.96877193,test_nn
249,-0.502,0.9700023,test_nn
250,-0.5,0.9710386,test_nn
251,-0.498,0.9718886,test_nn
252,-0.496,0.97256356,test_nn
253,-0.494,0.9730772,test_nn
254,-0.492,0.97344524,test_nn
255,-0.49,0.9736866,test_nn
256,-0.488,0.9738198,test_nn
257,-0.486,0.9738649,test_nn
258,-0.484,0.97384137,test_nn
259,-0.482,0.97376806,test_nn
260,-0.48,0.9736625,test_nn
261,-0.478,0.97354084,test_nn
262,-0.476,0.973416,test_nn
263,-0.474,0.9733002,test_nn
264,-0.472,0.9732019,test_nn
265,-0.47,0.9731286,test_nn
266,-0.468,0.973085,test_nn
267,-0.466,0.97307426,test_nn
268,-0.464,0.9730971,test_nn
269,-0.462,0.97315454,test_nn
270,-0.46,0.97324437,test_nn
271,-0.458,0.9733654,test_nn
272,-0.456,0.9735141,test_nn
273,-0.454,0.9736882,test_nn
274,-0.452,0.9738841,test_nn
275,-0.45,0.9740976,test_nn
276,-0.448,0.97432613,test_nn
277,-0.446,0.97456574,test_nn
278,-0.444,0.9748136,test_nn
279,-0.442,0.9750665,test_nn
280,-0.44,0.9753213,test_nn
281,-0.438,0.9755757,test_nn
282,-0.436,0.9758273,test_nn
283,-0.434,0.9760742,test_nn
284,-0.432,0.9763148,test_nn
285,-0.43,0.97654665,test_nn
286,-0.428,0.9767703,test_nn
287,-0.426,0.97698295,test_nn
288,-0.424,0.9771842,test_nn
289,-0.422,0.9773739,test_nn
290,-0.42,0.977551,test_nn
291,-0.418,0.9777149,test_nn
292,-0.416,0.9778663,test_nn
293,-0.414,0.978004,test_nn
294,-0.412,0.9781287,test_nn
295,-0.41,0.9782405,test_nn
296,-0.408,0.97833896,test_nn
297,-0.406,0.97842467,test_nn
298,-0.404,0.9784981,test_nn
299,-0.402,0.97855914,test_nn
300,-0.4,0.97860837,test_nn
301,-0.398,0.9786464,test_nn
302,-0.396,0.9786731,test_nn
303,-0.394,0.9786897,test_nn
304,-0.392,0.9786959,test_nn
305,-0.39,0.9786925,test_nn
306,-0.388,0.9786798,test_nn
307,-0.386,0.97865844,test_nn
308,-0.384,0.9786288,test_nn
309,-0.382,0.9785918,test_nn
310,-0.38,0.9785474,test_nn
311,-0.378,0.97849596,test_nn
312,-0.376,0.9784384,test_nn
313,-0.374,0.9783747,test_nn
314,-0.372,0.9783056,test_nn
315,-0.37,0.97823143,test_nn
316,-0.368,0.9781528,test_nn
317,-0.366,0.9780699,test_nn
318,-0.364,0.977983,test_nn
319,-0.362,0.9778929,test_nn
320,-0.36,0.9777992,test_nn
321,-0.358,0.97770303,test_nn
322,-0.356,0.9776044,test_nn
323,-0.354,0.9775035,test_nn
324,-0.352,0.9774011,test_nn
325,-0.35,0.97729695,test_nn
326,-0.348,0.97719157,test_nn
327,-0.346,0.97708535,test_nn
328,-0.344,0.9769784,test_nn
329,-0.342,0.9768708,test_nn
330,-0.34,0.976763,test_nn
331,-0.338,0.9766551,test_nn
332,-0.336,0.9765474,test_nn
333,-0.334,0.9764403,test_nn
334,-0.332,0.9763337,test_nn
335,-0.33,0.9762272,test_nn
336,-0.328,0.97612214,test_nn
337,-0.326,0.976018,test_nn
338,-0.324,0.97591496,test_nn
339,-0.322,0.97581315,test_nn
340,-0.32,0.975713,test_nn
341,-0.318,0.97561413,test_nn
342,-0.316,0.97551703,test_nn
343,-0.314,0.97542167,test_nn
344,-0.312,0.975328,test_nn
345,-0.31,0.9752364,test_nn
346,-0.308,0.97514653,test_nn
347,-0.306,0.9750587,test_nn
348,-0.304,0.9749732,test_nn
349,-0.302,0.97488976,test_nn
350,-0.3,0.97480845,test_nn
351,-0.298,0.97472954,test_nn
352,-0.296,0.97465277,test_nn
353,-0.294,0.97457814,test_nn
354,-0.292,0.97450626,test_nn
355,-0.29,0.9744363,test_nn
356,-0.288,0.9743689,test_nn
357,-0.286,0.97430384,test_nn
358,-0.284,0.97424114,test_nn
359,-0.282,0.9741807,test_nn
360,-0.28,0.97412276,test_nn
361,-0.278,0.97406733,test_nn
362,-0.276,0.9740139,test_nn
363,-0.274,0.97396326,test_nn
364,-0.272,0.97391456,test_nn
365,-0.27,0.97386855,test_nn
366,-0.268,0.9738246,test_nn
367,-0.266,0.97378296,test_nn
368,-0.264,0.97374344,test_nn
369,-0.262,0.9737062,test_nn
370,-0.26,0.9736713,test_nn
371,-0.258,0.9736387,test_nn
372,-0.256,0.97360784,test_nn
373,-0.254,0.9735795,test_nn
374,-0.252,0.9735527,test_nn
375,-0.25,0.9735282,test_nn
376,-0.248,0.9735055,test_nn
377,-0.246,0.9734847,test_nn
378,-0.244,0.97346604,test_nn
379,-0.242,0.973449,test_nn
380,-0.24,0.97343403,test_nn
381,-0.238,0.9734204,test_nn
382,-0.236,0.9734085,test_nn
383,-0.234,0.9733979,test_nn
384,-0.232,0.9733895,test_nn
385,-0.23,0.97338235,test_nn
386,-0.228,0.973377,test_nn
387,-0.226,0.9733727,test_nn
388,-0.224,0.97337,test_nn
389,-0.222,0.9733683,test_nn
390,-0.22,0.97336817,test_nn
391,-0.218,0.9733693,test_nn
392,-0.216,0.9733712,test_nn
393,-0.214,0.97337466,test_nn
394,-0.212,0.9733791,test_nn
395,-0.21,0.97338414,test_nn
396,-0.208,0.9733906,test_nn
397,-0.206,0.97339755,test_nn
398,-0.204,0.9734057,test_nn
399,-0.202,0.9734143,test_nn
400,-0.2,0.97342384,test_nn
401,-0.198,0.97343385,test_nn
402,-0.196,0.97344446,test_nn
403,-0.194,0.9734559,test_nn
404,-0.192,0.9734679,test_nn
405,-0.19,0.97348017,test_nn
406,-0.188,0.9734928,test_nn
407,-0.186,0.9735061,test_nn
408,-0.184,0.9735192,test_nn
409,-0.182,0.97353315,test_nn
410,-0.18,0.97354704,test_nn
411,-0.178,0.9735613,test_nn
412,-0.176,0.9735756,test_nn
413,-0.174,0.9735895,test_nn
414,-0.172,0.9736037,test_nn
415,-0.17,0.9736183,test_nn
416,-0.168,0.97363234,test_nn
417,-0.166,0.97364646,test_nn
418,-0.164,0.9736602,test_nn
419,-0.162,0.97367424,test_nn
420,-0.16,0.9736877,test_nn
421,-0.158,0.97370106,test_nn
422,-0.156,0.973714,test_nn
423,-0.154,0.97372645,test_nn
424,-0.152,0.9737389,test_nn
425,-0.15,0.9737504,test_nn
426,-0.148,0.973762,test_nn
427,-0.146,0.9737729,test_nn
428,-0.144,0.97378296,test_nn
429,-0.142,0.9737927,test_nn
430,-0.14,0.9738018,test_nn
431,-0.138,0.97381055,test_nn
432,-0.136,0.973818,test_nn
433,-0.134,0.9738255,test_nn
434,-0.132,0.97383183,test_nn
435,-0.13,0.9738375,test_nn
436,-0.128,0.97384244,test_nn
437,-0.126,0.97384626,test_nn
438,-0.124,0.9738499,test_nn
439,-0.122,0.9738525,test_nn
440,-0.12,0.97385406,test_nn
441,-0.118,0.97385484,test_nn
442,-0.116,0.9738545,test_nn
443,-0.114,0.97385365,test_nn
444,-0.112,0.97385126,test_nn
445,-0.11,0.9738489,test_nn
446,-0.108,0.97384435,test_nn
447,-0.106,0.97383994,test_nn
448,-0.104,0.9738336,test_nn
449,-0.102,0.97382694,test_nn
450,-0.1,0.97381884,test_nn
451,-0.098,0.97381,test_nn
452,-0.096,0.97379994,test_nn
453,-0.094,0.9737887,test_nn
454,-0.092,0.97377676,test_nn
455,-0.09,0.9737634,test_nn
456,-0.088,0.9737491,test_nn
457,-0.086,0.97373396,test_nn
458,-0.084,0.97371745,test_nn
459,-0.082,0.97370005,test_nn
460,-0.08,0.9736816,test_nn
461,-0.078,0.9736619,test_nn
462,-0.076,0.97364146,test_nn
463,-0.074,0.9736195,test_nn
464,-0.072,0.97359675,test_nn
465,-0.07,0.97357297,test_nn
466,-0.068,0.9735477,test_nn
467,-0.066,0.9735222,test_nn
468,-0.064,0.97349495,test_nn
469,-0.062,0.97346693,test_nn
470,-0.06,0.9734381,test_nn
471,-0.058,0.97340786,test_nn
472,-0.056,0.97337687,test_nn
473,-0.054,0.97334456,test_nn
474,-0.052,0.9733116,test_nn
475,-0.05,0.97327775,test_nn
476,-0.048,0.9732429,test_nn
477,-0.046,0.97320724,test_nn
478,-0.044,0.9731705,test_nn
479,-0.042,0.97313285,test_nn
480,-0.04,0.9730946,test_nn
481,-0.038,0.9730549,test_nn
482,-0.036,0.97301465,test_nn
483,-0.034,0.9729737,test_nn
484,-0.032,0.97293216,test_nn
485,-0.03,0.97288966,test_nn
486,-0.028,0.97284645,test_nn
487,-0.026,0.9728025,test_nn
488,-0.024,0.972758,test_nn
489,-0.022,0.97271246,test_nn
490,-0.02,0.9726669,test_nn
491,-0.018,0.97262037,test_nn
492,-0.016,0.9725732,test_nn
493,-0.014,0.9725257,test_nn
494,-0.012,0.97247756,test_nn
495,-0.01,0.972429,test_nn
496,-0.008,0.97238016,test_nn
497,-0.006,0.9723305,test_nn
498,-0.004,0.97228086,test_nn
499,-0.002,0.9722306,test_nn
500,0.0,0.9721802,test_nn
501,0.002,0.9721297,test_nn
502,0.004,0.972079,test_nn
503,0.006,0.97202754,test_nn
504,0.008,0.9719764,test_nn
505,0.01,0.9719249,test_nn
506,0.012,0.97187364,test_nn
507,0.014,0.9718218,test_nn
508,0.016,0.97177017,test_nn
509,0.018,0.9717188,test_nn
510,0.02,0.97166735,test_nn
511,0.022,0.971616,test_nn
512,0.024,0.9715649,test_nn
513,0.026,0.9715141,test_nn
514,0.028,0.9714634,test_nn
515,0.03,0.9714128,test_nn
516,0.032,0.9713626,test_nn
517,0.034,0.9713129,test_nn
518,0.036,0.9712639,test_nn
519,0.038,0.9712148,test_nn
520,0.04,0.9711666,test_nn
521,0.042,0.9711184,test_nn
522,0.044,0.97107154,test_nn
523,0.046,0.9710249,test_nn
524,0.048,0.970979,test_nn
525,0.05,0.9709343,test_nn
526,0.052,0.97088987,test_nn
527,0.054,0.970846,test_nn
528,0.056,0.97080326,test_nn
529,0.058,0.9707617,test_nn
530,0.06,0.9707207,test_nn
531,0.062,0.97068095,test_nn
532,0.064,0.97064215,test_nn
533,0.066,0.9706046,test_nn
534,0.068,0.970568,test_nn
535,0.07,0.9705324,test_nn
536,0.072,0.97049874,test_nn
537,0.074,0.97046554,test_nn
538,0.076,0.97043383,test_nn
539,0.078,0.97040373,test_nn
540,0.08,0.9703752,test_nn
541,0.082,0.9703478,test_nn
542,0.084,0.9703218,test_nn
543,0.086,0.9702979,test_nn
544,0.088,0.9702747,test_nn
545,0.09,0.970254,test_nn
546,0.092,0.9702343,test_nn
547,0.094,0.97021663,test_nn
548,0.096,0.97020084,test_nn
549,0.098,0.97018623,test_nn
550,0.1,0.970174,test_nn
551,0.102,0.9701631,test_nn
552,0.104,0.97015494,test_nn
553,0.106,0.9701482,test_nn
554,0.108,0.97014314,test_nn
555,0.11,0.9701408,test_nn
556,0.112,0.97013974,test_nn
557,0.114,0.97014135,test_nn
558,0.116,0.97014505,test_nn
559,0.118,0.9701507,test_nn
560,0.12,0.9701583,test_nn
561,0.122,0.9701685,test_nn
562,0.124,0.97018087,test_nn
563,0.126,0.97019523,test_nn
564,0.128,0.97021204,test_nn
565,0.13,0.9702311,test_nn
566,0.132,0.9702523,test_nn
567,0.134,0.97027624,test_nn
568,0.136,0.9703024,test_nn
569,0.138,0.9703309,test_nn
570,0.14,0.9703619,test_nn
571,0.142,0.9703948,test_nn
572,0.144,0.97043073,test_nn
573,0.146,0.970469,test_nn
574,0.148,0.9705096,test_nn
575,0.15,0.9705526,test_nn
576,0.152,0.9705984,test_nn
577,0.154,0.9706464,test_nn
578,0.156,0.9706967,test_nn
579,0.158,0.9707497,test_nn
580,0.16,0.9708052,test_nn
581,0.162,0.97086304,test_nn
582,0.164,0.97092324,test_nn
583,0.166,0.9709862,test_nn
584,0.168,0.97105145,test_nn
585,0.17,0.97111905,test_nn
586,0.172,0.97118884,test_nn
587,0.174,0.9712613,test_nn
588,0.176,0.9713359,test_nn
589,0.178,0.97141284,test_nn
590,0.18,0.971492,test_nn
591,0.182,0.97157353,test_nn
592,0.184,0.97165745,test_nn
593,0.186,0.9717432,test_nn
594,0.188,0.9718314,test_nn
595,0.19,0.9719213,test_nn
596,0.192,0.97201353,test_nn
597,0.194,0.97210777,test_nn
598,0.196,0.97220355,test_nn
599,0.198,0.97230166,test_nn
600,0.2,0.9724011,test_nn
601,0.202,0.97250265,test_nn
602,0.204,0.9726061,test_nn
603,0.206,0.9727103,test_nn
604,0.208,0.97281617,test_nn
605,0.21,0.97292393,test_nn
606,0.212,0.9730327,test_nn
607,0.214,0.97314256,test_nn
608,0.216,0.97325397,test_nn
609,0.218,0.9733659,test_nn
610,0.22,0.9734789,test_nn
611,0.222,0.9735927,test_nn
612,0.224,0.973707,test_nn
613,0.226,0.973822,test_nn
614,0.228,0.97393745,test_nn
615,0.23,0.97405326,test_nn
616,0.232,0.974169,test_nn
617,0.234,0.974285,test_nn
618,0.236,0.97440064,test_nn
619,0.238,0.974516,test_nn
620,0.24,0.9746311,test_nn
621,0.242,0.9747452,test_nn
622,0.244,0.97485846,test_nn
623,0.246,0.97497106,test_nn
624,0.248,0.9750824,test_nn
625,0.25,0.9751924,test_nn
626,0.252,0.9753009,test_nn
627,0.254,0.9754077,test_nn
628,0.256,0.97551274,test_nn
629,0.258,0.9756155,test_nn
630,0.26,0.9757159,test_nn
631,0.262,0.97581387,test_nn
632,0.264,0.9759089,test_nn
633,0.266,0.9760009,test_nn
634,0.268,0.9760897,test_nn
635,0.27,0.9761753,test_nn
636,0.272,0.9762571,test_nn
637,0.274,0.97633487,test_nn
638,0.276,0.9764081,test_nn
639,0.278,0.9764776,test_nn
640,0.28,0.9765421,test_nn
641,0.282,0.9766015,test_nn
642,0.284,0.9766563,test_nn
643,0.286,0.9767051,test_nn
644,0.288,0.9767484,test_nn
645,0.29,0.976786,test_nn
646,0.292,0.97681665,test_nn
647,0.294,0.9768418,test_nn
648,0.296,0.9768597,test_nn
649,0.298,0.97687054,test_nn
650,0.3,0.9768743,test_nn
651,0.302,0.9768702,test_nn
652,0.304,0.97685874,test_nn
653,0.306,0.9768393,test_nn
654,0.308,0.9768116,test_nn
655,0.31,0.9767753,test_nn
656,0.312,0.9767306,test_nn
657,0.314,0.9766765,test_nn
658,0.316,0.9766135,test_nn
659,0.318,0.9765413,test_nn
660,0.32,0.97645915,test_nn
661,0.322,0.9763674,test_nn
662,0.324,0.9762662,test_nn
663,0.326,0.9761547,test_nn
664,0.328,0.9760332,test_nn
665,0.33,0.9759015,test_nn
666,0.332,0.97575915,test_nn
667,0.334,0.97560656,test_nn
668,0.336,0.97544336,test_nn
669,0.338,0.9752699,test_nn
670,0.34,0.9750861,test_nn
671,0.342,0.97489125,test_nn
672,0.344,0.974687,test_nn
673,0.346,0.9744723,test_nn
674,0.348,0.9742472,test_nn
675,0.35,0.97401243,test_nn
676,0.352,0.973768,test_nn
677,0.354,0.97351444,test_nn
678,0.356,0.97325206,test_nn
679,0.358,0.9729806,test_nn
680,0.36,0.97270155,test_nn
681,0.362,0.97241473,test_nn
682,0.364,0.9721207,test_nn
683,0.366,0.9718205,test_nn
684,0.368,0.97151434,test_nn
685,0.37,0.9712032,test_nn
686,0.372,0.97088796,test_nn
687,0.374,0.97056925,test_nn
688,0.376,0.9702487,test_nn
689,0.378,0.9699271,test_nn
690,0.38,0.96960485,test_nn
691,0.382,0.9692842,test_nn
692,0.384,0.9689657,test_nn
693,0.386,0.9686513,test_nn
694,0.388,0.96834207,test_nn
695,0.39,0.9680395,test_nn
696,0.392,0.9677457,test_nn
697,0.394,0.96746194,test_nn
698,0.396,0.9671902,test_nn
699,0.398,0.9669318,test_nn
700,0.4,0.966689,test_nn
701,0.402,0.9664635,test_nn
702,0.404,0.9662573,test_nn
703,0.406,0.9660721,test_nn
704,0.408,0.96591,test_nn
705,0.41,0.9657729,test_nn
706,0.412,0.9656626,test_nn
707,0.414,0.96558124,test_nn
708,0.416,0.9655303,test_nn
709,0.418,0.9655106,test_nn
710,0.42,0.96552473,test_nn
711,0.422,0.9655733,test_nn
712,0.424,0.96565735,test_nn
713,0.426,0.965778,test_nn
714,0.428,0.9659358,test_nn
715,0.43,0.96613073,test_nn
716,0.432,0.96636283,test_nn
717,0.434,0.96663135,test_nn
718,0.436,0.96693563,test_nn
719,0.438,0.96727383,test_nn
720,0.44,0.9676448,test_nn
721,0.442,0.96804583,test_nn
722,0.444,0.96847355,test_nn
723,0.446,0.9689255,test_nn
724,0.448,0.9693968,test_nn
725,0.45,0.9698838,test_nn
726,0.452,0.9703807,test_nn
727,0.454,0.9708829,test_nn
728,0.456,0.9713835,test_nn
729,0.458,0.9718772,test_nn
730,0.46,0.97235596,test_nn
731,0.462,0.9728136,test_nn
732,0.464,0.9732428,test_nn
733,0.466,0.97363585,test_nn
734,0.468,0.97398525,test_nn
735,0.47,0.9742833,test_nn
736,0.472,0.9745227,test_nn
737,0.474,0.9746959,test_nn
738,0.476,0.9747958,test_nn
739,0.478,0.9748151,test_nn
740,0.48,0.97474843,test_nn
741,0.482,0.9745887,test_nn
742,0.484,0.9743308,test_nn
743,0.486,0.97396964,test_nn
744,0.488,0.9735009,test_nn
745,0.49,0.97292084,test_nn
746,0.492,0.97222596,test_nn
747,0.494,0.97141427,test_nn
748,0.496,0.97048324,test_nn
749,0.498,0.969432,test_nn
750,0.5,0.9682597,test_nn
751,0.502,0.96696633,test_nn
752,0.504,0.9655516,test_nn
753,0.506,0.96401757,test_nn
754,0.508,0.9623645,test_nn
755,0.51,0.9605951,test_nn
756,0.512,0.95871055,test_nn
757,0.514,0.9567145,test_nn
758,0.516,0.95460886,test_nn
759,0.518,0.95239705,test_nn
760,0.52,0.950082,test_nn
761,0.522,0.94766635,test_nn
762,0.524,0.9451551,test_nn
763,0.526,0.942551,test_nn
764,0.528,0.93985814,test_nn
765,0.53,0.9370789,test_nn
766,0.532,0.93421835,test_nn
767,0.534,0.9312796,test_nn
768,0.536,0.92826605,test_nn
769,0.538,0.9251809,test_nn
770,0.54,0.92202854,test_nn
771,0.542,0.9188116,test_nn
772,0.544,0.9155341,test_nn
773,0.546,0.91219836,test_nn
774,0.548,0.9088082,test_nn
775,0.55,0.9053654,test_nn
776,0.552,0.9018738,test_nn
777,0.554,0.8983362,test_nn
778,0.556,0.8947545,test_nn
779,0.558,0.89113146,test_nn
780,0.56,0.88746977,test_nn
781,0.562,0.88377154,test_nn
782,0.564,0.88003856,test_nn
783,0.566,0.876273,test_nn
784,0.568,0.8724772,test_nn
785,0.57,0.8686524,test_nn
786,0.572,0.8648009,test_nn
787,0.574,0.86092365,test_nn
788,0.576,0.8570232,test_nn
789,0.578,0.85309964,test_nn
790,0.58,0.8491551,test_nn
791,0.582,0.8451911,test_nn
792,0.584,0.8412085,test_nn
793,0.586,0.83720875,test_nn
794,0.588,0.83319265,test_nn
795,0.59,0.8291612,test_nn
796,0.592,0.8251158,test_nn
797,0.594,0.82105684,test_nn
798,0.596,0.81698495,test_nn
799,0.598,0.81290174,test_nn
800,0.6,0.80880755,test_nn
801,0.602,0.8047028,test_nn
802,0.604,0.8005884,test_nn
803,0.606,0.7964653,test_nn
804,0.608,0.79233366,test_nn
805,0.61,0.78819436,test_nn
806,0.612,0.78404707,test_nn
807,0.614,0.7798937,test_nn
808,0.616,0.7757334,test_nn
809,0.618,0.7715676,test_nn
810,0.62,0.76739615,test_nn
811,0.622,0.763219,test_nn
812,0.624,0.7590373,test_nn
813,0.626,0.75485134,test_nn
814,0.628,0.7506607,test_nn
815,0.63,0.746467,test_nn
816,0.632,0.7422689,test_nn
817,0.634,0.73806864,test_nn
818,0.636,0.73386437,test_nn
819,0.638,0.7296572,test_nn
820,0.64,0.72544795,test_nn
821,0.642,0.72123635,test_nn
822,0.644,0.71702224,test_nn
823,0.646,0.7128059,test_nn
824,0.648,0.7085885,test_nn
825,0.65,0.7043693,test_nn
826,0.652,0.7001486,test_nn
827,0.654,0.6959266,test_nn
828,0.656,0.6917035,test_nn
829,0.658,0.68747914,test_nn
830,0.66,0.6832541,test_nn
831,0.662,0.67902875,test_nn
832,0.664,0.67480206,test_nn
833,0.666,0.67057514,test_nn
834,0.668,0.6663483,test_nn
835,0.67,0.66212046,test_nn
836,0.672,0.65789294,test_nn
837,0.674,0.653665,test_nn
838,0.676,0.6494373,test_nn
839,0.678,0.6452103,test_nn
840,0.68,0.6409826,test_nn
841,0.682,0.6367557,test_nn
842,0.684,0.6325292,test_nn
843,0.686,0.62830263,test_nn
844,0.688,0.6240772,test_nn
845,0.69,0.61985224,test_nn
846,0.692,0.6156278,test_nn
847,0.694,0.6114044,test_nn
848,0.696,0.6071816,test_nn
849,0.698,0.60295945,test_nn
850,0.7,0.5987387,test_nn
851,0.702,0.5945188,test_nn
852,0.704,0.59030014,test_nn
853,0.706,0.5860825,test_nn
854,0.708,0.5818661,test_nn
855,0.71,0.57765114,test_nn
856,0.712,0.57343715,test_nn
857,0.714,0.56922466,test_nn
858,0.716,0.56501395,test_nn
859,0.718,0.5608044,test_nn
860,0.72,0.55659664,test_nn
861,0.722,0.5523903,test_nn
862,0.724,0.54818547,test_nn
863,0.726,0.54398227,test_nn
864,0.728,0.5397811,test_nn
865,0.73,0.5355821,test_nn
866,0.732,0.5313843,test_nn
867,0.734,0.5271887,test_nn
868,0.736,0.52299523,test_nn
869,0.738,0.5188038,test_nn
870,0.74,0.51461405,test_nn
871,0.742,0.5104264,test_nn
872,0.744,0.50624096,test_nn
873,0.746,0.50205797,test_nn
874,0.748,0.49787658,test_nn
875,0.75,0.49369815,test_nn
876,0.752,0.48952186,test_nn
877,0.754,0.48534763,test_nn
878,0.756,0.48117632,test_nn
879,0.758,0.47700673,test_nn
880,0.76,0.4728404,test_nn
881,0.762,0.46867582,test_nn
882,0.764,0.46451446,test_nn
883,0.766,0.46035558,test_nn
884,0.768,0.45619923,test_nn
885,0.77,0.45204574,test_nn
886,0.772,0.44789445,test_nn
887,0.774,0.4437465,test_nn
888,0.776,0.43960127,test_nn
889,0.778,0.4354591,test_nn
890,0.78,0.43131945,test_nn
891,0.782,0.42718306,test_nn
892,0.784,0.4230488,test_nn
893,0.786,0.41891867,test_nn
894,0.788,0.41479084,test_nn
895,0.79,0.41066644,test_nn
896,0.792,0.40654543,test_nn
897,0.794,0.40242696,test_nn
898,0.796,0.39831206,test_nn
899,0.798,0.39419988,test_nn
900,0.8,0.39009148,test_nn
901,0.802,0.38598636,test_nn
902,0.804,0.38188425,test_nn
903,0.806,0.3777859,test_nn
904,0.808,0.37369052,test_nn
905,0.81,0.36959878,test_nn
906,0.812,0.36551064,test_nn
907,0.814,0.36142543,test_nn
908,0.816,0.3573443,test_nn
909,0.818,0.3532668,test_nn
910,0.82,0.3491928,test_nn
911,0.822,0.34512234,test_nn
912,0.824,0.34105584,test_nn
913,0.826,0.33699244,test_nn
914,0.828,0.33293313,test_nn
915,0.83,0.32887772,test_nn
916,0.832,0.32482564,test_nn
917,0.834,0.32077792,test_nn
918,0.836,0.31673333,test_nn
919,0.838,0.31269318,test_nn
920,0.84,0.30865675,test_nn
921,0.842,0.30462447,test_nn
922,0.844,0.30059555,test_nn
923,0.846,0.29657108,test_nn
924,0.848,0.2925504,test_nn
925,0.85,0.288534,test_nn
926,0.852,0.28452128,test_nn
927,0.854,0.28051305,test_nn
928,0.856,0.2765089,test_nn
929,0.858,0.27250862,test_nn
930,0.86,0.2685124,test_nn
931,0.862,0.2645207,test_nn
932,0.864,0.26053342,test_nn
933,0.866,0.25655007,test_nn
934,0.868,0.2525711,test_nn
935,0.87,0.2485962,test_nn
936,0.872,0.2446254,test_nn
937,0.874,0.2406597,test_nn
938,0.876,0.23669797,test_nn
939,0.878,0.23274007,test_nn
940,0.88,0.22878721,test_nn
941,0.882,0.22483844,test_nn
942,0.884,0.2208942,test_nn
943,0.886,0.21695475,test_nn
944,0.888,0.2130191,test_nn
945,0.89,0.20908865,test_nn
946,0.892,0.20516223,test_nn
947,0.894,0.2012406,test_nn
948,0.896,0.19732323,test_nn
949,0.898,0.19341055,test_nn
950,0.9,0.18950276,test_nn
951,0.902,0.1855988,test_nn
952,0.904,0.18170021,test_nn
953,0.906,0.1778057,test_nn
954,0.908,0.17391643,test_nn
955,0.91,0.17003141,test_nn
956,0.912,0.16615123,test_nn
957,0.914,0.16227585,test_nn
958,0.916,0.15840515,test_nn
959,0.918,0.15453899,test_nn
960,0.92,0.15067789,test_nn
961,0.922,0.14682114,test_nn
962,0.924,0.1429694,test_nn
963,0.926,0.13912264,test_nn
964,0.928,0.13528049,test_nn
965,0.93,0.13144311,test_nn
966,0.932,0.1276105,test_nn
967,0.934,0.12378248,test_nn
968,0.936,0.11996033,test_nn
969,0.938,0.11614195,test_nn
970,0.94,0.11232909,test_nn
971,0.942,0.10852089,test_nn
972,0.944,0.10471761,test_nn
973,0.946,0.100919105,test_nn
974,0.948,0.09712558,test_nn
975,0.95,0.093337014,test_nn
976,0.952,0.08955336,test_nn
977,0.954,0.08577466,test_nn
978,0.956,0.08200082,test_nn
979,0.958,0.07823212,test_nn
980,0.96,0.074468516,test_nn
981,0.962,0.07070931,test_nn
982,0.964,0.06695576,test_nn
983,0.966,0.063206695,test_nn
984,0.968,0.059462953,test_nn
985,0.97,0.055724293,test_nn
986,0.972,0.05199047,test_nn
987,0.974,0.0482615,test_nn
988,0.976,0.044537935,test_nn
989,0.978,0.040819075,test_nn
990,0.98,0.037105054,test_nn
991,0.982,0.033396382,test_nn
992,0.984,0.029692499,test_nn
993,0.986,0.02599397,test_nn
994,0.988,0.022300778,test_nn
995,0.99,0.018612055,test_nn
996,0.992,0.01492863,test_nn
997,0.994,0.011250152,test_nn
998,0.996,0.007577396,test_nn
999,0.998,0.0039090845,test_nn
1000,1.0,0.0002460149,test_nn


==> visu/tikz_csvs_one_dim/result_best_run_ns_one_dim/cfg.json <==
{"example": "ns_one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 8000, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 41833, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-09_20-46-09_866291_1219741/artifacts/2024-10-09_20-46-11/fn_2024-10-09_20-46-11/working_dirs/fn_c143d_00000_0_example=ns_one_dim_2024-10-09_20-46-11", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_one_dim/result_best_run_ns_one_dim/diff.csv <==
,X_x,value,name
0,-2.0,2.6176684e-05,diff
1,-1.996,0.000111727044,diff
2,-1.992,0.00019469671,diff
3,-1.988,0.00027527846,diff
4,-1.984,0.00035374146,diff
5,-1.98,0.00042961817,diff
6,-1.976,0.00050373375,diff
7,-1.972,0.00057539437,diff
8,-1.968,0.0006447565,diff
9,-1.964,0.00071208365,diff
10,-1.96,0.00077751465,diff
11,-1.956,0.0008405186,diff
12,-1.952,0.0009013228,diff
13,-1.948,0.0009605065,diff
14,-1.944,0.0010172743,diff
15,-1.94,0.0010725372,diff
16,-1.936,0.0011256337,diff
17,-1.932,0.0011767857,diff
18,-1.928,0.0012259781,diff
19,-1.924,0.0012730658,diff
20,-1.92,0.0013189316,diff
21,-1.916,0.0013625585,diff
22,-1.912,0.0014040694,diff
23,-1.908,0.0014442205,diff
24,-1.904,0.001482252,diff
25,-1.9,0.0015189424,diff
26,-1.896,0.0015538372,diff
27,-1.892,0.0015872419,diff
28,-1.888,0.0016183592,diff
29,-1.884,0.0016484596,diff
30,-1.88,0.0016766861,diff
31,-1.876,0.0017033592,diff
32,-1.872,0.0017284527,diff
33,-1.868,0.0017518252,diff
34,-1.864,0.0017739162,diff
35,-1.86,0.0017948002,diff
36,-1.856,0.0018136725,diff
37,-1.852,0.0018314272,diff
38,-1.848,0.0018475056,diff
39,-1.844,0.0018623993,diff
40,-1.84,0.0018759519,diff
41,-1.836,0.0018880442,diff
42,-1.832,0.0018991977,diff
43,-1.828,0.0019085631,diff
44,-1.824,0.001916863,diff
45,-1.82,0.001923874,diff
46,-1.816,0.0019296035,diff
47,-1.812,0.0019342527,diff
48,-1.808,0.0019374862,diff
49,-1.804,0.0019395873,diff
50,-1.8,0.001940921,diff
51,-1.796,0.0019406006,diff
52,-1.792,0.0019398704,diff
53,-1.788,0.0019378364,diff
54,-1.784,0.0019341484,diff
55,-1.78,0.0019300729,diff
56,-1.776,0.0019244924,diff
57,-1.772,0.0019183457,diff
58,-1.768,0.0019111335,diff
59,-1.764,0.0019030869,diff
60,-1.76,0.0018936247,diff
61,-1.756,0.0018836707,diff
62,-1.752,0.001872912,diff
63,-1.748,0.001861304,diff
64,-1.744,0.0018485337,diff
65,-1.74,0.001834929,diff
66,-1.736,0.001820609,diff
67,-1.732,0.0018057972,diff
68,-1.728,0.0017898828,diff
69,-1.724,0.001773566,diff
70,-1.72,0.0017561913,diff
71,-1.716,0.0017380863,diff
72,-1.712,0.0017193407,diff
73,-1.708,0.0017002076,diff
74,-1.704,0.0016802698,diff
75,-1.7,0.0016595125,diff
76,-1.696,0.0016382337,diff
77,-1.692,0.0016167164,diff
78,-1.688,0.0015940368,diff
79,-1.684,0.0015711784,diff
80,-1.68,0.0015481114,diff
81,-1.676,0.0015238523,diff
82,-1.672,0.0014998168,diff
83,-1.668,0.0014747232,diff
84,-1.664,0.0014491081,diff
85,-1.66,0.0014233738,diff
86,-1.656,0.0013971031,diff
87,-1.652,0.0013703853,diff
88,-1.648,0.0013430864,diff
89,-1.644,0.0013158917,diff
90,-1.64,0.001287803,diff
91,-1.636,0.00125961,diff
92,-1.632,0.0012311637,diff
93,-1.628,0.0012023598,diff
94,-1.624,0.0011733174,diff
95,-1.62,0.0011438578,diff
96,-1.616,0.0011138916,diff
97,-1.612,0.0010843128,diff
98,-1.608,0.001053974,diff
99,-1.604,0.001023829,diff
100,-1.6,0.0009926558,diff
101,-1.596,0.0009622425,diff
102,-1.592,0.0009313971,diff
103,-1.588,0.00090003014,diff
104,-1.584,0.0008687824,diff
105,-1.58,0.00083737075,diff
106,-1.576,0.0008061677,diff
107,-1.572,0.00077435374,diff
108,-1.568,0.0007428676,diff
109,-1.564,0.0007110536,diff
110,-1.56,0.0006792098,diff
111,-1.556,0.00064760447,diff
112,-1.552,0.00061549246,diff
113,-1.548,0.0005835444,diff
114,-1.544,0.0005515814,diff
115,-1.54,0.0005196929,diff
116,-1.536,0.00048804283,diff
117,-1.532,0.00045621395,diff
118,-1.528,0.00042435527,diff
119,-1.524,0.00039231777,diff
120,-1.52,0.00036090612,diff
121,-1.516,0.00032928586,diff
122,-1.512,0.0002977848,diff
123,-1.508,0.00026643276,diff
124,-1.504,0.0002348423,diff
125,-1.5,0.00020393729,diff
126,-1.496,0.00017261505,diff
127,-1.492,0.00014227629,diff
128,-1.488,0.00011098385,diff
129,-1.484,8.067489e-05,diff
130,-1.48,5.0485134e-05,diff
131,-1.476,2.0056963e-05,diff
132,-1.472,-9.775162e-06,diff
133,-1.468,-3.9070845e-05,diff
134,-1.464,-6.8992376e-05,diff
135,-1.46,-9.801984e-05,diff
136,-1.456,-0.00012686849,diff
137,-1.452,-0.00015589595,diff
138,-1.448,-0.00018420815,diff
139,-1.444,-0.00021249056,diff
140,-1.44,-0.00024053454,diff
141,-1.436,-0.00026792288,diff
142,-1.432,-0.000295043,diff
143,-1.428,-0.0003220737,diff
144,-1.424,-0.000348866,diff
145,-1.42,-0.00037518144,diff
146,-1.416,-0.00040134788,diff
147,-1.412,-0.0004272163,diff
148,-1.408,-0.00045222044,diff
149,-1.404,-0.00047704577,diff
150,-1.4,-0.00050213933,diff
151,-1.396,-0.00052559376,diff
152,-1.392,-0.0005493164,diff
153,-1.388,-0.00057300925,diff
154,-1.384,-0.00059580803,diff
155,-1.38,-0.0006184578,diff
156,-1.376,-0.0006406605,diff
157,-1.372,-0.0006621778,diff
158,-1.368,-0.0006837249,diff
159,-1.364,-0.0007044971,diff
160,-1.36,-0.0007247329,diff
161,-1.356,-0.0007445812,diff
162,-1.352,-0.0007638633,diff
163,-1.348,-0.000783056,diff
164,-1.344,-0.00080159307,diff
165,-1.34,-0.0008197725,diff
166,-1.336,-0.0008370578,diff
167,-1.332,-0.0008542836,diff
168,-1.328,-0.00087094307,diff
169,-1.324,-0.0008867979,diff
170,-1.32,-0.00090259314,diff
171,-1.316,-0.0009172261,diff
172,-1.312,-0.0009319186,diff
173,-1.308,-0.0009455681,diff
174,-1.304,-0.00095912814,diff
175,-1.3,-0.00097200274,diff
176,-1.296,-0.0009842515,diff
177,-1.292,-0.0009957254,diff
178,-1.288,-0.0010076165,diff
179,-1.284,-0.0010180771,diff
180,-1.28,-0.0010280311,diff
181,-1.276,-0.0010375977,diff
182,-1.272,-0.0010466576,diff
183,-1.268,-0.0010549724,diff
184,-1.264,-0.0010628998,diff
185,-1.26,-0.001070112,diff
186,-1.256,-0.001077205,diff
187,-1.252,-0.0010825098,diff
188,-1.248,-0.0010882616,diff
189,-1.244,-0.0010929108,diff
190,-1.24,-0.0010971427,diff
191,-1.236,-0.0011007786,diff
192,-1.232,-0.0011035204,diff
193,-1.228,-0.0011060834,diff
194,-1.224,-0.0011081696,diff
195,-1.22,-0.0011087656,diff
196,-1.216,-0.0011096299,diff
197,-1.212,-0.0011094809,diff
198,-1.208,-0.0011087656,diff
199,-1.204,-0.0011071563,diff
200,-1.2,-0.0011054873,diff
201,-1.196,-0.0011025369,diff
202,-1.192,-0.0010993481,diff
203,-1.188,-0.0010955036,diff
204,-1.184,-0.001090914,diff
205,-1.18,-0.0010856688,diff
206,-1.176,-0.0010798573,diff
207,-1.172,-0.0010730028,diff
208,-1.168,-0.0010659695,diff
209,-1.164,-0.0010581911,diff
210,-1.16,-0.0010495782,diff
211,-1.156,-0.0010406375,diff
212,-1.152,-0.0010311007,diff
213,-1.148,-0.0010205209,diff
214,-1.144,-0.0010092556,diff
215,-1.14,-0.000997752,diff
216,-1.136,-0.0009850264,diff
217,-1.132,-0.00097188354,diff
218,-1.128,-0.0009585619,diff
219,-1.124,-0.00094372034,diff
220,-1.12,-0.00092855096,diff
221,-1.116,-0.0009127259,diff
222,-1.112,-0.00089618564,diff
223,-1.108,-0.0008790195,diff
224,-1.104,-0.0008611381,diff
225,-1.1,-0.0008428097,diff
226,-1.096,-0.00082340837,diff
227,-1.092,-0.00080379844,diff
228,-1.088,-0.00078332424,diff
229,-1.084,-0.0007619858,diff
230,-1.08,-0.0007402897,diff
231,-1.076,-0.0007176995,diff
232,-1.072,-0.00069469213,diff
233,-1.068,-0.0006711185,diff
234,-1.064,-0.00064617395,diff
235,-1.06,-0.00062114,diff
236,-1.056,-0.0005953908,diff
237,-1.052,-0.0005688071,diff
238,-1.048,-0.0005412102,diff
239,-1.044,-0.0005135536,diff
240,-1.04,-0.00048488379,diff
241,-1.036,-0.0004556775,diff
242,-1.032,-0.00042551756,diff
243,-1.028,-0.000395298,diff
244,-1.024,-0.00036412477,diff
245,-1.02,-0.0003322363,diff
246,-1.016,-0.00030004978,diff
247,-1.012,-0.0002667904,diff
248,-1.008,-0.00023299456,diff
249,-1.004,-0.00019836426,diff
250,-1.0,-0.00016278028,diff
251,-0.996,-0.00012755394,diff
252,-0.992,-9.095669e-05,diff
253,-0.988,-5.3703785e-05,diff
254,-0.984,-1.6093254e-05,diff
255,-0.98,2.2351742e-05,diff
256,-0.976,6.133318e-05,diff
257,-0.972,0.00010120869,diff
258,-0.968,0.00014096498,diff
259,-0.964,0.00018209219,diff
260,-0.96,0.00022357702,diff
261,-0.956,0.0002656579,diff
262,-0.952,0.00030875206,diff
263,-0.948,0.0003516674,diff
264,-0.944,0.00039589405,diff
265,-0.94,0.00044077635,diff
266,-0.936,0.00048577785,diff
267,-0.932,0.0005311966,diff
268,-0.928,0.0005775094,diff
269,-0.924,0.0006248951,diff
270,-0.92,0.0006722808,diff
271,-0.916,0.00072044134,diff
272,-0.912,0.0007690191,diff
273,-0.908,0.0008186102,diff
274,-0.904,0.00086832047,diff
275,-0.9,0.0009186864,diff
276,-0.896,0.00096935034,diff
277,-0.892,0.0010210276,diff
278,-0.888,0.0010733604,diff
279,-0.884,0.0011256933,diff
280,-0.88,0.0011792183,diff
281,-0.876,0.0012321472,diff
282,-0.872,0.0012869239,diff
283,-0.868,0.0013409257,diff
284,-0.864,0.00139606,diff
285,-0.86,0.0014516115,diff
286,-0.856,0.0015078187,diff
287,-0.852,0.0015642643,diff
288,-0.848,0.0016213655,diff
289,-0.844,0.001678884,diff
290,-0.84,0.0017369986,diff
291,-0.836,0.0017954111,diff
292,-0.832,0.0018544197,diff
293,-0.828,0.0019134283,diff
294,-0.824,0.0019732118,diff
295,-0.82,0.0020329952,diff
296,-0.816,0.0020936728,diff
297,-0.812,0.002154529,diff
298,-0.808,0.0022156835,diff
299,-0.804,0.0022771955,diff
300,-0.8,0.002339065,diff
301,-0.796,0.0024015903,diff
302,-0.792,0.0024641156,diff
303,-0.788,0.0025270581,diff
304,-0.784,0.002590239,diff
305,-0.78,0.0026538372,diff
306,-0.776,0.0027179122,diff
307,-0.772,0.002781272,diff
308,-0.768,0.0028460026,diff
309,-0.764,0.0029105544,diff
310,-0.76,0.0029750466,diff
311,-0.756,0.0030400753,diff
312,-0.752,0.0031053424,diff
313,-0.748,0.0031704903,diff
314,-0.744,0.0032358766,diff
315,-0.74,0.0033017397,diff
316,-0.736,0.0033675432,diff
317,-0.732,0.0034333467,diff
318,-0.728,0.0034992099,diff
319,-0.724,0.0035654306,diff
320,-0.72,0.0036313534,diff
321,-0.716,0.0036979914,diff
322,-0.712,0.003763914,diff
323,-0.708,0.0038303137,diff
324,-0.704,0.0038962364,diff
325,-0.7,0.003962338,diff
326,-0.696,0.0040284395,diff
327,-0.692,0.0040946603,diff
328,-0.688,0.004160404,diff
329,-0.684,0.0042262077,diff
330,-0.68,0.0042920113,diff
331,-0.676,0.004357159,diff
332,-0.672,0.004422605,diff
333,-0.668,0.004487753,diff
334,-0.664,0.004553139,diff
335,-0.66,0.0046174526,diff
336,-0.656,0.0046818852,diff
337,-0.652,0.004745662,diff
338,-0.648,0.0048093796,diff
339,-0.644,0.0048727393,diff
340,-0.64,0.0049354434,diff
341,-0.636,0.004998088,diff
342,-0.632,0.0050601363,diff
343,-0.628,0.0051215887,diff
344,-0.624,0.0051825643,diff
345,-0.62,0.0052433014,diff
346,-0.616,0.0053028464,diff
347,-0.612,0.0053625703,diff
348,-0.608,0.005420983,diff
349,-0.604,0.005479157,diff
350,-0.6,0.005536616,diff
351,-0.596,0.0055930614,diff
352,-0.592,0.00564903,diff
353,-0.588,0.0057043433,diff
354,-0.584,0.0057579875,diff
355,-0.58,0.0058113933,diff
356,-0.576,0.0058636665,diff
357,-0.572,0.005914867,diff
358,-0.568,0.0059654117,diff
359,-0.564,0.006014526,diff
360,-0.56,0.0060625672,diff
361,-0.556,0.0061098337,diff
362,-0.552,0.0061555505,diff
363,-0.548,0.0061998963,diff
364,-0.544,0.0062432885,diff
365,-0.54,0.006285012,diff
366,-0.536,0.0063256025,diff
367,-0.532,0.0063641667,diff
368,-0.528,0.006401837,diff
369,-0.524,0.00643754,diff
370,-0.52,0.0064718723,diff
371,-0.516,0.006504774,diff
372,-0.512,0.0065355897,diff
373,-0.508,0.006564617,diff
374,-0.504,0.0065913796,diff
375,-0.5,0.0066165924,diff
376,-0.496,0.006639719,diff
377,-0.492,0.006660521,diff
378,-0.488,0.006679356,diff
379,-0.484,0.006695807,diff
380,-0.48,0.0067098737,diff
381,-0.476,0.006721854,diff
382,-0.472,0.006730914,diff
383,-0.468,0.0067377687,diff
384,-0.464,0.0067418814,diff
385,-0.46,0.0067429543,diff
386,-0.456,0.0067415237,diff
387,-0.452,0.0067368746,diff
388,-0.448,0.0067288876,diff
389,-0.444,0.006718278,diff
390,-0.44,0.006704271,diff
391,-0.436,0.0066868663,diff
392,-0.432,0.0066658854,diff
393,-0.428,0.0066411495,diff
394,-0.424,0.00661242,diff
395,-0.42,0.006580651,diff
396,-0.416,0.0065441728,diff
397,-0.412,0.00650388,diff
398,-0.408,0.006459117,diff
399,-0.404,0.00641042,diff
400,-0.4,0.006356597,diff
401,-0.396,0.0062987804,diff
402,-0.392,0.00623554,diff
403,-0.388,0.0061672926,diff
404,-0.384,0.0060941577,diff
405,-0.38,0.006015897,diff
406,-0.376,0.005931437,diff
407,-0.372,0.0058423877,diff
408,-0.368,0.0057465434,diff
409,-0.364,0.0056444407,diff
410,-0.36,0.0055371523,diff
411,-0.356,0.005422652,diff
412,-0.352,0.0053013563,diff
413,-0.348,0.00517416,diff
414,-0.344,0.005039215,diff
415,-0.34,0.004897058,diff
416,-0.336,0.0047477484,diff
417,-0.332,0.0045905113,diff
418,-0.328,0.0044255257,diff
419,-0.324,0.004251778,diff
420,-0.32,0.004070103,diff
421,-0.316,0.0038793683,diff
422,-0.312,0.0036800504,diff
423,-0.308,0.003471434,diff
424,-0.304,0.0032532215,diff
425,-0.3,0.0030252337,diff
426,-0.296,0.0027872324,diff
427,-0.292,0.0025386214,diff
428,-0.288,0.0022797585,diff
429,-0.284,0.002009809,diff
430,-0.28,0.0017285347,diff
431,-0.276,0.0014358759,diff
432,-0.272,0.0011309981,diff
433,-0.268,0.0008137822,diff
434,-0.264,0.00049978495,diff
435,-0.26,0.00020468235,diff
436,-0.256,-7.104874e-05,diff
437,-0.252,-0.00032901764,diff
438,-0.248,-0.00056922436,diff
439,-0.244,-0.00079125166,diff
440,-0.24,-0.0009964108,diff
441,-0.236,-0.0011847615,diff
442,-0.232,-0.0013563037,diff
443,-0.228,-0.0015118718,diff
444,-0.224,-0.0016520023,diff
445,-0.22,-0.0017769933,diff
446,-0.216,-0.0018869638,diff
447,-0.212,-0.0019822717,diff
448,-0.208,-0.00206393,diff
449,-0.204,-0.0021319985,diff
450,-0.2,-0.0021871924,diff
451,-0.196,-0.0022295713,diff
452,-0.192,-0.002259791,diff
453,-0.188,-0.0022784472,diff
454,-0.184,-0.0022856593,diff
455,-0.18,-0.0022821426,diff
456,-0.176,-0.0022684932,diff
457,-0.172,-0.002244711,diff
458,-0.168,-0.0022114515,diff
459,-0.164,-0.0021698475,diff
460,-0.16,-0.0021194816,diff
461,-0.156,-0.0020612478,diff
462,-0.152,-0.0019958615,diff
463,-0.148,-0.0019230843,diff
464,-0.144,-0.0018445253,diff
465,-0.14,-0.0017596483,diff
466,-0.136,-0.0016691089,diff
467,-0.132,-0.0015742183,diff
468,-0.128,-0.0014744401,diff
469,-0.124,-0.001371026,diff
470,-0.12,-0.0012639761,diff
471,-0.116,-0.0011541843,diff
472,-0.112,-0.0010420084,diff
473,-0.108,-0.0009276271,diff
474,-0.104,-0.0008113384,diff
475,-0.1,-0.0006945133,diff
476,-0.096,-0.000577271,diff
477,-0.092,-0.00045979023,diff
478,-0.088,-0.0003424883,diff
479,-0.084,-0.00022614002,diff
480,-0.08,-0.000110924244,diff
481,-0.076,2.5629997e-06,diff
482,-0.072,0.000113904476,diff
483,-0.068,0.00022256374,diff
484,-0.064,0.0003286004,diff
485,-0.06,0.0004312992,diff
486,-0.056,0.00053054094,diff
487,-0.052,0.0006252527,diff
488,-0.048,0.0007157326,diff
489,-0.044,0.00080144405,diff
490,-0.04,0.00088238716,diff
491,-0.036,0.00095814466,diff
492,-0.032,0.0010280609,diff
493,-0.028,0.0010922551,diff
494,-0.024,0.0011506081,diff
495,-0.02,0.0012027621,diff
496,-0.016,0.0012481809,diff
497,-0.012,0.0012867451,diff
498,-0.008,0.0013188124,diff
499,-0.004,0.0013437271,diff
500,0.0,0.0013620853,diff
501,0.004,0.0013730526,diff
502,0.008,0.0013772249,diff
503,0.012,0.0013737679,diff
504,0.016,0.0013634562,diff
505,0.02,0.0013460517,diff
506,0.024,0.0013213158,diff
507,0.028,0.0012894273,diff
508,0.032,0.0012509823,diff
509,0.036,0.0012058616,diff
510,0.04,0.0011538267,diff
511,0.044,0.0010953546,diff
512,0.048,0.0010302067,diff
513,0.052,0.0009596348,diff
514,0.056,0.0008830428,diff
515,0.06,0.0008010864,diff
516,0.064,0.00071388483,diff
517,0.068,0.0006220341,diff
518,0.072,0.00052553415,diff
519,0.076,0.00042515993,diff
520,0.08,0.000320673,diff
521,0.084,0.00021332502,diff
522,0.088,0.0001026988,diff
523,0.092,-1.013279e-05,diff
524,0.096,-0.00012457371,diff
525,0.1,-0.00024080276,diff
526,0.104,-0.0003578663,diff
527,0.108,-0.00047522783,diff
528,0.112,-0.00059229136,diff
529,0.116,-0.00070893764,diff
530,0.12,-0.00082468987,diff
531,0.124,-0.00093764067,diff
532,0.128,-0.001049161,diff
533,0.132,-0.001157403,diff
534,0.136,-0.0012618899,diff
535,0.14,-0.0013623834,diff
536,0.144,-0.0014576912,diff
537,0.148,-0.0015477538,diff
538,0.152,-0.0016322732,diff
539,0.156,-0.0017104745,diff
540,0.16,-0.0017808676,diff
541,0.164,-0.0018435717,diff
542,0.168,-0.0018982887,diff
543,0.172,-0.0019439459,diff
544,0.176,-0.001980245,diff
545,0.18,-0.0020065308,diff
546,0.184,-0.0020222068,diff
547,0.188,-0.0020267367,diff
548,0.192,-0.0020193458,diff
549,0.196,-0.0020000339,diff
550,0.2,-0.0019680262,diff
551,0.204,-0.0019229054,diff
552,0.208,-0.001863718,diff
553,0.212,-0.0017903447,diff
554,0.216,-0.0017030239,diff
555,0.22,-0.0015997291,diff
556,0.224,-0.0014813542,diff
557,0.228,-0.0013465285,diff
558,0.232,-0.0011956692,diff
559,0.236,-0.0010281801,diff
560,0.24,-0.0008431077,diff
561,0.244,-0.00064110756,diff
562,0.248,-0.0004208684,diff
563,0.252,-0.00018203259,diff
564,0.256,7.498264e-05,diff
565,0.26,0.00035083294,diff
566,0.264,0.00064605474,diff
567,0.268,0.0009608865,diff
568,0.272,0.001278758,diff
569,0.276,0.0015851259,diff
570,0.28,0.0018790364,diff
571,0.284,0.0021626353,diff
572,0.288,0.002434373,diff
573,0.292,0.0026954412,diff
574,0.296,0.002945602,diff
575,0.3,0.0031852722,diff
576,0.304,0.0034151077,diff
577,0.308,0.0036344528,diff
578,0.312,0.0038437843,diff
579,0.316,0.004043877,diff
580,0.32,0.0042340755,diff
581,0.324,0.0044151545,diff
582,0.328,0.0045872927,diff
583,0.332,0.004750192,diff
584,0.336,0.004904151,diff
585,0.34,0.0050498843,diff
586,0.344,0.005186677,diff
587,0.348,0.0053156614,diff
588,0.352,0.0054362416,diff
589,0.356,0.005548835,diff
590,0.36,0.005654037,diff
591,0.364,0.0057507157,diff
592,0.368,0.005840361,diff
593,0.372,0.005922675,diff
594,0.376,0.005998194,diff
595,0.38,0.0060660243,diff
596,0.384,0.006127119,diff
597,0.388,0.0061811805,diff
598,0.392,0.0062286854,diff
599,0.396,0.006270051,diff
600,0.4,0.00630486,diff
601,0.404,0.006333828,diff
602,0.408,0.006356299,diff
603,0.412,0.006372988,diff
604,0.416,0.006384194,diff
605,0.42,0.0063895583,diff
606,0.424,0.00638932,diff
607,0.428,0.006383896,diff
608,0.432,0.006373763,diff
609,0.436,0.0063585043,diff
610,0.44,0.0063382387,diff
611,0.444,0.006313324,diff
612,0.448,0.0062839985,diff
613,0.452,0.0062499642,diff
614,0.456,0.006211996,diff
615,0.46,0.0061700344,diff
616,0.464,0.0061241984,diff
617,0.468,0.0060740113,diff
618,0.472,0.0060209036,diff
619,0.476,0.005963981,diff
620,0.48,0.0059040785,diff
621,0.484,0.005840361,diff
622,0.488,0.0057741404,diff
623,0.492,0.0057044625,diff
624,0.496,0.005632937,diff
625,0.5,0.005558014,diff
626,0.504,0.0054811835,diff
627,0.508,0.00540179,diff
628,0.512,0.005320251,diff
629,0.516,0.0052369237,diff
630,0.52,0.005151391,diff
631,0.524,0.0050643682,diff
632,0.528,0.0049750805,diff
633,0.532,0.0048851967,diff
634,0.536,0.0047935843,diff
635,0.54,0.004700899,diff
636,0.544,0.0046067834,diff
637,0.548,0.004512012,diff
638,0.552,0.004416585,diff
639,0.556,0.004320383,diff
640,0.56,0.004222989,diff
641,0.564,0.004125595,diff
642,0.568,0.0040277243,diff
643,0.572,0.0039299726,diff
644,0.576,0.0038319826,diff
645,0.58,0.0037335157,diff
646,0.584,0.003635645,diff
647,0.588,0.0035376549,diff
648,0.592,0.003440261,diff
649,0.596,0.0033430457,diff
650,0.6,0.0032463074,diff
651,0.604,0.003150463,diff
652,0.608,0.003054738,diff
653,0.612,0.0029602647,diff
654,0.616,0.002866447,diff
655,0.62,0.0027734637,diff
656,0.624,0.0026820898,diff
657,0.628,0.0025911927,diff
658,0.632,0.0025016665,diff
659,0.636,0.0024135113,diff
660,0.64,0.0023266673,diff
661,0.644,0.002241075,diff
662,0.648,0.002157271,diff
663,0.652,0.0020745397,diff
664,0.656,0.0019937754,diff
665,0.66,0.0019152164,diff
666,0.664,0.0018373728,diff
667,0.668,0.0017615557,diff
668,0.672,0.0016877651,diff
669,0.676,0.00161618,diff
670,0.68,0.0015460253,diff
671,0.684,0.001477778,diff
672,0.688,0.0014117956,diff
673,0.692,0.0013476014,diff
674,0.696,0.0012859702,diff
675,0.7,0.0012265444,diff
676,0.704,0.0011684299,diff
677,0.708,0.0011129379,diff
678,0.712,0.001060009,diff
679,0.716,0.001009345,diff
680,0.72,0.00096029043,diff
681,0.724,0.0009139776,diff
682,0.728,0.000869751,diff
683,0.732,0.00082820654,diff
684,0.736,0.00078862906,diff
685,0.74,0.0007517338,diff
686,0.744,0.0007171631,diff
687,0.748,0.00068473816,diff
688,0.752,0.00065505505,diff
689,0.756,0.0006276965,diff
690,0.76,0.00060248375,diff
691,0.764,0.00057935715,diff
692,0.768,0.0005593896,diff
693,0.772,0.0005414486,diff
694,0.776,0.00052565336,diff
695,0.78,0.00051283836,diff
696,0.784,0.0005016923,diff
697,0.788,0.0004937053,diff
698,0.792,0.000487566,diff
699,0.796,0.0004836917,diff
700,0.8,0.0004825592,diff
701,0.804,0.00048291683,diff
702,0.808,0.00048661232,diff
703,0.812,0.00049203634,diff
704,0.816,0.00050002337,diff
705,0.82,0.0005095601,diff
706,0.824,0.00052165985,diff
707,0.828,0.0005363226,diff
708,0.832,0.00055259466,diff
709,0.836,0.0005713105,diff
710,0.84,0.00059205294,diff
711,0.844,0.00061517954,diff
712,0.848,0.0006399751,diff
713,0.852,0.000666976,diff
714,0.856,0.0006956458,diff
715,0.86,0.0007264018,diff
716,0.864,0.0007593632,diff
717,0.868,0.0007942319,diff
718,0.872,0.00082981586,diff
719,0.876,0.00086838007,diff
720,0.88,0.0009083152,diff
721,0.884,0.00095015764,diff
722,0.888,0.0009937286,diff
723,0.892,0.0010381937,diff
724,0.896,0.0010851622,diff
725,0.9,0.0011333227,diff
726,0.904,0.0011832118,diff
727,0.908,0.0012342334,diff
728,0.912,0.0012867451,diff
729,0.916,0.0013409853,diff
730,0.92,0.00139606,diff
731,0.924,0.0014526844,diff
732,0.928,0.0015106201,diff
733,0.932,0.0015695095,diff
734,0.936,0.0016294718,diff
735,0.94,0.001691401,diff
736,0.944,0.001753509,diff
737,0.948,0.0018170476,diff
738,0.952,0.0018811226,diff
739,0.956,0.0019465089,diff
740,0.96,0.0020125508,diff
741,0.964,0.0020792484,diff
742,0.968,0.0021468997,diff
743,0.972,0.0022153854,diff
744,0.976,0.0022844672,diff
745,0.98,0.0023540258,diff
746,0.984,0.0024244785,diff
747,0.988,0.0024952292,diff
748,0.992,0.0025666952,diff
749,0.996,0.0026379824,diff
750,1.0,0.0027100444,diff
751,1.004,0.0027828217,diff
752,1.008,0.0028552413,diff
753,1.012,0.0029281974,diff
754,1.016,0.0030010343,diff
755,1.02,0.0030745864,diff
756,1.024,0.0031476617,diff
757,1.028,0.003221035,diff
758,1.032,0.003294289,diff
759,1.036,0.003367722,diff
760,1.04,0.0034407973,diff
761,1.044,0.0035137534,diff
762,1.048,0.00358665,diff
763,1.052,0.003659308,diff
764,1.056,0.0037317276,diff
765,1.06,0.0038035512,diff
766,1.064,0.003875494,diff
767,1.068,0.0039462745,diff
768,1.072,0.004017353,diff
769,1.076,0.0040875673,diff
770,1.08,0.004157245,diff
771,1.084,0.0042262375,diff
772,1.088,0.004294902,diff
773,1.092,0.004362792,diff
774,1.096,0.0044300854,diff
775,1.1,0.0044960976,diff
776,1.104,0.004561752,diff
777,1.108,0.0046266913,diff
778,1.112,0.0046904683,diff
779,1.116,0.0047537982,diff
780,1.12,0.004815966,diff
781,1.124,0.004876882,diff
782,1.128,0.004937172,diff
783,1.132,0.004996091,diff
784,1.136,0.0050542057,diff
785,1.14,0.00511083,diff
786,1.144,0.005166441,diff
787,1.148,0.0052213073,diff
788,1.152,0.0052749813,diff
789,1.156,0.005326897,diff
790,1.16,0.00537771,diff
791,1.164,0.00542742,diff
792,1.168,0.0054758787,diff
793,1.172,0.005523056,diff
794,1.176,0.005568415,diff
795,1.18,0.0056124628,diff
796,1.184,0.0056551993,diff
797,1.188,0.005696535,diff
798,1.192,0.0057367682,diff
799,1.196,0.0057751834,diff
800,1.2,0.00581187,diff
801,1.204,0.0058475435,diff
802,1.208,0.0058807135,diff
803,1.212,0.005913049,diff
804,1.216,0.0059437454,diff
805,1.22,0.005972892,diff
806,1.224,0.0060001314,diff
807,1.228,0.0060260594,diff
808,1.232,0.0060498714,diff
809,1.236,0.0060721636,diff
810,1.24,0.006092906,diff
811,1.244,0.0061123967,diff
812,1.248,0.0061294436,diff
813,1.252,0.00614509,diff
814,1.256,0.0061587393,diff
815,1.26,0.0061706603,diff
816,1.264,0.0061808527,diff
817,1.268,0.006189823,diff
818,1.272,0.006196648,diff
819,1.276,0.006201774,diff
820,1.28,0.006204784,diff
821,1.284,0.0062065125,diff
822,1.288,0.0062063932,diff
823,1.292,0.006204337,diff
824,1.296,0.0062004626,diff
825,1.3,0.0061945617,diff
826,1.304,0.0061870515,diff
827,1.308,0.0061776936,diff
828,1.312,0.006166637,diff
829,1.316,0.0061537623,diff
830,1.32,0.006139219,diff
831,1.324,0.0061223507,diff
832,1.328,0.00610435,diff
833,1.332,0.0060842335,diff
834,1.336,0.006062418,diff
835,1.34,0.0060388446,diff
836,1.344,0.006013483,diff
837,1.348,0.005986452,diff
838,1.352,0.005957842,diff
839,1.356,0.005927056,diff
840,1.36,0.0058946908,diff
841,1.364,0.005860567,diff
842,1.368,0.005824864,diff
843,1.372,0.0057875514,diff
844,1.376,0.0057483017,diff
845,1.38,0.0057079494,diff
846,1.384,0.005665213,diff
847,1.388,0.005621046,diff
848,1.392,0.005575508,diff
849,1.396,0.0055279136,diff
850,1.4,0.0054790676,diff
851,1.404,0.005428344,diff
852,1.408,0.0053763986,diff
853,1.412,0.005322963,diff
854,1.416,0.005267799,diff
855,1.42,0.0052114725,diff
856,1.424,0.0051528513,diff
857,1.428,0.005093664,diff
858,1.432,0.0050322413,diff
859,1.436,0.0049699843,diff
860,1.44,0.004906565,diff
861,1.444,0.004841119,diff
862,1.448,0.0047746897,diff
863,1.452,0.004707068,diff
864,1.456,0.004637748,diff
865,1.46,0.0045674145,diff
866,1.464,0.0044955313,diff
867,1.468,0.0044228137,diff
868,1.472,0.004349053,diff
869,1.476,0.0042737722,diff
870,1.48,0.004197538,diff
871,1.484,0.0041202605,diff
872,1.488,0.00404191,diff
873,1.492,0.0039620996,diff
874,1.496,0.0038816333,diff
875,1.5,0.0038002133,diff
876,1.504,0.0037182271,diff
877,1.508,0.003634423,diff
878,1.512,0.0035505593,diff
879,1.516,0.003465116,diff
880,1.52,0.003379643,diff
881,1.524,0.0032928586,diff
882,1.528,0.003205657,diff
883,1.532,0.0031178594,diff
884,1.536,0.0030288696,diff
885,1.54,0.0029397309,diff
886,1.544,0.0028497726,diff
887,1.548,0.0027591884,diff
888,1.552,0.0026680678,diff
889,1.556,0.002576694,diff
890,1.56,0.0024845302,diff
891,1.564,0.0023920834,diff
892,1.568,0.0022997558,diff
893,1.572,0.0022066236,diff
894,1.576,0.002113402,diff
895,1.58,0.0020197034,diff
896,1.584,0.0019262433,diff
897,1.588,0.0018322319,diff
898,1.592,0.001738131,diff
899,1.596,0.0016439557,diff
900,1.6,0.0015500188,diff
901,1.604,0.001455754,diff
902,1.608,0.0013615042,diff
903,1.612,0.0012676567,diff
904,1.616,0.0011738241,diff
905,1.62,0.0010798872,diff
906,1.624,0.0009864271,diff
907,1.628,0.0008932799,diff
908,1.632,0.00080035627,diff
909,1.636,0.00070777535,diff
910,1.64,0.00061541796,diff
911,1.644,0.0005237907,diff
912,1.648,0.0004323274,diff
913,1.652,0.00034220517,diff
914,1.656,0.00025182962,diff
915,1.66,0.00016227365,diff
916,1.664,7.352233e-05,diff
917,1.668,-1.4379621e-05,diff
918,1.672,-0.00010176003,diff
919,1.676,-0.00018835068,diff
920,1.68,-0.00027407706,diff
921,1.684,-0.00035853684,diff
922,1.688,-0.0004426688,diff
923,1.692,-0.00052560866,diff
924,1.696,-0.0006068498,diff
925,1.7,-0.0006876886,diff
926,1.704,-0.0007671118,diff
927,1.708,-0.0008455664,diff
928,1.712,-0.0009224564,diff
929,1.716,-0.000998497,diff
930,1.72,-0.0010726154,diff
931,1.724,-0.0011462122,diff
932,1.728,-0.0012177676,diff
933,1.732,-0.0012875944,diff
934,1.736,-0.0013560504,diff
935,1.74,-0.0014231801,diff
936,1.744,-0.0014884621,diff
937,1.748,-0.0015521199,diff
938,1.752,-0.0016141534,diff
939,1.756,-0.0016743243,diff
940,1.76,-0.0017325431,diff
941,1.764,-0.001788646,diff
942,1.768,-0.0018432885,diff
943,1.772,-0.001896143,diff
944,1.776,-0.0019462779,diff
945,1.78,-0.0019945875,diff
946,1.784,-0.0020408705,diff
947,1.788,-0.0020852387,diff
948,1.792,-0.0021266341,diff
949,1.796,-0.002166316,diff
950,1.8,-0.0022035688,diff
951,1.804,-0.0022383258,diff
952,1.808,-0.0022705346,diff
953,1.812,-0.0023004934,diff
954,1.816,-0.0023278221,diff
955,1.82,-0.002352506,diff
956,1.824,-0.0023747683,diff
957,1.828,-0.0023939908,diff
958,1.832,-0.0024107099,diff
959,1.836,-0.0024250075,diff
960,1.84,-0.002435647,diff
961,1.844,-0.0024436489,diff
962,1.848,-0.0024494156,diff
963,1.852,-0.00245101,diff
964,1.856,-0.0024502054,diff
965,1.86,-0.0024462268,diff
966,1.864,-0.0024394095,diff
967,1.868,-0.0024291724,diff
968,1.872,-0.002415657,diff
969,1.876,-0.0023989007,diff
970,1.88,-0.0023786873,diff
971,1.884,-0.002355393,diff
972,1.888,-0.0023286603,diff
973,1.892,-0.0022975057,diff
974,1.896,-0.0022637658,diff
975,1.9,-0.002226077,diff
976,1.904,-0.0021848269,diff
977,1.908,-0.0021400414,diff
978,1.912,-0.0020912737,diff
979,1.916,-0.002038721,diff
980,1.92,-0.0019825958,diff
981,1.924,-0.0019223988,diff
982,1.928,-0.0018581115,diff
983,1.932,-0.0017899759,diff
984,1.936,-0.001717899,diff
985,1.94,-0.0016416833,diff
986,1.944,-0.0015616883,diff
987,1.948,-0.0014766864,diff
988,1.952,-0.0013880301,diff
989,1.956,-0.0012946203,diff
990,1.96,-0.001197381,diff
991,1.964,-0.0010961909,diff
992,1.968,-0.0009897519,diff
993,1.972,-0.00087917875,diff
994,1.976,-0.0007640999,diff
995,1.98,-0.0006441176,diff
996,1.984,-0.0005198335,diff
997,1.988,-0.0003909557,diff
998,1.992,-0.0002571079,diff
999,1.996,-0.000118839554,diff
1000,2.0,2.4299137e-05,diff


==> visu/tikz_csvs_one_dim/result_best_run_ns_one_dim/gt_nn.csv <==
,X_x,value,name
0,-2.0,0.0,gt_nn
1,-1.996,0.002143566,gt_nn
2,-1.992,0.004287196,gt_nn
3,-1.988,0.006430762,gt_nn
4,-1.984,0.008574392,gt_nn
5,-1.98,0.010717957,gt_nn
6,-1.976,0.012861587,gt_nn
7,-1.972,0.015005154,gt_nn
8,-1.968,0.01714872,gt_nn
9,-1.964,0.019292349,gt_nn
10,-1.96,0.021435915,gt_nn
11,-1.956,0.023579545,gt_nn
12,-1.952,0.02572311,gt_nn
13,-1.948,0.02786674,gt_nn
14,-1.944,0.030010307,gt_nn
15,-1.94,0.03215387,gt_nn
16,-1.936,0.034297504,gt_nn
17,-1.932,0.03644107,gt_nn
18,-1.928,0.038584698,gt_nn
19,-1.924,0.040728264,gt_nn
20,-1.92,0.042871892,gt_nn
21,-1.916,0.04501546,gt_nn
22,-1.912,0.04715909,gt_nn
23,-1.908,0.049302656,gt_nn
24,-1.904,0.05144622,gt_nn
25,-1.9,0.05358985,gt_nn
26,-1.896,0.055733416,gt_nn
27,-1.892,0.05787705,gt_nn
28,-1.888,0.060020614,gt_nn
29,-1.884,0.062164243,gt_nn
30,-1.88,0.06430781,gt_nn
31,-1.876,0.06645138,gt_nn
32,-1.872,0.06859501,gt_nn
33,-1.868,0.07073857,gt_nn
34,-1.864,0.0728822,gt_nn
35,-1.86,0.07502577,gt_nn
36,-1.856,0.077169396,gt_nn
37,-1.852,0.079312965,gt_nn
38,-1.848,0.08145653,gt_nn
39,-1.844,0.083600156,gt_nn
40,-1.84,0.085743725,gt_nn
41,-1.836,0.087887354,gt_nn
42,-1.832,0.09003092,gt_nn
43,-1.828,0.09217455,gt_nn
44,-1.824,0.094318114,gt_nn
45,-1.82,0.09646168,gt_nn
46,-1.816,0.09860531,gt_nn
47,-1.812,0.100748874,gt_nn
48,-1.808,0.10289251,gt_nn
49,-1.804,0.10503607,gt_nn
50,-1.8,0.1071797,gt_nn
51,-1.796,0.10932327,gt_nn
52,-1.792,0.11146683,gt_nn
53,-1.788,0.11361046,gt_nn
54,-1.784,0.11575403,gt_nn
55,-1.78,0.11789766,gt_nn
56,-1.776,0.12004123,gt_nn
57,-1.772,0.12218486,gt_nn
58,-1.768,0.12432842,gt_nn
59,-1.764,0.12647198,gt_nn
60,-1.76,0.12861562,gt_nn
61,-1.756,0.13075918,gt_nn
62,-1.752,0.13290282,gt_nn
63,-1.748,0.13504638,gt_nn
64,-1.744,0.13719001,gt_nn
65,-1.74,0.13933358,gt_nn
66,-1.736,0.14147721,gt_nn
67,-1.732,0.14362077,gt_nn
68,-1.728,0.14576434,gt_nn
69,-1.724,0.14790797,gt_nn
70,-1.72,0.15005153,gt_nn
71,-1.716,0.15219516,gt_nn
72,-1.712,0.15433873,gt_nn
73,-1.708,0.15648235,gt_nn
74,-1.704,0.15862593,gt_nn
75,-1.7,0.16076949,gt_nn
76,-1.696,0.16291311,gt_nn
77,-1.692,0.16505669,gt_nn
78,-1.688,0.16720031,gt_nn
79,-1.684,0.16934389,gt_nn
80,-1.68,0.17148751,gt_nn
81,-1.676,0.17363107,gt_nn
82,-1.672,0.17577465,gt_nn
83,-1.668,0.17791827,gt_nn
84,-1.664,0.18006185,gt_nn
85,-1.66,0.18220547,gt_nn
86,-1.656,0.18434903,gt_nn
87,-1.652,0.18649267,gt_nn
88,-1.648,0.18863623,gt_nn
89,-1.644,0.19077979,gt_nn
90,-1.64,0.19292343,gt_nn
91,-1.636,0.19506699,gt_nn
92,-1.632,0.19721062,gt_nn
93,-1.628,0.19935419,gt_nn
94,-1.624,0.20149782,gt_nn
95,-1.62,0.20364138,gt_nn
96,-1.616,0.20578495,gt_nn
97,-1.612,0.20792858,gt_nn
98,-1.608,0.21007214,gt_nn
99,-1.604,0.21221578,gt_nn
100,-1.6,0.21435934,gt_nn
101,-1.596,0.21650298,gt_nn
102,-1.592,0.21864654,gt_nn
103,-1.588,0.2207901,gt_nn
104,-1.584,0.22293374,gt_nn
105,-1.58,0.2250773,gt_nn
106,-1.576,0.22722092,gt_nn
107,-1.572,0.2293645,gt_nn
108,-1.568,0.23150812,gt_nn
109,-1.564,0.2336517,gt_nn
110,-1.56,0.23579532,gt_nn
111,-1.556,0.23793888,gt_nn
112,-1.552,0.24008246,gt_nn
113,-1.548,0.24222608,gt_nn
114,-1.544,0.24436966,gt_nn
115,-1.54,0.24651328,gt_nn
116,-1.536,0.24865684,gt_nn
117,-1.532,0.25080046,gt_nn
118,-1.528,0.25294405,gt_nn
119,-1.524,0.2550876,gt_nn
120,-1.52,0.25723124,gt_nn
121,-1.516,0.2593748,gt_nn
122,-1.512,0.26151842,gt_nn
123,-1.508,0.263662,gt_nn
124,-1.504,0.26580563,gt_nn
125,-1.5,0.2679492,gt_nn
126,-1.496,0.27009276,gt_nn
127,-1.492,0.27223638,gt_nn
128,-1.488,0.27437997,gt_nn
129,-1.484,0.2765236,gt_nn
130,-1.48,0.27866715,gt_nn
131,-1.476,0.28081077,gt_nn
132,-1.472,0.28295434,gt_nn
133,-1.468,0.28509793,gt_nn
134,-1.464,0.28724155,gt_nn
135,-1.46,0.2893851,gt_nn
136,-1.456,0.29152873,gt_nn
137,-1.452,0.2936723,gt_nn
138,-1.448,0.29581594,gt_nn
139,-1.444,0.2979595,gt_nn
140,-1.44,0.30010307,gt_nn
141,-1.436,0.3022467,gt_nn
142,-1.432,0.30439025,gt_nn
143,-1.428,0.3065339,gt_nn
144,-1.424,0.30867746,gt_nn
145,-1.42,0.3108211,gt_nn
146,-1.416,0.31296465,gt_nn
147,-1.412,0.31510827,gt_nn
148,-1.408,0.31725186,gt_nn
149,-1.404,0.31939542,gt_nn
150,-1.4,0.32153904,gt_nn
151,-1.396,0.3236826,gt_nn
152,-1.392,0.32582623,gt_nn
153,-1.388,0.32796982,gt_nn
154,-1.384,0.33011344,gt_nn
155,-1.38,0.332257,gt_nn
156,-1.376,0.33440056,gt_nn
157,-1.372,0.3365442,gt_nn
158,-1.368,0.33868778,gt_nn
159,-1.364,0.3408314,gt_nn
160,-1.36,0.34297496,gt_nn
161,-1.356,0.34511858,gt_nn
162,-1.352,0.34726214,gt_nn
163,-1.348,0.34940574,gt_nn
164,-1.344,0.35154936,gt_nn
165,-1.34,0.35369292,gt_nn
166,-1.336,0.35583654,gt_nn
167,-1.332,0.3579801,gt_nn
168,-1.328,0.36012375,gt_nn
169,-1.324,0.36226732,gt_nn
170,-1.32,0.36441088,gt_nn
171,-1.316,0.3665545,gt_nn
172,-1.312,0.36869806,gt_nn
173,-1.308,0.3708417,gt_nn
174,-1.304,0.37298527,gt_nn
175,-1.3,0.3751289,gt_nn
176,-1.296,0.37727246,gt_nn
177,-1.292,0.37941602,gt_nn
178,-1.288,0.38155967,gt_nn
179,-1.284,0.38370323,gt_nn
180,-1.28,0.38584685,gt_nn
181,-1.276,0.38799042,gt_nn
182,-1.272,0.39013404,gt_nn
183,-1.268,0.39227763,gt_nn
184,-1.264,0.3944212,gt_nn
185,-1.26,0.3965648,gt_nn
186,-1.256,0.39870837,gt_nn
187,-1.252,0.400852,gt_nn
188,-1.248,0.4029956,gt_nn
189,-1.244,0.4051392,gt_nn
190,-1.24,0.40728277,gt_nn
191,-1.236,0.4094264,gt_nn
192,-1.232,0.41156995,gt_nn
193,-1.228,0.41371354,gt_nn
194,-1.224,0.41585717,gt_nn
195,-1.22,0.41800073,gt_nn
196,-1.216,0.42014435,gt_nn
197,-1.212,0.4222879,gt_nn
198,-1.208,0.42443156,gt_nn
199,-1.204,0.42657512,gt_nn
200,-1.2,0.4287187,gt_nn
201,-1.196,0.4308623,gt_nn
202,-1.192,0.43300587,gt_nn
203,-1.188,0.43514952,gt_nn
204,-1.184,0.43729308,gt_nn
205,-1.18,0.4394367,gt_nn
206,-1.176,0.44158027,gt_nn
207,-1.172,0.44372383,gt_nn
208,-1.168,0.44586748,gt_nn
209,-1.164,0.44801104,gt_nn
210,-1.16,0.45015466,gt_nn
211,-1.156,0.45229822,gt_nn
212,-1.152,0.45444185,gt_nn
213,-1.148,0.45658544,gt_nn
214,-1.144,0.458729,gt_nn
215,-1.14,0.46087262,gt_nn
216,-1.136,0.46301618,gt_nn
217,-1.132,0.4651598,gt_nn
218,-1.128,0.4673034,gt_nn
219,-1.124,0.46944702,gt_nn
220,-1.12,0.47159058,gt_nn
221,-1.116,0.47373414,gt_nn
222,-1.112,0.47587776,gt_nn
223,-1.108,0.47802135,gt_nn
224,-1.104,0.48016497,gt_nn
225,-1.1,0.48230854,gt_nn
226,-1.096,0.48445216,gt_nn
227,-1.092,0.48659572,gt_nn
228,-1.088,0.4887393,gt_nn
229,-1.084,0.49088293,gt_nn
230,-1.08,0.4930265,gt_nn
231,-1.076,0.49517012,gt_nn
232,-1.072,0.49731368,gt_nn
233,-1.068,0.49945733,gt_nn
234,-1.064,0.50160086,gt_nn
235,-1.06,0.50374454,gt_nn
236,-1.056,0.5058881,gt_nn
237,-1.052,0.50803167,gt_nn
238,-1.048,0.5101753,gt_nn
239,-1.044,0.51231885,gt_nn
240,-1.04,0.5144625,gt_nn
241,-1.036,0.51660603,gt_nn
242,-1.032,0.51874965,gt_nn
243,-1.028,0.5208932,gt_nn
244,-1.024,0.5230368,gt_nn
245,-1.02,0.52518046,gt_nn
246,-1.016,0.527324,gt_nn
247,-1.012,0.52946764,gt_nn
248,-1.008,0.5316112,gt_nn
249,-1.004,0.5337548,gt_nn
250,-1.0,0.5358984,gt_nn
251,-0.996,0.53804195,gt_nn
252,-0.992,0.5401856,gt_nn
253,-0.988,0.5423292,gt_nn
254,-0.984,0.54447275,gt_nn
255,-0.98,0.5466163,gt_nn
256,-0.976,0.54875994,gt_nn
257,-0.972,0.55090356,gt_nn
258,-0.968,0.5530472,gt_nn
259,-0.964,0.55519074,gt_nn
260,-0.96,0.5573343,gt_nn
261,-0.956,0.5594779,gt_nn
262,-0.952,0.5616215,gt_nn
263,-0.948,0.5637651,gt_nn
264,-0.944,0.5659087,gt_nn
265,-0.94,0.56805223,gt_nn
266,-0.936,0.5701959,gt_nn
267,-0.932,0.57233953,gt_nn
268,-0.928,0.5744831,gt_nn
269,-0.924,0.57662666,gt_nn
270,-0.92,0.5787702,gt_nn
271,-0.916,0.58091384,gt_nn
272,-0.912,0.58305746,gt_nn
273,-0.908,0.585201,gt_nn
274,-0.904,0.5873446,gt_nn
275,-0.9,0.58948827,gt_nn
276,-0.896,0.5916318,gt_nn
277,-0.892,0.59377545,gt_nn
278,-0.888,0.595919,gt_nn
279,-0.884,0.5980626,gt_nn
280,-0.88,0.6002062,gt_nn
281,-0.876,0.6023498,gt_nn
282,-0.872,0.6044934,gt_nn
283,-0.868,0.60663694,gt_nn
284,-0.864,0.6087805,gt_nn
285,-0.86,0.6109241,gt_nn
286,-0.856,0.6130678,gt_nn
287,-0.852,0.61521137,gt_nn
288,-0.848,0.6173549,gt_nn
289,-0.844,0.61949855,gt_nn
290,-0.84,0.6216422,gt_nn
291,-0.836,0.62378573,gt_nn
292,-0.832,0.6259293,gt_nn
293,-0.828,0.62807286,gt_nn
294,-0.824,0.6302165,gt_nn
295,-0.82,0.63236016,gt_nn
296,-0.816,0.6345037,gt_nn
297,-0.812,0.6366473,gt_nn
298,-0.808,0.63879085,gt_nn
299,-0.804,0.64093447,gt_nn
300,-0.8,0.6430781,gt_nn
301,-0.796,0.64522165,gt_nn
302,-0.792,0.6473652,gt_nn
303,-0.788,0.64950883,gt_nn
304,-0.784,0.65165246,gt_nn
305,-0.78,0.6537961,gt_nn
306,-0.776,0.65593964,gt_nn
307,-0.772,0.6580832,gt_nn
308,-0.768,0.6602268,gt_nn
309,-0.764,0.66237044,gt_nn
310,-0.76,0.664514,gt_nn
311,-0.756,0.66665757,gt_nn
312,-0.752,0.6688012,gt_nn
313,-0.748,0.67094475,gt_nn
314,-0.744,0.6730884,gt_nn
315,-0.74,0.67523193,gt_nn
316,-0.736,0.67737556,gt_nn
317,-0.732,0.6795192,gt_nn
318,-0.728,0.6816628,gt_nn
319,-0.724,0.68380636,gt_nn
320,-0.72,0.6859499,gt_nn
321,-0.716,0.6880935,gt_nn
322,-0.712,0.6902371,gt_nn
323,-0.708,0.6923807,gt_nn
324,-0.704,0.6945243,gt_nn
325,-0.7,0.69666785,gt_nn
326,-0.696,0.69881153,gt_nn
327,-0.692,0.70095515,gt_nn
328,-0.688,0.7030987,gt_nn
329,-0.684,0.7052423,gt_nn
330,-0.68,0.70738584,gt_nn
331,-0.676,0.70952946,gt_nn
332,-0.672,0.7116731,gt_nn
333,-0.668,0.71381664,gt_nn
334,-0.664,0.7159602,gt_nn
335,-0.66,0.71810377,gt_nn
336,-0.656,0.72024745,gt_nn
337,-0.652,0.72239107,gt_nn
338,-0.648,0.72453463,gt_nn
339,-0.644,0.7266782,gt_nn
340,-0.64,0.7288218,gt_nn
341,-0.636,0.73096544,gt_nn
342,-0.632,0.733109,gt_nn
343,-0.628,0.73525256,gt_nn
344,-0.624,0.7373961,gt_nn
345,-0.62,0.73953974,gt_nn
346,-0.616,0.7416834,gt_nn
347,-0.612,0.743827,gt_nn
348,-0.608,0.74597055,gt_nn
349,-0.604,0.74811417,gt_nn
350,-0.6,0.75025773,gt_nn
351,-0.596,0.75240135,gt_nn
352,-0.592,0.7545449,gt_nn
353,-0.588,0.7566885,gt_nn
354,-0.584,0.7588321,gt_nn
355,-0.58,0.7609758,gt_nn
356,-0.576,0.76311934,gt_nn
357,-0.572,0.7652629,gt_nn
358,-0.568,0.76740646,gt_nn
359,-0.564,0.7695501,gt_nn
360,-0.56,0.7716937,gt_nn
361,-0.556,0.77383727,gt_nn
362,-0.552,0.77598083,gt_nn
363,-0.548,0.77812445,gt_nn
364,-0.544,0.780268,gt_nn
365,-0.54,0.7824117,gt_nn
366,-0.536,0.78455526,gt_nn
367,-0.532,0.7866988,gt_nn
368,-0.528,0.78884244,gt_nn
369,-0.524,0.79098606,gt_nn
370,-0.52,0.7931296,gt_nn
371,-0.516,0.7952732,gt_nn
372,-0.512,0.79741675,gt_nn
373,-0.508,0.79956037,gt_nn
374,-0.504,0.801704,gt_nn
375,-0.5,0.80384755,gt_nn
376,-0.496,0.8059912,gt_nn
377,-0.492,0.8081348,gt_nn
378,-0.488,0.81027836,gt_nn
379,-0.484,0.812422,gt_nn
380,-0.48,0.81456554,gt_nn
381,-0.476,0.8167091,gt_nn
382,-0.472,0.8188527,gt_nn
383,-0.468,0.82099634,gt_nn
384,-0.464,0.8231399,gt_nn
385,-0.46,0.82528347,gt_nn
386,-0.456,0.82742715,gt_nn
387,-0.452,0.8295707,gt_nn
388,-0.448,0.83171433,gt_nn
389,-0.444,0.8338579,gt_nn
390,-0.44,0.83600146,gt_nn
391,-0.436,0.8381451,gt_nn
392,-0.432,0.84028864,gt_nn
393,-0.428,0.84243226,gt_nn
394,-0.424,0.8445758,gt_nn
395,-0.42,0.8467195,gt_nn
396,-0.416,0.84886307,gt_nn
397,-0.412,0.8510067,gt_nn
398,-0.408,0.85315025,gt_nn
399,-0.404,0.8552938,gt_nn
400,-0.4,0.85743743,gt_nn
401,-0.396,0.859581,gt_nn
402,-0.392,0.8617246,gt_nn
403,-0.388,0.8638682,gt_nn
404,-0.384,0.86601174,gt_nn
405,-0.38,0.8681554,gt_nn
406,-0.376,0.87029904,gt_nn
407,-0.372,0.8724426,gt_nn
408,-0.368,0.87458616,gt_nn
409,-0.364,0.8767298,gt_nn
410,-0.36,0.87887335,gt_nn
411,-0.356,0.88101697,gt_nn
412,-0.352,0.88316053,gt_nn
413,-0.348,0.8853041,gt_nn
414,-0.344,0.8874477,gt_nn
415,-0.34,0.8895913,gt_nn
416,-0.336,0.89173496,gt_nn
417,-0.332,0.8938785,gt_nn
418,-0.328,0.8960221,gt_nn
419,-0.324,0.8981657,gt_nn
420,-0.32,0.9003093,gt_nn
421,-0.316,0.9024529,gt_nn
422,-0.312,0.90459645,gt_nn
423,-0.308,0.90674007,gt_nn
424,-0.304,0.90888363,gt_nn
425,-0.3,0.9110273,gt_nn
426,-0.296,0.9131709,gt_nn
427,-0.292,0.91531444,gt_nn
428,-0.288,0.91745806,gt_nn
429,-0.284,0.9196016,gt_nn
430,-0.28,0.92174524,gt_nn
431,-0.276,0.9238888,gt_nn
432,-0.272,0.92603236,gt_nn
433,-0.268,0.928176,gt_nn
434,-0.264,0.930304,gt_nn
435,-0.26,0.9324,gt_nn
436,-0.256,0.934464,gt_nn
437,-0.252,0.936496,gt_nn
438,-0.248,0.938496,gt_nn
439,-0.244,0.940464,gt_nn
440,-0.24,0.9424,gt_nn
441,-0.236,0.944304,gt_nn
442,-0.232,0.946176,gt_nn
443,-0.228,0.948016,gt_nn
444,-0.224,0.949824,gt_nn
445,-0.22,0.9516,gt_nn
446,-0.216,0.953344,gt_nn
447,-0.212,0.955056,gt_nn
448,-0.208,0.95673597,gt_nn
449,-0.204,0.958384,gt_nn
450,-0.2,0.96,gt_nn
451,-0.196,0.961584,gt_nn
452,-0.192,0.963136,gt_nn
453,-0.188,0.964656,gt_nn
454,-0.184,0.966144,gt_nn
455,-0.18,0.9676,gt_nn
456,-0.176,0.969024,gt_nn
457,-0.172,0.970416,gt_nn
458,-0.168,0.971776,gt_nn
459,-0.164,0.973104,gt_nn
460,-0.16,0.9744,gt_nn
461,-0.156,0.975664,gt_nn
462,-0.152,0.976896,gt_nn
463,-0.148,0.978096,gt_nn
464,-0.144,0.979264,gt_nn
465,-0.14,0.9804,gt_nn
466,-0.136,0.981504,gt_nn
467,-0.132,0.982576,gt_nn
468,-0.128,0.983616,gt_nn
469,-0.124,0.984624,gt_nn
470,-0.12,0.9856,gt_nn
471,-0.116,0.986544,gt_nn
472,-0.112,0.987456,gt_nn
473,-0.108,0.988336,gt_nn
474,-0.104,0.989184,gt_nn
475,-0.1,0.99,gt_nn
476,-0.096,0.990784,gt_nn
477,-0.092,0.991536,gt_nn
478,-0.088,0.992256,gt_nn
479,-0.084,0.992944,gt_nn
480,-0.08,0.9936,gt_nn
481,-0.076,0.994224,gt_nn
482,-0.072,0.994816,gt_nn
483,-0.068,0.995376,gt_nn
484,-0.064,0.995904,gt_nn
485,-0.06,0.9964,gt_nn
486,-0.056,0.996864,gt_nn
487,-0.052,0.997296,gt_nn
488,-0.048,0.997696,gt_nn
489,-0.044,0.998064,gt_nn
490,-0.04,0.9984,gt_nn
491,-0.036,0.998704,gt_nn
492,-0.032,0.998976,gt_nn
493,-0.028,0.999216,gt_nn
494,-0.024,0.999424,gt_nn
495,-0.02,0.9996,gt_nn
496,-0.016,0.999744,gt_nn
497,-0.012,0.999856,gt_nn
498,-0.008,0.999936,gt_nn
499,-0.004,0.999984,gt_nn
500,0.0,1.0,gt_nn
501,0.004,0.999984,gt_nn
502,0.008,0.999936,gt_nn
503,0.012,0.999856,gt_nn
504,0.016,0.999744,gt_nn
505,0.02,0.9996,gt_nn
506,0.024,0.999424,gt_nn
507,0.028,0.999216,gt_nn
508,0.032,0.998976,gt_nn
509,0.036,0.998704,gt_nn
510,0.04,0.9984,gt_nn
511,0.044,0.998064,gt_nn
512,0.048,0.997696,gt_nn
513,0.052,0.997296,gt_nn
514,0.056,0.996864,gt_nn
515,0.06,0.9964,gt_nn
516,0.064,0.995904,gt_nn
517,0.068,0.995376,gt_nn
518,0.072,0.994816,gt_nn
519,0.076,0.994224,gt_nn
520,0.08,0.9936,gt_nn
521,0.084,0.992944,gt_nn
522,0.088,0.992256,gt_nn
523,0.092,0.991536,gt_nn
524,0.096,0.990784,gt_nn
525,0.1,0.99,gt_nn
526,0.104,0.989184,gt_nn
527,0.108,0.988336,gt_nn
528,0.112,0.987456,gt_nn
529,0.116,0.986544,gt_nn
530,0.12,0.9856,gt_nn
531,0.124,0.984624,gt_nn
532,0.128,0.983616,gt_nn
533,0.132,0.982576,gt_nn
534,0.136,0.981504,gt_nn
535,0.14,0.9804,gt_nn
536,0.144,0.979264,gt_nn
537,0.148,0.978096,gt_nn
538,0.152,0.976896,gt_nn
539,0.156,0.975664,gt_nn
540,0.16,0.9744,gt_nn
541,0.164,0.973104,gt_nn
542,0.168,0.971776,gt_nn
543,0.172,0.970416,gt_nn
544,0.176,0.969024,gt_nn
545,0.18,0.9676,gt_nn
546,0.184,0.966144,gt_nn
547,0.188,0.964656,gt_nn
548,0.192,0.963136,gt_nn
549,0.196,0.961584,gt_nn
550,0.2,0.96,gt_nn
551,0.204,0.958384,gt_nn
552,0.208,0.95673597,gt_nn
553,0.212,0.955056,gt_nn
554,0.216,0.953344,gt_nn
555,0.22,0.9516,gt_nn
556,0.224,0.949824,gt_nn
557,0.228,0.948016,gt_nn
558,0.232,0.946176,gt_nn
559,0.236,0.944304,gt_nn
560,0.24,0.9424,gt_nn
561,0.244,0.940464,gt_nn
562,0.248,0.938496,gt_nn
563,0.252,0.936496,gt_nn
564,0.256,0.934464,gt_nn
565,0.26,0.9324,gt_nn
566,0.264,0.930304,gt_nn
567,0.268,0.928176,gt_nn
568,0.272,0.92603236,gt_nn
569,0.276,0.9238888,gt_nn
570,0.28,0.92174524,gt_nn
571,0.284,0.9196016,gt_nn
572,0.288,0.91745806,gt_nn
573,0.292,0.91531444,gt_nn
574,0.296,0.9131709,gt_nn
575,0.3,0.9110273,gt_nn
576,0.304,0.90888363,gt_nn
577,0.308,0.90674007,gt_nn
578,0.312,0.90459645,gt_nn
579,0.316,0.9024529,gt_nn
580,0.32,0.9003093,gt_nn
581,0.324,0.8981657,gt_nn
582,0.328,0.8960221,gt_nn
583,0.332,0.8938785,gt_nn
584,0.336,0.89173496,gt_nn
585,0.34,0.8895913,gt_nn
586,0.344,0.8874477,gt_nn
587,0.348,0.8853041,gt_nn
588,0.352,0.88316053,gt_nn
589,0.356,0.88101697,gt_nn
590,0.36,0.87887335,gt_nn
591,0.364,0.8767298,gt_nn
592,0.368,0.87458616,gt_nn
593,0.372,0.8724426,gt_nn
594,0.376,0.87029904,gt_nn
595,0.38,0.8681554,gt_nn
596,0.384,0.86601174,gt_nn
597,0.388,0.8638682,gt_nn
598,0.392,0.8617246,gt_nn
599,0.396,0.859581,gt_nn
600,0.4,0.85743743,gt_nn
601,0.404,0.8552938,gt_nn
602,0.408,0.85315025,gt_nn
603,0.412,0.8510067,gt_nn
604,0.416,0.84886307,gt_nn
605,0.42,0.8467195,gt_nn
606,0.424,0.8445758,gt_nn
607,0.428,0.84243226,gt_nn
608,0.432,0.84028864,gt_nn
609,0.436,0.8381451,gt_nn
610,0.44,0.83600146,gt_nn
611,0.444,0.8338579,gt_nn
612,0.448,0.83171433,gt_nn
613,0.452,0.8295707,gt_nn
614,0.456,0.82742715,gt_nn
615,0.46,0.82528347,gt_nn
616,0.464,0.8231399,gt_nn
617,0.468,0.82099634,gt_nn
618,0.472,0.8188527,gt_nn
619,0.476,0.8167091,gt_nn
620,0.48,0.81456554,gt_nn
621,0.484,0.812422,gt_nn
622,0.488,0.81027836,gt_nn
623,0.492,0.8081348,gt_nn
624,0.496,0.8059912,gt_nn
625,0.5,0.80384755,gt_nn
626,0.504,0.801704,gt_nn
627,0.508,0.79956037,gt_nn
628,0.512,0.79741675,gt_nn
629,0.516,0.7952732,gt_nn
630,0.52,0.7931296,gt_nn
631,0.524,0.79098606,gt_nn
632,0.528,0.78884244,gt_nn
633,0.532,0.7866988,gt_nn
634,0.536,0.78455526,gt_nn
635,0.54,0.7824117,gt_nn
636,0.544,0.780268,gt_nn
637,0.548,0.77812445,gt_nn
638,0.552,0.77598083,gt_nn
639,0.556,0.77383727,gt_nn
640,0.56,0.7716937,gt_nn
641,0.564,0.7695501,gt_nn
642,0.568,0.76740646,gt_nn
643,0.572,0.7652629,gt_nn
644,0.576,0.76311934,gt_nn
645,0.58,0.7609758,gt_nn
646,0.584,0.7588321,gt_nn
647,0.588,0.7566885,gt_nn
648,0.592,0.7545449,gt_nn
649,0.596,0.75240135,gt_nn
650,0.6,0.75025773,gt_nn
651,0.604,0.74811417,gt_nn
652,0.608,0.74597055,gt_nn
653,0.612,0.743827,gt_nn
654,0.616,0.7416834,gt_nn
655,0.62,0.73953974,gt_nn
656,0.624,0.7373961,gt_nn
657,0.628,0.73525256,gt_nn
658,0.632,0.733109,gt_nn
659,0.636,0.73096544,gt_nn
660,0.64,0.7288218,gt_nn
661,0.644,0.7266782,gt_nn
662,0.648,0.72453463,gt_nn
663,0.652,0.72239107,gt_nn
664,0.656,0.72024745,gt_nn
665,0.66,0.71810377,gt_nn
666,0.664,0.7159602,gt_nn
667,0.668,0.71381664,gt_nn
668,0.672,0.7116731,gt_nn
669,0.676,0.70952946,gt_nn
670,0.68,0.70738584,gt_nn
671,0.684,0.7052423,gt_nn
672,0.688,0.7030987,gt_nn
673,0.692,0.70095515,gt_nn
674,0.696,0.69881153,gt_nn
675,0.7,0.69666785,gt_nn
676,0.704,0.6945243,gt_nn
677,0.708,0.6923807,gt_nn
678,0.712,0.6902371,gt_nn
679,0.716,0.6880935,gt_nn
680,0.72,0.6859499,gt_nn
681,0.724,0.68380636,gt_nn
682,0.728,0.6816628,gt_nn
683,0.732,0.6795192,gt_nn
684,0.736,0.67737556,gt_nn
685,0.74,0.67523193,gt_nn
686,0.744,0.6730884,gt_nn
687,0.748,0.67094475,gt_nn
688,0.752,0.6688012,gt_nn
689,0.756,0.66665757,gt_nn
690,0.76,0.664514,gt_nn
691,0.764,0.66237044,gt_nn
692,0.768,0.6602268,gt_nn
693,0.772,0.6580832,gt_nn
694,0.776,0.65593964,gt_nn
695,0.78,0.6537961,gt_nn
696,0.784,0.65165246,gt_nn
697,0.788,0.64950883,gt_nn
698,0.792,0.6473652,gt_nn
699,0.796,0.64522165,gt_nn
700,0.8,0.6430781,gt_nn
701,0.804,0.64093447,gt_nn
702,0.808,0.63879085,gt_nn
703,0.812,0.6366473,gt_nn
704,0.816,0.6345037,gt_nn
705,0.82,0.63236016,gt_nn
706,0.824,0.6302165,gt_nn
707,0.828,0.62807286,gt_nn
708,0.832,0.6259293,gt_nn
709,0.836,0.62378573,gt_nn
710,0.84,0.6216422,gt_nn
711,0.844,0.61949855,gt_nn
712,0.848,0.6173549,gt_nn
713,0.852,0.61521137,gt_nn
714,0.856,0.6130678,gt_nn
715,0.86,0.6109241,gt_nn
716,0.864,0.6087805,gt_nn
717,0.868,0.60663694,gt_nn
718,0.872,0.6044934,gt_nn
719,0.876,0.6023498,gt_nn
720,0.88,0.6002062,gt_nn
721,0.884,0.5980626,gt_nn
722,0.888,0.595919,gt_nn
723,0.892,0.59377545,gt_nn
724,0.896,0.5916318,gt_nn
725,0.9,0.58948827,gt_nn
726,0.904,0.5873446,gt_nn
727,0.908,0.585201,gt_nn
728,0.912,0.58305746,gt_nn
729,0.916,0.58091384,gt_nn
730,0.92,0.5787702,gt_nn
731,0.924,0.57662666,gt_nn
732,0.928,0.5744831,gt_nn
733,0.932,0.57233953,gt_nn
734,0.936,0.5701959,gt_nn
735,0.94,0.56805223,gt_nn
736,0.944,0.5659087,gt_nn
737,0.948,0.5637651,gt_nn
738,0.952,0.5616215,gt_nn
739,0.956,0.5594779,gt_nn
740,0.96,0.5573343,gt_nn
741,0.964,0.55519074,gt_nn
742,0.968,0.5530472,gt_nn
743,0.972,0.55090356,gt_nn
744,0.976,0.54875994,gt_nn
745,0.98,0.5466163,gt_nn
746,0.984,0.54447275,gt_nn
747,0.988,0.5423292,gt_nn
748,0.992,0.5401856,gt_nn
749,0.996,0.53804195,gt_nn
750,1.0,0.5358984,gt_nn
751,1.004,0.5337548,gt_nn
752,1.008,0.5316112,gt_nn
753,1.012,0.52946764,gt_nn
754,1.016,0.527324,gt_nn
755,1.02,0.52518046,gt_nn
756,1.024,0.5230368,gt_nn
757,1.028,0.5208932,gt_nn
758,1.032,0.51874965,gt_nn
759,1.036,0.51660603,gt_nn
760,1.04,0.5144625,gt_nn
761,1.044,0.51231885,gt_nn
762,1.048,0.5101753,gt_nn
763,1.052,0.50803167,gt_nn
764,1.056,0.5058881,gt_nn
765,1.06,0.50374454,gt_nn
766,1.064,0.50160086,gt_nn
767,1.068,0.49945733,gt_nn
768,1.072,0.49731368,gt_nn
769,1.076,0.49517012,gt_nn
770,1.08,0.4930265,gt_nn
771,1.084,0.49088293,gt_nn
772,1.088,0.4887393,gt_nn
773,1.092,0.48659572,gt_nn
774,1.096,0.48445216,gt_nn
775,1.1,0.48230854,gt_nn
776,1.104,0.48016497,gt_nn
777,1.108,0.47802135,gt_nn
778,1.112,0.47587776,gt_nn
779,1.116,0.47373414,gt_nn
780,1.12,0.47159058,gt_nn
781,1.124,0.46944702,gt_nn
782,1.128,0.4673034,gt_nn
783,1.132,0.4651598,gt_nn
784,1.136,0.46301618,gt_nn
785,1.14,0.46087262,gt_nn
786,1.144,0.458729,gt_nn
787,1.148,0.45658544,gt_nn
788,1.152,0.45444185,gt_nn
789,1.156,0.45229822,gt_nn
790,1.16,0.45015466,gt_nn
791,1.164,0.44801104,gt_nn
792,1.168,0.44586748,gt_nn
793,1.172,0.44372383,gt_nn
794,1.176,0.44158027,gt_nn
795,1.18,0.4394367,gt_nn
796,1.184,0.43729308,gt_nn
797,1.188,0.43514952,gt_nn
798,1.192,0.43300587,gt_nn
799,1.196,0.4308623,gt_nn
800,1.2,0.4287187,gt_nn
801,1.204,0.42657512,gt_nn
802,1.208,0.42443156,gt_nn
803,1.212,0.4222879,gt_nn
804,1.216,0.42014435,gt_nn
805,1.22,0.41800073,gt_nn
806,1.224,0.41585717,gt_nn
807,1.228,0.41371354,gt_nn
808,1.232,0.41156995,gt_nn
809,1.236,0.4094264,gt_nn
810,1.24,0.40728277,gt_nn
811,1.244,0.4051392,gt_nn
812,1.248,0.4029956,gt_nn
813,1.252,0.400852,gt_nn
814,1.256,0.39870837,gt_nn
815,1.26,0.3965648,gt_nn
816,1.264,0.3944212,gt_nn
817,1.268,0.39227763,gt_nn
818,1.272,0.39013404,gt_nn
819,1.276,0.38799042,gt_nn
820,1.28,0.38584685,gt_nn
821,1.284,0.38370323,gt_nn
822,1.288,0.38155967,gt_nn
823,1.292,0.37941602,gt_nn
824,1.296,0.37727246,gt_nn
825,1.3,0.3751289,gt_nn
826,1.304,0.37298527,gt_nn
827,1.308,0.3708417,gt_nn
828,1.312,0.36869806,gt_nn
829,1.316,0.3665545,gt_nn
830,1.32,0.36441088,gt_nn
831,1.324,0.36226732,gt_nn
832,1.328,0.36012375,gt_nn
833,1.332,0.3579801,gt_nn
834,1.336,0.35583654,gt_nn
835,1.34,0.35369292,gt_nn
836,1.344,0.35154936,gt_nn
837,1.348,0.34940574,gt_nn
838,1.352,0.34726214,gt_nn
839,1.356,0.34511858,gt_nn
840,1.36,0.34297496,gt_nn
841,1.364,0.3408314,gt_nn
842,1.368,0.33868778,gt_nn
843,1.372,0.3365442,gt_nn
844,1.376,0.33440056,gt_nn
845,1.38,0.332257,gt_nn
846,1.384,0.33011344,gt_nn
847,1.388,0.32796982,gt_nn
848,1.392,0.32582623,gt_nn
849,1.396,0.3236826,gt_nn
850,1.4,0.32153904,gt_nn
851,1.404,0.31939542,gt_nn
852,1.408,0.31725186,gt_nn
853,1.412,0.31510827,gt_nn
854,1.416,0.31296465,gt_nn
855,1.42,0.3108211,gt_nn
856,1.424,0.30867746,gt_nn
857,1.428,0.3065339,gt_nn
858,1.432,0.30439025,gt_nn
859,1.436,0.3022467,gt_nn
860,1.44,0.30010307,gt_nn
861,1.444,0.2979595,gt_nn
862,1.448,0.29581594,gt_nn
863,1.452,0.2936723,gt_nn
864,1.456,0.29152873,gt_nn
865,1.46,0.2893851,gt_nn
866,1.464,0.28724155,gt_nn
867,1.468,0.28509793,gt_nn
868,1.472,0.28295434,gt_nn
869,1.476,0.28081077,gt_nn
870,1.48,0.27866715,gt_nn
871,1.484,0.2765236,gt_nn
872,1.488,0.27437997,gt_nn
873,1.492,0.27223638,gt_nn
874,1.496,0.27009276,gt_nn
875,1.5,0.2679492,gt_nn
876,1.504,0.26580563,gt_nn
877,1.508,0.263662,gt_nn
878,1.512,0.26151842,gt_nn
879,1.516,0.2593748,gt_nn
880,1.52,0.25723124,gt_nn
881,1.524,0.2550876,gt_nn
882,1.528,0.25294405,gt_nn
883,1.532,0.25080046,gt_nn
884,1.536,0.24865684,gt_nn
885,1.54,0.24651328,gt_nn
886,1.544,0.24436966,gt_nn
887,1.548,0.24222608,gt_nn
888,1.552,0.24008246,gt_nn
889,1.556,0.23793888,gt_nn
890,1.56,0.23579532,gt_nn
891,1.564,0.2336517,gt_nn
892,1.568,0.23150812,gt_nn
893,1.572,0.2293645,gt_nn
894,1.576,0.22722092,gt_nn
895,1.58,0.2250773,gt_nn
896,1.584,0.22293374,gt_nn
897,1.588,0.2207901,gt_nn
898,1.592,0.21864654,gt_nn
899,1.596,0.21650298,gt_nn
900,1.6,0.21435934,gt_nn
901,1.604,0.21221578,gt_nn
902,1.608,0.21007214,gt_nn
903,1.612,0.20792858,gt_nn
904,1.616,0.20578495,gt_nn
905,1.62,0.20364138,gt_nn
906,1.624,0.20149782,gt_nn
907,1.628,0.19935419,gt_nn
908,1.632,0.19721062,gt_nn
909,1.636,0.19506699,gt_nn
910,1.64,0.19292343,gt_nn
911,1.644,0.19077979,gt_nn
912,1.648,0.18863623,gt_nn
913,1.652,0.18649267,gt_nn
914,1.656,0.18434903,gt_nn
915,1.66,0.18220547,gt_nn
916,1.664,0.18006185,gt_nn
917,1.668,0.17791827,gt_nn
918,1.672,0.17577465,gt_nn
919,1.676,0.17363107,gt_nn
920,1.68,0.17148751,gt_nn
921,1.684,0.16934389,gt_nn
922,1.688,0.16720031,gt_nn
923,1.692,0.16505669,gt_nn
924,1.696,0.16291311,gt_nn
925,1.7,0.16076949,gt_nn
926,1.704,0.15862593,gt_nn
927,1.708,0.15648235,gt_nn
928,1.712,0.15433873,gt_nn
929,1.716,0.15219516,gt_nn
930,1.72,0.15005153,gt_nn
931,1.724,0.14790797,gt_nn
932,1.728,0.14576434,gt_nn
933,1.732,0.14362077,gt_nn
934,1.736,0.14147721,gt_nn
935,1.74,0.13933358,gt_nn
936,1.744,0.13719001,gt_nn
937,1.748,0.13504638,gt_nn
938,1.752,0.13290282,gt_nn
939,1.756,0.13075918,gt_nn
940,1.76,0.12861562,gt_nn
941,1.764,0.12647198,gt_nn
942,1.768,0.12432842,gt_nn
943,1.772,0.12218486,gt_nn
944,1.776,0.12004123,gt_nn
945,1.78,0.11789766,gt_nn
946,1.784,0.11575403,gt_nn
947,1.788,0.11361046,gt_nn
948,1.792,0.11146683,gt_nn
949,1.796,0.10932327,gt_nn
950,1.8,0.1071797,gt_nn
951,1.804,0.10503607,gt_nn
952,1.808,0.10289251,gt_nn
953,1.812,0.100748874,gt_nn
954,1.816,0.09860531,gt_nn
955,1.82,0.09646168,gt_nn
956,1.824,0.094318114,gt_nn
957,1.828,0.09217455,gt_nn
958,1.832,0.09003092,gt_nn
959,1.836,0.087887354,gt_nn
960,1.84,0.085743725,gt_nn
961,1.844,0.083600156,gt_nn
962,1.848,0.08145653,gt_nn
963,1.852,0.079312965,gt_nn
964,1.856,0.077169396,gt_nn
965,1.86,0.07502577,gt_nn
966,1.864,0.0728822,gt_nn
967,1.868,0.07073857,gt_nn
968,1.872,0.06859501,gt_nn
969,1.876,0.06645138,gt_nn
970,1.88,0.06430781,gt_nn
971,1.884,0.062164243,gt_nn
972,1.888,0.060020614,gt_nn
973,1.892,0.05787705,gt_nn
974,1.896,0.055733416,gt_nn
975,1.9,0.05358985,gt_nn
976,1.904,0.05144622,gt_nn
977,1.908,0.049302656,gt_nn
978,1.912,0.04715909,gt_nn
979,1.916,0.04501546,gt_nn
980,1.92,0.042871892,gt_nn
981,1.924,0.040728264,gt_nn
982,1.928,0.038584698,gt_nn
983,1.932,0.03644107,gt_nn
984,1.936,0.034297504,gt_nn
985,1.94,0.03215387,gt_nn
986,1.944,0.030010307,gt_nn
987,1.948,0.02786674,gt_nn
988,1.952,0.02572311,gt_nn
989,1.956,0.023579545,gt_nn
990,1.96,0.021435915,gt_nn
991,1.964,0.019292349,gt_nn
992,1.968,0.01714872,gt_nn
993,1.972,0.015005154,gt_nn
994,1.976,0.012861587,gt_nn
995,1.98,0.010717957,gt_nn
996,1.984,0.008574392,gt_nn
997,1.988,0.006430762,gt_nn
998,1.992,0.004287196,gt_nn
999,1.996,0.002143566,gt_nn
1000,2.0,0.0,gt_nn


==> visu/tikz_csvs_one_dim/result_best_run_ns_one_dim/gt_nn_2_derivative.csv <==
,value,X_x,name
0,-0.0,-1.996004,gt_nn_2_derivative
1,-0.0,-1.992008,gt_nn_2_derivative
2,-0.0,-1.988012,gt_nn_2_derivative
3,-0.0,-1.984016,gt_nn_2_derivative
4,-0.0,-1.9800199,gt_nn_2_derivative
5,-0.0,-1.976024,gt_nn_2_derivative
6,-0.0,-1.972028,gt_nn_2_derivative
7,-0.0,-1.968032,gt_nn_2_derivative
8,-0.0,-1.964036,gt_nn_2_derivative
9,-0.0,-1.96004,gt_nn_2_derivative
10,-0.0,-1.956044,gt_nn_2_derivative
11,-0.0,-1.952048,gt_nn_2_derivative
12,-0.0,-1.9480519,gt_nn_2_derivative
13,-0.0,-1.9440559,gt_nn_2_derivative
14,-0.0,-1.9400599,gt_nn_2_derivative
15,-0.0,-1.9360639,gt_nn_2_derivative
16,-0.0,-1.932068,gt_nn_2_derivative
17,-0.0,-1.928072,gt_nn_2_derivative
18,-0.0,-1.924076,gt_nn_2_derivative
19,-0.0,-1.92008,gt_nn_2_derivative
20,-0.0,-1.9160839,gt_nn_2_derivative
21,-0.0,-1.9120879,gt_nn_2_derivative
22,-0.0,-1.9080919,gt_nn_2_derivative
23,-0.0,-1.9040959,gt_nn_2_derivative
24,-0.0,-1.9000999,gt_nn_2_derivative
25,-0.0,-1.8961039,gt_nn_2_derivative
26,-0.0,-1.8921078,gt_nn_2_derivative
27,-0.0,-1.8881118,gt_nn_2_derivative
28,-0.0,-1.8841159,gt_nn_2_derivative
29,-0.0,-1.8801199,gt_nn_2_derivative
30,-0.0,-1.8761239,gt_nn_2_derivative
31,-0.0,-1.8721279,gt_nn_2_derivative
32,-0.0,-1.8681319,gt_nn_2_derivative
33,-0.0,-1.8641359,gt_nn_2_derivative
34,-0.0,-1.8601398,gt_nn_2_derivative
35,-0.0,-1.8561438,gt_nn_2_derivative
36,-0.0,-1.8521478,gt_nn_2_derivative
37,-0.0,-1.8481518,gt_nn_2_derivative
38,-0.0,-1.8441558,gt_nn_2_derivative
39,-0.0,-1.8401599,gt_nn_2_derivative
40,-0.0,-1.8361639,gt_nn_2_derivative
41,-0.0,-1.8321679,gt_nn_2_derivative
42,-0.0,-1.8281718,gt_nn_2_derivative
43,-0.0,-1.8241758,gt_nn_2_derivative
44,-0.0,-1.8201798,gt_nn_2_derivative
45,-0.0,-1.8161838,gt_nn_2_derivative
46,-0.0,-1.8121878,gt_nn_2_derivative
47,-0.0,-1.8081918,gt_nn_2_derivative
48,-0.0,-1.8041958,gt_nn_2_derivative
49,-0.0,-1.8001997,gt_nn_2_derivative
50,-0.0,-1.7962039,gt_nn_2_derivative
51,-0.0,-1.7922078,gt_nn_2_derivative
52,-0.0,-1.7882118,gt_nn_2_derivative
53,-0.0,-1.7842158,gt_nn_2_derivative
54,-0.0,-1.7802198,gt_nn_2_derivative
55,-0.0,-1.7762238,gt_nn_2_derivative
56,-0.0,-1.7722278,gt_nn_2_derivative
57,-0.0,-1.7682317,gt_nn_2_derivative
58,-0.0,-1.7642357,gt_nn_2_derivative
59,-0.0,-1.7602397,gt_nn_2_derivative
60,-0.0,-1.7562437,gt_nn_2_derivative
61,-0.0,-1.7522478,gt_nn_2_derivative
62,-0.0,-1.7482518,gt_nn_2_derivative
63,-0.0,-1.7442558,gt_nn_2_derivative
64,-0.0,-1.7402598,gt_nn_2_derivative
65,-0.0,-1.7362638,gt_nn_2_derivative
66,-0.0,-1.7322677,gt_nn_2_derivative
67,-0.0,-1.7282717,gt_nn_2_derivative
68,-0.0,-1.7242757,gt_nn_2_derivative
69,-0.0,-1.7202797,gt_nn_2_derivative
70,-0.0,-1.7162837,gt_nn_2_derivative
71,-0.0,-1.7122877,gt_nn_2_derivative
72,-0.0,-1.7082916,gt_nn_2_derivative
73,-0.0,-1.7042958,gt_nn_2_derivative
74,-0.0,-1.7002997,gt_nn_2_derivative
75,-0.0,-1.6963037,gt_nn_2_derivative
76,-0.0,-1.6923077,gt_nn_2_derivative
77,-0.0,-1.6883117,gt_nn_2_derivative
78,-0.0,-1.6843157,gt_nn_2_derivative
79,-0.0,-1.6803197,gt_nn_2_derivative
80,-0.0,-1.6763237,gt_nn_2_derivative
81,-0.0,-1.6723276,gt_nn_2_derivative
82,-0.0,-1.6683316,gt_nn_2_derivative
83,-0.0,-1.6643356,gt_nn_2_derivative
84,-0.0,-1.6603397,gt_nn_2_derivative
85,-0.0,-1.6563437,gt_nn_2_derivative
86,-0.0,-1.6523477,gt_nn_2_derivative
87,-0.0,-1.6483517,gt_nn_2_derivative
88,-0.0,-1.6443557,gt_nn_2_derivative
89,-0.0,-1.6403596,gt_nn_2_derivative
90,-0.0,-1.6363636,gt_nn_2_derivative
91,-0.0,-1.6323676,gt_nn_2_derivative
92,-0.0,-1.6283716,gt_nn_2_derivative
93,-0.0,-1.6243756,gt_nn_2_derivative
94,-0.0,-1.6203796,gt_nn_2_derivative
95,-0.0,-1.6163837,gt_nn_2_derivative
96,-0.0,-1.6123877,gt_nn_2_derivative
97,-0.0,-1.6083916,gt_nn_2_derivative
98,-0.0,-1.6043956,gt_nn_2_derivative
99,-0.0,-1.6003996,gt_nn_2_derivative
100,-0.0,-1.5964036,gt_nn_2_derivative
101,-0.0,-1.5924076,gt_nn_2_derivative
102,-0.0,-1.5884116,gt_nn_2_derivative
103,-0.0,-1.5844156,gt_nn_2_derivative
104,-0.0,-1.5804195,gt_nn_2_derivative
105,-0.0,-1.5764235,gt_nn_2_derivative
106,-0.0,-1.5724276,gt_nn_2_derivative
107,-0.0,-1.5684316,gt_nn_2_derivative
108,-0.0,-1.5644356,gt_nn_2_derivative
109,-0.0,-1.5604396,gt_nn_2_derivative
110,-0.0,-1.5564436,gt_nn_2_derivative
111,-0.0,-1.5524476,gt_nn_2_derivative
112,-0.0,-1.5484515,gt_nn_2_derivative
113,-0.0,-1.5444555,gt_nn_2_derivative
114,-0.0,-1.5404595,gt_nn_2_derivative
115,-0.0,-1.5364635,gt_nn_2_derivative
116,-0.0,-1.5324675,gt_nn_2_derivative
117,-0.0,-1.5284715,gt_nn_2_derivative
118,-0.0,-1.5244756,gt_nn_2_derivative
119,-0.0,-1.5204796,gt_nn_2_derivative
120,-0.0,-1.5164835,gt_nn_2_derivative
121,-0.0,-1.5124875,gt_nn_2_derivative
122,-0.0,-1.5084915,gt_nn_2_derivative
123,-0.0,-1.5044955,gt_nn_2_derivative
124,-0.0,-1.5004995,gt_nn_2_derivative
125,-0.0,-1.4965035,gt_nn_2_derivative
126,-0.0,-1.4925075,gt_nn_2_derivative
127,-0.0,-1.4885114,gt_nn_2_derivative
128,-0.0,-1.4845154,gt_nn_2_derivative
129,-0.0,-1.4805195,gt_nn_2_derivative
130,-0.0,-1.4765235,gt_nn_2_derivative
131,-0.0,-1.4725275,gt_nn_2_derivative
132,-0.0,-1.4685315,gt_nn_2_derivative
133,-0.0,-1.4645355,gt_nn_2_derivative
134,-0.0,-1.4605395,gt_nn_2_derivative
135,-0.0,-1.4565434,gt_nn_2_derivative
136,-0.0,-1.4525474,gt_nn_2_derivative
137,-0.0,-1.4485514,gt_nn_2_derivative
138,-0.0,-1.4445554,gt_nn_2_derivative
139,-0.0,-1.4405594,gt_nn_2_derivative
140,-0.0,-1.4365635,gt_nn_2_derivative
141,-0.0,-1.4325675,gt_nn_2_derivative
142,-0.0,-1.4285715,gt_nn_2_derivative
143,-0.0,-1.4245754,gt_nn_2_derivative
144,-0.0,-1.4205794,gt_nn_2_derivative
145,-0.0,-1.4165834,gt_nn_2_derivative
146,-0.0,-1.4125874,gt_nn_2_derivative
147,-0.0,-1.4085914,gt_nn_2_derivative
148,-0.0,-1.4045954,gt_nn_2_derivative
149,-0.0,-1.4005994,gt_nn_2_derivative
150,-0.0,-1.3966033,gt_nn_2_derivative
151,-0.0,-1.3926075,gt_nn_2_derivative
152,-0.0,-1.3886114,gt_nn_2_derivative
153,-0.0,-1.3846154,gt_nn_2_derivative
154,-0.0,-1.3806194,gt_nn_2_derivative
155,-0.0,-1.3766234,gt_nn_2_derivative
156,-0.0,-1.3726274,gt_nn_2_derivative
157,-0.0,-1.3686314,gt_nn_2_derivative
158,-0.0,-1.3646353,gt_nn_2_derivative
159,-0.0,-1.3606393,gt_nn_2_derivative
160,-0.0,-1.3566433,gt_nn_2_derivative
161,-0.0,-1.3526473,gt_nn_2_derivative
162,-0.0,-1.3486513,gt_nn_2_derivative
163,-0.0,-1.3446554,gt_nn_2_derivative
164,-0.0,-1.3406594,gt_nn_2_derivative
165,-0.0,-1.3366634,gt_nn_2_derivative
166,-0.0,-1.3326674,gt_nn_2_derivative
167,-0.0,-1.3286713,gt_nn_2_derivative
168,-0.0,-1.3246753,gt_nn_2_derivative
169,-0.0,-1.3206793,gt_nn_2_derivative
170,-0.0,-1.3166833,gt_nn_2_derivative
171,-0.0,-1.3126873,gt_nn_2_derivative
172,-0.0,-1.3086913,gt_nn_2_derivative
173,-0.0,-1.3046952,gt_nn_2_derivative
174,-0.0,-1.3006994,gt_nn_2_derivative
175,-0.0,-1.2967033,gt_nn_2_derivative
176,-0.0,-1.2927073,gt_nn_2_derivative
177,-0.0,-1.2887113,gt_nn_2_derivative
178,-0.0,-1.2847153,gt_nn_2_derivative
179,-0.0,-1.2807193,gt_nn_2_derivative
180,-0.0,-1.2767233,gt_nn_2_derivative
181,-0.0,-1.2727273,gt_nn_2_derivative
182,-0.0,-1.2687312,gt_nn_2_derivative
183,-0.0,-1.2647352,gt_nn_2_derivative
184,-0.0,-1.2607392,gt_nn_2_derivative
185,-0.0,-1.2567433,gt_nn_2_derivative
186,-0.0,-1.2527473,gt_nn_2_derivative
187,-0.0,-1.2487513,gt_nn_2_derivative
188,-0.0,-1.2447553,gt_nn_2_derivative
189,-0.0,-1.2407593,gt_nn_2_derivative
190,-0.0,-1.2367632,gt_nn_2_derivative
191,-0.0,-1.2327672,gt_nn_2_derivative
192,-0.0,-1.2287712,gt_nn_2_derivative
193,-0.0,-1.2247752,gt_nn_2_derivative
194,-0.0,-1.2207792,gt_nn_2_derivative
195,-0.0,-1.2167832,gt_nn_2_derivative
196,-0.0,-1.2127873,gt_nn_2_derivative
197,-0.0,-1.2087913,gt_nn_2_derivative
198,-0.0,-1.2047952,gt_nn_2_derivative
199,-0.0,-1.2007992,gt_nn_2_derivative
200,-0.0,-1.1968032,gt_nn_2_derivative
201,-0.0,-1.1928072,gt_nn_2_derivative
202,-0.0,-1.1888112,gt_nn_2_derivative
203,-0.0,-1.1848152,gt_nn_2_derivative
204,-0.0,-1.1808192,gt_nn_2_derivative
205,-0.0,-1.1768231,gt_nn_2_derivative
206,-0.0,-1.1728271,gt_nn_2_derivative
207,-0.0,-1.1688311,gt_nn_2_derivative
208,-0.0,-1.1648352,gt_nn_2_derivative
209,-0.0,-1.1608392,gt_nn_2_derivative
210,-0.0,-1.1568432,gt_nn_2_derivative
211,-0.0,-1.1528472,gt_nn_2_derivative
212,-0.0,-1.1488512,gt_nn_2_derivative
213,-0.0,-1.1448551,gt_nn_2_derivative
214,-0.0,-1.1408591,gt_nn_2_derivative
215,-0.0,-1.1368631,gt_nn_2_derivative
216,-0.0,-1.1328671,gt_nn_2_derivative
217,-0.0,-1.1288711,gt_nn_2_derivative
218,-0.0,-1.1248751,gt_nn_2_derivative
219,-0.0,-1.1208792,gt_nn_2_derivative
220,-0.0,-1.1168832,gt_nn_2_derivative
221,-0.0,-1.1128871,gt_nn_2_derivative
222,-0.0,-1.1088911,gt_nn_2_derivative
223,-0.0,-1.1048951,gt_nn_2_derivative
224,-0.0,-1.1008991,gt_nn_2_derivative
225,-0.0,-1.0969031,gt_nn_2_derivative
226,-0.0,-1.0929071,gt_nn_2_derivative
227,-0.0,-1.088911,gt_nn_2_derivative
228,-0.0,-1.084915,gt_nn_2_derivative
229,-0.0,-1.080919,gt_nn_2_derivative
230,-0.0,-1.0769231,gt_nn_2_derivative
231,-0.0,-1.0729271,gt_nn_2_derivative
232,-0.0,-1.0689311,gt_nn_2_derivative
233,-0.0,-1.0649351,gt_nn_2_derivative
234,-0.0,-1.0609391,gt_nn_2_derivative
235,-0.0,-1.056943,gt_nn_2_derivative
236,-0.0,-1.052947,gt_nn_2_derivative
237,-0.0,-1.048951,gt_nn_2_derivative
238,-0.0,-1.044955,gt_nn_2_derivative
239,-0.0,-1.040959,gt_nn_2_derivative
240,-0.0,-1.036963,gt_nn_2_derivative
241,-0.0,-1.0329671,gt_nn_2_derivative
242,-0.0,-1.0289711,gt_nn_2_derivative
243,-0.0,-1.0249751,gt_nn_2_derivative
244,-0.0,-1.020979,gt_nn_2_derivative
245,-0.0,-1.016983,gt_nn_2_derivative
246,-0.0,-1.012987,gt_nn_2_derivative
247,-0.0,-1.008991,gt_nn_2_derivative
248,-0.0,-1.004995,gt_nn_2_derivative
249,-0.0,-1.000999,gt_nn_2_derivative
250,-0.0,-0.997003,gt_nn_2_derivative
251,-0.0,-0.993007,gt_nn_2_derivative
252,-0.0,-0.989011,gt_nn_2_derivative
253,-0.0,-0.985015,gt_nn_2_derivative
254,-0.0,-0.98101896,gt_nn_2_derivative
255,-0.0,-0.977023,gt_nn_2_derivative
256,-0.0,-0.973027,gt_nn_2_derivative
257,-0.0,-0.969031,gt_nn_2_derivative
258,-0.0,-0.96503496,gt_nn_2_derivative
259,-0.0,-0.96103895,gt_nn_2_derivative
260,-0.0,-0.95704293,gt_nn_2_derivative
261,-0.0,-0.953047,gt_nn_2_derivative
262,-0.0,-0.94905096,gt_nn_2_derivative
263,-0.0,-0.94505495,gt_nn_2_derivative
264,-0.0,-0.94105893,gt_nn_2_derivative
265,-0.0,-0.9370629,gt_nn_2_derivative
266,-0.0,-0.9330669,gt_nn_2_derivative
267,-0.0,-0.92907095,gt_nn_2_derivative
268,-0.0,-0.92507493,gt_nn_2_derivative
269,-0.0,-0.9210789,gt_nn_2_derivative
270,-0.0,-0.9170829,gt_nn_2_derivative
271,-0.0,-0.9130869,gt_nn_2_derivative
272,-0.0,-0.90909094,gt_nn_2_derivative
273,-0.0,-0.9050949,gt_nn_2_derivative
274,-0.0,-0.9010989,gt_nn_2_derivative
275,-0.0,-0.8971029,gt_nn_2_derivative
276,-0.0,-0.8931069,gt_nn_2_derivative
277,-0.0,-0.88911086,gt_nn_2_derivative
278,-0.0,-0.8851149,gt_nn_2_derivative
279,-0.0,-0.8811189,gt_nn_2_derivative
280,-0.0,-0.8771229,gt_nn_2_derivative
281,-0.0,-0.87312686,gt_nn_2_derivative
282,-0.0,-0.86913085,gt_nn_2_derivative
283,-0.0,-0.8651349,gt_nn_2_derivative
284,-0.0,-0.8611389,gt_nn_2_derivative
285,-0.0,-0.85714287,gt_nn_2_derivative
286,-0.0,-0.85314685,gt_nn_2_derivative
287,-0.0,-0.84915084,gt_nn_2_derivative
288,-0.0,-0.8451548,gt_nn_2_derivative
289,-0.0,-0.84115887,gt_nn_2_derivative
290,-0.0,-0.83716285,gt_nn_2_derivative
291,-0.0,-0.83316684,gt_nn_2_derivative
292,-0.0,-0.8291708,gt_nn_2_derivative
293,-0.0,-0.8251748,gt_nn_2_derivative
294,-0.0,-0.8211788,gt_nn_2_derivative
295,-0.0,-0.81718284,gt_nn_2_derivative
296,-0.0,-0.8131868,gt_nn_2_derivative
297,-0.0,-0.8091908,gt_nn_2_derivative
298,-0.0,-0.8051948,gt_nn_2_derivative
299,-0.0,-0.8011988,gt_nn_2_derivative
300,-0.0,-0.7972028,gt_nn_2_derivative
301,-0.0,-0.7932068,gt_nn_2_derivative
302,-0.0,-0.7892108,gt_nn_2_derivative
303,-0.0,-0.7852148,gt_nn_2_derivative
304,-0.0,-0.78121877,gt_nn_2_derivative
305,-0.0,-0.77722275,gt_nn_2_derivative
306,-0.0,-0.7732268,gt_nn_2_derivative
307,-0.0,-0.7692308,gt_nn_2_derivative
308,-0.0,-0.76523477,gt_nn_2_derivative
309,-0.0,-0.76123875,gt_nn_2_derivative
310,-0.0,-0.75724274,gt_nn_2_derivative
311,-0.0,-0.7532467,gt_nn_2_derivative
312,-0.0,-0.74925077,gt_nn_2_derivative
313,-0.0,-0.74525476,gt_nn_2_derivative
314,-0.0,-0.74125874,gt_nn_2_derivative
315,-0.0,-0.7372627,gt_nn_2_derivative
316,-0.0,-0.7332667,gt_nn_2_derivative
317,-0.0,-0.72927076,gt_nn_2_derivative
318,-0.0,-0.72527474,gt_nn_2_derivative
319,-0.0,-0.7212787,gt_nn_2_derivative
320,-0.0,-0.7172827,gt_nn_2_derivative
321,-0.0,-0.7132867,gt_nn_2_derivative
322,-0.0,-0.7092907,gt_nn_2_derivative
323,-0.0,-0.7052947,gt_nn_2_derivative
324,-0.0,-0.7012987,gt_nn_2_derivative
325,-0.0,-0.6973027,gt_nn_2_derivative
326,-0.0,-0.6933067,gt_nn_2_derivative
327,-0.0,-0.68931067,gt_nn_2_derivative
328,-0.0,-0.6853147,gt_nn_2_derivative
329,-0.0,-0.6813187,gt_nn_2_derivative
330,-0.0,-0.6773227,gt_nn_2_derivative
331,-0.0,-0.6733267,gt_nn_2_derivative
332,-0.0,-0.66933066,gt_nn_2_derivative
333,-0.0,-0.66533464,gt_nn_2_derivative
334,-0.0,-0.6613387,gt_nn_2_derivative
335,-0.0,-0.6573427,gt_nn_2_derivative
336,-0.0,-0.65334666,gt_nn_2_derivative
337,-0.0,-0.64935064,gt_nn_2_derivative
338,-0.0,-0.6453546,gt_nn_2_derivative
339,-0.0,-0.6413586,gt_nn_2_derivative
340,-0.0,-0.63736266,gt_nn_2_derivative
341,-0.0,-0.63336664,gt_nn_2_derivative
342,-0.0,-0.6293706,gt_nn_2_derivative
343,-0.0,-0.6253746,gt_nn_2_derivative
344,-0.0,-0.6213786,gt_nn_2_derivative
345,-0.0,-0.61738265,gt_nn_2_derivative
346,-0.0,-0.61338663,gt_nn_2_derivative
347,-0.0,-0.6093906,gt_nn_2_derivative
348,-0.0,-0.6053946,gt_nn_2_derivative
349,-0.0,-0.6013986,gt_nn_2_derivative
350,-0.0,-0.5974026,gt_nn_2_derivative
351,-0.0,-0.5934066,gt_nn_2_derivative
352,-0.0,-0.5894106,gt_nn_2_derivative
353,-0.0,-0.5854146,gt_nn_2_derivative
354,-0.0,-0.5814186,gt_nn_2_derivative
355,-0.0,-0.57742256,gt_nn_2_derivative
356,-0.0,-0.57342654,gt_nn_2_derivative
357,-0.0,-0.5694306,gt_nn_2_derivative
358,-0.0,-0.5654346,gt_nn_2_derivative
359,-0.0,-0.56143856,gt_nn_2_derivative
360,-0.0,-0.55744255,gt_nn_2_derivative
361,-0.0,-0.55344653,gt_nn_2_derivative
362,-0.0,-0.5494506,gt_nn_2_derivative
363,-0.0,-0.54545456,gt_nn_2_derivative
364,-0.0,-0.54145855,gt_nn_2_derivative
365,-0.0,-0.53746253,gt_nn_2_derivative
366,-0.0,-0.5334665,gt_nn_2_derivative
367,-0.0,-0.5294705,gt_nn_2_derivative
368,-0.0,-0.52547455,gt_nn_2_derivative
369,-0.0,-0.52147853,gt_nn_2_derivative
370,-0.0,-0.5174825,gt_nn_2_derivative
371,-0.0,-0.5134865,gt_nn_2_derivative
372,-0.0,-0.5094905,gt_nn_2_derivative
373,-0.0,-0.50549453,gt_nn_2_derivative
374,-0.0,-0.5014985,gt_nn_2_derivative
375,-0.0,-0.4975025,gt_nn_2_derivative
376,-0.0,-0.4935065,gt_nn_2_derivative
377,-0.0,-0.48951048,gt_nn_2_derivative
378,-0.0,-0.4855145,gt_nn_2_derivative
379,-0.0,-0.48151848,gt_nn_2_derivative
380,-0.0,-0.4775225,gt_nn_2_derivative
381,-0.0,-0.47352648,gt_nn_2_derivative
382,-0.0,-0.46953046,gt_nn_2_derivative
383,-0.0,-0.46553448,gt_nn_2_derivative
384,-0.0,-0.46153846,gt_nn_2_derivative
385,-0.0,-0.45754245,gt_nn_2_derivative
386,-0.0,-0.45354646,gt_nn_2_derivative
387,-0.0,-0.44955045,gt_nn_2_derivative
388,-0.0,-0.44555444,gt_nn_2_derivative
389,-0.0,-0.44155845,gt_nn_2_derivative
390,-0.0,-0.43756244,gt_nn_2_derivative
391,-0.0,-0.43356642,gt_nn_2_derivative
392,-0.0,-0.42957044,gt_nn_2_derivative
393,-0.0,-0.42557442,gt_nn_2_derivative
394,-0.0,-0.4215784,gt_nn_2_derivative
395,-0.0,-0.41758242,gt_nn_2_derivative
396,-0.0,-0.4135864,gt_nn_2_derivative
397,-0.0,-0.40959042,gt_nn_2_derivative
398,-0.0,-0.4055944,gt_nn_2_derivative
399,-0.0,-0.4015984,gt_nn_2_derivative
400,-0.0,-0.3976024,gt_nn_2_derivative
401,-0.0,-0.3936064,gt_nn_2_derivative
402,-0.0,-0.38961038,gt_nn_2_derivative
403,-0.0,-0.3856144,gt_nn_2_derivative
404,-0.0,-0.38161838,gt_nn_2_derivative
405,-0.0,-0.37762237,gt_nn_2_derivative
406,-0.0,-0.37362638,gt_nn_2_derivative
407,-0.0,-0.36963037,gt_nn_2_derivative
408,-0.0,-0.36563435,gt_nn_2_derivative
409,-0.0,-0.36163837,gt_nn_2_derivative
410,-0.0,-0.35764235,gt_nn_2_derivative
411,-0.0,-0.35364637,gt_nn_2_derivative
412,-0.0,-0.34965035,gt_nn_2_derivative
413,-0.0,-0.34565434,gt_nn_2_derivative
414,-0.0,-0.34165835,gt_nn_2_derivative
415,-0.0,-0.33766234,gt_nn_2_derivative
416,-0.0,-0.33366632,gt_nn_2_derivative
417,-0.0,-0.32967034,gt_nn_2_derivative
418,-0.0,-0.32567433,gt_nn_2_derivative
419,-0.0,-0.3216783,gt_nn_2_derivative
420,-0.0,-0.31768233,gt_nn_2_derivative
421,-0.0,-0.3136863,gt_nn_2_derivative
422,-0.0,-0.3096903,gt_nn_2_derivative
423,-0.0,-0.3056943,gt_nn_2_derivative
424,-0.0,-0.3016983,gt_nn_2_derivative
425,-0.0,-0.2977023,gt_nn_2_derivative
426,-0.0,-0.2937063,gt_nn_2_derivative
427,-0.0,-0.28971028,gt_nn_2_derivative
428,-0.0,-0.2857143,gt_nn_2_derivative
429,-0.0,-0.28171828,gt_nn_2_derivative
430,-0.0,-0.27772227,gt_nn_2_derivative
431,-0.0,-0.27372628,gt_nn_2_derivative
432,-0.0,-0.26973027,gt_nn_2_derivative
433,-2.0,-0.26573426,gt_nn_2_derivative
434,-2.0,-0.26173827,gt_nn_2_derivative
435,-2.0,-0.25774226,gt_nn_2_derivative
436,-2.0,-0.25374624,gt_nn_2_derivative
437,-2.0,-0.24975026,gt_nn_2_derivative
438,-2.0,-0.24575424,gt_nn_2_derivative
439,-2.0,-0.24175824,gt_nn_2_derivative
440,-2.0,-0.23776224,gt_nn_2_derivative
441,-2.0,-0.23376623,gt_nn_2_derivative
442,-2.0,-0.22977023,gt_nn_2_derivative
443,-2.0,-0.22577423,gt_nn_2_derivative
444,-2.0,-0.22177823,gt_nn_2_derivative
445,-2.0,-0.21778221,gt_nn_2_derivative
446,-2.0,-0.21378621,gt_nn_2_derivative
447,-2.0,-0.20979021,gt_nn_2_derivative
448,-2.0,-0.2057942,gt_nn_2_derivative
449,-2.0,-0.2017982,gt_nn_2_derivative
450,-2.0,-0.1978022,gt_nn_2_derivative
451,-2.0,-0.1938062,gt_nn_2_derivative
452,-2.0,-0.18981019,gt_nn_2_derivative
453,-2.0,-0.18581419,gt_nn_2_derivative
454,-2.0,-0.18181819,gt_nn_2_derivative
455,-2.0,-0.17782217,gt_nn_2_derivative
456,-2.0,-0.17382617,gt_nn_2_derivative
457,-2.0,-0.16983017,gt_nn_2_derivative
458,-2.0,-0.16583416,gt_nn_2_derivative
459,-2.0,-0.16183816,gt_nn_2_derivative
460,-2.0,-0.15784216,gt_nn_2_derivative
461,-2.0,-0.15384616,gt_nn_2_derivative
462,-2.0,-0.14985014,gt_nn_2_derivative
463,-2.0,-0.14585415,gt_nn_2_derivative
464,-2.0,-0.14185815,gt_nn_2_derivative
465,-2.0,-0.13786213,gt_nn_2_derivative
466,-2.0,-0.13386613,gt_nn_2_derivative
467,-2.0,-0.12987013,gt_nn_2_derivative
468,-2.0,-0.12587413,gt_nn_2_derivative
469,-2.0,-0.121878125,gt_nn_2_derivative
470,-2.0,-0.11788212,gt_nn_2_derivative
471,-2.0,-0.11388611,gt_nn_2_derivative
472,-2.0,-0.10989011,gt_nn_2_derivative
473,-2.0,-0.1058941,gt_nn_2_derivative
474,-2.0,-0.101898104,gt_nn_2_derivative
475,-2.0,-0.0979021,gt_nn_2_derivative
476,-2.0,-0.0939061,gt_nn_2_derivative
477,-2.0,-0.08991009,gt_nn_2_derivative
478,-2.0,-0.08591408,gt_nn_2_derivative
479,-2.0,-0.08191808,gt_nn_2_derivative
480,-2.0,-0.077922076,gt_nn_2_derivative
481,-2.0,-0.07392608,gt_nn_2_derivative
482,-2.0,-0.06993007,gt_nn_2_derivative
483,-2.0,-0.06593407,gt_nn_2_derivative
484,-2.0,-0.061938062,gt_nn_2_derivative
485,-2.0,-0.05794206,gt_nn_2_derivative
486,-2.0,-0.053946055,gt_nn_2_derivative
487,-2.0,-0.04995005,gt_nn_2_derivative
488,-2.0,-0.045954045,gt_nn_2_derivative
489,-2.0,-0.04195804,gt_nn_2_derivative
490,-2.0,-0.037962038,gt_nn_2_derivative
491,-2.0,-0.033966035,gt_nn_2_derivative
492,-2.0,-0.02997003,gt_nn_2_derivative
493,-2.0,-0.025974026,gt_nn_2_derivative
494,-2.0,-0.021978023,gt_nn_2_derivative
495,-2.0,-0.017982017,gt_nn_2_derivative
496,-2.0,-0.013986014,gt_nn_2_derivative
497,-2.0,-0.00999001,gt_nn_2_derivative
498,-2.0,-0.005994006,gt_nn_2_derivative
499,-2.0,-0.001998002,gt_nn_2_derivative
500,-2.0,0.001998002,gt_nn_2_derivative
501,-2.0,0.005994006,gt_nn_2_derivative
502,-2.0,0.00999001,gt_nn_2_derivative
503,-2.0,0.013986014,gt_nn_2_derivative
504,-2.0,0.017982017,gt_nn_2_derivative
505,-2.0,0.021978023,gt_nn_2_derivative
506,-2.0,0.025974026,gt_nn_2_derivative
507,-2.0,0.02997003,gt_nn_2_derivative
508,-2.0,0.033966035,gt_nn_2_derivative
509,-2.0,0.037962038,gt_nn_2_derivative
510,-2.0,0.04195804,gt_nn_2_derivative
511,-2.0,0.045954045,gt_nn_2_derivative
512,-2.0,0.04995005,gt_nn_2_derivative
513,-2.0,0.053946055,gt_nn_2_derivative
514,-2.0,0.05794206,gt_nn_2_derivative
515,-2.0,0.061938062,gt_nn_2_derivative
516,-2.0,0.06593407,gt_nn_2_derivative
517,-2.0,0.06993007,gt_nn_2_derivative
518,-2.0,0.07392608,gt_nn_2_derivative
519,-2.0,0.077922076,gt_nn_2_derivative
520,-2.0,0.08191808,gt_nn_2_derivative
521,-2.0,0.08591408,gt_nn_2_derivative
522,-2.0,0.08991009,gt_nn_2_derivative
523,-2.0,0.0939061,gt_nn_2_derivative
524,-2.0,0.0979021,gt_nn_2_derivative
525,-2.0,0.101898104,gt_nn_2_derivative
526,-2.0,0.1058941,gt_nn_2_derivative
527,-2.0,0.10989011,gt_nn_2_derivative
528,-2.0,0.11388611,gt_nn_2_derivative
529,-2.0,0.11788212,gt_nn_2_derivative
530,-2.0,0.121878125,gt_nn_2_derivative
531,-2.0,0.12587413,gt_nn_2_derivative
532,-2.0,0.12987013,gt_nn_2_derivative
533,-2.0,0.13386613,gt_nn_2_derivative
534,-2.0,0.13786213,gt_nn_2_derivative
535,-2.0,0.14185815,gt_nn_2_derivative
536,-2.0,0.14585415,gt_nn_2_derivative
537,-2.0,0.14985014,gt_nn_2_derivative
538,-2.0,0.15384616,gt_nn_2_derivative
539,-2.0,0.15784216,gt_nn_2_derivative
540,-2.0,0.16183816,gt_nn_2_derivative
541,-2.0,0.16583416,gt_nn_2_derivative
542,-2.0,0.16983017,gt_nn_2_derivative
543,-2.0,0.17382617,gt_nn_2_derivative
544,-2.0,0.17782217,gt_nn_2_derivative
545,-2.0,0.18181819,gt_nn_2_derivative
546,-2.0,0.18581419,gt_nn_2_derivative
547,-2.0,0.18981019,gt_nn_2_derivative
548,-2.0,0.1938062,gt_nn_2_derivative
549,-2.0,0.1978022,gt_nn_2_derivative
550,-2.0,0.2017982,gt_nn_2_derivative
551,-2.0,0.2057942,gt_nn_2_derivative
552,-2.0,0.20979021,gt_nn_2_derivative
553,-2.0,0.21378621,gt_nn_2_derivative
554,-2.0,0.21778221,gt_nn_2_derivative
555,-2.0,0.22177823,gt_nn_2_derivative
556,-2.0,0.22577423,gt_nn_2_derivative
557,-2.0,0.22977023,gt_nn_2_derivative
558,-2.0,0.23376623,gt_nn_2_derivative
559,-2.0,0.23776224,gt_nn_2_derivative
560,-2.0,0.24175824,gt_nn_2_derivative
561,-2.0,0.24575424,gt_nn_2_derivative
562,-2.0,0.24975026,gt_nn_2_derivative
563,-2.0,0.25374624,gt_nn_2_derivative
564,-2.0,0.25774226,gt_nn_2_derivative
565,-2.0,0.26173827,gt_nn_2_derivative
566,-2.0,0.26573426,gt_nn_2_derivative
567,-0.0,0.26973027,gt_nn_2_derivative
568,-0.0,0.27372628,gt_nn_2_derivative
569,-0.0,0.27772227,gt_nn_2_derivative
570,-0.0,0.28171828,gt_nn_2_derivative
571,-0.0,0.2857143,gt_nn_2_derivative
572,-0.0,0.28971028,gt_nn_2_derivative
573,-0.0,0.2937063,gt_nn_2_derivative
574,-0.0,0.2977023,gt_nn_2_derivative
575,-0.0,0.3016983,gt_nn_2_derivative
576,-0.0,0.3056943,gt_nn_2_derivative
577,-0.0,0.3096903,gt_nn_2_derivative
578,-0.0,0.3136863,gt_nn_2_derivative
579,-0.0,0.31768233,gt_nn_2_derivative
580,-0.0,0.3216783,gt_nn_2_derivative
581,-0.0,0.32567433,gt_nn_2_derivative
582,-0.0,0.32967034,gt_nn_2_derivative
583,-0.0,0.33366632,gt_nn_2_derivative
584,-0.0,0.33766234,gt_nn_2_derivative
585,-0.0,0.34165835,gt_nn_2_derivative
586,-0.0,0.34565434,gt_nn_2_derivative
587,-0.0,0.34965035,gt_nn_2_derivative
588,-0.0,0.35364637,gt_nn_2_derivative
589,-0.0,0.35764235,gt_nn_2_derivative
590,-0.0,0.36163837,gt_nn_2_derivative
591,-0.0,0.36563435,gt_nn_2_derivative
592,-0.0,0.36963037,gt_nn_2_derivative
593,-0.0,0.37362638,gt_nn_2_derivative
594,-0.0,0.37762237,gt_nn_2_derivative
595,-0.0,0.38161838,gt_nn_2_derivative
596,-0.0,0.3856144,gt_nn_2_derivative
597,-0.0,0.38961038,gt_nn_2_derivative
598,-0.0,0.3936064,gt_nn_2_derivative
599,-0.0,0.3976024,gt_nn_2_derivative
600,-0.0,0.4015984,gt_nn_2_derivative
601,-0.0,0.4055944,gt_nn_2_derivative
602,-0.0,0.40959042,gt_nn_2_derivative
603,-0.0,0.4135864,gt_nn_2_derivative
604,-0.0,0.41758242,gt_nn_2_derivative
605,-0.0,0.4215784,gt_nn_2_derivative
606,-0.0,0.42557442,gt_nn_2_derivative
607,-0.0,0.42957044,gt_nn_2_derivative
608,-0.0,0.43356642,gt_nn_2_derivative
609,-0.0,0.43756244,gt_nn_2_derivative
610,-0.0,0.44155845,gt_nn_2_derivative
611,-0.0,0.44555444,gt_nn_2_derivative
612,-0.0,0.44955045,gt_nn_2_derivative
613,-0.0,0.45354646,gt_nn_2_derivative
614,-0.0,0.45754245,gt_nn_2_derivative
615,-0.0,0.46153846,gt_nn_2_derivative
616,-0.0,0.46553448,gt_nn_2_derivative
617,-0.0,0.46953046,gt_nn_2_derivative
618,-0.0,0.47352648,gt_nn_2_derivative
619,-0.0,0.4775225,gt_nn_2_derivative
620,-0.0,0.48151848,gt_nn_2_derivative
621,-0.0,0.4855145,gt_nn_2_derivative
622,-0.0,0.48951048,gt_nn_2_derivative
623,-0.0,0.4935065,gt_nn_2_derivative
624,-0.0,0.4975025,gt_nn_2_derivative
625,-0.0,0.5014985,gt_nn_2_derivative
626,-0.0,0.50549453,gt_nn_2_derivative
627,-0.0,0.5094905,gt_nn_2_derivative
628,-0.0,0.5134865,gt_nn_2_derivative
629,-0.0,0.5174825,gt_nn_2_derivative
630,-0.0,0.52147853,gt_nn_2_derivative
631,-0.0,0.52547455,gt_nn_2_derivative
632,-0.0,0.5294705,gt_nn_2_derivative
633,-0.0,0.5334665,gt_nn_2_derivative
634,-0.0,0.53746253,gt_nn_2_derivative
635,-0.0,0.54145855,gt_nn_2_derivative
636,-0.0,0.54545456,gt_nn_2_derivative
637,-0.0,0.5494506,gt_nn_2_derivative
638,-0.0,0.55344653,gt_nn_2_derivative
639,-0.0,0.55744255,gt_nn_2_derivative
640,-0.0,0.56143856,gt_nn_2_derivative
641,-0.0,0.5654346,gt_nn_2_derivative
642,-0.0,0.5694306,gt_nn_2_derivative
643,-0.0,0.57342654,gt_nn_2_derivative
644,-0.0,0.57742256,gt_nn_2_derivative
645,-0.0,0.5814186,gt_nn_2_derivative
646,-0.0,0.5854146,gt_nn_2_derivative
647,-0.0,0.5894106,gt_nn_2_derivative
648,-0.0,0.5934066,gt_nn_2_derivative
649,-0.0,0.5974026,gt_nn_2_derivative
650,-0.0,0.6013986,gt_nn_2_derivative
651,-0.0,0.6053946,gt_nn_2_derivative
652,-0.0,0.6093906,gt_nn_2_derivative
653,-0.0,0.61338663,gt_nn_2_derivative
654,-0.0,0.61738265,gt_nn_2_derivative
655,-0.0,0.6213786,gt_nn_2_derivative
656,-0.0,0.6253746,gt_nn_2_derivative
657,-0.0,0.6293706,gt_nn_2_derivative
658,-0.0,0.63336664,gt_nn_2_derivative
659,-0.0,0.63736266,gt_nn_2_derivative
660,-0.0,0.6413586,gt_nn_2_derivative
661,-0.0,0.6453546,gt_nn_2_derivative
662,-0.0,0.64935064,gt_nn_2_derivative
663,-0.0,0.65334666,gt_nn_2_derivative
664,-0.0,0.6573427,gt_nn_2_derivative
665,-0.0,0.6613387,gt_nn_2_derivative
666,-0.0,0.66533464,gt_nn_2_derivative
667,-0.0,0.66933066,gt_nn_2_derivative
668,-0.0,0.6733267,gt_nn_2_derivative
669,-0.0,0.6773227,gt_nn_2_derivative
670,-0.0,0.6813187,gt_nn_2_derivative
671,-0.0,0.6853147,gt_nn_2_derivative
672,-0.0,0.68931067,gt_nn_2_derivative
673,-0.0,0.6933067,gt_nn_2_derivative
674,-0.0,0.6973027,gt_nn_2_derivative
675,-0.0,0.7012987,gt_nn_2_derivative
676,-0.0,0.7052947,gt_nn_2_derivative
677,-0.0,0.7092907,gt_nn_2_derivative
678,-0.0,0.7132867,gt_nn_2_derivative
679,-0.0,0.7172827,gt_nn_2_derivative
680,-0.0,0.7212787,gt_nn_2_derivative
681,-0.0,0.72527474,gt_nn_2_derivative
682,-0.0,0.72927076,gt_nn_2_derivative
683,-0.0,0.7332667,gt_nn_2_derivative
684,-0.0,0.7372627,gt_nn_2_derivative
685,-0.0,0.74125874,gt_nn_2_derivative
686,-0.0,0.74525476,gt_nn_2_derivative
687,-0.0,0.74925077,gt_nn_2_derivative
688,-0.0,0.7532467,gt_nn_2_derivative
689,-0.0,0.75724274,gt_nn_2_derivative
690,-0.0,0.76123875,gt_nn_2_derivative
691,-0.0,0.76523477,gt_nn_2_derivative
692,-0.0,0.7692308,gt_nn_2_derivative
693,-0.0,0.7732268,gt_nn_2_derivative
694,-0.0,0.77722275,gt_nn_2_derivative
695,-0.0,0.78121877,gt_nn_2_derivative
696,-0.0,0.7852148,gt_nn_2_derivative
697,-0.0,0.7892108,gt_nn_2_derivative
698,-0.0,0.7932068,gt_nn_2_derivative
699,-0.0,0.7972028,gt_nn_2_derivative
700,-0.0,0.8011988,gt_nn_2_derivative
701,-0.0,0.8051948,gt_nn_2_derivative
702,-0.0,0.8091908,gt_nn_2_derivative
703,-0.0,0.8131868,gt_nn_2_derivative
704,-0.0,0.81718284,gt_nn_2_derivative
705,-0.0,0.8211788,gt_nn_2_derivative
706,-0.0,0.8251748,gt_nn_2_derivative
707,-0.0,0.8291708,gt_nn_2_derivative
708,-0.0,0.83316684,gt_nn_2_derivative
709,-0.0,0.83716285,gt_nn_2_derivative
710,-0.0,0.84115887,gt_nn_2_derivative
711,-0.0,0.8451548,gt_nn_2_derivative
712,-0.0,0.84915084,gt_nn_2_derivative
713,-0.0,0.85314685,gt_nn_2_derivative
714,-0.0,0.85714287,gt_nn_2_derivative
715,-0.0,0.8611389,gt_nn_2_derivative
716,-0.0,0.8651349,gt_nn_2_derivative
717,-0.0,0.86913085,gt_nn_2_derivative
718,-0.0,0.87312686,gt_nn_2_derivative
719,-0.0,0.8771229,gt_nn_2_derivative
720,-0.0,0.8811189,gt_nn_2_derivative
721,-0.0,0.8851149,gt_nn_2_derivative
722,-0.0,0.88911086,gt_nn_2_derivative
723,-0.0,0.8931069,gt_nn_2_derivative
724,-0.0,0.8971029,gt_nn_2_derivative
725,-0.0,0.9010989,gt_nn_2_derivative
726,-0.0,0.9050949,gt_nn_2_derivative
727,-0.0,0.90909094,gt_nn_2_derivative
728,-0.0,0.9130869,gt_nn_2_derivative
729,-0.0,0.9170829,gt_nn_2_derivative
730,-0.0,0.9210789,gt_nn_2_derivative
731,-0.0,0.92507493,gt_nn_2_derivative
732,-0.0,0.92907095,gt_nn_2_derivative
733,-0.0,0.9330669,gt_nn_2_derivative
734,-0.0,0.9370629,gt_nn_2_derivative
735,-0.0,0.94105893,gt_nn_2_derivative
736,-0.0,0.94505495,gt_nn_2_derivative
737,-0.0,0.94905096,gt_nn_2_derivative
738,-0.0,0.953047,gt_nn_2_derivative
739,-0.0,0.95704293,gt_nn_2_derivative
740,-0.0,0.96103895,gt_nn_2_derivative
741,-0.0,0.96503496,gt_nn_2_derivative
742,-0.0,0.969031,gt_nn_2_derivative
743,-0.0,0.973027,gt_nn_2_derivative
744,-0.0,0.977023,gt_nn_2_derivative
745,-0.0,0.98101896,gt_nn_2_derivative
746,-0.0,0.985015,gt_nn_2_derivative
747,-0.0,0.989011,gt_nn_2_derivative
748,-0.0,0.993007,gt_nn_2_derivative
749,-0.0,0.997003,gt_nn_2_derivative
750,-0.0,1.000999,gt_nn_2_derivative
751,-0.0,1.004995,gt_nn_2_derivative
752,-0.0,1.008991,gt_nn_2_derivative
753,-0.0,1.012987,gt_nn_2_derivative
754,-0.0,1.016983,gt_nn_2_derivative
755,-0.0,1.020979,gt_nn_2_derivative
756,-0.0,1.0249751,gt_nn_2_derivative
757,-0.0,1.0289711,gt_nn_2_derivative
758,-0.0,1.0329671,gt_nn_2_derivative
759,-0.0,1.036963,gt_nn_2_derivative
760,-0.0,1.040959,gt_nn_2_derivative
761,-0.0,1.044955,gt_nn_2_derivative
762,-0.0,1.048951,gt_nn_2_derivative
763,-0.0,1.052947,gt_nn_2_derivative
764,-0.0,1.056943,gt_nn_2_derivative
765,-0.0,1.0609391,gt_nn_2_derivative
766,-0.0,1.0649351,gt_nn_2_derivative
767,-0.0,1.0689311,gt_nn_2_derivative
768,-0.0,1.0729271,gt_nn_2_derivative
769,-0.0,1.0769231,gt_nn_2_derivative
770,-0.0,1.080919,gt_nn_2_derivative
771,-0.0,1.084915,gt_nn_2_derivative
772,-0.0,1.088911,gt_nn_2_derivative
773,-0.0,1.0929071,gt_nn_2_derivative
774,-0.0,1.0969031,gt_nn_2_derivative
775,-0.0,1.1008991,gt_nn_2_derivative
776,-0.0,1.1048951,gt_nn_2_derivative
777,-0.0,1.1088911,gt_nn_2_derivative
778,-0.0,1.1128871,gt_nn_2_derivative
779,-0.0,1.1168832,gt_nn_2_derivative
780,-0.0,1.1208792,gt_nn_2_derivative
781,-0.0,1.1248751,gt_nn_2_derivative
782,-0.0,1.1288711,gt_nn_2_derivative
783,-0.0,1.1328671,gt_nn_2_derivative
784,-0.0,1.1368631,gt_nn_2_derivative
785,-0.0,1.1408591,gt_nn_2_derivative
786,-0.0,1.1448551,gt_nn_2_derivative
787,-0.0,1.1488512,gt_nn_2_derivative
788,-0.0,1.1528472,gt_nn_2_derivative
789,-0.0,1.1568432,gt_nn_2_derivative
790,-0.0,1.1608392,gt_nn_2_derivative
791,-0.0,1.1648352,gt_nn_2_derivative
792,-0.0,1.1688311,gt_nn_2_derivative
793,-0.0,1.1728271,gt_nn_2_derivative
794,-0.0,1.1768231,gt_nn_2_derivative
795,-0.0,1.1808192,gt_nn_2_derivative
796,-0.0,1.1848152,gt_nn_2_derivative
797,-0.0,1.1888112,gt_nn_2_derivative
798,-0.0,1.1928072,gt_nn_2_derivative
799,-0.0,1.1968032,gt_nn_2_derivative
800,-0.0,1.2007992,gt_nn_2_derivative
801,-0.0,1.2047952,gt_nn_2_derivative
802,-0.0,1.2087913,gt_nn_2_derivative
803,-0.0,1.2127873,gt_nn_2_derivative
804,-0.0,1.2167832,gt_nn_2_derivative
805,-0.0,1.2207792,gt_nn_2_derivative
806,-0.0,1.2247752,gt_nn_2_derivative
807,-0.0,1.2287712,gt_nn_2_derivative
808,-0.0,1.2327672,gt_nn_2_derivative
809,-0.0,1.2367632,gt_nn_2_derivative
810,-0.0,1.2407593,gt_nn_2_derivative
811,-0.0,1.2447553,gt_nn_2_derivative
812,-0.0,1.2487513,gt_nn_2_derivative
813,-0.0,1.2527473,gt_nn_2_derivative
814,-0.0,1.2567433,gt_nn_2_derivative
815,-0.0,1.2607392,gt_nn_2_derivative
816,-0.0,1.2647352,gt_nn_2_derivative
817,-0.0,1.2687312,gt_nn_2_derivative
818,-0.0,1.2727273,gt_nn_2_derivative
819,-0.0,1.2767233,gt_nn_2_derivative
820,-0.0,1.2807193,gt_nn_2_derivative
821,-0.0,1.2847153,gt_nn_2_derivative
822,-0.0,1.2887113,gt_nn_2_derivative
823,-0.0,1.2927073,gt_nn_2_derivative
824,-0.0,1.2967033,gt_nn_2_derivative
825,-0.0,1.3006994,gt_nn_2_derivative
826,-0.0,1.3046952,gt_nn_2_derivative
827,-0.0,1.3086913,gt_nn_2_derivative
828,-0.0,1.3126873,gt_nn_2_derivative
829,-0.0,1.3166833,gt_nn_2_derivative
830,-0.0,1.3206793,gt_nn_2_derivative
831,-0.0,1.3246753,gt_nn_2_derivative
832,-0.0,1.3286713,gt_nn_2_derivative
833,-0.0,1.3326674,gt_nn_2_derivative
834,-0.0,1.3366634,gt_nn_2_derivative
835,-0.0,1.3406594,gt_nn_2_derivative
836,-0.0,1.3446554,gt_nn_2_derivative
837,-0.0,1.3486513,gt_nn_2_derivative
838,-0.0,1.3526473,gt_nn_2_derivative
839,-0.0,1.3566433,gt_nn_2_derivative
840,-0.0,1.3606393,gt_nn_2_derivative
841,-0.0,1.3646353,gt_nn_2_derivative
842,-0.0,1.3686314,gt_nn_2_derivative
843,-0.0,1.3726274,gt_nn_2_derivative
844,-0.0,1.3766234,gt_nn_2_derivative
845,-0.0,1.3806194,gt_nn_2_derivative
846,-0.0,1.3846154,gt_nn_2_derivative
847,-0.0,1.3886114,gt_nn_2_derivative
848,-0.0,1.3926075,gt_nn_2_derivative
849,-0.0,1.3966033,gt_nn_2_derivative
850,-0.0,1.4005994,gt_nn_2_derivative
851,-0.0,1.4045954,gt_nn_2_derivative
852,-0.0,1.4085914,gt_nn_2_derivative
853,-0.0,1.4125874,gt_nn_2_derivative
854,-0.0,1.4165834,gt_nn_2_derivative
855,-0.0,1.4205794,gt_nn_2_derivative
856,-0.0,1.4245754,gt_nn_2_derivative
857,-0.0,1.4285715,gt_nn_2_derivative
858,-0.0,1.4325675,gt_nn_2_derivative
859,-0.0,1.4365635,gt_nn_2_derivative
860,-0.0,1.4405594,gt_nn_2_derivative
861,-0.0,1.4445554,gt_nn_2_derivative
862,-0.0,1.4485514,gt_nn_2_derivative
863,-0.0,1.4525474,gt_nn_2_derivative
864,-0.0,1.4565434,gt_nn_2_derivative
865,-0.0,1.4605395,gt_nn_2_derivative
866,-0.0,1.4645355,gt_nn_2_derivative
867,-0.0,1.4685315,gt_nn_2_derivative
868,-0.0,1.4725275,gt_nn_2_derivative
869,-0.0,1.4765235,gt_nn_2_derivative
870,-0.0,1.4805195,gt_nn_2_derivative
871,-0.0,1.4845154,gt_nn_2_derivative
872,-0.0,1.4885114,gt_nn_2_derivative
873,-0.0,1.4925075,gt_nn_2_derivative
874,-0.0,1.4965035,gt_nn_2_derivative
875,-0.0,1.5004995,gt_nn_2_derivative
876,-0.0,1.5044955,gt_nn_2_derivative
877,-0.0,1.5084915,gt_nn_2_derivative
878,-0.0,1.5124875,gt_nn_2_derivative
879,-0.0,1.5164835,gt_nn_2_derivative
880,-0.0,1.5204796,gt_nn_2_derivative
881,-0.0,1.5244756,gt_nn_2_derivative
882,-0.0,1.5284715,gt_nn_2_derivative
883,-0.0,1.5324675,gt_nn_2_derivative
884,-0.0,1.5364635,gt_nn_2_derivative
885,-0.0,1.5404595,gt_nn_2_derivative
886,-0.0,1.5444555,gt_nn_2_derivative
887,-0.0,1.5484515,gt_nn_2_derivative
888,-0.0,1.5524476,gt_nn_2_derivative
889,-0.0,1.5564436,gt_nn_2_derivative
890,-0.0,1.5604396,gt_nn_2_derivative
891,-0.0,1.5644356,gt_nn_2_derivative
892,-0.0,1.5684316,gt_nn_2_derivative
893,-0.0,1.5724276,gt_nn_2_derivative
894,-0.0,1.5764235,gt_nn_2_derivative
895,-0.0,1.5804195,gt_nn_2_derivative
896,-0.0,1.5844156,gt_nn_2_derivative
897,-0.0,1.5884116,gt_nn_2_derivative
898,-0.0,1.5924076,gt_nn_2_derivative
899,-0.0,1.5964036,gt_nn_2_derivative
900,-0.0,1.6003996,gt_nn_2_derivative
901,-0.0,1.6043956,gt_nn_2_derivative
902,-0.0,1.6083916,gt_nn_2_derivative
903,-0.0,1.6123877,gt_nn_2_derivative
904,-0.0,1.6163837,gt_nn_2_derivative
905,-0.0,1.6203796,gt_nn_2_derivative
906,-0.0,1.6243756,gt_nn_2_derivative
907,-0.0,1.6283716,gt_nn_2_derivative
908,-0.0,1.6323676,gt_nn_2_derivative
909,-0.0,1.6363636,gt_nn_2_derivative
910,-0.0,1.6403596,gt_nn_2_derivative
911,-0.0,1.6443557,gt_nn_2_derivative
912,-0.0,1.6483517,gt_nn_2_derivative
913,-0.0,1.6523477,gt_nn_2_derivative
914,-0.0,1.6563437,gt_nn_2_derivative
915,-0.0,1.6603397,gt_nn_2_derivative
916,-0.0,1.6643356,gt_nn_2_derivative
917,-0.0,1.6683316,gt_nn_2_derivative
918,-0.0,1.6723276,gt_nn_2_derivative
919,-0.0,1.6763237,gt_nn_2_derivative
920,-0.0,1.6803197,gt_nn_2_derivative
921,-0.0,1.6843157,gt_nn_2_derivative
922,-0.0,1.6883117,gt_nn_2_derivative
923,-0.0,1.6923077,gt_nn_2_derivative
924,-0.0,1.6963037,gt_nn_2_derivative
925,-0.0,1.7002997,gt_nn_2_derivative
926,-0.0,1.7042958,gt_nn_2_derivative
927,-0.0,1.7082916,gt_nn_2_derivative
928,-0.0,1.7122877,gt_nn_2_derivative
929,-0.0,1.7162837,gt_nn_2_derivative
930,-0.0,1.7202797,gt_nn_2_derivative
931,-0.0,1.7242757,gt_nn_2_derivative
932,-0.0,1.7282717,gt_nn_2_derivative
933,-0.0,1.7322677,gt_nn_2_derivative
934,-0.0,1.7362638,gt_nn_2_derivative
935,-0.0,1.7402598,gt_nn_2_derivative
936,-0.0,1.7442558,gt_nn_2_derivative
937,-0.0,1.7482518,gt_nn_2_derivative
938,-0.0,1.7522478,gt_nn_2_derivative
939,-0.0,1.7562437,gt_nn_2_derivative
940,-0.0,1.7602397,gt_nn_2_derivative
941,-0.0,1.7642357,gt_nn_2_derivative
942,-0.0,1.7682317,gt_nn_2_derivative
943,-0.0,1.7722278,gt_nn_2_derivative
944,-0.0,1.7762238,gt_nn_2_derivative
945,-0.0,1.7802198,gt_nn_2_derivative
946,-0.0,1.7842158,gt_nn_2_derivative
947,-0.0,1.7882118,gt_nn_2_derivative
948,-0.0,1.7922078,gt_nn_2_derivative
949,-0.0,1.7962039,gt_nn_2_derivative
950,-0.0,1.8001997,gt_nn_2_derivative
951,-0.0,1.8041958,gt_nn_2_derivative
952,-0.0,1.8081918,gt_nn_2_derivative
953,-0.0,1.8121878,gt_nn_2_derivative
954,-0.0,1.8161838,gt_nn_2_derivative
955,-0.0,1.8201798,gt_nn_2_derivative
956,-0.0,1.8241758,gt_nn_2_derivative
957,-0.0,1.8281718,gt_nn_2_derivative
958,-0.0,1.8321679,gt_nn_2_derivative
959,-0.0,1.8361639,gt_nn_2_derivative
960,-0.0,1.8401599,gt_nn_2_derivative
961,-0.0,1.8441558,gt_nn_2_derivative
962,-0.0,1.8481518,gt_nn_2_derivative
963,-0.0,1.8521478,gt_nn_2_derivative
964,-0.0,1.8561438,gt_nn_2_derivative
965,-0.0,1.8601398,gt_nn_2_derivative
966,-0.0,1.8641359,gt_nn_2_derivative
967,-0.0,1.8681319,gt_nn_2_derivative
968,-0.0,1.8721279,gt_nn_2_derivative
969,-0.0,1.8761239,gt_nn_2_derivative
970,-0.0,1.8801199,gt_nn_2_derivative
971,-0.0,1.8841159,gt_nn_2_derivative
972,-0.0,1.8881118,gt_nn_2_derivative
973,-0.0,1.8921078,gt_nn_2_derivative
974,-0.0,1.8961039,gt_nn_2_derivative
975,-0.0,1.9000999,gt_nn_2_derivative
976,-0.0,1.9040959,gt_nn_2_derivative
977,-0.0,1.9080919,gt_nn_2_derivative
978,-0.0,1.9120879,gt_nn_2_derivative
979,-0.0,1.9160839,gt_nn_2_derivative
980,-0.0,1.92008,gt_nn_2_derivative
981,-0.0,1.924076,gt_nn_2_derivative
982,-0.0,1.928072,gt_nn_2_derivative
983,-0.0,1.932068,gt_nn_2_derivative
984,-0.0,1.9360639,gt_nn_2_derivative
985,-0.0,1.9400599,gt_nn_2_derivative
986,-0.0,1.9440559,gt_nn_2_derivative
987,-0.0,1.9480519,gt_nn_2_derivative
988,-0.0,1.952048,gt_nn_2_derivative
989,-0.0,1.956044,gt_nn_2_derivative
990,-0.0,1.96004,gt_nn_2_derivative
991,-0.0,1.964036,gt_nn_2_derivative
992,-0.0,1.968032,gt_nn_2_derivative
993,-0.0,1.972028,gt_nn_2_derivative
994,-0.0,1.976024,gt_nn_2_derivative
995,-0.0,1.9800199,gt_nn_2_derivative
996,-0.0,1.984016,gt_nn_2_derivative
997,-0.0,1.988012,gt_nn_2_derivative
998,-0.0,1.992008,gt_nn_2_derivative
999,-0.0,1.996004,gt_nn_2_derivative


==> visu/tikz_csvs_one_dim/result_best_run_ns_one_dim/obstacle_nn.csv <==
,X_x,value,name
0,-2.0,-3.0,obstacle_nn
1,-1.996,-2.9840162,obstacle_nn
2,-1.992,-2.9680638,obstacle_nn
3,-1.988,-2.9521441,obstacle_nn
4,-1.984,-2.936256,obstacle_nn
5,-1.98,-2.9204001,obstacle_nn
6,-1.976,-2.9045758,obstacle_nn
7,-1.972,-2.888784,obstacle_nn
8,-1.968,-2.8730242,obstacle_nn
9,-1.964,-2.857296,obstacle_nn
10,-1.96,-2.8416002,obstacle_nn
11,-1.956,-2.8259358,obstacle_nn
12,-1.952,-2.8103042,obstacle_nn
13,-1.948,-2.7947037,obstacle_nn
14,-1.944,-2.779136,obstacle_nn
15,-1.94,-2.7636,obstacle_nn
16,-1.936,-2.748096,obstacle_nn
17,-1.932,-2.732624,obstacle_nn
18,-1.928,-2.7171838,obstacle_nn
19,-1.924,-2.701776,obstacle_nn
20,-1.92,-2.6864,obstacle_nn
21,-1.916,-2.671056,obstacle_nn
22,-1.912,-2.6557438,obstacle_nn
23,-1.908,-2.640464,obstacle_nn
24,-1.904,-2.6252162,obstacle_nn
25,-1.9,-2.61,obstacle_nn
26,-1.896,-2.5948162,obstacle_nn
27,-1.892,-2.5796638,obstacle_nn
28,-1.888,-2.564544,obstacle_nn
29,-1.884,-2.549456,obstacle_nn
30,-1.88,-2.5344,obstacle_nn
31,-1.876,-2.5193763,obstacle_nn
32,-1.872,-2.5043838,obstacle_nn
33,-1.868,-2.4894242,obstacle_nn
34,-1.864,-2.474496,obstacle_nn
35,-1.86,-2.4596,obstacle_nn
36,-1.856,-2.4447358,obstacle_nn
37,-1.852,-2.429904,obstacle_nn
38,-1.848,-2.4151042,obstacle_nn
39,-1.844,-2.400336,obstacle_nn
40,-1.84,-2.3856,obstacle_nn
41,-1.836,-2.3708959,obstacle_nn
42,-1.832,-2.356224,obstacle_nn
43,-1.828,-2.3415837,obstacle_nn
44,-1.824,-2.326976,obstacle_nn
45,-1.82,-2.3124,obstacle_nn
46,-1.816,-2.2978559,obstacle_nn
47,-1.812,-2.283344,obstacle_nn
48,-1.808,-2.268864,obstacle_nn
49,-1.804,-2.254416,obstacle_nn
50,-1.8,-2.2399998,obstacle_nn
51,-1.796,-2.225616,obstacle_nn
52,-1.792,-2.2112641,obstacle_nn
53,-1.788,-2.196944,obstacle_nn
54,-1.784,-2.182656,obstacle_nn
55,-1.78,-2.1683998,obstacle_nn
56,-1.776,-2.154176,obstacle_nn
57,-1.772,-2.139984,obstacle_nn
58,-1.768,-2.125824,obstacle_nn
59,-1.764,-2.1116962,obstacle_nn
60,-1.76,-2.0976,obstacle_nn
61,-1.756,-2.0835361,obstacle_nn
62,-1.752,-2.069504,obstacle_nn
63,-1.748,-2.055504,obstacle_nn
64,-1.744,-2.0415359,obstacle_nn
65,-1.74,-2.0276,obstacle_nn
66,-1.736,-2.0136957,obstacle_nn
67,-1.732,-1.999824,obstacle_nn
68,-1.728,-1.9859841,obstacle_nn
69,-1.724,-1.9721758,obstacle_nn
70,-1.72,-1.9584,obstacle_nn
71,-1.716,-1.9446559,obstacle_nn
72,-1.712,-1.930944,obstacle_nn
73,-1.708,-1.9172637,obstacle_nn
74,-1.704,-1.903616,obstacle_nn
75,-1.7,-1.8900001,obstacle_nn
76,-1.696,-1.876416,obstacle_nn
77,-1.692,-1.862864,obstacle_nn
78,-1.688,-1.8493438,obstacle_nn
79,-1.684,-1.835856,obstacle_nn
80,-1.68,-1.8223999,obstacle_nn
81,-1.676,-1.8089759,obstacle_nn
82,-1.672,-1.7955842,obstacle_nn
83,-1.668,-1.7822239,obstacle_nn
84,-1.664,-1.7688961,obstacle_nn
85,-1.66,-1.7556,obstacle_nn
86,-1.656,-1.742336,obstacle_nn
87,-1.652,-1.7291038,obstacle_nn
88,-1.648,-1.715904,obstacle_nn
89,-1.644,-1.7027361,obstacle_nn
90,-1.64,-1.6896,obstacle_nn
91,-1.636,-1.676496,obstacle_nn
92,-1.632,-1.663424,obstacle_nn
93,-1.628,-1.650384,obstacle_nn
94,-1.624,-1.6373758,obstacle_nn
95,-1.62,-1.6243999,obstacle_nn
96,-1.616,-1.6114562,obstacle_nn
97,-1.612,-1.5985439,obstacle_nn
98,-1.608,-1.585664,obstacle_nn
99,-1.604,-1.5728159,obstacle_nn
100,-1.6,-1.5600002,obstacle_nn
101,-1.596,-1.5472159,obstacle_nn
102,-1.592,-1.5344641,obstacle_nn
103,-1.588,-1.5217443,obstacle_nn
104,-1.584,-1.5090561,obstacle_nn
105,-1.58,-1.4964001,obstacle_nn
106,-1.576,-1.4837759,obstacle_nn
107,-1.572,-1.471184,obstacle_nn
108,-1.568,-1.4586239,obstacle_nn
109,-1.564,-1.446096,obstacle_nn
110,-1.56,-1.4335997,obstacle_nn
111,-1.556,-1.4211359,obstacle_nn
112,-1.552,-1.408704,obstacle_nn
113,-1.548,-1.3963039,obstacle_nn
114,-1.544,-1.3839362,obstacle_nn
115,-1.54,-1.3715999,obstacle_nn
116,-1.536,-1.3592961,obstacle_nn
117,-1.532,-1.3470237,obstacle_nn
118,-1.528,-1.334784,obstacle_nn
119,-1.524,-1.322576,obstacle_nn
120,-1.52,-1.3104,obstacle_nn
121,-1.516,-1.2982562,obstacle_nn
122,-1.512,-1.2861438,obstacle_nn
123,-1.508,-1.2740641,obstacle_nn
124,-1.504,-1.2620158,obstacle_nn
125,-1.5,-1.25,obstacle_nn
126,-1.496,-1.2380161,obstacle_nn
127,-1.492,-1.226064,obstacle_nn
128,-1.488,-1.214144,obstacle_nn
129,-1.484,-1.202256,obstacle_nn
130,-1.48,-1.1904001,obstacle_nn
131,-1.476,-1.1785758,obstacle_nn
132,-1.472,-1.166784,obstacle_nn
133,-1.468,-1.155024,obstacle_nn
134,-1.464,-1.143296,obstacle_nn
135,-1.46,-1.1316001,obstacle_nn
136,-1.456,-1.119936,obstacle_nn
137,-1.452,-1.108304,obstacle_nn
138,-1.448,-1.0967038,obstacle_nn
139,-1.444,-1.0851359,obstacle_nn
140,-1.44,-1.0736,obstacle_nn
141,-1.436,-1.0620959,obstacle_nn
142,-1.432,-1.0506241,obstacle_nn
143,-1.428,-1.0391839,obstacle_nn
144,-1.424,-1.027776,obstacle_nn
145,-1.42,-1.0163999,obstacle_nn
146,-1.416,-1.0050561,obstacle_nn
147,-1.412,-0.9937438,obstacle_nn
148,-1.408,-0.98246396,obstacle_nn
149,-1.404,-0.9712161,obstacle_nn
150,-1.4,-0.9599999,obstacle_nn
151,-1.396,-0.94881606,obstacle_nn
152,-1.392,-0.9376639,obstacle_nn
153,-1.388,-0.9265441,obstacle_nn
154,-1.384,-0.9154558,obstacle_nn
155,-1.38,-0.9044,obstacle_nn
156,-1.376,-0.8933761,obstacle_nn
157,-1.372,-0.88238394,obstacle_nn
158,-1.368,-0.8714241,obstacle_nn
159,-1.364,-0.8604959,obstacle_nn
160,-1.36,-0.8496001,obstacle_nn
161,-1.356,-0.8387358,obstacle_nn
162,-1.352,-0.827904,obstacle_nn
163,-1.348,-0.8171041,obstacle_nn
164,-1.344,-0.8063359,obstacle_nn
165,-1.34,-0.79560006,obstacle_nn
166,-1.336,-0.7848959,obstacle_nn
167,-1.332,-0.77422404,obstacle_nn
168,-1.328,-0.7635839,obstacle_nn
169,-1.324,-0.75297606,obstacle_nn
170,-1.32,-0.74240017,obstacle_nn
171,-1.316,-0.731856,obstacle_nn
172,-1.312,-0.7213441,obstacle_nn
173,-1.308,-0.71086395,obstacle_nn
174,-1.304,-0.7004161,obstacle_nn
175,-1.3,-0.6899998,obstacle_nn
176,-1.296,-0.679616,obstacle_nn
177,-1.292,-0.6692642,obstacle_nn
178,-1.288,-0.658944,obstacle_nn
179,-1.284,-0.64865613,obstacle_nn
180,-1.28,-0.63839996,obstacle_nn
181,-1.276,-0.6281761,obstacle_nn
182,-1.272,-0.61798394,obstacle_nn
183,-1.268,-0.60782397,obstacle_nn
184,-1.264,-0.5976962,obstacle_nn
185,-1.26,-0.5876,obstacle_nn
186,-1.256,-0.5775361,obstacle_nn
187,-1.252,-0.5675039,obstacle_nn
188,-1.248,-0.55750406,obstacle_nn
189,-1.244,-0.5475359,obstacle_nn
190,-1.24,-0.53760004,obstacle_nn
191,-1.236,-0.5276959,obstacle_nn
192,-1.232,-0.51782393,obstacle_nn
193,-1.228,-0.50798416,obstacle_nn
194,-1.224,-0.49817598,obstacle_nn
195,-1.22,-0.4884001,obstacle_nn
196,-1.216,-0.47865593,obstacle_nn
197,-1.212,-0.46894407,obstacle_nn
198,-1.208,-0.45926392,obstacle_nn
199,-1.204,-0.44961596,obstacle_nn
200,-1.2,-0.44000006,obstacle_nn
201,-1.196,-0.430416,obstacle_nn
202,-1.192,-0.4208641,obstacle_nn
203,-1.188,-0.41134393,obstacle_nn
204,-1.184,-0.40185606,obstacle_nn
205,-1.18,-0.3923999,obstacle_nn
206,-1.176,-0.38297606,obstacle_nn
207,-1.172,-0.37358415,obstacle_nn
208,-1.168,-0.36422396,obstacle_nn
209,-1.164,-0.35489607,obstacle_nn
210,-1.16,-0.3455999,obstacle_nn
211,-1.156,-0.33633602,obstacle_nn
212,-1.152,-0.32710385,obstacle_nn
213,-1.148,-0.317904,obstacle_nn
214,-1.144,-0.3087361,obstacle_nn
215,-1.14,-0.2996,obstacle_nn
216,-1.136,-0.2904961,obstacle_nn
217,-1.132,-0.28142393,obstacle_nn
218,-1.128,-0.27238405,obstacle_nn
219,-1.124,-0.26337588,obstacle_nn
220,-1.12,-0.2544,obstacle_nn
221,-1.116,-0.2454561,obstacle_nn
222,-1.112,-0.23654401,obstacle_nn
223,-1.108,-0.22766411,obstacle_nn
224,-1.104,-0.21881592,obstacle_nn
225,-1.1,-0.21000004,obstacle_nn
226,-1.096,-0.20121586,obstacle_nn
227,-1.092,-0.192464,obstacle_nn
228,-1.088,-0.18374407,obstacle_nn
229,-1.084,-0.17505598,obstacle_nn
230,-1.08,-0.16640007,obstacle_nn
231,-1.076,-0.157776,obstacle_nn
232,-1.072,-0.14918411,obstacle_nn
233,-1.068,-0.14062393,obstacle_nn
234,-1.064,-0.13209605,obstacle_nn
235,-1.06,-0.12359989,obstacle_nn
236,-1.056,-0.11513603,obstacle_nn
237,-1.052,-0.106704116,obstacle_nn
238,-1.048,-0.098303914,obstacle_nn
239,-1.044,-0.08993602,obstacle_nn
240,-1.04,-0.08159995,obstacle_nn
241,-1.036,-0.07329607,obstacle_nn
242,-1.032,-0.0650239,obstacle_nn
243,-1.028,-0.056784034,obstacle_nn
244,-1.024,-0.048576117,obstacle_nn
245,-1.02,-0.04039991,obstacle_nn
246,-1.016,-0.032256007,obstacle_nn
247,-1.012,-0.024143934,obstacle_nn
248,-1.008,-0.016064048,obstacle_nn
249,-1.004,-0.008015871,obstacle_nn
250,-1.0,0.0,obstacle_nn
251,-0.996,0.007984042,obstacle_nn
252,-0.992,0.015936017,obstacle_nn
253,-0.988,0.023856044,obstacle_nn
254,-0.984,0.031743944,obstacle_nn
255,-0.98,0.039599955,obstacle_nn
256,-0.976,0.04742396,obstacle_nn
257,-0.972,0.055216014,obstacle_nn
258,-0.968,0.062976,obstacle_nn
259,-0.964,0.07070404,obstacle_nn
260,-0.96,0.078400016,obstacle_nn
261,-0.956,0.08606404,obstacle_nn
262,-0.952,0.09369594,obstacle_nn
263,-0.948,0.10129595,obstacle_nn
264,-0.944,0.10886401,obstacle_nn
265,-0.94,0.1164,obstacle_nn
266,-0.936,0.12390405,obstacle_nn
267,-0.932,0.13137603,obstacle_nn
268,-0.928,0.13881606,obstacle_nn
269,-0.924,0.14622396,obstacle_nn
270,-0.92,0.15359998,obstacle_nn
271,-0.916,0.16094398,obstacle_nn
272,-0.912,0.16825598,obstacle_nn
273,-0.908,0.17553604,obstacle_nn
274,-0.904,0.18278402,obstacle_nn
275,-0.9,0.19000006,obstacle_nn
276,-0.896,0.19718397,obstacle_nn
277,-0.892,0.20433599,obstacle_nn
278,-0.888,0.211456,obstacle_nn
279,-0.884,0.218544,obstacle_nn
280,-0.88,0.2256,obstacle_nn
281,-0.876,0.232624,obstacle_nn
282,-0.872,0.23961604,obstacle_nn
283,-0.868,0.24657607,obstacle_nn
284,-0.864,0.25350398,obstacle_nn
285,-0.86,0.2604,obstacle_nn
286,-0.856,0.267264,obstacle_nn
287,-0.852,0.274096,obstacle_nn
288,-0.848,0.280896,obstacle_nn
289,-0.844,0.28766406,obstacle_nn
290,-0.84,0.29440004,obstacle_nn
291,-0.836,0.30110395,obstacle_nn
292,-0.832,0.30777597,obstacle_nn
293,-0.828,0.314416,obstacle_nn
294,-0.824,0.321024,obstacle_nn
295,-0.82,0.3276,obstacle_nn
296,-0.816,0.334144,obstacle_nn
297,-0.812,0.34065604,obstacle_nn
298,-0.808,0.34713596,obstacle_nn
299,-0.804,0.353584,obstacle_nn
300,-0.8,0.35999995,obstacle_nn
301,-0.796,0.36638397,obstacle_nn
302,-0.792,0.37273598,obstacle_nn
303,-0.788,0.37905604,obstacle_nn
304,-0.784,0.38534403,obstacle_nn
305,-0.78,0.39160007,obstacle_nn
306,-0.776,0.397824,obstacle_nn
307,-0.772,0.40401596,obstacle_nn
308,-0.768,0.41017598,obstacle_nn
309,-0.764,0.416304,obstacle_nn
310,-0.76,0.4224,obstacle_nn
311,-0.756,0.42846406,obstacle_nn
312,-0.752,0.43449605,obstacle_nn
313,-0.748,0.44049597,obstacle_nn
314,-0.744,0.446464,obstacle_nn
315,-0.74,0.45239997,obstacle_nn
316,-0.736,0.458304,obstacle_nn
317,-0.732,0.464176,obstacle_nn
318,-0.728,0.470016,obstacle_nn
319,-0.724,0.47582406,obstacle_nn
320,-0.72,0.4816,obstacle_nn
321,-0.716,0.48734397,obstacle_nn
322,-0.712,0.493056,obstacle_nn
323,-0.708,0.49873596,obstacle_nn
324,-0.704,0.50438404,obstacle_nn
325,-0.7,0.51,obstacle_nn
326,-0.696,0.515584,obstacle_nn
327,-0.692,0.52113605,obstacle_nn
328,-0.688,0.526656,obstacle_nn
329,-0.684,0.53214395,obstacle_nn
330,-0.68,0.5376,obstacle_nn
331,-0.676,0.543024,obstacle_nn
332,-0.672,0.548416,obstacle_nn
333,-0.668,0.553776,obstacle_nn
334,-0.664,0.559104,obstacle_nn
335,-0.66,0.56439996,obstacle_nn
336,-0.656,0.569664,obstacle_nn
337,-0.652,0.574896,obstacle_nn
338,-0.648,0.580096,obstacle_nn
339,-0.644,0.58526397,obstacle_nn
340,-0.64,0.5904,obstacle_nn
341,-0.636,0.59550405,obstacle_nn
342,-0.632,0.6005759,obstacle_nn
343,-0.628,0.605616,obstacle_nn
344,-0.624,0.61062396,obstacle_nn
345,-0.62,0.6156,obstacle_nn
346,-0.616,0.620544,obstacle_nn
347,-0.612,0.625456,obstacle_nn
348,-0.608,0.63033605,obstacle_nn
349,-0.604,0.63518405,obstacle_nn
350,-0.6,0.64,obstacle_nn
351,-0.596,0.644784,obstacle_nn
352,-0.592,0.649536,obstacle_nn
353,-0.588,0.654256,obstacle_nn
354,-0.584,0.658944,obstacle_nn
355,-0.58,0.6636,obstacle_nn
356,-0.576,0.66822404,obstacle_nn
357,-0.572,0.672816,obstacle_nn
358,-0.568,0.677376,obstacle_nn
359,-0.564,0.68190396,obstacle_nn
360,-0.56,0.6864,obstacle_nn
361,-0.556,0.69086397,obstacle_nn
362,-0.552,0.69529605,obstacle_nn
363,-0.548,0.69969606,obstacle_nn
364,-0.544,0.704064,obstacle_nn
365,-0.54,0.7084,obstacle_nn
366,-0.536,0.71270394,obstacle_nn
367,-0.532,0.716976,obstacle_nn
368,-0.528,0.72121596,obstacle_nn
369,-0.524,0.72542405,obstacle_nn
370,-0.52,0.7296,obstacle_nn
371,-0.516,0.733744,obstacle_nn
372,-0.512,0.737856,obstacle_nn
373,-0.508,0.74193597,obstacle_nn
374,-0.504,0.74598396,obstacle_nn
375,-0.5,0.75,obstacle_nn
376,-0.496,0.753984,obstacle_nn
377,-0.492,0.757936,obstacle_nn
378,-0.488,0.76185596,obstacle_nn
379,-0.484,0.765744,obstacle_nn
380,-0.48,0.76960003,obstacle_nn
381,-0.476,0.77342397,obstacle_nn
382,-0.472,0.777216,obstacle_nn
383,-0.468,0.780976,obstacle_nn
384,-0.464,0.784704,obstacle_nn
385,-0.46,0.7884,obstacle_nn
386,-0.456,0.792064,obstacle_nn
387,-0.452,0.795696,obstacle_nn
388,-0.448,0.799296,obstacle_nn
389,-0.444,0.802864,obstacle_nn
390,-0.44,0.8064,obstacle_nn
391,-0.436,0.809904,obstacle_nn
392,-0.432,0.813376,obstacle_nn
393,-0.428,0.816816,obstacle_nn
394,-0.424,0.820224,obstacle_nn
395,-0.42,0.8236,obstacle_nn
396,-0.416,0.826944,obstacle_nn
397,-0.412,0.830256,obstacle_nn
398,-0.408,0.833536,obstacle_nn
399,-0.404,0.836784,obstacle_nn
400,-0.4,0.84,obstacle_nn
401,-0.396,0.843184,obstacle_nn
402,-0.392,0.846336,obstacle_nn
403,-0.388,0.849456,obstacle_nn
404,-0.384,0.852544,obstacle_nn
405,-0.38,0.8556,obstacle_nn
406,-0.376,0.858624,obstacle_nn
407,-0.372,0.861616,obstacle_nn
408,-0.368,0.864576,obstacle_nn
409,-0.364,0.867504,obstacle_nn
410,-0.36,0.8704,obstacle_nn
411,-0.356,0.873264,obstacle_nn
412,-0.352,0.876096,obstacle_nn
413,-0.348,0.878896,obstacle_nn
414,-0.344,0.881664,obstacle_nn
415,-0.34,0.8844,obstacle_nn
416,-0.336,0.88710403,obstacle_nn
417,-0.332,0.889776,obstacle_nn
418,-0.328,0.892416,obstacle_nn
419,-0.324,0.895024,obstacle_nn
420,-0.32,0.8976,obstacle_nn
421,-0.316,0.900144,obstacle_nn
422,-0.312,0.902656,obstacle_nn
423,-0.308,0.905136,obstacle_nn
424,-0.304,0.907584,obstacle_nn
425,-0.3,0.90999997,obstacle_nn
426,-0.296,0.912384,obstacle_nn
427,-0.292,0.91473603,obstacle_nn
428,-0.288,0.917056,obstacle_nn
429,-0.284,0.919344,obstacle_nn
430,-0.28,0.9216,obstacle_nn
431,-0.276,0.923824,obstacle_nn
432,-0.272,0.926016,obstacle_nn
433,-0.268,0.928176,obstacle_nn
434,-0.264,0.930304,obstacle_nn
435,-0.26,0.9324,obstacle_nn
436,-0.256,0.934464,obstacle_nn
437,-0.252,0.936496,obstacle_nn
438,-0.248,0.938496,obstacle_nn
439,-0.244,0.940464,obstacle_nn
440,-0.24,0.9424,obstacle_nn
441,-0.236,0.944304,obstacle_nn
442,-0.232,0.946176,obstacle_nn
443,-0.228,0.948016,obstacle_nn
444,-0.224,0.949824,obstacle_nn
445,-0.22,0.9516,obstacle_nn
446,-0.216,0.953344,obstacle_nn
447,-0.212,0.955056,obstacle_nn
448,-0.208,0.95673597,obstacle_nn
449,-0.204,0.958384,obstacle_nn
450,-0.2,0.96,obstacle_nn
451,-0.196,0.961584,obstacle_nn
452,-0.192,0.963136,obstacle_nn
453,-0.188,0.964656,obstacle_nn
454,-0.184,0.966144,obstacle_nn
455,-0.18,0.9676,obstacle_nn
456,-0.176,0.969024,obstacle_nn
457,-0.172,0.970416,obstacle_nn
458,-0.168,0.971776,obstacle_nn
459,-0.164,0.973104,obstacle_nn
460,-0.16,0.9744,obstacle_nn
461,-0.156,0.975664,obstacle_nn
462,-0.152,0.976896,obstacle_nn
463,-0.148,0.978096,obstacle_nn
464,-0.144,0.979264,obstacle_nn
465,-0.14,0.9804,obstacle_nn
466,-0.136,0.981504,obstacle_nn
467,-0.132,0.982576,obstacle_nn
468,-0.128,0.983616,obstacle_nn
469,-0.124,0.984624,obstacle_nn
470,-0.12,0.9856,obstacle_nn
471,-0.116,0.986544,obstacle_nn
472,-0.112,0.987456,obstacle_nn
473,-0.108,0.988336,obstacle_nn
474,-0.104,0.989184,obstacle_nn
475,-0.1,0.99,obstacle_nn
476,-0.096,0.990784,obstacle_nn
477,-0.092,0.991536,obstacle_nn
478,-0.088,0.992256,obstacle_nn
479,-0.084,0.992944,obstacle_nn
480,-0.08,0.9936,obstacle_nn
481,-0.076,0.994224,obstacle_nn
482,-0.072,0.994816,obstacle_nn
483,-0.068,0.995376,obstacle_nn
484,-0.064,0.995904,obstacle_nn
485,-0.06,0.9964,obstacle_nn
486,-0.056,0.996864,obstacle_nn
487,-0.052,0.997296,obstacle_nn
488,-0.048,0.997696,obstacle_nn
489,-0.044,0.998064,obstacle_nn
490,-0.04,0.9984,obstacle_nn
491,-0.036,0.998704,obstacle_nn
492,-0.032,0.998976,obstacle_nn
493,-0.028,0.999216,obstacle_nn
494,-0.024,0.999424,obstacle_nn
495,-0.02,0.9996,obstacle_nn
496,-0.016,0.999744,obstacle_nn
497,-0.012,0.999856,obstacle_nn
498,-0.008,0.999936,obstacle_nn
499,-0.004,0.999984,obstacle_nn
500,0.0,1.0,obstacle_nn
501,0.004,0.999984,obstacle_nn
502,0.008,0.999936,obstacle_nn
503,0.012,0.999856,obstacle_nn
504,0.016,0.999744,obstacle_nn
505,0.02,0.9996,obstacle_nn
506,0.024,0.999424,obstacle_nn
507,0.028,0.999216,obstacle_nn
508,0.032,0.998976,obstacle_nn
509,0.036,0.998704,obstacle_nn
510,0.04,0.9984,obstacle_nn
511,0.044,0.998064,obstacle_nn
512,0.048,0.997696,obstacle_nn
513,0.052,0.997296,obstacle_nn
514,0.056,0.996864,obstacle_nn
515,0.06,0.9964,obstacle_nn
516,0.064,0.995904,obstacle_nn
517,0.068,0.995376,obstacle_nn
518,0.072,0.994816,obstacle_nn
519,0.076,0.994224,obstacle_nn
520,0.08,0.9936,obstacle_nn
521,0.084,0.992944,obstacle_nn
522,0.088,0.992256,obstacle_nn
523,0.092,0.991536,obstacle_nn
524,0.096,0.990784,obstacle_nn
525,0.1,0.99,obstacle_nn
526,0.104,0.989184,obstacle_nn
527,0.108,0.988336,obstacle_nn
528,0.112,0.987456,obstacle_nn
529,0.116,0.986544,obstacle_nn
530,0.12,0.9856,obstacle_nn
531,0.124,0.984624,obstacle_nn
532,0.128,0.983616,obstacle_nn
533,0.132,0.982576,obstacle_nn
534,0.136,0.981504,obstacle_nn
535,0.14,0.9804,obstacle_nn
536,0.144,0.979264,obstacle_nn
537,0.148,0.978096,obstacle_nn
538,0.152,0.976896,obstacle_nn
539,0.156,0.975664,obstacle_nn
540,0.16,0.9744,obstacle_nn
541,0.164,0.973104,obstacle_nn
542,0.168,0.971776,obstacle_nn
543,0.172,0.970416,obstacle_nn
544,0.176,0.969024,obstacle_nn
545,0.18,0.9676,obstacle_nn
546,0.184,0.966144,obstacle_nn
547,0.188,0.964656,obstacle_nn
548,0.192,0.963136,obstacle_nn
549,0.196,0.961584,obstacle_nn
550,0.2,0.96,obstacle_nn
551,0.204,0.958384,obstacle_nn
552,0.208,0.95673597,obstacle_nn
553,0.212,0.955056,obstacle_nn
554,0.216,0.953344,obstacle_nn
555,0.22,0.9516,obstacle_nn
556,0.224,0.949824,obstacle_nn
557,0.228,0.948016,obstacle_nn
558,0.232,0.946176,obstacle_nn
559,0.236,0.944304,obstacle_nn
560,0.24,0.9424,obstacle_nn
561,0.244,0.940464,obstacle_nn
562,0.248,0.938496,obstacle_nn
563,0.252,0.936496,obstacle_nn
564,0.256,0.934464,obstacle_nn
565,0.26,0.9324,obstacle_nn
566,0.264,0.930304,obstacle_nn
567,0.268,0.928176,obstacle_nn
568,0.272,0.926016,obstacle_nn
569,0.276,0.923824,obstacle_nn
570,0.28,0.9216,obstacle_nn
571,0.284,0.919344,obstacle_nn
572,0.288,0.917056,obstacle_nn
573,0.292,0.91473603,obstacle_nn
574,0.296,0.912384,obstacle_nn
575,0.3,0.90999997,obstacle_nn
576,0.304,0.907584,obstacle_nn
577,0.308,0.905136,obstacle_nn
578,0.312,0.902656,obstacle_nn
579,0.316,0.900144,obstacle_nn
580,0.32,0.8976,obstacle_nn
581,0.324,0.895024,obstacle_nn
582,0.328,0.892416,obstacle_nn
583,0.332,0.889776,obstacle_nn
584,0.336,0.88710403,obstacle_nn
585,0.34,0.8844,obstacle_nn
586,0.344,0.881664,obstacle_nn
587,0.348,0.878896,obstacle_nn
588,0.352,0.876096,obstacle_nn
589,0.356,0.873264,obstacle_nn
590,0.36,0.8704,obstacle_nn
591,0.364,0.867504,obstacle_nn
592,0.368,0.864576,obstacle_nn
593,0.372,0.861616,obstacle_nn
594,0.376,0.858624,obstacle_nn
595,0.38,0.8556,obstacle_nn
596,0.384,0.852544,obstacle_nn
597,0.388,0.849456,obstacle_nn
598,0.392,0.846336,obstacle_nn
599,0.396,0.843184,obstacle_nn
600,0.4,0.84,obstacle_nn
601,0.404,0.836784,obstacle_nn
602,0.408,0.833536,obstacle_nn
603,0.412,0.830256,obstacle_nn
604,0.416,0.826944,obstacle_nn
605,0.42,0.8236,obstacle_nn
606,0.424,0.820224,obstacle_nn
607,0.428,0.816816,obstacle_nn
608,0.432,0.813376,obstacle_nn
609,0.436,0.809904,obstacle_nn
610,0.44,0.8064,obstacle_nn
611,0.444,0.802864,obstacle_nn
612,0.448,0.799296,obstacle_nn
613,0.452,0.795696,obstacle_nn
614,0.456,0.792064,obstacle_nn
615,0.46,0.7884,obstacle_nn
616,0.464,0.784704,obstacle_nn
617,0.468,0.780976,obstacle_nn
618,0.472,0.777216,obstacle_nn
619,0.476,0.77342397,obstacle_nn
620,0.48,0.76960003,obstacle_nn
621,0.484,0.765744,obstacle_nn
622,0.488,0.76185596,obstacle_nn
623,0.492,0.757936,obstacle_nn
624,0.496,0.753984,obstacle_nn
625,0.5,0.75,obstacle_nn
626,0.504,0.74598396,obstacle_nn
627,0.508,0.74193597,obstacle_nn
628,0.512,0.737856,obstacle_nn
629,0.516,0.733744,obstacle_nn
630,0.52,0.7296,obstacle_nn
631,0.524,0.72542405,obstacle_nn
632,0.528,0.72121596,obstacle_nn
633,0.532,0.716976,obstacle_nn
634,0.536,0.71270394,obstacle_nn
635,0.54,0.7084,obstacle_nn
636,0.544,0.704064,obstacle_nn
637,0.548,0.69969606,obstacle_nn
638,0.552,0.69529605,obstacle_nn
639,0.556,0.69086397,obstacle_nn
640,0.56,0.6864,obstacle_nn
641,0.564,0.68190396,obstacle_nn
642,0.568,0.677376,obstacle_nn
643,0.572,0.672816,obstacle_nn
644,0.576,0.66822404,obstacle_nn
645,0.58,0.6636,obstacle_nn
646,0.584,0.658944,obstacle_nn
647,0.588,0.654256,obstacle_nn
648,0.592,0.649536,obstacle_nn
649,0.596,0.644784,obstacle_nn
650,0.6,0.64,obstacle_nn
651,0.604,0.63518405,obstacle_nn
652,0.608,0.63033605,obstacle_nn
653,0.612,0.625456,obstacle_nn
654,0.616,0.620544,obstacle_nn
655,0.62,0.6156,obstacle_nn
656,0.624,0.61062396,obstacle_nn
657,0.628,0.605616,obstacle_nn
658,0.632,0.6005759,obstacle_nn
659,0.636,0.59550405,obstacle_nn
660,0.64,0.5904,obstacle_nn
661,0.644,0.58526397,obstacle_nn
662,0.648,0.580096,obstacle_nn
663,0.652,0.574896,obstacle_nn
664,0.656,0.569664,obstacle_nn
665,0.66,0.56439996,obstacle_nn
666,0.664,0.559104,obstacle_nn
667,0.668,0.553776,obstacle_nn
668,0.672,0.548416,obstacle_nn
669,0.676,0.543024,obstacle_nn
670,0.68,0.5376,obstacle_nn
671,0.684,0.53214395,obstacle_nn
672,0.688,0.526656,obstacle_nn
673,0.692,0.52113605,obstacle_nn
674,0.696,0.515584,obstacle_nn
675,0.7,0.51,obstacle_nn
676,0.704,0.50438404,obstacle_nn
677,0.708,0.49873596,obstacle_nn
678,0.712,0.493056,obstacle_nn
679,0.716,0.48734397,obstacle_nn
680,0.72,0.4816,obstacle_nn
681,0.724,0.47582406,obstacle_nn
682,0.728,0.470016,obstacle_nn
683,0.732,0.464176,obstacle_nn
684,0.736,0.458304,obstacle_nn
685,0.74,0.45239997,obstacle_nn
686,0.744,0.446464,obstacle_nn
687,0.748,0.44049597,obstacle_nn
688,0.752,0.43449605,obstacle_nn
689,0.756,0.42846406,obstacle_nn
690,0.76,0.4224,obstacle_nn
691,0.764,0.416304,obstacle_nn
692,0.768,0.41017598,obstacle_nn
693,0.772,0.40401596,obstacle_nn
694,0.776,0.397824,obstacle_nn
695,0.78,0.39160007,obstacle_nn
696,0.784,0.38534403,obstacle_nn
697,0.788,0.37905604,obstacle_nn
698,0.792,0.37273598,obstacle_nn
699,0.796,0.36638397,obstacle_nn
700,0.8,0.35999995,obstacle_nn
701,0.804,0.353584,obstacle_nn
702,0.808,0.34713596,obstacle_nn
703,0.812,0.34065604,obstacle_nn
704,0.816,0.334144,obstacle_nn
705,0.82,0.3276,obstacle_nn
706,0.824,0.321024,obstacle_nn
707,0.828,0.314416,obstacle_nn
708,0.832,0.30777597,obstacle_nn
709,0.836,0.30110395,obstacle_nn
710,0.84,0.29440004,obstacle_nn
711,0.844,0.28766406,obstacle_nn
712,0.848,0.280896,obstacle_nn
713,0.852,0.274096,obstacle_nn
714,0.856,0.267264,obstacle_nn
715,0.86,0.2604,obstacle_nn
716,0.864,0.25350398,obstacle_nn
717,0.868,0.24657607,obstacle_nn
718,0.872,0.23961604,obstacle_nn
719,0.876,0.232624,obstacle_nn
720,0.88,0.2256,obstacle_nn
721,0.884,0.218544,obstacle_nn
722,0.888,0.211456,obstacle_nn
723,0.892,0.20433599,obstacle_nn
724,0.896,0.19718397,obstacle_nn
725,0.9,0.19000006,obstacle_nn
726,0.904,0.18278402,obstacle_nn
727,0.908,0.17553604,obstacle_nn
728,0.912,0.16825598,obstacle_nn
729,0.916,0.16094398,obstacle_nn
730,0.92,0.15359998,obstacle_nn
731,0.924,0.14622396,obstacle_nn
732,0.928,0.13881606,obstacle_nn
733,0.932,0.13137603,obstacle_nn
734,0.936,0.12390405,obstacle_nn
735,0.94,0.1164,obstacle_nn
736,0.944,0.10886401,obstacle_nn
737,0.948,0.10129595,obstacle_nn
738,0.952,0.09369594,obstacle_nn
739,0.956,0.08606404,obstacle_nn
740,0.96,0.078400016,obstacle_nn
741,0.964,0.07070404,obstacle_nn
742,0.968,0.062976,obstacle_nn
743,0.972,0.055216014,obstacle_nn
744,0.976,0.04742396,obstacle_nn
745,0.98,0.039599955,obstacle_nn
746,0.984,0.031743944,obstacle_nn
747,0.988,0.023856044,obstacle_nn
748,0.992,0.015936017,obstacle_nn
749,0.996,0.007984042,obstacle_nn
750,1.0,0.0,obstacle_nn
751,1.004,-0.008015871,obstacle_nn
752,1.008,-0.016064048,obstacle_nn
753,1.012,-0.024143934,obstacle_nn
754,1.016,-0.032256007,obstacle_nn
755,1.02,-0.04039991,obstacle_nn
756,1.024,-0.048576117,obstacle_nn
757,1.028,-0.056784034,obstacle_nn
758,1.032,-0.0650239,obstacle_nn
759,1.036,-0.07329607,obstacle_nn
760,1.04,-0.08159995,obstacle_nn
761,1.044,-0.08993602,obstacle_nn
762,1.048,-0.098303914,obstacle_nn
763,1.052,-0.106704116,obstacle_nn
764,1.056,-0.11513603,obstacle_nn
765,1.06,-0.12359989,obstacle_nn
766,1.064,-0.13209605,obstacle_nn
767,1.068,-0.14062393,obstacle_nn
768,1.072,-0.14918411,obstacle_nn
769,1.076,-0.157776,obstacle_nn
770,1.08,-0.16640007,obstacle_nn
771,1.084,-0.17505598,obstacle_nn
772,1.088,-0.18374407,obstacle_nn
773,1.092,-0.192464,obstacle_nn
774,1.096,-0.20121586,obstacle_nn
775,1.1,-0.21000004,obstacle_nn
776,1.104,-0.21881592,obstacle_nn
777,1.108,-0.22766411,obstacle_nn
778,1.112,-0.23654401,obstacle_nn
779,1.116,-0.2454561,obstacle_nn
780,1.12,-0.2544,obstacle_nn
781,1.124,-0.26337588,obstacle_nn
782,1.128,-0.27238405,obstacle_nn
783,1.132,-0.28142393,obstacle_nn
784,1.136,-0.2904961,obstacle_nn
785,1.14,-0.2996,obstacle_nn
786,1.144,-0.3087361,obstacle_nn
787,1.148,-0.317904,obstacle_nn
788,1.152,-0.32710385,obstacle_nn
789,1.156,-0.33633602,obstacle_nn
790,1.16,-0.3455999,obstacle_nn
791,1.164,-0.35489607,obstacle_nn
792,1.168,-0.36422396,obstacle_nn
793,1.172,-0.37358415,obstacle_nn
794,1.176,-0.38297606,obstacle_nn
795,1.18,-0.3923999,obstacle_nn
796,1.184,-0.40185606,obstacle_nn
797,1.188,-0.41134393,obstacle_nn
798,1.192,-0.4208641,obstacle_nn
799,1.196,-0.430416,obstacle_nn
800,1.2,-0.44000006,obstacle_nn
801,1.204,-0.44961596,obstacle_nn
802,1.208,-0.45926392,obstacle_nn
803,1.212,-0.46894407,obstacle_nn
804,1.216,-0.47865593,obstacle_nn
805,1.22,-0.4884001,obstacle_nn
806,1.224,-0.49817598,obstacle_nn
807,1.228,-0.50798416,obstacle_nn
808,1.232,-0.51782393,obstacle_nn
809,1.236,-0.5276959,obstacle_nn
810,1.24,-0.53760004,obstacle_nn
811,1.244,-0.5475359,obstacle_nn
812,1.248,-0.55750406,obstacle_nn
813,1.252,-0.5675039,obstacle_nn
814,1.256,-0.5775361,obstacle_nn
815,1.26,-0.5876,obstacle_nn
816,1.264,-0.5976962,obstacle_nn
817,1.268,-0.60782397,obstacle_nn
818,1.272,-0.61798394,obstacle_nn
819,1.276,-0.6281761,obstacle_nn
820,1.28,-0.63839996,obstacle_nn
821,1.284,-0.64865613,obstacle_nn
822,1.288,-0.658944,obstacle_nn
823,1.292,-0.6692642,obstacle_nn
824,1.296,-0.679616,obstacle_nn
825,1.3,-0.6899998,obstacle_nn
826,1.304,-0.7004161,obstacle_nn
827,1.308,-0.71086395,obstacle_nn
828,1.312,-0.7213441,obstacle_nn
829,1.316,-0.731856,obstacle_nn
830,1.32,-0.74240017,obstacle_nn
831,1.324,-0.75297606,obstacle_nn
832,1.328,-0.7635839,obstacle_nn
833,1.332,-0.77422404,obstacle_nn
834,1.336,-0.7848959,obstacle_nn
835,1.34,-0.79560006,obstacle_nn
836,1.344,-0.8063359,obstacle_nn
837,1.348,-0.8171041,obstacle_nn
838,1.352,-0.827904,obstacle_nn
839,1.356,-0.8387358,obstacle_nn
840,1.36,-0.8496001,obstacle_nn
841,1.364,-0.8604959,obstacle_nn
842,1.368,-0.8714241,obstacle_nn
843,1.372,-0.88238394,obstacle_nn
844,1.376,-0.8933761,obstacle_nn
845,1.38,-0.9044,obstacle_nn
846,1.384,-0.9154558,obstacle_nn
847,1.388,-0.9265441,obstacle_nn
848,1.392,-0.9376639,obstacle_nn
849,1.396,-0.94881606,obstacle_nn
850,1.4,-0.9599999,obstacle_nn
851,1.404,-0.9712161,obstacle_nn
852,1.408,-0.98246396,obstacle_nn
853,1.412,-0.9937438,obstacle_nn
854,1.416,-1.0050561,obstacle_nn
855,1.42,-1.0163999,obstacle_nn
856,1.424,-1.027776,obstacle_nn
857,1.428,-1.0391839,obstacle_nn
858,1.432,-1.0506241,obstacle_nn
859,1.436,-1.0620959,obstacle_nn
860,1.44,-1.0736,obstacle_nn
861,1.444,-1.0851359,obstacle_nn
862,1.448,-1.0967038,obstacle_nn
863,1.452,-1.108304,obstacle_nn
864,1.456,-1.119936,obstacle_nn
865,1.46,-1.1316001,obstacle_nn
866,1.464,-1.143296,obstacle_nn
867,1.468,-1.155024,obstacle_nn
868,1.472,-1.166784,obstacle_nn
869,1.476,-1.1785758,obstacle_nn
870,1.48,-1.1904001,obstacle_nn
871,1.484,-1.202256,obstacle_nn
872,1.488,-1.214144,obstacle_nn
873,1.492,-1.226064,obstacle_nn
874,1.496,-1.2380161,obstacle_nn
875,1.5,-1.25,obstacle_nn
876,1.504,-1.2620158,obstacle_nn
877,1.508,-1.2740641,obstacle_nn
878,1.512,-1.2861438,obstacle_nn
879,1.516,-1.2982562,obstacle_nn
880,1.52,-1.3104,obstacle_nn
881,1.524,-1.322576,obstacle_nn
882,1.528,-1.334784,obstacle_nn
883,1.532,-1.3470237,obstacle_nn
884,1.536,-1.3592961,obstacle_nn
885,1.54,-1.3715999,obstacle_nn
886,1.544,-1.3839362,obstacle_nn
887,1.548,-1.3963039,obstacle_nn
888,1.552,-1.408704,obstacle_nn
889,1.556,-1.4211359,obstacle_nn
890,1.56,-1.4335997,obstacle_nn
891,1.564,-1.446096,obstacle_nn
892,1.568,-1.4586239,obstacle_nn
893,1.572,-1.471184,obstacle_nn
894,1.576,-1.4837759,obstacle_nn
895,1.58,-1.4964001,obstacle_nn
896,1.584,-1.5090561,obstacle_nn
897,1.588,-1.5217443,obstacle_nn
898,1.592,-1.5344641,obstacle_nn
899,1.596,-1.5472159,obstacle_nn
900,1.6,-1.5600002,obstacle_nn
901,1.604,-1.5728159,obstacle_nn
902,1.608,-1.585664,obstacle_nn
903,1.612,-1.5985439,obstacle_nn
904,1.616,-1.6114562,obstacle_nn
905,1.62,-1.6243999,obstacle_nn
906,1.624,-1.6373758,obstacle_nn
907,1.628,-1.650384,obstacle_nn
908,1.632,-1.663424,obstacle_nn
909,1.636,-1.676496,obstacle_nn
910,1.64,-1.6896,obstacle_nn
911,1.644,-1.7027361,obstacle_nn
912,1.648,-1.715904,obstacle_nn
913,1.652,-1.7291038,obstacle_nn
914,1.656,-1.742336,obstacle_nn
915,1.66,-1.7556,obstacle_nn
916,1.664,-1.7688961,obstacle_nn
917,1.668,-1.7822239,obstacle_nn
918,1.672,-1.7955842,obstacle_nn
919,1.676,-1.8089759,obstacle_nn
920,1.68,-1.8223999,obstacle_nn
921,1.684,-1.835856,obstacle_nn
922,1.688,-1.8493438,obstacle_nn
923,1.692,-1.862864,obstacle_nn
924,1.696,-1.876416,obstacle_nn
925,1.7,-1.8900001,obstacle_nn
926,1.704,-1.903616,obstacle_nn
927,1.708,-1.9172637,obstacle_nn
928,1.712,-1.930944,obstacle_nn
929,1.716,-1.9446559,obstacle_nn
930,1.72,-1.9584,obstacle_nn
931,1.724,-1.9721758,obstacle_nn
932,1.728,-1.9859841,obstacle_nn
933,1.732,-1.999824,obstacle_nn
934,1.736,-2.0136957,obstacle_nn
935,1.74,-2.0276,obstacle_nn
936,1.744,-2.0415359,obstacle_nn
937,1.748,-2.055504,obstacle_nn
938,1.752,-2.069504,obstacle_nn
939,1.756,-2.0835361,obstacle_nn
940,1.76,-2.0976,obstacle_nn
941,1.764,-2.1116962,obstacle_nn
942,1.768,-2.125824,obstacle_nn
943,1.772,-2.139984,obstacle_nn
944,1.776,-2.154176,obstacle_nn
945,1.78,-2.1683998,obstacle_nn
946,1.784,-2.182656,obstacle_nn
947,1.788,-2.196944,obstacle_nn
948,1.792,-2.2112641,obstacle_nn
949,1.796,-2.225616,obstacle_nn
950,1.8,-2.2399998,obstacle_nn
951,1.804,-2.254416,obstacle_nn
952,1.808,-2.268864,obstacle_nn
953,1.812,-2.283344,obstacle_nn
954,1.816,-2.2978559,obstacle_nn
955,1.82,-2.3124,obstacle_nn
956,1.824,-2.326976,obstacle_nn
957,1.828,-2.3415837,obstacle_nn
958,1.832,-2.356224,obstacle_nn
959,1.836,-2.3708959,obstacle_nn
960,1.84,-2.3856,obstacle_nn
961,1.844,-2.400336,obstacle_nn
962,1.848,-2.4151042,obstacle_nn
963,1.852,-2.429904,obstacle_nn
964,1.856,-2.4447358,obstacle_nn
965,1.86,-2.4596,obstacle_nn
966,1.864,-2.474496,obstacle_nn
967,1.868,-2.4894242,obstacle_nn
968,1.872,-2.5043838,obstacle_nn
969,1.876,-2.5193763,obstacle_nn
970,1.88,-2.5344,obstacle_nn
971,1.884,-2.549456,obstacle_nn
972,1.888,-2.564544,obstacle_nn
973,1.892,-2.5796638,obstacle_nn
974,1.896,-2.5948162,obstacle_nn
975,1.9,-2.61,obstacle_nn
976,1.904,-2.6252162,obstacle_nn
977,1.908,-2.640464,obstacle_nn
978,1.912,-2.6557438,obstacle_nn
979,1.916,-2.671056,obstacle_nn
980,1.92,-2.6864,obstacle_nn
981,1.924,-2.701776,obstacle_nn
982,1.928,-2.7171838,obstacle_nn
983,1.932,-2.732624,obstacle_nn
984,1.936,-2.748096,obstacle_nn
985,1.94,-2.7636,obstacle_nn
986,1.944,-2.779136,obstacle_nn
987,1.948,-2.7947037,obstacle_nn
988,1.952,-2.8103042,obstacle_nn
989,1.956,-2.8259358,obstacle_nn
990,1.96,-2.8416002,obstacle_nn
991,1.964,-2.857296,obstacle_nn
992,1.968,-2.8730242,obstacle_nn
993,1.972,-2.888784,obstacle_nn
994,1.976,-2.9045758,obstacle_nn
995,1.98,-2.9204001,obstacle_nn
996,1.984,-2.936256,obstacle_nn
997,1.988,-2.9521441,obstacle_nn
998,1.992,-2.9680638,obstacle_nn
999,1.996,-2.9840162,obstacle_nn
1000,2.0,-3.0,obstacle_nn


==> visu/tikz_csvs_one_dim/result_best_run_ns_one_dim/sol_nn.csv <==
,X_x,value,name
0,-2.0,2.6176684e-05,sol_nn
1,-1.996,0.002255293,sol_nn
2,-1.992,0.0044818926,sol_nn
3,-1.988,0.0067060404,sol_nn
4,-1.984,0.008928133,sol_nn
5,-1.98,0.011147575,sol_nn
6,-1.976,0.013365321,sol_nn
7,-1.972,0.015580548,sol_nn
8,-1.968,0.017793477,sol_nn
9,-1.964,0.020004433,sol_nn
10,-1.96,0.02221343,sol_nn
11,-1.956,0.024420064,sol_nn
12,-1.952,0.026624434,sol_nn
13,-1.948,0.028827246,sol_nn
14,-1.944,0.031027582,sol_nn
15,-1.94,0.033226408,sol_nn
16,-1.936,0.035423137,sol_nn
17,-1.932,0.037617855,sol_nn
18,-1.928,0.039810676,sol_nn
19,-1.924,0.04200133,sol_nn
20,-1.92,0.044190824,sol_nn
21,-1.916,0.04637802,sol_nn
22,-1.912,0.04856316,sol_nn
23,-1.908,0.050746877,sol_nn
24,-1.904,0.052928474,sol_nn
25,-1.9,0.055108793,sol_nn
26,-1.896,0.057287253,sol_nn
27,-1.892,0.05946429,sol_nn
28,-1.888,0.061638974,sol_nn
29,-1.884,0.0638127,sol_nn
30,-1.88,0.065984495,sol_nn
31,-1.876,0.06815474,sol_nn
32,-1.872,0.07032346,sol_nn
33,-1.868,0.072490394,sol_nn
34,-1.864,0.074656114,sol_nn
35,-1.86,0.07682057,sol_nn
36,-1.856,0.07898307,sol_nn
37,-1.852,0.08114439,sol_nn
38,-1.848,0.08330403,sol_nn
39,-1.844,0.085462555,sol_nn
40,-1.84,0.08761968,sol_nn
41,-1.836,0.0897754,sol_nn
42,-1.832,0.09193012,sol_nn
43,-1.828,0.094083115,sol_nn
44,-1.824,0.09623498,sol_nn
45,-1.82,0.09838556,sol_nn
46,-1.816,0.100534916,sol_nn
47,-1.812,0.10268313,sol_nn
48,-1.808,0.10483,sol_nn
49,-1.804,0.10697566,sol_nn
50,-1.8,0.10912062,sol_nn
51,-1.796,0.11126387,sol_nn
52,-1.792,0.1134067,sol_nn
53,-1.788,0.1155483,sol_nn
54,-1.784,0.11768818,sol_nn
55,-1.78,0.11982773,sol_nn
56,-1.776,0.12196572,sol_nn
57,-1.772,0.1241032,sol_nn
58,-1.768,0.12623955,sol_nn
59,-1.764,0.12837507,sol_nn
60,-1.76,0.13050924,sol_nn
61,-1.756,0.13264285,sol_nn
62,-1.752,0.13477573,sol_nn
63,-1.748,0.13690768,sol_nn
64,-1.744,0.13903855,sol_nn
65,-1.74,0.1411685,sol_nn
66,-1.736,0.14329782,sol_nn
67,-1.732,0.14542657,sol_nn
68,-1.728,0.14755422,sol_nn
69,-1.724,0.14968154,sol_nn
70,-1.72,0.15180773,sol_nn
71,-1.716,0.15393324,sol_nn
72,-1.712,0.15605807,sol_nn
73,-1.708,0.15818256,sol_nn
74,-1.704,0.1603062,sol_nn
75,-1.7,0.162429,sol_nn
76,-1.696,0.16455135,sol_nn
77,-1.692,0.1666734,sol_nn
78,-1.688,0.16879435,sol_nn
79,-1.684,0.17091507,sol_nn
80,-1.68,0.17303562,sol_nn
81,-1.676,0.17515492,sol_nn
82,-1.672,0.17727447,sol_nn
83,-1.668,0.179393,sol_nn
84,-1.664,0.18151096,sol_nn
85,-1.66,0.18362884,sol_nn
86,-1.656,0.18574613,sol_nn
87,-1.652,0.18786305,sol_nn
88,-1.648,0.18997931,sol_nn
89,-1.644,0.19209568,sol_nn
90,-1.64,0.19421123,sol_nn
91,-1.636,0.1963266,sol_nn
92,-1.632,0.19844179,sol_nn
93,-1.628,0.20055655,sol_nn
94,-1.624,0.20267114,sol_nn
95,-1.62,0.20478524,sol_nn
96,-1.616,0.20689884,sol_nn
97,-1.612,0.2090129,sol_nn
98,-1.608,0.21112612,sol_nn
99,-1.604,0.21323961,sol_nn
100,-1.6,0.215352,sol_nn
101,-1.596,0.21746522,sol_nn
102,-1.592,0.21957794,sol_nn
103,-1.588,0.22169013,sol_nn
104,-1.584,0.22380252,sol_nn
105,-1.58,0.22591467,sol_nn
106,-1.576,0.22802709,sol_nn
107,-1.572,0.23013885,sol_nn
108,-1.568,0.23225099,sol_nn
109,-1.564,0.23436275,sol_nn
110,-1.56,0.23647453,sol_nn
111,-1.556,0.23858649,sol_nn
112,-1.552,0.24069795,sol_nn
113,-1.548,0.24280962,sol_nn
114,-1.544,0.24492124,sol_nn
115,-1.54,0.24703297,sol_nn
116,-1.536,0.24914488,sol_nn
117,-1.532,0.25125667,sol_nn
118,-1.528,0.2533684,sol_nn
119,-1.524,0.25547993,sol_nn
120,-1.52,0.25759214,sol_nn
121,-1.516,0.25970408,sol_nn
122,-1.512,0.2618162,sol_nn
123,-1.508,0.26392844,sol_nn
124,-1.504,0.26604047,sol_nn
125,-1.5,0.26815313,sol_nn
126,-1.496,0.27026537,sol_nn
127,-1.492,0.27237865,sol_nn
128,-1.488,0.27449095,sol_nn
129,-1.484,0.27660426,sol_nn
130,-1.48,0.27871764,sol_nn
131,-1.476,0.28083083,sol_nn
132,-1.472,0.28294456,sol_nn
133,-1.468,0.28505886,sol_nn
134,-1.464,0.28717256,sol_nn
135,-1.46,0.2892871,sol_nn
136,-1.456,0.29140186,sol_nn
137,-1.452,0.2935164,sol_nn
138,-1.448,0.29563174,sol_nn
139,-1.444,0.29774702,sol_nn
140,-1.44,0.29986253,sol_nn
141,-1.436,0.30197877,sol_nn
142,-1.432,0.3040952,sol_nn
143,-1.428,0.30621183,sol_nn
144,-1.424,0.3083286,sol_nn
145,-1.42,0.3104459,sol_nn
146,-1.416,0.3125633,sol_nn
147,-1.412,0.31468105,sol_nn
148,-1.408,0.31679964,sol_nn
149,-1.404,0.31891838,sol_nn
150,-1.4,0.3210369,sol_nn
151,-1.396,0.323157,sol_nn
152,-1.392,0.3252769,sol_nn
153,-1.388,0.3273968,sol_nn
154,-1.384,0.32951763,sol_nn
155,-1.38,0.33163854,sol_nn
156,-1.376,0.3337599,sol_nn
157,-1.372,0.335882,sol_nn
158,-1.368,0.33800405,sol_nn
159,-1.364,0.3401269,sol_nn
160,-1.36,0.34225023,sol_nn
161,-1.356,0.344374,sol_nn
162,-1.352,0.34649828,sol_nn
163,-1.348,0.34862268,sol_nn
164,-1.344,0.35074776,sol_nn
165,-1.34,0.35287315,sol_nn
166,-1.336,0.35499948,sol_nn
167,-1.332,0.35712582,sol_nn
168,-1.328,0.3592528,sol_nn
169,-1.324,0.36138052,sol_nn
170,-1.32,0.36350828,sol_nn
171,-1.316,0.36563727,sol_nn
172,-1.312,0.36776614,sol_nn
173,-1.308,0.36989614,sol_nn
174,-1.304,0.37202615,sol_nn
175,-1.3,0.3741569,sol_nn
176,-1.296,0.3762882,sol_nn
177,-1.292,0.3784203,sol_nn
178,-1.288,0.38055205,sol_nn
179,-1.284,0.38268515,sol_nn
180,-1.28,0.38481882,sol_nn
181,-1.276,0.38695282,sol_nn
182,-1.272,0.38908738,sol_nn
183,-1.268,0.39122266,sol_nn
184,-1.264,0.3933583,sol_nn
185,-1.26,0.3954947,sol_nn
186,-1.256,0.39763117,sol_nn
187,-1.252,0.39976948,sol_nn
188,-1.248,0.40190732,sol_nn
189,-1.244,0.4040463,sol_nn
190,-1.24,0.40618563,sol_nn
191,-1.236,0.4083256,sol_nn
192,-1.232,0.41046643,sol_nn
193,-1.228,0.41260746,sol_nn
194,-1.224,0.414749,sol_nn
195,-1.22,0.41689196,sol_nn
196,-1.216,0.41903472,sol_nn
197,-1.212,0.42117843,sol_nn
198,-1.208,0.4233228,sol_nn
199,-1.204,0.42546797,sol_nn
200,-1.2,0.4276132,sol_nn
201,-1.196,0.42975977,sol_nn
202,-1.192,0.43190652,sol_nn
203,-1.188,0.43405402,sol_nn
204,-1.184,0.43620217,sol_nn
205,-1.18,0.43835104,sol_nn
206,-1.176,0.4405004,sol_nn
207,-1.172,0.44265082,sol_nn
208,-1.168,0.4448015,sol_nn
209,-1.164,0.44695285,sol_nn
210,-1.16,0.44910508,sol_nn
211,-1.156,0.4512576,sol_nn
212,-1.152,0.45341074,sol_nn
213,-1.148,0.45556492,sol_nn
214,-1.144,0.45771974,sol_nn
215,-1.14,0.45987487,sol_nn
216,-1.136,0.46203116,sol_nn
217,-1.132,0.46418792,sol_nn
218,-1.128,0.46634483,sol_nn
219,-1.124,0.4685033,sol_nn
220,-1.12,0.47066203,sol_nn
221,-1.116,0.4728214,sol_nn
222,-1.112,0.47498158,sol_nn
223,-1.108,0.47714233,sol_nn
224,-1.104,0.47930384,sol_nn
225,-1.1,0.48146573,sol_nn
226,-1.096,0.48362875,sol_nn
227,-1.092,0.48579192,sol_nn
228,-1.088,0.487956,sol_nn
229,-1.084,0.49012095,sol_nn
230,-1.08,0.4922862,sol_nn
231,-1.076,0.49445242,sol_nn
232,-1.072,0.496619,sol_nn
233,-1.068,0.4987862,sol_nn
234,-1.064,0.5009547,sol_nn
235,-1.06,0.5031234,sol_nn
236,-1.056,0.5052927,sol_nn
237,-1.052,0.50746286,sol_nn
238,-1.048,0.5096341,sol_nn
239,-1.044,0.5118053,sol_nn
240,-1.04,0.5139776,sol_nn
241,-1.036,0.51615036,sol_nn
242,-1.032,0.51832414,sol_nn
243,-1.028,0.5204979,sol_nn
244,-1.024,0.52267265,sol_nn
245,-1.02,0.5248482,sol_nn
246,-1.016,0.527024,sol_nn
247,-1.012,0.52920085,sol_nn
248,-1.008,0.5313782,sol_nn
249,-1.004,0.53355646,sol_nn
250,-1.0,0.5357356,sol_nn
251,-0.996,0.5379144,sol_nn
252,-0.992,0.5400946,sol_nn
253,-0.988,0.5422755,sol_nn
254,-0.984,0.54445666,sol_nn
255,-0.98,0.54663867,sol_nn
256,-0.976,0.5488213,sol_nn
257,-0.972,0.55100477,sol_nn
258,-0.968,0.55318815,sol_nn
259,-0.964,0.55537283,sol_nn
260,-0.96,0.5575579,sol_nn
261,-0.956,0.5597436,sol_nn
262,-0.952,0.56193024,sol_nn
263,-0.948,0.5641168,sol_nn
264,-0.944,0.56630456,sol_nn
265,-0.94,0.568493,sol_nn
266,-0.936,0.5706817,sol_nn
267,-0.932,0.57287073,sol_nn
268,-0.928,0.5750606,sol_nn
269,-0.924,0.57725155,sol_nn
270,-0.92,0.5794425,sol_nn
271,-0.916,0.5816343,sol_nn
272,-0.912,0.5838265,sol_nn
273,-0.908,0.58601964,sol_nn
274,-0.904,0.5882129,sol_nn
275,-0.9,0.59040695,sol_nn
276,-0.896,0.5926012,sol_nn
277,-0.892,0.5947965,sol_nn
278,-0.888,0.5969924,sol_nn
279,-0.884,0.59918827,sol_nn
280,-0.88,0.6013854,sol_nn
281,-0.876,0.60358196,sol_nn
282,-0.872,0.6057803,sol_nn
283,-0.868,0.60797787,sol_nn
284,-0.864,0.61017656,sol_nn
285,-0.86,0.61237574,sol_nn
286,-0.856,0.6145756,sol_nn
287,-0.852,0.61677563,sol_nn
288,-0.848,0.6189763,sol_nn
289,-0.844,0.62117743,sol_nn
290,-0.84,0.6233792,sol_nn
291,-0.836,0.62558115,sol_nn
292,-0.832,0.6277837,sol_nn
293,-0.828,0.6299863,sol_nn
294,-0.824,0.6321897,sol_nn
295,-0.82,0.63439316,sol_nn
296,-0.816,0.6365974,sol_nn
297,-0.812,0.6388018,sol_nn
298,-0.808,0.6410065,sol_nn
299,-0.804,0.64321166,sol_nn
300,-0.8,0.64541715,sol_nn
301,-0.796,0.64762324,sol_nn
302,-0.792,0.6498293,sol_nn
303,-0.788,0.6520359,sol_nn
304,-0.784,0.6542427,sol_nn
305,-0.78,0.6564499,sol_nn
306,-0.776,0.65865755,sol_nn
307,-0.772,0.6608645,sol_nn
308,-0.768,0.6630728,sol_nn
309,-0.764,0.665281,sol_nn
310,-0.76,0.66748905,sol_nn
311,-0.756,0.66969764,sol_nn
312,-0.752,0.67190653,sol_nn
313,-0.748,0.67411524,sol_nn
314,-0.744,0.67632425,sol_nn
315,-0.74,0.6785337,sol_nn
316,-0.736,0.6807431,sol_nn
317,-0.732,0.6829525,sol_nn
318,-0.728,0.685162,sol_nn
319,-0.724,0.6873718,sol_nn
320,-0.72,0.6895813,sol_nn
321,-0.716,0.6917915,sol_nn
322,-0.712,0.694001,sol_nn
323,-0.708,0.69621104,sol_nn
324,-0.704,0.6984205,sol_nn
325,-0.7,0.7006302,sol_nn
326,-0.696,0.70284,sol_nn
327,-0.692,0.7050498,sol_nn
328,-0.688,0.7072591,sol_nn
329,-0.684,0.7094685,sol_nn
330,-0.68,0.71167785,sol_nn
331,-0.676,0.7138866,sol_nn
332,-0.672,0.7160957,sol_nn
333,-0.668,0.7183044,sol_nn
334,-0.664,0.72051334,sol_nn
335,-0.66,0.7227212,sol_nn
336,-0.656,0.72492933,sol_nn
337,-0.652,0.72713673,sol_nn
338,-0.648,0.729344,sol_nn
339,-0.644,0.73155093,sol_nn
340,-0.64,0.73375726,sol_nn
341,-0.636,0.7359635,sol_nn
342,-0.632,0.73816913,sol_nn
343,-0.628,0.74037415,sol_nn
344,-0.624,0.7425787,sol_nn
345,-0.62,0.74478304,sol_nn
346,-0.616,0.74698627,sol_nn
347,-0.612,0.74918956,sol_nn
348,-0.608,0.75139153,sol_nn
349,-0.604,0.7535933,sol_nn
350,-0.6,0.75579435,sol_nn
351,-0.596,0.7579944,sol_nn
352,-0.592,0.76019394,sol_nn
353,-0.588,0.7623928,sol_nn
354,-0.584,0.7645901,sol_nn
355,-0.58,0.7667872,sol_nn
356,-0.576,0.768983,sol_nn
357,-0.572,0.77117777,sol_nn
358,-0.568,0.7733719,sol_nn
359,-0.564,0.7755646,sol_nn
360,-0.56,0.7777563,sol_nn
361,-0.556,0.7799471,sol_nn
362,-0.552,0.7821364,sol_nn
363,-0.548,0.78432435,sol_nn
364,-0.544,0.7865113,sol_nn
365,-0.54,0.7886967,sol_nn
366,-0.536,0.79088086,sol_nn
367,-0.532,0.793063,sol_nn
368,-0.528,0.7952443,sol_nn
369,-0.524,0.7974236,sol_nn
370,-0.52,0.7996015,sol_nn
371,-0.516,0.80177796,sol_nn
372,-0.512,0.80395234,sol_nn
373,-0.508,0.806125,sol_nn
374,-0.504,0.80829537,sol_nn
375,-0.5,0.81046414,sol_nn
376,-0.496,0.8126309,sol_nn
377,-0.492,0.8147953,sol_nn
378,-0.488,0.8169577,sol_nn
379,-0.484,0.8191178,sol_nn
380,-0.48,0.8212754,sol_nn
381,-0.476,0.82343096,sol_nn
382,-0.472,0.82558364,sol_nn
383,-0.468,0.8277341,sol_nn
384,-0.464,0.8298818,sol_nn
385,-0.46,0.8320264,sol_nn
386,-0.456,0.8341687,sol_nn
387,-0.452,0.8363076,sol_nn
388,-0.448,0.8384432,sol_nn
389,-0.444,0.8405762,sol_nn
390,-0.44,0.8427057,sol_nn
391,-0.436,0.84483194,sol_nn
392,-0.432,0.8469545,sol_nn
393,-0.428,0.8490734,sol_nn
394,-0.424,0.85118824,sol_nn
395,-0.42,0.85330015,sol_nn
396,-0.416,0.85540724,sol_nn
397,-0.412,0.85751057,sol_nn
398,-0.408,0.85960937,sol_nn
399,-0.404,0.86170423,sol_nn
400,-0.4,0.863794,sol_nn
401,-0.396,0.8658798,sol_nn
402,-0.392,0.86796016,sol_nn
403,-0.388,0.87003547,sol_nn
404,-0.384,0.8721059,sol_nn
405,-0.38,0.8741713,sol_nn
406,-0.376,0.8762305,sol_nn
407,-0.372,0.878285,sol_nn
408,-0.368,0.8803327,sol_nn
409,-0.364,0.8823742,sol_nn
410,-0.36,0.8844105,sol_nn
411,-0.356,0.8864396,sol_nn
412,-0.352,0.8884619,sol_nn
413,-0.348,0.89047825,sol_nn
414,-0.344,0.89248693,sol_nn
415,-0.34,0.89448833,sol_nn
416,-0.336,0.8964827,sol_nn
417,-0.332,0.89846903,sol_nn
418,-0.328,0.9004476,sol_nn
419,-0.324,0.9024175,sol_nn
420,-0.32,0.9043794,sol_nn
421,-0.316,0.90633225,sol_nn
422,-0.312,0.9082765,sol_nn
423,-0.308,0.9102115,sol_nn
424,-0.304,0.91213685,sol_nn
425,-0.3,0.91405255,sol_nn
426,-0.296,0.9159581,sol_nn
427,-0.292,0.91785306,sol_nn
428,-0.288,0.9197378,sol_nn
429,-0.284,0.9216114,sol_nn
430,-0.28,0.9234738,sol_nn
431,-0.276,0.9253247,sol_nn
432,-0.272,0.92716336,sol_nn
433,-0.268,0.92898977,sol_nn
434,-0.264,0.9308038,sol_nn
435,-0.26,0.9326047,sol_nn
436,-0.256,0.9343929,sol_nn
437,-0.252,0.936167,sol_nn
438,-0.248,0.93792677,sol_nn
439,-0.244,0.93967277,sol_nn
440,-0.24,0.94140357,sol_nn
441,-0.236,0.9431192,sol_nn
442,-0.232,0.9448197,sol_nn
443,-0.228,0.9465041,sol_nn
444,-0.224,0.948172,sol_nn
445,-0.22,0.949823,sol_nn
446,-0.216,0.951457,sol_nn
447,-0.212,0.95307374,sol_nn
448,-0.208,0.95467204,sol_nn
449,-0.204,0.956252,sol_nn
450,-0.2,0.9578128,sol_nn
451,-0.196,0.9593544,sol_nn
452,-0.192,0.9608762,sol_nn
453,-0.188,0.96237755,sol_nn
454,-0.184,0.96385837,sol_nn
455,-0.18,0.96531785,sol_nn
456,-0.176,0.9667555,sol_nn
457,-0.172,0.9681713,sol_nn
458,-0.168,0.96956456,sol_nn
459,-0.164,0.97093415,sol_nn
460,-0.16,0.9722805,sol_nn
461,-0.156,0.9736028,sol_nn
462,-0.152,0.9749001,sol_nn
463,-0.148,0.9761729,sol_nn
464,-0.144,0.9774195,sol_nn
465,-0.14,0.9786404,sol_nn
466,-0.136,0.9798349,sol_nn
467,-0.132,0.9810018,sol_nn
468,-0.128,0.98214155,sol_nn
469,-0.124,0.983253,sol_nn
470,-0.12,0.984336,sol_nn
471,-0.116,0.9853898,sol_nn
472,-0.112,0.986414,sol_nn
473,-0.108,0.9874084,sol_nn
474,-0.104,0.9883727,sol_nn
475,-0.1,0.9893055,sol_nn
476,-0.096,0.9902067,sol_nn
477,-0.092,0.99107623,sol_nn
478,-0.088,0.9919135,sol_nn
479,-0.084,0.99271786,sol_nn
480,-0.08,0.9934891,sol_nn
481,-0.076,0.9942266,sol_nn
482,-0.072,0.9949299,sol_nn
483,-0.068,0.99559855,sol_nn
484,-0.064,0.9962326,sol_nn
485,-0.06,0.9968313,sol_nn
486,-0.056,0.99739456,sol_nn
487,-0.052,0.9979212,sol_nn
488,-0.048,0.9984117,sol_nn
489,-0.044,0.9988654,sol_nn
490,-0.04,0.99928236,sol_nn
491,-0.036,0.99966216,sol_nn
492,-0.032,1.000004,sol_nn
493,-0.028,1.0003083,sol_nn
494,-0.024,1.0005746,sol_nn
495,-0.02,1.0008028,sol_nn
496,-0.016,1.0009922,sol_nn
497,-0.012,1.0011427,sol_nn
498,-0.008,1.0012548,sol_nn
499,-0.004,1.0013278,sol_nn
500,0.0,1.0013621,sol_nn
501,0.004,1.0013571,sol_nn
502,0.008,1.0013132,sol_nn
503,0.012,1.0012298,sol_nn
504,0.016,1.0011075,sol_nn
505,0.02,1.000946,sol_nn
506,0.024,1.0007453,sol_nn
507,0.028,1.0005054,sol_nn
508,0.032,1.000227,sol_nn
509,0.036,0.9999099,sol_nn
510,0.04,0.9995538,sol_nn
511,0.044,0.99915934,sol_nn
512,0.048,0.9987262,sol_nn
513,0.052,0.9982556,sol_nn
514,0.056,0.99774706,sol_nn
515,0.06,0.9972011,sol_nn
516,0.064,0.9966179,sol_nn
517,0.068,0.995998,sol_nn
518,0.072,0.99534154,sol_nn
519,0.076,0.9946492,sol_nn
520,0.08,0.9939207,sol_nn
521,0.084,0.9931573,sol_nn
522,0.088,0.9923587,sol_nn
523,0.092,0.9915259,sol_nn
524,0.096,0.9906594,sol_nn
525,0.1,0.9897592,sol_nn
526,0.104,0.98882616,sol_nn
527,0.108,0.9878608,sol_nn
528,0.112,0.98686373,sol_nn
529,0.116,0.9858351,sol_nn
530,0.12,0.9847753,sol_nn
531,0.124,0.9836864,sol_nn
532,0.128,0.98256683,sol_nn
533,0.132,0.9814186,sol_nn
534,0.136,0.98024213,sol_nn
535,0.14,0.97903764,sol_nn
536,0.144,0.9778063,sol_nn
537,0.148,0.97654825,sol_nn
538,0.152,0.9752637,sol_nn
539,0.156,0.97395355,sol_nn
540,0.16,0.9726191,sol_nn
541,0.164,0.9712604,sol_nn
542,0.168,0.9698777,sol_nn
543,0.172,0.96847206,sol_nn
544,0.176,0.96704376,sol_nn
545,0.18,0.96559346,sol_nn
546,0.184,0.9641218,sol_nn
547,0.188,0.96262926,sol_nn
548,0.192,0.9611167,sol_nn
549,0.196,0.95958394,sol_nn
550,0.2,0.95803195,sol_nn
551,0.204,0.9564611,sol_nn
552,0.208,0.95487225,sol_nn
553,0.212,0.95326567,sol_nn
554,0.216,0.95164096,sol_nn
555,0.22,0.9500003,sol_nn
556,0.224,0.9483426,sol_nn
557,0.228,0.94666946,sol_nn
558,0.232,0.9449803,sol_nn
559,0.236,0.9432758,sol_nn
560,0.24,0.9415569,sol_nn
561,0.244,0.9398229,sol_nn
562,0.248,0.9380751,sol_nn
563,0.252,0.936314,sol_nn
564,0.256,0.93453896,sol_nn
565,0.26,0.9327508,sol_nn
566,0.264,0.93095005,sol_nn
567,0.268,0.9291369,sol_nn
568,0.272,0.9273111,sol_nn
569,0.276,0.9254739,sol_nn
570,0.28,0.9236243,sol_nn
571,0.284,0.92176425,sol_nn
572,0.288,0.91989243,sol_nn
573,0.292,0.9180099,sol_nn
574,0.296,0.9161165,sol_nn
575,0.3,0.9142126,sol_nn
576,0.304,0.91229874,sol_nn
577,0.308,0.9103745,sol_nn
578,0.312,0.90844023,sol_nn
579,0.316,0.90649676,sol_nn
580,0.32,0.9045434,sol_nn
581,0.324,0.90258086,sol_nn
582,0.328,0.9006094,sol_nn
583,0.332,0.8986287,sol_nn
584,0.336,0.8966391,sol_nn
585,0.34,0.89464116,sol_nn
586,0.344,0.8926344,sol_nn
587,0.348,0.89061975,sol_nn
588,0.352,0.8885968,sol_nn
589,0.356,0.8865658,sol_nn
590,0.36,0.8845274,sol_nn
591,0.364,0.8824805,sol_nn
592,0.368,0.8804265,sol_nn
593,0.372,0.8783653,sol_nn
594,0.376,0.87629724,sol_nn
595,0.38,0.87422144,sol_nn
596,0.384,0.87213886,sol_nn
597,0.388,0.87004936,sol_nn
598,0.392,0.8679533,sol_nn
599,0.396,0.86585104,sol_nn
600,0.4,0.8637423,sol_nn
601,0.404,0.86162764,sol_nn
602,0.408,0.85950655,sol_nn
603,0.412,0.8573797,sol_nn
604,0.416,0.85524726,sol_nn
605,0.42,0.85310906,sol_nn
606,0.424,0.85096514,sol_nn
607,0.428,0.84881616,sol_nn
608,0.432,0.8466624,sol_nn
609,0.436,0.8445036,sol_nn
610,0.44,0.8423397,sol_nn
611,0.444,0.8401712,sol_nn
612,0.448,0.83799833,sol_nn
613,0.452,0.8358207,sol_nn
614,0.456,0.83363914,sol_nn
615,0.46,0.8314535,sol_nn
616,0.464,0.8292641,sol_nn
617,0.468,0.82707036,sol_nn
618,0.472,0.8248736,sol_nn
619,0.476,0.8226731,sol_nn
620,0.48,0.8204696,sol_nn
621,0.484,0.81826234,sol_nn
622,0.488,0.8160525,sol_nn
623,0.492,0.81383926,sol_nn
624,0.496,0.8116241,sol_nn
625,0.5,0.80940557,sol_nn
626,0.504,0.8071852,sol_nn
627,0.508,0.80496216,sol_nn
628,0.512,0.802737,sol_nn
629,0.516,0.8005101,sol_nn
630,0.52,0.798281,sol_nn
631,0.524,0.7960504,sol_nn
632,0.528,0.7938175,sol_nn
633,0.532,0.791584,sol_nn
634,0.536,0.78934884,sol_nn
635,0.54,0.7871126,sol_nn
636,0.544,0.7848748,sol_nn
637,0.548,0.78263646,sol_nn
638,0.552,0.7803974,sol_nn
639,0.556,0.77815765,sol_nn
640,0.56,0.7759167,sol_nn
641,0.564,0.7736757,sol_nn
642,0.568,0.7714342,sol_nn
643,0.572,0.7691929,sol_nn
644,0.576,0.7669513,sol_nn
645,0.58,0.7647093,sol_nn
646,0.584,0.76246774,sol_nn
647,0.588,0.76022613,sol_nn
648,0.592,0.7579852,sol_nn
649,0.596,0.7557444,sol_nn
650,0.6,0.75350404,sol_nn
651,0.604,0.75126463,sol_nn
652,0.608,0.7490253,sol_nn
653,0.612,0.74678725,sol_nn
654,0.616,0.7445499,sol_nn
655,0.62,0.7423132,sol_nn
656,0.624,0.7400782,sol_nn
657,0.628,0.73784375,sol_nn
658,0.632,0.73561066,sol_nn
659,0.636,0.73337895,sol_nn
660,0.64,0.7311485,sol_nn
661,0.644,0.72891927,sol_nn
662,0.648,0.7266919,sol_nn
663,0.652,0.7244656,sol_nn
664,0.656,0.7222412,sol_nn
665,0.66,0.720019,sol_nn
666,0.664,0.7177976,sol_nn
667,0.668,0.7155782,sol_nn
668,0.672,0.71336085,sol_nn
669,0.676,0.71114564,sol_nn
670,0.68,0.70893186,sol_nn
671,0.684,0.70672005,sol_nn
672,0.688,0.7045105,sol_nn
673,0.692,0.70230275,sol_nn
674,0.696,0.7000975,sol_nn
675,0.7,0.6978944,sol_nn
676,0.704,0.6956927,sol_nn
677,0.708,0.69349366,sol_nn
678,0.712,0.6912971,sol_nn
679,0.716,0.6891028,sol_nn
680,0.72,0.6869102,sol_nn
681,0.724,0.68472034,sol_nn
682,0.728,0.68253255,sol_nn
683,0.732,0.6803474,sol_nn
684,0.736,0.6781642,sol_nn
685,0.74,0.67598367,sol_nn
686,0.744,0.67380553,sol_nn
687,0.748,0.6716295,sol_nn
688,0.752,0.66945624,sol_nn
689,0.756,0.66728526,sol_nn
690,0.76,0.6651165,sol_nn
691,0.764,0.6629498,sol_nn
692,0.768,0.6607862,sol_nn
693,0.772,0.65862465,sol_nn
694,0.776,0.6564653,sol_nn
695,0.78,0.6543089,sol_nn
696,0.784,0.65215415,sol_nn
697,0.788,0.65000254,sol_nn
698,0.792,0.6478528,sol_nn
699,0.796,0.64570534,sol_nn
700,0.8,0.64356065,sol_nn
701,0.804,0.6414174,sol_nn
702,0.808,0.63927746,sol_nn
703,0.812,0.6371393,sol_nn
704,0.816,0.63500375,sol_nn
705,0.82,0.6328697,sol_nn
706,0.824,0.63073814,sol_nn
707,0.828,0.6286092,sol_nn
708,0.832,0.6264819,sol_nn
709,0.836,0.62435704,sol_nn
710,0.84,0.6222342,sol_nn
711,0.844,0.62011373,sol_nn
712,0.848,0.6179949,sol_nn
713,0.852,0.61587834,sol_nn
714,0.856,0.61376345,sol_nn
715,0.86,0.6116505,sol_nn
716,0.864,0.60953987,sol_nn
717,0.868,0.6074312,sol_nn
718,0.872,0.6053232,sol_nn
719,0.876,0.6032182,sol_nn
720,0.88,0.6011145,sol_nn
721,0.884,0.59901273,sol_nn
722,0.888,0.59691274,sol_nn
723,0.892,0.59481364,sol_nn
724,0.896,0.592717,sol_nn
725,0.9,0.5906216,sol_nn
726,0.904,0.5885278,sol_nn
727,0.908,0.58643526,sol_nn
728,0.912,0.5843442,sol_nn
729,0.916,0.5822548,sol_nn
730,0.92,0.5801663,sol_nn
731,0.924,0.57807934,sol_nn
732,0.928,0.5759937,sol_nn
733,0.932,0.57390904,sol_nn
734,0.936,0.5718254,sol_nn
735,0.94,0.56974363,sol_nn
736,0.944,0.5676622,sol_nn
737,0.948,0.56558216,sol_nn
738,0.952,0.5635026,sol_nn
739,0.956,0.56142443,sol_nn
740,0.96,0.55934685,sol_nn
741,0.964,0.55727,sol_nn
742,0.968,0.5551941,sol_nn
743,0.972,0.55311894,sol_nn
744,0.976,0.5510444,sol_nn
745,0.98,0.54897034,sol_nn
746,0.984,0.54689723,sol_nn
747,0.988,0.5448244,sol_nn
748,0.992,0.54275227,sol_nn
749,0.996,0.54067993,sol_nn
750,1.0,0.53860843,sol_nn
751,1.004,0.53653765,sol_nn
752,1.008,0.53446645,sol_nn
753,1.012,0.53239584,sol_nn
754,1.016,0.53032506,sol_nn
755,1.02,0.52825505,sol_nn
756,1.024,0.52618444,sol_nn
757,1.028,0.52411425,sol_nn
758,1.032,0.52204394,sol_nn
759,1.036,0.51997375,sol_nn
760,1.04,0.51790327,sol_nn
761,1.044,0.5158326,sol_nn
762,1.048,0.51376194,sol_nn
763,1.052,0.511691,sol_nn
764,1.056,0.50961983,sol_nn
765,1.06,0.5075481,sol_nn
766,1.064,0.50547636,sol_nn
767,1.068,0.5034036,sol_nn
768,1.072,0.50133103,sol_nn
769,1.076,0.49925768,sol_nn
770,1.08,0.49718374,sol_nn
771,1.084,0.49510917,sol_nn
772,1.088,0.4930342,sol_nn
773,1.092,0.4909585,sol_nn
774,1.096,0.48888224,sol_nn
775,1.1,0.48680463,sol_nn
776,1.104,0.48472673,sol_nn
777,1.108,0.48264804,sol_nn
778,1.112,0.48056823,sol_nn
779,1.116,0.47848794,sol_nn
780,1.12,0.47640654,sol_nn
781,1.124,0.4743239,sol_nn
782,1.128,0.47224057,sol_nn
783,1.132,0.4701559,sol_nn
784,1.136,0.4680704,sol_nn
785,1.14,0.46598345,sol_nn
786,1.144,0.46389544,sol_nn
787,1.148,0.46180674,sol_nn
788,1.152,0.45971683,sol_nn
789,1.156,0.45762512,sol_nn
790,1.16,0.45553237,sol_nn
791,1.164,0.45343846,sol_nn
792,1.168,0.45134336,sol_nn
793,1.172,0.44924688,sol_nn
794,1.176,0.44714868,sol_nn
795,1.18,0.44504917,sol_nn
796,1.184,0.44294828,sol_nn
797,1.188,0.44084606,sol_nn
798,1.192,0.43874264,sol_nn
799,1.196,0.4366375,sol_nn
800,1.2,0.43453056,sol_nn
801,1.204,0.43242267,sol_nn
802,1.208,0.43031228,sol_nn
803,1.212,0.42820096,sol_nn
804,1.216,0.4260881,sol_nn
805,1.22,0.42397362,sol_nn
806,1.224,0.4218573,sol_nn
807,1.228,0.4197396,sol_nn
808,1.232,0.41761982,sol_nn
809,1.236,0.41549855,sol_nn
810,1.24,0.41337568,sol_nn
811,1.244,0.4112516,sol_nn
812,1.248,0.40912503,sol_nn
813,1.252,0.40699708,sol_nn
814,1.256,0.4048671,sol_nn
815,1.26,0.40273547,sol_nn
816,1.264,0.40060204,sol_nn
817,1.268,0.39846745,sol_nn
818,1.272,0.39633068,sol_nn
819,1.276,0.3941922,sol_nn
820,1.28,0.39205164,sol_nn
821,1.284,0.38990974,sol_nn
822,1.288,0.38776606,sol_nn
823,1.292,0.38562036,sol_nn
824,1.296,0.38347292,sol_nn
825,1.3,0.38132346,sol_nn
826,1.304,0.37917233,sol_nn
827,1.308,0.3770194,sol_nn
828,1.312,0.3748647,sol_nn
829,1.316,0.37270826,sol_nn
830,1.32,0.3705501,sol_nn
831,1.324,0.36838967,sol_nn
832,1.328,0.3662281,sol_nn
833,1.332,0.36406434,sol_nn
834,1.336,0.36189896,sol_nn
835,1.34,0.35973176,sol_nn
836,1.344,0.35756284,sol_nn
837,1.348,0.3553922,sol_nn
838,1.352,0.35322,sol_nn
839,1.356,0.35104564,sol_nn
840,1.36,0.34886965,sol_nn
841,1.364,0.34669197,sol_nn
842,1.368,0.34451264,sol_nn
843,1.372,0.34233174,sol_nn
844,1.376,0.34014887,sol_nn
845,1.38,0.33796495,sol_nn
846,1.384,0.33577865,sol_nn
847,1.388,0.33359087,sol_nn
848,1.392,0.33140174,sol_nn
849,1.396,0.32921052,sol_nn
850,1.4,0.3270181,sol_nn
851,1.404,0.32482377,sol_nn
852,1.408,0.32262826,sol_nn
853,1.412,0.32043123,sol_nn
854,1.416,0.31823245,sol_nn
855,1.42,0.31603256,sol_nn
856,1.424,0.31383032,sol_nn
857,1.428,0.31162757,sol_nn
858,1.432,0.3094225,sol_nn
859,1.436,0.30721667,sol_nn
860,1.44,0.30500963,sol_nn
861,1.444,0.30280063,sol_nn
862,1.448,0.30059063,sol_nn
863,1.452,0.29837936,sol_nn
864,1.456,0.29616648,sol_nn
865,1.46,0.29395252,sol_nn
866,1.464,0.29173708,sol_nn
867,1.468,0.28952074,sol_nn
868,1.472,0.2873034,sol_nn
869,1.476,0.28508455,sol_nn
870,1.48,0.2828647,sol_nn
871,1.484,0.28064385,sol_nn
872,1.488,0.27842188,sol_nn
873,1.492,0.27619848,sol_nn
874,1.496,0.2739744,sol_nn
875,1.5,0.2717494,sol_nn
876,1.504,0.26952386,sol_nn
877,1.508,0.26729643,sol_nn
878,1.512,0.26506898,sol_nn
879,1.516,0.2628399,sol_nn
880,1.52,0.26061088,sol_nn
881,1.524,0.25838047,sol_nn
882,1.528,0.2561497,sol_nn
883,1.532,0.25391832,sol_nn
884,1.536,0.2516857,sol_nn
885,1.54,0.24945301,sol_nn
886,1.544,0.24721943,sol_nn
887,1.548,0.24498527,sol_nn
888,1.552,0.24275053,sol_nn
889,1.556,0.24051557,sol_nn
890,1.56,0.23827985,sol_nn
891,1.564,0.23604378,sol_nn
892,1.568,0.23380788,sol_nn
893,1.572,0.23157112,sol_nn
894,1.576,0.22933432,sol_nn
895,1.58,0.227097,sol_nn
896,1.584,0.22485998,sol_nn
897,1.588,0.22262233,sol_nn
898,1.592,0.22038467,sol_nn
899,1.596,0.21814694,sol_nn
900,1.6,0.21590936,sol_nn
901,1.604,0.21367154,sol_nn
902,1.608,0.21143365,sol_nn
903,1.612,0.20919624,sol_nn
904,1.616,0.20695877,sol_nn
905,1.62,0.20472127,sol_nn
906,1.624,0.20248425,sol_nn
907,1.628,0.20024747,sol_nn
908,1.632,0.19801098,sol_nn
909,1.636,0.19577476,sol_nn
910,1.64,0.19353884,sol_nn
911,1.644,0.19130358,sol_nn
912,1.648,0.18906856,sol_nn
913,1.652,0.18683487,sol_nn
914,1.656,0.18460086,sol_nn
915,1.66,0.18236774,sol_nn
916,1.664,0.18013537,sol_nn
917,1.668,0.17790389,sol_nn
918,1.672,0.17567289,sol_nn
919,1.676,0.17344272,sol_nn
920,1.68,0.17121343,sol_nn
921,1.684,0.16898535,sol_nn
922,1.688,0.16675764,sol_nn
923,1.692,0.16453108,sol_nn
924,1.696,0.16230626,sol_nn
925,1.7,0.1600818,sol_nn
926,1.704,0.15785882,sol_nn
927,1.708,0.15563679,sol_nn
928,1.712,0.15341628,sol_nn
929,1.716,0.15119666,sol_nn
930,1.72,0.14897892,sol_nn
931,1.724,0.14676176,sol_nn
932,1.728,0.14454657,sol_nn
933,1.732,0.14233318,sol_nn
934,1.736,0.14012116,sol_nn
935,1.74,0.1379104,sol_nn
936,1.744,0.13570155,sol_nn
937,1.748,0.13349426,sol_nn
938,1.752,0.13128866,sol_nn
939,1.756,0.12908486,sol_nn
940,1.76,0.12688307,sol_nn
941,1.764,0.124683335,sol_nn
942,1.768,0.12248513,sol_nn
943,1.772,0.120288715,sol_nn
944,1.776,0.11809495,sol_nn
945,1.78,0.11590307,sol_nn
946,1.784,0.11371316,sol_nn
947,1.788,0.11152522,sol_nn
948,1.792,0.1093402,sol_nn
949,1.796,0.107156955,sol_nn
950,1.8,0.10497613,sol_nn
951,1.804,0.10279775,sol_nn
952,1.808,0.100621976,sol_nn
953,1.812,0.09844838,sol_nn
954,1.816,0.09627749,sol_nn
955,1.82,0.09410918,sol_nn
956,1.824,0.091943346,sol_nn
957,1.828,0.08978056,sol_nn
958,1.832,0.08762021,sol_nn
959,1.836,0.08546235,sol_nn
960,1.84,0.08330808,sol_nn
961,1.844,0.08115651,sol_nn
962,1.848,0.07900711,sol_nn
963,1.852,0.076861955,sol_nn
964,1.856,0.07471919,sol_nn
965,1.86,0.07257954,sol_nn
966,1.864,0.07044279,sol_nn
967,1.868,0.0683094,sol_nn
968,1.872,0.06617935,sol_nn
969,1.876,0.06405248,sol_nn
970,1.88,0.06192912,sol_nn
971,1.884,0.05980885,sol_nn
972,1.888,0.057691954,sol_nn
973,1.892,0.055579543,sol_nn
974,1.896,0.05346965,sol_nn
975,1.9,0.051363774,sol_nn
976,1.904,0.049261395,sol_nn
977,1.908,0.047162615,sol_nn
978,1.912,0.045067817,sol_nn
979,1.916,0.04297674,sol_nn
980,1.92,0.040889297,sol_nn
981,1.924,0.038805865,sol_nn
982,1.928,0.036726587,sol_nn
983,1.932,0.034651093,sol_nn
984,1.936,0.032579605,sol_nn
985,1.94,0.030512188,sol_nn
986,1.944,0.028448619,sol_nn
987,1.948,0.026390053,sol_nn
988,1.952,0.02433508,sol_nn
989,1.956,0.022284925,sol_nn
990,1.96,0.020238534,sol_nn
991,1.964,0.018196158,sol_nn
992,1.968,0.016158968,sol_nn
993,1.972,0.014125975,sol_nn
994,1.976,0.012097487,sol_nn
995,1.98,0.01007384,sol_nn
996,1.984,0.008054558,sol_nn
997,1.988,0.006039806,sol_nn
998,1.992,0.004030088,sol_nn
999,1.996,0.0020247265,sol_nn
1000,2.0,2.4299137e-05,sol_nn


==> visu/tikz_csvs_one_dim/result_best_run_ns_one_dim/sol_nn_2_derivative.csv <==
,value,X_x,name
0,-0.14616725,-1.996004,sol_nn_2_derivative
1,-0.14445758,-1.992008,sol_nn_2_derivative
2,-0.14275292,-1.988012,sol_nn_2_derivative
3,-0.14105377,-1.984016,sol_nn_2_derivative
4,-0.13935995,-1.9800199,sol_nn_2_derivative
5,-0.1376726,-1.976024,sol_nn_2_derivative
6,-0.13599074,-1.972028,sol_nn_2_derivative
7,-0.13431442,-1.968032,sol_nn_2_derivative
8,-0.13264418,-1.964036,sol_nn_2_derivative
9,-0.13097966,-1.96004,sol_nn_2_derivative
10,-0.12932143,-1.956044,sol_nn_2_derivative
11,-0.12766922,-1.952048,sol_nn_2_derivative
12,-0.12602279,-1.9480519,sol_nn_2_derivative
13,-0.12438294,-1.9440559,sol_nn_2_derivative
14,-0.12274876,-1.9400599,sol_nn_2_derivative
15,-0.121122,-1.9360639,sol_nn_2_derivative
16,-0.119500756,-1.932068,sol_nn_2_derivative
17,-0.117886305,-1.928072,sol_nn_2_derivative
18,-0.11627796,-1.924076,sol_nn_2_derivative
19,-0.11467636,-1.92008,sol_nn_2_derivative
20,-0.11308175,-1.9160839,sol_nn_2_derivative
21,-0.11149338,-1.9120879,sol_nn_2_derivative
22,-0.1099118,-1.9080919,sol_nn_2_derivative
23,-0.108336985,-1.9040959,sol_nn_2_derivative
24,-0.106769145,-1.9000999,sol_nn_2_derivative
25,-0.10520819,-1.8961039,sol_nn_2_derivative
26,-0.10365373,-1.8921078,sol_nn_2_derivative
27,-0.10210699,-1.8881118,sol_nn_2_derivative
28,-0.1005671,-1.8841159,sol_nn_2_derivative
29,-0.09903428,-1.8801199,sol_nn_2_derivative
30,-0.09750864,-1.8761239,sol_nn_2_derivative
31,-0.09599015,-1.8721279,sol_nn_2_derivative
32,-0.09447864,-1.8681319,sol_nn_2_derivative
33,-0.09297487,-1.8641359,sol_nn_2_derivative
34,-0.09147832,-1.8601398,sol_nn_2_derivative
35,-0.08998898,-1.8561438,sol_nn_2_derivative
36,-0.0885075,-1.8521478,sol_nn_2_derivative
37,-0.087032974,-1.8481518,sol_nn_2_derivative
38,-0.08556694,-1.8441558,sol_nn_2_derivative
39,-0.08410764,-1.8401599,sol_nn_2_derivative
40,-0.0826565,-1.8361639,sol_nn_2_derivative
41,-0.08121267,-1.8321679,sol_nn_2_derivative
42,-0.07977718,-1.8281718,sol_nn_2_derivative
43,-0.07834911,-1.8241758,sol_nn_2_derivative
44,-0.076928586,-1.8201798,sol_nn_2_derivative
45,-0.075517,-1.8161838,sol_nn_2_derivative
46,-0.07411221,-1.8121878,sol_nn_2_derivative
47,-0.0727157,-1.8081918,sol_nn_2_derivative
48,-0.07132813,-1.8041958,sol_nn_2_derivative
49,-0.06994668,-1.8001997,sol_nn_2_derivative
50,-0.068574995,-1.7962039,sol_nn_2_derivative
51,-0.06721088,-1.7922078,sol_nn_2_derivative
52,-0.065855086,-1.7882118,sol_nn_2_derivative
53,-0.06450695,-1.7842158,sol_nn_2_derivative
54,-0.06316763,-1.7802198,sol_nn_2_derivative
55,-0.061836362,-1.7762238,sol_nn_2_derivative
56,-0.060513377,-1.7722278,sol_nn_2_derivative
57,-0.059199035,-1.7682317,sol_nn_2_derivative
58,-0.057893097,-1.7642357,sol_nn_2_derivative
59,-0.056595087,-1.7602397,sol_nn_2_derivative
60,-0.055305958,-1.7562437,sol_nn_2_derivative
61,-0.054025143,-1.7522478,sol_nn_2_derivative
62,-0.052752554,-1.7482518,sol_nn_2_derivative
63,-0.051488638,-1.7442558,sol_nn_2_derivative
64,-0.050233632,-1.7402598,sol_nn_2_derivative
65,-0.048987508,-1.7362638,sol_nn_2_derivative
66,-0.047749758,-1.7322677,sol_nn_2_derivative
67,-0.046520352,-1.7282717,sol_nn_2_derivative
68,-0.04529974,-1.7242757,sol_nn_2_derivative
69,-0.044087887,-1.7202797,sol_nn_2_derivative
70,-0.042885065,-1.7162837,sol_nn_2_derivative
71,-0.04169041,-1.7122877,sol_nn_2_derivative
72,-0.040504843,-1.7082916,sol_nn_2_derivative
73,-0.039328456,-1.7042958,sol_nn_2_derivative
74,-0.038160294,-1.7002997,sol_nn_2_derivative
75,-0.03700131,-1.6963037,sol_nn_2_derivative
76,-0.03585139,-1.6923077,sol_nn_2_derivative
77,-0.03471014,-1.6883117,sol_nn_2_derivative
78,-0.03357753,-1.6843157,sol_nn_2_derivative
79,-0.03245443,-1.6803197,sol_nn_2_derivative
80,-0.031339824,-1.6763237,sol_nn_2_derivative
81,-0.03023389,-1.6723276,sol_nn_2_derivative
82,-0.02913791,-1.6683316,sol_nn_2_derivative
83,-0.028050125,-1.6643356,sol_nn_2_derivative
84,-0.026972115,-1.6603397,sol_nn_2_derivative
85,-0.02590233,-1.6563437,sol_nn_2_derivative
86,-0.024841666,-1.6523477,sol_nn_2_derivative
87,-0.023790449,-1.6483517,sol_nn_2_derivative
88,-0.022748023,-1.6443557,sol_nn_2_derivative
89,-0.021714896,-1.6403596,sol_nn_2_derivative
90,-0.020690173,-1.6363636,sol_nn_2_derivative
91,-0.019675076,-1.6323676,sol_nn_2_derivative
92,-0.01866898,-1.6283716,sol_nn_2_derivative
93,-0.017671764,-1.6243756,sol_nn_2_derivative
94,-0.016683996,-1.6203796,sol_nn_2_derivative
95,-0.015705585,-1.6163837,sol_nn_2_derivative
96,-0.0147360265,-1.6123877,sol_nn_2_derivative
97,-0.01377511,-1.6083916,sol_nn_2_derivative
98,-0.01282382,-1.6043956,sol_nn_2_derivative
99,-0.01188162,-1.6003996,sol_nn_2_derivative
100,-0.010948151,-1.5964036,sol_nn_2_derivative
101,-0.010023981,-1.5924076,sol_nn_2_derivative
102,-0.009108573,-1.5884116,sol_nn_2_derivative
103,-0.008202553,-1.5844156,sol_nn_2_derivative
104,-0.0073060095,-1.5804195,sol_nn_2_derivative
105,-0.0064181983,-1.5764235,sol_nn_2_derivative
106,-0.005539775,-1.5724276,sol_nn_2_derivative
107,-0.0046702623,-1.5684316,sol_nn_2_derivative
108,-0.0038097203,-1.5644356,sol_nn_2_derivative
109,-0.0029582381,-1.5604396,sol_nn_2_derivative
110,-0.0021155477,-1.5564436,sol_nn_2_derivative
111,-0.0012823939,-1.5524476,sol_nn_2_derivative
112,-0.00045770407,-1.5484515,sol_nn_2_derivative
113,0.00035744905,-1.5444555,sol_nn_2_derivative
114,0.0011633039,-1.5404595,sol_nn_2_derivative
115,0.001960814,-1.5364635,sol_nn_2_derivative
116,0.0027490854,-1.5324675,sol_nn_2_derivative
117,0.0035281777,-1.5284715,sol_nn_2_derivative
118,0.0042983294,-1.5244756,sol_nn_2_derivative
119,0.0050599575,-1.5204796,sol_nn_2_derivative
120,0.005812645,-1.5164835,sol_nn_2_derivative
121,0.006556511,-1.5124875,sol_nn_2_derivative
122,0.0072909594,-1.5084915,sol_nn_2_derivative
123,0.008016765,-1.5044955,sol_nn_2_derivative
124,0.008734107,-1.5004995,sol_nn_2_derivative
125,0.009442031,-1.4965035,sol_nn_2_derivative
126,0.010141671,-1.4925075,sol_nn_2_derivative
127,0.010832429,-1.4885114,sol_nn_2_derivative
128,0.011514306,-1.4845154,sol_nn_2_derivative
129,0.012187183,-1.4805195,sol_nn_2_derivative
130,0.0128516555,-1.4765235,sol_nn_2_derivative
131,0.013507724,-1.4725275,sol_nn_2_derivative
132,0.014154911,-1.4685315,sol_nn_2_derivative
133,0.014793038,-1.4645355,sol_nn_2_derivative
134,0.0154233575,-1.4605395,sol_nn_2_derivative
135,0.016045094,-1.4565434,sol_nn_2_derivative
136,0.01665777,-1.4525474,sol_nn_2_derivative
137,0.01726228,-1.4485514,sol_nn_2_derivative
138,0.01785791,-1.4445554,sol_nn_2_derivative
139,0.01844579,-1.4405594,sol_nn_2_derivative
140,0.01902461,-1.4365635,sol_nn_2_derivative
141,0.019595385,-1.4325675,sol_nn_2_derivative
142,0.020158052,-1.4285715,sol_nn_2_derivative
143,0.020712495,-1.4245754,sol_nn_2_derivative
144,0.021258533,-1.4205794,sol_nn_2_derivative
145,0.02179563,-1.4165834,sol_nn_2_derivative
146,0.022325575,-1.4125874,sol_nn_2_derivative
147,0.022846758,-1.4085914,sol_nn_2_derivative
148,0.023359835,-1.4045954,sol_nn_2_derivative
149,0.023865461,-1.4005994,sol_nn_2_derivative
150,0.024362683,-1.3966033,sol_nn_2_derivative
151,0.02485174,-1.3926075,sol_nn_2_derivative
152,0.025333345,-1.3886114,sol_nn_2_derivative
153,0.025806665,-1.3846154,sol_nn_2_derivative
154,0.026272655,-1.3806194,sol_nn_2_derivative
155,0.026729584,-1.3766234,sol_nn_2_derivative
156,0.027180314,-1.3726274,sol_nn_2_derivative
157,0.02762252,-1.3686314,sol_nn_2_derivative
158,0.02805698,-1.3646353,sol_nn_2_derivative
159,0.028484225,-1.3606393,sol_nn_2_derivative
160,0.028903604,-1.3566433,sol_nn_2_derivative
161,0.029315889,-1.3526473,sol_nn_2_derivative
162,0.029719532,-1.3486513,sol_nn_2_derivative
163,0.030116856,-1.3446554,sol_nn_2_derivative
164,0.030506372,-1.3406594,sol_nn_2_derivative
165,0.030888915,-1.3366634,sol_nn_2_derivative
166,0.03126371,-1.3326674,sol_nn_2_derivative
167,0.031630993,-1.3286713,sol_nn_2_derivative
168,0.03199184,-1.3246753,sol_nn_2_derivative
169,0.0323447,-1.3206793,sol_nn_2_derivative
170,0.03269106,-1.3166833,sol_nn_2_derivative
171,0.03303027,-1.3126873,sol_nn_2_derivative
172,0.03336239,-1.3086913,sol_nn_2_derivative
173,0.03368777,-1.3046952,sol_nn_2_derivative
174,0.034005463,-1.3006994,sol_nn_2_derivative
175,0.034317255,-1.2967033,sol_nn_2_derivative
176,0.0346213,-1.2927073,sol_nn_2_derivative
177,0.034918904,-1.2887113,sol_nn_2_derivative
178,0.03521061,-1.2847153,sol_nn_2_derivative
179,0.035494626,-1.2807193,sol_nn_2_derivative
180,0.035771787,-1.2767233,sol_nn_2_derivative
181,0.036043167,-1.2727273,sol_nn_2_derivative
182,0.036307752,-1.2687312,sol_nn_2_derivative
183,0.03656614,-1.2647352,sol_nn_2_derivative
184,0.03681743,-1.2607392,sol_nn_2_derivative
185,0.037062883,-1.2567433,sol_nn_2_derivative
186,0.037301898,-1.2527473,sol_nn_2_derivative
187,0.037534654,-1.2487513,sol_nn_2_derivative
188,0.037760615,-1.2447553,sol_nn_2_derivative
189,0.037980676,-1.2407593,sol_nn_2_derivative
190,0.038194478,-1.2367632,sol_nn_2_derivative
191,0.03840244,-1.2327672,sol_nn_2_derivative
192,0.03860438,-1.2287712,sol_nn_2_derivative
193,0.038799763,-1.2247752,sol_nn_2_derivative
194,0.038989246,-1.2207792,sol_nn_2_derivative
195,0.039172888,-1.2167832,sol_nn_2_derivative
196,0.039350748,-1.2127873,sol_nn_2_derivative
197,0.03952247,-1.2087913,sol_nn_2_derivative
198,0.03968835,-1.2047952,sol_nn_2_derivative
199,0.03984791,-1.2007992,sol_nn_2_derivative
200,0.040002465,-1.1968032,sol_nn_2_derivative
201,0.04015112,-1.1928072,sol_nn_2_derivative
202,0.040293515,-1.1888112,sol_nn_2_derivative
203,0.040430486,-1.1848152,sol_nn_2_derivative
204,0.040561914,-1.1808192,sol_nn_2_derivative
205,0.04068774,-1.1768231,sol_nn_2_derivative
206,0.040807903,-1.1728271,sol_nn_2_derivative
207,0.040921807,-1.1688311,sol_nn_2_derivative
208,0.041030824,-1.1648352,sol_nn_2_derivative
209,0.041134417,-1.1608392,sol_nn_2_derivative
210,0.041231632,-1.1568432,sol_nn_2_derivative
211,0.041323304,-1.1528472,sol_nn_2_derivative
212,0.041410446,-1.1488512,sol_nn_2_derivative
213,0.041491628,-1.1448551,sol_nn_2_derivative
214,0.041567206,-1.1408591,sol_nn_2_derivative
215,0.041637838,-1.1368631,sol_nn_2_derivative
216,0.041701853,-1.1328671,sol_nn_2_derivative
217,0.041760743,-1.1288711,sol_nn_2_derivative
218,0.041814864,-1.1248751,sol_nn_2_derivative
219,0.041862607,-1.1208792,sol_nn_2_derivative
220,0.041904986,-1.1168832,sol_nn_2_derivative
221,0.041942775,-1.1128871,sol_nn_2_derivative
222,0.041974068,-1.1088911,sol_nn_2_derivative
223,0.04200065,-1.1048951,sol_nn_2_derivative
224,0.04202062,-1.1008991,sol_nn_2_derivative
225,0.042035878,-1.0969031,sol_nn_2_derivative
226,0.0420447,-1.0929071,sol_nn_2_derivative
227,0.042048514,-1.088911,sol_nn_2_derivative
228,0.042046607,-1.084915,sol_nn_2_derivative
229,0.04203874,-1.080919,sol_nn_2_derivative
230,0.04202509,-1.0769231,sol_nn_2_derivative
231,0.042006493,-1.0729271,sol_nn_2_derivative
232,0.041980863,-1.0689311,sol_nn_2_derivative
233,0.041950524,-1.0649351,sol_nn_2_derivative
234,0.041913748,-1.0609391,sol_nn_2_derivative
235,0.04187137,-1.056943,sol_nn_2_derivative
236,0.04182309,-1.052947,sol_nn_2_derivative
237,0.041768014,-1.048951,sol_nn_2_derivative
238,0.041707218,-1.044955,sol_nn_2_derivative
239,0.04164034,-1.040959,sol_nn_2_derivative
240,0.041567028,-1.036963,sol_nn_2_derivative
241,0.041487396,-1.0329671,sol_nn_2_derivative
242,0.04140109,-1.0289711,sol_nn_2_derivative
243,0.041308522,-1.0249751,sol_nn_2_derivative
244,0.04120946,-1.020979,sol_nn_2_derivative
245,0.041104198,-1.016983,sol_nn_2_derivative
246,0.040991366,-1.012987,sol_nn_2_derivative
247,0.040872633,-1.008991,sol_nn_2_derivative
248,0.04074633,-1.004995,sol_nn_2_derivative
249,0.040612876,-1.000999,sol_nn_2_derivative
250,0.040471613,-0.997003,sol_nn_2_derivative
251,0.040323973,-0.993007,sol_nn_2_derivative
252,0.040168405,-0.989011,sol_nn_2_derivative
253,0.040005624,-0.985015,sol_nn_2_derivative
254,0.039834917,-0.98101896,sol_nn_2_derivative
255,0.03965634,-0.977023,sol_nn_2_derivative
256,0.039470315,-0.973027,sol_nn_2_derivative
257,0.0392763,-0.969031,sol_nn_2_derivative
258,0.039073884,-0.96503496,sol_nn_2_derivative
259,0.03886223,-0.96103895,sol_nn_2_derivative
260,0.038642824,-0.95704293,sol_nn_2_derivative
261,0.038415253,-0.953047,sol_nn_2_derivative
262,0.038177848,-0.94905096,sol_nn_2_derivative
263,0.037932515,-0.94505495,sol_nn_2_derivative
264,0.037676573,-0.94105893,sol_nn_2_derivative
265,0.037412405,-0.9370629,sol_nn_2_derivative
266,0.037138462,-0.9330669,sol_nn_2_derivative
267,0.03685546,-0.92907095,sol_nn_2_derivative
268,0.036561072,-0.92507493,sol_nn_2_derivative
269,0.036257982,-0.9210789,sol_nn_2_derivative
270,0.035943747,-0.9170829,sol_nn_2_derivative
271,0.035619378,-0.9130869,sol_nn_2_derivative
272,0.035284758,-0.90909094,sol_nn_2_derivative
273,0.034938455,-0.9050949,sol_nn_2_derivative
274,0.034581184,-0.9010989,sol_nn_2_derivative
275,0.034213424,-0.8971029,sol_nn_2_derivative
276,0.03383398,-0.8931069,sol_nn_2_derivative
277,0.033442378,-0.88911086,sol_nn_2_derivative
278,0.033039212,-0.8851149,sol_nn_2_derivative
279,0.032623887,-0.8811189,sol_nn_2_derivative
280,0.032196283,-0.8771229,sol_nn_2_derivative
281,0.031755447,-0.87312686,sol_nn_2_derivative
282,0.031303048,-0.86913085,sol_nn_2_derivative
283,0.030836463,-0.8651349,sol_nn_2_derivative
284,0.030357003,-0.8611389,sol_nn_2_derivative
285,0.029863477,-0.85714287,sol_nn_2_derivative
286,0.029357076,-0.85314685,sol_nn_2_derivative
287,0.028835893,-0.84915084,sol_nn_2_derivative
288,0.028300643,-0.8451548,sol_nn_2_derivative
289,0.027750969,-0.84115887,sol_nn_2_derivative
290,0.027185678,-0.83716285,sol_nn_2_derivative
291,0.026606798,-0.83316684,sol_nn_2_derivative
292,0.026011467,-0.8291708,sol_nn_2_derivative
293,0.025401235,-0.8251748,sol_nn_2_derivative
294,0.02477479,-0.8211788,sol_nn_2_derivative
295,0.024132133,-0.81718284,sol_nn_2_derivative
296,0.023472428,-0.8131868,sol_nn_2_derivative
297,0.022797823,-0.8091908,sol_nn_2_derivative
298,0.022104025,-0.8051948,sol_nn_2_derivative
299,0.021393895,-0.8011988,sol_nn_2_derivative
300,0.020666838,-0.7972028,sol_nn_2_derivative
301,0.019921064,-0.7932068,sol_nn_2_derivative
302,0.01915729,-0.7892108,sol_nn_2_derivative
303,0.018374562,-0.7852148,sol_nn_2_derivative
304,0.017573357,-0.78121877,sol_nn_2_derivative
305,0.016752958,-0.77722275,sol_nn_2_derivative
306,0.015913129,-0.7732268,sol_nn_2_derivative
307,0.015053749,-0.7692308,sol_nn_2_derivative
308,0.014173269,-0.76523477,sol_nn_2_derivative
309,0.013273239,-0.76123875,sol_nn_2_derivative
310,0.01235199,-0.75724274,sol_nn_2_derivative
311,0.01140964,-0.7532467,sol_nn_2_derivative
312,0.010445118,-0.74925077,sol_nn_2_derivative
313,0.009459019,-0.74525476,sol_nn_2_derivative
314,0.008450627,-0.74125874,sol_nn_2_derivative
315,0.007418275,-0.7372627,sol_nn_2_derivative
316,0.0063631535,-0.7332667,sol_nn_2_derivative
317,0.005284786,-0.72927076,sol_nn_2_derivative
318,0.0041822195,-0.72527474,sol_nn_2_derivative
319,0.003054738,-0.7212787,sol_nn_2_derivative
320,0.0019015074,-0.7172827,sol_nn_2_derivative
321,0.0007225275,-0.7132867,sol_nn_2_derivative
322,-0.00048184395,-0.7092907,sol_nn_2_derivative
323,-0.0017129183,-0.7052947,sol_nn_2_derivative
324,-0.002972126,-0.7012987,sol_nn_2_derivative
325,-0.004258752,-0.6973027,sol_nn_2_derivative
326,-0.005574465,-0.6933067,sol_nn_2_derivative
327,-0.0069186687,-0.68931067,sol_nn_2_derivative
328,-0.008293033,-0.6853147,sol_nn_2_derivative
329,-0.009698272,-0.6813187,sol_nn_2_derivative
330,-0.011134863,-0.6773227,sol_nn_2_derivative
331,-0.012602568,-0.6733267,sol_nn_2_derivative
332,-0.014104009,-0.66933066,sol_nn_2_derivative
333,-0.015639544,-0.66533464,sol_nn_2_derivative
334,-0.017209053,-0.6613387,sol_nn_2_derivative
335,-0.018813908,-0.6573427,sol_nn_2_derivative
336,-0.02045548,-0.65334666,sol_nn_2_derivative
337,-0.022134483,-0.64935064,sol_nn_2_derivative
338,-0.023852289,-0.6453546,sol_nn_2_derivative
339,-0.02560991,-0.6413586,sol_nn_2_derivative
340,-0.027406812,-0.63736266,sol_nn_2_derivative
341,-0.029246986,-0.63336664,sol_nn_2_derivative
342,-0.031129599,-0.6293706,sol_nn_2_derivative
343,-0.03305739,-0.6253746,sol_nn_2_derivative
344,-0.03502977,-0.6213786,sol_nn_2_derivative
345,-0.037050366,-0.61738265,sol_nn_2_derivative
346,-0.039120138,-0.61338663,sol_nn_2_derivative
347,-0.04123962,-0.6093906,sol_nn_2_derivative
348,-0.0434106,-0.6053946,sol_nn_2_derivative
349,-0.04563546,-0.6013986,sol_nn_2_derivative
350,-0.047916293,-0.5974026,sol_nn_2_derivative
351,-0.05025375,-0.5934066,sol_nn_2_derivative
352,-0.05265069,-0.5894106,sol_nn_2_derivative
353,-0.055108786,-0.5854146,sol_nn_2_derivative
354,-0.057629228,-0.5814186,sol_nn_2_derivative
355,-0.060216367,-0.57742256,sol_nn_2_derivative
356,-0.06286931,-0.57342654,sol_nn_2_derivative
357,-0.0655936,-0.5694306,sol_nn_2_derivative
358,-0.068389535,-0.5654346,sol_nn_2_derivative
359,-0.07126087,-0.56143856,sol_nn_2_derivative
360,-0.07420951,-0.55744255,sol_nn_2_derivative
361,-0.07723874,-0.55344653,sol_nn_2_derivative
362,-0.08035129,-0.5494506,sol_nn_2_derivative
363,-0.08354825,-0.54545456,sol_nn_2_derivative
364,-0.086835444,-0.54145855,sol_nn_2_derivative
365,-0.09021425,-0.53746253,sol_nn_2_derivative
366,-0.09368837,-0.5334665,sol_nn_2_derivative
367,-0.09726179,-0.5294705,sol_nn_2_derivative
368,-0.10093689,-0.52547455,sol_nn_2_derivative
369,-0.10471678,-0.52147853,sol_nn_2_derivative
370,-0.10860711,-0.5174825,sol_nn_2_derivative
371,-0.11261046,-0.5134865,sol_nn_2_derivative
372,-0.11673057,-0.5094905,sol_nn_2_derivative
373,-0.12097132,-0.50549453,sol_nn_2_derivative
374,-0.12533751,-0.5014985,sol_nn_2_derivative
375,-0.12983245,-0.4975025,sol_nn_2_derivative
376,-0.13446161,-0.4935065,sol_nn_2_derivative
377,-0.13922963,-0.48951048,sol_nn_2_derivative
378,-0.14413816,-0.4855145,sol_nn_2_derivative
379,-0.14919496,-0.48151848,sol_nn_2_derivative
380,-0.15440378,-0.4775225,sol_nn_2_derivative
381,-0.15977016,-0.47352648,sol_nn_2_derivative
382,-0.16529739,-0.46953046,sol_nn_2_derivative
383,-0.17099297,-0.46553448,sol_nn_2_derivative
384,-0.17686021,-0.46153846,sol_nn_2_derivative
385,-0.18290468,-0.45754245,sol_nn_2_derivative
386,-0.18913266,-0.45354646,sol_nn_2_derivative
387,-0.19554935,-0.44955045,sol_nn_2_derivative
388,-0.20215997,-0.44555444,sol_nn_2_derivative
389,-0.20896974,-0.44155845,sol_nn_2_derivative
390,-0.2159862,-0.43756244,sol_nn_2_derivative
391,-0.22321361,-0.43356642,sol_nn_2_derivative
392,-0.23065832,-0.42957044,sol_nn_2_derivative
393,-0.23832618,-0.42557442,sol_nn_2_derivative
394,-0.24622512,-0.4215784,sol_nn_2_derivative
395,-0.25435874,-0.41758242,sol_nn_2_derivative
396,-0.2627328,-0.4135864,sol_nn_2_derivative
397,-0.2713576,-0.40959042,sol_nn_2_derivative
398,-0.28023556,-0.4055944,sol_nn_2_derivative
399,-0.28937358,-0.4015984,sol_nn_2_derivative
400,-0.29877964,-0.3976024,sol_nn_2_derivative
401,-0.30845997,-0.3936064,sol_nn_2_derivative
402,-0.31842035,-0.38961038,sol_nn_2_derivative
403,-0.3286659,-0.3856144,sol_nn_2_derivative
404,-0.33920586,-0.38161838,sol_nn_2_derivative
405,-0.3500446,-0.37762237,sol_nn_2_derivative
406,-0.36118916,-0.37362638,sol_nn_2_derivative
407,-0.37264642,-0.36963037,sol_nn_2_derivative
408,-0.38442162,-0.36563435,sol_nn_2_derivative
409,-0.3965219,-0.36163837,sol_nn_2_derivative
410,-0.40895453,-0.35764235,sol_nn_2_derivative
411,-0.4217234,-0.35364637,sol_nn_2_derivative
412,-0.43483606,-0.34965035,sol_nn_2_derivative
413,-0.44829884,-0.34565434,sol_nn_2_derivative
414,-0.4621165,-0.34165835,sol_nn_2_derivative
415,-0.47629514,-0.33766234,sol_nn_2_derivative
416,-0.49084187,-0.33366632,sol_nn_2_derivative
417,-0.5057613,-0.32967034,sol_nn_2_derivative
418,-0.5210568,-0.32567433,sol_nn_2_derivative
419,-0.5367368,-0.3216783,sol_nn_2_derivative
420,-0.5528052,-0.31768233,sol_nn_2_derivative
421,-0.5692642,-0.3136863,sol_nn_2_derivative
422,-0.58612275,-0.3096903,sol_nn_2_derivative
423,-0.6033813,-0.3056943,sol_nn_2_derivative
424,-0.62104726,-0.3016983,sol_nn_2_derivative
425,-0.63912064,-0.2977023,sol_nn_2_derivative
426,-0.65760833,-0.2937063,sol_nn_2_derivative
427,-0.6765111,-0.28971028,sol_nn_2_derivative
428,-0.6958322,-0.2857143,sol_nn_2_derivative
429,-0.71557516,-0.28171828,sol_nn_2_derivative
430,-0.7357413,-0.27772227,sol_nn_2_derivative
431,-0.7563323,-0.27372628,sol_nn_2_derivative
432,-0.77734643,-0.26973027,sol_nn_2_derivative
433,-0.79878855,-0.26573426,sol_nn_2_derivative
434,-0.82065815,-0.26173827,sol_nn_2_derivative
435,-0.8429509,-0.25774226,sol_nn_2_derivative
436,-0.86567163,-0.25374624,sol_nn_2_derivative
437,-0.8888142,-0.24975026,sol_nn_2_derivative
438,-0.91237974,-0.24575424,sol_nn_2_derivative
439,-0.93636096,-0.24175824,sol_nn_2_derivative
440,-0.9607588,-0.23776224,sol_nn_2_derivative
441,-0.98556805,-0.23376623,sol_nn_2_derivative
442,-1.0107818,-0.22977023,sol_nn_2_derivative
443,-1.0363978,-0.22577423,sol_nn_2_derivative
444,-1.0624063,-0.22177823,sol_nn_2_derivative
445,-1.0888023,-0.21778221,sol_nn_2_derivative
446,-1.1155758,-0.21378621,sol_nn_2_derivative
447,-1.1427207,-0.20979021,sol_nn_2_derivative
448,-1.1702224,-0.2057942,sol_nn_2_derivative
449,-1.1980712,-0.2017982,sol_nn_2_derivative
450,-1.2262597,-0.1978022,sol_nn_2_derivative
451,-1.2547663,-0.1938062,sol_nn_2_derivative
452,-1.2835841,-0.18981019,sol_nn_2_derivative
453,-1.3126965,-0.18581419,sol_nn_2_derivative
454,-1.342083,-0.18181819,sol_nn_2_derivative
455,-1.3717314,-0.17782217,sol_nn_2_derivative
456,-1.4016182,-0.17382617,sol_nn_2_derivative
457,-1.4317263,-0.16983017,sol_nn_2_derivative
458,-1.4620346,-0.16583416,sol_nn_2_derivative
459,-1.4925176,-0.16183816,sol_nn_2_derivative
460,-1.5231525,-0.15784216,sol_nn_2_derivative
461,-1.5539132,-0.15384616,sol_nn_2_derivative
462,-1.5847768,-0.14985014,sol_nn_2_derivative
463,-1.6157115,-0.14585415,sol_nn_2_derivative
464,-1.6466883,-0.14185815,sol_nn_2_derivative
465,-1.6776781,-0.13786213,sol_nn_2_derivative
466,-1.7086477,-0.13386613,sol_nn_2_derivative
467,-1.7395627,-0.12987013,sol_nn_2_derivative
468,-1.7703876,-0.12587413,sol_nn_2_derivative
469,-1.8010862,-0.121878125,sol_nn_2_derivative
470,-1.8316233,-0.11788212,sol_nn_2_derivative
471,-1.8619576,-0.11388611,sol_nn_2_derivative
472,-1.8920467,-0.10989011,sol_nn_2_derivative
473,-1.9218521,-0.1058941,sol_nn_2_derivative
474,-1.9513297,-0.101898104,sol_nn_2_derivative
475,-1.9804342,-0.0979021,sol_nn_2_derivative
476,-2.0091195,-0.0939061,sol_nn_2_derivative
477,-2.0373447,-0.08991009,sol_nn_2_derivative
478,-2.0650554,-0.08591408,sol_nn_2_derivative
479,-2.092206,-0.08191808,sol_nn_2_derivative
480,-2.1187475,-0.077922076,sol_nn_2_derivative
481,-2.144631,-0.07392608,sol_nn_2_derivative
482,-2.169806,-0.06993007,sol_nn_2_derivative
483,-2.19422,-0.06593407,sol_nn_2_derivative
484,-2.2178245,-0.061938062,sol_nn_2_derivative
485,-2.2405639,-0.05794206,sol_nn_2_derivative
486,-2.2623897,-0.053946055,sol_nn_2_derivative
487,-2.2832527,-0.04995005,sol_nn_2_derivative
488,-2.3030982,-0.045954045,sol_nn_2_derivative
489,-2.3218775,-0.04195804,sol_nn_2_derivative
490,-2.3395412,-0.037962038,sol_nn_2_derivative
491,-2.3560398,-0.033966035,sol_nn_2_derivative
492,-2.3713267,-0.02997003,sol_nn_2_derivative
493,-2.3853524,-0.025974026,sol_nn_2_derivative
494,-2.3980753,-0.021978023,sol_nn_2_derivative
495,-2.409456,-0.017982017,sol_nn_2_derivative
496,-2.4194422,-0.013986014,sol_nn_2_derivative
497,-2.4280078,-0.00999001,sol_nn_2_derivative
498,-2.4351082,-0.005994006,sol_nn_2_derivative
499,-2.4407148,-0.001998002,sol_nn_2_derivative
500,-2.4447918,0.001998002,sol_nn_2_derivative
501,-2.4473162,0.005994006,sol_nn_2_derivative
502,-2.4482617,0.00999001,sol_nn_2_derivative
503,-2.4476066,0.013986014,sol_nn_2_derivative
504,-2.4453387,0.017982017,sol_nn_2_derivative
505,-2.4414394,0.021978023,sol_nn_2_derivative
506,-2.4359045,0.025974026,sol_nn_2_derivative
507,-2.4287298,0.02997003,sol_nn_2_derivative
508,-2.4199095,0.033966035,sol_nn_2_derivative
509,-2.4094555,0.037962038,sol_nn_2_derivative
510,-2.397373,0.04195804,sol_nn_2_derivative
511,-2.3836737,0.045954045,sol_nn_2_derivative
512,-2.368384,0.04995005,sol_nn_2_derivative
513,-2.3515236,0.053946055,sol_nn_2_derivative
514,-2.3331194,0.05794206,sol_nn_2_derivative
515,-2.313207,0.061938062,sol_nn_2_derivative
516,-2.2918215,0.06593407,sol_nn_2_derivative
517,-2.2690096,0.06993007,sol_nn_2_derivative
518,-2.2448175,0.07392608,sol_nn_2_derivative
519,-2.2192945,0.077922076,sol_nn_2_derivative
520,-2.1924992,0.08191808,sol_nn_2_derivative
521,-2.164489,0.08591408,sol_nn_2_derivative
522,-2.135329,0.08991009,sol_nn_2_derivative
523,-2.105086,0.0939061,sol_nn_2_derivative
524,-2.0738306,0.0979021,sol_nn_2_derivative
525,-2.0416353,0.101898104,sol_nn_2_derivative
526,-2.0085747,0.1058941,sol_nn_2_derivative
527,-1.9747291,0.10989011,sol_nn_2_derivative
528,-1.9401791,0.11388611,sol_nn_2_derivative
529,-1.9050002,0.11788212,sol_nn_2_derivative
530,-1.8692794,0.121878125,sol_nn_2_derivative
531,-1.8330967,0.12587413,sol_nn_2_derivative
532,-1.7965388,0.12987013,sol_nn_2_derivative
533,-1.7596841,0.13386613,sol_nn_2_derivative
534,-1.7226162,0.13786213,sol_nn_2_derivative
535,-1.6854186,0.14185815,sol_nn_2_derivative
536,-1.6481702,0.14585415,sol_nn_2_derivative
537,-1.6109488,0.14985014,sol_nn_2_derivative
538,-1.573828,0.15384616,sol_nn_2_derivative
539,-1.5368848,0.15784216,sol_nn_2_derivative
540,-1.5001869,0.16183816,sol_nn_2_derivative
541,-1.4638059,0.16583416,sol_nn_2_derivative
542,-1.4278035,0.16983017,sol_nn_2_derivative
543,-1.3922405,0.17382617,sol_nn_2_derivative
544,-1.3571758,0.17782217,sol_nn_2_derivative
545,-1.3226602,0.18181819,sol_nn_2_derivative
546,-1.2887416,0.18581419,sol_nn_2_derivative
547,-1.2554679,0.18981019,sol_nn_2_derivative
548,-1.2228758,0.1938062,sol_nn_2_derivative
549,-1.1910031,0.1978022,sol_nn_2_derivative
550,-1.1598809,0.2017982,sol_nn_2_derivative
551,-1.1295366,0.2057942,sol_nn_2_derivative
552,-1.0999882,0.20979021,sol_nn_2_derivative
553,-1.0712581,0.21378621,sol_nn_2_derivative
554,-1.0433586,0.21778221,sol_nn_2_derivative
555,-1.0162983,0.22177823,sol_nn_2_derivative
556,-0.9900837,0.22577423,sol_nn_2_derivative
557,-0.96471834,0.22977023,sol_nn_2_derivative
558,-0.94019365,0.23376623,sol_nn_2_derivative
559,-0.91651034,0.23776224,sol_nn_2_derivative
560,-0.89365625,0.24175824,sol_nn_2_derivative
561,-0.87161756,0.24575424,sol_nn_2_derivative
562,-0.85038376,0.24975026,sol_nn_2_derivative
563,-0.829932,0.25374624,sol_nn_2_derivative
564,-0.81024766,0.25774226,sol_nn_2_derivative
565,-0.7913027,0.26173827,sol_nn_2_derivative
566,-0.773077,0.26573426,sol_nn_2_derivative
567,-0.7555442,0.26973027,sol_nn_2_derivative
568,-0.7386718,0.27372628,sol_nn_2_derivative
569,-0.72243845,0.27772227,sol_nn_2_derivative
570,-0.7068113,0.28171828,sol_nn_2_derivative
571,-0.69175744,0.2857143,sol_nn_2_derivative
572,-0.6772523,0.28971028,sol_nn_2_derivative
573,-0.66325927,0.2937063,sol_nn_2_derivative
574,-0.6497524,0.2977023,sol_nn_2_derivative
575,-0.6366942,0.3016983,sol_nn_2_derivative
576,-0.6240592,0.3056943,sol_nn_2_derivative
577,-0.6118145,0.3096903,sol_nn_2_derivative
578,-0.5999316,0.3136863,sol_nn_2_derivative
579,-0.5883807,0.31768233,sol_nn_2_derivative
580,-0.577132,0.3216783,sol_nn_2_derivative
581,-0.56616044,0.32567433,sol_nn_2_derivative
582,-0.5554373,0.32967034,sol_nn_2_derivative
583,-0.5449408,0.33366632,sol_nn_2_derivative
584,-0.53464246,0.33766234,sol_nn_2_derivative
585,-0.52452326,0.34165835,sol_nn_2_derivative
586,-0.51456,0.34565434,sol_nn_2_derivative
587,-0.50473136,0.34965035,sol_nn_2_derivative
588,-0.49501908,0.35364637,sol_nn_2_derivative
589,-0.48540533,0.35764235,sol_nn_2_derivative
590,-0.47587812,0.36163837,sol_nn_2_derivative
591,-0.46641624,0.36563435,sol_nn_2_derivative
592,-0.4570074,0.36963037,sol_nn_2_derivative
593,-0.44764364,0.37362638,sol_nn_2_derivative
594,-0.43830958,0.37762237,sol_nn_2_derivative
595,-0.42899778,0.38161838,sol_nn_2_derivative
596,-0.41969907,0.3856144,sol_nn_2_derivative
597,-0.41040447,0.38961038,sol_nn_2_derivative
598,-0.40111208,0.3936064,sol_nn_2_derivative
599,-0.391812,0.3976024,sol_nn_2_derivative
600,-0.38250235,0.4015984,sol_nn_2_derivative
601,-0.3731827,0.4055944,sol_nn_2_derivative
602,-0.3638449,0.40959042,sol_nn_2_derivative
603,-0.35449374,0.4135864,sol_nn_2_derivative
604,-0.3451255,0.41758242,sol_nn_2_derivative
605,-0.3357413,0.4215784,sol_nn_2_derivative
606,-0.32633913,0.42557442,sol_nn_2_derivative
607,-0.31692776,0.42957044,sol_nn_2_derivative
608,-0.3075022,0.43356642,sol_nn_2_derivative
609,-0.2980693,0.43756244,sol_nn_2_derivative
610,-0.28862995,0.44155845,sol_nn_2_derivative
611,-0.2791897,0.44555444,sol_nn_2_derivative
612,-0.2697512,0.44955045,sol_nn_2_derivative
613,-0.2603179,0.45354646,sol_nn_2_derivative
614,-0.25089622,0.45754245,sol_nn_2_derivative
615,-0.24149114,0.46153846,sol_nn_2_derivative
616,-0.2321052,0.46553448,sol_nn_2_derivative
617,-0.22274554,0.46953046,sol_nn_2_derivative
618,-0.21341878,0.47352648,sol_nn_2_derivative
619,-0.20412824,0.4775225,sol_nn_2_derivative
620,-0.1948793,0.48151848,sol_nn_2_derivative
621,-0.1856767,0.4855145,sol_nn_2_derivative
622,-0.17652881,0.48951048,sol_nn_2_derivative
623,-0.16743767,0.4935065,sol_nn_2_derivative
624,-0.15841186,0.4975025,sol_nn_2_derivative
625,-0.14945531,0.5014985,sol_nn_2_derivative
626,-0.14057165,0.50549453,sol_nn_2_derivative
627,-0.13176942,0.5094905,sol_nn_2_derivative
628,-0.12305075,0.5134865,sol_nn_2_derivative
629,-0.11442286,0.5174825,sol_nn_2_derivative
630,-0.10588956,0.52147853,sol_nn_2_derivative
631,-0.09745419,0.52547455,sol_nn_2_derivative
632,-0.08912277,0.5294705,sol_nn_2_derivative
633,-0.080898285,0.5334665,sol_nn_2_derivative
634,-0.07278645,0.53746253,sol_nn_2_derivative
635,-0.06479061,0.54145855,sol_nn_2_derivative
636,-0.05691254,0.54545456,sol_nn_2_derivative
637,-0.049159884,0.5494506,sol_nn_2_derivative
638,-0.041532278,0.55344653,sol_nn_2_derivative
639,-0.034037113,0.55744255,sol_nn_2_derivative
640,-0.026672482,0.56143856,sol_nn_2_derivative
641,-0.019444466,0.5654346,sol_nn_2_derivative
642,-0.012355447,0.5694306,sol_nn_2_derivative
643,-0.0054061413,0.57342654,sol_nn_2_derivative
644,0.0013986826,0.57742256,sol_nn_2_derivative
645,0.008058667,0.5814186,sol_nn_2_derivative
646,0.014571786,0.5854146,sol_nn_2_derivative
647,0.020933986,0.5894106,sol_nn_2_derivative
648,0.02714622,0.5934066,sol_nn_2_derivative
649,0.03320551,0.5974026,sol_nn_2_derivative
650,0.039112806,0.6013986,sol_nn_2_derivative
651,0.04486394,0.6053946,sol_nn_2_derivative
652,0.050459623,0.6093906,sol_nn_2_derivative
653,0.055897713,0.61338663,sol_nn_2_derivative
654,0.061180353,0.61738265,sol_nn_2_derivative
655,0.06630325,0.6213786,sol_nn_2_derivative
656,0.0712688,0.6253746,sol_nn_2_derivative
657,0.07607484,0.6293706,sol_nn_2_derivative
658,0.08072317,0.63336664,sol_nn_2_derivative
659,0.085211515,0.63736266,sol_nn_2_derivative
660,0.089541554,0.6413586,sol_nn_2_derivative
661,0.09371245,0.6453546,sol_nn_2_derivative
662,0.097726226,0.64935064,sol_nn_2_derivative
663,0.10158026,0.65334666,sol_nn_2_derivative
664,0.105278015,0.6573427,sol_nn_2_derivative
665,0.10881829,0.6613387,sol_nn_2_derivative
666,0.11220181,0.66533464,sol_nn_2_derivative
667,0.115431905,0.66933066,sol_nn_2_derivative
668,0.11850619,0.6733267,sol_nn_2_derivative
669,0.1214273,0.6773227,sol_nn_2_derivative
670,0.12419605,0.6813187,sol_nn_2_derivative
671,0.1268121,0.6853147,sol_nn_2_derivative
672,0.12928045,0.68931067,sol_nn_2_derivative
673,0.13159859,0.6933067,sol_nn_2_derivative
674,0.13376904,0.6973027,sol_nn_2_derivative
675,0.13579285,0.7012987,sol_nn_2_derivative
676,0.13767362,0.7052947,sol_nn_2_derivative
677,0.1394105,0.7092907,sol_nn_2_derivative
678,0.141006,0.7132867,sol_nn_2_derivative
679,0.14246202,0.7172827,sol_nn_2_derivative
680,0.14377844,0.7212787,sol_nn_2_derivative
681,0.144961,0.72527474,sol_nn_2_derivative
682,0.14600635,0.72927076,sol_nn_2_derivative
683,0.14691961,0.7332667,sol_nn_2_derivative
684,0.14770281,0.7372627,sol_nn_2_derivative
685,0.14835668,0.74125874,sol_nn_2_derivative
686,0.14888358,0.74525476,sol_nn_2_derivative
687,0.14928567,0.74925077,sol_nn_2_derivative
688,0.1495651,0.7532467,sol_nn_2_derivative
689,0.14972317,0.75724274,sol_nn_2_derivative
690,0.14976251,0.76123875,sol_nn_2_derivative
691,0.14968622,0.76523477,sol_nn_2_derivative
692,0.14949381,0.7692308,sol_nn_2_derivative
693,0.1491903,0.7732268,sol_nn_2_derivative
694,0.14877605,0.77722275,sol_nn_2_derivative
695,0.1482544,0.78121877,sol_nn_2_derivative
696,0.14762616,0.7852148,sol_nn_2_derivative
697,0.14689565,0.7892108,sol_nn_2_derivative
698,0.14606285,0.7932068,sol_nn_2_derivative
699,0.14513099,0.7972028,sol_nn_2_derivative
700,0.1441046,0.8011988,sol_nn_2_derivative
701,0.14298284,0.8051948,sol_nn_2_derivative
702,0.14176774,0.8091908,sol_nn_2_derivative
703,0.14046526,0.8131868,sol_nn_2_derivative
704,0.13907468,0.81718284,sol_nn_2_derivative
705,0.13759875,0.8211788,sol_nn_2_derivative
706,0.13604009,0.8251748,sol_nn_2_derivative
707,0.13440204,0.8291708,sol_nn_2_derivative
708,0.13268554,0.83316684,sol_nn_2_derivative
709,0.13089263,0.83716285,sol_nn_2_derivative
710,0.12902749,0.84115887,sol_nn_2_derivative
711,0.127092,0.8451548,sol_nn_2_derivative
712,0.12508607,0.84915084,sol_nn_2_derivative
713,0.12301481,0.85314685,sol_nn_2_derivative
714,0.12088001,0.85714287,sol_nn_2_derivative
715,0.11868286,0.8611389,sol_nn_2_derivative
716,0.11642599,0.8651349,sol_nn_2_derivative
717,0.114112854,0.86913085,sol_nn_2_derivative
718,0.111745,0.87312686,sol_nn_2_derivative
719,0.10932338,0.8771229,sol_nn_2_derivative
720,0.10685241,0.8811189,sol_nn_2_derivative
721,0.10433328,0.8851149,sol_nn_2_derivative
722,0.101768255,0.88911086,sol_nn_2_derivative
723,0.09915972,0.8931069,sol_nn_2_derivative
724,0.09650934,0.8971029,sol_nn_2_derivative
725,0.09381986,0.9010989,sol_nn_2_derivative
726,0.09109378,0.9050949,sol_nn_2_derivative
727,0.08833194,0.90909094,sol_nn_2_derivative
728,0.08553755,0.9130869,sol_nn_2_derivative
729,0.08271253,0.9170829,sol_nn_2_derivative
730,0.07985878,0.9210789,sol_nn_2_derivative
731,0.07697821,0.92507493,sol_nn_2_derivative
732,0.074073315,0.92907095,sol_nn_2_derivative
733,0.07114601,0.9330669,sol_nn_2_derivative
734,0.06819773,0.9370629,sol_nn_2_derivative
735,0.065231085,0.94105893,sol_nn_2_derivative
736,0.06224692,0.94505495,sol_nn_2_derivative
737,0.059249043,0.94905096,sol_nn_2_derivative
738,0.056238174,0.953047,sol_nn_2_derivative
739,0.05321586,0.95704293,sol_nn_2_derivative
740,0.05018413,0.96103895,sol_nn_2_derivative
741,0.047145247,0.96503496,sol_nn_2_derivative
742,0.044101,0.969031,sol_nn_2_derivative
743,0.0410527,0.973027,sol_nn_2_derivative
744,0.038002253,0.977023,sol_nn_2_derivative
745,0.03495109,0.98101896,sol_nn_2_derivative
746,0.031901836,0.985015,sol_nn_2_derivative
747,0.028855324,0.989011,sol_nn_2_derivative
748,0.025812507,0.993007,sol_nn_2_derivative
749,0.022776484,0.997003,sol_nn_2_derivative
750,0.01974833,1.000999,sol_nn_2_derivative
751,0.016729593,1.004995,sol_nn_2_derivative
752,0.013720512,1.008991,sol_nn_2_derivative
753,0.01072371,1.012987,sol_nn_2_derivative
754,0.0077414513,1.016983,sol_nn_2_derivative
755,0.004772961,1.020979,sol_nn_2_derivative
756,0.0018212199,1.0249751,sol_nn_2_derivative
757,-0.0011125207,1.0289711,sol_nn_2_derivative
758,-0.004027188,1.0329671,sol_nn_2_derivative
759,-0.006921649,1.036963,sol_nn_2_derivative
760,-0.009794652,1.040959,sol_nn_2_derivative
761,-0.012644887,1.044955,sol_nn_2_derivative
762,-0.015470862,1.048951,sol_nn_2_derivative
763,-0.018271804,1.052947,sol_nn_2_derivative
764,-0.02104628,1.056943,sol_nn_2_derivative
765,-0.023793817,1.0609391,sol_nn_2_derivative
766,-0.026512146,1.0649351,sol_nn_2_derivative
767,-0.029201329,1.0689311,sol_nn_2_derivative
768,-0.031859815,1.0729271,sol_nn_2_derivative
769,-0.03448677,1.0769231,sol_nn_2_derivative
770,-0.037081063,1.080919,sol_nn_2_derivative
771,-0.039642096,1.084915,sol_nn_2_derivative
772,-0.042168558,1.088911,sol_nn_2_derivative
773,-0.044659734,1.0929071,sol_nn_2_derivative
774,-0.04711485,1.0969031,sol_nn_2_derivative
775,-0.049533248,1.1008991,sol_nn_2_derivative
776,-0.05191326,1.1048951,sol_nn_2_derivative
777,-0.054255366,1.1088911,sol_nn_2_derivative
778,-0.056557655,1.1128871,sol_nn_2_derivative
779,-0.058820903,1.1168832,sol_nn_2_derivative
780,-0.06104219,1.1208792,sol_nn_2_derivative
781,-0.063222826,1.1248751,sol_nn_2_derivative
782,-0.06536156,1.1288711,sol_nn_2_derivative
783,-0.06745803,1.1328671,sol_nn_2_derivative
784,-0.06951034,1.1368631,sol_nn_2_derivative
785,-0.07151967,1.1408591,sol_nn_2_derivative
786,-0.0734843,1.1448551,sol_nn_2_derivative
787,-0.075404465,1.1488512,sol_nn_2_derivative
788,-0.077280045,1.1528472,sol_nn_2_derivative
789,-0.07910973,1.1568432,sol_nn_2_derivative
790,-0.08089173,1.1608392,sol_nn_2_derivative
791,-0.08262801,1.1648352,sol_nn_2_derivative
792,-0.084317744,1.1688311,sol_nn_2_derivative
793,-0.08595973,1.1728271,sol_nn_2_derivative
794,-0.087554574,1.1768231,sol_nn_2_derivative
795,-0.08910054,1.1808192,sol_nn_2_derivative
796,-0.09059894,1.1848152,sol_nn_2_derivative
797,-0.09204829,1.1888112,sol_nn_2_derivative
798,-0.093449116,1.1928072,sol_nn_2_derivative
799,-0.09480065,1.1968032,sol_nn_2_derivative
800,-0.09610313,1.2007992,sol_nn_2_derivative
801,-0.09735602,1.2047952,sol_nn_2_derivative
802,-0.09855902,1.2087913,sol_nn_2_derivative
803,-0.099712074,1.2127873,sol_nn_2_derivative
804,-0.100815415,1.2167832,sol_nn_2_derivative
805,-0.10186875,1.2207792,sol_nn_2_derivative
806,-0.10287136,1.2247752,sol_nn_2_derivative
807,-0.10382384,1.2287712,sol_nn_2_derivative
808,-0.10472596,1.2327672,sol_nn_2_derivative
809,-0.10557771,1.2367632,sol_nn_2_derivative
810,-0.10637915,1.2407593,sol_nn_2_derivative
811,-0.10712987,1.2447553,sol_nn_2_derivative
812,-0.10782987,1.2487513,sol_nn_2_derivative
813,-0.108480036,1.2527473,sol_nn_2_derivative
814,-0.10907942,1.2567433,sol_nn_2_derivative
815,-0.109627664,1.2607392,sol_nn_2_derivative
816,-0.11012691,1.2647352,sol_nn_2_derivative
817,-0.11057472,1.2687312,sol_nn_2_derivative
818,-0.11097264,1.2727273,sol_nn_2_derivative
819,-0.11132103,1.2767233,sol_nn_2_derivative
820,-0.1116187,1.2807193,sol_nn_2_derivative
821,-0.11186659,1.2847153,sol_nn_2_derivative
822,-0.11206508,1.2887113,sol_nn_2_derivative
823,-0.11221409,1.2927073,sol_nn_2_derivative
824,-0.11231285,1.2967033,sol_nn_2_derivative
825,-0.11236334,1.3006994,sol_nn_2_derivative
826,-0.11236423,1.3046952,sol_nn_2_derivative
827,-0.11231661,1.3086913,sol_nn_2_derivative
828,-0.11221987,1.3126873,sol_nn_2_derivative
829,-0.11207509,1.3166833,sol_nn_2_derivative
830,-0.11188167,1.3206793,sol_nn_2_derivative
831,-0.11164069,1.3246753,sol_nn_2_derivative
832,-0.11135197,1.3286713,sol_nn_2_derivative
833,-0.11101526,1.3326674,sol_nn_2_derivative
834,-0.110632,1.3366634,sol_nn_2_derivative
835,-0.1102016,1.3406594,sol_nn_2_derivative
836,-0.10972482,1.3446554,sol_nn_2_derivative
837,-0.10920149,1.3486513,sol_nn_2_derivative
838,-0.10863203,1.3526473,sol_nn_2_derivative
839,-0.10801685,1.3566433,sol_nn_2_derivative
840,-0.10735661,1.3606393,sol_nn_2_derivative
841,-0.10665071,1.3646353,sol_nn_2_derivative
842,-0.105900824,1.3686314,sol_nn_2_derivative
843,-0.105106115,1.3726274,sol_nn_2_derivative
844,-0.10426706,1.3766234,sol_nn_2_derivative
845,-0.10338467,1.3806194,sol_nn_2_derivative
846,-0.102458835,1.3846154,sol_nn_2_derivative
847,-0.1014902,1.3886114,sol_nn_2_derivative
848,-0.10047853,1.3926075,sol_nn_2_derivative
849,-0.09942454,1.3966033,sol_nn_2_derivative
850,-0.098329484,1.4005994,sol_nn_2_derivative
851,-0.09719241,1.4045954,sol_nn_2_derivative
852,-0.09601408,1.4085914,sol_nn_2_derivative
853,-0.094795465,1.4125874,sol_nn_2_derivative
854,-0.093536794,1.4165834,sol_nn_2_derivative
855,-0.092237234,1.4205794,sol_nn_2_derivative
856,-0.09089911,1.4245754,sol_nn_2_derivative
857,-0.08952147,1.4285715,sol_nn_2_derivative
858,-0.08810496,1.4325675,sol_nn_2_derivative
859,-0.08665031,1.4365635,sol_nn_2_derivative
860,-0.08515853,1.4405594,sol_nn_2_derivative
861,-0.08362836,1.4445554,sol_nn_2_derivative
862,-0.082061976,1.4485514,sol_nn_2_derivative
863,-0.0804584,1.4525474,sol_nn_2_derivative
864,-0.07881892,1.4565434,sol_nn_2_derivative
865,-0.07714409,1.4605395,sol_nn_2_derivative
866,-0.075433284,1.4645355,sol_nn_2_derivative
867,-0.073688686,1.4685315,sol_nn_2_derivative
868,-0.0719088,1.4725275,sol_nn_2_derivative
869,-0.07009506,1.4765235,sol_nn_2_derivative
870,-0.06824824,1.4805195,sol_nn_2_derivative
871,-0.06636843,1.4845154,sol_nn_2_derivative
872,-0.06445551,1.4885114,sol_nn_2_derivative
873,-0.06251037,1.4925075,sol_nn_2_derivative
874,-0.06053415,1.4965035,sol_nn_2_derivative
875,-0.058526546,1.5004995,sol_nn_2_derivative
876,-0.05648747,1.5044955,sol_nn_2_derivative
877,-0.05441925,1.5084915,sol_nn_2_derivative
878,-0.052319914,1.5124875,sol_nn_2_derivative
879,-0.05019182,1.5164835,sol_nn_2_derivative
880,-0.04803446,1.5204796,sol_nn_2_derivative
881,-0.0458481,1.5244756,sol_nn_2_derivative
882,-0.043634146,1.5284715,sol_nn_2_derivative
883,-0.041392565,1.5324675,sol_nn_2_derivative
884,-0.039123774,1.5364635,sol_nn_2_derivative
885,-0.0368281,1.5404595,sol_nn_2_derivative
886,-0.034505874,1.5444555,sol_nn_2_derivative
887,-0.03215772,1.5484515,sol_nn_2_derivative
888,-0.029784411,1.5524476,sol_nn_2_derivative
889,-0.027386397,1.5564436,sol_nn_2_derivative
890,-0.024963468,1.5604396,sol_nn_2_derivative
891,-0.022516638,1.5644356,sol_nn_2_derivative
892,-0.020045906,1.5684316,sol_nn_2_derivative
893,-0.017551988,1.5724276,sol_nn_2_derivative
894,-0.015035659,1.5764235,sol_nn_2_derivative
895,-0.012497008,1.5804195,sol_nn_2_derivative
896,-0.009935945,1.5844156,sol_nn_2_derivative
897,-0.0073542,1.5884116,sol_nn_2_derivative
898,-0.004751295,1.5924076,sol_nn_2_derivative
899,-0.0021273792,1.5964036,sol_nn_2_derivative
900,0.00051665306,1.6003996,sol_nn_2_derivative
901,0.0031799376,1.6043956,sol_nn_2_derivative
902,0.005862832,1.6083916,sol_nn_2_derivative
903,0.008564293,1.6123877,sol_nn_2_derivative
904,0.011284232,1.6163837,sol_nn_2_derivative
905,0.014022112,1.6203796,sol_nn_2_derivative
906,0.016777337,1.6243756,sol_nn_2_derivative
907,0.019550323,1.6283716,sol_nn_2_derivative
908,0.022340447,1.6323676,sol_nn_2_derivative
909,0.02514553,1.6363636,sol_nn_2_derivative
910,0.027967155,1.6403596,sol_nn_2_derivative
911,0.0308038,1.6443557,sol_nn_2_derivative
912,0.03365594,1.6483517,sol_nn_2_derivative
913,0.036522746,1.6523477,sol_nn_2_derivative
914,0.039404005,1.6563437,sol_nn_2_derivative
915,0.04229918,1.6603397,sol_nn_2_derivative
916,0.045207143,1.6643356,sol_nn_2_derivative
917,0.048128456,1.6683316,sol_nn_2_derivative
918,0.051062584,1.6723276,sol_nn_2_derivative
919,0.054008603,1.6763237,sol_nn_2_derivative
920,0.056966692,1.6803197,sol_nn_2_derivative
921,0.05993676,1.6843157,sol_nn_2_derivative
922,0.06291661,1.6883117,sol_nn_2_derivative
923,0.065907985,1.6923077,sol_nn_2_derivative
924,0.06890981,1.6963037,sol_nn_2_derivative
925,0.07192166,1.7002997,sol_nn_2_derivative
926,0.0749429,1.7042958,sol_nn_2_derivative
927,0.0779728,1.7082916,sol_nn_2_derivative
928,0.08101243,1.7122877,sol_nn_2_derivative
929,0.08406025,1.7162837,sol_nn_2_derivative
930,0.087115705,1.7202797,sol_nn_2_derivative
931,0.090179026,1.7242757,sol_nn_2_derivative
932,0.09324995,1.7282717,sol_nn_2_derivative
933,0.09632817,1.7322677,sol_nn_2_derivative
934,0.09941217,1.7362638,sol_nn_2_derivative
935,0.10250369,1.7402598,sol_nn_2_derivative
936,0.105600595,1.7442558,sol_nn_2_derivative
937,0.1087029,1.7482518,sol_nn_2_derivative
938,0.11181103,1.7522478,sol_nn_2_derivative
939,0.11492355,1.7562437,sol_nn_2_derivative
940,0.11804095,1.7602397,sol_nn_2_derivative
941,0.121162176,1.7642357,sol_nn_2_derivative
942,0.12428826,1.7682317,sol_nn_2_derivative
943,0.12741706,1.7722278,sol_nn_2_derivative
944,0.13054979,1.7762238,sol_nn_2_derivative
945,0.1336852,1.7802198,sol_nn_2_derivative
946,0.13682346,1.7842158,sol_nn_2_derivative
947,0.13996369,1.7882118,sol_nn_2_derivative
948,0.14310649,1.7922078,sol_nn_2_derivative
949,0.14625032,1.7962039,sol_nn_2_derivative
950,0.14939569,1.8001997,sol_nn_2_derivative
951,0.1525427,1.8041958,sol_nn_2_derivative
952,0.15568991,1.8081918,sol_nn_2_derivative
953,0.1588383,1.8121878,sol_nn_2_derivative
954,0.1619865,1.8161838,sol_nn_2_derivative
955,0.16513464,1.8201798,sol_nn_2_derivative
956,0.16828278,1.8241758,sol_nn_2_derivative
957,0.1714294,1.8281718,sol_nn_2_derivative
958,0.174576,1.8321679,sol_nn_2_derivative
959,0.177721,1.8361639,sol_nn_2_derivative
960,0.18086445,1.8401599,sol_nn_2_derivative
961,0.18400624,1.8441558,sol_nn_2_derivative
962,0.18714595,1.8481518,sol_nn_2_derivative
963,0.19028404,1.8521478,sol_nn_2_derivative
964,0.19341874,1.8561438,sol_nn_2_derivative
965,0.19655094,1.8601398,sol_nn_2_derivative
966,0.19967973,1.8641359,sol_nn_2_derivative
967,0.20280567,1.8681319,sol_nn_2_derivative
968,0.20592822,1.8721279,sol_nn_2_derivative
969,0.20904596,1.8761239,sol_nn_2_derivative
970,0.21216053,1.8801199,sol_nn_2_derivative
971,0.2152705,1.8841159,sol_nn_2_derivative
972,0.2183756,1.8881118,sol_nn_2_derivative
973,0.22147626,1.8921078,sol_nn_2_derivative
974,0.22457169,1.8961039,sol_nn_2_derivative
975,0.22766188,1.9000999,sol_nn_2_derivative
976,0.23074698,1.9040959,sol_nn_2_derivative
977,0.23382531,1.9080919,sol_nn_2_derivative
978,0.23689835,1.9120879,sol_nn_2_derivative
979,0.23996557,1.9160839,sol_nn_2_derivative
980,0.24302584,1.92008,sol_nn_2_derivative
981,0.2460794,1.924076,sol_nn_2_derivative
982,0.24912703,1.928072,sol_nn_2_derivative
983,0.2521664,1.932068,sol_nn_2_derivative
984,0.25519967,1.9360639,sol_nn_2_derivative
985,0.2582245,1.9400599,sol_nn_2_derivative
986,0.26124263,1.9440559,sol_nn_2_derivative
987,0.26425225,1.9480519,sol_nn_2_derivative
988,0.26725414,1.952048,sol_nn_2_derivative
989,0.27024722,1.956044,sol_nn_2_derivative
990,0.27323228,1.96004,sol_nn_2_derivative
991,0.27620834,1.964036,sol_nn_2_derivative
992,0.27917665,1.968032,sol_nn_2_derivative
993,0.28213477,1.972028,sol_nn_2_derivative
994,0.28508425,1.976024,sol_nn_2_derivative
995,0.28802484,1.9800199,sol_nn_2_derivative
996,0.290955,1.984016,sol_nn_2_derivative
997,0.29387584,1.988012,sol_nn_2_derivative
998,0.2967869,1.992008,sol_nn_2_derivative
999,0.29968733,1.996004,sol_nn_2_derivative


==> visu/tikz_csvs_one_dim/result_best_run_ns_one_dim/test_nn.csv <==
,X_x,value,name
0,-2.0,2.6176684e-05,test_nn
1,-1.996,0.001983631,test_nn
2,-1.992,0.003946052,test_nn
3,-1.988,0.0059134206,test_nn
4,-1.984,0.0078860335,test_nn
5,-1.98,0.009863227,test_nn
6,-1.976,0.011845868,test_nn
7,-1.972,0.013833047,test_nn
8,-1.968,0.01582487,test_nn
9,-1.964,0.017821599,test_nn
10,-1.96,0.019823179,test_nn
11,-1.956,0.021829091,test_nn
12,-1.952,0.023839343,test_nn
13,-1.948,0.025854561,test_nn
14,-1.944,0.027873747,test_nn
15,-1.94,0.029897768,test_nn
16,-1.936,0.031926043,test_nn
17,-1.932,0.03395839,test_nn
18,-1.928,0.03599501,test_nn
19,-1.924,0.038035482,test_nn
20,-1.92,0.040080708,test_nn
21,-1.916,0.042129412,test_nn
22,-1.912,0.04418193,test_nn
23,-1.908,0.046238624,test_nn
24,-1.904,0.048298806,test_nn
25,-1.9,0.05036319,test_nn
26,-1.896,0.052431233,test_nn
27,-1.892,0.0545031,test_nn
28,-1.888,0.056577906,test_nn
29,-1.884,0.058656838,test_nn
30,-1.88,0.060739078,test_nn
31,-1.876,0.06282462,test_nn
32,-1.872,0.064913586,test_nn
33,-1.868,0.067005664,test_nn
34,-1.864,0.06910122,test_nn
35,-1.86,0.071200244,test_nn
36,-1.856,0.07330181,test_nn
37,-1.852,0.07540673,test_nn
38,-1.848,0.07751441,test_nn
39,-1.844,0.07962531,test_nn
40,-1.84,0.08173914,test_nn
41,-1.836,0.0838556,test_nn
42,-1.832,0.08597521,test_nn
43,-1.828,0.08809719,test_nn
44,-1.824,0.09022181,test_nn
45,-1.82,0.09234909,test_nn
46,-1.816,0.094478935,test_nn
47,-1.812,0.096611395,test_nn
48,-1.808,0.098745875,test_nn
49,-1.804,0.10088301,test_nn
50,-1.8,0.10302265,test_nn
51,-1.796,0.10516405,test_nn
52,-1.792,0.10730843,test_nn
53,-1.788,0.10945463,test_nn
54,-1.784,0.11160226,test_nn
55,-1.78,0.11375274,test_nn
56,-1.776,0.1159046,test_nn
57,-1.772,0.118058845,test_nn
58,-1.768,0.120214716,test_nn
59,-1.764,0.12237246,test_nn
60,-1.76,0.124531835,test_nn
61,-1.756,0.12669304,test_nn
62,-1.752,0.1288559,test_nn
63,-1.748,0.13102052,test_nn
64,-1.744,0.13318637,test_nn
65,-1.74,0.1353536,test_nn
66,-1.736,0.13752249,test_nn
67,-1.732,0.13969289,test_nn
68,-1.728,0.14186424,test_nn
69,-1.724,0.14403717,test_nn
70,-1.72,0.14621124,test_nn
71,-1.716,0.14838623,test_nn
72,-1.712,0.15056252,test_nn
73,-1.708,0.15273976,test_nn
74,-1.704,0.15491828,test_nn
75,-1.7,0.15709734,test_nn
76,-1.696,0.15927741,test_nn
77,-1.692,0.16145872,test_nn
78,-1.688,0.16364056,test_nn
79,-1.684,0.1658229,test_nn
80,-1.68,0.16800651,test_nn
81,-1.676,0.17019011,test_nn
82,-1.672,0.17237505,test_nn
83,-1.668,0.17456007,test_nn
84,-1.664,0.17674533,test_nn
85,-1.66,0.17893162,test_nn
86,-1.656,0.18111771,test_nn
87,-1.652,0.18330465,test_nn
88,-1.648,0.18549144,test_nn
89,-1.644,0.18767905,test_nn
90,-1.64,0.18986633,test_nn
91,-1.636,0.1920542,test_nn
92,-1.632,0.19424193,test_nn
93,-1.628,0.19642967,test_nn
94,-1.624,0.19861759,test_nn
95,-1.62,0.2008053,test_nn
96,-1.616,0.20299304,test_nn
97,-1.612,0.20518085,test_nn
98,-1.608,0.20736817,test_nn
99,-1.604,0.20955567,test_nn
100,-1.6,0.2117421,test_nn
101,-1.596,0.21392933,test_nn
102,-1.592,0.21611586,test_nn
103,-1.588,0.21830145,test_nn
104,-1.584,0.22048706,test_nn
105,-1.58,0.22267221,test_nn
106,-1.576,0.22485709,test_nn
107,-1.572,0.22704092,test_nn
108,-1.568,0.22922465,test_nn
109,-1.564,0.23140764,test_nn
110,-1.56,0.23358986,test_nn
111,-1.556,0.2357716,test_nn
112,-1.552,0.23795205,test_nn
113,-1.548,0.240132,test_nn
114,-1.544,0.24231136,test_nn
115,-1.54,0.2444897,test_nn
116,-1.536,0.24666724,test_nn
117,-1.532,0.24884367,test_nn
118,-1.528,0.2510194,test_nn
119,-1.524,0.2531935,test_nn
120,-1.52,0.25536734,test_nn
121,-1.516,0.25754,test_nn
122,-1.512,0.25971103,test_nn
123,-1.508,0.2618814,test_nn
124,-1.504,0.26405042,test_nn
125,-1.5,0.26621848,test_nn
126,-1.496,0.268385,test_nn
127,-1.492,0.2705509,test_nn
128,-1.488,0.27271426,test_nn
129,-1.484,0.2748773,test_nn
130,-1.48,0.27703878,test_nn
131,-1.476,0.27919835,test_nn
132,-1.472,0.28135747,test_nn
133,-1.468,0.28351486,test_nn
134,-1.464,0.28567016,test_nn
135,-1.46,0.28782472,test_nn
136,-1.456,0.28997776,test_nn
137,-1.452,0.29212868,test_nn
138,-1.448,0.2942786,test_nn
139,-1.444,0.29642668,test_nn
140,-1.44,0.29857296,test_nn
141,-1.436,0.30071804,test_nn
142,-1.432,0.30286133,test_nn
143,-1.428,0.30500293,test_nn
144,-1.424,0.30714244,test_nn
145,-1.42,0.3092806,test_nn
146,-1.416,0.3114171,test_nn
147,-1.412,0.31355172,test_nn
148,-1.408,0.31568462,test_nn
149,-1.404,0.31781587,test_nn
150,-1.4,0.31994468,test_nn
151,-1.396,0.3220728,test_nn
152,-1.392,0.32419837,test_nn
153,-1.388,0.32632217,test_nn
154,-1.384,0.32844388,test_nn
155,-1.38,0.33056414,test_nn
156,-1.376,0.332682,test_nn
157,-1.372,0.33479854,test_nn
158,-1.368,0.336913,test_nn
159,-1.364,0.33902562,test_nn
160,-1.36,0.3411365,test_nn
161,-1.356,0.3432446,test_nn
162,-1.352,0.34535164,test_nn
163,-1.348,0.3474563,test_nn
164,-1.344,0.34955963,test_nn
165,-1.34,0.35165972,test_nn
166,-1.336,0.35375905,test_nn
167,-1.332,0.3558558,test_nn
168,-1.328,0.35795066,test_nn
169,-1.324,0.36004376,test_nn
170,-1.32,0.3621345,test_nn
171,-1.316,0.36422396,test_nn
172,-1.312,0.36631072,test_nn
173,-1.308,0.3683964,test_nn
174,-1.304,0.37047932,test_nn
175,-1.3,0.3725604,test_nn
176,-1.296,0.37463945,test_nn
177,-1.292,0.37671715,test_nn
178,-1.288,0.37879205,test_nn
179,-1.284,0.38086563,test_nn
180,-1.28,0.38293737,test_nn
181,-1.276,0.3850063,test_nn
182,-1.272,0.3870741,test_nn
183,-1.268,0.38913965,test_nn
184,-1.264,0.39120328,test_nn
185,-1.26,0.39326513,test_nn
186,-1.256,0.39532477,test_nn
187,-1.252,0.3973839,test_nn
188,-1.248,0.39943966,test_nn
189,-1.244,0.40149462,test_nn
190,-1.24,0.40354723,test_nn
191,-1.236,0.40559798,test_nn
192,-1.232,0.4076469,test_nn
193,-1.228,0.40969425,test_nn
194,-1.224,0.41173947,test_nn
195,-1.22,0.4137838,test_nn
196,-1.216,0.41582632,test_nn
197,-1.212,0.4178662,test_nn
198,-1.208,0.41990504,test_nn
199,-1.204,0.42194217,test_nn
200,-1.2,0.42397767,test_nn
201,-1.196,0.42601192,test_nn
202,-1.192,0.42804408,test_nn
203,-1.188,0.4300753,test_nn
204,-1.184,0.43210453,test_nn
205,-1.18,0.43413264,test_nn
206,-1.176,0.43615887,test_nn
207,-1.172,0.43818444,test_nn
208,-1.168,0.44020796,test_nn
209,-1.164,0.44223046,test_nn
210,-1.16,0.44425136,test_nn
211,-1.156,0.44627112,test_nn
212,-1.152,0.44828928,test_nn
213,-1.148,0.45030677,test_nn
214,-1.144,0.45232344,test_nn
215,-1.14,0.45433787,test_nn
216,-1.136,0.45635188,test_nn
217,-1.132,0.45836538,test_nn
218,-1.128,0.46037692,test_nn
219,-1.124,0.4623878,test_nn
220,-1.12,0.46439773,test_nn
221,-1.116,0.46640703,test_nn
222,-1.112,0.46841556,test_nn
223,-1.108,0.47042322,test_nn
224,-1.104,0.4724301,test_nn
225,-1.1,0.47443563,test_nn
226,-1.096,0.4764415,test_nn
227,-1.092,0.47844607,test_nn
228,-1.088,0.48045036,test_nn
229,-1.084,0.48245424,test_nn
230,-1.08,0.48445767,test_nn
231,-1.076,0.4864605,test_nn
232,-1.072,0.48846304,test_nn
233,-1.068,0.49046504,test_nn
234,-1.064,0.49246705,test_nn
235,-1.06,0.4944696,test_nn
236,-1.056,0.4964708,test_nn
237,-1.052,0.49847275,test_nn
238,-1.048,0.50047433,test_nn
239,-1.044,0.502476,test_nn
240,-1.04,0.5044781,test_nn
241,-1.036,0.50647974,test_nn
242,-1.032,0.50848216,test_nn
243,-1.028,0.5104845,test_nn
244,-1.024,0.51248735,test_nn
245,-1.02,0.5144907,test_nn
246,-1.016,0.51649404,test_nn
247,-1.012,0.5184981,test_nn
248,-1.008,0.5205032,test_nn
249,-1.004,0.52250844,test_nn
250,-1.0,0.52451456,test_nn
251,-0.996,0.52652144,test_nn
252,-0.992,0.52852947,test_nn
253,-0.988,0.5305377,test_nn
254,-0.984,0.5325477,test_nn
255,-0.98,0.53455853,test_nn
256,-0.976,0.5365704,test_nn
257,-0.972,0.5385833,test_nn
258,-0.968,0.5405972,test_nn
259,-0.964,0.54261297,test_nn
260,-0.96,0.5446296,test_nn
261,-0.956,0.5466479,test_nn
262,-0.952,0.54866827,test_nn
263,-0.948,0.5506895,test_nn
264,-0.944,0.5527122,test_nn
265,-0.94,0.5547378,test_nn
266,-0.936,0.556764,test_nn
267,-0.932,0.5587923,test_nn
268,-0.928,0.56082225,test_nn
269,-0.924,0.5628548,test_nn
270,-0.92,0.5648893,test_nn
271,-0.916,0.5669259,test_nn
272,-0.912,0.56896466,test_nn
273,-0.908,0.5710054,test_nn
274,-0.904,0.5730485,test_nn
275,-0.9,0.5750943,test_nn
276,-0.896,0.5771426,test_nn
277,-0.892,0.5791933,test_nn
278,-0.888,0.5812466,test_nn
279,-0.884,0.5833025,test_nn
280,-0.88,0.58536136,test_nn
281,-0.876,0.5874224,test_nn
282,-0.872,0.5894872,test_nn
283,-0.868,0.591554,test_nn
284,-0.864,0.5936241,test_nn
285,-0.86,0.5956972,test_nn
286,-0.856,0.5977739,test_nn
287,-0.852,0.59985286,test_nn
288,-0.848,0.60193616,test_nn
289,-0.844,0.6040221,test_nn
290,-0.84,0.6061118,test_nn
291,-0.836,0.6082044,test_nn
292,-0.832,0.61030096,test_nn
293,-0.828,0.6124005,test_nn
294,-0.824,0.61450344,test_nn
295,-0.82,0.61661065,test_nn
296,-0.816,0.6187216,test_nn
297,-0.812,0.62083554,test_nn
298,-0.808,0.62295383,test_nn
299,-0.804,0.62507594,test_nn
300,-0.8,0.6272016,test_nn
301,-0.796,0.6293316,test_nn
302,-0.792,0.6314654,test_nn
303,-0.788,0.6336031,test_nn
304,-0.784,0.63574445,test_nn
305,-0.78,0.6378906,test_nn
306,-0.776,0.6400409,test_nn
307,-0.772,0.64219445,test_nn
308,-0.768,0.6443533,test_nn
309,-0.764,0.6465158,test_nn
310,-0.76,0.6486823,test_nn
311,-0.756,0.6508539,test_nn
312,-0.752,0.6530288,test_nn
313,-0.748,0.6552085,test_nn
314,-0.744,0.65739256,test_nn
315,-0.74,0.6595808,test_nn
316,-0.736,0.66177374,test_nn
317,-0.732,0.66397095,test_nn
318,-0.728,0.66617274,test_nn
319,-0.724,0.6683785,test_nn
320,-0.72,0.67058855,test_nn
321,-0.716,0.67280364,test_nn
322,-0.712,0.6750229,test_nn
323,-0.708,0.6772468,test_nn
324,-0.704,0.6794744,test_nn
325,-0.7,0.6817069,test_nn
326,-0.696,0.6839437,test_nn
327,-0.692,0.6861851,test_nn
328,-0.688,0.6884306,test_nn
329,-0.684,0.69068027,test_nn
330,-0.68,0.6929345,test_nn
331,-0.676,0.695193,test_nn
332,-0.672,0.69745564,test_nn
333,-0.668,0.6997225,test_nn
334,-0.664,0.70199376,test_nn
335,-0.66,0.7042693,test_nn
336,-0.656,0.7065485,test_nn
337,-0.652,0.70883167,test_nn
338,-0.648,0.7111192,test_nn
339,-0.644,0.71341044,test_nn
340,-0.64,0.71570563,test_nn
341,-0.636,0.71800476,test_nn
342,-0.632,0.72030765,test_nn
343,-0.628,0.7226142,test_nn
344,-0.624,0.7249243,test_nn
345,-0.62,0.7272379,test_nn
346,-0.616,0.72955513,test_nn
347,-0.612,0.73187554,test_nn
348,-0.608,0.73419935,test_nn
349,-0.604,0.73652625,test_nn
350,-0.6,0.73885626,test_nn
351,-0.596,0.74118924,test_nn
352,-0.592,0.7435254,test_nn
353,-0.588,0.74586415,test_nn
354,-0.584,0.74820536,test_nn
355,-0.58,0.7505492,test_nn
356,-0.576,0.7528956,test_nn
357,-0.572,0.7552438,test_nn
358,-0.568,0.75759435,test_nn
359,-0.564,0.75994754,test_nn
360,-0.56,0.76230246,test_nn
361,-0.556,0.76465875,test_nn
362,-0.552,0.7670163,test_nn
363,-0.548,0.76937574,test_nn
364,-0.544,0.77173674,test_nn
365,-0.54,0.7740985,test_nn
366,-0.536,0.776461,test_nn
367,-0.532,0.7788244,test_nn
368,-0.528,0.7811887,test_nn
369,-0.524,0.783553,test_nn
370,-0.52,0.7859181,test_nn
371,-0.516,0.7882831,test_nn
372,-0.512,0.79064816,test_nn
373,-0.508,0.79301274,test_nn
374,-0.504,0.7953762,test_nn
375,-0.5,0.7977398,test_nn
376,-0.496,0.80010223,test_nn
377,-0.492,0.8024633,test_nn
378,-0.488,0.804823,test_nn
379,-0.484,0.80718154,test_nn
380,-0.48,0.8095376,test_nn
381,-0.476,0.8118922,test_nn
382,-0.472,0.81424457,test_nn
383,-0.468,0.81659454,test_nn
384,-0.464,0.818942,test_nn
385,-0.46,0.8212859,test_nn
386,-0.456,0.82362705,test_nn
387,-0.452,0.82596445,test_nn
388,-0.448,0.8282985,test_nn
389,-0.444,0.83062845,test_nn
390,-0.44,0.8329545,test_nn
391,-0.436,0.83527577,test_nn
392,-0.432,0.83759296,test_nn
393,-0.428,0.8399044,test_nn
394,-0.424,0.8422111,test_nn
395,-0.42,0.84451246,test_nn
396,-0.416,0.8468076,test_nn
397,-0.412,0.8490971,test_nn
398,-0.408,0.8513795,test_nn
399,-0.404,0.8536566,test_nn
400,-0.4,0.855926,test_nn
401,-0.396,0.858189,test_nn
402,-0.392,0.86044335,test_nn
403,-0.388,0.86269087,test_nn
404,-0.384,0.86493015,test_nn
405,-0.38,0.8671615,test_nn
406,-0.376,0.8693838,test_nn
407,-0.372,0.87159866,test_nn
408,-0.368,0.87380236,test_nn
409,-0.364,0.8759971,test_nn
410,-0.36,0.87818295,test_nn
411,-0.356,0.880358,test_nn
412,-0.352,0.8825227,test_nn
413,-0.348,0.884678,test_nn
414,-0.344,0.88682145,test_nn
415,-0.34,0.8889538,test_nn
416,-0.336,0.8910749,test_nn
417,-0.332,0.89318395,test_nn
418,-0.328,0.8952811,test_nn
419,-0.324,0.8973652,test_nn
420,-0.32,0.89943725,test_nn
421,-0.316,0.9014963,test_nn
422,-0.312,0.9035413,test_nn
423,-0.308,0.9055737,test_nn
424,-0.304,0.90759176,test_nn
425,-0.3,0.90959585,test_nn
426,-0.296,0.91158485,test_nn
427,-0.292,0.91355956,test_nn
428,-0.288,0.91551924,test_nn
429,-0.284,0.91746366,test_nn
430,-0.28,0.91939163,test_nn
431,-0.276,0.9213042,test_nn
432,-0.272,0.92320037,test_nn
433,-0.268,0.9250792,test_nn
434,-0.264,0.92694247,test_nn
435,-0.26,0.92878747,test_nn
436,-0.256,0.9306153,test_nn
437,-0.252,0.9324254,test_nn
438,-0.248,0.93421704,test_nn
439,-0.244,0.9359908,test_nn
440,-0.24,0.9377452,test_nn
441,-0.236,0.9394808,test_nn
442,-0.232,0.9411969,test_nn
443,-0.228,0.94289404,test_nn
444,-0.224,0.9445706,test_nn
445,-0.22,0.9462265,test_nn
446,-0.216,0.9478628,test_nn
447,-0.212,0.94947755,test_nn
448,-0.208,0.95107126,test_nn
449,-0.204,0.9526436,test_nn
450,-0.2,0.95419395,test_nn
451,-0.196,0.95572215,test_nn
452,-0.192,0.957228,test_nn
453,-0.188,0.958711,test_nn
454,-0.184,0.96017116,test_nn
455,-0.18,0.9616081,test_nn
456,-0.176,0.96302044,test_nn
457,-0.172,0.96440923,test_nn
458,-0.168,0.96577394,test_nn
459,-0.164,0.9671133,test_nn
460,-0.16,0.968428,test_nn
461,-0.156,0.96971714,test_nn
462,-0.152,0.97098064,test_nn
463,-0.148,0.9722184,test_nn
464,-0.144,0.9734293,test_nn
465,-0.14,0.9746139,test_nn
466,-0.136,0.975772,test_nn
467,-0.132,0.97690153,test_nn
468,-0.128,0.978004,test_nn
469,-0.124,0.9790782,test_nn
470,-0.12,0.9801241,test_nn
471,-0.116,0.98114145,test_nn
472,-0.112,0.9821289,test_nn
473,-0.108,0.9830884,test_nn
474,-0.104,0.9840175,test_nn
475,-0.1,0.9849167,test_nn
476,-0.096,0.985785,test_nn
477,-0.092,0.9866229,test_nn
478,-0.088,0.98743045,test_nn
479,-0.084,0.9882057,test_nn
480,-0.08,0.98894966,test_nn
481,-0.076,0.9896617,test_nn
482,-0.072,0.99034107,test_nn
483,-0.068,0.99098754,test_nn
484,-0.064,0.9916016,test_nn
485,-0.06,0.9921827,test_nn
486,-0.056,0.99272954,test_nn
487,-0.052,0.9932426,test_nn
488,-0.048,0.9937222,test_nn
489,-0.044,0.994167,test_nn
490,-0.04,0.9945772,test_nn
491,-0.036,0.99495333,test_nn
492,-0.032,0.9952932,test_nn
493,-0.028,0.99559844,test_nn
494,-0.024,0.9958681,test_nn
495,-0.02,0.996102,test_nn
496,-0.016,0.99630016,test_nn
497,-0.012,0.9964614,test_nn
498,-0.008,0.99658716,test_nn
499,-0.004,0.9966764,test_nn
500,0.0,0.99672896,test_nn
501,0.004,0.9967454,test_nn
502,0.008,0.99672437,test_nn
503,0.012,0.9966669,test_nn
504,0.016,0.99657243,test_nn
505,0.02,0.9964416,test_nn
506,0.024,0.99627304,test_nn
507,0.028,0.99606776,test_nn
508,0.032,0.9958256,test_nn
509,0.036,0.99554664,test_nn
510,0.04,0.995231,test_nn
511,0.044,0.9948783,test_nn
512,0.048,0.9944889,test_nn
513,0.052,0.99406296,test_nn
514,0.056,0.99360085,test_nn
515,0.06,0.9931023,test_nn
516,0.064,0.9925676,test_nn
517,0.068,0.99199677,test_nn
518,0.072,0.9913909,test_nn
519,0.076,0.99074876,test_nn
520,0.08,0.990072,test_nn
521,0.084,0.9893598,test_nn
522,0.088,0.988613,test_nn
523,0.092,0.98783135,test_nn
524,0.096,0.98701715,test_nn
525,0.1,0.986168,test_nn
526,0.104,0.9852859,test_nn
527,0.108,0.98437095,test_nn
528,0.112,0.9834225,test_nn
529,0.116,0.982442,test_nn
530,0.12,0.98143005,test_nn
531,0.124,0.98038673,test_nn
532,0.128,0.9793114,test_nn
533,0.132,0.97820646,test_nn
534,0.136,0.97707045,test_nn
535,0.14,0.9759053,test_nn
536,0.144,0.97471035,test_nn
537,0.148,0.9734871,test_nn
538,0.152,0.9722355,test_nn
539,0.156,0.97095484,test_nn
540,0.16,0.96964777,test_nn
541,0.164,0.9683132,test_nn
542,0.168,0.9669516,test_nn
543,0.172,0.96556497,test_nn
544,0.176,0.96415246,test_nn
545,0.18,0.9627142,test_nn
546,0.184,0.9612515,test_nn
547,0.188,0.9597648,test_nn
548,0.192,0.9582537,test_nn
549,0.196,0.95672,test_nn
550,0.2,0.95516276,test_nn
551,0.204,0.9535839,test_nn
552,0.208,0.951983,test_nn
553,0.212,0.9503605,test_nn
554,0.216,0.9487164,test_nn
555,0.22,0.9470525,test_nn
556,0.224,0.94536793,test_nn
557,0.228,0.94366395,test_nn
558,0.232,0.94194084,test_nn
559,0.236,0.94019794,test_nn
560,0.24,0.9384376,test_nn
561,0.244,0.93665874,test_nn
562,0.248,0.9348625,test_nn
563,0.252,0.933049,test_nn
564,0.256,0.9312186,test_nn
565,0.26,0.9293722,test_nn
566,0.264,0.92750955,test_nn
567,0.268,0.92563164,test_nn
568,0.272,0.9237384,test_nn
569,0.276,0.92183,test_nn
570,0.28,0.91990787,test_nn
571,0.284,0.9179716,test_nn
572,0.288,0.91602224,test_nn
573,0.292,0.9140587,test_nn
574,0.296,0.91208327,test_nn
575,0.3,0.91009474,test_nn
576,0.304,0.9080944,test_nn
577,0.308,0.90608287,test_nn
578,0.312,0.9040597,test_nn
579,0.316,0.90202564,test_nn
580,0.32,0.8999809,test_nn
581,0.324,0.89792657,test_nn
582,0.328,0.89586246,test_nn
583,0.332,0.89378923,test_nn
584,0.336,0.8917058,test_nn
585,0.34,0.8896151,test_nn
586,0.344,0.8875154,test_nn
587,0.348,0.8854082,test_nn
588,0.352,0.883293,test_nn
589,0.356,0.88117135,test_nn
590,0.36,0.87904286,test_nn
591,0.364,0.87690747,test_nn
592,0.368,0.8747661,test_nn
593,0.372,0.87261975,test_nn
594,0.376,0.8704672,test_nn
595,0.38,0.8683102,test_nn
596,0.384,0.8661482,test_nn
597,0.388,0.86398184,test_nn
598,0.392,0.8618118,test_nn
599,0.396,0.8596382,test_nn
600,0.4,0.85746104,test_nn
601,0.404,0.85528094,test_nn
602,0.408,0.85309815,test_nn
603,0.412,0.8509127,test_nn
604,0.416,0.8487257,test_nn
605,0.42,0.8465364,test_nn
606,0.424,0.8443454,test_nn
607,0.428,0.8421535,test_nn
608,0.432,0.83996105,test_nn
609,0.436,0.8377676,test_nn
610,0.44,0.8355739,test_nn
611,0.444,0.8333795,test_nn
612,0.448,0.83118486,test_nn
613,0.452,0.8289915,test_nn
614,0.456,0.8267982,test_nn
615,0.46,0.8246058,test_nn
616,0.464,0.8224142,test_nn
617,0.468,0.82022333,test_nn
618,0.472,0.8180342,test_nn
619,0.476,0.8158472,test_nn
620,0.48,0.81366134,test_nn
621,0.484,0.81147754,test_nn
622,0.488,0.80929554,test_nn
623,0.492,0.8071156,test_nn
624,0.496,0.80493826,test_nn
625,0.5,0.8027632,test_nn
626,0.504,0.800591,test_nn
627,0.508,0.7984213,test_nn
628,0.512,0.7962544,test_nn
629,0.516,0.7940905,test_nn
630,0.52,0.79192954,test_nn
631,0.524,0.78977174,test_nn
632,0.528,0.7876171,test_nn
633,0.532,0.78546566,test_nn
634,0.536,0.7833173,test_nn
635,0.54,0.7811722,test_nn
636,0.544,0.77903026,test_nn
637,0.548,0.7768922,test_nn
638,0.552,0.77475744,test_nn
639,0.556,0.77262616,test_nn
640,0.56,0.7704981,test_nn
641,0.564,0.76837355,test_nn
642,0.568,0.766253,test_nn
643,0.572,0.7641355,test_nn
644,0.576,0.7620218,test_nn
645,0.58,0.7599112,test_nn
646,0.584,0.7578039,test_nn
647,0.588,0.7557004,test_nn
648,0.592,0.75360066,test_nn
649,0.596,0.7515037,test_nn
650,0.6,0.74940985,test_nn
651,0.604,0.74731994,test_nn
652,0.608,0.74523294,test_nn
653,0.612,0.74314886,test_nn
654,0.616,0.74106824,test_nn
655,0.62,0.73899025,test_nn
656,0.624,0.73691595,test_nn
657,0.628,0.7348439,test_nn
658,0.632,0.73277533,test_nn
659,0.636,0.7307091,test_nn
660,0.64,0.7286457,test_nn
661,0.644,0.7265848,test_nn
662,0.648,0.72452676,test_nn
663,0.652,0.7224714,test_nn
664,0.656,0.7204181,test_nn
665,0.66,0.71836704,test_nn
666,0.664,0.71631825,test_nn
667,0.668,0.7142723,test_nn
668,0.672,0.7122279,test_nn
669,0.676,0.71018595,test_nn
670,0.68,0.7081451,test_nn
671,0.684,0.7061062,test_nn
672,0.688,0.70406955,test_nn
673,0.692,0.7020343,test_nn
674,0.696,0.70000076,test_nn
675,0.7,0.6979689,test_nn
676,0.704,0.69593805,test_nn
677,0.708,0.693908,test_nn
678,0.712,0.6918801,test_nn
679,0.716,0.68985254,test_nn
680,0.72,0.6878262,test_nn
681,0.724,0.6858007,test_nn
682,0.728,0.6837763,test_nn
683,0.732,0.6817528,test_nn
684,0.736,0.6797296,test_nn
685,0.74,0.6777076,test_nn
686,0.744,0.67568505,test_nn
687,0.748,0.6736639,test_nn
688,0.752,0.67164254,test_nn
689,0.756,0.66962135,test_nn
690,0.76,0.6676004,test_nn
691,0.764,0.6655794,test_nn
692,0.768,0.6635588,test_nn
693,0.772,0.66153747,test_nn
694,0.776,0.6595162,test_nn
695,0.78,0.6574952,test_nn
696,0.784,0.65547335,test_nn
697,0.788,0.65345114,test_nn
698,0.792,0.6514283,test_nn
699,0.796,0.64940524,test_nn
700,0.8,0.6473809,test_nn
701,0.804,0.6453563,test_nn
702,0.808,0.6433314,test_nn
703,0.812,0.6413053,test_nn
704,0.816,0.63927853,test_nn
705,0.82,0.6372502,test_nn
706,0.824,0.63522065,test_nn
707,0.828,0.6331907,test_nn
708,0.832,0.6311594,test_nn
709,0.836,0.6291267,test_nn
710,0.84,0.62709343,test_nn
711,0.844,0.6250583,test_nn
712,0.848,0.6230214,test_nn
713,0.852,0.6209825,test_nn
714,0.856,0.61894375,test_nn
715,0.86,0.61690265,test_nn
716,0.864,0.6148599,test_nn
717,0.868,0.6128155,test_nn
718,0.872,0.6107694,test_nn
719,0.876,0.6087212,test_nn
720,0.88,0.6066719,test_nn
721,0.884,0.60462075,test_nn
722,0.888,0.6025671,test_nn
723,0.892,0.60051185,test_nn
724,0.896,0.59845454,test_nn
725,0.9,0.5963953,test_nn
726,0.904,0.5943341,test_nn
727,0.908,0.59227073,test_nn
728,0.912,0.5902049,test_nn
729,0.916,0.58813745,test_nn
730,0.92,0.58606803,test_nn
731,0.924,0.5839955,test_nn
732,0.928,0.581922,test_nn
733,0.932,0.57984483,test_nn
734,0.936,0.57776624,test_nn
735,0.94,0.5756849,test_nn
736,0.944,0.57360137,test_nn
737,0.948,0.5715156,test_nn
738,0.952,0.56942743,test_nn
739,0.956,0.5673366,test_nn
740,0.96,0.56524384,test_nn
741,0.964,0.5631481,test_nn
742,0.968,0.5610501,test_nn
743,0.972,0.55894965,test_nn
744,0.976,0.55684674,test_nn
745,0.98,0.554741,test_nn
746,0.984,0.55263335,test_nn
747,0.988,0.55052245,test_nn
748,0.992,0.5484095,test_nn
749,0.996,0.5462936,test_nn
750,1.0,0.54417574,test_nn
751,1.004,0.542055,test_nn
752,1.008,0.5399315,test_nn
753,1.012,0.53780526,test_nn
754,1.016,0.5356766,test_nn
755,1.02,0.53354526,test_nn
756,1.024,0.53141177,test_nn
757,1.028,0.52927494,test_nn
758,1.032,0.52713615,test_nn
759,1.036,0.52499413,test_nn
760,1.04,0.5228501,test_nn
761,1.044,0.520703,test_nn
762,1.048,0.51855385,test_nn
763,1.052,0.51640165,test_nn
764,1.056,0.51424706,test_nn
765,1.06,0.5120897,test_nn
766,1.064,0.5099298,test_nn
767,1.068,0.5077671,test_nn
768,1.072,0.50560206,test_nn
769,1.076,0.5034343,test_nn
770,1.08,0.5012644,test_nn
771,1.084,0.49909177,test_nn
772,1.088,0.49691617,test_nn
773,1.092,0.49473792,test_nn
774,1.096,0.49255806,test_nn
775,1.1,0.49037522,test_nn
776,1.104,0.4881899,test_nn
777,1.108,0.48600203,test_nn
778,1.112,0.48381168,test_nn
779,1.116,0.48161936,test_nn
780,1.12,0.47942397,test_nn
781,1.124,0.47722644,test_nn
782,1.128,0.4750265,test_nn
783,1.132,0.47282445,test_nn
784,1.136,0.47061944,test_nn
785,1.14,0.46841255,test_nn
786,1.144,0.46620268,test_nn
787,1.148,0.46399152,test_nn
788,1.152,0.46177772,test_nn
789,1.156,0.4595616,test_nn
790,1.16,0.45734245,test_nn
791,1.164,0.45512182,test_nn
792,1.168,0.45289934,test_nn
793,1.172,0.45067453,test_nn
794,1.176,0.44844735,test_nn
795,1.18,0.44621772,test_nn
796,1.184,0.44398707,test_nn
797,1.188,0.44175315,test_nn
798,1.192,0.43951792,test_nn
799,1.196,0.43728057,test_nn
800,1.2,0.43504077,test_nn
801,1.204,0.43279982,test_nn
802,1.208,0.43055618,test_nn
803,1.212,0.42831096,test_nn
804,1.216,0.42606395,test_nn
805,1.22,0.4238152,test_nn
806,1.224,0.42156425,test_nn
807,1.228,0.4193123,test_nn
808,1.232,0.4170577,test_nn
809,1.236,0.41480178,test_nn
810,1.24,0.41254428,test_nn
811,1.244,0.4102853,test_nn
812,1.248,0.40802443,test_nn
813,1.252,0.40576178,test_nn
814,1.256,0.4034973,test_nn
815,1.26,0.401232,test_nn
816,1.264,0.39896512,test_nn
817,1.268,0.39669698,test_nn
818,1.272,0.39442766,test_nn
819,1.276,0.39215636,test_nn
820,1.28,0.38988358,test_nn
821,1.284,0.38760984,test_nn
822,1.288,0.3853352,test_nn
823,1.292,0.38305873,test_nn
824,1.296,0.38078165,test_nn
825,1.3,0.37850267,test_nn
826,1.304,0.37622315,test_nn
827,1.308,0.37394238,test_nn
828,1.312,0.37166065,test_nn
829,1.316,0.3693776,test_nn
830,1.32,0.36709446,test_nn
831,1.324,0.3648093,test_nn
832,1.328,0.36252415,test_nn
833,1.332,0.3602379,test_nn
834,1.336,0.3579504,test_nn
835,1.34,0.35566264,test_nn
836,1.344,0.3533739,test_nn
837,1.348,0.3510847,test_nn
838,1.352,0.3487952,test_nn
839,1.356,0.34650472,test_nn
840,1.36,0.34421393,test_nn
841,1.364,0.34192222,test_nn
842,1.368,0.33963013,test_nn
843,1.372,0.33733788,test_nn
844,1.376,0.3350448,test_nn
845,1.38,0.332752,test_nn
846,1.384,0.33045864,test_nn
847,1.388,0.32816523,test_nn
848,1.392,0.3258709,test_nn
849,1.396,0.323577,test_nn
850,1.4,0.32128304,test_nn
851,1.404,0.3189885,test_nn
852,1.408,0.31669417,test_nn
853,1.412,0.31439993,test_nn
854,1.416,0.31210598,test_nn
855,1.42,0.30981207,test_nn
856,1.424,0.3075177,test_nn
857,1.428,0.3052243,test_nn
858,1.432,0.30293006,test_nn
859,1.436,0.30063713,test_nn
860,1.44,0.2983446,test_nn
861,1.444,0.29605168,test_nn
862,1.448,0.29375952,test_nn
863,1.452,0.2914679,test_nn
864,1.456,0.28917617,test_nn
865,1.46,0.28688583,test_nn
866,1.464,0.28459516,test_nn
867,1.468,0.2823059,test_nn
868,1.472,0.2800173,test_nn
869,1.476,0.2777289,test_nn
870,1.48,0.2754414,test_nn
871,1.484,0.27315488,test_nn
872,1.488,0.27086893,test_nn
873,1.492,0.268584,test_nn
874,1.496,0.26630002,test_nn
875,1.5,0.26401705,test_nn
876,1.504,0.26173544,test_nn
877,1.508,0.259454,test_nn
878,1.512,0.25717485,test_nn
879,1.516,0.25489566,test_nn
880,1.52,0.25261864,test_nn
881,1.524,0.2503427,test_nn
882,1.528,0.24806747,test_nn
883,1.532,0.24579433,test_nn
884,1.536,0.24352181,test_nn
885,1.54,0.24125114,test_nn
886,1.544,0.23898199,test_nn
887,1.548,0.23671411,test_nn
888,1.552,0.23444775,test_nn
889,1.556,0.2321834,test_nn
890,1.56,0.22992015,test_nn
891,1.564,0.22765878,test_nn
892,1.568,0.22539905,test_nn
893,1.572,0.22314149,test_nn
894,1.576,0.22088549,test_nn
895,1.58,0.21863115,test_nn
896,1.584,0.21637934,test_nn
897,1.588,0.21412855,test_nn
898,1.592,0.2118806,test_nn
899,1.596,0.20963404,test_nn
900,1.6,0.2073901,test_nn
901,1.604,0.20514786,test_nn
902,1.608,0.2029076,test_nn
903,1.612,0.20067036,test_nn
904,1.616,0.19843477,test_nn
905,1.62,0.19620174,test_nn
906,1.624,0.19397071,test_nn
907,1.628,0.19174238,test_nn
908,1.632,0.18951619,test_nn
909,1.636,0.18729222,test_nn
910,1.64,0.18507108,test_nn
911,1.644,0.18285245,test_nn
912,1.648,0.18063621,test_nn
913,1.652,0.17842326,test_nn
914,1.656,0.17621219,test_nn
915,1.66,0.17400408,test_nn
916,1.664,0.17179887,test_nn
917,1.668,0.16959639,test_nn
918,1.672,0.1673967,test_nn
919,1.676,0.16519973,test_nn
920,1.68,0.16300595,test_nn
921,1.684,0.16081488,test_nn
922,1.688,0.15862635,test_nn
923,1.692,0.15644136,test_nn
924,1.696,0.15425988,test_nn
925,1.7,0.15208067,test_nn
926,1.704,0.14990473,test_nn
927,1.708,0.14773215,test_nn
928,1.712,0.14556289,test_nn
929,1.716,0.1433964,test_nn
930,1.72,0.1412341,test_nn
931,1.724,0.13907403,test_nn
932,1.728,0.13691792,test_nn
933,1.732,0.13476518,test_nn
934,1.736,0.13261601,test_nn
935,1.74,0.13047004,test_nn
936,1.744,0.12832776,test_nn
937,1.748,0.12618876,test_nn
938,1.752,0.124053575,test_nn
939,1.756,0.12192193,test_nn
940,1.76,0.119794,test_nn
941,1.764,0.117669925,test_nn
942,1.768,0.11554937,test_nn
943,1.772,0.11343241,test_nn
944,1.776,0.11131963,test_nn
945,1.78,0.10921054,test_nn
946,1.784,0.10710506,test_nn
947,1.788,0.10500352,test_nn
948,1.792,0.1029064,test_nn
949,1.796,0.10081284,test_nn
950,1.8,0.0987233,test_nn
951,1.804,0.09663798,test_nn
952,1.808,0.09455657,test_nn
953,1.812,0.092479244,test_nn
954,1.816,0.090406165,test_nn
955,1.82,0.08833717,test_nn
956,1.824,0.086272374,test_nn
957,1.828,0.08421212,test_nn
958,1.832,0.08215571,test_nn
959,1.836,0.08010344,test_nn
960,1.84,0.07805601,test_nn
961,1.844,0.076012835,test_nn
962,1.848,0.073973365,test_nn
963,1.852,0.07193951,test_nn
964,1.856,0.06990954,test_nn
965,1.86,0.06788386,test_nn
966,1.864,0.06586254,test_nn
967,1.868,0.06384607,test_nn
968,1.872,0.061834164,test_nn
969,1.876,0.059826747,test_nn
970,1.88,0.05782397,test_nn
971,1.884,0.05582565,test_nn
972,1.888,0.053832054,test_nn
973,1.892,0.051844016,test_nn
974,1.896,0.049859837,test_nn
975,1.9,0.047880687,test_nn
976,1.904,0.045906313,test_nn
977,1.908,0.04393651,test_nn
978,1.912,0.041971933,test_nn
979,1.916,0.0400121,test_nn
980,1.92,0.038056947,test_nn
981,1.924,0.0361069,test_nn
982,1.928,0.034161977,test_nn
983,1.932,0.032221854,test_nn
984,1.936,0.030286701,test_nn
985,1.94,0.028356545,test_nn
986,1.944,0.026431143,test_nn
987,1.948,0.024511691,test_nn
988,1.952,0.022596633,test_nn
989,1.956,0.02068728,test_nn
990,1.96,0.018782504,test_nn
991,1.964,0.01688254,test_nn
992,1.968,0.014988568,test_nn
993,1.972,0.013099495,test_nn
994,1.976,0.011215685,test_nn
995,1.98,0.009337411,test_nn
996,1.984,0.0074641574,test_nn
997,1.988,0.005596106,test_nn
998,1.992,0.0037336932,test_nn
999,1.996,0.001876244,test_nn
1000,2.0,2.4299137e-05,test_nn


==> visu/tikz_csvs_one_dim/result_best_run_one_dim/cfg.json <==
{"example": "one_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 8000, "weight_testfn_obs": 1500, "weight_gap_term": 0.0001, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.002, "lr_testfn": 0.001, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 6895, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-09_20-46-09_866291_1219741/artifacts/2024-10-09_20-46-11/fn_2024-10-09_20-46-11/working_dirs/fn_c143d_00007_7_example=one_dim_2024-10-09_20-46-12", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_one_dim/result_best_run_one_dim/diff.csv <==
,X_x,value,name
0,0.0,5.4504722e-05,diff
1,0.001,-0.00039012358,diff
2,0.002,-0.0007858351,diff
3,0.003,-0.0011353195,diff
4,0.004,-0.0014413297,diff
5,0.005,-0.0017011762,diff
6,0.006,-0.0019186437,diff
7,0.007,-0.0020954758,diff
8,0.008,-0.0022320747,diff
9,0.009,-0.0023298562,diff
10,0.01,-0.002391547,diff
11,0.011,-0.0024182796,diff
12,0.012,-0.0024106205,diff
13,0.013,-0.0023730397,diff
14,0.014,-0.002306193,diff
15,0.015,-0.002210021,diff
16,0.016,-0.0020889342,diff
17,0.017,-0.0019441843,diff
18,0.018,-0.0017774701,diff
19,0.019,-0.001590848,diff
20,0.02,-0.0013871193,diff
21,0.021,-0.0011678338,diff
22,0.022,-0.0009343624,diff
23,0.023,-0.0006891489,diff
24,0.024,-0.0004349351,diff
25,0.025,-0.00017261505,diff
26,0.026,9.4890594e-05,diff
27,0.027,0.00036650896,diff
28,0.028,0.00063943863,diff
29,0.029,0.0009134412,diff
30,0.03,0.0011851788,diff
31,0.031,0.0014544129,diff
32,0.032,0.001717329,diff
33,0.033,0.0019755363,diff
34,0.034,0.0022255778,diff
35,0.035,0.0024665594,diff
36,0.036,0.00269866,diff
37,0.037,0.0029182434,diff
38,0.038,0.0031256676,diff
39,0.039,0.003320098,diff
40,0.04,0.0035008192,diff
41,0.041,0.0036674738,diff
42,0.042,0.0038181543,diff
43,0.043,0.0039542913,diff
44,0.044,0.0040738583,diff
45,0.045,0.0041782856,diff
46,0.046,0.0042670965,diff
47,0.047,0.0043387413,diff
48,0.048,0.0043946505,diff
49,0.049,0.0044351816,diff
50,0.05,0.004459381,diff
51,0.051,0.0044682026,diff
52,0.052,0.004462719,diff
53,0.053,0.0044412613,diff
54,0.054,0.0044077635,diff
55,0.055,0.0043598413,diff
56,0.056,0.004298687,diff
57,0.057,0.0042253733,diff
58,0.058,0.004140258,diff
59,0.059,0.0040439367,diff
60,0.06,0.003937483,diff
61,0.061,0.0038205385,diff
62,0.062,0.003695488,diff
63,0.063,0.0035609007,diff
64,0.064,0.0034191608,diff
65,0.065,0.0032705069,diff
66,0.066,0.0031158924,diff
67,0.067,0.002955556,diff
68,0.068,0.002790928,diff
69,0.069,0.002620697,diff
70,0.07,0.0024485588,diff
71,0.071,0.0022728443,diff
72,0.072,0.0020956993,diff
73,0.073,0.0019176006,diff
74,0.074,0.0017390251,diff
75,0.075,0.0015592575,diff
76,0.076,0.0013818741,diff
77,0.077,0.0012052059,diff
78,0.078,0.0010306835,diff
79,0.079,0.0008599758,diff
80,0.08,0.0006916523,diff
81,0.081,0.0005276203,diff
82,0.082,0.0003683567,diff
83,0.083,0.0002143383,diff
84,0.084,6.508827e-05,diff
85,0.085,-7.6293945e-05,diff
86,0.086,-0.00021219254,diff
87,0.087,-0.00034046173,diff
88,0.088,-0.0004606247,diff
89,0.089,-0.0005738735,diff
90,0.09,-0.00067830086,diff
91,0.091,-0.0007748604,diff
92,0.092,-0.0008609295,diff
93,0.093,-0.00093889236,diff
94,0.094,-0.0010082722,diff
95,0.095,-0.0010676384,diff
96,0.096,-0.0011179447,diff
97,0.097,-0.001157999,diff
98,0.098,-0.0011889935,diff
99,0.099,-0.001209259,diff
100,0.1,-0.0012221336,diff
101,0.101,-0.0012249947,diff
102,0.102,-0.0012173653,diff
103,0.103,-0.0012013912,diff
104,0.104,-0.0011763573,diff
105,0.105,-0.0011413097,diff
106,0.106,-0.001098156,diff
107,0.107,-0.0010466576,diff
108,0.108,-0.0009863377,diff
109,0.109,-0.00091791153,diff
110,0.11,-0.0008404255,diff
111,0.111,-0.00075674057,diff
112,0.112,-0.00066399574,diff
113,0.113,-0.0005648136,diff
114,0.114,-0.00045752525,diff
115,0.115,-0.00034356117,diff
116,0.116,-0.00022363663,diff
117,0.117,-9.6559525e-05,diff
118,0.118,3.671646e-05,diff
119,0.119,0.00017642975,diff
120,0.12,0.00032114983,diff
121,0.121,0.0004720688,diff
122,0.122,0.00062823296,diff
123,0.123,0.0007889271,diff
124,0.124,0.00095415115,diff
125,0.125,0.0011246204,diff
126,0.126,0.0012979507,diff
127,0.127,0.0014750957,diff
128,0.128,0.0016551018,diff
129,0.129,0.0018379688,diff
130,0.13,0.0020239353,diff
131,0.131,0.0022115707,diff
132,0.132,0.0024003983,diff
133,0.133,0.002588749,diff
134,0.134,0.0027787685,diff
135,0.135,0.002968073,diff
136,0.136,0.003156662,diff
137,0.137,0.0033431053,diff
138,0.138,0.0035290718,diff
139,0.139,0.0037121773,diff
140,0.14,0.0038909912,diff
141,0.141,0.0040664673,diff
142,0.142,0.0042381287,diff
143,0.143,0.0044054985,diff
144,0.144,0.0045666695,diff
145,0.145,0.004723072,diff
146,0.146,0.004872322,diff
147,0.147,0.005016327,diff
148,0.148,0.0051522255,diff
149,0.149,0.005282402,diff
150,0.15,0.0054035187,diff
151,0.151,0.0055174828,diff
152,0.152,0.0056242943,diff
153,0.153,0.0057234764,diff
154,0.154,0.0058140755,diff
155,0.155,0.005897045,diff
156,0.156,0.0059728622,diff
157,0.157,0.006040573,diff
158,0.158,0.006099701,diff
159,0.159,0.00615263,diff
160,0.16,0.0061974525,diff
161,0.161,0.0062360764,diff
162,0.162,0.0062675476,diff
163,0.163,0.00629282,diff
164,0.164,0.00631094,diff
165,0.165,0.006325245,diff
166,0.166,0.006333351,diff
167,0.167,0.006336212,diff
168,0.168,0.0063323975,diff
169,0.169,0.006324768,diff
170,0.17,0.006312847,diff
171,0.171,0.006296158,diff
172,0.172,0.006275177,diff
173,0.173,0.0062499046,diff
174,0.174,0.006219387,diff
175,0.175,0.006186962,diff
176,0.176,0.006148815,diff
177,0.177,0.006105423,diff
178,0.178,0.0060577393,diff
179,0.179,0.006006241,diff
180,0.18,0.005949974,diff
181,0.181,0.0058870316,diff
182,0.182,0.0058197975,diff
183,0.183,0.0057468414,diff
184,0.184,0.0056676865,diff
185,0.185,0.0055828094,diff
186,0.186,0.0054912567,diff
187,0.187,0.0053920746,diff
188,0.188,0.0052866936,diff
189,0.189,0.005174637,diff
190,0.19,0.0050549507,diff
191,0.191,0.004928589,diff
192,0.192,0.0047950745,diff
193,0.193,0.004656315,diff
194,0.194,0.004509926,diff
195,0.195,0.004359722,diff
196,0.196,0.004202366,diff
197,0.197,0.0040421486,diff
198,0.198,0.0038790703,diff
199,0.199,0.003709793,diff
200,0.2,0.0035414696,diff
201,0.201,0.003373146,diff
202,0.202,0.0032043457,diff
203,0.203,0.0030379295,diff
204,0.204,0.002875328,diff
205,0.205,0.0027160645,diff
206,0.206,0.002565384,diff
207,0.207,0.002421856,diff
208,0.208,0.0022878647,diff
209,0.209,0.0021634102,diff
210,0.21,0.0020542145,diff
211,0.211,0.0019583702,diff
212,0.212,0.0018792152,diff
213,0.213,0.0018172264,diff
214,0.214,0.0017762184,diff
215,0.215,0.0017538071,diff
216,0.216,0.0017542839,diff
217,0.217,0.0017781258,diff
218,0.218,0.001824379,diff
219,0.219,0.0018959045,diff
220,0.22,0.0019907951,diff
221,0.221,0.0021100044,diff
222,0.222,0.0022506714,diff
223,0.223,0.0024123192,diff
224,0.224,0.0025939941,diff
225,0.225,0.0027914047,diff
226,0.226,0.003004074,diff
227,0.227,0.003226757,diff
228,0.228,0.003455639,diff
229,0.229,0.003686428,diff
230,0.23,0.0039162636,diff
231,0.231,0.004140854,diff
232,0.232,0.0043549538,diff
233,0.233,0.004555702,diff
234,0.234,0.004740715,diff
235,0.235,0.004901886,diff
236,0.236,0.0050444603,diff
237,0.237,0.0051603317,diff
238,0.238,0.005250931,diff
239,0.239,0.0053138733,diff
240,0.24,0.005349636,diff
241,0.241,0.005359173,diff
242,0.242,0.005343914,diff
243,0.243,0.0053014755,diff
244,0.244,0.00523901,diff
245,0.245,0.005153179,diff
246,0.246,0.0050492287,diff
247,0.247,0.0049300194,diff
248,0.248,0.004796505,diff
249,0.249,0.004647255,diff
250,0.25,0.004491329,diff
251,0.251,0.0043268204,diff
252,0.252,0.004154682,diff
253,0.253,0.0039787292,diff
254,0.254,0.0037994385,diff
255,0.255,0.0036187172,diff
256,0.256,0.0034360886,diff
257,0.257,0.00325346,diff
258,0.258,0.0030698776,diff
259,0.259,0.0028886795,diff
260,0.26,0.0027074814,diff
261,0.261,0.0025291443,diff
262,0.262,0.0023508072,diff
263,0.263,0.0021748543,diff
264,0.264,0.002002716,diff
265,0.265,0.0018305779,diff
266,0.266,0.0016617775,diff
267,0.267,0.001496315,diff
268,0.268,0.0013337135,diff
269,0.269,0.0011725426,diff
270,0.27,0.0010166168,diff
271,0.271,0.0008678436,diff
272,0.272,0.00072336197,diff
273,0.273,0.00058698654,diff
274,0.274,0.00045681,diff
275,0.275,0.0003376007,diff
276,0.276,0.00022888184,diff
277,0.277,0.0001335144,diff
278,0.278,5.054474e-05,diff
279,0.279,-1.5258789e-05,diff
280,0.28,-6.198883e-05,diff
281,0.281,-9.059906e-05,diff
282,0.282,-0.0001001358,diff
283,0.283,-8.2969666e-05,diff
284,0.284,-4.386902e-05,diff
285,0.285,2.2888184e-05,diff
286,0.286,0.00011920929,diff
287,0.287,0.00023841858,diff
288,0.288,0.00038909912,diff
289,0.289,0.0005712509,diff
290,0.29,0.0007801056,diff
291,0.291,0.0010185242,diff
292,0.292,0.0012874603,diff
293,0.293,0.001581192,diff
294,0.294,0.0019054413,diff
295,0.295,0.0022497177,diff
296,0.296,0.0026140213,diff
297,0.297,0.0030002594,diff
298,0.298,0.0034017563,diff
299,0.299,0.00381279,diff
300,0.3,0.0042324066,diff
301,0.301,0.0046539307,diff
302,0.302,0.0050735474,diff
303,0.303,0.005487442,diff
304,0.304,0.0058918,diff
305,0.305,0.006278038,diff
306,0.306,0.0066452026,diff
307,0.307,0.0069875717,diff
308,0.308,0.0073022842,diff
309,0.309,0.007581711,diff
310,0.31,0.007827759,diff
311,0.311,0.008034706,diff
312,0.312,0.0082035065,diff
313,0.313,0.0083293915,diff
314,0.314,0.008418083,diff
315,0.315,0.008464813,diff
316,0.316,0.008469582,diff
317,0.317,0.008440018,diff
318,0.318,0.008377075,diff
319,0.319,0.008281708,diff
320,0.32,0.008159637,diff
321,0.321,0.008011818,diff
322,0.322,0.007844925,diff
323,0.323,0.007665634,diff
324,0.324,0.0074720383,diff
325,0.325,0.0072698593,diff
326,0.326,0.0070667267,diff
327,0.327,0.006857872,diff
328,0.328,0.0066490173,diff
329,0.329,0.0064439774,diff
330,0.33,0.006242752,diff
331,0.331,0.0060424805,diff
332,0.332,0.005844116,diff
333,0.333,0.0056467056,diff
334,0.334,0.0054540634,diff
335,0.335,0.005252838,diff
336,0.336,0.0050497055,diff
337,0.337,0.00483799,diff
338,0.338,0.0046129227,diff
339,0.339,0.0043706894,diff
340,0.34,0.0041093826,diff
341,0.341,0.0038194656,diff
342,0.342,0.0035009384,diff
343,0.343,0.003145218,diff
344,0.344,0.0027484894,diff
345,0.345,0.0023059845,diff
346,0.346,0.0018110275,diff
347,0.347,0.0012559891,diff
348,0.348,0.00063991547,diff
349,0.349,-4.386902e-05,diff
350,0.35,-0.0008068085,diff
351,0.351,-0.0016460419,diff
352,0.352,-0.0025701523,diff
353,0.353,-0.0035858154,diff
354,0.354,-0.0046806335,diff
355,0.355,-0.005701065,diff
356,0.356,-0.006634712,diff
357,0.357,-0.0074806213,diff
358,0.358,-0.008238792,diff
359,0.359,-0.008923531,diff
360,0.36,-0.009529114,diff
361,0.361,-0.010071754,diff
362,0.362,-0.010545731,diff
363,0.363,-0.010965347,diff
364,0.364,-0.011328697,diff
365,0.365,-0.011640549,diff
366,0.366,-0.0119047165,diff
367,0.367,-0.012130737,diff
368,0.368,-0.012312889,diff
369,0.369,-0.012464523,diff
370,0.37,-0.012580872,diff
371,0.371,-0.012671471,diff
372,0.372,-0.012738228,diff
373,0.373,-0.012779236,diff
374,0.374,-0.012805939,diff
375,0.375,-0.012814522,diff
376,0.376,-0.012809753,diff
377,0.377,-0.012793541,diff
378,0.378,-0.012765884,diff
379,0.379,-0.0127363205,diff
380,0.38,-0.0126981735,diff
381,0.381,-0.0126571655,diff
382,0.382,-0.012617111,diff
383,0.383,-0.012570381,diff
384,0.384,-0.012527466,diff
385,0.385,-0.0124874115,diff
386,0.386,-0.012448311,diff
387,0.387,-0.012414932,diff
388,0.388,-0.012382507,diff
389,0.389,-0.012352943,diff
390,0.39,-0.012332916,diff
391,0.391,-0.012310028,diff
392,0.392,-0.012302399,diff
393,0.393,-0.012290955,diff
394,0.394,-0.012285233,diff
395,0.395,-0.012290001,diff
396,0.396,-0.012291908,diff
397,0.397,-0.01230526,diff
398,0.398,-0.01231575,diff
399,0.399,-0.012331963,diff
400,0.4,-0.012352943,diff
401,0.401,-0.01237011,diff
402,0.402,-0.012396812,diff
403,0.403,-0.012419701,diff
404,0.404,-0.012442589,diff
405,0.405,-0.012469292,diff
406,0.406,-0.0124874115,diff
407,0.407,-0.012512207,diff
408,0.408,-0.012532234,diff
409,0.409,-0.012548447,diff
410,0.41,-0.012565613,diff
411,0.411,-0.012577057,diff
412,0.412,-0.012586594,diff
413,0.413,-0.012587547,diff
414,0.414,-0.012588501,diff
415,0.415,-0.012587547,diff
416,0.416,-0.012576103,diff
417,0.417,-0.012563705,diff
418,0.418,-0.012548447,diff
419,0.419,-0.01252079,diff
420,0.42,-0.012495041,diff
421,0.421,-0.012459755,diff
422,0.422,-0.012426376,diff
423,0.423,-0.012384415,diff
424,0.424,-0.012336731,diff
425,0.425,-0.012290001,diff
426,0.426,-0.012237549,diff
427,0.427,-0.012183189,diff
428,0.428,-0.012125969,diff
429,0.429,-0.012064934,diff
430,0.43,-0.012005806,diff
431,0.431,-0.011944771,diff
432,0.432,-0.011882782,diff
433,0.433,-0.011824608,diff
434,0.434,-0.011759758,diff
435,0.435,-0.01170063,diff
436,0.436,-0.011641502,diff
437,0.437,-0.011587143,diff
438,0.438,-0.011538506,diff
439,0.439,-0.011489868,diff
440,0.44,-0.011443138,diff
441,0.441,-0.011405945,diff
442,0.442,-0.011366844,diff
443,0.443,-0.011341095,diff
444,0.444,-0.011315346,diff
445,0.445,-0.011295319,diff
446,0.446,-0.011284828,diff
447,0.447,-0.0112781525,diff
448,0.448,-0.0112810135,diff
449,0.449,-0.011288643,diff
450,0.45,-0.011301994,diff
451,0.451,-0.0113277435,diff
452,0.452,-0.011353493,diff
453,0.453,-0.011386871,diff
454,0.454,-0.011431694,diff
455,0.455,-0.01147747,diff
456,0.456,-0.0115356445,diff
457,0.457,-0.011593819,diff
458,0.458,-0.01166153,diff
459,0.459,-0.011734962,diff
460,0.46,-0.01181221,diff
461,0.461,-0.01189518,diff
462,0.462,-0.011980057,diff
463,0.463,-0.0120716095,diff
464,0.464,-0.012163162,diff
465,0.465,-0.012257576,diff
466,0.466,-0.012356758,diff
467,0.467,-0.012453079,diff
468,0.468,-0.012554169,diff
469,0.469,-0.0126543045,diff
470,0.47,-0.012749672,diff
471,0.471,-0.012852669,diff
472,0.472,-0.01294899,diff
473,0.473,-0.013043404,diff
474,0.474,-0.013136864,diff
475,0.475,-0.013223648,diff
476,0.476,-0.013309479,diff
477,0.477,-0.013390541,diff
478,0.478,-0.013466835,diff
479,0.479,-0.013537407,diff
480,0.48,-0.013602257,diff
481,0.481,-0.013663292,diff
482,0.482,-0.013713837,diff
483,0.483,-0.013757706,diff
484,0.484,-0.013801575,diff
485,0.485,-0.013829231,diff
486,0.486,-0.0138578415,diff
487,0.487,-0.013872147,diff
488,0.488,-0.01388073,diff
489,0.489,-0.013884544,diff
490,0.49,-0.013878822,diff
491,0.491,-0.013866425,diff
492,0.492,-0.013846397,diff
493,0.493,-0.013817787,diff
494,0.494,-0.013786316,diff
495,0.495,-0.013743401,diff
496,0.496,-0.013695717,diff
497,0.497,-0.013646126,diff
498,0.498,-0.01358223,diff
499,0.499,-0.013523102,diff
500,0.5,-0.01345253,diff
501,0.501,-0.013381958,diff
502,0.502,-0.013305664,diff
503,0.503,-0.013226509,diff
504,0.504,-0.013145447,diff
505,0.505,-0.013063431,diff
506,0.506,-0.012980461,diff
507,0.507,-0.012896538,diff
508,0.508,-0.012815475,diff
509,0.509,-0.012731552,diff
510,0.51,-0.01265049,diff
511,0.511,-0.012571335,diff
512,0.512,-0.012497902,diff
513,0.513,-0.012426376,diff
514,0.514,-0.0123586655,diff
515,0.515,-0.012296677,diff
516,0.516,-0.012239456,diff
517,0.517,-0.012187958,diff
518,0.518,-0.012141228,diff
519,0.519,-0.012102127,diff
520,0.52,-0.012072563,diff
521,0.521,-0.01204586,diff
522,0.522,-0.012026787,diff
523,0.523,-0.012016296,diff
524,0.524,-0.012012482,diff
525,0.525,-0.012016296,diff
526,0.526,-0.012025833,diff
527,0.527,-0.012043953,diff
528,0.528,-0.012069702,diff
529,0.529,-0.012096405,diff
530,0.53,-0.012132645,diff
531,0.531,-0.01217556,diff
532,0.532,-0.01222229,diff
533,0.533,-0.012269974,diff
534,0.534,-0.0123233795,diff
535,0.535,-0.0123806,diff
536,0.536,-0.012436867,diff
537,0.537,-0.012496948,diff
538,0.538,-0.012555122,diff
539,0.539,-0.012615204,diff
540,0.54,-0.012672424,diff
541,0.541,-0.012726784,diff
542,0.542,-0.012779236,diff
543,0.543,-0.01282692,diff
544,0.544,-0.012870789,diff
545,0.545,-0.012908936,diff
546,0.546,-0.012940407,diff
547,0.547,-0.012968063,diff
548,0.548,-0.012986183,diff
549,0.549,-0.012996674,diff
550,0.55,-0.013000488,diff
551,0.551,-0.012994766,diff
552,0.552,-0.012981415,diff
553,0.553,-0.012957573,diff
554,0.554,-0.012929916,diff
555,0.555,-0.012891769,diff
556,0.556,-0.012844086,diff
557,0.557,-0.012791634,diff
558,0.558,-0.012726784,diff
559,0.559,-0.01266098,diff
560,0.56,-0.012587547,diff
561,0.561,-0.012509346,diff
562,0.562,-0.01242733,diff
563,0.563,-0.012343407,diff
564,0.564,-0.012254715,diff
565,0.565,-0.012166023,diff
566,0.566,-0.012080193,diff
567,0.567,-0.011994362,diff
568,0.568,-0.011914253,diff
569,0.569,-0.011837959,diff
570,0.57,-0.01176548,diff
571,0.571,-0.011702538,diff
572,0.572,-0.011647224,diff
573,0.573,-0.011602402,diff
574,0.574,-0.011568069,diff
575,0.575,-0.011545181,diff
576,0.576,-0.011537552,diff
577,0.577,-0.011541367,diff
578,0.578,-0.011562347,diff
579,0.579,-0.01159668,diff
580,0.58,-0.011648178,diff
581,0.581,-0.011713028,diff
582,0.582,-0.011793137,diff
583,0.583,-0.011889458,diff
584,0.584,-0.011997223,diff
585,0.585,-0.012120247,diff
586,0.586,-0.012257576,diff
587,0.587,-0.0124053955,diff
588,0.588,-0.012563705,diff
589,0.589,-0.012728691,diff
590,0.59,-0.012901306,diff
591,0.591,-0.01307869,diff
592,0.592,-0.013259888,diff
593,0.593,-0.013435364,diff
594,0.594,-0.013612747,diff
595,0.595,-0.013785362,diff
596,0.596,-0.013952255,diff
597,0.597,-0.014107704,diff
598,0.598,-0.014255524,diff
599,0.599,-0.014388084,diff
600,0.6,-0.014507294,diff
601,0.601,-0.014609337,diff
602,0.602,-0.014696121,diff
603,0.603,-0.014763832,diff
604,0.604,-0.014811516,diff
605,0.605,-0.014842033,diff
606,0.606,-0.0148563385,diff
607,0.607,-0.014849663,diff
608,0.608,-0.014827728,diff
609,0.609,-0.014788628,diff
610,0.61,-0.014735222,diff
611,0.611,-0.014670372,diff
612,0.612,-0.014596939,diff
613,0.613,-0.01451683,diff
614,0.614,-0.014429092,diff
615,0.615,-0.01433754,diff
616,0.616,-0.014245033,diff
617,0.617,-0.014155388,diff
618,0.618,-0.0140686035,diff
619,0.619,-0.013987541,diff
620,0.62,-0.013911247,diff
621,0.621,-0.013843536,diff
622,0.622,-0.013783455,diff
623,0.623,-0.0137319565,diff
624,0.624,-0.013687134,diff
625,0.625,-0.0136470795,diff
626,0.626,-0.0136117935,diff
627,0.627,-0.013577461,diff
628,0.628,-0.013542175,diff
629,0.629,-0.013504982,diff
630,0.63,-0.013455391,diff
631,0.631,-0.013397217,diff
632,0.632,-0.0133218765,diff
633,0.633,-0.013219833,diff
634,0.634,-0.013092041,diff
635,0.635,-0.012925148,diff
636,0.636,-0.012723923,diff
637,0.637,-0.012475014,diff
638,0.638,-0.012173653,diff
639,0.639,-0.011811256,diff
640,0.64,-0.011385918,diff
641,0.641,-0.010889053,diff
642,0.642,-0.010313988,diff
643,0.643,-0.009654999,diff
644,0.644,-0.008904457,diff
645,0.645,-0.008061409,diff
646,0.646,-0.007118225,diff
647,0.647,-0.0060977936,diff
648,0.648,-0.005150795,diff
649,0.649,-0.0042886734,diff
650,0.65,-0.0035142899,diff
651,0.651,-0.0028133392,diff
652,0.652,-0.002196312,diff
653,0.653,-0.0016498566,diff
654,0.654,-0.0011749268,diff
655,0.655,-0.00077056885,diff
656,0.656,-0.00043296814,diff
657,0.657,-0.00016021729,diff
658,0.658,5.054474e-05,diff
659,0.659,0.00020217896,diff
660,0.66,0.00029850006,diff
661,0.661,0.00033950806,diff
662,0.662,0.00033187866,diff
663,0.663,0.00027942657,diff
664,0.664,0.00018119812,diff
665,0.665,4.9591064e-05,diff
666,0.666,-0.00011444092,diff
667,0.667,-0.00030994415,diff
668,0.668,-0.00052928925,diff
669,0.669,-0.0007648468,diff
670,0.67,-0.0010147095,diff
671,0.671,-0.0012712479,diff
672,0.672,-0.0015325546,diff
673,0.673,-0.0017929077,diff
674,0.674,-0.0020475388,diff
675,0.675,-0.0022935867,diff
676,0.676,-0.0025253296,diff
677,0.677,-0.0027399063,diff
678,0.678,-0.002937317,diff
679,0.679,-0.0031108856,diff
680,0.68,-0.0032615662,diff
681,0.681,-0.0033864975,diff
682,0.682,-0.003484726,diff
683,0.683,-0.0035543442,diff
684,0.684,-0.0035963058,diff
685,0.685,-0.003610611,diff
686,0.686,-0.0035963058,diff
687,0.687,-0.0035543442,diff
688,0.688,-0.0034866333,diff
689,0.689,-0.0033912659,diff
690,0.69,-0.0032720566,diff
691,0.691,-0.0031309128,diff
692,0.692,-0.0029649734,diff
693,0.693,-0.002779007,diff
694,0.694,-0.002573967,diff
695,0.695,-0.0023498535,diff
696,0.696,-0.0021066666,diff
697,0.697,-0.0018453598,diff
698,0.698,-0.0015697479,diff
699,0.699,-0.0012769699,diff
700,0.7,-0.0009651184,diff
701,0.701,-0.0006380081,diff
702,0.702,-0.00029182434,diff
703,0.703,7.247925e-05,diff
704,0.704,0.0004529953,diff
705,0.705,0.00085639954,diff
706,0.706,0.0012750626,diff
707,0.707,0.0017118454,diff
708,0.708,0.0021677017,diff
709,0.709,0.0026397705,diff
710,0.71,0.0031232834,diff
711,0.711,0.0036182404,diff
712,0.712,0.0041208267,diff
713,0.713,0.0046224594,diff
714,0.714,0.0051193237,diff
715,0.715,0.0056037903,diff
716,0.716,0.0060691833,diff
717,0.717,0.006511688,diff
718,0.718,0.0069150925,diff
719,0.719,0.0072813034,diff
720,0.72,0.0075969696,diff
721,0.721,0.007856369,diff
722,0.722,0.008054733,diff
723,0.723,0.008192062,diff
724,0.724,0.008257866,diff
725,0.725,0.008257866,diff
726,0.726,0.008187294,diff
727,0.727,0.00805378,diff
728,0.728,0.00785923,diff
729,0.729,0.0076088905,diff
730,0.73,0.007312298,diff
731,0.731,0.0069766045,diff
732,0.732,0.006612301,diff
733,0.733,0.006234169,diff
734,0.734,0.0058460236,diff
735,0.735,0.0054631233,diff
736,0.736,0.005095482,diff
737,0.737,0.004752159,diff
738,0.738,0.004441738,diff
739,0.739,0.0041708946,diff
740,0.74,0.0039482117,diff
741,0.741,0.003774166,diff
742,0.742,0.0036506653,diff
743,0.743,0.0035834312,diff
744,0.744,0.003569603,diff
745,0.745,0.0036039352,diff
746,0.746,0.003686905,diff
747,0.747,0.00381279,diff
748,0.748,0.0039782524,diff
749,0.749,0.00416708,diff
750,0.75,0.0043849945,diff
751,0.751,0.0046157837,diff
752,0.752,0.0048561096,diff
753,0.753,0.0050930977,diff
754,0.754,0.005322933,diff
755,0.755,0.0055389404,diff
756,0.756,0.0057296753,diff
757,0.757,0.0058922768,diff
758,0.758,0.006014824,diff
759,0.759,0.0061011314,diff
760,0.76,0.0061421394,diff
761,0.761,0.006136894,diff
762,0.762,0.0060811043,diff
763,0.763,0.0059781075,diff
764,0.764,0.00582695,diff
765,0.765,0.0056347847,diff
766,0.766,0.0053954124,diff
767,0.767,0.005124569,diff
768,0.768,0.0048179626,diff
769,0.769,0.0044956207,diff
770,0.77,0.004152298,diff
771,0.771,0.0038075447,diff
772,0.772,0.0034627914,diff
773,0.773,0.0031375885,diff
774,0.774,0.0028328896,diff
775,0.775,0.002562046,diff
776,0.776,0.0023355484,diff
777,0.777,0.0021591187,diff
778,0.778,0.0020399094,diff
779,0.779,0.0019807816,diff
780,0.78,0.0019869804,diff
781,0.781,0.0020589828,diff
782,0.782,0.002190113,diff
783,0.783,0.0023770332,diff
784,0.784,0.002612114,diff
785,0.785,0.0028877258,diff
786,0.786,0.0031933784,diff
787,0.787,0.0035095215,diff
788,0.788,0.003827095,diff
789,0.789,0.0041365623,diff
790,0.79,0.0044255257,diff
791,0.791,0.004688263,diff
792,0.792,0.004917145,diff
793,0.793,0.0051164627,diff
794,0.794,0.0052809715,diff
795,0.795,0.005425453,diff
796,0.796,0.005552292,diff
797,0.797,0.0056796074,diff
798,0.798,0.005815983,diff
799,0.799,0.0059714317,diff
800,0.8,0.0061621666,diff
801,0.801,0.0063939095,diff
802,0.802,0.006664276,diff
803,0.803,0.006987095,diff
804,0.804,0.0073490143,diff
805,0.805,0.00774765,diff
806,0.806,0.008181095,diff
807,0.807,0.008635044,diff
808,0.808,0.009099007,diff
809,0.809,0.00957489,diff
810,0.81,0.010053158,diff
811,0.811,0.010538101,diff
812,0.812,0.011016846,diff
813,0.813,0.011496067,diff
814,0.814,0.011981487,diff
815,0.815,0.012465,diff
816,0.816,0.012952805,diff
817,0.817,0.013440609,diff
818,0.818,0.013916969,diff
819,0.819,0.014377594,diff
820,0.82,0.014815807,diff
821,0.821,0.015218735,diff
822,0.822,0.015578747,diff
823,0.823,0.01589346,diff
824,0.824,0.016152382,diff
825,0.825,0.016355038,diff
826,0.826,0.016509533,diff
827,0.827,0.01661539,diff
828,0.828,0.016680717,diff
829,0.829,0.01671648,diff
830,0.83,0.016721725,diff
831,0.831,0.01671362,diff
832,0.832,0.016692638,diff
833,0.833,0.016666412,diff
834,0.834,0.016635418,diff
835,0.835,0.016601562,diff
836,0.836,0.0165658,diff
837,0.837,0.016534805,diff
838,0.838,0.016495228,diff
839,0.839,0.01645565,diff
840,0.84,0.016411781,diff
841,0.841,0.016355515,diff
842,0.842,0.01629591,diff
843,0.843,0.016222954,diff
844,0.844,0.016142368,diff
845,0.845,0.016047955,diff
846,0.846,0.01593399,diff
847,0.847,0.01581049,diff
848,0.848,0.015660763,diff
849,0.849,0.015490532,diff
850,0.85,0.015301704,diff
851,0.851,0.015082836,diff
852,0.852,0.014845848,diff
853,0.853,0.01458931,diff
854,0.854,0.014318943,diff
855,0.855,0.014040947,diff
856,0.856,0.013751984,diff
857,0.857,0.01347065,diff
858,0.858,0.013198376,diff
859,0.859,0.012944698,diff
860,0.86,0.01270771,diff
861,0.861,0.01249361,diff
862,0.862,0.012310028,diff
863,0.863,0.012155533,diff
864,0.864,0.012024164,diff
865,0.865,0.011918545,diff
866,0.866,0.011837244,diff
867,0.867,0.011769295,diff
868,0.868,0.011717558,diff
869,0.869,0.011675835,diff
870,0.87,0.011634111,diff
871,0.871,0.011593342,diff
872,0.872,0.01154542,diff
873,0.873,0.011496067,diff
874,0.874,0.0114347935,diff
875,0.875,0.011363745,diff
876,0.876,0.01128459,diff
877,0.877,0.011197805,diff
878,0.878,0.011104107,diff
879,0.879,0.011010885,diff
880,0.88,0.010911703,diff
881,0.881,0.010817051,diff
882,0.882,0.010726452,diff
883,0.883,0.010637522,diff
884,0.884,0.010559797,diff
885,0.885,0.010484695,diff
886,0.886,0.010421991,diff
887,0.887,0.01036334,diff
888,0.888,0.010309219,diff
889,0.889,0.0102574825,diff
890,0.89,0.010206699,diff
891,0.891,0.010148764,diff
892,0.892,0.010084152,diff
893,0.893,0.010007143,diff
894,0.894,0.009915113,diff
895,0.895,0.009802341,diff
896,0.896,0.009664297,diff
897,0.897,0.009500504,diff
898,0.898,0.009303093,diff
899,0.899,0.00907588,diff
900,0.9,0.008816481,diff
901,0.901,0.008522034,diff
902,0.902,0.008196831,diff
903,0.903,0.007834196,diff
904,0.904,0.0074441433,diff
905,0.905,0.0070238113,diff
906,0.906,0.006580353,diff
907,0.907,0.006114483,diff
908,0.908,0.0056324005,diff
909,0.909,0.0051379204,diff
910,0.91,0.004634142,diff
911,0.911,0.0041286945,diff
912,0.912,0.003624916,diff
913,0.913,0.0031290054,diff
914,0.914,0.002644062,diff
915,0.915,0.0021765232,diff
916,0.916,0.0017318726,diff
917,0.917,0.0013144016,diff
918,0.918,0.0009276867,diff
919,0.919,0.00057554245,diff
920,0.92,0.00026082993,diff
921,0.921,-1.0728836e-05,diff
922,0.922,-0.00024056435,diff
923,0.923,-0.00042533875,diff
924,0.924,-0.0005669594,diff
925,0.925,-0.0006649494,diff
926,0.926,-0.0007183552,diff
927,0.927,-0.00073218346,diff
928,0.928,-0.0007112026,diff
929,0.929,-0.00065660477,diff
930,0.93,-0.0005738735,diff
931,0.931,-0.00047063828,diff
932,0.932,-0.00034952164,diff
933,0.933,-0.00022017956,diff
934,0.934,-8.8214874e-05,diff
935,0.935,4.017353e-05,diff
936,0.936,0.00015950203,diff
937,0.937,0.0002617836,diff
938,0.938,0.0003424883,diff
939,0.939,0.00039708614,diff
940,0.94,0.00042164326,diff
941,0.941,0.00041043758,diff
942,0.942,0.00036501884,diff
943,0.943,0.0002808571,diff
944,0.944,0.00015687943,diff
945,0.945,-6.0796738e-06,diff
946,0.946,-0.00020587444,diff
947,0.947,-0.00044369698,diff
948,0.948,-0.0007172823,diff
949,0.949,-0.001024723,diff
950,0.95,-0.001360774,diff
951,0.951,-0.0017257929,diff
952,0.952,-0.0021137,diff
953,0.953,-0.0025217533,diff
954,0.954,-0.0029461384,diff
955,0.955,-0.0033836365,diff
956,0.956,-0.0038313866,diff
957,0.957,-0.0042847395,diff
958,0.958,-0.0047391653,diff
959,0.959,-0.0051925182,diff
960,0.96,-0.0056402683,diff
961,0.961,-0.0060817003,diff
962,0.962,-0.0065107346,diff
963,0.963,-0.006926894,diff
964,0.964,-0.007326126,diff
965,0.965,-0.007704973,diff
966,0.966,-0.008063734,diff
967,0.967,-0.008397758,diff
968,0.968,-0.008707643,diff
969,0.969,-0.008989155,diff
970,0.97,-0.009242535,diff
971,0.971,-0.009465277,diff
972,0.972,-0.009655297,diff
973,0.973,-0.009812772,diff
974,0.974,-0.009935319,diff
975,0.975,-0.010024428,diff
976,0.976,-0.010077059,diff
977,0.977,-0.010092616,diff
978,0.978,-0.010071456,diff
979,0.979,-0.010011733,diff
980,0.98,-0.00991559,diff
981,0.981,-0.009779513,diff
982,0.982,-0.0096052885,diff
983,0.983,-0.009392381,diff
984,0.984,-0.009139001,diff
985,0.985,-0.008848429,diff
986,0.986,-0.008517981,diff
987,0.987,-0.008148044,diff
988,0.988,-0.007739067,diff
989,0.989,-0.0072904825,diff
990,0.99,-0.0068047643,diff
991,0.991,-0.0062796474,diff
992,0.992,-0.0057155043,diff
993,0.993,-0.0051134676,diff
994,0.994,-0.004473865,diff
995,0.995,-0.0037966967,diff
996,0.996,-0.0030826554,diff
997,0.997,-0.0023315474,diff
998,0.998,-0.001542706,diff
999,0.999,-0.0007175971,diff
1000,1.0,0.00014216825,diff


==> visu/tikz_csvs_one_dim/result_best_run_one_dim/gt_nn.csv <==
,X_x,value,name
0,0.0,0.0,gt_nn
1,0.001,0.029289324,gt_nn
2,0.002,0.058578648,gt_nn
3,0.003,0.08786797,gt_nn
4,0.004,0.117157295,gt_nn
5,0.005,0.1464466,gt_nn
6,0.006,0.17573594,gt_nn
7,0.007,0.20502526,gt_nn
8,0.008,0.23431459,gt_nn
9,0.009,0.2636039,gt_nn
10,0.01,0.2928932,gt_nn
11,0.011,0.32218254,gt_nn
12,0.012,0.35147187,gt_nn
13,0.013,0.3807612,gt_nn
14,0.014,0.4100505,gt_nn
15,0.015,0.43933982,gt_nn
16,0.016,0.46862918,gt_nn
17,0.017,0.4979185,gt_nn
18,0.018,0.5272078,gt_nn
19,0.019,0.5564971,gt_nn
20,0.02,0.5857864,gt_nn
21,0.021,0.61507577,gt_nn
22,0.022,0.6443651,gt_nn
23,0.023,0.6736544,gt_nn
24,0.024,0.70294374,gt_nn
25,0.025,0.73223305,gt_nn
26,0.026,0.7615224,gt_nn
27,0.027,0.7908117,gt_nn
28,0.028,0.820101,gt_nn
29,0.029,0.8493903,gt_nn
30,0.03,0.87867963,gt_nn
31,0.031,0.90796894,gt_nn
32,0.032,0.93725836,gt_nn
33,0.033,0.9665476,gt_nn
34,0.034,0.995837,gt_nn
35,0.035,1.0251262,gt_nn
36,0.036,1.0544156,gt_nn
37,0.037,1.083705,gt_nn
38,0.038,1.1129942,gt_nn
39,0.039,1.1422836,gt_nn
40,0.04,1.1715728,gt_nn
41,0.041,1.2008623,gt_nn
42,0.042,1.2301515,gt_nn
43,0.043,1.2594409,gt_nn
44,0.044,1.2887301,gt_nn
45,0.045,1.3180195,gt_nn
46,0.046,1.3473088,gt_nn
47,0.047,1.3765981,gt_nn
48,0.048,1.4058875,gt_nn
49,0.049,1.4351767,gt_nn
50,0.05,1.4644661,gt_nn
51,0.051,1.4937553,gt_nn
52,0.052,1.5230448,gt_nn
53,0.053,1.5523341,gt_nn
54,0.054,1.5816234,gt_nn
55,0.055,1.6109127,gt_nn
56,0.056,1.640202,gt_nn
57,0.057,1.6694913,gt_nn
58,0.058,1.6987807,gt_nn
59,0.059,1.72807,gt_nn
60,0.06,1.7573593,gt_nn
61,0.061,1.7866486,gt_nn
62,0.062,1.8159379,gt_nn
63,0.063,1.8452274,gt_nn
64,0.064,1.8745167,gt_nn
65,0.065,1.9038059,gt_nn
66,0.066,1.9330952,gt_nn
67,0.067,1.9623846,gt_nn
68,0.068,1.991674,gt_nn
69,0.069,2.0209632,gt_nn
70,0.07,2.0502524,gt_nn
71,0.071,2.079542,gt_nn
72,0.072,2.1088312,gt_nn
73,0.073,2.1381204,gt_nn
74,0.074,2.16741,gt_nn
75,0.075,2.1966991,gt_nn
76,0.076,2.2259884,gt_nn
77,0.077,2.2552779,gt_nn
78,0.078,2.284567,gt_nn
79,0.079,2.3138566,gt_nn
80,0.08,2.3431456,gt_nn
81,0.081,2.372435,gt_nn
82,0.082,2.4017246,gt_nn
83,0.083,2.4310136,gt_nn
84,0.084,2.460303,gt_nn
85,0.085,2.4895923,gt_nn
86,0.086,2.5188818,gt_nn
87,0.087,2.548171,gt_nn
88,0.088,2.5774603,gt_nn
89,0.089,2.6067498,gt_nn
90,0.09,2.636039,gt_nn
91,0.091,2.6653283,gt_nn
92,0.092,2.6946175,gt_nn
93,0.093,2.723907,gt_nn
94,0.094,2.7531962,gt_nn
95,0.095,2.7824855,gt_nn
96,0.096,2.811775,gt_nn
97,0.097,2.8410642,gt_nn
98,0.098,2.8703535,gt_nn
99,0.099,2.899643,gt_nn
100,0.1,2.9289322,gt_nn
101,0.101,2.9582217,gt_nn
102,0.102,2.9875107,gt_nn
103,0.103,3.0168002,gt_nn
104,0.104,3.0460896,gt_nn
105,0.105,3.0753787,gt_nn
106,0.106,3.1046681,gt_nn
107,0.107,3.1339574,gt_nn
108,0.108,3.1632469,gt_nn
109,0.109,3.192536,gt_nn
110,0.11,3.2218254,gt_nn
111,0.111,3.2511148,gt_nn
112,0.112,3.280404,gt_nn
113,0.113,3.3096933,gt_nn
114,0.114,3.3389826,gt_nn
115,0.115,3.368272,gt_nn
116,0.116,3.3975613,gt_nn
117,0.117,3.4268506,gt_nn
118,0.118,3.45614,gt_nn
119,0.119,3.4854293,gt_nn
120,0.12,3.5147185,gt_nn
121,0.121,3.544008,gt_nn
122,0.122,3.5732973,gt_nn
123,0.123,3.6025867,gt_nn
124,0.124,3.6318758,gt_nn
125,0.125,3.6611652,gt_nn
126,0.126,3.6904547,gt_nn
127,0.127,3.719744,gt_nn
128,0.128,3.7490335,gt_nn
129,0.129,3.7783222,gt_nn
130,0.13,3.8076117,gt_nn
131,0.131,3.8369012,gt_nn
132,0.132,3.8661904,gt_nn
133,0.133,3.89548,gt_nn
134,0.134,3.9247692,gt_nn
135,0.135,3.9540586,gt_nn
136,0.136,3.983348,gt_nn
137,0.137,4.012637,gt_nn
138,0.138,4.0419264,gt_nn
139,0.139,4.0712156,gt_nn
140,0.14,4.100505,gt_nn
141,0.141,4.1297946,gt_nn
142,0.142,4.159084,gt_nn
143,0.143,4.188373,gt_nn
144,0.144,4.2176623,gt_nn
145,0.145,4.2469516,gt_nn
146,0.146,4.276241,gt_nn
147,0.147,4.3055305,gt_nn
148,0.148,4.33482,gt_nn
149,0.149,4.364109,gt_nn
150,0.15,4.3933983,gt_nn
151,0.151,4.4226875,gt_nn
152,0.152,4.451977,gt_nn
153,0.153,4.481266,gt_nn
154,0.154,4.5105557,gt_nn
155,0.155,4.539845,gt_nn
156,0.156,4.569134,gt_nn
157,0.157,4.5984235,gt_nn
158,0.158,4.627713,gt_nn
159,0.159,4.657002,gt_nn
160,0.16,4.686291,gt_nn
161,0.161,4.715581,gt_nn
162,0.162,4.74487,gt_nn
163,0.163,4.7741594,gt_nn
164,0.164,4.803449,gt_nn
165,0.165,4.8327384,gt_nn
166,0.166,4.862027,gt_nn
167,0.167,4.8913164,gt_nn
168,0.168,4.920606,gt_nn
169,0.169,4.9498954,gt_nn
170,0.17,4.9791846,gt_nn
171,0.171,5.0084743,gt_nn
172,0.172,5.0377636,gt_nn
173,0.173,5.0670524,gt_nn
174,0.174,5.096342,gt_nn
175,0.175,5.1256313,gt_nn
176,0.176,5.1549206,gt_nn
177,0.177,5.18421,gt_nn
178,0.178,5.2134995,gt_nn
179,0.179,5.242789,gt_nn
180,0.18,5.272078,gt_nn
181,0.181,5.3013673,gt_nn
182,0.182,5.3306565,gt_nn
183,0.183,5.359946,gt_nn
184,0.184,5.389235,gt_nn
185,0.185,5.4185247,gt_nn
186,0.186,5.447814,gt_nn
187,0.187,5.477103,gt_nn
188,0.188,5.5063925,gt_nn
189,0.189,5.5356817,gt_nn
190,0.19,5.564971,gt_nn
191,0.191,5.5942607,gt_nn
192,0.192,5.62355,gt_nn
193,0.193,5.652839,gt_nn
194,0.194,5.6821284,gt_nn
195,0.195,5.7114177,gt_nn
196,0.196,5.740707,gt_nn
197,0.197,5.769996,gt_nn
198,0.198,5.799286,gt_nn
199,0.199,5.828575,gt_nn
200,0.2,5.8578644,gt_nn
201,0.201,5.8871536,gt_nn
202,0.202,5.9164433,gt_nn
203,0.203,5.945732,gt_nn
204,0.204,5.9750214,gt_nn
205,0.205,6.004311,gt_nn
206,0.206,6.0336003,gt_nn
207,0.207,6.0628896,gt_nn
208,0.208,6.0921793,gt_nn
209,0.209,6.1214685,gt_nn
210,0.21,6.1507573,gt_nn
211,0.211,6.1800466,gt_nn
212,0.212,6.2093363,gt_nn
213,0.213,6.2386255,gt_nn
214,0.214,6.267915,gt_nn
215,0.215,6.2972045,gt_nn
216,0.216,6.3264937,gt_nn
217,0.217,6.3557825,gt_nn
218,0.218,6.385072,gt_nn
219,0.219,6.4143615,gt_nn
220,0.22,6.4436507,gt_nn
221,0.221,6.47294,gt_nn
222,0.222,6.5022297,gt_nn
223,0.223,6.531519,gt_nn
224,0.224,6.560808,gt_nn
225,0.225,6.5900974,gt_nn
226,0.226,6.6193867,gt_nn
227,0.227,6.648676,gt_nn
228,0.228,6.677965,gt_nn
229,0.229,6.707255,gt_nn
230,0.23,6.736544,gt_nn
231,0.231,6.7658334,gt_nn
232,0.232,6.7951226,gt_nn
233,0.233,6.824412,gt_nn
234,0.234,6.853701,gt_nn
235,0.235,6.882991,gt_nn
236,0.236,6.91228,gt_nn
237,0.237,6.9415693,gt_nn
238,0.238,6.9708586,gt_nn
239,0.239,7.000148,gt_nn
240,0.24,7.029437,gt_nn
241,0.241,7.0587263,gt_nn
242,0.242,7.088016,gt_nn
243,0.243,7.1173053,gt_nn
244,0.244,7.1465945,gt_nn
245,0.245,7.175884,gt_nn
246,0.246,7.2051735,gt_nn
247,0.247,7.2344623,gt_nn
248,0.248,7.2637515,gt_nn
249,0.249,7.293041,gt_nn
250,0.25,7.3223305,gt_nn
251,0.251,7.3516192,gt_nn
252,0.252,7.3809094,gt_nn
253,0.253,7.410198,gt_nn
254,0.254,7.439488,gt_nn
255,0.255,7.468777,gt_nn
256,0.256,7.498067,gt_nn
257,0.257,7.5273557,gt_nn
258,0.258,7.5566444,gt_nn
259,0.259,7.5859346,gt_nn
260,0.26,7.6152234,gt_nn
261,0.261,7.644513,gt_nn
262,0.262,7.6738024,gt_nn
263,0.263,7.703092,gt_nn
264,0.264,7.732381,gt_nn
265,0.265,7.76167,gt_nn
266,0.266,7.79096,gt_nn
267,0.267,7.8202486,gt_nn
268,0.268,7.8495383,gt_nn
269,0.269,7.8788276,gt_nn
270,0.27,7.9081173,gt_nn
271,0.271,7.937406,gt_nn
272,0.272,7.966696,gt_nn
273,0.273,7.995985,gt_nn
274,0.274,8.025274,gt_nn
275,0.275,8.0545635,gt_nn
276,0.276,8.083853,gt_nn
277,0.277,8.113142,gt_nn
278,0.278,8.142431,gt_nn
279,0.279,8.171721,gt_nn
280,0.28,8.20101,gt_nn
281,0.281,8.230299,gt_nn
282,0.282,8.259589,gt_nn
283,0.283,8.2888775,gt_nn
284,0.284,8.318168,gt_nn
285,0.285,8.347457,gt_nn
286,0.286,8.376746,gt_nn
287,0.287,8.406035,gt_nn
288,0.288,8.435325,gt_nn
289,0.289,8.464614,gt_nn
290,0.29,8.493903,gt_nn
291,0.291,8.523193,gt_nn
292,0.292,8.552482,gt_nn
293,0.293,8.581772,gt_nn
294,0.294,8.611061,gt_nn
295,0.295,8.640349,gt_nn
296,0.296,8.66964,gt_nn
297,0.297,8.698928,gt_nn
298,0.298,8.728218,gt_nn
299,0.299,8.757507,gt_nn
300,0.3,8.786797,gt_nn
301,0.301,8.816086,gt_nn
302,0.302,8.845375,gt_nn
303,0.303,8.874664,gt_nn
304,0.304,8.903954,gt_nn
305,0.305,8.933244,gt_nn
306,0.306,8.962532,gt_nn
307,0.307,8.991822,gt_nn
308,0.308,9.0211115,gt_nn
309,0.309,9.0504,gt_nn
310,0.31,9.07969,gt_nn
311,0.311,9.108979,gt_nn
312,0.312,9.138268,gt_nn
313,0.313,9.167558,gt_nn
314,0.314,9.196847,gt_nn
315,0.315,9.226136,gt_nn
316,0.316,9.255426,gt_nn
317,0.317,9.284715,gt_nn
318,0.318,9.314004,gt_nn
319,0.319,9.343294,gt_nn
320,0.32,9.372582,gt_nn
321,0.321,9.401873,gt_nn
322,0.322,9.431162,gt_nn
323,0.323,9.460451,gt_nn
324,0.324,9.48974,gt_nn
325,0.325,9.51903,gt_nn
326,0.326,9.548319,gt_nn
327,0.327,9.577608,gt_nn
328,0.328,9.606898,gt_nn
329,0.329,9.636187,gt_nn
330,0.33,9.665477,gt_nn
331,0.331,9.694765,gt_nn
332,0.332,9.724054,gt_nn
333,0.333,9.753345,gt_nn
334,0.334,9.782633,gt_nn
335,0.335,9.811923,gt_nn
336,0.336,9.841212,gt_nn
337,0.337,9.8705015,gt_nn
338,0.338,9.899791,gt_nn
339,0.339,9.92908,gt_nn
340,0.34,9.958369,gt_nn
341,0.341,9.9876585,gt_nn
342,0.342,10.016949,gt_nn
343,0.343,10.046237,gt_nn
344,0.344,10.075527,gt_nn
345,0.345,10.104816,gt_nn
346,0.346,10.134105,gt_nn
347,0.347,10.163395,gt_nn
348,0.348,10.192684,gt_nn
349,0.349,10.221973,gt_nn
350,0.35,10.251263,gt_nn
351,0.351,10.280552,gt_nn
352,0.352,10.309841,gt_nn
353,0.353,10.33913,gt_nn
354,0.354,10.3684025,gt_nn
355,0.355,10.397499,gt_nn
356,0.356,10.426401,gt_nn
357,0.357,10.455101,gt_nn
358,0.358,10.483599,gt_nn
359,0.359,10.511902,gt_nn
360,0.36,10.539999,gt_nn
361,0.361,10.5679,gt_nn
362,0.362,10.595598,gt_nn
363,0.363,10.623098,gt_nn
364,0.364,10.6504,gt_nn
365,0.365,10.6775,gt_nn
366,0.366,10.704399,gt_nn
367,0.367,10.731102,gt_nn
368,0.368,10.757599,gt_nn
369,0.369,10.783899,gt_nn
370,0.37,10.809999,gt_nn
371,0.371,10.835899,gt_nn
372,0.372,10.861601,gt_nn
373,0.373,10.887098,gt_nn
374,0.374,10.912401,gt_nn
375,0.375,10.9375,gt_nn
376,0.376,10.9624,gt_nn
377,0.377,10.987101,gt_nn
378,0.378,11.011599,gt_nn
379,0.379,11.0359,gt_nn
380,0.38,11.059999,gt_nn
381,0.381,11.0839,gt_nn
382,0.382,11.107601,gt_nn
383,0.383,11.1311,gt_nn
384,0.384,11.1544,gt_nn
385,0.385,11.1775,gt_nn
386,0.386,11.200399,gt_nn
387,0.387,11.223103,gt_nn
388,0.388,11.245602,gt_nn
389,0.389,11.2679,gt_nn
390,0.39,11.290001,gt_nn
391,0.391,11.311897,gt_nn
392,0.392,11.333603,gt_nn
393,0.393,11.355099,gt_nn
394,0.394,11.376398,gt_nn
395,0.395,11.397501,gt_nn
396,0.396,11.418398,gt_nn
397,0.397,11.4391,gt_nn
398,0.398,11.459599,gt_nn
399,0.399,11.479898,gt_nn
400,0.4,11.5,gt_nn
401,0.401,11.519897,gt_nn
402,0.402,11.5396,gt_nn
403,0.403,11.559099,gt_nn
404,0.404,11.5784,gt_nn
405,0.405,11.597502,gt_nn
406,0.406,11.616398,gt_nn
407,0.407,11.635099,gt_nn
408,0.408,11.653601,gt_nn
409,0.409,11.6719,gt_nn
410,0.41,11.690001,gt_nn
411,0.411,11.707901,gt_nn
412,0.412,11.725601,gt_nn
413,0.413,11.743099,gt_nn
414,0.414,11.760399,gt_nn
415,0.415,11.777502,gt_nn
416,0.416,11.794401,gt_nn
417,0.417,11.8111,gt_nn
418,0.418,11.827602,gt_nn
419,0.419,11.843899,gt_nn
420,0.42,11.8600025,gt_nn
421,0.421,11.875898,gt_nn
422,0.422,11.891602,gt_nn
423,0.423,11.907101,gt_nn
424,0.424,11.922398,gt_nn
425,0.425,11.9375,gt_nn
426,0.426,11.952398,gt_nn
427,0.427,11.967098,gt_nn
428,0.428,11.9816,gt_nn
429,0.429,11.995897,gt_nn
430,0.43,12.01,gt_nn
431,0.431,12.023899,gt_nn
432,0.432,12.0376,gt_nn
433,0.433,12.051102,gt_nn
434,0.434,12.064398,gt_nn
435,0.435,12.077499,gt_nn
436,0.436,12.090399,gt_nn
437,0.437,12.103098,gt_nn
438,0.438,12.115601,gt_nn
439,0.439,12.127901,gt_nn
440,0.44,12.139999,gt_nn
441,0.441,12.151901,gt_nn
442,0.442,12.163599,gt_nn
443,0.443,12.175102,gt_nn
444,0.444,12.186401,gt_nn
445,0.445,12.1975,gt_nn
446,0.446,12.208403,gt_nn
447,0.447,12.219099,gt_nn
448,0.448,12.229601,gt_nn
449,0.449,12.239901,gt_nn
450,0.45,12.25,gt_nn
451,0.451,12.259903,gt_nn
452,0.452,12.2696,gt_nn
453,0.453,12.2790985,gt_nn
454,0.454,12.288401,gt_nn
455,0.455,12.297499,gt_nn
456,0.456,12.3064,gt_nn
457,0.457,12.315098,gt_nn
458,0.458,12.323599,gt_nn
459,0.459,12.3319,gt_nn
460,0.46,12.339998,gt_nn
461,0.461,12.3479,gt_nn
462,0.462,12.3556,gt_nn
463,0.463,12.3631,gt_nn
464,0.464,12.370399,gt_nn
465,0.465,12.377499,gt_nn
466,0.466,12.384401,gt_nn
467,0.467,12.3911,gt_nn
468,0.468,12.3976,gt_nn
469,0.469,12.403902,gt_nn
470,0.47,12.409998,gt_nn
471,0.471,12.415901,gt_nn
472,0.472,12.4216,gt_nn
473,0.473,12.427099,gt_nn
474,0.474,12.432402,gt_nn
475,0.475,12.437498,gt_nn
476,0.476,12.4424,gt_nn
477,0.477,12.4471,gt_nn
478,0.478,12.451601,gt_nn
479,0.479,12.455902,gt_nn
480,0.48,12.459999,gt_nn
481,0.481,12.4639015,gt_nn
482,0.482,12.4676,gt_nn
483,0.483,12.471098,gt_nn
484,0.484,12.474401,gt_nn
485,0.485,12.477499,gt_nn
486,0.486,12.4804,gt_nn
487,0.487,12.483099,gt_nn
488,0.488,12.485598,gt_nn
489,0.489,12.4879,gt_nn
490,0.49,12.49,gt_nn
491,0.491,12.4918995,gt_nn
492,0.492,12.493601,gt_nn
493,0.493,12.495098,gt_nn
494,0.494,12.496401,gt_nn
495,0.495,12.497499,gt_nn
496,0.496,12.4984,gt_nn
497,0.497,12.499102,gt_nn
498,0.498,12.499598,gt_nn
499,0.499,12.499901,gt_nn
500,0.5,12.5,gt_nn
501,0.501,12.499901,gt_nn
502,0.502,12.499599,gt_nn
503,0.503,12.4991,gt_nn
504,0.504,12.4984,gt_nn
505,0.505,12.497499,gt_nn
506,0.506,12.496401,gt_nn
507,0.507,12.4951,gt_nn
508,0.508,12.493601,gt_nn
509,0.509,12.491901,gt_nn
510,0.51,12.49,gt_nn
511,0.511,12.4879,gt_nn
512,0.512,12.4855995,gt_nn
513,0.513,12.483101,gt_nn
514,0.514,12.4804,gt_nn
515,0.515,12.477501,gt_nn
516,0.516,12.474401,gt_nn
517,0.517,12.4711,gt_nn
518,0.518,12.4676,gt_nn
519,0.519,12.4639,gt_nn
520,0.52,12.460001,gt_nn
521,0.521,12.4559,gt_nn
522,0.522,12.451599,gt_nn
523,0.523,12.4471,gt_nn
524,0.524,12.4424,gt_nn
525,0.525,12.4375,gt_nn
526,0.526,12.4324,gt_nn
527,0.527,12.427099,gt_nn
528,0.528,12.4216,gt_nn
529,0.529,12.415899,gt_nn
530,0.53,12.41,gt_nn
531,0.531,12.4039,gt_nn
532,0.532,12.3976,gt_nn
533,0.533,12.3911,gt_nn
534,0.534,12.384399,gt_nn
535,0.535,12.377501,gt_nn
536,0.536,12.370399,gt_nn
537,0.537,12.3631,gt_nn
538,0.538,12.3556,gt_nn
539,0.539,12.3479,gt_nn
540,0.54,12.34,gt_nn
541,0.541,12.3319,gt_nn
542,0.542,12.323601,gt_nn
543,0.543,12.3151,gt_nn
544,0.544,12.306398,gt_nn
545,0.545,12.297499,gt_nn
546,0.546,12.288399,gt_nn
547,0.547,12.2791,gt_nn
548,0.548,12.2696,gt_nn
549,0.549,12.259899,gt_nn
550,0.55,12.25,gt_nn
551,0.551,12.239899,gt_nn
552,0.552,12.229599,gt_nn
553,0.553,12.219099,gt_nn
554,0.554,12.208399,gt_nn
555,0.555,12.1975,gt_nn
556,0.556,12.186399,gt_nn
557,0.557,12.1751,gt_nn
558,0.558,12.163599,gt_nn
559,0.559,12.151899,gt_nn
560,0.56,12.139999,gt_nn
561,0.561,12.127899,gt_nn
562,0.562,12.115601,gt_nn
563,0.563,12.1031,gt_nn
564,0.564,12.090401,gt_nn
565,0.565,12.077499,gt_nn
566,0.566,12.0644,gt_nn
567,0.567,12.0511,gt_nn
568,0.568,12.0376,gt_nn
569,0.569,12.023901,gt_nn
570,0.57,12.01,gt_nn
571,0.571,11.995901,gt_nn
572,0.572,11.9816,gt_nn
573,0.573,11.9671,gt_nn
574,0.574,11.9524,gt_nn
575,0.575,11.9375,gt_nn
576,0.576,11.922401,gt_nn
577,0.577,11.907099,gt_nn
578,0.578,11.8916,gt_nn
579,0.579,11.8759,gt_nn
580,0.58,11.860001,gt_nn
581,0.581,11.843901,gt_nn
582,0.582,11.827599,gt_nn
583,0.583,11.8111,gt_nn
584,0.584,11.794399,gt_nn
585,0.585,11.7775,gt_nn
586,0.586,11.760399,gt_nn
587,0.587,11.743099,gt_nn
588,0.588,11.725599,gt_nn
589,0.589,11.707899,gt_nn
590,0.59,11.690001,gt_nn
591,0.591,11.6719,gt_nn
592,0.592,11.653601,gt_nn
593,0.593,11.635099,gt_nn
594,0.594,11.6164,gt_nn
595,0.595,11.5975,gt_nn
596,0.596,11.5784,gt_nn
597,0.597,11.559099,gt_nn
598,0.598,11.5396,gt_nn
599,0.599,11.519901,gt_nn
600,0.6,11.5,gt_nn
601,0.601,11.4799,gt_nn
602,0.602,11.4596,gt_nn
603,0.603,11.4391,gt_nn
604,0.604,11.4184,gt_nn
605,0.605,11.397499,gt_nn
606,0.606,11.3764,gt_nn
607,0.607,11.355101,gt_nn
608,0.608,11.333601,gt_nn
609,0.609,11.311899,gt_nn
610,0.61,11.289999,gt_nn
611,0.611,11.267899,gt_nn
612,0.612,11.2456,gt_nn
613,0.613,11.223101,gt_nn
614,0.614,11.200399,gt_nn
615,0.615,11.1775,gt_nn
616,0.616,11.1544,gt_nn
617,0.617,11.1311,gt_nn
618,0.618,11.107599,gt_nn
619,0.619,11.083899,gt_nn
620,0.62,11.059999,gt_nn
621,0.621,11.0359,gt_nn
622,0.622,11.0116005,gt_nn
623,0.623,10.987099,gt_nn
624,0.624,10.9624,gt_nn
625,0.625,10.9375,gt_nn
626,0.626,10.912399,gt_nn
627,0.627,10.8871,gt_nn
628,0.628,10.861599,gt_nn
629,0.629,10.835899,gt_nn
630,0.63,10.809999,gt_nn
631,0.631,10.783901,gt_nn
632,0.632,10.757601,gt_nn
633,0.633,10.7311,gt_nn
634,0.634,10.704401,gt_nn
635,0.635,10.6775,gt_nn
636,0.636,10.6504,gt_nn
637,0.637,10.623098,gt_nn
638,0.638,10.5956,gt_nn
639,0.639,10.5679,gt_nn
640,0.64,10.540001,gt_nn
641,0.641,10.511902,gt_nn
642,0.642,10.483601,gt_nn
643,0.643,10.455101,gt_nn
644,0.644,10.426401,gt_nn
645,0.645,10.397501,gt_nn
646,0.646,10.368401,gt_nn
647,0.647,10.33913,gt_nn
648,0.648,10.309841,gt_nn
649,0.649,10.280552,gt_nn
650,0.65,10.251264,gt_nn
651,0.651,10.221972,gt_nn
652,0.652,10.192684,gt_nn
653,0.653,10.163395,gt_nn
654,0.654,10.134106,gt_nn
655,0.655,10.104816,gt_nn
656,0.656,10.075526,gt_nn
657,0.657,10.046237,gt_nn
658,0.658,10.016949,gt_nn
659,0.659,9.987659,gt_nn
660,0.66,9.958368,gt_nn
661,0.661,9.92908,gt_nn
662,0.662,9.899791,gt_nn
663,0.663,9.8705015,gt_nn
664,0.664,9.841213,gt_nn
665,0.665,9.811922,gt_nn
666,0.666,9.782633,gt_nn
667,0.667,9.753345,gt_nn
668,0.668,9.724055,gt_nn
669,0.669,9.694765,gt_nn
670,0.67,9.665476,gt_nn
671,0.671,9.636187,gt_nn
672,0.672,9.606898,gt_nn
673,0.673,9.577609,gt_nn
674,0.674,9.548318,gt_nn
675,0.675,9.51903,gt_nn
676,0.676,9.48974,gt_nn
677,0.677,9.460451,gt_nn
678,0.678,9.431163,gt_nn
679,0.679,9.401872,gt_nn
680,0.68,9.372582,gt_nn
681,0.681,9.343294,gt_nn
682,0.682,9.314005,gt_nn
683,0.683,9.284714,gt_nn
684,0.684,9.255425,gt_nn
685,0.685,9.226136,gt_nn
686,0.686,9.196847,gt_nn
687,0.687,9.167559,gt_nn
688,0.688,9.1382675,gt_nn
689,0.689,9.108979,gt_nn
690,0.69,9.07969,gt_nn
691,0.691,9.050401,gt_nn
692,0.692,9.021112,gt_nn
693,0.693,8.991821,gt_nn
694,0.694,8.962532,gt_nn
695,0.695,8.933244,gt_nn
696,0.696,8.9039545,gt_nn
697,0.697,8.874663,gt_nn
698,0.698,8.845375,gt_nn
699,0.699,8.816086,gt_nn
700,0.7,8.786797,gt_nn
701,0.701,8.757508,gt_nn
702,0.702,8.728217,gt_nn
703,0.703,8.698928,gt_nn
704,0.704,8.66964,gt_nn
705,0.705,8.64035,gt_nn
706,0.706,8.611061,gt_nn
707,0.707,8.581771,gt_nn
708,0.708,8.552482,gt_nn
709,0.709,8.523193,gt_nn
710,0.71,8.493904,gt_nn
711,0.711,8.464613,gt_nn
712,0.712,8.435325,gt_nn
713,0.713,8.406035,gt_nn
714,0.714,8.376746,gt_nn
715,0.715,8.347458,gt_nn
716,0.716,8.318167,gt_nn
717,0.717,8.2888775,gt_nn
718,0.718,8.259589,gt_nn
719,0.719,8.2303,gt_nn
720,0.72,8.20101,gt_nn
721,0.721,8.1717205,gt_nn
722,0.722,8.142431,gt_nn
723,0.723,8.113142,gt_nn
724,0.724,8.083854,gt_nn
725,0.725,8.054563,gt_nn
726,0.726,8.025274,gt_nn
727,0.727,7.995985,gt_nn
728,0.728,7.966696,gt_nn
729,0.729,7.937407,gt_nn
730,0.73,7.9081163,gt_nn
731,0.731,7.8788276,gt_nn
732,0.732,7.8495383,gt_nn
733,0.733,7.8202496,gt_nn
734,0.734,7.790959,gt_nn
735,0.735,7.76167,gt_nn
736,0.736,7.732381,gt_nn
737,0.737,7.703092,gt_nn
738,0.738,7.673803,gt_nn
739,0.739,7.644512,gt_nn
740,0.74,7.6152234,gt_nn
741,0.741,7.5859346,gt_nn
742,0.742,7.5566454,gt_nn
743,0.743,7.5273566,gt_nn
744,0.744,7.498066,gt_nn
745,0.745,7.468777,gt_nn
746,0.746,7.439488,gt_nn
747,0.747,7.410199,gt_nn
748,0.748,7.3809085,gt_nn
749,0.749,7.3516192,gt_nn
750,0.75,7.3223305,gt_nn
751,0.751,7.2930417,gt_nn
752,0.752,7.2637525,gt_nn
753,0.753,7.234462,gt_nn
754,0.754,7.205173,gt_nn
755,0.755,7.175884,gt_nn
756,0.756,7.146595,gt_nn
757,0.757,7.1173043,gt_nn
758,0.758,7.0880156,gt_nn
759,0.759,7.0587263,gt_nn
760,0.76,7.0294375,gt_nn
761,0.761,7.000149,gt_nn
762,0.762,6.970858,gt_nn
763,0.763,6.941569,gt_nn
764,0.764,6.91228,gt_nn
765,0.765,6.882991,gt_nn
766,0.766,6.853702,gt_nn
767,0.767,6.8244114,gt_nn
768,0.768,6.7951226,gt_nn
769,0.769,6.7658334,gt_nn
770,0.77,6.7365446,gt_nn
771,0.771,6.707254,gt_nn
772,0.772,6.677965,gt_nn
773,0.773,6.648676,gt_nn
774,0.774,6.619387,gt_nn
775,0.775,6.590098,gt_nn
776,0.776,6.560807,gt_nn
777,0.777,6.5315185,gt_nn
778,0.778,6.5022297,gt_nn
779,0.779,6.4729404,gt_nn
780,0.78,6.4436517,gt_nn
781,0.781,6.414361,gt_nn
782,0.782,6.385072,gt_nn
783,0.783,6.355783,gt_nn
784,0.784,6.326494,gt_nn
785,0.785,6.2972035,gt_nn
786,0.786,6.2679143,gt_nn
787,0.787,6.2386255,gt_nn
788,0.788,6.2093368,gt_nn
789,0.789,6.1800475,gt_nn
790,0.79,6.150757,gt_nn
791,0.791,6.121468,gt_nn
792,0.792,6.0921793,gt_nn
793,0.793,6.06289,gt_nn
794,0.794,6.0335994,gt_nn
795,0.795,6.0043106,gt_nn
796,0.796,5.9750214,gt_nn
797,0.797,5.9457326,gt_nn
798,0.798,5.916444,gt_nn
799,0.799,5.887153,gt_nn
800,0.8,5.857864,gt_nn
801,0.801,5.828575,gt_nn
802,0.802,5.7992864,gt_nn
803,0.803,5.769997,gt_nn
804,0.804,5.7407064,gt_nn
805,0.805,5.7114177,gt_nn
806,0.806,5.6821284,gt_nn
807,0.807,5.6528397,gt_nn
808,0.808,5.623549,gt_nn
809,0.809,5.59426,gt_nn
810,0.81,5.564971,gt_nn
811,0.811,5.535682,gt_nn
812,0.812,5.5063934,gt_nn
813,0.813,5.4771023,gt_nn
814,0.814,5.4478135,gt_nn
815,0.815,5.4185247,gt_nn
816,0.816,5.3892355,gt_nn
817,0.817,5.3599467,gt_nn
818,0.818,5.330656,gt_nn
819,0.819,5.3013673,gt_nn
820,0.82,5.272078,gt_nn
821,0.821,5.2427893,gt_nn
822,0.822,5.2134986,gt_nn
823,0.823,5.1842093,gt_nn
824,0.824,5.1549206,gt_nn
825,0.825,5.125632,gt_nn
826,0.826,5.0963426,gt_nn
827,0.827,5.067052,gt_nn
828,0.828,5.037763,gt_nn
829,0.829,5.0084743,gt_nn
830,0.83,4.979185,gt_nn
831,0.831,4.9498963,gt_nn
832,0.832,4.9206057,gt_nn
833,0.833,4.8913164,gt_nn
834,0.834,4.8620276,gt_nn
835,0.835,4.832739,gt_nn
836,0.836,4.803448,gt_nn
837,0.837,4.774159,gt_nn
838,0.838,4.74487,gt_nn
839,0.839,4.7155814,gt_nn
840,0.84,4.686292,gt_nn
841,0.841,4.6570015,gt_nn
842,0.842,4.6277127,gt_nn
843,0.843,4.5984235,gt_nn
844,0.844,4.5691347,gt_nn
845,0.845,4.539844,gt_nn
846,0.846,4.5105553,gt_nn
847,0.847,4.481266,gt_nn
848,0.848,4.4519773,gt_nn
849,0.849,4.4226885,gt_nn
850,0.85,4.393398,gt_nn
851,0.851,4.3641086,gt_nn
852,0.852,4.33482,gt_nn
853,0.853,4.3055305,gt_nn
854,0.854,4.276242,gt_nn
855,0.855,4.246951,gt_nn
856,0.856,4.2176623,gt_nn
857,0.857,4.188373,gt_nn
858,0.858,4.1590843,gt_nn
859,0.859,4.1297936,gt_nn
860,0.86,4.100505,gt_nn
861,0.861,4.0712156,gt_nn
862,0.862,4.041927,gt_nn
863,0.863,4.0126376,gt_nn
864,0.864,3.9833472,gt_nn
865,0.865,3.9540582,gt_nn
866,0.866,3.9247692,gt_nn
867,0.867,3.8954804,gt_nn
868,0.868,3.8661914,gt_nn
869,0.869,3.8369007,gt_nn
870,0.87,3.8076117,gt_nn
871,0.871,3.7783227,gt_nn
872,0.872,3.749034,gt_nn
873,0.873,3.719743,gt_nn
874,0.874,3.6904542,gt_nn
875,0.875,3.6611652,gt_nn
876,0.876,3.6318762,gt_nn
877,0.877,3.6025875,gt_nn
878,0.878,3.5732965,gt_nn
879,0.879,3.5440078,gt_nn
880,0.88,3.5147188,gt_nn
881,0.881,3.4854298,gt_nn
882,0.882,3.456139,gt_nn
883,0.883,3.42685,gt_nn
884,0.884,3.3975613,gt_nn
885,0.885,3.3682723,gt_nn
886,0.886,3.3389833,gt_nn
887,0.887,3.3096926,gt_nn
888,0.888,3.2804036,gt_nn
889,0.889,3.2511148,gt_nn
890,0.89,3.2218258,gt_nn
891,0.891,3.1925368,gt_nn
892,0.892,3.1632462,gt_nn
893,0.893,3.1339571,gt_nn
894,0.894,3.1046684,gt_nn
895,0.895,3.0753794,gt_nn
896,0.896,3.0460887,gt_nn
897,0.897,3.0167997,gt_nn
898,0.898,2.9875107,gt_nn
899,0.899,2.958222,gt_nn
900,0.9,2.928933,gt_nn
901,0.901,2.8996422,gt_nn
902,0.902,2.8703532,gt_nn
903,0.903,2.8410642,gt_nn
904,0.904,2.8117754,gt_nn
905,0.905,2.7824864,gt_nn
906,0.906,2.7531958,gt_nn
907,0.907,2.7239068,gt_nn
908,0.908,2.6946177,gt_nn
909,0.909,2.665329,gt_nn
910,0.91,2.6360383,gt_nn
911,0.911,2.6067493,gt_nn
912,0.912,2.5774603,gt_nn
913,0.913,2.5481713,gt_nn
914,0.914,2.5188825,gt_nn
915,0.915,2.4895918,gt_nn
916,0.916,2.4603028,gt_nn
917,0.917,2.4310138,gt_nn
918,0.918,2.4017248,gt_nn
919,0.919,2.3724341,gt_nn
920,0.92,2.3431454,gt_nn
921,0.921,2.3138564,gt_nn
922,0.922,2.2845674,gt_nn
923,0.923,2.2552783,gt_nn
924,0.924,2.2259877,gt_nn
925,0.925,2.196699,gt_nn
926,0.926,2.16741,gt_nn
927,0.927,2.138121,gt_nn
928,0.928,2.108832,gt_nn
929,0.929,2.0795412,gt_nn
930,0.93,2.0502524,gt_nn
931,0.931,2.0209634,gt_nn
932,0.932,1.9916744,gt_nn
933,0.933,1.9623837,gt_nn
934,0.934,1.9330947,gt_nn
935,0.935,1.9038059,gt_nn
936,0.936,1.874517,gt_nn
937,0.937,1.845228,gt_nn
938,0.938,1.8159373,gt_nn
939,0.939,1.7866483,gt_nn
940,0.94,1.7573594,gt_nn
941,0.941,1.7280705,gt_nn
942,0.942,1.6987815,gt_nn
943,0.943,1.6694908,gt_nn
944,0.944,1.6402018,gt_nn
945,0.945,1.6109129,gt_nn
946,0.946,1.5816239,gt_nn
947,0.947,1.5523332,gt_nn
948,0.948,1.5230443,gt_nn
949,0.949,1.4937553,gt_nn
950,0.95,1.4644665,gt_nn
951,0.951,1.4351774,gt_nn
952,0.952,1.4058868,gt_nn
953,0.953,1.3765979,gt_nn
954,0.954,1.3473089,gt_nn
955,0.955,1.31802,gt_nn
956,0.956,1.288731,gt_nn
957,0.957,1.2594403,gt_nn
958,0.958,1.2301514,gt_nn
959,0.959,1.2008624,gt_nn
960,0.96,1.1715735,gt_nn
961,0.961,1.1422828,gt_nn
962,0.962,1.1129938,gt_nn
963,0.963,1.083705,gt_nn
964,0.964,1.054416,gt_nn
965,0.965,1.025127,gt_nn
966,0.966,0.9958363,gt_nn
967,0.967,0.96654737,gt_nn
968,0.968,0.9372585,gt_nn
969,0.969,0.90796953,gt_nn
970,0.97,0.8786788,gt_nn
971,0.971,0.84938985,gt_nn
972,0.972,0.8201009,gt_nn
973,0.973,0.79081196,gt_nn
974,0.974,0.76152307,gt_nn
975,0.975,0.73223233,gt_nn
976,0.976,0.7029434,gt_nn
977,0.977,0.67365444,gt_nn
978,0.978,0.6443655,gt_nn
979,0.979,0.61507654,gt_nn
980,0.98,0.58578587,gt_nn
981,0.981,0.5564969,gt_nn
982,0.982,0.527208,gt_nn
983,0.983,0.49791905,gt_nn
984,0.984,0.46862835,gt_nn
985,0.985,0.4393394,gt_nn
986,0.986,0.41005045,gt_nn
987,0.987,0.38076153,gt_nn
988,0.988,0.3514726,gt_nn
989,0.989,0.32218188,gt_nn
990,0.99,0.29289293,gt_nn
991,0.991,0.263604,gt_nn
992,0.992,0.23431505,gt_nn
993,0.993,0.2050261,gt_nn
994,0.994,0.17573541,gt_nn
995,0.995,0.14644647,gt_nn
996,0.996,0.11715753,gt_nn
997,0.997,0.08786858,gt_nn
998,0.998,0.05857789,gt_nn
999,0.999,0.029288946,gt_nn
1000,1.0,-0.0,gt_nn


==> visu/tikz_csvs_one_dim/result_best_run_one_dim/gt_nn_2_derivative.csv <==
,value,X_x,name
0,-0.0,0.000999001,gt_nn_2_derivative
1,-0.0,0.001998002,gt_nn_2_derivative
2,-0.0,0.002997003,gt_nn_2_derivative
3,-0.0,0.003996004,gt_nn_2_derivative
4,-0.0,0.004995005,gt_nn_2_derivative
5,-0.0,0.005994006,gt_nn_2_derivative
6,-0.0,0.006993007,gt_nn_2_derivative
7,-0.0,0.007992008,gt_nn_2_derivative
8,-0.0,0.008991009,gt_nn_2_derivative
9,-0.0,0.00999001,gt_nn_2_derivative
10,-0.0,0.010989011,gt_nn_2_derivative
11,-0.0,0.011988012,gt_nn_2_derivative
12,-0.0,0.012987013,gt_nn_2_derivative
13,-0.0,0.013986014,gt_nn_2_derivative
14,-0.0,0.014985015,gt_nn_2_derivative
15,-0.0,0.015984016,gt_nn_2_derivative
16,-0.0,0.016983017,gt_nn_2_derivative
17,-0.0,0.017982017,gt_nn_2_derivative
18,-0.0,0.018981019,gt_nn_2_derivative
19,-0.0,0.01998002,gt_nn_2_derivative
20,-0.0,0.02097902,gt_nn_2_derivative
21,-0.0,0.021978023,gt_nn_2_derivative
22,-0.0,0.022977022,gt_nn_2_derivative
23,-0.0,0.023976024,gt_nn_2_derivative
24,-0.0,0.024975024,gt_nn_2_derivative
25,-0.0,0.025974026,gt_nn_2_derivative
26,-0.0,0.026973028,gt_nn_2_derivative
27,-0.0,0.027972028,gt_nn_2_derivative
28,-0.0,0.02897103,gt_nn_2_derivative
29,-0.0,0.02997003,gt_nn_2_derivative
30,-0.0,0.030969031,gt_nn_2_derivative
31,-0.0,0.03196803,gt_nn_2_derivative
32,-0.0,0.032967035,gt_nn_2_derivative
33,-0.0,0.033966035,gt_nn_2_derivative
34,-0.0,0.034965035,gt_nn_2_derivative
35,-0.0,0.035964034,gt_nn_2_derivative
36,-0.0,0.03696304,gt_nn_2_derivative
37,-0.0,0.037962038,gt_nn_2_derivative
38,-0.0,0.038961038,gt_nn_2_derivative
39,-0.0,0.03996004,gt_nn_2_derivative
40,-0.0,0.04095904,gt_nn_2_derivative
41,-0.0,0.04195804,gt_nn_2_derivative
42,-0.0,0.04295704,gt_nn_2_derivative
43,-0.0,0.043956045,gt_nn_2_derivative
44,-0.0,0.044955045,gt_nn_2_derivative
45,-0.0,0.045954045,gt_nn_2_derivative
46,-0.0,0.04695305,gt_nn_2_derivative
47,-0.0,0.04795205,gt_nn_2_derivative
48,-0.0,0.04895105,gt_nn_2_derivative
49,-0.0,0.04995005,gt_nn_2_derivative
50,-0.0,0.050949052,gt_nn_2_derivative
51,-0.0,0.051948052,gt_nn_2_derivative
52,-0.0,0.05294705,gt_nn_2_derivative
53,-0.0,0.053946055,gt_nn_2_derivative
54,-0.0,0.054945055,gt_nn_2_derivative
55,-0.0,0.055944055,gt_nn_2_derivative
56,-0.0,0.056943055,gt_nn_2_derivative
57,-0.0,0.05794206,gt_nn_2_derivative
58,-0.0,0.05894106,gt_nn_2_derivative
59,-0.0,0.05994006,gt_nn_2_derivative
60,-0.0,0.060939062,gt_nn_2_derivative
61,-0.0,0.061938062,gt_nn_2_derivative
62,-0.0,0.062937066,gt_nn_2_derivative
63,-0.0,0.06393606,gt_nn_2_derivative
64,-0.0,0.064935066,gt_nn_2_derivative
65,-0.0,0.06593407,gt_nn_2_derivative
66,-0.0,0.066933066,gt_nn_2_derivative
67,-0.0,0.06793207,gt_nn_2_derivative
68,-0.0,0.068931065,gt_nn_2_derivative
69,-0.0,0.06993007,gt_nn_2_derivative
70,-0.0,0.07092907,gt_nn_2_derivative
71,-0.0,0.07192807,gt_nn_2_derivative
72,-0.0,0.07292707,gt_nn_2_derivative
73,-0.0,0.07392608,gt_nn_2_derivative
74,-0.0,0.07492507,gt_nn_2_derivative
75,-0.0,0.075924076,gt_nn_2_derivative
76,-0.0,0.07692308,gt_nn_2_derivative
77,-0.0,0.077922076,gt_nn_2_derivative
78,-0.0,0.07892108,gt_nn_2_derivative
79,-0.0,0.07992008,gt_nn_2_derivative
80,-0.0,0.08091908,gt_nn_2_derivative
81,-0.0,0.08191808,gt_nn_2_derivative
82,-0.0,0.08291708,gt_nn_2_derivative
83,-0.0,0.08391608,gt_nn_2_derivative
84,-0.0,0.08491509,gt_nn_2_derivative
85,-0.0,0.08591408,gt_nn_2_derivative
86,-0.0,0.08691309,gt_nn_2_derivative
87,-0.0,0.08791209,gt_nn_2_derivative
88,-0.0,0.08891109,gt_nn_2_derivative
89,-0.0,0.08991009,gt_nn_2_derivative
90,-0.0,0.09090909,gt_nn_2_derivative
91,-0.0,0.09190809,gt_nn_2_derivative
92,-0.0,0.09290709,gt_nn_2_derivative
93,-0.0,0.0939061,gt_nn_2_derivative
94,-0.0,0.09490509,gt_nn_2_derivative
95,-0.0,0.0959041,gt_nn_2_derivative
96,-0.0,0.0969031,gt_nn_2_derivative
97,-0.0,0.0979021,gt_nn_2_derivative
98,-0.0,0.0989011,gt_nn_2_derivative
99,-0.0,0.0999001,gt_nn_2_derivative
100,-0.0,0.1008991,gt_nn_2_derivative
101,-0.0,0.101898104,gt_nn_2_derivative
102,-0.0,0.1028971,gt_nn_2_derivative
103,-0.0,0.103896104,gt_nn_2_derivative
104,-0.0,0.10489511,gt_nn_2_derivative
105,-0.0,0.1058941,gt_nn_2_derivative
106,-0.0,0.10689311,gt_nn_2_derivative
107,-0.0,0.10789211,gt_nn_2_derivative
108,-0.0,0.10889111,gt_nn_2_derivative
109,-0.0,0.10989011,gt_nn_2_derivative
110,-0.0,0.110889114,gt_nn_2_derivative
111,-0.0,0.11188811,gt_nn_2_derivative
112,-0.0,0.112887114,gt_nn_2_derivative
113,-0.0,0.11388611,gt_nn_2_derivative
114,-0.0,0.114885114,gt_nn_2_derivative
115,-0.0,0.11588412,gt_nn_2_derivative
116,-0.0,0.116883114,gt_nn_2_derivative
117,-0.0,0.11788212,gt_nn_2_derivative
118,-0.0,0.11888112,gt_nn_2_derivative
119,-0.0,0.11988012,gt_nn_2_derivative
120,-0.0,0.12087912,gt_nn_2_derivative
121,-0.0,0.121878125,gt_nn_2_derivative
122,-0.0,0.12287712,gt_nn_2_derivative
123,-0.0,0.123876125,gt_nn_2_derivative
124,-0.0,0.12487513,gt_nn_2_derivative
125,-0.0,0.12587413,gt_nn_2_derivative
126,-0.0,0.12687312,gt_nn_2_derivative
127,-0.0,0.12787212,gt_nn_2_derivative
128,-0.0,0.12887113,gt_nn_2_derivative
129,-0.0,0.12987013,gt_nn_2_derivative
130,-0.0,0.13086914,gt_nn_2_derivative
131,-0.0,0.13186814,gt_nn_2_derivative
132,-0.0,0.13286713,gt_nn_2_derivative
133,-0.0,0.13386613,gt_nn_2_derivative
134,-0.0,0.13486513,gt_nn_2_derivative
135,-0.0,0.13586414,gt_nn_2_derivative
136,-0.0,0.13686314,gt_nn_2_derivative
137,-0.0,0.13786213,gt_nn_2_derivative
138,-0.0,0.13886113,gt_nn_2_derivative
139,-0.0,0.13986014,gt_nn_2_derivative
140,-0.0,0.14085914,gt_nn_2_derivative
141,-0.0,0.14185815,gt_nn_2_derivative
142,-0.0,0.14285715,gt_nn_2_derivative
143,-0.0,0.14385614,gt_nn_2_derivative
144,-0.0,0.14485514,gt_nn_2_derivative
145,-0.0,0.14585415,gt_nn_2_derivative
146,-0.0,0.14685315,gt_nn_2_derivative
147,-0.0,0.14785215,gt_nn_2_derivative
148,-0.0,0.14885116,gt_nn_2_derivative
149,-0.0,0.14985014,gt_nn_2_derivative
150,-0.0,0.15084915,gt_nn_2_derivative
151,-0.0,0.15184815,gt_nn_2_derivative
152,-0.0,0.15284716,gt_nn_2_derivative
153,-0.0,0.15384616,gt_nn_2_derivative
154,-0.0,0.15484515,gt_nn_2_derivative
155,-0.0,0.15584415,gt_nn_2_derivative
156,-0.0,0.15684316,gt_nn_2_derivative
157,-0.0,0.15784216,gt_nn_2_derivative
158,-0.0,0.15884116,gt_nn_2_derivative
159,-0.0,0.15984017,gt_nn_2_derivative
160,-0.0,0.16083916,gt_nn_2_derivative
161,-0.0,0.16183816,gt_nn_2_derivative
162,-0.0,0.16283716,gt_nn_2_derivative
163,-0.0,0.16383617,gt_nn_2_derivative
164,-0.0,0.16483517,gt_nn_2_derivative
165,-0.0,0.16583416,gt_nn_2_derivative
166,-0.0,0.16683316,gt_nn_2_derivative
167,-0.0,0.16783217,gt_nn_2_derivative
168,-0.0,0.16883117,gt_nn_2_derivative
169,-0.0,0.16983017,gt_nn_2_derivative
170,-0.0,0.17082918,gt_nn_2_derivative
171,-0.0,0.17182817,gt_nn_2_derivative
172,-0.0,0.17282717,gt_nn_2_derivative
173,-0.0,0.17382617,gt_nn_2_derivative
174,-0.0,0.17482518,gt_nn_2_derivative
175,-0.0,0.17582418,gt_nn_2_derivative
176,-0.0,0.17682318,gt_nn_2_derivative
177,-0.0,0.17782217,gt_nn_2_derivative
178,-0.0,0.17882118,gt_nn_2_derivative
179,-0.0,0.17982018,gt_nn_2_derivative
180,-0.0,0.18081918,gt_nn_2_derivative
181,-0.0,0.18181819,gt_nn_2_derivative
182,-0.0,0.18281718,gt_nn_2_derivative
183,-0.0,0.18381618,gt_nn_2_derivative
184,-0.0,0.18481518,gt_nn_2_derivative
185,-0.0,0.18581419,gt_nn_2_derivative
186,-0.0,0.18681319,gt_nn_2_derivative
187,-0.0,0.1878122,gt_nn_2_derivative
188,-0.0,0.18881118,gt_nn_2_derivative
189,-0.0,0.18981019,gt_nn_2_derivative
190,-0.0,0.19080919,gt_nn_2_derivative
191,-0.0,0.1918082,gt_nn_2_derivative
192,-0.0,0.1928072,gt_nn_2_derivative
193,-0.0,0.1938062,gt_nn_2_derivative
194,-0.0,0.19480519,gt_nn_2_derivative
195,-0.0,0.1958042,gt_nn_2_derivative
196,-0.0,0.1968032,gt_nn_2_derivative
197,-0.0,0.1978022,gt_nn_2_derivative
198,-0.0,0.1988012,gt_nn_2_derivative
199,-0.0,0.1998002,gt_nn_2_derivative
200,-0.0,0.2007992,gt_nn_2_derivative
201,-0.0,0.2017982,gt_nn_2_derivative
202,-0.0,0.2027972,gt_nn_2_derivative
203,-0.0,0.20379621,gt_nn_2_derivative
204,-0.0,0.20479521,gt_nn_2_derivative
205,-0.0,0.2057942,gt_nn_2_derivative
206,-0.0,0.2067932,gt_nn_2_derivative
207,-0.0,0.20779221,gt_nn_2_derivative
208,-0.0,0.20879121,gt_nn_2_derivative
209,-0.0,0.20979021,gt_nn_2_derivative
210,-0.0,0.2107892,gt_nn_2_derivative
211,-0.0,0.2117882,gt_nn_2_derivative
212,-0.0,0.21278721,gt_nn_2_derivative
213,-0.0,0.21378621,gt_nn_2_derivative
214,-0.0,0.21478522,gt_nn_2_derivative
215,-0.0,0.21578422,gt_nn_2_derivative
216,-0.0,0.21678321,gt_nn_2_derivative
217,-0.0,0.21778221,gt_nn_2_derivative
218,-0.0,0.21878122,gt_nn_2_derivative
219,-0.0,0.21978022,gt_nn_2_derivative
220,-0.0,0.22077923,gt_nn_2_derivative
221,-0.0,0.22177823,gt_nn_2_derivative
222,-0.0,0.22277722,gt_nn_2_derivative
223,-0.0,0.22377622,gt_nn_2_derivative
224,-0.0,0.22477522,gt_nn_2_derivative
225,-0.0,0.22577423,gt_nn_2_derivative
226,-0.0,0.22677323,gt_nn_2_derivative
227,-0.0,0.22777222,gt_nn_2_derivative
228,-0.0,0.22877122,gt_nn_2_derivative
229,-0.0,0.22977023,gt_nn_2_derivative
230,-0.0,0.23076923,gt_nn_2_derivative
231,-0.0,0.23176824,gt_nn_2_derivative
232,-0.0,0.23276724,gt_nn_2_derivative
233,-0.0,0.23376623,gt_nn_2_derivative
234,-0.0,0.23476523,gt_nn_2_derivative
235,-0.0,0.23576424,gt_nn_2_derivative
236,-0.0,0.23676324,gt_nn_2_derivative
237,-0.0,0.23776224,gt_nn_2_derivative
238,-0.0,0.23876125,gt_nn_2_derivative
239,-0.0,0.23976023,gt_nn_2_derivative
240,-0.0,0.24075924,gt_nn_2_derivative
241,-0.0,0.24175824,gt_nn_2_derivative
242,-0.0,0.24275725,gt_nn_2_derivative
243,-0.0,0.24375625,gt_nn_2_derivative
244,-0.0,0.24475524,gt_nn_2_derivative
245,-0.0,0.24575424,gt_nn_2_derivative
246,-0.0,0.24675325,gt_nn_2_derivative
247,-0.0,0.24775225,gt_nn_2_derivative
248,-0.0,0.24875125,gt_nn_2_derivative
249,-0.0,0.24975026,gt_nn_2_derivative
250,-0.0,0.25074926,gt_nn_2_derivative
251,-0.0,0.25174826,gt_nn_2_derivative
252,-0.0,0.25274727,gt_nn_2_derivative
253,-0.0,0.25374624,gt_nn_2_derivative
254,-0.0,0.25474524,gt_nn_2_derivative
255,-0.0,0.25574425,gt_nn_2_derivative
256,-0.0,0.25674325,gt_nn_2_derivative
257,-0.0,0.25774226,gt_nn_2_derivative
258,-0.0,0.25874126,gt_nn_2_derivative
259,-0.0,0.25974026,gt_nn_2_derivative
260,-0.0,0.26073927,gt_nn_2_derivative
261,-0.0,0.26173827,gt_nn_2_derivative
262,-0.0,0.26273727,gt_nn_2_derivative
263,-0.0,0.26373628,gt_nn_2_derivative
264,-0.0,0.26473525,gt_nn_2_derivative
265,-0.0,0.26573426,gt_nn_2_derivative
266,-0.0,0.26673326,gt_nn_2_derivative
267,-0.0,0.26773226,gt_nn_2_derivative
268,-0.0,0.26873127,gt_nn_2_derivative
269,-0.0,0.26973027,gt_nn_2_derivative
270,-0.0,0.27072927,gt_nn_2_derivative
271,-0.0,0.27172828,gt_nn_2_derivative
272,-0.0,0.27272728,gt_nn_2_derivative
273,-0.0,0.27372628,gt_nn_2_derivative
274,-0.0,0.2747253,gt_nn_2_derivative
275,-0.0,0.27572426,gt_nn_2_derivative
276,-0.0,0.27672327,gt_nn_2_derivative
277,-0.0,0.27772227,gt_nn_2_derivative
278,-0.0,0.27872127,gt_nn_2_derivative
279,-0.0,0.27972028,gt_nn_2_derivative
280,-0.0,0.28071928,gt_nn_2_derivative
281,-0.0,0.28171828,gt_nn_2_derivative
282,-0.0,0.2827173,gt_nn_2_derivative
283,-0.0,0.2837163,gt_nn_2_derivative
284,-0.0,0.2847153,gt_nn_2_derivative
285,-0.0,0.2857143,gt_nn_2_derivative
286,-0.0,0.28671327,gt_nn_2_derivative
287,-0.0,0.28771228,gt_nn_2_derivative
288,-0.0,0.28871128,gt_nn_2_derivative
289,-0.0,0.28971028,gt_nn_2_derivative
290,-0.0,0.2907093,gt_nn_2_derivative
291,-0.0,0.2917083,gt_nn_2_derivative
292,-0.0,0.2927073,gt_nn_2_derivative
293,-0.0,0.2937063,gt_nn_2_derivative
294,-0.0,0.2947053,gt_nn_2_derivative
295,-0.0,0.2957043,gt_nn_2_derivative
296,-0.0,0.2967033,gt_nn_2_derivative
297,-0.0,0.2977023,gt_nn_2_derivative
298,-0.0,0.2987013,gt_nn_2_derivative
299,-0.0,0.2997003,gt_nn_2_derivative
300,-0.0,0.3006993,gt_nn_2_derivative
301,-0.0,0.3016983,gt_nn_2_derivative
302,-0.0,0.3026973,gt_nn_2_derivative
303,-0.0,0.3036963,gt_nn_2_derivative
304,-0.0,0.3046953,gt_nn_2_derivative
305,-0.0,0.3056943,gt_nn_2_derivative
306,-0.0,0.30669332,gt_nn_2_derivative
307,-0.0,0.30769232,gt_nn_2_derivative
308,-0.0,0.30869132,gt_nn_2_derivative
309,-0.0,0.3096903,gt_nn_2_derivative
310,-0.0,0.3106893,gt_nn_2_derivative
311,-0.0,0.3116883,gt_nn_2_derivative
312,-0.0,0.3126873,gt_nn_2_derivative
313,-0.0,0.3136863,gt_nn_2_derivative
314,-0.0,0.3146853,gt_nn_2_derivative
315,-0.0,0.31568432,gt_nn_2_derivative
316,-0.0,0.31668332,gt_nn_2_derivative
317,-0.0,0.31768233,gt_nn_2_derivative
318,-0.0,0.31868133,gt_nn_2_derivative
319,-0.0,0.31968033,gt_nn_2_derivative
320,-0.0,0.3206793,gt_nn_2_derivative
321,-0.0,0.3216783,gt_nn_2_derivative
322,-0.0,0.3226773,gt_nn_2_derivative
323,-0.0,0.32367632,gt_nn_2_derivative
324,-0.0,0.32467532,gt_nn_2_derivative
325,-0.0,0.32567433,gt_nn_2_derivative
326,-0.0,0.32667333,gt_nn_2_derivative
327,-0.0,0.32767233,gt_nn_2_derivative
328,-0.0,0.32867134,gt_nn_2_derivative
329,-0.0,0.32967034,gt_nn_2_derivative
330,-0.0,0.33066934,gt_nn_2_derivative
331,-0.0,0.33166832,gt_nn_2_derivative
332,-0.0,0.33266732,gt_nn_2_derivative
333,-0.0,0.33366632,gt_nn_2_derivative
334,-0.0,0.33466533,gt_nn_2_derivative
335,-0.0,0.33566433,gt_nn_2_derivative
336,-0.0,0.33666334,gt_nn_2_derivative
337,-0.0,0.33766234,gt_nn_2_derivative
338,-0.0,0.33866134,gt_nn_2_derivative
339,-0.0,0.33966035,gt_nn_2_derivative
340,-0.0,0.34065935,gt_nn_2_derivative
341,-0.0,0.34165835,gt_nn_2_derivative
342,-0.0,0.34265736,gt_nn_2_derivative
343,-0.0,0.34365633,gt_nn_2_derivative
344,-0.0,0.34465533,gt_nn_2_derivative
345,-0.0,0.34565434,gt_nn_2_derivative
346,-0.0,0.34665334,gt_nn_2_derivative
347,-0.0,0.34765235,gt_nn_2_derivative
348,-0.0,0.34865135,gt_nn_2_derivative
349,-0.0,0.34965035,gt_nn_2_derivative
350,-0.0,0.35064936,gt_nn_2_derivative
351,-0.0,0.35164836,gt_nn_2_derivative
352,-0.0,0.35264736,gt_nn_2_derivative
353,-200.0,0.35364637,gt_nn_2_derivative
354,-200.0,0.35464534,gt_nn_2_derivative
355,-200.0,0.35564435,gt_nn_2_derivative
356,-200.0,0.35664335,gt_nn_2_derivative
357,-200.0,0.35764235,gt_nn_2_derivative
358,-200.0,0.35864136,gt_nn_2_derivative
359,-200.0,0.35964036,gt_nn_2_derivative
360,-200.0,0.36063936,gt_nn_2_derivative
361,-200.0,0.36163837,gt_nn_2_derivative
362,-200.0,0.36263737,gt_nn_2_derivative
363,-200.0,0.36363637,gt_nn_2_derivative
364,-200.0,0.36463538,gt_nn_2_derivative
365,-200.0,0.36563435,gt_nn_2_derivative
366,-200.0,0.36663336,gt_nn_2_derivative
367,-200.0,0.36763236,gt_nn_2_derivative
368,-200.0,0.36863136,gt_nn_2_derivative
369,-200.0,0.36963037,gt_nn_2_derivative
370,-200.0,0.37062937,gt_nn_2_derivative
371,-200.0,0.37162837,gt_nn_2_derivative
372,-200.0,0.37262738,gt_nn_2_derivative
373,-200.0,0.37362638,gt_nn_2_derivative
374,-200.0,0.37462538,gt_nn_2_derivative
375,-200.0,0.3756244,gt_nn_2_derivative
376,-200.0,0.37662336,gt_nn_2_derivative
377,-200.0,0.37762237,gt_nn_2_derivative
378,-200.0,0.37862137,gt_nn_2_derivative
379,-200.0,0.37962037,gt_nn_2_derivative
380,-200.0,0.38061938,gt_nn_2_derivative
381,-200.0,0.38161838,gt_nn_2_derivative
382,-200.0,0.38261738,gt_nn_2_derivative
383,-200.0,0.3836164,gt_nn_2_derivative
384,-200.0,0.3846154,gt_nn_2_derivative
385,-200.0,0.3856144,gt_nn_2_derivative
386,-200.0,0.3866134,gt_nn_2_derivative
387,-200.0,0.3876124,gt_nn_2_derivative
388,-200.0,0.38861138,gt_nn_2_derivative
389,-200.0,0.38961038,gt_nn_2_derivative
390,-200.0,0.39060938,gt_nn_2_derivative
391,-200.0,0.3916084,gt_nn_2_derivative
392,-200.0,0.3926074,gt_nn_2_derivative
393,-200.0,0.3936064,gt_nn_2_derivative
394,-200.0,0.3946054,gt_nn_2_derivative
395,-200.0,0.3956044,gt_nn_2_derivative
396,-200.0,0.3966034,gt_nn_2_derivative
397,-200.0,0.3976024,gt_nn_2_derivative
398,-200.0,0.3986014,gt_nn_2_derivative
399,-200.0,0.3996004,gt_nn_2_derivative
400,-200.0,0.4005994,gt_nn_2_derivative
401,-200.0,0.4015984,gt_nn_2_derivative
402,-200.0,0.4025974,gt_nn_2_derivative
403,-200.0,0.4035964,gt_nn_2_derivative
404,-200.0,0.4045954,gt_nn_2_derivative
405,-200.0,0.4055944,gt_nn_2_derivative
406,-200.0,0.4065934,gt_nn_2_derivative
407,-200.0,0.40759242,gt_nn_2_derivative
408,-200.0,0.40859142,gt_nn_2_derivative
409,-200.0,0.40959042,gt_nn_2_derivative
410,-200.0,0.4105894,gt_nn_2_derivative
411,-200.0,0.4115884,gt_nn_2_derivative
412,-200.0,0.4125874,gt_nn_2_derivative
413,-200.0,0.4135864,gt_nn_2_derivative
414,-200.0,0.4145854,gt_nn_2_derivative
415,-200.0,0.41558442,gt_nn_2_derivative
416,-200.0,0.41658342,gt_nn_2_derivative
417,-200.0,0.41758242,gt_nn_2_derivative
418,-200.0,0.41858143,gt_nn_2_derivative
419,-200.0,0.41958043,gt_nn_2_derivative
420,-200.0,0.42057943,gt_nn_2_derivative
421,-200.0,0.4215784,gt_nn_2_derivative
422,-200.0,0.4225774,gt_nn_2_derivative
423,-200.0,0.4235764,gt_nn_2_derivative
424,-200.0,0.42457542,gt_nn_2_derivative
425,-200.0,0.42557442,gt_nn_2_derivative
426,-200.0,0.42657343,gt_nn_2_derivative
427,-200.0,0.42757243,gt_nn_2_derivative
428,-200.0,0.42857143,gt_nn_2_derivative
429,-200.0,0.42957044,gt_nn_2_derivative
430,-200.0,0.43056944,gt_nn_2_derivative
431,-200.0,0.43156844,gt_nn_2_derivative
432,-200.0,0.43256745,gt_nn_2_derivative
433,-200.0,0.43356642,gt_nn_2_derivative
434,-200.0,0.43456542,gt_nn_2_derivative
435,-200.0,0.43556443,gt_nn_2_derivative
436,-200.0,0.43656343,gt_nn_2_derivative
437,-200.0,0.43756244,gt_nn_2_derivative
438,-200.0,0.43856144,gt_nn_2_derivative
439,-200.0,0.43956044,gt_nn_2_derivative
440,-200.0,0.44055945,gt_nn_2_derivative
441,-200.0,0.44155845,gt_nn_2_derivative
442,-200.0,0.44255745,gt_nn_2_derivative
443,-200.0,0.44355646,gt_nn_2_derivative
444,-200.0,0.44455543,gt_nn_2_derivative
445,-200.0,0.44555444,gt_nn_2_derivative
446,-200.0,0.44655344,gt_nn_2_derivative
447,-200.0,0.44755244,gt_nn_2_derivative
448,-200.0,0.44855145,gt_nn_2_derivative
449,-200.0,0.44955045,gt_nn_2_derivative
450,-200.0,0.45054945,gt_nn_2_derivative
451,-200.0,0.45154846,gt_nn_2_derivative
452,-200.0,0.45254746,gt_nn_2_derivative
453,-200.0,0.45354646,gt_nn_2_derivative
454,-200.0,0.45454547,gt_nn_2_derivative
455,-200.0,0.45554444,gt_nn_2_derivative
456,-200.0,0.45654345,gt_nn_2_derivative
457,-200.0,0.45754245,gt_nn_2_derivative
458,-200.0,0.45854145,gt_nn_2_derivative
459,-200.0,0.45954046,gt_nn_2_derivative
460,-200.0,0.46053946,gt_nn_2_derivative
461,-200.0,0.46153846,gt_nn_2_derivative
462,-200.0,0.46253747,gt_nn_2_derivative
463,-200.0,0.46353647,gt_nn_2_derivative
464,-200.0,0.46453547,gt_nn_2_derivative
465,-200.0,0.46553448,gt_nn_2_derivative
466,-200.0,0.46653345,gt_nn_2_derivative
467,-200.0,0.46753246,gt_nn_2_derivative
468,-200.0,0.46853146,gt_nn_2_derivative
469,-200.0,0.46953046,gt_nn_2_derivative
470,-200.0,0.47052947,gt_nn_2_derivative
471,-200.0,0.47152847,gt_nn_2_derivative
472,-200.0,0.47252747,gt_nn_2_derivative
473,-200.0,0.47352648,gt_nn_2_derivative
474,-200.0,0.47452548,gt_nn_2_derivative
475,-200.0,0.4755245,gt_nn_2_derivative
476,-200.0,0.4765235,gt_nn_2_derivative
477,-200.0,0.4775225,gt_nn_2_derivative
478,-200.0,0.47852147,gt_nn_2_derivative
479,-200.0,0.47952047,gt_nn_2_derivative
480,-200.0,0.48051947,gt_nn_2_derivative
481,-200.0,0.48151848,gt_nn_2_derivative
482,-200.0,0.48251748,gt_nn_2_derivative
483,-200.0,0.48351648,gt_nn_2_derivative
484,-200.0,0.4845155,gt_nn_2_derivative
485,-200.0,0.4855145,gt_nn_2_derivative
486,-200.0,0.4865135,gt_nn_2_derivative
487,-200.0,0.4875125,gt_nn_2_derivative
488,-200.0,0.4885115,gt_nn_2_derivative
489,-200.0,0.48951048,gt_nn_2_derivative
490,-200.0,0.49050948,gt_nn_2_derivative
491,-200.0,0.49150848,gt_nn_2_derivative
492,-200.0,0.4925075,gt_nn_2_derivative
493,-200.0,0.4935065,gt_nn_2_derivative
494,-200.0,0.4945055,gt_nn_2_derivative
495,-200.0,0.4955045,gt_nn_2_derivative
496,-200.0,0.4965035,gt_nn_2_derivative
497,-200.0,0.4975025,gt_nn_2_derivative
498,-200.0,0.4985015,gt_nn_2_derivative
499,-200.0,0.4995005,gt_nn_2_derivative
500,-200.0,0.5004995,gt_nn_2_derivative
501,-200.0,0.5014985,gt_nn_2_derivative
502,-200.0,0.5024975,gt_nn_2_derivative
503,-200.0,0.5034965,gt_nn_2_derivative
504,-200.0,0.5044955,gt_nn_2_derivative
505,-200.0,0.50549453,gt_nn_2_derivative
506,-200.0,0.5064935,gt_nn_2_derivative
507,-200.0,0.5074925,gt_nn_2_derivative
508,-200.0,0.5084915,gt_nn_2_derivative
509,-200.0,0.5094905,gt_nn_2_derivative
510,-200.0,0.5104895,gt_nn_2_derivative
511,-200.0,0.5114885,gt_nn_2_derivative
512,-200.0,0.51248753,gt_nn_2_derivative
513,-200.0,0.5134865,gt_nn_2_derivative
514,-200.0,0.51448554,gt_nn_2_derivative
515,-200.0,0.5154845,gt_nn_2_derivative
516,-200.0,0.51648355,gt_nn_2_derivative
517,-200.0,0.5174825,gt_nn_2_derivative
518,-200.0,0.5184815,gt_nn_2_derivative
519,-200.0,0.5194805,gt_nn_2_derivative
520,-200.0,0.5204795,gt_nn_2_derivative
521,-200.0,0.52147853,gt_nn_2_derivative
522,-200.0,0.5224775,gt_nn_2_derivative
523,-200.0,0.52347654,gt_nn_2_derivative
524,-200.0,0.5244755,gt_nn_2_derivative
525,-200.0,0.52547455,gt_nn_2_derivative
526,-200.0,0.5264735,gt_nn_2_derivative
527,-200.0,0.52747256,gt_nn_2_derivative
528,-200.0,0.5284715,gt_nn_2_derivative
529,-200.0,0.5294705,gt_nn_2_derivative
530,-200.0,0.53046954,gt_nn_2_derivative
531,-200.0,0.5314685,gt_nn_2_derivative
532,-200.0,0.53246754,gt_nn_2_derivative
533,-200.0,0.5334665,gt_nn_2_derivative
534,-200.0,0.53446555,gt_nn_2_derivative
535,-200.0,0.5354645,gt_nn_2_derivative
536,-200.0,0.53646356,gt_nn_2_derivative
537,-200.0,0.53746253,gt_nn_2_derivative
538,-200.0,0.53846157,gt_nn_2_derivative
539,-200.0,0.53946054,gt_nn_2_derivative
540,-200.0,0.5404595,gt_nn_2_derivative
541,-200.0,0.54145855,gt_nn_2_derivative
542,-200.0,0.5424575,gt_nn_2_derivative
543,-200.0,0.54345655,gt_nn_2_derivative
544,-200.0,0.5444555,gt_nn_2_derivative
545,-200.0,0.54545456,gt_nn_2_derivative
546,-200.0,0.54645354,gt_nn_2_derivative
547,-200.0,0.54745257,gt_nn_2_derivative
548,-200.0,0.54845154,gt_nn_2_derivative
549,-200.0,0.5494506,gt_nn_2_derivative
550,-200.0,0.55044955,gt_nn_2_derivative
551,-200.0,0.5514485,gt_nn_2_derivative
552,-200.0,0.55244756,gt_nn_2_derivative
553,-200.0,0.55344653,gt_nn_2_derivative
554,-200.0,0.55444556,gt_nn_2_derivative
555,-200.0,0.55544454,gt_nn_2_derivative
556,-200.0,0.5564436,gt_nn_2_derivative
557,-200.0,0.55744255,gt_nn_2_derivative
558,-200.0,0.5584416,gt_nn_2_derivative
559,-200.0,0.55944055,gt_nn_2_derivative
560,-200.0,0.5604396,gt_nn_2_derivative
561,-200.0,0.56143856,gt_nn_2_derivative
562,-200.0,0.56243753,gt_nn_2_derivative
563,-200.0,0.56343657,gt_nn_2_derivative
564,-200.0,0.56443554,gt_nn_2_derivative
565,-200.0,0.5654346,gt_nn_2_derivative
566,-200.0,0.56643355,gt_nn_2_derivative
567,-200.0,0.5674326,gt_nn_2_derivative
568,-200.0,0.56843156,gt_nn_2_derivative
569,-200.0,0.5694306,gt_nn_2_derivative
570,-200.0,0.57042956,gt_nn_2_derivative
571,-200.0,0.5714286,gt_nn_2_derivative
572,-200.0,0.5724276,gt_nn_2_derivative
573,-200.0,0.57342654,gt_nn_2_derivative
574,-200.0,0.5744256,gt_nn_2_derivative
575,-200.0,0.57542455,gt_nn_2_derivative
576,-200.0,0.5764236,gt_nn_2_derivative
577,-200.0,0.57742256,gt_nn_2_derivative
578,-200.0,0.5784216,gt_nn_2_derivative
579,-200.0,0.57942057,gt_nn_2_derivative
580,-200.0,0.5804196,gt_nn_2_derivative
581,-200.0,0.5814186,gt_nn_2_derivative
582,-200.0,0.5824176,gt_nn_2_derivative
583,-200.0,0.5834166,gt_nn_2_derivative
584,-200.0,0.58441556,gt_nn_2_derivative
585,-200.0,0.5854146,gt_nn_2_derivative
586,-200.0,0.58641356,gt_nn_2_derivative
587,-200.0,0.5874126,gt_nn_2_derivative
588,-200.0,0.58841157,gt_nn_2_derivative
589,-200.0,0.5894106,gt_nn_2_derivative
590,-200.0,0.5904096,gt_nn_2_derivative
591,-200.0,0.5914086,gt_nn_2_derivative
592,-200.0,0.5924076,gt_nn_2_derivative
593,-200.0,0.5934066,gt_nn_2_derivative
594,-200.0,0.5944056,gt_nn_2_derivative
595,-200.0,0.5954046,gt_nn_2_derivative
596,-200.0,0.5964036,gt_nn_2_derivative
597,-200.0,0.5974026,gt_nn_2_derivative
598,-200.0,0.5984016,gt_nn_2_derivative
599,-200.0,0.5994006,gt_nn_2_derivative
600,-200.0,0.6003996,gt_nn_2_derivative
601,-200.0,0.6013986,gt_nn_2_derivative
602,-200.0,0.6023976,gt_nn_2_derivative
603,-200.0,0.6033966,gt_nn_2_derivative
604,-200.0,0.6043956,gt_nn_2_derivative
605,-200.0,0.6053946,gt_nn_2_derivative
606,-200.0,0.60639364,gt_nn_2_derivative
607,-200.0,0.6073926,gt_nn_2_derivative
608,-200.0,0.6083916,gt_nn_2_derivative
609,-200.0,0.6093906,gt_nn_2_derivative
610,-200.0,0.6103896,gt_nn_2_derivative
611,-200.0,0.6113886,gt_nn_2_derivative
612,-200.0,0.6123876,gt_nn_2_derivative
613,-200.0,0.61338663,gt_nn_2_derivative
614,-200.0,0.6143856,gt_nn_2_derivative
615,-200.0,0.61538464,gt_nn_2_derivative
616,-200.0,0.6163836,gt_nn_2_derivative
617,-200.0,0.61738265,gt_nn_2_derivative
618,-200.0,0.6183816,gt_nn_2_derivative
619,-200.0,0.6193806,gt_nn_2_derivative
620,-200.0,0.6203796,gt_nn_2_derivative
621,-200.0,0.6213786,gt_nn_2_derivative
622,-200.0,0.62237763,gt_nn_2_derivative
623,-200.0,0.6233766,gt_nn_2_derivative
624,-200.0,0.62437564,gt_nn_2_derivative
625,-200.0,0.6253746,gt_nn_2_derivative
626,-200.0,0.62637365,gt_nn_2_derivative
627,-200.0,0.6273726,gt_nn_2_derivative
628,-200.0,0.62837166,gt_nn_2_derivative
629,-200.0,0.6293706,gt_nn_2_derivative
630,-200.0,0.6303696,gt_nn_2_derivative
631,-200.0,0.63136864,gt_nn_2_derivative
632,-200.0,0.6323676,gt_nn_2_derivative
633,-200.0,0.63336664,gt_nn_2_derivative
634,-200.0,0.6343656,gt_nn_2_derivative
635,-200.0,0.63536465,gt_nn_2_derivative
636,-200.0,0.6363636,gt_nn_2_derivative
637,-200.0,0.63736266,gt_nn_2_derivative
638,-200.0,0.63836163,gt_nn_2_derivative
639,-200.0,0.63936067,gt_nn_2_derivative
640,-200.0,0.64035964,gt_nn_2_derivative
641,-200.0,0.6413586,gt_nn_2_derivative
642,-200.0,0.64235765,gt_nn_2_derivative
643,-200.0,0.6433566,gt_nn_2_derivative
644,-200.0,0.64435565,gt_nn_2_derivative
645,-200.0,0.6453546,gt_nn_2_derivative
646,-200.0,0.64635366,gt_nn_2_derivative
647,-0.0,0.64735264,gt_nn_2_derivative
648,-0.0,0.64835167,gt_nn_2_derivative
649,-0.0,0.64935064,gt_nn_2_derivative
650,-0.0,0.6503497,gt_nn_2_derivative
651,-0.0,0.65134865,gt_nn_2_derivative
652,-0.0,0.6523476,gt_nn_2_derivative
653,-0.0,0.65334666,gt_nn_2_derivative
654,-0.0,0.65434563,gt_nn_2_derivative
655,-0.0,0.65534467,gt_nn_2_derivative
656,-0.0,0.65634364,gt_nn_2_derivative
657,-0.0,0.6573427,gt_nn_2_derivative
658,-0.0,0.65834165,gt_nn_2_derivative
659,-0.0,0.6593407,gt_nn_2_derivative
660,-0.0,0.66033965,gt_nn_2_derivative
661,-0.0,0.6613387,gt_nn_2_derivative
662,-0.0,0.66233766,gt_nn_2_derivative
663,-0.0,0.66333663,gt_nn_2_derivative
664,-0.0,0.66433567,gt_nn_2_derivative
665,-0.0,0.66533464,gt_nn_2_derivative
666,-0.0,0.6663337,gt_nn_2_derivative
667,-0.0,0.66733265,gt_nn_2_derivative
668,-0.0,0.6683317,gt_nn_2_derivative
669,-0.0,0.66933066,gt_nn_2_derivative
670,-0.0,0.6703297,gt_nn_2_derivative
671,-0.0,0.67132866,gt_nn_2_derivative
672,-0.0,0.6723277,gt_nn_2_derivative
673,-0.0,0.6733267,gt_nn_2_derivative
674,-0.0,0.67432564,gt_nn_2_derivative
675,-0.0,0.6753247,gt_nn_2_derivative
676,-0.0,0.67632365,gt_nn_2_derivative
677,-0.0,0.6773227,gt_nn_2_derivative
678,-0.0,0.67832166,gt_nn_2_derivative
679,-0.0,0.6793207,gt_nn_2_derivative
680,-0.0,0.68031967,gt_nn_2_derivative
681,-0.0,0.6813187,gt_nn_2_derivative
682,-0.0,0.6823177,gt_nn_2_derivative
683,-0.0,0.6833167,gt_nn_2_derivative
684,-0.0,0.6843157,gt_nn_2_derivative
685,-0.0,0.6853147,gt_nn_2_derivative
686,-0.0,0.6863137,gt_nn_2_derivative
687,-0.0,0.68731266,gt_nn_2_derivative
688,-0.0,0.6883117,gt_nn_2_derivative
689,-0.0,0.68931067,gt_nn_2_derivative
690,-0.0,0.6903097,gt_nn_2_derivative
691,-0.0,0.6913087,gt_nn_2_derivative
692,-0.0,0.6923077,gt_nn_2_derivative
693,-0.0,0.6933067,gt_nn_2_derivative
694,-0.0,0.6943057,gt_nn_2_derivative
695,-0.0,0.6953047,gt_nn_2_derivative
696,-0.0,0.6963037,gt_nn_2_derivative
697,-0.0,0.6973027,gt_nn_2_derivative
698,-0.0,0.6983017,gt_nn_2_derivative
699,-0.0,0.6993007,gt_nn_2_derivative
700,-0.0,0.7002997,gt_nn_2_derivative
701,-0.0,0.7012987,gt_nn_2_derivative
702,-0.0,0.7022977,gt_nn_2_derivative
703,-0.0,0.7032967,gt_nn_2_derivative
704,-0.0,0.7042957,gt_nn_2_derivative
705,-0.0,0.7052947,gt_nn_2_derivative
706,-0.0,0.7062937,gt_nn_2_derivative
707,-0.0,0.70729274,gt_nn_2_derivative
708,-0.0,0.7082917,gt_nn_2_derivative
709,-0.0,0.7092907,gt_nn_2_derivative
710,-0.0,0.7102897,gt_nn_2_derivative
711,-0.0,0.7112887,gt_nn_2_derivative
712,-0.0,0.7122877,gt_nn_2_derivative
713,-0.0,0.7132867,gt_nn_2_derivative
714,-0.0,0.71428573,gt_nn_2_derivative
715,-0.0,0.7152847,gt_nn_2_derivative
716,-0.0,0.71628374,gt_nn_2_derivative
717,-0.0,0.7172827,gt_nn_2_derivative
718,-0.0,0.71828175,gt_nn_2_derivative
719,-0.0,0.7192807,gt_nn_2_derivative
720,-0.0,0.7202797,gt_nn_2_derivative
721,-0.0,0.7212787,gt_nn_2_derivative
722,-0.0,0.7222777,gt_nn_2_derivative
723,-0.0,0.72327673,gt_nn_2_derivative
724,-0.0,0.7242757,gt_nn_2_derivative
725,-0.0,0.72527474,gt_nn_2_derivative
726,-0.0,0.7262737,gt_nn_2_derivative
727,-0.0,0.72727275,gt_nn_2_derivative
728,-0.0,0.7282717,gt_nn_2_derivative
729,-0.0,0.72927076,gt_nn_2_derivative
730,-0.0,0.73026973,gt_nn_2_derivative
731,-0.0,0.7312687,gt_nn_2_derivative
732,-0.0,0.73226774,gt_nn_2_derivative
733,-0.0,0.7332667,gt_nn_2_derivative
734,-0.0,0.73426574,gt_nn_2_derivative
735,-0.0,0.7352647,gt_nn_2_derivative
736,-0.0,0.73626375,gt_nn_2_derivative
737,-0.0,0.7372627,gt_nn_2_derivative
738,-0.0,0.73826176,gt_nn_2_derivative
739,-0.0,0.73926073,gt_nn_2_derivative
740,-0.0,0.74025977,gt_nn_2_derivative
741,-0.0,0.74125874,gt_nn_2_derivative
742,-0.0,0.7422577,gt_nn_2_derivative
743,-0.0,0.74325675,gt_nn_2_derivative
744,-0.0,0.7442557,gt_nn_2_derivative
745,-0.0,0.74525476,gt_nn_2_derivative
746,-0.0,0.7462537,gt_nn_2_derivative
747,-0.0,0.74725276,gt_nn_2_derivative
748,-0.0,0.74825174,gt_nn_2_derivative
749,-0.0,0.74925077,gt_nn_2_derivative
750,-0.0,0.75024974,gt_nn_2_derivative
751,-0.0,0.7512488,gt_nn_2_derivative
752,-0.0,0.75224775,gt_nn_2_derivative
753,-0.0,0.7532467,gt_nn_2_derivative
754,-0.0,0.75424576,gt_nn_2_derivative
755,-0.0,0.75524473,gt_nn_2_derivative
756,-0.0,0.75624377,gt_nn_2_derivative
757,-0.0,0.75724274,gt_nn_2_derivative
758,-0.0,0.7582418,gt_nn_2_derivative
759,-0.0,0.75924075,gt_nn_2_derivative
760,-0.0,0.7602398,gt_nn_2_derivative
761,-0.0,0.76123875,gt_nn_2_derivative
762,-0.0,0.7622378,gt_nn_2_derivative
763,-0.0,0.76323676,gt_nn_2_derivative
764,-0.0,0.76423573,gt_nn_2_derivative
765,-0.0,0.76523477,gt_nn_2_derivative
766,-0.0,0.76623374,gt_nn_2_derivative
767,-0.0,0.7672328,gt_nn_2_derivative
768,-0.0,0.76823175,gt_nn_2_derivative
769,-0.0,0.7692308,gt_nn_2_derivative
770,-0.0,0.77022976,gt_nn_2_derivative
771,-0.0,0.7712288,gt_nn_2_derivative
772,-0.0,0.77222776,gt_nn_2_derivative
773,-0.0,0.7732268,gt_nn_2_derivative
774,-0.0,0.7742258,gt_nn_2_derivative
775,-0.0,0.7752248,gt_nn_2_derivative
776,-0.0,0.7762238,gt_nn_2_derivative
777,-0.0,0.77722275,gt_nn_2_derivative
778,-0.0,0.7782218,gt_nn_2_derivative
779,-0.0,0.77922076,gt_nn_2_derivative
780,-0.0,0.7802198,gt_nn_2_derivative
781,-0.0,0.78121877,gt_nn_2_derivative
782,-0.0,0.7822178,gt_nn_2_derivative
783,-0.0,0.7832168,gt_nn_2_derivative
784,-0.0,0.7842158,gt_nn_2_derivative
785,-0.0,0.7852148,gt_nn_2_derivative
786,-0.0,0.7862138,gt_nn_2_derivative
787,-0.0,0.7872128,gt_nn_2_derivative
788,-0.0,0.78821176,gt_nn_2_derivative
789,-0.0,0.7892108,gt_nn_2_derivative
790,-0.0,0.7902098,gt_nn_2_derivative
791,-0.0,0.7912088,gt_nn_2_derivative
792,-0.0,0.7922078,gt_nn_2_derivative
793,-0.0,0.7932068,gt_nn_2_derivative
794,-0.0,0.7942058,gt_nn_2_derivative
795,-0.0,0.7952048,gt_nn_2_derivative
796,-0.0,0.7962038,gt_nn_2_derivative
797,-0.0,0.7972028,gt_nn_2_derivative
798,-0.0,0.7982018,gt_nn_2_derivative
799,-0.0,0.7992008,gt_nn_2_derivative
800,-0.0,0.8001998,gt_nn_2_derivative
801,-0.0,0.8011988,gt_nn_2_derivative
802,-0.0,0.8021978,gt_nn_2_derivative
803,-0.0,0.8031968,gt_nn_2_derivative
804,-0.0,0.8041958,gt_nn_2_derivative
805,-0.0,0.8051948,gt_nn_2_derivative
806,-0.0,0.8061938,gt_nn_2_derivative
807,-0.0,0.8071928,gt_nn_2_derivative
808,-0.0,0.80819184,gt_nn_2_derivative
809,-0.0,0.8091908,gt_nn_2_derivative
810,-0.0,0.8101898,gt_nn_2_derivative
811,-0.0,0.8111888,gt_nn_2_derivative
812,-0.0,0.8121878,gt_nn_2_derivative
813,-0.0,0.8131868,gt_nn_2_derivative
814,-0.0,0.8141858,gt_nn_2_derivative
815,-0.0,0.81518483,gt_nn_2_derivative
816,-0.0,0.8161838,gt_nn_2_derivative
817,-0.0,0.81718284,gt_nn_2_derivative
818,-0.0,0.8181818,gt_nn_2_derivative
819,-0.0,0.81918085,gt_nn_2_derivative
820,-0.0,0.8201798,gt_nn_2_derivative
821,-0.0,0.8211788,gt_nn_2_derivative
822,-0.0,0.8221778,gt_nn_2_derivative
823,-0.0,0.8231768,gt_nn_2_derivative
824,-0.0,0.82417583,gt_nn_2_derivative
825,-0.0,0.8251748,gt_nn_2_derivative
826,-0.0,0.82617384,gt_nn_2_derivative
827,-0.0,0.8271728,gt_nn_2_derivative
828,-0.0,0.82817185,gt_nn_2_derivative
829,-0.0,0.8291708,gt_nn_2_derivative
830,-0.0,0.83016986,gt_nn_2_derivative
831,-0.0,0.83116883,gt_nn_2_derivative
832,-0.0,0.8321678,gt_nn_2_derivative
833,-0.0,0.83316684,gt_nn_2_derivative
834,-0.0,0.8341658,gt_nn_2_derivative
835,-0.0,0.83516484,gt_nn_2_derivative
836,-0.0,0.8361638,gt_nn_2_derivative
837,-0.0,0.83716285,gt_nn_2_derivative
838,-0.0,0.8381618,gt_nn_2_derivative
839,-0.0,0.83916086,gt_nn_2_derivative
840,-0.0,0.84015983,gt_nn_2_derivative
841,-0.0,0.84115887,gt_nn_2_derivative
842,-0.0,0.84215784,gt_nn_2_derivative
843,-0.0,0.8431568,gt_nn_2_derivative
844,-0.0,0.84415585,gt_nn_2_derivative
845,-0.0,0.8451548,gt_nn_2_derivative
846,-0.0,0.84615386,gt_nn_2_derivative
847,-0.0,0.8471528,gt_nn_2_derivative
848,-0.0,0.84815186,gt_nn_2_derivative
849,-0.0,0.84915084,gt_nn_2_derivative
850,-0.0,0.85014987,gt_nn_2_derivative
851,-0.0,0.85114884,gt_nn_2_derivative
852,-0.0,0.8521479,gt_nn_2_derivative
853,-0.0,0.85314685,gt_nn_2_derivative
854,-0.0,0.8541458,gt_nn_2_derivative
855,-0.0,0.85514486,gt_nn_2_derivative
856,-0.0,0.85614383,gt_nn_2_derivative
857,-0.0,0.85714287,gt_nn_2_derivative
858,-0.0,0.85814184,gt_nn_2_derivative
859,-0.0,0.8591409,gt_nn_2_derivative
860,-0.0,0.86013985,gt_nn_2_derivative
861,-0.0,0.8611389,gt_nn_2_derivative
862,-0.0,0.86213785,gt_nn_2_derivative
863,-0.0,0.8631369,gt_nn_2_derivative
864,-0.0,0.86413586,gt_nn_2_derivative
865,-0.0,0.8651349,gt_nn_2_derivative
866,-0.0,0.86613387,gt_nn_2_derivative
867,-0.0,0.86713284,gt_nn_2_derivative
868,-0.0,0.8681319,gt_nn_2_derivative
869,-0.0,0.86913085,gt_nn_2_derivative
870,-0.0,0.8701299,gt_nn_2_derivative
871,-0.0,0.87112886,gt_nn_2_derivative
872,-0.0,0.8721279,gt_nn_2_derivative
873,-0.0,0.87312686,gt_nn_2_derivative
874,-0.0,0.8741259,gt_nn_2_derivative
875,-0.0,0.8751249,gt_nn_2_derivative
876,-0.0,0.8761239,gt_nn_2_derivative
877,-0.0,0.8771229,gt_nn_2_derivative
878,-0.0,0.87812185,gt_nn_2_derivative
879,-0.0,0.8791209,gt_nn_2_derivative
880,-0.0,0.88011986,gt_nn_2_derivative
881,-0.0,0.8811189,gt_nn_2_derivative
882,-0.0,0.88211787,gt_nn_2_derivative
883,-0.0,0.8831169,gt_nn_2_derivative
884,-0.0,0.8841159,gt_nn_2_derivative
885,-0.0,0.8851149,gt_nn_2_derivative
886,-0.0,0.8861139,gt_nn_2_derivative
887,-0.0,0.8871129,gt_nn_2_derivative
888,-0.0,0.8881119,gt_nn_2_derivative
889,-0.0,0.88911086,gt_nn_2_derivative
890,-0.0,0.8901099,gt_nn_2_derivative
891,-0.0,0.8911089,gt_nn_2_derivative
892,-0.0,0.8921079,gt_nn_2_derivative
893,-0.0,0.8931069,gt_nn_2_derivative
894,-0.0,0.8941059,gt_nn_2_derivative
895,-0.0,0.8951049,gt_nn_2_derivative
896,-0.0,0.8961039,gt_nn_2_derivative
897,-0.0,0.8971029,gt_nn_2_derivative
898,-0.0,0.8981019,gt_nn_2_derivative
899,-0.0,0.8991009,gt_nn_2_derivative
900,-0.0,0.9000999,gt_nn_2_derivative
901,-0.0,0.9010989,gt_nn_2_derivative
902,-0.0,0.9020979,gt_nn_2_derivative
903,-0.0,0.9030969,gt_nn_2_derivative
904,-0.0,0.9040959,gt_nn_2_derivative
905,-0.0,0.9050949,gt_nn_2_derivative
906,-0.0,0.9060939,gt_nn_2_derivative
907,-0.0,0.9070929,gt_nn_2_derivative
908,-0.0,0.9080919,gt_nn_2_derivative
909,-0.0,0.90909094,gt_nn_2_derivative
910,-0.0,0.9100899,gt_nn_2_derivative
911,-0.0,0.9110889,gt_nn_2_derivative
912,-0.0,0.9120879,gt_nn_2_derivative
913,-0.0,0.9130869,gt_nn_2_derivative
914,-0.0,0.9140859,gt_nn_2_derivative
915,-0.0,0.9150849,gt_nn_2_derivative
916,-0.0,0.91608393,gt_nn_2_derivative
917,-0.0,0.9170829,gt_nn_2_derivative
918,-0.0,0.91808194,gt_nn_2_derivative
919,-0.0,0.9190809,gt_nn_2_derivative
920,-0.0,0.92007995,gt_nn_2_derivative
921,-0.0,0.9210789,gt_nn_2_derivative
922,-0.0,0.9220779,gt_nn_2_derivative
923,-0.0,0.9230769,gt_nn_2_derivative
924,-0.0,0.9240759,gt_nn_2_derivative
925,-0.0,0.92507493,gt_nn_2_derivative
926,-0.0,0.9260739,gt_nn_2_derivative
927,-0.0,0.92707294,gt_nn_2_derivative
928,-0.0,0.9280719,gt_nn_2_derivative
929,-0.0,0.92907095,gt_nn_2_derivative
930,-0.0,0.9300699,gt_nn_2_derivative
931,-0.0,0.93106896,gt_nn_2_derivative
932,-0.0,0.93206793,gt_nn_2_derivative
933,-0.0,0.9330669,gt_nn_2_derivative
934,-0.0,0.93406594,gt_nn_2_derivative
935,-0.0,0.9350649,gt_nn_2_derivative
936,-0.0,0.93606395,gt_nn_2_derivative
937,-0.0,0.9370629,gt_nn_2_derivative
938,-0.0,0.93806195,gt_nn_2_derivative
939,-0.0,0.9390609,gt_nn_2_derivative
940,-0.0,0.94005996,gt_nn_2_derivative
941,-0.0,0.94105893,gt_nn_2_derivative
942,-0.0,0.94205797,gt_nn_2_derivative
943,-0.0,0.94305694,gt_nn_2_derivative
944,-0.0,0.9440559,gt_nn_2_derivative
945,-0.0,0.94505495,gt_nn_2_derivative
946,-0.0,0.9460539,gt_nn_2_derivative
947,-0.0,0.94705296,gt_nn_2_derivative
948,-0.0,0.9480519,gt_nn_2_derivative
949,-0.0,0.94905096,gt_nn_2_derivative
950,-0.0,0.95004994,gt_nn_2_derivative
951,-0.0,0.951049,gt_nn_2_derivative
952,-0.0,0.95204794,gt_nn_2_derivative
953,-0.0,0.953047,gt_nn_2_derivative
954,-0.0,0.95404595,gt_nn_2_derivative
955,-0.0,0.955045,gt_nn_2_derivative
956,-0.0,0.95604396,gt_nn_2_derivative
957,-0.0,0.95704293,gt_nn_2_derivative
958,-0.0,0.95804197,gt_nn_2_derivative
959,-0.0,0.95904094,gt_nn_2_derivative
960,-0.0,0.96004,gt_nn_2_derivative
961,-0.0,0.96103895,gt_nn_2_derivative
962,-0.0,0.962038,gt_nn_2_derivative
963,-0.0,0.96303695,gt_nn_2_derivative
964,-0.0,0.964036,gt_nn_2_derivative
965,-0.0,0.96503496,gt_nn_2_derivative
966,-0.0,0.966034,gt_nn_2_derivative
967,-0.0,0.96703297,gt_nn_2_derivative
968,-0.0,0.96803194,gt_nn_2_derivative
969,-0.0,0.969031,gt_nn_2_derivative
970,-0.0,0.97002995,gt_nn_2_derivative
971,-0.0,0.971029,gt_nn_2_derivative
972,-0.0,0.97202796,gt_nn_2_derivative
973,-0.0,0.973027,gt_nn_2_derivative
974,-0.0,0.97402596,gt_nn_2_derivative
975,-0.0,0.975025,gt_nn_2_derivative
976,-0.0,0.976024,gt_nn_2_derivative
977,-0.0,0.977023,gt_nn_2_derivative
978,-0.0,0.978022,gt_nn_2_derivative
979,-0.0,0.97902095,gt_nn_2_derivative
980,-0.0,0.98002,gt_nn_2_derivative
981,-0.0,0.98101896,gt_nn_2_derivative
982,-0.0,0.982018,gt_nn_2_derivative
983,-0.0,0.98301697,gt_nn_2_derivative
984,-0.0,0.984016,gt_nn_2_derivative
985,-0.0,0.985015,gt_nn_2_derivative
986,-0.0,0.986014,gt_nn_2_derivative
987,-0.0,0.987013,gt_nn_2_derivative
988,-0.0,0.988012,gt_nn_2_derivative
989,-0.0,0.989011,gt_nn_2_derivative
990,-0.0,0.99000996,gt_nn_2_derivative
991,-0.0,0.991009,gt_nn_2_derivative
992,-0.0,0.992008,gt_nn_2_derivative
993,-0.0,0.993007,gt_nn_2_derivative
994,-0.0,0.994006,gt_nn_2_derivative
995,-0.0,0.995005,gt_nn_2_derivative
996,-0.0,0.996004,gt_nn_2_derivative
997,-0.0,0.997003,gt_nn_2_derivative
998,-0.0,0.998002,gt_nn_2_derivative
999,-0.0,0.999001,gt_nn_2_derivative


==> visu/tikz_csvs_one_dim/result_best_run_one_dim/obstacle_nn.csv <==
,X_x,value,name
0,0.0,0.0,obstacle_nn
1,0.001,0.00010000001,obstacle_nn
2,0.002,0.00040000005,obstacle_nn
3,0.003,0.00090000004,obstacle_nn
4,0.004,0.0016000002,obstacle_nn
5,0.005,0.0025,obstacle_nn
6,0.006,0.0036000002,obstacle_nn
7,0.007,0.0049,obstacle_nn
8,0.008,0.006400001,obstacle_nn
9,0.009,0.008099999,obstacle_nn
10,0.01,0.01,obstacle_nn
11,0.011,0.0121,obstacle_nn
12,0.012,0.014400001,obstacle_nn
13,0.013,0.016900001,obstacle_nn
14,0.014,0.0196,obstacle_nn
15,0.015,0.022499999,obstacle_nn
16,0.016,0.025600003,obstacle_nn
17,0.017,0.028900001,obstacle_nn
18,0.018,0.032399997,obstacle_nn
19,0.019,0.0361,obstacle_nn
20,0.02,0.04,obstacle_nn
21,0.021,0.044099998,obstacle_nn
22,0.022,0.0484,obstacle_nn
23,0.023,0.0529,obstacle_nn
24,0.024,0.057600003,obstacle_nn
25,0.025,0.06250001,obstacle_nn
26,0.026,0.067600004,obstacle_nn
27,0.027,0.072900005,obstacle_nn
28,0.028,0.0784,obstacle_nn
29,0.029,0.08409999,obstacle_nn
30,0.03,0.089999996,obstacle_nn
31,0.031,0.096099995,obstacle_nn
32,0.032,0.10240001,obstacle_nn
33,0.033,0.1089,obstacle_nn
34,0.034,0.115600005,obstacle_nn
35,0.035,0.1225,obstacle_nn
36,0.036,0.12959999,obstacle_nn
37,0.037,0.13690001,obstacle_nn
38,0.038,0.1444,obstacle_nn
39,0.039,0.15210001,obstacle_nn
40,0.04,0.16,obstacle_nn
41,0.041,0.16810001,obstacle_nn
42,0.042,0.17639999,obstacle_nn
43,0.043,0.18490002,obstacle_nn
44,0.044,0.1936,obstacle_nn
45,0.045,0.2025,obstacle_nn
46,0.046,0.2116,obstacle_nn
47,0.047,0.22089998,obstacle_nn
48,0.048,0.23040001,obstacle_nn
49,0.049,0.2401,obstacle_nn
50,0.05,0.25000003,obstacle_nn
51,0.051,0.2601,obstacle_nn
52,0.052,0.27040002,obstacle_nn
53,0.053,0.2809,obstacle_nn
54,0.054,0.29160002,obstacle_nn
55,0.055,0.3025,obstacle_nn
56,0.056,0.3136,obstacle_nn
57,0.057,0.3249,obstacle_nn
58,0.058,0.33639997,obstacle_nn
59,0.059,0.3481,obstacle_nn
60,0.06,0.35999998,obstacle_nn
61,0.061,0.37210003,obstacle_nn
62,0.062,0.38439998,obstacle_nn
63,0.063,0.39690003,obstacle_nn
64,0.064,0.40960005,obstacle_nn
65,0.065,0.42249998,obstacle_nn
66,0.066,0.4356,obstacle_nn
67,0.067,0.44890004,obstacle_nn
68,0.068,0.46240002,obstacle_nn
69,0.069,0.47609997,obstacle_nn
70,0.07,0.49,obstacle_nn
71,0.071,0.5041,obstacle_nn
72,0.072,0.51839995,obstacle_nn
73,0.073,0.5329,obstacle_nn
74,0.074,0.54760003,obstacle_nn
75,0.075,0.5625,obstacle_nn
76,0.076,0.5776,obstacle_nn
77,0.077,0.5929,obstacle_nn
78,0.078,0.60840005,obstacle_nn
79,0.079,0.6241001,obstacle_nn
80,0.08,0.64,obstacle_nn
81,0.081,0.6561,obstacle_nn
82,0.082,0.67240006,obstacle_nn
83,0.083,0.68889993,obstacle_nn
84,0.084,0.70559996,obstacle_nn
85,0.085,0.7225,obstacle_nn
86,0.086,0.73960006,obstacle_nn
87,0.087,0.75689995,obstacle_nn
88,0.088,0.7744,obstacle_nn
89,0.089,0.7921,obstacle_nn
90,0.09,0.81,obstacle_nn
91,0.091,0.82809997,obstacle_nn
92,0.092,0.8464,obstacle_nn
93,0.093,0.8649,obstacle_nn
94,0.094,0.88359994,obstacle_nn
95,0.095,0.90250003,obstacle_nn
96,0.096,0.92160004,obstacle_nn
97,0.097,0.9409,obstacle_nn
98,0.098,0.9604,obstacle_nn
99,0.099,0.98010004,obstacle_nn
100,0.1,1.0000001,obstacle_nn
101,0.101,1.0201001,obstacle_nn
102,0.102,1.0404,obstacle_nn
103,0.103,1.0609,obstacle_nn
104,0.104,1.0816001,obstacle_nn
105,0.105,1.1025,obstacle_nn
106,0.106,1.1236,obstacle_nn
107,0.107,1.1449,obstacle_nn
108,0.108,1.1664001,obstacle_nn
109,0.109,1.1881,obstacle_nn
110,0.11,1.21,obstacle_nn
111,0.111,1.2321,obstacle_nn
112,0.112,1.2544,obstacle_nn
113,0.113,1.2768999,obstacle_nn
114,0.114,1.2996,obstacle_nn
115,0.115,1.3225,obstacle_nn
116,0.116,1.3455999,obstacle_nn
117,0.117,1.3689,obstacle_nn
118,0.118,1.3924,obstacle_nn
119,0.119,1.4161001,obstacle_nn
120,0.12,1.4399999,obstacle_nn
121,0.121,1.4641,obstacle_nn
122,0.122,1.4884001,obstacle_nn
123,0.123,1.5129001,obstacle_nn
124,0.124,1.5375999,obstacle_nn
125,0.125,1.5625,obstacle_nn
126,0.126,1.5876001,obstacle_nn
127,0.127,1.6129,obstacle_nn
128,0.128,1.6384002,obstacle_nn
129,0.129,1.6640998,obstacle_nn
130,0.13,1.6899999,obstacle_nn
131,0.131,1.7160999,obstacle_nn
132,0.132,1.7424,obstacle_nn
133,0.133,1.7689,obstacle_nn
134,0.134,1.7956002,obstacle_nn
135,0.135,1.8225001,obstacle_nn
136,0.136,1.8496001,obstacle_nn
137,0.137,1.8768998,obstacle_nn
138,0.138,1.9043999,obstacle_nn
139,0.139,1.9321,obstacle_nn
140,0.14,1.96,obstacle_nn
141,0.141,1.9881,obstacle_nn
142,0.142,2.0164,obstacle_nn
143,0.143,2.0449002,obstacle_nn
144,0.144,2.0735998,obstacle_nn
145,0.145,2.1024997,obstacle_nn
146,0.146,2.1316,obstacle_nn
147,0.147,2.1609,obstacle_nn
148,0.148,2.1904001,obstacle_nn
149,0.149,2.2201002,obstacle_nn
150,0.15,2.25,obstacle_nn
151,0.151,2.2800999,obstacle_nn
152,0.152,2.3104,obstacle_nn
153,0.153,2.3409,obstacle_nn
154,0.154,2.3716,obstacle_nn
155,0.155,2.4025002,obstacle_nn
156,0.156,2.4336002,obstacle_nn
157,0.157,2.4649003,obstacle_nn
158,0.158,2.4964004,obstacle_nn
159,0.159,2.5281,obstacle_nn
160,0.16,2.56,obstacle_nn
161,0.161,2.5921,obstacle_nn
162,0.162,2.6244,obstacle_nn
163,0.163,2.6569002,obstacle_nn
164,0.164,2.6896002,obstacle_nn
165,0.165,2.7225003,obstacle_nn
166,0.166,2.7555997,obstacle_nn
167,0.167,2.7889,obstacle_nn
168,0.168,2.8223999,obstacle_nn
169,0.169,2.8561,obstacle_nn
170,0.17,2.89,obstacle_nn
171,0.171,2.9241002,obstacle_nn
172,0.172,2.9584002,obstacle_nn
173,0.173,2.9928997,obstacle_nn
174,0.174,3.0275998,obstacle_nn
175,0.175,3.0624998,obstacle_nn
176,0.176,3.0976,obstacle_nn
177,0.177,3.1329002,obstacle_nn
178,0.178,3.1684,obstacle_nn
179,0.179,3.2041001,obstacle_nn
180,0.18,3.24,obstacle_nn
181,0.181,3.2760997,obstacle_nn
182,0.182,3.3123999,obstacle_nn
183,0.183,3.3489,obstacle_nn
184,0.184,3.3856,obstacle_nn
185,0.185,3.4225001,obstacle_nn
186,0.186,3.4596,obstacle_nn
187,0.187,3.4969,obstacle_nn
188,0.188,3.5343997,obstacle_nn
189,0.189,3.5720997,obstacle_nn
190,0.19,3.6100001,obstacle_nn
191,0.191,3.6481001,obstacle_nn
192,0.192,3.6864002,obstacle_nn
193,0.193,3.7249002,obstacle_nn
194,0.194,3.7636,obstacle_nn
195,0.195,3.8024995,obstacle_nn
196,0.196,3.8416,obstacle_nn
197,0.197,3.8808997,obstacle_nn
198,0.198,3.9204001,obstacle_nn
199,0.199,3.9601002,obstacle_nn
200,0.2,4.0000005,obstacle_nn
201,0.201,4.0401,obstacle_nn
202,0.202,4.0804005,obstacle_nn
203,0.203,4.1208997,obstacle_nn
204,0.204,4.1616,obstacle_nn
205,0.205,4.2025,obstacle_nn
206,0.206,4.2436,obstacle_nn
207,0.207,4.2849,obstacle_nn
208,0.208,4.3264003,obstacle_nn
209,0.209,4.3681,obstacle_nn
210,0.21,4.41,obstacle_nn
211,0.211,4.4521,obstacle_nn
212,0.212,4.4944,obstacle_nn
213,0.213,4.5369,obstacle_nn
214,0.214,4.5796,obstacle_nn
215,0.215,4.6225,obstacle_nn
216,0.216,4.6656003,obstacle_nn
217,0.217,4.7088995,obstacle_nn
218,0.218,4.7524,obstacle_nn
219,0.219,4.7961,obstacle_nn
220,0.22,4.84,obstacle_nn
221,0.221,4.8841,obstacle_nn
222,0.222,4.9284,obstacle_nn
223,0.223,4.9729,obstacle_nn
224,0.224,5.0176,obstacle_nn
225,0.225,5.0624995,obstacle_nn
226,0.226,5.1075997,obstacle_nn
227,0.227,5.1528997,obstacle_nn
228,0.228,5.1984,obstacle_nn
229,0.229,5.2441,obstacle_nn
230,0.23,5.29,obstacle_nn
231,0.231,5.3361,obstacle_nn
232,0.232,5.3823996,obstacle_nn
233,0.233,5.4289,obstacle_nn
234,0.234,5.4756,obstacle_nn
235,0.235,5.5225,obstacle_nn
236,0.236,5.5696,obstacle_nn
237,0.237,5.6169004,obstacle_nn
238,0.238,5.6644006,obstacle_nn
239,0.239,5.7120996,obstacle_nn
240,0.24,5.7599998,obstacle_nn
241,0.241,5.8080997,obstacle_nn
242,0.242,5.8564,obstacle_nn
243,0.243,5.9049,obstacle_nn
244,0.244,5.9536004,obstacle_nn
245,0.245,6.0025,obstacle_nn
246,0.246,6.0516005,obstacle_nn
247,0.247,6.1008997,obstacle_nn
248,0.248,6.1503997,obstacle_nn
249,0.249,6.2001,obstacle_nn
250,0.25,6.25,obstacle_nn
251,0.251,6.2999,obstacle_nn
252,0.252,6.3496017,obstacle_nn
253,0.253,6.3990993,obstacle_nn
254,0.254,6.4484005,obstacle_nn
255,0.255,6.4974995,obstacle_nn
256,0.256,6.5464,obstacle_nn
257,0.257,6.5951004,obstacle_nn
258,0.258,6.6435986,obstacle_nn
259,0.259,6.6919003,obstacle_nn
260,0.26,6.74,obstacle_nn
261,0.261,6.787899,obstacle_nn
262,0.262,6.8356,obstacle_nn
263,0.263,6.8831005,obstacle_nn
264,0.264,6.930399,obstacle_nn
265,0.265,6.977499,obstacle_nn
266,0.266,7.024399,obstacle_nn
267,0.267,7.0711,obstacle_nn
268,0.268,7.1176014,obstacle_nn
269,0.269,7.1639004,obstacle_nn
270,0.27,7.210001,obstacle_nn
271,0.271,7.2558994,obstacle_nn
272,0.272,7.3015995,obstacle_nn
273,0.273,7.3470993,obstacle_nn
274,0.274,7.3924007,obstacle_nn
275,0.275,7.4375,obstacle_nn
276,0.276,7.482399,obstacle_nn
277,0.277,7.5270996,obstacle_nn
278,0.278,7.5716,obstacle_nn
279,0.279,7.6159,obstacle_nn
280,0.28,7.66,obstacle_nn
281,0.281,7.7038975,obstacle_nn
282,0.282,7.7476006,obstacle_nn
283,0.283,7.7910995,obstacle_nn
284,0.284,7.8344,obstacle_nn
285,0.285,7.8775005,obstacle_nn
286,0.286,7.9204006,obstacle_nn
287,0.287,7.9631004,obstacle_nn
288,0.288,8.0056,obstacle_nn
289,0.289,8.047899,obstacle_nn
290,0.29,8.09,obstacle_nn
291,0.291,8.131901,obstacle_nn
292,0.292,8.173599,obstacle_nn
293,0.293,8.215101,obstacle_nn
294,0.294,8.256399,obstacle_nn
295,0.295,8.297501,obstacle_nn
296,0.296,8.3384,obstacle_nn
297,0.297,8.379099,obstacle_nn
298,0.298,8.419601,obstacle_nn
299,0.299,8.4599,obstacle_nn
300,0.3,8.500002,obstacle_nn
301,0.301,8.5399,obstacle_nn
302,0.302,8.579599,obstacle_nn
303,0.303,8.6191025,obstacle_nn
304,0.304,8.6584,obstacle_nn
305,0.305,8.6975,obstacle_nn
306,0.306,8.736399,obstacle_nn
307,0.307,8.775099,obstacle_nn
308,0.308,8.813601,obstacle_nn
309,0.309,8.851898,obstacle_nn
310,0.31,8.889999,obstacle_nn
311,0.311,8.927898,obstacle_nn
312,0.312,8.965599,obstacle_nn
313,0.313,9.003101,obstacle_nn
314,0.314,9.040401,obstacle_nn
315,0.315,9.077499,obstacle_nn
316,0.316,9.114403,obstacle_nn
317,0.317,9.1511,obstacle_nn
318,0.318,9.187601,obstacle_nn
319,0.319,9.223902,obstacle_nn
320,0.32,9.26,obstacle_nn
321,0.321,9.295902,obstacle_nn
322,0.322,9.3316,obstacle_nn
323,0.323,9.367102,obstacle_nn
324,0.324,9.402401,obstacle_nn
325,0.325,9.4375,obstacle_nn
326,0.326,9.472403,obstacle_nn
327,0.327,9.507099,obstacle_nn
328,0.328,9.541599,obstacle_nn
329,0.329,9.575901,obstacle_nn
330,0.33,9.609999,obstacle_nn
331,0.331,9.6439,obstacle_nn
332,0.332,9.677597,obstacle_nn
333,0.333,9.7111,obstacle_nn
334,0.334,9.744398,obstacle_nn
335,0.335,9.777498,obstacle_nn
336,0.336,9.8104,obstacle_nn
337,0.337,9.8431,obstacle_nn
338,0.338,9.875599,obstacle_nn
339,0.339,9.9079,obstacle_nn
340,0.34,9.939999,obstacle_nn
341,0.341,9.971901,obstacle_nn
342,0.342,10.003601,obstacle_nn
343,0.343,10.035099,obstacle_nn
344,0.344,10.066402,obstacle_nn
345,0.345,10.0975,obstacle_nn
346,0.346,10.128401,obstacle_nn
347,0.347,10.1591,obstacle_nn
348,0.348,10.1896,obstacle_nn
349,0.349,10.219902,obstacle_nn
350,0.35,10.25,obstacle_nn
351,0.351,10.2799015,obstacle_nn
352,0.352,10.309601,obstacle_nn
353,0.353,10.3391,obstacle_nn
354,0.354,10.3684025,obstacle_nn
355,0.355,10.397499,obstacle_nn
356,0.356,10.426401,obstacle_nn
357,0.357,10.455101,obstacle_nn
358,0.358,10.483599,obstacle_nn
359,0.359,10.511902,obstacle_nn
360,0.36,10.539999,obstacle_nn
361,0.361,10.5679,obstacle_nn
362,0.362,10.595598,obstacle_nn
363,0.363,10.623098,obstacle_nn
364,0.364,10.6504,obstacle_nn
365,0.365,10.6775,obstacle_nn
366,0.366,10.704399,obstacle_nn
367,0.367,10.731102,obstacle_nn
368,0.368,10.757599,obstacle_nn
369,0.369,10.783899,obstacle_nn
370,0.37,10.809999,obstacle_nn
371,0.371,10.835899,obstacle_nn
372,0.372,10.861601,obstacle_nn
373,0.373,10.887098,obstacle_nn
374,0.374,10.912401,obstacle_nn
375,0.375,10.9375,obstacle_nn
376,0.376,10.9624,obstacle_nn
377,0.377,10.987101,obstacle_nn
378,0.378,11.011599,obstacle_nn
379,0.379,11.0359,obstacle_nn
380,0.38,11.059999,obstacle_nn
381,0.381,11.0839,obstacle_nn
382,0.382,11.107601,obstacle_nn
383,0.383,11.1311,obstacle_nn
384,0.384,11.1544,obstacle_nn
385,0.385,11.1775,obstacle_nn
386,0.386,11.200399,obstacle_nn
387,0.387,11.223103,obstacle_nn
388,0.388,11.245602,obstacle_nn
389,0.389,11.2679,obstacle_nn
390,0.39,11.290001,obstacle_nn
391,0.391,11.311897,obstacle_nn
392,0.392,11.333603,obstacle_nn
393,0.393,11.355099,obstacle_nn
394,0.394,11.376398,obstacle_nn
395,0.395,11.397501,obstacle_nn
396,0.396,11.418398,obstacle_nn
397,0.397,11.4391,obstacle_nn
398,0.398,11.459599,obstacle_nn
399,0.399,11.479898,obstacle_nn
400,0.4,11.5,obstacle_nn
401,0.401,11.519897,obstacle_nn
402,0.402,11.5396,obstacle_nn
403,0.403,11.559099,obstacle_nn
404,0.404,11.5784,obstacle_nn
405,0.405,11.597502,obstacle_nn
406,0.406,11.616398,obstacle_nn
407,0.407,11.635099,obstacle_nn
408,0.408,11.653601,obstacle_nn
409,0.409,11.6719,obstacle_nn
410,0.41,11.690001,obstacle_nn
411,0.411,11.707901,obstacle_nn
412,0.412,11.725601,obstacle_nn
413,0.413,11.743099,obstacle_nn
414,0.414,11.760399,obstacle_nn
415,0.415,11.777502,obstacle_nn
416,0.416,11.794401,obstacle_nn
417,0.417,11.8111,obstacle_nn
418,0.418,11.827602,obstacle_nn
419,0.419,11.843899,obstacle_nn
420,0.42,11.8600025,obstacle_nn
421,0.421,11.875898,obstacle_nn
422,0.422,11.891602,obstacle_nn
423,0.423,11.907101,obstacle_nn
424,0.424,11.922398,obstacle_nn
425,0.425,11.9375,obstacle_nn
426,0.426,11.952398,obstacle_nn
427,0.427,11.967098,obstacle_nn
428,0.428,11.9816,obstacle_nn
429,0.429,11.995897,obstacle_nn
430,0.43,12.01,obstacle_nn
431,0.431,12.023899,obstacle_nn
432,0.432,12.0376,obstacle_nn
433,0.433,12.051102,obstacle_nn
434,0.434,12.064398,obstacle_nn
435,0.435,12.077499,obstacle_nn
436,0.436,12.090399,obstacle_nn
437,0.437,12.103098,obstacle_nn
438,0.438,12.115601,obstacle_nn
439,0.439,12.127901,obstacle_nn
440,0.44,12.139999,obstacle_nn
441,0.441,12.151901,obstacle_nn
442,0.442,12.163599,obstacle_nn
443,0.443,12.175102,obstacle_nn
444,0.444,12.186401,obstacle_nn
445,0.445,12.1975,obstacle_nn
446,0.446,12.208403,obstacle_nn
447,0.447,12.219099,obstacle_nn
448,0.448,12.229601,obstacle_nn
449,0.449,12.239901,obstacle_nn
450,0.45,12.25,obstacle_nn
451,0.451,12.259903,obstacle_nn
452,0.452,12.2696,obstacle_nn
453,0.453,12.2790985,obstacle_nn
454,0.454,12.288401,obstacle_nn
455,0.455,12.297499,obstacle_nn
456,0.456,12.3064,obstacle_nn
457,0.457,12.315098,obstacle_nn
458,0.458,12.323599,obstacle_nn
459,0.459,12.3319,obstacle_nn
460,0.46,12.339998,obstacle_nn
461,0.461,12.3479,obstacle_nn
462,0.462,12.3556,obstacle_nn
463,0.463,12.3631,obstacle_nn
464,0.464,12.370399,obstacle_nn
465,0.465,12.377499,obstacle_nn
466,0.466,12.384401,obstacle_nn
467,0.467,12.3911,obstacle_nn
468,0.468,12.3976,obstacle_nn
469,0.469,12.403902,obstacle_nn
470,0.47,12.409998,obstacle_nn
471,0.471,12.415901,obstacle_nn
472,0.472,12.4216,obstacle_nn
473,0.473,12.427099,obstacle_nn
474,0.474,12.432402,obstacle_nn
475,0.475,12.437498,obstacle_nn
476,0.476,12.4424,obstacle_nn
477,0.477,12.4471,obstacle_nn
478,0.478,12.451601,obstacle_nn
479,0.479,12.455902,obstacle_nn
480,0.48,12.459999,obstacle_nn
481,0.481,12.4639015,obstacle_nn
482,0.482,12.4676,obstacle_nn
483,0.483,12.471098,obstacle_nn
484,0.484,12.474401,obstacle_nn
485,0.485,12.477499,obstacle_nn
486,0.486,12.4804,obstacle_nn
487,0.487,12.483099,obstacle_nn
488,0.488,12.485598,obstacle_nn
489,0.489,12.4879,obstacle_nn
490,0.49,12.49,obstacle_nn
491,0.491,12.4918995,obstacle_nn
492,0.492,12.493601,obstacle_nn
493,0.493,12.495098,obstacle_nn
494,0.494,12.496401,obstacle_nn
495,0.495,12.497499,obstacle_nn
496,0.496,12.4984,obstacle_nn
497,0.497,12.499102,obstacle_nn
498,0.498,12.499598,obstacle_nn
499,0.499,12.499901,obstacle_nn
500,0.5,12.5,obstacle_nn
501,0.501,12.499901,obstacle_nn
502,0.502,12.499599,obstacle_nn
503,0.503,12.4991,obstacle_nn
504,0.504,12.4984,obstacle_nn
505,0.505,12.497499,obstacle_nn
506,0.506,12.496401,obstacle_nn
507,0.507,12.4951,obstacle_nn
508,0.508,12.493601,obstacle_nn
509,0.509,12.491901,obstacle_nn
510,0.51,12.49,obstacle_nn
511,0.511,12.4879,obstacle_nn
512,0.512,12.4855995,obstacle_nn
513,0.513,12.483101,obstacle_nn
514,0.514,12.4804,obstacle_nn
515,0.515,12.477501,obstacle_nn
516,0.516,12.474401,obstacle_nn
517,0.517,12.4711,obstacle_nn
518,0.518,12.4676,obstacle_nn
519,0.519,12.4639,obstacle_nn
520,0.52,12.460001,obstacle_nn
521,0.521,12.4559,obstacle_nn
522,0.522,12.451599,obstacle_nn
523,0.523,12.4471,obstacle_nn
524,0.524,12.4424,obstacle_nn
525,0.525,12.4375,obstacle_nn
526,0.526,12.4324,obstacle_nn
527,0.527,12.427099,obstacle_nn
528,0.528,12.4216,obstacle_nn
529,0.529,12.415899,obstacle_nn
530,0.53,12.41,obstacle_nn
531,0.531,12.4039,obstacle_nn
532,0.532,12.3976,obstacle_nn
533,0.533,12.3911,obstacle_nn
534,0.534,12.384399,obstacle_nn
535,0.535,12.377501,obstacle_nn
536,0.536,12.370399,obstacle_nn
537,0.537,12.3631,obstacle_nn
538,0.538,12.3556,obstacle_nn
539,0.539,12.3479,obstacle_nn
540,0.54,12.34,obstacle_nn
541,0.541,12.3319,obstacle_nn
542,0.542,12.323601,obstacle_nn
543,0.543,12.3151,obstacle_nn
544,0.544,12.306398,obstacle_nn
545,0.545,12.297499,obstacle_nn
546,0.546,12.288399,obstacle_nn
547,0.547,12.2791,obstacle_nn
548,0.548,12.2696,obstacle_nn
549,0.549,12.259899,obstacle_nn
550,0.55,12.25,obstacle_nn
551,0.551,12.239899,obstacle_nn
552,0.552,12.229599,obstacle_nn
553,0.553,12.219099,obstacle_nn
554,0.554,12.208399,obstacle_nn
555,0.555,12.1975,obstacle_nn
556,0.556,12.186399,obstacle_nn
557,0.557,12.1751,obstacle_nn
558,0.558,12.163599,obstacle_nn
559,0.559,12.151899,obstacle_nn
560,0.56,12.139999,obstacle_nn
561,0.561,12.127899,obstacle_nn
562,0.562,12.115601,obstacle_nn
563,0.563,12.1031,obstacle_nn
564,0.564,12.090401,obstacle_nn
565,0.565,12.077499,obstacle_nn
566,0.566,12.0644,obstacle_nn
567,0.567,12.0511,obstacle_nn
568,0.568,12.0376,obstacle_nn
569,0.569,12.023901,obstacle_nn
570,0.57,12.01,obstacle_nn
571,0.571,11.995901,obstacle_nn
572,0.572,11.9816,obstacle_nn
573,0.573,11.9671,obstacle_nn
574,0.574,11.9524,obstacle_nn
575,0.575,11.9375,obstacle_nn
576,0.576,11.922401,obstacle_nn
577,0.577,11.907099,obstacle_nn
578,0.578,11.8916,obstacle_nn
579,0.579,11.8759,obstacle_nn
580,0.58,11.860001,obstacle_nn
581,0.581,11.843901,obstacle_nn
582,0.582,11.827599,obstacle_nn
583,0.583,11.8111,obstacle_nn
584,0.584,11.794399,obstacle_nn
585,0.585,11.7775,obstacle_nn
586,0.586,11.760399,obstacle_nn
587,0.587,11.743099,obstacle_nn
588,0.588,11.725599,obstacle_nn
589,0.589,11.707899,obstacle_nn
590,0.59,11.690001,obstacle_nn
591,0.591,11.6719,obstacle_nn
592,0.592,11.653601,obstacle_nn
593,0.593,11.635099,obstacle_nn
594,0.594,11.6164,obstacle_nn
595,0.595,11.5975,obstacle_nn
596,0.596,11.5784,obstacle_nn
597,0.597,11.559099,obstacle_nn
598,0.598,11.5396,obstacle_nn
599,0.599,11.519901,obstacle_nn
600,0.6,11.5,obstacle_nn
601,0.601,11.4799,obstacle_nn
602,0.602,11.4596,obstacle_nn
603,0.603,11.4391,obstacle_nn
604,0.604,11.4184,obstacle_nn
605,0.605,11.397499,obstacle_nn
606,0.606,11.3764,obstacle_nn
607,0.607,11.355101,obstacle_nn
608,0.608,11.333601,obstacle_nn
609,0.609,11.311899,obstacle_nn
610,0.61,11.289999,obstacle_nn
611,0.611,11.267899,obstacle_nn
612,0.612,11.2456,obstacle_nn
613,0.613,11.223101,obstacle_nn
614,0.614,11.200399,obstacle_nn
615,0.615,11.1775,obstacle_nn
616,0.616,11.1544,obstacle_nn
617,0.617,11.1311,obstacle_nn
618,0.618,11.107599,obstacle_nn
619,0.619,11.083899,obstacle_nn
620,0.62,11.059999,obstacle_nn
621,0.621,11.0359,obstacle_nn
622,0.622,11.0116005,obstacle_nn
623,0.623,10.987099,obstacle_nn
624,0.624,10.9624,obstacle_nn
625,0.625,10.9375,obstacle_nn
626,0.626,10.912399,obstacle_nn
627,0.627,10.8871,obstacle_nn
628,0.628,10.861599,obstacle_nn
629,0.629,10.835899,obstacle_nn
630,0.63,10.809999,obstacle_nn
631,0.631,10.783901,obstacle_nn
632,0.632,10.757601,obstacle_nn
633,0.633,10.7311,obstacle_nn
634,0.634,10.704401,obstacle_nn
635,0.635,10.6775,obstacle_nn
636,0.636,10.6504,obstacle_nn
637,0.637,10.623098,obstacle_nn
638,0.638,10.5956,obstacle_nn
639,0.639,10.5679,obstacle_nn
640,0.64,10.540001,obstacle_nn
641,0.641,10.511902,obstacle_nn
642,0.642,10.483601,obstacle_nn
643,0.643,10.455101,obstacle_nn
644,0.644,10.426401,obstacle_nn
645,0.645,10.397501,obstacle_nn
646,0.646,10.368401,obstacle_nn
647,0.647,10.3391,obstacle_nn
648,0.648,10.309601,obstacle_nn
649,0.649,10.2799015,obstacle_nn
650,0.65,10.250002,obstacle_nn
651,0.651,10.2199,obstacle_nn
652,0.652,10.1896,obstacle_nn
653,0.653,10.1591015,obstacle_nn
654,0.654,10.128401,obstacle_nn
655,0.655,10.097502,obstacle_nn
656,0.656,10.066399,obstacle_nn
657,0.657,10.035099,obstacle_nn
658,0.658,10.003601,obstacle_nn
659,0.659,9.971901,obstacle_nn
660,0.66,9.939999,obstacle_nn
661,0.661,9.907898,obstacle_nn
662,0.662,9.875599,obstacle_nn
663,0.663,9.8431,obstacle_nn
664,0.664,9.8104,obstacle_nn
665,0.665,9.777498,obstacle_nn
666,0.666,9.744398,obstacle_nn
667,0.667,9.7111,obstacle_nn
668,0.668,9.677599,obstacle_nn
669,0.669,9.643898,obstacle_nn
670,0.67,9.609999,obstacle_nn
671,0.671,9.575899,obstacle_nn
672,0.672,9.541599,obstacle_nn
673,0.673,9.507099,obstacle_nn
674,0.674,9.472399,obstacle_nn
675,0.675,9.4375,obstacle_nn
676,0.676,9.402399,obstacle_nn
677,0.677,9.3671,obstacle_nn
678,0.678,9.3316,obstacle_nn
679,0.679,9.295898,obstacle_nn
680,0.68,9.26,obstacle_nn
681,0.681,9.2239,obstacle_nn
682,0.682,9.187601,obstacle_nn
683,0.683,9.151098,obstacle_nn
684,0.684,9.114399,obstacle_nn
685,0.685,9.077499,obstacle_nn
686,0.686,9.0404,obstacle_nn
687,0.687,9.003101,obstacle_nn
688,0.688,8.965599,obstacle_nn
689,0.689,8.9279,obstacle_nn
690,0.69,8.889999,obstacle_nn
691,0.691,8.8519,obstacle_nn
692,0.692,8.813601,obstacle_nn
693,0.693,8.775099,obstacle_nn
694,0.694,8.736401,obstacle_nn
695,0.695,8.6975,obstacle_nn
696,0.696,8.6584015,obstacle_nn
697,0.697,8.619099,obstacle_nn
698,0.698,8.579599,obstacle_nn
699,0.699,8.5399,obstacle_nn
700,0.7,8.5,obstacle_nn
701,0.701,8.459902,obstacle_nn
702,0.702,8.4196,obstacle_nn
703,0.703,8.379101,obstacle_nn
704,0.704,8.3384,obstacle_nn
705,0.705,8.297501,obstacle_nn
706,0.706,8.256401,obstacle_nn
707,0.707,8.215099,obstacle_nn
708,0.708,8.173601,obstacle_nn
709,0.709,8.131901,obstacle_nn
710,0.71,8.090002,obstacle_nn
711,0.711,8.047899,obstacle_nn
712,0.712,8.0056,obstacle_nn
713,0.713,7.9631004,obstacle_nn
714,0.714,7.9204006,obstacle_nn
715,0.715,7.8775024,obstacle_nn
716,0.716,7.8343983,obstacle_nn
717,0.717,7.7910976,obstacle_nn
718,0.718,7.7476006,obstacle_nn
719,0.719,7.7039013,obstacle_nn
720,0.72,7.659998,obstacle_nn
721,0.721,7.615898,obstacle_nn
722,0.722,7.571598,obstacle_nn
723,0.723,7.5270996,obstacle_nn
724,0.724,7.482401,obstacle_nn
725,0.725,7.437498,obstacle_nn
726,0.726,7.392399,obstacle_nn
727,0.727,7.3470993,obstacle_nn
728,0.728,7.3015995,obstacle_nn
729,0.729,7.2558994,obstacle_nn
730,0.73,7.209999,obstacle_nn
731,0.731,7.1638985,obstacle_nn
732,0.732,7.1175995,obstacle_nn
733,0.733,7.0711,obstacle_nn
734,0.734,7.024399,obstacle_nn
735,0.735,6.977499,obstacle_nn
736,0.736,6.930399,obstacle_nn
737,0.737,6.8831005,obstacle_nn
738,0.738,6.8356,obstacle_nn
739,0.739,6.787899,obstacle_nn
740,0.74,6.74,obstacle_nn
741,0.741,6.6919003,obstacle_nn
742,0.742,6.6436005,obstacle_nn
743,0.743,6.5951004,obstacle_nn
744,0.744,6.546398,obstacle_nn
745,0.745,6.4974995,obstacle_nn
746,0.746,6.4484005,obstacle_nn
747,0.747,6.3991013,obstacle_nn
748,0.748,6.349598,obstacle_nn
749,0.749,6.2999,obstacle_nn
750,0.75,6.25,obstacle_nn
751,0.751,6.2001004,obstacle_nn
752,0.752,6.1504016,obstacle_nn
753,0.753,6.1008987,obstacle_nn
754,0.754,6.0515995,obstacle_nn
755,0.755,6.0025,obstacle_nn
756,0.756,5.953601,obstacle_nn
757,0.757,5.9048986,obstacle_nn
758,0.758,5.856399,obstacle_nn
759,0.759,5.8080997,obstacle_nn
760,0.76,5.76,obstacle_nn
761,0.761,5.7121015,obstacle_nn
762,0.762,5.6643987,obstacle_nn
763,0.763,5.6168995,obstacle_nn
764,0.764,5.5696,obstacle_nn
765,0.765,5.5225005,obstacle_nn
766,0.766,5.475601,obstacle_nn
767,0.767,5.4288993,obstacle_nn
768,0.768,5.3823996,obstacle_nn
769,0.769,5.3361,obstacle_nn
770,0.77,5.290001,obstacle_nn
771,0.771,5.2440987,obstacle_nn
772,0.772,5.1983995,obstacle_nn
773,0.773,5.1528997,obstacle_nn
774,0.774,5.1076007,obstacle_nn
775,0.775,5.062501,obstacle_nn
776,0.776,5.017599,obstacle_nn
777,0.777,4.9729,obstacle_nn
778,0.778,4.9284,obstacle_nn
779,0.779,4.884101,obstacle_nn
780,0.78,4.840001,obstacle_nn
781,0.781,4.796099,obstacle_nn
782,0.782,4.7524,obstacle_nn
783,0.783,4.7089005,obstacle_nn
784,0.784,4.665601,obstacle_nn
785,0.785,4.622499,obstacle_nn
786,0.786,4.5795994,obstacle_nn
787,0.787,4.5369,obstacle_nn
788,0.788,4.4944005,obstacle_nn
789,0.789,4.452101,obstacle_nn
790,0.79,4.409999,obstacle_nn
791,0.791,4.3680997,obstacle_nn
792,0.792,4.3264003,obstacle_nn
793,0.793,4.2849007,obstacle_nn
794,0.794,4.243599,obstacle_nn
795,0.795,4.2024994,obstacle_nn
796,0.796,4.1616,obstacle_nn
797,0.797,4.1209006,obstacle_nn
798,0.798,4.080401,obstacle_nn
799,0.799,4.040099,obstacle_nn
800,0.8,3.9999995,obstacle_nn
801,0.801,3.9601002,obstacle_nn
802,0.802,3.9204006,obstacle_nn
803,0.803,3.8809009,obstacle_nn
804,0.804,3.841599,obstacle_nn
805,0.805,3.8024995,obstacle_nn
806,0.806,3.7636,obstacle_nn
807,0.807,3.7249007,obstacle_nn
808,0.808,3.686399,obstacle_nn
809,0.809,3.6480994,obstacle_nn
810,0.81,3.6100001,obstacle_nn
811,0.811,3.5721004,obstacle_nn
812,0.812,3.534401,obstacle_nn
813,0.813,3.4968991,obstacle_nn
814,0.814,3.4595995,obstacle_nn
815,0.815,3.4225001,obstacle_nn
816,0.816,3.3856006,obstacle_nn
817,0.817,3.348901,obstacle_nn
818,0.818,3.3123991,obstacle_nn
819,0.819,3.2760997,obstacle_nn
820,0.82,3.24,obstacle_nn
821,0.821,3.2041006,obstacle_nn
822,0.822,3.1683989,obstacle_nn
823,0.823,3.1328995,obstacle_nn
824,0.824,3.0976,obstacle_nn
825,0.825,3.0625005,obstacle_nn
826,0.826,3.0276008,obstacle_nn
827,0.827,2.9928992,obstacle_nn
828,0.828,2.9583995,obstacle_nn
829,0.829,2.9241002,obstacle_nn
830,0.83,2.8900006,obstacle_nn
831,0.831,2.8561008,obstacle_nn
832,0.832,2.8223996,obstacle_nn
833,0.833,2.7889,obstacle_nn
834,0.834,2.7556002,obstacle_nn
835,0.835,2.7225006,obstacle_nn
836,0.836,2.6895993,obstacle_nn
837,0.837,2.6568997,obstacle_nn
838,0.838,2.6244,obstacle_nn
839,0.839,2.5921004,obstacle_nn
840,0.84,2.560001,obstacle_nn
841,0.841,2.5280993,obstacle_nn
842,0.842,2.4963996,obstacle_nn
843,0.843,2.4649003,obstacle_nn
844,0.844,2.4336007,obstacle_nn
845,0.845,2.4024992,obstacle_nn
846,0.846,2.3715994,obstacle_nn
847,0.847,2.3409,obstacle_nn
848,0.848,2.3104002,obstacle_nn
849,0.849,2.2801006,obstacle_nn
850,0.85,2.2499993,obstacle_nn
851,0.851,2.2200997,obstacle_nn
852,0.852,2.1904001,obstacle_nn
853,0.853,2.1609004,obstacle_nn
854,0.854,2.1316009,obstacle_nn
855,0.855,2.1024995,obstacle_nn
856,0.856,2.0735998,obstacle_nn
857,0.857,2.0449002,obstacle_nn
858,0.858,2.0164006,obstacle_nn
859,0.859,1.9880991,obstacle_nn
860,0.86,1.9599997,obstacle_nn
861,0.861,1.9321,obstacle_nn
862,0.862,1.9044002,obstacle_nn
863,0.863,1.8769007,obstacle_nn
864,0.864,1.8495994,obstacle_nn
865,0.865,1.8224998,obstacle_nn
866,0.866,1.7956002,obstacle_nn
867,0.867,1.7689004,obstacle_nn
868,0.868,1.7424008,obstacle_nn
869,0.869,1.7160995,obstacle_nn
870,0.87,1.6899999,obstacle_nn
871,0.871,1.6641002,obstacle_nn
872,0.872,1.6384006,obstacle_nn
873,0.873,1.6128993,obstacle_nn
874,0.874,1.5875998,obstacle_nn
875,0.875,1.5625,obstacle_nn
876,0.876,1.5376004,obstacle_nn
877,0.877,1.5129006,obstacle_nn
878,0.878,1.4883995,obstacle_nn
879,0.879,1.4640998,obstacle_nn
880,0.88,1.44,obstacle_nn
881,0.881,1.4161004,obstacle_nn
882,0.882,1.3923993,obstacle_nn
883,0.883,1.3688996,obstacle_nn
884,0.884,1.3455999,obstacle_nn
885,0.885,1.3225002,obstacle_nn
886,0.886,1.2996005,obstacle_nn
887,0.887,1.2768995,obstacle_nn
888,0.888,1.2543998,obstacle_nn
889,0.889,1.2321,obstacle_nn
890,0.89,1.2100003,obstacle_nn
891,0.891,1.1881006,obstacle_nn
892,0.892,1.1663996,obstacle_nn
893,0.893,1.1448998,obstacle_nn
894,0.894,1.1236001,obstacle_nn
895,0.895,1.1025004,obstacle_nn
896,0.896,1.0815994,obstacle_nn
897,0.897,1.0608997,obstacle_nn
898,0.898,1.0404,obstacle_nn
899,0.899,1.0201002,obstacle_nn
900,0.9,1.0000005,obstacle_nn
901,0.901,0.98009956,obstacle_nn
902,0.902,0.96039975,obstacle_nn
903,0.903,0.9409,obstacle_nn
904,0.904,0.92160034,obstacle_nn
905,0.905,0.90250057,obstacle_nn
906,0.906,0.88359964,obstacle_nn
907,0.907,0.8648999,obstacle_nn
908,0.908,0.84640014,obstacle_nn
909,0.909,0.8281004,obstacle_nn
910,0.91,0.8099996,obstacle_nn
911,0.911,0.7920997,obstacle_nn
912,0.912,0.7744,obstacle_nn
913,0.913,0.7569002,obstacle_nn
914,0.914,0.7396004,obstacle_nn
915,0.915,0.72249967,obstacle_nn
916,0.916,0.7055999,obstacle_nn
917,0.917,0.68890005,obstacle_nn
918,0.918,0.6724003,obstacle_nn
919,0.919,0.6560995,obstacle_nn
920,0.92,0.63999975,obstacle_nn
921,0.921,0.6240999,obstacle_nn
922,0.922,0.60840017,obstacle_nn
923,0.923,0.59290034,obstacle_nn
924,0.924,0.5775996,obstacle_nn
925,0.925,0.5624998,obstacle_nn
926,0.926,0.54760003,obstacle_nn
927,0.927,0.5329002,obstacle_nn
928,0.928,0.5184004,obstacle_nn
929,0.929,0.5040997,obstacle_nn
930,0.93,0.48999992,obstacle_nn
931,0.931,0.47610006,obstacle_nn
932,0.932,0.46240026,obstacle_nn
933,0.933,0.44889963,obstacle_nn
934,0.934,0.43559977,obstacle_nn
935,0.935,0.42249998,obstacle_nn
936,0.936,0.40960014,obstacle_nn
937,0.937,0.3969003,obstacle_nn
938,0.938,0.3843997,obstacle_nn
939,0.939,0.37209988,obstacle_nn
940,0.94,0.36,obstacle_nn
941,0.941,0.3481002,obstacle_nn
942,0.942,0.33640033,obstacle_nn
943,0.943,0.3248998,obstacle_nn
944,0.944,0.31359994,obstacle_nn
945,0.945,0.30250007,obstacle_nn
946,0.946,0.29160023,obstacle_nn
947,0.947,0.2808997,obstacle_nn
948,0.948,0.27039984,obstacle_nn
949,0.949,0.2601,obstacle_nn
950,0.95,0.25000012,obstacle_nn
951,0.951,0.24010025,obstacle_nn
952,0.952,0.2303998,obstacle_nn
953,0.953,0.22089991,obstacle_nn
954,0.954,0.21160004,obstacle_nn
955,0.955,0.20250015,obstacle_nn
956,0.956,0.19360027,obstacle_nn
957,0.957,0.18489985,obstacle_nn
958,0.958,0.17639998,obstacle_nn
959,0.959,0.16810007,obstacle_nn
960,0.96,0.16000018,obstacle_nn
961,0.961,0.1520998,obstacle_nn
962,0.962,0.1443999,obstacle_nn
963,0.963,0.13690001,obstacle_nn
964,0.964,0.1296001,obstacle_nn
965,0.965,0.12250019,obstacle_nn
966,0.966,0.115599856,obstacle_nn
967,0.967,0.10889994,obstacle_nn
968,0.968,0.102400035,obstacle_nn
969,0.969,0.096100114,obstacle_nn
970,0.97,0.08999983,obstacle_nn
971,0.971,0.0840999,obstacle_nn
972,0.972,0.078399986,obstacle_nn
973,0.973,0.07290006,obstacle_nn
974,0.974,0.067600116,obstacle_nn
975,0.975,0.06249988,obstacle_nn
976,0.976,0.05759995,obstacle_nn
977,0.977,0.05290001,obstacle_nn
978,0.978,0.048400067,obstacle_nn
979,0.979,0.044100117,obstacle_nn
980,0.98,0.039999925,obstacle_nn
981,0.981,0.036099974,obstacle_nn
982,0.982,0.032400023,obstacle_nn
983,0.983,0.028900066,obstacle_nn
984,0.984,0.025599912,obstacle_nn
985,0.985,0.022499958,obstacle_nn
986,0.986,0.019599997,obstacle_nn
987,0.987,0.016900029,obstacle_nn
988,0.988,0.014400058,obstacle_nn
989,0.989,0.012099951,obstacle_nn
990,0.99,0.009999981,obstacle_nn
991,0.991,0.008100006,obstacle_nn
992,0.992,0.0064000264,obstacle_nn
993,0.993,0.0049000406,obstacle_nn
994,0.994,0.0035999788,obstacle_nn
995,0.995,0.0024999953,obstacle_nn
996,0.996,0.0016000066,obstacle_nn
997,0.997,0.00090001256,obstacle_nn
998,0.998,0.00039998972,obstacle_nn
999,0.999,9.999743e-05,obstacle_nn
1000,1.0,0.0,obstacle_nn


==> visu/tikz_csvs_one_dim/result_best_run_one_dim/sol_nn.csv <==
,X_x,value,name
0,0.0,5.4504722e-05,sol_nn
1,0.001,0.0288992,sol_nn
2,0.002,0.057792813,sol_nn
3,0.003,0.08673265,sol_nn
4,0.004,0.115715966,sol_nn
5,0.005,0.14474542,sol_nn
6,0.006,0.17381729,sol_nn
7,0.007,0.20292978,sol_nn
8,0.008,0.23208252,sol_nn
9,0.009,0.26127404,sol_nn
10,0.01,0.29050165,sol_nn
11,0.011,0.31976426,sol_nn
12,0.012,0.34906125,sol_nn
13,0.013,0.37838817,sol_nn
14,0.014,0.40774432,sol_nn
15,0.015,0.4371298,sol_nn
16,0.016,0.46654025,sol_nn
17,0.017,0.4959743,sol_nn
18,0.018,0.5254303,sol_nn
19,0.019,0.55490625,sol_nn
20,0.02,0.5843993,sol_nn
21,0.021,0.61390793,sol_nn
22,0.022,0.6434307,sol_nn
23,0.023,0.6729652,sol_nn
24,0.024,0.7025088,sol_nn
25,0.025,0.73206043,sol_nn
26,0.026,0.7616173,sol_nn
27,0.027,0.7911782,sol_nn
28,0.028,0.82074046,sol_nn
29,0.029,0.85030377,sol_nn
30,0.03,0.8798648,sol_nn
31,0.031,0.90942335,sol_nn
32,0.032,0.9389757,sol_nn
33,0.033,0.96852314,sol_nn
34,0.034,0.99806255,sol_nn
35,0.035,1.0275928,sol_nn
36,0.036,1.0571142,sol_nn
37,0.037,1.0866232,sol_nn
38,0.038,1.1161199,sol_nn
39,0.039,1.1456037,sol_nn
40,0.04,1.1750736,sol_nn
41,0.041,1.2045298,sol_nn
42,0.042,1.2339697,sol_nn
43,0.043,1.2633952,sol_nn
44,0.044,1.292804,sol_nn
45,0.045,1.3221978,sol_nn
46,0.046,1.3515759,sol_nn
47,0.047,1.3809369,sol_nn
48,0.048,1.4102821,sol_nn
49,0.049,1.4396119,sol_nn
50,0.05,1.4689255,sol_nn
51,0.051,1.4982235,sol_nn
52,0.052,1.5275075,sol_nn
53,0.053,1.5567753,sol_nn
54,0.054,1.5860312,sol_nn
55,0.055,1.6152725,sol_nn
56,0.056,1.6445007,sol_nn
57,0.057,1.6737167,sol_nn
58,0.058,1.7029209,sol_nn
59,0.059,1.732114,sol_nn
60,0.06,1.7612967,sol_nn
61,0.061,1.7904692,sol_nn
62,0.062,1.8196334,sol_nn
63,0.063,1.8487883,sol_nn
64,0.064,1.8779359,sol_nn
65,0.065,1.9070764,sol_nn
66,0.066,1.9362111,sol_nn
67,0.067,1.9653401,sol_nn
68,0.068,1.9944649,sol_nn
69,0.069,2.023584,sol_nn
70,0.07,2.052701,sol_nn
71,0.071,2.0818148,sol_nn
72,0.072,2.1109269,sol_nn
73,0.073,2.140038,sol_nn
74,0.074,2.169149,sol_nn
75,0.075,2.1982584,sol_nn
76,0.076,2.2273703,sol_nn
77,0.077,2.256483,sol_nn
78,0.078,2.2855978,sol_nn
79,0.079,2.3147166,sol_nn
80,0.08,2.3438373,sol_nn
81,0.081,2.3729627,sol_nn
82,0.082,2.402093,sol_nn
83,0.083,2.431228,sol_nn
84,0.084,2.4603682,sol_nn
85,0.085,2.489516,sol_nn
86,0.086,2.5186696,sol_nn
87,0.087,2.5478306,sol_nn
88,0.088,2.5769997,sol_nn
89,0.089,2.606176,sol_nn
90,0.09,2.6353607,sol_nn
91,0.091,2.6645534,sol_nn
92,0.092,2.6937566,sol_nn
93,0.093,2.722968,sol_nn
94,0.094,2.752188,sol_nn
95,0.095,2.7814178,sol_nn
96,0.096,2.810657,sol_nn
97,0.097,2.8399062,sol_nn
98,0.098,2.8691645,sol_nn
99,0.099,2.8984337,sol_nn
100,0.1,2.92771,sol_nn
101,0.101,2.9569967,sol_nn
102,0.102,2.9862933,sol_nn
103,0.103,3.0155988,sol_nn
104,0.104,3.0449133,sol_nn
105,0.105,3.0742373,sol_nn
106,0.106,3.10357,sol_nn
107,0.107,3.1329107,sol_nn
108,0.108,3.1622605,sol_nn
109,0.109,3.1916182,sol_nn
110,0.11,3.220985,sol_nn
111,0.111,3.250358,sol_nn
112,0.112,3.27974,sol_nn
113,0.113,3.3091285,sol_nn
114,0.114,3.338525,sol_nn
115,0.115,3.3679285,sol_nn
116,0.116,3.3973377,sol_nn
117,0.117,3.426754,sol_nn
118,0.118,3.4561768,sol_nn
119,0.119,3.4856057,sol_nn
120,0.12,3.5150397,sol_nn
121,0.121,3.54448,sol_nn
122,0.122,3.5739255,sol_nn
123,0.123,3.6033757,sol_nn
124,0.124,3.63283,sol_nn
125,0.125,3.6622899,sol_nn
126,0.126,3.6917527,sol_nn
127,0.127,3.721219,sol_nn
128,0.128,3.7506886,sol_nn
129,0.129,3.7801602,sol_nn
130,0.13,3.8096356,sol_nn
131,0.131,3.8391128,sol_nn
132,0.132,3.8685908,sol_nn
133,0.133,3.8980687,sol_nn
134,0.134,3.927548,sol_nn
135,0.135,3.9570267,sol_nn
136,0.136,3.9865046,sol_nn
137,0.137,4.0159802,sol_nn
138,0.138,4.0454555,sol_nn
139,0.139,4.074928,sol_nn
140,0.14,4.104396,sol_nn
141,0.141,4.133861,sol_nn
142,0.142,4.163322,sol_nn
143,0.143,4.1927786,sol_nn
144,0.144,4.222229,sol_nn
145,0.145,4.2516747,sol_nn
146,0.146,4.281113,sol_nn
147,0.147,4.310547,sol_nn
148,0.148,4.339972,sol_nn
149,0.149,4.3693914,sol_nn
150,0.15,4.398802,sol_nn
151,0.151,4.428205,sol_nn
152,0.152,4.457601,sol_nn
153,0.153,4.4869895,sol_nn
154,0.154,4.51637,sol_nn
155,0.155,4.545742,sol_nn
156,0.156,4.575107,sol_nn
157,0.157,4.604464,sol_nn
158,0.158,4.633813,sol_nn
159,0.159,4.6631546,sol_nn
160,0.16,4.6924887,sol_nn
161,0.161,4.721817,sol_nn
162,0.162,4.7511377,sol_nn
163,0.163,4.7804523,sol_nn
164,0.164,4.80976,sol_nn
165,0.165,4.8390636,sol_nn
166,0.166,4.8683605,sol_nn
167,0.167,4.8976526,sol_nn
168,0.168,4.9269385,sol_nn
169,0.169,4.95622,sol_nn
170,0.17,4.9854975,sol_nn
171,0.171,5.0147705,sol_nn
172,0.172,5.044039,sol_nn
173,0.173,5.0733023,sol_nn
174,0.174,5.1025615,sol_nn
175,0.175,5.1318183,sol_nn
176,0.176,5.1610694,sol_nn
177,0.177,5.1903152,sol_nn
178,0.178,5.2195573,sol_nn
179,0.179,5.248795,sol_nn
180,0.18,5.278028,sol_nn
181,0.181,5.3072543,sol_nn
182,0.182,5.3364763,sol_nn
183,0.183,5.3656926,sol_nn
184,0.184,5.3949027,sol_nn
185,0.185,5.4241076,sol_nn
186,0.186,5.4533052,sol_nn
187,0.187,5.4824953,sol_nn
188,0.188,5.511679,sol_nn
189,0.189,5.5408564,sol_nn
190,0.19,5.570026,sol_nn
191,0.191,5.5991893,sol_nn
192,0.192,5.628345,sol_nn
193,0.193,5.6574955,sol_nn
194,0.194,5.6866384,sol_nn
195,0.195,5.7157774,sol_nn
196,0.196,5.7449093,sol_nn
197,0.197,5.7740383,sol_nn
198,0.198,5.803165,sol_nn
199,0.199,5.832285,sol_nn
200,0.2,5.861406,sol_nn
201,0.201,5.890527,sol_nn
202,0.202,5.9196477,sol_nn
203,0.203,5.94877,sol_nn
204,0.204,5.9778967,sol_nn
205,0.205,6.007027,sol_nn
206,0.206,6.0361657,sol_nn
207,0.207,6.0653114,sol_nn
208,0.208,6.094467,sol_nn
209,0.209,6.123632,sol_nn
210,0.21,6.1528115,sol_nn
211,0.211,6.182005,sol_nn
212,0.212,6.2112155,sol_nn
213,0.213,6.2404428,sol_nn
214,0.214,6.269691,sol_nn
215,0.215,6.2989583,sol_nn
216,0.216,6.328248,sol_nn
217,0.217,6.3575606,sol_nn
218,0.218,6.3868966,sol_nn
219,0.219,6.4162574,sol_nn
220,0.22,6.4456415,sol_nn
221,0.221,6.47505,sol_nn
222,0.222,6.5044804,sol_nn
223,0.223,6.5339313,sol_nn
224,0.224,6.563402,sol_nn
225,0.225,6.592889,sol_nn
226,0.226,6.6223907,sol_nn
227,0.227,6.6519027,sol_nn
228,0.228,6.681421,sol_nn
229,0.229,6.7109413,sol_nn
230,0.23,6.7404604,sol_nn
231,0.231,6.769974,sol_nn
232,0.232,6.7994776,sol_nn
233,0.233,6.8289676,sol_nn
234,0.234,6.858442,sol_nn
235,0.235,6.8878927,sol_nn
236,0.236,6.9173245,sol_nn
237,0.237,6.9467297,sol_nn
238,0.238,6.9761095,sol_nn
239,0.239,7.0054617,sol_nn
240,0.24,7.0347867,sol_nn
241,0.241,7.0640855,sol_nn
242,0.242,7.09336,sol_nn
243,0.243,7.1226068,sol_nn
244,0.244,7.1518335,sol_nn
245,0.245,7.181037,sol_nn
246,0.246,7.2102227,sol_nn
247,0.247,7.2393923,sol_nn
248,0.248,7.268548,sol_nn
249,0.249,7.2976885,sol_nn
250,0.25,7.326822,sol_nn
251,0.251,7.355946,sol_nn
252,0.252,7.385064,sol_nn
253,0.253,7.414177,sol_nn
254,0.254,7.4432874,sol_nn
255,0.255,7.472396,sol_nn
256,0.256,7.501503,sol_nn
257,0.257,7.530609,sol_nn
258,0.258,7.5597143,sol_nn
259,0.259,7.5888233,sol_nn
260,0.26,7.617931,sol_nn
261,0.261,7.6470423,sol_nn
262,0.262,7.676153,sol_nn
263,0.263,7.705267,sol_nn
264,0.264,7.7343836,sol_nn
265,0.265,7.7635007,sol_nn
266,0.266,7.7926216,sol_nn
267,0.267,7.821745,sol_nn
268,0.268,7.850872,sol_nn
269,0.269,7.88,sol_nn
270,0.27,7.909134,sol_nn
271,0.271,7.938274,sol_nn
272,0.272,7.967419,sol_nn
273,0.273,7.996572,sol_nn
274,0.274,8.025731,sol_nn
275,0.275,8.054901,sol_nn
276,0.276,8.084082,sol_nn
277,0.277,8.113276,sol_nn
278,0.278,8.142482,sol_nn
279,0.279,8.171706,sol_nn
280,0.28,8.200948,sol_nn
281,0.281,8.230208,sol_nn
282,0.282,8.259489,sol_nn
283,0.283,8.2887945,sol_nn
284,0.284,8.318124,sol_nn
285,0.285,8.34748,sol_nn
286,0.286,8.376865,sol_nn
287,0.287,8.406274,sol_nn
288,0.288,8.435714,sol_nn
289,0.289,8.465185,sol_nn
290,0.29,8.494683,sol_nn
291,0.291,8.524212,sol_nn
292,0.292,8.553769,sol_nn
293,0.293,8.583353,sol_nn
294,0.294,8.612967,sol_nn
295,0.295,8.642599,sol_nn
296,0.296,8.672254,sol_nn
297,0.297,8.701928,sol_nn
298,0.298,8.73162,sol_nn
299,0.299,8.76132,sol_nn
300,0.3,8.791029,sol_nn
301,0.301,8.82074,sol_nn
302,0.302,8.850449,sol_nn
303,0.303,8.880152,sol_nn
304,0.304,8.909845,sol_nn
305,0.305,8.939522,sol_nn
306,0.306,8.969177,sol_nn
307,0.307,8.99881,sol_nn
308,0.308,9.028414,sol_nn
309,0.309,9.0579815,sol_nn
310,0.31,9.087518,sol_nn
311,0.311,9.117014,sol_nn
312,0.312,9.146472,sol_nn
313,0.313,9.175887,sol_nn
314,0.314,9.205265,sol_nn
315,0.315,9.234601,sol_nn
316,0.316,9.263896,sol_nn
317,0.317,9.293155,sol_nn
318,0.318,9.322381,sol_nn
319,0.319,9.351576,sol_nn
320,0.32,9.380742,sol_nn
321,0.321,9.409884,sol_nn
322,0.322,9.439007,sol_nn
323,0.323,9.468117,sol_nn
324,0.324,9.497212,sol_nn
325,0.325,9.526299,sol_nn
326,0.326,9.555386,sol_nn
327,0.327,9.584466,sol_nn
328,0.328,9.613547,sol_nn
329,0.329,9.642631,sol_nn
330,0.33,9.67172,sol_nn
331,0.331,9.700808,sol_nn
332,0.332,9.729898,sol_nn
333,0.333,9.758991,sol_nn
334,0.334,9.788087,sol_nn
335,0.335,9.817176,sol_nn
336,0.336,9.846262,sol_nn
337,0.337,9.8753395,sol_nn
338,0.338,9.904404,sol_nn
339,0.339,9.933451,sol_nn
340,0.34,9.962479,sol_nn
341,0.341,9.991478,sol_nn
342,0.342,10.02045,sol_nn
343,0.343,10.049382,sol_nn
344,0.344,10.078276,sol_nn
345,0.345,10.107122,sol_nn
346,0.346,10.135916,sol_nn
347,0.347,10.164651,sol_nn
348,0.348,10.193324,sol_nn
349,0.349,10.22193,sol_nn
350,0.35,10.250456,sol_nn
351,0.351,10.278906,sol_nn
352,0.352,10.307271,sol_nn
353,0.353,10.335545,sol_nn
354,0.354,10.363722,sol_nn
355,0.355,10.391798,sol_nn
356,0.356,10.419766,sol_nn
357,0.357,10.44762,sol_nn
358,0.358,10.47536,sol_nn
359,0.359,10.502978,sol_nn
360,0.36,10.53047,sol_nn
361,0.361,10.557828,sol_nn
362,0.362,10.5850525,sol_nn
363,0.363,10.612133,sol_nn
364,0.364,10.639071,sol_nn
365,0.365,10.665859,sol_nn
366,0.366,10.692494,sol_nn
367,0.367,10.718971,sol_nn
368,0.368,10.745286,sol_nn
369,0.369,10.771435,sol_nn
370,0.37,10.797419,sol_nn
371,0.371,10.823228,sol_nn
372,0.372,10.848863,sol_nn
373,0.373,10.874319,sol_nn
374,0.374,10.899595,sol_nn
375,0.375,10.9246855,sol_nn
376,0.376,10.949591,sol_nn
377,0.377,10.974307,sol_nn
378,0.378,10.998833,sol_nn
379,0.379,11.023164,sol_nn
380,0.38,11.047301,sol_nn
381,0.381,11.071243,sol_nn
382,0.382,11.094984,sol_nn
383,0.383,11.118529,sol_nn
384,0.384,11.141872,sol_nn
385,0.385,11.165012,sol_nn
386,0.386,11.187951,sol_nn
387,0.387,11.210688,sol_nn
388,0.388,11.233219,sol_nn
389,0.389,11.255548,sol_nn
390,0.39,11.277668,sol_nn
391,0.391,11.299587,sol_nn
392,0.392,11.3213005,sol_nn
393,0.393,11.342808,sol_nn
394,0.394,11.364113,sol_nn
395,0.395,11.385211,sol_nn
396,0.396,11.406106,sol_nn
397,0.397,11.426795,sol_nn
398,0.398,11.447283,sol_nn
399,0.399,11.4675665,sol_nn
400,0.4,11.487647,sol_nn
401,0.401,11.507527,sol_nn
402,0.402,11.527204,sol_nn
403,0.403,11.5466795,sol_nn
404,0.404,11.565957,sol_nn
405,0.405,11.585032,sol_nn
406,0.406,11.60391,sol_nn
407,0.407,11.622587,sol_nn
408,0.408,11.641068,sol_nn
409,0.409,11.659351,sol_nn
410,0.41,11.677435,sol_nn
411,0.411,11.695324,sol_nn
412,0.412,11.713015,sol_nn
413,0.413,11.730512,sol_nn
414,0.414,11.74781,sol_nn
415,0.415,11.7649145,sol_nn
416,0.416,11.781825,sol_nn
417,0.417,11.798536,sol_nn
418,0.418,11.815054,sol_nn
419,0.419,11.831378,sol_nn
420,0.42,11.847507,sol_nn
421,0.421,11.863439,sol_nn
422,0.422,11.879175,sol_nn
423,0.423,11.894716,sol_nn
424,0.424,11.910061,sol_nn
425,0.425,11.92521,sol_nn
426,0.426,11.940161,sol_nn
427,0.427,11.954915,sol_nn
428,0.428,11.969474,sol_nn
429,0.429,11.983832,sol_nn
430,0.43,11.997994,sol_nn
431,0.431,12.011954,sol_nn
432,0.432,12.025717,sol_nn
433,0.433,12.039277,sol_nn
434,0.434,12.052638,sol_nn
435,0.435,12.065799,sol_nn
436,0.436,12.078757,sol_nn
437,0.437,12.091511,sol_nn
438,0.438,12.104062,sol_nn
439,0.439,12.116411,sol_nn
440,0.44,12.128556,sol_nn
441,0.441,12.140495,sol_nn
442,0.442,12.152232,sol_nn
443,0.443,12.163761,sol_nn
444,0.444,12.175086,sol_nn
445,0.445,12.186205,sol_nn
446,0.446,12.197118,sol_nn
447,0.447,12.207821,sol_nn
448,0.448,12.21832,sol_nn
449,0.449,12.228612,sol_nn
450,0.45,12.238698,sol_nn
451,0.451,12.248575,sol_nn
452,0.452,12.258246,sol_nn
453,0.453,12.267712,sol_nn
454,0.454,12.276969,sol_nn
455,0.455,12.286021,sol_nn
456,0.456,12.294865,sol_nn
457,0.457,12.303504,sol_nn
458,0.458,12.311937,sol_nn
459,0.459,12.320165,sol_nn
460,0.46,12.328186,sol_nn
461,0.461,12.336005,sol_nn
462,0.462,12.34362,sol_nn
463,0.463,12.351028,sol_nn
464,0.464,12.358236,sol_nn
465,0.465,12.365241,sol_nn
466,0.466,12.372045,sol_nn
467,0.467,12.378647,sol_nn
468,0.468,12.385046,sol_nn
469,0.469,12.391248,sol_nn
470,0.47,12.397248,sol_nn
471,0.471,12.4030485,sol_nn
472,0.472,12.408651,sol_nn
473,0.473,12.414056,sol_nn
474,0.474,12.419265,sol_nn
475,0.475,12.424274,sol_nn
476,0.476,12.4290905,sol_nn
477,0.477,12.433709,sol_nn
478,0.478,12.438134,sol_nn
479,0.479,12.442365,sol_nn
480,0.48,12.446397,sol_nn
481,0.481,12.450238,sol_nn
482,0.482,12.453886,sol_nn
483,0.483,12.45734,sol_nn
484,0.484,12.4606,sol_nn
485,0.485,12.46367,sol_nn
486,0.486,12.466542,sol_nn
487,0.487,12.469227,sol_nn
488,0.488,12.471717,sol_nn
489,0.489,12.474015,sol_nn
490,0.49,12.476121,sol_nn
491,0.491,12.478033,sol_nn
492,0.492,12.479754,sol_nn
493,0.493,12.48128,sol_nn
494,0.494,12.4826145,sol_nn
495,0.495,12.483756,sol_nn
496,0.496,12.484704,sol_nn
497,0.497,12.4854555,sol_nn
498,0.498,12.486015,sol_nn
499,0.499,12.486378,sol_nn
500,0.5,12.486547,sol_nn
501,0.501,12.486519,sol_nn
502,0.502,12.486294,sol_nn
503,0.503,12.485873,sol_nn
504,0.504,12.485254,sol_nn
505,0.505,12.484436,sol_nn
506,0.506,12.48342,sol_nn
507,0.507,12.4822035,sol_nn
508,0.508,12.480785,sol_nn
509,0.509,12.47917,sol_nn
510,0.51,12.477349,sol_nn
511,0.511,12.475328,sol_nn
512,0.512,12.473102,sol_nn
513,0.513,12.4706745,sol_nn
514,0.514,12.468041,sol_nn
515,0.515,12.465204,sol_nn
516,0.516,12.462162,sol_nn
517,0.517,12.458912,sol_nn
518,0.518,12.455459,sol_nn
519,0.519,12.4517975,sol_nn
520,0.52,12.447928,sol_nn
521,0.521,12.443854,sol_nn
522,0.522,12.439572,sol_nn
523,0.523,12.435083,sol_nn
524,0.524,12.4303875,sol_nn
525,0.525,12.425484,sol_nn
526,0.526,12.420374,sol_nn
527,0.527,12.415055,sol_nn
528,0.528,12.409531,sol_nn
529,0.529,12.403803,sol_nn
530,0.53,12.397867,sol_nn
531,0.531,12.391725,sol_nn
532,0.532,12.385378,sol_nn
533,0.533,12.37883,sol_nn
534,0.534,12.372076,sol_nn
535,0.535,12.36512,sol_nn
536,0.536,12.357963,sol_nn
537,0.537,12.350603,sol_nn
538,0.538,12.343045,sol_nn
539,0.539,12.335285,sol_nn
540,0.54,12.327328,sol_nn
541,0.541,12.319173,sol_nn
542,0.542,12.310822,sol_nn
543,0.543,12.302273,sol_nn
544,0.544,12.293528,sol_nn
545,0.545,12.28459,sol_nn
546,0.546,12.275458,sol_nn
547,0.547,12.266132,sol_nn
548,0.548,12.256614,sol_nn
549,0.549,12.246902,sol_nn
550,0.55,12.2369995,sol_nn
551,0.551,12.226904,sol_nn
552,0.552,12.216618,sol_nn
553,0.553,12.206141,sol_nn
554,0.554,12.195469,sol_nn
555,0.555,12.184608,sol_nn
556,0.556,12.173555,sol_nn
557,0.557,12.162309,sol_nn
558,0.558,12.150872,sol_nn
559,0.559,12.139238,sol_nn
560,0.56,12.127412,sol_nn
561,0.561,12.11539,sol_nn
562,0.562,12.103173,sol_nn
563,0.563,12.090756,sol_nn
564,0.564,12.078146,sol_nn
565,0.565,12.065333,sol_nn
566,0.566,12.05232,sol_nn
567,0.567,12.039105,sol_nn
568,0.568,12.025685,sol_nn
569,0.569,12.012063,sol_nn
570,0.57,11.998235,sol_nn
571,0.571,11.984199,sol_nn
572,0.572,11.969953,sol_nn
573,0.573,11.955498,sol_nn
574,0.574,11.940832,sol_nn
575,0.575,11.925955,sol_nn
576,0.576,11.910864,sol_nn
577,0.577,11.895557,sol_nn
578,0.578,11.880037,sol_nn
579,0.579,11.864304,sol_nn
580,0.58,11.848352,sol_nn
581,0.581,11.832188,sol_nn
582,0.582,11.815805,sol_nn
583,0.583,11.799211,sol_nn
584,0.584,11.782402,sol_nn
585,0.585,11.76538,sol_nn
586,0.586,11.748141,sol_nn
587,0.587,11.730694,sol_nn
588,0.588,11.713036,sol_nn
589,0.589,11.69517,sol_nn
590,0.59,11.677099,sol_nn
591,0.591,11.658821,sol_nn
592,0.592,11.640341,sol_nn
593,0.593,11.621664,sol_nn
594,0.594,11.602787,sol_nn
595,0.595,11.5837145,sol_nn
596,0.596,11.564447,sol_nn
597,0.597,11.5449915,sol_nn
598,0.598,11.525345,sol_nn
599,0.599,11.505513,sol_nn
600,0.6,11.485493,sol_nn
601,0.601,11.465291,sol_nn
602,0.602,11.444904,sol_nn
603,0.603,11.424336,sol_nn
604,0.604,11.403588,sol_nn
605,0.605,11.382657,sol_nn
606,0.606,11.361544,sol_nn
607,0.607,11.340251,sol_nn
608,0.608,11.318773,sol_nn
609,0.609,11.297111,sol_nn
610,0.61,11.275264,sol_nn
611,0.611,11.253228,sol_nn
612,0.612,11.231003,sol_nn
613,0.613,11.208584,sol_nn
614,0.614,11.18597,sol_nn
615,0.615,11.163162,sol_nn
616,0.616,11.140155,sol_nn
617,0.617,11.116944,sol_nn
618,0.618,11.093531,sol_nn
619,0.619,11.069911,sol_nn
620,0.62,11.046088,sol_nn
621,0.621,11.022057,sol_nn
622,0.622,10.997817,sol_nn
623,0.623,10.973367,sol_nn
624,0.624,10.948713,sol_nn
625,0.625,10.923853,sol_nn
626,0.626,10.8987875,sol_nn
627,0.627,10.873523,sol_nn
628,0.628,10.848057,sol_nn
629,0.629,10.822394,sol_nn
630,0.63,10.796544,sol_nn
631,0.631,10.770504,sol_nn
632,0.632,10.744279,sol_nn
633,0.633,10.71788,sol_nn
634,0.634,10.691309,sol_nn
635,0.635,10.664575,sol_nn
636,0.636,10.637676,sol_nn
637,0.637,10.610623,sol_nn
638,0.638,10.583426,sol_nn
639,0.639,10.556088,sol_nn
640,0.64,10.528615,sol_nn
641,0.641,10.501013,sol_nn
642,0.642,10.473287,sol_nn
643,0.643,10.445446,sol_nn
644,0.644,10.417497,sol_nn
645,0.645,10.38944,sol_nn
646,0.646,10.361282,sol_nn
647,0.647,10.333033,sol_nn
648,0.648,10.30469,sol_nn
649,0.649,10.276263,sol_nn
650,0.65,10.247749,sol_nn
651,0.651,10.219159,sol_nn
652,0.652,10.190488,sol_nn
653,0.653,10.161745,sol_nn
654,0.654,10.132931,sol_nn
655,0.655,10.104046,sol_nn
656,0.656,10.075093,sol_nn
657,0.657,10.046077,sol_nn
658,0.658,10.016999,sol_nn
659,0.659,9.987862,sol_nn
660,0.66,9.958667,sol_nn
661,0.661,9.9294195,sol_nn
662,0.662,9.900123,sol_nn
663,0.663,9.870781,sol_nn
664,0.664,9.841394,sol_nn
665,0.665,9.811972,sol_nn
666,0.666,9.782518,sol_nn
667,0.667,9.753035,sol_nn
668,0.668,9.723526,sol_nn
669,0.669,9.694,sol_nn
670,0.67,9.664461,sol_nn
671,0.671,9.634915,sol_nn
672,0.672,9.605366,sol_nn
673,0.673,9.575816,sol_nn
674,0.674,9.54627,sol_nn
675,0.675,9.516736,sol_nn
676,0.676,9.487215,sol_nn
677,0.677,9.457711,sol_nn
678,0.678,9.4282255,sol_nn
679,0.679,9.398761,sol_nn
680,0.68,9.369321,sol_nn
681,0.681,9.339908,sol_nn
682,0.682,9.31052,sol_nn
683,0.683,9.281159,sol_nn
684,0.684,9.251829,sol_nn
685,0.685,9.222526,sol_nn
686,0.686,9.193251,sol_nn
687,0.687,9.164004,sol_nn
688,0.688,9.134781,sol_nn
689,0.689,9.105588,sol_nn
690,0.69,9.076418,sol_nn
691,0.691,9.04727,sol_nn
692,0.692,9.018147,sol_nn
693,0.693,8.989042,sol_nn
694,0.694,8.959958,sol_nn
695,0.695,8.930894,sol_nn
696,0.696,8.901848,sol_nn
697,0.697,8.872818,sol_nn
698,0.698,8.843805,sol_nn
699,0.699,8.814809,sol_nn
700,0.7,8.785831,sol_nn
701,0.701,8.75687,sol_nn
702,0.702,8.727925,sol_nn
703,0.703,8.699,sol_nn
704,0.704,8.670093,sol_nn
705,0.705,8.641207,sol_nn
706,0.706,8.612336,sol_nn
707,0.707,8.583483,sol_nn
708,0.708,8.554649,sol_nn
709,0.709,8.525833,sol_nn
710,0.71,8.497027,sol_nn
711,0.711,8.468231,sol_nn
712,0.712,8.4394455,sol_nn
713,0.713,8.410658,sol_nn
714,0.714,8.3818655,sol_nn
715,0.715,8.353062,sol_nn
716,0.716,8.324236,sol_nn
717,0.717,8.295389,sol_nn
718,0.718,8.266504,sol_nn
719,0.719,8.237581,sol_nn
720,0.72,8.208607,sol_nn
721,0.721,8.179577,sol_nn
722,0.722,8.150486,sol_nn
723,0.723,8.121334,sol_nn
724,0.724,8.092112,sol_nn
725,0.725,8.06282,sol_nn
726,0.726,8.033462,sol_nn
727,0.727,8.004039,sol_nn
728,0.728,7.974555,sol_nn
729,0.729,7.945016,sol_nn
730,0.73,7.9154286,sol_nn
731,0.731,7.885804,sol_nn
732,0.732,7.8561506,sol_nn
733,0.733,7.8264837,sol_nn
734,0.734,7.796805,sol_nn
735,0.735,7.767133,sol_nn
736,0.736,7.7374763,sol_nn
737,0.737,7.7078443,sol_nn
738,0.738,7.6782446,sol_nn
739,0.739,7.648683,sol_nn
740,0.74,7.6191716,sol_nn
741,0.741,7.589709,sol_nn
742,0.742,7.560296,sol_nn
743,0.743,7.53094,sol_nn
744,0.744,7.5016356,sol_nn
745,0.745,7.472381,sol_nn
746,0.746,7.443175,sol_nn
747,0.747,7.414012,sol_nn
748,0.748,7.3848867,sol_nn
749,0.749,7.3557863,sol_nn
750,0.75,7.3267155,sol_nn
751,0.751,7.2976575,sol_nn
752,0.752,7.2686086,sol_nn
753,0.753,7.239555,sol_nn
754,0.754,7.210496,sol_nn
755,0.755,7.1814227,sol_nn
756,0.756,7.1523247,sol_nn
757,0.757,7.1231966,sol_nn
758,0.758,7.0940304,sol_nn
759,0.759,7.0648274,sol_nn
760,0.76,7.0355797,sol_nn
761,0.761,7.0062857,sol_nn
762,0.762,6.976939,sol_nn
763,0.763,6.947547,sol_nn
764,0.764,6.918107,sol_nn
765,0.765,6.8886256,sol_nn
766,0.766,6.8590975,sol_nn
767,0.767,6.829536,sol_nn
768,0.768,6.7999406,sol_nn
769,0.769,6.770329,sol_nn
770,0.77,6.740697,sol_nn
771,0.771,6.7110615,sol_nn
772,0.772,6.681428,sol_nn
773,0.773,6.6518135,sol_nn
774,0.774,6.62222,sol_nn
775,0.775,6.59266,sol_nn
776,0.776,6.563143,sol_nn
777,0.777,6.5336776,sol_nn
778,0.778,6.5042696,sol_nn
779,0.779,6.474921,sol_nn
780,0.78,6.4456387,sol_nn
781,0.781,6.41642,sol_nn
782,0.782,6.3872623,sol_nn
783,0.783,6.35816,sol_nn
784,0.784,6.3291063,sol_nn
785,0.785,6.3000913,sol_nn
786,0.786,6.2711077,sol_nn
787,0.787,6.242135,sol_nn
788,0.788,6.213164,sol_nn
789,0.789,6.184184,sol_nn
790,0.79,6.1551824,sol_nn
791,0.791,6.1261563,sol_nn
792,0.792,6.0970964,sol_nn
793,0.793,6.0680065,sol_nn
794,0.794,6.0388803,sol_nn
795,0.795,6.009736,sol_nn
796,0.796,5.9805737,sol_nn
797,0.797,5.951412,sol_nn
798,0.798,5.92226,sol_nn
799,0.799,5.8931246,sol_nn
800,0.8,5.864026,sol_nn
801,0.801,5.834969,sol_nn
802,0.802,5.8059506,sol_nn
803,0.803,5.776984,sol_nn
804,0.804,5.7480555,sol_nn
805,0.805,5.7191653,sol_nn
806,0.806,5.6903095,sol_nn
807,0.807,5.6614747,sol_nn
808,0.808,5.632648,sol_nn
809,0.809,5.603835,sol_nn
810,0.81,5.575024,sol_nn
811,0.811,5.5462203,sol_nn
812,0.812,5.5174103,sol_nn
813,0.813,5.4885983,sol_nn
814,0.814,5.459795,sol_nn
815,0.815,5.4309897,sol_nn
816,0.816,5.4021883,sol_nn
817,0.817,5.3733873,sol_nn
818,0.818,5.344573,sol_nn
819,0.819,5.315745,sol_nn
820,0.82,5.286894,sol_nn
821,0.821,5.258008,sol_nn
822,0.822,5.2290773,sol_nn
823,0.823,5.200103,sol_nn
824,0.824,5.171073,sol_nn
825,0.825,5.141987,sol_nn
826,0.826,5.112852,sol_nn
827,0.827,5.0836673,sol_nn
828,0.828,5.054444,sol_nn
829,0.829,5.025191,sol_nn
830,0.83,4.995907,sol_nn
831,0.831,4.96661,sol_nn
832,0.832,4.9372983,sol_nn
833,0.833,4.907983,sol_nn
834,0.834,4.878663,sol_nn
835,0.835,4.8493404,sol_nn
836,0.836,4.820014,sol_nn
837,0.837,4.7906938,sol_nn
838,0.838,4.7613654,sol_nn
839,0.839,4.732037,sol_nn
840,0.84,4.702704,sol_nn
841,0.841,4.673357,sol_nn
842,0.842,4.6440086,sol_nn
843,0.843,4.6146464,sol_nn
844,0.844,4.585277,sol_nn
845,0.845,4.555892,sol_nn
846,0.846,4.5264893,sol_nn
847,0.847,4.4970765,sol_nn
848,0.848,4.467638,sol_nn
849,0.849,4.438179,sol_nn
850,0.85,4.4086995,sol_nn
851,0.851,4.3791914,sol_nn
852,0.852,4.3496656,sol_nn
853,0.853,4.32012,sol_nn
854,0.854,4.2905607,sol_nn
855,0.855,4.260992,sol_nn
856,0.856,4.2314143,sol_nn
857,0.857,4.2018437,sol_nn
858,0.858,4.1722827,sol_nn
859,0.859,4.1427383,sol_nn
860,0.86,4.1132126,sol_nn
861,0.861,4.0837092,sol_nn
862,0.862,4.054237,sol_nn
863,0.863,4.024793,sol_nn
864,0.864,3.9953713,sol_nn
865,0.865,3.9659767,sol_nn
866,0.866,3.9366064,sol_nn
867,0.867,3.9072497,sol_nn
868,0.868,3.877909,sol_nn
869,0.869,3.8485765,sol_nn
870,0.87,3.8192458,sol_nn
871,0.871,3.789916,sol_nn
872,0.872,3.7605793,sol_nn
873,0.873,3.731239,sol_nn
874,0.874,3.701889,sol_nn
875,0.875,3.672529,sol_nn
876,0.876,3.6431608,sol_nn
877,0.877,3.6137853,sol_nn
878,0.878,3.5844007,sol_nn
879,0.879,3.5550187,sol_nn
880,0.88,3.5256305,sol_nn
881,0.881,3.4962468,sol_nn
882,0.882,3.4668655,sol_nn
883,0.883,3.4374876,sol_nn
884,0.884,3.408121,sol_nn
885,0.885,3.378757,sol_nn
886,0.886,3.3494053,sol_nn
887,0.887,3.320056,sol_nn
888,0.888,3.2907128,sol_nn
889,0.889,3.2613723,sol_nn
890,0.89,3.2320325,sol_nn
891,0.891,3.2026856,sol_nn
892,0.892,3.1733303,sol_nn
893,0.893,3.1439643,sol_nn
894,0.894,3.1145835,sol_nn
895,0.895,3.0851817,sol_nn
896,0.896,3.055753,sol_nn
897,0.897,3.0263002,sol_nn
898,0.898,2.9968138,sol_nn
899,0.899,2.9672978,sol_nn
900,0.9,2.9377494,sol_nn
901,0.901,2.9081643,sol_nn
902,0.902,2.87855,sol_nn
903,0.903,2.8488984,sol_nn
904,0.904,2.8192196,sol_nn
905,0.905,2.7895103,sol_nn
906,0.906,2.759776,sol_nn
907,0.907,2.7300212,sol_nn
908,0.908,2.7002501,sol_nn
909,0.909,2.670467,sol_nn
910,0.91,2.6406724,sol_nn
911,0.911,2.610878,sol_nn
912,0.912,2.5810852,sol_nn
913,0.913,2.5513003,sol_nn
914,0.914,2.5215266,sol_nn
915,0.915,2.4917684,sol_nn
916,0.916,2.4620347,sol_nn
917,0.917,2.4323282,sol_nn
918,0.918,2.4026525,sol_nn
919,0.919,2.3730097,sol_nn
920,0.92,2.3434062,sol_nn
921,0.921,2.3138456,sol_nn
922,0.922,2.2843268,sol_nn
923,0.923,2.254853,sol_nn
924,0.924,2.2254207,sol_nn
925,0.925,2.196034,sol_nn
926,0.926,2.1666915,sol_nn
927,0.927,2.1373887,sol_nn
928,0.928,2.1081207,sol_nn
929,0.929,2.0788846,sol_nn
930,0.93,2.0496786,sol_nn
931,0.931,2.0204928,sol_nn
932,0.932,1.9913249,sol_nn
933,0.933,1.9621636,sol_nn
934,0.934,1.9330065,sol_nn
935,0.935,1.903846,sol_nn
936,0.936,1.8746765,sol_nn
937,0.937,1.8454897,sol_nn
938,0.938,1.8162798,sol_nn
939,0.939,1.7870454,sol_nn
940,0.94,1.757781,sol_nn
941,0.941,1.7284809,sol_nn
942,0.942,1.6991465,sol_nn
943,0.943,1.6697717,sol_nn
944,0.944,1.6403587,sol_nn
945,0.945,1.6109068,sol_nn
946,0.946,1.581418,sol_nn
947,0.947,1.5518895,sol_nn
948,0.948,1.5223271,sol_nn
949,0.949,1.4927306,sol_nn
950,0.95,1.4631057,sol_nn
951,0.951,1.4334517,sol_nn
952,0.952,1.4037731,sol_nn
953,0.953,1.3740761,sol_nn
954,0.954,1.3443627,sol_nn
955,0.955,1.3146363,sol_nn
956,0.956,1.2848996,sol_nn
957,0.957,1.2551556,sol_nn
958,0.958,1.2254122,sol_nn
959,0.959,1.1956699,sol_nn
960,0.96,1.1659333,sol_nn
961,0.961,1.1362011,sol_nn
962,0.962,1.1064831,sol_nn
963,0.963,1.076778,sol_nn
964,0.964,1.0470898,sol_nn
965,0.965,1.0174221,sol_nn
966,0.966,0.9877726,sol_nn
967,0.967,0.9581496,sol_nn
968,0.968,0.92855084,sol_nn
969,0.969,0.8989804,sol_nn
970,0.97,0.86943626,sol_nn
971,0.971,0.8399246,sol_nn
972,0.972,0.8104456,sol_nn
973,0.973,0.7809992,sol_nn
974,0.974,0.75158775,sol_nn
975,0.975,0.7222079,sol_nn
976,0.976,0.6928663,sol_nn
977,0.977,0.6635618,sol_nn
978,0.978,0.63429403,sol_nn
979,0.979,0.6050648,sol_nn
980,0.98,0.5758703,sol_nn
981,0.981,0.5467174,sol_nn
982,0.982,0.5176027,sol_nn
983,0.983,0.48852667,sol_nn
984,0.984,0.45948935,sol_nn
985,0.985,0.43049097,sol_nn
986,0.986,0.40153247,sol_nn
987,0.987,0.3726135,sol_nn
988,0.988,0.34373352,sol_nn
989,0.989,0.3148914,sol_nn
990,0.99,0.28608817,sol_nn
991,0.991,0.25732434,sol_nn
992,0.992,0.22859955,sol_nn
993,0.993,0.19991264,sol_nn
994,0.994,0.17126155,sol_nn
995,0.995,0.14264977,sol_nn
996,0.996,0.11407487,sol_nn
997,0.997,0.08553703,sol_nn
998,0.998,0.057035185,sol_nn
999,0.999,0.028571349,sol_nn
1000,1.0,0.00014216825,sol_nn


==> visu/tikz_csvs_one_dim/result_best_run_one_dim/sol_nn_2_derivative.csv <==
,value,X_x,name
0,47.593643,0.000999001,sol_nn_2_derivative
1,46.511917,0.001998002,sol_nn_2_derivative
2,45.34836,0.002997003,sol_nn_2_derivative
3,44.10344,0.003996004,sol_nn_2_derivative
4,42.77797,0.004995005,sol_nn_2_derivative
5,41.37375,0.005994006,sol_nn_2_derivative
6,39.892838,0.006993007,sol_nn_2_derivative
7,38.33844,0.007992008,sol_nn_2_derivative
8,36.713715,0.008991009,sol_nn_2_derivative
9,35.022842,0.00999001,sol_nn_2_derivative
10,33.270386,0.010989011,sol_nn_2_derivative
11,31.461365,0.011988012,sol_nn_2_derivative
12,29.601181,0.012987013,sol_nn_2_derivative
13,27.695694,0.013986014,sol_nn_2_derivative
14,25.75113,0.014985015,sol_nn_2_derivative
15,23.774094,0.015984016,sol_nn_2_derivative
16,21.771454,0.016983017,sol_nn_2_derivative
17,19.750153,0.017982017,sol_nn_2_derivative
18,17.717712,0.018981019,sol_nn_2_derivative
19,15.681564,0.01998002,sol_nn_2_derivative
20,13.64946,0.02097902,sol_nn_2_derivative
21,11.629089,0.021978023,sol_nn_2_derivative
22,9.628372,0.022977022,sol_nn_2_derivative
23,7.655182,0.023976024,sol_nn_2_derivative
24,5.7174225,0.024975024,sol_nn_2_derivative
25,3.8228912,0.025974026,sol_nn_2_derivative
26,1.9793549,0.026973028,sol_nn_2_derivative
27,0.19433594,0.027972028,sol_nn_2_derivative
28,-1.5249176,0.02897103,sol_nn_2_derivative
29,-3.1713867,0.02997003,sol_nn_2_derivative
30,-4.7384186,0.030969031,sol_nn_2_derivative
31,-6.219803,0.03196803,sol_nn_2_derivative
32,-7.6099243,0.032967035,sol_nn_2_derivative
33,-8.9036255,0.033966035,sol_nn_2_derivative
34,-10.096527,0.034965035,sol_nn_2_derivative
35,-11.184906,0.035964034,sol_nn_2_derivative
36,-12.1658325,0.03696304,sol_nn_2_derivative
37,-13.03717,0.037962038,sol_nn_2_derivative
38,-13.797821,0.038961038,sol_nn_2_derivative
39,-14.447281,0.03996004,sol_nn_2_derivative
40,-14.986176,0.04095904,sol_nn_2_derivative
41,-15.416031,0.04195804,sol_nn_2_derivative
42,-15.739044,0.04295704,sol_nn_2_derivative
43,-15.958588,0.043956045,sol_nn_2_derivative
44,-16.0784,0.044955045,sol_nn_2_derivative
45,-16.103134,0.045954045,sol_nn_2_derivative
46,-16.03801,0.04695305,sol_nn_2_derivative
47,-15.8888855,0.04795205,sol_nn_2_derivative
48,-15.661728,0.04895105,sol_nn_2_derivative
49,-15.362961,0.04995005,sol_nn_2_derivative
50,-14.999237,0.050949052,sol_nn_2_derivative
51,-14.577026,0.051948052,sol_nn_2_derivative
52,-14.102951,0.05294705,sol_nn_2_derivative
53,-13.583298,0.053946055,sol_nn_2_derivative
54,-13.02417,0.054945055,sol_nn_2_derivative
55,-12.431168,0.055944055,sol_nn_2_derivative
56,-11.809723,0.056943055,sol_nn_2_derivative
57,-11.164551,0.05794206,sol_nn_2_derivative
58,-10.499924,0.05894106,sol_nn_2_derivative
59,-9.81987,0.05994006,sol_nn_2_derivative
60,-9.127594,0.060939062,sol_nn_2_derivative
61,-8.426041,0.061938062,sol_nn_2_derivative
62,-7.7173767,0.062937066,sol_nn_2_derivative
63,-7.0039825,0.06393606,sol_nn_2_derivative
64,-6.2874146,0.064935066,sol_nn_2_derivative
65,-5.5689697,0.06593407,sol_nn_2_derivative
66,-4.8500366,0.066933066,sol_nn_2_derivative
67,-4.131531,0.06793207,sol_nn_2_derivative
68,-3.4145966,0.068931065,sol_nn_2_derivative
69,-2.7002106,0.06993007,sol_nn_2_derivative
70,-1.9893799,0.07092907,sol_nn_2_derivative
71,-1.2832336,0.07192807,sol_nn_2_derivative
72,-0.58299255,0.07292707,sol_nn_2_derivative
73,0.10986328,0.07392608,sol_nn_2_derivative
74,0.7937317,0.07492507,sol_nn_2_derivative
75,1.4668579,0.075924076,sol_nn_2_derivative
76,2.127304,0.07692308,sol_nn_2_derivative
77,2.7730255,0.077922076,sol_nn_2_derivative
78,3.4017792,0.07892108,sol_nn_2_derivative
79,4.0112,0.07992008,sol_nn_2_derivative
80,4.5989532,0.08091908,sol_nn_2_derivative
81,5.1625366,0.08191808,sol_nn_2_derivative
82,5.6997833,0.08291708,sol_nn_2_derivative
83,6.2081757,0.08391608,sol_nn_2_derivative
84,6.685669,0.08491509,sol_nn_2_derivative
85,7.1301575,0.08591408,sol_nn_2_derivative
86,7.540039,0.08691309,sol_nn_2_derivative
87,7.913574,0.08791209,sol_nn_2_derivative
88,8.24971,0.08891109,sol_nn_2_derivative
89,8.5473175,0.08991009,sol_nn_2_derivative
90,8.806213,0.09090909,sol_nn_2_derivative
91,9.025909,0.09190809,sol_nn_2_derivative
92,9.206665,0.09290709,sol_nn_2_derivative
93,9.348984,0.0939061,sol_nn_2_derivative
94,9.453918,0.09490509,sol_nn_2_derivative
95,9.522583,0.0959041,sol_nn_2_derivative
96,9.556519,0.0969031,sol_nn_2_derivative
97,9.5578,0.0979021,sol_nn_2_derivative
98,9.528305,0.0989011,sol_nn_2_derivative
99,9.47052,0.0999001,sol_nn_2_derivative
100,9.386795,0.1008991,sol_nn_2_derivative
101,9.279831,0.101898104,sol_nn_2_derivative
102,9.152161,0.1028971,sol_nn_2_derivative
103,9.006332,0.103896104,sol_nn_2_derivative
104,8.845032,0.10489511,sol_nn_2_derivative
105,8.670624,0.1058941,sol_nn_2_derivative
106,8.485275,0.10689311,sol_nn_2_derivative
107,8.291107,0.10789211,sol_nn_2_derivative
108,8.089783,0.10889111,sol_nn_2_derivative
109,7.8826904,0.10989011,sol_nn_2_derivative
110,7.670929,0.110889114,sol_nn_2_derivative
111,7.4551086,0.11188811,sol_nn_2_derivative
112,7.2356567,0.112887114,sol_nn_2_derivative
113,7.0123596,0.11388611,sol_nn_2_derivative
114,6.7848816,0.114885114,sol_nn_2_derivative
115,6.552429,0.11588412,sol_nn_2_derivative
116,6.3136597,0.116883114,sol_nn_2_derivative
117,6.067322,0.11788212,sol_nn_2_derivative
118,5.8117065,0.11888112,sol_nn_2_derivative
119,5.544861,0.11988012,sol_nn_2_derivative
120,5.264969,0.12087912,sol_nn_2_derivative
121,4.9700623,0.121878125,sol_nn_2_derivative
122,4.658066,0.12287712,sol_nn_2_derivative
123,4.3271027,0.123876125,sol_nn_2_derivative
124,3.9756622,0.12487513,sol_nn_2_derivative
125,3.6022797,0.12587413,sol_nn_2_derivative
126,3.2062225,0.12687312,sol_nn_2_derivative
127,2.786499,0.12787212,sol_nn_2_derivative
128,2.343155,0.12887113,sol_nn_2_derivative
129,1.8766632,0.12987013,sol_nn_2_derivative
130,1.3878479,0.13086914,sol_nn_2_derivative
131,0.87820435,0.13186814,sol_nn_2_derivative
132,0.3498993,0.13286713,sol_nn_2_derivative
133,-0.19450378,0.13386613,sol_nn_2_derivative
134,-0.7517853,0.13486513,sol_nn_2_derivative
135,-1.3182678,0.13586414,sol_nn_2_derivative
136,-1.8899536,0.13686314,sol_nn_2_derivative
137,-2.4618835,0.13786213,sol_nn_2_derivative
138,-3.029831,0.13886113,sol_nn_2_derivative
139,-3.588211,0.13986014,sol_nn_2_derivative
140,-4.1320953,0.14085914,sol_nn_2_derivative
141,-4.6561584,0.14185815,sol_nn_2_derivative
142,-5.1553497,0.14285715,sol_nn_2_derivative
143,-5.624542,0.14385614,sol_nn_2_derivative
144,-6.0592194,0.14485514,sol_nn_2_derivative
145,-6.454834,0.14585415,sol_nn_2_derivative
146,-6.8077087,0.14685315,sol_nn_2_derivative
147,-7.114517,0.14785215,sol_nn_2_derivative
148,-7.3726196,0.14885116,sol_nn_2_derivative
149,-7.579834,0.14985014,sol_nn_2_derivative
150,-7.735306,0.15084915,sol_nn_2_derivative
151,-7.838394,0.15184815,sol_nn_2_derivative
152,-7.8895416,0.15284716,sol_nn_2_derivative
153,-7.889908,0.15384616,sol_nn_2_derivative
154,-7.84169,0.15484515,sol_nn_2_derivative
155,-7.747528,0.15584415,sol_nn_2_derivative
156,-7.611145,0.15684316,sol_nn_2_derivative
157,-7.4365234,0.15784216,sol_nn_2_derivative
158,-7.228836,0.15884116,sol_nn_2_derivative
159,-6.993622,0.15984017,sol_nn_2_derivative
160,-6.7365417,0.16083916,sol_nn_2_derivative
161,-6.46402,0.16183816,sol_nn_2_derivative
162,-6.182556,0.16283716,sol_nn_2_derivative
163,-5.898773,0.16383617,sol_nn_2_derivative
164,-5.6194763,0.16483517,sol_nn_2_derivative
165,-5.350937,0.16583416,sol_nn_2_derivative
166,-5.099701,0.16683316,sol_nn_2_derivative
167,-4.8717957,0.16783217,sol_nn_2_derivative
168,-4.6725464,0.16883117,sol_nn_2_derivative
169,-4.506714,0.16983017,sol_nn_2_derivative
170,-4.378845,0.17082918,sol_nn_2_derivative
171,-4.292206,0.17182817,sol_nn_2_derivative
172,-4.2490234,0.17282717,sol_nn_2_derivative
173,-4.2509613,0.17382617,sol_nn_2_derivative
174,-4.298004,0.17482518,sol_nn_2_derivative
175,-4.3895416,0.17582418,sol_nn_2_derivative
176,-4.5233765,0.17682318,sol_nn_2_derivative
177,-4.6962433,0.17782217,sol_nn_2_derivative
178,-4.903549,0.17882118,sol_nn_2_derivative
179,-5.139038,0.17982018,sol_nn_2_derivative
180,-5.3954926,0.18081918,sol_nn_2_derivative
181,-5.6644135,0.18181819,sol_nn_2_derivative
182,-5.9359283,0.18281718,sol_nn_2_derivative
183,-6.199585,0.18381618,sol_nn_2_derivative
184,-6.4436035,0.18481518,sol_nn_2_derivative
185,-6.6558533,0.18581419,sol_nn_2_derivative
186,-6.8237076,0.18681319,sol_nn_2_derivative
187,-6.9344482,0.1878122,sol_nn_2_derivative
188,-6.9762726,0.18881118,sol_nn_2_derivative
189,-6.9372787,0.18981019,sol_nn_2_derivative
190,-6.807167,0.19080919,sol_nn_2_derivative
191,-6.5772324,0.1918082,sol_nn_2_derivative
192,-6.240219,0.1928072,sol_nn_2_derivative
193,-5.791176,0.1938062,sol_nn_2_derivative
194,-5.227501,0.19480519,sol_nn_2_derivative
195,-4.5480576,0.1958042,sol_nn_2_derivative
196,-3.754837,0.1968032,sol_nn_2_derivative
197,-2.8512192,0.1978022,sol_nn_2_derivative
198,-1.8415604,0.1988012,sol_nn_2_derivative
199,-0.7322235,0.1998002,sol_nn_2_derivative
200,0.47016144,0.2007992,sol_nn_2_derivative
201,1.7587967,0.2017982,sol_nn_2_derivative
202,3.126068,0.2027972,sol_nn_2_derivative
203,4.564827,0.20379621,sol_nn_2_derivative
204,6.0679245,0.20479521,sol_nn_2_derivative
205,7.626808,0.2057942,sol_nn_2_derivative
206,9.233131,0.2067932,sol_nn_2_derivative
207,10.875679,0.20779221,sol_nn_2_derivative
208,12.541115,0.20879121,sol_nn_2_derivative
209,14.212463,0.20979021,sol_nn_2_derivative
210,15.8675,0.2107892,sol_nn_2_derivative
211,17.479225,0.2117882,sol_nn_2_derivative
212,19.014576,0.21278721,sol_nn_2_derivative
213,20.433891,0.21378621,sol_nn_2_derivative
214,21.691895,0.21478522,sol_nn_2_derivative
215,22.7375,0.21578422,sol_nn_2_derivative
216,23.516632,0.21678321,sol_nn_2_derivative
217,23.97262,0.21778221,sol_nn_2_derivative
218,24.050781,0.21878122,sol_nn_2_derivative
219,23.699373,0.21978022,sol_nn_2_derivative
220,22.876476,0.22077923,sol_nn_2_derivative
221,21.550476,0.22177823,sol_nn_2_derivative
222,19.70593,0.22277722,sol_nn_2_derivative
223,17.346447,0.22377622,sol_nn_2_derivative
224,14.49704,0.22477522,sol_nn_2_derivative
225,11.204531,0.22577423,sol_nn_2_derivative
226,7.5387363,0.22677323,sol_nn_2_derivative
227,3.5895386,0.22777222,sol_nn_2_derivative
228,-0.53621674,0.22877122,sol_nn_2_derivative
229,-4.719612,0.22977023,sol_nn_2_derivative
230,-8.834751,0.23076923,sol_nn_2_derivative
231,-12.757412,0.23176824,sol_nn_2_derivative
232,-16.368782,0.23276724,sol_nn_2_derivative
233,-19.564865,0.23376623,sol_nn_2_derivative
234,-22.259964,0.23476523,sol_nn_2_derivative
235,-24.390373,0.23576424,sol_nn_2_derivative
236,-25.918045,0.23676324,sol_nn_2_derivative
237,-26.830544,0.23776224,sol_nn_2_derivative
238,-27.139908,0.23876125,sol_nn_2_derivative
239,-26.881126,0.23976023,sol_nn_2_derivative
240,-26.107292,0.24075924,sol_nn_2_derivative
241,-24.88691,0.24175824,sol_nn_2_derivative
242,-23.297905,0.24275725,sol_nn_2_derivative
243,-21.42395,0.24375625,sol_nn_2_derivative
244,-19.349533,0.24475524,sol_nn_2_derivative
245,-17.156754,0.24575424,sol_nn_2_derivative
246,-14.920837,0.24675325,sol_nn_2_derivative
247,-12.709778,0.24775225,sol_nn_2_derivative
248,-10.580536,0.24875125,sol_nn_2_derivative
249,-8.579422,0.24975026,sol_nn_2_derivative
250,-6.7418976,0.25074926,sol_nn_2_derivative
251,-5.091522,0.25174826,sol_nn_2_derivative
252,-3.6421204,0.25274727,sol_nn_2_derivative
253,-2.3978424,0.25374624,sol_nn_2_derivative
254,-1.3551025,0.25474524,sol_nn_2_derivative
255,-0.5027313,0.25574425,sol_nn_2_derivative
256,0.1764679,0.25674325,sol_nn_2_derivative
257,0.70288086,0.25774226,sol_nn_2_derivative
258,1.101532,0.25874126,sol_nn_2_derivative
259,1.3990784,0.25974026,sol_nn_2_derivative
260,1.6242065,0.26073927,sol_nn_2_derivative
261,1.8050842,0.26173827,sol_nn_2_derivative
262,1.970581,0.26273727,sol_nn_2_derivative
263,2.1486206,0.26373628,sol_nn_2_derivative
264,2.3651733,0.26473525,sol_nn_2_derivative
265,2.644867,0.26573426,sol_nn_2_derivative
266,3.0097656,0.26673326,sol_nn_2_derivative
267,3.4790955,0.26773226,sol_nn_2_derivative
268,4.0687866,0.26873127,sol_nn_2_derivative
269,4.7914734,0.26973027,sol_nn_2_derivative
270,5.6555786,0.27072927,sol_nn_2_derivative
271,6.6655273,0.27172828,sol_nn_2_derivative
272,7.821808,0.27272728,sol_nn_2_derivative
273,9.119171,0.27372628,sol_nn_2_derivative
274,10.548889,0.2747253,sol_nn_2_derivative
275,12.097015,0.27572426,sol_nn_2_derivative
276,13.745178,0.27672327,sol_nn_2_derivative
277,15.469879,0.27772227,sol_nn_2_derivative
278,17.244202,0.27872127,sol_nn_2_derivative
279,19.03659,0.27972028,sol_nn_2_derivative
280,20.812988,0.28071928,sol_nn_2_derivative
281,22.534912,0.28171828,sol_nn_2_derivative
282,24.162964,0.2827173,sol_nn_2_derivative
283,25.65567,0.2837163,sol_nn_2_derivative
284,26.970398,0.2847153,sol_nn_2_derivative
285,28.06482,0.2857143,sol_nn_2_derivative
286,28.897644,0.28671327,sol_nn_2_derivative
287,29.428955,0.28771228,sol_nn_2_derivative
288,29.622284,0.28871128,sol_nn_2_derivative
289,29.44394,0.28971028,sol_nn_2_derivative
290,28.865631,0.2907093,sol_nn_2_derivative
291,27.863922,0.2917083,sol_nn_2_derivative
292,26.422546,0.2927073,sol_nn_2_derivative
293,24.532562,0.2937063,sol_nn_2_derivative
294,22.192627,0.2947053,sol_nn_2_derivative
295,19.411255,0.2957043,sol_nn_2_derivative
296,16.20633,0.2967033,sol_nn_2_derivative
297,12.605804,0.2977023,sol_nn_2_derivative
298,8.649384,0.2987013,sol_nn_2_derivative
299,4.3868103,0.2997003,sol_nn_2_derivative
300,-0.12045288,0.3006993,sol_nn_2_derivative
301,-4.8005066,0.3016983,sol_nn_2_derivative
302,-9.57077,0.3026973,sol_nn_2_derivative
303,-14.340454,0.3036963,sol_nn_2_derivative
304,-19.011383,0.3046953,sol_nn_2_derivative
305,-23.480469,0.3056943,sol_nn_2_derivative
306,-27.642578,0.30669332,sol_nn_2_derivative
307,-31.394073,0.30769232,sol_nn_2_derivative
308,-34.636017,0.30869132,sol_nn_2_derivative
309,-37.279022,0.3096903,sol_nn_2_derivative
310,-39.24765,0.3106893,sol_nn_2_derivative
311,-40.483368,0.3116883,sol_nn_2_derivative
312,-40.949738,0.3126873,sol_nn_2_derivative
313,-40.634064,0.3136863,sol_nn_2_derivative
314,-39.550232,0.3146853,sol_nn_2_derivative
315,-37.739044,0.31568432,sol_nn_2_derivative
316,-35.267517,0.31668332,sol_nn_2_derivative
317,-32.22702,0.31768233,sol_nn_2_derivative
318,-28.729218,0.31868133,sol_nn_2_derivative
319,-24.90216,0.31968033,sol_nn_2_derivative
320,-20.884125,0.3206793,sol_nn_2_derivative
321,-16.817596,0.3216783,sol_nn_2_derivative
322,-12.844055,0.3226773,sol_nn_2_derivative
323,-9.097321,0.32367632,sol_nn_2_derivative
324,-5.6989136,0.32467532,sol_nn_2_derivative
325,-2.7541504,0.32567433,sol_nn_2_derivative
326,-0.34933472,0.32667333,sol_nn_2_derivative
327,1.4501038,0.32767233,sol_nn_2_derivative
328,2.5997925,0.32867134,sol_nn_2_derivative
329,3.0759277,0.32967034,sol_nn_2_derivative
330,2.8733826,0.33066934,sol_nn_2_derivative
331,2.0039673,0.33166832,sol_nn_2_derivative
332,0.4934082,0.33266732,sol_nn_2_derivative
333,-1.6210938,0.33366632,sol_nn_2_derivative
334,-4.2942505,0.33466533,sol_nn_2_derivative
335,-7.4752502,0.33566433,sol_nn_2_derivative
336,-11.109467,0.33666334,sol_nn_2_derivative
337,-15.141983,0.33766234,sol_nn_2_derivative
338,-19.518295,0.33866134,sol_nn_2_derivative
339,-24.185638,0.33966035,sol_nn_2_derivative
340,-29.095123,0.34065935,sol_nn_2_derivative
341,-34.200974,0.34165835,sol_nn_2_derivative
342,-39.461823,0.34265736,sol_nn_2_derivative
343,-44.84076,0.34365633,sol_nn_2_derivative
344,-50.305374,0.34465533,sol_nn_2_derivative
345,-55.826904,0.34565434,sol_nn_2_derivative
346,-61.380585,0.34665334,sol_nn_2_derivative
347,-66.94504,0.34765235,sol_nn_2_derivative
348,-72.50224,0.34865135,sol_nn_2_derivative
349,-78.03659,0.34965035,sol_nn_2_derivative
350,-83.534546,0.35064936,sol_nn_2_derivative
351,-88.98483,0.35164836,sol_nn_2_derivative
352,-94.377716,0.35264736,sol_nn_2_derivative
353,-99.70402,0.35364637,sol_nn_2_derivative
354,-104.95627,0.35464534,sol_nn_2_derivative
355,-110.12767,0.35564435,sol_nn_2_derivative
356,-115.21158,0.35664335,sol_nn_2_derivative
357,-120.20152,0.35764235,sol_nn_2_derivative
358,-125.0921,0.35864136,sol_nn_2_derivative
359,-129.8773,0.35964036,sol_nn_2_derivative
360,-134.55157,0.36063936,sol_nn_2_derivative
361,-139.10945,0.36163837,sol_nn_2_derivative
362,-143.54558,0.36263737,sol_nn_2_derivative
363,-147.85422,0.36363637,sol_nn_2_derivative
364,-152.0304,0.36463538,sol_nn_2_derivative
365,-156.0687,0.36563435,sol_nn_2_derivative
366,-159.9643,0.36663336,sol_nn_2_derivative
367,-163.71233,0.36763236,sol_nn_2_derivative
368,-167.30843,0.36863136,sol_nn_2_derivative
369,-170.74792,0.36963037,sol_nn_2_derivative
370,-174.02733,0.37062937,sol_nn_2_derivative
371,-177.14307,0.37162837,sol_nn_2_derivative
372,-180.09206,0.37262738,sol_nn_2_derivative
373,-182.872,0.37362638,sol_nn_2_derivative
374,-185.48074,0.37462538,sol_nn_2_derivative
375,-187.91737,0.3756244,sol_nn_2_derivative
376,-190.18073,0.37662336,sol_nn_2_derivative
377,-192.27106,0.37762237,sol_nn_2_derivative
378,-194.18889,0.37862137,sol_nn_2_derivative
379,-195.93561,0.37962037,sol_nn_2_derivative
380,-197.51309,0.38061938,sol_nn_2_derivative
381,-198.92407,0.38161838,sol_nn_2_derivative
382,-200.17189,0.38261738,sol_nn_2_derivative
383,-201.26054,0.3836164,sol_nn_2_derivative
384,-202.19456,0.3846154,sol_nn_2_derivative
385,-202.97948,0.3856144,sol_nn_2_derivative
386,-203.62082,0.3866134,sol_nn_2_derivative
387,-204.12506,0.3876124,sol_nn_2_derivative
388,-204.49911,0.38861138,sol_nn_2_derivative
389,-204.75017,0.38961038,sol_nn_2_derivative
390,-204.8862,0.39060938,sol_nn_2_derivative
391,-204.91508,0.3916084,sol_nn_2_derivative
392,-204.8451,0.3926074,sol_nn_2_derivative
393,-204.68512,0.3936064,sol_nn_2_derivative
394,-204.44376,0.3946054,sol_nn_2_derivative
395,-204.13008,0.3956044,sol_nn_2_derivative
396,-203.75304,0.3966034,sol_nn_2_derivative
397,-203.3216,0.3976024,sol_nn_2_derivative
398,-202.84491,0.3986014,sol_nn_2_derivative
399,-202.33179,0.3996004,sol_nn_2_derivative
400,-201.79103,0.4005994,sol_nn_2_derivative
401,-201.23111,0.4015984,sol_nn_2_derivative
402,-200.66046,0.4025974,sol_nn_2_derivative
403,-200.087,0.4035964,sol_nn_2_derivative
404,-199.51845,0.4045954,sol_nn_2_derivative
405,-198.96207,0.4055944,sol_nn_2_derivative
406,-198.42471,0.4065934,sol_nn_2_derivative
407,-197.91283,0.40759242,sol_nn_2_derivative
408,-197.43228,0.40859142,sol_nn_2_derivative
409,-196.98833,0.40959042,sol_nn_2_derivative
410,-196.58597,0.4105894,sol_nn_2_derivative
411,-196.22931,0.4115884,sol_nn_2_derivative
412,-195.922,0.4125874,sol_nn_2_derivative
413,-195.66718,0.4135864,sol_nn_2_derivative
414,-195.4672,0.4145854,sol_nn_2_derivative
415,-195.32384,0.41558442,sol_nn_2_derivative
416,-195.23825,0.41658342,sol_nn_2_derivative
417,-195.21106,0.41758242,sol_nn_2_derivative
418,-195.24214,0.41858143,sol_nn_2_derivative
419,-195.33089,0.41958043,sol_nn_2_derivative
420,-195.4761,0.42057943,sol_nn_2_derivative
421,-195.6759,0.4215784,sol_nn_2_derivative
422,-195.92813,0.4225774,sol_nn_2_derivative
423,-196.22983,0.4235764,sol_nn_2_derivative
424,-196.57788,0.42457542,sol_nn_2_derivative
425,-196.96867,0.42557442,sol_nn_2_derivative
426,-197.398,0.42657343,sol_nn_2_derivative
427,-197.86151,0.42757243,sol_nn_2_derivative
428,-198.35474,0.42857143,sol_nn_2_derivative
429,-198.87259,0.42957044,sol_nn_2_derivative
430,-199.41013,0.43056944,sol_nn_2_derivative
431,-199.96207,0.43156844,sol_nn_2_derivative
432,-200.5232,0.43256745,sol_nn_2_derivative
433,-201.08821,0.43356642,sol_nn_2_derivative
434,-201.65187,0.43456542,sol_nn_2_derivative
435,-202.20892,0.43556443,sol_nn_2_derivative
436,-202.75421,0.43656343,sol_nn_2_derivative
437,-203.28296,0.43756244,sol_nn_2_derivative
438,-203.7904,0.43856144,sol_nn_2_derivative
439,-204.27203,0.43956044,sol_nn_2_derivative
440,-204.72372,0.44055945,sol_nn_2_derivative
441,-205.14153,0.44155845,sol_nn_2_derivative
442,-205.52202,0.44255745,sol_nn_2_derivative
443,-205.86198,0.44355646,sol_nn_2_derivative
444,-206.15862,0.44455543,sol_nn_2_derivative
445,-206.40959,0.44555444,sol_nn_2_derivative
446,-206.61285,0.44655344,sol_nn_2_derivative
447,-206.76698,0.44755244,sol_nn_2_derivative
448,-206.87076,0.44855145,sol_nn_2_derivative
449,-206.92342,0.44955045,sol_nn_2_derivative
450,-206.92477,0.45054945,sol_nn_2_derivative
451,-206.87497,0.45154846,sol_nn_2_derivative
452,-206.77441,0.45254746,sol_nn_2_derivative
453,-206.624,0.45354646,sol_nn_2_derivative
454,-206.42502,0.45454547,sol_nn_2_derivative
455,-206.17912,0.45554444,sol_nn_2_derivative
456,-205.88817,0.45654345,sol_nn_2_derivative
457,-205.55444,0.45754245,sol_nn_2_derivative
458,-205.18045,0.45854145,sol_nn_2_derivative
459,-204.76895,0.45954046,sol_nn_2_derivative
460,-204.32303,0.46053946,sol_nn_2_derivative
461,-203.8458,0.46153846,sol_nn_2_derivative
462,-203.34073,0.46253747,sol_nn_2_derivative
463,-202.81126,0.46353647,sol_nn_2_derivative
464,-202.2612,0.46453547,sol_nn_2_derivative
465,-201.69421,0.46553448,sol_nn_2_derivative
466,-201.11427,0.46653345,sol_nn_2_derivative
467,-200.52518,0.46753246,sol_nn_2_derivative
468,-199.93097,0.46853146,sol_nn_2_derivative
469,-199.33551,0.46953046,sol_nn_2_derivative
470,-198.74281,0.47052947,sol_nn_2_derivative
471,-198.15671,0.47152847,sol_nn_2_derivative
472,-197.5811,0.47252747,sol_nn_2_derivative
473,-197.01968,0.47352648,sol_nn_2_derivative
474,-196.47626,0.47452548,sol_nn_2_derivative
475,-195.95425,0.4755245,sol_nn_2_derivative
476,-195.45728,0.4765235,sol_nn_2_derivative
477,-194.9884,0.4775225,sol_nn_2_derivative
478,-194.55089,0.47852147,sol_nn_2_derivative
479,-194.1477,0.47952047,sol_nn_2_derivative
480,-193.78159,0.48051947,sol_nn_2_derivative
481,-193.45502,0.48151848,sol_nn_2_derivative
482,-193.17052,0.48251748,sol_nn_2_derivative
483,-192.93005,0.48351648,sol_nn_2_derivative
484,-192.73544,0.4845155,sol_nn_2_derivative
485,-192.5884,0.4855145,sol_nn_2_derivative
486,-192.49026,0.4865135,sol_nn_2_derivative
487,-192.44199,0.4875125,sol_nn_2_derivative
488,-192.44437,0.4885115,sol_nn_2_derivative
489,-192.49788,0.48951048,sol_nn_2_derivative
490,-192.60268,0.49050948,sol_nn_2_derivative
491,-192.75859,0.49150848,sol_nn_2_derivative
492,-192.965,0.4925075,sol_nn_2_derivative
493,-193.22113,0.4935065,sol_nn_2_derivative
494,-193.52576,0.4945055,sol_nn_2_derivative
495,-193.87738,0.4955045,sol_nn_2_derivative
496,-194.27403,0.4965035,sol_nn_2_derivative
497,-194.71346,0.4975025,sol_nn_2_derivative
498,-195.19308,0.4985015,sol_nn_2_derivative
499,-195.7099,0.4995005,sol_nn_2_derivative
500,-196.26065,0.5004995,sol_nn_2_derivative
501,-196.8416,0.5014985,sol_nn_2_derivative
502,-197.44894,0.5024975,sol_nn_2_derivative
503,-198.0782,0.5034965,sol_nn_2_derivative
504,-198.72485,0.5044955,sol_nn_2_derivative
505,-199.384,0.50549453,sol_nn_2_derivative
506,-200.05074,0.5064935,sol_nn_2_derivative
507,-200.71957,0.5074925,sol_nn_2_derivative
508,-201.38515,0.5084915,sol_nn_2_derivative
509,-202.04166,0.5094905,sol_nn_2_derivative
510,-202.6836,0.5104895,sol_nn_2_derivative
511,-203.30493,0.5114885,sol_nn_2_derivative
512,-203.90005,0.51248753,sol_nn_2_derivative
513,-204.4631,0.5134865,sol_nn_2_derivative
514,-204.98853,0.51448554,sol_nn_2_derivative
515,-205.47076,0.5154845,sol_nn_2_derivative
516,-205.90466,0.51648355,sol_nn_2_derivative
517,-206.28516,0.5174825,sol_nn_2_derivative
518,-206.60773,0.5184815,sol_nn_2_derivative
519,-206.8681,0.5194805,sol_nn_2_derivative
520,-207.06268,0.5204795,sol_nn_2_derivative
521,-207.18794,0.52147853,sol_nn_2_derivative
522,-207.24161,0.5224775,sol_nn_2_derivative
523,-207.22154,0.52347654,sol_nn_2_derivative
524,-207.1266,0.5244755,sol_nn_2_derivative
525,-206.95624,0.52547455,sol_nn_2_derivative
526,-206.7106,0.5264735,sol_nn_2_derivative
527,-206.39084,0.52747256,sol_nn_2_derivative
528,-205.99867,0.5284715,sol_nn_2_derivative
529,-205.53691,0.5294705,sol_nn_2_derivative
530,-205.00891,0.53046954,sol_nn_2_derivative
531,-204.41931,0.5314685,sol_nn_2_derivative
532,-203.77298,0.53246754,sol_nn_2_derivative
533,-203.07602,0.5334665,sol_nn_2_derivative
534,-202.33496,0.53446555,sol_nn_2_derivative
535,-201.55734,0.5354645,sol_nn_2_derivative
536,-200.75084,0.53646356,sol_nn_2_derivative
537,-199.92429,0.53746253,sol_nn_2_derivative
538,-199.08644,0.53846157,sol_nn_2_derivative
539,-198.24681,0.53946054,sol_nn_2_derivative
540,-197.41512,0.5404595,sol_nn_2_derivative
541,-196.60117,0.54145855,sol_nn_2_derivative
542,-195.81494,0.5424575,sol_nn_2_derivative
543,-195.06647,0.54345655,sol_nn_2_derivative
544,-194.36568,0.5444555,sol_nn_2_derivative
545,-193.72206,0.54545456,sol_nn_2_derivative
546,-193.14491,0.54645354,sol_nn_2_derivative
547,-192.6431,0.54745257,sol_nn_2_derivative
548,-192.2247,0.54845154,sol_nn_2_derivative
549,-191.89749,0.5494506,sol_nn_2_derivative
550,-191.66812,0.55044955,sol_nn_2_derivative
551,-191.54265,0.5514485,sol_nn_2_derivative
552,-191.5259,0.55244756,sol_nn_2_derivative
553,-191.62177,0.55344653,sol_nn_2_derivative
554,-191.83293,0.55444556,sol_nn_2_derivative
555,-192.16106,0.55544454,sol_nn_2_derivative
556,-192.6063,0.5564436,sol_nn_2_derivative
557,-193.16748,0.55744255,sol_nn_2_derivative
558,-193.84224,0.5584416,sol_nn_2_derivative
559,-194.62663,0.55944055,sol_nn_2_derivative
560,-195.51514,0.5604396,sol_nn_2_derivative
561,-196.50105,0.56143856,sol_nn_2_derivative
562,-197.57603,0.56243753,sol_nn_2_derivative
563,-198.73029,0.56343657,sol_nn_2_derivative
564,-199.95247,0.56443554,sol_nn_2_derivative
565,-201.22997,0.5654346,sol_nn_2_derivative
566,-202.54868,0.56643355,sol_nn_2_derivative
567,-203.89351,0.5674326,sol_nn_2_derivative
568,-205.24785,0.56843156,sol_nn_2_derivative
569,-206.59438,0.5694306,sol_nn_2_derivative
570,-207.91449,0.57042956,sol_nn_2_derivative
571,-209.18927,0.5714286,sol_nn_2_derivative
572,-210.39893,0.5724276,sol_nn_2_derivative
573,-211.5236,0.57342654,sol_nn_2_derivative
574,-212.54356,0.5744256,sol_nn_2_derivative
575,-213.43901,0.57542455,sol_nn_2_derivative
576,-214.19098,0.5764236,sol_nn_2_derivative
577,-214.78128,0.57742256,sol_nn_2_derivative
578,-215.19318,0.5784216,sol_nn_2_derivative
579,-215.41144,0.57942057,sol_nn_2_derivative
580,-215.42328,0.5804196,sol_nn_2_derivative
581,-215.21815,0.5814186,sol_nn_2_derivative
582,-214.78851,0.5824176,sol_nn_2_derivative
583,-214.12988,0.5834166,sol_nn_2_derivative
584,-213.24179,0.58441556,sol_nn_2_derivative
585,-212.1275,0.5854146,sol_nn_2_derivative
586,-210.7948,0.58641356,sol_nn_2_derivative
587,-209.25534,0.5874126,sol_nn_2_derivative
588,-207.52634,0.58841157,sol_nn_2_derivative
589,-205.62859,0.5894106,sol_nn_2_derivative
590,-203.58853,0.5904096,sol_nn_2_derivative
591,-201.43564,0.5914086,sol_nn_2_derivative
592,-199.20486,0.5924076,sol_nn_2_derivative
593,-196.93375,0.5934066,sol_nn_2_derivative
594,-194.66328,0.5944056,sol_nn_2_derivative
595,-192.43665,0.5954046,sol_nn_2_derivative
596,-190.29889,0.5964036,sol_nn_2_derivative
597,-188.29474,0.5974026,sol_nn_2_derivative
598,-186.46869,0.5984016,sol_nn_2_derivative
599,-184.8638,0.5994006,sol_nn_2_derivative
600,-183.51953,0.6003996,sol_nn_2_derivative
601,-182.4714,0.6013986,sol_nn_2_derivative
602,-181.74931,0.6023976,sol_nn_2_derivative
603,-181.37656,0.6033966,sol_nn_2_derivative
604,-181.36823,0.6043956,sol_nn_2_derivative
605,-181.7307,0.6053946,sol_nn_2_derivative
606,-182.46088,0.60639364,sol_nn_2_derivative
607,-183.54535,0.6073926,sol_nn_2_derivative
608,-184.9604,0.6083916,sol_nn_2_derivative
609,-186.67188,0.6093906,sol_nn_2_derivative
610,-188.63484,0.6103896,sol_nn_2_derivative
611,-190.79623,0.6113886,sol_nn_2_derivative
612,-193.09369,0.6123876,sol_nn_2_derivative
613,-195.45877,0.61338663,sol_nn_2_derivative
614,-197.81696,0.6143856,sol_nn_2_derivative
615,-200.09184,0.61538464,sol_nn_2_derivative
616,-202.2051,0.6163836,sol_nn_2_derivative
617,-204.08034,0.61738265,sol_nn_2_derivative
618,-205.64456,0.6183816,sol_nn_2_derivative
619,-206.83047,0.6193806,sol_nn_2_derivative
620,-207.57898,0.6203796,sol_nn_2_derivative
621,-207.84042,0.6213786,sol_nn_2_derivative
622,-207.57545,0.62237763,sol_nn_2_derivative
623,-206.7565,0.6233766,sol_nn_2_derivative
624,-205.36758,0.62437564,sol_nn_2_derivative
625,-203.40518,0.6253746,sol_nn_2_derivative
626,-200.87509,0.62637365,sol_nn_2_derivative
627,-197.7948,0.6273726,sol_nn_2_derivative
628,-194.18945,0.62837166,sol_nn_2_derivative
629,-190.09256,0.6293706,sol_nn_2_derivative
630,-185.54272,0.6303696,sol_nn_2_derivative
631,-180.58292,0.63136864,sol_nn_2_derivative
632,-175.26193,0.6323676,sol_nn_2_derivative
633,-169.62907,0.63336664,sol_nn_2_derivative
634,-163.73727,0.6343656,sol_nn_2_derivative
635,-157.6406,0.63536465,sol_nn_2_derivative
636,-151.3964,0.6363636,sol_nn_2_derivative
637,-145.06161,0.63736266,sol_nn_2_derivative
638,-138.69678,0.63836163,sol_nn_2_derivative
639,-132.36142,0.63936067,sol_nn_2_derivative
640,-126.11693,0.64035964,sol_nn_2_derivative
641,-120.02279,0.6413586,sol_nn_2_derivative
642,-114.13547,0.64235765,sol_nn_2_derivative
643,-108.50841,0.6433566,sol_nn_2_derivative
644,-103.18678,0.64435565,sol_nn_2_derivative
645,-98.20833,0.6453546,sol_nn_2_derivative
646,-93.598434,0.64635366,sol_nn_2_derivative
647,-89.370285,0.64735264,sol_nn_2_derivative
648,-85.522095,0.64835167,sol_nn_2_derivative
649,-82.03756,0.64935064,sol_nn_2_derivative
650,-78.88567,0.6503497,sol_nn_2_derivative
651,-76.02045,0.65134865,sol_nn_2_derivative
652,-73.38497,0.6523476,sol_nn_2_derivative
653,-70.912,0.65334666,sol_nn_2_derivative
654,-68.52847,0.65434563,sol_nn_2_derivative
655,-66.15843,0.65534467,sol_nn_2_derivative
656,-63.72675,0.65634364,sol_nn_2_derivative
657,-61.163868,0.6573427,sol_nn_2_derivative
658,-58.408287,0.65834165,sol_nn_2_derivative
659,-55.41015,0.6593407,sol_nn_2_derivative
660,-52.133446,0.66033965,sol_nn_2_derivative
661,-48.557114,0.6613387,sol_nn_2_derivative
662,-44.67736,0.66233766,sol_nn_2_derivative
663,-40.50525,0.66333663,sol_nn_2_derivative
664,-36.067642,0.66433567,sol_nn_2_derivative
665,-31.404907,0.66533464,sol_nn_2_derivative
666,-26.568146,0.6663337,sol_nn_2_derivative
667,-21.61731,0.66733265,sol_nn_2_derivative
668,-16.6176,0.6683317,sol_nn_2_derivative
669,-11.637894,0.66933066,sol_nn_2_derivative
670,-6.7463226,0.6703297,sol_nn_2_derivative
671,-2.0084686,0.67132866,sol_nn_2_derivative
672,2.5143433,0.6723277,sol_nn_2_derivative
673,6.767624,0.6733267,sol_nn_2_derivative
674,10.704346,0.67432564,sol_nn_2_derivative
675,14.286026,0.6753247,sol_nn_2_derivative
676,17.481949,0.67632365,sol_nn_2_derivative
677,20.272263,0.6773227,sol_nn_2_derivative
678,22.64293,0.67832166,sol_nn_2_derivative
679,24.589188,0.6793207,sol_nn_2_derivative
680,26.11348,0.68031967,sol_nn_2_derivative
681,27.225082,0.6813187,sol_nn_2_derivative
682,27.938873,0.6823177,sol_nn_2_derivative
683,28.276764,0.6833167,sol_nn_2_derivative
684,28.26622,0.6843157,sol_nn_2_derivative
685,27.939545,0.6853147,sol_nn_2_derivative
686,27.335403,0.6863137,sol_nn_2_derivative
687,26.496872,0.68731266,sol_nn_2_derivative
688,25.472565,0.6883117,sol_nn_2_derivative
689,24.31549,0.68931067,sol_nn_2_derivative
690,23.082031,0.6903097,sol_nn_2_derivative
691,21.83081,0.6913087,sol_nn_2_derivative
692,20.619522,0.6923077,sol_nn_2_derivative
693,19.505203,0.6933067,sol_nn_2_derivative
694,18.539474,0.6943057,sol_nn_2_derivative
695,17.765732,0.6953047,sol_nn_2_derivative
696,17.215637,0.6963037,sol_nn_2_derivative
697,16.90799,0.6973027,sol_nn_2_derivative
698,16.842453,0.6983017,sol_nn_2_derivative
699,16.999298,0.6993007,sol_nn_2_derivative
700,17.336655,0.7002997,sol_nn_2_derivative
701,17.791061,0.7012987,sol_nn_2_derivative
702,18.27623,0.7022977,sol_nn_2_derivative
703,18.687424,0.7032967,sol_nn_2_derivative
704,18.904617,0.7042957,sol_nn_2_derivative
705,18.79625,0.7052947,sol_nn_2_derivative
706,18.229095,0.7062937,sol_nn_2_derivative
707,17.072372,0.70729274,sol_nn_2_derivative
708,15.210876,0.7082917,sol_nn_2_derivative
709,12.55014,0.7092907,sol_nn_2_derivative
710,9.025589,0.7102897,sol_nn_2_derivative
711,4.6121674,0.7112887,sol_nn_2_derivative
712,-0.6728058,0.7122877,sol_nn_2_derivative
713,-6.762863,0.7132867,sol_nn_2_derivative
714,-13.543274,0.71428573,sol_nn_2_derivative
715,-20.850449,0.7152847,sol_nn_2_derivative
716,-28.477676,0.71628374,sol_nn_2_derivative
717,-36.178192,0.7172827,sol_nn_2_derivative
718,-43.680267,0.71828175,sol_nn_2_derivative
719,-50.69203,0.7192807,sol_nn_2_derivative
720,-56.91983,0.7202797,sol_nn_2_derivative
721,-62.078934,0.7212787,sol_nn_2_derivative
722,-65.90959,0.7222777,sol_nn_2_derivative
723,-68.19112,0.72327673,sol_nn_2_derivative
724,-68.75597,0.7242757,sol_nn_2_derivative
725,-67.50009,0.72527474,sol_nn_2_derivative
726,-64.39157,0.7262737,sol_nn_2_derivative
727,-59.476105,0.72727275,sol_nn_2_derivative
728,-52.877777,0.7282717,sol_nn_2_derivative
729,-44.793243,0.72927076,sol_nn_2_derivative
730,-35.48703,0.73026973,sol_nn_2_derivative
731,-25.272736,0.7312687,sol_nn_2_derivative
732,-14.504395,0.73226774,sol_nn_2_derivative
733,-3.5522156,0.7332667,sol_nn_2_derivative
734,7.2122498,0.73426574,sol_nn_2_derivative
735,17.43634,0.7352647,sol_nn_2_derivative
736,26.80188,0.73626375,sol_nn_2_derivative
737,35.03604,0.7372627,sol_nn_2_derivative
738,41.922546,0.73826176,sol_nn_2_derivative
739,47.3042,0.73926073,sol_nn_2_derivative
740,51.08548,0.74025977,sol_nn_2_derivative
741,53.229248,0.74125874,sol_nn_2_derivative
742,53.750885,0.7422577,sol_nn_2_derivative
743,52.71289,0.74325675,sol_nn_2_derivative
744,50.21762,0.7442557,sol_nn_2_derivative
745,46.398438,0.74525476,sol_nn_2_derivative
746,41.412323,0.7462537,sol_nn_2_derivative
747,35.435944,0.74725276,sol_nn_2_derivative
748,28.656128,0.74825174,sol_nn_2_derivative
749,21.267944,0.74925077,sol_nn_2_derivative
750,13.468903,0.75024974,sol_nn_2_derivative
751,5.455536,0.7512488,sol_nn_2_derivative
752,-2.5786743,0.75224775,sol_nn_2_derivative
753,-10.448151,0.7532467,sol_nn_2_derivative
754,-17.973572,0.75424576,sol_nn_2_derivative
755,-24.987732,0.75524473,sol_nn_2_derivative
756,-31.334839,0.75624377,sol_nn_2_derivative
757,-36.87317,0.75724274,sol_nn_2_derivative
758,-41.474182,0.7582418,sol_nn_2_derivative
759,-45.026855,0.75924075,sol_nn_2_derivative
760,-47.4364,0.7602398,sol_nn_2_derivative
761,-48.627045,0.76123875,sol_nn_2_derivative
762,-48.54236,0.7622378,sol_nn_2_derivative
763,-47.147644,0.76323676,sol_nn_2_derivative
764,-44.431824,0.76423573,sol_nn_2_derivative
765,-40.409058,0.76523477,sol_nn_2_derivative
766,-35.12256,0.76623374,sol_nn_2_derivative
767,-28.646301,0.7672328,sol_nn_2_derivative
768,-21.089478,0.76823175,sol_nn_2_derivative
769,-12.597839,0.7692308,sol_nn_2_derivative
770,-3.3566895,0.77022976,sol_nn_2_derivative
771,6.4069214,0.7712288,sol_nn_2_derivative
772,16.424133,0.77222776,sol_nn_2_derivative
773,26.386414,0.7732268,sol_nn_2_derivative
774,35.947083,0.7742258,sol_nn_2_derivative
775,44.735046,0.7752248,sol_nn_2_derivative
776,52.359253,0.7762238,sol_nn_2_derivative
777,58.43164,0.77722275,sol_nn_2_derivative
778,62.58362,0.7782218,sol_nn_2_derivative
779,64.49689,0.77922076,sol_nn_2_derivative
780,63.930847,0.7802198,sol_nn_2_derivative
781,60.75232,0.78121877,sol_nn_2_derivative
782,54.96985,0.7822178,sol_nn_2_derivative
783,46.75891,0.7832168,sol_nn_2_derivative
784,36.476196,0.7842158,sol_nn_2_derivative
785,24.664001,0.7852148,sol_nn_2_derivative
786,12.031677,0.7862138,sol_nn_2_derivative
787,-0.5745239,0.7872128,sol_nn_2_derivative
788,-12.237061,0.78821176,sol_nn_2_derivative
789,-22.03955,0.7892108,sol_nn_2_derivative
790,-29.15216,0.7902098,sol_nn_2_derivative
791,-32.929504,0.7912088,sol_nn_2_derivative
792,-32.990234,0.7922078,sol_nn_2_derivative
793,-29.280396,0.7932068,sol_nn_2_derivative
794,-22.10614,0.7942058,sol_nn_2_derivative
795,-12.127502,0.7952048,sol_nn_2_derivative
796,-0.30975342,0.7962038,sol_nn_2_derivative
797,12.175537,0.7972028,sol_nn_2_derivative
798,24.06366,0.7982018,sol_nn_2_derivative
799,34.159485,0.7992008,sol_nn_2_derivative
800,41.47232,0.8001998,sol_nn_2_derivative
801,45.352234,0.8011988,sol_nn_2_derivative
802,45.58319,0.8021978,sol_nn_2_derivative
803,42.405212,0.8031968,sol_nn_2_derivative
804,36.492615,0.8041958,sol_nn_2_derivative
805,28.840973,0.8051948,sol_nn_2_derivative
806,20.608551,0.8061938,sol_nn_2_derivative
807,12.938721,0.8071928,sol_nn_2_derivative
808,6.755829,0.80819184,sol_nn_2_derivative
809,2.626587,0.8091908,sol_nn_2_derivative
810,0.66085815,0.8101898,sol_nn_2_derivative
811,0.5092468,0.8111888,sol_nn_2_derivative
812,1.4376831,0.8121878,sol_nn_2_derivative
813,2.4719238,0.8131868,sol_nn_2_derivative
814,2.604065,0.8141858,sol_nn_2_derivative
815,0.9879608,0.81518483,sol_nn_2_derivative
816,-2.885437,0.8161838,sol_nn_2_derivative
817,-9.079666,0.81718284,sol_nn_2_derivative
818,-17.187187,0.8181818,sol_nn_2_derivative
819,-26.406761,0.81918085,sol_nn_2_derivative
820,-35.68365,0.8201798,sol_nn_2_derivative
821,-43.901966,0.8211788,sol_nn_2_derivative
822,-50.076607,0.8221778,sol_nn_2_derivative
823,-53.507027,0.8231768,sol_nn_2_derivative
824,-53.880356,0.82417583,sol_nn_2_derivative
825,-51.28778,0.8251748,sol_nn_2_derivative
826,-46.180046,0.82617384,sol_nn_2_derivative
827,-39.277794,0.8271728,sol_nn_2_derivative
828,-31.435837,0.82817185,sol_nn_2_derivative
829,-23.513206,0.8291708,sol_nn_2_derivative
830,-16.262894,0.83016986,sol_nn_2_derivative
831,-10.233032,0.83116883,sol_nn_2_derivative
832,-5.735962,0.8321678,sol_nn_2_derivative
833,-2.8381195,0.83316684,sol_nn_2_derivative
834,-1.4023132,0.8341658,sol_nn_2_derivative
835,-1.1496124,0.83516484,sol_nn_2_derivative
836,-1.7279663,0.8361638,sol_nn_2_derivative
837,-2.7997437,0.83716285,sol_nn_2_derivative
838,-4.091034,0.8381618,sol_nn_2_derivative
839,-5.432007,0.83916086,sol_nn_2_derivative
840,-6.767914,0.84015983,sol_nn_2_derivative
841,-8.138855,0.84115887,sol_nn_2_derivative
842,-9.643127,0.84215784,sol_nn_2_derivative
843,-11.382538,0.8431568,sol_nn_2_derivative
844,-13.412231,0.84415585,sol_nn_2_derivative
845,-15.694824,0.8451548,sol_nn_2_derivative
846,-18.08667,0.84615386,sol_nn_2_derivative
847,-20.33728,0.8471528,sol_nn_2_derivative
848,-22.126038,0.84815186,sol_nn_2_derivative
849,-23.108063,0.84915084,sol_nn_2_derivative
850,-22.97284,0.85014987,sol_nn_2_derivative
851,-21.500488,0.85114884,sol_nn_2_derivative
852,-18.602417,0.8521479,sol_nn_2_derivative
853,-14.34021,0.85314685,sol_nn_2_derivative
854,-8.928955,0.8541458,sol_nn_2_derivative
855,-2.7068481,0.85514486,sol_nn_2_derivative
856,3.8943481,0.85614383,sol_nn_2_derivative
857,10.405762,0.85714287,sol_nn_2_derivative
858,16.361755,0.85814184,sol_nn_2_derivative
859,21.353516,0.8591409,sol_nn_2_derivative
860,25.058472,0.86013985,sol_nn_2_derivative
861,27.26941,0.8611389,sol_nn_2_derivative
862,27.903076,0.86213785,sol_nn_2_derivative
863,27.00055,0.8631369,sol_nn_2_derivative
864,24.715271,0.86413586,sol_nn_2_derivative
865,21.293335,0.8651349,sol_nn_2_derivative
866,17.04663,0.86613387,sol_nn_2_derivative
867,12.322754,0.86713284,sol_nn_2_derivative
868,7.4767456,0.8681319,sol_nn_2_derivative
869,2.8449707,0.86913085,sol_nn_2_derivative
870,-1.279541,0.8701299,sol_nn_2_derivative
871,-4.665039,0.87112886,sol_nn_2_derivative
872,-7.1499023,0.8721279,sol_nn_2_derivative
873,-8.650085,0.87312686,sol_nn_2_derivative
874,-9.158447,0.8741259,sol_nn_2_derivative
875,-8.738159,0.8751249,sol_nn_2_derivative
876,-7.5113525,0.8761239,sol_nn_2_derivative
877,-5.649597,0.8771229,sol_nn_2_derivative
878,-3.3563232,0.87812185,sol_nn_2_derivative
879,-0.8534546,0.8791209,sol_nn_2_derivative
880,1.6350708,0.88011986,sol_nn_2_derivative
881,3.8966675,0.8811189,sol_nn_2_derivative
882,5.7404785,0.88211787,sol_nn_2_derivative
883,7.0080566,0.8831169,sol_nn_2_derivative
884,7.5811157,0.8841159,sol_nn_2_derivative
885,7.385681,0.8851149,sol_nn_2_derivative
886,6.392761,0.8861139,sol_nn_2_derivative
887,4.6190186,0.8871129,sol_nn_2_derivative
888,2.1234741,0.8881119,sol_nn_2_derivative
889,-0.9972534,0.88911086,sol_nn_2_derivative
890,-4.6153564,0.8901099,sol_nn_2_derivative
891,-8.581055,0.8911089,sol_nn_2_derivative
892,-12.726715,0.8921079,sol_nn_2_derivative
893,-16.8815,0.8931069,sol_nn_2_derivative
894,-20.873291,0.8941059,sol_nn_2_derivative
895,-24.542847,0.8951049,sol_nn_2_derivative
896,-27.74759,0.8961039,sol_nn_2_derivative
897,-30.364471,0.8971029,sol_nn_2_derivative
898,-32.29956,0.8981019,sol_nn_2_derivative
899,-33.48703,0.8991009,sol_nn_2_derivative
900,-33.890015,0.9000999,sol_nn_2_derivative
901,-33.499817,0.9010989,sol_nn_2_derivative
902,-32.335144,0.9020979,sol_nn_2_derivative
903,-30.4346,0.9030969,sol_nn_2_derivative
904,-27.857208,0.9040959,sol_nn_2_derivative
905,-24.673279,0.9050949,sol_nn_2_derivative
906,-20.963654,0.9060939,sol_nn_2_derivative
907,-16.811005,0.9070929,sol_nn_2_derivative
908,-12.302002,0.9080919,sol_nn_2_derivative
909,-7.5185547,0.90909094,sol_nn_2_derivative
910,-2.5414124,0.9100899,sol_nn_2_derivative
911,2.5535889,0.9110889,sol_nn_2_derivative
912,7.692688,0.9120879,sol_nn_2_derivative
913,12.802673,0.9130869,sol_nn_2_derivative
914,17.811676,0.9140859,sol_nn_2_derivative
915,22.643463,0.9150849,sol_nn_2_derivative
916,27.218384,0.91608393,sol_nn_2_derivative
917,31.45227,0.9170829,sol_nn_2_derivative
918,35.255188,0.91808194,sol_nn_2_derivative
919,38.533905,0.9190809,sol_nn_2_derivative
920,41.194702,0.92007995,sol_nn_2_derivative
921,43.14621,0.9210789,sol_nn_2_derivative
922,44.305237,0.9220779,sol_nn_2_derivative
923,44.600967,0.9230769,sol_nn_2_derivative
924,43.982635,0.9240759,sol_nn_2_derivative
925,42.421356,0.92507493,sol_nn_2_derivative
926,39.91707,0.9260739,sol_nn_2_derivative
927,36.501144,0.92707294,sol_nn_2_derivative
928,32.23697,0.9280719,sol_nn_2_derivative
929,27.218369,0.92907095,sol_nn_2_derivative
930,21.569794,0.9300699,sol_nn_2_derivative
931,15.437851,0.93106896,sol_nn_2_derivative
932,8.988815,0.93206793,sol_nn_2_derivative
933,2.399231,0.9330669,sol_nn_2_derivative
934,-4.152649,0.93406594,sol_nn_2_derivative
935,-10.491592,0.9350649,sol_nn_2_derivative
936,-16.457565,0.93606395,sol_nn_2_derivative
937,-21.90747,0.9370629,sol_nn_2_derivative
938,-26.723083,0.93806195,sol_nn_2_derivative
939,-30.81285,0.9390609,sol_nn_2_derivative
940,-34.114304,0.94005996,sol_nn_2_derivative
941,-36.59349,0.94105893,sol_nn_2_derivative
942,-38.24344,0.94205797,sol_nn_2_derivative
943,-39.081482,0.94305694,sol_nn_2_derivative
944,-39.14633,0.9440559,sol_nn_2_derivative
945,-38.493164,0.94505495,sol_nn_2_derivative
946,-37.19005,0.9460539,sol_nn_2_derivative
947,-35.313354,0.94705296,sol_nn_2_derivative
948,-32.944443,0.9480519,sol_nn_2_derivative
949,-30.165878,0.94905096,sol_nn_2_derivative
950,-27.059128,0.95004994,sol_nn_2_derivative
951,-23.70131,0.951049,sol_nn_2_derivative
952,-20.165756,0.95204794,sol_nn_2_derivative
953,-16.517319,0.953047,sol_nn_2_derivative
954,-12.815353,0.95404595,sol_nn_2_derivative
955,-9.110626,0.955045,sol_nn_2_derivative
956,-5.4475555,0.95604396,sol_nn_2_derivative
957,-1.8628082,0.95704293,sol_nn_2_derivative
958,1.6140137,0.95804197,sol_nn_2_derivative
959,4.9584503,0.95904094,sol_nn_2_derivative
960,8.152924,0.96004,sol_nn_2_derivative
961,11.183334,0.96103895,sol_nn_2_derivative
962,14.041168,0.962038,sol_nn_2_derivative
963,16.720627,0.96303695,sol_nn_2_derivative
964,19.219597,0.964036,sol_nn_2_derivative
965,21.538078,0.96503496,sol_nn_2_derivative
966,23.678612,0.966034,sol_nn_2_derivative
967,25.645111,0.96703297,sol_nn_2_derivative
968,27.442787,0.96803194,sol_nn_2_derivative
969,29.077988,0.969031,sol_nn_2_derivative
970,30.557861,0.97002995,sol_nn_2_derivative
971,31.889389,0.971029,sol_nn_2_derivative
972,33.08059,0.97202796,sol_nn_2_derivative
973,34.139137,0.973027,sol_nn_2_derivative
974,35.073174,0.97402596,sol_nn_2_derivative
975,35.89035,0.975025,sol_nn_2_derivative
976,36.59813,0.976024,sol_nn_2_derivative
977,37.2043,0.977023,sol_nn_2_derivative
978,37.715614,0.978022,sol_nn_2_derivative
979,38.138947,0.97902095,sol_nn_2_derivative
980,38.481102,0.98002,sol_nn_2_derivative
981,38.747963,0.98101896,sol_nn_2_derivative
982,38.94548,0.982018,sol_nn_2_derivative
983,39.079185,0.98301697,sol_nn_2_derivative
984,39.15422,0.984016,sol_nn_2_derivative
985,39.1754,0.985015,sol_nn_2_derivative
986,39.14729,0.986014,sol_nn_2_derivative
987,39.07427,0.987013,sol_nn_2_derivative
988,38.95996,0.988012,sol_nn_2_derivative
989,38.80834,0.989011,sol_nn_2_derivative
990,38.622673,0.99000996,sol_nn_2_derivative
991,38.406143,0.991009,sol_nn_2_derivative
992,38.161854,0.992008,sol_nn_2_derivative
993,37.892235,0.993007,sol_nn_2_derivative
994,37.600048,0.994006,sol_nn_2_derivative
995,37.287415,0.995005,sol_nn_2_derivative
996,36.95669,0.996004,sol_nn_2_derivative
997,36.60975,0.997003,sol_nn_2_derivative
998,36.24838,0.998002,sol_nn_2_derivative
999,35.874462,0.999001,sol_nn_2_derivative


==> visu/tikz_csvs_one_dim/result_best_run_one_dim/test_nn.csv <==
,X_x,value,name
0,0.0,5.4504722e-05,test_nn
1,0.001,0.0290086,test_nn
2,0.002,0.057983957,test_nn
3,0.003,0.086979,test_nn
4,0.004,0.11599222,test_nn
5,0.005,0.14502756,test_nn
6,0.006,0.17408265,test_nn
7,0.007,0.20315716,test_nn
8,0.008,0.23225209,test_nn
9,0.009,0.2613675,test_nn
10,0.01,0.29050237,test_nn
11,0.011,0.31965715,test_nn
12,0.012,0.3488328,test_nn
13,0.013,0.37802652,test_nn
14,0.014,0.40723917,test_nn
15,0.015,0.43647256,test_nn
16,0.016,0.46572387,test_nn
17,0.017,0.49499348,test_nn
18,0.018,0.5242812,test_nn
19,0.019,0.5535867,test_nn
20,0.02,0.5829083,test_nn
21,0.021,0.6122463,test_nn
22,0.022,0.6416004,test_nn
23,0.023,0.6709695,test_nn
24,0.024,0.7003522,test_nn
25,0.025,0.7297487,test_nn
26,0.026,0.7591572,test_nn
27,0.027,0.7885773,test_nn
28,0.028,0.81800735,test_nn
29,0.029,0.8474478,test_nn
30,0.03,0.8768959,test_nn
31,0.031,0.9063518,test_nn
32,0.032,0.93581223,test_nn
33,0.033,0.96527904,test_nn
34,0.034,0.99474895,test_nn
35,0.035,1.0242208,test_nn
36,0.036,1.053695,test_nn
37,0.037,1.0831673,test_nn
38,0.038,1.112638,test_nn
39,0.039,1.1421058,test_nn
40,0.04,1.1715691,test_nn
41,0.041,1.2010272,test_nn
42,0.042,1.2304772,test_nn
43,0.043,1.2599194,test_nn
44,0.044,1.2893509,test_nn
45,0.045,1.3187721,test_nn
46,0.046,1.3481812,test_nn
47,0.047,1.3775759,test_nn
48,0.048,1.4069562,test_nn
49,0.049,1.4363207,test_nn
50,0.05,1.4656681,test_nn
51,0.051,1.494997,test_nn
52,0.052,1.5243082,test_nn
53,0.053,1.553598,test_nn
54,0.054,1.5828695,test_nn
55,0.055,1.6121191,test_nn
56,0.056,1.6413469,test_nn
57,0.057,1.6705532,test_nn
58,0.058,1.6997373,test_nn
59,0.059,1.7288988,test_nn
60,0.06,1.7580378,test_nn
61,0.061,1.787154,test_nn
62,0.062,1.8162489,test_nn
63,0.063,1.8453209,test_nn
64,0.064,1.8743715,test_nn
65,0.065,1.9034016,test_nn
66,0.066,1.9324114,test_nn
67,0.067,1.9614019,test_nn
68,0.068,1.9903746,test_nn
69,0.069,2.0193284,test_nn
70,0.07,2.0482671,test_nn
71,0.071,2.0771904,test_nn
72,0.072,2.1061006,test_nn
73,0.073,2.1349988,test_nn
74,0.074,2.1638865,test_nn
75,0.075,2.1927643,test_nn
76,0.076,2.2216363,test_nn
77,0.077,2.2505016,test_nn
78,0.078,2.2793634,test_nn
79,0.079,2.3082242,test_nn
80,0.08,2.3370833,test_nn
81,0.081,2.3659449,test_nn
82,0.082,2.3948097,test_nn
83,0.083,2.4236798,test_nn
84,0.084,2.4525561,test_nn
85,0.085,2.4814427,test_nn
86,0.086,2.5103393,test_nn
87,0.087,2.5392475,test_nn
88,0.088,2.5681705,test_nn
89,0.089,2.597108,test_nn
90,0.09,2.6260624,test_nn
91,0.091,2.655034,test_nn
92,0.092,2.6840272,test_nn
93,0.093,2.7130399,test_nn
94,0.094,2.7420735,test_nn
95,0.095,2.7711306,test_nn
96,0.096,2.80021,test_nn
97,0.097,2.8293142,test_nn
98,0.098,2.8584428,test_nn
99,0.099,2.887597,test_nn
100,0.1,2.9167747,test_nn
101,0.101,2.9459786,test_nn
102,0.102,2.9752078,test_nn
103,0.103,3.0044618,test_nn
104,0.104,3.0337408,test_nn
105,0.105,3.0630443,test_nn
106,0.106,3.092371,test_nn
107,0.107,3.1217206,test_nn
108,0.108,3.1510916,test_nn
109,0.109,3.1804836,test_nn
110,0.11,3.2098956,test_nn
111,0.111,3.2393248,test_nn
112,0.112,3.2687714,test_nn
113,0.113,3.2982326,test_nn
114,0.114,3.3277073,test_nn
115,0.115,3.3571937,test_nn
116,0.116,3.3866892,test_nn
117,0.117,3.416192,test_nn
118,0.118,3.4457016,test_nn
119,0.119,3.4752142,test_nn
120,0.12,3.5047274,test_nn
121,0.121,3.5342405,test_nn
122,0.122,3.563751,test_nn
123,0.123,3.593256,test_nn
124,0.124,3.6227534,test_nn
125,0.125,3.6522431,test_nn
126,0.126,3.6817203,test_nn
127,0.127,3.7111845,test_nn
128,0.128,3.740634,test_nn
129,0.129,3.7700663,test_nn
130,0.13,3.7994819,test_nn
131,0.131,3.8288774,test_nn
132,0.132,3.858252,test_nn
133,0.133,3.887604,test_nn
134,0.134,3.9169338,test_nn
135,0.135,3.94624,test_nn
136,0.136,3.975522,test_nn
137,0.137,4.004779,test_nn
138,0.138,4.034012,test_nn
139,0.139,4.0632205,test_nn
140,0.14,4.092403,test_nn
141,0.141,4.121562,test_nn
142,0.142,4.150698,test_nn
143,0.143,4.179812,test_nn
144,0.144,4.208902,test_nn
145,0.145,4.2379723,test_nn
146,0.146,4.267023,test_nn
147,0.147,4.2960567,test_nn
148,0.148,4.325073,test_nn
149,0.149,4.3540745,test_nn
150,0.15,4.383062,test_nn
151,0.151,4.412039,test_nn
152,0.152,4.4410057,test_nn
153,0.153,4.4699655,test_nn
154,0.154,4.49892,test_nn
155,0.155,4.527869,test_nn
156,0.156,4.5568185,test_nn
157,0.157,4.585766,test_nn
158,0.158,4.614715,test_nn
159,0.159,4.643667,test_nn
160,0.16,4.6726236,test_nn
161,0.161,4.7015877,test_nn
162,0.162,4.7305584,test_nn
163,0.163,4.7595377,test_nn
164,0.164,4.7885265,test_nn
165,0.165,4.817528,test_nn
166,0.166,4.8465395,test_nn
167,0.167,4.875564,test_nn
168,0.168,4.9046,test_nn
169,0.169,4.93365,test_nn
170,0.17,4.9627137,test_nn
171,0.171,4.9917912,test_nn
172,0.172,5.020883,test_nn
173,0.173,5.0499873,test_nn
174,0.174,5.0791063,test_nn
175,0.175,5.1082397,test_nn
176,0.176,5.1373863,test_nn
177,0.177,5.166545,test_nn
178,0.178,5.195717,test_nn
179,0.179,5.2249017,test_nn
180,0.18,5.2540994,test_nn
181,0.181,5.283307,test_nn
182,0.182,5.3125267,test_nn
183,0.183,5.341758,test_nn
184,0.184,5.3709984,test_nn
185,0.185,5.40025,test_nn
186,0.186,5.42951,test_nn
187,0.187,5.4587784,test_nn
188,0.188,5.4880548,test_nn
189,0.189,5.51734,test_nn
190,0.19,5.5466313,test_nn
191,0.191,5.57593,test_nn
192,0.192,5.6052346,test_nn
193,0.193,5.634546,test_nn
194,0.194,5.663861,test_nn
195,0.195,5.693182,test_nn
196,0.196,5.722507,test_nn
197,0.197,5.7518363,test_nn
198,0.198,5.781171,test_nn
199,0.199,5.810506,test_nn
200,0.2,5.8398457,test_nn
201,0.201,5.8691897,test_nn
202,0.202,5.8985367,test_nn
203,0.203,5.927886,test_nn
204,0.204,5.95724,test_nn
205,0.205,5.9865966,test_nn
206,0.206,6.0159593,test_nn
207,0.207,6.0453258,test_nn
208,0.208,6.074698,test_nn
209,0.209,6.1040735,test_nn
210,0.21,6.1334577,test_nn
211,0.211,6.1628485,test_nn
212,0.212,6.192248,test_nn
213,0.213,6.221655,test_nn
214,0.214,6.251073,test_nn
215,0.215,6.2804995,test_nn
216,0.216,6.3099375,test_nn
217,0.217,6.339387,test_nn
218,0.218,6.3688474,test_nn
219,0.219,6.398321,test_nn
220,0.22,6.427806,test_nn
221,0.221,6.4573035,test_nn
222,0.222,6.4868126,test_nn
223,0.223,6.516332,test_nn
224,0.224,6.5458636,test_nn
225,0.225,6.575403,test_nn
226,0.226,6.604953,test_nn
227,0.227,6.6345086,test_nn
228,0.228,6.664069,test_nn
229,0.229,6.6936326,test_nn
230,0.23,6.723197,test_nn
231,0.231,6.752761,test_nn
232,0.232,6.782319,test_nn
233,0.233,6.8118706,test_nn
234,0.234,6.841413,test_nn
235,0.235,6.8709393,test_nn
236,0.236,6.9004526,test_nn
237,0.237,6.929943,test_nn
238,0.238,6.959411,test_nn
239,0.239,6.988852,test_nn
240,0.24,7.018262,test_nn
241,0.241,7.04764,test_nn
242,0.242,7.0769825,test_nn
243,0.243,7.106284,test_nn
244,0.244,7.135547,test_nn
245,0.245,7.1647654,test_nn
246,0.246,7.193941,test_nn
247,0.247,7.223071,test_nn
248,0.248,7.252157,test_nn
249,0.249,7.2811937,test_nn
250,0.25,7.310188,test_nn
251,0.251,7.339136,test_nn
252,0.252,7.368042,test_nn
253,0.253,7.3969064,test_nn
254,0.254,7.4257317,test_nn
255,0.255,7.454521,test_nn
256,0.256,7.483276,test_nn
257,0.257,7.512,test_nn
258,0.258,7.540696,test_nn
259,0.259,7.5693717,test_nn
260,0.26,7.598025,test_nn
261,0.261,7.626665,test_nn
262,0.262,7.655292,test_nn
263,0.263,7.683913,test_nn
264,0.264,7.712531,test_nn
265,0.265,7.741149,test_nn
266,0.266,7.769773,test_nn
267,0.267,7.7984056,test_nn
268,0.268,7.8270526,test_nn
269,0.269,7.8557134,test_nn
270,0.27,7.8843956,test_nn
271,0.271,7.913102,test_nn
272,0.272,7.941835,test_nn
273,0.273,7.970597,test_nn
274,0.274,7.9993887,test_nn
275,0.275,8.028217,test_nn
276,0.276,8.057079,test_nn
277,0.277,8.085979,test_nn
278,0.278,8.114918,test_nn
279,0.279,8.143897,test_nn
280,0.28,8.172917,test_nn
281,0.281,8.201978,test_nn
282,0.282,8.231078,test_nn
283,0.283,8.2602215,test_nn
284,0.284,8.289405,test_nn
285,0.285,8.318629,test_nn
286,0.286,8.347895,test_nn
287,0.287,8.377194,test_nn
288,0.288,8.406532,test_nn
289,0.289,8.435907,test_nn
290,0.29,8.465315,test_nn
291,0.291,8.494755,test_nn
292,0.292,8.524226,test_nn
293,0.293,8.553725,test_nn
294,0.294,8.583252,test_nn
295,0.295,8.6128,test_nn
296,0.296,8.642368,test_nn
297,0.297,8.671959,test_nn
298,0.298,8.701568,test_nn
299,0.299,8.731188,test_nn
300,0.3,8.760821,test_nn
301,0.301,8.790464,test_nn
302,0.302,8.820114,test_nn
303,0.303,8.849769,test_nn
304,0.304,8.879427,test_nn
305,0.305,8.909084,test_nn
306,0.306,8.938739,test_nn
307,0.307,8.968391,test_nn
308,0.308,8.998037,test_nn
309,0.309,9.02767,test_nn
310,0.31,9.057296,test_nn
311,0.311,9.086907,test_nn
312,0.312,9.116506,test_nn
313,0.313,9.146085,test_nn
314,0.314,9.17565,test_nn
315,0.315,9.205192,test_nn
316,0.316,9.23471,test_nn
317,0.317,9.264206,test_nn
318,0.318,9.293678,test_nn
319,0.319,9.323124,test_nn
320,0.32,9.35254,test_nn
321,0.321,9.381926,test_nn
322,0.322,9.411281,test_nn
323,0.323,9.440607,test_nn
324,0.324,9.469895,test_nn
325,0.325,9.499149,test_nn
326,0.326,9.52837,test_nn
327,0.327,9.557549,test_nn
328,0.328,9.58669,test_nn
329,0.329,9.61579,test_nn
330,0.33,9.644852,test_nn
331,0.331,9.673866,test_nn
332,0.332,9.702837,test_nn
333,0.333,9.731762,test_nn
334,0.334,9.760642,test_nn
335,0.335,9.78947,test_nn
336,0.336,9.818249,test_nn
337,0.337,9.846976,test_nn
338,0.338,9.875649,test_nn
339,0.339,9.904266,test_nn
340,0.34,9.932827,test_nn
341,0.341,9.961326,test_nn
342,0.342,9.989766,test_nn
343,0.343,10.018141,test_nn
344,0.344,10.046451,test_nn
345,0.345,10.074694,test_nn
346,0.346,10.102864,test_nn
347,0.347,10.130962,test_nn
348,0.348,10.158985,test_nn
349,0.349,10.186932,test_nn
350,0.35,10.214793,test_nn
351,0.351,10.242575,test_nn
352,0.352,10.270269,test_nn
353,0.353,10.2978735,test_nn
354,0.354,10.325386,test_nn
355,0.355,10.352803,test_nn
356,0.356,10.38012,test_nn
357,0.357,10.407332,test_nn
358,0.358,10.4344425,test_nn
359,0.359,10.461444,test_nn
360,0.36,10.488333,test_nn
361,0.361,10.515105,test_nn
362,0.362,10.5417595,test_nn
363,0.363,10.568289,test_nn
364,0.364,10.594696,test_nn
365,0.365,10.620972,test_nn
366,0.366,10.647116,test_nn
367,0.367,10.673122,test_nn
368,0.368,10.698988,test_nn
369,0.369,10.7247095,test_nn
370,0.37,10.750288,test_nn
371,0.371,10.775714,test_nn
372,0.372,10.800987,test_nn
373,0.373,10.826103,test_nn
374,0.374,10.851062,test_nn
375,0.375,10.8758545,test_nn
376,0.376,10.900482,test_nn
377,0.377,10.924942,test_nn
378,0.378,10.949229,test_nn
379,0.379,10.973341,test_nn
380,0.38,10.997275,test_nn
381,0.381,11.02103,test_nn
382,0.382,11.0446005,test_nn
383,0.383,11.067987,test_nn
384,0.384,11.091186,test_nn
385,0.385,11.114192,test_nn
386,0.386,11.137007,test_nn
387,0.387,11.159628,test_nn
388,0.388,11.182052,test_nn
389,0.389,11.204277,test_nn
390,0.39,11.226299,test_nn
391,0.391,11.248122,test_nn
392,0.392,11.26974,test_nn
393,0.393,11.291153,test_nn
394,0.394,11.312361,test_nn
395,0.395,11.333359,test_nn
396,0.396,11.354149,test_nn
397,0.397,11.374727,test_nn
398,0.398,11.395098,test_nn
399,0.399,11.415256,test_nn
400,0.4,11.435203,test_nn
401,0.401,11.454939,test_nn
402,0.402,11.474461,test_nn
403,0.403,11.4937725,test_nn
404,0.404,11.512874,test_nn
405,0.405,11.531761,test_nn
406,0.406,11.550441,test_nn
407,0.407,11.568909,test_nn
408,0.408,11.58717,test_nn
409,0.409,11.605223,test_nn
410,0.41,11.623069,test_nn
411,0.411,11.64071,test_nn
412,0.412,11.658148,test_nn
413,0.413,11.675385,test_nn
414,0.414,11.692422,test_nn
415,0.415,11.709262,test_nn
416,0.416,11.725909,test_nn
417,0.417,11.742357,test_nn
418,0.418,11.758618,test_nn
419,0.419,11.774693,test_nn
420,0.42,11.79058,test_nn
421,0.421,11.806281,test_nn
422,0.422,11.821802,test_nn
423,0.423,11.837144,test_nn
424,0.424,11.852307,test_nn
425,0.425,11.867296,test_nn
426,0.426,11.882112,test_nn
427,0.427,11.896754,test_nn
428,0.428,11.911229,test_nn
429,0.429,11.925531,test_nn
430,0.43,11.939666,test_nn
431,0.431,11.95363,test_nn
432,0.432,11.967428,test_nn
433,0.433,11.981056,test_nn
434,0.434,11.994515,test_nn
435,0.435,12.007806,test_nn
436,0.436,12.020924,test_nn
437,0.437,12.033867,test_nn
438,0.438,12.046636,test_nn
439,0.439,12.059229,test_nn
440,0.44,12.071641,test_nn
441,0.441,12.08387,test_nn
442,0.442,12.095917,test_nn
443,0.443,12.107772,test_nn
444,0.444,12.119436,test_nn
445,0.445,12.130907,test_nn
446,0.446,12.1421795,test_nn
447,0.447,12.153247,test_nn
448,0.448,12.164111,test_nn
449,0.449,12.174768,test_nn
450,0.45,12.185216,test_nn
451,0.451,12.195448,test_nn
452,0.452,12.205465,test_nn
453,0.453,12.215263,test_nn
454,0.454,12.224839,test_nn
455,0.455,12.234194,test_nn
456,0.456,12.243323,test_nn
457,0.457,12.252228,test_nn
458,0.458,12.260905,test_nn
459,0.459,12.269355,test_nn
460,0.46,12.277575,test_nn
461,0.461,12.285568,test_nn
462,0.462,12.293333,test_nn
463,0.463,12.300868,test_nn
464,0.464,12.308176,test_nn
465,0.465,12.315256,test_nn
466,0.466,12.322111,test_nn
467,0.467,12.328739,test_nn
468,0.468,12.335142,test_nn
469,0.469,12.341323,test_nn
470,0.47,12.3472805,test_nn
471,0.471,12.353018,test_nn
472,0.472,12.358536,test_nn
473,0.473,12.363835,test_nn
474,0.474,12.368921,test_nn
475,0.475,12.373791,test_nn
476,0.476,12.37845,test_nn
477,0.477,12.382896,test_nn
478,0.478,12.3871355,test_nn
479,0.479,12.391167,test_nn
480,0.48,12.394989,test_nn
481,0.481,12.398609,test_nn
482,0.482,12.402028,test_nn
483,0.483,12.405244,test_nn
484,0.484,12.408258,test_nn
485,0.485,12.411079,test_nn
486,0.486,12.413698,test_nn
487,0.487,12.416126,test_nn
488,0.488,12.418357,test_nn
489,0.489,12.420396,test_nn
490,0.49,12.422242,test_nn
491,0.491,12.423897,test_nn
492,0.492,12.425364,test_nn
493,0.493,12.426639,test_nn
494,0.494,12.427726,test_nn
495,0.495,12.428627,test_nn
496,0.496,12.42934,test_nn
497,0.497,12.429867,test_nn
498,0.498,12.430208,test_nn
499,0.499,12.430363,test_nn
500,0.5,12.430335,test_nn
501,0.501,12.4301195,test_nn
502,0.502,12.42972,test_nn
503,0.503,12.429136,test_nn
504,0.504,12.428369,test_nn
505,0.505,12.427417,test_nn
506,0.506,12.42628,test_nn
507,0.507,12.424958,test_nn
508,0.508,12.42345,test_nn
509,0.509,12.421761,test_nn
510,0.51,12.419883,test_nn
511,0.511,12.41782,test_nn
512,0.512,12.415569,test_nn
513,0.513,12.413135,test_nn
514,0.514,12.41051,test_nn
515,0.515,12.4077,test_nn
516,0.516,12.404699,test_nn
517,0.517,12.401507,test_nn
518,0.518,12.3981285,test_nn
519,0.519,12.394558,test_nn
520,0.52,12.390795,test_nn
521,0.521,12.38684,test_nn
522,0.522,12.382691,test_nn
523,0.523,12.378348,test_nn
524,0.524,12.373811,test_nn
525,0.525,12.369077,test_nn
526,0.526,12.364145,test_nn
527,0.527,12.3590145,test_nn
528,0.528,12.353685,test_nn
529,0.529,12.34816,test_nn
530,0.53,12.34243,test_nn
531,0.531,12.336497,test_nn
532,0.532,12.330363,test_nn
533,0.533,12.324028,test_nn
534,0.534,12.317485,test_nn
535,0.535,12.310738,test_nn
536,0.536,12.303784,test_nn
537,0.537,12.296624,test_nn
538,0.538,12.289259,test_nn
539,0.539,12.281681,test_nn
540,0.54,12.273898,test_nn
541,0.541,12.265904,test_nn
542,0.542,12.257702,test_nn
543,0.543,12.249289,test_nn
544,0.544,12.240664,test_nn
545,0.545,12.231831,test_nn
546,0.546,12.222786,test_nn
547,0.547,12.213531,test_nn
548,0.548,12.204064,test_nn
549,0.549,12.1943865,test_nn
550,0.55,12.184498,test_nn
551,0.551,12.174398,test_nn
552,0.552,12.16409,test_nn
553,0.553,12.153572,test_nn
554,0.554,12.14284,test_nn
555,0.555,12.131903,test_nn
556,0.556,12.120756,test_nn
557,0.557,12.109401,test_nn
558,0.558,12.09784,test_nn
559,0.559,12.086069,test_nn
560,0.56,12.074094,test_nn
561,0.561,12.061913,test_nn
562,0.562,12.049528,test_nn
563,0.563,12.036936,test_nn
564,0.564,12.024145,test_nn
565,0.565,12.011148,test_nn
566,0.566,11.997951,test_nn
567,0.567,11.984552,test_nn
568,0.568,11.970951,test_nn
569,0.569,11.957153,test_nn
570,0.57,11.943154,test_nn
571,0.571,11.928958,test_nn
572,0.572,11.91456,test_nn
573,0.573,11.899967,test_nn
574,0.574,11.885177,test_nn
575,0.575,11.870191,test_nn
576,0.576,11.855005,test_nn
577,0.577,11.8396225,test_nn
578,0.578,11.824045,test_nn
579,0.579,11.808272,test_nn
580,0.58,11.792301,test_nn
581,0.581,11.776136,test_nn
582,0.582,11.759774,test_nn
583,0.583,11.743217,test_nn
584,0.584,11.726464,test_nn
585,0.585,11.709517,test_nn
586,0.586,11.692368,test_nn
587,0.587,11.675026,test_nn
588,0.588,11.657488,test_nn
589,0.589,11.639752,test_nn
590,0.59,11.62182,test_nn
591,0.591,11.603691,test_nn
592,0.592,11.585364,test_nn
593,0.593,11.566843,test_nn
594,0.594,11.548124,test_nn
595,0.595,11.529209,test_nn
596,0.596,11.510095,test_nn
597,0.597,11.490787,test_nn
598,0.598,11.471281,test_nn
599,0.599,11.451583,test_nn
600,0.6,11.4316845,test_nn
601,0.601,11.411594,test_nn
602,0.602,11.391309,test_nn
603,0.603,11.37083,test_nn
604,0.604,11.35016,test_nn
605,0.605,11.329297,test_nn
606,0.606,11.308241,test_nn
607,0.607,11.286999,test_nn
608,0.608,11.265567,test_nn
609,0.609,11.243946,test_nn
610,0.61,11.222141,test_nn
611,0.611,11.200151,test_nn
612,0.612,11.1779785,test_nn
613,0.613,11.1556225,test_nn
614,0.614,11.133087,test_nn
615,0.615,11.110376,test_nn
616,0.616,11.087488,test_nn
617,0.617,11.0644245,test_nn
618,0.618,11.041188,test_nn
619,0.619,11.017781,test_nn
620,0.62,10.994208,test_nn
621,0.621,10.970468,test_nn
622,0.622,10.946562,test_nn
623,0.623,10.922492,test_nn
624,0.624,10.898264,test_nn
625,0.625,10.873878,test_nn
626,0.626,10.849334,test_nn
627,0.627,10.824637,test_nn
628,0.628,10.799788,test_nn
629,0.629,10.774787,test_nn
630,0.63,10.749641,test_nn
631,0.631,10.724347,test_nn
632,0.632,10.698906,test_nn
633,0.633,10.673326,test_nn
634,0.634,10.647605,test_nn
635,0.635,10.621748,test_nn
636,0.636,10.595749,test_nn
637,0.637,10.569614,test_nn
638,0.638,10.54335,test_nn
639,0.639,10.516953,test_nn
640,0.64,10.490427,test_nn
641,0.641,10.46377,test_nn
642,0.642,10.436985,test_nn
643,0.643,10.410077,test_nn
644,0.644,10.383046,test_nn
645,0.645,10.355891,test_nn
646,0.646,10.328615,test_nn
647,0.647,10.301222,test_nn
648,0.648,10.273709,test_nn
649,0.649,10.246084,test_nn
650,0.65,10.21834,test_nn
651,0.651,10.190487,test_nn
652,0.652,10.162521,test_nn
653,0.653,10.134449,test_nn
654,0.654,10.106268,test_nn
655,0.655,10.077984,test_nn
656,0.656,10.049595,test_nn
657,0.657,10.021109,test_nn
658,0.658,9.992525,test_nn
659,0.659,9.963845,test_nn
660,0.66,9.935076,test_nn
661,0.661,9.906217,test_nn
662,0.662,9.877274,test_nn
663,0.663,9.848249,test_nn
664,0.664,9.819147,test_nn
665,0.665,9.78997,test_nn
666,0.666,9.760728,test_nn
667,0.667,9.731416,test_nn
668,0.668,9.702047,test_nn
669,0.669,9.672622,test_nn
670,0.67,9.643147,test_nn
671,0.671,9.613629,test_nn
672,0.672,9.584074,test_nn
673,0.673,9.554484,test_nn
674,0.674,9.524866,test_nn
675,0.675,9.495229,test_nn
676,0.676,9.465578,test_nn
677,0.677,9.435918,test_nn
678,0.678,9.406255,test_nn
679,0.679,9.376595,test_nn
680,0.68,9.346944,test_nn
681,0.681,9.31731,test_nn
682,0.682,9.287697,test_nn
683,0.683,9.258109,test_nn
684,0.684,9.228555,test_nn
685,0.685,9.199036,test_nn
686,0.686,9.169558,test_nn
687,0.687,9.140125,test_nn
688,0.688,9.110737,test_nn
689,0.689,9.081405,test_nn
690,0.69,9.052124,test_nn
691,0.691,9.022898,test_nn
692,0.692,8.993729,test_nn
693,0.693,8.964615,test_nn
694,0.694,8.935558,test_nn
695,0.695,8.906559,test_nn
696,0.696,8.877614,test_nn
697,0.697,8.848721,test_nn
698,0.698,8.819877,test_nn
699,0.699,8.7910795,test_nn
700,0.7,8.762327,test_nn
701,0.701,8.733613,test_nn
702,0.702,8.704933,test_nn
703,0.703,8.676284,test_nn
704,0.704,8.647657,test_nn
705,0.705,8.619054,test_nn
706,0.706,8.590461,test_nn
707,0.707,8.561874,test_nn
708,0.708,8.533294,test_nn
709,0.709,8.504711,test_nn
710,0.71,8.47612,test_nn
711,0.711,8.4475155,test_nn
712,0.712,8.418897,test_nn
713,0.713,8.390257,test_nn
714,0.714,8.361589,test_nn
715,0.715,8.332895,test_nn
716,0.716,8.304167,test_nn
717,0.717,8.275411,test_nn
718,0.718,8.246615,test_nn
719,0.719,8.217787,test_nn
720,0.72,8.188919,test_nn
721,0.721,8.160013,test_nn
722,0.722,8.13107,test_nn
723,0.723,8.102095,test_nn
724,0.724,8.07308,test_nn
725,0.725,8.044031,test_nn
726,0.726,8.014949,test_nn
727,0.727,7.9858356,test_nn
728,0.728,7.9566917,test_nn
729,0.729,7.9275203,test_nn
730,0.73,7.8983207,test_nn
731,0.731,7.869097,test_nn
732,0.732,7.8398495,test_nn
733,0.733,7.810584,test_nn
734,0.734,7.781295,test_nn
735,0.735,7.7519894,test_nn
736,0.736,7.7226686,test_nn
737,0.737,7.6933327,test_nn
738,0.738,7.6639853,test_nn
739,0.739,7.6346235,test_nn
740,0.74,7.605258,test_nn
741,0.741,7.575884,test_nn
742,0.742,7.546502,test_nn
743,0.743,7.517122,test_nn
744,0.744,7.487741,test_nn
745,0.745,7.4583616,test_nn
746,0.746,7.42899,test_nn
747,0.747,7.3996267,test_nn
748,0.748,7.3702765,test_nn
749,0.749,7.340936,test_nn
750,0.75,7.3116193,test_nn
751,0.751,7.28232,test_nn
752,0.752,7.253045,test_nn
753,0.753,7.223792,test_nn
754,0.754,7.194568,test_nn
755,0.755,7.1653743,test_nn
756,0.756,7.1362076,test_nn
757,0.757,7.1070704,test_nn
758,0.758,7.077962,test_nn
759,0.759,7.0488844,test_nn
760,0.76,7.0198345,test_nn
761,0.761,6.990813,test_nn
762,0.762,6.961811,test_nn
763,0.763,6.9328356,test_nn
764,0.764,6.903881,test_nn
765,0.765,6.8749475,test_nn
766,0.766,6.8460255,test_nn
767,0.767,6.8171196,test_nn
768,0.768,6.788223,test_nn
769,0.769,6.759341,test_nn
770,0.77,6.730462,test_nn
771,0.771,6.7015924,test_nn
772,0.772,6.6727276,test_nn
773,0.773,6.643874,test_nn
774,0.774,6.6150246,test_nn
775,0.775,6.586184,test_nn
776,0.776,6.5573535,test_nn
777,0.777,6.528537,test_nn
778,0.778,6.499734,test_nn
779,0.779,6.470948,test_nn
780,0.78,6.442186,test_nn
781,0.781,6.4134483,test_nn
782,0.782,6.3847404,test_nn
783,0.783,6.356064,test_nn
784,0.784,6.327425,test_nn
785,0.785,6.2988257,test_nn
786,0.786,6.270273,test_nn
787,0.787,6.2417636,test_nn
788,0.788,6.2133,test_nn
789,0.789,6.184887,test_nn
790,0.79,6.156521,test_nn
791,0.791,6.1282053,test_nn
792,0.792,6.0999365,test_nn
793,0.793,6.0717163,test_nn
794,0.794,6.043532,test_nn
795,0.795,6.0153913,test_nn
796,0.796,5.9872837,test_nn
797,0.797,5.9592085,test_nn
798,0.798,5.93116,test_nn
799,0.799,5.903128,test_nn
800,0.8,5.875117,test_nn
801,0.801,5.8471212,test_nn
802,0.802,5.819128,test_nn
803,0.803,5.7911487,test_nn
804,0.804,5.7631683,test_nn
805,0.805,5.7351923,test_nn
806,0.806,5.7072253,test_nn
807,0.807,5.679264,test_nn
808,0.808,5.6513047,test_nn
809,0.809,5.623364,test_nn
810,0.81,5.5954394,test_nn
811,0.811,5.567544,test_nn
812,0.812,5.539669,test_nn
813,0.813,5.511822,test_nn
814,0.814,5.4840174,test_nn
815,0.815,5.4562426,test_nn
816,0.816,5.428503,test_nn
817,0.817,5.4007955,test_nn
818,0.818,5.373101,test_nn
819,0.819,5.345414,test_nn
820,0.82,5.3177195,test_nn
821,0.821,5.289993,test_nn
822,0.822,5.262212,test_nn
823,0.823,5.2343597,test_nn
824,0.824,5.2064066,test_nn
825,0.825,5.1783314,test_nn
826,0.826,5.150122,test_nn
827,0.827,5.121758,test_nn
828,0.828,5.0932374,test_nn
829,0.829,5.0645585,test_nn
830,0.83,5.0357165,test_nn
831,0.831,5.006732,test_nn
832,0.832,4.97761,test_nn
833,0.833,4.9483757,test_nn
834,0.834,4.9190464,test_nn
835,0.835,4.8896422,test_nn
836,0.836,4.860184,test_nn
837,0.837,4.830701,test_nn
838,0.838,4.801197,test_nn
839,0.839,4.771695,test_nn
840,0.84,4.742202,test_nn
841,0.841,4.712715,test_nn
842,0.842,4.683253,test_nn
843,0.843,4.6538005,test_nn
844,0.844,4.6243644,test_nn
845,0.845,4.59493,test_nn
846,0.846,4.565492,test_nn
847,0.847,4.536051,test_nn
848,0.848,4.5065846,test_nn
849,0.849,4.4770913,test_nn
850,0.85,4.4475656,test_nn
851,0.851,4.4179935,test_nn
852,0.852,4.38838,test_nn
853,0.853,4.3587184,test_nn
854,0.854,4.3290114,test_nn
855,0.855,4.29926,test_nn
856,0.856,4.2694645,test_nn
857,0.857,4.2396398,test_nn
858,0.858,4.209792,test_nn
859,0.859,4.1799335,test_nn
860,0.86,4.150075,test_nn
861,0.861,4.120228,test_nn
862,0.862,4.0904136,test_nn
863,0.863,4.0606446,test_nn
864,0.864,4.0309296,test_nn
865,0.865,4.0012884,test_nn
866,0.866,3.9717329,test_nn
867,0.867,3.9422665,test_nn
868,0.868,3.912903,test_nn
869,0.869,3.8836427,test_nn
870,0.87,3.854485,test_nn
871,0.871,3.8254297,test_nn
872,0.872,3.7964673,test_nn
873,0.873,3.7675953,test_nn
874,0.874,3.7387974,test_nn
875,0.875,3.7100644,test_nn
876,0.876,3.6813846,test_nn
877,0.877,3.6527448,test_nn
878,0.878,3.6241307,test_nn
879,0.879,3.5955389,test_nn
880,0.88,3.5669487,test_nn
881,0.881,3.5383575,test_nn
882,0.882,3.5097525,test_nn
883,0.883,3.481124,test_nn
884,0.884,3.4524708,test_nn
885,0.885,3.4237747,test_nn
886,0.886,3.3950405,test_nn
887,0.887,3.3662496,test_nn
888,0.888,3.3374019,test_nn
889,0.889,3.3084888,test_nn
890,0.89,3.2795055,test_nn
891,0.891,3.2504435,test_nn
892,0.892,3.2212996,test_nn
893,0.893,3.1920736,test_nn
894,0.894,3.162762,test_nn
895,0.895,3.133362,test_nn
896,0.896,3.1038718,test_nn
897,0.897,3.074299,test_nn
898,0.898,3.0446398,test_nn
899,0.899,3.0149035,test_nn
900,0.9,2.985094,test_nn
901,0.901,2.955214,test_nn
902,0.902,2.9252763,test_nn
903,0.903,2.89528,test_nn
904,0.904,2.8652408,test_nn
905,0.905,2.8351612,test_nn
906,0.906,2.8050523,test_nn
907,0.907,2.7749228,test_nn
908,0.908,2.744781,test_nn
909,0.909,2.714635,test_nn
910,0.91,2.6844883,test_nn
911,0.911,2.654355,test_nn
912,0.912,2.6242383,test_nn
913,0.913,2.5941455,test_nn
914,0.914,2.564081,test_nn
915,0.915,2.5340488,test_nn
916,0.916,2.5040581,test_nn
917,0.917,2.474111,test_nn
918,0.918,2.4442105,test_nn
919,0.919,2.4143574,test_nn
920,0.92,2.3845568,test_nn
921,0.921,2.3548126,test_nn
922,0.922,2.3251207,test_nn
923,0.923,2.295486,test_nn
924,0.924,2.2659032,test_nn
925,0.925,2.2363772,test_nn
926,0.926,2.2069077,test_nn
927,0.927,2.177491,test_nn
928,0.928,2.1481245,test_nn
929,0.929,2.1188073,test_nn
930,0.93,2.0895412,test_nn
931,0.931,2.060319,test_nn
932,0.932,2.0311415,test_nn
933,0.933,2.0020015,test_nn
934,0.934,1.9729006,test_nn
935,0.935,1.943834,test_nn
936,0.936,1.914799,test_nn
937,0.937,1.8857907,test_nn
938,0.938,1.8568047,test_nn
939,0.939,1.8278409,test_nn
940,0.94,1.798895,test_nn
941,0.941,1.7699608,test_nn
942,0.942,1.7410381,test_nn
943,0.943,1.7121198,test_nn
944,0.944,1.6832047,test_nn
945,0.945,1.6542892,test_nn
946,0.946,1.625371,test_nn
947,0.947,1.5964429,test_nn
948,0.948,1.5675055,test_nn
949,0.949,1.538553,test_nn
950,0.95,1.509585,test_nn
951,0.951,1.4805946,test_nn
952,0.952,1.4515808,test_nn
953,0.953,1.4225429,test_nn
954,0.954,1.3934765,test_nn
955,0.955,1.3643785,test_nn
956,0.956,1.3352458,test_nn
957,0.957,1.3060751,test_nn
958,0.958,1.2768687,test_nn
959,0.959,1.2476212,test_nn
960,0.96,1.2183318,test_nn
961,0.961,1.1889944,test_nn
962,0.962,1.1596137,test_nn
963,0.963,1.1301839,test_nn
964,0.964,1.1007047,test_nn
965,0.965,1.0711756,test_nn
966,0.966,1.0415909,test_nn
967,0.967,1.0119553,test_nn
968,0.968,0.9822633,test_nn
969,0.969,0.9525165,test_nn
970,0.97,0.9227098,test_nn
971,0.971,0.8928472,test_nn
972,0.972,0.86292684,test_nn
973,0.973,0.83294666,test_nn
974,0.974,0.8029072,test_nn
975,0.975,0.7728038,test_nn
976,0.976,0.74264187,test_nn
977,0.977,0.7124189,test_nn
978,0.978,0.68213356,test_nn
979,0.979,0.65178704,test_nn
980,0.98,0.6213747,test_nn
981,0.981,0.5909033,test_nn
982,0.982,0.5603686,test_nn
983,0.983,0.5297711,test_nn
984,0.984,0.49911025,test_nn
985,0.985,0.4683867,test_nn
986,0.986,0.43760127,test_nn
987,0.987,0.4067538,test_nn
988,0.988,0.37584382,test_nn
989,0.989,0.3448705,test_nn
990,0.99,0.3138354,test_nn
991,0.991,0.28273928,test_nn
992,0.992,0.25158238,test_nn
993,0.993,0.22036391,test_nn
994,0.994,0.18908232,test_nn
995,0.995,0.15774202,test_nn
996,0.996,0.126341,test_nn
997,0.997,0.09488019,test_nn
998,0.998,0.063359015,test_nn
999,0.999,0.031780597,test_nn
1000,1.0,0.00014216825,test_nn


==> visu/tikz_csvs_one_dim/train_trajectories_CM/0.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,1.4575726985931396,1.889711856842041,0.80712503,11.72275,10.133499
1,1000.0,0.0377751626074314,0.060925543308258,0.13343841,0.23318855,-0.026942153
2,2000.0,0.0283368583768606,0.0422158241271972,0.12486662,0.24055502,-0.007754567
3,3000.0,0.0230442732572555,0.0355638861656188,0.08728288,0.1450294,-0.028225731
4,4000.0,0.0230203662067651,0.0391467213630676,0.09870485,0.16476469,-0.031130727
5,5000.0,0.0320172198116779,0.0530396699905395,0.048959527,0.1329944,0.037169915
6,6000.0,0.0203774683177471,0.0406213402748107,0.07286999,0.20317519,0.06128812
7,7000.0,0.0123771112412214,0.0275709629058837,0.07601466,0.12861015,-0.017113265
8,8000.0,0.0151028111577034,0.0309901237487792,0.15593195,0.22354108,-0.08514619
9,9000.0,0.0095161264762282,0.0255729556083679,0.08806028,0.16993666,-0.0034911472
10,10000.0,0.0104895113036036,0.0243340134620666,0.09450979,0.18479231,-0.0019137687
11,11000.0,0.0097436513751745,0.0241366624832153,0.08475475,0.1420077,-0.025205627
12,150001.0,0.0097436513751745,0.0241366624832153,,,
13,,0.0091911777853965,,,,


==> visu/tikz_csvs_one_dim/train_trajectories_CM/1.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,0.7582044005393982,0.9430884122848512,2.268779,2.7065651,-1.6959512
1,1000.0,0.0560000129044055,0.0805811882019043,0.206907,0.261623,-0.119800836
2,2000.0,0.0287796668708324,0.0482044219970703,0.12394267,0.22184132,-0.015752155
3,3000.0,0.0252913162112236,0.0394830703735351,0.08899079,0.13864188,-0.034289714
4,4000.0,0.0260895192623138,0.0401529073715209,0.0665202,0.14261541,0.013888883
5,5000.0,0.0382581911981105,0.056913137435913,0.067372784,0.12915277,0.002672519
6,6000.0,0.0331162512302398,0.0517181158065795,0.047498263,0.18699113,0.093812294
7,7000.0,0.0164926704019308,0.0324259400367736,0.08811723,0.19236901,0.017781917
8,8000.0,0.0174913350492715,0.0316978693008422,0.09522096,0.15643375,-0.031588208
9,9000.0,0.0173624102026224,0.0298178791999816,0.08117132,0.15724578,-0.0026640364
10,10000.0,0.016679273918271,0.0316611528396606,0.09688601,0.18995075,-0.001128413
11,11000.0,0.017093151807785,0.0317859053611755,0.09369243,0.17289424,-0.011828926
12,150001.0,0.017093151807785,0.0317859053611755,,,
13,,0.0170645527541637,,,,


==> visu/tikz_csvs_one_dim/train_trajectories_CM/2.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,1.2743406295776367,1.712812900543213,-0.17165783,110.424385,110.769295
1,1000.0,0.0596788488328456,0.0956506729125976,0.18180043,0.3083357,-0.045264248
2,2000.0,0.0306398086249828,0.0474257469177246,0.12369693,0.1727757,-0.070723
3,3000.0,0.019441969692707,0.0335457921028137,0.09560852,0.18271655,-0.005862386
4,4000.0,0.019088914617896,0.0311686992645263,0.08912242,0.1576637,-0.018153468
5,5000.0,0.0208023823797702,0.0346124768257141,0.048807696,0.121001266,0.03161478
6,6000.0,0.0164946448057889,0.0339909195899963,0.13698435,0.2173902,-0.0527372
7,7000.0,0.0217944309115409,0.0395542383193969,0.08127816,0.118347704,-0.033456773
8,8000.0,0.0122703835368156,0.0307034850120544,0.14086899,0.26570866,-0.005146763
9,9000.0,0.0149078331887722,0.0299690961837768,0.0635968,0.08559722,-0.034750953
10,10000.0,0.0152257159352302,0.0276835560798645,0.116586536,0.20364824,-0.023856483
11,11000.0,0.0125045580789446,0.0292618870735168,0.069045275,0.12816314,-0.0045835255
12,150001.0,0.0125045580789446,0.0292618870735168,,,
13,,0.0114009622484445,,,,


==> visu/tikz_csvs_one_dim/train_trajectories_CM/3.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,1.6392738819122314,2.1346468925476074,-0.38762552,1.9789646,2.779751
1,1000.0,0.0553922615945339,0.0750961303710937,0.07096253,0.20130713,0.07895089
2,2000.0,0.0289082396775484,0.0464473962783813,0.11774936,0.18179455,-0.045572646
3,3000.0,0.0233108829706907,0.0407472252845764,0.14584333,0.20019542,-0.07669265
4,4000.0,0.0244789831340312,0.0403773188591003,0.103519335,0.15996413,-0.0236545
5,5000.0,0.0738828778266906,0.1161054968833923,-0.013617756,0.015758894,0.090897344
6,6000.0,0.032442357391119,0.0484354496002197,0.12294404,0.13265736,-0.081459895
7,7000.0,0.0150984451174736,0.0287666320800781,0.1491032,0.22110377,-0.058103703
8,8000.0,0.0102120535448193,0.019981563091278,0.06118891,0.098389916,-0.015669791
9,9000.0,0.0090291006490588,0.0234522223472595,0.09321242,0.15927432,-0.026070075
10,10000.0,0.006737349089235,0.0194317698478698,0.105623305,0.1585105,-0.051251497
11,11000.0,0.0063720410689711,0.0187781453132629,0.09374947,0.14789517,-0.03778024
12,150001.0,0.0063720410689711,0.0187781453132629,,,
13,,0.0063135242089629,,,,


==> visu/tikz_csvs_one_dim/train_trajectories_ns_one_dim/0.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,3.4521420001983643,3.012539863586426,41.673256,29581.674,29504.717
1,1000.0,1.8633629083633425,1.6439735889434814,7.957937,7.7165003,-7.6620502
2,2000.0,0.1384588032960891,0.242434024810791,-0.013436756,-0.0028383825,0.02605481
3,3000.0,0.1258790642023086,0.2258373498916626,0.032501467,0.051302973,-0.012208659
4,4000.0,0.1214707568287849,0.2190636396408081,0.027603809,0.039088957,-0.014580515
5,5000.0,0.1031760051846504,0.1321086883544922,0.2057089,0.20272861,-0.18785499
6,6000.0,0.0442405082285404,0.0678264796733856,0.32430688,0.29997984,-0.28724292
7,7000.0,0.0347451902925968,0.0456666946411132,0.17426991,0.15699232,-0.13301256
8,8000.0,0.0284598153084516,0.0405433773994445,0.08992854,0.103797436,-0.041809767
9,9000.0,0.0233644396066665,0.0339114069938659,0.052247904,0.050658315,-0.0350118
10,10000.0,0.0213702451437711,0.0290961265563964,0.040202096,0.043470584,-0.02283778
11,11000.0,0.021017525345087,0.027744710445404,0.02860719,0.03261131,-0.013142414
12,150001.0,0.021017525345087,0.027744710445404,,,
13,,0.0210419129580259,,,,


==> visu/tikz_csvs_one_dim/train_trajectories_ns_one_dim/1.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,5.66938591003418,5.39224910736084,8.048975,6322.109,6307.656
1,1000.0,0.254087746143341,0.3055353462696075,0.6894273,0.67131436,-0.63527703
2,2000.0,0.0288514140993356,0.0472566336393356,0.017656907,0.03682964,0.005414212
3,3000.0,0.0253601819276809,0.031798779964447,0.009411567,0.01655626,-0.0010408219
4,4000.0,0.0256113354116678,0.0300628393888473,0.004449819,0.010511389,0.0025601895
5,5000.0,0.0703925937414169,0.0909555554389953,0.053439617,0.06637068,-0.039746385
6,6000.0,0.0110574001446366,0.0112581253051757,0.011722546,0.015948303,-0.0073156166
7,7000.0,0.0135900601744651,0.0153791904449462,0.015032332,0.019259326,-0.010607161
8,8000.0,0.0072652990929782,0.0090902149677276,0.008529015,0.016669754,-0.00018988976
9,9000.0,0.0058214166201651,0.0079334378242492,0.005990113,0.011623765,-0.00020144944
10,10000.0,0.0054241097532212,0.0074613690376281,0.00867498,0.013415271,-0.003777035
11,11000.0,0.0054016155190765,0.0068635940551757,0.0058008437,0.010793811,-0.0006582496
12,150001.0,0.0054016155190765,0.0068635940551757,,,
13,,0.0052820141427218,,,,


==> visu/tikz_csvs_one_dim/train_trajectories_ns_one_dim/2.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,5.683739185333252,5.2394208908081055,20.68755,15301.575,15264.097
1,1000.0,0.278355985879898,0.2917324304580688,0.70205796,0.6969448,-0.6876026
2,2000.0,0.0494664013385772,0.0783385038375854,0.018406674,0.024309304,-0.01114211
3,3000.0,0.0354178175330162,0.0466209650039672,0.029064555,0.04160633,-0.015213088
4,4000.0,0.0352283641695976,0.0458484292030334,0.027001012,0.04007422,-0.012602352
5,5000.0,0.0403230972588062,0.0609752535820007,0.036121253,0.05639821,-0.012692903
6,6000.0,0.0347057692706584,0.0457162261009216,0.019186042,0.035710536,-0.0020648467
7,7000.0,0.0329574048519134,0.0446407198905944,0.013957545,0.02249805,-0.005152928
8,8000.0,0.0313728339970111,0.0444440841674804,0.024372648,0.04852446,-1.4468613e-05
9,9000.0,0.0322214476764202,0.0461123585700988,0.01712459,0.030320711,-0.0037358024
10,10000.0,0.0305556375533342,0.0440748333930969,0.01900433,0.0336625,-0.004157852
11,11000.0,0.0306693222373724,0.0440771579742431,0.015935186,0.026866404,-0.0048022834
12,150001.0,0.0306693222373724,0.0440771579742431,,,
13,,0.0308834258466959,,,,


==> visu/tikz_csvs_one_dim/train_trajectories_ns_one_dim/3.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,7.352395057678223,6.712361812591553,16.366816,764.0342,732.49805
1,1000.0,2.617870807647705,2.427153348922729,9.248554,8.947647,-8.947647
2,2000.0,0.6913347840309143,0.6349436044692993,1.6748574,1.6475114,-1.6365067
3,3000.0,0.0308861061930656,0.0442265272140502,0.013552266,0.021055136,-0.005755348
4,4000.0,0.0296770855784416,0.042545199394226,0.014003672,0.022843694,-0.0049101524
5,5000.0,0.0229580290615558,0.0275847315788269,0.021724846,0.029865319,-0.013125823
6,6000.0,0.0200638100504875,0.0239323377609252,0.017011423,0.022923857,-0.010731083
7,7000.0,0.0170006230473518,0.0237153768539428,0.017605523,0.02657672,-0.008383493
8,8000.0,0.0153636112809181,0.0174924731254577,0.0107697975,0.016841626,-0.0045088264
9,9000.0,0.0148909594863653,0.0182836651802063,0.012480146,0.023167323,-0.0016246713
10,10000.0,0.0151291023939847,0.0203025341033935,0.012173833,0.020279495,-0.003898957
11,11000.0,0.0148564986884593,0.0197280645370483,0.010191444,0.018351741,-0.0018718796
12,150001.0,0.0148564986884593,0.0197280645370483,,,
13,,0.0148533042520284,,,,


==> visu/tikz_csvs_one_dim/train_trajectories_one_dim/0.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,0.5520927906036377,10.951648712158203,-7.0223775,-6.986707,7.0714717
1,1000.0,0.152636170387268,4.166860580444336,-32.681717,-79.51629,121.17806
2,2000.0,0.1234986335039138,3.902166366577149,943.6198,793.4035,-787.02765
3,3000.0,0.0801149979233741,1.430363655090332,217.9362,126.13188,-123.63896
4,4000.0,0.0721271485090255,1.4435510635375977,205.8038,109.30402,-103.94767
5,5000.0,0.1464060246944427,2.4803857803344727,224.89767,122.20409,-35.48163
6,6000.0,0.0762640535831451,1.5547871589660645,8.788815,-46.987,83.475624
7,7000.0,0.0783922150731086,1.4270005226135254,-3.8873806,-34.147423,36.659245
8,8000.0,0.0529546700417995,0.9490489959716796,24.689058,18.842545,3.5847435
9,9000.0,0.0120817245915532,0.2699732780456543,0.20544195,1.9238193,3.9626868
10,10000.0,0.002481676870957,0.0856437683105468,4.1312084,6.2491493,-1.5246599
11,11000.0,0.0023327430244535,0.052997887134552,2.8821344,4.813203,-0.74717987
12,150001.0,0.0023327430244535,0.052997887134552,,,
13,,0.0026660070288926,,,,


==> visu/tikz_csvs_one_dim/train_trajectories_one_dim/1.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,0.1808367669582367,3.66258716583252,3.863713,4.476864,-3.2457683
1,1000.0,0.0716749653220176,1.2400636672973633,31.698854,37.97242,-14.08264
2,2000.0,0.0638012886047363,1.1705379486083984,24.782618,25.679415,-18.975874
3,3000.0,0.0673868581652641,1.6219123601913452,40.779022,41.11353,-34.61851
4,4000.0,0.0673745274543762,1.624300479888916,54.930588,49.769203,-45.212105
5,5000.0,0.0664209946990013,1.1841821670532229,82.37111,75.25813,-62.61972
6,6000.0,0.0668298453092575,1.1795101165771484,116.24377,111.28415,-53.88798
7,7000.0,0.0745040997862815,1.444366455078125,229.27444,148.8124,-138.7462
8,8000.0,0.0312944501638412,0.6885988712310791,4.379202,2.1154423,4.478897
9,9000.0,0.0061986348591744,0.1404561996459961,4.532838,6.876144,-1.2756412
10,10000.0,0.0039495592936873,0.086885929107666,2.167911,4.206257,0.21215068
11,11000.0,0.00116314785555,0.0183656215667724,3.2640343,5.408797,-0.87525344
12,150001.0,0.00116314785555,0.0183656215667724,,,
13,,0.0014215486589819,,,,


==> visu/tikz_csvs_one_dim/train_trajectories_one_dim/2.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,0.6013678312301636,10.386401176452637,4.297497,4.2946053,-4.2946053
1,1000.0,0.1179188415408134,2.524413108825684,-140.4837,-90.03595,232.71812
2,2000.0,0.0676846653223037,2.012401342391968,62.082806,74.782555,-38.57448
3,3000.0,0.0163391828536987,0.5007195472717285,1.4095641,4.27417,2.5892057
4,4000.0,0.0148594696074724,0.4923487305641174,-0.6028422,1.6306571,3.6189148
5,5000.0,0.0597867928445339,1.8415112495422363,47.097492,59.367447,-29.77166
6,6000.0,0.0206230226904153,0.551445722579956,24.826366,23.545824,-15.362711
7,7000.0,0.0098401559516787,0.3249692916870117,-2.0209355,1.0856833,6.7428937
8,8000.0,0.0098459906876087,0.1891096830368042,0.6902784,2.8743892,2.1911082
9,9000.0,0.0112359309569001,0.3685779571533203,1.7201942,4.263539,1.0180472
10,10000.0,0.0079891281202435,0.1738295555114746,3.5871003,5.5030856,-1.4484863
11,11000.0,0.0060745528899133,0.1640776395797729,2.6370902,4.835447,-0.3308566
12,150001.0,0.0060745528899133,0.1640776395797729,,,
13,,0.0061380085535347,,,,


==> visu/tikz_csvs_one_dim/train_trajectories_one_dim/3.csv <==
,epoch,error_l2,error_linfty,loss_r,loss1,loss2
0,0.0,0.1520650833845138,2.71186637878418,3.4878595,3.4836516,-3.4836516
1,1000.0,0.0956914499402046,1.772531509399414,-28.346909,-26.94155,35.978638
2,2000.0,0.0860953852534294,1.6177363395690918,-36.463814,-37.01744,45.444427
3,3000.0,0.0399515777826309,0.9366731643676758,-25.52626,-26.182062,31.89313
4,4000.0,0.0382530018687248,0.922731876373291,-39.10883,-40.58659,44.894558
5,5000.0,0.0545939207077026,1.112278699874878,73.386215,74.53843,-50.098747
6,6000.0,0.0110088502988219,0.3182201385498047,4.938649,10.124332,1.6759133
7,7000.0,0.0091803213581442,0.1877241134643554,3.93917,6.239016,-1.2835867
8,8000.0,0.0061052246019244,0.1497802734375,3.1825128,3.9466681,-2.0915601
9,9000.0,0.0051873484626412,0.1340970993041992,5.393434,8.291531,-2.1292753
10,10000.0,0.0025806112680584,0.0423831939697265,4.0828834,6.510318,-1.5705705
11,11000.0,0.0018519952427595,0.0299954414367675,2.2428987,3.9884646,-0.43250287
12,150001.0,0.0018519952427595,0.0299954414367675,,,
13,,0.0010619952809065,,,,


==> visu/tikz_csvs_two_dim/result_best_run_KS/cfg.json <==
{"example": "KS", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 5000, "weight_testfn_obs": 5000, "weight_gap_term": 0.0005, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.003, "lr_testfn": 0.0047, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 20816, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-09_21-12-25_880778_1247257/artifacts/2024-10-09_21-12-27/fn_2024-10-09_21-12-27/working_dirs/fn_6cb1d_00005_5_example=KS_2024-10-09_21-12-28", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_two_dim/result_best_run_KS/diff.csv <==
,X_x,X_y,value
0,-1.0,-1.0,-0.0051022395
1,-0.935483870967742,-1.0,-0.0005638823
2,-0.8709677419354839,-1.0,0.0022640005
3,-0.8064516129032258,-1.0,0.0036002472
4,-0.7419354838709677,-1.0,0.0037384406
5,-0.6774193548387097,-1.0,0.0030269101
6,-0.6129032258064516,-1.0,0.001846619
7,-0.5483870967741935,-1.0,0.0005753413
8,-0.4838709677419355,-1.0,-0.0004535839
9,-0.4193548387096775,-1.0,-0.0009998903
10,-0.3548387096774194,-1.0,-0.00096239895
11,-0.29032258064516125,-1.0,-0.00040965527
12,-0.22580645161290325,-1.0,0.00042632967
13,-0.16129032258064524,-1.0,0.0012172237
14,-0.09677419354838712,-1.0,0.0016528144
15,-0.032258064516129004,-1.0,0.0015647933
16,0.032258064516129004,-1.0,0.0010179406
17,0.09677419354838701,-1.0,0.00027193918
18,0.16129032258064502,-1.0,-0.00045128074
19,0.22580645161290325,-1.0,-0.0010154515
20,0.29032258064516125,-1.0,-0.0012845187
21,0.35483870967741926,-1.0,-0.0010352638
22,0.4193548387096775,-1.0,-3.4522265e-05
23,0.4838709677419355,-1.0,0.0015364587
24,0.5483870967741935,-1.0,0.0025295168
25,0.6129032258064515,-1.0,0.0011457354
26,0.6774193548387095,-1.0,-0.0029697418
27,0.7419354838709677,-1.0,-0.0061116815
28,0.8064516129032258,-1.0,-0.0019676685
29,0.8709677419354838,-1.0,0.009844899
30,0.935483870967742,-1.0,0.015536487
31,1.0,-1.0,-0.010300398
32,-1.0,-0.9375,-0.0039467737
33,-0.935483870967742,-0.9375,0.00040191098
34,-0.8709677419354839,-0.9375,0.0030669193
35,-0.8064516129032258,-0.9375,0.0042694886
36,-0.7419354838709677,-0.9375,0.0043029864
37,-0.6774193548387097,-0.9375,0.003516044
38,-0.6129032258064516,-0.9375,0.0022901339
39,-0.5483870967741935,-0.9375,0.0010017413
40,-0.4838709677419355,-0.9375,-1.9015162e-05
41,-0.4193548387096775,-0.9375,-0.0005365566
42,-0.3548387096774194,-0.9375,-0.0004575826
43,-0.29032258064516125,-0.9375,0.0001394081
44,-0.22580645161290325,-0.9375,0.0010143288
45,-0.16129032258064524,-0.9375,0.0018345438
46,-0.09677419354838712,-0.9375,0.002293163
47,-0.032258064516129004,-0.9375,0.0022288566
48,0.032258064516129004,-0.9375,0.0017097502
49,0.09677419354838701,-0.9375,0.0009834655
50,0.16129032258064502,-0.9375,0.00024375197
51,0.22580645161290325,-0.9375,-0.00040089176
52,0.29032258064516125,-0.9375,-0.0008215266
53,0.35483870967741926,-0.9375,-0.00077468157
54,0.4193548387096775,-0.9375,9.244308e-06
55,0.4838709677419355,-0.9375,0.0013733767
56,0.5483870967741935,-0.9375,0.0021781772
57,0.6129032258064515,-0.9375,0.0006287843
58,0.6774193548387095,-0.9375,-0.0036177784
59,0.7419354838709677,-0.9375,-0.0068331957
60,0.8064516129032258,-0.9375,-0.0026328862
61,0.8709677419354838,-0.9375,0.0095053315
62,0.935483870967742,-0.9375,0.015899062
63,1.0,-0.9375,-0.0088944435
64,-1.0,-0.875,-0.0028990135
65,-0.935483870967742,-0.875,0.001254876
66,-0.8709677419354839,-0.875,0.003754333
67,-0.8064516129032258,-0.875,0.0048218686
68,-0.7419354838709677,-0.875,0.0047511687
69,-0.6774193548387097,-0.875,0.0038911826
70,-0.6129032258064516,-0.875,0.0026223436
71,-0.5483870967741935,-0.875,0.001319338
72,-0.4838709677419355,-0.875,0.00030993938
73,-0.4193548387096775,-0.875,-0.00017578201
74,-0.3548387096774194,-0.875,-5.287706e-05
75,-0.29032258064516125,-0.875,0.0005919055
76,-0.22580645161290325,-0.875,0.0015089255
77,-0.16129032258064524,-0.875,0.0023629526
78,-0.09677419354838712,-0.875,0.0028489323
79,-0.032258064516129004,-0.875,0.0028147374
80,0.032258064516129004,-0.875,0.002331211
81,0.09677419354838701,-0.875,0.0016336257
82,0.16129032258064502,-0.875,0.0008885041
83,0.22580645161290325,-0.875,0.00017790054
84,0.29032258064516125,-0.875,-0.0003752783
85,0.35483870967741926,-0.875,-0.000505344
86,0.4193548387096775,-0.875,8.993782e-05
87,0.4838709677419355,-0.875,0.0012742467
88,0.5483870967741935,-0.875,0.0019121096
89,0.6129032258064515,-0.875,0.00021141768
90,0.6774193548387095,-0.875,-0.0041594505
91,0.7419354838709677,-0.875,-0.007450849
92,0.8064516129032258,-0.875,-0.0032123327
93,0.8709677419354838,-0.875,0.009211004
94,0.935483870967742,-0.875,0.016242385
95,1.0,-0.875,-0.0075912476
96,-1.0,-0.8125,-0.0019563362
97,-0.935483870967742,-0.8125,0.0020005822
98,-0.8709677419354839,-0.8125,0.0043335985
99,-0.8064516129032258,-0.8125,0.005267616
100,-0.7419354838709677,-0.8125,0.0050943745
101,-0.6774193548387097,-0.8125,0.0041639945
102,-0.6129032258064516,-0.8125,0.0028549614
103,-0.5483870967741935,-0.8125,0.0015406884
104,-0.4838709677419355,-0.8125,0.0005450279
105,-0.4193548387096775,-0.8125,9.301654e-05
106,-0.3548387096774194,-0.8125,0.00026206358
107,-0.29032258064516125,-0.8125,0.00095546996
108,-0.22580645161290325,-0.8125,0.0019167109
109,-0.16129032258064524,-0.8125,0.0028062097
110,-0.09677419354838712,-0.8125,0.0033234933
111,-0.032258064516129004,-0.8125,0.0033236744
112,0.032258064516129004,-0.8125,0.0028812534
113,0.09677419354838701,-0.8125,0.0022200882
114,0.16129032258064502,-0.8125,0.0014793337
115,0.22580645161290325,-0.8125,0.00071527343
116,0.29032258064516125,-0.8125,4.7172885e-05
117,0.35483870967741926,-0.8125,-0.00023617037
118,0.4193548387096775,-0.8125,0.00019713305
119,0.4838709677419355,-0.8125,0.0012268536
120,0.5483870967741935,-0.8125,0.0017187595
121,0.6129032258064515,-0.8125,-0.000118508935
122,0.6774193548387095,-0.8125,-0.0046062022
123,0.7419354838709677,-0.8125,-0.007974505
124,0.8064516129032258,-0.8125,-0.0037129521
125,0.8709677419354838,-0.8125,0.008959115
126,0.935483870967742,-0.8125,0.01656568
127,1.0,-0.8125,-0.0063887835
128,-1.0,-0.75,-0.0011170432
129,-0.935483870967742,-0.75,0.0026440006
130,-0.8709677419354839,-0.75,0.004813118
131,-0.8064516129032258,-0.75,0.005615446
132,-0.7419354838709677,-0.75,0.0053439965
133,-0.6774193548387097,-0.75,0.0043467046
134,-0.6129032258064516,-0.75,0.003000789
135,-0.5483870967741935,-0.75,0.0016777061
136,-0.4838709677419355,-0.75,0.00069798017
137,-0.4193548387096775,-0.75,0.0002804672
138,-0.3548387096774194,-0.75,0.00049596257
139,-0.29032258064516125,-0.75,0.0012384235
140,-0.22580645161290325,-0.75,0.0022435368
141,-0.16129032258064524,-0.75,0.0031694414
142,-0.09677419354838712,-0.75,0.0037193196
143,-0.032258064516129004,-0.75,0.0037569539
144,0.032258064516129004,-0.75,0.0033600335
145,0.09677419354838701,-0.75,0.0027406353
146,0.16129032258064502,-0.75,0.0020118607
147,0.22580645161290325,-0.75,0.0012054341
148,0.29032258064516125,-0.75,0.00043893233
149,0.35483870967741926,-0.75,2.432242e-05
150,0.4193548387096775,-0.75,0.00032088347
151,0.4838709677419355,-0.75,0.0012211725
152,0.5483870967741935,-0.75,0.0015868619
153,0.6129032258064515,-0.75,-0.00037249923
154,0.6774193548387095,-0.75,-0.00496836
155,0.7419354838709677,-0.75,-0.008412808
156,0.8064516129032258,-0.75,-0.004140705
157,0.8709677419354838,-0.75,0.008746386
158,0.935483870967742,-0.75,0.016870022
159,1.0,-0.75,-0.0052843094
160,-1.0,-0.6875,-0.000378035
161,-0.935483870967742,-0.6875,0.003190386
162,-0.8709677419354839,-0.6875,0.005199625
163,-0.8064516129032258,-0.6875,0.005875499
164,-0.7419354838709677,-0.6875,0.0055103954
165,-0.6774193548387097,-0.6875,0.0044511105
166,-0.6129032258064516,-0.6875,0.0030722073
167,-0.5483870967741935,-0.6875,0.0017429357
168,-0.4838709677419355,-0.6875,0.0007798369
169,-0.4193548387096775,-0.6875,0.00039740303
170,-0.3548387096774194,-0.6875,0.0006579601
171,-0.29032258064516125,-0.6875,0.001448022
172,-0.22580645161290325,-0.6875,0.0024959426
173,-0.16129032258064524,-0.6875,0.0034574445
174,-0.09677419354838712,-0.6875,0.004039929
175,-0.032258064516129004,-0.6875,0.0041161855
176,0.032258064516129004,-0.6875,0.0037680645
177,0.09677419354838701,-0.6875,0.0031949875
178,0.16129032258064502,-0.6875,0.0024840431
179,0.22580645161290325,-0.6875,0.0016445799
180,0.29032258064516125,-0.6875,0.0007944633
181,0.35483870967741926,-0.6875,0.00026885606
182,0.4193548387096775,-0.6875,0.0004531257
183,0.4838709677419355,-0.6875,0.0012464114
184,0.5483870967741935,-0.6875,0.0015054271
185,0.6129032258064515,-0.6875,-0.00056150556
186,0.6774193548387095,-0.6875,-0.0052556098
187,0.7419354838709677,-0.6875,-0.008774221
188,0.8064516129032258,-0.6875,-0.00450173
189,0.8709677419354838,-0.6875,0.008569062
190,0.935483870967742,-0.6875,0.01715386
191,1.0,-0.6875,-0.004276693
192,-1.0,-0.625,0.00026301295
193,-0.935483870967742,-0.625,0.003645243
194,-0.8709677419354839,-0.625,0.005501274
195,-0.8064516129032258,-0.625,0.006057228
196,-0.7419354838709677,-0.625,0.0056044403
197,-0.6774193548387097,-0.625,0.004488141
198,-0.6129032258064516,-0.625,0.0030803042
199,-0.5483870967741935,-0.625,0.0017473497
200,-0.4838709677419355,-0.625,0.0008024615
201,-0.4193548387096775,-0.625,0.0004539662
202,-0.3548387096774194,-0.625,0.00075782486
203,-0.29032258064516125,-0.625,0.0015925126
204,-0.22580645161290325,-0.625,0.002680435
205,-0.16129032258064524,-0.625,0.0036749367
206,-0.09677419354838712,-0.625,0.004289049
207,-0.032258064516129004,-0.625,0.004404186
208,0.032258064516129004,-0.625,0.0041060694
209,0.09677419354838701,-0.625,0.0035823795
210,0.16129032258064502,-0.625,0.0028939843
211,0.22580645161290325,-0.625,0.0020291603
212,0.29032258064516125,-0.625,0.0011090268
213,0.35483870967741926,-0.625,0.0004918184
214,0.4193548387096775,-0.625,0.00058548525
215,0.4838709677419355,-0.625,0.0012939684
216,0.5483870967741935,-0.625,0.0014646426
217,0.6129032258064515,-0.625,-0.0006955266
218,0.6774193548387095,-0.625,-0.005478069
219,0.7419354838709677,-0.625,-0.009067029
220,0.8064516129032258,-0.625,-0.0048022866
221,0.8709677419354838,-0.625,0.0084242225
222,0.935483870967742,-0.625,0.01741761
223,1.0,-0.625,-0.003362298
224,-1.0,-0.5625,0.0008092299
225,-0.935483870967742,-0.5625,0.0040142597
226,-0.8709677419354839,-0.5625,0.0057259887
227,-0.8064516129032258,-0.5625,0.006170031
228,-0.7419354838709677,-0.5625,0.0056370264
229,-0.6774193548387097,-0.5625,0.0044696103
230,-0.6129032258064516,-0.5625,0.0030375358
231,-0.5483870967741935,-0.5625,0.0017035548
232,-0.4838709677419355,-0.5625,0.00077672955
233,-0.4193548387096775,-0.5625,0.0004605765
234,-0.3548387096774194,-0.5625,0.0008052208
235,-0.29032258064516125,-0.5625,0.0016803794
236,-0.22580645161290325,-0.5625,0.0028038896
237,-0.16129032258064524,-0.5625,0.0038279286
238,-0.09677419354838712,-0.5625,0.00447109
239,-0.032258064516129004,-0.5625,0.004624092
240,0.032258064516129004,-0.5625,0.004376438
241,0.09677419354838701,-0.5625,0.0039037033
242,0.16129032258064502,-0.5625,0.0032410012
243,0.22580645161290325,-0.5625,0.0023575535
244,0.29032258064516125,-0.5625,0.0013790685
245,0.35483870967741926,-0.5625,0.0006881226
246,0.4193548387096775,-0.5625,0.0007124804
247,0.4838709677419355,-0.5625,0.0013559051
248,0.5483870967741935,-0.5625,0.001455687
249,0.6129032258064515,-0.5625,-0.00078333914
250,0.6774193548387095,-0.5625,-0.0056439936
251,0.7419354838709677,-0.5625,-0.009298265
252,0.8064516129032258,-0.5625,-0.0050475597
253,0.8709677419354838,-0.5625,0.008308947
254,0.935483870967742,-0.5625,0.01766026
255,1.0,-0.5625,-0.0025402904
256,-1.0,-0.5,0.0012642816
257,-0.935483870967742,-0.5,0.0043036877
258,-0.8709677419354839,-0.5,0.005881073
259,-0.8064516129032258,-0.5,0.0062227836
260,-0.7419354838709677,-0.5,0.0056179995
261,-0.6774193548387097,-0.5,0.0044062715
262,-0.6129032258064516,-0.5,0.0029545645
263,-0.5483870967741935,-0.5,0.0016219728
264,-0.4838709677419355,-0.5,0.0007135081
265,-0.4193548387096775,-0.5,0.0004277986
266,-0.3548387096774194,-0.5,0.0008081503
267,-0.29032258064516125,-0.5,0.0017195556
268,-0.22580645161290325,-0.5,0.002873376
269,-0.16129032258064524,-0.5,0.0039224355
270,-0.09677419354838712,-0.5,0.0045908955
271,-0.032258064516129004,-0.5,0.0047799232
272,0.032258064516129004,-0.5,0.004582078
273,0.09677419354838701,-0.5,0.004160228
274,0.16129032258064502,-0.5,0.0035254243
275,0.22580645161290325,-0.5,0.0026288757
276,0.29032258064516125,-0.5,0.0016026939
277,0.35483870967741926,-0.5,0.0008538421
278,0.4193548387096775,-0.5,0.00082778186
279,0.4838709677419355,-0.5,0.0014252514
280,0.5483870967741935,-0.5,0.0014708713
281,0.6129032258064515,-0.5,-0.00083324313
282,0.6774193548387095,-0.5,-0.0057611614
283,0.7419354838709677,-0.5,-0.009474993
284,0.8064516129032258,-0.5,-0.005243182
285,0.8709677419354838,-0.5,0.008220196
286,0.935483870967742,-0.5,0.017881691
287,1.0,-0.5,-0.0018094778
288,-1.0,-0.4375,0.0016312972
289,-0.935483870967742,-0.4375,0.0045183524
290,-0.8709677419354839,-0.4375,0.0059743715
291,-0.8064516129032258,-0.4375,0.0062249443
292,-0.7419354838709677,-0.4375,0.005557406
293,-0.6774193548387097,-0.4375,0.004308743
294,-0.6129032258064516,-0.4375,0.002842444
295,-0.5483870967741935,-0.4375,0.0015138616
296,-0.4838709677419355,-0.4375,0.00062353443
297,-0.4193548387096775,-0.4375,0.00036524795
298,-0.3548387096774194,-0.4375,0.0007771638
299,-0.29032258064516125,-0.4375,0.0017180322
300,-0.22580645161290325,-0.4375,0.00289632
301,-0.16129032258064524,-0.4375,0.003964548
302,-0.09677419354838712,-0.4375,0.004654141
303,-0.032258064516129004,-0.4375,0.0048759677
304,0.032258064516129004,-0.4375,0.0047261873
305,0.09677419354838701,-0.4375,0.004355291
306,0.16129032258064502,-0.4375,0.0037486735
307,0.22580645161290325,-0.4375,0.0028429923
308,0.29032258064516125,-0.4375,0.001778495
309,0.35483870967741926,-0.4375,0.000986604
310,0.4193548387096775,-0.4375,0.00092788786
311,0.4838709677419355,-0.4375,0.001496736
312,0.5483870967741935,-0.4375,0.0015032515
313,0.6129032258064515,-0.4375,-0.0008521825
314,0.6774193548387095,-0.4375,-0.005836487
315,0.7419354838709677,-0.4375,-0.009603351
316,0.8064516129032258,-0.4375,-0.0053933263
317,0.8709677419354838,-0.4375,0.008155227
318,0.935483870967742,-0.4375,0.01808101
319,1.0,-0.4375,-0.001167059
320,-1.0,-0.375,0.0019145682
321,-0.935483870967742,-0.375,0.0046646995
322,-0.8709677419354839,-0.375,0.00601278
323,-0.8064516129032258,-0.375,0.0061842967
324,-0.7419354838709677,-0.375,0.005464701
325,-0.6774193548387097,-0.375,0.0041870973
326,-0.6129032258064516,-0.375,0.0027114497
327,-0.5483870967741935,-0.375,0.0013891505
328,-0.4838709677419355,-0.375,0.00051650964
329,-0.4193548387096775,-0.375,0.00028250925
330,-0.3548387096774194,-0.375,0.00072076893
331,-0.29032258064516125,-0.375,0.0016844252
332,-0.22580645161290325,-0.375,0.0028797155
333,-0.16129032258064524,-0.375,0.003960532
334,-0.09677419354838712,-0.375,0.00466617
335,-0.032258064516129004,-0.375,0.0049173622
336,0.032258064516129004,-0.375,0.004813285
337,0.09677419354838701,-0.375,0.0044912654
338,0.16129032258064502,-0.375,0.0039128326
339,0.22580645161290325,-0.375,0.0030009055
340,0.29032258064516125,-0.375,0.0019066664
341,0.35483870967741926,-0.375,0.0010850523
342,0.4193548387096775,-0.375,0.001009196
343,0.4838709677419355,-0.375,0.0015654415
344,0.5483870967741935,-0.375,0.001547724
345,0.6129032258064515,-0.375,-0.00084625185
346,0.6774193548387095,-0.375,-0.0058757216
347,0.7419354838709677,-0.375,-0.009688973
348,0.8064516129032258,-0.375,-0.0055027306
349,0.8709677419354838,-0.375,0.008111
350,0.935483870967742,-0.375,0.01825744
351,1.0,-0.375,-0.0006132126
352,-1.0,-0.3125,0.002119042
353,-0.935483870967742,-0.3125,0.004748379
354,-0.8709677419354839,-0.3125,0.0060033915
355,-0.8064516129032258,-0.3125,0.006109642
356,-0.7419354838709677,-0.3125,0.0053486354
357,-0.6774193548387097,-0.3125,0.0040506967
358,-0.6129032258064516,-0.3125,0.002571335
359,-0.5483870967741935,-0.3125,0.001257869
360,-0.4838709677419355,-0.3125,0.00040250132
361,-0.4193548387096775,-0.3125,0.00018907245
362,-0.3548387096774194,-0.3125,0.0006469784
363,-0.29032258064516125,-0.3125,0.0016265116
364,-0.22580645161290325,-0.3125,0.0028312695
365,-0.16129032258064524,-0.3125,0.0039177267
366,-0.09677419354838712,-0.3125,0.0046332525
367,-0.032258064516129004,-0.3125,0.0049097906
368,0.032258064516129004,-0.3125,0.004848496
369,0.09677419354838701,-0.3125,0.00457266
370,0.16129032258064502,-0.3125,0.0040215175
371,0.22580645161290325,-0.3125,0.0031054004
372,0.29032258064516125,-0.3125,0.001988119
373,0.35483870967741926,-0.3125,0.0011485312
374,0.4193548387096775,-0.3125,0.0010700934
375,0.4838709677419355,-0.3125,0.0016280338
376,0.5483870967741935,-0.3125,0.0015993044
377,0.6129032258064515,-0.3125,-0.00082068145
378,0.6774193548387095,-0.3125,-0.005884543
379,0.7419354838709677,-0.3125,-0.009736657
380,0.8064516129032258,-0.3125,-0.0055756867
381,0.8709677419354838,-0.3125,0.008085787
382,0.935483870967742,-0.3125,0.018410742
383,1.0,-0.3125,-0.00014591217
384,-1.0,-0.25,0.0022479668
385,-0.935483870967742,-0.25,0.0047751158
386,-0.8709677419354839,-0.25,0.0059539634
387,-0.8064516129032258,-0.25,0.006008407
388,-0.7419354838709677,-0.25,0.0052177357
389,-0.6774193548387097,-0.25,0.003908314
390,-0.6129032258064516,-0.25,0.0024314732
391,-0.5483870967741935,-0.25,0.0011290768
392,-0.4838709677419355,-0.25,0.00028961338
393,-0.4193548387096775,-0.25,9.3210954e-05
394,-0.3548387096774194,-0.25,0.0005650495
395,-0.29032258064516125,-0.25,0.0015519005
396,-0.22580645161290325,-0.25,0.0027576014
397,-0.16129032258064524,-0.25,0.0038422465
398,-0.09677419354838712,-0.25,0.0045621083
399,-0.032258064516129004,-0.25,0.004858818
400,0.032258064516129004,-0.25,0.0048368094
401,0.09677419354838701,-0.25,0.0046043755
402,0.16129032258064502,-0.25,0.0040784334
403,0.22580645161290325,-0.25,0.0031591712
404,0.29032258064516125,-0.25,0.0020252592
405,0.35483870967741926,-0.25,0.0011779983
406,0.4193548387096775,-0.25,0.0011099242
407,0.4838709677419355,-0.25,0.0016821064
408,0.5483870967741935,-0.25,0.0016549081
409,0.6129032258064515,-0.25,-0.00077982247
410,0.6774193548387095,-0.25,-0.0058674365
411,0.7419354838709677,-0.25,-0.009750783
412,0.8064516129032258,-0.25,-0.0056150556
413,0.8709677419354838,-0.25,0.008076429
414,0.935483870967742,-0.25,0.018539965
415,1.0,-0.25,0.00023555756
416,-1.0,-0.1875,0.0023072138
417,-0.935483870967742,-0.1875,0.0047511808
418,-0.8709677419354839,-0.1875,0.005870742
419,-0.8064516129032258,-0.1875,0.005887855
420,-0.7419354838709677,-0.1875,0.005079746
421,-0.6774193548387097,-0.1875,0.0037676552
422,-0.6129032258064516,-0.1875,0.0022987449
423,-0.5483870967741935,-0.1875,0.0010105441
424,-0.4838709677419355,-0.1875,0.000186319
425,-0.4193548387096775,-0.1875,2.768822e-06
426,-0.3548387096774194,-0.1875,0.0004814251
427,-0.29032258064516125,-0.1875,0.0014682428
428,-0.22580645161290325,-0.1875,0.002666159
429,-0.16129032258064524,-0.1875,0.0037411447
430,-0.09677419354838712,-0.1875,0.0044587725
431,-0.032258064516129004,-0.1875,0.004771126
432,0.032258064516129004,-0.1875,0.0047841785
433,0.09677419354838701,-0.1875,0.0045917034
434,0.16129032258064502,-0.1875,0.004088351
435,0.22580645161290325,-0.1875,0.003166524
436,0.29032258064516125,-0.1875,0.0020205672
437,0.35483870967741926,-0.1875,0.0011748839
438,0.4193548387096775,-0.1875,0.0011281669
439,0.4838709677419355,-0.1875,0.0017262846
440,0.5483870967741935,-0.1875,0.0017117113
441,0.6129032258064515,-0.1875,-0.0007264018
442,0.6774193548387095,-0.1875,-0.005827725
443,0.7419354838709677,-0.1875,-0.009735137
444,0.8064516129032258,-0.1875,-0.0056250095
445,0.8709677419354838,-0.1875,0.008080959
446,0.935483870967742,-0.1875,0.018643558
447,1.0,-0.1875,0.0005315542
448,-1.0,-0.125,0.002301611
449,-0.935483870967742,-0.125,0.0046816813
450,-0.8709677419354839,-0.125,0.0057590753
451,-0.8064516129032258,-0.125,0.005754688
452,-0.7419354838709677,-0.125,0.004941232
453,-0.6774193548387097,-0.125,0.0036364682
454,-0.6129032258064516,-0.125,0.0021815873
455,-0.5483870967741935,-0.125,0.0009095147
456,-0.4838709677419355,-0.125,9.984709e-05
457,-0.4193548387096775,-0.125,-7.5036194e-05
458,-0.3548387096774194,-0.125,0.00040387665
459,-0.29032258064516125,-0.125,0.0013820324
460,-0.22580645161290325,-0.125,0.0025636717
461,-0.16129032258064524,-0.125,0.0036209272
462,-0.09677419354838712,-0.125,0.0043293796
463,-0.032258064516129004,-0.125,0.004652575
464,0.032258064516129004,-0.125,0.0046966556
465,0.09677419354838701,-0.125,0.004540499
466,0.16129032258064502,-0.125,0.004056568
467,0.22580645161290325,-0.125,0.0031318266
468,0.29032258064516125,-0.125,0.0019778307
469,0.35483870967741926,-0.125,0.0011417866
470,0.4193548387096775,-0.125,0.0011259913
471,0.4838709677419355,-0.125,0.0017600469
472,0.5483870967741935,-0.125,0.0017682463
473,0.6129032258064515,-0.125,-0.0006633252
474,0.6774193548387095,-0.125,-0.0057688802
475,0.7419354838709677,-0.125,-0.009692818
476,0.8064516129032258,-0.125,-0.0056078136
477,0.8709677419354838,-0.125,0.008097053
478,0.935483870967742,-0.125,0.018720984
479,1.0,-0.125,0.00074255466
480,-1.0,-0.0625,0.002236165
481,-0.935483870967742,-0.0625,0.0045723906
482,-0.8709677419354839,-0.0625,0.0056257225
483,-0.8064516129032258,-0.0625,0.005614553
484,-0.7419354838709677,-0.0625,0.0048085023
485,-0.6774193548387097,-0.0625,0.0035200357
486,-0.6129032258064516,-0.0625,0.0020852755
487,-0.5483870967741935,-0.0625,0.000832404
488,-0.4838709677419355,-0.0625,3.576977e-05
489,-0.4193548387096775,-0.0625,-0.00013465481
490,-0.3548387096774194,-0.0625,0.00033825124
491,-0.29032258064516125,-0.0625,0.0012989121
492,-0.22580645161290325,-0.0625,0.002455812
493,-0.16129032258064524,-0.0625,0.0034870382
494,-0.09677419354838712,-0.0625,0.004180617
495,-0.032258064516129004,-0.0625,0.004509501
496,0.032258064516129004,-0.0625,0.00458052
497,0.09677419354838701,-0.0625,0.004456533
498,0.16129032258064502,-0.0625,0.0039885174
499,0.22580645161290325,-0.0625,0.003060275
500,0.29032258064516125,-0.0625,0.001901438
501,0.35483870967741926,-0.0625,0.0010813083
502,0.4193548387096775,-0.0625,0.0011047833
503,0.4838709677419355,-0.0625,0.0017835647
504,0.5483870967741935,-0.0625,0.0018235669
505,0.6129032258064515,-0.0625,-0.00059217215
506,0.6774193548387095,-0.0625,-0.0056930482
507,0.7419354838709677,-0.0625,-0.009626806
508,0.8064516129032258,-0.0625,-0.005566269
509,0.8709677419354838,-0.0625,0.008122802
510,0.935483870967742,-0.0625,0.018771648
511,1.0,-0.0625,0.0008701086
512,-1.0,0.0,0.0021169856
513,-0.935483870967742,0.0,0.0044287643
514,-0.8709677419354839,0.0,0.005475332
515,-0.8064516129032258,0.0,0.005472824
516,-0.7419354838709677,0.0,0.004686074
517,-0.6774193548387097,0.0,0.003423187
518,-0.6129032258064516,0.0,0.0020150025
519,-0.5483870967741935,0.0,0.00078349654
520,-0.4838709677419355,0.0,-7.287599e-07
521,-0.4193548387096775,0.0,-0.00017091772
522,-0.3548387096774194,0.0,0.00028896471
523,-0.29032258064516125,0.0,0.0012243076
524,-0.22580645161290325,0.0,0.0023478058
525,-0.16129032258064524,0.0,0.0033457403
526,-0.09677419354838712,0.0,0.004017677
527,-0.032258064516129004,0.0,0.0043478957
528,0.032258064516129004,0.0,0.0044416124
529,0.09677419354838701,0.0,0.0043455963
530,0.16129032258064502,0.0,0.003890078
531,0.22580645161290325,0.0,0.0029569792
532,0.29032258064516125,0.0,0.0017959918
533,0.35483870967741926,0.0,0.0009975489
534,0.4193548387096775,0.0,0.0010672063
535,0.4838709677419355,0.0,0.0017978512
536,0.5483870967741935,0.0,0.0018772781
537,0.6129032258064515,0.0,-0.0005142838
538,0.6774193548387095,0.0,-0.0056025386
539,0.7419354838709677,0.0,-0.009539366
540,0.8064516129032258,0.0,-0.005503148
541,0.8709677419354838,0.0,0.008156598
542,0.935483870967742,0.0,0.018793821
543,1.0,0.0,0.0009133816
544,-1.0,0.0625,0.0019496754
545,-0.935483870967742,0.0625,0.0042558694
546,-0.8709677419354839,0.0625,0.005312904
547,-0.8064516129032258,0.0625,0.00533344
548,-0.7419354838709677,0.0625,0.004578059
549,-0.6774193548387097,0.0625,0.0033502262
550,-0.6129032258064516,0.0625,0.0019735638
551,-0.5483870967741935,0.0625,0.0007660487
552,-0.4838709677419355,0.0625,-6.2575564e-06
553,-0.4193548387096775,0.0625,-0.0001804023
554,-0.3548387096774194,0.0625,0.0002603575
555,-0.29032258064516125,0.0625,0.0011622501
556,-0.22580645161290325,0.0625,0.0022438723
557,-0.16129032258064524,0.0625,0.0032011871
558,-0.09677419354838712,0.0625,0.0038461217
559,-0.032258064516129004,0.0625,0.0041732797
560,0.032258064516129004,0.0625,0.004286111
561,0.09677419354838701,0.0625,0.00421349
562,0.16129032258064502,0.0625,0.0037669488
563,0.22580645161290325,0.0625,0.002827706
564,0.29032258064516125,0.0625,0.0016665445
565,0.35483870967741926,0.0625,0.00089407153
566,0.4193548387096775,0.0625,0.0010154657
567,0.4838709677419355,0.0625,0.0018042177
568,0.5483870967741935,0.0625,0.0019298196
569,0.6129032258064515,0.0625,-0.00043027103
570,0.6774193548387095,0.0625,-0.0054983795
571,0.7419354838709677,0.0625,-0.009432375
572,0.8064516129032258,0.0625,-0.0054204166
573,0.8709677419354838,0.0625,0.008195639
574,0.935483870967742,0.0625,0.018786907
575,1.0,0.0625,0.0008727312
576,-1.0,0.125,0.0017400458
577,-0.935483870967742,0.125,0.004058736
578,-0.8709677419354839,0.125,0.0051423004
579,-0.8064516129032258,0.125,0.0051995474
580,-0.7419354838709677,0.125,0.0044874055
581,-0.6774193548387097,0.125,0.0033023083
582,-0.6129032258064516,0.125,0.0019632312
583,-0.5483870967741935,0.125,0.000781978
584,-0.4838709677419355,0.125,2.0315405e-05
585,-0.4193548387096775,0.125,-0.00016097422
586,-0.3548387096774194,0.125,0.00025388366
587,-0.29032258064516125,0.125,0.0011151521
588,-0.22580645161290325,0.125,0.0021473127
589,-0.16129032258064524,0.125,0.0030571157
590,-0.09677419354838712,0.125,0.0036700151
591,-0.032258064516129004,0.125,0.003989884
592,0.032258064516129004,0.125,0.004118541
593,0.09677419354838701,0.125,0.0040658503
594,0.16129032258064502,0.125,0.003624674
595,0.22580645161290325,0.125,0.0026776192
596,0.29032258064516125,0.125,0.001517518
597,0.35483870967741926,0.125,0.00077489763
598,0.4193548387096775,0.125,0.00095261633
599,0.4838709677419355,0.125,0.0018043928
600,0.5483870967741935,0.125,0.001982227
601,0.6129032258064515,0.125,-0.00034034252
602,0.6774193548387095,0.125,-0.005381942
603,0.7419354838709677,0.125,-0.009308219
604,0.8064516129032258,0.125,-0.005320281
605,0.8709677419354838,0.125,0.008238614
606,0.935483870967742,0.125,0.018749714
607,1.0,0.125,0.0007485151
608,-1.0,0.1875,0.0014941767
609,-0.935483870967742,0.1875,0.0038419478
610,-0.8709677419354839,0.1875,0.0049666064
611,-0.8064516129032258,0.1875,0.0050738715
612,-0.7419354838709677,0.1875,0.0044149803
613,-0.6774193548387097,0.1875,0.0032809363
614,-0.6129032258064516,0.1875,0.0019844468
615,-0.5483870967741935,0.1875,0.0008316748
616,-0.4838709677419355,0.1875,7.959502e-05
617,-0.4193548387096775,0.1875,-0.0001123487
618,-0.3548387096774194,0.1875,0.00027100602
619,-0.29032258064516125,0.1875,0.0010846271
620,-0.22580645161290325,0.1875,0.0020602746
621,-0.16129032258064524,0.1875,0.002916277
622,-0.09677419354838712,0.1875,0.003492364
623,-0.032258064516129004,0.1875,0.0038024378
624,0.032258064516129004,0.1875,0.003944087
625,0.09677419354838701,0.1875,0.00390765
626,0.16129032258064502,0.1875,0.0034682108
627,0.22580645161290325,0.1875,0.0025117912
628,0.29032258064516125,0.1875,0.0013540382
629,0.35483870967741926,0.1875,0.00064404495
630,0.4193548387096775,0.1875,0.00088166445
631,0.4838709677419355,0.1875,0.0018004403
632,0.5483870967741935,0.1875,0.0020349473
633,0.6129032258064515,0.1875,-0.00024427474
634,0.6774193548387095,0.1875,-0.005253941
635,0.7419354838709677,0.1875,-0.009167552
636,0.8064516129032258,0.1875,-0.0052042603
637,0.8709677419354838,0.1875,0.008283615
638,0.935483870967742,0.1875,0.018680692
639,1.0,0.1875,0.00054085255
640,-1.0,0.25,0.0012185946
641,-0.935483870967742,0.25,0.0036098082
642,-0.8709677419354839,0.25,0.004788677
643,-0.8064516129032258,0.25,0.0049572517
644,-0.7419354838709677,0.25,0.0043610884
645,-0.6774193548387097,0.25,0.0032852963
646,-0.6129032258064516,0.25,0.0020354418
647,-0.5483870967741935,0.25,0.0009127874
648,-0.4838709677419355,0.25,0.00016992819
649,-0.4193548387096775,0.25,-3.6392594e-05
650,-0.3548387096774194,0.25,0.00031037815
651,-0.29032258064516125,0.25,0.0010696645
652,-0.22580645161290325,0.25,0.0019821248
653,-0.16129032258064524,0.25,0.002779663
654,-0.09677419354838712,0.25,0.0033157398
655,-0.032258064516129004,0.25,0.003613673
656,0.032258064516129004,0.25,0.0037653712
657,0.09677419354838701,0.25,0.0037424685
658,0.16129032258064502,0.25,0.003302182
659,0.22580645161290325,0.25,0.002335152
660,0.29032258064516125,0.25,0.001180558
661,0.35483870967741926,0.25,0.0005053021
662,0.4193548387096775,0.25,0.00080577657
663,0.4838709677419355,0.25,0.0017945394
664,0.5483870967741935,0.25,0.0020893067
665,0.6129032258064515,0.25,-0.0001424998
666,0.6774193548387095,0.25,-0.005115032
667,0.7419354838709677,0.25,-0.00901261
668,0.8064516129032258,0.25,-0.0050747693
669,0.8709677419354838,0.25,0.008328557
670,0.935483870967742,0.25,0.018578172
671,1.0,0.25,0.00024986267
672,-1.0,0.3125,0.00091878325
673,-0.935483870967742,0.3125,0.003365646
674,-0.8709677419354839,0.3125,0.00461026
675,-0.8064516129032258,0.3125,0.004849804
676,-0.7419354838709677,0.3125,0.0043244315
677,-0.6774193548387097,0.3125,0.0033122227
678,-0.6129032258064516,0.3125,0.0021133302
679,-0.5483870967741935,0.3125,0.0010221272
680,-0.4838709677419355,0.3125,0.0002872094
681,-0.4193548387096775,0.3125,6.364682e-05
682,-0.3548387096774194,0.3125,0.0003690319
683,-0.29032258064516125,0.3125,0.0010685561
684,-0.22580645161290325,0.3125,0.0019128928
685,-0.16129032258064524,0.3125,0.002647402
686,-0.09677419354838712,0.3125,0.0031404933
687,-0.032258064516129004,0.3125,0.0034245013
688,0.032258064516129004,0.3125,0.0035856112
689,0.09677419354838701,0.3125,0.003573694
690,0.16129032258064502,0.3125,0.0031298944
691,0.22580645161290325,0.3125,0.002151746
692,0.29032258064516125,0.3125,0.0010009767
693,0.35483870967741926,0.3125,0.0003622789
694,0.4193548387096775,0.3125,0.00072714686
695,0.4838709677419355,0.3125,0.001788564
696,0.5483870967741935,0.3125,0.0021466017
697,0.6129032258064515,0.3125,-3.4168363e-05
698,0.6774193548387095,0.3125,-0.004966378
699,0.7419354838709677,0.3125,-0.008844346
700,0.8064516129032258,0.3125,-0.004933566
701,0.8709677419354838,0.3125,0.008371711
702,0.935483870967742,0.3125,0.018441916
703,1.0,0.3125,-0.00012499094
704,-1.0,0.375,0.0006021932
705,-0.935483870967742,0.375,0.003113445
706,-0.8709677419354839,0.375,0.0044323667
707,-0.8064516129032258,0.375,0.004750233
708,-0.7419354838709677,0.375,0.004301766
709,-0.6774193548387097,0.375,0.0033581003
710,-0.6129032258064516,0.375,0.0022127333
711,-0.5483870967741935,0.375,0.0011538358
712,-0.4838709677419355,0.375,0.00042631011
713,-0.4193548387096775,0.375,0.0001823646
714,-0.3548387096774194,0.375,0.00044270197
715,-0.29032258064516125,0.375,0.0010772329
716,-0.22580645161290325,0.375,0.0018486698
717,-0.16129032258064524,0.375,0.0025170282
718,-0.09677419354838712,0.375,0.002965759
719,-0.032258064516129004,0.375,0.0032358824
720,0.032258064516129004,0.375,0.0034054772
721,0.09677419354838701,0.375,0.003403099
722,0.16129032258064502,0.375,0.0029544113
723,0.22580645161290325,0.375,0.0019640035
724,0.29032258064516125,0.375,0.0008185818
725,0.35483870967741926,0.375,0.00021821447
726,0.4193548387096775,0.375,0.00064919144
727,0.4838709677419355,0.375,0.0017843656
728,0.5483870967741935,0.375,0.0022076294
729,0.6129032258064515,0.375,8.074939e-05
730,0.6774193548387095,0.375,-0.00480783
731,0.7419354838709677,0.375,-0.008664101
732,0.8064516129032258,0.375,-0.0047821403
733,0.8709677419354838,0.375,0.008410871
734,0.935483870967742,0.375,0.018269777
735,1.0,0.375,-0.00058305264
736,-1.0,0.4375,0.00027442724
737,-0.935483870967742,0.4375,0.0028560613
738,-0.8709677419354839,0.4375,0.004254653
739,-0.8064516129032258,0.4375,0.004656232
740,-0.7419354838709677,0.4375,0.004288785
741,-0.6774193548387097,0.4375,0.0034168407
742,-0.6129032258064516,0.4375,0.0023268203
743,-0.5483870967741935,0.4375,0.0013010628
744,-0.4838709677419355,0.4375,0.00057898555
745,-0.4193548387096775,0.4375,0.0003126508
746,-0.3548387096774194,0.4375,0.00052334054
747,-0.29032258064516125,0.4375,0.0010896309
748,-0.22580645161290325,0.4375,0.0017847713
749,-0.16129032258064524,0.4375,0.0023846237
750,-0.09677419354838712,0.4375,0.0027891349
751,-0.032258064516129004,0.4375,0.0030461024
752,0.032258064516129004,0.4375,0.0032246513
753,0.09677419354838701,0.4375,0.003231769
754,0.16129032258064502,0.4375,0.0027771818
755,0.22580645161290325,0.4375,0.0017750373
756,0.29032258064516125,0.4375,0.0006357804
757,0.35483870967741926,0.4375,7.532537e-05
758,0.4193548387096775,0.4375,0.00057352334
759,0.4838709677419355,0.4375,0.0017838366
760,0.5483870967741935,0.4375,0.0022740215
761,0.6129032258064515,0.4375,0.0002026856
762,0.6774193548387095,0.4375,-0.0046404153
763,0.7419354838709677,0.4375,-0.008473784
764,0.8064516129032258,0.4375,-0.004622698
765,0.8709677419354838,0.4375,0.00844419
766,0.935483870967742,0.4375,0.018060505
767,1.0,0.4375,-0.0011250973
768,-1.0,0.5,-5.751103e-05
769,-0.935483870967742,0.5,0.0025956768
770,-0.8709677419354839,0.5,0.004076426
771,-0.8064516129032258,0.5,0.004564072
772,-0.7419354838709677,0.5,0.0042798514
773,-0.6774193548387097,0.5,0.0034803555
774,-0.6129032258064516,0.5,0.0024464354
775,-0.5483870967741935,0.5,0.0014529112
776,-0.4838709677419355,0.5,0.00073524995
777,-0.4193548387096775,0.5,0.00044378836
778,-0.3548387096774194,0.5,0.0006027339
779,-0.29032258064516125,0.5,0.0010973418
780,-0.22580645161290325,0.5,0.0017137195
781,-0.16129032258064524,0.5,0.0022449298
782,-0.09677419354838712,0.5,0.0026062794
783,-0.032258064516129004,0.5,0.0028521493
784,0.032258064516129004,0.5,0.0030415382
785,0.09677419354838701,0.5,0.0030581919
786,0.16129032258064502,0.5,0.0025983239
787,0.22580645161290325,0.5,0.0015853026
788,0.29032258064516125,0.5,0.00045450265
789,0.35483870967741926,0.5,-6.472133e-05
790,0.4193548387096775,0.5,0.0005016923
791,0.4838709677419355,0.5,0.00178786
792,0.5483870967741935,0.5,0.0023455024
793,0.6129032258064515,0.5,0.00033079088
794,0.6774193548387095,0.5,-0.0044652224
795,0.7419354838709677,0.5,-0.008274108
796,0.8064516129032258,0.5,-0.004457295
797,0.8709677419354838,0.5,0.00846982
798,0.935483870967742,0.5,0.01781243
799,1.0,0.5,-0.0017504692
800,-1.0,0.5625,-0.0003881976
801,-0.935483870967742,0.5625,0.002334449
802,-0.8709677419354839,0.5625,0.0038959912
803,-0.8064516129032258,0.5625,0.004468953
804,-0.7419354838709677,0.5625,0.0042667696
805,-0.6774193548387097,0.5625,0.0035401126
806,-0.6129032258064516,0.5625,0.0025607287
807,-0.5483870967741935,0.5625,0.0015981798
808,-0.4838709677419355,0.5625,0.00088342035
809,-0.4193548387096775,0.5625,0.00056489266
810,-0.3548387096774194,0.5625,0.0006692409
811,-0.29032258064516125,0.5625,0.0010902886
812,-0.22580645161290325,0.5625,0.0016269528
813,-0.16129032258064524,0.5625,0.002090311
814,-0.09677419354838712,0.5625,0.0024106023
815,-0.032258064516129004,0.5625,0.0026491694
816,0.032258064516129004,0.5625,0.0028520918
817,0.09677419354838701,0.5625,0.0028805116
818,0.16129032258064502,0.5625,0.0024166582
819,0.22580645161290325,0.5625,0.0013951783
820,0.29032258064516125,0.5625,0.00027469778
821,0.35483870967741926,0.5625,-0.00020093285
822,0.4193548387096775,0.5625,0.00043467805
823,0.4838709677419355,0.5625,0.0017968193
824,0.5483870967741935,0.5625,0.0024228692
825,0.6129032258064515,0.5625,0.00046546757
826,0.6774193548387095,0.5625,-0.004282996
827,0.7419354838709677,0.5625,-0.008067429
828,0.8064516129032258,0.5625,-0.0042879283
829,0.8709677419354838,0.5625,0.008485258
830,0.935483870967742,0.5625,0.017524183
831,1.0,0.5625,-0.002459526
832,-1.0,0.625,-0.00071107596
833,-0.935483870967742,0.625,0.0020741092
834,-0.8709677419354839,0.625,0.0037104394
835,-0.8064516129032258,0.625,0.0043635434
836,-0.7419354838709677,0.625,0.0042405804
837,-0.6774193548387097,0.625,0.003583277
838,-0.6129032258064516,0.625,0.0026564817
839,-0.5483870967741935,0.625,0.0017228357
840,-0.4838709677419355,0.625,0.0010086445
841,-0.4193548387096775,0.625,0.00066059484
842,-0.3548387096774194,0.625,0.00070919684
843,-0.29032258064516125,0.625,0.0010552005
844,-0.22580645161290325,0.625,0.0015130531
845,-0.16129032258064524,0.625,0.0019104823
846,-0.09677419354838712,0.625,0.0021942472
847,-0.032258064516129004,0.625,0.0024301629
848,0.032258064516129004,0.625,0.0026516293
849,0.09677419354838701,0.625,0.0026945574
850,0.16129032258064502,0.625,0.0022295709
851,0.22580645161290325,0.625,0.0012027395
852,0.29032258064516125,0.625,9.598443e-05
853,0.35483870967741926,0.625,-0.00033403467
854,0.4193548387096775,0.625,0.00037228316
855,0.4838709677419355,0.625,0.0018111132
856,0.5483870967741935,0.625,0.002505511
857,0.6129032258064515,0.625,0.0006058067
858,0.6774193548387095,0.625,-0.004095018
859,0.7419354838709677,0.625,-0.007855028
860,0.8064516129032258,0.625,-0.004116565
861,0.8709677419354838,0.625,0.008488774
862,0.935483870967742,0.625,0.01719457
863,1.0,0.625,-0.0032525063
864,-1.0,0.6875,-0.0010193512
865,-0.935483870967742,0.6875,0.0018149251
866,-0.8709677419354839,0.6875,0.0035159383
867,-0.8064516129032258,0.6875,0.0042419564
868,-0.7419354838709677,0.6875,0.0041906047
869,-0.6774193548387097,0.6875,0.0035973075
870,-0.6129032258064516,0.6875,0.0027189155
871,-0.5483870967741935,0.6875,0.0018106732
872,-0.4838709677419355,0.6875,0.0010944761
873,-0.4193548387096775,0.6875,0.000715512
874,-0.3548387096774194,0.6875,0.0007067955
875,-0.29032258064516125,0.6875,0.0009781717
876,-0.22580645161290325,0.6875,0.0013584392
877,-0.16129032258064524,0.6875,0.0016934916
878,-0.09677419354838712,0.6875,0.0019465353
879,-0.032258064516129004,0.6875,0.0021864173
880,0.032258064516129004,0.6875,0.0024322092
881,0.09677419354838701,0.6875,0.0024949294
882,0.16129032258064502,0.6875,0.00203301
883,0.22580645161290325,0.6875,0.0010053932
884,0.29032258064516125,0.6875,-8.32458e-05
885,0.35483870967741926,0.6875,-0.00046430528
886,0.4193548387096775,0.6875,0.00031391904
887,0.4838709677419355,0.6875,0.0018300898
888,0.5483870967741935,0.6875,0.0025928617
889,0.6129032258064515,0.6875,0.0007504076
890,0.6774193548387095,0.6875,-0.0039026737
891,0.7419354838709677,0.6875,-0.007638991
892,0.8064516129032258,0.6875,-0.0039456487
893,0.8709677419354838,0.6875,0.008477509
894,0.935483870967742,0.6875,0.016821623
895,1.0,0.6875,-0.004128337
896,-1.0,0.75,-0.0013075396
897,-0.935483870967742,0.75,0.0015578404
898,-0.8709677419354839,0.75,0.0033079493
899,-0.8064516129032258,0.75,0.004093894
900,-0.7419354838709677,0.75,0.0041045756
901,-0.6774193548387097,0.75,0.0035672924
902,-0.6129032258064516,0.75,0.0027303353
903,-0.5483870967741935,0.75,0.0018434423
904,-0.4838709677419355,0.75,0.0011222156
905,-0.4193548387096775,0.75,0.0007100431
906,-0.3548387096774194,0.75,0.0006435708
907,-0.29032258064516125,0.75,0.0008412513
908,-0.22580645161290325,0.75,0.0011471823
909,-0.16129032258064524,0.75,0.0014258949
910,-0.09677419354838712,0.75,0.001655401
911,-0.032258064516129004,0.75,0.0019075809
912,0.032258064516129004,0.75,0.0021851764
913,0.09677419354838701,0.75,0.0022737952
914,0.16129032258064502,0.75,0.0018208544
915,0.22580645161290325,0.75,0.0007986233
916,0.29032258064516125,0.75,-0.00026623067
917,0.35483870967741926,0.75,-0.0005944548
918,0.4193548387096775,0.75,0.00025770068
919,0.4838709677419355,0.75,0.0018523559
920,0.5483870967741935,0.75,0.0026839003
921,0.6129032258064515,0.75,0.0008983314
922,0.6774193548387095,0.75,-0.0037080646
923,0.7419354838709677,0.75,-0.0074216425
924,0.8064516129032258,0.75,-0.0037771165
925,0.8709677419354838,0.75,0.0084498525
926,0.935483870967742,0.75,0.01640439
927,1.0,0.75,-0.0050877333
928,-1.0,0.8125,-0.0015698895
929,-0.935483870967742,0.8125,0.0013017163
930,-0.8709677419354839,0.8125,0.003080806
931,-0.8064516129032258,0.8125,0.0039094235
932,-0.7419354838709677,0.8125,0.0039687855
933,-0.6774193548387097,0.8125,0.003476298
934,-0.6129032258064516,0.8125,0.0026730949
935,-0.5483870967741935,0.8125,0.0018008859
936,-0.4838709677419355,0.8125,0.0010706042
937,-0.4193548387096775,0.8125,0.0006236917
938,-0.3548387096774194,0.8125,0.000499481
939,-0.29032258064516125,0.8125,0.0006256336
940,-0.22580645161290325,0.8125,0.0008617762
941,-0.16129032258064524,0.8125,0.0010906914
942,-0.09677419354838712,0.8125,0.0013060994
943,-0.032258064516129004,0.8125,0.0015809383
944,0.032258064516129004,0.8125,0.0018992628
945,0.09677419354838701,0.8125,0.0020222918
946,0.16129032258064502,0.8125,0.0015863935
947,0.22580645161290325,0.8125,0.0005770223
948,0.29032258064516125,0.8125,-0.00045709917
949,0.35483870967741926,0.8125,-0.00072772894
950,0.4193548387096775,0.8125,0.00020199455
951,0.4838709677419355,0.8125,0.0018762425
952,0.5483870967741935,0.8125,0.0027766973
953,0.6129032258064515,0.8125,0.0010474473
954,0.6774193548387095,0.8125,-0.0035128295
955,0.7419354838709677,0.8125,-0.007204801
956,0.8064516129032258,0.8125,-0.0036139786
957,0.8709677419354838,0.8125,0.008403361
958,0.935483870967742,0.8125,0.015941143
959,1.0,0.8125,-0.006129861
960,-1.0,0.875,-0.0018001422
961,-0.935483870967742,0.875,0.0010459248
962,-0.8709677419354839,0.875,0.0028281342
963,-0.8064516129032258,0.875,0.0036777845
964,-0.7419354838709677,0.875,0.003767382
965,-0.6774193548387097,0.875,0.003305961
966,-0.6129032258064516,0.875,0.0025255957
967,-0.5483870967741935,0.875,0.0016609199
968,-0.4838709677419355,0.875,0.0009171327
969,-0.4193548387096775,0.875,0.00043356002
970,-0.3548387096774194,0.875,0.00025204546
971,-0.29032258064516125,0.875,0.00031012006
972,-0.22580645161290325,0.875,0.00048205804
973,-0.16129032258064524,0.875,0.00067024713
974,-0.09677419354838712,0.875,0.0008824147
975,-0.032258064516129004,0.875,0.0011915282
976,0.032258064516129004,0.875,0.0015620872
977,0.09677419354838701,0.875,0.0017294006
978,0.16129032258064502,0.875,0.0013199772
979,0.22580645161290325,0.875,0.00033330196
980,0.29032258064516125,0.875,-0.0006616968
981,0.35483870967741926,0.875,-0.00086790044
982,0.4193548387096775,0.875,0.00014303625
983,0.4838709677419355,0.875,0.0018986091
984,0.5483870967741935,0.875,0.0028685853
985,0.6129032258064515,0.875,0.001195699
986,0.6774193548387095,0.875,-0.0033193976
987,0.7419354838709677,0.875,-0.0069910586
988,0.8064516129032258,0.875,-0.0034585893
989,0.8709677419354838,0.875,0.008335412
990,0.935483870967742,0.875,0.01543045
991,1.0,0.875,-0.007254362
992,-1.0,0.9375,-0.0019933507
993,-0.935483870967742,0.9375,0.0007895706
994,-0.8709677419354839,0.9375,0.00254256
995,-0.8064516129032258,0.9375,0.003385872
996,-0.7419354838709677,0.9375,0.003484493
997,-0.6774193548387097,0.9375,0.0030363696
998,-0.6129032258064516,0.9375,0.002266178
999,-0.5483870967741935,0.9375,0.001399762
1000,-0.4838709677419355,0.9375,0.0006366678
1001,-0.4193548387096775,0.9375,0.0001143073
1002,-0.3548387096774194,0.9375,-0.00012320495
1003,-0.29032258064516125,0.9375,-0.00012905948
1004,-0.22580645161290325,0.9375,-1.3629586e-05
1005,-0.16129032258064524,0.9375,0.00014413038
1006,-0.09677419354838712,0.9375,0.00036597432
1007,-0.032258064516129004,0.9375,0.0007229419
1008,0.032258064516129004,0.9375,0.0011590176
1009,0.09677419354838701,0.9375,0.0013826261
1010,0.16129032258064502,0.9375,0.0010114014
1011,0.22580645161290325,0.9375,5.9032114e-05
1012,0.29032258064516125,0.9375,-0.00088683236
1013,0.35483870967741926,0.9375,-0.0010210956
1014,0.4193548387096775,0.9375,7.6266006e-05
1015,0.4838709677419355,0.9375,0.0019165017
1016,0.5483870967741935,0.9375,0.0029572248
1017,0.6129032258064515,0.9375,0.0013399124
1018,0.6774193548387095,0.9375,-0.00313057
1019,0.7419354838709677,0.9375,-0.006783426
1020,0.8064516129032258,0.9375,-0.0033131242
1021,0.8709677419354838,0.9375,0.008244097
1022,0.935483870967742,0.9375,0.014870882
1023,1.0,0.9375,-0.008461177


==> visu/tikz_csvs_two_dim/result_best_run_KS/gt_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,0.0
1,-0.935483870967742,-1.0,0.0
2,-0.8709677419354839,-1.0,0.0
3,-0.8064516129032258,-1.0,0.0
4,-0.7419354838709677,-1.0,0.0
5,-0.6774193548387097,-1.0,0.0
6,-0.6129032258064516,-1.0,0.0
7,-0.5483870967741935,-1.0,0.0
8,-0.4838709677419355,-1.0,0.0
9,-0.4193548387096775,-1.0,0.0
10,-0.3548387096774194,-1.0,0.0
11,-0.29032258064516125,-1.0,0.0
12,-0.22580645161290325,-1.0,0.0
13,-0.16129032258064524,-1.0,0.0
14,-0.09677419354838712,-1.0,0.0
15,-0.032258064516129004,-1.0,0.0
16,0.032258064516129004,-1.0,1.0828123e-06
17,0.09677419354838701,-1.0,8.77078e-05
18,0.16129032258064502,-1.0,0.00067675766
19,0.22580645161290325,-1.0,0.0025998324
20,0.29032258064516125,-1.0,0.007104331
21,0.35483870967741926,-1.0,0.015853455
22,0.4193548387096775,-1.0,0.030926201
23,0.4838709677419355,-1.0,0.05481737
24,0.5483870967741935,-1.0,0.09043758
25,0.6129032258064515,-1.0,0.1411132
26,0.6774193548387095,-1.0,0.21058646
27,0.7419354838709677,-1.0,0.30301532
28,0.8064516129032258,-1.0,0.4229736
29,0.8709677419354838,-1.0,0.5754509
30,0.935483870967742,-1.0,0.76585263
31,1.0,-1.0,1.0
32,-1.0,-0.9375,0.0
33,-0.935483870967742,-0.9375,0.0
34,-0.8709677419354839,-0.9375,0.0
35,-0.8064516129032258,-0.9375,0.0
36,-0.7419354838709677,-0.9375,0.0
37,-0.6774193548387097,-0.9375,0.0
38,-0.6129032258064516,-0.9375,0.0
39,-0.5483870967741935,-0.9375,0.0
40,-0.4838709677419355,-0.9375,0.0
41,-0.4193548387096775,-0.9375,0.0
42,-0.3548387096774194,-0.9375,0.0
43,-0.29032258064516125,-0.9375,0.0
44,-0.22580645161290325,-0.9375,0.0
45,-0.16129032258064524,-0.9375,0.0
46,-0.09677419354838712,-0.9375,0.0
47,-0.032258064516129004,-0.9375,0.0
48,0.032258064516129004,-0.9375,1.0828123e-06
49,0.09677419354838701,-0.9375,8.77078e-05
50,0.16129032258064502,-0.9375,0.00067675766
51,0.22580645161290325,-0.9375,0.0025998324
52,0.29032258064516125,-0.9375,0.007104331
53,0.35483870967741926,-0.9375,0.015853455
54,0.4193548387096775,-0.9375,0.030926201
55,0.4838709677419355,-0.9375,0.05481737
56,0.5483870967741935,-0.9375,0.09043758
57,0.6129032258064515,-0.9375,0.1411132
58,0.6774193548387095,-0.9375,0.21058646
59,0.7419354838709677,-0.9375,0.30301532
60,0.8064516129032258,-0.9375,0.4229736
61,0.8709677419354838,-0.9375,0.5754509
62,0.935483870967742,-0.9375,0.76585263
63,1.0,-0.9375,1.0
64,-1.0,-0.875,0.0
65,-0.935483870967742,-0.875,0.0
66,-0.8709677419354839,-0.875,0.0
67,-0.8064516129032258,-0.875,0.0
68,-0.7419354838709677,-0.875,0.0
69,-0.6774193548387097,-0.875,0.0
70,-0.6129032258064516,-0.875,0.0
71,-0.5483870967741935,-0.875,0.0
72,-0.4838709677419355,-0.875,0.0
73,-0.4193548387096775,-0.875,0.0
74,-0.3548387096774194,-0.875,0.0
75,-0.29032258064516125,-0.875,0.0
76,-0.22580645161290325,-0.875,0.0
77,-0.16129032258064524,-0.875,0.0
78,-0.09677419354838712,-0.875,0.0
79,-0.032258064516129004,-0.875,0.0
80,0.032258064516129004,-0.875,1.0828123e-06
81,0.09677419354838701,-0.875,8.77078e-05
82,0.16129032258064502,-0.875,0.00067675766
83,0.22580645161290325,-0.875,0.0025998324
84,0.29032258064516125,-0.875,0.007104331
85,0.35483870967741926,-0.875,0.015853455
86,0.4193548387096775,-0.875,0.030926201
87,0.4838709677419355,-0.875,0.05481737
88,0.5483870967741935,-0.875,0.09043758
89,0.6129032258064515,-0.875,0.1411132
90,0.6774193548387095,-0.875,0.21058646
91,0.7419354838709677,-0.875,0.30301532
92,0.8064516129032258,-0.875,0.4229736
93,0.8709677419354838,-0.875,0.5754509
94,0.935483870967742,-0.875,0.76585263
95,1.0,-0.875,1.0
96,-1.0,-0.8125,0.0
97,-0.935483870967742,-0.8125,0.0
98,-0.8709677419354839,-0.8125,0.0
99,-0.8064516129032258,-0.8125,0.0
100,-0.7419354838709677,-0.8125,0.0
101,-0.6774193548387097,-0.8125,0.0
102,-0.6129032258064516,-0.8125,0.0
103,-0.5483870967741935,-0.8125,0.0
104,-0.4838709677419355,-0.8125,0.0
105,-0.4193548387096775,-0.8125,0.0
106,-0.3548387096774194,-0.8125,0.0
107,-0.29032258064516125,-0.8125,0.0
108,-0.22580645161290325,-0.8125,0.0
109,-0.16129032258064524,-0.8125,0.0
110,-0.09677419354838712,-0.8125,0.0
111,-0.032258064516129004,-0.8125,0.0
112,0.032258064516129004,-0.8125,1.0828123e-06
113,0.09677419354838701,-0.8125,8.77078e-05
114,0.16129032258064502,-0.8125,0.00067675766
115,0.22580645161290325,-0.8125,0.0025998324
116,0.29032258064516125,-0.8125,0.007104331
117,0.35483870967741926,-0.8125,0.015853455
118,0.4193548387096775,-0.8125,0.030926201
119,0.4838709677419355,-0.8125,0.05481737
120,0.5483870967741935,-0.8125,0.09043758
121,0.6129032258064515,-0.8125,0.1411132
122,0.6774193548387095,-0.8125,0.21058646
123,0.7419354838709677,-0.8125,0.30301532
124,0.8064516129032258,-0.8125,0.4229736
125,0.8709677419354838,-0.8125,0.5754509
126,0.935483870967742,-0.8125,0.76585263
127,1.0,-0.8125,1.0
128,-1.0,-0.75,0.0
129,-0.935483870967742,-0.75,0.0
130,-0.8709677419354839,-0.75,0.0
131,-0.8064516129032258,-0.75,0.0
132,-0.7419354838709677,-0.75,0.0
133,-0.6774193548387097,-0.75,0.0
134,-0.6129032258064516,-0.75,0.0
135,-0.5483870967741935,-0.75,0.0
136,-0.4838709677419355,-0.75,0.0
137,-0.4193548387096775,-0.75,0.0
138,-0.3548387096774194,-0.75,0.0
139,-0.29032258064516125,-0.75,0.0
140,-0.22580645161290325,-0.75,0.0
141,-0.16129032258064524,-0.75,0.0
142,-0.09677419354838712,-0.75,0.0
143,-0.032258064516129004,-0.75,0.0
144,0.032258064516129004,-0.75,1.0828123e-06
145,0.09677419354838701,-0.75,8.77078e-05
146,0.16129032258064502,-0.75,0.00067675766
147,0.22580645161290325,-0.75,0.0025998324
148,0.29032258064516125,-0.75,0.007104331
149,0.35483870967741926,-0.75,0.015853455
150,0.4193548387096775,-0.75,0.030926201
151,0.4838709677419355,-0.75,0.05481737
152,0.5483870967741935,-0.75,0.09043758
153,0.6129032258064515,-0.75,0.1411132
154,0.6774193548387095,-0.75,0.21058646
155,0.7419354838709677,-0.75,0.30301532
156,0.8064516129032258,-0.75,0.4229736
157,0.8709677419354838,-0.75,0.5754509
158,0.935483870967742,-0.75,0.76585263
159,1.0,-0.75,1.0
160,-1.0,-0.6875,0.0
161,-0.935483870967742,-0.6875,0.0
162,-0.8709677419354839,-0.6875,0.0
163,-0.8064516129032258,-0.6875,0.0
164,-0.7419354838709677,-0.6875,0.0
165,-0.6774193548387097,-0.6875,0.0
166,-0.6129032258064516,-0.6875,0.0
167,-0.5483870967741935,-0.6875,0.0
168,-0.4838709677419355,-0.6875,0.0
169,-0.4193548387096775,-0.6875,0.0
170,-0.3548387096774194,-0.6875,0.0
171,-0.29032258064516125,-0.6875,0.0
172,-0.22580645161290325,-0.6875,0.0
173,-0.16129032258064524,-0.6875,0.0
174,-0.09677419354838712,-0.6875,0.0
175,-0.032258064516129004,-0.6875,0.0
176,0.032258064516129004,-0.6875,1.0828123e-06
177,0.09677419354838701,-0.6875,8.77078e-05
178,0.16129032258064502,-0.6875,0.00067675766
179,0.22580645161290325,-0.6875,0.0025998324
180,0.29032258064516125,-0.6875,0.007104331
181,0.35483870967741926,-0.6875,0.015853455
182,0.4193548387096775,-0.6875,0.030926201
183,0.4838709677419355,-0.6875,0.05481737
184,0.5483870967741935,-0.6875,0.09043758
185,0.6129032258064515,-0.6875,0.1411132
186,0.6774193548387095,-0.6875,0.21058646
187,0.7419354838709677,-0.6875,0.30301532
188,0.8064516129032258,-0.6875,0.4229736
189,0.8709677419354838,-0.6875,0.5754509
190,0.935483870967742,-0.6875,0.76585263
191,1.0,-0.6875,1.0
192,-1.0,-0.625,0.0
193,-0.935483870967742,-0.625,0.0
194,-0.8709677419354839,-0.625,0.0
195,-0.8064516129032258,-0.625,0.0
196,-0.7419354838709677,-0.625,0.0
197,-0.6774193548387097,-0.625,0.0
198,-0.6129032258064516,-0.625,0.0
199,-0.5483870967741935,-0.625,0.0
200,-0.4838709677419355,-0.625,0.0
201,-0.4193548387096775,-0.625,0.0
202,-0.3548387096774194,-0.625,0.0
203,-0.29032258064516125,-0.625,0.0
204,-0.22580645161290325,-0.625,0.0
205,-0.16129032258064524,-0.625,0.0
206,-0.09677419354838712,-0.625,0.0
207,-0.032258064516129004,-0.625,0.0
208,0.032258064516129004,-0.625,1.0828123e-06
209,0.09677419354838701,-0.625,8.77078e-05
210,0.16129032258064502,-0.625,0.00067675766
211,0.22580645161290325,-0.625,0.0025998324
212,0.29032258064516125,-0.625,0.007104331
213,0.35483870967741926,-0.625,0.015853455
214,0.4193548387096775,-0.625,0.030926201
215,0.4838709677419355,-0.625,0.05481737
216,0.5483870967741935,-0.625,0.09043758
217,0.6129032258064515,-0.625,0.1411132
218,0.6774193548387095,-0.625,0.21058646
219,0.7419354838709677,-0.625,0.30301532
220,0.8064516129032258,-0.625,0.4229736
221,0.8709677419354838,-0.625,0.5754509
222,0.935483870967742,-0.625,0.76585263
223,1.0,-0.625,1.0
224,-1.0,-0.5625,0.0
225,-0.935483870967742,-0.5625,0.0
226,-0.8709677419354839,-0.5625,0.0
227,-0.8064516129032258,-0.5625,0.0
228,-0.7419354838709677,-0.5625,0.0
229,-0.6774193548387097,-0.5625,0.0
230,-0.6129032258064516,-0.5625,0.0
231,-0.5483870967741935,-0.5625,0.0
232,-0.4838709677419355,-0.5625,0.0
233,-0.4193548387096775,-0.5625,0.0
234,-0.3548387096774194,-0.5625,0.0
235,-0.29032258064516125,-0.5625,0.0
236,-0.22580645161290325,-0.5625,0.0
237,-0.16129032258064524,-0.5625,0.0
238,-0.09677419354838712,-0.5625,0.0
239,-0.032258064516129004,-0.5625,0.0
240,0.032258064516129004,-0.5625,1.0828123e-06
241,0.09677419354838701,-0.5625,8.77078e-05
242,0.16129032258064502,-0.5625,0.00067675766
243,0.22580645161290325,-0.5625,0.0025998324
244,0.29032258064516125,-0.5625,0.007104331
245,0.35483870967741926,-0.5625,0.015853455
246,0.4193548387096775,-0.5625,0.030926201
247,0.4838709677419355,-0.5625,0.05481737
248,0.5483870967741935,-0.5625,0.09043758
249,0.6129032258064515,-0.5625,0.1411132
250,0.6774193548387095,-0.5625,0.21058646
251,0.7419354838709677,-0.5625,0.30301532
252,0.8064516129032258,-0.5625,0.4229736
253,0.8709677419354838,-0.5625,0.5754509
254,0.935483870967742,-0.5625,0.76585263
255,1.0,-0.5625,1.0
256,-1.0,-0.5,0.0
257,-0.935483870967742,-0.5,0.0
258,-0.8709677419354839,-0.5,0.0
259,-0.8064516129032258,-0.5,0.0
260,-0.7419354838709677,-0.5,0.0
261,-0.6774193548387097,-0.5,0.0
262,-0.6129032258064516,-0.5,0.0
263,-0.5483870967741935,-0.5,0.0
264,-0.4838709677419355,-0.5,0.0
265,-0.4193548387096775,-0.5,0.0
266,-0.3548387096774194,-0.5,0.0
267,-0.29032258064516125,-0.5,0.0
268,-0.22580645161290325,-0.5,0.0
269,-0.16129032258064524,-0.5,0.0
270,-0.09677419354838712,-0.5,0.0
271,-0.032258064516129004,-0.5,0.0
272,0.032258064516129004,-0.5,1.0828123e-06
273,0.09677419354838701,-0.5,8.77078e-05
274,0.16129032258064502,-0.5,0.00067675766
275,0.22580645161290325,-0.5,0.0025998324
276,0.29032258064516125,-0.5,0.007104331
277,0.35483870967741926,-0.5,0.015853455
278,0.4193548387096775,-0.5,0.030926201
279,0.4838709677419355,-0.5,0.05481737
280,0.5483870967741935,-0.5,0.09043758
281,0.6129032258064515,-0.5,0.1411132
282,0.6774193548387095,-0.5,0.21058646
283,0.7419354838709677,-0.5,0.30301532
284,0.8064516129032258,-0.5,0.4229736
285,0.8709677419354838,-0.5,0.5754509
286,0.935483870967742,-0.5,0.76585263
287,1.0,-0.5,1.0
288,-1.0,-0.4375,0.0
289,-0.935483870967742,-0.4375,0.0
290,-0.8709677419354839,-0.4375,0.0
291,-0.8064516129032258,-0.4375,0.0
292,-0.7419354838709677,-0.4375,0.0
293,-0.6774193548387097,-0.4375,0.0
294,-0.6129032258064516,-0.4375,0.0
295,-0.5483870967741935,-0.4375,0.0
296,-0.4838709677419355,-0.4375,0.0
297,-0.4193548387096775,-0.4375,0.0
298,-0.3548387096774194,-0.4375,0.0
299,-0.29032258064516125,-0.4375,0.0
300,-0.22580645161290325,-0.4375,0.0
301,-0.16129032258064524,-0.4375,0.0
302,-0.09677419354838712,-0.4375,0.0
303,-0.032258064516129004,-0.4375,0.0
304,0.032258064516129004,-0.4375,1.0828123e-06
305,0.09677419354838701,-0.4375,8.77078e-05
306,0.16129032258064502,-0.4375,0.00067675766
307,0.22580645161290325,-0.4375,0.0025998324
308,0.29032258064516125,-0.4375,0.007104331
309,0.35483870967741926,-0.4375,0.015853455
310,0.4193548387096775,-0.4375,0.030926201
311,0.4838709677419355,-0.4375,0.05481737
312,0.5483870967741935,-0.4375,0.09043758
313,0.6129032258064515,-0.4375,0.1411132
314,0.6774193548387095,-0.4375,0.21058646
315,0.7419354838709677,-0.4375,0.30301532
316,0.8064516129032258,-0.4375,0.4229736
317,0.8709677419354838,-0.4375,0.5754509
318,0.935483870967742,-0.4375,0.76585263
319,1.0,-0.4375,1.0
320,-1.0,-0.375,0.0
321,-0.935483870967742,-0.375,0.0
322,-0.8709677419354839,-0.375,0.0
323,-0.8064516129032258,-0.375,0.0
324,-0.7419354838709677,-0.375,0.0
325,-0.6774193548387097,-0.375,0.0
326,-0.6129032258064516,-0.375,0.0
327,-0.5483870967741935,-0.375,0.0
328,-0.4838709677419355,-0.375,0.0
329,-0.4193548387096775,-0.375,0.0
330,-0.3548387096774194,-0.375,0.0
331,-0.29032258064516125,-0.375,0.0
332,-0.22580645161290325,-0.375,0.0
333,-0.16129032258064524,-0.375,0.0
334,-0.09677419354838712,-0.375,0.0
335,-0.032258064516129004,-0.375,0.0
336,0.032258064516129004,-0.375,1.0828123e-06
337,0.09677419354838701,-0.375,8.77078e-05
338,0.16129032258064502,-0.375,0.00067675766
339,0.22580645161290325,-0.375,0.0025998324
340,0.29032258064516125,-0.375,0.007104331
341,0.35483870967741926,-0.375,0.015853455
342,0.4193548387096775,-0.375,0.030926201
343,0.4838709677419355,-0.375,0.05481737
344,0.5483870967741935,-0.375,0.09043758
345,0.6129032258064515,-0.375,0.1411132
346,0.6774193548387095,-0.375,0.21058646
347,0.7419354838709677,-0.375,0.30301532
348,0.8064516129032258,-0.375,0.4229736
349,0.8709677419354838,-0.375,0.5754509
350,0.935483870967742,-0.375,0.76585263
351,1.0,-0.375,1.0
352,-1.0,-0.3125,0.0
353,-0.935483870967742,-0.3125,0.0
354,-0.8709677419354839,-0.3125,0.0
355,-0.8064516129032258,-0.3125,0.0
356,-0.7419354838709677,-0.3125,0.0
357,-0.6774193548387097,-0.3125,0.0
358,-0.6129032258064516,-0.3125,0.0
359,-0.5483870967741935,-0.3125,0.0
360,-0.4838709677419355,-0.3125,0.0
361,-0.4193548387096775,-0.3125,0.0
362,-0.3548387096774194,-0.3125,0.0
363,-0.29032258064516125,-0.3125,0.0
364,-0.22580645161290325,-0.3125,0.0
365,-0.16129032258064524,-0.3125,0.0
366,-0.09677419354838712,-0.3125,0.0
367,-0.032258064516129004,-0.3125,0.0
368,0.032258064516129004,-0.3125,1.0828123e-06
369,0.09677419354838701,-0.3125,8.77078e-05
370,0.16129032258064502,-0.3125,0.00067675766
371,0.22580645161290325,-0.3125,0.0025998324
372,0.29032258064516125,-0.3125,0.007104331
373,0.35483870967741926,-0.3125,0.015853455
374,0.4193548387096775,-0.3125,0.030926201
375,0.4838709677419355,-0.3125,0.05481737
376,0.5483870967741935,-0.3125,0.09043758
377,0.6129032258064515,-0.3125,0.1411132
378,0.6774193548387095,-0.3125,0.21058646
379,0.7419354838709677,-0.3125,0.30301532
380,0.8064516129032258,-0.3125,0.4229736
381,0.8709677419354838,-0.3125,0.5754509
382,0.935483870967742,-0.3125,0.76585263
383,1.0,-0.3125,1.0
384,-1.0,-0.25,0.0
385,-0.935483870967742,-0.25,0.0
386,-0.8709677419354839,-0.25,0.0
387,-0.8064516129032258,-0.25,0.0
388,-0.7419354838709677,-0.25,0.0
389,-0.6774193548387097,-0.25,0.0
390,-0.6129032258064516,-0.25,0.0
391,-0.5483870967741935,-0.25,0.0
392,-0.4838709677419355,-0.25,0.0
393,-0.4193548387096775,-0.25,0.0
394,-0.3548387096774194,-0.25,0.0
395,-0.29032258064516125,-0.25,0.0
396,-0.22580645161290325,-0.25,0.0
397,-0.16129032258064524,-0.25,0.0
398,-0.09677419354838712,-0.25,0.0
399,-0.032258064516129004,-0.25,0.0
400,0.032258064516129004,-0.25,1.0828123e-06
401,0.09677419354838701,-0.25,8.77078e-05
402,0.16129032258064502,-0.25,0.00067675766
403,0.22580645161290325,-0.25,0.0025998324
404,0.29032258064516125,-0.25,0.007104331
405,0.35483870967741926,-0.25,0.015853455
406,0.4193548387096775,-0.25,0.030926201
407,0.4838709677419355,-0.25,0.05481737
408,0.5483870967741935,-0.25,0.09043758
409,0.6129032258064515,-0.25,0.1411132
410,0.6774193548387095,-0.25,0.21058646
411,0.7419354838709677,-0.25,0.30301532
412,0.8064516129032258,-0.25,0.4229736
413,0.8709677419354838,-0.25,0.5754509
414,0.935483870967742,-0.25,0.76585263
415,1.0,-0.25,1.0
416,-1.0,-0.1875,0.0
417,-0.935483870967742,-0.1875,0.0
418,-0.8709677419354839,-0.1875,0.0
419,-0.8064516129032258,-0.1875,0.0
420,-0.7419354838709677,-0.1875,0.0
421,-0.6774193548387097,-0.1875,0.0
422,-0.6129032258064516,-0.1875,0.0
423,-0.5483870967741935,-0.1875,0.0
424,-0.4838709677419355,-0.1875,0.0
425,-0.4193548387096775,-0.1875,0.0
426,-0.3548387096774194,-0.1875,0.0
427,-0.29032258064516125,-0.1875,0.0
428,-0.22580645161290325,-0.1875,0.0
429,-0.16129032258064524,-0.1875,0.0
430,-0.09677419354838712,-0.1875,0.0
431,-0.032258064516129004,-0.1875,0.0
432,0.032258064516129004,-0.1875,1.0828123e-06
433,0.09677419354838701,-0.1875,8.77078e-05
434,0.16129032258064502,-0.1875,0.00067675766
435,0.22580645161290325,-0.1875,0.0025998324
436,0.29032258064516125,-0.1875,0.007104331
437,0.35483870967741926,-0.1875,0.015853455
438,0.4193548387096775,-0.1875,0.030926201
439,0.4838709677419355,-0.1875,0.05481737
440,0.5483870967741935,-0.1875,0.09043758
441,0.6129032258064515,-0.1875,0.1411132
442,0.6774193548387095,-0.1875,0.21058646
443,0.7419354838709677,-0.1875,0.30301532
444,0.8064516129032258,-0.1875,0.4229736
445,0.8709677419354838,-0.1875,0.5754509
446,0.935483870967742,-0.1875,0.76585263
447,1.0,-0.1875,1.0
448,-1.0,-0.125,0.0
449,-0.935483870967742,-0.125,0.0
450,-0.8709677419354839,-0.125,0.0
451,-0.8064516129032258,-0.125,0.0
452,-0.7419354838709677,-0.125,0.0
453,-0.6774193548387097,-0.125,0.0
454,-0.6129032258064516,-0.125,0.0
455,-0.5483870967741935,-0.125,0.0
456,-0.4838709677419355,-0.125,0.0
457,-0.4193548387096775,-0.125,0.0
458,-0.3548387096774194,-0.125,0.0
459,-0.29032258064516125,-0.125,0.0
460,-0.22580645161290325,-0.125,0.0
461,-0.16129032258064524,-0.125,0.0
462,-0.09677419354838712,-0.125,0.0
463,-0.032258064516129004,-0.125,0.0
464,0.032258064516129004,-0.125,1.0828123e-06
465,0.09677419354838701,-0.125,8.77078e-05
466,0.16129032258064502,-0.125,0.00067675766
467,0.22580645161290325,-0.125,0.0025998324
468,0.29032258064516125,-0.125,0.007104331
469,0.35483870967741926,-0.125,0.015853455
470,0.4193548387096775,-0.125,0.030926201
471,0.4838709677419355,-0.125,0.05481737
472,0.5483870967741935,-0.125,0.09043758
473,0.6129032258064515,-0.125,0.1411132
474,0.6774193548387095,-0.125,0.21058646
475,0.7419354838709677,-0.125,0.30301532
476,0.8064516129032258,-0.125,0.4229736
477,0.8709677419354838,-0.125,0.5754509
478,0.935483870967742,-0.125,0.76585263
479,1.0,-0.125,1.0
480,-1.0,-0.0625,0.0
481,-0.935483870967742,-0.0625,0.0
482,-0.8709677419354839,-0.0625,0.0
483,-0.8064516129032258,-0.0625,0.0
484,-0.7419354838709677,-0.0625,0.0
485,-0.6774193548387097,-0.0625,0.0
486,-0.6129032258064516,-0.0625,0.0
487,-0.5483870967741935,-0.0625,0.0
488,-0.4838709677419355,-0.0625,0.0
489,-0.4193548387096775,-0.0625,0.0
490,-0.3548387096774194,-0.0625,0.0
491,-0.29032258064516125,-0.0625,0.0
492,-0.22580645161290325,-0.0625,0.0
493,-0.16129032258064524,-0.0625,0.0
494,-0.09677419354838712,-0.0625,0.0
495,-0.032258064516129004,-0.0625,0.0
496,0.032258064516129004,-0.0625,1.0828123e-06
497,0.09677419354838701,-0.0625,8.77078e-05
498,0.16129032258064502,-0.0625,0.00067675766
499,0.22580645161290325,-0.0625,0.0025998324
500,0.29032258064516125,-0.0625,0.007104331
501,0.35483870967741926,-0.0625,0.015853455
502,0.4193548387096775,-0.0625,0.030926201
503,0.4838709677419355,-0.0625,0.05481737
504,0.5483870967741935,-0.0625,0.09043758
505,0.6129032258064515,-0.0625,0.1411132
506,0.6774193548387095,-0.0625,0.21058646
507,0.7419354838709677,-0.0625,0.30301532
508,0.8064516129032258,-0.0625,0.4229736
509,0.8709677419354838,-0.0625,0.5754509
510,0.935483870967742,-0.0625,0.76585263
511,1.0,-0.0625,1.0
512,-1.0,0.0,0.0
513,-0.935483870967742,0.0,0.0
514,-0.8709677419354839,0.0,0.0
515,-0.8064516129032258,0.0,0.0
516,-0.7419354838709677,0.0,0.0
517,-0.6774193548387097,0.0,0.0
518,-0.6129032258064516,0.0,0.0
519,-0.5483870967741935,0.0,0.0
520,-0.4838709677419355,0.0,0.0
521,-0.4193548387096775,0.0,0.0
522,-0.3548387096774194,0.0,0.0
523,-0.29032258064516125,0.0,0.0
524,-0.22580645161290325,0.0,0.0
525,-0.16129032258064524,0.0,0.0
526,-0.09677419354838712,0.0,0.0
527,-0.032258064516129004,0.0,0.0
528,0.032258064516129004,0.0,1.0828123e-06
529,0.09677419354838701,0.0,8.77078e-05
530,0.16129032258064502,0.0,0.00067675766
531,0.22580645161290325,0.0,0.0025998324
532,0.29032258064516125,0.0,0.007104331
533,0.35483870967741926,0.0,0.015853455
534,0.4193548387096775,0.0,0.030926201
535,0.4838709677419355,0.0,0.05481737
536,0.5483870967741935,0.0,0.09043758
537,0.6129032258064515,0.0,0.1411132
538,0.6774193548387095,0.0,0.21058646
539,0.7419354838709677,0.0,0.30301532
540,0.8064516129032258,0.0,0.4229736
541,0.8709677419354838,0.0,0.5754509
542,0.935483870967742,0.0,0.76585263
543,1.0,0.0,1.0
544,-1.0,0.0625,0.0
545,-0.935483870967742,0.0625,0.0
546,-0.8709677419354839,0.0625,0.0
547,-0.8064516129032258,0.0625,0.0
548,-0.7419354838709677,0.0625,0.0
549,-0.6774193548387097,0.0625,0.0
550,-0.6129032258064516,0.0625,0.0
551,-0.5483870967741935,0.0625,0.0
552,-0.4838709677419355,0.0625,0.0
553,-0.4193548387096775,0.0625,0.0
554,-0.3548387096774194,0.0625,0.0
555,-0.29032258064516125,0.0625,0.0
556,-0.22580645161290325,0.0625,0.0
557,-0.16129032258064524,0.0625,0.0
558,-0.09677419354838712,0.0625,0.0
559,-0.032258064516129004,0.0625,0.0
560,0.032258064516129004,0.0625,1.0828123e-06
561,0.09677419354838701,0.0625,8.77078e-05
562,0.16129032258064502,0.0625,0.00067675766
563,0.22580645161290325,0.0625,0.0025998324
564,0.29032258064516125,0.0625,0.007104331
565,0.35483870967741926,0.0625,0.015853455
566,0.4193548387096775,0.0625,0.030926201
567,0.4838709677419355,0.0625,0.05481737
568,0.5483870967741935,0.0625,0.09043758
569,0.6129032258064515,0.0625,0.1411132
570,0.6774193548387095,0.0625,0.21058646
571,0.7419354838709677,0.0625,0.30301532
572,0.8064516129032258,0.0625,0.4229736
573,0.8709677419354838,0.0625,0.5754509
574,0.935483870967742,0.0625,0.76585263
575,1.0,0.0625,1.0
576,-1.0,0.125,0.0
577,-0.935483870967742,0.125,0.0
578,-0.8709677419354839,0.125,0.0
579,-0.8064516129032258,0.125,0.0
580,-0.7419354838709677,0.125,0.0
581,-0.6774193548387097,0.125,0.0
582,-0.6129032258064516,0.125,0.0
583,-0.5483870967741935,0.125,0.0
584,-0.4838709677419355,0.125,0.0
585,-0.4193548387096775,0.125,0.0
586,-0.3548387096774194,0.125,0.0
587,-0.29032258064516125,0.125,0.0
588,-0.22580645161290325,0.125,0.0
589,-0.16129032258064524,0.125,0.0
590,-0.09677419354838712,0.125,0.0
591,-0.032258064516129004,0.125,0.0
592,0.032258064516129004,0.125,1.0828123e-06
593,0.09677419354838701,0.125,8.77078e-05
594,0.16129032258064502,0.125,0.00067675766
595,0.22580645161290325,0.125,0.0025998324
596,0.29032258064516125,0.125,0.007104331
597,0.35483870967741926,0.125,0.015853455
598,0.4193548387096775,0.125,0.030926201
599,0.4838709677419355,0.125,0.05481737
600,0.5483870967741935,0.125,0.09043758
601,0.6129032258064515,0.125,0.1411132
602,0.6774193548387095,0.125,0.21058646
603,0.7419354838709677,0.125,0.30301532
604,0.8064516129032258,0.125,0.4229736
605,0.8709677419354838,0.125,0.5754509
606,0.935483870967742,0.125,0.76585263
607,1.0,0.125,1.0
608,-1.0,0.1875,0.0
609,-0.935483870967742,0.1875,0.0
610,-0.8709677419354839,0.1875,0.0
611,-0.8064516129032258,0.1875,0.0
612,-0.7419354838709677,0.1875,0.0
613,-0.6774193548387097,0.1875,0.0
614,-0.6129032258064516,0.1875,0.0
615,-0.5483870967741935,0.1875,0.0
616,-0.4838709677419355,0.1875,0.0
617,-0.4193548387096775,0.1875,0.0
618,-0.3548387096774194,0.1875,0.0
619,-0.29032258064516125,0.1875,0.0
620,-0.22580645161290325,0.1875,0.0
621,-0.16129032258064524,0.1875,0.0
622,-0.09677419354838712,0.1875,0.0
623,-0.032258064516129004,0.1875,0.0
624,0.032258064516129004,0.1875,1.0828123e-06
625,0.09677419354838701,0.1875,8.77078e-05
626,0.16129032258064502,0.1875,0.00067675766
627,0.22580645161290325,0.1875,0.0025998324
628,0.29032258064516125,0.1875,0.007104331
629,0.35483870967741926,0.1875,0.015853455
630,0.4193548387096775,0.1875,0.030926201
631,0.4838709677419355,0.1875,0.05481737
632,0.5483870967741935,0.1875,0.09043758
633,0.6129032258064515,0.1875,0.1411132
634,0.6774193548387095,0.1875,0.21058646
635,0.7419354838709677,0.1875,0.30301532
636,0.8064516129032258,0.1875,0.4229736
637,0.8709677419354838,0.1875,0.5754509
638,0.935483870967742,0.1875,0.76585263
639,1.0,0.1875,1.0
640,-1.0,0.25,0.0
641,-0.935483870967742,0.25,0.0
642,-0.8709677419354839,0.25,0.0
643,-0.8064516129032258,0.25,0.0
644,-0.7419354838709677,0.25,0.0
645,-0.6774193548387097,0.25,0.0
646,-0.6129032258064516,0.25,0.0
647,-0.5483870967741935,0.25,0.0
648,-0.4838709677419355,0.25,0.0
649,-0.4193548387096775,0.25,0.0
650,-0.3548387096774194,0.25,0.0
651,-0.29032258064516125,0.25,0.0
652,-0.22580645161290325,0.25,0.0
653,-0.16129032258064524,0.25,0.0
654,-0.09677419354838712,0.25,0.0
655,-0.032258064516129004,0.25,0.0
656,0.032258064516129004,0.25,1.0828123e-06
657,0.09677419354838701,0.25,8.77078e-05
658,0.16129032258064502,0.25,0.00067675766
659,0.22580645161290325,0.25,0.0025998324
660,0.29032258064516125,0.25,0.007104331
661,0.35483870967741926,0.25,0.015853455
662,0.4193548387096775,0.25,0.030926201
663,0.4838709677419355,0.25,0.05481737
664,0.5483870967741935,0.25,0.09043758
665,0.6129032258064515,0.25,0.1411132
666,0.6774193548387095,0.25,0.21058646
667,0.7419354838709677,0.25,0.30301532
668,0.8064516129032258,0.25,0.4229736
669,0.8709677419354838,0.25,0.5754509
670,0.935483870967742,0.25,0.76585263
671,1.0,0.25,1.0
672,-1.0,0.3125,0.0
673,-0.935483870967742,0.3125,0.0
674,-0.8709677419354839,0.3125,0.0
675,-0.8064516129032258,0.3125,0.0
676,-0.7419354838709677,0.3125,0.0
677,-0.6774193548387097,0.3125,0.0
678,-0.6129032258064516,0.3125,0.0
679,-0.5483870967741935,0.3125,0.0
680,-0.4838709677419355,0.3125,0.0
681,-0.4193548387096775,0.3125,0.0
682,-0.3548387096774194,0.3125,0.0
683,-0.29032258064516125,0.3125,0.0
684,-0.22580645161290325,0.3125,0.0
685,-0.16129032258064524,0.3125,0.0
686,-0.09677419354838712,0.3125,0.0
687,-0.032258064516129004,0.3125,0.0
688,0.032258064516129004,0.3125,1.0828123e-06
689,0.09677419354838701,0.3125,8.77078e-05
690,0.16129032258064502,0.3125,0.00067675766
691,0.22580645161290325,0.3125,0.0025998324
692,0.29032258064516125,0.3125,0.007104331
693,0.35483870967741926,0.3125,0.015853455
694,0.4193548387096775,0.3125,0.030926201
695,0.4838709677419355,0.3125,0.05481737
696,0.5483870967741935,0.3125,0.09043758
697,0.6129032258064515,0.3125,0.1411132
698,0.6774193548387095,0.3125,0.21058646
699,0.7419354838709677,0.3125,0.30301532
700,0.8064516129032258,0.3125,0.4229736
701,0.8709677419354838,0.3125,0.5754509
702,0.935483870967742,0.3125,0.76585263
703,1.0,0.3125,1.0
704,-1.0,0.375,0.0
705,-0.935483870967742,0.375,0.0
706,-0.8709677419354839,0.375,0.0
707,-0.8064516129032258,0.375,0.0
708,-0.7419354838709677,0.375,0.0
709,-0.6774193548387097,0.375,0.0
710,-0.6129032258064516,0.375,0.0
711,-0.5483870967741935,0.375,0.0
712,-0.4838709677419355,0.375,0.0
713,-0.4193548387096775,0.375,0.0
714,-0.3548387096774194,0.375,0.0
715,-0.29032258064516125,0.375,0.0
716,-0.22580645161290325,0.375,0.0
717,-0.16129032258064524,0.375,0.0
718,-0.09677419354838712,0.375,0.0
719,-0.032258064516129004,0.375,0.0
720,0.032258064516129004,0.375,1.0828123e-06
721,0.09677419354838701,0.375,8.77078e-05
722,0.16129032258064502,0.375,0.00067675766
723,0.22580645161290325,0.375,0.0025998324
724,0.29032258064516125,0.375,0.007104331
725,0.35483870967741926,0.375,0.015853455
726,0.4193548387096775,0.375,0.030926201
727,0.4838709677419355,0.375,0.05481737
728,0.5483870967741935,0.375,0.09043758
729,0.6129032258064515,0.375,0.1411132
730,0.6774193548387095,0.375,0.21058646
731,0.7419354838709677,0.375,0.30301532
732,0.8064516129032258,0.375,0.4229736
733,0.8709677419354838,0.375,0.5754509
734,0.935483870967742,0.375,0.76585263
735,1.0,0.375,1.0
736,-1.0,0.4375,0.0
737,-0.935483870967742,0.4375,0.0
738,-0.8709677419354839,0.4375,0.0
739,-0.8064516129032258,0.4375,0.0
740,-0.7419354838709677,0.4375,0.0
741,-0.6774193548387097,0.4375,0.0
742,-0.6129032258064516,0.4375,0.0
743,-0.5483870967741935,0.4375,0.0
744,-0.4838709677419355,0.4375,0.0
745,-0.4193548387096775,0.4375,0.0
746,-0.3548387096774194,0.4375,0.0
747,-0.29032258064516125,0.4375,0.0
748,-0.22580645161290325,0.4375,0.0
749,-0.16129032258064524,0.4375,0.0
750,-0.09677419354838712,0.4375,0.0
751,-0.032258064516129004,0.4375,0.0
752,0.032258064516129004,0.4375,1.0828123e-06
753,0.09677419354838701,0.4375,8.77078e-05
754,0.16129032258064502,0.4375,0.00067675766
755,0.22580645161290325,0.4375,0.0025998324
756,0.29032258064516125,0.4375,0.007104331
757,0.35483870967741926,0.4375,0.015853455
758,0.4193548387096775,0.4375,0.030926201
759,0.4838709677419355,0.4375,0.05481737
760,0.5483870967741935,0.4375,0.09043758
761,0.6129032258064515,0.4375,0.1411132
762,0.6774193548387095,0.4375,0.21058646
763,0.7419354838709677,0.4375,0.30301532
764,0.8064516129032258,0.4375,0.4229736
765,0.8709677419354838,0.4375,0.5754509
766,0.935483870967742,0.4375,0.76585263
767,1.0,0.4375,1.0
768,-1.0,0.5,0.0
769,-0.935483870967742,0.5,0.0
770,-0.8709677419354839,0.5,0.0
771,-0.8064516129032258,0.5,0.0
772,-0.7419354838709677,0.5,0.0
773,-0.6774193548387097,0.5,0.0
774,-0.6129032258064516,0.5,0.0
775,-0.5483870967741935,0.5,0.0
776,-0.4838709677419355,0.5,0.0
777,-0.4193548387096775,0.5,0.0
778,-0.3548387096774194,0.5,0.0
779,-0.29032258064516125,0.5,0.0
780,-0.22580645161290325,0.5,0.0
781,-0.16129032258064524,0.5,0.0
782,-0.09677419354838712,0.5,0.0
783,-0.032258064516129004,0.5,0.0
784,0.032258064516129004,0.5,1.0828123e-06
785,0.09677419354838701,0.5,8.77078e-05
786,0.16129032258064502,0.5,0.00067675766
787,0.22580645161290325,0.5,0.0025998324
788,0.29032258064516125,0.5,0.007104331
789,0.35483870967741926,0.5,0.015853455
790,0.4193548387096775,0.5,0.030926201
791,0.4838709677419355,0.5,0.05481737
792,0.5483870967741935,0.5,0.09043758
793,0.6129032258064515,0.5,0.1411132
794,0.6774193548387095,0.5,0.21058646
795,0.7419354838709677,0.5,0.30301532
796,0.8064516129032258,0.5,0.4229736
797,0.8709677419354838,0.5,0.5754509
798,0.935483870967742,0.5,0.76585263
799,1.0,0.5,1.0
800,-1.0,0.5625,0.0
801,-0.935483870967742,0.5625,0.0
802,-0.8709677419354839,0.5625,0.0
803,-0.8064516129032258,0.5625,0.0
804,-0.7419354838709677,0.5625,0.0
805,-0.6774193548387097,0.5625,0.0
806,-0.6129032258064516,0.5625,0.0
807,-0.5483870967741935,0.5625,0.0
808,-0.4838709677419355,0.5625,0.0
809,-0.4193548387096775,0.5625,0.0
810,-0.3548387096774194,0.5625,0.0
811,-0.29032258064516125,0.5625,0.0
812,-0.22580645161290325,0.5625,0.0
813,-0.16129032258064524,0.5625,0.0
814,-0.09677419354838712,0.5625,0.0
815,-0.032258064516129004,0.5625,0.0
816,0.032258064516129004,0.5625,1.0828123e-06
817,0.09677419354838701,0.5625,8.77078e-05
818,0.16129032258064502,0.5625,0.00067675766
819,0.22580645161290325,0.5625,0.0025998324
820,0.29032258064516125,0.5625,0.007104331
821,0.35483870967741926,0.5625,0.015853455
822,0.4193548387096775,0.5625,0.030926201
823,0.4838709677419355,0.5625,0.05481737
824,0.5483870967741935,0.5625,0.09043758
825,0.6129032258064515,0.5625,0.1411132
826,0.6774193548387095,0.5625,0.21058646
827,0.7419354838709677,0.5625,0.30301532
828,0.8064516129032258,0.5625,0.4229736
829,0.8709677419354838,0.5625,0.5754509
830,0.935483870967742,0.5625,0.76585263
831,1.0,0.5625,1.0
832,-1.0,0.625,0.0
833,-0.935483870967742,0.625,0.0
834,-0.8709677419354839,0.625,0.0
835,-0.8064516129032258,0.625,0.0
836,-0.7419354838709677,0.625,0.0
837,-0.6774193548387097,0.625,0.0
838,-0.6129032258064516,0.625,0.0
839,-0.5483870967741935,0.625,0.0
840,-0.4838709677419355,0.625,0.0
841,-0.4193548387096775,0.625,0.0
842,-0.3548387096774194,0.625,0.0
843,-0.29032258064516125,0.625,0.0
844,-0.22580645161290325,0.625,0.0
845,-0.16129032258064524,0.625,0.0
846,-0.09677419354838712,0.625,0.0
847,-0.032258064516129004,0.625,0.0
848,0.032258064516129004,0.625,1.0828123e-06
849,0.09677419354838701,0.625,8.77078e-05
850,0.16129032258064502,0.625,0.00067675766
851,0.22580645161290325,0.625,0.0025998324
852,0.29032258064516125,0.625,0.007104331
853,0.35483870967741926,0.625,0.015853455
854,0.4193548387096775,0.625,0.030926201
855,0.4838709677419355,0.625,0.05481737
856,0.5483870967741935,0.625,0.09043758
857,0.6129032258064515,0.625,0.1411132
858,0.6774193548387095,0.625,0.21058646
859,0.7419354838709677,0.625,0.30301532
860,0.8064516129032258,0.625,0.4229736
861,0.8709677419354838,0.625,0.5754509
862,0.935483870967742,0.625,0.76585263
863,1.0,0.625,1.0
864,-1.0,0.6875,0.0
865,-0.935483870967742,0.6875,0.0
866,-0.8709677419354839,0.6875,0.0
867,-0.8064516129032258,0.6875,0.0
868,-0.7419354838709677,0.6875,0.0
869,-0.6774193548387097,0.6875,0.0
870,-0.6129032258064516,0.6875,0.0
871,-0.5483870967741935,0.6875,0.0
872,-0.4838709677419355,0.6875,0.0
873,-0.4193548387096775,0.6875,0.0
874,-0.3548387096774194,0.6875,0.0
875,-0.29032258064516125,0.6875,0.0
876,-0.22580645161290325,0.6875,0.0
877,-0.16129032258064524,0.6875,0.0
878,-0.09677419354838712,0.6875,0.0
879,-0.032258064516129004,0.6875,0.0
880,0.032258064516129004,0.6875,1.0828123e-06
881,0.09677419354838701,0.6875,8.77078e-05
882,0.16129032258064502,0.6875,0.00067675766
883,0.22580645161290325,0.6875,0.0025998324
884,0.29032258064516125,0.6875,0.007104331
885,0.35483870967741926,0.6875,0.015853455
886,0.4193548387096775,0.6875,0.030926201
887,0.4838709677419355,0.6875,0.05481737
888,0.5483870967741935,0.6875,0.09043758
889,0.6129032258064515,0.6875,0.1411132
890,0.6774193548387095,0.6875,0.21058646
891,0.7419354838709677,0.6875,0.30301532
892,0.8064516129032258,0.6875,0.4229736
893,0.8709677419354838,0.6875,0.5754509
894,0.935483870967742,0.6875,0.76585263
895,1.0,0.6875,1.0
896,-1.0,0.75,0.0
897,-0.935483870967742,0.75,0.0
898,-0.8709677419354839,0.75,0.0
899,-0.8064516129032258,0.75,0.0
900,-0.7419354838709677,0.75,0.0
901,-0.6774193548387097,0.75,0.0
902,-0.6129032258064516,0.75,0.0
903,-0.5483870967741935,0.75,0.0
904,-0.4838709677419355,0.75,0.0
905,-0.4193548387096775,0.75,0.0
906,-0.3548387096774194,0.75,0.0
907,-0.29032258064516125,0.75,0.0
908,-0.22580645161290325,0.75,0.0
909,-0.16129032258064524,0.75,0.0
910,-0.09677419354838712,0.75,0.0
911,-0.032258064516129004,0.75,0.0
912,0.032258064516129004,0.75,1.0828123e-06
913,0.09677419354838701,0.75,8.77078e-05
914,0.16129032258064502,0.75,0.00067675766
915,0.22580645161290325,0.75,0.0025998324
916,0.29032258064516125,0.75,0.007104331
917,0.35483870967741926,0.75,0.015853455
918,0.4193548387096775,0.75,0.030926201
919,0.4838709677419355,0.75,0.05481737
920,0.5483870967741935,0.75,0.09043758
921,0.6129032258064515,0.75,0.1411132
922,0.6774193548387095,0.75,0.21058646
923,0.7419354838709677,0.75,0.30301532
924,0.8064516129032258,0.75,0.4229736
925,0.8709677419354838,0.75,0.5754509
926,0.935483870967742,0.75,0.76585263
927,1.0,0.75,1.0
928,-1.0,0.8125,0.0
929,-0.935483870967742,0.8125,0.0
930,-0.8709677419354839,0.8125,0.0
931,-0.8064516129032258,0.8125,0.0
932,-0.7419354838709677,0.8125,0.0
933,-0.6774193548387097,0.8125,0.0
934,-0.6129032258064516,0.8125,0.0
935,-0.5483870967741935,0.8125,0.0
936,-0.4838709677419355,0.8125,0.0
937,-0.4193548387096775,0.8125,0.0
938,-0.3548387096774194,0.8125,0.0
939,-0.29032258064516125,0.8125,0.0
940,-0.22580645161290325,0.8125,0.0
941,-0.16129032258064524,0.8125,0.0
942,-0.09677419354838712,0.8125,0.0
943,-0.032258064516129004,0.8125,0.0
944,0.032258064516129004,0.8125,1.0828123e-06
945,0.09677419354838701,0.8125,8.77078e-05
946,0.16129032258064502,0.8125,0.00067675766
947,0.22580645161290325,0.8125,0.0025998324
948,0.29032258064516125,0.8125,0.007104331
949,0.35483870967741926,0.8125,0.015853455
950,0.4193548387096775,0.8125,0.030926201
951,0.4838709677419355,0.8125,0.05481737
952,0.5483870967741935,0.8125,0.09043758
953,0.6129032258064515,0.8125,0.1411132
954,0.6774193548387095,0.8125,0.21058646
955,0.7419354838709677,0.8125,0.30301532
956,0.8064516129032258,0.8125,0.4229736
957,0.8709677419354838,0.8125,0.5754509
958,0.935483870967742,0.8125,0.76585263
959,1.0,0.8125,1.0
960,-1.0,0.875,0.0
961,-0.935483870967742,0.875,0.0
962,-0.8709677419354839,0.875,0.0
963,-0.8064516129032258,0.875,0.0
964,-0.7419354838709677,0.875,0.0
965,-0.6774193548387097,0.875,0.0
966,-0.6129032258064516,0.875,0.0
967,-0.5483870967741935,0.875,0.0
968,-0.4838709677419355,0.875,0.0
969,-0.4193548387096775,0.875,0.0
970,-0.3548387096774194,0.875,0.0
971,-0.29032258064516125,0.875,0.0
972,-0.22580645161290325,0.875,0.0
973,-0.16129032258064524,0.875,0.0
974,-0.09677419354838712,0.875,0.0
975,-0.032258064516129004,0.875,0.0
976,0.032258064516129004,0.875,1.0828123e-06
977,0.09677419354838701,0.875,8.77078e-05
978,0.16129032258064502,0.875,0.00067675766
979,0.22580645161290325,0.875,0.0025998324
980,0.29032258064516125,0.875,0.007104331
981,0.35483870967741926,0.875,0.015853455
982,0.4193548387096775,0.875,0.030926201
983,0.4838709677419355,0.875,0.05481737
984,0.5483870967741935,0.875,0.09043758
985,0.6129032258064515,0.875,0.1411132
986,0.6774193548387095,0.875,0.21058646
987,0.7419354838709677,0.875,0.30301532
988,0.8064516129032258,0.875,0.4229736
989,0.8709677419354838,0.875,0.5754509
990,0.935483870967742,0.875,0.76585263
991,1.0,0.875,1.0
992,-1.0,0.9375,0.0
993,-0.935483870967742,0.9375,0.0
994,-0.8709677419354839,0.9375,0.0
995,-0.8064516129032258,0.9375,0.0
996,-0.7419354838709677,0.9375,0.0
997,-0.6774193548387097,0.9375,0.0
998,-0.6129032258064516,0.9375,0.0
999,-0.5483870967741935,0.9375,0.0
1000,-0.4838709677419355,0.9375,0.0
1001,-0.4193548387096775,0.9375,0.0
1002,-0.3548387096774194,0.9375,0.0
1003,-0.29032258064516125,0.9375,0.0
1004,-0.22580645161290325,0.9375,0.0
1005,-0.16129032258064524,0.9375,0.0
1006,-0.09677419354838712,0.9375,0.0
1007,-0.032258064516129004,0.9375,0.0
1008,0.032258064516129004,0.9375,1.0828123e-06
1009,0.09677419354838701,0.9375,8.77078e-05
1010,0.16129032258064502,0.9375,0.00067675766
1011,0.22580645161290325,0.9375,0.0025998324
1012,0.29032258064516125,0.9375,0.007104331
1013,0.35483870967741926,0.9375,0.015853455
1014,0.4193548387096775,0.9375,0.030926201
1015,0.4838709677419355,0.9375,0.05481737
1016,0.5483870967741935,0.9375,0.09043758
1017,0.6129032258064515,0.9375,0.1411132
1018,0.6774193548387095,0.9375,0.21058646
1019,0.7419354838709677,0.9375,0.30301532
1020,0.8064516129032258,0.9375,0.4229736
1021,0.8709677419354838,0.9375,0.5754509
1022,0.935483870967742,0.9375,0.76585263
1023,1.0,0.9375,1.0


==> visu/tikz_csvs_two_dim/result_best_run_KS/obstacle_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,0.0
1,-0.935483870967742,-1.0,0.0
2,-0.8709677419354839,-1.0,0.0
3,-0.8064516129032258,-1.0,0.0
4,-0.7419354838709677,-1.0,0.0
5,-0.6774193548387097,-1.0,0.0
6,-0.6129032258064516,-1.0,0.0
7,-0.5483870967741935,-1.0,0.0
8,-0.4838709677419355,-1.0,0.0
9,-0.4193548387096775,-1.0,0.0
10,-0.3548387096774194,-1.0,0.0
11,-0.29032258064516125,-1.0,0.0
12,-0.22580645161290325,-1.0,0.0
13,-0.16129032258064524,-1.0,0.0
14,-0.09677419354838712,-1.0,0.0
15,-0.032258064516129004,-1.0,0.0
16,0.032258064516129004,-1.0,0.0
17,0.09677419354838701,-1.0,0.0
18,0.16129032258064502,-1.0,0.0
19,0.22580645161290325,-1.0,0.0
20,0.29032258064516125,-1.0,0.0
21,0.35483870967741926,-1.0,0.0
22,0.4193548387096775,-1.0,0.0
23,0.4838709677419355,-1.0,0.0
24,0.5483870967741935,-1.0,0.0
25,0.6129032258064515,-1.0,0.0
26,0.6774193548387095,-1.0,0.0
27,0.7419354838709677,-1.0,0.0
28,0.8064516129032258,-1.0,0.0
29,0.8709677419354838,-1.0,0.0
30,0.935483870967742,-1.0,0.0
31,1.0,-1.0,0.0
32,-1.0,-0.9375,0.0
33,-0.935483870967742,-0.9375,0.0
34,-0.8709677419354839,-0.9375,0.0
35,-0.8064516129032258,-0.9375,0.0
36,-0.7419354838709677,-0.9375,0.0
37,-0.6774193548387097,-0.9375,0.0
38,-0.6129032258064516,-0.9375,0.0
39,-0.5483870967741935,-0.9375,0.0
40,-0.4838709677419355,-0.9375,0.0
41,-0.4193548387096775,-0.9375,0.0
42,-0.3548387096774194,-0.9375,0.0
43,-0.29032258064516125,-0.9375,0.0
44,-0.22580645161290325,-0.9375,0.0
45,-0.16129032258064524,-0.9375,0.0
46,-0.09677419354838712,-0.9375,0.0
47,-0.032258064516129004,-0.9375,0.0
48,0.032258064516129004,-0.9375,0.0
49,0.09677419354838701,-0.9375,0.0
50,0.16129032258064502,-0.9375,0.0
51,0.22580645161290325,-0.9375,0.0
52,0.29032258064516125,-0.9375,0.0
53,0.35483870967741926,-0.9375,0.0
54,0.4193548387096775,-0.9375,0.0
55,0.4838709677419355,-0.9375,0.0
56,0.5483870967741935,-0.9375,0.0
57,0.6129032258064515,-0.9375,0.0
58,0.6774193548387095,-0.9375,0.0
59,0.7419354838709677,-0.9375,0.0
60,0.8064516129032258,-0.9375,0.0
61,0.8709677419354838,-0.9375,0.0
62,0.935483870967742,-0.9375,0.0
63,1.0,-0.9375,0.0
64,-1.0,-0.875,0.0
65,-0.935483870967742,-0.875,0.0
66,-0.8709677419354839,-0.875,0.0
67,-0.8064516129032258,-0.875,0.0
68,-0.7419354838709677,-0.875,0.0
69,-0.6774193548387097,-0.875,0.0
70,-0.6129032258064516,-0.875,0.0
71,-0.5483870967741935,-0.875,0.0
72,-0.4838709677419355,-0.875,0.0
73,-0.4193548387096775,-0.875,0.0
74,-0.3548387096774194,-0.875,0.0
75,-0.29032258064516125,-0.875,0.0
76,-0.22580645161290325,-0.875,0.0
77,-0.16129032258064524,-0.875,0.0
78,-0.09677419354838712,-0.875,0.0
79,-0.032258064516129004,-0.875,0.0
80,0.032258064516129004,-0.875,0.0
81,0.09677419354838701,-0.875,0.0
82,0.16129032258064502,-0.875,0.0
83,0.22580645161290325,-0.875,0.0
84,0.29032258064516125,-0.875,0.0
85,0.35483870967741926,-0.875,0.0
86,0.4193548387096775,-0.875,0.0
87,0.4838709677419355,-0.875,0.0
88,0.5483870967741935,-0.875,0.0
89,0.6129032258064515,-0.875,0.0
90,0.6774193548387095,-0.875,0.0
91,0.7419354838709677,-0.875,0.0
92,0.8064516129032258,-0.875,0.0
93,0.8709677419354838,-0.875,0.0
94,0.935483870967742,-0.875,0.0
95,1.0,-0.875,0.0
96,-1.0,-0.8125,0.0
97,-0.935483870967742,-0.8125,0.0
98,-0.8709677419354839,-0.8125,0.0
99,-0.8064516129032258,-0.8125,0.0
100,-0.7419354838709677,-0.8125,0.0
101,-0.6774193548387097,-0.8125,0.0
102,-0.6129032258064516,-0.8125,0.0
103,-0.5483870967741935,-0.8125,0.0
104,-0.4838709677419355,-0.8125,0.0
105,-0.4193548387096775,-0.8125,0.0
106,-0.3548387096774194,-0.8125,0.0
107,-0.29032258064516125,-0.8125,0.0
108,-0.22580645161290325,-0.8125,0.0
109,-0.16129032258064524,-0.8125,0.0
110,-0.09677419354838712,-0.8125,0.0
111,-0.032258064516129004,-0.8125,0.0
112,0.032258064516129004,-0.8125,0.0
113,0.09677419354838701,-0.8125,0.0
114,0.16129032258064502,-0.8125,0.0
115,0.22580645161290325,-0.8125,0.0
116,0.29032258064516125,-0.8125,0.0
117,0.35483870967741926,-0.8125,0.0
118,0.4193548387096775,-0.8125,0.0
119,0.4838709677419355,-0.8125,0.0
120,0.5483870967741935,-0.8125,0.0
121,0.6129032258064515,-0.8125,0.0
122,0.6774193548387095,-0.8125,0.0
123,0.7419354838709677,-0.8125,0.0
124,0.8064516129032258,-0.8125,0.0
125,0.8709677419354838,-0.8125,0.0
126,0.935483870967742,-0.8125,0.0
127,1.0,-0.8125,0.0
128,-1.0,-0.75,0.0
129,-0.935483870967742,-0.75,0.0
130,-0.8709677419354839,-0.75,0.0
131,-0.8064516129032258,-0.75,0.0
132,-0.7419354838709677,-0.75,0.0
133,-0.6774193548387097,-0.75,0.0
134,-0.6129032258064516,-0.75,0.0
135,-0.5483870967741935,-0.75,0.0
136,-0.4838709677419355,-0.75,0.0
137,-0.4193548387096775,-0.75,0.0
138,-0.3548387096774194,-0.75,0.0
139,-0.29032258064516125,-0.75,0.0
140,-0.22580645161290325,-0.75,0.0
141,-0.16129032258064524,-0.75,0.0
142,-0.09677419354838712,-0.75,0.0
143,-0.032258064516129004,-0.75,0.0
144,0.032258064516129004,-0.75,0.0
145,0.09677419354838701,-0.75,0.0
146,0.16129032258064502,-0.75,0.0
147,0.22580645161290325,-0.75,0.0
148,0.29032258064516125,-0.75,0.0
149,0.35483870967741926,-0.75,0.0
150,0.4193548387096775,-0.75,0.0
151,0.4838709677419355,-0.75,0.0
152,0.5483870967741935,-0.75,0.0
153,0.6129032258064515,-0.75,0.0
154,0.6774193548387095,-0.75,0.0
155,0.7419354838709677,-0.75,0.0
156,0.8064516129032258,-0.75,0.0
157,0.8709677419354838,-0.75,0.0
158,0.935483870967742,-0.75,0.0
159,1.0,-0.75,0.0
160,-1.0,-0.6875,0.0
161,-0.935483870967742,-0.6875,0.0
162,-0.8709677419354839,-0.6875,0.0
163,-0.8064516129032258,-0.6875,0.0
164,-0.7419354838709677,-0.6875,0.0
165,-0.6774193548387097,-0.6875,0.0
166,-0.6129032258064516,-0.6875,0.0
167,-0.5483870967741935,-0.6875,0.0
168,-0.4838709677419355,-0.6875,0.0
169,-0.4193548387096775,-0.6875,0.0
170,-0.3548387096774194,-0.6875,0.0
171,-0.29032258064516125,-0.6875,0.0
172,-0.22580645161290325,-0.6875,0.0
173,-0.16129032258064524,-0.6875,0.0
174,-0.09677419354838712,-0.6875,0.0
175,-0.032258064516129004,-0.6875,0.0
176,0.032258064516129004,-0.6875,0.0
177,0.09677419354838701,-0.6875,0.0
178,0.16129032258064502,-0.6875,0.0
179,0.22580645161290325,-0.6875,0.0
180,0.29032258064516125,-0.6875,0.0
181,0.35483870967741926,-0.6875,0.0
182,0.4193548387096775,-0.6875,0.0
183,0.4838709677419355,-0.6875,0.0
184,0.5483870967741935,-0.6875,0.0
185,0.6129032258064515,-0.6875,0.0
186,0.6774193548387095,-0.6875,0.0
187,0.7419354838709677,-0.6875,0.0
188,0.8064516129032258,-0.6875,0.0
189,0.8709677419354838,-0.6875,0.0
190,0.935483870967742,-0.6875,0.0
191,1.0,-0.6875,0.0
192,-1.0,-0.625,0.0
193,-0.935483870967742,-0.625,0.0
194,-0.8709677419354839,-0.625,0.0
195,-0.8064516129032258,-0.625,0.0
196,-0.7419354838709677,-0.625,0.0
197,-0.6774193548387097,-0.625,0.0
198,-0.6129032258064516,-0.625,0.0
199,-0.5483870967741935,-0.625,0.0
200,-0.4838709677419355,-0.625,0.0
201,-0.4193548387096775,-0.625,0.0
202,-0.3548387096774194,-0.625,0.0
203,-0.29032258064516125,-0.625,0.0
204,-0.22580645161290325,-0.625,0.0
205,-0.16129032258064524,-0.625,0.0
206,-0.09677419354838712,-0.625,0.0
207,-0.032258064516129004,-0.625,0.0
208,0.032258064516129004,-0.625,0.0
209,0.09677419354838701,-0.625,0.0
210,0.16129032258064502,-0.625,0.0
211,0.22580645161290325,-0.625,0.0
212,0.29032258064516125,-0.625,0.0
213,0.35483870967741926,-0.625,0.0
214,0.4193548387096775,-0.625,0.0
215,0.4838709677419355,-0.625,0.0
216,0.5483870967741935,-0.625,0.0
217,0.6129032258064515,-0.625,0.0
218,0.6774193548387095,-0.625,0.0
219,0.7419354838709677,-0.625,0.0
220,0.8064516129032258,-0.625,0.0
221,0.8709677419354838,-0.625,0.0
222,0.935483870967742,-0.625,0.0
223,1.0,-0.625,0.0
224,-1.0,-0.5625,0.0
225,-0.935483870967742,-0.5625,0.0
226,-0.8709677419354839,-0.5625,0.0
227,-0.8064516129032258,-0.5625,0.0
228,-0.7419354838709677,-0.5625,0.0
229,-0.6774193548387097,-0.5625,0.0
230,-0.6129032258064516,-0.5625,0.0
231,-0.5483870967741935,-0.5625,0.0
232,-0.4838709677419355,-0.5625,0.0
233,-0.4193548387096775,-0.5625,0.0
234,-0.3548387096774194,-0.5625,0.0
235,-0.29032258064516125,-0.5625,0.0
236,-0.22580645161290325,-0.5625,0.0
237,-0.16129032258064524,-0.5625,0.0
238,-0.09677419354838712,-0.5625,0.0
239,-0.032258064516129004,-0.5625,0.0
240,0.032258064516129004,-0.5625,0.0
241,0.09677419354838701,-0.5625,0.0
242,0.16129032258064502,-0.5625,0.0
243,0.22580645161290325,-0.5625,0.0
244,0.29032258064516125,-0.5625,0.0
245,0.35483870967741926,-0.5625,0.0
246,0.4193548387096775,-0.5625,0.0
247,0.4838709677419355,-0.5625,0.0
248,0.5483870967741935,-0.5625,0.0
249,0.6129032258064515,-0.5625,0.0
250,0.6774193548387095,-0.5625,0.0
251,0.7419354838709677,-0.5625,0.0
252,0.8064516129032258,-0.5625,0.0
253,0.8709677419354838,-0.5625,0.0
254,0.935483870967742,-0.5625,0.0
255,1.0,-0.5625,0.0
256,-1.0,-0.5,0.0
257,-0.935483870967742,-0.5,0.0
258,-0.8709677419354839,-0.5,0.0
259,-0.8064516129032258,-0.5,0.0
260,-0.7419354838709677,-0.5,0.0
261,-0.6774193548387097,-0.5,0.0
262,-0.6129032258064516,-0.5,0.0
263,-0.5483870967741935,-0.5,0.0
264,-0.4838709677419355,-0.5,0.0
265,-0.4193548387096775,-0.5,0.0
266,-0.3548387096774194,-0.5,0.0
267,-0.29032258064516125,-0.5,0.0
268,-0.22580645161290325,-0.5,0.0
269,-0.16129032258064524,-0.5,0.0
270,-0.09677419354838712,-0.5,0.0
271,-0.032258064516129004,-0.5,0.0
272,0.032258064516129004,-0.5,0.0
273,0.09677419354838701,-0.5,0.0
274,0.16129032258064502,-0.5,0.0
275,0.22580645161290325,-0.5,0.0
276,0.29032258064516125,-0.5,0.0
277,0.35483870967741926,-0.5,0.0
278,0.4193548387096775,-0.5,0.0
279,0.4838709677419355,-0.5,0.0
280,0.5483870967741935,-0.5,0.0
281,0.6129032258064515,-0.5,0.0
282,0.6774193548387095,-0.5,0.0
283,0.7419354838709677,-0.5,0.0
284,0.8064516129032258,-0.5,0.0
285,0.8709677419354838,-0.5,0.0
286,0.935483870967742,-0.5,0.0
287,1.0,-0.5,0.0
288,-1.0,-0.4375,0.0
289,-0.935483870967742,-0.4375,0.0
290,-0.8709677419354839,-0.4375,0.0
291,-0.8064516129032258,-0.4375,0.0
292,-0.7419354838709677,-0.4375,0.0
293,-0.6774193548387097,-0.4375,0.0
294,-0.6129032258064516,-0.4375,0.0
295,-0.5483870967741935,-0.4375,0.0
296,-0.4838709677419355,-0.4375,0.0
297,-0.4193548387096775,-0.4375,0.0
298,-0.3548387096774194,-0.4375,0.0
299,-0.29032258064516125,-0.4375,0.0
300,-0.22580645161290325,-0.4375,0.0
301,-0.16129032258064524,-0.4375,0.0
302,-0.09677419354838712,-0.4375,0.0
303,-0.032258064516129004,-0.4375,0.0
304,0.032258064516129004,-0.4375,0.0
305,0.09677419354838701,-0.4375,0.0
306,0.16129032258064502,-0.4375,0.0
307,0.22580645161290325,-0.4375,0.0
308,0.29032258064516125,-0.4375,0.0
309,0.35483870967741926,-0.4375,0.0
310,0.4193548387096775,-0.4375,0.0
311,0.4838709677419355,-0.4375,0.0
312,0.5483870967741935,-0.4375,0.0
313,0.6129032258064515,-0.4375,0.0
314,0.6774193548387095,-0.4375,0.0
315,0.7419354838709677,-0.4375,0.0
316,0.8064516129032258,-0.4375,0.0
317,0.8709677419354838,-0.4375,0.0
318,0.935483870967742,-0.4375,0.0
319,1.0,-0.4375,0.0
320,-1.0,-0.375,0.0
321,-0.935483870967742,-0.375,0.0
322,-0.8709677419354839,-0.375,0.0
323,-0.8064516129032258,-0.375,0.0
324,-0.7419354838709677,-0.375,0.0
325,-0.6774193548387097,-0.375,0.0
326,-0.6129032258064516,-0.375,0.0
327,-0.5483870967741935,-0.375,0.0
328,-0.4838709677419355,-0.375,0.0
329,-0.4193548387096775,-0.375,0.0
330,-0.3548387096774194,-0.375,0.0
331,-0.29032258064516125,-0.375,0.0
332,-0.22580645161290325,-0.375,0.0
333,-0.16129032258064524,-0.375,0.0
334,-0.09677419354838712,-0.375,0.0
335,-0.032258064516129004,-0.375,0.0
336,0.032258064516129004,-0.375,0.0
337,0.09677419354838701,-0.375,0.0
338,0.16129032258064502,-0.375,0.0
339,0.22580645161290325,-0.375,0.0
340,0.29032258064516125,-0.375,0.0
341,0.35483870967741926,-0.375,0.0
342,0.4193548387096775,-0.375,0.0
343,0.4838709677419355,-0.375,0.0
344,0.5483870967741935,-0.375,0.0
345,0.6129032258064515,-0.375,0.0
346,0.6774193548387095,-0.375,0.0
347,0.7419354838709677,-0.375,0.0
348,0.8064516129032258,-0.375,0.0
349,0.8709677419354838,-0.375,0.0
350,0.935483870967742,-0.375,0.0
351,1.0,-0.375,0.0
352,-1.0,-0.3125,0.0
353,-0.935483870967742,-0.3125,0.0
354,-0.8709677419354839,-0.3125,0.0
355,-0.8064516129032258,-0.3125,0.0
356,-0.7419354838709677,-0.3125,0.0
357,-0.6774193548387097,-0.3125,0.0
358,-0.6129032258064516,-0.3125,0.0
359,-0.5483870967741935,-0.3125,0.0
360,-0.4838709677419355,-0.3125,0.0
361,-0.4193548387096775,-0.3125,0.0
362,-0.3548387096774194,-0.3125,0.0
363,-0.29032258064516125,-0.3125,0.0
364,-0.22580645161290325,-0.3125,0.0
365,-0.16129032258064524,-0.3125,0.0
366,-0.09677419354838712,-0.3125,0.0
367,-0.032258064516129004,-0.3125,0.0
368,0.032258064516129004,-0.3125,0.0
369,0.09677419354838701,-0.3125,0.0
370,0.16129032258064502,-0.3125,0.0
371,0.22580645161290325,-0.3125,0.0
372,0.29032258064516125,-0.3125,0.0
373,0.35483870967741926,-0.3125,0.0
374,0.4193548387096775,-0.3125,0.0
375,0.4838709677419355,-0.3125,0.0
376,0.5483870967741935,-0.3125,0.0
377,0.6129032258064515,-0.3125,0.0
378,0.6774193548387095,-0.3125,0.0
379,0.7419354838709677,-0.3125,0.0
380,0.8064516129032258,-0.3125,0.0
381,0.8709677419354838,-0.3125,0.0
382,0.935483870967742,-0.3125,0.0
383,1.0,-0.3125,0.0
384,-1.0,-0.25,0.0
385,-0.935483870967742,-0.25,0.0
386,-0.8709677419354839,-0.25,0.0
387,-0.8064516129032258,-0.25,0.0
388,-0.7419354838709677,-0.25,0.0
389,-0.6774193548387097,-0.25,0.0
390,-0.6129032258064516,-0.25,0.0
391,-0.5483870967741935,-0.25,0.0
392,-0.4838709677419355,-0.25,0.0
393,-0.4193548387096775,-0.25,0.0
394,-0.3548387096774194,-0.25,0.0
395,-0.29032258064516125,-0.25,0.0
396,-0.22580645161290325,-0.25,0.0
397,-0.16129032258064524,-0.25,0.0
398,-0.09677419354838712,-0.25,0.0
399,-0.032258064516129004,-0.25,0.0
400,0.032258064516129004,-0.25,0.0
401,0.09677419354838701,-0.25,0.0
402,0.16129032258064502,-0.25,0.0
403,0.22580645161290325,-0.25,0.0
404,0.29032258064516125,-0.25,0.0
405,0.35483870967741926,-0.25,0.0
406,0.4193548387096775,-0.25,0.0
407,0.4838709677419355,-0.25,0.0
408,0.5483870967741935,-0.25,0.0
409,0.6129032258064515,-0.25,0.0
410,0.6774193548387095,-0.25,0.0
411,0.7419354838709677,-0.25,0.0
412,0.8064516129032258,-0.25,0.0
413,0.8709677419354838,-0.25,0.0
414,0.935483870967742,-0.25,0.0
415,1.0,-0.25,0.0
416,-1.0,-0.1875,0.0
417,-0.935483870967742,-0.1875,0.0
418,-0.8709677419354839,-0.1875,0.0
419,-0.8064516129032258,-0.1875,0.0
420,-0.7419354838709677,-0.1875,0.0
421,-0.6774193548387097,-0.1875,0.0
422,-0.6129032258064516,-0.1875,0.0
423,-0.5483870967741935,-0.1875,0.0
424,-0.4838709677419355,-0.1875,0.0
425,-0.4193548387096775,-0.1875,0.0
426,-0.3548387096774194,-0.1875,0.0
427,-0.29032258064516125,-0.1875,0.0
428,-0.22580645161290325,-0.1875,0.0
429,-0.16129032258064524,-0.1875,0.0
430,-0.09677419354838712,-0.1875,0.0
431,-0.032258064516129004,-0.1875,0.0
432,0.032258064516129004,-0.1875,0.0
433,0.09677419354838701,-0.1875,0.0
434,0.16129032258064502,-0.1875,0.0
435,0.22580645161290325,-0.1875,0.0
436,0.29032258064516125,-0.1875,0.0
437,0.35483870967741926,-0.1875,0.0
438,0.4193548387096775,-0.1875,0.0
439,0.4838709677419355,-0.1875,0.0
440,0.5483870967741935,-0.1875,0.0
441,0.6129032258064515,-0.1875,0.0
442,0.6774193548387095,-0.1875,0.0
443,0.7419354838709677,-0.1875,0.0
444,0.8064516129032258,-0.1875,0.0
445,0.8709677419354838,-0.1875,0.0
446,0.935483870967742,-0.1875,0.0
447,1.0,-0.1875,0.0
448,-1.0,-0.125,0.0
449,-0.935483870967742,-0.125,0.0
450,-0.8709677419354839,-0.125,0.0
451,-0.8064516129032258,-0.125,0.0
452,-0.7419354838709677,-0.125,0.0
453,-0.6774193548387097,-0.125,0.0
454,-0.6129032258064516,-0.125,0.0
455,-0.5483870967741935,-0.125,0.0
456,-0.4838709677419355,-0.125,0.0
457,-0.4193548387096775,-0.125,0.0
458,-0.3548387096774194,-0.125,0.0
459,-0.29032258064516125,-0.125,0.0
460,-0.22580645161290325,-0.125,0.0
461,-0.16129032258064524,-0.125,0.0
462,-0.09677419354838712,-0.125,0.0
463,-0.032258064516129004,-0.125,0.0
464,0.032258064516129004,-0.125,0.0
465,0.09677419354838701,-0.125,0.0
466,0.16129032258064502,-0.125,0.0
467,0.22580645161290325,-0.125,0.0
468,0.29032258064516125,-0.125,0.0
469,0.35483870967741926,-0.125,0.0
470,0.4193548387096775,-0.125,0.0
471,0.4838709677419355,-0.125,0.0
472,0.5483870967741935,-0.125,0.0
473,0.6129032258064515,-0.125,0.0
474,0.6774193548387095,-0.125,0.0
475,0.7419354838709677,-0.125,0.0
476,0.8064516129032258,-0.125,0.0
477,0.8709677419354838,-0.125,0.0
478,0.935483870967742,-0.125,0.0
479,1.0,-0.125,0.0
480,-1.0,-0.0625,0.0
481,-0.935483870967742,-0.0625,0.0
482,-0.8709677419354839,-0.0625,0.0
483,-0.8064516129032258,-0.0625,0.0
484,-0.7419354838709677,-0.0625,0.0
485,-0.6774193548387097,-0.0625,0.0
486,-0.6129032258064516,-0.0625,0.0
487,-0.5483870967741935,-0.0625,0.0
488,-0.4838709677419355,-0.0625,0.0
489,-0.4193548387096775,-0.0625,0.0
490,-0.3548387096774194,-0.0625,0.0
491,-0.29032258064516125,-0.0625,0.0
492,-0.22580645161290325,-0.0625,0.0
493,-0.16129032258064524,-0.0625,0.0
494,-0.09677419354838712,-0.0625,0.0
495,-0.032258064516129004,-0.0625,0.0
496,0.032258064516129004,-0.0625,0.0
497,0.09677419354838701,-0.0625,0.0
498,0.16129032258064502,-0.0625,0.0
499,0.22580645161290325,-0.0625,0.0
500,0.29032258064516125,-0.0625,0.0
501,0.35483870967741926,-0.0625,0.0
502,0.4193548387096775,-0.0625,0.0
503,0.4838709677419355,-0.0625,0.0
504,0.5483870967741935,-0.0625,0.0
505,0.6129032258064515,-0.0625,0.0
506,0.6774193548387095,-0.0625,0.0
507,0.7419354838709677,-0.0625,0.0
508,0.8064516129032258,-0.0625,0.0
509,0.8709677419354838,-0.0625,0.0
510,0.935483870967742,-0.0625,0.0
511,1.0,-0.0625,0.0
512,-1.0,0.0,0.0
513,-0.935483870967742,0.0,0.0
514,-0.8709677419354839,0.0,0.0
515,-0.8064516129032258,0.0,0.0
516,-0.7419354838709677,0.0,0.0
517,-0.6774193548387097,0.0,0.0
518,-0.6129032258064516,0.0,0.0
519,-0.5483870967741935,0.0,0.0
520,-0.4838709677419355,0.0,0.0
521,-0.4193548387096775,0.0,0.0
522,-0.3548387096774194,0.0,0.0
523,-0.29032258064516125,0.0,0.0
524,-0.22580645161290325,0.0,0.0
525,-0.16129032258064524,0.0,0.0
526,-0.09677419354838712,0.0,0.0
527,-0.032258064516129004,0.0,0.0
528,0.032258064516129004,0.0,0.0
529,0.09677419354838701,0.0,0.0
530,0.16129032258064502,0.0,0.0
531,0.22580645161290325,0.0,0.0
532,0.29032258064516125,0.0,0.0
533,0.35483870967741926,0.0,0.0
534,0.4193548387096775,0.0,0.0
535,0.4838709677419355,0.0,0.0
536,0.5483870967741935,0.0,0.0
537,0.6129032258064515,0.0,0.0
538,0.6774193548387095,0.0,0.0
539,0.7419354838709677,0.0,0.0
540,0.8064516129032258,0.0,0.0
541,0.8709677419354838,0.0,0.0
542,0.935483870967742,0.0,0.0
543,1.0,0.0,0.0
544,-1.0,0.0625,0.0
545,-0.935483870967742,0.0625,0.0
546,-0.8709677419354839,0.0625,0.0
547,-0.8064516129032258,0.0625,0.0
548,-0.7419354838709677,0.0625,0.0
549,-0.6774193548387097,0.0625,0.0
550,-0.6129032258064516,0.0625,0.0
551,-0.5483870967741935,0.0625,0.0
552,-0.4838709677419355,0.0625,0.0
553,-0.4193548387096775,0.0625,0.0
554,-0.3548387096774194,0.0625,0.0
555,-0.29032258064516125,0.0625,0.0
556,-0.22580645161290325,0.0625,0.0
557,-0.16129032258064524,0.0625,0.0
558,-0.09677419354838712,0.0625,0.0
559,-0.032258064516129004,0.0625,0.0
560,0.032258064516129004,0.0625,0.0
561,0.09677419354838701,0.0625,0.0
562,0.16129032258064502,0.0625,0.0
563,0.22580645161290325,0.0625,0.0
564,0.29032258064516125,0.0625,0.0
565,0.35483870967741926,0.0625,0.0
566,0.4193548387096775,0.0625,0.0
567,0.4838709677419355,0.0625,0.0
568,0.5483870967741935,0.0625,0.0
569,0.6129032258064515,0.0625,0.0
570,0.6774193548387095,0.0625,0.0
571,0.7419354838709677,0.0625,0.0
572,0.8064516129032258,0.0625,0.0
573,0.8709677419354838,0.0625,0.0
574,0.935483870967742,0.0625,0.0
575,1.0,0.0625,0.0
576,-1.0,0.125,0.0
577,-0.935483870967742,0.125,0.0
578,-0.8709677419354839,0.125,0.0
579,-0.8064516129032258,0.125,0.0
580,-0.7419354838709677,0.125,0.0
581,-0.6774193548387097,0.125,0.0
582,-0.6129032258064516,0.125,0.0
583,-0.5483870967741935,0.125,0.0
584,-0.4838709677419355,0.125,0.0
585,-0.4193548387096775,0.125,0.0
586,-0.3548387096774194,0.125,0.0
587,-0.29032258064516125,0.125,0.0
588,-0.22580645161290325,0.125,0.0
589,-0.16129032258064524,0.125,0.0
590,-0.09677419354838712,0.125,0.0
591,-0.032258064516129004,0.125,0.0
592,0.032258064516129004,0.125,0.0
593,0.09677419354838701,0.125,0.0
594,0.16129032258064502,0.125,0.0
595,0.22580645161290325,0.125,0.0
596,0.29032258064516125,0.125,0.0
597,0.35483870967741926,0.125,0.0
598,0.4193548387096775,0.125,0.0
599,0.4838709677419355,0.125,0.0
600,0.5483870967741935,0.125,0.0
601,0.6129032258064515,0.125,0.0
602,0.6774193548387095,0.125,0.0
603,0.7419354838709677,0.125,0.0
604,0.8064516129032258,0.125,0.0
605,0.8709677419354838,0.125,0.0
606,0.935483870967742,0.125,0.0
607,1.0,0.125,0.0
608,-1.0,0.1875,0.0
609,-0.935483870967742,0.1875,0.0
610,-0.8709677419354839,0.1875,0.0
611,-0.8064516129032258,0.1875,0.0
612,-0.7419354838709677,0.1875,0.0
613,-0.6774193548387097,0.1875,0.0
614,-0.6129032258064516,0.1875,0.0
615,-0.5483870967741935,0.1875,0.0
616,-0.4838709677419355,0.1875,0.0
617,-0.4193548387096775,0.1875,0.0
618,-0.3548387096774194,0.1875,0.0
619,-0.29032258064516125,0.1875,0.0
620,-0.22580645161290325,0.1875,0.0
621,-0.16129032258064524,0.1875,0.0
622,-0.09677419354838712,0.1875,0.0
623,-0.032258064516129004,0.1875,0.0
624,0.032258064516129004,0.1875,0.0
625,0.09677419354838701,0.1875,0.0
626,0.16129032258064502,0.1875,0.0
627,0.22580645161290325,0.1875,0.0
628,0.29032258064516125,0.1875,0.0
629,0.35483870967741926,0.1875,0.0
630,0.4193548387096775,0.1875,0.0
631,0.4838709677419355,0.1875,0.0
632,0.5483870967741935,0.1875,0.0
633,0.6129032258064515,0.1875,0.0
634,0.6774193548387095,0.1875,0.0
635,0.7419354838709677,0.1875,0.0
636,0.8064516129032258,0.1875,0.0
637,0.8709677419354838,0.1875,0.0
638,0.935483870967742,0.1875,0.0
639,1.0,0.1875,0.0
640,-1.0,0.25,0.0
641,-0.935483870967742,0.25,0.0
642,-0.8709677419354839,0.25,0.0
643,-0.8064516129032258,0.25,0.0
644,-0.7419354838709677,0.25,0.0
645,-0.6774193548387097,0.25,0.0
646,-0.6129032258064516,0.25,0.0
647,-0.5483870967741935,0.25,0.0
648,-0.4838709677419355,0.25,0.0
649,-0.4193548387096775,0.25,0.0
650,-0.3548387096774194,0.25,0.0
651,-0.29032258064516125,0.25,0.0
652,-0.22580645161290325,0.25,0.0
653,-0.16129032258064524,0.25,0.0
654,-0.09677419354838712,0.25,0.0
655,-0.032258064516129004,0.25,0.0
656,0.032258064516129004,0.25,0.0
657,0.09677419354838701,0.25,0.0
658,0.16129032258064502,0.25,0.0
659,0.22580645161290325,0.25,0.0
660,0.29032258064516125,0.25,0.0
661,0.35483870967741926,0.25,0.0
662,0.4193548387096775,0.25,0.0
663,0.4838709677419355,0.25,0.0
664,0.5483870967741935,0.25,0.0
665,0.6129032258064515,0.25,0.0
666,0.6774193548387095,0.25,0.0
667,0.7419354838709677,0.25,0.0
668,0.8064516129032258,0.25,0.0
669,0.8709677419354838,0.25,0.0
670,0.935483870967742,0.25,0.0
671,1.0,0.25,0.0
672,-1.0,0.3125,0.0
673,-0.935483870967742,0.3125,0.0
674,-0.8709677419354839,0.3125,0.0
675,-0.8064516129032258,0.3125,0.0
676,-0.7419354838709677,0.3125,0.0
677,-0.6774193548387097,0.3125,0.0
678,-0.6129032258064516,0.3125,0.0
679,-0.5483870967741935,0.3125,0.0
680,-0.4838709677419355,0.3125,0.0
681,-0.4193548387096775,0.3125,0.0
682,-0.3548387096774194,0.3125,0.0
683,-0.29032258064516125,0.3125,0.0
684,-0.22580645161290325,0.3125,0.0
685,-0.16129032258064524,0.3125,0.0
686,-0.09677419354838712,0.3125,0.0
687,-0.032258064516129004,0.3125,0.0
688,0.032258064516129004,0.3125,0.0
689,0.09677419354838701,0.3125,0.0
690,0.16129032258064502,0.3125,0.0
691,0.22580645161290325,0.3125,0.0
692,0.29032258064516125,0.3125,0.0
693,0.35483870967741926,0.3125,0.0
694,0.4193548387096775,0.3125,0.0
695,0.4838709677419355,0.3125,0.0
696,0.5483870967741935,0.3125,0.0
697,0.6129032258064515,0.3125,0.0
698,0.6774193548387095,0.3125,0.0
699,0.7419354838709677,0.3125,0.0
700,0.8064516129032258,0.3125,0.0
701,0.8709677419354838,0.3125,0.0
702,0.935483870967742,0.3125,0.0
703,1.0,0.3125,0.0
704,-1.0,0.375,0.0
705,-0.935483870967742,0.375,0.0
706,-0.8709677419354839,0.375,0.0
707,-0.8064516129032258,0.375,0.0
708,-0.7419354838709677,0.375,0.0
709,-0.6774193548387097,0.375,0.0
710,-0.6129032258064516,0.375,0.0
711,-0.5483870967741935,0.375,0.0
712,-0.4838709677419355,0.375,0.0
713,-0.4193548387096775,0.375,0.0
714,-0.3548387096774194,0.375,0.0
715,-0.29032258064516125,0.375,0.0
716,-0.22580645161290325,0.375,0.0
717,-0.16129032258064524,0.375,0.0
718,-0.09677419354838712,0.375,0.0
719,-0.032258064516129004,0.375,0.0
720,0.032258064516129004,0.375,0.0
721,0.09677419354838701,0.375,0.0
722,0.16129032258064502,0.375,0.0
723,0.22580645161290325,0.375,0.0
724,0.29032258064516125,0.375,0.0
725,0.35483870967741926,0.375,0.0
726,0.4193548387096775,0.375,0.0
727,0.4838709677419355,0.375,0.0
728,0.5483870967741935,0.375,0.0
729,0.6129032258064515,0.375,0.0
730,0.6774193548387095,0.375,0.0
731,0.7419354838709677,0.375,0.0
732,0.8064516129032258,0.375,0.0
733,0.8709677419354838,0.375,0.0
734,0.935483870967742,0.375,0.0
735,1.0,0.375,0.0
736,-1.0,0.4375,0.0
737,-0.935483870967742,0.4375,0.0
738,-0.8709677419354839,0.4375,0.0
739,-0.8064516129032258,0.4375,0.0
740,-0.7419354838709677,0.4375,0.0
741,-0.6774193548387097,0.4375,0.0
742,-0.6129032258064516,0.4375,0.0
743,-0.5483870967741935,0.4375,0.0
744,-0.4838709677419355,0.4375,0.0
745,-0.4193548387096775,0.4375,0.0
746,-0.3548387096774194,0.4375,0.0
747,-0.29032258064516125,0.4375,0.0
748,-0.22580645161290325,0.4375,0.0
749,-0.16129032258064524,0.4375,0.0
750,-0.09677419354838712,0.4375,0.0
751,-0.032258064516129004,0.4375,0.0
752,0.032258064516129004,0.4375,0.0
753,0.09677419354838701,0.4375,0.0
754,0.16129032258064502,0.4375,0.0
755,0.22580645161290325,0.4375,0.0
756,0.29032258064516125,0.4375,0.0
757,0.35483870967741926,0.4375,0.0
758,0.4193548387096775,0.4375,0.0
759,0.4838709677419355,0.4375,0.0
760,0.5483870967741935,0.4375,0.0
761,0.6129032258064515,0.4375,0.0
762,0.6774193548387095,0.4375,0.0
763,0.7419354838709677,0.4375,0.0
764,0.8064516129032258,0.4375,0.0
765,0.8709677419354838,0.4375,0.0
766,0.935483870967742,0.4375,0.0
767,1.0,0.4375,0.0
768,-1.0,0.5,0.0
769,-0.935483870967742,0.5,0.0
770,-0.8709677419354839,0.5,0.0
771,-0.8064516129032258,0.5,0.0
772,-0.7419354838709677,0.5,0.0
773,-0.6774193548387097,0.5,0.0
774,-0.6129032258064516,0.5,0.0
775,-0.5483870967741935,0.5,0.0
776,-0.4838709677419355,0.5,0.0
777,-0.4193548387096775,0.5,0.0
778,-0.3548387096774194,0.5,0.0
779,-0.29032258064516125,0.5,0.0
780,-0.22580645161290325,0.5,0.0
781,-0.16129032258064524,0.5,0.0
782,-0.09677419354838712,0.5,0.0
783,-0.032258064516129004,0.5,0.0
784,0.032258064516129004,0.5,0.0
785,0.09677419354838701,0.5,0.0
786,0.16129032258064502,0.5,0.0
787,0.22580645161290325,0.5,0.0
788,0.29032258064516125,0.5,0.0
789,0.35483870967741926,0.5,0.0
790,0.4193548387096775,0.5,0.0
791,0.4838709677419355,0.5,0.0
792,0.5483870967741935,0.5,0.0
793,0.6129032258064515,0.5,0.0
794,0.6774193548387095,0.5,0.0
795,0.7419354838709677,0.5,0.0
796,0.8064516129032258,0.5,0.0
797,0.8709677419354838,0.5,0.0
798,0.935483870967742,0.5,0.0
799,1.0,0.5,0.0
800,-1.0,0.5625,0.0
801,-0.935483870967742,0.5625,0.0
802,-0.8709677419354839,0.5625,0.0
803,-0.8064516129032258,0.5625,0.0
804,-0.7419354838709677,0.5625,0.0
805,-0.6774193548387097,0.5625,0.0
806,-0.6129032258064516,0.5625,0.0
807,-0.5483870967741935,0.5625,0.0
808,-0.4838709677419355,0.5625,0.0
809,-0.4193548387096775,0.5625,0.0
810,-0.3548387096774194,0.5625,0.0
811,-0.29032258064516125,0.5625,0.0
812,-0.22580645161290325,0.5625,0.0
813,-0.16129032258064524,0.5625,0.0
814,-0.09677419354838712,0.5625,0.0
815,-0.032258064516129004,0.5625,0.0
816,0.032258064516129004,0.5625,0.0
817,0.09677419354838701,0.5625,0.0
818,0.16129032258064502,0.5625,0.0
819,0.22580645161290325,0.5625,0.0
820,0.29032258064516125,0.5625,0.0
821,0.35483870967741926,0.5625,0.0
822,0.4193548387096775,0.5625,0.0
823,0.4838709677419355,0.5625,0.0
824,0.5483870967741935,0.5625,0.0
825,0.6129032258064515,0.5625,0.0
826,0.6774193548387095,0.5625,0.0
827,0.7419354838709677,0.5625,0.0
828,0.8064516129032258,0.5625,0.0
829,0.8709677419354838,0.5625,0.0
830,0.935483870967742,0.5625,0.0
831,1.0,0.5625,0.0
832,-1.0,0.625,0.0
833,-0.935483870967742,0.625,0.0
834,-0.8709677419354839,0.625,0.0
835,-0.8064516129032258,0.625,0.0
836,-0.7419354838709677,0.625,0.0
837,-0.6774193548387097,0.625,0.0
838,-0.6129032258064516,0.625,0.0
839,-0.5483870967741935,0.625,0.0
840,-0.4838709677419355,0.625,0.0
841,-0.4193548387096775,0.625,0.0
842,-0.3548387096774194,0.625,0.0
843,-0.29032258064516125,0.625,0.0
844,-0.22580645161290325,0.625,0.0
845,-0.16129032258064524,0.625,0.0
846,-0.09677419354838712,0.625,0.0
847,-0.032258064516129004,0.625,0.0
848,0.032258064516129004,0.625,0.0
849,0.09677419354838701,0.625,0.0
850,0.16129032258064502,0.625,0.0
851,0.22580645161290325,0.625,0.0
852,0.29032258064516125,0.625,0.0
853,0.35483870967741926,0.625,0.0
854,0.4193548387096775,0.625,0.0
855,0.4838709677419355,0.625,0.0
856,0.5483870967741935,0.625,0.0
857,0.6129032258064515,0.625,0.0
858,0.6774193548387095,0.625,0.0
859,0.7419354838709677,0.625,0.0
860,0.8064516129032258,0.625,0.0
861,0.8709677419354838,0.625,0.0
862,0.935483870967742,0.625,0.0
863,1.0,0.625,0.0
864,-1.0,0.6875,0.0
865,-0.935483870967742,0.6875,0.0
866,-0.8709677419354839,0.6875,0.0
867,-0.8064516129032258,0.6875,0.0
868,-0.7419354838709677,0.6875,0.0
869,-0.6774193548387097,0.6875,0.0
870,-0.6129032258064516,0.6875,0.0
871,-0.5483870967741935,0.6875,0.0
872,-0.4838709677419355,0.6875,0.0
873,-0.4193548387096775,0.6875,0.0
874,-0.3548387096774194,0.6875,0.0
875,-0.29032258064516125,0.6875,0.0
876,-0.22580645161290325,0.6875,0.0
877,-0.16129032258064524,0.6875,0.0
878,-0.09677419354838712,0.6875,0.0
879,-0.032258064516129004,0.6875,0.0
880,0.032258064516129004,0.6875,0.0
881,0.09677419354838701,0.6875,0.0
882,0.16129032258064502,0.6875,0.0
883,0.22580645161290325,0.6875,0.0
884,0.29032258064516125,0.6875,0.0
885,0.35483870967741926,0.6875,0.0
886,0.4193548387096775,0.6875,0.0
887,0.4838709677419355,0.6875,0.0
888,0.5483870967741935,0.6875,0.0
889,0.6129032258064515,0.6875,0.0
890,0.6774193548387095,0.6875,0.0
891,0.7419354838709677,0.6875,0.0
892,0.8064516129032258,0.6875,0.0
893,0.8709677419354838,0.6875,0.0
894,0.935483870967742,0.6875,0.0
895,1.0,0.6875,0.0
896,-1.0,0.75,0.0
897,-0.935483870967742,0.75,0.0
898,-0.8709677419354839,0.75,0.0
899,-0.8064516129032258,0.75,0.0
900,-0.7419354838709677,0.75,0.0
901,-0.6774193548387097,0.75,0.0
902,-0.6129032258064516,0.75,0.0
903,-0.5483870967741935,0.75,0.0
904,-0.4838709677419355,0.75,0.0
905,-0.4193548387096775,0.75,0.0
906,-0.3548387096774194,0.75,0.0
907,-0.29032258064516125,0.75,0.0
908,-0.22580645161290325,0.75,0.0
909,-0.16129032258064524,0.75,0.0
910,-0.09677419354838712,0.75,0.0
911,-0.032258064516129004,0.75,0.0
912,0.032258064516129004,0.75,0.0
913,0.09677419354838701,0.75,0.0
914,0.16129032258064502,0.75,0.0
915,0.22580645161290325,0.75,0.0
916,0.29032258064516125,0.75,0.0
917,0.35483870967741926,0.75,0.0
918,0.4193548387096775,0.75,0.0
919,0.4838709677419355,0.75,0.0
920,0.5483870967741935,0.75,0.0
921,0.6129032258064515,0.75,0.0
922,0.6774193548387095,0.75,0.0
923,0.7419354838709677,0.75,0.0
924,0.8064516129032258,0.75,0.0
925,0.8709677419354838,0.75,0.0
926,0.935483870967742,0.75,0.0
927,1.0,0.75,0.0
928,-1.0,0.8125,0.0
929,-0.935483870967742,0.8125,0.0
930,-0.8709677419354839,0.8125,0.0
931,-0.8064516129032258,0.8125,0.0
932,-0.7419354838709677,0.8125,0.0
933,-0.6774193548387097,0.8125,0.0
934,-0.6129032258064516,0.8125,0.0
935,-0.5483870967741935,0.8125,0.0
936,-0.4838709677419355,0.8125,0.0
937,-0.4193548387096775,0.8125,0.0
938,-0.3548387096774194,0.8125,0.0
939,-0.29032258064516125,0.8125,0.0
940,-0.22580645161290325,0.8125,0.0
941,-0.16129032258064524,0.8125,0.0
942,-0.09677419354838712,0.8125,0.0
943,-0.032258064516129004,0.8125,0.0
944,0.032258064516129004,0.8125,0.0
945,0.09677419354838701,0.8125,0.0
946,0.16129032258064502,0.8125,0.0
947,0.22580645161290325,0.8125,0.0
948,0.29032258064516125,0.8125,0.0
949,0.35483870967741926,0.8125,0.0
950,0.4193548387096775,0.8125,0.0
951,0.4838709677419355,0.8125,0.0
952,0.5483870967741935,0.8125,0.0
953,0.6129032258064515,0.8125,0.0
954,0.6774193548387095,0.8125,0.0
955,0.7419354838709677,0.8125,0.0
956,0.8064516129032258,0.8125,0.0
957,0.8709677419354838,0.8125,0.0
958,0.935483870967742,0.8125,0.0
959,1.0,0.8125,0.0
960,-1.0,0.875,0.0
961,-0.935483870967742,0.875,0.0
962,-0.8709677419354839,0.875,0.0
963,-0.8064516129032258,0.875,0.0
964,-0.7419354838709677,0.875,0.0
965,-0.6774193548387097,0.875,0.0
966,-0.6129032258064516,0.875,0.0
967,-0.5483870967741935,0.875,0.0
968,-0.4838709677419355,0.875,0.0
969,-0.4193548387096775,0.875,0.0
970,-0.3548387096774194,0.875,0.0
971,-0.29032258064516125,0.875,0.0
972,-0.22580645161290325,0.875,0.0
973,-0.16129032258064524,0.875,0.0
974,-0.09677419354838712,0.875,0.0
975,-0.032258064516129004,0.875,0.0
976,0.032258064516129004,0.875,0.0
977,0.09677419354838701,0.875,0.0
978,0.16129032258064502,0.875,0.0
979,0.22580645161290325,0.875,0.0
980,0.29032258064516125,0.875,0.0
981,0.35483870967741926,0.875,0.0
982,0.4193548387096775,0.875,0.0
983,0.4838709677419355,0.875,0.0
984,0.5483870967741935,0.875,0.0
985,0.6129032258064515,0.875,0.0
986,0.6774193548387095,0.875,0.0
987,0.7419354838709677,0.875,0.0
988,0.8064516129032258,0.875,0.0
989,0.8709677419354838,0.875,0.0
990,0.935483870967742,0.875,0.0
991,1.0,0.875,0.0
992,-1.0,0.9375,0.0
993,-0.935483870967742,0.9375,0.0
994,-0.8709677419354839,0.9375,0.0
995,-0.8064516129032258,0.9375,0.0
996,-0.7419354838709677,0.9375,0.0
997,-0.6774193548387097,0.9375,0.0
998,-0.6129032258064516,0.9375,0.0
999,-0.5483870967741935,0.9375,0.0
1000,-0.4838709677419355,0.9375,0.0
1001,-0.4193548387096775,0.9375,0.0
1002,-0.3548387096774194,0.9375,0.0
1003,-0.29032258064516125,0.9375,0.0
1004,-0.22580645161290325,0.9375,0.0
1005,-0.16129032258064524,0.9375,0.0
1006,-0.09677419354838712,0.9375,0.0
1007,-0.032258064516129004,0.9375,0.0
1008,0.032258064516129004,0.9375,0.0
1009,0.09677419354838701,0.9375,0.0
1010,0.16129032258064502,0.9375,0.0
1011,0.22580645161290325,0.9375,0.0
1012,0.29032258064516125,0.9375,0.0
1013,0.35483870967741926,0.9375,0.0
1014,0.4193548387096775,0.9375,0.0
1015,0.4838709677419355,0.9375,0.0
1016,0.5483870967741935,0.9375,0.0
1017,0.6129032258064515,0.9375,0.0
1018,0.6774193548387095,0.9375,0.0
1019,0.7419354838709677,0.9375,0.0
1020,0.8064516129032258,0.9375,0.0
1021,0.8709677419354838,0.9375,0.0
1022,0.935483870967742,0.9375,0.0
1023,1.0,0.9375,0.0


==> visu/tikz_csvs_two_dim/result_best_run_KS/sol_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,-0.0051022395
1,-0.935483870967742,-1.0,-0.0005638823
2,-0.8709677419354839,-1.0,0.0022640005
3,-0.8064516129032258,-1.0,0.0036002472
4,-0.7419354838709677,-1.0,0.0037384406
5,-0.6774193548387097,-1.0,0.0030269101
6,-0.6129032258064516,-1.0,0.001846619
7,-0.5483870967741935,-1.0,0.0005753413
8,-0.4838709677419355,-1.0,-0.0004535839
9,-0.4193548387096775,-1.0,-0.0009998903
10,-0.3548387096774194,-1.0,-0.00096239895
11,-0.29032258064516125,-1.0,-0.00040965527
12,-0.22580645161290325,-1.0,0.00042632967
13,-0.16129032258064524,-1.0,0.0012172237
14,-0.09677419354838712,-1.0,0.0016528144
15,-0.032258064516129004,-1.0,0.0015647933
16,0.032258064516129004,-1.0,0.0010190234
17,0.09677419354838701,-1.0,0.00035964698
18,0.16129032258064502,-1.0,0.00022547692
19,0.22580645161290325,-1.0,0.0015843809
20,0.29032258064516125,-1.0,0.0058198124
21,0.35483870967741926,-1.0,0.0148181915
22,0.4193548387096775,-1.0,0.03089168
23,0.4838709677419355,-1.0,0.05635383
24,0.5483870967741935,-1.0,0.0929671
25,0.6129032258064515,-1.0,0.14225894
26,0.6774193548387095,-1.0,0.20761672
27,0.7419354838709677,-1.0,0.29690364
28,0.8064516129032258,-1.0,0.42100593
29,0.8709677419354838,-1.0,0.5852958
30,0.935483870967742,-1.0,0.7813891
31,1.0,-1.0,0.9896996
32,-1.0,-0.9375,-0.0039467737
33,-0.935483870967742,-0.9375,0.00040191098
34,-0.8709677419354839,-0.9375,0.0030669193
35,-0.8064516129032258,-0.9375,0.0042694886
36,-0.7419354838709677,-0.9375,0.0043029864
37,-0.6774193548387097,-0.9375,0.003516044
38,-0.6129032258064516,-0.9375,0.0022901339
39,-0.5483870967741935,-0.9375,0.0010017413
40,-0.4838709677419355,-0.9375,-1.9015162e-05
41,-0.4193548387096775,-0.9375,-0.0005365566
42,-0.3548387096774194,-0.9375,-0.0004575826
43,-0.29032258064516125,-0.9375,0.0001394081
44,-0.22580645161290325,-0.9375,0.0010143288
45,-0.16129032258064524,-0.9375,0.0018345438
46,-0.09677419354838712,-0.9375,0.002293163
47,-0.032258064516129004,-0.9375,0.0022288566
48,0.032258064516129004,-0.9375,0.0017108329
49,0.09677419354838701,-0.9375,0.0010711732
50,0.16129032258064502,-0.9375,0.0009205096
51,0.22580645161290325,-0.9375,0.0021989406
52,0.29032258064516125,-0.9375,0.0062828045
53,0.35483870967741926,-0.9375,0.015078774
54,0.4193548387096775,-0.9375,0.030935446
55,0.4838709677419355,-0.9375,0.056190748
56,0.5483870967741935,-0.9375,0.09261576
57,0.6129032258064515,-0.9375,0.14174199
58,0.6774193548387095,-0.9375,0.20696868
59,0.7419354838709677,-0.9375,0.29618213
60,0.8064516129032258,-0.9375,0.42034072
61,0.8709677419354838,-0.9375,0.5849562
62,0.935483870967742,-0.9375,0.7817517
63,1.0,-0.9375,0.99110556
64,-1.0,-0.875,-0.0028990135
65,-0.935483870967742,-0.875,0.001254876
66,-0.8709677419354839,-0.875,0.003754333
67,-0.8064516129032258,-0.875,0.0048218686
68,-0.7419354838709677,-0.875,0.0047511687
69,-0.6774193548387097,-0.875,0.0038911826
70,-0.6129032258064516,-0.875,0.0026223436
71,-0.5483870967741935,-0.875,0.001319338
72,-0.4838709677419355,-0.875,0.00030993938
73,-0.4193548387096775,-0.875,-0.00017578201
74,-0.3548387096774194,-0.875,-5.287706e-05
75,-0.29032258064516125,-0.875,0.0005919055
76,-0.22580645161290325,-0.875,0.0015089255
77,-0.16129032258064524,-0.875,0.0023629526
78,-0.09677419354838712,-0.875,0.0028489323
79,-0.032258064516129004,-0.875,0.0028147374
80,0.032258064516129004,-0.875,0.002332294
81,0.09677419354838701,-0.875,0.0017213335
82,0.16129032258064502,-0.875,0.0015652617
83,0.22580645161290325,-0.875,0.002777733
84,0.29032258064516125,-0.875,0.006729053
85,0.35483870967741926,-0.875,0.015348111
86,0.4193548387096775,-0.875,0.03101614
87,0.4838709677419355,-0.875,0.056091618
88,0.5483870967741935,-0.875,0.09234969
89,0.6129032258064515,-0.875,0.14132462
90,0.6774193548387095,-0.875,0.20642701
91,0.7419354838709677,-0.875,0.29556447
92,0.8064516129032258,-0.875,0.41976127
93,0.8709677419354838,-0.875,0.5846619
94,0.935483870967742,-0.875,0.782095
95,1.0,-0.875,0.99240875
96,-1.0,-0.8125,-0.0019563362
97,-0.935483870967742,-0.8125,0.0020005822
98,-0.8709677419354839,-0.8125,0.0043335985
99,-0.8064516129032258,-0.8125,0.005267616
100,-0.7419354838709677,-0.8125,0.0050943745
101,-0.6774193548387097,-0.8125,0.0041639945
102,-0.6129032258064516,-0.8125,0.0028549614
103,-0.5483870967741935,-0.8125,0.0015406884
104,-0.4838709677419355,-0.8125,0.0005450279
105,-0.4193548387096775,-0.8125,9.301654e-05
106,-0.3548387096774194,-0.8125,0.00026206358
107,-0.29032258064516125,-0.8125,0.00095546996
108,-0.22580645161290325,-0.8125,0.0019167109
109,-0.16129032258064524,-0.8125,0.0028062097
110,-0.09677419354838712,-0.8125,0.0033234933
111,-0.032258064516129004,-0.8125,0.0033236744
112,0.032258064516129004,-0.8125,0.0028823363
113,0.09677419354838701,-0.8125,0.002307796
114,0.16129032258064502,-0.8125,0.0021560914
115,0.22580645161290325,-0.8125,0.0033151058
116,0.29032258064516125,-0.8125,0.007151504
117,0.35483870967741926,-0.8125,0.015617285
118,0.4193548387096775,-0.8125,0.031123335
119,0.4838709677419355,-0.8125,0.056044225
120,0.5483870967741935,-0.8125,0.09215634
121,0.6129032258064515,-0.8125,0.1409947
122,0.6774193548387095,-0.8125,0.20598026
123,0.7419354838709677,-0.8125,0.29504082
124,0.8064516129032258,-0.8125,0.41926065
125,0.8709677419354838,-0.8125,0.58441
126,0.935483870967742,-0.8125,0.7824183
127,1.0,-0.8125,0.9936112
128,-1.0,-0.75,-0.0011170432
129,-0.935483870967742,-0.75,0.0026440006
130,-0.8709677419354839,-0.75,0.004813118
131,-0.8064516129032258,-0.75,0.005615446
132,-0.7419354838709677,-0.75,0.0053439965
133,-0.6774193548387097,-0.75,0.0043467046
134,-0.6129032258064516,-0.75,0.003000789
135,-0.5483870967741935,-0.75,0.0016777061
136,-0.4838709677419355,-0.75,0.00069798017
137,-0.4193548387096775,-0.75,0.0002804672
138,-0.3548387096774194,-0.75,0.00049596257
139,-0.29032258064516125,-0.75,0.0012384235
140,-0.22580645161290325,-0.75,0.0022435368
141,-0.16129032258064524,-0.75,0.0031694414
142,-0.09677419354838712,-0.75,0.0037193196
143,-0.032258064516129004,-0.75,0.0037569539
144,0.032258064516129004,-0.75,0.0033611164
145,0.09677419354838701,-0.75,0.002828343
146,0.16129032258064502,-0.75,0.0026886184
147,0.22580645161290325,-0.75,0.0038052665
148,0.29032258064516125,-0.75,0.0075432635
149,0.35483870967741926,-0.75,0.015877778
150,0.4193548387096775,-0.75,0.031247085
151,0.4838709677419355,-0.75,0.056038544
152,0.5483870967741935,-0.75,0.092024446
153,0.6129032258064515,-0.75,0.14074071
154,0.6774193548387095,-0.75,0.2056181
155,0.7419354838709677,-0.75,0.2946025
156,0.8064516129032258,-0.75,0.4188329
157,0.8709677419354838,-0.75,0.5841973
158,0.935483870967742,-0.75,0.78272265
159,1.0,-0.75,0.9947157
160,-1.0,-0.6875,-0.000378035
161,-0.935483870967742,-0.6875,0.003190386
162,-0.8709677419354839,-0.6875,0.005199625
163,-0.8064516129032258,-0.6875,0.005875499
164,-0.7419354838709677,-0.6875,0.0055103954
165,-0.6774193548387097,-0.6875,0.0044511105
166,-0.6129032258064516,-0.6875,0.0030722073
167,-0.5483870967741935,-0.6875,0.0017429357
168,-0.4838709677419355,-0.6875,0.0007798369
169,-0.4193548387096775,-0.6875,0.00039740303
170,-0.3548387096774194,-0.6875,0.0006579601
171,-0.29032258064516125,-0.6875,0.001448022
172,-0.22580645161290325,-0.6875,0.0024959426
173,-0.16129032258064524,-0.6875,0.0034574445
174,-0.09677419354838712,-0.6875,0.004039929
175,-0.032258064516129004,-0.6875,0.0041161855
176,0.032258064516129004,-0.6875,0.0037691474
177,0.09677419354838701,-0.6875,0.0032826953
178,0.16129032258064502,-0.6875,0.0031608008
179,0.22580645161290325,-0.6875,0.0042444123
180,0.29032258064516125,-0.6875,0.0078987945
181,0.35483870967741926,-0.6875,0.016122311
182,0.4193548387096775,-0.6875,0.031379327
183,0.4838709677419355,-0.6875,0.056063782
184,0.5483870967741935,-0.6875,0.09194301
185,0.6129032258064515,-0.6875,0.1405517
186,0.6774193548387095,-0.6875,0.20533085
187,0.7419354838709677,-0.6875,0.2942411
188,0.8064516129032258,-0.6875,0.41847187
189,0.8709677419354838,-0.6875,0.58401996
190,0.935483870967742,-0.6875,0.7830065
191,1.0,-0.6875,0.9957233
192,-1.0,-0.625,0.00026301295
193,-0.935483870967742,-0.625,0.003645243
194,-0.8709677419354839,-0.625,0.005501274
195,-0.8064516129032258,-0.625,0.006057228
196,-0.7419354838709677,-0.625,0.0056044403
197,-0.6774193548387097,-0.625,0.004488141
198,-0.6129032258064516,-0.625,0.0030803042
199,-0.5483870967741935,-0.625,0.0017473497
200,-0.4838709677419355,-0.625,0.0008024615
201,-0.4193548387096775,-0.625,0.0004539662
202,-0.3548387096774194,-0.625,0.00075782486
203,-0.29032258064516125,-0.625,0.0015925126
204,-0.22580645161290325,-0.625,0.002680435
205,-0.16129032258064524,-0.625,0.0036749367
206,-0.09677419354838712,-0.625,0.004289049
207,-0.032258064516129004,-0.625,0.004404186
208,0.032258064516129004,-0.625,0.004107152
209,0.09677419354838701,-0.625,0.0036700873
210,0.16129032258064502,-0.625,0.003570742
211,0.22580645161290325,-0.625,0.0046289926
212,0.29032258064516125,-0.625,0.008213358
213,0.35483870967741926,-0.625,0.016345274
214,0.4193548387096775,-0.625,0.031511687
215,0.4838709677419355,-0.625,0.05611134
216,0.5483870967741935,-0.625,0.091902226
217,0.6129032258064515,-0.625,0.14041768
218,0.6774193548387095,-0.625,0.20510839
219,0.7419354838709677,-0.625,0.2939483
220,0.8064516129032258,-0.625,0.41817132
221,0.8709677419354838,-0.625,0.5838751
222,0.935483870967742,-0.625,0.78327024
223,1.0,-0.625,0.9966377
224,-1.0,-0.5625,0.0008092299
225,-0.935483870967742,-0.5625,0.0040142597
226,-0.8709677419354839,-0.5625,0.0057259887
227,-0.8064516129032258,-0.5625,0.006170031
228,-0.7419354838709677,-0.5625,0.0056370264
229,-0.6774193548387097,-0.5625,0.0044696103
230,-0.6129032258064516,-0.5625,0.0030375358
231,-0.5483870967741935,-0.5625,0.0017035548
232,-0.4838709677419355,-0.5625,0.00077672955
233,-0.4193548387096775,-0.5625,0.0004605765
234,-0.3548387096774194,-0.5625,0.0008052208
235,-0.29032258064516125,-0.5625,0.0016803794
236,-0.22580645161290325,-0.5625,0.0028038896
237,-0.16129032258064524,-0.5625,0.0038279286
238,-0.09677419354838712,-0.5625,0.00447109
239,-0.032258064516129004,-0.5625,0.004624092
240,0.032258064516129004,-0.5625,0.0043775206
241,0.09677419354838701,-0.5625,0.003991411
242,0.16129032258064502,-0.5625,0.003917759
243,0.22580645161290325,-0.5625,0.004957386
244,0.29032258064516125,-0.5625,0.0084834
245,0.35483870967741926,-0.5625,0.016541578
246,0.4193548387096775,-0.5625,0.031638682
247,0.4838709677419355,-0.5625,0.056173276
248,0.5483870967741935,-0.5625,0.09189327
249,0.6129032258064515,-0.5625,0.14032987
250,0.6774193548387095,-0.5625,0.20494246
251,0.7419354838709677,-0.5625,0.29371706
252,0.8064516129032258,-0.5625,0.41792604
253,0.8709677419354838,-0.5625,0.58375984
254,0.935483870967742,-0.5625,0.7835129
255,1.0,-0.5625,0.9974597
256,-1.0,-0.5,0.0012642816
257,-0.935483870967742,-0.5,0.0043036877
258,-0.8709677419354839,-0.5,0.005881073
259,-0.8064516129032258,-0.5,0.0062227836
260,-0.7419354838709677,-0.5,0.0056179995
261,-0.6774193548387097,-0.5,0.0044062715
262,-0.6129032258064516,-0.5,0.0029545645
263,-0.5483870967741935,-0.5,0.0016219728
264,-0.4838709677419355,-0.5,0.0007135081
265,-0.4193548387096775,-0.5,0.0004277986
266,-0.3548387096774194,-0.5,0.0008081503
267,-0.29032258064516125,-0.5,0.0017195556
268,-0.22580645161290325,-0.5,0.002873376
269,-0.16129032258064524,-0.5,0.0039224355
270,-0.09677419354838712,-0.5,0.0045908955
271,-0.032258064516129004,-0.5,0.0047799232
272,0.032258064516129004,-0.5,0.004583161
273,0.09677419354838701,-0.5,0.004247936
274,0.16129032258064502,-0.5,0.004202182
275,0.22580645161290325,-0.5,0.005228708
276,0.29032258064516125,-0.5,0.008707025
277,0.35483870967741926,-0.5,0.016707297
278,0.4193548387096775,-0.5,0.031753983
279,0.4838709677419355,-0.5,0.056242622
280,0.5483870967741935,-0.5,0.091908455
281,0.6129032258064515,-0.5,0.14027996
282,0.6774193548387095,-0.5,0.2048253
283,0.7419354838709677,-0.5,0.29354033
284,0.8064516129032258,-0.5,0.41773042
285,0.8709677419354838,-0.5,0.5836711
286,0.935483870967742,-0.5,0.7837343
287,1.0,-0.5,0.9981905
288,-1.0,-0.4375,0.0016312972
289,-0.935483870967742,-0.4375,0.0045183524
290,-0.8709677419354839,-0.4375,0.0059743715
291,-0.8064516129032258,-0.4375,0.0062249443
292,-0.7419354838709677,-0.4375,0.005557406
293,-0.6774193548387097,-0.4375,0.004308743
294,-0.6129032258064516,-0.4375,0.002842444
295,-0.5483870967741935,-0.4375,0.0015138616
296,-0.4838709677419355,-0.4375,0.00062353443
297,-0.4193548387096775,-0.4375,0.00036524795
298,-0.3548387096774194,-0.4375,0.0007771638
299,-0.29032258064516125,-0.4375,0.0017180322
300,-0.22580645161290325,-0.4375,0.00289632
301,-0.16129032258064524,-0.4375,0.003964548
302,-0.09677419354838712,-0.4375,0.004654141
303,-0.032258064516129004,-0.4375,0.0048759677
304,0.032258064516129004,-0.4375,0.00472727
305,0.09677419354838701,-0.4375,0.0044429987
306,0.16129032258064502,-0.4375,0.004425431
307,0.22580645161290325,-0.4375,0.0054428247
308,0.29032258064516125,-0.4375,0.008882826
309,0.35483870967741926,-0.4375,0.01684006
310,0.4193548387096775,-0.4375,0.03185409
311,0.4838709677419355,-0.4375,0.056314107
312,0.5483870967741935,-0.4375,0.091940835
313,0.6129032258064515,-0.4375,0.14026102
314,0.6774193548387095,-0.4375,0.20474997
315,0.7419354838709677,-0.4375,0.29341197
316,0.8064516129032258,-0.4375,0.41758028
317,0.8709677419354838,-0.4375,0.5836061
318,0.935483870967742,-0.4375,0.78393364
319,1.0,-0.4375,0.99883294
320,-1.0,-0.375,0.0019145682
321,-0.935483870967742,-0.375,0.0046646995
322,-0.8709677419354839,-0.375,0.00601278
323,-0.8064516129032258,-0.375,0.0061842967
324,-0.7419354838709677,-0.375,0.005464701
325,-0.6774193548387097,-0.375,0.0041870973
326,-0.6129032258064516,-0.375,0.0027114497
327,-0.5483870967741935,-0.375,0.0013891505
328,-0.4838709677419355,-0.375,0.00051650964
329,-0.4193548387096775,-0.375,0.00028250925
330,-0.3548387096774194,-0.375,0.00072076893
331,-0.29032258064516125,-0.375,0.0016844252
332,-0.22580645161290325,-0.375,0.0028797155
333,-0.16129032258064524,-0.375,0.003960532
334,-0.09677419354838712,-0.375,0.00466617
335,-0.032258064516129004,-0.375,0.0049173622
336,0.032258064516129004,-0.375,0.0048143677
337,0.09677419354838701,-0.375,0.004578973
338,0.16129032258064502,-0.375,0.0045895902
339,0.22580645161290325,-0.375,0.005600738
340,0.29032258064516125,-0.375,0.009010998
341,0.35483870967741926,-0.375,0.016938508
342,0.4193548387096775,-0.375,0.031935398
343,0.4838709677419355,-0.375,0.056382813
344,0.5483870967741935,-0.375,0.09198531
345,0.6129032258064515,-0.375,0.14026695
346,0.6774193548387095,-0.375,0.20471074
347,0.7419354838709677,-0.375,0.29332635
348,0.8064516129032258,-0.375,0.41747087
349,0.8709677419354838,-0.375,0.5835619
350,0.935483870967742,-0.375,0.78411007
351,1.0,-0.375,0.9993868
352,-1.0,-0.3125,0.002119042
353,-0.935483870967742,-0.3125,0.004748379
354,-0.8709677419354839,-0.3125,0.0060033915
355,-0.8064516129032258,-0.3125,0.006109642
356,-0.7419354838709677,-0.3125,0.0053486354
357,-0.6774193548387097,-0.3125,0.0040506967
358,-0.6129032258064516,-0.3125,0.002571335
359,-0.5483870967741935,-0.3125,0.001257869
360,-0.4838709677419355,-0.3125,0.00040250132
361,-0.4193548387096775,-0.3125,0.00018907245
362,-0.3548387096774194,-0.3125,0.0006469784
363,-0.29032258064516125,-0.3125,0.0016265116
364,-0.22580645161290325,-0.3125,0.0028312695
365,-0.16129032258064524,-0.3125,0.0039177267
366,-0.09677419354838712,-0.3125,0.0046332525
367,-0.032258064516129004,-0.3125,0.0049097906
368,0.032258064516129004,-0.3125,0.0048495787
369,0.09677419354838701,-0.3125,0.004660368
370,0.16129032258064502,-0.3125,0.004698275
371,0.22580645161290325,-0.3125,0.0057052327
372,0.29032258064516125,-0.3125,0.00909245
373,0.35483870967741926,-0.3125,0.017001987
374,0.4193548387096775,-0.3125,0.031996295
375,0.4838709677419355,-0.3125,0.056445405
376,0.5483870967741935,-0.3125,0.09203689
377,0.6129032258064515,-0.3125,0.14029253
378,0.6774193548387095,-0.3125,0.20470192
379,0.7419354838709677,-0.3125,0.29327866
380,0.8064516129032258,-0.3125,0.41739792
381,0.8709677419354838,-0.3125,0.5835367
382,0.935483870967742,-0.3125,0.7842634
383,1.0,-0.3125,0.9998541
384,-1.0,-0.25,0.0022479668
385,-0.935483870967742,-0.25,0.0047751158
386,-0.8709677419354839,-0.25,0.0059539634
387,-0.8064516129032258,-0.25,0.006008407
388,-0.7419354838709677,-0.25,0.0052177357
389,-0.6774193548387097,-0.25,0.003908314
390,-0.6129032258064516,-0.25,0.0024314732
391,-0.5483870967741935,-0.25,0.0011290768
392,-0.4838709677419355,-0.25,0.00028961338
393,-0.4193548387096775,-0.25,9.3210954e-05
394,-0.3548387096774194,-0.25,0.0005650495
395,-0.29032258064516125,-0.25,0.0015519005
396,-0.22580645161290325,-0.25,0.0027576014
397,-0.16129032258064524,-0.25,0.0038422465
398,-0.09677419354838712,-0.25,0.0045621083
399,-0.032258064516129004,-0.25,0.004858818
400,0.032258064516129004,-0.25,0.004837892
401,0.09677419354838701,-0.25,0.004692083
402,0.16129032258064502,-0.25,0.004755191
403,0.22580645161290325,-0.25,0.0057590036
404,0.29032258064516125,-0.25,0.00912959
405,0.35483870967741926,-0.25,0.017031454
406,0.4193548387096775,-0.25,0.032036126
407,0.4838709677419355,-0.25,0.056499477
408,0.5483870967741935,-0.25,0.09209249
409,0.6129032258064515,-0.25,0.14033338
410,0.6774193548387095,-0.25,0.20471902
411,0.7419354838709677,-0.25,0.29326454
412,0.8064516129032258,-0.25,0.41735855
413,0.8709677419354838,-0.25,0.5835273
414,0.935483870967742,-0.25,0.7843926
415,1.0,-0.25,1.0002356
416,-1.0,-0.1875,0.0023072138
417,-0.935483870967742,-0.1875,0.0047511808
418,-0.8709677419354839,-0.1875,0.005870742
419,-0.8064516129032258,-0.1875,0.005887855
420,-0.7419354838709677,-0.1875,0.005079746
421,-0.6774193548387097,-0.1875,0.0037676552
422,-0.6129032258064516,-0.1875,0.0022987449
423,-0.5483870967741935,-0.1875,0.0010105441
424,-0.4838709677419355,-0.1875,0.000186319
425,-0.4193548387096775,-0.1875,2.768822e-06
426,-0.3548387096774194,-0.1875,0.0004814251
427,-0.29032258064516125,-0.1875,0.0014682428
428,-0.22580645161290325,-0.1875,0.002666159
429,-0.16129032258064524,-0.1875,0.0037411447
430,-0.09677419354838712,-0.1875,0.0044587725
431,-0.032258064516129004,-0.1875,0.004771126
432,0.032258064516129004,-0.1875,0.004785261
433,0.09677419354838701,-0.1875,0.004679411
434,0.16129032258064502,-0.1875,0.0047651087
435,0.22580645161290325,-0.1875,0.0057663564
436,0.29032258064516125,-0.1875,0.009124898
437,0.35483870967741926,-0.1875,0.01702834
438,0.4193548387096775,-0.1875,0.03205437
439,0.4838709677419355,-0.1875,0.056543656
440,0.5483870967741935,-0.1875,0.092149295
441,0.6129032258064515,-0.1875,0.1403868
442,0.6774193548387095,-0.1875,0.20475873
443,0.7419354838709677,-0.1875,0.29328018
444,0.8064516129032258,-0.1875,0.4173486
445,0.8709677419354838,-0.1875,0.58353186
446,0.935483870967742,-0.1875,0.7844962
447,1.0,-0.1875,1.0005316
448,-1.0,-0.125,0.002301611
449,-0.935483870967742,-0.125,0.0046816813
450,-0.8709677419354839,-0.125,0.0057590753
451,-0.8064516129032258,-0.125,0.005754688
452,-0.7419354838709677,-0.125,0.004941232
453,-0.6774193548387097,-0.125,0.0036364682
454,-0.6129032258064516,-0.125,0.0021815873
455,-0.5483870967741935,-0.125,0.0009095147
456,-0.4838709677419355,-0.125,9.984709e-05
457,-0.4193548387096775,-0.125,-7.5036194e-05
458,-0.3548387096774194,-0.125,0.00040387665
459,-0.29032258064516125,-0.125,0.0013820324
460,-0.22580645161290325,-0.125,0.0025636717
461,-0.16129032258064524,-0.125,0.0036209272
462,-0.09677419354838712,-0.125,0.0043293796
463,-0.032258064516129004,-0.125,0.004652575
464,0.032258064516129004,-0.125,0.004697738
465,0.09677419354838701,-0.125,0.0046282066
466,0.16129032258064502,-0.125,0.0047333254
467,0.22580645161290325,-0.125,0.005731659
468,0.29032258064516125,-0.125,0.009082162
469,0.35483870967741926,-0.125,0.016995242
470,0.4193548387096775,-0.125,0.032052193
471,0.4838709677419355,-0.125,0.056577418
472,0.5483870967741935,-0.125,0.09220583
473,0.6129032258064515,-0.125,0.14044988
474,0.6774193548387095,-0.125,0.20481758
475,0.7419354838709677,-0.125,0.2933225
476,0.8064516129032258,-0.125,0.4173658
477,0.8709677419354838,-0.125,0.58354795
478,0.935483870967742,-0.125,0.7845736
479,1.0,-0.125,1.0007426
480,-1.0,-0.0625,0.002236165
481,-0.935483870967742,-0.0625,0.0045723906
482,-0.8709677419354839,-0.0625,0.0056257225
483,-0.8064516129032258,-0.0625,0.005614553
484,-0.7419354838709677,-0.0625,0.0048085023
485,-0.6774193548387097,-0.0625,0.0035200357
486,-0.6129032258064516,-0.0625,0.0020852755
487,-0.5483870967741935,-0.0625,0.000832404
488,-0.4838709677419355,-0.0625,3.576977e-05
489,-0.4193548387096775,-0.0625,-0.00013465481
490,-0.3548387096774194,-0.0625,0.00033825124
491,-0.29032258064516125,-0.0625,0.0012989121
492,-0.22580645161290325,-0.0625,0.002455812
493,-0.16129032258064524,-0.0625,0.0034870382
494,-0.09677419354838712,-0.0625,0.004180617
495,-0.032258064516129004,-0.0625,0.004509501
496,0.032258064516129004,-0.0625,0.0045816028
497,0.09677419354838701,-0.0625,0.004544241
498,0.16129032258064502,-0.0625,0.004665275
499,0.22580645161290325,-0.0625,0.0056601074
500,0.29032258064516125,-0.0625,0.009005769
501,0.35483870967741926,-0.0625,0.016934764
502,0.4193548387096775,-0.0625,0.032030985
503,0.4838709677419355,-0.0625,0.056600936
504,0.5483870967741935,-0.0625,0.09226115
505,0.6129032258064515,-0.0625,0.14052103
506,0.6774193548387095,-0.0625,0.20489341
507,0.7419354838709677,-0.0625,0.29338852
508,0.8064516129032258,-0.0625,0.41740733
509,0.8709677419354838,-0.0625,0.5835737
510,0.935483870967742,-0.0625,0.7846243
511,1.0,-0.0625,1.0008701
512,-1.0,0.0,0.0021169856
513,-0.935483870967742,0.0,0.0044287643
514,-0.8709677419354839,0.0,0.005475332
515,-0.8064516129032258,0.0,0.005472824
516,-0.7419354838709677,0.0,0.004686074
517,-0.6774193548387097,0.0,0.003423187
518,-0.6129032258064516,0.0,0.0020150025
519,-0.5483870967741935,0.0,0.00078349654
520,-0.4838709677419355,0.0,-7.287599e-07
521,-0.4193548387096775,0.0,-0.00017091772
522,-0.3548387096774194,0.0,0.00028896471
523,-0.29032258064516125,0.0,0.0012243076
524,-0.22580645161290325,0.0,0.0023478058
525,-0.16129032258064524,0.0,0.0033457403
526,-0.09677419354838712,0.0,0.004017677
527,-0.032258064516129004,0.0,0.0043478957
528,0.032258064516129004,0.0,0.004442695
529,0.09677419354838701,0.0,0.004433304
530,0.16129032258064502,0.0,0.0045668357
531,0.22580645161290325,0.0,0.0055568116
532,0.29032258064516125,0.0,0.008900323
533,0.35483870967741926,0.0,0.016851004
534,0.4193548387096775,0.0,0.031993408
535,0.4838709677419355,0.0,0.056615222
536,0.5483870967741935,0.0,0.09231486
537,0.6129032258064515,0.0,0.14059892
538,0.6774193548387095,0.0,0.20498392
539,0.7419354838709677,0.0,0.29347596
540,0.8064516129032258,0.0,0.41747046
541,0.8709677419354838,0.0,0.5836075
542,0.935483870967742,0.0,0.78464645
543,1.0,0.0,1.0009134
544,-1.0,0.0625,0.0019496754
545,-0.935483870967742,0.0625,0.0042558694
546,-0.8709677419354839,0.0625,0.005312904
547,-0.8064516129032258,0.0625,0.00533344
548,-0.7419354838709677,0.0625,0.004578059
549,-0.6774193548387097,0.0625,0.0033502262
550,-0.6129032258064516,0.0625,0.0019735638
551,-0.5483870967741935,0.0625,0.0007660487
552,-0.4838709677419355,0.0625,-6.2575564e-06
553,-0.4193548387096775,0.0625,-0.0001804023
554,-0.3548387096774194,0.0625,0.0002603575
555,-0.29032258064516125,0.0625,0.0011622501
556,-0.22580645161290325,0.0625,0.0022438723
557,-0.16129032258064524,0.0625,0.0032011871
558,-0.09677419354838712,0.0625,0.0038461217
559,-0.032258064516129004,0.0625,0.0041732797
560,0.032258064516129004,0.0625,0.0042871935
561,0.09677419354838701,0.0625,0.004301198
562,0.16129032258064502,0.0625,0.0044437065
563,0.22580645161290325,0.0625,0.0054275384
564,0.29032258064516125,0.0625,0.008770876
565,0.35483870967741926,0.0625,0.016747527
566,0.4193548387096775,0.0625,0.031941667
567,0.4838709677419355,0.0625,0.05662159
568,0.5483870967741935,0.0625,0.0923674
569,0.6129032258064515,0.0625,0.14068294
570,0.6774193548387095,0.0625,0.20508808
571,0.7419354838709677,0.0625,0.29358295
572,0.8064516129032258,0.0625,0.4175532
573,0.8709677419354838,0.0625,0.58364654
574,0.935483870967742,0.0625,0.78463954
575,1.0,0.0625,1.0008727
576,-1.0,0.125,0.0017400458
577,-0.935483870967742,0.125,0.004058736
578,-0.8709677419354839,0.125,0.0051423004
579,-0.8064516129032258,0.125,0.0051995474
580,-0.7419354838709677,0.125,0.0044874055
581,-0.6774193548387097,0.125,0.0033023083
582,-0.6129032258064516,0.125,0.0019632312
583,-0.5483870967741935,0.125,0.000781978
584,-0.4838709677419355,0.125,2.0315405e-05
585,-0.4193548387096775,0.125,-0.00016097422
586,-0.3548387096774194,0.125,0.00025388366
587,-0.29032258064516125,0.125,0.0011151521
588,-0.22580645161290325,0.125,0.0021473127
589,-0.16129032258064524,0.125,0.0030571157
590,-0.09677419354838712,0.125,0.0036700151
591,-0.032258064516129004,0.125,0.003989884
592,0.032258064516129004,0.125,0.0041196235
593,0.09677419354838701,0.125,0.004153558
594,0.16129032258064502,0.125,0.0043014316
595,0.22580645161290325,0.125,0.0052774516
596,0.29032258064516125,0.125,0.008621849
597,0.35483870967741926,0.125,0.016628353
598,0.4193548387096775,0.125,0.031878818
599,0.4838709677419355,0.125,0.056621764
600,0.5483870967741935,0.125,0.09241981
601,0.6129032258064515,0.125,0.14077286
602,0.6774193548387095,0.125,0.20520452
603,0.7419354838709677,0.125,0.2937071
604,0.8064516129032258,0.125,0.41765332
605,0.8709677419354838,0.125,0.5836895
606,0.935483870967742,0.125,0.78460234
607,1.0,0.125,1.0007485
608,-1.0,0.1875,0.0014941767
609,-0.935483870967742,0.1875,0.0038419478
610,-0.8709677419354839,0.1875,0.0049666064
611,-0.8064516129032258,0.1875,0.0050738715
612,-0.7419354838709677,0.1875,0.0044149803
613,-0.6774193548387097,0.1875,0.0032809363
614,-0.6129032258064516,0.1875,0.0019844468
615,-0.5483870967741935,0.1875,0.0008316748
616,-0.4838709677419355,0.1875,7.959502e-05
617,-0.4193548387096775,0.1875,-0.0001123487
618,-0.3548387096774194,0.1875,0.00027100602
619,-0.29032258064516125,0.1875,0.0010846271
620,-0.22580645161290325,0.1875,0.0020602746
621,-0.16129032258064524,0.1875,0.002916277
622,-0.09677419354838712,0.1875,0.003492364
623,-0.032258064516129004,0.1875,0.0038024378
624,0.032258064516129004,0.1875,0.0039451695
625,0.09677419354838701,0.1875,0.0039953575
626,0.16129032258064502,0.1875,0.0041449685
627,0.22580645161290325,0.1875,0.0051116236
628,0.29032258064516125,0.1875,0.008458369
629,0.35483870967741926,0.1875,0.0164975
630,0.4193548387096775,0.1875,0.031807866
631,0.4838709677419355,0.1875,0.05661781
632,0.5483870967741935,0.1875,0.09247253
633,0.6129032258064515,0.1875,0.14086893
634,0.6774193548387095,0.1875,0.20533252
635,0.7419354838709677,0.1875,0.29384777
636,0.8064516129032258,0.1875,0.41776934
637,0.8709677419354838,0.1875,0.5837345
638,0.935483870967742,0.1875,0.7845333
639,1.0,0.1875,1.0005409
640,-1.0,0.25,0.0012185946
641,-0.935483870967742,0.25,0.0036098082
642,-0.8709677419354839,0.25,0.004788677
643,-0.8064516129032258,0.25,0.0049572517
644,-0.7419354838709677,0.25,0.0043610884
645,-0.6774193548387097,0.25,0.0032852963
646,-0.6129032258064516,0.25,0.0020354418
647,-0.5483870967741935,0.25,0.0009127874
648,-0.4838709677419355,0.25,0.00016992819
649,-0.4193548387096775,0.25,-3.6392594e-05
650,-0.3548387096774194,0.25,0.00031037815
651,-0.29032258064516125,0.25,0.0010696645
652,-0.22580645161290325,0.25,0.0019821248
653,-0.16129032258064524,0.25,0.002779663
654,-0.09677419354838712,0.25,0.0033157398
655,-0.032258064516129004,0.25,0.003613673
656,0.032258064516129004,0.25,0.003766454
657,0.09677419354838701,0.25,0.0038301763
658,0.16129032258064502,0.25,0.0039789397
659,0.22580645161290325,0.25,0.0049349843
660,0.29032258064516125,0.25,0.008284889
661,0.35483870967741926,0.25,0.016358757
662,0.4193548387096775,0.25,0.031731978
663,0.4838709677419355,0.25,0.05661191
664,0.5483870967741935,0.25,0.09252689
665,0.6129032258064515,0.25,0.1409707
666,0.6774193548387095,0.25,0.20547143
667,0.7419354838709677,0.25,0.2940027
668,0.8064516129032258,0.25,0.41789883
669,0.8709677419354838,0.25,0.58377945
670,0.935483870967742,0.25,0.7844308
671,1.0,0.25,1.0002499
672,-1.0,0.3125,0.00091878325
673,-0.935483870967742,0.3125,0.003365646
674,-0.8709677419354839,0.3125,0.00461026
675,-0.8064516129032258,0.3125,0.004849804
676,-0.7419354838709677,0.3125,0.0043244315
677,-0.6774193548387097,0.3125,0.0033122227
678,-0.6129032258064516,0.3125,0.0021133302
679,-0.5483870967741935,0.3125,0.0010221272
680,-0.4838709677419355,0.3125,0.0002872094
681,-0.4193548387096775,0.3125,6.364682e-05
682,-0.3548387096774194,0.3125,0.0003690319
683,-0.29032258064516125,0.3125,0.0010685561
684,-0.22580645161290325,0.3125,0.0019128928
685,-0.16129032258064524,0.3125,0.002647402
686,-0.09677419354838712,0.3125,0.0031404933
687,-0.032258064516129004,0.3125,0.0034245013
688,0.032258064516129004,0.3125,0.0035866941
689,0.09677419354838701,0.3125,0.0036614018
690,0.16129032258064502,0.3125,0.003806652
691,0.22580645161290325,0.3125,0.0047515784
692,0.29032258064516125,0.3125,0.008105308
693,0.35483870967741926,0.3125,0.016215734
694,0.4193548387096775,0.3125,0.03165335
695,0.4838709677419355,0.3125,0.056605935
696,0.5483870967741935,0.3125,0.092584185
697,0.6129032258064515,0.3125,0.14107904
698,0.6774193548387095,0.3125,0.20562008
699,0.7419354838709677,0.3125,0.29417098
700,0.8064516129032258,0.3125,0.41804004
701,0.8709677419354838,0.3125,0.5838226
702,0.935483870967742,0.3125,0.78429455
703,1.0,0.3125,0.999875
704,-1.0,0.375,0.0006021932
705,-0.935483870967742,0.375,0.003113445
706,-0.8709677419354839,0.375,0.0044323667
707,-0.8064516129032258,0.375,0.004750233
708,-0.7419354838709677,0.375,0.004301766
709,-0.6774193548387097,0.375,0.0033581003
710,-0.6129032258064516,0.375,0.0022127333
711,-0.5483870967741935,0.375,0.0011538358
712,-0.4838709677419355,0.375,0.00042631011
713,-0.4193548387096775,0.375,0.0001823646
714,-0.3548387096774194,0.375,0.00044270197
715,-0.29032258064516125,0.375,0.0010772329
716,-0.22580645161290325,0.375,0.0018486698
717,-0.16129032258064524,0.375,0.0025170282
718,-0.09677419354838712,0.375,0.002965759
719,-0.032258064516129004,0.375,0.0032358824
720,0.032258064516129004,0.375,0.00340656
721,0.09677419354838701,0.375,0.0034908068
722,0.16129032258064502,0.375,0.003631169
723,0.22580645161290325,0.375,0.004563836
724,0.29032258064516125,0.375,0.007922913
725,0.35483870967741926,0.375,0.01607167
726,0.4193548387096775,0.375,0.031575393
727,0.4838709677419355,0.375,0.056601737
728,0.5483870967741935,0.375,0.09264521
729,0.6129032258064515,0.375,0.14119396
730,0.6774193548387095,0.375,0.20577863
731,0.7419354838709677,0.375,0.29435122
732,0.8064516129032258,0.375,0.41819146
733,0.8709677419354838,0.375,0.58386177
734,0.935483870967742,0.375,0.7841224
735,1.0,0.375,0.99941695
736,-1.0,0.4375,0.00027442724
737,-0.935483870967742,0.4375,0.0028560613
738,-0.8709677419354839,0.4375,0.004254653
739,-0.8064516129032258,0.4375,0.004656232
740,-0.7419354838709677,0.4375,0.004288785
741,-0.6774193548387097,0.4375,0.0034168407
742,-0.6129032258064516,0.4375,0.0023268203
743,-0.5483870967741935,0.4375,0.0013010628
744,-0.4838709677419355,0.4375,0.00057898555
745,-0.4193548387096775,0.4375,0.0003126508
746,-0.3548387096774194,0.4375,0.00052334054
747,-0.29032258064516125,0.4375,0.0010896309
748,-0.22580645161290325,0.4375,0.0017847713
749,-0.16129032258064524,0.4375,0.0023846237
750,-0.09677419354838712,0.4375,0.0027891349
751,-0.032258064516129004,0.4375,0.0030461024
752,0.032258064516129004,0.4375,0.0032257342
753,0.09677419354838701,0.4375,0.0033194767
754,0.16129032258064502,0.4375,0.0034539395
755,0.22580645161290325,0.4375,0.0043748696
756,0.29032258064516125,0.4375,0.0077401116
757,0.35483870967741926,0.4375,0.01592878
758,0.4193548387096775,0.4375,0.031499725
759,0.4838709677419355,0.4375,0.056601208
760,0.5483870967741935,0.4375,0.092711605
761,0.6129032258064515,0.4375,0.14131589
762,0.6774193548387095,0.4375,0.20594604
763,0.7419354838709677,0.4375,0.29454154
764,0.8064516129032258,0.4375,0.4183509
765,0.8709677419354838,0.4375,0.5838951
766,0.935483870967742,0.4375,0.78391314
767,1.0,0.4375,0.9988749
768,-1.0,0.5,-5.751103e-05
769,-0.935483870967742,0.5,0.0025956768
770,-0.8709677419354839,0.5,0.004076426
771,-0.8064516129032258,0.5,0.004564072
772,-0.7419354838709677,0.5,0.0042798514
773,-0.6774193548387097,0.5,0.0034803555
774,-0.6129032258064516,0.5,0.0024464354
775,-0.5483870967741935,0.5,0.0014529112
776,-0.4838709677419355,0.5,0.00073524995
777,-0.4193548387096775,0.5,0.00044378836
778,-0.3548387096774194,0.5,0.0006027339
779,-0.29032258064516125,0.5,0.0010973418
780,-0.22580645161290325,0.5,0.0017137195
781,-0.16129032258064524,0.5,0.0022449298
782,-0.09677419354838712,0.5,0.0026062794
783,-0.032258064516129004,0.5,0.0028521493
784,0.032258064516129004,0.5,0.003042621
785,0.09677419354838701,0.5,0.0031458996
786,0.16129032258064502,0.5,0.0032750815
787,0.22580645161290325,0.5,0.004185135
788,0.29032258064516125,0.5,0.007558834
789,0.35483870967741926,0.5,0.015788734
790,0.4193548387096775,0.5,0.031427894
791,0.4838709677419355,0.5,0.05660523
792,0.5483870967741935,0.5,0.092783086
793,0.6129032258064515,0.5,0.141444
794,0.6774193548387095,0.5,0.20612124
795,0.7419354838709677,0.5,0.2947412
796,0.8064516129032258,0.5,0.4185163
797,0.8709677419354838,0.5,0.5839207
798,0.935483870967742,0.5,0.78366506
799,1.0,0.5,0.99824953
800,-1.0,0.5625,-0.0003881976
801,-0.935483870967742,0.5625,0.002334449
802,-0.8709677419354839,0.5625,0.0038959912
803,-0.8064516129032258,0.5625,0.004468953
804,-0.7419354838709677,0.5625,0.0042667696
805,-0.6774193548387097,0.5625,0.0035401126
806,-0.6129032258064516,0.5625,0.0025607287
807,-0.5483870967741935,0.5625,0.0015981798
808,-0.4838709677419355,0.5625,0.00088342035
809,-0.4193548387096775,0.5625,0.00056489266
810,-0.3548387096774194,0.5625,0.0006692409
811,-0.29032258064516125,0.5625,0.0010902886
812,-0.22580645161290325,0.5625,0.0016269528
813,-0.16129032258064524,0.5625,0.002090311
814,-0.09677419354838712,0.5625,0.0024106023
815,-0.032258064516129004,0.5625,0.0026491694
816,0.032258064516129004,0.5625,0.0028531747
817,0.09677419354838701,0.5625,0.0029682193
818,0.16129032258064502,0.5625,0.0030934159
819,0.22580645161290325,0.5625,0.0039950106
820,0.29032258064516125,0.5625,0.007379029
821,0.35483870967741926,0.5625,0.015652522
822,0.4193548387096775,0.5625,0.03136088
823,0.4838709677419355,0.5625,0.05661419
824,0.5483870967741935,0.5625,0.09286045
825,0.6129032258064515,0.5625,0.14157867
826,0.6774193548387095,0.5625,0.20630346
827,0.7419354838709677,0.5625,0.2949479
828,0.8064516129032258,0.5625,0.41868567
829,0.8709677419354838,0.5625,0.58393615
830,0.935483870967742,0.5625,0.7833768
831,1.0,0.5625,0.9975405
832,-1.0,0.625,-0.00071107596
833,-0.935483870967742,0.625,0.0020741092
834,-0.8709677419354839,0.625,0.0037104394
835,-0.8064516129032258,0.625,0.0043635434
836,-0.7419354838709677,0.625,0.0042405804
837,-0.6774193548387097,0.625,0.003583277
838,-0.6129032258064516,0.625,0.0026564817
839,-0.5483870967741935,0.625,0.0017228357
840,-0.4838709677419355,0.625,0.0010086445
841,-0.4193548387096775,0.625,0.00066059484
842,-0.3548387096774194,0.625,0.00070919684
843,-0.29032258064516125,0.625,0.0010552005
844,-0.22580645161290325,0.625,0.0015130531
845,-0.16129032258064524,0.625,0.0019104823
846,-0.09677419354838712,0.625,0.0021942472
847,-0.032258064516129004,0.625,0.0024301629
848,0.032258064516129004,0.625,0.0026527122
849,0.09677419354838701,0.625,0.0027822652
850,0.16129032258064502,0.625,0.0029063285
851,0.22580645161290325,0.625,0.003802572
852,0.29032258064516125,0.625,0.0072003156
853,0.35483870967741926,0.625,0.015519421
854,0.4193548387096775,0.625,0.031298485
855,0.4838709677419355,0.625,0.056628484
856,0.5483870967741935,0.625,0.092943095
857,0.6129032258064515,0.625,0.14171901
858,0.6774193548387095,0.625,0.20649144
859,0.7419354838709677,0.625,0.2951603
860,0.8064516129032258,0.625,0.41885704
861,0.8709677419354838,0.625,0.5839397
862,0.935483870967742,0.625,0.7830472
863,1.0,0.625,0.9967475
864,-1.0,0.6875,-0.0010193512
865,-0.935483870967742,0.6875,0.0018149251
866,-0.8709677419354839,0.6875,0.0035159383
867,-0.8064516129032258,0.6875,0.0042419564
868,-0.7419354838709677,0.6875,0.0041906047
869,-0.6774193548387097,0.6875,0.0035973075
870,-0.6129032258064516,0.6875,0.0027189155
871,-0.5483870967741935,0.6875,0.0018106732
872,-0.4838709677419355,0.6875,0.0010944761
873,-0.4193548387096775,0.6875,0.000715512
874,-0.3548387096774194,0.6875,0.0007067955
875,-0.29032258064516125,0.6875,0.0009781717
876,-0.22580645161290325,0.6875,0.0013584392
877,-0.16129032258064524,0.6875,0.0016934916
878,-0.09677419354838712,0.6875,0.0019465353
879,-0.032258064516129004,0.6875,0.0021864173
880,0.032258064516129004,0.6875,0.002433292
881,0.09677419354838701,0.6875,0.0025826371
882,0.16129032258064502,0.6875,0.0027097675
883,0.22580645161290325,0.6875,0.0036052256
884,0.29032258064516125,0.6875,0.0070210854
885,0.35483870967741926,0.6875,0.01538915
886,0.4193548387096775,0.6875,0.03124012
887,0.4838709677419355,0.6875,0.05664746
888,0.5483870967741935,0.6875,0.093030445
889,0.6129032258064515,0.6875,0.14186361
890,0.6774193548387095,0.6875,0.20668378
891,0.7419354838709677,0.6875,0.29537633
892,0.8064516129032258,0.6875,0.41902795
893,0.8709677419354838,0.6875,0.5839284
894,0.935483870967742,0.6875,0.78267425
895,1.0,0.6875,0.99587166
896,-1.0,0.75,-0.0013075396
897,-0.935483870967742,0.75,0.0015578404
898,-0.8709677419354839,0.75,0.0033079493
899,-0.8064516129032258,0.75,0.004093894
900,-0.7419354838709677,0.75,0.0041045756
901,-0.6774193548387097,0.75,0.0035672924
902,-0.6129032258064516,0.75,0.0027303353
903,-0.5483870967741935,0.75,0.0018434423
904,-0.4838709677419355,0.75,0.0011222156
905,-0.4193548387096775,0.75,0.0007100431
906,-0.3548387096774194,0.75,0.0006435708
907,-0.29032258064516125,0.75,0.0008412513
908,-0.22580645161290325,0.75,0.0011471823
909,-0.16129032258064524,0.75,0.0014258949
910,-0.09677419354838712,0.75,0.001655401
911,-0.032258064516129004,0.75,0.0019075809
912,0.032258064516129004,0.75,0.0021862593
913,0.09677419354838701,0.75,0.002361503
914,0.16129032258064502,0.75,0.002497612
915,0.22580645161290325,0.75,0.0033984557
916,0.29032258064516125,0.75,0.0068381005
917,0.35483870967741926,0.75,0.0152590005
918,0.4193548387096775,0.75,0.031183902
919,0.4838709677419355,0.75,0.056669727
920,0.5483870967741935,0.75,0.093121484
921,0.6129032258064515,0.75,0.14201154
922,0.6774193548387095,0.75,0.2068784
923,0.7419354838709677,0.75,0.29559368
924,0.8064516129032258,0.75,0.4191965
925,0.8709677419354838,0.75,0.58390075
926,0.935483870967742,0.75,0.782257
927,1.0,0.75,0.99491227
928,-1.0,0.8125,-0.0015698895
929,-0.935483870967742,0.8125,0.0013017163
930,-0.8709677419354839,0.8125,0.003080806
931,-0.8064516129032258,0.8125,0.0039094235
932,-0.7419354838709677,0.8125,0.0039687855
933,-0.6774193548387097,0.8125,0.003476298
934,-0.6129032258064516,0.8125,0.0026730949
935,-0.5483870967741935,0.8125,0.0018008859
936,-0.4838709677419355,0.8125,0.0010706042
937,-0.4193548387096775,0.8125,0.0006236917
938,-0.3548387096774194,0.8125,0.000499481
939,-0.29032258064516125,0.8125,0.0006256336
940,-0.22580645161290325,0.8125,0.0008617762
941,-0.16129032258064524,0.8125,0.0010906914
942,-0.09677419354838712,0.8125,0.0013060994
943,-0.032258064516129004,0.8125,0.0015809383
944,0.032258064516129004,0.8125,0.0019003456
945,0.09677419354838701,0.8125,0.0021099995
946,0.16129032258064502,0.8125,0.002263151
947,0.22580645161290325,0.8125,0.0031768547
948,0.29032258064516125,0.8125,0.006647232
949,0.35483870967741926,0.8125,0.015125726
950,0.4193548387096775,0.8125,0.031128196
951,0.4838709677419355,0.8125,0.056693614
952,0.5483870967741935,0.8125,0.09321428
953,0.6129032258064515,0.8125,0.14216065
954,0.6774193548387095,0.8125,0.20707363
955,0.7419354838709677,0.8125,0.29581052
956,0.8064516129032258,0.8125,0.41935962
957,0.8709677419354838,0.8125,0.58385426
958,0.935483870967742,0.8125,0.7817938
959,1.0,0.8125,0.99387014
960,-1.0,0.875,-0.0018001422
961,-0.935483870967742,0.875,0.0010459248
962,-0.8709677419354839,0.875,0.0028281342
963,-0.8064516129032258,0.875,0.0036777845
964,-0.7419354838709677,0.875,0.003767382
965,-0.6774193548387097,0.875,0.003305961
966,-0.6129032258064516,0.875,0.0025255957
967,-0.5483870967741935,0.875,0.0016609199
968,-0.4838709677419355,0.875,0.0009171327
969,-0.4193548387096775,0.875,0.00043356002
970,-0.3548387096774194,0.875,0.00025204546
971,-0.29032258064516125,0.875,0.00031012006
972,-0.22580645161290325,0.875,0.00048205804
973,-0.16129032258064524,0.875,0.00067024713
974,-0.09677419354838712,0.875,0.0008824147
975,-0.032258064516129004,0.875,0.0011915282
976,0.032258064516129004,0.875,0.00156317
977,0.09677419354838701,0.875,0.0018171084
978,0.16129032258064502,0.875,0.0019967349
979,0.22580645161290325,0.875,0.0029331343
980,0.29032258064516125,0.875,0.0064426344
981,0.35483870967741926,0.875,0.014985555
982,0.4193548387096775,0.875,0.031069238
983,0.4838709677419355,0.875,0.05671598
984,0.5483870967741935,0.875,0.09330617
985,0.6129032258064515,0.875,0.1423089
986,0.6774193548387095,0.875,0.20726706
987,0.7419354838709677,0.875,0.29602426
988,0.8064516129032258,0.875,0.419515
989,0.8709677419354838,0.875,0.5837863
990,0.935483870967742,0.875,0.7812831
991,1.0,0.875,0.99274564
992,-1.0,0.9375,-0.0019933507
993,-0.935483870967742,0.9375,0.0007895706
994,-0.8709677419354839,0.9375,0.00254256
995,-0.8064516129032258,0.9375,0.003385872
996,-0.7419354838709677,0.9375,0.003484493
997,-0.6774193548387097,0.9375,0.0030363696
998,-0.6129032258064516,0.9375,0.002266178
999,-0.5483870967741935,0.9375,0.001399762
1000,-0.4838709677419355,0.9375,0.0006366678
1001,-0.4193548387096775,0.9375,0.0001143073
1002,-0.3548387096774194,0.9375,-0.00012320495
1003,-0.29032258064516125,0.9375,-0.00012905948
1004,-0.22580645161290325,0.9375,-1.3629586e-05
1005,-0.16129032258064524,0.9375,0.00014413038
1006,-0.09677419354838712,0.9375,0.00036597432
1007,-0.032258064516129004,0.9375,0.0007229419
1008,0.032258064516129004,0.9375,0.0011601003
1009,0.09677419354838701,0.9375,0.0014703339
1010,0.16129032258064502,0.9375,0.0016881591
1011,0.22580645161290325,0.9375,0.0026588645
1012,0.29032258064516125,0.9375,0.006217499
1013,0.35483870967741926,0.9375,0.01483236
1014,0.4193548387096775,0.9375,0.031002467
1015,0.4838709677419355,0.9375,0.056733873
1016,0.5483870967741935,0.9375,0.09339481
1017,0.6129032258064515,0.9375,0.14245312
1018,0.6774193548387095,0.9375,0.20745589
1019,0.7419354838709677,0.9375,0.2962319
1020,0.8064516129032258,0.9375,0.41966048
1021,0.8709677419354838,0.9375,0.583695
1022,0.935483870967742,0.9375,0.7807235
1023,1.0,0.9375,0.9915388


==> visu/tikz_csvs_two_dim/result_best_run_KS/test_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,-0.0051022395
1,-0.935483870967742,-1.0,-0.0005638823
2,-0.8709677419354839,-1.0,0.0022640005
3,-0.8064516129032258,-1.0,0.0036002472
4,-0.7419354838709677,-1.0,0.0037384406
5,-0.6774193548387097,-1.0,0.0030269101
6,-0.6129032258064516,-1.0,0.001846619
7,-0.5483870967741935,-1.0,0.0005753413
8,-0.4838709677419355,-1.0,-0.0004535839
9,-0.4193548387096775,-1.0,-0.0009998903
10,-0.3548387096774194,-1.0,-0.00096239895
11,-0.29032258064516125,-1.0,-0.00040965527
12,-0.22580645161290325,-1.0,0.00042632967
13,-0.16129032258064524,-1.0,0.0012172237
14,-0.09677419354838712,-1.0,0.0016528144
15,-0.032258064516129004,-1.0,0.0015647933
16,0.032258064516129004,-1.0,0.0010190234
17,0.09677419354838701,-1.0,0.00035964698
18,0.16129032258064502,-1.0,0.00022547692
19,0.22580645161290325,-1.0,0.0015843809
20,0.29032258064516125,-1.0,0.0058198124
21,0.35483870967741926,-1.0,0.0148181915
22,0.4193548387096775,-1.0,0.03089168
23,0.4838709677419355,-1.0,0.05635383
24,0.5483870967741935,-1.0,0.0929671
25,0.6129032258064515,-1.0,0.14225894
26,0.6774193548387095,-1.0,0.20761672
27,0.7419354838709677,-1.0,0.29690364
28,0.8064516129032258,-1.0,0.42100593
29,0.8709677419354838,-1.0,0.5852958
30,0.935483870967742,-1.0,0.7813891
31,1.0,-1.0,0.9896996
32,-1.0,-0.9375,-0.0039467737
33,-0.935483870967742,-0.9375,0.00047397544
34,-0.8709677419354839,-0.9375,0.0032155004
35,-0.8064516129032258,-0.9375,0.004491467
36,-0.7419354838709677,-0.9375,0.0045889253
37,-0.6774193548387097,-0.9375,0.003851544
38,-0.6129032258064516,-0.9375,0.002657278
39,-0.5483870967741935,-0.9375,0.0013805903
40,-0.4838709677419355,-0.9375,0.00035107782
41,-0.4193548387096775,-0.9375,-0.00019477855
42,-0.3548387096774194,-0.9375,-0.00016154119
43,-0.29032258064516125,-0.9375,0.00037549797
44,-0.22580645161290325,-0.9375,0.0011802701
45,-0.16129032258064524,-0.9375,0.0019245368
46,-0.09677419354838712,-0.9375,0.0023060204
47,-0.032258064516129004,-0.9375,0.0021677606
48,0.032258064516129004,-0.9375,0.0015828902
49,0.09677419354838701,-0.9375,0.00088673097
50,0.16129032258064502,-0.9375,0.0006923103
51,0.22580645161290325,-0.9375,0.0019411951
52,0.29032258064516125,-0.9375,0.0060102516
53,0.35483870967741926,-0.9375,0.014805831
54,0.4193548387096775,-0.9375,0.030675378
55,0.4838709677419355,-0.9375,0.05595498
56,0.5483870967741935,-0.9375,0.09241328
57,0.6129032258064515,-0.9375,0.14157887
58,0.6774193548387095,-0.9375,0.20684771
59,0.7419354838709677,-0.9375,0.29610255
60,0.8064516129032258,-0.9375,0.42029795
61,0.8709677419354838,-0.9375,0.5849418
62,0.935483870967742,-0.9375,0.7817529
63,1.0,-0.9375,0.99110556
64,-1.0,-0.875,-0.0028990135
65,-0.935483870967742,-0.875,0.0013967082
66,-0.8709677419354839,-0.875,0.0040455796
67,-0.8064516129032258,-0.875,0.005255594
68,-0.7419354838709677,-0.875,0.0053082732
69,-0.6774193548387097,-0.875,0.0045431065
70,-0.6129032258064516,-0.875,0.003333908
71,-0.5483870967741935,-0.875,0.0020516512
72,-0.4838709677419355,-0.875,0.0010233049
73,-0.4193548387096775,-0.875,0.0004809054
74,-0.3548387096774194,-0.875,0.00051381293
75,-0.29032258064516125,-0.875,0.001041682
76,-0.22580645161290325,-0.875,0.001822773
77,-0.16129032258064524,-0.875,0.0025305247
78,-0.09677419354838712,-0.875,0.0028688367
79,-0.032258064516129004,-0.875,0.0026939695
80,0.032258064516129004,-0.875,0.0020853628
81,0.09677419354838701,-0.875,0.0013687904
82,0.16129032258064502,-0.875,0.0011321559
83,0.22580645161290325,-0.875,0.0022916603
84,0.29032258064516125,-0.875,0.006218413
85,0.35483870967741926,-0.875,0.014840433
86,0.4193548387096775,-0.875,0.030536462
87,0.4838709677419355,-0.875,0.055661254
88,0.5483870967741935,-0.875,0.09198503
89,0.6129032258064515,-0.875,0.1410363
90,0.6774193548387095,-0.875,0.20621921
91,0.7419354838709677,-0.875,0.29543436
92,0.8064516129032258,-0.875,0.41969863
93,0.8709677419354838,-0.875,0.5846488
94,0.935483870967742,-0.875,0.7821055
95,1.0,-0.875,0.99240875
96,-1.0,-0.8125,-0.0019563362
97,-0.935483870967742,-0.8125,0.0022077034
98,-0.8709677419354839,-0.8125,0.004757355
99,-0.8064516129032258,-0.8125,0.0058966437
100,-0.7419354838709677,-0.8125,0.0058999476
101,-0.6774193548387097,-0.8125,0.0051039187
102,-0.6129032258064516,-0.8125,0.0038776689
103,-0.5483870967741935,-0.8125,0.0025896442
104,-0.4838709677419355,-0.8125,0.0015627823
105,-0.4193548387096775,-0.8125,0.0010254222
106,-0.3548387096774194,-0.8125,0.0010615679
107,-0.29032258064516125,-0.8125,0.0015842263
108,-0.22580645161290325,-0.8125,0.0023484635
109,-0.16129032258064524,-0.8125,0.0030274403
110,-0.09677419354838712,-0.8125,0.00333365
111,-0.032258064516129004,-0.8125,0.0031342667
112,0.032258064516129004,-0.8125,0.0025155903
113,0.09677419354838701,-0.8125,0.0017944173
114,0.16129032258064502,-0.8125,0.0015328788
115,0.22580645161290325,-0.8125,0.002622235
116,0.29032258064516125,-0.8125,0.006429967
117,0.35483870967741926,-0.8125,0.014906385
118,0.4193548387096775,-0.8125,0.03045848
119,0.4838709677419355,-0.8125,0.05545502
120,0.5483870967741935,-0.8125,0.09166505
121,0.6129032258064515,-0.8125,0.14061502
122,0.6774193548387095,-0.8125,0.20571631
123,0.7419354838709677,-0.8125,0.29488647
124,0.8064516129032258,-0.8125,0.41919893
125,0.8709677419354838,-0.8125,0.58441263
126,0.935483870967742,-0.8125,0.7824455
127,1.0,-0.8125,0.9936112
128,-1.0,-0.75,-0.0011170432
129,-0.935483870967742,-0.75,0.0029102317
130,-0.8709677419354839,-0.75,0.005355879
131,-0.8064516129032258,-0.75,0.006418527
132,-0.7419354838709677,-0.75,0.0063692066
133,-0.6774193548387097,-0.75,0.00553889
134,-0.6129032258064516,-0.75,0.004293205
135,-0.5483870967741935,-0.75,0.0029975837
136,-0.4838709677419355,-0.75,0.00197196
137,-0.4193548387096775,-0.75,0.0014397679
138,-0.3548387096774194,-0.75,0.0014808723
139,-0.29032258064516125,-0.75,0.0020019652
140,-0.22580645161290325,-0.75,0.0027540347
141,-0.16129032258064524,-0.75,0.0034116008
142,-0.09677419354838712,-0.75,0.0036945348
143,-0.032258064516129004,-0.75,0.0034819858
144,0.032258064516129004,-0.75,0.0028661557
145,0.09677419354838701,-0.75,0.0021541647
146,0.16129032258064502,-0.75,0.0018833131
147,0.22580645161290325,-0.75,0.0029208236
148,0.29032258064516125,-0.75,0.0066320514
149,0.35483870967741926,-0.75,0.01498962
150,0.4193548387096775,-0.75,0.030426279
151,0.4838709677419355,-0.75,0.055321526
152,0.5483870967741935,-0.75,0.09143782
153,0.6129032258064515,-0.75,0.14029977
154,0.6774193548387095,-0.75,0.20532553
155,0.7419354838709677,-0.75,0.29444766
156,0.8064516129032258,-0.75,0.4187909
157,0.8709677419354838,-0.75,0.58422875
158,0.935483870967742,-0.75,0.7827733
159,1.0,-0.75,0.9947157
160,-1.0,-0.6875,-0.000378035
161,-0.935483870967742,-0.6875,0.0035082784
162,-0.8709677419354839,-0.6875,0.005845443
163,-0.8064516129032258,-0.6875,0.0068278415
164,-0.7419354838709677,-0.6875,0.006721941
165,-0.6774193548387097,-0.6875,0.0058545624
166,-0.6129032258064516,-0.6875,0.004586984
167,-0.5483870967741935,-0.6875,0.0032816879
168,-0.4838709677419355,-0.6875,0.002255206
169,-0.4193548387096775,-0.6875,0.0017281373
170,-0.3548387096774194,-0.6875,0.0017742318
171,-0.29032258064516125,-0.6875,0.0022957725
172,-0.22580645161290325,-0.6875,0.003039709
173,-0.16129032258064524,-0.6875,0.003681777
174,-0.09677419354838712,-0.6875,0.0039492245
175,-0.032258064516129004,-0.6875,0.003733197
176,0.032258064516129004,-0.6875,0.0031322704
177,0.09677419354838701,-0.6875,0.0024426898
178,0.16129032258064502,-0.6875,0.0021765465
179,0.22580645161290325,-0.6875,0.003178718
180,0.29032258064516125,-0.6875,0.0068145236
181,0.35483870967741926,-0.6875,0.015078367
182,0.4193548387096775,-0.6875,0.03042752
183,0.4838709677419355,-0.6875,0.05524589
184,0.5483870967741935,-0.6875,0.09128856
185,0.6129032258064515,-0.6875,0.14007618
186,0.6774193548387095,-0.6875,0.2050342
187,0.7419354838709677,-0.6875,0.2941069
188,0.8064516129032258,-0.6875,0.41846657
189,0.8709677419354838,-0.6875,0.58409214
190,0.935483870967742,-0.6875,0.78308666
191,1.0,-0.6875,0.9957233
192,-1.0,-0.625,0.00026301295
193,-0.935483870967742,-0.625,0.004006557
194,-0.8709677419354839,-0.625,0.0062326742
195,-0.8064516129032258,-0.625,0.0071318736
196,-0.7419354838709677,-0.625,0.0069662165
197,-0.6774193548387097,-0.625,0.0060586454
198,-0.6129032258064516,-0.625,0.00476652
199,-0.5483870967741935,-0.625,0.003449245
200,-0.4838709677419355,-0.625,0.0024206708
201,-0.4193548387096775,-0.625,0.00189688
202,-0.3548387096774194,-0.625,0.0019476935
203,-0.29032258064516125,-0.625,0.0024701841
204,-0.22580645161290325,-0.625,0.0032086244
205,-0.16129032258064524,-0.625,0.003839298
206,-0.09677419354838712,-0.625,0.0040981662
207,-0.032258064516129004,-0.625,0.0038874848
208,0.032258064516129004,-0.625,0.0033116285
209,0.09677419354838701,-0.625,0.0026560836
210,0.16129032258064502,-0.625,0.0024073836
211,0.22580645161290325,-0.625,0.003389159
212,0.29032258064516125,-0.625,0.0069691567
213,0.35483870967741926,-0.625,0.015163589
214,0.4193548387096775,-0.625,0.030450437
215,0.4838709677419355,-0.625,0.055216245
216,0.5483870967741935,-0.625,0.09120434
217,0.6129032258064515,-0.625,0.1399312
218,0.6774193548387095,-0.625,0.2048295
219,0.7419354838709677,-0.625,0.29385367
220,0.8064516129032258,-0.625,0.4182177
221,0.8709677419354838,-0.625,0.5839984
222,0.935483870967742,-0.625,0.7833853
223,1.0,-0.625,0.9966377
224,-1.0,-0.5625,0.0008092299
225,-0.935483870967742,-0.5625,0.004410396
226,-0.8709677419354839,-0.5625,0.006524811
227,-0.8064516129032258,-0.5625,0.0073390524
228,-0.7419354838709677,-0.5625,0.007111859
229,-0.6774193548387097,-0.5625,0.0061617773
230,-0.6129032258064516,-0.5625,0.0048430464
231,-0.5483870967741935,-0.5625,0.0035115632
232,-0.4838709677419355,-0.5625,0.0024779937
233,-0.4193548387096775,-0.5625,0.0019553816
234,-0.3548387096774194,-0.5625,0.002010067
235,-0.29032258064516125,-0.5625,0.0025330768
236,-0.22580645161290325,-0.5625,0.0032668775
237,-0.16129032258064524,-0.5625,0.0038896846
238,-0.09677419354838712,-0.5625,0.004145314
239,-0.032258064516129004,-0.5625,0.0039474005
240,0.032258064516129004,-0.5625,0.0034055475
241,0.09677419354838701,-0.5625,0.0027939696
242,0.16129032258064502,-0.5625,0.0025736408
243,0.22580645161290325,-0.5625,0.0035487236
244,0.29032258064516125,-0.5625,0.007090508
245,0.35483870967741926,-0.5625,0.01523797
246,0.4193548387096775,-0.5625,0.030487042
247,0.4838709677419355,-0.5625,0.055222027
248,0.5483870967741935,-0.5625,0.09117353
249,0.6129032258064515,-0.5625,0.13985364
250,0.6774193548387095,-0.5625,0.20470071
251,0.7419354838709677,-0.5625,0.2936788
252,0.8064516129032258,-0.5625,0.41803738
253,0.8709677419354838,-0.5625,0.5839434
254,0.935483870967742,-0.5625,0.7836675
255,1.0,-0.5625,0.9974597
256,-1.0,-0.5,0.0012642816
257,-0.935483870967742,-0.5,0.0047261096
258,-0.8709677419354839,-0.5,0.006729331
259,-0.8064516129032258,-0.5,0.0074585807
260,-0.7419354838709677,-0.5,0.007169136
261,-0.6774193548387097,-0.5,0.0061753057
262,-0.6129032258064516,-0.5,0.0048281094
263,-0.5483870967741935,-0.5,0.0034802328
264,-0.4838709677419355,-0.5,0.002439482
265,-0.4193548387096775,-0.5,0.0019158538
266,-0.3548387096774194,-0.5,0.0019710641
267,-0.29032258064516125,-0.5,0.0024941806
268,-0.22580645161290325,-0.5,0.003223625
269,-0.16129032258064524,-0.5,0.0038407387
270,-0.09677419354838712,-0.5,0.0040971646
271,-0.032258064516129004,-0.5,0.0039182664
272,0.032258064516129004,-0.5,0.0034180772
273,0.09677419354838701,-0.5,0.0028584579
274,0.16129032258064502,-0.5,0.0026760628
275,0.22580645161290325,-0.5,0.0036563696
276,0.29032258064516125,-0.5,0.007175821
277,0.35483870967741926,-0.5,0.015296357
278,0.4193548387096775,-0.5,0.03052948
279,0.4838709677419355,-0.5,0.05525431
280,0.5483870967741935,-0.5,0.0911865
281,0.6129032258064515,-0.5,0.13983284
282,0.6774193548387095,-0.5,0.20463793
283,0.7419354838709677,-0.5,0.29357314
284,0.8064516129032258,-0.5,0.41791832
285,0.8709677419354838,-0.5,0.583923
286,0.935483870967742,-0.5,0.7839325
287,1.0,-0.5,0.9981905
288,-1.0,-0.4375,0.0016312972
289,-0.935483870967742,-0.4375,0.00495895
290,-0.8709677419354839,-0.4375,0.0068549556
291,-0.8064516129032258,-0.4375,0.0075012874
292,-0.7419354838709677,-0.4375,0.007150038
293,-0.6774193548387097,-0.4375,0.006112277
294,-0.6129032258064516,-0.4375,0.004735688
295,-0.5483870967741935,-0.4375,0.0033698874
296,-0.4838709677419355,-0.4375,0.0023196936
297,-0.4193548387096775,-0.4375,0.001791995
298,-0.3548387096774194,-0.4375,0.0018458823
299,-0.29032258064516125,-0.4375,0.002366096
300,-0.22580645161290325,-0.4375,0.0030909101
301,-0.16129032258064524,-0.4375,0.0037032093
302,-0.09677419354838712,-0.4375,0.003963482
303,-0.032258064516129004,-0.4375,0.003808407
304,0.032258064516129004,-0.4375,0.0033557275
305,0.09677419354838701,-0.4375,0.0028553924
306,0.16129032258064502,-0.4375,0.0027178791
307,0.22580645161290325,-0.4375,0.003713162
308,0.29032258064516125,-0.4375,0.0072244024
309,0.35483870967741926,-0.4375,0.015336291
310,0.4193548387096775,-0.4375,0.030573556
311,0.4838709677419355,-0.4375,0.05530673
312,0.5483870967741935,-0.4375,0.09123474
313,0.6129032258064515,-0.4375,0.13986024
314,0.6774193548387095,-0.4375,0.20463252
315,0.7419354838709677,-0.4375,0.29352897
316,0.8064516129032258,-0.4375,0.41785482
317,0.8709677419354838,-0.4375,0.58393306
318,0.935483870967742,-0.4375,0.7841788
319,1.0,-0.4375,0.99883294
320,-1.0,-0.375,0.0019145682
321,-0.935483870967742,-0.375,0.005116131
322,-0.8709677419354839,-0.375,0.0069101825
323,-0.8064516129032258,-0.375,0.007477385
324,-0.7419354838709677,-0.375,0.007067265
325,-0.6774193548387097,-0.375,0.005986858
326,-0.6129032258064516,-0.375,0.0045808563
327,-0.5483870967741935,-0.375,0.0031960004
328,-0.4838709677419355,-0.375,0.0021343394
329,-0.4193548387096775,-0.375,0.0016000418
330,-0.3548387096774194,-0.375,0.0016495846
331,-0.29032258064516125,-0.375,0.0021643802
332,-0.22580645161290325,-0.375,0.002882455
333,-0.16129032258064524,-0.375,0.0034897747
334,-0.09677419354838712,-0.375,0.0037559688
335,-0.032258064516129004,-0.375,0.0036283447
336,0.032258064516129004,-0.375,0.0032281168
337,0.09677419354838701,-0.375,0.0027915654
338,0.16129032258064502,-0.375,0.0027046865
339,0.22580645161290325,-0.375,0.0037226249
340,0.29032258064516125,-0.375,0.0072381143
341,0.35483870967741926,-0.375,0.015357344
342,0.4193548387096775,-0.375,0.030615972
343,0.4838709677419355,-0.375,0.05537406
344,0.5483870967741935,-0.375,0.09131237
345,0.6129032258064515,-0.375,0.13992849
346,0.6774193548387095,-0.375,0.20467727
347,0.7419354838709677,-0.375,0.29353905
348,0.8064516129032258,-0.375,0.41784087
349,0.8709677419354838,-0.375,0.58396965
350,0.935483870967742,-0.375,0.784405
351,1.0,-0.375,0.9993868
352,-1.0,-0.3125,0.002119042
353,-0.935483870967742,-0.3125,0.005204364
354,-0.8709677419354839,-0.3125,0.0069042654
355,-0.8064516129032258,-0.3125,0.0073989327
356,-0.7419354838709677,-0.3125,0.0069338228
357,-0.6774193548387097,-0.3125,0.0058137616
358,-0.6129032258064516,-0.3125,0.004379699
359,-0.5483870967741935,-0.3125,0.0029757407
360,-0.4838709677419355,-0.3125,0.0019015169
361,-0.4193548387096775,-0.3125,0.0013578751
362,-0.3548387096774194,-0.3125,0.0013991699
363,-0.29032258064516125,-0.3125,0.001905953
364,-0.22580645161290325,-0.3125,0.0026150336
365,-0.16129032258064524,-0.3125,0.0032166
366,-0.09677419354838712,-0.3125,0.0034890496
367,-0.032258064516129004,-0.3125,0.003391481
368,0.032258064516129004,-0.3125,0.0030469527
369,0.09677419354838701,-0.3125,0.002677144
370,0.16129032258064502,-0.3125,0.0026449533
371,0.22580645161290325,-0.3125,0.003691498
372,0.29032258064516125,-0.3125,0.007220783
373,0.35483870967741926,-0.3125,0.015360987
374,0.4193548387096775,-0.3125,0.030656068
375,0.4838709677419355,-0.3125,0.055453353
376,0.5483870967741935,-0.3125,0.0914141
377,0.6129032258064515,-0.3125,0.1400317
378,0.6774193548387095,-0.3125,0.2047654
379,0.7419354838709677,-0.3125,0.29359746
380,0.8064516129032258,-0.3125,0.41787094
381,0.8709677419354838,-0.3125,0.5840301
382,0.935483870967742,-0.3125,0.7846103
383,1.0,-0.3125,0.9998541
384,-1.0,-0.25,0.0022479668
385,-0.935483870967742,-0.25,0.0052306294
386,-0.8709677419354839,-0.25,0.006847544
387,-0.8064516129032258,-0.25,0.0072772847
388,-0.7419354838709677,-0.25,0.006763679
389,-0.6774193548387097,-0.25,0.0056083584
390,-0.6129032258064516,-0.25,0.0041493983
391,-0.5483870967741935,-0.25,0.0027269498
392,-0.4838709677419355,-0.25,0.001638819
393,-0.4193548387096775,-0.25,0.0010840495
394,-0.3548387096774194,-0.25,0.0011145601
395,-0.29032258064516125,-0.25,0.0016089864
396,-0.22580645161290325,-0.25,0.0023060173
397,-0.16129032258064524,-0.25,0.0029001134
398,-0.09677419354838712,-0.25,0.0031793374
399,-0.032258064516129004,-0.25,0.0031124046
400,0.032258064516129004,-0.25,0.002825444
401,0.09677419354838701,-0.25,0.0025242546
402,0.16129032258064502,-0.25,0.0025484087
403,0.22580645161290325,-0.25,0.0036274446
404,0.29032258064516125,-0.25,0.007178436
405,0.35483870967741926,-0.25,0.015350697
406,0.4193548387096775,-0.25,0.030695165
407,0.4838709677419355,-0.25,0.0555429
408,0.5483870967741935,-0.25,0.09153692
409,0.6129032258064515,-0.25,0.14016491
410,0.6774193548387095,-0.25,0.2048916
411,0.7419354838709677,-0.25,0.29369888
412,0.8064516129032258,-0.25,0.41794115
413,0.8709677419354838,-0.25,0.5841103
414,0.935483870967742,-0.25,0.78479314
415,1.0,-0.25,1.0002356
416,-1.0,-0.1875,0.0023072138
417,-0.935483870967742,-0.1875,0.005202648
418,-0.8709677419354839,-0.1875,0.006749212
419,-0.8064516129032258,-0.1875,0.007124245
420,-0.7419354838709677,-0.1875,0.0065704267
421,-0.6774193548387097,-0.1875,0.0053856857
422,-0.6129032258064516,-0.1875,0.0039053648
423,-0.5483870967741935,-0.1875,0.0024671713
424,-0.4838709677419355,-0.1875,0.0013654963
425,-0.4193548387096775,-0.1875,0.0007977176
426,-0.3548387096774194,-0.1875,0.0008138453
427,-0.29032258064516125,-0.1875,0.0012932515
428,-0.22580645161290325,-0.1875,0.0019745934
429,-0.16129032258064524,-0.1875,0.0025588518
430,-0.09677419354838712,-0.1875,0.0028437509
431,-0.032258064516129004,-0.1875,0.0028080777
432,0.032258064516129004,-0.1875,0.002578726
433,0.09677419354838701,-0.1875,0.0023462148
434,0.16129032258064502,-0.1875,0.0024267412
435,0.22580645161290325,-0.1875,0.0035403376
436,0.29032258064516125,-0.1875,0.0071184156
437,0.35483870967741926,-0.1875,0.01533144
438,0.4193548387096775,-0.1875,0.03073494
439,0.4838709677419355,-0.1875,0.055642914
440,0.5483870967741935,-0.1875,0.09167872
441,0.6129032258064515,-0.1875,0.14032564
442,0.6774193548387095,-0.1875,0.20505214
443,0.7419354838709677,-0.1875,0.29383856
444,0.8064516129032258,-0.1875,0.41804647
445,0.8709677419354838,-0.1875,0.5842076
446,0.935483870967742,-0.1875,0.7849516
447,1.0,-0.1875,1.0005316
448,-1.0,-0.125,0.002301611
449,-0.935483870967742,-0.125,0.0051270165
450,-0.8709677419354839,-0.125,0.0066177244
451,-0.8064516129032258,-0.125,0.0069511617
452,-0.7419354838709677,-0.125,0.00636704
453,-0.6774193548387097,-0.125,0.0051613078
454,-0.6129032258064516,-0.125,0.0036653941
455,-0.5483870967741935,-0.125,0.002214152
456,-0.4838709677419355,-0.125,0.0011001509
457,-0.4193548387096775,-0.125,0.00051844865
458,-0.3548387096774194,-0.125,0.00051775575
459,-0.29032258064516125,-0.125,0.00097819
460,-0.22580645161290325,-0.125,0.0016402882
461,-0.16129032258064524,-0.125,0.0022118045
462,-0.09677419354838712,-0.125,0.0025001245
463,-0.032258064516129004,-0.125,0.0024949508
464,0.032258064516129004,-0.125,0.0023227197
465,0.09677419354838701,-0.125,0.0021579356
466,0.16129032258064502,-0.125,0.002292827
467,0.22580645161290325,-0.125,0.003441028
468,0.29032258064516125,-0.125,0.007049338
469,0.35483870967741926,-0.125,0.015309742
470,0.4193548387096775,-0.125,0.030779332
471,0.4838709677419355,-0.125,0.05575464
472,0.5483870967741935,-0.125,0.091838956
473,0.6129032258064515,-0.125,0.14051102
474,0.6774193548387095,-0.125,0.20524324
475,0.7419354838709677,-0.125,0.29401287
476,0.8064516129032258,-0.125,0.4181837
477,0.8709677419354838,-0.125,0.58431876
478,0.935483870967742,-0.125,0.78508455
479,1.0,-0.125,1.0007426
480,-1.0,-0.0625,0.002236165
481,-0.935483870967742,-0.0625,0.0050110095
482,-0.8709677419354839,-0.0625,0.0064629246
483,-0.8064516129032258,-0.0625,0.006768511
484,-0.7419354838709677,-0.0625,0.0061662146
485,-0.6774193548387097,-0.0625,0.0049486337
486,-0.6129032258064516,-0.0625,0.0034442022
487,-0.5483870967741935,-0.0625,0.0019850396
488,-0.4838709677419355,-0.0625,0.00086038886
489,-0.4193548387096775,-0.0625,0.0002642083
490,-0.3548387096774194,-0.0625,0.0002449709
491,-0.29032258064516125,-0.0625,0.00068240473
492,-0.22580645161290325,-0.0625,0.001321977
493,-0.16129032258064524,-0.0625,0.0018770264
494,-0.09677419354838712,-0.0625,0.0021672547
495,-0.032258064516129004,-0.0625,0.0021908572
496,0.032258064516129004,-0.0625,0.002074008
497,0.09677419354838701,-0.0625,0.0019737817
498,0.16129032258064502,-0.0625,0.0021598167
499,0.22580645161290325,-0.0625,0.0033410548
500,0.29032258064516125,-0.0625,0.0069809984
501,0.35483870967741926,-0.0625,0.015292055
502,0.4193548387096775,-0.0625,0.030832658
503,0.4838709677419355,-0.0625,0.055879932
504,0.5483870967741935,-0.0625,0.09201754
505,0.6129032258064515,-0.0625,0.14071968
506,0.6774193548387095,-0.0625,0.20546241
507,0.7419354838709677,-0.0625,0.29421818
508,0.8064516129032258,-0.0625,0.41834942
509,0.8709677419354838,-0.0625,0.58444124
510,0.935483870967742,-0.0625,0.785191
511,1.0,-0.0625,1.0008701
512,-1.0,0.0,0.0021169856
513,-0.935483870967742,0.0,0.004861494
514,-0.8709677419354839,0.0,0.006292437
515,-0.8064516129032258,0.0,0.0065862066
516,-0.7419354838709677,0.0,0.005978602
517,-0.6774193548387097,0.0,0.004760187
518,-0.6129032258064516,0.0,0.003256123
519,-0.5483870967741935,0.0,0.0017945445
520,-0.4838709677419355,0.0,0.0006624791
521,-0.4193548387096775,0.0,5.25238e-05
522,-0.3548387096774194,0.0,1.2669712e-05
523,-0.29032258064516125,0.0,0.0004245122
524,-0.22580645161290325,0.0,0.0010375229
525,-0.16129032258064524,0.0,0.0015732157
526,-0.09677419354838712,0.0,0.0018619234
527,-0.032258064516129004,0.0,0.0019124362
528,0.032258064516129004,0.0,0.0018479915
529,0.09677419354838701,0.0,0.0018083744
530,0.16129032258064502,0.0,0.0020411098
531,0.22580645161290325,0.0,0.003251926
532,0.29032258064516125,0.0,0.0069228876
533,0.35483870967741926,0.0,0.015286362
534,0.4193548387096775,0.0,0.03090039
535,0.4838709677419355,0.0,0.056021877
536,0.5483870967741935,0.0,0.09221513
537,0.6129032258064515,0.0,0.1409506
538,0.6774193548387095,0.0,0.20570694
539,0.7419354838709677,0.0,0.2944514
540,0.8064516129032258,0.0,0.41853985
541,0.8709677419354838,0.0,0.58457255
542,0.935483870967742,0.0,0.7852686
543,1.0,0.0,1.0009134
544,-1.0,0.0625,0.0019496754
545,-0.935483870967742,0.0625,0.0046847695
546,-0.8709677419354839,0.0625,0.006113847
547,-0.8064516129032258,0.0625,0.00641226
548,-0.7419354838709677,0.0625,0.005813962
549,-0.6774193548387097,0.0625,0.0046072826
550,-0.6129032258064516,0.0625,0.0031124717
551,-0.5483870967741935,0.0625,0.0016554794
552,-0.4838709677419355,0.0625,0.0005206531
553,-0.4193548387096775,0.0625,-0.00010207947
554,-0.3548387096774194,0.0625,-0.00016313978
555,-0.29032258064516125,0.0625,0.00021996652
556,-0.22580645161290325,0.0625,0.00080281706
557,-0.16129032258064524,0.0625,0.0013156815
558,-0.09677419354838712,0.0625,0.0016005074
559,-0.032258064516129004,0.0625,0.0016753116
560,0.032258064516129004,0.0625,0.0016599981
561,0.09677419354838701,0.0625,0.00167548
562,0.16129032258064502,0.0625,0.0019491622
563,0.22580645161290325,0.0625,0.0031848624
564,0.29032258064516125,0.0625,0.0068844985
565,0.35483870967741926,0.0625,0.015299687
566,0.4193548387096775,0.0625,0.030986859
567,0.4838709677419355,0.0625,0.05618279
568,0.5483870967741935,0.0625,0.09243256
569,0.6129032258064515,0.0625,0.1412029
570,0.6774193548387095,0.0625,0.20597522
571,0.7419354838709677,0.0625,0.29470977
572,0.8064516129032258,0.0625,0.41875198
573,0.8709677419354838,0.0625,0.584709
574,0.935483870967742,0.0625,0.7853163
575,1.0,0.0625,1.0008727
576,-1.0,0.125,0.0017400458
577,-0.935483870967742,0.125,0.0044867927
578,-0.8709677419354839,0.125,0.005933144
579,-0.8064516129032258,0.125,0.0062532127
580,-0.7419354838709677,0.125,0.0056799767
581,-0.6774193548387097,0.125,0.0044971537
582,-0.6129032258064516,0.125,0.0030225758
583,-0.5483870967741935,0.125,0.0015780223
584,-0.4838709677419355,0.125,0.00044512283
585,-0.4193548387096775,0.125,-0.00018757861
586,-0.3548387096774194,0.125,-0.00027077342
587,-0.29032258064516125,0.125,8.1945676e-05
588,-0.22580645161290325,0.125,0.0006315275
589,-0.16129032258064524,0.125,0.0011182495
590,-0.09677419354838712,0.125,0.0013963534
591,-0.032258064516129004,0.125,0.0014919041
592,0.032258064516129004,0.125,0.0015221226
593,0.09677419354838701,0.125,0.0015872475
594,0.16129032258064502,0.125,0.0018949345
595,0.22580645161290325,0.125,0.003149446
596,0.29032258064516125,0.125,0.0068736034
597,0.35483870967741926,0.125,0.015338151
598,0.4193548387096775,0.125,0.03109655
599,0.4838709677419355,0.125,0.056365002
600,0.5483870967741935,0.125,0.092670545
601,0.6129032258064515,0.125,0.14147559
602,0.6774193548387095,0.125,0.20626448
603,0.7419354838709677,0.125,0.29498944
604,0.8064516129032258,0.125,0.41898218
605,0.8709677419354838,0.125,0.5848481
606,0.935483870967742,0.125,0.78533196
607,1.0,0.125,1.0007485
608,-1.0,0.1875,0.0014941767
609,-0.935483870967742,0.1875,0.004272771
610,-0.8709677419354839,0.1875,0.0057547726
611,-0.8064516129032258,0.1875,0.0061141686
612,-0.7419354838709677,0.1875,0.005580838
613,-0.6774193548387097,0.1875,0.0044356566
614,-0.6129032258064516,0.1875,0.0029924728
615,-0.5483870967741935,0.1875,0.0015691344
616,-0.4838709677419355,0.1875,0.0004436383
617,-0.4193548387096775,0.1875,-0.00019588787
618,-0.3548387096774194,0.1875,-0.0003007818
619,-0.29032258064516125,0.1875,1.9915868e-05
620,-0.22580645161290325,0.1875,0.0005335468
621,-0.16129032258064524,0.1875,0.0009910141
622,-0.09677419354838712,0.1875,0.0012594308
623,-0.032258064516129004,0.1875,0.0013735658
624,0.032258064516129004,0.1875,0.0014449253
625,0.09677419354838701,0.1875,0.0015531676
626,0.16129032258064502,0.1875,0.0018871997
627,0.22580645161290325,0.1875,0.0031534187
628,0.29032258064516125,0.1875,0.006897148
629,0.35483870967741926,0.1875,0.015406802
630,0.4193548387096775,0.1875,0.031232527
631,0.4838709677419355,0.1875,0.05656987
632,0.5483870967741935,0.1875,0.092928454
633,0.6129032258064515,0.1875,0.1417672
634,0.6774193548387095,0.1875,0.20657223
635,0.7419354838709677,0.1875,0.2952877
636,0.8064516129032258,0.1875,0.41922712
637,0.8709677419354838,0.1875,0.58498627
638,0.935483870967742,0.1875,0.78531337
639,1.0,0.1875,1.0005409
640,-1.0,0.25,0.0012185946
641,-0.935483870967742,0.25,0.004047153
642,-0.8709677419354839,0.25,0.005582227
643,-0.8064516129032258,0.25,0.0059970906
644,-0.7419354838709677,0.25,0.0055187633
645,-0.6774193548387097,0.25,0.0044247657
646,-0.6129032258064516,0.25,0.00302368
647,-0.5483870967741935,0.25,0.0016302713
648,-0.4838709677419355,0.25,0.00051906565
649,-0.4193548387096775,0.25,-0.00012408663
650,-0.3548387096774194,0.25,-0.00024939352
651,-0.29032258064516125,0.25,3.814604e-05
652,-0.22580645161290325,0.25,0.0005134358
653,-0.16129032258064524,0.25,0.0009397145
654,-0.09677419354838712,0.25,0.001196479
655,-0.032258064516129004,0.25,0.0013263081
656,0.032258064516129004,0.25,0.0014339709
657,0.09677419354838701,0.25,0.0015791737
658,0.16129032258064502,0.25,0.0019317223
659,0.22580645161290325,0.25,0.0032022581
660,0.29032258064516125,0.25,0.0069591803
661,0.35483870967741926,0.25,0.015508247
662,0.4193548387096775,0.25,0.0313962
663,0.4838709677419355,0.25,0.056797497
664,0.5483870967741935,0.25,0.09320491
665,0.6129032258064515,0.25,0.1420744
666,0.6774193548387095,0.25,0.20689484
667,0.7419354838709677,0.25,0.2955995
668,0.8064516129032258,0.25,0.41948166
669,0.8709677419354838,0.25,0.5851196
670,0.935483870967742,0.25,0.7852575
671,1.0,0.25,1.0002499
672,-1.0,0.3125,0.00091878325
673,-0.935483870967742,0.3125,0.003812893
674,-0.8709677419354839,0.3125,0.005416768
675,-0.8064516129032258,0.3125,0.005901791
676,-0.7419354838709677,0.3125,0.005492475
677,-0.6774193548387097,0.3125,0.0044615716
678,-0.6129032258064516,0.3125,0.0031143185
679,-0.5483870967741935,0.3125,0.0017595866
680,-0.4838709677419355,0.3125,0.00066892034
681,-0.4193548387096775,0.3125,2.6344089e-05
682,-0.3548387096774194,0.3125,-0.00011759368
683,-0.29032258064516125,0.3125,0.00013639941
684,-0.22580645161290325,0.3125,0.00057245954
685,-0.16129032258064524,0.3125,0.0009654745
686,-0.09677419354838712,0.3125,0.0012084775
687,-0.032258064516129004,0.3125,0.0013513358
688,0.032258064516129004,0.3125,0.0014919546
689,0.09677419354838701,0.3125,0.0016671806
690,0.16129032258064502,0.3125,0.0020301668
691,0.22580645161290325,0.3125,0.0032977287
692,0.29032258064516125,0.3125,0.0070607164
693,0.35483870967741926,0.3125,0.01564287
694,0.4193548387096775,0.3125,0.031585988
695,0.4838709677419355,0.3125,0.057045437
696,0.5483870967741935,0.3125,0.09349685
697,0.6129032258064515,0.3125,0.14239368
698,0.6774193548387095,0.3125,0.20722675
699,0.7419354838709677,0.3125,0.29591984
700,0.8064516129032258,0.3125,0.4197407
701,0.8709677419354838,0.3125,0.5852436
702,0.935483870967742,0.3125,0.78516275
703,1.0,0.3125,0.999875
704,-1.0,0.375,0.0006021932
705,-0.935483870967742,0.375,0.0035730728
706,-0.8709677419354839,0.375,0.0052578296
707,-0.8064516129032258,0.375,0.0058250753
708,-0.7419354838709677,0.375,0.0054965443
709,-0.6774193548387097,0.375,0.004540301
710,-0.6129032258064516,0.375,0.0032565421
711,-0.5483870967741935,0.375,0.001949098
712,-0.4838709677419355,0.375,0.00088587566
713,-0.4193548387096775,0.375,0.00024779304
714,-0.3548387096774194,0.375,8.7673776e-05
715,-0.29032258064516125,0.375,0.0003083829
716,-0.22580645161290325,0.375,0.0007040913
717,-0.16129032258064524,0.375,0.0010628932
718,-0.09677419354838712,0.375,0.0012909584
719,-0.032258064516129004,0.375,0.0014455803
720,0.032258064516129004,0.375,0.0016151859
721,0.09677419354838701,0.375,0.0018143468
722,0.16129032258064502,0.375,0.0021800937
723,0.22580645161290325,0.375,0.0034364602
724,0.29032258064516125,0.375,0.007198987
725,0.35483870967741926,0.375,0.015807338
726,0.4193548387096775,0.375,0.031798728
727,0.4838709677419355,0.375,0.057309065
728,0.5483870967741935,0.375,0.09379846
729,0.6129032258064515,0.375,0.14271855
730,0.6774193548387095,0.375,0.20756212
731,0.7419354838709677,0.375,0.29624203
732,0.8064516129032258,0.375,0.41999826
733,0.8709677419354838,0.375,0.58535284
734,0.935483870967742,0.375,0.78502506
735,1.0,0.375,0.99941695
736,-1.0,0.4375,0.00027442724
737,-0.935483870967742,0.4375,0.0033289096
738,-0.8709677419354839,0.4375,0.0051022354
739,-0.8064516129032258,0.4375,0.0057607833
740,-0.7419354838709677,0.4375,0.005522192
741,-0.6774193548387097,0.4375,0.0046498496
742,-0.6129032258064516,0.4375,0.003438287
743,-0.5483870967741935,0.4375,0.0021860509
744,-0.4838709677419355,0.4375,0.0011555088
745,-0.4193548387096775,0.4375,0.00052686036
746,-0.3548387096774194,0.4375,0.00035203865
747,-0.29032258064516125,0.4375,0.00054084277
748,-0.22580645161290325,0.4375,0.00089626363
749,-0.16129032258064524,0.4375,0.0012201886
750,-0.09677419354838712,0.4375,0.001433497
751,-0.032258064516129004,0.4375,0.0015989407
752,0.032258064516129004,0.4375,0.0017944087
753,0.09677419354838701,0.4375,0.0020124698
754,0.16129032258064502,0.4375,0.0023737303
755,0.22580645161290325,0.4375,0.00361191
756,0.29032258064516125,0.4375,0.007366703
757,0.35483870967741926,0.4375,0.015994262
758,0.4193548387096775,0.4375,0.032026224
759,0.4838709677419355,0.4375,0.057580534
760,0.5483870967741935,0.4375,0.09410217
761,0.6129032258064515,0.4375,0.14304088
762,0.6774193548387095,0.4375,0.20789196
763,0.7419354838709677,0.4375,0.2965571
764,0.8064516129032258,0.4375,0.4202462
765,0.8709677419354838,0.4375,0.5854411
766,0.935483870967742,0.4375,0.78484094
767,1.0,0.4375,0.9988749
768,-1.0,0.5,-5.751103e-05
769,-0.935483870967742,0.5,0.0030803424
770,-0.8709677419354839,0.5,0.00494511
771,-0.8064516129032258,0.5,0.005699479
772,-0.7419354838709677,0.5,0.0055566886
773,-0.6774193548387097,0.5,0.0047740294
774,-0.6129032258064516,0.5,0.0036412717
775,-0.5483870967741935,0.5,0.0024497896
776,-0.4838709677419355,0.5,0.001457531
777,-0.4193548387096775,0.5,0.000841602
778,-0.3548387096774194,0.5,0.00065538974
779,-0.29032258064516125,0.5,0.00081322534
780,-0.22580645161290325,0.5,0.0011287917
781,-0.16129032258064524,0.5,0.0014190495
782,-0.09677419354838712,0.5,0.0016184116
783,-0.032258064516129004,0.5,0.001794442
784,0.032258064516129004,0.5,0.0020141194
785,0.09677419354838701,0.5,0.0022459892
786,0.16129032258064502,0.5,0.0025970172
787,0.22580645161290325,0.5,0.0038104253
788,0.29032258064516125,0.5,0.007551669
789,0.35483870967741926,0.5,0.016191445
790,0.4193548387096775,0.5,0.032256927
791,0.4838709677419355,0.5,0.057847995
792,0.5483870967741935,0.5,0.094395466
793,0.6129032258064515,0.5,0.14334835
794,0.6774193548387095,0.5,0.20820487
795,0.7419354838709677,0.5,0.2968554
796,0.8064516129032258,0.5,0.42047536
797,0.8709677419354838,0.5,0.5855013
798,0.935483870967742,0.5,0.7846057
799,1.0,0.5,0.99824953
800,-1.0,0.5625,-0.0003881976
801,-0.935483870967742,0.5625,0.0028264849
802,-0.8709677419354839,0.5625,0.0047791256
803,-0.8064516129032258,0.5625,0.005628478
804,-0.7419354838709677,0.5625,0.0055820914
805,-0.6774193548387097,0.5625,0.0048927637
806,-0.6129032258064516,0.5625,0.00384181
807,-0.5483870967741935,0.5625,0.0027150745
808,-0.4838709677419355,0.5625,0.001764966
809,-0.4193548387096775,0.5625,0.0011651479
810,-0.3548387096774194,0.5625,0.00096910994
811,-0.29032258064516125,0.5625,0.001097717
812,-0.22580645161290325,0.5625,0.0013748417
813,-0.16129032258064524,0.5625,0.0016330273
814,-0.09677419354838712,0.5625,0.0018198488
815,-0.032258064516129004,0.5625,0.0020080258
816,0.032258064516129004,0.5625,0.0022507848
817,0.09677419354838701,0.5625,0.002493484
818,0.16129032258064502,0.5625,0.0028293328
819,0.22580645161290325,0.5625,0.0040133176
820,0.29032258064516125,0.5625,0.0077352095
821,0.35483870967741926,0.5625,0.016381664
822,0.4193548387096775,0.5625,0.032473944
823,0.4838709677419355,0.5625,0.058095034
824,0.5483870967741935,0.5625,0.094663456
825,0.6129032258064515,0.5625,0.14362688
826,0.6774193548387095,0.5625,0.20848712
827,0.7419354838709677,0.5625,0.29712328
828,0.8064516129032258,0.5625,0.42067444
829,0.8709677419354838,0.5625,0.5855244
830,0.935483870967742,0.5625,0.7843144
831,1.0,0.5625,0.9975405
832,-1.0,0.625,-0.00071107596
833,-0.935483870967742,0.625,0.002565293
834,-0.8709677419354839,0.625,0.0045942618
835,-0.8064516129032258,0.625,0.0055303336
836,-0.7419354838709677,0.625,0.0055767335
837,-0.6774193548387097,0.625,0.004978336
838,-0.6129032258064516,0.625,0.0040097204
839,-0.5483870967741935,0.625,0.002949084
840,-0.4838709677419355,0.625,0.002042766
841,-0.4193548387096775,0.625,0.0014603654
842,-0.3548387096774194,0.625,0.0012570288
843,-0.29032258064516125,0.625,0.0013575715
844,-0.22580645161290325,0.625,0.0015985301
845,-0.16129032258064524,0.625,0.0018269569
846,-0.09677419354838712,0.625,0.0020045077
847,-0.032258064516129004,0.625,0.0022071593
848,0.032258064516129004,0.625,0.0024741152
849,0.09677419354838701,0.625,0.002725429
850,0.16129032258064502,0.625,0.0030429424
851,0.22580645161290325,0.625,0.0041939463
852,0.29032258064516125,0.625,0.007892866
853,0.35483870967741926,0.625,0.016540965
854,0.4193548387096775,0.625,0.032654945
855,0.4838709677419355,0.625,0.05830098
856,0.5483870967741935,0.625,0.094885856
857,0.6129032258064515,0.625,0.1438576
858,0.6774193548387095,0.625,0.20872134
859,0.7419354838709677,0.625,0.2973458
860,0.8064516129032258,0.625,0.4208305
861,0.8709677419354838,0.625,0.5855006
862,0.935483870967742,0.625,0.7839617
863,1.0,0.625,0.9967475
864,-1.0,0.6875,-0.0010193512
865,-0.935483870967742,0.6875,0.0022924643
866,-0.8709677419354839,0.6875,0.004377959
867,-0.8064516129032258,0.6875,0.005386812
868,-0.7419354838709677,0.6875,0.005514335
869,-0.6774193548387097,0.6875,0.0049996623
870,-0.6129032258064516,0.6875,0.004109118
871,-0.5483870967741935,0.6875,0.0031122826
872,-0.4838709677419355,0.6875,0.002249017
873,-0.4193548387096775,0.6875,0.0016849696
874,-0.3548387096774194,0.6875,0.0014746498
875,-0.29032258064516125,0.6875,0.0015488678
876,-0.22580645161290325,0.6875,0.0017556524
877,-0.16129032258064524,0.6875,0.0019573327
878,-0.09677419354838712,0.6875,0.0021299557
879,-0.032258064516129004,0.6875,0.002350818
880,0.032258064516129004,0.6875,0.0026440558
881,0.09677419354838701,0.6875,0.0029044761
882,0.16129032258064502,0.6875,0.0032023883
883,0.22580645161290325,0.6875,0.0043189707
884,0.29032258064516125,0.6875,0.007993189
885,0.35483870967741926,0.6875,0.016640404
886,0.4193548387096775,0.6875,0.03277191
887,0.4838709677419355,0.6875,0.058439303
888,0.5483870967741935,0.6875,0.095038034
889,0.6129032258064515,0.6875,0.14401713
890,0.6774193548387095,0.6875,0.20888664
891,0.7419354838709677,0.6875,0.29750416
892,0.8064516129032258,0.6875,0.42092767
893,0.8709677419354838,0.6875,0.5854176
894,0.935483870967742,0.6875,0.7835405
895,1.0,0.6875,0.99587166
896,-1.0,0.75,-0.0013075396
897,-0.935483870967742,0.75,0.002003551
898,-0.8709677419354839,0.75,0.0041154576
899,-0.8064516129032258,0.75,0.0051729786
900,-0.7419354838709677,0.75,0.005363943
901,-0.6774193548387097,0.75,0.0049196165
902,-0.6129032258064516,0.75,0.004096905
903,-0.5483870967741935,0.75,0.0031580876
904,-0.4838709677419355,0.75,0.00233433
905,-0.4193548387096775,0.75,0.0017862653
906,-0.3548387096774194,0.75,0.0015686159
907,-0.29032258064516125,0.75,0.0016173464
908,-0.22580645161290325,0.75,0.0017925783
909,-0.16129032258064524,0.75,0.001972317
910,-0.09677419354838712,0.75,0.0021450077
911,-0.032258064516129004,0.75,0.0023895144
912,0.032258064516129004,0.75,0.0027127156
913,0.09677419354838701,0.75,0.0029840425
914,0.16129032258064502,0.75,0.0032633506
915,0.22580645161290325,0.75,0.0043465756
916,0.29032258064516125,0.75,0.0079967305
917,0.35483870967741926,0.75,0.016642394
918,0.4193548387096775,0.75,0.032789867
919,0.4838709677419355,0.75,0.058477458
920,0.5483870967741935,0.75,0.09509004
921,0.6129032258064515,0.75,0.14407824
922,0.6774193548387095,0.75,0.20895769
923,0.7419354838709677,0.75,0.29757622
924,0.8064516129032258,0.75,0.4209483
925,0.8709677419354838,0.75,0.5852626
926,0.935483870967742,0.75,0.78304374
927,1.0,0.75,0.99491227
928,-1.0,0.8125,-0.0015698895
929,-0.935483870967742,0.8125,0.0016912143
930,-0.8709677419354839,0.8125,0.0037892016
931,-0.8064516129032258,0.8125,0.0048618247
932,-0.7419354838709677,0.8125,0.005090121
933,-0.6774193548387097,0.8125,0.0046951994
934,-0.6129032258064516,0.8125,0.003925503
935,-0.5483870967741935,0.8125,0.003032993
936,-0.4838709677419355,0.8125,0.0022410068
937,-0.4193548387096775,0.8125,0.0017047465
938,-0.3548387096774194,0.8125,0.0014776934
939,-0.29032258064516125,0.8125,0.0015012358
940,-0.22580645161290325,0.8125,0.001647305
941,-0.16129032258064524,0.8125,0.0018092144
942,-0.09677419354838712,0.8125,0.0019886992
943,-0.032258064516129004,0.8125,0.0022638917
944,0.032258064516129004,0.8125,0.0026223129
945,0.09677419354838701,0.8125,0.0029089716
946,0.16129032258064502,0.8125,0.0031736111
947,0.22580645161290325,0.8125,0.004226985
948,0.29032258064516125,0.8125,0.007856423
949,0.35483870967741926,0.8125,0.016502388
950,0.4193548387096775,0.8125,0.032667745
951,0.4838709677419355,0.8125,0.058376815
952,0.5483870967741935,0.8125,0.09500574
953,0.6129032258064515,0.8125,0.14400774
954,0.6774193548387095,0.8125,0.20890534
955,0.7419354838709677,0.8125,0.29753682
956,0.8064516129032258,0.8125,0.42087066
957,0.8709677419354838,0.8125,0.5850199
958,0.935483870967742,0.8125,0.78246284
959,1.0,0.8125,0.99387014
960,-1.0,0.875,-0.0018001422
961,-0.935483870967742,0.875,0.0013477935
962,-0.8709677419354839,0.875,0.0033792998
963,-0.8064516129032258,0.875,0.0044231243
964,-0.7419354838709677,0.875,0.0046520885
965,-0.6774193548387097,0.875,0.004278223
966,-0.6129032258064516,0.875,0.0035389895
967,-0.5483870967741935,0.875,0.0026764288
968,-0.4838709677419355,0.875,0.0019045564
969,-0.4193548387096775,0.875,0.0013723432
970,-0.3548387096774194,0.875,0.001131521
971,-0.29032258064516125,0.875,0.0011290385
972,-0.22580645161290325,0.875,0.0012477777
973,-0.16129032258064524,0.875,0.0013972253
974,-0.09677419354838712,0.875,0.0015906238
975,-0.032258064516129004,0.875,0.0019044823
976,0.032258064516129004,0.875,0.0023059696
977,0.09677419354838701,0.875,0.0026142597
978,0.16129032258064502,0.875,0.0028702915
979,0.22580645161290325,0.875,0.0039007743
980,0.29032258064516125,0.875,0.0075158523
981,0.35483870967741926,0.875,0.016168153
982,0.4193548387096775,0.875,0.03235586
983,0.4838709677419355,0.875,0.058090977
984,0.5483870967741935,0.875,0.0947425
985,0.6129032258064515,0.875,0.14376728
986,0.6774193548387095,0.875,0.20869517
987,0.7419354838709677,0.875,0.29735628
988,0.8064516129032258,0.875,0.42067093
989,0.8709677419354838,0.875,0.5846716
990,0.935483870967742,0.875,0.7817882
991,1.0,0.875,0.99274564
992,-1.0,0.9375,-0.0019933507
993,-0.935483870967742,0.9375,0.0009645175
994,-0.8709677419354839,0.9375,0.0028632085
995,-0.8064516129032258,0.9375,0.003821874
996,-0.7419354838709677,0.9375,0.0040058857
997,-0.6774193548387097,0.9375,0.0036149337
998,-0.6129032258064516,0.9375,0.002876677
999,-0.5483870967741935,0.9375,0.0020209348
1000,-0.4838709677419355,0.9375,0.0012519278
1001,-0.4193548387096775,0.9375,0.00071213726
1002,-0.3548387096774194,0.9375,0.0004508061
1003,-0.29032258064516125,0.9375,0.00041967677
1004,-0.22580645161290325,0.9375,0.0005127283
1005,-0.16129032258064524,0.9375,0.000654742
1006,-0.09677419354838712,0.9375,0.00087024237
1007,-0.032258064516129004,0.9375,0.001232094
1008,0.032258064516129004,0.9375,0.0016861189
1009,0.09677419354838701,0.9375,0.0020249193
1010,0.16129032258064502,0.9375,0.0022816986
1011,0.22580645161290325,0.9375,0.0032994251
1012,0.29032258064516125,0.9375,0.006909947
1013,0.35483870967741926,0.9375,0.015577463
1014,0.4193548387096775,0.9375,0.03179628
1015,0.4838709677419355,0.9375,0.05756691
1016,0.5483870967741935,0.9375,0.09425163
1017,0.6129032258064515,0.9375,0.14331177
1018,0.6774193548387095,0.9375,0.2082875
1019,0.7419354838709677,0.9375,0.29700035
1020,0.8064516129032258,0.9375,0.42032212
1021,0.8709677419354838,0.9375,0.58419836
1022,0.935483870967742,0.9375,0.7810091
1023,1.0,0.9375,0.9915388


==> visu/tikz_csvs_two_dim/result_best_run_KS_ns/cfg.json <==
{"example": "KS_ns", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 5000, "weight_testfn_obs": 5000, "weight_gap_term": 0.0005, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.003, "lr_testfn": 0.0047, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 93398, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-09_21-12-25_880778_1247257/artifacts/2024-10-09_21-12-27/fn_2024-10-09_21-12-27/working_dirs/fn_6cb1d_00001_1_example=KS_ns_2024-10-09_21-12-28", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_two_dim/result_best_run_KS_ns/diff.csv <==
,X_x,X_y,value
0,-1.0,-1.0,-0.0024501525
1,-0.935483870967742,-1.0,-0.0013536208
2,-0.8709677419354839,-1.0,-0.00058267196
3,-0.8064516129032258,-1.0,-9.863754e-05
4,-0.7419354838709677,-1.0,0.00015384029
5,-0.6774193548387097,-1.0,0.00024933438
6,-0.6129032258064516,-1.0,0.00027647684
7,-0.5483870967741935,-1.0,0.00031707506
8,-0.4838709677419355,-1.0,0.00040768902
9,-0.4193548387096775,-1.0,0.0004888929
10,-0.3548387096774194,-1.0,0.00039789896
11,-0.29032258064516125,-1.0,2.1093292e-05
12,-0.22580645161290325,-1.0,-0.00037582894
13,-0.16129032258064524,-1.0,-0.00017343392
14,-0.09677419354838712,-1.0,0.00058208476
15,-0.032258064516129004,-1.0,0.00079972367
16,0.032258064516129004,-1.0,6.603892e-05
17,0.09677419354838701,-1.0,-0.0007936626
18,0.16129032258064502,-1.0,-0.0010530243
19,0.22580645161290325,-1.0,-0.0006831896
20,0.29032258064516125,-1.0,-2.40386e-05
21,0.35483870967741926,-1.0,0.0005829006
22,0.4193548387096775,-1.0,0.00093790214
23,0.4838709677419355,-1.0,0.0009813651
24,0.5483870967741935,-1.0,0.0007477484
25,0.6129032258064515,-1.0,0.00032062153
26,0.6774193548387095,-1.0,-0.00019583036
27,0.7419354838709677,-1.0,-0.00069764187
28,0.8064516129032258,-1.0,-0.001088164
29,0.8709677419354838,-1.0,-0.0012833767
30,0.935483870967742,-1.0,-0.0012138702
31,1.0,-1.0,-0.00082274457
32,-1.0,-0.9375,-0.0016203888
33,-0.935483870967742,-0.9375,-0.00088352076
34,-0.8709677419354839,-0.9375,-0.00044388854
35,-0.8064516129032258,-0.9375,-0.00024886092
36,-0.7419354838709677,-0.9375,-0.0001971788
37,-0.6774193548387097,-0.9375,-0.00022172171
38,-0.6129032258064516,-0.9375,-0.00025742815
39,-0.5483870967741935,-0.9375,-0.00019389507
40,-0.4838709677419355,-0.9375,2.262462e-05
41,-0.4193548387096775,-0.9375,0.00030317158
42,-0.3548387096774194,-0.9375,0.00046869798
43,-0.29032258064516125,-0.9375,0.00039373618
44,-0.22580645161290325,-0.9375,0.00023255416
45,-0.16129032258064524,-0.9375,0.00049752614
46,-0.09677419354838712,-0.9375,0.0013439131
47,-0.032258064516129004,-0.9375,0.0018048554
48,0.032258064516129004,-0.9375,0.0010318544
49,0.09677419354838701,-0.9375,-0.00031587388
50,0.16129032258064502,-0.9375,-0.0011334564
51,0.22580645161290325,-0.9375,-0.0011843811
52,0.29032258064516125,-0.9375,-0.0008004089
53,0.35483870967741926,-0.9375,-0.00034209364
54,0.4193548387096775,-0.9375,-9.8046614e-05
55,0.4838709677419355,-0.9375,-0.00019882293
56,0.5483870967741935,-0.9375,-0.0005516177
57,0.6129032258064515,-0.9375,-0.0009737881
58,0.6774193548387095,-0.9375,-0.0013408065
59,0.7419354838709677,-0.9375,-0.0015863698
60,0.8064516129032258,-0.9375,-0.0016642944
61,0.8709677419354838,-0.9375,-0.0015272952
62,0.935483870967742,-0.9375,-0.0011163765
63,1.0,-0.9375,-0.00036797603
64,-1.0,-0.875,-0.0009105422
65,-0.935483870967742,-0.875,-0.00050619827
66,-0.8709677419354839,-0.875,-0.00030829676
67,-0.8064516129032258,-0.875,-0.00033139437
68,-0.7419354838709677,-0.875,-0.0004572852
69,-0.6774193548387097,-0.875,-0.00055902684
70,-0.6129032258064516,-0.875,-0.00060854224
71,-0.5483870967741935,-0.875,-0.00052751275
72,-0.4838709677419355,-0.875,-0.00021364214
73,-0.4193548387096775,-0.875,0.00026715174
74,-0.3548387096774194,-0.875,0.0007099975
75,-0.29032258064516125,-0.875,0.00096163736
76,-0.22580645161290325,-0.875,0.0010616535
77,-0.16129032258064524,-0.875,0.0013561416
78,-0.09677419354838712,-0.875,0.0021562823
79,-0.032258064516129004,-0.875,0.0027642453
80,0.032258064516129004,-0.875,0.002086524
81,0.09677419354838701,-0.875,0.00067981984
82,0.16129032258064502,-0.875,-0.00022809114
83,0.22580645161290325,-0.875,-0.00043978356
84,0.29032258064516125,-0.875,-0.00020646397
85,0.35483870967741926,-0.875,0.00012803078
86,0.4193548387096775,-0.875,0.0001463755
87,0.4838709677419355,-0.875,-0.00028843083
88,0.5483870967741935,-0.875,-0.0009078034
89,0.6129032258064515,-0.875,-0.0014192155
90,0.6774193548387095,-0.875,-0.0017259745
91,0.7419354838709677,-0.875,-0.0018365891
92,0.8064516129032258,-0.875,-0.0017649111
93,0.8709677419354838,-0.875,-0.0014834844
94,0.935483870967742,-0.875,-0.0009167135
95,1.0,-0.875,9.1500115e-06
96,-1.0,-0.8125,-0.0003125884
97,-0.935483870967742,-0.8125,-0.00025036954
98,-0.8709677419354839,-0.8125,-0.00021901657
99,-0.8064516129032258,-0.8125,-0.00032951613
100,-0.7419354838709677,-0.8125,-0.0005555535
101,-0.6774193548387097,-0.8125,-0.0007147263
102,-0.6129032258064516,-0.8125,-0.00073085376
103,-0.5483870967741935,-0.8125,-0.00061602495
104,-0.4838709677419355,-0.8125,-0.0002673075
105,-0.4193548387096775,-0.8125,0.00033688825
106,-0.3548387096774194,-0.8125,0.0010056705
107,-0.29032258064516125,-0.8125,0.0015460188
108,-0.22580645161290325,-0.8125,0.001885063
109,-0.16129032258064524,-0.8125,0.0021527032
110,-0.09677419354838712,-0.8125,0.002757907
111,-0.032258064516129004,-0.8125,0.0034264498
112,0.032258064516129004,-0.8125,0.0030623418
113,0.09677419354838701,-0.8125,0.0020965375
114,0.16129032258064502,-0.8125,0.0014571408
115,0.22580645161290325,-0.8125,0.001226252
116,0.29032258064516125,-0.8125,0.0013847835
117,0.35483870967741926,-0.8125,0.0015584705
118,0.4193548387096775,-0.8125,0.0011917497
119,0.4838709677419355,-0.8125,0.00029284973
120,0.5483870967741935,-0.8125,-0.00062344177
121,0.6129032258064515,-0.8125,-0.0012277451
122,0.6774193548387095,-0.8125,-0.0015209788
123,0.7419354838709677,-0.8125,-0.0016066541
124,0.8064516129032258,-0.8125,-0.0015376217
125,0.8709677419354838,-0.8125,-0.0012642667
126,0.935483870967742,-0.8125,-0.00066744257
127,1.0,-0.8125,0.00031407992
128,-1.0,-0.75,0.00018093805
129,-0.935483870967742,-0.75,-0.00012597407
130,-0.8709677419354839,-0.75,-0.00023220503
131,-0.8064516129032258,-0.75,-0.00029962906
132,-0.7419354838709677,-0.75,-0.0004632508
133,-0.6774193548387097,-0.75,-0.00062084873
134,-0.6129032258064516,-0.75,-0.00059060915
135,-0.5483870967741935,-0.75,-0.00040944107
136,-0.4838709677419355,-0.75,-8.175848e-05
137,-0.4193548387096775,-0.75,0.000503764
138,-0.3548387096774194,-0.75,0.0012610094
139,-0.29032258064516125,-0.75,0.001979983
140,-0.22580645161290325,-0.75,0.0024815868
141,-0.16129032258064524,-0.75,0.0026440248
142,-0.09677419354838712,-0.75,0.002897934
143,-0.032258064516129004,-0.75,0.0035539293
144,0.032258064516129004,-0.75,0.003776636
145,0.09677419354838701,-0.75,0.003689384
146,0.16129032258064502,-0.75,0.0034764507
147,0.22580645161290325,-0.75,0.0032870863
148,0.29032258064516125,-0.75,0.003420419
149,0.35483870967741926,-0.75,0.003359775
150,0.4193548387096775,-0.75,0.0025010896
151,0.4838709677419355,-0.75,0.0011576498
152,0.5483870967741935,-0.75,4.0884595e-05
153,0.6129032258064515,-0.75,-0.0006066102
154,0.6774193548387095,-0.75,-0.00092959707
155,0.7419354838709677,-0.75,-0.0011040235
156,0.8064516129032258,-0.75,-0.0011660368
157,0.8709677419354838,-0.75,-0.0009880767
158,0.935483870967742,-0.75,-0.00041700056
159,1.0,-0.75,0.0005519844
160,-1.0,-0.6875,0.0005782179
161,-0.935483870967742,-0.6875,-0.00011060934
162,-0.8709677419354839,-0.6875,-0.0003711905
163,-0.8064516129032258,-0.6875,-0.00033047562
164,-0.7419354838709677,-0.6875,-0.00024879328
165,-0.6774193548387097,-0.6875,-0.00024081068
166,-0.6129032258064516,-0.6875,-0.00014164625
167,-0.5483870967741935,-0.6875,0.00011545466
168,-0.4838709677419355,-0.6875,0.0003993311
169,-0.4193548387096775,-0.6875,0.00079702865
170,-0.3548387096774194,-0.6875,0.0014133649
171,-0.29032258064516125,-0.6875,0.002115393
172,-0.22580645161290325,-0.6875,0.0026487466
173,-0.16129032258064524,-0.6875,0.0026175464
174,-0.09677419354838712,-0.6875,0.0023677517
175,-0.032258064516129004,-0.6875,0.0029368242
176,0.032258064516129004,-0.6875,0.003986463
177,0.09677419354838701,-0.6875,0.004980796
178,0.16129032258064502,-0.6875,0.005134468
179,0.22580645161290325,-0.6875,0.0050350823
180,0.29032258064516125,-0.6875,0.0052002347
181,0.35483870967741926,-0.6875,0.0048820935
182,0.4193548387096775,-0.6875,0.0035917396
183,0.4838709677419355,-0.6875,0.0020015775
184,0.5483870967741935,-0.6875,0.0008594445
185,0.6129032258064515,-0.6875,0.00021752901
186,0.6774193548387095,-0.6875,-0.00019882154
187,0.7419354838709677,-0.6875,-0.00056898827
188,0.8064516129032258,-0.6875,-0.0008278452
189,0.8709677419354838,-0.6875,-0.00074677274
190,0.935483870967742,-0.6875,-0.00020346802
191,1.0,-0.6875,0.0007282465
192,-1.0,-0.625,0.00088659744
193,-0.935483870967742,-0.625,-0.00015081908
194,-0.8709677419354839,-0.625,-0.00059321965
195,-0.8064516129032258,-0.625,-0.00046628225
196,-0.7419354838709677,-0.625,-4.6222005e-05
197,-0.6774193548387097,-0.625,0.00033892132
198,-0.6129032258064516,-0.625,0.00063398527
199,-0.5483870967741935,-0.625,0.0009703757
200,-0.4838709677419355,-0.625,0.0012160176
201,-0.4193548387096775,-0.625,0.0012955735
202,-0.3548387096774194,-0.625,0.0014788089
203,-0.29032258064516125,-0.625,0.0018766816
204,-0.22580645161290325,-0.625,0.002259856
205,-0.16129032258064524,-0.625,0.0019671246
206,-0.09677419354838712,-0.625,0.0011033872
207,-0.032258064516129004,-0.625,0.0014806949
208,0.032258064516129004,-0.625,0.0033975858
209,0.09677419354838701,-0.625,0.0052754916
210,0.16129032258064502,-0.625,0.005596553
211,0.22580645161290325,-0.625,0.0056950683
212,0.29032258064516125,-0.625,0.006017193
213,0.35483870967741926,-0.625,0.005571853
214,0.4193548387096775,-0.625,0.0041262307
215,0.4838709677419355,-0.625,0.002608338
216,0.5483870967741935,-0.625,0.0016190507
217,0.6129032258064515,-0.625,0.0009962388
218,0.6774193548387095,-0.625,0.0004116518
219,0.7419354838709677,-0.625,-0.00020969636
220,0.8064516129032258,-0.625,-0.00063188747
221,0.8709677419354838,-0.625,-0.00058621936
222,0.935483870967742,-0.625,-5.114847e-05
223,1.0,-0.625,0.0008483052
224,-1.0,-0.5625,0.0011136613
225,-0.935483870967742,-0.5625,-0.00017491798
226,-0.8709677419354839,-0.5625,-0.0007946503
227,-0.8064516129032258,-0.5625,-0.00065355026
228,-0.7419354838709677,-0.5625,5.356176e-05
229,-0.6774193548387097,-0.5625,0.0009167411
230,-0.6129032258064516,-0.5625,0.0016051715
231,-0.5483870967741935,-0.5625,0.0021052388
232,-0.4838709677419355,-0.5625,0.002359352
233,-0.4193548387096775,-0.5625,0.0021154578
234,-0.3548387096774194,-0.5625,0.0016233493
235,-0.29032258064516125,-0.5625,0.0013892213
236,-0.22580645161290325,-0.5625,0.001438451
237,-0.16129032258064524,-0.5625,0.0009299619
238,-0.09677419354838712,-0.5625,-0.00048113428
239,-0.032258064516129004,-0.5625,-0.00042513665
240,0.032258064516129004,-0.5625,0.0019516824
241,0.09677419354838701,-0.5625,0.0040138485
242,0.16129032258064502,-0.5625,0.004269072
243,0.22580645161290325,-0.5625,0.00473605
244,0.29032258064516125,-0.5625,0.005409329
245,0.35483870967741926,-0.5625,0.00512314
246,0.4193548387096775,-0.5625,0.003938454
247,0.4838709677419355,-0.5625,0.0028320458
248,0.5483870967741935,-0.5625,0.00213294
249,0.6129032258064515,-0.5625,0.0015173561
250,0.6774193548387095,-0.5625,0.0007231755
251,0.7419354838709677,-0.5625,-0.000105197076
252,0.8064516129032258,-0.5625,-0.00057789613
253,0.8709677419354838,-0.5625,-0.0005034106
254,0.935483870967742,-0.5625,3.241567e-05
255,1.0,-0.5625,0.00091777067
256,-1.0,-0.5,0.0012671135
257,-0.935483870967742,-0.5,-0.00011655805
258,-0.8709677419354839,-0.5,-0.0008458167
259,-0.8064516129032258,-0.5,-0.00074626296
260,-0.7419354838709677,-0.5,9.3996525e-05
261,-0.6774193548387097,-0.5,0.0013191481
262,-0.6129032258064516,-0.5,0.002463969
263,-0.5483870967741935,-0.5,0.0032680258
264,-0.4838709677419355,-0.5,0.0036533715
265,-0.4193548387096775,-0.5,0.0032889745
266,-0.3548387096774194,-0.5,0.0021686177
267,-0.29032258064516125,-0.5,0.0011700913
268,-0.22580645161290325,-0.5,0.00095154904
269,-0.16129032258064524,-0.5,0.0007349681
270,-0.09677419354838712,-0.5,-0.00051805936
271,-0.032258064516129004,-0.5,-0.00065511465
272,0.032258064516129004,-0.5,0.0010928418
273,0.09677419354838701,-0.5,0.0020233784
274,0.16129032258064502,-0.5,0.0017608833
275,0.22580645161290325,-0.5,0.0024855416
276,0.29032258064516125,-0.5,0.0034811972
277,0.35483870967741926,-0.5,0.0035726838
278,0.4193548387096775,-0.5,0.0030393144
279,0.4838709677419355,-0.5,0.0026329937
280,0.5483870967741935,-0.5,0.00232436
281,0.6129032258064515,-0.5,0.0017128866
282,0.6774193548387095,-0.5,0.00074391277
283,0.7419354838709677,-0.5,-0.00015696441
284,0.8064516129032258,-0.5,-0.0005750004
285,0.8709677419354838,-0.5,-0.00046491437
286,0.935483870967742,-0.5,5.6982273e-05
287,1.0,-0.5,0.0009414933
288,-1.0,-0.4375,0.0013534806
289,-0.935483870967742,-0.4375,6.2551815e-05
290,-0.8709677419354839,-0.4375,-0.00064560096
291,-0.8064516129032258,-0.4375,-0.0005741278
292,-0.7419354838709677,-0.4375,0.0002501211
293,-0.6774193548387097,-0.4375,0.0015628121
294,-0.6129032258064516,-0.4375,0.0029365418
295,-0.5483870967741935,-0.4375,0.0039957645
296,-0.4838709677419355,-0.4375,0.0045999456
297,-0.4193548387096775,-0.4375,0.0044971434
298,-0.3548387096774194,-0.4375,0.003389297
299,-0.29032258064516125,-0.4375,0.002283819
300,-0.22580645161290325,-0.4375,0.0029301275
301,-0.16129032258064524,-0.4375,0.004842665
302,-0.09677419354838712,-0.4375,0.0052862386
303,-0.032258064516129004,-0.4375,0.0053046616
304,0.032258064516129004,-0.4375,0.004884688
305,0.09677419354838701,-0.4375,0.0033494974
306,0.16129032258064502,-0.4375,0.0017140331
307,0.22580645161290325,-0.4375,0.0012408053
308,0.29032258064516125,-0.4375,0.001360991
309,0.35483870967741926,-0.4375,0.0014461456
310,0.4193548387096775,-0.4375,0.0016998248
311,0.4838709677419355,-0.4375,0.0021724654
312,0.5483870967741935,-0.4375,0.0023139697
313,0.6129032258064515,-0.4375,0.0017259028
314,0.6774193548387095,-0.4375,0.0006924658
315,0.7419354838709677,-0.4375,-0.00015556742
316,0.8064516129032258,-0.4375,-0.0005181355
317,0.8709677419354838,-0.4375,-0.00043575233
318,0.935483870967742,-0.4375,3.3961493e-05
319,1.0,-0.4375,0.0009249605
320,-1.0,-0.375,0.0013809137
321,-0.935483870967742,-0.375,0.00035362993
322,-0.8709677419354839,-0.375,-0.00017213449
323,-0.8064516129032258,-0.375,-3.3584423e-05
324,-0.7419354838709677,-0.375,0.00072794454
325,-0.6774193548387097,-0.375,0.0018796066
326,-0.6129032258064516,-0.375,0.0030697745
327,-0.5483870967741935,-0.375,0.0039766645
328,-0.4838709677419355,-0.375,0.0045425696
329,-0.4193548387096775,-0.375,0.0049166046
330,-0.3548387096774194,-0.375,0.005118244
331,-0.29032258064516125,-0.375,0.0062747994
332,-0.22580645161290325,-0.375,0.009130059
333,-0.16129032258064524,-0.375,0.011021003
334,-0.09677419354838712,-0.375,0.010316486
335,-0.032258064516129004,-0.375,0.009475712
336,0.032258064516129004,-0.375,0.0069395564
337,0.09677419354838701,-0.375,0.0041333046
338,0.16129032258064502,-0.375,0.004025217
339,0.22580645161290325,-0.375,0.0043149153
340,0.29032258064516125,-0.375,0.0019570473
341,0.35483870967741926,-0.375,0.00010163989
342,0.4193548387096775,-0.375,0.00057812873
343,0.4838709677419355,-0.375,0.0018236004
344,0.5483870967741935,-0.375,0.0023710853
345,0.6129032258064515,-0.375,0.0018393602
346,0.6774193548387095,-0.375,0.00084724
347,0.7419354838709677,-0.375,4.7693262e-05
348,0.8064516129032258,-0.375,-0.000375079
349,0.8709677419354838,-0.375,-0.00041999738
350,0.935483870967742,-0.375,-3.892253e-05
351,1.0,-0.375,0.0008740879
352,-1.0,-0.3125,0.0013556115
353,-0.935483870967742,-0.3125,0.00068987615
354,-0.8709677419354839,-0.3125,0.0004769687
355,-0.8064516129032258,-0.3125,0.00082026864
356,-0.7419354838709677,-0.3125,0.0016093832
357,-0.6774193548387097,-0.3125,0.0025527203
358,-0.6129032258064516,-0.3125,0.0032816753
359,-0.5483870967741935,-0.3125,0.0035227374
360,-0.4838709677419355,-0.3125,0.0034182032
361,-0.4193548387096775,-0.3125,0.0039435616
362,-0.3548387096774194,-0.3125,0.0068486026
363,-0.29032258064516125,-0.3125,0.010580396
364,-0.22580645161290325,-0.3125,0.010856997
365,-0.16129032258064524,-0.3125,0.008537084
366,-0.09677419354838712,-0.3125,0.006307833
367,-0.032258064516129004,-0.3125,0.0063868314
368,0.032258064516129004,-0.3125,0.0052033514
369,0.09677419354838701,-0.3125,0.0034074634
370,0.16129032258064502,-0.3125,0.0034557432
371,0.22580645161290325,-0.3125,0.006251499
372,0.29032258064516125,-0.3125,0.005865027
373,0.35483870967741926,-0.3125,0.0018933587
374,0.4193548387096775,-0.3125,0.00067003444
375,0.4838709677419355,-0.3125,0.0019721119
376,0.5483870967741935,-0.3125,0.0027075307
377,0.6129032258064515,-0.3125,0.0022480949
378,0.6774193548387095,-0.3125,0.0012889821
379,0.7419354838709677,-0.3125,0.0003933853
380,0.8064516129032258,-0.3125,-0.00023518526
381,0.8709677419354838,-0.3125,-0.0004721852
382,0.935483870967742,-0.3125,-0.0001744419
383,1.0,-0.3125,0.0007936589
384,-1.0,-0.25,0.0012848012
385,-0.935483870967742,-0.25,0.00095656666
386,-0.8709677419354839,-0.25,0.0010847703
387,-0.8064516129032258,-0.25,0.0017290888
388,-0.7419354838709677,-0.25,0.0027087443
389,-0.6774193548387097,-0.25,0.0036330284
390,-0.6129032258064516,-0.25,0.0040161083
391,-0.5483870967741935,-0.25,0.0034954294
392,-0.4838709677419355,-0.25,0.002351104
393,-0.4193548387096775,-0.25,0.0027068772
394,-0.3548387096774194,-0.25,0.006759365
395,-0.29032258064516125,-0.25,0.007847425
396,-0.22580645161290325,-0.25,0.0057905614
397,-0.16129032258064524,-0.25,0.002941668
398,-0.09677419354838712,-0.25,0.004177004
399,-0.032258064516129004,-0.25,0.0070466995
400,0.032258064516129004,-0.25,0.005917698
401,0.09677419354838701,-0.25,0.0070723295
402,0.16129032258064502,-0.25,0.008031502
403,0.22580645161290325,-0.25,0.006375432
404,0.29032258064516125,-0.25,0.007357452
405,0.35483870967741926,-0.25,0.006354483
406,0.4193548387096775,-0.25,0.002823529
407,0.4838709677419355,-0.25,0.0026964964
408,0.5483870967741935,-0.25,0.0032520783
409,0.6129032258064515,-0.25,0.0028095683
410,0.6774193548387095,-0.25,0.0017619978
411,0.7419354838709677,-0.25,0.00063580624
412,0.8064516129032258,-0.25,-0.00024012849
413,0.8709677419354838,-0.25,-0.0006282212
414,0.935483870967742,-0.25,-0.0003531968
415,1.0,-0.25,0.00068931724
416,-1.0,-0.1875,0.0011752627
417,-0.935483870967742,-0.1875,0.0010261002
418,-0.8709677419354839,-0.1875,0.0013775987
419,-0.8064516129032258,-0.1875,0.0022874665
420,-0.7419354838709677,-0.1875,0.003551414
421,-0.6774193548387097,-0.1875,0.0047170892
422,-0.6129032258064516,-0.1875,0.0051790923
423,-0.5483870967741935,-0.1875,0.0044259583
424,-0.4838709677419355,-0.1875,0.0028343755
425,-0.4193548387096775,-0.1875,0.003493545
426,-0.3548387096774194,-0.1875,0.004446836
427,-0.29032258064516125,-0.1875,0.0025035515
428,-0.22580645161290325,-0.1875,0.0030676723
429,-0.16129032258064524,-0.1875,0.0040760636
430,-0.09677419354838712,-0.1875,0.008652836
431,-0.032258064516129004,-0.1875,0.012550414
432,0.032258064516129004,-0.1875,0.010921657
433,0.09677419354838701,-0.1875,0.0076082647
434,0.16129032258064502,-0.1875,0.010722399
435,0.22580645161290325,-0.1875,0.009129241
436,0.29032258064516125,-0.1875,0.006130114
437,0.35483870967741926,-0.1875,0.009216541
438,0.4193548387096775,-0.1875,0.0063790595
439,0.4838709677419355,-0.1875,0.003585063
440,0.5483870967741935,-0.1875,0.0035701483
441,0.6129032258064515,-0.1875,0.003057271
442,0.6774193548387095,-0.1875,0.0018850295
443,0.7419354838709677,-0.1875,0.00059226435
444,0.8064516129032258,-0.1875,-0.00039189938
445,0.8709677419354838,-0.1875,-0.0007992503
446,0.935483870967742,-0.1875,-0.00049134484
447,1.0,-0.1875,0.0005664013
448,-1.0,-0.125,0.0010333739
449,-0.935483870967742,-0.125,0.00082601304
450,-0.8709677419354839,-0.125,0.0011624526
451,-0.8064516129032258,-0.125,0.0021433884
452,-0.7419354838709677,-0.125,0.0035986246
453,-0.6774193548387097,-0.125,0.0050836126
454,-0.6129032258064516,-0.125,0.005954501
455,-0.5483870967741935,-0.125,0.005647077
456,-0.4838709677419355,-0.125,0.004825122
457,-0.4193548387096775,-0.125,0.0064228824
458,-0.3548387096774194,-0.125,0.0046210103
459,-0.29032258064516125,-0.125,0.003266707
460,-0.22580645161290325,-0.125,0.004883051
461,-0.16129032258064524,-0.125,0.008795917
462,-0.09677419354838712,-0.125,0.012160301
463,-0.032258064516129004,-0.125,0.013678312
464,0.032258064516129004,-0.125,0.013004899
465,0.09677419354838701,-0.125,0.0069434643
466,0.16129032258064502,-0.125,0.0073694587
467,0.22580645161290325,-0.125,0.009925783
468,0.29032258064516125,-0.125,0.006651789
469,0.35483870967741926,-0.125,0.009742308
470,0.4193548387096775,-0.125,0.008816797
471,0.4838709677419355,-0.125,0.0039734347
472,0.5483870967741935,-0.125,0.0031754044
473,0.6129032258064515,-0.125,0.0026726255
474,0.6774193548387095,-0.125,0.0016003279
475,0.7419354838709677,-0.125,0.00041515706
476,0.8064516129032258,-0.125,-0.0004568752
477,0.8709677419354838,-0.125,-0.00078307686
478,0.935483870967742,-0.125,-0.00048188138
479,1.0,-0.125,0.000429929
480,-1.0,-0.0625,0.0008655868
481,-0.935483870967742,-0.0625,0.00040188106
482,-0.8709677419354839,-0.0625,0.0004901944
483,-0.8064516129032258,-0.0625,0.0012895442
484,-0.7419354838709677,-0.0625,0.0026914922
485,-0.6774193548387097,-0.0625,0.0043049697
486,-0.6129032258064516,-0.0625,0.0055194683
487,-0.5483870967741935,-0.0625,0.00582988
488,-0.4838709677419355,-0.0625,0.0063825673
489,-0.4193548387096775,-0.0625,0.009425247
490,-0.3548387096774194,-0.0625,0.00795012
491,-0.29032258064516125,-0.0625,0.007205233
492,-0.22580645161290325,-0.0625,0.006797582
493,-0.16129032258064524,-0.0625,0.010765314
494,-0.09677419354838712,-0.0625,0.011393666
495,-0.032258064516129004,-0.0625,0.0062243342
496,0.032258064516129004,-0.0625,0.0043051243
497,0.09677419354838701,-0.0625,0.0042090416
498,0.16129032258064502,-0.0625,0.0057725906
499,0.22580645161290325,-0.0625,0.008543849
500,0.29032258064516125,-0.0625,0.008563593
501,0.35483870967741926,-0.0625,0.009128589
502,0.4193548387096775,-0.0625,0.008947521
503,0.4838709677419355,-0.0625,0.0034244468
504,0.5483870967741935,-0.0625,0.0020949072
505,0.6129032258064515,-0.0625,0.0019259821
506,0.6774193548387095,-0.0625,0.0012984183
507,0.7419354838709677,-0.0625,0.0004749433
508,0.8064516129032258,-0.0625,-0.00017205742
509,0.8709677419354838,-0.0625,-0.0004427014
510,0.935483870967742,-0.0625,-0.0002799795
511,1.0,-0.0625,0.00028530578
512,-1.0,0.0,0.00067874114
513,-0.935483870967742,0.0,-7.109577e-05
514,-0.8709677419354839,0.0,-0.00029272772
515,-0.8064516129032258,0.0,0.00021079765
516,-0.7419354838709677,0.0,0.001376015
517,-0.6774193548387097,0.0,0.0028584905
518,-0.6129032258064516,0.0,0.0040867883
519,-0.5483870967741935,0.0,0.0046283114
520,-0.4838709677419355,0.0,0.0060024997
521,-0.4193548387096775,0.0,0.0104483515
522,-0.3548387096774194,0.0,0.0105882995
523,-0.29032258064516125,0.0,0.010139734
524,-0.22580645161290325,0.0,0.008078843
525,-0.16129032258064524,0.0,0.010078967
526,-0.09677419354838712,0.0,0.008007765
527,-0.032258064516129004,0.0,-0.001837194
528,0.032258064516129004,0.0,-0.0046788454
529,0.09677419354838701,0.0,-0.0002989769
530,0.16129032258064502,0.0,0.0032081604
531,0.22580645161290325,0.0,0.0048635006
532,0.29032258064516125,0.0,0.006669894
533,0.35483870967741926,0.0,0.0062338673
534,0.4193548387096775,0.0,0.007133073
535,0.4838709677419355,0.0,0.002149225
536,0.5483870967741935,0.0,0.0010497635
537,0.6129032258064515,0.0,0.0014872951
538,0.6774193548387095,0.0,0.0014263736
539,0.7419354838709677,0.0,0.0009861244
540,0.8064516129032258,0.0,0.0005063045
541,0.8709677419354838,0.0,0.00017989086
542,0.935483870967742,0.0,6.4714404e-05
543,1.0,0.0,0.00013813074
544,-1.0,0.0625,0.00047870795
545,-0.935483870967742,0.0625,-0.00037552486
546,-0.8709677419354839,0.0625,-0.00071812235
547,-0.8064516129032258,0.0625,-0.00035171327
548,-0.7419354838709677,0.0625,0.00065682037
549,-0.6774193548387097,0.0625,0.0019527229
550,-0.6129032258064516,0.0625,0.0029469822
551,-0.5483870967741935,0.0625,0.0032187446
552,-0.4838709677419355,0.0625,0.004387419
553,-0.4193548387096775,0.0625,0.009785175
554,-0.3548387096774194,0.0625,0.0119733475
555,-0.29032258064516125,0.0625,0.013222203
556,-0.22580645161290325,0.0625,0.011947095
557,-0.16129032258064524,0.0625,0.009804249
558,-0.09677419354838712,0.0625,0.00728184
559,-0.032258064516129004,0.0625,0.00045514107
560,0.032258064516129004,0.0625,-0.003915131
561,0.09677419354838701,0.0625,-0.0044010878
562,0.16129032258064502,0.0625,-0.0023263693
563,0.22580645161290325,0.0625,0.0004929006
564,0.29032258064516125,0.0625,0.0029589832
565,0.35483870967741926,0.0625,0.0032709166
566,0.4193548387096775,0.0625,0.005478
567,0.4838709677419355,0.0625,0.0013595016
568,0.5483870967741935,0.0625,0.0009722258
569,0.6129032258064515,0.0625,0.0018301713
570,0.6774193548387095,0.0625,0.002082139
571,0.7419354838709677,0.0625,0.0018277763
572,0.8064516129032258,0.0625,0.0013762689
573,0.8709677419354838,0.0625,0.00089922093
574,0.935483870967742,0.0625,0.0004458555
575,1.0,0.0625,-6.578164e-06
576,-1.0,0.125,0.00027199904
577,-0.935483870967742,0.125,-0.00037479284
578,-0.8709677419354839,0.125,-0.00048761093
579,-0.8064516129032258,0.125,9.372039e-05
580,-0.7419354838709677,0.125,0.0012381118
581,-0.6774193548387097,0.125,0.0024969254
582,-0.6129032258064516,0.125,0.0031862957
583,-0.5483870967741935,0.125,0.002874868
584,-0.4838709677419355,0.125,0.003112536
585,-0.4193548387096775,0.125,0.008650789
586,-0.3548387096774194,0.125,0.013210762
587,-0.29032258064516125,0.125,0.014331281
588,-0.22580645161290325,0.125,0.014252961
589,-0.16129032258064524,0.125,0.008793026
590,-0.09677419354838712,0.125,0.005594492
591,-0.032258064516129004,0.125,0.004839003
592,0.032258064516129004,0.125,-5.0008297e-05
593,0.09677419354838701,0.125,-0.0045876503
594,0.16129032258064502,0.125,-0.0025584698
595,0.22580645161290325,0.125,0.0013746619
596,0.29032258064516125,0.125,0.002456382
597,0.35483870967741926,0.125,0.004164126
598,0.4193548387096775,0.125,0.0054581068
599,0.4838709677419355,0.125,0.0019012131
600,0.5483870967741935,0.125,0.0019966764
601,0.6129032258064515,0.125,0.0027348446
602,0.6774193548387095,0.125,0.0029001583
603,0.7419354838709677,0.125,0.0026163654
604,0.8064516129032258,0.125,0.0021109513
605,0.8709677419354838,0.125,0.0014863625
606,0.935483870967742,0.125,0.0007490794
607,1.0,0.125,-0.00014354405
608,-1.0,0.1875,6.512622e-05
609,-0.935483870967742,0.1875,-6.853556e-05
610,-0.8709677419354839,0.1875,0.00037418527
611,-0.8064516129032258,0.1875,0.0014695238
612,-0.7419354838709677,0.1875,0.0029460671
613,-0.6774193548387097,0.1875,0.004189427
614,-0.6129032258064516,0.1875,0.004448969
615,-0.5483870967741935,0.1875,0.003492124
616,-0.4838709677419355,0.1875,0.002874208
617,-0.4193548387096775,0.1875,0.007163489
618,-0.3548387096774194,0.1875,0.013177084
619,-0.29032258064516125,0.1875,0.011590205
620,-0.22580645161290325,0.1875,0.009899482
621,-0.16129032258064524,0.1875,0.008815557
622,-0.09677419354838712,0.1875,0.0036925972
623,-0.032258064516129004,0.1875,0.0019233227
624,0.032258064516129004,0.1875,0.001193583
625,0.09677419354838701,0.1875,0.00087594986
626,0.16129032258064502,0.1875,0.0013187826
627,0.22580645161290325,0.1875,0.003048852
628,0.29032258064516125,0.1875,0.0036871433
629,0.35483870967741926,0.1875,0.006808998
630,0.4193548387096775,0.1875,0.0057246108
631,0.4838709677419355,0.1875,0.003242339
632,0.5483870967741935,0.1875,0.003308136
633,0.6129032258064515,0.1875,0.0034914333
634,0.6774193548387095,0.1875,0.0033294393
635,0.7419354838709677,0.1875,0.0029415605
636,0.8064516129032258,0.1875,0.0024209733
637,0.8709677419354838,0.1875,0.0017582786
638,0.935483870967742,0.1875,0.00088959804
639,1.0,0.1875,-0.00026697782
640,-1.0,0.25,-0.00013639708
641,-0.935483870967742,0.25,0.00043377207
642,-0.8709677419354839,0.25,0.0015625588
643,-0.8064516129032258,0.25,0.0031596846
644,-0.7419354838709677,0.25,0.0047470573
645,-0.6774193548387097,0.25,0.005619607
646,-0.6129032258064516,0.25,0.0053142826
647,-0.5483870967741935,0.25,0.0042024497
648,-0.4838709677419355,0.25,0.0036250195
649,-0.4193548387096775,0.25,0.005562209
650,-0.3548387096774194,0.25,0.010233113
651,-0.29032258064516125,0.25,0.009650793
652,-0.22580645161290325,0.25,0.0068297535
653,-0.16129032258064524,0.25,0.009720013
654,-0.09677419354838712,0.25,0.00632596
655,-0.032258064516129004,0.25,-0.00010806322
656,0.032258064516129004,0.25,0.002139151
657,0.09677419354838701,0.25,0.0028722286
658,0.16129032258064502,0.25,0.00020772219
659,0.22580645161290325,0.25,0.0029052943
660,0.29032258064516125,0.25,0.0054492913
661,0.35483870967741926,0.25,0.006956786
662,0.4193548387096775,0.25,0.0049780137
663,0.4838709677419355,0.25,0.0042245183
664,0.5483870967741935,0.25,0.0039845705
665,0.6129032258064515,0.25,0.003548544
666,0.6774193548387095,0.25,0.0030561918
667,0.7419354838709677,0.25,0.0026173797
668,0.8064516129032258,0.25,0.002189988
669,0.8709677419354838,0.25,0.0016452204
670,0.935483870967742,0.25,0.0008355597
671,1.0,0.25,-0.00037213345
672,-1.0,0.3125,-0.00032583554
673,-0.935483870967742,0.3125,0.00094924256
674,-0.8709677419354839,0.3125,0.0025783165
675,-0.8064516129032258,0.3125,0.0042318692
676,-0.7419354838709677,0.3125,0.005336007
677,-0.6774193548387097,0.3125,0.005512027
678,-0.6129032258064516,0.3125,0.0050426987
679,-0.5483870967741935,0.3125,0.004720292
680,-0.4838709677419355,0.3125,0.0048322137
681,-0.4193548387096775,0.3125,0.0048646764
682,-0.3548387096774194,0.3125,0.005863293
683,-0.29032258064516125,0.3125,0.0085897185
684,-0.22580645161290325,0.3125,0.010952555
685,-0.16129032258064524,0.3125,0.012626722
686,-0.09677419354838712,0.3125,0.00967253
687,-0.032258064516129004,0.3125,0.0061783344
688,0.032258064516129004,0.3125,0.0068833083
689,0.09677419354838701,0.3125,0.0042043477
690,0.16129032258064502,0.3125,0.0038589165
691,0.22580645161290325,0.3125,0.0061414465
692,0.29032258064516125,0.3125,0.0052617267
693,0.35483870967741926,0.3125,0.0038071435
694,0.4193548387096775,0.3125,0.0037919423
695,0.4838709677419355,0.3125,0.0041573728
696,0.5483870967741935,0.3125,0.0037100383
697,0.6129032258064515,0.3125,0.0028875323
698,0.6774193548387095,0.3125,0.0021917038
699,0.7419354838709677,0.3125,0.0017711027
700,0.8064516129032258,0.3125,0.0015142247
701,0.8709677419354838,0.3125,0.0012031547
702,0.935483870967742,0.3125,0.0006115269
703,1.0,0.3125,-0.0004530989
704,-1.0,0.375,-0.00049770554
705,-0.935483870967742,0.375,0.0012385935
706,-0.8709677419354839,0.375,0.0028618595
707,-0.8064516129032258,0.375,0.00394887
708,-0.7419354838709677,0.375,0.0042452775
709,-0.6774193548387097,0.375,0.0040701125
710,-0.6129032258064516,0.375,0.0042110756
711,-0.5483870967741935,0.375,0.0050081685
712,-0.4838709677419355,0.375,0.005563965
713,-0.4193548387096775,0.375,0.0048531997
714,-0.3548387096774194,0.375,0.0037884992
715,-0.29032258064516125,0.375,0.005565317
716,-0.22580645161290325,0.375,0.0108693335
717,-0.16129032258064524,0.375,0.014203455
718,-0.09677419354838712,0.375,0.01208259
719,-0.032258064516129004,0.375,0.011124905
720,0.032258064516129004,0.375,0.012116794
721,0.09677419354838701,0.375,0.010482578
722,0.16129032258064502,0.375,0.009674232
723,0.22580645161290325,0.375,0.0063085267
724,0.29032258064516125,0.375,0.0018243337
725,0.35483870967741926,0.375,0.00124049
726,0.4193548387096775,0.375,0.0027163327
727,0.4838709677419355,0.375,0.0033605131
728,0.5483870967741935,0.375,0.0028553098
729,0.6129032258064515,0.375,0.0018983893
730,0.6774193548387095,0.375,0.0011139936
731,0.7419354838709677,0.375,0.0007241615
732,0.8064516129032258,0.375,0.0006292135
733,0.8709677419354838,0.375,0.0005763873
734,0.935483870967742,0.375,0.0002819684
735,1.0,0.375,-0.00050507043
736,-1.0,0.4375,-0.0006451376
737,-0.935483870967742,0.4375,0.0010905383
738,-0.8709677419354839,0.4375,0.002181432
739,-0.8064516129032258,0.4375,0.002484233
740,-0.7419354838709677,0.4375,0.0023191883
741,-0.6774193548387097,0.4375,0.0024460955
742,-0.6129032258064516,0.4375,0.0034387438
743,-0.5483870967741935,0.4375,0.0048622675
744,-0.4838709677419355,0.4375,0.0055551715
745,-0.4193548387096775,0.4375,0.004983139
746,-0.3548387096774194,0.4375,0.0039302967
747,-0.29032258064516125,0.4375,0.0039453693
748,-0.22580645161290325,0.4375,0.0057249754
749,-0.16129032258064524,0.4375,0.0073538097
750,-0.09677419354838712,0.4375,0.0065393313
751,-0.032258064516129004,0.4375,0.006228364
752,0.032258064516129004,0.4375,0.0076622777
753,0.09677419354838701,0.4375,0.008011519
754,0.16129032258064502,0.4375,0.006444041
755,0.22580645161290325,0.4375,0.0026637553
756,0.29032258064516125,0.4375,0.00038226135
757,0.35483870967741926,0.4375,0.0009871963
758,0.4193548387096775,0.4375,0.0022665942
759,0.4838709677419355,0.4375,0.0026542116
760,0.5483870967741935,0.4375,0.0020524212
761,0.6129032258064515,0.4375,0.0010432745
762,0.6774193548387095,0.4375,0.0002061876
763,0.7419354838709677,0.4375,-0.00019398524
764,0.8064516129032258,0.4375,-0.00020566309
765,0.8709677419354838,0.4375,-6.327417e-05
766,0.935483870967742,0.4375,-6.977958e-05
767,1.0,0.4375,-0.0005224601
768,-1.0,0.5,-0.0007631399
769,-0.935483870967742,0.5,0.0005327041
770,-0.8709677419354839,0.5,0.0009356681
771,-0.8064516129032258,0.5,0.0007461821
772,-0.7419354838709677,0.5,0.0006363905
773,-0.6774193548387097,0.5,0.001294565
774,-0.6129032258064516,0.5,0.0027713082
775,-0.5483870967741935,0.5,0.004305057
776,-0.4838709677419355,0.5,0.0050674826
777,-0.4193548387096775,0.5,0.004905829
778,-0.3548387096774194,0.5,0.004317656
779,-0.29032258064516125,0.5,0.0038292788
780,-0.22580645161290325,0.5,0.003221104
781,-0.16129032258064524,0.5,0.002158016
782,-0.09677419354838712,0.5,0.00070548384
783,-0.032258064516129004,0.5,-0.00059402455
784,0.032258064516129004,0.5,0.00051392894
785,0.09677419354838701,0.5,0.0023513995
786,0.16129032258064502,0.5,0.0026930668
787,0.22580645161290325,0.5,0.0016095815
788,0.29032258064516125,0.5,0.0011697998
789,0.35483870967741926,0.5,0.0018810015
790,0.4193548387096775,0.5,0.0025815973
791,0.4838709677419355,0.5,0.002509999
792,0.5483870967741935,0.5,0.0016980879
793,0.6129032258064515,0.5,0.0005951293
794,0.6774193548387095,0.5,-0.0003189738
795,0.7419354838709677,0.5,-0.00078314025
796,0.8064516129032258,0.5,-0.00080285873
797,0.8709677419354838,0.5,-0.00056843867
798,0.935483870967742,0.5,-0.0003638073
799,1.0,0.5,-0.00049978425
800,-1.0,0.5625,-0.0008448728
801,-0.935483870967742,0.5625,-0.00015162767
802,-0.8709677419354839,0.5625,-0.0002452056
803,-0.8064516129032258,0.5625,-0.0005554694
804,-0.7419354838709677,0.5625,-0.00040061085
805,-0.6774193548387097,0.5625,0.0005837261
806,-0.6129032258064516,0.5625,0.0021106103
807,-0.5483870967741935,0.5625,0.0035039352
808,-0.4838709677419355,0.5625,0.0042939316
809,-0.4193548387096775,0.5625,0.004467411
810,-0.3548387096774194,0.5625,0.004230051
811,-0.29032258064516125,0.5625,0.0035443758
812,-0.22580645161290325,0.5625,0.0022656054
813,-0.16129032258064524,0.5625,0.0016792607
814,-0.09677419354838712,0.5625,0.001217295
815,-0.032258064516129004,0.5625,2.2989698e-05
816,0.032258064516129004,0.5625,0.00061049405
817,0.09677419354838701,0.5625,0.0017014523
818,0.16129032258064502,0.5625,0.0016457238
819,0.22580645161290325,0.5625,0.0012863986
820,0.29032258064516125,0.5625,0.0018657325
821,0.35483870967741926,0.5625,0.0028441427
822,0.4193548387096775,0.5625,0.003258685
823,0.4838709677419355,0.5625,0.0028323764
824,0.5483870967741935,0.5625,0.0017906607
825,0.6129032258064515,0.5625,0.0005548338
826,0.6774193548387095,0.5625,-0.0004633402
827,0.7419354838709677,0.5625,-0.0010223497
828,0.8064516129032258,0.5625,-0.0011062478
829,0.8709677419354838,0.5625,-0.0008661964
830,0.935483870967742,0.5625,-0.0005453105
831,1.0,0.5625,-0.00043180515
832,-1.0,0.625,-0.0008850314
833,-0.935483870967742,0.625,-0.0006884405
834,-0.8709677419354839,0.625,-0.0010119347
835,-0.8064516129032258,0.625,-0.0012495639
836,-0.7419354838709677,0.625,-0.0009012448
837,-0.6774193548387097,0.625,0.000115809205
838,-0.6129032258064516,0.625,0.0014359901
839,-0.5483870967741935,0.625,0.0025916756
840,-0.4838709677419355,0.625,0.003343134
841,-0.4193548387096775,0.625,0.0036821906
842,-0.3548387096774194,0.625,0.003560601
843,-0.29032258064516125,0.625,0.0027088309
844,-0.22580645161290325,0.625,0.0017633762
845,-0.16129032258064524,0.625,0.0028572325
846,-0.09677419354838712,0.625,0.0037463158
847,-0.032258064516129004,0.625,0.0034065847
848,0.032258064516129004,0.625,0.0034686527
849,0.09677419354838701,0.625,0.0028771912
850,0.16129032258064502,0.625,0.0012828023
851,0.22580645161290325,0.625,0.0005676588
852,0.29032258064516125,0.625,0.0016981312
853,0.35483870967741926,0.625,0.0032156305
854,0.4193548387096775,0.625,0.003782888
855,0.4838709677419355,0.625,0.0032718147
856,0.5483870967741935,0.625,0.0021007392
857,0.6129032258064515,0.625,0.0007547436
858,0.6774193548387095,0.625,-0.00036303862
859,0.7419354838709677,0.625,-0.0010173607
860,0.8064516129032258,0.625,-0.001178437
861,0.8709677419354838,0.625,-0.0009712068
862,0.935483870967742,0.625,-0.0006009078
863,1.0,0.625,-0.00031306152
864,-1.0,0.6875,-0.00087756594
865,-0.935483870967742,0.6875,-0.0009649159
866,-0.8709677419354839,0.6875,-0.0013260026
867,-0.8064516129032258,0.6875,-0.0014584135
868,-0.7419354838709677,0.6875,-0.0010683617
869,-0.6774193548387097,0.6875,-0.00021622819
870,-0.6129032258064516,0.6875,0.0007936355
871,-0.5483870967741935,0.6875,0.0016795691
872,-0.4838709677419355,0.6875,0.002320327
873,-0.4193548387096775,0.6875,0.0026491678
874,-0.3548387096774194,0.6875,0.0024293084
875,-0.29032258064516125,0.6875,0.0015071523
876,-0.22580645161290325,0.6875,0.0015932593
877,-0.16129032258064524,0.6875,0.0042222114
878,-0.09677419354838712,0.6875,0.0061475756
879,-0.032258064516129004,0.6875,0.006586333
880,0.032258064516129004,0.6875,0.006167069
881,0.09677419354838701,0.6875,0.004150921
882,0.16129032258064502,0.6875,0.0011774469
883,0.22580645161290325,0.6875,-0.00027337437
884,0.29032258064516125,0.6875,0.00085424585
885,0.35483870967741926,0.6875,0.0028335168
886,0.4193548387096775,0.6875,0.0038343156
887,0.4838709677419355,0.6875,0.0035220375
888,0.5483870967741935,0.6875,0.0023881793
889,0.6129032258064515,0.6875,0.0010110183
890,0.6774193548387095,0.6875,-0.0001681667
891,0.7419354838709677,0.6875,-0.0008965096
892,0.8064516129032258,0.6875,-0.0011223074
893,0.8709677419354838,0.6875,-0.0009483376
894,0.935483870967742,0.6875,-0.0005523567
895,1.0,0.6875,-0.0001385652
896,-1.0,0.75,-0.0008170225
897,-0.935483870967742,0.75,-0.0009870247
898,-0.8709677419354839,0.75,-0.0012800003
899,-0.8064516129032258,0.75,-0.0013401066
900,-0.7419354838709677,0.75,-0.0010207013
901,-0.6774193548387097,0.75,-0.00041755318
902,-0.6129032258064516,0.75,0.0002655985
903,-0.5483870967741935,0.75,0.00087678945
904,-0.4838709677419355,0.75,0.0013385081
905,-0.4193548387096775,0.75,0.0015073908
906,-0.3548387096774194,0.75,0.0010749139
907,-0.29032258064516125,0.75,0.0003533408
908,-0.22580645161290325,0.75,0.0016674874
909,-0.16129032258064524,0.75,0.0051159267
910,-0.09677419354838712,0.75,0.0076017613
911,-0.032258064516129004,0.75,0.008457996
912,0.032258064516129004,0.75,0.00767921
913,0.09677419354838701,0.75,0.0048742928
914,0.16129032258064502,0.75,0.001202048
915,0.22580645161290325,0.75,-0.0008162521
916,0.29032258064516125,0.75,-9.821821e-05
917,0.35483870967741926,0.75,0.0019415789
918,0.4193548387096775,0.75,0.0033550586
919,0.4838709677419355,0.75,0.0034197269
920,0.5483870967741935,0.75,0.0024934937
921,0.6129032258064515,0.75,0.0011958444
922,0.6774193548387095,0.75,1.99317e-05
923,0.7419354838709677,0.75,-0.0007456441
924,0.8064516129032258,0.75,-0.0010147076
925,0.8709677419354838,0.75,-0.00085949805
926,0.935483870967742,0.75,-0.00043136365
927,1.0,0.75,9.721215e-05
928,-1.0,0.8125,-0.0006971725
929,-0.935483870967742,0.8125,-0.0007978621
930,-0.8709677419354839,0.8125,-0.00096927525
931,-0.8064516129032258,0.8125,-0.0009853893
932,-0.7419354838709677,0.8125,-0.0007819665
933,-0.6774193548387097,0.8125,-0.00043319905
934,-0.6129032258064516,0.8125,-5.22193e-05
935,-0.5483870967741935,0.8125,0.0002859427
936,-0.4838709677419355,0.8125,0.0005085309
937,-0.4193548387096775,0.8125,0.00042485364
938,-0.3548387096774194,0.8125,-0.00017709387
939,-0.29032258064516125,0.8125,-0.0003985061
940,-0.22580645161290325,0.8125,0.0017397037
941,-0.16129032258064524,0.8125,0.0052503175
942,-0.09677419354838712,0.8125,0.0077928603
943,-0.032258064516129004,0.8125,0.008728914
944,0.032258064516129004,0.8125,0.0077834437
945,0.09677419354838701,0.8125,0.0048337276
946,0.16129032258064502,0.8125,0.0011893553
947,0.22580645161290325,0.8125,-0.0009485681
948,0.29032258064516125,0.8125,-0.00069038104
949,0.35483870967741926,0.8125,0.0009928683
950,0.4193548387096775,0.8125,0.0025199703
951,0.4838709677419355,0.8125,0.0029493326
952,0.5483870967741935,0.8125,0.0023416614
953,0.6129032258064515,0.8125,0.0012357308
954,0.6774193548387095,0.8125,0.00014402356
955,0.7419354838709677,0.8125,-0.0006079891
956,0.8064516129032258,0.8125,-0.00089230284
957,0.8709677419354838,0.8125,-0.00073790853
958,0.935483870967742,0.8125,-0.00026049968
959,1.0,0.8125,0.00039936672
960,-1.0,0.875,-0.0005128451
961,-0.935483870967742,0.875,-0.0004351379
962,-0.8709677419354839,0.875,-0.00044537522
963,-0.8064516129032258,0.875,-0.0004168545
964,-0.7419354838709677,0.875,-0.0003185725
965,-0.6774193548387097,0.875,-0.00018866354
966,-0.6129032258064516,0.875,-7.393738e-05
967,-0.5483870967741935,0.875,-7.8402045e-06
968,-0.4838709677419355,0.875,-5.92953e-05
969,-0.4193548387096775,0.875,-0.00039552854
970,-0.3548387096774194,0.875,-0.000982472
971,-0.29032258064516125,0.875,-0.00067782146
972,-0.22580645161290325,0.875,0.0015409213
973,-0.16129032258064524,0.875,0.004488232
974,-0.09677419354838712,0.875,0.006650812
975,-0.032258064516129004,0.875,0.007459323
976,0.032258064516129004,0.875,0.0065671103
977,0.09677419354838701,0.875,0.003998452
978,0.16129032258064502,0.875,0.0009596445
979,0.22580645161290325,0.875,-0.0008340308
980,0.29032258064516125,0.875,-0.00079809804
981,0.35483870967741926,0.875,0.000380049
982,0.4193548387096775,0.875,0.0016543276
983,0.4838709677419355,0.875,0.0022327262
984,0.5483870967741935,0.875,0.001933452
985,0.6129032258064515,0.875,0.0010938369
986,0.6774193548387095,0.875,0.00016910529
987,0.7419354838709677,0.875,-0.0005069978
988,0.8064516129032258,0.875,-0.00076907594
989,0.8709677419354838,0.875,-0.00059411756
990,0.935483870967742,0.875,-4.7372887e-05
991,1.0,0.875,0.00077289785
992,-1.0,0.9375,-0.00025878032
993,-0.935483870967742,0.9375,8.424351e-05
994,-0.8709677419354839,0.9375,0.0002793129
995,-0.8064516129032258,0.9375,0.00038577092
996,-0.7419354838709677,0.9375,0.0004208756
997,-0.6774193548387097,0.9375,0.00038140733
998,-0.6129032258064516,0.9375,0.0002631296
999,-0.5483870967741935,0.9375,6.382227e-05
1000,-0.4838709677419355,0.9375,-0.00024751126
1001,-0.4193548387096775,0.9375,-0.00072246295
1002,-0.3548387096774194,0.9375,-0.0011264114
1003,-0.29032258064516125,0.9375,-0.0006778523
1004,-0.22580645161290325,0.9375,0.000867106
1005,-0.16129032258064524,0.9375,0.0027711394
1006,-0.09677419354838712,0.9375,0.0042445315
1007,-0.032258064516129004,0.9375,0.004836782
1008,0.032258064516129004,0.9375,0.0042033913
1009,0.09677419354838701,0.9375,0.0024049347
1010,0.16129032258064502,0.9375,0.00036449108
1011,0.22580645161290325,0.9375,-0.000741174
1012,0.29032258064516125,0.9375,-0.000606267
1013,0.35483870967741926,0.9375,0.00021881377
1014,0.4193548387096775,0.9375,0.0010697877
1015,0.4838709677419355,0.9375,0.001502947
1016,0.5483870967741935,0.9375,0.0013533802
1017,0.6129032258064515,0.9375,0.00077116187
1018,0.6774193548387095,0.9375,7.014084e-05
1019,0.7419354838709677,0.9375,-0.00046488032
1020,0.8064516129032258,0.9375,-0.00065611425
1021,0.8709677419354838,0.9375,-0.00043128087
1022,0.935483870967742,0.9375,0.00020790812
1023,1.0,0.9375,0.001223237


==> visu/tikz_csvs_two_dim/result_best_run_KS_ns/gt_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,0.0
1,-0.935483870967742,-1.0,0.0
2,-0.8709677419354839,-1.0,0.0
3,-0.8064516129032258,-1.0,0.0
4,-0.7419354838709677,-1.0,0.0
5,-0.6774193548387097,-1.0,0.0
6,-0.6129032258064516,-1.0,0.0
7,-0.5483870967741935,-1.0,0.0
8,-0.4838709677419355,-1.0,0.0
9,-0.4193548387096775,-1.0,0.0
10,-0.3548387096774194,-1.0,0.0
11,-0.29032258064516125,-1.0,0.0
12,-0.22580645161290325,-1.0,0.0
13,-0.16129032258064524,-1.0,0.0
14,-0.09677419354838712,-1.0,0.0
15,-0.032258064516129004,-1.0,0.0
16,0.032258064516129004,-1.0,0.0
17,0.09677419354838701,-1.0,0.0
18,0.16129032258064502,-1.0,0.0
19,0.22580645161290325,-1.0,0.0
20,0.29032258064516125,-1.0,0.0
21,0.35483870967741926,-1.0,0.0
22,0.4193548387096775,-1.0,0.0
23,0.4838709677419355,-1.0,0.0
24,0.5483870967741935,-1.0,0.0
25,0.6129032258064515,-1.0,0.0
26,0.6774193548387095,-1.0,0.0
27,0.7419354838709677,-1.0,0.0
28,0.8064516129032258,-1.0,0.0
29,0.8709677419354838,-1.0,0.0
30,0.935483870967742,-1.0,0.0
31,1.0,-1.0,0.0
32,-1.0,-0.9375,0.0
33,-0.935483870967742,-0.9375,0.0
34,-0.8709677419354839,-0.9375,0.0
35,-0.8064516129032258,-0.9375,0.0
36,-0.7419354838709677,-0.9375,0.0
37,-0.6774193548387097,-0.9375,0.0
38,-0.6129032258064516,-0.9375,0.0
39,-0.5483870967741935,-0.9375,0.0
40,-0.4838709677419355,-0.9375,0.0
41,-0.4193548387096775,-0.9375,0.0
42,-0.3548387096774194,-0.9375,0.0
43,-0.29032258064516125,-0.9375,0.0
44,-0.22580645161290325,-0.9375,0.0
45,-0.16129032258064524,-0.9375,0.0
46,-0.09677419354838712,-0.9375,0.0
47,-0.032258064516129004,-0.9375,0.0
48,0.032258064516129004,-0.9375,0.0
49,0.09677419354838701,-0.9375,0.0
50,0.16129032258064502,-0.9375,0.0
51,0.22580645161290325,-0.9375,0.0
52,0.29032258064516125,-0.9375,0.0
53,0.35483870967741926,-0.9375,0.0
54,0.4193548387096775,-0.9375,0.0
55,0.4838709677419355,-0.9375,0.0
56,0.5483870967741935,-0.9375,0.0
57,0.6129032258064515,-0.9375,0.0
58,0.6774193548387095,-0.9375,0.0
59,0.7419354838709677,-0.9375,0.0
60,0.8064516129032258,-0.9375,0.0
61,0.8709677419354838,-0.9375,0.0
62,0.935483870967742,-0.9375,0.0
63,1.0,-0.9375,0.0
64,-1.0,-0.875,0.0
65,-0.935483870967742,-0.875,0.0
66,-0.8709677419354839,-0.875,0.0
67,-0.8064516129032258,-0.875,0.0
68,-0.7419354838709677,-0.875,0.0
69,-0.6774193548387097,-0.875,0.0
70,-0.6129032258064516,-0.875,0.0
71,-0.5483870967741935,-0.875,0.0
72,-0.4838709677419355,-0.875,0.0
73,-0.4193548387096775,-0.875,0.0
74,-0.3548387096774194,-0.875,0.0
75,-0.29032258064516125,-0.875,0.0
76,-0.22580645161290325,-0.875,0.0
77,-0.16129032258064524,-0.875,0.0
78,-0.09677419354838712,-0.875,0.0
79,-0.032258064516129004,-0.875,0.0
80,0.032258064516129004,-0.875,0.0
81,0.09677419354838701,-0.875,0.0
82,0.16129032258064502,-0.875,0.0
83,0.22580645161290325,-0.875,0.0
84,0.29032258064516125,-0.875,0.0
85,0.35483870967741926,-0.875,0.0
86,0.4193548387096775,-0.875,0.0
87,0.4838709677419355,-0.875,0.0
88,0.5483870967741935,-0.875,0.0
89,0.6129032258064515,-0.875,0.0
90,0.6774193548387095,-0.875,0.0
91,0.7419354838709677,-0.875,0.0
92,0.8064516129032258,-0.875,0.0
93,0.8709677419354838,-0.875,0.0
94,0.935483870967742,-0.875,0.0
95,1.0,-0.875,0.0
96,-1.0,-0.8125,0.0
97,-0.935483870967742,-0.8125,0.0
98,-0.8709677419354839,-0.8125,0.0
99,-0.8064516129032258,-0.8125,0.0
100,-0.7419354838709677,-0.8125,0.0
101,-0.6774193548387097,-0.8125,0.0
102,-0.6129032258064516,-0.8125,0.0
103,-0.5483870967741935,-0.8125,0.0
104,-0.4838709677419355,-0.8125,0.0
105,-0.4193548387096775,-0.8125,0.0
106,-0.3548387096774194,-0.8125,0.0
107,-0.29032258064516125,-0.8125,0.0
108,-0.22580645161290325,-0.8125,0.0
109,-0.16129032258064524,-0.8125,0.0
110,-0.09677419354838712,-0.8125,0.0
111,-0.032258064516129004,-0.8125,0.0
112,0.032258064516129004,-0.8125,0.0
113,0.09677419354838701,-0.8125,0.0
114,0.16129032258064502,-0.8125,0.0
115,0.22580645161290325,-0.8125,0.0
116,0.29032258064516125,-0.8125,0.0
117,0.35483870967741926,-0.8125,0.0
118,0.4193548387096775,-0.8125,0.0
119,0.4838709677419355,-0.8125,0.0
120,0.5483870967741935,-0.8125,0.0
121,0.6129032258064515,-0.8125,0.0
122,0.6774193548387095,-0.8125,0.0
123,0.7419354838709677,-0.8125,0.0
124,0.8064516129032258,-0.8125,0.0
125,0.8709677419354838,-0.8125,0.0
126,0.935483870967742,-0.8125,0.0
127,1.0,-0.8125,0.0
128,-1.0,-0.75,0.0
129,-0.935483870967742,-0.75,0.0
130,-0.8709677419354839,-0.75,0.0
131,-0.8064516129032258,-0.75,0.0
132,-0.7419354838709677,-0.75,0.0
133,-0.6774193548387097,-0.75,0.0
134,-0.6129032258064516,-0.75,0.0
135,-0.5483870967741935,-0.75,0.0
136,-0.4838709677419355,-0.75,0.0
137,-0.4193548387096775,-0.75,0.0
138,-0.3548387096774194,-0.75,0.0
139,-0.29032258064516125,-0.75,0.0
140,-0.22580645161290325,-0.75,0.0
141,-0.16129032258064524,-0.75,0.0
142,-0.09677419354838712,-0.75,0.0
143,-0.032258064516129004,-0.75,0.0
144,0.032258064516129004,-0.75,0.0
145,0.09677419354838701,-0.75,0.0
146,0.16129032258064502,-0.75,0.0
147,0.22580645161290325,-0.75,0.0
148,0.29032258064516125,-0.75,0.0
149,0.35483870967741926,-0.75,0.0
150,0.4193548387096775,-0.75,0.0
151,0.4838709677419355,-0.75,0.0
152,0.5483870967741935,-0.75,0.0
153,0.6129032258064515,-0.75,0.0
154,0.6774193548387095,-0.75,0.0
155,0.7419354838709677,-0.75,0.0
156,0.8064516129032258,-0.75,0.0
157,0.8709677419354838,-0.75,0.0
158,0.935483870967742,-0.75,0.0
159,1.0,-0.75,0.0
160,-1.0,-0.6875,0.0
161,-0.935483870967742,-0.6875,0.0
162,-0.8709677419354839,-0.6875,0.0
163,-0.8064516129032258,-0.6875,0.0
164,-0.7419354838709677,-0.6875,0.0
165,-0.6774193548387097,-0.6875,0.0
166,-0.6129032258064516,-0.6875,0.0
167,-0.5483870967741935,-0.6875,0.0
168,-0.4838709677419355,-0.6875,0.0
169,-0.4193548387096775,-0.6875,0.0
170,-0.3548387096774194,-0.6875,0.0
171,-0.29032258064516125,-0.6875,0.0
172,-0.22580645161290325,-0.6875,0.0
173,-0.16129032258064524,-0.6875,0.0
174,-0.09677419354838712,-0.6875,0.0
175,-0.032258064516129004,-0.6875,0.0
176,0.032258064516129004,-0.6875,0.0
177,0.09677419354838701,-0.6875,0.0
178,0.16129032258064502,-0.6875,0.0
179,0.22580645161290325,-0.6875,0.0
180,0.29032258064516125,-0.6875,0.0
181,0.35483870967741926,-0.6875,0.0
182,0.4193548387096775,-0.6875,0.0
183,0.4838709677419355,-0.6875,0.0
184,0.5483870967741935,-0.6875,0.0
185,0.6129032258064515,-0.6875,0.0
186,0.6774193548387095,-0.6875,0.0
187,0.7419354838709677,-0.6875,0.0
188,0.8064516129032258,-0.6875,0.0
189,0.8709677419354838,-0.6875,0.0
190,0.935483870967742,-0.6875,0.0
191,1.0,-0.6875,0.0
192,-1.0,-0.625,0.0
193,-0.935483870967742,-0.625,0.0
194,-0.8709677419354839,-0.625,0.0
195,-0.8064516129032258,-0.625,0.0
196,-0.7419354838709677,-0.625,0.0
197,-0.6774193548387097,-0.625,0.0
198,-0.6129032258064516,-0.625,0.0
199,-0.5483870967741935,-0.625,0.0
200,-0.4838709677419355,-0.625,0.0
201,-0.4193548387096775,-0.625,0.0
202,-0.3548387096774194,-0.625,0.0
203,-0.29032258064516125,-0.625,0.0
204,-0.22580645161290325,-0.625,0.0
205,-0.16129032258064524,-0.625,0.0
206,-0.09677419354838712,-0.625,0.0
207,-0.032258064516129004,-0.625,0.0
208,0.032258064516129004,-0.625,0.0
209,0.09677419354838701,-0.625,0.0
210,0.16129032258064502,-0.625,0.0
211,0.22580645161290325,-0.625,0.0
212,0.29032258064516125,-0.625,0.0
213,0.35483870967741926,-0.625,0.0
214,0.4193548387096775,-0.625,0.0
215,0.4838709677419355,-0.625,0.0
216,0.5483870967741935,-0.625,0.0
217,0.6129032258064515,-0.625,0.0
218,0.6774193548387095,-0.625,0.0
219,0.7419354838709677,-0.625,0.0
220,0.8064516129032258,-0.625,0.0
221,0.8709677419354838,-0.625,0.0
222,0.935483870967742,-0.625,0.0
223,1.0,-0.625,0.0
224,-1.0,-0.5625,0.0
225,-0.935483870967742,-0.5625,0.0
226,-0.8709677419354839,-0.5625,0.0
227,-0.8064516129032258,-0.5625,0.0
228,-0.7419354838709677,-0.5625,0.0
229,-0.6774193548387097,-0.5625,0.0
230,-0.6129032258064516,-0.5625,0.0
231,-0.5483870967741935,-0.5625,0.0
232,-0.4838709677419355,-0.5625,0.0
233,-0.4193548387096775,-0.5625,0.0
234,-0.3548387096774194,-0.5625,0.0
235,-0.29032258064516125,-0.5625,0.0
236,-0.22580645161290325,-0.5625,0.0
237,-0.16129032258064524,-0.5625,0.0
238,-0.09677419354838712,-0.5625,0.0
239,-0.032258064516129004,-0.5625,0.0
240,0.032258064516129004,-0.5625,0.0
241,0.09677419354838701,-0.5625,0.0
242,0.16129032258064502,-0.5625,0.0
243,0.22580645161290325,-0.5625,0.0
244,0.29032258064516125,-0.5625,0.0
245,0.35483870967741926,-0.5625,0.0
246,0.4193548387096775,-0.5625,0.0
247,0.4838709677419355,-0.5625,0.0
248,0.5483870967741935,-0.5625,0.0
249,0.6129032258064515,-0.5625,0.0
250,0.6774193548387095,-0.5625,0.0
251,0.7419354838709677,-0.5625,0.0
252,0.8064516129032258,-0.5625,0.0
253,0.8709677419354838,-0.5625,0.0
254,0.935483870967742,-0.5625,0.0
255,1.0,-0.5625,0.0
256,-1.0,-0.5,0.0
257,-0.935483870967742,-0.5,0.0
258,-0.8709677419354839,-0.5,0.0
259,-0.8064516129032258,-0.5,0.0
260,-0.7419354838709677,-0.5,0.0
261,-0.6774193548387097,-0.5,0.0
262,-0.6129032258064516,-0.5,0.0
263,-0.5483870967741935,-0.5,0.0
264,-0.4838709677419355,-0.5,0.0
265,-0.4193548387096775,-0.5,0.0
266,-0.3548387096774194,-0.5,0.0
267,-0.29032258064516125,-0.5,0.0
268,-0.22580645161290325,-0.5,0.0
269,-0.16129032258064524,-0.5,0.0
270,-0.09677419354838712,-0.5,0.0
271,-0.032258064516129004,-0.5,0.0
272,0.032258064516129004,-0.5,0.0
273,0.09677419354838701,-0.5,0.0
274,0.16129032258064502,-0.5,0.0
275,0.22580645161290325,-0.5,0.0
276,0.29032258064516125,-0.5,0.0
277,0.35483870967741926,-0.5,0.0
278,0.4193548387096775,-0.5,0.0
279,0.4838709677419355,-0.5,0.0
280,0.5483870967741935,-0.5,0.0
281,0.6129032258064515,-0.5,0.0
282,0.6774193548387095,-0.5,0.0
283,0.7419354838709677,-0.5,0.0
284,0.8064516129032258,-0.5,0.0
285,0.8709677419354838,-0.5,0.0
286,0.935483870967742,-0.5,0.0
287,1.0,-0.5,0.0
288,-1.0,-0.4375,0.0
289,-0.935483870967742,-0.4375,0.0
290,-0.8709677419354839,-0.4375,0.0
291,-0.8064516129032258,-0.4375,0.0
292,-0.7419354838709677,-0.4375,0.0
293,-0.6774193548387097,-0.4375,0.0
294,-0.6129032258064516,-0.4375,0.0
295,-0.5483870967741935,-0.4375,0.0
296,-0.4838709677419355,-0.4375,0.0
297,-0.4193548387096775,-0.4375,0.0
298,-0.3548387096774194,-0.4375,0.0
299,-0.29032258064516125,-0.4375,0.0
300,-0.22580645161290325,-0.4375,8.564093e-07
301,-0.16129032258064524,-0.4375,0.00028840365
302,-0.09677419354838712,-0.4375,0.0015035107
303,-0.032258064516129004,-0.4375,0.0028087755
304,0.032258064516129004,-0.4375,0.0028087755
305,0.09677419354838701,-0.4375,0.0015035107
306,0.16129032258064502,-0.4375,0.00028840365
307,0.22580645161290325,-0.4375,8.564093e-07
308,0.29032258064516125,-0.4375,0.0
309,0.35483870967741926,-0.4375,0.0
310,0.4193548387096775,-0.4375,0.0
311,0.4838709677419355,-0.4375,0.0
312,0.5483870967741935,-0.4375,0.0
313,0.6129032258064515,-0.4375,0.0
314,0.6774193548387095,-0.4375,0.0
315,0.7419354838709677,-0.4375,0.0
316,0.8064516129032258,-0.4375,0.0
317,0.8709677419354838,-0.4375,0.0
318,0.935483870967742,-0.4375,0.0
319,1.0,-0.4375,0.0
320,-1.0,-0.375,0.0
321,-0.935483870967742,-0.375,0.0
322,-0.8709677419354839,-0.375,0.0
323,-0.8064516129032258,-0.375,0.0
324,-0.7419354838709677,-0.375,0.0
325,-0.6774193548387097,-0.375,0.0
326,-0.6129032258064516,-0.375,0.0
327,-0.5483870967741935,-0.375,0.0
328,-0.4838709677419355,-0.375,0.0
329,-0.4193548387096775,-0.375,0.0
330,-0.3548387096774194,-0.375,0.0
331,-0.29032258064516125,-0.375,0.000101412275
332,-0.22580645161290325,-0.375,0.0029750078
333,-0.16129032258064524,-0.375,0.012361746
334,-0.09677419354838712,-0.375,0.02560999
335,-0.032258064516129004,-0.375,0.03526191
336,0.032258064516129004,-0.375,0.03526191
337,0.09677419354838701,-0.375,0.02560999
338,0.16129032258064502,-0.375,0.012361746
339,0.22580645161290325,-0.375,0.0029750078
340,0.29032258064516125,-0.375,0.000101412275
341,0.35483870967741926,-0.375,0.0
342,0.4193548387096775,-0.375,0.0
343,0.4838709677419355,-0.375,0.0
344,0.5483870967741935,-0.375,0.0
345,0.6129032258064515,-0.375,0.0
346,0.6774193548387095,-0.375,0.0
347,0.7419354838709677,-0.375,0.0
348,0.8064516129032258,-0.375,0.0
349,0.8709677419354838,-0.375,0.0
350,0.935483870967742,-0.375,0.0
351,1.0,-0.375,0.0
352,-1.0,-0.3125,0.0
353,-0.935483870967742,-0.3125,0.0
354,-0.8709677419354839,-0.3125,0.0
355,-0.8064516129032258,-0.3125,0.0
356,-0.7419354838709677,-0.3125,0.0
357,-0.6774193548387097,-0.3125,0.0
358,-0.6129032258064516,-0.3125,0.0
359,-0.5483870967741935,-0.3125,0.0
360,-0.4838709677419355,-0.3125,0.0
361,-0.4193548387096775,-0.3125,0.0
362,-0.3548387096774194,-0.3125,0.00012498038
363,-0.29032258064516125,-0.3125,0.005491864
364,-0.22580645161290325,-0.3125,0.027016185
365,-0.16129032258064524,-0.3125,0.06520107
366,-0.09677419354838712,-0.3125,0.10698502
367,-0.032258064516129004,-0.3125,0.1341628
368,0.032258064516129004,-0.3125,0.1341628
369,0.09677419354838701,-0.3125,0.10698502
370,0.16129032258064502,-0.3125,0.06520107
371,0.22580645161290325,-0.3125,0.027016185
372,0.29032258064516125,-0.3125,0.005491864
373,0.35483870967741926,-0.3125,0.00012498038
374,0.4193548387096775,-0.3125,0.0
375,0.4838709677419355,-0.3125,0.0
376,0.5483870967741935,-0.3125,0.0
377,0.6129032258064515,-0.3125,0.0
378,0.6774193548387095,-0.3125,0.0
379,0.7419354838709677,-0.3125,0.0
380,0.8064516129032258,-0.3125,0.0
381,0.8709677419354838,-0.3125,0.0
382,0.935483870967742,-0.3125,0.0
383,1.0,-0.3125,0.0
384,-1.0,-0.25,0.0
385,-0.935483870967742,-0.25,0.0
386,-0.8709677419354839,-0.25,0.0
387,-0.8064516129032258,-0.25,0.0
388,-0.7419354838709677,-0.25,0.0
389,-0.6774193548387097,-0.25,0.0
390,-0.6129032258064516,-0.25,0.0
391,-0.5483870967741935,-0.25,0.0
392,-0.4838709677419355,-0.25,0.0
393,-0.4193548387096775,-0.25,4.7019776e-06
394,-0.3548387096774194,-0.25,0.0036835496
395,-0.29032258064516125,-0.25,0.029051881
396,-0.22580645161290325,-0.25,0.08890296
397,-0.16129032258064524,-0.25,0.17408982
398,-0.09677419354838712,-0.25,0.2577713
399,-0.032258064516129004,-0.25,0.3094406
400,0.032258064516129004,-0.25,0.3094406
401,0.09677419354838701,-0.25,0.2577713
402,0.16129032258064502,-0.25,0.17408982
403,0.22580645161290325,-0.25,0.08890296
404,0.29032258064516125,-0.25,0.029051881
405,0.35483870967741926,-0.25,0.0036835496
406,0.4193548387096775,-0.25,4.7019776e-06
407,0.4838709677419355,-0.25,0.0
408,0.5483870967741935,-0.25,0.0
409,0.6129032258064515,-0.25,0.0
410,0.6774193548387095,-0.25,0.0
411,0.7419354838709677,-0.25,0.0
412,0.8064516129032258,-0.25,0.0
413,0.8709677419354838,-0.25,0.0
414,0.935483870967742,-0.25,0.0
415,1.0,-0.25,0.0
416,-1.0,-0.1875,0.0
417,-0.935483870967742,-0.1875,0.0
418,-0.8709677419354839,-0.1875,0.0
419,-0.8064516129032258,-0.1875,0.0
420,-0.7419354838709677,-0.1875,0.0
421,-0.6774193548387097,-0.1875,0.0
422,-0.6129032258064516,-0.1875,0.0
423,-0.5483870967741935,-0.1875,0.0
424,-0.4838709677419355,-0.1875,0.0
425,-0.4193548387096775,-0.1875,0.0005913474
426,-0.3548387096774194,-0.1875,0.016013877
427,-0.29032258064516125,-0.1875,0.074376315
428,-0.22580645161290325,-0.1875,0.18453588
429,-0.16129032258064524,-0.1875,0.32547408
430,-0.09677419354838712,-0.1875,0.45635787
431,-0.032258064516129004,-0.1875,0.5349295
432,0.032258064516129004,-0.1875,0.5349295
433,0.09677419354838701,-0.1875,0.45635787
434,0.16129032258064502,-0.1875,0.32547408
435,0.22580645161290325,-0.1875,0.18453588
436,0.29032258064516125,-0.1875,0.074376315
437,0.35483870967741926,-0.1875,0.016013877
438,0.4193548387096775,-0.1875,0.0005913474
439,0.4838709677419355,-0.1875,0.0
440,0.5483870967741935,-0.1875,0.0
441,0.6129032258064515,-0.1875,0.0
442,0.6774193548387095,-0.1875,0.0
443,0.7419354838709677,-0.1875,0.0
444,0.8064516129032258,-0.1875,0.0
445,0.8709677419354838,-0.1875,0.0
446,0.935483870967742,-0.1875,0.0
447,1.0,-0.1875,0.0
448,-1.0,-0.125,0.0
449,-0.935483870967742,-0.125,0.0
450,-0.8709677419354839,-0.125,0.0
451,-0.8064516129032258,-0.125,0.0
452,-0.7419354838709677,-0.125,0.0
453,-0.6774193548387097,-0.125,0.0
454,-0.6129032258064516,-0.125,0.0
455,-0.5483870967741935,-0.125,0.0
456,-0.4838709677419355,-0.125,9.059472e-13
457,-0.4193548387096775,-0.125,0.0030016103
458,-0.3548387096774194,-0.125,0.035431568
459,-0.29032258064516125,-0.125,0.12990372
460,-0.22580645161290325,-0.125,0.2895402
461,-0.16129032258064524,-0.125,0.48250407
462,-0.09677419354838712,-0.125,0.65621376
463,-0.032258064516129004,-0.125,0.7588487
464,0.032258064516129004,-0.125,0.7588487
465,0.09677419354838701,-0.125,0.65621376
466,0.16129032258064502,-0.125,0.48250407
467,0.22580645161290325,-0.125,0.2895402
468,0.29032258064516125,-0.125,0.12990372
469,0.35483870967741926,-0.125,0.035431568
470,0.4193548387096775,-0.125,0.0030016103
471,0.4838709677419355,-0.125,9.059472e-13
472,0.5483870967741935,-0.125,0.0
473,0.6129032258064515,-0.125,0.0
474,0.6774193548387095,-0.125,0.0
475,0.7419354838709677,-0.125,0.0
476,0.8064516129032258,-0.125,0.0
477,0.8709677419354838,-0.125,0.0
478,0.935483870967742,-0.125,0.0
479,1.0,-0.125,0.0
480,-1.0,-0.0625,0.0
481,-0.935483870967742,-0.0625,0.0
482,-0.8709677419354839,-0.0625,0.0
483,-0.8064516129032258,-0.0625,0.0
484,-0.7419354838709677,-0.0625,0.0
485,-0.6774193548387097,-0.0625,0.0
486,-0.6129032258064516,-0.0625,0.0
487,-0.5483870967741935,-0.0625,0.0
488,-0.4838709677419355,-0.0625,5.242638e-06
489,-0.4193548387096775,-0.0625,0.0062296162
490,-0.3548387096774194,-0.0625,0.053409148
491,-0.29032258064516125,-0.0625,0.1754787
492,-0.22580645161290325,-0.0625,0.37094992
493,-0.16129032258064524,-0.0625,0.60055923
494,-0.09677419354838712,-0.0625,0.80397433
495,-0.032258064516129004,-0.0625,0.92316914
496,0.032258064516129004,-0.0625,0.92316914
497,0.09677419354838701,-0.0625,0.80397433
498,0.16129032258064502,-0.0625,0.60055923
499,0.22580645161290325,-0.0625,0.37094992
500,0.29032258064516125,-0.0625,0.1754787
501,0.35483870967741926,-0.0625,0.053409148
502,0.4193548387096775,-0.0625,0.0062296162
503,0.4838709677419355,-0.0625,5.242638e-06
504,0.5483870967741935,-0.0625,0.0
505,0.6129032258064515,-0.0625,0.0
506,0.6774193548387095,-0.0625,0.0
507,0.7419354838709677,-0.0625,0.0
508,0.8064516129032258,-0.0625,0.0
509,0.8709677419354838,-0.0625,0.0
510,0.935483870967742,-0.0625,0.0
511,1.0,-0.0625,0.0
512,-1.0,0.0,0.0
513,-0.935483870967742,0.0,0.0
514,-0.8709677419354839,0.0,0.0
515,-0.8064516129032258,0.0,0.0
516,-0.7419354838709677,0.0,0.0
517,-0.6774193548387097,0.0,0.0
518,-0.6129032258064516,0.0,0.0
519,-0.5483870967741935,0.0,0.0
520,-0.4838709677419355,0.0,1.6234073e-05
521,-0.4193548387096775,0.0,0.007735461
522,-0.3548387096774194,0.0,0.06069879
523,-0.29032258064516125,0.0,0.19304752
524,-0.22580645161290325,0.0,0.4015616
525,-0.16129032258064524,0.0,0.6443459
526,-0.09677419354838712,0.0,0.8583677
527,-0.032258064516129004,0.0,0.9834544
528,0.032258064516129004,0.0,0.9834544
529,0.09677419354838701,0.0,0.8583677
530,0.16129032258064502,0.0,0.6443459
531,0.22580645161290325,0.0,0.4015616
532,0.29032258064516125,0.0,0.19304752
533,0.35483870967741926,0.0,0.06069879
534,0.4193548387096775,0.0,0.007735461
535,0.4838709677419355,0.0,1.6234073e-05
536,0.5483870967741935,0.0,0.0
537,0.6129032258064515,0.0,0.0
538,0.6774193548387095,0.0,0.0
539,0.7419354838709677,0.0,0.0
540,0.8064516129032258,0.0,0.0
541,0.8709677419354838,0.0,0.0
542,0.935483870967742,0.0,0.0
543,1.0,0.0,0.0
544,-1.0,0.0625,0.0
545,-0.935483870967742,0.0625,0.0
546,-0.8709677419354839,0.0625,0.0
547,-0.8064516129032258,0.0625,0.0
548,-0.7419354838709677,0.0625,0.0
549,-0.6774193548387097,0.0625,0.0
550,-0.6129032258064516,0.0625,0.0
551,-0.5483870967741935,0.0625,0.0
552,-0.4838709677419355,0.0625,5.242638e-06
553,-0.4193548387096775,0.0625,0.0062296162
554,-0.3548387096774194,0.0625,0.053409148
555,-0.29032258064516125,0.0625,0.1754787
556,-0.22580645161290325,0.0625,0.37094992
557,-0.16129032258064524,0.0625,0.60055923
558,-0.09677419354838712,0.0625,0.80397433
559,-0.032258064516129004,0.0625,0.92316914
560,0.032258064516129004,0.0625,0.92316914
561,0.09677419354838701,0.0625,0.80397433
562,0.16129032258064502,0.0625,0.60055923
563,0.22580645161290325,0.0625,0.37094992
564,0.29032258064516125,0.0625,0.1754787
565,0.35483870967741926,0.0625,0.053409148
566,0.4193548387096775,0.0625,0.0062296162
567,0.4838709677419355,0.0625,5.242638e-06
568,0.5483870967741935,0.0625,0.0
569,0.6129032258064515,0.0625,0.0
570,0.6774193548387095,0.0625,0.0
571,0.7419354838709677,0.0625,0.0
572,0.8064516129032258,0.0625,0.0
573,0.8709677419354838,0.0625,0.0
574,0.935483870967742,0.0625,0.0
575,1.0,0.0625,0.0
576,-1.0,0.125,0.0
577,-0.935483870967742,0.125,0.0
578,-0.8709677419354839,0.125,0.0
579,-0.8064516129032258,0.125,0.0
580,-0.7419354838709677,0.125,0.0
581,-0.6774193548387097,0.125,0.0
582,-0.6129032258064516,0.125,0.0
583,-0.5483870967741935,0.125,0.0
584,-0.4838709677419355,0.125,9.059472e-13
585,-0.4193548387096775,0.125,0.0030016103
586,-0.3548387096774194,0.125,0.035431568
587,-0.29032258064516125,0.125,0.12990372
588,-0.22580645161290325,0.125,0.2895402
589,-0.16129032258064524,0.125,0.48250407
590,-0.09677419354838712,0.125,0.65621376
591,-0.032258064516129004,0.125,0.7588487
592,0.032258064516129004,0.125,0.7588487
593,0.09677419354838701,0.125,0.65621376
594,0.16129032258064502,0.125,0.48250407
595,0.22580645161290325,0.125,0.2895402
596,0.29032258064516125,0.125,0.12990372
597,0.35483870967741926,0.125,0.035431568
598,0.4193548387096775,0.125,0.0030016103
599,0.4838709677419355,0.125,9.059472e-13
600,0.5483870967741935,0.125,0.0
601,0.6129032258064515,0.125,0.0
602,0.6774193548387095,0.125,0.0
603,0.7419354838709677,0.125,0.0
604,0.8064516129032258,0.125,0.0
605,0.8709677419354838,0.125,0.0
606,0.935483870967742,0.125,0.0
607,1.0,0.125,0.0
608,-1.0,0.1875,0.0
609,-0.935483870967742,0.1875,0.0
610,-0.8709677419354839,0.1875,0.0
611,-0.8064516129032258,0.1875,0.0
612,-0.7419354838709677,0.1875,0.0
613,-0.6774193548387097,0.1875,0.0
614,-0.6129032258064516,0.1875,0.0
615,-0.5483870967741935,0.1875,0.0
616,-0.4838709677419355,0.1875,0.0
617,-0.4193548387096775,0.1875,0.0005913474
618,-0.3548387096774194,0.1875,0.016013877
619,-0.29032258064516125,0.1875,0.074376315
620,-0.22580645161290325,0.1875,0.18453588
621,-0.16129032258064524,0.1875,0.32547408
622,-0.09677419354838712,0.1875,0.45635787
623,-0.032258064516129004,0.1875,0.5349295
624,0.032258064516129004,0.1875,0.5349295
625,0.09677419354838701,0.1875,0.45635787
626,0.16129032258064502,0.1875,0.32547408
627,0.22580645161290325,0.1875,0.18453588
628,0.29032258064516125,0.1875,0.074376315
629,0.35483870967741926,0.1875,0.016013877
630,0.4193548387096775,0.1875,0.0005913474
631,0.4838709677419355,0.1875,0.0
632,0.5483870967741935,0.1875,0.0
633,0.6129032258064515,0.1875,0.0
634,0.6774193548387095,0.1875,0.0
635,0.7419354838709677,0.1875,0.0
636,0.8064516129032258,0.1875,0.0
637,0.8709677419354838,0.1875,0.0
638,0.935483870967742,0.1875,0.0
639,1.0,0.1875,0.0
640,-1.0,0.25,0.0
641,-0.935483870967742,0.25,0.0
642,-0.8709677419354839,0.25,0.0
643,-0.8064516129032258,0.25,0.0
644,-0.7419354838709677,0.25,0.0
645,-0.6774193548387097,0.25,0.0
646,-0.6129032258064516,0.25,0.0
647,-0.5483870967741935,0.25,0.0
648,-0.4838709677419355,0.25,0.0
649,-0.4193548387096775,0.25,4.7019776e-06
650,-0.3548387096774194,0.25,0.0036835496
651,-0.29032258064516125,0.25,0.029051881
652,-0.22580645161290325,0.25,0.08890296
653,-0.16129032258064524,0.25,0.17408982
654,-0.09677419354838712,0.25,0.2577713
655,-0.032258064516129004,0.25,0.3094406
656,0.032258064516129004,0.25,0.3094406
657,0.09677419354838701,0.25,0.2577713
658,0.16129032258064502,0.25,0.17408982
659,0.22580645161290325,0.25,0.08890296
660,0.29032258064516125,0.25,0.029051881
661,0.35483870967741926,0.25,0.0036835496
662,0.4193548387096775,0.25,4.7019776e-06
663,0.4838709677419355,0.25,0.0
664,0.5483870967741935,0.25,0.0
665,0.6129032258064515,0.25,0.0
666,0.6774193548387095,0.25,0.0
667,0.7419354838709677,0.25,0.0
668,0.8064516129032258,0.25,0.0
669,0.8709677419354838,0.25,0.0
670,0.935483870967742,0.25,0.0
671,1.0,0.25,0.0
672,-1.0,0.3125,0.0
673,-0.935483870967742,0.3125,0.0
674,-0.8709677419354839,0.3125,0.0
675,-0.8064516129032258,0.3125,0.0
676,-0.7419354838709677,0.3125,0.0
677,-0.6774193548387097,0.3125,0.0
678,-0.6129032258064516,0.3125,0.0
679,-0.5483870967741935,0.3125,0.0
680,-0.4838709677419355,0.3125,0.0
681,-0.4193548387096775,0.3125,0.0
682,-0.3548387096774194,0.3125,0.00012498038
683,-0.29032258064516125,0.3125,0.005491864
684,-0.22580645161290325,0.3125,0.027016185
685,-0.16129032258064524,0.3125,0.06520107
686,-0.09677419354838712,0.3125,0.10698502
687,-0.032258064516129004,0.3125,0.1341628
688,0.032258064516129004,0.3125,0.1341628
689,0.09677419354838701,0.3125,0.10698502
690,0.16129032258064502,0.3125,0.06520107
691,0.22580645161290325,0.3125,0.027016185
692,0.29032258064516125,0.3125,0.005491864
693,0.35483870967741926,0.3125,0.00012498038
694,0.4193548387096775,0.3125,0.0
695,0.4838709677419355,0.3125,0.0
696,0.5483870967741935,0.3125,0.0
697,0.6129032258064515,0.3125,0.0
698,0.6774193548387095,0.3125,0.0
699,0.7419354838709677,0.3125,0.0
700,0.8064516129032258,0.3125,0.0
701,0.8709677419354838,0.3125,0.0
702,0.935483870967742,0.3125,0.0
703,1.0,0.3125,0.0
704,-1.0,0.375,0.0
705,-0.935483870967742,0.375,0.0
706,-0.8709677419354839,0.375,0.0
707,-0.8064516129032258,0.375,0.0
708,-0.7419354838709677,0.375,0.0
709,-0.6774193548387097,0.375,0.0
710,-0.6129032258064516,0.375,0.0
711,-0.5483870967741935,0.375,0.0
712,-0.4838709677419355,0.375,0.0
713,-0.4193548387096775,0.375,0.0
714,-0.3548387096774194,0.375,0.0
715,-0.29032258064516125,0.375,0.000101412275
716,-0.22580645161290325,0.375,0.0029750078
717,-0.16129032258064524,0.375,0.012361746
718,-0.09677419354838712,0.375,0.02560999
719,-0.032258064516129004,0.375,0.03526191
720,0.032258064516129004,0.375,0.03526191
721,0.09677419354838701,0.375,0.02560999
722,0.16129032258064502,0.375,0.012361746
723,0.22580645161290325,0.375,0.0029750078
724,0.29032258064516125,0.375,0.000101412275
725,0.35483870967741926,0.375,0.0
726,0.4193548387096775,0.375,0.0
727,0.4838709677419355,0.375,0.0
728,0.5483870967741935,0.375,0.0
729,0.6129032258064515,0.375,0.0
730,0.6774193548387095,0.375,0.0
731,0.7419354838709677,0.375,0.0
732,0.8064516129032258,0.375,0.0
733,0.8709677419354838,0.375,0.0
734,0.935483870967742,0.375,0.0
735,1.0,0.375,0.0
736,-1.0,0.4375,0.0
737,-0.935483870967742,0.4375,0.0
738,-0.8709677419354839,0.4375,0.0
739,-0.8064516129032258,0.4375,0.0
740,-0.7419354838709677,0.4375,0.0
741,-0.6774193548387097,0.4375,0.0
742,-0.6129032258064516,0.4375,0.0
743,-0.5483870967741935,0.4375,0.0
744,-0.4838709677419355,0.4375,0.0
745,-0.4193548387096775,0.4375,0.0
746,-0.3548387096774194,0.4375,0.0
747,-0.29032258064516125,0.4375,0.0
748,-0.22580645161290325,0.4375,8.564093e-07
749,-0.16129032258064524,0.4375,0.00028840365
750,-0.09677419354838712,0.4375,0.0015035107
751,-0.032258064516129004,0.4375,0.0028087755
752,0.032258064516129004,0.4375,0.0028087755
753,0.09677419354838701,0.4375,0.0015035107
754,0.16129032258064502,0.4375,0.00028840365
755,0.22580645161290325,0.4375,8.564093e-07
756,0.29032258064516125,0.4375,0.0
757,0.35483870967741926,0.4375,0.0
758,0.4193548387096775,0.4375,0.0
759,0.4838709677419355,0.4375,0.0
760,0.5483870967741935,0.4375,0.0
761,0.6129032258064515,0.4375,0.0
762,0.6774193548387095,0.4375,0.0
763,0.7419354838709677,0.4375,0.0
764,0.8064516129032258,0.4375,0.0
765,0.8709677419354838,0.4375,0.0
766,0.935483870967742,0.4375,0.0
767,1.0,0.4375,0.0
768,-1.0,0.5,0.0
769,-0.935483870967742,0.5,0.0
770,-0.8709677419354839,0.5,0.0
771,-0.8064516129032258,0.5,0.0
772,-0.7419354838709677,0.5,0.0
773,-0.6774193548387097,0.5,0.0
774,-0.6129032258064516,0.5,0.0
775,-0.5483870967741935,0.5,0.0
776,-0.4838709677419355,0.5,0.0
777,-0.4193548387096775,0.5,0.0
778,-0.3548387096774194,0.5,0.0
779,-0.29032258064516125,0.5,0.0
780,-0.22580645161290325,0.5,0.0
781,-0.16129032258064524,0.5,0.0
782,-0.09677419354838712,0.5,0.0
783,-0.032258064516129004,0.5,0.0
784,0.032258064516129004,0.5,0.0
785,0.09677419354838701,0.5,0.0
786,0.16129032258064502,0.5,0.0
787,0.22580645161290325,0.5,0.0
788,0.29032258064516125,0.5,0.0
789,0.35483870967741926,0.5,0.0
790,0.4193548387096775,0.5,0.0
791,0.4838709677419355,0.5,0.0
792,0.5483870967741935,0.5,0.0
793,0.6129032258064515,0.5,0.0
794,0.6774193548387095,0.5,0.0
795,0.7419354838709677,0.5,0.0
796,0.8064516129032258,0.5,0.0
797,0.8709677419354838,0.5,0.0
798,0.935483870967742,0.5,0.0
799,1.0,0.5,0.0
800,-1.0,0.5625,0.0
801,-0.935483870967742,0.5625,0.0
802,-0.8709677419354839,0.5625,0.0
803,-0.8064516129032258,0.5625,0.0
804,-0.7419354838709677,0.5625,0.0
805,-0.6774193548387097,0.5625,0.0
806,-0.6129032258064516,0.5625,0.0
807,-0.5483870967741935,0.5625,0.0
808,-0.4838709677419355,0.5625,0.0
809,-0.4193548387096775,0.5625,0.0
810,-0.3548387096774194,0.5625,0.0
811,-0.29032258064516125,0.5625,0.0
812,-0.22580645161290325,0.5625,0.0
813,-0.16129032258064524,0.5625,0.0
814,-0.09677419354838712,0.5625,0.0
815,-0.032258064516129004,0.5625,0.0
816,0.032258064516129004,0.5625,0.0
817,0.09677419354838701,0.5625,0.0
818,0.16129032258064502,0.5625,0.0
819,0.22580645161290325,0.5625,0.0
820,0.29032258064516125,0.5625,0.0
821,0.35483870967741926,0.5625,0.0
822,0.4193548387096775,0.5625,0.0
823,0.4838709677419355,0.5625,0.0
824,0.5483870967741935,0.5625,0.0
825,0.6129032258064515,0.5625,0.0
826,0.6774193548387095,0.5625,0.0
827,0.7419354838709677,0.5625,0.0
828,0.8064516129032258,0.5625,0.0
829,0.8709677419354838,0.5625,0.0
830,0.935483870967742,0.5625,0.0
831,1.0,0.5625,0.0
832,-1.0,0.625,0.0
833,-0.935483870967742,0.625,0.0
834,-0.8709677419354839,0.625,0.0
835,-0.8064516129032258,0.625,0.0
836,-0.7419354838709677,0.625,0.0
837,-0.6774193548387097,0.625,0.0
838,-0.6129032258064516,0.625,0.0
839,-0.5483870967741935,0.625,0.0
840,-0.4838709677419355,0.625,0.0
841,-0.4193548387096775,0.625,0.0
842,-0.3548387096774194,0.625,0.0
843,-0.29032258064516125,0.625,0.0
844,-0.22580645161290325,0.625,0.0
845,-0.16129032258064524,0.625,0.0
846,-0.09677419354838712,0.625,0.0
847,-0.032258064516129004,0.625,0.0
848,0.032258064516129004,0.625,0.0
849,0.09677419354838701,0.625,0.0
850,0.16129032258064502,0.625,0.0
851,0.22580645161290325,0.625,0.0
852,0.29032258064516125,0.625,0.0
853,0.35483870967741926,0.625,0.0
854,0.4193548387096775,0.625,0.0
855,0.4838709677419355,0.625,0.0
856,0.5483870967741935,0.625,0.0
857,0.6129032258064515,0.625,0.0
858,0.6774193548387095,0.625,0.0
859,0.7419354838709677,0.625,0.0
860,0.8064516129032258,0.625,0.0
861,0.8709677419354838,0.625,0.0
862,0.935483870967742,0.625,0.0
863,1.0,0.625,0.0
864,-1.0,0.6875,0.0
865,-0.935483870967742,0.6875,0.0
866,-0.8709677419354839,0.6875,0.0
867,-0.8064516129032258,0.6875,0.0
868,-0.7419354838709677,0.6875,0.0
869,-0.6774193548387097,0.6875,0.0
870,-0.6129032258064516,0.6875,0.0
871,-0.5483870967741935,0.6875,0.0
872,-0.4838709677419355,0.6875,0.0
873,-0.4193548387096775,0.6875,0.0
874,-0.3548387096774194,0.6875,0.0
875,-0.29032258064516125,0.6875,0.0
876,-0.22580645161290325,0.6875,0.0
877,-0.16129032258064524,0.6875,0.0
878,-0.09677419354838712,0.6875,0.0
879,-0.032258064516129004,0.6875,0.0
880,0.032258064516129004,0.6875,0.0
881,0.09677419354838701,0.6875,0.0
882,0.16129032258064502,0.6875,0.0
883,0.22580645161290325,0.6875,0.0
884,0.29032258064516125,0.6875,0.0
885,0.35483870967741926,0.6875,0.0
886,0.4193548387096775,0.6875,0.0
887,0.4838709677419355,0.6875,0.0
888,0.5483870967741935,0.6875,0.0
889,0.6129032258064515,0.6875,0.0
890,0.6774193548387095,0.6875,0.0
891,0.7419354838709677,0.6875,0.0
892,0.8064516129032258,0.6875,0.0
893,0.8709677419354838,0.6875,0.0
894,0.935483870967742,0.6875,0.0
895,1.0,0.6875,0.0
896,-1.0,0.75,0.0
897,-0.935483870967742,0.75,0.0
898,-0.8709677419354839,0.75,0.0
899,-0.8064516129032258,0.75,0.0
900,-0.7419354838709677,0.75,0.0
901,-0.6774193548387097,0.75,0.0
902,-0.6129032258064516,0.75,0.0
903,-0.5483870967741935,0.75,0.0
904,-0.4838709677419355,0.75,0.0
905,-0.4193548387096775,0.75,0.0
906,-0.3548387096774194,0.75,0.0
907,-0.29032258064516125,0.75,0.0
908,-0.22580645161290325,0.75,0.0
909,-0.16129032258064524,0.75,0.0
910,-0.09677419354838712,0.75,0.0
911,-0.032258064516129004,0.75,0.0
912,0.032258064516129004,0.75,0.0
913,0.09677419354838701,0.75,0.0
914,0.16129032258064502,0.75,0.0
915,0.22580645161290325,0.75,0.0
916,0.29032258064516125,0.75,0.0
917,0.35483870967741926,0.75,0.0
918,0.4193548387096775,0.75,0.0
919,0.4838709677419355,0.75,0.0
920,0.5483870967741935,0.75,0.0
921,0.6129032258064515,0.75,0.0
922,0.6774193548387095,0.75,0.0
923,0.7419354838709677,0.75,0.0
924,0.8064516129032258,0.75,0.0
925,0.8709677419354838,0.75,0.0
926,0.935483870967742,0.75,0.0
927,1.0,0.75,0.0
928,-1.0,0.8125,0.0
929,-0.935483870967742,0.8125,0.0
930,-0.8709677419354839,0.8125,0.0
931,-0.8064516129032258,0.8125,0.0
932,-0.7419354838709677,0.8125,0.0
933,-0.6774193548387097,0.8125,0.0
934,-0.6129032258064516,0.8125,0.0
935,-0.5483870967741935,0.8125,0.0
936,-0.4838709677419355,0.8125,0.0
937,-0.4193548387096775,0.8125,0.0
938,-0.3548387096774194,0.8125,0.0
939,-0.29032258064516125,0.8125,0.0
940,-0.22580645161290325,0.8125,0.0
941,-0.16129032258064524,0.8125,0.0
942,-0.09677419354838712,0.8125,0.0
943,-0.032258064516129004,0.8125,0.0
944,0.032258064516129004,0.8125,0.0
945,0.09677419354838701,0.8125,0.0
946,0.16129032258064502,0.8125,0.0
947,0.22580645161290325,0.8125,0.0
948,0.29032258064516125,0.8125,0.0
949,0.35483870967741926,0.8125,0.0
950,0.4193548387096775,0.8125,0.0
951,0.4838709677419355,0.8125,0.0
952,0.5483870967741935,0.8125,0.0
953,0.6129032258064515,0.8125,0.0
954,0.6774193548387095,0.8125,0.0
955,0.7419354838709677,0.8125,0.0
956,0.8064516129032258,0.8125,0.0
957,0.8709677419354838,0.8125,0.0
958,0.935483870967742,0.8125,0.0
959,1.0,0.8125,0.0
960,-1.0,0.875,0.0
961,-0.935483870967742,0.875,0.0
962,-0.8709677419354839,0.875,0.0
963,-0.8064516129032258,0.875,0.0
964,-0.7419354838709677,0.875,0.0
965,-0.6774193548387097,0.875,0.0
966,-0.6129032258064516,0.875,0.0
967,-0.5483870967741935,0.875,0.0
968,-0.4838709677419355,0.875,0.0
969,-0.4193548387096775,0.875,0.0
970,-0.3548387096774194,0.875,0.0
971,-0.29032258064516125,0.875,0.0
972,-0.22580645161290325,0.875,0.0
973,-0.16129032258064524,0.875,0.0
974,-0.09677419354838712,0.875,0.0
975,-0.032258064516129004,0.875,0.0
976,0.032258064516129004,0.875,0.0
977,0.09677419354838701,0.875,0.0
978,0.16129032258064502,0.875,0.0
979,0.22580645161290325,0.875,0.0
980,0.29032258064516125,0.875,0.0
981,0.35483870967741926,0.875,0.0
982,0.4193548387096775,0.875,0.0
983,0.4838709677419355,0.875,0.0
984,0.5483870967741935,0.875,0.0
985,0.6129032258064515,0.875,0.0
986,0.6774193548387095,0.875,0.0
987,0.7419354838709677,0.875,0.0
988,0.8064516129032258,0.875,0.0
989,0.8709677419354838,0.875,0.0
990,0.935483870967742,0.875,0.0
991,1.0,0.875,0.0
992,-1.0,0.9375,0.0
993,-0.935483870967742,0.9375,0.0
994,-0.8709677419354839,0.9375,0.0
995,-0.8064516129032258,0.9375,0.0
996,-0.7419354838709677,0.9375,0.0
997,-0.6774193548387097,0.9375,0.0
998,-0.6129032258064516,0.9375,0.0
999,-0.5483870967741935,0.9375,0.0
1000,-0.4838709677419355,0.9375,0.0
1001,-0.4193548387096775,0.9375,0.0
1002,-0.3548387096774194,0.9375,0.0
1003,-0.29032258064516125,0.9375,0.0
1004,-0.22580645161290325,0.9375,0.0
1005,-0.16129032258064524,0.9375,0.0
1006,-0.09677419354838712,0.9375,0.0
1007,-0.032258064516129004,0.9375,0.0
1008,0.032258064516129004,0.9375,0.0
1009,0.09677419354838701,0.9375,0.0
1010,0.16129032258064502,0.9375,0.0
1011,0.22580645161290325,0.9375,0.0
1012,0.29032258064516125,0.9375,0.0
1013,0.35483870967741926,0.9375,0.0
1014,0.4193548387096775,0.9375,0.0
1015,0.4838709677419355,0.9375,0.0
1016,0.5483870967741935,0.9375,0.0
1017,0.6129032258064515,0.9375,0.0
1018,0.6774193548387095,0.9375,0.0
1019,0.7419354838709677,0.9375,0.0
1020,0.8064516129032258,0.9375,0.0
1021,0.8709677419354838,0.9375,0.0
1022,0.935483870967742,0.9375,0.0
1023,1.0,0.9375,0.0


==> visu/tikz_csvs_two_dim/result_best_run_KS_ns/obstacle_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,0.0
1,-0.935483870967742,-1.0,0.0
2,-0.8709677419354839,-1.0,0.0
3,-0.8064516129032258,-1.0,0.0
4,-0.7419354838709677,-1.0,0.0
5,-0.6774193548387097,-1.0,0.0
6,-0.6129032258064516,-1.0,0.0
7,-0.5483870967741935,-1.0,0.0
8,-0.4838709677419355,-1.0,0.0
9,-0.4193548387096775,-1.0,0.0
10,-0.3548387096774194,-1.0,0.0
11,-0.29032258064516125,-1.0,0.0
12,-0.22580645161290325,-1.0,0.0
13,-0.16129032258064524,-1.0,0.0
14,-0.09677419354838712,-1.0,0.0
15,-0.032258064516129004,-1.0,0.0
16,0.032258064516129004,-1.0,0.0
17,0.09677419354838701,-1.0,0.0
18,0.16129032258064502,-1.0,0.0
19,0.22580645161290325,-1.0,0.0
20,0.29032258064516125,-1.0,0.0
21,0.35483870967741926,-1.0,0.0
22,0.4193548387096775,-1.0,0.0
23,0.4838709677419355,-1.0,0.0
24,0.5483870967741935,-1.0,0.0
25,0.6129032258064515,-1.0,0.0
26,0.6774193548387095,-1.0,0.0
27,0.7419354838709677,-1.0,0.0
28,0.8064516129032258,-1.0,0.0
29,0.8709677419354838,-1.0,0.0
30,0.935483870967742,-1.0,0.0
31,1.0,-1.0,0.0
32,-1.0,-0.9375,0.0
33,-0.935483870967742,-0.9375,0.0
34,-0.8709677419354839,-0.9375,0.0
35,-0.8064516129032258,-0.9375,0.0
36,-0.7419354838709677,-0.9375,0.0
37,-0.6774193548387097,-0.9375,0.0
38,-0.6129032258064516,-0.9375,0.0
39,-0.5483870967741935,-0.9375,0.0
40,-0.4838709677419355,-0.9375,0.0
41,-0.4193548387096775,-0.9375,0.0
42,-0.3548387096774194,-0.9375,0.0
43,-0.29032258064516125,-0.9375,0.0
44,-0.22580645161290325,-0.9375,0.0
45,-0.16129032258064524,-0.9375,0.0
46,-0.09677419354838712,-0.9375,0.0
47,-0.032258064516129004,-0.9375,0.0
48,0.032258064516129004,-0.9375,0.0
49,0.09677419354838701,-0.9375,0.0
50,0.16129032258064502,-0.9375,0.0
51,0.22580645161290325,-0.9375,0.0
52,0.29032258064516125,-0.9375,0.0
53,0.35483870967741926,-0.9375,0.0
54,0.4193548387096775,-0.9375,0.0
55,0.4838709677419355,-0.9375,0.0
56,0.5483870967741935,-0.9375,0.0
57,0.6129032258064515,-0.9375,0.0
58,0.6774193548387095,-0.9375,0.0
59,0.7419354838709677,-0.9375,0.0
60,0.8064516129032258,-0.9375,0.0
61,0.8709677419354838,-0.9375,0.0
62,0.935483870967742,-0.9375,0.0
63,1.0,-0.9375,0.0
64,-1.0,-0.875,0.0
65,-0.935483870967742,-0.875,0.0
66,-0.8709677419354839,-0.875,0.0
67,-0.8064516129032258,-0.875,0.0
68,-0.7419354838709677,-0.875,0.0
69,-0.6774193548387097,-0.875,0.0
70,-0.6129032258064516,-0.875,0.0
71,-0.5483870967741935,-0.875,0.0
72,-0.4838709677419355,-0.875,0.0
73,-0.4193548387096775,-0.875,0.0
74,-0.3548387096774194,-0.875,0.0
75,-0.29032258064516125,-0.875,0.0
76,-0.22580645161290325,-0.875,0.0
77,-0.16129032258064524,-0.875,0.0
78,-0.09677419354838712,-0.875,0.0
79,-0.032258064516129004,-0.875,0.0
80,0.032258064516129004,-0.875,0.0
81,0.09677419354838701,-0.875,0.0
82,0.16129032258064502,-0.875,0.0
83,0.22580645161290325,-0.875,0.0
84,0.29032258064516125,-0.875,0.0
85,0.35483870967741926,-0.875,0.0
86,0.4193548387096775,-0.875,0.0
87,0.4838709677419355,-0.875,0.0
88,0.5483870967741935,-0.875,0.0
89,0.6129032258064515,-0.875,0.0
90,0.6774193548387095,-0.875,0.0
91,0.7419354838709677,-0.875,0.0
92,0.8064516129032258,-0.875,0.0
93,0.8709677419354838,-0.875,0.0
94,0.935483870967742,-0.875,0.0
95,1.0,-0.875,0.0
96,-1.0,-0.8125,0.0
97,-0.935483870967742,-0.8125,0.0
98,-0.8709677419354839,-0.8125,0.0
99,-0.8064516129032258,-0.8125,0.0
100,-0.7419354838709677,-0.8125,0.0
101,-0.6774193548387097,-0.8125,0.0
102,-0.6129032258064516,-0.8125,0.0
103,-0.5483870967741935,-0.8125,0.0
104,-0.4838709677419355,-0.8125,0.0
105,-0.4193548387096775,-0.8125,0.0
106,-0.3548387096774194,-0.8125,0.0
107,-0.29032258064516125,-0.8125,0.0
108,-0.22580645161290325,-0.8125,0.0
109,-0.16129032258064524,-0.8125,0.0
110,-0.09677419354838712,-0.8125,0.0
111,-0.032258064516129004,-0.8125,0.0
112,0.032258064516129004,-0.8125,0.0
113,0.09677419354838701,-0.8125,0.0
114,0.16129032258064502,-0.8125,0.0
115,0.22580645161290325,-0.8125,0.0
116,0.29032258064516125,-0.8125,0.0
117,0.35483870967741926,-0.8125,0.0
118,0.4193548387096775,-0.8125,0.0
119,0.4838709677419355,-0.8125,0.0
120,0.5483870967741935,-0.8125,0.0
121,0.6129032258064515,-0.8125,0.0
122,0.6774193548387095,-0.8125,0.0
123,0.7419354838709677,-0.8125,0.0
124,0.8064516129032258,-0.8125,0.0
125,0.8709677419354838,-0.8125,0.0
126,0.935483870967742,-0.8125,0.0
127,1.0,-0.8125,0.0
128,-1.0,-0.75,0.0
129,-0.935483870967742,-0.75,0.0
130,-0.8709677419354839,-0.75,0.0
131,-0.8064516129032258,-0.75,0.0
132,-0.7419354838709677,-0.75,0.0
133,-0.6774193548387097,-0.75,0.0
134,-0.6129032258064516,-0.75,0.0
135,-0.5483870967741935,-0.75,0.0
136,-0.4838709677419355,-0.75,0.0
137,-0.4193548387096775,-0.75,0.0
138,-0.3548387096774194,-0.75,0.0
139,-0.29032258064516125,-0.75,0.0
140,-0.22580645161290325,-0.75,0.0
141,-0.16129032258064524,-0.75,0.0
142,-0.09677419354838712,-0.75,0.0
143,-0.032258064516129004,-0.75,0.0
144,0.032258064516129004,-0.75,0.0
145,0.09677419354838701,-0.75,0.0
146,0.16129032258064502,-0.75,0.0
147,0.22580645161290325,-0.75,0.0
148,0.29032258064516125,-0.75,0.0
149,0.35483870967741926,-0.75,0.0
150,0.4193548387096775,-0.75,0.0
151,0.4838709677419355,-0.75,0.0
152,0.5483870967741935,-0.75,0.0
153,0.6129032258064515,-0.75,0.0
154,0.6774193548387095,-0.75,0.0
155,0.7419354838709677,-0.75,0.0
156,0.8064516129032258,-0.75,0.0
157,0.8709677419354838,-0.75,0.0
158,0.935483870967742,-0.75,0.0
159,1.0,-0.75,0.0
160,-1.0,-0.6875,0.0
161,-0.935483870967742,-0.6875,0.0
162,-0.8709677419354839,-0.6875,0.0
163,-0.8064516129032258,-0.6875,0.0
164,-0.7419354838709677,-0.6875,0.0
165,-0.6774193548387097,-0.6875,0.0
166,-0.6129032258064516,-0.6875,0.0
167,-0.5483870967741935,-0.6875,0.0
168,-0.4838709677419355,-0.6875,0.0
169,-0.4193548387096775,-0.6875,0.0
170,-0.3548387096774194,-0.6875,0.0
171,-0.29032258064516125,-0.6875,0.0
172,-0.22580645161290325,-0.6875,0.0
173,-0.16129032258064524,-0.6875,0.0
174,-0.09677419354838712,-0.6875,0.0
175,-0.032258064516129004,-0.6875,0.0
176,0.032258064516129004,-0.6875,0.0
177,0.09677419354838701,-0.6875,0.0
178,0.16129032258064502,-0.6875,0.0
179,0.22580645161290325,-0.6875,0.0
180,0.29032258064516125,-0.6875,0.0
181,0.35483870967741926,-0.6875,0.0
182,0.4193548387096775,-0.6875,0.0
183,0.4838709677419355,-0.6875,0.0
184,0.5483870967741935,-0.6875,0.0
185,0.6129032258064515,-0.6875,0.0
186,0.6774193548387095,-0.6875,0.0
187,0.7419354838709677,-0.6875,0.0
188,0.8064516129032258,-0.6875,0.0
189,0.8709677419354838,-0.6875,0.0
190,0.935483870967742,-0.6875,0.0
191,1.0,-0.6875,0.0
192,-1.0,-0.625,0.0
193,-0.935483870967742,-0.625,0.0
194,-0.8709677419354839,-0.625,0.0
195,-0.8064516129032258,-0.625,0.0
196,-0.7419354838709677,-0.625,0.0
197,-0.6774193548387097,-0.625,0.0
198,-0.6129032258064516,-0.625,0.0
199,-0.5483870967741935,-0.625,0.0
200,-0.4838709677419355,-0.625,0.0
201,-0.4193548387096775,-0.625,0.0
202,-0.3548387096774194,-0.625,0.0
203,-0.29032258064516125,-0.625,0.0
204,-0.22580645161290325,-0.625,0.0
205,-0.16129032258064524,-0.625,0.0
206,-0.09677419354838712,-0.625,0.0
207,-0.032258064516129004,-0.625,0.0
208,0.032258064516129004,-0.625,0.0
209,0.09677419354838701,-0.625,0.0
210,0.16129032258064502,-0.625,0.0
211,0.22580645161290325,-0.625,0.0
212,0.29032258064516125,-0.625,0.0
213,0.35483870967741926,-0.625,0.0
214,0.4193548387096775,-0.625,0.0
215,0.4838709677419355,-0.625,0.0
216,0.5483870967741935,-0.625,0.0
217,0.6129032258064515,-0.625,0.0
218,0.6774193548387095,-0.625,0.0
219,0.7419354838709677,-0.625,0.0
220,0.8064516129032258,-0.625,0.0
221,0.8709677419354838,-0.625,0.0
222,0.935483870967742,-0.625,0.0
223,1.0,-0.625,0.0
224,-1.0,-0.5625,0.0
225,-0.935483870967742,-0.5625,0.0
226,-0.8709677419354839,-0.5625,0.0
227,-0.8064516129032258,-0.5625,0.0
228,-0.7419354838709677,-0.5625,0.0
229,-0.6774193548387097,-0.5625,0.0
230,-0.6129032258064516,-0.5625,0.0
231,-0.5483870967741935,-0.5625,0.0
232,-0.4838709677419355,-0.5625,0.0
233,-0.4193548387096775,-0.5625,0.0
234,-0.3548387096774194,-0.5625,0.0
235,-0.29032258064516125,-0.5625,0.0
236,-0.22580645161290325,-0.5625,0.0
237,-0.16129032258064524,-0.5625,0.0
238,-0.09677419354838712,-0.5625,0.0
239,-0.032258064516129004,-0.5625,0.0
240,0.032258064516129004,-0.5625,0.0
241,0.09677419354838701,-0.5625,0.0
242,0.16129032258064502,-0.5625,0.0
243,0.22580645161290325,-0.5625,0.0
244,0.29032258064516125,-0.5625,0.0
245,0.35483870967741926,-0.5625,0.0
246,0.4193548387096775,-0.5625,0.0
247,0.4838709677419355,-0.5625,0.0
248,0.5483870967741935,-0.5625,0.0
249,0.6129032258064515,-0.5625,0.0
250,0.6774193548387095,-0.5625,0.0
251,0.7419354838709677,-0.5625,0.0
252,0.8064516129032258,-0.5625,0.0
253,0.8709677419354838,-0.5625,0.0
254,0.935483870967742,-0.5625,0.0
255,1.0,-0.5625,0.0
256,-1.0,-0.5,0.0
257,-0.935483870967742,-0.5,0.0
258,-0.8709677419354839,-0.5,0.0
259,-0.8064516129032258,-0.5,0.0
260,-0.7419354838709677,-0.5,0.0
261,-0.6774193548387097,-0.5,0.0
262,-0.6129032258064516,-0.5,0.0
263,-0.5483870967741935,-0.5,0.0
264,-0.4838709677419355,-0.5,0.0
265,-0.4193548387096775,-0.5,0.0
266,-0.3548387096774194,-0.5,0.0
267,-0.29032258064516125,-0.5,0.0
268,-0.22580645161290325,-0.5,0.0
269,-0.16129032258064524,-0.5,0.0
270,-0.09677419354838712,-0.5,0.0
271,-0.032258064516129004,-0.5,0.0
272,0.032258064516129004,-0.5,0.0
273,0.09677419354838701,-0.5,0.0
274,0.16129032258064502,-0.5,0.0
275,0.22580645161290325,-0.5,0.0
276,0.29032258064516125,-0.5,0.0
277,0.35483870967741926,-0.5,0.0
278,0.4193548387096775,-0.5,0.0
279,0.4838709677419355,-0.5,0.0
280,0.5483870967741935,-0.5,0.0
281,0.6129032258064515,-0.5,0.0
282,0.6774193548387095,-0.5,0.0
283,0.7419354838709677,-0.5,0.0
284,0.8064516129032258,-0.5,0.0
285,0.8709677419354838,-0.5,0.0
286,0.935483870967742,-0.5,0.0
287,1.0,-0.5,0.0
288,-1.0,-0.4375,0.0
289,-0.935483870967742,-0.4375,0.0
290,-0.8709677419354839,-0.4375,0.0
291,-0.8064516129032258,-0.4375,0.0
292,-0.7419354838709677,-0.4375,0.0
293,-0.6774193548387097,-0.4375,0.0
294,-0.6129032258064516,-0.4375,0.0
295,-0.5483870967741935,-0.4375,0.0
296,-0.4838709677419355,-0.4375,0.0
297,-0.4193548387096775,-0.4375,0.0
298,-0.3548387096774194,-0.4375,0.0
299,-0.29032258064516125,-0.4375,0.0
300,-0.22580645161290325,-0.4375,0.0
301,-0.16129032258064524,-0.4375,0.0
302,-0.09677419354838712,-0.4375,0.0
303,-0.032258064516129004,-0.4375,0.0
304,0.032258064516129004,-0.4375,0.0
305,0.09677419354838701,-0.4375,0.0
306,0.16129032258064502,-0.4375,0.0
307,0.22580645161290325,-0.4375,0.0
308,0.29032258064516125,-0.4375,0.0
309,0.35483870967741926,-0.4375,0.0
310,0.4193548387096775,-0.4375,0.0
311,0.4838709677419355,-0.4375,0.0
312,0.5483870967741935,-0.4375,0.0
313,0.6129032258064515,-0.4375,0.0
314,0.6774193548387095,-0.4375,0.0
315,0.7419354838709677,-0.4375,0.0
316,0.8064516129032258,-0.4375,0.0
317,0.8709677419354838,-0.4375,0.0
318,0.935483870967742,-0.4375,0.0
319,1.0,-0.4375,0.0
320,-1.0,-0.375,0.0
321,-0.935483870967742,-0.375,0.0
322,-0.8709677419354839,-0.375,0.0
323,-0.8064516129032258,-0.375,0.0
324,-0.7419354838709677,-0.375,0.0
325,-0.6774193548387097,-0.375,0.0
326,-0.6129032258064516,-0.375,0.0
327,-0.5483870967741935,-0.375,0.0
328,-0.4838709677419355,-0.375,0.0
329,-0.4193548387096775,-0.375,0.0
330,-0.3548387096774194,-0.375,0.0
331,-0.29032258064516125,-0.375,0.0
332,-0.22580645161290325,-0.375,0.0
333,-0.16129032258064524,-0.375,0.0
334,-0.09677419354838712,-0.375,0.0
335,-0.032258064516129004,-0.375,0.0
336,0.032258064516129004,-0.375,0.0
337,0.09677419354838701,-0.375,0.0
338,0.16129032258064502,-0.375,0.0
339,0.22580645161290325,-0.375,0.0
340,0.29032258064516125,-0.375,0.0
341,0.35483870967741926,-0.375,0.0
342,0.4193548387096775,-0.375,0.0
343,0.4838709677419355,-0.375,0.0
344,0.5483870967741935,-0.375,0.0
345,0.6129032258064515,-0.375,0.0
346,0.6774193548387095,-0.375,0.0
347,0.7419354838709677,-0.375,0.0
348,0.8064516129032258,-0.375,0.0
349,0.8709677419354838,-0.375,0.0
350,0.935483870967742,-0.375,0.0
351,1.0,-0.375,0.0
352,-1.0,-0.3125,0.0
353,-0.935483870967742,-0.3125,0.0
354,-0.8709677419354839,-0.3125,0.0
355,-0.8064516129032258,-0.3125,0.0
356,-0.7419354838709677,-0.3125,0.0
357,-0.6774193548387097,-0.3125,0.0
358,-0.6129032258064516,-0.3125,0.0
359,-0.5483870967741935,-0.3125,0.0
360,-0.4838709677419355,-0.3125,0.0
361,-0.4193548387096775,-0.3125,0.0
362,-0.3548387096774194,-0.3125,0.0
363,-0.29032258064516125,-0.3125,0.0
364,-0.22580645161290325,-0.3125,0.0
365,-0.16129032258064524,-0.3125,0.0
366,-0.09677419354838712,-0.3125,0.0
367,-0.032258064516129004,-0.3125,0.0
368,0.032258064516129004,-0.3125,0.0
369,0.09677419354838701,-0.3125,0.0
370,0.16129032258064502,-0.3125,0.0
371,0.22580645161290325,-0.3125,0.0
372,0.29032258064516125,-0.3125,0.0
373,0.35483870967741926,-0.3125,0.0
374,0.4193548387096775,-0.3125,0.0
375,0.4838709677419355,-0.3125,0.0
376,0.5483870967741935,-0.3125,0.0
377,0.6129032258064515,-0.3125,0.0
378,0.6774193548387095,-0.3125,0.0
379,0.7419354838709677,-0.3125,0.0
380,0.8064516129032258,-0.3125,0.0
381,0.8709677419354838,-0.3125,0.0
382,0.935483870967742,-0.3125,0.0
383,1.0,-0.3125,0.0
384,-1.0,-0.25,0.0
385,-0.935483870967742,-0.25,0.0
386,-0.8709677419354839,-0.25,0.0
387,-0.8064516129032258,-0.25,0.0
388,-0.7419354838709677,-0.25,0.0
389,-0.6774193548387097,-0.25,0.0
390,-0.6129032258064516,-0.25,0.0
391,-0.5483870967741935,-0.25,0.0
392,-0.4838709677419355,-0.25,0.0
393,-0.4193548387096775,-0.25,0.0
394,-0.3548387096774194,-0.25,0.0
395,-0.29032258064516125,-0.25,0.0
396,-0.22580645161290325,-0.25,0.0
397,-0.16129032258064524,-0.25,0.0
398,-0.09677419354838712,-0.25,0.0
399,-0.032258064516129004,-0.25,0.0
400,0.032258064516129004,-0.25,0.0
401,0.09677419354838701,-0.25,0.0
402,0.16129032258064502,-0.25,0.0
403,0.22580645161290325,-0.25,0.0
404,0.29032258064516125,-0.25,0.0
405,0.35483870967741926,-0.25,0.0
406,0.4193548387096775,-0.25,0.0
407,0.4838709677419355,-0.25,0.0
408,0.5483870967741935,-0.25,0.0
409,0.6129032258064515,-0.25,0.0
410,0.6774193548387095,-0.25,0.0
411,0.7419354838709677,-0.25,0.0
412,0.8064516129032258,-0.25,0.0
413,0.8709677419354838,-0.25,0.0
414,0.935483870967742,-0.25,0.0
415,1.0,-0.25,0.0
416,-1.0,-0.1875,0.0
417,-0.935483870967742,-0.1875,0.0
418,-0.8709677419354839,-0.1875,0.0
419,-0.8064516129032258,-0.1875,0.0
420,-0.7419354838709677,-0.1875,0.0
421,-0.6774193548387097,-0.1875,0.0
422,-0.6129032258064516,-0.1875,0.0
423,-0.5483870967741935,-0.1875,0.0
424,-0.4838709677419355,-0.1875,0.0
425,-0.4193548387096775,-0.1875,0.0
426,-0.3548387096774194,-0.1875,0.0
427,-0.29032258064516125,-0.1875,0.0
428,-0.22580645161290325,-0.1875,0.0
429,-0.16129032258064524,-0.1875,0.0
430,-0.09677419354838712,-0.1875,0.0
431,-0.032258064516129004,-0.1875,0.0
432,0.032258064516129004,-0.1875,0.0
433,0.09677419354838701,-0.1875,0.0
434,0.16129032258064502,-0.1875,0.0
435,0.22580645161290325,-0.1875,0.0
436,0.29032258064516125,-0.1875,0.0
437,0.35483870967741926,-0.1875,0.0
438,0.4193548387096775,-0.1875,0.0
439,0.4838709677419355,-0.1875,0.0
440,0.5483870967741935,-0.1875,0.0
441,0.6129032258064515,-0.1875,0.0
442,0.6774193548387095,-0.1875,0.0
443,0.7419354838709677,-0.1875,0.0
444,0.8064516129032258,-0.1875,0.0
445,0.8709677419354838,-0.1875,0.0
446,0.935483870967742,-0.1875,0.0
447,1.0,-0.1875,0.0
448,-1.0,-0.125,0.0
449,-0.935483870967742,-0.125,0.0
450,-0.8709677419354839,-0.125,0.0
451,-0.8064516129032258,-0.125,0.0
452,-0.7419354838709677,-0.125,0.0
453,-0.6774193548387097,-0.125,0.0
454,-0.6129032258064516,-0.125,0.0
455,-0.5483870967741935,-0.125,0.0
456,-0.4838709677419355,-0.125,0.0
457,-0.4193548387096775,-0.125,0.0
458,-0.3548387096774194,-0.125,0.0
459,-0.29032258064516125,-0.125,0.0
460,-0.22580645161290325,-0.125,0.0
461,-0.16129032258064524,-0.125,0.0
462,-0.09677419354838712,-0.125,0.0
463,-0.032258064516129004,-0.125,0.0
464,0.032258064516129004,-0.125,0.0
465,0.09677419354838701,-0.125,0.0
466,0.16129032258064502,-0.125,0.0
467,0.22580645161290325,-0.125,0.0
468,0.29032258064516125,-0.125,0.0
469,0.35483870967741926,-0.125,0.0
470,0.4193548387096775,-0.125,0.0
471,0.4838709677419355,-0.125,0.0
472,0.5483870967741935,-0.125,0.0
473,0.6129032258064515,-0.125,0.0
474,0.6774193548387095,-0.125,0.0
475,0.7419354838709677,-0.125,0.0
476,0.8064516129032258,-0.125,0.0
477,0.8709677419354838,-0.125,0.0
478,0.935483870967742,-0.125,0.0
479,1.0,-0.125,0.0
480,-1.0,-0.0625,0.0
481,-0.935483870967742,-0.0625,0.0
482,-0.8709677419354839,-0.0625,0.0
483,-0.8064516129032258,-0.0625,0.0
484,-0.7419354838709677,-0.0625,0.0
485,-0.6774193548387097,-0.0625,0.0
486,-0.6129032258064516,-0.0625,0.0
487,-0.5483870967741935,-0.0625,0.0
488,-0.4838709677419355,-0.0625,0.0
489,-0.4193548387096775,-0.0625,0.0
490,-0.3548387096774194,-0.0625,0.0
491,-0.29032258064516125,-0.0625,0.0
492,-0.22580645161290325,-0.0625,0.0
493,-0.16129032258064524,-0.0625,0.0
494,-0.09677419354838712,-0.0625,0.0
495,-0.032258064516129004,-0.0625,0.0
496,0.032258064516129004,-0.0625,0.0
497,0.09677419354838701,-0.0625,0.0
498,0.16129032258064502,-0.0625,0.0
499,0.22580645161290325,-0.0625,0.0
500,0.29032258064516125,-0.0625,0.0
501,0.35483870967741926,-0.0625,0.0
502,0.4193548387096775,-0.0625,0.0
503,0.4838709677419355,-0.0625,0.0
504,0.5483870967741935,-0.0625,0.0
505,0.6129032258064515,-0.0625,0.0
506,0.6774193548387095,-0.0625,0.0
507,0.7419354838709677,-0.0625,0.0
508,0.8064516129032258,-0.0625,0.0
509,0.8709677419354838,-0.0625,0.0
510,0.935483870967742,-0.0625,0.0
511,1.0,-0.0625,0.0
512,-1.0,0.0,0.0
513,-0.935483870967742,0.0,0.0
514,-0.8709677419354839,0.0,0.0
515,-0.8064516129032258,0.0,0.0
516,-0.7419354838709677,0.0,0.0
517,-0.6774193548387097,0.0,0.0
518,-0.6129032258064516,0.0,0.0
519,-0.5483870967741935,0.0,0.0
520,-0.4838709677419355,0.0,0.0
521,-0.4193548387096775,0.0,0.0
522,-0.3548387096774194,0.0,0.0
523,-0.29032258064516125,0.0,0.0
524,-0.22580645161290325,0.0,0.0
525,-0.16129032258064524,0.0,0.0
526,-0.09677419354838712,0.0,0.0
527,-0.032258064516129004,0.0,0.0
528,0.032258064516129004,0.0,0.0
529,0.09677419354838701,0.0,0.0
530,0.16129032258064502,0.0,0.0
531,0.22580645161290325,0.0,0.0
532,0.29032258064516125,0.0,0.0
533,0.35483870967741926,0.0,0.0
534,0.4193548387096775,0.0,0.0
535,0.4838709677419355,0.0,0.0
536,0.5483870967741935,0.0,0.0
537,0.6129032258064515,0.0,0.0
538,0.6774193548387095,0.0,0.0
539,0.7419354838709677,0.0,0.0
540,0.8064516129032258,0.0,0.0
541,0.8709677419354838,0.0,0.0
542,0.935483870967742,0.0,0.0
543,1.0,0.0,0.0
544,-1.0,0.0625,0.0
545,-0.935483870967742,0.0625,0.0
546,-0.8709677419354839,0.0625,0.0
547,-0.8064516129032258,0.0625,0.0
548,-0.7419354838709677,0.0625,0.0
549,-0.6774193548387097,0.0625,0.0
550,-0.6129032258064516,0.0625,0.0
551,-0.5483870967741935,0.0625,0.0
552,-0.4838709677419355,0.0625,0.0
553,-0.4193548387096775,0.0625,0.0
554,-0.3548387096774194,0.0625,0.0
555,-0.29032258064516125,0.0625,0.0
556,-0.22580645161290325,0.0625,0.0
557,-0.16129032258064524,0.0625,0.0
558,-0.09677419354838712,0.0625,0.0
559,-0.032258064516129004,0.0625,0.0
560,0.032258064516129004,0.0625,0.0
561,0.09677419354838701,0.0625,0.0
562,0.16129032258064502,0.0625,0.0
563,0.22580645161290325,0.0625,0.0
564,0.29032258064516125,0.0625,0.0
565,0.35483870967741926,0.0625,0.0
566,0.4193548387096775,0.0625,0.0
567,0.4838709677419355,0.0625,0.0
568,0.5483870967741935,0.0625,0.0
569,0.6129032258064515,0.0625,0.0
570,0.6774193548387095,0.0625,0.0
571,0.7419354838709677,0.0625,0.0
572,0.8064516129032258,0.0625,0.0
573,0.8709677419354838,0.0625,0.0
574,0.935483870967742,0.0625,0.0
575,1.0,0.0625,0.0
576,-1.0,0.125,0.0
577,-0.935483870967742,0.125,0.0
578,-0.8709677419354839,0.125,0.0
579,-0.8064516129032258,0.125,0.0
580,-0.7419354838709677,0.125,0.0
581,-0.6774193548387097,0.125,0.0
582,-0.6129032258064516,0.125,0.0
583,-0.5483870967741935,0.125,0.0
584,-0.4838709677419355,0.125,0.0
585,-0.4193548387096775,0.125,0.0
586,-0.3548387096774194,0.125,0.0
587,-0.29032258064516125,0.125,0.0
588,-0.22580645161290325,0.125,0.0
589,-0.16129032258064524,0.125,0.0
590,-0.09677419354838712,0.125,0.0
591,-0.032258064516129004,0.125,0.0
592,0.032258064516129004,0.125,0.0
593,0.09677419354838701,0.125,0.0
594,0.16129032258064502,0.125,0.0
595,0.22580645161290325,0.125,0.0
596,0.29032258064516125,0.125,0.0
597,0.35483870967741926,0.125,0.0
598,0.4193548387096775,0.125,0.0
599,0.4838709677419355,0.125,0.0
600,0.5483870967741935,0.125,0.0
601,0.6129032258064515,0.125,0.0
602,0.6774193548387095,0.125,0.0
603,0.7419354838709677,0.125,0.0
604,0.8064516129032258,0.125,0.0
605,0.8709677419354838,0.125,0.0
606,0.935483870967742,0.125,0.0
607,1.0,0.125,0.0
608,-1.0,0.1875,0.0
609,-0.935483870967742,0.1875,0.0
610,-0.8709677419354839,0.1875,0.0
611,-0.8064516129032258,0.1875,0.0
612,-0.7419354838709677,0.1875,0.0
613,-0.6774193548387097,0.1875,0.0
614,-0.6129032258064516,0.1875,0.0
615,-0.5483870967741935,0.1875,0.0
616,-0.4838709677419355,0.1875,0.0
617,-0.4193548387096775,0.1875,0.0
618,-0.3548387096774194,0.1875,0.0
619,-0.29032258064516125,0.1875,0.0
620,-0.22580645161290325,0.1875,0.0
621,-0.16129032258064524,0.1875,0.0
622,-0.09677419354838712,0.1875,0.0
623,-0.032258064516129004,0.1875,0.0
624,0.032258064516129004,0.1875,0.0
625,0.09677419354838701,0.1875,0.0
626,0.16129032258064502,0.1875,0.0
627,0.22580645161290325,0.1875,0.0
628,0.29032258064516125,0.1875,0.0
629,0.35483870967741926,0.1875,0.0
630,0.4193548387096775,0.1875,0.0
631,0.4838709677419355,0.1875,0.0
632,0.5483870967741935,0.1875,0.0
633,0.6129032258064515,0.1875,0.0
634,0.6774193548387095,0.1875,0.0
635,0.7419354838709677,0.1875,0.0
636,0.8064516129032258,0.1875,0.0
637,0.8709677419354838,0.1875,0.0
638,0.935483870967742,0.1875,0.0
639,1.0,0.1875,0.0
640,-1.0,0.25,0.0
641,-0.935483870967742,0.25,0.0
642,-0.8709677419354839,0.25,0.0
643,-0.8064516129032258,0.25,0.0
644,-0.7419354838709677,0.25,0.0
645,-0.6774193548387097,0.25,0.0
646,-0.6129032258064516,0.25,0.0
647,-0.5483870967741935,0.25,0.0
648,-0.4838709677419355,0.25,0.0
649,-0.4193548387096775,0.25,0.0
650,-0.3548387096774194,0.25,0.0
651,-0.29032258064516125,0.25,0.0
652,-0.22580645161290325,0.25,0.0
653,-0.16129032258064524,0.25,0.0
654,-0.09677419354838712,0.25,0.0
655,-0.032258064516129004,0.25,0.0
656,0.032258064516129004,0.25,0.0
657,0.09677419354838701,0.25,0.0
658,0.16129032258064502,0.25,0.0
659,0.22580645161290325,0.25,0.0
660,0.29032258064516125,0.25,0.0
661,0.35483870967741926,0.25,0.0
662,0.4193548387096775,0.25,0.0
663,0.4838709677419355,0.25,0.0
664,0.5483870967741935,0.25,0.0
665,0.6129032258064515,0.25,0.0
666,0.6774193548387095,0.25,0.0
667,0.7419354838709677,0.25,0.0
668,0.8064516129032258,0.25,0.0
669,0.8709677419354838,0.25,0.0
670,0.935483870967742,0.25,0.0
671,1.0,0.25,0.0
672,-1.0,0.3125,0.0
673,-0.935483870967742,0.3125,0.0
674,-0.8709677419354839,0.3125,0.0
675,-0.8064516129032258,0.3125,0.0
676,-0.7419354838709677,0.3125,0.0
677,-0.6774193548387097,0.3125,0.0
678,-0.6129032258064516,0.3125,0.0
679,-0.5483870967741935,0.3125,0.0
680,-0.4838709677419355,0.3125,0.0
681,-0.4193548387096775,0.3125,0.0
682,-0.3548387096774194,0.3125,0.0
683,-0.29032258064516125,0.3125,0.0
684,-0.22580645161290325,0.3125,0.0
685,-0.16129032258064524,0.3125,0.0
686,-0.09677419354838712,0.3125,0.0
687,-0.032258064516129004,0.3125,0.0
688,0.032258064516129004,0.3125,0.0
689,0.09677419354838701,0.3125,0.0
690,0.16129032258064502,0.3125,0.0
691,0.22580645161290325,0.3125,0.0
692,0.29032258064516125,0.3125,0.0
693,0.35483870967741926,0.3125,0.0
694,0.4193548387096775,0.3125,0.0
695,0.4838709677419355,0.3125,0.0
696,0.5483870967741935,0.3125,0.0
697,0.6129032258064515,0.3125,0.0
698,0.6774193548387095,0.3125,0.0
699,0.7419354838709677,0.3125,0.0
700,0.8064516129032258,0.3125,0.0
701,0.8709677419354838,0.3125,0.0
702,0.935483870967742,0.3125,0.0
703,1.0,0.3125,0.0
704,-1.0,0.375,0.0
705,-0.935483870967742,0.375,0.0
706,-0.8709677419354839,0.375,0.0
707,-0.8064516129032258,0.375,0.0
708,-0.7419354838709677,0.375,0.0
709,-0.6774193548387097,0.375,0.0
710,-0.6129032258064516,0.375,0.0
711,-0.5483870967741935,0.375,0.0
712,-0.4838709677419355,0.375,0.0
713,-0.4193548387096775,0.375,0.0
714,-0.3548387096774194,0.375,0.0
715,-0.29032258064516125,0.375,0.0
716,-0.22580645161290325,0.375,0.0
717,-0.16129032258064524,0.375,0.0
718,-0.09677419354838712,0.375,0.0
719,-0.032258064516129004,0.375,0.0
720,0.032258064516129004,0.375,0.0
721,0.09677419354838701,0.375,0.0
722,0.16129032258064502,0.375,0.0
723,0.22580645161290325,0.375,0.0
724,0.29032258064516125,0.375,0.0
725,0.35483870967741926,0.375,0.0
726,0.4193548387096775,0.375,0.0
727,0.4838709677419355,0.375,0.0
728,0.5483870967741935,0.375,0.0
729,0.6129032258064515,0.375,0.0
730,0.6774193548387095,0.375,0.0
731,0.7419354838709677,0.375,0.0
732,0.8064516129032258,0.375,0.0
733,0.8709677419354838,0.375,0.0
734,0.935483870967742,0.375,0.0
735,1.0,0.375,0.0
736,-1.0,0.4375,0.0
737,-0.935483870967742,0.4375,0.0
738,-0.8709677419354839,0.4375,0.0
739,-0.8064516129032258,0.4375,0.0
740,-0.7419354838709677,0.4375,0.0
741,-0.6774193548387097,0.4375,0.0
742,-0.6129032258064516,0.4375,0.0
743,-0.5483870967741935,0.4375,0.0
744,-0.4838709677419355,0.4375,0.0
745,-0.4193548387096775,0.4375,0.0
746,-0.3548387096774194,0.4375,0.0
747,-0.29032258064516125,0.4375,0.0
748,-0.22580645161290325,0.4375,0.0
749,-0.16129032258064524,0.4375,0.0
750,-0.09677419354838712,0.4375,0.0
751,-0.032258064516129004,0.4375,0.0
752,0.032258064516129004,0.4375,0.0
753,0.09677419354838701,0.4375,0.0
754,0.16129032258064502,0.4375,0.0
755,0.22580645161290325,0.4375,0.0
756,0.29032258064516125,0.4375,0.0
757,0.35483870967741926,0.4375,0.0
758,0.4193548387096775,0.4375,0.0
759,0.4838709677419355,0.4375,0.0
760,0.5483870967741935,0.4375,0.0
761,0.6129032258064515,0.4375,0.0
762,0.6774193548387095,0.4375,0.0
763,0.7419354838709677,0.4375,0.0
764,0.8064516129032258,0.4375,0.0
765,0.8709677419354838,0.4375,0.0
766,0.935483870967742,0.4375,0.0
767,1.0,0.4375,0.0
768,-1.0,0.5,0.0
769,-0.935483870967742,0.5,0.0
770,-0.8709677419354839,0.5,0.0
771,-0.8064516129032258,0.5,0.0
772,-0.7419354838709677,0.5,0.0
773,-0.6774193548387097,0.5,0.0
774,-0.6129032258064516,0.5,0.0
775,-0.5483870967741935,0.5,0.0
776,-0.4838709677419355,0.5,0.0
777,-0.4193548387096775,0.5,0.0
778,-0.3548387096774194,0.5,0.0
779,-0.29032258064516125,0.5,0.0
780,-0.22580645161290325,0.5,0.0
781,-0.16129032258064524,0.5,0.0
782,-0.09677419354838712,0.5,0.0
783,-0.032258064516129004,0.5,0.0
784,0.032258064516129004,0.5,0.0
785,0.09677419354838701,0.5,0.0
786,0.16129032258064502,0.5,0.0
787,0.22580645161290325,0.5,0.0
788,0.29032258064516125,0.5,0.0
789,0.35483870967741926,0.5,0.0
790,0.4193548387096775,0.5,0.0
791,0.4838709677419355,0.5,0.0
792,0.5483870967741935,0.5,0.0
793,0.6129032258064515,0.5,0.0
794,0.6774193548387095,0.5,0.0
795,0.7419354838709677,0.5,0.0
796,0.8064516129032258,0.5,0.0
797,0.8709677419354838,0.5,0.0
798,0.935483870967742,0.5,0.0
799,1.0,0.5,0.0
800,-1.0,0.5625,0.0
801,-0.935483870967742,0.5625,0.0
802,-0.8709677419354839,0.5625,0.0
803,-0.8064516129032258,0.5625,0.0
804,-0.7419354838709677,0.5625,0.0
805,-0.6774193548387097,0.5625,0.0
806,-0.6129032258064516,0.5625,0.0
807,-0.5483870967741935,0.5625,0.0
808,-0.4838709677419355,0.5625,0.0
809,-0.4193548387096775,0.5625,0.0
810,-0.3548387096774194,0.5625,0.0
811,-0.29032258064516125,0.5625,0.0
812,-0.22580645161290325,0.5625,0.0
813,-0.16129032258064524,0.5625,0.0
814,-0.09677419354838712,0.5625,0.0
815,-0.032258064516129004,0.5625,0.0
816,0.032258064516129004,0.5625,0.0
817,0.09677419354838701,0.5625,0.0
818,0.16129032258064502,0.5625,0.0
819,0.22580645161290325,0.5625,0.0
820,0.29032258064516125,0.5625,0.0
821,0.35483870967741926,0.5625,0.0
822,0.4193548387096775,0.5625,0.0
823,0.4838709677419355,0.5625,0.0
824,0.5483870967741935,0.5625,0.0
825,0.6129032258064515,0.5625,0.0
826,0.6774193548387095,0.5625,0.0
827,0.7419354838709677,0.5625,0.0
828,0.8064516129032258,0.5625,0.0
829,0.8709677419354838,0.5625,0.0
830,0.935483870967742,0.5625,0.0
831,1.0,0.5625,0.0
832,-1.0,0.625,0.0
833,-0.935483870967742,0.625,0.0
834,-0.8709677419354839,0.625,0.0
835,-0.8064516129032258,0.625,0.0
836,-0.7419354838709677,0.625,0.0
837,-0.6774193548387097,0.625,0.0
838,-0.6129032258064516,0.625,0.0
839,-0.5483870967741935,0.625,0.0
840,-0.4838709677419355,0.625,0.0
841,-0.4193548387096775,0.625,0.0
842,-0.3548387096774194,0.625,0.0
843,-0.29032258064516125,0.625,0.0
844,-0.22580645161290325,0.625,0.0
845,-0.16129032258064524,0.625,0.0
846,-0.09677419354838712,0.625,0.0
847,-0.032258064516129004,0.625,0.0
848,0.032258064516129004,0.625,0.0
849,0.09677419354838701,0.625,0.0
850,0.16129032258064502,0.625,0.0
851,0.22580645161290325,0.625,0.0
852,0.29032258064516125,0.625,0.0
853,0.35483870967741926,0.625,0.0
854,0.4193548387096775,0.625,0.0
855,0.4838709677419355,0.625,0.0
856,0.5483870967741935,0.625,0.0
857,0.6129032258064515,0.625,0.0
858,0.6774193548387095,0.625,0.0
859,0.7419354838709677,0.625,0.0
860,0.8064516129032258,0.625,0.0
861,0.8709677419354838,0.625,0.0
862,0.935483870967742,0.625,0.0
863,1.0,0.625,0.0
864,-1.0,0.6875,0.0
865,-0.935483870967742,0.6875,0.0
866,-0.8709677419354839,0.6875,0.0
867,-0.8064516129032258,0.6875,0.0
868,-0.7419354838709677,0.6875,0.0
869,-0.6774193548387097,0.6875,0.0
870,-0.6129032258064516,0.6875,0.0
871,-0.5483870967741935,0.6875,0.0
872,-0.4838709677419355,0.6875,0.0
873,-0.4193548387096775,0.6875,0.0
874,-0.3548387096774194,0.6875,0.0
875,-0.29032258064516125,0.6875,0.0
876,-0.22580645161290325,0.6875,0.0
877,-0.16129032258064524,0.6875,0.0
878,-0.09677419354838712,0.6875,0.0
879,-0.032258064516129004,0.6875,0.0
880,0.032258064516129004,0.6875,0.0
881,0.09677419354838701,0.6875,0.0
882,0.16129032258064502,0.6875,0.0
883,0.22580645161290325,0.6875,0.0
884,0.29032258064516125,0.6875,0.0
885,0.35483870967741926,0.6875,0.0
886,0.4193548387096775,0.6875,0.0
887,0.4838709677419355,0.6875,0.0
888,0.5483870967741935,0.6875,0.0
889,0.6129032258064515,0.6875,0.0
890,0.6774193548387095,0.6875,0.0
891,0.7419354838709677,0.6875,0.0
892,0.8064516129032258,0.6875,0.0
893,0.8709677419354838,0.6875,0.0
894,0.935483870967742,0.6875,0.0
895,1.0,0.6875,0.0
896,-1.0,0.75,0.0
897,-0.935483870967742,0.75,0.0
898,-0.8709677419354839,0.75,0.0
899,-0.8064516129032258,0.75,0.0
900,-0.7419354838709677,0.75,0.0
901,-0.6774193548387097,0.75,0.0
902,-0.6129032258064516,0.75,0.0
903,-0.5483870967741935,0.75,0.0
904,-0.4838709677419355,0.75,0.0
905,-0.4193548387096775,0.75,0.0
906,-0.3548387096774194,0.75,0.0
907,-0.29032258064516125,0.75,0.0
908,-0.22580645161290325,0.75,0.0
909,-0.16129032258064524,0.75,0.0
910,-0.09677419354838712,0.75,0.0
911,-0.032258064516129004,0.75,0.0
912,0.032258064516129004,0.75,0.0
913,0.09677419354838701,0.75,0.0
914,0.16129032258064502,0.75,0.0
915,0.22580645161290325,0.75,0.0
916,0.29032258064516125,0.75,0.0
917,0.35483870967741926,0.75,0.0
918,0.4193548387096775,0.75,0.0
919,0.4838709677419355,0.75,0.0
920,0.5483870967741935,0.75,0.0
921,0.6129032258064515,0.75,0.0
922,0.6774193548387095,0.75,0.0
923,0.7419354838709677,0.75,0.0
924,0.8064516129032258,0.75,0.0
925,0.8709677419354838,0.75,0.0
926,0.935483870967742,0.75,0.0
927,1.0,0.75,0.0
928,-1.0,0.8125,0.0
929,-0.935483870967742,0.8125,0.0
930,-0.8709677419354839,0.8125,0.0
931,-0.8064516129032258,0.8125,0.0
932,-0.7419354838709677,0.8125,0.0
933,-0.6774193548387097,0.8125,0.0
934,-0.6129032258064516,0.8125,0.0
935,-0.5483870967741935,0.8125,0.0
936,-0.4838709677419355,0.8125,0.0
937,-0.4193548387096775,0.8125,0.0
938,-0.3548387096774194,0.8125,0.0
939,-0.29032258064516125,0.8125,0.0
940,-0.22580645161290325,0.8125,0.0
941,-0.16129032258064524,0.8125,0.0
942,-0.09677419354838712,0.8125,0.0
943,-0.032258064516129004,0.8125,0.0
944,0.032258064516129004,0.8125,0.0
945,0.09677419354838701,0.8125,0.0
946,0.16129032258064502,0.8125,0.0
947,0.22580645161290325,0.8125,0.0
948,0.29032258064516125,0.8125,0.0
949,0.35483870967741926,0.8125,0.0
950,0.4193548387096775,0.8125,0.0
951,0.4838709677419355,0.8125,0.0
952,0.5483870967741935,0.8125,0.0
953,0.6129032258064515,0.8125,0.0
954,0.6774193548387095,0.8125,0.0
955,0.7419354838709677,0.8125,0.0
956,0.8064516129032258,0.8125,0.0
957,0.8709677419354838,0.8125,0.0
958,0.935483870967742,0.8125,0.0
959,1.0,0.8125,0.0
960,-1.0,0.875,0.0
961,-0.935483870967742,0.875,0.0
962,-0.8709677419354839,0.875,0.0
963,-0.8064516129032258,0.875,0.0
964,-0.7419354838709677,0.875,0.0
965,-0.6774193548387097,0.875,0.0
966,-0.6129032258064516,0.875,0.0
967,-0.5483870967741935,0.875,0.0
968,-0.4838709677419355,0.875,0.0
969,-0.4193548387096775,0.875,0.0
970,-0.3548387096774194,0.875,0.0
971,-0.29032258064516125,0.875,0.0
972,-0.22580645161290325,0.875,0.0
973,-0.16129032258064524,0.875,0.0
974,-0.09677419354838712,0.875,0.0
975,-0.032258064516129004,0.875,0.0
976,0.032258064516129004,0.875,0.0
977,0.09677419354838701,0.875,0.0
978,0.16129032258064502,0.875,0.0
979,0.22580645161290325,0.875,0.0
980,0.29032258064516125,0.875,0.0
981,0.35483870967741926,0.875,0.0
982,0.4193548387096775,0.875,0.0
983,0.4838709677419355,0.875,0.0
984,0.5483870967741935,0.875,0.0
985,0.6129032258064515,0.875,0.0
986,0.6774193548387095,0.875,0.0
987,0.7419354838709677,0.875,0.0
988,0.8064516129032258,0.875,0.0
989,0.8709677419354838,0.875,0.0
990,0.935483870967742,0.875,0.0
991,1.0,0.875,0.0
992,-1.0,0.9375,0.0
993,-0.935483870967742,0.9375,0.0
994,-0.8709677419354839,0.9375,0.0
995,-0.8064516129032258,0.9375,0.0
996,-0.7419354838709677,0.9375,0.0
997,-0.6774193548387097,0.9375,0.0
998,-0.6129032258064516,0.9375,0.0
999,-0.5483870967741935,0.9375,0.0
1000,-0.4838709677419355,0.9375,0.0
1001,-0.4193548387096775,0.9375,0.0
1002,-0.3548387096774194,0.9375,0.0
1003,-0.29032258064516125,0.9375,0.0
1004,-0.22580645161290325,0.9375,0.0
1005,-0.16129032258064524,0.9375,0.0
1006,-0.09677419354838712,0.9375,0.0
1007,-0.032258064516129004,0.9375,0.0
1008,0.032258064516129004,0.9375,0.0
1009,0.09677419354838701,0.9375,0.0
1010,0.16129032258064502,0.9375,0.0
1011,0.22580645161290325,0.9375,0.0
1012,0.29032258064516125,0.9375,0.0
1013,0.35483870967741926,0.9375,0.0
1014,0.4193548387096775,0.9375,0.0
1015,0.4838709677419355,0.9375,0.0
1016,0.5483870967741935,0.9375,0.0
1017,0.6129032258064515,0.9375,0.0
1018,0.6774193548387095,0.9375,0.0
1019,0.7419354838709677,0.9375,0.0
1020,0.8064516129032258,0.9375,0.0
1021,0.8709677419354838,0.9375,0.0
1022,0.935483870967742,0.9375,0.0
1023,1.0,0.9375,0.0


==> visu/tikz_csvs_two_dim/result_best_run_KS_ns/sol_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,-0.0024501525
1,-0.935483870967742,-1.0,-0.0013536208
2,-0.8709677419354839,-1.0,-0.00058267196
3,-0.8064516129032258,-1.0,-9.863754e-05
4,-0.7419354838709677,-1.0,0.00015384029
5,-0.6774193548387097,-1.0,0.00024933438
6,-0.6129032258064516,-1.0,0.00027647684
7,-0.5483870967741935,-1.0,0.00031707506
8,-0.4838709677419355,-1.0,0.00040768902
9,-0.4193548387096775,-1.0,0.0004888929
10,-0.3548387096774194,-1.0,0.00039789896
11,-0.29032258064516125,-1.0,2.1093292e-05
12,-0.22580645161290325,-1.0,-0.00037582894
13,-0.16129032258064524,-1.0,-0.00017343392
14,-0.09677419354838712,-1.0,0.00058208476
15,-0.032258064516129004,-1.0,0.00079972367
16,0.032258064516129004,-1.0,6.603892e-05
17,0.09677419354838701,-1.0,-0.0007936626
18,0.16129032258064502,-1.0,-0.0010530243
19,0.22580645161290325,-1.0,-0.0006831896
20,0.29032258064516125,-1.0,-2.40386e-05
21,0.35483870967741926,-1.0,0.0005829006
22,0.4193548387096775,-1.0,0.00093790214
23,0.4838709677419355,-1.0,0.0009813651
24,0.5483870967741935,-1.0,0.0007477484
25,0.6129032258064515,-1.0,0.00032062153
26,0.6774193548387095,-1.0,-0.00019583036
27,0.7419354838709677,-1.0,-0.00069764187
28,0.8064516129032258,-1.0,-0.001088164
29,0.8709677419354838,-1.0,-0.0012833767
30,0.935483870967742,-1.0,-0.0012138702
31,1.0,-1.0,-0.00082274457
32,-1.0,-0.9375,-0.0016203888
33,-0.935483870967742,-0.9375,-0.00088352076
34,-0.8709677419354839,-0.9375,-0.00044388854
35,-0.8064516129032258,-0.9375,-0.00024886092
36,-0.7419354838709677,-0.9375,-0.0001971788
37,-0.6774193548387097,-0.9375,-0.00022172171
38,-0.6129032258064516,-0.9375,-0.00025742815
39,-0.5483870967741935,-0.9375,-0.00019389507
40,-0.4838709677419355,-0.9375,2.262462e-05
41,-0.4193548387096775,-0.9375,0.00030317158
42,-0.3548387096774194,-0.9375,0.00046869798
43,-0.29032258064516125,-0.9375,0.00039373618
44,-0.22580645161290325,-0.9375,0.00023255416
45,-0.16129032258064524,-0.9375,0.00049752614
46,-0.09677419354838712,-0.9375,0.0013439131
47,-0.032258064516129004,-0.9375,0.0018048554
48,0.032258064516129004,-0.9375,0.0010318544
49,0.09677419354838701,-0.9375,-0.00031587388
50,0.16129032258064502,-0.9375,-0.0011334564
51,0.22580645161290325,-0.9375,-0.0011843811
52,0.29032258064516125,-0.9375,-0.0008004089
53,0.35483870967741926,-0.9375,-0.00034209364
54,0.4193548387096775,-0.9375,-9.8046614e-05
55,0.4838709677419355,-0.9375,-0.00019882293
56,0.5483870967741935,-0.9375,-0.0005516177
57,0.6129032258064515,-0.9375,-0.0009737881
58,0.6774193548387095,-0.9375,-0.0013408065
59,0.7419354838709677,-0.9375,-0.0015863698
60,0.8064516129032258,-0.9375,-0.0016642944
61,0.8709677419354838,-0.9375,-0.0015272952
62,0.935483870967742,-0.9375,-0.0011163765
63,1.0,-0.9375,-0.00036797603
64,-1.0,-0.875,-0.0009105422
65,-0.935483870967742,-0.875,-0.00050619827
66,-0.8709677419354839,-0.875,-0.00030829676
67,-0.8064516129032258,-0.875,-0.00033139437
68,-0.7419354838709677,-0.875,-0.0004572852
69,-0.6774193548387097,-0.875,-0.00055902684
70,-0.6129032258064516,-0.875,-0.00060854224
71,-0.5483870967741935,-0.875,-0.00052751275
72,-0.4838709677419355,-0.875,-0.00021364214
73,-0.4193548387096775,-0.875,0.00026715174
74,-0.3548387096774194,-0.875,0.0007099975
75,-0.29032258064516125,-0.875,0.00096163736
76,-0.22580645161290325,-0.875,0.0010616535
77,-0.16129032258064524,-0.875,0.0013561416
78,-0.09677419354838712,-0.875,0.0021562823
79,-0.032258064516129004,-0.875,0.0027642453
80,0.032258064516129004,-0.875,0.002086524
81,0.09677419354838701,-0.875,0.00067981984
82,0.16129032258064502,-0.875,-0.00022809114
83,0.22580645161290325,-0.875,-0.00043978356
84,0.29032258064516125,-0.875,-0.00020646397
85,0.35483870967741926,-0.875,0.00012803078
86,0.4193548387096775,-0.875,0.0001463755
87,0.4838709677419355,-0.875,-0.00028843083
88,0.5483870967741935,-0.875,-0.0009078034
89,0.6129032258064515,-0.875,-0.0014192155
90,0.6774193548387095,-0.875,-0.0017259745
91,0.7419354838709677,-0.875,-0.0018365891
92,0.8064516129032258,-0.875,-0.0017649111
93,0.8709677419354838,-0.875,-0.0014834844
94,0.935483870967742,-0.875,-0.0009167135
95,1.0,-0.875,9.1500115e-06
96,-1.0,-0.8125,-0.0003125884
97,-0.935483870967742,-0.8125,-0.00025036954
98,-0.8709677419354839,-0.8125,-0.00021901657
99,-0.8064516129032258,-0.8125,-0.00032951613
100,-0.7419354838709677,-0.8125,-0.0005555535
101,-0.6774193548387097,-0.8125,-0.0007147263
102,-0.6129032258064516,-0.8125,-0.00073085376
103,-0.5483870967741935,-0.8125,-0.00061602495
104,-0.4838709677419355,-0.8125,-0.0002673075
105,-0.4193548387096775,-0.8125,0.00033688825
106,-0.3548387096774194,-0.8125,0.0010056705
107,-0.29032258064516125,-0.8125,0.0015460188
108,-0.22580645161290325,-0.8125,0.001885063
109,-0.16129032258064524,-0.8125,0.0021527032
110,-0.09677419354838712,-0.8125,0.002757907
111,-0.032258064516129004,-0.8125,0.0034264498
112,0.032258064516129004,-0.8125,0.0030623418
113,0.09677419354838701,-0.8125,0.0020965375
114,0.16129032258064502,-0.8125,0.0014571408
115,0.22580645161290325,-0.8125,0.001226252
116,0.29032258064516125,-0.8125,0.0013847835
117,0.35483870967741926,-0.8125,0.0015584705
118,0.4193548387096775,-0.8125,0.0011917497
119,0.4838709677419355,-0.8125,0.00029284973
120,0.5483870967741935,-0.8125,-0.00062344177
121,0.6129032258064515,-0.8125,-0.0012277451
122,0.6774193548387095,-0.8125,-0.0015209788
123,0.7419354838709677,-0.8125,-0.0016066541
124,0.8064516129032258,-0.8125,-0.0015376217
125,0.8709677419354838,-0.8125,-0.0012642667
126,0.935483870967742,-0.8125,-0.00066744257
127,1.0,-0.8125,0.00031407992
128,-1.0,-0.75,0.00018093805
129,-0.935483870967742,-0.75,-0.00012597407
130,-0.8709677419354839,-0.75,-0.00023220503
131,-0.8064516129032258,-0.75,-0.00029962906
132,-0.7419354838709677,-0.75,-0.0004632508
133,-0.6774193548387097,-0.75,-0.00062084873
134,-0.6129032258064516,-0.75,-0.00059060915
135,-0.5483870967741935,-0.75,-0.00040944107
136,-0.4838709677419355,-0.75,-8.175848e-05
137,-0.4193548387096775,-0.75,0.000503764
138,-0.3548387096774194,-0.75,0.0012610094
139,-0.29032258064516125,-0.75,0.001979983
140,-0.22580645161290325,-0.75,0.0024815868
141,-0.16129032258064524,-0.75,0.0026440248
142,-0.09677419354838712,-0.75,0.002897934
143,-0.032258064516129004,-0.75,0.0035539293
144,0.032258064516129004,-0.75,0.003776636
145,0.09677419354838701,-0.75,0.003689384
146,0.16129032258064502,-0.75,0.0034764507
147,0.22580645161290325,-0.75,0.0032870863
148,0.29032258064516125,-0.75,0.003420419
149,0.35483870967741926,-0.75,0.003359775
150,0.4193548387096775,-0.75,0.0025010896
151,0.4838709677419355,-0.75,0.0011576498
152,0.5483870967741935,-0.75,4.0884595e-05
153,0.6129032258064515,-0.75,-0.0006066102
154,0.6774193548387095,-0.75,-0.00092959707
155,0.7419354838709677,-0.75,-0.0011040235
156,0.8064516129032258,-0.75,-0.0011660368
157,0.8709677419354838,-0.75,-0.0009880767
158,0.935483870967742,-0.75,-0.00041700056
159,1.0,-0.75,0.0005519844
160,-1.0,-0.6875,0.0005782179
161,-0.935483870967742,-0.6875,-0.00011060934
162,-0.8709677419354839,-0.6875,-0.0003711905
163,-0.8064516129032258,-0.6875,-0.00033047562
164,-0.7419354838709677,-0.6875,-0.00024879328
165,-0.6774193548387097,-0.6875,-0.00024081068
166,-0.6129032258064516,-0.6875,-0.00014164625
167,-0.5483870967741935,-0.6875,0.00011545466
168,-0.4838709677419355,-0.6875,0.0003993311
169,-0.4193548387096775,-0.6875,0.00079702865
170,-0.3548387096774194,-0.6875,0.0014133649
171,-0.29032258064516125,-0.6875,0.002115393
172,-0.22580645161290325,-0.6875,0.0026487466
173,-0.16129032258064524,-0.6875,0.0026175464
174,-0.09677419354838712,-0.6875,0.0023677517
175,-0.032258064516129004,-0.6875,0.0029368242
176,0.032258064516129004,-0.6875,0.003986463
177,0.09677419354838701,-0.6875,0.004980796
178,0.16129032258064502,-0.6875,0.005134468
179,0.22580645161290325,-0.6875,0.0050350823
180,0.29032258064516125,-0.6875,0.0052002347
181,0.35483870967741926,-0.6875,0.0048820935
182,0.4193548387096775,-0.6875,0.0035917396
183,0.4838709677419355,-0.6875,0.0020015775
184,0.5483870967741935,-0.6875,0.0008594445
185,0.6129032258064515,-0.6875,0.00021752901
186,0.6774193548387095,-0.6875,-0.00019882154
187,0.7419354838709677,-0.6875,-0.00056898827
188,0.8064516129032258,-0.6875,-0.0008278452
189,0.8709677419354838,-0.6875,-0.00074677274
190,0.935483870967742,-0.6875,-0.00020346802
191,1.0,-0.6875,0.0007282465
192,-1.0,-0.625,0.00088659744
193,-0.935483870967742,-0.625,-0.00015081908
194,-0.8709677419354839,-0.625,-0.00059321965
195,-0.8064516129032258,-0.625,-0.00046628225
196,-0.7419354838709677,-0.625,-4.6222005e-05
197,-0.6774193548387097,-0.625,0.00033892132
198,-0.6129032258064516,-0.625,0.00063398527
199,-0.5483870967741935,-0.625,0.0009703757
200,-0.4838709677419355,-0.625,0.0012160176
201,-0.4193548387096775,-0.625,0.0012955735
202,-0.3548387096774194,-0.625,0.0014788089
203,-0.29032258064516125,-0.625,0.0018766816
204,-0.22580645161290325,-0.625,0.002259856
205,-0.16129032258064524,-0.625,0.0019671246
206,-0.09677419354838712,-0.625,0.0011033872
207,-0.032258064516129004,-0.625,0.0014806949
208,0.032258064516129004,-0.625,0.0033975858
209,0.09677419354838701,-0.625,0.0052754916
210,0.16129032258064502,-0.625,0.005596553
211,0.22580645161290325,-0.625,0.0056950683
212,0.29032258064516125,-0.625,0.006017193
213,0.35483870967741926,-0.625,0.005571853
214,0.4193548387096775,-0.625,0.0041262307
215,0.4838709677419355,-0.625,0.002608338
216,0.5483870967741935,-0.625,0.0016190507
217,0.6129032258064515,-0.625,0.0009962388
218,0.6774193548387095,-0.625,0.0004116518
219,0.7419354838709677,-0.625,-0.00020969636
220,0.8064516129032258,-0.625,-0.00063188747
221,0.8709677419354838,-0.625,-0.00058621936
222,0.935483870967742,-0.625,-5.114847e-05
223,1.0,-0.625,0.0008483052
224,-1.0,-0.5625,0.0011136613
225,-0.935483870967742,-0.5625,-0.00017491798
226,-0.8709677419354839,-0.5625,-0.0007946503
227,-0.8064516129032258,-0.5625,-0.00065355026
228,-0.7419354838709677,-0.5625,5.356176e-05
229,-0.6774193548387097,-0.5625,0.0009167411
230,-0.6129032258064516,-0.5625,0.0016051715
231,-0.5483870967741935,-0.5625,0.0021052388
232,-0.4838709677419355,-0.5625,0.002359352
233,-0.4193548387096775,-0.5625,0.0021154578
234,-0.3548387096774194,-0.5625,0.0016233493
235,-0.29032258064516125,-0.5625,0.0013892213
236,-0.22580645161290325,-0.5625,0.001438451
237,-0.16129032258064524,-0.5625,0.0009299619
238,-0.09677419354838712,-0.5625,-0.00048113428
239,-0.032258064516129004,-0.5625,-0.00042513665
240,0.032258064516129004,-0.5625,0.0019516824
241,0.09677419354838701,-0.5625,0.0040138485
242,0.16129032258064502,-0.5625,0.004269072
243,0.22580645161290325,-0.5625,0.00473605
244,0.29032258064516125,-0.5625,0.005409329
245,0.35483870967741926,-0.5625,0.00512314
246,0.4193548387096775,-0.5625,0.003938454
247,0.4838709677419355,-0.5625,0.0028320458
248,0.5483870967741935,-0.5625,0.00213294
249,0.6129032258064515,-0.5625,0.0015173561
250,0.6774193548387095,-0.5625,0.0007231755
251,0.7419354838709677,-0.5625,-0.000105197076
252,0.8064516129032258,-0.5625,-0.00057789613
253,0.8709677419354838,-0.5625,-0.0005034106
254,0.935483870967742,-0.5625,3.241567e-05
255,1.0,-0.5625,0.00091777067
256,-1.0,-0.5,0.0012671135
257,-0.935483870967742,-0.5,-0.00011655805
258,-0.8709677419354839,-0.5,-0.0008458167
259,-0.8064516129032258,-0.5,-0.00074626296
260,-0.7419354838709677,-0.5,9.3996525e-05
261,-0.6774193548387097,-0.5,0.0013191481
262,-0.6129032258064516,-0.5,0.002463969
263,-0.5483870967741935,-0.5,0.0032680258
264,-0.4838709677419355,-0.5,0.0036533715
265,-0.4193548387096775,-0.5,0.0032889745
266,-0.3548387096774194,-0.5,0.0021686177
267,-0.29032258064516125,-0.5,0.0011700913
268,-0.22580645161290325,-0.5,0.00095154904
269,-0.16129032258064524,-0.5,0.0007349681
270,-0.09677419354838712,-0.5,-0.00051805936
271,-0.032258064516129004,-0.5,-0.00065511465
272,0.032258064516129004,-0.5,0.0010928418
273,0.09677419354838701,-0.5,0.0020233784
274,0.16129032258064502,-0.5,0.0017608833
275,0.22580645161290325,-0.5,0.0024855416
276,0.29032258064516125,-0.5,0.0034811972
277,0.35483870967741926,-0.5,0.0035726838
278,0.4193548387096775,-0.5,0.0030393144
279,0.4838709677419355,-0.5,0.0026329937
280,0.5483870967741935,-0.5,0.00232436
281,0.6129032258064515,-0.5,0.0017128866
282,0.6774193548387095,-0.5,0.00074391277
283,0.7419354838709677,-0.5,-0.00015696441
284,0.8064516129032258,-0.5,-0.0005750004
285,0.8709677419354838,-0.5,-0.00046491437
286,0.935483870967742,-0.5,5.6982273e-05
287,1.0,-0.5,0.0009414933
288,-1.0,-0.4375,0.0013534806
289,-0.935483870967742,-0.4375,6.2551815e-05
290,-0.8709677419354839,-0.4375,-0.00064560096
291,-0.8064516129032258,-0.4375,-0.0005741278
292,-0.7419354838709677,-0.4375,0.0002501211
293,-0.6774193548387097,-0.4375,0.0015628121
294,-0.6129032258064516,-0.4375,0.0029365418
295,-0.5483870967741935,-0.4375,0.0039957645
296,-0.4838709677419355,-0.4375,0.0045999456
297,-0.4193548387096775,-0.4375,0.0044971434
298,-0.3548387096774194,-0.4375,0.003389297
299,-0.29032258064516125,-0.4375,0.002283819
300,-0.22580645161290325,-0.4375,0.002930984
301,-0.16129032258064524,-0.4375,0.0051310686
302,-0.09677419354838712,-0.4375,0.0067897495
303,-0.032258064516129004,-0.4375,0.008113437
304,0.032258064516129004,-0.4375,0.007693464
305,0.09677419354838701,-0.4375,0.0048530083
306,0.16129032258064502,-0.4375,0.0020024367
307,0.22580645161290325,-0.4375,0.0012416616
308,0.29032258064516125,-0.4375,0.001360991
309,0.35483870967741926,-0.4375,0.0014461456
310,0.4193548387096775,-0.4375,0.0016998248
311,0.4838709677419355,-0.4375,0.0021724654
312,0.5483870967741935,-0.4375,0.0023139697
313,0.6129032258064515,-0.4375,0.0017259028
314,0.6774193548387095,-0.4375,0.0006924658
315,0.7419354838709677,-0.4375,-0.00015556742
316,0.8064516129032258,-0.4375,-0.0005181355
317,0.8709677419354838,-0.4375,-0.00043575233
318,0.935483870967742,-0.4375,3.3961493e-05
319,1.0,-0.4375,0.0009249605
320,-1.0,-0.375,0.0013809137
321,-0.935483870967742,-0.375,0.00035362993
322,-0.8709677419354839,-0.375,-0.00017213449
323,-0.8064516129032258,-0.375,-3.3584423e-05
324,-0.7419354838709677,-0.375,0.00072794454
325,-0.6774193548387097,-0.375,0.0018796066
326,-0.6129032258064516,-0.375,0.0030697745
327,-0.5483870967741935,-0.375,0.0039766645
328,-0.4838709677419355,-0.375,0.0045425696
329,-0.4193548387096775,-0.375,0.0049166046
330,-0.3548387096774194,-0.375,0.005118244
331,-0.29032258064516125,-0.375,0.0063762115
332,-0.22580645161290325,-0.375,0.012105066
333,-0.16129032258064524,-0.375,0.02338275
334,-0.09677419354838712,-0.375,0.035926476
335,-0.032258064516129004,-0.375,0.044737622
336,0.032258064516129004,-0.375,0.042201467
337,0.09677419354838701,-0.375,0.029743295
338,0.16129032258064502,-0.375,0.016386963
339,0.22580645161290325,-0.375,0.007289923
340,0.29032258064516125,-0.375,0.0020584594
341,0.35483870967741926,-0.375,0.00010163989
342,0.4193548387096775,-0.375,0.00057812873
343,0.4838709677419355,-0.375,0.0018236004
344,0.5483870967741935,-0.375,0.0023710853
345,0.6129032258064515,-0.375,0.0018393602
346,0.6774193548387095,-0.375,0.00084724
347,0.7419354838709677,-0.375,4.7693262e-05
348,0.8064516129032258,-0.375,-0.000375079
349,0.8709677419354838,-0.375,-0.00041999738
350,0.935483870967742,-0.375,-3.892253e-05
351,1.0,-0.375,0.0008740879
352,-1.0,-0.3125,0.0013556115
353,-0.935483870967742,-0.3125,0.00068987615
354,-0.8709677419354839,-0.3125,0.0004769687
355,-0.8064516129032258,-0.3125,0.00082026864
356,-0.7419354838709677,-0.3125,0.0016093832
357,-0.6774193548387097,-0.3125,0.0025527203
358,-0.6129032258064516,-0.3125,0.0032816753
359,-0.5483870967741935,-0.3125,0.0035227374
360,-0.4838709677419355,-0.3125,0.0034182032
361,-0.4193548387096775,-0.3125,0.0039435616
362,-0.3548387096774194,-0.3125,0.006973583
363,-0.29032258064516125,-0.3125,0.01607226
364,-0.22580645161290325,-0.3125,0.037873182
365,-0.16129032258064524,-0.3125,0.07373815
366,-0.09677419354838712,-0.3125,0.11329285
367,-0.032258064516129004,-0.3125,0.14054963
368,0.032258064516129004,-0.3125,0.13936615
369,0.09677419354838701,-0.3125,0.11039248
370,0.16129032258064502,-0.3125,0.06865681
371,0.22580645161290325,-0.3125,0.033267684
372,0.29032258064516125,-0.3125,0.011356891
373,0.35483870967741926,-0.3125,0.002018339
374,0.4193548387096775,-0.3125,0.00067003444
375,0.4838709677419355,-0.3125,0.0019721119
376,0.5483870967741935,-0.3125,0.0027075307
377,0.6129032258064515,-0.3125,0.0022480949
378,0.6774193548387095,-0.3125,0.0012889821
379,0.7419354838709677,-0.3125,0.0003933853
380,0.8064516129032258,-0.3125,-0.00023518526
381,0.8709677419354838,-0.3125,-0.0004721852
382,0.935483870967742,-0.3125,-0.0001744419
383,1.0,-0.3125,0.0007936589
384,-1.0,-0.25,0.0012848012
385,-0.935483870967742,-0.25,0.00095656666
386,-0.8709677419354839,-0.25,0.0010847703
387,-0.8064516129032258,-0.25,0.0017290888
388,-0.7419354838709677,-0.25,0.0027087443
389,-0.6774193548387097,-0.25,0.0036330284
390,-0.6129032258064516,-0.25,0.0040161083
391,-0.5483870967741935,-0.25,0.0034954294
392,-0.4838709677419355,-0.25,0.002351104
393,-0.4193548387096775,-0.25,0.0027115792
394,-0.3548387096774194,-0.25,0.010442914
395,-0.29032258064516125,-0.25,0.036899306
396,-0.22580645161290325,-0.25,0.09469352
397,-0.16129032258064524,-0.25,0.17703149
398,-0.09677419354838712,-0.25,0.26194832
399,-0.032258064516129004,-0.25,0.3164873
400,0.032258064516129004,-0.25,0.3153583
401,0.09677419354838701,-0.25,0.26484364
402,0.16129032258064502,-0.25,0.18212132
403,0.22580645161290325,-0.25,0.09527839
404,0.29032258064516125,-0.25,0.036409333
405,0.35483870967741926,-0.25,0.010038032
406,0.4193548387096775,-0.25,0.002828231
407,0.4838709677419355,-0.25,0.0026964964
408,0.5483870967741935,-0.25,0.0032520783
409,0.6129032258064515,-0.25,0.0028095683
410,0.6774193548387095,-0.25,0.0017619978
411,0.7419354838709677,-0.25,0.00063580624
412,0.8064516129032258,-0.25,-0.00024012849
413,0.8709677419354838,-0.25,-0.0006282212
414,0.935483870967742,-0.25,-0.0003531968
415,1.0,-0.25,0.00068931724
416,-1.0,-0.1875,0.0011752627
417,-0.935483870967742,-0.1875,0.0010261002
418,-0.8709677419354839,-0.1875,0.0013775987
419,-0.8064516129032258,-0.1875,0.0022874665
420,-0.7419354838709677,-0.1875,0.003551414
421,-0.6774193548387097,-0.1875,0.0047170892
422,-0.6129032258064516,-0.1875,0.0051790923
423,-0.5483870967741935,-0.1875,0.0044259583
424,-0.4838709677419355,-0.1875,0.0028343755
425,-0.4193548387096775,-0.1875,0.0040848926
426,-0.3548387096774194,-0.1875,0.020460714
427,-0.29032258064516125,-0.1875,0.07687987
428,-0.22580645161290325,-0.1875,0.18760355
429,-0.16129032258064524,-0.1875,0.32955015
430,-0.09677419354838712,-0.1875,0.4650107
431,-0.032258064516129004,-0.1875,0.5474799
432,0.032258064516129004,-0.1875,0.5458512
433,0.09677419354838701,-0.1875,0.46396613
434,0.16129032258064502,-0.1875,0.33619648
435,0.22580645161290325,-0.1875,0.19366512
436,0.29032258064516125,-0.1875,0.08050643
437,0.35483870967741926,-0.1875,0.025230419
438,0.4193548387096775,-0.1875,0.006970407
439,0.4838709677419355,-0.1875,0.003585063
440,0.5483870967741935,-0.1875,0.0035701483
441,0.6129032258064515,-0.1875,0.003057271
442,0.6774193548387095,-0.1875,0.0018850295
443,0.7419354838709677,-0.1875,0.00059226435
444,0.8064516129032258,-0.1875,-0.00039189938
445,0.8709677419354838,-0.1875,-0.0007992503
446,0.935483870967742,-0.1875,-0.00049134484
447,1.0,-0.1875,0.0005664013
448,-1.0,-0.125,0.0010333739
449,-0.935483870967742,-0.125,0.00082601304
450,-0.8709677419354839,-0.125,0.0011624526
451,-0.8064516129032258,-0.125,0.0021433884
452,-0.7419354838709677,-0.125,0.0035986246
453,-0.6774193548387097,-0.125,0.0050836126
454,-0.6129032258064516,-0.125,0.005954501
455,-0.5483870967741935,-0.125,0.005647077
456,-0.4838709677419355,-0.125,0.004825122
457,-0.4193548387096775,-0.125,0.009424493
458,-0.3548387096774194,-0.125,0.040052578
459,-0.29032258064516125,-0.125,0.13317043
460,-0.22580645161290325,-0.125,0.29442325
461,-0.16129032258064524,-0.125,0.4913
462,-0.09677419354838712,-0.125,0.66837406
463,-0.032258064516129004,-0.125,0.77252704
464,0.032258064516129004,-0.125,0.7718536
465,0.09677419354838701,-0.125,0.6631572
466,0.16129032258064502,-0.125,0.48987353
467,0.22580645161290325,-0.125,0.29946598
468,0.29032258064516125,-0.125,0.13655551
469,0.35483870967741926,-0.125,0.045173876
470,0.4193548387096775,-0.125,0.011818407
471,0.4838709677419355,-0.125,0.0039734347
472,0.5483870967741935,-0.125,0.0031754044
473,0.6129032258064515,-0.125,0.0026726255
474,0.6774193548387095,-0.125,0.0016003279
475,0.7419354838709677,-0.125,0.00041515706
476,0.8064516129032258,-0.125,-0.0004568752
477,0.8709677419354838,-0.125,-0.00078307686
478,0.935483870967742,-0.125,-0.00048188138
479,1.0,-0.125,0.000429929
480,-1.0,-0.0625,0.0008655868
481,-0.935483870967742,-0.0625,0.00040188106
482,-0.8709677419354839,-0.0625,0.0004901944
483,-0.8064516129032258,-0.0625,0.0012895442
484,-0.7419354838709677,-0.0625,0.0026914922
485,-0.6774193548387097,-0.0625,0.0043049697
486,-0.6129032258064516,-0.0625,0.0055194683
487,-0.5483870967741935,-0.0625,0.00582988
488,-0.4838709677419355,-0.0625,0.0063878098
489,-0.4193548387096775,-0.0625,0.015654864
490,-0.3548387096774194,-0.0625,0.061359268
491,-0.29032258064516125,-0.0625,0.18268393
492,-0.22580645161290325,-0.0625,0.3777475
493,-0.16129032258064524,-0.0625,0.61132455
494,-0.09677419354838712,-0.0625,0.815368
495,-0.032258064516129004,-0.0625,0.9293935
496,0.032258064516129004,-0.0625,0.92747426
497,0.09677419354838701,-0.0625,0.8081834
498,0.16129032258064502,-0.0625,0.6063318
499,0.22580645161290325,-0.0625,0.37949377
500,0.29032258064516125,-0.0625,0.18404229
501,0.35483870967741926,-0.0625,0.06253774
502,0.4193548387096775,-0.0625,0.015177137
503,0.4838709677419355,-0.0625,0.0034296894
504,0.5483870967741935,-0.0625,0.0020949072
505,0.6129032258064515,-0.0625,0.0019259821
506,0.6774193548387095,-0.0625,0.0012984183
507,0.7419354838709677,-0.0625,0.0004749433
508,0.8064516129032258,-0.0625,-0.00017205742
509,0.8709677419354838,-0.0625,-0.0004427014
510,0.935483870967742,-0.0625,-0.0002799795
511,1.0,-0.0625,0.00028530578
512,-1.0,0.0,0.00067874114
513,-0.935483870967742,0.0,-7.109577e-05
514,-0.8709677419354839,0.0,-0.00029272772
515,-0.8064516129032258,0.0,0.00021079765
516,-0.7419354838709677,0.0,0.001376015
517,-0.6774193548387097,0.0,0.0028584905
518,-0.6129032258064516,0.0,0.0040867883
519,-0.5483870967741935,0.0,0.0046283114
520,-0.4838709677419355,0.0,0.0060187336
521,-0.4193548387096775,0.0,0.018183812
522,-0.3548387096774194,0.0,0.07128709
523,-0.29032258064516125,0.0,0.20318726
524,-0.22580645161290325,0.0,0.40964043
525,-0.16129032258064524,0.0,0.65442485
526,-0.09677419354838712,0.0,0.86637545
527,-0.032258064516129004,0.0,0.9816172
528,0.032258064516129004,0.0,0.97877556
529,0.09677419354838701,0.0,0.8580687
530,0.16129032258064502,0.0,0.64755404
531,0.22580645161290325,0.0,0.4064251
532,0.29032258064516125,0.0,0.19971742
533,0.35483870967741926,0.0,0.066932656
534,0.4193548387096775,0.0,0.014868534
535,0.4838709677419355,0.0,0.002165459
536,0.5483870967741935,0.0,0.0010497635
537,0.6129032258064515,0.0,0.0014872951
538,0.6774193548387095,0.0,0.0014263736
539,0.7419354838709677,0.0,0.0009861244
540,0.8064516129032258,0.0,0.0005063045
541,0.8709677419354838,0.0,0.00017989086
542,0.935483870967742,0.0,6.4714404e-05
543,1.0,0.0,0.00013813074
544,-1.0,0.0625,0.00047870795
545,-0.935483870967742,0.0625,-0.00037552486
546,-0.8709677419354839,0.0625,-0.00071812235
547,-0.8064516129032258,0.0625,-0.00035171327
548,-0.7419354838709677,0.0625,0.00065682037
549,-0.6774193548387097,0.0625,0.0019527229
550,-0.6129032258064516,0.0625,0.0029469822
551,-0.5483870967741935,0.0625,0.0032187446
552,-0.4838709677419355,0.0625,0.0043926616
553,-0.4193548387096775,0.0625,0.016014792
554,-0.3548387096774194,0.0625,0.065382496
555,-0.29032258064516125,0.0625,0.1887009
556,-0.22580645161290325,0.0625,0.38289702
557,-0.16129032258064524,0.0625,0.6103635
558,-0.09677419354838712,0.0625,0.8112562
559,-0.032258064516129004,0.0625,0.9236243
560,0.032258064516129004,0.0625,0.919254
561,0.09677419354838701,0.0625,0.79957324
562,0.16129032258064502,0.0625,0.59823287
563,0.22580645161290325,0.0625,0.37144282
564,0.29032258064516125,0.0625,0.17843768
565,0.35483870967741926,0.0625,0.056680065
566,0.4193548387096775,0.0625,0.011707616
567,0.4838709677419355,0.0625,0.0013647443
568,0.5483870967741935,0.0625,0.0009722258
569,0.6129032258064515,0.0625,0.0018301713
570,0.6774193548387095,0.0625,0.002082139
571,0.7419354838709677,0.0625,0.0018277763
572,0.8064516129032258,0.0625,0.0013762689
573,0.8709677419354838,0.0625,0.00089922093
574,0.935483870967742,0.0625,0.0004458555
575,1.0,0.0625,-6.578164e-06
576,-1.0,0.125,0.00027199904
577,-0.935483870967742,0.125,-0.00037479284
578,-0.8709677419354839,0.125,-0.00048761093
579,-0.8064516129032258,0.125,9.372039e-05
580,-0.7419354838709677,0.125,0.0012381118
581,-0.6774193548387097,0.125,0.0024969254
582,-0.6129032258064516,0.125,0.0031862957
583,-0.5483870967741935,0.125,0.002874868
584,-0.4838709677419355,0.125,0.003112536
585,-0.4193548387096775,0.125,0.0116524
586,-0.3548387096774194,0.125,0.04864233
587,-0.29032258064516125,0.125,0.144235
588,-0.22580645161290325,0.125,0.30379316
589,-0.16129032258064524,0.125,0.4912971
590,-0.09677419354838712,0.125,0.66180825
591,-0.032258064516129004,0.125,0.76368773
592,0.032258064516129004,0.125,0.7587987
593,0.09677419354838701,0.125,0.6516261
594,0.16129032258064502,0.125,0.4799456
595,0.22580645161290325,0.125,0.29091486
596,0.29032258064516125,0.125,0.1323601
597,0.35483870967741926,0.125,0.039595693
598,0.4193548387096775,0.125,0.008459717
599,0.4838709677419355,0.125,0.0019012131
600,0.5483870967741935,0.125,0.0019966764
601,0.6129032258064515,0.125,0.0027348446
602,0.6774193548387095,0.125,0.0029001583
603,0.7419354838709677,0.125,0.0026163654
604,0.8064516129032258,0.125,0.0021109513
605,0.8709677419354838,0.125,0.0014863625
606,0.935483870967742,0.125,0.0007490794
607,1.0,0.125,-0.00014354405
608,-1.0,0.1875,6.512622e-05
609,-0.935483870967742,0.1875,-6.853556e-05
610,-0.8709677419354839,0.1875,0.00037418527
611,-0.8064516129032258,0.1875,0.0014695238
612,-0.7419354838709677,0.1875,0.0029460671
613,-0.6774193548387097,0.1875,0.004189427
614,-0.6129032258064516,0.1875,0.004448969
615,-0.5483870967741935,0.1875,0.003492124
616,-0.4838709677419355,0.1875,0.002874208
617,-0.4193548387096775,0.1875,0.007754836
618,-0.3548387096774194,0.1875,0.029190961
619,-0.29032258064516125,0.1875,0.08596652
620,-0.22580645161290325,0.1875,0.19443536
621,-0.16129032258064524,0.1875,0.33428964
622,-0.09677419354838712,0.1875,0.46005046
623,-0.032258064516129004,0.1875,0.53685284
624,0.032258064516129004,0.1875,0.5361231
625,0.09677419354838701,0.1875,0.45723382
626,0.16129032258064502,0.1875,0.32679287
627,0.22580645161290325,0.1875,0.18758473
628,0.29032258064516125,0.1875,0.07806346
629,0.35483870967741926,0.1875,0.022822876
630,0.4193548387096775,0.1875,0.006315958
631,0.4838709677419355,0.1875,0.003242339
632,0.5483870967741935,0.1875,0.003308136
633,0.6129032258064515,0.1875,0.0034914333
634,0.6774193548387095,0.1875,0.0033294393
635,0.7419354838709677,0.1875,0.0029415605
636,0.8064516129032258,0.1875,0.0024209733
637,0.8709677419354838,0.1875,0.0017582786
638,0.935483870967742,0.1875,0.00088959804
639,1.0,0.1875,-0.00026697782
640,-1.0,0.25,-0.00013639708
641,-0.935483870967742,0.25,0.00043377207
642,-0.8709677419354839,0.25,0.0015625588
643,-0.8064516129032258,0.25,0.0031596846
644,-0.7419354838709677,0.25,0.0047470573
645,-0.6774193548387097,0.25,0.005619607
646,-0.6129032258064516,0.25,0.0053142826
647,-0.5483870967741935,0.25,0.0042024497
648,-0.4838709677419355,0.25,0.0036250195
649,-0.4193548387096775,0.25,0.005566911
650,-0.3548387096774194,0.25,0.013916662
651,-0.29032258064516125,0.25,0.038702674
652,-0.22580645161290325,0.25,0.09573271
653,-0.16129032258064524,0.25,0.18380983
654,-0.09677419354838712,0.25,0.26409727
655,-0.032258064516129004,0.25,0.30933255
656,0.032258064516129004,0.25,0.31157976
657,0.09677419354838701,0.25,0.26064354
658,0.16129032258064502,0.25,0.17429754
659,0.22580645161290325,0.25,0.09180825
660,0.29032258064516125,0.25,0.034501173
661,0.35483870967741926,0.25,0.010640335
662,0.4193548387096775,0.25,0.0049827155
663,0.4838709677419355,0.25,0.0042245183
664,0.5483870967741935,0.25,0.0039845705
665,0.6129032258064515,0.25,0.003548544
666,0.6774193548387095,0.25,0.0030561918
667,0.7419354838709677,0.25,0.0026173797
668,0.8064516129032258,0.25,0.002189988
669,0.8709677419354838,0.25,0.0016452204
670,0.935483870967742,0.25,0.0008355597
671,1.0,0.25,-0.00037213345
672,-1.0,0.3125,-0.00032583554
673,-0.935483870967742,0.3125,0.00094924256
674,-0.8709677419354839,0.3125,0.0025783165
675,-0.8064516129032258,0.3125,0.0042318692
676,-0.7419354838709677,0.3125,0.005336007
677,-0.6774193548387097,0.3125,0.005512027
678,-0.6129032258064516,0.3125,0.0050426987
679,-0.5483870967741935,0.3125,0.004720292
680,-0.4838709677419355,0.3125,0.0048322137
681,-0.4193548387096775,0.3125,0.0048646764
682,-0.3548387096774194,0.3125,0.0059882733
683,-0.29032258064516125,0.3125,0.014081582
684,-0.22580645161290325,0.3125,0.03796874
685,-0.16129032258064524,0.3125,0.07782779
686,-0.09677419354838712,0.3125,0.11665755
687,-0.032258064516129004,0.3125,0.14034113
688,0.032258064516129004,0.3125,0.1410461
689,0.09677419354838701,0.3125,0.111189365
690,0.16129032258064502,0.3125,0.06905998
691,0.22580645161290325,0.3125,0.03315763
692,0.29032258064516125,0.3125,0.010753591
693,0.35483870967741926,0.3125,0.003932124
694,0.4193548387096775,0.3125,0.0037919423
695,0.4838709677419355,0.3125,0.0041573728
696,0.5483870967741935,0.3125,0.0037100383
697,0.6129032258064515,0.3125,0.0028875323
698,0.6774193548387095,0.3125,0.0021917038
699,0.7419354838709677,0.3125,0.0017711027
700,0.8064516129032258,0.3125,0.0015142247
701,0.8709677419354838,0.3125,0.0012031547
702,0.935483870967742,0.3125,0.0006115269
703,1.0,0.3125,-0.0004530989
704,-1.0,0.375,-0.00049770554
705,-0.935483870967742,0.375,0.0012385935
706,-0.8709677419354839,0.375,0.0028618595
707,-0.8064516129032258,0.375,0.00394887
708,-0.7419354838709677,0.375,0.0042452775
709,-0.6774193548387097,0.375,0.0040701125
710,-0.6129032258064516,0.375,0.0042110756
711,-0.5483870967741935,0.375,0.0050081685
712,-0.4838709677419355,0.375,0.005563965
713,-0.4193548387096775,0.375,0.0048531997
714,-0.3548387096774194,0.375,0.0037884992
715,-0.29032258064516125,0.375,0.005666729
716,-0.22580645161290325,0.375,0.013844341
717,-0.16129032258064524,0.375,0.026565202
718,-0.09677419354838712,0.375,0.03769258
719,-0.032258064516129004,0.375,0.046386816
720,0.032258064516129004,0.375,0.047378704
721,0.09677419354838701,0.375,0.03609257
722,0.16129032258064502,0.375,0.022035979
723,0.22580645161290325,0.375,0.009283534
724,0.29032258064516125,0.375,0.001925746
725,0.35483870967741926,0.375,0.00124049
726,0.4193548387096775,0.375,0.0027163327
727,0.4838709677419355,0.375,0.0033605131
728,0.5483870967741935,0.375,0.0028553098
729,0.6129032258064515,0.375,0.0018983893
730,0.6774193548387095,0.375,0.0011139936
731,0.7419354838709677,0.375,0.0007241615
732,0.8064516129032258,0.375,0.0006292135
733,0.8709677419354838,0.375,0.0005763873
734,0.935483870967742,0.375,0.0002819684
735,1.0,0.375,-0.00050507043
736,-1.0,0.4375,-0.0006451376
737,-0.935483870967742,0.4375,0.0010905383
738,-0.8709677419354839,0.4375,0.002181432
739,-0.8064516129032258,0.4375,0.002484233
740,-0.7419354838709677,0.4375,0.0023191883
741,-0.6774193548387097,0.4375,0.0024460955
742,-0.6129032258064516,0.4375,0.0034387438
743,-0.5483870967741935,0.4375,0.0048622675
744,-0.4838709677419355,0.4375,0.0055551715
745,-0.4193548387096775,0.4375,0.004983139
746,-0.3548387096774194,0.4375,0.0039302967
747,-0.29032258064516125,0.4375,0.0039453693
748,-0.22580645161290325,0.4375,0.0057258317
749,-0.16129032258064524,0.4375,0.0076422133
750,-0.09677419354838712,0.4375,0.008042842
751,-0.032258064516129004,0.4375,0.00903714
752,0.032258064516129004,0.4375,0.010471053
753,0.09677419354838701,0.4375,0.009515029
754,0.16129032258064502,0.4375,0.0067324447
755,0.22580645161290325,0.4375,0.0026646117
756,0.29032258064516125,0.4375,0.00038226135
757,0.35483870967741926,0.4375,0.0009871963
758,0.4193548387096775,0.4375,0.0022665942
759,0.4838709677419355,0.4375,0.0026542116
760,0.5483870967741935,0.4375,0.0020524212
761,0.6129032258064515,0.4375,0.0010432745
762,0.6774193548387095,0.4375,0.0002061876
763,0.7419354838709677,0.4375,-0.00019398524
764,0.8064516129032258,0.4375,-0.00020566309
765,0.8709677419354838,0.4375,-6.327417e-05
766,0.935483870967742,0.4375,-6.977958e-05
767,1.0,0.4375,-0.0005224601
768,-1.0,0.5,-0.0007631399
769,-0.935483870967742,0.5,0.0005327041
770,-0.8709677419354839,0.5,0.0009356681
771,-0.8064516129032258,0.5,0.0007461821
772,-0.7419354838709677,0.5,0.0006363905
773,-0.6774193548387097,0.5,0.001294565
774,-0.6129032258064516,0.5,0.0027713082
775,-0.5483870967741935,0.5,0.004305057
776,-0.4838709677419355,0.5,0.0050674826
777,-0.4193548387096775,0.5,0.004905829
778,-0.3548387096774194,0.5,0.004317656
779,-0.29032258064516125,0.5,0.0038292788
780,-0.22580645161290325,0.5,0.003221104
781,-0.16129032258064524,0.5,0.002158016
782,-0.09677419354838712,0.5,0.00070548384
783,-0.032258064516129004,0.5,-0.00059402455
784,0.032258064516129004,0.5,0.00051392894
785,0.09677419354838701,0.5,0.0023513995
786,0.16129032258064502,0.5,0.0026930668
787,0.22580645161290325,0.5,0.0016095815
788,0.29032258064516125,0.5,0.0011697998
789,0.35483870967741926,0.5,0.0018810015
790,0.4193548387096775,0.5,0.0025815973
791,0.4838709677419355,0.5,0.002509999
792,0.5483870967741935,0.5,0.0016980879
793,0.6129032258064515,0.5,0.0005951293
794,0.6774193548387095,0.5,-0.0003189738
795,0.7419354838709677,0.5,-0.00078314025
796,0.8064516129032258,0.5,-0.00080285873
797,0.8709677419354838,0.5,-0.00056843867
798,0.935483870967742,0.5,-0.0003638073
799,1.0,0.5,-0.00049978425
800,-1.0,0.5625,-0.0008448728
801,-0.935483870967742,0.5625,-0.00015162767
802,-0.8709677419354839,0.5625,-0.0002452056
803,-0.8064516129032258,0.5625,-0.0005554694
804,-0.7419354838709677,0.5625,-0.00040061085
805,-0.6774193548387097,0.5625,0.0005837261
806,-0.6129032258064516,0.5625,0.0021106103
807,-0.5483870967741935,0.5625,0.0035039352
808,-0.4838709677419355,0.5625,0.0042939316
809,-0.4193548387096775,0.5625,0.004467411
810,-0.3548387096774194,0.5625,0.004230051
811,-0.29032258064516125,0.5625,0.0035443758
812,-0.22580645161290325,0.5625,0.0022656054
813,-0.16129032258064524,0.5625,0.0016792607
814,-0.09677419354838712,0.5625,0.001217295
815,-0.032258064516129004,0.5625,2.2989698e-05
816,0.032258064516129004,0.5625,0.00061049405
817,0.09677419354838701,0.5625,0.0017014523
818,0.16129032258064502,0.5625,0.0016457238
819,0.22580645161290325,0.5625,0.0012863986
820,0.29032258064516125,0.5625,0.0018657325
821,0.35483870967741926,0.5625,0.0028441427
822,0.4193548387096775,0.5625,0.003258685
823,0.4838709677419355,0.5625,0.0028323764
824,0.5483870967741935,0.5625,0.0017906607
825,0.6129032258064515,0.5625,0.0005548338
826,0.6774193548387095,0.5625,-0.0004633402
827,0.7419354838709677,0.5625,-0.0010223497
828,0.8064516129032258,0.5625,-0.0011062478
829,0.8709677419354838,0.5625,-0.0008661964
830,0.935483870967742,0.5625,-0.0005453105
831,1.0,0.5625,-0.00043180515
832,-1.0,0.625,-0.0008850314
833,-0.935483870967742,0.625,-0.0006884405
834,-0.8709677419354839,0.625,-0.0010119347
835,-0.8064516129032258,0.625,-0.0012495639
836,-0.7419354838709677,0.625,-0.0009012448
837,-0.6774193548387097,0.625,0.000115809205
838,-0.6129032258064516,0.625,0.0014359901
839,-0.5483870967741935,0.625,0.0025916756
840,-0.4838709677419355,0.625,0.003343134
841,-0.4193548387096775,0.625,0.0036821906
842,-0.3548387096774194,0.625,0.003560601
843,-0.29032258064516125,0.625,0.0027088309
844,-0.22580645161290325,0.625,0.0017633762
845,-0.16129032258064524,0.625,0.0028572325
846,-0.09677419354838712,0.625,0.0037463158
847,-0.032258064516129004,0.625,0.0034065847
848,0.032258064516129004,0.625,0.0034686527
849,0.09677419354838701,0.625,0.0028771912
850,0.16129032258064502,0.625,0.0012828023
851,0.22580645161290325,0.625,0.0005676588
852,0.29032258064516125,0.625,0.0016981312
853,0.35483870967741926,0.625,0.0032156305
854,0.4193548387096775,0.625,0.003782888
855,0.4838709677419355,0.625,0.0032718147
856,0.5483870967741935,0.625,0.0021007392
857,0.6129032258064515,0.625,0.0007547436
858,0.6774193548387095,0.625,-0.00036303862
859,0.7419354838709677,0.625,-0.0010173607
860,0.8064516129032258,0.625,-0.001178437
861,0.8709677419354838,0.625,-0.0009712068
862,0.935483870967742,0.625,-0.0006009078
863,1.0,0.625,-0.00031306152
864,-1.0,0.6875,-0.00087756594
865,-0.935483870967742,0.6875,-0.0009649159
866,-0.8709677419354839,0.6875,-0.0013260026
867,-0.8064516129032258,0.6875,-0.0014584135
868,-0.7419354838709677,0.6875,-0.0010683617
869,-0.6774193548387097,0.6875,-0.00021622819
870,-0.6129032258064516,0.6875,0.0007936355
871,-0.5483870967741935,0.6875,0.0016795691
872,-0.4838709677419355,0.6875,0.002320327
873,-0.4193548387096775,0.6875,0.0026491678
874,-0.3548387096774194,0.6875,0.0024293084
875,-0.29032258064516125,0.6875,0.0015071523
876,-0.22580645161290325,0.6875,0.0015932593
877,-0.16129032258064524,0.6875,0.0042222114
878,-0.09677419354838712,0.6875,0.0061475756
879,-0.032258064516129004,0.6875,0.006586333
880,0.032258064516129004,0.6875,0.006167069
881,0.09677419354838701,0.6875,0.004150921
882,0.16129032258064502,0.6875,0.0011774469
883,0.22580645161290325,0.6875,-0.00027337437
884,0.29032258064516125,0.6875,0.00085424585
885,0.35483870967741926,0.6875,0.0028335168
886,0.4193548387096775,0.6875,0.0038343156
887,0.4838709677419355,0.6875,0.0035220375
888,0.5483870967741935,0.6875,0.0023881793
889,0.6129032258064515,0.6875,0.0010110183
890,0.6774193548387095,0.6875,-0.0001681667
891,0.7419354838709677,0.6875,-0.0008965096
892,0.8064516129032258,0.6875,-0.0011223074
893,0.8709677419354838,0.6875,-0.0009483376
894,0.935483870967742,0.6875,-0.0005523567
895,1.0,0.6875,-0.0001385652
896,-1.0,0.75,-0.0008170225
897,-0.935483870967742,0.75,-0.0009870247
898,-0.8709677419354839,0.75,-0.0012800003
899,-0.8064516129032258,0.75,-0.0013401066
900,-0.7419354838709677,0.75,-0.0010207013
901,-0.6774193548387097,0.75,-0.00041755318
902,-0.6129032258064516,0.75,0.0002655985
903,-0.5483870967741935,0.75,0.00087678945
904,-0.4838709677419355,0.75,0.0013385081
905,-0.4193548387096775,0.75,0.0015073908
906,-0.3548387096774194,0.75,0.0010749139
907,-0.29032258064516125,0.75,0.0003533408
908,-0.22580645161290325,0.75,0.0016674874
909,-0.16129032258064524,0.75,0.0051159267
910,-0.09677419354838712,0.75,0.0076017613
911,-0.032258064516129004,0.75,0.008457996
912,0.032258064516129004,0.75,0.00767921
913,0.09677419354838701,0.75,0.0048742928
914,0.16129032258064502,0.75,0.001202048
915,0.22580645161290325,0.75,-0.0008162521
916,0.29032258064516125,0.75,-9.821821e-05
917,0.35483870967741926,0.75,0.0019415789
918,0.4193548387096775,0.75,0.0033550586
919,0.4838709677419355,0.75,0.0034197269
920,0.5483870967741935,0.75,0.0024934937
921,0.6129032258064515,0.75,0.0011958444
922,0.6774193548387095,0.75,1.99317e-05
923,0.7419354838709677,0.75,-0.0007456441
924,0.8064516129032258,0.75,-0.0010147076
925,0.8709677419354838,0.75,-0.00085949805
926,0.935483870967742,0.75,-0.00043136365
927,1.0,0.75,9.721215e-05
928,-1.0,0.8125,-0.0006971725
929,-0.935483870967742,0.8125,-0.0007978621
930,-0.8709677419354839,0.8125,-0.00096927525
931,-0.8064516129032258,0.8125,-0.0009853893
932,-0.7419354838709677,0.8125,-0.0007819665
933,-0.6774193548387097,0.8125,-0.00043319905
934,-0.6129032258064516,0.8125,-5.22193e-05
935,-0.5483870967741935,0.8125,0.0002859427
936,-0.4838709677419355,0.8125,0.0005085309
937,-0.4193548387096775,0.8125,0.00042485364
938,-0.3548387096774194,0.8125,-0.00017709387
939,-0.29032258064516125,0.8125,-0.0003985061
940,-0.22580645161290325,0.8125,0.0017397037
941,-0.16129032258064524,0.8125,0.0052503175
942,-0.09677419354838712,0.8125,0.0077928603
943,-0.032258064516129004,0.8125,0.008728914
944,0.032258064516129004,0.8125,0.0077834437
945,0.09677419354838701,0.8125,0.0048337276
946,0.16129032258064502,0.8125,0.0011893553
947,0.22580645161290325,0.8125,-0.0009485681
948,0.29032258064516125,0.8125,-0.00069038104
949,0.35483870967741926,0.8125,0.0009928683
950,0.4193548387096775,0.8125,0.0025199703
951,0.4838709677419355,0.8125,0.0029493326
952,0.5483870967741935,0.8125,0.0023416614
953,0.6129032258064515,0.8125,0.0012357308
954,0.6774193548387095,0.8125,0.00014402356
955,0.7419354838709677,0.8125,-0.0006079891
956,0.8064516129032258,0.8125,-0.00089230284
957,0.8709677419354838,0.8125,-0.00073790853
958,0.935483870967742,0.8125,-0.00026049968
959,1.0,0.8125,0.00039936672
960,-1.0,0.875,-0.0005128451
961,-0.935483870967742,0.875,-0.0004351379
962,-0.8709677419354839,0.875,-0.00044537522
963,-0.8064516129032258,0.875,-0.0004168545
964,-0.7419354838709677,0.875,-0.0003185725
965,-0.6774193548387097,0.875,-0.00018866354
966,-0.6129032258064516,0.875,-7.393738e-05
967,-0.5483870967741935,0.875,-7.8402045e-06
968,-0.4838709677419355,0.875,-5.92953e-05
969,-0.4193548387096775,0.875,-0.00039552854
970,-0.3548387096774194,0.875,-0.000982472
971,-0.29032258064516125,0.875,-0.00067782146
972,-0.22580645161290325,0.875,0.0015409213
973,-0.16129032258064524,0.875,0.004488232
974,-0.09677419354838712,0.875,0.006650812
975,-0.032258064516129004,0.875,0.007459323
976,0.032258064516129004,0.875,0.0065671103
977,0.09677419354838701,0.875,0.003998452
978,0.16129032258064502,0.875,0.0009596445
979,0.22580645161290325,0.875,-0.0008340308
980,0.29032258064516125,0.875,-0.00079809804
981,0.35483870967741926,0.875,0.000380049
982,0.4193548387096775,0.875,0.0016543276
983,0.4838709677419355,0.875,0.0022327262
984,0.5483870967741935,0.875,0.001933452
985,0.6129032258064515,0.875,0.0010938369
986,0.6774193548387095,0.875,0.00016910529
987,0.7419354838709677,0.875,-0.0005069978
988,0.8064516129032258,0.875,-0.00076907594
989,0.8709677419354838,0.875,-0.00059411756
990,0.935483870967742,0.875,-4.7372887e-05
991,1.0,0.875,0.00077289785
992,-1.0,0.9375,-0.00025878032
993,-0.935483870967742,0.9375,8.424351e-05
994,-0.8709677419354839,0.9375,0.0002793129
995,-0.8064516129032258,0.9375,0.00038577092
996,-0.7419354838709677,0.9375,0.0004208756
997,-0.6774193548387097,0.9375,0.00038140733
998,-0.6129032258064516,0.9375,0.0002631296
999,-0.5483870967741935,0.9375,6.382227e-05
1000,-0.4838709677419355,0.9375,-0.00024751126
1001,-0.4193548387096775,0.9375,-0.00072246295
1002,-0.3548387096774194,0.9375,-0.0011264114
1003,-0.29032258064516125,0.9375,-0.0006778523
1004,-0.22580645161290325,0.9375,0.000867106
1005,-0.16129032258064524,0.9375,0.0027711394
1006,-0.09677419354838712,0.9375,0.0042445315
1007,-0.032258064516129004,0.9375,0.004836782
1008,0.032258064516129004,0.9375,0.0042033913
1009,0.09677419354838701,0.9375,0.0024049347
1010,0.16129032258064502,0.9375,0.00036449108
1011,0.22580645161290325,0.9375,-0.000741174
1012,0.29032258064516125,0.9375,-0.000606267
1013,0.35483870967741926,0.9375,0.00021881377
1014,0.4193548387096775,0.9375,0.0010697877
1015,0.4838709677419355,0.9375,0.001502947
1016,0.5483870967741935,0.9375,0.0013533802
1017,0.6129032258064515,0.9375,0.00077116187
1018,0.6774193548387095,0.9375,7.014084e-05
1019,0.7419354838709677,0.9375,-0.00046488032
1020,0.8064516129032258,0.9375,-0.00065611425
1021,0.8709677419354838,0.9375,-0.00043128087
1022,0.935483870967742,0.9375,0.00020790812
1023,1.0,0.9375,0.001223237


==> visu/tikz_csvs_two_dim/result_best_run_KS_ns/test_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,-0.0024501525
1,-0.935483870967742,-1.0,-0.0013536208
2,-0.8709677419354839,-1.0,-0.00058267196
3,-0.8064516129032258,-1.0,-9.863754e-05
4,-0.7419354838709677,-1.0,0.00015384029
5,-0.6774193548387097,-1.0,0.00024933438
6,-0.6129032258064516,-1.0,0.00027647684
7,-0.5483870967741935,-1.0,0.00031707506
8,-0.4838709677419355,-1.0,0.00040768902
9,-0.4193548387096775,-1.0,0.0004888929
10,-0.3548387096774194,-1.0,0.00039789896
11,-0.29032258064516125,-1.0,2.1093292e-05
12,-0.22580645161290325,-1.0,-0.00037582894
13,-0.16129032258064524,-1.0,-0.00017343392
14,-0.09677419354838712,-1.0,0.00058208476
15,-0.032258064516129004,-1.0,0.00079972367
16,0.032258064516129004,-1.0,6.603892e-05
17,0.09677419354838701,-1.0,-0.0007936626
18,0.16129032258064502,-1.0,-0.0010530243
19,0.22580645161290325,-1.0,-0.0006831896
20,0.29032258064516125,-1.0,-2.40386e-05
21,0.35483870967741926,-1.0,0.0005829006
22,0.4193548387096775,-1.0,0.00093790214
23,0.4838709677419355,-1.0,0.0009813651
24,0.5483870967741935,-1.0,0.0007477484
25,0.6129032258064515,-1.0,0.00032062153
26,0.6774193548387095,-1.0,-0.00019583036
27,0.7419354838709677,-1.0,-0.00069764187
28,0.8064516129032258,-1.0,-0.001088164
29,0.8709677419354838,-1.0,-0.0012833767
30,0.935483870967742,-1.0,-0.0012138702
31,1.0,-1.0,-0.00082274457
32,-1.0,-0.9375,-0.0016203888
33,-0.935483870967742,-0.9375,-0.0009075194
34,-0.8709677419354839,-0.9375,-0.00044187554
35,-0.8064516129032258,-0.9375,-0.0001919202
36,-0.7419354838709677,-0.9375,-0.00010585331
37,-0.6774193548387097,-0.9375,-0.000111718546
38,-0.6129032258064516,-0.9375,-0.00013148075
39,-0.5483870967741935,-0.9375,-9.833975e-05
40,-0.4838709677419355,-0.9375,1.4674733e-05
41,-0.4193548387096775,-0.9375,0.00014414464
42,-0.3548387096774194,-0.9375,0.00011971407
43,-0.29032258064516125,-0.9375,-0.00020430796
44,-0.22580645161290325,-0.9375,-0.00060743466
45,-0.16129032258064524,-0.9375,-0.00042045023
46,-0.09677419354838712,-0.9375,0.0005421771
47,-0.032258064516129004,-0.9375,0.0012326567
48,0.032258064516129004,-0.9375,0.0008499343
49,0.09677419354838701,-0.9375,-6.230897e-05
50,0.16129032258064502,-0.9375,-0.00069367094
51,0.22580645161290325,-0.9375,-0.00078579434
52,0.29032258064516125,-0.9375,-0.000495489
53,0.35483870967741926,-0.9375,-9.4556715e-05
54,0.4193548387096775,-0.9375,0.00019769277
55,0.4838709677419355,-0.9375,0.0002734256
56,0.5483870967741935,-0.9375,0.0001236737
57,0.6129032258064515,-0.9375,-0.00019334257
58,0.6774193548387095,-0.9375,-0.00058688724
59,0.7419354838709677,-0.9375,-0.0009551934
60,0.8064516129032258,-0.9375,-0.0011998289
61,0.8709677419354838,-0.9375,-0.0012324176
62,0.935483870967742,-0.9375,-0.0009765641
63,1.0,-0.9375,-0.00036797603
64,-1.0,-0.875,-0.0009105422
65,-0.935483870967742,-0.875,-0.0005348829
66,-0.8709677419354839,-0.875,-0.00032740575
67,-0.8064516129032258,-0.875,-0.00027098344
68,-0.7419354838709677,-0.875,-0.0003211128
69,-0.6774193548387097,-0.875,-0.00040651206
70,-0.6129032258064516,-0.875,-0.00044732052
71,-0.5483870967741935,-0.875,-0.00038283737
72,-0.4838709677419355,-0.875,-0.00019760802
73,-0.4193548387096775,-0.875,4.0994026e-05
74,-0.3548387096774194,-0.875,0.00015095575
75,-0.29032258064516125,-0.875,-6.176671e-05
76,-0.22580645161290325,-0.875,-0.0004589362
77,-0.16129032258064524,-0.875,-0.00036129216
78,-0.09677419354838712,-0.875,0.0006503891
79,-0.032258064516129004,-0.875,0.0016878652
80,0.032258064516129004,-0.875,0.0016553923
81,0.09677419354838701,-0.875,0.00076476485
82,0.16129032258064502,-0.875,-0.00015457161
83,0.22580645161290325,-0.875,-0.00063530495
84,0.29032258064516125,-0.875,-0.0006607543
85,0.35483870967741926,-0.875,-0.00044478616
86,0.4193548387096775,-0.875,-0.00022348482
87,0.4838709677419355,-0.875,-0.00014343252
88,0.5483870967741935,-0.875,-0.00024382398
89,0.6129032258064515,-0.875,-0.00048610545
90,0.6774193548387095,-0.875,-0.00079023466
91,0.7419354838709677,-0.875,-0.0010595918
92,0.8064516129032258,-0.875,-0.001198531
93,0.8709677419354838,-0.875,-0.0011177452
94,0.935483870967742,-0.875,-0.0007382189
95,1.0,-0.875,9.1500115e-06
96,-1.0,-0.8125,-0.0003125884
97,-0.935483870967742,-0.8125,-0.00022982538
98,-0.8709677419354839,-0.8125,-0.00023441785
99,-0.8064516129032258,-0.8125,-0.00032548024
100,-0.7419354838709677,-0.8125,-0.00047562923
101,-0.6774193548387097,-0.8125,-0.0006195705
102,-0.6129032258064516,-0.8125,-0.0006698731
103,-0.5483870967741935,-0.8125,-0.00055812974
104,-0.4838709677419355,-0.8125,-0.00027326052
105,-0.4193548387096775,-0.8125,0.00011054892
106,-0.3548387096774194,-0.8125,0.00040212972
107,-0.29032258064516125,-0.8125,0.0003558118
108,-0.22580645161290325,-0.8125,-3.0137599e-06
109,-0.16129032258064524,-0.8125,-4.4515822e-05
110,-0.09677419354838712,-0.8125,0.0008648075
111,-0.032258064516129004,-0.8125,0.002100097
112,0.032258064516129004,-0.8125,0.0023938608
113,0.09677419354838701,-0.8125,0.0016034963
114,0.16129032258064502,-0.8125,0.0005000378
115,0.22580645161290325,-0.8125,-0.00027888594
116,0.29032258064516125,-0.8125,-0.0005622953
117,0.35483870967741926,-0.8125,-0.0005114358
118,0.4193548387096775,-0.8125,-0.000370685
119,0.4838709677419355,-0.8125,-0.00030909898
120,0.5483870967741935,-0.8125,-0.00038582832
121,0.6129032258064515,-0.8125,-0.00057817483
122,0.6774193548387095,-0.8125,-0.0008174898
123,0.7419354838709677,-0.8125,-0.0010174527
124,0.8064516129032258,-0.8125,-0.0010880375
125,0.8709677419354838,-0.8125,-0.00094291964
126,0.935483870967742,-0.8125,-0.0005009882
127,1.0,-0.8125,0.00031407992
128,-1.0,-0.75,0.00018093805
129,-0.935483870967742,-0.75,1.3359357e-05
130,-0.8709677419354839,-0.75,-0.0001594401
131,-0.8064516129032258,-0.75,-0.00035255123
132,-0.7419354838709677,-0.75,-0.00056001707
133,-0.6774193548387097,-0.75,-0.00073497253
134,-0.6129032258064516,-0.75,-0.00078819063
135,-0.5483870967741935,-0.75,-0.0006323983
136,-0.4838709677419355,-0.75,-0.00024576578
137,-0.4193548387096775,-0.75,0.0002933005
138,-0.3548387096774194,-0.75,0.0007851762
139,-0.29032258064516125,-0.75,0.00094061485
140,-0.22580645161290325,-0.75,0.000656581
141,-0.16129032258064524,-0.75,0.00044982135
142,-0.09677419354838712,-0.75,0.0011189273
143,-0.032258064516129004,-0.75,0.002387097
144,0.032258064516129004,-0.75,0.0029598204
145,0.09677419354838701,-0.75,0.0023464821
146,0.16129032258064502,-0.75,0.0011798404
147,0.22580645161290325,-0.75,0.00020864047
148,0.29032258064516125,-0.75,-0.00026904512
149,0.35483870967741926,-0.75,-0.00036239158
150,0.4193548387096775,-0.75,-0.00030645775
151,0.4838709677419355,-0.75,-0.00027705915
152,0.5483870967741935,-0.75,-0.00034580845
153,0.6129032258064515,-0.75,-0.0005038704
154,0.6774193548387095,-0.75,-0.0006976328
155,0.7419354838709677,-0.75,-0.00085341395
156,0.8064516129032258,-0.75,-0.00089094264
157,0.8709677419354838,-0.75,-0.0007267046
158,0.935483870967742,-0.75,-0.0002754265
159,1.0,-0.75,0.0005519844
160,-1.0,-0.6875,0.0005782179
161,-0.935483870967742,-0.6875,0.00020075683
162,-0.8709677419354839,-0.6875,-0.00010118168
163,-0.8064516129032258,-0.6875,-0.00035435823
164,-0.7419354838709677,-0.6875,-0.00057487306
165,-0.6774193548387097,-0.6875,-0.0007438208
166,-0.6129032258064516,-0.6875,-0.00078749564
167,-0.5483870967741935,-0.6875,-0.0006018868
168,-0.4838709677419355,-0.6875,-0.00013465388
169,-0.4193548387096775,-0.6875,0.00054231705
170,-0.3548387096774194,-0.6875,0.0012204638
171,-0.29032258064516125,-0.6875,0.001576996
172,-0.22580645161290325,-0.6875,0.0013873032
173,-0.16129032258064524,-0.6875,0.0010027811
174,-0.09677419354838712,-0.6875,0.0013134694
175,-0.032258064516129004,-0.6875,0.002442141
176,0.032258064516129004,-0.6875,0.0032227552
177,0.09677419354838701,-0.6875,0.0028576963
178,0.16129032258064502,-0.6875,0.0017620306
179,0.22580645161290325,-0.6875,0.0007195622
180,0.29032258064516125,-0.6875,0.00011926424
181,0.35483870967741926,-0.6875,-8.840952e-05
182,0.4193548387096775,-0.6875,-0.00011108536
183,0.4838709677419355,-0.6875,-0.0001161797
184,0.5483870967741935,-0.6875,-0.00018129917
185,0.6129032258064515,-0.6875,-0.00031247502
186,0.6774193548387095,-0.6875,-0.0004739922
187,0.7419354838709677,-0.6875,-0.0006078235
188,0.8064516129032258,-0.6875,-0.0006436759
189,0.8709677419354838,-0.6875,-0.0004985429
190,0.935483870967742,-0.6875,-7.8733545e-05
191,1.0,-0.6875,0.0007282465
192,-1.0,-0.625,0.00088659744
193,-0.935483870967742,-0.625,0.00033923774
194,-0.8709677419354839,-0.625,-5.5757817e-05
195,-0.8064516129032258,-0.625,-0.00033379765
196,-0.7419354838709677,-0.625,-0.00052869273
197,-0.6774193548387097,-0.625,-0.0006513167
198,-0.6129032258064516,-0.625,-0.0006594979
199,-0.5483870967741935,-0.625,-0.00045405095
200,-0.4838709677419355,-0.625,5.3902157e-05
201,-0.4193548387096775,-0.625,0.00082337484
202,-0.3548387096774194,-0.625,0.0016405527
203,-0.29032258064516125,-0.625,0.002152807
204,-0.22580645161290325,-0.625,0.0020348495
205,-0.16129032258064524,-0.625,0.001453842
206,-0.09677419354838712,-0.625,0.0013102256
207,-0.032258064516129004,-0.625,0.0021333275
208,0.032258064516129004,-0.625,0.003030939
209,0.09677419354838701,-0.625,0.0029727751
210,0.16129032258064502,-0.625,0.002092192
211,0.22580645161290325,-0.625,0.0011147084
212,0.29032258064516125,-0.625,0.00047911052
213,0.35483870967741926,-0.625,0.00020218361
214,0.4193548387096775,-0.625,0.00012491923
215,0.4838709677419355,-0.625,9.971997e-05
216,0.5483870967741935,-0.625,4.617963e-05
217,0.6129032258064515,-0.625,-5.7355035e-05
218,0.6774193548387095,-0.625,-0.00019534258
219,0.7419354838709677,-0.625,-0.00032637618
220,0.8064516129032258,-0.625,-0.00038826163
221,0.8709677419354838,-0.625,-0.0002955629
222,0.935483870967742,-0.625,6.679905e-05
223,1.0,-0.625,0.0008483052
224,-1.0,-0.5625,0.0011136613
225,-0.935483870967742,-0.5625,0.0004383725
226,-0.8709677419354839,-0.5625,-1.695077e-05
227,-0.8064516129032258,-0.5625,-0.00029191305
228,-0.7419354838709677,-0.5625,-0.00043194927
229,-0.6774193548387097,-0.5625,-0.00047286088
230,-0.6129032258064516,-0.5625,-0.000412134
231,-0.5483870967741935,-0.5625,-0.00018201489
232,-0.4838709677419355,-0.5625,0.0003228723
233,-0.4193548387096775,-0.5625,0.0011138069
234,-0.3548387096774194,-0.5625,0.0019898126
235,-0.29032258064516125,-0.5625,0.0025659301
236,-0.22580645161290325,-0.5625,0.0024370328
237,-0.16129032258064524,-0.5625,0.0016130712
238,-0.09677419354838712,-0.5625,0.000951265
239,-0.032258064516129004,-0.5625,0.0013429876
240,0.032258064516129004,-0.5625,0.0022629052
241,0.09677419354838701,-0.5625,0.002548404
242,0.16129032258064502,-0.5625,0.0020220978
243,0.22580645161290325,-0.5625,0.001253889
244,0.29032258064516125,-0.5625,0.0006873561
245,0.35483870967741926,-0.5625,0.0004115859
246,0.4193548387096775,-0.5625,0.000327955
247,0.4838709677419355,-0.5625,0.00031433254
248,0.5483870967741935,-0.5625,0.00029109
249,0.6129032258064515,-0.5625,0.00022136513
250,0.6774193548387095,-0.5625,0.0001001067
251,0.7419354838709677,-0.5625,-4.903227e-05
252,0.8064516129032258,-0.5625,-0.0001689517
253,0.8709677419354838,-0.5625,-0.00015880796
254,0.935483870967742,-0.5625,0.00013327558
255,1.0,-0.5625,0.00091777067
256,-1.0,-0.5,0.0012671135
257,-0.935483870967742,-0.5,0.0005081636
258,-0.8709677419354839,-0.5,2.3719855e-05
259,-0.8064516129032258,-0.5,-0.00022679497
260,-0.7419354838709677,-0.5,-0.0002953303
261,-0.6774193548387097,-0.5,-0.00023414847
262,-0.6129032258064516,-0.5,-7.688766e-05
263,-0.5483870967741935,-0.5,0.00019527599
264,-0.4838709677419355,-0.5,0.00066455035
265,-0.4193548387096775,-0.5,0.0013879999
266,-0.3548387096774194,-0.5,0.0022148625
267,-0.29032258064516125,-0.5,0.0027373587
268,-0.22580645161290325,-0.5,0.0024854979
269,-0.16129032258064524,-0.5,0.0013821907
270,-0.09677419354838712,-0.5,0.00025746413
271,-0.032258064516129004,-0.5,0.0002575349
272,0.032258064516129004,-0.5,0.0011799522
273,0.09677419354838701,-0.5,0.0017859116
274,0.16129032258064502,-0.5,0.0016317815
275,0.22580645161290325,-0.5,0.0011324491
276,0.29032258064516125,-0.5,0.0007168194
277,0.35483870967741926,-0.5,0.0005171774
278,0.4193548387096775,-0.5,0.0004774509
279,0.4838709677419355,-0.5,0.0005066879
280,0.5483870967741935,-0.5,0.00053334795
281,0.6129032258064515,-0.5,0.0005041342
282,0.6774193548387095,-0.5,0.0003864586
283,0.7419354838709677,-0.5,0.00018661446
284,0.8064516129032258,-0.5,-3.3376273e-05
285,0.8709677419354838,-0.5,-0.00013693515
286,0.935483870967742,-0.5,9.248947e-05
287,1.0,-0.5,0.0009414933
288,-1.0,-0.4375,0.0013534806
289,-0.935483870967742,-0.4375,0.00055527815
290,-0.8709677419354839,-0.4375,6.864616e-05
291,-0.8064516129032258,-0.4375,-0.00014429493
292,-0.7419354838709677,-0.4375,-0.00013750419
293,-0.6774193548387097,-0.4375,2.601603e-05
294,-0.6129032258064516,-0.4375,0.00028705643
295,-0.5483870967741935,-0.4375,0.0006124214
296,-0.4838709677419355,-0.4375,0.0010260488
297,-0.4193548387096775,-0.4375,0.001593431
298,-0.3548387096774194,-0.4375,0.0022694906
299,-0.29032258064516125,-0.4375,0.0027443105
300,-0.22580645161290325,-0.4375,0.0026015798
301,-0.16129032258064524,-0.4375,0.0017823456
302,-0.09677419354838712,-0.4375,0.001015312
303,-0.032258064516129004,-0.4375,0.0013989173
304,0.032258064516129004,-0.4375,0.0026762355
305,0.09677419354838701,-0.4375,0.0031578
306,0.16129032258064502,-0.4375,0.0024298262
307,0.22580645161290325,-0.4375,0.0015019923
308,0.29032258064516125,-0.4375,0.00091515295
309,0.35483870967741926,-0.4375,0.00065157004
310,0.4193548387096775,-0.4375,0.0006008316
311,0.4838709677419355,-0.4375,0.00067186076
312,0.5483870967741935,-0.4375,0.00076813623
313,0.6129032258064515,-0.4375,0.0007856684
314,0.6774193548387095,-0.4375,0.0006469956
315,0.7419354838709677,-0.4375,0.00034263125
316,0.8064516129032258,-0.4375,-3.346929e-05
317,0.8709677419354838,-0.4375,-0.00027296157
318,0.935483870967742,-0.4375,-7.1021146e-05
319,1.0,-0.4375,0.0009249605
320,-1.0,-0.375,0.0013809137
321,-0.935483870967742,-0.375,0.00057606667
322,-0.8709677419354839,-0.375,0.000105924206
323,-0.8064516129032258,-0.375,-6.6721346e-05
324,-0.7419354838709677,-0.375,3.3285469e-06
325,-0.6774193548387097,-0.375,0.00024702586
326,-0.6129032258064516,-0.375,0.0005863444
327,-0.5483870967741935,-0.375,0.0009446945
328,-0.4838709677419355,-0.375,0.0012775324
329,-0.4193548387096775,-0.375,0.0016430351
330,-0.3548387096774194,-0.375,0.0022957642
331,-0.29032258064516125,-0.375,0.0037353453
332,-0.22580645161290325,-0.375,0.006751491
333,-0.16129032258064524,-0.375,0.011740351
334,-0.09677419354838712,-0.375,0.017399127
335,-0.032258064516129004,-0.375,0.022453705
336,0.032258064516129004,-0.375,0.025160637
337,0.09677419354838701,-0.375,0.021386707
338,0.16129032258064502,-0.375,0.01298539
339,0.22580645161290325,-0.375,0.0062386952
340,0.29032258064516125,-0.375,0.0026784046
341,0.35483870967741926,-0.375,0.0011625364
342,0.4193548387096775,-0.375,0.00071749557
343,0.4838709677419355,-0.375,0.0007852828
344,0.5483870967741935,-0.375,0.0009965263
345,0.6129032258064515,-0.375,0.0010795938
346,0.6774193548387095,-0.375,0.0008782309
347,0.7419354838709677,-0.375,0.00039415713
348,0.8064516129032258,-0.375,-0.00019341044
349,0.8709677419354838,-0.375,-0.000561198
350,0.935483870967742,-0.375,-0.00032471423
351,1.0,-0.375,0.0008740879
352,-1.0,-0.3125,0.0013556115
353,-0.935483870967742,-0.3125,0.00055883883
354,-0.8709677419354839,-0.3125,0.00011222786
355,-0.8064516129032258,-0.3125,-2.6592286e-05
356,-0.7419354838709677,-0.3125,8.2342885e-05
357,-0.6774193548387097,-0.3125,0.0003622463
358,-0.6129032258064516,-0.3125,0.0007198602
359,-0.5483870967741935,-0.3125,0.0010483507
360,-0.4838709677419355,-0.3125,0.0012688618
361,-0.4193548387096775,-0.3125,0.0015910822
362,-0.3548387096774194,-0.3125,0.0034458064
363,-0.29032258064516125,-0.3125,0.011110268
364,-0.22580645161290325,-0.3125,0.031180866
365,-0.16129032258064524,-0.3125,0.06499085
366,-0.09677419354838712,-0.3125,0.10126438
367,-0.032258064516129004,-0.3125,0.1261113
368,0.032258064516129004,-0.3125,0.12980151
369,0.09677419354838701,-0.3125,0.104852386
370,0.16129032258064502,-0.3125,0.06279227
371,0.22580645161290325,-0.3125,0.02824184
372,0.29032258064516125,-0.3125,0.0100269
373,0.35483870967741926,-0.3125,0.0028493013
374,0.4193548387096775,-0.3125,0.0008314233
375,0.4838709677419355,-0.3125,0.0008094385
376,0.5483870967741935,-0.3125,0.0012663924
377,0.6129032258064515,-0.3125,0.0014624028
378,0.6774193548387095,-0.3125,0.0011325909
379,0.7419354838709677,-0.3125,0.0003830283
380,0.8064516129032258,-0.3125,-0.0004322098
381,0.8709677419354838,-0.3125,-0.0008754706
382,0.935483870967742,-0.3125,-0.0005583556
383,1.0,-0.3125,0.0007936589
384,-1.0,-0.25,0.0012848012
385,-0.935483870967742,-0.25,0.0005035923
386,-0.8709677419354839,-0.25,8.2954066e-05
387,-0.8064516129032258,-0.25,-2.9506162e-05
388,-0.7419354838709677,-0.25,9.403378e-05
389,-0.6774193548387097,-0.25,0.00036214758
390,-0.6129032258064516,-0.25,0.0006652116
391,-0.5483870967741935,-0.25,0.00088263536
392,-0.4838709677419355,-0.25,0.0010116254
393,-0.4193548387096775,-0.25,0.0019763238
394,-0.3548387096774194,-0.25,0.008787993
395,-0.29032258064516125,-0.25,0.035305735
396,-0.22580645161290325,-0.25,0.09578275
397,-0.16129032258064524,-0.25,0.18243083
398,-0.09677419354838712,-0.25,0.26785123
399,-0.032258064516129004,-0.25,0.32227433
400,0.032258064516129004,-0.25,0.323624
401,0.09677419354838701,-0.25,0.27044344
402,0.16129032258064502,-0.25,0.18133183
403,0.22580645161290325,-0.25,0.09038165
404,0.29032258064516125,-0.25,0.032134373
405,0.35483870967741926,-0.25,0.007666397
406,0.4193548387096775,-0.25,0.0010259151
407,0.4838709677419355,-0.25,0.0008126935
408,0.5483870967741935,-0.25,0.0017946525
409,0.6129032258064515,-0.25,0.0021176143
410,0.6774193548387095,-0.25,0.0015396993
411,0.7419354838709677,-0.25,0.00047795498
412,0.8064516129032258,-0.25,-0.0005153583
413,0.8709677419354838,-0.25,-0.0009863978
414,0.935483870967742,-0.25,-0.00063691335
415,1.0,-0.25,0.00068931724
416,-1.0,-0.1875,0.0011752627
417,-0.935483870967742,-0.1875,0.00042587426
418,-0.8709677419354839,-0.1875,4.1261315e-05
419,-0.8064516129032258,-0.1875,-4.5948662e-05
420,-0.7419354838709677,-0.1875,7.617101e-05
421,-0.6774193548387097,-0.1875,0.00029775104
422,-0.6129032258064516,-0.1875,0.00048736017
423,-0.5483870967741935,-0.1875,0.0005268804
424,-0.4838709677419355,-0.1875,0.00065084314
425,-0.4193548387096775,-0.1875,0.0034087722
426,-0.3548387096774194,-0.1875,0.020561486
427,-0.29032258064516125,-0.1875,0.07826318
428,-0.22580645161290325,-0.1875,0.189202
429,-0.16129032258064524,-0.1875,0.32986298
430,-0.09677419354838712,-0.1875,0.46458524
431,-0.032258064516129004,-0.1875,0.5490202
432,0.032258064516129004,-0.1875,0.5492853
433,0.09677419354838701,-0.1875,0.46708128
434,0.16129032258064502,-0.1875,0.33627534
435,0.22580645161290325,-0.1875,0.19476143
436,0.29032258064516125,-0.1875,0.0785801
437,0.35483870967741926,-0.1875,0.018260228
438,0.4193548387096775,-0.1875,0.0015178099
439,0.4838709677419355,-0.1875,0.0010847235
440,0.5483870967741935,-0.1875,0.002761085
441,0.6129032258064515,-0.1875,0.0030654138
442,0.6774193548387095,-0.1875,0.002172262
443,0.7419354838709677,-0.1875,0.0008595147
444,0.8064516129032258,-0.1875,-0.00025258935
445,0.8709677419354838,-0.1875,-0.0007818204
446,0.935483870967742,-0.1875,-0.0005307885
447,1.0,-0.1875,0.0005664013
448,-1.0,-0.125,0.0010333739
449,-0.935483870967742,-0.125,0.0003522199
450,-0.8709677419354839,-0.125,2.4833484e-05
451,-0.8064516129032258,-0.125,-3.1199772e-05
452,-0.7419354838709677,-0.125,8.0482336e-05
453,-0.6774193548387097,-0.125,0.00023090327
454,-0.6129032258064516,-0.125,0.0002655252
455,-0.5483870967741935,-0.125,7.8631565e-05
456,-0.4838709677419355,-0.125,0.0002739122
457,-0.4193548387096775,-0.125,0.0058442466
458,-0.3548387096774194,-0.125,0.03713211
459,-0.29032258064516125,-0.125,0.1293095
460,-0.22580645161290325,-0.125,0.28674492
461,-0.16129032258064524,-0.125,0.4777424
462,-0.09677419354838712,-0.125,0.6547922
463,-0.032258064516129004,-0.125,0.76185095
464,0.032258064516129004,-0.125,0.7650882
465,0.09677419354838701,-0.125,0.66209364
466,0.16129032258064502,-0.125,0.4886078
467,0.22580645161290325,-0.125,0.3014214
468,0.29032258064516125,-0.125,0.13653536
469,0.35483870967741926,-0.125,0.03387876
470,0.4193548387096775,-0.125,0.002749228
471,0.4838709677419355,-0.125,0.0013506003
472,0.5483870967741935,-0.125,0.0034486484
473,0.6129032258064515,-0.125,0.0037918964
474,0.6774193548387095,-0.125,0.002819234
475,0.7419354838709677,-0.125,0.0014459544
476,0.8064516129032258,-0.125,0.0002757659
477,0.8709677419354838,-0.125,-0.0003659909
478,0.935483870967742,-0.125,-0.00033045548
479,1.0,-0.125,0.000429929
480,-1.0,-0.0625,0.0008655868
481,-0.935483870967742,-0.0625,0.00031219667
482,-0.8709677419354839,-0.0625,7.817242e-05
483,-0.8064516129032258,-0.0625,6.695092e-05
484,-0.7419354838709677,-0.0625,0.00016315561
485,-0.6774193548387097,-0.0625,0.00022530742
486,-0.6129032258064516,-0.0625,8.464116e-05
487,-0.5483870967741935,-0.0625,-0.00033619395
488,-0.4838709677419355,-0.0625,3.1876843e-05
489,-0.4193548387096775,-0.0625,0.009048063
490,-0.3548387096774194,-0.0625,0.05556057
491,-0.29032258064516125,-0.0625,0.17871574
492,-0.22580645161290325,-0.0625,0.37452713
493,-0.16129032258064524,-0.0625,0.6083753
494,-0.09677419354838712,-0.0625,0.8153654
495,-0.032258064516129004,-0.0625,0.9310014
496,0.032258064516129004,-0.0625,0.9314716
497,0.09677419354838701,-0.0625,0.81250936
498,0.16129032258064502,-0.0625,0.60271615
499,0.22580645161290325,-0.0625,0.37484342
500,0.29032258064516125,-0.0625,0.17923658
501,0.35483870967741926,-0.0625,0.049599543
502,0.4193548387096775,-0.0625,0.0050989334
503,0.4838709677419355,-0.0625,0.00096461736
504,0.5483870967741935,-0.0625,0.0030123983
505,0.6129032258064515,-0.0625,0.0036887934
506,0.6774193548387095,-0.0625,0.0030323484
507,0.7419354838709677,-0.0625,0.0018659632
508,0.8064516129032258,-0.0625,0.00075776485
509,0.8709677419354838,-0.0625,2.64158e-05
510,0.935483870967742,-0.0625,-0.00015985953
511,1.0,-0.0625,0.00028530578
512,-1.0,0.0,0.00067874114
513,-0.935483870967742,0.0,0.00032405998
514,-0.8709677419354839,0.0,0.00023326906
515,-0.8064516129032258,0.0,0.00030070893
516,-0.7419354838709677,0.0,0.0004078627
517,-0.6774193548387097,0.0,0.000411242
518,-0.6129032258064516,0.0,0.00013637845
519,-0.5483870967741935,0.0,-0.00047990098
520,-0.4838709677419355,0.0,-0.00010376144
521,-0.4193548387096775,0.0,0.010770927
522,-0.3548387096774194,0.0,0.06538208
523,-0.29032258064516125,0.0,0.20316593
524,-0.22580645161290325,0.0,0.415052
525,-0.16129032258064524,0.0,0.6629236
526,-0.09677419354838712,0.0,0.8761369
527,-0.032258064516129004,0.0,0.9910742
528,0.032258064516129004,0.0,0.98697877
529,0.09677419354838701,0.0,0.86192226
530,0.16129032258064502,0.0,0.64099354
531,0.22580645161290325,0.0,0.397951
532,0.29032258064516125,0.0,0.19234209
533,0.35483870967741926,0.0,0.05640806
534,0.4193548387096775,0.0,0.0070094545
535,0.4838709677419355,0.0,0.0005625766
536,0.5483870967741935,0.0,0.0020950236
537,0.6129032258064515,0.0,0.0029798588
538,0.6774193548387095,0.0,0.0027032471
539,0.7419354838709677,0.0,0.0018579166
540,0.8064516129032258,0.0,0.0009276785
541,0.8709677419354838,0.0,0.00021677332
542,0.935483870967742,0.0,-8.72037e-05
543,1.0,0.0,0.00013813074
544,-1.0,0.0625,0.00047870795
545,-0.935483870967742,0.0625,0.00035018334
546,-0.8709677419354839,0.0625,0.00045068294
547,-0.8064516129032258,0.0625,0.00067373447
548,-0.7419354838709677,0.0625,0.0009044515
549,-0.6774193548387097,0.0625,0.0010010262
550,-0.6129032258064516,0.0625,0.0007738115
551,-0.5483870967741935,0.0625,6.576558e-05
552,-0.4838709677419355,0.0625,-0.00020465883
553,-0.4193548387096775,0.0625,0.0081124175
554,-0.3548387096774194,0.0625,0.056642685
555,-0.29032258064516125,0.0625,0.18597572
556,-0.22580645161290325,0.0625,0.38411677
557,-0.16129032258064524,0.0625,0.6117272
558,-0.09677419354838712,0.0625,0.8138193
559,-0.032258064516129004,0.0625,0.9318025
560,0.032258064516129004,0.0625,0.9291928
561,0.09677419354838701,0.0625,0.80331564
562,0.16129032258064502,0.0625,0.59051573
563,0.22580645161290325,0.0625,0.36308348
564,0.29032258064516125,0.0625,0.1714722
565,0.35483870967741926,0.0625,0.04853461
566,0.4193548387096775,0.0625,0.005926946
567,0.4838709677419355,0.0625,0.0004340429
568,0.5483870967741935,0.0625,0.0016820114
569,0.6129032258064515,0.0625,0.0024753127
570,0.6774193548387095,0.0625,0.0023204065
571,0.7419354838709677,0.0625,0.0016614648
572,0.8064516129032258,0.0625,0.0008832427
573,0.8709677419354838,0.0625,0.00024073813
574,0.935483870967742,0.0625,-9.5849944e-05
575,1.0,0.0625,-6.578164e-06
576,-1.0,0.125,0.00027199904
577,-0.935483870967742,0.125,0.00030859653
578,-0.8709677419354839,0.125,0.0005996205
579,-0.8064516129032258,0.125,0.0010479498
580,-0.7419354838709677,0.125,0.0015448697
581,-0.6774193548387097,0.125,0.0019502384
582,-0.6129032258064516,0.125,0.002058107
583,-0.5483870967741935,0.125,0.0015873499
584,-0.4838709677419355,0.125,0.00071868324
585,-0.4193548387096775,0.125,0.004252748
586,-0.3548387096774194,0.125,0.036585927
587,-0.29032258064516125,0.125,0.13982652
588,-0.22580645161290325,0.125,0.30510995
589,-0.16129032258064524,0.125,0.48857218
590,-0.09677419354838712,0.125,0.65317243
591,-0.032258064516129004,0.125,0.75813395
592,0.032258064516129004,0.125,0.7608722
593,0.09677419354838701,0.125,0.6511059
594,0.16129032258064502,0.125,0.47193468
595,0.22580645161290325,0.125,0.28394133
596,0.29032258064516125,0.125,0.12511018
597,0.35483870967741926,0.125,0.030888228
598,0.4193548387096775,0.125,0.0029812483
599,0.4838709677419355,0.125,0.0005713105
600,0.5483870967741935,0.125,0.001813456
601,0.6129032258064515,0.125,0.0023689792
602,0.6774193548387095,0.125,0.002139418
603,0.7419354838709677,0.125,0.0015165525
604,0.8064516129032258,0.125,0.00080528134
605,0.8709677419354838,0.125,0.00020685117
606,0.935483870967742,0.125,-0.00014246203
607,1.0,0.125,-0.00014354405
608,-1.0,0.1875,6.512622e-05
609,-0.935483870967742,0.1875,0.00017012289
610,-0.8709677419354839,0.1875,0.0005810104
611,-0.8064516129032258,0.1875,0.0012144342
612,-0.7419354838709677,0.1875,0.0019679712
613,-0.6774193548387097,0.1875,0.0027078358
614,-0.6129032258064516,0.1875,0.0032335254
615,-0.5483870967741935,0.1875,0.0032345273
616,-0.4838709677419355,0.1875,0.002471073
617,-0.4193548387096775,0.1875,0.002743885
618,-0.3548387096774194,0.1875,0.017131642
619,-0.29032258064516125,0.1875,0.07979162
620,-0.22580645161290325,0.1875,0.20180595
621,-0.16129032258064524,0.1875,0.3418638
622,-0.09677419354838712,0.1875,0.4635317
623,-0.032258064516129004,0.1875,0.53696555
624,0.032258064516129004,0.1875,0.5351236
625,0.09677419354838701,0.1875,0.4528033
626,0.16129032258064502,0.1875,0.32156312
627,0.22580645161290325,0.1875,0.18184812
628,0.29032258064516125,0.1875,0.068402514
629,0.35483870967741926,0.1875,0.0127134
630,0.4193548387096775,0.1875,0.0007544914
631,0.4838709677419355,0.1875,0.0010898197
632,0.5483870967741935,0.1875,0.0021972451
633,0.6129032258064515,0.1875,0.0024448063
634,0.6774193548387095,0.1875,0.002073049
635,0.7419354838709677,0.1875,0.0014244047
636,0.8064516129032258,0.1875,0.0007347953
637,0.8709677419354838,0.1875,0.00015722786
638,0.935483870967742,0.1875,-0.00020261388
639,1.0,0.1875,-0.00026697782
640,-1.0,0.25,-0.00013639708
641,-0.935483870967742,0.25,-3.3767195e-05
642,-0.8709677419354839,0.25,0.00040347967
643,-0.8064516129032258,0.25,0.0010994293
644,-0.7419354838709677,0.25,0.0019550277
645,-0.6774193548387097,0.25,0.0028410307
646,-0.6129032258064516,0.25,0.0035749036
647,-0.5483870967741935,0.25,0.0038938033
648,-0.4838709677419355,0.25,0.003525775
649,-0.4193548387096775,0.25,0.002945463
650,-0.3548387096774194,0.25,0.0069745826
651,-0.29032258064516125,0.25,0.032191098
652,-0.22580645161290325,0.25,0.098067574
653,-0.16129032258064524,0.25,0.190413
654,-0.09677419354838712,0.25,0.27283126
655,-0.032258064516129004,0.25,0.31989345
656,0.032258064516129004,0.25,0.31584653
657,0.09677419354838701,0.25,0.26078248
658,0.16129032258064502,0.25,0.17318173
659,0.22580645161290325,0.25,0.081844226
660,0.29032258064516125,0.25,0.020963943
661,0.35483870967741926,0.25,0.0015612515
662,0.4193548387096775,0.25,0.00052790437
663,0.4838709677419355,0.25,0.0020004818
664,0.5483870967741935,0.25,0.0026645674
665,0.6129032258064515,0.25,0.002543262
666,0.6774193548387095,0.25,0.0020036343
667,0.7419354838709677,0.25,0.0013123783
668,0.8064516129032258,0.25,0.00063572754
669,0.8709677419354838,0.25,8.143525e-05
670,0.935483870967742,0.25,-0.00027402886
671,1.0,0.25,-0.00037213345
672,-1.0,0.3125,-0.00032583554
673,-0.935483870967742,0.3125,-0.000266048
674,-0.8709677419354839,0.3125,0.00012286595
675,-0.8064516129032258,0.3125,0.000766277
676,-0.7419354838709677,0.3125,0.0015676974
677,-0.6774193548387097,0.3125,0.0024044923
678,-0.6129032258064516,0.3125,0.0031211316
679,-0.5483870967741935,0.3125,0.003527241
680,-0.4838709677419355,0.3125,0.0034559267
681,-0.4193548387096775,0.3125,0.0030627951
682,-0.3548387096774194,0.3125,0.0038766286
683,-0.29032258064516125,0.3125,0.010928237
684,-0.22580645161290325,0.3125,0.032441087
685,-0.16129032258064524,0.3125,0.06892697
686,-0.09677419354838712,0.3125,0.10672437
687,-0.032258064516129004,0.3125,0.13212842
688,0.032258064516129004,0.3125,0.13301636
689,0.09677419354838701,0.3125,0.10357657
690,0.16129032258064502,0.3125,0.05694059
691,0.22580645161290325,0.3125,0.017677773
692,0.29032258064516125,0.3125,0.0012035975
693,0.35483870967741926,0.3125,0.00019239355
694,0.4193548387096775,0.3125,0.0020872205
695,0.4838709677419355,0.3125,0.003024944
696,0.5483870967741935,0.3125,0.003024857
697,0.6129032258064515,0.3125,0.0025270274
698,0.6774193548387095,0.3125,0.0018298689
699,0.7419354838709677,0.3125,0.0011059432
700,0.8064516129032258,0.3125,0.00045740145
701,0.8709677419354838,0.3125,-4.9528724e-05
702,0.935483870967742,0.3125,-0.00036596315
703,1.0,0.3125,-0.0004530989
704,-1.0,0.375,-0.00049770554
705,-0.935483870967742,0.375,-0.00049854984
706,-0.8709677419354839,0.375,-0.00020292733
707,-0.8064516129032258,0.375,0.00032003422
708,-0.7419354838709677,0.375,0.0009794361
709,-0.6774193548387097,0.375,0.0016652383
710,-0.6129032258064516,0.375,0.0022524935
711,-0.5483870967741935,0.375,0.0026213508
712,-0.4838709677419355,0.375,0.0027072066
713,-0.4193548387096775,0.375,0.0026073437
714,-0.3548387096774194,0.375,0.0027805201
715,-0.29032258064516125,0.375,0.004306657
716,-0.22580645161290325,0.375,0.008514581
717,-0.16129032258064524,0.375,0.014822789
718,-0.09677419354838712,0.375,0.021176882
719,-0.032258064516129004,0.375,0.027856544
720,0.032258064516129004,0.375,0.031413212
721,0.09677419354838701,0.375,0.023839056
722,0.16129032258064502,0.375,0.009009032
723,0.22580645161290325,0.375,0.0004602149
724,0.29032258064516125,0.375,0.0004260633
725,0.35483870967741926,0.375,0.0024111848
726,0.4193548387096775,0.375,0.0033995733
727,0.4838709677419355,0.375,0.0033956901
728,0.5483870967741935,0.375,0.0028809337
729,0.6129032258064515,0.375,0.0021636807
730,0.6774193548387095,0.375,0.0014116424
731,0.7419354838709677,0.375,0.00072153506
732,0.8064516129032258,0.375,0.00015150744
733,0.8709677419354838,0.375,-0.0002609818
734,0.935483870967742,0.375,-0.00048775214
735,1.0,0.375,-0.00050507043
736,-1.0,0.4375,-0.0006451376
737,-0.935483870967742,0.4375,-0.0007057018
738,-0.8709677419354839,0.4375,-0.0005126052
739,-0.8064516129032258,0.4375,-0.00012971536
740,-0.7419354838709677,0.4375,0.00036178873
741,-0.6774193548387097,0.4375,0.00086969265
742,-0.6129032258064516,0.4375,0.0013057217
743,-0.5483870967741935,0.4375,0.0016123324
744,-0.4838709677419355,0.4375,0.0017879
745,-0.4193548387096775,0.4375,0.0018979835
746,-0.3548387096774194,0.4375,0.002064709
747,-0.29032258064516125,0.4375,0.0024234327
748,-0.22580645161290325,0.4375,0.002931056
749,-0.16129032258064524,0.4375,0.003157896
750,-0.09677419354838712,0.4375,0.0031307274
751,-0.032258064516129004,0.4375,0.0038476763
752,0.032258064516129004,0.4375,0.005207901
753,0.09677419354838701,0.4375,0.0041492013
754,0.16129032258064502,0.4375,0.00065030344
755,0.22580645161290325,0.4375,5.999487e-05
756,0.29032258064516125,0.4375,0.0022381255
757,0.35483870967741926,0.4375,0.0036323732
758,0.4193548387096775,0.4375,0.003714128
759,0.4838709677419355,0.4375,0.0031256145
760,0.5483870967741935,0.4375,0.0023196982
761,0.6129032258064515,0.4375,0.0015064823
762,0.6774193548387095,0.4375,0.00077534164
763,0.7419354838709677,0.4375,0.00017187647
764,0.8064516129032258,0.4375,-0.00027577177
765,0.8709677419354838,0.4375,-0.00054950296
766,0.935483870967742,0.4375,-0.00063519395
767,1.0,0.4375,-0.0005224601
768,-1.0,0.5,-0.0007631399
769,-0.935483870967742,0.5,-0.0008582354
770,-0.8709677419354839,0.5,-0.0007498886
771,-0.8064516129032258,0.5,-0.0004929475
772,-0.7419354838709677,0.5,-0.00015654555
773,-0.6774193548387097,0.5,0.00019154555
774,-0.6129032258064516,0.5,0.0005005739
775,-0.5483870967741935,0.5,0.0007546622
776,-0.4838709677419355,0.5,0.00097469334
777,-0.4193548387096775,0.5,0.0011988985
778,-0.3548387096774194,0.5,0.001442783
779,-0.29032258064516125,0.5,0.0016569006
780,-0.22580645161290325,0.5,0.0017130817
781,-0.16129032258064524,0.5,0.0015355223
782,-0.09677419354838712,0.5,0.0012909458
783,-0.032258064516129004,0.5,0.0011649737
784,0.032258064516129004,0.5,0.0012411401
785,0.09677419354838701,0.5,0.000900507
786,0.16129032258064502,0.5,-0.00010021962
787,0.22580645161290325,0.5,0.00051803887
788,0.29032258064516125,0.5,0.0026191538
789,0.35483870967741926,0.5,0.0037166225
790,0.4193548387096775,0.5,0.003513081
791,0.4838709677419355,0.5,0.0027119247
792,0.5483870967741935,0.5,0.0017743404
793,0.6129032258064515,0.5,0.0009086649
794,0.6774193548387095,0.5,0.00019395491
795,0.7419354838709677,0.5,-0.00034144326
796,0.8064516129032258,0.5,-0.00068472524
797,0.8709677419354838,0.5,-0.00082828006
798,0.935483870967742,0.5,-0.0007675012
799,1.0,0.5,-0.00049978425
800,-1.0,0.5625,-0.0008448728
801,-0.935483870967742,0.5625,-0.00093462924
802,-0.8709677419354839,0.5625,-0.0008765117
803,-0.8064516129032258,0.5625,-0.0007153086
804,-0.7419354838709677,0.5625,-0.00050211244
805,-0.6774193548387097,0.5625,-0.00027929817
806,-0.6129032258064516,0.5625,-6.8289926e-05
807,-0.5483870967741935,0.5625,0.00013557557
808,-0.4838709677419355,0.5625,0.00035471463
809,-0.4193548387096775,0.5625,0.0006069472
810,-0.3548387096774194,0.5625,0.00087283837
811,-0.29032258064516125,0.5625,0.001082771
812,-0.22580645161290325,0.5625,0.0011717763
813,-0.16129032258064524,0.5625,0.0011888845
814,-0.09677419354838712,0.5625,0.0012099184
815,-0.032258064516129004,0.5625,0.0011042156
816,0.032258064516129004,0.5625,0.0008061002
817,0.09677419354838701,0.5625,0.00039484818
818,0.16129032258064502,0.5625,-0.00011626072
819,0.22580645161290325,0.5625,0.00041072164
820,0.29032258064516125,0.5625,0.002161879
821,0.35483870967741926,0.5625,0.003265603
822,0.4193548387096775,0.5625,0.0031207493
823,0.4838709677419355,0.5625,0.0023198663
824,0.5483870967741935,0.5625,0.001358482
825,0.6129032258064515,0.5625,0.00047871913
826,0.6774193548387095,0.5625,-0.00022113114
827,0.7419354838709677,0.5625,-0.0007086648
828,0.8064516129032258,0.5625,-0.00097530003
829,0.8709677419354838,0.5625,-0.0010184428
830,0.935483870967742,0.5625,-0.0008372385
831,1.0,0.5625,-0.00043180515
832,-1.0,0.625,-0.0008850314
833,-0.935483870967742,0.625,-0.0009273973
834,-0.8709677419354839,0.625,-0.0008819953
835,-0.8064516129032258,0.625,-0.0007811175
836,-0.7419354838709677,0.625,-0.0006551659
837,-0.6774193548387097,0.625,-0.0005242436
838,-0.6129032258064516,0.625,-0.0003923158
839,-0.5483870967741935,0.625,-0.00024716748
840,-0.4838709677419355,0.625,-7.120985e-05
841,-0.4193548387096775,0.625,0.00014132232
842,-0.3548387096774194,0.625,0.00036454617
843,-0.29032258064516125,0.625,0.0005493259
844,-0.22580645161290325,0.625,0.00068895356
845,-0.16129032258064524,0.625,0.000865211
846,-0.09677419354838712,0.625,0.0010867235
847,-0.032258064516129004,0.625,0.001115859
848,0.032258064516129004,0.625,0.00077154534
849,0.09677419354838701,0.625,0.0002831174
850,0.16129032258064502,0.625,-0.00013536308
851,0.22580645161290325,0.625,0.00014308188
852,0.29032258064516125,0.625,0.0014688298
853,0.35483870967741926,0.625,0.0026001856
854,0.4193548387096775,0.625,0.0026488071
855,0.4838709677419355,0.625,0.001957863
856,0.5483870967741935,0.625,0.001035392
857,0.6129032258064515,0.625,0.0001689985
858,0.6774193548387095,0.625,-0.0005119855
859,0.7419354838709677,0.625,-0.0009604867
860,0.8064516129032258,0.625,-0.0011649024
861,0.8709677419354838,0.625,-0.0011239955
862,0.935483870967742,0.625,-0.0008393367
863,1.0,0.625,-0.00031306152
864,-1.0,0.6875,-0.00087756594
865,-0.935483870967742,0.6875,-0.0008377887
866,-0.8709677419354839,0.6875,-0.0007719766
867,-0.8064516129032258,0.6875,-0.0006963874
868,-0.7419354838709677,0.6875,-0.00062432745
869,-0.6774193548387097,0.6875,-0.0005599582
870,-0.6129032258064516,0.6875,-0.00049798295
871,-0.5483870967741935,0.6875,-0.00042532856
872,-0.4838709677419355,0.6875,-0.00032772392
873,-0.4193548387096775,0.6875,-0.00020123307
874,-0.3548387096774194,0.6875,-6.339273e-05
875,-0.29032258064516125,0.6875,6.7237415e-05
876,-0.22580645161290325,0.6875,0.00022760418
877,-0.16129032258064524,0.6875,0.0005040071
878,-0.09677419354838712,0.6875,0.0008626268
879,-0.032258064516129004,0.6875,0.001022846
880,0.032258064516129004,0.6875,0.0007331241
881,0.09677419354838701,0.6875,0.00021505961
882,0.16129032258064502,0.6875,-0.00018875301
883,0.22580645161290325,0.6875,-8.185906e-05
884,0.29032258064516125,0.6875,0.00084501086
885,0.35483870967741926,0.6875,0.0018968089
886,0.4193548387096775,0.6875,0.0021474678
887,0.4838709677419355,0.6875,0.0016251868
888,0.5483870967741935,0.6875,0.00078190956
889,0.6129032258064515,0.6875,-5.3404598e-05
890,0.6774193548387095,0.6875,-0.00071417156
891,0.7419354838709677,0.6875,-0.0011315548
892,0.8064516129032258,0.6875,-0.0012835078
893,0.8709677419354838,0.6875,-0.0011668771
894,0.935483870967742,0.6875,-0.00078399986
895,1.0,0.6875,-0.0001385652
896,-1.0,0.75,-0.0008170225
897,-0.935483870967742,0.75,-0.0006698437
898,-0.8709677419354839,0.75,-0.0005548533
899,-0.8064516129032258,0.75,-0.0004750251
900,-0.7419354838709677,0.75,-0.00043020828
901,-0.6774193548387097,0.75,-0.00041609845
902,-0.6129032258064516,0.75,-0.00042286713
903,-0.5483870967741935,0.75,-0.00043633158
904,-0.4838709677419355,0.75,-0.00044105825
905,-0.4193548387096775,0.75,-0.00042774703
906,-0.3548387096774194,0.75,-0.00039603296
907,-0.29032258064516125,0.75,-0.00033236018
908,-0.22580645161290325,0.75,-0.00016903505
909,-0.16129032258064524,0.75,0.00017408631
910,-0.09677419354838712,0.75,0.0006299671
911,-0.032258064516129004,0.75,0.0008956804
912,0.032258064516129004,0.75,0.000679282
913,0.09677419354838701,0.75,0.00015283795
914,0.16129032258064502,0.75,-0.00026349723
915,0.22580645161290325,0.75,-0.00023826119
916,0.29032258064516125,0.75,0.00040476164
917,0.35483870967741926,0.75,0.0012882436
918,0.4193548387096775,0.75,0.0016677584
919,0.4838709677419355,0.75,0.0013318902
920,0.5483870967741935,0.75,0.0005991801
921,0.6129032258064515,0.75,-0.0001894813
922,0.6774193548387095,0.75,-0.00082973065
923,0.7419354838709677,0.75,-0.0012246408
924,0.8064516129032258,0.75,-0.0013354816
925,0.8709677419354838,0.75,-0.0011515957
926,0.935483870967742,0.75,-0.0006725342
927,1.0,0.75,9.721215e-05
928,-1.0,0.8125,-0.0006971725
929,-0.935483870967742,0.8125,-0.00042492352
930,-0.8709677419354839,0.8125,-0.00023894594
931,-0.8064516129032258,0.8125,-0.00013176916
932,-0.7419354838709677,0.8125,-9.707513e-05
933,-0.6774193548387097,0.8125,-0.00012509228
934,-0.6129032258064516,0.8125,-0.00020338327
935,-0.5483870967741935,0.8125,-0.00031402943
936,-0.4838709677419355,0.8125,-0.0004358661
937,-0.4193548387096775,0.8125,-0.0005468355
938,-0.3548387096774194,0.8125,-0.00062430114
939,-0.29032258064516125,0.8125,-0.0006234089
940,-0.22580645161290325,0.8125,-0.00045822794
941,-0.16129032258064524,0.8125,-6.431213e-05
942,-0.09677419354838712,0.8125,0.0004612559
943,-0.032258064516129004,0.8125,0.0008013989
944,0.032258064516129004,0.8125,0.00064393994
945,0.09677419354838701,0.8125,0.00010465761
946,0.16129032258064502,0.8125,-0.00035245018
947,0.22580645161290325,0.8125,-0.00036295527
948,0.29032258064516125,0.8125,0.00013480615
949,0.35483870967741926,0.8125,0.00085421046
950,0.4193548387096775,0.8125,0.0012713925
951,0.4838709677419355,0.8125,0.0010988652
952,0.5483870967741935,0.8125,0.00049699633
953,0.6129032258064515,0.8125,-0.00022757507
954,0.6774193548387095,0.8125,-0.00084487174
955,0.7419354838709677,0.8125,-0.0012257176
956,0.8064516129032258,0.8125,-0.0013085181
957,0.8709677419354838,0.8125,-0.0010686169
958,0.935483870967742,0.8125,-0.00049884984
959,1.0,0.8125,0.00039936672
960,-1.0,0.875,-0.0005128451
961,-0.935483870967742,0.875,-0.000104577455
962,-0.8709677419354839,0.875,0.00016824645
963,-0.8064516129032258,0.875,0.00031587487
964,-0.7419354838709677,0.875,0.00034962277
965,-0.6774193548387097,0.875,0.00028090292
966,-0.6129032258064516,0.875,0.00012648964
967,-0.5483870967741935,0.875,-8.9137546e-05
968,-0.4838709677419355,0.875,-0.0003336755
969,-0.4193548387096775,0.875,-0.00056828046
970,-0.3548387096774194,0.875,-0.00074318395
971,-0.29032258064516125,0.875,-0.00078767026
972,-0.22580645161290325,0.875,-0.0006095978
973,-0.16129032258064524,0.875,-0.00017039757
974,-0.09677419354838712,0.875,0.00040210038
975,-0.032258064516129004,0.875,0.0007838772
976,0.032258064516129004,0.875,0.0006543996
977,0.09677419354838701,0.875,7.925904e-05
978,0.16129032258064502,0.875,-0.0004537662
979,0.22580645161290325,0.875,-0.0004992427
980,0.29032258064516125,0.875,-4.0126266e-05
981,0.35483870967741926,0.875,0.00059699034
982,0.4193548387096775,0.875,0.0010096524
983,0.4838709677419355,0.875,0.00095378933
984,0.5483870967741935,0.875,0.00048542442
985,0.6129032258064515,0.875,-0.00015769305
986,0.6774193548387095,0.875,-0.0007437135
987,0.7419354838709677,0.875,-0.0011158197
988,0.8064516129032258,0.875,-0.0011841198
989,0.8709677419354838,0.875,-0.00090279523
990,0.935483870967742,0.875,-0.00025228696
991,1.0,0.875,0.00077289785
992,-1.0,0.9375,-0.00025878032
993,-0.935483870967742,0.9375,0.00029071613
994,-0.8709677419354839,0.9375,0.00065670616
995,-0.8064516129032258,0.9375,0.00085073727
996,-0.7419354838709677,0.9375,0.0008836433
997,-0.6774193548387097,0.9375,0.00077145634
998,-0.6129032258064516,0.9375,0.00053594745
999,-0.5483870967741935,0.9375,0.00021105129
1000,-0.4838709677419355,0.9375,-0.00015561143
1001,-0.4193548387096775,0.9375,-0.0005020523
1002,-0.3548387096774194,0.9375,-0.00075088313
1003,-0.29032258064516125,0.9375,-0.0008115003
1004,-0.22580645161290325,0.9375,-0.00060208177
1005,-0.16129032258064524,0.9375,-0.000119377044
1006,-0.09677419354838712,0.9375,0.0004793065
1007,-0.032258064516129004,0.9375,0.00086771115
1008,0.032258064516129004,0.9375,0.0007248218
1009,0.09677419354838701,0.9375,7.878803e-05
1010,0.16129032258064502,0.9375,-0.00057060574
1011,0.22580645161290325,0.9375,-0.0006801917
1012,0.29032258064516125,0.9375,-0.0002066755
1013,0.35483870967741926,0.9375,0.00045240426
1014,0.4193548387096775,0.9375,0.00089185056
1015,0.4838709677419355,0.9375,0.0009219261
1016,0.5483870967741935,0.9375,0.00057442306
1017,0.6129032258064515,0.9375,2.5457412e-05
1018,0.6774193548387095,0.9375,-0.0005164654
1019,0.7419354838709677,0.9375,-0.00087907974
1020,0.8064516129032258,0.9375,-0.00094357855
1021,0.8709677419354838,0.9375,-0.0006374178
1022,0.935483870967742,0.9375,7.866106e-05
1023,1.0,0.9375,0.001223237


==> visu/tikz_csvs_two_dim/result_best_run_MT/cfg.json <==
{"example": "MT", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 5000, "weight_testfn_obs": 5000, "weight_gap_term": 0.0005, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.003, "lr_testfn": 0.0047, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 7181, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-09_21-12-25_880778_1247257/artifacts/2024-10-09_21-12-27/fn_2024-10-09_21-12-27/working_dirs/fn_6cb1d_00013_13_example=MT_2024-10-09_21-12-28", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_two_dim/result_best_run_MT/diff.csv <==
,X_x,X_y,value
0,0.0,0.0,0.0006925985
1,0.03225806451612903,0.0,0.0005179476
2,0.06451612903225806,0.0,0.00021195225
3,0.0967741935483871,0.0,-4.9730763e-05
4,0.12903225806451613,0.0,-0.00015722029
5,0.16129032258064516,0.0,-9.357743e-05
6,0.1935483870967742,0.0,9.445287e-05
7,0.22580645161290322,0.0,0.00033634342
8,0.25806451612903225,0.0,0.0005681757
9,0.29032258064516125,0.0,0.0007451046
10,0.3225806451612903,0.0,0.0008439813
11,0.3548387096774194,0.0,0.0008594338
12,0.3870967741935484,0.0,0.00079889037
13,0.4193548387096774,0.0,0.00067623146
14,0.45161290322580644,0.0,0.0005084891
15,0.4838709677419355,0.0,0.0003135968
16,0.5161290322580645,0.0,0.00010773726
17,0.5483870967741935,0.0,-9.465031e-05
18,0.5806451612903225,0.0,-0.0002817493
19,0.6129032258064516,0.0,-0.00044423155
20,0.6451612903225806,0.0,-0.0005741846
21,0.6774193548387096,0.0,-0.0006664824
22,0.7096774193548387,0.0,-0.0007166248
23,0.7419354838709677,0.0,-0.0007216614
24,0.7741935483870968,0.0,-0.0006796401
25,0.8064516129032258,0.0,-0.00058908574
26,0.8387096774193548,0.0,-0.00044935755
27,0.8709677419354839,0.0,-0.0002599787
28,0.9032258064516129,0.0,-2.042763e-05
29,0.9354838709677419,0.0,0.0002687145
30,0.967741935483871,0.0,0.0006078202
31,1.0,0.0,0.0009961445
32,0.0,0.03125,0.00061596464
33,0.03225806451612903,0.03125,0.00021246666
34,0.06451612903225806,0.03125,1.286334e-05
35,0.0967741935483871,0.03125,0.0002673717
36,0.12903225806451613,0.03125,0.00094505644
37,0.16129032258064516,0.03125,0.0014736503
38,0.1935483870967742,0.03125,0.0016488428
39,0.22580645161290322,0.03125,0.0014206283
40,0.25806451612903225,0.03125,0.0014041292
41,0.29032258064516125,0.03125,0.0016433916
42,0.3225806451612903,0.03125,0.00128498
43,0.3548387096774194,0.03125,0.00079408265
44,0.3870967741935484,0.03125,0.0009752995
45,0.4193548387096774,0.03125,0.0009972682
46,0.45161290322580644,0.03125,0.0004485118
47,0.4838709677419355,0.03125,5.6722503e-05
48,0.5161290322580645,0.03125,9.145205e-05
49,0.5483870967741935,0.03125,0.00024380612
50,0.5806451612903225,0.03125,0.00027390636
51,0.6129032258064516,0.03125,0.00017772632
52,0.6451612903225806,0.03125,2.7596427e-05
53,0.6774193548387096,0.03125,-0.00012432976
54,0.7096774193548387,0.03125,-0.0002519874
55,0.7419354838709677,0.03125,-0.00034299237
56,0.7741935483870968,0.03125,-0.00038928373
57,0.8064516129032258,0.03125,-0.00038545317
58,0.8387096774193548,0.03125,-0.00032639646
59,0.8709677419354839,0.03125,-0.00020895468
60,0.9032258064516129,0.03125,-3.0597905e-05
61,0.9354838709677419,0.03125,0.00021036298
62,0.967741935483871,0.03125,0.00051530235
63,1.0,0.03125,0.0008847583
64,0.0,0.0625,0.00041918224
65,0.03225806451612903,0.0625,2.2167806e-06
66,0.06451612903225806,0.0625,-2.8401846e-05
67,0.0967741935483871,0.0625,0.000551519
68,0.12903225806451613,0.0625,0.0016476596
69,0.16129032258064516,0.0625,0.0024806838
70,0.1935483870967742,0.0625,0.0028568562
71,0.22580645161290322,0.0625,0.0025038663
72,0.25806451612903225,0.0625,0.0021415353
73,0.29032258064516125,0.0625,0.0019570198
74,0.3225806451612903,0.0625,0.0018520914
75,0.3548387096774194,0.0625,0.0017878385
76,0.3870967741935484,0.0625,0.002134257
77,0.4193548387096774,0.0625,0.0018894065
78,0.45161290322580644,0.0625,0.00097155373
79,0.4838709677419355,0.0625,0.0005391317
80,0.5161290322580645,0.0625,0.00056214
81,0.5483870967741935,0.0625,0.00075744715
82,0.5806451612903225,0.0625,0.000800554
83,0.6129032258064516,0.0625,0.00070442277
84,0.6451612903225806,0.0625,0.00054108485
85,0.6774193548387096,0.0625,0.00035669853
86,0.7096774193548387,0.0625,0.00017656776
87,0.7419354838709677,0.0625,1.8144492e-05
88,0.7741935483870968,0.0625,-0.000103407016
89,0.8064516129032258,0.0625,-0.00017612125
90,0.8387096774193548,0.0625,-0.00019101636
91,0.8709677419354839,0.0625,-0.00014089105
92,0.9032258064516129,0.0625,-2.1634805e-05
93,0.9354838709677419,0.0625,0.00017029658
94,0.967741935483871,0.0625,0.00043673036
95,1.0,0.0625,0.0007791389
96,0.0,0.09375,0.00015603565
97,0.03225806451612903,0.09375,-0.00012355496
98,0.06451612903225806,0.09375,-6.248336e-05
99,0.0967741935483871,0.09375,0.00042704865
100,0.12903225806451613,0.09375,0.0011252575
101,0.16129032258064516,0.09375,0.0018217787
102,0.1935483870967742,0.09375,0.0023511313
103,0.22580645161290322,0.09375,0.0018755645
104,0.25806451612903225,0.09375,0.0015804097
105,0.29032258064516125,0.09375,0.0019185916
106,0.3225806451612903,0.09375,0.0029159263
107,0.3548387096774194,0.09375,0.0034071468
108,0.3870967741935484,0.09375,0.0036107413
109,0.4193548387096774,0.09375,0.0029418664
110,0.45161290322580644,0.09375,0.0019805054
111,0.4838709677419355,0.09375,0.0015977456
112,0.5161290322580645,0.09375,0.0011126774
113,0.5483870967741935,0.09375,0.0011252705
114,0.5806451612903225,0.09375,0.0011640306
115,0.6129032258064516,0.09375,0.0011074904
116,0.6451612903225806,0.09375,0.0009677402
117,0.6774193548387096,0.09375,0.00077335944
118,0.7096774193548387,0.09375,0.0005538481
119,0.7419354838709677,0.09375,0.00033803366
120,0.7741935483870968,0.09375,0.0001510884
121,0.8064516129032258,0.09375,1.14871655e-05
122,0.8387096774193548,0.09375,-6.733264e-05
123,0.8709677419354839,0.09375,-7.619712e-05
124,0.9032258064516129,0.09375,-9.335126e-06
125,0.9354838709677419,0.09375,0.00013717692
126,0.967741935483871,0.09375,0.00036612072
127,1.0,0.09375,0.0006790925
128,0.0,0.125,-9.232946e-05
129,0.03225806451612903,0.125,-0.0001703205
130,0.06451612903225806,0.125,-0.00012080744
131,0.0967741935483871,0.125,-2.6535243e-05
132,0.12903225806451613,0.125,2.2009015e-05
133,0.16129032258064516,0.125,0.00034562498
134,0.1935483870967742,0.125,0.0009212792
135,0.22580645161290322,0.125,0.00045013428
136,0.25806451612903225,0.125,0.0012355
137,0.29032258064516125,0.125,0.0027755797
138,0.3225806451612903,0.125,0.0040120482
139,0.3548387096774194,0.125,0.0047294945
140,0.3870967741935484,0.125,0.005097553
141,0.4193548387096774,0.125,0.004091993
142,0.45161290322580644,0.125,0.003171245
143,0.4838709677419355,0.125,0.0024666823
144,0.5161290322580645,0.125,0.001277654
145,0.5483870967741935,0.125,0.0012398246
146,0.5806451612903225,0.125,0.0013838628
147,0.6129032258064516,0.125,0.0014211682
148,0.6451612903225806,0.125,0.0013208713
149,0.6774193548387096,0.125,0.0011177153
150,0.7096774193548387,0.125,0.00086052704
151,0.7419354838709677,0.125,0.00059372
152,0.7741935483870968,0.125,0.00035136624
153,0.8064516129032258,0.125,0.00015715673
154,0.8387096774193548,0.125,2.7014175e-05
155,0.8709677419354839,0.125,-2.9173534e-05
156,0.9032258064516129,0.125,-4.918882e-06
157,0.9354838709677419,0.125,0.000103723374
158,0.967741935483871,0.125,0.0002995845
159,1.0,0.125,0.0005843807
160,0.0,0.15625,-0.00025169738
161,0.03225806451612903,0.15625,-0.00014378154
162,0.06451612903225806,0.15625,-0.00028334372
163,0.0967741935483871,0.15625,-0.0006246306
164,0.12903225806451613,0.15625,-0.0009392798
165,0.16129032258064516,0.15625,-0.0016030073
166,0.1935483870967742,0.15625,-0.001215294
167,0.22580645161290322,0.15625,-0.0012142956
168,0.25806451612903225,0.15625,0.0008126646
169,0.29032258064516125,0.15625,0.0026534349
170,0.3225806451612903,0.15625,0.003407374
171,0.3548387096774194,0.15625,0.0045861006
172,0.3870967741935484,0.15625,0.005417824
173,0.4193548387096774,0.15625,0.00501059
174,0.45161290322580644,0.15625,0.0040421784
175,0.4838709677419355,0.15625,0.0026129042
176,0.5161290322580645,0.15625,0.0010576104
177,0.5483870967741935,0.15625,0.0012056044
178,0.5806451612903225,0.15625,0.0015409415
179,0.6129032258064516,0.15625,0.0016764714
180,0.6451612903225806,0.15625,0.0015971512
181,0.6774193548387096,0.15625,0.0013725229
182,0.7096774193548387,0.15625,0.001076546
183,0.7419354838709677,0.15625,0.00076681667
184,0.7741935483870968,0.15625,0.0004822684
185,0.8064516129032258,0.15625,0.00024873228
186,0.8387096774193548,0.15625,8.2349055e-05
187,0.8709677419354839,0.15625,-7.118302e-06
188,0.9032258064516129,0.15625,-1.3646641e-05
189,0.9354838709677419,0.15625,6.6529996e-05
190,0.967741935483871,0.15625,0.0002355624
191,1.0,0.15625,0.00049512275
192,0.0,0.1875,-0.00028489716
193,0.03225806451612903,0.1875,-4.9059745e-05
194,0.06451612903225806,0.1875,-0.00045584142
195,0.0967741935483871,0.1875,-0.0010112524
196,0.12903225806451613,0.1875,-0.0021497607
197,0.16129032258064516,0.1875,-0.0030423254
198,0.1935483870967742,0.1875,-0.0023981035
199,0.22580645161290322,0.1875,-1.963973e-05
200,0.25806451612903225,0.1875,0.0019524693
201,0.29032258064516125,0.1875,0.0027318597
202,0.3225806451612903,0.1875,0.0036159456
203,0.3548387096774194,0.1875,0.0040133297
204,0.3870967741935484,0.1875,0.0045976043
205,0.4193548387096774,0.1875,0.005397897
206,0.45161290322580644,0.1875,0.0043311883
207,0.4838709677419355,0.1875,0.0024979585
208,0.5161290322580645,0.1875,0.0007382631
209,0.5483870967741935,0.1875,0.0011776634
210,0.5806451612903225,0.1875,0.0016879084
211,0.6129032258064516,0.1875,0.0018693431
212,0.6451612903225806,0.1875,0.0017749589
213,0.6774193548387096,0.1875,0.0015173767
214,0.7096774193548387,0.1875,0.0011874464
215,0.7419354838709677,0.1875,0.0008480041
216,0.7741935483870968,0.1875,0.00053854624
217,0.8064516129032258,0.1875,0.0002836174
218,0.8387096774193548,0.1875,9.759801e-05
219,0.8709677419354839,0.1875,-1.055561e-05
220,0.9032258064516129,0.1875,-3.5812656e-05
221,0.9354838709677419,0.1875,2.4870278e-05
222,0.967741935483871,0.1875,0.00017356117
223,1.0,0.1875,0.0004111249
224,0.0,0.21875,-0.00020120107
225,0.03225806451612903,0.21875,8.230889e-05
226,0.06451612903225806,0.21875,-0.00033742934
227,0.0967741935483871,0.21875,-0.0009865686
228,0.12903225806451613,0.21875,-0.0025663078
229,0.16129032258064516,0.21875,-0.0031560957
230,0.1935483870967742,0.21875,-0.0025848746
231,0.22580645161290322,0.21875,-0.00017133355
232,0.25806451612903225,0.21875,0.00070524216
233,0.29032258064516125,0.21875,0.0025520027
234,0.3225806451612903,0.21875,0.0038555264
235,0.3548387096774194,0.21875,0.003642559
236,0.3870967741935484,0.21875,0.004619971
237,0.4193548387096774,0.21875,0.005003974
238,0.45161290322580644,0.21875,0.0047081094
239,0.4838709677419355,0.21875,0.0025965276
240,0.5161290322580645,0.21875,0.00055667263
241,0.5483870967741935,0.21875,0.0012347673
242,0.5806451612903225,0.21875,0.0018116287
243,0.6129032258064516,0.21875,0.0019670576
244,0.6451612903225806,0.21875,0.0018306465
245,0.6774193548387096,0.21875,0.0015403265
246,0.7096774193548387,0.21875,0.0011906363
247,0.7419354838709677,0.21875,0.00084060675
248,0.7741935483870968,0.21875,0.00052606576
249,0.8064516129032258,0.21875,0.00026788795
250,0.8387096774193548,0.21875,7.848535e-05
251,0.8709677419354839,0.21875,-3.488027e-05
252,0.9032258064516129,0.21875,-6.812422e-05
253,0.9354838709677419,0.21875,-1.9043022e-05
254,0.967741935483871,0.21875,0.000114221686
255,1.0,0.21875,0.00033258088
256,0.0,0.25,-4.4254586e-05
257,0.03225806451612903,0.25,0.00012827571
258,0.06451612903225806,0.25,0.00021171197
259,0.0967741935483871,0.25,-0.00033722818
260,0.12903225806451613,0.25,-0.00261119
261,0.16129032258064516,0.25,-0.0034220815
262,0.1935483870967742,0.25,-0.0019448996
263,0.22580645161290322,0.25,-0.001583159
264,0.25806451612903225,0.25,-0.0015074611
265,0.29032258064516125,0.25,0.00020992756
266,0.3225806451612903,0.25,0.0026943982
267,0.3548387096774194,0.25,0.004386455
268,0.3870967741935484,0.25,0.0048113316
269,0.4193548387096774,0.25,0.0049257725
270,0.45161290322580644,0.25,0.0051649213
271,0.4838709677419355,0.25,0.0027839644
272,0.5161290322580645,0.25,0.00057764305
273,0.5483870967741935,0.25,0.0013420207
274,0.5806451612903225,0.25,0.0018567899
275,0.6129032258064516,0.25,0.0019352187
276,0.6451612903225806,0.25,0.0017522689
277,0.6774193548387096,0.25,0.001444753
278,0.7096774193548387,0.25,0.0010969439
279,0.7419354838709677,0.25,0.00075878017
280,0.7741935483870968,0.25,0.00045906974
281,0.8064516129032258,0.25,0.0002148957
282,0.8387096774193548,0.25,3.596669e-05
283,0.8709677419354839,0.25,-7.1886345e-05
284,0.9032258064516129,0.25,-0.00010546332
285,0.9354838709677419,0.25,-6.2278705e-05
286,0.967741935483871,0.25,5.9138e-05
287,1.0,0.25,0.00025934167
288,0.0,0.28125,0.00013008155
289,0.03225806451612903,0.28125,-8.193031e-05
290,0.06451612903225806,0.28125,0.0008016825
291,0.0967741935483871,0.28125,0.00058478117
292,0.12903225806451613,0.28125,-0.0032038689
293,0.16129032258064516,0.28125,-0.0027422905
294,0.1935483870967742,0.28125,-0.0015031695
295,0.22580645161290322,0.28125,-0.0008895397
296,0.25806451612903225,0.28125,-0.0021308064
297,0.29032258064516125,0.28125,-0.0015997291
298,0.3225806451612903,0.28125,0.0006906986
299,0.3548387096774194,0.28125,0.003774494
300,0.3870967741935484,0.28125,0.0038488507
301,0.4193548387096774,0.28125,0.00463973
302,0.45161290322580644,0.28125,0.004793741
303,0.4838709677419355,0.28125,0.0028201994
304,0.5161290322580645,0.28125,0.0007235734
305,0.5483870967741935,0.28125,0.0014039578
306,0.5806451612903225,0.28125,0.0017702805
307,0.6129032258064516,0.28125,0.001760637
308,0.6451612903225806,0.28125,0.0015493333
309,0.6774193548387096,0.28125,0.001250577
310,0.7096774193548387,0.28125,0.0009299916
311,0.7419354838709677,0.28125,0.0006252035
312,0.7741935483870968,0.28125,0.00035802985
313,0.8064516129032258,0.28125,0.0001412523
314,0.8387096774193548,0.28125,-1.7357437e-05
315,0.8709677419354839,0.28125,-0.00011258476
316,0.9032258064516129,0.28125,-0.00014147989
317,0.9354838709677419,0.28125,-0.00010122208
318,0.967741935483871,0.28125,9.386857e-06
319,1.0,0.28125,0.0001916606
320,0.0,0.3125,0.00027402677
321,0.03225806451612903,0.3125,-0.00029972382
322,0.06451612903225806,0.3125,0.0012216046
323,0.0967741935483871,0.3125,0.0022392422
324,0.12903225806451613,0.3125,-0.00130108
325,0.16129032258064516,0.3125,-0.0031844974
326,0.1935483870967742,0.3125,-0.0016132593
327,0.22580645161290322,0.3125,-0.0012719631
328,0.25806451612903225,0.3125,-0.0031175017
329,0.29032258064516125,0.3125,-0.0038121343
330,0.3225806451612903,0.3125,-0.0028172135
331,0.3548387096774194,0.3125,0.0007170737
332,0.3870967741935484,0.3125,0.0013405681
333,0.4193548387096774,0.3125,0.0034738332
334,0.45161290322580644,0.3125,0.003520403
335,0.4838709677419355,0.3125,0.0027084816
336,0.5161290322580645,0.3125,0.00086681097
337,0.5483870967741935,0.3125,0.0013381115
338,0.5806451612903225,0.3125,0.0015344438
339,0.6129032258064516,0.3125,0.001459806
340,0.6451612903225806,0.3125,0.001252284
341,0.6774193548387096,0.3125,0.0009914332
342,0.7096774193548387,0.3125,0.0007213538
343,0.7419354838709677,0.3125,0.0004671687
344,0.7741935483870968,0.3125,0.00024497462
345,0.8064516129032258,0.3125,6.3917425e-05
346,0.8387096774193548,0.3125,-6.868027e-05
347,0.8709677419354839,0.3125,-0.00014797918
348,0.9032258064516129,0.3125,-0.00017049957
349,0.9354838709677419,0.3125,-0.00013307277
350,0.967741935483871,0.3125,-3.3373977e-05
351,1.0,0.3125,0.00012964197
352,0.0,0.34375,0.00035818852
353,0.03225806451612903,0.34375,-8.599833e-05
354,0.06451612903225806,0.34375,0.0019282177
355,0.0967741935483871,0.34375,0.004381895
356,0.12903225806451613,0.34375,0.0007586479
357,0.16129032258064516,0.34375,-0.0031093955
358,0.1935483870967742,0.34375,-0.0023602247
359,0.22580645161290322,0.34375,-0.0038561225
360,0.25806451612903225,0.34375,-0.004996717
361,0.29032258064516125,0.34375,-0.0044873953
362,0.3225806451612903,0.34375,-0.0049618483
363,0.3548387096774194,0.34375,-0.002003789
364,0.3870967741935484,0.34375,-0.0008247793
365,0.4193548387096774,0.34375,0.0020404905
366,0.45161290322580644,0.34375,0.0020162761
367,0.4838709677419355,0.34375,0.0025771982
368,0.5161290322580645,0.34375,0.00090957305
369,0.5483870967741935,0.34375,0.0011230619
370,0.5806451612903225,0.34375,0.0011777221
371,0.6129032258064516,0.34375,0.0010779948
372,0.6451612903225806,0.34375,0.0009071665
373,0.6774193548387096,0.34375,0.00070810795
374,0.7096774193548387,0.34375,0.0005047816
375,0.7419354838709677,0.34375,0.00031176448
376,0.7741935483870968,0.34375,0.00013991905
377,0.8064516129032258,0.34375,-2.1133455e-06
378,0.8387096774193548,0.34375,-0.00010757185
379,0.8709677419354839,0.34375,-0.00017117466
380,0.9032258064516129,0.34375,-0.00018808956
381,0.9354838709677419,0.34375,-0.00015484664
382,0.967741935483871,0.34375,-6.833041e-05
383,1.0,0.34375,7.36732e-05
384,0.0,0.375,0.00037290342
385,0.03225806451612903,0.375,0.00038169324
386,0.06451612903225806,0.375,0.0033721328
387,0.0967741935483871,0.375,0.0025667995
388,0.12903225806451613,0.375,-0.0002605021
389,0.16129032258064516,0.375,-0.0031274557
390,0.1935483870967742,0.375,-0.002585709
391,0.22580645161290322,0.375,-0.0041853786
392,0.25806451612903225,0.375,-0.0048369765
393,0.29032258064516125,0.375,-0.0034260154
394,0.3225806451612903,0.375,-0.0041800737
395,0.3548387096774194,0.375,-0.0022963285
396,0.3870967741935484,0.375,-0.0015793443
397,0.4193548387096774,0.375,0.0008698404
398,0.45161290322580644,0.375,0.0009259023
399,0.4838709677419355,0.375,0.0025212374
400,0.5161290322580645,0.375,0.0008282531
401,0.5483870967741935,0.375,0.00080194545
402,0.5806451612903225,0.375,0.0007644564
403,0.6129032258064516,0.375,0.0006767594
404,0.6451612903225806,0.375,0.0005658423
405,0.6774193548387096,0.375,0.00044189428
406,0.7096774193548387,0.375,0.000311116
407,0.7419354838709677,0.375,0.00018124256
408,0.7741935483870968,0.375,6.0111823e-05
409,0.8064516129032258,0.375,-4.4889544e-05
410,0.8387096774193548,0.375,-0.00012604662
411,0.8709677419354839,0.375,-0.00017664133
412,0.9032258064516129,0.375,-0.00019110001
413,0.9354838709677419,0.375,-0.00016493755
414,0.967741935483871,0.375,-9.406421e-05
415,1.0,0.375,2.4186447e-05
416,0.0,0.40625,0.00032393076
417,0.03225806451612903,0.40625,0.0011435729
418,0.06451612903225806,0.40625,0.0042060316
419,0.0967741935483871,0.40625,-2.8803945e-05
420,0.12903225806451613,0.40625,-0.0015453696
421,0.16129032258064516,0.40625,-0.004059255
422,0.1935483870967742,0.40625,-0.002593279
423,0.22580645161290322,0.40625,-0.0020697713
424,0.25806451612903225,0.40625,-0.0032829642
425,0.29032258064516125,0.40625,-0.0030436516
426,0.3225806451612903,0.40625,-0.0020644665
427,0.3548387096774194,0.40625,-8.761883e-06
428,0.3870967741935484,0.40625,-0.0009659827
429,0.4193548387096774,0.40625,0.00014477968
430,0.45161290322580644,0.40625,0.0005510375
431,0.4838709677419355,0.40625,0.0025776299
432,0.5161290322580645,0.40625,0.00066807127
433,0.5483870967741935,0.40625,0.00045696058
434,0.5806451612903225,0.40625,0.00037266343
435,0.6129032258064516,0.40625,0.00031888412
436,0.6451612903225806,0.40625,0.0002755969
437,0.6774193548387096,0.40625,0.00022645846
438,0.7096774193548387,0.40625,0.0001650169
439,0.7419354838709677,0.40625,9.3198905e-05
440,0.7741935483870968,0.40625,1.6647213e-05
441,0.8064516129032258,0.40625,-5.6576653e-05
442,0.8387096774193548,0.40625,-0.00011830859
443,0.8709677419354839,0.40625,-0.00016076482
444,0.9032258064516129,0.40625,-0.00017706685
445,0.9354838709677419,0.40625,-0.00016176344
446,0.967741935483871,0.40625,-0.000110250345
447,1.0,0.40625,-1.87736e-05
448,0.0,0.4375,0.00022643991
449,0.03225806451612903,0.4375,0.0015230738
450,0.06451612903225806,0.4375,0.003539659
451,0.0967741935483871,0.4375,-0.00056785345
452,0.12903225806451613,0.4375,-0.004014194
453,0.16129032258064516,0.4375,-0.0049040318
454,0.1935483870967742,0.4375,-0.0040827394
455,0.22580645161290322,0.4375,-0.0015187263
456,0.25806451612903225,0.4375,-0.0024027228
457,0.29032258064516125,0.4375,-0.0031722188
458,0.3225806451612903,0.4375,0.0007932782
459,0.3548387096774194,0.4375,0.0032472014
460,0.3870967741935484,0.4375,0.00018516183
461,0.4193548387096774,0.4375,-0.00013376772
462,0.45161290322580644,0.4375,0.0008434281
463,0.4838709677419355,0.4375,0.0027372753
464,0.5161290322580645,0.4375,0.0004990745
465,0.5483870967741935,0.4375,0.00016802792
466,0.5806451612903225,0.4375,6.7442554e-05
467,0.6129032258064516,0.4375,5.2001807e-05
468,0.6451612903225806,0.4375,6.993323e-05
469,0.6774193548387096,0.4375,8.5559965e-05
470,0.7096774193548387,0.4375,8.277832e-05
471,0.7419354838709677,0.4375,5.860252e-05
472,0.7741935483870968,0.4375,1.75991e-05
473,0.8064516129032258,0.4375,-3.1867523e-05
474,0.8387096774193548,0.4375,-8.110187e-05
475,0.8709677419354839,0.4375,-0.00012110142
476,0.9032258064516129,0.4375,-0.00014433943
477,0.9354838709677419,0.4375,-0.00014438818
478,0.967741935483871,0.4375,-0.000115829214
479,1.0,0.4375,-5.47152e-05
480,0.0,0.46875,9.940751e-05
481,0.03225806451612903,0.46875,0.0013149502
482,0.06451612903225806,0.46875,0.002612628
483,0.0967741935483871,0.46875,-4.2796135e-05
484,0.12903225806451613,0.46875,-0.006400734
485,0.16129032258064516,0.46875,-0.005884111
486,0.1935483870967742,0.46875,-0.005909264
487,0.22580645161290322,0.46875,-0.0034801364
488,0.25806451612903225,0.46875,-0.0026140213
489,0.29032258064516125,0.46875,-0.0021253228
490,0.3225806451612903,0.46875,0.0027115345
491,0.3548387096774194,0.46875,0.004429817
492,0.3870967741935484,0.46875,0.0009624958
493,0.4193548387096774,0.46875,5.1915646e-05
494,0.45161290322580644,0.46875,0.0015461631
495,0.4838709677419355,0.46875,0.0029456527
496,0.5161290322580645,0.46875,0.0003734039
497,0.5483870967741935,0.46875,-1.792099e-05
498,0.5806451612903225,0.46875,-0.000115718256
499,0.6129032258064516,0.46875,-9.894707e-05
500,0.6451612903225806,0.46875,-3.4268596e-05
501,0.6774193548387096,0.46875,3.0514537e-05
502,0.7096774193548387,0.46875,7.1726e-05
503,0.7419354838709677,0.46875,8.264959e-05
504,0.7741935483870968,0.46875,6.6591856e-05
505,0.8064516129032258,0.46875,3.1734708e-05
506,0.8387096774193548,0.46875,-1.2351629e-05
507,0.8709677419354839,0.46875,-5.6682024e-05
508,0.9032258064516129,0.46875,-9.2354065e-05
509,0.9354838709677419,0.46875,-0.00011209671
510,0.967741935483871,0.46875,-0.00011057963
511,1.0,0.46875,-8.29231e-05
512,0.0,0.5,-3.8353726e-05
513,0.03225806451612903,0.5,0.0009048153
514,0.06451612903225806,0.5,0.002022922
515,0.0967741935483871,0.5,0.00058847666
516,0.12903225806451613,0.5,-0.0059311986
517,0.16129032258064516,0.5,-0.006624222
518,0.1935483870967742,0.5,-0.0072443485
519,0.22580645161290322,0.5,-0.006633222
520,0.25806451612903225,0.5,-0.004412234
521,0.29032258064516125,0.5,-0.0015996695
522,0.3225806451612903,0.5,0.00239861
523,0.3548387096774194,0.5,0.0032561123
524,0.3870967741935484,0.5,0.0014334619
525,0.4193548387096774,0.5,0.00085912645
526,0.45161290322580644,0.5,0.0023848303
527,0.4838709677419355,0.5,0.003119344
528,0.5161290322580645,0.5,0.0003128124
529,0.5483870967741935,0.5,-9.11003e-05
530,0.5806451612903225,0.5,-0.00017284651
531,0.6129032258064516,0.5,-0.00013320571
532,0.6451612903225806,0.5,-3.8029422e-05
533,0.6774193548387096,0.5,5.994385e-05
534,0.7096774193548387,0.5,0.00013119608
535,0.7419354838709677,0.5,0.0001651166
536,0.7741935483870968,0.5,0.00016396257
537,0.8064516129032258,0.5,0.00013498939
538,0.8387096774193548,0.5,8.840338e-05
539,0.8709677419354839,0.5,3.3890552e-05
540,0.9032258064516129,0.5,-1.9492538e-05
541,0.9354838709677419,0.5,-6.41052e-05
542,0.967741935483871,0.5,-9.3761366e-05
543,1.0,0.5,-0.0001034867
544,0.0,0.53125,-0.00017116778
545,0.03225806451612903,0.53125,0.0008044811
546,0.06451612903225806,0.53125,0.0019894168
547,0.0967741935483871,0.53125,0.001505807
548,0.12903225806451613,0.53125,-0.002901107
549,0.16129032258064516,0.53125,-0.00463894
550,0.1935483870967742,0.53125,-0.007833958
551,0.22580645161290322,0.53125,-0.007711172
552,0.25806451612903225,0.53125,-0.0050292015
553,0.29032258064516125,0.53125,-0.001488626
554,0.3225806451612903,0.53125,0.0015351772
555,0.3548387096774194,0.53125,0.0019880533
556,0.3870967741935484,0.53125,0.0021128207
557,0.4193548387096774,0.53125,0.0022385195
558,0.45161290322580644,0.53125,0.0031540748
559,0.4838709677419355,0.53125,0.0031859507
560,0.5161290322580645,0.53125,0.0003186115
561,0.5483870967741935,0.53125,-6.616223e-05
562,0.5806451612903225,0.53125,-0.000122992
563,0.6129032258064516,0.53125,-6.69887e-05
564,0.6451612903225806,0.53125,4.53014e-05
565,0.6774193548387096,0.53125,0.00016285751
566,0.7096774193548387,0.53125,0.00025255675
567,0.7419354838709677,0.53125,0.00030077933
568,0.7741935483870968,0.53125,0.00030674
569,0.8064516129032258,0.53125,0.0002772642
570,0.8387096774193548,0.53125,0.0002220534
571,0.8709677419354839,0.53125,0.00015154821
572,0.9032258064516129,0.53125,7.515894e-05
573,0.9354838709677419,0.53125,1.1409575e-06
574,0.967741935483871,0.53125,-6.428744e-05
575,1.0,0.53125,-0.000115839764
576,0.0,0.5625,-0.0002870541
577,0.03225806451612903,0.5625,0.0011640051
578,0.06451612903225806,0.5625,0.00240653
579,0.0967741935483871,0.5625,0.002139777
580,0.12903225806451613,0.5625,-0.00014051795
581,0.16129032258064516,0.5625,-0.0016336143
582,0.1935483870967742,0.5625,-0.005205214
583,0.22580645161290322,0.5625,-0.006297171
584,0.25806451612903225,0.5625,-0.0046158433
585,0.29032258064516125,0.5625,-0.00043576956
586,0.3225806451612903,0.5625,0.0014952123
587,0.3548387096774194,0.5625,0.0019462705
588,0.3870967741935484,0.5625,0.0030765533
589,0.4193548387096774,0.5625,0.003695771
590,0.45161290322580644,0.5625,0.0037063006
591,0.4838709677419355,0.5625,0.0031175618
592,0.5161290322580645,0.5625,0.00038471806
593,0.5483870967741935,0.5625,3.4758297e-05
594,0.5806451612903225,0.5625,4.4925837e-06
595,0.6129032258064516,0.5625,7.218507e-05
596,0.6451612903225806,0.5625,0.00019321434
597,0.6774193548387096,0.5625,0.00032164692
598,0.7096774193548387,0.5625,0.00042317767
599,0.7419354838709677,0.5625,0.0004801148
600,0.7741935483870968,0.5625,0.00048908876
601,0.8064516129032258,0.5625,0.0004547584
602,0.8387096774193548,0.5625,0.00038716616
603,0.8709677419354839,0.5625,0.00029666262
604,0.9032258064516129,0.5625,0.00019304952
605,0.9354838709677419,0.5625,8.479024e-05
606,0.967741935483871,0.5625,-2.1227126e-05
607,1.0,0.5625,-0.00011975877
608,0.0,0.59375,-0.00037760846
609,0.03225806451612903,0.59375,0.0015752064
610,0.06451612903225806,0.59375,0.0024855137
611,0.0967741935483871,0.59375,0.0013992861
612,0.12903225806451613,0.59375,0.00031226873
613,0.16129032258064516,0.59375,-8.46386e-06
614,0.1935483870967742,0.59375,-0.0014867485
615,0.22580645161290322,0.59375,-0.0022079647
616,0.25806451612903225,0.59375,-0.0016072989
617,0.29032258064516125,0.59375,0.0009814799
618,0.3225806451612903,0.59375,0.002078116
619,0.3548387096774194,0.59375,0.0023934543
620,0.3870967741935484,0.59375,0.003961101
621,0.4193548387096774,0.59375,0.004562542
622,0.45161290322580644,0.59375,0.003934242
623,0.4838709677419355,0.59375,0.0029327483
624,0.5161290322580645,0.59375,0.0005064256
625,0.5483870967741935,0.59375,0.00019408466
626,0.5806451612903225,0.59375,0.00018141425
627,0.6129032258064516,0.59375,0.00025482732
628,0.6451612903225806,0.59375,0.00037954812
629,0.6774193548387096,0.59375,0.00051480334
630,0.7096774193548387,0.59375,0.00062517775
631,0.7419354838709677,0.59375,0.0006897437
632,0.7741935483870968,0.59375,0.00070115796
633,0.8064516129032258,0.59375,0.000662014
634,0.8387096774193548,0.59375,0.0005805787
635,0.8709677419354839,0.59375,0.00046770377
636,0.9032258064516129,0.59375,0.0003335785
637,0.9354838709677419,0.59375,0.00018713166
638,0.967741935483871,0.59375,3.5751393e-05
639,1.0,0.59375,-0.000115199015
640,0.0,0.625,-0.0004383903
641,0.03225806451612903,0.625,0.00149881
642,0.06451612903225806,0.625,0.0016999468
643,0.0967741935483871,0.625,0.00014157593
644,0.12903225806451613,0.625,-0.00029471517
645,0.16129032258064516,0.625,0.00096414983
646,0.1935483870967742,0.625,0.0008085072
647,0.22580645161290322,0.625,0.0007289648
648,0.25806451612903225,0.625,0.0013373792
649,0.29032258064516125,0.625,0.0024362803
650,0.3225806451612903,0.625,0.0026031733
651,0.3548387096774194,0.625,0.0028476715
652,0.3870967741935484,0.625,0.0044901
653,0.4193548387096774,0.625,0.004537631
654,0.45161290322580644,0.625,0.0037968913
655,0.4838709677419355,0.625,0.0026715547
656,0.5161290322580645,0.625,0.00067973114
657,0.5483870967741935,0.625,0.00040472957
658,0.5806451612903225,0.625,0.0003908354
659,0.6129032258064516,0.625,0.00045690633
660,0.6451612903225806,0.625,0.0005782416
661,0.6774193548387096,0.625,0.0007176059
662,0.7096774193548387,0.625,0.0008371285
663,0.7419354838709677,0.625,0.0009110419
664,0.7741935483870968,0.625,0.0009278589
665,0.8064516129032258,0.625,0.0008863038
666,0.8387096774193548,0.625,0.00079324614
667,0.8709677419354839,0.625,0.00065847643
668,0.9032258064516129,0.625,0.00049287005
669,0.9354838709677419,0.625,0.00030590696
670,0.967741935483871,0.625,0.00010542919
671,1.0,0.625,-0.0001021903
672,0.0,0.65625,-0.0004680138
673,0.03225806451612903,0.65625,0.0009649694
674,0.06451612903225806,0.65625,0.00069112517
675,0.0967741935483871,0.65625,-0.00045817718
676,0.12903225806451613,0.65625,-0.00028755516
677,0.16129032258064516,0.65625,0.00095677376
678,0.1935483870967742,0.65625,0.0013626218
679,0.22580645161290322,0.65625,0.0014407188
680,0.25806451612903225,0.65625,0.0017541349
681,0.29032258064516125,0.65625,0.002703309
682,0.3225806451612903,0.65625,0.0031759292
683,0.3548387096774194,0.65625,0.003764972
684,0.3870967741935484,0.65625,0.004365474
685,0.4193548387096774,0.65625,0.0038854852
686,0.45161290322580644,0.65625,0.003354011
687,0.4838709677419355,0.65625,0.0023636844
688,0.5161290322580645,0.65625,0.00089176337
689,0.5483870967741935,0.65625,0.00066478737
690,0.5806451612903225,0.65625,0.0006314666
691,0.6129032258064516,0.65625,0.0006683882
692,0.6451612903225806,0.65625,0.00077073846
693,0.6774193548387096,0.65625,0.0009059538
694,0.7096774193548387,0.65625,0.0010331897
695,0.7419354838709677,0.65625,0.0011192285
696,0.7741935483870968,0.65625,0.001146189
697,0.8064516129032258,0.65625,0.0011080401
698,0.8387096774193548,0.65625,0.0010083034
699,0.8709677419354839,0.65625,0.0008556303
700,0.9032258064516129,0.65625,0.00066089834
701,0.9354838709677419,0.65625,0.00043429597
702,0.967741935483871,0.65625,0.00018466168
703,1.0,0.65625,-8.098595e-05
704,0.0,0.6875,-0.0004667323
705,0.03225806451612903,0.6875,0.0004312481
706,0.06451612903225806,0.6875,0.00015136786
707,0.0967741935483871,0.6875,-0.00053434074
708,0.12903225806451613,0.6875,-0.00034720078
709,0.16129032258064516,0.6875,0.000185363
710,0.1935483870967742,0.6875,0.0006530583
711,0.22580645161290322,0.6875,0.0017218366
712,0.25806451612903225,0.6875,0.0023626536
713,0.29032258064516125,0.6875,0.003385961
714,0.3225806451612903,0.6875,0.004032314
715,0.3548387096774194,0.6875,0.0041475967
716,0.3870967741935484,0.6875,0.0037362315
717,0.4193548387096774,0.6875,0.003126165
718,0.45161290322580644,0.6875,0.0027570091
719,0.4838709677419355,0.6875,0.00202803
720,0.5161290322580645,0.6875,0.0011108872
721,0.5483870967741935,0.6875,0.0009645772
722,0.5806451612903225,0.6875,0.00091026095
723,0.6129032258064516,0.6875,0.0008966377
724,0.6451612903225806,0.6875,0.00095363986
725,0.6774193548387096,0.6875,0.0010655625
726,0.7096774193548387,0.6875,0.0011906335
727,0.7419354838709677,0.6875,0.0012876145
728,0.7741935483870968,0.6875,0.0013285376
729,0.8064516129032258,0.6875,0.0013006763
730,0.8387096774193548,0.6875,0.0012024399
731,0.8709677419354839,0.6875,0.00103981
732,0.9032258064516129,0.6875,0.00082290446
733,0.9354838709677419,0.6875,0.00056228903
734,0.967741935483871,0.6875,0.00026780402
735,1.0,0.6875,-5.2323565e-05
736,0.0,0.71875,-0.0004371386
737,0.03225806451612903,0.71875,0.00012427085
738,0.06451612903225806,0.71875,0.00024464633
739,0.0967741935483871,0.71875,-1.0361895e-05
740,0.12903225806451613,0.71875,-0.0003291648
741,0.16129032258064516,0.71875,4.242733e-05
742,0.1935483870967742,0.71875,0.001060307
743,0.22580645161290322,0.71875,0.0025505163
744,0.25806451612903225,0.71875,0.0033408776
745,0.29032258064516125,0.71875,0.0035378337
746,0.3225806451612903,0.71875,0.003950432
747,0.3548387096774194,0.71875,0.004061211
748,0.3870967741935484,0.71875,0.0035247747
749,0.4193548387096774,0.71875,0.0027105818
750,0.45161290322580644,0.71875,0.002193607
751,0.4838709677419355,0.71875,0.0016958315
752,0.5161290322580645,0.71875,0.0012920678
753,0.5483870967741935,0.71875,0.0012725608
754,0.5806451612903225,0.71875,0.0012258344
755,0.6129032258064516,0.71875,0.0011568884
756,0.6451612903225806,0.71875,0.0011420188
757,0.6774193548387096,0.71875,0.0012000613
758,0.7096774193548387,0.71875,0.0013004633
759,0.7419354838709677,0.71875,0.0013972111
760,0.7741935483870968,0.71875,0.0014511636
761,0.8064516129032258,0.71875,0.0014386966
762,0.8387096774193548,0.71875,0.0013507745
763,0.8709677419354839,0.71875,0.0011891234
764,0.9032258064516129,0.71875,0.0009612509
765,0.9354838709677419,0.71875,0.00067758147
766,0.967741935483871,0.71875,0.0003483231
767,1.0,0.71875,-1.7208979e-05
768,0.0,0.75,-0.0003819447
769,0.03225806451612903,0.75,1.3704703e-06
770,0.06451612903225806,0.75,0.0005749046
771,0.0967741935483871,0.75,0.00089171994
772,0.12903225806451613,0.75,0.00092417607
773,0.16129032258064516,0.75,0.0016823076
774,0.1935483870967742,0.75,0.00308296
775,0.22580645161290322,0.75,0.0039504766
776,0.25806451612903225,0.75,0.0041849734
777,0.29032258064516125,0.75,0.0042717187
778,0.3225806451612903,0.75,0.004369584
779,0.3548387096774194,0.75,0.0041992236
780,0.3870967741935484,0.75,0.0034978618
781,0.4193548387096774,0.75,0.0024868706
782,0.45161290322580644,0.75,0.001739041
783,0.4838709677419355,0.75,0.0014046191
784,0.5161290322580645,0.75,0.0013957415
785,0.5483870967741935,0.75,0.0015372273
786,0.5806451612903225,0.75,0.001551316
787,0.6129032258064516,0.75,0.001454232
788,0.6451612903225806,0.75,0.0013584413
789,0.6774193548387096,0.75,0.0013320538
790,0.7096774193548387,0.75,0.0013751122
791,0.7419354838709677,0.75,0.0014480375
792,0.7741935483870968,0.75,0.0015035731
793,0.8064516129032258,0.75,0.0015057296
794,0.8387096774193548,0.75,0.0014348612
795,0.8709677419354839,0.75,0.0012850012
796,0.9032258064516129,0.75,0.0010598323
797,0.9354838709677419,0.75,0.00076782744
798,0.967741935483871,0.75,0.00041878372
799,1.0,0.75,2.3121014e-05
800,0.0,0.78125,-0.0003047716
801,0.03225806451612903,0.78125,-4.5847824e-05
802,0.06451612903225806,0.78125,0.0005604397
803,0.0967741935483871,0.78125,0.0010800791
804,0.12903225806451613,0.78125,0.0014991519
805,0.16129032258064516,0.78125,0.0022588864
806,0.1935483870967742,0.78125,0.0032938272
807,0.22580645161290322,0.78125,0.0034963374
808,0.25806451612903225,0.78125,0.0034709189
809,0.29032258064516125,0.78125,0.0038669622
810,0.3225806451612903,0.78125,0.0037989193
811,0.3548387096774194,0.78125,0.0032608556
812,0.3870967741935484,0.78125,0.0025908547
813,0.4193548387096774,0.78125,0.0018621541
814,0.45161290322580644,0.78125,0.0013065777
815,0.4838709677419355,0.78125,0.0011757409
816,0.5161290322580645,0.78125,0.0014058774
817,0.5483870967741935,0.78125,0.0017067655
818,0.5806451612903225,0.78125,0.0018350212
819,0.6129032258064516,0.78125,0.0017650218
820,0.6451612903225806,0.78125,0.0016111238
821,0.6774193548387096,0.78125,0.0014877383
822,0.7096774193548387,0.78125,0.0014421219
823,0.7419354838709677,0.78125,0.0014590935
824,0.7741935483870968,0.78125,0.0014938771
825,0.8064516129032258,0.78125,0.0015008486
826,0.8387096774193548,0.78125,0.0014476222
827,0.8709677419354839,0.78125,0.0013179162
828,0.9032258064516129,0.78125,0.0011081877
829,0.9354838709677419,0.78125,0.00082388177
830,0.967741935483871,0.78125,0.00047344356
831,1.0,0.78125,6.6647306e-05
832,0.0,0.8125,-0.00020970218
833,0.03225806451612903,0.8125,-4.471306e-05
834,0.06451612903225806,0.8125,0.0003146488
835,0.0967741935483871,0.8125,0.000656461
836,0.12903225806451613,0.8125,0.0009233487
837,0.16129032258064516,0.8125,0.0013422775
838,0.1935483870967742,0.8125,0.0018440254
839,0.22580645161290322,0.8125,0.0016770066
840,0.25806451612903225,0.8125,0.0016270237
841,0.29032258064516125,0.8125,0.0021824227
842,0.3225806451612903,0.8125,0.0022417747
843,0.3548387096774194,0.8125,0.0017917716
844,0.3870967741935484,0.8125,0.0014166886
845,0.4193548387096774,0.8125,0.0011694463
846,0.45161290322580644,0.8125,0.0010019584
847,0.4838709677419355,0.8125,0.0010384219
848,0.5161290322580645,0.8125,0.0013446144
849,0.5483870967741935,0.8125,0.001753088
850,0.5806451612903225,0.8125,0.00201949
851,0.6129032258064516,0.8125,0.0020379717
852,0.6451612903225806,0.8125,0.0018777585
853,0.6774193548387096,0.8125,0.0016748444
854,0.7096774193548387,0.8125,0.0015265144
855,0.7419354838709677,0.8125,0.001458317
856,0.7741935483870968,0.8125,0.0014441309
857,0.8064516129032258,0.8125,0.0014369702
858,0.8387096774193548,0.8125,0.0013940033
859,0.8709677419354839,0.8125,0.0012871013
860,0.9032258064516129,0.8125,0.0011031381
861,0.9354838709677419,0.8125,0.0008416579
862,0.967741935483871,0.8125,0.0005081353
863,1.0,0.8125,0.00011120923
864,0.0,0.84375,-0.00010028295
865,0.03225806451612903,0.84375,1.8675404e-05
866,0.06451612903225806,0.84375,0.00026788388
867,0.0967741935483871,0.84375,0.0006199067
868,0.12903225806451613,0.84375,0.0009008916
869,0.16129032258064516,0.84375,0.0013036107
870,0.1935483870967742,0.84375,0.0016884415
871,0.22580645161290322,0.84375,0.0015490218
872,0.25806451612903225,0.84375,0.0015269874
873,0.29032258064516125,0.84375,0.0019538503
874,0.3225806451612903,0.84375,0.0019733459
875,0.3548387096774194,0.84375,0.0015559129
876,0.3870967741935484,0.84375,0.0012282783
877,0.4193548387096774,0.84375,0.0010779914
878,0.45161290322580644,0.84375,0.001000836
879,0.4838709677419355,0.84375,0.0010246725
880,0.5161290322580645,0.84375,0.0012653251
881,0.5483870967741935,0.84375,0.0016836751
882,0.5806451612903225,0.84375,0.0020616762
883,0.6129032258064516,0.84375,0.0022088233
884,0.6451612903225806,0.84375,0.0021063914
885,0.6774193548387096,0.84375,0.0018693866
886,0.7096774193548387,0.84375,0.0016306657
887,0.7419354838709677,0.84375,0.0014640836
888,0.7741935483870968,0.84375,0.0013763473
889,0.8064516129032258,0.84375,0.0013326886
890,0.8387096774193548,0.84375,0.0012866925
891,0.8709677419354839,0.84375,0.0011994062
892,0.9032258064516129,0.84375,0.0010470449
893,0.9354838709677419,0.84375,0.00082037505
894,0.967741935483871,0.84375,0.00052069954
895,1.0,0.84375,0.0001544673
896,0.0,0.875,2.0267442e-05
897,0.03225806451612903,0.875,9.881437e-05
898,0.06451612903225806,0.875,0.0002954349
899,0.0967741935483871,0.875,0.0006383893
900,0.12903225806451613,0.875,0.00090710784
901,0.16129032258064516,0.875,0.0012972575
902,0.1935483870967742,0.875,0.001623708
903,0.22580645161290322,0.875,0.0015486402
904,0.25806451612903225,0.875,0.0015475384
905,0.29032258064516125,0.875,0.001858273
906,0.3225806451612903,0.875,0.0018816042
907,0.3548387096774194,0.875,0.0015762922
908,0.3870967741935484,0.875,0.0013331114
909,0.4193548387096774,0.875,0.0012287255
910,0.45161290322580644,0.875,0.0011617709
911,0.4838709677419355,0.875,0.0011151835
912,0.5161290322580645,0.875,0.0012116182
913,0.5483870967741935,0.875,0.0015295171
914,0.5806451612903225,0.875,0.0019410064
915,0.6129032258064516,0.875,0.002215371
916,0.6451612903225806,0.875,0.0022255168
917,0.6774193548387096,0.875,0.002017659
918,0.7096774193548387,0.875,0.0017271923
919,0.7419354838709677,0.875,0.0014709936
920,0.7741935483870968,0.875,0.0012988533
921,0.8064516129032258,0.875,0.0012009599
922,0.8387096774193548,0.875,0.0011371473
923,0.8709677419354839,0.875,0.0010627223
924,0.9032258064516129,0.875,0.0009437796
925,0.9354838709677419,0.875,0.0007615675
926,0.967741935483871,0.875,0.00051026966
927,1.0,0.875,0.00019347109
928,0.0,0.90625,0.00014828332
929,0.03225806451612903,0.90625,0.00018457435
930,0.06451612903225806,0.90625,0.00033402024
931,0.0967741935483871,0.90625,0.0005948364
932,0.12903225806451613,0.90625,0.0007962665
933,0.16129032258064516,0.90625,0.0011090154
934,0.1935483870967742,0.90625,0.0013496483
935,0.22580645161290322,0.90625,0.0013099563
936,0.25806451612903225,0.90625,0.0013386924
937,0.29032258064516125,0.90625,0.0015997584
938,0.3225806451612903,0.90625,0.0016797592
939,0.3548387096774194,0.90625,0.0015315284
940,0.3870967741935484,0.90625,0.0014191393
941,0.4193548387096774,0.90625,0.0013882242
942,0.45161290322580644,0.90625,0.0013418881
943,0.4838709677419355,0.90625,0.0012376376
944,0.5161290322580645,0.90625,0.0011776069
945,0.5483870967741935,0.90625,0.0013163597
946,0.5806451612903225,0.90625,0.0016561477
947,0.6129032258064516,0.90625,0.0020058127
948,0.6451612903225806,0.90625,0.0021548278
949,0.6774193548387096,0.90625,0.0020425236
950,0.7096774193548387,0.90625,0.0017607372
951,0.7419354838709677,0.90625,0.0014475414
952,0.7741935483870968,0.90625,0.0011979033
953,0.8064516129032258,0.90625,0.0010386667
954,0.8387096774193548,0.90625,0.00094683503
955,0.8709677419354839,0.90625,0.00087934546
956,0.9032258064516129,0.90625,0.0007949181
957,0.9354838709677419,0.90625,0.0006648278
958,0.967741935483871,0.90625,0.00047562158
959,1.0,0.90625,0.00022567995
960,0.0,0.9375,0.00028102286
961,0.03225806451612903,0.9375,0.00027538263
962,0.06451612903225806,0.9375,0.0003576497
963,0.0967741935483871,0.9375,0.00048851635
964,0.12903225806451613,0.9375,0.0005904226
965,0.16129032258064516,0.9375,0.0007771051
966,0.1935483870967742,0.9375,0.00091066933
967,0.22580645161290322,0.9375,0.00088698836
968,0.25806451612903225,0.9375,0.00094669126
969,0.29032258064516125,0.9375,0.0011849619
970,0.3225806451612903,0.9375,0.0013320176
971,0.3548387096774194,0.9375,0.0013411844
972,0.3870967741935484,0.9375,0.0013669187
973,0.4193548387096774,0.9375,0.001421863
974,0.45161290322580644,0.9375,0.0014136182
975,0.4838709677419355,0.9375,0.001284822
976,0.5161290322580645,0.9375,0.0011017183
977,0.5483870967741935,0.9375,0.0010386427
978,0.5806451612903225,0.9375,0.0012146494
979,0.6129032258064516,0.9375,0.0015482361
980,0.6451612903225806,0.9375,0.0018164839
981,0.6774193548387096,0.9375,0.0018510025
982,0.7096774193548387,0.9375,0.0016519392
983,0.7419354838709677,0.9375,0.0013386839
984,0.7741935483870968,0.9375,0.0010400558
985,0.8064516129032258,0.9375,0.0008265469
986,0.8387096774193548,0.9375,0.0007048937
987,0.8709677419354839,0.9375,0.0006423787
988,0.9032258064516129,0.9375,0.00059514394
989,0.9354838709677419,0.9375,0.00052647677
990,0.967741935483871,0.9375,0.0004138787
991,1.0,0.9375,0.00024859048
992,0.0,0.96875,0.0004162807
993,0.03225806451612903,0.96875,0.00036611408
994,0.06451612903225806,0.96875,0.00035301188
995,0.0967741935483871,0.96875,0.00034244588
996,0.12903225806451613,0.96875,0.00032789446
997,0.16129032258064516,0.96875,0.00036380423
998,0.1935483870967742,0.96875,0.0003858956
999,0.22580645161290322,0.96875,0.0003662855
1000,0.25806451612903225,0.96875,0.00043681578
1001,0.29032258064516125,0.96875,0.0006362282
1002,0.3225806451612903,0.96875,0.00082603056
1003,0.3548387096774194,0.96875,0.0009668898
1004,0.3870967741935484,0.96875,0.0011133468
1005,0.4193548387096774,0.96875,0.0012428282
1006,0.45161290322580644,0.96875,0.0012728657
1007,0.4838709677419355,0.96875,0.0011426159
1008,0.5161290322580645,0.96875,0.00088428217
1009,0.5483870967741935,0.96875,0.0006483409
1010,0.5806451612903225,0.96875,0.0006152665
1011,0.6129032258064516,0.96875,0.00083391066
1012,0.6451612903225806,0.96875,0.0011533359
1013,0.6774193548387096,0.96875,0.0013479167
1014,0.7096774193548387,0.96875,0.0013026237
1015,0.7419354838709677,0.96875,0.001067112
1016,0.7741935483870968,0.96875,0.00077313866
1017,0.8064516129032258,0.96875,0.0005317439
1018,0.8387096774193548,0.96875,0.00038971426
1019,0.8709677419354839,0.96875,0.0003367723
1020,0.9032258064516129,0.96875,0.00033379294
1021,0.9354838709677419,0.96875,0.0003387637
1022,0.967741935483871,0.96875,0.0003198419
1023,1.0,0.96875,0.00026078895


==> visu/tikz_csvs_two_dim/result_best_run_MT/gt_nn.csv <==
,X_x,X_y,value
0,0.0,0.0,0.0
1,0.03225806451612903,0.0,0.0
2,0.06451612903225806,0.0,0.0
3,0.0967741935483871,0.0,0.0
4,0.12903225806451613,0.0,0.0
5,0.16129032258064516,0.0,0.0
6,0.1935483870967742,0.0,0.0
7,0.22580645161290322,0.0,0.0
8,0.25806451612903225,0.0,0.0
9,0.29032258064516125,0.0,0.0
10,0.3225806451612903,0.0,0.0
11,0.3548387096774194,0.0,0.0
12,0.3870967741935484,0.0,0.0
13,0.4193548387096774,0.0,0.0
14,0.45161290322580644,0.0,0.0
15,0.4838709677419355,0.0,0.0
16,0.5161290322580645,0.0,0.0
17,0.5483870967741935,0.0,0.0
18,0.5806451612903225,0.0,0.0
19,0.6129032258064516,0.0,0.0
20,0.6451612903225806,0.0,0.0
21,0.6774193548387096,0.0,0.0
22,0.7096774193548387,0.0,0.0
23,0.7419354838709677,0.0,0.0
24,0.7741935483870968,0.0,0.0
25,0.8064516129032258,0.0,0.0
26,0.8387096774193548,0.0,0.0
27,0.8709677419354839,0.0,0.0
28,0.9032258064516129,0.0,0.0
29,0.9354838709677419,0.0,0.0
30,0.967741935483871,0.0,0.0
31,1.0,0.0,0.0
32,0.0,0.03125,0.0
33,0.03225806451612903,0.03125,4.762547e-05
34,0.06451612903225806,0.03125,0.0003074869
35,0.0967741935483871,0.03125,0.0008238138
36,0.12903225806451613,0.03125,0.0015205784
37,0.16129032258064516,0.03125,0.0022605457
38,0.1935483870967742,0.03125,0.0028930753
39,0.22580645161290322,0.03125,0.003290684
40,0.25806451612903225,0.03125,0.0033743416
41,0.29032258064516125,0.03125,0.0031275444
42,0.3225806451612903,0.03125,0.002599103
43,0.3548387096774194,0.03125,0.0018947467
44,0.3870967741935484,0.03125,0.0011573863
45,0.4193548387096774,0.03125,0.0005362503
46,0.45161290322580644,0.03125,0.00014468298
47,0.4838709677419355,0.03125,6.611128e-06
48,0.5161290322580645,0.03125,0.0
49,0.5483870967741935,0.03125,0.0
50,0.5806451612903225,0.03125,0.0
51,0.6129032258064516,0.03125,0.0
52,0.6451612903225806,0.03125,0.0
53,0.6774193548387096,0.03125,0.0
54,0.7096774193548387,0.03125,0.0
55,0.7419354838709677,0.03125,0.0
56,0.7741935483870968,0.03125,0.0
57,0.8064516129032258,0.03125,0.0
58,0.8387096774193548,0.03125,0.0
59,0.8709677419354839,0.03125,0.0
60,0.9032258064516129,0.03125,0.0
61,0.9354838709677419,0.03125,0.0
62,0.967741935483871,0.03125,0.0
63,1.0,0.03125,0.0
64,0.0,0.0625,0.0
65,0.03225806451612903,0.0625,0.00033640309
66,0.06451612903225806,0.0625,0.0021719371
67,0.0967741935483871,0.0625,0.005819018
68,0.12903225806451613,0.0625,0.010740623
69,0.16129032258064516,0.0625,0.015967391
70,0.1935483870967742,0.0625,0.020435272
71,0.22580645161290322,0.0625,0.023243785
72,0.25806451612903225,0.0625,0.023834702
73,0.29032258064516125,0.0625,0.022091446
74,0.3225806451612903,0.0625,0.018358795
75,0.3548387096774194,0.0625,0.0133835655
76,0.3870967741935484,0.0625,0.008175213
77,0.4193548387096774,0.0625,0.0037878102
78,0.45161290322580644,0.0625,0.00102197
79,0.4838709677419355,0.0625,4.669778e-05
80,0.5161290322580645,0.0625,0.0
81,0.5483870967741935,0.0625,0.0
82,0.5806451612903225,0.0625,0.0
83,0.6129032258064516,0.0625,0.0
84,0.6451612903225806,0.0625,0.0
85,0.6774193548387096,0.0625,0.0
86,0.7096774193548387,0.0625,0.0
87,0.7419354838709677,0.0625,0.0
88,0.7741935483870968,0.0625,0.0
89,0.8064516129032258,0.0625,0.0
90,0.8387096774193548,0.0625,0.0
91,0.8709677419354839,0.0625,0.0
92,0.9032258064516129,0.0625,0.0
93,0.9354838709677419,0.0625,0.0
94,0.967741935483871,0.0625,0.0
95,1.0,0.0625,0.0
96,0.0,0.09375,0.0
97,0.03225806451612903,0.09375,0.000997064
98,0.06451612903225806,0.09375,0.0064373976
99,0.0967741935483871,0.09375,0.017246969
100,0.12903225806451613,0.09375,0.0318341
101,0.16129032258064516,0.09375,0.0473257
102,0.1935483870967742,0.09375,0.06056804
103,0.22580645161290322,0.09375,0.06889218
104,0.25806451612903225,0.09375,0.0706436
105,0.29032258064516125,0.09375,0.06547677
106,0.3225806451612903,0.09375,0.054413572
107,0.3548387096774194,0.09375,0.039667506
108,0.3870967741935484,0.09375,0.024230486
109,0.4193548387096774,0.09375,0.011226678
110,0.45161290322580644,0.09375,0.0030290135
111,0.4838709677419355,0.09375,0.0001384074
112,0.5161290322580645,0.09375,0.0
113,0.5483870967741935,0.09375,0.0
114,0.5806451612903225,0.09375,0.0
115,0.6129032258064516,0.09375,0.0
116,0.6451612903225806,0.09375,0.0
117,0.6774193548387096,0.09375,0.0
118,0.7096774193548387,0.09375,0.0
119,0.7419354838709677,0.09375,0.0
120,0.7741935483870968,0.09375,0.0
121,0.8064516129032258,0.09375,0.0
122,0.8387096774193548,0.09375,0.0
123,0.8709677419354839,0.09375,0.0
124,0.9032258064516129,0.09375,0.0
125,0.9354838709677419,0.09375,0.0
126,0.967741935483871,0.09375,0.0
127,1.0,0.09375,0.0
128,0.0,0.125,0.0
129,0.03225806451612903,0.125,0.0020633608
130,0.06451612903225806,0.125,0.013321787
131,0.0967741935483871,0.125,0.03569151
132,0.12903225806451613,0.125,0.06587865
133,0.16129032258064516,0.125,0.09793754
134,0.1935483870967742,0.125,0.12534171
135,0.22580645161290322,0.125,0.142568
136,0.25806451612903225,0.125,0.14619245
137,0.29032258064516125,0.125,0.13550003
138,0.3225806451612903,0.125,0.11260544
139,0.3548387096774194,0.125,0.082089394
140,0.3870967741935484,0.125,0.050143458
141,0.4193548387096774,0.125,0.0232329
142,0.45161290322580644,0.125,0.006268352
143,0.4838709677419355,0.125,0.00028642535
144,0.5161290322580645,0.125,0.0
145,0.5483870967741935,0.125,0.0
146,0.5806451612903225,0.125,0.0
147,0.6129032258064516,0.125,0.0
148,0.6451612903225806,0.125,0.0
149,0.6774193548387096,0.125,0.0
150,0.7096774193548387,0.125,0.0
151,0.7419354838709677,0.125,0.0
152,0.7741935483870968,0.125,0.0
153,0.8064516129032258,0.125,0.0
154,0.8387096774193548,0.125,0.0
155,0.8709677419354839,0.125,0.0
156,0.9032258064516129,0.125,0.0
157,0.9354838709677419,0.125,0.0
158,0.967741935483871,0.125,0.0
159,1.0,0.125,0.0
160,0.0,0.15625,0.0
161,0.03225806451612903,0.15625,0.0034957924
162,0.06451612903225806,0.15625,0.022570072
163,0.0967741935483871,0.15625,0.060469363
164,0.12903225806451613,0.15625,0.111613095
165,0.16129032258064516,0.15625,0.16592799
166,0.1935483870967742,0.15625,0.21235676
167,0.22580645161290322,0.15625,0.24154192
168,0.25806451612903225,0.15625,0.24768254
169,0.29032258064516125,0.15625,0.2295672
170,0.3225806451612903,0.15625,0.19077867
171,0.3548387096774194,0.15625,0.1390777
172,0.3870967741935484,0.15625,0.08495417
173,0.4193548387096774,0.15625,0.0393617
174,0.45161290322580644,0.15625,0.010619982
175,0.4838709677419355,0.15625,0.00048526828
176,0.5161290322580645,0.15625,0.0
177,0.5483870967741935,0.15625,0.0
178,0.5806451612903225,0.15625,0.0
179,0.6129032258064516,0.15625,0.0
180,0.6451612903225806,0.15625,0.0
181,0.6774193548387096,0.15625,0.0
182,0.7096774193548387,0.15625,0.0
183,0.7419354838709677,0.15625,0.0
184,0.7741935483870968,0.15625,0.0
185,0.8064516129032258,0.15625,0.0
186,0.8387096774193548,0.15625,0.0
187,0.8709677419354839,0.15625,0.0
188,0.9032258064516129,0.15625,0.0
189,0.9354838709677419,0.15625,0.0
190,0.967741935483871,0.15625,0.0
191,1.0,0.15625,0.0
192,0.0,0.1875,0.0
193,0.03225806451612903,0.1875,0.005203025
194,0.06451612903225806,0.1875,0.033592567
195,0.0967741935483871,0.1875,0.09000065
196,0.12903225806451613,0.1875,0.16612135
197,0.16129032258064516,0.1875,0.24696188
198,0.1935483870967742,0.1875,0.31606498
199,0.22580645161290322,0.1875,0.35950324
200,0.25806451612903225,0.1875,0.36864275
201,0.29032258064516125,0.1875,0.34168044
202,0.3225806451612903,0.1875,0.28394884
203,0.3548387096774194,0.1875,0.20699878
204,0.3870967741935484,0.1875,0.12644306
205,0.4193548387096774,0.1875,0.058584694
206,0.45161290322580644,0.1875,0.01580644
207,0.4838709677419355,0.1875,0.0007222577
208,0.5161290322580645,0.1875,0.0
209,0.5483870967741935,0.1875,0.0
210,0.5806451612903225,0.1875,0.0
211,0.6129032258064516,0.1875,0.0
212,0.6451612903225806,0.1875,0.0
213,0.6774193548387096,0.1875,0.0
214,0.7096774193548387,0.1875,0.0
215,0.7419354838709677,0.1875,0.0
216,0.7741935483870968,0.1875,0.0
217,0.8064516129032258,0.1875,0.0
218,0.8387096774193548,0.1875,0.0
219,0.8709677419354839,0.1875,0.0
220,0.9032258064516129,0.1875,0.0
221,0.9354838709677419,0.1875,0.0
222,0.967741935483871,0.1875,0.0
223,1.0,0.1875,0.0
224,0.0,0.21875,0.0
225,0.03225806451612903,0.21875,0.0070610107
226,0.06451612903225806,0.21875,0.04558838
227,0.0967741935483871,0.21875,0.12213964
228,0.12903225806451613,0.21875,0.22544281
229,0.16129032258064516,0.21875,0.33515128
230,0.1935483870967742,0.21875,0.4289309
231,0.22580645161290322,0.21875,0.48788086
232,0.25806451612903225,0.21875,0.500284
233,0.29032258064516125,0.21875,0.4636936
234,0.3225806451612903,0.21875,0.3853462
235,0.3548387096774194,0.21875,0.28091747
236,0.3870967741935484,0.21875,0.17159553
237,0.4193548387096774,0.21875,0.07950512
238,0.45161290322580644,0.21875,0.021450877
239,0.4838709677419355,0.21875,0.0009801739
240,0.5161290322580645,0.21875,0.0
241,0.5483870967741935,0.21875,0.0
242,0.5806451612903225,0.21875,0.0
243,0.6129032258064516,0.21875,0.0
244,0.6451612903225806,0.21875,0.0
245,0.6774193548387096,0.21875,0.0
246,0.7096774193548387,0.21875,0.0
247,0.7419354838709677,0.21875,0.0
248,0.7741935483870968,0.21875,0.0
249,0.8064516129032258,0.21875,0.0
250,0.8387096774193548,0.21875,0.0
251,0.8709677419354839,0.21875,0.0
252,0.9032258064516129,0.21875,0.0
253,0.9354838709677419,0.21875,0.0
254,0.967741935483871,0.21875,0.0
255,1.0,0.21875,0.0
256,0.0,0.25,0.0
257,0.03225806451612903,0.25,0.008929804
258,0.06451612903225806,0.25,0.057653967
259,0.0967741935483871,0.25,0.15446556
260,0.12903225806451613,0.25,0.28510934
261,0.16129032258064516,0.25,0.42385364
262,0.1935483870967742,0.25,0.54245335
263,0.22580645161290322,0.25,0.61700517
264,0.25806451612903225,0.25,0.632691
265,0.29032258064516125,0.25,0.5864164
266,0.3225806451612903,0.25,0.48733333
267,0.3548387096774194,0.25,0.35526612
268,0.3870967741935484,0.25,0.21701063
269,0.4193548387096774,0.25,0.10054724
270,0.45161290322580644,0.25,0.027128145
271,0.4838709677419355,0.25,0.0012395903
272,0.5161290322580645,0.25,0.0
273,0.5483870967741935,0.25,0.0
274,0.5806451612903225,0.25,0.0
275,0.6129032258064516,0.25,0.0
276,0.6451612903225806,0.25,0.0
277,0.6774193548387096,0.25,0.0
278,0.7096774193548387,0.25,0.0
279,0.7419354838709677,0.25,0.0
280,0.7741935483870968,0.25,0.0
281,0.8064516129032258,0.25,0.0
282,0.8387096774193548,0.25,0.0
283,0.8709677419354839,0.25,0.0
284,0.9032258064516129,0.25,0.0
285,0.9354838709677419,0.25,0.0
286,0.967741935483871,0.25,0.0
287,1.0,0.25,0.0
288,0.0,0.28125,0.0
289,0.03225806451612903,0.28125,0.010668069
290,0.06451612903225806,0.28125,0.068876825
291,0.0967741935483871,0.28125,0.18453366
292,0.12903225806451613,0.28125,0.34060842
293,0.16129032258064516,0.28125,0.50636053
294,0.1935483870967742,0.28125,0.6480467
295,0.22580645161290322,0.28125,0.73711073
296,0.25806451612903225,0.28125,0.75584996
297,0.29032258064516125,0.28125,0.7005676
298,0.3225806451612903,0.28125,0.58219707
299,0.3548387096774194,0.28125,0.42442182
300,0.3870967741935484,0.28125,0.25925368
301,0.4193548387096774,0.28125,0.12011965
302,0.45161290322580644,0.28125,0.03240888
303,0.4838709677419355,0.28125,0.0014808876
304,0.5161290322580645,0.28125,0.0
305,0.5483870967741935,0.28125,0.0
306,0.5806451612903225,0.28125,0.0
307,0.6129032258064516,0.28125,0.0
308,0.6451612903225806,0.28125,0.0
309,0.6774193548387096,0.28125,0.0
310,0.7096774193548387,0.28125,0.0
311,0.7419354838709677,0.28125,0.0
312,0.7741935483870968,0.28125,0.0
313,0.8064516129032258,0.28125,0.0
314,0.8387096774193548,0.28125,0.0
315,0.8709677419354839,0.28125,0.0
316,0.9032258064516129,0.28125,0.0
317,0.9354838709677419,0.28125,0.0
318,0.967741935483871,0.28125,0.0
319,1.0,0.28125,0.0
320,0.0,0.3125,0.0
321,0.03225806451612903,0.3125,0.012145285
322,0.06451612903225806,0.3125,0.07841425
323,0.0967741935483871,0.3125,0.21008617
324,0.12903225806451613,0.3125,0.38777268
325,0.16129032258064516,0.3125,0.57647663
326,0.1935483870967742,0.3125,0.7377822
327,0.22580645161290322,0.3125,0.839179
328,0.25806451612903225,0.3125,0.86051303
329,0.29032258064516125,0.3125,0.79757565
330,0.3225806451612903,0.3125,0.6628143
331,0.3548387096774194,0.3125,0.48319182
332,0.3870967741935484,0.3125,0.29515272
333,0.4193548387096774,0.3125,0.13675271
334,0.45161290322580644,0.3125,0.03689656
335,0.4838709677419355,0.3125,0.0016859472
336,0.5161290322580645,0.3125,0.0
337,0.5483870967741935,0.3125,0.0
338,0.5806451612903225,0.3125,0.0
339,0.6129032258064516,0.3125,0.0
340,0.6451612903225806,0.3125,0.0
341,0.6774193548387096,0.3125,0.0
342,0.7096774193548387,0.3125,0.0
343,0.7419354838709677,0.3125,0.0
344,0.7741935483870968,0.3125,0.0
345,0.8064516129032258,0.3125,0.0
346,0.8387096774193548,0.3125,0.0
347,0.8709677419354839,0.3125,0.0
348,0.9032258064516129,0.3125,0.0
349,0.9354838709677419,0.3125,0.0
350,0.967741935483871,0.3125,0.0
351,1.0,0.3125,0.0
352,0.0,0.34375,0.0
353,0.03225806451612903,0.34375,0.013251668
354,0.06451612903225806,0.34375,0.08555745
355,0.0967741935483871,0.34375,0.22922412
356,0.12903225806451613,0.34375,0.4230971
357,0.16129032258064516,0.34375,0.6289912
358,0.1935483870967742,0.34375,0.80499095
359,0.22580645161290322,0.34375,0.91562456
360,0.25806451612903225,0.34375,0.9389021
361,0.29032258064516125,0.34375,0.8702314
362,0.3225806451612903,0.34375,0.7231939
363,0.3548387096774194,0.34375,0.5272085
364,0.3870967741935484,0.34375,0.32203987
365,0.4193548387096774,0.34375,0.14921029
366,0.45161290322580644,0.34375,0.040257677
367,0.4838709677419355,0.34375,0.0018395297
368,0.5161290322580645,0.34375,0.0
369,0.5483870967741935,0.34375,0.0
370,0.5806451612903225,0.34375,0.0
371,0.6129032258064516,0.34375,0.0
372,0.6451612903225806,0.34375,0.0
373,0.6774193548387096,0.34375,0.0
374,0.7096774193548387,0.34375,0.0
375,0.7419354838709677,0.34375,0.0
376,0.7741935483870968,0.34375,0.0
377,0.8064516129032258,0.34375,0.0
378,0.8387096774193548,0.34375,0.0
379,0.8709677419354839,0.34375,0.0
380,0.9032258064516129,0.34375,0.0
381,0.9354838709677419,0.34375,0.0
382,0.967741935483871,0.34375,0.0
383,1.0,0.34375,0.0
384,0.0,0.375,0.0
385,0.03225806451612903,0.375,0.013905751
386,0.06451612903225806,0.375,0.08978044
387,0.0967741935483871,0.375,0.24053827
388,0.12903225806451613,0.375,0.44398057
389,0.16129032258064516,0.375,0.6600373
390,0.1935483870967742,0.375,0.8447241
391,0.22580645161290322,0.375,0.96081847
392,0.25806451612903225,0.375,0.9852449
393,0.29032258064516125,0.375,0.91318476
394,0.3225806451612903,0.375,0.7588897
395,0.3548387096774194,0.375,0.55323076
396,0.3870967741935484,0.375,0.33793527
397,0.4193548387096774,0.375,0.1565751
398,0.45161290322580644,0.375,0.042244736
399,0.4838709677419355,0.375,0.0019303262
400,0.5161290322580645,0.375,0.0
401,0.5483870967741935,0.375,0.0
402,0.5806451612903225,0.375,0.0
403,0.6129032258064516,0.375,0.0
404,0.6451612903225806,0.375,0.0
405,0.6774193548387096,0.375,0.0
406,0.7096774193548387,0.375,0.0
407,0.7419354838709677,0.375,0.0
408,0.7741935483870968,0.375,0.0
409,0.8064516129032258,0.375,0.0
410,0.8387096774193548,0.375,0.0
411,0.8709677419354839,0.375,0.0
412,0.9032258064516129,0.375,0.0
413,0.9354838709677419,0.375,0.0
414,0.967741935483871,0.375,0.0
415,1.0,0.375,0.0
416,0.0,0.40625,0.0
417,0.03225806451612903,0.40625,0.014059684
418,0.06451612903225806,0.40625,0.09077429
419,0.0967741935483871,0.40625,0.24320097
420,0.12903225806451613,0.40625,0.44889534
421,0.16129032258064516,0.40625,0.66734374
422,0.1935483870967742,0.40625,0.854075
423,0.22580645161290322,0.40625,0.9714545
424,0.25806451612903225,0.40625,0.9961513
425,0.29032258064516125,0.40625,0.9232935
426,0.3225806451612903,0.40625,0.7672904
427,0.3548387096774194,0.40625,0.5593549
428,0.3870967741935484,0.40625,0.34167615
429,0.4193548387096774,0.40625,0.15830834
430,0.45161290322580644,0.40625,0.042712376
431,0.4838709677419355,0.40625,0.0019516945
432,0.5161290322580645,0.40625,0.0
433,0.5483870967741935,0.40625,0.0
434,0.5806451612903225,0.40625,0.0
435,0.6129032258064516,0.40625,0.0
436,0.6451612903225806,0.40625,0.0
437,0.6774193548387096,0.40625,0.0
438,0.7096774193548387,0.40625,0.0
439,0.7419354838709677,0.40625,0.0
440,0.7741935483870968,0.40625,0.0
441,0.8064516129032258,0.40625,0.0
442,0.8387096774193548,0.40625,0.0
443,0.8709677419354839,0.40625,0.0
444,0.9032258064516129,0.40625,0.0
445,0.9354838709677419,0.40625,0.0
446,0.967741935483871,0.40625,0.0
447,1.0,0.40625,0.0
448,0.0,0.4375,0.0
449,0.03225806451612903,0.4375,0.013702264
450,0.06451612903225806,0.4375,0.08846666
451,0.0967741935483871,0.4375,0.2370184
452,0.12903225806451613,0.4375,0.43748367
453,0.16129032258064516,0.4375,0.65037876
454,0.1935483870967742,0.4375,0.83236307
455,0.22580645161290322,0.4375,0.9467585
456,0.25806451612903225,0.4375,0.9708275
457,0.29032258064516125,0.4375,0.8998219
458,0.3225806451612903,0.4375,0.7477846
459,0.3548387096774194,0.4375,0.54513514
460,0.3870967741935484,0.4375,0.33299017
461,0.4193548387096774,0.4375,0.15428388
462,0.45161290322580644,0.4375,0.041626558
463,0.4838709677419355,0.4375,0.0019020792
464,0.5161290322580645,0.4375,0.0
465,0.5483870967741935,0.4375,0.0
466,0.5806451612903225,0.4375,0.0
467,0.6129032258064516,0.4375,0.0
468,0.6451612903225806,0.4375,0.0
469,0.6774193548387096,0.4375,0.0
470,0.7096774193548387,0.4375,0.0
471,0.7419354838709677,0.4375,0.0
472,0.7741935483870968,0.4375,0.0
473,0.8064516129032258,0.4375,0.0
474,0.8387096774193548,0.4375,0.0
475,0.8709677419354839,0.4375,0.0
476,0.9032258064516129,0.4375,0.0
477,0.9354838709677419,0.4375,0.0
478,0.967741935483871,0.4375,0.0
479,1.0,0.4375,0.0
480,0.0,0.46875,0.0
481,0.03225806451612903,0.46875,0.012859548
482,0.06451612903225806,0.46875,0.08302579
483,0.0967741935483871,0.46875,0.22244132
484,0.12903225806451613,0.46875,0.41057757
485,0.16129032258064516,0.46875,0.61037916
486,0.1935483870967742,0.46875,0.7811711
487,0.22580645161290322,0.46875,0.888531
488,0.25806451612903225,0.46875,0.91111976
489,0.29032258064516125,0.46875,0.84448105
490,0.3225806451612903,0.46875,0.7017944
491,0.3548387096774194,0.46875,0.5116083
492,0.3870967741935484,0.46875,0.31251064
493,0.4193548387096774,0.46875,0.14479513
494,0.45161290322580644,0.46875,0.039066445
495,0.4838709677419355,0.46875,0.0017850976
496,0.5161290322580645,0.46875,0.0
497,0.5483870967741935,0.46875,0.0
498,0.5806451612903225,0.46875,0.0
499,0.6129032258064516,0.46875,0.0
500,0.6451612903225806,0.46875,0.0
501,0.6774193548387096,0.46875,0.0
502,0.7096774193548387,0.46875,0.0
503,0.7419354838709677,0.46875,0.0
504,0.7741935483870968,0.46875,0.0
505,0.8064516129032258,0.46875,0.0
506,0.8387096774193548,0.46875,0.0
507,0.8709677419354839,0.46875,0.0
508,0.9032258064516129,0.46875,0.0
509,0.9354838709677419,0.46875,0.0
510,0.967741935483871,0.46875,0.0
511,1.0,0.46875,0.0
512,0.0,0.5,0.0
513,0.03225806451612903,0.5,0.011593314
514,0.06451612903225806,0.5,0.07485053
515,0.0967741935483871,0.5,0.2005383
516,0.12903225806451613,0.5,0.37014946
517,0.16129032258064516,0.5,0.5502773
518,0.1935483870967742,0.5,0.70425195
519,0.22580645161290322,0.5,0.80104053
520,0.25806451612903225,0.5,0.82140505
521,0.29032258064516125,0.5,0.761328
522,0.3225806451612903,0.5,0.6326912
523,0.3548387096774194,0.5,0.46123204
524,0.3870967741935484,0.5,0.28173882
525,0.4193548387096774,0.5,0.13053766
526,0.45161290322580644,0.5,0.03521971
527,0.4838709677419355,0.5,0.0016093254
528,0.5161290322580645,0.5,0.0
529,0.5483870967741935,0.5,0.0
530,0.5806451612903225,0.5,0.0
531,0.6129032258064516,0.5,0.0
532,0.6451612903225806,0.5,0.0
533,0.6774193548387096,0.5,0.0
534,0.7096774193548387,0.5,0.0
535,0.7419354838709677,0.5,0.0
536,0.7741935483870968,0.5,0.0
537,0.8064516129032258,0.5,0.0
538,0.8387096774193548,0.5,0.0
539,0.8709677419354839,0.5,0.0
540,0.9032258064516129,0.5,0.0
541,0.9354838709677419,0.5,0.0
542,0.967741935483871,0.5,0.0
543,1.0,0.5,0.0
544,0.0,0.53125,0.0
545,0.03225806451612903,0.53125,0.009997167
546,0.06451612903225806,0.53125,0.064545244
547,0.0967741935483871,0.53125,0.17292854
548,0.12903225806451613,0.53125,0.31918794
549,0.16129032258064516,0.53125,0.4745161
550,0.1935483870967742,0.53125,0.60729176
551,0.22580645161290322,0.53125,0.6907547
552,0.25806451612903225,0.53125,0.70831543
553,0.29032258064516125,0.53125,0.6565097
554,0.3225806451612903,0.53125,0.54558337
555,0.3548387096774194,0.53125,0.3977304
556,0.3870967741935484,0.53125,0.24294952
557,0.4193548387096774,0.53125,0.112565465
558,0.45161290322580644,0.53125,0.030370722
559,0.4838709677419355,0.53125,0.0013877563
560,0.5161290322580645,0.53125,0.0
561,0.5483870967741935,0.53125,0.0
562,0.5806451612903225,0.53125,0.0
563,0.6129032258064516,0.53125,0.0
564,0.6451612903225806,0.53125,0.0
565,0.6774193548387096,0.53125,0.0
566,0.7096774193548387,0.53125,0.0
567,0.7419354838709677,0.53125,0.0
568,0.7741935483870968,0.53125,0.0
569,0.8064516129032258,0.53125,0.0
570,0.8387096774193548,0.53125,0.0
571,0.8709677419354839,0.53125,0.0
572,0.9032258064516129,0.53125,0.0
573,0.9354838709677419,0.53125,0.0
574,0.967741935483871,0.53125,0.0
575,1.0,0.53125,0.0
576,0.0,0.5625,0.0
577,0.03225806451612903,0.5625,0.008190166
578,0.06451612903225806,0.5625,0.05287861
579,0.0967741935483871,0.5625,0.1416715
580,0.12903225806451613,0.5625,0.2614943
581,0.16129032258064516,0.5625,0.3887467
582,0.1935483870967742,0.5625,0.49752304
583,0.22580645161290322,0.5625,0.5658999
584,0.25806451612903225,0.5625,0.5802865
585,0.29032258064516125,0.5625,0.5378448
586,0.3225806451612903,0.5625,0.4469685
587,0.3548387096774194,0.5625,0.32584015
588,0.3870967741935484,0.5625,0.19903608
589,0.4193548387096774,0.5625,0.09221912
590,0.45161290322580644,0.5625,0.024881175
591,0.4838709677419355,0.5625,0.0011369176
592,0.5161290322580645,0.5625,0.0
593,0.5483870967741935,0.5625,0.0
594,0.5806451612903225,0.5625,0.0
595,0.6129032258064516,0.5625,0.0
596,0.6451612903225806,0.5625,0.0
597,0.6774193548387096,0.5625,0.0
598,0.7096774193548387,0.5625,0.0
599,0.7419354838709677,0.5625,0.0
600,0.7741935483870968,0.5625,0.0
601,0.8064516129032258,0.5625,0.0
602,0.8387096774193548,0.5625,0.0
603,0.8709677419354839,0.5625,0.0
604,0.9032258064516129,0.5625,0.0
605,0.9354838709677419,0.5625,0.0
606,0.967741935483871,0.5625,0.0
607,1.0,0.5625,0.0
608,0.0,0.59375,0.0
609,0.03225806451612903,0.59375,0.006308534
610,0.06451612903225806,0.59375,0.040730126
611,0.0967741935483871,0.59375,0.109123476
612,0.12903225806451613,0.59375,0.20141786
613,0.16129032258064516,0.59375,0.29943493
614,0.1935483870967742,0.59375,0.38322067
615,0.22580645161290322,0.59375,0.43588844
616,0.25806451612903225,0.59375,0.44696984
617,0.29032258064516125,0.59375,0.41427875
618,0.3225806451612903,0.59375,0.34428066
619,0.3548387096774194,0.59375,0.2509807
620,0.3870967741935484,0.59375,0.15330896
621,0.4193548387096774,0.59375,0.071032435
622,0.45161290322580644,0.59375,0.019164903
623,0.4838709677419355,0.59375,0.0008757189
624,0.5161290322580645,0.59375,0.0
625,0.5483870967741935,0.59375,0.0
626,0.5806451612903225,0.59375,0.0
627,0.6129032258064516,0.59375,0.0
628,0.6451612903225806,0.59375,0.0
629,0.6774193548387096,0.59375,0.0
630,0.7096774193548387,0.59375,0.0
631,0.7419354838709677,0.59375,0.0
632,0.7741935483870968,0.59375,0.0
633,0.8064516129032258,0.59375,0.0
634,0.8387096774193548,0.59375,0.0
635,0.8709677419354839,0.59375,0.0
636,0.9032258064516129,0.59375,0.0
637,0.9354838709677419,0.59375,0.0
638,0.967741935483871,0.59375,0.0
639,1.0,0.59375,0.0
640,0.0,0.625,0.0
641,0.03225806451612903,0.625,0.00449461
642,0.06451612903225806,0.625,0.02901879
643,0.0967741935483871,0.625,0.07774666
644,0.12903225806451613,0.625,0.14350317
645,0.16129032258064516,0.625,0.21333691
646,0.1935483870967742,0.625,0.27303132
647,0.22580645161290322,0.625,0.31055525
648,0.25806451612903225,0.625,0.31845036
649,0.29032258064516125,0.625,0.2951591
650,0.3225806451612903,0.625,0.24528794
651,0.3548387096774194,0.625,0.17881496
652,0.3870967741935484,0.625,0.10922727
653,0.4193548387096774,0.625,0.050608125
654,0.45161290322580644,0.625,0.013654322
655,0.4838709677419355,0.625,0.00062391907
656,0.5161290322580645,0.625,0.0
657,0.5483870967741935,0.625,0.0
658,0.5806451612903225,0.625,0.0
659,0.6129032258064516,0.625,0.0
660,0.6451612903225806,0.625,0.0
661,0.6774193548387096,0.625,0.0
662,0.7096774193548387,0.625,0.0
663,0.7419354838709677,0.625,0.0
664,0.7741935483870968,0.625,0.0
665,0.8064516129032258,0.625,0.0
666,0.8387096774193548,0.625,0.0
667,0.8709677419354839,0.625,0.0
668,0.9032258064516129,0.625,0.0
669,0.9354838709677419,0.625,0.0
670,0.967741935483871,0.625,0.0
671,1.0,0.625,0.0
672,0.0,0.65625,0.0
673,0.03225806451612903,0.65625,0.002883783
674,0.06451612903225806,0.65625,0.018618723
675,0.0967741935483871,0.65625,0.049882974
676,0.12903225806451613,0.65625,0.09207296
677,0.16129032258064516,0.65625,0.13687894
678,0.1935483870967742,0.65625,0.1751794
679,0.22580645161290322,0.65625,0.19925512
680,0.25806451612903225,0.65625,0.2043207
681,0.29032258064516125,0.65625,0.18937682
682,0.3225806451612903,0.65625,0.157379
683,0.3548387096774194,0.65625,0.11472933
684,0.3870967741935484,0.65625,0.07008123
685,0.4193548387096774,0.65625,0.03247064
686,0.45161290322580644,0.65625,0.00876074
687,0.4838709677419355,0.65625,0.00040031224
688,0.5161290322580645,0.65625,0.0
689,0.5483870967741935,0.65625,0.0
690,0.5806451612903225,0.65625,0.0
691,0.6129032258064516,0.65625,0.0
692,0.6451612903225806,0.65625,0.0
693,0.6774193548387096,0.65625,0.0
694,0.7096774193548387,0.65625,0.0
695,0.7419354838709677,0.65625,0.0
696,0.7741935483870968,0.65625,0.0
697,0.8064516129032258,0.65625,0.0
698,0.8387096774193548,0.65625,0.0
699,0.8709677419354839,0.65625,0.0
700,0.9032258064516129,0.65625,0.0
701,0.9354838709677419,0.65625,0.0
702,0.967741935483871,0.65625,0.0
703,1.0,0.65625,0.0
704,0.0,0.6875,0.0
705,0.03225806451612903,0.6875,0.0015893575
706,0.06451612903225806,0.6875,0.010261454
707,0.0967741935483871,0.6875,0.027492316
708,0.12903225806451613,0.6875,0.05074475
709,0.16129032258064516,0.6875,0.07543895
710,0.1935483870967742,0.6875,0.09654773
711,0.22580645161290322,0.6875,0.10981672
712,0.25806451612903225,0.6875,0.112608545
713,0.29032258064516125,0.6875,0.10437243
714,0.3225806451612903,0.6875,0.086737275
715,0.3548387096774194,0.6875,0.0632315
716,0.3870967741935484,0.6875,0.038624305
717,0.4193548387096774,0.6875,0.017895747
718,0.45161290322580644,0.6875,0.0048283613
719,0.4838709677419355,0.6875,0.00022062659
720,0.5161290322580645,0.6875,0.0
721,0.5483870967741935,0.6875,0.0
722,0.5806451612903225,0.6875,0.0
723,0.6129032258064516,0.6875,0.0
724,0.6451612903225806,0.6875,0.0
725,0.6774193548387096,0.6875,0.0
726,0.7096774193548387,0.6875,0.0
727,0.7419354838709677,0.6875,0.0
728,0.7741935483870968,0.6875,0.0
729,0.8064516129032258,0.6875,0.0
730,0.8387096774193548,0.6875,0.0
731,0.8709677419354839,0.6875,0.0
732,0.9032258064516129,0.6875,0.0
733,0.9354838709677419,0.6875,0.0
734,0.967741935483871,0.6875,0.0
735,1.0,0.6875,0.0
736,0.0,0.71875,0.0
737,0.03225806451612903,0.71875,0.0006840055
738,0.06451612903225806,0.71875,0.0044161812
739,0.0967741935483871,0.71875,0.01183176
740,0.12903225806451613,0.71875,0.021838818
741,0.16129032258064516,0.71875,0.032466363
742,0.1935483870967742,0.71875,0.041550867
743,0.22580645161290322,0.71875,0.04726139
744,0.25806451612903225,0.71875,0.048462898
745,0.29032258064516125,0.71875,0.04491835
746,0.3225806451612903,0.71875,0.03732878
747,0.3548387096774194,0.71875,0.02721269
748,0.3870967741935484,0.71875,0.01662259
749,0.4193548387096774,0.71875,0.007701722
750,0.45161290322580644,0.71875,0.0020779627
751,0.4838709677419355,0.71875,9.49502e-05
752,0.5161290322580645,0.71875,0.0
753,0.5483870967741935,0.71875,0.0
754,0.5806451612903225,0.71875,0.0
755,0.6129032258064516,0.71875,0.0
756,0.6451612903225806,0.71875,0.0
757,0.6774193548387096,0.71875,0.0
758,0.7096774193548387,0.71875,0.0
759,0.7419354838709677,0.71875,0.0
760,0.7741935483870968,0.71875,0.0
761,0.8064516129032258,0.71875,0.0
762,0.8387096774193548,0.71875,0.0
763,0.8709677419354839,0.71875,0.0
764,0.9032258064516129,0.71875,0.0
765,0.9354838709677419,0.71875,0.0
766,0.967741935483871,0.71875,0.0
767,1.0,0.71875,0.0
768,0.0,0.75,0.0
769,0.03225806451612903,0.75,0.0001811992
770,0.06451612903225806,0.75,0.0011698861
771,0.0967741935483871,0.75,0.0031343396
772,0.12903225806451613,0.75,0.005785299
773,0.16129032258064516,0.75,0.008600631
774,0.1935483870967742,0.75,0.011007197
775,0.22580645161290322,0.75,0.012519967
776,0.25806451612903225,0.75,0.012838257
777,0.29032258064516125,0.75,0.011899275
778,0.3225806451612903,0.75,0.009888729
779,0.3548387096774194,0.75,0.0072088856
780,0.3870967741935484,0.75,0.0044034733
781,0.4193548387096774,0.75,0.0020402553
782,0.45161290322580644,0.75,0.000550471
783,0.4838709677419355,0.75,2.515316e-05
784,0.5161290322580645,0.75,0.0
785,0.5483870967741935,0.75,0.0
786,0.5806451612903225,0.75,0.0
787,0.6129032258064516,0.75,0.0
788,0.6451612903225806,0.75,0.0
789,0.6774193548387096,0.75,0.0
790,0.7096774193548387,0.75,0.0
791,0.7419354838709677,0.75,0.0
792,0.7741935483870968,0.75,0.0
793,0.8064516129032258,0.75,0.0
794,0.8387096774193548,0.75,0.0
795,0.8709677419354839,0.75,0.0
796,0.9032258064516129,0.75,0.0
797,0.9354838709677419,0.75,0.0
798,0.967741935483871,0.75,0.0
799,1.0,0.75,0.0
800,0.0,0.78125,0.0
801,0.03225806451612903,0.78125,1.07345495e-05
802,0.06451612903225806,0.78125,6.930605e-05
803,0.0967741935483871,0.78125,0.00018568362
804,0.12903225806451613,0.78125,0.000342731
805,0.16129032258064516,0.78125,0.00050951604
806,0.1935483870967742,0.78125,0.0006520852
807,0.22580645161290322,0.78125,0.0007417042
808,0.25806451612903225,0.78125,0.0007605602
809,0.29032258064516125,0.78125,0.0007049333
810,0.3225806451612903,0.78125,0.0005858252
811,0.3548387096774194,0.78125,0.0004270667
812,0.3870967741935484,0.78125,0.00026086927
813,0.4193548387096774,0.78125,0.00012086821
814,0.45161290322580644,0.78125,3.2610842e-05
815,0.4838709677419355,0.78125,1.4901161e-06
816,0.5161290322580645,0.78125,0.0
817,0.5483870967741935,0.78125,0.0
818,0.5806451612903225,0.78125,0.0
819,0.6129032258064516,0.78125,0.0
820,0.6451612903225806,0.78125,0.0
821,0.6774193548387096,0.78125,0.0
822,0.7096774193548387,0.78125,0.0
823,0.7419354838709677,0.78125,0.0
824,0.7741935483870968,0.78125,0.0
825,0.8064516129032258,0.78125,0.0
826,0.8387096774193548,0.78125,0.0
827,0.8709677419354839,0.78125,0.0
828,0.9032258064516129,0.78125,0.0
829,0.9354838709677419,0.78125,0.0
830,0.967741935483871,0.78125,0.0
831,1.0,0.78125,0.0
832,0.0,0.8125,0.0
833,0.03225806451612903,0.8125,0.0
834,0.06451612903225806,0.8125,0.0
835,0.0967741935483871,0.8125,0.0
836,0.12903225806451613,0.8125,0.0
837,0.16129032258064516,0.8125,0.0
838,0.1935483870967742,0.8125,0.0
839,0.22580645161290322,0.8125,0.0
840,0.25806451612903225,0.8125,0.0
841,0.29032258064516125,0.8125,0.0
842,0.3225806451612903,0.8125,0.0
843,0.3548387096774194,0.8125,0.0
844,0.3870967741935484,0.8125,0.0
845,0.4193548387096774,0.8125,0.0
846,0.45161290322580644,0.8125,0.0
847,0.4838709677419355,0.8125,0.0
848,0.5161290322580645,0.8125,0.0
849,0.5483870967741935,0.8125,0.0
850,0.5806451612903225,0.8125,0.0
851,0.6129032258064516,0.8125,0.0
852,0.6451612903225806,0.8125,0.0
853,0.6774193548387096,0.8125,0.0
854,0.7096774193548387,0.8125,0.0
855,0.7419354838709677,0.8125,0.0
856,0.7741935483870968,0.8125,0.0
857,0.8064516129032258,0.8125,0.0
858,0.8387096774193548,0.8125,0.0
859,0.8709677419354839,0.8125,0.0
860,0.9032258064516129,0.8125,0.0
861,0.9354838709677419,0.8125,0.0
862,0.967741935483871,0.8125,0.0
863,1.0,0.8125,0.0
864,0.0,0.84375,0.0
865,0.03225806451612903,0.84375,0.0
866,0.06451612903225806,0.84375,0.0
867,0.0967741935483871,0.84375,0.0
868,0.12903225806451613,0.84375,0.0
869,0.16129032258064516,0.84375,0.0
870,0.1935483870967742,0.84375,0.0
871,0.22580645161290322,0.84375,0.0
872,0.25806451612903225,0.84375,0.0
873,0.29032258064516125,0.84375,0.0
874,0.3225806451612903,0.84375,0.0
875,0.3548387096774194,0.84375,0.0
876,0.3870967741935484,0.84375,0.0
877,0.4193548387096774,0.84375,0.0
878,0.45161290322580644,0.84375,0.0
879,0.4838709677419355,0.84375,0.0
880,0.5161290322580645,0.84375,0.0
881,0.5483870967741935,0.84375,0.0
882,0.5806451612903225,0.84375,0.0
883,0.6129032258064516,0.84375,0.0
884,0.6451612903225806,0.84375,0.0
885,0.6774193548387096,0.84375,0.0
886,0.7096774193548387,0.84375,0.0
887,0.7419354838709677,0.84375,0.0
888,0.7741935483870968,0.84375,0.0
889,0.8064516129032258,0.84375,0.0
890,0.8387096774193548,0.84375,0.0
891,0.8709677419354839,0.84375,0.0
892,0.9032258064516129,0.84375,0.0
893,0.9354838709677419,0.84375,0.0
894,0.967741935483871,0.84375,0.0
895,1.0,0.84375,0.0
896,0.0,0.875,0.0
897,0.03225806451612903,0.875,0.0
898,0.06451612903225806,0.875,0.0
899,0.0967741935483871,0.875,0.0
900,0.12903225806451613,0.875,0.0
901,0.16129032258064516,0.875,0.0
902,0.1935483870967742,0.875,0.0
903,0.22580645161290322,0.875,0.0
904,0.25806451612903225,0.875,0.0
905,0.29032258064516125,0.875,0.0
906,0.3225806451612903,0.875,0.0
907,0.3548387096774194,0.875,0.0
908,0.3870967741935484,0.875,0.0
909,0.4193548387096774,0.875,0.0
910,0.45161290322580644,0.875,0.0
911,0.4838709677419355,0.875,0.0
912,0.5161290322580645,0.875,0.0
913,0.5483870967741935,0.875,0.0
914,0.5806451612903225,0.875,0.0
915,0.6129032258064516,0.875,0.0
916,0.6451612903225806,0.875,0.0
917,0.6774193548387096,0.875,0.0
918,0.7096774193548387,0.875,0.0
919,0.7419354838709677,0.875,0.0
920,0.7741935483870968,0.875,0.0
921,0.8064516129032258,0.875,0.0
922,0.8387096774193548,0.875,0.0
923,0.8709677419354839,0.875,0.0
924,0.9032258064516129,0.875,0.0
925,0.9354838709677419,0.875,0.0
926,0.967741935483871,0.875,0.0
927,1.0,0.875,0.0
928,0.0,0.90625,0.0
929,0.03225806451612903,0.90625,0.0
930,0.06451612903225806,0.90625,0.0
931,0.0967741935483871,0.90625,0.0
932,0.12903225806451613,0.90625,0.0
933,0.16129032258064516,0.90625,0.0
934,0.1935483870967742,0.90625,0.0
935,0.22580645161290322,0.90625,0.0
936,0.25806451612903225,0.90625,0.0
937,0.29032258064516125,0.90625,0.0
938,0.3225806451612903,0.90625,0.0
939,0.3548387096774194,0.90625,0.0
940,0.3870967741935484,0.90625,0.0
941,0.4193548387096774,0.90625,0.0
942,0.45161290322580644,0.90625,0.0
943,0.4838709677419355,0.90625,0.0
944,0.5161290322580645,0.90625,0.0
945,0.5483870967741935,0.90625,0.0
946,0.5806451612903225,0.90625,0.0
947,0.6129032258064516,0.90625,0.0
948,0.6451612903225806,0.90625,0.0
949,0.6774193548387096,0.90625,0.0
950,0.7096774193548387,0.90625,0.0
951,0.7419354838709677,0.90625,0.0
952,0.7741935483870968,0.90625,0.0
953,0.8064516129032258,0.90625,0.0
954,0.8387096774193548,0.90625,0.0
955,0.8709677419354839,0.90625,0.0
956,0.9032258064516129,0.90625,0.0
957,0.9354838709677419,0.90625,0.0
958,0.967741935483871,0.90625,0.0
959,1.0,0.90625,0.0
960,0.0,0.9375,0.0
961,0.03225806451612903,0.9375,0.0
962,0.06451612903225806,0.9375,0.0
963,0.0967741935483871,0.9375,0.0
964,0.12903225806451613,0.9375,0.0
965,0.16129032258064516,0.9375,0.0
966,0.1935483870967742,0.9375,0.0
967,0.22580645161290322,0.9375,0.0
968,0.25806451612903225,0.9375,0.0
969,0.29032258064516125,0.9375,0.0
970,0.3225806451612903,0.9375,0.0
971,0.3548387096774194,0.9375,0.0
972,0.3870967741935484,0.9375,0.0
973,0.4193548387096774,0.9375,0.0
974,0.45161290322580644,0.9375,0.0
975,0.4838709677419355,0.9375,0.0
976,0.5161290322580645,0.9375,0.0
977,0.5483870967741935,0.9375,0.0
978,0.5806451612903225,0.9375,0.0
979,0.6129032258064516,0.9375,0.0
980,0.6451612903225806,0.9375,0.0
981,0.6774193548387096,0.9375,0.0
982,0.7096774193548387,0.9375,0.0
983,0.7419354838709677,0.9375,0.0
984,0.7741935483870968,0.9375,0.0
985,0.8064516129032258,0.9375,0.0
986,0.8387096774193548,0.9375,0.0
987,0.8709677419354839,0.9375,0.0
988,0.9032258064516129,0.9375,0.0
989,0.9354838709677419,0.9375,0.0
990,0.967741935483871,0.9375,0.0
991,1.0,0.9375,0.0
992,0.0,0.96875,0.0
993,0.03225806451612903,0.96875,0.0
994,0.06451612903225806,0.96875,0.0
995,0.0967741935483871,0.96875,0.0
996,0.12903225806451613,0.96875,0.0
997,0.16129032258064516,0.96875,0.0
998,0.1935483870967742,0.96875,0.0
999,0.22580645161290322,0.96875,0.0
1000,0.25806451612903225,0.96875,0.0
1001,0.29032258064516125,0.96875,0.0
1002,0.3225806451612903,0.96875,0.0
1003,0.3548387096774194,0.96875,0.0
1004,0.3870967741935484,0.96875,0.0
1005,0.4193548387096774,0.96875,0.0
1006,0.45161290322580644,0.96875,0.0
1007,0.4838709677419355,0.96875,0.0
1008,0.5161290322580645,0.96875,0.0
1009,0.5483870967741935,0.96875,0.0
1010,0.5806451612903225,0.96875,0.0
1011,0.6129032258064516,0.96875,0.0
1012,0.6451612903225806,0.96875,0.0
1013,0.6774193548387096,0.96875,0.0
1014,0.7096774193548387,0.96875,0.0
1015,0.7419354838709677,0.96875,0.0
1016,0.7741935483870968,0.96875,0.0
1017,0.8064516129032258,0.96875,0.0
1018,0.8387096774193548,0.96875,0.0
1019,0.8709677419354839,0.96875,0.0
1020,0.9032258064516129,0.96875,0.0
1021,0.9354838709677419,0.96875,0.0
1022,0.967741935483871,0.96875,0.0
1023,1.0,0.96875,0.0


==> visu/tikz_csvs_two_dim/result_best_run_MT/obstacle_nn.csv <==
,X_x,X_y,value
0,0.0,0.0,0.0
1,0.03225806451612903,0.0,0.0
2,0.06451612903225806,0.0,0.0
3,0.0967741935483871,0.0,0.0
4,0.12903225806451613,0.0,0.0
5,0.16129032258064516,0.0,0.0
6,0.1935483870967742,0.0,0.0
7,0.22580645161290322,0.0,0.0
8,0.25806451612903225,0.0,0.0
9,0.29032258064516125,0.0,0.0
10,0.3225806451612903,0.0,0.0
11,0.3548387096774194,0.0,0.0
12,0.3870967741935484,0.0,0.0
13,0.4193548387096774,0.0,0.0
14,0.45161290322580644,0.0,0.0
15,0.4838709677419355,0.0,0.0
16,0.5161290322580645,0.0,0.0
17,0.5483870967741935,0.0,0.0
18,0.5806451612903225,0.0,0.0
19,0.6129032258064516,0.0,0.0
20,0.6451612903225806,0.0,0.0
21,0.6774193548387096,0.0,0.0
22,0.7096774193548387,0.0,0.0
23,0.7419354838709677,0.0,0.0
24,0.7741935483870968,0.0,0.0
25,0.8064516129032258,0.0,0.0
26,0.8387096774193548,0.0,0.0
27,0.8709677419354839,0.0,0.0
28,0.9032258064516129,0.0,0.0
29,0.9354838709677419,0.0,0.0
30,0.967741935483871,0.0,0.0
31,1.0,0.0,0.0
32,0.0,0.03125,0.0
33,0.03225806451612903,0.03125,0.0
34,0.06451612903225806,0.03125,0.0
35,0.0967741935483871,0.03125,0.0
36,0.12903225806451613,0.03125,0.0
37,0.16129032258064516,0.03125,0.0
38,0.1935483870967742,0.03125,0.0
39,0.22580645161290322,0.03125,0.0
40,0.25806451612903225,0.03125,0.0
41,0.29032258064516125,0.03125,0.0
42,0.3225806451612903,0.03125,0.0
43,0.3548387096774194,0.03125,0.0
44,0.3870967741935484,0.03125,0.0
45,0.4193548387096774,0.03125,0.0
46,0.45161290322580644,0.03125,0.0
47,0.4838709677419355,0.03125,0.0
48,0.5161290322580645,0.03125,0.0
49,0.5483870967741935,0.03125,0.0
50,0.5806451612903225,0.03125,0.0
51,0.6129032258064516,0.03125,0.0
52,0.6451612903225806,0.03125,0.0
53,0.6774193548387096,0.03125,0.0
54,0.7096774193548387,0.03125,0.0
55,0.7419354838709677,0.03125,0.0
56,0.7741935483870968,0.03125,0.0
57,0.8064516129032258,0.03125,0.0
58,0.8387096774193548,0.03125,0.0
59,0.8709677419354839,0.03125,0.0
60,0.9032258064516129,0.03125,0.0
61,0.9354838709677419,0.03125,0.0
62,0.967741935483871,0.03125,0.0
63,1.0,0.03125,0.0
64,0.0,0.0625,0.0
65,0.03225806451612903,0.0625,0.0
66,0.06451612903225806,0.0625,0.0
67,0.0967741935483871,0.0625,0.0
68,0.12903225806451613,0.0625,0.0
69,0.16129032258064516,0.0625,0.0
70,0.1935483870967742,0.0625,0.0
71,0.22580645161290322,0.0625,0.0
72,0.25806451612903225,0.0625,0.0
73,0.29032258064516125,0.0625,0.0
74,0.3225806451612903,0.0625,0.0
75,0.3548387096774194,0.0625,0.0
76,0.3870967741935484,0.0625,0.0
77,0.4193548387096774,0.0625,0.0
78,0.45161290322580644,0.0625,0.0
79,0.4838709677419355,0.0625,0.0
80,0.5161290322580645,0.0625,0.0
81,0.5483870967741935,0.0625,0.0
82,0.5806451612903225,0.0625,0.0
83,0.6129032258064516,0.0625,0.0
84,0.6451612903225806,0.0625,0.0
85,0.6774193548387096,0.0625,0.0
86,0.7096774193548387,0.0625,0.0
87,0.7419354838709677,0.0625,0.0
88,0.7741935483870968,0.0625,0.0
89,0.8064516129032258,0.0625,0.0
90,0.8387096774193548,0.0625,0.0
91,0.8709677419354839,0.0625,0.0
92,0.9032258064516129,0.0625,0.0
93,0.9354838709677419,0.0625,0.0
94,0.967741935483871,0.0625,0.0
95,1.0,0.0625,0.0
96,0.0,0.09375,0.0
97,0.03225806451612903,0.09375,0.0
98,0.06451612903225806,0.09375,0.0
99,0.0967741935483871,0.09375,0.0
100,0.12903225806451613,0.09375,0.0
101,0.16129032258064516,0.09375,0.0
102,0.1935483870967742,0.09375,0.0
103,0.22580645161290322,0.09375,0.0
104,0.25806451612903225,0.09375,0.0
105,0.29032258064516125,0.09375,0.0
106,0.3225806451612903,0.09375,0.0
107,0.3548387096774194,0.09375,0.0
108,0.3870967741935484,0.09375,0.0
109,0.4193548387096774,0.09375,0.0
110,0.45161290322580644,0.09375,0.0
111,0.4838709677419355,0.09375,0.0
112,0.5161290322580645,0.09375,0.0
113,0.5483870967741935,0.09375,0.0
114,0.5806451612903225,0.09375,0.0
115,0.6129032258064516,0.09375,0.0
116,0.6451612903225806,0.09375,0.0
117,0.6774193548387096,0.09375,0.0
118,0.7096774193548387,0.09375,0.0
119,0.7419354838709677,0.09375,0.0
120,0.7741935483870968,0.09375,0.0
121,0.8064516129032258,0.09375,0.0
122,0.8387096774193548,0.09375,0.0
123,0.8709677419354839,0.09375,0.0
124,0.9032258064516129,0.09375,0.0
125,0.9354838709677419,0.09375,0.0
126,0.967741935483871,0.09375,0.0
127,1.0,0.09375,0.0
128,0.0,0.125,0.0
129,0.03225806451612903,0.125,0.0
130,0.06451612903225806,0.125,0.0
131,0.0967741935483871,0.125,0.0
132,0.12903225806451613,0.125,0.0
133,0.16129032258064516,0.125,0.0
134,0.1935483870967742,0.125,0.0
135,0.22580645161290322,0.125,0.0
136,0.25806451612903225,0.125,0.0
137,0.29032258064516125,0.125,0.0
138,0.3225806451612903,0.125,0.0
139,0.3548387096774194,0.125,0.0
140,0.3870967741935484,0.125,0.0
141,0.4193548387096774,0.125,0.0
142,0.45161290322580644,0.125,0.0
143,0.4838709677419355,0.125,0.0
144,0.5161290322580645,0.125,0.0
145,0.5483870967741935,0.125,0.0
146,0.5806451612903225,0.125,0.0
147,0.6129032258064516,0.125,0.0
148,0.6451612903225806,0.125,0.0
149,0.6774193548387096,0.125,0.0
150,0.7096774193548387,0.125,0.0
151,0.7419354838709677,0.125,0.0
152,0.7741935483870968,0.125,0.0
153,0.8064516129032258,0.125,0.0
154,0.8387096774193548,0.125,0.0
155,0.8709677419354839,0.125,0.0
156,0.9032258064516129,0.125,0.0
157,0.9354838709677419,0.125,0.0
158,0.967741935483871,0.125,0.0
159,1.0,0.125,0.0
160,0.0,0.15625,0.0
161,0.03225806451612903,0.15625,0.0
162,0.06451612903225806,0.15625,0.0
163,0.0967741935483871,0.15625,0.0
164,0.12903225806451613,0.15625,0.0
165,0.16129032258064516,0.15625,0.0
166,0.1935483870967742,0.15625,0.0
167,0.22580645161290322,0.15625,0.0
168,0.25806451612903225,0.15625,0.0
169,0.29032258064516125,0.15625,0.0
170,0.3225806451612903,0.15625,0.0
171,0.3548387096774194,0.15625,0.0
172,0.3870967741935484,0.15625,0.0
173,0.4193548387096774,0.15625,0.0
174,0.45161290322580644,0.15625,0.0
175,0.4838709677419355,0.15625,0.0
176,0.5161290322580645,0.15625,0.0
177,0.5483870967741935,0.15625,0.0
178,0.5806451612903225,0.15625,0.0
179,0.6129032258064516,0.15625,0.0
180,0.6451612903225806,0.15625,0.0
181,0.6774193548387096,0.15625,0.0
182,0.7096774193548387,0.15625,0.0
183,0.7419354838709677,0.15625,0.0
184,0.7741935483870968,0.15625,0.0
185,0.8064516129032258,0.15625,0.0
186,0.8387096774193548,0.15625,0.0
187,0.8709677419354839,0.15625,0.0
188,0.9032258064516129,0.15625,0.0
189,0.9354838709677419,0.15625,0.0
190,0.967741935483871,0.15625,0.0
191,1.0,0.15625,0.0
192,0.0,0.1875,0.0
193,0.03225806451612903,0.1875,0.0
194,0.06451612903225806,0.1875,0.0
195,0.0967741935483871,0.1875,0.0
196,0.12903225806451613,0.1875,0.0
197,0.16129032258064516,0.1875,0.0
198,0.1935483870967742,0.1875,0.0
199,0.22580645161290322,0.1875,0.0
200,0.25806451612903225,0.1875,0.0
201,0.29032258064516125,0.1875,0.0
202,0.3225806451612903,0.1875,0.0
203,0.3548387096774194,0.1875,0.0
204,0.3870967741935484,0.1875,0.0
205,0.4193548387096774,0.1875,0.0
206,0.45161290322580644,0.1875,0.0
207,0.4838709677419355,0.1875,0.0
208,0.5161290322580645,0.1875,0.0
209,0.5483870967741935,0.1875,0.0
210,0.5806451612903225,0.1875,0.0
211,0.6129032258064516,0.1875,0.0
212,0.6451612903225806,0.1875,0.0
213,0.6774193548387096,0.1875,0.0
214,0.7096774193548387,0.1875,0.0
215,0.7419354838709677,0.1875,0.0
216,0.7741935483870968,0.1875,0.0
217,0.8064516129032258,0.1875,0.0
218,0.8387096774193548,0.1875,0.0
219,0.8709677419354839,0.1875,0.0
220,0.9032258064516129,0.1875,0.0
221,0.9354838709677419,0.1875,0.0
222,0.967741935483871,0.1875,0.0
223,1.0,0.1875,0.0
224,0.0,0.21875,0.0
225,0.03225806451612903,0.21875,0.0
226,0.06451612903225806,0.21875,0.0
227,0.0967741935483871,0.21875,0.0
228,0.12903225806451613,0.21875,0.0
229,0.16129032258064516,0.21875,0.0
230,0.1935483870967742,0.21875,0.0
231,0.22580645161290322,0.21875,0.0
232,0.25806451612903225,0.21875,0.0
233,0.29032258064516125,0.21875,0.0
234,0.3225806451612903,0.21875,0.0
235,0.3548387096774194,0.21875,0.0
236,0.3870967741935484,0.21875,0.0
237,0.4193548387096774,0.21875,0.0
238,0.45161290322580644,0.21875,0.0
239,0.4838709677419355,0.21875,0.0
240,0.5161290322580645,0.21875,0.0
241,0.5483870967741935,0.21875,0.0
242,0.5806451612903225,0.21875,0.0
243,0.6129032258064516,0.21875,0.0
244,0.6451612903225806,0.21875,0.0
245,0.6774193548387096,0.21875,0.0
246,0.7096774193548387,0.21875,0.0
247,0.7419354838709677,0.21875,0.0
248,0.7741935483870968,0.21875,0.0
249,0.8064516129032258,0.21875,0.0
250,0.8387096774193548,0.21875,0.0
251,0.8709677419354839,0.21875,0.0
252,0.9032258064516129,0.21875,0.0
253,0.9354838709677419,0.21875,0.0
254,0.967741935483871,0.21875,0.0
255,1.0,0.21875,0.0
256,0.0,0.25,0.0
257,0.03225806451612903,0.25,0.0
258,0.06451612903225806,0.25,0.0
259,0.0967741935483871,0.25,0.0
260,0.12903225806451613,0.25,0.0
261,0.16129032258064516,0.25,0.0
262,0.1935483870967742,0.25,0.0
263,0.22580645161290322,0.25,0.0
264,0.25806451612903225,0.25,0.0
265,0.29032258064516125,0.25,0.0
266,0.3225806451612903,0.25,0.0
267,0.3548387096774194,0.25,0.0
268,0.3870967741935484,0.25,0.0
269,0.4193548387096774,0.25,0.0
270,0.45161290322580644,0.25,0.0
271,0.4838709677419355,0.25,0.0
272,0.5161290322580645,0.25,0.0
273,0.5483870967741935,0.25,0.0
274,0.5806451612903225,0.25,0.0
275,0.6129032258064516,0.25,0.0
276,0.6451612903225806,0.25,0.0
277,0.6774193548387096,0.25,0.0
278,0.7096774193548387,0.25,0.0
279,0.7419354838709677,0.25,0.0
280,0.7741935483870968,0.25,0.0
281,0.8064516129032258,0.25,0.0
282,0.8387096774193548,0.25,0.0
283,0.8709677419354839,0.25,0.0
284,0.9032258064516129,0.25,0.0
285,0.9354838709677419,0.25,0.0
286,0.967741935483871,0.25,0.0
287,1.0,0.25,0.0
288,0.0,0.28125,0.0
289,0.03225806451612903,0.28125,0.0
290,0.06451612903225806,0.28125,0.0
291,0.0967741935483871,0.28125,0.0
292,0.12903225806451613,0.28125,0.0
293,0.16129032258064516,0.28125,0.0
294,0.1935483870967742,0.28125,0.0
295,0.22580645161290322,0.28125,0.0
296,0.25806451612903225,0.28125,0.0
297,0.29032258064516125,0.28125,0.0
298,0.3225806451612903,0.28125,0.0
299,0.3548387096774194,0.28125,0.0
300,0.3870967741935484,0.28125,0.0
301,0.4193548387096774,0.28125,0.0
302,0.45161290322580644,0.28125,0.0
303,0.4838709677419355,0.28125,0.0
304,0.5161290322580645,0.28125,0.0
305,0.5483870967741935,0.28125,0.0
306,0.5806451612903225,0.28125,0.0
307,0.6129032258064516,0.28125,0.0
308,0.6451612903225806,0.28125,0.0
309,0.6774193548387096,0.28125,0.0
310,0.7096774193548387,0.28125,0.0
311,0.7419354838709677,0.28125,0.0
312,0.7741935483870968,0.28125,0.0
313,0.8064516129032258,0.28125,0.0
314,0.8387096774193548,0.28125,0.0
315,0.8709677419354839,0.28125,0.0
316,0.9032258064516129,0.28125,0.0
317,0.9354838709677419,0.28125,0.0
318,0.967741935483871,0.28125,0.0
319,1.0,0.28125,0.0
320,0.0,0.3125,0.0
321,0.03225806451612903,0.3125,0.0
322,0.06451612903225806,0.3125,0.0
323,0.0967741935483871,0.3125,0.0
324,0.12903225806451613,0.3125,0.0
325,0.16129032258064516,0.3125,0.0
326,0.1935483870967742,0.3125,0.0
327,0.22580645161290322,0.3125,0.0
328,0.25806451612903225,0.3125,0.0
329,0.29032258064516125,0.3125,0.0
330,0.3225806451612903,0.3125,0.0
331,0.3548387096774194,0.3125,0.0
332,0.3870967741935484,0.3125,0.0
333,0.4193548387096774,0.3125,0.0
334,0.45161290322580644,0.3125,0.0
335,0.4838709677419355,0.3125,0.0
336,0.5161290322580645,0.3125,0.0
337,0.5483870967741935,0.3125,0.0
338,0.5806451612903225,0.3125,0.0
339,0.6129032258064516,0.3125,0.0
340,0.6451612903225806,0.3125,0.0
341,0.6774193548387096,0.3125,0.0
342,0.7096774193548387,0.3125,0.0
343,0.7419354838709677,0.3125,0.0
344,0.7741935483870968,0.3125,0.0
345,0.8064516129032258,0.3125,0.0
346,0.8387096774193548,0.3125,0.0
347,0.8709677419354839,0.3125,0.0
348,0.9032258064516129,0.3125,0.0
349,0.9354838709677419,0.3125,0.0
350,0.967741935483871,0.3125,0.0
351,1.0,0.3125,0.0
352,0.0,0.34375,0.0
353,0.03225806451612903,0.34375,0.0
354,0.06451612903225806,0.34375,0.0
355,0.0967741935483871,0.34375,0.0
356,0.12903225806451613,0.34375,0.0
357,0.16129032258064516,0.34375,0.0
358,0.1935483870967742,0.34375,0.0
359,0.22580645161290322,0.34375,0.0
360,0.25806451612903225,0.34375,0.0
361,0.29032258064516125,0.34375,0.0
362,0.3225806451612903,0.34375,0.0
363,0.3548387096774194,0.34375,0.0
364,0.3870967741935484,0.34375,0.0
365,0.4193548387096774,0.34375,0.0
366,0.45161290322580644,0.34375,0.0
367,0.4838709677419355,0.34375,0.0
368,0.5161290322580645,0.34375,0.0
369,0.5483870967741935,0.34375,0.0
370,0.5806451612903225,0.34375,0.0
371,0.6129032258064516,0.34375,0.0
372,0.6451612903225806,0.34375,0.0
373,0.6774193548387096,0.34375,0.0
374,0.7096774193548387,0.34375,0.0
375,0.7419354838709677,0.34375,0.0
376,0.7741935483870968,0.34375,0.0
377,0.8064516129032258,0.34375,0.0
378,0.8387096774193548,0.34375,0.0
379,0.8709677419354839,0.34375,0.0
380,0.9032258064516129,0.34375,0.0
381,0.9354838709677419,0.34375,0.0
382,0.967741935483871,0.34375,0.0
383,1.0,0.34375,0.0
384,0.0,0.375,0.0
385,0.03225806451612903,0.375,0.0
386,0.06451612903225806,0.375,0.0
387,0.0967741935483871,0.375,0.0
388,0.12903225806451613,0.375,0.0
389,0.16129032258064516,0.375,0.0
390,0.1935483870967742,0.375,0.0
391,0.22580645161290322,0.375,0.0
392,0.25806451612903225,0.375,0.0
393,0.29032258064516125,0.375,0.0
394,0.3225806451612903,0.375,0.0
395,0.3548387096774194,0.375,0.0
396,0.3870967741935484,0.375,0.0
397,0.4193548387096774,0.375,0.0
398,0.45161290322580644,0.375,0.0
399,0.4838709677419355,0.375,0.0
400,0.5161290322580645,0.375,0.0
401,0.5483870967741935,0.375,0.0
402,0.5806451612903225,0.375,0.0
403,0.6129032258064516,0.375,0.0
404,0.6451612903225806,0.375,0.0
405,0.6774193548387096,0.375,0.0
406,0.7096774193548387,0.375,0.0
407,0.7419354838709677,0.375,0.0
408,0.7741935483870968,0.375,0.0
409,0.8064516129032258,0.375,0.0
410,0.8387096774193548,0.375,0.0
411,0.8709677419354839,0.375,0.0
412,0.9032258064516129,0.375,0.0
413,0.9354838709677419,0.375,0.0
414,0.967741935483871,0.375,0.0
415,1.0,0.375,0.0
416,0.0,0.40625,0.0
417,0.03225806451612903,0.40625,0.0
418,0.06451612903225806,0.40625,0.0
419,0.0967741935483871,0.40625,0.0
420,0.12903225806451613,0.40625,0.0
421,0.16129032258064516,0.40625,0.0
422,0.1935483870967742,0.40625,0.0
423,0.22580645161290322,0.40625,0.0
424,0.25806451612903225,0.40625,0.0
425,0.29032258064516125,0.40625,0.0
426,0.3225806451612903,0.40625,0.0
427,0.3548387096774194,0.40625,0.0
428,0.3870967741935484,0.40625,0.0
429,0.4193548387096774,0.40625,0.0
430,0.45161290322580644,0.40625,0.0
431,0.4838709677419355,0.40625,0.0
432,0.5161290322580645,0.40625,0.0
433,0.5483870967741935,0.40625,0.0
434,0.5806451612903225,0.40625,0.0
435,0.6129032258064516,0.40625,0.0
436,0.6451612903225806,0.40625,0.0
437,0.6774193548387096,0.40625,0.0
438,0.7096774193548387,0.40625,0.0
439,0.7419354838709677,0.40625,0.0
440,0.7741935483870968,0.40625,0.0
441,0.8064516129032258,0.40625,0.0
442,0.8387096774193548,0.40625,0.0
443,0.8709677419354839,0.40625,0.0
444,0.9032258064516129,0.40625,0.0
445,0.9354838709677419,0.40625,0.0
446,0.967741935483871,0.40625,0.0
447,1.0,0.40625,0.0
448,0.0,0.4375,0.0
449,0.03225806451612903,0.4375,0.0
450,0.06451612903225806,0.4375,0.0
451,0.0967741935483871,0.4375,0.0
452,0.12903225806451613,0.4375,0.0
453,0.16129032258064516,0.4375,0.0
454,0.1935483870967742,0.4375,0.0
455,0.22580645161290322,0.4375,0.0
456,0.25806451612903225,0.4375,0.0
457,0.29032258064516125,0.4375,0.0
458,0.3225806451612903,0.4375,0.0
459,0.3548387096774194,0.4375,0.0
460,0.3870967741935484,0.4375,0.0
461,0.4193548387096774,0.4375,0.0
462,0.45161290322580644,0.4375,0.0
463,0.4838709677419355,0.4375,0.0
464,0.5161290322580645,0.4375,0.0
465,0.5483870967741935,0.4375,0.0
466,0.5806451612903225,0.4375,0.0
467,0.6129032258064516,0.4375,0.0
468,0.6451612903225806,0.4375,0.0
469,0.6774193548387096,0.4375,0.0
470,0.7096774193548387,0.4375,0.0
471,0.7419354838709677,0.4375,0.0
472,0.7741935483870968,0.4375,0.0
473,0.8064516129032258,0.4375,0.0
474,0.8387096774193548,0.4375,0.0
475,0.8709677419354839,0.4375,0.0
476,0.9032258064516129,0.4375,0.0
477,0.9354838709677419,0.4375,0.0
478,0.967741935483871,0.4375,0.0
479,1.0,0.4375,0.0
480,0.0,0.46875,0.0
481,0.03225806451612903,0.46875,0.0
482,0.06451612903225806,0.46875,0.0
483,0.0967741935483871,0.46875,0.0
484,0.12903225806451613,0.46875,0.0
485,0.16129032258064516,0.46875,0.0
486,0.1935483870967742,0.46875,0.0
487,0.22580645161290322,0.46875,0.0
488,0.25806451612903225,0.46875,0.0
489,0.29032258064516125,0.46875,0.0
490,0.3225806451612903,0.46875,0.0
491,0.3548387096774194,0.46875,0.0
492,0.3870967741935484,0.46875,0.0
493,0.4193548387096774,0.46875,0.0
494,0.45161290322580644,0.46875,0.0
495,0.4838709677419355,0.46875,0.0
496,0.5161290322580645,0.46875,0.0
497,0.5483870967741935,0.46875,0.0
498,0.5806451612903225,0.46875,0.0
499,0.6129032258064516,0.46875,0.0
500,0.6451612903225806,0.46875,0.0
501,0.6774193548387096,0.46875,0.0
502,0.7096774193548387,0.46875,0.0
503,0.7419354838709677,0.46875,0.0
504,0.7741935483870968,0.46875,0.0
505,0.8064516129032258,0.46875,0.0
506,0.8387096774193548,0.46875,0.0
507,0.8709677419354839,0.46875,0.0
508,0.9032258064516129,0.46875,0.0
509,0.9354838709677419,0.46875,0.0
510,0.967741935483871,0.46875,0.0
511,1.0,0.46875,0.0
512,0.0,0.5,0.0
513,0.03225806451612903,0.5,0.0
514,0.06451612903225806,0.5,0.0
515,0.0967741935483871,0.5,0.0
516,0.12903225806451613,0.5,0.0
517,0.16129032258064516,0.5,0.0
518,0.1935483870967742,0.5,0.0
519,0.22580645161290322,0.5,0.0
520,0.25806451612903225,0.5,0.0
521,0.29032258064516125,0.5,0.0
522,0.3225806451612903,0.5,0.0
523,0.3548387096774194,0.5,0.0
524,0.3870967741935484,0.5,0.0
525,0.4193548387096774,0.5,0.0
526,0.45161290322580644,0.5,0.0
527,0.4838709677419355,0.5,0.0
528,0.5161290322580645,0.5,0.0
529,0.5483870967741935,0.5,0.0
530,0.5806451612903225,0.5,0.0
531,0.6129032258064516,0.5,0.0
532,0.6451612903225806,0.5,0.0
533,0.6774193548387096,0.5,0.0
534,0.7096774193548387,0.5,0.0
535,0.7419354838709677,0.5,0.0
536,0.7741935483870968,0.5,0.0
537,0.8064516129032258,0.5,0.0
538,0.8387096774193548,0.5,0.0
539,0.8709677419354839,0.5,0.0
540,0.9032258064516129,0.5,0.0
541,0.9354838709677419,0.5,0.0
542,0.967741935483871,0.5,0.0
543,1.0,0.5,0.0
544,0.0,0.53125,0.0
545,0.03225806451612903,0.53125,0.0
546,0.06451612903225806,0.53125,0.0
547,0.0967741935483871,0.53125,0.0
548,0.12903225806451613,0.53125,0.0
549,0.16129032258064516,0.53125,0.0
550,0.1935483870967742,0.53125,0.0
551,0.22580645161290322,0.53125,0.0
552,0.25806451612903225,0.53125,0.0
553,0.29032258064516125,0.53125,0.0
554,0.3225806451612903,0.53125,0.0
555,0.3548387096774194,0.53125,0.0
556,0.3870967741935484,0.53125,0.0
557,0.4193548387096774,0.53125,0.0
558,0.45161290322580644,0.53125,0.0
559,0.4838709677419355,0.53125,0.0
560,0.5161290322580645,0.53125,0.0
561,0.5483870967741935,0.53125,0.0
562,0.5806451612903225,0.53125,0.0
563,0.6129032258064516,0.53125,0.0
564,0.6451612903225806,0.53125,0.0
565,0.6774193548387096,0.53125,0.0
566,0.7096774193548387,0.53125,0.0
567,0.7419354838709677,0.53125,0.0
568,0.7741935483870968,0.53125,0.0
569,0.8064516129032258,0.53125,0.0
570,0.8387096774193548,0.53125,0.0
571,0.8709677419354839,0.53125,0.0
572,0.9032258064516129,0.53125,0.0
573,0.9354838709677419,0.53125,0.0
574,0.967741935483871,0.53125,0.0
575,1.0,0.53125,0.0
576,0.0,0.5625,0.0
577,0.03225806451612903,0.5625,0.0
578,0.06451612903225806,0.5625,0.0
579,0.0967741935483871,0.5625,0.0
580,0.12903225806451613,0.5625,0.0
581,0.16129032258064516,0.5625,0.0
582,0.1935483870967742,0.5625,0.0
583,0.22580645161290322,0.5625,0.0
584,0.25806451612903225,0.5625,0.0
585,0.29032258064516125,0.5625,0.0
586,0.3225806451612903,0.5625,0.0
587,0.3548387096774194,0.5625,0.0
588,0.3870967741935484,0.5625,0.0
589,0.4193548387096774,0.5625,0.0
590,0.45161290322580644,0.5625,0.0
591,0.4838709677419355,0.5625,0.0
592,0.5161290322580645,0.5625,0.0
593,0.5483870967741935,0.5625,0.0
594,0.5806451612903225,0.5625,0.0
595,0.6129032258064516,0.5625,0.0
596,0.6451612903225806,0.5625,0.0
597,0.6774193548387096,0.5625,0.0
598,0.7096774193548387,0.5625,0.0
599,0.7419354838709677,0.5625,0.0
600,0.7741935483870968,0.5625,0.0
601,0.8064516129032258,0.5625,0.0
602,0.8387096774193548,0.5625,0.0
603,0.8709677419354839,0.5625,0.0
604,0.9032258064516129,0.5625,0.0
605,0.9354838709677419,0.5625,0.0
606,0.967741935483871,0.5625,0.0
607,1.0,0.5625,0.0
608,0.0,0.59375,0.0
609,0.03225806451612903,0.59375,0.0
610,0.06451612903225806,0.59375,0.0
611,0.0967741935483871,0.59375,0.0
612,0.12903225806451613,0.59375,0.0
613,0.16129032258064516,0.59375,0.0
614,0.1935483870967742,0.59375,0.0
615,0.22580645161290322,0.59375,0.0
616,0.25806451612903225,0.59375,0.0
617,0.29032258064516125,0.59375,0.0
618,0.3225806451612903,0.59375,0.0
619,0.3548387096774194,0.59375,0.0
620,0.3870967741935484,0.59375,0.0
621,0.4193548387096774,0.59375,0.0
622,0.45161290322580644,0.59375,0.0
623,0.4838709677419355,0.59375,0.0
624,0.5161290322580645,0.59375,0.0
625,0.5483870967741935,0.59375,0.0
626,0.5806451612903225,0.59375,0.0
627,0.6129032258064516,0.59375,0.0
628,0.6451612903225806,0.59375,0.0
629,0.6774193548387096,0.59375,0.0
630,0.7096774193548387,0.59375,0.0
631,0.7419354838709677,0.59375,0.0
632,0.7741935483870968,0.59375,0.0
633,0.8064516129032258,0.59375,0.0
634,0.8387096774193548,0.59375,0.0
635,0.8709677419354839,0.59375,0.0
636,0.9032258064516129,0.59375,0.0
637,0.9354838709677419,0.59375,0.0
638,0.967741935483871,0.59375,0.0
639,1.0,0.59375,0.0
640,0.0,0.625,0.0
641,0.03225806451612903,0.625,0.0
642,0.06451612903225806,0.625,0.0
643,0.0967741935483871,0.625,0.0
644,0.12903225806451613,0.625,0.0
645,0.16129032258064516,0.625,0.0
646,0.1935483870967742,0.625,0.0
647,0.22580645161290322,0.625,0.0
648,0.25806451612903225,0.625,0.0
649,0.29032258064516125,0.625,0.0
650,0.3225806451612903,0.625,0.0
651,0.3548387096774194,0.625,0.0
652,0.3870967741935484,0.625,0.0
653,0.4193548387096774,0.625,0.0
654,0.45161290322580644,0.625,0.0
655,0.4838709677419355,0.625,0.0
656,0.5161290322580645,0.625,0.0
657,0.5483870967741935,0.625,0.0
658,0.5806451612903225,0.625,0.0
659,0.6129032258064516,0.625,0.0
660,0.6451612903225806,0.625,0.0
661,0.6774193548387096,0.625,0.0
662,0.7096774193548387,0.625,0.0
663,0.7419354838709677,0.625,0.0
664,0.7741935483870968,0.625,0.0
665,0.8064516129032258,0.625,0.0
666,0.8387096774193548,0.625,0.0
667,0.8709677419354839,0.625,0.0
668,0.9032258064516129,0.625,0.0
669,0.9354838709677419,0.625,0.0
670,0.967741935483871,0.625,0.0
671,1.0,0.625,0.0
672,0.0,0.65625,0.0
673,0.03225806451612903,0.65625,0.0
674,0.06451612903225806,0.65625,0.0
675,0.0967741935483871,0.65625,0.0
676,0.12903225806451613,0.65625,0.0
677,0.16129032258064516,0.65625,0.0
678,0.1935483870967742,0.65625,0.0
679,0.22580645161290322,0.65625,0.0
680,0.25806451612903225,0.65625,0.0
681,0.29032258064516125,0.65625,0.0
682,0.3225806451612903,0.65625,0.0
683,0.3548387096774194,0.65625,0.0
684,0.3870967741935484,0.65625,0.0
685,0.4193548387096774,0.65625,0.0
686,0.45161290322580644,0.65625,0.0
687,0.4838709677419355,0.65625,0.0
688,0.5161290322580645,0.65625,0.0
689,0.5483870967741935,0.65625,0.0
690,0.5806451612903225,0.65625,0.0
691,0.6129032258064516,0.65625,0.0
692,0.6451612903225806,0.65625,0.0
693,0.6774193548387096,0.65625,0.0
694,0.7096774193548387,0.65625,0.0
695,0.7419354838709677,0.65625,0.0
696,0.7741935483870968,0.65625,0.0
697,0.8064516129032258,0.65625,0.0
698,0.8387096774193548,0.65625,0.0
699,0.8709677419354839,0.65625,0.0
700,0.9032258064516129,0.65625,0.0
701,0.9354838709677419,0.65625,0.0
702,0.967741935483871,0.65625,0.0
703,1.0,0.65625,0.0
704,0.0,0.6875,0.0
705,0.03225806451612903,0.6875,0.0
706,0.06451612903225806,0.6875,0.0
707,0.0967741935483871,0.6875,0.0
708,0.12903225806451613,0.6875,0.0
709,0.16129032258064516,0.6875,0.0
710,0.1935483870967742,0.6875,0.0
711,0.22580645161290322,0.6875,0.0
712,0.25806451612903225,0.6875,0.0
713,0.29032258064516125,0.6875,0.0
714,0.3225806451612903,0.6875,0.0
715,0.3548387096774194,0.6875,0.0
716,0.3870967741935484,0.6875,0.0
717,0.4193548387096774,0.6875,0.0
718,0.45161290322580644,0.6875,0.0
719,0.4838709677419355,0.6875,0.0
720,0.5161290322580645,0.6875,0.0
721,0.5483870967741935,0.6875,0.0
722,0.5806451612903225,0.6875,0.0
723,0.6129032258064516,0.6875,0.0
724,0.6451612903225806,0.6875,0.0
725,0.6774193548387096,0.6875,0.0
726,0.7096774193548387,0.6875,0.0
727,0.7419354838709677,0.6875,0.0
728,0.7741935483870968,0.6875,0.0
729,0.8064516129032258,0.6875,0.0
730,0.8387096774193548,0.6875,0.0
731,0.8709677419354839,0.6875,0.0
732,0.9032258064516129,0.6875,0.0
733,0.9354838709677419,0.6875,0.0
734,0.967741935483871,0.6875,0.0
735,1.0,0.6875,0.0
736,0.0,0.71875,0.0
737,0.03225806451612903,0.71875,0.0
738,0.06451612903225806,0.71875,0.0
739,0.0967741935483871,0.71875,0.0
740,0.12903225806451613,0.71875,0.0
741,0.16129032258064516,0.71875,0.0
742,0.1935483870967742,0.71875,0.0
743,0.22580645161290322,0.71875,0.0
744,0.25806451612903225,0.71875,0.0
745,0.29032258064516125,0.71875,0.0
746,0.3225806451612903,0.71875,0.0
747,0.3548387096774194,0.71875,0.0
748,0.3870967741935484,0.71875,0.0
749,0.4193548387096774,0.71875,0.0
750,0.45161290322580644,0.71875,0.0
751,0.4838709677419355,0.71875,0.0
752,0.5161290322580645,0.71875,0.0
753,0.5483870967741935,0.71875,0.0
754,0.5806451612903225,0.71875,0.0
755,0.6129032258064516,0.71875,0.0
756,0.6451612903225806,0.71875,0.0
757,0.6774193548387096,0.71875,0.0
758,0.7096774193548387,0.71875,0.0
759,0.7419354838709677,0.71875,0.0
760,0.7741935483870968,0.71875,0.0
761,0.8064516129032258,0.71875,0.0
762,0.8387096774193548,0.71875,0.0
763,0.8709677419354839,0.71875,0.0
764,0.9032258064516129,0.71875,0.0
765,0.9354838709677419,0.71875,0.0
766,0.967741935483871,0.71875,0.0
767,1.0,0.71875,0.0
768,0.0,0.75,0.0
769,0.03225806451612903,0.75,0.0
770,0.06451612903225806,0.75,0.0
771,0.0967741935483871,0.75,0.0
772,0.12903225806451613,0.75,0.0
773,0.16129032258064516,0.75,0.0
774,0.1935483870967742,0.75,0.0
775,0.22580645161290322,0.75,0.0
776,0.25806451612903225,0.75,0.0
777,0.29032258064516125,0.75,0.0
778,0.3225806451612903,0.75,0.0
779,0.3548387096774194,0.75,0.0
780,0.3870967741935484,0.75,0.0
781,0.4193548387096774,0.75,0.0
782,0.45161290322580644,0.75,0.0
783,0.4838709677419355,0.75,0.0
784,0.5161290322580645,0.75,0.0
785,0.5483870967741935,0.75,0.0
786,0.5806451612903225,0.75,0.0
787,0.6129032258064516,0.75,0.0
788,0.6451612903225806,0.75,0.0
789,0.6774193548387096,0.75,0.0
790,0.7096774193548387,0.75,0.0
791,0.7419354838709677,0.75,0.0
792,0.7741935483870968,0.75,0.0
793,0.8064516129032258,0.75,0.0
794,0.8387096774193548,0.75,0.0
795,0.8709677419354839,0.75,0.0
796,0.9032258064516129,0.75,0.0
797,0.9354838709677419,0.75,0.0
798,0.967741935483871,0.75,0.0
799,1.0,0.75,0.0
800,0.0,0.78125,0.0
801,0.03225806451612903,0.78125,0.0
802,0.06451612903225806,0.78125,0.0
803,0.0967741935483871,0.78125,0.0
804,0.12903225806451613,0.78125,0.0
805,0.16129032258064516,0.78125,0.0
806,0.1935483870967742,0.78125,0.0
807,0.22580645161290322,0.78125,0.0
808,0.25806451612903225,0.78125,0.0
809,0.29032258064516125,0.78125,0.0
810,0.3225806451612903,0.78125,0.0
811,0.3548387096774194,0.78125,0.0
812,0.3870967741935484,0.78125,0.0
813,0.4193548387096774,0.78125,0.0
814,0.45161290322580644,0.78125,0.0
815,0.4838709677419355,0.78125,0.0
816,0.5161290322580645,0.78125,0.0
817,0.5483870967741935,0.78125,0.0
818,0.5806451612903225,0.78125,0.0
819,0.6129032258064516,0.78125,0.0
820,0.6451612903225806,0.78125,0.0
821,0.6774193548387096,0.78125,0.0
822,0.7096774193548387,0.78125,0.0
823,0.7419354838709677,0.78125,0.0
824,0.7741935483870968,0.78125,0.0
825,0.8064516129032258,0.78125,0.0
826,0.8387096774193548,0.78125,0.0
827,0.8709677419354839,0.78125,0.0
828,0.9032258064516129,0.78125,0.0
829,0.9354838709677419,0.78125,0.0
830,0.967741935483871,0.78125,0.0
831,1.0,0.78125,0.0
832,0.0,0.8125,0.0
833,0.03225806451612903,0.8125,0.0
834,0.06451612903225806,0.8125,0.0
835,0.0967741935483871,0.8125,0.0
836,0.12903225806451613,0.8125,0.0
837,0.16129032258064516,0.8125,0.0
838,0.1935483870967742,0.8125,0.0
839,0.22580645161290322,0.8125,0.0
840,0.25806451612903225,0.8125,0.0
841,0.29032258064516125,0.8125,0.0
842,0.3225806451612903,0.8125,0.0
843,0.3548387096774194,0.8125,0.0
844,0.3870967741935484,0.8125,0.0
845,0.4193548387096774,0.8125,0.0
846,0.45161290322580644,0.8125,0.0
847,0.4838709677419355,0.8125,0.0
848,0.5161290322580645,0.8125,0.0
849,0.5483870967741935,0.8125,0.0
850,0.5806451612903225,0.8125,0.0
851,0.6129032258064516,0.8125,0.0
852,0.6451612903225806,0.8125,0.0
853,0.6774193548387096,0.8125,0.0
854,0.7096774193548387,0.8125,0.0
855,0.7419354838709677,0.8125,0.0
856,0.7741935483870968,0.8125,0.0
857,0.8064516129032258,0.8125,0.0
858,0.8387096774193548,0.8125,0.0
859,0.8709677419354839,0.8125,0.0
860,0.9032258064516129,0.8125,0.0
861,0.9354838709677419,0.8125,0.0
862,0.967741935483871,0.8125,0.0
863,1.0,0.8125,0.0
864,0.0,0.84375,0.0
865,0.03225806451612903,0.84375,0.0
866,0.06451612903225806,0.84375,0.0
867,0.0967741935483871,0.84375,0.0
868,0.12903225806451613,0.84375,0.0
869,0.16129032258064516,0.84375,0.0
870,0.1935483870967742,0.84375,0.0
871,0.22580645161290322,0.84375,0.0
872,0.25806451612903225,0.84375,0.0
873,0.29032258064516125,0.84375,0.0
874,0.3225806451612903,0.84375,0.0
875,0.3548387096774194,0.84375,0.0
876,0.3870967741935484,0.84375,0.0
877,0.4193548387096774,0.84375,0.0
878,0.45161290322580644,0.84375,0.0
879,0.4838709677419355,0.84375,0.0
880,0.5161290322580645,0.84375,0.0
881,0.5483870967741935,0.84375,0.0
882,0.5806451612903225,0.84375,0.0
883,0.6129032258064516,0.84375,0.0
884,0.6451612903225806,0.84375,0.0
885,0.6774193548387096,0.84375,0.0
886,0.7096774193548387,0.84375,0.0
887,0.7419354838709677,0.84375,0.0
888,0.7741935483870968,0.84375,0.0
889,0.8064516129032258,0.84375,0.0
890,0.8387096774193548,0.84375,0.0
891,0.8709677419354839,0.84375,0.0
892,0.9032258064516129,0.84375,0.0
893,0.9354838709677419,0.84375,0.0
894,0.967741935483871,0.84375,0.0
895,1.0,0.84375,0.0
896,0.0,0.875,0.0
897,0.03225806451612903,0.875,0.0
898,0.06451612903225806,0.875,0.0
899,0.0967741935483871,0.875,0.0
900,0.12903225806451613,0.875,0.0
901,0.16129032258064516,0.875,0.0
902,0.1935483870967742,0.875,0.0
903,0.22580645161290322,0.875,0.0
904,0.25806451612903225,0.875,0.0
905,0.29032258064516125,0.875,0.0
906,0.3225806451612903,0.875,0.0
907,0.3548387096774194,0.875,0.0
908,0.3870967741935484,0.875,0.0
909,0.4193548387096774,0.875,0.0
910,0.45161290322580644,0.875,0.0
911,0.4838709677419355,0.875,0.0
912,0.5161290322580645,0.875,0.0
913,0.5483870967741935,0.875,0.0
914,0.5806451612903225,0.875,0.0
915,0.6129032258064516,0.875,0.0
916,0.6451612903225806,0.875,0.0
917,0.6774193548387096,0.875,0.0
918,0.7096774193548387,0.875,0.0
919,0.7419354838709677,0.875,0.0
920,0.7741935483870968,0.875,0.0
921,0.8064516129032258,0.875,0.0
922,0.8387096774193548,0.875,0.0
923,0.8709677419354839,0.875,0.0
924,0.9032258064516129,0.875,0.0
925,0.9354838709677419,0.875,0.0
926,0.967741935483871,0.875,0.0
927,1.0,0.875,0.0
928,0.0,0.90625,0.0
929,0.03225806451612903,0.90625,0.0
930,0.06451612903225806,0.90625,0.0
931,0.0967741935483871,0.90625,0.0
932,0.12903225806451613,0.90625,0.0
933,0.16129032258064516,0.90625,0.0
934,0.1935483870967742,0.90625,0.0
935,0.22580645161290322,0.90625,0.0
936,0.25806451612903225,0.90625,0.0
937,0.29032258064516125,0.90625,0.0
938,0.3225806451612903,0.90625,0.0
939,0.3548387096774194,0.90625,0.0
940,0.3870967741935484,0.90625,0.0
941,0.4193548387096774,0.90625,0.0
942,0.45161290322580644,0.90625,0.0
943,0.4838709677419355,0.90625,0.0
944,0.5161290322580645,0.90625,0.0
945,0.5483870967741935,0.90625,0.0
946,0.5806451612903225,0.90625,0.0
947,0.6129032258064516,0.90625,0.0
948,0.6451612903225806,0.90625,0.0
949,0.6774193548387096,0.90625,0.0
950,0.7096774193548387,0.90625,0.0
951,0.7419354838709677,0.90625,0.0
952,0.7741935483870968,0.90625,0.0
953,0.8064516129032258,0.90625,0.0
954,0.8387096774193548,0.90625,0.0
955,0.8709677419354839,0.90625,0.0
956,0.9032258064516129,0.90625,0.0
957,0.9354838709677419,0.90625,0.0
958,0.967741935483871,0.90625,0.0
959,1.0,0.90625,0.0
960,0.0,0.9375,0.0
961,0.03225806451612903,0.9375,0.0
962,0.06451612903225806,0.9375,0.0
963,0.0967741935483871,0.9375,0.0
964,0.12903225806451613,0.9375,0.0
965,0.16129032258064516,0.9375,0.0
966,0.1935483870967742,0.9375,0.0
967,0.22580645161290322,0.9375,0.0
968,0.25806451612903225,0.9375,0.0
969,0.29032258064516125,0.9375,0.0
970,0.3225806451612903,0.9375,0.0
971,0.3548387096774194,0.9375,0.0
972,0.3870967741935484,0.9375,0.0
973,0.4193548387096774,0.9375,0.0
974,0.45161290322580644,0.9375,0.0
975,0.4838709677419355,0.9375,0.0
976,0.5161290322580645,0.9375,0.0
977,0.5483870967741935,0.9375,0.0
978,0.5806451612903225,0.9375,0.0
979,0.6129032258064516,0.9375,0.0
980,0.6451612903225806,0.9375,0.0
981,0.6774193548387096,0.9375,0.0
982,0.7096774193548387,0.9375,0.0
983,0.7419354838709677,0.9375,0.0
984,0.7741935483870968,0.9375,0.0
985,0.8064516129032258,0.9375,0.0
986,0.8387096774193548,0.9375,0.0
987,0.8709677419354839,0.9375,0.0
988,0.9032258064516129,0.9375,0.0
989,0.9354838709677419,0.9375,0.0
990,0.967741935483871,0.9375,0.0
991,1.0,0.9375,0.0
992,0.0,0.96875,0.0
993,0.03225806451612903,0.96875,0.0
994,0.06451612903225806,0.96875,0.0
995,0.0967741935483871,0.96875,0.0
996,0.12903225806451613,0.96875,0.0
997,0.16129032258064516,0.96875,0.0
998,0.1935483870967742,0.96875,0.0
999,0.22580645161290322,0.96875,0.0
1000,0.25806451612903225,0.96875,0.0
1001,0.29032258064516125,0.96875,0.0
1002,0.3225806451612903,0.96875,0.0
1003,0.3548387096774194,0.96875,0.0
1004,0.3870967741935484,0.96875,0.0
1005,0.4193548387096774,0.96875,0.0
1006,0.45161290322580644,0.96875,0.0
1007,0.4838709677419355,0.96875,0.0
1008,0.5161290322580645,0.96875,0.0
1009,0.5483870967741935,0.96875,0.0
1010,0.5806451612903225,0.96875,0.0
1011,0.6129032258064516,0.96875,0.0
1012,0.6451612903225806,0.96875,0.0
1013,0.6774193548387096,0.96875,0.0
1014,0.7096774193548387,0.96875,0.0
1015,0.7419354838709677,0.96875,0.0
1016,0.7741935483870968,0.96875,0.0
1017,0.8064516129032258,0.96875,0.0
1018,0.8387096774193548,0.96875,0.0
1019,0.8709677419354839,0.96875,0.0
1020,0.9032258064516129,0.96875,0.0
1021,0.9354838709677419,0.96875,0.0
1022,0.967741935483871,0.96875,0.0
1023,1.0,0.96875,0.0


==> visu/tikz_csvs_two_dim/result_best_run_MT/sol_nn.csv <==
,X_x,X_y,value
0,0.0,0.0,0.0006925985
1,0.03225806451612903,0.0,0.0005179476
2,0.06451612903225806,0.0,0.00021195225
3,0.0967741935483871,0.0,-4.9730763e-05
4,0.12903225806451613,0.0,-0.00015722029
5,0.16129032258064516,0.0,-9.357743e-05
6,0.1935483870967742,0.0,9.445287e-05
7,0.22580645161290322,0.0,0.00033634342
8,0.25806451612903225,0.0,0.0005681757
9,0.29032258064516125,0.0,0.0007451046
10,0.3225806451612903,0.0,0.0008439813
11,0.3548387096774194,0.0,0.0008594338
12,0.3870967741935484,0.0,0.00079889037
13,0.4193548387096774,0.0,0.00067623146
14,0.45161290322580644,0.0,0.0005084891
15,0.4838709677419355,0.0,0.0003135968
16,0.5161290322580645,0.0,0.00010773726
17,0.5483870967741935,0.0,-9.465031e-05
18,0.5806451612903225,0.0,-0.0002817493
19,0.6129032258064516,0.0,-0.00044423155
20,0.6451612903225806,0.0,-0.0005741846
21,0.6774193548387096,0.0,-0.0006664824
22,0.7096774193548387,0.0,-0.0007166248
23,0.7419354838709677,0.0,-0.0007216614
24,0.7741935483870968,0.0,-0.0006796401
25,0.8064516129032258,0.0,-0.00058908574
26,0.8387096774193548,0.0,-0.00044935755
27,0.8709677419354839,0.0,-0.0002599787
28,0.9032258064516129,0.0,-2.042763e-05
29,0.9354838709677419,0.0,0.0002687145
30,0.967741935483871,0.0,0.0006078202
31,1.0,0.0,0.0009961445
32,0.0,0.03125,0.00061596464
33,0.03225806451612903,0.03125,0.00026009214
34,0.06451612903225806,0.03125,0.00032035023
35,0.0967741935483871,0.03125,0.0010911855
36,0.12903225806451613,0.03125,0.0024656348
37,0.16129032258064516,0.03125,0.003734196
38,0.1935483870967742,0.03125,0.004541918
39,0.22580645161290322,0.03125,0.0047113122
40,0.25806451612903225,0.03125,0.004778471
41,0.29032258064516125,0.03125,0.004770936
42,0.3225806451612903,0.03125,0.003884083
43,0.3548387096774194,0.03125,0.0026888293
44,0.3870967741935484,0.03125,0.0021326859
45,0.4193548387096774,0.03125,0.0015335185
46,0.45161290322580644,0.03125,0.0005931948
47,0.4838709677419355,0.03125,6.333363e-05
48,0.5161290322580645,0.03125,9.145205e-05
49,0.5483870967741935,0.03125,0.00024380612
50,0.5806451612903225,0.03125,0.00027390636
51,0.6129032258064516,0.03125,0.00017772632
52,0.6451612903225806,0.03125,2.7596427e-05
53,0.6774193548387096,0.03125,-0.00012432976
54,0.7096774193548387,0.03125,-0.0002519874
55,0.7419354838709677,0.03125,-0.00034299237
56,0.7741935483870968,0.03125,-0.00038928373
57,0.8064516129032258,0.03125,-0.00038545317
58,0.8387096774193548,0.03125,-0.00032639646
59,0.8709677419354839,0.03125,-0.00020895468
60,0.9032258064516129,0.03125,-3.0597905e-05
61,0.9354838709677419,0.03125,0.00021036298
62,0.967741935483871,0.03125,0.00051530235
63,1.0,0.03125,0.0008847583
64,0.0,0.0625,0.00041918224
65,0.03225806451612903,0.0625,0.00033861987
66,0.06451612903225806,0.0625,0.0021435353
67,0.0967741935483871,0.0625,0.006370537
68,0.12903225806451613,0.0625,0.012388282
69,0.16129032258064516,0.0625,0.018448075
70,0.1935483870967742,0.0625,0.023292128
71,0.22580645161290322,0.0625,0.025747651
72,0.25806451612903225,0.0625,0.025976237
73,0.29032258064516125,0.0625,0.024048466
74,0.3225806451612903,0.0625,0.020210886
75,0.3548387096774194,0.0625,0.015171404
76,0.3870967741935484,0.0625,0.01030947
77,0.4193548387096774,0.0625,0.0056772167
78,0.45161290322580644,0.0625,0.0019935237
79,0.4838709677419355,0.0625,0.0005858295
80,0.5161290322580645,0.0625,0.00056214
81,0.5483870967741935,0.0625,0.00075744715
82,0.5806451612903225,0.0625,0.000800554
83,0.6129032258064516,0.0625,0.00070442277
84,0.6451612903225806,0.0625,0.00054108485
85,0.6774193548387096,0.0625,0.00035669853
86,0.7096774193548387,0.0625,0.00017656776
87,0.7419354838709677,0.0625,1.8144492e-05
88,0.7741935483870968,0.0625,-0.000103407016
89,0.8064516129032258,0.0625,-0.00017612125
90,0.8387096774193548,0.0625,-0.00019101636
91,0.8709677419354839,0.0625,-0.00014089105
92,0.9032258064516129,0.0625,-2.1634805e-05
93,0.9354838709677419,0.0625,0.00017029658
94,0.967741935483871,0.0625,0.00043673036
95,1.0,0.0625,0.0007791389
96,0.0,0.09375,0.00015603565
97,0.03225806451612903,0.09375,0.0008735091
98,0.06451612903225806,0.09375,0.006374914
99,0.0967741935483871,0.09375,0.017674018
100,0.12903225806451613,0.09375,0.032959357
101,0.16129032258064516,0.09375,0.04914748
102,0.1935483870967742,0.09375,0.06291917
103,0.22580645161290322,0.09375,0.070767745
104,0.25806451612903225,0.09375,0.072224006
105,0.29032258064516125,0.09375,0.06739536
106,0.3225806451612903,0.09375,0.0573295
107,0.3548387096774194,0.09375,0.043074653
108,0.3870967741935484,0.09375,0.027841227
109,0.4193548387096774,0.09375,0.014168545
110,0.45161290322580644,0.09375,0.005009519
111,0.4838709677419355,0.09375,0.001736153
112,0.5161290322580645,0.09375,0.0011126774
113,0.5483870967741935,0.09375,0.0011252705
114,0.5806451612903225,0.09375,0.0011640306
115,0.6129032258064516,0.09375,0.0011074904
116,0.6451612903225806,0.09375,0.0009677402
117,0.6774193548387096,0.09375,0.00077335944
118,0.7096774193548387,0.09375,0.0005538481
119,0.7419354838709677,0.09375,0.00033803366
120,0.7741935483870968,0.09375,0.0001510884
121,0.8064516129032258,0.09375,1.14871655e-05
122,0.8387096774193548,0.09375,-6.733264e-05
123,0.8709677419354839,0.09375,-7.619712e-05
124,0.9032258064516129,0.09375,-9.335126e-06
125,0.9354838709677419,0.09375,0.00013717692
126,0.967741935483871,0.09375,0.00036612072
127,1.0,0.09375,0.0006790925
128,0.0,0.125,-9.232946e-05
129,0.03225806451612903,0.125,0.0018930403
130,0.06451612903225806,0.125,0.01320098
131,0.0967741935483871,0.125,0.035664976
132,0.12903225806451613,0.125,0.06590066
133,0.16129032258064516,0.125,0.098283164
134,0.1935483870967742,0.125,0.126263
135,0.22580645161290322,0.125,0.14301814
136,0.25806451612903225,0.125,0.14742795
137,0.29032258064516125,0.125,0.13827561
138,0.3225806451612903,0.125,0.116617486
139,0.3548387096774194,0.125,0.08681889
140,0.3870967741935484,0.125,0.05524101
141,0.4193548387096774,0.125,0.027324893
142,0.45161290322580644,0.125,0.009439597
143,0.4838709677419355,0.125,0.0027531078
144,0.5161290322580645,0.125,0.001277654
145,0.5483870967741935,0.125,0.0012398246
146,0.5806451612903225,0.125,0.0013838628
147,0.6129032258064516,0.125,0.0014211682
148,0.6451612903225806,0.125,0.0013208713
149,0.6774193548387096,0.125,0.0011177153
150,0.7096774193548387,0.125,0.00086052704
151,0.7419354838709677,0.125,0.00059372
152,0.7741935483870968,0.125,0.00035136624
153,0.8064516129032258,0.125,0.00015715673
154,0.8387096774193548,0.125,2.7014175e-05
155,0.8709677419354839,0.125,-2.9173534e-05
156,0.9032258064516129,0.125,-4.918882e-06
157,0.9354838709677419,0.125,0.000103723374
158,0.967741935483871,0.125,0.0002995845
159,1.0,0.125,0.0005843807
160,0.0,0.15625,-0.00025169738
161,0.03225806451612903,0.15625,0.0033520109
162,0.06451612903225806,0.15625,0.022286728
163,0.0967741935483871,0.15625,0.059844732
164,0.12903225806451613,0.15625,0.110673815
165,0.16129032258064516,0.15625,0.16432498
166,0.1935483870967742,0.15625,0.21114147
167,0.22580645161290322,0.15625,0.24032763
168,0.25806451612903225,0.15625,0.2484952
169,0.29032258064516125,0.15625,0.23222063
170,0.3225806451612903,0.15625,0.19418605
171,0.3548387096774194,0.15625,0.1436638
172,0.3870967741935484,0.15625,0.090371996
173,0.4193548387096774,0.15625,0.04437229
174,0.45161290322580644,0.15625,0.014662161
175,0.4838709677419355,0.15625,0.0030981724
176,0.5161290322580645,0.15625,0.0010576104
177,0.5483870967741935,0.15625,0.0012056044
178,0.5806451612903225,0.15625,0.0015409415
179,0.6129032258064516,0.15625,0.0016764714
180,0.6451612903225806,0.15625,0.0015971512
181,0.6774193548387096,0.15625,0.0013725229
182,0.7096774193548387,0.15625,0.001076546
183,0.7419354838709677,0.15625,0.00076681667
184,0.7741935483870968,0.15625,0.0004822684
185,0.8064516129032258,0.15625,0.00024873228
186,0.8387096774193548,0.15625,8.2349055e-05
187,0.8709677419354839,0.15625,-7.118302e-06
188,0.9032258064516129,0.15625,-1.3646641e-05
189,0.9354838709677419,0.15625,6.6529996e-05
190,0.967741935483871,0.15625,0.0002355624
191,1.0,0.15625,0.00049512275
192,0.0,0.1875,-0.00028489716
193,0.03225806451612903,0.1875,0.005153965
194,0.06451612903225806,0.1875,0.033136725
195,0.0967741935483871,0.1875,0.0889894
196,0.12903225806451613,0.1875,0.16397159
197,0.16129032258064516,0.1875,0.24391955
198,0.1935483870967742,0.1875,0.31366688
199,0.22580645161290322,0.1875,0.3594836
200,0.25806451612903225,0.1875,0.37059522
201,0.29032258064516125,0.1875,0.3444123
202,0.3225806451612903,0.1875,0.28756478
203,0.3548387096774194,0.1875,0.21101211
204,0.3870967741935484,0.1875,0.13104066
205,0.4193548387096774,0.1875,0.06398259
206,0.45161290322580644,0.1875,0.020137629
207,0.4838709677419355,0.1875,0.0032202161
208,0.5161290322580645,0.1875,0.0007382631
209,0.5483870967741935,0.1875,0.0011776634
210,0.5806451612903225,0.1875,0.0016879084
211,0.6129032258064516,0.1875,0.0018693431
212,0.6451612903225806,0.1875,0.0017749589
213,0.6774193548387096,0.1875,0.0015173767
214,0.7096774193548387,0.1875,0.0011874464
215,0.7419354838709677,0.1875,0.0008480041
216,0.7741935483870968,0.1875,0.00053854624
217,0.8064516129032258,0.1875,0.0002836174
218,0.8387096774193548,0.1875,9.759801e-05
219,0.8709677419354839,0.1875,-1.055561e-05
220,0.9032258064516129,0.1875,-3.5812656e-05
221,0.9354838709677419,0.1875,2.4870278e-05
222,0.967741935483871,0.1875,0.00017356117
223,1.0,0.1875,0.0004111249
224,0.0,0.21875,-0.00020120107
225,0.03225806451612903,0.21875,0.0071433196
226,0.06451612903225806,0.21875,0.045250952
227,0.0967741935483871,0.21875,0.12115307
228,0.12903225806451613,0.21875,0.2228765
229,0.16129032258064516,0.21875,0.3319952
230,0.1935483870967742,0.21875,0.42634603
231,0.22580645161290322,0.21875,0.48770952
232,0.25806451612903225,0.21875,0.50098926
233,0.29032258064516125,0.21875,0.4662456
234,0.3225806451612903,0.21875,0.38920173
235,0.3548387096774194,0.21875,0.28456002
236,0.3870967741935484,0.21875,0.1762155
237,0.4193548387096774,0.21875,0.0845091
238,0.45161290322580644,0.21875,0.026158987
239,0.4838709677419355,0.21875,0.0035767015
240,0.5161290322580645,0.21875,0.00055667263
241,0.5483870967741935,0.21875,0.0012347673
242,0.5806451612903225,0.21875,0.0018116287
243,0.6129032258064516,0.21875,0.0019670576
244,0.6451612903225806,0.21875,0.0018306465
245,0.6774193548387096,0.21875,0.0015403265
246,0.7096774193548387,0.21875,0.0011906363
247,0.7419354838709677,0.21875,0.00084060675
248,0.7741935483870968,0.21875,0.00052606576
249,0.8064516129032258,0.21875,0.00026788795
250,0.8387096774193548,0.21875,7.848535e-05
251,0.8709677419354839,0.21875,-3.488027e-05
252,0.9032258064516129,0.21875,-6.812422e-05
253,0.9354838709677419,0.21875,-1.9043022e-05
254,0.967741935483871,0.21875,0.000114221686
255,1.0,0.21875,0.00033258088
256,0.0,0.25,-4.4254586e-05
257,0.03225806451612903,0.25,0.00905808
258,0.06451612903225806,0.25,0.05786568
259,0.0967741935483871,0.25,0.15412833
260,0.12903225806451613,0.25,0.28249815
261,0.16129032258064516,0.25,0.42043155
262,0.1935483870967742,0.25,0.54050845
263,0.22580645161290322,0.25,0.615422
264,0.25806451612903225,0.25,0.63118356
265,0.29032258064516125,0.25,0.58662635
266,0.3225806451612903,0.25,0.49002773
267,0.3548387096774194,0.25,0.35965258
268,0.3870967741935484,0.25,0.22182196
269,0.4193548387096774,0.25,0.10547301
270,0.45161290322580644,0.25,0.032293066
271,0.4838709677419355,0.25,0.0040235547
272,0.5161290322580645,0.25,0.00057764305
273,0.5483870967741935,0.25,0.0013420207
274,0.5806451612903225,0.25,0.0018567899
275,0.6129032258064516,0.25,0.0019352187
276,0.6451612903225806,0.25,0.0017522689
277,0.6774193548387096,0.25,0.001444753
278,0.7096774193548387,0.25,0.0010969439
279,0.7419354838709677,0.25,0.00075878017
280,0.7741935483870968,0.25,0.00045906974
281,0.8064516129032258,0.25,0.0002148957
282,0.8387096774193548,0.25,3.596669e-05
283,0.8709677419354839,0.25,-7.1886345e-05
284,0.9032258064516129,0.25,-0.00010546332
285,0.9354838709677419,0.25,-6.2278705e-05
286,0.967741935483871,0.25,5.9138e-05
287,1.0,0.25,0.00025934167
288,0.0,0.28125,0.00013008155
289,0.03225806451612903,0.28125,0.010586139
290,0.06451612903225806,0.28125,0.06967851
291,0.0967741935483871,0.28125,0.18511844
292,0.12903225806451613,0.28125,0.33740455
293,0.16129032258064516,0.28125,0.50361824
294,0.1935483870967742,0.28125,0.6465435
295,0.22580645161290322,0.28125,0.7362212
296,0.25806451612903225,0.28125,0.75371915
297,0.29032258064516125,0.28125,0.6989679
298,0.3225806451612903,0.28125,0.58288777
299,0.3548387096774194,0.28125,0.4281963
300,0.3870967741935484,0.28125,0.26310253
301,0.4193548387096774,0.28125,0.12475938
302,0.45161290322580644,0.28125,0.03720262
303,0.4838709677419355,0.28125,0.004301087
304,0.5161290322580645,0.28125,0.0007235734
305,0.5483870967741935,0.28125,0.0014039578
306,0.5806451612903225,0.28125,0.0017702805
307,0.6129032258064516,0.28125,0.001760637
308,0.6451612903225806,0.28125,0.0015493333
309,0.6774193548387096,0.28125,0.001250577
310,0.7096774193548387,0.28125,0.0009299916
311,0.7419354838709677,0.28125,0.0006252035
312,0.7741935483870968,0.28125,0.00035802985
313,0.8064516129032258,0.28125,0.0001412523
314,0.8387096774193548,0.28125,-1.7357437e-05
315,0.8709677419354839,0.28125,-0.00011258476
316,0.9032258064516129,0.28125,-0.00014147989
317,0.9354838709677419,0.28125,-0.00010122208
318,0.967741935483871,0.28125,9.386857e-06
319,1.0,0.28125,0.0001916606
320,0.0,0.3125,0.00027402677
321,0.03225806451612903,0.3125,0.011845561
322,0.06451612903225806,0.3125,0.07963585
323,0.0967741935483871,0.3125,0.21232541
324,0.12903225806451613,0.3125,0.3864716
325,0.16129032258064516,0.3125,0.57329214
326,0.1935483870967742,0.3125,0.7361689
327,0.22580645161290322,0.3125,0.837907
328,0.25806451612903225,0.3125,0.8573955
329,0.29032258064516125,0.3125,0.7937635
330,0.3225806451612903,0.3125,0.6599971
331,0.3548387096774194,0.3125,0.4839089
332,0.3870967741935484,0.3125,0.2964933
333,0.4193548387096774,0.3125,0.14022654
334,0.45161290322580644,0.3125,0.040416963
335,0.4838709677419355,0.3125,0.004394429
336,0.5161290322580645,0.3125,0.00086681097
337,0.5483870967741935,0.3125,0.0013381115
338,0.5806451612903225,0.3125,0.0015344438
339,0.6129032258064516,0.3125,0.001459806
340,0.6451612903225806,0.3125,0.001252284
341,0.6774193548387096,0.3125,0.0009914332
342,0.7096774193548387,0.3125,0.0007213538
343,0.7419354838709677,0.3125,0.0004671687
344,0.7741935483870968,0.3125,0.00024497462
345,0.8064516129032258,0.3125,6.3917425e-05
346,0.8387096774193548,0.3125,-6.868027e-05
347,0.8709677419354839,0.3125,-0.00014797918
348,0.9032258064516129,0.3125,-0.00017049957
349,0.9354838709677419,0.3125,-0.00013307277
350,0.967741935483871,0.3125,-3.3373977e-05
351,1.0,0.3125,0.00012964197
352,0.0,0.34375,0.00035818852
353,0.03225806451612903,0.34375,0.0131656695
354,0.06451612903225806,0.34375,0.08748567
355,0.0967741935483871,0.34375,0.23360601
356,0.12903225806451613,0.34375,0.42385575
357,0.16129032258064516,0.34375,0.6258818
358,0.1935483870967742,0.34375,0.8026307
359,0.22580645161290322,0.34375,0.91176844
360,0.25806451612903225,0.34375,0.93390536
361,0.29032258064516125,0.34375,0.865744
362,0.3225806451612903,0.34375,0.71823204
363,0.3548387096774194,0.34375,0.5252047
364,0.3870967741935484,0.34375,0.3212151
365,0.4193548387096774,0.34375,0.15125078
366,0.45161290322580644,0.34375,0.042273954
367,0.4838709677419355,0.34375,0.004416728
368,0.5161290322580645,0.34375,0.00090957305
369,0.5483870967741935,0.34375,0.0011230619
370,0.5806451612903225,0.34375,0.0011777221
371,0.6129032258064516,0.34375,0.0010779948
372,0.6451612903225806,0.34375,0.0009071665
373,0.6774193548387096,0.34375,0.00070810795
374,0.7096774193548387,0.34375,0.0005047816
375,0.7419354838709677,0.34375,0.00031176448
376,0.7741935483870968,0.34375,0.00013991905
377,0.8064516129032258,0.34375,-2.1133455e-06
378,0.8387096774193548,0.34375,-0.00010757185
379,0.8709677419354839,0.34375,-0.00017117466
380,0.9032258064516129,0.34375,-0.00018808956
381,0.9354838709677419,0.34375,-0.00015484664
382,0.967741935483871,0.34375,-6.833041e-05
383,1.0,0.34375,7.36732e-05
384,0.0,0.375,0.00037290342
385,0.03225806451612903,0.375,0.014287444
386,0.06451612903225806,0.375,0.093152575
387,0.0967741935483871,0.375,0.24310507
388,0.12903225806451613,0.375,0.44372007
389,0.16129032258064516,0.375,0.6569098
390,0.1935483870967742,0.375,0.8421384
391,0.22580645161290322,0.375,0.9566331
392,0.25806451612903225,0.375,0.98040795
393,0.29032258064516125,0.375,0.90975875
394,0.3225806451612903,0.375,0.7547096
395,0.3548387096774194,0.375,0.55093443
396,0.3870967741935484,0.375,0.33635592
397,0.4193548387096774,0.375,0.15744494
398,0.45161290322580644,0.375,0.04317064
399,0.4838709677419355,0.375,0.0044515636
400,0.5161290322580645,0.375,0.0008282531
401,0.5483870967741935,0.375,0.00080194545
402,0.5806451612903225,0.375,0.0007644564
403,0.6129032258064516,0.375,0.0006767594
404,0.6451612903225806,0.375,0.0005658423
405,0.6774193548387096,0.375,0.00044189428
406,0.7096774193548387,0.375,0.000311116
407,0.7419354838709677,0.375,0.00018124256
408,0.7741935483870968,0.375,6.0111823e-05
409,0.8064516129032258,0.375,-4.4889544e-05
410,0.8387096774193548,0.375,-0.00012604662
411,0.8709677419354839,0.375,-0.00017664133
412,0.9032258064516129,0.375,-0.00019110001
413,0.9354838709677419,0.375,-0.00016493755
414,0.967741935483871,0.375,-9.406421e-05
415,1.0,0.375,2.4186447e-05
416,0.0,0.40625,0.00032393076
417,0.03225806451612903,0.40625,0.015203257
418,0.06451612903225806,0.40625,0.09498032
419,0.0967741935483871,0.40625,0.24317217
420,0.12903225806451613,0.40625,0.44734997
421,0.16129032258064516,0.40625,0.6632845
422,0.1935483870967742,0.40625,0.85148174
423,0.22580645161290322,0.40625,0.96938473
424,0.25806451612903225,0.40625,0.99286836
425,0.29032258064516125,0.40625,0.9202498
426,0.3225806451612903,0.40625,0.76522595
427,0.3548387096774194,0.40625,0.55934614
428,0.3870967741935484,0.40625,0.34071016
429,0.4193548387096774,0.40625,0.15845312
430,0.45161290322580644,0.40625,0.043263413
431,0.4838709677419355,0.40625,0.0045293244
432,0.5161290322580645,0.40625,0.00066807127
433,0.5483870967741935,0.40625,0.00045696058
434,0.5806451612903225,0.40625,0.00037266343
435,0.6129032258064516,0.40625,0.00031888412
436,0.6451612903225806,0.40625,0.0002755969
437,0.6774193548387096,0.40625,0.00022645846
438,0.7096774193548387,0.40625,0.0001650169
439,0.7419354838709677,0.40625,9.3198905e-05
440,0.7741935483870968,0.40625,1.6647213e-05
441,0.8064516129032258,0.40625,-5.6576653e-05
442,0.8387096774193548,0.40625,-0.00011830859
443,0.8709677419354839,0.40625,-0.00016076482
444,0.9032258064516129,0.40625,-0.00017706685
445,0.9354838709677419,0.40625,-0.00016176344
446,0.967741935483871,0.40625,-0.000110250345
447,1.0,0.40625,-1.87736e-05
448,0.0,0.4375,0.00022643991
449,0.03225806451612903,0.4375,0.015225338
450,0.06451612903225806,0.4375,0.09200632
451,0.0967741935483871,0.4375,0.23645055
452,0.12903225806451613,0.4375,0.43346947
453,0.16129032258064516,0.4375,0.64547473
454,0.1935483870967742,0.4375,0.8282803
455,0.22580645161290322,0.4375,0.9452398
456,0.25806451612903225,0.4375,0.9684248
457,0.29032258064516125,0.4375,0.89664966
458,0.3225806451612903,0.4375,0.7485779
459,0.3548387096774194,0.4375,0.54838234
460,0.3870967741935484,0.4375,0.33317533
461,0.4193548387096774,0.4375,0.15415011
462,0.45161290322580644,0.4375,0.042469986
463,0.4838709677419355,0.4375,0.0046393545
464,0.5161290322580645,0.4375,0.0004990745
465,0.5483870967741935,0.4375,0.00016802792
466,0.5806451612903225,0.4375,6.7442554e-05
467,0.6129032258064516,0.4375,5.2001807e-05
468,0.6451612903225806,0.4375,6.993323e-05
469,0.6774193548387096,0.4375,8.5559965e-05
470,0.7096774193548387,0.4375,8.277832e-05
471,0.7419354838709677,0.4375,5.860252e-05
472,0.7741935483870968,0.4375,1.75991e-05
473,0.8064516129032258,0.4375,-3.1867523e-05
474,0.8387096774193548,0.4375,-8.110187e-05
475,0.8709677419354839,0.4375,-0.00012110142
476,0.9032258064516129,0.4375,-0.00014433943
477,0.9354838709677419,0.4375,-0.00014438818
478,0.967741935483871,0.4375,-0.000115829214
479,1.0,0.4375,-5.47152e-05
480,0.0,0.46875,9.940751e-05
481,0.03225806451612903,0.46875,0.014174499
482,0.06451612903225806,0.46875,0.08563842
483,0.0967741935483871,0.46875,0.22239852
484,0.12903225806451613,0.46875,0.40417683
485,0.16129032258064516,0.46875,0.60449505
486,0.1935483870967742,0.46875,0.7752618
487,0.22580645161290322,0.46875,0.8850509
488,0.25806451612903225,0.46875,0.90850574
489,0.29032258064516125,0.46875,0.8423557
490,0.3225806451612903,0.46875,0.7045059
491,0.3548387096774194,0.46875,0.5160381
492,0.3870967741935484,0.46875,0.31347314
493,0.4193548387096774,0.46875,0.14484705
494,0.45161290322580644,0.46875,0.04061261
495,0.4838709677419355,0.46875,0.0047307503
496,0.5161290322580645,0.46875,0.0003734039
497,0.5483870967741935,0.46875,-1.792099e-05
498,0.5806451612903225,0.46875,-0.000115718256
499,0.6129032258064516,0.46875,-9.894707e-05
500,0.6451612903225806,0.46875,-3.4268596e-05
501,0.6774193548387096,0.46875,3.0514537e-05
502,0.7096774193548387,0.46875,7.1726e-05
503,0.7419354838709677,0.46875,8.264959e-05
504,0.7741935483870968,0.46875,6.6591856e-05
505,0.8064516129032258,0.46875,3.1734708e-05
506,0.8387096774193548,0.46875,-1.2351629e-05
507,0.8709677419354839,0.46875,-5.6682024e-05
508,0.9032258064516129,0.46875,-9.2354065e-05
509,0.9354838709677419,0.46875,-0.00011209671
510,0.967741935483871,0.46875,-0.00011057963
511,1.0,0.46875,-8.29231e-05
512,0.0,0.5,-3.8353726e-05
513,0.03225806451612903,0.5,0.012498129
514,0.06451612903225806,0.5,0.07687345
515,0.0967741935483871,0.5,0.20112678
516,0.12903225806451613,0.5,0.36421826
517,0.16129032258064516,0.5,0.5436531
518,0.1935483870967742,0.5,0.6970076
519,0.22580645161290322,0.5,0.7944073
520,0.25806451612903225,0.5,0.8169928
521,0.29032258064516125,0.5,0.7597283
522,0.3225806451612903,0.5,0.6350898
523,0.3548387096774194,0.5,0.46448815
524,0.3870967741935484,0.5,0.28317228
525,0.4193548387096774,0.5,0.13139679
526,0.45161290322580644,0.5,0.03760454
527,0.4838709677419355,0.5,0.0047286693
528,0.5161290322580645,0.5,0.0003128124
529,0.5483870967741935,0.5,-9.11003e-05
530,0.5806451612903225,0.5,-0.00017284651
531,0.6129032258064516,0.5,-0.00013320571
532,0.6451612903225806,0.5,-3.8029422e-05
533,0.6774193548387096,0.5,5.994385e-05
534,0.7096774193548387,0.5,0.00013119608
535,0.7419354838709677,0.5,0.0001651166
536,0.7741935483870968,0.5,0.00016396257
537,0.8064516129032258,0.5,0.00013498939
538,0.8387096774193548,0.5,8.840338e-05
539,0.8709677419354839,0.5,3.3890552e-05
540,0.9032258064516129,0.5,-1.9492538e-05
541,0.9354838709677419,0.5,-6.41052e-05
542,0.967741935483871,0.5,-9.3761366e-05
543,1.0,0.5,-0.0001034867
544,0.0,0.53125,-0.00017116778
545,0.03225806451612903,0.53125,0.010801648
546,0.06451612903225806,0.53125,0.06653466
547,0.0967741935483871,0.53125,0.17443435
548,0.12903225806451613,0.53125,0.31628683
549,0.16129032258064516,0.53125,0.46987715
550,0.1935483870967742,0.53125,0.5994578
551,0.22580645161290322,0.53125,0.68304354
552,0.25806451612903225,0.53125,0.70328623
553,0.29032258064516125,0.53125,0.6550211
554,0.3225806451612903,0.53125,0.54711854
555,0.3548387096774194,0.53125,0.39971846
556,0.3870967741935484,0.53125,0.24506234
557,0.4193548387096774,0.53125,0.114803985
558,0.45161290322580644,0.53125,0.033524796
559,0.4838709677419355,0.53125,0.004573707
560,0.5161290322580645,0.53125,0.0003186115
561,0.5483870967741935,0.53125,-6.616223e-05
562,0.5806451612903225,0.53125,-0.000122992
563,0.6129032258064516,0.53125,-6.69887e-05
564,0.6451612903225806,0.53125,4.53014e-05
565,0.6774193548387096,0.53125,0.00016285751
566,0.7096774193548387,0.53125,0.00025255675
567,0.7419354838709677,0.53125,0.00030077933
568,0.7741935483870968,0.53125,0.00030674
569,0.8064516129032258,0.53125,0.0002772642
570,0.8387096774193548,0.53125,0.0002220534
571,0.8709677419354839,0.53125,0.00015154821
572,0.9032258064516129,0.53125,7.515894e-05
573,0.9354838709677419,0.53125,1.1409575e-06
574,0.967741935483871,0.53125,-6.428744e-05
575,1.0,0.53125,-0.000115839764
576,0.0,0.5625,-0.0002870541
577,0.03225806451612903,0.5625,0.009354171
578,0.06451612903225806,0.5625,0.05528514
579,0.0967741935483871,0.5625,0.14381127
580,0.12903225806451613,0.5625,0.2613538
581,0.16129032258064516,0.5625,0.3871131
582,0.1935483870967742,0.5625,0.49231783
583,0.22580645161290322,0.5625,0.55960274
584,0.25806451612903225,0.5625,0.57567066
585,0.29032258064516125,0.5625,0.537409
586,0.3225806451612903,0.5625,0.4484637
587,0.3548387096774194,0.5625,0.32778642
588,0.3870967741935484,0.5625,0.20211263
589,0.4193548387096774,0.5625,0.09591489
590,0.45161290322580644,0.5625,0.028587475
591,0.4838709677419355,0.5625,0.0042544794
592,0.5161290322580645,0.5625,0.00038471806
593,0.5483870967741935,0.5625,3.4758297e-05
594,0.5806451612903225,0.5625,4.4925837e-06
595,0.6129032258064516,0.5625,7.218507e-05
596,0.6451612903225806,0.5625,0.00019321434
597,0.6774193548387096,0.5625,0.00032164692
598,0.7096774193548387,0.5625,0.00042317767
599,0.7419354838709677,0.5625,0.0004801148
600,0.7741935483870968,0.5625,0.00048908876
601,0.8064516129032258,0.5625,0.0004547584
602,0.8387096774193548,0.5625,0.00038716616
603,0.8709677419354839,0.5625,0.00029666262
604,0.9032258064516129,0.5625,0.00019304952
605,0.9354838709677419,0.5625,8.479024e-05
606,0.967741935483871,0.5625,-2.1227126e-05
607,1.0,0.5625,-0.00011975877
608,0.0,0.59375,-0.00037760846
609,0.03225806451612903,0.59375,0.007883741
610,0.06451612903225806,0.59375,0.04321564
611,0.0967741935483871,0.59375,0.11052276
612,0.12903225806451613,0.59375,0.20173013
613,0.16129032258064516,0.59375,0.29942647
614,0.1935483870967742,0.59375,0.38173392
615,0.22580645161290322,0.59375,0.43368047
616,0.25806451612903225,0.59375,0.44536254
617,0.29032258064516125,0.59375,0.41526023
618,0.3225806451612903,0.59375,0.34635878
619,0.3548387096774194,0.59375,0.25337416
620,0.3870967741935484,0.59375,0.15727006
621,0.4193548387096774,0.59375,0.07559498
622,0.45161290322580644,0.59375,0.023099145
623,0.4838709677419355,0.59375,0.0038084672
624,0.5161290322580645,0.59375,0.0005064256
625,0.5483870967741935,0.59375,0.00019408466
626,0.5806451612903225,0.59375,0.00018141425
627,0.6129032258064516,0.59375,0.00025482732
628,0.6451612903225806,0.59375,0.00037954812
629,0.6774193548387096,0.59375,0.00051480334
630,0.7096774193548387,0.59375,0.00062517775
631,0.7419354838709677,0.59375,0.0006897437
632,0.7741935483870968,0.59375,0.00070115796
633,0.8064516129032258,0.59375,0.000662014
634,0.8387096774193548,0.59375,0.0005805787
635,0.8709677419354839,0.59375,0.00046770377
636,0.9032258064516129,0.59375,0.0003335785
637,0.9354838709677419,0.59375,0.00018713166
638,0.967741935483871,0.59375,3.5751393e-05
639,1.0,0.59375,-0.000115199015
640,0.0,0.625,-0.0004383903
641,0.03225806451612903,0.625,0.00599342
642,0.06451612903225806,0.625,0.030718736
643,0.0967741935483871,0.625,0.077888235
644,0.12903225806451613,0.625,0.14320846
645,0.16129032258064516,0.625,0.21430106
646,0.1935483870967742,0.625,0.27383983
647,0.22580645161290322,0.625,0.3112842
648,0.25806451612903225,0.625,0.31978774
649,0.29032258064516125,0.625,0.29759538
650,0.3225806451612903,0.625,0.24789111
651,0.3548387096774194,0.625,0.18166263
652,0.3870967741935484,0.625,0.11371737
653,0.4193548387096774,0.625,0.055145755
654,0.45161290322580644,0.625,0.017451214
655,0.4838709677419355,0.625,0.0032954738
656,0.5161290322580645,0.625,0.00067973114
657,0.5483870967741935,0.625,0.00040472957
658,0.5806451612903225,0.625,0.0003908354
659,0.6129032258064516,0.625,0.00045690633
660,0.6451612903225806,0.625,0.0005782416
661,0.6774193548387096,0.625,0.0007176059
662,0.7096774193548387,0.625,0.0008371285
663,0.7419354838709677,0.625,0.0009110419
664,0.7741935483870968,0.625,0.0009278589
665,0.8064516129032258,0.625,0.0008863038
666,0.8387096774193548,0.625,0.00079324614
667,0.8709677419354839,0.625,0.00065847643
668,0.9032258064516129,0.625,0.00049287005
669,0.9354838709677419,0.625,0.00030590696
670,0.967741935483871,0.625,0.00010542919
671,1.0,0.625,-0.0001021903
672,0.0,0.65625,-0.0004680138
673,0.03225806451612903,0.65625,0.0038487525
674,0.06451612903225806,0.65625,0.019309849
675,0.0967741935483871,0.65625,0.049424797
676,0.12903225806451613,0.65625,0.09178541
677,0.16129032258064516,0.65625,0.13783571
678,0.1935483870967742,0.65625,0.17654203
679,0.22580645161290322,0.65625,0.20069584
680,0.25806451612903225,0.65625,0.20607483
681,0.29032258064516125,0.65625,0.19208013
682,0.3225806451612903,0.65625,0.16055493
683,0.3548387096774194,0.65625,0.1184943
684,0.3870967741935484,0.65625,0.0744467
685,0.4193548387096774,0.65625,0.036356125
686,0.45161290322580644,0.65625,0.012114751
687,0.4838709677419355,0.65625,0.0027639966
688,0.5161290322580645,0.65625,0.00089176337
689,0.5483870967741935,0.65625,0.00066478737
690,0.5806451612903225,0.65625,0.0006314666
691,0.6129032258064516,0.65625,0.0006683882
692,0.6451612903225806,0.65625,0.00077073846
693,0.6774193548387096,0.65625,0.0009059538
694,0.7096774193548387,0.65625,0.0010331897
695,0.7419354838709677,0.65625,0.0011192285
696,0.7741935483870968,0.65625,0.001146189
697,0.8064516129032258,0.65625,0.0011080401
698,0.8387096774193548,0.65625,0.0010083034
699,0.8709677419354839,0.65625,0.0008556303
700,0.9032258064516129,0.65625,0.00066089834
701,0.9354838709677419,0.65625,0.00043429597
702,0.967741935483871,0.65625,0.00018466168
703,1.0,0.65625,-8.098595e-05
704,0.0,0.6875,-0.0004667323
705,0.03225806451612903,0.6875,0.0020206056
706,0.06451612903225806,0.6875,0.010412822
707,0.0967741935483871,0.6875,0.026957976
708,0.12903225806451613,0.6875,0.05039755
709,0.16129032258064516,0.6875,0.07562431
710,0.1935483870967742,0.6875,0.09720079
711,0.22580645161290322,0.6875,0.11153856
712,0.25806451612903225,0.6875,0.1149712
713,0.29032258064516125,0.6875,0.10775839
714,0.3225806451612903,0.6875,0.09076959
715,0.3548387096774194,0.6875,0.067379095
716,0.3870967741935484,0.6875,0.042360537
717,0.4193548387096774,0.6875,0.021021912
718,0.45161290322580644,0.6875,0.0075853704
719,0.4838709677419355,0.6875,0.0022486567
720,0.5161290322580645,0.6875,0.0011108872
721,0.5483870967741935,0.6875,0.0009645772
722,0.5806451612903225,0.6875,0.00091026095
723,0.6129032258064516,0.6875,0.0008966377
724,0.6451612903225806,0.6875,0.00095363986
725,0.6774193548387096,0.6875,0.0010655625
726,0.7096774193548387,0.6875,0.0011906335
727,0.7419354838709677,0.6875,0.0012876145
728,0.7741935483870968,0.6875,0.0013285376
729,0.8064516129032258,0.6875,0.0013006763
730,0.8387096774193548,0.6875,0.0012024399
731,0.8709677419354839,0.6875,0.00103981
732,0.9032258064516129,0.6875,0.00082290446
733,0.9354838709677419,0.6875,0.00056228903
734,0.967741935483871,0.6875,0.00026780402
735,1.0,0.6875,-5.2323565e-05
736,0.0,0.71875,-0.0004371386
737,0.03225806451612903,0.71875,0.00080827635
738,0.06451612903225806,0.71875,0.0046608276
739,0.0967741935483871,0.71875,0.0118213985
740,0.12903225806451613,0.71875,0.021509653
741,0.16129032258064516,0.71875,0.03250879
742,0.1935483870967742,0.71875,0.042611174
743,0.22580645161290322,0.71875,0.049811907
744,0.25806451612903225,0.71875,0.051803775
745,0.29032258064516125,0.71875,0.048456185
746,0.3225806451612903,0.71875,0.04127921
747,0.3548387096774194,0.71875,0.0312739
748,0.3870967741935484,0.71875,0.020147365
749,0.4193548387096774,0.71875,0.010412304
750,0.45161290322580644,0.71875,0.0042715697
751,0.4838709677419355,0.71875,0.0017907817
752,0.5161290322580645,0.71875,0.0012920678
753,0.5483870967741935,0.71875,0.0012725608
754,0.5806451612903225,0.71875,0.0012258344
755,0.6129032258064516,0.71875,0.0011568884
756,0.6451612903225806,0.71875,0.0011420188
757,0.6774193548387096,0.71875,0.0012000613
758,0.7096774193548387,0.71875,0.0013004633
759,0.7419354838709677,0.71875,0.0013972111
760,0.7741935483870968,0.71875,0.0014511636
761,0.8064516129032258,0.71875,0.0014386966
762,0.8387096774193548,0.71875,0.0013507745
763,0.8709677419354839,0.71875,0.0011891234
764,0.9032258064516129,0.71875,0.0009612509
765,0.9354838709677419,0.71875,0.00067758147
766,0.967741935483871,0.71875,0.0003483231
767,1.0,0.71875,-1.7208979e-05
768,0.0,0.75,-0.0003819447
769,0.03225806451612903,0.75,0.00018256967
770,0.06451612903225806,0.75,0.0017447907
771,0.0967741935483871,0.75,0.0040260595
772,0.12903225806451613,0.75,0.006709475
773,0.16129032258064516,0.75,0.010282938
774,0.1935483870967742,0.75,0.014090157
775,0.22580645161290322,0.75,0.016470443
776,0.25806451612903225,0.75,0.01702323
777,0.29032258064516125,0.75,0.016170993
778,0.3225806451612903,0.75,0.014258313
779,0.3548387096774194,0.75,0.011408109
780,0.3870967741935484,0.75,0.007901335
781,0.4193548387096774,0.75,0.004527126
782,0.45161290322580644,0.75,0.002289512
783,0.4838709677419355,0.75,0.0014297722
784,0.5161290322580645,0.75,0.0013957415
785,0.5483870967741935,0.75,0.0015372273
786,0.5806451612903225,0.75,0.001551316
787,0.6129032258064516,0.75,0.001454232
788,0.6451612903225806,0.75,0.0013584413
789,0.6774193548387096,0.75,0.0013320538
790,0.7096774193548387,0.75,0.0013751122
791,0.7419354838709677,0.75,0.0014480375
792,0.7741935483870968,0.75,0.0015035731
793,0.8064516129032258,0.75,0.0015057296
794,0.8387096774193548,0.75,0.0014348612
795,0.8709677419354839,0.75,0.0012850012
796,0.9032258064516129,0.75,0.0010598323
797,0.9354838709677419,0.75,0.00076782744
798,0.967741935483871,0.75,0.00041878372
799,1.0,0.75,2.3121014e-05
800,0.0,0.78125,-0.0003047716
801,0.03225806451612903,0.78125,-3.5113277e-05
802,0.06451612903225806,0.78125,0.0006297458
803,0.0967741935483871,0.78125,0.0012657627
804,0.12903225806451613,0.78125,0.001841883
805,0.16129032258064516,0.78125,0.0027684025
806,0.1935483870967742,0.78125,0.0039459122
807,0.22580645161290322,0.78125,0.0042380416
808,0.25806451612903225,0.78125,0.004231479
809,0.29032258064516125,0.78125,0.0045718956
810,0.3225806451612903,0.78125,0.0043847444
811,0.3548387096774194,0.78125,0.0036879221
812,0.3870967741935484,0.78125,0.002851724
813,0.4193548387096774,0.78125,0.0019830223
814,0.45161290322580644,0.78125,0.0013391885
815,0.4838709677419355,0.78125,0.001177231
816,0.5161290322580645,0.78125,0.0014058774
817,0.5483870967741935,0.78125,0.0017067655
818,0.5806451612903225,0.78125,0.0018350212
819,0.6129032258064516,0.78125,0.0017650218
820,0.6451612903225806,0.78125,0.0016111238
821,0.6774193548387096,0.78125,0.0014877383
822,0.7096774193548387,0.78125,0.0014421219
823,0.7419354838709677,0.78125,0.0014590935
824,0.7741935483870968,0.78125,0.0014938771
825,0.8064516129032258,0.78125,0.0015008486
826,0.8387096774193548,0.78125,0.0014476222
827,0.8709677419354839,0.78125,0.0013179162
828,0.9032258064516129,0.78125,0.0011081877
829,0.9354838709677419,0.78125,0.00082388177
830,0.967741935483871,0.78125,0.00047344356
831,1.0,0.78125,6.6647306e-05
832,0.0,0.8125,-0.00020970218
833,0.03225806451612903,0.8125,-4.471306e-05
834,0.06451612903225806,0.8125,0.0003146488
835,0.0967741935483871,0.8125,0.000656461
836,0.12903225806451613,0.8125,0.0009233487
837,0.16129032258064516,0.8125,0.0013422775
838,0.1935483870967742,0.8125,0.0018440254
839,0.22580645161290322,0.8125,0.0016770066
840,0.25806451612903225,0.8125,0.0016270237
841,0.29032258064516125,0.8125,0.0021824227
842,0.3225806451612903,0.8125,0.0022417747
843,0.3548387096774194,0.8125,0.0017917716
844,0.3870967741935484,0.8125,0.0014166886
845,0.4193548387096774,0.8125,0.0011694463
846,0.45161290322580644,0.8125,0.0010019584
847,0.4838709677419355,0.8125,0.0010384219
848,0.5161290322580645,0.8125,0.0013446144
849,0.5483870967741935,0.8125,0.001753088
850,0.5806451612903225,0.8125,0.00201949
851,0.6129032258064516,0.8125,0.0020379717
852,0.6451612903225806,0.8125,0.0018777585
853,0.6774193548387096,0.8125,0.0016748444
854,0.7096774193548387,0.8125,0.0015265144
855,0.7419354838709677,0.8125,0.001458317
856,0.7741935483870968,0.8125,0.0014441309
857,0.8064516129032258,0.8125,0.0014369702
858,0.8387096774193548,0.8125,0.0013940033
859,0.8709677419354839,0.8125,0.0012871013
860,0.9032258064516129,0.8125,0.0011031381
861,0.9354838709677419,0.8125,0.0008416579
862,0.967741935483871,0.8125,0.0005081353
863,1.0,0.8125,0.00011120923
864,0.0,0.84375,-0.00010028295
865,0.03225806451612903,0.84375,1.8675404e-05
866,0.06451612903225806,0.84375,0.00026788388
867,0.0967741935483871,0.84375,0.0006199067
868,0.12903225806451613,0.84375,0.0009008916
869,0.16129032258064516,0.84375,0.0013036107
870,0.1935483870967742,0.84375,0.0016884415
871,0.22580645161290322,0.84375,0.0015490218
872,0.25806451612903225,0.84375,0.0015269874
873,0.29032258064516125,0.84375,0.0019538503
874,0.3225806451612903,0.84375,0.0019733459
875,0.3548387096774194,0.84375,0.0015559129
876,0.3870967741935484,0.84375,0.0012282783
877,0.4193548387096774,0.84375,0.0010779914
878,0.45161290322580644,0.84375,0.001000836
879,0.4838709677419355,0.84375,0.0010246725
880,0.5161290322580645,0.84375,0.0012653251
881,0.5483870967741935,0.84375,0.0016836751
882,0.5806451612903225,0.84375,0.0020616762
883,0.6129032258064516,0.84375,0.0022088233
884,0.6451612903225806,0.84375,0.0021063914
885,0.6774193548387096,0.84375,0.0018693866
886,0.7096774193548387,0.84375,0.0016306657
887,0.7419354838709677,0.84375,0.0014640836
888,0.7741935483870968,0.84375,0.0013763473
889,0.8064516129032258,0.84375,0.0013326886
890,0.8387096774193548,0.84375,0.0012866925
891,0.8709677419354839,0.84375,0.0011994062
892,0.9032258064516129,0.84375,0.0010470449
893,0.9354838709677419,0.84375,0.00082037505
894,0.967741935483871,0.84375,0.00052069954
895,1.0,0.84375,0.0001544673
896,0.0,0.875,2.0267442e-05
897,0.03225806451612903,0.875,9.881437e-05
898,0.06451612903225806,0.875,0.0002954349
899,0.0967741935483871,0.875,0.0006383893
900,0.12903225806451613,0.875,0.00090710784
901,0.16129032258064516,0.875,0.0012972575
902,0.1935483870967742,0.875,0.001623708
903,0.22580645161290322,0.875,0.0015486402
904,0.25806451612903225,0.875,0.0015475384
905,0.29032258064516125,0.875,0.001858273
906,0.3225806451612903,0.875,0.0018816042
907,0.3548387096774194,0.875,0.0015762922
908,0.3870967741935484,0.875,0.0013331114
909,0.4193548387096774,0.875,0.0012287255
910,0.45161290322580644,0.875,0.0011617709
911,0.4838709677419355,0.875,0.0011151835
912,0.5161290322580645,0.875,0.0012116182
913,0.5483870967741935,0.875,0.0015295171
914,0.5806451612903225,0.875,0.0019410064
915,0.6129032258064516,0.875,0.002215371
916,0.6451612903225806,0.875,0.0022255168
917,0.6774193548387096,0.875,0.002017659
918,0.7096774193548387,0.875,0.0017271923
919,0.7419354838709677,0.875,0.0014709936
920,0.7741935483870968,0.875,0.0012988533
921,0.8064516129032258,0.875,0.0012009599
922,0.8387096774193548,0.875,0.0011371473
923,0.8709677419354839,0.875,0.0010627223
924,0.9032258064516129,0.875,0.0009437796
925,0.9354838709677419,0.875,0.0007615675
926,0.967741935483871,0.875,0.00051026966
927,1.0,0.875,0.00019347109
928,0.0,0.90625,0.00014828332
929,0.03225806451612903,0.90625,0.00018457435
930,0.06451612903225806,0.90625,0.00033402024
931,0.0967741935483871,0.90625,0.0005948364
932,0.12903225806451613,0.90625,0.0007962665
933,0.16129032258064516,0.90625,0.0011090154
934,0.1935483870967742,0.90625,0.0013496483
935,0.22580645161290322,0.90625,0.0013099563
936,0.25806451612903225,0.90625,0.0013386924
937,0.29032258064516125,0.90625,0.0015997584
938,0.3225806451612903,0.90625,0.0016797592
939,0.3548387096774194,0.90625,0.0015315284
940,0.3870967741935484,0.90625,0.0014191393
941,0.4193548387096774,0.90625,0.0013882242
942,0.45161290322580644,0.90625,0.0013418881
943,0.4838709677419355,0.90625,0.0012376376
944,0.5161290322580645,0.90625,0.0011776069
945,0.5483870967741935,0.90625,0.0013163597
946,0.5806451612903225,0.90625,0.0016561477
947,0.6129032258064516,0.90625,0.0020058127
948,0.6451612903225806,0.90625,0.0021548278
949,0.6774193548387096,0.90625,0.0020425236
950,0.7096774193548387,0.90625,0.0017607372
951,0.7419354838709677,0.90625,0.0014475414
952,0.7741935483870968,0.90625,0.0011979033
953,0.8064516129032258,0.90625,0.0010386667
954,0.8387096774193548,0.90625,0.00094683503
955,0.8709677419354839,0.90625,0.00087934546
956,0.9032258064516129,0.90625,0.0007949181
957,0.9354838709677419,0.90625,0.0006648278
958,0.967741935483871,0.90625,0.00047562158
959,1.0,0.90625,0.00022567995
960,0.0,0.9375,0.00028102286
961,0.03225806451612903,0.9375,0.00027538263
962,0.06451612903225806,0.9375,0.0003576497
963,0.0967741935483871,0.9375,0.00048851635
964,0.12903225806451613,0.9375,0.0005904226
965,0.16129032258064516,0.9375,0.0007771051
966,0.1935483870967742,0.9375,0.00091066933
967,0.22580645161290322,0.9375,0.00088698836
968,0.25806451612903225,0.9375,0.00094669126
969,0.29032258064516125,0.9375,0.0011849619
970,0.3225806451612903,0.9375,0.0013320176
971,0.3548387096774194,0.9375,0.0013411844
972,0.3870967741935484,0.9375,0.0013669187
973,0.4193548387096774,0.9375,0.001421863
974,0.45161290322580644,0.9375,0.0014136182
975,0.4838709677419355,0.9375,0.001284822
976,0.5161290322580645,0.9375,0.0011017183
977,0.5483870967741935,0.9375,0.0010386427
978,0.5806451612903225,0.9375,0.0012146494
979,0.6129032258064516,0.9375,0.0015482361
980,0.6451612903225806,0.9375,0.0018164839
981,0.6774193548387096,0.9375,0.0018510025
982,0.7096774193548387,0.9375,0.0016519392
983,0.7419354838709677,0.9375,0.0013386839
984,0.7741935483870968,0.9375,0.0010400558
985,0.8064516129032258,0.9375,0.0008265469
986,0.8387096774193548,0.9375,0.0007048937
987,0.8709677419354839,0.9375,0.0006423787
988,0.9032258064516129,0.9375,0.00059514394
989,0.9354838709677419,0.9375,0.00052647677
990,0.967741935483871,0.9375,0.0004138787
991,1.0,0.9375,0.00024859048
992,0.0,0.96875,0.0004162807
993,0.03225806451612903,0.96875,0.00036611408
994,0.06451612903225806,0.96875,0.00035301188
995,0.0967741935483871,0.96875,0.00034244588
996,0.12903225806451613,0.96875,0.00032789446
997,0.16129032258064516,0.96875,0.00036380423
998,0.1935483870967742,0.96875,0.0003858956
999,0.22580645161290322,0.96875,0.0003662855
1000,0.25806451612903225,0.96875,0.00043681578
1001,0.29032258064516125,0.96875,0.0006362282
1002,0.3225806451612903,0.96875,0.00082603056
1003,0.3548387096774194,0.96875,0.0009668898
1004,0.3870967741935484,0.96875,0.0011133468
1005,0.4193548387096774,0.96875,0.0012428282
1006,0.45161290322580644,0.96875,0.0012728657
1007,0.4838709677419355,0.96875,0.0011426159
1008,0.5161290322580645,0.96875,0.00088428217
1009,0.5483870967741935,0.96875,0.0006483409
1010,0.5806451612903225,0.96875,0.0006152665
1011,0.6129032258064516,0.96875,0.00083391066
1012,0.6451612903225806,0.96875,0.0011533359
1013,0.6774193548387096,0.96875,0.0013479167
1014,0.7096774193548387,0.96875,0.0013026237
1015,0.7419354838709677,0.96875,0.001067112
1016,0.7741935483870968,0.96875,0.00077313866
1017,0.8064516129032258,0.96875,0.0005317439
1018,0.8387096774193548,0.96875,0.00038971426
1019,0.8709677419354839,0.96875,0.0003367723
1020,0.9032258064516129,0.96875,0.00033379294
1021,0.9354838709677419,0.96875,0.0003387637
1022,0.967741935483871,0.96875,0.0003198419
1023,1.0,0.96875,0.00026078895


==> visu/tikz_csvs_two_dim/result_best_run_MT/test_nn.csv <==
,X_x,X_y,value
0,0.0,0.0,0.0006925985
1,0.03225806451612903,0.0,0.0005179476
2,0.06451612903225806,0.0,0.00021195225
3,0.0967741935483871,0.0,-4.9730763e-05
4,0.12903225806451613,0.0,-0.00015722029
5,0.16129032258064516,0.0,-9.357743e-05
6,0.1935483870967742,0.0,9.445287e-05
7,0.22580645161290322,0.0,0.00033634342
8,0.25806451612903225,0.0,0.0005681757
9,0.29032258064516125,0.0,0.0007451046
10,0.3225806451612903,0.0,0.0008439813
11,0.3548387096774194,0.0,0.0008594338
12,0.3870967741935484,0.0,0.00079889037
13,0.4193548387096774,0.0,0.00067623146
14,0.45161290322580644,0.0,0.0005084891
15,0.4838709677419355,0.0,0.0003135968
16,0.5161290322580645,0.0,0.00010773726
17,0.5483870967741935,0.0,-9.465031e-05
18,0.5806451612903225,0.0,-0.0002817493
19,0.6129032258064516,0.0,-0.00044423155
20,0.6451612903225806,0.0,-0.0005741846
21,0.6774193548387096,0.0,-0.0006664824
22,0.7096774193548387,0.0,-0.0007166248
23,0.7419354838709677,0.0,-0.0007216614
24,0.7741935483870968,0.0,-0.0006796401
25,0.8064516129032258,0.0,-0.00058908574
26,0.8387096774193548,0.0,-0.00044935755
27,0.8709677419354839,0.0,-0.0002599787
28,0.9032258064516129,0.0,-2.042763e-05
29,0.9354838709677419,0.0,0.0002687145
30,0.967741935483871,0.0,0.0006078202
31,1.0,0.0,0.0009961445
32,0.0,0.03125,0.00061596464
33,0.03225806451612903,0.03125,0.0004715177
34,0.06451612903225806,0.03125,0.00047011944
35,0.0967741935483871,0.03125,0.0010445592
36,0.12903225806451613,0.03125,0.0018575401
37,0.16129032258064516,0.03125,0.0027340634
38,0.1935483870967742,0.03125,0.004158213
39,0.22580645161290322,0.03125,0.0047343313
40,0.25806451612903225,0.03125,0.0045414898
41,0.29032258064516125,0.03125,0.004710361
42,0.3225806451612903,0.03125,0.004012378
43,0.3548387096774194,0.03125,0.0028744054
44,0.3870967741935484,0.03125,0.0018135986
45,0.4193548387096774,0.03125,0.00097195164
46,0.45161290322580644,0.03125,0.0007182198
47,0.4838709677419355,0.03125,0.00011944916
48,0.5161290322580645,0.03125,-6.861659e-05
49,0.5483870967741935,0.03125,-1.7210648e-05
50,0.5806451612903225,0.03125,4.1764724e-06
51,0.6129032258064516,0.03125,-3.1399017e-05
52,0.6451612903225806,0.03125,-0.00010480525
53,0.6774193548387096,0.03125,-0.00018662598
54,0.7096774193548387,0.03125,-0.0002537366
55,0.7419354838709677,0.03125,-0.00029185734
56,0.7741935483870968,0.03125,-0.00029250397
57,0.8064516129032258,0.03125,-0.0002520274
58,0.8387096774193548,0.03125,-0.00016826126
59,0.8709677419354839,0.03125,-4.1229534e-05
60,0.9032258064516129,0.03125,0.00012861077
61,0.9354838709677419,0.03125,0.00034029974
62,0.967741935483871,0.03125,0.00059287046
63,1.0,0.03125,0.0008847583
64,0.0,0.0625,0.00041918224
65,0.03225806451612903,0.0625,0.00069240027
66,0.06451612903225806,0.0625,0.0026109165
67,0.0967741935483871,0.0625,0.0065620225
68,0.12903225806451613,0.0625,0.0118769165
69,0.16129032258064516,0.0625,0.016614376
70,0.1935483870967742,0.0625,0.021838317
71,0.22580645161290322,0.0625,0.02476779
72,0.25806451612903225,0.0625,0.024990583
73,0.29032258064516125,0.0625,0.02406845
74,0.3225806451612903,0.0625,0.020004394
75,0.3548387096774194,0.0625,0.014590997
76,0.3870967741935484,0.0625,0.008847954
77,0.4193548387096774,0.0625,0.004055424
78,0.45161290322580644,0.0625,0.0015536846
79,0.4838709677419355,0.0625,0.00028544953
80,0.5161290322580645,0.0625,0.00012335926
81,0.5483870967741935,0.0625,0.00025835462
82,0.5806451612903225,0.0625,0.00036955927
83,0.6129032258064516,0.0625,0.00037989445
84,0.6451612903225806,0.0625,0.00031525973
85,0.6774193548387096,0.0625,0.00021878112
86,0.7096774193548387,0.0625,0.00012347108
87,0.7419354838709677,0.0625,4.950445e-05
88,0.7741935483870968,0.0625,8.3766645e-06
89,0.8064516129032258,0.0625,5.119131e-06
90,0.8387096774193548,0.0625,4.119659e-05
91,0.8709677419354839,0.0625,0.000116925745
92,0.9032258064516129,0.0625,0.00023049326
93,0.9354838709677419,0.0625,0.00038039937
94,0.967741935483871,0.0625,0.00056409393
95,1.0,0.0625,0.0007791389
96,0.0,0.09375,0.00015603565
97,0.03225806451612903,0.09375,0.0015005589
98,0.06451612903225806,0.09375,0.007326128
99,0.0967741935483871,0.09375,0.0177372
100,0.12903225806451613,0.09375,0.03340994
101,0.16129032258064516,0.09375,0.048985876
102,0.1935483870967742,0.09375,0.062785625
103,0.22580645161290322,0.09375,0.07119142
104,0.25806451612903225,0.09375,0.07243013
105,0.29032258064516125,0.09375,0.0676448
106,0.3225806451612903,0.09375,0.05591944
107,0.3548387096774194,0.09375,0.04092346
108,0.3870967741935484,0.09375,0.024723079
109,0.4193548387096774,0.09375,0.011071421
110,0.45161290322580644,0.09375,0.003143657
111,0.4838709677419355,0.09375,0.0006970004
112,0.5161290322580645,0.09375,0.00037091743
113,0.5483870967741935,0.09375,0.0005361771
114,0.5806451612903225,0.09375,0.00068194506
115,0.6129032258064516,0.09375,0.00070238917
116,0.6451612903225806,0.09375,0.0006292584
117,0.6774193548387096,0.09375,0.0005129466
118,0.7096774193548387,0.09375,0.0003911127
119,0.7419354838709677,0.09375,0.00028693175
120,0.7741935483870968,0.09375,0.00021345355
121,0.8064516129032258,0.09375,0.0001759922
122,0.8387096774193548,0.09375,0.00017617503
123,0.8709677419354839,0.09375,0.00021339126
124,0.9032258064516129,0.09375,0.00028530878
125,0.9354838709677419,0.09375,0.0003890699
126,0.967741935483871,0.09375,0.00052156457
127,1.0,0.09375,0.0006790925
128,0.0,0.125,-9.232946e-05
129,0.03225806451612903,0.125,0.0027560012
130,0.06451612903225806,0.125,0.014527552
131,0.0967741935483871,0.125,0.036675006
132,0.12903225806451613,0.125,0.06845102
133,0.16129032258064516,0.125,0.10202814
134,0.1935483870967742,0.125,0.12917717
135,0.22580645161290322,0.125,0.14660802
136,0.25806451612903225,0.125,0.1502847
137,0.29032258064516125,0.125,0.13967288
138,0.3225806451612903,0.125,0.11573349
139,0.3548387096774194,0.125,0.083961025
140,0.3870967741935484,0.125,0.051017396
141,0.4193548387096774,0.125,0.023179939
142,0.45161290322580644,0.125,0.006199411
143,0.4838709677419355,0.125,0.00096275227
144,0.5161290322580645,0.125,0.00047278142
145,0.5483870967741935,0.125,0.00069187523
146,0.5806451612903225,0.125,0.0008599848
147,0.6129032258064516,0.125,0.000885913
148,0.6451612903225806,0.125,0.00080741395
149,0.6774193548387096,0.125,0.0006786033
150,0.7096774193548387,0.125,0.0005399636
151,0.7419354838709677,0.125,0.00041655963
152,0.7741935483870968,0.125,0.0003219836
153,0.8064516129032258,0.125,0.00026225898
154,0.8387096774193548,0.125,0.00023909914
155,0.8709677419354839,0.125,0.00025109132
156,0.9032258064516129,0.125,0.00029554951
157,0.9354838709677419,0.125,0.00036865985
158,0.967741935483871,0.125,0.0004664438
159,1.0,0.125,0.0005843807
160,0.0,0.15625,-0.00025169738
161,0.03225806451612903,0.15625,0.00432931
162,0.06451612903225806,0.15625,0.024406392
163,0.0967741935483871,0.15625,0.06324265
164,0.12903225806451613,0.15625,0.11608663
165,0.16129032258064516,0.15625,0.17207724
166,0.1935483870967742,0.15625,0.21768007
167,0.22580645161290322,0.15625,0.24733646
168,0.25806451612903225,0.15625,0.25288928
169,0.29032258064516125,0.15625,0.23424016
170,0.3225806451612903,0.15625,0.19461495
171,0.3548387096774194,0.15625,0.14165227
172,0.3870967741935484,0.15625,0.08710637
173,0.4193548387096774,0.15625,0.04008869
174,0.45161290322580644,0.15625,0.010319191
175,0.4838709677419355,0.15625,0.0010894795
176,0.5161290322580645,0.15625,0.00039582432
177,0.5483870967741935,0.15625,0.00068148493
178,0.5806451612903225,0.15625,0.00087671925
179,0.6129032258064516,0.15625,0.0009167106
180,0.6451612903225806,0.15625,0.00084465434
181,0.6774193548387096,0.15625,0.0007161521
182,0.7096774193548387,0.15625,0.0005735951
183,0.7419354838709677,0.15625,0.00044373516
184,0.7741935483870968,0.15625,0.0003406498
185,0.8064516129032258,0.15625,0.00027115963
186,0.8387096774193548,0.15625,0.00023698027
187,0.8709677419354839,0.15625,0.00023660355
188,0.9032258064516129,0.15625,0.0002668008
189,0.9354838709677419,0.15625,0.00032335866
190,0.967741935483871,0.15625,0.00040117334
191,1.0,0.15625,0.00049512275
192,0.0,0.1875,-0.00028489716
193,0.03225806451612903,0.1875,0.006244871
194,0.06451612903225806,0.1875,0.03658085
195,0.0967741935483871,0.1875,0.09455922
196,0.12903225806451613,0.1875,0.17245243
197,0.16129032258064516,0.1875,0.25413376
198,0.1935483870967742,0.1875,0.32319805
199,0.22580645161290322,0.1875,0.36614856
200,0.25806451612903225,0.1875,0.3734005
201,0.29032258064516125,0.1875,0.34683686
202,0.3225806451612903,0.1875,0.28874192
203,0.3548387096774194,0.1875,0.21044028
204,0.3870967741935484,0.1875,0.12898782
205,0.4193548387096774,0.1875,0.0591655
206,0.45161290322580644,0.1875,0.015367161
207,0.4838709677419355,0.1875,0.0013175299
208,0.5161290322580645,0.1875,0.00021933825
209,0.5483870967741935,0.1875,0.00053844694
210,0.5806451612903225,0.1875,0.0007543209
211,0.6129032258064516,0.1875,0.0008129127
212,0.6451612903225806,0.1875,0.00075634767
213,0.6774193548387096,0.1875,0.0006401472
214,0.7096774193548387,0.1875,0.0005061618
215,0.7419354838709677,0.1875,0.00038196862
216,0.7741935483870968,0.1875,0.00028252468
217,0.8064516129032258,0.1875,0.0002150241
218,0.8387096774193548,0.1875,0.00018109201
219,0.8709677419354839,0.1875,0.00017953158
220,0.9032258064516129,0.1875,0.00020679063
221,0.9354838709677419,0.1875,0.0002581521
222,0.967741935483871,0.1875,0.0003283508
223,1.0,0.1875,0.0004111249
224,0.0,0.21875,-0.00020120107
225,0.03225806451612903,0.21875,0.008561612
226,0.06451612903225806,0.21875,0.049860895
227,0.0967741935483871,0.21875,0.12848672
228,0.12903225806451613,0.21875,0.23231229
229,0.16129032258064516,0.21875,0.34151554
230,0.1935483870967742,0.21875,0.43575323
231,0.22580645161290322,0.21875,0.49446768
232,0.25806451612903225,0.21875,0.507024
233,0.29032258064516125,0.21875,0.4707714
234,0.3225806451612903,0.21875,0.39073035
235,0.3548387096774194,0.21875,0.28410336
236,0.3870967741935484,0.21875,0.17330518
237,0.4193548387096774,0.21875,0.08034624
238,0.45161290322580644,0.21875,0.0216401
239,0.4838709677419355,0.21875,0.0017036966
240,0.5161290322580645,0.21875,7.544551e-05
241,0.5483870967741935,0.21875,0.00034499358
242,0.5806451612903225,0.21875,0.0005503786
243,0.6129032258064516,0.21875,0.0006186371
244,0.6451612903225806,0.21875,0.0005789623
245,0.6774193548387096,0.21875,0.00048080098
246,0.7096774193548387,0.21875,0.0003638488
247,0.7419354838709677,0.21875,0.00025437155
248,0.7741935483870968,0.21875,0.00016761961
249,0.8064516129032258,0.21875,0.000110736466
250,0.8387096774193548,0.21875,8.582935e-05
251,0.8709677419354839,0.21875,9.166394e-05
252,0.9032258064516129,0.21875,0.00012464973
253,0.9354838709677419,0.21875,0.00017961353
254,0.967741935483871,0.21875,0.00025108428
255,1.0,0.21875,0.00033258088
256,0.0,0.25,-4.4254586e-05
257,0.03225806451612903,0.25,0.011232343
258,0.06451612903225806,0.25,0.06299622
259,0.0967741935483871,0.25,0.1618219
260,0.12903225806451613,0.25,0.2922535
261,0.16129032258064516,0.25,0.43119028
262,0.1935483870967742,0.25,0.5494441
263,0.22580645161290322,0.25,0.62215334
264,0.25806451612903225,0.25,0.6382043
265,0.29032258064516125,0.25,0.59227645
266,0.3225806451612903,0.25,0.49171352
267,0.3548387096774194,0.25,0.35794398
268,0.3870967741935484,0.25,0.21916376
269,0.4193548387096774,0.25,0.103202745
270,0.45161290322580644,0.25,0.028317476
271,0.4838709677419355,0.25,0.0022924934
272,0.5161290322580645,0.25,7.638839e-05
273,0.5483870967741935,0.25,0.00019119671
274,0.5806451612903225,0.25,0.00034247586
275,0.6129032258064516,0.25,0.0004002346
276,0.6451612903225806,0.25,0.00036881235
277,0.6774193548387096,0.25,0.00028592386
278,0.7096774193548387,0.25,0.00018620395
279,0.7419354838709677,0.25,9.39084e-05
280,0.7741935483870968,0.25,2.3090368e-05
281,0.8064516129032258,0.25,-1.9000261e-05
282,0.8387096774193548,0.25,-3.0500552e-05
283,0.8709677419354839,0.25,-1.2698292e-05
284,0.9032258064516129,0.25,3.0537776e-05
285,0.9354838709677419,0.25,9.4482326e-05
286,0.967741935483871,0.25,0.00017314109
287,1.0,0.25,0.00025934167
288,0.0,0.28125,0.00013008155
289,0.03225806451612903,0.28125,0.013889154
290,0.06451612903225806,0.28125,0.07546162
291,0.0967741935483871,0.28125,0.19275708
292,0.12903225806451613,0.28125,0.34973338
293,0.16129032258064516,0.28125,0.5135476
294,0.1935483870967742,0.28125,0.6544589
295,0.22580645161290322,0.28125,0.74163204
296,0.25806451612903225,0.28125,0.7599655
297,0.29032258064516125,0.28125,0.7074427
298,0.3225806451612903,0.28125,0.58828604
299,0.3548387096774194,0.28125,0.42965195
300,0.3870967741935484,0.28125,0.26353294
301,0.4193548387096774,0.28125,0.124940194
302,0.45161290322580644,0.28125,0.034910604
303,0.4838709677419355,0.28125,0.0031372139
304,0.5161290322580645,0.28125,0.00024632848
305,0.5483870967741935,0.28125,0.00013960712
306,0.5806451612903225,0.28125,0.00020710434
307,0.6129032258064516,0.28125,0.00023495246
308,0.6451612903225806,0.28125,0.00019657951
309,0.6774193548387096,0.28125,0.0001171693
310,0.7096774193548387,0.28125,2.5767105e-05
311,0.7419354838709677,0.28125,-5.6120756e-05
312,0.7741935483870968,0.28125,-0.00011545021
313,0.8064516129032258,0.28125,-0.00014596539
314,0.8387096774193548,0.28125,-0.0001461263
315,0.8709677419354839,0.28125,-0.00011724954
316,0.9032258064516129,0.28125,-6.3467436e-05
317,0.9354838709677419,0.28125,1.0479125e-05
318,0.967741935483871,0.28125,9.784019e-05
319,1.0,0.28125,0.0001916606
320,0.0,0.3125,0.00027402677
321,0.03225806451612903,0.3125,0.016163884
322,0.06451612903225806,0.3125,0.085691474
323,0.0967741935483871,0.3125,0.21993838
324,0.12903225806451613,0.3125,0.3979874
325,0.16129032258064516,0.3125,0.5810123
326,0.1935483870967742,0.3125,0.7422643
327,0.22580645161290322,0.3125,0.8430102
328,0.25806451612903225,0.3125,0.8648057
329,0.29032258064516125,0.3125,0.8056778
330,0.3225806451612903,0.3125,0.672287
331,0.3548387096774194,0.3125,0.4896341
332,0.3870967741935484,0.3125,0.3002259
333,0.4193548387096774,0.3125,0.14305444
334,0.45161290322580644,0.3125,0.04106751
335,0.4838709677419355,0.3125,0.004088776
336,0.5161290322580645,0.3125,0.00052468275
337,0.5483870967741935,0.3125,0.00020750643
338,0.5806451612903225,0.3125,0.00019248815
339,0.6129032258064516,0.3125,0.00018133775
340,0.6451612903225806,0.3125,0.00012282176
341,0.6774193548387096,0.3125,3.243216e-05
342,0.7096774193548387,0.3125,-6.484903e-05
343,0.7419354838709677,0.3125,-0.00014975813
344,0.7741935483870968,0.3125,-0.00020950512
345,0.8064516129032258,0.3125,-0.00023894949
346,0.8387096774193548,0.3125,-0.00023622633
347,0.8709677419354839,0.3125,-0.00020327084
348,0.9032258064516129,0.3125,-0.00014431159
349,0.9354838709677419,0.3125,-6.458623e-05
350,0.967741935483871,0.3125,2.9402014e-05
351,1.0,0.3125,0.00012964197
352,0.0,0.34375,0.00035818852
353,0.03225806451612903,0.34375,0.018003192
354,0.06451612903225806,0.34375,0.09233362
355,0.0967741935483871,0.34375,0.23903562
356,0.12903225806451613,0.34375,0.4312525
357,0.16129032258064516,0.34375,0.6305479
358,0.1935483870967742,0.34375,0.8054586
359,0.22580645161290322,0.34375,0.91568303
360,0.25806451612903225,0.34375,0.94404614
361,0.29032258064516125,0.34375,0.8805458
362,0.3225806451612903,0.34375,0.73388076
363,0.3548387096774194,0.34375,0.5328738
364,0.3870967741935484,0.34375,0.3275197
365,0.4193548387096774,0.34375,0.15553205
366,0.45161290322580644,0.34375,0.045415312
367,0.4838709677419355,0.34375,0.0047915587
368,0.5161290322580645,0.34375,0.0008518158
369,0.5483870967741935,0.34375,0.00037829851
370,0.5806451612903225,0.34375,0.0002984482
371,0.6129032258064516,0.34375,0.00024991023
372,0.6451612903225806,0.34375,0.00016601617
373,0.6774193548387096,0.34375,5.6090998e-05
374,0.7096774193548387,0.34375,-5.7753452e-05
375,0.7419354838709677,0.34375,-0.00015770656
376,0.7741935483870968,0.34375,-0.00023159015
377,0.8064516129032258,0.34375,-0.00027288924
378,0.8387096774193548,0.34375,-0.00027978647
379,0.8709677419354839,0.34375,-0.00025415345
380,0.9032258064516129,0.34375,-0.00019967908
381,0.9354838709677419,0.34375,-0.00012225896
382,0.967741935483871,0.34375,-2.8558257e-05
383,1.0,0.34375,7.36732e-05
384,0.0,0.375,0.00037290342
385,0.03225806451612903,0.375,0.018999716
386,0.06451612903225806,0.375,0.09568759
387,0.0967741935483871,0.375,0.2496022
388,0.12903225806451613,0.375,0.45087683
389,0.16129032258064516,0.375,0.66050625
390,0.1935483870967742,0.375,0.84232825
391,0.22580645161290322,0.375,0.95897704
392,0.25806451612903225,0.375,0.991557
393,0.29032258064516125,0.375,0.9233072
394,0.3225806451612903,0.375,0.77080244
395,0.3548387096774194,0.375,0.5611054
396,0.3870967741935484,0.375,0.34439173
397,0.4193548387096774,0.375,0.16145648
398,0.45161290322580644,0.375,0.04662212
399,0.4838709677419355,0.375,0.005019241
400,0.5161290322580645,0.375,0.001184595
401,0.5483870967741935,0.375,0.0006131678
402,0.5806451612903225,0.375,0.00048111146
403,0.6129032258064516,0.375,0.00039756924
404,0.6451612903225806,0.375,0.00029012884
405,0.6774193548387096,0.375,0.00016234147
406,0.7096774193548387,0.375,3.0803305e-05
407,0.7419354838709677,0.375,-8.768356e-05
408,0.7741935483870968,0.375,-0.00018112388
409,0.8064516129032258,0.375,-0.00024282788
410,0.8387096774193548,0.375,-0.000269547
411,0.8709677419354839,0.375,-0.00026166302
412,0.9032258064516129,0.375,-0.00022247092
413,0.9354838709677419,0.375,-0.00015730291
414,0.967741935483871,0.375,-7.246746e-05
415,1.0,0.375,2.4186447e-05
416,0.0,0.40625,0.00032393076
417,0.03225806451612903,0.40625,0.018861892
418,0.06451612903225806,0.40625,0.096392244
419,0.0967741935483871,0.40625,0.2514968
420,0.12903225806451613,0.40625,0.4556342
421,0.16129032258064516,0.40625,0.66695195
422,0.1935483870967742,0.40625,0.85117227
423,0.22580645161290322,0.40625,0.9714562
424,0.25806451612903225,0.40625,1.0028198
425,0.29032258064516125,0.40625,0.93171597
426,0.3225806451612903,0.40625,0.77802867
427,0.3548387096774194,0.40625,0.5669334
428,0.3870967741935484,0.40625,0.34723058
429,0.4193548387096774,0.40625,0.16417523
430,0.45161290322580644,0.40625,0.04716687
431,0.4838709677419355,0.40625,0.004988233
432,0.5161290322580645,0.40625,0.0013668385
433,0.5483870967741935,0.40625,0.0008299437
434,0.5806451612903225,0.40625,0.0006760254
435,0.6129032258064516,0.40625,0.0005613591
436,0.6451612903225806,0.40625,0.00043182832
437,0.6774193548387096,0.40625,0.0002902001
438,0.7096774193548387,0.40625,0.00014785305
439,0.7419354838709677,0.40625,1.7203125e-05
440,0.7741935483870968,0.40625,-9.202481e-05
441,0.8064516129032258,0.40625,-0.00017241317
442,0.8387096774193548,0.40625,-0.00022006362
443,0.8709677419354839,0.40625,-0.00023404435
444,0.9032258064516129,0.40625,-0.00021602206
445,0.9354838709677419,0.40625,-0.00017020112
446,0.967741935483871,0.40625,-0.00010220964
447,1.0,0.40625,-1.87736e-05
448,0.0,0.4375,0.00022643991
449,0.03225806451612903,0.4375,0.01778945
450,0.06451612903225806,0.4375,0.093895204
451,0.0967741935483871,0.4375,0.2431602
452,0.12903225806451613,0.4375,0.44334984
453,0.16129032258064516,0.4375,0.64925086
454,0.1935483870967742,0.4375,0.82920396
455,0.22580645161290322,0.4375,0.94831973
456,0.25806451612903225,0.4375,0.975987
457,0.29032258064516125,0.4375,0.9073708
458,0.3225806451612903,0.4375,0.7574779
459,0.3548387096774194,0.4375,0.55214006
460,0.3870967741935484,0.4375,0.33403137
461,0.4193548387096774,0.4375,0.15958717
462,0.45161290322580644,0.4375,0.047623947
463,0.4838709677419355,0.4375,0.0050853775
464,0.5161290322580645,0.4375,0.0012101332
465,0.5483870967741935,0.4375,0.00085336453
466,0.5806451612903225,0.4375,0.00077082374
467,0.6129032258064516,0.4375,0.0006763901
468,0.6451612903225806,0.4375,0.00054321263
469,0.6774193548387096,0.4375,0.00039251978
470,0.7096774193548387,0.4375,0.00024301535
471,0.7419354838709677,0.4375,0.00010605805
472,0.7741935483870968,0.4375,-1.08206805e-05
473,0.8064516129032258,0.4375,-0.00010184488
474,0.8387096774193548,0.4375,-0.00016373265
475,0.8709677419354839,0.4375,-0.00019476574
476,0.9032258064516129,0.4375,-0.00019583502
477,0.9354838709677419,0.4375,-0.00016973217
478,0.967741935483871,0.4375,-0.0001207114
479,1.0,0.4375,-5.47152e-05
480,0.0,0.46875,9.940751e-05
481,0.03225806451612903,0.46875,0.016147496
482,0.06451612903225806,0.46875,0.08797194
483,0.0967741935483871,0.46875,0.22701216
484,0.12903225806451613,0.46875,0.41550362
485,0.16129032258064516,0.46875,0.61132616
486,0.1935483870967742,0.46875,0.77841175
487,0.22580645161290322,0.46875,0.889312
488,0.25806451612903225,0.46875,0.914443
489,0.29032258064516125,0.46875,0.8506917
490,0.3225806451612903,0.46875,0.70871955
491,0.3548387096774194,0.46875,0.51812917
492,0.3870967741935484,0.46875,0.31330496
493,0.4193548387096774,0.46875,0.14884414
494,0.45161290322580644,0.46875,0.04533273
495,0.4838709677419355,0.46875,0.005329987
496,0.5161290322580645,0.46875,0.0010217574
497,0.5483870967741935,0.46875,0.0006726685
498,0.5806451612903225,0.46875,0.00063773536
499,0.6129032258064516,0.46875,0.00062656123
500,0.6451612903225806,0.46875,0.0005610357
501,0.6774193548387096,0.46875,0.0004447687
502,0.7096774193548387,0.46875,0.00030452665
503,0.7419354838709677,0.46875,0.00016502768
504,0.7741935483870968,0.46875,4.20062e-05
505,0.8064516129032258,0.46875,-5.6287212e-05
506,0.8387096774193548,0.46875,-0.00012636761
507,0.8709677419354839,0.46875,-0.00016780035
508,0.9032258064516129,0.46875,-0.0001810564
509,0.9354838709677419,0.46875,-0.00016846397
510,0.967741935483871,0.46875,-0.0001342369
511,1.0,0.46875,-8.29231e-05
512,0.0,0.5,-3.8353726e-05
513,0.03225806451612903,0.5,0.0142584285
514,0.06451612903225806,0.5,0.07943906
515,0.0967741935483871,0.5,0.2057759
516,0.12903225806451613,0.5,0.3741302
517,0.16129032258064516,0.5,0.5551469
518,0.1935483870967742,0.5,0.70581293
519,0.22580645161290322,0.5,0.8028352
520,0.25806451612903225,0.5,0.82380676
521,0.29032258064516125,0.5,0.7656316
522,0.3225806451612903,0.5,0.63712305
523,0.3548387096774194,0.5,0.46606335
524,0.3870967741935484,0.5,0.2834799
525,0.4193548387096774,0.5,0.13414145
526,0.45161290322580644,0.5,0.040819198
527,0.4838709677419355,0.5,0.0053139883
528,0.5161290322580645,0.5,0.0011592297
529,0.5483870967741935,0.5,0.00062207016
530,0.5806451612903225,0.5,0.0004625264
531,0.6129032258064516,0.5,0.0004289212
532,0.6451612903225806,0.5,0.0004173533
533,0.6774193548387096,0.5,0.0003801511
534,0.7096774193548387,0.5,0.0003040022
535,0.7419354838709677,0.5,0.00019843942
536,0.7741935483870968,0.5,8.4521e-05
537,0.8064516129032258,0.5,-1.892227e-05
538,0.8387096774193548,0.5,-9.910704e-05
539,0.8709677419354839,0.5,-0.00015101595
540,0.9032258064516129,0.5,-0.00017421322
541,0.9354838709677419,0.5,-0.00017117085
542,0.967741935483871,0.5,-0.00014597001
543,1.0,0.5,-0.0001034867
544,0.0,0.53125,-0.00017116778
545,0.03225806451612903,0.53125,0.012252863
546,0.06451612903225806,0.53125,0.06852791
547,0.0967741935483871,0.53125,0.17925154
548,0.12903225806451613,0.53125,0.3232688
549,0.16129032258064516,0.53125,0.481319
550,0.1935483870967742,0.53125,0.61307317
551,0.22580645161290322,0.53125,0.69446325
552,0.25806451612903225,0.53125,0.71016437
553,0.29032258064516125,0.53125,0.65965444
554,0.3225806451612903,0.53125,0.54978335
555,0.3548387096774194,0.53125,0.40192965
556,0.3870967741935484,0.53125,0.24577022
557,0.4193548387096774,0.53125,0.116003506
558,0.45161290322580644,0.53125,0.034990497
559,0.4838709677419355,0.53125,0.0047495095
560,0.5161290322580645,0.53125,0.001291187
561,0.5483870967741935,0.53125,0.00071593
562,0.5806451612903225,0.53125,0.00044866168
563,0.6129032258064516,0.53125,0.0003210828
564,0.6451612903225806,0.53125,0.0002636774
565,0.6774193548387096,0.53125,0.00023596667
566,0.7096774193548387,0.53125,0.00020876701
567,0.7419354838709677,0.53125,0.00016446027
568,0.7741935483870968,0.53125,9.861795e-05
569,0.8064516129032258,0.53125,1.9613239e-05
570,0.8387096774193548,0.53125,-5.778134e-05
571,0.8709677419354839,0.53125,-0.00011937691
572,0.9032258064516129,0.53125,-0.00015652156
573,0.9354838709677419,0.53125,-0.00016641924
574,0.967741935483871,0.53125,-0.00015138055
575,1.0,0.53125,-0.000115839764
576,0.0,0.5625,-0.0002870541
577,0.03225806451612903,0.5625,0.010175649
578,0.06451612903225806,0.5625,0.056380384
579,0.0967741935483871,0.5625,0.14807738
580,0.12903225806451613,0.5625,0.26674527
581,0.16129032258064516,0.5625,0.39577132
582,0.1935483870967742,0.5625,0.5053121
583,0.22580645161290322,0.5625,0.56991196
584,0.25806451612903225,0.5625,0.58322376
585,0.29032258064516125,0.5625,0.54144096
586,0.3225806451612903,0.5625,0.45120755
587,0.3548387096774194,0.5625,0.3292881
588,0.3870967741935484,0.5625,0.20255044
589,0.4193548387096774,0.5625,0.09517012
590,0.45161290322580644,0.5625,0.02873975
591,0.4838709677419355,0.5625,0.0037445948
592,0.5161290322580645,0.5625,0.0011250626
593,0.5483870967741935,0.5625,0.000740599
594,0.5806451612903225,0.5625,0.00050403277
595,0.6129032258064516,0.5625,0.00034986797
596,0.6451612903225806,0.5625,0.00024861144
597,0.6774193548387096,0.5625,0.00018261797
598,0.7096774193548387,0.5625,0.00013829974
599,0.7419354838709677,0.5625,0.000103490354
600,0.7741935483870968,0.5625,6.8002264e-05
601,0.8064516129032258,0.5625,2.4572037e-05
602,0.8387096774193548,0.5625,-2.6163048e-05
603,0.8709677419354839,0.5625,-7.7666846e-05
604,0.9032258064516129,0.5625,-0.00011973382
605,0.9354838709677419,0.5625,-0.00014324475
606,0.967741935483871,0.5625,-0.00014324146
607,1.0,0.5625,-0.00011975877
608,0.0,0.59375,-0.00037760846
609,0.03225806451612903,0.59375,0.008034382
610,0.06451612903225806,0.59375,0.044022195
611,0.0967741935483871,0.59375,0.11529278
612,0.12903225806451613,0.59375,0.20738624
613,0.16129032258064516,0.59375,0.30620965
614,0.1935483870967742,0.59375,0.3910483
615,0.22580645161290322,0.59375,0.44159847
616,0.25806451612903225,0.59375,0.4510186
617,0.29032258064516125,0.59375,0.4164518
618,0.3225806451612903,0.59375,0.34639707
619,0.3548387096774194,0.59375,0.25364172
620,0.3870967741935484,0.59375,0.15632369
621,0.4193548387096774,0.59375,0.07337716
622,0.45161290322580644,0.59375,0.022473274
623,0.4838709677419355,0.59375,0.0026329143
624,0.5161290322580645,0.59375,0.0007121987
625,0.5483870967741935,0.59375,0.00064418826
626,0.5806451612903225,0.59375,0.000536114
627,0.6129032258064516,0.59375,0.00042997155
628,0.6451612903225806,0.59375,0.00033682317
629,0.6774193548387096,0.59375,0.00025695466
630,0.7096774193548387,0.59375,0.00018738396
631,0.7419354838709677,0.59375,0.00012690175
632,0.7741935483870968,0.59375,7.480241e-05
633,0.8064516129032258,0.59375,2.9442162e-05
634,0.8387096774193548,0.59375,-1.2041681e-05
635,0.8709677419354839,0.59375,-5.096553e-05
636,0.9032258064516129,0.59375,-8.606764e-05
637,0.9354838709677419,0.59375,-0.0001124804
638,0.967741935483871,0.59375,-0.00012376327
639,1.0,0.59375,-0.000115199015
640,0.0,0.625,-0.0004383903
641,0.03225806451612903,0.625,0.0058663837
642,0.06451612903225806,0.625,0.0317278
643,0.0967741935483871,0.625,0.08340102
644,0.12903225806451613,0.625,0.15013483
645,0.16129032258064516,0.625,0.21908012
646,0.1935483870967742,0.625,0.2791015
647,0.22580645161290322,0.625,0.31351852
648,0.25806451612903225,0.625,0.31895092
649,0.29032258064516125,0.625,0.2947103
650,0.3225806451612903,0.625,0.2462996
651,0.3548387096774194,0.625,0.18153362
652,0.3870967741935484,0.625,0.111107185
653,0.4193548387096774,0.625,0.05289682
654,0.45161290322580644,0.625,0.016546654
655,0.4838709677419355,0.625,0.0017808094
656,0.5161290322580645,0.625,0.0002847911
657,0.5483870967741935,0.625,0.0004964271
658,0.5806451612903225,0.625,0.00054420554
659,0.6129032258064516,0.625,0.00052073837
660,0.6451612903225806,0.625,0.000467484
661,0.6774193548387096,0.625,0.00040174398
662,0.7096774193548387,0.625,0.00032824863
663,0.7419354838709677,0.625,0.000249539
664,0.7741935483870968,0.625,0.00017060203
665,0.8064516129032258,0.625,9.695723e-05
666,0.8387096774193548,0.625,3.3706536e-05
667,0.8709677419354839,0.625,-1.7471539e-05
668,0.9032258064516129,0.625,-5.6784862e-05
669,0.9354838709677419,0.625,-8.497099e-05
670,0.967741935483871,0.625,-0.000101119746
671,1.0,0.625,-0.0001021903
672,0.0,0.65625,-0.0004680138
673,0.03225806451612903,0.65625,0.0038897074
674,0.06451612903225806,0.65625,0.020571297
675,0.0967741935483871,0.65625,0.05414197
676,0.12903225806451613,0.65625,0.0984911
677,0.16129032258064516,0.65625,0.14313333
678,0.1935483870967742,0.65625,0.18033692
679,0.22580645161290322,0.65625,0.20166916
680,0.25806451612903225,0.65625,0.20466214
681,0.29032258064516125,0.65625,0.18926452
682,0.3225806451612903,0.65625,0.1581713
683,0.3548387096774194,0.65625,0.11672693
684,0.3870967741935484,0.65625,0.07205507
685,0.4193548387096774,0.65625,0.03516379
686,0.45161290322580644,0.65625,0.011440331
687,0.4838709677419355,0.65625,0.0014542849
688,0.5161290322580645,0.65625,0.00016797312
689,0.5483870967741935,0.65625,0.00042053132
690,0.5806451612903225,0.65625,0.00055408
691,0.6129032258064516,0.65625,0.0006061705
692,0.6451612903225806,0.65625,0.00060527836
693,0.6774193548387096,0.65625,0.0005677738
694,0.7096774193548387,0.65625,0.0005053782
695,0.7419354838709677,0.65625,0.00042367846
696,0.7741935483870968,0.65625,0.00032901383
697,0.8064516129032258,0.65625,0.00022940745
698,0.8387096774193548,0.65625,0.0001348256
699,0.8709677419354839,0.65625,5.3791486e-05
700,0.9032258064516129,0.65625,-8.472158e-06
701,0.9354838709677419,0.65625,-5.0919545e-05
702,0.967741935483871,0.65625,-7.467477e-05
703,1.0,0.65625,-8.098595e-05
704,0.0,0.6875,-0.0004667323
705,0.03225806451612903,0.6875,0.0023493152
706,0.06451612903225806,0.6875,0.01186629
707,0.0967741935483871,0.6875,0.030526722
708,0.12903225806451613,0.6875,0.055725977
709,0.16129032258064516,0.6875,0.08104524
710,0.1935483870967742,0.6875,0.10002585
711,0.22580645161290322,0.6875,0.111432925
712,0.25806451612903225,0.6875,0.11328248
713,0.29032258064516125,0.6875,0.1035488
714,0.3225806451612903,0.6875,0.08623912
715,0.3548387096774194,0.6875,0.06437132
716,0.3870967741935484,0.6875,0.04110594
717,0.4193548387096774,0.6875,0.020655878
718,0.45161290322580644,0.6875,0.007296019
719,0.4838709677419355,0.6875,0.0015471559
720,0.5161290322580645,0.6875,0.00052140583
721,0.5483870967741935,0.6875,0.00057347084
722,0.5806451612903225,0.6875,0.0006297816
723,0.6129032258064516,0.6875,0.00068108016
724,0.6451612903225806,0.6875,0.0007162024
725,0.6774193548387096,0.6875,0.00071460335
726,0.7096774193548387,0.6875,0.00067477155
727,0.7419354838709677,0.6875,0.0006024937
728,0.7741935483870968,0.6875,0.0005048888
729,0.8064516129032258,0.6875,0.00039124754
730,0.8387096774193548,0.6875,0.00027272897
731,0.8709677419354839,0.6875,0.00016165097
732,0.9032258064516129,0.6875,6.902106e-05
733,0.9354838709677419,0.6875,1.5227506e-06
734,0.967741935483871,0.6875,-3.8559247e-05
735,1.0,0.6875,-5.2323565e-05
736,0.0,0.71875,-0.0004371386
737,0.03225806451612903,0.71875,0.001367945
738,0.06451612903225806,0.71875,0.006115425
739,0.0967741935483871,0.71875,0.0147347925
740,0.12903225806451613,0.71875,0.026232505
741,0.16129032258064516,0.71875,0.037387244
742,0.1935483870967742,0.71875,0.044605546
743,0.22580645161290322,0.71875,0.049412414
744,0.25806451612903225,0.71875,0.05046282
745,0.29032258064516125,0.71875,0.045872726
746,0.3225806451612903,0.71875,0.037827067
747,0.3548387096774194,0.71875,0.028466722
748,0.3870967741935484,0.71875,0.018670265
749,0.4193548387096774,0.71875,0.009835532
750,0.45161290322580644,0.71875,0.004070796
751,0.4838709677419355,0.71875,0.0016228087
752,0.5161290322580645,0.71875,0.001075221
753,0.5483870967741935,0.71875,0.0009637223
754,0.5806451612903225,0.71875,0.0008501595
755,0.6129032258064516,0.71875,0.0007868728
756,0.6451612903225806,0.71875,0.0007886244
757,0.6774193548387096,0.71875,0.00080522476
758,0.7096774193548387,0.71875,0.0007956349
759,0.7419354838709677,0.71875,0.0007466527
760,0.7741935483870968,0.71875,0.00066083355
761,0.8064516129032258,0.71875,0.0005470385
762,0.8387096774193548,0.71875,0.00041726962
763,0.8709677419354839,0.71875,0.00028574202
764,0.9032258064516129,0.71875,0.00016660587
765,0.9354838709677419,0.71875,7.209925e-05
766,0.967741935483871,0.71875,9.8293285e-06
767,1.0,0.71875,-1.7208979e-05
768,0.0,0.75,-0.0003819447
769,0.03225806451612903,0.75,0.0008843023
770,0.06451612903225806,0.75,0.003100134
771,0.0967741935483871,0.75,0.0061966027
772,0.12903225806451613,0.75,0.009925173
773,0.16129032258064516,0.75,0.012969866
774,0.1935483870967742,0.75,0.014390727
775,0.22580645161290322,0.75,0.015497824
776,0.25806451612903225,0.75,0.015750874
777,0.29032258064516125,0.75,0.014399676
778,0.3225806451612903,0.75,0.011580499
779,0.3548387096774194,0.75,0.008839825
780,0.3870967741935484,0.75,0.006328809
781,0.4193548387096774,0.75,0.0038335822
782,0.45161290322580644,0.75,0.0020712628
783,0.4838709677419355,0.75,0.0014386844
784,0.5161290322580645,0.75,0.0013908155
785,0.5483870967741935,0.75,0.0013496634
786,0.5806451612903225,0.75,0.0011689077
787,0.6129032258064516,0.75,0.0009709188
788,0.6451612903225806,0.75,0.000860748
789,0.6774193548387096,0.75,0.0008359363
790,0.7096774193548387,0.75,0.0008390348
791,0.7419354838709677,0.75,0.00082164374
792,0.7741935483870968,0.75,0.0007640387
793,0.8064516129032258,0.75,0.000667283
794,0.8387096774193548,0.75,0.0005423353
795,0.8709677419354839,0.75,0.00040396466
796,0.9032258064516129,0.75,0.0002687067
797,0.9354838709677419,0.75,0.00015235806
798,0.967741935483871,0.75,6.750336e-05
799,1.0,0.75,2.3121014e-05
800,0.0,0.78125,-0.0003047716
801,0.03225806451612903,0.78125,0.0007154015
802,0.06451612903225806,0.78125,0.0019257881
803,0.0967741935483871,0.78125,0.0027599025
804,0.12903225806451613,0.78125,0.0030808914
805,0.16129032258064516,0.78125,0.0027583262
806,0.1935483870967742,0.78125,0.0026391286
807,0.22580645161290322,0.78125,0.0028318637
808,0.25806451612903225,0.78125,0.003147788
809,0.29032258064516125,0.78125,0.0028803782
810,0.3225806451612903,0.78125,0.0022633895
811,0.3548387096774194,0.78125,0.0021970498
812,0.3870967741935484,0.78125,0.0023598382
813,0.4193548387096774,0.78125,0.0020371112
814,0.45161290322580644,0.78125,0.001385935
815,0.4838709677419355,0.78125,0.0011534784
816,0.5161290322580645,0.78125,0.0013168526
817,0.5483870967741935,0.78125,0.0014699879
818,0.5806451612903225,0.78125,0.0014037429
819,0.6129032258064516,0.78125,0.0011842253
820,0.6451612903225806,0.78125,0.00096838165
821,0.6774193548387096,0.78125,0.000846648
822,0.7096774193548387,0.78125,0.0008120636
823,0.7419354838709677,0.78125,0.0008088732
824,0.7741935483870968,0.78125,0.00078734494
825,0.8064516129032258,0.78125,0.00072572514
826,0.8387096774193548,0.78125,0.0006248266
827,0.8709677419354839,0.78125,0.0004972055
828,0.9032258064516129,0.78125,0.0003598933
829,0.9354838709677419,0.78125,0.00023177499
830,0.967741935483871,0.78125,0.0001294886
831,1.0,0.78125,6.6647306e-05
832,0.0,0.8125,-0.00020970218
833,0.03225806451612903,0.8125,0.0007018676
834,0.06451612903225806,0.8125,0.001509825
835,0.0967741935483871,0.8125,0.0017275161
836,0.12903225806451613,0.8125,0.0013239742
837,0.16129032258064516,0.8125,0.0007816467
838,0.1935483870967742,0.8125,0.0012487533
839,0.22580645161290322,0.8125,0.0014358385
840,0.25806451612903225,0.8125,0.0015971763
841,0.29032258064516125,0.8125,0.0014165123
842,0.3225806451612903,0.8125,0.0010199202
843,0.3548387096774194,0.8125,0.0011907029
844,0.3870967741935484,0.8125,0.0015636024
845,0.4193548387096774,0.8125,0.0016281186
846,0.45161290322580644,0.8125,0.0012624955
847,0.4838709677419355,0.8125,0.00095466094
848,0.5161290322580645,0.8125,0.0010351841
849,0.5483870967741935,0.8125,0.0012931938
850,0.5806451612903225,0.8125,0.001415275
851,0.6129032258064516,0.8125,0.0013089366
852,0.6451612903225806,0.8125,0.0010797243
853,0.6774193548387096,0.8125,0.00087156764
854,0.7096774193548387,0.8125,0.00075712055
855,0.7419354838709677,0.8125,0.00072478876
856,0.7741935483870968,0.8125,0.0007225799
857,0.8064516129032258,0.8125,0.000702775
858,0.8387096774193548,0.8125,0.0006436157
859,0.8709677419354839,0.8125,0.00054654723
860,0.9032258064516129,0.8125,0.0004253767
861,0.9354838709677419,0.8125,0.00029981718
862,0.967741935483871,0.8125,0.00018921493
863,1.0,0.8125,0.00011120923
864,0.0,0.84375,-0.00010028295
865,0.03225806451612903,0.84375,0.0007445226
866,0.06451612903225806,0.84375,0.0013351331
867,0.0967741935483871,0.84375,0.0013900214
868,0.12903225806451613,0.84375,0.0011031982
869,0.16129032258064516,0.84375,0.0010875604
870,0.1935483870967742,0.84375,0.0016068736
871,0.22580645161290322,0.84375,0.0014246036
872,0.25806451612903225,0.84375,0.0013107203
873,0.29032258064516125,0.84375,0.0013467955
874,0.3225806451612903,0.84375,0.001218843
875,0.3548387096774194,0.84375,0.0013473257
876,0.3870967741935484,0.84375,0.0014904682
877,0.4193548387096774,0.84375,0.0014593137
878,0.45161290322580644,0.84375,0.0011944235
879,0.4838709677419355,0.84375,0.0008553434
880,0.5161290322580645,0.84375,0.0007669162
881,0.5483870967741935,0.84375,0.00097474805
882,0.5806451612903225,0.84375,0.001220001
883,0.6129032258064516,0.84375,0.0012780455
884,0.6451612903225806,0.84375,0.0011313919
885,0.6774193548387096,0.84375,0.00090083154
886,0.7096774193548387,0.84375,0.0007107943
887,0.7419354838709677,0.84375,0.00061378453
888,0.7741935483870968,0.84375,0.0005926475
889,0.8064516129032258,0.84375,0.0005979133
890,0.8387096774193548,0.84375,0.00058585976
891,0.8709677419354839,0.84375,0.0005361261
892,0.9032258064516129,0.84375,0.0004507718
893,0.9354838709677419,0.84375,0.00034505106
894,0.967741935483871,0.84375,0.00023951152
895,1.0,0.84375,0.0001544673
896,0.0,0.875,2.0267442e-05
897,0.03225806451612903,0.875,0.00078013295
898,0.06451612903225806,0.875,0.0012164608
899,0.0967741935483871,0.875,0.0012352921
900,0.12903225806451613,0.875,0.0011324389
901,0.16129032258064516,0.875,0.0013273614
902,0.1935483870967742,0.875,0.0015386512
903,0.22580645161290322,0.875,0.0011419149
904,0.25806451612903225,0.875,0.0010055393
905,0.29032258064516125,0.875,0.0012915806
906,0.3225806451612903,0.875,0.0014776452
907,0.3548387096774194,0.875,0.0016169203
908,0.3870967741935484,0.875,0.0015782656
909,0.4193548387096774,0.875,0.0013948597
910,0.45161290322580644,0.875,0.0011327462
911,0.4838709677419355,0.875,0.0008058704
912,0.5161290322580645,0.875,0.0005953868
913,0.5483870967741935,0.875,0.0006661458
914,0.5806451612903225,0.875,0.0009214189
915,0.6129032258064516,0.875,0.0011124056
916,0.6451612903225806,0.875,0.0010958099
917,0.6774193548387096,0.875,0.0009106984
918,0.7096774193548387,0.875,0.00068356126
919,0.7419354838709677,0.875,0.0005168742
920,0.7741935483870968,0.875,0.0004436529
921,0.8064516129032258,0.875,0.00043976016
922,0.8387096774193548,0.875,0.0004582114
923,0.8709677419354839,0.875,0.00045910536
924,0.9032258064516129,0.875,0.00042450946
925,0.9354838709677419,0.875,0.00035743017
926,0.967741935483871,0.875,0.00027338788
927,1.0,0.875,0.00019347109
928,0.0,0.90625,0.00014828332
929,0.03225806451612903,0.90625,0.0007739223
930,0.06451612903225806,0.90625,0.0010772859
931,0.0967741935483871,0.90625,0.0010946175
932,0.12903225806451613,0.90625,0.0010939646
933,0.16129032258064516,0.90625,0.0012217384
934,0.1935483870967742,0.90625,0.0011043247
935,0.22580645161290322,0.90625,0.00064316165
936,0.25806451612903225,0.90625,0.00059819466
937,0.29032258064516125,0.90625,0.0010613748
938,0.3225806451612903,0.90625,0.0014804679
939,0.3548387096774194,0.90625,0.0016853228
940,0.3870967741935484,0.90625,0.0016081585
941,0.4193548387096774,0.90625,0.0013675368
942,0.45161290322580644,0.90625,0.0010966898
943,0.4838709677419355,0.90625,0.0007807378
944,0.5161290322580645,0.90625,0.0005020377
945,0.5483870967741935,0.90625,0.00042801868
946,0.5806451612903225,0.90625,0.00060478644
947,0.6129032258064516,0.90625,0.00086069934
948,0.6451612903225806,0.90625,0.0009798256
949,0.6774193548387096,0.90625,0.00089141296
950,0.7096774193548387,0.90625,0.00067607913
951,0.7419354838709677,0.90625,0.00045844633
952,0.7741935483870968,0.90625,0.0003194589
953,0.8064516129032258,0.90625,0.00027414272
954,0.8387096774193548,0.90625,0.00029182946
955,0.8709677419354839,0.90625,0.00032754673
956,0.9032258064516129,0.90625,0.00034557254
957,0.9354838709677419,0.90625,0.00033010868
958,0.967741935483871,0.90625,0.00028490162
959,1.0,0.90625,0.00022567995
960,0.0,0.9375,0.00028102286
961,0.03225806451612903,0.9375,0.00071381923
962,0.06451612903225806,0.9375,0.0008874657
963,0.0967741935483871,0.9375,0.0008898489
964,0.12903225806451613,0.9375,0.00089089735
965,0.16129032258064516,0.9375,0.00085005455
966,0.1935483870967742,0.9375,0.00054256234
967,0.22580645161290322,0.9375,0.00013362669
968,0.25806451612903225,0.9375,0.0001769671
969,0.29032258064516125,0.9375,0.0006783917
970,0.3225806451612903,0.9375,0.0011839756
971,0.3548387096774194,0.9375,0.0014641098
972,0.3870967741935484,0.9375,0.0014699555
973,0.4193548387096774,0.9375,0.001298981
974,0.45161290322580644,0.9375,0.0010680072
975,0.4838709677419355,0.9375,0.00077315525
976,0.5161290322580645,0.9375,0.0004546711
977,0.5483870967741935,0.9375,0.00025767472
978,0.5806451612903225,0.9375,0.00030892453
979,0.6129032258064516,0.9375,0.0005549318
980,0.6451612903225806,0.9375,0.00078581704
981,0.6774193548387096,0.9375,0.00083128037
982,0.7096774193548387,0.9375,0.0006835689
983,0.7419354838709677,0.9375,0.00045134747
984,0.7741935483870968,0.9375,0.00025172098
985,0.8064516129032258,0.9375,0.00014495666
986,0.8387096774193548,0.9375,0.00013076441
987,0.8709677419354839,0.9375,0.00017312764
988,0.9032258064516129,0.9375,0.00022877626
989,0.9354838709677419,0.9375,0.00026594452
990,0.967741935483871,0.9375,0.0002714362
991,1.0,0.9375,0.00024859048
992,0.0,0.96875,0.0004162807
993,0.03225806451612903,0.96875,0.00060173974
994,0.06451612903225806,0.96875,0.0006349
995,0.0967741935483871,0.96875,0.000585341
996,0.12903225806451613,0.96875,0.0005195822
997,0.16129032258064516,0.96875,0.0003602004
998,0.1935483870967742,0.96875,5.769427e-05
999,0.22580645161290322,0.96875,-0.00020192252
1000,0.25806451612903225,0.96875,-0.0001232632
1001,0.29032258064516125,0.96875,0.00025977957
1002,0.3225806451612903,0.96875,0.0006851882
1003,0.3548387096774194,0.96875,0.000989975
1004,0.3870967741935484,0.96875,0.0011276598
1005,0.4193548387096774,0.96875,0.0011188681
1006,0.45161290322580644,0.96875,0.0009995775
1007,0.4838709677419355,0.96875,0.00076242327
1008,0.5161290322580645,0.96875,0.00043309157
1009,0.5483870967741935,0.96875,0.00013926119
1010,0.5806451612903225,0.96875,4.7357666e-05
1011,0.6129032258064516,0.96875,0.0002149762
1012,0.6451612903225806,0.96875,0.00050548336
1013,0.6774193548387096,0.96875,0.0006989531
1014,0.7096774193548387,0.96875,0.0006788037
1015,0.7419354838709677,0.96875,0.00048963865
1016,0.7741935483870968,0.96875,0.0002566696
1017,0.8064516129032258,0.96875,8.4417596e-05
1018,0.8387096774193548,0.96875,1.457952e-05
1019,0.8709677419354839,0.96875,3.39392e-05
1020,0.9032258064516129,0.96875,0.00010255424
1021,0.9354838709677419,0.96875,0.00017950597
1022,0.967741935483871,0.96875,0.00023599702
1023,1.0,0.96875,0.00026078895


==> visu/tikz_csvs_two_dim/result_best_run_NSV_two_dim/cfg.json <==
{"example": "NSV_two_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 5000, "weight_testfn_obs": 5000, "weight_gap_term": 0.0005, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.003, "lr_testfn": 0.0047, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 17112, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-09_21-12-25_880778_1247257/artifacts/2024-10-09_21-12-27/fn_2024-10-09_21-12-27/working_dirs/fn_6cb1d_00007_7_example=NSV_two_dim_2024-10-09_21-12-28", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_two_dim/result_best_run_NSV_two_dim/diff.csv <==
,X_x,X_y,value
0,-1.0,-1.0,-0.12148523
1,-0.935483870967742,-1.0,-0.027094364
2,-0.8709677419354839,-1.0,-0.014963865
3,-0.8064516129032258,-1.0,-0.02513647
4,-0.7419354838709677,-1.0,-0.030216813
5,-0.6774193548387097,-1.0,-0.02839899
6,-0.6129032258064516,-1.0,-0.02316618
7,-0.5483870967741935,-1.0,-0.01695013
8,-0.4838709677419355,-1.0,-0.011213541
9,-0.4193548387096775,-1.0,-0.0068511367
10,-0.3548387096774194,-1.0,-0.0042542815
11,-0.29032258064516125,-1.0,-0.0033501387
12,-0.22580645161290325,-1.0,-0.0037311316
13,-0.16129032258064524,-1.0,-0.0048214197
14,-0.09677419354838712,-1.0,-0.0060418844
15,-0.032258064516129004,-1.0,-0.006921828
16,0.032258064516129004,-1.0,-0.0071545243
17,0.09677419354838701,-1.0,-0.0065945387
18,0.16129032258064502,-1.0,-0.00522691
19,0.22580645161290325,-1.0,-0.003132224
20,0.29032258064516125,-1.0,-0.00046932697
21,0.35483870967741926,-1.0,0.002527237
22,0.4193548387096775,-1.0,0.005527675
23,0.4838709677419355,-1.0,0.008056045
24,0.5483870967741935,-1.0,0.00944531
25,0.6129032258064515,-1.0,0.008992672
26,0.6774193548387095,-1.0,0.006837368
27,0.7419354838709677,-1.0,0.005956769
28,0.8064516129032258,-1.0,0.013364553
29,0.8709677419354838,-1.0,0.03193617
30,0.935483870967742,-1.0,0.034596205
31,1.0,-1.0,-0.04949975
32,-1.0,-0.9375,-0.016151667
33,-0.935483870967742,-0.9375,0.0747695
34,-0.8709677419354839,-0.9375,0.07325685
35,-0.8064516129032258,-0.9375,0.03606808
36,-0.7419354838709677,-0.9375,0.009352446
37,-0.6774193548387097,-0.9375,0.0036081076
38,-0.6129032258064516,-0.9375,0.009968758
39,-0.5483870967741935,-0.9375,0.019154787
40,-0.4838709677419355,-0.9375,0.026527286
41,-0.4193548387096775,-0.9375,0.03061527
42,-0.3548387096774194,-0.9375,0.03138256
43,-0.29032258064516125,-0.9375,0.029416144
44,-0.22580645161290325,-0.9375,0.025595456
45,-0.16129032258064524,-0.9375,0.020908415
46,-0.09677419354838712,-0.9375,0.016302824
47,-0.032258064516129004,-0.9375,0.012560338
48,0.032258064516129004,-0.9375,0.0102137625
49,0.09677419354838701,-0.9375,0.009511411
50,0.16129032258064502,-0.9375,0.010418475
51,0.22580645161290325,-0.9375,0.012623906
52,0.29032258064516125,-0.9375,0.0155515075
53,0.35483870967741926,-0.9375,0.018444061
54,0.4193548387096775,-0.9375,0.020672202
55,0.4838709677419355,-0.9375,0.022349536
56,0.5483870967741935,-0.9375,0.024940193
57,0.6129032258064515,-0.9375,0.030282855
58,0.6774193548387095,-0.9375,0.03760755
59,0.7419354838709677,-0.9375,0.044461966
60,0.8064516129032258,-0.9375,0.052024603
61,0.8709677419354838,-0.9375,0.06483996
62,0.935483870967742,-0.9375,0.07419658
63,1.0,-0.9375,0.034052134
64,-1.0,-0.875,-0.027580023
65,-0.935483870967742,-0.875,0.047257423
66,-0.8709677419354839,-0.875,0.041808605
67,-0.8064516129032258,-0.875,0.0005687475
68,-0.7419354838709677,-0.875,-0.029806495
69,-0.6774193548387097,-0.875,-0.03676504
70,-0.6129032258064516,-0.875,-0.028648198
71,-0.5483870967741935,-0.875,-0.015852213
72,-0.4838709677419355,-0.875,-0.0047243237
73,-0.4193548387096775,-0.875,0.0021659136
74,-0.3548387096774194,-0.875,0.004444897
75,-0.29032258064516125,-0.875,0.0028287172
76,-0.22580645161290325,-0.875,-0.0014588237
77,-0.16129032258064524,-0.875,-0.0070017874
78,-0.09677419354838712,-0.875,-0.012411445
79,-0.032258064516129004,-0.875,-0.016512305
80,0.032258064516129004,-0.875,-0.018499509
81,0.09677419354838701,-0.875,-0.018075138
82,0.16129032258064502,-0.875,-0.015529633
83,0.22580645161290325,-0.875,-0.011756122
84,0.29032258064516125,-0.875,-0.00807634
85,0.35483870967741926,-0.875,-0.00574255
86,0.4193548387096775,-0.875,-0.0052132905
87,0.4838709677419355,-0.875,-0.005761862
88,0.5483870967741935,-0.875,-0.0054611564
89,0.6129032258064515,-0.875,-0.0015082359
90,0.6774193548387095,-0.875,0.006619394
91,0.7419354838709677,-0.875,0.014843464
92,0.8064516129032258,-0.875,0.019958854
93,0.8709677419354838,-0.875,0.024836421
94,0.935483870967742,-0.875,0.030777812
95,1.0,-0.875,0.014950991
96,-1.0,-0.8125,-0.036186457
97,-0.935483870967742,-0.8125,0.016373396
98,-0.8709677419354839,-0.8125,0.010325789
99,-0.8064516129032258,-0.8125,-0.018333912
100,-0.7419354838709677,-0.8125,-0.03627515
101,-0.6774193548387097,-0.8125,-0.044695437
102,-0.6129032258064516,-0.8125,-0.04630816
103,-0.5483870967741935,-0.8125,-0.041333884
104,-0.4838709677419355,-0.8125,-0.033652276
105,-0.4193548387096775,-0.8125,-0.027053535
106,-0.3548387096774194,-0.8125,-0.023412526
107,-0.29032258064516125,-0.8125,-0.022953019
108,-0.22580645161290325,-0.8125,-0.024880111
109,-0.16129032258064524,-0.8125,-0.027892694
110,-0.09677419354838712,-0.8125,-0.030570224
111,-0.032258064516129004,-0.8125,-0.031699315
112,0.032258064516129004,-0.8125,-0.030565575
113,0.09677419354838701,-0.8125,-0.027193397
114,0.16129032258064502,-0.8125,-0.022437349
115,0.22580645161290325,-0.8125,-0.017778456
116,0.29032258064516125,-0.8125,-0.014680192
117,0.35483870967741926,-0.8125,-0.013683468
118,0.4193548387096775,-0.8125,-0.014016211
119,0.4838709677419355,-0.8125,-0.014412552
120,0.5483870967741935,-0.8125,-0.013895363
121,0.6129032258064515,-0.8125,-0.011030078
122,0.6774193548387095,-0.8125,-0.0047433376
123,0.7419354838709677,-0.8125,0.002380848
124,0.8064516129032258,-0.8125,0.005916953
125,0.8709677419354838,-0.8125,0.006070018
126,0.935483870967742,-0.8125,0.00703907
127,1.0,-0.8125,0.001601696
128,-1.0,-0.75,-0.030359983
129,-0.935483870967742,-0.75,0.0026415586
130,-0.8709677419354839,-0.75,-0.0011390448
131,-0.8064516129032258,-0.75,-0.015215814
132,-0.7419354838709677,-0.75,-0.022422194
133,-0.6774193548387097,-0.75,-0.025657594
134,-0.6129032258064516,-0.75,-0.02924776
135,-0.5483870967741935,-0.75,-0.030625373
136,-0.4838709677419355,-0.75,-0.028502375
137,-0.4193548387096775,-0.75,-0.024668157
138,-0.3548387096774194,-0.75,-0.021210834
139,-0.29032258064516125,-0.75,-0.019125253
140,-0.22580645161290325,-0.75,-0.01833056
141,-0.16129032258064524,-0.75,-0.018096529
142,-0.09677419354838712,-0.75,-0.017489672
143,-0.032258064516129004,-0.75,-0.015769951
144,0.032258064516129004,-0.75,-0.012719817
145,0.09677419354838701,-0.75,-0.008827008
146,0.16129032258064502,-0.75,-0.0051768646
147,0.22580645161290325,-0.75,-0.0029321462
148,0.29032258064516125,-0.75,-0.0025670677
149,0.35483870967741926,-0.75,-0.0034303963
150,0.4193548387096775,-0.75,-0.0042604953
151,0.4838709677419355,-0.75,-0.0042588413
152,0.5483870967741935,-0.75,-0.0032363832
153,0.6129032258064515,-0.75,-0.00090509653
154,0.6774193548387095,-0.75,0.0028434396
155,0.7419354838709677,-0.75,0.006764114
156,0.8064516129032258,-0.75,0.008014977
157,0.8709677419354838,-0.75,0.0057412386
158,0.935483870967742,-0.75,0.0038856268
159,1.0,-0.75,0.0034358501
160,-1.0,-0.6875,-0.021628618
161,-0.935483870967742,-0.6875,-0.0034115314
162,-0.8709677419354839,-0.6875,-0.0044927597
163,-0.8064516129032258,-0.6875,-0.008390129
164,-0.7419354838709677,-0.6875,-0.009947956
165,-0.6774193548387097,-0.6875,-0.010060489
166,-0.6129032258064516,-0.6875,-0.010718942
167,-0.5483870967741935,-0.6875,-0.012008041
168,-0.4838709677419355,-0.6875,-0.012401238
169,-0.4193548387096775,-0.6875,-0.011315852
170,-0.3548387096774194,-0.6875,-0.009362578
171,-0.29032258064516125,-0.6875,-0.007277727
172,-0.22580645161290325,-0.6875,-0.005339481
173,-0.16129032258064524,-0.6875,-0.0033987463
174,-0.09677419354838712,-0.6875,-0.0011540316
175,-0.032258064516129004,-0.6875,0.0015576966
176,0.032258064516129004,-0.6875,0.0045515485
177,0.09677419354838701,-0.6875,0.0072516873
178,0.16129032258064502,-0.6875,0.008909844
179,0.22580645161290325,-0.6875,0.009061024
180,0.29032258064516125,-0.6875,0.007930666
181,0.35483870967741926,-0.6875,0.00636369
182,0.4193548387096775,-0.6875,0.005200878
183,0.4838709677419355,-0.6875,0.0048880726
184,0.5483870967741935,-0.6875,0.005844027
185,0.6129032258064515,-0.6875,0.008221418
186,0.6774193548387095,-0.6875,0.011006564
187,0.7419354838709677,-0.6875,0.01257205
188,0.8064516129032258,-0.6875,0.011361301
189,0.8709677419354838,-0.6875,0.0072167516
190,0.935483870967742,-0.6875,0.004014969
191,1.0,-0.6875,0.0069053173
192,-1.0,-0.625,-0.015048981
193,-0.935483870967742,-0.625,-0.0068148375
194,-0.8709677419354839,-0.625,-0.005870819
195,-0.8064516129032258,-0.625,-0.0040792823
196,-0.7419354838709677,-0.625,-0.0020459294
197,-0.6774193548387097,-0.625,-0.0005186498
198,-0.6129032258064516,-0.625,0.0005812347
199,-0.5483870967741935,-0.625,0.00073194504
200,-0.4838709677419355,-0.625,0.0004235804
201,-0.4193548387096775,-0.625,0.00041163713
202,-0.3548387096774194,-0.625,0.0009171739
203,-0.29032258064516125,-0.625,0.0018521659
204,-0.22580645161290325,-0.625,0.0031261444
205,-0.16129032258064524,-0.625,0.0047342815
206,-0.09677419354838712,-0.625,0.0066667236
207,-0.032258064516129004,-0.625,0.008806409
208,0.032258064516129004,-0.625,0.010872679
209,0.09677419354838701,-0.625,0.012453664
210,0.16129032258064502,-0.625,0.013152495
211,0.22580645161290325,-0.625,0.01281368
212,0.29032258064516125,-0.625,0.011667322
213,0.35483870967741926,-0.625,0.010171637
214,0.4193548387096775,-0.625,0.008748695
215,0.4838709677419355,-0.625,0.007999241
216,0.5483870967741935,-0.625,0.008914545
217,0.6129032258064515,-0.625,0.011658847
218,0.6774193548387095,-0.625,0.014575362
219,0.7419354838709677,-0.625,0.015391022
220,0.8064516129032258,-0.625,0.012614667
221,0.8709677419354838,-0.625,0.006734371
222,0.935483870967742,-0.625,0.002256155
223,1.0,-0.625,0.0069510937
224,-1.0,-0.5625,-0.011370659
225,-0.935483870967742,-0.5625,-0.009264767
226,-0.8709677419354839,-0.5625,-0.0071540475
227,-0.8064516129032258,-0.5625,-0.0026797652
228,-0.7419354838709677,-0.5625,0.0014773011
229,-0.6774193548387097,-0.5625,0.0043479204
230,-0.6129032258064516,-0.5625,0.0064328164
231,-0.5483870967741935,-0.5625,0.007532954
232,-0.4838709677419355,-0.5625,0.007464923
233,-0.4193548387096775,-0.5625,0.007049732
234,-0.3548387096774194,-0.5625,0.0068720803
235,-0.29032258064516125,-0.5625,0.0069457423
236,-0.22580645161290325,-0.5625,0.007173024
237,-0.16129032258064524,-0.5625,0.007527708
238,-0.09677419354838712,-0.5625,0.008029055
239,-0.032258064516129004,-0.5625,0.008677598
240,0.032258064516129004,-0.5625,0.009420093
241,0.09677419354838701,-0.5625,0.010143798
242,0.16129032258064502,-0.5625,0.010682411
243,0.22580645161290325,-0.5625,0.0108541325
244,0.29032258064516125,-0.5625,0.010516485
245,0.35483870967741926,-0.5625,0.009612635
246,0.4193548387096775,-0.5625,0.0084018335
247,0.4838709677419355,-0.5625,0.007879652
248,0.5483870967741935,-0.5625,0.009277135
249,0.6129032258064515,-0.5625,0.0123426765
250,0.6774193548387095,-0.5625,0.01505515
251,0.7419354838709677,-0.5625,0.0151587725
252,0.8064516129032258,-0.5625,0.01131779
253,0.8709677419354838,-0.5625,0.0042746663
254,0.935483870967742,-0.5625,-0.0011264682
255,1.0,-0.5625,0.0042943954
256,-1.0,-0.5,-0.009771764
257,-0.935483870967742,-0.5,-0.011190951
258,-0.8709677419354839,-0.5,-0.008672595
259,-0.8064516129032258,-0.5,-0.0032743514
260,-0.7419354838709677,-0.5,0.0018149912
261,-0.6774193548387097,-0.5,0.005569637
262,-0.6129032258064516,-0.5,0.008289129
263,-0.5483870967741935,-0.5,0.009918153
264,-0.4838709677419355,-0.5,0.010129221
265,-0.4193548387096775,-0.5,0.009165641
266,-0.3548387096774194,-0.5,0.007996177
267,-0.29032258064516125,-0.5,0.0071185287
268,-0.22580645161290325,-0.5,0.0063934354
269,-0.16129032258064524,-0.5,0.00560663
270,-0.09677419354838712,-0.5,0.0047494625
271,-0.032258064516129004,-0.5,0.0040297857
272,0.032258064516129004,-0.5,0.0037539203
273,0.09677419354838701,-0.5,0.0041492586
274,0.16129032258064502,-0.5,0.0051756436
275,0.22580645161290325,-0.5,0.0064357547
276,0.29032258064516125,-0.5,0.0073088463
277,0.35483870967741926,-0.5,0.0073674377
278,0.4193548387096775,-0.5,0.006983783
279,0.4838709677419355,-0.5,0.0074459985
280,0.5483870967741935,-0.5,0.009649575
281,0.6129032258064515,-0.5,0.012607336
282,0.6774193548387095,-0.5,0.014143854
283,0.7419354838709677,-0.5,0.012586862
284,0.8064516129032258,-0.5,0.007390082
285,0.8709677419354838,-0.5,-0.00023204088
286,0.935483870967742,-0.5,-0.005447924
287,1.0,-0.5,0.0010869503
288,-1.0,-0.4375,-0.0091452
289,-0.935483870967742,-0.4375,-0.012500823
290,-0.8709677419354839,-0.4375,-0.010161698
291,-0.8064516129032258,-0.4375,-0.0048737824
292,-0.7419354838709677,-0.4375,0.00029103458
293,-0.6774193548387097,-0.4375,0.0043671876
294,-0.6129032258064516,-0.4375,0.0074504092
295,-0.5483870967741935,-0.4375,0.00931146
296,-0.4838709677419355,-0.4375,0.009629404
297,-0.4193548387096775,-0.4375,0.008441524
298,-0.3548387096774194,-0.4375,0.006168112
299,-0.29032258064516125,-0.4375,0.0036772173
300,-0.22580645161290325,-0.4375,0.0015322268
301,-0.16129032258064524,-0.4375,0.0005713552
302,-0.09677419354838712,-0.4375,0.00013960898
303,-0.032258064516129004,-0.4375,-0.00034490228
304,0.032258064516129004,-0.4375,-0.0008160472
305,0.09677419354838701,-0.4375,-0.0008852482
306,0.16129032258064502,-0.4375,-0.00020423532
307,0.22580645161290325,-0.4375,0.0013872385
308,0.29032258064516125,-0.4375,0.0035152715
309,0.35483870967741926,-0.4375,0.004801467
310,0.4193548387096775,-0.4375,0.0057914415
311,0.4838709677419355,-0.4375,0.007667577
312,0.5483870967741935,-0.4375,0.010548674
313,0.6129032258064515,-0.4375,0.012825169
314,0.6774193548387095,-0.4375,0.012527451
315,0.7419354838709677,-0.4375,0.008815363
316,0.8064516129032258,-0.4375,0.0021579564
317,0.8709677419354838,-0.4375,-0.005553484
318,0.935483870967742,-0.4375,-0.00955677
319,1.0,-0.4375,-0.0010439754
320,-1.0,-0.375,-0.008680463
321,-0.935483870967742,-0.375,-0.012945473
322,-0.8709677419354839,-0.375,-0.011117786
323,-0.8064516129032258,-0.375,-0.006520152
324,-0.7419354838709677,-0.375,-0.0018306971
325,-0.6774193548387097,-0.375,0.0021019503
326,-0.6129032258064516,-0.375,0.0052432343
327,-0.5483870967741935,-0.375,0.007206578
328,-0.4838709677419355,-0.375,0.00735873
329,-0.4193548387096775,-0.375,0.0057459977
330,-0.3548387096774194,-0.375,0.0027767846
331,-0.29032258064516125,-0.375,-0.0005560219
332,-0.22580645161290325,-0.375,-0.001960367
333,-0.16129032258064524,-0.375,-0.0020532608
334,-0.09677419354838712,-0.375,-0.0017223656
335,-0.032258064516129004,-0.375,-0.0015586913
336,0.032258064516129004,-0.375,-0.0016126633
337,0.09677419354838701,-0.375,-0.0016293824
338,0.16129032258064502,-0.375,-0.0014508367
339,0.22580645161290325,-0.375,-0.0011258125
340,0.29032258064516125,-0.375,-0.00041240454
341,0.35483870967741926,-0.375,0.0017874667
342,0.4193548387096775,-0.375,0.004604211
343,0.4838709677419355,-0.375,0.007987559
344,0.5483870967741935,-0.375,0.0112256
345,0.6129032258064515,-0.375,0.012592725
346,0.6774193548387095,-0.375,0.010711543
347,0.7419354838709677,-0.375,0.005442381
348,0.8064516129032258,-0.375,-0.002121061
349,0.8709677419354838,-0.375,-0.009568721
350,0.935483870967742,-0.375,-0.012099445
351,1.0,-0.375,-0.0015383959
352,-1.0,-0.3125,-0.008008301
353,-0.935483870967742,-0.3125,-0.012355685
354,-0.8709677419354839,-0.3125,-0.011088401
355,-0.8064516129032258,-0.3125,-0.0074169487
356,-0.7419354838709677,-0.3125,-0.003476128
357,-0.6774193548387097,-0.3125,4.3272972e-05
358,-0.6129032258064516,-0.3125,0.0029923841
359,-0.5483870967741935,-0.3125,0.0048824623
360,-0.4838709677419355,-0.3125,0.0048039164
361,-0.4193548387096775,-0.3125,0.0023592813
362,-0.3548387096774194,-0.3125,-0.0010790825
363,-0.29032258064516125,-0.3125,-0.0022285879
364,-0.22580645161290325,-0.3125,-0.0022590458
365,-0.16129032258064524,-0.3125,-0.002035886
366,-0.09677419354838712,-0.3125,-0.0016482472
367,-0.032258064516129004,-0.3125,-0.0011430681
368,0.032258064516129004,-0.3125,-0.0006865263
369,0.09677419354838701,-0.3125,-0.00043803453
370,0.16129032258064502,-0.3125,-0.00058972836
371,0.22580645161290325,-0.3125,-0.0012666583
372,0.29032258064516125,-0.3125,-0.0020073652
373,0.35483870967741926,-0.3125,-0.0012467504
374,0.4193548387096775,-0.3125,0.0028359992
375,0.4838709677419355,-0.3125,0.0074591246
376,0.5483870967741935,-0.3125,0.010821886
377,0.6129032258064515,-0.3125,0.0116771385
378,0.6774193548387095,-0.3125,0.00932622
379,0.7419354838709677,-0.3125,0.0038112253
380,0.8064516129032258,-0.3125,-0.0038450211
381,0.8709677419354838,-0.3125,-0.010979235
382,0.935483870967742,-0.3125,-0.012541652
383,1.0,-0.3125,-0.00072294474
384,-1.0,-0.25,-0.0070970654
385,-0.935483870967742,-0.25,-0.010772705
386,-0.8709677419354839,-0.25,-0.009907901
387,-0.8064516129032258,-0.25,-0.0071792305
388,-0.7419354838709677,-0.25,-0.0040781796
389,-0.6774193548387097,-0.25,-0.0010816529
390,-0.6129032258064516,-0.25,0.0015603043
391,-0.5483870967741935,-0.25,0.003230798
392,-0.4838709677419355,-0.25,0.0028700903
393,-0.4193548387096775,-0.25,-0.00024038553
394,-0.3548387096774194,-0.25,-0.002408892
395,-0.29032258064516125,-0.25,-0.0025547147
396,-0.22580645161290325,-0.25,-0.0015763342
397,-0.16129032258064524,-0.25,-0.00066486
398,-0.09677419354838712,-0.25,-0.00035899878
399,-0.032258064516129004,-0.25,-0.00029462576
400,0.032258064516129004,-0.25,-7.504225e-05
401,0.09677419354838701,-0.25,0.00016820431
402,0.16129032258064502,-0.25,-1.7344952e-05
403,0.22580645161290325,-0.25,-0.00086951256
404,0.29032258064516125,-0.25,-0.0019298792
405,0.35483870967741926,-0.25,-0.0019410849
406,0.4193548387096775,-0.25,0.00078999996
407,0.4838709677419355,-0.25,0.0059197918
408,0.5483870967741935,-0.25,0.009336579
409,0.6129032258064515,-0.25,0.010410909
410,0.6774193548387095,-0.25,0.00873398
411,0.7419354838709677,-0.25,0.0039613545
412,0.8064516129032258,-0.25,-0.003280878
413,0.8709677419354838,-0.25,-0.010198951
414,0.935483870967742,-0.25,-0.011445612
415,1.0,-0.25,0.0006464124
416,-1.0,-0.1875,-0.006083429
417,-0.935483870967742,-0.1875,-0.0084763765
418,-0.8709677419354839,-0.1875,-0.007787794
419,-0.8064516129032258,-0.1875,-0.0059440434
420,-0.7419354838709677,-0.1875,-0.0037477687
421,-0.6774193548387097,-0.1875,-0.0013873167
422,-0.6129032258064516,-0.1875,0.0008568652
423,-0.5483870967741935,-0.1875,0.0022368026
424,-0.4838709677419355,-0.1875,0.0015796927
425,-0.4193548387096775,-0.1875,-0.0007021427
426,-0.3548387096774194,-0.1875,-0.0014708638
427,-0.29032258064516125,-0.1875,-0.0016274452
428,-0.22580645161290325,-0.1875,-0.001172483
429,-0.16129032258064524,-0.1875,-0.00021189451
430,-0.09677419354838712,-0.1875,0.0005006194
431,-0.032258064516129004,-0.1875,0.00043010712
432,0.032258064516129004,-0.1875,-0.00011599064
433,0.09677419354838701,-0.1875,-0.00057035685
434,0.16129032258064502,-0.1875,-0.00076812506
435,0.22580645161290325,-0.1875,-0.0008904338
436,0.29032258064516125,-0.1875,-0.0010795593
437,0.35483870967741926,-0.1875,-0.0010821819
438,0.4193548387096775,-0.1875,0.000119268894
439,0.4838709677419355,-0.1875,0.004198363
440,0.5483870967741935,-0.1875,0.007851858
441,0.6129032258064515,-0.1875,0.009547163
442,0.6774193548387095,-0.1875,0.00872175
443,0.7419354838709677,-0.1875,0.0046844706
444,0.8064516129032258,-0.1875,-0.00206244
445,0.8709677419354838,-0.1875,-0.008708358
446,0.935483870967742,-0.1875,-0.009924173
447,1.0,-0.1875,0.0018128753
448,-1.0,-0.125,-0.0051323175
449,-0.935483870967742,-0.125,-0.0059315264
450,-0.8709677419354839,-0.125,-0.0052163303
451,-0.8064516129032258,-0.125,-0.0041776597
452,-0.7419354838709677,-0.125,-0.0029788166
453,-0.6774193548387097,-0.125,-0.0014699437
454,-0.6129032258064516,-0.125,0.00015655346
455,-0.5483870967741935,-0.125,0.0011073169
456,-0.4838709677419355,-0.125,0.0001398921
457,-0.4193548387096775,-0.125,-0.00055378675
458,-0.3548387096774194,-0.125,-2.7656555e-05
459,-0.29032258064516125,-0.125,-3.0875206e-05
460,-0.22580645161290325,-0.125,-0.0006057024
461,-0.16129032258064524,-0.125,-0.0009953976
462,-0.09677419354838712,-0.125,-0.00083869696
463,-0.032258064516129004,-0.125,-0.00053471327
464,0.032258064516129004,-0.125,-0.00054097176
465,0.09677419354838701,-0.125,-0.00075405836
466,0.16129032258064502,-0.125,-0.0007765889
467,0.22580645161290325,-0.125,-0.00052696466
468,0.29032258064516125,-0.125,-0.00037300587
469,0.35483870967741926,-0.125,-0.00056672096
470,0.4193548387096775,-0.125,-0.00032442808
471,0.4838709677419355,-0.125,0.0025888085
472,0.5483870967741935,-0.125,0.0069268164
473,0.6129032258064515,-0.125,0.009162189
474,0.6774193548387095,-0.125,0.008651163
475,0.7419354838709677,-0.125,0.004909113
476,0.8064516129032258,-0.125,-0.0013950169
477,0.8709677419354838,-0.125,-0.007645577
478,0.935483870967742,-0.125,-0.00885576
479,1.0,-0.125,0.002272725
480,-1.0,-0.0625,-0.0043575764
481,-0.935483870967742,-0.0625,-0.0036289692
482,-0.8709677419354839,-0.0625,-0.0027280748
483,-0.8064516129032258,-0.0625,-0.002307728
484,-0.7419354838709677,-0.0625,-0.002061598
485,-0.6774193548387097,-0.0625,-0.0015239976
486,-0.6129032258064516,-0.0625,-0.00071646087
487,-0.5483870967741935,-0.0625,-0.00036064303
488,-0.4838709677419355,-0.0625,-0.001555562
489,-0.4193548387096775,-0.0625,-0.0010958314
490,-0.3548387096774194,-0.0625,0.0003553033
491,-0.29032258064516125,-0.0625,0.00069981813
492,-0.22580645161290325,-0.0625,-0.00039350986
493,-0.16129032258064524,-0.0625,-0.0019809008
494,-0.09677419354838712,-0.0625,-0.002893865
495,-0.032258064516129004,-0.0625,-0.0026278496
496,0.032258064516129004,-0.0625,-0.0014664531
497,0.09677419354838701,-0.0625,-8.4877014e-05
498,0.16129032258064502,-0.0625,0.0008704066
499,0.22580645161290325,-0.0625,0.0010178089
500,0.29032258064516125,-0.0625,0.00030088425
501,0.35483870967741926,-0.0625,-0.0008891821
502,0.4193548387096775,-0.0625,-0.0013743043
503,0.4838709677419355,-0.0625,0.0009391904
504,0.5483870967741935,-0.0625,0.005750353
505,0.6129032258064515,-0.0625,0.008199917
506,0.6774193548387095,-0.0625,0.0077606477
507,0.7419354838709677,-0.0625,0.004342504
508,0.8064516129032258,-0.0625,-0.0013775378
509,0.8709677419354838,-0.0625,-0.007177055
510,0.935483870967742,-0.0625,-0.00847739
511,1.0,-0.0625,0.0018606186
512,-1.0,0.0,-0.003795445
513,-0.935483870967742,0.0,-0.001902461
514,-0.8709677419354839,0.0,-0.0007250607
515,-0.8064516129032258,0.0,-0.000632599
516,-0.7419354838709677,0.0,-0.001047723
517,-0.6774193548387097,0.0,-0.0012772009
518,-0.6129032258064516,0.0,-0.0011529308
519,-0.5483870967741935,0.0,-0.0012716658
520,-0.4838709677419355,0.0,-0.002579242
521,-0.4193548387096775,0.0,-0.0016799569
522,-0.3548387096774194,0.0,0.00021100044
523,-0.29032258064516125,0.0,0.0007998347
524,-0.22580645161290325,0.0,-0.00037622452
525,-0.16129032258064524,0.0,-0.002254784
526,-0.09677419354838712,0.0,-0.0033112764
527,-0.032258064516129004,0.0,-0.002785921
528,0.032258064516129004,0.0,-0.0011103153
529,0.09677419354838701,0.0,0.0006650686
530,0.16129032258064502,0.0,0.0016334057
531,0.22580645161290325,0.0,0.0013861656
532,0.29032258064516125,0.0,7.9870224e-05
533,0.35483870967741926,0.0,-0.0015510321
534,0.4193548387096775,0.0,-0.0022156239
535,0.4838709677419355,0.0,-0.00011193752
536,0.5483870967741935,0.0,0.0045559397
537,0.6129032258064515,0.0,0.006809773
538,0.6774193548387095,0.0,0.0064344183
539,0.7419354838709677,0.0,0.0035488084
540,0.8064516129032258,0.0,-0.0014389604
541,0.8709677419354838,0.0,-0.0068541467
542,0.935483870967742,0.0,-0.008509994
543,1.0,0.0,0.0007158518
544,-1.0,0.0625,-0.0034080148
545,-0.935483870967742,0.0625,-0.0008274615
546,-0.8709677419354839,0.0625,0.0006093383
547,-0.8064516129032258,0.0625,0.0006137341
548,-0.7419354838709677,0.0625,-0.00013526529
549,-0.6774193548387097,0.0625,-0.000799682
550,-0.6129032258064516,0.0625,-0.0010423493
551,-0.5483870967741935,0.0625,-0.0013105622
552,-0.4838709677419355,0.0625,-0.0025814772
553,-0.4193548387096775,0.0625,-0.0017130971
554,-0.3548387096774194,0.0625,0.00038945675
555,-0.29032258064516125,0.0625,0.0012796521
556,-0.22580645161290325,0.0625,0.0003529787
557,-0.16129032258064524,0.0625,-0.0013646483
558,-0.09677419354838712,0.0625,-0.0022765398
559,-0.032258064516129004,0.0625,-0.0016400218
560,0.032258064516129004,0.0625,-0.00015860796
561,0.09677419354838701,0.0625,0.00086557865
562,0.16129032258064502,0.0625,0.0007635355
563,0.22580645161290325,0.0625,-0.00024616718
564,0.29032258064516125,0.0625,-0.0015778542
565,0.35483870967741926,0.0625,-0.0026106834
566,0.4193548387096775,0.0625,-0.0025542974
567,0.4838709677419355,0.0625,-2.3901463e-05
568,0.5483870967741935,0.0625,0.004385466
569,0.6129032258064515,0.0625,0.006299423
570,0.6774193548387095,0.0625,0.0059673823
571,0.7419354838709677,0.0625,0.0035697296
572,0.8064516129032258,0.0625,-0.00081704557
573,0.8709677419354838,0.0625,-0.0060912073
574,0.935483870967742,0.0625,-0.00848043
575,1.0,0.0625,-0.0008099675
576,-1.0,0.125,-0.0031084418
577,-0.935483870967742,0.125,-0.0003324151
578,-0.8709677419354839,0.125,0.0012413561
579,-0.8064516129032258,0.125,0.0012923777
580,-0.7419354838709677,0.125,0.0004669875
581,-0.6774193548387097,0.125,-0.00035545602
582,-0.6129032258064516,0.125,-0.00071856193
583,-0.5483870967741935,0.125,-0.0009215656
584,-0.4838709677419355,0.125,-0.00196141
585,-0.4193548387096775,0.125,-0.0017107129
586,-0.3548387096774194,0.125,0.00032758713
587,-0.29032258064516125,0.125,0.0015716553
588,-0.22580645161290325,0.125,0.0011385679
589,-0.16129032258064524,0.125,-0.0003016591
590,-0.09677419354838712,0.125,-0.0013751388
591,-0.032258064516129004,0.125,-0.0012726784
592,0.032258064516129004,0.125,-0.00044101477
593,0.09677419354838701,0.125,3.5643578e-05
594,0.16129032258064502,0.125,-0.0003954172
595,0.22580645161290325,0.125,-0.0014276505
596,0.29032258064516125,0.125,-0.002462864
597,0.35483870967741926,0.125,-0.0030094385
598,0.4193548387096775,0.125,-0.0023772717
599,0.4838709677419355,0.125,0.0009225607
600,0.5483870967741935,0.125,0.0050880727
601,0.6129032258064515,0.125,0.0069328565
602,0.6774193548387095,0.125,0.0068254136
603,0.7419354838709677,0.125,0.0048397332
604,0.8064516129032258,0.125,0.00081160665
605,0.8709677419354838,0.125,-0.0045970976
606,0.935483870967742,0.125,-0.008029401
607,1.0,0.125,-0.002275169
608,-1.0,0.1875,-0.002780795
609,-0.935483870967742,0.1875,-0.00033670664
610,-0.8709677419354839,0.1875,0.0011148155
611,-0.8064516129032258,0.1875,0.0012067258
612,-0.7419354838709677,0.1875,0.0005202517
613,-0.6774193548387097,0.1875,-0.000102926046
614,-0.6129032258064516,0.1875,-0.00019470975
615,-0.5483870967741935,0.1875,-6.4182095e-06
616,-0.4838709677419355,0.1875,-0.0004605743
617,-0.4193548387096775,0.1875,-0.0012501478
618,-0.3548387096774194,0.1875,4.1782856e-05
619,-0.29032258064516125,0.1875,0.0011661649
620,-0.22580645161290325,0.1875,0.0009986162
621,-0.16129032258064524,0.1875,-0.00022625923
622,-0.09677419354838712,0.1875,-0.0015200377
623,-0.032258064516129004,0.1875,-0.0020225644
624,0.032258064516129004,0.1875,-0.0016093254
625,0.09677419354838701,0.1875,-0.0008056164
626,0.16129032258064502,0.1875,-0.00024938583
627,0.22580645161290325,0.1875,-0.00034952164
628,0.29032258064516125,0.1875,-0.0011693239
629,0.35483870967741926,0.1875,-0.0021618605
630,0.4193548387096775,0.1875,-0.0018471479
631,0.4838709677419355,0.1875,0.0017931965
632,0.5483870967741935,0.1875,0.0054652286
633,0.6129032258064515,0.1875,0.007637847
634,0.6774193548387095,0.1875,0.008179825
635,0.7419354838709677,0.1875,0.006776534
636,0.8064516129032258,0.1875,0.0030452013
637,0.8709677419354838,0.1875,-0.0025990903
638,0.935483870967742,0.1875,-0.007103324
639,1.0,0.1875,-0.0032688975
640,-1.0,0.25,-0.0023074746
641,-0.935483870967742,0.25,-0.0006798506
642,-0.8709677419354839,0.25,0.000364393
643,-0.8064516129032258,0.25,0.00036537647
644,-0.7419354838709677,0.25,-0.0001449883
645,-0.6774193548387097,0.25,-0.00034139305
646,-0.6129032258064516,0.25,0.00021338835
647,-0.5483870967741935,0.25,0.001210737
648,-0.4838709677419355,0.25,0.0016625896
649,-0.4193548387096775,0.25,0.0004823804
650,-0.3548387096774194,0.25,0.00018948317
651,-0.29032258064516125,0.25,0.00041514635
652,-0.22580645161290325,0.25,-2.3722649e-05
653,-0.16129032258064524,0.25,-0.0011922121
654,-0.09677419354838712,0.25,-0.002488315
655,-0.032258064516129004,0.25,-0.0030994415
656,0.032258064516129004,0.25,-0.0024386048
657,0.09677419354838701,0.25,-0.00061786175
658,0.16129032258064502,0.25,0.0013418198
659,0.22580645161290325,0.25,0.0020730495
660,0.29032258064516125,0.25,0.0009860992
661,0.35483870967741926,0.25,-0.00090432167
662,0.4193548387096775,0.25,-0.0010385513
663,0.4838709677419355,0.25,0.0017818585
664,0.5483870967741935,0.25,0.0046666143
665,0.6129032258064515,0.25,0.0072631873
666,0.6774193548387095,0.25,0.008809619
667,0.7419354838709677,0.25,0.008334547
668,0.8064516129032258,0.25,0.005074084
669,0.8709677419354838,0.25,-0.00068840384
670,0.935483870967742,0.25,-0.005964488
671,1.0,0.25,-0.0035156608
672,-1.0,0.3125,-0.0015845895
673,-0.935483870967742,0.3125,-0.0011153817
674,-0.8709677419354839,0.3125,-0.00052431226
675,-0.8064516129032258,0.3125,-0.00054605305
676,-0.7419354838709677,0.3125,-0.00085295737
677,-0.6774193548387097,0.3125,-0.0006995201
678,-0.6129032258064516,0.3125,0.00033401698
679,-0.5483870967741935,0.3125,0.0019252971
680,-0.4838709677419355,0.3125,0.0030871239
681,-0.4193548387096775,0.3125,0.0026500328
682,-0.3548387096774194,0.3125,0.0005775094
683,-0.29032258064516125,0.3125,-0.0005052686
684,-0.22580645161290325,0.3125,-0.0012595057
685,-0.16129032258064524,0.3125,-0.002078116
686,-0.09677419354838712,0.3125,-0.0028538108
687,-0.032258064516129004,0.3125,-0.003057003
688,0.032258064516129004,0.3125,-0.0020241737
689,0.09677419354838701,0.3125,0.00023680925
690,0.16129032258064502,0.3125,0.0025475025
691,0.22580645161290325,0.3125,0.0033310652
692,0.29032258064516125,0.3125,0.002105713
693,0.35483870967741926,0.3125,0.00029599667
694,0.4193548387096775,0.3125,0.00040526234
695,0.4838709677419355,0.3125,0.0012467112
696,0.5483870967741935,0.3125,0.003030248
697,0.6129032258064515,0.3125,0.0057006404
698,0.6774193548387095,0.3125,0.008181274
699,0.7419354838709677,0.3125,0.00882332
700,0.8064516129032258,0.3125,0.0062489063
701,0.8709677419354838,0.3125,0.00055897236
702,0.935483870967742,0.3125,-0.005022347
703,1.0,0.3125,-0.002959311
704,-1.0,0.375,-0.0005554557
705,-0.935483870967742,0.375,-0.0014412999
706,-0.8709677419354839,0.375,-0.001090616
707,-0.8064516129032258,0.375,-0.0007338524
708,-0.7419354838709677,0.375,-0.00060242414
709,-0.6774193548387097,0.375,-0.0002702549
710,-0.6129032258064516,0.375,0.0006154701
711,-0.5483870967741935,0.375,0.0018711276
712,-0.4838709677419355,0.375,0.0027914643
713,-0.4193548387096775,0.375,0.0025819447
714,-0.3548387096774194,0.375,0.0008894632
715,-0.29032258064516125,0.375,-0.0013583302
716,-0.22580645161290325,0.375,-0.0019666553
717,-0.16129032258064524,0.375,-0.0017231703
718,-0.09677419354838712,0.375,-0.0013951063
719,-0.032258064516129004,0.375,-0.0011485815
720,0.032258064516129004,0.375,-0.00060635805
721,0.09677419354838701,0.375,0.0004811883
722,0.16129032258064502,0.375,0.0017085075
723,0.22580645161290325,0.375,0.0023379326
724,0.29032258064516125,0.375,0.002236724
725,0.35483870967741926,0.375,0.0023626515
726,0.4193548387096775,0.375,0.0018143561
727,0.4838709677419355,0.375,0.0012120008
728,0.5483870967741935,0.375,0.0017653294
729,0.6129032258064515,0.375,0.0039073154
730,0.6774193548387095,0.375,0.0067506954
731,0.7419354838709677,0.375,0.008253574
732,0.8064516129032258,0.375,0.006350249
733,0.8709677419354838,0.375,0.0008299053
734,0.935483870967742,0.375,-0.004622638
735,1.0,0.375,-0.0018181801
736,-1.0,0.4375,0.00073081255
737,-0.935483870967742,0.4375,-0.0015053749
738,-0.8709677419354839,0.4375,-0.0011735857
739,-0.8064516129032258,0.4375,1.9490719e-05
740,-0.7419354838709677,0.4375,0.0008817762
741,-0.6774193548387097,0.4375,0.0011879653
742,-0.6129032258064516,0.4375,0.001167573
743,-0.5483870967741935,0.4375,0.0009863004
744,-0.4838709677419355,0.4375,0.0005953666
745,-0.4193548387096775,0.4375,-6.429758e-05
746,-0.3548387096774194,0.4375,-0.00079219043
747,-0.29032258064516125,0.4375,-0.0011828262
748,-0.22580645161290325,0.4375,-0.001014173
749,-0.16129032258064524,0.4375,0.0002117753
750,-0.09677419354838712,0.4375,0.0013025403
751,-0.032258064516129004,0.4375,0.0012912154
752,0.032258064516129004,0.4375,0.00037145615
753,0.09677419354838701,0.4375,-0.0005404353
754,0.16129032258064502,0.4375,-0.00056004524
755,0.22580645161290325,0.4375,0.0007069111
756,0.29032258064516125,0.4375,0.002753524
757,0.35483870967741926,0.4375,0.0037071258
758,0.4193548387096775,0.4375,0.003290073
759,0.4838709677419355,0.4375,0.0022092815
760,0.5483870967741935,0.4375,0.0017341003
761,0.6129032258064515,0.4375,0.0028608218
762,0.6774193548387095,0.4375,0.0052751154
763,0.7419354838709677,0.4375,0.0069661885
764,0.8064516129032258,0.4375,0.0053633153
765,0.8709677419354838,0.4375,-4.4077635e-05
766,0.935483870967742,0.4375,-0.005001545
767,1.0,0.4375,-0.0006067753
768,-1.0,0.5,0.0019967556
769,-0.935483870967742,0.5,-0.0010300875
770,-0.8709677419354839,0.5,-0.00071787834
771,-0.8064516129032258,0.5,0.0014330745
772,-0.7419354838709677,0.5,0.0031498969
773,-0.6774193548387097,0.5,0.0032714307
774,-0.6129032258064516,0.5,0.0018318295
775,-0.5483870967741935,0.5,-0.0004592538
776,-0.4838709677419355,0.5,-0.0026752874
777,-0.4193548387096775,0.5,-0.003942225
778,-0.3548387096774194,0.5,-0.0036398713
779,-0.29032258064516125,0.5,-0.0016912166
780,-0.22580645161290325,0.5,0.0011701013
781,-0.16129032258064524,0.5,0.0035977298
782,-0.09677419354838712,0.5,0.004369885
783,-0.032258064516129004,0.5,0.0031652946
784,0.032258064516129004,0.5,0.00077812874
785,0.09677419354838701,0.5,-0.0013482862
786,0.16129032258064502,0.5,-0.0019717878
787,0.22580645161290325,0.5,-0.0007872556
788,0.29032258064516125,0.5,0.0014281329
789,0.35483870967741926,0.5,0.0033627208
790,0.4193548387096775,0.5,0.004025366
791,0.4838709677419355,0.5,0.003382869
792,0.5483870967741935,0.5,0.0024254918
793,0.6129032258064515,0.5,0.0024911165
794,0.6774193548387095,0.5,0.003930539
795,0.7419354838709677,0.5,0.005079299
796,0.8064516129032258,0.5,0.0032064319
797,0.8709677419354838,0.5,-0.0022126436
798,0.935483870967742,0.5,-0.006324053
799,1.0,0.5,-0.00010538101
800,-1.0,0.5625,0.0025601387
801,-0.935483870967742,0.5625,0.00038266182
802,-0.8709677419354839,0.5625,0.0005501509
803,-0.8064516129032258,0.5625,0.0031479
804,-0.7419354838709677,0.5625,0.005451858
805,-0.6774193548387097,0.5625,0.005350381
806,-0.6129032258064516,0.5625,0.00260441
807,-0.5483870967741935,0.5625,-0.0014981925
808,-0.4838709677419355,0.5625,-0.0050353035
809,-0.4193548387096775,0.5625,-0.0064046755
810,-0.3548387096774194,0.5625,-0.0050535053
811,-0.29032258064516125,0.5625,-0.0017058048
812,-0.22580645161290325,0.5625,0.002035208
813,-0.16129032258064524,0.5625,0.0045043593
814,-0.09677419354838712,0.5625,0.004737239
815,-0.032258064516129004,0.5625,0.0028249142
816,0.032258064516129004,0.5625,-0.00023643998
817,0.09677419354838701,0.5625,-0.0030248952
818,0.16129032258064502,0.5625,-0.0043000216
819,0.22580645161290325,0.5625,-0.003551118
820,0.29032258064516125,0.5625,-0.0012472663
821,0.35483870967741926,0.5625,0.0013926178
822,0.4193548387096775,0.5625,0.003076516
823,0.4838709677419355,0.5625,0.0032115951
824,0.5483870967741935,0.5625,0.0023317635
825,0.6129032258064515,0.5625,0.0017624944
826,0.6774193548387095,0.5625,0.0022601783
827,0.7419354838709677,0.5625,0.0025097728
828,0.8064516129032258,0.5625,-6.610155e-05
829,0.8709677419354838,0.5625,-0.005543649
830,0.935483870967742,0.5625,-0.008535206
831,1.0,0.5625,-0.0012176037
832,-1.0,0.625,0.0012936592
833,-0.935483870967742,0.625,0.0025646687
834,-0.8709677419354839,0.625,0.0028877854
835,-0.8064516129032258,0.625,0.004952371
836,-0.7419354838709677,0.625,0.007016748
837,-0.6774193548387097,0.625,0.0066530704
838,-0.6129032258064516,0.625,0.0033800006
839,-0.5483870967741935,0.625,-0.0011675209
840,-0.4838709677419355,0.625,-0.0045600533
841,-0.4193548387096775,0.625,-0.0051742345
842,-0.3548387096774194,0.625,-0.0031021386
843,-0.29032258064516125,0.625,0.00017042086
844,-0.22580645161290325,0.625,0.0028668568
845,-0.16129032258064524,0.625,0.0038372725
846,-0.09677419354838712,0.625,0.0028408058
847,-0.032258064516129004,0.625,0.00038831122
848,0.032258064516129004,0.625,-0.0025744569
849,0.09677419354838701,0.625,-0.0049932115
850,0.16129032258064502,0.625,-0.006024435
851,0.22580645161290325,0.625,-0.0053250864
852,0.29032258064516125,0.625,-0.003243018
853,0.35483870967741926,0.625,-0.0007494837
854,0.4193548387096775,0.625,0.0010025948
855,0.4838709677419355,0.625,0.0013431907
856,0.5483870967741935,0.625,0.00059361756
857,0.6129032258064515,0.625,-7.587671e-05
858,0.6774193548387095,0.625,6.335974e-05
859,0.7419354838709677,0.625,-0.0003528297
860,0.8064516129032258,0.625,-0.0036759377
861,0.8709677419354838,0.625,-0.009162366
862,0.935483870967742,0.625,-0.011101484
863,1.0,0.625,-0.004642248
864,-1.0,0.6875,-0.00273633
865,-0.935483870967742,0.6875,0.004253149
866,-0.8709677419354839,0.6875,0.0056712627
867,-0.8064516129032258,0.6875,0.0065223575
868,-0.7419354838709677,0.6875,0.007303059
869,-0.6774193548387097,0.6875,0.0065319836
870,-0.6129032258064516,0.6875,0.0038054883
871,-0.5483870967741935,0.6875,0.000620991
872,-0.4838709677419355,0.6875,-0.0010039061
873,-0.4193548387096775,0.6875,-0.0002529472
874,-0.3548387096774194,0.6875,0.0020055473
875,-0.29032258064516125,0.6875,0.0041427016
876,-0.22580645161290325,0.6875,0.004954532
877,-0.16129032258064524,0.6875,0.0041215643
878,-0.09677419354838712,0.6875,0.0020093843
879,-0.032258064516129004,0.6875,-0.0006844066
880,0.032258064516129004,0.6875,-0.0031977557
881,0.09677419354838701,0.6875,-0.0048791245
882,0.16129032258064502,0.6875,-0.005315222
883,0.22580645161290325,0.6875,-0.004460439
884,0.29032258064516125,0.6875,-0.0027382374
885,0.35483870967741926,0.6875,-0.0009936392
886,0.4193548387096775,0.6875,-0.00015102327
887,0.4838709677419355,0.6875,-0.0006005019
888,0.5483870967741935,0.6875,-0.0017260611
889,0.6129032258064515,0.6875,-0.0022074878
890,0.6774193548387095,0.6875,-0.001626879
891,0.7419354838709677,0.6875,-0.0020294785
892,0.8064516129032258,0.6875,-0.005831659
893,0.8709677419354838,0.6875,-0.011337757
894,0.935483870967742,0.6875,-0.012734532
895,1.0,0.6875,-0.010164499
896,-1.0,0.75,-0.0080862045
897,-0.935483870967742,0.75,0.004704118
898,-0.8709677419354839,0.75,0.007575035
899,-0.8064516129032258,0.75,0.007045567
900,-0.7419354838709677,0.75,0.0059515834
901,-0.6774193548387097,0.75,0.0047240853
902,-0.6129032258064516,0.75,0.0034291744
903,-0.5483870967741935,0.75,0.0028613508
904,-0.4838709677419355,0.75,0.0038020909
905,-0.4193548387096775,0.75,0.005967751
906,-0.3548387096774194,0.75,0.008115262
907,-0.29032258064516125,0.75,0.00904043
908,-0.22580645161290325,0.75,0.008292988
909,-0.16129032258064524,0.75,0.0061695203
910,-0.09677419354838712,0.75,0.0033569708
911,-0.032258064516129004,0.75,0.00059656054
912,0.032258064516129004,0.75,-0.0015053377
913,0.09677419354838701,0.75,-0.002568625
914,0.16129032258064502,0.75,-0.0024840608
915,0.22580645161290325,0.75,-0.0014519542
916,0.29032258064516125,0.75,-1.3932586e-05
917,0.35483870967741926,0.75,0.0009976923
918,0.4193548387096775,0.75,0.00077976286
919,0.4838709677419355,0.75,-0.00078722835
920,0.5483870967741935,0.75,-0.0025325716
921,0.6129032258064515,0.75,-0.002573073
922,0.6774193548387095,0.75,-0.00079482794
923,0.7419354838709677,0.75,-0.00042366982
924,0.8064516129032258,0.75,-0.0043110847
925,0.8709677419354838,0.75,-0.009649873
926,0.935483870967742,0.75,-0.01075995
927,1.0,0.75,-0.015445471
928,-1.0,0.8125,-0.007889748
929,-0.935483870967742,0.8125,0.007527113
930,-0.8709677419354839,0.8125,0.009439945
931,-0.8064516129032258,0.8125,0.006322503
932,-0.7419354838709677,0.8125,0.0028034449
933,-0.6774193548387097,0.8125,0.0010111928
934,-0.6129032258064516,0.8125,0.0013509989
935,-0.5483870967741935,0.8125,0.0034829378
936,-0.4838709677419355,0.8125,0.0067102015
937,-0.4193548387096775,0.8125,0.009934068
938,-0.3548387096774194,0.8125,0.0119897425
939,-0.29032258064516125,0.8125,0.012222767
940,-0.22580645161290325,0.8125,0.010696888
941,-0.16129032258064524,0.8125,0.007999852
942,-0.09677419354838712,0.8125,0.004910469
943,-0.032258064516129004,0.8125,0.0021466166
944,0.032258064516129004,0.8125,0.00022391975
945,0.09677419354838701,0.8125,-0.00061011314
946,0.16129032258064502,0.8125,-0.0003850013
947,0.22580645161290325,0.8125,0.00059354305
948,0.29032258064516125,0.8125,0.0017579794
949,0.35483870967741926,0.8125,0.0023505092
950,0.4193548387096775,0.8125,0.0016943812
951,0.4838709677419355,0.8125,-0.000156641
952,0.5483870967741935,0.8125,-0.0016622543
953,0.6129032258064515,0.8125,-0.0004644394
954,0.6774193548387095,0.8125,0.0032424927
955,0.7419354838709677,0.8125,0.005136609
956,0.8064516129032258,0.8125,0.0022044182
957,0.8709677419354838,0.8125,-0.0012372732
958,0.935483870967742,0.8125,-0.00051248074
959,1.0,0.8125,-0.015086889
960,-1.0,0.875,0.00543499
961,-0.935483870967742,0.875,0.020824075
962,-0.8709677419354839,0.875,0.01683724
963,-0.8064516129032258,0.875,0.0074341297
964,-0.7419354838709677,0.875,-0.00047433376
965,-0.6774193548387097,0.875,-0.00398165
966,-0.6129032258064516,0.875,-0.0030761957
967,-0.5483870967741935,0.875,0.00058072805
968,-0.4838709677419355,0.875,0.0050403476
969,-0.4193548387096775,0.875,0.008742124
970,-0.3548387096774194,0.875,0.010732323
971,-0.29032258064516125,0.875,0.010734558
972,-0.22580645161290325,0.875,0.009046704
973,-0.16129032258064524,0.875,0.0063054264
974,-0.09677419354838712,0.875,0.003242135
975,-0.032258064516129004,0.875,0.0004979074
976,0.032258064516129004,0.875,-0.0014806986
977,0.09677419354838701,0.875,-0.002493173
978,0.16129032258064502,0.875,-0.0025849938
979,0.22580645161290325,0.875,-0.0020254254
980,0.29032258064516125,0.875,-0.0012621284
981,0.35483870967741926,0.875,-0.00083112717
982,0.4193548387096775,0.875,-0.0011434853
983,0.4838709677419355,0.875,-0.001977861
984,0.5483870967741935,0.875,-0.0018134713
985,0.6129032258064515,0.875,0.0014981031
986,0.6774193548387095,0.875,0.007379353
987,0.7419354838709677,0.875,0.011477709
988,0.8064516129032258,0.875,0.011890888
989,0.8709677419354838,0.875,0.014728546
990,0.935483870967742,0.875,0.021238565
991,1.0,0.875,-0.005129099
992,-1.0,0.9375,0.010615826
993,-0.935483870967742,0.9375,0.03800893
994,-0.8709677419354839,0.9375,0.03021276
995,-0.8064516129032258,0.9375,0.013101697
996,-0.7419354838709677,0.9375,-0.0006633997
997,-0.6774193548387097,0.9375,-0.0071890354
998,-0.6129032258064516,0.9375,-0.0072977543
999,-0.5483870967741935,0.9375,-0.0037732124
1000,-0.4838709677419355,0.9375,0.0006519556
1001,-0.4193548387096775,0.9375,0.0041726828
1002,-0.3548387096774194,0.9375,0.005947292
1003,-0.29032258064516125,0.9375,0.005857289
1004,-0.22580645161290325,0.9375,0.004248768
1005,-0.16129032258064524,0.9375,0.0016931295
1006,-0.09677419354838712,0.9375,-0.0011949837
1007,-0.032258064516129004,0.9375,-0.0038839877
1008,0.032258064516129004,0.9375,-0.0059987307
1009,0.09677419354838701,0.9375,-0.007350832
1010,0.16129032258064502,0.9375,-0.007933378
1011,0.22580645161290325,0.9375,-0.007889152
1012,0.29032258064516125,0.9375,-0.0074626803
1013,0.35483870967741926,0.9375,-0.006916225
1014,0.4193548387096775,0.9375,-0.00639838
1015,0.4838709677419355,0.9375,-0.00567621
1016,0.5483870967741935,0.9375,-0.0038345456
1017,0.6129032258064515,0.9375,0.00018262863
1018,0.6774193548387095,0.9375,0.005588293
1019,0.7419354838709677,0.9375,0.009860754
1020,0.8064516129032258,0.9375,0.014102101
1021,0.8709677419354838,0.9375,0.025981665
1022,0.935483870967742,0.9375,0.03932023
1023,1.0,0.9375,-0.004540682


==> visu/tikz_csvs_two_dim/result_best_run_NSV_two_dim/gt_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,3.0625
1,-0.935483870967742,-1.0,2.6410477
2,-0.8709677419354839,-1.0,2.275828
3,-0.8064516129032258,-1.0,1.9610198
4,-0.7419354838709677,-1.0,1.6912175
5,-0.6774193548387097,-1.0,1.461432
6,-0.6129032258064516,-1.0,1.2670889
7,-0.5483870967741935,-1.0,1.1040303
8,-0.4838709677419355,-1.0,0.968514
9,-0.4193548387096775,-1.0,0.857214
10,-0.3548387096774194,-1.0,0.76721925
11,-0.29032258064516125,-1.0,0.6960351
12,-0.22580645161290325,-1.0,0.64158267
13,-0.16129032258064524,-1.0,0.6021986
14,-0.09677419354838712,-1.0,0.5766355
15,-0.032258064516129004,-1.0,0.56406194
16,0.032258064516129004,-1.0,0.56406194
17,0.09677419354838701,-1.0,0.5766355
18,0.16129032258064502,-1.0,0.6021986
19,0.22580645161290325,-1.0,0.64158267
20,0.29032258064516125,-1.0,0.6960351
21,0.35483870967741926,-1.0,0.76721925
22,0.4193548387096775,-1.0,0.857214
23,0.4838709677419355,-1.0,0.968514
24,0.5483870967741935,-1.0,1.1040303
25,0.6129032258064515,-1.0,1.2670889
26,0.6774193548387095,-1.0,1.461432
27,0.7419354838709677,-1.0,1.6912175
28,0.8064516129032258,-1.0,1.9610198
29,0.8709677419354838,-1.0,2.275828
30,0.935483870967742,-1.0,2.6410477
31,1.0,-1.0,3.0625
32,-1.0,-0.9375,2.6533356
33,-0.935483870967742,-0.9375,2.2621253
34,-0.8709677419354839,-0.9375,1.9251312
35,-0.8064516129032258,-0.9375,1.6365328
36,-0.7419354838709677,-0.9375,1.3909241
37,-0.6774193548387097,-0.9375,1.1833159
38,-0.6129032258064516,-0.9375,1.009134
39,-0.5483870967741935,-0.9375,0.8642207
40,-0.4838709677419355,-0.9375,0.74483347
41,-0.4193548387096775,-0.9375,0.6476463
42,-0.3548387096774194,-0.9375,0.56974834
43,-0.29032258064516125,-0.9375,0.5086449
44,-0.22580645161290325,-0.9375,0.46225694
45,-0.16129032258064524,-0.9375,0.42892128
46,-0.09677419354838712,-0.9375,0.40739053
47,-0.032258064516129004,-0.9375,0.396833
48,0.032258064516129004,-0.9375,0.396833
49,0.09677419354838701,-0.9375,0.40739053
50,0.16129032258064502,-0.9375,0.42892128
51,0.22580645161290325,-0.9375,0.46225694
52,0.29032258064516125,-0.9375,0.5086449
53,0.35483870967741926,-0.9375,0.56974834
54,0.4193548387096775,-0.9375,0.6476463
55,0.4838709677419355,-0.9375,0.74483347
56,0.5483870967741935,-0.9375,0.8642207
57,0.6129032258064515,-0.9375,1.009134
58,0.6774193548387095,-0.9375,1.1833159
59,0.7419354838709677,-0.9375,1.3909241
60,0.8064516129032258,-0.9375,1.6365328
61,0.8709677419354838,-0.9375,1.9251312
62,0.935483870967742,-0.9375,2.2621253
63,1.0,-0.9375,2.6533356
64,-1.0,-0.875,2.2971191
65,-0.935483870967742,-0.875,1.9341996
66,-0.8709677419354839,-0.875,1.6236105
67,-0.8064516129032258,-0.875,1.3595307
68,-0.7419354838709677,-0.875,1.1365547
69,-0.6774193548387097,-0.875,0.94969314
70,-0.6129032258064516,-0.875,0.79437184
71,-0.5483870967741935,-0.875,0.6664329
72,-0.4838709677419355,-0.875,0.5621342
73,-0.4193548387096775,-0.875,0.4781494
74,-0.3548387096774194,-0.875,0.41156784
75,-0.29032258064516125,-0.875,0.3598946
76,-0.22580645161290325,-0.875,0.3210509
77,-0.16129032258064524,-0.875,0.2933734
78,-0.09677419354838712,-0.875,0.27561477
79,-0.032258064516129004,-0.875,0.2669433
80,0.032258064516129004,-0.875,0.2669433
81,0.09677419354838701,-0.875,0.27561477
82,0.16129032258064502,-0.875,0.2933734
83,0.22580645161290325,-0.875,0.3210509
84,0.29032258064516125,-0.875,0.3598946
85,0.35483870967741926,-0.875,0.41156784
86,0.4193548387096775,-0.875,0.4781494
87,0.4838709677419355,-0.875,0.5621342
88,0.5483870967741935,-0.875,0.6664329
89,0.6129032258064515,-0.875,0.79437184
90,0.6774193548387095,-0.875,0.94969314
91,0.7419354838709677,-0.875,1.1365547
92,0.8064516129032258,-0.875,1.3595307
93,0.8709677419354838,-0.875,1.6236105
94,0.935483870967742,-0.875,1.9341996
95,1.0,-0.875,2.2971191
96,-1.0,-0.8125,1.9885406
97,-0.935483870967742,-0.8125,1.6519608
98,-0.8709677419354839,-0.8125,1.3659555
99,-0.8064516129032258,-0.8125,1.1247035
100,-0.7419354838709677,-0.8125,0.92279935
101,-0.6774193548387097,-0.8125,0.75525355
102,-0.6129032258064516,-0.8125,0.6174921
103,-0.5483870967741935,-0.8125,0.505357
104,-0.4838709677419355,-0.8125,0.41510618
105,-0.4193548387096775,-0.8125,0.3434133
106,-0.3548387096774194,-0.8125,0.28736758
107,-0.29032258064516125,-0.8125,0.24447429
108,-0.22580645161290325,-0.8125,0.21265453
109,-0.16129032258064524,-0.8125,0.19024499
110,-0.09677419354838712,-0.8125,0.1759983
111,-0.032258064516129004,-0.8125,0.16908284
112,0.032258064516129004,-0.8125,0.16908284
113,0.09677419354838701,-0.8125,0.1759983
114,0.16129032258064502,-0.8125,0.19024499
115,0.22580645161290325,-0.8125,0.21265453
116,0.29032258064516125,-0.8125,0.24447429
117,0.35483870967741926,-0.8125,0.28736758
118,0.4193548387096775,-0.8125,0.3434133
119,0.4838709677419355,-0.8125,0.41510618
120,0.5483870967741935,-0.8125,0.505357
121,0.6129032258064515,-0.8125,0.6174921
122,0.6774193548387095,-0.8125,0.75525355
123,0.7419354838709677,-0.8125,0.92279935
124,0.8064516129032258,-0.8125,1.1247035
125,0.8709677419354838,-0.8125,1.3659555
126,0.935483870967742,-0.8125,1.6519608
127,1.0,-0.8125,1.9885406
128,-1.0,-0.75,1.7226562
129,-0.935483870967742,-0.75,1.4104651
130,-0.8709677419354839,-0.75,1.1472225
131,-0.8064516129032258,-0.75,0.9271074
132,-0.7419354838709677,-0.75,0.74471414
133,-0.6774193548387097,-0.75,0.5950533
134,-0.6129032258064516,-0.75,0.47355098
135,-0.5483870967741935,-0.75,0.37604913
136,-0.4838709677419355,-0.75,0.29880556
137,-0.4193548387096775,-0.75,0.23849402
138,-0.3548387096774194,-0.75,0.19220379
139,-0.29032258064516125,-0.75,0.15744005
140,-0.22580645161290325,-0.75,0.13212393
141,-0.16129032258064524,-0.75,0.11459211
142,-0.09677419354838712,-0.75,0.103597246
143,-0.032258064516129004,-0.75,0.09830769
144,0.032258064516129004,-0.75,0.09830769
145,0.09677419354838701,-0.75,0.103597246
146,0.16129032258064502,-0.75,0.11459211
147,0.22580645161290325,-0.75,0.13212393
148,0.29032258064516125,-0.75,0.15744005
149,0.35483870967741926,-0.75,0.19220379
150,0.4193548387096775,-0.75,0.23849402
151,0.4838709677419355,-0.75,0.29880556
152,0.5483870967741935,-0.75,0.37604913
153,0.6129032258064515,-0.75,0.47355098
154,0.6774193548387095,-0.75,0.5950533
155,0.7419354838709677,-0.75,0.74471414
156,0.8064516129032258,-0.75,0.9271074
157,0.8709677419354838,-0.75,1.1472225
158,0.935483870967742,-0.75,1.4104651
159,1.0,-0.75,1.7226562
160,-1.0,-0.6875,1.4948883
161,-0.935483870967742,-0.6875,1.2051347
162,-0.8709677419354839,-0.6875,0.9628339
163,-0.8064516129032258,-0.6875,0.76216465
164,-0.7419354838709677,-0.6875,0.5977214
165,-0.6774193548387097,-0.6875,0.46451482
166,-0.6129032258064516,-0.6875,0.35797086
167,-0.5483870967741935,-0.6875,0.27393153
168,-0.4838709677419355,-0.6875,0.20865469
169,-0.4193548387096775,-0.6875,0.158814
170,-0.3548387096774194,-0.6875,0.12149879
171,-0.29032258064516125,-0.6875,0.09421426
172,-0.22580645161290325,-0.6875,0.07488148
173,-0.16129032258064524,-0.6875,0.061837174
174,-0.09677419354838712,-0.6875,0.05383397
175,-0.032258064516129004,-0.6875,0.05004027
176,0.032258064516129004,-0.6875,0.05004027
177,0.09677419354838701,-0.6875,0.05383397
178,0.16129032258064502,-0.6875,0.061837174
179,0.22580645161290325,-0.6875,0.07488148
180,0.29032258064516125,-0.6875,0.09421426
181,0.35483870967741926,-0.6875,0.12149879
182,0.4193548387096775,-0.6875,0.158814
183,0.4838709677419355,-0.6875,0.20865469
184,0.5483870967741935,-0.6875,0.27393153
185,0.6129032258064515,-0.6875,0.35797086
186,0.6774193548387095,-0.6875,0.46451482
187,0.7419354838709677,-0.6875,0.5977214
188,0.8064516129032258,-0.6875,0.76216465
189,0.8709677419354838,-0.6875,0.9628339
190,0.935483870967742,-0.6875,1.2051347
191,1.0,-0.6875,1.4948883
192,-1.0,-0.625,1.3010254
193,-0.935483870967742,-0.625,1.0317583
194,-0.8709677419354839,-0.625,0.80857813
195,-0.8064516129032258,-0.625,0.6256639
196,-0.7419354838709677,-0.625,0.4776099
197,-0.6774193548387097,-0.625,0.35942662
198,-0.6129032258064516,-0.625,0.2665403
199,-0.5483870967741935,-0.625,0.19479285
200,-0.4838709677419355,-0.625,0.14044213
201,-0.4193548387096775,-0.625,0.100161806
202,-0.3548387096774194,-0.625,0.07104118
203,-0.29032258064516125,-0.625,0.050585497
204,-0.22580645161290325,-0.625,0.036715753
205,-0.16129032258064524,-0.625,0.027768746
206,-0.09677419354838712,-0.625,0.02249707
207,-0.032258064516129004,-0.625,0.020069135
208,0.032258064516129004,-0.625,0.020069135
209,0.09677419354838701,-0.625,0.02249707
210,0.16129032258064502,-0.625,0.027768746
211,0.22580645161290325,-0.625,0.036715753
212,0.29032258064516125,-0.625,0.050585497
213,0.35483870967741926,-0.625,0.07104118
214,0.4193548387096775,-0.625,0.100161806
215,0.4838709677419355,-0.625,0.14044213
216,0.5483870967741935,-0.625,0.19479285
217,0.6129032258064515,-0.625,0.2665403
218,0.6774193548387095,-0.625,0.35942662
219,0.7419354838709677,-0.625,0.4776099
220,0.8064516129032258,-0.625,0.6256639
221,0.8709677419354838,-0.625,0.80857813
222,0.935483870967742,-0.625,1.0317583
223,1.0,-0.625,1.3010254
224,-1.0,-0.5625,1.1372223
225,-0.935483870967742,-0.5625,0.88649064
226,-0.8709677419354839,-0.5625,0.6806101
227,-0.8064516129032258,-0.5625,0.5137599
228,-0.7419354838709677,-0.5625,0.38053417
229,-0.6774193548387097,-0.5625,0.2759435
230,-0.6129032258064516,-0.5625,0.19541408
231,-0.5483870967741935,-0.5625,0.13478789
232,-0.4838709677419355,-0.5625,0.090322696
233,-0.4193548387096775,-0.5625,0.058692195
234,-0.3548387096774194,-0.5625,0.03698574
235,-0.29032258064516125,-0.5625,0.022708515
236,-0.22580645161290325,-0.5625,0.01378154
237,-0.16129032258064524,-0.5625,0.008541607
238,-0.09677419354838712,-0.5625,0.0057413173
239,-0.032258064516129004,-0.5625,0.0045490745
240,0.032258064516129004,-0.5625,0.0045490745
241,0.09677419354838701,-0.5625,0.0057413173
242,0.16129032258064502,-0.5625,0.008541607
243,0.22580645161290325,-0.5625,0.01378154
244,0.29032258064516125,-0.5625,0.022708515
245,0.35483870967741926,-0.5625,0.03698574
246,0.4193548387096775,-0.5625,0.058692195
247,0.4838709677419355,-0.5625,0.090322696
248,0.5483870967741935,-0.5625,0.13478789
249,0.6129032258064515,-0.5625,0.19541408
250,0.6774193548387095,-0.5625,0.2759435
251,0.7419354838709677,-0.5625,0.38053417
252,0.8064516129032258,-0.5625,0.5137599
253,0.8709677419354838,-0.5625,0.6806101
254,0.935483870967742,-0.5625,0.88649064
255,1.0,-0.5625,1.1372223
256,-1.0,-0.5,1.0
257,-0.935483870967742,-0.5,0.76585263
258,-0.8709677419354839,-0.5,0.5754508
259,-0.8064516129032258,-0.5,0.42297363
260,-0.7419354838709677,-0.5,0.30301532
261,-0.6774193548387097,-0.5,0.21058646
262,-0.6129032258064516,-0.5,0.14111322
263,-0.5483870967741935,-0.5,0.09043759
264,-0.4838709677419355,-0.5,0.05481737
265,-0.4193548387096775,-0.5,0.030926201
266,-0.3548387096774194,-0.5,0.015853459
267,-0.29032258064516125,-0.5,0.0071043316
268,-0.22580645161290325,-0.5,0.0025998328
269,-0.16129032258064524,-0.5,0.00067675766
270,-0.09677419354838712,-0.5,8.770755e-05
271,-0.032258064516129004,-0.5,1.0828023e-06
272,0.032258064516129004,-0.5,1.0828023e-06
273,0.09677419354838701,-0.5,8.770755e-05
274,0.16129032258064502,-0.5,0.00067675766
275,0.22580645161290325,-0.5,0.0025998328
276,0.29032258064516125,-0.5,0.0071043316
277,0.35483870967741926,-0.5,0.015853459
278,0.4193548387096775,-0.5,0.030926201
279,0.4838709677419355,-0.5,0.05481737
280,0.5483870967741935,-0.5,0.09043759
281,0.6129032258064515,-0.5,0.14111322
282,0.6774193548387095,-0.5,0.21058646
283,0.7419354838709677,-0.5,0.30301532
284,0.8064516129032258,-0.5,0.42297363
285,0.8709677419354838,-0.5,0.5754508
286,0.935483870967742,-0.5,0.76585263
287,1.0,-0.5,1.0
288,-1.0,-0.4375,0.8862457
289,-0.935483870967742,-0.4375,0.66673154
290,-0.8709677419354839,-0.4375,0.48998746
291,-0.8064516129032258,-0.4375,0.35019228
292,-0.7419354838709677,-0.4375,0.24194054
293,-0.6774193548387097,-0.4375,0.16024269
294,-0.6129032258064516,-0.4375,0.100524925
295,-0.5483870967741935,-0.4375,0.058629192
296,-0.4838709677419355,-0.4375,0.03081336
297,-0.4193548387096775,-0.4375,0.013751014
298,-0.3548387096774194,-0.4375,0.0045315474
299,-0.29032258064516125,-0.4375,0.00066015316
300,-0.22580645161290325,-0.4375,0.0
301,-0.16129032258064524,-0.4375,0.0
302,-0.09677419354838712,-0.4375,0.0
303,-0.032258064516129004,-0.4375,0.0
304,0.032258064516129004,-0.4375,0.0
305,0.09677419354838701,-0.4375,0.0
306,0.16129032258064502,-0.4375,0.0
307,0.22580645161290325,-0.4375,0.0
308,0.29032258064516125,-0.4375,0.00066015316
309,0.35483870967741926,-0.4375,0.0045315474
310,0.4193548387096775,-0.4375,0.013751014
311,0.4838709677419355,-0.4375,0.03081336
312,0.5483870967741935,-0.4375,0.058629192
313,0.6129032258064515,-0.4375,0.100524925
314,0.6774193548387095,-0.4375,0.16024269
315,0.7419354838709677,-0.4375,0.24194054
316,0.8064516129032258,-0.4375,0.35019228
317,0.8709677419354838,-0.4375,0.48998746
318,0.935483870967742,-0.4375,0.66673154
319,1.0,-0.4375,0.8862457
320,-1.0,-0.375,0.7932129
321,-0.935483870967742,-0.375,0.5863808
322,-0.8709677419354839,-0.375,0.42147335
323,-0.8064516129032258,-0.375,0.29266933
324,-0.7419354838709677,-0.375,0.19456327
325,-0.6774193548387097,-0.375,0.12216563
326,-0.6129032258064516,-0.375,0.07090259
327,-0.5483870967741935,-0.375,0.036616128
328,-0.4838709677419355,-0.375,0.015564084
329,-0.4193548387096775,-0.375,0.0044200514
330,-0.3548387096774194,-0.375,0.00027342344
331,-0.29032258064516125,-0.375,0.0
332,-0.22580645161290325,-0.375,0.0
333,-0.16129032258064524,-0.375,0.0
334,-0.09677419354838712,-0.375,0.0
335,-0.032258064516129004,-0.375,0.0
336,0.032258064516129004,-0.375,0.0
337,0.09677419354838701,-0.375,0.0
338,0.16129032258064502,-0.375,0.0
339,0.22580645161290325,-0.375,0.0
340,0.29032258064516125,-0.375,0.0
341,0.35483870967741926,-0.375,0.00027342344
342,0.4193548387096775,-0.375,0.0044200514
343,0.4838709677419355,-0.375,0.015564084
344,0.5483870967741935,-0.375,0.036616128
345,0.6129032258064515,-0.375,0.07090259
346,0.6774193548387095,-0.375,0.12216563
347,0.7419354838709677,-0.375,0.19456327
348,0.8064516129032258,-0.375,0.29266933
349,0.8709677419354838,-0.375,0.42147335
350,0.935483870967742,-0.375,0.5863808
351,1.0,-0.375,0.7932129
352,-1.0,-0.3125,0.7185211
353,-0.935483870967742,-0.3125,0.52242005
354,-0.8709677419354839,-0.3125,0.3675282
355,-0.8064516129032258,-0.3125,0.24802439
356,-0.7419354838709677,-0.3125,0.15850313
357,-0.6774193548387097,-0.3125,0.09397489
358,-0.6129032258064516,-0.3125,0.04986585
359,-0.5483870967741935,-0.3125,0.022018008
360,-0.4838709677419355,-0.3125,0.0066891704
361,-0.4193548387096775,-0.3125,0.0005529419
362,-0.3548387096774194,-0.3125,0.0
363,-0.29032258064516125,-0.3125,0.0
364,-0.22580645161290325,-0.3125,0.0
365,-0.16129032258064524,-0.3125,0.0
366,-0.09677419354838712,-0.3125,0.0
367,-0.032258064516129004,-0.3125,0.0
368,0.032258064516129004,-0.3125,0.0
369,0.09677419354838701,-0.3125,0.0
370,0.16129032258064502,-0.3125,0.0
371,0.22580645161290325,-0.3125,0.0
372,0.29032258064516125,-0.3125,0.0
373,0.35483870967741926,-0.3125,0.0
374,0.4193548387096775,-0.3125,0.0005529419
375,0.4838709677419355,-0.3125,0.0066891704
376,0.5483870967741935,-0.3125,0.022018008
377,0.6129032258064515,-0.3125,0.04986585
378,0.6774193548387095,-0.3125,0.09397489
379,0.7419354838709677,-0.3125,0.15850313
380,0.8064516129032258,-0.3125,0.24802439
381,0.8709677419354838,-0.3125,0.3675282
382,0.935483870967742,-0.3125,0.52242005
383,1.0,-0.3125,0.7185211
384,-1.0,-0.25,0.66015625
385,-0.935483870967742,-0.25,0.4728351
386,-0.8709677419354839,-0.25,0.32613784
387,-0.8064516129032258,-0.25,0.2142433
388,-0.7419354838709677,-0.25,0.13174596
389,-0.6774193548387097,-0.25,0.07365633
390,-0.6129032258064516,-0.25,0.035400566
391,-0.5483870967741935,-0.25,0.012820673
392,-0.4838709677419355,-0.25,0.0021744594
393,-0.4193548387096775,-0.25,0.0
394,-0.3548387096774194,-0.25,0.0
395,-0.29032258064516125,-0.25,0.0
396,-0.22580645161290325,-0.25,0.0
397,-0.16129032258064524,-0.25,0.0
398,-0.09677419354838712,-0.25,0.0
399,-0.032258064516129004,-0.25,0.0
400,0.032258064516129004,-0.25,0.0
401,0.09677419354838701,-0.25,0.0
402,0.16129032258064502,-0.25,0.0
403,0.22580645161290325,-0.25,0.0
404,0.29032258064516125,-0.25,0.0
405,0.35483870967741926,-0.25,0.0
406,0.4193548387096775,-0.25,0.0
407,0.4838709677419355,-0.25,0.0021744594
408,0.5483870967741935,-0.25,0.012820673
409,0.6129032258064515,-0.25,0.035400566
410,0.6774193548387095,-0.25,0.07365633
411,0.7419354838709677,-0.25,0.13174596
412,0.8064516129032258,-0.25,0.2142433
413,0.8709677419354838,-0.25,0.32613784
414,0.935483870967742,-0.25,0.4728351
415,1.0,-0.25,0.66015625
416,-1.0,-0.1875,0.61647034
417,-0.935483870967742,-0.1875,0.435978
418,-0.8709677419354839,-0.1875,0.29565433
419,-0.8064516129032258,-0.1875,0.18967807
420,-0.7419354838709677,-0.1875,0.112643816
421,-0.6774193548387097,-0.1875,0.059561986
422,-0.6129032258064516,-0.1875,0.025858771
423,-0.5483870967741935,-0.1875,0.007376175
424,-0.4838709677419355,-0.1875,0.00037200178
425,-0.4193548387096775,-0.1875,0.0
426,-0.3548387096774194,-0.1875,0.0
427,-0.29032258064516125,-0.1875,0.0
428,-0.22580645161290325,-0.1875,0.0
429,-0.16129032258064524,-0.1875,0.0
430,-0.09677419354838712,-0.1875,0.0
431,-0.032258064516129004,-0.1875,0.0
432,0.032258064516129004,-0.1875,0.0
433,0.09677419354838701,-0.1875,0.0
434,0.16129032258064502,-0.1875,0.0
435,0.22580645161290325,-0.1875,0.0
436,0.29032258064516125,-0.1875,0.0
437,0.35483870967741926,-0.1875,0.0
438,0.4193548387096775,-0.1875,0.0
439,0.4838709677419355,-0.1875,0.00037200178
440,0.5483870967741935,-0.1875,0.007376175
441,0.6129032258064515,-0.1875,0.025858771
442,0.6774193548387095,-0.1875,0.059561986
443,0.7419354838709677,-0.1875,0.112643816
444,0.8064516129032258,-0.1875,0.18967807
445,0.8709677419354838,-0.1875,0.29565433
446,0.935483870967742,-0.1875,0.435978
447,1.0,-0.1875,0.61647034
448,-1.0,-0.125,0.58618164
449,-0.935483870967742,-0.125,0.41056705
450,-0.8709677419354839,-0.125,0.27479592
451,-0.8064516129032258,-0.125,0.17304704
452,-0.7419354838709677,-0.125,0.09991495
453,-0.6774193548387097,-0.125,0.050410125
454,-0.6129032258064516,-0.125,0.019958733
455,-0.5483870967741935,-0.125,0.004402775
456,-0.4838709677419355,-0.125,0.0
457,-0.4193548387096775,-0.125,0.0
458,-0.3548387096774194,-0.125,0.0
459,-0.29032258064516125,-0.125,0.0
460,-0.22580645161290325,-0.125,0.0
461,-0.16129032258064524,-0.125,0.0
462,-0.09677419354838712,-0.125,0.0
463,-0.032258064516129004,-0.125,0.0
464,0.032258064516129004,-0.125,0.0
465,0.09677419354838701,-0.125,0.0
466,0.16129032258064502,-0.125,0.0
467,0.22580645161290325,-0.125,0.0
468,0.29032258064516125,-0.125,0.0
469,0.35483870967741926,-0.125,0.0
470,0.4193548387096775,-0.125,0.0
471,0.4838709677419355,-0.125,0.0
472,0.5483870967741935,-0.125,0.004402775
473,0.6129032258064515,-0.125,0.019958733
474,0.6774193548387095,-0.125,0.050410125
475,0.7419354838709677,-0.125,0.09991495
476,0.8064516129032258,-0.125,0.17304704
477,0.8709677419354838,-0.125,0.27479592
478,0.935483870967742,-0.125,0.41056705
479,1.0,-0.125,0.58618164
480,-1.0,-0.0625,0.56837463
481,-0.935483870967742,-0.0625,0.3956867
482,-0.8709677419354839,-0.0625,0.26264706
483,-0.8064516129032258,-0.0625,0.16343461
484,-0.7419354838709677,-0.0625,0.09264385
485,-0.6774193548387097,-0.0625,0.04528522
486,-0.6129032258064516,-0.0625,0.01678492
487,-0.5483870967741935,-0.0625,0.0029849461
488,-0.4838709677419355,-0.0625,0.0
489,-0.4193548387096775,-0.0625,0.0
490,-0.3548387096774194,-0.0625,0.0
491,-0.29032258064516125,-0.0625,0.0
492,-0.22580645161290325,-0.0625,0.0
493,-0.16129032258064524,-0.0625,0.0
494,-0.09677419354838712,-0.0625,0.0
495,-0.032258064516129004,-0.0625,0.0
496,0.032258064516129004,-0.0625,0.0
497,0.09677419354838701,-0.0625,0.0
498,0.16129032258064502,-0.0625,0.0
499,0.22580645161290325,-0.0625,0.0
500,0.29032258064516125,-0.0625,0.0
501,0.35483870967741926,-0.0625,0.0
502,0.4193548387096775,-0.0625,0.0
503,0.4838709677419355,-0.0625,0.0
504,0.5483870967741935,-0.0625,0.0029849461
505,0.6129032258064515,-0.0625,0.01678492
506,0.6774193548387095,-0.0625,0.04528522
507,0.7419354838709677,-0.0625,0.09264385
508,0.8064516129032258,-0.0625,0.16343461
509,0.8709677419354838,-0.0625,0.26264706
510,0.935483870967742,-0.0625,0.3956867
511,1.0,-0.0625,0.56837463
512,-1.0,0.0,0.5625
513,-0.935483870967742,0.0,0.3907876
514,-0.8709677419354839,0.0,0.2586585
515,-0.8064516129032258,0.0,0.16029151
516,-0.7419354838709677,0.0,0.09028118
517,-0.6774193548387097,0.0,0.043637954
518,-0.6129032258064516,0.0,0.015788017
519,-0.5483870967741935,0.0,0.0025733716
520,-0.4838709677419355,0.0,0.0
521,-0.4193548387096775,0.0,0.0
522,-0.3548387096774194,0.0,0.0
523,-0.29032258064516125,0.0,0.0
524,-0.22580645161290325,0.0,0.0
525,-0.16129032258064524,0.0,0.0
526,-0.09677419354838712,0.0,0.0
527,-0.032258064516129004,0.0,0.0
528,0.032258064516129004,0.0,0.0
529,0.09677419354838701,0.0,0.0
530,0.16129032258064502,0.0,0.0
531,0.22580645161290325,0.0,0.0
532,0.29032258064516125,0.0,0.0
533,0.35483870967741926,0.0,0.0
534,0.4193548387096775,0.0,0.0
535,0.4838709677419355,0.0,0.0
536,0.5483870967741935,0.0,0.0025733716
537,0.6129032258064515,0.0,0.015788017
538,0.6774193548387095,0.0,0.043637954
539,0.7419354838709677,0.0,0.09028118
540,0.8064516129032258,0.0,0.16029151
541,0.8709677419354838,0.0,0.2586585
542,0.935483870967742,0.0,0.3907876
543,1.0,0.0,0.5625
544,-1.0,0.0625,0.56837463
545,-0.935483870967742,0.0625,0.3956867
546,-0.8709677419354839,0.0625,0.26264706
547,-0.8064516129032258,0.0625,0.16343461
548,-0.7419354838709677,0.0625,0.09264385
549,-0.6774193548387097,0.0625,0.04528522
550,-0.6129032258064516,0.0625,0.01678492
551,-0.5483870967741935,0.0625,0.0029849461
552,-0.4838709677419355,0.0625,0.0
553,-0.4193548387096775,0.0625,0.0
554,-0.3548387096774194,0.0625,0.0
555,-0.29032258064516125,0.0625,0.0
556,-0.22580645161290325,0.0625,0.0
557,-0.16129032258064524,0.0625,0.0
558,-0.09677419354838712,0.0625,0.0
559,-0.032258064516129004,0.0625,0.0
560,0.032258064516129004,0.0625,0.0
561,0.09677419354838701,0.0625,0.0
562,0.16129032258064502,0.0625,0.0
563,0.22580645161290325,0.0625,0.0
564,0.29032258064516125,0.0625,0.0
565,0.35483870967741926,0.0625,0.0
566,0.4193548387096775,0.0625,0.0
567,0.4838709677419355,0.0625,0.0
568,0.5483870967741935,0.0625,0.0029849461
569,0.6129032258064515,0.0625,0.01678492
570,0.6774193548387095,0.0625,0.04528522
571,0.7419354838709677,0.0625,0.09264385
572,0.8064516129032258,0.0625,0.16343461
573,0.8709677419354838,0.0625,0.26264706
574,0.935483870967742,0.0625,0.3956867
575,1.0,0.0625,0.56837463
576,-1.0,0.125,0.58618164
577,-0.935483870967742,0.125,0.41056705
578,-0.8709677419354839,0.125,0.27479592
579,-0.8064516129032258,0.125,0.17304704
580,-0.7419354838709677,0.125,0.09991495
581,-0.6774193548387097,0.125,0.050410125
582,-0.6129032258064516,0.125,0.019958733
583,-0.5483870967741935,0.125,0.004402775
584,-0.4838709677419355,0.125,0.0
585,-0.4193548387096775,0.125,0.0
586,-0.3548387096774194,0.125,0.0
587,-0.29032258064516125,0.125,0.0
588,-0.22580645161290325,0.125,0.0
589,-0.16129032258064524,0.125,0.0
590,-0.09677419354838712,0.125,0.0
591,-0.032258064516129004,0.125,0.0
592,0.032258064516129004,0.125,0.0
593,0.09677419354838701,0.125,0.0
594,0.16129032258064502,0.125,0.0
595,0.22580645161290325,0.125,0.0
596,0.29032258064516125,0.125,0.0
597,0.35483870967741926,0.125,0.0
598,0.4193548387096775,0.125,0.0
599,0.4838709677419355,0.125,0.0
600,0.5483870967741935,0.125,0.004402775
601,0.6129032258064515,0.125,0.019958733
602,0.6774193548387095,0.125,0.050410125
603,0.7419354838709677,0.125,0.09991495
604,0.8064516129032258,0.125,0.17304704
605,0.8709677419354838,0.125,0.27479592
606,0.935483870967742,0.125,0.41056705
607,1.0,0.125,0.58618164
608,-1.0,0.1875,0.61647034
609,-0.935483870967742,0.1875,0.435978
610,-0.8709677419354839,0.1875,0.29565433
611,-0.8064516129032258,0.1875,0.18967807
612,-0.7419354838709677,0.1875,0.112643816
613,-0.6774193548387097,0.1875,0.059561986
614,-0.6129032258064516,0.1875,0.025858771
615,-0.5483870967741935,0.1875,0.007376175
616,-0.4838709677419355,0.1875,0.00037200178
617,-0.4193548387096775,0.1875,0.0
618,-0.3548387096774194,0.1875,0.0
619,-0.29032258064516125,0.1875,0.0
620,-0.22580645161290325,0.1875,0.0
621,-0.16129032258064524,0.1875,0.0
622,-0.09677419354838712,0.1875,0.0
623,-0.032258064516129004,0.1875,0.0
624,0.032258064516129004,0.1875,0.0
625,0.09677419354838701,0.1875,0.0
626,0.16129032258064502,0.1875,0.0
627,0.22580645161290325,0.1875,0.0
628,0.29032258064516125,0.1875,0.0
629,0.35483870967741926,0.1875,0.0
630,0.4193548387096775,0.1875,0.0
631,0.4838709677419355,0.1875,0.00037200178
632,0.5483870967741935,0.1875,0.007376175
633,0.6129032258064515,0.1875,0.025858771
634,0.6774193548387095,0.1875,0.059561986
635,0.7419354838709677,0.1875,0.112643816
636,0.8064516129032258,0.1875,0.18967807
637,0.8709677419354838,0.1875,0.29565433
638,0.935483870967742,0.1875,0.435978
639,1.0,0.1875,0.61647034
640,-1.0,0.25,0.66015625
641,-0.935483870967742,0.25,0.4728351
642,-0.8709677419354839,0.25,0.32613784
643,-0.8064516129032258,0.25,0.2142433
644,-0.7419354838709677,0.25,0.13174596
645,-0.6774193548387097,0.25,0.07365633
646,-0.6129032258064516,0.25,0.035400566
647,-0.5483870967741935,0.25,0.012820673
648,-0.4838709677419355,0.25,0.0021744594
649,-0.4193548387096775,0.25,0.0
650,-0.3548387096774194,0.25,0.0
651,-0.29032258064516125,0.25,0.0
652,-0.22580645161290325,0.25,0.0
653,-0.16129032258064524,0.25,0.0
654,-0.09677419354838712,0.25,0.0
655,-0.032258064516129004,0.25,0.0
656,0.032258064516129004,0.25,0.0
657,0.09677419354838701,0.25,0.0
658,0.16129032258064502,0.25,0.0
659,0.22580645161290325,0.25,0.0
660,0.29032258064516125,0.25,0.0
661,0.35483870967741926,0.25,0.0
662,0.4193548387096775,0.25,0.0
663,0.4838709677419355,0.25,0.0021744594
664,0.5483870967741935,0.25,0.012820673
665,0.6129032258064515,0.25,0.035400566
666,0.6774193548387095,0.25,0.07365633
667,0.7419354838709677,0.25,0.13174596
668,0.8064516129032258,0.25,0.2142433
669,0.8709677419354838,0.25,0.32613784
670,0.935483870967742,0.25,0.4728351
671,1.0,0.25,0.66015625
672,-1.0,0.3125,0.7185211
673,-0.935483870967742,0.3125,0.52242005
674,-0.8709677419354839,0.3125,0.3675282
675,-0.8064516129032258,0.3125,0.24802439
676,-0.7419354838709677,0.3125,0.15850313
677,-0.6774193548387097,0.3125,0.09397489
678,-0.6129032258064516,0.3125,0.04986585
679,-0.5483870967741935,0.3125,0.022018008
680,-0.4838709677419355,0.3125,0.0066891704
681,-0.4193548387096775,0.3125,0.0005529419
682,-0.3548387096774194,0.3125,0.0
683,-0.29032258064516125,0.3125,0.0
684,-0.22580645161290325,0.3125,0.0
685,-0.16129032258064524,0.3125,0.0
686,-0.09677419354838712,0.3125,0.0
687,-0.032258064516129004,0.3125,0.0
688,0.032258064516129004,0.3125,0.0
689,0.09677419354838701,0.3125,0.0
690,0.16129032258064502,0.3125,0.0
691,0.22580645161290325,0.3125,0.0
692,0.29032258064516125,0.3125,0.0
693,0.35483870967741926,0.3125,0.0
694,0.4193548387096775,0.3125,0.0005529419
695,0.4838709677419355,0.3125,0.0066891704
696,0.5483870967741935,0.3125,0.022018008
697,0.6129032258064515,0.3125,0.04986585
698,0.6774193548387095,0.3125,0.09397489
699,0.7419354838709677,0.3125,0.15850313
700,0.8064516129032258,0.3125,0.24802439
701,0.8709677419354838,0.3125,0.3675282
702,0.935483870967742,0.3125,0.52242005
703,1.0,0.3125,0.7185211
704,-1.0,0.375,0.7932129
705,-0.935483870967742,0.375,0.5863808
706,-0.8709677419354839,0.375,0.42147335
707,-0.8064516129032258,0.375,0.29266933
708,-0.7419354838709677,0.375,0.19456327
709,-0.6774193548387097,0.375,0.12216563
710,-0.6129032258064516,0.375,0.07090259
711,-0.5483870967741935,0.375,0.036616128
712,-0.4838709677419355,0.375,0.015564084
713,-0.4193548387096775,0.375,0.0044200514
714,-0.3548387096774194,0.375,0.00027342344
715,-0.29032258064516125,0.375,0.0
716,-0.22580645161290325,0.375,0.0
717,-0.16129032258064524,0.375,0.0
718,-0.09677419354838712,0.375,0.0
719,-0.032258064516129004,0.375,0.0
720,0.032258064516129004,0.375,0.0
721,0.09677419354838701,0.375,0.0
722,0.16129032258064502,0.375,0.0
723,0.22580645161290325,0.375,0.0
724,0.29032258064516125,0.375,0.0
725,0.35483870967741926,0.375,0.00027342344
726,0.4193548387096775,0.375,0.0044200514
727,0.4838709677419355,0.375,0.015564084
728,0.5483870967741935,0.375,0.036616128
729,0.6129032258064515,0.375,0.07090259
730,0.6774193548387095,0.375,0.12216563
731,0.7419354838709677,0.375,0.19456327
732,0.8064516129032258,0.375,0.29266933
733,0.8709677419354838,0.375,0.42147335
734,0.935483870967742,0.375,0.5863808
735,1.0,0.375,0.7932129
736,-1.0,0.4375,0.8862457
737,-0.935483870967742,0.4375,0.66673154
738,-0.8709677419354839,0.4375,0.48998746
739,-0.8064516129032258,0.4375,0.35019228
740,-0.7419354838709677,0.4375,0.24194054
741,-0.6774193548387097,0.4375,0.16024269
742,-0.6129032258064516,0.4375,0.100524925
743,-0.5483870967741935,0.4375,0.058629192
744,-0.4838709677419355,0.4375,0.03081336
745,-0.4193548387096775,0.4375,0.013751014
746,-0.3548387096774194,0.4375,0.0045315474
747,-0.29032258064516125,0.4375,0.00066015316
748,-0.22580645161290325,0.4375,0.0
749,-0.16129032258064524,0.4375,0.0
750,-0.09677419354838712,0.4375,0.0
751,-0.032258064516129004,0.4375,0.0
752,0.032258064516129004,0.4375,0.0
753,0.09677419354838701,0.4375,0.0
754,0.16129032258064502,0.4375,0.0
755,0.22580645161290325,0.4375,0.0
756,0.29032258064516125,0.4375,0.00066015316
757,0.35483870967741926,0.4375,0.0045315474
758,0.4193548387096775,0.4375,0.013751014
759,0.4838709677419355,0.4375,0.03081336
760,0.5483870967741935,0.4375,0.058629192
761,0.6129032258064515,0.4375,0.100524925
762,0.6774193548387095,0.4375,0.16024269
763,0.7419354838709677,0.4375,0.24194054
764,0.8064516129032258,0.4375,0.35019228
765,0.8709677419354838,0.4375,0.48998746
766,0.935483870967742,0.4375,0.66673154
767,1.0,0.4375,0.8862457
768,-1.0,0.5,1.0
769,-0.935483870967742,0.5,0.76585263
770,-0.8709677419354839,0.5,0.5754508
771,-0.8064516129032258,0.5,0.42297363
772,-0.7419354838709677,0.5,0.30301532
773,-0.6774193548387097,0.5,0.21058646
774,-0.6129032258064516,0.5,0.14111322
775,-0.5483870967741935,0.5,0.09043759
776,-0.4838709677419355,0.5,0.05481737
777,-0.4193548387096775,0.5,0.030926201
778,-0.3548387096774194,0.5,0.015853459
779,-0.29032258064516125,0.5,0.0071043316
780,-0.22580645161290325,0.5,0.0025998328
781,-0.16129032258064524,0.5,0.00067675766
782,-0.09677419354838712,0.5,8.770755e-05
783,-0.032258064516129004,0.5,1.0828023e-06
784,0.032258064516129004,0.5,1.0828023e-06
785,0.09677419354838701,0.5,8.770755e-05
786,0.16129032258064502,0.5,0.00067675766
787,0.22580645161290325,0.5,0.0025998328
788,0.29032258064516125,0.5,0.0071043316
789,0.35483870967741926,0.5,0.015853459
790,0.4193548387096775,0.5,0.030926201
791,0.4838709677419355,0.5,0.05481737
792,0.5483870967741935,0.5,0.09043759
793,0.6129032258064515,0.5,0.14111322
794,0.6774193548387095,0.5,0.21058646
795,0.7419354838709677,0.5,0.30301532
796,0.8064516129032258,0.5,0.42297363
797,0.8709677419354838,0.5,0.5754508
798,0.935483870967742,0.5,0.76585263
799,1.0,0.5,1.0
800,-1.0,0.5625,1.1372223
801,-0.935483870967742,0.5625,0.88649064
802,-0.8709677419354839,0.5625,0.6806101
803,-0.8064516129032258,0.5625,0.5137599
804,-0.7419354838709677,0.5625,0.38053417
805,-0.6774193548387097,0.5625,0.2759435
806,-0.6129032258064516,0.5625,0.19541408
807,-0.5483870967741935,0.5625,0.13478789
808,-0.4838709677419355,0.5625,0.090322696
809,-0.4193548387096775,0.5625,0.058692195
810,-0.3548387096774194,0.5625,0.03698574
811,-0.29032258064516125,0.5625,0.022708515
812,-0.22580645161290325,0.5625,0.01378154
813,-0.16129032258064524,0.5625,0.008541607
814,-0.09677419354838712,0.5625,0.0057413173
815,-0.032258064516129004,0.5625,0.0045490745
816,0.032258064516129004,0.5625,0.0045490745
817,0.09677419354838701,0.5625,0.0057413173
818,0.16129032258064502,0.5625,0.008541607
819,0.22580645161290325,0.5625,0.01378154
820,0.29032258064516125,0.5625,0.022708515
821,0.35483870967741926,0.5625,0.03698574
822,0.4193548387096775,0.5625,0.058692195
823,0.4838709677419355,0.5625,0.090322696
824,0.5483870967741935,0.5625,0.13478789
825,0.6129032258064515,0.5625,0.19541408
826,0.6774193548387095,0.5625,0.2759435
827,0.7419354838709677,0.5625,0.38053417
828,0.8064516129032258,0.5625,0.5137599
829,0.8709677419354838,0.5625,0.6806101
830,0.935483870967742,0.5625,0.88649064
831,1.0,0.5625,1.1372223
832,-1.0,0.625,1.3010254
833,-0.935483870967742,0.625,1.0317583
834,-0.8709677419354839,0.625,0.80857813
835,-0.8064516129032258,0.625,0.6256639
836,-0.7419354838709677,0.625,0.4776099
837,-0.6774193548387097,0.625,0.35942662
838,-0.6129032258064516,0.625,0.2665403
839,-0.5483870967741935,0.625,0.19479285
840,-0.4838709677419355,0.625,0.14044213
841,-0.4193548387096775,0.625,0.100161806
842,-0.3548387096774194,0.625,0.07104118
843,-0.29032258064516125,0.625,0.050585497
844,-0.22580645161290325,0.625,0.036715753
845,-0.16129032258064524,0.625,0.027768746
846,-0.09677419354838712,0.625,0.02249707
847,-0.032258064516129004,0.625,0.020069135
848,0.032258064516129004,0.625,0.020069135
849,0.09677419354838701,0.625,0.02249707
850,0.16129032258064502,0.625,0.027768746
851,0.22580645161290325,0.625,0.036715753
852,0.29032258064516125,0.625,0.050585497
853,0.35483870967741926,0.625,0.07104118
854,0.4193548387096775,0.625,0.100161806
855,0.4838709677419355,0.625,0.14044213
856,0.5483870967741935,0.625,0.19479285
857,0.6129032258064515,0.625,0.2665403
858,0.6774193548387095,0.625,0.35942662
859,0.7419354838709677,0.625,0.4776099
860,0.8064516129032258,0.625,0.6256639
861,0.8709677419354838,0.625,0.80857813
862,0.935483870967742,0.625,1.0317583
863,1.0,0.625,1.3010254
864,-1.0,0.6875,1.4948883
865,-0.935483870967742,0.6875,1.2051347
866,-0.8709677419354839,0.6875,0.9628339
867,-0.8064516129032258,0.6875,0.76216465
868,-0.7419354838709677,0.6875,0.5977214
869,-0.6774193548387097,0.6875,0.46451482
870,-0.6129032258064516,0.6875,0.35797086
871,-0.5483870967741935,0.6875,0.27393153
872,-0.4838709677419355,0.6875,0.20865469
873,-0.4193548387096775,0.6875,0.158814
874,-0.3548387096774194,0.6875,0.12149879
875,-0.29032258064516125,0.6875,0.09421426
876,-0.22580645161290325,0.6875,0.07488148
877,-0.16129032258064524,0.6875,0.061837174
878,-0.09677419354838712,0.6875,0.05383397
879,-0.032258064516129004,0.6875,0.05004027
880,0.032258064516129004,0.6875,0.05004027
881,0.09677419354838701,0.6875,0.05383397
882,0.16129032258064502,0.6875,0.061837174
883,0.22580645161290325,0.6875,0.07488148
884,0.29032258064516125,0.6875,0.09421426
885,0.35483870967741926,0.6875,0.12149879
886,0.4193548387096775,0.6875,0.158814
887,0.4838709677419355,0.6875,0.20865469
888,0.5483870967741935,0.6875,0.27393153
889,0.6129032258064515,0.6875,0.35797086
890,0.6774193548387095,0.6875,0.46451482
891,0.7419354838709677,0.6875,0.5977214
892,0.8064516129032258,0.6875,0.76216465
893,0.8709677419354838,0.6875,0.9628339
894,0.935483870967742,0.6875,1.2051347
895,1.0,0.6875,1.4948883
896,-1.0,0.75,1.7226562
897,-0.935483870967742,0.75,1.4104651
898,-0.8709677419354839,0.75,1.1472225
899,-0.8064516129032258,0.75,0.9271074
900,-0.7419354838709677,0.75,0.74471414
901,-0.6774193548387097,0.75,0.5950533
902,-0.6129032258064516,0.75,0.47355098
903,-0.5483870967741935,0.75,0.37604913
904,-0.4838709677419355,0.75,0.29880556
905,-0.4193548387096775,0.75,0.23849402
906,-0.3548387096774194,0.75,0.19220379
907,-0.29032258064516125,0.75,0.15744005
908,-0.22580645161290325,0.75,0.13212393
909,-0.16129032258064524,0.75,0.11459211
910,-0.09677419354838712,0.75,0.103597246
911,-0.032258064516129004,0.75,0.09830769
912,0.032258064516129004,0.75,0.09830769
913,0.09677419354838701,0.75,0.103597246
914,0.16129032258064502,0.75,0.11459211
915,0.22580645161290325,0.75,0.13212393
916,0.29032258064516125,0.75,0.15744005
917,0.35483870967741926,0.75,0.19220379
918,0.4193548387096775,0.75,0.23849402
919,0.4838709677419355,0.75,0.29880556
920,0.5483870967741935,0.75,0.37604913
921,0.6129032258064515,0.75,0.47355098
922,0.6774193548387095,0.75,0.5950533
923,0.7419354838709677,0.75,0.74471414
924,0.8064516129032258,0.75,0.9271074
925,0.8709677419354838,0.75,1.1472225
926,0.935483870967742,0.75,1.4104651
927,1.0,0.75,1.7226562
928,-1.0,0.8125,1.9885406
929,-0.935483870967742,0.8125,1.6519608
930,-0.8709677419354839,0.8125,1.3659555
931,-0.8064516129032258,0.8125,1.1247035
932,-0.7419354838709677,0.8125,0.92279935
933,-0.6774193548387097,0.8125,0.75525355
934,-0.6129032258064516,0.8125,0.6174921
935,-0.5483870967741935,0.8125,0.505357
936,-0.4838709677419355,0.8125,0.41510618
937,-0.4193548387096775,0.8125,0.3434133
938,-0.3548387096774194,0.8125,0.28736758
939,-0.29032258064516125,0.8125,0.24447429
940,-0.22580645161290325,0.8125,0.21265453
941,-0.16129032258064524,0.8125,0.19024499
942,-0.09677419354838712,0.8125,0.1759983
943,-0.032258064516129004,0.8125,0.16908284
944,0.032258064516129004,0.8125,0.16908284
945,0.09677419354838701,0.8125,0.1759983
946,0.16129032258064502,0.8125,0.19024499
947,0.22580645161290325,0.8125,0.21265453
948,0.29032258064516125,0.8125,0.24447429
949,0.35483870967741926,0.8125,0.28736758
950,0.4193548387096775,0.8125,0.3434133
951,0.4838709677419355,0.8125,0.41510618
952,0.5483870967741935,0.8125,0.505357
953,0.6129032258064515,0.8125,0.6174921
954,0.6774193548387095,0.8125,0.75525355
955,0.7419354838709677,0.8125,0.92279935
956,0.8064516129032258,0.8125,1.1247035
957,0.8709677419354838,0.8125,1.3659555
958,0.935483870967742,0.8125,1.6519608
959,1.0,0.8125,1.9885406
960,-1.0,0.875,2.2971191
961,-0.935483870967742,0.875,1.9341996
962,-0.8709677419354839,0.875,1.6236105
963,-0.8064516129032258,0.875,1.3595307
964,-0.7419354838709677,0.875,1.1365547
965,-0.6774193548387097,0.875,0.94969314
966,-0.6129032258064516,0.875,0.79437184
967,-0.5483870967741935,0.875,0.6664329
968,-0.4838709677419355,0.875,0.5621342
969,-0.4193548387096775,0.875,0.4781494
970,-0.3548387096774194,0.875,0.41156784
971,-0.29032258064516125,0.875,0.3598946
972,-0.22580645161290325,0.875,0.3210509
973,-0.16129032258064524,0.875,0.2933734
974,-0.09677419354838712,0.875,0.27561477
975,-0.032258064516129004,0.875,0.2669433
976,0.032258064516129004,0.875,0.2669433
977,0.09677419354838701,0.875,0.27561477
978,0.16129032258064502,0.875,0.2933734
979,0.22580645161290325,0.875,0.3210509
980,0.29032258064516125,0.875,0.3598946
981,0.35483870967741926,0.875,0.41156784
982,0.4193548387096775,0.875,0.4781494
983,0.4838709677419355,0.875,0.5621342
984,0.5483870967741935,0.875,0.6664329
985,0.6129032258064515,0.875,0.79437184
986,0.6774193548387095,0.875,0.94969314
987,0.7419354838709677,0.875,1.1365547
988,0.8064516129032258,0.875,1.3595307
989,0.8709677419354838,0.875,1.6236105
990,0.935483870967742,0.875,1.9341996
991,1.0,0.875,2.2971191
992,-1.0,0.9375,2.6533356
993,-0.935483870967742,0.9375,2.2621253
994,-0.8709677419354839,0.9375,1.9251312
995,-0.8064516129032258,0.9375,1.6365328
996,-0.7419354838709677,0.9375,1.3909241
997,-0.6774193548387097,0.9375,1.1833159
998,-0.6129032258064516,0.9375,1.009134
999,-0.5483870967741935,0.9375,0.8642207
1000,-0.4838709677419355,0.9375,0.74483347
1001,-0.4193548387096775,0.9375,0.6476463
1002,-0.3548387096774194,0.9375,0.56974834
1003,-0.29032258064516125,0.9375,0.5086449
1004,-0.22580645161290325,0.9375,0.46225694
1005,-0.16129032258064524,0.9375,0.42892128
1006,-0.09677419354838712,0.9375,0.40739053
1007,-0.032258064516129004,0.9375,0.396833
1008,0.032258064516129004,0.9375,0.396833
1009,0.09677419354838701,0.9375,0.40739053
1010,0.16129032258064502,0.9375,0.42892128
1011,0.22580645161290325,0.9375,0.46225694
1012,0.29032258064516125,0.9375,0.5086449
1013,0.35483870967741926,0.9375,0.56974834
1014,0.4193548387096775,0.9375,0.6476463
1015,0.4838709677419355,0.9375,0.74483347
1016,0.5483870967741935,0.9375,0.8642207
1017,0.6129032258064515,0.9375,1.009134
1018,0.6774193548387095,0.9375,1.1833159
1019,0.7419354838709677,0.9375,1.3909241
1020,0.8064516129032258,0.9375,1.6365328
1021,0.8709677419354838,0.9375,1.9251312
1022,0.935483870967742,0.9375,2.2621253
1023,1.0,0.9375,2.6533356


==> visu/tikz_csvs_two_dim/result_best_run_NSV_two_dim/obstacle_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,0.0
1,-0.935483870967742,-1.0,0.0
2,-0.8709677419354839,-1.0,0.0
3,-0.8064516129032258,-1.0,0.0
4,-0.7419354838709677,-1.0,0.0
5,-0.6774193548387097,-1.0,0.0
6,-0.6129032258064516,-1.0,0.0
7,-0.5483870967741935,-1.0,0.0
8,-0.4838709677419355,-1.0,0.0
9,-0.4193548387096775,-1.0,0.0
10,-0.3548387096774194,-1.0,0.0
11,-0.29032258064516125,-1.0,0.0
12,-0.22580645161290325,-1.0,0.0
13,-0.16129032258064524,-1.0,0.0
14,-0.09677419354838712,-1.0,0.0
15,-0.032258064516129004,-1.0,0.0
16,0.032258064516129004,-1.0,0.0
17,0.09677419354838701,-1.0,0.0
18,0.16129032258064502,-1.0,0.0
19,0.22580645161290325,-1.0,0.0
20,0.29032258064516125,-1.0,0.0
21,0.35483870967741926,-1.0,0.0
22,0.4193548387096775,-1.0,0.0
23,0.4838709677419355,-1.0,0.0
24,0.5483870967741935,-1.0,0.0
25,0.6129032258064515,-1.0,0.0
26,0.6774193548387095,-1.0,0.0
27,0.7419354838709677,-1.0,0.0
28,0.8064516129032258,-1.0,0.0
29,0.8709677419354838,-1.0,0.0
30,0.935483870967742,-1.0,0.0
31,1.0,-1.0,0.0
32,-1.0,-0.9375,0.0
33,-0.935483870967742,-0.9375,0.0
34,-0.8709677419354839,-0.9375,0.0
35,-0.8064516129032258,-0.9375,0.0
36,-0.7419354838709677,-0.9375,0.0
37,-0.6774193548387097,-0.9375,0.0
38,-0.6129032258064516,-0.9375,0.0
39,-0.5483870967741935,-0.9375,0.0
40,-0.4838709677419355,-0.9375,0.0
41,-0.4193548387096775,-0.9375,0.0
42,-0.3548387096774194,-0.9375,0.0
43,-0.29032258064516125,-0.9375,0.0
44,-0.22580645161290325,-0.9375,0.0
45,-0.16129032258064524,-0.9375,0.0
46,-0.09677419354838712,-0.9375,0.0
47,-0.032258064516129004,-0.9375,0.0
48,0.032258064516129004,-0.9375,0.0
49,0.09677419354838701,-0.9375,0.0
50,0.16129032258064502,-0.9375,0.0
51,0.22580645161290325,-0.9375,0.0
52,0.29032258064516125,-0.9375,0.0
53,0.35483870967741926,-0.9375,0.0
54,0.4193548387096775,-0.9375,0.0
55,0.4838709677419355,-0.9375,0.0
56,0.5483870967741935,-0.9375,0.0
57,0.6129032258064515,-0.9375,0.0
58,0.6774193548387095,-0.9375,0.0
59,0.7419354838709677,-0.9375,0.0
60,0.8064516129032258,-0.9375,0.0
61,0.8709677419354838,-0.9375,0.0
62,0.935483870967742,-0.9375,0.0
63,1.0,-0.9375,0.0
64,-1.0,-0.875,0.0
65,-0.935483870967742,-0.875,0.0
66,-0.8709677419354839,-0.875,0.0
67,-0.8064516129032258,-0.875,0.0
68,-0.7419354838709677,-0.875,0.0
69,-0.6774193548387097,-0.875,0.0
70,-0.6129032258064516,-0.875,0.0
71,-0.5483870967741935,-0.875,0.0
72,-0.4838709677419355,-0.875,0.0
73,-0.4193548387096775,-0.875,0.0
74,-0.3548387096774194,-0.875,0.0
75,-0.29032258064516125,-0.875,0.0
76,-0.22580645161290325,-0.875,0.0
77,-0.16129032258064524,-0.875,0.0
78,-0.09677419354838712,-0.875,0.0
79,-0.032258064516129004,-0.875,0.0
80,0.032258064516129004,-0.875,0.0
81,0.09677419354838701,-0.875,0.0
82,0.16129032258064502,-0.875,0.0
83,0.22580645161290325,-0.875,0.0
84,0.29032258064516125,-0.875,0.0
85,0.35483870967741926,-0.875,0.0
86,0.4193548387096775,-0.875,0.0
87,0.4838709677419355,-0.875,0.0
88,0.5483870967741935,-0.875,0.0
89,0.6129032258064515,-0.875,0.0
90,0.6774193548387095,-0.875,0.0
91,0.7419354838709677,-0.875,0.0
92,0.8064516129032258,-0.875,0.0
93,0.8709677419354838,-0.875,0.0
94,0.935483870967742,-0.875,0.0
95,1.0,-0.875,0.0
96,-1.0,-0.8125,0.0
97,-0.935483870967742,-0.8125,0.0
98,-0.8709677419354839,-0.8125,0.0
99,-0.8064516129032258,-0.8125,0.0
100,-0.7419354838709677,-0.8125,0.0
101,-0.6774193548387097,-0.8125,0.0
102,-0.6129032258064516,-0.8125,0.0
103,-0.5483870967741935,-0.8125,0.0
104,-0.4838709677419355,-0.8125,0.0
105,-0.4193548387096775,-0.8125,0.0
106,-0.3548387096774194,-0.8125,0.0
107,-0.29032258064516125,-0.8125,0.0
108,-0.22580645161290325,-0.8125,0.0
109,-0.16129032258064524,-0.8125,0.0
110,-0.09677419354838712,-0.8125,0.0
111,-0.032258064516129004,-0.8125,0.0
112,0.032258064516129004,-0.8125,0.0
113,0.09677419354838701,-0.8125,0.0
114,0.16129032258064502,-0.8125,0.0
115,0.22580645161290325,-0.8125,0.0
116,0.29032258064516125,-0.8125,0.0
117,0.35483870967741926,-0.8125,0.0
118,0.4193548387096775,-0.8125,0.0
119,0.4838709677419355,-0.8125,0.0
120,0.5483870967741935,-0.8125,0.0
121,0.6129032258064515,-0.8125,0.0
122,0.6774193548387095,-0.8125,0.0
123,0.7419354838709677,-0.8125,0.0
124,0.8064516129032258,-0.8125,0.0
125,0.8709677419354838,-0.8125,0.0
126,0.935483870967742,-0.8125,0.0
127,1.0,-0.8125,0.0
128,-1.0,-0.75,0.0
129,-0.935483870967742,-0.75,0.0
130,-0.8709677419354839,-0.75,0.0
131,-0.8064516129032258,-0.75,0.0
132,-0.7419354838709677,-0.75,0.0
133,-0.6774193548387097,-0.75,0.0
134,-0.6129032258064516,-0.75,0.0
135,-0.5483870967741935,-0.75,0.0
136,-0.4838709677419355,-0.75,0.0
137,-0.4193548387096775,-0.75,0.0
138,-0.3548387096774194,-0.75,0.0
139,-0.29032258064516125,-0.75,0.0
140,-0.22580645161290325,-0.75,0.0
141,-0.16129032258064524,-0.75,0.0
142,-0.09677419354838712,-0.75,0.0
143,-0.032258064516129004,-0.75,0.0
144,0.032258064516129004,-0.75,0.0
145,0.09677419354838701,-0.75,0.0
146,0.16129032258064502,-0.75,0.0
147,0.22580645161290325,-0.75,0.0
148,0.29032258064516125,-0.75,0.0
149,0.35483870967741926,-0.75,0.0
150,0.4193548387096775,-0.75,0.0
151,0.4838709677419355,-0.75,0.0
152,0.5483870967741935,-0.75,0.0
153,0.6129032258064515,-0.75,0.0
154,0.6774193548387095,-0.75,0.0
155,0.7419354838709677,-0.75,0.0
156,0.8064516129032258,-0.75,0.0
157,0.8709677419354838,-0.75,0.0
158,0.935483870967742,-0.75,0.0
159,1.0,-0.75,0.0
160,-1.0,-0.6875,0.0
161,-0.935483870967742,-0.6875,0.0
162,-0.8709677419354839,-0.6875,0.0
163,-0.8064516129032258,-0.6875,0.0
164,-0.7419354838709677,-0.6875,0.0
165,-0.6774193548387097,-0.6875,0.0
166,-0.6129032258064516,-0.6875,0.0
167,-0.5483870967741935,-0.6875,0.0
168,-0.4838709677419355,-0.6875,0.0
169,-0.4193548387096775,-0.6875,0.0
170,-0.3548387096774194,-0.6875,0.0
171,-0.29032258064516125,-0.6875,0.0
172,-0.22580645161290325,-0.6875,0.0
173,-0.16129032258064524,-0.6875,0.0
174,-0.09677419354838712,-0.6875,0.0
175,-0.032258064516129004,-0.6875,0.0
176,0.032258064516129004,-0.6875,0.0
177,0.09677419354838701,-0.6875,0.0
178,0.16129032258064502,-0.6875,0.0
179,0.22580645161290325,-0.6875,0.0
180,0.29032258064516125,-0.6875,0.0
181,0.35483870967741926,-0.6875,0.0
182,0.4193548387096775,-0.6875,0.0
183,0.4838709677419355,-0.6875,0.0
184,0.5483870967741935,-0.6875,0.0
185,0.6129032258064515,-0.6875,0.0
186,0.6774193548387095,-0.6875,0.0
187,0.7419354838709677,-0.6875,0.0
188,0.8064516129032258,-0.6875,0.0
189,0.8709677419354838,-0.6875,0.0
190,0.935483870967742,-0.6875,0.0
191,1.0,-0.6875,0.0
192,-1.0,-0.625,0.0
193,-0.935483870967742,-0.625,0.0
194,-0.8709677419354839,-0.625,0.0
195,-0.8064516129032258,-0.625,0.0
196,-0.7419354838709677,-0.625,0.0
197,-0.6774193548387097,-0.625,0.0
198,-0.6129032258064516,-0.625,0.0
199,-0.5483870967741935,-0.625,0.0
200,-0.4838709677419355,-0.625,0.0
201,-0.4193548387096775,-0.625,0.0
202,-0.3548387096774194,-0.625,0.0
203,-0.29032258064516125,-0.625,0.0
204,-0.22580645161290325,-0.625,0.0
205,-0.16129032258064524,-0.625,0.0
206,-0.09677419354838712,-0.625,0.0
207,-0.032258064516129004,-0.625,0.0
208,0.032258064516129004,-0.625,0.0
209,0.09677419354838701,-0.625,0.0
210,0.16129032258064502,-0.625,0.0
211,0.22580645161290325,-0.625,0.0
212,0.29032258064516125,-0.625,0.0
213,0.35483870967741926,-0.625,0.0
214,0.4193548387096775,-0.625,0.0
215,0.4838709677419355,-0.625,0.0
216,0.5483870967741935,-0.625,0.0
217,0.6129032258064515,-0.625,0.0
218,0.6774193548387095,-0.625,0.0
219,0.7419354838709677,-0.625,0.0
220,0.8064516129032258,-0.625,0.0
221,0.8709677419354838,-0.625,0.0
222,0.935483870967742,-0.625,0.0
223,1.0,-0.625,0.0
224,-1.0,-0.5625,0.0
225,-0.935483870967742,-0.5625,0.0
226,-0.8709677419354839,-0.5625,0.0
227,-0.8064516129032258,-0.5625,0.0
228,-0.7419354838709677,-0.5625,0.0
229,-0.6774193548387097,-0.5625,0.0
230,-0.6129032258064516,-0.5625,0.0
231,-0.5483870967741935,-0.5625,0.0
232,-0.4838709677419355,-0.5625,0.0
233,-0.4193548387096775,-0.5625,0.0
234,-0.3548387096774194,-0.5625,0.0
235,-0.29032258064516125,-0.5625,0.0
236,-0.22580645161290325,-0.5625,0.0
237,-0.16129032258064524,-0.5625,0.0
238,-0.09677419354838712,-0.5625,0.0
239,-0.032258064516129004,-0.5625,0.0
240,0.032258064516129004,-0.5625,0.0
241,0.09677419354838701,-0.5625,0.0
242,0.16129032258064502,-0.5625,0.0
243,0.22580645161290325,-0.5625,0.0
244,0.29032258064516125,-0.5625,0.0
245,0.35483870967741926,-0.5625,0.0
246,0.4193548387096775,-0.5625,0.0
247,0.4838709677419355,-0.5625,0.0
248,0.5483870967741935,-0.5625,0.0
249,0.6129032258064515,-0.5625,0.0
250,0.6774193548387095,-0.5625,0.0
251,0.7419354838709677,-0.5625,0.0
252,0.8064516129032258,-0.5625,0.0
253,0.8709677419354838,-0.5625,0.0
254,0.935483870967742,-0.5625,0.0
255,1.0,-0.5625,0.0
256,-1.0,-0.5,0.0
257,-0.935483870967742,-0.5,0.0
258,-0.8709677419354839,-0.5,0.0
259,-0.8064516129032258,-0.5,0.0
260,-0.7419354838709677,-0.5,0.0
261,-0.6774193548387097,-0.5,0.0
262,-0.6129032258064516,-0.5,0.0
263,-0.5483870967741935,-0.5,0.0
264,-0.4838709677419355,-0.5,0.0
265,-0.4193548387096775,-0.5,0.0
266,-0.3548387096774194,-0.5,0.0
267,-0.29032258064516125,-0.5,0.0
268,-0.22580645161290325,-0.5,0.0
269,-0.16129032258064524,-0.5,0.0
270,-0.09677419354838712,-0.5,0.0
271,-0.032258064516129004,-0.5,0.0
272,0.032258064516129004,-0.5,0.0
273,0.09677419354838701,-0.5,0.0
274,0.16129032258064502,-0.5,0.0
275,0.22580645161290325,-0.5,0.0
276,0.29032258064516125,-0.5,0.0
277,0.35483870967741926,-0.5,0.0
278,0.4193548387096775,-0.5,0.0
279,0.4838709677419355,-0.5,0.0
280,0.5483870967741935,-0.5,0.0
281,0.6129032258064515,-0.5,0.0
282,0.6774193548387095,-0.5,0.0
283,0.7419354838709677,-0.5,0.0
284,0.8064516129032258,-0.5,0.0
285,0.8709677419354838,-0.5,0.0
286,0.935483870967742,-0.5,0.0
287,1.0,-0.5,0.0
288,-1.0,-0.4375,0.0
289,-0.935483870967742,-0.4375,0.0
290,-0.8709677419354839,-0.4375,0.0
291,-0.8064516129032258,-0.4375,0.0
292,-0.7419354838709677,-0.4375,0.0
293,-0.6774193548387097,-0.4375,0.0
294,-0.6129032258064516,-0.4375,0.0
295,-0.5483870967741935,-0.4375,0.0
296,-0.4838709677419355,-0.4375,0.0
297,-0.4193548387096775,-0.4375,0.0
298,-0.3548387096774194,-0.4375,0.0
299,-0.29032258064516125,-0.4375,0.0
300,-0.22580645161290325,-0.4375,0.0
301,-0.16129032258064524,-0.4375,0.0
302,-0.09677419354838712,-0.4375,0.0
303,-0.032258064516129004,-0.4375,0.0
304,0.032258064516129004,-0.4375,0.0
305,0.09677419354838701,-0.4375,0.0
306,0.16129032258064502,-0.4375,0.0
307,0.22580645161290325,-0.4375,0.0
308,0.29032258064516125,-0.4375,0.0
309,0.35483870967741926,-0.4375,0.0
310,0.4193548387096775,-0.4375,0.0
311,0.4838709677419355,-0.4375,0.0
312,0.5483870967741935,-0.4375,0.0
313,0.6129032258064515,-0.4375,0.0
314,0.6774193548387095,-0.4375,0.0
315,0.7419354838709677,-0.4375,0.0
316,0.8064516129032258,-0.4375,0.0
317,0.8709677419354838,-0.4375,0.0
318,0.935483870967742,-0.4375,0.0
319,1.0,-0.4375,0.0
320,-1.0,-0.375,0.0
321,-0.935483870967742,-0.375,0.0
322,-0.8709677419354839,-0.375,0.0
323,-0.8064516129032258,-0.375,0.0
324,-0.7419354838709677,-0.375,0.0
325,-0.6774193548387097,-0.375,0.0
326,-0.6129032258064516,-0.375,0.0
327,-0.5483870967741935,-0.375,0.0
328,-0.4838709677419355,-0.375,0.0
329,-0.4193548387096775,-0.375,0.0
330,-0.3548387096774194,-0.375,0.0
331,-0.29032258064516125,-0.375,0.0
332,-0.22580645161290325,-0.375,0.0
333,-0.16129032258064524,-0.375,0.0
334,-0.09677419354838712,-0.375,0.0
335,-0.032258064516129004,-0.375,0.0
336,0.032258064516129004,-0.375,0.0
337,0.09677419354838701,-0.375,0.0
338,0.16129032258064502,-0.375,0.0
339,0.22580645161290325,-0.375,0.0
340,0.29032258064516125,-0.375,0.0
341,0.35483870967741926,-0.375,0.0
342,0.4193548387096775,-0.375,0.0
343,0.4838709677419355,-0.375,0.0
344,0.5483870967741935,-0.375,0.0
345,0.6129032258064515,-0.375,0.0
346,0.6774193548387095,-0.375,0.0
347,0.7419354838709677,-0.375,0.0
348,0.8064516129032258,-0.375,0.0
349,0.8709677419354838,-0.375,0.0
350,0.935483870967742,-0.375,0.0
351,1.0,-0.375,0.0
352,-1.0,-0.3125,0.0
353,-0.935483870967742,-0.3125,0.0
354,-0.8709677419354839,-0.3125,0.0
355,-0.8064516129032258,-0.3125,0.0
356,-0.7419354838709677,-0.3125,0.0
357,-0.6774193548387097,-0.3125,0.0
358,-0.6129032258064516,-0.3125,0.0
359,-0.5483870967741935,-0.3125,0.0
360,-0.4838709677419355,-0.3125,0.0
361,-0.4193548387096775,-0.3125,0.0
362,-0.3548387096774194,-0.3125,0.0
363,-0.29032258064516125,-0.3125,0.0
364,-0.22580645161290325,-0.3125,0.0
365,-0.16129032258064524,-0.3125,0.0
366,-0.09677419354838712,-0.3125,0.0
367,-0.032258064516129004,-0.3125,0.0
368,0.032258064516129004,-0.3125,0.0
369,0.09677419354838701,-0.3125,0.0
370,0.16129032258064502,-0.3125,0.0
371,0.22580645161290325,-0.3125,0.0
372,0.29032258064516125,-0.3125,0.0
373,0.35483870967741926,-0.3125,0.0
374,0.4193548387096775,-0.3125,0.0
375,0.4838709677419355,-0.3125,0.0
376,0.5483870967741935,-0.3125,0.0
377,0.6129032258064515,-0.3125,0.0
378,0.6774193548387095,-0.3125,0.0
379,0.7419354838709677,-0.3125,0.0
380,0.8064516129032258,-0.3125,0.0
381,0.8709677419354838,-0.3125,0.0
382,0.935483870967742,-0.3125,0.0
383,1.0,-0.3125,0.0
384,-1.0,-0.25,0.0
385,-0.935483870967742,-0.25,0.0
386,-0.8709677419354839,-0.25,0.0
387,-0.8064516129032258,-0.25,0.0
388,-0.7419354838709677,-0.25,0.0
389,-0.6774193548387097,-0.25,0.0
390,-0.6129032258064516,-0.25,0.0
391,-0.5483870967741935,-0.25,0.0
392,-0.4838709677419355,-0.25,0.0
393,-0.4193548387096775,-0.25,0.0
394,-0.3548387096774194,-0.25,0.0
395,-0.29032258064516125,-0.25,0.0
396,-0.22580645161290325,-0.25,0.0
397,-0.16129032258064524,-0.25,0.0
398,-0.09677419354838712,-0.25,0.0
399,-0.032258064516129004,-0.25,0.0
400,0.032258064516129004,-0.25,0.0
401,0.09677419354838701,-0.25,0.0
402,0.16129032258064502,-0.25,0.0
403,0.22580645161290325,-0.25,0.0
404,0.29032258064516125,-0.25,0.0
405,0.35483870967741926,-0.25,0.0
406,0.4193548387096775,-0.25,0.0
407,0.4838709677419355,-0.25,0.0
408,0.5483870967741935,-0.25,0.0
409,0.6129032258064515,-0.25,0.0
410,0.6774193548387095,-0.25,0.0
411,0.7419354838709677,-0.25,0.0
412,0.8064516129032258,-0.25,0.0
413,0.8709677419354838,-0.25,0.0
414,0.935483870967742,-0.25,0.0
415,1.0,-0.25,0.0
416,-1.0,-0.1875,0.0
417,-0.935483870967742,-0.1875,0.0
418,-0.8709677419354839,-0.1875,0.0
419,-0.8064516129032258,-0.1875,0.0
420,-0.7419354838709677,-0.1875,0.0
421,-0.6774193548387097,-0.1875,0.0
422,-0.6129032258064516,-0.1875,0.0
423,-0.5483870967741935,-0.1875,0.0
424,-0.4838709677419355,-0.1875,0.0
425,-0.4193548387096775,-0.1875,0.0
426,-0.3548387096774194,-0.1875,0.0
427,-0.29032258064516125,-0.1875,0.0
428,-0.22580645161290325,-0.1875,0.0
429,-0.16129032258064524,-0.1875,0.0
430,-0.09677419354838712,-0.1875,0.0
431,-0.032258064516129004,-0.1875,0.0
432,0.032258064516129004,-0.1875,0.0
433,0.09677419354838701,-0.1875,0.0
434,0.16129032258064502,-0.1875,0.0
435,0.22580645161290325,-0.1875,0.0
436,0.29032258064516125,-0.1875,0.0
437,0.35483870967741926,-0.1875,0.0
438,0.4193548387096775,-0.1875,0.0
439,0.4838709677419355,-0.1875,0.0
440,0.5483870967741935,-0.1875,0.0
441,0.6129032258064515,-0.1875,0.0
442,0.6774193548387095,-0.1875,0.0
443,0.7419354838709677,-0.1875,0.0
444,0.8064516129032258,-0.1875,0.0
445,0.8709677419354838,-0.1875,0.0
446,0.935483870967742,-0.1875,0.0
447,1.0,-0.1875,0.0
448,-1.0,-0.125,0.0
449,-0.935483870967742,-0.125,0.0
450,-0.8709677419354839,-0.125,0.0
451,-0.8064516129032258,-0.125,0.0
452,-0.7419354838709677,-0.125,0.0
453,-0.6774193548387097,-0.125,0.0
454,-0.6129032258064516,-0.125,0.0
455,-0.5483870967741935,-0.125,0.0
456,-0.4838709677419355,-0.125,0.0
457,-0.4193548387096775,-0.125,0.0
458,-0.3548387096774194,-0.125,0.0
459,-0.29032258064516125,-0.125,0.0
460,-0.22580645161290325,-0.125,0.0
461,-0.16129032258064524,-0.125,0.0
462,-0.09677419354838712,-0.125,0.0
463,-0.032258064516129004,-0.125,0.0
464,0.032258064516129004,-0.125,0.0
465,0.09677419354838701,-0.125,0.0
466,0.16129032258064502,-0.125,0.0
467,0.22580645161290325,-0.125,0.0
468,0.29032258064516125,-0.125,0.0
469,0.35483870967741926,-0.125,0.0
470,0.4193548387096775,-0.125,0.0
471,0.4838709677419355,-0.125,0.0
472,0.5483870967741935,-0.125,0.0
473,0.6129032258064515,-0.125,0.0
474,0.6774193548387095,-0.125,0.0
475,0.7419354838709677,-0.125,0.0
476,0.8064516129032258,-0.125,0.0
477,0.8709677419354838,-0.125,0.0
478,0.935483870967742,-0.125,0.0
479,1.0,-0.125,0.0
480,-1.0,-0.0625,0.0
481,-0.935483870967742,-0.0625,0.0
482,-0.8709677419354839,-0.0625,0.0
483,-0.8064516129032258,-0.0625,0.0
484,-0.7419354838709677,-0.0625,0.0
485,-0.6774193548387097,-0.0625,0.0
486,-0.6129032258064516,-0.0625,0.0
487,-0.5483870967741935,-0.0625,0.0
488,-0.4838709677419355,-0.0625,0.0
489,-0.4193548387096775,-0.0625,0.0
490,-0.3548387096774194,-0.0625,0.0
491,-0.29032258064516125,-0.0625,0.0
492,-0.22580645161290325,-0.0625,0.0
493,-0.16129032258064524,-0.0625,0.0
494,-0.09677419354838712,-0.0625,0.0
495,-0.032258064516129004,-0.0625,0.0
496,0.032258064516129004,-0.0625,0.0
497,0.09677419354838701,-0.0625,0.0
498,0.16129032258064502,-0.0625,0.0
499,0.22580645161290325,-0.0625,0.0
500,0.29032258064516125,-0.0625,0.0
501,0.35483870967741926,-0.0625,0.0
502,0.4193548387096775,-0.0625,0.0
503,0.4838709677419355,-0.0625,0.0
504,0.5483870967741935,-0.0625,0.0
505,0.6129032258064515,-0.0625,0.0
506,0.6774193548387095,-0.0625,0.0
507,0.7419354838709677,-0.0625,0.0
508,0.8064516129032258,-0.0625,0.0
509,0.8709677419354838,-0.0625,0.0
510,0.935483870967742,-0.0625,0.0
511,1.0,-0.0625,0.0
512,-1.0,0.0,0.0
513,-0.935483870967742,0.0,0.0
514,-0.8709677419354839,0.0,0.0
515,-0.8064516129032258,0.0,0.0
516,-0.7419354838709677,0.0,0.0
517,-0.6774193548387097,0.0,0.0
518,-0.6129032258064516,0.0,0.0
519,-0.5483870967741935,0.0,0.0
520,-0.4838709677419355,0.0,0.0
521,-0.4193548387096775,0.0,0.0
522,-0.3548387096774194,0.0,0.0
523,-0.29032258064516125,0.0,0.0
524,-0.22580645161290325,0.0,0.0
525,-0.16129032258064524,0.0,0.0
526,-0.09677419354838712,0.0,0.0
527,-0.032258064516129004,0.0,0.0
528,0.032258064516129004,0.0,0.0
529,0.09677419354838701,0.0,0.0
530,0.16129032258064502,0.0,0.0
531,0.22580645161290325,0.0,0.0
532,0.29032258064516125,0.0,0.0
533,0.35483870967741926,0.0,0.0
534,0.4193548387096775,0.0,0.0
535,0.4838709677419355,0.0,0.0
536,0.5483870967741935,0.0,0.0
537,0.6129032258064515,0.0,0.0
538,0.6774193548387095,0.0,0.0
539,0.7419354838709677,0.0,0.0
540,0.8064516129032258,0.0,0.0
541,0.8709677419354838,0.0,0.0
542,0.935483870967742,0.0,0.0
543,1.0,0.0,0.0
544,-1.0,0.0625,0.0
545,-0.935483870967742,0.0625,0.0
546,-0.8709677419354839,0.0625,0.0
547,-0.8064516129032258,0.0625,0.0
548,-0.7419354838709677,0.0625,0.0
549,-0.6774193548387097,0.0625,0.0
550,-0.6129032258064516,0.0625,0.0
551,-0.5483870967741935,0.0625,0.0
552,-0.4838709677419355,0.0625,0.0
553,-0.4193548387096775,0.0625,0.0
554,-0.3548387096774194,0.0625,0.0
555,-0.29032258064516125,0.0625,0.0
556,-0.22580645161290325,0.0625,0.0
557,-0.16129032258064524,0.0625,0.0
558,-0.09677419354838712,0.0625,0.0
559,-0.032258064516129004,0.0625,0.0
560,0.032258064516129004,0.0625,0.0
561,0.09677419354838701,0.0625,0.0
562,0.16129032258064502,0.0625,0.0
563,0.22580645161290325,0.0625,0.0
564,0.29032258064516125,0.0625,0.0
565,0.35483870967741926,0.0625,0.0
566,0.4193548387096775,0.0625,0.0
567,0.4838709677419355,0.0625,0.0
568,0.5483870967741935,0.0625,0.0
569,0.6129032258064515,0.0625,0.0
570,0.6774193548387095,0.0625,0.0
571,0.7419354838709677,0.0625,0.0
572,0.8064516129032258,0.0625,0.0
573,0.8709677419354838,0.0625,0.0
574,0.935483870967742,0.0625,0.0
575,1.0,0.0625,0.0
576,-1.0,0.125,0.0
577,-0.935483870967742,0.125,0.0
578,-0.8709677419354839,0.125,0.0
579,-0.8064516129032258,0.125,0.0
580,-0.7419354838709677,0.125,0.0
581,-0.6774193548387097,0.125,0.0
582,-0.6129032258064516,0.125,0.0
583,-0.5483870967741935,0.125,0.0
584,-0.4838709677419355,0.125,0.0
585,-0.4193548387096775,0.125,0.0
586,-0.3548387096774194,0.125,0.0
587,-0.29032258064516125,0.125,0.0
588,-0.22580645161290325,0.125,0.0
589,-0.16129032258064524,0.125,0.0
590,-0.09677419354838712,0.125,0.0
591,-0.032258064516129004,0.125,0.0
592,0.032258064516129004,0.125,0.0
593,0.09677419354838701,0.125,0.0
594,0.16129032258064502,0.125,0.0
595,0.22580645161290325,0.125,0.0
596,0.29032258064516125,0.125,0.0
597,0.35483870967741926,0.125,0.0
598,0.4193548387096775,0.125,0.0
599,0.4838709677419355,0.125,0.0
600,0.5483870967741935,0.125,0.0
601,0.6129032258064515,0.125,0.0
602,0.6774193548387095,0.125,0.0
603,0.7419354838709677,0.125,0.0
604,0.8064516129032258,0.125,0.0
605,0.8709677419354838,0.125,0.0
606,0.935483870967742,0.125,0.0
607,1.0,0.125,0.0
608,-1.0,0.1875,0.0
609,-0.935483870967742,0.1875,0.0
610,-0.8709677419354839,0.1875,0.0
611,-0.8064516129032258,0.1875,0.0
612,-0.7419354838709677,0.1875,0.0
613,-0.6774193548387097,0.1875,0.0
614,-0.6129032258064516,0.1875,0.0
615,-0.5483870967741935,0.1875,0.0
616,-0.4838709677419355,0.1875,0.0
617,-0.4193548387096775,0.1875,0.0
618,-0.3548387096774194,0.1875,0.0
619,-0.29032258064516125,0.1875,0.0
620,-0.22580645161290325,0.1875,0.0
621,-0.16129032258064524,0.1875,0.0
622,-0.09677419354838712,0.1875,0.0
623,-0.032258064516129004,0.1875,0.0
624,0.032258064516129004,0.1875,0.0
625,0.09677419354838701,0.1875,0.0
626,0.16129032258064502,0.1875,0.0
627,0.22580645161290325,0.1875,0.0
628,0.29032258064516125,0.1875,0.0
629,0.35483870967741926,0.1875,0.0
630,0.4193548387096775,0.1875,0.0
631,0.4838709677419355,0.1875,0.0
632,0.5483870967741935,0.1875,0.0
633,0.6129032258064515,0.1875,0.0
634,0.6774193548387095,0.1875,0.0
635,0.7419354838709677,0.1875,0.0
636,0.8064516129032258,0.1875,0.0
637,0.8709677419354838,0.1875,0.0
638,0.935483870967742,0.1875,0.0
639,1.0,0.1875,0.0
640,-1.0,0.25,0.0
641,-0.935483870967742,0.25,0.0
642,-0.8709677419354839,0.25,0.0
643,-0.8064516129032258,0.25,0.0
644,-0.7419354838709677,0.25,0.0
645,-0.6774193548387097,0.25,0.0
646,-0.6129032258064516,0.25,0.0
647,-0.5483870967741935,0.25,0.0
648,-0.4838709677419355,0.25,0.0
649,-0.4193548387096775,0.25,0.0
650,-0.3548387096774194,0.25,0.0
651,-0.29032258064516125,0.25,0.0
652,-0.22580645161290325,0.25,0.0
653,-0.16129032258064524,0.25,0.0
654,-0.09677419354838712,0.25,0.0
655,-0.032258064516129004,0.25,0.0
656,0.032258064516129004,0.25,0.0
657,0.09677419354838701,0.25,0.0
658,0.16129032258064502,0.25,0.0
659,0.22580645161290325,0.25,0.0
660,0.29032258064516125,0.25,0.0
661,0.35483870967741926,0.25,0.0
662,0.4193548387096775,0.25,0.0
663,0.4838709677419355,0.25,0.0
664,0.5483870967741935,0.25,0.0
665,0.6129032258064515,0.25,0.0
666,0.6774193548387095,0.25,0.0
667,0.7419354838709677,0.25,0.0
668,0.8064516129032258,0.25,0.0
669,0.8709677419354838,0.25,0.0
670,0.935483870967742,0.25,0.0
671,1.0,0.25,0.0
672,-1.0,0.3125,0.0
673,-0.935483870967742,0.3125,0.0
674,-0.8709677419354839,0.3125,0.0
675,-0.8064516129032258,0.3125,0.0
676,-0.7419354838709677,0.3125,0.0
677,-0.6774193548387097,0.3125,0.0
678,-0.6129032258064516,0.3125,0.0
679,-0.5483870967741935,0.3125,0.0
680,-0.4838709677419355,0.3125,0.0
681,-0.4193548387096775,0.3125,0.0
682,-0.3548387096774194,0.3125,0.0
683,-0.29032258064516125,0.3125,0.0
684,-0.22580645161290325,0.3125,0.0
685,-0.16129032258064524,0.3125,0.0
686,-0.09677419354838712,0.3125,0.0
687,-0.032258064516129004,0.3125,0.0
688,0.032258064516129004,0.3125,0.0
689,0.09677419354838701,0.3125,0.0
690,0.16129032258064502,0.3125,0.0
691,0.22580645161290325,0.3125,0.0
692,0.29032258064516125,0.3125,0.0
693,0.35483870967741926,0.3125,0.0
694,0.4193548387096775,0.3125,0.0
695,0.4838709677419355,0.3125,0.0
696,0.5483870967741935,0.3125,0.0
697,0.6129032258064515,0.3125,0.0
698,0.6774193548387095,0.3125,0.0
699,0.7419354838709677,0.3125,0.0
700,0.8064516129032258,0.3125,0.0
701,0.8709677419354838,0.3125,0.0
702,0.935483870967742,0.3125,0.0
703,1.0,0.3125,0.0
704,-1.0,0.375,0.0
705,-0.935483870967742,0.375,0.0
706,-0.8709677419354839,0.375,0.0
707,-0.8064516129032258,0.375,0.0
708,-0.7419354838709677,0.375,0.0
709,-0.6774193548387097,0.375,0.0
710,-0.6129032258064516,0.375,0.0
711,-0.5483870967741935,0.375,0.0
712,-0.4838709677419355,0.375,0.0
713,-0.4193548387096775,0.375,0.0
714,-0.3548387096774194,0.375,0.0
715,-0.29032258064516125,0.375,0.0
716,-0.22580645161290325,0.375,0.0
717,-0.16129032258064524,0.375,0.0
718,-0.09677419354838712,0.375,0.0
719,-0.032258064516129004,0.375,0.0
720,0.032258064516129004,0.375,0.0
721,0.09677419354838701,0.375,0.0
722,0.16129032258064502,0.375,0.0
723,0.22580645161290325,0.375,0.0
724,0.29032258064516125,0.375,0.0
725,0.35483870967741926,0.375,0.0
726,0.4193548387096775,0.375,0.0
727,0.4838709677419355,0.375,0.0
728,0.5483870967741935,0.375,0.0
729,0.6129032258064515,0.375,0.0
730,0.6774193548387095,0.375,0.0
731,0.7419354838709677,0.375,0.0
732,0.8064516129032258,0.375,0.0
733,0.8709677419354838,0.375,0.0
734,0.935483870967742,0.375,0.0
735,1.0,0.375,0.0
736,-1.0,0.4375,0.0
737,-0.935483870967742,0.4375,0.0
738,-0.8709677419354839,0.4375,0.0
739,-0.8064516129032258,0.4375,0.0
740,-0.7419354838709677,0.4375,0.0
741,-0.6774193548387097,0.4375,0.0
742,-0.6129032258064516,0.4375,0.0
743,-0.5483870967741935,0.4375,0.0
744,-0.4838709677419355,0.4375,0.0
745,-0.4193548387096775,0.4375,0.0
746,-0.3548387096774194,0.4375,0.0
747,-0.29032258064516125,0.4375,0.0
748,-0.22580645161290325,0.4375,0.0
749,-0.16129032258064524,0.4375,0.0
750,-0.09677419354838712,0.4375,0.0
751,-0.032258064516129004,0.4375,0.0
752,0.032258064516129004,0.4375,0.0
753,0.09677419354838701,0.4375,0.0
754,0.16129032258064502,0.4375,0.0
755,0.22580645161290325,0.4375,0.0
756,0.29032258064516125,0.4375,0.0
757,0.35483870967741926,0.4375,0.0
758,0.4193548387096775,0.4375,0.0
759,0.4838709677419355,0.4375,0.0
760,0.5483870967741935,0.4375,0.0
761,0.6129032258064515,0.4375,0.0
762,0.6774193548387095,0.4375,0.0
763,0.7419354838709677,0.4375,0.0
764,0.8064516129032258,0.4375,0.0
765,0.8709677419354838,0.4375,0.0
766,0.935483870967742,0.4375,0.0
767,1.0,0.4375,0.0
768,-1.0,0.5,0.0
769,-0.935483870967742,0.5,0.0
770,-0.8709677419354839,0.5,0.0
771,-0.8064516129032258,0.5,0.0
772,-0.7419354838709677,0.5,0.0
773,-0.6774193548387097,0.5,0.0
774,-0.6129032258064516,0.5,0.0
775,-0.5483870967741935,0.5,0.0
776,-0.4838709677419355,0.5,0.0
777,-0.4193548387096775,0.5,0.0
778,-0.3548387096774194,0.5,0.0
779,-0.29032258064516125,0.5,0.0
780,-0.22580645161290325,0.5,0.0
781,-0.16129032258064524,0.5,0.0
782,-0.09677419354838712,0.5,0.0
783,-0.032258064516129004,0.5,0.0
784,0.032258064516129004,0.5,0.0
785,0.09677419354838701,0.5,0.0
786,0.16129032258064502,0.5,0.0
787,0.22580645161290325,0.5,0.0
788,0.29032258064516125,0.5,0.0
789,0.35483870967741926,0.5,0.0
790,0.4193548387096775,0.5,0.0
791,0.4838709677419355,0.5,0.0
792,0.5483870967741935,0.5,0.0
793,0.6129032258064515,0.5,0.0
794,0.6774193548387095,0.5,0.0
795,0.7419354838709677,0.5,0.0
796,0.8064516129032258,0.5,0.0
797,0.8709677419354838,0.5,0.0
798,0.935483870967742,0.5,0.0
799,1.0,0.5,0.0
800,-1.0,0.5625,0.0
801,-0.935483870967742,0.5625,0.0
802,-0.8709677419354839,0.5625,0.0
803,-0.8064516129032258,0.5625,0.0
804,-0.7419354838709677,0.5625,0.0
805,-0.6774193548387097,0.5625,0.0
806,-0.6129032258064516,0.5625,0.0
807,-0.5483870967741935,0.5625,0.0
808,-0.4838709677419355,0.5625,0.0
809,-0.4193548387096775,0.5625,0.0
810,-0.3548387096774194,0.5625,0.0
811,-0.29032258064516125,0.5625,0.0
812,-0.22580645161290325,0.5625,0.0
813,-0.16129032258064524,0.5625,0.0
814,-0.09677419354838712,0.5625,0.0
815,-0.032258064516129004,0.5625,0.0
816,0.032258064516129004,0.5625,0.0
817,0.09677419354838701,0.5625,0.0
818,0.16129032258064502,0.5625,0.0
819,0.22580645161290325,0.5625,0.0
820,0.29032258064516125,0.5625,0.0
821,0.35483870967741926,0.5625,0.0
822,0.4193548387096775,0.5625,0.0
823,0.4838709677419355,0.5625,0.0
824,0.5483870967741935,0.5625,0.0
825,0.6129032258064515,0.5625,0.0
826,0.6774193548387095,0.5625,0.0
827,0.7419354838709677,0.5625,0.0
828,0.8064516129032258,0.5625,0.0
829,0.8709677419354838,0.5625,0.0
830,0.935483870967742,0.5625,0.0
831,1.0,0.5625,0.0
832,-1.0,0.625,0.0
833,-0.935483870967742,0.625,0.0
834,-0.8709677419354839,0.625,0.0
835,-0.8064516129032258,0.625,0.0
836,-0.7419354838709677,0.625,0.0
837,-0.6774193548387097,0.625,0.0
838,-0.6129032258064516,0.625,0.0
839,-0.5483870967741935,0.625,0.0
840,-0.4838709677419355,0.625,0.0
841,-0.4193548387096775,0.625,0.0
842,-0.3548387096774194,0.625,0.0
843,-0.29032258064516125,0.625,0.0
844,-0.22580645161290325,0.625,0.0
845,-0.16129032258064524,0.625,0.0
846,-0.09677419354838712,0.625,0.0
847,-0.032258064516129004,0.625,0.0
848,0.032258064516129004,0.625,0.0
849,0.09677419354838701,0.625,0.0
850,0.16129032258064502,0.625,0.0
851,0.22580645161290325,0.625,0.0
852,0.29032258064516125,0.625,0.0
853,0.35483870967741926,0.625,0.0
854,0.4193548387096775,0.625,0.0
855,0.4838709677419355,0.625,0.0
856,0.5483870967741935,0.625,0.0
857,0.6129032258064515,0.625,0.0
858,0.6774193548387095,0.625,0.0
859,0.7419354838709677,0.625,0.0
860,0.8064516129032258,0.625,0.0
861,0.8709677419354838,0.625,0.0
862,0.935483870967742,0.625,0.0
863,1.0,0.625,0.0
864,-1.0,0.6875,0.0
865,-0.935483870967742,0.6875,0.0
866,-0.8709677419354839,0.6875,0.0
867,-0.8064516129032258,0.6875,0.0
868,-0.7419354838709677,0.6875,0.0
869,-0.6774193548387097,0.6875,0.0
870,-0.6129032258064516,0.6875,0.0
871,-0.5483870967741935,0.6875,0.0
872,-0.4838709677419355,0.6875,0.0
873,-0.4193548387096775,0.6875,0.0
874,-0.3548387096774194,0.6875,0.0
875,-0.29032258064516125,0.6875,0.0
876,-0.22580645161290325,0.6875,0.0
877,-0.16129032258064524,0.6875,0.0
878,-0.09677419354838712,0.6875,0.0
879,-0.032258064516129004,0.6875,0.0
880,0.032258064516129004,0.6875,0.0
881,0.09677419354838701,0.6875,0.0
882,0.16129032258064502,0.6875,0.0
883,0.22580645161290325,0.6875,0.0
884,0.29032258064516125,0.6875,0.0
885,0.35483870967741926,0.6875,0.0
886,0.4193548387096775,0.6875,0.0
887,0.4838709677419355,0.6875,0.0
888,0.5483870967741935,0.6875,0.0
889,0.6129032258064515,0.6875,0.0
890,0.6774193548387095,0.6875,0.0
891,0.7419354838709677,0.6875,0.0
892,0.8064516129032258,0.6875,0.0
893,0.8709677419354838,0.6875,0.0
894,0.935483870967742,0.6875,0.0
895,1.0,0.6875,0.0
896,-1.0,0.75,0.0
897,-0.935483870967742,0.75,0.0
898,-0.8709677419354839,0.75,0.0
899,-0.8064516129032258,0.75,0.0
900,-0.7419354838709677,0.75,0.0
901,-0.6774193548387097,0.75,0.0
902,-0.6129032258064516,0.75,0.0
903,-0.5483870967741935,0.75,0.0
904,-0.4838709677419355,0.75,0.0
905,-0.4193548387096775,0.75,0.0
906,-0.3548387096774194,0.75,0.0
907,-0.29032258064516125,0.75,0.0
908,-0.22580645161290325,0.75,0.0
909,-0.16129032258064524,0.75,0.0
910,-0.09677419354838712,0.75,0.0
911,-0.032258064516129004,0.75,0.0
912,0.032258064516129004,0.75,0.0
913,0.09677419354838701,0.75,0.0
914,0.16129032258064502,0.75,0.0
915,0.22580645161290325,0.75,0.0
916,0.29032258064516125,0.75,0.0
917,0.35483870967741926,0.75,0.0
918,0.4193548387096775,0.75,0.0
919,0.4838709677419355,0.75,0.0
920,0.5483870967741935,0.75,0.0
921,0.6129032258064515,0.75,0.0
922,0.6774193548387095,0.75,0.0
923,0.7419354838709677,0.75,0.0
924,0.8064516129032258,0.75,0.0
925,0.8709677419354838,0.75,0.0
926,0.935483870967742,0.75,0.0
927,1.0,0.75,0.0
928,-1.0,0.8125,0.0
929,-0.935483870967742,0.8125,0.0
930,-0.8709677419354839,0.8125,0.0
931,-0.8064516129032258,0.8125,0.0
932,-0.7419354838709677,0.8125,0.0
933,-0.6774193548387097,0.8125,0.0
934,-0.6129032258064516,0.8125,0.0
935,-0.5483870967741935,0.8125,0.0
936,-0.4838709677419355,0.8125,0.0
937,-0.4193548387096775,0.8125,0.0
938,-0.3548387096774194,0.8125,0.0
939,-0.29032258064516125,0.8125,0.0
940,-0.22580645161290325,0.8125,0.0
941,-0.16129032258064524,0.8125,0.0
942,-0.09677419354838712,0.8125,0.0
943,-0.032258064516129004,0.8125,0.0
944,0.032258064516129004,0.8125,0.0
945,0.09677419354838701,0.8125,0.0
946,0.16129032258064502,0.8125,0.0
947,0.22580645161290325,0.8125,0.0
948,0.29032258064516125,0.8125,0.0
949,0.35483870967741926,0.8125,0.0
950,0.4193548387096775,0.8125,0.0
951,0.4838709677419355,0.8125,0.0
952,0.5483870967741935,0.8125,0.0
953,0.6129032258064515,0.8125,0.0
954,0.6774193548387095,0.8125,0.0
955,0.7419354838709677,0.8125,0.0
956,0.8064516129032258,0.8125,0.0
957,0.8709677419354838,0.8125,0.0
958,0.935483870967742,0.8125,0.0
959,1.0,0.8125,0.0
960,-1.0,0.875,0.0
961,-0.935483870967742,0.875,0.0
962,-0.8709677419354839,0.875,0.0
963,-0.8064516129032258,0.875,0.0
964,-0.7419354838709677,0.875,0.0
965,-0.6774193548387097,0.875,0.0
966,-0.6129032258064516,0.875,0.0
967,-0.5483870967741935,0.875,0.0
968,-0.4838709677419355,0.875,0.0
969,-0.4193548387096775,0.875,0.0
970,-0.3548387096774194,0.875,0.0
971,-0.29032258064516125,0.875,0.0
972,-0.22580645161290325,0.875,0.0
973,-0.16129032258064524,0.875,0.0
974,-0.09677419354838712,0.875,0.0
975,-0.032258064516129004,0.875,0.0
976,0.032258064516129004,0.875,0.0
977,0.09677419354838701,0.875,0.0
978,0.16129032258064502,0.875,0.0
979,0.22580645161290325,0.875,0.0
980,0.29032258064516125,0.875,0.0
981,0.35483870967741926,0.875,0.0
982,0.4193548387096775,0.875,0.0
983,0.4838709677419355,0.875,0.0
984,0.5483870967741935,0.875,0.0
985,0.6129032258064515,0.875,0.0
986,0.6774193548387095,0.875,0.0
987,0.7419354838709677,0.875,0.0
988,0.8064516129032258,0.875,0.0
989,0.8709677419354838,0.875,0.0
990,0.935483870967742,0.875,0.0
991,1.0,0.875,0.0
992,-1.0,0.9375,0.0
993,-0.935483870967742,0.9375,0.0
994,-0.8709677419354839,0.9375,0.0
995,-0.8064516129032258,0.9375,0.0
996,-0.7419354838709677,0.9375,0.0
997,-0.6774193548387097,0.9375,0.0
998,-0.6129032258064516,0.9375,0.0
999,-0.5483870967741935,0.9375,0.0
1000,-0.4838709677419355,0.9375,0.0
1001,-0.4193548387096775,0.9375,0.0
1002,-0.3548387096774194,0.9375,0.0
1003,-0.29032258064516125,0.9375,0.0
1004,-0.22580645161290325,0.9375,0.0
1005,-0.16129032258064524,0.9375,0.0
1006,-0.09677419354838712,0.9375,0.0
1007,-0.032258064516129004,0.9375,0.0
1008,0.032258064516129004,0.9375,0.0
1009,0.09677419354838701,0.9375,0.0
1010,0.16129032258064502,0.9375,0.0
1011,0.22580645161290325,0.9375,0.0
1012,0.29032258064516125,0.9375,0.0
1013,0.35483870967741926,0.9375,0.0
1014,0.4193548387096775,0.9375,0.0
1015,0.4838709677419355,0.9375,0.0
1016,0.5483870967741935,0.9375,0.0
1017,0.6129032258064515,0.9375,0.0
1018,0.6774193548387095,0.9375,0.0
1019,0.7419354838709677,0.9375,0.0
1020,0.8064516129032258,0.9375,0.0
1021,0.8709677419354838,0.9375,0.0
1022,0.935483870967742,0.9375,0.0
1023,1.0,0.9375,0.0


==> visu/tikz_csvs_two_dim/result_best_run_NSV_two_dim/sol_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,2.9410148
1,-0.935483870967742,-1.0,2.6139534
2,-0.8709677419354839,-1.0,2.260864
3,-0.8064516129032258,-1.0,1.9358833
4,-0.7419354838709677,-1.0,1.6610007
5,-0.6774193548387097,-1.0,1.433033
6,-0.6129032258064516,-1.0,1.2439227
7,-0.5483870967741935,-1.0,1.0870801
8,-0.4838709677419355,-1.0,0.9573005
9,-0.4193548387096775,-1.0,0.85036284
10,-0.3548387096774194,-1.0,0.76296496
11,-0.29032258064516125,-1.0,0.69268495
12,-0.22580645161290325,-1.0,0.63785154
13,-0.16129032258064524,-1.0,0.5973772
14,-0.09677419354838712,-1.0,0.5705936
15,-0.032258064516129004,-1.0,0.5571401
16,0.032258064516129004,-1.0,0.5569074
17,0.09677419354838701,-1.0,0.57004094
18,0.16129032258064502,-1.0,0.5969717
19,0.22580645161290325,-1.0,0.63845044
20,0.29032258064516125,-1.0,0.69556576
21,0.35483870967741926,-1.0,0.7697465
22,0.4193548387096775,-1.0,0.86274165
23,0.4838709677419355,-1.0,0.97657007
24,0.5483870967741935,-1.0,1.1134756
25,0.6129032258064515,-1.0,1.2760816
26,0.6774193548387095,-1.0,1.4682693
27,0.7419354838709677,-1.0,1.6971743
28,0.8064516129032258,-1.0,1.9743843
29,0.8709677419354838,-1.0,2.307764
30,0.935483870967742,-1.0,2.675644
31,1.0,-1.0,3.0130002
32,-1.0,-0.9375,2.637184
33,-0.935483870967742,-0.9375,2.3368948
34,-0.8709677419354839,-0.9375,1.998388
35,-0.8064516129032258,-0.9375,1.6726009
36,-0.7419354838709677,-0.9375,1.4002765
37,-0.6774193548387097,-0.9375,1.186924
38,-0.6129032258064516,-0.9375,1.0191028
39,-0.5483870967741935,-0.9375,0.88337547
40,-0.4838709677419355,-0.9375,0.77136075
41,-0.4193548387096775,-0.9375,0.6782616
42,-0.3548387096774194,-0.9375,0.6011309
43,-0.29032258064516125,-0.9375,0.538061
44,-0.22580645161290325,-0.9375,0.4878524
45,-0.16129032258064524,-0.9375,0.4498297
46,-0.09677419354838712,-0.9375,0.42369336
47,-0.032258064516129004,-0.9375,0.40939334
48,0.032258064516129004,-0.9375,0.40704677
49,0.09677419354838701,-0.9375,0.41690195
50,0.16129032258064502,-0.9375,0.43933976
51,0.22580645161290325,-0.9375,0.47488084
52,0.29032258064516125,-0.9375,0.5241964
53,0.35483870967741926,-0.9375,0.5881924
54,0.4193548387096775,-0.9375,0.6683185
55,0.4838709677419355,-0.9375,0.767183
56,0.5483870967741935,-0.9375,0.8891609
57,0.6129032258064515,-0.9375,1.0394169
58,0.6774193548387095,-0.9375,1.2209234
59,0.7419354838709677,-0.9375,1.4353861
60,0.8064516129032258,-0.9375,1.6885574
61,0.8709677419354838,-0.9375,1.9899712
62,0.935483870967742,-0.9375,2.3363218
63,1.0,-0.9375,2.6873877
64,-1.0,-0.875,2.269539
65,-0.935483870967742,-0.875,1.981457
66,-0.8709677419354839,-0.875,1.6654191
67,-0.8064516129032258,-0.875,1.3600994
68,-0.7419354838709677,-0.875,1.1067482
69,-0.6774193548387097,-0.875,0.9129281
70,-0.6129032258064516,-0.875,0.76572365
71,-0.5483870967741935,-0.875,0.6505807
72,-0.4838709677419355,-0.875,0.5574099
73,-0.4193548387096775,-0.875,0.48031533
74,-0.3548387096774194,-0.875,0.41601273
75,-0.29032258064516125,-0.875,0.36272332
76,-0.22580645161290325,-0.875,0.3195921
77,-0.16129032258064524,-0.875,0.28637162
78,-0.09677419354838712,-0.875,0.26320332
79,-0.032258064516129004,-0.875,0.250431
80,0.032258064516129004,-0.875,0.2484438
81,0.09677419354838701,-0.875,0.25753963
82,0.16129032258064502,-0.875,0.27784377
83,0.22580645161290325,-0.875,0.3092948
84,0.29032258064516125,-0.875,0.35181826
85,0.35483870967741926,-0.875,0.4058253
86,0.4193548387096775,-0.875,0.47293612
87,0.4838709677419355,-0.875,0.55637234
88,0.5483870967741935,-0.875,0.66097176
89,0.6129032258064515,-0.875,0.7928636
90,0.6774193548387095,-0.875,0.95631254
91,0.7419354838709677,-0.875,1.1513982
92,0.8064516129032258,-0.875,1.3794895
93,0.8709677419354838,-0.875,1.6484469
94,0.935483870967742,-0.875,1.9649774
95,1.0,-0.875,2.3120701
96,-1.0,-0.8125,1.9523542
97,-0.935483870967742,-0.8125,1.6683342
98,-0.8709677419354839,-0.8125,1.3762813
99,-0.8064516129032258,-0.8125,1.1063696
100,-0.7419354838709677,-0.8125,0.8865242
101,-0.6774193548387097,-0.8125,0.7105581
102,-0.6129032258064516,-0.8125,0.5711839
103,-0.5483870967741935,-0.8125,0.46402314
104,-0.4838709677419355,-0.8125,0.3814539
105,-0.4193548387096775,-0.8125,0.31635976
106,-0.3548387096774194,-0.8125,0.26395506
107,-0.29032258064516125,-0.8125,0.22152127
108,-0.22580645161290325,-0.8125,0.18777442
109,-0.16129032258064524,-0.8125,0.1623523
110,-0.09677419354838712,-0.8125,0.14542808
111,-0.032258064516129004,-0.8125,0.13738352
112,0.032258064516129004,-0.8125,0.13851726
113,0.09677419354838701,-0.8125,0.1488049
114,0.16129032258064502,-0.8125,0.16780764
115,0.22580645161290325,-0.8125,0.19487607
116,0.29032258064516125,-0.8125,0.2297941
117,0.35483870967741926,-0.8125,0.2736841
118,0.4193548387096775,-0.8125,0.32939708
119,0.4838709677419355,-0.8125,0.40069363
120,0.5483870967741935,-0.8125,0.49146166
121,0.6129032258064515,-0.8125,0.606462
122,0.6774193548387095,-0.8125,0.7505102
123,0.7419354838709677,-0.8125,0.9251802
124,0.8064516129032258,-0.8125,1.1306205
125,0.8709677419354838,-0.8125,1.3720255
126,0.935483870967742,-0.8125,1.6589999
127,1.0,-0.8125,1.9901423
128,-1.0,-0.75,1.6922963
129,-0.935483870967742,-0.75,1.4131067
130,-0.8709677419354839,-0.75,1.1460835
131,-0.8064516129032258,-0.75,0.9118916
132,-0.7419354838709677,-0.75,0.72229195
133,-0.6774193548387097,-0.75,0.5693957
134,-0.6129032258064516,-0.75,0.4443032
135,-0.5483870967741935,-0.75,0.34542376
136,-0.4838709677419355,-0.75,0.2703032
137,-0.4193548387096775,-0.75,0.21382587
138,-0.3548387096774194,-0.75,0.17099296
139,-0.29032258064516125,-0.75,0.1383148
140,-0.22580645161290325,-0.75,0.11379337
141,-0.16129032258064524,-0.75,0.09649558
142,-0.09677419354838712,-0.75,0.086107574
143,-0.032258064516129004,-0.75,0.08253774
144,0.032258064516129004,-0.75,0.085587874
145,0.09677419354838701,-0.75,0.09477024
146,0.16129032258064502,-0.75,0.10941525
147,0.22580645161290325,-0.75,0.12919179
148,0.29032258064516125,-0.75,0.15487298
149,0.35483870967741926,-0.75,0.1887734
150,0.4193548387096775,-0.75,0.23423353
151,0.4838709677419355,-0.75,0.29454672
152,0.5483870967741935,-0.75,0.37281275
153,0.6129032258064515,-0.75,0.47264588
154,0.6774193548387095,-0.75,0.59789675
155,0.7419354838709677,-0.75,0.75147825
156,0.8064516129032258,-0.75,0.9351224
157,0.8709677419354838,-0.75,1.1529638
158,0.935483870967742,-0.75,1.4143507
159,1.0,-0.75,1.7260921
160,-1.0,-0.6875,1.4732597
161,-0.935483870967742,-0.6875,1.2017232
162,-0.8709677419354839,-0.6875,0.9583411
163,-0.8064516129032258,-0.6875,0.7537745
164,-0.7419354838709677,-0.6875,0.58777344
165,-0.6774193548387097,-0.6875,0.45445433
166,-0.6129032258064516,-0.6875,0.34725192
167,-0.5483870967741935,-0.6875,0.2619235
168,-0.4838709677419355,-0.6875,0.19625345
169,-0.4193548387096775,-0.6875,0.14749815
170,-0.3548387096774194,-0.6875,0.112136215
171,-0.29032258064516125,-0.6875,0.08693653
172,-0.22580645161290325,-0.6875,0.069542
173,-0.16129032258064524,-0.6875,0.058438428
174,-0.09677419354838712,-0.6875,0.052679937
175,-0.032258064516129004,-0.6875,0.051597968
176,0.032258064516129004,-0.6875,0.05459182
177,0.09677419354838701,-0.6875,0.061085656
178,0.16129032258064502,-0.6875,0.07074702
179,0.22580645161290325,-0.6875,0.0839425
180,0.29032258064516125,-0.6875,0.10214493
181,0.35483870967741926,-0.6875,0.12786248
182,0.4193548387096775,-0.6875,0.16401488
183,0.4838709677419355,-0.6875,0.21354276
184,0.5483870967741935,-0.6875,0.27977556
185,0.6129032258064515,-0.6875,0.36619228
186,0.6774193548387095,-0.6875,0.4755214
187,0.7419354838709677,-0.6875,0.61029345
188,0.8064516129032258,-0.6875,0.77352595
189,0.8709677419354838,-0.6875,0.97005063
190,0.935483870967742,-0.6875,1.2091497
191,1.0,-0.6875,1.5017936
192,-1.0,-0.625,1.2859764
193,-0.935483870967742,-0.625,1.0249435
194,-0.8709677419354839,-0.625,0.8027073
195,-0.8064516129032258,-0.625,0.6215846
196,-0.7419354838709677,-0.625,0.47556397
197,-0.6774193548387097,-0.625,0.35890797
198,-0.6129032258064516,-0.625,0.26712152
199,-0.5483870967741935,-0.625,0.1955248
200,-0.4838709677419355,-0.625,0.14086571
201,-0.4193548387096775,-0.625,0.10057344
202,-0.3548387096774194,-0.625,0.071958356
203,-0.29032258064516125,-0.625,0.052437663
204,-0.22580645161290325,-0.625,0.039841898
205,-0.16129032258064524,-0.625,0.032503027
206,-0.09677419354838712,-0.625,0.029163793
207,-0.032258064516129004,-0.625,0.028875545
208,0.032258064516129004,-0.625,0.030941814
209,0.09677419354838701,-0.625,0.034950733
210,0.16129032258064502,-0.625,0.04092124
211,0.22580645161290325,-0.625,0.049529433
212,0.29032258064516125,-0.625,0.06225282
213,0.35483870967741926,-0.625,0.08121282
214,0.4193548387096775,-0.625,0.1089105
215,0.4838709677419355,-0.625,0.14844137
216,0.5483870967741935,-0.625,0.2037074
217,0.6129032258064515,-0.625,0.27819914
218,0.6774193548387095,-0.625,0.37400198
219,0.7419354838709677,-0.625,0.49300092
220,0.8064516129032258,-0.625,0.63827854
221,0.8709677419354838,-0.625,0.8153125
222,0.935483870967742,-0.625,1.0340145
223,1.0,-0.625,1.3079765
224,-1.0,-0.5625,1.1258516
225,-0.935483870967742,-0.5625,0.8772259
226,-0.8709677419354839,-0.5625,0.6734561
227,-0.8064516129032258,-0.5625,0.51108015
228,-0.7419354838709677,-0.5625,0.38201147
229,-0.6774193548387097,-0.5625,0.2802914
230,-0.6129032258064516,-0.5625,0.2018469
231,-0.5483870967741935,-0.5625,0.14232084
232,-0.4838709677419355,-0.5625,0.09778762
233,-0.4193548387096775,-0.5625,0.06574193
234,-0.3548387096774194,-0.5625,0.04385782
235,-0.29032258064516125,-0.5625,0.029654257
236,-0.22580645161290325,-0.5625,0.020954564
237,-0.16129032258064524,-0.5625,0.016069315
238,-0.09677419354838712,-0.5625,0.013770372
239,-0.032258064516129004,-0.5625,0.013226673
240,0.032258064516129004,-0.5625,0.013969168
241,0.09677419354838701,-0.5625,0.015885115
242,0.16129032258064502,-0.5625,0.019224018
243,0.22580645161290325,-0.5625,0.024635673
244,0.29032258064516125,-0.5625,0.033225
245,0.35483870967741926,-0.5625,0.046598375
246,0.4193548387096775,-0.5625,0.06709403
247,0.4838709677419355,-0.5625,0.09820235
248,0.5483870967741935,-0.5625,0.14406502
249,0.6129032258064515,-0.5625,0.20775676
250,0.6774193548387095,-0.5625,0.29099864
251,0.7419354838709677,-0.5625,0.39569294
252,0.8064516129032258,-0.5625,0.5250777
253,0.8709677419354838,-0.5625,0.6848848
254,0.935483870967742,-0.5625,0.8853642
255,1.0,-0.5625,1.1415167
256,-1.0,-0.5,0.99022824
257,-0.935483870967742,-0.5,0.7546617
258,-0.8709677419354839,-0.5,0.5667782
259,-0.8064516129032258,-0.5,0.41969928
260,-0.7419354838709677,-0.5,0.3048303
261,-0.6774193548387097,-0.5,0.2161561
262,-0.6129032258064516,-0.5,0.14940235
263,-0.5483870967741935,-0.5,0.100355744
264,-0.4838709677419355,-0.5,0.06494659
265,-0.4193548387096775,-0.5,0.040091842
266,-0.3548387096774194,-0.5,0.023849636
267,-0.29032258064516125,-0.5,0.01422286
268,-0.22580645161290325,-0.5,0.008993268
269,-0.16129032258064524,-0.5,0.0062833875
270,-0.09677419354838712,-0.5,0.0048371702
271,-0.032258064516129004,-0.5,0.0040308684
272,0.032258064516129004,-0.5,0.0037550032
273,0.09677419354838701,-0.5,0.0042369664
274,0.16129032258064502,-0.5,0.0058524013
275,0.22580645161290325,-0.5,0.009035587
276,0.29032258064516125,-0.5,0.014413178
277,0.35483870967741926,-0.5,0.023220897
278,0.4193548387096775,-0.5,0.037909985
279,0.4838709677419355,-0.5,0.06226337
280,0.5483870967741935,-0.5,0.100087166
281,0.6129032258064515,-0.5,0.15372056
282,0.6774193548387095,-0.5,0.22473031
283,0.7419354838709677,-0.5,0.31560218
284,0.8064516129032258,-0.5,0.4303637
285,0.8709677419354838,-0.5,0.57521874
286,0.935483870967742,-0.5,0.7604047
287,1.0,-0.5,1.001087
288,-1.0,-0.4375,0.8771005
289,-0.935483870967742,-0.4375,0.6542307
290,-0.8709677419354839,-0.4375,0.47982576
291,-0.8064516129032258,-0.4375,0.3453185
292,-0.7419354838709677,-0.4375,0.24223158
293,-0.6774193548387097,-0.4375,0.16460988
294,-0.6129032258064516,-0.4375,0.107975334
295,-0.5483870967741935,-0.4375,0.06794065
296,-0.4838709677419355,-0.4375,0.040442765
297,-0.4193548387096775,-0.4375,0.022192538
298,-0.3548387096774194,-0.4375,0.01069966
299,-0.29032258064516125,-0.4375,0.0043373704
300,-0.22580645161290325,-0.4375,0.0015322268
301,-0.16129032258064524,-0.4375,0.0005713552
302,-0.09677419354838712,-0.4375,0.00013960898
303,-0.032258064516129004,-0.4375,-0.00034490228
304,0.032258064516129004,-0.4375,-0.0008160472
305,0.09677419354838701,-0.4375,-0.0008852482
306,0.16129032258064502,-0.4375,-0.00020423532
307,0.22580645161290325,-0.4375,0.0013872385
308,0.29032258064516125,-0.4375,0.0041754246
309,0.35483870967741926,-0.4375,0.0093330145
310,0.4193548387096775,-0.4375,0.019542456
311,0.4838709677419355,-0.4375,0.038480937
312,0.5483870967741935,-0.4375,0.069177866
313,0.6129032258064515,-0.4375,0.11335009
314,0.6774193548387095,-0.4375,0.17277014
315,0.7419354838709677,-0.4375,0.2507559
316,0.8064516129032258,-0.4375,0.35235023
317,0.8709677419354838,-0.4375,0.48443398
318,0.935483870967742,-0.4375,0.65717477
319,1.0,-0.4375,0.88520175
320,-1.0,-0.375,0.7845324
321,-0.935483870967742,-0.375,0.5734353
322,-0.8709677419354839,-0.375,0.41035557
323,-0.8064516129032258,-0.375,0.28614917
324,-0.7419354838709677,-0.375,0.19273257
325,-0.6774193548387097,-0.375,0.12426758
326,-0.6129032258064516,-0.375,0.07614583
327,-0.5483870967741935,-0.375,0.043822706
328,-0.4838709677419355,-0.375,0.022922814
329,-0.4193548387096775,-0.375,0.010166049
330,-0.3548387096774194,-0.375,0.003050208
331,-0.29032258064516125,-0.375,-0.0005560219
332,-0.22580645161290325,-0.375,-0.001960367
333,-0.16129032258064524,-0.375,-0.0020532608
334,-0.09677419354838712,-0.375,-0.0017223656
335,-0.032258064516129004,-0.375,-0.0015586913
336,0.032258064516129004,-0.375,-0.0016126633
337,0.09677419354838701,-0.375,-0.0016293824
338,0.16129032258064502,-0.375,-0.0014508367
339,0.22580645161290325,-0.375,-0.0011258125
340,0.29032258064516125,-0.375,-0.00041240454
341,0.35483870967741926,-0.375,0.0020608902
342,0.4193548387096775,-0.375,0.009024262
343,0.4838709677419355,-0.375,0.023551643
344,0.5483870967741935,-0.375,0.047841728
345,0.6129032258064515,-0.375,0.08349532
346,0.6774193548387095,-0.375,0.13287717
347,0.7419354838709677,-0.375,0.20000565
348,0.8064516129032258,-0.375,0.29054826
349,0.8709677419354838,-0.375,0.41190463
350,0.935483870967742,-0.375,0.57428133
351,1.0,-0.375,0.7916745
352,-1.0,-0.3125,0.7105128
353,-0.935483870967742,-0.3125,0.51006436
354,-0.8709677419354839,-0.3125,0.3564398
355,-0.8064516129032258,-0.3125,0.24060744
356,-0.7419354838709677,-0.3125,0.155027
357,-0.6774193548387097,-0.3125,0.09401816
358,-0.6129032258064516,-0.3125,0.052858233
359,-0.5483870967741935,-0.3125,0.02690047
360,-0.4838709677419355,-0.3125,0.011493087
361,-0.4193548387096775,-0.3125,0.0029122233
362,-0.3548387096774194,-0.3125,-0.0010790825
363,-0.29032258064516125,-0.3125,-0.0022285879
364,-0.22580645161290325,-0.3125,-0.0022590458
365,-0.16129032258064524,-0.3125,-0.002035886
366,-0.09677419354838712,-0.3125,-0.0016482472
367,-0.032258064516129004,-0.3125,-0.0011430681
368,0.032258064516129004,-0.3125,-0.0006865263
369,0.09677419354838701,-0.3125,-0.00043803453
370,0.16129032258064502,-0.3125,-0.00058972836
371,0.22580645161290325,-0.3125,-0.0012666583
372,0.29032258064516125,-0.3125,-0.0020073652
373,0.35483870967741926,-0.3125,-0.0012467504
374,0.4193548387096775,-0.3125,0.0033889413
375,0.4838709677419355,-0.3125,0.014148295
376,0.5483870967741935,-0.3125,0.032839894
377,0.6129032258064515,-0.3125,0.061542988
378,0.6774193548387095,-0.3125,0.10330111
379,0.7419354838709677,-0.3125,0.16231436
380,0.8064516129032258,-0.3125,0.24417937
381,0.8709677419354838,-0.3125,0.35654896
382,0.935483870967742,-0.3125,0.5098784
383,1.0,-0.3125,0.7177982
384,-1.0,-0.25,0.6530592
385,-0.935483870967742,-0.25,0.4620624
386,-0.8709677419354839,-0.25,0.31622994
387,-0.8064516129032258,-0.25,0.20706406
388,-0.7419354838709677,-0.25,0.12766778
389,-0.6774193548387097,-0.25,0.072574675
390,-0.6129032258064516,-0.25,0.03696087
391,-0.5483870967741935,-0.25,0.016051471
392,-0.4838709677419355,-0.25,0.0050445497
393,-0.4193548387096775,-0.25,-0.00024038553
394,-0.3548387096774194,-0.25,-0.002408892
395,-0.29032258064516125,-0.25,-0.0025547147
396,-0.22580645161290325,-0.25,-0.0015763342
397,-0.16129032258064524,-0.25,-0.00066486
398,-0.09677419354838712,-0.25,-0.00035899878
399,-0.032258064516129004,-0.25,-0.00029462576
400,0.032258064516129004,-0.25,-7.504225e-05
401,0.09677419354838701,-0.25,0.00016820431
402,0.16129032258064502,-0.25,-1.7344952e-05
403,0.22580645161290325,-0.25,-0.00086951256
404,0.29032258064516125,-0.25,-0.0019298792
405,0.35483870967741926,-0.25,-0.0019410849
406,0.4193548387096775,-0.25,0.00078999996
407,0.4838709677419355,-0.25,0.008094251
408,0.5483870967741935,-0.25,0.022157252
409,0.6129032258064515,-0.25,0.045811474
410,0.6774193548387095,-0.25,0.08239031
411,0.7419354838709677,-0.25,0.13570732
412,0.8064516129032258,-0.25,0.21096241
413,0.8709677419354838,-0.25,0.3159389
414,0.935483870967742,-0.25,0.46138948
415,1.0,-0.25,0.66080266
416,-1.0,-0.1875,0.6103869
417,-0.935483870967742,-0.1875,0.42750162
418,-0.8709677419354839,-0.1875,0.28786653
419,-0.8064516129032258,-0.1875,0.18373403
420,-0.7419354838709677,-0.1875,0.10889605
421,-0.6774193548387097,-0.1875,0.05817467
422,-0.6129032258064516,-0.1875,0.026715636
423,-0.5483870967741935,-0.1875,0.0096129775
424,-0.4838709677419355,-0.1875,0.0019516945
425,-0.4193548387096775,-0.1875,-0.0007021427
426,-0.3548387096774194,-0.1875,-0.0014708638
427,-0.29032258064516125,-0.1875,-0.0016274452
428,-0.22580645161290325,-0.1875,-0.001172483
429,-0.16129032258064524,-0.1875,-0.00021189451
430,-0.09677419354838712,-0.1875,0.0005006194
431,-0.032258064516129004,-0.1875,0.00043010712
432,0.032258064516129004,-0.1875,-0.00011599064
433,0.09677419354838701,-0.1875,-0.00057035685
434,0.16129032258064502,-0.1875,-0.00076812506
435,0.22580645161290325,-0.1875,-0.0008904338
436,0.29032258064516125,-0.1875,-0.0010795593
437,0.35483870967741926,-0.1875,-0.0010821819
438,0.4193548387096775,-0.1875,0.000119268894
439,0.4838709677419355,-0.1875,0.004570365
440,0.5483870967741935,-0.1875,0.015228033
441,0.6129032258064515,-0.1875,0.035405934
442,0.6774193548387095,-0.1875,0.06828374
443,0.7419354838709677,-0.1875,0.117328286
444,0.8064516129032258,-0.1875,0.18761563
445,0.8709677419354838,-0.1875,0.28694597
446,0.935483870967742,-0.1875,0.42605382
447,1.0,-0.1875,0.6182832
448,-1.0,-0.125,0.5810493
449,-0.935483870967742,-0.125,0.40463552
450,-0.8709677419354839,-0.125,0.2695796
451,-0.8064516129032258,-0.125,0.16886938
452,-0.7419354838709677,-0.125,0.09693614
453,-0.6774193548387097,-0.125,0.04894018
454,-0.6129032258064516,-0.125,0.020115286
455,-0.5483870967741935,-0.125,0.005510092
456,-0.4838709677419355,-0.125,0.0001398921
457,-0.4193548387096775,-0.125,-0.00055378675
458,-0.3548387096774194,-0.125,-2.7656555e-05
459,-0.29032258064516125,-0.125,-3.0875206e-05
460,-0.22580645161290325,-0.125,-0.0006057024
461,-0.16129032258064524,-0.125,-0.0009953976
462,-0.09677419354838712,-0.125,-0.00083869696
463,-0.032258064516129004,-0.125,-0.00053471327
464,0.032258064516129004,-0.125,-0.00054097176
465,0.09677419354838701,-0.125,-0.00075405836
466,0.16129032258064502,-0.125,-0.0007765889
467,0.22580645161290325,-0.125,-0.00052696466
468,0.29032258064516125,-0.125,-0.00037300587
469,0.35483870967741926,-0.125,-0.00056672096
470,0.4193548387096775,-0.125,-0.00032442808
471,0.4838709677419355,-0.125,0.0025888085
472,0.5483870967741935,-0.125,0.011329591
473,0.6129032258064515,-0.125,0.029120922
474,0.6774193548387095,-0.125,0.05906129
475,0.7419354838709677,-0.125,0.104824066
476,0.8064516129032258,-0.125,0.17165202
477,0.8709677419354838,-0.125,0.26715034
478,0.935483870967742,-0.125,0.4017113
479,1.0,-0.125,0.58845437
480,-1.0,-0.0625,0.56401706
481,-0.935483870967742,-0.0625,0.39205772
482,-0.8709677419354839,-0.0625,0.259919
483,-0.8064516129032258,-0.0625,0.16112688
484,-0.7419354838709677,-0.0625,0.09058225
485,-0.6774193548387097,-0.0625,0.043761224
486,-0.6129032258064516,-0.0625,0.016068459
487,-0.5483870967741935,-0.0625,0.002624303
488,-0.4838709677419355,-0.0625,-0.001555562
489,-0.4193548387096775,-0.0625,-0.0010958314
490,-0.3548387096774194,-0.0625,0.0003553033
491,-0.29032258064516125,-0.0625,0.00069981813
492,-0.22580645161290325,-0.0625,-0.00039350986
493,-0.16129032258064524,-0.0625,-0.0019809008
494,-0.09677419354838712,-0.0625,-0.002893865
495,-0.032258064516129004,-0.0625,-0.0026278496
496,0.032258064516129004,-0.0625,-0.0014664531
497,0.09677419354838701,-0.0625,-8.4877014e-05
498,0.16129032258064502,-0.0625,0.0008704066
499,0.22580645161290325,-0.0625,0.0010178089
500,0.29032258064516125,-0.0625,0.00030088425
501,0.35483870967741926,-0.0625,-0.0008891821
502,0.4193548387096775,-0.0625,-0.0013743043
503,0.4838709677419355,-0.0625,0.0009391904
504,0.5483870967741935,-0.0625,0.008735299
505,0.6129032258064515,-0.0625,0.024984837
506,0.6774193548387095,-0.0625,0.05304587
507,0.7419354838709677,-0.0625,0.09698635
508,0.8064516129032258,-0.0625,0.16205707
509,0.8709677419354838,-0.0625,0.25547
510,0.935483870967742,-0.0625,0.3872093
511,1.0,-0.0625,0.57023525
512,-1.0,0.0,0.55870456
513,-0.935483870967742,0.0,0.38888514
514,-0.8709677419354839,0.0,0.25793344
515,-0.8064516129032258,0.0,0.15965891
516,-0.7419354838709677,0.0,0.08923346
517,-0.6774193548387097,0.0,0.042360753
518,-0.6129032258064516,0.0,0.014635086
519,-0.5483870967741935,0.0,0.0013017058
520,-0.4838709677419355,0.0,-0.002579242
521,-0.4193548387096775,0.0,-0.0016799569
522,-0.3548387096774194,0.0,0.00021100044
523,-0.29032258064516125,0.0,0.0007998347
524,-0.22580645161290325,0.0,-0.00037622452
525,-0.16129032258064524,0.0,-0.002254784
526,-0.09677419354838712,0.0,-0.0033112764
527,-0.032258064516129004,0.0,-0.002785921
528,0.032258064516129004,0.0,-0.0011103153
529,0.09677419354838701,0.0,0.0006650686
530,0.16129032258064502,0.0,0.0016334057
531,0.22580645161290325,0.0,0.0013861656
532,0.29032258064516125,0.0,7.9870224e-05
533,0.35483870967741926,0.0,-0.0015510321
534,0.4193548387096775,0.0,-0.0022156239
535,0.4838709677419355,0.0,-0.00011193752
536,0.5483870967741935,0.0,0.0071293116
537,0.6129032258064515,0.0,0.02259779
538,0.6774193548387095,0.0,0.050072372
539,0.7419354838709677,0.0,0.09382999
540,0.8064516129032258,0.0,0.15885255
541,0.8709677419354838,0.0,0.25180435
542,0.935483870967742,0.0,0.3822776
543,1.0,0.0,0.56321585
544,-1.0,0.0625,0.5649666
545,-0.935483870967742,0.0625,0.39485922
546,-0.8709677419354839,0.0625,0.2632564
547,-0.8064516129032258,0.0625,0.16404834
548,-0.7419354838709677,0.0625,0.092508584
549,-0.6774193548387097,0.0625,0.04448554
550,-0.6129032258064516,0.0625,0.01574257
551,-0.5483870967741935,0.0625,0.0016743839
552,-0.4838709677419355,0.0625,-0.0025814772
553,-0.4193548387096775,0.0625,-0.0017130971
554,-0.3548387096774194,0.0625,0.00038945675
555,-0.29032258064516125,0.0625,0.0012796521
556,-0.22580645161290325,0.0625,0.0003529787
557,-0.16129032258064524,0.0625,-0.0013646483
558,-0.09677419354838712,0.0625,-0.0022765398
559,-0.032258064516129004,0.0625,-0.0016400218
560,0.032258064516129004,0.0625,-0.00015860796
561,0.09677419354838701,0.0625,0.00086557865
562,0.16129032258064502,0.0625,0.0007635355
563,0.22580645161290325,0.0625,-0.00024616718
564,0.29032258064516125,0.0625,-0.0015778542
565,0.35483870967741926,0.0625,-0.0026106834
566,0.4193548387096775,0.0625,-0.0025542974
567,0.4838709677419355,0.0625,-2.3901463e-05
568,0.5483870967741935,0.0625,0.0073704123
569,0.6129032258064515,0.0625,0.023084342
570,0.6774193548387095,0.0625,0.051252604
571,0.7419354838709677,0.0625,0.09621358
572,0.8064516129032258,0.0625,0.16261756
573,0.8709677419354838,0.0625,0.25655586
574,0.935483870967742,0.0625,0.38720626
575,1.0,0.0625,0.56756467
576,-1.0,0.125,0.5830732
577,-0.935483870967742,0.125,0.41023463
578,-0.8709677419354839,0.125,0.27603728
579,-0.8064516129032258,0.125,0.17433941
580,-0.7419354838709677,0.125,0.10038194
581,-0.6774193548387097,0.125,0.05005467
582,-0.6129032258064516,0.125,0.01924017
583,-0.5483870967741935,0.125,0.0034812093
584,-0.4838709677419355,0.125,-0.00196141
585,-0.4193548387096775,0.125,-0.0017107129
586,-0.3548387096774194,0.125,0.00032758713
587,-0.29032258064516125,0.125,0.0015716553
588,-0.22580645161290325,0.125,0.0011385679
589,-0.16129032258064524,0.125,-0.0003016591
590,-0.09677419354838712,0.125,-0.0013751388
591,-0.032258064516129004,0.125,-0.0012726784
592,0.032258064516129004,0.125,-0.00044101477
593,0.09677419354838701,0.125,3.5643578e-05
594,0.16129032258064502,0.125,-0.0003954172
595,0.22580645161290325,0.125,-0.0014276505
596,0.29032258064516125,0.125,-0.002462864
597,0.35483870967741926,0.125,-0.0030094385
598,0.4193548387096775,0.125,-0.0023772717
599,0.4838709677419355,0.125,0.0009225607
600,0.5483870967741935,0.125,0.009490848
601,0.6129032258064515,0.125,0.02689159
602,0.6774193548387095,0.125,0.05723554
603,0.7419354838709677,0.125,0.10475469
604,0.8064516129032258,0.125,0.17385864
605,0.8709677419354838,0.125,0.27019882
606,0.935483870967742,0.125,0.40253764
607,1.0,0.125,0.5839065
608,-1.0,0.1875,0.61368954
609,-0.935483870967742,0.1875,0.4356413
610,-0.8709677419354839,0.1875,0.29676914
611,-0.8064516129032258,0.1875,0.1908848
612,-0.7419354838709677,0.1875,0.11316407
613,-0.6774193548387097,0.1875,0.05945906
614,-0.6129032258064516,0.1875,0.025664061
615,-0.5483870967741935,0.1875,0.0073697567
616,-0.4838709677419355,0.1875,-8.85725e-05
617,-0.4193548387096775,0.1875,-0.0012501478
618,-0.3548387096774194,0.1875,4.1782856e-05
619,-0.29032258064516125,0.1875,0.0011661649
620,-0.22580645161290325,0.1875,0.0009986162
621,-0.16129032258064524,0.1875,-0.00022625923
622,-0.09677419354838712,0.1875,-0.0015200377
623,-0.032258064516129004,0.1875,-0.0020225644
624,0.032258064516129004,0.1875,-0.0016093254
625,0.09677419354838701,0.1875,-0.0008056164
626,0.16129032258064502,0.1875,-0.00024938583
627,0.22580645161290325,0.1875,-0.00034952164
628,0.29032258064516125,0.1875,-0.0011693239
629,0.35483870967741926,0.1875,-0.0021618605
630,0.4193548387096775,0.1875,-0.0018471479
631,0.4838709677419355,0.1875,0.0021651983
632,0.5483870967741935,0.1875,0.0128414035
633,0.6129032258064515,0.1875,0.03349662
634,0.6774193548387095,0.1875,0.06774181
635,0.7419354838709677,0.1875,0.11942035
636,0.8064516129032258,0.1875,0.19272327
637,0.8709677419354838,0.1875,0.29305524
638,0.935483870967742,0.1875,0.42887467
639,1.0,0.1875,0.61320144
640,-1.0,0.25,0.6578488
641,-0.935483870967742,0.25,0.47215524
642,-0.8709677419354839,0.25,0.32650223
643,-0.8064516129032258,0.25,0.21460867
644,-0.7419354838709677,0.25,0.13160098
645,-0.6774193548387097,0.25,0.073314935
646,-0.6129032258064516,0.25,0.035613954
647,-0.5483870967741935,0.25,0.01403141
648,-0.4838709677419355,0.25,0.003837049
649,-0.4193548387096775,0.25,0.0004823804
650,-0.3548387096774194,0.25,0.00018948317
651,-0.29032258064516125,0.25,0.00041514635
652,-0.22580645161290325,0.25,-2.3722649e-05
653,-0.16129032258064524,0.25,-0.0011922121
654,-0.09677419354838712,0.25,-0.002488315
655,-0.032258064516129004,0.25,-0.0030994415
656,0.032258064516129004,0.25,-0.0024386048
657,0.09677419354838701,0.25,-0.00061786175
658,0.16129032258064502,0.25,0.0013418198
659,0.22580645161290325,0.25,0.0020730495
660,0.29032258064516125,0.25,0.0009860992
661,0.35483870967741926,0.25,-0.00090432167
662,0.4193548387096775,0.25,-0.0010385513
663,0.4838709677419355,0.25,0.003956318
664,0.5483870967741935,0.25,0.017487288
665,0.6129032258064515,0.25,0.042663753
666,0.6774193548387095,0.25,0.08246595
667,0.7419354838709677,0.25,0.14008051
668,0.8064516129032258,0.25,0.21931738
669,0.8709677419354838,0.25,0.32544944
670,0.935483870967742,0.25,0.4668706
671,1.0,0.25,0.6566406
672,-1.0,0.3125,0.7169365
673,-0.935483870967742,0.3125,0.52130467
674,-0.8709677419354839,0.3125,0.3670039
675,-0.8064516129032258,0.3125,0.24747834
676,-0.7419354838709677,0.3125,0.15765017
677,-0.6774193548387097,0.3125,0.09327537
678,-0.6129032258064516,0.3125,0.050199866
679,-0.5483870967741935,0.3125,0.023943305
680,-0.4838709677419355,0.3125,0.009776294
681,-0.4193548387096775,0.3125,0.0032029748
682,-0.3548387096774194,0.3125,0.0005775094
683,-0.29032258064516125,0.3125,-0.0005052686
684,-0.22580645161290325,0.3125,-0.0012595057
685,-0.16129032258064524,0.3125,-0.002078116
686,-0.09677419354838712,0.3125,-0.0028538108
687,-0.032258064516129004,0.3125,-0.003057003
688,0.032258064516129004,0.3125,-0.0020241737
689,0.09677419354838701,0.3125,0.00023680925
690,0.16129032258064502,0.3125,0.0025475025
691,0.22580645161290325,0.3125,0.0033310652
692,0.29032258064516125,0.3125,0.002105713
693,0.35483870967741926,0.3125,0.00029599667
694,0.4193548387096775,0.3125,0.00095820427
695,0.4838709677419355,0.3125,0.007935882
696,0.5483870967741935,0.3125,0.025048256
697,0.6129032258064515,0.3125,0.05556649
698,0.6774193548387095,0.3125,0.10215616
699,0.7419354838709677,0.3125,0.16732645
700,0.8064516129032258,0.3125,0.2542733
701,0.8709677419354838,0.3125,0.36808717
702,0.935483870967742,0.3125,0.5173977
703,1.0,0.3125,0.7155618
704,-1.0,0.375,0.79265743
705,-0.935483870967742,0.375,0.5849395
706,-0.8709677419354839,0.375,0.42038274
707,-0.8064516129032258,0.375,0.29193547
708,-0.7419354838709677,0.375,0.19396085
709,-0.6774193548387097,0.375,0.12189537
710,-0.6129032258064516,0.375,0.07151806
711,-0.5483870967741935,0.375,0.038487256
712,-0.4838709677419355,0.375,0.018355548
713,-0.4193548387096775,0.375,0.007001996
714,-0.3548387096774194,0.375,0.0011628866
715,-0.29032258064516125,0.375,-0.0013583302
716,-0.22580645161290325,0.375,-0.0019666553
717,-0.16129032258064524,0.375,-0.0017231703
718,-0.09677419354838712,0.375,-0.0013951063
719,-0.032258064516129004,0.375,-0.0011485815
720,0.032258064516129004,0.375,-0.00060635805
721,0.09677419354838701,0.375,0.0004811883
722,0.16129032258064502,0.375,0.0017085075
723,0.22580645161290325,0.375,0.0023379326
724,0.29032258064516125,0.375,0.002236724
725,0.35483870967741926,0.375,0.002636075
726,0.4193548387096775,0.375,0.0062344074
727,0.4838709677419355,0.375,0.016776085
728,0.5483870967741935,0.375,0.038381457
729,0.6129032258064515,0.375,0.07480991
730,0.6774193548387095,0.375,0.12891632
731,0.7419354838709677,0.375,0.20281684
732,0.8064516129032258,0.375,0.29901958
733,0.8709677419354838,0.375,0.42230326
734,0.935483870967742,0.375,0.58175814
735,1.0,0.375,0.7913947
736,-1.0,0.4375,0.88697654
737,-0.935483870967742,0.4375,0.66522616
738,-0.8709677419354839,0.4375,0.48881388
739,-0.8064516129032258,0.4375,0.35021177
740,-0.7419354838709677,0.4375,0.24282232
741,-0.6774193548387097,0.4375,0.16143066
742,-0.6129032258064516,0.4375,0.1016925
743,-0.5483870967741935,0.4375,0.059615493
744,-0.4838709677419355,0.4375,0.031408727
745,-0.4193548387096775,0.4375,0.013686717
746,-0.3548387096774194,0.4375,0.003739357
747,-0.29032258064516125,0.4375,-0.00052267313
748,-0.22580645161290325,0.4375,-0.001014173
749,-0.16129032258064524,0.4375,0.0002117753
750,-0.09677419354838712,0.4375,0.0013025403
751,-0.032258064516129004,0.4375,0.0012912154
752,0.032258064516129004,0.4375,0.00037145615
753,0.09677419354838701,0.4375,-0.0005404353
754,0.16129032258064502,0.4375,-0.00056004524
755,0.22580645161290325,0.4375,0.0007069111
756,0.29032258064516125,0.4375,0.0034136772
757,0.35483870967741926,0.4375,0.008238673
758,0.4193548387096775,0.4375,0.017041087
759,0.4838709677419355,0.4375,0.033022642
760,0.5483870967741935,0.4375,0.060363293
761,0.6129032258064515,0.4375,0.10338575
762,0.6774193548387095,0.4375,0.1655178
763,0.7419354838709677,0.4375,0.24890673
764,0.8064516129032258,0.4375,0.3555556
765,0.8709677419354838,0.4375,0.4899434
766,0.935483870967742,0.4375,0.66173
767,1.0,0.4375,0.88563895
768,-1.0,0.5,1.0019968
769,-0.935483870967742,0.5,0.76482254
770,-0.8709677419354839,0.5,0.5747329
771,-0.8064516129032258,0.5,0.4244067
772,-0.7419354838709677,0.5,0.30616522
773,-0.6774193548387097,0.5,0.21385789
774,-0.6129032258064516,0.5,0.14294505
775,-0.5483870967741935,0.5,0.08997834
776,-0.4838709677419355,0.5,0.052142084
777,-0.4193548387096775,0.5,0.026983976
778,-0.3548387096774194,0.5,0.012213588
779,-0.29032258064516125,0.5,0.005413115
780,-0.22580645161290325,0.5,0.0037699342
781,-0.16129032258064524,0.5,0.0042744875
782,-0.09677419354838712,0.5,0.004457593
783,-0.032258064516129004,0.5,0.0031663775
784,0.032258064516129004,0.5,0.0007792115
785,0.09677419354838701,0.5,-0.0012605786
786,0.16129032258064502,0.5,-0.0012950301
787,0.22580645161290325,0.5,0.0018125772
788,0.29032258064516125,0.5,0.0085324645
789,0.35483870967741926,0.5,0.01921618
790,0.4193548387096775,0.5,0.034951568
791,0.4838709677419355,0.5,0.05820024
792,0.5483870967741935,0.5,0.09286308
793,0.6129032258064515,0.5,0.14360434
794,0.6774193548387095,0.5,0.214517
795,0.7419354838709677,0.5,0.30809462
796,0.8064516129032258,0.5,0.42618006
797,0.8709677419354838,0.5,0.57323813
798,0.935483870967742,0.5,0.7595286
799,1.0,0.5,0.9998946
800,-1.0,0.5625,1.1397824
801,-0.935483870967742,0.5625,0.8868733
802,-0.8709677419354839,0.5625,0.6811603
803,-0.8064516129032258,0.5625,0.5169078
804,-0.7419354838709677,0.5625,0.38598603
805,-0.6774193548387097,0.5625,0.28129387
806,-0.6129032258064516,0.5625,0.19801849
807,-0.5483870967741935,0.5625,0.1332897
808,-0.4838709677419355,0.5625,0.08528739
809,-0.4193548387096775,0.5625,0.05228752
810,-0.3548387096774194,0.5625,0.031932235
811,-0.29032258064516125,0.5625,0.02100271
812,-0.22580645161290325,0.5625,0.015816748
813,-0.16129032258064524,0.5625,0.013045967
814,-0.09677419354838712,0.5625,0.010478556
815,-0.032258064516129004,0.5625,0.0073739886
816,0.032258064516129004,0.5625,0.0043126345
817,0.09677419354838701,0.5625,0.002716422
818,0.16129032258064502,0.5625,0.0042415857
819,0.22580645161290325,0.5625,0.010230422
820,0.29032258064516125,0.5625,0.021461248
821,0.35483870967741926,0.5625,0.038378358
822,0.4193548387096775,0.5625,0.06176871
823,0.4838709677419355,0.5625,0.09353429
824,0.5483870967741935,0.5625,0.13711965
825,0.6129032258064515,0.5625,0.19717658
826,0.6774193548387095,0.5625,0.27820367
827,0.7419354838709677,0.5625,0.38304394
828,0.8064516129032258,0.5625,0.5136938
829,0.8709677419354838,0.5625,0.6750665
830,0.935483870967742,0.5625,0.87795544
831,1.0,0.5625,1.1360047
832,-1.0,0.625,1.302319
833,-0.935483870967742,0.625,1.034323
834,-0.8709677419354839,0.625,0.8114659
835,-0.8064516129032258,0.625,0.63061625
836,-0.7419354838709677,0.625,0.48462665
837,-0.6774193548387097,0.625,0.3660797
838,-0.6129032258064516,0.625,0.2699203
839,-0.5483870967741935,0.625,0.19362533
840,-0.4838709677419355,0.625,0.13588208
841,-0.4193548387096775,0.625,0.09498757
842,-0.3548387096774194,0.625,0.06793904
843,-0.29032258064516125,0.625,0.050755918
844,-0.22580645161290325,0.625,0.03958261
845,-0.16129032258064524,0.625,0.03160602
846,-0.09677419354838712,0.625,0.025337875
847,-0.032258064516129004,0.625,0.020457447
848,0.032258064516129004,0.625,0.017494678
849,0.09677419354838701,0.625,0.017503858
850,0.16129032258064502,0.625,0.02174431
851,0.22580645161290325,0.625,0.031390667
852,0.29032258064516125,0.625,0.04734248
853,0.35483870967741926,0.625,0.0702917
854,0.4193548387096775,0.625,0.1011644
855,0.4838709677419355,0.625,0.14178532
856,0.5483870967741935,0.625,0.19538647
857,0.6129032258064515,0.625,0.2664644
858,0.6774193548387095,0.625,0.35948998
859,0.7419354838709677,0.625,0.47725707
860,0.8064516129032258,0.625,0.62198794
861,0.8709677419354838,0.625,0.79941577
862,0.935483870967742,0.625,1.0206568
863,1.0,0.625,1.2963831
864,-1.0,0.6875,1.492152
865,-0.935483870967742,0.6875,1.2093879
866,-0.8709677419354839,0.6875,0.96850514
867,-0.8064516129032258,0.6875,0.768687
868,-0.7419354838709677,0.6875,0.60502446
869,-0.6774193548387097,0.6875,0.4710468
870,-0.6129032258064516,0.6875,0.36177635
871,-0.5483870967741935,0.6875,0.27455252
872,-0.4838709677419355,0.6875,0.20765078
873,-0.4193548387096775,0.6875,0.15856105
874,-0.3548387096774194,0.6875,0.12350434
875,-0.29032258064516125,0.6875,0.09835696
876,-0.22580645161290325,0.6875,0.07983601
877,-0.16129032258064524,0.6875,0.06595874
878,-0.09677419354838712,0.6875,0.055843353
879,-0.032258064516129004,0.6875,0.049355865
880,0.032258064516129004,0.6875,0.046842515
881,0.09677419354838701,0.6875,0.048954844
882,0.16129032258064502,0.6875,0.056521952
883,0.22580645161290325,0.6875,0.07042104
884,0.29032258064516125,0.6875,0.09147602
885,0.35483870967741926,0.6875,0.120505154
886,0.4193548387096775,0.6875,0.15866297
887,0.4838709677419355,0.6875,0.20805418
888,0.5483870967741935,0.6875,0.27220547
889,0.6129032258064515,0.6875,0.35576338
890,0.6774193548387095,0.6875,0.46288794
891,0.7419354838709677,0.6875,0.5956919
892,0.8064516129032258,0.6875,0.756333
893,0.8709677419354838,0.6875,0.9514961
894,0.935483870967742,0.6875,1.1924002
895,1.0,0.6875,1.4847238
896,-1.0,0.75,1.71457
897,-0.935483870967742,0.75,1.4151692
898,-0.8709677419354839,0.75,1.1547976
899,-0.8064516129032258,0.75,0.93415296
900,-0.7419354838709677,0.75,0.7506657
901,-0.6774193548387097,0.75,0.5997774
902,-0.6129032258064516,0.75,0.47698015
903,-0.5483870967741935,0.75,0.37891048
904,-0.4838709677419355,0.75,0.30260766
905,-0.4193548387096775,0.75,0.24446177
906,-0.3548387096774194,0.75,0.20031905
907,-0.29032258064516125,0.75,0.16648048
908,-0.22580645161290325,0.75,0.14041692
909,-0.16129032258064524,0.75,0.12076163
910,-0.09677419354838712,0.75,0.10695422
911,-0.032258064516129004,0.75,0.09890425
912,0.032258064516129004,0.75,0.096802354
913,0.09677419354838701,0.75,0.10102862
914,0.16129032258064502,0.75,0.11210805
915,0.22580645161290325,0.75,0.13067198
916,0.29032258064516125,0.75,0.15742612
917,0.35483870967741926,0.75,0.19320148
918,0.4193548387096775,0.75,0.23927379
919,0.4838709677419355,0.75,0.29801834
920,0.5483870967741935,0.75,0.37351656
921,0.6129032258064515,0.75,0.4709779
922,0.6774193548387095,0.75,0.5942585
923,0.7419354838709677,0.75,0.7442905
924,0.8064516129032258,0.75,0.9227963
925,0.8709677419354838,0.75,1.1375726
926,0.935483870967742,0.75,1.3997052
927,1.0,0.75,1.7072108
928,-1.0,0.8125,1.9806509
929,-0.935483870967742,0.8125,1.659488
930,-0.8709677419354839,0.8125,1.3753954
931,-0.8064516129032258,0.8125,1.131026
932,-0.7419354838709677,0.8125,0.9256028
933,-0.6774193548387097,0.8125,0.75626475
934,-0.6129032258064516,0.8125,0.6188431
935,-0.5483870967741935,0.8125,0.50883996
936,-0.4838709677419355,0.8125,0.42181638
937,-0.4193548387096775,0.8125,0.35334736
938,-0.3548387096774194,0.8125,0.29935732
939,-0.29032258064516125,0.8125,0.25669706
940,-0.22580645161290325,0.8125,0.22335142
941,-0.16129032258064524,0.8125,0.19824484
942,-0.09677419354838712,0.8125,0.18090877
943,-0.032258064516129004,0.8125,0.17122945
944,0.032258064516129004,0.8125,0.16930676
945,0.09677419354838701,0.8125,0.17538819
946,0.16129032258064502,0.8125,0.18985999
947,0.22580645161290325,0.8125,0.21324807
948,0.29032258064516125,0.8125,0.24623227
949,0.35483870967741926,0.8125,0.2897181
950,0.4193548387096775,0.8125,0.34510767
951,0.4838709677419355,0.8125,0.41494954
952,0.5483870967741935,0.8125,0.5036948
953,0.6129032258064515,0.8125,0.61702764
954,0.6774193548387095,0.8125,0.75849605
955,0.7419354838709677,0.8125,0.92793596
956,0.8064516129032258,0.8125,1.126908
957,0.8709677419354838,0.8125,1.3647182
958,0.935483870967742,0.8125,1.6514484
959,1.0,0.8125,1.9734538
960,-1.0,0.875,2.3025541
961,-0.935483870967742,0.875,1.9550236
962,-0.8709677419354839,0.875,1.6404477
963,-0.8064516129032258,0.875,1.3669648
964,-0.7419354838709677,0.875,1.1360804
965,-0.6774193548387097,0.875,0.9457115
966,-0.6129032258064516,0.875,0.79129565
967,-0.5483870967741935,0.875,0.66701365
968,-0.4838709677419355,0.875,0.56717455
969,-0.4193548387096775,0.875,0.48689154
970,-0.3548387096774194,0.875,0.42230016
971,-0.29032258064516125,0.875,0.37062916
972,-0.22580645161290325,0.875,0.33009762
973,-0.16129032258064524,0.875,0.29967883
974,-0.09677419354838712,0.875,0.2788569
975,-0.032258064516129004,0.875,0.2674412
976,0.032258064516129004,0.875,0.2654626
977,0.09677419354838701,0.875,0.2731216
978,0.16129032258064502,0.875,0.2907884
979,0.22580645161290325,0.875,0.3190255
980,0.29032258064516125,0.875,0.35863248
981,0.35483870967741926,0.875,0.4107367
982,0.4193548387096775,0.875,0.47700593
983,0.4838709677419355,0.875,0.56015635
984,0.5483870967741935,0.875,0.66461945
985,0.6129032258064515,0.875,0.79586995
986,0.6774193548387095,0.875,0.9570725
987,0.7419354838709677,0.875,1.1480324
988,0.8064516129032258,0.875,1.3714216
989,0.8709677419354838,0.875,1.638339
990,0.935483870967742,0.875,1.9554381
991,1.0,0.875,2.29199
992,-1.0,0.9375,2.6639514
993,-0.935483870967742,0.9375,2.3001342
994,-0.8709677419354839,0.9375,1.955344
995,-0.8064516129032258,0.9375,1.6496345
996,-0.7419354838709677,0.9375,1.3902607
997,-0.6774193548387097,0.9375,1.1761268
998,-0.6129032258064516,0.9375,1.0018363
999,-0.5483870967741935,0.9375,0.86044747
1000,-0.4838709677419355,0.9375,0.7454854
1001,-0.4193548387096775,0.9375,0.651819
1002,-0.3548387096774194,0.9375,0.57569563
1003,-0.29032258064516125,0.9375,0.51450217
1004,-0.22580645161290325,0.9375,0.4665057
1005,-0.16129032258064524,0.9375,0.4306144
1006,-0.09677419354838712,0.9375,0.40619555
1007,-0.032258064516129004,0.9375,0.39294901
1008,0.032258064516129004,0.9375,0.39083427
1009,0.09677419354838701,0.9375,0.4000397
1010,0.16129032258064502,0.9375,0.4209879
1011,0.22580645161290325,0.9375,0.4543678
1012,0.29032258064516125,0.9375,0.5011822
1013,0.35483870967741926,0.9375,0.5628321
1014,0.4193548387096775,0.9375,0.6412479
1015,0.4838709677419355,0.9375,0.73915726
1016,0.5483870967741935,0.9375,0.86038613
1017,0.6129032258064515,0.9375,1.0093167
1018,0.6774193548387095,0.9375,1.1889042
1019,0.7419354838709677,0.9375,1.4007849
1020,0.8064516129032258,0.9375,1.6506349
1021,0.8709677419354838,0.9375,1.9511129
1022,0.935483870967742,0.9375,2.3014455
1023,1.0,0.9375,2.648795


==> visu/tikz_csvs_two_dim/result_best_run_NSV_two_dim/test_nn.csv <==
,X_x,X_y,value
0,-1.0,-1.0,2.9410148
1,-0.935483870967742,-1.0,2.6139534
2,-0.8709677419354839,-1.0,2.260864
3,-0.8064516129032258,-1.0,1.9358833
4,-0.7419354838709677,-1.0,1.6610007
5,-0.6774193548387097,-1.0,1.433033
6,-0.6129032258064516,-1.0,1.2439227
7,-0.5483870967741935,-1.0,1.0870801
8,-0.4838709677419355,-1.0,0.9573005
9,-0.4193548387096775,-1.0,0.85036284
10,-0.3548387096774194,-1.0,0.76296496
11,-0.29032258064516125,-1.0,0.69268495
12,-0.22580645161290325,-1.0,0.63785154
13,-0.16129032258064524,-1.0,0.5973772
14,-0.09677419354838712,-1.0,0.5705936
15,-0.032258064516129004,-1.0,0.5571401
16,0.032258064516129004,-1.0,0.5569074
17,0.09677419354838701,-1.0,0.57004094
18,0.16129032258064502,-1.0,0.5969717
19,0.22580645161290325,-1.0,0.63845044
20,0.29032258064516125,-1.0,0.69556576
21,0.35483870967741926,-1.0,0.7697465
22,0.4193548387096775,-1.0,0.86274165
23,0.4838709677419355,-1.0,0.97657007
24,0.5483870967741935,-1.0,1.1134756
25,0.6129032258064515,-1.0,1.2760816
26,0.6774193548387095,-1.0,1.4682693
27,0.7419354838709677,-1.0,1.6971743
28,0.8064516129032258,-1.0,1.9743843
29,0.8709677419354838,-1.0,2.307764
30,0.935483870967742,-1.0,2.675644
31,1.0,-1.0,3.0130002
32,-1.0,-0.9375,2.637184
33,-0.935483870967742,-0.9375,2.3227293
34,-0.8709677419354839,-0.9375,1.9772065
35,-0.8064516129032258,-0.9375,1.665946
36,-0.7419354838709677,-0.9375,1.4148597
37,-0.6774193548387097,-0.9375,1.209986
38,-0.6129032258064516,-0.9375,1.0426862
39,-0.5483870967741935,-0.9375,0.90489113
40,-0.4838709677419355,-0.9375,0.79055154
41,-0.4193548387096775,-0.9375,0.69555885
42,-0.3548387096774194,-0.9375,0.61704767
43,-0.29032258064516125,-0.9375,0.5529996
44,-0.22580645161290325,-0.9375,0.50203973
45,-0.16129032258064524,-0.9375,0.4632961
46,-0.09677419354838712,-0.9375,0.43627644
47,-0.032258064516129004,-0.9375,0.42076325
48,0.032258064516129004,-0.9375,0.41674975
49,0.09677419354838701,-0.9375,0.42442316
50,0.16129032258064502,-0.9375,0.44419137
51,0.22580645161290325,-0.9375,0.47672337
52,0.29032258064516125,-0.9375,0.5229854
53,0.35483870967741926,-0.9375,0.5842799
54,0.4193548387096775,-0.9375,0.662356
55,0.4838709677419355,-0.9375,0.759721
56,0.5483870967741935,-0.9375,0.879992
57,0.6129032258064515,-0.9375,1.0274588
58,0.6774193548387095,-0.9375,1.2057918
59,0.7419354838709677,-0.9375,1.4185766
60,0.8064516129032258,-0.9375,1.6726673
61,0.8709677419354838,-0.9375,1.97757
62,0.935483870967742,-0.9375,2.3294282
63,1.0,-0.9375,2.6873877
64,-1.0,-0.875,2.269539
65,-0.935483870967742,-0.875,1.9585727
66,-0.8709677419354839,-0.875,1.6328384
67,-0.8064516129032258,-0.875,1.3462075
68,-0.7419354838709677,-0.875,1.1154686
69,-0.6774193548387097,-0.875,0.92465377
70,-0.6129032258064516,-0.875,0.7737226
71,-0.5483870967741935,-0.875,0.655265
72,-0.4838709677419355,-0.875,0.56032795
73,-0.4193548387096775,-0.875,0.48269546
74,-0.3548387096774194,-0.875,0.41867056
75,-0.29032258064516125,-0.875,0.36613455
76,-0.22580645161290325,-0.875,0.32391453
77,-0.16129032258064524,-0.875,0.29144087
78,-0.09677419354838712,-0.875,0.26854548
79,-0.032258064516129004,-0.875,0.2553138
80,0.032258064516129004,-0.875,0.2519753
81,0.09677419354838701,-0.875,0.25882664
82,0.16129032258064502,-0.875,0.27622053
83,0.22580645161290325,-0.875,0.30459335
84,0.29032258064516125,-0.875,0.3445339
85,0.35483870967741926,-0.875,0.39688838
86,0.4193548387096775,-0.875,0.46302068
87,0.4838709677419355,-0.875,0.5454383
88,0.5483870967741935,-0.875,0.6484808
89,0.6129032258064515,-0.875,0.7776394
90,0.6774193548387095,-0.875,0.9371159
91,0.7419354838709677,-0.875,1.1291095
92,0.8064516129032258,-0.875,1.3574104
93,0.8709677419354838,-0.875,1.6306368
94,0.935483870967742,-0.875,1.9548881
95,1.0,-0.875,2.3120701
96,-1.0,-0.8125,1.9523542
97,-0.935483870967742,-0.8125,1.6392748
98,-0.8709677419354839,-0.8125,1.3390164
99,-0.8064516129032258,-0.8125,1.087096
100,-0.7419354838709677,-0.8125,0.88269526
101,-0.6774193548387097,-0.8125,0.7046883
102,-0.6129032258064516,-0.8125,0.5594212
103,-0.5483870967741935,-0.8125,0.44845748
104,-0.4838709677419355,-0.8125,0.3644766
105,-0.4193548387096775,-0.8125,0.29956523
106,-0.3548387096774194,-0.8125,0.24830416
107,-0.29032258064516125,-0.8125,0.20755787
108,-0.22580645161290325,-0.8125,0.17570457
109,-0.16129032258064524,-0.8125,0.15205933
110,-0.09677419354838712,-0.8125,0.13649815
111,-0.032258064516129004,-0.8125,0.12917829
112,0.032258064516129004,-0.8125,0.13031459
113,0.09677419354838701,-0.8125,0.14002177
114,0.16129032258064502,-0.8125,0.15828767
115,0.22580645161290325,-0.8125,0.18509986
116,0.29032258064516125,-0.8125,0.22068295
117,0.35483870967741926,-0.8125,0.2657198
118,0.4193548387096775,-0.8125,0.32161033
119,0.4838709677419355,-0.8125,0.39106953
120,0.5483870967741935,-0.8125,0.47880605
121,0.6129032258064515,-0.8125,0.5907766
122,0.6774193548387095,-0.8125,0.73167205
123,0.7419354838709677,-0.8125,0.90362155
124,0.8064516129032258,-0.8125,1.1088972
125,0.8709677419354838,-0.8125,1.3541659
126,0.935483870967742,-0.8125,1.6487952
127,1.0,-0.8125,1.9901423
128,-1.0,-0.75,1.6922963
129,-0.935483870967742,-0.75,1.3803422
130,-0.8709677419354839,-0.75,1.1079899
131,-0.8064516129032258,-0.75,0.8903934
132,-0.7419354838709677,-0.75,0.7152947
133,-0.6774193548387097,-0.75,0.56309724
134,-0.6129032258064516,-0.75,0.43180272
135,-0.5483870967741935,-0.75,0.32740116
136,-0.4838709677419355,-0.75,0.2496867
137,-0.4193548387096775,-0.75,0.19293845
138,-0.3548387096774194,-0.75,0.15123205
139,-0.29032258064516125,-0.75,0.12044675
140,-0.22580645161290325,-0.75,0.09817444
141,-0.16129032258064524,-0.75,0.08318423
142,-0.09677419354838712,-0.75,0.07494129
143,-0.032258064516129004,-0.75,0.07322097
144,0.032258064516129004,-0.75,0.07781234
145,0.09677419354838701,-0.75,0.088373184
146,0.16129032258064502,-0.75,0.10452783
147,0.22580645161290325,-0.75,0.12620527
148,0.29032258064516125,-0.75,0.15396503
149,0.35483870967741926,-0.75,0.18903461
150,0.4193548387096775,-0.75,0.23322082
151,0.4838709677419355,-0.75,0.2893359
152,0.5483870967741935,-0.75,0.36194575
153,0.6129032258064515,-0.75,0.456882
154,0.6774193548387095,-0.75,0.57922494
155,0.7419354838709677,-0.75,0.7317852
156,0.8064516129032258,-0.75,0.9164893
157,0.8709677419354838,-0.75,1.1382235
158,0.935483870967742,-0.75,1.4062321
159,1.0,-0.75,1.7260921
160,-1.0,-0.6875,1.4732597
161,-0.935483870967742,-0.6875,1.1701066
162,-0.8709677419354839,-0.6875,0.9248998
163,-0.8064516129032258,-0.6875,0.733709
164,-0.7419354838709677,-0.6875,0.5798658
165,-0.6774193548387097,-0.6875,0.4518801
166,-0.6129032258064516,-0.6875,0.34346256
167,-0.5483870967741935,-0.6875,0.25347102
168,-0.4838709677419355,-0.6875,0.18430617
169,-0.4193548387096775,-0.6875,0.1350418
170,-0.3548387096774194,-0.6875,0.10154299
171,-0.29032258064516125,-0.6875,0.07950569
172,-0.22580645161290325,-0.6875,0.06575758
173,-0.16129032258064524,-0.6875,0.05826212
174,-0.09677419354838712,-0.6875,0.055746995
175,-0.032258064516129004,-0.6875,0.057332464
176,0.032258064516129004,-0.6875,0.062286735
177,0.09677419354838701,-0.6875,0.070001096
178,0.16129032258064502,-0.6875,0.08025485
179,0.22580645161290325,-0.6875,0.09361255
180,0.29032258064516125,-0.6875,0.11152536
181,0.35483870967741926,-0.6875,0.13590357
182,0.4193548387096775,-0.6875,0.16871274
183,0.4838709677419355,-0.6875,0.21250552
184,0.5483870967741935,-0.6875,0.2713979
185,0.6129032258064515,-0.6875,0.3508861
186,0.6774193548387095,-0.6875,0.4563073
187,0.7419354838709677,-0.6875,0.59119743
188,0.8064516129032258,-0.6875,0.7576045
189,0.8709677419354838,-0.6875,0.95919776
190,0.935483870967742,-0.6875,1.2041531
191,1.0,-0.6875,1.5017936
192,-1.0,-0.625,1.2859764
193,-0.935483870967742,-0.625,1.000118
194,-0.8709677419354839,-0.625,0.7787454
195,-0.8064516129032258,-0.625,0.60687244
196,-0.7419354838709677,-0.625,0.46849817
197,-0.6774193548387097,-0.625,0.35594144
198,-0.6129032258064516,-0.625,0.26558897
199,-0.5483870967741935,-0.625,0.19277275
200,-0.4838709677419355,-0.625,0.13552947
201,-0.4193548387096775,-0.625,0.09444228
202,-0.3548387096774194,-0.625,0.06825878
203,-0.29032258064516125,-0.625,0.05370406
204,-0.22580645161290325,-0.625,0.047218196
205,-0.16129032258064524,-0.625,0.045876484
206,-0.09677419354838712,-0.625,0.04750424
207,-0.032258064516129004,-0.625,0.050531097
208,0.032258064516129004,-0.625,0.05388929
209,0.09677419354838701,-0.625,0.057116
210,0.16129032258064502,-0.625,0.060652465
211,0.22580645161290325,-0.625,0.06604147
212,0.29032258064516125,-0.625,0.075579405
213,0.35483870967741926,-0.625,0.091462195
214,0.4193548387096775,-0.625,0.11539692
215,0.4838709677419355,-0.625,0.14945269
216,0.5483870967741935,-0.625,0.19724315
217,0.6129032258064515,-0.625,0.26394868
218,0.6774193548387095,-0.625,0.3550375
219,0.7419354838709677,-0.625,0.47449934
220,0.8064516129032258,-0.625,0.6245181
221,0.8709677419354838,-0.625,0.80803156
222,0.935483870967742,-0.625,1.032233
223,1.0,-0.625,1.3079765
224,-1.0,-0.5625,1.1258516
225,-0.935483870967742,-0.5625,0.8620354
226,-0.8709677419354839,-0.5625,0.6600525
227,-0.8064516129032258,-0.5625,0.5032322
228,-0.7419354838709677,-0.5625,0.37836114
229,-0.6774193548387097,-0.5625,0.27797484
230,-0.6129032258064516,-0.5625,0.19920272
231,-0.5483870967741935,-0.5625,0.13913074
232,-0.4838709677419355,-0.5625,0.093403935
233,-0.4193548387096775,-0.5625,0.06015663
234,-0.3548387096774194,-0.5625,0.039353527
235,-0.29032258064516125,-0.5625,0.029670864
236,-0.22580645161290325,-0.5625,0.028143749
237,-0.16129032258064524,-0.5625,0.03128902
238,-0.09677419354838712,-0.5625,0.035981946
239,-0.032258064516129004,-0.5625,0.03988205
240,0.032258064516129004,-0.5625,0.04165092
241,0.09677419354838701,-0.5625,0.041170537
242,0.16129032258064502,-0.5625,0.0397093
243,0.22580645161290325,-0.5625,0.03970933
244,0.29032258064516125,-0.5625,0.043922722
245,0.35483870967741926,-0.5625,0.054371
246,0.4193548387096775,-0.5625,0.07225907
247,0.4838709677419355,-0.5625,0.099151015
248,0.5483870967741935,-0.5625,0.13825095
249,0.6129032258064515,-0.5625,0.19457996
250,0.6774193548387095,-0.5625,0.27374882
251,0.7419354838709677,-0.5625,0.37994778
252,0.8064516129032258,-0.5625,0.51528984
253,0.8709677419354838,-0.5625,0.68217313
254,0.935483870967742,-0.5625,0.88708496
255,1.0,-0.5625,1.1415167
256,-1.0,-0.5,0.99022824
257,-0.935483870967742,-0.5,0.74817336
258,-0.8709677419354839,-0.5,0.56190866
259,-0.8064516129032258,-0.5,0.41764462
260,-0.7419354838709677,-0.5,0.30510345
261,-0.6774193548387097,-0.5,0.21675888
262,-0.6129032258064516,-0.5,0.14808726
263,-0.5483870967741935,-0.5,0.09691724
264,-0.4838709677419355,-0.5,0.06034884
265,-0.4193548387096775,-0.5,0.0346352
266,-0.3548387096774194,-0.5,0.018014073
267,-0.29032258064516125,-0.5,0.010099947
268,-0.22580645161290325,-0.5,0.009640783
269,-0.16129032258064524,-0.5,0.013986319
270,-0.09677419354838712,-0.5,0.019849047
271,-0.032258064516129004,-0.5,0.024281159
272,0.032258064516129004,-0.5,0.025499672
273,0.09677419354838701,-0.5,0.023441553
274,0.16129032258064502,-0.5,0.019848436
275,0.22580645161290325,-0.5,0.017591298
276,0.29032258064516125,-0.5,0.01937902
277,0.35483870967741926,-0.5,0.02677381
278,0.4193548387096775,-0.5,0.04048115
279,0.4838709677419355,-0.5,0.061712086
280,0.5483870967741935,-0.5,0.09351325
281,0.6129032258064515,-0.5,0.14106655
282,0.6774193548387095,-0.5,0.21025068
283,0.7419354838709677,-0.5,0.30520588
284,0.8064516129032258,-0.5,0.42760426
285,0.8709677419354838,-0.5,0.579303
286,0.935483870967742,-0.5,0.76646805
287,1.0,-0.5,1.001087
288,-1.0,-0.4375,0.8771005
289,-0.935483870967742,-0.4375,0.65381765
290,-0.8709677419354839,-0.4375,0.48058188
291,-0.8064516129032258,-0.4375,0.34698597
292,-0.7419354838709677,-0.4375,0.24516687
293,-0.6774193548387097,-0.4375,0.16821837
294,-0.6129032258064516,-0.4375,0.110176474
295,-0.5483870967741935,-0.4375,0.0672065
296,-0.4838709677419355,-0.4375,0.03731525
297,-0.4193548387096775,-0.4375,0.018087417
298,-0.3548387096774194,-0.4375,0.006459981
299,-0.29032258064516125,-0.4375,0.000480026
300,-0.22580645161290325,-0.4375,-0.0007638633
301,-0.16129032258064524,-0.4375,0.0015600324
302,-0.09677419354838712,-0.4375,0.0055040717
303,-0.032258064516129004,-0.4375,0.0087839365
304,0.032258064516129004,-0.4375,0.009668052
305,0.09677419354838701,-0.4375,0.007859021
306,0.16129032258064502,-0.4375,0.0047858953
307,0.22580645161290325,-0.4375,0.0028672218
308,0.29032258064516125,-0.4375,0.0041707754
309,0.35483870967741926,-0.4375,0.009669244
310,0.4193548387096775,-0.4375,0.019764602
311,0.4838709677419355,-0.4375,0.0356524
312,0.5483870967741935,-0.4375,0.060682714
313,0.6129032258064515,-0.4375,0.10059041
314,0.6774193548387095,-0.4375,0.16150582
315,0.7419354838709677,-0.4375,0.2470532
316,0.8064516129032258,-0.4375,0.35807073
317,0.8709677419354838,-0.4375,0.49611557
318,0.935483870967742,-0.4375,0.6676525
319,1.0,-0.4375,0.88520175
320,-1.0,-0.375,0.7845324
321,-0.935483870967742,-0.375,0.5765644
322,-0.8709677419354839,-0.375,0.41418627
323,-0.8064516129032258,-0.375,0.2895428
324,-0.7419354838709677,-0.375,0.19654208
325,-0.6774193548387097,-0.375,0.12923583
326,-0.6129032258064516,-0.375,0.08130944
327,-0.5483870967741935,-0.375,0.047169954
328,-0.4838709677419355,-0.375,0.023434013
329,-0.4193548387096775,-0.375,0.008553028
330,-0.3548387096774194,-0.375,0.00085541606
331,-0.29032258064516125,-0.375,-0.0020935535
332,-0.22580645161290325,-0.375,-0.002472937
333,-0.16129032258064524,-0.375,-0.0016844571
334,-0.09677419354838712,-0.375,-0.00066015124
335,-0.032258064516129004,-0.375,-0.00013911724
336,0.032258064516129004,-0.375,-0.0005773306
337,0.09677419354838701,-0.375,-0.0018633008
338,0.16129032258064502,-0.375,-0.0031917691
339,0.22580645161290325,-0.375,-0.003445387
340,0.29032258064516125,-0.375,-0.0018441677
341,0.35483870967741926,-0.375,0.0018704534
342,0.4193548387096775,-0.375,0.0080554485
343,0.4838709677419355,-0.375,0.018392384
344,0.5483870967741935,-0.375,0.03709495
345,0.6129032258064515,-0.375,0.07062513
346,0.6774193548387095,-0.375,0.12487924
347,0.7419354838709677,-0.375,0.2023207
348,0.8064516129032258,-0.375,0.3030414
349,0.8709677419354838,-0.375,0.42908084
350,0.935483870967742,-0.375,0.58772314
351,1.0,-0.375,0.7916745
352,-1.0,-0.3125,0.7105128
353,-0.935483870967742,-0.3125,0.51480323
354,-0.8709677419354839,-0.3125,0.3613903
355,-0.8064516129032258,-0.3125,0.24410439
356,-0.7419354838709677,-0.3125,0.15806535
357,-0.6774193548387097,-0.3125,0.098238856
358,-0.6129032258064516,-0.3125,0.05862406
359,-0.5483870967741935,-0.3125,0.032820582
360,-0.4838709677419355,-0.3125,0.015744448
361,-0.4193548387096775,-0.3125,0.004768133
362,-0.3548387096774194,-0.3125,-0.0010254383
363,-0.29032258064516125,-0.3125,-0.0025823116
364,-0.22580645161290325,-0.3125,-0.001682967
365,-0.16129032258064524,-0.3125,-0.00036537647
366,-0.09677419354838712,-0.3125,-2.7775764e-05
367,-0.032258064516129004,-0.3125,-0.000974983
368,0.032258064516129004,-0.3125,-0.002536714
369,0.09677419354838701,-0.3125,-0.0036458373
370,0.16129032258064502,-0.3125,-0.0035991669
371,0.22580645161290325,-0.3125,-0.0024846196
372,0.29032258064516125,-0.3125,-0.0009523034
373,0.35483870967741926,-0.3125,0.0004963279
374,0.4193548387096775,-0.3125,0.0023977757
375,0.4838709677419355,-0.3125,0.0073952675
376,0.5483870967741935,-0.3125,0.020873964
377,0.6129032258064515,-0.3125,0.04958415
378,0.6774193548387095,-0.3125,0.09826493
379,0.7419354838709677,-0.3125,0.16805714
380,0.8064516129032258,-0.3125,0.25928098
381,0.8709677419354838,-0.3125,0.3752959
382,0.935483870967742,-0.3125,0.52405727
383,1.0,-0.3125,0.7177982
384,-1.0,-0.25,0.6530592
385,-0.935483870967742,-0.25,0.46704543
386,-0.8709677419354839,-0.25,0.32089663
387,-0.8064516129032258,-0.25,0.20950168
388,-0.7419354838709677,-0.25,0.12877151
389,-0.6774193548387097,-0.25,0.07439092
390,-0.6129032258064516,-0.25,0.04087314
391,-0.5483870967741935,-0.25,0.021696746
392,-0.4838709677419355,-0.25,0.010774702
393,-0.4193548387096775,-0.25,0.0040733516
394,-0.3548387096774194,-0.25,-4.8428774e-05
395,-0.29032258064516125,-0.25,-0.001858294
396,-0.22580645161290325,-0.25,-0.0016216338
397,-0.16129032258064524,-0.25,-0.00029355288
398,-0.09677419354838712,-0.25,0.0008315444
399,-0.032258064516129004,-0.25,0.0010252595
400,0.032258064516129004,-0.25,0.0006569624
401,0.09677419354838701,-0.25,0.00073587894
402,0.16129032258064502,-0.25,0.0017861128
403,0.22580645161290325,-0.25,0.003162682
404,0.29032258064516125,-0.25,0.003537178
405,0.35483870967741926,-0.25,0.0021329522
406,0.4193548387096775,-0.25,-3.2782555e-06
407,0.4838709677419355,-0.25,0.000911355
408,0.5483870967741935,-0.25,0.010990918
409,0.6129032258064515,-0.25,0.03614235
410,0.6774193548387095,-0.25,0.07939619
411,0.7419354838709677,-0.25,0.14158142
412,0.8064516129032258,-0.25,0.22448939
413,0.8709677419354838,-0.25,0.33280832
414,0.935483870967742,-0.25,0.47448066
415,1.0,-0.25,0.66080266
416,-1.0,-0.1875,0.6103869
417,-0.935483870967742,-0.1875,0.43186724
418,-0.8709677419354839,-0.1875,0.2914071
419,-0.8064516129032258,-0.1875,0.18454272
420,-0.7419354838709677,-0.1875,0.107676774
421,-0.6774193548387097,-0.1875,0.057006866
422,-0.6129032258064516,-0.1875,0.027538836
423,-0.5483870967741935,-0.1875,0.012928605
424,-0.4838709677419355,-0.1875,0.0066657364
425,-0.4193548387096775,-0.1875,0.0037876666
426,-0.3548387096774194,-0.1875,0.001707077
427,-0.29032258064516125,-0.1875,-0.00016868114
428,-0.22580645161290325,-0.1875,-0.00142169
429,-0.16129032258064524,-0.1875,-0.0016026497
430,-0.09677419354838712,-0.1875,-0.0007363558
431,-0.032258064516129004,-0.1875,0.0008562207
432,0.032258064516129004,-0.1875,0.002992034
433,0.09677419354838701,-0.1875,0.005598843
434,0.16129032258064502,-0.1875,0.008163512
435,0.22580645161290325,-0.1875,0.00946492
436,0.29032258064516125,-0.1875,0.008170962
437,0.35483870967741926,-0.1875,0.004048288
438,0.4193548387096775,-0.1875,-0.000860095
439,0.4838709677419355,-0.1875,-0.0019500852
440,0.5483870967741935,-0.1875,0.006371498
441,0.6129032258064515,-0.1875,0.02821654
442,0.6774193548387095,-0.1875,0.065730095
443,0.7419354838709677,-0.1875,0.12097216
444,0.8064516129032258,-0.1875,0.19745171
445,0.8709677419354838,-0.1875,0.30041122
446,0.935483870967742,-0.1875,0.43723392
447,1.0,-0.1875,0.6182832
448,-1.0,-0.125,0.5810493
449,-0.935483870967742,-0.125,0.40802056
450,-0.8709677419354839,-0.125,0.2717384
451,-0.8064516129032258,-0.125,0.16810453
452,-0.7419354838709677,-0.125,0.09380928
453,-0.6774193548387097,-0.125,0.045390606
454,-0.6129032258064516,-0.125,0.01826021
455,-0.5483870967741935,-0.125,0.0063416064
456,-0.4838709677419355,-0.125,0.003011465
457,-0.4193548387096775,-0.125,0.002815038
458,-0.3548387096774194,-0.125,0.0025402904
459,-0.29032258064516125,-0.125,0.001157105
460,-0.22580645161290325,-0.125,-0.0008455515
461,-0.16129032258064524,-0.125,-0.0023396611
462,-0.09677419354838712,-0.125,-0.0023872256
463,-0.032258064516129004,-0.125,-0.0006546974
464,0.032258064516129004,-0.125,0.002620101
465,0.09677419354838701,-0.125,0.0066884756
466,0.16129032258064502,-0.125,0.010235131
467,0.22580645161290325,-0.125,0.01159358
468,0.29032258064516125,-0.125,0.009562135
469,0.35483870967741926,-0.125,0.0045638084
470,0.4193548387096775,-0.125,-0.0006377697
471,0.4838709677419355,-0.125,-0.0017336011
472,0.5483870967741935,-0.125,0.0052382946
473,0.6129032258064515,-0.125,0.023248374
474,0.6774193548387095,-0.125,0.05534476
475,0.7419354838709677,-0.125,0.10534769
476,0.8064516129032258,-0.125,0.17763174
477,0.8709677419354838,-0.125,0.27724102
478,0.935483870967742,-0.125,0.41093433
479,1.0,-0.125,0.58845437
480,-1.0,-0.0625,0.56401706
481,-0.935483870967742,-0.0625,0.3945383
482,-0.8709677419354839,-0.0625,0.26091975
483,-0.8064516129032258,-0.0625,0.15923199
484,-0.7419354838709677,-0.0625,0.08630112
485,-0.6774193548387097,-0.0625,0.03887695
486,-0.6129032258064516,-0.0625,0.012681335
487,-0.5483870967741935,-0.0625,0.0019198954
488,-0.4838709677419355,-0.0625,1.2993813e-05
489,-0.4193548387096775,-0.0625,0.0012795329
490,-0.3548387096774194,-0.0625,0.0021740794
491,-0.29032258064516125,-0.0625,0.0013954043
492,-0.22580645161290325,-0.0625,-0.0006017685
493,-0.16129032258064524,-0.0625,-0.002394855
494,-0.09677419354838712,-0.0625,-0.0026530027
495,-0.032258064516129004,-0.0625,-0.0009897351
496,0.032258064516129004,-0.0625,0.0019631982
497,0.09677419354838701,-0.0625,0.0050687194
498,0.16129032258064502,-0.0625,0.0071989894
499,0.22580645161290325,-0.0625,0.007522106
500,0.29032258064516125,-0.0625,0.0057868958
501,0.35483870967741926,-0.0625,0.002771616
502,0.4193548387096775,-0.0625,0.00030618906
503,0.4838709677419355,-0.0625,0.00050729513
504,0.5483870967741935,-0.0625,0.0057576895
505,0.6129032258064515,-0.0625,0.019826055
506,0.6774193548387095,-0.0625,0.04778403
507,0.7419354838709677,-0.0625,0.09462488
508,0.8064516129032258,-0.0625,0.16470248
509,0.8709677419354838,-0.0625,0.26258278
510,0.935483870967742,-0.0625,0.3946017
511,1.0,-0.0625,0.57023525
512,-1.0,0.0,0.55870456
513,-0.935483870967742,0.0,0.3907808
514,-0.8709677419354839,0.0,0.25825077
515,-0.8064516129032258,0.0,0.15719247
516,-0.7419354838709677,0.0,0.08445498
517,-0.6774193548387097,0.0,0.036896408
518,-0.6129032258064516,0.0,0.010474294
519,-0.5483870967741935,0.0,-0.00033849478
520,-0.4838709677419355,0.0,-0.001995623
521,-0.4193548387096775,0.0,-0.00024545193
522,-0.3548387096774194,0.0,0.001205802
523,-0.29032258064516125,0.0,0.000890553
524,-0.22580645161290325,0.0,-0.0008227825
525,-0.16129032258064524,0.0,-0.0023986697
526,-0.09677419354838712,0.0,-0.0023142695
527,-0.032258064516129004,0.0,-0.00033962727
528,0.032258064516129004,0.0,0.0021879077
529,0.09677419354838701,0.0,0.0034609437
530,0.16129032258064502,0.0,0.0026714802
531,0.22580645161290325,0.0,0.0006144047
532,0.29032258064516125,0.0,-0.0009638071
533,0.35483870967741926,0.0,-0.0008108616
534,0.4193548387096775,0.0,0.0007318258
535,0.4838709677419355,0.0,0.002769649
536,0.5483870967741935,0.0,0.006889999
537,0.6129032258064515,0.0,0.018369317
538,0.6774193548387095,0.0,0.04394132
539,0.7419354838709677,0.0,0.08925998
540,0.8064516129032258,0.0,0.15854064
541,0.8709677419354838,0.0,0.25599352
542,0.935483870967742,0.0,0.38774014
543,1.0,0.0,0.56321585
544,-1.0,0.0625,0.5649666
545,-0.935483870967742,0.0625,0.39645433
546,-0.8709677419354839,0.0625,0.26332366
547,-0.8064516129032258,0.0625,0.16150865
548,-0.7419354838709677,0.0625,0.0877772
549,-0.6774193548387097,0.0625,0.039019942
550,-0.6129032258064516,0.0625,0.011371642
551,-0.5483870967741935,0.0625,-0.00044235587
552,-0.4838709677419355,0.0625,-0.0027108192
553,-0.4193548387096775,0.0625,-0.0011736155
554,-0.3548387096774194,0.0625,0.00038301945
555,-0.29032258064516125,0.0625,0.0003581643
556,-0.22580645161290325,0.0625,-0.0010696054
557,-0.16129032258064524,0.0625,-0.0024738312
558,-0.09677419354838712,0.0625,-0.002253592
559,-0.032258064516129004,0.0625,-0.00013518333
560,0.032258064516129004,0.0625,0.0022226572
561,0.09677419354838701,0.0625,0.0025134087
562,0.16129032258064502,0.0625,-2.4437904e-05
563,0.22580645161290325,0.0625,-0.0036081076
564,0.29032258064516125,0.0625,-0.0052741766
565,0.35483870967741926,0.0625,-0.003685832
566,0.4193548387096775,0.0625,-0.00031638145
567,0.4838709677419355,0.0625,0.0030879378
568,0.5483870967741935,0.0625,0.007987499
569,0.6129032258064515,0.0625,0.019654512
570,0.6774193548387095,0.0625,0.044997036
571,0.7419354838709677,0.0625,0.09010565
572,0.8064516129032258,0.0625,0.1595453
573,0.8709677419354838,0.0625,0.25762162
574,0.935483870967742,0.0625,0.39046216
575,1.0,0.0625,0.56756467
576,-1.0,0.125,0.5830732
577,-0.935483870967742,0.125,0.41162658
578,-0.8709677419354839,0.125,0.2760637
579,-0.8064516129032258,0.125,0.17200857
580,-0.7419354838709677,0.125,0.09603694
581,-0.6774193548387097,0.125,0.045003444
582,-0.6129032258064516,0.125,0.015187979
583,-0.5483870967741935,0.125,0.0015674233
584,-0.4838709677419355,0.125,-0.00196594
585,-0.4193548387096775,0.125,-0.001138866
586,-0.3548387096774194,0.125,0.00018310547
587,-0.29032258064516125,0.125,0.00026261806
588,-0.22580645161290325,0.125,-0.0009791255
589,-0.16129032258064524,0.125,-0.0024261475
590,-0.09677419354838712,0.125,-0.0025752783
591,-0.032258064516129004,0.125,-0.0009177327
592,0.032258064516129004,0.125,0.001250565
593,0.09677419354838701,0.125,0.001861453
594,0.16129032258064502,0.125,0.00021088123
595,0.22580645161290325,0.125,-0.002250433
596,0.29032258064516125,0.125,-0.0036001205
597,0.35483870967741926,0.125,-0.003374219
598,0.4193548387096775,0.125,-0.0019425154
599,0.4838709677419355,0.125,0.0012985468
600,0.5483870967741935,0.125,0.0084812045
601,0.6129032258064515,0.125,0.023364007
602,0.6774193548387095,0.125,0.05127734
603,0.7419354838709677,0.125,0.09802014
604,0.8064516129032258,0.125,0.16874999
605,0.8709677419354838,0.125,0.2684236
606,0.935483870967742,0.125,0.40356743
607,1.0,0.125,0.5839065
608,-1.0,0.1875,0.61368954
609,-0.935483870967742,0.1875,0.43676305
610,-0.8709677419354839,0.1875,0.29681432
611,-0.8064516129032258,0.1875,0.18894315
612,-0.7419354838709677,0.1875,0.10939184
613,-0.6774193548387097,0.1875,0.054899126
614,-0.6129032258064516,0.1875,0.021875173
615,-0.5483870967741935,0.1875,0.0055900216
616,-0.4838709677419355,0.1875,0.00015735626
617,-0.4193548387096775,0.1875,-0.00016778708
618,-0.3548387096774194,0.1875,0.0006004572
619,-0.29032258064516125,0.1875,0.00056886673
620,-0.22580645161290325,0.1875,-0.0005890727
621,-0.16129032258064524,0.1875,-0.0021579862
622,-0.09677419354838712,0.1875,-0.0029311776
623,-0.032258064516129004,0.1875,-0.0021581054
624,0.032258064516129004,0.1875,-0.00024539232
625,0.09677419354838701,0.1875,0.0017243624
626,0.16129032258064502,0.1875,0.0030988455
627,0.22580645161290325,0.1875,0.003659606
628,0.29032258064516125,0.1875,0.0027813911
629,0.35483870967741926,0.1875,0.00016987324
630,0.4193548387096775,0.1875,-0.0022631884
631,0.4838709677419355,0.1875,-0.00063312054
632,0.5483870967741935,0.1875,0.008793354
633,0.6129032258064515,0.1875,0.028764427
634,0.6774193548387095,0.1875,0.062260926
635,0.7419354838709677,0.1875,0.11346692
636,0.8064516129032258,0.1875,0.18744385
637,0.8709677419354838,0.1875,0.28995198
638,0.935483870967742,0.1875,0.42842442
639,1.0,0.1875,0.61320144
640,-1.0,0.25,0.6578488
641,-0.935483870967742,0.25,0.47278774
642,-0.8709677419354839,0.25,0.32645983
643,-0.8064516129032258,0.25,0.2131612
644,-0.7419354838709677,0.25,0.12860224
645,-0.6774193548387097,0.25,0.06928247
646,-0.6129032258064516,0.25,0.031717002
647,-0.5483870967741935,0.25,0.011571348
648,-0.4838709677419355,0.25,0.0033282638
649,-0.4193548387096775,0.25,0.001262486
650,-0.3548387096774194,0.25,0.0011169314
651,-0.29032258064516125,0.25,0.0007838607
652,-0.22580645161290325,0.25,-0.00027644634
653,-0.16129032258064524,0.25,-0.0017659068
654,-0.09677419354838712,0.25,-0.0029451847
655,-0.032258064516129004,0.25,-0.0029601455
656,0.032258064516129004,0.25,-0.0011696815
657,0.09677419354838701,0.25,0.0025362968
658,0.16129032258064502,0.25,0.007192135
659,0.22580645161290325,0.25,0.010413885
660,0.29032258064516125,0.25,0.009678006
661,0.35483870967741926,0.25,0.0049384832
662,0.4193548387096775,0.25,-0.00023412704
663,0.4838709677419355,0.25,-4.673004e-05
664,0.5483870967741935,0.25,0.011034489
665,0.6129032258064515,0.25,0.036437035
666,0.6774193548387095,0.25,0.07771182
667,0.7419354838709677,0.25,0.13656986
668,0.8064516129032258,0.25,0.21659559
669,0.8709677419354838,0.25,0.32374167
670,0.935483870967742,0.25,0.46659574
671,1.0,0.25,0.6566406
672,-1.0,0.3125,0.7169365
673,-0.935483870967742,0.3125,0.52110463
674,-0.8709677419354839,0.3125,0.366484
675,-0.8064516129032258,0.3125,0.24621338
676,-0.7419354838709677,0.3125,0.15519848
677,-0.6774193548387097,0.3125,0.08950746
678,-0.6129032258064516,0.3125,0.045686126
679,-0.5483870967741935,0.3125,0.019907653
680,-0.4838709677419355,0.3125,0.007333398
681,-0.4193548387096775,0.3125,0.0025232434
682,-0.3548387096774194,0.3125,0.0009847879
683,-0.29032258064516125,0.3125,0.0002629161
684,-0.22580645161290325,0.3125,-0.00047767162
685,-0.16129032258064524,0.3125,-0.001419127
686,-0.09677419354838712,0.3125,-0.0024229884
687,-0.032258064516129004,0.3125,-0.0027182698
688,0.032258064516129004,0.3125,-0.00092577934
689,0.09677419354838701,0.3125,0.0037243366
690,0.16129032258064502,0.3125,0.009771347
691,0.22580645161290325,0.3125,0.013847828
692,0.29032258064516125,0.3125,0.013390183
693,0.35483870967741926,0.3125,0.008922219
694,0.4193548387096775,0.3125,0.00420177
695,0.4838709677419355,0.3125,0.0051499605
696,0.5483870967741935,0.3125,0.018328428
697,0.6129032258064515,0.3125,0.048826158
698,0.6774193548387095,0.3125,0.09859681
699,0.7419354838709677,0.3125,0.16747248
700,0.8064516129032258,0.3125,0.25652945
701,0.8709677419354838,0.3125,0.3707126
702,0.935483870967742,0.3125,0.519408
703,1.0,0.3125,0.7155618
704,-1.0,0.375,0.79265743
705,-0.935483870967742,0.375,0.5835465
706,-0.8709677419354839,0.375,0.41886497
707,-0.8064516129032258,0.375,0.29021886
708,-0.7419354838709677,0.375,0.19138405
709,-0.6774193548387097,0.375,0.117752254
710,-0.6129032258064516,0.375,0.065746844
711,-0.5483870967741935,0.375,0.0320912
712,-0.4838709677419355,0.375,0.012971878
713,-0.4193548387096775,0.375,0.0037757158
714,-0.3548387096774194,0.375,6.109476e-05
715,-0.29032258064516125,0.375,-0.0011229515
716,-0.22580645161290325,0.375,-0.0012173653
717,-0.16129032258064524,0.375,-0.0011056662
718,-0.09677419354838712,0.375,-0.0013427138
719,-0.032258064516129004,0.375,-0.0014874339
720,0.032258064516129004,0.375,-0.00014179945
721,0.09677419354838701,0.375,0.0034832358
722,0.16129032258064502,0.375,0.008228779
723,0.22580645161290325,0.375,0.011796594
724,0.29032258064516125,0.375,0.012735128
725,0.35483870967741926,0.375,0.011616588
726,0.4193548387096775,0.375,0.01120615
727,0.4838709677419355,0.375,0.016337156
728,0.5483870967741935,0.375,0.03346634
729,0.6129032258064515,0.375,0.069084644
730,0.6774193548387095,0.375,0.12690735
731,0.7419354838709677,0.375,0.20663697
732,0.8064516129032258,0.375,0.30706632
733,0.8709677419354838,0.375,0.43103188
734,0.935483870967742,0.375,0.5877528
735,1.0,0.375,0.7913947
736,-1.0,0.4375,0.88697654
737,-0.935483870967742,0.4375,0.6622784
738,-0.8709677419354839,0.4375,0.48584276
739,-0.8064516129032258,0.4375,0.34750754
740,-0.7419354838709677,0.4375,0.23961654
741,-0.6774193548387097,0.4375,0.15664744
742,-0.6129032258064516,0.4375,0.094739676
743,-0.5483870967741935,0.4375,0.051089644
744,-0.4838709677419355,0.4375,0.023073077
745,-0.4193548387096775,0.4375,0.0074159503
746,-0.3548387096774194,0.4375,0.0002555251
747,-0.29032258064516125,0.4375,-0.0018460155
748,-0.22580645161290325,0.4375,-0.0013560057
749,-0.16129032258064524,0.4375,-0.00016367435
750,-0.09677419354838712,0.4375,0.0003926158
751,-0.032258064516129004,0.4375,0.0001167655
752,0.032258064516129004,0.4375,-0.00012624264
753,0.09677419354838701,0.4375,0.00058943033
754,0.16129032258064502,0.4375,0.0025840998
755,0.22580645161290325,0.4375,0.005678892
756,0.29032258064516125,0.4375,0.009601593
757,0.35483870967741926,0.4375,0.014528394
758,0.4193548387096775,0.4375,0.021763444
759,0.4838709677419355,0.4375,0.034451127
760,0.5483870967741935,0.4375,0.05804372
761,0.6129032258064515,0.4375,0.09958732
762,0.6774193548387095,0.4375,0.16481912
763,0.7419354838709677,0.4375,0.25499624
764,0.8064516129032258,0.4375,0.36805505
765,0.8709677419354838,0.4375,0.5044909
766,0.935483870967742,0.4375,0.67221236
767,1.0,0.4375,0.88563895
768,-1.0,0.5,1.0019968
769,-0.935483870967742,0.5,0.75975883
770,-0.8709677419354839,0.5,0.56978846
771,-0.8064516129032258,0.5,0.4203488
772,-0.7419354838709677,0.5,0.30219734
773,-0.6774193548387097,0.5,0.2087645
774,-0.6129032258064516,0.5,0.13582236
775,-0.5483870967741935,0.5,0.08094019
776,-0.4838709677419355,0.5,0.04256624
777,-0.4193548387096775,0.5,0.01881063
778,-0.3548387096774194,0.5,0.0066666007
779,-0.29032258064516125,0.5,0.0023593307
780,-0.22580645161290325,0.5,0.002257526
781,-0.16129032258064524,0.5,0.0033759475
782,-0.09677419354838712,0.5,0.003616631
783,-0.032258064516129004,0.5,0.0021303296
784,0.032258064516129004,0.5,-0.00057435036
785,0.09677419354838701,0.5,-0.0029549003
786,0.16129032258064502,0.5,-0.0030711293
787,0.22580645161290325,0.5,0.0006082654
788,0.29032258064516125,0.5,0.008686304
789,0.35483870967741926,0.5,0.021058798
790,0.4193548387096775,0.5,0.037785172
791,0.4838709677419355,0.5,0.060302973
792,0.5483870967741935,0.5,0.09262383
793,0.6129032258064515,0.5,0.14151454
794,0.6774193548387095,0.5,0.21414453
795,0.7419354838709677,0.5,0.31404686
796,0.8064516129032258,0.5,0.44004273
797,0.8709677419354838,0.5,0.5911999
798,0.935483870967742,0.5,0.7734369
799,1.0,0.5,0.9998946
800,-1.0,0.5625,1.1397824
801,-0.935483870967742,0.5625,0.87877965
802,-0.8709677419354839,0.5625,0.6733141
803,-0.8064516129032258,0.5625,0.51103306
804,-0.7419354838709677,0.5625,0.38128734
805,-0.6774193548387097,0.5625,0.2764783
806,-0.6129032258064516,0.5625,0.19204015
807,-0.5483870967741935,0.5625,0.12584877
808,-0.4838709677419355,0.5625,0.07711142
809,-0.4193548387096775,0.5625,0.044807553
810,-0.3548387096774194,0.5625,0.026405752
811,-0.29032258064516125,0.5625,0.017832458
812,-0.22580645161290325,0.5625,0.014647543
813,-0.16129032258064524,0.5625,0.013213396
814,-0.09677419354838712,0.5625,0.0111346245
815,-0.032258064516129004,0.5625,0.007421434
816,0.032258064516129004,0.5625,0.002650261
817,0.09677419354838701,0.5625,-0.0011984706
818,0.16129032258064502,0.5625,-0.0014854074
819,0.22580645161290325,0.5625,0.0040603876
820,0.29032258064516125,0.5625,0.016617179
821,0.35483870967741926,0.5625,0.036208212
822,0.4193548387096775,0.5625,0.062354982
823,0.4838709677419355,0.5625,0.095338345
824,0.5483870967741935,0.5625,0.13780755
825,0.6129032258064515,0.5625,0.19568294
826,0.6774193548387095,0.5625,0.2766139
827,0.7419354838709677,0.5625,0.38608187
828,0.8064516129032258,0.5625,0.52492255
829,0.8709677419354838,0.5625,0.6924083
830,0.935483870967742,0.5625,0.89272946
831,1.0,0.5625,1.1360047
832,-1.0,0.625,1.302319
833,-0.935483870967742,0.625,1.0224267
834,-0.8709677419354839,0.625,0.7994914
835,-0.8064516129032258,0.625,0.62223756
836,-0.7419354838709677,0.625,0.4793061
837,-0.6774193548387097,0.625,0.3622902
838,-0.6129032258064516,0.625,0.26634085
839,-0.5483870967741935,0.625,0.1894967
840,-0.4838709677419355,0.625,0.13123977
841,-0.4193548387096775,0.625,0.090646386
842,-0.3548387096774194,0.625,0.065015435
843,-0.29032258064516125,0.625,0.049977124
844,-0.22580645161290325,0.625,0.040923417
845,-0.16129032258064524,0.625,0.034374535
846,-0.09677419354838712,0.625,0.028360546
847,-0.032258064516129004,0.625,0.022265673
848,0.032258064516129004,0.625,0.016743898
849,0.09677419354838701,0.625,0.013572335
850,0.16129032258064502,0.625,0.015121281
851,0.22580645161290325,0.625,0.023600519
852,0.29032258064516125,0.625,0.04043734
853,0.35483870967741926,0.625,0.066043854
854,0.4193548387096775,0.625,0.100134194
855,0.4838709677419355,0.625,0.14271504
856,0.5483870967741935,0.625,0.19566554
857,0.6129032258064515,0.625,0.26395506
858,0.6774193548387095,0.625,0.35484266
859,0.7419354838709677,0.625,0.4747362
860,0.8064516129032258,0.625,0.626583
861,0.8709677419354838,0.625,0.8114166
862,0.935483870967742,0.625,1.0328436
863,1.0,0.625,1.2963831
864,-1.0,0.6875,1.492152
865,-0.935483870967742,0.6875,1.194063
866,-0.8709677419354839,0.6875,0.95193666
867,-0.8064516129032258,0.6875,0.75727844
868,-0.7419354838709677,0.6875,0.5992273
869,-0.6774193548387097,0.6875,0.4690156
870,-0.6129032258064516,0.6875,0.3614949
871,-0.5483870967741935,0.6875,0.2744962
872,-0.4838709677419355,0.6875,0.20716244
873,-0.4193548387096775,0.6875,0.15809506
874,-0.3548387096774194,0.6875,0.124225855
875,-0.29032258064516125,0.6875,0.10115671
876,-0.22580645161290325,0.6875,0.084644675
877,-0.16129032258064524,0.6875,0.071867466
878,-0.09677419354838712,0.6875,0.061580956
879,-0.032258064516129004,0.6875,0.05362189
880,0.032258064516129004,0.6875,0.048552036
881,0.09677419354838701,0.6875,0.047568023
882,0.16129032258064502,0.6875,0.05232966
883,0.22580645161290325,0.6875,0.06456703
884,0.29032258064516125,0.6875,0.08564466
885,0.35483870967741926,0.6875,0.11630821
886,0.4193548387096775,0.6875,0.15679973
887,0.4838709677419355,0.6875,0.20758295
888,0.5483870967741935,0.6875,0.27062625
889,0.6129032258064515,0.6875,0.3504238
890,0.6774193548387095,0.6875,0.45339924
891,0.7419354838709677,0.6875,0.5856563
892,0.8064516129032258,0.6875,0.7514476
893,0.8709677419354838,0.6875,0.95441395
894,0.935483870967742,0.6875,1.1989745
895,1.0,0.6875,1.4847238
896,-1.0,0.75,1.71457
897,-0.935483870967742,0.75,1.39831
898,-0.8709677419354839,0.75,1.1351165
899,-0.8064516129032258,0.75,0.9201976
900,-0.7419354838709677,0.75,0.7444728
901,-0.6774193548387097,0.75,0.5994389
902,-0.6129032258064516,0.75,0.4795537
903,-0.5483870967741935,0.75,0.38193536
904,-0.4838709677419355,0.75,0.30489492
905,-0.4193548387096775,0.75,0.24644458
906,-0.3548387096774194,0.75,0.2034213
907,-0.29032258064516125,0.75,0.17175394
908,-0.22580645161290325,0.75,0.14772046
909,-0.16129032258064524,0.75,0.12906313
910,-0.09677419354838712,0.75,0.11505079
911,-0.032258064516129004,0.75,0.10579866
912,0.032258064516129004,0.75,0.10173422
913,0.09677419354838701,0.75,0.10352194
914,0.16129032258064502,0.75,0.11213654
915,0.22580645161290325,0.75,0.12875926
916,0.29032258064516125,0.75,0.15452844
917,0.35483870967741926,0.75,0.19033605
918,0.4193548387096775,0.75,0.23691589
919,0.4838709677419355,0.75,0.295462
920,0.5483870967741935,0.75,0.36868054
921,0.6129032258064515,0.75,0.4612931
922,0.6774193548387095,0.75,0.57893896
923,0.7419354838709677,0.75,0.72644985
924,0.8064516129032258,0.75,0.90826225
925,0.8709677419354838,0.75,1.1306803
926,0.935483870967742,0.75,1.3996342
927,1.0,0.75,1.7072108
928,-1.0,0.8125,1.9806509
929,-0.935483870967742,0.8125,1.6438446
930,-0.8709677419354839,0.8125,1.3559349
931,-0.8064516129032258,0.8125,1.1165133
932,-0.7419354838709677,0.8125,0.91920584
933,-0.6774193548387097,0.8125,0.75637627
934,-0.6129032258064516,0.8125,0.6220254
935,-0.5483870967741935,0.8125,0.51217556
936,-0.4838709677419355,0.8125,0.42405066
937,-0.4193548387096775,0.8125,0.3551005
938,-0.3548387096774194,0.8125,0.30226523
939,-0.29032258064516125,0.8125,0.26194465
940,-0.22580645161290325,0.8125,0.23086008
941,-0.16129032258064524,0.8125,0.2070339
942,-0.09677419354838712,0.8125,0.189893
943,-0.032258064516129004,0.8125,0.17962047
944,0.032258064516129004,0.8125,0.17654726
945,0.09677419354838701,0.8125,0.18102393
946,0.16129032258064502,0.8125,0.19358552
947,0.22580645161290325,0.8125,0.21501893
948,0.29032258064516125,0.8125,0.24625677
949,0.35483870967741926,0.8125,0.28825974
950,0.4193548387096775,0.8125,0.34214783
951,0.4838709677419355,0.8125,0.40984118
952,0.5483870967741935,0.8125,0.49496454
953,0.6129032258064515,0.8125,0.60280365
954,0.6774193548387095,0.8125,0.7383509
955,0.7419354838709677,0.8125,0.9048064
956,0.8064516129032258,0.8125,1.1061897
957,0.8709677419354838,0.8125,1.3511494
958,0.935483870967742,0.8125,1.646342
959,1.0,0.8125,1.9734538
960,-1.0,0.875,2.3025541
961,-0.935483870967742,0.875,1.9431808
962,-0.8709677419354839,0.875,1.6249951
963,-0.8064516129032258,0.875,1.3547405
964,-0.7419354838709677,0.875,1.1300919
965,-0.6774193548387097,0.875,0.94485784
966,-0.6129032258064516,0.875,0.79260486
967,-0.5483870967741935,0.875,0.6680364
968,-0.4838709677419355,0.875,0.56706405
969,-0.4193548387096775,0.875,0.48639134
970,-0.3548387096774194,0.875,0.4229378
971,-0.29032258064516125,0.875,0.37353876
972,-0.22580645161290325,0.875,0.3353391
973,-0.16129032258064524,0.875,0.30649456
974,-0.09677419354838712,0.875,0.28635308
975,-0.032258064516129004,0.875,0.27497715
976,0.032258064516129004,0.875,0.27259943
977,0.09677419354838701,0.875,0.27944505
978,0.16129032258064502,0.875,0.29586905
979,0.22580645161290325,0.875,0.32248744
980,0.29032258064516125,0.875,0.36016765
981,0.35483870967741926,0.875,0.40999705
982,0.4193548387096775,0.875,0.47347167
983,0.4838709677419355,0.875,0.55313647
984,0.5483870967741935,0.875,0.65331244
985,0.6129032258064515,0.875,0.7795398
986,0.6774193548387095,0.875,0.93613005
987,0.7419354838709677,0.875,1.1251719
988,0.8064516129032258,0.875,1.3508332
989,0.8709677419354838,0.875,1.6237833
990,0.935483870967742,0.875,1.948697
991,1.0,0.875,2.29199
992,-1.0,0.9375,2.6639514
993,-0.935483870967742,0.9375,2.293826
994,-0.8709677419354839,0.9375,1.9467885
995,-0.8064516129032258,0.9375,1.6423837
996,-0.7419354838709677,0.9375,1.3860308
997,-0.6774193548387097,0.9375,1.1743972
998,-0.6129032258064516,0.9375,1.0009761
999,-0.5483870967741935,0.9375,0.8591691
1000,-0.4838709677419355,0.9375,0.74346554
1001,-0.4193548387096775,0.9375,0.64961034
1002,-0.3548387096774194,0.9375,0.5742711
1003,-0.29032258064516125,0.9375,0.51463073
1004,-0.22580645161290325,0.9375,0.46833578
1005,-0.16129032258064524,0.9375,0.4337563
1006,-0.09677419354838712,0.9375,0.4101104
1007,-0.032258064516129004,0.9375,0.39722222
1008,0.032258064516129004,0.9375,0.39517838
1009,0.09677419354838701,0.9375,0.40417475
1010,0.16129032258064502,0.9375,0.42457867
1011,0.22580645161290325,0.9375,0.4570347
1012,0.29032258064516125,0.9375,0.5024964
1013,0.35483870967741926,0.9375,0.56225777
1014,0.4193548387096775,0.9375,0.6381365
1015,0.4838709677419355,0.9375,0.7329448
1016,0.5483870967741935,0.9375,0.8508692
1017,0.6129032258064515,0.9375,0.99672663
1018,0.6774193548387095,0.9375,1.1741238
1019,0.7419354838709677,0.9375,1.3855996
1020,0.8064516129032258,0.9375,1.6372839
1021,0.8709677419354838,0.9375,1.9415247
1022,0.935483870967742,0.9375,2.2967005
1023,1.0,0.9375,2.648795


==> visu/tikz_csvs_two_dim/result_best_run_two_dim/cfg.json <==
{"example": "two_dim", "n_interior": 1024, "n_boundary": 256, "epochs": 12000, "grid_cls": "UniformRandomCube", "soln_model_name": "DrrnnWithSpecificBC", "soln_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "testfn_model_name": "DrrnnWithSpecificBC", "testfn_model_args": {"width": 80, "depth": 4, "activation": "Tanh", "hc_bias": 0.0}, "loss_name": "RegularisedGapLoss", "weight_b": 0, "weight_b_test": 0, "weight_soln_obs": 5000, "weight_testfn_obs": 5000, "weight_gap_term": 0.0005, "optim_soln": "AdamW", "optim_testfn": "AdamW", "lr_soln": 0.003, "lr_testfn": 0.0047, "lr_scheduler_soln": "CosineAnnealingWarmRestarts", "lr_scheduler_soln_args": {"T_0": 2001, "T_mult": 2}, "lr_scheduler_testfn": "CosineAnnealingWarmRestarts", "lr_scheduler_testfn_args": {"T_0": 2001, "T_mult": 2}, "max_step_period": 2, "refresh_grid_every_epoch": true, "print_freq": 1000, "eval_freq": 1000, "device": "cuda", "seed": 15550, "use_H1_norm_for_gap_term": true, "force_bc": false, "chpt_folder": "/home/akister/tmp/session_2024-10-09_21-12-25_880778_1247257/artifacts/2024-10-09_21-12-27/fn_2024-10-09_21-12-27/working_dirs/fn_6cb1d_00004_4_example=two_dim_2024-10-09_21-12-28", "use_uniform_grid_for_eval": true, "use_abs": false, "use_ray": true, "save_plots": false}

==> visu/tikz_csvs_two_dim/result_best_run_two_dim/diff.csv <==
,X_x,X_y,value
0,-2.0,-2.0,0.014188468
1,-1.870967741935484,-2.0,0.0073795766
2,-1.7419354838709677,-2.0,0.0022916794
3,-1.6129032258064515,-2.0,-0.0012218952
4,-1.4838709677419355,-2.0,-0.003351763
5,-1.3548387096774195,-2.0,-0.0043051243
6,-1.2258064516129032,-2.0,-0.0042763725
7,-1.096774193548387,-2.0,-0.0034391657
8,-0.967741935483871,-2.0,-0.0019653812
9,-0.838709677419355,-2.0,-9.902567e-05
10,-0.7096774193548387,-2.0,0.001746051
11,-0.5806451612903225,-2.0,0.0029389393
12,-0.4516129032258065,-2.0,0.0028142575
13,-0.3225806451612905,-2.0,0.0012170114
14,-0.19354838709677424,-2.0,-0.00091524795
15,-0.06451612903225801,-2.0,-0.0018836338
16,0.06451612903225801,-2.0,-0.00084432994
17,0.19354838709677402,-2.0,0.0010972116
18,0.32258064516129004,-2.0,0.0023108386
19,0.4516129032258065,-2.0,0.002344275
20,0.5806451612903225,-2.0,0.0016472321
21,0.7096774193548385,-2.0,0.0007119402
22,0.838709677419355,-2.0,-0.00021862239
23,0.967741935483871,-2.0,-0.0010570958
24,1.096774193548387,-2.0,-0.0017440394
25,1.225806451612903,-2.0,-0.0021894649
26,1.354838709677419,-2.0,-0.002269119
27,1.4838709677419355,-2.0,-0.0018426627
28,1.6129032258064515,-2.0,-0.00077819824
29,1.7419354838709675,-2.0,0.0010351837
30,1.870967741935484,-2.0,0.00367333
31,2.0,-2.0,0.007178247
32,-2.0,-1.875,0.0033548176
33,-1.870967741935484,-1.875,0.005281508
34,-1.7419354838709677,-1.875,0.0062296093
35,-1.6129032258064515,-1.875,0.006276384
36,-1.4838709677419355,-1.875,0.0054881126
37,-1.3548387096774195,-1.875,0.0040179566
38,-1.2258064516129032,-1.875,0.0021864325
39,-1.096774193548387,-1.875,0.00047921017
40,-0.967741935483871,-1.875,-0.00057199225
41,-0.838709677419355,-1.875,-0.00061672553
42,-0.7096774193548387,-1.875,0.00025564572
43,-0.5806451612903225,-1.875,0.0013808599
44,-0.4516129032258065,-1.875,0.0017119516
45,-0.3225806451612905,-1.875,0.0005019121
46,-0.19354838709677424,-1.875,-0.0018048994
47,-0.06451612903225801,-1.875,-0.0034547262
48,0.06451612903225801,-1.875,-0.0029599369
49,0.19354838709677402,-1.875,-0.0007960573
50,0.32258064516129004,-1.875,0.0015885532
51,0.4516129032258065,-1.875,0.0034822188
52,0.5806451612903225,-1.875,0.0048371293
53,0.7096774193548385,-1.875,0.0056442115
54,0.838709677419355,-1.875,0.005785065
55,0.967741935483871,-1.875,0.005157985
56,1.096774193548387,-1.875,0.0037928447
57,1.225806451612903,-1.875,0.0018877909
58,1.354838709677419,-1.875,-0.00021546334
59,1.4838709677419355,-1.875,-0.0020707175
60,1.6129032258064515,-1.875,-0.0031756312
61,1.7419354838709675,-1.875,-0.0030053854
62,1.870967741935484,-1.875,-0.0010403246
63,2.0,-1.875,0.0032178462
64,-2.0,-1.75,-0.002681315
65,-1.870967741935484,-1.75,0.0058489293
66,-1.7419354838709677,-1.75,0.011181891
67,-1.6129032258064515,-1.75,0.013614789
68,-1.4838709677419355,-1.75,0.013410285
69,-1.3548387096774195,-1.75,0.010960482
70,-1.2258064516129032,-1.75,0.0069429576
71,-1.096774193548387,-1.75,0.0023725815
72,-0.967741935483871,-1.75,-0.0015505505
73,-0.838709677419355,-1.75,-0.003810482
74,-0.7096774193548387,-1.75,-0.0040471107
75,-0.5806451612903225,-1.75,-0.0029023327
76,-0.4516129032258065,-1.75,-0.0019218996
77,-0.3225806451612905,-1.75,-0.0027544424
78,-0.19354838709677424,-1.75,-0.0057684854
79,-0.06451612903225801,-1.75,-0.009119071
80,0.06451612903225801,-1.75,-0.010218196
81,0.19354838709677402,-1.75,-0.008541107
82,0.32258064516129004,-1.75,-0.0053413734
83,0.4516129032258065,-1.75,-0.0017004386
84,0.5806451612903225,-1.75,0.0017846636
85,0.7096774193548385,-1.75,0.004607253
86,0.838709677419355,-1.75,0.0062973965
87,0.967741935483871,-1.75,0.0065589366
88,1.096774193548387,-1.75,0.0053657703
89,1.225806451612903,-1.75,0.0029763468
90,1.354838709677419,-1.75,-0.000109523535
91,1.4838709677419355,-1.75,-0.0032149479
92,1.6129032258064515,-1.75,-0.0055507496
93,1.7419354838709675,-1.75,-0.0062696934
94,1.870967741935484,-1.75,-0.0045054853
95,2.0,-1.75,0.0006015301
96,-2.0,-1.625,-0.0051510483
97,-1.870967741935484,-1.625,0.0080613345
98,-1.7419354838709677,-1.625,0.016355969
99,-1.6129032258064515,-1.625,0.020270497
100,-1.4838709677419355,-1.625,0.02024575
101,-1.3548387096774195,-1.625,0.01683053
102,-1.2258064516129032,-1.625,0.010913102
103,-1.096774193548387,-1.625,0.0038678907
104,-0.967741935483871,-1.625,-0.002556719
105,-0.838709677419355,-1.625,-0.0066832416
106,-0.7096774193548387,-1.625,-0.0076128915
107,-0.5806451612903225,-1.625,-0.005882807
108,-0.4516129032258065,-1.625,-0.003620319
109,-0.3225806451612905,-1.625,-0.0037056059
110,-0.19354838709677424,-1.625,-0.0076957494
111,-0.06451612903225801,-1.625,-0.013658389
112,0.06451612903225801,-1.625,-0.017471462
113,0.19354838709677402,-1.625,-0.01727403
114,0.32258064516129004,-1.625,-0.014072284
115,0.4516129032258065,-1.625,-0.009323105
116,0.5806451612903225,-1.625,-0.004146673
117,0.7096774193548385,-1.625,0.0004907772
118,0.838709677419355,-1.625,0.0037821047
119,0.967741935483871,-1.625,0.0052212067
120,1.096774193548387,-1.625,0.004689172
121,1.225806451612903,-1.625,0.0024512373
122,1.354838709677419,-1.625,-0.00089978054
123,1.4838709677419355,-1.625,-0.004530944
124,1.6129032258064515,-1.625,-0.007449582
125,1.7419354838709675,-1.625,-0.008572169
126,1.870967741935484,-1.625,-0.0067737848
127,2.0,-1.625,-0.0009254962
128,-2.0,-1.5,-0.005310461
129,-1.870967741935484,-1.5,0.010825045
130,-1.7419354838709677,-1.5,0.02080769
131,-1.6129032258064515,-1.5,0.025455255
132,-1.4838709677419355,-1.5,0.025406606
133,-1.3548387096774195,-1.5,0.021331796
134,-1.2258064516129032,-1.5,0.01422127
135,-1.096774193548387,-1.5,0.005633831
136,-0.967741935483871,-1.5,-0.0023151115
137,-0.838709677419355,-1.5,-0.007389404
138,-0.7096774193548387,-1.5,-0.008130118
139,-0.5806451612903225,-1.5,-0.0048912317
140,-0.4516129032258065,-1.5,-0.00040270388
141,-0.3225806451612905,-1.5,0.0009803921
142,-0.19354838709677424,-1.5,-0.0038403869
143,-0.06451612903225801,-1.5,-0.012911156
144,0.06451612903225801,-1.5,-0.020335302
145,0.19354838709677402,-1.5,-0.022708446
146,0.32258064516129004,-1.5,-0.020649254
147,0.4516129032258065,-1.5,-0.01585722
148,0.5806451612903225,-1.5,-0.009856477
149,0.7096774193548385,-1.5,-0.0040071905
150,0.838709677419355,-1.5,0.00056064874
151,0.967741935483871,-1.5,0.0031096414
152,1.096774193548387,-1.5,0.0033852682
153,1.225806451612903,-1.5,0.0016057901
154,1.354838709677419,-1.5,-0.0016103997
155,1.4838709677419355,-1.5,-0.0053442195
156,1.6129032258064515,-1.5,-0.008476876
157,1.7419354838709675,-1.5,-0.009768009
158,1.870967741935484,-1.5,-0.007918328
159,2.0,-1.5,-0.0016078204
160,-2.0,-1.375,-0.004248485
161,-1.870967741935484,-1.375,0.013198398
162,-1.7419354838709677,-1.375,0.023690049
163,-1.6129032258064515,-1.375,0.028379012
164,-1.4838709677419355,-1.375,0.028144293
165,-1.3548387096774195,-1.375,0.023788903
166,-1.2258064516129032,-1.375,0.016348232
167,-1.096774193548387,-1.375,0.0074169114
168,-0.967741935483871,-1.375,-0.000729233
169,-0.838709677419355,-1.375,-0.0054890662
170,-0.7096774193548387,-1.375,-0.004927069
171,-0.5806451612903225,-1.375,0.0008275807
172,-0.4516129032258065,-1.375,0.008495867
173,-0.3225806451612905,-1.375,0.012186989
174,-0.19354838709677424,-1.375,0.007122755
175,-0.06451612903225801,-1.375,-0.004831344
176,0.06451612903225801,-1.375,-0.016141921
177,0.19354838709677402,-1.375,-0.021918684
178,0.32258064516129004,-1.375,-0.022189856
179,0.4516129032258065,-1.375,-0.01860191
180,0.5806451612903225,-1.375,-0.012881219
181,0.7096774193548385,-1.375,-0.006683588
182,0.838709677419355,-1.375,-0.0014369935
183,0.967741935483871,-1.375,0.0018705279
184,1.096774193548387,-1.375,0.0028112307
185,1.225806451612903,-1.375,0.0015056878
186,1.354838709677419,-1.375,-0.0014579445
187,1.4838709677419355,-1.375,-0.0051397933
188,1.6129032258064515,-1.375,-0.008360244
189,1.7419354838709675,-1.375,-0.009795867
190,1.870967741935484,-1.375,-0.008044161
191,2.0,-1.375,-0.0016678721
192,-2.0,-1.25,-0.0027632937
193,-1.870967741935484,-1.25,0.014556661
194,-1.7419354838709677,-1.25,0.024475738
195,-1.6129032258064515,-1.25,0.028528284
196,-1.4838709677419355,-1.25,0.027888842
197,-1.3548387096774195,-1.25,0.023531709
198,-1.2258064516129032,-1.25,0.016527556
199,-1.096774193548387,-1.25,0.008410394
200,-0.967741935483871,-1.25,0.001413703
201,-0.838709677419355,-1.25,-0.0017458797
202,-0.7096774193548387,-1.25,0.0011504143
203,-0.5806451612903225,-1.25,0.010148764
204,-0.4516129032258065,-1.25,0.021528572
205,-0.3225806451612905,-1.25,0.028068006
206,-0.19354838709677424,-1.25,0.023557335
207,-0.06451612903225801,-1.25,0.009751737
208,0.06451612903225801,-1.25,-0.004773766
209,0.19354838709677402,-1.25,-0.014095783
210,0.32258064516129004,-1.25,-0.01748249
211,0.4516129032258065,-1.25,-0.016152322
212,0.5806451612903225,-1.25,-0.0117594
213,0.7096774193548385,-1.25,-0.0061182827
214,0.838709677419355,-1.25,-0.0009087175
215,0.967741935483871,-1.25,0.0026372075
216,1.096774193548387,-1.25,0.0038957298
217,1.225806451612903,-1.25,0.0028591082
218,1.354838709677419,-1.25,4.383549e-05
219,1.4838709677419355,-1.25,-0.003637543
220,1.6129032258064515,-1.25,-0.0070041055
221,1.7419354838709675,-1.25,-0.008706525
222,1.870967741935484,-1.25,-0.0073029622
223,2.0,-1.25,-0.0013042316
224,-2.0,-1.125,-0.001338616
225,-1.870967741935484,-1.125,0.014655195
226,-1.7419354838709677,-1.125,0.023067534
227,-1.6129032258064515,-1.125,0.025851905
228,-1.4838709677419355,-1.125,0.024520602
229,-1.3548387096774195,-1.125,0.020267904
230,-1.2258064516129032,-1.125,0.014220104
231,-1.096774193548387,-1.125,0.0077996254
232,-0.967741935483871,-1.125,0.0030358136
233,-0.838709677419355,-1.125,0.0024891645
234,-0.7096774193548387,-1.125,0.008373499
235,-0.5806451612903225,-1.125,0.020751506
236,-0.4516129032258065,-1.125,0.035561502
237,-0.3225806451612905,-1.125,0.044711024
238,-0.19354838709677424,-1.125,0.0412865
239,-0.06451612903225801,-1.125,0.027146459
240,0.06451612903225801,-1.125,0.011031985
241,0.19354838709677402,-1.125,-0.0009613037
242,0.32258064516129004,-1.125,-0.007389337
243,0.4516129032258065,-1.125,-0.008732706
244,0.5806451612903225,-1.125,-0.0062967837
245,0.7096774193548385,-1.125,-0.0018889308
246,0.838709677419355,-1.125,0.002651766
247,0.967741935483871,-1.125,0.005890712
248,1.096774193548387,-1.125,0.0070284903
249,1.225806451612903,-1.125,0.0059281737
250,1.354838709677419,-1.125,0.003019102
251,1.4838709677419355,-1.125,-0.0008443557
252,1.6129032258064515,-1.125,-0.0045183906
253,1.7419354838709675,-1.125,-0.006679034
254,1.870967741935484,-1.125,-0.0058969595
255,2.0,-1.125,-0.000689283
256,-2.0,-1.0,-0.00019656867
257,-1.870967741935484,-1.0,0.013578251
258,-1.7419354838709677,-1.0,0.019772846
259,-1.6129032258064515,-1.0,0.020772599
260,-1.4838709677419355,-1.0,0.018456988
261,-1.3548387096774195,-1.0,0.014271773
262,-1.2258064516129032,-1.0,0.009428024
263,-1.096774193548387,-1.0,0.0052176714
264,-0.967741935483871,-1.0,0.003345862
265,-0.838709677419355,-1.0,0.0059609115
266,-0.7096774193548387,-1.0,0.014927685
267,-0.5806451612903225,-1.0,0.030051291
268,-0.4516129032258065,-1.0,0.046975642
269,-0.3225806451612905,-1.0,0.057370454
270,-0.19354838709677424,-1.0,0.054746002
271,-0.06451612903225801,-1.0,0.041615844
272,0.06451612903225801,-1.0,0.026069045
273,0.19354838709677402,-1.0,0.013315827
274,0.32258064516129004,-1.0,0.005104959
275,0.4516129032258065,-1.0,0.001719445
276,0.5806451612903225,-1.0,0.002353847
277,0.7096774193548385,-1.0,0.00537014
278,0.838709677419355,-1.0,0.00890255
279,0.967741935483871,-1.0,0.011423215
280,1.096774193548387,-1.0,0.012034312
281,1.225806451612903,-1.0,0.010514528
282,1.354838709677419,-1.0,0.007222876
283,1.4838709677419355,-1.0,0.0029513016
284,1.6129032258064515,-1.0,-0.0012166426
285,1.7419354838709675,-1.0,-0.0040169936
286,1.870967741935484,-1.0,-0.0040796176
287,2.0,-1.0,2.694875e-05
288,-2.0,-0.875,0.00061061233
289,-1.870967741935484,-0.875,0.011628735
290,-1.7419354838709677,-0.875,0.01517709
291,-1.6129032258064515,-0.875,0.01406955
292,-1.4838709677419355,-0.875,0.010552011
293,-1.3548387096774195,-0.875,0.0063381493
294,-1.2258064516129032,-0.875,0.0027355254
295,-1.096774193548387,-0.875,0.0008997917
296,-0.967741935483871,-0.875,0.0021220744
297,-0.838709677419355,-0.875,0.007913321
298,-0.7096774193548387,-0.875,0.01942271
299,-0.5806451612903225,-0.875,0.035836875
300,-0.4516129032258065,-0.875,0.05246243
301,-0.3225806451612905,-0.875,0.061430693
302,-0.19354838709677424,-0.875,0.05805117
303,-0.06451612903225801,-0.875,0.04636842
304,0.06451612903225801,-0.875,0.03341955
305,0.19354838709677402,-0.875,0.022610724
306,0.32258064516129004,-0.875,0.015201569
307,0.4516129032258065,-0.875,0.0117712915
308,0.5806451612903225,-0.875,0.011871576
309,0.7096774193548385,-0.875,0.014111221
310,0.838709677419355,-0.875,0.016779453
311,0.967741935483871,-0.875,0.018441796
312,1.096774193548387,-0.875,0.018257499
313,1.225806451612903,-0.875,0.016026989
314,1.354838709677419,-0.875,0.012099624
315,1.4838709677419355,-0.875,0.0072264746
316,1.6129032258064515,-0.875,0.002426654
317,1.7419354838709675,-0.875,-0.0011199377
318,1.870967741935484,-0.875,-0.0021353252
319,2.0,-0.875,0.00071715564
320,-2.0,-0.75,0.0011163875
321,-1.870967741935484,-0.75,0.009205053
322,-1.7419354838709677,-0.75,0.009989537
323,-1.6129032258064515,-0.75,0.0066856816
324,-1.4838709677419355,-0.75,0.0018903017
325,-1.3548387096774195,-0.75,-0.002429068
326,-1.2258064516129032,-0.75,-0.0048705637
327,-1.096774193548387,-0.75,-0.0044350624
328,-0.967741935483871,-0.75,-0.00032117963
329,-0.838709677419355,-0.75,0.008143127
330,-0.7096774193548387,-0.75,0.021021008
331,-0.5806451612903225,-0.75,0.036443233
332,-0.4516129032258065,-0.75,0.049234748
333,-0.3225806451612905,-0.75,0.052663863
334,-0.19354838709677424,-0.75,0.045315027
335,-0.06451612903225801,-0.75,0.03397745
336,0.06451612903225801,-0.75,0.024969041
337,0.19354838709677402,-0.75,0.01938963
338,0.32258064516129004,-0.75,0.016833961
339,0.4516129032258065,-0.75,0.01700461
340,0.5806451612903225,-0.75,0.019207656
341,0.7096774193548385,-0.75,0.022242904
342,0.838709677419355,-0.75,0.024787247
343,0.967741935483871,-0.75,0.025801927
344,1.096774193548387,-0.75,0.024753898
345,1.225806451612903,-0.75,0.021643385
346,1.354838709677419,-0.75,0.016914055
347,1.4838709677419355,-0.75,0.011328042
348,1.6129032258064515,-0.75,0.00585074
349,1.7419354838709675,-0.75,0.0015694536
350,1.870967741935484,-0.75,-0.00035892054
351,2.0,-0.75,0.0012750253
352,-2.0,-0.625,0.0013774466
353,-1.870967741935484,-0.625,0.0067046843
354,-1.7419354838709677,-0.625,0.004900653
355,-1.6129032258064515,-0.625,-0.0004499182
356,-1.4838709677419355,-0.625,-0.006434411
357,-1.3548387096774195,-0.625,-0.010863751
358,-1.2258064516129032,-0.625,-0.012266666
359,-1.096774193548387,-0.625,-0.009836882
360,-0.967741935483871,-0.625,-0.0033368468
361,-0.838709677419355,-0.625,0.006871879
362,-0.7096774193548387,-0.625,0.019386053
363,-0.5806451612903225,-0.625,0.030755281
364,-0.4516129032258065,-0.625,0.035004854
365,-0.3225806451612905,-0.625,0.027038395
366,-0.19354838709677424,-0.625,0.014050424
367,-0.06451612903225801,-0.625,0.00556463
368,0.06451612903225801,-0.625,0.0008955002
369,0.19354838709677402,-0.625,-0.001134038
370,0.32258064516129004,-0.625,0.0033341646
371,0.4516129032258065,-0.625,0.0127878785
372,0.5806451612903225,-0.625,0.02128017
373,0.7096774193548385,-0.625,0.027683258
374,0.838709677419355,-0.625,0.03143233
375,0.967741935483871,-0.625,0.032340407
376,1.096774193548387,-0.625,0.03055355
377,1.225806451612903,-0.625,0.026517719
378,1.354838709677419,-0.625,0.020919308
379,1.4838709677419355,-0.625,0.014602095
380,1.6129032258064515,-0.625,0.008509323
381,1.7419354838709675,-0.625,0.0036292337
382,1.870967741935484,-0.625,0.0009815237
383,2.0,-0.625,0.0016150009
384,-2.0,-0.5,0.0014429577
385,-1.870967741935484,-0.5,0.0044624545
386,-1.7419354838709677,-0.5,0.0004932657
387,-1.6129032258064515,-0.5,-0.006554015
388,-1.4838709677419355,-0.5,-0.013494119
389,-1.3548387096774195,-0.5,-0.01795268
390,-1.2258064516129032,-0.5,-0.018431962
391,-1.096774193548387,-0.5,-0.014357626
392,-0.967741935483871,-0.5,-0.0061374605
393,-0.838709677419355,-0.5,0.004652649
394,-0.7096774193548387,-0.5,0.014750063
395,-0.5806451612903225,-0.5,0.01846695
396,-0.4516129032258065,-0.5,0.009525657
397,-0.3225806451612905,-0.5,0.0017529726
398,-0.19354838709677424,-0.5,-0.0034184456
399,-0.06451612903225801,-0.5,-0.0054153204
400,0.06451612903225801,-0.5,-0.0062181354
401,0.19354838709677402,-0.5,-0.008810997
402,0.32258064516129004,-0.5,-0.010626614
403,0.4516129032258065,-0.5,-0.0033647418
404,0.5806451612903225,-0.5,0.015924633
405,0.7096774193548385,-0.5,0.029029548
406,0.838709677419355,-0.5,0.035682052
407,0.967741935483871,-0.5,0.037212938
408,1.096774193548387,-0.5,0.03491971
409,1.225806451612903,-0.5,0.02999127
410,1.354838709677419,-0.5,0.023523152
411,1.4838709677419355,-0.5,0.016531944
412,1.6129032258064515,-0.5,0.009969048
413,1.7419354838709675,-0.5,0.0047286153
414,1.870967741935484,-0.5,0.0016770437
415,2.0,-0.5,0.0016799457
416,-2.0,-0.375,0.0013462491
417,-1.870967741935484,-0.375,0.0027222335
418,-1.7419354838709677,-0.375,-0.0028139725
419,-1.6129032258064515,-0.375,-0.011068508
420,-1.4838709677419355,-0.375,-0.018625274
421,-1.3548387096774195,-0.375,-0.022966713
422,-1.2258064516129032,-0.375,-0.022601515
423,-1.096774193548387,-0.375,-0.01721862
424,-0.967741935483871,-0.375,-0.007918924
425,-0.838709677419355,-0.375,0.0023716688
426,-0.7096774193548387,-0.375,0.008176386
427,-0.5806451612903225,-0.375,0.0008992553
428,-0.4516129032258065,-0.375,-0.005720496
429,-0.3225806451612905,-0.375,-0.0069909096
430,-0.19354838709677424,-0.375,-0.007300377
431,-0.06451612903225801,-0.375,-0.0048742294
432,0.06451612903225801,-0.375,-0.002881825
433,0.19354838709677402,-0.375,-0.005378008
434,0.32258064516129004,-0.375,-0.01066494
435,0.4516129032258065,-0.375,-0.01157254
436,0.5806451612903225,-0.375,0.0031661391
437,0.7096774193548385,-0.375,0.026221156
438,0.838709677419355,-0.375,0.037344515
439,0.967741935483871,-0.375,0.040135235
440,1.096774193548387,-0.375,0.03752899
441,1.225806451612903,-0.375,0.031735986
442,1.354838709677419,-0.375,0.02441679
443,1.4838709677419355,-0.375,0.016837463
444,1.6129032258064515,-0.375,0.00998944
445,1.7419354838709675,-0.375,0.004681632
446,1.870967741935484,-0.375,0.0016137436
447,2.0,-0.375,0.001449544
448,-2.0,-0.25,0.0011118972
449,-1.870967741935484,-0.25,0.0016300753
450,-1.7419354838709677,-0.25,-0.0047801062
451,-1.6129032258064515,-0.25,-0.013686195
452,-1.4838709677419355,-0.25,-0.02147907
453,-1.3548387096774195,-0.25,-0.025525093
454,-1.2258064516129032,-0.25,-0.024352819
455,-1.096774193548387,-0.25,-0.017908484
456,-0.967741935483871,-0.25,-0.007961899
457,-0.838709677419355,-0.25,0.0012119412
458,-0.7096774193548387,-0.25,0.0017843843
459,-0.5806451612903225,-0.25,-0.009864867
460,-0.4516129032258065,-0.25,-0.009782374
461,-0.3225806451612905,-0.25,-0.0076773763
462,-0.19354838709677424,-0.25,-0.005088806
463,-0.06451612903225801,-0.25,1.257658e-05
464,0.06451612903225801,-0.25,0.003487587
465,0.19354838709677402,-0.25,0.0010005832
466,0.32258064516129004,-0.25,-0.006115854
467,0.4516129032258065,-0.25,-0.011615455
468,0.5806451612903225,-0.25,-0.005471289
469,0.7096774193548385,-0.25,0.020917475
470,0.838709677419355,-0.25,0.037184834
471,0.967741935483871,-0.25,0.041428566
472,1.096774193548387,-0.25,0.038510412
473,1.225806451612903,-0.25,0.031805694
474,1.354838709677419,-0.25,0.023621798
475,1.4838709677419355,-0.25,0.015523359
476,1.6129032258064515,-0.25,0.008567199
477,1.7419354838709675,-0.25,0.0034791678
478,1.870967741935484,-0.25,0.0007901378
479,2.0,-0.25,0.0009443187
480,-2.0,-0.125,0.00076235784
481,-1.870967741935484,-0.125,0.0012464188
482,-1.7419354838709677,-0.125,-0.0053345785
483,-1.6129032258064515,-0.125,-0.014346227
484,-1.4838709677419355,-0.125,-0.022014901
485,-1.3548387096774195,-0.125,-0.025601506
486,-1.2258064516129032,-0.125,-0.023635358
487,-1.096774193548387,-0.125,-0.016257584
488,-0.967741935483871,-0.125,-0.0057744086
489,-0.838709677419355,-0.125,0.0024199486
490,-0.7096774193548387,-0.125,-0.0015263557
491,-0.5806451612903225,-0.125,-0.011764884
492,-0.4516129032258065,-0.125,-0.009046912
493,-0.3225806451612905,-0.125,-0.005744636
494,-0.19354838709677424,-0.125,-0.0016430616
495,-0.06451612903225801,-0.125,0.004714906
496,0.06451612903225801,-0.125,0.008449674
497,0.19354838709677402,-0.125,0.0056135654
498,0.32258064516129004,-0.125,-0.0023191571
499,0.4516129032258065,-0.125,-0.009778261
500,0.5806451612903225,-0.125,-0.0077877045
501,0.7096774193548385,-0.125,0.016177535
502,0.838709677419355,-0.125,0.036639273
503,0.967741935483871,-0.125,0.041828543
504,1.096774193548387,-0.125,0.038324773
505,1.225806451612903,-0.125,0.030559987
506,1.354838709677419,-0.125,0.021453649
507,1.4838709677419355,-0.125,0.012866974
508,1.6129032258064515,-0.125,0.005931139
509,1.7419354838709675,-0.125,0.0012950301
510,1.870967741935484,-0.125,-0.00067954883
511,2.0,-0.125,0.00022831513
512,-2.0,0.0,0.0003291946
513,-1.870967741935484,0.0,0.001556322
514,-1.7419354838709677,0.0,-0.0045552403
515,-1.6129032258064515,0.0,-0.013202235
516,-1.4838709677419355,0.0,-0.020462468
517,-1.3548387096774195,0.0,-0.02348788
518,-1.2258064516129032,0.0,-0.020760804
519,-1.096774193548387,0.0,-0.0124975145
520,-0.967741935483871,0.0,-0.001303196
521,-0.838709677419355,0.0,0.0067763925
522,-0.7096774193548387,0.0,0.0007625222
523,-0.5806451612903225,0.0,-0.009313107
524,-0.4516129032258065,0.0,-0.0073313713
525,-0.3225806451612905,0.0,-0.004540205
526,-0.19354838709677424,0.0,3.2663345e-05
527,-0.06451612903225801,0.0,0.0065903664
528,0.06451612903225801,0.0,0.009689689
529,0.19354838709677402,0.0,0.0062140822
530,0.32258064516129004,0.0,-0.0018045306
531,0.4516129032258065,0.0,-0.009128094
532,0.5806451612903225,0.0,-0.007623434
533,0.7096774193548385,0.0,0.015144229
534,0.838709677419355,0.0,0.037130892
535,0.967741935483871,0.0,0.042099446
536,1.096774193548387,0.0,0.037531704
537,1.225806451612903,0.0,0.028517812
538,1.354838709677419,0.0,0.018421471
539,1.4838709677419355,0.0,0.009346083
540,1.6129032258064515,0.0,0.0024944395
541,1.7419354838709675,0.0,-0.0015470237
542,1.870967741935484,0.0,-0.0025771223
543,2.0,0.0,-0.00059008785
544,-2.0,0.125,-0.00014577853
545,-1.870967741935484,0.125,0.0024863854
546,-1.7419354838709677,0.125,-0.002634555
547,-1.6129032258064515,0.125,-0.010568425
548,-1.4838709677419355,0.125,-0.017256752
549,-1.3548387096774195,0.125,-0.019723192
550,-1.2258064516129032,0.125,-0.016340673
551,-1.096774193548387,0.125,-0.007260978
552,-0.967741935483871,0.125,0.0049037635
553,-0.838709677419355,0.125,0.014027894
554,-0.7096774193548387,0.125,0.009180069
555,-0.5806451612903225,0.125,-0.004453361
556,-0.4516129032258065,0.125,-0.0062891245
557,-0.3225806451612905,0.125,-0.005529344
558,-0.19354838709677424,0.125,-0.0013508797
559,-0.06451612903225801,0.125,0.0046932697
560,0.06451612903225801,0.125,0.006706357
561,0.19354838709677402,0.125,0.0025855303
562,0.32258064516129004,0.125,-0.0048093796
563,0.4516129032258065,0.125,-0.010196686
564,0.5806451612903225,0.125,-0.005931914
565,0.7096774193548385,0.125,0.019234776
566,0.838709677419355,0.125,0.03927797
567,0.967741935483871,0.125,0.04263726
568,1.096774193548387,0.125,0.03654349
569,1.225806451612903,0.125,0.026177466
570,1.354838709677419,0.125,0.015090555
571,1.4838709677419355,0.125,0.005538836
572,1.6129032258064515,0.125,-0.0012126863
573,1.7419354838709675,0.125,-0.0046200007
574,1.870967741935484,0.125,-0.004611183
575,2.0,0.125,-0.0013730978
576,-2.0,0.25,-0.0006113327
577,-1.870967741935484,0.25,0.0039261095
578,-1.7419354838709677,0.25,0.00015964359
579,-1.6129032258064515,0.25,-0.0068598986
580,-1.4838709677419355,0.25,-0.012950629
581,-1.3548387096774195,0.25,-0.014989004
582,-1.2258064516129032,0.25,-0.011180997
583,-1.096774193548387,0.25,-0.0014877319
584,-0.967741935483871,0.25,0.011717886
585,-0.838709677419355,0.25,0.022715807
586,-0.7096774193548387,0.25,0.021553159
587,-0.5806451612903225,0.25,0.0033277273
588,-0.4516129032258065,0.25,-0.005414784
589,-0.3225806451612905,0.25,-0.008232474
590,-0.19354838709677424,0.25,-0.0053015947
591,-0.06451612903225801,0.25,-0.00022995472
592,0.06451612903225801,0.25,0.00068855286
593,0.19354838709677402,0.25,-0.003679037
594,0.32258064516129004,0.25,-0.009560525
595,0.4516129032258065,0.25,-0.011266589
596,0.5806451612903225,0.25,-0.0011256933
597,0.7096774193548385,0.25,0.027240813
598,0.838709677419355,0.25,0.042541504
599,0.967741935483871,0.25,0.043278396
600,1.096774193548387,0.25,0.035481334
601,1.225806451612903,0.25,0.023889333
602,1.354838709677419,0.25,0.011967421
603,1.4838709677419355,0.25,0.0020206422
604,1.6129032258064515,0.25,-0.00463365
605,1.7419354838709675,0.25,-0.007454969
606,1.870967741935484,0.25,-0.006453488
607,2.0,0.25,-0.0019674576
608,-2.0,0.375,-0.0010123067
609,-1.870967741935484,0.375,0.0057404377
610,-1.7419354838709677,0.375,0.0035268515
611,-1.6129032258064515,0.375,-0.0025246888
612,-1.4838709677419355,0.375,-0.00812152
613,-1.3548387096774195,0.375,-0.009986058
614,-1.2258064516129032,0.375,-0.006124586
615,-1.096774193548387,0.375,0.0037699938
616,-0.967741935483871,0.375,0.017710596
617,-0.838709677419355,0.375,0.030639172
618,-0.7096774193548387,0.375,0.033989727
619,-0.5806451612903225,0.375,0.017351508
620,-0.4516129032258065,0.375,-0.0018129349
621,-0.3225806451612905,0.375,-0.010035515
622,-0.19354838709677424,0.375,-0.009366453
623,-0.06451612903225801,0.375,-0.005617738
624,0.06451612903225801,0.375,-0.00545305
625,0.19354838709677402,0.375,-0.009247541
626,0.32258064516129004,0.375,-0.012367427
627,0.4516129032258065,0.375,-0.008397639
628,0.5806451612903225,0.375,0.0110808015
629,0.7096774193548385,0.375,0.03614664
630,0.838709677419355,0.375,0.045535445
631,0.967741935483871,0.375,0.04340747
632,1.096774193548387,0.375,0.0341852
633,1.225806451612903,0.375,0.02180311
634,1.354838709677419,0.375,0.00941366
635,1.4838709677419355,0.375,-0.0007287562
636,1.6129032258064515,0.375,-0.0072623566
637,1.7419354838709675,0.375,-0.00960657
638,1.870967741935484,0.375,-0.007787198
639,2.0,0.375,-0.0022273771
640,-2.0,0.5,-0.0012976043
641,-1.870967741935484,0.5,0.007787887
642,-1.7419354838709677,0.5,0.0071710497
643,-1.6129032258064515,0.5,0.0020224154
644,-1.4838709677419355,0.5,-0.0032776892
645,-1.3548387096774195,0.5,-0.005310744
646,-1.2258064516129032,0.5,-0.0018815994
647,-1.096774193548387,0.5,0.0076031387
648,-0.967741935483871,0.5,0.021574646
649,-0.838709677419355,0.5,0.0356839
650,-0.7096774193548387,0.5,0.0427323
651,-0.5806451612903225,0.5,0.034834683
652,-0.4516129032258065,0.5,0.010423243
653,-0.3225806451612905,0.5,-0.005761683
654,-0.19354838709677424,0.5,-0.008788168
655,-0.06451612903225801,0.5,-0.006797552
656,0.06451612903225801,0.5,-0.006854236
657,0.19354838709677402,0.5,-0.008834302
658,0.32258064516129004,0.5,-0.0073826313
659,0.4516129032258065,0.5,0.0050059557
660,0.5806451612903225,0.5,0.02859652
661,0.7096774193548385,0.5,0.042865932
662,0.838709677419355,0.5,0.046759754
663,0.967741935483871,0.5,0.042306602
664,1.096774193548387,0.5,0.032361
665,1.225806451612903,0.5,0.019908428
666,1.354838709677419,0.5,0.007627815
667,1.4838709677419355,0.5,-0.0023756325
668,1.6129032258064515,0.5,-0.008710697
669,1.7419354838709675,0.5,-0.010711186
670,1.870967741935484,0.5,-0.008343831
671,2.0,0.5,-0.002035629
672,-2.0,0.625,-0.0014241487
673,-1.870967741935484,0.625,0.009932103
674,-1.7419354838709677,0.625,0.010831859
675,-1.6129032258064515,0.625,0.0064440817
676,-1.4838709677419355,0.625,0.0012021363
677,-1.3548387096774195,0.625,-0.0013682842
678,-1.2258064516129032,0.625,0.0011036992
679,-1.096774193548387,0.625,0.009458125
680,-0.967741935483871,0.625,0.02250287
681,-0.838709677419355,0.625,0.036519647
682,-0.7096774193548387,0.625,0.04550004
683,-0.5806451612903225,0.625,0.04362327
684,-0.4516129032258065,0.625,0.030481279
685,-0.3225806451612905,0.625,0.013446271
686,-0.19354838709677424,0.625,0.004401624
687,-0.06451612903225801,0.625,0.003807366
688,0.06451612903225801,0.625,0.004108131
689,0.19354838709677402,0.625,0.0056526065
690,0.32258064516129004,0.625,0.014439404
691,0.4516129032258065,0.625,0.028368711
692,0.5806451612903225,0.625,0.039588988
693,0.7096774193548385,0.625,0.045502484
694,0.838709677419355,0.625,0.045264274
695,0.967741935483871,0.625,0.03949803
696,1.096774193548387,0.625,0.029773563
697,1.225806451612903,0.625,0.018126935
698,1.354838709677419,0.625,0.006661415
699,1.4838709677419355,0.625,-0.0027593225
700,1.6129032258064515,0.625,-0.008749999
701,1.7419354838709675,0.625,-0.010532349
702,1.870967741935484,0.625,-0.007943781
703,2.0,0.625,-0.001328364
704,-2.0,0.75,-0.0013651922
705,-1.870967741935484,0.75,0.012047252
706,-1.7419354838709677,0.75,0.014298901
707,-1.6129032258064515,0.75,0.010505907
708,-1.4838709677419355,0.75,0.0051043034
709,-1.3548387096774195,0.75,0.001681149
710,-1.2258064516129032,0.75,0.0027216524
711,-1.096774193548387,0.75,0.009251773
712,-0.967741935483871,0.75,0.020372242
713,-0.838709677419355,0.75,0.03289649
714,-0.7096774193548387,0.75,0.041839898
715,-0.5806451612903225,0.75,0.04306507
716,-0.4516129032258065,0.75,0.03771299
717,-0.3225806451612905,0.75,0.03241384
718,-0.19354838709677424,0.75,0.03142792
719,-0.06451612903225801,0.75,0.032713592
720,0.06451612903225801,0.75,0.033849657
721,0.19354838709677402,0.75,0.03520763
722,0.32258064516129004,0.75,0.03765422
723,0.4516129032258065,0.75,0.040816545
724,0.5806451612903225,0.75,0.043317378
725,0.7096774193548385,0.75,0.04366696
726,0.838709677419355,0.75,0.040923208
727,0.967741935483871,0.75,0.03495902
728,1.096774193548387,0.75,0.026396513
729,1.225806451612903,0.75,0.016407356
730,1.354838709677419,0.75,0.0064715147
731,1.4838709677419355,0.75,-0.0018796921
732,1.6129032258064515,0.75,-0.0073292404
733,1.7419354838709675,0.75,-0.008993128
734,1.870967741935484,0.75,-0.0065279533
735,2.0,0.75,-0.00011255592
736,-2.0,0.875,-0.0011116043
737,-1.870967741935484,0.875,0.014019631
738,-1.7419354838709677,0.875,0.017412324
739,-1.6129032258064515,0.875,0.014071271
740,-1.4838709677419355,0.875,0.008373819
741,-1.3548387096774195,0.875,0.0039016902
742,-1.2258064516129032,0.875,0.0031850487
743,-1.096774193548387,0.875,0.0073556304
744,-0.967741935483871,0.875,0.01572451
745,-0.838709677419355,0.875,0.025559515
746,-0.7096774193548387,0.875,0.032805085
747,-0.5806451612903225,0.875,0.034793735
748,-0.4516129032258065,0.875,0.033772558
749,-0.3225806451612905,0.875,0.035429657
750,-0.19354838709677424,0.875,0.041271687
751,-0.06451612903225801,0.875,0.04703492
752,0.06451612903225801,0.875,0.049301386
753,0.19354838709677402,0.875,0.04833567
754,0.32258064516129004,0.875,0.045934856
755,0.4516129032258065,0.875,0.04338494
756,0.5806451612903225,0.875,0.04094249
757,0.7096774193548385,0.875,0.03815189
758,0.838709677419355,0.875,0.034361422
759,0.967741935483871,0.875,0.02913791
760,1.096774193548387,0.875,0.022466958
761,1.225806451612903,0.875,0.014793441
762,1.354838709677419,0.875,0.0069738626
763,1.4838709677419355,0.875,0.00013085455
764,1.6129032258064515,0.875,-0.004572522
765,1.7419354838709675,0.875,-0.0061859954
766,1.870967741935484,0.875,-0.0041724797
767,2.0,0.875,0.001515843
768,-2.0,1.0,-0.0006754324
769,-1.870967741935484,1.0,0.015739197
770,-1.7419354838709677,1.0,0.020047648
771,-1.6129032258064515,1.0,0.01707539
772,-1.4838709677419355,1.0,0.01106894
773,-1.3548387096774195,1.0,0.005527146
774,-1.2258064516129032,1.0,0.0029464364
775,-1.096774193548387,1.0,0.004482344
776,-0.967741935483871,1.0,0.009590074
777,-0.838709677419355,1.0,0.015948832
778,-0.7096774193548387,1.0,0.020394146
779,-0.5806451612903225,1.0,0.021584868
780,-0.4516129032258065,1.0,0.02256611
781,-0.3225806451612905,1.0,0.028020948
782,-0.19354838709677424,1.0,0.037507534
783,-0.06451612903225801,1.0,0.045797944
784,0.06451612903225801,1.0,0.049263537
785,0.19354838709677402,1.0,0.048018426
786,0.32258064516129004,1.0,0.043993384
787,0.4516129032258065,1.0,0.039096206
788,0.5806451612903225,1.0,0.034463167
789,0.7096774193548385,1.0,0.030407548
790,0.838709677419355,1.0,0.026681483
791,0.967741935483871,1.0,0.022822842
792,1.096774193548387,1.0,0.018444583
793,1.225806451612903,1.0,0.013435721
794,1.354838709677419,1.0,0.008078508
795,1.4838709677419355,1.0,0.0030391365
796,1.6129032258064515,1.0,-0.00075794384
797,1.7419354838709675,1.0,-0.0023729175
798,1.870967741935484,1.0,-0.0010986514
799,2.0,1.0,0.003368087
800,-2.0,1.125,-8.98689e-05
801,-1.870967741935484,1.125,0.017087955
802,-1.7419354838709677,1.125,0.02208909
803,-1.6129032258064515,1.125,0.019477572
804,-1.4838709677419355,1.125,0.013291318
805,-1.3548387096774195,1.125,0.006861657
806,-1.2258064516129032,1.125,0.0025653988
807,-1.096774193548387,1.125,0.0015092343
808,-0.967741935483871,1.125,0.003242761
809,-0.838709677419355,1.125,0.0058334023
810,-0.7096774193548387,1.125,0.006994039
811,-0.5806451612903225,1.125,0.0065685213
812,-0.4516129032258065,1.125,0.008105099
813,-0.3225806451612905,1.125,0.015265286
814,-0.19354838709677424,1.125,0.02629453
815,-0.06451612903225801,1.125,0.035778463
816,0.06451612903225801,1.125,0.04029405
817,0.19354838709677402,1.125,0.039812446
818,0.32258064516129004,1.125,0.03604868
819,0.4516129032258065,1.125,0.030964524
820,0.5806451612903225,1.125,0.026040167
821,0.7096774193548385,1.125,0.022056341
822,0.838709677419355,1.125,0.019132122
823,0.967741935483871,1.125,0.01692693
824,1.096774193548387,1.125,0.014895618
825,1.225806451612903,1.125,0.012552664
826,1.354838709677419,1.125,0.009697944
827,1.4838709677419355,1.125,0.0065466203
828,1.6129032258064515,1.125,0.0037124464
829,1.7419354838709675,1.125,0.0020380728
830,1.870967741935484,1.125,0.0023380332
831,2.0,1.125,0.005160749
832,-2.0,1.25,0.00059036165
833,-1.870967741935484,1.25,0.017924078
834,-1.7419354838709677,1.25,0.02338894
835,-1.6129032258064515,1.25,0.021202218
836,-1.4838709677419355,1.25,0.015102234
837,-1.3548387096774195,1.25,0.008163717
838,-1.2258064516129032,1.25,0.00256107
839,-1.096774193548387,1.25,-0.0007172525
840,-0.967741935483871,1.25,-0.0020676553
841,-0.838709677419355,1.25,-0.003039062
842,-0.7096774193548387,1.25,-0.005075559
843,-0.5806451612903225,1.25,-0.007325247
844,-0.4516129032258065,1.25,-0.0060341954
845,-0.3225806451612905,1.25,0.0014551878
846,-0.19354838709677424,1.25,0.012598097
847,-0.06451612903225801,1.25,0.022289217
848,0.06451612903225801,1.25,0.027522951
849,0.19354838709677402,1.25,0.028176934
850,0.32258064516129004,1.25,0.025631398
851,0.4516129032258065,1.25,0.021609157
852,0.5806451612903225,1.25,0.017585605
853,0.7096774193548385,1.25,0.014527515
854,0.838709677419355,1.25,0.012808293
855,0.967741935483871,1.25,0.012260318
856,1.096774193548387,1.25,0.012331814
857,1.225806451612903,1.25,0.012336023
858,1.354838709677419,1.25,0.01172119
859,1.4838709677419355,1.25,0.010299094
860,1.6129032258064515,1.25,0.008343573
861,1.7419354838709675,1.25,0.0065199845
862,1.870967741935484,1.25,0.0056671053
863,2.0,1.25,0.0065307915
864,-2.0,1.375,0.0012894422
865,-1.870967741935484,1.375,0.018063113
866,-1.7419354838709677,1.375,0.02373337
867,-1.6129032258064515,1.375,0.022076564
868,-1.4838709677419355,1.375,0.016435267
869,-1.3548387096774195,1.375,0.009535033
870,-1.2258064516129032,1.375,0.003263399
871,-1.096774193548387,1.375,-0.0015728101
872,-0.967741935483871,1.375,-0.0053471997
873,-0.838709677419355,1.375,-0.009237364
874,-0.7096774193548387,1.375,-0.013912812
875,-0.5806451612903225,1.375,-0.017739743
876,-0.4516129032258065,1.375,-0.017043486
877,-0.3225806451612905,1.375,-0.010100469
878,-0.19354838709677424,1.375,0.00019192696
879,-0.06451612903225801,1.375,0.009334743
880,0.06451612903225801,1.375,0.014835298
881,0.19354838709677402,1.375,0.016533136
882,0.32258064516129004,1.375,0.015476719
883,0.4516129032258065,1.375,0.013050184
884,0.5806451612903225,1.375,0.01052022
885,0.7096774193548385,1.375,0.008819044
886,0.838709677419355,1.375,0.008427888
887,0.967741935483871,1.375,0.00932651
888,1.096774193548387,1.375,0.011044629
889,1.225806451612903,1.375,0.012839299
890,1.354838709677419,1.375,0.013950054
891,1.4838709677419355,1.375,0.013875751
892,1.6129032258064515,1.375,0.012567611
893,1.7419354838709675,1.375,0.01046047
894,1.870967741935484,1.375,0.008333713
895,2.0,1.375,0.0070574656
896,-2.0,1.5,0.001914069
897,-1.870967741935484,1.5,0.017264485
898,-1.7419354838709677,1.5,0.022805244
899,-1.6129032258064515,1.5,0.021773748
900,-1.4838709677419355,1.5,0.01701402
901,-1.3548387096774195,1.5,0.01080883
902,-1.2258064516129032,1.5,0.0046759807
903,-1.096774193548387,1.5,-0.00081777945
904,-0.967741935483871,1.5,-0.0060590506
905,-0.838709677419355,1.5,-0.011883557
906,-0.7096774193548387,1.5,-0.018295273
907,-0.5806451612903225,1.5,-0.02314733
908,-0.4516129032258065,1.5,-0.023092583
909,-0.3225806451612905,1.5,-0.01720336
910,-0.19354838709677424,1.5,-0.008377314
911,-0.06451612903225801,1.5,-0.00035461783
912,0.06451612903225801,1.5,0.0049020946
913,0.19354838709677402,1.5,0.0072454363
914,0.32258064516129004,1.5,0.0074582696
915,0.4516129032258065,1.5,0.006593451
916,0.5806451612903225,1.5,0.005634919
917,0.7096774193548385,1.5,0.0053442568
918,0.838709677419355,1.5,0.0061688647
919,0.967741935483871,1.5,0.008161232
920,1.096774193548387,1.5,0.010959018
921,1.225806451612903,1.5,0.013857935
922,1.354838709677419,1.5,0.016023356
923,1.4838709677419355,1.5,0.016758783
924,1.6129032258064515,1.5,0.015749067
925,1.7419354838709675,1.5,0.013189912
926,1.870967741935484,1.5,0.009735547
927,2.0,1.5,0.006296292
928,-2.0,1.625,0.0023547858
929,-1.870967741935484,1.625,0.015212849
930,-1.7419354838709677,1.625,0.020151496
931,-1.6129032258064515,1.625,0.019760907
932,-1.4838709677419355,1.625,0.01628521
933,-1.3548387096774195,1.625,0.011466598
934,-1.2258064516129032,1.625,0.0063719824
935,-1.096774193548387,1.625,0.001269836
936,-0.967741935483871,1.625,-0.0042783692
937,-0.838709677419355,1.625,-0.010823678
938,-0.7096774193548387,1.625,-0.017863505
939,-0.5806451612903225,1.625,-0.023023687
940,-0.4516129032258065,1.625,-0.023461238
941,-0.3225806451612905,1.625,-0.018857732
942,-0.19354838709677424,1.625,-0.011836082
943,-0.06451612903225801,1.625,-0.0053402036
944,0.06451612903225801,1.625,-0.00083598495
945,0.19354838709677402,1.625,0.0015776157
946,0.32258064516129004,1.625,0.0025046617
947,0.4516129032258065,1.625,0.0027427375
948,0.5806451612903225,1.625,0.0030122176
949,0.7096774193548385,1.625,0.0038530305
950,0.838709677419355,1.625,0.0055797435
951,0.967741935483871,1.625,0.00823091
952,1.096774193548387,1.625,0.011514269
953,1.225806451612903,1.625,0.014817527
954,1.354838709677419,1.625,0.017331013
955,1.4838709677419355,1.625,0.018280096
956,1.6129032258064515,1.625,0.017175145
957,1.7419354838709675,1.625,0.014000982
958,1.870967741935484,1.625,0.009253085
959,2.0,1.625,0.0038117617
960,-2.0,1.75,0.002488494
961,-1.870967741935484,1.75,0.011511907
962,-1.7419354838709677,1.75,0.015158251
963,-1.6129032258064515,1.75,0.015262842
964,-1.4838709677419355,1.75,0.013363957
965,-1.3548387096774195,1.75,0.010567091
966,-1.2258064516129032,1.75,0.0074099973
967,-1.096774193548387,1.75,0.00380072
968,-0.967741935483871,1.75,-0.0008017433
969,-0.838709677419355,1.75,-0.006753711
970,-0.7096774193548387,1.75,-0.013242863
971,-0.5806451612903225,1.75,-0.01794577
972,-0.4516129032258065,1.75,-0.018614288
973,-0.3225806451612905,1.75,-0.015314482
974,-0.19354838709677424,1.75,-0.010214202
975,-0.06451612903225801,1.75,-0.0054969117
976,0.06451612903225801,1.75,-0.0022029504
977,0.19354838709677402,1.75,-0.00036064535
978,0.32258064516129004,1.75,0.0005370602
979,0.4516129032258065,1.75,0.0011347383
980,0.5806451612903225,1.75,0.0019714497
981,0.7096774193548385,1.75,0.0033905841
982,0.838709677419355,1.75,0.0055390205
983,0.967741935483871,1.75,0.008366394
984,1.096774193548387,1.75,0.011592902
985,1.225806451612903,1.75,0.014688762
986,1.354838709677419,1.75,0.016931158
987,1.4838709677419355,1.75,0.017563857
988,1.6129032258064515,1.75,0.016023539
989,1.7419354838709675,1.75,0.012148127
990,1.870967741935484,1.75,0.006278813
991,2.0,1.75,-0.00078445673
992,-2.0,1.875,0.002186209
993,-1.870967741935484,1.875,0.0056747496
994,-1.7419354838709677,1.875,0.0070347637
995,-1.6129032258064515,1.875,0.0072336495
996,-1.4838709677419355,1.875,0.0069991127
997,-1.3548387096774195,1.875,0.006704852
998,-1.2258064516129032,1.875,0.0062798187
999,-1.096774193548387,1.875,0.005207602
1000,-0.967741935483871,1.875,0.002778329
1001,-0.838709677419355,1.875,-0.0012948439
1002,-0.7096774193548387,1.875,-0.0061156377
1003,-0.5806451612903225,1.875,-0.009646259
1004,-0.4516129032258065,1.875,-0.010230141
1005,-0.3225806451612905,1.875,-0.008092711
1006,-0.19354838709677424,1.875,-0.0048515126
1007,-0.06451612903225801,1.875,-0.0020253025
1008,0.06451612903225801,1.875,-0.00030865148
1009,0.19354838709677402,1.875,0.00034356117
1010,0.32258064516129004,1.875,0.00040889904
1011,0.4516129032258065,1.875,0.0004788339
1012,0.5806451612903225,1.875,0.0010226555
1013,0.7096774193548385,1.875,0.0022741407
1014,0.838709677419355,1.875,0.004241813
1015,0.967741935483871,1.875,0.0067540407
1016,1.096774193548387,1.875,0.009482484
1017,1.225806451612903,1.875,0.011937335
1018,1.354838709677419,1.875,0.013490818
1019,1.4838709677419355,1.875,0.013470918
1020,1.6129032258064515,1.875,0.011330843
1021,1.7419354838709675,1.875,0.00684157
1022,1.870967741935484,1.875,0.00022864342
1023,2.0,1.875,-0.007806897


==> visu/tikz_csvs_two_dim/result_best_run_two_dim/gt_nn.csv <==
,X_x,X_y,value
0,-2.0,-2.0,-0.23575991
1,-1.870967741935484,-2.0,-0.21383207
2,-1.7419354838709677,-2.0,-0.19200641
3,-1.6129032258064515,-2.0,-0.1704036
4,-1.4838709677419355,-2.0,-0.14916624
5,-1.3548387096774195,-2.0,-0.1284604
6,-1.2258064516129032,-2.0,-0.10847642
7,-1.096774193548387,-2.0,-0.08942842
8,-0.967741935483871,-2.0,-0.07155215
9,-0.838709677419355,-2.0,-0.055100538
10,-0.7096774193548387,-2.0,-0.04033666
11,-0.5806451612903225,-2.0,-0.027524248
12,-0.4516129032258065,-2.0,-0.01691508
13,-0.3225806451612905,-2.0,-0.008735156
14,-0.19354838709677424,-2.0,-0.003170563
15,-0.06451612903225801,-2.0,-0.00035371783
16,0.06451612903225801,-2.0,-0.00035371783
17,0.19354838709677402,-2.0,-0.003170563
18,0.32258064516129004,-2.0,-0.008735156
19,0.4516129032258065,-2.0,-0.01691508
20,0.5806451612903225,-2.0,-0.027524248
21,0.7096774193548385,-2.0,-0.04033666
22,0.838709677419355,-2.0,-0.055100538
23,0.967741935483871,-2.0,-0.07155215
24,1.096774193548387,-2.0,-0.08942842
25,1.225806451612903,-2.0,-0.10847642
26,1.354838709677419,-2.0,-0.1284604
27,1.4838709677419355,-2.0,-0.14916624
28,1.6129032258064515,-2.0,-0.1704036
29,1.7419354838709675,-2.0,-0.19200641
30,1.870967741935484,-2.0,-0.21383207
31,2.0,-2.0,-0.23575991
32,-2.0,-1.875,-0.21451637
33,-1.870967741935484,-1.875,-0.19112553
34,-1.7419354838709677,-1.875,-0.16774012
35,-1.6129032258064515,-1.875,-0.14448397
36,-1.4838709677419355,-1.875,-0.121506885
37,-1.3548387096774195,-1.875,-0.09898758
38,-1.2258064516129032,-1.875,-0.07713541
39,-1.096774193548387,-1.875,-0.05619105
40,-0.967741935483871,-1.875,-0.03642542
41,-0.838709677419355,-1.875,-0.01813492
42,-0.7096774193548387,-1.875,-0.0016344154
43,-0.5806451612903225,-1.875,0.012755234
44,-0.4516129032258065,-1.875,0.024721928
45,-0.3225806451612905,-1.875,0.03398162
46,-0.19354838709677424,-1.875,0.04029782
47,-0.06451612903225801,-1.875,0.043500487
48,0.06451612903225801,-1.875,0.043500487
49,0.19354838709677402,-1.875,0.04029782
50,0.32258064516129004,-1.875,0.03398162
51,0.4516129032258065,-1.875,0.024721928
52,0.5806451612903225,-1.875,0.012755234
53,0.7096774193548385,-1.875,-0.0016344154
54,0.838709677419355,-1.875,-0.01813492
55,0.967741935483871,-1.875,-0.03642542
56,1.096774193548387,-1.875,-0.05619105
57,1.225806451612903,-1.875,-0.07713541
58,1.354838709677419,-1.875,-0.09898758
59,1.4838709677419355,-1.875,-0.121506885
60,1.6129032258064515,-1.875,-0.14448397
61,1.7419354838709675,-1.875,-0.16774012
62,1.870967741935484,-1.875,-0.19112553
63,2.0,-1.875,-0.21451637
64,-2.0,-1.75,-0.19336534
65,-1.870967741935484,-1.75,-0.16841747
66,-1.7419354838709677,-1.75,-0.1433565
67,-1.6129032258064515,-1.75,-0.11830675
68,-1.4838709677419355,-1.75,-0.09342264
69,-1.3548387096774195,-1.75,-0.068893455
70,-1.2258064516129032,-1.75,-0.044946905
71,-1.096774193548387,-1.75,-0.021851579
72,-0.967741935483871,-1.75,8.2963445e-05
73,-0.838709677419355,-1.75,0.02050929
74,-0.7096774193548387,-1.75,0.03905028
75,-0.5806451612903225,-1.75,0.055312652
76,-0.4516129032258065,-1.75,0.068906635
77,-0.3225806451612905,-1.75,0.079470985
78,-0.19354838709677424,-1.75,0.086700685
79,-0.06451612903225801,-1.75,0.090374
80,0.06451612903225801,-1.75,0.090374
81,0.19354838709677402,-1.75,0.086700685
82,0.32258064516129004,-1.75,0.079470985
83,0.4516129032258065,-1.75,0.068906635
84,0.5806451612903225,-1.75,0.055312652
85,0.7096774193548385,-1.75,0.03905028
86,0.838709677419355,-1.75,0.02050929
87,0.967741935483871,-1.75,8.2963445e-05
88,1.096774193548387,-1.75,-0.021851579
89,1.225806451612903,-1.75,-0.044946905
90,1.354838709677419,-1.75,-0.068893455
91,1.4838709677419355,-1.75,-0.09342264
92,1.6129032258064515,-1.75,-0.11830675
93,1.7419354838709675,-1.75,-0.1433565
94,1.870967741935484,-1.75,-0.16841747
95,2.0,-1.75,-0.19336534
96,-2.0,-1.625,-0.17241572
97,-1.870967741935484,-1.625,-0.14581935
98,-1.7419354838709677,-1.625,-0.11896714
99,-1.6129032258064515,-1.625,-0.09197937
100,-1.4838709677419355,-1.625,-0.065011166
101,-1.3548387096774195,-1.625,-0.038258795
102,-1.2258064516129032,-1.625,-0.011965921
103,-1.096774193548387,-1.625,0.013571471
104,-0.967741935483871,-1.625,0.03800205
105,-0.838709677419355,-1.625,0.06092031
106,-0.7096774193548387,-1.625,0.08187383
107,-0.5806451612903225,-1.625,0.10037856
108,-0.4516129032258065,-1.625,0.11594314
109,-0.3225806451612905,-1.625,0.12810259
110,-0.19354838709677424,-1.625,0.1364573
111,-0.06451612903225801,-1.625,0.14071293
112,0.06451612903225801,-1.625,0.14071293
113,0.19354838709677402,-1.625,0.1364573
114,0.32258064516129004,-1.625,0.12810259
115,0.4516129032258065,-1.625,0.11594314
116,0.5806451612903225,-1.625,0.10037856
117,0.7096774193548385,-1.625,0.08187383
118,0.838709677419355,-1.625,0.06092031
119,0.967741935483871,-1.625,0.03800205
120,1.096774193548387,-1.625,0.013571471
121,1.225806451612903,-1.625,-0.011965921
122,1.354838709677419,-1.625,-0.038258795
123,1.4838709677419355,-1.625,-0.065011166
124,1.6129032258064515,-1.625,-0.09197937
125,1.7419354838709675,-1.625,-0.11896714
126,1.870967741935484,-1.625,-0.14581935
127,2.0,-1.625,-0.17241572
128,-2.0,-1.5,-0.15179549
129,-1.870967741935484,-1.5,-0.12346573
130,-1.7419354838709677,-1.5,-0.09471019
131,-1.6129032258064515,-1.5,-0.06563977
132,-1.4838709677419355,-1.5,-0.03640428
133,-1.3548387096774195,-1.5,-0.0072009456
134,-1.2258064516129032,-1.5,0.0217156
135,-1.096774193548387,-1.5,0.050024893
136,-0.967741935483871,-1.5,0.07733309
137,-0.838709677419355,-1.5,0.103170104
138,-0.7096774193548387,-1.5,0.12699422
139,-0.5806451612903225,-1.5,0.14820741
140,-0.4516129032258065,-1.5,0.16618522
141,-0.3225806451612905,-1.5,0.18032101
142,-0.19354838709677424,-1.5,0.19008213
143,-0.06451612903225801,-1.5,0.19506982
144,0.06451612903225801,-1.5,0.19506982
145,0.19354838709677402,-1.5,0.19008213
146,0.32258064516129004,-1.5,0.18032101
147,0.4516129032258065,-1.5,0.16618522
148,0.5806451612903225,-1.5,0.14820741
149,0.7096774193548385,-1.5,0.12699422
150,0.838709677419355,-1.5,0.103170104
151,0.967741935483871,-1.5,0.07733309
152,1.096774193548387,-1.5,0.050024893
153,1.225806451612903,-1.5,0.0217156
154,1.354838709677419,-1.5,-0.0072009456
155,1.4838709677419355,-1.5,-0.03640428
156,1.6129032258064515,-1.5,-0.06563977
157,1.7419354838709675,-1.5,-0.09471019
158,1.870967741935484,-1.5,-0.12346573
159,2.0,-1.5,-0.15179549
160,-2.0,-1.375,-0.13165326
161,-1.870967741935484,-1.375,-0.10151627
162,-1.7419354838709677,-1.375,-0.07075463
163,-1.6129032258064515,-1.375,-0.039462492
164,-1.4838709677419355,-1.375,-0.007775778
165,-1.3548387096774195,-1.375,0.024115834
166,-1.2258064516129032,-1.375,0.055955786
167,-1.096774193548387,-1.375,0.08740611
168,-0.967741935483871,-1.375,0.118033655
169,-0.838709677419355,-1.375,0.14730017
170,-0.7096774193548387,-1.375,0.17456041
171,-0.5806451612903225,-1.375,0.19907507
172,-0.4516129032258065,-1.375,0.22004409
173,-0.3225806451612905,-1.375,0.23666535
174,-0.19354838709677424,-1.375,0.24821532
175,-0.06451612903225801,-1.375,0.25414073
176,0.06451612903225801,-1.375,0.25414073
177,0.19354838709677402,-1.375,0.24821532
178,0.32258064516129004,-1.375,0.23666535
179,0.4516129032258065,-1.375,0.22004409
180,0.5806451612903225,-1.375,0.19907507
181,0.7096774193548385,-1.375,0.17456041
182,0.838709677419355,-1.375,0.14730017
183,0.967741935483871,-1.375,0.118033655
184,1.096774193548387,-1.375,0.08740611
185,1.225806451612903,-1.375,0.055955786
186,1.354838709677419,-1.375,0.024115834
187,1.4838709677419355,-1.375,-0.007775778
188,1.6129032258064515,-1.375,-0.039462492
189,1.7419354838709675,-1.375,-0.07075463
190,1.870967741935484,-1.375,-0.10151627
191,2.0,-1.375,-0.13165326
192,-2.0,-1.25,-0.11215887
193,-1.870967741935484,-1.25,-0.08015798
194,-1.7419354838709677,-1.25,-0.047303338
195,-1.6129032258064515,-1.25,-0.01366344
196,-1.4838709677419355,-1.25,0.020650297
197,-1.3548387096774195,-1.25,0.055468846
198,-1.2258064516129032,-1.25,0.09054717
199,-1.096774193548387,-1.25,0.12554324
200,-0.967741935483871,-1.25,0.15999493
201,-0.838709677419355,-1.25,0.19329819
202,-0.7096774193548387,-1.25,0.22469352
203,-0.5806451612903225,-1.25,0.2532692
204,-0.4516129032258065,-1.25,0.2779948
205,-0.3225806451612905,-1.25,0.29779506
206,-0.19354838709677424,-1.25,0.31166604
207,-0.06451612903225801,-1.25,0.31881952
208,0.06451612903225801,-1.25,0.31881952
209,0.19354838709677402,-1.25,0.31166604
210,0.32258064516129004,-1.25,0.29779506
211,0.4516129032258065,-1.25,0.2779948
212,0.5806451612903225,-1.25,0.2532692
213,0.7096774193548385,-1.25,0.22469352
214,0.838709677419355,-1.25,0.19329819
215,0.967741935483871,-1.25,0.15999493
216,1.096774193548387,-1.25,0.12554324
217,1.225806451612903,-1.25,0.09054717
218,1.354838709677419,-1.25,0.055468846
219,1.4838709677419355,-1.25,0.020650297
220,1.6129032258064515,-1.25,-0.01366344
221,1.7419354838709675,-1.25,-0.047303338
222,1.870967741935484,-1.25,-0.08015798
223,2.0,-1.25,-0.11215887
224,-2.0,-1.125,-0.09350349
225,-1.870967741935484,-1.125,-0.059605513
226,-1.7419354838709677,-1.125,-0.02459552
227,-1.6129032258064515,-1.125,0.011494382
228,-1.4838709677419355,-1.125,0.048591275
229,-1.3548387096774195,-1.125,0.08656335
230,-1.2258064516129032,-1.125,0.12519749
231,-1.096774193548387,-1.125,0.16416971
232,-0.967741935483871,-1.125,0.20300996
233,-0.838709677419355,-1.125,0.24106304
234,-0.7096774193548387,-1.125,0.27745366
235,-0.5806451612903225,-1.125,0.3110685
236,-0.4516129032258065,-1.125,0.34057808
237,-0.3225806451612905,-1.125,0.364522
238,-0.19354838709677424,-1.125,0.38147557
239,-0.06451612903225801,-1.125,0.39028013
240,0.06451612903225801,-1.125,0.39028013
241,0.19354838709677402,-1.125,0.38147557
242,0.32258064516129004,-1.125,0.364522
243,0.4516129032258065,-1.125,0.34057808
244,0.5806451612903225,-1.125,0.3110685
245,0.7096774193548385,-1.125,0.27745366
246,0.838709677419355,-1.125,0.24106304
247,0.967741935483871,-1.125,0.20300996
248,1.096774193548387,-1.125,0.16416971
249,1.225806451612903,-1.125,0.12519749
250,1.354838709677419,-1.125,0.08656335
251,1.4838709677419355,-1.125,0.048591275
252,1.6129032258064515,-1.125,0.011494382
253,1.7419354838709675,-1.125,-0.02459552
254,1.870967741935484,-1.125,-0.059605513
255,2.0,-1.125,-0.09350349
256,-2.0,-1.0,-0.07589776
257,-1.870967741935484,-1.0,-0.04010085
258,-1.7419354838709677,-1.0,-0.002907458
259,-1.6129032258064515,-1.0,0.035698615
260,-1.4838709677419355,-1.0,0.07569873
261,-1.3548387096774195,-1.0,0.11701996
262,-1.2258064516129032,-1.0,0.15950844
263,-1.096774193548387,-1.0,0.20289195
264,-0.967741935483871,-1.0,0.24672993
265,-0.838709677419355,-1.0,0.29035115
266,-0.7096774193548387,-1.0,0.3327843
267,-0.5806451612903225,-1.0,0.37269878
268,-0.4516129032258065,-1.0,0.408388
269,-0.3225806451612905,-1.0,0.4378495
270,-0.19354838709677424,-1.0,0.45901117
271,-0.06451612903225801,-1.0,0.47010708
272,0.06451612903225801,-1.0,0.47010708
273,0.19354838709677402,-1.0,0.45901117
274,0.32258064516129004,-1.0,0.4378495
275,0.4516129032258065,-1.0,0.408388
276,0.5806451612903225,-1.0,0.37269878
277,0.7096774193548385,-1.0,0.3327843
278,0.838709677419355,-1.0,0.29035115
279,0.967741935483871,-1.0,0.24672993
280,1.096774193548387,-1.0,0.20289195
281,1.225806451612903,-1.0,0.15950844
282,1.354838709677419,-1.0,0.11701996
283,1.4838709677419355,-1.0,0.07569873
284,1.6129032258064515,-1.0,0.035698615
285,1.7419354838709675,-1.0,-0.002907458
286,1.870967741935484,-1.0,-0.04010085
287,2.0,-1.0,-0.07589776
288,-2.0,-0.875,-0.059568368
289,-1.870967741935484,-0.875,-0.021909924
290,-1.7419354838709677,-0.875,0.017449591
291,-1.6129032258064515,-0.875,0.058586605
292,-1.4838709677419355,-0.875,0.10155427
293,-1.3548387096774195,-0.875,0.1463634
294,-1.2258064516129032,-0.875,0.1929542
295,-1.096774193548387,-0.875,0.24115291
296,-0.967741935483871,-0.875,0.2906077
297,-0.838709677419355,-0.875,0.34069857
298,-0.7096774193548387,-0.875,0.39041945
299,-0.5806451612903225,-0.875,0.43824548
300,-0.4516129032258065,-0.875,0.48202756
301,-0.3225806451612905,-0.875,0.5190109
302,-0.19354838709677424,-0.875,0.5461081
303,-0.06451612903225801,-0.875,0.56051177
304,0.06451612903225801,-0.875,0.56051177
305,0.19354838709677402,-0.875,0.5461081
306,0.32258064516129004,-0.875,0.5190109
307,0.4516129032258065,-0.875,0.48202756
308,0.5806451612903225,-0.875,0.43824548
309,0.7096774193548385,-0.875,0.39041945
310,0.838709677419355,-0.875,0.34069857
311,0.967741935483871,-0.875,0.2906077
312,1.096774193548387,-0.875,0.24115291
313,1.225806451612903,-0.875,0.1929542
314,1.354838709677419,-0.875,0.1463634
315,1.4838709677419355,-0.875,0.10155427
316,1.6129032258064515,-0.875,0.058586605
317,1.7419354838709675,-0.875,0.017449591
318,1.870967741935484,-0.875,-0.021909924
319,2.0,-0.875,-0.059568368
320,-2.0,-0.75,-0.044753008
321,-1.870967741935484,-0.75,-0.0053169667
322,-1.7419354838709677,-0.75,0.036135
323,-1.6129032258064515,-0.75,0.07975053
324,-1.4838709677419355,-0.75,0.1256713
325,-1.3548387096774195,-0.75,0.17401804
326,-1.2258064516129032,-0.75,0.22486481
327,-1.096774193548387,-0.75,0.27819523
328,-0.967741935483871,-0.75,0.33383045
329,-0.838709677419355,-0.75,0.3913139
330,-0.7096774193548387,-0.75,0.44973576
331,-0.5806451612903225,-0.75,0.50748885
332,-0.4516129032258065,-0.75,0.56198764
333,-0.3225806451612905,-0.75,0.6094859
334,-0.19354838709677424,-0.75,0.64528894
335,-0.06451612903225801,-0.75,0.6647107
336,0.06451612903225801,-0.75,0.6647107
337,0.19354838709677402,-0.75,0.64528894
338,0.32258064516129004,-0.75,0.6094859
339,0.4516129032258065,-0.75,0.56198764
340,0.5806451612903225,-0.75,0.50748885
341,0.7096774193548385,-0.75,0.44973576
342,0.838709677419355,-0.75,0.3913139
343,0.967741935483871,-0.75,0.33383045
344,1.096774193548387,-0.75,0.27819523
345,1.225806451612903,-0.75,0.22486481
346,1.354838709677419,-0.75,0.17401804
347,1.4838709677419355,-0.75,0.1256713
348,1.6129032258064515,-0.75,0.07975053
349,1.7419354838709675,-0.75,0.036135
350,1.870967741935484,-0.75,-0.0053169667
351,2.0,-0.75,-0.044753008
352,-2.0,-0.625,-0.03169231
353,-1.870967741935484,-0.625,0.009384481
354,-1.7419354838709677,-0.625,0.052789252
355,-1.6129032258064515,-0.625,0.09874814
356,-1.4838709677419355,-0.625,0.14750488
357,-1.3548387096774195,-0.625,0.19931342
358,-1.2258064516129032,-0.625,0.25442106
359,-1.096774193548387,-0.625,0.31303406
360,-0.967741935483871,-0.625,0.37525183
361,-0.838709677419355,-0.625,0.44094408
362,-0.7096774193548387,-0.625,0.50952965
363,-0.5806451612903225,-0.625,0.57960117
364,-0.4516129032258065,-0.625,0.6483538
365,-0.3225806451612905,-0.625,0.710916
366,-0.19354838709677424,-0.625,0.75624996
367,-0.06451612903225801,-0.625,0.77795416
368,0.06451612903225801,-0.625,0.77795416
369,0.19354838709677402,-0.625,0.75624996
370,0.32258064516129004,-0.625,0.710916
371,0.4516129032258065,-0.625,0.6483538
372,0.5806451612903225,-0.625,0.57960117
373,0.7096774193548385,-0.625,0.50952965
374,0.838709677419355,-0.625,0.44094408
375,0.967741935483871,-0.625,0.37525183
376,1.096774193548387,-0.625,0.31303406
377,1.225806451612903,-0.625,0.25442106
378,1.354838709677419,-0.625,0.19931342
379,1.4838709677419355,-0.625,0.14750488
380,1.6129032258064515,-0.625,0.09874814
381,1.7419354838709675,-0.625,0.052789252
382,1.870967741935484,-0.625,0.009384481
383,2.0,-0.625,-0.03169231
384,-2.0,-0.5,-0.020620218
385,-1.870967741935484,-0.5,0.021904297
386,-1.7419354838709677,-0.5,0.0670494
387,-1.6129032258064515,-0.5,0.115121774
388,-1.4838709677419355,-0.5,0.16647378
389,-1.3548387096774195,-0.5,0.22150725
390,-1.2258064516129032,-0.5,0.28067267
391,-1.096774193548387,-0.5,0.3444573
392,-0.967741935483871,-0.5,0.41334805
393,-0.838709677419355,-0.5,0.48773906
394,-0.7096774193548387,-0.5,0.5677214
395,-0.5806451612903225,-0.5,0.65263116
396,-0.4516129032258065,-0.5,0.7389491
397,-0.3225806451612905,-0.5,0.803705
398,-0.19354838709677424,-0.5,0.8441203
399,-0.06451612903225801,-0.5,0.86361897
400,0.06451612903225801,-0.5,0.86361897
401,0.19354838709677402,-0.5,0.8441203
402,0.32258064516129004,-0.5,0.803705
403,0.4516129032258065,-0.5,0.7389491
404,0.5806451612903225,-0.5,0.65263116
405,0.7096774193548385,-0.5,0.5677214
406,0.838709677419355,-0.5,0.48773906
407,0.967741935483871,-0.5,0.41334805
408,1.096774193548387,-0.5,0.3444573
409,1.225806451612903,-0.5,0.28067267
410,1.354838709677419,-0.5,0.22150725
411,1.4838709677419355,-0.5,0.16647378
412,1.6129032258064515,-0.5,0.115121774
413,1.7419354838709675,-0.5,0.0670494
414,1.870967741935484,-0.5,0.021904297
415,2.0,-0.5,-0.020620218
416,-2.0,-0.375,-0.011752268
417,-1.870967741935484,-0.375,0.031970847
418,-1.7419354838709677,-0.375,0.07856927
419,-1.6129032258064515,-0.375,0.12842512
420,-1.4838709677419355,-0.375,0.1819954
421,-1.3548387096774195,-0.375,0.23982953
422,-1.2258064516129032,-0.375,0.30259052
423,-1.096774193548387,-0.375,0.37107724
424,-0.967741935483871,-0.375,0.44624203
425,-0.838709677419355,-0.375,0.52918315
426,-0.7096774193548387,-0.375,0.6210552
427,-0.5806451612903225,-0.375,0.7226522
428,-0.4516129032258065,-0.375,0.8095806
429,-0.3225806451612905,-0.375,0.8690896
430,-0.19354838709677424,-0.375,0.90659475
431,-0.06451612903225801,-0.375,0.9247771
432,0.06451612903225801,-0.375,0.9247771
433,0.19354838709677402,-0.375,0.90659475
434,0.32258064516129004,-0.375,0.8690896
435,0.4516129032258065,-0.375,0.8095806
436,0.5806451612903225,-0.375,0.7226522
437,0.7096774193548385,-0.375,0.6210552
438,0.838709677419355,-0.375,0.52918315
439,0.967741935483871,-0.375,0.44624203
440,1.096774193548387,-0.375,0.37107724
441,1.225806451612903,-0.375,0.30259052
442,1.354838709677419,-0.375,0.23982953
443,1.4838709677419355,-0.375,0.1819954
444,1.6129032258064515,-0.375,0.12842512
445,1.7419354838709675,-0.375,0.07856927
446,1.870967741935484,-0.375,0.031970847
447,2.0,-0.375,-0.011752268
448,-2.0,-0.25,-0.0052734357
449,-1.870967741935484,-0.25,0.039348193
450,-1.7419354838709677,-0.25,0.0870434
451,-1.6129032258064515,-0.25,0.13825652
452,-1.4838709677419355,-0.25,0.19353257
453,-1.3548387096774195,-0.25,0.25354877
454,-1.2258064516129032,-0.25,0.31915852
455,-1.096774193548387,-0.25,0.39145365
456,-0.967741935483871,-0.25,0.4718519
457,-0.838709677419355,-0.25,0.56221867
458,-0.7096774193548387,-0.25,0.66502315
459,-0.5806451612903225,-0.25,0.77482337
460,-0.4516129032258065,-0.25,0.85647285
461,-0.3225806451612905,-0.25,0.9129303
462,-0.19354838709677424,-0.25,0.9487039
463,-0.06451612903225801,-0.25,0.966094
464,0.06451612903225801,-0.25,0.966094
465,0.19354838709677402,-0.25,0.9487039
466,0.32258064516129004,-0.25,0.9129303
467,0.4516129032258065,-0.25,0.85647285
468,0.5806451612903225,-0.25,0.77482337
469,0.7096774193548385,-0.25,0.66502315
470,0.838709677419355,-0.25,0.56221867
471,0.967741935483871,-0.25,0.4718519
472,1.096774193548387,-0.25,0.39145365
473,1.225806451612903,-0.25,0.31915852
474,1.354838709677419,-0.25,0.25354877
475,1.4838709677419355,-0.25,0.19353257
476,1.6129032258064515,-0.25,0.13825652
477,1.7419354838709675,-0.25,0.0870434
478,1.870967741935484,-0.25,0.039348193
479,2.0,-0.25,-0.0052734357
480,-2.0,-0.125,-0.0013260408
481,-1.870967741935484,-0.125,0.043852594
482,-1.7419354838709677,-0.125,0.0922311
483,-1.6129032258064515,-0.125,0.14429471
484,-1.4838709677419355,-0.125,0.20064756
485,-1.3548387096774195,-0.125,0.26205406
486,-1.2258064516129032,-0.125,0.32950118
487,-1.096774193548387,-0.125,0.40429252
488,-0.967741935483871,-0.125,0.48819754
489,-0.838709677419355,-0.125,0.58369875
490,-0.7096774193548387,-0.125,0.6944195
491,-0.5806451612903225,-0.125,0.8045037
492,-0.4516129032258065,-0.125,0.88341427
493,-0.3225806451612905,-0.125,0.938252
494,-0.19354838709677424,-0.125,0.97309506
495,-0.06451612903225801,-0.125,0.99005693
496,0.06451612903225801,-0.125,0.99005693
497,0.19354838709677402,-0.125,0.97309506
498,0.32258064516129004,-0.125,0.938252
499,0.4516129032258065,-0.125,0.88341427
500,0.5806451612903225,-0.125,0.8045037
501,0.7096774193548385,-0.125,0.6944195
502,0.838709677419355,-0.125,0.58369875
503,0.967741935483871,-0.125,0.48819754
504,1.096774193548387,-0.125,0.40429252
505,1.225806451612903,-0.125,0.32950118
506,1.354838709677419,-0.125,0.26205406
507,1.4838709677419355,-0.125,0.20064756
508,1.6129032258064515,-0.125,0.14429471
509,1.7419354838709675,-0.125,0.0922311
510,1.870967741935484,-0.125,0.043852594
511,2.0,-0.125,-0.0013260408
512,-2.0,0.0,-0.0
513,-1.870967741935484,0.0,0.04536743
514,-1.7419354838709677,0.0,0.09397807
515,-1.6129032258064515,0.0,0.14633153
516,-1.4838709677419355,0.0,0.20305264
517,-1.3548387096774195,0.0,0.26493707
518,-1.2258064516129032,0.0,0.33301976
519,-1.096774193548387,0.0,0.40868202
520,-0.967741935483871,0.0,0.49382547
521,-0.838709677419355,0.0,0.59117115
522,-0.7096774193548387,0.0,0.7048113
523,-0.5806451612903225,0.0,0.8141568
524,-0.4516129032258065,0.0,0.892214
525,-0.3225806451612905,0.0,0.94654197
526,-0.19354838709677424,0.0,0.9810907
527,-0.06451612903225801,0.0,0.9979167
528,0.06451612903225801,0.0,0.9979167
529,0.19354838709677402,0.0,0.9810907
530,0.32258064516129004,0.0,0.94654197
531,0.4516129032258065,0.0,0.892214
532,0.5806451612903225,0.0,0.8141568
533,0.7096774193548385,0.0,0.7048113
534,0.838709677419355,0.0,0.59117115
535,0.967741935483871,0.0,0.49382547
536,1.096774193548387,0.0,0.40868202
537,1.225806451612903,0.0,0.33301976
538,1.354838709677419,0.0,0.26493707
539,1.4838709677419355,0.0,0.20305264
540,1.6129032258064515,0.0,0.14633153
541,1.7419354838709675,0.0,0.09397807
542,1.870967741935484,0.0,0.04536743
543,2.0,0.0,-0.0
544,-2.0,0.125,-0.0013260408
545,-1.870967741935484,0.125,0.043852594
546,-1.7419354838709677,0.125,0.0922311
547,-1.6129032258064515,0.125,0.14429471
548,-1.4838709677419355,0.125,0.20064756
549,-1.3548387096774195,0.125,0.26205406
550,-1.2258064516129032,0.125,0.32950118
551,-1.096774193548387,0.125,0.40429252
552,-0.967741935483871,0.125,0.48819754
553,-0.838709677419355,0.125,0.58369875
554,-0.7096774193548387,0.125,0.6944195
555,-0.5806451612903225,0.125,0.8045037
556,-0.4516129032258065,0.125,0.88341427
557,-0.3225806451612905,0.125,0.938252
558,-0.19354838709677424,0.125,0.97309506
559,-0.06451612903225801,0.125,0.99005693
560,0.06451612903225801,0.125,0.99005693
561,0.19354838709677402,0.125,0.97309506
562,0.32258064516129004,0.125,0.938252
563,0.4516129032258065,0.125,0.88341427
564,0.5806451612903225,0.125,0.8045037
565,0.7096774193548385,0.125,0.6944195
566,0.838709677419355,0.125,0.58369875
567,0.967741935483871,0.125,0.48819754
568,1.096774193548387,0.125,0.40429252
569,1.225806451612903,0.125,0.32950118
570,1.354838709677419,0.125,0.26205406
571,1.4838709677419355,0.125,0.20064756
572,1.6129032258064515,0.125,0.14429471
573,1.7419354838709675,0.125,0.0922311
574,1.870967741935484,0.125,0.043852594
575,2.0,0.125,-0.0013260408
576,-2.0,0.25,-0.0052734357
577,-1.870967741935484,0.25,0.039348193
578,-1.7419354838709677,0.25,0.0870434
579,-1.6129032258064515,0.25,0.13825652
580,-1.4838709677419355,0.25,0.19353257
581,-1.3548387096774195,0.25,0.25354877
582,-1.2258064516129032,0.25,0.31915852
583,-1.096774193548387,0.25,0.39145365
584,-0.967741935483871,0.25,0.4718519
585,-0.838709677419355,0.25,0.56221867
586,-0.7096774193548387,0.25,0.66502315
587,-0.5806451612903225,0.25,0.77482337
588,-0.4516129032258065,0.25,0.85647285
589,-0.3225806451612905,0.25,0.9129303
590,-0.19354838709677424,0.25,0.9487039
591,-0.06451612903225801,0.25,0.966094
592,0.06451612903225801,0.25,0.966094
593,0.19354838709677402,0.25,0.9487039
594,0.32258064516129004,0.25,0.9129303
595,0.4516129032258065,0.25,0.85647285
596,0.5806451612903225,0.25,0.77482337
597,0.7096774193548385,0.25,0.66502315
598,0.838709677419355,0.25,0.56221867
599,0.967741935483871,0.25,0.4718519
600,1.096774193548387,0.25,0.39145365
601,1.225806451612903,0.25,0.31915852
602,1.354838709677419,0.25,0.25354877
603,1.4838709677419355,0.25,0.19353257
604,1.6129032258064515,0.25,0.13825652
605,1.7419354838709675,0.25,0.0870434
606,1.870967741935484,0.25,0.039348193
607,2.0,0.25,-0.0052734357
608,-2.0,0.375,-0.011752268
609,-1.870967741935484,0.375,0.031970847
610,-1.7419354838709677,0.375,0.07856927
611,-1.6129032258064515,0.375,0.12842512
612,-1.4838709677419355,0.375,0.1819954
613,-1.3548387096774195,0.375,0.23982953
614,-1.2258064516129032,0.375,0.30259052
615,-1.096774193548387,0.375,0.37107724
616,-0.967741935483871,0.375,0.44624203
617,-0.838709677419355,0.375,0.52918315
618,-0.7096774193548387,0.375,0.6210552
619,-0.5806451612903225,0.375,0.7226522
620,-0.4516129032258065,0.375,0.8095806
621,-0.3225806451612905,0.375,0.8690896
622,-0.19354838709677424,0.375,0.90659475
623,-0.06451612903225801,0.375,0.9247771
624,0.06451612903225801,0.375,0.9247771
625,0.19354838709677402,0.375,0.90659475
626,0.32258064516129004,0.375,0.8690896
627,0.4516129032258065,0.375,0.8095806
628,0.5806451612903225,0.375,0.7226522
629,0.7096774193548385,0.375,0.6210552
630,0.838709677419355,0.375,0.52918315
631,0.967741935483871,0.375,0.44624203
632,1.096774193548387,0.375,0.37107724
633,1.225806451612903,0.375,0.30259052
634,1.354838709677419,0.375,0.23982953
635,1.4838709677419355,0.375,0.1819954
636,1.6129032258064515,0.375,0.12842512
637,1.7419354838709675,0.375,0.07856927
638,1.870967741935484,0.375,0.031970847
639,2.0,0.375,-0.011752268
640,-2.0,0.5,-0.020620218
641,-1.870967741935484,0.5,0.021904297
642,-1.7419354838709677,0.5,0.0670494
643,-1.6129032258064515,0.5,0.115121774
644,-1.4838709677419355,0.5,0.16647378
645,-1.3548387096774195,0.5,0.22150725
646,-1.2258064516129032,0.5,0.28067267
647,-1.096774193548387,0.5,0.3444573
648,-0.967741935483871,0.5,0.41334805
649,-0.838709677419355,0.5,0.48773906
650,-0.7096774193548387,0.5,0.5677214
651,-0.5806451612903225,0.5,0.65263116
652,-0.4516129032258065,0.5,0.7389491
653,-0.3225806451612905,0.5,0.803705
654,-0.19354838709677424,0.5,0.8441203
655,-0.06451612903225801,0.5,0.86361897
656,0.06451612903225801,0.5,0.86361897
657,0.19354838709677402,0.5,0.8441203
658,0.32258064516129004,0.5,0.803705
659,0.4516129032258065,0.5,0.7389491
660,0.5806451612903225,0.5,0.65263116
661,0.7096774193548385,0.5,0.5677214
662,0.838709677419355,0.5,0.48773906
663,0.967741935483871,0.5,0.41334805
664,1.096774193548387,0.5,0.3444573
665,1.225806451612903,0.5,0.28067267
666,1.354838709677419,0.5,0.22150725
667,1.4838709677419355,0.5,0.16647378
668,1.6129032258064515,0.5,0.115121774
669,1.7419354838709675,0.5,0.0670494
670,1.870967741935484,0.5,0.021904297
671,2.0,0.5,-0.020620218
672,-2.0,0.625,-0.03169231
673,-1.870967741935484,0.625,0.009384481
674,-1.7419354838709677,0.625,0.052789252
675,-1.6129032258064515,0.625,0.09874814
676,-1.4838709677419355,0.625,0.14750488
677,-1.3548387096774195,0.625,0.19931342
678,-1.2258064516129032,0.625,0.25442106
679,-1.096774193548387,0.625,0.31303406
680,-0.967741935483871,0.625,0.37525183
681,-0.838709677419355,0.625,0.44094408
682,-0.7096774193548387,0.625,0.50952965
683,-0.5806451612903225,0.625,0.57960117
684,-0.4516129032258065,0.625,0.6483538
685,-0.3225806451612905,0.625,0.710916
686,-0.19354838709677424,0.625,0.75624996
687,-0.06451612903225801,0.625,0.77795416
688,0.06451612903225801,0.625,0.77795416
689,0.19354838709677402,0.625,0.75624996
690,0.32258064516129004,0.625,0.710916
691,0.4516129032258065,0.625,0.6483538
692,0.5806451612903225,0.625,0.57960117
693,0.7096774193548385,0.625,0.50952965
694,0.838709677419355,0.625,0.44094408
695,0.967741935483871,0.625,0.37525183
696,1.096774193548387,0.625,0.31303406
697,1.225806451612903,0.625,0.25442106
698,1.354838709677419,0.625,0.19931342
699,1.4838709677419355,0.625,0.14750488
700,1.6129032258064515,0.625,0.09874814
701,1.7419354838709675,0.625,0.052789252
702,1.870967741935484,0.625,0.009384481
703,2.0,0.625,-0.03169231
704,-2.0,0.75,-0.044753008
705,-1.870967741935484,0.75,-0.0053169667
706,-1.7419354838709677,0.75,0.036135
707,-1.6129032258064515,0.75,0.07975053
708,-1.4838709677419355,0.75,0.1256713
709,-1.3548387096774195,0.75,0.17401804
710,-1.2258064516129032,0.75,0.22486481
711,-1.096774193548387,0.75,0.27819523
712,-0.967741935483871,0.75,0.33383045
713,-0.838709677419355,0.75,0.3913139
714,-0.7096774193548387,0.75,0.44973576
715,-0.5806451612903225,0.75,0.50748885
716,-0.4516129032258065,0.75,0.56198764
717,-0.3225806451612905,0.75,0.6094859
718,-0.19354838709677424,0.75,0.64528894
719,-0.06451612903225801,0.75,0.6647107
720,0.06451612903225801,0.75,0.6647107
721,0.19354838709677402,0.75,0.64528894
722,0.32258064516129004,0.75,0.6094859
723,0.4516129032258065,0.75,0.56198764
724,0.5806451612903225,0.75,0.50748885
725,0.7096774193548385,0.75,0.44973576
726,0.838709677419355,0.75,0.3913139
727,0.967741935483871,0.75,0.33383045
728,1.096774193548387,0.75,0.27819523
729,1.225806451612903,0.75,0.22486481
730,1.354838709677419,0.75,0.17401804
731,1.4838709677419355,0.75,0.1256713
732,1.6129032258064515,0.75,0.07975053
733,1.7419354838709675,0.75,0.036135
734,1.870967741935484,0.75,-0.0053169667
735,2.0,0.75,-0.044753008
736,-2.0,0.875,-0.059568368
737,-1.870967741935484,0.875,-0.021909924
738,-1.7419354838709677,0.875,0.017449591
739,-1.6129032258064515,0.875,0.058586605
740,-1.4838709677419355,0.875,0.10155427
741,-1.3548387096774195,0.875,0.1463634
742,-1.2258064516129032,0.875,0.1929542
743,-1.096774193548387,0.875,0.24115291
744,-0.967741935483871,0.875,0.2906077
745,-0.838709677419355,0.875,0.34069857
746,-0.7096774193548387,0.875,0.39041945
747,-0.5806451612903225,0.875,0.43824548
748,-0.4516129032258065,0.875,0.48202756
749,-0.3225806451612905,0.875,0.5190109
750,-0.19354838709677424,0.875,0.5461081
751,-0.06451612903225801,0.875,0.56051177
752,0.06451612903225801,0.875,0.56051177
753,0.19354838709677402,0.875,0.5461081
754,0.32258064516129004,0.875,0.5190109
755,0.4516129032258065,0.875,0.48202756
756,0.5806451612903225,0.875,0.43824548
757,0.7096774193548385,0.875,0.39041945
758,0.838709677419355,0.875,0.34069857
759,0.967741935483871,0.875,0.2906077
760,1.096774193548387,0.875,0.24115291
761,1.225806451612903,0.875,0.1929542
762,1.354838709677419,0.875,0.1463634
763,1.4838709677419355,0.875,0.10155427
764,1.6129032258064515,0.875,0.058586605
765,1.7419354838709675,0.875,0.017449591
766,1.870967741935484,0.875,-0.021909924
767,2.0,0.875,-0.059568368
768,-2.0,1.0,-0.07589776
769,-1.870967741935484,1.0,-0.04010085
770,-1.7419354838709677,1.0,-0.002907458
771,-1.6129032258064515,1.0,0.035698615
772,-1.4838709677419355,1.0,0.07569873
773,-1.3548387096774195,1.0,0.11701996
774,-1.2258064516129032,1.0,0.15950844
775,-1.096774193548387,1.0,0.20289195
776,-0.967741935483871,1.0,0.24672993
777,-0.838709677419355,1.0,0.29035115
778,-0.7096774193548387,1.0,0.3327843
779,-0.5806451612903225,1.0,0.37269878
780,-0.4516129032258065,1.0,0.408388
781,-0.3225806451612905,1.0,0.4378495
782,-0.19354838709677424,1.0,0.45901117
783,-0.06451612903225801,1.0,0.47010708
784,0.06451612903225801,1.0,0.47010708
785,0.19354838709677402,1.0,0.45901117
786,0.32258064516129004,1.0,0.4378495
787,0.4516129032258065,1.0,0.408388
788,0.5806451612903225,1.0,0.37269878
789,0.7096774193548385,1.0,0.3327843
790,0.838709677419355,1.0,0.29035115
791,0.967741935483871,1.0,0.24672993
792,1.096774193548387,1.0,0.20289195
793,1.225806451612903,1.0,0.15950844
794,1.354838709677419,1.0,0.11701996
795,1.4838709677419355,1.0,0.07569873
796,1.6129032258064515,1.0,0.035698615
797,1.7419354838709675,1.0,-0.002907458
798,1.870967741935484,1.0,-0.04010085
799,2.0,1.0,-0.07589776
800,-2.0,1.125,-0.09350349
801,-1.870967741935484,1.125,-0.059605513
802,-1.7419354838709677,1.125,-0.02459552
803,-1.6129032258064515,1.125,0.011494382
804,-1.4838709677419355,1.125,0.048591275
805,-1.3548387096774195,1.125,0.08656335
806,-1.2258064516129032,1.125,0.12519749
807,-1.096774193548387,1.125,0.16416971
808,-0.967741935483871,1.125,0.20300996
809,-0.838709677419355,1.125,0.24106304
810,-0.7096774193548387,1.125,0.27745366
811,-0.5806451612903225,1.125,0.3110685
812,-0.4516129032258065,1.125,0.34057808
813,-0.3225806451612905,1.125,0.364522
814,-0.19354838709677424,1.125,0.38147557
815,-0.06451612903225801,1.125,0.39028013
816,0.06451612903225801,1.125,0.39028013
817,0.19354838709677402,1.125,0.38147557
818,0.32258064516129004,1.125,0.364522
819,0.4516129032258065,1.125,0.34057808
820,0.5806451612903225,1.125,0.3110685
821,0.7096774193548385,1.125,0.27745366
822,0.838709677419355,1.125,0.24106304
823,0.967741935483871,1.125,0.20300996
824,1.096774193548387,1.125,0.16416971
825,1.225806451612903,1.125,0.12519749
826,1.354838709677419,1.125,0.08656335
827,1.4838709677419355,1.125,0.048591275
828,1.6129032258064515,1.125,0.011494382
829,1.7419354838709675,1.125,-0.02459552
830,1.870967741935484,1.125,-0.059605513
831,2.0,1.125,-0.09350349
832,-2.0,1.25,-0.11215887
833,-1.870967741935484,1.25,-0.08015798
834,-1.7419354838709677,1.25,-0.047303338
835,-1.6129032258064515,1.25,-0.01366344
836,-1.4838709677419355,1.25,0.020650297
837,-1.3548387096774195,1.25,0.055468846
838,-1.2258064516129032,1.25,0.09054717
839,-1.096774193548387,1.25,0.12554324
840,-0.967741935483871,1.25,0.15999493
841,-0.838709677419355,1.25,0.19329819
842,-0.7096774193548387,1.25,0.22469352
843,-0.5806451612903225,1.25,0.2532692
844,-0.4516129032258065,1.25,0.2779948
845,-0.3225806451612905,1.25,0.29779506
846,-0.19354838709677424,1.25,0.31166604
847,-0.06451612903225801,1.25,0.31881952
848,0.06451612903225801,1.25,0.31881952
849,0.19354838709677402,1.25,0.31166604
850,0.32258064516129004,1.25,0.29779506
851,0.4516129032258065,1.25,0.2779948
852,0.5806451612903225,1.25,0.2532692
853,0.7096774193548385,1.25,0.22469352
854,0.838709677419355,1.25,0.19329819
855,0.967741935483871,1.25,0.15999493
856,1.096774193548387,1.25,0.12554324
857,1.225806451612903,1.25,0.09054717
858,1.354838709677419,1.25,0.055468846
859,1.4838709677419355,1.25,0.020650297
860,1.6129032258064515,1.25,-0.01366344
861,1.7419354838709675,1.25,-0.047303338
862,1.870967741935484,1.25,-0.08015798
863,2.0,1.25,-0.11215887
864,-2.0,1.375,-0.13165326
865,-1.870967741935484,1.375,-0.10151627
866,-1.7419354838709677,1.375,-0.07075463
867,-1.6129032258064515,1.375,-0.039462492
868,-1.4838709677419355,1.375,-0.007775778
869,-1.3548387096774195,1.375,0.024115834
870,-1.2258064516129032,1.375,0.055955786
871,-1.096774193548387,1.375,0.08740611
872,-0.967741935483871,1.375,0.118033655
873,-0.838709677419355,1.375,0.14730017
874,-0.7096774193548387,1.375,0.17456041
875,-0.5806451612903225,1.375,0.19907507
876,-0.4516129032258065,1.375,0.22004409
877,-0.3225806451612905,1.375,0.23666535
878,-0.19354838709677424,1.375,0.24821532
879,-0.06451612903225801,1.375,0.25414073
880,0.06451612903225801,1.375,0.25414073
881,0.19354838709677402,1.375,0.24821532
882,0.32258064516129004,1.375,0.23666535
883,0.4516129032258065,1.375,0.22004409
884,0.5806451612903225,1.375,0.19907507
885,0.7096774193548385,1.375,0.17456041
886,0.838709677419355,1.375,0.14730017
887,0.967741935483871,1.375,0.118033655
888,1.096774193548387,1.375,0.08740611
889,1.225806451612903,1.375,0.055955786
890,1.354838709677419,1.375,0.024115834
891,1.4838709677419355,1.375,-0.007775778
892,1.6129032258064515,1.375,-0.039462492
893,1.7419354838709675,1.375,-0.07075463
894,1.870967741935484,1.375,-0.10151627
895,2.0,1.375,-0.13165326
896,-2.0,1.5,-0.15179549
897,-1.870967741935484,1.5,-0.12346573
898,-1.7419354838709677,1.5,-0.09471019
899,-1.6129032258064515,1.5,-0.06563977
900,-1.4838709677419355,1.5,-0.03640428
901,-1.3548387096774195,1.5,-0.0072009456
902,-1.2258064516129032,1.5,0.0217156
903,-1.096774193548387,1.5,0.050024893
904,-0.967741935483871,1.5,0.07733309
905,-0.838709677419355,1.5,0.103170104
906,-0.7096774193548387,1.5,0.12699422
907,-0.5806451612903225,1.5,0.14820741
908,-0.4516129032258065,1.5,0.16618522
909,-0.3225806451612905,1.5,0.18032101
910,-0.19354838709677424,1.5,0.19008213
911,-0.06451612903225801,1.5,0.19506982
912,0.06451612903225801,1.5,0.19506982
913,0.19354838709677402,1.5,0.19008213
914,0.32258064516129004,1.5,0.18032101
915,0.4516129032258065,1.5,0.16618522
916,0.5806451612903225,1.5,0.14820741
917,0.7096774193548385,1.5,0.12699422
918,0.838709677419355,1.5,0.103170104
919,0.967741935483871,1.5,0.07733309
920,1.096774193548387,1.5,0.050024893
921,1.225806451612903,1.5,0.0217156
922,1.354838709677419,1.5,-0.0072009456
923,1.4838709677419355,1.5,-0.03640428
924,1.6129032258064515,1.5,-0.06563977
925,1.7419354838709675,1.5,-0.09471019
926,1.870967741935484,1.5,-0.12346573
927,2.0,1.5,-0.15179549
928,-2.0,1.625,-0.17241572
929,-1.870967741935484,1.625,-0.14581935
930,-1.7419354838709677,1.625,-0.11896714
931,-1.6129032258064515,1.625,-0.09197937
932,-1.4838709677419355,1.625,-0.065011166
933,-1.3548387096774195,1.625,-0.038258795
934,-1.2258064516129032,1.625,-0.011965921
935,-1.096774193548387,1.625,0.013571471
936,-0.967741935483871,1.625,0.03800205
937,-0.838709677419355,1.625,0.06092031
938,-0.7096774193548387,1.625,0.08187383
939,-0.5806451612903225,1.625,0.10037856
940,-0.4516129032258065,1.625,0.11594314
941,-0.3225806451612905,1.625,0.12810259
942,-0.19354838709677424,1.625,0.1364573
943,-0.06451612903225801,1.625,0.14071293
944,0.06451612903225801,1.625,0.14071293
945,0.19354838709677402,1.625,0.1364573
946,0.32258064516129004,1.625,0.12810259
947,0.4516129032258065,1.625,0.11594314
948,0.5806451612903225,1.625,0.10037856
949,0.7096774193548385,1.625,0.08187383
950,0.838709677419355,1.625,0.06092031
951,0.967741935483871,1.625,0.03800205
952,1.096774193548387,1.625,0.013571471
953,1.225806451612903,1.625,-0.011965921
954,1.354838709677419,1.625,-0.038258795
955,1.4838709677419355,1.625,-0.065011166
956,1.6129032258064515,1.625,-0.09197937
957,1.7419354838709675,1.625,-0.11896714
958,1.870967741935484,1.625,-0.14581935
959,2.0,1.625,-0.17241572
960,-2.0,1.75,-0.19336534
961,-1.870967741935484,1.75,-0.16841747
962,-1.7419354838709677,1.75,-0.1433565
963,-1.6129032258064515,1.75,-0.11830675
964,-1.4838709677419355,1.75,-0.09342264
965,-1.3548387096774195,1.75,-0.068893455
966,-1.2258064516129032,1.75,-0.044946905
967,-1.096774193548387,1.75,-0.021851579
968,-0.967741935483871,1.75,8.2963445e-05
969,-0.838709677419355,1.75,0.02050929
970,-0.7096774193548387,1.75,0.03905028
971,-0.5806451612903225,1.75,0.055312652
972,-0.4516129032258065,1.75,0.068906635
973,-0.3225806451612905,1.75,0.079470985
974,-0.19354838709677424,1.75,0.086700685
975,-0.06451612903225801,1.75,0.090374
976,0.06451612903225801,1.75,0.090374
977,0.19354838709677402,1.75,0.086700685
978,0.32258064516129004,1.75,0.079470985
979,0.4516129032258065,1.75,0.068906635
980,0.5806451612903225,1.75,0.055312652
981,0.7096774193548385,1.75,0.03905028
982,0.838709677419355,1.75,0.02050929
983,0.967741935483871,1.75,8.2963445e-05
984,1.096774193548387,1.75,-0.021851579
985,1.225806451612903,1.75,-0.044946905
986,1.354838709677419,1.75,-0.068893455
987,1.4838709677419355,1.75,-0.09342264
988,1.6129032258064515,1.75,-0.11830675
989,1.7419354838709675,1.75,-0.1433565
990,1.870967741935484,1.75,-0.16841747
991,2.0,1.75,-0.19336534
992,-2.0,1.875,-0.21451637
993,-1.870967741935484,1.875,-0.19112553
994,-1.7419354838709677,1.875,-0.16774012
995,-1.6129032258064515,1.875,-0.14448397
996,-1.4838709677419355,1.875,-0.121506885
997,-1.3548387096774195,1.875,-0.09898758
998,-1.2258064516129032,1.875,-0.07713541
999,-1.096774193548387,1.875,-0.05619105
1000,-0.967741935483871,1.875,-0.03642542
1001,-0.838709677419355,1.875,-0.01813492
1002,-0.7096774193548387,1.875,-0.0016344154
1003,-0.5806451612903225,1.875,0.012755234
1004,-0.4516129032258065,1.875,0.024721928
1005,-0.3225806451612905,1.875,0.03398162
1006,-0.19354838709677424,1.875,0.04029782
1007,-0.06451612903225801,1.875,0.043500487
1008,0.06451612903225801,1.875,0.043500487
1009,0.19354838709677402,1.875,0.04029782
1010,0.32258064516129004,1.875,0.03398162
1011,0.4516129032258065,1.875,0.024721928
1012,0.5806451612903225,1.875,0.012755234
1013,0.7096774193548385,1.875,-0.0016344154
1014,0.838709677419355,1.875,-0.01813492
1015,0.967741935483871,1.875,-0.03642542
1016,1.096774193548387,1.875,-0.05619105
1017,1.225806451612903,1.875,-0.07713541
1018,1.354838709677419,1.875,-0.09898758
1019,1.4838709677419355,1.875,-0.121506885
1020,1.6129032258064515,1.875,-0.14448397
1021,1.7419354838709675,1.875,-0.16774012
1022,1.870967741935484,1.875,-0.19112553
1023,2.0,1.875,-0.21451637


==> visu/tikz_csvs_two_dim/result_best_run_two_dim/obstacle_nn.csv <==
,X_x,X_y,value
0,-2.0,-2.0,-1.0
1,-1.870967741935484,-2.0,-1.0
2,-1.7419354838709677,-2.0,-1.0
3,-1.6129032258064515,-2.0,-1.0
4,-1.4838709677419355,-2.0,-1.0
5,-1.3548387096774195,-2.0,-1.0
6,-1.2258064516129032,-2.0,-1.0
7,-1.096774193548387,-2.0,-1.0
8,-0.967741935483871,-2.0,-1.0
9,-0.838709677419355,-2.0,-1.0
10,-0.7096774193548387,-2.0,-1.0
11,-0.5806451612903225,-2.0,-1.0
12,-0.4516129032258065,-2.0,-1.0
13,-0.3225806451612905,-2.0,-1.0
14,-0.19354838709677424,-2.0,-1.0
15,-0.06451612903225801,-2.0,-1.0
16,0.06451612903225801,-2.0,-1.0
17,0.19354838709677402,-2.0,-1.0
18,0.32258064516129004,-2.0,-1.0
19,0.4516129032258065,-2.0,-1.0
20,0.5806451612903225,-2.0,-1.0
21,0.7096774193548385,-2.0,-1.0
22,0.838709677419355,-2.0,-1.0
23,0.967741935483871,-2.0,-1.0
24,1.096774193548387,-2.0,-1.0
25,1.225806451612903,-2.0,-1.0
26,1.354838709677419,-2.0,-1.0
27,1.4838709677419355,-2.0,-1.0
28,1.6129032258064515,-2.0,-1.0
29,1.7419354838709675,-2.0,-1.0
30,1.870967741935484,-2.0,-1.0
31,2.0,-2.0,-1.0
32,-2.0,-1.875,-1.0
33,-1.870967741935484,-1.875,-1.0
34,-1.7419354838709677,-1.875,-1.0
35,-1.6129032258064515,-1.875,-1.0
36,-1.4838709677419355,-1.875,-1.0
37,-1.3548387096774195,-1.875,-1.0
38,-1.2258064516129032,-1.875,-1.0
39,-1.096774193548387,-1.875,-1.0
40,-0.967741935483871,-1.875,-1.0
41,-0.838709677419355,-1.875,-1.0
42,-0.7096774193548387,-1.875,-1.0
43,-0.5806451612903225,-1.875,-1.0
44,-0.4516129032258065,-1.875,-1.0
45,-0.3225806451612905,-1.875,-1.0
46,-0.19354838709677424,-1.875,-1.0
47,-0.06451612903225801,-1.875,-1.0
48,0.06451612903225801,-1.875,-1.0
49,0.19354838709677402,-1.875,-1.0
50,0.32258064516129004,-1.875,-1.0
51,0.4516129032258065,-1.875,-1.0
52,0.5806451612903225,-1.875,-1.0
53,0.7096774193548385,-1.875,-1.0
54,0.838709677419355,-1.875,-1.0
55,0.967741935483871,-1.875,-1.0
56,1.096774193548387,-1.875,-1.0
57,1.225806451612903,-1.875,-1.0
58,1.354838709677419,-1.875,-1.0
59,1.4838709677419355,-1.875,-1.0
60,1.6129032258064515,-1.875,-1.0
61,1.7419354838709675,-1.875,-1.0
62,1.870967741935484,-1.875,-1.0
63,2.0,-1.875,-1.0
64,-2.0,-1.75,-1.0
65,-1.870967741935484,-1.75,-1.0
66,-1.7419354838709677,-1.75,-1.0
67,-1.6129032258064515,-1.75,-1.0
68,-1.4838709677419355,-1.75,-1.0
69,-1.3548387096774195,-1.75,-1.0
70,-1.2258064516129032,-1.75,-1.0
71,-1.096774193548387,-1.75,-1.0
72,-0.967741935483871,-1.75,-1.0
73,-0.838709677419355,-1.75,-1.0
74,-0.7096774193548387,-1.75,-1.0
75,-0.5806451612903225,-1.75,-1.0
76,-0.4516129032258065,-1.75,-1.0
77,-0.3225806451612905,-1.75,-1.0
78,-0.19354838709677424,-1.75,-1.0
79,-0.06451612903225801,-1.75,-1.0
80,0.06451612903225801,-1.75,-1.0
81,0.19354838709677402,-1.75,-1.0
82,0.32258064516129004,-1.75,-1.0
83,0.4516129032258065,-1.75,-1.0
84,0.5806451612903225,-1.75,-1.0
85,0.7096774193548385,-1.75,-1.0
86,0.838709677419355,-1.75,-1.0
87,0.967741935483871,-1.75,-1.0
88,1.096774193548387,-1.75,-1.0
89,1.225806451612903,-1.75,-1.0
90,1.354838709677419,-1.75,-1.0
91,1.4838709677419355,-1.75,-1.0
92,1.6129032258064515,-1.75,-1.0
93,1.7419354838709675,-1.75,-1.0
94,1.870967741935484,-1.75,-1.0
95,2.0,-1.75,-1.0
96,-2.0,-1.625,-1.0
97,-1.870967741935484,-1.625,-1.0
98,-1.7419354838709677,-1.625,-1.0
99,-1.6129032258064515,-1.625,-1.0
100,-1.4838709677419355,-1.625,-1.0
101,-1.3548387096774195,-1.625,-1.0
102,-1.2258064516129032,-1.625,-1.0
103,-1.096774193548387,-1.625,-1.0
104,-0.967741935483871,-1.625,-1.0
105,-0.838709677419355,-1.625,-1.0
106,-0.7096774193548387,-1.625,-1.0
107,-0.5806451612903225,-1.625,-1.0
108,-0.4516129032258065,-1.625,-1.0
109,-0.3225806451612905,-1.625,-1.0
110,-0.19354838709677424,-1.625,-1.0
111,-0.06451612903225801,-1.625,-1.0
112,0.06451612903225801,-1.625,-1.0
113,0.19354838709677402,-1.625,-1.0
114,0.32258064516129004,-1.625,-1.0
115,0.4516129032258065,-1.625,-1.0
116,0.5806451612903225,-1.625,-1.0
117,0.7096774193548385,-1.625,-1.0
118,0.838709677419355,-1.625,-1.0
119,0.967741935483871,-1.625,-1.0
120,1.096774193548387,-1.625,-1.0
121,1.225806451612903,-1.625,-1.0
122,1.354838709677419,-1.625,-1.0
123,1.4838709677419355,-1.625,-1.0
124,1.6129032258064515,-1.625,-1.0
125,1.7419354838709675,-1.625,-1.0
126,1.870967741935484,-1.625,-1.0
127,2.0,-1.625,-1.0
128,-2.0,-1.5,-1.0
129,-1.870967741935484,-1.5,-1.0
130,-1.7419354838709677,-1.5,-1.0
131,-1.6129032258064515,-1.5,-1.0
132,-1.4838709677419355,-1.5,-1.0
133,-1.3548387096774195,-1.5,-1.0
134,-1.2258064516129032,-1.5,-1.0
135,-1.096774193548387,-1.5,-1.0
136,-0.967741935483871,-1.5,-1.0
137,-0.838709677419355,-1.5,-1.0
138,-0.7096774193548387,-1.5,-1.0
139,-0.5806451612903225,-1.5,-1.0
140,-0.4516129032258065,-1.5,-1.0
141,-0.3225806451612905,-1.5,-1.0
142,-0.19354838709677424,-1.5,-1.0
143,-0.06451612903225801,-1.5,-1.0
144,0.06451612903225801,-1.5,-1.0
145,0.19354838709677402,-1.5,-1.0
146,0.32258064516129004,-1.5,-1.0
147,0.4516129032258065,-1.5,-1.0
148,0.5806451612903225,-1.5,-1.0
149,0.7096774193548385,-1.5,-1.0
150,0.838709677419355,-1.5,-1.0
151,0.967741935483871,-1.5,-1.0
152,1.096774193548387,-1.5,-1.0
153,1.225806451612903,-1.5,-1.0
154,1.354838709677419,-1.5,-1.0
155,1.4838709677419355,-1.5,-1.0
156,1.6129032258064515,-1.5,-1.0
157,1.7419354838709675,-1.5,-1.0
158,1.870967741935484,-1.5,-1.0
159,2.0,-1.5,-1.0
160,-2.0,-1.375,-1.0
161,-1.870967741935484,-1.375,-1.0
162,-1.7419354838709677,-1.375,-1.0
163,-1.6129032258064515,-1.375,-1.0
164,-1.4838709677419355,-1.375,-1.0
165,-1.3548387096774195,-1.375,-1.0
166,-1.2258064516129032,-1.375,-1.0
167,-1.096774193548387,-1.375,-1.0
168,-0.967741935483871,-1.375,-1.0
169,-0.838709677419355,-1.375,-1.0
170,-0.7096774193548387,-1.375,-1.0
171,-0.5806451612903225,-1.375,-1.0
172,-0.4516129032258065,-1.375,-1.0
173,-0.3225806451612905,-1.375,-1.0
174,-0.19354838709677424,-1.375,-1.0
175,-0.06451612903225801,-1.375,-1.0
176,0.06451612903225801,-1.375,-1.0
177,0.19354838709677402,-1.375,-1.0
178,0.32258064516129004,-1.375,-1.0
179,0.4516129032258065,-1.375,-1.0
180,0.5806451612903225,-1.375,-1.0
181,0.7096774193548385,-1.375,-1.0
182,0.838709677419355,-1.375,-1.0
183,0.967741935483871,-1.375,-1.0
184,1.096774193548387,-1.375,-1.0
185,1.225806451612903,-1.375,-1.0
186,1.354838709677419,-1.375,-1.0
187,1.4838709677419355,-1.375,-1.0
188,1.6129032258064515,-1.375,-1.0
189,1.7419354838709675,-1.375,-1.0
190,1.870967741935484,-1.375,-1.0
191,2.0,-1.375,-1.0
192,-2.0,-1.25,-1.0
193,-1.870967741935484,-1.25,-1.0
194,-1.7419354838709677,-1.25,-1.0
195,-1.6129032258064515,-1.25,-1.0
196,-1.4838709677419355,-1.25,-1.0
197,-1.3548387096774195,-1.25,-1.0
198,-1.2258064516129032,-1.25,-1.0
199,-1.096774193548387,-1.25,-1.0
200,-0.967741935483871,-1.25,-1.0
201,-0.838709677419355,-1.25,-1.0
202,-0.7096774193548387,-1.25,-1.0
203,-0.5806451612903225,-1.25,-1.0
204,-0.4516129032258065,-1.25,-1.0
205,-0.3225806451612905,-1.25,-1.0
206,-0.19354838709677424,-1.25,-1.0
207,-0.06451612903225801,-1.25,-1.0
208,0.06451612903225801,-1.25,-1.0
209,0.19354838709677402,-1.25,-1.0
210,0.32258064516129004,-1.25,-1.0
211,0.4516129032258065,-1.25,-1.0
212,0.5806451612903225,-1.25,-1.0
213,0.7096774193548385,-1.25,-1.0
214,0.838709677419355,-1.25,-1.0
215,0.967741935483871,-1.25,-1.0
216,1.096774193548387,-1.25,-1.0
217,1.225806451612903,-1.25,-1.0
218,1.354838709677419,-1.25,-1.0
219,1.4838709677419355,-1.25,-1.0
220,1.6129032258064515,-1.25,-1.0
221,1.7419354838709675,-1.25,-1.0
222,1.870967741935484,-1.25,-1.0
223,2.0,-1.25,-1.0
224,-2.0,-1.125,-1.0
225,-1.870967741935484,-1.125,-1.0
226,-1.7419354838709677,-1.125,-1.0
227,-1.6129032258064515,-1.125,-1.0
228,-1.4838709677419355,-1.125,-1.0
229,-1.3548387096774195,-1.125,-1.0
230,-1.2258064516129032,-1.125,-1.0
231,-1.096774193548387,-1.125,-1.0
232,-0.967741935483871,-1.125,-1.0
233,-0.838709677419355,-1.125,-1.0
234,-0.7096774193548387,-1.125,-1.0
235,-0.5806451612903225,-1.125,-1.0
236,-0.4516129032258065,-1.125,-1.0
237,-0.3225806451612905,-1.125,-1.0
238,-0.19354838709677424,-1.125,-1.0
239,-0.06451612903225801,-1.125,-1.0
240,0.06451612903225801,-1.125,-1.0
241,0.19354838709677402,-1.125,-1.0
242,0.32258064516129004,-1.125,-1.0
243,0.4516129032258065,-1.125,-1.0
244,0.5806451612903225,-1.125,-1.0
245,0.7096774193548385,-1.125,-1.0
246,0.838709677419355,-1.125,-1.0
247,0.967741935483871,-1.125,-1.0
248,1.096774193548387,-1.125,-1.0
249,1.225806451612903,-1.125,-1.0
250,1.354838709677419,-1.125,-1.0
251,1.4838709677419355,-1.125,-1.0
252,1.6129032258064515,-1.125,-1.0
253,1.7419354838709675,-1.125,-1.0
254,1.870967741935484,-1.125,-1.0
255,2.0,-1.125,-1.0
256,-2.0,-1.0,-1.0
257,-1.870967741935484,-1.0,-1.0
258,-1.7419354838709677,-1.0,-1.0
259,-1.6129032258064515,-1.0,-1.0
260,-1.4838709677419355,-1.0,-1.0
261,-1.3548387096774195,-1.0,-1.0
262,-1.2258064516129032,-1.0,-1.0
263,-1.096774193548387,-1.0,-1.0
264,-0.967741935483871,-1.0,-1.0
265,-0.838709677419355,-1.0,-1.0
266,-0.7096774193548387,-1.0,-1.0
267,-0.5806451612903225,-1.0,-1.0
268,-0.4516129032258065,-1.0,-1.0
269,-0.3225806451612905,-1.0,-1.0
270,-0.19354838709677424,-1.0,-1.0
271,-0.06451612903225801,-1.0,-1.0
272,0.06451612903225801,-1.0,-1.0
273,0.19354838709677402,-1.0,-1.0
274,0.32258064516129004,-1.0,-1.0
275,0.4516129032258065,-1.0,-1.0
276,0.5806451612903225,-1.0,-1.0
277,0.7096774193548385,-1.0,-1.0
278,0.838709677419355,-1.0,-1.0
279,0.967741935483871,-1.0,-1.0
280,1.096774193548387,-1.0,-1.0
281,1.225806451612903,-1.0,-1.0
282,1.354838709677419,-1.0,-1.0
283,1.4838709677419355,-1.0,-1.0
284,1.6129032258064515,-1.0,-1.0
285,1.7419354838709675,-1.0,-1.0
286,1.870967741935484,-1.0,-1.0
287,2.0,-1.0,-1.0
288,-2.0,-0.875,-1.0
289,-1.870967741935484,-0.875,-1.0
290,-1.7419354838709677,-0.875,-1.0
291,-1.6129032258064515,-0.875,-1.0
292,-1.4838709677419355,-0.875,-1.0
293,-1.3548387096774195,-0.875,-1.0
294,-1.2258064516129032,-0.875,-1.0
295,-1.096774193548387,-0.875,-1.0
296,-0.967741935483871,-0.875,-1.0
297,-0.838709677419355,-0.875,-1.0
298,-0.7096774193548387,-0.875,-1.0
299,-0.5806451612903225,-0.875,-1.0
300,-0.4516129032258065,-0.875,0.17441554
301,-0.3225806451612905,-0.875,0.36099416
302,-0.19354838709677424,-0.875,0.44374993
303,-0.06451612903225801,-0.875,0.47980484
304,0.06451612903225801,-0.875,0.47980484
305,0.19354838709677402,-0.875,0.44374993
306,0.32258064516129004,-0.875,0.36099416
307,0.4516129032258065,-0.875,0.17441554
308,0.5806451612903225,-0.875,-1.0
309,0.7096774193548385,-0.875,-1.0
310,0.838709677419355,-0.875,-1.0
311,0.967741935483871,-0.875,-1.0
312,1.096774193548387,-0.875,-1.0
313,1.225806451612903,-0.875,-1.0
314,1.354838709677419,-0.875,-1.0
315,1.4838709677419355,-0.875,-1.0
316,1.6129032258064515,-0.875,-1.0
317,1.7419354838709675,-0.875,-1.0
318,1.870967741935484,-0.875,-1.0
319,2.0,-0.875,-1.0
320,-2.0,-0.75,-1.0
321,-1.870967741935484,-0.75,-1.0
322,-1.7419354838709677,-0.75,-1.0
323,-1.6129032258064515,-0.75,-1.0
324,-1.4838709677419355,-0.75,-1.0
325,-1.3548387096774195,-0.75,-1.0
326,-1.2258064516129032,-0.75,-1.0
327,-1.096774193548387,-0.75,-1.0
328,-0.967741935483871,-0.75,-1.0
329,-0.838709677419355,-0.75,-1.0
330,-0.7096774193548387,-0.75,-1.0
331,-0.5806451612903225,-0.75,0.3167826
332,-0.4516129032258065,-0.75,0.4832657
333,-0.3225806451612905,-0.75,0.57744414
334,-0.19354838709677424,-0.75,0.6324864
335,-0.06451612903225801,-0.75,0.6582839
336,0.06451612903225801,-0.75,0.6582839
337,0.19354838709677402,-0.75,0.6324864
338,0.32258064516129004,-0.75,0.57744414
339,0.4516129032258065,-0.75,0.4832657
340,0.5806451612903225,-0.75,0.3167826
341,0.7096774193548385,-0.75,-1.0
342,0.838709677419355,-0.75,-1.0
343,0.967741935483871,-0.75,-1.0
344,1.096774193548387,-0.75,-1.0
345,1.225806451612903,-0.75,-1.0
346,1.354838709677419,-0.75,-1.0
347,1.4838709677419355,-0.75,-1.0
348,1.6129032258064515,-0.75,-1.0
349,1.7419354838709675,-0.75,-1.0
350,1.870967741935484,-0.75,-1.0
351,2.0,-0.75,-1.0
352,-2.0,-0.625,-1.0
353,-1.870967741935484,-0.625,-1.0
354,-1.7419354838709677,-0.625,-1.0
355,-1.6129032258064515,-0.625,-1.0
356,-1.4838709677419355,-0.625,-1.0
357,-1.3548387096774195,-0.625,-1.0
358,-1.2258064516129032,-0.625,-1.0
359,-1.096774193548387,-0.625,-1.0
360,-0.967741935483871,-0.625,-1.0
361,-0.838709677419355,-0.625,-1.0
362,-0.7096774193548387,-0.625,0.325166
363,-0.5806451612903225,-0.625,0.52175295
364,-0.4516129032258065,-0.625,0.6367266
365,-0.3225806451612905,-0.625,0.7108563
366,-0.19354838709677424,-0.625,0.75624996
367,-0.06451612903225801,-0.625,0.77795416
368,0.06451612903225801,-0.625,0.77795416
369,0.19354838709677402,-0.625,0.75624996
370,0.32258064516129004,-0.625,0.7108563
371,0.4516129032258065,-0.625,0.6367266
372,0.5806451612903225,-0.625,0.52175295
373,0.7096774193548385,-0.625,0.325166
374,0.838709677419355,-0.625,-1.0
375,0.967741935483871,-0.625,-1.0
376,1.096774193548387,-0.625,-1.0
377,1.225806451612903,-0.625,-1.0
378,1.354838709677419,-0.625,-1.0
379,1.4838709677419355,-0.625,-1.0
380,1.6129032258064515,-0.625,-1.0
381,1.7419354838709675,-0.625,-1.0
382,1.870967741935484,-0.625,-1.0
383,2.0,-0.625,-1.0
384,-2.0,-0.5,-1.0
385,-1.870967741935484,-0.5,-1.0
386,-1.7419354838709677,-0.5,-1.0
387,-1.6129032258064515,-0.5,-1.0
388,-1.4838709677419355,-0.5,-1.0
389,-1.3548387096774195,-0.5,-1.0
390,-1.2258064516129032,-0.5,-1.0
391,-1.096774193548387,-0.5,-1.0
392,-0.967741935483871,-0.5,-1.0
393,-0.838709677419355,-0.5,0.215792
394,-0.7096774193548387,-0.5,0.4963447
395,-0.5806451612903225,-0.5,0.642535
396,-0.4516129032258065,-0.5,0.7389491
397,-0.3225806451612905,-0.5,0.803705
398,-0.19354838709677424,-0.5,0.8441203
399,-0.06451612903225801,-0.5,0.86361897
400,0.06451612903225801,-0.5,0.86361897
401,0.19354838709677402,-0.5,0.8441203
402,0.32258064516129004,-0.5,0.803705
403,0.4516129032258065,-0.5,0.7389491
404,0.5806451612903225,-0.5,0.642535
405,0.7096774193548385,-0.5,0.4963447
406,0.838709677419355,-0.5,0.215792
407,0.967741935483871,-0.5,-1.0
408,1.096774193548387,-0.5,-1.0
409,1.225806451612903,-0.5,-1.0
410,1.354838709677419,-0.5,-1.0
411,1.4838709677419355,-0.5,-1.0
412,1.6129032258064515,-0.5,-1.0
413,1.7419354838709675,-0.5,-1.0
414,1.870967741935484,-0.5,-1.0
415,2.0,-0.5,-1.0
416,-2.0,-0.375,-1.0
417,-1.870967741935484,-0.375,-1.0
418,-1.7419354838709677,-0.375,-1.0
419,-1.6129032258064515,-0.375,-1.0
420,-1.4838709677419355,-0.375,-1.0
421,-1.3548387096774195,-0.375,-1.0
422,-1.2258064516129032,-0.375,-1.0
423,-1.096774193548387,-0.375,-1.0
424,-0.967741935483871,-0.375,-1.0
425,-0.838709677419355,-0.375,0.39489388
426,-0.7096774193548387,-0.375,0.5964336
427,-0.5806451612903225,-0.375,0.7226522
428,-0.4516129032258065,-0.375,0.8095806
429,-0.3225806451612905,-0.375,0.8690896
430,-0.19354838709677424,-0.375,0.90659475
431,-0.06451612903225801,-0.375,0.9247771
432,0.06451612903225801,-0.375,0.9247771
433,0.19354838709677402,-0.375,0.90659475
434,0.32258064516129004,-0.375,0.8690896
435,0.4516129032258065,-0.375,0.8095806
436,0.5806451612903225,-0.375,0.7226522
437,0.7096774193548385,-0.375,0.5964336
438,0.838709677419355,-0.375,0.39489388
439,0.967741935483871,-0.375,-1.0
440,1.096774193548387,-0.375,-1.0
441,1.225806451612903,-0.375,-1.0
442,1.354838709677419,-0.375,-1.0
443,1.4838709677419355,-0.375,-1.0
444,1.6129032258064515,-0.375,-1.0
445,1.7419354838709675,-0.375,-1.0
446,1.870967741935484,-0.375,-1.0
447,2.0,-0.375,-1.0
448,-2.0,-0.25,-1.0
449,-1.870967741935484,-0.25,-1.0
450,-1.7419354838709677,-0.25,-1.0
451,-1.6129032258064515,-0.25,-1.0
452,-1.4838709677419355,-0.25,-1.0
453,-1.3548387096774195,-0.25,-1.0
454,-1.2258064516129032,-0.25,-1.0
455,-1.096774193548387,-0.25,-1.0
456,-0.967741935483871,-0.25,0.031234737
457,-0.838709677419355,-0.25,0.4838038
458,-0.7096774193548387,-0.25,0.6586789
459,-0.5806451612903225,-0.25,0.77482337
460,-0.4516129032258065,-0.25,0.85647285
461,-0.3225806451612905,-0.25,0.9129303
462,-0.19354838709677424,-0.25,0.9487039
463,-0.06451612903225801,-0.25,0.966094
464,0.06451612903225801,-0.25,0.966094
465,0.19354838709677402,-0.25,0.9487039
466,0.32258064516129004,-0.25,0.9129303
467,0.4516129032258065,-0.25,0.85647285
468,0.5806451612903225,-0.25,0.77482337
469,0.7096774193548385,-0.25,0.6586789
470,0.838709677419355,-0.25,0.4838038
471,0.967741935483871,-0.25,0.031234737
472,1.096774193548387,-0.25,-1.0
473,1.225806451612903,-0.25,-1.0
474,1.354838709677419,-0.25,-1.0
475,1.4838709677419355,-0.25,-1.0
476,1.6129032258064515,-0.25,-1.0
477,1.7419354838709675,-0.25,-1.0
478,1.870967741935484,-0.25,-1.0
479,2.0,-0.25,-1.0
480,-2.0,-0.125,-1.0
481,-1.870967741935484,-0.125,-1.0
482,-1.7419354838709677,-0.125,-1.0
483,-1.6129032258064515,-0.125,-1.0
484,-1.4838709677419355,-0.125,-1.0
485,-1.3548387096774195,-0.125,-1.0
486,-1.2258064516129032,-0.125,-1.0
487,-1.096774193548387,-0.125,-1.0
488,-0.967741935483871,-0.125,0.21874782
489,-0.838709677419355,-0.125,0.5300388
490,-0.7096774193548387,-0.125,0.6933491
491,-0.5806451612903225,-0.125,0.8045037
492,-0.4516129032258065,-0.125,0.88341427
493,-0.3225806451612905,-0.125,0.938252
494,-0.19354838709677424,-0.125,0.97309506
495,-0.06451612903225801,-0.125,0.99005693
496,0.06451612903225801,-0.125,0.99005693
497,0.19354838709677402,-0.125,0.97309506
498,0.32258064516129004,-0.125,0.938252
499,0.4516129032258065,-0.125,0.88341427
500,0.5806451612903225,-0.125,0.8045037
501,0.7096774193548385,-0.125,0.6933491
502,0.838709677419355,-0.125,0.5300388
503,0.967741935483871,-0.125,0.21874782
504,1.096774193548387,-0.125,-1.0
505,1.225806451612903,-0.125,-1.0
506,1.354838709677419,-0.125,-1.0
507,1.4838709677419355,-0.125,-1.0
508,1.6129032258064515,-0.125,-1.0
509,1.7419354838709675,-0.125,-1.0
510,1.870967741935484,-0.125,-1.0
511,2.0,-0.125,-1.0
512,-2.0,0.0,-1.0
513,-1.870967741935484,0.0,-1.0
514,-1.7419354838709677,0.0,-1.0
515,-1.6129032258064515,0.0,-1.0
516,-1.4838709677419355,0.0,-1.0
517,-1.3548387096774195,0.0,-1.0
518,-1.2258064516129032,0.0,-1.0
519,-1.096774193548387,0.0,-1.0
520,-0.967741935483871,0.0,0.25194365
521,-0.838709677419355,0.0,0.54457885
522,-0.7096774193548387,0.0,0.7045268
523,-0.5806451612903225,0.0,0.8141568
524,-0.4516129032258065,0.0,0.892214
525,-0.3225806451612905,0.0,0.94654197
526,-0.19354838709677424,0.0,0.9810907
527,-0.06451612903225801,0.0,0.9979167
528,0.06451612903225801,0.0,0.9979167
529,0.19354838709677402,0.0,0.9810907
530,0.32258064516129004,0.0,0.94654197
531,0.4516129032258065,0.0,0.892214
532,0.5806451612903225,0.0,0.8141568
533,0.7096774193548385,0.0,0.7045268
534,0.838709677419355,0.0,0.54457885
535,0.967741935483871,0.0,0.25194365
536,1.096774193548387,0.0,-1.0
537,1.225806451612903,0.0,-1.0
538,1.354838709677419,0.0,-1.0
539,1.4838709677419355,0.0,-1.0
540,1.6129032258064515,0.0,-1.0
541,1.7419354838709675,0.0,-1.0
542,1.870967741935484,0.0,-1.0
543,2.0,0.0,-1.0
544,-2.0,0.125,-1.0
545,-1.870967741935484,0.125,-1.0
546,-1.7419354838709677,0.125,-1.0
547,-1.6129032258064515,0.125,-1.0
548,-1.4838709677419355,0.125,-1.0
549,-1.3548387096774195,0.125,-1.0
550,-1.2258064516129032,0.125,-1.0
551,-1.096774193548387,0.125,-1.0
552,-0.967741935483871,0.125,0.21874782
553,-0.838709677419355,0.125,0.5300388
554,-0.7096774193548387,0.125,0.6933491
555,-0.5806451612903225,0.125,0.8045037
556,-0.4516129032258065,0.125,0.88341427
557,-0.3225806451612905,0.125,0.938252
558,-0.19354838709677424,0.125,0.97309506
559,-0.06451612903225801,0.125,0.99005693
560,0.06451612903225801,0.125,0.99005693
561,0.19354838709677402,0.125,0.97309506
562,0.32258064516129004,0.125,0.938252
563,0.4516129032258065,0.125,0.88341427
564,0.5806451612903225,0.125,0.8045037
565,0.7096774193548385,0.125,0.6933491
566,0.838709677419355,0.125,0.5300388
567,0.967741935483871,0.125,0.21874782
568,1.096774193548387,0.125,-1.0
569,1.225806451612903,0.125,-1.0
570,1.354838709677419,0.125,-1.0
571,1.4838709677419355,0.125,-1.0
572,1.6129032258064515,0.125,-1.0
573,1.7419354838709675,0.125,-1.0
574,1.870967741935484,0.125,-1.0
575,2.0,0.125,-1.0
576,-2.0,0.25,-1.0
577,-1.870967741935484,0.25,-1.0
578,-1.7419354838709677,0.25,-1.0
579,-1.6129032258064515,0.25,-1.0
580,-1.4838709677419355,0.25,-1.0
581,-1.3548387096774195,0.25,-1.0
582,-1.2258064516129032,0.25,-1.0
583,-1.096774193548387,0.25,-1.0
584,-0.967741935483871,0.25,0.031234737
585,-0.838709677419355,0.25,0.4838038
586,-0.7096774193548387,0.25,0.6586789
587,-0.5806451612903225,0.25,0.77482337
588,-0.4516129032258065,0.25,0.85647285
589,-0.3225806451612905,0.25,0.9129303
590,-0.19354838709677424,0.25,0.9487039
591,-0.06451612903225801,0.25,0.966094
592,0.06451612903225801,0.25,0.966094
593,0.19354838709677402,0.25,0.9487039
594,0.32258064516129004,0.25,0.9129303
595,0.4516129032258065,0.25,0.85647285
596,0.5806451612903225,0.25,0.77482337
597,0.7096774193548385,0.25,0.6586789
598,0.838709677419355,0.25,0.4838038
599,0.967741935483871,0.25,0.031234737
600,1.096774193548387,0.25,-1.0
601,1.225806451612903,0.25,-1.0
602,1.354838709677419,0.25,-1.0
603,1.4838709677419355,0.25,-1.0
604,1.6129032258064515,0.25,-1.0
605,1.7419354838709675,0.25,-1.0
606,1.870967741935484,0.25,-1.0
607,2.0,0.25,-1.0
608,-2.0,0.375,-1.0
609,-1.870967741935484,0.375,-1.0
610,-1.7419354838709677,0.375,-1.0
611,-1.6129032258064515,0.375,-1.0
612,-1.4838709677419355,0.375,-1.0
613,-1.3548387096774195,0.375,-1.0
614,-1.2258064516129032,0.375,-1.0
615,-1.096774193548387,0.375,-1.0
616,-0.967741935483871,0.375,-1.0
617,-0.838709677419355,0.375,0.39489388
618,-0.7096774193548387,0.375,0.5964336
619,-0.5806451612903225,0.375,0.7226522
620,-0.4516129032258065,0.375,0.8095806
621,-0.3225806451612905,0.375,0.8690896
622,-0.19354838709677424,0.375,0.90659475
623,-0.06451612903225801,0.375,0.9247771
624,0.06451612903225801,0.375,0.9247771
625,0.19354838709677402,0.375,0.90659475
626,0.32258064516129004,0.375,0.8690896
627,0.4516129032258065,0.375,0.8095806
628,0.5806451612903225,0.375,0.7226522
629,0.7096774193548385,0.375,0.5964336
630,0.838709677419355,0.375,0.39489388
631,0.967741935483871,0.375,-1.0
632,1.096774193548387,0.375,-1.0
633,1.225806451612903,0.375,-1.0
634,1.354838709677419,0.375,-1.0
635,1.4838709677419355,0.375,-1.0
636,1.6129032258064515,0.375,-1.0
637,1.7419354838709675,0.375,-1.0
638,1.870967741935484,0.375,-1.0
639,2.0,0.375,-1.0
640,-2.0,0.5,-1.0
641,-1.870967741935484,0.5,-1.0
642,-1.7419354838709677,0.5,-1.0
643,-1.6129032258064515,0.5,-1.0
644,-1.4838709677419355,0.5,-1.0
645,-1.3548387096774195,0.5,-1.0
646,-1.2258064516129032,0.5,-1.0
647,-1.096774193548387,0.5,-1.0
648,-0.967741935483871,0.5,-1.0
649,-0.838709677419355,0.5,0.215792
650,-0.7096774193548387,0.5,0.4963447
651,-0.5806451612903225,0.5,0.642535
652,-0.4516129032258065,0.5,0.7389491
653,-0.3225806451612905,0.5,0.803705
654,-0.19354838709677424,0.5,0.8441203
655,-0.06451612903225801,0.5,0.86361897
656,0.06451612903225801,0.5,0.86361897
657,0.19354838709677402,0.5,0.8441203
658,0.32258064516129004,0.5,0.803705
659,0.4516129032258065,0.5,0.7389491
660,0.5806451612903225,0.5,0.642535
661,0.7096774193548385,0.5,0.4963447
662,0.838709677419355,0.5,0.215792
663,0.967741935483871,0.5,-1.0
664,1.096774193548387,0.5,-1.0
665,1.225806451612903,0.5,-1.0
666,1.354838709677419,0.5,-1.0
667,1.4838709677419355,0.5,-1.0
668,1.6129032258064515,0.5,-1.0
669,1.7419354838709675,0.5,-1.0
670,1.870967741935484,0.5,-1.0
671,2.0,0.5,-1.0
672,-2.0,0.625,-1.0
673,-1.870967741935484,0.625,-1.0
674,-1.7419354838709677,0.625,-1.0
675,-1.6129032258064515,0.625,-1.0
676,-1.4838709677419355,0.625,-1.0
677,-1.3548387096774195,0.625,-1.0
678,-1.2258064516129032,0.625,-1.0
679,-1.096774193548387,0.625,-1.0
680,-0.967741935483871,0.625,-1.0
681,-0.838709677419355,0.625,-1.0
682,-0.7096774193548387,0.625,0.325166
683,-0.5806451612903225,0.625,0.52175295
684,-0.4516129032258065,0.625,0.6367266
685,-0.3225806451612905,0.625,0.7108563
686,-0.19354838709677424,0.625,0.75624996
687,-0.06451612903225801,0.625,0.77795416
688,0.06451612903225801,0.625,0.77795416
689,0.19354838709677402,0.625,0.75624996
690,0.32258064516129004,0.625,0.7108563
691,0.4516129032258065,0.625,0.6367266
692,0.5806451612903225,0.625,0.52175295
693,0.7096774193548385,0.625,0.325166
694,0.838709677419355,0.625,-1.0
695,0.967741935483871,0.625,-1.0
696,1.096774193548387,0.625,-1.0
697,1.225806451612903,0.625,-1.0
698,1.354838709677419,0.625,-1.0
699,1.4838709677419355,0.625,-1.0
700,1.6129032258064515,0.625,-1.0
701,1.7419354838709675,0.625,-1.0
702,1.870967741935484,0.625,-1.0
703,2.0,0.625,-1.0
704,-2.0,0.75,-1.0
705,-1.870967741935484,0.75,-1.0
706,-1.7419354838709677,0.75,-1.0
707,-1.6129032258064515,0.75,-1.0
708,-1.4838709677419355,0.75,-1.0
709,-1.3548387096774195,0.75,-1.0
710,-1.2258064516129032,0.75,-1.0
711,-1.096774193548387,0.75,-1.0
712,-0.967741935483871,0.75,-1.0
713,-0.838709677419355,0.75,-1.0
714,-0.7096774193548387,0.75,-1.0
715,-0.5806451612903225,0.75,0.3167826
716,-0.4516129032258065,0.75,0.4832657
717,-0.3225806451612905,0.75,0.57744414
718,-0.19354838709677424,0.75,0.6324864
719,-0.06451612903225801,0.75,0.6582839
720,0.06451612903225801,0.75,0.6582839
721,0.19354838709677402,0.75,0.6324864
722,0.32258064516129004,0.75,0.57744414
723,0.4516129032258065,0.75,0.4832657
724,0.5806451612903225,0.75,0.3167826
725,0.7096774193548385,0.75,-1.0
726,0.838709677419355,0.75,-1.0
727,0.967741935483871,0.75,-1.0
728,1.096774193548387,0.75,-1.0
729,1.225806451612903,0.75,-1.0
730,1.354838709677419,0.75,-1.0
731,1.4838709677419355,0.75,-1.0
732,1.6129032258064515,0.75,-1.0
733,1.7419354838709675,0.75,-1.0
734,1.870967741935484,0.75,-1.0
735,2.0,0.75,-1.0
736,-2.0,0.875,-1.0
737,-1.870967741935484,0.875,-1.0
738,-1.7419354838709677,0.875,-1.0
739,-1.6129032258064515,0.875,-1.0
740,-1.4838709677419355,0.875,-1.0
741,-1.3548387096774195,0.875,-1.0
742,-1.2258064516129032,0.875,-1.0
743,-1.096774193548387,0.875,-1.0
744,-0.967741935483871,0.875,-1.0
745,-0.838709677419355,0.875,-1.0
746,-0.7096774193548387,0.875,-1.0
747,-0.5806451612903225,0.875,-1.0
748,-0.4516129032258065,0.875,0.17441554
749,-0.3225806451612905,0.875,0.36099416
750,-0.19354838709677424,0.875,0.44374993
751,-0.06451612903225801,0.875,0.47980484
752,0.06451612903225801,0.875,0.47980484
753,0.19354838709677402,0.875,0.44374993
754,0.32258064516129004,0.875,0.36099416
755,0.4516129032258065,0.875,0.17441554
756,0.5806451612903225,0.875,-1.0
757,0.7096774193548385,0.875,-1.0
758,0.838709677419355,0.875,-1.0
759,0.967741935483871,0.875,-1.0
760,1.096774193548387,0.875,-1.0
761,1.225806451612903,0.875,-1.0
762,1.354838709677419,0.875,-1.0
763,1.4838709677419355,0.875,-1.0
764,1.6129032258064515,0.875,-1.0
765,1.7419354838709675,0.875,-1.0
766,1.870967741935484,0.875,-1.0
767,2.0,0.875,-1.0
768,-2.0,1.0,-1.0
769,-1.870967741935484,1.0,-1.0
770,-1.7419354838709677,1.0,-1.0
771,-1.6129032258064515,1.0,-1.0
772,-1.4838709677419355,1.0,-1.0
773,-1.3548387096774195,1.0,-1.0
774,-1.2258064516129032,1.0,-1.0
775,-1.096774193548387,1.0,-1.0
776,-0.967741935483871,1.0,-1.0
777,-0.838709677419355,1.0,-1.0
778,-0.7096774193548387,1.0,-1.0
779,-0.5806451612903225,1.0,-1.0
780,-0.4516129032258065,1.0,-1.0
781,-0.3225806451612905,1.0,-1.0
782,-0.19354838709677424,1.0,-1.0
783,-0.06451612903225801,1.0,-1.0
784,0.06451612903225801,1.0,-1.0
785,0.19354838709677402,1.0,-1.0
786,0.32258064516129004,1.0,-1.0
787,0.4516129032258065,1.0,-1.0
788,0.5806451612903225,1.0,-1.0
789,0.7096774193548385,1.0,-1.0
790,0.838709677419355,1.0,-1.0
791,0.967741935483871,1.0,-1.0
792,1.096774193548387,1.0,-1.0
793,1.225806451612903,1.0,-1.0
794,1.354838709677419,1.0,-1.0
795,1.4838709677419355,1.0,-1.0
796,1.6129032258064515,1.0,-1.0
797,1.7419354838709675,1.0,-1.0
798,1.870967741935484,1.0,-1.0
799,2.0,1.0,-1.0
800,-2.0,1.125,-1.0
801,-1.870967741935484,1.125,-1.0
802,-1.7419354838709677,1.125,-1.0
803,-1.6129032258064515,1.125,-1.0
804,-1.4838709677419355,1.125,-1.0
805,-1.3548387096774195,1.125,-1.0
806,-1.2258064516129032,1.125,-1.0
807,-1.096774193548387,1.125,-1.0
808,-0.967741935483871,1.125,-1.0
809,-0.838709677419355,1.125,-1.0
810,-0.7096774193548387,1.125,-1.0
811,-0.5806451612903225,1.125,-1.0
812,-0.4516129032258065,1.125,-1.0
813,-0.3225806451612905,1.125,-1.0
814,-0.19354838709677424,1.125,-1.0
815,-0.06451612903225801,1.125,-1.0
816,0.06451612903225801,1.125,-1.0
817,0.19354838709677402,1.125,-1.0
818,0.32258064516129004,1.125,-1.0
819,0.4516129032258065,1.125,-1.0
820,0.5806451612903225,1.125,-1.0
821,0.7096774193548385,1.125,-1.0
822,0.838709677419355,1.125,-1.0
823,0.967741935483871,1.125,-1.0
824,1.096774193548387,1.125,-1.0
825,1.225806451612903,1.125,-1.0
826,1.354838709677419,1.125,-1.0
827,1.4838709677419355,1.125,-1.0
828,1.6129032258064515,1.125,-1.0
829,1.7419354838709675,1.125,-1.0
830,1.870967741935484,1.125,-1.0
831,2.0,1.125,-1.0
832,-2.0,1.25,-1.0
833,-1.870967741935484,1.25,-1.0
834,-1.7419354838709677,1.25,-1.0
835,-1.6129032258064515,1.25,-1.0
836,-1.4838709677419355,1.25,-1.0
837,-1.3548387096774195,1.25,-1.0
838,-1.2258064516129032,1.25,-1.0
839,-1.096774193548387,1.25,-1.0
840,-0.967741935483871,1.25,-1.0
841,-0.838709677419355,1.25,-1.0
842,-0.7096774193548387,1.25,-1.0
843,-0.5806451612903225,1.25,-1.0
844,-0.4516129032258065,1.25,-1.0
845,-0.3225806451612905,1.25,-1.0
846,-0.19354838709677424,1.25,-1.0
847,-0.06451612903225801,1.25,-1.0
848,0.06451612903225801,1.25,-1.0
849,0.19354838709677402,1.25,-1.0
850,0.32258064516129004,1.25,-1.0
851,0.4516129032258065,1.25,-1.0
852,0.5806451612903225,1.25,-1.0
853,0.7096774193548385,1.25,-1.0
854,0.838709677419355,1.25,-1.0
855,0.967741935483871,1.25,-1.0
856,1.096774193548387,1.25,-1.0
857,1.225806451612903,1.25,-1.0
858,1.354838709677419,1.25,-1.0
859,1.4838709677419355,1.25,-1.0
860,1.6129032258064515,1.25,-1.0
861,1.7419354838709675,1.25,-1.0
862,1.870967741935484,1.25,-1.0
863,2.0,1.25,-1.0
864,-2.0,1.375,-1.0
865,-1.870967741935484,1.375,-1.0
866,-1.7419354838709677,1.375,-1.0
867,-1.6129032258064515,1.375,-1.0
868,-1.4838709677419355,1.375,-1.0
869,-1.3548387096774195,1.375,-1.0
870,-1.2258064516129032,1.375,-1.0
871,-1.096774193548387,1.375,-1.0
872,-0.967741935483871,1.375,-1.0
873,-0.838709677419355,1.375,-1.0
874,-0.7096774193548387,1.375,-1.0
875,-0.5806451612903225,1.375,-1.0
876,-0.4516129032258065,1.375,-1.0
877,-0.3225806451612905,1.375,-1.0
878,-0.19354838709677424,1.375,-1.0
879,-0.06451612903225801,1.375,-1.0
880,0.06451612903225801,1.375,-1.0
881,0.19354838709677402,1.375,-1.0
882,0.32258064516129004,1.375,-1.0
883,0.4516129032258065,1.375,-1.0
884,0.5806451612903225,1.375,-1.0
885,0.7096774193548385,1.375,-1.0
886,0.838709677419355,1.375,-1.0
887,0.967741935483871,1.375,-1.0
888,1.096774193548387,1.375,-1.0
889,1.225806451612903,1.375,-1.0
890,1.354838709677419,1.375,-1.0
891,1.4838709677419355,1.375,-1.0
892,1.6129032258064515,1.375,-1.0
893,1.7419354838709675,1.375,-1.0
894,1.870967741935484,1.375,-1.0
895,2.0,1.375,-1.0
896,-2.0,1.5,-1.0
897,-1.870967741935484,1.5,-1.0
898,-1.7419354838709677,1.5,-1.0
899,-1.6129032258064515,1.5,-1.0
900,-1.4838709677419355,1.5,-1.0
901,-1.3548387096774195,1.5,-1.0
902,-1.2258064516129032,1.5,-1.0
903,-1.096774193548387,1.5,-1.0
904,-0.967741935483871,1.5,-1.0
905,-0.838709677419355,1.5,-1.0
906,-0.7096774193548387,1.5,-1.0
907,-0.5806451612903225,1.5,-1.0
908,-0.4516129032258065,1.5,-1.0
909,-0.3225806451612905,1.5,-1.0
910,-0.19354838709677424,1.5,-1.0
911,-0.06451612903225801,1.5,-1.0
912,0.06451612903225801,1.5,-1.0
913,0.19354838709677402,1.5,-1.0
914,0.32258064516129004,1.5,-1.0
915,0.4516129032258065,1.5,-1.0
916,0.5806451612903225,1.5,-1.0
917,0.7096774193548385,1.5,-1.0
918,0.838709677419355,1.5,-1.0
919,0.967741935483871,1.5,-1.0
920,1.096774193548387,1.5,-1.0
921,1.225806451612903,1.5,-1.0
922,1.354838709677419,1.5,-1.0
923,1.4838709677419355,1.5,-1.0
924,1.6129032258064515,1.5,-1.0
925,1.7419354838709675,1.5,-1.0
926,1.870967741935484,1.5,-1.0
927,2.0,1.5,-1.0
928,-2.0,1.625,-1.0
929,-1.870967741935484,1.625,-1.0
930,-1.7419354838709677,1.625,-1.0
931,-1.6129032258064515,1.625,-1.0
932,-1.4838709677419355,1.625,-1.0
933,-1.3548387096774195,1.625,-1.0
934,-1.2258064516129032,1.625,-1.0
935,-1.096774193548387,1.625,-1.0
936,-0.967741935483871,1.625,-1.0
937,-0.838709677419355,1.625,-1.0
938,-0.7096774193548387,1.625,-1.0
939,-0.5806451612903225,1.625,-1.0
940,-0.4516129032258065,1.625,-1.0
941,-0.3225806451612905,1.625,-1.0
942,-0.19354838709677424,1.625,-1.0
943,-0.06451612903225801,1.625,-1.0
944,0.06451612903225801,1.625,-1.0
945,0.19354838709677402,1.625,-1.0
946,0.32258064516129004,1.625,-1.0
947,0.4516129032258065,1.625,-1.0
948,0.5806451612903225,1.625,-1.0
949,0.7096774193548385,1.625,-1.0
950,0.838709677419355,1.625,-1.0
951,0.967741935483871,1.625,-1.0
952,1.096774193548387,1.625,-1.0
953,1.225806451612903,1.625,-1.0
954,1.354838709677419,1.625,-1.0
955,1.4838709677419355,1.625,-1.0
956,1.6129032258064515,1.625,-1.0
957,1.7419354838709675,1.625,-1.0
958,1.870967741935484,1.625,-1.0
959,2.0,1.625,-1.0
960,-2.0,1.75,-1.0
961,-1.870967741935484,1.75,-1.0
962,-1.7419354838709677,1.75,-1.0
963,-1.6129032258064515,1.75,-1.0
964,-1.4838709677419355,1.75,-1.0
965,-1.3548387096774195,1.75,-1.0
966,-1.2258064516129032,1.75,-1.0
967,-1.096774193548387,1.75,-1.0
968,-0.967741935483871,1.75,-1.0
969,-0.838709677419355,1.75,-1.0
970,-0.7096774193548387,1.75,-1.0
971,-0.5806451612903225,1.75,-1.0
972,-0.4516129032258065,1.75,-1.0
973,-0.3225806451612905,1.75,-1.0
974,-0.19354838709677424,1.75,-1.0
975,-0.06451612903225801,1.75,-1.0
976,0.06451612903225801,1.75,-1.0
977,0.19354838709677402,1.75,-1.0
978,0.32258064516129004,1.75,-1.0
979,0.4516129032258065,1.75,-1.0
980,0.5806451612903225,1.75,-1.0
981,0.7096774193548385,1.75,-1.0
982,0.838709677419355,1.75,-1.0
983,0.967741935483871,1.75,-1.0
984,1.096774193548387,1.75,-1.0
985,1.225806451612903,1.75,-1.0
986,1.354838709677419,1.75,-1.0
987,1.4838709677419355,1.75,-1.0
988,1.6129032258064515,1.75,-1.0
989,1.7419354838709675,1.75,-1.0
990,1.870967741935484,1.75,-1.0
991,2.0,1.75,-1.0
992,-2.0,1.875,-1.0
993,-1.870967741935484,1.875,-1.0
994,-1.7419354838709677,1.875,-1.0
995,-1.6129032258064515,1.875,-1.0
996,-1.4838709677419355,1.875,-1.0
997,-1.3548387096774195,1.875,-1.0
998,-1.2258064516129032,1.875,-1.0
999,-1.096774193548387,1.875,-1.0
1000,-0.967741935483871,1.875,-1.0
1001,-0.838709677419355,1.875,-1.0
1002,-0.7096774193548387,1.875,-1.0
1003,-0.5806451612903225,1.875,-1.0
1004,-0.4516129032258065,1.875,-1.0
1005,-0.3225806451612905,1.875,-1.0
1006,-0.19354838709677424,1.875,-1.0
1007,-0.06451612903225801,1.875,-1.0
1008,0.06451612903225801,1.875,-1.0
1009,0.19354838709677402,1.875,-1.0
1010,0.32258064516129004,1.875,-1.0
1011,0.4516129032258065,1.875,-1.0
1012,0.5806451612903225,1.875,-1.0
1013,0.7096774193548385,1.875,-1.0
1014,0.838709677419355,1.875,-1.0
1015,0.967741935483871,1.875,-1.0
1016,1.096774193548387,1.875,-1.0
1017,1.225806451612903,1.875,-1.0
1018,1.354838709677419,1.875,-1.0
1019,1.4838709677419355,1.875,-1.0
1020,1.6129032258064515,1.875,-1.0
1021,1.7419354838709675,1.875,-1.0
1022,1.870967741935484,1.875,-1.0
1023,2.0,1.875,-1.0


==> visu/tikz_csvs_two_dim/result_best_run_two_dim/sol_nn.csv <==
,X_x,X_y,value
0,-2.0,-2.0,-0.22157145
1,-1.870967741935484,-2.0,-0.20645249
2,-1.7419354838709677,-2.0,-0.18971473
3,-1.6129032258064515,-2.0,-0.1716255
4,-1.4838709677419355,-2.0,-0.152518
5,-1.3548387096774195,-2.0,-0.13276553
6,-1.2258064516129032,-2.0,-0.112752795
7,-1.096774193548387,-2.0,-0.09286758
8,-0.967741935483871,-2.0,-0.07351753
9,-0.838709677419355,-2.0,-0.055199564
10,-0.7096774193548387,-2.0,-0.03859061
11,-0.5806451612903225,-2.0,-0.024585309
12,-0.4516129032258065,-2.0,-0.014100822
13,-0.3225806451612905,-2.0,-0.0075181443
14,-0.19354838709677424,-2.0,-0.004085811
15,-0.06451612903225801,-2.0,-0.0022373516
16,0.06451612903225801,-2.0,-0.0011980478
17,0.19354838709677402,-2.0,-0.0020733513
18,0.32258064516129004,-2.0,-0.006424317
19,0.4516129032258065,-2.0,-0.014570804
20,0.5806451612903225,-2.0,-0.025877016
21,0.7096774193548385,-2.0,-0.03962472
22,0.838709677419355,-2.0,-0.05531916
23,0.967741935483871,-2.0,-0.072609246
24,1.096774193548387,-2.0,-0.09117246
25,1.225806451612903,-2.0,-0.11066589
26,1.354838709677419,-2.0,-0.13072953
27,1.4838709677419355,-2.0,-0.1510089
28,1.6129032258064515,-2.0,-0.1711818
29,1.7419354838709675,-2.0,-0.19097123
30,1.870967741935484,-2.0,-0.21015874
31,2.0,-2.0,-0.22858167
32,-2.0,-1.875,-0.21116155
33,-1.870967741935484,-1.875,-0.18584402
34,-1.7419354838709677,-1.875,-0.16151051
35,-1.6129032258064515,-1.875,-0.13820758
36,-1.4838709677419355,-1.875,-0.11601877
37,-1.3548387096774195,-1.875,-0.09496962
38,-1.2258064516129032,-1.875,-0.074948974
39,-1.096774193548387,-1.875,-0.05571184
40,-0.967741935483871,-1.875,-0.03699741
41,-0.838709677419355,-1.875,-0.018751645
42,-0.7096774193548387,-1.875,-0.0013787696
43,-0.5806451612903225,-1.875,0.014136094
44,-0.4516129032258065,-1.875,0.02643388
45,-0.3225806451612905,-1.875,0.034483533
46,-0.19354838709677424,-1.875,0.03849292
47,-0.06451612903225801,-1.875,0.04004576
48,0.06451612903225801,-1.875,0.04054055
49,0.19354838709677402,-1.875,0.039501764
50,0.32258064516129004,-1.875,0.035570174
51,0.4516129032258065,-1.875,0.028204147
52,0.5806451612903225,-1.875,0.017592363
53,0.7096774193548385,-1.875,0.0040097963
54,0.838709677419355,-1.875,-0.012349855
55,0.967741935483871,-1.875,-0.031267434
56,1.096774193548387,-1.875,-0.052398205
57,1.225806451612903,-1.875,-0.075247616
58,1.354838709677419,-1.875,-0.09920304
59,1.4838709677419355,-1.875,-0.1235776
60,1.6129032258064515,-1.875,-0.1476596
61,1.7419354838709675,-1.875,-0.1707455
62,1.870967741935484,-1.875,-0.19216585
63,2.0,-1.875,-0.21129853
64,-2.0,-1.75,-0.19604665
65,-1.870967741935484,-1.75,-0.16256854
66,-1.7419354838709677,-1.75,-0.13217461
67,-1.6129032258064515,-1.75,-0.10469196
68,-1.4838709677419355,-1.75,-0.08001235
69,-1.3548387096774195,-1.75,-0.057932973
70,-1.2258064516129032,-1.75,-0.038003948
71,-1.096774193548387,-1.75,-0.019478997
72,-0.967741935483871,-1.75,-0.001467587
73,-0.838709677419355,-1.75,0.016698807
74,-0.7096774193548387,-1.75,0.03500317
75,-0.5806451612903225,-1.75,0.05241032
76,-0.4516129032258065,-1.75,0.066984735
77,-0.3225806451612905,-1.75,0.07671654
78,-0.19354838709677424,-1.75,0.0809322
79,-0.06451612903225801,-1.75,0.08125493
80,0.06451612903225801,-1.75,0.080155805
81,0.19354838709677402,-1.75,0.07815958
82,0.32258064516129004,-1.75,0.07412961
83,0.4516129032258065,-1.75,0.0672062
84,0.5806451612903225,-1.75,0.057097316
85,0.7096774193548385,-1.75,0.043657534
86,0.838709677419355,-1.75,0.026806686
87,0.967741935483871,-1.75,0.0066419
88,1.096774193548387,-1.75,-0.016485808
89,1.225806451612903,-1.75,-0.04197056
90,1.354838709677419,-1.75,-0.06900298
91,1.4838709677419355,-1.75,-0.096637584
92,1.6129032258064515,-1.75,-0.1238575
93,1.7419354838709675,-1.75,-0.1496262
94,1.870967741935484,-1.75,-0.17292295
95,2.0,-1.75,-0.1927638
96,-2.0,-1.625,-0.17756677
97,-1.870967741935484,-1.625,-0.13775802
98,-1.7419354838709677,-1.625,-0.10261117
99,-1.6129032258064515,-1.625,-0.07170887
100,-1.4838709677419355,-1.625,-0.044765417
101,-1.3548387096774195,-1.625,-0.021428265
102,-1.2258064516129032,-1.625,-0.0010528192
103,-1.096774193548387,-1.625,0.017439362
104,-0.967741935483871,-1.625,0.035445333
105,-0.838709677419355,-1.625,0.054237068
106,-0.7096774193548387,-1.625,0.074260935
107,-0.5806451612903225,-1.625,0.09449575
108,-0.4516129032258065,-1.625,0.11232282
109,-0.3225806451612905,-1.625,0.12439698
110,-0.19354838709677424,-1.625,0.12876154
111,-0.06451612903225801,-1.625,0.12705454
112,0.06451612903225801,-1.625,0.12324147
113,0.19354838709677402,-1.625,0.119183265
114,0.32258064516129004,-1.625,0.1140303
115,0.4516129032258065,-1.625,0.106620036
116,0.5806451612903225,-1.625,0.096231885
117,0.7096774193548385,-1.625,0.082364604
118,0.838709677419355,-1.625,0.064702414
119,0.967741935483871,-1.625,0.043223258
120,1.096774193548387,-1.625,0.018260643
121,1.225806451612903,-1.625,-0.009514684
122,1.354838709677419,-1.625,-0.039158575
123,1.4838709677419355,-1.625,-0.06954211
124,1.6129032258064515,-1.625,-0.09942895
125,1.7419354838709675,-1.625,-0.1275393
126,1.870967741935484,-1.625,-0.15259314
127,2.0,-1.625,-0.17334121
128,-2.0,-1.5,-0.15710595
129,-1.870967741935484,-1.5,-0.11264069
130,-1.7419354838709677,-1.5,-0.0739025
131,-1.6129032258064515,-1.5,-0.040184516
132,-1.4838709677419355,-1.5,-0.010997675
133,-1.3548387096774195,-1.5,0.014130851
134,-1.2258064516129032,-1.5,0.03593687
135,-1.096774193548387,-1.5,0.055658724
136,-0.967741935483871,-1.5,0.07501798
137,-0.838709677419355,-1.5,0.0957807
138,-0.7096774193548387,-1.5,0.118864104
139,-0.5806451612903225,-1.5,0.14331618
140,-0.4516129032258065,-1.5,0.16578251
141,-0.3225806451612905,-1.5,0.1813014
142,-0.19354838709677424,-1.5,0.18624175
143,-0.06451612903225801,-1.5,0.18215866
144,0.06451612903225801,-1.5,0.17473452
145,0.19354838709677402,-1.5,0.16737369
146,0.32258064516129004,-1.5,0.15967175
147,0.4516129032258065,-1.5,0.150328
148,0.5806451612903225,-1.5,0.13835093
149,0.7096774193548385,-1.5,0.12298703
150,0.838709677419355,-1.5,0.10373075
151,0.967741935483871,-1.5,0.080442734
152,1.096774193548387,-1.5,0.05341016
153,1.225806451612903,-1.5,0.02332139
154,1.354838709677419,-1.5,-0.008811345
155,1.4838709677419355,-1.5,-0.0417485
156,1.6129032258064515,-1.5,-0.07411665
157,1.7419354838709675,-1.5,-0.1044782
158,1.870967741935484,-1.5,-0.13138406
159,2.0,-1.5,-0.15340331
160,-2.0,-1.375,-0.13590175
161,-1.870967741935484,-1.375,-0.08831787
162,-1.7419354838709677,-1.375,-0.047064584
163,-1.6129032258064515,-1.375,-0.01108348
164,-1.4838709677419355,-1.375,0.020368515
165,-1.3548387096774195,-1.375,0.047904737
166,-1.2258064516129032,-1.375,0.07230402
167,-1.096774193548387,-1.375,0.09482302
168,-0.967741935483871,-1.375,0.11730442
169,-0.838709677419355,-1.375,0.1418111
170,-0.7096774193548387,-1.375,0.16963334
171,-0.5806451612903225,-1.375,0.19990265
172,-0.4516129032258065,-1.375,0.22853996
173,-0.3225806451612905,-1.375,0.24885234
174,-0.19354838709677424,-1.375,0.25533807
175,-0.06451612903225801,-1.375,0.24930939
176,0.06451612903225801,-1.375,0.23799881
177,0.19354838709677402,-1.375,0.22629663
178,0.32258064516129004,-1.375,0.2144755
179,0.4516129032258065,-1.375,0.20144218
180,0.5806451612903225,-1.375,0.18619385
181,0.7096774193548385,-1.375,0.16787682
182,0.838709677419355,-1.375,0.14586318
183,0.967741935483871,-1.375,0.11990418
184,1.096774193548387,-1.375,0.09021734
185,1.225806451612903,-1.375,0.057461474
186,1.354838709677419,-1.375,0.02265789
187,1.4838709677419355,-1.375,-0.012915571
188,1.6129032258064515,-1.375,-0.047822736
189,1.7419354838709675,-1.375,-0.0805505
190,1.870967741935484,-1.375,-0.10956043
191,2.0,-1.375,-0.13332114
192,-2.0,-1.25,-0.114922166
193,-1.870967741935484,-1.25,-0.06560132
194,-1.7419354838709677,-1.25,-0.0228276
195,-1.6129032258064515,-1.25,0.014864845
196,-1.4838709677419355,-1.25,0.04853914
197,-1.3548387096774195,-1.25,0.079000555
198,-1.2258064516129032,-1.25,0.10707472
199,-1.096774193548387,-1.25,0.13395363
200,-0.967741935483871,-1.25,0.16140863
201,-0.838709677419355,-1.25,0.19155231
202,-0.7096774193548387,-1.25,0.22584394
203,-0.5806451612903225,-1.25,0.26341796
204,-0.4516129032258065,-1.25,0.29952338
205,-0.3225806451612905,-1.25,0.32586306
206,-0.19354838709677424,-1.25,0.33522338
207,-0.06451612903225801,-1.25,0.32857126
208,0.06451612903225801,-1.25,0.31404576
209,0.19354838709677402,-1.25,0.29757026
210,0.32258064516129004,-1.25,0.28031257
211,0.4516129032258065,-1.25,0.2618425
212,0.5806451612903225,-1.25,0.2415098
213,0.7096774193548385,-1.25,0.21857524
214,0.838709677419355,-1.25,0.19238947
215,0.967741935483871,-1.25,0.16263214
216,1.096774193548387,-1.25,0.12943897
217,1.225806451612903,-1.25,0.093406275
218,1.354838709677419,-1.25,0.05551268
219,1.4838709677419355,-1.25,0.017012754
220,1.6129032258064515,-1.25,-0.020667545
221,1.7419354838709675,-1.25,-0.056009863
222,1.870967741935484,-1.25,-0.08746094
223,2.0,-1.25,-0.113463104
224,-2.0,-1.125,-0.094842106
225,-1.870967741935484,-1.125,-0.044950318
226,-1.7419354838709677,-1.125,-0.0015279856
227,-1.6129032258064515,-1.125,0.03734629
228,-1.4838709677419355,-1.125,0.07311188
229,-1.3548387096774195,-1.125,0.10683125
230,-1.2258064516129032,-1.125,0.13941759
231,-1.096774193548387,-1.125,0.17196934
232,-0.967741935483871,-1.125,0.20604578
233,-0.838709677419355,-1.125,0.24355221
234,-0.7096774193548387,-1.125,0.28582716
235,-0.5806451612903225,-1.125,0.33182
236,-0.4516129032258065,-1.125,0.37613958
237,-0.3225806451612905,-1.125,0.40923303
238,-0.19354838709677424,-1.125,0.42276207
239,-0.06451612903225801,-1.125,0.4174266
240,0.06451612903225801,-1.125,0.4013121
241,0.19354838709677402,-1.125,0.38051426
242,0.32258064516129004,-1.125,0.35713267
243,0.4516129032258065,-1.125,0.33184537
244,0.5806451612903225,-1.125,0.30477172
245,0.7096774193548385,-1.125,0.27556473
246,0.838709677419355,-1.125,0.24371481
247,0.967741935483871,-1.125,0.20890068
248,1.096774193548387,-1.125,0.1711982
249,1.225806451612903,-1.125,0.13112566
250,1.354838709677419,-1.125,0.08958245
251,1.4838709677419355,-1.125,0.04774692
252,1.6129032258064515,-1.125,0.0069759917
253,1.7419354838709675,-1.125,-0.031274553
254,1.870967741935484,-1.125,-0.06550247
255,2.0,-1.125,-0.09419277
256,-2.0,-1.0,-0.07609433
257,-1.870967741935484,-1.0,-0.0265226
258,-1.7419354838709677,-1.0,0.016865388
259,-1.6129032258064515,-1.0,0.056471214
260,-1.4838709677419355,-1.0,0.09415572
261,-1.3548387096774195,-1.0,0.13129173
262,-1.2258064516129032,-1.0,0.16893646
263,-1.096774193548387,-1.0,0.20810962
264,-0.967741935483871,-1.0,0.2500758
265,-0.838709677419355,-1.0,0.29631206
266,-0.7096774193548387,-1.0,0.34771198
267,-0.5806451612903225,-1.0,0.40275007
268,-0.4516129032258065,-1.0,0.45536363
269,-0.3225806451612905,-1.0,0.49521995
270,-0.19354838709677424,-1.0,0.51375717
271,-0.06451612903225801,-1.0,0.5117229
272,0.06451612903225801,-1.0,0.49617612
273,0.19354838709677402,-1.0,0.472327
274,0.32258064516129004,-1.0,0.44295445
275,0.4516129032258065,-1.0,0.41010743
276,0.5806451612903225,-1.0,0.37505263
277,0.7096774193548385,-1.0,0.33815444
278,0.838709677419355,-1.0,0.2992537
279,0.967741935483871,-1.0,0.25815314
280,1.096774193548387,-1.0,0.21492626
281,1.225806451612903,-1.0,0.17002296
282,1.354838709677419,-1.0,0.124242835
283,1.4838709677419355,-1.0,0.078650035
284,1.6129032258064515,-1.0,0.034481972
285,1.7419354838709675,-1.0,-0.0069244513
286,1.870967741935484,-1.0,-0.044180468
287,2.0,-1.0,-0.07587081
288,-2.0,-0.875,-0.058957756
289,-1.870967741935484,-0.875,-0.010281189
290,-1.7419354838709677,-0.875,0.03262668
291,-1.6129032258064515,-0.875,0.072656155
292,-1.4838709677419355,-0.875,0.11210628
293,-1.3548387096774195,-0.875,0.15270156
294,-1.2258064516129032,-0.875,0.19568972
295,-1.096774193548387,-0.875,0.2420527
296,-0.967741935483871,-0.875,0.29272977
297,-0.838709677419355,-0.875,0.3486119
298,-0.7096774193548387,-0.875,0.40984216
299,-0.5806451612903225,-0.875,0.47408235
300,-0.4516129032258065,-0.875,0.53449
301,-0.3225806451612905,-0.875,0.5804416
302,-0.19354838709677424,-0.875,0.6041593
303,-0.06451612903225801,-0.875,0.6068802
304,0.06451612903225801,-0.875,0.5939313
305,0.19354838709677402,-0.875,0.56871885
306,0.32258064516129004,-0.875,0.53421247
307,0.4516129032258065,-0.875,0.49379885
308,0.5806451612903225,-0.875,0.45011705
309,0.7096774193548385,-0.875,0.40453067
310,0.838709677419355,-0.875,0.35747802
311,0.967741935483871,-0.875,0.3090495
312,1.096774193548387,-0.875,0.2594104
313,1.225806451612903,-0.875,0.20898119
314,1.354838709677419,-0.875,0.15846303
315,1.4838709677419355,-0.875,0.10878074
316,1.6129032258064515,-0.875,0.06101326
317,1.7419354838709675,-0.875,0.016329654
318,1.870967741935484,-0.875,-0.02404525
319,2.0,-0.875,-0.058851212
320,-2.0,-0.75,-0.04363662
321,-1.870967741935484,-0.75,0.0038880855
322,-1.7419354838709677,-0.75,0.046124537
323,-1.6129032258064515,-0.75,0.08643621
324,-1.4838709677419355,-0.75,0.1275616
325,-1.3548387096774195,-0.75,0.17158897
326,-1.2258064516129032,-0.75,0.21999425
327,-1.096774193548387,-0.75,0.27376017
328,-0.967741935483871,-0.75,0.33350927
329,-0.838709677419355,-0.75,0.39945704
330,-0.7096774193548387,-0.75,0.47075677
331,-0.5806451612903225,-0.75,0.5439321
332,-0.4516129032258065,-0.75,0.6112224
333,-0.3225806451612905,-0.75,0.6621498
334,-0.19354838709677424,-0.75,0.690604
335,-0.06451612903225801,-0.75,0.69868815
336,0.06451612903225801,-0.75,0.68967974
337,0.19354838709677402,-0.75,0.6646786
338,0.32258064516129004,-0.75,0.6263199
339,0.4516129032258065,-0.75,0.57899225
340,0.5806451612903225,-0.75,0.5266965
341,0.7096774193548385,-0.75,0.47197866
342,0.838709677419355,-0.75,0.41610116
343,0.967741935483871,-0.75,0.35963237
344,1.096774193548387,-0.75,0.30294913
345,1.225806451612903,-0.75,0.2465082
346,1.354838709677419,-0.75,0.1909321
347,1.4838709677419355,-0.75,0.13699934
348,1.6129032258064515,-0.75,0.08560127
349,1.7419354838709675,-0.75,0.037704453
350,1.870967741935484,-0.75,-0.005675887
351,2.0,-0.75,-0.043477982
352,-2.0,-0.625,-0.030314865
353,-1.870967741935484,-0.625,0.016089166
354,-1.7419354838709677,-0.625,0.057689905
355,-1.6129032258064515,-0.625,0.09829822
356,-1.4838709677419355,-0.625,0.14107047
357,-1.3548387096774195,-0.625,0.18844967
358,-1.2258064516129032,-0.625,0.24215439
359,-1.096774193548387,-0.625,0.30319718
360,-0.967741935483871,-0.625,0.37191498
361,-0.838709677419355,-0.625,0.44781595
362,-0.7096774193548387,-0.625,0.5289157
363,-0.5806451612903225,-0.625,0.61035645
364,-0.4516129032258065,-0.625,0.68335867
365,-0.3225806451612905,-0.625,0.7379544
366,-0.19354838709677424,-0.625,0.7703004
367,-0.06451612903225801,-0.625,0.7835188
368,0.06451612903225801,-0.625,0.77884966
369,0.19354838709677402,-0.625,0.7551159
370,0.32258064516129004,-0.625,0.71425015
371,0.4516129032258065,-0.625,0.6611417
372,0.5806451612903225,-0.625,0.60088134
373,0.7096774193548385,-0.625,0.5372129
374,0.838709677419355,-0.625,0.4723764
375,0.967741935483871,-0.625,0.40759224
376,1.096774193548387,-0.625,0.3435876
377,1.225806451612903,-0.625,0.28093877
378,1.354838709677419,-0.625,0.22023273
379,1.4838709677419355,-0.625,0.16210698
380,1.6129032258064515,-0.625,0.10725746
381,1.7419354838709675,-0.625,0.056418486
382,1.870967741935484,-0.625,0.010366005
383,2.0,-0.625,-0.03007731
384,-2.0,-0.5,-0.01917726
385,-1.870967741935484,-0.5,0.026366752
386,-1.7419354838709677,-0.5,0.067542665
387,-1.6129032258064515,-0.5,0.10856776
388,-1.4838709677419355,-0.5,0.15297966
389,-1.3548387096774195,-0.5,0.20355457
390,-1.2258064516129032,-0.5,0.2622407
391,-1.096774193548387,-0.5,0.33009967
392,-0.967741935483871,-0.5,0.4072106
393,-0.838709677419355,-0.5,0.4923917
394,-0.7096774193548387,-0.5,0.5824715
395,-0.5806451612903225,-0.5,0.6710981
396,-0.4516129032258065,-0.5,0.7484748
397,-0.3225806451612905,-0.5,0.80545795
398,-0.19354838709677424,-0.5,0.8407019
399,-0.06451612903225801,-0.5,0.85820365
400,0.06451612903225801,-0.5,0.85740083
401,0.19354838709677402,-0.5,0.8353093
402,0.32258064516129004,-0.5,0.79307836
403,0.4516129032258065,-0.5,0.7355844
404,0.5806451612903225,-0.5,0.6685558
405,0.7096774193548385,-0.5,0.596751
406,0.838709677419355,-0.5,0.5234211
407,0.967741935483871,-0.5,0.450561
408,1.096774193548387,-0.5,0.379377
409,1.225806451612903,-0.5,0.31066394
410,1.354838709677419,-0.5,0.2450304
411,1.4838709677419355,-0.5,0.18300572
412,1.6129032258064515,-0.5,0.12509082
413,1.7419354838709675,-0.5,0.071778014
414,1.870967741935484,-0.5,0.02358134
415,2.0,-0.5,-0.018940272
416,-2.0,-0.375,-0.010406019
417,-1.870967741935484,-0.375,0.03469308
418,-1.7419354838709677,-0.375,0.0757553
419,-1.6129032258064515,-0.375,0.11735661
420,-1.4838709677419355,-0.375,0.16337013
421,-1.3548387096774195,-0.375,0.21686281
422,-1.2258064516129032,-0.375,0.279989
423,-1.096774193548387,-0.375,0.35385862
424,-0.967741935483871,-0.375,0.4383231
425,-0.838709677419355,-0.375,0.5315548
426,-0.7096774193548387,-0.375,0.6292316
427,-0.5806451612903225,-0.375,0.72355145
428,-0.4516129032258065,-0.375,0.8038601
429,-0.3225806451612905,-0.375,0.8620987
430,-0.19354838709677424,-0.375,0.8992944
431,-0.06451612903225801,-0.375,0.91990286
432,0.06451612903225801,-0.375,0.92189527
433,0.19354838709677402,-0.375,0.90121675
434,0.32258064516129004,-0.375,0.85842466
435,0.4516129032258065,-0.375,0.7980081
436,0.5806451612903225,-0.375,0.72581834
437,0.7096774193548385,-0.375,0.64727634
438,0.838709677419355,-0.375,0.56652766
439,0.967741935483871,-0.375,0.48637727
440,1.096774193548387,-0.375,0.40860623
441,1.225806451612903,-0.375,0.3343265
442,1.354838709677419,-0.375,0.2642463
443,1.4838709677419355,-0.375,0.19883287
444,1.6129032258064515,-0.375,0.13841456
445,1.7419354838709675,-0.375,0.0832509
446,1.870967741935484,-0.375,0.03358459
447,2.0,-0.375,-0.010302724
448,-2.0,-0.25,-0.0041615386
449,-1.870967741935484,-0.25,0.040978268
450,-1.7419354838709677,-0.25,0.08226329
451,-1.6129032258064515,-0.25,0.124570325
452,-1.4838709677419355,-0.25,0.1720535
453,-1.3548387096774195,-0.25,0.22802368
454,-1.2258064516129032,-0.25,0.2948057
455,-1.096774193548387,-0.25,0.37354517
456,-0.967741935483871,-0.25,0.46389
457,-0.838709677419355,-0.25,0.5634306
458,-0.7096774193548387,-0.25,0.66680753
459,-0.5806451612903225,-0.25,0.7649585
460,-0.4516129032258065,-0.25,0.8466905
461,-0.3225806451612905,-0.25,0.90525293
462,-0.19354838709677424,-0.25,0.9436151
463,-0.06451612903225801,-0.25,0.9661066
464,0.06451612903225801,-0.25,0.9695816
465,0.19354838709677402,-0.25,0.94970447
466,0.32258064516129004,-0.25,0.90681446
467,0.4516129032258065,-0.25,0.8448574
468,0.5806451612903225,-0.25,0.7693521
469,0.7096774193548385,-0.25,0.6859406
470,0.838709677419355,-0.25,0.5994035
471,0.967741935483871,-0.25,0.51328045
472,1.096774193548387,-0.25,0.42996407
473,1.225806451612903,-0.25,0.35096422
474,1.354838709677419,-0.25,0.27717057
475,1.4838709677419355,-0.25,0.20905593
476,1.6129032258064515,-0.25,0.14682372
477,1.7419354838709675,-0.25,0.090522565
478,1.870967741935484,-0.25,0.04013833
479,2.0,-0.25,-0.004329117
480,-2.0,-0.125,-0.000563683
481,-1.870967741935484,-0.125,0.045099013
482,-1.7419354838709677,-0.125,0.086896524
483,-1.6129032258064515,-0.125,0.12994848
484,-1.4838709677419355,-0.125,0.17863266
485,-1.3548387096774195,-0.125,0.23645255
486,-1.2258064516129032,-0.125,0.30586582
487,-1.096774193548387,-0.125,0.38803494
488,-0.967741935483871,-0.125,0.48242313
489,-0.838709677419355,-0.125,0.5861187
490,-0.7096774193548387,-0.125,0.69289315
491,-0.5806451612903225,-0.125,0.7927388
492,-0.4516129032258065,-0.125,0.87436736
493,-0.3225806451612905,-0.125,0.93250734
494,-0.19354838709677424,-0.125,0.971452
495,-0.06451612903225801,-0.125,0.99477184
496,0.06451612903225801,-0.125,0.9985066
497,0.19354838709677402,-0.125,0.9787086
498,0.32258064516129004,-0.125,0.9359328
499,0.4516129032258065,-0.125,0.873636
500,0.5806451612903225,-0.125,0.796716
501,0.7096774193548385,-0.125,0.71059704
502,0.838709677419355,-0.125,0.620338
503,0.967741935483871,-0.125,0.5300261
504,1.096774193548387,-0.125,0.4426173
505,1.225806451612903,-0.125,0.36006117
506,1.354838709677419,-0.125,0.2835077
507,1.4838709677419355,-0.125,0.21351454
508,1.6129032258064515,-0.125,0.15022585
509,1.7419354838709675,-0.125,0.09352613
510,1.870967741935484,-0.125,0.043173045
511,2.0,-0.125,-0.0010977257
512,-2.0,0.0,0.0003291946
513,-1.870967741935484,0.0,0.046923753
514,-1.7419354838709677,0.0,0.08942283
515,-1.6129032258064515,0.0,0.1331293
516,-1.4838709677419355,0.0,0.18259017
517,-1.3548387096774195,0.0,0.24144919
518,-1.2258064516129032,0.0,0.31225896
519,-1.096774193548387,0.0,0.3961845
520,-0.967741935483871,0.0,0.49252227
521,-0.838709677419355,0.0,0.59794754
522,-0.7096774193548387,0.0,0.7055738
523,-0.5806451612903225,0.0,0.80484366
524,-0.4516129032258065,0.0,0.8848826
525,-0.3225806451612905,0.0,0.94200176
526,-0.19354838709677424,0.0,0.9811234
527,-0.06451612903225801,0.0,1.0045071
528,0.06451612903225801,0.0,1.0076064
529,0.19354838709677402,0.0,0.9873048
530,0.32258064516129004,0.0,0.94473743
531,0.4516129032258065,0.0,0.8830859
532,0.5806451612903225,0.0,0.80653334
533,0.7096774193548385,0.0,0.7199555
534,0.838709677419355,0.0,0.62830204
535,0.967741935483871,0.0,0.5359249
536,1.096774193548387,0.0,0.44621372
537,1.225806451612903,0.0,0.36153758
538,1.354838709677419,0.0,0.28335854
539,1.4838709677419355,0.0,0.21239872
540,1.6129032258064515,0.0,0.14882597
541,1.7419354838709675,0.0,0.092431046
542,1.870967741935484,0.0,0.04279031
543,2.0,0.0,-0.00059008785
544,-2.0,0.125,-0.0014718194
545,-1.870967741935484,0.125,0.04633898
546,-1.7419354838709677,0.125,0.08959655
547,-1.6129032258064515,0.125,0.13372628
548,-1.4838709677419355,0.125,0.18339081
549,-1.3548387096774195,0.125,0.24233086
550,-1.2258064516129032,0.125,0.3131605
551,-1.096774193548387,0.125,0.39703155
552,-0.967741935483871,0.125,0.4931013
553,-0.838709677419355,0.125,0.59772664
554,-0.7096774193548387,0.125,0.7035996
555,-0.5806451612903225,0.125,0.8000503
556,-0.4516129032258065,0.125,0.87712514
557,-0.3225806451612905,0.125,0.9327226
558,-0.19354838709677424,0.125,0.9717442
559,-0.06451612903225801,0.125,0.9947502
560,0.06451612903225801,0.125,0.9967633
561,0.19354838709677402,0.125,0.9756806
562,0.32258064516129004,0.125,0.9334426
563,0.4516129032258065,0.125,0.8732176
564,0.5806451612903225,0.125,0.79857177
565,0.7096774193548385,0.125,0.7136543
566,0.838709677419355,0.125,0.6229767
567,0.967741935483871,0.125,0.5308348
568,1.096774193548387,0.125,0.440836
569,1.225806451612903,0.125,0.35567865
570,1.354838709677419,0.125,0.2771446
571,1.4838709677419355,0.125,0.2061864
572,1.6129032258064515,0.125,0.14308202
573,1.7419354838709675,0.125,0.0876111
574,1.870967741935484,0.125,0.03924141
575,2.0,0.125,-0.0026991386
576,-2.0,0.25,-0.0058847684
577,-1.870967741935484,0.25,0.043274302
578,-1.7419354838709677,0.25,0.08720304
579,-1.6129032258064515,0.25,0.13139662
580,-1.4838709677419355,0.25,0.18058194
581,-1.3548387096774195,0.25,0.23855977
582,-1.2258064516129032,0.25,0.30797753
583,-1.096774193548387,0.25,0.38996592
584,-0.967741935483871,0.25,0.48356977
585,-0.838709677419355,0.25,0.5849345
586,-0.7096774193548387,0.25,0.6865763
587,-0.5806451612903225,0.25,0.7781511
588,-0.4516129032258065,0.25,0.85105807
589,-0.3225806451612905,0.25,0.90469784
590,-0.19354838709677424,0.25,0.9434023
591,-0.06451612903225801,0.25,0.96586406
592,0.06451612903225801,0.25,0.96678257
593,0.19354838709677402,0.25,0.94502485
594,0.32258064516129004,0.25,0.9033698
595,0.4516129032258065,0.25,0.84520626
596,0.5806451612903225,0.25,0.7736977
597,0.7096774193548385,0.25,0.69226396
598,0.838709677419355,0.25,0.60476017
599,0.967741935483871,0.25,0.5151303
600,1.096774193548387,0.25,0.426935
601,1.225806451612903,0.25,0.34304786
602,1.354838709677419,0.25,0.2655162
603,1.4838709677419355,0.25,0.19555321
604,1.6129032258064515,0.25,0.13362287
605,1.7419354838709675,0.25,0.07958843
606,1.870967741935484,0.25,0.032894704
607,2.0,0.25,-0.0072408933
608,-2.0,0.375,-0.012764575
609,-1.870967741935484,0.375,0.037711285
610,-1.7419354838709677,0.375,0.08209612
611,-1.6129032258064515,0.375,0.12590043
612,-1.4838709677419355,0.375,0.17387389
613,-1.3548387096774195,0.375,0.22984347
614,-1.2258064516129032,0.375,0.29646593
615,-1.096774193548387,0.375,0.37484723
616,-0.967741935483871,0.375,0.46395263
617,-0.838709677419355,0.375,0.5598223
618,-0.7096774193548387,0.375,0.6550449
619,-0.5806451612903225,0.375,0.7400037
620,-0.4516129032258065,0.375,0.8077677
621,-0.3225806451612905,0.375,0.8590541
622,-0.19354838709677424,0.375,0.8972283
623,-0.06451612903225801,0.375,0.91915935
624,0.06451612903225801,0.375,0.91932404
625,0.19354838709677402,0.375,0.8973472
626,0.32258064516129004,0.375,0.8567222
627,0.4516129032258065,0.375,0.801183
628,0.5806451612903225,0.375,0.733733
629,0.7096774193548385,0.375,0.6572018
630,0.838709677419355,0.375,0.5747186
631,0.967741935483871,0.375,0.4896495
632,1.096774193548387,0.375,0.40526244
633,1.225806451612903,0.375,0.32439363
634,1.354838709677419,0.375,0.24924318
635,1.4838709677419355,0.375,0.18126665
636,1.6129032258064515,0.375,0.121162765
637,1.7419354838709675,0.375,0.0689627
638,1.870967741935484,0.375,0.02418365
639,2.0,0.375,-0.013979645
640,-2.0,0.5,-0.021917822
641,-1.870967741935484,0.5,0.029692184
642,-1.7419354838709677,0.5,0.07422045
643,-1.6129032258064515,0.5,0.11714419
644,-1.4838709677419355,0.5,0.16319609
645,-1.3548387096774195,0.5,0.2161965
646,-1.2258064516129032,0.5,0.27879107
647,-1.096774193548387,0.5,0.35206044
648,-0.967741935483871,0.5,0.4349227
649,-0.838709677419355,0.5,0.52342296
650,-0.7096774193548387,0.5,0.6104537
651,-0.5806451612903225,0.5,0.68746585
652,-0.4516129032258065,0.5,0.74937236
653,-0.3225806451612905,0.5,0.7979433
654,-0.19354838709677424,0.5,0.83533216
655,-0.06451612903225801,0.5,0.8568214
656,0.06451612903225801,0.5,0.85676473
657,0.19354838709677402,0.5,0.835286
658,0.32258064516129004,0.5,0.79632235
659,0.4516129032258065,0.5,0.7439551
660,0.5806451612903225,0.5,0.6812277
661,0.7096774193548385,0.5,0.61058736
662,0.838709677419355,0.5,0.5344988
663,0.967741935483871,0.5,0.45565465
664,1.096774193548387,0.5,0.3768183
665,1.225806451612903,0.5,0.3005811
666,1.354838709677419,0.5,0.22913507
667,1.4838709677419355,0.5,0.16409814
668,1.6129032258064515,0.5,0.10641108
669,1.7419354838709675,0.5,0.056338213
670,1.870967741935484,0.5,0.0135604665
671,2.0,0.5,-0.022655847
672,-2.0,0.625,-0.03311646
673,-1.870967741935484,0.625,0.019316584
674,-1.7419354838709677,0.625,0.06362111
675,-1.6129032258064515,0.625,0.10519222
676,-1.4838709677419355,0.625,0.14870702
677,-1.3548387096774195,0.625,0.19794513
678,-1.2258064516129032,0.625,0.25552475
679,-1.096774193548387,0.625,0.32249218
680,-0.967741935483871,0.625,0.3977547
681,-0.838709677419355,0.625,0.47746372
682,-0.7096774193548387,0.625,0.5550297
683,-0.5806451612903225,0.625,0.62322444
684,-0.4516129032258065,0.625,0.6788351
685,-0.3225806451612905,0.625,0.72436225
686,-0.19354838709677424,0.625,0.7606516
687,-0.06451612903225801,0.625,0.7817615
688,0.06451612903225801,0.625,0.7820623
689,0.19354838709677402,0.625,0.7619026
690,0.32258064516129004,0.625,0.7253554
691,0.4516129032258065,0.625,0.6767225
692,0.5806451612903225,0.625,0.61919016
693,0.7096774193548385,0.625,0.55503213
694,0.838709677419355,0.625,0.48620835
695,0.967741935483871,0.625,0.41474986
696,1.096774193548387,0.625,0.34280762
697,1.225806451612903,0.625,0.272548
698,1.354838709677419,0.625,0.20597483
699,1.4838709677419355,0.625,0.14474556
700,1.6129032258064515,0.625,0.08999814
701,1.7419354838709675,0.625,0.042256903
702,1.870967741935484,0.625,0.0014407001
703,2.0,0.625,-0.033020675
704,-2.0,0.75,-0.0461182
705,-1.870967741935484,0.75,0.0067302845
706,-1.7419354838709677,0.75,0.0504339
707,-1.6129032258064515,0.75,0.09025644
708,-1.4838709677419355,0.75,0.1307756
709,-1.3548387096774195,0.75,0.17569919
710,-1.2258064516129032,0.75,0.22758646
711,-1.096774193548387,0.75,0.287447
712,-0.967741935483871,0.75,0.3542027
713,-0.838709677419355,0.75,0.4242104
714,-0.7096774193548387,0.75,0.49157566
715,-0.5806451612903225,0.75,0.5505539
716,-0.4516129032258065,0.75,0.5997006
717,-0.3225806451612905,0.75,0.64189976
718,-0.19354838709677424,0.75,0.67671686
719,-0.06451612903225801,0.75,0.6974243
720,0.06451612903225801,0.75,0.69856036
721,0.19354838709677402,0.75,0.6804966
722,0.32258064516129004,0.75,0.64714015
723,0.4516129032258065,0.75,0.6028042
724,0.5806451612903225,0.75,0.5508062
725,0.7096774193548385,0.75,0.49340272
726,0.838709677419355,0.75,0.43223712
727,0.967741935483871,0.75,0.36878946
728,1.096774193548387,0.75,0.30459175
729,1.225806451612903,0.75,0.24127217
730,1.354838709677419,0.75,0.18048956
731,1.4838709677419355,0.75,0.123791605
732,1.6129032258064515,0.75,0.07242129
733,1.7419354838709675,0.75,0.02714187
734,1.870967741935484,0.75,-0.01184492
735,2.0,0.75,-0.044865564
736,-2.0,0.875,-0.060679972
737,-1.870967741935484,0.875,-0.007890293
738,-1.7419354838709677,0.875,0.034861915
739,-1.6129032258064515,0.875,0.072657876
740,-1.4838709677419355,0.875,0.10992809
741,-1.3548387096774195,0.875,0.1502651
742,-1.2258064516129032,0.875,0.19613925
743,-1.096774193548387,0.875,0.24850854
744,-0.967741935483871,0.875,0.3063322
745,-0.838709677419355,0.875,0.36625808
746,-0.7096774193548387,0.875,0.42322454
747,-0.5806451612903225,0.875,0.4730392
748,-0.4516129032258065,0.875,0.5158001
749,-0.3225806451612905,0.875,0.55444056
750,-0.19354838709677424,0.875,0.5873798
751,-0.06451612903225801,0.875,0.6075467
752,0.06451612903225801,0.875,0.60981315
753,0.19354838709677402,0.875,0.5944438
754,0.32258064516129004,0.875,0.56494576
755,0.4516129032258065,0.875,0.5254125
756,0.5806451612903225,0.875,0.47918797
757,0.7096774193548385,0.875,0.42857134
758,0.838709677419355,0.875,0.37506
759,0.967741935483871,0.875,0.3197456
760,1.096774193548387,0.875,0.26361987
761,1.225806451612903,0.875,0.20774764
762,1.354838709677419,0.875,0.15333727
763,1.4838709677419355,0.875,0.10168512
764,1.6129032258064515,0.875,0.054014083
765,1.7419354838709675,0.875,0.011263596
766,1.870967741935484,0.875,-0.026082404
767,2.0,0.875,-0.058052525
768,-2.0,1.0,-0.07657319
769,-1.870967741935484,1.0,-0.024361653
770,-1.7419354838709677,1.0,0.01714019
771,-1.6129032258064515,1.0,0.052774005
772,-1.4838709677419355,1.0,0.08676767
773,-1.3548387096774195,1.0,0.122547105
774,-1.2258064516129032,1.0,0.16245487
775,-1.096774193548387,1.0,0.20737429
776,-0.967741935483871,1.0,0.25632
777,-0.838709677419355,1.0,0.30629998
778,-0.7096774193548387,1.0,0.35317844
779,-0.5806451612903225,1.0,0.39428365
780,-0.4516129032258065,1.0,0.4309541
781,-0.3225806451612905,1.0,0.46587044
782,-0.19354838709677424,1.0,0.4965187
783,-0.06451612903225801,1.0,0.515905
784,0.06451612903225801,1.0,0.5193706
785,0.19354838709677402,1.0,0.5070296
786,0.32258064516129004,1.0,0.48184288
787,0.4516129032258065,1.0,0.4474842
788,0.5806451612903225,1.0,0.40716195
789,0.7096774193548385,1.0,0.36319184
790,0.838709677419355,1.0,0.31703264
791,0.967741935483871,1.0,0.26955277
792,1.096774193548387,1.0,0.22133653
793,1.225806451612903,1.0,0.17294416
794,1.354838709677419,1.0,0.12509847
795,1.4838709677419355,1.0,0.07873787
796,1.6129032258064515,1.0,0.03494067
797,1.7419354838709675,1.0,-0.0052803755
798,1.870967741935484,1.0,-0.0411995
799,2.0,1.0,-0.07252967
800,-2.0,1.125,-0.09359336
801,-1.870967741935484,1.125,-0.042517558
802,-1.7419354838709677,1.125,-0.0025064293
803,-1.6129032258064515,1.125,0.030971954
804,-1.4838709677419355,1.125,0.061882593
805,-1.3548387096774195,1.125,0.093425006
806,-1.2258064516129032,1.125,0.12776288
807,-1.096774193548387,1.125,0.16567895
808,-0.967741935483871,1.125,0.20625272
809,-0.838709677419355,1.125,0.24689645
810,-0.7096774193548387,1.125,0.2844477
811,-0.5806451612903225,1.125,0.31763703
812,-0.4516129032258065,1.125,0.34868318
813,-0.3225806451612905,1.125,0.3797873
814,-0.19354838709677424,1.125,0.4077701
815,-0.06451612903225801,1.125,0.4260586
816,0.06451612903225801,1.125,0.43057418
817,0.19354838709677402,1.125,0.421288
818,0.32258064516129004,1.125,0.4005707
819,0.4516129032258065,1.125,0.3715426
820,0.5806451612903225,1.125,0.33710867
821,0.7096774193548385,1.125,0.29951
822,0.838709677419355,1.125,0.26019517
823,0.967741935483871,1.125,0.21993689
824,1.096774193548387,1.125,0.17906533
825,1.225806451612903,1.125,0.13775015
826,1.354838709677419,1.125,0.09626129
827,1.4838709677419355,1.125,0.055137895
828,1.6129032258064515,1.125,0.015206829
829,1.7419354838709675,1.125,-0.022557447
830,1.870967741935484,1.125,-0.05726748
831,2.0,1.125,-0.08834274
832,-2.0,1.25,-0.11156851
833,-1.870967741935484,1.25,-0.062233903
834,-1.7419354838709677,1.25,-0.023914397
835,-1.6129032258064515,1.25,0.0075387787
836,-1.4838709677419355,1.25,0.03575253
837,-1.3548387096774195,1.25,0.06363256
838,-1.2258064516129032,1.25,0.09310824
839,-1.096774193548387,1.25,0.124825984
840,-0.967741935483871,1.25,0.15792727
841,-0.838709677419355,1.25,0.19025913
842,-0.7096774193548387,1.25,0.21961796
843,-0.5806451612903225,1.25,0.24594395
844,-0.4516129032258065,1.25,0.27196062
845,-0.3225806451612905,1.25,0.29925025
846,-0.19354838709677424,1.25,0.32426414
847,-0.06451612903225801,1.25,0.34110874
848,0.06451612903225801,1.25,0.34634247
849,0.19354838709677402,1.25,0.33984298
850,0.32258064516129004,1.25,0.32342646
851,0.4516129032258065,1.25,0.29960397
852,0.5806451612903225,1.25,0.2708548
853,0.7096774193548385,1.25,0.23922104
854,0.838709677419355,1.25,0.20610648
855,0.967741935483871,1.25,0.17225525
856,1.096774193548387,1.25,0.13787505
857,1.225806451612903,1.25,0.10288319
858,1.354838709677419,1.25,0.067190036
859,1.4838709677419355,1.25,0.030949391
860,1.6129032258064515,1.25,-0.0053198673
861,1.7419354838709675,1.25,-0.040783353
862,1.870967741935484,1.25,-0.074490875
863,2.0,1.25,-0.10562808
864,-2.0,1.375,-0.13036382
865,-1.870967741935484,1.375,-0.083453156
866,-1.7419354838709677,1.375,-0.047021262
867,-1.6129032258064515,1.375,-0.017385928
868,-1.4838709677419355,1.375,0.008659489
869,-1.3548387096774195,1.375,0.033650868
870,-1.2258064516129032,1.375,0.059219185
871,-1.096774193548387,1.375,0.085833296
872,-0.967741935483871,1.375,0.112686455
873,-0.838709677419355,1.375,0.1380628
874,-0.7096774193548387,1.375,0.1606476
875,-0.5806451612903225,1.375,0.18133533
876,-0.4516129032258065,1.375,0.2030006
877,-0.3225806451612905,1.375,0.22656488
878,-0.19354838709677424,1.375,0.24840724
879,-0.06451612903225801,1.375,0.26347548
880,0.06451612903225801,1.375,0.26897603
881,0.19354838709677402,1.375,0.26474845
882,0.32258064516129004,1.375,0.25214207
883,0.4516129032258065,1.375,0.23309427
884,0.5806451612903225,1.375,0.2095953
885,0.7096774193548385,1.375,0.18337946
886,0.838709677419355,1.375,0.15572806
887,0.967741935483871,1.375,0.12736017
888,1.096774193548387,1.375,0.098450735
889,1.225806451612903,1.375,0.068795085
890,1.354838709677419,1.375,0.038065888
891,1.4838709677419355,1.375,0.006099973
892,1.6129032258064515,1.375,-0.02689488
893,1.7419354838709675,1.375,-0.060294162
894,1.870967741935484,1.375,-0.09318256
895,2.0,1.375,-0.1245958
896,-2.0,1.5,-0.14988142
897,-1.870967741935484,1.5,-0.10620125
898,-1.7419354838709677,1.5,-0.07190495
899,-1.6129032258064515,1.5,-0.043866023
900,-1.4838709677419355,1.5,-0.019390263
901,-1.3548387096774195,1.5,0.0036078845
902,-1.2258064516129032,1.5,0.02639158
903,-1.096774193548387,1.5,0.049207114
904,-0.967741935483871,1.5,0.07127404
905,-0.838709677419355,1.5,0.09128655
906,-0.7096774193548387,1.5,0.10869895
907,-0.5806451612903225,1.5,0.12506008
908,-0.4516129032258065,1.5,0.14309263
909,-0.3225806451612905,1.5,0.16311765
910,-0.19354838709677424,1.5,0.18170482
911,-0.06451612903225801,1.5,0.1947152
912,0.06451612903225801,1.5,0.19997191
913,0.19354838709677402,1.5,0.19732757
914,0.32258064516129004,1.5,0.18777928
915,0.4516129032258065,1.5,0.17277867
916,0.5806451612903225,1.5,0.15384233
917,0.7096774193548385,1.5,0.13233848
918,0.838709677419355,1.5,0.10933897
919,0.967741935483871,1.5,0.085494325
920,1.096774193548387,1.5,0.06098391
921,1.225806451612903,1.5,0.035573535
922,1.354838709677419,1.5,0.008822411
923,1.4838709677419355,1.5,-0.019645499
924,1.6129032258064515,1.5,-0.049890704
925,1.7419354838709675,1.5,-0.08152028
926,1.870967741935484,1.5,-0.113730185
927,2.0,1.5,-0.1454992
928,-2.0,1.625,-0.17006093
929,-1.870967741935484,1.625,-0.1306065
930,-1.7419354838709677,1.625,-0.09881564
931,-1.6129032258064515,1.625,-0.07221846
932,-1.4838709677419355,1.625,-0.048725955
933,-1.3548387096774195,1.625,-0.026792197
934,-1.2258064516129032,1.625,-0.0055939388
935,-1.096774193548387,1.625,0.014841307
936,-0.967741935483871,1.625,0.033723682
937,-0.838709677419355,1.625,0.05009663
938,-0.7096774193548387,1.625,0.06401032
939,-0.5806451612903225,1.625,0.07735487
940,-0.4516129032258065,1.625,0.092481904
941,-0.3225806451612905,1.625,0.10924485
942,-0.19354838709677424,1.625,0.12462121
943,-0.06451612903225801,1.625,0.13537273
944,0.06451612903225801,1.625,0.13987695
945,0.19354838709677402,1.625,0.13803491
946,0.32258064516129004,1.625,0.13060725
947,0.4516129032258065,1.625,0.11868588
948,0.5806451612903225,1.625,0.103390776
949,0.7096774193548385,1.625,0.08572686
950,0.838709677419355,1.625,0.06650005
951,0.967741935483871,1.625,0.04623296
952,1.096774193548387,1.625,0.02508574
953,1.225806451612903,1.625,0.0028516054
954,1.354838709677419,1.625,-0.020927781
955,1.4838709677419355,1.625,-0.04673107
956,1.6129032258064515,1.625,-0.074804224
957,1.7419354838709675,1.625,-0.104966156
958,1.870967741935484,1.625,-0.13656627
959,2.0,1.625,-0.16860396
960,-2.0,1.75,-0.19087684
961,-1.870967741935484,1.75,-0.15690556
962,-1.7419354838709677,1.75,-0.12819825
963,-1.6129032258064515,1.75,-0.10304391
964,-1.4838709677419355,1.75,-0.08005868
965,-1.3548387096774195,1.75,-0.058326364
966,-1.2258064516129032,1.75,-0.037536908
967,-1.096774193548387,1.75,-0.018050859
968,-0.967741935483871,1.75,-0.00071877986
969,-0.838709677419355,1.75,0.013755579
970,-0.7096774193548387,1.75,0.025807418
971,-0.5806451612903225,1.75,0.037366882
972,-0.4516129032258065,1.75,0.050292347
973,-0.3225806451612905,1.75,0.0641565
974,-0.19354838709677424,1.75,0.07648648
975,-0.06451612903225801,1.75,0.08487709
976,0.06451612903225801,1.75,0.08817105
977,0.19354838709677402,1.75,0.08634004
978,0.32258064516129004,1.75,0.080008045
979,0.4516129032258065,1.75,0.07004137
980,0.5806451612903225,1.75,0.0572841
981,0.7096774193548385,1.75,0.042440865
982,0.838709677419355,1.75,0.02604831
983,0.967741935483871,1.75,0.008449357
984,1.096774193548387,1.75,-0.0102586765
985,1.225806451612903,1.75,-0.030258143
986,1.354838709677419,1.75,-0.051962297
987,1.4838709677419355,1.75,-0.07585878
988,1.6129032258064515,1.75,-0.10228321
989,1.7419354838709675,1.75,-0.13120838
990,1.870967741935484,1.75,-0.16213866
991,2.0,1.75,-0.19414979
992,-2.0,1.875,-0.21233016
993,-1.870967741935484,1.875,-0.18545078
994,-1.7419354838709677,1.875,-0.16070536
995,-1.6129032258064515,1.875,-0.13725032
996,-1.4838709677419355,1.875,-0.11450777
997,-1.3548387096774195,1.875,-0.09228273
998,-1.2258064516129032,1.875,-0.07085559
999,-1.096774193548387,1.875,-0.050983448
1000,-0.967741935483871,1.875,-0.03364709
1001,-0.838709677419355,1.875,-0.019429764
1002,-0.7096774193548387,1.875,-0.007750053
1003,-0.5806451612903225,1.875,0.0031089745
1004,-0.4516129032258065,1.875,0.014491787
1005,-0.3225806451612905,1.875,0.02588891
1006,-0.19354838709677424,1.875,0.03544631
1007,-0.06451612903225801,1.875,0.041475184
1008,0.06451612903225801,1.875,0.043191835
1009,0.19354838709677402,1.875,0.040641382
1010,0.32258064516129004,1.875,0.03439052
1011,0.4516129032258065,1.875,0.025200762
1012,0.5806451612903225,1.875,0.013777889
1013,0.7096774193548385,1.875,0.0006397255
1014,0.838709677419355,1.875,-0.013893107
1015,0.967741935483871,1.875,-0.029671378
1016,1.096774193548387,1.875,-0.046708565
1017,1.225806451612903,1.875,-0.06519807
1018,1.354838709677419,1.875,-0.08549676
1019,1.4838709677419355,1.875,-0.10803597
1020,1.6129032258064515,1.875,-0.13315313
1021,1.7419354838709675,1.875,-0.16089855
1022,1.870967741935484,1.875,-0.19089688
1023,2.0,1.875,-0.22232327


==> visu/tikz_csvs_two_dim/result_best_run_two_dim/test_nn.csv <==
,X_x,X_y,value
0,-2.0,-2.0,-0.22157145
1,-1.870967741935484,-2.0,-0.20645249
2,-1.7419354838709677,-2.0,-0.18971473
3,-1.6129032258064515,-2.0,-0.1716255
4,-1.4838709677419355,-2.0,-0.152518
5,-1.3548387096774195,-2.0,-0.13276553
6,-1.2258064516129032,-2.0,-0.112752795
7,-1.096774193548387,-2.0,-0.09286758
8,-0.967741935483871,-2.0,-0.07351753
9,-0.838709677419355,-2.0,-0.055199564
10,-0.7096774193548387,-2.0,-0.03859061
11,-0.5806451612903225,-2.0,-0.024585309
12,-0.4516129032258065,-2.0,-0.014100822
13,-0.3225806451612905,-2.0,-0.0075181443
14,-0.19354838709677424,-2.0,-0.004085811
15,-0.06451612903225801,-2.0,-0.0022373516
16,0.06451612903225801,-2.0,-0.0011980478
17,0.19354838709677402,-2.0,-0.0020733513
18,0.32258064516129004,-2.0,-0.006424317
19,0.4516129032258065,-2.0,-0.014570804
20,0.5806451612903225,-2.0,-0.025877016
21,0.7096774193548385,-2.0,-0.03962472
22,0.838709677419355,-2.0,-0.05531916
23,0.967741935483871,-2.0,-0.072609246
24,1.096774193548387,-2.0,-0.09117246
25,1.225806451612903,-2.0,-0.11066589
26,1.354838709677419,-2.0,-0.13072953
27,1.4838709677419355,-2.0,-0.1510089
28,1.6129032258064515,-2.0,-0.1711818
29,1.7419354838709675,-2.0,-0.19097123
30,1.870967741935484,-2.0,-0.21015874
31,2.0,-2.0,-0.22858167
32,-2.0,-1.875,-0.21116155
33,-1.870967741935484,-1.875,-0.18186697
34,-1.7419354838709677,-1.875,-0.15416293
35,-1.6129032258064515,-1.875,-0.1281938
36,-1.4838709677419355,-1.875,-0.10412069
37,-1.3548387096774195,-1.875,-0.08201967
38,-1.2258064516129032,-1.875,-0.061793454
39,-1.096774193548387,-1.875,-0.04314802
40,-0.967741935483871,-1.875,-0.025675533
41,-0.838709677419355,-1.875,-0.009067086
42,-0.7096774193548387,-1.875,0.006594903
43,-0.5806451612903225,-1.875,0.020621812
44,-0.4516129032258065,-1.875,0.031836912
45,-0.3225806451612905,-1.875,0.039229747
46,-0.19354838709677424,-1.875,0.042891618
47,-0.06451612903225801,-1.875,0.044223048
48,0.06451612903225801,-1.875,0.044455703
49,0.19354838709677402,-1.875,0.043013725
50,0.32258064516129004,-1.875,0.03851269
51,0.4516129032258065,-1.875,0.03043504
52,0.5806451612903225,-1.875,0.019009443
53,0.7096774193548385,-1.875,0.004543093
54,0.838709677419355,-1.875,-0.012749413
55,0.967741935483871,-1.875,-0.032626837
56,1.096774193548387,-1.875,-0.05470436
57,1.225806451612903,-1.875,-0.07841754
58,1.354838709677419,-1.875,-0.103051275
59,1.4838709677419355,-1.875,-0.1277924
60,1.6129032258064515,-1.875,-0.15179239
61,1.7419354838709675,-1.875,-0.17421706
62,1.870967741935484,-1.875,-0.19428648
63,2.0,-1.875,-0.21129853
64,-2.0,-1.75,-0.19604665
65,-1.870967741935484,-1.75,-0.15651128
66,-1.7419354838709677,-1.75,-0.1209699
67,-1.6129032258064515,-1.75,-0.089403376
68,-1.4838709677419355,-1.75,-0.061832424
69,-1.3548387096774195,-1.75,-0.03814421
70,-1.2258064516129032,-1.75,-0.01792875
71,-1.096774193548387,-1.75,-0.00040395558
72,-0.967741935483871,-1.75,0.015488418
73,-0.838709677419355,-1.75,0.030762745
74,-0.7096774193548387,-1.75,0.045901462
75,-0.5806451612903225,-1.75,0.060397014
76,-0.4516129032258065,-1.75,0.07270834
77,-0.3225806451612905,-1.75,0.08096985
78,-0.19354838709677424,-1.75,0.084410116
79,-0.06451612903225801,-1.75,0.084403805
80,0.06451612903225801,-1.75,0.08315363
81,0.19354838709677402,-1.75,0.080982946
82,0.32258064516129004,-1.75,0.076640934
83,0.4516129032258065,-1.75,0.06921425
84,0.5806451612903225,-1.75,0.05837686
85,0.7096774193548385,-1.75,0.043956324
86,0.838709677419355,-1.75,0.025860457
87,0.967741935483871,-1.75,0.004217332
88,1.096774193548387,-1.75,-0.020525064
89,1.225806451612903,-1.75,-0.047590487
90,1.354838709677419,-1.75,-0.075933546
91,1.4838709677419355,-1.75,-0.10433322
92,1.6129032258064515,-1.75,-0.13148634
93,1.7419354838709675,-1.75,-0.15609004
94,1.870967741935484,-1.75,-0.17689897
95,2.0,-1.75,-0.1927638
96,-2.0,-1.625,-0.17756677
97,-1.870967741935484,-1.625,-0.1311579
98,-1.7419354838709677,-1.625,-0.09036449
99,-1.6129032258064515,-1.625,-0.05493876
100,-1.4838709677419355,-1.625,-0.024759442
101,-1.3548387096774195,-1.625,0.000401292
102,-1.2258064516129032,-1.625,0.021113412
103,-1.096774193548387,-1.625,0.038445212
104,-0.967741935483871,-1.625,0.053904057
105,-0.838709677419355,-1.625,0.06906612
106,-0.7096774193548387,-1.625,0.084907375
107,-0.5806451612903225,-1.625,0.10106814
108,-0.4516129032258065,-1.625,0.115528196
109,-0.3225806451612905,-1.625,0.12529516
110,-0.19354838709677424,-1.625,0.12845597
111,-0.06451612903225801,-1.625,0.12645248
112,0.06451612903225801,-1.625,0.12294042
113,0.19354838709677402,-1.625,0.11946653
114,0.32258064516129004,-1.625,0.11490938
115,0.4516129032258065,-1.625,0.10787269
116,0.5806451612903225,-1.625,0.09744005
117,0.7096774193548385,-1.625,0.082964174
118,0.838709677419355,-1.625,0.064068876
119,0.967741935483871,-1.625,0.040781036
120,1.096774193548387,-1.625,0.013617888
121,1.225806451612903,-1.625,-0.016451154
122,1.354838709677419,-1.625,-0.048094645
123,1.4838709677419355,-1.625,-0.07974974
124,1.6129032258064515,-1.625,-0.10974563
125,1.7419354838709675,-1.625,-0.13640238
126,1.870967741935484,-1.625,-0.15810286
127,2.0,-1.625,-0.17334121
128,-2.0,-1.5,-0.15710595
129,-1.870967741935484,-1.5,-0.10668981
130,-1.7419354838709677,-1.5,-0.06278389
131,-1.6129032258064515,-1.5,-0.024825592
132,-1.4838709677419355,-1.5,0.0074890554
133,-1.3548387096774195,-1.5,0.03446144
134,-1.2258064516129032,-1.5,0.05670227
135,-1.096774193548387,-1.5,0.07537179
136,-0.967741935483871,-1.5,0.09220225
137,-0.838709677419355,-1.5,0.10913722
138,-0.7096774193548387,-1.5,0.12753557
139,-0.5806451612903225,-1.5,0.14713115
140,-0.4516129032258065,-1.5,0.16533521
141,-0.3225806451612905,-1.5,0.17779317
142,-0.19354838709677424,-1.5,0.18116699
143,-0.06451612903225801,-1.5,0.17696258
144,0.06451612903225801,-1.5,0.17055911
145,0.19354838709677402,-1.5,0.16491868
146,0.32258064516129004,-1.5,0.15913521
147,0.4516129032258065,-1.5,0.15142277
148,0.5806451612903225,-1.5,0.1403775
149,0.7096774193548385,-1.5,0.124965
150,0.838709677419355,-1.5,0.10457856
151,0.967741935483871,-1.5,0.079178154
152,1.096774193548387,-1.5,0.049341165
153,1.225806451612903,-1.5,0.016199365
154,1.354838709677419,-1.5,-0.018693212
155,1.4838709677419355,-1.5,-0.053515825
156,1.6129032258064515,-1.5,-0.08632219
157,1.7419354838709675,-1.5,-0.11514997
158,1.870967741935484,-1.5,-0.13810445
159,2.0,-1.5,-0.15340331
160,-2.0,-1.375,-0.13590175
161,-1.870967741935484,-1.375,-0.08388316
162,-1.7419354838709677,-1.375,-0.038639553
163,-1.6129032258064515,-1.375,0.0008121766
164,-1.4838709677419355,-1.375,0.03501994
165,-1.3548387096774195,-1.375,0.06436651
166,-1.2258064516129032,-1.375,0.08941908
167,-1.096774193548387,-1.375,0.111261584
168,-0.967741935483871,-1.375,0.13162096
169,-0.838709677419355,-1.375,0.152577
170,-0.7096774193548387,-1.375,0.17570072
171,-0.5806451612903225,-1.375,0.20074603
172,-0.4516129032258065,-1.375,0.22451136
173,-0.3225806451612905,-1.375,0.24117582
174,-0.19354838709677424,-1.375,0.24584
175,-0.06451612903225801,-1.375,0.23998322
176,0.06451612903225801,-1.375,0.23056903
177,0.19354838709677402,-1.375,0.22189146
178,0.32258064516129004,-1.375,0.21345738
179,0.4516129032258065,-1.375,0.20339811
180,0.5806451612903225,-1.375,0.19007432
181,0.7096774193548385,-1.375,0.1722337
182,0.838709677419355,-1.375,0.14913867
183,0.967741935483871,-1.375,0.12071614
184,1.096774193548387,-1.375,0.087593034
185,1.225806451612903,-1.375,0.051008046
186,1.354838709677419,-1.375,0.0126611
187,1.4838709677419355,-1.375,-0.025462005
188,1.6129032258064515,-1.375,-0.061233994
189,1.7419354838709675,-1.375,-0.09250902
190,1.870967741935484,-1.375,-0.11719768
191,2.0,-1.375,-0.13332114
192,-2.0,-1.25,-0.114922166
193,-1.870967741935484,-1.25,-0.06324847
194,-1.7419354838709677,-1.25,-0.01810719
195,-1.6129032258064515,-1.25,0.022005396
196,-1.4838709677419355,-1.25,0.0579644
197,-1.3548387096774195,-1.25,0.09026617
198,-1.2258064516129032,-1.25,0.1193952
199,-1.096774193548387,-1.25,0.14623082
200,-0.967741935483871,-1.25,0.1722809
201,-0.838709677419355,-1.25,0.19950604
202,-0.7096774193548387,-1.25,0.2294693
203,-0.5806451612903225,-1.25,0.26182556
204,-0.4516129032258065,-1.25,0.29275313
205,-0.3225806451612905,-1.25,0.31507176
206,-0.19354838709677424,-1.25,0.32248622
207,-0.06451612903225801,-1.25,0.31636322
208,0.06451612903225801,-1.25,0.30461738
209,0.19354838709677402,-1.25,0.2924154
210,0.32258064516129004,-1.25,0.279883
211,0.4516129032258065,-1.25,0.26554602
212,0.5806451612903225,-1.25,0.24792731
213,0.7096774193548385,-1.25,0.22581941
214,0.838709677419355,-1.25,0.19849074
215,0.967741935483871,-1.25,0.16587931
216,1.096774193548387,-1.25,0.12864356
217,1.225806451612903,-1.25,0.08806922
218,1.354838709677419,-1.25,0.04591526
219,1.4838709677419355,-1.25,0.0042368993
220,1.6129032258064515,-1.25,-0.034756914
221,1.7419354838709675,-1.25,-0.06882164
222,1.870967741935484,-1.25,-0.09575805
223,2.0,-1.25,-0.113463104
224,-2.0,-1.125,-0.094842106
225,-1.870967741935484,-1.125,-0.044974662
226,-1.7419354838709677,-1.125,-0.0010279045
227,-1.6129032258064515,-1.125,0.03910959
228,-1.4838709677419355,-1.125,0.07671677
229,-1.3548387096774195,-1.125,0.11245417
230,-1.2258064516129032,-1.125,0.14672181
231,-1.096774193548387,-1.125,0.1801059
232,-0.967741935483871,-1.125,0.2137185
233,-0.838709677419355,-1.125,0.24915172
234,-0.7096774193548387,-1.125,0.2877066
235,-0.5806451612903225,-1.125,0.3287536
236,-0.4516129032258065,-1.125,0.3678637
237,-0.3225806451612905,-1.125,0.39678895
238,-0.19354838709677424,-1.125,0.4083724
239,-0.06451612903225801,-1.125,0.40392143
240,0.06451612903225801,-1.125,0.39132267
241,0.19354838709677402,-1.125,0.37576678
242,0.32258064516129004,-1.125,0.3580828
243,0.4516129032258065,-1.125,0.33769676
244,0.5806451612903225,-1.125,0.31378874
245,0.7096774193548385,-1.125,0.2855288
246,0.838709677419355,-1.125,0.2523748
247,0.967741935483871,-1.125,0.21434556
248,1.096774193548387,-1.125,0.17211539
249,1.225806451612903,-1.125,0.12695475
250,1.354838709677419,-1.125,0.08059806
251,1.4838709677419355,-1.125,0.035080057
252,1.6129032258064515,-1.125,-0.0073981592
253,1.7419354838709675,-1.125,-0.044580188
254,1.870967741935484,-1.125,-0.07422992
255,2.0,-1.125,-0.09419277
256,-2.0,-1.0,-0.07609433
257,-1.870967741935484,-1.0,-0.02898265
258,-1.7419354838709677,-1.0,0.013057385
259,-1.6129032258064515,-1.0,0.052802227
260,-1.4838709677419355,-1.0,0.091997705
261,-1.3548387096774195,-1.0,0.13151996
262,-1.2258064516129032,-1.0,0.17170194
263,-1.096774193548387,-1.0,0.2127931
264,-0.967741935483871,-1.0,0.25537992
265,-0.838709677419355,-1.0,0.3004706
266,-0.7096774193548387,-1.0,0.34883267
267,-0.5806451612903225,-1.0,0.39933378
268,-0.4516129032258065,-1.0,0.44690746
269,-0.3225806451612905,-1.0,0.48264867
270,-0.19354838709677424,-1.0,0.49934834
271,-0.06451612903225801,-1.0,0.4984833
272,0.06451612903225801,-1.0,0.48690873
273,0.19354838709677402,-1.0,0.46881938
274,0.32258064516129004,-1.0,0.44558233
275,0.4516129032258065,-1.0,0.41789758
276,0.5806451612903225,-1.0,0.38607174
277,0.7096774193548385,-1.0,0.35002697
278,0.838709677419355,-1.0,0.30962992
279,0.967741935483871,-1.0,0.2650718
280,1.096774193548387,-1.0,0.21704733
281,1.225806451612903,-1.0,0.16677019
282,1.354838709677419,-1.0,0.11587243
283,1.4838709677419355,-1.0,0.06628871
284,1.6129032258064515,-1.0,0.020133438
285,1.7419354838709675,-1.0,-0.020400934
286,1.870967741935484,-1.0,-0.053117216
287,2.0,-1.0,-0.07587081
288,-2.0,-0.875,-0.058957756
289,-1.870967741935484,-0.875,-0.015038174
290,-1.7419354838709677,-0.875,0.024778182
291,-1.6129032258064515,-0.875,0.06395661
292,-1.4838709677419355,-0.875,0.1047458
293,-1.3548387096774195,-0.875,0.14827919
294,-1.2258064516129032,-0.875,0.19484925
295,-1.096774193548387,-0.875,0.24436167
296,-0.967741935483871,-0.875,0.29680493
297,-0.838709677419355,-0.875,0.3524406
298,-0.7096774193548387,-0.875,0.4112584
299,-0.5806451612903225,-0.875,0.47137377
300,-0.4516129032258065,-0.875,0.5270201
301,-0.3225806451612905,-0.875,0.5690683
302,-0.19354838709677424,-0.875,0.591135
303,-0.06451612903225801,-0.875,0.595189
304,0.06451612903225801,-0.875,0.58631086
305,0.19354838709677402,-0.875,0.56683767
306,0.32258064516129004,-0.875,0.53830624
307,0.4516129032258065,-0.875,0.502785
308,0.5806451612903225,-0.875,0.46203634
309,0.7096774193548385,-0.875,0.41705877
310,0.838709677419355,-0.875,0.36836374
311,0.967741935483871,-0.875,0.31643477
312,1.096774193548387,-0.875,0.2620222
313,1.225806451612903,-0.875,0.20625363
314,1.354838709677419,-0.875,0.15061423
315,1.4838709677419355,-0.875,0.096871525
316,1.6129032258064515,-0.875,0.046981726
317,1.7419354838709675,-0.875,0.0030061724
318,1.870967741935484,-0.875,-0.032961085
319,2.0,-0.875,-0.058851212
320,-2.0,-0.75,-0.04363662
321,-1.870967741935484,-0.75,-0.00287024
322,-1.7419354838709677,-0.75,0.034778345
323,-1.6129032258064515,-0.75,0.07345088
324,-1.4838709677419355,-0.75,0.11590712
325,-1.3548387096774195,-0.75,0.1635574
326,-1.2258064516129032,-0.75,0.21668805
327,-1.096774193548387,-0.75,0.27488357
328,-0.967741935483871,-0.75,0.33751166
329,-0.838709677419355,-0.75,0.40399462
330,-0.7096774193548387,-0.75,0.47336027
331,-0.5806451612903225,-0.75,0.5427313
332,-0.4516129032258065,-0.75,0.60556775
333,-0.3225806451612905,-0.75,0.65290743
334,-0.19354838709677424,-0.75,0.6799514
335,-0.06451612903225801,-0.75,0.68940115
336,0.06451612903225801,-0.75,0.68420255
337,0.19354838709677402,-0.75,0.6643959
338,0.32258064516129004,-0.75,0.63128716
339,0.4516129032258065,-0.75,0.58812046
340,0.5806451612903225,-0.75,0.53817755
341,0.7096774193548385,-0.75,0.48375085
342,0.838709677419355,-0.75,0.42619872
343,0.967741935483871,-0.75,0.36643448
344,1.096774193548387,-0.75,0.3053228
345,1.225806451612903,-0.75,0.24391755
346,1.354838709677419,-0.75,0.1835308
347,1.4838709677419355,-0.75,0.12571171
348,1.6129032258064515,-0.75,0.07220658
349,1.7419354838709675,-0.75,0.024886962
350,1.870967741935484,-0.75,-0.014319858
351,2.0,-0.75,-0.043477982
352,-2.0,-0.625,-0.030314865
353,-1.870967741935484,-0.625,0.007739029
354,-1.7419354838709677,-0.625,0.043587133
355,-1.6129032258064515,-0.625,0.082004435
356,-1.4838709677419355,-0.625,0.12623405
357,-1.3548387096774195,-0.625,0.17796776
358,-1.2258064516129032,-0.625,0.23751381
359,-1.096774193548387,-0.625,0.30417895
360,-0.967741935483871,-0.625,0.3767501
361,-0.838709677419355,-0.625,0.45378882
362,-0.7096774193548387,-0.625,0.5332432
363,-0.5806451612903225,-0.625,0.61107004
364,-0.4516129032258065,-0.625,0.6798966
365,-0.3225806451612905,-0.625,0.7312791
366,-0.19354838709677424,-0.625,0.7624916
367,-0.06451612903225801,-0.625,0.77701145
368,0.06451612903225801,-0.625,0.7756108
369,0.19354838709677402,-0.625,0.7561137
370,0.32258064516129004,-0.625,0.7193451
371,0.4516129032258065,-0.625,0.66932386
372,0.5806451612903225,-0.625,0.6106564
373,0.7096774193548385,-0.625,0.54694945
374,0.838709677419355,-0.625,0.48054785
375,0.967741935483871,-0.625,0.4129193
376,1.096774193548387,-0.625,0.34513396
377,1.225806451612903,-0.625,0.27821228
378,1.354838709677419,-0.625,0.21328561
379,1.4838709677419355,-0.625,0.15167522
380,1.6129032258064515,-0.625,0.09486866
381,1.7419354838709675,-0.625,0.044494975
382,1.870967741935484,-0.625,0.0022655749
383,2.0,-0.625,-0.03007731
384,-2.0,-0.5,-0.01917726
385,-1.870967741935484,-0.5,0.016908113
386,-1.7419354838709677,-0.5,0.051547397
387,-1.6129032258064515,-0.5,0.09007096
388,-1.4838709677419355,-0.5,0.13615562
389,-1.3548387096774195,-0.5,0.19175625
390,-1.2258064516129032,-0.5,0.25722674
391,-1.096774193548387,-0.5,0.33166116
392,-0.967741935483871,-0.5,0.4133474
393,-0.838709677419355,-0.5,0.50004184
394,-0.7096774193548387,-0.5,0.58858466
395,-0.5806451612903225,-0.5,0.6736676
396,-0.4516129032258065,-0.5,0.74710613
397,-0.3225806451612905,-0.5,0.8012728
398,-0.19354838709677424,-0.5,0.83569473
399,-0.06451612903225801,-0.5,0.8543971
400,0.06451612903225801,-0.5,0.8561787
401,0.19354838709677402,-0.5,0.8371431
402,0.32258064516129004,-0.5,0.7976152
403,0.4516129032258065,-0.5,0.7419529
404,0.5806451612903225,-0.5,0.67567295
405,0.7096774193548385,-0.5,0.6035304
406,0.838709677419355,-0.5,0.5288699
407,0.967741935483871,-0.5,0.45381337
408,1.096774193548387,-0.5,0.37973693
409,1.225806451612903,-0.5,0.30768794
410,1.354838709677419,-0.5,0.23865888
411,1.4838709677419355,-0.5,0.17372935
412,1.6129032258064515,-0.5,0.11411293
413,1.7419354838709675,-0.5,0.061156243
414,1.870967741935484,-0.5,0.016305473
415,2.0,-0.5,-0.018940272
416,-2.0,-0.375,-0.010406019
417,-1.870967741935484,-0.375,0.024647325
418,-1.7419354838709677,-0.375,0.058790043
419,-1.6129032258064515,-0.375,0.097807325
420,-1.4838709677419355,-0.375,0.14573579
421,-1.3548387096774195,-0.375,0.20475778
422,-1.2258064516129032,-0.375,0.275298
423,-1.096774193548387,-0.375,0.35631815
424,-0.967741935483871,-0.375,0.4457292
425,-0.838709677419355,-0.375,0.5405903
426,-0.7096774193548387,-0.375,0.63669133
427,-0.5806451612903225,-0.375,0.72747475
428,-0.4516129032258065,-0.375,0.80406857
429,-0.3225806451612905,-0.375,0.8599
430,-0.19354838709677424,-0.375,0.8966141
431,-0.06451612903225801,-0.375,0.91835797
432,0.06451612903225801,-0.375,0.92227226
433,0.19354838709677402,-0.375,0.9034578
434,0.32258064516129004,-0.375,0.86194986
435,0.4516129032258065,-0.375,0.8020842
436,0.5806451612903225,-0.375,0.7297956
437,0.7096774193548385,-0.375,0.65065265
438,0.838709677419355,-0.375,0.56888515
439,0.967741935483871,-0.375,0.48730183
440,1.096774193548387,-0.375,0.40767008
441,1.225806451612903,-0.375,0.3311509
442,1.354838709677419,-0.375,0.258654
443,1.4838709677419355,-0.375,0.19104326
444,1.6129032258064515,-0.375,0.12925385
445,1.7419354838709675,-0.375,0.074327044
446,1.870967741935484,-0.375,0.027403116
447,2.0,-0.375,-0.010302724
448,-2.0,-0.25,-0.0041615386
449,-1.870967741935484,-0.25,0.030876186
450,-1.7419354838709677,-0.25,0.06525698
451,-1.6129032258064515,-0.25,0.10509886
452,-1.4838709677419355,-0.25,0.15470836
453,-1.3548387096774195,-0.25,0.2164562
454,-1.2258064516129032,-0.25,0.2908589
455,-1.096774193548387,-0.25,0.37684426
456,-0.967741935483871,-0.25,0.47208938
457,-0.838709677419355,-0.25,0.57311517
458,-0.7096774193548387,-0.25,0.6747859
459,-0.5806451612903225,-0.25,0.7694212
460,-0.4516129032258065,-0.25,0.8476862
461,-0.3225806451612905,-0.25,0.90426224
462,-0.19354838709677424,-0.25,0.9425104
463,-0.06451612903225801,-0.25,0.96616334
464,0.06451612903225801,-0.25,0.97105205
465,0.19354838709677402,-0.25,0.95203733
466,0.32258064516129004,-0.25,0.9091783
467,0.4516129032258065,-0.25,0.8466085
468,0.5806451612903225,-0.25,0.7702221
469,0.7096774193548385,-0.25,0.6859693
470,0.838709677419355,-0.25,0.5987289
471,0.967741935483871,-0.25,0.51195055
472,1.096774193548387,-0.25,0.427839
473,1.225806451612903,-0.25,0.34775698
474,1.354838709677419,-0.25,0.27259848
475,1.4838709677419355,-0.25,0.20306993
476,1.6129032258064515,-0.25,0.13983932
477,1.7419354838709675,-0.25,0.08364042
478,1.870967741935484,-0.25,0.035287097
479,2.0,-0.25,-0.004329117
480,-2.0,-0.125,-0.000563683
481,-1.870967741935484,-0.125,0.03545872
482,-1.7419354838709677,-0.125,0.07074674
483,-1.6129032258064515,-0.125,0.11162413
484,-1.4838709677419355,-0.125,0.16256993
485,-1.3548387096774195,-0.125,0.22610517
486,-1.2258064516129032,-0.125,0.30286884
487,-1.096774193548387,-0.125,0.39185694
488,-0.967741935483871,-0.125,0.4906725
489,-0.838709677419355,-0.125,0.59547687
490,-0.7096774193548387,-0.125,0.7003825
491,-0.5806451612903225,-0.125,0.79680824
492,-0.4516129032258065,-0.125,0.8752911
493,-0.3225806451612905,-0.125,0.93187946
494,-0.19354838709677424,-0.125,0.9710912
495,-0.06451612903225801,-0.125,0.99570113
496,0.06451612903225801,-0.125,1.0005796
497,0.19354838709677402,-0.125,0.98096246
498,0.32258064516129004,-0.125,0.9372791
499,0.4516129032258065,-0.125,0.8734352
500,0.5806451612903225,-0.125,0.7949606
501,0.7096774193548385,-0.125,0.7077636
502,0.838709677419355,-0.125,0.6170595
503,0.967741935483871,-0.125,0.5267841
504,1.096774193548387,-0.125,0.43957478
505,1.225806451612903,-0.125,0.3570521
506,1.354838709677419,-0.125,0.28018507
507,1.4838709677419355,-0.125,0.20957872
508,1.6129032258064515,-0.125,0.14568594
509,1.7419354838709675,-0.125,0.088942
510,1.870967741935484,-0.125,0.039830815
511,2.0,-0.125,-0.0010977257
512,-2.0,0.0,0.0003291946
513,-1.870967741935484,0.0,0.038235035
514,-1.7419354838709677,0.0,0.07496891
515,-1.6129032258064515,0.0,0.11693168
516,-1.4838709677419355,0.0,0.16868839
517,-1.3548387096774195,0.0,0.23287761
518,-1.2258064516129032,0.0,0.31030074
519,-1.096774193548387,0.0,0.40013263
520,-0.967741935483871,0.0,0.5000519
521,-0.838709677419355,0.0,0.60603404
522,-0.7096774193548387,0.0,0.71164525
523,-0.5806451612903225,0.0,0.8077075
524,-0.4516129032258065,0.0,0.8850155
525,-0.3225806451612905,0.0,0.9410308
526,-0.19354838709677424,0.0,0.9807877
527,-0.06451612903225801,0.0,1.0056665
528,0.06451612903225801,0.0,1.009879
529,0.19354838709677402,0.0,0.9894473
530,0.32258064516129004,0.0,0.9454309
531,0.4516129032258065,0.0,0.8815956
532,0.5806451612903225,0.0,0.8029656
533,0.7096774193548385,0.0,0.71506774
534,0.838709677419355,0.0,0.6231129
535,0.967741935483871,0.0,0.5313032
536,1.096774193548387,0.0,0.4426236
537,1.225806451612903,0.0,0.35897323
538,1.354838709677419,0.0,0.28145608
539,1.4838709677419355,0.0,0.21065515
540,1.6129032258064515,0.0,0.14687239
541,1.7419354838709675,0.0,0.09028664
542,1.870967741935484,0.0,0.04106271
543,2.0,0.0,-0.00059008785
544,-2.0,0.125,-0.0014718194
545,-1.870967741935484,0.125,0.039049637
546,-1.7419354838709677,0.125,0.07759618
547,-1.6129032258064515,0.125,0.12052668
548,-1.4838709677419355,0.125,0.17241819
549,-1.3548387096774195,0.125,0.23601292
550,-1.2258064516129032,0.125,0.3123252
551,-1.096774193548387,0.125,0.40080458
552,-0.967741935483871,0.125,0.49934268
553,-0.838709677419355,0.125,0.60387594
554,-0.7096774193548387,0.125,0.70764005
555,-0.5806451612903225,0.125,0.801216
556,-0.4516129032258065,0.125,0.87605625
557,-0.3225806451612905,0.125,0.9309962
558,-0.19354838709677424,0.125,0.97097266
559,-0.06451612903225801,0.125,0.99569875
560,0.06451612903225801,0.125,0.9989757
561,0.19354838709677402,0.125,0.97779334
562,0.32258064516129004,0.125,0.9339597
563,0.4516129032258065,0.125,0.87125
564,0.5806451612903225,0.125,0.79417753
565,0.7096774193548385,0.125,0.70770395
566,0.838709677419355,0.125,0.61673033
567,0.967741935483871,0.125,0.52547455
568,1.096774193548387,0.125,0.43711388
569,1.225806451612903,0.125,0.3537822
570,1.354838709677419,0.125,0.27675188
571,1.4838709677419355,0.125,0.20665674
572,1.6129032258064515,0.125,0.14371674
573,1.7419354838709675,0.125,0.087918654
574,1.870967741935484,0.125,0.039151516
575,2.0,0.125,-0.0026991386
576,-2.0,0.25,-0.0058847684
577,-1.870967741935484,0.25,0.03777493
578,-1.7419354838709677,0.25,0.07830791
579,-1.6129032258064515,0.25,0.12193518
580,-1.4838709677419355,0.25,0.17319329
581,-1.3548387096774195,0.25,0.23493141
582,-1.2258064516129032,0.25,0.30843002
583,-1.096774193548387,0.25,0.39349625
584,-0.967741935483871,0.25,0.48832226
585,-0.838709677419355,0.25,0.5889319
586,-0.7096774193548387,0.25,0.6884397
587,-0.5806451612903225,0.25,0.77755636
588,-0.4516129032258065,0.25,0.84877187
589,-0.3225806451612905,0.25,0.9021732
590,-0.19354838709677424,0.25,0.94207674
591,-0.06451612903225801,0.25,0.96643966
592,0.06451612903225801,0.25,0.9688533
593,0.19354838709677402,0.25,0.9472633
594,0.32258064516129004,0.25,0.9042049
595,0.4516129032258065,0.25,0.8435733
596,0.5806451612903225,0.25,0.76948285
597,0.7096774193548385,0.25,0.6862807
598,0.838709677419355,0.25,0.5983647
599,0.967741935483871,0.25,0.50971085
600,1.096774193548387,0.25,0.4235014
601,1.225806451612903,0.25,0.34200194
602,1.354838709677419,0.25,0.2666352
603,1.4838709677419355,0.25,0.19813304
604,1.6129032258064515,0.25,0.13670886
605,1.7419354838709675,0.25,0.08223316
606,1.870967741935484,0.25,0.03438283
607,2.0,0.25,-0.0072408933
608,-2.0,0.375,-0.012764575
609,-1.870967741935484,0.375,0.03431662
610,-1.7419354838709677,0.375,0.076820455
611,-1.6129032258064515,0.375,0.12075576
612,-1.4838709677419355,0.375,0.17059201
613,-1.3548387096774195,0.375,0.22930764
614,-1.2258064516129032,0.375,0.2984916
615,-1.096774193548387,0.375,0.37835723
616,-0.967741935483871,0.375,0.46744576
617,-0.838709677419355,0.375,0.5619493
618,-0.7096774193548387,0.375,0.6550709
619,-0.5806451612903225,0.375,0.7380202
620,-0.4516129032258065,0.375,0.80462426
621,-0.3225806451612905,0.375,0.8560358
622,-0.19354838709677424,0.375,0.89556044
623,-0.06451612903225801,0.375,0.9194829
624,0.06451612903225801,0.375,0.9213472
625,0.19354838709677402,0.375,0.8999181
626,0.32258064516129004,0.375,0.85830826
627,0.4516129032258065,0.375,0.800583
628,0.5806451612903225,0.375,0.73059386
629,0.7096774193548385,0.375,0.6521392
630,0.838709677419355,0.375,0.56903315
631,0.967741935483871,0.375,0.4848279
632,1.096774193548387,0.375,0.4025123
633,1.225806451612903,0.375,0.32433534
634,1.354838709677419,0.375,0.25180212
635,1.4838709677419355,0.375,0.18574873
636,1.6129032258064515,0.375,0.12644318
637,1.7419354838709675,0.375,0.07371722
638,1.870967741935484,0.375,0.027114512
639,2.0,0.375,-0.013979645
640,-2.0,0.5,-0.021917822
641,-1.870967741935484,0.5,0.028618576
642,-1.7419354838709677,0.5,0.07290296
643,-1.6129032258064515,0.5,0.11668928
644,-1.4838709677419355,0.5,0.16437854
645,-1.3548387096774195,0.5,0.21909775
646,-1.2258064516129032,0.5,0.28277177
647,-1.096774193548387,0.5,0.35602778
648,-0.967741935483871,0.5,0.43775994
649,-0.838709677419355,0.5,0.5243822
650,-0.7096774193548387,0.5,0.6093763
651,-0.5806451612903225,0.5,0.6847958
652,-0.4516129032258065,0.5,0.74600756
653,-0.3225806451612905,0.5,0.79498464
654,-0.19354838709677424,0.5,0.8337807
655,-0.06451612903225801,0.5,0.8572386
656,0.06451612903225801,0.5,0.8589989
657,0.19354838709677402,0.5,0.8384244
658,0.32258064516129004,0.5,0.79899424
659,0.4516129032258065,0.5,0.7448995
660,0.5806451612903225,0.5,0.6798543
661,0.7096774193548385,0.5,0.6072245
662,0.838709677419355,0.5,0.53025913
663,0.967741935483871,0.5,0.45200494
664,1.096774193548387,0.5,0.37509465
665,1.225806451612903,0.5,0.30159876
666,1.354838709677419,0.5,0.23300213
667,1.4838709677419355,0.5,0.1701988
668,1.6129032258064515,0.5,0.1135354
669,1.7419354838709675,0.5,0.06288449
670,1.870967741935484,0.5,0.017735768
671,2.0,0.5,-0.022655847
672,-2.0,0.625,-0.03311646
673,-1.870967741935484,0.625,0.020657454
674,-1.7419354838709677,0.625,0.06638747
675,-1.6129032258064515,0.625,0.10955471
676,-1.4838709677419355,0.625,0.1545017
677,-1.3548387096774195,0.625,0.20451985
678,-1.2258064516129032,0.625,0.2618653
679,-1.096774193548387,0.625,0.32754394
680,-0.967741935483871,0.625,0.4007637
681,-0.838709677419355,0.625,0.47819757
682,-0.7096774193548387,0.625,0.5537937
683,-0.5806451612903225,0.625,0.6207287
684,-0.4516129032258065,0.625,0.6759968
685,-0.3225806451612905,0.625,0.72211903
686,-0.19354838709677424,0.625,0.75979155
687,-0.06451612903225801,0.625,0.7827502
688,0.06451612903225801,0.625,0.7848583
689,0.19354838709677402,0.625,0.7658552
690,0.32258064516129004,0.625,0.7293315
691,0.4516129032258065,0.625,0.6795071
692,0.5806451612903225,0.625,0.62000537
693,0.7096774193548385,0.625,0.5538998
694,0.838709677419355,0.625,0.48396286
695,0.967741935483871,0.625,0.41272616
696,1.096774193548387,0.625,0.34237877
697,1.225806451612903,0.625,0.27468723
698,1.354838709677419,0.625,0.21097806
699,1.4838709677419355,0.625,0.15213205
700,1.6129032258064515,0.625,0.09855978
701,1.7419354838709675,0.625,0.050212152
702,1.870967741935484,0.625,0.006616256
703,2.0,0.625,-0.033020675
704,-2.0,0.75,-0.0461182
705,-1.870967741935484,0.75,0.010435624
706,-1.7419354838709677,0.75,0.05716577
707,-1.6129032258064515,0.75,0.09928034
708,-1.4838709677419355,0.75,0.14107558
709,-1.3548387096774195,0.75,0.18600455
710,-1.2258064516129032,0.75,0.23660894
711,-1.096774193548387,0.75,0.2941988
712,-0.967741935483871,0.75,0.35823843
713,-0.838709677419355,0.75,0.4256864
714,-0.7096774193548387,0.75,0.49112442
715,-0.5806451612903225,0.75,0.5490602
716,-0.4516129032258065,0.75,0.5980855
717,-0.3225806451612905,0.75,0.64096916
718,-0.19354838709677424,0.75,0.67709124
719,-0.06451612903225801,0.75,0.699464
720,0.06451612903225801,0.75,0.7022881
721,0.19354838709677402,0.75,0.6854873
722,0.32258064516129004,0.75,0.65252465
723,0.4516129032258065,0.75,0.6075058
724,0.5806451612903225,0.75,0.55395824
725,0.7096774193548385,0.75,0.49474782
726,0.838709677419355,0.75,0.43229625
727,0.967741935483871,0.75,0.36867768
728,1.096774193548387,0.75,0.3056271
729,1.225806451612903,0.75,0.24452478
730,1.354838709677419,0.75,0.18643196
731,1.4838709677419355,0.75,0.13210852
732,1.6129032258064515,0.75,0.08198138
733,1.7419354838709675,0.75,0.036089882
734,1.870967741935484,0.75,-0.005943177
735,2.0,0.75,-0.044865564
736,-2.0,0.875,-0.060679972
737,-1.870967741935484,0.875,-0.0020265635
738,-1.7419354838709677,0.875,0.045179702
739,-1.6129032258064515,0.875,0.08588352
740,-1.4838709677419355,0.875,0.12433715
741,-1.3548387096774195,0.875,0.16411594
742,-1.2258064516129032,0.875,0.20796794
743,-1.096774193548387,0.875,0.25740594
744,-0.967741935483871,0.875,0.3120786
745,-0.838709677419355,0.875,0.36925852
746,-0.7096774193548387,0.875,0.42430192
747,-0.5806451612903225,0.875,0.47316852
748,-0.4516129032258065,0.875,0.51589584
749,-0.3225806451612905,0.875,0.5552294
750,-0.19354838709677424,0.875,0.5893613
751,-0.06451612903225801,0.875,0.61099684
752,0.06451612903225801,0.875,0.61476415
753,0.19354838709677402,0.875,0.6006261
754,0.32258064516129004,0.875,0.5717339
755,0.4516129032258065,0.875,0.5319214
756,0.5806451612903225,0.875,0.48456013
757,0.7096774193548385,0.875,0.43235773
758,0.838709677419355,0.875,0.37747276
759,0.967741935483871,0.875,0.32163316
760,1.096774193548387,0.875,0.26616386
761,1.225806451612903,0.875,0.21204306
762,1.354838709677419,0.875,0.159995
763,1.4838709677419355,0.875,0.110569164
764,1.6129032258064515,0.875,0.064128526
765,1.7419354838709675,0.875,0.020774571
766,1.870967741935484,0.875,-0.019742576
767,2.0,0.875,-0.058052525
768,-2.0,1.0,-0.07657319
769,-1.870967741935484,1.0,-0.016701622
770,-1.7419354838709677,1.0,0.030407337
771,-1.6129032258064515,1.0,0.06944346
772,-1.4838709677419355,1.0,0.10458566
773,-1.3548387096774195,1.0,0.13946319
774,-1.2258064516129032,1.0,0.17692016
775,-1.096774193548387,1.0,0.21855475
776,-0.967741935483871,1.0,0.26412866
777,-0.838709677419355,1.0,0.31126052
778,-0.7096774193548387,1.0,0.35618383
779,-0.5806451612903225,1.0,0.3963306
780,-0.4516129032258065,1.0,0.43294704
781,-0.3225806451612905,1.0,0.46850055
782,-0.19354838709677424,1.0,0.5002275
783,-0.06451612903225801,1.0,0.5209043
784,0.06451612903225801,1.0,0.5256724
785,0.19354838709677402,1.0,0.5144374
786,0.32258064516129004,1.0,0.48991022
787,0.4516129032258065,1.0,0.45552516
788,0.5806451612903225,1.0,0.41441214
789,0.7096774193548385,1.0,0.36911002
790,0.838709677419355,1.0,0.32158834
791,0.967741935483871,1.0,0.27331117
792,1.096774193548387,1.0,0.22528586
793,1.225806451612903,1.0,0.17813177
794,1.354838709677419,1.0,0.13222307
795,1.4838709677419355,1.0,0.087829396
796,1.6129032258064515,1.0,0.04517542
797,1.7419354838709675,1.0,0.0043706875
798,1.870967741935484,1.0,-0.034710996
799,2.0,1.0,-0.07252967
800,-2.0,1.125,-0.09359336
801,-1.870967741935484,1.125,-0.033565078
802,-1.7419354838709677,1.125,0.012844773
803,-1.6129032258064515,1.125,0.05005396
804,-1.4838709677419355,1.125,0.0821162
805,-1.3548387096774195,1.125,0.11261212
806,-1.2258064516129032,1.125,0.14434852
807,-1.096774193548387,1.125,0.1788878
808,-0.967741935483871,1.125,0.21605118
809,-0.838709677419355,1.125,0.25382325
810,-0.7096774193548387,1.125,0.28937063
811,-0.5806451612903225,1.125,0.3215229
812,-0.4516129032258065,1.125,0.35241982
813,-0.3225806451612905,1.125,0.38406527
814,-0.19354838709677424,1.125,0.41302344
815,-0.06451612903225801,1.125,0.43247083
816,0.06451612903225801,1.125,0.43812025
817,0.19354838709677402,1.125,0.4297805
818,0.32258064516129004,1.125,0.40965998
819,0.4516129032258065,1.125,0.38070676
820,0.5806451612903225,1.125,0.34571964
821,0.7096774193548385,1.125,0.30702844
822,0.838709677419355,1.125,0.26643652
823,0.967741935483871,1.125,0.22522008
824,1.096774193548387,1.125,0.18415843
825,1.225806451612903,1.125,0.143586
826,1.354838709677419,1.125,0.10356639
827,1.4838709677419355,1.125,0.0640793
828,1.6129032258064515,1.125,0.025146428
829,1.7419354838709675,1.125,-0.013171796
830,1.870967741935484,1.125,-0.050910603
831,2.0,1.125,-0.08834274
832,-2.0,1.25,-0.11156851
833,-1.870967741935484,1.25,-0.0526074
834,-1.7419354838709677,1.25,-0.0075255856
835,-1.6129032258064515,1.25,0.027782505
836,-1.4838709677419355,1.25,0.05715877
837,-1.3548387096774195,1.25,0.084002815
838,-1.2258064516129032,1.25,0.11094722
839,-1.096774193548387,1.25,0.13940555
840,-0.967741935483871,1.25,0.16921063
841,-0.838709677419355,1.25,0.19872312
842,-0.7096774193548387,1.25,0.22604328
843,-0.5806451612903225,1.25,0.25122994
844,-0.4516129032258065,1.25,0.2769686
845,-0.3225806451612905,1.25,0.3046833
846,-0.19354838709677424,1.25,0.3305862
847,-0.06451612903225801,1.25,0.3485061
848,0.06451612903225801,1.25,0.35476318
849,0.19354838709677402,1.25,0.34906626
850,0.32258064516129004,1.25,0.33312702
851,0.4516129032258065,1.25,0.30936408
852,0.5806451612903225,1.25,0.28018427
853,0.7096774193548385,1.25,0.24765417
854,0.838709677419355,1.25,0.21339382
855,0.967741935483871,1.25,0.17853418
856,1.096774193548387,1.25,0.14369357
857,1.225806451612903,1.25,0.10902506
858,1.354838709677419,1.25,0.07434829
859,1.4838709677419355,1.25,0.03938234
860,1.6129032258064515,1.25,0.003935132
861,1.7419354838709675,1.25,-0.032039866
862,1.870967741935484,1.25,-0.06852918
863,2.0,1.25,-0.10562808
864,-2.0,1.375,-0.13036382
865,-1.870967741935484,1.375,-0.07384537
866,-1.7419354838709677,1.375,-0.03075565
867,-1.6129032258064515,1.375,0.002627056
868,-1.4838709677419355,1.375,0.029812986
869,-1.3548387096774195,1.375,0.053881403
870,-1.2258064516129032,1.375,0.0771471
871,-1.096774193548387,1.375,0.100780725
872,-0.967741935483871,1.375,0.12457685
873,-0.838709677419355,1.375,0.1472711
874,-0.7096774193548387,1.375,0.16783413
875,-0.5806451612903225,1.375,0.18730193
876,-0.4516129032258065,1.375,0.2085664
877,-0.3225806451612905,1.375,0.23244295
878,-0.19354838709677424,1.375,0.2550972
879,-0.06451612903225801,1.375,0.27119002
880,0.06451612903225801,1.375,0.27765608
881,0.19354838709677402,1.375,0.27413592
882,0.32258064516129004,1.375,0.26188886
883,0.4516129032258065,1.375,0.24282637
884,0.5806451612903225,1.375,0.21892722
885,0.7096774193548385,1.375,0.19194844
886,0.838709677419355,1.375,0.16329923
887,0.967741935483871,1.375,0.1339646
888,1.096774193548387,1.375,0.10445834
889,1.225806451612903,1.375,0.07481457
890,1.354838709677419,1.375,0.044710375
891,1.4838709677419355,1.375,0.013673246
892,1.6129032258064515,1.375,-0.018684952
893,1.7419354838709675,1.375,-0.052534528
894,1.870967741935484,1.375,-0.087856926
895,2.0,1.375,-0.1245958
896,-2.0,1.5,-0.14988142
897,-1.870967741935484,1.5,-0.09733225
898,-1.7419354838709677,1.5,-0.056960113
899,-1.6129032258064515,1.5,-0.025528353
900,-1.4838709677419355,1.5,1.2293458e-06
901,-1.3548387096774195,1.5,0.022239078
902,-1.2258064516129032,1.5,0.04305552
903,-1.096774193548387,1.5,0.06328724
904,-0.967741935483871,1.5,0.082651414
905,-0.838709677419355,1.5,0.10022068
906,-0.7096774193548387,1.5,0.11571326
907,-0.5806451612903225,1.5,0.1308414
908,-0.4516129032258065,1.5,0.14838853
909,-0.3225806451612905,1.5,0.1686227
910,-0.19354838709677424,1.5,0.18794093
911,-0.06451612903225801,1.5,0.20193017
912,0.06451612903225801,1.5,0.20812072
913,0.19354838709677402,1.5,0.20613381
914,0.32258064516129004,1.5,0.19686867
915,0.4516129032258065,1.5,0.18177952
916,0.5806451612903225,1.5,0.16243276
917,0.7096774193548385,1.5,0.14025387
918,0.838709677419355,1.5,0.1164037
919,0.967741935483871,1.5,0.09170491
920,1.096774193548387,1.5,0.066574216
921,1.225806451612903,1.5,0.040994212
922,1.354838709677419,1.5,0.01457189
923,1.4838709677419355,1.5,-0.013266856
924,1.6129032258064515,1.5,-0.043044962
925,1.7419354838709675,1.5,-0.07504074
926,1.870967741935484,1.5,-0.10925095
927,2.0,1.5,-0.1454992
928,-2.0,1.625,-0.17006093
929,-1.870967741935484,1.625,-0.12317114
930,-1.7419354838709677,1.625,-0.086339585
931,-1.6129032258064515,1.625,-0.056945596
932,-1.4838709677419355,1.625,-0.032570414
933,-1.3548387096774195,1.625,-0.011221134
934,-1.2258064516129032,1.625,0.008410974
935,-1.096774193548387,1.625,0.02675464
936,-0.967741935483871,1.625,0.043399602
937,-0.838709677419355,1.625,0.057690665
938,-0.7096774193548387,1.625,0.069907814
939,-0.5806451612903225,1.625,0.08210597
940,-0.4516129032258065,1.625,0.096727744
941,-0.3225806451612905,1.625,0.11361744
942,-0.19354838709677424,1.625,0.12962282
943,-0.06451612903225801,1.625,0.14127019
944,0.06451612903225801,1.625,0.14665484
945,0.19354838709677402,1.625,0.14543843
946,0.32258064516129004,1.625,0.13826254
947,0.4516129032258065,1.625,0.12622476
948,0.5806451612903225,1.625,0.11052741
949,0.7096774193548385,1.625,0.092267565
950,0.838709677419355,1.625,0.072336614
951,0.967741935483871,1.625,0.05137039
952,1.096774193548387,1.625,0.029679563
953,1.225806451612903,1.625,0.0072120614
954,1.354838709677419,1.625,-0.016428953
955,1.4838709677419355,1.625,-0.041835018
956,1.6129032258064515,1.625,-0.06958017
957,1.7419354838709675,1.625,-0.10000191
958,1.870967741935484,1.625,-0.13310337
959,2.0,1.625,-0.16860396
960,-2.0,1.75,-0.19087684
961,-1.870967741935484,1.75,-0.15152079
962,-1.7419354838709677,1.75,-0.11920063
963,-1.6129032258064515,1.75,-0.092057206
964,-1.4838709677419355,1.75,-0.06844555
965,-1.3548387096774195,1.75,-0.04712448
966,-1.2258064516129032,1.75,-0.027448874
967,-1.096774193548387,1.75,-0.0094739115
968,-0.967741935483871,1.75,0.006208556
969,-0.838709677419355,1.75,0.01910758
970,-0.7096774193548387,1.75,0.029837225
971,-0.5806451612903225,1.75,0.04046824
972,-0.4516129032258065,1.75,0.05295275
973,-0.3225806451612905,1.75,0.0668802
974,-0.19354838709677424,1.75,0.0796963
975,-0.06451612903225801,1.75,0.08881925
976,0.06451612903225801,1.75,0.092862055
977,0.19354838709677402,1.75,0.091587484
978,0.32258064516129004,1.75,0.08549491
979,0.4516129032258065,1.75,0.07544261
980,0.5806451612903225,1.75,0.06235103
981,0.7096774193548385,1.75,0.047029447
982,0.838709677419355,1.75,0.030104004
983,0.967741935483871,1.75,0.011995893
984,1.096774193548387,1.75,-0.0071127247
985,1.225806451612903,1.75,-0.02731417
986,1.354838709677419,1.75,-0.04897449
987,1.4838709677419355,1.75,-0.07263803
988,1.6129032258064515,1.75,-0.09884268
989,1.7419354838709675,1.75,-0.12791051
990,1.870967741935484,1.75,-0.15980989
991,2.0,1.75,-0.19414979
992,-2.0,1.875,-0.21233016
993,-1.870967741935484,1.875,-0.18260373
994,-1.7419354838709677,1.875,-0.15596959
995,-1.6129032258064515,1.875,-0.13148731
996,-1.4838709677419355,1.875,-0.10843135
997,-1.3548387096774195,1.875,-0.08643598
998,-1.2258064516129032,1.875,-0.065612525
999,-1.096774193548387,1.875,-0.046566106
1000,-0.967741935483871,1.875,-0.03014655
1001,-0.838709677419355,1.875,-0.016822457
1002,-0.7096774193548387,1.875,-0.0059105977
1003,-0.5806451612903225,1.875,0.0043940675
1004,-0.4516129032258065,1.875,0.015499799
1005,-0.3225806451612905,1.875,0.026917748
1006,-0.19354838709677424,1.875,0.036756814
1007,-0.06451612903225801,1.875,0.043231905
1008,0.06451612903225801,1.875,0.04542518
1009,0.19354838709677402,1.875,0.04324951
1010,0.32258064516129004,1.875,0.037183657
1011,0.4516129032258065,1.875,0.027969662
1012,0.5806451612903225,1.875,0.016356869
1013,0.7096774193548385,1.875,0.0029360224
1014,0.838709677419355,1.875,-0.011903871
1015,0.967741935483871,1.875,-0.027963145
1016,1.096774193548387,1.875,-0.0452146
1017,1.225806451612903,1.875,-0.06381545
1018,1.354838709677419,1.875,-0.08410077
1019,1.4838709677419355,1.875,-0.10652502
1020,1.6129032258064515,1.875,-0.13151874
1021,1.7419354838709675,1.875,-0.15930507
1022,1.870967741935484,1.875,-0.18975142
1023,2.0,1.875,-0.22232327


==> visu/tikz_csvs_two_dim/train_trajectories_KS/0.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,3.69549560546875,1.6466420888900757,0.6617975,2.1321616172790527
1,1000.0,0.4801459908485412,0.2689293324947357,0.15006843,0.4705905318260193
2,2000.0,0.0989008173346519,0.0980816483497619,-0.029369216,0.1428674608469009
3,3000.0,0.0710184648633003,0.0694882273674011,-0.032257274,0.1065829247236251
4,4000.0,0.0623931474983692,0.0690156817436218,-0.013706809,0.1015262305736541
5,5000.0,0.1635786443948745,0.0905997157096862,-0.03441565,0.1515844166278839
6,6000.0,0.107437290251255,0.0735594034194946,-0.033409256,0.1214710623025894
7,7000.0,0.105136290192604,0.0626412108540535,0.00038887607,0.127460703253746
8,8000.0,0.1535940766334533,0.0883224308490753,-0.01905727,0.1329049915075302
9,9000.0,0.0448120012879371,0.0424229502677917,-0.018117987,0.063055396080017
10,10000.0,0.0371294170618057,0.0367825627326965,-0.01186958,0.0629857778549194
11,11000.0,0.0332509391009807,0.0383026599884033,0.0061648167,0.0556759424507617
12,150001.0,0.0332509391009807,0.0383026599884033,,0.0556759424507617
13,,0.0323614217340946,,,


==> visu/tikz_csvs_two_dim/train_trajectories_KS/1.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,3.7902657985687256,1.4666658639907837,1.2097185,1.860243320465088
1,1000.0,0.0738283097743988,0.0292698144912719,0.0003146251,0.0694997832179069
2,2000.0,0.040064949542284,0.0252801179885864,-0.0005789299,0.0696536675095558
3,3000.0,0.0384189262986183,0.0247997045516967,-0.00090581755,0.0704461857676506
4,4000.0,0.044226799160242,0.0260984301567077,7.942776e-05,0.0685314387083053
5,5000.0,0.0851761400699615,0.0340364463627338,-0.00019429074,0.0730712935328483
6,6000.0,0.0555173866450786,0.0263590812683105,0.0012062008,0.0692765861749649
7,7000.0,0.0414720363914966,0.0238710641860961,7.718569e-05,0.0718175843358039
8,8000.0,0.0403888449072837,0.0235979557037353,0.0041598873,0.0726753547787666
9,9000.0,0.045377604663372,0.0256738662719726,0.0013086352,0.0690115243196487
10,10000.0,0.0470170676708221,0.0260096788406372,-0.004105542,0.0684712901711463
11,11000.0,0.039257638156414,0.0245609879493713,-0.001589317,0.0701489374041557
12,150001.0,0.039257638156414,0.0245609879493713,,0.0701489374041557
13,,0.0409682095050811,,,


==> visu/tikz_csvs_two_dim/train_trajectories_KS/2.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,4.131412506103516,1.6092534065246582,0.26117134,2.0423130989074707
1,1000.0,0.0632311403751373,0.0232319235801696,-0.02173704,0.0569432787597179
2,2000.0,0.0253227762877941,0.0180882811546325,-0.0008342031,0.0571525506675243
3,3000.0,0.0278263203799724,0.0187398791313171,0.0031345375,0.0558456555008888
4,4000.0,0.0244503188878297,0.0173408389091491,-0.0023556284,0.0576515719294548
5,5000.0,0.0327729359269142,0.0223608613014221,-0.0012597502,0.0529417060315609
6,6000.0,0.0307508818805217,0.0203003287315368,-0.0006760125,0.0551502890884876
7,7000.0,0.0246155709028244,0.0187456011772155,0.00317128,0.0564373508095741
8,8000.0,0.0240429025143384,0.0193162560462951,-0.00029075198,0.0552731156349182
9,9000.0,0.0232409238815307,0.0184407234191894,-0.0034763487,0.0563341081142425
10,10000.0,0.0242507327347993,0.018541395664215,-0.00079465756,0.0562490299344062
11,11000.0,0.0234552975744009,0.0187239646911621,0.00014014111,0.0558483488857746
12,150001.0,0.0234552975744009,0.0187239646911621,,0.0558483488857746
13,,0.0233545284718275,,,


==> visu/tikz_csvs_two_dim/train_trajectories_KS/3.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,3.6524524688720703,1.457025170326233,0.2698525,1.8320462703704836
1,1000.0,0.1136638298630714,0.0619220733642578,-0.041374892,0.1020709201693534
2,2000.0,0.0671861767768859,0.0397183895111084,-0.0054367776,0.0838064849376678
3,3000.0,0.0463296622037887,0.036963403224945,0.013176974,0.0778158158063888
4,4000.0,0.0439142361283302,0.0367040634155273,0.014548771,0.0770816355943679
5,5000.0,0.0862622708082199,0.0576146245002746,-0.017833374,0.0867211744189262
6,6000.0,0.0621629208326339,0.0483616590499877,-0.0032786115,0.0776842311024665
7,7000.0,0.0511474534869194,0.0425730347633361,0.004731048,0.07370325922966
8,8000.0,0.0460658892989158,0.0384855270385742,0.010212232,0.0735219120979309
9,9000.0,0.0425499230623245,0.0372081995010376,-0.002686148,0.0737877711653709
10,10000.0,0.0434951968491077,0.0377643704414367,-0.0024841537,0.0717012137174606
11,11000.0,0.0417586639523506,0.0368164777755737,-0.002977076,0.0729750916361808
12,150001.0,0.0417586639523506,0.0368164777755737,,0.0729750916361808
13,,0.042152389883995,,,


==> visu/tikz_csvs_two_dim/train_trajectories_KS_ns/0.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,6.01413631439209,1.679221510887146,0.097104244,2.467198610305786
1,1000.0,0.9329180717468262,0.5288383960723877,0.7922697,1.1191402673721311
2,2000.0,0.2256031781435012,0.0999231338500976,0.025558632,1.009192943572998
3,3000.0,0.1482952237129211,0.0860922336578369,-0.056133322,0.9978979229927064
4,4000.0,0.0718157440423965,0.0354529619216918,0.0057704877,0.9882078170776368
5,5000.0,0.5500164031982422,0.3156577348709106,-0.29232785,1.0574052333831787
6,6000.0,0.1045328006148338,0.0698186755180358,0.00027534552,1.022016525268555
7,7000.0,0.110774852335453,0.0970515310764312,0.004160911,0.9693046808242798
8,8000.0,0.1149093508720398,0.0694683492183685,-0.05138611,0.9868159294128418
9,9000.0,0.056570429354906,0.0426068305969238,-0.0047372556,0.9806008338928224
10,10000.0,0.0789649486541748,0.0617581009864807,-0.019423872,0.9958537817001344
11,11000.0,0.0357730090618133,0.0239734649658203,0.0031881202,0.985244631767273
12,150001.0,0.0357730090618133,0.0239734649658203,,0.985244631767273
13,,0.0261514782905578,,,


==> visu/tikz_csvs_two_dim/train_trajectories_KS_ns/1.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,6.36200475692749,1.684016466140747,1.3825587,2.568634510040283
1,1000.0,0.5534175038337708,0.3904092907905578,-0.61664677,0.9045881032943726
2,2000.0,0.4028168618679046,0.3887667059898376,-0.34454164,0.8643164038658142
3,3000.0,0.339078277349472,0.3503339290618896,-0.6569052,0.8613964319229126
4,4000.0,0.3988254964351654,0.4048762917518616,-1.0110387,0.8654013276100159
5,5000.0,0.362479031085968,0.3240562081336975,-0.8721679,0.901829719543457
6,6000.0,0.2391293197870254,0.1438233256340026,-0.022655293,0.958225667476654
7,7000.0,0.2826827466487884,0.1765613555908203,-0.28778952,0.9171854257583618
8,8000.0,0.1058445051312446,0.0633102655410766,-0.050702684,0.9721887707710266
9,9000.0,0.1104086562991142,0.0707996189594268,-0.092473745,0.9833244681358336
10,10000.0,0.103252038359642,0.0604646503925323,-0.012947999,0.9574571847915648
11,11000.0,0.0867916792631149,0.049919631332159,-0.0052341614,0.977631151676178
12,150001.0,0.0867916792631149,0.049919631332159,,0.977631151676178
13,,0.0566544309258461,,,


==> visu/tikz_csvs_two_dim/train_trajectories_KS_ns/2.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,5.44709587097168,1.5373653173446655,-0.35230988,2.275506019592285
1,1000.0,0.4000085890293121,0.397733986377716,-1.1390532,0.8761635422706604
2,2000.0,0.4022149741649627,0.4068799018859863,-1.1073906,0.8625896573066711
3,3000.0,0.3105906248092651,0.2610717415809631,-0.8591708,0.880465567111969
4,4000.0,0.3011680841445923,0.3094751834869385,-1.0817235,0.868372917175293
5,5000.0,0.1819981634616851,0.1182852983474731,0.1514341,0.9439043998718262
6,6000.0,0.237091913819313,0.1254052817821502,-0.10637008,0.971673309803009
7,7000.0,0.2872106730937958,0.1599816381931305,0.20819813,0.9822674989700316
8,8000.0,0.1031742021441459,0.0539333559572696,-0.08632355,0.9692785143852234
9,9000.0,0.216996431350708,0.1189016997814178,0.028593581,1.0099234580993652
10,10000.0,0.1165143996477127,0.0639452934265136,0.07016875,0.9817798137664796
11,11000.0,0.052152644842863,0.0307498164474964,-0.02642778,0.9826714992523192
12,150001.0,0.052152644842863,0.0307498164474964,,0.9826714992523192
13,,0.0561194159090518,,,


==> visu/tikz_csvs_two_dim/train_trajectories_KS_ns/3.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,4.54904842376709,1.1916279792785645,0.7577166,1.96856701374054
1,1000.0,0.4985931813716888,0.2602272629737854,-0.15870439,0.9765915870666504
2,2000.0,0.28529754281044,0.1581331491470337,0.49195886,1.0091674327850342
3,3000.0,0.1698189526796341,0.1040219068527221,-0.022815574,1.00493323802948
4,4000.0,0.0636661425232887,0.0406972095370292,-0.008181769,0.9761963486671448
5,5000.0,0.1765119731426239,0.1382340490818023,0.36712992,0.9662969708442688
6,6000.0,0.201569601893425,0.1425572037696838,-0.14635402,1.0317869186401367
7,7000.0,0.3811177611351013,0.1793017089366912,0.15508884,1.0328394174575806
8,8000.0,0.2614410817623138,0.1399743556976318,-0.06693579,1.0324327945709229
9,9000.0,0.078967161476612,0.0780499577522277,0.043790758,0.9653077125549316
10,10000.0,0.0851103514432907,0.0571379661560058,-0.035024732,0.9889389872550964
11,11000.0,0.0504845939576625,0.0318203829228878,0.004140737,0.9858478903770448
12,150001.0,0.0504845939576625,0.0318203829228878,,0.9858478903770448
13,,0.0400270819664001,,,


==> visu/tikz_csvs_two_dim/train_trajectories_MT/0.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,0.911386787891388,0.919463574886322,0.06868692,0.9815120697021484
1,1000.0,0.1934673190116882,0.1538495868444442,0.34844223,0.2380982339382171
2,2000.0,0.086227647960186,0.0925962626934051,0.063734695,0.1273386925458908
3,3000.0,0.059536188840866,0.0661163330078125,-0.0005388111,0.0859728381037712
4,4000.0,0.0123843848705291,0.0133209824562072,0.01614626,0.0325157828629016
5,5000.0,0.1270598024129867,0.1160718202590942,0.026675,0.1954036056995391
6,6000.0,0.2649338841438293,0.2170242667198181,0.15113232,0.2531816959381103
7,7000.0,0.1169409453868866,0.0960287451744079,0.03265536,0.1299332380294799
8,8000.0,0.0719521269202232,0.0751346498727798,0.039327484,0.1309543997049331
9,9000.0,0.0710819438099861,0.0648329257965087,0.032608733,0.0925470516085624
10,10000.0,0.0570016093552112,0.0632491707801818,-0.021729732,0.0866828486323356
11,11000.0,0.0553156994283199,0.0518202781677246,-0.024864195,0.0529462844133377
12,150001.0,0.0553156994283199,0.0518202781677246,,0.0529462844133377
13,,0.0117928842082619,,,


==> visu/tikz_csvs_two_dim/train_trajectories_MT/1.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,0.9206467270851136,0.9300808310508728,0.012403495,0.9842533469200134
1,1000.0,0.3418874144554138,0.3080874681472778,-0.10089134,0.2977804243564605
2,2000.0,0.1911298632621765,0.1584413051605224,0.34774145,0.1791594475507736
3,3000.0,0.0350818708539009,0.031180202960968,-0.007815025,0.0699624195694923
4,4000.0,0.013879720121622,0.010070264339447,0.009332808,0.0299151726067066
5,5000.0,0.0895253345370292,0.0879540741443634,0.06376077,0.1563512682914734
6,6000.0,0.1167649254202842,0.0895208269357681,0.3560114,0.1733444929122924
7,7000.0,0.1291175037622451,0.1191831827163696,0.11664224,0.1791566610336303
8,8000.0,0.1869255155324936,0.1258675456047058,0.10746765,0.1467006802558899
9,9000.0,0.0665261298418045,0.0643769204616546,0.007902063,0.1017736792564392
10,10000.0,0.034339178353548,0.0368310809135437,0.054017097,0.0655980631709098
11,11000.0,0.011360433883965,0.01348078250885,-0.0036725085,0.0248936843127012
12,150001.0,0.011360433883965,0.01348078250885,,0.0248936843127012
13,,0.0086307218298316,,,


==> visu/tikz_csvs_two_dim/train_trajectories_MT/2.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,0.9228267073631288,0.9248030781745912,0.07382399,0.9900931715965272
1,1000.0,0.1286568790674209,0.1376515328884124,0.21283583,0.1920895725488662
2,2000.0,0.069048024713993,0.0615543127059936,0.038497873,0.0956107005476951
3,3000.0,0.0808054730296135,0.0842911601066589,0.04059826,0.1140244454145431
4,4000.0,0.0283871628344059,0.0222316682338714,0.026735917,0.0326204970479011
5,5000.0,0.1542868614196777,0.165478765964508,-0.0132121965,0.2057256996631622
6,6000.0,0.1883442997932434,0.1499018669128418,0.025967114,0.1461122184991836
7,7000.0,0.1605127453804016,0.1571944952011108,0.09484674,0.1917862892150879
8,8000.0,0.1008243262767791,0.0885376930236816,0.028870692,0.1018300279974937
9,9000.0,0.066264271736145,0.0670279860496521,0.009578079,0.0927549377083778
10,10000.0,0.0401212498545646,0.0390259027481079,0.025858223,0.0615639053285121
11,11000.0,0.0253943633288145,0.0223748087882995,0.030805087,0.0337944775819778
12,150001.0,0.0253943633288145,0.0223748087882995,,0.0337944775819778
13,,0.0109250610694289,,,


==> visu/tikz_csvs_two_dim/train_trajectories_MT/3.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,0.879702091217041,0.8845248818397522,-0.00074769,0.9610304236412048
1,1000.0,0.1251932084560394,0.0986415296792984,0.13903743,0.1649557650089264
2,2000.0,0.072945088148117,0.0841572284698486,0.03695284,0.1271261721849441
3,3000.0,0.0743405669927597,0.0518671870231628,0.041910272,0.0805068537592887
4,4000.0,0.0176250003278255,0.0136902332305908,-0.02027367,0.0302453078329563
5,5000.0,0.1142514795064926,0.1060365438461303,0.05754716,0.176157459616661
6,6000.0,0.1688055992126464,0.1756581664085388,0.09227516,0.2046530842781067
7,7000.0,0.0728473588824272,0.0484875440597534,0.113400854,0.1235557422041893
8,8000.0,0.1729537844657898,0.1644743382930755,-0.015163571,0.1662668585777282
9,9000.0,0.0437263511121273,0.0477738380432128,0.021078562,0.0835958197712898
10,10000.0,0.0277644302695989,0.0283405780792236,0.034341544,0.0538320131599903
11,11000.0,0.0209516212344169,0.0256311893463134,-0.036518082,0.0395342297852039
12,150001.0,0.0209516212344169,0.0256311893463134,,0.0395342297852039
13,,0.0102954097092151,,,


==> visu/tikz_csvs_two_dim/train_trajectories_NSV_two_dim/0.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,1.0210319757461548,1.3894091844558716,-3.6677132,0.0
1,1000.0,0.3291566073894501,0.6870527267456055,0.4090389,0.0
2,2000.0,0.2004133611917495,0.6073187589645386,1.1228926,0.0
3,3000.0,0.1193000003695488,0.4472221136093139,0.79571116,0.0
4,4000.0,0.1162819117307663,0.4325205087661743,0.43385756,0.0
5,5000.0,0.7914577126502991,0.8704244494438171,3.6869333,0.0
6,6000.0,0.1510555744171142,0.3994876146316528,0.706905,0.0
7,7000.0,0.0649091824889183,0.271935224533081,0.8521913,0.0
8,8000.0,0.1349708586931228,0.2559032440185547,0.17568325,0.0
9,9000.0,0.0710600391030311,0.2468488216400146,0.2093659,0.0
10,10000.0,0.0413156226277351,0.2404291629791259,0.1992372,0.0
11,11000.0,0.0374939739704132,0.2379741668701172,0.20837152,0.0
12,150001.0,0.0374939739704132,0.2379741668701172,,0.0
13,,0.0407064966857433,,,


==> visu/tikz_csvs_two_dim/train_trajectories_NSV_two_dim/1.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,1.8800089359283447,1.968177318572998,-0.97847134,0.0
1,1000.0,0.2130590826272964,0.6952370405197144,-0.47293675,0.0
2,2000.0,0.1167794317007064,0.4654399156570434,-0.09634248,0.0
3,3000.0,0.0770859196782112,0.3704352378845215,-0.12166326,0.0
4,4000.0,0.0719657838344574,0.3636848926544189,-0.23792717,0.0
5,5000.0,0.13968525826931,0.4480440616607666,-1.1874461,0.0
6,6000.0,0.1167460456490516,0.3263294696807861,-0.80511475,0.0
7,7000.0,0.1002877131104469,0.3138346672058105,0.066791266,0.0
8,8000.0,0.0679005235433578,0.2939414978027344,-0.5762645,0.0
9,9000.0,0.0539365746080875,0.2844605445861816,-0.27451178,0.0
10,10000.0,0.0399402491748333,0.2757742404937744,-0.064549714,0.0
11,11000.0,0.0408744364976882,0.2747666835784912,-0.100839235,0.0
12,150001.0,0.0408744364976882,0.2747666835784912,,0.0
13,,0.0422212779521942,,,


==> visu/tikz_csvs_two_dim/train_trajectories_NSV_two_dim/2.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,0.8007293343544006,0.9502333998680116,1.5457363,0.0
1,1000.0,0.2277239263057708,0.357944518327713,0.07512844,0.0
2,2000.0,0.1473687589168548,0.1969712674617767,0.33241302,0.0
3,3000.0,0.058411780744791,0.1097464561462402,0.075522184,0.0
4,4000.0,0.0534358508884906,0.1059491634368896,0.11168186,0.0
5,5000.0,0.0661944970488548,0.1154832243919372,0.00037441682,0.0
6,6000.0,0.0466098524630069,0.0970118045806884,0.11349215,0.0
7,7000.0,0.0519864074885845,0.0866014957427978,0.18232399,0.0
8,8000.0,0.0324894785881042,0.082721471786499,0.16399981,0.0
9,9000.0,0.0244178436696529,0.0790932178497314,-0.10792187,0.0
10,10000.0,0.0216766577214002,0.0775699615478515,-0.05231929,0.0
11,11000.0,0.021753279492259,0.0756242275238037,-0.07558362,0.0
12,150001.0,0.021753279492259,0.0756242275238037,,0.0
13,,0.0206862818449735,,,


==> visu/tikz_csvs_two_dim/train_trajectories_NSV_two_dim/3.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,1.1960242986679075,1.2271173000335691,1.6306959,0.0
1,1000.0,0.1491908133029937,0.3824450969696045,0.13215026,0.0
2,2000.0,0.0943866595625877,0.3187297582626343,-0.10584088,0.0
3,3000.0,0.0627110823988914,0.2784970998764038,-0.031035788,0.0
4,4000.0,0.0607388913631439,0.2724394798278808,0.07257066,0.0
5,5000.0,0.1550210267305374,0.3484139442443847,-0.5279454,0.0
6,6000.0,0.0917289108037948,0.3126615285873413,0.031967506,0.0
7,7000.0,0.0497023351490497,0.2316275835037231,-0.055710286,0.0
8,8000.0,0.0632088631391525,0.1994930505752563,0.124596454,0.0
9,9000.0,0.0396303832530975,0.1763832569122314,-0.033451084,0.0
10,10000.0,0.0323682278394699,0.1719624996185302,-0.08696297,0.0
11,11000.0,0.0304519776254892,0.1689352989196777,-0.058132112,0.0
12,150001.0,0.0304519776254892,0.1689352989196777,,0.0
13,,0.0323718413710594,,,


==> visu/tikz_csvs_two_dim/train_trajectories_two_dim/0.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,38.788082122802734,29.32700729370117,223.13849,0.0
1,1000.0,1.0911853313446045,0.7967910766601562,-59.374855,0.0
2,2000.0,0.1167001277208328,0.1439054906368255,-0.08849025,0.0
3,3000.0,0.0877548158168792,0.1047888994216919,0.035446666,0.0
4,4000.0,0.0871069729328155,0.1023370027542114,-0.007034311,0.0
5,5000.0,0.1991319358348846,0.1795464754104614,-1.2246909,0.0
6,6000.0,0.0535113811492919,0.0649903416633606,0.009939035,0.0
7,7000.0,0.0513026528060436,0.0630234479904174,0.08252643,0.0
8,8000.0,0.0490969642996788,0.0608763694763183,-0.013880531,0.0
9,9000.0,0.0490789897739887,0.059353232383728,0.010715731,0.0
10,10000.0,0.0485745035111904,0.061005413532257,-0.0040647094,0.0
11,11000.0,0.0477854423224926,0.0609720349311828,0.0034190342,0.0
12,150001.0,0.0477854423224926,0.0609720349311828,,0.0
13,,0.0469300523400306,,,


==> visu/tikz_csvs_two_dim/train_trajectories_two_dim/1.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,28.771228790283203,25.019344329833984,483.8612,0.0
1,1000.0,0.1687681525945663,0.1775212883949279,-0.7830171,0.0
2,2000.0,0.1172263398766517,0.1209901571273803,0.0062911143,0.0
3,3000.0,0.1134412512183189,0.1211078166961669,0.004578861,0.0
4,4000.0,0.1157804578542709,0.1212491989135742,0.037727192,0.0
5,5000.0,0.1209573820233345,0.1712211370468139,-0.106138736,0.0
6,6000.0,0.1154068931937217,0.1143355369567871,-0.02674064,0.0
7,7000.0,0.1061453074216842,0.1111526489257812,-0.15503103,0.0
8,8000.0,0.100142516195774,0.1016108989715576,-0.049043585,0.0
9,9000.0,0.0978711545467376,0.09589284658432,-0.10656682,0.0
10,10000.0,0.0955891981720924,0.0931960344314575,-0.057355177,0.0
11,11000.0,0.0979095995426178,0.0950137376785278,-0.0830421,0.0
12,150001.0,0.0979095995426178,0.0950137376785278,,0.0
13,,0.0981475785374641,,,


==> visu/tikz_csvs_two_dim/train_trajectories_two_dim/2.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,30.59449005126953,27.747291564941406,331.20782,0.0
1,1000.0,0.1844541728496551,0.2115769386291504,-0.5514095,0.0
2,2000.0,0.1175308674573898,0.1293203234672546,-0.06573038,0.0
3,3000.0,0.0962831154465675,0.1110288500785827,-0.084685706,0.0
4,4000.0,0.0952192023396492,0.1106705367565155,-0.012077814,0.0
5,5000.0,0.0785141885280609,0.105440616607666,-0.0758283,0.0
6,6000.0,0.0943875685334205,0.1275073289871215,-0.08430663,0.0
7,7000.0,0.0972965806722641,0.1293759942054748,0.015332571,0.0
8,8000.0,0.0852397605776786,0.1148427724838256,0.008177204,0.0
9,9000.0,0.0867106541991233,0.1140441298484802,0.01286391,0.0
10,10000.0,0.0794876590371131,0.1074358224868774,-0.035331227,0.0
11,11000.0,0.085925318300724,0.1138674616813659,-0.040873658,0.0
12,150001.0,0.085925318300724,0.1138674616813659,,0.0
13,,0.0857868045568466,,,


==> visu/tikz_csvs_two_dim/train_trajectories_two_dim/3.csv <==
,epoch,error_l2,error_linfty,loss_r,H_one_norm
0,0.0,23.05792236328125,20.435035705566406,337.70905,0.0
1,1000.0,0.2259206622838974,0.2467203587293625,-0.6314072,0.0
2,2000.0,0.1004778817296028,0.1356445550918579,0.13732953,0.0
3,3000.0,0.0971797406673431,0.137510061264038,0.112946406,0.0
4,4000.0,0.0980620682239532,0.1378014683723449,0.18388157,0.0
5,5000.0,0.1063558384776115,0.1267333626747131,-0.12673579,0.0
6,6000.0,0.0991911366581916,0.1376920342445373,0.13389127,0.0
7,7000.0,0.09503635764122,0.1281642913818359,0.18923324,0.0
8,8000.0,0.1005041524767875,0.1295932531356811,0.2385292,0.0
9,9000.0,0.1047811284661293,0.1338303089141845,0.26222944,0.0
10,10000.0,0.0988330841064453,0.1302459239959716,0.16454087,0.0
11,11000.0,0.0973514690995216,0.1270329356193542,0.20144099,0.0
12,150001.0,0.0973514690995216,0.1270329356193542,,0.0
13,,0.097641997039318,,,

